High order geometric methods with splines: fast solution with explicit time-stepping for Maxwell equations

We introduce a high-order spline geometric approach for the initial boundary value problem for Maxwell's equations. The method is geometric in the sense that it discretizes in structure preserving fashion the two de Rham sequences of differential forms involved in the formulation of the continuous system. Both the Ampere--Maxwell and the Faraday equations are required to hold strongly, while to make the system solvable two discrete Hodge star operators are used. By exploiting the properties of the chosen spline spaces and concepts from exterior calculus, a non-standard explicit in time formulation is introduced, based on the solution of linear systems with matrices presenting Kronecker product structure, rather than mass matrices as in the standard literature. These matrices arise from the application of the exterior (wedge) product in the discrete setting, and they present Kronecker product structure independently of the geometry of the domain or the material parameters. The resulting scheme preserves the desirable energy conservation properties of the known approaches. The computational advantages of the newly proposed scheme are studied both through a complexity analysis and through numerical experiments in three dimensions.

==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p2r1_nsubs16_subs_energy.csv <==
0.018638,0.37307,0.37069,0,NaN,0,0,0,0
0.037276,0.37304,0.37067,0,NaN,0,0,0,0
0.055913,0.37297,0.37064,0,NaN,0,0,0,0
0.074551,0.37287,0.37059,0,NaN,0,0,0,0
0.093189,0.37275,0.37052,0,NaN,0,0,0,0
0.11183,0.37259,0.37044,0,NaN,0,0,0,0
0.13046,0.37242,0.37035,0,NaN,0,0,0,0
0.1491,0.37223,0.37026,0,NaN,0,0,0,0
0.16774,0.37203,0.37015,0,NaN,0,0,0,0
0.18638,0.37183,0.37005,0,NaN,0,0,0,0
0.20502,0.37162,0.36994,0,NaN,0,0,0,0
0.22365,0.37143,0.36984,0,NaN,0,0,0,0
0.24229,0.37124,0.36974,0,NaN,0,0,0,0
0.26093,0.37107,0.36966,0,NaN,0,0,0,0
0.27957,0.37092,0.36958,0,NaN,0,0,0,0
0.2982,0.37079,0.36951,0,NaN,0,0,0,0
0.31684,0.3707,0.36946,0,NaN,0,0,0,0
0.33548,0.37064,0.36943,0,NaN,0,0,0,0
0.35412,0.3706,0.36942,0,NaN,0,0,0,0
0.37276,0.37061,0.36942,0,NaN,0,0,0,0
0.39139,0.37065,0.36944,0,NaN,0,0,0,0
0.41003,0.37072,0.36947,0,NaN,0,0,0,0
0.42867,0.37082,0.36953,0,NaN,0,0,0,0
0.44731,0.37095,0.36959,0,NaN,0,0,0,0
0.46594,0.3711,0.36967,0,NaN,0,0,0,0
0.48458,0.37127,0.36976,0,NaN,0,0,0,0
0.50322,0.37146,0.36986,0,NaN,0,0,0,0
0.52186,0.37166,0.36996,0,NaN,0,0,0,0
0.5405,0.37187,0.37007,0,NaN,0,0,0,0
0.55913,0.37207,0.37017,0,NaN,0,0,0,0
0.57777,0.37227,0.37028,0,NaN,0,0,0,0
0.59641,0.37246,0.37037,0,NaN,0,0,0,0
0.61505,0.37263,0.37046,0,NaN,0,0,0,0
0.63368,0.37277,0.37053,0,NaN,0,0,0,0
0.65232,0.37289,0.3706,0,NaN,0,0,0,0
0.67096,0.37299,0.37064,0,NaN,0,0,0,0
0.6896,0.37305,0.37068,0,NaN,0,0,0,0
0.70824,0.37307,0.37069,0,NaN,0,0,0,0
0.72687,0.37307,0.37069,0,NaN,0,0,0,0
0.74551,0.37303,0.37067,0,NaN,0,0,0,0
0.76415,0.37295,0.37063,0,NaN,0,0,0,0
0.78279,0.37285,0.37057,0,NaN,0,0,0,0
0.80142,0.37272,0.37051,0,NaN,0,0,0,0
0.82006,0.37256,0.37043,0,NaN,0,0,0,0
0.8387,0.37239,0.37034,0,NaN,0,0,0,0
0.85734,0.3722,0.37024,0,NaN,0,0,0,0
0.87598,0.37199,0.37013,0,NaN,0,0,0,0
0.89461,0.37179,0.37003,0,NaN,0,0,0,0
0.91325,0.37159,0.36992,0,NaN,0,0,0,0
0.93189,0.37139,0.36982,0,NaN,0,0,0,0
0.95053,0.3712,0.36973,0,NaN,0,0,0,0
0.96916,0.37104,0.36964,0,NaN,0,0,0,0
0.9878,0.37089,0.36956,0,NaN,0,0,0,0
1.0064,0.37077,0.3695,0,NaN,0,0,0,0
1.0251,0.37068,0.36946,0,NaN,0,0,0,0
1.0437,0.37063,0.36943,0,NaN,0,0,0,0
1.0624,0.3706,0.36941,0,NaN,0,0,0,0
1.081,0.37061,0.36942,0,NaN,0,0,0,0
1.0996,0.37066,0.36944,0,NaN,0,0,0,0
1.1183,0.37073,0.36948,0,NaN,0,0,0,0
1.1369,0.37084,0.36954,0,NaN,0,0,0,0
1.1555,0.37097,0.36961,0,NaN,0,0,0,0
1.1742,0.37113,0.36969,0,NaN,0,0,0,0
1.1928,0.37131,0.36978,0,NaN,0,0,0,0
1.2115,0.3715,0.36988,0,NaN,0,0,0,0
1.2301,0.3717,0.36998,0,NaN,0,0,0,0
1.2487,0.37191,0.37009,0,NaN,0,0,0,0
1.2674,0.37211,0.37019,0,NaN,0,0,0,0
1.286,0.37231,0.37029,0,NaN,0,0,0,0
1.3046,0.37249,0.37039,0,NaN,0,0,0,0
1.3233,0.37266,0.37047,0,NaN,0,0,0,0
1.3419,0.3728,0.37055,0,NaN,0,0,0,0
1.3606,0.37291,0.37061,0,NaN,0,0,0,0
1.3792,0.373,0.37065,0,NaN,0,0,0,0
1.3978,0.37306,0.37068,0,NaN,0,0,0,0
1.4165,0.37308,0.37069,0,NaN,0,0,0,0
1.4351,0.37306,0.37068,0,NaN,0,0,0,0
1.4537,0.37302,0.37066,0,NaN,0,0,0,0
1.4724,0.37294,0.37062,0,NaN,0,0,0,0
1.491,0.37283,0.37056,0,NaN,0,0,0,0
1.5097,0.37269,0.37049,0,NaN,0,0,0,0
1.5283,0.37253,0.37041,0,NaN,0,0,0,0
1.5469,0.37235,0.37032,0,NaN,0,0,0,0
1.5656,0.37216,0.37022,0,NaN,0,0,0,0
1.5842,0.37196,0.37011,0,NaN,0,0,0,0
1.6028,0.37175,0.37001,0,NaN,0,0,0,0
1.6215,0.37155,0.3699,0,NaN,0,0,0,0
1.6401,0.37135,0.3698,0,NaN,0,0,0,0
1.6588,0.37117,0.36971,0,NaN,0,0,0,0
1.6774,0.37101,0.36962,0,NaN,0,0,0,0
1.696,0.37087,0.36955,0,NaN,0,0,0,0
1.7147,0.37075,0.36949,0,NaN,0,0,0,0
1.7333,0.37067,0.36945,0,NaN,0,0,0,0
1.752,0.37062,0.36942,0,NaN,0,0,0,0
1.7706,0.3706,0.36941,0,NaN,0,0,0,0
1.7892,0.37062,0.36942,0,NaN,0,0,0,0
1.8079,0.37067,0.36945,0,NaN,0,0,0,0
1.8265,0.37075,0.36949,0,NaN,0,0,0,0
1.8451,0.37086,0.36955,0,NaN,0,0,0,0
1.8638,0.371,0.36962,0,NaN,0,0,0,0
1.8824,0.37116,0.3697,0,NaN,0,0,0,0
1.9011,0.37135,0.3698,0,NaN,0,0,0,0
1.9197,0.37154,0.3699,0,NaN,0,0,0,0
1.9383,0.37174,0.37,0,NaN,0,0,0,0
1.957,0.37195,0.37011,0,NaN,0,0,0,0
1.9756,0.37215,0.37021,0,NaN,0,0,0,0
1.9942,0.37234,0.37031,0,NaN,0,0,0,0
2.0129,0.37252,0.37041,0,NaN,0,0,0,0
2.0315,0.37269,0.37049,0,NaN,0,0,0,0
2.0502,0.37282,0.37056,0,NaN,0,0,0,0
2.0688,0.37293,0.37062,0,NaN,0,0,0,0
2.0874,0.37301,0.37066,0,NaN,0,0,0,0
2.1061,0.37306,0.37068,0,NaN,0,0,0,0
2.1247,0.37308,0.37069,0,NaN,0,0,0,0
2.1433,0.37306,0.37068,0,NaN,0,0,0,0
2.162,0.373,0.37065,0,NaN,0,0,0,0
2.1806,0.37292,0.37061,0,NaN,0,0,0,0
2.1993,0.3728,0.37055,0,NaN,0,0,0,0
2.2179,0.37266,0.37048,0,NaN,0,0,0,0
2.2365,0.3725,0.37039,0,NaN,0,0,0,0
2.2552,0.37231,0.3703,0,NaN,0,0,0,0
2.2738,0.37212,0.3702,0,NaN,0,0,0,0
2.2924,0.37192,0.37009,0,NaN,0,0,0,0
2.3111,0.37171,0.36999,0,NaN,0,0,0,0
2.3297,0.37151,0.36988,0,NaN,0,0,0,0
2.3484,0.37132,0.36978,0,NaN,0,0,0,0
2.367,0.37114,0.36969,0,NaN,0,0,0,0
2.3856,0.37098,0.36961,0,NaN,0,0,0,0
2.4043,0.37084,0.36954,0,NaN,0,0,0,0
2.4229,0.37074,0.36948,0,NaN,0,0,0,0
2.4415,0.37066,0.36944,0,NaN,0,0,0,0
2.4602,0.37061,0.36942,0,NaN,0,0,0,0
2.4788,0.3706,0.36941,0,NaN,0,0,0,0
2.4975,0.37063,0.36943,0,NaN,0,0,0,0
2.5161,0.37068,0.36946,0,NaN,0,0,0,0
2.5347,0.37077,0.3695,0,NaN,0,0,0,0
2.5534,0.37089,0.36956,0,NaN,0,0,0,0
2.572,0.37103,0.36964,0,NaN,0,0,0,0
2.5907,0.3712,0.36972,0,NaN,0,0,0,0
2.6093,0.37138,0.36982,0,NaN,0,0,0,0
2.6279,0.37158,0.36992,0,NaN,0,0,0,0
2.6466,0.37178,0.37002,0,NaN,0,0,0,0
2.6652,0.37199,0.37013,0,NaN,0,0,0,0
2.6838,0.37219,0.37023,0,NaN,0,0,0,0
2.7025,0.37238,0.37033,0,NaN,0,0,0,0
2.7211,0.37256,0.37042,0,NaN,0,0,0,0
2.7398,0.37271,0.3705,0,NaN,0,0,0,0
2.7584,0.37285,0.37057,0,NaN,0,0,0,0
2.777,0.37295,0.37063,0,NaN,0,0,0,0
2.7957,0.37303,0.37067,0,NaN,0,0,0,0
2.8143,0.37307,0.37069,0,NaN,0,0,0,0
2.8329,0.37308,0.37069,0,NaN,0,0,0,0
2.8516,0.37305,0.37068,0,NaN,0,0,0,0
2.8702,0.37299,0.37065,0,NaN,0,0,0,0
2.8889,0.3729,0.3706,0,NaN,0,0,0,0
2.9075,0.37278,0.37054,0,NaN,0,0,0,0
2.9261,0.37263,0.37046,0,NaN,0,0,0,0
2.9448,0.37246,0.37037,0,NaN,0,0,0,0
2.9634,0.37228,0.37028,0,NaN,0,0,0,0
2.982,0.37208,0.37018,0,NaN,0,0,0,0
3.0007,0.37188,0.37007,0,NaN,0,0,0,0
3.0193,0.37167,0.36997,0,NaN,0,0,0,0
3.038,0.37147,0.36986,0,NaN,0,0,0,0
3.0566,0.37128,0.36976,0,NaN,0,0,0,0
3.0752,0.37111,0.36967,0,NaN,0,0,0,0
3.0939,0.37095,0.36959,0,NaN,0,0,0,0
3.1125,0.37082,0.36953,0,NaN,0,0,0,0
3.1311,0.37072,0.36947,0,NaN,0,0,0,0
3.1498,0.37065,0.36944,0,NaN,0,0,0,0
3.1684,0.37061,0.36942,0,NaN,0,0,0,0
3.1871,0.3706,0.36942,0,NaN,0,0,0,0
3.2057,0.37063,0.36943,0,NaN,0,0,0,0
3.2243,0.3707,0.36946,0,NaN,0,0,0,0
3.243,0.37079,0.36951,0,NaN,0,0,0,0
3.2616,0.37091,0.36958,0,NaN,0,0,0,0
3.2802,0.37106,0.36965,0,NaN,0,0,0,0
3.2989,0.37123,0.36974,0,NaN,0,0,0,0
3.3175,0.37142,0.36984,0,NaN,0,0,0,0
3.3362,0.37162,0.36994,0,NaN,0,0,0,0
3.3548,0.37182,0.37004,0,NaN,0,0,0,0
3.3734,0.37203,0.37015,0,NaN,0,0,0,0
3.3921,0.37223,0.37025,0,NaN,0,0,0,0
3.4107,0.37242,0.37035,0,NaN,0,0,0,0
3.4294,0.37259,0.37044,0,NaN,0,0,0,0
3.448,0.37274,0.37052,0,NaN,0,0,0,0
3.4666,0.37287,0.37058,0,NaN,0,0,0,0
3.4853,0.37297,0.37064,0,NaN,0,0,0,0
3.5039,0.37304,0.37067,0,NaN,0,0,0,0
3.5225,0.37307,0.37069,0,NaN,0,0,0,0
3.5412,0.37307,0.37069,0,NaN,0,0,0,0
3.5598,0.37304,0.37067,0,NaN,0,0,0,0
3.5785,0.37297,0.37064,0,NaN,0,0,0,0
3.5971,0.37288,0.37059,0,NaN,0,0,0,0
3.6157,0.37275,0.37052,0,NaN,0,0,0,0
3.6344,0.3726,0.37045,0,NaN,0,0,0,0
3.653,0.37243,0.37036,0,NaN,0,0,0,0
3.6716,0.37224,0.37026,0,NaN,0,0,0,0
3.6903,0.37204,0.37016,0,NaN,0,0,0,0
3.7089,0.37184,0.37005,0,NaN,0,0,0,0
3.7276,0.37163,0.36995,0,NaN,0,0,0,0
3.7462,0.37143,0.36984,0,NaN,0,0,0,0
3.7648,0.37125,0.36975,0,NaN,0,0,0,0
3.7835,0.37107,0.36966,0,NaN,0,0,0,0
3.8021,0.37092,0.36958,0,NaN,0,0,0,0
3.8207,0.3708,0.36952,0,NaN,0,0,0,0
3.8394,0.3707,0.36947,0,NaN,0,0,0,0
3.858,0.37064,0.36943,0,NaN,0,0,0,0
3.8767,0.37061,0.36942,0,NaN,0,0,0,0
3.8953,0.37061,0.36942,0,NaN,0,0,0,0
3.9139,0.37064,0.36944,0,NaN,0,0,0,0
3.9326,0.37071,0.36947,0,NaN,0,0,0,0
3.9512,0.37081,0.36952,0,NaN,0,0,0,0
3.9698,0.37094,0.36959,0,NaN,0,0,0,0
3.9885,0.37109,0.36967,0,NaN,0,0,0,0
4.0071,0.37127,0.36976,0,NaN,0,0,0,0
4.0258,0.37146,0.36986,0,NaN,0,0,0,0
4.0444,0.37166,0.36996,0,NaN,0,0,0,0
4.063,0.37186,0.37006,0,NaN,0,0,0,0
4.0817,0.37207,0.37017,0,NaN,0,0,0,0
4.1003,0.37226,0.37027,0,NaN,0,0,0,0
4.1189,0.37245,0.37037,0,NaN,0,0,0,0
4.1376,0.37262,0.37046,0,NaN,0,0,0,0
4.1562,0.37277,0.37053,0,NaN,0,0,0,0
4.1749,0.37289,0.3706,0,NaN,0,0,0,0
4.1935,0.37298,0.37064,0,NaN,0,0,0,0
4.2121,0.37305,0.37068,0,NaN,0,0,0,0
4.2308,0.37307,0.37069,0,NaN,0,0,0,0
4.2494,0.37307,0.37069,0,NaN,0,0,0,0
4.2681,0.37303,0.37067,0,NaN,0,0,0,0
4.2867,0.37296,0.37063,0,NaN,0,0,0,0
4.3053,0.37285,0.37058,0,NaN,0,0,0,0
4.324,0.37272,0.37051,0,NaN,0,0,0,0
4.3426,0.37257,0.37043,0,NaN,0,0,0,0
4.3612,0.37239,0.37034,0,NaN,0,0,0,0
4.3799,0.3722,0.37024,0,NaN,0,0,0,0
4.3985,0.372,0.37014,0,NaN,0,0,0,0
4.4172,0.3718,0.37003,0,NaN,0,0,0,0
4.4358,0.37159,0.36993,0,NaN,0,0,0,0
4.4544,0.3714,0.36982,0,NaN,0,0,0,0
4.4731,0.37121,0.36973,0,NaN,0,0,0,0
4.4917,0.37104,0.36964,0,NaN,0,0,0,0
4.5103,0.3709,0.36957,0,NaN,0,0,0,0
4.529,0.37078,0.36951,0,NaN,0,0,0,0
4.5476,0.37069,0.36946,0,NaN,0,0,0,0
4.5663,0.37063,0.36943,0,NaN,0,0,0,0
4.5849,0.3706,0.36941,0,NaN,0,0,0,0
4.6035,0.37061,0.36942,0,NaN,0,0,0,0
4.6222,0.37065,0.36944,0,NaN,0,0,0,0
4.6408,0.37073,0.36948,0,NaN,0,0,0,0
4.6594,0.37084,0.36953,0,NaN,0,0,0,0
4.6781,0.37097,0.3696,0,NaN,0,0,0,0
4.6967,0.37113,0.36968,0,NaN,0,0,0,0
4.7154,0.3713,0.36978,0,NaN,0,0,0,0
4.734,0.37149,0.36988,0,NaN,0,0,0,0
4.7526,0.3717,0.36998,0,NaN,0,0,0,0
4.7713,0.3719,0.37009,0,NaN,0,0,0,0
4.7899,0.37211,0.37019,0,NaN,0,0,0,0
4.8085,0.3723,0.37029,0,NaN,0,0,0,0
4.8272,0.37248,0.37039,0,NaN,0,0,0,0
4.8458,0.37265,0.37047,0,NaN,0,0,0,0
4.8645,0.37279,0.37055,0,NaN,0,0,0,0
4.8831,0.37291,0.37061,0,NaN,0,0,0,0
4.9017,0.373,0.37065,0,NaN,0,0,0,0
4.9204,0.37305,0.37068,0,NaN,0,0,0,0
4.939,0.37308,0.37069,0,NaN,0,0,0,0
4.9576,0.37306,0.37068,0,NaN,0,0,0,0
4.9763,0.37302,0.37066,0,NaN,0,0,0,0
4.9949,0.37294,0.37062,0,NaN,0,0,0,0
5.0136,0.37283,0.37056,0,NaN,0,0,0,0
5.0322,0.3727,0.37049,0,NaN,0,0,0,0
5.0508,0.37254,0.37041,0,NaN,0,0,0,0
5.0695,0.37236,0.37032,0,NaN,0,0,0,0
5.0881,0.37216,0.37022,0,NaN,0,0,0,0
5.1068,0.37196,0.37012,0,NaN,0,0,0,0
5.1254,0.37176,0.37001,0,NaN,0,0,0,0
5.144,0.37155,0.36991,0,NaN,0,0,0,0
5.1627,0.37136,0.3698,0,NaN,0,0,0,0
5.1813,0.37118,0.36971,0,NaN,0,0,0,0
5.1999,0.37101,0.36963,0,NaN,0,0,0,0
5.2186,0.37087,0.36955,0,NaN,0,0,0,0
5.2372,0.37076,0.36949,0,NaN,0,0,0,0
5.2559,0.37067,0.36945,0,NaN,0,0,0,0
5.2745,0.37062,0.36942,0,NaN,0,0,0,0
5.2931,0.3706,0.36941,0,NaN,0,0,0,0
5.3118,0.37062,0.36942,0,NaN,0,0,0,0
5.3304,0.37067,0.36945,0,NaN,0,0,0,0
5.349,0.37075,0.36949,0,NaN,0,0,0,0
5.3677,0.37086,0.36955,0,NaN,0,0,0,0
5.3863,0.371,0.36962,0,NaN,0,0,0,0
5.405,0.37116,0.3697,0,NaN,0,0,0,0
5.4236,0.37134,0.36979,0,NaN,0,0,0,0
5.4422,0.37153,0.36989,0,NaN,0,0,0,0
5.4609,0.37174,0.37,0,NaN,0,0,0,0
5.4795,0.37194,0.37011,0,NaN,0,0,0,0
5.4981,0.37214,0.37021,0,NaN,0,0,0,0
5.5168,0.37234,0.37031,0,NaN,0,0,0,0
5.5354,0.37252,0.3704,0,NaN,0,0,0,0
5.5541,0.37268,0.37049,0,NaN,0,0,0,0
5.5727,0.37282,0.37056,0,NaN,0,0,0,0
5.5913,0.37293,0.37062,0,NaN,0,0,0,0
5.61,0.37301,0.37066,0,NaN,0,0,0,0
5.6286,0.37306,0.37068,0,NaN,0,0,0,0
5.6472,0.37308,0.37069,0,NaN,0,0,0,0
5.6659,0.37306,0.37068,0,NaN,0,0,0,0
5.6845,0.37301,0.37065,0,NaN,0,0,0,0
5.7032,0.37292,0.37061,0,NaN,0,0,0,0
5.7218,0.37281,0.37055,0,NaN,0,0,0,0
5.7404,0.37267,0.37048,0,NaN,0,0,0,0
5.7591,0.3725,0.3704,0,NaN,0,0,0,0
5.7777,0.37232,0.3703,0,NaN,0,0,0,0
5.7964,0.37213,0.3702,0,NaN,0,0,0,0
5.815,0.37192,0.3701,0,NaN,0,0,0,0
5.8336,0.37172,0.36999,0,NaN,0,0,0,0
5.8523,0.37152,0.36989,0,NaN,0,0,0,0
5.8709,0.37132,0.36979,0,NaN,0,0,0,0
5.8895,0.37114,0.36969,0,NaN,0,0,0,0
5.9082,0.37098,0.36961,0,NaN,0,0,0,0
5.9268,0.37085,0.36954,0,NaN,0,0,0,0
5.9455,0.37074,0.36949,0,NaN,0,0,0,0
5.9641,0.37066,0.36944,0,NaN,0,0,0,0
5.9827,0.37061,0.36942,0,NaN,0,0,0,0
6.0014,0.3706,0.36941,0,NaN,0,0,0,0
6.02,0.37062,0.36943,0,NaN,0,0,0,0
6.0386,0.37068,0.36945,0,NaN,0,0,0,0
6.0573,0.37077,0.3695,0,NaN,0,0,0,0
6.0759,0.37088,0.36956,0,NaN,0,0,0,0
6.0946,0.37103,0.36963,0,NaN,0,0,0,0
6.1132,0.37119,0.36972,0,NaN,0,0,0,0
6.1318,0.37138,0.36981,0,NaN,0,0,0,0
6.1505,0.37157,0.36991,0,NaN,0,0,0,0
6.1691,0.37178,0.37002,0,NaN,0,0,0,0
6.1877,0.37198,0.37013,0,NaN,0,0,0,0
6.2064,0.37218,0.37023,0,NaN,0,0,0,0
6.225,0.37237,0.37033,0,NaN,0,0,0,0
6.2437,0.37255,0.37042,0,NaN,0,0,0,0
6.2623,0.37271,0.3705,0,NaN,0,0,0,0
6.2809,0.37284,0.37057,0,NaN,0,0,0,0
6.2996,0.37295,0.37063,0,NaN,0,0,0,0
6.3182,0.37302,0.37066,0,NaN,0,0,0,0
6.3368,0.37307,0.37069,0,NaN,0,0,0,0
6.3555,0.37308,0.37069,0,NaN,0,0,0,0
6.3741,0.37305,0.37068,0,NaN,0,0,0,0
6.3928,0.37299,0.37065,0,NaN,0,0,0,0
6.4114,0.3729,0.3706,0,NaN,0,0,0,0
6.43,0.37278,0.37054,0,NaN,0,0,0,0
6.4487,0.37264,0.37046,0,NaN,0,0,0,0
6.4673,0.37247,0.37038,0,NaN,0,0,0,0
6.4859,0.37228,0.37028,0,NaN,0,0,0,0
6.5046,0.37209,0.37018,0,NaN,0,0,0,0
6.5232,0.37188,0.37008,0,NaN,0,0,0,0
6.5419,0.37168,0.36997,0,NaN,0,0,0,0
6.5605,0.37148,0.36987,0,NaN,0,0,0,0
6.5791,0.37129,0.36977,0,NaN,0,0,0,0
6.5978,0.37111,0.36968,0,NaN,0,0,0,0
6.6164,0.37096,0.3696,0,NaN,0,0,0,0
6.6351,0.37082,0.36953,0,NaN,0,0,0,0
6.6537,0.37072,0.36948,0,NaN,0,0,0,0
6.6723,0.37065,0.36944,0,NaN,0,0,0,0
6.691,0.37061,0.36942,0,NaN,0,0,0,0
6.7096,0.3706,0.36942,0,NaN,0,0,0,0
6.7282,0.37063,0.36943,0,NaN,0,0,0,0
6.7469,0.37069,0.36946,0,NaN,0,0,0,0
6.7655,0.37079,0.36951,0,NaN,0,0,0,0
6.7842,0.37091,0.36957,0,NaN,0,0,0,0
6.8028,0.37106,0.36965,0,NaN,0,0,0,0
6.8214,0.37123,0.36974,0,NaN,0,0,0,0
6.8401,0.37141,0.36983,0,NaN,0,0,0,0
6.8587,0.37161,0.36993,0,NaN,0,0,0,0
6.8773,0.37182,0.37004,0,NaN,0,0,0,0
6.896,0.37202,0.37015,0,NaN,0,0,0,0
6.9146,0.37222,0.37025,0,NaN,0,0,0,0
6.9333,0.37241,0.37035,0,NaN,0,0,0,0
6.9519,0.37258,0.37044,0,NaN,0,0,0,0
6.9705,0.37274,0.37052,0,NaN,0,0,0,0
6.9892,0.37287,0.37058,0,NaN,0,0,0,0
7.0078,0.37297,0.37063,0,NaN,0,0,0,0
7.0264,0.37303,0.37067,0,NaN,0,0,0,0
7.0451,0.37307,0.37069,0,NaN,0,0,0,0
7.0637,0.37307,0.37069,0,NaN,0,0,0,0
7.0824,0.37304,0.37067,0,NaN,0,0,0,0
7.101,0.37298,0.37064,0,NaN,0,0,0,0
7.1196,0.37288,0.37059,0,NaN,0,0,0,0
7.1383,0.37276,0.37053,0,NaN,0,0,0,0
7.1569,0.37261,0.37045,0,NaN,0,0,0,0
7.1755,0.37243,0.37036,0,NaN,0,0,0,0
7.1942,0.37225,0.37026,0,NaN,0,0,0,0
7.2128,0.37205,0.37016,0,NaN,0,0,0,0
7.2315,0.37184,0.37006,0,NaN,0,0,0,0
7.2501,0.37164,0.36995,0,NaN,0,0,0,0
7.2687,0.37144,0.36985,0,NaN,0,0,0,0
7.2874,0.37125,0.36975,0,NaN,0,0,0,0
7.306,0.37108,0.36966,0,NaN,0,0,0,0
7.3246,0.37093,0.36958,0,NaN,0,0,0,0
7.3433,0.3708,0.36952,0,NaN,0,0,0,0
7.3619,0.37071,0.36947,0,NaN,0,0,0,0
7.3806,0.37064,0.36943,0,NaN,0,0,0,0
7.3992,0.37061,0.36942,0,NaN,0,0,0,0
7.4178,0.37061,0.36942,0,NaN,0,0,0,0
7.4365,0.37064,0.36943,0,NaN,0,0,0,0
7.4551,0.37071,0.36947,0,NaN,0,0,0,0
7.4738,0.37081,0.36952,0,NaN,0,0,0,0
7.4924,0.37094,0.36959,0,NaN,0,0,0,0
7.511,0.37109,0.36967,0,NaN,0,0,0,0
7.5297,0.37126,0.36975,0,NaN,0,0,0,0
7.5483,0.37145,0.36985,0,NaN,0,0,0,0
7.5669,0.37165,0.36996,0,NaN,0,0,0,0
7.5856,0.37185,0.37006,0,NaN,0,0,0,0
7.6042,0.37206,0.37017,0,NaN,0,0,0,0
7.6229,0.37226,0.37027,0,NaN,0,0,0,0
7.6415,0.37244,0.37037,0,NaN,0,0,0,0
7.6601,0.37261,0.37045,0,NaN,0,0,0,0
7.6788,0.37276,0.37053,0,NaN,0,0,0,0
7.6974,0.37289,0.37059,0,NaN,0,0,0,0
7.716,0.37298,0.37064,0,NaN,0,0,0,0
7.7347,0.37304,0.37067,0,NaN,0,0,0,0
7.7533,0.37307,0.37069,0,NaN,0,0,0,0
7.772,0.37307,0.37069,0,NaN,0,0,0,0
7.7906,0.37303,0.37067,0,NaN,0,0,0,0
7.8092,0.37296,0.37063,0,NaN,0,0,0,0
7.8279,0.37286,0.37058,0,NaN,0,0,0,0
7.8465,0.37273,0.37051,0,NaN,0,0,0,0
7.8651,0.37257,0.37043,0,NaN,0,0,0,0
7.8838,0.3724,0.37034,0,NaN,0,0,0,0
7.9024,0.37221,0.37024,0,NaN,0,0,0,0
7.9211,0.37201,0.37014,0,NaN,0,0,0,0
7.9397,0.3718,0.37003,0,NaN,0,0,0,0
7.9583,0.3716,0.36993,0,NaN,0,0,0,0
7.977,0.3714,0.36983,0,NaN,0,0,0,0
7.9956,0.37122,0.36973,0,NaN,0,0,0,0
8.0142,0.37105,0.36964,0,NaN,0,0,0,0
8.0329,0.3709,0.36957,0,NaN,0,0,0,0
8.0515,0.37078,0.36951,0,NaN,0,0,0,0
8.0702,0.37069,0.36946,0,NaN,0,0,0,0
8.0888,0.37063,0.36943,0,NaN,0,0,0,0
8.1074,0.3706,0.36942,0,NaN,0,0,0,0
8.1261,0.37061,0.36942,0,NaN,0,0,0,0
8.1447,0.37065,0.36944,0,NaN,0,0,0,0
8.1633,0.37073,0.36948,0,NaN,0,0,0,0
8.182,0.37083,0.36953,0,NaN,0,0,0,0
8.2006,0.37096,0.3696,0,NaN,0,0,0,0
8.2193,0.37112,0.36968,0,NaN,0,0,0,0
8.2379,0.3713,0.36977,0,NaN,0,0,0,0
8.2565,0.37149,0.36987,0,NaN,0,0,0,0
8.2752,0.37169,0.36998,0,NaN,0,0,0,0
8.2938,0.37189,0.37008,0,NaN,0,0,0,0
8.3125,0.3721,0.37019,0,NaN,0,0,0,0
8.3311,0.37229,0.37029,0,NaN,0,0,0,0
8.3497,0.37248,0.37038,0,NaN,0,0,0,0
8.3684,0.37265,0.37047,0,NaN,0,0,0,0
8.387,0.37279,0.37054,0,NaN,0,0,0,0
8.4056,0.37291,0.3706,0,NaN,0,0,0,0
8.4243,0.373,0.37065,0,NaN,0,0,0,0
8.4429,0.37305,0.37068,0,NaN,0,0,0,0
8.4616,0.37308,0.37069,0,NaN,0,0,0,0
8.4802,0.37307,0.37069,0,NaN,0,0,0,0
8.4988,0.37302,0.37066,0,NaN,0,0,0,0
8.5175,0.37294,0.37062,0,NaN,0,0,0,0
8.5361,0.37284,0.37057,0,NaN,0,0,0,0
8.5547,0.3727,0.3705,0,NaN,0,0,0,0
8.5734,0.37254,0.37042,0,NaN,0,0,0,0
8.592,0.37236,0.37032,0,NaN,0,0,0,0
8.6107,0.37217,0.37022,0,NaN,0,0,0,0
8.6293,0.37197,0.37012,0,NaN,0,0,0,0
8.6479,0.37176,0.37001,0,NaN,0,0,0,0
8.6666,0.37156,0.36991,0,NaN,0,0,0,0
8.6852,0.37137,0.36981,0,NaN,0,0,0,0
8.7038,0.37118,0.36971,0,NaN,0,0,0,0
8.7225,0.37102,0.36963,0,NaN,0,0,0,0
8.7411,0.37088,0.36956,0,NaN,0,0,0,0
8.7598,0.37076,0.3695,0,NaN,0,0,0,0
8.7784,0.37068,0.36945,0,NaN,0,0,0,0
8.797,0.37062,0.36942,0,NaN,0,0,0,0
8.8157,0.3706,0.36941,0,NaN,0,0,0,0
8.8343,0.37062,0.36942,0,NaN,0,0,0,0
8.8529,0.37066,0.36945,0,NaN,0,0,0,0
8.8716,0.37074,0.36949,0,NaN,0,0,0,0
8.8902,0.37085,0.36954,0,NaN,0,0,0,0
8.9089,0.37099,0.36962,0,NaN,0,0,0,0
8.9275,0.37115,0.3697,0,NaN,0,0,0,0
8.9461,0.37133,0.36979,0,NaN,0,0,0,0
8.9648,0.37153,0.36989,0,NaN,0,0,0,0
8.9834,0.37173,0.37,0,NaN,0,0,0,0
9.002,0.37193,0.3701,0,NaN,0,0,0,0
9.0207,0.37214,0.37021,0,NaN,0,0,0,0
9.0393,0.37233,0.37031,0,NaN,0,0,0,0
9.058,0.37251,0.3704,0,NaN,0,0,0,0
9.0766,0.37267,0.37048,0,NaN,0,0,0,0
9.0952,0.37281,0.37056,0,NaN,0,0,0,0
9.1139,0.37293,0.37061,0,NaN,0,0,0,0
9.1325,0.37301,0.37066,0,NaN,0,0,0,0
9.1512,0.37306,0.37068,0,NaN,0,0,0,0
9.1698,0.37308,0.37069,0,NaN,0,0,0,0
9.1884,0.37306,0.37068,0,NaN,0,0,0,0
9.2071,0.37301,0.37066,0,NaN,0,0,0,0
9.2257,0.37292,0.37061,0,NaN,0,0,0,0
9.2443,0.37281,0.37055,0,NaN,0,0,0,0
9.263,0.37267,0.37048,0,NaN,0,0,0,0
9.2816,0.37251,0.3704,0,NaN,0,0,0,0
9.3003,0.37233,0.3703,0,NaN,0,0,0,0
9.3189,0.37213,0.3702,0,NaN,0,0,0,0
9.3375,0.37193,0.3701,0,NaN,0,0,0,0
9.3562,0.37172,0.36999,0,NaN,0,0,0,0
9.3748,0.37152,0.36989,0,NaN,0,0,0,0
9.3934,0.37133,0.36979,0,NaN,0,0,0,0
9.4121,0.37115,0.3697,0,NaN,0,0,0,0
9.4307,0.37099,0.36961,0,NaN,0,0,0,0
9.4494,0.37085,0.36954,0,NaN,0,0,0,0
9.468,0.37074,0.36949,0,NaN,0,0,0,0
9.4866,0.37066,0.36945,0,NaN,0,0,0,0
9.5053,0.37062,0.36942,0,NaN,0,0,0,0
9.5239,0.3706,0.36941,0,NaN,0,0,0,0
9.5425,0.37062,0.36943,0,NaN,0,0,0,0
9.5612,0.37068,0.36945,0,NaN,0,0,0,0
9.5798,0.37076,0.3695,0,NaN,0,0,0,0
9.5985,0.37088,0.36956,0,NaN,0,0,0,0
9.6171,0.37102,0.36963,0,NaN,0,0,0,0
9.6357,0.37119,0.36972,0,NaN,0,0,0,0
9.6544,0.37137,0.36981,0,NaN,0,0,0,0
9.673,0.37156,0.36991,0,NaN,0,0,0,0
9.6916,0.37177,0.37002,0,NaN,0,0,0,0
9.7103,0.37197,0.37012,0,NaN,0,0,0,0
9.7289,0.37218,0.37023,0,NaN,0,0,0,0
9.7476,0.37237,0.37033,0,NaN,0,0,0,0
9.7662,0.37255,0.37042,0,NaN,0,0,0,0
9.7848,0.3727,0.3705,0,NaN,0,0,0,0
9.8035,0.37284,0.37057,0,NaN,0,0,0,0
9.8221,0.37295,0.37062,0,NaN,0,0,0,0
9.8407,0.37302,0.37066,0,NaN,0,0,0,0
9.8594,0.37307,0.37069,0,NaN,0,0,0,0
9.878,0.37308,0.37069,0,NaN,0,0,0,0
9.8967,0.37305,0.37068,0,NaN,0,0,0,0
9.9153,0.37299,0.37065,0,NaN,0,0,0,0
9.9339,0.37291,0.3706,0,NaN,0,0,0,0
9.9526,0.37279,0.37054,0,NaN,0,0,0,0
9.9712,0.37264,0.37047,0,NaN,0,0,0,0
9.9899,0.37248,0.37038,0,NaN,0,0,0,0
10.008,0.37229,0.37029,0,NaN,0,0,0,0
10.027,0.37209,0.37018,0,NaN,0,0,0,0
10.046,0.37189,0.37008,0,NaN,0,0,0,0
10.064,0.37169,0.36997,0,NaN,0,0,0,0
10.083,0.37148,0.36987,0,NaN,0,0,0,0
10.102,0.37129,0.36977,0,NaN,0,0,0,0
10.12,0.37112,0.36968,0,NaN,0,0,0,0
10.139,0.37096,0.3696,0,NaN,0,0,0,0
10.158,0.37083,0.36953,0,NaN,0,0,0,0
10.176,0.37072,0.36948,0,NaN,0,0,0,0
10.195,0.37065,0.36944,0,NaN,0,0,0,0
10.214,0.37061,0.36942,0,NaN,0,0,0,0
10.232,0.3706,0.36942,0,NaN,0,0,0,0
10.251,0.37063,0.36943,0,NaN,0,0,0,0
10.269,0.37069,0.36946,0,NaN,0,0,0,0
10.288,0.37078,0.36951,0,NaN,0,0,0,0
10.307,0.3709,0.36957,0,NaN,0,0,0,0
10.325,0.37105,0.36965,0,NaN,0,0,0,0
10.344,0.37122,0.36973,0,NaN,0,0,0,0
10.363,0.37141,0.36983,0,NaN,0,0,0,0
10.381,0.3716,0.36993,0,NaN,0,0,0,0
10.4,0.37181,0.37004,0,NaN,0,0,0,0
10.419,0.37201,0.37014,0,NaN,0,0,0,0
10.437,0.37221,0.37025,0,NaN,0,0,0,0
10.456,0.3724,0.37034,0,NaN,0,0,0,0
10.474,0.37258,0.37043,0,NaN,0,0,0,0
10.493,0.37273,0.37051,0,NaN,0,0,0,0
10.512,0.37286,0.37058,0,NaN,0,0,0,0
10.53,0.37296,0.37063,0,NaN,0,0,0,0
10.549,0.37303,0.37067,0,NaN,0,0,0,0
10.568,0.37307,0.37069,0,NaN,0,0,0,0
10.586,0.37307,0.37069,0,NaN,0,0,0,0
10.605,0.37304,0.37067,0,NaN,0,0,0,0
10.624,0.37298,0.37064,0,NaN,0,0,0,0
10.642,0.37288,0.37059,0,NaN,0,0,0,0
10.661,0.37276,0.37053,0,NaN,0,0,0,0
10.679,0.37261,0.37045,0,NaN,0,0,0,0
10.698,0.37244,0.37036,0,NaN,0,0,0,0
10.717,0.37225,0.37027,0,NaN,0,0,0,0
10.735,0.37206,0.37016,0,NaN,0,0,0,0
10.754,0.37185,0.37006,0,NaN,0,0,0,0
10.773,0.37165,0.36995,0,NaN,0,0,0,0
10.791,0.37145,0.36985,0,NaN,0,0,0,0
10.81,0.37126,0.36975,0,NaN,0,0,0,0
10.829,0.37109,0.36966,0,NaN,0,0,0,0
10.847,0.37093,0.36959,0,NaN,0,0,0,0
10.866,0.37081,0.36952,0,NaN,0,0,0,0
10.884,0.37071,0.36947,0,NaN,0,0,0,0
10.903,0.37064,0.36943,0,NaN,0,0,0,0
10.922,0.37061,0.36942,0,NaN,0,0,0,0
10.94,0.37061,0.36942,0,NaN,0,0,0,0
10.959,0.37064,0.36943,0,NaN,0,0,0,0
10.978,0.37071,0.36947,0,NaN,0,0,0,0
10.996,0.3708,0.36952,0,NaN,0,0,0,0
11.015,0.37093,0.36958,0,NaN,0,0,0,0
11.034,0.37108,0.36966,0,NaN,0,0,0,0
11.052,0.37126,0.36975,0,NaN,0,0,0,0
11.071,0.37144,0.36985,0,NaN,0,0,0,0
11.089,0.37164,0.36995,0,NaN,0,0,0,0
11.108,0.37185,0.37006,0,NaN,0,0,0,0
11.127,0.37205,0.37016,0,NaN,0,0,0,0
11.145,0.37225,0.37027,0,NaN,0,0,0,0
11.164,0.37244,0.37036,0,NaN,0,0,0,0
11.183,0.37261,0.37045,0,NaN,0,0,0,0
11.201,0.37276,0.37053,0,NaN,0,0,0,0
11.22,0.37288,0.37059,0,NaN,0,0,0,0
11.239,0.37298,0.37064,0,NaN,0,0,0,0
11.257,0.37304,0.37067,0,NaN,0,0,0,0
11.276,0.37307,0.37069,0,NaN,0,0,0,0
11.294,0.37307,0.37069,0,NaN,0,0,0,0
11.313,0.37303,0.37067,0,NaN,0,0,0,0
11.332,0.37296,0.37063,0,NaN,0,0,0,0
11.35,0.37286,0.37058,0,NaN,0,0,0,0
11.369,0.37273,0.37051,0,NaN,0,0,0,0
11.388,0.37258,0.37044,0,NaN,0,0,0,0
11.406,0.37241,0.37035,0,NaN,0,0,0,0
11.425,0.37222,0.37025,0,NaN,0,0,0,0
11.444,0.37202,0.37014,0,NaN,0,0,0,0
11.462,0.37181,0.37004,0,NaN,0,0,0,0
11.481,0.37161,0.36993,0,NaN,0,0,0,0
11.5,0.37141,0.36983,0,NaN,0,0,0,0
11.518,0.37122,0.36973,0,NaN,0,0,0,0
11.537,0.37105,0.36965,0,NaN,0,0,0,0
11.555,0.37091,0.36957,0,NaN,0,0,0,0
11.574,0.37079,0.36951,0,NaN,0,0,0,0
11.593,0.37069,0.36946,0,NaN,0,0,0,0
11.611,0.37063,0.36943,0,NaN,0,0,0,0
11.63,0.3706,0.36942,0,NaN,0,0,0,0
11.649,0.37061,0.36942,0,NaN,0,0,0,0
11.667,0.37065,0.36944,0,NaN,0,0,0,0
11.686,0.37072,0.36948,0,NaN,0,0,0,0
11.705,0.37083,0.36953,0,NaN,0,0,0,0
11.723,0.37096,0.3696,0,NaN,0,0,0,0
11.742,0.37111,0.36968,0,NaN,0,0,0,0
11.76,0.37129,0.36977,0,NaN,0,0,0,0
11.779,0.37148,0.36987,0,NaN,0,0,0,0
11.798,0.37168,0.36997,0,NaN,0,0,0,0
11.816,0.37189,0.37008,0,NaN,0,0,0,0
11.835,0.37209,0.37018,0,NaN,0,0,0,0
11.854,0.37229,0.37028,0,NaN,0,0,0,0
11.872,0.37247,0.37038,0,NaN,0,0,0,0
11.891,0.37264,0.37047,0,NaN,0,0,0,0
11.91,0.37278,0.37054,0,NaN,0,0,0,0
11.928,0.3729,0.3706,0,NaN,0,0,0,0
11.947,0.37299,0.37065,0,NaN,0,0,0,0
11.965,0.37305,0.37068,0,NaN,0,0,0,0
11.984,0.37308,0.37069,0,NaN,0,0,0,0
12.003,0.37307,0.37069,0,NaN,0,0,0,0
12.021,0.37302,0.37066,0,NaN,0,0,0,0
12.04,0.37295,0.37062,0,NaN,0,0,0,0
12.059,0.37284,0.37057,0,NaN,0,0,0,0
12.077,0.37271,0.3705,0,NaN,0,0,0,0
12.096,0.37255,0.37042,0,NaN,0,0,0,0
12.115,0.37237,0.37033,0,NaN,0,0,0,0
12.133,0.37218,0.37023,0,NaN,0,0,0,0
12.152,0.37198,0.37012,0,NaN,0,0,0,0
12.17,0.37177,0.37002,0,NaN,0,0,0,0
12.189,0.37157,0.36991,0,NaN,0,0,0,0
12.208,0.37137,0.36981,0,NaN,0,0,0,0
12.226,0.37119,0.36972,0,NaN,0,0,0,0
12.245,0.37102,0.36963,0,NaN,0,0,0,0
12.264,0.37088,0.36956,0,NaN,0,0,0,0
12.282,0.37076,0.3695,0,NaN,0,0,0,0
12.301,0.37068,0.36945,0,NaN,0,0,0,0
12.32,0.37062,0.36943,0,NaN,0,0,0,0
12.338,0.3706,0.36941,0,NaN,0,0,0,0
12.357,0.37062,0.36942,0,NaN,0,0,0,0
12.375,0.37066,0.36945,0,NaN,0,0,0,0
12.394,0.37074,0.36949,0,NaN,0,0,0,0
12.413,0.37085,0.36954,0,NaN,0,0,0,0
12.431,0.37099,0.36961,0,NaN,0,0,0,0
12.45,0.37115,0.3697,0,NaN,0,0,0,0
12.469,0.37133,0.36979,0,NaN,0,0,0,0
12.487,0.37152,0.36989,0,NaN,0,0,0,0
12.506,0.37172,0.36999,0,NaN,0,0,0,0
12.525,0.37193,0.3701,0,NaN,0,0,0,0
12.543,0.37213,0.3702,0,NaN,0,0,0,0
12.562,0.37232,0.3703,0,NaN,0,0,0,0
12.581,0.37251,0.3704,0,NaN,0,0,0,0
12.599,0.37267,0.37048,0,NaN,0,0,0,0
12.618,0.37281,0.37055,0,NaN,0,0,0,0
12.636,0.37292,0.37061,0,NaN,0,0,0,0
12.655,0.37301,0.37066,0,NaN,0,0,0,0
12.674,0.37306,0.37068,0,NaN,0,0,0,0
12.692,0.37308,0.37069,0,NaN,0,0,0,0
12.711,0.37306,0.37068,0,NaN,0,0,0,0
12.73,0.37301,0.37066,0,NaN,0,0,0,0
12.748,0.37293,0.37061,0,NaN,0,0,0,0
12.767,0.37282,0.37056,0,NaN,0,0,0,0
12.786,0.37268,0.37049,0,NaN,0,0,0,0
12.804,0.37251,0.3704,0,NaN,0,0,0,0
12.823,0.37233,0.37031,0,NaN,0,0,0,0
12.841,0.37214,0.37021,0,NaN,0,0,0,0
12.86,0.37194,0.3701,0,NaN,0,0,0,0
12.879,0.37173,0.37,0,NaN,0,0,0,0
12.897,0.37153,0.36989,0,NaN,0,0,0,0
12.916,0.37134,0.36979,0,NaN,0,0,0,0
12.935,0.37116,0.3697,0,NaN,0,0,0,0
12.953,0.37099,0.36962,0,NaN,0,0,0,0
12.972,0.37086,0.36955,0,NaN,0,0,0,0
12.991,0.37075,0.36949,0,NaN,0,0,0,0
13.009,0.37067,0.36945,0,NaN,0,0,0,0
13.028,0.37062,0.36942,0,NaN,0,0,0,0
13.046,0.3706,0.36941,0,NaN,0,0,0,0
13.065,0.37062,0.36942,0,NaN,0,0,0,0
13.084,0.37067,0.36945,0,NaN,0,0,0,0
13.102,0.37076,0.3695,0,NaN,0,0,0,0
13.121,0.37087,0.36956,0,NaN,0,0,0,0
13.14,0.37102,0.36963,0,NaN,0,0,0,0
13.158,0.37118,0.36971,0,NaN,0,0,0,0
13.177,0.37136,0.36981,0,NaN,0,0,0,0
13.196,0.37156,0.36991,0,NaN,0,0,0,0
13.214,0.37176,0.37001,0,NaN,0,0,0,0
13.233,0.37197,0.37012,0,NaN,0,0,0,0
13.251,0.37217,0.37022,0,NaN,0,0,0,0
13.27,0.37236,0.37032,0,NaN,0,0,0,0
13.289,0.37254,0.37041,0,NaN,0,0,0,0
13.307,0.3727,0.3705,0,NaN,0,0,0,0
13.326,0.37283,0.37057,0,NaN,0,0,0,0
13.345,0.37294,0.37062,0,NaN,0,0,0,0
13.363,0.37302,0.37066,0,NaN,0,0,0,0
13.382,0.37306,0.37069,0,NaN,0,0,0,0
13.401,0.37308,0.37069,0,NaN,0,0,0,0
13.419,0.37305,0.37068,0,NaN,0,0,0,0
13.438,0.373,0.37065,0,NaN,0,0,0,0
13.456,0.37291,0.3706,0,NaN,0,0,0,0
13.475,0.37279,0.37054,0,NaN,0,0,0,0
13.494,0.37265,0.37047,0,NaN,0,0,0,0
13.512,0.37248,0.37038,0,NaN,0,0,0,0
13.531,0.3723,0.37029,0,NaN,0,0,0,0
13.55,0.3721,0.37019,0,NaN,0,0,0,0
13.568,0.3719,0.37008,0,NaN,0,0,0,0
13.587,0.37169,0.36998,0,NaN,0,0,0,0
13.606,0.37149,0.36987,0,NaN,0,0,0,0
13.624,0.3713,0.36977,0,NaN,0,0,0,0
13.643,0.37112,0.36968,0,NaN,0,0,0,0
13.661,0.37097,0.3696,0,NaN,0,0,0,0
13.68,0.37083,0.36953,0,NaN,0,0,0,0
13.699,0.37073,0.36948,0,NaN,0,0,0,0
13.717,0.37065,0.36944,0,NaN,0,0,0,0
13.736,0.37061,0.36942,0,NaN,0,0,0,0
13.755,0.3706,0.36942,0,NaN,0,0,0,0
13.773,0.37063,0.36943,0,NaN,0,0,0,0
13.792,0.37069,0.36946,0,NaN,0,0,0,0
13.811,0.37078,0.36951,0,NaN,0,0,0,0
13.829,0.3709,0.36957,0,NaN,0,0,0,0
13.848,0.37105,0.36964,0,NaN,0,0,0,0
13.867,0.37121,0.36973,0,NaN,0,0,0,0
13.885,0.3714,0.36983,0,NaN,0,0,0,0
13.904,0.3716,0.36993,0,NaN,0,0,0,0
13.922,0.3718,0.37003,0,NaN,0,0,0,0
13.941,0.37201,0.37014,0,NaN,0,0,0,0
13.96,0.37221,0.37024,0,NaN,0,0,0,0
13.978,0.3724,0.37034,0,NaN,0,0,0,0
13.997,0.37257,0.37043,0,NaN,0,0,0,0
14.016,0.37273,0.37051,0,NaN,0,0,0,0
14.034,0.37286,0.37058,0,NaN,0,0,0,0
14.053,0.37296,0.37063,0,NaN,0,0,0,0
14.072,0.37303,0.37067,0,NaN,0,0,0,0
14.09,0.37307,0.37069,0,NaN,0,0,0,0
14.109,0.37307,0.37069,0,NaN,0,0,0,0
14.127,0.37304,0.37068,0,NaN,0,0,0,0
14.146,0.37298,0.37064,0,NaN,0,0,0,0
14.165,0.37289,0.37059,0,NaN,0,0,0,0
14.183,0.37277,0.37053,0,NaN,0,0,0,0
14.202,0.37262,0.37045,0,NaN,0,0,0,0
14.221,0.37245,0.37037,0,NaN,0,0,0,0
14.239,0.37226,0.37027,0,NaN,0,0,0,0
14.258,0.37206,0.37017,0,NaN,0,0,0,0
14.277,0.37186,0.37006,0,NaN,0,0,0,0
14.295,0.37165,0.36996,0,NaN,0,0,0,0
14.314,0.37145,0.36985,0,NaN,0,0,0,0
14.332,0.37126,0.36976,0,NaN,0,0,0,0
14.351,0.37109,0.36967,0,NaN,0,0,0,0
14.37,0.37094,0.36959,0,NaN,0,0,0,0
14.388,0.37081,0.36952,0,NaN,0,0,0,0
14.407,0.37071,0.36947,0,NaN,0,0,0,0
14.426,0.37064,0.36944,0,NaN,0,0,0,0
14.444,0.37061,0.36942,0,NaN,0,0,0,0
14.463,0.37061,0.36942,0,NaN,0,0,0,0
14.482,0.37064,0.36943,0,NaN,0,0,0,0
14.5,0.3707,0.36947,0,NaN,0,0,0,0
14.519,0.3708,0.36952,0,NaN,0,0,0,0
14.537,0.37093,0.36958,0,NaN,0,0,0,0
14.556,0.37108,0.36966,0,NaN,0,0,0,0
14.575,0.37125,0.36975,0,NaN,0,0,0,0
14.593,0.37144,0.36985,0,NaN,0,0,0,0
14.612,0.37164,0.36995,0,NaN,0,0,0,0
14.631,0.37184,0.37005,0,NaN,0,0,0,0
14.649,0.37205,0.37016,0,NaN,0,0,0,0
14.668,0.37224,0.37026,0,NaN,0,0,0,0
14.687,0.37243,0.37036,0,NaN,0,0,0,0
14.705,0.3726,0.37045,0,NaN,0,0,0,0
14.724,0.37275,0.37052,0,NaN,0,0,0,0
14.742,0.37288,0.37059,0,NaN,0,0,0,0
14.761,0.37298,0.37064,0,NaN,0,0,0,0
14.78,0.37304,0.37067,0,NaN,0,0,0,0
14.798,0.37307,0.37069,0,NaN,0,0,0,0
14.817,0.37307,0.37069,0,NaN,0,0,0,0
14.836,0.37304,0.37067,0,NaN,0,0,0,0
14.854,0.37297,0.37063,0,NaN,0,0,0,0
14.873,0.37287,0.37058,0,NaN,0,0,0,0
14.892,0.37274,0.37052,0,NaN,0,0,0,0
14.91,0.37259,0.37044,0,NaN,0,0,0,0
14.929,0.37241,0.37035,0,NaN,0,0,0,0
14.948,0.37222,0.37025,0,NaN,0,0,0,0
14.966,0.37202,0.37015,0,NaN,0,0,0,0
14.985,0.37182,0.37004,0,NaN,0,0,0,0
15.003,0.37161,0.36994,0,NaN,0,0,0,0
15.022,0.37142,0.36983,0,NaN,0,0,0,0
15.041,0.37123,0.36974,0,NaN,0,0,0,0
15.059,0.37106,0.36965,0,NaN,0,0,0,0
15.078,0.37091,0.36957,0,NaN,0,0,0,0
15.097,0.37079,0.36951,0,NaN,0,0,0,0
15.115,0.3707,0.36946,0,NaN,0,0,0,0
15.134,0.37063,0.36943,0,NaN,0,0,0,0
15.153,0.3706,0.36942,0,NaN,0,0,0,0
15.171,0.37061,0.36942,0,NaN,0,0,0,0
15.19,0.37065,0.36944,0,NaN,0,0,0,0
15.208,0.37072,0.36948,0,NaN,0,0,0,0
15.227,0.37082,0.36953,0,NaN,0,0,0,0
15.246,0.37095,0.3696,0,NaN,0,0,0,0
15.264,0.37111,0.36968,0,NaN,0,0,0,0
15.283,0.37128,0.36977,0,NaN,0,0,0,0
15.302,0.37147,0.36986,0,NaN,0,0,0,0
15.32,0.37168,0.36997,0,NaN,0,0,0,0
15.339,0.37188,0.37007,0,NaN,0,0,0,0
15.358,0.37208,0.37018,0,NaN,0,0,0,0
15.376,0.37228,0.37028,0,NaN,0,0,0,0
15.395,0.37247,0.37038,0,NaN,0,0,0,0
15.413,0.37263,0.37046,0,NaN,0,0,0,0
15.432,0.37278,0.37054,0,NaN,0,0,0,0
15.451,0.3729,0.3706,0,NaN,0,0,0,0
15.469,0.37299,0.37065,0,NaN,0,0,0,0
15.488,0.37305,0.37068,0,NaN,0,0,0,0
15.507,0.37308,0.37069,0,NaN,0,0,0,0
15.525,0.37307,0.37069,0,NaN,0,0,0,0
15.544,0.37302,0.37066,0,NaN,0,0,0,0
15.563,0.37295,0.37063,0,NaN,0,0,0,0
15.581,0.37284,0.37057,0,NaN,0,0,0,0
15.6,0.37271,0.3705,0,NaN,0,0,0,0
15.618,0.37255,0.37042,0,NaN,0,0,0,0
15.637,0.37238,0.37033,0,NaN,0,0,0,0
15.656,0.37218,0.37023,0,NaN,0,0,0,0
15.674,0.37198,0.37013,0,NaN,0,0,0,0
15.693,0.37178,0.37002,0,NaN,0,0,0,0
15.712,0.37157,0.36992,0,NaN,0,0,0,0
15.73,0.37138,0.36982,0,NaN,0,0,0,0
15.749,0.37119,0.36972,0,NaN,0,0,0,0
15.768,0.37103,0.36963,0,NaN,0,0,0,0
15.786,0.37089,0.36956,0,NaN,0,0,0,0
15.805,0.37077,0.3695,0,NaN,0,0,0,0
15.823,0.37068,0.36945,0,NaN,0,0,0,0
15.842,0.37062,0.36943,0,NaN,0,0,0,0
15.861,0.3706,0.36941,0,NaN,0,0,0,0
15.879,0.37061,0.36942,0,NaN,0,0,0,0
15.898,0.37066,0.36944,0,NaN,0,0,0,0
15.917,0.37074,0.36948,0,NaN,0,0,0,0
15.935,0.37085,0.36954,0,NaN,0,0,0,0
15.954,0.37098,0.36961,0,NaN,0,0,0,0
15.973,0.37114,0.36969,0,NaN,0,0,0,0
15.991,0.37132,0.36978,0,NaN,0,0,0,0
16.01,0.37151,0.36988,0,NaN,0,0,0,0
16.028,0.37171,0.36999,0,NaN,0,0,0,0
16.047,0.37192,0.37009,0,NaN,0,0,0,0
16.066,0.37212,0.3702,0,NaN,0,0,0,0
16.084,0.37232,0.3703,0,NaN,0,0,0,0
16.103,0.3725,0.37039,0,NaN,0,0,0,0
16.122,0.37266,0.37048,0,NaN,0,0,0,0
16.14,0.37281,0.37055,0,NaN,0,0,0,0
16.159,0.37292,0.37061,0,NaN,0,0,0,0
16.178,0.373,0.37065,0,NaN,0,0,0,0
16.196,0.37306,0.37068,0,NaN,0,0,0,0
16.215,0.37308,0.37069,0,NaN,0,0,0,0
16.234,0.37306,0.37068,0,NaN,0,0,0,0
16.252,0.37301,0.37066,0,NaN,0,0,0,0
16.271,0.37293,0.37062,0,NaN,0,0,0,0
16.289,0.37282,0.37056,0,NaN,0,0,0,0
16.308,0.37268,0.37049,0,NaN,0,0,0,0
16.327,0.37252,0.3704,0,NaN,0,0,0,0
16.345,0.37234,0.37031,0,NaN,0,0,0,0
16.364,0.37215,0.37021,0,NaN,0,0,0,0
16.383,0.37194,0.37011,0,NaN,0,0,0,0
16.401,0.37174,0.37,0,NaN,0,0,0,0
16.42,0.37154,0.3699,0,NaN,0,0,0,0
16.439,0.37134,0.3698,0,NaN,0,0,0,0
16.457,0.37116,0.3697,0,NaN,0,0,0,0
16.476,0.371,0.36962,0,NaN,0,0,0,0
16.494,0.37086,0.36955,0,NaN,0,0,0,0
16.513,0.37075,0.36949,0,NaN,0,0,0,0
16.532,0.37067,0.36945,0,NaN,0,0,0,0
16.55,0.37062,0.36942,0,NaN,0,0,0,0
16.569,0.3706,0.36941,0,NaN,0,0,0,0
16.588,0.37062,0.36942,0,NaN,0,0,0,0
16.606,0.37067,0.36945,0,NaN,0,0,0,0
16.625,0.37076,0.36949,0,NaN,0,0,0,0
16.644,0.37087,0.36955,0,NaN,0,0,0,0
16.662,0.37101,0.36963,0,NaN,0,0,0,0
16.681,0.37117,0.36971,0,NaN,0,0,0,0
16.699,0.37136,0.3698,0,NaN,0,0,0,0
16.718,0.37155,0.3699,0,NaN,0,0,0,0
16.737,0.37175,0.37001,0,NaN,0,0,0,0
16.755,0.37196,0.37011,0,NaN,0,0,0,0
16.774,0.37216,0.37022,0,NaN,0,0,0,0
16.793,0.37235,0.37032,0,NaN,0,0,0,0
16.811,0.37253,0.37041,0,NaN,0,0,0,0
16.83,0.37269,0.37049,0,NaN,0,0,0,0
16.849,0.37283,0.37056,0,NaN,0,0,0,0
16.867,0.37294,0.37062,0,NaN,0,0,0,0
16.886,0.37302,0.37066,0,NaN,0,0,0,0
16.904,0.37306,0.37068,0,NaN,0,0,0,0
16.923,0.37308,0.37069,0,NaN,0,0,0,0
16.942,0.37305,0.37068,0,NaN,0,0,0,0
16.96,0.373,0.37065,0,NaN,0,0,0,0
16.979,0.37291,0.37061,0,NaN,0,0,0,0
16.998,0.3728,0.37055,0,NaN,0,0,0,0
17.016,0.37265,0.37047,0,NaN,0,0,0,0
17.035,0.37249,0.37039,0,NaN,0,0,0,0
17.054,0.3723,0.37029,0,NaN,0,0,0,0
17.072,0.37211,0.37019,0,NaN,0,0,0,0
17.091,0.3719,0.37009,0,NaN,0,0,0,0
17.109,0.3717,0.36998,0,NaN,0,0,0,0
17.128,0.3715,0.36988,0,NaN,0,0,0,0
17.147,0.37131,0.36978,0,NaN,0,0,0,0
17.165,0.37113,0.36969,0,NaN,0,0,0,0
17.184,0.37097,0.3696,0,NaN,0,0,0,0
17.203,0.37084,0.36954,0,NaN,0,0,0,0
17.221,0.37073,0.36948,0,NaN,0,0,0,0
17.24,0.37066,0.36944,0,NaN,0,0,0,0
17.259,0.37061,0.36942,0,NaN,0,0,0,0
17.277,0.3706,0.36941,0,NaN,0,0,0,0
17.296,0.37063,0.36943,0,NaN,0,0,0,0
17.314,0.37069,0.36946,0,NaN,0,0,0,0
17.333,0.37078,0.3695,0,NaN,0,0,0,0
17.352,0.3709,0.36957,0,NaN,0,0,0,0
17.37,0.37104,0.36964,0,NaN,0,0,0,0
17.389,0.37121,0.36973,0,NaN,0,0,0,0
17.408,0.37139,0.36982,0,NaN,0,0,0,0
17.426,0.37159,0.36992,0,NaN,0,0,0,0
17.445,0.37179,0.37003,0,NaN,0,0,0,0
17.464,0.372,0.37014,0,NaN,0,0,0,0
17.482,0.3722,0.37024,0,NaN,0,0,0,0
17.501,0.37239,0.37034,0,NaN,0,0,0,0
17.52,0.37257,0.37043,0,NaN,0,0,0,0
17.538,0.37272,0.37051,0,NaN,0,0,0,0
17.557,0.37285,0.37058,0,NaN,0,0,0,0
17.575,0.37296,0.37063,0,NaN,0,0,0,0
17.594,0.37303,0.37067,0,NaN,0,0,0,0
17.613,0.37307,0.37069,0,NaN,0,0,0,0
17.631,0.37307,0.37069,0,NaN,0,0,0,0
17.65,0.37305,0.37068,0,NaN,0,0,0,0
17.669,0.37299,0.37064,0,NaN,0,0,0,0
17.687,0.37289,0.3706,0,NaN,0,0,0,0
17.706,0.37277,0.37053,0,NaN,0,0,0,0
17.725,0.37262,0.37046,0,NaN,0,0,0,0
17.743,0.37245,0.37037,0,NaN,0,0,0,0
17.762,0.37227,0.37027,0,NaN,0,0,0,0
17.78,0.37207,0.37017,0,NaN,0,0,0,0
17.799,0.37186,0.37007,0,NaN,0,0,0,0
17.818,0.37166,0.36996,0,NaN,0,0,0,0
17.836,0.37146,0.36986,0,NaN,0,0,0,0
17.855,0.37127,0.36976,0,NaN,0,0,0,0
17.874,0.3711,0.36967,0,NaN,0,0,0,0
17.892,0.37094,0.36959,0,NaN,0,0,0,0
17.911,0.37081,0.36952,0,NaN,0,0,0,0
17.93,0.37071,0.36947,0,NaN,0,0,0,0
17.948,0.37064,0.36944,0,NaN,0,0,0,0
17.967,0.37061,0.36942,0,NaN,0,0,0,0
17.985,0.37061,0.36942,0,NaN,0,0,0,0
18.004,0.37064,0.36943,0,NaN,0,0,0,0
18.023,0.3707,0.36947,0,NaN,0,0,0,0
18.041,0.3708,0.36951,0,NaN,0,0,0,0
18.06,0.37092,0.36958,0,NaN,0,0,0,0
18.079,0.37107,0.36966,0,NaN,0,0,0,0
18.097,0.37124,0.36974,0,NaN,0,0,0,0
18.116,0.37143,0.36984,0,NaN,0,0,0,0
18.135,0.37163,0.36994,0,NaN,0,0,0,0
18.153,0.37183,0.37005,0,NaN,0,0,0,0
18.172,0.37204,0.37016,0,NaN,0,0,0,0
18.19,0.37224,0.37026,0,NaN,0,0,0,0
18.209,0.37243,0.37036,0,NaN,0,0,0,0
18.228,0.3726,0.37044,0,NaN,0,0,0,0
18.246,0.37275,0.37052,0,NaN,0,0,0,0
18.265,0.37288,0.37059,0,NaN,0,0,0,0
18.284,0.37297,0.37064,0,NaN,0,0,0,0
18.302,0.37304,0.37067,0,NaN,0,0,0,0
18.321,0.37307,0.37069,0,NaN,0,0,0,0
18.34,0.37307,0.37069,0,NaN,0,0,0,0
18.358,0.37304,0.37067,0,NaN,0,0,0,0
18.377,0.37297,0.37064,0,NaN,0,0,0,0
18.395,0.37287,0.37059,0,NaN,0,0,0,0
18.414,0.37274,0.37052,0,NaN,0,0,0,0
18.433,0.37259,0.37044,0,NaN,0,0,0,0
18.451,0.37242,0.37035,0,NaN,0,0,0,0
18.47,0.37223,0.37025,0,NaN,0,0,0,0
18.489,0.37203,0.37015,0,NaN,0,0,0,0
18.507,0.37183,0.37005,0,NaN,0,0,0,0
18.526,0.37162,0.36994,0,NaN,0,0,0,0
18.545,0.37142,0.36984,0,NaN,0,0,0,0
18.563,0.37124,0.36974,0,NaN,0,0,0,0
18.582,0.37107,0.36965,0,NaN,0,0,0,0
18.601,0.37092,0.36958,0,NaN,0,0,0,0
18.619,0.37079,0.36951,0,NaN,0,0,0,0
18.638,0.3707,0.36946,0,NaN,0,0,0,0
18.656,0.37063,0.36943,0,NaN,0,0,0,0
18.675,0.3706,0.36942,0,NaN,0,0,0,0
18.694,0.37061,0.36942,0,NaN,0,0,0,0
18.712,0.37065,0.36944,0,NaN,0,0,0,0
18.731,0.37072,0.36947,0,NaN,0,0,0,0
18.75,0.37082,0.36953,0,NaN,0,0,0,0
18.768,0.37095,0.36959,0,NaN,0,0,0,0
18.787,0.3711,0.36967,0,NaN,0,0,0,0
18.806,0.37128,0.36976,0,NaN,0,0,0,0
18.824,0.37147,0.36986,0,NaN,0,0,0,0
18.843,0.37167,0.36996,0,NaN,0,0,0,0
18.861,0.37187,0.37007,0,NaN,0,0,0,0
18.88,0.37208,0.37018,0,NaN,0,0,0,0
18.899,0.37227,0.37028,0,NaN,0,0,0,0
18.917,0.37246,0.37037,0,NaN,0,0,0,0
18.936,0.37263,0.37046,0,NaN,0,0,0,0
18.955,0.37278,0.37054,0,NaN,0,0,0,0
18.973,0.3729,0.3706,0,NaN,0,0,0,0
18.992,0.37299,0.37065,0,NaN,0,0,0,0
19.011,0.37305,0.37068,0,NaN,0,0,0,0
19.029,0.37308,0.37069,0,NaN,0,0,0,0
19.048,0.37307,0.37069,0,NaN,0,0,0,0
19.066,0.37303,0.37067,0,NaN,0,0,0,0
19.085,0.37295,0.37063,0,NaN,0,0,0,0
19.104,0.37285,0.37057,0,NaN,0,0,0,0
19.122,0.37272,0.37051,0,NaN,0,0,0,0
19.141,0.37256,0.37042,0,NaN,0,0,0,0
19.16,0.37238,0.37033,0,NaN,0,0,0,0
19.178,0.37219,0.37023,0,NaN,0,0,0,0
19.197,0.37199,0.37013,0,NaN,0,0,0,0
19.216,0.37179,0.37003,0,NaN,0,0,0,0
19.234,0.37158,0.36992,0,NaN,0,0,0,0
19.253,0.37139,0.36982,0,NaN,0,0,0,0
19.271,0.3712,0.36972,0,NaN,0,0,0,0
19.29,0.37103,0.36964,0,NaN,0,0,0,0
19.309,0.37089,0.36956,0,NaN,0,0,0,0
19.327,0.37077,0.3695,0,NaN,0,0,0,0
19.346,0.37068,0.36946,0,NaN,0,0,0,0
19.365,0.37063,0.36943,0,NaN,0,0,0,0
19.383,0.3706,0.36941,0,NaN,0,0,0,0
19.402,0.37061,0.36942,0,NaN,0,0,0,0
19.421,0.37066,0.36944,0,NaN,0,0,0,0
19.439,0.37073,0.36948,0,NaN,0,0,0,0
19.458,0.37084,0.36954,0,NaN,0,0,0,0
19.476,0.37098,0.36961,0,NaN,0,0,0,0
19.495,0.37114,0.36969,0,NaN,0,0,0,0
19.514,0.37131,0.36978,0,NaN,0,0,0,0
19.532,0.37151,0.36988,0,NaN,0,0,0,0
19.551,0.37171,0.36998,0,NaN,0,0,0,0
19.57,0.37191,0.37009,0,NaN,0,0,0,0
19.588,0.37212,0.3702,0,NaN,0,0,0,0
19.607,0.37231,0.3703,0,NaN,0,0,0,0
19.626,0.37249,0.37039,0,NaN,0,0,0,0
19.644,0.37266,0.37048,0,NaN,0,0,0,0
19.663,0.3728,0.37055,0,NaN,0,0,0,0
19.681,0.37292,0.37061,0,NaN,0,0,0,0
19.7,0.373,0.37065,0,NaN,0,0,0,0
19.719,0.37306,0.37068,0,NaN,0,0,0,0
19.737,0.37308,0.37069,0,NaN,0,0,0,0
19.756,0.37306,0.37068,0,NaN,0,0,0,0
19.775,0.37301,0.37066,0,NaN,0,0,0,0
19.793,0.37293,0.37062,0,NaN,0,0,0,0
19.812,0.37282,0.37056,0,NaN,0,0,0,0
19.831,0.37269,0.37049,0,NaN,0,0,0,0
19.849,0.37253,0.37041,0,NaN,0,0,0,0
19.868,0.37235,0.37032,0,NaN,0,0,0,0
19.887,0.37215,0.37022,0,NaN,0,0,0,0
19.905,0.37195,0.37011,0,NaN,0,0,0,0
19.924,0.37175,0.37,0,NaN,0,0,0,0
19.942,0.37154,0.3699,0,NaN,0,0,0,0
19.961,0.37135,0.3698,0,NaN,0,0,0,0
19.98,0.37117,0.36971,0,NaN,0,0,0,0
19.998,0.371,0.36962,0,NaN,0,0,0,0
20.017,0.37087,0.36955,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p2r1_nsubs2_subs_energy.csv <==
0.018638,0.35324,0.24551,0,NaN,0,0,0,0
0.037276,0.35204,0.24548,0,NaN,0,0,0,0
0.055913,0.3497,0.24544,0,NaN,0,0,0,0
0.074551,0.3463,0.24537,0,NaN,0,0,0,0
0.093189,0.34198,0.24528,0,NaN,0,0,0,0
0.11183,0.33691,0.24518,0,NaN,0,0,0,0
0.13046,0.3313,0.24506,0,NaN,0,0,0,0
0.1491,0.32537,0.24494,0,NaN,0,0,0,0
0.16774,0.31935,0.24482,0,NaN,0,0,0,0
0.18638,0.31349,0.2447,0,NaN,0,0,0,0
0.20502,0.30803,0.24459,0,NaN,0,0,0,0
0.22365,0.30316,0.24449,0,NaN,0,0,0,0
0.24229,0.29911,0.24441,0,NaN,0,0,0,0
0.26093,0.29601,0.24435,0,NaN,0,0,0,0
0.27957,0.29401,0.2443,0,NaN,0,0,0,0
0.2982,0.29317,0.24429,0,NaN,0,0,0,0
0.31684,0.29353,0.24429,0,NaN,0,0,0,0
0.33548,0.29508,0.24433,0,NaN,0,0,0,0
0.35412,0.29776,0.24438,0,NaN,0,0,0,0
0.37276,0.30145,0.24446,0,NaN,0,0,0,0
0.39139,0.30601,0.24455,0,NaN,0,0,0,0
0.41003,0.31127,0.24466,0,NaN,0,0,0,0
0.42867,0.317,0.24477,0,NaN,0,0,0,0
0.44731,0.32298,0.24489,0,NaN,0,0,0,0
0.46594,0.32898,0.24502,0,NaN,0,0,0,0
0.48458,0.33474,0.24513,0,NaN,0,0,0,0
0.50322,0.34005,0.24524,0,NaN,0,0,0,0
0.52186,0.34469,0.24533,0,NaN,0,0,0,0
0.5405,0.34847,0.24541,0,NaN,0,0,0,0
0.55913,0.35125,0.24547,0,NaN,0,0,0,0
0.57777,0.35291,0.2455,0,NaN,0,0,0,0
0.59641,0.35338,0.24551,0,NaN,0,0,0,0
0.61505,0.35266,0.2455,0,NaN,0,0,0,0
0.63368,0.35076,0.24546,0,NaN,0,0,0,0
0.65232,0.34776,0.2454,0,NaN,0,0,0,0
0.67096,0.34379,0.24532,0,NaN,0,0,0,0
0.6896,0.339,0.24522,0,NaN,0,0,0,0
0.70824,0.33358,0.24511,0,NaN,0,0,0,0
0.72687,0.32774,0.24499,0,NaN,0,0,0,0
0.74551,0.32173,0.24487,0,NaN,0,0,0,0
0.76415,0.31578,0.24475,0,NaN,0,0,0,0
0.78279,0.31013,0.24463,0,NaN,0,0,0,0
0.80142,0.30501,0.24453,0,NaN,0,0,0,0
0.82006,0.30061,0.24444,0,NaN,0,0,0,0
0.8387,0.29711,0.24437,0,NaN,0,0,0,0
0.85734,0.29466,0.24432,0,NaN,0,0,0,0
0.87598,0.29336,0.24429,0,NaN,0,0,0,0
0.89461,0.29324,0.24429,0,NaN,0,0,0,0
0.91325,0.29433,0.24431,0,NaN,0,0,0,0
0.93189,0.29657,0.24436,0,NaN,0,0,0,0
0.95053,0.29987,0.24442,0,NaN,0,0,0,0
0.96916,0.30411,0.24451,0,NaN,0,0,0,0
0.9878,0.30912,0.24461,0,NaN,0,0,0,0
1.0064,0.31469,0.24472,0,NaN,0,0,0,0
1.0251,0.3206,0.24484,0,NaN,0,0,0,0
1.0437,0.32661,0.24497,0,NaN,0,0,0,0
1.0624,0.3325,0.24509,0,NaN,0,0,0,0
1.081,0.33801,0.2452,0,NaN,0,0,0,0
1.0996,0.34294,0.2453,0,NaN,0,0,0,0
1.1183,0.34708,0.24538,0,NaN,0,0,0,0
1.1369,0.35027,0.24545,0,NaN,0,0,0,0
1.1555,0.35239,0.24549,0,NaN,0,0,0,0
1.1742,0.35334,0.24551,0,NaN,0,0,0,0
1.1928,0.35309,0.24551,0,NaN,0,0,0,0
1.2115,0.35165,0.24548,0,NaN,0,0,0,0
1.2301,0.34908,0.24542,0,NaN,0,0,0,0
1.2487,0.34547,0.24535,0,NaN,0,0,0,0
1.2674,0.34098,0.24526,0,NaN,0,0,0,0
1.286,0.33579,0.24515,0,NaN,0,0,0,0
1.3046,0.33009,0.24504,0,NaN,0,0,0,0
1.3233,0.32412,0.24492,0,NaN,0,0,0,0
1.3419,0.31812,0.24479,0,NaN,0,0,0,0
1.3606,0.31232,0.24468,0,NaN,0,0,0,0
1.3792,0.30696,0.24457,0,NaN,0,0,0,0
1.3978,0.30225,0.24447,0,NaN,0,0,0,0
1.4165,0.29838,0.24439,0,NaN,0,0,0,0
1.4351,0.2955,0.24433,0,NaN,0,0,0,0
1.4537,0.29373,0.2443,0,NaN,0,0,0,0
1.4724,0.29314,0.24429,0,NaN,0,0,0,0
1.491,0.29376,0.2443,0,NaN,0,0,0,0
1.5097,0.29555,0.24434,0,NaN,0,0,0,0
1.5283,0.29844,0.24439,0,NaN,0,0,0,0
1.5469,0.30233,0.24447,0,NaN,0,0,0,0
1.5656,0.30705,0.24457,0,NaN,0,0,0,0
1.5842,0.31243,0.24468,0,NaN,0,0,0,0
1.6028,0.31823,0.2448,0,NaN,0,0,0,0
1.6215,0.32423,0.24492,0,NaN,0,0,0,0
1.6401,0.3302,0.24504,0,NaN,0,0,0,0
1.6588,0.33589,0.24516,0,NaN,0,0,0,0
1.6774,0.34107,0.24526,0,NaN,0,0,0,0
1.696,0.34555,0.24535,0,NaN,0,0,0,0
1.7147,0.34913,0.24543,0,NaN,0,0,0,0
1.7333,0.35169,0.24548,0,NaN,0,0,0,0
1.752,0.3531,0.24551,0,NaN,0,0,0,0
1.7706,0.35333,0.24551,0,NaN,0,0,0,0
1.7892,0.35236,0.24549,0,NaN,0,0,0,0
1.8079,0.35022,0.24545,0,NaN,0,0,0,0
1.8265,0.34701,0.24538,0,NaN,0,0,0,0
1.8451,0.34286,0.2453,0,NaN,0,0,0,0
1.8638,0.33792,0.2452,0,NaN,0,0,0,0
1.8824,0.33239,0.24508,0,NaN,0,0,0,0
1.9011,0.3265,0.24497,0,NaN,0,0,0,0
1.9197,0.32049,0.24484,0,NaN,0,0,0,0
1.9383,0.31458,0.24472,0,NaN,0,0,0,0
1.957,0.30902,0.24461,0,NaN,0,0,0,0
1.9756,0.30403,0.24451,0,NaN,0,0,0,0
1.9942,0.2998,0.24442,0,NaN,0,0,0,0
2.0129,0.29652,0.24436,0,NaN,0,0,0,0
2.0315,0.2943,0.24431,0,NaN,0,0,0,0
2.0502,0.29323,0.24429,0,NaN,0,0,0,0
2.0688,0.29337,0.24429,0,NaN,0,0,0,0
2.0874,0.2947,0.24432,0,NaN,0,0,0,0
2.1061,0.29717,0.24437,0,NaN,0,0,0,0
2.1247,0.30068,0.24444,0,NaN,0,0,0,0
2.1433,0.30509,0.24453,0,NaN,0,0,0,0
2.162,0.31023,0.24463,0,NaN,0,0,0,0
2.1806,0.31589,0.24475,0,NaN,0,0,0,0
2.1993,0.32184,0.24487,0,NaN,0,0,0,0
2.2179,0.32785,0.24499,0,NaN,0,0,0,0
2.2365,0.33368,0.24511,0,NaN,0,0,0,0
2.2552,0.33909,0.24522,0,NaN,0,0,0,0
2.2738,0.34387,0.24532,0,NaN,0,0,0,0
2.2924,0.34783,0.2454,0,NaN,0,0,0,0
2.3111,0.35081,0.24546,0,NaN,0,0,0,0
2.3297,0.35268,0.2455,0,NaN,0,0,0,0
2.3484,0.35339,0.24551,0,NaN,0,0,0,0
2.367,0.35289,0.2455,0,NaN,0,0,0,0
2.3856,0.35121,0.24547,0,NaN,0,0,0,0
2.4043,0.34841,0.24541,0,NaN,0,0,0,0
2.4229,0.34461,0.24533,0,NaN,0,0,0,0
2.4415,0.33996,0.24524,0,NaN,0,0,0,0
2.4602,0.33464,0.24513,0,NaN,0,0,0,0
2.4788,0.32887,0.24501,0,NaN,0,0,0,0
2.4975,0.32287,0.24489,0,NaN,0,0,0,0
2.5161,0.31689,0.24477,0,NaN,0,0,0,0
2.5347,0.31117,0.24465,0,NaN,0,0,0,0
2.5534,0.30592,0.24455,0,NaN,0,0,0,0
2.572,0.30137,0.24445,0,NaN,0,0,0,0
2.5907,0.2977,0.24438,0,NaN,0,0,0,0
2.6093,0.29504,0.24433,0,NaN,0,0,0,0
2.6279,0.29351,0.24429,0,NaN,0,0,0,0
2.6466,0.29317,0.24429,0,NaN,0,0,0,0
2.6652,0.29403,0.2443,0,NaN,0,0,0,0
2.6838,0.29606,0.24435,0,NaN,0,0,0,0
2.7025,0.29917,0.24441,0,NaN,0,0,0,0
2.7211,0.30325,0.24449,0,NaN,0,0,0,0
2.7398,0.30812,0.24459,0,NaN,0,0,0,0
2.7584,0.3136,0.2447,0,NaN,0,0,0,0
2.777,0.31947,0.24482,0,NaN,0,0,0,0
2.7957,0.32548,0.24494,0,NaN,0,0,0,0
2.8143,0.33141,0.24506,0,NaN,0,0,0,0
2.8329,0.33701,0.24518,0,NaN,0,0,0,0
2.8516,0.34207,0.24528,0,NaN,0,0,0,0
2.8702,0.34637,0.24537,0,NaN,0,0,0,0
2.8889,0.34975,0.24544,0,NaN,0,0,0,0
2.9075,0.35208,0.24549,0,NaN,0,0,0,0
2.9261,0.35325,0.24551,0,NaN,0,0,0,0
2.9448,0.35323,0.24551,0,NaN,0,0,0,0
2.9634,0.35201,0.24548,0,NaN,0,0,0,0
2.982,0.34964,0.24544,0,NaN,0,0,0,0
3.0007,0.34623,0.24537,0,NaN,0,0,0,0
3.0193,0.34189,0.24528,0,NaN,0,0,0,0
3.038,0.33681,0.24517,0,NaN,0,0,0,0
3.0566,0.33119,0.24506,0,NaN,0,0,0,0
3.0752,0.32526,0.24494,0,NaN,0,0,0,0
3.0939,0.31924,0.24482,0,NaN,0,0,0,0
3.1125,0.31339,0.2447,0,NaN,0,0,0,0
3.1311,0.30793,0.24459,0,NaN,0,0,0,0
3.1498,0.30308,0.24449,0,NaN,0,0,0,0
3.1684,0.29904,0.24441,0,NaN,0,0,0,0
3.1871,0.29596,0.24434,0,NaN,0,0,0,0
3.2057,0.29398,0.2443,0,NaN,0,0,0,0
3.2243,0.29316,0.24429,0,NaN,0,0,0,0
3.243,0.29355,0.24429,0,NaN,0,0,0,0
3.2616,0.29512,0.24433,0,NaN,0,0,0,0
3.2802,0.29782,0.24438,0,NaN,0,0,0,0
3.2989,0.30153,0.24446,0,NaN,0,0,0,0
3.3175,0.30611,0.24455,0,NaN,0,0,0,0
3.3362,0.31137,0.24466,0,NaN,0,0,0,0
3.3548,0.31711,0.24477,0,NaN,0,0,0,0
3.3734,0.32309,0.2449,0,NaN,0,0,0,0
3.3921,0.32909,0.24502,0,NaN,0,0,0,0
3.4107,0.33485,0.24513,0,NaN,0,0,0,0
3.4294,0.34014,0.24524,0,NaN,0,0,0,0
3.448,0.34477,0.24534,0,NaN,0,0,0,0
3.4666,0.34853,0.24541,0,NaN,0,0,0,0
3.4853,0.35129,0.24547,0,NaN,0,0,0,0
3.5039,0.35293,0.2455,0,NaN,0,0,0,0
3.5225,0.35338,0.24551,0,NaN,0,0,0,0
3.5412,0.35263,0.2455,0,NaN,0,0,0,0
3.5598,0.35071,0.24546,0,NaN,0,0,0,0
3.5785,0.3477,0.2454,0,NaN,0,0,0,0
3.5971,0.34371,0.24531,0,NaN,0,0,0,0
3.6157,0.3389,0.24522,0,NaN,0,0,0,0
3.6344,0.33347,0.24511,0,NaN,0,0,0,0
3.653,0.32763,0.24499,0,NaN,0,0,0,0
3.6716,0.32162,0.24487,0,NaN,0,0,0,0
3.6903,0.31567,0.24474,0,NaN,0,0,0,0
3.7089,0.31003,0.24463,0,NaN,0,0,0,0
3.7276,0.30492,0.24453,0,NaN,0,0,0,0
3.7462,0.30053,0.24444,0,NaN,0,0,0,0
3.7648,0.29706,0.24437,0,NaN,0,0,0,0
3.7835,0.29463,0.24432,0,NaN,0,0,0,0
3.8021,0.29334,0.24429,0,NaN,0,0,0,0
3.8207,0.29325,0.24429,0,NaN,0,0,0,0
3.8394,0.29436,0.24431,0,NaN,0,0,0,0
3.858,0.29662,0.24436,0,NaN,0,0,0,0
3.8767,0.29994,0.24443,0,NaN,0,0,0,0
3.8953,0.3042,0.24451,0,NaN,0,0,0,0
3.9139,0.30922,0.24461,0,NaN,0,0,0,0
3.9326,0.31479,0.24473,0,NaN,0,0,0,0
3.9512,0.32071,0.24485,0,NaN,0,0,0,0
3.9698,0.32673,0.24497,0,NaN,0,0,0,0
3.9885,0.33261,0.24509,0,NaN,0,0,0,0
4.0071,0.33811,0.2452,0,NaN,0,0,0,0
4.0258,0.34303,0.2453,0,NaN,0,0,0,0
4.0444,0.34715,0.24538,0,NaN,0,0,0,0
4.063,0.35032,0.24545,0,NaN,0,0,0,0
4.0817,0.35242,0.24549,0,NaN,0,0,0,0
4.1003,0.35334,0.24551,0,NaN,0,0,0,0
4.1189,0.35307,0.24551,0,NaN,0,0,0,0
4.1376,0.35161,0.24548,0,NaN,0,0,0,0
4.1562,0.34902,0.24542,0,NaN,0,0,0,0
4.1749,0.3454,0.24535,0,NaN,0,0,0,0
4.1935,0.34089,0.24526,0,NaN,0,0,0,0
4.2121,0.33568,0.24515,0,NaN,0,0,0,0
4.2308,0.32998,0.24504,0,NaN,0,0,0,0
4.2494,0.32401,0.24491,0,NaN,0,0,0,0
4.2681,0.31801,0.24479,0,NaN,0,0,0,0
4.2867,0.31222,0.24467,0,NaN,0,0,0,0
4.3053,0.30687,0.24457,0,NaN,0,0,0,0
4.324,0.30217,0.24447,0,NaN,0,0,0,0
4.3426,0.29832,0.24439,0,NaN,0,0,0,0
4.3612,0.29546,0.24433,0,NaN,0,0,0,0
4.3799,0.29371,0.2443,0,NaN,0,0,0,0
4.3985,0.29314,0.24429,0,NaN,0,0,0,0
4.4172,0.29378,0.2443,0,NaN,0,0,0,0
4.4358,0.29559,0.24434,0,NaN,0,0,0,0
4.4544,0.29851,0.2444,0,NaN,0,0,0,0
4.4731,0.30241,0.24448,0,NaN,0,0,0,0
4.4917,0.30715,0.24457,0,NaN,0,0,0,0
4.5103,0.31253,0.24468,0,NaN,0,0,0,0
4.529,0.31834,0.2448,0,NaN,0,0,0,0
4.5476,0.32434,0.24492,0,NaN,0,0,0,0
4.5663,0.33031,0.24504,0,NaN,0,0,0,0
4.5849,0.33599,0.24516,0,NaN,0,0,0,0
4.6035,0.34116,0.24526,0,NaN,0,0,0,0
4.6222,0.34562,0.24535,0,NaN,0,0,0,0
4.6408,0.34919,0.24543,0,NaN,0,0,0,0
4.6594,0.35172,0.24548,0,NaN,0,0,0,0
4.6781,0.35312,0.24551,0,NaN,0,0,0,0
4.6967,0.35332,0.24551,0,NaN,0,0,0,0
4.7154,0.35233,0.24549,0,NaN,0,0,0,0
4.734,0.35017,0.24545,0,NaN,0,0,0,0
4.7526,0.34695,0.24538,0,NaN,0,0,0,0
4.7713,0.34277,0.2453,0,NaN,0,0,0,0
4.7899,0.33782,0.2452,0,NaN,0,0,0,0
4.8085,0.33229,0.24508,0,NaN,0,0,0,0
4.8272,0.32639,0.24496,0,NaN,0,0,0,0
4.8458,0.32037,0.24484,0,NaN,0,0,0,0
4.8645,0.31447,0.24472,0,NaN,0,0,0,0
4.8831,0.30892,0.24461,0,NaN,0,0,0,0
4.9017,0.30394,0.24451,0,NaN,0,0,0,0
4.9204,0.29973,0.24442,0,NaN,0,0,0,0
4.939,0.29646,0.24435,0,NaN,0,0,0,0
4.9576,0.29427,0.24431,0,NaN,0,0,0,0
4.9763,0.29323,0.24429,0,NaN,0,0,0,0
4.9949,0.29338,0.24429,0,NaN,0,0,0,0
5.0136,0.29474,0.24432,0,NaN,0,0,0,0
5.0322,0.29723,0.24437,0,NaN,0,0,0,0
5.0508,0.30076,0.24444,0,NaN,0,0,0,0
5.0695,0.30518,0.24453,0,NaN,0,0,0,0
5.0881,0.31033,0.24464,0,NaN,0,0,0,0
5.1068,0.316,0.24475,0,NaN,0,0,0,0
5.1254,0.32196,0.24487,0,NaN,0,0,0,0
5.144,0.32797,0.24499,0,NaN,0,0,0,0
5.1627,0.33379,0.24511,0,NaN,0,0,0,0
5.1813,0.33919,0.24522,0,NaN,0,0,0,0
5.1999,0.34395,0.24532,0,NaN,0,0,0,0
5.2186,0.34789,0.2454,0,NaN,0,0,0,0
5.2372,0.35085,0.24546,0,NaN,0,0,0,0
5.2559,0.35271,0.2455,0,NaN,0,0,0,0
5.2745,0.35339,0.24551,0,NaN,0,0,0,0
5.2931,0.35287,0.2455,0,NaN,0,0,0,0
5.3118,0.35116,0.24547,0,NaN,0,0,0,0
5.3304,0.34835,0.24541,0,NaN,0,0,0,0
5.349,0.34453,0.24533,0,NaN,0,0,0,0
5.3677,0.33986,0.24524,0,NaN,0,0,0,0
5.3863,0.33453,0.24513,0,NaN,0,0,0,0
5.405,0.32876,0.24501,0,NaN,0,0,0,0
5.4236,0.32276,0.24489,0,NaN,0,0,0,0
5.4422,0.31678,0.24477,0,NaN,0,0,0,0
5.4609,0.31106,0.24465,0,NaN,0,0,0,0
5.4795,0.30583,0.24454,0,NaN,0,0,0,0
5.4981,0.3013,0.24445,0,NaN,0,0,0,0
5.5168,0.29764,0.24438,0,NaN,0,0,0,0
5.5354,0.295,0.24432,0,NaN,0,0,0,0
5.5541,0.2935,0.24429,0,NaN,0,0,0,0
5.5727,0.29318,0.24429,0,NaN,0,0,0,0
5.5913,0.29406,0.24431,0,NaN,0,0,0,0
5.61,0.29611,0.24435,0,NaN,0,0,0,0
5.6286,0.29924,0.24441,0,NaN,0,0,0,0
5.6472,0.30333,0.24449,0,NaN,0,0,0,0
5.6659,0.30822,0.24459,0,NaN,0,0,0,0
5.6845,0.31371,0.2447,0,NaN,0,0,0,0
5.7032,0.31958,0.24482,0,NaN,0,0,0,0
5.7218,0.32559,0.24495,0,NaN,0,0,0,0
5.7404,0.33152,0.24507,0,NaN,0,0,0,0
5.7591,0.33711,0.24518,0,NaN,0,0,0,0
5.7777,0.34215,0.24528,0,NaN,0,0,0,0
5.7964,0.34644,0.24537,0,NaN,0,0,0,0
5.815,0.3498,0.24544,0,NaN,0,0,0,0
5.8336,0.35211,0.24549,0,NaN,0,0,0,0
5.8523,0.35326,0.24551,0,NaN,0,0,0,0
5.8709,0.35322,0.24551,0,NaN,0,0,0,0
5.8895,0.35198,0.24548,0,NaN,0,0,0,0
5.9082,0.34959,0.24543,0,NaN,0,0,0,0
5.9268,0.34615,0.24536,0,NaN,0,0,0,0
5.9455,0.3418,0.24528,0,NaN,0,0,0,0
5.9641,0.33671,0.24517,0,NaN,0,0,0,0
5.9827,0.33109,0.24506,0,NaN,0,0,0,0
6.0014,0.32515,0.24494,0,NaN,0,0,0,0
6.02,0.31913,0.24482,0,NaN,0,0,0,0
6.0386,0.31328,0.2447,0,NaN,0,0,0,0
6.0573,0.30783,0.24459,0,NaN,0,0,0,0
6.0759,0.303,0.24449,0,NaN,0,0,0,0
6.0946,0.29897,0.24441,0,NaN,0,0,0,0
6.1132,0.29592,0.24434,0,NaN,0,0,0,0
6.1318,0.29395,0.2443,0,NaN,0,0,0,0
6.1505,0.29316,0.24429,0,NaN,0,0,0,0
6.1691,0.29357,0.2443,0,NaN,0,0,0,0
6.1877,0.29516,0.24433,0,NaN,0,0,0,0
6.2064,0.29788,0.24438,0,NaN,0,0,0,0
6.225,0.30161,0.24446,0,NaN,0,0,0,0
6.2437,0.3062,0.24455,0,NaN,0,0,0,0
6.2623,0.31147,0.24466,0,NaN,0,0,0,0
6.2809,0.31722,0.24478,0,NaN,0,0,0,0
6.2996,0.32321,0.2449,0,NaN,0,0,0,0
6.3182,0.3292,0.24502,0,NaN,0,0,0,0
6.3368,0.33495,0.24514,0,NaN,0,0,0,0
6.3555,0.34024,0.24524,0,NaN,0,0,0,0
6.3741,0.34484,0.24534,0,NaN,0,0,0,0
6.3928,0.34859,0.24541,0,NaN,0,0,0,0
6.4114,0.35133,0.24547,0,NaN,0,0,0,0
6.43,0.35295,0.2455,0,NaN,0,0,0,0
6.4487,0.35338,0.24551,0,NaN,0,0,0,0
6.4673,0.35261,0.2455,0,NaN,0,0,0,0
6.4859,0.35067,0.24546,0,NaN,0,0,0,0
6.5046,0.34763,0.24539,0,NaN,0,0,0,0
6.5232,0.34363,0.24531,0,NaN,0,0,0,0
6.5419,0.33881,0.24522,0,NaN,0,0,0,0
6.5605,0.33337,0.2451,0,NaN,0,0,0,0
6.5791,0.32752,0.24499,0,NaN,0,0,0,0
6.5978,0.32151,0.24486,0,NaN,0,0,0,0
6.6164,0.31557,0.24474,0,NaN,0,0,0,0
6.6351,0.30993,0.24463,0,NaN,0,0,0,0
6.6537,0.30483,0.24452,0,NaN,0,0,0,0
6.6723,0.30046,0.24444,0,NaN,0,0,0,0
6.691,0.297,0.24437,0,NaN,0,0,0,0
6.7096,0.2946,0.24432,0,NaN,0,0,0,0
6.7282,0.29333,0.24429,0,NaN,0,0,0,0
6.7469,0.29326,0.24429,0,NaN,0,0,0,0
6.7655,0.29439,0.24431,0,NaN,0,0,0,0
6.7842,0.29667,0.24436,0,NaN,0,0,0,0
6.8028,0.30002,0.24443,0,NaN,0,0,0,0
6.8214,0.30429,0.24451,0,NaN,0,0,0,0
6.8401,0.30932,0.24462,0,NaN,0,0,0,0
6.8587,0.3149,0.24473,0,NaN,0,0,0,0
6.8773,0.32082,0.24485,0,NaN,0,0,0,0
6.896,0.32684,0.24497,0,NaN,0,0,0,0
6.9146,0.33271,0.24509,0,NaN,0,0,0,0
6.9333,0.33821,0.2452,0,NaN,0,0,0,0
6.9519,0.34311,0.2453,0,NaN,0,0,0,0
6.9705,0.34722,0.24539,0,NaN,0,0,0,0
6.9892,0.35037,0.24545,0,NaN,0,0,0,0
7.0078,0.35244,0.24549,0,NaN,0,0,0,0
7.0264,0.35335,0.24551,0,NaN,0,0,0,0
7.0451,0.35306,0.2455,0,NaN,0,0,0,0
7.0637,0.35157,0.24547,0,NaN,0,0,0,0
7.0824,0.34896,0.24542,0,NaN,0,0,0,0
7.101,0.34532,0.24535,0,NaN,0,0,0,0
7.1196,0.3408,0.24526,0,NaN,0,0,0,0
7.1383,0.33558,0.24515,0,NaN,0,0,0,0
7.1569,0.32987,0.24503,0,NaN,0,0,0,0
7.1755,0.3239,0.24491,0,NaN,0,0,0,0
7.1942,0.3179,0.24479,0,NaN,0,0,0,0
7.2128,0.31211,0.24467,0,NaN,0,0,0,0
7.2315,0.30677,0.24456,0,NaN,0,0,0,0
7.2501,0.30209,0.24447,0,NaN,0,0,0,0
7.2687,0.29825,0.24439,0,NaN,0,0,0,0
7.2874,0.29542,0.24433,0,NaN,0,0,0,0
7.306,0.29369,0.2443,0,NaN,0,0,0,0
7.3246,0.29315,0.24429,0,NaN,0,0,0,0
7.3433,0.2938,0.2443,0,NaN,0,0,0,0
7.3619,0.29564,0.24434,0,NaN,0,0,0,0
7.3806,0.29857,0.2444,0,NaN,0,0,0,0
7.3992,0.30249,0.24448,0,NaN,0,0,0,0
7.4178,0.30724,0.24457,0,NaN,0,0,0,0
7.4365,0.31263,0.24468,0,NaN,0,0,0,0
7.4551,0.31845,0.2448,0,NaN,0,0,0,0
7.4738,0.32446,0.24492,0,NaN,0,0,0,0
7.4924,0.33042,0.24504,0,NaN,0,0,0,0
7.511,0.33609,0.24516,0,NaN,0,0,0,0
7.5297,0.34125,0.24526,0,NaN,0,0,0,0
7.5483,0.3457,0.24536,0,NaN,0,0,0,0
7.5669,0.34925,0.24543,0,NaN,0,0,0,0
7.5856,0.35176,0.24548,0,NaN,0,0,0,0
7.6042,0.35313,0.24551,0,NaN,0,0,0,0
7.6229,0.35332,0.24551,0,NaN,0,0,0,0
7.6415,0.3523,0.24549,0,NaN,0,0,0,0
7.6601,0.35012,0.24545,0,NaN,0,0,0,0
7.6788,0.34688,0.24538,0,NaN,0,0,0,0
7.6974,0.34269,0.24529,0,NaN,0,0,0,0
7.716,0.33772,0.24519,0,NaN,0,0,0,0
7.7347,0.33218,0.24508,0,NaN,0,0,0,0
7.7533,0.32628,0.24496,0,NaN,0,0,0,0
7.772,0.32026,0.24484,0,NaN,0,0,0,0
7.7906,0.31436,0.24472,0,NaN,0,0,0,0
7.8092,0.30882,0.24461,0,NaN,0,0,0,0
7.8279,0.30385,0.2445,0,NaN,0,0,0,0
7.8465,0.29966,0.24442,0,NaN,0,0,0,0
7.8651,0.29641,0.24435,0,NaN,0,0,0,0
7.8838,0.29424,0.24431,0,NaN,0,0,0,0
7.9024,0.29322,0.24429,0,NaN,0,0,0,0
7.9211,0.2934,0.24429,0,NaN,0,0,0,0
7.9397,0.29477,0.24432,0,NaN,0,0,0,0
7.9583,0.29728,0.24437,0,NaN,0,0,0,0
7.977,0.30083,0.24444,0,NaN,0,0,0,0
7.9956,0.30527,0.24453,0,NaN,0,0,0,0
8.0142,0.31044,0.24464,0,NaN,0,0,0,0
8.0329,0.31611,0.24475,0,NaN,0,0,0,0
8.0515,0.32207,0.24487,0,NaN,0,0,0,0
8.0702,0.32808,0.245,0,NaN,0,0,0,0
8.0888,0.33389,0.24512,0,NaN,0,0,0,0
8.1074,0.33928,0.24522,0,NaN,0,0,0,0
8.1261,0.34403,0.24532,0,NaN,0,0,0,0
8.1447,0.34796,0.2454,0,NaN,0,0,0,0
8.1633,0.3509,0.24546,0,NaN,0,0,0,0
8.182,0.35273,0.2455,0,NaN,0,0,0,0
8.2006,0.35339,0.24551,0,NaN,0,0,0,0
8.2193,0.35284,0.2455,0,NaN,0,0,0,0
8.2379,0.35112,0.24547,0,NaN,0,0,0,0
8.2565,0.34828,0.24541,0,NaN,0,0,0,0
8.2752,0.34445,0.24533,0,NaN,0,0,0,0
8.2938,0.33977,0.24523,0,NaN,0,0,0,0
8.3125,0.33443,0.24513,0,NaN,0,0,0,0
8.3311,0.32865,0.24501,0,NaN,0,0,0,0
8.3497,0.32265,0.24489,0,NaN,0,0,0,0
8.3684,0.31667,0.24477,0,NaN,0,0,0,0
8.387,0.31096,0.24465,0,NaN,0,0,0,0
8.4056,0.30574,0.24454,0,NaN,0,0,0,0
8.4243,0.30122,0.24445,0,NaN,0,0,0,0
8.4429,0.29758,0.24438,0,NaN,0,0,0,0
8.4616,0.29496,0.24432,0,NaN,0,0,0,0
8.4802,0.29348,0.24429,0,NaN,0,0,0,0
8.4988,0.29318,0.24429,0,NaN,0,0,0,0
8.5175,0.29409,0.24431,0,NaN,0,0,0,0
8.5361,0.29616,0.24435,0,NaN,0,0,0,0
8.5547,0.29931,0.24441,0,NaN,0,0,0,0
8.5734,0.30342,0.2445,0,NaN,0,0,0,0
8.592,0.30832,0.2446,0,NaN,0,0,0,0
8.6107,0.31381,0.24471,0,NaN,0,0,0,0
8.6293,0.31969,0.24483,0,NaN,0,0,0,0
8.6479,0.3257,0.24495,0,NaN,0,0,0,0
8.6666,0.33162,0.24507,0,NaN,0,0,0,0
8.6852,0.33721,0.24518,0,NaN,0,0,0,0
8.7038,0.34224,0.24529,0,NaN,0,0,0,0
8.7225,0.34651,0.24537,0,NaN,0,0,0,0
8.7411,0.34986,0.24544,0,NaN,0,0,0,0
8.7598,0.35214,0.24549,0,NaN,0,0,0,0
8.7784,0.35327,0.24551,0,NaN,0,0,0,0
8.797,0.3532,0.24551,0,NaN,0,0,0,0
8.8157,0.35194,0.24548,0,NaN,0,0,0,0
8.8343,0.34953,0.24543,0,NaN,0,0,0,0
8.8529,0.34608,0.24536,0,NaN,0,0,0,0
8.8716,0.34171,0.24527,0,NaN,0,0,0,0
8.8902,0.33661,0.24517,0,NaN,0,0,0,0
8.9089,0.33098,0.24506,0,NaN,0,0,0,0
8.9275,0.32503,0.24494,0,NaN,0,0,0,0
8.9461,0.31902,0.24481,0,NaN,0,0,0,0
8.9648,0.31318,0.24469,0,NaN,0,0,0,0
8.9834,0.30774,0.24458,0,NaN,0,0,0,0
9.002,0.30292,0.24449,0,NaN,0,0,0,0
9.0207,0.29891,0.2444,0,NaN,0,0,0,0
9.0393,0.29587,0.24434,0,NaN,0,0,0,0
9.058,0.29393,0.2443,0,NaN,0,0,0,0
9.0766,0.29316,0.24429,0,NaN,0,0,0,0
9.0952,0.29359,0.2443,0,NaN,0,0,0,0
9.1139,0.2952,0.24433,0,NaN,0,0,0,0
9.1325,0.29794,0.24438,0,NaN,0,0,0,0
9.1512,0.30168,0.24446,0,NaN,0,0,0,0
9.1698,0.30629,0.24455,0,NaN,0,0,0,0
9.1884,0.31158,0.24466,0,NaN,0,0,0,0
9.2071,0.31733,0.24478,0,NaN,0,0,0,0
9.2257,0.32332,0.2449,0,NaN,0,0,0,0
9.2443,0.32931,0.24502,0,NaN,0,0,0,0
9.263,0.33505,0.24514,0,NaN,0,0,0,0
9.2816,0.34033,0.24525,0,NaN,0,0,0,0
9.3003,0.34492,0.24534,0,NaN,0,0,0,0
9.3189,0.34865,0.24542,0,NaN,0,0,0,0
9.3375,0.35137,0.24547,0,NaN,0,0,0,0
9.3562,0.35296,0.2455,0,NaN,0,0,0,0
9.3748,0.35337,0.24551,0,NaN,0,0,0,0
9.3934,0.35258,0.2455,0,NaN,0,0,0,0
9.4121,0.35062,0.24546,0,NaN,0,0,0,0
9.4307,0.34757,0.24539,0,NaN,0,0,0,0
9.4494,0.34354,0.24531,0,NaN,0,0,0,0
9.468,0.33871,0.24521,0,NaN,0,0,0,0
9.4866,0.33326,0.2451,0,NaN,0,0,0,0
9.5053,0.32741,0.24498,0,NaN,0,0,0,0
9.5239,0.3214,0.24486,0,NaN,0,0,0,0
9.5425,0.31546,0.24474,0,NaN,0,0,0,0
9.5612,0.30983,0.24463,0,NaN,0,0,0,0
9.5798,0.30474,0.24452,0,NaN,0,0,0,0
9.5985,0.30039,0.24443,0,NaN,0,0,0,0
9.6171,0.29695,0.24436,0,NaN,0,0,0,0
9.6357,0.29456,0.24432,0,NaN,0,0,0,0
9.6544,0.29332,0.24429,0,NaN,0,0,0,0
9.673,0.29327,0.24429,0,NaN,0,0,0,0
9.6916,0.29442,0.24431,0,NaN,0,0,0,0
9.7103,0.29673,0.24436,0,NaN,0,0,0,0
9.7289,0.30009,0.24443,0,NaN,0,0,0,0
9.7476,0.30437,0.24452,0,NaN,0,0,0,0
9.7662,0.30941,0.24462,0,NaN,0,0,0,0
9.7848,0.31501,0.24473,0,NaN,0,0,0,0
9.8035,0.32093,0.24485,0,NaN,0,0,0,0
9.8221,0.32695,0.24497,0,NaN,0,0,0,0
9.8407,0.33282,0.24509,0,NaN,0,0,0,0
9.8594,0.33831,0.24521,0,NaN,0,0,0,0
9.878,0.3432,0.2453,0,NaN,0,0,0,0
9.8967,0.34729,0.24539,0,NaN,0,0,0,0
9.9153,0.35042,0.24545,0,NaN,0,0,0,0
9.9339,0.35247,0.24549,0,NaN,0,0,0,0
9.9526,0.35336,0.24551,0,NaN,0,0,0,0
9.9712,0.35304,0.2455,0,NaN,0,0,0,0
9.9899,0.35153,0.24547,0,NaN,0,0,0,0
10.008,0.3489,0.24542,0,NaN,0,0,0,0
10.027,0.34524,0.24535,0,NaN,0,0,0,0
10.046,0.34071,0.24525,0,NaN,0,0,0,0
10.064,0.33548,0.24515,0,NaN,0,0,0,0
10.083,0.32976,0.24503,0,NaN,0,0,0,0
10.102,0.32378,0.24491,0,NaN,0,0,0,0
10.12,0.31779,0.24479,0,NaN,0,0,0,0
10.139,0.31201,0.24467,0,NaN,0,0,0,0
10.158,0.30668,0.24456,0,NaN,0,0,0,0
10.176,0.30201,0.24447,0,NaN,0,0,0,0
10.195,0.29819,0.24439,0,NaN,0,0,0,0
10.214,0.29537,0.24433,0,NaN,0,0,0,0
10.232,0.29367,0.2443,0,NaN,0,0,0,0
10.251,0.29315,0.24429,0,NaN,0,0,0,0
10.269,0.29383,0.2443,0,NaN,0,0,0,0
10.288,0.29568,0.24434,0,NaN,0,0,0,0
10.307,0.29864,0.2444,0,NaN,0,0,0,0
10.325,0.30257,0.24448,0,NaN,0,0,0,0
10.344,0.30734,0.24458,0,NaN,0,0,0,0
10.363,0.31274,0.24469,0,NaN,0,0,0,0
10.381,0.31856,0.2448,0,NaN,0,0,0,0
10.4,0.32457,0.24493,0,NaN,0,0,0,0
10.419,0.33053,0.24505,0,NaN,0,0,0,0
10.437,0.33619,0.24516,0,NaN,0,0,0,0
10.456,0.34134,0.24527,0,NaN,0,0,0,0
10.474,0.34577,0.24536,0,NaN,0,0,0,0
10.493,0.3493,0.24543,0,NaN,0,0,0,0
10.512,0.3518,0.24548,0,NaN,0,0,0,0
10.53,0.35315,0.24551,0,NaN,0,0,0,0
10.549,0.35331,0.24551,0,NaN,0,0,0,0
10.568,0.35227,0.24549,0,NaN,0,0,0,0
10.586,0.35007,0.24544,0,NaN,0,0,0,0
10.605,0.34681,0.24538,0,NaN,0,0,0,0
10.624,0.3426,0.24529,0,NaN,0,0,0,0
10.642,0.33762,0.24519,0,NaN,0,0,0,0
10.661,0.33207,0.24508,0,NaN,0,0,0,0
10.679,0.32617,0.24496,0,NaN,0,0,0,0
10.698,0.32015,0.24484,0,NaN,0,0,0,0
10.717,0.31426,0.24472,0,NaN,0,0,0,0
10.735,0.30872,0.2446,0,NaN,0,0,0,0
10.754,0.30377,0.2445,0,NaN,0,0,0,0
10.773,0.29959,0.24442,0,NaN,0,0,0,0
10.791,0.29636,0.24435,0,NaN,0,0,0,0
10.81,0.29421,0.24431,0,NaN,0,0,0,0
10.829,0.29321,0.24429,0,NaN,0,0,0,0
10.847,0.29341,0.24429,0,NaN,0,0,0,0
10.866,0.29481,0.24432,0,NaN,0,0,0,0
10.884,0.29734,0.24437,0,NaN,0,0,0,0
10.903,0.30091,0.24444,0,NaN,0,0,0,0
10.922,0.30536,0.24454,0,NaN,0,0,0,0
10.94,0.31054,0.24464,0,NaN,0,0,0,0
10.959,0.31622,0.24476,0,NaN,0,0,0,0
10.978,0.32218,0.24488,0,NaN,0,0,0,0
10.996,0.32819,0.245,0,NaN,0,0,0,0
11.015,0.334,0.24512,0,NaN,0,0,0,0
11.034,0.33938,0.24523,0,NaN,0,0,0,0
11.052,0.34412,0.24532,0,NaN,0,0,0,0
11.071,0.34802,0.2454,0,NaN,0,0,0,0
11.089,0.35094,0.24546,0,NaN,0,0,0,0
11.108,0.35275,0.2455,0,NaN,0,0,0,0
11.127,0.35339,0.24551,0,NaN,0,0,0,0
11.145,0.35282,0.2455,0,NaN,0,0,0,0
11.164,0.35108,0.24546,0,NaN,0,0,0,0
11.183,0.34822,0.24541,0,NaN,0,0,0,0
11.201,0.34437,0.24533,0,NaN,0,0,0,0
11.22,0.33968,0.24523,0,NaN,0,0,0,0
11.239,0.33433,0.24512,0,NaN,0,0,0,0
11.257,0.32854,0.24501,0,NaN,0,0,0,0
11.276,0.32253,0.24488,0,NaN,0,0,0,0
11.294,0.31656,0.24476,0,NaN,0,0,0,0
11.313,0.31086,0.24465,0,NaN,0,0,0,0
11.332,0.30565,0.24454,0,NaN,0,0,0,0
11.35,0.30114,0.24445,0,NaN,0,0,0,0
11.369,0.29752,0.24438,0,NaN,0,0,0,0
11.388,0.29493,0.24432,0,NaN,0,0,0,0
11.406,0.29346,0.24429,0,NaN,0,0,0,0
11.425,0.29319,0.24429,0,NaN,0,0,0,0
11.444,0.29412,0.24431,0,NaN,0,0,0,0
11.462,0.29621,0.24435,0,NaN,0,0,0,0
11.481,0.29938,0.24441,0,NaN,0,0,0,0
11.5,0.3035,0.2445,0,NaN,0,0,0,0
11.518,0.30841,0.2446,0,NaN,0,0,0,0
11.537,0.31392,0.24471,0,NaN,0,0,0,0
11.555,0.3198,0.24483,0,NaN,0,0,0,0
11.574,0.32582,0.24495,0,NaN,0,0,0,0
11.593,0.33173,0.24507,0,NaN,0,0,0,0
11.611,0.33731,0.24518,0,NaN,0,0,0,0
11.63,0.34233,0.24529,0,NaN,0,0,0,0
11.649,0.34658,0.24537,0,NaN,0,0,0,0
11.667,0.34991,0.24544,0,NaN,0,0,0,0
11.686,0.35217,0.24549,0,NaN,0,0,0,0
11.705,0.35328,0.24551,0,NaN,0,0,0,0
11.723,0.35319,0.24551,0,NaN,0,0,0,0
11.742,0.35191,0.24548,0,NaN,0,0,0,0
11.76,0.34948,0.24543,0,NaN,0,0,0,0
11.779,0.34601,0.24536,0,NaN,0,0,0,0
11.798,0.34163,0.24527,0,NaN,0,0,0,0
11.816,0.33651,0.24517,0,NaN,0,0,0,0
11.835,0.33087,0.24505,0,NaN,0,0,0,0
11.854,0.32492,0.24493,0,NaN,0,0,0,0
11.872,0.31891,0.24481,0,NaN,0,0,0,0
11.891,0.31307,0.24469,0,NaN,0,0,0,0
11.91,0.30764,0.24458,0,NaN,0,0,0,0
11.928,0.30283,0.24448,0,NaN,0,0,0,0
11.947,0.29884,0.2444,0,NaN,0,0,0,0
11.965,0.29582,0.24434,0,NaN,0,0,0,0
11.984,0.2939,0.2443,0,NaN,0,0,0,0
12.003,0.29315,0.24429,0,NaN,0,0,0,0
12.021,0.29361,0.2443,0,NaN,0,0,0,0
12.04,0.29524,0.24433,0,NaN,0,0,0,0
12.059,0.298,0.24439,0,NaN,0,0,0,0
12.077,0.30176,0.24446,0,NaN,0,0,0,0
12.096,0.30638,0.24456,0,NaN,0,0,0,0
12.115,0.31168,0.24466,0,NaN,0,0,0,0
12.133,0.31744,0.24478,0,NaN,0,0,0,0
12.152,0.32343,0.2449,0,NaN,0,0,0,0
12.17,0.32942,0.24502,0,NaN,0,0,0,0
12.189,0.33515,0.24514,0,NaN,0,0,0,0
12.208,0.34042,0.24525,0,NaN,0,0,0,0
12.226,0.345,0.24534,0,NaN,0,0,0,0
12.245,0.34871,0.24542,0,NaN,0,0,0,0
12.264,0.35141,0.24547,0,NaN,0,0,0,0
12.282,0.35298,0.2455,0,NaN,0,0,0,0
12.301,0.35337,0.24551,0,NaN,0,0,0,0
12.32,0.35256,0.24549,0,NaN,0,0,0,0
12.338,0.35057,0.24545,0,NaN,0,0,0,0
12.357,0.3475,0.24539,0,NaN,0,0,0,0
12.375,0.34346,0.24531,0,NaN,0,0,0,0
12.394,0.33861,0.24521,0,NaN,0,0,0,0
12.413,0.33315,0.2451,0,NaN,0,0,0,0
12.431,0.3273,0.24498,0,NaN,0,0,0,0
12.45,0.32129,0.24486,0,NaN,0,0,0,0
12.469,0.31535,0.24474,0,NaN,0,0,0,0
12.487,0.30973,0.24462,0,NaN,0,0,0,0
12.506,0.30465,0.24452,0,NaN,0,0,0,0
12.525,0.30031,0.24443,0,NaN,0,0,0,0
12.543,0.29689,0.24436,0,NaN,0,0,0,0
12.562,0.29453,0.24431,0,NaN,0,0,0,0
12.581,0.29331,0.24429,0,NaN,0,0,0,0
12.599,0.29328,0.24429,0,NaN,0,0,0,0
12.618,0.29446,0.24431,0,NaN,0,0,0,0
12.636,0.29678,0.24436,0,NaN,0,0,0,0
12.655,0.30016,0.24443,0,NaN,0,0,0,0
12.674,0.30446,0.24452,0,NaN,0,0,0,0
12.692,0.30951,0.24462,0,NaN,0,0,0,0
12.711,0.31512,0.24473,0,NaN,0,0,0,0
12.73,0.32104,0.24485,0,NaN,0,0,0,0
12.748,0.32706,0.24498,0,NaN,0,0,0,0
12.767,0.33292,0.2451,0,NaN,0,0,0,0
12.786,0.3384,0.24521,0,NaN,0,0,0,0
12.804,0.34328,0.24531,0,NaN,0,0,0,0
12.823,0.34736,0.24539,0,NaN,0,0,0,0
12.841,0.35047,0.24545,0,NaN,0,0,0,0
12.86,0.3525,0.24549,0,NaN,0,0,0,0
12.879,0.35336,0.24551,0,NaN,0,0,0,0
12.897,0.35302,0.2455,0,NaN,0,0,0,0
12.916,0.3515,0.24547,0,NaN,0,0,0,0
12.935,0.34884,0.24542,0,NaN,0,0,0,0
12.953,0.34517,0.24534,0,NaN,0,0,0,0
12.972,0.34062,0.24525,0,NaN,0,0,0,0
12.991,0.33538,0.24515,0,NaN,0,0,0,0
13.009,0.32965,0.24503,0,NaN,0,0,0,0
13.028,0.32367,0.24491,0,NaN,0,0,0,0
13.046,0.31768,0.24479,0,NaN,0,0,0,0
13.065,0.3119,0.24467,0,NaN,0,0,0,0
13.084,0.30659,0.24456,0,NaN,0,0,0,0
13.102,0.30193,0.24447,0,NaN,0,0,0,0
13.121,0.29813,0.24439,0,NaN,0,0,0,0
13.14,0.29533,0.24433,0,NaN,0,0,0,0
13.158,0.29365,0.2443,0,NaN,0,0,0,0
13.177,0.29315,0.24429,0,NaN,0,0,0,0
13.196,0.29385,0.2443,0,NaN,0,0,0,0
13.214,0.29573,0.24434,0,NaN,0,0,0,0
13.233,0.2987,0.2444,0,NaN,0,0,0,0
13.251,0.30266,0.24448,0,NaN,0,0,0,0
13.27,0.30743,0.24458,0,NaN,0,0,0,0
13.289,0.31284,0.24469,0,NaN,0,0,0,0
13.307,0.31867,0.24481,0,NaN,0,0,0,0
13.326,0.32468,0.24493,0,NaN,0,0,0,0
13.345,0.33063,0.24505,0,NaN,0,0,0,0
13.363,0.33629,0.24516,0,NaN,0,0,0,0
13.382,0.34143,0.24527,0,NaN,0,0,0,0
13.401,0.34585,0.24536,0,NaN,0,0,0,0
13.419,0.34936,0.24543,0,NaN,0,0,0,0
13.438,0.35183,0.24548,0,NaN,0,0,0,0
13.456,0.35316,0.24551,0,NaN,0,0,0,0
13.475,0.3533,0.24551,0,NaN,0,0,0,0
13.494,0.35224,0.24549,0,NaN,0,0,0,0
13.512,0.35002,0.24544,0,NaN,0,0,0,0
13.531,0.34674,0.24538,0,NaN,0,0,0,0
13.55,0.34251,0.24529,0,NaN,0,0,0,0
13.568,0.33752,0.24519,0,NaN,0,0,0,0
13.587,0.33196,0.24508,0,NaN,0,0,0,0
13.606,0.32606,0.24496,0,NaN,0,0,0,0
13.624,0.32004,0.24483,0,NaN,0,0,0,0
13.643,0.31415,0.24471,0,NaN,0,0,0,0
13.661,0.30862,0.2446,0,NaN,0,0,0,0
13.68,0.30368,0.2445,0,NaN,0,0,0,0
13.699,0.29952,0.24442,0,NaN,0,0,0,0
13.717,0.29631,0.24435,0,NaN,0,0,0,0
13.736,0.29418,0.24431,0,NaN,0,0,0,0
13.755,0.2932,0.24429,0,NaN,0,0,0,0
13.773,0.29343,0.24429,0,NaN,0,0,0,0
13.792,0.29485,0.24432,0,NaN,0,0,0,0
13.811,0.2974,0.24437,0,NaN,0,0,0,0
13.829,0.30098,0.24445,0,NaN,0,0,0,0
13.848,0.30545,0.24454,0,NaN,0,0,0,0
13.867,0.31064,0.24464,0,NaN,0,0,0,0
13.885,0.31633,0.24476,0,NaN,0,0,0,0
13.904,0.32229,0.24488,0,NaN,0,0,0,0
13.922,0.3283,0.245,0,NaN,0,0,0,0
13.941,0.3341,0.24512,0,NaN,0,0,0,0
13.96,0.33947,0.24523,0,NaN,0,0,0,0
13.978,0.3442,0.24532,0,NaN,0,0,0,0
13.997,0.34809,0.2454,0,NaN,0,0,0,0
14.016,0.35098,0.24546,0,NaN,0,0,0,0
14.034,0.35278,0.2455,0,NaN,0,0,0,0
14.053,0.35339,0.24551,0,NaN,0,0,0,0
14.072,0.3528,0.2455,0,NaN,0,0,0,0
14.09,0.35103,0.24546,0,NaN,0,0,0,0
14.109,0.34816,0.24541,0,NaN,0,0,0,0
14.127,0.34429,0.24533,0,NaN,0,0,0,0
14.146,0.33958,0.24523,0,NaN,0,0,0,0
14.165,0.33422,0.24512,0,NaN,0,0,0,0
14.183,0.32842,0.245,0,NaN,0,0,0,0
14.202,0.32242,0.24488,0,NaN,0,0,0,0
14.221,0.31645,0.24476,0,NaN,0,0,0,0
14.239,0.31076,0.24464,0,NaN,0,0,0,0
14.258,0.30556,0.24454,0,NaN,0,0,0,0
14.277,0.30107,0.24445,0,NaN,0,0,0,0
14.295,0.29746,0.24437,0,NaN,0,0,0,0
14.314,0.29489,0.24432,0,NaN,0,0,0,0
14.332,0.29345,0.24429,0,NaN,0,0,0,0
14.351,0.2932,0.24429,0,NaN,0,0,0,0
14.37,0.29414,0.24431,0,NaN,0,0,0,0
14.388,0.29626,0.24435,0,NaN,0,0,0,0
14.407,0.29944,0.24441,0,NaN,0,0,0,0
14.426,0.30359,0.2445,0,NaN,0,0,0,0
14.444,0.30851,0.2446,0,NaN,0,0,0,0
14.463,0.31403,0.24471,0,NaN,0,0,0,0
14.482,0.31991,0.24483,0,NaN,0,0,0,0
14.5,0.32593,0.24495,0,NaN,0,0,0,0
14.519,0.33184,0.24507,0,NaN,0,0,0,0
14.537,0.33741,0.24519,0,NaN,0,0,0,0
14.556,0.34241,0.24529,0,NaN,0,0,0,0
14.575,0.34665,0.24537,0,NaN,0,0,0,0
14.593,0.34996,0.24544,0,NaN,0,0,0,0
14.612,0.3522,0.24549,0,NaN,0,0,0,0
14.631,0.35329,0.24551,0,NaN,0,0,0,0
14.649,0.35318,0.24551,0,NaN,0,0,0,0
14.668,0.35187,0.24548,0,NaN,0,0,0,0
14.687,0.34942,0.24543,0,NaN,0,0,0,0
14.705,0.34593,0.24536,0,NaN,0,0,0,0
14.724,0.34154,0.24527,0,NaN,0,0,0,0
14.742,0.33641,0.24517,0,NaN,0,0,0,0
14.761,0.33076,0.24505,0,NaN,0,0,0,0
14.78,0.32481,0.24493,0,NaN,0,0,0,0
14.798,0.3188,0.24481,0,NaN,0,0,0,0
14.817,0.31297,0.24469,0,NaN,0,0,0,0
14.836,0.30754,0.24458,0,NaN,0,0,0,0
14.854,0.30275,0.24448,0,NaN,0,0,0,0
14.873,0.29878,0.2444,0,NaN,0,0,0,0
14.892,0.29578,0.24434,0,NaN,0,0,0,0
14.91,0.29388,0.2443,0,NaN,0,0,0,0
14.929,0.29315,0.24429,0,NaN,0,0,0,0
14.948,0.29363,0.2443,0,NaN,0,0,0,0
14.966,0.29528,0.24433,0,NaN,0,0,0,0
14.985,0.29806,0.24439,0,NaN,0,0,0,0
15.003,0.30184,0.24446,0,NaN,0,0,0,0
15.022,0.30648,0.24456,0,NaN,0,0,0,0
15.041,0.31178,0.24467,0,NaN,0,0,0,0
15.059,0.31755,0.24478,0,NaN,0,0,0,0
15.078,0.32354,0.2449,0,NaN,0,0,0,0
15.097,0.32953,0.24503,0,NaN,0,0,0,0
15.115,0.33526,0.24514,0,NaN,0,0,0,0
15.134,0.34051,0.24525,0,NaN,0,0,0,0
15.153,0.34508,0.24534,0,NaN,0,0,0,0
15.171,0.34877,0.24542,0,NaN,0,0,0,0
15.19,0.35145,0.24547,0,NaN,0,0,0,0
15.208,0.353,0.2455,0,NaN,0,0,0,0
15.227,0.35337,0.24551,0,NaN,0,0,0,0
15.246,0.35253,0.24549,0,NaN,0,0,0,0
15.264,0.35053,0.24545,0,NaN,0,0,0,0
15.283,0.34743,0.24539,0,NaN,0,0,0,0
15.302,0.34338,0.24531,0,NaN,0,0,0,0
15.32,0.33852,0.24521,0,NaN,0,0,0,0
15.339,0.33305,0.2451,0,NaN,0,0,0,0
15.358,0.32719,0.24498,0,NaN,0,0,0,0
15.376,0.32117,0.24486,0,NaN,0,0,0,0
15.395,0.31524,0.24474,0,NaN,0,0,0,0
15.413,0.30963,0.24462,0,NaN,0,0,0,0
15.432,0.30456,0.24452,0,NaN,0,0,0,0
15.451,0.30024,0.24443,0,NaN,0,0,0,0
15.469,0.29684,0.24436,0,NaN,0,0,0,0
15.488,0.29449,0.24431,0,NaN,0,0,0,0
15.507,0.2933,0.24429,0,NaN,0,0,0,0
15.525,0.29329,0.24429,0,NaN,0,0,0,0
15.544,0.29449,0.24431,0,NaN,0,0,0,0
15.563,0.29683,0.24436,0,NaN,0,0,0,0
15.581,0.30023,0.24443,0,NaN,0,0,0,0
15.6,0.30455,0.24452,0,NaN,0,0,0,0
15.618,0.30961,0.24462,0,NaN,0,0,0,0
15.637,0.31522,0.24474,0,NaN,0,0,0,0
15.656,0.32116,0.24486,0,NaN,0,0,0,0
15.674,0.32717,0.24498,0,NaN,0,0,0,0
15.693,0.33303,0.2451,0,NaN,0,0,0,0
15.712,0.3385,0.24521,0,NaN,0,0,0,0
15.73,0.34336,0.24531,0,NaN,0,0,0,0
15.749,0.34742,0.24539,0,NaN,0,0,0,0
15.768,0.35052,0.24545,0,NaN,0,0,0,0
15.786,0.35253,0.24549,0,NaN,0,0,0,0
15.805,0.35337,0.24551,0,NaN,0,0,0,0
15.823,0.353,0.2455,0,NaN,0,0,0,0
15.842,0.35146,0.24547,0,NaN,0,0,0,0
15.861,0.34878,0.24542,0,NaN,0,0,0,0
15.879,0.34509,0.24534,0,NaN,0,0,0,0
15.898,0.34053,0.24525,0,NaN,0,0,0,0
15.917,0.33527,0.24514,0,NaN,0,0,0,0
15.935,0.32954,0.24503,0,NaN,0,0,0,0
15.954,0.32356,0.24491,0,NaN,0,0,0,0
15.973,0.31757,0.24478,0,NaN,0,0,0,0
15.991,0.3118,0.24467,0,NaN,0,0,0,0
16.01,0.30649,0.24456,0,NaN,0,0,0,0
16.028,0.30185,0.24446,0,NaN,0,0,0,0
16.047,0.29807,0.24439,0,NaN,0,0,0,0
16.066,0.29529,0.24433,0,NaN,0,0,0,0
16.084,0.29363,0.2443,0,NaN,0,0,0,0
16.103,0.29315,0.24429,0,NaN,0,0,0,0
16.122,0.29387,0.2443,0,NaN,0,0,0,0
16.14,0.29577,0.24434,0,NaN,0,0,0,0
16.159,0.29877,0.2444,0,NaN,0,0,0,0
16.178,0.30274,0.24448,0,NaN,0,0,0,0
16.196,0.30753,0.24458,0,NaN,0,0,0,0
16.215,0.31295,0.24469,0,NaN,0,0,0,0
16.234,0.31878,0.24481,0,NaN,0,0,0,0
16.252,0.32479,0.24493,0,NaN,0,0,0,0
16.271,0.33074,0.24505,0,NaN,0,0,0,0
16.289,0.33639,0.24517,0,NaN,0,0,0,0
16.308,0.34152,0.24527,0,NaN,0,0,0,0
16.327,0.34592,0.24536,0,NaN,0,0,0,0
16.345,0.34942,0.24543,0,NaN,0,0,0,0
16.364,0.35187,0.24548,0,NaN,0,0,0,0
16.383,0.35318,0.24551,0,NaN,0,0,0,0
16.401,0.35329,0.24551,0,NaN,0,0,0,0
16.42,0.35221,0.24549,0,NaN,0,0,0,0
16.439,0.34997,0.24544,0,NaN,0,0,0,0
16.457,0.34667,0.24538,0,NaN,0,0,0,0
16.476,0.34243,0.24529,0,NaN,0,0,0,0
16.494,0.33742,0.24519,0,NaN,0,0,0,0
16.513,0.33186,0.24507,0,NaN,0,0,0,0
16.532,0.32595,0.24495,0,NaN,0,0,0,0
16.55,0.31993,0.24483,0,NaN,0,0,0,0
16.569,0.31404,0.24471,0,NaN,0,0,0,0
16.588,0.30853,0.2446,0,NaN,0,0,0,0
16.606,0.3036,0.2445,0,NaN,0,0,0,0
16.625,0.29946,0.24442,0,NaN,0,0,0,0
16.644,0.29626,0.24435,0,NaN,0,0,0,0
16.662,0.29415,0.24431,0,NaN,0,0,0,0
16.681,0.2932,0.24429,0,NaN,0,0,0,0
16.699,0.29344,0.24429,0,NaN,0,0,0,0
16.718,0.29488,0.24432,0,NaN,0,0,0,0
16.737,0.29745,0.24437,0,NaN,0,0,0,0
16.755,0.30106,0.24445,0,NaN,0,0,0,0
16.774,0.30554,0.24454,0,NaN,0,0,0,0
16.793,0.31074,0.24464,0,NaN,0,0,0,0
16.811,0.31644,0.24476,0,NaN,0,0,0,0
16.83,0.3224,0.24488,0,NaN,0,0,0,0
16.849,0.32841,0.245,0,NaN,0,0,0,0
16.867,0.33421,0.24512,0,NaN,0,0,0,0
16.886,0.33957,0.24523,0,NaN,0,0,0,0
16.904,0.34428,0.24533,0,NaN,0,0,0,0
16.923,0.34815,0.24541,0,NaN,0,0,0,0
16.942,0.35103,0.24546,0,NaN,0,0,0,0
16.96,0.3528,0.2455,0,NaN,0,0,0,0
16.979,0.35339,0.24551,0,NaN,0,0,0,0
16.998,0.35278,0.2455,0,NaN,0,0,0,0
17.016,0.35099,0.24546,0,NaN,0,0,0,0
17.035,0.3481,0.2454,0,NaN,0,0,0,0
17.054,0.34421,0.24533,0,NaN,0,0,0,0
17.072,0.33949,0.24523,0,NaN,0,0,0,0
17.091,0.33412,0.24512,0,NaN,0,0,0,0
17.109,0.32831,0.245,0,NaN,0,0,0,0
17.128,0.32231,0.24488,0,NaN,0,0,0,0
17.147,0.31634,0.24476,0,NaN,0,0,0,0
17.165,0.31065,0.24464,0,NaN,0,0,0,0
17.184,0.30547,0.24454,0,NaN,0,0,0,0
17.203,0.30099,0.24445,0,NaN,0,0,0,0
17.221,0.29741,0.24437,0,NaN,0,0,0,0
17.24,0.29485,0.24432,0,NaN,0,0,0,0
17.259,0.29343,0.24429,0,NaN,0,0,0,0
17.277,0.2932,0.24429,0,NaN,0,0,0,0
17.296,0.29417,0.24431,0,NaN,0,0,0,0
17.314,0.29631,0.24435,0,NaN,0,0,0,0
17.333,0.29951,0.24442,0,NaN,0,0,0,0
17.352,0.30367,0.2445,0,NaN,0,0,0,0
17.37,0.30861,0.2446,0,NaN,0,0,0,0
17.389,0.31413,0.24471,0,NaN,0,0,0,0
17.408,0.32002,0.24483,0,NaN,0,0,0,0
17.426,0.32604,0.24496,0,NaN,0,0,0,0
17.445,0.33195,0.24508,0,NaN,0,0,0,0
17.464,0.33751,0.24519,0,NaN,0,0,0,0
17.482,0.3425,0.24529,0,NaN,0,0,0,0
17.501,0.34673,0.24538,0,NaN,0,0,0,0
17.52,0.35001,0.24544,0,NaN,0,0,0,0
17.538,0.35223,0.24549,0,NaN,0,0,0,0
17.557,0.3533,0.24551,0,NaN,0,0,0,0
17.575,0.35316,0.24551,0,NaN,0,0,0,0
17.594,0.35184,0.24548,0,NaN,0,0,0,0
17.613,0.34937,0.24543,0,NaN,0,0,0,0
17.631,0.34586,0.24536,0,NaN,0,0,0,0
17.65,0.34145,0.24527,0,NaN,0,0,0,0
17.669,0.33631,0.24516,0,NaN,0,0,0,0
17.687,0.33065,0.24505,0,NaN,0,0,0,0
17.706,0.3247,0.24493,0,NaN,0,0,0,0
17.725,0.31869,0.24481,0,NaN,0,0,0,0
17.743,0.31286,0.24469,0,NaN,0,0,0,0
17.762,0.30745,0.24458,0,NaN,0,0,0,0
17.78,0.30267,0.24448,0,NaN,0,0,0,0
17.799,0.29871,0.2444,0,NaN,0,0,0,0
17.818,0.29573,0.24434,0,NaN,0,0,0,0
17.836,0.29385,0.2443,0,NaN,0,0,0,0
17.855,0.29315,0.24429,0,NaN,0,0,0,0
17.874,0.29365,0.2443,0,NaN,0,0,0,0
17.892,0.29533,0.24433,0,NaN,0,0,0,0
17.911,0.29812,0.24439,0,NaN,0,0,0,0
17.93,0.30192,0.24447,0,NaN,0,0,0,0
17.948,0.30657,0.24456,0,NaN,0,0,0,0
17.967,0.31189,0.24467,0,NaN,0,0,0,0
17.985,0.31766,0.24479,0,NaN,0,0,0,0
18.004,0.32365,0.24491,0,NaN,0,0,0,0
18.023,0.32963,0.24503,0,NaN,0,0,0,0
18.041,0.33536,0.24515,0,NaN,0,0,0,0
18.06,0.3406,0.24525,0,NaN,0,0,0,0
18.079,0.34515,0.24534,0,NaN,0,0,0,0
18.097,0.34883,0.24542,0,NaN,0,0,0,0
18.116,0.35149,0.24547,0,NaN,0,0,0,0
18.135,0.35302,0.2455,0,NaN,0,0,0,0
18.153,0.35336,0.24551,0,NaN,0,0,0,0
18.172,0.3525,0.24549,0,NaN,0,0,0,0
18.19,0.35048,0.24545,0,NaN,0,0,0,0
18.209,0.34737,0.24539,0,NaN,0,0,0,0
18.228,0.34329,0.24531,0,NaN,0,0,0,0
18.246,0.33842,0.24521,0,NaN,0,0,0,0
18.265,0.33294,0.2451,0,NaN,0,0,0,0
18.284,0.32708,0.24498,0,NaN,0,0,0,0
18.302,0.32106,0.24485,0,NaN,0,0,0,0
18.321,0.31513,0.24473,0,NaN,0,0,0,0
18.34,0.30953,0.24462,0,NaN,0,0,0,0
18.358,0.30447,0.24452,0,NaN,0,0,0,0
18.377,0.30017,0.24443,0,NaN,0,0,0,0
18.395,0.29679,0.24436,0,NaN,0,0,0,0
18.414,0.29446,0.24431,0,NaN,0,0,0,0
18.433,0.29328,0.24429,0,NaN,0,0,0,0
18.451,0.29331,0.24429,0,NaN,0,0,0,0
18.47,0.29452,0.24431,0,NaN,0,0,0,0
18.489,0.29689,0.24436,0,NaN,0,0,0,0
18.507,0.3003,0.24443,0,NaN,0,0,0,0
18.526,0.30464,0.24452,0,NaN,0,0,0,0
18.545,0.30971,0.24462,0,NaN,0,0,0,0
18.563,0.31533,0.24474,0,NaN,0,0,0,0
18.582,0.32127,0.24486,0,NaN,0,0,0,0
18.601,0.32728,0.24498,0,NaN,0,0,0,0
18.619,0.33314,0.2451,0,NaN,0,0,0,0
18.638,0.3386,0.24521,0,NaN,0,0,0,0
18.656,0.34345,0.24531,0,NaN,0,0,0,0
18.675,0.34749,0.24539,0,NaN,0,0,0,0
18.694,0.35057,0.24545,0,NaN,0,0,0,0
18.712,0.35255,0.24549,0,NaN,0,0,0,0
18.731,0.35337,0.24551,0,NaN,0,0,0,0
18.75,0.35299,0.2455,0,NaN,0,0,0,0
18.768,0.35142,0.24547,0,NaN,0,0,0,0
18.787,0.34872,0.24542,0,NaN,0,0,0,0
18.806,0.34501,0.24534,0,NaN,0,0,0,0
18.824,0.34043,0.24525,0,NaN,0,0,0,0
18.843,0.33517,0.24514,0,NaN,0,0,0,0
18.861,0.32943,0.24502,0,NaN,0,0,0,0
18.88,0.32345,0.2449,0,NaN,0,0,0,0
18.899,0.31746,0.24478,0,NaN,0,0,0,0
18.917,0.3117,0.24466,0,NaN,0,0,0,0
18.936,0.3064,0.24456,0,NaN,0,0,0,0
18.955,0.30177,0.24446,0,NaN,0,0,0,0
18.973,0.29801,0.24439,0,NaN,0,0,0,0
18.992,0.29525,0.24433,0,NaN,0,0,0,0
19.011,0.29361,0.2443,0,NaN,0,0,0,0
19.029,0.29315,0.24429,0,NaN,0,0,0,0
19.048,0.2939,0.2443,0,NaN,0,0,0,0
19.066,0.29582,0.24434,0,NaN,0,0,0,0
19.085,0.29883,0.2444,0,NaN,0,0,0,0
19.104,0.30282,0.24448,0,NaN,0,0,0,0
19.122,0.30763,0.24458,0,NaN,0,0,0,0
19.141,0.31306,0.24469,0,NaN,0,0,0,0
19.16,0.31889,0.24481,0,NaN,0,0,0,0
19.178,0.3249,0.24493,0,NaN,0,0,0,0
19.197,0.33085,0.24505,0,NaN,0,0,0,0
19.216,0.3365,0.24517,0,NaN,0,0,0,0
19.234,0.34161,0.24527,0,NaN,0,0,0,0
19.253,0.34599,0.24536,0,NaN,0,0,0,0
19.271,0.34947,0.24543,0,NaN,0,0,0,0
19.29,0.3519,0.24548,0,NaN,0,0,0,0
19.309,0.35319,0.24551,0,NaN,0,0,0,0
19.327,0.35328,0.24551,0,NaN,0,0,0,0
19.346,0.35218,0.24549,0,NaN,0,0,0,0
19.365,0.34992,0.24544,0,NaN,0,0,0,0
19.383,0.3466,0.24537,0,NaN,0,0,0,0
19.402,0.34234,0.24529,0,NaN,0,0,0,0
19.421,0.33733,0.24519,0,NaN,0,0,0,0
19.439,0.33175,0.24507,0,NaN,0,0,0,0
19.458,0.32583,0.24495,0,NaN,0,0,0,0
19.476,0.31982,0.24483,0,NaN,0,0,0,0
19.495,0.31394,0.24471,0,NaN,0,0,0,0
19.514,0.30843,0.2446,0,NaN,0,0,0,0
19.532,0.30351,0.2445,0,NaN,0,0,0,0
19.551,0.29939,0.24441,0,NaN,0,0,0,0
19.57,0.29621,0.24435,0,NaN,0,0,0,0
19.588,0.29412,0.24431,0,NaN,0,0,0,0
19.607,0.29319,0.24429,0,NaN,0,0,0,0
19.626,0.29346,0.24429,0,NaN,0,0,0,0
19.644,0.29492,0.24432,0,NaN,0,0,0,0
19.663,0.29751,0.24438,0,NaN,0,0,0,0
19.681,0.30113,0.24445,0,NaN,0,0,0,0
19.7,0.30564,0.24454,0,NaN,0,0,0,0
19.719,0.31084,0.24465,0,NaN,0,0,0,0
19.737,0.31655,0.24476,0,NaN,0,0,0,0
19.756,0.32252,0.24488,0,NaN,0,0,0,0
19.775,0.32852,0.24501,0,NaN,0,0,0,0
19.793,0.33431,0.24512,0,NaN,0,0,0,0
19.812,0.33966,0.24523,0,NaN,0,0,0,0
19.831,0.34436,0.24533,0,NaN,0,0,0,0
19.849,0.34821,0.24541,0,NaN,0,0,0,0
19.868,0.35107,0.24546,0,NaN,0,0,0,0
19.887,0.35282,0.2455,0,NaN,0,0,0,0
19.905,0.35339,0.24551,0,NaN,0,0,0,0
19.924,0.35276,0.2455,0,NaN,0,0,0,0
19.942,0.35095,0.24546,0,NaN,0,0,0,0
19.961,0.34803,0.2454,0,NaN,0,0,0,0
19.98,0.34413,0.24532,0,NaN,0,0,0,0
19.998,0.33939,0.24523,0,NaN,0,0,0,0
20.017,0.33401,0.24512,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p2r1_nsubs4_subs_energy.csv <==
0.018638,0.37224,0.33657,0,NaN,0,0,0,0
0.037276,0.37194,0.33655,0,NaN,0,0,0,0
0.055913,0.37136,0.33651,0,NaN,0,0,0,0
0.074551,0.3705,0.33645,0,NaN,0,0,0,0
0.093189,0.36941,0.33638,0,NaN,0,0,0,0
0.11183,0.3681,0.3363,0,NaN,0,0,0,0
0.13046,0.36662,0.3362,0,NaN,0,0,0,0
0.1491,0.36502,0.3361,0,NaN,0,0,0,0
0.16774,0.36334,0.33599,0,NaN,0,0,0,0
0.18638,0.36163,0.33588,0,NaN,0,0,0,0
0.20502,0.35994,0.33577,0,NaN,0,0,0,0
0.22365,0.35834,0.33566,0,NaN,0,0,0,0
0.24229,0.35686,0.33557,0,NaN,0,0,0,0
0.26093,0.35554,0.33548,0,NaN,0,0,0,0
0.27957,0.35444,0.33541,0,NaN,0,0,0,0
0.2982,0.35358,0.33535,0,NaN,0,0,0,0
0.31684,0.35299,0.33532,0,NaN,0,0,0,0
0.33548,0.35269,0.3353,0,NaN,0,0,0,0
0.35412,0.35268,0.3353,0,NaN,0,0,0,0
0.37276,0.35297,0.33531,0,NaN,0,0,0,0
0.39139,0.35355,0.33535,0,NaN,0,0,0,0
0.41003,0.35439,0.33541,0,NaN,0,0,0,0
0.42867,0.35548,0.33548,0,NaN,0,0,0,0
0.44731,0.35679,0.33556,0,NaN,0,0,0,0
0.46594,0.35826,0.33566,0,NaN,0,0,0,0
0.48458,0.35986,0.33576,0,NaN,0,0,0,0
0.50322,0.36154,0.33587,0,NaN,0,0,0,0
0.52186,0.36325,0.33598,0,NaN,0,0,0,0
0.5405,0.36493,0.33609,0,NaN,0,0,0,0
0.55913,0.36654,0.3362,0,NaN,0,0,0,0
0.57777,0.36803,0.33629,0,NaN,0,0,0,0
0.59641,0.36935,0.33638,0,NaN,0,0,0,0
0.61505,0.37045,0.33645,0,NaN,0,0,0,0
0.63368,0.37132,0.33651,0,NaN,0,0,0,0
0.65232,0.37192,0.33654,0,NaN,0,0,0,0
0.67096,0.37223,0.33656,0,NaN,0,0,0,0
0.6896,0.37224,0.33657,0,NaN,0,0,0,0
0.70824,0.37196,0.33655,0,NaN,0,0,0,0
0.72687,0.37139,0.33651,0,NaN,0,0,0,0
0.74551,0.37055,0.33646,0,NaN,0,0,0,0
0.76415,0.36947,0.33639,0,NaN,0,0,0,0
0.78279,0.36817,0.3363,0,NaN,0,0,0,0
0.80142,0.3667,0.33621,0,NaN,0,0,0,0
0.82006,0.3651,0.3361,0,NaN,0,0,0,0
0.8387,0.36342,0.33599,0,NaN,0,0,0,0
0.85734,0.36171,0.33588,0,NaN,0,0,0,0
0.87598,0.36003,0.33577,0,NaN,0,0,0,0
0.89461,0.35842,0.33567,0,NaN,0,0,0,0
0.91325,0.35693,0.33557,0,NaN,0,0,0,0
0.93189,0.3556,0.33549,0,NaN,0,0,0,0
0.95053,0.35449,0.33541,0,NaN,0,0,0,0
0.96916,0.35362,0.33536,0,NaN,0,0,0,0
0.9878,0.35301,0.33532,0,NaN,0,0,0,0
1.0064,0.3527,0.3353,0,NaN,0,0,0,0
1.0251,0.35267,0.33529,0,NaN,0,0,0,0
1.0437,0.35295,0.33531,0,NaN,0,0,0,0
1.0624,0.35351,0.33535,0,NaN,0,0,0,0
1.081,0.35434,0.3354,0,NaN,0,0,0,0
1.0996,0.35542,0.33547,0,NaN,0,0,0,0
1.1183,0.35672,0.33556,0,NaN,0,0,0,0
1.1369,0.35818,0.33565,0,NaN,0,0,0,0
1.1555,0.35978,0.33576,0,NaN,0,0,0,0
1.1742,0.36146,0.33587,0,NaN,0,0,0,0
1.1928,0.36316,0.33598,0,NaN,0,0,0,0
1.2115,0.36485,0.33609,0,NaN,0,0,0,0
1.2301,0.36647,0.33619,0,NaN,0,0,0,0
1.2487,0.36796,0.33629,0,NaN,0,0,0,0
1.2674,0.36928,0.33637,0,NaN,0,0,0,0
1.286,0.3704,0.33645,0,NaN,0,0,0,0
1.3046,0.37128,0.3365,0,NaN,0,0,0,0
1.3233,0.37189,0.33654,0,NaN,0,0,0,0
1.3419,0.37222,0.33656,0,NaN,0,0,0,0
1.3606,0.37225,0.33657,0,NaN,0,0,0,0
1.3792,0.37198,0.33655,0,NaN,0,0,0,0
1.3978,0.37143,0.33651,0,NaN,0,0,0,0
1.4165,0.3706,0.33646,0,NaN,0,0,0,0
1.4351,0.36953,0.33639,0,NaN,0,0,0,0
1.4537,0.36824,0.33631,0,NaN,0,0,0,0
1.4724,0.36678,0.33621,0,NaN,0,0,0,0
1.491,0.36518,0.33611,0,NaN,0,0,0,0
1.5097,0.36351,0.336,0,NaN,0,0,0,0
1.5283,0.3618,0.33589,0,NaN,0,0,0,0
1.5469,0.36011,0.33578,0,NaN,0,0,0,0
1.5656,0.35849,0.33567,0,NaN,0,0,0,0
1.5842,0.357,0.33558,0,NaN,0,0,0,0
1.6028,0.35567,0.33549,0,NaN,0,0,0,0
1.6215,0.35454,0.33542,0,NaN,0,0,0,0
1.6401,0.35366,0.33536,0,NaN,0,0,0,0
1.6588,0.35304,0.33532,0,NaN,0,0,0,0
1.6774,0.3527,0.3353,0,NaN,0,0,0,0
1.696,0.35267,0.33529,0,NaN,0,0,0,0
1.7147,0.35293,0.33531,0,NaN,0,0,0,0
1.7333,0.35347,0.33535,0,NaN,0,0,0,0
1.752,0.3543,0.3354,0,NaN,0,0,0,0
1.7706,0.35536,0.33547,0,NaN,0,0,0,0
1.7892,0.35665,0.33555,0,NaN,0,0,0,0
1.8079,0.35811,0.33565,0,NaN,0,0,0,0
1.8265,0.3597,0.33575,0,NaN,0,0,0,0
1.8451,0.36137,0.33586,0,NaN,0,0,0,0
1.8638,0.36308,0.33597,0,NaN,0,0,0,0
1.8824,0.36477,0.33608,0,NaN,0,0,0,0
1.9011,0.36639,0.33619,0,NaN,0,0,0,0
1.9197,0.36789,0.33628,0,NaN,0,0,0,0
1.9383,0.36922,0.33637,0,NaN,0,0,0,0
1.957,0.37035,0.33644,0,NaN,0,0,0,0
1.9756,0.37124,0.3365,0,NaN,0,0,0,0
1.9942,0.37187,0.33654,0,NaN,0,0,0,0
2.0129,0.37221,0.33656,0,NaN,0,0,0,0
2.0315,0.37226,0.33657,0,NaN,0,0,0,0
2.0502,0.372,0.33655,0,NaN,0,0,0,0
2.0688,0.37146,0.33652,0,NaN,0,0,0,0
2.0874,0.37065,0.33646,0,NaN,0,0,0,0
2.1061,0.36959,0.33639,0,NaN,0,0,0,0
2.1247,0.36831,0.33631,0,NaN,0,0,0,0
2.1433,0.36685,0.33622,0,NaN,0,0,0,0
2.162,0.36527,0.33611,0,NaN,0,0,0,0
2.1806,0.36359,0.336,0,NaN,0,0,0,0
2.1993,0.36188,0.33589,0,NaN,0,0,0,0
2.2179,0.36019,0.33578,0,NaN,0,0,0,0
2.2365,0.35857,0.33568,0,NaN,0,0,0,0
2.2552,0.35707,0.33558,0,NaN,0,0,0,0
2.2738,0.35573,0.33549,0,NaN,0,0,0,0
2.2924,0.35459,0.33542,0,NaN,0,0,0,0
2.3111,0.35369,0.33536,0,NaN,0,0,0,0
2.3297,0.35306,0.33532,0,NaN,0,0,0,0
2.3484,0.35271,0.3353,0,NaN,0,0,0,0
2.367,0.35266,0.33529,0,NaN,0,0,0,0
2.3856,0.35291,0.33531,0,NaN,0,0,0,0
2.4043,0.35344,0.33534,0,NaN,0,0,0,0
2.4229,0.35425,0.3354,0,NaN,0,0,0,0
2.4415,0.3553,0.33547,0,NaN,0,0,0,0
2.4602,0.35658,0.33555,0,NaN,0,0,0,0
2.4788,0.35803,0.33564,0,NaN,0,0,0,0
2.4975,0.35961,0.33575,0,NaN,0,0,0,0
2.5161,0.36129,0.33585,0,NaN,0,0,0,0
2.5347,0.36299,0.33597,0,NaN,0,0,0,0
2.5534,0.36468,0.33607,0,NaN,0,0,0,0
2.572,0.36631,0.33618,0,NaN,0,0,0,0
2.5907,0.36781,0.33628,0,NaN,0,0,0,0
2.6093,0.36916,0.33637,0,NaN,0,0,0,0
2.6279,0.3703,0.33644,0,NaN,0,0,0,0
2.6466,0.37121,0.3365,0,NaN,0,0,0,0
2.6652,0.37185,0.33654,0,NaN,0,0,0,0
2.6838,0.3722,0.33656,0,NaN,0,0,0,0
2.7025,0.37226,0.33657,0,NaN,0,0,0,0
2.7211,0.37202,0.33655,0,NaN,0,0,0,0
2.7398,0.3715,0.33652,0,NaN,0,0,0,0
2.7584,0.3707,0.33647,0,NaN,0,0,0,0
2.777,0.36965,0.3364,0,NaN,0,0,0,0
2.7957,0.36838,0.33631,0,NaN,0,0,0,0
2.8143,0.36693,0.33622,0,NaN,0,0,0,0
2.8329,0.36535,0.33612,0,NaN,0,0,0,0
2.8516,0.36368,0.33601,0,NaN,0,0,0,0
2.8702,0.36197,0.3359,0,NaN,0,0,0,0
2.8889,0.36028,0.33579,0,NaN,0,0,0,0
2.9075,0.35865,0.33568,0,NaN,0,0,0,0
2.9261,0.35714,0.33559,0,NaN,0,0,0,0
2.9448,0.35579,0.3355,0,NaN,0,0,0,0
2.9634,0.35464,0.33542,0,NaN,0,0,0,0
2.982,0.35373,0.33536,0,NaN,0,0,0,0
3.0007,0.35309,0.33532,0,NaN,0,0,0,0
3.0193,0.35272,0.3353,0,NaN,0,0,0,0
3.038,0.35266,0.33529,0,NaN,0,0,0,0
3.0566,0.35289,0.33531,0,NaN,0,0,0,0
3.0752,0.35341,0.33534,0,NaN,0,0,0,0
3.0939,0.3542,0.33539,0,NaN,0,0,0,0
3.1125,0.35525,0.33546,0,NaN,0,0,0,0
3.1311,0.35651,0.33554,0,NaN,0,0,0,0
3.1498,0.35795,0.33564,0,NaN,0,0,0,0
3.1684,0.35953,0.33574,0,NaN,0,0,0,0
3.1871,0.3612,0.33585,0,NaN,0,0,0,0
3.2057,0.36291,0.33596,0,NaN,0,0,0,0
3.2243,0.3646,0.33607,0,NaN,0,0,0,0
3.243,0.36623,0.33618,0,NaN,0,0,0,0
3.2616,0.36774,0.33627,0,NaN,0,0,0,0
3.2802,0.3691,0.33636,0,NaN,0,0,0,0
3.2989,0.37025,0.33644,0,NaN,0,0,0,0
3.3175,0.37117,0.3365,0,NaN,0,0,0,0
3.3362,0.37182,0.33654,0,NaN,0,0,0,0
3.3548,0.37219,0.33656,0,NaN,0,0,0,0
3.3734,0.37226,0.33657,0,NaN,0,0,0,0
3.3921,0.37204,0.33655,0,NaN,0,0,0,0
3.4107,0.37153,0.33652,0,NaN,0,0,0,0
3.4294,0.37074,0.33647,0,NaN,0,0,0,0
3.448,0.3697,0.3364,0,NaN,0,0,0,0
3.4666,0.36845,0.33632,0,NaN,0,0,0,0
3.4853,0.36701,0.33623,0,NaN,0,0,0,0
3.5039,0.36543,0.33612,0,NaN,0,0,0,0
3.5225,0.36376,0.33602,0,NaN,0,0,0,0
3.5412,0.36206,0.3359,0,NaN,0,0,0,0
3.5598,0.36036,0.33579,0,NaN,0,0,0,0
3.5785,0.35873,0.33569,0,NaN,0,0,0,0
3.5971,0.35721,0.33559,0,NaN,0,0,0,0
3.6157,0.35585,0.3355,0,NaN,0,0,0,0
3.6344,0.3547,0.33543,0,NaN,0,0,0,0
3.653,0.35377,0.33537,0,NaN,0,0,0,0
3.6716,0.35311,0.33532,0,NaN,0,0,0,0
3.6903,0.35274,0.3353,0,NaN,0,0,0,0
3.7089,0.35265,0.33529,0,NaN,0,0,0,0
3.7276,0.35287,0.33531,0,NaN,0,0,0,0
3.7462,0.35337,0.33534,0,NaN,0,0,0,0
3.7648,0.35416,0.33539,0,NaN,0,0,0,0
3.7835,0.35519,0.33546,0,NaN,0,0,0,0
3.8021,0.35644,0.33554,0,NaN,0,0,0,0
3.8207,0.35788,0.33563,0,NaN,0,0,0,0
3.8394,0.35945,0.33573,0,NaN,0,0,0,0
3.858,0.36111,0.33584,0,NaN,0,0,0,0
3.8767,0.36282,0.33595,0,NaN,0,0,0,0
3.8953,0.36452,0.33606,0,NaN,0,0,0,0
3.9139,0.36615,0.33617,0,NaN,0,0,0,0
3.9326,0.36767,0.33627,0,NaN,0,0,0,0
3.9512,0.36903,0.33636,0,NaN,0,0,0,0
3.9698,0.3702,0.33643,0,NaN,0,0,0,0
3.9885,0.37113,0.33649,0,NaN,0,0,0,0
4.0071,0.37179,0.33654,0,NaN,0,0,0,0
4.0258,0.37218,0.33656,0,NaN,0,0,0,0
4.0444,0.37227,0.33657,0,NaN,0,0,0,0
4.063,0.37206,0.33655,0,NaN,0,0,0,0
4.0817,0.37156,0.33652,0,NaN,0,0,0,0
4.1003,0.37079,0.33647,0,NaN,0,0,0,0
4.1189,0.36976,0.3364,0,NaN,0,0,0,0
4.1376,0.36851,0.33632,0,NaN,0,0,0,0
4.1562,0.36708,0.33623,0,NaN,0,0,0,0
4.1749,0.36551,0.33613,0,NaN,0,0,0,0
4.1935,0.36385,0.33602,0,NaN,0,0,0,0
4.2121,0.36214,0.33591,0,NaN,0,0,0,0
4.2308,0.36045,0.3358,0,NaN,0,0,0,0
4.2494,0.35881,0.33569,0,NaN,0,0,0,0
4.2681,0.35729,0.33559,0,NaN,0,0,0,0
4.2867,0.35592,0.33551,0,NaN,0,0,0,0
4.3053,0.35475,0.33543,0,NaN,0,0,0,0
4.324,0.35381,0.33537,0,NaN,0,0,0,0
4.3426,0.35314,0.33533,0,NaN,0,0,0,0
4.3612,0.35275,0.3353,0,NaN,0,0,0,0
4.3799,0.35265,0.33529,0,NaN,0,0,0,0
4.3985,0.35285,0.33531,0,NaN,0,0,0,0
4.4172,0.35334,0.33534,0,NaN,0,0,0,0
4.4358,0.35411,0.33539,0,NaN,0,0,0,0
4.4544,0.35513,0.33545,0,NaN,0,0,0,0
4.4731,0.35637,0.33554,0,NaN,0,0,0,0
4.4917,0.3578,0.33563,0,NaN,0,0,0,0
4.5103,0.35937,0.33573,0,NaN,0,0,0,0
4.529,0.36103,0.33584,0,NaN,0,0,0,0
4.5476,0.36274,0.33595,0,NaN,0,0,0,0
4.5663,0.36443,0.33606,0,NaN,0,0,0,0
4.5849,0.36607,0.33616,0,NaN,0,0,0,0
4.6035,0.3676,0.33626,0,NaN,0,0,0,0
4.6222,0.36897,0.33635,0,NaN,0,0,0,0
4.6408,0.37014,0.33643,0,NaN,0,0,0,0
4.6594,0.37109,0.33649,0,NaN,0,0,0,0
4.6781,0.37177,0.33653,0,NaN,0,0,0,0
4.6967,0.37217,0.33656,0,NaN,0,0,0,0
4.7154,0.37227,0.33657,0,NaN,0,0,0,0
4.734,0.37208,0.33656,0,NaN,0,0,0,0
4.7526,0.37159,0.33652,0,NaN,0,0,0,0
4.7713,0.37083,0.33647,0,NaN,0,0,0,0
4.7899,0.36982,0.33641,0,NaN,0,0,0,0
4.8085,0.36858,0.33633,0,NaN,0,0,0,0
4.8272,0.36716,0.33624,0,NaN,0,0,0,0
4.8458,0.36559,0.33613,0,NaN,0,0,0,0
4.8645,0.36393,0.33603,0,NaN,0,0,0,0
4.8831,0.36223,0.33592,0,NaN,0,0,0,0
4.9017,0.36053,0.33581,0,NaN,0,0,0,0
4.9204,0.35889,0.3357,0,NaN,0,0,0,0
4.939,0.35736,0.3356,0,NaN,0,0,0,0
4.9576,0.35598,0.33551,0,NaN,0,0,0,0
4.9763,0.3548,0.33543,0,NaN,0,0,0,0
4.9949,0.35385,0.33537,0,NaN,0,0,0,0
5.0136,0.35317,0.33533,0,NaN,0,0,0,0
5.0322,0.35276,0.3353,0,NaN,0,0,0,0
5.0508,0.35265,0.33529,0,NaN,0,0,0,0
5.0695,0.35283,0.33531,0,NaN,0,0,0,0
5.0881,0.35331,0.33534,0,NaN,0,0,0,0
5.1068,0.35406,0.33539,0,NaN,0,0,0,0
5.1254,0.35507,0.33545,0,NaN,0,0,0,0
5.144,0.35631,0.33553,0,NaN,0,0,0,0
5.1627,0.35772,0.33562,0,NaN,0,0,0,0
5.1813,0.35929,0.33572,0,NaN,0,0,0,0
5.1999,0.36094,0.33583,0,NaN,0,0,0,0
5.2186,0.36265,0.33594,0,NaN,0,0,0,0
5.2372,0.36435,0.33605,0,NaN,0,0,0,0
5.2559,0.36599,0.33616,0,NaN,0,0,0,0
5.2745,0.36752,0.33626,0,NaN,0,0,0,0
5.2931,0.3689,0.33635,0,NaN,0,0,0,0
5.3118,0.37009,0.33643,0,NaN,0,0,0,0
5.3304,0.37104,0.33649,0,NaN,0,0,0,0
5.349,0.37174,0.33653,0,NaN,0,0,0,0
5.3677,0.37215,0.33656,0,NaN,0,0,0,0
5.3863,0.37227,0.33657,0,NaN,0,0,0,0
5.405,0.37209,0.33656,0,NaN,0,0,0,0
5.4236,0.37162,0.33653,0,NaN,0,0,0,0
5.4422,0.37088,0.33648,0,NaN,0,0,0,0
5.4609,0.36987,0.33641,0,NaN,0,0,0,0
5.4795,0.36865,0.33633,0,NaN,0,0,0,0
5.4981,0.36723,0.33624,0,NaN,0,0,0,0
5.5168,0.36567,0.33614,0,NaN,0,0,0,0
5.5354,0.36402,0.33603,0,NaN,0,0,0,0
5.5541,0.36231,0.33592,0,NaN,0,0,0,0
5.5727,0.36061,0.33581,0,NaN,0,0,0,0
5.5913,0.35897,0.3357,0,NaN,0,0,0,0
5.61,0.35743,0.3356,0,NaN,0,0,0,0
5.6286,0.35605,0.33551,0,NaN,0,0,0,0
5.6472,0.35486,0.33544,0,NaN,0,0,0,0
5.6659,0.3539,0.33537,0,NaN,0,0,0,0
5.6845,0.35319,0.33533,0,NaN,0,0,0,0
5.7032,0.35277,0.3353,0,NaN,0,0,0,0
5.7218,0.35265,0.33529,0,NaN,0,0,0,0
5.7404,0.35282,0.3353,0,NaN,0,0,0,0
5.7591,0.35328,0.33533,0,NaN,0,0,0,0
5.7777,0.35402,0.33538,0,NaN,0,0,0,0
5.7964,0.35502,0.33545,0,NaN,0,0,0,0
5.815,0.35624,0.33553,0,NaN,0,0,0,0
5.8336,0.35765,0.33562,0,NaN,0,0,0,0
5.8523,0.35921,0.33572,0,NaN,0,0,0,0
5.8709,0.36086,0.33583,0,NaN,0,0,0,0
5.8895,0.36256,0.33594,0,NaN,0,0,0,0
5.9082,0.36426,0.33605,0,NaN,0,0,0,0
5.9268,0.36591,0.33615,0,NaN,0,0,0,0
5.9455,0.36745,0.33625,0,NaN,0,0,0,0
5.9641,0.36884,0.33634,0,NaN,0,0,0,0
5.9827,0.37004,0.33642,0,NaN,0,0,0,0
6.0014,0.371,0.33649,0,NaN,0,0,0,0
6.02,0.37171,0.33653,0,NaN,0,0,0,0
6.0386,0.37214,0.33656,0,NaN,0,0,0,0
6.0573,0.37227,0.33657,0,NaN,0,0,0,0
6.0759,0.37211,0.33656,0,NaN,0,0,0,0
6.0946,0.37166,0.33653,0,NaN,0,0,0,0
6.1132,0.37092,0.33648,0,NaN,0,0,0,0
6.1318,0.36993,0.33642,0,NaN,0,0,0,0
6.1505,0.36871,0.33634,0,NaN,0,0,0,0
6.1691,0.36731,0.33625,0,NaN,0,0,0,0
6.1877,0.36576,0.33614,0,NaN,0,0,0,0
6.2064,0.3641,0.33604,0,NaN,0,0,0,0
6.225,0.3624,0.33593,0,NaN,0,0,0,0
6.2437,0.3607,0.33582,0,NaN,0,0,0,0
6.2623,0.35905,0.33571,0,NaN,0,0,0,0
6.2809,0.35751,0.33561,0,NaN,0,0,0,0
6.2996,0.35611,0.33552,0,NaN,0,0,0,0
6.3182,0.35491,0.33544,0,NaN,0,0,0,0
6.3368,0.35394,0.33538,0,NaN,0,0,0,0
6.3555,0.35322,0.33533,0,NaN,0,0,0,0
6.3741,0.35279,0.3353,0,NaN,0,0,0,0
6.3928,0.35265,0.33529,0,NaN,0,0,0,0
6.4114,0.3528,0.3353,0,NaN,0,0,0,0
6.43,0.35325,0.33533,0,NaN,0,0,0,0
6.4487,0.35398,0.33538,0,NaN,0,0,0,0
6.4673,0.35496,0.33544,0,NaN,0,0,0,0
6.4859,0.35617,0.33552,0,NaN,0,0,0,0
6.5046,0.35757,0.33561,0,NaN,0,0,0,0
6.5232,0.35912,0.33571,0,NaN,0,0,0,0
6.5419,0.36078,0.33582,0,NaN,0,0,0,0
6.5605,0.36248,0.33593,0,NaN,0,0,0,0
6.5791,0.36418,0.33604,0,NaN,0,0,0,0
6.5978,0.36583,0.33615,0,NaN,0,0,0,0
6.6164,0.36738,0.33625,0,NaN,0,0,0,0
6.6351,0.36877,0.33634,0,NaN,0,0,0,0
6.6537,0.36998,0.33642,0,NaN,0,0,0,0
6.6723,0.37096,0.33648,0,NaN,0,0,0,0
6.691,0.37168,0.33653,0,NaN,0,0,0,0
6.7096,0.37212,0.33656,0,NaN,0,0,0,0
6.7282,0.37227,0.33657,0,NaN,0,0,0,0
6.7469,0.37213,0.33656,0,NaN,0,0,0,0
6.7655,0.37168,0.33653,0,NaN,0,0,0,0
6.7842,0.37096,0.33648,0,NaN,0,0,0,0
6.8028,0.36999,0.33642,0,NaN,0,0,0,0
6.8214,0.36878,0.33634,0,NaN,0,0,0,0
6.8401,0.36738,0.33625,0,NaN,0,0,0,0
6.8587,0.36584,0.33615,0,NaN,0,0,0,0
6.8773,0.36419,0.33604,0,NaN,0,0,0,0
6.896,0.36249,0.33593,0,NaN,0,0,0,0
6.9146,0.36078,0.33582,0,NaN,0,0,0,0
6.9333,0.35913,0.33571,0,NaN,0,0,0,0
6.9519,0.35758,0.33561,0,NaN,0,0,0,0
6.9705,0.35618,0.33552,0,NaN,0,0,0,0
6.9892,0.35497,0.33544,0,NaN,0,0,0,0
7.0078,0.35398,0.33538,0,NaN,0,0,0,0
7.0264,0.35325,0.33533,0,NaN,0,0,0,0
7.0451,0.3528,0.3353,0,NaN,0,0,0,0
7.0637,0.35265,0.33529,0,NaN,0,0,0,0
7.0824,0.35279,0.3353,0,NaN,0,0,0,0
7.101,0.35322,0.33533,0,NaN,0,0,0,0
7.1196,0.35393,0.33538,0,NaN,0,0,0,0
7.1383,0.35491,0.33544,0,NaN,0,0,0,0
7.1569,0.35611,0.33552,0,NaN,0,0,0,0
7.1755,0.3575,0.33561,0,NaN,0,0,0,0
7.1942,0.35904,0.33571,0,NaN,0,0,0,0
7.2128,0.36069,0.33582,0,NaN,0,0,0,0
7.2315,0.36239,0.33593,0,NaN,0,0,0,0
7.2501,0.36409,0.33604,0,NaN,0,0,0,0
7.2687,0.36575,0.33614,0,NaN,0,0,0,0
7.2874,0.3673,0.33624,0,NaN,0,0,0,0
7.306,0.36871,0.33634,0,NaN,0,0,0,0
7.3246,0.36993,0.33642,0,NaN,0,0,0,0
7.3433,0.37092,0.33648,0,NaN,0,0,0,0
7.3619,0.37165,0.33653,0,NaN,0,0,0,0
7.3806,0.37211,0.33656,0,NaN,0,0,0,0
7.3992,0.37227,0.33657,0,NaN,0,0,0,0
7.4178,0.37214,0.33656,0,NaN,0,0,0,0
7.4365,0.37171,0.33653,0,NaN,0,0,0,0
7.4551,0.37101,0.33649,0,NaN,0,0,0,0
7.4738,0.37004,0.33642,0,NaN,0,0,0,0
7.4924,0.36885,0.33635,0,NaN,0,0,0,0
7.511,0.36746,0.33626,0,NaN,0,0,0,0
7.5297,0.36592,0.33615,0,NaN,0,0,0,0
7.5483,0.36427,0.33605,0,NaN,0,0,0,0
7.5669,0.36257,0.33594,0,NaN,0,0,0,0
7.5856,0.36087,0.33583,0,NaN,0,0,0,0
7.6042,0.35921,0.33572,0,NaN,0,0,0,0
7.6229,0.35766,0.33562,0,NaN,0,0,0,0
7.6415,0.35625,0.33553,0,NaN,0,0,0,0
7.6601,0.35502,0.33545,0,NaN,0,0,0,0
7.6788,0.35402,0.33538,0,NaN,0,0,0,0
7.6974,0.35328,0.33533,0,NaN,0,0,0,0
7.716,0.35282,0.3353,0,NaN,0,0,0,0
7.7347,0.35265,0.33529,0,NaN,0,0,0,0
7.7533,0.35277,0.3353,0,NaN,0,0,0,0
7.772,0.35319,0.33533,0,NaN,0,0,0,0
7.7906,0.35389,0.33537,0,NaN,0,0,0,0
7.8092,0.35485,0.33544,0,NaN,0,0,0,0
7.8279,0.35604,0.33551,0,NaN,0,0,0,0
7.8465,0.35743,0.3356,0,NaN,0,0,0,0
7.8651,0.35896,0.3357,0,NaN,0,0,0,0
7.8838,0.36061,0.33581,0,NaN,0,0,0,0
7.9024,0.36231,0.33592,0,NaN,0,0,0,0
7.9211,0.36401,0.33603,0,NaN,0,0,0,0
7.9397,0.36567,0.33614,0,NaN,0,0,0,0
7.9583,0.36723,0.33624,0,NaN,0,0,0,0
7.977,0.36864,0.33633,0,NaN,0,0,0,0
7.9956,0.36987,0.33641,0,NaN,0,0,0,0
8.0142,0.37087,0.33648,0,NaN,0,0,0,0
8.0329,0.37162,0.33653,0,NaN,0,0,0,0
8.0515,0.37209,0.33656,0,NaN,0,0,0,0
8.0702,0.37227,0.33657,0,NaN,0,0,0,0
8.0888,0.37215,0.33656,0,NaN,0,0,0,0
8.1074,0.37174,0.33653,0,NaN,0,0,0,0
8.1261,0.37105,0.33649,0,NaN,0,0,0,0
8.1447,0.3701,0.33643,0,NaN,0,0,0,0
8.1633,0.36891,0.33635,0,NaN,0,0,0,0
8.182,0.36753,0.33626,0,NaN,0,0,0,0
8.2006,0.366,0.33616,0,NaN,0,0,0,0
8.2193,0.36436,0.33605,0,NaN,0,0,0,0
8.2379,0.36266,0.33594,0,NaN,0,0,0,0
8.2565,0.36095,0.33583,0,NaN,0,0,0,0
8.2752,0.35929,0.33572,0,NaN,0,0,0,0
8.2938,0.35773,0.33562,0,NaN,0,0,0,0
8.3125,0.35631,0.33553,0,NaN,0,0,0,0
8.3311,0.35508,0.33545,0,NaN,0,0,0,0
8.3497,0.35407,0.33539,0,NaN,0,0,0,0
8.3684,0.35331,0.33534,0,NaN,0,0,0,0
8.387,0.35284,0.33531,0,NaN,0,0,0,0
8.4056,0.35265,0.33529,0,NaN,0,0,0,0
8.4243,0.35276,0.3353,0,NaN,0,0,0,0
8.4429,0.35316,0.33533,0,NaN,0,0,0,0
8.4616,0.35385,0.33537,0,NaN,0,0,0,0
8.4802,0.3548,0.33543,0,NaN,0,0,0,0
8.4988,0.35598,0.33551,0,NaN,0,0,0,0
8.5175,0.35735,0.3356,0,NaN,0,0,0,0
8.5361,0.35888,0.3357,0,NaN,0,0,0,0
8.5547,0.36052,0.3358,0,NaN,0,0,0,0
8.5734,0.36222,0.33591,0,NaN,0,0,0,0
8.592,0.36392,0.33603,0,NaN,0,0,0,0
8.6107,0.36558,0.33613,0,NaN,0,0,0,0
8.6293,0.36715,0.33624,0,NaN,0,0,0,0
8.6479,0.36857,0.33633,0,NaN,0,0,0,0
8.6666,0.36981,0.33641,0,NaN,0,0,0,0
8.6852,0.37083,0.33647,0,NaN,0,0,0,0
8.7038,0.37159,0.33652,0,NaN,0,0,0,0
8.7225,0.37208,0.33656,0,NaN,0,0,0,0
8.7411,0.37227,0.33657,0,NaN,0,0,0,0
8.7598,0.37217,0.33656,0,NaN,0,0,0,0
8.7784,0.37177,0.33654,0,NaN,0,0,0,0
8.797,0.37109,0.33649,0,NaN,0,0,0,0
8.8157,0.37015,0.33643,0,NaN,0,0,0,0
8.8343,0.36898,0.33635,0,NaN,0,0,0,0
8.8529,0.3676,0.33626,0,NaN,0,0,0,0
8.8716,0.36608,0.33617,0,NaN,0,0,0,0
8.8902,0.36444,0.33606,0,NaN,0,0,0,0
8.9089,0.36274,0.33595,0,NaN,0,0,0,0
8.9275,0.36104,0.33584,0,NaN,0,0,0,0
8.9461,0.35938,0.33573,0,NaN,0,0,0,0
8.9648,0.35781,0.33563,0,NaN,0,0,0,0
8.9834,0.35638,0.33554,0,NaN,0,0,0,0
9.002,0.35514,0.33545,0,NaN,0,0,0,0
9.0207,0.35411,0.33539,0,NaN,0,0,0,0
9.0393,0.35335,0.33534,0,NaN,0,0,0,0
9.058,0.35285,0.33531,0,NaN,0,0,0,0
9.0766,0.35265,0.33529,0,NaN,0,0,0,0
9.0952,0.35275,0.3353,0,NaN,0,0,0,0
9.1139,0.35314,0.33532,0,NaN,0,0,0,0
9.1325,0.35381,0.33537,0,NaN,0,0,0,0
9.1512,0.35474,0.33543,0,NaN,0,0,0,0
9.1698,0.35591,0.33551,0,NaN,0,0,0,0
9.1884,0.35728,0.33559,0,NaN,0,0,0,0
9.2071,0.3588,0.33569,0,NaN,0,0,0,0
9.2257,0.36044,0.3358,0,NaN,0,0,0,0
9.2443,0.36213,0.33591,0,NaN,0,0,0,0
9.263,0.36384,0.33602,0,NaN,0,0,0,0
9.2816,0.3655,0.33613,0,NaN,0,0,0,0
9.3003,0.36708,0.33623,0,NaN,0,0,0,0
9.3189,0.36851,0.33632,0,NaN,0,0,0,0
9.3375,0.36976,0.3364,0,NaN,0,0,0,0
9.3562,0.37078,0.33647,0,NaN,0,0,0,0
9.3748,0.37156,0.33652,0,NaN,0,0,0,0
9.3934,0.37206,0.33655,0,NaN,0,0,0,0
9.4121,0.37227,0.33657,0,NaN,0,0,0,0
9.4307,0.37218,0.33656,0,NaN,0,0,0,0
9.4494,0.3718,0.33654,0,NaN,0,0,0,0
9.468,0.37113,0.33649,0,NaN,0,0,0,0
9.4866,0.3702,0.33643,0,NaN,0,0,0,0
9.5053,0.36904,0.33636,0,NaN,0,0,0,0
9.5239,0.36768,0.33627,0,NaN,0,0,0,0
9.5425,0.36616,0.33617,0,NaN,0,0,0,0
9.5612,0.36452,0.33606,0,NaN,0,0,0,0
9.5798,0.36283,0.33595,0,NaN,0,0,0,0
9.5985,0.36112,0.33584,0,NaN,0,0,0,0
9.6171,0.35946,0.33574,0,NaN,0,0,0,0
9.6357,0.35788,0.33563,0,NaN,0,0,0,0
9.6544,0.35645,0.33554,0,NaN,0,0,0,0
9.673,0.35519,0.33546,0,NaN,0,0,0,0
9.6916,0.35416,0.33539,0,NaN,0,0,0,0
9.7103,0.35338,0.33534,0,NaN,0,0,0,0
9.7289,0.35287,0.33531,0,NaN,0,0,0,0
9.7476,0.35265,0.33529,0,NaN,0,0,0,0
9.7662,0.35274,0.3353,0,NaN,0,0,0,0
9.7848,0.35311,0.33532,0,NaN,0,0,0,0
9.8035,0.35377,0.33537,0,NaN,0,0,0,0
9.8221,0.35469,0.33543,0,NaN,0,0,0,0
9.8407,0.35585,0.3355,0,NaN,0,0,0,0
9.8594,0.35721,0.33559,0,NaN,0,0,0,0
9.878,0.35872,0.33569,0,NaN,0,0,0,0
9.8967,0.36035,0.33579,0,NaN,0,0,0,0
9.9153,0.36205,0.3359,0,NaN,0,0,0,0
9.9339,0.36375,0.33601,0,NaN,0,0,0,0
9.9526,0.36542,0.33612,0,NaN,0,0,0,0
9.9712,0.367,0.33623,0,NaN,0,0,0,0
9.9899,0.36844,0.33632,0,NaN,0,0,0,0
10.008,0.3697,0.3364,0,NaN,0,0,0,0
10.027,0.37074,0.33647,0,NaN,0,0,0,0
10.046,0.37153,0.33652,0,NaN,0,0,0,0
10.064,0.37204,0.33655,0,NaN,0,0,0,0
10.083,0.37226,0.33657,0,NaN,0,0,0,0
10.102,0.37219,0.33656,0,NaN,0,0,0,0
10.12,0.37182,0.33654,0,NaN,0,0,0,0
10.139,0.37117,0.3365,0,NaN,0,0,0,0
10.158,0.37025,0.33644,0,NaN,0,0,0,0
10.176,0.3691,0.33636,0,NaN,0,0,0,0
10.195,0.36775,0.33627,0,NaN,0,0,0,0
10.214,0.36624,0.33618,0,NaN,0,0,0,0
10.232,0.36461,0.33607,0,NaN,0,0,0,0
10.251,0.36292,0.33596,0,NaN,0,0,0,0
10.269,0.36121,0.33585,0,NaN,0,0,0,0
10.288,0.35954,0.33574,0,NaN,0,0,0,0
10.307,0.35796,0.33564,0,NaN,0,0,0,0
10.325,0.35652,0.33554,0,NaN,0,0,0,0
10.344,0.35525,0.33546,0,NaN,0,0,0,0
10.363,0.35421,0.33539,0,NaN,0,0,0,0
10.381,0.35341,0.33534,0,NaN,0,0,0,0
10.4,0.35289,0.33531,0,NaN,0,0,0,0
10.419,0.35266,0.33529,0,NaN,0,0,0,0
10.437,0.35272,0.3353,0,NaN,0,0,0,0
10.456,0.35308,0.33532,0,NaN,0,0,0,0
10.474,0.35373,0.33536,0,NaN,0,0,0,0
10.493,0.35464,0.33542,0,NaN,0,0,0,0
10.512,0.35579,0.3355,0,NaN,0,0,0,0
10.53,0.35713,0.33558,0,NaN,0,0,0,0
10.549,0.35864,0.33568,0,NaN,0,0,0,0
10.568,0.36027,0.33579,0,NaN,0,0,0,0
10.586,0.36196,0.3359,0,NaN,0,0,0,0
10.605,0.36367,0.33601,0,NaN,0,0,0,0
10.624,0.36534,0.33612,0,NaN,0,0,0,0
10.642,0.36692,0.33622,0,NaN,0,0,0,0
10.661,0.36837,0.33631,0,NaN,0,0,0,0
10.679,0.36964,0.3364,0,NaN,0,0,0,0
10.698,0.37069,0.33647,0,NaN,0,0,0,0
10.717,0.37149,0.33652,0,NaN,0,0,0,0
10.735,0.37202,0.33655,0,NaN,0,0,0,0
10.754,0.37226,0.33657,0,NaN,0,0,0,0
10.773,0.3722,0.33656,0,NaN,0,0,0,0
10.791,0.37185,0.33654,0,NaN,0,0,0,0
10.81,0.37121,0.3365,0,NaN,0,0,0,0
10.829,0.37031,0.33644,0,NaN,0,0,0,0
10.847,0.36917,0.33637,0,NaN,0,0,0,0
10.866,0.36782,0.33628,0,NaN,0,0,0,0
10.884,0.36632,0.33618,0,NaN,0,0,0,0
10.903,0.36469,0.33608,0,NaN,0,0,0,0
10.922,0.363,0.33597,0,NaN,0,0,0,0
10.94,0.36129,0.33585,0,NaN,0,0,0,0
10.959,0.35962,0.33575,0,NaN,0,0,0,0
10.978,0.35804,0.33564,0,NaN,0,0,0,0
10.996,0.35658,0.33555,0,NaN,0,0,0,0
11.015,0.35531,0.33547,0,NaN,0,0,0,0
11.034,0.35425,0.3354,0,NaN,0,0,0,0
11.052,0.35344,0.33534,0,NaN,0,0,0,0
11.071,0.35291,0.33531,0,NaN,0,0,0,0
11.089,0.35266,0.33529,0,NaN,0,0,0,0
11.108,0.35271,0.3353,0,NaN,0,0,0,0
11.127,0.35306,0.33532,0,NaN,0,0,0,0
11.145,0.35369,0.33536,0,NaN,0,0,0,0
11.164,0.35459,0.33542,0,NaN,0,0,0,0
11.183,0.35572,0.33549,0,NaN,0,0,0,0
11.201,0.35706,0.33558,0,NaN,0,0,0,0
11.22,0.35857,0.33568,0,NaN,0,0,0,0
11.239,0.36019,0.33578,0,NaN,0,0,0,0
11.257,0.36188,0.33589,0,NaN,0,0,0,0
11.276,0.36358,0.336,0,NaN,0,0,0,0
11.294,0.36526,0.33611,0,NaN,0,0,0,0
11.313,0.36685,0.33622,0,NaN,0,0,0,0
11.332,0.3683,0.33631,0,NaN,0,0,0,0
11.35,0.36958,0.33639,0,NaN,0,0,0,0
11.369,0.37064,0.33646,0,NaN,0,0,0,0
11.388,0.37146,0.33651,0,NaN,0,0,0,0
11.406,0.372,0.33655,0,NaN,0,0,0,0
11.425,0.37225,0.33657,0,NaN,0,0,0,0
11.444,0.37221,0.33656,0,NaN,0,0,0,0
11.462,0.37187,0.33654,0,NaN,0,0,0,0
11.481,0.37125,0.3365,0,NaN,0,0,0,0
11.5,0.37036,0.33644,0,NaN,0,0,0,0
11.518,0.36923,0.33637,0,NaN,0,0,0,0
11.537,0.36789,0.33628,0,NaN,0,0,0,0
11.555,0.36639,0.33619,0,NaN,0,0,0,0
11.574,0.36478,0.33608,0,NaN,0,0,0,0
11.593,0.36309,0.33597,0,NaN,0,0,0,0
11.611,0.36138,0.33586,0,NaN,0,0,0,0
11.63,0.3597,0.33575,0,NaN,0,0,0,0
11.649,0.35811,0.33565,0,NaN,0,0,0,0
11.667,0.35665,0.33555,0,NaN,0,0,0,0
11.686,0.35537,0.33547,0,NaN,0,0,0,0
11.705,0.3543,0.3354,0,NaN,0,0,0,0
11.723,0.35348,0.33535,0,NaN,0,0,0,0
11.742,0.35293,0.33531,0,NaN,0,0,0,0
11.76,0.35267,0.33529,0,NaN,0,0,0,0
11.779,0.3527,0.3353,0,NaN,0,0,0,0
11.798,0.35304,0.33532,0,NaN,0,0,0,0
11.816,0.35365,0.33536,0,NaN,0,0,0,0
11.835,0.35454,0.33542,0,NaN,0,0,0,0
11.854,0.35566,0.33549,0,NaN,0,0,0,0
11.872,0.35699,0.33558,0,NaN,0,0,0,0
11.891,0.35849,0.33567,0,NaN,0,0,0,0
11.91,0.3601,0.33578,0,NaN,0,0,0,0
11.928,0.36179,0.33589,0,NaN,0,0,0,0
11.947,0.3635,0.336,0,NaN,0,0,0,0
11.965,0.36517,0.33611,0,NaN,0,0,0,0
11.984,0.36677,0.33621,0,NaN,0,0,0,0
12.003,0.36823,0.33631,0,NaN,0,0,0,0
12.021,0.36952,0.33639,0,NaN,0,0,0,0
12.04,0.3706,0.33646,0,NaN,0,0,0,0
12.059,0.37142,0.33651,0,NaN,0,0,0,0
12.077,0.37198,0.33655,0,NaN,0,0,0,0
12.096,0.37225,0.33657,0,NaN,0,0,0,0
12.115,0.37222,0.33656,0,NaN,0,0,0,0
12.133,0.3719,0.33654,0,NaN,0,0,0,0
12.152,0.37129,0.3365,0,NaN,0,0,0,0
12.17,0.37041,0.33645,0,NaN,0,0,0,0
12.189,0.36929,0.33637,0,NaN,0,0,0,0
12.208,0.36796,0.33629,0,NaN,0,0,0,0
12.226,0.36647,0.33619,0,NaN,0,0,0,0
12.245,0.36486,0.33609,0,NaN,0,0,0,0
12.264,0.36317,0.33598,0,NaN,0,0,0,0
12.282,0.36146,0.33587,0,NaN,0,0,0,0
12.301,0.35979,0.33576,0,NaN,0,0,0,0
12.32,0.35819,0.33565,0,NaN,0,0,0,0
12.338,0.35672,0.33556,0,NaN,0,0,0,0
12.357,0.35543,0.33547,0,NaN,0,0,0,0
12.375,0.35435,0.3354,0,NaN,0,0,0,0
12.394,0.35351,0.33535,0,NaN,0,0,0,0
12.413,0.35295,0.33531,0,NaN,0,0,0,0
12.431,0.35267,0.33529,0,NaN,0,0,0,0
12.45,0.35269,0.3353,0,NaN,0,0,0,0
12.469,0.35301,0.33532,0,NaN,0,0,0,0
12.487,0.35362,0.33536,0,NaN,0,0,0,0
12.506,0.35449,0.33541,0,NaN,0,0,0,0
12.525,0.3556,0.33548,0,NaN,0,0,0,0
12.543,0.35692,0.33557,0,NaN,0,0,0,0
12.562,0.35841,0.33567,0,NaN,0,0,0,0
12.581,0.36002,0.33577,0,NaN,0,0,0,0
12.599,0.3617,0.33588,0,NaN,0,0,0,0
12.618,0.36341,0.33599,0,NaN,0,0,0,0
12.636,0.36509,0.3361,0,NaN,0,0,0,0
12.655,0.36669,0.33621,0,NaN,0,0,0,0
12.674,0.36816,0.3363,0,NaN,0,0,0,0
12.692,0.36946,0.33639,0,NaN,0,0,0,0
12.711,0.37055,0.33646,0,NaN,0,0,0,0
12.73,0.37139,0.33651,0,NaN,0,0,0,0
12.748,0.37196,0.33655,0,NaN,0,0,0,0
12.767,0.37224,0.33657,0,NaN,0,0,0,0
12.786,0.37223,0.33657,0,NaN,0,0,0,0
12.804,0.37192,0.33654,0,NaN,0,0,0,0
12.823,0.37132,0.33651,0,NaN,0,0,0,0
12.841,0.37046,0.33645,0,NaN,0,0,0,0
12.86,0.36935,0.33638,0,NaN,0,0,0,0
12.879,0.36804,0.33629,0,NaN,0,0,0,0
12.897,0.36655,0.3362,0,NaN,0,0,0,0
12.916,0.36494,0.33609,0,NaN,0,0,0,0
12.935,0.36326,0.33598,0,NaN,0,0,0,0
12.953,0.36155,0.33587,0,NaN,0,0,0,0
12.972,0.35987,0.33576,0,NaN,0,0,0,0
12.991,0.35827,0.33566,0,NaN,0,0,0,0
13.009,0.35679,0.33556,0,NaN,0,0,0,0
13.028,0.35549,0.33548,0,NaN,0,0,0,0
13.046,0.3544,0.33541,0,NaN,0,0,0,0
13.065,0.35355,0.33535,0,NaN,0,0,0,0
13.084,0.35297,0.33531,0,NaN,0,0,0,0
13.102,0.35268,0.3353,0,NaN,0,0,0,0
13.121,0.35269,0.3353,0,NaN,0,0,0,0
13.14,0.35299,0.33532,0,NaN,0,0,0,0
13.158,0.35358,0.33535,0,NaN,0,0,0,0
13.177,0.35444,0.33541,0,NaN,0,0,0,0
13.196,0.35554,0.33548,0,NaN,0,0,0,0
13.214,0.35685,0.33557,0,NaN,0,0,0,0
13.233,0.35833,0.33566,0,NaN,0,0,0,0
13.251,0.35994,0.33577,0,NaN,0,0,0,0
13.27,0.36162,0.33588,0,NaN,0,0,0,0
13.289,0.36333,0.33599,0,NaN,0,0,0,0
13.307,0.36501,0.3361,0,NaN,0,0,0,0
13.326,0.36661,0.3362,0,NaN,0,0,0,0
13.345,0.36809,0.3363,0,NaN,0,0,0,0
13.363,0.3694,0.33638,0,NaN,0,0,0,0
13.382,0.3705,0.33645,0,NaN,0,0,0,0
13.401,0.37135,0.33651,0,NaN,0,0,0,0
13.419,0.37194,0.33655,0,NaN,0,0,0,0
13.438,0.37224,0.33657,0,NaN,0,0,0,0
13.456,0.37224,0.33657,0,NaN,0,0,0,0
13.475,0.37194,0.33655,0,NaN,0,0,0,0
13.494,0.37136,0.33651,0,NaN,0,0,0,0
13.512,0.37051,0.33645,0,NaN,0,0,0,0
13.531,0.36941,0.33638,0,NaN,0,0,0,0
13.55,0.36811,0.3363,0,NaN,0,0,0,0
13.568,0.36663,0.3362,0,NaN,0,0,0,0
13.587,0.36503,0.3361,0,NaN,0,0,0,0
13.606,0.36334,0.33599,0,NaN,0,0,0,0
13.624,0.36164,0.33588,0,NaN,0,0,0,0
13.643,0.35995,0.33577,0,NaN,0,0,0,0
13.661,0.35835,0.33566,0,NaN,0,0,0,0
13.68,0.35686,0.33557,0,NaN,0,0,0,0
13.699,0.35555,0.33548,0,NaN,0,0,0,0
13.717,0.35445,0.33541,0,NaN,0,0,0,0
13.736,0.35359,0.33535,0,NaN,0,0,0,0
13.755,0.35299,0.33532,0,NaN,0,0,0,0
13.773,0.35269,0.3353,0,NaN,0,0,0,0
13.792,0.35268,0.3353,0,NaN,0,0,0,0
13.811,0.35297,0.33531,0,NaN,0,0,0,0
13.829,0.35354,0.33535,0,NaN,0,0,0,0
13.848,0.35439,0.33541,0,NaN,0,0,0,0
13.867,0.35548,0.33548,0,NaN,0,0,0,0
13.885,0.35678,0.33556,0,NaN,0,0,0,0
13.904,0.35825,0.33566,0,NaN,0,0,0,0
13.922,0.35985,0.33576,0,NaN,0,0,0,0
13.941,0.36153,0.33587,0,NaN,0,0,0,0
13.96,0.36324,0.33598,0,NaN,0,0,0,0
13.978,0.36493,0.33609,0,NaN,0,0,0,0
13.997,0.36654,0.3362,0,NaN,0,0,0,0
14.016,0.36802,0.33629,0,NaN,0,0,0,0
14.034,0.36934,0.33638,0,NaN,0,0,0,0
14.053,0.37045,0.33645,0,NaN,0,0,0,0
14.072,0.37132,0.33651,0,NaN,0,0,0,0
14.09,0.37192,0.33654,0,NaN,0,0,0,0
14.109,0.37223,0.33656,0,NaN,0,0,0,0
14.127,0.37224,0.33657,0,NaN,0,0,0,0
14.146,0.37196,0.33655,0,NaN,0,0,0,0
14.165,0.3714,0.33651,0,NaN,0,0,0,0
14.183,0.37056,0.33646,0,NaN,0,0,0,0
14.202,0.36947,0.33639,0,NaN,0,0,0,0
14.221,0.36818,0.3363,0,NaN,0,0,0,0
14.239,0.36671,0.33621,0,NaN,0,0,0,0
14.258,0.36511,0.3361,0,NaN,0,0,0,0
14.277,0.36343,0.33599,0,NaN,0,0,0,0
14.295,0.36172,0.33588,0,NaN,0,0,0,0
14.314,0.36004,0.33577,0,NaN,0,0,0,0
14.332,0.35842,0.33567,0,NaN,0,0,0,0
14.351,0.35693,0.33557,0,NaN,0,0,0,0
14.37,0.35561,0.33549,0,NaN,0,0,0,0
14.388,0.3545,0.33541,0,NaN,0,0,0,0
14.407,0.35362,0.33536,0,NaN,0,0,0,0
14.426,0.35302,0.33532,0,NaN,0,0,0,0
14.444,0.3527,0.3353,0,NaN,0,0,0,0
14.463,0.35267,0.33529,0,NaN,0,0,0,0
14.482,0.35295,0.33531,0,NaN,0,0,0,0
14.5,0.35351,0.33535,0,NaN,0,0,0,0
14.519,0.35434,0.3354,0,NaN,0,0,0,0
14.537,0.35542,0.33547,0,NaN,0,0,0,0
14.556,0.35671,0.33556,0,NaN,0,0,0,0
14.575,0.35817,0.33565,0,NaN,0,0,0,0
14.593,0.35977,0.33576,0,NaN,0,0,0,0
14.612,0.36145,0.33586,0,NaN,0,0,0,0
14.631,0.36316,0.33598,0,NaN,0,0,0,0
14.649,0.36484,0.33609,0,NaN,0,0,0,0
14.668,0.36646,0.33619,0,NaN,0,0,0,0
14.687,0.36795,0.33629,0,NaN,0,0,0,0
14.705,0.36928,0.33637,0,NaN,0,0,0,0
14.724,0.3704,0.33645,0,NaN,0,0,0,0
14.742,0.37128,0.3365,0,NaN,0,0,0,0
14.761,0.37189,0.33654,0,NaN,0,0,0,0
14.78,0.37222,0.33656,0,NaN,0,0,0,0
14.798,0.37225,0.33657,0,NaN,0,0,0,0
14.817,0.37198,0.33655,0,NaN,0,0,0,0
14.836,0.37143,0.33651,0,NaN,0,0,0,0
14.854,0.37061,0.33646,0,NaN,0,0,0,0
14.873,0.36953,0.33639,0,NaN,0,0,0,0
14.892,0.36825,0.33631,0,NaN,0,0,0,0
14.91,0.36678,0.33621,0,NaN,0,0,0,0
14.929,0.36519,0.33611,0,NaN,0,0,0,0
14.948,0.36351,0.336,0,NaN,0,0,0,0
14.966,0.36181,0.33589,0,NaN,0,0,0,0
14.985,0.36012,0.33578,0,NaN,0,0,0,0
15.003,0.3585,0.33567,0,NaN,0,0,0,0
15.022,0.357,0.33558,0,NaN,0,0,0,0
15.041,0.35567,0.33549,0,NaN,0,0,0,0
15.059,0.35455,0.33542,0,NaN,0,0,0,0
15.078,0.35366,0.33536,0,NaN,0,0,0,0
15.097,0.35304,0.33532,0,NaN,0,0,0,0
15.115,0.35271,0.3353,0,NaN,0,0,0,0
15.134,0.35267,0.33529,0,NaN,0,0,0,0
15.153,0.35292,0.33531,0,NaN,0,0,0,0
15.171,0.35347,0.33535,0,NaN,0,0,0,0
15.19,0.35429,0.3354,0,NaN,0,0,0,0
15.208,0.35536,0.33547,0,NaN,0,0,0,0
15.227,0.35664,0.33555,0,NaN,0,0,0,0
15.246,0.3581,0.33565,0,NaN,0,0,0,0
15.264,0.35969,0.33575,0,NaN,0,0,0,0
15.283,0.36136,0.33586,0,NaN,0,0,0,0
15.302,0.36307,0.33597,0,NaN,0,0,0,0
15.32,0.36476,0.33608,0,NaN,0,0,0,0
15.339,0.36638,0.33619,0,NaN,0,0,0,0
15.358,0.36788,0.33628,0,NaN,0,0,0,0
15.376,0.36922,0.33637,0,NaN,0,0,0,0
15.395,0.37035,0.33644,0,NaN,0,0,0,0
15.413,0.37124,0.3365,0,NaN,0,0,0,0
15.432,0.37187,0.33654,0,NaN,0,0,0,0
15.451,0.37221,0.33656,0,NaN,0,0,0,0
15.469,0.37226,0.33657,0,NaN,0,0,0,0
15.488,0.37201,0.33655,0,NaN,0,0,0,0
15.507,0.37147,0.33652,0,NaN,0,0,0,0
15.525,0.37065,0.33646,0,NaN,0,0,0,0
15.544,0.36959,0.33639,0,NaN,0,0,0,0
15.563,0.36832,0.33631,0,NaN,0,0,0,0
15.581,0.36686,0.33622,0,NaN,0,0,0,0
15.6,0.36527,0.33611,0,NaN,0,0,0,0
15.618,0.3636,0.336,0,NaN,0,0,0,0
15.637,0.36189,0.33589,0,NaN,0,0,0,0
15.656,0.3602,0.33578,0,NaN,0,0,0,0
15.674,0.35858,0.33568,0,NaN,0,0,0,0
15.693,0.35708,0.33558,0,NaN,0,0,0,0
15.712,0.35573,0.33549,0,NaN,0,0,0,0
15.73,0.3546,0.33542,0,NaN,0,0,0,0
15.749,0.3537,0.33536,0,NaN,0,0,0,0
15.768,0.35306,0.33532,0,NaN,0,0,0,0
15.786,0.35272,0.3353,0,NaN,0,0,0,0
15.805,0.35266,0.33529,0,NaN,0,0,0,0
15.823,0.3529,0.33531,0,NaN,0,0,0,0
15.842,0.35344,0.33534,0,NaN,0,0,0,0
15.861,0.35424,0.3354,0,NaN,0,0,0,0
15.879,0.3553,0.33547,0,NaN,0,0,0,0
15.898,0.35657,0.33555,0,NaN,0,0,0,0
15.917,0.35802,0.33564,0,NaN,0,0,0,0
15.935,0.35961,0.33575,0,NaN,0,0,0,0
15.954,0.36128,0.33585,0,NaN,0,0,0,0
15.973,0.36298,0.33596,0,NaN,0,0,0,0
15.991,0.36468,0.33607,0,NaN,0,0,0,0
16.01,0.3663,0.33618,0,NaN,0,0,0,0
16.028,0.36781,0.33628,0,NaN,0,0,0,0
16.047,0.36915,0.33637,0,NaN,0,0,0,0
16.066,0.3703,0.33644,0,NaN,0,0,0,0
16.084,0.3712,0.3365,0,NaN,0,0,0,0
16.103,0.37184,0.33654,0,NaN,0,0,0,0
16.122,0.3722,0.33656,0,NaN,0,0,0,0
16.14,0.37226,0.33657,0,NaN,0,0,0,0
16.159,0.37202,0.33655,0,NaN,0,0,0,0
16.178,0.3715,0.33652,0,NaN,0,0,0,0
16.196,0.3707,0.33647,0,NaN,0,0,0,0
16.215,0.36965,0.3364,0,NaN,0,0,0,0
16.234,0.36838,0.33632,0,NaN,0,0,0,0
16.252,0.36694,0.33622,0,NaN,0,0,0,0
16.271,0.36536,0.33612,0,NaN,0,0,0,0
16.289,0.36369,0.33601,0,NaN,0,0,0,0
16.308,0.36198,0.3359,0,NaN,0,0,0,0
16.327,0.36029,0.33579,0,NaN,0,0,0,0
16.345,0.35866,0.33568,0,NaN,0,0,0,0
16.364,0.35715,0.33559,0,NaN,0,0,0,0
16.383,0.3558,0.3355,0,NaN,0,0,0,0
16.401,0.35465,0.33542,0,NaN,0,0,0,0
16.42,0.35374,0.33536,0,NaN,0,0,0,0
16.439,0.35309,0.33532,0,NaN,0,0,0,0
16.457,0.35273,0.3353,0,NaN,0,0,0,0
16.476,0.35266,0.33529,0,NaN,0,0,0,0
16.494,0.35289,0.33531,0,NaN,0,0,0,0
16.513,0.3534,0.33534,0,NaN,0,0,0,0
16.532,0.3542,0.33539,0,NaN,0,0,0,0
16.55,0.35524,0.33546,0,NaN,0,0,0,0
16.569,0.3565,0.33554,0,NaN,0,0,0,0
16.588,0.35794,0.33564,0,NaN,0,0,0,0
16.606,0.35952,0.33574,0,NaN,0,0,0,0
16.625,0.36119,0.33585,0,NaN,0,0,0,0
16.644,0.3629,0.33596,0,NaN,0,0,0,0
16.662,0.36459,0.33607,0,NaN,0,0,0,0
16.681,0.36622,0.33617,0,NaN,0,0,0,0
16.699,0.36774,0.33627,0,NaN,0,0,0,0
16.718,0.36909,0.33636,0,NaN,0,0,0,0
16.737,0.37024,0.33644,0,NaN,0,0,0,0
16.755,0.37116,0.3365,0,NaN,0,0,0,0
16.774,0.37182,0.33654,0,NaN,0,0,0,0
16.793,0.37219,0.33656,0,NaN,0,0,0,0
16.811,0.37226,0.33657,0,NaN,0,0,0,0
16.83,0.37204,0.33655,0,NaN,0,0,0,0
16.849,0.37153,0.33652,0,NaN,0,0,0,0
16.867,0.37075,0.33647,0,NaN,0,0,0,0
16.886,0.36971,0.3364,0,NaN,0,0,0,0
16.904,0.36845,0.33632,0,NaN,0,0,0,0
16.923,0.36701,0.33623,0,NaN,0,0,0,0
16.942,0.36544,0.33612,0,NaN,0,0,0,0
16.96,0.36377,0.33602,0,NaN,0,0,0,0
16.979,0.36206,0.3359,0,NaN,0,0,0,0
16.998,0.36037,0.33579,0,NaN,0,0,0,0
17.016,0.35874,0.33569,0,NaN,0,0,0,0
17.035,0.35722,0.33559,0,NaN,0,0,0,0
17.054,0.35586,0.3355,0,NaN,0,0,0,0
17.072,0.3547,0.33543,0,NaN,0,0,0,0
17.091,0.35378,0.33537,0,NaN,0,0,0,0
17.109,0.35312,0.33532,0,NaN,0,0,0,0
17.128,0.35274,0.3353,0,NaN,0,0,0,0
17.147,0.35265,0.33529,0,NaN,0,0,0,0
17.165,0.35287,0.33531,0,NaN,0,0,0,0
17.184,0.35337,0.33534,0,NaN,0,0,0,0
17.203,0.35415,0.33539,0,NaN,0,0,0,0
17.221,0.35518,0.33546,0,NaN,0,0,0,0
17.24,0.35643,0.33554,0,NaN,0,0,0,0
17.259,0.35787,0.33563,0,NaN,0,0,0,0
17.277,0.35944,0.33573,0,NaN,0,0,0,0
17.296,0.36111,0.33584,0,NaN,0,0,0,0
17.314,0.36281,0.33595,0,NaN,0,0,0,0
17.333,0.36451,0.33606,0,NaN,0,0,0,0
17.352,0.36614,0.33617,0,NaN,0,0,0,0
17.37,0.36766,0.33627,0,NaN,0,0,0,0
17.389,0.36903,0.33636,0,NaN,0,0,0,0
17.408,0.37019,0.33643,0,NaN,0,0,0,0
17.426,0.37112,0.33649,0,NaN,0,0,0,0
17.445,0.37179,0.33654,0,NaN,0,0,0,0
17.464,0.37218,0.33656,0,NaN,0,0,0,0
17.482,0.37227,0.33657,0,NaN,0,0,0,0
17.501,0.37206,0.33655,0,NaN,0,0,0,0
17.52,0.37156,0.33652,0,NaN,0,0,0,0
17.538,0.37079,0.33647,0,NaN,0,0,0,0
17.557,0.36977,0.33641,0,NaN,0,0,0,0
17.575,0.36852,0.33632,0,NaN,0,0,0,0
17.594,0.36709,0.33623,0,NaN,0,0,0,0
17.613,0.36552,0.33613,0,NaN,0,0,0,0
17.631,0.36386,0.33602,0,NaN,0,0,0,0
17.65,0.36215,0.33591,0,NaN,0,0,0,0
17.669,0.36045,0.3358,0,NaN,0,0,0,0
17.687,0.35882,0.33569,0,NaN,0,0,0,0
17.706,0.35729,0.33559,0,NaN,0,0,0,0
17.725,0.35592,0.33551,0,NaN,0,0,0,0
17.743,0.35475,0.33543,0,NaN,0,0,0,0
17.762,0.35382,0.33537,0,NaN,0,0,0,0
17.78,0.35314,0.33533,0,NaN,0,0,0,0
17.799,0.35275,0.3353,0,NaN,0,0,0,0
17.818,0.35265,0.33529,0,NaN,0,0,0,0
17.836,0.35285,0.33531,0,NaN,0,0,0,0
17.855,0.35334,0.33534,0,NaN,0,0,0,0
17.874,0.35411,0.33539,0,NaN,0,0,0,0
17.892,0.35512,0.33545,0,NaN,0,0,0,0
17.911,0.35637,0.33553,0,NaN,0,0,0,0
17.93,0.35779,0.33563,0,NaN,0,0,0,0
17.948,0.35936,0.33573,0,NaN,0,0,0,0
17.967,0.36102,0.33584,0,NaN,0,0,0,0
17.985,0.36273,0.33595,0,NaN,0,0,0,0
18.004,0.36442,0.33606,0,NaN,0,0,0,0
18.023,0.36606,0.33616,0,NaN,0,0,0,0
18.041,0.36759,0.33626,0,NaN,0,0,0,0
18.06,0.36896,0.33635,0,NaN,0,0,0,0
18.079,0.37014,0.33643,0,NaN,0,0,0,0
18.097,0.37108,0.33649,0,NaN,0,0,0,0
18.116,0.37176,0.33653,0,NaN,0,0,0,0
18.135,0.37216,0.33656,0,NaN,0,0,0,0
18.153,0.37227,0.33657,0,NaN,0,0,0,0
18.172,0.37208,0.33656,0,NaN,0,0,0,0
18.19,0.3716,0.33652,0,NaN,0,0,0,0
18.209,0.37084,0.33647,0,NaN,0,0,0,0
18.228,0.36982,0.33641,0,NaN,0,0,0,0
18.246,0.36859,0.33633,0,NaN,0,0,0,0
18.265,0.36717,0.33624,0,NaN,0,0,0,0
18.284,0.3656,0.33613,0,NaN,0,0,0,0
18.302,0.36394,0.33603,0,NaN,0,0,0,0
18.321,0.36224,0.33592,0,NaN,0,0,0,0
18.34,0.36054,0.33581,0,NaN,0,0,0,0
18.358,0.3589,0.3357,0,NaN,0,0,0,0
18.377,0.35737,0.3356,0,NaN,0,0,0,0
18.395,0.35599,0.33551,0,NaN,0,0,0,0
18.414,0.35481,0.33543,0,NaN,0,0,0,0
18.433,0.35386,0.33537,0,NaN,0,0,0,0
18.451,0.35317,0.33533,0,NaN,0,0,0,0
18.47,0.35276,0.3353,0,NaN,0,0,0,0
18.489,0.35265,0.33529,0,NaN,0,0,0,0
18.507,0.35283,0.33531,0,NaN,0,0,0,0
18.526,0.35331,0.33534,0,NaN,0,0,0,0
18.545,0.35406,0.33538,0,NaN,0,0,0,0
18.563,0.35507,0.33545,0,NaN,0,0,0,0
18.582,0.3563,0.33553,0,NaN,0,0,0,0
18.601,0.35772,0.33562,0,NaN,0,0,0,0
18.619,0.35928,0.33572,0,NaN,0,0,0,0
18.638,0.36094,0.33583,0,NaN,0,0,0,0
18.656,0.36264,0.33594,0,NaN,0,0,0,0
18.675,0.36434,0.33605,0,NaN,0,0,0,0
18.694,0.36598,0.33616,0,NaN,0,0,0,0
18.712,0.36752,0.33626,0,NaN,0,0,0,0
18.731,0.3689,0.33635,0,NaN,0,0,0,0
18.75,0.37009,0.33643,0,NaN,0,0,0,0
18.768,0.37104,0.33649,0,NaN,0,0,0,0
18.787,0.37174,0.33653,0,NaN,0,0,0,0
18.806,0.37215,0.33656,0,NaN,0,0,0,0
18.824,0.37227,0.33657,0,NaN,0,0,0,0
18.843,0.3721,0.33656,0,NaN,0,0,0,0
18.861,0.37163,0.33653,0,NaN,0,0,0,0
18.88,0.37088,0.33648,0,NaN,0,0,0,0
18.899,0.36988,0.33641,0,NaN,0,0,0,0
18.917,0.36865,0.33633,0,NaN,0,0,0,0
18.936,0.36724,0.33624,0,NaN,0,0,0,0
18.955,0.36568,0.33614,0,NaN,0,0,0,0
18.973,0.36403,0.33603,0,NaN,0,0,0,0
18.992,0.36232,0.33592,0,NaN,0,0,0,0
19.011,0.36062,0.33581,0,NaN,0,0,0,0
19.029,0.35898,0.3357,0,NaN,0,0,0,0
19.048,0.35744,0.3356,0,NaN,0,0,0,0
19.066,0.35605,0.33551,0,NaN,0,0,0,0
19.085,0.35486,0.33544,0,NaN,0,0,0,0
19.104,0.3539,0.33537,0,NaN,0,0,0,0
19.122,0.3532,0.33533,0,NaN,0,0,0,0
19.141,0.35278,0.3353,0,NaN,0,0,0,0
19.16,0.35265,0.33529,0,NaN,0,0,0,0
19.178,0.35282,0.3353,0,NaN,0,0,0,0
19.197,0.35328,0.33533,0,NaN,0,0,0,0
19.216,0.35402,0.33538,0,NaN,0,0,0,0
19.234,0.35501,0.33545,0,NaN,0,0,0,0
19.253,0.35623,0.33553,0,NaN,0,0,0,0
19.271,0.35764,0.33562,0,NaN,0,0,0,0
19.29,0.3592,0.33572,0,NaN,0,0,0,0
19.309,0.36085,0.33583,0,NaN,0,0,0,0
19.327,0.36256,0.33594,0,NaN,0,0,0,0
19.346,0.36426,0.33605,0,NaN,0,0,0,0
19.365,0.3659,0.33615,0,NaN,0,0,0,0
19.383,0.36744,0.33625,0,NaN,0,0,0,0
19.402,0.36883,0.33634,0,NaN,0,0,0,0
19.421,0.37003,0.33642,0,NaN,0,0,0,0
19.439,0.371,0.33649,0,NaN,0,0,0,0
19.458,0.37171,0.33653,0,NaN,0,0,0,0
19.476,0.37214,0.33656,0,NaN,0,0,0,0
19.495,0.37227,0.33657,0,NaN,0,0,0,0
19.514,0.37211,0.33656,0,NaN,0,0,0,0
19.532,0.37166,0.33653,0,NaN,0,0,0,0
19.551,0.37093,0.33648,0,NaN,0,0,0,0
19.57,0.36994,0.33642,0,NaN,0,0,0,0
19.588,0.36872,0.33634,0,NaN,0,0,0,0
19.607,0.36732,0.33625,0,NaN,0,0,0,0
19.626,0.36576,0.33615,0,NaN,0,0,0,0
19.644,0.36411,0.33604,0,NaN,0,0,0,0
19.663,0.36241,0.33593,0,NaN,0,0,0,0
19.681,0.36071,0.33582,0,NaN,0,0,0,0
19.7,0.35906,0.33571,0,NaN,0,0,0,0
19.719,0.35751,0.33561,0,NaN,0,0,0,0
19.737,0.35612,0.33552,0,NaN,0,0,0,0
19.756,0.35492,0.33544,0,NaN,0,0,0,0
19.775,0.35394,0.33538,0,NaN,0,0,0,0
19.793,0.35323,0.33533,0,NaN,0,0,0,0
19.812,0.35279,0.3353,0,NaN,0,0,0,0
19.831,0.35265,0.33529,0,NaN,0,0,0,0
19.849,0.3528,0.3353,0,NaN,0,0,0,0
19.868,0.35325,0.33533,0,NaN,0,0,0,0
19.887,0.35397,0.33538,0,NaN,0,0,0,0
19.905,0.35496,0.33544,0,NaN,0,0,0,0
19.924,0.35617,0.33552,0,NaN,0,0,0,0
19.942,0.35757,0.33561,0,NaN,0,0,0,0
19.961,0.35912,0.33571,0,NaN,0,0,0,0
19.98,0.36077,0.33582,0,NaN,0,0,0,0
19.998,0.36247,0.33593,0,NaN,0,0,0,0
20.017,0.36417,0.33604,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p2r1_nsubs8_subs_energy.csv <==
0.018638,0.37304,0.36362,0,NaN,0,0,0,0
0.037276,0.37295,0.36361,0,NaN,0,0,0,0
0.055913,0.37279,0.36357,0,NaN,0,0,0,0
0.074551,0.37254,0.36352,0,NaN,0,0,0,0
0.093189,0.37223,0.36345,0,NaN,0,0,0,0
0.11183,0.37185,0.36337,0,NaN,0,0,0,0
0.13046,0.37143,0.36328,0,NaN,0,0,0,0
0.1491,0.37096,0.36318,0,NaN,0,0,0,0
0.16774,0.37047,0.36308,0,NaN,0,0,0,0
0.18638,0.36996,0.36297,0,NaN,0,0,0,0
0.20502,0.36946,0.36287,0,NaN,0,0,0,0
0.22365,0.36897,0.36276,0,NaN,0,0,0,0
0.24229,0.36852,0.36267,0,NaN,0,0,0,0
0.26093,0.3681,0.36258,0,NaN,0,0,0,0
0.27957,0.36774,0.3625,0,NaN,0,0,0,0
0.2982,0.36745,0.36244,0,NaN,0,0,0,0
0.31684,0.36723,0.36239,0,NaN,0,0,0,0
0.33548,0.36708,0.36236,0,NaN,0,0,0,0
0.35412,0.36702,0.36235,0,NaN,0,0,0,0
0.37276,0.36704,0.36236,0,NaN,0,0,0,0
0.39139,0.36715,0.36238,0,NaN,0,0,0,0
0.41003,0.36734,0.36242,0,NaN,0,0,0,0
0.42867,0.3676,0.36247,0,NaN,0,0,0,0
0.44731,0.36794,0.36254,0,NaN,0,0,0,0
0.46594,0.36833,0.36263,0,NaN,0,0,0,0
0.48458,0.36877,0.36272,0,NaN,0,0,0,0
0.50322,0.36924,0.36282,0,NaN,0,0,0,0
0.52186,0.36974,0.36293,0,NaN,0,0,0,0
0.5405,0.37024,0.36303,0,NaN,0,0,0,0
0.55913,0.37074,0.36314,0,NaN,0,0,0,0
0.57777,0.37122,0.36324,0,NaN,0,0,0,0
0.59641,0.37167,0.36333,0,NaN,0,0,0,0
0.61505,0.37207,0.36342,0,NaN,0,0,0,0
0.63368,0.37241,0.36349,0,NaN,0,0,0,0
0.65232,0.37269,0.36355,0,NaN,0,0,0,0
0.67096,0.37289,0.36359,0,NaN,0,0,0,0
0.6896,0.37301,0.36362,0,NaN,0,0,0,0
0.70824,0.37305,0.36363,0,NaN,0,0,0,0
0.72687,0.373,0.36362,0,NaN,0,0,0,0
0.74551,0.37287,0.36359,0,NaN,0,0,0,0
0.76415,0.37266,0.36355,0,NaN,0,0,0,0
0.78279,0.37238,0.36348,0,NaN,0,0,0,0
0.80142,0.37203,0.36341,0,NaN,0,0,0,0
0.82006,0.37162,0.36333,0,NaN,0,0,0,0
0.8387,0.37117,0.36323,0,NaN,0,0,0,0
0.85734,0.37069,0.36313,0,NaN,0,0,0,0
0.87598,0.37019,0.36302,0,NaN,0,0,0,0
0.89461,0.36968,0.36291,0,NaN,0,0,0,0
0.91325,0.36919,0.36281,0,NaN,0,0,0,0
0.93189,0.36872,0.36271,0,NaN,0,0,0,0
0.95053,0.36828,0.36262,0,NaN,0,0,0,0
0.96916,0.3679,0.36254,0,NaN,0,0,0,0
0.9878,0.36757,0.36247,0,NaN,0,0,0,0
1.0064,0.36732,0.36241,0,NaN,0,0,0,0
1.0251,0.36714,0.36238,0,NaN,0,0,0,0
1.0437,0.36704,0.36235,0,NaN,0,0,0,0
1.0624,0.36702,0.36235,0,NaN,0,0,0,0
1.081,0.36709,0.36237,0,NaN,0,0,0,0
1.0996,0.36725,0.3624,0,NaN,0,0,0,0
1.1183,0.36748,0.36245,0,NaN,0,0,0,0
1.1369,0.36778,0.36251,0,NaN,0,0,0,0
1.1555,0.36815,0.36259,0,NaN,0,0,0,0
1.1742,0.36857,0.36268,0,NaN,0,0,0,0
1.1928,0.36903,0.36278,0,NaN,0,0,0,0
1.2115,0.36951,0.36288,0,NaN,0,0,0,0
1.2301,0.37002,0.36299,0,NaN,0,0,0,0
1.2487,0.37052,0.36309,0,NaN,0,0,0,0
1.2674,0.37101,0.3632,0,NaN,0,0,0,0
1.286,0.37147,0.36329,0,NaN,0,0,0,0
1.3046,0.3719,0.36338,0,NaN,0,0,0,0
1.3233,0.37227,0.36346,0,NaN,0,0,0,0
1.3419,0.37257,0.36353,0,NaN,0,0,0,0
1.3606,0.37281,0.36358,0,NaN,0,0,0,0
1.3792,0.37297,0.36361,0,NaN,0,0,0,0
1.3978,0.37304,0.36363,0,NaN,0,0,0,0
1.4165,0.37303,0.36362,0,NaN,0,0,0,0
1.4351,0.37294,0.3636,0,NaN,0,0,0,0
1.4537,0.37276,0.36357,0,NaN,0,0,0,0
1.4724,0.37251,0.36351,0,NaN,0,0,0,0
1.491,0.37219,0.36345,0,NaN,0,0,0,0
1.5097,0.37181,0.36336,0,NaN,0,0,0,0
1.5283,0.37138,0.36327,0,NaN,0,0,0,0
1.5469,0.37091,0.36317,0,NaN,0,0,0,0
1.5656,0.37041,0.36307,0,NaN,0,0,0,0
1.5842,0.36991,0.36296,0,NaN,0,0,0,0
1.6028,0.36941,0.36286,0,NaN,0,0,0,0
1.6215,0.36892,0.36275,0,NaN,0,0,0,0
1.6401,0.36847,0.36266,0,NaN,0,0,0,0
1.6588,0.36806,0.36257,0,NaN,0,0,0,0
1.6774,0.36771,0.3625,0,NaN,0,0,0,0
1.696,0.36742,0.36244,0,NaN,0,0,0,0
1.7147,0.36721,0.36239,0,NaN,0,0,0,0
1.7333,0.36707,0.36236,0,NaN,0,0,0,0
1.752,0.36702,0.36235,0,NaN,0,0,0,0
1.7706,0.36705,0.36236,0,NaN,0,0,0,0
1.7892,0.36717,0.36238,0,NaN,0,0,0,0
1.8079,0.36736,0.36242,0,NaN,0,0,0,0
1.8265,0.36764,0.36248,0,NaN,0,0,0,0
1.8451,0.36798,0.36255,0,NaN,0,0,0,0
1.8638,0.36837,0.36264,0,NaN,0,0,0,0
1.8824,0.36882,0.36273,0,NaN,0,0,0,0
1.9011,0.36929,0.36283,0,NaN,0,0,0,0
1.9197,0.36979,0.36294,0,NaN,0,0,0,0
1.9383,0.3703,0.36304,0,NaN,0,0,0,0
1.957,0.3708,0.36315,0,NaN,0,0,0,0
1.9756,0.37127,0.36325,0,NaN,0,0,0,0
1.9942,0.37171,0.36334,0,NaN,0,0,0,0
2.0129,0.37211,0.36343,0,NaN,0,0,0,0
2.0315,0.37244,0.3635,0,NaN,0,0,0,0
2.0502,0.37271,0.36356,0,NaN,0,0,0,0
2.0688,0.37291,0.3636,0,NaN,0,0,0,0
2.0874,0.37302,0.36362,0,NaN,0,0,0,0
2.1061,0.37305,0.36363,0,NaN,0,0,0,0
2.1247,0.37299,0.36361,0,NaN,0,0,0,0
2.1433,0.37285,0.36359,0,NaN,0,0,0,0
2.162,0.37263,0.36354,0,NaN,0,0,0,0
2.1806,0.37234,0.36348,0,NaN,0,0,0,0
2.1993,0.37198,0.3634,0,NaN,0,0,0,0
2.2179,0.37157,0.36332,0,NaN,0,0,0,0
2.2365,0.37112,0.36322,0,NaN,0,0,0,0
2.2552,0.37063,0.36312,0,NaN,0,0,0,0
2.2738,0.37013,0.36301,0,NaN,0,0,0,0
2.2924,0.36963,0.3629,0,NaN,0,0,0,0
2.3111,0.36913,0.3628,0,NaN,0,0,0,0
2.3297,0.36867,0.3627,0,NaN,0,0,0,0
2.3484,0.36824,0.36261,0,NaN,0,0,0,0
2.367,0.36786,0.36253,0,NaN,0,0,0,0
2.3856,0.36754,0.36246,0,NaN,0,0,0,0
2.4043,0.36729,0.36241,0,NaN,0,0,0,0
2.4229,0.36712,0.36237,0,NaN,0,0,0,0
2.4415,0.36703,0.36235,0,NaN,0,0,0,0
2.4602,0.36703,0.36235,0,NaN,0,0,0,0
2.4788,0.36711,0.36237,0,NaN,0,0,0,0
2.4975,0.36727,0.3624,0,NaN,0,0,0,0
2.5161,0.36751,0.36245,0,NaN,0,0,0,0
2.5347,0.36782,0.36252,0,NaN,0,0,0,0
2.5534,0.36819,0.3626,0,NaN,0,0,0,0
2.572,0.36861,0.36269,0,NaN,0,0,0,0
2.5907,0.36908,0.36279,0,NaN,0,0,0,0
2.6093,0.36957,0.36289,0,NaN,0,0,0,0
2.6279,0.37007,0.363,0,NaN,0,0,0,0
2.6466,0.37058,0.3631,0,NaN,0,0,0,0
2.6652,0.37106,0.36321,0,NaN,0,0,0,0
2.6838,0.37152,0.3633,0,NaN,0,0,0,0
2.7025,0.37194,0.36339,0,NaN,0,0,0,0
2.7211,0.3723,0.36347,0,NaN,0,0,0,0
2.7398,0.3726,0.36353,0,NaN,0,0,0,0
2.7584,0.37283,0.36358,0,NaN,0,0,0,0
2.777,0.37298,0.36361,0,NaN,0,0,0,0
2.7957,0.37304,0.36363,0,NaN,0,0,0,0
2.8143,0.37303,0.36362,0,NaN,0,0,0,0
2.8329,0.37292,0.3636,0,NaN,0,0,0,0
2.8516,0.37274,0.36356,0,NaN,0,0,0,0
2.8702,0.37248,0.36351,0,NaN,0,0,0,0
2.8889,0.37215,0.36344,0,NaN,0,0,0,0
2.9075,0.37176,0.36336,0,NaN,0,0,0,0
2.9261,0.37133,0.36326,0,NaN,0,0,0,0
2.9448,0.37085,0.36316,0,NaN,0,0,0,0
2.9634,0.37036,0.36306,0,NaN,0,0,0,0
2.982,0.36985,0.36295,0,NaN,0,0,0,0
3.0007,0.36935,0.36284,0,NaN,0,0,0,0
3.0193,0.36887,0.36274,0,NaN,0,0,0,0
3.038,0.36842,0.36265,0,NaN,0,0,0,0
3.0566,0.36802,0.36256,0,NaN,0,0,0,0
3.0752,0.36767,0.36249,0,NaN,0,0,0,0
3.0939,0.36739,0.36243,0,NaN,0,0,0,0
3.1125,0.36719,0.36239,0,NaN,0,0,0,0
3.1311,0.36706,0.36236,0,NaN,0,0,0,0
3.1498,0.36702,0.36235,0,NaN,0,0,0,0
3.1684,0.36706,0.36236,0,NaN,0,0,0,0
3.1871,0.36719,0.36239,0,NaN,0,0,0,0
3.2057,0.36739,0.36243,0,NaN,0,0,0,0
3.2243,0.36767,0.36249,0,NaN,0,0,0,0
3.243,0.36802,0.36256,0,NaN,0,0,0,0
3.2616,0.36842,0.36265,0,NaN,0,0,0,0
3.2802,0.36887,0.36274,0,NaN,0,0,0,0
3.2989,0.36935,0.36284,0,NaN,0,0,0,0
3.3175,0.36985,0.36295,0,NaN,0,0,0,0
3.3362,0.37035,0.36306,0,NaN,0,0,0,0
3.3548,0.37085,0.36316,0,NaN,0,0,0,0
3.3734,0.37132,0.36326,0,NaN,0,0,0,0
3.3921,0.37176,0.36335,0,NaN,0,0,0,0
3.4107,0.37215,0.36344,0,NaN,0,0,0,0
3.4294,0.37248,0.36351,0,NaN,0,0,0,0
3.448,0.37274,0.36356,0,NaN,0,0,0,0
3.4666,0.37292,0.3636,0,NaN,0,0,0,0
3.4853,0.37302,0.36362,0,NaN,0,0,0,0
3.5039,0.37304,0.36363,0,NaN,0,0,0,0
3.5225,0.37298,0.36361,0,NaN,0,0,0,0
3.5412,0.37283,0.36358,0,NaN,0,0,0,0
3.5598,0.3726,0.36353,0,NaN,0,0,0,0
3.5785,0.3723,0.36347,0,NaN,0,0,0,0
3.5971,0.37194,0.36339,0,NaN,0,0,0,0
3.6157,0.37153,0.3633,0,NaN,0,0,0,0
3.6344,0.37107,0.36321,0,NaN,0,0,0,0
3.653,0.37058,0.3631,0,NaN,0,0,0,0
3.6716,0.37008,0.363,0,NaN,0,0,0,0
3.6903,0.36957,0.36289,0,NaN,0,0,0,0
3.7089,0.36908,0.36279,0,NaN,0,0,0,0
3.7276,0.36862,0.36269,0,NaN,0,0,0,0
3.7462,0.36819,0.3626,0,NaN,0,0,0,0
3.7648,0.36782,0.36252,0,NaN,0,0,0,0
3.7835,0.36751,0.36245,0,NaN,0,0,0,0
3.8021,0.36727,0.3624,0,NaN,0,0,0,0
3.8207,0.36711,0.36237,0,NaN,0,0,0,0
3.8394,0.36703,0.36235,0,NaN,0,0,0,0
3.858,0.36703,0.36235,0,NaN,0,0,0,0
3.8767,0.36712,0.36237,0,NaN,0,0,0,0
3.8953,0.36729,0.36241,0,NaN,0,0,0,0
3.9139,0.36754,0.36246,0,NaN,0,0,0,0
3.9326,0.36785,0.36253,0,NaN,0,0,0,0
3.9512,0.36823,0.36261,0,NaN,0,0,0,0
3.9698,0.36866,0.3627,0,NaN,0,0,0,0
3.9885,0.36913,0.3628,0,NaN,0,0,0,0
4.0071,0.36962,0.3629,0,NaN,0,0,0,0
4.0258,0.37013,0.36301,0,NaN,0,0,0,0
4.0444,0.37063,0.36312,0,NaN,0,0,0,0
4.063,0.37112,0.36322,0,NaN,0,0,0,0
4.0817,0.37157,0.36331,0,NaN,0,0,0,0
4.1003,0.37198,0.3634,0,NaN,0,0,0,0
4.1189,0.37234,0.36348,0,NaN,0,0,0,0
4.1376,0.37263,0.36354,0,NaN,0,0,0,0
4.1562,0.37285,0.36359,0,NaN,0,0,0,0
4.1749,0.37299,0.36361,0,NaN,0,0,0,0
4.1935,0.37305,0.36363,0,NaN,0,0,0,0
4.2121,0.37302,0.36362,0,NaN,0,0,0,0
4.2308,0.37291,0.3636,0,NaN,0,0,0,0
4.2494,0.37271,0.36356,0,NaN,0,0,0,0
4.2681,0.37245,0.3635,0,NaN,0,0,0,0
4.2867,0.37211,0.36343,0,NaN,0,0,0,0
4.3053,0.37172,0.36335,0,NaN,0,0,0,0
4.324,0.37128,0.36325,0,NaN,0,0,0,0
4.3426,0.3708,0.36315,0,NaN,0,0,0,0
4.3612,0.3703,0.36305,0,NaN,0,0,0,0
4.3799,0.3698,0.36294,0,NaN,0,0,0,0
4.3985,0.3693,0.36283,0,NaN,0,0,0,0
4.4172,0.36882,0.36273,0,NaN,0,0,0,0
4.4358,0.36838,0.36264,0,NaN,0,0,0,0
4.4544,0.36798,0.36255,0,NaN,0,0,0,0
4.4731,0.36764,0.36248,0,NaN,0,0,0,0
4.4917,0.36737,0.36242,0,NaN,0,0,0,0
4.5103,0.36717,0.36238,0,NaN,0,0,0,0
4.529,0.36705,0.36236,0,NaN,0,0,0,0
4.5476,0.36702,0.36235,0,NaN,0,0,0,0
4.5663,0.36707,0.36236,0,NaN,0,0,0,0
4.5849,0.3672,0.36239,0,NaN,0,0,0,0
4.6035,0.36742,0.36244,0,NaN,0,0,0,0
4.6222,0.36771,0.3625,0,NaN,0,0,0,0
4.6408,0.36806,0.36257,0,NaN,0,0,0,0
4.6594,0.36847,0.36266,0,NaN,0,0,0,0
4.6781,0.36892,0.36275,0,NaN,0,0,0,0
4.6967,0.3694,0.36286,0,NaN,0,0,0,0
4.7154,0.3699,0.36296,0,NaN,0,0,0,0
4.734,0.37041,0.36307,0,NaN,0,0,0,0
4.7526,0.3709,0.36317,0,NaN,0,0,0,0
4.7713,0.37137,0.36327,0,NaN,0,0,0,0
4.7899,0.3718,0.36336,0,NaN,0,0,0,0
4.8085,0.37219,0.36344,0,NaN,0,0,0,0
4.8272,0.37251,0.36351,0,NaN,0,0,0,0
4.8458,0.37276,0.36357,0,NaN,0,0,0,0
4.8645,0.37294,0.3636,0,NaN,0,0,0,0
4.8831,0.37303,0.36362,0,NaN,0,0,0,0
4.9017,0.37304,0.36363,0,NaN,0,0,0,0
4.9204,0.37297,0.36361,0,NaN,0,0,0,0
4.939,0.37281,0.36358,0,NaN,0,0,0,0
4.9576,0.37257,0.36353,0,NaN,0,0,0,0
4.9763,0.37227,0.36346,0,NaN,0,0,0,0
4.9949,0.3719,0.36338,0,NaN,0,0,0,0
5.0136,0.37148,0.36329,0,NaN,0,0,0,0
5.0322,0.37102,0.3632,0,NaN,0,0,0,0
5.0508,0.37053,0.36309,0,NaN,0,0,0,0
5.0695,0.37002,0.36299,0,NaN,0,0,0,0
5.0881,0.36952,0.36288,0,NaN,0,0,0,0
5.1068,0.36903,0.36278,0,NaN,0,0,0,0
5.1254,0.36857,0.36268,0,NaN,0,0,0,0
5.144,0.36815,0.36259,0,NaN,0,0,0,0
5.1627,0.36778,0.36251,0,NaN,0,0,0,0
5.1813,0.36748,0.36245,0,NaN,0,0,0,0
5.1999,0.36725,0.3624,0,NaN,0,0,0,0
5.2186,0.36709,0.36237,0,NaN,0,0,0,0
5.2372,0.36702,0.36235,0,NaN,0,0,0,0
5.2559,0.36704,0.36235,0,NaN,0,0,0,0
5.2745,0.36713,0.36237,0,NaN,0,0,0,0
5.2931,0.36731,0.36241,0,NaN,0,0,0,0
5.3118,0.36757,0.36247,0,NaN,0,0,0,0
5.3304,0.36789,0.36254,0,NaN,0,0,0,0
5.349,0.36828,0.36262,0,NaN,0,0,0,0
5.3677,0.36871,0.36271,0,NaN,0,0,0,0
5.3863,0.36918,0.36281,0,NaN,0,0,0,0
5.405,0.36968,0.36291,0,NaN,0,0,0,0
5.4236,0.37018,0.36302,0,NaN,0,0,0,0
5.4422,0.37068,0.36313,0,NaN,0,0,0,0
5.4609,0.37117,0.36323,0,NaN,0,0,0,0
5.4795,0.37162,0.36332,0,NaN,0,0,0,0
5.4981,0.37202,0.36341,0,NaN,0,0,0,0
5.5168,0.37237,0.36348,0,NaN,0,0,0,0
5.5354,0.37266,0.36354,0,NaN,0,0,0,0
5.5541,0.37287,0.36359,0,NaN,0,0,0,0
5.5727,0.373,0.36362,0,NaN,0,0,0,0
5.5913,0.37305,0.36363,0,NaN,0,0,0,0
5.61,0.37301,0.36362,0,NaN,0,0,0,0
5.6286,0.37289,0.36359,0,NaN,0,0,0,0
5.6472,0.37269,0.36355,0,NaN,0,0,0,0
5.6659,0.37241,0.36349,0,NaN,0,0,0,0
5.6845,0.37207,0.36342,0,NaN,0,0,0,0
5.7032,0.37167,0.36334,0,NaN,0,0,0,0
5.7218,0.37123,0.36324,0,NaN,0,0,0,0
5.7404,0.37075,0.36314,0,NaN,0,0,0,0
5.7591,0.37025,0.36303,0,NaN,0,0,0,0
5.7777,0.36974,0.36293,0,NaN,0,0,0,0
5.7964,0.36924,0.36282,0,NaN,0,0,0,0
5.815,0.36877,0.36272,0,NaN,0,0,0,0
5.8336,0.36833,0.36263,0,NaN,0,0,0,0
5.8523,0.36794,0.36255,0,NaN,0,0,0,0
5.8709,0.36761,0.36247,0,NaN,0,0,0,0
5.8895,0.36734,0.36242,0,NaN,0,0,0,0
5.9082,0.36715,0.36238,0,NaN,0,0,0,0
5.9268,0.36704,0.36236,0,NaN,0,0,0,0
5.9455,0.36702,0.36235,0,NaN,0,0,0,0
5.9641,0.36708,0.36236,0,NaN,0,0,0,0
5.9827,0.36722,0.36239,0,NaN,0,0,0,0
6.0014,0.36745,0.36244,0,NaN,0,0,0,0
6.02,0.36774,0.3625,0,NaN,0,0,0,0
6.0386,0.3681,0.36258,0,NaN,0,0,0,0
6.0573,0.36851,0.36267,0,NaN,0,0,0,0
6.0759,0.36897,0.36276,0,NaN,0,0,0,0
6.0946,0.36946,0.36287,0,NaN,0,0,0,0
6.1132,0.36996,0.36297,0,NaN,0,0,0,0
6.1318,0.37046,0.36308,0,NaN,0,0,0,0
6.1505,0.37096,0.36318,0,NaN,0,0,0,0
6.1691,0.37142,0.36328,0,NaN,0,0,0,0
6.1877,0.37185,0.36337,0,NaN,0,0,0,0
6.2064,0.37223,0.36345,0,NaN,0,0,0,0
6.225,0.37254,0.36352,0,NaN,0,0,0,0
6.2437,0.37278,0.36357,0,NaN,0,0,0,0
6.2623,0.37295,0.36361,0,NaN,0,0,0,0
6.2809,0.37304,0.36362,0,NaN,0,0,0,0
6.2996,0.37304,0.36362,0,NaN,0,0,0,0
6.3182,0.37295,0.36361,0,NaN,0,0,0,0
6.3368,0.37279,0.36357,0,NaN,0,0,0,0
6.3555,0.37254,0.36352,0,NaN,0,0,0,0
6.3741,0.37223,0.36345,0,NaN,0,0,0,0
6.3928,0.37186,0.36337,0,NaN,0,0,0,0
6.4114,0.37143,0.36328,0,NaN,0,0,0,0
6.43,0.37096,0.36319,0,NaN,0,0,0,0
6.4487,0.37047,0.36308,0,NaN,0,0,0,0
6.4673,0.36997,0.36297,0,NaN,0,0,0,0
6.4859,0.36946,0.36287,0,NaN,0,0,0,0
6.5046,0.36898,0.36277,0,NaN,0,0,0,0
6.5232,0.36852,0.36267,0,NaN,0,0,0,0
6.5419,0.36811,0.36258,0,NaN,0,0,0,0
6.5605,0.36775,0.3625,0,NaN,0,0,0,0
6.5791,0.36745,0.36244,0,NaN,0,0,0,0
6.5978,0.36723,0.36239,0,NaN,0,0,0,0
6.6164,0.36708,0.36236,0,NaN,0,0,0,0
6.6351,0.36702,0.36235,0,NaN,0,0,0,0
6.6537,0.36704,0.36236,0,NaN,0,0,0,0
6.6723,0.36715,0.36238,0,NaN,0,0,0,0
6.691,0.36734,0.36242,0,NaN,0,0,0,0
6.7096,0.3676,0.36247,0,NaN,0,0,0,0
6.7282,0.36793,0.36254,0,NaN,0,0,0,0
6.7469,0.36832,0.36263,0,NaN,0,0,0,0
6.7655,0.36876,0.36272,0,NaN,0,0,0,0
6.7842,0.36924,0.36282,0,NaN,0,0,0,0
6.8028,0.36973,0.36293,0,NaN,0,0,0,0
6.8214,0.37024,0.36303,0,NaN,0,0,0,0
6.8401,0.37074,0.36314,0,NaN,0,0,0,0
6.8587,0.37122,0.36324,0,NaN,0,0,0,0
6.8773,0.37166,0.36333,0,NaN,0,0,0,0
6.896,0.37206,0.36342,0,NaN,0,0,0,0
6.9146,0.37241,0.36349,0,NaN,0,0,0,0
6.9333,0.37268,0.36355,0,NaN,0,0,0,0
6.9519,0.37289,0.36359,0,NaN,0,0,0,0
6.9705,0.37301,0.36362,0,NaN,0,0,0,0
6.9892,0.37305,0.36363,0,NaN,0,0,0,0
7.0078,0.373,0.36362,0,NaN,0,0,0,0
7.0264,0.37287,0.36359,0,NaN,0,0,0,0
7.0451,0.37266,0.36355,0,NaN,0,0,0,0
7.0637,0.37238,0.36349,0,NaN,0,0,0,0
7.0824,0.37203,0.36341,0,NaN,0,0,0,0
7.101,0.37162,0.36333,0,NaN,0,0,0,0
7.1196,0.37117,0.36323,0,NaN,0,0,0,0
7.1383,0.37069,0.36313,0,NaN,0,0,0,0
7.1569,0.37019,0.36302,0,NaN,0,0,0,0
7.1755,0.36969,0.36292,0,NaN,0,0,0,0
7.1942,0.36919,0.36281,0,NaN,0,0,0,0
7.2128,0.36872,0.36271,0,NaN,0,0,0,0
7.2315,0.36828,0.36262,0,NaN,0,0,0,0
7.2501,0.3679,0.36254,0,NaN,0,0,0,0
7.2687,0.36757,0.36247,0,NaN,0,0,0,0
7.2874,0.36732,0.36241,0,NaN,0,0,0,0
7.306,0.36714,0.36238,0,NaN,0,0,0,0
7.3246,0.36704,0.36235,0,NaN,0,0,0,0
7.3433,0.36702,0.36235,0,NaN,0,0,0,0
7.3619,0.36709,0.36237,0,NaN,0,0,0,0
7.3806,0.36724,0.3624,0,NaN,0,0,0,0
7.3992,0.36747,0.36245,0,NaN,0,0,0,0
7.4178,0.36778,0.36251,0,NaN,0,0,0,0
7.4365,0.36814,0.36259,0,NaN,0,0,0,0
7.4551,0.36856,0.36268,0,NaN,0,0,0,0
7.4738,0.36902,0.36277,0,NaN,0,0,0,0
7.4924,0.36951,0.36288,0,NaN,0,0,0,0
7.511,0.37001,0.36298,0,NaN,0,0,0,0
7.5297,0.37052,0.36309,0,NaN,0,0,0,0
7.5483,0.37101,0.3632,0,NaN,0,0,0,0
7.5669,0.37147,0.36329,0,NaN,0,0,0,0
7.5856,0.37189,0.36338,0,NaN,0,0,0,0
7.6042,0.37226,0.36346,0,NaN,0,0,0,0
7.6229,0.37257,0.36353,0,NaN,0,0,0,0
7.6415,0.37281,0.36358,0,NaN,0,0,0,0
7.6601,0.37296,0.36361,0,NaN,0,0,0,0
7.6788,0.37304,0.36363,0,NaN,0,0,0,0
7.6974,0.37303,0.36362,0,NaN,0,0,0,0
7.716,0.37294,0.3636,0,NaN,0,0,0,0
7.7347,0.37276,0.36357,0,NaN,0,0,0,0
7.7533,0.37251,0.36351,0,NaN,0,0,0,0
7.772,0.37219,0.36345,0,NaN,0,0,0,0
7.7906,0.37181,0.36337,0,NaN,0,0,0,0
7.8092,0.37138,0.36327,0,NaN,0,0,0,0
7.8279,0.37091,0.36317,0,NaN,0,0,0,0
7.8465,0.37042,0.36307,0,NaN,0,0,0,0
7.8651,0.36991,0.36296,0,NaN,0,0,0,0
7.8838,0.36941,0.36286,0,NaN,0,0,0,0
7.9024,0.36893,0.36275,0,NaN,0,0,0,0
7.9211,0.36847,0.36266,0,NaN,0,0,0,0
7.9397,0.36806,0.36257,0,NaN,0,0,0,0
7.9583,0.36771,0.3625,0,NaN,0,0,0,0
7.977,0.36742,0.36244,0,NaN,0,0,0,0
7.9956,0.36721,0.36239,0,NaN,0,0,0,0
8.0142,0.36707,0.36236,0,NaN,0,0,0,0
8.0329,0.36702,0.36235,0,NaN,0,0,0,0
8.0515,0.36705,0.36236,0,NaN,0,0,0,0
8.0702,0.36717,0.36238,0,NaN,0,0,0,0
8.0888,0.36736,0.36242,0,NaN,0,0,0,0
8.1074,0.36763,0.36248,0,NaN,0,0,0,0
8.1261,0.36797,0.36255,0,NaN,0,0,0,0
8.1447,0.36837,0.36264,0,NaN,0,0,0,0
8.1633,0.36881,0.36273,0,NaN,0,0,0,0
8.182,0.36929,0.36283,0,NaN,0,0,0,0
8.2006,0.36979,0.36294,0,NaN,0,0,0,0
8.2193,0.37029,0.36304,0,NaN,0,0,0,0
8.2379,0.37079,0.36315,0,NaN,0,0,0,0
8.2565,0.37127,0.36325,0,NaN,0,0,0,0
8.2752,0.37171,0.36334,0,NaN,0,0,0,0
8.2938,0.37211,0.36343,0,NaN,0,0,0,0
8.3125,0.37244,0.3635,0,NaN,0,0,0,0
8.3311,0.37271,0.36356,0,NaN,0,0,0,0
8.3497,0.3729,0.3636,0,NaN,0,0,0,0
8.3684,0.37302,0.36362,0,NaN,0,0,0,0
8.387,0.37305,0.36363,0,NaN,0,0,0,0
8.4056,0.37299,0.36362,0,NaN,0,0,0,0
8.4243,0.37285,0.36359,0,NaN,0,0,0,0
8.4429,0.37263,0.36354,0,NaN,0,0,0,0
8.4616,0.37234,0.36348,0,NaN,0,0,0,0
8.4802,0.37199,0.3634,0,NaN,0,0,0,0
8.4988,0.37158,0.36332,0,NaN,0,0,0,0
8.5175,0.37112,0.36322,0,NaN,0,0,0,0
8.5361,0.37064,0.36312,0,NaN,0,0,0,0
8.5547,0.37014,0.36301,0,NaN,0,0,0,0
8.5734,0.36963,0.3629,0,NaN,0,0,0,0
8.592,0.36914,0.3628,0,NaN,0,0,0,0
8.6107,0.36867,0.3627,0,NaN,0,0,0,0
8.6293,0.36824,0.36261,0,NaN,0,0,0,0
8.6479,0.36786,0.36253,0,NaN,0,0,0,0
8.6666,0.36754,0.36246,0,NaN,0,0,0,0
8.6852,0.36729,0.36241,0,NaN,0,0,0,0
8.7038,0.36712,0.36237,0,NaN,0,0,0,0
8.7225,0.36703,0.36235,0,NaN,0,0,0,0
8.7411,0.36703,0.36235,0,NaN,0,0,0,0
8.7598,0.3671,0.36237,0,NaN,0,0,0,0
8.7784,0.36727,0.3624,0,NaN,0,0,0,0
8.797,0.3675,0.36245,0,NaN,0,0,0,0
8.8157,0.36781,0.36252,0,NaN,0,0,0,0
8.8343,0.36819,0.3626,0,NaN,0,0,0,0
8.8529,0.36861,0.36269,0,NaN,0,0,0,0
8.8716,0.36907,0.36279,0,NaN,0,0,0,0
8.8902,0.36957,0.36289,0,NaN,0,0,0,0
8.9089,0.37007,0.363,0,NaN,0,0,0,0
8.9275,0.37057,0.3631,0,NaN,0,0,0,0
8.9461,0.37106,0.36321,0,NaN,0,0,0,0
8.9648,0.37152,0.3633,0,NaN,0,0,0,0
8.9834,0.37194,0.36339,0,NaN,0,0,0,0
9.002,0.3723,0.36347,0,NaN,0,0,0,0
9.0207,0.3726,0.36353,0,NaN,0,0,0,0
9.0393,0.37283,0.36358,0,NaN,0,0,0,0
9.058,0.37298,0.36361,0,NaN,0,0,0,0
9.0766,0.37304,0.36363,0,NaN,0,0,0,0
9.0952,0.37303,0.36362,0,NaN,0,0,0,0
9.1139,0.37292,0.3636,0,NaN,0,0,0,0
9.1325,0.37274,0.36356,0,NaN,0,0,0,0
9.1512,0.37248,0.36351,0,NaN,0,0,0,0
9.1698,0.37215,0.36344,0,NaN,0,0,0,0
9.1884,0.37177,0.36336,0,NaN,0,0,0,0
9.2071,0.37133,0.36326,0,NaN,0,0,0,0
9.2257,0.37086,0.36316,0,NaN,0,0,0,0
9.2443,0.37036,0.36306,0,NaN,0,0,0,0
9.263,0.36986,0.36295,0,NaN,0,0,0,0
9.2816,0.36936,0.36285,0,NaN,0,0,0,0
9.3003,0.36887,0.36274,0,NaN,0,0,0,0
9.3189,0.36843,0.36265,0,NaN,0,0,0,0
9.3375,0.36802,0.36256,0,NaN,0,0,0,0
9.3562,0.36768,0.36249,0,NaN,0,0,0,0
9.3748,0.36739,0.36243,0,NaN,0,0,0,0
9.3934,0.36719,0.36239,0,NaN,0,0,0,0
9.4121,0.36706,0.36236,0,NaN,0,0,0,0
9.4307,0.36702,0.36235,0,NaN,0,0,0,0
9.4494,0.36706,0.36236,0,NaN,0,0,0,0
9.468,0.36718,0.36239,0,NaN,0,0,0,0
9.4866,0.36739,0.36243,0,NaN,0,0,0,0
9.5053,0.36767,0.36249,0,NaN,0,0,0,0
9.5239,0.36801,0.36256,0,NaN,0,0,0,0
9.5425,0.36842,0.36265,0,NaN,0,0,0,0
9.5612,0.36886,0.36274,0,NaN,0,0,0,0
9.5798,0.36934,0.36284,0,NaN,0,0,0,0
9.5985,0.36984,0.36295,0,NaN,0,0,0,0
9.6171,0.37035,0.36306,0,NaN,0,0,0,0
9.6357,0.37085,0.36316,0,NaN,0,0,0,0
9.6544,0.37132,0.36326,0,NaN,0,0,0,0
9.673,0.37176,0.36335,0,NaN,0,0,0,0
9.6916,0.37215,0.36344,0,NaN,0,0,0,0
9.7103,0.37247,0.36351,0,NaN,0,0,0,0
9.7289,0.37274,0.36356,0,NaN,0,0,0,0
9.7476,0.37292,0.3636,0,NaN,0,0,0,0
9.7662,0.37302,0.36362,0,NaN,0,0,0,0
9.7848,0.37304,0.36363,0,NaN,0,0,0,0
9.8035,0.37298,0.36361,0,NaN,0,0,0,0
9.8221,0.37283,0.36358,0,NaN,0,0,0,0
9.8407,0.37261,0.36353,0,NaN,0,0,0,0
9.8594,0.37231,0.36347,0,NaN,0,0,0,0
9.878,0.37195,0.36339,0,NaN,0,0,0,0
9.8967,0.37153,0.36331,0,NaN,0,0,0,0
9.9153,0.37107,0.36321,0,NaN,0,0,0,0
9.9339,0.37058,0.36311,0,NaN,0,0,0,0
9.9526,0.37008,0.363,0,NaN,0,0,0,0
9.9712,0.36958,0.36289,0,NaN,0,0,0,0
9.9899,0.36909,0.36279,0,NaN,0,0,0,0
10.008,0.36862,0.36269,0,NaN,0,0,0,0
10.027,0.3682,0.3626,0,NaN,0,0,0,0
10.046,0.36782,0.36252,0,NaN,0,0,0,0
10.064,0.36751,0.36245,0,NaN,0,0,0,0
10.083,0.36727,0.3624,0,NaN,0,0,0,0
10.102,0.36711,0.36237,0,NaN,0,0,0,0
10.12,0.36703,0.36235,0,NaN,0,0,0,0
10.139,0.36703,0.36235,0,NaN,0,0,0,0
10.158,0.36712,0.36237,0,NaN,0,0,0,0
10.176,0.36729,0.36241,0,NaN,0,0,0,0
10.195,0.36754,0.36246,0,NaN,0,0,0,0
10.214,0.36785,0.36253,0,NaN,0,0,0,0
10.232,0.36823,0.36261,0,NaN,0,0,0,0
10.251,0.36866,0.3627,0,NaN,0,0,0,0
10.269,0.36913,0.3628,0,NaN,0,0,0,0
10.288,0.36962,0.3629,0,NaN,0,0,0,0
10.307,0.37012,0.36301,0,NaN,0,0,0,0
10.325,0.37063,0.36311,0,NaN,0,0,0,0
10.344,0.37111,0.36322,0,NaN,0,0,0,0
10.363,0.37157,0.36331,0,NaN,0,0,0,0
10.381,0.37198,0.3634,0,NaN,0,0,0,0
10.4,0.37234,0.36348,0,NaN,0,0,0,0
10.419,0.37263,0.36354,0,NaN,0,0,0,0
10.437,0.37285,0.36358,0,NaN,0,0,0,0
10.456,0.37299,0.36361,0,NaN,0,0,0,0
10.474,0.37305,0.36363,0,NaN,0,0,0,0
10.493,0.37302,0.36362,0,NaN,0,0,0,0
10.512,0.37291,0.3636,0,NaN,0,0,0,0
10.53,0.37272,0.36356,0,NaN,0,0,0,0
10.549,0.37245,0.3635,0,NaN,0,0,0,0
10.568,0.37211,0.36343,0,NaN,0,0,0,0
10.586,0.37172,0.36335,0,NaN,0,0,0,0
10.605,0.37128,0.36325,0,NaN,0,0,0,0
10.624,0.3708,0.36315,0,NaN,0,0,0,0
10.642,0.37031,0.36305,0,NaN,0,0,0,0
10.661,0.3698,0.36294,0,NaN,0,0,0,0
10.679,0.3693,0.36283,0,NaN,0,0,0,0
10.698,0.36882,0.36273,0,NaN,0,0,0,0
10.717,0.36838,0.36264,0,NaN,0,0,0,0
10.735,0.36798,0.36255,0,NaN,0,0,0,0
10.754,0.36764,0.36248,0,NaN,0,0,0,0
10.773,0.36737,0.36242,0,NaN,0,0,0,0
10.791,0.36717,0.36238,0,NaN,0,0,0,0
10.81,0.36705,0.36236,0,NaN,0,0,0,0
10.829,0.36702,0.36235,0,NaN,0,0,0,0
10.847,0.36707,0.36236,0,NaN,0,0,0,0
10.866,0.3672,0.36239,0,NaN,0,0,0,0
10.884,0.36742,0.36243,0,NaN,0,0,0,0
10.903,0.3677,0.3625,0,NaN,0,0,0,0
10.922,0.36806,0.36257,0,NaN,0,0,0,0
10.94,0.36846,0.36266,0,NaN,0,0,0,0
10.959,0.36891,0.36275,0,NaN,0,0,0,0
10.978,0.3694,0.36285,0,NaN,0,0,0,0
10.996,0.3699,0.36296,0,NaN,0,0,0,0
11.015,0.3704,0.36307,0,NaN,0,0,0,0
11.034,0.3709,0.36317,0,NaN,0,0,0,0
11.052,0.37137,0.36327,0,NaN,0,0,0,0
11.071,0.3718,0.36336,0,NaN,0,0,0,0
11.089,0.37218,0.36344,0,NaN,0,0,0,0
11.108,0.37251,0.36351,0,NaN,0,0,0,0
11.127,0.37276,0.36357,0,NaN,0,0,0,0
11.145,0.37294,0.3636,0,NaN,0,0,0,0
11.164,0.37303,0.36362,0,NaN,0,0,0,0
11.183,0.37304,0.36363,0,NaN,0,0,0,0
11.201,0.37297,0.36361,0,NaN,0,0,0,0
11.22,0.37281,0.36358,0,NaN,0,0,0,0
11.239,0.37258,0.36353,0,NaN,0,0,0,0
11.257,0.37227,0.36346,0,NaN,0,0,0,0
11.276,0.3719,0.36338,0,NaN,0,0,0,0
11.294,0.37148,0.3633,0,NaN,0,0,0,0
11.313,0.37102,0.3632,0,NaN,0,0,0,0
11.332,0.37053,0.36309,0,NaN,0,0,0,0
11.35,0.37003,0.36299,0,NaN,0,0,0,0
11.369,0.36952,0.36288,0,NaN,0,0,0,0
11.388,0.36903,0.36278,0,NaN,0,0,0,0
11.406,0.36857,0.36268,0,NaN,0,0,0,0
11.425,0.36815,0.36259,0,NaN,0,0,0,0
11.444,0.36779,0.36251,0,NaN,0,0,0,0
11.462,0.36748,0.36245,0,NaN,0,0,0,0
11.481,0.36725,0.3624,0,NaN,0,0,0,0
11.5,0.36709,0.36237,0,NaN,0,0,0,0
11.518,0.36702,0.36235,0,NaN,0,0,0,0
11.537,0.36704,0.36235,0,NaN,0,0,0,0
11.555,0.36713,0.36237,0,NaN,0,0,0,0
11.574,0.36731,0.36241,0,NaN,0,0,0,0
11.593,0.36757,0.36247,0,NaN,0,0,0,0
11.611,0.36789,0.36254,0,NaN,0,0,0,0
11.63,0.36828,0.36262,0,NaN,0,0,0,0
11.649,0.36871,0.36271,0,NaN,0,0,0,0
11.667,0.36918,0.36281,0,NaN,0,0,0,0
11.686,0.36967,0.36291,0,NaN,0,0,0,0
11.705,0.37018,0.36302,0,NaN,0,0,0,0
11.723,0.37068,0.36313,0,NaN,0,0,0,0
11.742,0.37116,0.36323,0,NaN,0,0,0,0
11.76,0.37161,0.36332,0,NaN,0,0,0,0
11.779,0.37202,0.36341,0,NaN,0,0,0,0
11.798,0.37237,0.36348,0,NaN,0,0,0,0
11.816,0.37266,0.36354,0,NaN,0,0,0,0
11.835,0.37287,0.36359,0,NaN,0,0,0,0
11.854,0.373,0.36362,0,NaN,0,0,0,0
11.872,0.37305,0.36363,0,NaN,0,0,0,0
11.891,0.37301,0.36362,0,NaN,0,0,0,0
11.91,0.37289,0.36359,0,NaN,0,0,0,0
11.928,0.37269,0.36355,0,NaN,0,0,0,0
11.947,0.37242,0.36349,0,NaN,0,0,0,0
11.965,0.37207,0.36342,0,NaN,0,0,0,0
11.984,0.37167,0.36334,0,NaN,0,0,0,0
12.003,0.37123,0.36324,0,NaN,0,0,0,0
12.021,0.37075,0.36314,0,NaN,0,0,0,0
12.04,0.37025,0.36303,0,NaN,0,0,0,0
12.059,0.36975,0.36293,0,NaN,0,0,0,0
12.077,0.36925,0.36282,0,NaN,0,0,0,0
12.096,0.36877,0.36272,0,NaN,0,0,0,0
12.115,0.36833,0.36263,0,NaN,0,0,0,0
12.133,0.36794,0.36255,0,NaN,0,0,0,0
12.152,0.36761,0.36248,0,NaN,0,0,0,0
12.17,0.36734,0.36242,0,NaN,0,0,0,0
12.189,0.36715,0.36238,0,NaN,0,0,0,0
12.208,0.36704,0.36236,0,NaN,0,0,0,0
12.226,0.36702,0.36235,0,NaN,0,0,0,0
12.245,0.36708,0.36236,0,NaN,0,0,0,0
12.264,0.36722,0.36239,0,NaN,0,0,0,0
12.282,0.36744,0.36244,0,NaN,0,0,0,0
12.301,0.36774,0.3625,0,NaN,0,0,0,0
12.32,0.3681,0.36258,0,NaN,0,0,0,0
12.338,0.36851,0.36267,0,NaN,0,0,0,0
12.357,0.36897,0.36276,0,NaN,0,0,0,0
12.375,0.36945,0.36287,0,NaN,0,0,0,0
12.394,0.36995,0.36297,0,NaN,0,0,0,0
12.413,0.37046,0.36308,0,NaN,0,0,0,0
12.431,0.37095,0.36318,0,NaN,0,0,0,0
12.45,0.37142,0.36328,0,NaN,0,0,0,0
12.469,0.37185,0.36337,0,NaN,0,0,0,0
12.487,0.37222,0.36345,0,NaN,0,0,0,0
12.506,0.37254,0.36352,0,NaN,0,0,0,0
12.525,0.37278,0.36357,0,NaN,0,0,0,0
12.543,0.37295,0.36361,0,NaN,0,0,0,0
12.562,0.37304,0.36362,0,NaN,0,0,0,0
12.581,0.37304,0.36363,0,NaN,0,0,0,0
12.599,0.37295,0.36361,0,NaN,0,0,0,0
12.618,0.37279,0.36357,0,NaN,0,0,0,0
12.636,0.37255,0.36352,0,NaN,0,0,0,0
12.655,0.37223,0.36345,0,NaN,0,0,0,0
12.674,0.37186,0.36338,0,NaN,0,0,0,0
12.692,0.37143,0.36329,0,NaN,0,0,0,0
12.711,0.37097,0.36319,0,NaN,0,0,0,0
12.73,0.37047,0.36308,0,NaN,0,0,0,0
12.748,0.36997,0.36298,0,NaN,0,0,0,0
12.767,0.36947,0.36287,0,NaN,0,0,0,0
12.786,0.36898,0.36277,0,NaN,0,0,0,0
12.804,0.36852,0.36267,0,NaN,0,0,0,0
12.823,0.36811,0.36258,0,NaN,0,0,0,0
12.841,0.36775,0.36251,0,NaN,0,0,0,0
12.86,0.36745,0.36244,0,NaN,0,0,0,0
12.879,0.36723,0.36239,0,NaN,0,0,0,0
12.897,0.36708,0.36236,0,NaN,0,0,0,0
12.916,0.36702,0.36235,0,NaN,0,0,0,0
12.935,0.36704,0.36236,0,NaN,0,0,0,0
12.953,0.36715,0.36238,0,NaN,0,0,0,0
12.972,0.36734,0.36242,0,NaN,0,0,0,0
12.991,0.3676,0.36247,0,NaN,0,0,0,0
13.009,0.36793,0.36254,0,NaN,0,0,0,0
13.028,0.36832,0.36263,0,NaN,0,0,0,0
13.046,0.36876,0.36272,0,NaN,0,0,0,0
13.065,0.36923,0.36282,0,NaN,0,0,0,0
13.084,0.36973,0.36292,0,NaN,0,0,0,0
13.102,0.37024,0.36303,0,NaN,0,0,0,0
13.121,0.37073,0.36314,0,NaN,0,0,0,0
13.14,0.37121,0.36324,0,NaN,0,0,0,0
13.158,0.37166,0.36333,0,NaN,0,0,0,0
13.177,0.37206,0.36342,0,NaN,0,0,0,0
13.196,0.37241,0.36349,0,NaN,0,0,0,0
13.214,0.37268,0.36355,0,NaN,0,0,0,0
13.233,0.37289,0.36359,0,NaN,0,0,0,0
13.251,0.37301,0.36362,0,NaN,0,0,0,0
13.27,0.37305,0.36363,0,NaN,0,0,0,0
13.289,0.373,0.36362,0,NaN,0,0,0,0
13.307,0.37287,0.36359,0,NaN,0,0,0,0
13.326,0.37266,0.36355,0,NaN,0,0,0,0
13.345,0.37238,0.36349,0,NaN,0,0,0,0
13.363,0.37203,0.36341,0,NaN,0,0,0,0
13.382,0.37163,0.36333,0,NaN,0,0,0,0
13.401,0.37118,0.36323,0,NaN,0,0,0,0
13.419,0.3707,0.36313,0,NaN,0,0,0,0
13.438,0.3702,0.36302,0,NaN,0,0,0,0
13.456,0.36969,0.36292,0,NaN,0,0,0,0
13.475,0.3692,0.36281,0,NaN,0,0,0,0
13.494,0.36872,0.36271,0,NaN,0,0,0,0
13.512,0.36829,0.36262,0,NaN,0,0,0,0
13.531,0.3679,0.36254,0,NaN,0,0,0,0
13.55,0.36758,0.36247,0,NaN,0,0,0,0
13.568,0.36732,0.36241,0,NaN,0,0,0,0
13.587,0.36714,0.36238,0,NaN,0,0,0,0
13.606,0.36704,0.36235,0,NaN,0,0,0,0
13.624,0.36702,0.36235,0,NaN,0,0,0,0
13.643,0.36709,0.36237,0,NaN,0,0,0,0
13.661,0.36724,0.3624,0,NaN,0,0,0,0
13.68,0.36747,0.36245,0,NaN,0,0,0,0
13.699,0.36777,0.36251,0,NaN,0,0,0,0
13.717,0.36814,0.36259,0,NaN,0,0,0,0
13.736,0.36856,0.36268,0,NaN,0,0,0,0
13.755,0.36902,0.36277,0,NaN,0,0,0,0
13.773,0.36951,0.36288,0,NaN,0,0,0,0
13.792,0.37001,0.36298,0,NaN,0,0,0,0
13.811,0.37051,0.36309,0,NaN,0,0,0,0
13.829,0.371,0.36319,0,NaN,0,0,0,0
13.848,0.37147,0.36329,0,NaN,0,0,0,0
13.867,0.37189,0.36338,0,NaN,0,0,0,0
13.885,0.37226,0.36346,0,NaN,0,0,0,0
13.904,0.37257,0.36353,0,NaN,0,0,0,0
13.922,0.3728,0.36358,0,NaN,0,0,0,0
13.941,0.37296,0.36361,0,NaN,0,0,0,0
13.96,0.37304,0.36363,0,NaN,0,0,0,0
13.978,0.37303,0.36362,0,NaN,0,0,0,0
13.997,0.37294,0.3636,0,NaN,0,0,0,0
14.016,0.37277,0.36357,0,NaN,0,0,0,0
14.034,0.37252,0.36351,0,NaN,0,0,0,0
14.053,0.3722,0.36345,0,NaN,0,0,0,0
14.072,0.37181,0.36337,0,NaN,0,0,0,0
14.09,0.37138,0.36327,0,NaN,0,0,0,0
14.109,0.37091,0.36318,0,NaN,0,0,0,0
14.127,0.37042,0.36307,0,NaN,0,0,0,0
14.146,0.36991,0.36296,0,NaN,0,0,0,0
14.165,0.36941,0.36286,0,NaN,0,0,0,0
14.183,0.36893,0.36276,0,NaN,0,0,0,0
14.202,0.36848,0.36266,0,NaN,0,0,0,0
14.221,0.36807,0.36257,0,NaN,0,0,0,0
14.239,0.36771,0.3625,0,NaN,0,0,0,0
14.258,0.36742,0.36244,0,NaN,0,0,0,0
14.277,0.36721,0.36239,0,NaN,0,0,0,0
14.295,0.36707,0.36236,0,NaN,0,0,0,0
14.314,0.36702,0.36235,0,NaN,0,0,0,0
14.332,0.36705,0.36236,0,NaN,0,0,0,0
14.351,0.36717,0.36238,0,NaN,0,0,0,0
14.37,0.36736,0.36242,0,NaN,0,0,0,0
14.388,0.36763,0.36248,0,NaN,0,0,0,0
14.407,0.36797,0.36255,0,NaN,0,0,0,0
14.426,0.36837,0.36264,0,NaN,0,0,0,0
14.444,0.36881,0.36273,0,NaN,0,0,0,0
14.463,0.36929,0.36283,0,NaN,0,0,0,0
14.482,0.36978,0.36294,0,NaN,0,0,0,0
14.5,0.37029,0.36304,0,NaN,0,0,0,0
14.519,0.37079,0.36315,0,NaN,0,0,0,0
14.537,0.37127,0.36325,0,NaN,0,0,0,0
14.556,0.37171,0.36334,0,NaN,0,0,0,0
14.575,0.3721,0.36343,0,NaN,0,0,0,0
14.593,0.37244,0.3635,0,NaN,0,0,0,0
14.612,0.37271,0.36356,0,NaN,0,0,0,0
14.631,0.3729,0.3636,0,NaN,0,0,0,0
14.649,0.37302,0.36362,0,NaN,0,0,0,0
14.668,0.37305,0.36363,0,NaN,0,0,0,0
14.687,0.37299,0.36362,0,NaN,0,0,0,0
14.705,0.37285,0.36359,0,NaN,0,0,0,0
14.724,0.37264,0.36354,0,NaN,0,0,0,0
14.742,0.37235,0.36348,0,NaN,0,0,0,0
14.761,0.37199,0.3634,0,NaN,0,0,0,0
14.78,0.37158,0.36332,0,NaN,0,0,0,0
14.798,0.37113,0.36322,0,NaN,0,0,0,0
14.817,0.37064,0.36312,0,NaN,0,0,0,0
14.836,0.37014,0.36301,0,NaN,0,0,0,0
14.854,0.36964,0.3629,0,NaN,0,0,0,0
14.873,0.36914,0.3628,0,NaN,0,0,0,0
14.892,0.36867,0.3627,0,NaN,0,0,0,0
14.91,0.36824,0.36261,0,NaN,0,0,0,0
14.929,0.36786,0.36253,0,NaN,0,0,0,0
14.948,0.36754,0.36246,0,NaN,0,0,0,0
14.966,0.36729,0.36241,0,NaN,0,0,0,0
14.985,0.36712,0.36237,0,NaN,0,0,0,0
15.003,0.36703,0.36235,0,NaN,0,0,0,0
15.022,0.36703,0.36235,0,NaN,0,0,0,0
15.041,0.3671,0.36237,0,NaN,0,0,0,0
15.059,0.36726,0.3624,0,NaN,0,0,0,0
15.078,0.3675,0.36245,0,NaN,0,0,0,0
15.097,0.36781,0.36252,0,NaN,0,0,0,0
15.115,0.36818,0.3626,0,NaN,0,0,0,0
15.134,0.36861,0.36269,0,NaN,0,0,0,0
15.153,0.36907,0.36279,0,NaN,0,0,0,0
15.171,0.36956,0.36289,0,NaN,0,0,0,0
15.19,0.37007,0.363,0,NaN,0,0,0,0
15.208,0.37057,0.3631,0,NaN,0,0,0,0
15.227,0.37106,0.36321,0,NaN,0,0,0,0
15.246,0.37152,0.3633,0,NaN,0,0,0,0
15.264,0.37193,0.36339,0,NaN,0,0,0,0
15.283,0.3723,0.36347,0,NaN,0,0,0,0
15.302,0.3726,0.36353,0,NaN,0,0,0,0
15.32,0.37283,0.36358,0,NaN,0,0,0,0
15.339,0.37298,0.36361,0,NaN,0,0,0,0
15.358,0.37304,0.36363,0,NaN,0,0,0,0
15.376,0.37303,0.36362,0,NaN,0,0,0,0
15.395,0.37292,0.3636,0,NaN,0,0,0,0
15.413,0.37274,0.36356,0,NaN,0,0,0,0
15.432,0.37248,0.36351,0,NaN,0,0,0,0
15.451,0.37216,0.36344,0,NaN,0,0,0,0
15.469,0.37177,0.36336,0,NaN,0,0,0,0
15.488,0.37133,0.36326,0,NaN,0,0,0,0
15.507,0.37086,0.36316,0,NaN,0,0,0,0
15.525,0.37036,0.36306,0,NaN,0,0,0,0
15.544,0.36986,0.36295,0,NaN,0,0,0,0
15.563,0.36936,0.36285,0,NaN,0,0,0,0
15.581,0.36888,0.36274,0,NaN,0,0,0,0
15.6,0.36843,0.36265,0,NaN,0,0,0,0
15.618,0.36803,0.36256,0,NaN,0,0,0,0
15.637,0.36768,0.36249,0,NaN,0,0,0,0
15.656,0.3674,0.36243,0,NaN,0,0,0,0
15.674,0.36719,0.36239,0,NaN,0,0,0,0
15.693,0.36706,0.36236,0,NaN,0,0,0,0
15.712,0.36702,0.36235,0,NaN,0,0,0,0
15.73,0.36706,0.36236,0,NaN,0,0,0,0
15.749,0.36718,0.36239,0,NaN,0,0,0,0
15.768,0.36739,0.36243,0,NaN,0,0,0,0
15.786,0.36767,0.36249,0,NaN,0,0,0,0
15.805,0.36801,0.36256,0,NaN,0,0,0,0
15.823,0.36841,0.36265,0,NaN,0,0,0,0
15.842,0.36886,0.36274,0,NaN,0,0,0,0
15.861,0.36934,0.36284,0,NaN,0,0,0,0
15.879,0.36984,0.36295,0,NaN,0,0,0,0
15.898,0.37035,0.36305,0,NaN,0,0,0,0
15.917,0.37084,0.36316,0,NaN,0,0,0,0
15.935,0.37132,0.36326,0,NaN,0,0,0,0
15.954,0.37175,0.36335,0,NaN,0,0,0,0
15.973,0.37214,0.36344,0,NaN,0,0,0,0
15.991,0.37247,0.36351,0,NaN,0,0,0,0
16.01,0.37273,0.36356,0,NaN,0,0,0,0
16.028,0.37292,0.3636,0,NaN,0,0,0,0
16.047,0.37302,0.36362,0,NaN,0,0,0,0
16.066,0.37304,0.36363,0,NaN,0,0,0,0
16.084,0.37298,0.36361,0,NaN,0,0,0,0
16.103,0.37283,0.36358,0,NaN,0,0,0,0
16.122,0.37261,0.36353,0,NaN,0,0,0,0
16.14,0.37231,0.36347,0,NaN,0,0,0,0
16.159,0.37195,0.36339,0,NaN,0,0,0,0
16.178,0.37153,0.36331,0,NaN,0,0,0,0
16.196,0.37107,0.36321,0,NaN,0,0,0,0
16.215,0.37059,0.36311,0,NaN,0,0,0,0
16.234,0.37008,0.363,0,NaN,0,0,0,0
16.252,0.36958,0.36289,0,NaN,0,0,0,0
16.271,0.36909,0.36279,0,NaN,0,0,0,0
16.289,0.36862,0.36269,0,NaN,0,0,0,0
16.308,0.3682,0.3626,0,NaN,0,0,0,0
16.327,0.36783,0.36252,0,NaN,0,0,0,0
16.345,0.36751,0.36246,0,NaN,0,0,0,0
16.364,0.36727,0.3624,0,NaN,0,0,0,0
16.383,0.36711,0.36237,0,NaN,0,0,0,0
16.401,0.36703,0.36235,0,NaN,0,0,0,0
16.42,0.36703,0.36235,0,NaN,0,0,0,0
16.439,0.36712,0.36237,0,NaN,0,0,0,0
16.457,0.36729,0.36241,0,NaN,0,0,0,0
16.476,0.36753,0.36246,0,NaN,0,0,0,0
16.494,0.36785,0.36253,0,NaN,0,0,0,0
16.513,0.36823,0.36261,0,NaN,0,0,0,0
16.532,0.36866,0.3627,0,NaN,0,0,0,0
16.55,0.36912,0.3628,0,NaN,0,0,0,0
16.569,0.36962,0.3629,0,NaN,0,0,0,0
16.588,0.37012,0.36301,0,NaN,0,0,0,0
16.606,0.37062,0.36311,0,NaN,0,0,0,0
16.625,0.37111,0.36322,0,NaN,0,0,0,0
16.644,0.37156,0.36331,0,NaN,0,0,0,0
16.662,0.37198,0.3634,0,NaN,0,0,0,0
16.681,0.37233,0.36348,0,NaN,0,0,0,0
16.699,0.37263,0.36354,0,NaN,0,0,0,0
16.718,0.37285,0.36358,0,NaN,0,0,0,0
16.737,0.37299,0.36361,0,NaN,0,0,0,0
16.755,0.37305,0.36363,0,NaN,0,0,0,0
16.774,0.37302,0.36362,0,NaN,0,0,0,0
16.793,0.37291,0.3636,0,NaN,0,0,0,0
16.811,0.37272,0.36356,0,NaN,0,0,0,0
16.83,0.37245,0.3635,0,NaN,0,0,0,0
16.849,0.37212,0.36343,0,NaN,0,0,0,0
16.867,0.37172,0.36335,0,NaN,0,0,0,0
16.886,0.37128,0.36325,0,NaN,0,0,0,0
16.904,0.37081,0.36315,0,NaN,0,0,0,0
16.923,0.37031,0.36305,0,NaN,0,0,0,0
16.942,0.3698,0.36294,0,NaN,0,0,0,0
16.96,0.36931,0.36283,0,NaN,0,0,0,0
16.979,0.36883,0.36273,0,NaN,0,0,0,0
16.998,0.36838,0.36264,0,NaN,0,0,0,0
17.016,0.36798,0.36256,0,NaN,0,0,0,0
17.035,0.36764,0.36248,0,NaN,0,0,0,0
17.054,0.36737,0.36242,0,NaN,0,0,0,0
17.072,0.36717,0.36238,0,NaN,0,0,0,0
17.091,0.36705,0.36236,0,NaN,0,0,0,0
17.109,0.36702,0.36235,0,NaN,0,0,0,0
17.128,0.36707,0.36236,0,NaN,0,0,0,0
17.147,0.3672,0.36239,0,NaN,0,0,0,0
17.165,0.36741,0.36243,0,NaN,0,0,0,0
17.184,0.3677,0.36249,0,NaN,0,0,0,0
17.203,0.36805,0.36257,0,NaN,0,0,0,0
17.221,0.36846,0.36266,0,NaN,0,0,0,0
17.24,0.36891,0.36275,0,NaN,0,0,0,0
17.259,0.36939,0.36285,0,NaN,0,0,0,0
17.277,0.3699,0.36296,0,NaN,0,0,0,0
17.296,0.3704,0.36307,0,NaN,0,0,0,0
17.314,0.37089,0.36317,0,NaN,0,0,0,0
17.333,0.37137,0.36327,0,NaN,0,0,0,0
17.352,0.3718,0.36336,0,NaN,0,0,0,0
17.37,0.37218,0.36344,0,NaN,0,0,0,0
17.389,0.3725,0.36351,0,NaN,0,0,0,0
17.408,0.37276,0.36357,0,NaN,0,0,0,0
17.426,0.37293,0.3636,0,NaN,0,0,0,0
17.445,0.37303,0.36362,0,NaN,0,0,0,0
17.464,0.37304,0.36363,0,NaN,0,0,0,0
17.482,0.37297,0.36361,0,NaN,0,0,0,0
17.501,0.37281,0.36358,0,NaN,0,0,0,0
17.52,0.37258,0.36353,0,NaN,0,0,0,0
17.538,0.37227,0.36346,0,NaN,0,0,0,0
17.557,0.37191,0.36339,0,NaN,0,0,0,0
17.575,0.37148,0.3633,0,NaN,0,0,0,0
17.594,0.37102,0.3632,0,NaN,0,0,0,0
17.613,0.37053,0.36309,0,NaN,0,0,0,0
17.631,0.37003,0.36299,0,NaN,0,0,0,0
17.65,0.36953,0.36288,0,NaN,0,0,0,0
17.669,0.36904,0.36278,0,NaN,0,0,0,0
17.687,0.36858,0.36268,0,NaN,0,0,0,0
17.706,0.36816,0.36259,0,NaN,0,0,0,0
17.725,0.36779,0.36251,0,NaN,0,0,0,0
17.743,0.36748,0.36245,0,NaN,0,0,0,0
17.762,0.36725,0.3624,0,NaN,0,0,0,0
17.78,0.3671,0.36237,0,NaN,0,0,0,0
17.799,0.36702,0.36235,0,NaN,0,0,0,0
17.818,0.36704,0.36235,0,NaN,0,0,0,0
17.836,0.36713,0.36237,0,NaN,0,0,0,0
17.855,0.36731,0.36241,0,NaN,0,0,0,0
17.874,0.36756,0.36247,0,NaN,0,0,0,0
17.892,0.36789,0.36253,0,NaN,0,0,0,0
17.911,0.36827,0.36262,0,NaN,0,0,0,0
17.93,0.36871,0.36271,0,NaN,0,0,0,0
17.948,0.36918,0.36281,0,NaN,0,0,0,0
17.967,0.36967,0.36291,0,NaN,0,0,0,0
17.985,0.37018,0.36302,0,NaN,0,0,0,0
18.004,0.37068,0.36313,0,NaN,0,0,0,0
18.023,0.37116,0.36323,0,NaN,0,0,0,0
18.041,0.37161,0.36332,0,NaN,0,0,0,0
18.06,0.37202,0.36341,0,NaN,0,0,0,0
18.079,0.37237,0.36348,0,NaN,0,0,0,0
18.097,0.37265,0.36354,0,NaN,0,0,0,0
18.116,0.37287,0.36359,0,NaN,0,0,0,0
18.135,0.373,0.36362,0,NaN,0,0,0,0
18.153,0.37305,0.36363,0,NaN,0,0,0,0
18.172,0.37301,0.36362,0,NaN,0,0,0,0
18.19,0.37289,0.36359,0,NaN,0,0,0,0
18.209,0.37269,0.36355,0,NaN,0,0,0,0
18.228,0.37242,0.36349,0,NaN,0,0,0,0
18.246,0.37208,0.36342,0,NaN,0,0,0,0
18.265,0.37168,0.36334,0,NaN,0,0,0,0
18.284,0.37123,0.36324,0,NaN,0,0,0,0
18.302,0.37075,0.36314,0,NaN,0,0,0,0
18.321,0.37025,0.36304,0,NaN,0,0,0,0
18.34,0.36975,0.36293,0,NaN,0,0,0,0
18.358,0.36925,0.36282,0,NaN,0,0,0,0
18.377,0.36878,0.36272,0,NaN,0,0,0,0
18.395,0.36834,0.36263,0,NaN,0,0,0,0
18.414,0.36794,0.36255,0,NaN,0,0,0,0
18.433,0.36761,0.36248,0,NaN,0,0,0,0
18.451,0.36734,0.36242,0,NaN,0,0,0,0
18.47,0.36715,0.36238,0,NaN,0,0,0,0
18.489,0.36705,0.36236,0,NaN,0,0,0,0
18.507,0.36702,0.36235,0,NaN,0,0,0,0
18.526,0.36708,0.36236,0,NaN,0,0,0,0
18.545,0.36722,0.36239,0,NaN,0,0,0,0
18.563,0.36744,0.36244,0,NaN,0,0,0,0
18.582,0.36774,0.3625,0,NaN,0,0,0,0
18.601,0.36809,0.36258,0,NaN,0,0,0,0
18.619,0.36851,0.36267,0,NaN,0,0,0,0
18.638,0.36896,0.36276,0,NaN,0,0,0,0
18.656,0.36945,0.36287,0,NaN,0,0,0,0
18.675,0.36995,0.36297,0,NaN,0,0,0,0
18.694,0.37046,0.36308,0,NaN,0,0,0,0
18.712,0.37095,0.36318,0,NaN,0,0,0,0
18.731,0.37141,0.36328,0,NaN,0,0,0,0
18.75,0.37184,0.36337,0,NaN,0,0,0,0
18.768,0.37222,0.36345,0,NaN,0,0,0,0
18.787,0.37254,0.36352,0,NaN,0,0,0,0
18.806,0.37278,0.36357,0,NaN,0,0,0,0
18.824,0.37295,0.36361,0,NaN,0,0,0,0
18.843,0.37304,0.36362,0,NaN,0,0,0,0
18.861,0.37304,0.36363,0,NaN,0,0,0,0
18.88,0.37296,0.36361,0,NaN,0,0,0,0
18.899,0.37279,0.36357,0,NaN,0,0,0,0
18.917,0.37255,0.36352,0,NaN,0,0,0,0
18.936,0.37224,0.36346,0,NaN,0,0,0,0
18.955,0.37186,0.36338,0,NaN,0,0,0,0
18.973,0.37144,0.36329,0,NaN,0,0,0,0
18.992,0.37097,0.36319,0,NaN,0,0,0,0
19.011,0.37048,0.36308,0,NaN,0,0,0,0
19.029,0.36997,0.36298,0,NaN,0,0,0,0
19.048,0.36947,0.36287,0,NaN,0,0,0,0
19.066,0.36898,0.36277,0,NaN,0,0,0,0
19.085,0.36853,0.36267,0,NaN,0,0,0,0
19.104,0.36811,0.36258,0,NaN,0,0,0,0
19.122,0.36775,0.36251,0,NaN,0,0,0,0
19.141,0.36745,0.36244,0,NaN,0,0,0,0
19.16,0.36723,0.3624,0,NaN,0,0,0,0
19.178,0.36708,0.36236,0,NaN,0,0,0,0
19.197,0.36702,0.36235,0,NaN,0,0,0,0
19.216,0.36704,0.36236,0,NaN,0,0,0,0
19.234,0.36715,0.36238,0,NaN,0,0,0,0
19.253,0.36733,0.36242,0,NaN,0,0,0,0
19.271,0.3676,0.36247,0,NaN,0,0,0,0
19.29,0.36793,0.36254,0,NaN,0,0,0,0
19.309,0.36832,0.36263,0,NaN,0,0,0,0
19.327,0.36876,0.36272,0,NaN,0,0,0,0
19.346,0.36923,0.36282,0,NaN,0,0,0,0
19.365,0.36973,0.36292,0,NaN,0,0,0,0
19.383,0.37023,0.36303,0,NaN,0,0,0,0
19.402,0.37073,0.36314,0,NaN,0,0,0,0
19.421,0.37121,0.36324,0,NaN,0,0,0,0
19.439,0.37166,0.36333,0,NaN,0,0,0,0
19.458,0.37206,0.36342,0,NaN,0,0,0,0
19.476,0.3724,0.36349,0,NaN,0,0,0,0
19.495,0.37268,0.36355,0,NaN,0,0,0,0
19.514,0.37288,0.36359,0,NaN,0,0,0,0
19.532,0.37301,0.36362,0,NaN,0,0,0,0
19.551,0.37305,0.36363,0,NaN,0,0,0,0
19.57,0.373,0.36362,0,NaN,0,0,0,0
19.588,0.37287,0.36359,0,NaN,0,0,0,0
19.607,0.37267,0.36355,0,NaN,0,0,0,0
19.626,0.37238,0.36349,0,NaN,0,0,0,0
19.644,0.37204,0.36341,0,NaN,0,0,0,0
19.663,0.37163,0.36333,0,NaN,0,0,0,0
19.681,0.37118,0.36323,0,NaN,0,0,0,0
19.7,0.3707,0.36313,0,NaN,0,0,0,0
19.719,0.3702,0.36302,0,NaN,0,0,0,0
19.737,0.36969,0.36292,0,NaN,0,0,0,0
19.756,0.3692,0.36281,0,NaN,0,0,0,0
19.775,0.36873,0.36271,0,NaN,0,0,0,0
19.793,0.36829,0.36262,0,NaN,0,0,0,0
19.812,0.3679,0.36254,0,NaN,0,0,0,0
19.831,0.36758,0.36247,0,NaN,0,0,0,0
19.849,0.36732,0.36241,0,NaN,0,0,0,0
19.868,0.36714,0.36238,0,NaN,0,0,0,0
19.887,0.36704,0.36235,0,NaN,0,0,0,0
19.905,0.36702,0.36235,0,NaN,0,0,0,0
19.924,0.36709,0.36237,0,NaN,0,0,0,0
19.942,0.36724,0.3624,0,NaN,0,0,0,0
19.961,0.36747,0.36245,0,NaN,0,0,0,0
19.98,0.36777,0.36251,0,NaN,0,0,0,0
19.998,0.36814,0.36259,0,NaN,0,0,0,0
20.017,0.36856,0.36268,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_hrefN0_energy.csv <==
0.085243,0.33451,0.32974,0,NaN,0,0,0,0
0.17049,0.32765,0.32369,0,NaN,0,0,0,0
0.25573,0.31807,0.31502,0,NaN,0,0,0,0
0.34097,0.31111,0.30856,0,NaN,0,0,0,0
0.42621,0.31045,0.30793,0,NaN,0,0,0,0
0.51146,0.3164,0.31352,0,NaN,0,0,0,0
0.5967,0.32575,0.32216,0,NaN,0,0,0,0
0.68194,0.33346,0.329,0,NaN,0,0,0,0
0.76719,0.33509,0.33025,0,NaN,0,0,0,0
0.85243,0.32948,0.32515,0,NaN,0,0,0,0
0.93767,0.31993,0.31659,0,NaN,0,0,0,0
1.0229,0.31204,0.30939,0,NaN,0,0,0,0
1.1082,0.31009,0.30754,0,NaN,0,0,0,0
1.1934,0.31495,0.31211,0,NaN,0,0,0,0
1.2786,0.32393,0.32055,0,NaN,0,0,0,0
1.3639,0.33217,0.32809,0,NaN,0,0,0,0
1.4491,0.33515,0.33052,0,NaN,0,0,0,0
1.5344,0.331,0.32649,0,NaN,0,0,0,0
1.6196,0.3219,0.31823,0,NaN,0,0,0,0
1.7049,0.31322,0.31039,0,NaN,0,0,0,0
1.7901,0.30998,0.30739,0,NaN,0,0,0,0
1.8753,0.31374,0.31086,0,NaN,0,0,0,0
1.9606,0.32224,0.3189,0,NaN,0,0,0,0
2.0458,0.33085,0.32699,0,NaN,0,0,0,0
2.1311,0.33488,0.33056,0,NaN,0,0,0,0
2.2163,0.33208,0.32765,0,NaN,0,0,0,0
2.3016,0.32379,0.31989,0,NaN,0,0,0,0
2.3868,0.31464,0.31158,0,NaN,0,0,0,0
2.472,0.31007,0.30744,0,NaN,0,0,0,0
2.5573,0.31267,0.30978,0,NaN,0,0,0,0
2.6425,0.32068,0.31725,0,NaN,0,0,0,0
2.7278,0.32956,0.32571,0,NaN,0,0,0,0
2.813,0.33452,0.33039,0,NaN,0,0,0,0
2.8983,0.33286,0.32865,0,NaN,0,0,0,0
2.9835,0.32543,0.3215,0,NaN,0,0,0,0
3.0687,0.31618,0.31294,0,NaN,0,0,0,0
3.154,0.31042,0.30774,0,NaN,0,0,0,0
3.2392,0.31169,0.30887,0,NaN,0,0,0,0
3.3245,0.31912,0.31566,0,NaN,0,0,0,0
3.4097,0.32829,0.3243,0,NaN,0,0,0,0
3.495,0.33412,0.32997,0,NaN,0,0,0,0
3.5802,0.33354,0.32947,0,NaN,0,0,0,0
3.6654,0.32687,0.32307,0,NaN,0,0,0,0
3.7507,0.31769,0.3144,0,NaN,0,0,0,0
3.8359,0.31103,0.30828,0,NaN,0,0,0,0
3.9212,0.31086,0.30815,0,NaN,0,0,0,0
4.0064,0.31747,0.31412,0,NaN,0,0,0,0
4.0917,0.3269,0.3228,0,NaN,0,0,0,0
4.1769,0.33369,0.32932,0,NaN,0,0,0,0
4.2621,0.3342,0.33007,0,NaN,0,0,0,0
4.3474,0.32829,0.32458,0,NaN,0,0,0,0
4.4326,0.31918,0.31594,0,NaN,0,0,0,0
4.5179,0.3118,0.30903,0,NaN,0,0,0,0
4.6031,0.31029,0.30768,0,NaN,0,0,0,0
4.6884,0.31577,0.31266,0,NaN,0,0,0,0
4.7736,0.32524,0.32121,0,NaN,0,0,0,0
4.8588,0.33308,0.32849,0,NaN,0,0,0,0
4.9441,0.33483,0.33043,0,NaN,0,0,0,0
5.0293,0.32977,0.32597,0,NaN,0,0,0,0
5.1146,0.32076,0.31756,0,NaN,0,0,0,0
5.1998,0.3127,0.30995,0,NaN,0,0,0,0
5.2851,0.30997,0.30743,0,NaN,0,0,0,0
5.3703,0.31421,0.31136,0,NaN,0,0,0,0
5.4555,0.3233,0.31956,0,NaN,0,0,0,0
5.5408,0.33207,0.32746,0,NaN,0,0,0,0
5.626,0.33531,0.33058,0,NaN,0,0,0,0
5.7113,0.33129,0.32719,0,NaN,0,0,0,0
5.7965,0.32251,0.31922,0,NaN,0,0,0,0
5.8818,0.31381,0.31108,0,NaN,0,0,0,0
5.967,0.30989,0.30739,0,NaN,0,0,0,0
6.0522,0.31288,0.31021,0,NaN,0,0,0,0
6.1375,0.3213,0.31792,0,NaN,0,0,0,0
6.2227,0.3306,0.32624,0,NaN,0,0,0,0
6.308,0.33538,0.3305,0,NaN,0,0,0,0
6.3932,0.33275,0.32827,0,NaN,0,0,0,0
6.4785,0.3244,0.32084,0,NaN,0,0,0,0
6.5637,0.31518,0.31238,0,NaN,0,0,0,0
6.6489,0.31009,0.30759,0,NaN,0,0,0,0
6.7342,0.3118,0.30921,0,NaN,0,0,0,0
6.8194,0.31941,0.31631,0,NaN,0,0,0,0
6.9047,0.32885,0.32488,0,NaN,0,0,0,0
6.9899,0.33491,0.33017,0,NaN,0,0,0,0
7.0752,0.33393,0.32917,0,NaN,0,0,0,0
7.1604,0.32637,0.32244,0,NaN,0,0,0,0
7.2456,0.31679,0.31379,0,NaN,0,0,0,0
7.3309,0.31058,0.30804,0,NaN,0,0,0,0
7.4161,0.311,0.30841,0,NaN,0,0,0,0
7.5014,0.31771,0.31473,0,NaN,0,0,0,0
7.5866,0.32707,0.32343,0,NaN,0,0,0,0
7.6719,0.33401,0.32961,0,NaN,0,0,0,0
7.7571,0.3346,0.32985,0,NaN,0,0,0,0
7.8424,0.32825,0.32398,0,NaN,0,0,0,0
7.9276,0.31859,0.3153,0,NaN,0,0,0,0
8.0128,0.31134,0.3087,0,NaN,0,0,0,0
8.0981,0.31047,0.30785,0,NaN,0,0,0,0
8.1833,0.31621,0.31324,0,NaN,0,0,0,0
8.2686,0.32535,0.32186,0,NaN,0,0,0,0
8.3538,0.33293,0.32886,0,NaN,0,0,0,0
8.4391,0.33481,0.3303,0,NaN,0,0,0,0
8.5243,0.32979,0.32542,0,NaN,0,0,0,0
8.6095,0.3205,0.3169,0,NaN,0,0,0,0
8.6948,0.31235,0.30955,0,NaN,0,0,0,0
8.78,0.31014,0.3075,0,NaN,0,0,0,0
8.8653,0.3149,0.31188,0,NaN,0,0,0,0
8.9505,0.32375,0.32023,0,NaN,0,0,0,0
9.0358,0.33184,0.3279,0,NaN,0,0,0,0
9.121,0.33479,0.33055,0,NaN,0,0,0,0
9.2062,0.33096,0.3267,0,NaN,0,0,0,0
9.2915,0.3223,0.31854,0,NaN,0,0,0,0
9.3767,0.31359,0.31061,0,NaN,0,0,0,0
9.462,0.31001,0.30737,0,NaN,0,0,0,0
9.5472,0.31366,0.31066,0,NaN,0,0,0,0
9.6325,0.32221,0.31859,0,NaN,0,0,0,0
9.7177,0.33075,0.32675,0,NaN,0,0,0,0
9.8029,0.33469,0.33056,0,NaN,0,0,0,0
9.8882,0.33192,0.32785,0,NaN,0,0,0,0
9.9734,0.3239,0.32018,0,NaN,0,0,0,0
10.059,0.31496,0.31184,0,NaN,0,0,0,0
10.144,0.31014,0.30748,0,NaN,0,0,0,0
10.229,0.31247,0.30959,0,NaN,0,0,0,0
10.314,0.32059,0.31697,0,NaN,0,0,0,0
10.4,0.32963,0.32545,0,NaN,0,0,0,0
10.485,0.33457,0.33032,0,NaN,0,0,0,0
10.57,0.33283,0.32883,0,NaN,0,0,0,0
10.655,0.32541,0.32179,0,NaN,0,0,0,0
10.741,0.31632,0.31319,0,NaN,0,0,0,0
10.826,0.31052,0.30784,0,NaN,0,0,0,0
10.911,0.31144,0.30871,0,NaN,0,0,0,0
10.996,0.3188,0.31536,0,NaN,0,0,0,0
11.082,0.32831,0.32404,0,NaN,0,0,0,0
11.167,0.33437,0.32986,0,NaN,0,0,0,0
11.252,0.33375,0.32959,0,NaN,0,0,0,0
11.337,0.32697,0.32337,0,NaN,0,0,0,0
11.423,0.31774,0.31467,0,NaN,0,0,0,0
11.508,0.31107,0.3084,0,NaN,0,0,0,0
11.593,0.31066,0.30806,0,NaN,0,0,0,0
11.678,0.31698,0.31383,0,NaN,0,0,0,0
11.764,0.32663,0.32251,0,NaN,0,0,0,0
11.849,0.33391,0.3292,0,NaN,0,0,0,0
11.934,0.33462,0.33014,0,NaN,0,0,0,0
12.019,0.32861,0.32485,0,NaN,0,0,0,0
12.104,0.31933,0.31625,0,NaN,0,0,0,0
12.19,0.31181,0.30917,0,NaN,0,0,0,0
12.275,0.31014,0.30762,0,NaN,0,0,0,0
12.36,0.31531,0.31242,0,NaN,0,0,0,0
12.445,0.32467,0.32089,0,NaN,0,0,0,0
12.531,0.33299,0.32832,0,NaN,0,0,0,0
12.616,0.33528,0.33048,0,NaN,0,0,0,0
12.701,0.3303,0.32619,0,NaN,0,0,0,0
12.786,0.3211,0.31787,0,NaN,0,0,0,0
12.872,0.31281,0.31016,0,NaN,0,0,0,0
12.957,0.30987,0.30739,0,NaN,0,0,0,0
13.042,0.31386,0.31114,0,NaN,0,0,0,0
13.127,0.32268,0.31926,0,NaN,0,0,0,0
13.213,0.3316,0.32723,0,NaN,0,0,0,0
13.298,0.33548,0.33059,0,NaN,0,0,0,0
13.383,0.3319,0.32741,0,NaN,0,0,0,0
13.468,0.32303,0.3195,0,NaN,0,0,0,0
13.554,0.31408,0.31132,0,NaN,0,0,0,0
13.639,0.30991,0.30741,0,NaN,0,0,0,0
13.724,0.31265,0.30999,0,NaN,0,0,0,0
13.809,0.32081,0.31763,0,NaN,0,0,0,0
13.895,0.32997,0.326,0,NaN,0,0,0,0
13.98,0.33513,0.33044,0,NaN,0,0,0,0
14.065,0.33316,0.32846,0,NaN,0,0,0,0
14.15,0.32504,0.32114,0,NaN,0,0,0,0
14.236,0.31558,0.31262,0,NaN,0,0,0,0
14.321,0.31022,0.30767,0,NaN,0,0,0,0
14.406,0.31172,0.30904,0,NaN,0,0,0,0
14.491,0.3191,0.316,0,NaN,0,0,0,0
14.577,0.32833,0.32464,0,NaN,0,0,0,0
14.662,0.33442,0.33007,0,NaN,0,0,0,0
14.747,0.33394,0.3293,0,NaN,0,0,0,0
14.832,0.32692,0.32275,0,NaN,0,0,0,0
14.918,0.3173,0.31405,0,NaN,0,0,0,0
15.003,0.31078,0.30814,0,NaN,0,0,0,0
15.088,0.31101,0.30831,0,NaN,0,0,0,0
15.173,0.31757,0.31444,0,NaN,0,0,0,0
15.258,0.32676,0.32314,0,NaN,0,0,0,0
15.344,0.33358,0.3295,0,NaN,0,0,0,0
15.429,0.33432,0.32994,0,NaN,0,0,0,0
15.514,0.32847,0.32426,0,NaN,0,0,0,0
15.599,0.3191,0.3156,0,NaN,0,0,0,0
15.685,0.3116,0.30883,0,NaN,0,0,0,0
15.77,0.31046,0.30777,0,NaN,0,0,0,0
15.855,0.31616,0.31299,0,NaN,0,0,0,0
15.94,0.32525,0.32155,0,NaN,0,0,0,0
16.026,0.33272,0.3287,0,NaN,0,0,0,0
16.111,0.33454,0.33038,0,NaN,0,0,0,0
16.196,0.32972,0.32565,0,NaN,0,0,0,0
16.281,0.3208,0.31721,0,NaN,0,0,0,0
16.367,0.31265,0.30974,0,NaN,0,0,0,0
16.452,0.3101,0.30745,0,NaN,0,0,0,0
16.537,0.31475,0.31164,0,NaN,0,0,0,0
16.622,0.32374,0.31994,0,NaN,0,0,0,0
16.708,0.33185,0.32769,0,NaN,0,0,0,0
16.793,0.33472,0.33057,0,NaN,0,0,0,0
16.878,0.33086,0.32694,0,NaN,0,0,0,0
16.963,0.32237,0.31883,0,NaN,0,0,0,0
17.049,0.31382,0.31083,0,NaN,0,0,0,0
17.134,0.31001,0.30738,0,NaN,0,0,0,0
17.219,0.31337,0.31043,0,NaN,0,0,0,0
17.304,0.32205,0.3183,0,NaN,0,0,0,0
17.39,0.33088,0.32652,0,NaN,0,0,0,0
17.475,0.33487,0.33052,0,NaN,0,0,0,0
17.56,0.33201,0.32806,0,NaN,0,0,0,0
17.645,0.32393,0.32048,0,NaN,0,0,0,0
17.731,0.31504,0.31207,0,NaN,0,0,0,0
17.816,0.31016,0.30754,0,NaN,0,0,0,0
17.901,0.31215,0.30941,0,NaN,0,0,0,0
17.986,0.32017,0.31665,0,NaN,0,0,0,0
18.072,0.32961,0.32521,0,NaN,0,0,0,0
18.157,0.33489,0.33025,0,NaN,0,0,0,0
18.242,0.33316,0.32898,0,NaN,0,0,0,0
18.327,0.3256,0.32211,0,NaN,0,0,0,0
18.412,0.31639,0.31345,0,NaN,0,0,0,0
18.498,0.3105,0.30792,0,NaN,0,0,0,0
18.583,0.31119,0.30859,0,NaN,0,0,0,0
18.668,0.31826,0.31506,0,NaN,0,0,0,0
18.753,0.32794,0.32375,0,NaN,0,0,0,0
18.839,0.33457,0.32977,0,NaN,0,0,0,0
18.924,0.33425,0.32971,0,NaN,0,0,0,0
19.009,0.32738,0.32365,0,NaN,0,0,0,0
19.094,0.31795,0.31497,0,NaN,0,0,0,0
19.18,0.31108,0.30852,0,NaN,0,0,0,0
19.265,0.31048,0.30796,0,NaN,0,0,0,0
19.35,0.3165,0.31357,0,NaN,0,0,0,0
19.435,0.32601,0.3222,0,NaN,0,0,0,0
19.521,0.33373,0.32905,0,NaN,0,0,0,0
19.606,0.33507,0.33023,0,NaN,0,0,0,0
19.691,0.3292,0.32509,0,NaN,0,0,0,0
19.776,0.31971,0.31654,0,NaN,0,0,0,0
19.862,0.31195,0.30935,0,NaN,0,0,0,0
19.947,0.31004,0.30754,0,NaN,0,0,0,0
20.032,0.31496,0.31217,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_hrefN1_energy.csv <==
0.048285,0.36204,0.36163,0,NaN,0,0,0,0
0.096571,0.36128,0.3609,0,NaN,0,0,0,0
0.14486,0.35992,0.35957,0,NaN,0,0,0,0
0.19314,0.35819,0.35788,0,NaN,0,0,0,0
0.24143,0.35641,0.35614,0,NaN,0,0,0,0
0.28971,0.3549,0.35467,0,NaN,0,0,0,0
0.338,0.35394,0.35373,0,NaN,0,0,0,0
0.38628,0.3537,0.35351,0,NaN,0,0,0,0
0.43457,0.35424,0.35402,0,NaN,0,0,0,0
0.48285,0.35544,0.3552,0,NaN,0,0,0,0
0.53114,0.35709,0.35681,0,NaN,0,0,0,0
0.57942,0.35889,0.35857,0,NaN,0,0,0,0
0.62771,0.36051,0.36015,0,NaN,0,0,0,0
0.676,0.36166,0.36127,0,NaN,0,0,0,0
0.72428,0.36213,0.36172,0,NaN,0,0,0,0
0.77257,0.36183,0.36143,0,NaN,0,0,0,0
0.82085,0.36081,0.36044,0,NaN,0,0,0,0
0.86914,0.35927,0.35893,0,NaN,0,0,0,0
0.91742,0.35748,0.35719,0,NaN,0,0,0,0
0.96571,0.35576,0.35552,0,NaN,0,0,0,0
1.014,0.35444,0.35423,0,NaN,0,0,0,0
1.0623,0.35376,0.35356,0,NaN,0,0,0,0
1.1106,0.35382,0.35362,0,NaN,0,0,0,0
1.1588,0.35464,0.35442,0,NaN,0,0,0,0
1.2071,0.35605,0.35579,0,NaN,0,0,0,0
1.2554,0.3578,0.3575,0,NaN,0,0,0,0
1.3037,0.35957,0.35922,0,NaN,0,0,0,0
1.352,0.36103,0.36066,0,NaN,0,0,0,0
1.4003,0.36193,0.36154,0,NaN,0,0,0,0
1.4486,0.3621,0.3617,0,NaN,0,0,0,0
1.4968,0.3615,0.36112,0,NaN,0,0,0,0
1.5451,0.36025,0.3599,0,NaN,0,0,0,0
1.5934,0.35858,0.35826,0,NaN,0,0,0,0
1.6417,0.35678,0.3565,0,NaN,0,0,0,0
1.69,0.35518,0.35495,0,NaN,0,0,0,0
1.7383,0.35409,0.35388,0,NaN,0,0,0,0
1.7866,0.35369,0.35349,0,NaN,0,0,0,0
1.8348,0.35406,0.35385,0,NaN,0,0,0,0
1.8831,0.35513,0.3549,0,NaN,0,0,0,0
1.9314,0.35671,0.35644,0,NaN,0,0,0,0
1.9797,0.35851,0.35819,0,NaN,0,0,0,0
2.028,0.36019,0.35984,0,NaN,0,0,0,0
2.0763,0.36147,0.36108,0,NaN,0,0,0,0
2.1246,0.36209,0.36169,0,NaN,0,0,0,0
2.1728,0.36196,0.36156,0,NaN,0,0,0,0
2.2211,0.36108,0.3607,0,NaN,0,0,0,0
2.2694,0.35963,0.35929,0,NaN,0,0,0,0
2.3177,0.35787,0.35757,0,NaN,0,0,0,0
2.366,0.35611,0.35585,0,NaN,0,0,0,0
2.4143,0.35468,0.35446,0,NaN,0,0,0,0
2.4626,0.35384,0.35364,0,NaN,0,0,0,0
2.5108,0.35374,0.35354,0,NaN,0,0,0,0
2.5591,0.3544,0.35419,0,NaN,0,0,0,0
2.6074,0.3557,0.35546,0,NaN,0,0,0,0
2.6557,0.3574,0.35712,0,NaN,0,0,0,0
2.704,0.3592,0.35887,0,NaN,0,0,0,0
2.7523,0.36076,0.36039,0,NaN,0,0,0,0
2.8006,0.3618,0.3614,0,NaN,0,0,0,0
2.8488,0.36213,0.36173,0,NaN,0,0,0,0
2.8971,0.36169,0.3613,0,NaN,0,0,0,0
2.9454,0.36057,0.3602,0,NaN,0,0,0,0
2.9937,0.35896,0.35863,0,NaN,0,0,0,0
3.042,0.35716,0.35688,0,NaN,0,0,0,0
3.0903,0.3555,0.35525,0,NaN,0,0,0,0
3.1386,0.35427,0.35406,0,NaN,0,0,0,0
3.1868,0.35371,0.35351,0,NaN,0,0,0,0
3.2351,0.35392,0.35371,0,NaN,0,0,0,0
3.2834,0.35485,0.35462,0,NaN,0,0,0,0
3.3317,0.35634,0.35608,0,NaN,0,0,0,0
3.38,0.35812,0.35781,0,NaN,0,0,0,0
3.4283,0.35986,0.35951,0,NaN,0,0,0,0
3.4765,0.36124,0.36086,0,NaN,0,0,0,0
3.5248,0.36202,0.36162,0,NaN,0,0,0,0
3.5731,0.36205,0.36165,0,NaN,0,0,0,0
3.6214,0.36133,0.36094,0,NaN,0,0,0,0
3.6697,0.35998,0.35963,0,NaN,0,0,0,0
3.718,0.35826,0.35795,0,NaN,0,0,0,0
3.7663,0.35647,0.35621,0,NaN,0,0,0,0
3.8145,0.35495,0.35472,0,NaN,0,0,0,0
3.8628,0.35396,0.35376,0,NaN,0,0,0,0
3.9111,0.3537,0.3535,0,NaN,0,0,0,0
3.9594,0.3542,0.35399,0,NaN,0,0,0,0
4.0077,0.35538,0.35514,0,NaN,0,0,0,0
4.056,0.35702,0.35674,0,NaN,0,0,0,0
4.1043,0.35882,0.3585,0,NaN,0,0,0,0
4.1525,0.36046,0.36009,0,NaN,0,0,0,0
4.2008,0.36163,0.36124,0,NaN,0,0,0,0
4.2491,0.36212,0.36172,0,NaN,0,0,0,0
4.2974,0.36185,0.36145,0,NaN,0,0,0,0
4.3457,0.36086,0.36049,0,NaN,0,0,0,0
4.394,0.35933,0.359,0,NaN,0,0,0,0
4.4423,0.35755,0.35725,0,NaN,0,0,0,0
4.4905,0.35583,0.35558,0,NaN,0,0,0,0
4.5388,0.35449,0.35427,0,NaN,0,0,0,0
4.5871,0.35377,0.35357,0,NaN,0,0,0,0
4.6354,0.35381,0.35361,0,NaN,0,0,0,0
4.6837,0.35459,0.35437,0,NaN,0,0,0,0
4.732,0.35598,0.35573,0,NaN,0,0,0,0
4.7803,0.35772,0.35743,0,NaN,0,0,0,0
4.8285,0.3595,0.35916,0,NaN,0,0,0,0
4.8768,0.36099,0.36061,0,NaN,0,0,0,0
4.9251,0.36191,0.36151,0,NaN,0,0,0,0
4.9734,0.36211,0.36171,0,NaN,0,0,0,0
5.0217,0.36154,0.36115,0,NaN,0,0,0,0
5.07,0.36031,0.35995,0,NaN,0,0,0,0
5.1183,0.35865,0.35833,0,NaN,0,0,0,0
5.1665,0.35685,0.35657,0,NaN,0,0,0,0
5.2148,0.35524,0.355,0,NaN,0,0,0,0
5.2631,0.35412,0.35391,0,NaN,0,0,0,0
5.3114,0.35369,0.35349,0,NaN,0,0,0,0
5.3597,0.35403,0.35382,0,NaN,0,0,0,0
5.408,0.35508,0.35485,0,NaN,0,0,0,0
5.4563,0.35664,0.35637,0,NaN,0,0,0,0
5.5045,0.35844,0.35812,0,NaN,0,0,0,0
5.5528,0.36013,0.35978,0,NaN,0,0,0,0
5.6011,0.36143,0.36104,0,NaN,0,0,0,0
5.6494,0.36208,0.36168,0,NaN,0,0,0,0
5.6977,0.36198,0.36158,0,NaN,0,0,0,0
5.746,0.36113,0.36075,0,NaN,0,0,0,0
5.7942,0.3597,0.35935,0,NaN,0,0,0,0
5.8425,0.35794,0.35764,0,NaN,0,0,0,0
5.8908,0.35617,0.35592,0,NaN,0,0,0,0
5.9391,0.35473,0.3545,0,NaN,0,0,0,0
5.9874,0.35386,0.35366,0,NaN,0,0,0,0
6.0357,0.35373,0.35353,0,NaN,0,0,0,0
6.084,0.35436,0.35415,0,NaN,0,0,0,0
6.1322,0.35564,0.3554,0,NaN,0,0,0,0
6.1805,0.35733,0.35705,0,NaN,0,0,0,0
6.2288,0.35913,0.3588,0,NaN,0,0,0,0
6.2771,0.36071,0.36034,0,NaN,0,0,0,0
6.3254,0.36177,0.36138,0,NaN,0,0,0,0
6.3737,0.36213,0.36173,0,NaN,0,0,0,0
6.422,0.36173,0.36133,0,NaN,0,0,0,0
6.4702,0.36062,0.36026,0,NaN,0,0,0,0
6.5185,0.35903,0.3587,0,NaN,0,0,0,0
6.5668,0.35723,0.35694,0,NaN,0,0,0,0
6.6151,0.35555,0.35531,0,NaN,0,0,0,0
6.6634,0.35431,0.35409,0,NaN,0,0,0,0
6.7117,0.35372,0.35352,0,NaN,0,0,0,0
6.76,0.35389,0.35369,0,NaN,0,0,0,0
6.8082,0.3548,0.35457,0,NaN,0,0,0,0
6.8565,0.35627,0.35601,0,NaN,0,0,0,0
6.9048,0.35804,0.35774,0,NaN,0,0,0,0
6.9531,0.35979,0.35945,0,NaN,0,0,0,0
7.0014,0.3612,0.36082,0,NaN,0,0,0,0
7.0497,0.362,0.3616,0,NaN,0,0,0,0
7.098,0.36206,0.36166,0,NaN,0,0,0,0
7.1462,0.36137,0.36098,0,NaN,0,0,0,0
7.1945,0.36004,0.35969,0,NaN,0,0,0,0
7.2428,0.35833,0.35802,0,NaN,0,0,0,0
7.2911,0.35654,0.35627,0,NaN,0,0,0,0
7.3394,0.355,0.35477,0,NaN,0,0,0,0
7.3877,0.35399,0.35378,0,NaN,0,0,0,0
7.436,0.35369,0.3535,0,NaN,0,0,0,0
7.4842,0.35417,0.35396,0,NaN,0,0,0,0
7.5325,0.35532,0.35508,0,NaN,0,0,0,0
7.5808,0.35695,0.35667,0,NaN,0,0,0,0
7.6291,0.35875,0.35843,0,NaN,0,0,0,0
7.6774,0.3604,0.36004,0,NaN,0,0,0,0
7.7257,0.3616,0.3612,0,NaN,0,0,0,0
7.774,0.36212,0.36172,0,NaN,0,0,0,0
7.8222,0.36188,0.36148,0,NaN,0,0,0,0
7.8705,0.36091,0.36054,0,NaN,0,0,0,0
7.9188,0.3594,0.35906,0,NaN,0,0,0,0
7.9671,0.35762,0.35732,0,NaN,0,0,0,0
8.0154,0.35589,0.35564,0,NaN,0,0,0,0
8.0637,0.35453,0.35431,0,NaN,0,0,0,0
8.1119,0.35378,0.35358,0,NaN,0,0,0,0
8.1602,0.35379,0.35359,0,NaN,0,0,0,0
8.2085,0.35455,0.35433,0,NaN,0,0,0,0
8.2568,0.35592,0.35567,0,NaN,0,0,0,0
8.3051,0.35765,0.35736,0,NaN,0,0,0,0
8.3534,0.35943,0.3591,0,NaN,0,0,0,0
8.4017,0.36094,0.36056,0,NaN,0,0,0,0
8.4499,0.36189,0.36149,0,NaN,0,0,0,0
8.4982,0.36212,0.36171,0,NaN,0,0,0,0
8.5465,0.36158,0.36119,0,NaN,0,0,0,0
8.5948,0.36037,0.36001,0,NaN,0,0,0,0
8.6431,0.35872,0.3584,0,NaN,0,0,0,0
8.6914,0.35691,0.35664,0,NaN,0,0,0,0
8.7397,0.35529,0.35506,0,NaN,0,0,0,0
8.7879,0.35415,0.35394,0,NaN,0,0,0,0
8.8362,0.35369,0.35349,0,NaN,0,0,0,0
8.8845,0.354,0.3538,0,NaN,0,0,0,0
8.9328,0.35503,0.35479,0,NaN,0,0,0,0
8.9811,0.35657,0.3563,0,NaN,0,0,0,0
9.0294,0.35836,0.35805,0,NaN,0,0,0,0
9.0777,0.36007,0.35972,0,NaN,0,0,0,0
9.1259,0.36139,0.361,0,NaN,0,0,0,0
9.1742,0.36207,0.36167,0,NaN,0,0,0,0
9.2225,0.36199,0.36159,0,NaN,0,0,0,0
9.2708,0.36117,0.36079,0,NaN,0,0,0,0
9.3191,0.35976,0.35941,0,NaN,0,0,0,0
9.3674,0.35801,0.35771,0,NaN,0,0,0,0
9.4157,0.35624,0.35598,0,NaN,0,0,0,0
9.4639,0.35478,0.35455,0,NaN,0,0,0,0
9.5122,0.35388,0.35368,0,NaN,0,0,0,0
9.5605,0.35372,0.35352,0,NaN,0,0,0,0
9.6088,0.35433,0.35411,0,NaN,0,0,0,0
9.6571,0.35558,0.35534,0,NaN,0,0,0,0
9.7054,0.35726,0.35698,0,NaN,0,0,0,0
9.7537,0.35906,0.35873,0,NaN,0,0,0,0
9.8019,0.36065,0.36028,0,NaN,0,0,0,0
9.8502,0.36174,0.36135,0,NaN,0,0,0,0
9.8985,0.36213,0.36173,0,NaN,0,0,0,0
9.9468,0.36176,0.36136,0,NaN,0,0,0,0
9.9951,0.36068,0.36031,0,NaN,0,0,0,0
10.043,0.3591,0.35877,0,NaN,0,0,0,0
10.092,0.3573,0.35701,0,NaN,0,0,0,0
10.14,0.35561,0.35537,0,NaN,0,0,0,0
10.188,0.35435,0.35413,0,NaN,0,0,0,0
10.237,0.35373,0.35353,0,NaN,0,0,0,0
10.285,0.35387,0.35367,0,NaN,0,0,0,0
10.333,0.35475,0.35453,0,NaN,0,0,0,0
10.381,0.35621,0.35595,0,NaN,0,0,0,0
10.43,0.35797,0.35767,0,NaN,0,0,0,0
10.478,0.35973,0.35938,0,NaN,0,0,0,0
10.526,0.36115,0.36077,0,NaN,0,0,0,0
10.575,0.36198,0.36158,0,NaN,0,0,0,0
10.623,0.36208,0.36167,0,NaN,0,0,0,0
10.671,0.36141,0.36102,0,NaN,0,0,0,0
10.719,0.3601,0.35975,0,NaN,0,0,0,0
10.768,0.3584,0.35809,0,NaN,0,0,0,0
10.816,0.35661,0.35634,0,NaN,0,0,0,0
10.864,0.35505,0.35482,0,NaN,0,0,0,0
10.913,0.35402,0.35381,0,NaN,0,0,0,0
10.961,0.35369,0.35349,0,NaN,0,0,0,0
11.009,0.35414,0.35393,0,NaN,0,0,0,0
11.057,0.35527,0.35503,0,NaN,0,0,0,0
11.106,0.35688,0.3566,0,NaN,0,0,0,0
11.154,0.35868,0.35836,0,NaN,0,0,0,0
11.202,0.36034,0.35998,0,NaN,0,0,0,0
11.251,0.36156,0.36117,0,NaN,0,0,0,0
11.299,0.36211,0.36171,0,NaN,0,0,0,0
11.347,0.3619,0.3615,0,NaN,0,0,0,0
11.395,0.36096,0.36059,0,NaN,0,0,0,0
11.444,0.35947,0.35913,0,NaN,0,0,0,0
11.492,0.35769,0.35739,0,NaN,0,0,0,0
11.54,0.35595,0.3557,0,NaN,0,0,0,0
11.588,0.35457,0.35435,0,NaN,0,0,0,0
11.637,0.3538,0.3536,0,NaN,0,0,0,0
11.685,0.35378,0.35358,0,NaN,0,0,0,0
11.733,0.35451,0.35429,0,NaN,0,0,0,0
11.782,0.35586,0.35561,0,NaN,0,0,0,0
11.83,0.35758,0.35729,0,NaN,0,0,0,0
11.878,0.35937,0.35903,0,NaN,0,0,0,0
11.926,0.36089,0.36051,0,NaN,0,0,0,0
11.975,0.36186,0.36147,0,NaN,0,0,0,0
12.023,0.36212,0.36172,0,NaN,0,0,0,0
12.071,0.36161,0.36122,0,NaN,0,0,0,0
12.12,0.36043,0.36007,0,NaN,0,0,0,0
12.168,0.35879,0.35846,0,NaN,0,0,0,0
12.216,0.35698,0.35671,0,NaN,0,0,0,0
12.264,0.35535,0.35511,0,NaN,0,0,0,0
12.313,0.35418,0.35397,0,NaN,0,0,0,0
12.361,0.3537,0.3535,0,NaN,0,0,0,0
12.409,0.35398,0.35377,0,NaN,0,0,0,0
12.458,0.35497,0.35474,0,NaN,0,0,0,0
12.506,0.35651,0.35624,0,NaN,0,0,0,0
12.554,0.35829,0.35798,0,NaN,0,0,0,0
12.602,0.36001,0.35966,0,NaN,0,0,0,0
12.651,0.36135,0.36096,0,NaN,0,0,0,0
12.699,0.36206,0.36166,0,NaN,0,0,0,0
12.747,0.36201,0.36161,0,NaN,0,0,0,0
12.796,0.36122,0.36084,0,NaN,0,0,0,0
12.844,0.35982,0.35948,0,NaN,0,0,0,0
12.892,0.35808,0.35777,0,NaN,0,0,0,0
12.94,0.35631,0.35604,0,NaN,0,0,0,0
12.989,0.35482,0.3546,0,NaN,0,0,0,0
13.037,0.3539,0.3537,0,NaN,0,0,0,0
13.085,0.35371,0.35352,0,NaN,0,0,0,0
13.134,0.35429,0.35408,0,NaN,0,0,0,0
13.182,0.35552,0.35528,0,NaN,0,0,0,0
13.23,0.35719,0.35691,0,NaN,0,0,0,0
13.278,0.35899,0.35867,0,NaN,0,0,0,0
13.327,0.3606,0.36023,0,NaN,0,0,0,0
13.375,0.36171,0.36132,0,NaN,0,0,0,0
13.423,0.36213,0.36173,0,NaN,0,0,0,0
13.472,0.36178,0.36139,0,NaN,0,0,0,0
13.52,0.36073,0.36036,0,NaN,0,0,0,0
13.568,0.35916,0.35883,0,NaN,0,0,0,0
13.616,0.35737,0.35708,0,NaN,0,0,0,0
13.665,0.35567,0.35543,0,NaN,0,0,0,0
13.713,0.35438,0.35417,0,NaN,0,0,0,0
13.761,0.35374,0.35354,0,NaN,0,0,0,0
13.81,0.35385,0.35365,0,NaN,0,0,0,0
13.858,0.35471,0.35448,0,NaN,0,0,0,0
13.906,0.35614,0.35588,0,NaN,0,0,0,0
13.954,0.3579,0.3576,0,NaN,0,0,0,0
14.003,0.35966,0.35932,0,NaN,0,0,0,0
14.051,0.36111,0.36073,0,NaN,0,0,0,0
14.099,0.36197,0.36157,0,NaN,0,0,0,0
14.148,0.36209,0.36168,0,NaN,0,0,0,0
14.196,0.36145,0.36106,0,NaN,0,0,0,0
14.244,0.36016,0.35981,0,NaN,0,0,0,0
14.292,0.35847,0.35816,0,NaN,0,0,0,0
14.341,0.35667,0.3564,0,NaN,0,0,0,0
14.389,0.3551,0.35487,0,NaN,0,0,0,0
14.437,0.35404,0.35384,0,NaN,0,0,0,0
14.486,0.35369,0.35349,0,NaN,0,0,0,0
14.534,0.3541,0.3539,0,NaN,0,0,0,0
14.582,0.35521,0.35498,0,NaN,0,0,0,0
14.63,0.35681,0.35654,0,NaN,0,0,0,0
14.679,0.35861,0.35829,0,NaN,0,0,0,0
14.727,0.36028,0.35992,0,NaN,0,0,0,0
14.775,0.36152,0.36113,0,NaN,0,0,0,0
14.824,0.36211,0.3617,0,NaN,0,0,0,0
14.872,0.36192,0.36152,0,NaN,0,0,0,0
14.92,0.36101,0.36063,0,NaN,0,0,0,0
14.968,0.35953,0.35919,0,NaN,0,0,0,0
15.017,0.35776,0.35746,0,NaN,0,0,0,0
15.065,0.35601,0.35576,0,NaN,0,0,0,0
15.113,0.35461,0.35439,0,NaN,0,0,0,0
15.162,0.35382,0.35361,0,NaN,0,0,0,0
15.21,0.35376,0.35356,0,NaN,0,0,0,0
15.258,0.35446,0.35425,0,NaN,0,0,0,0
15.306,0.3558,0.35555,0,NaN,0,0,0,0
15.355,0.35751,0.35722,0,NaN,0,0,0,0
15.403,0.3593,0.35897,0,NaN,0,0,0,0
15.451,0.36084,0.36046,0,NaN,0,0,0,0
15.5,0.36184,0.36144,0,NaN,0,0,0,0
15.548,0.36213,0.36172,0,NaN,0,0,0,0
15.596,0.36165,0.36125,0,NaN,0,0,0,0
15.644,0.36048,0.36012,0,NaN,0,0,0,0
15.693,0.35886,0.35853,0,NaN,0,0,0,0
15.741,0.35705,0.35677,0,NaN,0,0,0,0
15.789,0.35541,0.35517,0,NaN,0,0,0,0
15.838,0.35422,0.35401,0,NaN,0,0,0,0
15.886,0.3537,0.3535,0,NaN,0,0,0,0
15.934,0.35395,0.35375,0,NaN,0,0,0,0
15.982,0.35492,0.35469,0,NaN,0,0,0,0
16.031,0.35644,0.35617,0,NaN,0,0,0,0
16.079,0.35822,0.35791,0,NaN,0,0,0,0
16.127,0.35995,0.3596,0,NaN,0,0,0,0
16.176,0.36131,0.36092,0,NaN,0,0,0,0
16.224,0.36204,0.36164,0,NaN,0,0,0,0
16.272,0.36203,0.36163,0,NaN,0,0,0,0
16.32,0.36126,0.36088,0,NaN,0,0,0,0
16.369,0.35989,0.35954,0,NaN,0,0,0,0
16.417,0.35815,0.35784,0,NaN,0,0,0,0
16.465,0.35637,0.35611,0,NaN,0,0,0,0
16.514,0.35487,0.35465,0,NaN,0,0,0,0
16.562,0.35393,0.35372,0,NaN,0,0,0,0
16.61,0.35371,0.35351,0,NaN,0,0,0,0
16.658,0.35425,0.35404,0,NaN,0,0,0,0
16.707,0.35547,0.35522,0,NaN,0,0,0,0
16.755,0.35712,0.35684,0,NaN,0,0,0,0
16.803,0.35892,0.3586,0,NaN,0,0,0,0
16.852,0.36054,0.36018,0,NaN,0,0,0,0
16.9,0.36168,0.36129,0,NaN,0,0,0,0
16.948,0.36213,0.36173,0,NaN,0,0,0,0
16.996,0.36181,0.36142,0,NaN,0,0,0,0
17.045,0.36078,0.36041,0,NaN,0,0,0,0
17.093,0.35923,0.3589,0,NaN,0,0,0,0
17.141,0.35744,0.35715,0,NaN,0,0,0,0
17.19,0.35573,0.35549,0,NaN,0,0,0,0
17.238,0.35442,0.35421,0,NaN,0,0,0,0
17.286,0.35375,0.35355,0,NaN,0,0,0,0
17.334,0.35383,0.35363,0,NaN,0,0,0,0
17.383,0.35466,0.35444,0,NaN,0,0,0,0
17.431,0.35608,0.35582,0,NaN,0,0,0,0
17.479,0.35783,0.35753,0,NaN,0,0,0,0
17.528,0.3596,0.35926,0,NaN,0,0,0,0
17.576,0.36106,0.36068,0,NaN,0,0,0,0
17.624,0.36194,0.36155,0,NaN,0,0,0,0
17.672,0.3621,0.36169,0,NaN,0,0,0,0
17.721,0.36149,0.3611,0,NaN,0,0,0,0
17.769,0.36022,0.35987,0,NaN,0,0,0,0
17.817,0.35854,0.35822,0,NaN,0,0,0,0
17.866,0.35674,0.35647,0,NaN,0,0,0,0
17.914,0.35516,0.35492,0,NaN,0,0,0,0
17.962,0.35407,0.35387,0,NaN,0,0,0,0
18.01,0.35369,0.35349,0,NaN,0,0,0,0
18.059,0.35407,0.35387,0,NaN,0,0,0,0
18.107,0.35516,0.35492,0,NaN,0,0,0,0
18.155,0.35674,0.35647,0,NaN,0,0,0,0
18.204,0.35854,0.35822,0,NaN,0,0,0,0
18.252,0.36022,0.35987,0,NaN,0,0,0,0
18.3,0.36149,0.3611,0,NaN,0,0,0,0
18.348,0.3621,0.36169,0,NaN,0,0,0,0
18.397,0.36195,0.36155,0,NaN,0,0,0,0
18.445,0.36106,0.36068,0,NaN,0,0,0,0
18.493,0.3596,0.35926,0,NaN,0,0,0,0
18.542,0.35783,0.35753,0,NaN,0,0,0,0
18.59,0.35608,0.35582,0,NaN,0,0,0,0
18.638,0.35466,0.35444,0,NaN,0,0,0,0
18.686,0.35383,0.35363,0,NaN,0,0,0,0
18.735,0.35375,0.35355,0,NaN,0,0,0,0
18.783,0.35442,0.35421,0,NaN,0,0,0,0
18.831,0.35573,0.35549,0,NaN,0,0,0,0
18.88,0.35744,0.35715,0,NaN,0,0,0,0
18.928,0.35923,0.3589,0,NaN,0,0,0,0
18.976,0.36078,0.36041,0,NaN,0,0,0,0
19.024,0.36181,0.36142,0,NaN,0,0,0,0
19.073,0.36213,0.36173,0,NaN,0,0,0,0
19.121,0.36168,0.36129,0,NaN,0,0,0,0
19.169,0.36054,0.36018,0,NaN,0,0,0,0
19.218,0.35892,0.3586,0,NaN,0,0,0,0
19.266,0.35712,0.35684,0,NaN,0,0,0,0
19.314,0.35547,0.35522,0,NaN,0,0,0,0
19.362,0.35425,0.35404,0,NaN,0,0,0,0
19.411,0.35371,0.35351,0,NaN,0,0,0,0
19.459,0.35393,0.35372,0,NaN,0,0,0,0
19.507,0.35487,0.35465,0,NaN,0,0,0,0
19.556,0.35637,0.35611,0,NaN,0,0,0,0
19.604,0.35815,0.35784,0,NaN,0,0,0,0
19.652,0.35989,0.35954,0,NaN,0,0,0,0
19.7,0.36126,0.36088,0,NaN,0,0,0,0
19.749,0.36203,0.36163,0,NaN,0,0,0,0
19.797,0.36204,0.36164,0,NaN,0,0,0,0
19.845,0.36131,0.36092,0,NaN,0,0,0,0
19.894,0.35995,0.3596,0,NaN,0,0,0,0
19.942,0.35822,0.35791,0,NaN,0,0,0,0
19.99,0.35644,0.35617,0,NaN,0,0,0,0
20.038,0.35492,0.35469,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_hrefN2_energy.csv <==
0.024647,0.37163,0.3716,0,NaN,0,0,0,0
0.049293,0.37157,0.37155,0,NaN,0,0,0,0
0.07394,0.37147,0.37145,0,NaN,0,0,0,0
0.098586,0.37132,0.3713,0,NaN,0,0,0,0
0.12323,0.37113,0.37111,0,NaN,0,0,0,0
0.14788,0.37092,0.37089,0,NaN,0,0,0,0
0.17253,0.37068,0.37066,0,NaN,0,0,0,0
0.19717,0.37044,0.37042,0,NaN,0,0,0,0
0.22182,0.37019,0.37018,0,NaN,0,0,0,0
0.24647,0.36997,0.36995,0,NaN,0,0,0,0
0.27111,0.36977,0.36976,0,NaN,0,0,0,0
0.29576,0.36961,0.36959,0,NaN,0,0,0,0
0.32041,0.36949,0.36948,0,NaN,0,0,0,0
0.34505,0.36942,0.36941,0,NaN,0,0,0,0
0.3697,0.3694,0.36939,0,NaN,0,0,0,0
0.39434,0.36944,0.36942,0,NaN,0,0,0,0
0.41899,0.36952,0.36951,0,NaN,0,0,0,0
0.44364,0.36966,0.36964,0,NaN,0,0,0,0
0.46828,0.36983,0.36982,0,NaN,0,0,0,0
0.49293,0.37004,0.37002,0,NaN,0,0,0,0
0.51758,0.37027,0.37025,0,NaN,0,0,0,0
0.54222,0.37051,0.3705,0,NaN,0,0,0,0
0.56687,0.37076,0.37074,0,NaN,0,0,0,0
0.59152,0.37099,0.37097,0,NaN,0,0,0,0
0.61616,0.3712,0.37117,0,NaN,0,0,0,0
0.64081,0.37137,0.37135,0,NaN,0,0,0,0
0.66546,0.37151,0.37148,0,NaN,0,0,0,0
0.6901,0.3716,0.37157,0,NaN,0,0,0,0
0.71475,0.37163,0.37161,0,NaN,0,0,0,0
0.7394,0.37161,0.37159,0,NaN,0,0,0,0
0.76404,0.37155,0.37152,0,NaN,0,0,0,0
0.78869,0.37143,0.3714,0,NaN,0,0,0,0
0.81334,0.37126,0.37124,0,NaN,0,0,0,0
0.83798,0.37106,0.37104,0,NaN,0,0,0,0
0.86263,0.37084,0.37082,0,NaN,0,0,0,0
0.88728,0.3706,0.37058,0,NaN,0,0,0,0
0.91192,0.37036,0.37034,0,NaN,0,0,0,0
0.93657,0.37012,0.3701,0,NaN,0,0,0,0
0.96122,0.3699,0.36989,0,NaN,0,0,0,0
0.98586,0.36971,0.3697,0,NaN,0,0,0,0
1.0105,0.36956,0.36955,0,NaN,0,0,0,0
1.0352,0.36946,0.36945,0,NaN,0,0,0,0
1.0598,0.36941,0.36939,0,NaN,0,0,0,0
1.0844,0.36941,0.36939,0,NaN,0,0,0,0
1.1091,0.36946,0.36945,0,NaN,0,0,0,0
1.1337,0.36956,0.36955,0,NaN,0,0,0,0
1.1584,0.36971,0.3697,0,NaN,0,0,0,0
1.183,0.3699,0.36988,0,NaN,0,0,0,0
1.2077,0.37011,0.3701,0,NaN,0,0,0,0
1.2323,0.37035,0.37033,0,NaN,0,0,0,0
1.257,0.37059,0.37058,0,NaN,0,0,0,0
1.2816,0.37083,0.37081,0,NaN,0,0,0,0
1.3063,0.37106,0.37104,0,NaN,0,0,0,0
1.3309,0.37126,0.37124,0,NaN,0,0,0,0
1.3556,0.37142,0.3714,0,NaN,0,0,0,0
1.3802,0.37154,0.37152,0,NaN,0,0,0,0
1.4049,0.37161,0.37159,0,NaN,0,0,0,0
1.4295,0.37163,0.37161,0,NaN,0,0,0,0
1.4541,0.3716,0.37157,0,NaN,0,0,0,0
1.4788,0.37151,0.37149,0,NaN,0,0,0,0
1.5034,0.37138,0.37135,0,NaN,0,0,0,0
1.5281,0.3712,0.37118,0,NaN,0,0,0,0
1.5527,0.37099,0.37097,0,NaN,0,0,0,0
1.5774,0.37076,0.37074,0,NaN,0,0,0,0
1.602,0.37052,0.3705,0,NaN,0,0,0,0
1.6267,0.37028,0.37026,0,NaN,0,0,0,0
1.6513,0.37005,0.37003,0,NaN,0,0,0,0
1.676,0.36984,0.36982,0,NaN,0,0,0,0
1.7006,0.36966,0.36965,0,NaN,0,0,0,0
1.7253,0.36952,0.36951,0,NaN,0,0,0,0
1.7499,0.36944,0.36942,0,NaN,0,0,0,0
1.7746,0.3694,0.36939,0,NaN,0,0,0,0
1.7992,0.36942,0.3694,0,NaN,0,0,0,0
1.8238,0.36949,0.36947,0,NaN,0,0,0,0
1.8485,0.3696,0.36959,0,NaN,0,0,0,0
1.8731,0.36977,0.36975,0,NaN,0,0,0,0
1.8978,0.36997,0.36995,0,NaN,0,0,0,0
1.9224,0.37019,0.37017,0,NaN,0,0,0,0
1.9471,0.37043,0.37041,0,NaN,0,0,0,0
1.9717,0.37067,0.37065,0,NaN,0,0,0,0
1.9964,0.37091,0.37089,0,NaN,0,0,0,0
2.021,0.37113,0.37111,0,NaN,0,0,0,0
2.0457,0.37132,0.37129,0,NaN,0,0,0,0
2.0703,0.37147,0.37144,0,NaN,0,0,0,0
2.095,0.37157,0.37155,0,NaN,0,0,0,0
2.1196,0.37163,0.3716,0,NaN,0,0,0,0
2.1443,0.37163,0.3716,0,NaN,0,0,0,0
2.1689,0.37158,0.37155,0,NaN,0,0,0,0
2.1935,0.37147,0.37145,0,NaN,0,0,0,0
2.2182,0.37132,0.3713,0,NaN,0,0,0,0
2.2428,0.37114,0.37112,0,NaN,0,0,0,0
2.2675,0.37092,0.3709,0,NaN,0,0,0,0
2.2921,0.37068,0.37067,0,NaN,0,0,0,0
2.3168,0.37044,0.37042,0,NaN,0,0,0,0
2.3414,0.3702,0.37018,0,NaN,0,0,0,0
2.3661,0.36998,0.36996,0,NaN,0,0,0,0
2.3907,0.36978,0.36976,0,NaN,0,0,0,0
2.4154,0.36961,0.3696,0,NaN,0,0,0,0
2.44,0.36949,0.36948,0,NaN,0,0,0,0
2.4647,0.36942,0.36941,0,NaN,0,0,0,0
2.4893,0.3694,0.36939,0,NaN,0,0,0,0
2.5139,0.36943,0.36942,0,NaN,0,0,0,0
2.5386,0.36952,0.36951,0,NaN,0,0,0,0
2.5632,0.36965,0.36964,0,NaN,0,0,0,0
2.5879,0.36983,0.36981,0,NaN,0,0,0,0
2.6125,0.37004,0.37002,0,NaN,0,0,0,0
2.6372,0.37027,0.37025,0,NaN,0,0,0,0
2.6618,0.37051,0.37049,0,NaN,0,0,0,0
2.6865,0.37075,0.37073,0,NaN,0,0,0,0
2.7111,0.37098,0.37096,0,NaN,0,0,0,0
2.7358,0.37119,0.37117,0,NaN,0,0,0,0
2.7604,0.37137,0.37135,0,NaN,0,0,0,0
2.7851,0.37151,0.37148,0,NaN,0,0,0,0
2.8097,0.37159,0.37157,0,NaN,0,0,0,0
2.8344,0.37163,0.37161,0,NaN,0,0,0,0
2.859,0.37162,0.37159,0,NaN,0,0,0,0
2.8836,0.37155,0.37152,0,NaN,0,0,0,0
2.9083,0.37143,0.37141,0,NaN,0,0,0,0
2.9329,0.37127,0.37124,0,NaN,0,0,0,0
2.9576,0.37107,0.37105,0,NaN,0,0,0,0
2.9822,0.37085,0.37083,0,NaN,0,0,0,0
3.0069,0.37061,0.37059,0,NaN,0,0,0,0
3.0315,0.37036,0.37034,0,NaN,0,0,0,0
3.0562,0.37012,0.37011,0,NaN,0,0,0,0
3.0808,0.36991,0.36989,0,NaN,0,0,0,0
3.1055,0.36972,0.3697,0,NaN,0,0,0,0
3.1301,0.36957,0.36955,0,NaN,0,0,0,0
3.1548,0.36946,0.36945,0,NaN,0,0,0,0
3.1794,0.36941,0.36939,0,NaN,0,0,0,0
3.2041,0.3694,0.36939,0,NaN,0,0,0,0
3.2287,0.36946,0.36944,0,NaN,0,0,0,0
3.2533,0.36956,0.36954,0,NaN,0,0,0,0
3.278,0.36971,0.36969,0,NaN,0,0,0,0
3.3026,0.36989,0.36988,0,NaN,0,0,0,0
3.3273,0.37011,0.37009,0,NaN,0,0,0,0
3.3519,0.37034,0.37033,0,NaN,0,0,0,0
3.3766,0.37059,0.37057,0,NaN,0,0,0,0
3.4012,0.37083,0.37081,0,NaN,0,0,0,0
3.4259,0.37105,0.37103,0,NaN,0,0,0,0
3.4505,0.37125,0.37123,0,NaN,0,0,0,0
3.4752,0.37142,0.3714,0,NaN,0,0,0,0
3.4998,0.37154,0.37152,0,NaN,0,0,0,0
3.5245,0.37161,0.37159,0,NaN,0,0,0,0
3.5491,0.37163,0.37161,0,NaN,0,0,0,0
3.5738,0.3716,0.37157,0,NaN,0,0,0,0
3.5984,0.37151,0.37149,0,NaN,0,0,0,0
3.623,0.37138,0.37136,0,NaN,0,0,0,0
3.6477,0.37121,0.37118,0,NaN,0,0,0,0
3.6723,0.371,0.37098,0,NaN,0,0,0,0
3.697,0.37077,0.37075,0,NaN,0,0,0,0
3.7216,0.37053,0.37051,0,NaN,0,0,0,0
3.7463,0.37028,0.37027,0,NaN,0,0,0,0
3.7709,0.37005,0.37004,0,NaN,0,0,0,0
3.7956,0.36984,0.36983,0,NaN,0,0,0,0
3.8202,0.36966,0.36965,0,NaN,0,0,0,0
3.8449,0.36953,0.36951,0,NaN,0,0,0,0
3.8695,0.36944,0.36943,0,NaN,0,0,0,0
3.8942,0.3694,0.36939,0,NaN,0,0,0,0
3.9188,0.36942,0.3694,0,NaN,0,0,0,0
3.9434,0.36948,0.36947,0,NaN,0,0,0,0
3.9681,0.3696,0.36959,0,NaN,0,0,0,0
3.9927,0.36976,0.36975,0,NaN,0,0,0,0
4.0174,0.36996,0.36994,0,NaN,0,0,0,0
4.042,0.37018,0.37017,0,NaN,0,0,0,0
4.0667,0.37042,0.37041,0,NaN,0,0,0,0
4.0913,0.37067,0.37065,0,NaN,0,0,0,0
4.116,0.3709,0.37088,0,NaN,0,0,0,0
4.1406,0.37112,0.3711,0,NaN,0,0,0,0
4.1653,0.37131,0.37129,0,NaN,0,0,0,0
4.1899,0.37146,0.37144,0,NaN,0,0,0,0
4.2146,0.37157,0.37154,0,NaN,0,0,0,0
4.2392,0.37163,0.3716,0,NaN,0,0,0,0
4.2639,0.37163,0.3716,0,NaN,0,0,0,0
4.2885,0.37158,0.37155,0,NaN,0,0,0,0
4.3131,0.37148,0.37145,0,NaN,0,0,0,0
4.3378,0.37133,0.37131,0,NaN,0,0,0,0
4.3624,0.37114,0.37112,0,NaN,0,0,0,0
4.3871,0.37093,0.37091,0,NaN,0,0,0,0
4.4117,0.37069,0.37067,0,NaN,0,0,0,0
4.4364,0.37045,0.37043,0,NaN,0,0,0,0
4.461,0.37021,0.37019,0,NaN,0,0,0,0
4.4857,0.36998,0.36996,0,NaN,0,0,0,0
4.5103,0.36978,0.36977,0,NaN,0,0,0,0
4.535,0.36961,0.3696,0,NaN,0,0,0,0
4.5596,0.36949,0.36948,0,NaN,0,0,0,0
4.5843,0.36942,0.36941,0,NaN,0,0,0,0
4.6089,0.3694,0.36939,0,NaN,0,0,0,0
4.6336,0.36943,0.36942,0,NaN,0,0,0,0
4.6582,0.36952,0.3695,0,NaN,0,0,0,0
4.6828,0.36965,0.36964,0,NaN,0,0,0,0
4.7075,0.36982,0.36981,0,NaN,0,0,0,0
4.7321,0.37003,0.37001,0,NaN,0,0,0,0
4.7568,0.37026,0.37024,0,NaN,0,0,0,0
4.7814,0.3705,0.37048,0,NaN,0,0,0,0
4.8061,0.37075,0.37073,0,NaN,0,0,0,0
4.8307,0.37098,0.37096,0,NaN,0,0,0,0
4.8554,0.37119,0.37117,0,NaN,0,0,0,0
4.88,0.37137,0.37134,0,NaN,0,0,0,0
4.9047,0.3715,0.37148,0,NaN,0,0,0,0
4.9293,0.37159,0.37157,0,NaN,0,0,0,0
4.954,0.37163,0.37161,0,NaN,0,0,0,0
4.9786,0.37162,0.37159,0,NaN,0,0,0,0
5.0033,0.37155,0.37152,0,NaN,0,0,0,0
5.0279,0.37143,0.37141,0,NaN,0,0,0,0
5.0525,0.37127,0.37125,0,NaN,0,0,0,0
5.0772,0.37107,0.37105,0,NaN,0,0,0,0
5.1018,0.37085,0.37083,0,NaN,0,0,0,0
5.1265,0.37061,0.37059,0,NaN,0,0,0,0
5.1511,0.37037,0.37035,0,NaN,0,0,0,0
5.1758,0.37013,0.37011,0,NaN,0,0,0,0
5.2004,0.36991,0.3699,0,NaN,0,0,0,0
5.2251,0.36972,0.36971,0,NaN,0,0,0,0
5.2497,0.36957,0.36956,0,NaN,0,0,0,0
5.2744,0.36946,0.36945,0,NaN,0,0,0,0
5.299,0.36941,0.3694,0,NaN,0,0,0,0
5.3237,0.3694,0.36939,0,NaN,0,0,0,0
5.3483,0.36945,0.36944,0,NaN,0,0,0,0
5.373,0.36956,0.36954,0,NaN,0,0,0,0
5.3976,0.3697,0.36969,0,NaN,0,0,0,0
5.4222,0.36989,0.36987,0,NaN,0,0,0,0
5.4469,0.3701,0.37009,0,NaN,0,0,0,0
5.4715,0.37034,0.37032,0,NaN,0,0,0,0
5.4962,0.37058,0.37056,0,NaN,0,0,0,0
5.5208,0.37082,0.3708,0,NaN,0,0,0,0
5.5455,0.37105,0.37103,0,NaN,0,0,0,0
5.5701,0.37125,0.37123,0,NaN,0,0,0,0
5.5948,0.37142,0.37139,0,NaN,0,0,0,0
5.6194,0.37154,0.37151,0,NaN,0,0,0,0
5.6441,0.37161,0.37159,0,NaN,0,0,0,0
5.6687,0.37163,0.37161,0,NaN,0,0,0,0
5.6934,0.3716,0.37158,0,NaN,0,0,0,0
5.718,0.37152,0.37149,0,NaN,0,0,0,0
5.7426,0.37138,0.37136,0,NaN,0,0,0,0
5.7673,0.37121,0.37119,0,NaN,0,0,0,0
5.7919,0.371,0.37098,0,NaN,0,0,0,0
5.8166,0.37077,0.37075,0,NaN,0,0,0,0
5.8412,0.37053,0.37051,0,NaN,0,0,0,0
5.8659,0.37029,0.37027,0,NaN,0,0,0,0
5.8905,0.37006,0.37004,0,NaN,0,0,0,0
5.9152,0.36985,0.36983,0,NaN,0,0,0,0
5.9398,0.36967,0.36965,0,NaN,0,0,0,0
5.9645,0.36953,0.36952,0,NaN,0,0,0,0
5.9891,0.36944,0.36943,0,NaN,0,0,0,0
6.0138,0.3694,0.36939,0,NaN,0,0,0,0
6.0384,0.36941,0.3694,0,NaN,0,0,0,0
6.0631,0.36948,0.36947,0,NaN,0,0,0,0
6.0877,0.3696,0.36958,0,NaN,0,0,0,0
6.1123,0.36976,0.36974,0,NaN,0,0,0,0
6.137,0.36995,0.36994,0,NaN,0,0,0,0
6.1616,0.37018,0.37016,0,NaN,0,0,0,0
6.1863,0.37042,0.3704,0,NaN,0,0,0,0
6.2109,0.37066,0.37064,0,NaN,0,0,0,0
6.2356,0.3709,0.37088,0,NaN,0,0,0,0
6.2602,0.37112,0.3711,0,NaN,0,0,0,0
6.2849,0.37131,0.37129,0,NaN,0,0,0,0
6.3095,0.37146,0.37144,0,NaN,0,0,0,0
6.3342,0.37157,0.37154,0,NaN,0,0,0,0
6.3588,0.37162,0.3716,0,NaN,0,0,0,0
6.3835,0.37163,0.3716,0,NaN,0,0,0,0
6.4081,0.37158,0.37155,0,NaN,0,0,0,0
6.4328,0.37148,0.37145,0,NaN,0,0,0,0
6.4574,0.37133,0.37131,0,NaN,0,0,0,0
6.482,0.37115,0.37112,0,NaN,0,0,0,0
6.5067,0.37093,0.37091,0,NaN,0,0,0,0
6.5313,0.3707,0.37068,0,NaN,0,0,0,0
6.556,0.37045,0.37043,0,NaN,0,0,0,0
6.5806,0.37021,0.37019,0,NaN,0,0,0,0
6.6053,0.36999,0.36997,0,NaN,0,0,0,0
6.6299,0.36978,0.36977,0,NaN,0,0,0,0
6.6546,0.36962,0.3696,0,NaN,0,0,0,0
6.6792,0.3695,0.36948,0,NaN,0,0,0,0
6.7039,0.36942,0.36941,0,NaN,0,0,0,0
6.7285,0.3694,0.36939,0,NaN,0,0,0,0
6.7532,0.36943,0.36942,0,NaN,0,0,0,0
6.7778,0.36951,0.3695,0,NaN,0,0,0,0
6.8025,0.36965,0.36963,0,NaN,0,0,0,0
6.8271,0.36982,0.3698,0,NaN,0,0,0,0
6.8517,0.37003,0.37001,0,NaN,0,0,0,0
6.8764,0.37026,0.37024,0,NaN,0,0,0,0
6.901,0.3705,0.37048,0,NaN,0,0,0,0
6.9257,0.37074,0.37072,0,NaN,0,0,0,0
6.9503,0.37097,0.37095,0,NaN,0,0,0,0
6.975,0.37118,0.37116,0,NaN,0,0,0,0
6.9996,0.37136,0.37134,0,NaN,0,0,0,0
7.0243,0.3715,0.37148,0,NaN,0,0,0,0
7.0489,0.37159,0.37157,0,NaN,0,0,0,0
7.0736,0.37163,0.37161,0,NaN,0,0,0,0
7.0982,0.37162,0.37159,0,NaN,0,0,0,0
7.1229,0.37155,0.37153,0,NaN,0,0,0,0
7.1475,0.37144,0.37141,0,NaN,0,0,0,0
7.1721,0.37128,0.37125,0,NaN,0,0,0,0
7.1968,0.37108,0.37106,0,NaN,0,0,0,0
7.2214,0.37086,0.37084,0,NaN,0,0,0,0
7.2461,0.37062,0.3706,0,NaN,0,0,0,0
7.2707,0.37037,0.37036,0,NaN,0,0,0,0
7.2954,0.37014,0.37012,0,NaN,0,0,0,0
7.32,0.36992,0.3699,0,NaN,0,0,0,0
7.3447,0.36973,0.36971,0,NaN,0,0,0,0
7.3693,0.36957,0.36956,0,NaN,0,0,0,0
7.394,0.36947,0.36945,0,NaN,0,0,0,0
7.4186,0.36941,0.3694,0,NaN,0,0,0,0
7.4433,0.3694,0.36939,0,NaN,0,0,0,0
7.4679,0.36945,0.36944,0,NaN,0,0,0,0
7.4926,0.36955,0.36954,0,NaN,0,0,0,0
7.5172,0.3697,0.36968,0,NaN,0,0,0,0
7.5418,0.36988,0.36987,0,NaN,0,0,0,0
7.5665,0.3701,0.37008,0,NaN,0,0,0,0
7.5911,0.37033,0.37032,0,NaN,0,0,0,0
7.6158,0.37058,0.37056,0,NaN,0,0,0,0
7.6404,0.37082,0.3708,0,NaN,0,0,0,0
7.6651,0.37104,0.37102,0,NaN,0,0,0,0
7.6897,0.37125,0.37122,0,NaN,0,0,0,0
7.7144,0.37141,0.37139,0,NaN,0,0,0,0
7.739,0.37154,0.37151,0,NaN,0,0,0,0
7.7637,0.37161,0.37159,0,NaN,0,0,0,0
7.7883,0.37163,0.37161,0,NaN,0,0,0,0
7.813,0.3716,0.37158,0,NaN,0,0,0,0
7.8376,0.37152,0.37149,0,NaN,0,0,0,0
7.8623,0.37139,0.37136,0,NaN,0,0,0,0
7.8869,0.37122,0.37119,0,NaN,0,0,0,0
7.9115,0.37101,0.37099,0,NaN,0,0,0,0
7.9362,0.37078,0.37076,0,NaN,0,0,0,0
7.9608,0.37054,0.37052,0,NaN,0,0,0,0
7.9855,0.37029,0.37028,0,NaN,0,0,0,0
8.0101,0.37006,0.37005,0,NaN,0,0,0,0
8.0348,0.36985,0.36984,0,NaN,0,0,0,0
8.0594,0.36967,0.36966,0,NaN,0,0,0,0
8.0841,0.36953,0.36952,0,NaN,0,0,0,0
8.1087,0.36944,0.36943,0,NaN,0,0,0,0
8.1334,0.3694,0.36939,0,NaN,0,0,0,0
8.158,0.36941,0.3694,0,NaN,0,0,0,0
8.1827,0.36948,0.36947,0,NaN,0,0,0,0
8.2073,0.36959,0.36958,0,NaN,0,0,0,0
8.232,0.36975,0.36974,0,NaN,0,0,0,0
8.2566,0.36995,0.36993,0,NaN,0,0,0,0
8.2812,0.37017,0.37016,0,NaN,0,0,0,0
8.3059,0.37041,0.37039,0,NaN,0,0,0,0
8.3305,0.37066,0.37064,0,NaN,0,0,0,0
8.3552,0.37089,0.37087,0,NaN,0,0,0,0
8.3798,0.37111,0.37109,0,NaN,0,0,0,0
8.4045,0.3713,0.37128,0,NaN,0,0,0,0
8.4291,0.37146,0.37143,0,NaN,0,0,0,0
8.4538,0.37157,0.37154,0,NaN,0,0,0,0
8.4784,0.37162,0.3716,0,NaN,0,0,0,0
8.5031,0.37163,0.3716,0,NaN,0,0,0,0
8.5277,0.37158,0.37156,0,NaN,0,0,0,0
8.5524,0.37148,0.37146,0,NaN,0,0,0,0
8.577,0.37134,0.37131,0,NaN,0,0,0,0
8.6016,0.37115,0.37113,0,NaN,0,0,0,0
8.6263,0.37094,0.37092,0,NaN,0,0,0,0
8.6509,0.3707,0.37068,0,NaN,0,0,0,0
8.6756,0.37046,0.37044,0,NaN,0,0,0,0
8.7002,0.37022,0.3702,0,NaN,0,0,0,0
8.7249,0.36999,0.36997,0,NaN,0,0,0,0
8.7495,0.36979,0.36977,0,NaN,0,0,0,0
8.7742,0.36962,0.36961,0,NaN,0,0,0,0
8.7988,0.3695,0.36948,0,NaN,0,0,0,0
8.8235,0.36942,0.36941,0,NaN,0,0,0,0
8.8481,0.3694,0.36939,0,NaN,0,0,0,0
8.8728,0.36943,0.36942,0,NaN,0,0,0,0
8.8974,0.36951,0.3695,0,NaN,0,0,0,0
8.9221,0.36964,0.36963,0,NaN,0,0,0,0
8.9467,0.36981,0.3698,0,NaN,0,0,0,0
8.9713,0.37002,0.37,0,NaN,0,0,0,0
8.996,0.37025,0.37023,0,NaN,0,0,0,0
9.0206,0.37049,0.37047,0,NaN,0,0,0,0
9.0453,0.37073,0.37071,0,NaN,0,0,0,0
9.0699,0.37097,0.37095,0,NaN,0,0,0,0
9.0946,0.37118,0.37116,0,NaN,0,0,0,0
9.1192,0.37136,0.37134,0,NaN,0,0,0,0
9.1439,0.3715,0.37147,0,NaN,0,0,0,0
9.1685,0.37159,0.37157,0,NaN,0,0,0,0
9.1932,0.37163,0.37161,0,NaN,0,0,0,0
9.2178,0.37162,0.37159,0,NaN,0,0,0,0
9.2425,0.37155,0.37153,0,NaN,0,0,0,0
9.2671,0.37144,0.37142,0,NaN,0,0,0,0
9.2918,0.37128,0.37126,0,NaN,0,0,0,0
9.3164,0.37108,0.37106,0,NaN,0,0,0,0
9.341,0.37086,0.37084,0,NaN,0,0,0,0
9.3657,0.37062,0.3706,0,NaN,0,0,0,0
9.3903,0.37038,0.37036,0,NaN,0,0,0,0
9.415,0.37014,0.37012,0,NaN,0,0,0,0
9.4396,0.36992,0.36991,0,NaN,0,0,0,0
9.4643,0.36973,0.36972,0,NaN,0,0,0,0
9.4889,0.36958,0.36956,0,NaN,0,0,0,0
9.5136,0.36947,0.36945,0,NaN,0,0,0,0
9.5382,0.36941,0.3694,0,NaN,0,0,0,0
9.5629,0.3694,0.36939,0,NaN,0,0,0,0
9.5875,0.36945,0.36944,0,NaN,0,0,0,0
9.6122,0.36955,0.36954,0,NaN,0,0,0,0
9.6368,0.36969,0.36968,0,NaN,0,0,0,0
9.6615,0.36988,0.36986,0,NaN,0,0,0,0
9.6861,0.37009,0.37008,0,NaN,0,0,0,0
9.7107,0.37033,0.37031,0,NaN,0,0,0,0
9.7354,0.37057,0.37055,0,NaN,0,0,0,0
9.76,0.37081,0.37079,0,NaN,0,0,0,0
9.7847,0.37104,0.37102,0,NaN,0,0,0,0
9.8093,0.37124,0.37122,0,NaN,0,0,0,0
9.834,0.37141,0.37138,0,NaN,0,0,0,0
9.8586,0.37153,0.37151,0,NaN,0,0,0,0
9.8833,0.37161,0.37158,0,NaN,0,0,0,0
9.9079,0.37163,0.37161,0,NaN,0,0,0,0
9.9326,0.3716,0.37158,0,NaN,0,0,0,0
9.9572,0.37152,0.3715,0,NaN,0,0,0,0
9.9819,0.37139,0.37137,0,NaN,0,0,0,0
10.007,0.37122,0.3712,0,NaN,0,0,0,0
10.031,0.37101,0.37099,0,NaN,0,0,0,0
10.056,0.37079,0.37077,0,NaN,0,0,0,0
10.08,0.37054,0.37052,0,NaN,0,0,0,0
10.105,0.3703,0.37028,0,NaN,0,0,0,0
10.13,0.37007,0.37005,0,NaN,0,0,0,0
10.154,0.36986,0.36984,0,NaN,0,0,0,0
10.179,0.36968,0.36966,0,NaN,0,0,0,0
10.204,0.36954,0.36952,0,NaN,0,0,0,0
10.228,0.36944,0.36943,0,NaN,0,0,0,0
10.253,0.3694,0.36939,0,NaN,0,0,0,0
10.278,0.36941,0.3694,0,NaN,0,0,0,0
10.302,0.36948,0.36946,0,NaN,0,0,0,0
10.327,0.36959,0.36958,0,NaN,0,0,0,0
10.352,0.36975,0.36974,0,NaN,0,0,0,0
10.376,0.36994,0.36993,0,NaN,0,0,0,0
10.401,0.37017,0.37015,0,NaN,0,0,0,0
10.425,0.37041,0.37039,0,NaN,0,0,0,0
10.45,0.37065,0.37063,0,NaN,0,0,0,0
10.475,0.37089,0.37087,0,NaN,0,0,0,0
10.499,0.37111,0.37109,0,NaN,0,0,0,0
10.524,0.3713,0.37128,0,NaN,0,0,0,0
10.549,0.37145,0.37143,0,NaN,0,0,0,0
10.573,0.37156,0.37154,0,NaN,0,0,0,0
10.598,0.37162,0.3716,0,NaN,0,0,0,0
10.623,0.37163,0.3716,0,NaN,0,0,0,0
10.647,0.37158,0.37156,0,NaN,0,0,0,0
10.672,0.37148,0.37146,0,NaN,0,0,0,0
10.697,0.37134,0.37132,0,NaN,0,0,0,0
10.721,0.37116,0.37113,0,NaN,0,0,0,0
10.746,0.37094,0.37092,0,NaN,0,0,0,0
10.771,0.37071,0.37069,0,NaN,0,0,0,0
10.795,0.37046,0.37045,0,NaN,0,0,0,0
10.82,0.37022,0.37021,0,NaN,0,0,0,0
10.844,0.37,0.36998,0,NaN,0,0,0,0
10.869,0.36979,0.36978,0,NaN,0,0,0,0
10.894,0.36963,0.36961,0,NaN,0,0,0,0
10.918,0.3695,0.36949,0,NaN,0,0,0,0
10.943,0.36942,0.36941,0,NaN,0,0,0,0
10.968,0.3694,0.36939,0,NaN,0,0,0,0
10.992,0.36943,0.36942,0,NaN,0,0,0,0
11.017,0.36951,0.3695,0,NaN,0,0,0,0
11.042,0.36964,0.36962,0,NaN,0,0,0,0
11.066,0.36981,0.3698,0,NaN,0,0,0,0
11.091,0.37001,0.37,0,NaN,0,0,0,0
11.116,0.37024,0.37023,0,NaN,0,0,0,0
11.14,0.37049,0.37047,0,NaN,0,0,0,0
11.165,0.37073,0.37071,0,NaN,0,0,0,0
11.19,0.37096,0.37094,0,NaN,0,0,0,0
11.214,0.37117,0.37115,0,NaN,0,0,0,0
11.239,0.37135,0.37133,0,NaN,0,0,0,0
11.263,0.3715,0.37147,0,NaN,0,0,0,0
11.288,0.37159,0.37156,0,NaN,0,0,0,0
11.313,0.37163,0.37161,0,NaN,0,0,0,0
11.337,0.37162,0.37159,0,NaN,0,0,0,0
11.362,0.37156,0.37153,0,NaN,0,0,0,0
11.387,0.37144,0.37142,0,NaN,0,0,0,0
11.411,0.37128,0.37126,0,NaN,0,0,0,0
11.436,0.37109,0.37107,0,NaN,0,0,0,0
11.461,0.37087,0.37085,0,NaN,0,0,0,0
11.485,0.37063,0.37061,0,NaN,0,0,0,0
11.51,0.37038,0.37037,0,NaN,0,0,0,0
11.535,0.37015,0.37013,0,NaN,0,0,0,0
11.559,0.36993,0.36991,0,NaN,0,0,0,0
11.584,0.36973,0.36972,0,NaN,0,0,0,0
11.609,0.36958,0.36957,0,NaN,0,0,0,0
11.633,0.36947,0.36946,0,NaN,0,0,0,0
11.658,0.36941,0.3694,0,NaN,0,0,0,0
11.682,0.3694,0.36939,0,NaN,0,0,0,0
11.707,0.36945,0.36944,0,NaN,0,0,0,0
11.732,0.36955,0.36953,0,NaN,0,0,0,0
11.756,0.36969,0.36968,0,NaN,0,0,0,0
11.781,0.36987,0.36986,0,NaN,0,0,0,0
11.806,0.37009,0.37007,0,NaN,0,0,0,0
11.83,0.37032,0.3703,0,NaN,0,0,0,0
11.855,0.37057,0.37055,0,NaN,0,0,0,0
11.88,0.37081,0.37079,0,NaN,0,0,0,0
11.904,0.37103,0.37101,0,NaN,0,0,0,0
11.929,0.37124,0.37121,0,NaN,0,0,0,0
11.954,0.37141,0.37138,0,NaN,0,0,0,0
11.978,0.37153,0.37151,0,NaN,0,0,0,0
12.003,0.37161,0.37158,0,NaN,0,0,0,0
12.028,0.37163,0.37161,0,NaN,0,0,0,0
12.052,0.3716,0.37158,0,NaN,0,0,0,0
12.077,0.37152,0.3715,0,NaN,0,0,0,0
12.101,0.3714,0.37137,0,NaN,0,0,0,0
12.126,0.37122,0.3712,0,NaN,0,0,0,0
12.151,0.37102,0.371,0,NaN,0,0,0,0
12.175,0.37079,0.37077,0,NaN,0,0,0,0
12.2,0.37055,0.37053,0,NaN,0,0,0,0
12.225,0.37031,0.37029,0,NaN,0,0,0,0
12.249,0.37007,0.37006,0,NaN,0,0,0,0
12.274,0.36986,0.36985,0,NaN,0,0,0,0
12.299,0.36968,0.36967,0,NaN,0,0,0,0
12.323,0.36954,0.36953,0,NaN,0,0,0,0
12.348,0.36944,0.36943,0,NaN,0,0,0,0
12.373,0.3694,0.36939,0,NaN,0,0,0,0
12.397,0.36941,0.3694,0,NaN,0,0,0,0
12.422,0.36948,0.36946,0,NaN,0,0,0,0
12.447,0.36959,0.36957,0,NaN,0,0,0,0
12.471,0.36975,0.36973,0,NaN,0,0,0,0
12.496,0.36994,0.36992,0,NaN,0,0,0,0
12.52,0.37016,0.37015,0,NaN,0,0,0,0
12.545,0.3704,0.37038,0,NaN,0,0,0,0
12.57,0.37064,0.37063,0,NaN,0,0,0,0
12.594,0.37088,0.37086,0,NaN,0,0,0,0
12.619,0.3711,0.37108,0,NaN,0,0,0,0
12.644,0.3713,0.37127,0,NaN,0,0,0,0
12.668,0.37145,0.37143,0,NaN,0,0,0,0
12.693,0.37156,0.37154,0,NaN,0,0,0,0
12.718,0.37162,0.3716,0,NaN,0,0,0,0
12.742,0.37163,0.3716,0,NaN,0,0,0,0
12.767,0.37158,0.37156,0,NaN,0,0,0,0
12.792,0.37149,0.37146,0,NaN,0,0,0,0
12.816,0.37134,0.37132,0,NaN,0,0,0,0
12.841,0.37116,0.37114,0,NaN,0,0,0,0
12.866,0.37095,0.37093,0,NaN,0,0,0,0
12.89,0.37071,0.37069,0,NaN,0,0,0,0
12.915,0.37047,0.37045,0,NaN,0,0,0,0
12.939,0.37023,0.37021,0,NaN,0,0,0,0
12.964,0.37,0.36998,0,NaN,0,0,0,0
12.989,0.3698,0.36978,0,NaN,0,0,0,0
13.013,0.36963,0.36962,0,NaN,0,0,0,0
13.038,0.3695,0.36949,0,NaN,0,0,0,0
13.063,0.36942,0.36941,0,NaN,0,0,0,0
13.087,0.3694,0.36939,0,NaN,0,0,0,0
13.112,0.36943,0.36941,0,NaN,0,0,0,0
13.137,0.36951,0.36949,0,NaN,0,0,0,0
13.161,0.36964,0.36962,0,NaN,0,0,0,0
13.186,0.36981,0.36979,0,NaN,0,0,0,0
13.211,0.37001,0.36999,0,NaN,0,0,0,0
13.235,0.37024,0.37022,0,NaN,0,0,0,0
13.26,0.37048,0.37046,0,NaN,0,0,0,0
13.284,0.37072,0.3707,0,NaN,0,0,0,0
13.309,0.37096,0.37094,0,NaN,0,0,0,0
13.334,0.37117,0.37115,0,NaN,0,0,0,0
13.358,0.37135,0.37133,0,NaN,0,0,0,0
13.383,0.37149,0.37147,0,NaN,0,0,0,0
13.408,0.37159,0.37156,0,NaN,0,0,0,0
13.432,0.37163,0.37161,0,NaN,0,0,0,0
13.457,0.37162,0.3716,0,NaN,0,0,0,0
13.482,0.37156,0.37153,0,NaN,0,0,0,0
13.506,0.37145,0.37142,0,NaN,0,0,0,0
13.531,0.37129,0.37127,0,NaN,0,0,0,0
13.556,0.37109,0.37107,0,NaN,0,0,0,0
13.58,0.37087,0.37085,0,NaN,0,0,0,0
13.605,0.37063,0.37062,0,NaN,0,0,0,0
13.63,0.37039,0.37037,0,NaN,0,0,0,0
13.654,0.37015,0.37014,0,NaN,0,0,0,0
13.679,0.36993,0.36992,0,NaN,0,0,0,0
13.703,0.36974,0.36972,0,NaN,0,0,0,0
13.728,0.36958,0.36957,0,NaN,0,0,0,0
13.753,0.36947,0.36946,0,NaN,0,0,0,0
13.777,0.36941,0.3694,0,NaN,0,0,0,0
13.802,0.3694,0.36939,0,NaN,0,0,0,0
13.827,0.36945,0.36943,0,NaN,0,0,0,0
13.851,0.36954,0.36953,0,NaN,0,0,0,0
13.876,0.36969,0.36967,0,NaN,0,0,0,0
13.901,0.36987,0.36985,0,NaN,0,0,0,0
13.925,0.37008,0.37007,0,NaN,0,0,0,0
13.95,0.37032,0.3703,0,NaN,0,0,0,0
13.975,0.37056,0.37054,0,NaN,0,0,0,0
13.999,0.3708,0.37078,0,NaN,0,0,0,0
14.024,0.37103,0.37101,0,NaN,0,0,0,0
14.049,0.37123,0.37121,0,NaN,0,0,0,0
14.073,0.3714,0.37138,0,NaN,0,0,0,0
14.098,0.37153,0.3715,0,NaN,0,0,0,0
14.122,0.37161,0.37158,0,NaN,0,0,0,0
14.147,0.37163,0.37161,0,NaN,0,0,0,0
14.172,0.37161,0.37158,0,NaN,0,0,0,0
14.196,0.37153,0.3715,0,NaN,0,0,0,0
14.221,0.3714,0.37138,0,NaN,0,0,0,0
14.246,0.37123,0.37121,0,NaN,0,0,0,0
14.27,0.37103,0.371,0,NaN,0,0,0,0
14.295,0.3708,0.37078,0,NaN,0,0,0,0
14.32,0.37056,0.37054,0,NaN,0,0,0,0
14.344,0.37031,0.37029,0,NaN,0,0,0,0
14.369,0.37008,0.37006,0,NaN,0,0,0,0
14.394,0.36987,0.36985,0,NaN,0,0,0,0
14.418,0.36968,0.36967,0,NaN,0,0,0,0
14.443,0.36954,0.36953,0,NaN,0,0,0,0
14.468,0.36945,0.36943,0,NaN,0,0,0,0
14.492,0.3694,0.36939,0,NaN,0,0,0,0
14.517,0.36941,0.3694,0,NaN,0,0,0,0
14.541,0.36947,0.36946,0,NaN,0,0,0,0
14.566,0.36959,0.36957,0,NaN,0,0,0,0
14.591,0.36974,0.36973,0,NaN,0,0,0,0
14.615,0.36994,0.36992,0,NaN,0,0,0,0
14.64,0.37016,0.37014,0,NaN,0,0,0,0
14.665,0.37039,0.37038,0,NaN,0,0,0,0
14.689,0.37064,0.37062,0,NaN,0,0,0,0
14.714,0.37088,0.37086,0,NaN,0,0,0,0
14.739,0.3711,0.37108,0,NaN,0,0,0,0
14.763,0.37129,0.37127,0,NaN,0,0,0,0
14.788,0.37145,0.37142,0,NaN,0,0,0,0
14.813,0.37156,0.37153,0,NaN,0,0,0,0
14.837,0.37162,0.3716,0,NaN,0,0,0,0
14.862,0.37163,0.37161,0,NaN,0,0,0,0
14.887,0.37159,0.37156,0,NaN,0,0,0,0
14.911,0.37149,0.37147,0,NaN,0,0,0,0
14.936,0.37135,0.37132,0,NaN,0,0,0,0
14.96,0.37117,0.37114,0,NaN,0,0,0,0
14.985,0.37095,0.37093,0,NaN,0,0,0,0
15.01,0.37072,0.3707,0,NaN,0,0,0,0
15.034,0.37048,0.37046,0,NaN,0,0,0,0
15.059,0.37023,0.37022,0,NaN,0,0,0,0
15.084,0.37001,0.36999,0,NaN,0,0,0,0
15.108,0.3698,0.36979,0,NaN,0,0,0,0
15.133,0.36963,0.36962,0,NaN,0,0,0,0
15.158,0.36951,0.36949,0,NaN,0,0,0,0
15.182,0.36943,0.36941,0,NaN,0,0,0,0
15.207,0.3694,0.36939,0,NaN,0,0,0,0
15.232,0.36943,0.36941,0,NaN,0,0,0,0
15.256,0.3695,0.36949,0,NaN,0,0,0,0
15.281,0.36963,0.36962,0,NaN,0,0,0,0
15.306,0.3698,0.36979,0,NaN,0,0,0,0
15.33,0.37,0.36999,0,NaN,0,0,0,0
15.355,0.37023,0.37022,0,NaN,0,0,0,0
15.379,0.37047,0.37046,0,NaN,0,0,0,0
15.404,0.37072,0.3707,0,NaN,0,0,0,0
15.429,0.37095,0.37093,0,NaN,0,0,0,0
15.453,0.37116,0.37114,0,NaN,0,0,0,0
15.478,0.37135,0.37132,0,NaN,0,0,0,0
15.503,0.37149,0.37147,0,NaN,0,0,0,0
15.527,0.37159,0.37156,0,NaN,0,0,0,0
15.552,0.37163,0.37161,0,NaN,0,0,0,0
15.577,0.37162,0.3716,0,NaN,0,0,0,0
15.601,0.37156,0.37154,0,NaN,0,0,0,0
15.626,0.37145,0.37142,0,NaN,0,0,0,0
15.651,0.37129,0.37127,0,NaN,0,0,0,0
15.675,0.3711,0.37108,0,NaN,0,0,0,0
15.7,0.37088,0.37086,0,NaN,0,0,0,0
15.725,0.37064,0.37062,0,NaN,0,0,0,0
15.749,0.3704,0.37038,0,NaN,0,0,0,0
15.774,0.37016,0.37014,0,NaN,0,0,0,0
15.798,0.36994,0.36992,0,NaN,0,0,0,0
15.823,0.36974,0.36973,0,NaN,0,0,0,0
15.848,0.36959,0.36957,0,NaN,0,0,0,0
15.872,0.36947,0.36946,0,NaN,0,0,0,0
15.897,0.36941,0.3694,0,NaN,0,0,0,0
15.922,0.3694,0.36939,0,NaN,0,0,0,0
15.946,0.36945,0.36943,0,NaN,0,0,0,0
15.971,0.36954,0.36953,0,NaN,0,0,0,0
15.996,0.36968,0.36967,0,NaN,0,0,0,0
16.02,0.36986,0.36985,0,NaN,0,0,0,0
16.045,0.37008,0.37006,0,NaN,0,0,0,0
16.07,0.37031,0.37029,0,NaN,0,0,0,0
16.094,0.37055,0.37053,0,NaN,0,0,0,0
16.119,0.3708,0.37078,0,NaN,0,0,0,0
16.143,0.37102,0.371,0,NaN,0,0,0,0
16.168,0.37123,0.37121,0,NaN,0,0,0,0
16.193,0.3714,0.37137,0,NaN,0,0,0,0
16.217,0.37153,0.3715,0,NaN,0,0,0,0
16.242,0.37161,0.37158,0,NaN,0,0,0,0
16.267,0.37163,0.37161,0,NaN,0,0,0,0
16.291,0.37161,0.37158,0,NaN,0,0,0,0
16.316,0.37153,0.3715,0,NaN,0,0,0,0
16.341,0.3714,0.37138,0,NaN,0,0,0,0
16.365,0.37123,0.37121,0,NaN,0,0,0,0
16.39,0.37103,0.37101,0,NaN,0,0,0,0
16.415,0.3708,0.37078,0,NaN,0,0,0,0
16.439,0.37056,0.37054,0,NaN,0,0,0,0
16.464,0.37032,0.3703,0,NaN,0,0,0,0
16.489,0.37008,0.37007,0,NaN,0,0,0,0
16.513,0.36987,0.36985,0,NaN,0,0,0,0
16.538,0.36969,0.36967,0,NaN,0,0,0,0
16.562,0.36954,0.36953,0,NaN,0,0,0,0
16.587,0.36945,0.36944,0,NaN,0,0,0,0
16.612,0.3694,0.36939,0,NaN,0,0,0,0
16.636,0.36941,0.3694,0,NaN,0,0,0,0
16.661,0.36947,0.36946,0,NaN,0,0,0,0
16.686,0.36958,0.36957,0,NaN,0,0,0,0
16.71,0.36974,0.36972,0,NaN,0,0,0,0
16.735,0.36993,0.36991,0,NaN,0,0,0,0
16.76,0.37015,0.37013,0,NaN,0,0,0,0
16.784,0.37039,0.37037,0,NaN,0,0,0,0
16.809,0.37063,0.37061,0,NaN,0,0,0,0
16.834,0.37087,0.37085,0,NaN,0,0,0,0
16.858,0.37109,0.37107,0,NaN,0,0,0,0
16.883,0.37129,0.37126,0,NaN,0,0,0,0
16.908,0.37144,0.37142,0,NaN,0,0,0,0
16.932,0.37156,0.37153,0,NaN,0,0,0,0
16.957,0.37162,0.3716,0,NaN,0,0,0,0
16.981,0.37163,0.37161,0,NaN,0,0,0,0
17.006,0.37159,0.37156,0,NaN,0,0,0,0
17.031,0.37149,0.37147,0,NaN,0,0,0,0
17.055,0.37135,0.37133,0,NaN,0,0,0,0
17.08,0.37117,0.37115,0,NaN,0,0,0,0
17.105,0.37096,0.37094,0,NaN,0,0,0,0
17.129,0.37072,0.37071,0,NaN,0,0,0,0
17.154,0.37048,0.37046,0,NaN,0,0,0,0
17.179,0.37024,0.37022,0,NaN,0,0,0,0
17.203,0.37001,0.37,0,NaN,0,0,0,0
17.228,0.36981,0.36979,0,NaN,0,0,0,0
17.253,0.36964,0.36962,0,NaN,0,0,0,0
17.277,0.36951,0.36949,0,NaN,0,0,0,0
17.302,0.36943,0.36941,0,NaN,0,0,0,0
17.327,0.3694,0.36939,0,NaN,0,0,0,0
17.351,0.36942,0.36941,0,NaN,0,0,0,0
17.376,0.3695,0.36949,0,NaN,0,0,0,0
17.4,0.36963,0.36961,0,NaN,0,0,0,0
17.425,0.3698,0.36978,0,NaN,0,0,0,0
17.45,0.37,0.36998,0,NaN,0,0,0,0
17.474,0.37023,0.37021,0,NaN,0,0,0,0
17.499,0.37047,0.37045,0,NaN,0,0,0,0
17.524,0.37071,0.37069,0,NaN,0,0,0,0
17.548,0.37095,0.37093,0,NaN,0,0,0,0
17.573,0.37116,0.37114,0,NaN,0,0,0,0
17.598,0.37134,0.37132,0,NaN,0,0,0,0
17.622,0.37149,0.37146,0,NaN,0,0,0,0
17.647,0.37158,0.37156,0,NaN,0,0,0,0
17.672,0.37163,0.3716,0,NaN,0,0,0,0
17.696,0.37162,0.3716,0,NaN,0,0,0,0
17.721,0.37156,0.37154,0,NaN,0,0,0,0
17.746,0.37145,0.37143,0,NaN,0,0,0,0
17.77,0.3713,0.37127,0,NaN,0,0,0,0
17.795,0.3711,0.37108,0,NaN,0,0,0,0
17.819,0.37088,0.37086,0,NaN,0,0,0,0
17.844,0.37065,0.37063,0,NaN,0,0,0,0
17.869,0.3704,0.37038,0,NaN,0,0,0,0
17.893,0.37016,0.37015,0,NaN,0,0,0,0
17.918,0.36994,0.36993,0,NaN,0,0,0,0
17.943,0.36975,0.36973,0,NaN,0,0,0,0
17.967,0.36959,0.36958,0,NaN,0,0,0,0
17.992,0.36948,0.36946,0,NaN,0,0,0,0
18.017,0.36941,0.3694,0,NaN,0,0,0,0
18.041,0.3694,0.36939,0,NaN,0,0,0,0
18.066,0.36944,0.36943,0,NaN,0,0,0,0
18.091,0.36954,0.36952,0,NaN,0,0,0,0
18.115,0.36968,0.36966,0,NaN,0,0,0,0
18.14,0.36986,0.36984,0,NaN,0,0,0,0
18.165,0.37007,0.37005,0,NaN,0,0,0,0
18.189,0.3703,0.37029,0,NaN,0,0,0,0
18.214,0.37055,0.37053,0,NaN,0,0,0,0
18.238,0.37079,0.37077,0,NaN,0,0,0,0
18.263,0.37102,0.371,0,NaN,0,0,0,0
18.288,0.37122,0.3712,0,NaN,0,0,0,0
18.312,0.37139,0.37137,0,NaN,0,0,0,0
18.337,0.37152,0.3715,0,NaN,0,0,0,0
18.362,0.3716,0.37158,0,NaN,0,0,0,0
18.386,0.37163,0.37161,0,NaN,0,0,0,0
18.411,0.37161,0.37158,0,NaN,0,0,0,0
18.436,0.37153,0.37151,0,NaN,0,0,0,0
18.46,0.37141,0.37138,0,NaN,0,0,0,0
18.485,0.37124,0.37122,0,NaN,0,0,0,0
18.51,0.37104,0.37101,0,NaN,0,0,0,0
18.534,0.37081,0.37079,0,NaN,0,0,0,0
18.559,0.37057,0.37055,0,NaN,0,0,0,0
18.584,0.37032,0.37031,0,NaN,0,0,0,0
18.608,0.37009,0.37007,0,NaN,0,0,0,0
18.633,0.36987,0.36986,0,NaN,0,0,0,0
18.657,0.36969,0.36968,0,NaN,0,0,0,0
18.682,0.36955,0.36953,0,NaN,0,0,0,0
18.707,0.36945,0.36944,0,NaN,0,0,0,0
18.731,0.3694,0.36939,0,NaN,0,0,0,0
18.756,0.36941,0.3694,0,NaN,0,0,0,0
18.781,0.36947,0.36946,0,NaN,0,0,0,0
18.805,0.36958,0.36957,0,NaN,0,0,0,0
18.83,0.36973,0.36972,0,NaN,0,0,0,0
18.855,0.36993,0.36991,0,NaN,0,0,0,0
18.879,0.37015,0.37013,0,NaN,0,0,0,0
18.904,0.37038,0.37037,0,NaN,0,0,0,0
18.929,0.37063,0.37061,0,NaN,0,0,0,0
18.953,0.37087,0.37085,0,NaN,0,0,0,0
18.978,0.37109,0.37107,0,NaN,0,0,0,0
19.002,0.37128,0.37126,0,NaN,0,0,0,0
19.027,0.37144,0.37142,0,NaN,0,0,0,0
19.052,0.37156,0.37153,0,NaN,0,0,0,0
19.076,0.37162,0.37159,0,NaN,0,0,0,0
19.101,0.37163,0.37161,0,NaN,0,0,0,0
19.126,0.37159,0.37156,0,NaN,0,0,0,0
19.15,0.3715,0.37147,0,NaN,0,0,0,0
19.175,0.37136,0.37133,0,NaN,0,0,0,0
19.2,0.37118,0.37115,0,NaN,0,0,0,0
19.224,0.37096,0.37094,0,NaN,0,0,0,0
19.249,0.37073,0.37071,0,NaN,0,0,0,0
19.274,0.37049,0.37047,0,NaN,0,0,0,0
19.298,0.37025,0.37023,0,NaN,0,0,0,0
19.323,0.37002,0.37,0,NaN,0,0,0,0
19.348,0.36981,0.3698,0,NaN,0,0,0,0
19.372,0.36964,0.36963,0,NaN,0,0,0,0
19.397,0.36951,0.3695,0,NaN,0,0,0,0
19.421,0.36943,0.36942,0,NaN,0,0,0,0
19.446,0.3694,0.36939,0,NaN,0,0,0,0
19.471,0.36942,0.36941,0,NaN,0,0,0,0
19.495,0.3695,0.36949,0,NaN,0,0,0,0
19.52,0.36962,0.36961,0,NaN,0,0,0,0
19.545,0.36979,0.36978,0,NaN,0,0,0,0
19.569,0.36999,0.36998,0,NaN,0,0,0,0
19.594,0.37022,0.3702,0,NaN,0,0,0,0
19.619,0.37046,0.37044,0,NaN,0,0,0,0
19.643,0.37071,0.37069,0,NaN,0,0,0,0
19.668,0.37094,0.37092,0,NaN,0,0,0,0
19.693,0.37116,0.37113,0,NaN,0,0,0,0
19.717,0.37134,0.37132,0,NaN,0,0,0,0
19.742,0.37148,0.37146,0,NaN,0,0,0,0
19.767,0.37158,0.37156,0,NaN,0,0,0,0
19.791,0.37163,0.3716,0,NaN,0,0,0,0
19.816,0.37162,0.3716,0,NaN,0,0,0,0
19.84,0.37156,0.37154,0,NaN,0,0,0,0
19.865,0.37146,0.37143,0,NaN,0,0,0,0
19.89,0.3713,0.37128,0,NaN,0,0,0,0
19.914,0.37111,0.37109,0,NaN,0,0,0,0
19.939,0.37089,0.37087,0,NaN,0,0,0,0
19.964,0.37065,0.37063,0,NaN,0,0,0,0
19.988,0.37041,0.37039,0,NaN,0,0,0,0
20.013,0.37017,0.37015,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_nsubs2_subs_energy.csv <==
0.085243,0.33451,0.32974,0,NaN,0,0,0,0
0.17049,0.32765,0.32369,0,NaN,0,0,0,0
0.25573,0.31807,0.31502,0,NaN,0,0,0,0
0.34097,0.31111,0.30856,0,NaN,0,0,0,0
0.42621,0.31045,0.30793,0,NaN,0,0,0,0
0.51146,0.3164,0.31352,0,NaN,0,0,0,0
0.5967,0.32575,0.32216,0,NaN,0,0,0,0
0.68194,0.33346,0.329,0,NaN,0,0,0,0
0.76719,0.33509,0.33025,0,NaN,0,0,0,0
0.85243,0.32948,0.32515,0,NaN,0,0,0,0
0.93767,0.31993,0.31659,0,NaN,0,0,0,0
1.0229,0.31204,0.30939,0,NaN,0,0,0,0
1.1082,0.31009,0.30754,0,NaN,0,0,0,0
1.1934,0.31495,0.31211,0,NaN,0,0,0,0
1.2786,0.32393,0.32055,0,NaN,0,0,0,0
1.3639,0.33217,0.32809,0,NaN,0,0,0,0
1.4491,0.33515,0.33052,0,NaN,0,0,0,0
1.5344,0.331,0.32649,0,NaN,0,0,0,0
1.6196,0.3219,0.31823,0,NaN,0,0,0,0
1.7049,0.31322,0.31039,0,NaN,0,0,0,0
1.7901,0.30998,0.30739,0,NaN,0,0,0,0
1.8753,0.31374,0.31086,0,NaN,0,0,0,0
1.9606,0.32224,0.3189,0,NaN,0,0,0,0
2.0458,0.33085,0.32699,0,NaN,0,0,0,0
2.1311,0.33488,0.33056,0,NaN,0,0,0,0
2.2163,0.33208,0.32765,0,NaN,0,0,0,0
2.3016,0.32379,0.31989,0,NaN,0,0,0,0
2.3868,0.31464,0.31158,0,NaN,0,0,0,0
2.472,0.31007,0.30744,0,NaN,0,0,0,0
2.5573,0.31267,0.30978,0,NaN,0,0,0,0
2.6425,0.32068,0.31725,0,NaN,0,0,0,0
2.7278,0.32956,0.32571,0,NaN,0,0,0,0
2.813,0.33452,0.33039,0,NaN,0,0,0,0
2.8983,0.33286,0.32865,0,NaN,0,0,0,0
2.9835,0.32543,0.3215,0,NaN,0,0,0,0
3.0687,0.31618,0.31294,0,NaN,0,0,0,0
3.154,0.31042,0.30774,0,NaN,0,0,0,0
3.2392,0.31169,0.30887,0,NaN,0,0,0,0
3.3245,0.31912,0.31566,0,NaN,0,0,0,0
3.4097,0.32829,0.3243,0,NaN,0,0,0,0
3.495,0.33412,0.32997,0,NaN,0,0,0,0
3.5802,0.33354,0.32947,0,NaN,0,0,0,0
3.6654,0.32687,0.32307,0,NaN,0,0,0,0
3.7507,0.31769,0.3144,0,NaN,0,0,0,0
3.8359,0.31103,0.30828,0,NaN,0,0,0,0
3.9212,0.31086,0.30815,0,NaN,0,0,0,0
4.0064,0.31747,0.31412,0,NaN,0,0,0,0
4.0917,0.3269,0.3228,0,NaN,0,0,0,0
4.1769,0.33369,0.32932,0,NaN,0,0,0,0
4.2621,0.3342,0.33007,0,NaN,0,0,0,0
4.3474,0.32829,0.32458,0,NaN,0,0,0,0
4.4326,0.31918,0.31594,0,NaN,0,0,0,0
4.5179,0.3118,0.30903,0,NaN,0,0,0,0
4.6031,0.31029,0.30768,0,NaN,0,0,0,0
4.6884,0.31577,0.31266,0,NaN,0,0,0,0
4.7736,0.32524,0.32121,0,NaN,0,0,0,0
4.8588,0.33308,0.32849,0,NaN,0,0,0,0
4.9441,0.33483,0.33043,0,NaN,0,0,0,0
5.0293,0.32977,0.32597,0,NaN,0,0,0,0
5.1146,0.32076,0.31756,0,NaN,0,0,0,0
5.1998,0.3127,0.30995,0,NaN,0,0,0,0
5.2851,0.30997,0.30743,0,NaN,0,0,0,0
5.3703,0.31421,0.31136,0,NaN,0,0,0,0
5.4555,0.3233,0.31956,0,NaN,0,0,0,0
5.5408,0.33207,0.32746,0,NaN,0,0,0,0
5.626,0.33531,0.33058,0,NaN,0,0,0,0
5.7113,0.33129,0.32719,0,NaN,0,0,0,0
5.7965,0.32251,0.31922,0,NaN,0,0,0,0
5.8818,0.31381,0.31108,0,NaN,0,0,0,0
5.967,0.30989,0.30739,0,NaN,0,0,0,0
6.0522,0.31288,0.31021,0,NaN,0,0,0,0
6.1375,0.3213,0.31792,0,NaN,0,0,0,0
6.2227,0.3306,0.32624,0,NaN,0,0,0,0
6.308,0.33538,0.3305,0,NaN,0,0,0,0
6.3932,0.33275,0.32827,0,NaN,0,0,0,0
6.4785,0.3244,0.32084,0,NaN,0,0,0,0
6.5637,0.31518,0.31238,0,NaN,0,0,0,0
6.6489,0.31009,0.30759,0,NaN,0,0,0,0
6.7342,0.3118,0.30921,0,NaN,0,0,0,0
6.8194,0.31941,0.31631,0,NaN,0,0,0,0
6.9047,0.32885,0.32488,0,NaN,0,0,0,0
6.9899,0.33491,0.33017,0,NaN,0,0,0,0
7.0752,0.33393,0.32917,0,NaN,0,0,0,0
7.1604,0.32637,0.32244,0,NaN,0,0,0,0
7.2456,0.31679,0.31379,0,NaN,0,0,0,0
7.3309,0.31058,0.30804,0,NaN,0,0,0,0
7.4161,0.311,0.30841,0,NaN,0,0,0,0
7.5014,0.31771,0.31473,0,NaN,0,0,0,0
7.5866,0.32707,0.32343,0,NaN,0,0,0,0
7.6719,0.33401,0.32961,0,NaN,0,0,0,0
7.7571,0.3346,0.32985,0,NaN,0,0,0,0
7.8424,0.32825,0.32398,0,NaN,0,0,0,0
7.9276,0.31859,0.3153,0,NaN,0,0,0,0
8.0128,0.31134,0.3087,0,NaN,0,0,0,0
8.0981,0.31047,0.30785,0,NaN,0,0,0,0
8.1833,0.31621,0.31324,0,NaN,0,0,0,0
8.2686,0.32535,0.32186,0,NaN,0,0,0,0
8.3538,0.33293,0.32886,0,NaN,0,0,0,0
8.4391,0.33481,0.3303,0,NaN,0,0,0,0
8.5243,0.32979,0.32542,0,NaN,0,0,0,0
8.6095,0.3205,0.3169,0,NaN,0,0,0,0
8.6948,0.31235,0.30955,0,NaN,0,0,0,0
8.78,0.31014,0.3075,0,NaN,0,0,0,0
8.8653,0.3149,0.31188,0,NaN,0,0,0,0
8.9505,0.32375,0.32023,0,NaN,0,0,0,0
9.0358,0.33184,0.3279,0,NaN,0,0,0,0
9.121,0.33479,0.33055,0,NaN,0,0,0,0
9.2062,0.33096,0.3267,0,NaN,0,0,0,0
9.2915,0.3223,0.31854,0,NaN,0,0,0,0
9.3767,0.31359,0.31061,0,NaN,0,0,0,0
9.462,0.31001,0.30737,0,NaN,0,0,0,0
9.5472,0.31366,0.31066,0,NaN,0,0,0,0
9.6325,0.32221,0.31859,0,NaN,0,0,0,0
9.7177,0.33075,0.32675,0,NaN,0,0,0,0
9.8029,0.33469,0.33056,0,NaN,0,0,0,0
9.8882,0.33192,0.32785,0,NaN,0,0,0,0
9.9734,0.3239,0.32018,0,NaN,0,0,0,0
10.059,0.31496,0.31184,0,NaN,0,0,0,0
10.144,0.31014,0.30748,0,NaN,0,0,0,0
10.229,0.31247,0.30959,0,NaN,0,0,0,0
10.314,0.32059,0.31697,0,NaN,0,0,0,0
10.4,0.32963,0.32545,0,NaN,0,0,0,0
10.485,0.33457,0.33032,0,NaN,0,0,0,0
10.57,0.33283,0.32883,0,NaN,0,0,0,0
10.655,0.32541,0.32179,0,NaN,0,0,0,0
10.741,0.31632,0.31319,0,NaN,0,0,0,0
10.826,0.31052,0.30784,0,NaN,0,0,0,0
10.911,0.31144,0.30871,0,NaN,0,0,0,0
10.996,0.3188,0.31536,0,NaN,0,0,0,0
11.082,0.32831,0.32404,0,NaN,0,0,0,0
11.167,0.33437,0.32986,0,NaN,0,0,0,0
11.252,0.33375,0.32959,0,NaN,0,0,0,0
11.337,0.32697,0.32337,0,NaN,0,0,0,0
11.423,0.31774,0.31467,0,NaN,0,0,0,0
11.508,0.31107,0.3084,0,NaN,0,0,0,0
11.593,0.31066,0.30806,0,NaN,0,0,0,0
11.678,0.31698,0.31383,0,NaN,0,0,0,0
11.764,0.32663,0.32251,0,NaN,0,0,0,0
11.849,0.33391,0.3292,0,NaN,0,0,0,0
11.934,0.33462,0.33014,0,NaN,0,0,0,0
12.019,0.32861,0.32485,0,NaN,0,0,0,0
12.104,0.31933,0.31625,0,NaN,0,0,0,0
12.19,0.31181,0.30917,0,NaN,0,0,0,0
12.275,0.31014,0.30762,0,NaN,0,0,0,0
12.36,0.31531,0.31242,0,NaN,0,0,0,0
12.445,0.32467,0.32089,0,NaN,0,0,0,0
12.531,0.33299,0.32832,0,NaN,0,0,0,0
12.616,0.33528,0.33048,0,NaN,0,0,0,0
12.701,0.3303,0.32619,0,NaN,0,0,0,0
12.786,0.3211,0.31787,0,NaN,0,0,0,0
12.872,0.31281,0.31016,0,NaN,0,0,0,0
12.957,0.30987,0.30739,0,NaN,0,0,0,0
13.042,0.31386,0.31114,0,NaN,0,0,0,0
13.127,0.32268,0.31926,0,NaN,0,0,0,0
13.213,0.3316,0.32723,0,NaN,0,0,0,0
13.298,0.33548,0.33059,0,NaN,0,0,0,0
13.383,0.3319,0.32741,0,NaN,0,0,0,0
13.468,0.32303,0.3195,0,NaN,0,0,0,0
13.554,0.31408,0.31132,0,NaN,0,0,0,0
13.639,0.30991,0.30741,0,NaN,0,0,0,0
13.724,0.31265,0.30999,0,NaN,0,0,0,0
13.809,0.32081,0.31763,0,NaN,0,0,0,0
13.895,0.32997,0.326,0,NaN,0,0,0,0
13.98,0.33513,0.33044,0,NaN,0,0,0,0
14.065,0.33316,0.32846,0,NaN,0,0,0,0
14.15,0.32504,0.32114,0,NaN,0,0,0,0
14.236,0.31558,0.31262,0,NaN,0,0,0,0
14.321,0.31022,0.30767,0,NaN,0,0,0,0
14.406,0.31172,0.30904,0,NaN,0,0,0,0
14.491,0.3191,0.316,0,NaN,0,0,0,0
14.577,0.32833,0.32464,0,NaN,0,0,0,0
14.662,0.33442,0.33007,0,NaN,0,0,0,0
14.747,0.33394,0.3293,0,NaN,0,0,0,0
14.832,0.32692,0.32275,0,NaN,0,0,0,0
14.918,0.3173,0.31405,0,NaN,0,0,0,0
15.003,0.31078,0.30814,0,NaN,0,0,0,0
15.088,0.31101,0.30831,0,NaN,0,0,0,0
15.173,0.31757,0.31444,0,NaN,0,0,0,0
15.258,0.32676,0.32314,0,NaN,0,0,0,0
15.344,0.33358,0.3295,0,NaN,0,0,0,0
15.429,0.33432,0.32994,0,NaN,0,0,0,0
15.514,0.32847,0.32426,0,NaN,0,0,0,0
15.599,0.3191,0.3156,0,NaN,0,0,0,0
15.685,0.3116,0.30883,0,NaN,0,0,0,0
15.77,0.31046,0.30777,0,NaN,0,0,0,0
15.855,0.31616,0.31299,0,NaN,0,0,0,0
15.94,0.32525,0.32155,0,NaN,0,0,0,0
16.026,0.33272,0.3287,0,NaN,0,0,0,0
16.111,0.33454,0.33038,0,NaN,0,0,0,0
16.196,0.32972,0.32565,0,NaN,0,0,0,0
16.281,0.3208,0.31721,0,NaN,0,0,0,0
16.367,0.31265,0.30974,0,NaN,0,0,0,0
16.452,0.3101,0.30745,0,NaN,0,0,0,0
16.537,0.31475,0.31164,0,NaN,0,0,0,0
16.622,0.32374,0.31994,0,NaN,0,0,0,0
16.708,0.33185,0.32769,0,NaN,0,0,0,0
16.793,0.33472,0.33057,0,NaN,0,0,0,0
16.878,0.33086,0.32694,0,NaN,0,0,0,0
16.963,0.32237,0.31883,0,NaN,0,0,0,0
17.049,0.31382,0.31083,0,NaN,0,0,0,0
17.134,0.31001,0.30738,0,NaN,0,0,0,0
17.219,0.31337,0.31043,0,NaN,0,0,0,0
17.304,0.32205,0.3183,0,NaN,0,0,0,0
17.39,0.33088,0.32652,0,NaN,0,0,0,0
17.475,0.33487,0.33052,0,NaN,0,0,0,0
17.56,0.33201,0.32806,0,NaN,0,0,0,0
17.645,0.32393,0.32048,0,NaN,0,0,0,0
17.731,0.31504,0.31207,0,NaN,0,0,0,0
17.816,0.31016,0.30754,0,NaN,0,0,0,0
17.901,0.31215,0.30941,0,NaN,0,0,0,0
17.986,0.32017,0.31665,0,NaN,0,0,0,0
18.072,0.32961,0.32521,0,NaN,0,0,0,0
18.157,0.33489,0.33025,0,NaN,0,0,0,0
18.242,0.33316,0.32898,0,NaN,0,0,0,0
18.327,0.3256,0.32211,0,NaN,0,0,0,0
18.412,0.31639,0.31345,0,NaN,0,0,0,0
18.498,0.3105,0.30792,0,NaN,0,0,0,0
18.583,0.31119,0.30859,0,NaN,0,0,0,0
18.668,0.31826,0.31506,0,NaN,0,0,0,0
18.753,0.32794,0.32375,0,NaN,0,0,0,0
18.839,0.33457,0.32977,0,NaN,0,0,0,0
18.924,0.33425,0.32971,0,NaN,0,0,0,0
19.009,0.32738,0.32365,0,NaN,0,0,0,0
19.094,0.31795,0.31497,0,NaN,0,0,0,0
19.18,0.31108,0.30852,0,NaN,0,0,0,0
19.265,0.31048,0.30796,0,NaN,0,0,0,0
19.35,0.3165,0.31357,0,NaN,0,0,0,0
19.435,0.32601,0.3222,0,NaN,0,0,0,0
19.521,0.33373,0.32905,0,NaN,0,0,0,0
19.606,0.33507,0.33023,0,NaN,0,0,0,0
19.691,0.3292,0.32509,0,NaN,0,0,0,0
19.776,0.31971,0.31654,0,NaN,0,0,0,0
19.862,0.31195,0.30935,0,NaN,0,0,0,0
19.947,0.31004,0.30754,0,NaN,0,0,0,0
20.032,0.31496,0.31217,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_nsubs4_subs_energy.csv <==
0.048285,0.36204,0.36163,0,NaN,0,0,0,0
0.096571,0.36128,0.3609,0,NaN,0,0,0,0
0.14486,0.35992,0.35957,0,NaN,0,0,0,0
0.19314,0.35819,0.35788,0,NaN,0,0,0,0
0.24143,0.35641,0.35614,0,NaN,0,0,0,0
0.28971,0.3549,0.35467,0,NaN,0,0,0,0
0.338,0.35394,0.35373,0,NaN,0,0,0,0
0.38628,0.3537,0.35351,0,NaN,0,0,0,0
0.43457,0.35424,0.35402,0,NaN,0,0,0,0
0.48285,0.35544,0.3552,0,NaN,0,0,0,0
0.53114,0.35709,0.35681,0,NaN,0,0,0,0
0.57942,0.35889,0.35857,0,NaN,0,0,0,0
0.62771,0.36051,0.36015,0,NaN,0,0,0,0
0.676,0.36166,0.36127,0,NaN,0,0,0,0
0.72428,0.36213,0.36172,0,NaN,0,0,0,0
0.77257,0.36183,0.36143,0,NaN,0,0,0,0
0.82085,0.36081,0.36044,0,NaN,0,0,0,0
0.86914,0.35927,0.35893,0,NaN,0,0,0,0
0.91742,0.35748,0.35719,0,NaN,0,0,0,0
0.96571,0.35576,0.35552,0,NaN,0,0,0,0
1.014,0.35444,0.35423,0,NaN,0,0,0,0
1.0623,0.35376,0.35356,0,NaN,0,0,0,0
1.1106,0.35382,0.35362,0,NaN,0,0,0,0
1.1588,0.35464,0.35442,0,NaN,0,0,0,0
1.2071,0.35605,0.35579,0,NaN,0,0,0,0
1.2554,0.3578,0.3575,0,NaN,0,0,0,0
1.3037,0.35957,0.35922,0,NaN,0,0,0,0
1.352,0.36103,0.36066,0,NaN,0,0,0,0
1.4003,0.36193,0.36154,0,NaN,0,0,0,0
1.4486,0.3621,0.3617,0,NaN,0,0,0,0
1.4968,0.3615,0.36112,0,NaN,0,0,0,0
1.5451,0.36025,0.3599,0,NaN,0,0,0,0
1.5934,0.35858,0.35826,0,NaN,0,0,0,0
1.6417,0.35678,0.3565,0,NaN,0,0,0,0
1.69,0.35518,0.35495,0,NaN,0,0,0,0
1.7383,0.35409,0.35388,0,NaN,0,0,0,0
1.7866,0.35369,0.35349,0,NaN,0,0,0,0
1.8348,0.35406,0.35385,0,NaN,0,0,0,0
1.8831,0.35513,0.3549,0,NaN,0,0,0,0
1.9314,0.35671,0.35644,0,NaN,0,0,0,0
1.9797,0.35851,0.35819,0,NaN,0,0,0,0
2.028,0.36019,0.35984,0,NaN,0,0,0,0
2.0763,0.36147,0.36108,0,NaN,0,0,0,0
2.1246,0.36209,0.36169,0,NaN,0,0,0,0
2.1728,0.36196,0.36156,0,NaN,0,0,0,0
2.2211,0.36108,0.3607,0,NaN,0,0,0,0
2.2694,0.35963,0.35929,0,NaN,0,0,0,0
2.3177,0.35787,0.35757,0,NaN,0,0,0,0
2.366,0.35611,0.35585,0,NaN,0,0,0,0
2.4143,0.35468,0.35446,0,NaN,0,0,0,0
2.4626,0.35384,0.35364,0,NaN,0,0,0,0
2.5108,0.35374,0.35354,0,NaN,0,0,0,0
2.5591,0.3544,0.35419,0,NaN,0,0,0,0
2.6074,0.3557,0.35546,0,NaN,0,0,0,0
2.6557,0.3574,0.35712,0,NaN,0,0,0,0
2.704,0.3592,0.35887,0,NaN,0,0,0,0
2.7523,0.36076,0.36039,0,NaN,0,0,0,0
2.8006,0.3618,0.3614,0,NaN,0,0,0,0
2.8488,0.36213,0.36173,0,NaN,0,0,0,0
2.8971,0.36169,0.3613,0,NaN,0,0,0,0
2.9454,0.36057,0.3602,0,NaN,0,0,0,0
2.9937,0.35896,0.35863,0,NaN,0,0,0,0
3.042,0.35716,0.35688,0,NaN,0,0,0,0
3.0903,0.3555,0.35525,0,NaN,0,0,0,0
3.1386,0.35427,0.35406,0,NaN,0,0,0,0
3.1868,0.35371,0.35351,0,NaN,0,0,0,0
3.2351,0.35392,0.35371,0,NaN,0,0,0,0
3.2834,0.35485,0.35462,0,NaN,0,0,0,0
3.3317,0.35634,0.35608,0,NaN,0,0,0,0
3.38,0.35812,0.35781,0,NaN,0,0,0,0
3.4283,0.35986,0.35951,0,NaN,0,0,0,0
3.4765,0.36124,0.36086,0,NaN,0,0,0,0
3.5248,0.36202,0.36162,0,NaN,0,0,0,0
3.5731,0.36205,0.36165,0,NaN,0,0,0,0
3.6214,0.36133,0.36094,0,NaN,0,0,0,0
3.6697,0.35998,0.35963,0,NaN,0,0,0,0
3.718,0.35826,0.35795,0,NaN,0,0,0,0
3.7663,0.35647,0.35621,0,NaN,0,0,0,0
3.8145,0.35495,0.35472,0,NaN,0,0,0,0
3.8628,0.35396,0.35376,0,NaN,0,0,0,0
3.9111,0.3537,0.3535,0,NaN,0,0,0,0
3.9594,0.3542,0.35399,0,NaN,0,0,0,0
4.0077,0.35538,0.35514,0,NaN,0,0,0,0
4.056,0.35702,0.35674,0,NaN,0,0,0,0
4.1043,0.35882,0.3585,0,NaN,0,0,0,0
4.1525,0.36046,0.36009,0,NaN,0,0,0,0
4.2008,0.36163,0.36124,0,NaN,0,0,0,0
4.2491,0.36212,0.36172,0,NaN,0,0,0,0
4.2974,0.36185,0.36145,0,NaN,0,0,0,0
4.3457,0.36086,0.36049,0,NaN,0,0,0,0
4.394,0.35933,0.359,0,NaN,0,0,0,0
4.4423,0.35755,0.35725,0,NaN,0,0,0,0
4.4905,0.35583,0.35558,0,NaN,0,0,0,0
4.5388,0.35449,0.35427,0,NaN,0,0,0,0
4.5871,0.35377,0.35357,0,NaN,0,0,0,0
4.6354,0.35381,0.35361,0,NaN,0,0,0,0
4.6837,0.35459,0.35437,0,NaN,0,0,0,0
4.732,0.35598,0.35573,0,NaN,0,0,0,0
4.7803,0.35772,0.35743,0,NaN,0,0,0,0
4.8285,0.3595,0.35916,0,NaN,0,0,0,0
4.8768,0.36099,0.36061,0,NaN,0,0,0,0
4.9251,0.36191,0.36151,0,NaN,0,0,0,0
4.9734,0.36211,0.36171,0,NaN,0,0,0,0
5.0217,0.36154,0.36115,0,NaN,0,0,0,0
5.07,0.36031,0.35995,0,NaN,0,0,0,0
5.1183,0.35865,0.35833,0,NaN,0,0,0,0
5.1665,0.35685,0.35657,0,NaN,0,0,0,0
5.2148,0.35524,0.355,0,NaN,0,0,0,0
5.2631,0.35412,0.35391,0,NaN,0,0,0,0
5.3114,0.35369,0.35349,0,NaN,0,0,0,0
5.3597,0.35403,0.35382,0,NaN,0,0,0,0
5.408,0.35508,0.35485,0,NaN,0,0,0,0
5.4563,0.35664,0.35637,0,NaN,0,0,0,0
5.5045,0.35844,0.35812,0,NaN,0,0,0,0
5.5528,0.36013,0.35978,0,NaN,0,0,0,0
5.6011,0.36143,0.36104,0,NaN,0,0,0,0
5.6494,0.36208,0.36168,0,NaN,0,0,0,0
5.6977,0.36198,0.36158,0,NaN,0,0,0,0
5.746,0.36113,0.36075,0,NaN,0,0,0,0
5.7942,0.3597,0.35935,0,NaN,0,0,0,0
5.8425,0.35794,0.35764,0,NaN,0,0,0,0
5.8908,0.35617,0.35592,0,NaN,0,0,0,0
5.9391,0.35473,0.3545,0,NaN,0,0,0,0
5.9874,0.35386,0.35366,0,NaN,0,0,0,0
6.0357,0.35373,0.35353,0,NaN,0,0,0,0
6.084,0.35436,0.35415,0,NaN,0,0,0,0
6.1322,0.35564,0.3554,0,NaN,0,0,0,0
6.1805,0.35733,0.35705,0,NaN,0,0,0,0
6.2288,0.35913,0.3588,0,NaN,0,0,0,0
6.2771,0.36071,0.36034,0,NaN,0,0,0,0
6.3254,0.36177,0.36138,0,NaN,0,0,0,0
6.3737,0.36213,0.36173,0,NaN,0,0,0,0
6.422,0.36173,0.36133,0,NaN,0,0,0,0
6.4702,0.36062,0.36026,0,NaN,0,0,0,0
6.5185,0.35903,0.3587,0,NaN,0,0,0,0
6.5668,0.35723,0.35694,0,NaN,0,0,0,0
6.6151,0.35555,0.35531,0,NaN,0,0,0,0
6.6634,0.35431,0.35409,0,NaN,0,0,0,0
6.7117,0.35372,0.35352,0,NaN,0,0,0,0
6.76,0.35389,0.35369,0,NaN,0,0,0,0
6.8082,0.3548,0.35457,0,NaN,0,0,0,0
6.8565,0.35627,0.35601,0,NaN,0,0,0,0
6.9048,0.35804,0.35774,0,NaN,0,0,0,0
6.9531,0.35979,0.35945,0,NaN,0,0,0,0
7.0014,0.3612,0.36082,0,NaN,0,0,0,0
7.0497,0.362,0.3616,0,NaN,0,0,0,0
7.098,0.36206,0.36166,0,NaN,0,0,0,0
7.1462,0.36137,0.36098,0,NaN,0,0,0,0
7.1945,0.36004,0.35969,0,NaN,0,0,0,0
7.2428,0.35833,0.35802,0,NaN,0,0,0,0
7.2911,0.35654,0.35627,0,NaN,0,0,0,0
7.3394,0.355,0.35477,0,NaN,0,0,0,0
7.3877,0.35399,0.35378,0,NaN,0,0,0,0
7.436,0.35369,0.3535,0,NaN,0,0,0,0
7.4842,0.35417,0.35396,0,NaN,0,0,0,0
7.5325,0.35532,0.35508,0,NaN,0,0,0,0
7.5808,0.35695,0.35667,0,NaN,0,0,0,0
7.6291,0.35875,0.35843,0,NaN,0,0,0,0
7.6774,0.3604,0.36004,0,NaN,0,0,0,0
7.7257,0.3616,0.3612,0,NaN,0,0,0,0
7.774,0.36212,0.36172,0,NaN,0,0,0,0
7.8222,0.36188,0.36148,0,NaN,0,0,0,0
7.8705,0.36091,0.36054,0,NaN,0,0,0,0
7.9188,0.3594,0.35906,0,NaN,0,0,0,0
7.9671,0.35762,0.35732,0,NaN,0,0,0,0
8.0154,0.35589,0.35564,0,NaN,0,0,0,0
8.0637,0.35453,0.35431,0,NaN,0,0,0,0
8.1119,0.35378,0.35358,0,NaN,0,0,0,0
8.1602,0.35379,0.35359,0,NaN,0,0,0,0
8.2085,0.35455,0.35433,0,NaN,0,0,0,0
8.2568,0.35592,0.35567,0,NaN,0,0,0,0
8.3051,0.35765,0.35736,0,NaN,0,0,0,0
8.3534,0.35943,0.3591,0,NaN,0,0,0,0
8.4017,0.36094,0.36056,0,NaN,0,0,0,0
8.4499,0.36189,0.36149,0,NaN,0,0,0,0
8.4982,0.36212,0.36171,0,NaN,0,0,0,0
8.5465,0.36158,0.36119,0,NaN,0,0,0,0
8.5948,0.36037,0.36001,0,NaN,0,0,0,0
8.6431,0.35872,0.3584,0,NaN,0,0,0,0
8.6914,0.35691,0.35664,0,NaN,0,0,0,0
8.7397,0.35529,0.35506,0,NaN,0,0,0,0
8.7879,0.35415,0.35394,0,NaN,0,0,0,0
8.8362,0.35369,0.35349,0,NaN,0,0,0,0
8.8845,0.354,0.3538,0,NaN,0,0,0,0
8.9328,0.35503,0.35479,0,NaN,0,0,0,0
8.9811,0.35657,0.3563,0,NaN,0,0,0,0
9.0294,0.35836,0.35805,0,NaN,0,0,0,0
9.0777,0.36007,0.35972,0,NaN,0,0,0,0
9.1259,0.36139,0.361,0,NaN,0,0,0,0
9.1742,0.36207,0.36167,0,NaN,0,0,0,0
9.2225,0.36199,0.36159,0,NaN,0,0,0,0
9.2708,0.36117,0.36079,0,NaN,0,0,0,0
9.3191,0.35976,0.35941,0,NaN,0,0,0,0
9.3674,0.35801,0.35771,0,NaN,0,0,0,0
9.4157,0.35624,0.35598,0,NaN,0,0,0,0
9.4639,0.35478,0.35455,0,NaN,0,0,0,0
9.5122,0.35388,0.35368,0,NaN,0,0,0,0
9.5605,0.35372,0.35352,0,NaN,0,0,0,0
9.6088,0.35433,0.35411,0,NaN,0,0,0,0
9.6571,0.35558,0.35534,0,NaN,0,0,0,0
9.7054,0.35726,0.35698,0,NaN,0,0,0,0
9.7537,0.35906,0.35873,0,NaN,0,0,0,0
9.8019,0.36065,0.36028,0,NaN,0,0,0,0
9.8502,0.36174,0.36135,0,NaN,0,0,0,0
9.8985,0.36213,0.36173,0,NaN,0,0,0,0
9.9468,0.36176,0.36136,0,NaN,0,0,0,0
9.9951,0.36068,0.36031,0,NaN,0,0,0,0
10.043,0.3591,0.35877,0,NaN,0,0,0,0
10.092,0.3573,0.35701,0,NaN,0,0,0,0
10.14,0.35561,0.35537,0,NaN,0,0,0,0
10.188,0.35435,0.35413,0,NaN,0,0,0,0
10.237,0.35373,0.35353,0,NaN,0,0,0,0
10.285,0.35387,0.35367,0,NaN,0,0,0,0
10.333,0.35475,0.35453,0,NaN,0,0,0,0
10.381,0.35621,0.35595,0,NaN,0,0,0,0
10.43,0.35797,0.35767,0,NaN,0,0,0,0
10.478,0.35973,0.35938,0,NaN,0,0,0,0
10.526,0.36115,0.36077,0,NaN,0,0,0,0
10.575,0.36198,0.36158,0,NaN,0,0,0,0
10.623,0.36208,0.36167,0,NaN,0,0,0,0
10.671,0.36141,0.36102,0,NaN,0,0,0,0
10.719,0.3601,0.35975,0,NaN,0,0,0,0
10.768,0.3584,0.35809,0,NaN,0,0,0,0
10.816,0.35661,0.35634,0,NaN,0,0,0,0
10.864,0.35505,0.35482,0,NaN,0,0,0,0
10.913,0.35402,0.35381,0,NaN,0,0,0,0
10.961,0.35369,0.35349,0,NaN,0,0,0,0
11.009,0.35414,0.35393,0,NaN,0,0,0,0
11.057,0.35527,0.35503,0,NaN,0,0,0,0
11.106,0.35688,0.3566,0,NaN,0,0,0,0
11.154,0.35868,0.35836,0,NaN,0,0,0,0
11.202,0.36034,0.35998,0,NaN,0,0,0,0
11.251,0.36156,0.36117,0,NaN,0,0,0,0
11.299,0.36211,0.36171,0,NaN,0,0,0,0
11.347,0.3619,0.3615,0,NaN,0,0,0,0
11.395,0.36096,0.36059,0,NaN,0,0,0,0
11.444,0.35947,0.35913,0,NaN,0,0,0,0
11.492,0.35769,0.35739,0,NaN,0,0,0,0
11.54,0.35595,0.3557,0,NaN,0,0,0,0
11.588,0.35457,0.35435,0,NaN,0,0,0,0
11.637,0.3538,0.3536,0,NaN,0,0,0,0
11.685,0.35378,0.35358,0,NaN,0,0,0,0
11.733,0.35451,0.35429,0,NaN,0,0,0,0
11.782,0.35586,0.35561,0,NaN,0,0,0,0
11.83,0.35758,0.35729,0,NaN,0,0,0,0
11.878,0.35937,0.35903,0,NaN,0,0,0,0
11.926,0.36089,0.36051,0,NaN,0,0,0,0
11.975,0.36186,0.36147,0,NaN,0,0,0,0
12.023,0.36212,0.36172,0,NaN,0,0,0,0
12.071,0.36161,0.36122,0,NaN,0,0,0,0
12.12,0.36043,0.36007,0,NaN,0,0,0,0
12.168,0.35879,0.35846,0,NaN,0,0,0,0
12.216,0.35698,0.35671,0,NaN,0,0,0,0
12.264,0.35535,0.35511,0,NaN,0,0,0,0
12.313,0.35418,0.35397,0,NaN,0,0,0,0
12.361,0.3537,0.3535,0,NaN,0,0,0,0
12.409,0.35398,0.35377,0,NaN,0,0,0,0
12.458,0.35497,0.35474,0,NaN,0,0,0,0
12.506,0.35651,0.35624,0,NaN,0,0,0,0
12.554,0.35829,0.35798,0,NaN,0,0,0,0
12.602,0.36001,0.35966,0,NaN,0,0,0,0
12.651,0.36135,0.36096,0,NaN,0,0,0,0
12.699,0.36206,0.36166,0,NaN,0,0,0,0
12.747,0.36201,0.36161,0,NaN,0,0,0,0
12.796,0.36122,0.36084,0,NaN,0,0,0,0
12.844,0.35982,0.35948,0,NaN,0,0,0,0
12.892,0.35808,0.35777,0,NaN,0,0,0,0
12.94,0.35631,0.35604,0,NaN,0,0,0,0
12.989,0.35482,0.3546,0,NaN,0,0,0,0
13.037,0.3539,0.3537,0,NaN,0,0,0,0
13.085,0.35371,0.35352,0,NaN,0,0,0,0
13.134,0.35429,0.35408,0,NaN,0,0,0,0
13.182,0.35552,0.35528,0,NaN,0,0,0,0
13.23,0.35719,0.35691,0,NaN,0,0,0,0
13.278,0.35899,0.35867,0,NaN,0,0,0,0
13.327,0.3606,0.36023,0,NaN,0,0,0,0
13.375,0.36171,0.36132,0,NaN,0,0,0,0
13.423,0.36213,0.36173,0,NaN,0,0,0,0
13.472,0.36178,0.36139,0,NaN,0,0,0,0
13.52,0.36073,0.36036,0,NaN,0,0,0,0
13.568,0.35916,0.35883,0,NaN,0,0,0,0
13.616,0.35737,0.35708,0,NaN,0,0,0,0
13.665,0.35567,0.35543,0,NaN,0,0,0,0
13.713,0.35438,0.35417,0,NaN,0,0,0,0
13.761,0.35374,0.35354,0,NaN,0,0,0,0
13.81,0.35385,0.35365,0,NaN,0,0,0,0
13.858,0.35471,0.35448,0,NaN,0,0,0,0
13.906,0.35614,0.35588,0,NaN,0,0,0,0
13.954,0.3579,0.3576,0,NaN,0,0,0,0
14.003,0.35966,0.35932,0,NaN,0,0,0,0
14.051,0.36111,0.36073,0,NaN,0,0,0,0
14.099,0.36197,0.36157,0,NaN,0,0,0,0
14.148,0.36209,0.36168,0,NaN,0,0,0,0
14.196,0.36145,0.36106,0,NaN,0,0,0,0
14.244,0.36016,0.35981,0,NaN,0,0,0,0
14.292,0.35847,0.35816,0,NaN,0,0,0,0
14.341,0.35667,0.3564,0,NaN,0,0,0,0
14.389,0.3551,0.35487,0,NaN,0,0,0,0
14.437,0.35404,0.35384,0,NaN,0,0,0,0
14.486,0.35369,0.35349,0,NaN,0,0,0,0
14.534,0.3541,0.3539,0,NaN,0,0,0,0
14.582,0.35521,0.35498,0,NaN,0,0,0,0
14.63,0.35681,0.35654,0,NaN,0,0,0,0
14.679,0.35861,0.35829,0,NaN,0,0,0,0
14.727,0.36028,0.35992,0,NaN,0,0,0,0
14.775,0.36152,0.36113,0,NaN,0,0,0,0
14.824,0.36211,0.3617,0,NaN,0,0,0,0
14.872,0.36192,0.36152,0,NaN,0,0,0,0
14.92,0.36101,0.36063,0,NaN,0,0,0,0
14.968,0.35953,0.35919,0,NaN,0,0,0,0
15.017,0.35776,0.35746,0,NaN,0,0,0,0
15.065,0.35601,0.35576,0,NaN,0,0,0,0
15.113,0.35461,0.35439,0,NaN,0,0,0,0
15.162,0.35382,0.35361,0,NaN,0,0,0,0
15.21,0.35376,0.35356,0,NaN,0,0,0,0
15.258,0.35446,0.35425,0,NaN,0,0,0,0
15.306,0.3558,0.35555,0,NaN,0,0,0,0
15.355,0.35751,0.35722,0,NaN,0,0,0,0
15.403,0.3593,0.35897,0,NaN,0,0,0,0
15.451,0.36084,0.36046,0,NaN,0,0,0,0
15.5,0.36184,0.36144,0,NaN,0,0,0,0
15.548,0.36213,0.36172,0,NaN,0,0,0,0
15.596,0.36165,0.36125,0,NaN,0,0,0,0
15.644,0.36048,0.36012,0,NaN,0,0,0,0
15.693,0.35886,0.35853,0,NaN,0,0,0,0
15.741,0.35705,0.35677,0,NaN,0,0,0,0
15.789,0.35541,0.35517,0,NaN,0,0,0,0
15.838,0.35422,0.35401,0,NaN,0,0,0,0
15.886,0.3537,0.3535,0,NaN,0,0,0,0
15.934,0.35395,0.35375,0,NaN,0,0,0,0
15.982,0.35492,0.35469,0,NaN,0,0,0,0
16.031,0.35644,0.35617,0,NaN,0,0,0,0
16.079,0.35822,0.35791,0,NaN,0,0,0,0
16.127,0.35995,0.3596,0,NaN,0,0,0,0
16.176,0.36131,0.36092,0,NaN,0,0,0,0
16.224,0.36204,0.36164,0,NaN,0,0,0,0
16.272,0.36203,0.36163,0,NaN,0,0,0,0
16.32,0.36126,0.36088,0,NaN,0,0,0,0
16.369,0.35989,0.35954,0,NaN,0,0,0,0
16.417,0.35815,0.35784,0,NaN,0,0,0,0
16.465,0.35637,0.35611,0,NaN,0,0,0,0
16.514,0.35487,0.35465,0,NaN,0,0,0,0
16.562,0.35393,0.35372,0,NaN,0,0,0,0
16.61,0.35371,0.35351,0,NaN,0,0,0,0
16.658,0.35425,0.35404,0,NaN,0,0,0,0
16.707,0.35547,0.35522,0,NaN,0,0,0,0
16.755,0.35712,0.35684,0,NaN,0,0,0,0
16.803,0.35892,0.3586,0,NaN,0,0,0,0
16.852,0.36054,0.36018,0,NaN,0,0,0,0
16.9,0.36168,0.36129,0,NaN,0,0,0,0
16.948,0.36213,0.36173,0,NaN,0,0,0,0
16.996,0.36181,0.36142,0,NaN,0,0,0,0
17.045,0.36078,0.36041,0,NaN,0,0,0,0
17.093,0.35923,0.3589,0,NaN,0,0,0,0
17.141,0.35744,0.35715,0,NaN,0,0,0,0
17.19,0.35573,0.35549,0,NaN,0,0,0,0
17.238,0.35442,0.35421,0,NaN,0,0,0,0
17.286,0.35375,0.35355,0,NaN,0,0,0,0
17.334,0.35383,0.35363,0,NaN,0,0,0,0
17.383,0.35466,0.35444,0,NaN,0,0,0,0
17.431,0.35608,0.35582,0,NaN,0,0,0,0
17.479,0.35783,0.35753,0,NaN,0,0,0,0
17.528,0.3596,0.35926,0,NaN,0,0,0,0
17.576,0.36106,0.36068,0,NaN,0,0,0,0
17.624,0.36194,0.36155,0,NaN,0,0,0,0
17.672,0.3621,0.36169,0,NaN,0,0,0,0
17.721,0.36149,0.3611,0,NaN,0,0,0,0
17.769,0.36022,0.35987,0,NaN,0,0,0,0
17.817,0.35854,0.35822,0,NaN,0,0,0,0
17.866,0.35674,0.35647,0,NaN,0,0,0,0
17.914,0.35516,0.35492,0,NaN,0,0,0,0
17.962,0.35407,0.35387,0,NaN,0,0,0,0
18.01,0.35369,0.35349,0,NaN,0,0,0,0
18.059,0.35407,0.35387,0,NaN,0,0,0,0
18.107,0.35516,0.35492,0,NaN,0,0,0,0
18.155,0.35674,0.35647,0,NaN,0,0,0,0
18.204,0.35854,0.35822,0,NaN,0,0,0,0
18.252,0.36022,0.35987,0,NaN,0,0,0,0
18.3,0.36149,0.3611,0,NaN,0,0,0,0
18.348,0.3621,0.36169,0,NaN,0,0,0,0
18.397,0.36195,0.36155,0,NaN,0,0,0,0
18.445,0.36106,0.36068,0,NaN,0,0,0,0
18.493,0.3596,0.35926,0,NaN,0,0,0,0
18.542,0.35783,0.35753,0,NaN,0,0,0,0
18.59,0.35608,0.35582,0,NaN,0,0,0,0
18.638,0.35466,0.35444,0,NaN,0,0,0,0
18.686,0.35383,0.35363,0,NaN,0,0,0,0
18.735,0.35375,0.35355,0,NaN,0,0,0,0
18.783,0.35442,0.35421,0,NaN,0,0,0,0
18.831,0.35573,0.35549,0,NaN,0,0,0,0
18.88,0.35744,0.35715,0,NaN,0,0,0,0
18.928,0.35923,0.3589,0,NaN,0,0,0,0
18.976,0.36078,0.36041,0,NaN,0,0,0,0
19.024,0.36181,0.36142,0,NaN,0,0,0,0
19.073,0.36213,0.36173,0,NaN,0,0,0,0
19.121,0.36168,0.36129,0,NaN,0,0,0,0
19.169,0.36054,0.36018,0,NaN,0,0,0,0
19.218,0.35892,0.3586,0,NaN,0,0,0,0
19.266,0.35712,0.35684,0,NaN,0,0,0,0
19.314,0.35547,0.35522,0,NaN,0,0,0,0
19.362,0.35425,0.35404,0,NaN,0,0,0,0
19.411,0.35371,0.35351,0,NaN,0,0,0,0
19.459,0.35393,0.35372,0,NaN,0,0,0,0
19.507,0.35487,0.35465,0,NaN,0,0,0,0
19.556,0.35637,0.35611,0,NaN,0,0,0,0
19.604,0.35815,0.35784,0,NaN,0,0,0,0
19.652,0.35989,0.35954,0,NaN,0,0,0,0
19.7,0.36126,0.36088,0,NaN,0,0,0,0
19.749,0.36203,0.36163,0,NaN,0,0,0,0
19.797,0.36204,0.36164,0,NaN,0,0,0,0
19.845,0.36131,0.36092,0,NaN,0,0,0,0
19.894,0.35995,0.3596,0,NaN,0,0,0,0
19.942,0.35822,0.35791,0,NaN,0,0,0,0
19.99,0.35644,0.35617,0,NaN,0,0,0,0
20.038,0.35492,0.35469,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_nsubs8_subs_energy.csv <==
0.024647,0.37163,0.3716,0,NaN,0,0,0,0
0.049293,0.37157,0.37155,0,NaN,0,0,0,0
0.07394,0.37147,0.37145,0,NaN,0,0,0,0
0.098586,0.37132,0.3713,0,NaN,0,0,0,0
0.12323,0.37113,0.37111,0,NaN,0,0,0,0
0.14788,0.37092,0.37089,0,NaN,0,0,0,0
0.17253,0.37068,0.37066,0,NaN,0,0,0,0
0.19717,0.37044,0.37042,0,NaN,0,0,0,0
0.22182,0.37019,0.37018,0,NaN,0,0,0,0
0.24647,0.36997,0.36995,0,NaN,0,0,0,0
0.27111,0.36977,0.36976,0,NaN,0,0,0,0
0.29576,0.36961,0.36959,0,NaN,0,0,0,0
0.32041,0.36949,0.36948,0,NaN,0,0,0,0
0.34505,0.36942,0.36941,0,NaN,0,0,0,0
0.3697,0.3694,0.36939,0,NaN,0,0,0,0
0.39434,0.36944,0.36942,0,NaN,0,0,0,0
0.41899,0.36952,0.36951,0,NaN,0,0,0,0
0.44364,0.36966,0.36964,0,NaN,0,0,0,0
0.46828,0.36983,0.36982,0,NaN,0,0,0,0
0.49293,0.37004,0.37002,0,NaN,0,0,0,0
0.51758,0.37027,0.37025,0,NaN,0,0,0,0
0.54222,0.37051,0.3705,0,NaN,0,0,0,0
0.56687,0.37076,0.37074,0,NaN,0,0,0,0
0.59152,0.37099,0.37097,0,NaN,0,0,0,0
0.61616,0.3712,0.37117,0,NaN,0,0,0,0
0.64081,0.37137,0.37135,0,NaN,0,0,0,0
0.66546,0.37151,0.37148,0,NaN,0,0,0,0
0.6901,0.3716,0.37157,0,NaN,0,0,0,0
0.71475,0.37163,0.37161,0,NaN,0,0,0,0
0.7394,0.37161,0.37159,0,NaN,0,0,0,0
0.76404,0.37155,0.37152,0,NaN,0,0,0,0
0.78869,0.37143,0.3714,0,NaN,0,0,0,0
0.81334,0.37126,0.37124,0,NaN,0,0,0,0
0.83798,0.37106,0.37104,0,NaN,0,0,0,0
0.86263,0.37084,0.37082,0,NaN,0,0,0,0
0.88728,0.3706,0.37058,0,NaN,0,0,0,0
0.91192,0.37036,0.37034,0,NaN,0,0,0,0
0.93657,0.37012,0.3701,0,NaN,0,0,0,0
0.96122,0.3699,0.36989,0,NaN,0,0,0,0
0.98586,0.36971,0.3697,0,NaN,0,0,0,0
1.0105,0.36956,0.36955,0,NaN,0,0,0,0
1.0352,0.36946,0.36945,0,NaN,0,0,0,0
1.0598,0.36941,0.36939,0,NaN,0,0,0,0
1.0844,0.36941,0.36939,0,NaN,0,0,0,0
1.1091,0.36946,0.36945,0,NaN,0,0,0,0
1.1337,0.36956,0.36955,0,NaN,0,0,0,0
1.1584,0.36971,0.3697,0,NaN,0,0,0,0
1.183,0.3699,0.36988,0,NaN,0,0,0,0
1.2077,0.37011,0.3701,0,NaN,0,0,0,0
1.2323,0.37035,0.37033,0,NaN,0,0,0,0
1.257,0.37059,0.37058,0,NaN,0,0,0,0
1.2816,0.37083,0.37081,0,NaN,0,0,0,0
1.3063,0.37106,0.37104,0,NaN,0,0,0,0
1.3309,0.37126,0.37124,0,NaN,0,0,0,0
1.3556,0.37142,0.3714,0,NaN,0,0,0,0
1.3802,0.37154,0.37152,0,NaN,0,0,0,0
1.4049,0.37161,0.37159,0,NaN,0,0,0,0
1.4295,0.37163,0.37161,0,NaN,0,0,0,0
1.4541,0.3716,0.37157,0,NaN,0,0,0,0
1.4788,0.37151,0.37149,0,NaN,0,0,0,0
1.5034,0.37138,0.37135,0,NaN,0,0,0,0
1.5281,0.3712,0.37118,0,NaN,0,0,0,0
1.5527,0.37099,0.37097,0,NaN,0,0,0,0
1.5774,0.37076,0.37074,0,NaN,0,0,0,0
1.602,0.37052,0.3705,0,NaN,0,0,0,0
1.6267,0.37028,0.37026,0,NaN,0,0,0,0
1.6513,0.37005,0.37003,0,NaN,0,0,0,0
1.676,0.36984,0.36982,0,NaN,0,0,0,0
1.7006,0.36966,0.36965,0,NaN,0,0,0,0
1.7253,0.36952,0.36951,0,NaN,0,0,0,0
1.7499,0.36944,0.36942,0,NaN,0,0,0,0
1.7746,0.3694,0.36939,0,NaN,0,0,0,0
1.7992,0.36942,0.3694,0,NaN,0,0,0,0
1.8238,0.36949,0.36947,0,NaN,0,0,0,0
1.8485,0.3696,0.36959,0,NaN,0,0,0,0
1.8731,0.36977,0.36975,0,NaN,0,0,0,0
1.8978,0.36997,0.36995,0,NaN,0,0,0,0
1.9224,0.37019,0.37017,0,NaN,0,0,0,0
1.9471,0.37043,0.37041,0,NaN,0,0,0,0
1.9717,0.37067,0.37065,0,NaN,0,0,0,0
1.9964,0.37091,0.37089,0,NaN,0,0,0,0
2.021,0.37113,0.37111,0,NaN,0,0,0,0
2.0457,0.37132,0.37129,0,NaN,0,0,0,0
2.0703,0.37147,0.37144,0,NaN,0,0,0,0
2.095,0.37157,0.37155,0,NaN,0,0,0,0
2.1196,0.37163,0.3716,0,NaN,0,0,0,0
2.1443,0.37163,0.3716,0,NaN,0,0,0,0
2.1689,0.37158,0.37155,0,NaN,0,0,0,0
2.1935,0.37147,0.37145,0,NaN,0,0,0,0
2.2182,0.37132,0.3713,0,NaN,0,0,0,0
2.2428,0.37114,0.37112,0,NaN,0,0,0,0
2.2675,0.37092,0.3709,0,NaN,0,0,0,0
2.2921,0.37068,0.37067,0,NaN,0,0,0,0
2.3168,0.37044,0.37042,0,NaN,0,0,0,0
2.3414,0.3702,0.37018,0,NaN,0,0,0,0
2.3661,0.36998,0.36996,0,NaN,0,0,0,0
2.3907,0.36978,0.36976,0,NaN,0,0,0,0
2.4154,0.36961,0.3696,0,NaN,0,0,0,0
2.44,0.36949,0.36948,0,NaN,0,0,0,0
2.4647,0.36942,0.36941,0,NaN,0,0,0,0
2.4893,0.3694,0.36939,0,NaN,0,0,0,0
2.5139,0.36943,0.36942,0,NaN,0,0,0,0
2.5386,0.36952,0.36951,0,NaN,0,0,0,0
2.5632,0.36965,0.36964,0,NaN,0,0,0,0
2.5879,0.36983,0.36981,0,NaN,0,0,0,0
2.6125,0.37004,0.37002,0,NaN,0,0,0,0
2.6372,0.37027,0.37025,0,NaN,0,0,0,0
2.6618,0.37051,0.37049,0,NaN,0,0,0,0
2.6865,0.37075,0.37073,0,NaN,0,0,0,0
2.7111,0.37098,0.37096,0,NaN,0,0,0,0
2.7358,0.37119,0.37117,0,NaN,0,0,0,0
2.7604,0.37137,0.37135,0,NaN,0,0,0,0
2.7851,0.37151,0.37148,0,NaN,0,0,0,0
2.8097,0.37159,0.37157,0,NaN,0,0,0,0
2.8344,0.37163,0.37161,0,NaN,0,0,0,0
2.859,0.37162,0.37159,0,NaN,0,0,0,0
2.8836,0.37155,0.37152,0,NaN,0,0,0,0
2.9083,0.37143,0.37141,0,NaN,0,0,0,0
2.9329,0.37127,0.37124,0,NaN,0,0,0,0
2.9576,0.37107,0.37105,0,NaN,0,0,0,0
2.9822,0.37085,0.37083,0,NaN,0,0,0,0
3.0069,0.37061,0.37059,0,NaN,0,0,0,0
3.0315,0.37036,0.37034,0,NaN,0,0,0,0
3.0562,0.37012,0.37011,0,NaN,0,0,0,0
3.0808,0.36991,0.36989,0,NaN,0,0,0,0
3.1055,0.36972,0.3697,0,NaN,0,0,0,0
3.1301,0.36957,0.36955,0,NaN,0,0,0,0
3.1548,0.36946,0.36945,0,NaN,0,0,0,0
3.1794,0.36941,0.36939,0,NaN,0,0,0,0
3.2041,0.3694,0.36939,0,NaN,0,0,0,0
3.2287,0.36946,0.36944,0,NaN,0,0,0,0
3.2533,0.36956,0.36954,0,NaN,0,0,0,0
3.278,0.36971,0.36969,0,NaN,0,0,0,0
3.3026,0.36989,0.36988,0,NaN,0,0,0,0
3.3273,0.37011,0.37009,0,NaN,0,0,0,0
3.3519,0.37034,0.37033,0,NaN,0,0,0,0
3.3766,0.37059,0.37057,0,NaN,0,0,0,0
3.4012,0.37083,0.37081,0,NaN,0,0,0,0
3.4259,0.37105,0.37103,0,NaN,0,0,0,0
3.4505,0.37125,0.37123,0,NaN,0,0,0,0
3.4752,0.37142,0.3714,0,NaN,0,0,0,0
3.4998,0.37154,0.37152,0,NaN,0,0,0,0
3.5245,0.37161,0.37159,0,NaN,0,0,0,0
3.5491,0.37163,0.37161,0,NaN,0,0,0,0
3.5738,0.3716,0.37157,0,NaN,0,0,0,0
3.5984,0.37151,0.37149,0,NaN,0,0,0,0
3.623,0.37138,0.37136,0,NaN,0,0,0,0
3.6477,0.37121,0.37118,0,NaN,0,0,0,0
3.6723,0.371,0.37098,0,NaN,0,0,0,0
3.697,0.37077,0.37075,0,NaN,0,0,0,0
3.7216,0.37053,0.37051,0,NaN,0,0,0,0
3.7463,0.37028,0.37027,0,NaN,0,0,0,0
3.7709,0.37005,0.37004,0,NaN,0,0,0,0
3.7956,0.36984,0.36983,0,NaN,0,0,0,0
3.8202,0.36966,0.36965,0,NaN,0,0,0,0
3.8449,0.36953,0.36951,0,NaN,0,0,0,0
3.8695,0.36944,0.36943,0,NaN,0,0,0,0
3.8942,0.3694,0.36939,0,NaN,0,0,0,0
3.9188,0.36942,0.3694,0,NaN,0,0,0,0
3.9434,0.36948,0.36947,0,NaN,0,0,0,0
3.9681,0.3696,0.36959,0,NaN,0,0,0,0
3.9927,0.36976,0.36975,0,NaN,0,0,0,0
4.0174,0.36996,0.36994,0,NaN,0,0,0,0
4.042,0.37018,0.37017,0,NaN,0,0,0,0
4.0667,0.37042,0.37041,0,NaN,0,0,0,0
4.0913,0.37067,0.37065,0,NaN,0,0,0,0
4.116,0.3709,0.37088,0,NaN,0,0,0,0
4.1406,0.37112,0.3711,0,NaN,0,0,0,0
4.1653,0.37131,0.37129,0,NaN,0,0,0,0
4.1899,0.37146,0.37144,0,NaN,0,0,0,0
4.2146,0.37157,0.37154,0,NaN,0,0,0,0
4.2392,0.37163,0.3716,0,NaN,0,0,0,0
4.2639,0.37163,0.3716,0,NaN,0,0,0,0
4.2885,0.37158,0.37155,0,NaN,0,0,0,0
4.3131,0.37148,0.37145,0,NaN,0,0,0,0
4.3378,0.37133,0.37131,0,NaN,0,0,0,0
4.3624,0.37114,0.37112,0,NaN,0,0,0,0
4.3871,0.37093,0.37091,0,NaN,0,0,0,0
4.4117,0.37069,0.37067,0,NaN,0,0,0,0
4.4364,0.37045,0.37043,0,NaN,0,0,0,0
4.461,0.37021,0.37019,0,NaN,0,0,0,0
4.4857,0.36998,0.36996,0,NaN,0,0,0,0
4.5103,0.36978,0.36977,0,NaN,0,0,0,0
4.535,0.36961,0.3696,0,NaN,0,0,0,0
4.5596,0.36949,0.36948,0,NaN,0,0,0,0
4.5843,0.36942,0.36941,0,NaN,0,0,0,0
4.6089,0.3694,0.36939,0,NaN,0,0,0,0
4.6336,0.36943,0.36942,0,NaN,0,0,0,0
4.6582,0.36952,0.3695,0,NaN,0,0,0,0
4.6828,0.36965,0.36964,0,NaN,0,0,0,0
4.7075,0.36982,0.36981,0,NaN,0,0,0,0
4.7321,0.37003,0.37001,0,NaN,0,0,0,0
4.7568,0.37026,0.37024,0,NaN,0,0,0,0
4.7814,0.3705,0.37048,0,NaN,0,0,0,0
4.8061,0.37075,0.37073,0,NaN,0,0,0,0
4.8307,0.37098,0.37096,0,NaN,0,0,0,0
4.8554,0.37119,0.37117,0,NaN,0,0,0,0
4.88,0.37137,0.37134,0,NaN,0,0,0,0
4.9047,0.3715,0.37148,0,NaN,0,0,0,0
4.9293,0.37159,0.37157,0,NaN,0,0,0,0
4.954,0.37163,0.37161,0,NaN,0,0,0,0
4.9786,0.37162,0.37159,0,NaN,0,0,0,0
5.0033,0.37155,0.37152,0,NaN,0,0,0,0
5.0279,0.37143,0.37141,0,NaN,0,0,0,0
5.0525,0.37127,0.37125,0,NaN,0,0,0,0
5.0772,0.37107,0.37105,0,NaN,0,0,0,0
5.1018,0.37085,0.37083,0,NaN,0,0,0,0
5.1265,0.37061,0.37059,0,NaN,0,0,0,0
5.1511,0.37037,0.37035,0,NaN,0,0,0,0
5.1758,0.37013,0.37011,0,NaN,0,0,0,0
5.2004,0.36991,0.3699,0,NaN,0,0,0,0
5.2251,0.36972,0.36971,0,NaN,0,0,0,0
5.2497,0.36957,0.36956,0,NaN,0,0,0,0
5.2744,0.36946,0.36945,0,NaN,0,0,0,0
5.299,0.36941,0.3694,0,NaN,0,0,0,0
5.3237,0.3694,0.36939,0,NaN,0,0,0,0
5.3483,0.36945,0.36944,0,NaN,0,0,0,0
5.373,0.36956,0.36954,0,NaN,0,0,0,0
5.3976,0.3697,0.36969,0,NaN,0,0,0,0
5.4222,0.36989,0.36987,0,NaN,0,0,0,0
5.4469,0.3701,0.37009,0,NaN,0,0,0,0
5.4715,0.37034,0.37032,0,NaN,0,0,0,0
5.4962,0.37058,0.37056,0,NaN,0,0,0,0
5.5208,0.37082,0.3708,0,NaN,0,0,0,0
5.5455,0.37105,0.37103,0,NaN,0,0,0,0
5.5701,0.37125,0.37123,0,NaN,0,0,0,0
5.5948,0.37142,0.37139,0,NaN,0,0,0,0
5.6194,0.37154,0.37151,0,NaN,0,0,0,0
5.6441,0.37161,0.37159,0,NaN,0,0,0,0
5.6687,0.37163,0.37161,0,NaN,0,0,0,0
5.6934,0.3716,0.37158,0,NaN,0,0,0,0
5.718,0.37152,0.37149,0,NaN,0,0,0,0
5.7426,0.37138,0.37136,0,NaN,0,0,0,0
5.7673,0.37121,0.37119,0,NaN,0,0,0,0
5.7919,0.371,0.37098,0,NaN,0,0,0,0
5.8166,0.37077,0.37075,0,NaN,0,0,0,0
5.8412,0.37053,0.37051,0,NaN,0,0,0,0
5.8659,0.37029,0.37027,0,NaN,0,0,0,0
5.8905,0.37006,0.37004,0,NaN,0,0,0,0
5.9152,0.36985,0.36983,0,NaN,0,0,0,0
5.9398,0.36967,0.36965,0,NaN,0,0,0,0
5.9645,0.36953,0.36952,0,NaN,0,0,0,0
5.9891,0.36944,0.36943,0,NaN,0,0,0,0
6.0138,0.3694,0.36939,0,NaN,0,0,0,0
6.0384,0.36941,0.3694,0,NaN,0,0,0,0
6.0631,0.36948,0.36947,0,NaN,0,0,0,0
6.0877,0.3696,0.36958,0,NaN,0,0,0,0
6.1123,0.36976,0.36974,0,NaN,0,0,0,0
6.137,0.36995,0.36994,0,NaN,0,0,0,0
6.1616,0.37018,0.37016,0,NaN,0,0,0,0
6.1863,0.37042,0.3704,0,NaN,0,0,0,0
6.2109,0.37066,0.37064,0,NaN,0,0,0,0
6.2356,0.3709,0.37088,0,NaN,0,0,0,0
6.2602,0.37112,0.3711,0,NaN,0,0,0,0
6.2849,0.37131,0.37129,0,NaN,0,0,0,0
6.3095,0.37146,0.37144,0,NaN,0,0,0,0
6.3342,0.37157,0.37154,0,NaN,0,0,0,0
6.3588,0.37162,0.3716,0,NaN,0,0,0,0
6.3835,0.37163,0.3716,0,NaN,0,0,0,0
6.4081,0.37158,0.37155,0,NaN,0,0,0,0
6.4328,0.37148,0.37145,0,NaN,0,0,0,0
6.4574,0.37133,0.37131,0,NaN,0,0,0,0
6.482,0.37115,0.37112,0,NaN,0,0,0,0
6.5067,0.37093,0.37091,0,NaN,0,0,0,0
6.5313,0.3707,0.37068,0,NaN,0,0,0,0
6.556,0.37045,0.37043,0,NaN,0,0,0,0
6.5806,0.37021,0.37019,0,NaN,0,0,0,0
6.6053,0.36999,0.36997,0,NaN,0,0,0,0
6.6299,0.36978,0.36977,0,NaN,0,0,0,0
6.6546,0.36962,0.3696,0,NaN,0,0,0,0
6.6792,0.3695,0.36948,0,NaN,0,0,0,0
6.7039,0.36942,0.36941,0,NaN,0,0,0,0
6.7285,0.3694,0.36939,0,NaN,0,0,0,0
6.7532,0.36943,0.36942,0,NaN,0,0,0,0
6.7778,0.36951,0.3695,0,NaN,0,0,0,0
6.8025,0.36965,0.36963,0,NaN,0,0,0,0
6.8271,0.36982,0.3698,0,NaN,0,0,0,0
6.8517,0.37003,0.37001,0,NaN,0,0,0,0
6.8764,0.37026,0.37024,0,NaN,0,0,0,0
6.901,0.3705,0.37048,0,NaN,0,0,0,0
6.9257,0.37074,0.37072,0,NaN,0,0,0,0
6.9503,0.37097,0.37095,0,NaN,0,0,0,0
6.975,0.37118,0.37116,0,NaN,0,0,0,0
6.9996,0.37136,0.37134,0,NaN,0,0,0,0
7.0243,0.3715,0.37148,0,NaN,0,0,0,0
7.0489,0.37159,0.37157,0,NaN,0,0,0,0
7.0736,0.37163,0.37161,0,NaN,0,0,0,0
7.0982,0.37162,0.37159,0,NaN,0,0,0,0
7.1229,0.37155,0.37153,0,NaN,0,0,0,0
7.1475,0.37144,0.37141,0,NaN,0,0,0,0
7.1721,0.37128,0.37125,0,NaN,0,0,0,0
7.1968,0.37108,0.37106,0,NaN,0,0,0,0
7.2214,0.37086,0.37084,0,NaN,0,0,0,0
7.2461,0.37062,0.3706,0,NaN,0,0,0,0
7.2707,0.37037,0.37036,0,NaN,0,0,0,0
7.2954,0.37014,0.37012,0,NaN,0,0,0,0
7.32,0.36992,0.3699,0,NaN,0,0,0,0
7.3447,0.36973,0.36971,0,NaN,0,0,0,0
7.3693,0.36957,0.36956,0,NaN,0,0,0,0
7.394,0.36947,0.36945,0,NaN,0,0,0,0
7.4186,0.36941,0.3694,0,NaN,0,0,0,0
7.4433,0.3694,0.36939,0,NaN,0,0,0,0
7.4679,0.36945,0.36944,0,NaN,0,0,0,0
7.4926,0.36955,0.36954,0,NaN,0,0,0,0
7.5172,0.3697,0.36968,0,NaN,0,0,0,0
7.5418,0.36988,0.36987,0,NaN,0,0,0,0
7.5665,0.3701,0.37008,0,NaN,0,0,0,0
7.5911,0.37033,0.37032,0,NaN,0,0,0,0
7.6158,0.37058,0.37056,0,NaN,0,0,0,0
7.6404,0.37082,0.3708,0,NaN,0,0,0,0
7.6651,0.37104,0.37102,0,NaN,0,0,0,0
7.6897,0.37125,0.37122,0,NaN,0,0,0,0
7.7144,0.37141,0.37139,0,NaN,0,0,0,0
7.739,0.37154,0.37151,0,NaN,0,0,0,0
7.7637,0.37161,0.37159,0,NaN,0,0,0,0
7.7883,0.37163,0.37161,0,NaN,0,0,0,0
7.813,0.3716,0.37158,0,NaN,0,0,0,0
7.8376,0.37152,0.37149,0,NaN,0,0,0,0
7.8623,0.37139,0.37136,0,NaN,0,0,0,0
7.8869,0.37122,0.37119,0,NaN,0,0,0,0
7.9115,0.37101,0.37099,0,NaN,0,0,0,0
7.9362,0.37078,0.37076,0,NaN,0,0,0,0
7.9608,0.37054,0.37052,0,NaN,0,0,0,0
7.9855,0.37029,0.37028,0,NaN,0,0,0,0
8.0101,0.37006,0.37005,0,NaN,0,0,0,0
8.0348,0.36985,0.36984,0,NaN,0,0,0,0
8.0594,0.36967,0.36966,0,NaN,0,0,0,0
8.0841,0.36953,0.36952,0,NaN,0,0,0,0
8.1087,0.36944,0.36943,0,NaN,0,0,0,0
8.1334,0.3694,0.36939,0,NaN,0,0,0,0
8.158,0.36941,0.3694,0,NaN,0,0,0,0
8.1827,0.36948,0.36947,0,NaN,0,0,0,0
8.2073,0.36959,0.36958,0,NaN,0,0,0,0
8.232,0.36975,0.36974,0,NaN,0,0,0,0
8.2566,0.36995,0.36993,0,NaN,0,0,0,0
8.2812,0.37017,0.37016,0,NaN,0,0,0,0
8.3059,0.37041,0.37039,0,NaN,0,0,0,0
8.3305,0.37066,0.37064,0,NaN,0,0,0,0
8.3552,0.37089,0.37087,0,NaN,0,0,0,0
8.3798,0.37111,0.37109,0,NaN,0,0,0,0
8.4045,0.3713,0.37128,0,NaN,0,0,0,0
8.4291,0.37146,0.37143,0,NaN,0,0,0,0
8.4538,0.37157,0.37154,0,NaN,0,0,0,0
8.4784,0.37162,0.3716,0,NaN,0,0,0,0
8.5031,0.37163,0.3716,0,NaN,0,0,0,0
8.5277,0.37158,0.37156,0,NaN,0,0,0,0
8.5524,0.37148,0.37146,0,NaN,0,0,0,0
8.577,0.37134,0.37131,0,NaN,0,0,0,0
8.6016,0.37115,0.37113,0,NaN,0,0,0,0
8.6263,0.37094,0.37092,0,NaN,0,0,0,0
8.6509,0.3707,0.37068,0,NaN,0,0,0,0
8.6756,0.37046,0.37044,0,NaN,0,0,0,0
8.7002,0.37022,0.3702,0,NaN,0,0,0,0
8.7249,0.36999,0.36997,0,NaN,0,0,0,0
8.7495,0.36979,0.36977,0,NaN,0,0,0,0
8.7742,0.36962,0.36961,0,NaN,0,0,0,0
8.7988,0.3695,0.36948,0,NaN,0,0,0,0
8.8235,0.36942,0.36941,0,NaN,0,0,0,0
8.8481,0.3694,0.36939,0,NaN,0,0,0,0
8.8728,0.36943,0.36942,0,NaN,0,0,0,0
8.8974,0.36951,0.3695,0,NaN,0,0,0,0
8.9221,0.36964,0.36963,0,NaN,0,0,0,0
8.9467,0.36981,0.3698,0,NaN,0,0,0,0
8.9713,0.37002,0.37,0,NaN,0,0,0,0
8.996,0.37025,0.37023,0,NaN,0,0,0,0
9.0206,0.37049,0.37047,0,NaN,0,0,0,0
9.0453,0.37073,0.37071,0,NaN,0,0,0,0
9.0699,0.37097,0.37095,0,NaN,0,0,0,0
9.0946,0.37118,0.37116,0,NaN,0,0,0,0
9.1192,0.37136,0.37134,0,NaN,0,0,0,0
9.1439,0.3715,0.37147,0,NaN,0,0,0,0
9.1685,0.37159,0.37157,0,NaN,0,0,0,0
9.1932,0.37163,0.37161,0,NaN,0,0,0,0
9.2178,0.37162,0.37159,0,NaN,0,0,0,0
9.2425,0.37155,0.37153,0,NaN,0,0,0,0
9.2671,0.37144,0.37142,0,NaN,0,0,0,0
9.2918,0.37128,0.37126,0,NaN,0,0,0,0
9.3164,0.37108,0.37106,0,NaN,0,0,0,0
9.341,0.37086,0.37084,0,NaN,0,0,0,0
9.3657,0.37062,0.3706,0,NaN,0,0,0,0
9.3903,0.37038,0.37036,0,NaN,0,0,0,0
9.415,0.37014,0.37012,0,NaN,0,0,0,0
9.4396,0.36992,0.36991,0,NaN,0,0,0,0
9.4643,0.36973,0.36972,0,NaN,0,0,0,0
9.4889,0.36958,0.36956,0,NaN,0,0,0,0
9.5136,0.36947,0.36945,0,NaN,0,0,0,0
9.5382,0.36941,0.3694,0,NaN,0,0,0,0
9.5629,0.3694,0.36939,0,NaN,0,0,0,0
9.5875,0.36945,0.36944,0,NaN,0,0,0,0
9.6122,0.36955,0.36954,0,NaN,0,0,0,0
9.6368,0.36969,0.36968,0,NaN,0,0,0,0
9.6615,0.36988,0.36986,0,NaN,0,0,0,0
9.6861,0.37009,0.37008,0,NaN,0,0,0,0
9.7107,0.37033,0.37031,0,NaN,0,0,0,0
9.7354,0.37057,0.37055,0,NaN,0,0,0,0
9.76,0.37081,0.37079,0,NaN,0,0,0,0
9.7847,0.37104,0.37102,0,NaN,0,0,0,0
9.8093,0.37124,0.37122,0,NaN,0,0,0,0
9.834,0.37141,0.37138,0,NaN,0,0,0,0
9.8586,0.37153,0.37151,0,NaN,0,0,0,0
9.8833,0.37161,0.37158,0,NaN,0,0,0,0
9.9079,0.37163,0.37161,0,NaN,0,0,0,0
9.9326,0.3716,0.37158,0,NaN,0,0,0,0
9.9572,0.37152,0.3715,0,NaN,0,0,0,0
9.9819,0.37139,0.37137,0,NaN,0,0,0,0
10.007,0.37122,0.3712,0,NaN,0,0,0,0
10.031,0.37101,0.37099,0,NaN,0,0,0,0
10.056,0.37079,0.37077,0,NaN,0,0,0,0
10.08,0.37054,0.37052,0,NaN,0,0,0,0
10.105,0.3703,0.37028,0,NaN,0,0,0,0
10.13,0.37007,0.37005,0,NaN,0,0,0,0
10.154,0.36986,0.36984,0,NaN,0,0,0,0
10.179,0.36968,0.36966,0,NaN,0,0,0,0
10.204,0.36954,0.36952,0,NaN,0,0,0,0
10.228,0.36944,0.36943,0,NaN,0,0,0,0
10.253,0.3694,0.36939,0,NaN,0,0,0,0
10.278,0.36941,0.3694,0,NaN,0,0,0,0
10.302,0.36948,0.36946,0,NaN,0,0,0,0
10.327,0.36959,0.36958,0,NaN,0,0,0,0
10.352,0.36975,0.36974,0,NaN,0,0,0,0
10.376,0.36994,0.36993,0,NaN,0,0,0,0
10.401,0.37017,0.37015,0,NaN,0,0,0,0
10.425,0.37041,0.37039,0,NaN,0,0,0,0
10.45,0.37065,0.37063,0,NaN,0,0,0,0
10.475,0.37089,0.37087,0,NaN,0,0,0,0
10.499,0.37111,0.37109,0,NaN,0,0,0,0
10.524,0.3713,0.37128,0,NaN,0,0,0,0
10.549,0.37145,0.37143,0,NaN,0,0,0,0
10.573,0.37156,0.37154,0,NaN,0,0,0,0
10.598,0.37162,0.3716,0,NaN,0,0,0,0
10.623,0.37163,0.3716,0,NaN,0,0,0,0
10.647,0.37158,0.37156,0,NaN,0,0,0,0
10.672,0.37148,0.37146,0,NaN,0,0,0,0
10.697,0.37134,0.37132,0,NaN,0,0,0,0
10.721,0.37116,0.37113,0,NaN,0,0,0,0
10.746,0.37094,0.37092,0,NaN,0,0,0,0
10.771,0.37071,0.37069,0,NaN,0,0,0,0
10.795,0.37046,0.37045,0,NaN,0,0,0,0
10.82,0.37022,0.37021,0,NaN,0,0,0,0
10.844,0.37,0.36998,0,NaN,0,0,0,0
10.869,0.36979,0.36978,0,NaN,0,0,0,0
10.894,0.36963,0.36961,0,NaN,0,0,0,0
10.918,0.3695,0.36949,0,NaN,0,0,0,0
10.943,0.36942,0.36941,0,NaN,0,0,0,0
10.968,0.3694,0.36939,0,NaN,0,0,0,0
10.992,0.36943,0.36942,0,NaN,0,0,0,0
11.017,0.36951,0.3695,0,NaN,0,0,0,0
11.042,0.36964,0.36962,0,NaN,0,0,0,0
11.066,0.36981,0.3698,0,NaN,0,0,0,0
11.091,0.37001,0.37,0,NaN,0,0,0,0
11.116,0.37024,0.37023,0,NaN,0,0,0,0
11.14,0.37049,0.37047,0,NaN,0,0,0,0
11.165,0.37073,0.37071,0,NaN,0,0,0,0
11.19,0.37096,0.37094,0,NaN,0,0,0,0
11.214,0.37117,0.37115,0,NaN,0,0,0,0
11.239,0.37135,0.37133,0,NaN,0,0,0,0
11.263,0.3715,0.37147,0,NaN,0,0,0,0
11.288,0.37159,0.37156,0,NaN,0,0,0,0
11.313,0.37163,0.37161,0,NaN,0,0,0,0
11.337,0.37162,0.37159,0,NaN,0,0,0,0
11.362,0.37156,0.37153,0,NaN,0,0,0,0
11.387,0.37144,0.37142,0,NaN,0,0,0,0
11.411,0.37128,0.37126,0,NaN,0,0,0,0
11.436,0.37109,0.37107,0,NaN,0,0,0,0
11.461,0.37087,0.37085,0,NaN,0,0,0,0
11.485,0.37063,0.37061,0,NaN,0,0,0,0
11.51,0.37038,0.37037,0,NaN,0,0,0,0
11.535,0.37015,0.37013,0,NaN,0,0,0,0
11.559,0.36993,0.36991,0,NaN,0,0,0,0
11.584,0.36973,0.36972,0,NaN,0,0,0,0
11.609,0.36958,0.36957,0,NaN,0,0,0,0
11.633,0.36947,0.36946,0,NaN,0,0,0,0
11.658,0.36941,0.3694,0,NaN,0,0,0,0
11.682,0.3694,0.36939,0,NaN,0,0,0,0
11.707,0.36945,0.36944,0,NaN,0,0,0,0
11.732,0.36955,0.36953,0,NaN,0,0,0,0
11.756,0.36969,0.36968,0,NaN,0,0,0,0
11.781,0.36987,0.36986,0,NaN,0,0,0,0
11.806,0.37009,0.37007,0,NaN,0,0,0,0
11.83,0.37032,0.3703,0,NaN,0,0,0,0
11.855,0.37057,0.37055,0,NaN,0,0,0,0
11.88,0.37081,0.37079,0,NaN,0,0,0,0
11.904,0.37103,0.37101,0,NaN,0,0,0,0
11.929,0.37124,0.37121,0,NaN,0,0,0,0
11.954,0.37141,0.37138,0,NaN,0,0,0,0
11.978,0.37153,0.37151,0,NaN,0,0,0,0
12.003,0.37161,0.37158,0,NaN,0,0,0,0
12.028,0.37163,0.37161,0,NaN,0,0,0,0
12.052,0.3716,0.37158,0,NaN,0,0,0,0
12.077,0.37152,0.3715,0,NaN,0,0,0,0
12.101,0.3714,0.37137,0,NaN,0,0,0,0
12.126,0.37122,0.3712,0,NaN,0,0,0,0
12.151,0.37102,0.371,0,NaN,0,0,0,0
12.175,0.37079,0.37077,0,NaN,0,0,0,0
12.2,0.37055,0.37053,0,NaN,0,0,0,0
12.225,0.37031,0.37029,0,NaN,0,0,0,0
12.249,0.37007,0.37006,0,NaN,0,0,0,0
12.274,0.36986,0.36985,0,NaN,0,0,0,0
12.299,0.36968,0.36967,0,NaN,0,0,0,0
12.323,0.36954,0.36953,0,NaN,0,0,0,0
12.348,0.36944,0.36943,0,NaN,0,0,0,0
12.373,0.3694,0.36939,0,NaN,0,0,0,0
12.397,0.36941,0.3694,0,NaN,0,0,0,0
12.422,0.36948,0.36946,0,NaN,0,0,0,0
12.447,0.36959,0.36957,0,NaN,0,0,0,0
12.471,0.36975,0.36973,0,NaN,0,0,0,0
12.496,0.36994,0.36992,0,NaN,0,0,0,0
12.52,0.37016,0.37015,0,NaN,0,0,0,0
12.545,0.3704,0.37038,0,NaN,0,0,0,0
12.57,0.37064,0.37063,0,NaN,0,0,0,0
12.594,0.37088,0.37086,0,NaN,0,0,0,0
12.619,0.3711,0.37108,0,NaN,0,0,0,0
12.644,0.3713,0.37127,0,NaN,0,0,0,0
12.668,0.37145,0.37143,0,NaN,0,0,0,0
12.693,0.37156,0.37154,0,NaN,0,0,0,0
12.718,0.37162,0.3716,0,NaN,0,0,0,0
12.742,0.37163,0.3716,0,NaN,0,0,0,0
12.767,0.37158,0.37156,0,NaN,0,0,0,0
12.792,0.37149,0.37146,0,NaN,0,0,0,0
12.816,0.37134,0.37132,0,NaN,0,0,0,0
12.841,0.37116,0.37114,0,NaN,0,0,0,0
12.866,0.37095,0.37093,0,NaN,0,0,0,0
12.89,0.37071,0.37069,0,NaN,0,0,0,0
12.915,0.37047,0.37045,0,NaN,0,0,0,0
12.939,0.37023,0.37021,0,NaN,0,0,0,0
12.964,0.37,0.36998,0,NaN,0,0,0,0
12.989,0.3698,0.36978,0,NaN,0,0,0,0
13.013,0.36963,0.36962,0,NaN,0,0,0,0
13.038,0.3695,0.36949,0,NaN,0,0,0,0
13.063,0.36942,0.36941,0,NaN,0,0,0,0
13.087,0.3694,0.36939,0,NaN,0,0,0,0
13.112,0.36943,0.36941,0,NaN,0,0,0,0
13.137,0.36951,0.36949,0,NaN,0,0,0,0
13.161,0.36964,0.36962,0,NaN,0,0,0,0
13.186,0.36981,0.36979,0,NaN,0,0,0,0
13.211,0.37001,0.36999,0,NaN,0,0,0,0
13.235,0.37024,0.37022,0,NaN,0,0,0,0
13.26,0.37048,0.37046,0,NaN,0,0,0,0
13.284,0.37072,0.3707,0,NaN,0,0,0,0
13.309,0.37096,0.37094,0,NaN,0,0,0,0
13.334,0.37117,0.37115,0,NaN,0,0,0,0
13.358,0.37135,0.37133,0,NaN,0,0,0,0
13.383,0.37149,0.37147,0,NaN,0,0,0,0
13.408,0.37159,0.37156,0,NaN,0,0,0,0
13.432,0.37163,0.37161,0,NaN,0,0,0,0
13.457,0.37162,0.3716,0,NaN,0,0,0,0
13.482,0.37156,0.37153,0,NaN,0,0,0,0
13.506,0.37145,0.37142,0,NaN,0,0,0,0
13.531,0.37129,0.37127,0,NaN,0,0,0,0
13.556,0.37109,0.37107,0,NaN,0,0,0,0
13.58,0.37087,0.37085,0,NaN,0,0,0,0
13.605,0.37063,0.37062,0,NaN,0,0,0,0
13.63,0.37039,0.37037,0,NaN,0,0,0,0
13.654,0.37015,0.37014,0,NaN,0,0,0,0
13.679,0.36993,0.36992,0,NaN,0,0,0,0
13.703,0.36974,0.36972,0,NaN,0,0,0,0
13.728,0.36958,0.36957,0,NaN,0,0,0,0
13.753,0.36947,0.36946,0,NaN,0,0,0,0
13.777,0.36941,0.3694,0,NaN,0,0,0,0
13.802,0.3694,0.36939,0,NaN,0,0,0,0
13.827,0.36945,0.36943,0,NaN,0,0,0,0
13.851,0.36954,0.36953,0,NaN,0,0,0,0
13.876,0.36969,0.36967,0,NaN,0,0,0,0
13.901,0.36987,0.36985,0,NaN,0,0,0,0
13.925,0.37008,0.37007,0,NaN,0,0,0,0
13.95,0.37032,0.3703,0,NaN,0,0,0,0
13.975,0.37056,0.37054,0,NaN,0,0,0,0
13.999,0.3708,0.37078,0,NaN,0,0,0,0
14.024,0.37103,0.37101,0,NaN,0,0,0,0
14.049,0.37123,0.37121,0,NaN,0,0,0,0
14.073,0.3714,0.37138,0,NaN,0,0,0,0
14.098,0.37153,0.3715,0,NaN,0,0,0,0
14.122,0.37161,0.37158,0,NaN,0,0,0,0
14.147,0.37163,0.37161,0,NaN,0,0,0,0
14.172,0.37161,0.37158,0,NaN,0,0,0,0
14.196,0.37153,0.3715,0,NaN,0,0,0,0
14.221,0.3714,0.37138,0,NaN,0,0,0,0
14.246,0.37123,0.37121,0,NaN,0,0,0,0
14.27,0.37103,0.371,0,NaN,0,0,0,0
14.295,0.3708,0.37078,0,NaN,0,0,0,0
14.32,0.37056,0.37054,0,NaN,0,0,0,0
14.344,0.37031,0.37029,0,NaN,0,0,0,0
14.369,0.37008,0.37006,0,NaN,0,0,0,0
14.394,0.36987,0.36985,0,NaN,0,0,0,0
14.418,0.36968,0.36967,0,NaN,0,0,0,0
14.443,0.36954,0.36953,0,NaN,0,0,0,0
14.468,0.36945,0.36943,0,NaN,0,0,0,0
14.492,0.3694,0.36939,0,NaN,0,0,0,0
14.517,0.36941,0.3694,0,NaN,0,0,0,0
14.541,0.36947,0.36946,0,NaN,0,0,0,0
14.566,0.36959,0.36957,0,NaN,0,0,0,0
14.591,0.36974,0.36973,0,NaN,0,0,0,0
14.615,0.36994,0.36992,0,NaN,0,0,0,0
14.64,0.37016,0.37014,0,NaN,0,0,0,0
14.665,0.37039,0.37038,0,NaN,0,0,0,0
14.689,0.37064,0.37062,0,NaN,0,0,0,0
14.714,0.37088,0.37086,0,NaN,0,0,0,0
14.739,0.3711,0.37108,0,NaN,0,0,0,0
14.763,0.37129,0.37127,0,NaN,0,0,0,0
14.788,0.37145,0.37142,0,NaN,0,0,0,0
14.813,0.37156,0.37153,0,NaN,0,0,0,0
14.837,0.37162,0.3716,0,NaN,0,0,0,0
14.862,0.37163,0.37161,0,NaN,0,0,0,0
14.887,0.37159,0.37156,0,NaN,0,0,0,0
14.911,0.37149,0.37147,0,NaN,0,0,0,0
14.936,0.37135,0.37132,0,NaN,0,0,0,0
14.96,0.37117,0.37114,0,NaN,0,0,0,0
14.985,0.37095,0.37093,0,NaN,0,0,0,0
15.01,0.37072,0.3707,0,NaN,0,0,0,0
15.034,0.37048,0.37046,0,NaN,0,0,0,0
15.059,0.37023,0.37022,0,NaN,0,0,0,0
15.084,0.37001,0.36999,0,NaN,0,0,0,0
15.108,0.3698,0.36979,0,NaN,0,0,0,0
15.133,0.36963,0.36962,0,NaN,0,0,0,0
15.158,0.36951,0.36949,0,NaN,0,0,0,0
15.182,0.36943,0.36941,0,NaN,0,0,0,0
15.207,0.3694,0.36939,0,NaN,0,0,0,0
15.232,0.36943,0.36941,0,NaN,0,0,0,0
15.256,0.3695,0.36949,0,NaN,0,0,0,0
15.281,0.36963,0.36962,0,NaN,0,0,0,0
15.306,0.3698,0.36979,0,NaN,0,0,0,0
15.33,0.37,0.36999,0,NaN,0,0,0,0
15.355,0.37023,0.37022,0,NaN,0,0,0,0
15.379,0.37047,0.37046,0,NaN,0,0,0,0
15.404,0.37072,0.3707,0,NaN,0,0,0,0
15.429,0.37095,0.37093,0,NaN,0,0,0,0
15.453,0.37116,0.37114,0,NaN,0,0,0,0
15.478,0.37135,0.37132,0,NaN,0,0,0,0
15.503,0.37149,0.37147,0,NaN,0,0,0,0
15.527,0.37159,0.37156,0,NaN,0,0,0,0
15.552,0.37163,0.37161,0,NaN,0,0,0,0
15.577,0.37162,0.3716,0,NaN,0,0,0,0
15.601,0.37156,0.37154,0,NaN,0,0,0,0
15.626,0.37145,0.37142,0,NaN,0,0,0,0
15.651,0.37129,0.37127,0,NaN,0,0,0,0
15.675,0.3711,0.37108,0,NaN,0,0,0,0
15.7,0.37088,0.37086,0,NaN,0,0,0,0
15.725,0.37064,0.37062,0,NaN,0,0,0,0
15.749,0.3704,0.37038,0,NaN,0,0,0,0
15.774,0.37016,0.37014,0,NaN,0,0,0,0
15.798,0.36994,0.36992,0,NaN,0,0,0,0
15.823,0.36974,0.36973,0,NaN,0,0,0,0
15.848,0.36959,0.36957,0,NaN,0,0,0,0
15.872,0.36947,0.36946,0,NaN,0,0,0,0
15.897,0.36941,0.3694,0,NaN,0,0,0,0
15.922,0.3694,0.36939,0,NaN,0,0,0,0
15.946,0.36945,0.36943,0,NaN,0,0,0,0
15.971,0.36954,0.36953,0,NaN,0,0,0,0
15.996,0.36968,0.36967,0,NaN,0,0,0,0
16.02,0.36986,0.36985,0,NaN,0,0,0,0
16.045,0.37008,0.37006,0,NaN,0,0,0,0
16.07,0.37031,0.37029,0,NaN,0,0,0,0
16.094,0.37055,0.37053,0,NaN,0,0,0,0
16.119,0.3708,0.37078,0,NaN,0,0,0,0
16.143,0.37102,0.371,0,NaN,0,0,0,0
16.168,0.37123,0.37121,0,NaN,0,0,0,0
16.193,0.3714,0.37137,0,NaN,0,0,0,0
16.217,0.37153,0.3715,0,NaN,0,0,0,0
16.242,0.37161,0.37158,0,NaN,0,0,0,0
16.267,0.37163,0.37161,0,NaN,0,0,0,0
16.291,0.37161,0.37158,0,NaN,0,0,0,0
16.316,0.37153,0.3715,0,NaN,0,0,0,0
16.341,0.3714,0.37138,0,NaN,0,0,0,0
16.365,0.37123,0.37121,0,NaN,0,0,0,0
16.39,0.37103,0.37101,0,NaN,0,0,0,0
16.415,0.3708,0.37078,0,NaN,0,0,0,0
16.439,0.37056,0.37054,0,NaN,0,0,0,0
16.464,0.37032,0.3703,0,NaN,0,0,0,0
16.489,0.37008,0.37007,0,NaN,0,0,0,0
16.513,0.36987,0.36985,0,NaN,0,0,0,0
16.538,0.36969,0.36967,0,NaN,0,0,0,0
16.562,0.36954,0.36953,0,NaN,0,0,0,0
16.587,0.36945,0.36944,0,NaN,0,0,0,0
16.612,0.3694,0.36939,0,NaN,0,0,0,0
16.636,0.36941,0.3694,0,NaN,0,0,0,0
16.661,0.36947,0.36946,0,NaN,0,0,0,0
16.686,0.36958,0.36957,0,NaN,0,0,0,0
16.71,0.36974,0.36972,0,NaN,0,0,0,0
16.735,0.36993,0.36991,0,NaN,0,0,0,0
16.76,0.37015,0.37013,0,NaN,0,0,0,0
16.784,0.37039,0.37037,0,NaN,0,0,0,0
16.809,0.37063,0.37061,0,NaN,0,0,0,0
16.834,0.37087,0.37085,0,NaN,0,0,0,0
16.858,0.37109,0.37107,0,NaN,0,0,0,0
16.883,0.37129,0.37126,0,NaN,0,0,0,0
16.908,0.37144,0.37142,0,NaN,0,0,0,0
16.932,0.37156,0.37153,0,NaN,0,0,0,0
16.957,0.37162,0.3716,0,NaN,0,0,0,0
16.981,0.37163,0.37161,0,NaN,0,0,0,0
17.006,0.37159,0.37156,0,NaN,0,0,0,0
17.031,0.37149,0.37147,0,NaN,0,0,0,0
17.055,0.37135,0.37133,0,NaN,0,0,0,0
17.08,0.37117,0.37115,0,NaN,0,0,0,0
17.105,0.37096,0.37094,0,NaN,0,0,0,0
17.129,0.37072,0.37071,0,NaN,0,0,0,0
17.154,0.37048,0.37046,0,NaN,0,0,0,0
17.179,0.37024,0.37022,0,NaN,0,0,0,0
17.203,0.37001,0.37,0,NaN,0,0,0,0
17.228,0.36981,0.36979,0,NaN,0,0,0,0
17.253,0.36964,0.36962,0,NaN,0,0,0,0
17.277,0.36951,0.36949,0,NaN,0,0,0,0
17.302,0.36943,0.36941,0,NaN,0,0,0,0
17.327,0.3694,0.36939,0,NaN,0,0,0,0
17.351,0.36942,0.36941,0,NaN,0,0,0,0
17.376,0.3695,0.36949,0,NaN,0,0,0,0
17.4,0.36963,0.36961,0,NaN,0,0,0,0
17.425,0.3698,0.36978,0,NaN,0,0,0,0
17.45,0.37,0.36998,0,NaN,0,0,0,0
17.474,0.37023,0.37021,0,NaN,0,0,0,0
17.499,0.37047,0.37045,0,NaN,0,0,0,0
17.524,0.37071,0.37069,0,NaN,0,0,0,0
17.548,0.37095,0.37093,0,NaN,0,0,0,0
17.573,0.37116,0.37114,0,NaN,0,0,0,0
17.598,0.37134,0.37132,0,NaN,0,0,0,0
17.622,0.37149,0.37146,0,NaN,0,0,0,0
17.647,0.37158,0.37156,0,NaN,0,0,0,0
17.672,0.37163,0.3716,0,NaN,0,0,0,0
17.696,0.37162,0.3716,0,NaN,0,0,0,0
17.721,0.37156,0.37154,0,NaN,0,0,0,0
17.746,0.37145,0.37143,0,NaN,0,0,0,0
17.77,0.3713,0.37127,0,NaN,0,0,0,0
17.795,0.3711,0.37108,0,NaN,0,0,0,0
17.819,0.37088,0.37086,0,NaN,0,0,0,0
17.844,0.37065,0.37063,0,NaN,0,0,0,0
17.869,0.3704,0.37038,0,NaN,0,0,0,0
17.893,0.37016,0.37015,0,NaN,0,0,0,0
17.918,0.36994,0.36993,0,NaN,0,0,0,0
17.943,0.36975,0.36973,0,NaN,0,0,0,0
17.967,0.36959,0.36958,0,NaN,0,0,0,0
17.992,0.36948,0.36946,0,NaN,0,0,0,0
18.017,0.36941,0.3694,0,NaN,0,0,0,0
18.041,0.3694,0.36939,0,NaN,0,0,0,0
18.066,0.36944,0.36943,0,NaN,0,0,0,0
18.091,0.36954,0.36952,0,NaN,0,0,0,0
18.115,0.36968,0.36966,0,NaN,0,0,0,0
18.14,0.36986,0.36984,0,NaN,0,0,0,0
18.165,0.37007,0.37005,0,NaN,0,0,0,0
18.189,0.3703,0.37029,0,NaN,0,0,0,0
18.214,0.37055,0.37053,0,NaN,0,0,0,0
18.238,0.37079,0.37077,0,NaN,0,0,0,0
18.263,0.37102,0.371,0,NaN,0,0,0,0
18.288,0.37122,0.3712,0,NaN,0,0,0,0
18.312,0.37139,0.37137,0,NaN,0,0,0,0
18.337,0.37152,0.3715,0,NaN,0,0,0,0
18.362,0.3716,0.37158,0,NaN,0,0,0,0
18.386,0.37163,0.37161,0,NaN,0,0,0,0
18.411,0.37161,0.37158,0,NaN,0,0,0,0
18.436,0.37153,0.37151,0,NaN,0,0,0,0
18.46,0.37141,0.37138,0,NaN,0,0,0,0
18.485,0.37124,0.37122,0,NaN,0,0,0,0
18.51,0.37104,0.37101,0,NaN,0,0,0,0
18.534,0.37081,0.37079,0,NaN,0,0,0,0
18.559,0.37057,0.37055,0,NaN,0,0,0,0
18.584,0.37032,0.37031,0,NaN,0,0,0,0
18.608,0.37009,0.37007,0,NaN,0,0,0,0
18.633,0.36987,0.36986,0,NaN,0,0,0,0
18.657,0.36969,0.36968,0,NaN,0,0,0,0
18.682,0.36955,0.36953,0,NaN,0,0,0,0
18.707,0.36945,0.36944,0,NaN,0,0,0,0
18.731,0.3694,0.36939,0,NaN,0,0,0,0
18.756,0.36941,0.3694,0,NaN,0,0,0,0
18.781,0.36947,0.36946,0,NaN,0,0,0,0
18.805,0.36958,0.36957,0,NaN,0,0,0,0
18.83,0.36973,0.36972,0,NaN,0,0,0,0
18.855,0.36993,0.36991,0,NaN,0,0,0,0
18.879,0.37015,0.37013,0,NaN,0,0,0,0
18.904,0.37038,0.37037,0,NaN,0,0,0,0
18.929,0.37063,0.37061,0,NaN,0,0,0,0
18.953,0.37087,0.37085,0,NaN,0,0,0,0
18.978,0.37109,0.37107,0,NaN,0,0,0,0
19.002,0.37128,0.37126,0,NaN,0,0,0,0
19.027,0.37144,0.37142,0,NaN,0,0,0,0
19.052,0.37156,0.37153,0,NaN,0,0,0,0
19.076,0.37162,0.37159,0,NaN,0,0,0,0
19.101,0.37163,0.37161,0,NaN,0,0,0,0
19.126,0.37159,0.37156,0,NaN,0,0,0,0
19.15,0.3715,0.37147,0,NaN,0,0,0,0
19.175,0.37136,0.37133,0,NaN,0,0,0,0
19.2,0.37118,0.37115,0,NaN,0,0,0,0
19.224,0.37096,0.37094,0,NaN,0,0,0,0
19.249,0.37073,0.37071,0,NaN,0,0,0,0
19.274,0.37049,0.37047,0,NaN,0,0,0,0
19.298,0.37025,0.37023,0,NaN,0,0,0,0
19.323,0.37002,0.37,0,NaN,0,0,0,0
19.348,0.36981,0.3698,0,NaN,0,0,0,0
19.372,0.36964,0.36963,0,NaN,0,0,0,0
19.397,0.36951,0.3695,0,NaN,0,0,0,0
19.421,0.36943,0.36942,0,NaN,0,0,0,0
19.446,0.3694,0.36939,0,NaN,0,0,0,0
19.471,0.36942,0.36941,0,NaN,0,0,0,0
19.495,0.3695,0.36949,0,NaN,0,0,0,0
19.52,0.36962,0.36961,0,NaN,0,0,0,0
19.545,0.36979,0.36978,0,NaN,0,0,0,0
19.569,0.36999,0.36998,0,NaN,0,0,0,0
19.594,0.37022,0.3702,0,NaN,0,0,0,0
19.619,0.37046,0.37044,0,NaN,0,0,0,0
19.643,0.37071,0.37069,0,NaN,0,0,0,0
19.668,0.37094,0.37092,0,NaN,0,0,0,0
19.693,0.37116,0.37113,0,NaN,0,0,0,0
19.717,0.37134,0.37132,0,NaN,0,0,0,0
19.742,0.37148,0.37146,0,NaN,0,0,0,0
19.767,0.37158,0.37156,0,NaN,0,0,0,0
19.791,0.37163,0.3716,0,NaN,0,0,0,0
19.816,0.37162,0.3716,0,NaN,0,0,0,0
19.84,0.37156,0.37154,0,NaN,0,0,0,0
19.865,0.37146,0.37143,0,NaN,0,0,0,0
19.89,0.3713,0.37128,0,NaN,0,0,0,0
19.914,0.37111,0.37109,0,NaN,0,0,0,0
19.939,0.37089,0.37087,0,NaN,0,0,0,0
19.964,0.37065,0.37063,0,NaN,0,0,0,0
19.988,0.37041,0.37039,0,NaN,0,0,0,0
20.013,0.37017,0.37015,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_hrefN0_energy.csv <==
0.050187,0.36099,0.36058,0,NaN,0,0,0,0
0.10037,0.36011,0.35973,0,NaN,0,0,0,0
0.15056,0.35853,0.3582,0,NaN,0,0,0,0
0.20075,0.35658,0.35629,0,NaN,0,0,0,0
0.25094,0.35464,0.35437,0,NaN,0,0,0,0
0.30112,0.35309,0.35282,0,NaN,0,0,0,0
0.35131,0.35222,0.35195,0,NaN,0,0,0,0
0.4015,0.35219,0.35193,0,NaN,0,0,0,0
0.45168,0.35302,0.35276,0,NaN,0,0,0,0
0.50187,0.35455,0.35427,0,NaN,0,0,0,0
0.55206,0.35648,0.35618,0,NaN,0,0,0,0
0.60225,0.35845,0.35811,0,NaN,0,0,0,0
0.65243,0.36006,0.35967,0,NaN,0,0,0,0
0.70262,0.36097,0.36056,0,NaN,0,0,0,0
0.75281,0.361,0.36061,0,NaN,0,0,0,0
0.80299,0.36015,0.3598,0,NaN,0,0,0,0
0.85318,0.3586,0.35829,0,NaN,0,0,0,0
0.90337,0.35667,0.35639,0,NaN,0,0,0,0
0.95356,0.35473,0.35446,0,NaN,0,0,0,0
1.0037,0.35315,0.35289,0,NaN,0,0,0,0
1.0539,0.35224,0.35198,0,NaN,0,0,0,0
1.1041,0.35218,0.35191,0,NaN,0,0,0,0
1.1543,0.35297,0.35269,0,NaN,0,0,0,0
1.2045,0.35447,0.35418,0,NaN,0,0,0,0
1.2547,0.3564,0.35608,0,NaN,0,0,0,0
1.3049,0.35837,0.35801,0,NaN,0,0,0,0
1.3551,0.36,0.3596,0,NaN,0,0,0,0
1.4052,0.36094,0.36053,0,NaN,0,0,0,0
1.4554,0.361,0.36062,0,NaN,0,0,0,0
1.5056,0.36019,0.35986,0,NaN,0,0,0,0
1.5558,0.35868,0.35839,0,NaN,0,0,0,0
1.606,0.35677,0.3565,0,NaN,0,0,0,0
1.6562,0.35483,0.35456,0,NaN,0,0,0,0
1.7064,0.35323,0.35296,0,NaN,0,0,0,0
1.7565,0.35228,0.352,0,NaN,0,0,0,0
1.8067,0.35216,0.35189,0,NaN,0,0,0,0
1.8569,0.35291,0.35263,0,NaN,0,0,0,0
1.9071,0.35439,0.35409,0,NaN,0,0,0,0
1.9573,0.35631,0.35597,0,NaN,0,0,0,0
2.0075,0.35829,0.35792,0,NaN,0,0,0,0
2.0577,0.35993,0.35953,0,NaN,0,0,0,0
2.1079,0.36089,0.3605,0,NaN,0,0,0,0
2.158,0.36099,0.36064,0,NaN,0,0,0,0
2.2082,0.36023,0.35992,0,NaN,0,0,0,0
2.2584,0.35876,0.35848,0,NaN,0,0,0,0
2.3086,0.35687,0.3566,0,NaN,0,0,0,0
2.3588,0.35493,0.35466,0,NaN,0,0,0,0
2.409,0.35331,0.35303,0,NaN,0,0,0,0
2.4592,0.35232,0.35203,0,NaN,0,0,0,0
2.5094,0.35215,0.35187,0,NaN,0,0,0,0
2.5595,0.35286,0.35257,0,NaN,0,0,0,0
2.6097,0.35431,0.354,0,NaN,0,0,0,0
2.6599,0.35622,0.35587,0,NaN,0,0,0,0
2.7101,0.3582,0.35782,0,NaN,0,0,0,0
2.7603,0.35985,0.35946,0,NaN,0,0,0,0
2.8105,0.36084,0.36047,0,NaN,0,0,0,0
2.8607,0.36099,0.36066,0,NaN,0,0,0,0
2.9109,0.36027,0.35998,0,NaN,0,0,0,0
2.961,0.35885,0.35857,0,NaN,0,0,0,0
3.0112,0.35698,0.3567,0,NaN,0,0,0,0
3.0614,0.35504,0.35475,0,NaN,0,0,0,0
3.1116,0.35339,0.3531,0,NaN,0,0,0,0
3.1618,0.35236,0.35207,0,NaN,0,0,0,0
3.212,0.35215,0.35186,0,NaN,0,0,0,0
3.2622,0.35281,0.35252,0,NaN,0,0,0,0
3.3124,0.35423,0.35391,0,NaN,0,0,0,0
3.3625,0.35612,0.35577,0,NaN,0,0,0,0
3.4127,0.3581,0.35772,0,NaN,0,0,0,0
3.4629,0.35976,0.35939,0,NaN,0,0,0,0
3.5131,0.36078,0.36044,0,NaN,0,0,0,0
3.5633,0.36098,0.36067,0,NaN,0,0,0,0
3.6135,0.36032,0.36003,0,NaN,0,0,0,0
3.6637,0.35894,0.35866,0,NaN,0,0,0,0
3.7138,0.3571,0.35681,0,NaN,0,0,0,0
3.764,0.35515,0.35485,0,NaN,0,0,0,0
3.8142,0.35348,0.35317,0,NaN,0,0,0,0
3.8644,0.3524,0.3521,0,NaN,0,0,0,0
3.9146,0.35214,0.35185,0,NaN,0,0,0,0
3.9648,0.35276,0.35246,0,NaN,0,0,0,0
4.015,0.35415,0.35382,0,NaN,0,0,0,0
4.0652,0.35602,0.35566,0,NaN,0,0,0,0
4.1153,0.35799,0.35762,0,NaN,0,0,0,0
4.1655,0.35966,0.35931,0,NaN,0,0,0,0
4.2157,0.36072,0.3604,0,NaN,0,0,0,0
4.2659,0.36097,0.36068,0,NaN,0,0,0,0
4.3161,0.36037,0.36009,0,NaN,0,0,0,0
4.3663,0.35903,0.35874,0,NaN,0,0,0,0
4.4165,0.35722,0.35691,0,NaN,0,0,0,0
4.4667,0.35527,0.35495,0,NaN,0,0,0,0
4.5168,0.35357,0.35325,0,NaN,0,0,0,0
4.567,0.35244,0.35214,0,NaN,0,0,0,0
4.6172,0.35213,0.35184,0,NaN,0,0,0,0
4.6674,0.35271,0.35241,0,NaN,0,0,0,0
4.7176,0.35407,0.35374,0,NaN,0,0,0,0
4.7678,0.35591,0.35556,0,NaN,0,0,0,0
4.818,0.35787,0.35752,0,NaN,0,0,0,0
4.8682,0.35956,0.35923,0,NaN,0,0,0,0
4.9183,0.36067,0.36036,0,NaN,0,0,0,0
4.9685,0.36097,0.36069,0,NaN,0,0,0,0
5.0187,0.36043,0.36014,0,NaN,0,0,0,0
5.0689,0.35913,0.35883,0,NaN,0,0,0,0
5.1191,0.35734,0.35701,0,NaN,0,0,0,0
5.1693,0.35539,0.35505,0,NaN,0,0,0,0
5.2195,0.35365,0.35333,0,NaN,0,0,0,0
5.2696,0.35248,0.35218,0,NaN,0,0,0,0
5.3198,0.35213,0.35183,0,NaN,0,0,0,0
5.37,0.35267,0.35236,0,NaN,0,0,0,0
5.4202,0.35398,0.35365,0,NaN,0,0,0,0
5.4704,0.3558,0.35546,0,NaN,0,0,0,0
5.5206,0.35775,0.35742,0,NaN,0,0,0,0
5.5708,0.35946,0.35916,0,NaN,0,0,0,0
5.621,0.36061,0.36032,0,NaN,0,0,0,0
5.6711,0.36098,0.36069,0,NaN,0,0,0,0
5.7213,0.36049,0.36019,0,NaN,0,0,0,0
5.7715,0.35924,0.35891,0,NaN,0,0,0,0
5.8217,0.35746,0.35712,0,NaN,0,0,0,0
5.8719,0.3555,0.35515,0,NaN,0,0,0,0
5.9221,0.35373,0.35341,0,NaN,0,0,0,0
5.9723,0.35252,0.35222,0,NaN,0,0,0,0
6.0225,0.35213,0.35183,0,NaN,0,0,0,0
6.0726,0.35262,0.35231,0,NaN,0,0,0,0
6.1228,0.35389,0.35357,0,NaN,0,0,0,0
6.173,0.35568,0.35535,0,NaN,0,0,0,0
6.2232,0.35763,0.35732,0,NaN,0,0,0,0
6.2734,0.35937,0.35908,0,NaN,0,0,0,0
6.3236,0.36056,0.36028,0,NaN,0,0,0,0
6.3738,0.36099,0.36069,0,NaN,0,0,0,0
6.424,0.36056,0.36024,0,NaN,0,0,0,0
6.4741,0.35934,0.359,0,NaN,0,0,0,0
6.5243,0.35758,0.35722,0,NaN,0,0,0,0
6.5745,0.3556,0.35525,0,NaN,0,0,0,0
6.6247,0.35381,0.35349,0,NaN,0,0,0,0
6.6749,0.35256,0.35226,0,NaN,0,0,0,0
6.7251,0.35212,0.35183,0,NaN,0,0,0,0
6.7753,0.35257,0.35226,0,NaN,0,0,0,0
6.8255,0.3538,0.35349,0,NaN,0,0,0,0
6.8756,0.35556,0.35525,0,NaN,0,0,0,0
6.9258,0.35751,0.35722,0,NaN,0,0,0,0
6.976,0.35928,0.359,0,NaN,0,0,0,0
7.0262,0.36052,0.36024,0,NaN,0,0,0,0
7.0764,0.361,0.36069,0,NaN,0,0,0,0
7.1266,0.36062,0.36028,0,NaN,0,0,0,0
7.1768,0.35945,0.35908,0,NaN,0,0,0,0
7.2269,0.35769,0.35732,0,NaN,0,0,0,0
7.2771,0.3557,0.35536,0,NaN,0,0,0,0
7.3273,0.35388,0.35357,0,NaN,0,0,0,0
7.3775,0.3526,0.35231,0,NaN,0,0,0,0
7.4277,0.35212,0.35183,0,NaN,0,0,0,0
7.4779,0.35252,0.35222,0,NaN,0,0,0,0
7.5281,0.3537,0.3534,0,NaN,0,0,0,0
7.5783,0.35544,0.35515,0,NaN,0,0,0,0
7.6284,0.3574,0.35712,0,NaN,0,0,0,0
7.6786,0.35919,0.35891,0,NaN,0,0,0,0
7.7288,0.36048,0.36019,0,NaN,0,0,0,0
7.779,0.36102,0.36069,0,NaN,0,0,0,0
7.8292,0.36069,0.36032,0,NaN,0,0,0,0
7.8794,0.35954,0.35916,0,NaN,0,0,0,0
7.9296,0.3578,0.35742,0,NaN,0,0,0,0
7.9798,0.3558,0.35546,0,NaN,0,0,0,0
8.0299,0.35396,0.35365,0,NaN,0,0,0,0
8.0801,0.35265,0.35236,0,NaN,0,0,0,0
8.1303,0.35212,0.35183,0,NaN,0,0,0,0
8.1805,0.35247,0.35218,0,NaN,0,0,0,0
8.2307,0.35361,0.35333,0,NaN,0,0,0,0
8.2809,0.35533,0.35505,0,NaN,0,0,0,0
8.3311,0.35729,0.35701,0,NaN,0,0,0,0
8.3813,0.35911,0.35883,0,NaN,0,0,0,0
8.4314,0.36045,0.36014,0,NaN,0,0,0,0
8.4816,0.36104,0.36069,0,NaN,0,0,0,0
8.5318,0.36075,0.36036,0,NaN,0,0,0,0
8.582,0.35963,0.35924,0,NaN,0,0,0,0
8.6322,0.35789,0.35752,0,NaN,0,0,0,0
8.6824,0.35589,0.35556,0,NaN,0,0,0,0
8.7326,0.35403,0.35374,0,NaN,0,0,0,0
8.7827,0.35269,0.35241,0,NaN,0,0,0,0
8.8329,0.35212,0.35184,0,NaN,0,0,0,0
8.8831,0.35242,0.35214,0,NaN,0,0,0,0
8.9333,0.35352,0.35325,0,NaN,0,0,0,0
8.9835,0.35522,0.35495,0,NaN,0,0,0,0
9.0337,0.35718,0.35691,0,NaN,0,0,0,0
9.0839,0.35904,0.35874,0,NaN,0,0,0,0
9.1341,0.36042,0.36009,0,NaN,0,0,0,0
9.1842,0.36105,0.36068,0,NaN,0,0,0,0
9.2344,0.36081,0.3604,0,NaN,0,0,0,0
9.2846,0.35971,0.35931,0,NaN,0,0,0,0
9.3348,0.35798,0.35762,0,NaN,0,0,0,0
9.385,0.35598,0.35566,0,NaN,0,0,0,0
9.4352,0.35411,0.35382,0,NaN,0,0,0,0
9.4854,0.35274,0.35246,0,NaN,0,0,0,0
9.5356,0.35212,0.35185,0,NaN,0,0,0,0
9.5857,0.35237,0.3521,0,NaN,0,0,0,0
9.6359,0.35344,0.35317,0,NaN,0,0,0,0
9.6861,0.35512,0.35485,0,NaN,0,0,0,0
9.7363,0.35709,0.35681,0,NaN,0,0,0,0
9.7865,0.35896,0.35865,0,NaN,0,0,0,0
9.8367,0.36039,0.36003,0,NaN,0,0,0,0
9.8869,0.36106,0.36067,0,NaN,0,0,0,0
9.9371,0.36085,0.36044,0,NaN,0,0,0,0
9.9872,0.35977,0.35939,0,NaN,0,0,0,0
10.037,0.35806,0.35772,0,NaN,0,0,0,0
10.088,0.35607,0.35577,0,NaN,0,0,0,0
10.138,0.35419,0.35391,0,NaN,0,0,0,0
10.188,0.35278,0.35252,0,NaN,0,0,0,0
10.238,0.35213,0.35186,0,NaN,0,0,0,0
10.288,0.35233,0.35207,0,NaN,0,0,0,0
10.339,0.35336,0.3531,0,NaN,0,0,0,0
10.389,0.35502,0.35475,0,NaN,0,0,0,0
10.439,0.35699,0.3567,0,NaN,0,0,0,0
10.489,0.35889,0.35857,0,NaN,0,0,0,0
10.539,0.36035,0.35998,0,NaN,0,0,0,0
10.589,0.36106,0.36066,0,NaN,0,0,0,0
10.64,0.36088,0.36047,0,NaN,0,0,0,0
10.69,0.35983,0.35946,0,NaN,0,0,0,0
10.74,0.35814,0.35782,0,NaN,0,0,0,0
10.79,0.35616,0.35587,0,NaN,0,0,0,0
10.84,0.35427,0.354,0,NaN,0,0,0,0
10.891,0.35284,0.35257,0,NaN,0,0,0,0
10.941,0.35214,0.35187,0,NaN,0,0,0,0
10.991,0.3523,0.35203,0,NaN,0,0,0,0
11.041,0.35329,0.35303,0,NaN,0,0,0,0
11.091,0.35493,0.35466,0,NaN,0,0,0,0
11.142,0.3569,0.3566,0,NaN,0,0,0,0
11.192,0.35882,0.35848,0,NaN,0,0,0,0
11.242,0.36031,0.35992,0,NaN,0,0,0,0
11.292,0.36105,0.36064,0,NaN,0,0,0,0
11.342,0.3609,0.3605,0,NaN,0,0,0,0
11.392,0.35988,0.35953,0,NaN,0,0,0,0
11.443,0.35822,0.35792,0,NaN,0,0,0,0
11.493,0.35625,0.35598,0,NaN,0,0,0,0
11.543,0.35436,0.35409,0,NaN,0,0,0,0
11.593,0.3529,0.35263,0,NaN,0,0,0,0
11.643,0.35216,0.35189,0,NaN,0,0,0,0
11.694,0.35227,0.352,0,NaN,0,0,0,0
11.744,0.35323,0.35296,0,NaN,0,0,0,0
11.794,0.35484,0.35456,0,NaN,0,0,0,0
11.844,0.35681,0.35649,0,NaN,0,0,0,0
11.894,0.35875,0.35839,0,NaN,0,0,0,0
11.945,0.36026,0.35986,0,NaN,0,0,0,0
11.995,0.36103,0.36063,0,NaN,0,0,0,0
12.045,0.36091,0.36053,0,NaN,0,0,0,0
12.095,0.35993,0.3596,0,NaN,0,0,0,0
12.145,0.3583,0.35801,0,NaN,0,0,0,0
12.195,0.35635,0.35608,0,NaN,0,0,0,0
12.246,0.35445,0.35418,0,NaN,0,0,0,0
12.296,0.35296,0.35269,0,NaN,0,0,0,0
12.346,0.35218,0.35191,0,NaN,0,0,0,0
12.396,0.35225,0.35198,0,NaN,0,0,0,0
12.446,0.35316,0.35289,0,NaN,0,0,0,0
12.497,0.35476,0.35446,0,NaN,0,0,0,0
12.547,0.35673,0.35639,0,NaN,0,0,0,0
12.597,0.35867,0.35829,0,NaN,0,0,0,0
12.647,0.3602,0.3598,0,NaN,0,0,0,0
12.697,0.361,0.36061,0,NaN,0,0,0,0
12.748,0.36091,0.36056,0,NaN,0,0,0,0
12.798,0.35998,0.35967,0,NaN,0,0,0,0
12.848,0.35839,0.35811,0,NaN,0,0,0,0
12.898,0.35645,0.35618,0,NaN,0,0,0,0
12.948,0.35455,0.35428,0,NaN,0,0,0,0
12.998,0.35304,0.35276,0,NaN,0,0,0,0
13.049,0.35221,0.35193,0,NaN,0,0,0,0
13.099,0.35223,0.35195,0,NaN,0,0,0,0
13.149,0.35311,0.35282,0,NaN,0,0,0,0
13.199,0.35468,0.35437,0,NaN,0,0,0,0
13.249,0.35664,0.35629,0,NaN,0,0,0,0
13.3,0.35858,0.3582,0,NaN,0,0,0,0
13.35,0.36013,0.35973,0,NaN,0,0,0,0
13.4,0.36095,0.36058,0,NaN,0,0,0,0
13.45,0.36091,0.36058,0,NaN,0,0,0,0
13.5,0.36003,0.35973,0,NaN,0,0,0,0
13.551,0.35848,0.3582,0,NaN,0,0,0,0
13.601,0.35656,0.35629,0,NaN,0,0,0,0
13.651,0.35465,0.35437,0,NaN,0,0,0,0
13.701,0.35311,0.35282,0,NaN,0,0,0,0
13.751,0.35224,0.35195,0,NaN,0,0,0,0
13.801,0.35221,0.35193,0,NaN,0,0,0,0
13.852,0.35305,0.35276,0,NaN,0,0,0,0
13.902,0.35459,0.35427,0,NaN,0,0,0,0
13.952,0.35654,0.35618,0,NaN,0,0,0,0
14.002,0.35849,0.35811,0,NaN,0,0,0,0
14.052,0.36004,0.35967,0,NaN,0,0,0,0
14.103,0.36091,0.36056,0,NaN,0,0,0,0
14.153,0.36092,0.36061,0,NaN,0,0,0,0
14.203,0.36008,0.3598,0,NaN,0,0,0,0
14.253,0.35857,0.3583,0,NaN,0,0,0,0
14.303,0.35668,0.35639,0,NaN,0,0,0,0
14.354,0.35476,0.35446,0,NaN,0,0,0,0
14.404,0.35319,0.35289,0,NaN,0,0,0,0
14.454,0.35227,0.35198,0,NaN,0,0,0,0
14.504,0.3522,0.35191,0,NaN,0,0,0,0
14.554,0.35299,0.35269,0,NaN,0,0,0,0
14.604,0.35451,0.35418,0,NaN,0,0,0,0
14.655,0.35644,0.35608,0,NaN,0,0,0,0
14.705,0.35838,0.35801,0,NaN,0,0,0,0
14.755,0.35995,0.3596,0,NaN,0,0,0,0
14.805,0.36086,0.36053,0,NaN,0,0,0,0
14.855,0.36092,0.36063,0,NaN,0,0,0,0
14.906,0.36014,0.35986,0,NaN,0,0,0,0
14.956,0.35868,0.35839,0,NaN,0,0,0,0
15.006,0.3568,0.3565,0,NaN,0,0,0,0
15.056,0.35487,0.35456,0,NaN,0,0,0,0
15.106,0.35327,0.35296,0,NaN,0,0,0,0
15.157,0.3523,0.352,0,NaN,0,0,0,0
15.207,0.35218,0.35189,0,NaN,0,0,0,0
15.257,0.35294,0.35263,0,NaN,0,0,0,0
15.307,0.35442,0.35409,0,NaN,0,0,0,0
15.357,0.35633,0.35597,0,NaN,0,0,0,0
15.407,0.35827,0.35791,0,NaN,0,0,0,0
15.458,0.35986,0.35953,0,NaN,0,0,0,0
15.508,0.36081,0.3605,0,NaN,0,0,0,0
15.558,0.36093,0.36064,0,NaN,0,0,0,0
15.608,0.36021,0.35992,0,NaN,0,0,0,0
15.658,0.35878,0.35848,0,NaN,0,0,0,0
15.709,0.35692,0.3566,0,NaN,0,0,0,0
15.759,0.35499,0.35466,0,NaN,0,0,0,0
15.809,0.35335,0.35303,0,NaN,0,0,0,0
15.859,0.35234,0.35203,0,NaN,0,0,0,0
15.909,0.35217,0.35187,0,NaN,0,0,0,0
15.96,0.35288,0.35257,0,NaN,0,0,0,0
16.01,0.35433,0.354,0,NaN,0,0,0,0
16.06,0.35621,0.35587,0,NaN,0,0,0,0
16.11,0.35815,0.35782,0,NaN,0,0,0,0
16.16,0.35977,0.35946,0,NaN,0,0,0,0
16.21,0.36076,0.36047,0,NaN,0,0,0,0
16.261,0.36094,0.36066,0,NaN,0,0,0,0
16.311,0.36028,0.35998,0,NaN,0,0,0,0
16.361,0.35889,0.35857,0,NaN,0,0,0,0
16.411,0.35705,0.35671,0,NaN,0,0,0,0
16.461,0.35509,0.35476,0,NaN,0,0,0,0
16.512,0.35342,0.3531,0,NaN,0,0,0,0
16.562,0.35237,0.35207,0,NaN,0,0,0,0
16.612,0.35216,0.35186,0,NaN,0,0,0,0
16.662,0.35283,0.35252,0,NaN,0,0,0,0
16.712,0.35424,0.35391,0,NaN,0,0,0,0
16.763,0.35609,0.35577,0,NaN,0,0,0,0
16.813,0.35803,0.35772,0,NaN,0,0,0,0
16.863,0.35968,0.35939,0,NaN,0,0,0,0
16.913,0.36072,0.36044,0,NaN,0,0,0,0
16.963,0.36096,0.36067,0,NaN,0,0,0,0
17.013,0.36035,0.36003,0,NaN,0,0,0,0
17.064,0.359,0.35866,0,NaN,0,0,0,0
17.114,0.35717,0.35681,0,NaN,0,0,0,0
17.164,0.3552,0.35485,0,NaN,0,0,0,0
17.214,0.35349,0.35317,0,NaN,0,0,0,0
17.264,0.3524,0.3521,0,NaN,0,0,0,0
17.315,0.35214,0.35185,0,NaN,0,0,0,0
17.365,0.35277,0.35246,0,NaN,0,0,0,0
17.415,0.35414,0.35382,0,NaN,0,0,0,0
17.465,0.35597,0.35566,0,NaN,0,0,0,0
17.515,0.35791,0.35762,0,NaN,0,0,0,0
17.565,0.35959,0.35931,0,NaN,0,0,0,0
17.616,0.36069,0.3604,0,NaN,0,0,0,0
17.666,0.36099,0.36068,0,NaN,0,0,0,0
17.716,0.36043,0.36009,0,NaN,0,0,0,0
17.766,0.35911,0.35874,0,NaN,0,0,0,0
17.816,0.35728,0.35691,0,NaN,0,0,0,0
17.867,0.3553,0.35495,0,NaN,0,0,0,0
17.917,0.35356,0.35325,0,NaN,0,0,0,0
17.967,0.35243,0.35214,0,NaN,0,0,0,0
18.017,0.35213,0.35184,0,NaN,0,0,0,0
18.067,0.35271,0.35241,0,NaN,0,0,0,0
18.118,0.35404,0.35374,0,NaN,0,0,0,0
18.168,0.35585,0.35556,0,NaN,0,0,0,0
18.218,0.3578,0.35752,0,NaN,0,0,0,0
18.268,0.35951,0.35923,0,NaN,0,0,0,0
18.318,0.36066,0.36036,0,NaN,0,0,0,0
18.368,0.36101,0.36069,0,NaN,0,0,0,0
18.419,0.3605,0.36014,0,NaN,0,0,0,0
18.469,0.35921,0.35883,0,NaN,0,0,0,0
18.519,0.35739,0.35702,0,NaN,0,0,0,0
18.569,0.35539,0.35505,0,NaN,0,0,0,0
18.619,0.35363,0.35333,0,NaN,0,0,0,0
18.67,0.35247,0.35218,0,NaN,0,0,0,0
18.72,0.35212,0.35183,0,NaN,0,0,0,0
18.77,0.35265,0.35236,0,NaN,0,0,0,0
18.82,0.35394,0.35365,0,NaN,0,0,0,0
18.87,0.35573,0.35546,0,NaN,0,0,0,0
18.921,0.35769,0.35742,0,NaN,0,0,0,0
18.971,0.35944,0.35916,0,NaN,0,0,0,0
19.021,0.36063,0.36032,0,NaN,0,0,0,0
19.071,0.36104,0.36069,0,NaN,0,0,0,0
19.121,0.36057,0.36019,0,NaN,0,0,0,0
19.171,0.35931,0.35891,0,NaN,0,0,0,0
19.222,0.35749,0.35712,0,NaN,0,0,0,0
19.272,0.35548,0.35515,0,NaN,0,0,0,0
19.322,0.3537,0.35341,0,NaN,0,0,0,0
19.372,0.3525,0.35222,0,NaN,0,0,0,0
19.422,0.35211,0.35183,0,NaN,0,0,0,0
19.473,0.35259,0.35231,0,NaN,0,0,0,0
19.523,0.35384,0.35357,0,NaN,0,0,0,0
19.573,0.35562,0.35535,0,NaN,0,0,0,0
19.623,0.35759,0.35732,0,NaN,0,0,0,0
19.673,0.35937,0.35908,0,NaN,0,0,0,0
19.724,0.36061,0.36028,0,NaN,0,0,0,0
19.774,0.36107,0.36069,0,NaN,0,0,0,0
19.824,0.36064,0.36024,0,NaN,0,0,0,0
19.874,0.35939,0.359,0,NaN,0,0,0,0
19.924,0.35758,0.35722,0,NaN,0,0,0,0
19.974,0.35557,0.35525,0,NaN,0,0,0,0
20.025,0.35377,0.35349,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_hrefN1_energy.csv <==
0.029038,0.37032,0.37031,0,NaN,0,0,0,0
0.058076,0.37022,0.37021,0,NaN,0,0,0,0
0.087115,0.37002,0.37002,0,NaN,0,0,0,0
0.11615,0.36974,0.36974,0,NaN,0,0,0,0
0.14519,0.3694,0.3694,0,NaN,0,0,0,0
0.17423,0.36902,0.36902,0,NaN,0,0,0,0
0.20327,0.36863,0.36863,0,NaN,0,0,0,0
0.23231,0.36824,0.36824,0,NaN,0,0,0,0
0.26134,0.3679,0.36789,0,NaN,0,0,0,0
0.29038,0.36761,0.36761,0,NaN,0,0,0,0
0.31942,0.3674,0.3674,0,NaN,0,0,0,0
0.34846,0.36728,0.36728,0,NaN,0,0,0,0
0.3775,0.36726,0.36726,0,NaN,0,0,0,0
0.40653,0.36735,0.36735,0,NaN,0,0,0,0
0.43557,0.36753,0.36753,0,NaN,0,0,0,0
0.46461,0.36779,0.36779,0,NaN,0,0,0,0
0.49365,0.36812,0.36812,0,NaN,0,0,0,0
0.52269,0.3685,0.36849,0,NaN,0,0,0,0
0.55173,0.36889,0.36889,0,NaN,0,0,0,0
0.58076,0.36928,0.36928,0,NaN,0,0,0,0
0.6098,0.36964,0.36963,0,NaN,0,0,0,0
0.63884,0.36994,0.36993,0,NaN,0,0,0,0
0.66788,0.37016,0.37016,0,NaN,0,0,0,0
0.69692,0.37029,0.37029,0,NaN,0,0,0,0
0.72595,0.37033,0.37032,0,NaN,0,0,0,0
0.75499,0.37026,0.37026,0,NaN,0,0,0,0
0.78403,0.3701,0.37009,0,NaN,0,0,0,0
0.81307,0.36984,0.36984,0,NaN,0,0,0,0
0.84211,0.36952,0.36952,0,NaN,0,0,0,0
0.87115,0.36915,0.36915,0,NaN,0,0,0,0
0.90018,0.36876,0.36876,0,NaN,0,0,0,0
0.92922,0.36837,0.36837,0,NaN,0,0,0,0
0.95826,0.36801,0.368,0,NaN,0,0,0,0
0.9873,0.3677,0.36769,0,NaN,0,0,0,0
1.0163,0.36746,0.36746,0,NaN,0,0,0,0
1.0454,0.36731,0.36731,0,NaN,0,0,0,0
1.0744,0.36726,0.36726,0,NaN,0,0,0,0
1.1035,0.36731,0.36731,0,NaN,0,0,0,0
1.1325,0.36746,0.36746,0,NaN,0,0,0,0
1.1615,0.3677,0.36769,0,NaN,0,0,0,0
1.1906,0.36801,0.368,0,NaN,0,0,0,0
1.2196,0.36837,0.36837,0,NaN,0,0,0,0
1.2486,0.36876,0.36876,0,NaN,0,0,0,0
1.2777,0.36915,0.36915,0,NaN,0,0,0,0
1.3067,0.36952,0.36952,0,NaN,0,0,0,0
1.3358,0.36984,0.36984,0,NaN,0,0,0,0
1.3648,0.3701,0.37009,0,NaN,0,0,0,0
1.3938,0.37026,0.37026,0,NaN,0,0,0,0
1.4229,0.37033,0.37032,0,NaN,0,0,0,0
1.4519,0.37029,0.37029,0,NaN,0,0,0,0
1.4809,0.37016,0.37016,0,NaN,0,0,0,0
1.51,0.36994,0.36993,0,NaN,0,0,0,0
1.539,0.36964,0.36963,0,NaN,0,0,0,0
1.5681,0.36928,0.36928,0,NaN,0,0,0,0
1.5971,0.36889,0.36889,0,NaN,0,0,0,0
1.6261,0.3685,0.3685,0,NaN,0,0,0,0
1.6552,0.36812,0.36812,0,NaN,0,0,0,0
1.6842,0.36779,0.36779,0,NaN,0,0,0,0
1.7133,0.36753,0.36753,0,NaN,0,0,0,0
1.7423,0.36735,0.36735,0,NaN,0,0,0,0
1.7713,0.36726,0.36726,0,NaN,0,0,0,0
1.8004,0.36728,0.36728,0,NaN,0,0,0,0
1.8294,0.3674,0.3674,0,NaN,0,0,0,0
1.8584,0.36761,0.3676,0,NaN,0,0,0,0
1.8875,0.3679,0.36789,0,NaN,0,0,0,0
1.9165,0.36824,0.36824,0,NaN,0,0,0,0
1.9456,0.36863,0.36862,0,NaN,0,0,0,0
1.9746,0.36902,0.36902,0,NaN,0,0,0,0
2.0036,0.3694,0.3694,0,NaN,0,0,0,0
2.0327,0.36974,0.36974,0,NaN,0,0,0,0
2.0617,0.37002,0.37002,0,NaN,0,0,0,0
2.0907,0.37022,0.37021,0,NaN,0,0,0,0
2.1198,0.37032,0.37031,0,NaN,0,0,0,0
2.1488,0.37032,0.37031,0,NaN,0,0,0,0
2.1779,0.37022,0.37021,0,NaN,0,0,0,0
2.2069,0.37002,0.37002,0,NaN,0,0,0,0
2.2359,0.36974,0.36974,0,NaN,0,0,0,0
2.265,0.3694,0.3694,0,NaN,0,0,0,0
2.294,0.36902,0.36902,0,NaN,0,0,0,0
2.3231,0.36863,0.36863,0,NaN,0,0,0,0
2.3521,0.36825,0.36824,0,NaN,0,0,0,0
2.3811,0.3679,0.36789,0,NaN,0,0,0,0
2.4102,0.36761,0.36761,0,NaN,0,0,0,0
2.4392,0.3674,0.3674,0,NaN,0,0,0,0
2.4682,0.36728,0.36728,0,NaN,0,0,0,0
2.4973,0.36726,0.36726,0,NaN,0,0,0,0
2.5263,0.36735,0.36735,0,NaN,0,0,0,0
2.5554,0.36753,0.36753,0,NaN,0,0,0,0
2.5844,0.36779,0.36779,0,NaN,0,0,0,0
2.6134,0.36812,0.36812,0,NaN,0,0,0,0
2.6425,0.3685,0.36849,0,NaN,0,0,0,0
2.6715,0.36889,0.36889,0,NaN,0,0,0,0
2.7005,0.36928,0.36928,0,NaN,0,0,0,0
2.7296,0.36964,0.36963,0,NaN,0,0,0,0
2.7586,0.36994,0.36993,0,NaN,0,0,0,0
2.7877,0.37016,0.37016,0,NaN,0,0,0,0
2.8167,0.37029,0.37029,0,NaN,0,0,0,0
2.8457,0.37033,0.37032,0,NaN,0,0,0,0
2.8748,0.37026,0.37026,0,NaN,0,0,0,0
2.9038,0.3701,0.37009,0,NaN,0,0,0,0
2.9329,0.36984,0.36984,0,NaN,0,0,0,0
2.9619,0.36952,0.36952,0,NaN,0,0,0,0
2.9909,0.36915,0.36915,0,NaN,0,0,0,0
3.02,0.36876,0.36876,0,NaN,0,0,0,0
3.049,0.36837,0.36837,0,NaN,0,0,0,0
3.078,0.36801,0.368,0,NaN,0,0,0,0
3.1071,0.3677,0.36769,0,NaN,0,0,0,0
3.1361,0.36746,0.36746,0,NaN,0,0,0,0
3.1652,0.36731,0.36731,0,NaN,0,0,0,0
3.1942,0.36726,0.36726,0,NaN,0,0,0,0
3.2232,0.36731,0.36731,0,NaN,0,0,0,0
3.2523,0.36746,0.36746,0,NaN,0,0,0,0
3.2813,0.3677,0.36769,0,NaN,0,0,0,0
3.3104,0.36801,0.368,0,NaN,0,0,0,0
3.3394,0.36837,0.36837,0,NaN,0,0,0,0
3.3684,0.36876,0.36876,0,NaN,0,0,0,0
3.3975,0.36915,0.36915,0,NaN,0,0,0,0
3.4265,0.36952,0.36952,0,NaN,0,0,0,0
3.4555,0.36984,0.36984,0,NaN,0,0,0,0
3.4846,0.37009,0.37009,0,NaN,0,0,0,0
3.5136,0.37026,0.37026,0,NaN,0,0,0,0
3.5427,0.37033,0.37032,0,NaN,0,0,0,0
3.5717,0.37029,0.37029,0,NaN,0,0,0,0
3.6007,0.37016,0.37016,0,NaN,0,0,0,0
3.6298,0.36994,0.36993,0,NaN,0,0,0,0
3.6588,0.36964,0.36963,0,NaN,0,0,0,0
3.6878,0.36928,0.36928,0,NaN,0,0,0,0
3.7169,0.36889,0.36889,0,NaN,0,0,0,0
3.7459,0.3685,0.3685,0,NaN,0,0,0,0
3.775,0.36812,0.36812,0,NaN,0,0,0,0
3.804,0.36779,0.36779,0,NaN,0,0,0,0
3.833,0.36753,0.36753,0,NaN,0,0,0,0
3.8621,0.36735,0.36735,0,NaN,0,0,0,0
3.8911,0.36726,0.36726,0,NaN,0,0,0,0
3.9202,0.36728,0.36728,0,NaN,0,0,0,0
3.9492,0.3674,0.36739,0,NaN,0,0,0,0
3.9782,0.36761,0.3676,0,NaN,0,0,0,0
4.0073,0.3679,0.36789,0,NaN,0,0,0,0
4.0363,0.36824,0.36824,0,NaN,0,0,0,0
4.0653,0.36863,0.36862,0,NaN,0,0,0,0
4.0944,0.36902,0.36902,0,NaN,0,0,0,0
4.1234,0.3694,0.3694,0,NaN,0,0,0,0
4.1525,0.36974,0.36974,0,NaN,0,0,0,0
4.1815,0.37002,0.37002,0,NaN,0,0,0,0
4.2105,0.37022,0.37021,0,NaN,0,0,0,0
4.2396,0.37032,0.37031,0,NaN,0,0,0,0
4.2686,0.37032,0.37031,0,NaN,0,0,0,0
4.2976,0.37022,0.37021,0,NaN,0,0,0,0
4.3267,0.37002,0.37002,0,NaN,0,0,0,0
4.3557,0.36974,0.36974,0,NaN,0,0,0,0
4.3848,0.36941,0.3694,0,NaN,0,0,0,0
4.4138,0.36903,0.36902,0,NaN,0,0,0,0
4.4428,0.36863,0.36863,0,NaN,0,0,0,0
4.4719,0.36825,0.36824,0,NaN,0,0,0,0
4.5009,0.3679,0.36789,0,NaN,0,0,0,0
4.53,0.36761,0.36761,0,NaN,0,0,0,0
4.559,0.3674,0.3674,0,NaN,0,0,0,0
4.588,0.36728,0.36728,0,NaN,0,0,0,0
4.6171,0.36726,0.36726,0,NaN,0,0,0,0
4.6461,0.36735,0.36735,0,NaN,0,0,0,0
4.6751,0.36753,0.36752,0,NaN,0,0,0,0
4.7042,0.36779,0.36779,0,NaN,0,0,0,0
4.7332,0.36812,0.36812,0,NaN,0,0,0,0
4.7623,0.3685,0.36849,0,NaN,0,0,0,0
4.7913,0.36889,0.36889,0,NaN,0,0,0,0
4.8203,0.36928,0.36928,0,NaN,0,0,0,0
4.8494,0.36964,0.36963,0,NaN,0,0,0,0
4.8784,0.36994,0.36993,0,NaN,0,0,0,0
4.9075,0.37016,0.37016,0,NaN,0,0,0,0
4.9365,0.37029,0.37029,0,NaN,0,0,0,0
4.9655,0.37033,0.37032,0,NaN,0,0,0,0
4.9946,0.37026,0.37026,0,NaN,0,0,0,0
5.0236,0.3701,0.37009,0,NaN,0,0,0,0
5.0526,0.36985,0.36984,0,NaN,0,0,0,0
5.0817,0.36952,0.36952,0,NaN,0,0,0,0
5.1107,0.36916,0.36915,0,NaN,0,0,0,0
5.1398,0.36876,0.36876,0,NaN,0,0,0,0
5.1688,0.36837,0.36837,0,NaN,0,0,0,0
5.1978,0.36801,0.36801,0,NaN,0,0,0,0
5.2269,0.3677,0.36769,0,NaN,0,0,0,0
5.2559,0.36746,0.36746,0,NaN,0,0,0,0
5.2849,0.36731,0.36731,0,NaN,0,0,0,0
5.314,0.36726,0.36726,0,NaN,0,0,0,0
5.343,0.36731,0.36731,0,NaN,0,0,0,0
5.3721,0.36746,0.36745,0,NaN,0,0,0,0
5.4011,0.3677,0.36769,0,NaN,0,0,0,0
5.4301,0.36801,0.368,0,NaN,0,0,0,0
5.4592,0.36837,0.36836,0,NaN,0,0,0,0
5.4882,0.36876,0.36876,0,NaN,0,0,0,0
5.5173,0.36915,0.36915,0,NaN,0,0,0,0
5.5463,0.36952,0.36952,0,NaN,0,0,0,0
5.5753,0.36984,0.36984,0,NaN,0,0,0,0
5.6044,0.37009,0.37009,0,NaN,0,0,0,0
5.6334,0.37026,0.37026,0,NaN,0,0,0,0
5.6624,0.37033,0.37032,0,NaN,0,0,0,0
5.6915,0.37029,0.37029,0,NaN,0,0,0,0
5.7205,0.37016,0.37016,0,NaN,0,0,0,0
5.7496,0.36994,0.36993,0,NaN,0,0,0,0
5.7786,0.36964,0.36963,0,NaN,0,0,0,0
5.8076,0.36928,0.36928,0,NaN,0,0,0,0
5.8367,0.36889,0.36889,0,NaN,0,0,0,0
5.8657,0.3685,0.3685,0,NaN,0,0,0,0
5.8947,0.36812,0.36812,0,NaN,0,0,0,0
5.9238,0.36779,0.36779,0,NaN,0,0,0,0
5.9528,0.36753,0.36753,0,NaN,0,0,0,0
5.9819,0.36735,0.36735,0,NaN,0,0,0,0
6.0109,0.36726,0.36726,0,NaN,0,0,0,0
6.0399,0.36728,0.36728,0,NaN,0,0,0,0
6.069,0.3674,0.36739,0,NaN,0,0,0,0
6.098,0.36761,0.3676,0,NaN,0,0,0,0
6.1271,0.36789,0.36789,0,NaN,0,0,0,0
6.1561,0.36824,0.36824,0,NaN,0,0,0,0
6.1851,0.36863,0.36862,0,NaN,0,0,0,0
6.2142,0.36902,0.36902,0,NaN,0,0,0,0
6.2432,0.3694,0.3694,0,NaN,0,0,0,0
6.2722,0.36974,0.36974,0,NaN,0,0,0,0
6.3013,0.37002,0.37001,0,NaN,0,0,0,0
6.3303,0.37021,0.37021,0,NaN,0,0,0,0
6.3594,0.37032,0.37031,0,NaN,0,0,0,0
6.3884,0.37032,0.37031,0,NaN,0,0,0,0
6.4174,0.37022,0.37021,0,NaN,0,0,0,0
6.4465,0.37002,0.37002,0,NaN,0,0,0,0
6.4755,0.36975,0.36974,0,NaN,0,0,0,0
6.5046,0.36941,0.3694,0,NaN,0,0,0,0
6.5336,0.36903,0.36902,0,NaN,0,0,0,0
6.5626,0.36863,0.36863,0,NaN,0,0,0,0
6.5917,0.36825,0.36824,0,NaN,0,0,0,0
6.6207,0.3679,0.3679,0,NaN,0,0,0,0
6.6497,0.36761,0.36761,0,NaN,0,0,0,0
6.6788,0.3674,0.3674,0,NaN,0,0,0,0
6.7078,0.36728,0.36728,0,NaN,0,0,0,0
6.7369,0.36726,0.36726,0,NaN,0,0,0,0
6.7659,0.36735,0.36734,0,NaN,0,0,0,0
6.7949,0.36753,0.36752,0,NaN,0,0,0,0
6.824,0.36779,0.36779,0,NaN,0,0,0,0
6.853,0.36812,0.36812,0,NaN,0,0,0,0
6.882,0.3685,0.36849,0,NaN,0,0,0,0
6.9111,0.36889,0.36889,0,NaN,0,0,0,0
6.9401,0.36928,0.36927,0,NaN,0,0,0,0
6.9692,0.36963,0.36963,0,NaN,0,0,0,0
6.9982,0.36994,0.36993,0,NaN,0,0,0,0
7.0272,0.37016,0.37015,0,NaN,0,0,0,0
7.0563,0.37029,0.37029,0,NaN,0,0,0,0
7.0853,0.37033,0.37032,0,NaN,0,0,0,0
7.1144,0.37026,0.37026,0,NaN,0,0,0,0
7.1434,0.3701,0.37009,0,NaN,0,0,0,0
7.1724,0.36985,0.36984,0,NaN,0,0,0,0
7.2015,0.36953,0.36952,0,NaN,0,0,0,0
7.2305,0.36916,0.36915,0,NaN,0,0,0,0
7.2595,0.36876,0.36876,0,NaN,0,0,0,0
7.2886,0.36837,0.36837,0,NaN,0,0,0,0
7.3176,0.36801,0.36801,0,NaN,0,0,0,0
7.3467,0.3677,0.36769,0,NaN,0,0,0,0
7.3757,0.36746,0.36746,0,NaN,0,0,0,0
7.4047,0.36731,0.36731,0,NaN,0,0,0,0
7.4338,0.36726,0.36726,0,NaN,0,0,0,0
7.4628,0.36731,0.36731,0,NaN,0,0,0,0
7.4918,0.36746,0.36745,0,NaN,0,0,0,0
7.5209,0.36769,0.36769,0,NaN,0,0,0,0
7.5499,0.368,0.368,0,NaN,0,0,0,0
7.579,0.36837,0.36836,0,NaN,0,0,0,0
7.608,0.36876,0.36875,0,NaN,0,0,0,0
7.637,0.36915,0.36915,0,NaN,0,0,0,0
7.6661,0.36952,0.36952,0,NaN,0,0,0,0
7.6951,0.36984,0.36984,0,NaN,0,0,0,0
7.7242,0.37009,0.37009,0,NaN,0,0,0,0
7.7532,0.37026,0.37025,0,NaN,0,0,0,0
7.7822,0.37033,0.37032,0,NaN,0,0,0,0
7.8113,0.37029,0.37029,0,NaN,0,0,0,0
7.8403,0.37016,0.37016,0,NaN,0,0,0,0
7.8693,0.36994,0.36993,0,NaN,0,0,0,0
7.8984,0.36964,0.36963,0,NaN,0,0,0,0
7.9274,0.36928,0.36928,0,NaN,0,0,0,0
7.9565,0.3689,0.36889,0,NaN,0,0,0,0
7.9855,0.3685,0.3685,0,NaN,0,0,0,0
8.0145,0.36813,0.36812,0,NaN,0,0,0,0
8.0436,0.36779,0.36779,0,NaN,0,0,0,0
8.0726,0.36753,0.36753,0,NaN,0,0,0,0
8.1016,0.36735,0.36735,0,NaN,0,0,0,0
8.1307,0.36726,0.36726,0,NaN,0,0,0,0
8.1597,0.36728,0.36728,0,NaN,0,0,0,0
8.1888,0.3674,0.36739,0,NaN,0,0,0,0
8.2178,0.36761,0.3676,0,NaN,0,0,0,0
8.2468,0.36789,0.36789,0,NaN,0,0,0,0
8.2759,0.36824,0.36824,0,NaN,0,0,0,0
8.3049,0.36863,0.36862,0,NaN,0,0,0,0
8.334,0.36902,0.36902,0,NaN,0,0,0,0
8.363,0.3694,0.3694,0,NaN,0,0,0,0
8.392,0.36974,0.36974,0,NaN,0,0,0,0
8.4211,0.37002,0.37001,0,NaN,0,0,0,0
8.4501,0.37021,0.37021,0,NaN,0,0,0,0
8.4791,0.37032,0.37031,0,NaN,0,0,0,0
8.5082,0.37032,0.37031,0,NaN,0,0,0,0
8.5372,0.37022,0.37021,0,NaN,0,0,0,0
8.5663,0.37002,0.37002,0,NaN,0,0,0,0
8.5953,0.36975,0.36974,0,NaN,0,0,0,0
8.6243,0.36941,0.3694,0,NaN,0,0,0,0
8.6534,0.36903,0.36902,0,NaN,0,0,0,0
8.6824,0.36863,0.36863,0,NaN,0,0,0,0
8.7115,0.36825,0.36824,0,NaN,0,0,0,0
8.7405,0.3679,0.3679,0,NaN,0,0,0,0
8.7695,0.36761,0.36761,0,NaN,0,0,0,0
8.7986,0.3674,0.3674,0,NaN,0,0,0,0
8.8276,0.36728,0.36728,0,NaN,0,0,0,0
8.8566,0.36726,0.36726,0,NaN,0,0,0,0
8.8857,0.36735,0.36734,0,NaN,0,0,0,0
8.9147,0.36753,0.36752,0,NaN,0,0,0,0
8.9438,0.36779,0.36779,0,NaN,0,0,0,0
8.9728,0.36812,0.36812,0,NaN,0,0,0,0
9.0018,0.3685,0.36849,0,NaN,0,0,0,0
9.0309,0.36889,0.36889,0,NaN,0,0,0,0
9.0599,0.36928,0.36927,0,NaN,0,0,0,0
9.0889,0.36963,0.36963,0,NaN,0,0,0,0
9.118,0.36993,0.36993,0,NaN,0,0,0,0
9.147,0.37016,0.37015,0,NaN,0,0,0,0
9.1761,0.37029,0.37029,0,NaN,0,0,0,0
9.2051,0.37033,0.37032,0,NaN,0,0,0,0
9.2341,0.37026,0.37026,0,NaN,0,0,0,0
9.2632,0.3701,0.37009,0,NaN,0,0,0,0
9.2922,0.36985,0.36984,0,NaN,0,0,0,0
9.3213,0.36953,0.36952,0,NaN,0,0,0,0
9.3503,0.36916,0.36915,0,NaN,0,0,0,0
9.3793,0.36876,0.36876,0,NaN,0,0,0,0
9.4084,0.36837,0.36837,0,NaN,0,0,0,0
9.4374,0.36801,0.36801,0,NaN,0,0,0,0
9.4664,0.3677,0.3677,0,NaN,0,0,0,0
9.4955,0.36746,0.36746,0,NaN,0,0,0,0
9.5245,0.36731,0.36731,0,NaN,0,0,0,0
9.5536,0.36726,0.36726,0,NaN,0,0,0,0
9.5826,0.36731,0.36731,0,NaN,0,0,0,0
9.6116,0.36746,0.36745,0,NaN,0,0,0,0
9.6407,0.36769,0.36769,0,NaN,0,0,0,0
9.6697,0.368,0.368,0,NaN,0,0,0,0
9.6987,0.36837,0.36836,0,NaN,0,0,0,0
9.7278,0.36876,0.36875,0,NaN,0,0,0,0
9.7568,0.36915,0.36915,0,NaN,0,0,0,0
9.7859,0.36952,0.36952,0,NaN,0,0,0,0
9.8149,0.36984,0.36984,0,NaN,0,0,0,0
9.8439,0.37009,0.37009,0,NaN,0,0,0,0
9.873,0.37026,0.37025,0,NaN,0,0,0,0
9.902,0.37033,0.37032,0,NaN,0,0,0,0
9.9311,0.37029,0.37029,0,NaN,0,0,0,0
9.9601,0.37016,0.37016,0,NaN,0,0,0,0
9.9891,0.36994,0.36993,0,NaN,0,0,0,0
10.018,0.36964,0.36963,0,NaN,0,0,0,0
10.047,0.36928,0.36928,0,NaN,0,0,0,0
10.076,0.3689,0.36889,0,NaN,0,0,0,0
10.105,0.3685,0.3685,0,NaN,0,0,0,0
10.134,0.36813,0.36812,0,NaN,0,0,0,0
10.163,0.36779,0.36779,0,NaN,0,0,0,0
10.192,0.36753,0.36753,0,NaN,0,0,0,0
10.221,0.36735,0.36735,0,NaN,0,0,0,0
10.25,0.36726,0.36726,0,NaN,0,0,0,0
10.28,0.36728,0.36728,0,NaN,0,0,0,0
10.309,0.3674,0.36739,0,NaN,0,0,0,0
10.338,0.36761,0.3676,0,NaN,0,0,0,0
10.367,0.36789,0.36789,0,NaN,0,0,0,0
10.396,0.36824,0.36824,0,NaN,0,0,0,0
10.425,0.36863,0.36862,0,NaN,0,0,0,0
10.454,0.36902,0.36902,0,NaN,0,0,0,0
10.483,0.3694,0.3694,0,NaN,0,0,0,0
10.512,0.36974,0.36974,0,NaN,0,0,0,0
10.541,0.37002,0.37001,0,NaN,0,0,0,0
10.57,0.37021,0.37021,0,NaN,0,0,0,0
10.599,0.37032,0.37031,0,NaN,0,0,0,0
10.628,0.37032,0.37031,0,NaN,0,0,0,0
10.657,0.37022,0.37021,0,NaN,0,0,0,0
10.686,0.37002,0.37002,0,NaN,0,0,0,0
10.715,0.36975,0.36974,0,NaN,0,0,0,0
10.744,0.36941,0.3694,0,NaN,0,0,0,0
10.773,0.36903,0.36902,0,NaN,0,0,0,0
10.802,0.36863,0.36863,0,NaN,0,0,0,0
10.831,0.36825,0.36824,0,NaN,0,0,0,0
10.86,0.3679,0.3679,0,NaN,0,0,0,0
10.889,0.36761,0.36761,0,NaN,0,0,0,0
10.918,0.3674,0.3674,0,NaN,0,0,0,0
10.947,0.36728,0.36728,0,NaN,0,0,0,0
10.976,0.36726,0.36726,0,NaN,0,0,0,0
11.005,0.36735,0.36734,0,NaN,0,0,0,0
11.035,0.36753,0.36752,0,NaN,0,0,0,0
11.064,0.36779,0.36779,0,NaN,0,0,0,0
11.093,0.36812,0.36812,0,NaN,0,0,0,0
11.122,0.36849,0.36849,0,NaN,0,0,0,0
11.151,0.36889,0.36889,0,NaN,0,0,0,0
11.18,0.36928,0.36927,0,NaN,0,0,0,0
11.209,0.36963,0.36963,0,NaN,0,0,0,0
11.238,0.36993,0.36993,0,NaN,0,0,0,0
11.267,0.37016,0.37015,0,NaN,0,0,0,0
11.296,0.37029,0.37029,0,NaN,0,0,0,0
11.325,0.37033,0.37032,0,NaN,0,0,0,0
11.354,0.37026,0.37026,0,NaN,0,0,0,0
11.383,0.3701,0.37009,0,NaN,0,0,0,0
11.412,0.36985,0.36984,0,NaN,0,0,0,0
11.441,0.36953,0.36952,0,NaN,0,0,0,0
11.47,0.36916,0.36915,0,NaN,0,0,0,0
11.499,0.36876,0.36876,0,NaN,0,0,0,0
11.528,0.36837,0.36837,0,NaN,0,0,0,0
11.557,0.36801,0.36801,0,NaN,0,0,0,0
11.586,0.3677,0.3677,0,NaN,0,0,0,0
11.615,0.36746,0.36746,0,NaN,0,0,0,0
11.644,0.36731,0.36731,0,NaN,0,0,0,0
11.673,0.36726,0.36726,0,NaN,0,0,0,0
11.702,0.36731,0.36731,0,NaN,0,0,0,0
11.731,0.36746,0.36745,0,NaN,0,0,0,0
11.76,0.36769,0.36769,0,NaN,0,0,0,0
11.789,0.368,0.368,0,NaN,0,0,0,0
11.819,0.36837,0.36836,0,NaN,0,0,0,0
11.848,0.36876,0.36875,0,NaN,0,0,0,0
11.877,0.36915,0.36915,0,NaN,0,0,0,0
11.906,0.36952,0.36952,0,NaN,0,0,0,0
11.935,0.36984,0.36984,0,NaN,0,0,0,0
11.964,0.37009,0.37009,0,NaN,0,0,0,0
11.993,0.37026,0.37025,0,NaN,0,0,0,0
12.022,0.37033,0.37032,0,NaN,0,0,0,0
12.051,0.37029,0.37029,0,NaN,0,0,0,0
12.08,0.37016,0.37016,0,NaN,0,0,0,0
12.109,0.36994,0.36993,0,NaN,0,0,0,0
12.138,0.36964,0.36964,0,NaN,0,0,0,0
12.167,0.36928,0.36928,0,NaN,0,0,0,0
12.196,0.3689,0.36889,0,NaN,0,0,0,0
12.225,0.3685,0.3685,0,NaN,0,0,0,0
12.254,0.36813,0.36812,0,NaN,0,0,0,0
12.283,0.3678,0.36779,0,NaN,0,0,0,0
12.312,0.36753,0.36753,0,NaN,0,0,0,0
12.341,0.36735,0.36735,0,NaN,0,0,0,0
12.37,0.36726,0.36726,0,NaN,0,0,0,0
12.399,0.36728,0.36728,0,NaN,0,0,0,0
12.428,0.3674,0.36739,0,NaN,0,0,0,0
12.457,0.36761,0.3676,0,NaN,0,0,0,0
12.486,0.36789,0.36789,0,NaN,0,0,0,0
12.515,0.36824,0.36824,0,NaN,0,0,0,0
12.544,0.36863,0.36862,0,NaN,0,0,0,0
12.574,0.36902,0.36902,0,NaN,0,0,0,0
12.603,0.3694,0.3694,0,NaN,0,0,0,0
12.632,0.36974,0.36974,0,NaN,0,0,0,0
12.661,0.37002,0.37001,0,NaN,0,0,0,0
12.69,0.37021,0.37021,0,NaN,0,0,0,0
12.719,0.37032,0.37031,0,NaN,0,0,0,0
12.748,0.37032,0.37031,0,NaN,0,0,0,0
12.777,0.37022,0.37021,0,NaN,0,0,0,0
12.806,0.37002,0.37002,0,NaN,0,0,0,0
12.835,0.36975,0.36974,0,NaN,0,0,0,0
12.864,0.36941,0.3694,0,NaN,0,0,0,0
12.893,0.36903,0.36902,0,NaN,0,0,0,0
12.922,0.36863,0.36863,0,NaN,0,0,0,0
12.951,0.36825,0.36824,0,NaN,0,0,0,0
12.98,0.3679,0.3679,0,NaN,0,0,0,0
13.009,0.36761,0.36761,0,NaN,0,0,0,0
13.038,0.3674,0.3674,0,NaN,0,0,0,0
13.067,0.36728,0.36728,0,NaN,0,0,0,0
13.096,0.36726,0.36726,0,NaN,0,0,0,0
13.125,0.36735,0.36734,0,NaN,0,0,0,0
13.154,0.36753,0.36752,0,NaN,0,0,0,0
13.183,0.36779,0.36779,0,NaN,0,0,0,0
13.212,0.36812,0.36812,0,NaN,0,0,0,0
13.241,0.36849,0.36849,0,NaN,0,0,0,0
13.27,0.36889,0.36889,0,NaN,0,0,0,0
13.299,0.36928,0.36927,0,NaN,0,0,0,0
13.329,0.36963,0.36963,0,NaN,0,0,0,0
13.358,0.36993,0.36993,0,NaN,0,0,0,0
13.387,0.37016,0.37015,0,NaN,0,0,0,0
13.416,0.37029,0.37029,0,NaN,0,0,0,0
13.445,0.37033,0.37032,0,NaN,0,0,0,0
13.474,0.37026,0.37026,0,NaN,0,0,0,0
13.503,0.3701,0.37009,0,NaN,0,0,0,0
13.532,0.36985,0.36984,0,NaN,0,0,0,0
13.561,0.36953,0.36952,0,NaN,0,0,0,0
13.59,0.36916,0.36915,0,NaN,0,0,0,0
13.619,0.36876,0.36876,0,NaN,0,0,0,0
13.648,0.36837,0.36837,0,NaN,0,0,0,0
13.677,0.36801,0.36801,0,NaN,0,0,0,0
13.706,0.3677,0.3677,0,NaN,0,0,0,0
13.735,0.36746,0.36746,0,NaN,0,0,0,0
13.764,0.36731,0.36731,0,NaN,0,0,0,0
13.793,0.36726,0.36726,0,NaN,0,0,0,0
13.822,0.36731,0.36731,0,NaN,0,0,0,0
13.851,0.36746,0.36745,0,NaN,0,0,0,0
13.88,0.36769,0.36769,0,NaN,0,0,0,0
13.909,0.368,0.368,0,NaN,0,0,0,0
13.938,0.36837,0.36836,0,NaN,0,0,0,0
13.967,0.36876,0.36875,0,NaN,0,0,0,0
13.996,0.36915,0.36915,0,NaN,0,0,0,0
14.025,0.36952,0.36952,0,NaN,0,0,0,0
14.054,0.36984,0.36984,0,NaN,0,0,0,0
14.084,0.37009,0.37009,0,NaN,0,0,0,0
14.113,0.37026,0.37025,0,NaN,0,0,0,0
14.142,0.37033,0.37032,0,NaN,0,0,0,0
14.171,0.37029,0.37029,0,NaN,0,0,0,0
14.2,0.37016,0.37016,0,NaN,0,0,0,0
14.229,0.36994,0.36993,0,NaN,0,0,0,0
14.258,0.36964,0.36964,0,NaN,0,0,0,0
14.287,0.36928,0.36928,0,NaN,0,0,0,0
14.316,0.3689,0.36889,0,NaN,0,0,0,0
14.345,0.3685,0.3685,0,NaN,0,0,0,0
14.374,0.36813,0.36812,0,NaN,0,0,0,0
14.403,0.3678,0.36779,0,NaN,0,0,0,0
14.432,0.36753,0.36753,0,NaN,0,0,0,0
14.461,0.36735,0.36735,0,NaN,0,0,0,0
14.49,0.36726,0.36726,0,NaN,0,0,0,0
14.519,0.36728,0.36728,0,NaN,0,0,0,0
14.548,0.3674,0.36739,0,NaN,0,0,0,0
14.577,0.36761,0.3676,0,NaN,0,0,0,0
14.606,0.36789,0.36789,0,NaN,0,0,0,0
14.635,0.36824,0.36824,0,NaN,0,0,0,0
14.664,0.36862,0.36862,0,NaN,0,0,0,0
14.693,0.36902,0.36902,0,NaN,0,0,0,0
14.722,0.3694,0.3694,0,NaN,0,0,0,0
14.751,0.36974,0.36974,0,NaN,0,0,0,0
14.78,0.37002,0.37001,0,NaN,0,0,0,0
14.809,0.37021,0.37021,0,NaN,0,0,0,0
14.839,0.37032,0.37031,0,NaN,0,0,0,0
14.868,0.37032,0.37031,0,NaN,0,0,0,0
14.897,0.37022,0.37021,0,NaN,0,0,0,0
14.926,0.37002,0.37002,0,NaN,0,0,0,0
14.955,0.36975,0.36974,0,NaN,0,0,0,0
14.984,0.36941,0.3694,0,NaN,0,0,0,0
15.013,0.36903,0.36902,0,NaN,0,0,0,0
15.042,0.36863,0.36863,0,NaN,0,0,0,0
15.071,0.36825,0.36825,0,NaN,0,0,0,0
15.1,0.3679,0.3679,0,NaN,0,0,0,0
15.129,0.36761,0.36761,0,NaN,0,0,0,0
15.158,0.3674,0.3674,0,NaN,0,0,0,0
15.187,0.36728,0.36728,0,NaN,0,0,0,0
15.216,0.36726,0.36726,0,NaN,0,0,0,0
15.245,0.36735,0.36734,0,NaN,0,0,0,0
15.274,0.36753,0.36752,0,NaN,0,0,0,0
15.303,0.36779,0.36779,0,NaN,0,0,0,0
15.332,0.36812,0.36812,0,NaN,0,0,0,0
15.361,0.36849,0.36849,0,NaN,0,0,0,0
15.39,0.36889,0.36888,0,NaN,0,0,0,0
15.419,0.36928,0.36927,0,NaN,0,0,0,0
15.448,0.36963,0.36963,0,NaN,0,0,0,0
15.477,0.36993,0.36993,0,NaN,0,0,0,0
15.506,0.37016,0.37015,0,NaN,0,0,0,0
15.535,0.37029,0.37029,0,NaN,0,0,0,0
15.564,0.37033,0.37032,0,NaN,0,0,0,0
15.593,0.37026,0.37026,0,NaN,0,0,0,0
15.623,0.3701,0.37009,0,NaN,0,0,0,0
15.652,0.36985,0.36984,0,NaN,0,0,0,0
15.681,0.36953,0.36952,0,NaN,0,0,0,0
15.71,0.36916,0.36915,0,NaN,0,0,0,0
15.739,0.36877,0.36876,0,NaN,0,0,0,0
15.768,0.36837,0.36837,0,NaN,0,0,0,0
15.797,0.36801,0.36801,0,NaN,0,0,0,0
15.826,0.3677,0.3677,0,NaN,0,0,0,0
15.855,0.36746,0.36746,0,NaN,0,0,0,0
15.884,0.36731,0.36731,0,NaN,0,0,0,0
15.913,0.36726,0.36726,0,NaN,0,0,0,0
15.942,0.36731,0.36731,0,NaN,0,0,0,0
15.971,0.36746,0.36745,0,NaN,0,0,0,0
16,0.36769,0.36769,0,NaN,0,0,0,0
16.029,0.368,0.368,0,NaN,0,0,0,0
16.058,0.36837,0.36836,0,NaN,0,0,0,0
16.087,0.36876,0.36875,0,NaN,0,0,0,0
16.116,0.36915,0.36915,0,NaN,0,0,0,0
16.145,0.36952,0.36951,0,NaN,0,0,0,0
16.174,0.36984,0.36984,0,NaN,0,0,0,0
16.203,0.37009,0.37009,0,NaN,0,0,0,0
16.232,0.37026,0.37025,0,NaN,0,0,0,0
16.261,0.37033,0.37032,0,NaN,0,0,0,0
16.29,0.3703,0.37029,0,NaN,0,0,0,0
16.319,0.37016,0.37016,0,NaN,0,0,0,0
16.348,0.36994,0.36994,0,NaN,0,0,0,0
16.378,0.36964,0.36964,0,NaN,0,0,0,0
16.407,0.36929,0.36928,0,NaN,0,0,0,0
16.436,0.3689,0.36889,0,NaN,0,0,0,0
16.465,0.3685,0.3685,0,NaN,0,0,0,0
16.494,0.36813,0.36812,0,NaN,0,0,0,0
16.523,0.3678,0.36779,0,NaN,0,0,0,0
16.552,0.36753,0.36753,0,NaN,0,0,0,0
16.581,0.36735,0.36735,0,NaN,0,0,0,0
16.61,0.36726,0.36726,0,NaN,0,0,0,0
16.639,0.36728,0.36728,0,NaN,0,0,0,0
16.668,0.3674,0.36739,0,NaN,0,0,0,0
16.697,0.3676,0.3676,0,NaN,0,0,0,0
16.726,0.36789,0.36789,0,NaN,0,0,0,0
16.755,0.36824,0.36824,0,NaN,0,0,0,0
16.784,0.36862,0.36862,0,NaN,0,0,0,0
16.813,0.36902,0.36902,0,NaN,0,0,0,0
16.842,0.3694,0.3694,0,NaN,0,0,0,0
16.871,0.36974,0.36974,0,NaN,0,0,0,0
16.9,0.37002,0.37001,0,NaN,0,0,0,0
16.929,0.37021,0.37021,0,NaN,0,0,0,0
16.958,0.37032,0.37031,0,NaN,0,0,0,0
16.987,0.37032,0.37031,0,NaN,0,0,0,0
17.016,0.37022,0.37021,0,NaN,0,0,0,0
17.045,0.37002,0.37002,0,NaN,0,0,0,0
17.074,0.36975,0.36974,0,NaN,0,0,0,0
17.103,0.36941,0.3694,0,NaN,0,0,0,0
17.133,0.36903,0.36903,0,NaN,0,0,0,0
17.162,0.36863,0.36863,0,NaN,0,0,0,0
17.191,0.36825,0.36825,0,NaN,0,0,0,0
17.22,0.3679,0.3679,0,NaN,0,0,0,0
17.249,0.36761,0.36761,0,NaN,0,0,0,0
17.278,0.3674,0.3674,0,NaN,0,0,0,0
17.307,0.36728,0.36728,0,NaN,0,0,0,0
17.336,0.36726,0.36726,0,NaN,0,0,0,0
17.365,0.36735,0.36734,0,NaN,0,0,0,0
17.394,0.36753,0.36752,0,NaN,0,0,0,0
17.423,0.36779,0.36779,0,NaN,0,0,0,0
17.452,0.36812,0.36812,0,NaN,0,0,0,0
17.481,0.36849,0.36849,0,NaN,0,0,0,0
17.51,0.36889,0.36888,0,NaN,0,0,0,0
17.539,0.36928,0.36927,0,NaN,0,0,0,0
17.568,0.36963,0.36963,0,NaN,0,0,0,0
17.597,0.36993,0.36993,0,NaN,0,0,0,0
17.626,0.37016,0.37015,0,NaN,0,0,0,0
17.655,0.37029,0.37029,0,NaN,0,0,0,0
17.684,0.37033,0.37032,0,NaN,0,0,0,0
17.713,0.37026,0.37026,0,NaN,0,0,0,0
17.742,0.3701,0.37009,0,NaN,0,0,0,0
17.771,0.36985,0.36984,0,NaN,0,0,0,0
17.8,0.36953,0.36952,0,NaN,0,0,0,0
17.829,0.36916,0.36916,0,NaN,0,0,0,0
17.858,0.36877,0.36876,0,NaN,0,0,0,0
17.888,0.36837,0.36837,0,NaN,0,0,0,0
17.917,0.36801,0.36801,0,NaN,0,0,0,0
17.946,0.3677,0.3677,0,NaN,0,0,0,0
17.975,0.36746,0.36746,0,NaN,0,0,0,0
18.004,0.36731,0.36731,0,NaN,0,0,0,0
18.033,0.36726,0.36726,0,NaN,0,0,0,0
18.062,0.36731,0.3673,0,NaN,0,0,0,0
18.091,0.36746,0.36745,0,NaN,0,0,0,0
18.12,0.36769,0.36769,0,NaN,0,0,0,0
18.149,0.368,0.368,0,NaN,0,0,0,0
18.178,0.36836,0.36836,0,NaN,0,0,0,0
18.207,0.36876,0.36875,0,NaN,0,0,0,0
18.236,0.36915,0.36914,0,NaN,0,0,0,0
18.265,0.36952,0.36951,0,NaN,0,0,0,0
18.294,0.36984,0.36984,0,NaN,0,0,0,0
18.323,0.37009,0.37009,0,NaN,0,0,0,0
18.352,0.37026,0.37025,0,NaN,0,0,0,0
18.381,0.37033,0.37032,0,NaN,0,0,0,0
18.41,0.3703,0.37029,0,NaN,0,0,0,0
18.439,0.37016,0.37016,0,NaN,0,0,0,0
18.468,0.36994,0.36994,0,NaN,0,0,0,0
18.497,0.36964,0.36964,0,NaN,0,0,0,0
18.526,0.36929,0.36928,0,NaN,0,0,0,0
18.555,0.3689,0.36889,0,NaN,0,0,0,0
18.584,0.3685,0.3685,0,NaN,0,0,0,0
18.613,0.36813,0.36813,0,NaN,0,0,0,0
18.643,0.3678,0.36779,0,NaN,0,0,0,0
18.672,0.36753,0.36753,0,NaN,0,0,0,0
18.701,0.36735,0.36735,0,NaN,0,0,0,0
18.73,0.36726,0.36726,0,NaN,0,0,0,0
18.759,0.36728,0.36728,0,NaN,0,0,0,0
18.788,0.3674,0.36739,0,NaN,0,0,0,0
18.817,0.3676,0.3676,0,NaN,0,0,0,0
18.846,0.36789,0.36789,0,NaN,0,0,0,0
18.875,0.36824,0.36824,0,NaN,0,0,0,0
18.904,0.36862,0.36862,0,NaN,0,0,0,0
18.933,0.36902,0.36901,0,NaN,0,0,0,0
18.962,0.3694,0.36939,0,NaN,0,0,0,0
18.991,0.36974,0.36973,0,NaN,0,0,0,0
19.02,0.37002,0.37001,0,NaN,0,0,0,0
19.049,0.37021,0.37021,0,NaN,0,0,0,0
19.078,0.37032,0.37031,0,NaN,0,0,0,0
19.107,0.37032,0.37031,0,NaN,0,0,0,0
19.136,0.37022,0.37021,0,NaN,0,0,0,0
19.165,0.37002,0.37002,0,NaN,0,0,0,0
19.194,0.36975,0.36974,0,NaN,0,0,0,0
19.223,0.36941,0.36941,0,NaN,0,0,0,0
19.252,0.36903,0.36903,0,NaN,0,0,0,0
19.281,0.36863,0.36863,0,NaN,0,0,0,0
19.31,0.36825,0.36825,0,NaN,0,0,0,0
19.339,0.3679,0.3679,0,NaN,0,0,0,0
19.368,0.36761,0.36761,0,NaN,0,0,0,0
19.397,0.3674,0.3674,0,NaN,0,0,0,0
19.427,0.36728,0.36728,0,NaN,0,0,0,0
19.456,0.36726,0.36726,0,NaN,0,0,0,0
19.485,0.36735,0.36734,0,NaN,0,0,0,0
19.514,0.36753,0.36752,0,NaN,0,0,0,0
19.543,0.36779,0.36779,0,NaN,0,0,0,0
19.572,0.36812,0.36811,0,NaN,0,0,0,0
19.601,0.36849,0.36849,0,NaN,0,0,0,0
19.63,0.36889,0.36888,0,NaN,0,0,0,0
19.659,0.36928,0.36927,0,NaN,0,0,0,0
19.688,0.36963,0.36963,0,NaN,0,0,0,0
19.717,0.36993,0.36993,0,NaN,0,0,0,0
19.746,0.37016,0.37015,0,NaN,0,0,0,0
19.775,0.37029,0.37029,0,NaN,0,0,0,0
19.804,0.37033,0.37032,0,NaN,0,0,0,0
19.833,0.37026,0.37026,0,NaN,0,0,0,0
19.862,0.3701,0.37009,0,NaN,0,0,0,0
19.891,0.36985,0.36984,0,NaN,0,0,0,0
19.92,0.36953,0.36952,0,NaN,0,0,0,0
19.949,0.36916,0.36916,0,NaN,0,0,0,0
19.978,0.36877,0.36876,0,NaN,0,0,0,0
20.007,0.36838,0.36837,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_hrefN2_energy.csv <==
0.014672,0.3738,0.3738,0,NaN,0,0,0,0
0.029345,0.3738,0.3738,0,NaN,0,0,0,0
0.044017,0.37378,0.37378,0,NaN,0,0,0,0
0.05869,0.37376,0.37376,0,NaN,0,0,0,0
0.073362,0.37374,0.37374,0,NaN,0,0,0,0
0.088035,0.37371,0.37371,0,NaN,0,0,0,0
0.10271,0.37367,0.37367,0,NaN,0,0,0,0
0.11738,0.37363,0.37363,0,NaN,0,0,0,0
0.13205,0.37359,0.37359,0,NaN,0,0,0,0
0.14672,0.37354,0.37354,0,NaN,0,0,0,0
0.1614,0.37349,0.37349,0,NaN,0,0,0,0
0.17607,0.37344,0.37344,0,NaN,0,0,0,0
0.19074,0.37339,0.37339,0,NaN,0,0,0,0
0.20541,0.37333,0.37333,0,NaN,0,0,0,0
0.22009,0.37328,0.37328,0,NaN,0,0,0,0
0.23476,0.37324,0.37324,0,NaN,0,0,0,0
0.24943,0.37319,0.37319,0,NaN,0,0,0,0
0.2641,0.37315,0.37315,0,NaN,0,0,0,0
0.27878,0.37311,0.37311,0,NaN,0,0,0,0
0.29345,0.37308,0.37308,0,NaN,0,0,0,0
0.30812,0.37305,0.37305,0,NaN,0,0,0,0
0.32279,0.37303,0.37303,0,NaN,0,0,0,0
0.33747,0.37302,0.37302,0,NaN,0,0,0,0
0.35214,0.37301,0.37301,0,NaN,0,0,0,0
0.36681,0.37301,0.37301,0,NaN,0,0,0,0
0.38148,0.37302,0.37302,0,NaN,0,0,0,0
0.39616,0.37303,0.37303,0,NaN,0,0,0,0
0.41083,0.37305,0.37305,0,NaN,0,0,0,0
0.4255,0.37308,0.37308,0,NaN,0,0,0,0
0.44017,0.37311,0.37311,0,NaN,0,0,0,0
0.45485,0.37314,0.37314,0,NaN,0,0,0,0
0.46952,0.37318,0.37318,0,NaN,0,0,0,0
0.48419,0.37323,0.37323,0,NaN,0,0,0,0
0.49886,0.37328,0.37327,0,NaN,0,0,0,0
0.51354,0.37332,0.37332,0,NaN,0,0,0,0
0.52821,0.37338,0.37338,0,NaN,0,0,0,0
0.54288,0.37343,0.37343,0,NaN,0,0,0,0
0.55755,0.37348,0.37348,0,NaN,0,0,0,0
0.57223,0.37353,0.37353,0,NaN,0,0,0,0
0.5869,0.37358,0.37358,0,NaN,0,0,0,0
0.60157,0.37362,0.37362,0,NaN,0,0,0,0
0.61624,0.37366,0.37366,0,NaN,0,0,0,0
0.63092,0.3737,0.3737,0,NaN,0,0,0,0
0.64559,0.37373,0.37373,0,NaN,0,0,0,0
0.66026,0.37376,0.37376,0,NaN,0,0,0,0
0.67493,0.37378,0.37378,0,NaN,0,0,0,0
0.68961,0.3738,0.3738,0,NaN,0,0,0,0
0.70428,0.3738,0.3738,0,NaN,0,0,0,0
0.71895,0.37381,0.37381,0,NaN,0,0,0,0
0.73362,0.3738,0.3738,0,NaN,0,0,0,0
0.7483,0.37379,0.37379,0,NaN,0,0,0,0
0.76297,0.37377,0.37377,0,NaN,0,0,0,0
0.77764,0.37374,0.37374,0,NaN,0,0,0,0
0.79231,0.37371,0.37371,0,NaN,0,0,0,0
0.80698,0.37368,0.37368,0,NaN,0,0,0,0
0.82166,0.37364,0.37364,0,NaN,0,0,0,0
0.83633,0.37359,0.37359,0,NaN,0,0,0,0
0.851,0.37355,0.37355,0,NaN,0,0,0,0
0.86567,0.3735,0.3735,0,NaN,0,0,0,0
0.88035,0.37345,0.37345,0,NaN,0,0,0,0
0.89502,0.37339,0.37339,0,NaN,0,0,0,0
0.90969,0.37334,0.37334,0,NaN,0,0,0,0
0.92436,0.37329,0.37329,0,NaN,0,0,0,0
0.93904,0.37324,0.37324,0,NaN,0,0,0,0
0.95371,0.3732,0.3732,0,NaN,0,0,0,0
0.96838,0.37316,0.37316,0,NaN,0,0,0,0
0.98305,0.37312,0.37312,0,NaN,0,0,0,0
0.99773,0.37309,0.37309,0,NaN,0,0,0,0
1.0124,0.37306,0.37306,0,NaN,0,0,0,0
1.0271,0.37304,0.37304,0,NaN,0,0,0,0
1.0417,0.37302,0.37302,0,NaN,0,0,0,0
1.0564,0.37301,0.37301,0,NaN,0,0,0,0
1.0711,0.37301,0.37301,0,NaN,0,0,0,0
1.0858,0.37302,0.37302,0,NaN,0,0,0,0
1.1004,0.37303,0.37303,0,NaN,0,0,0,0
1.1151,0.37305,0.37305,0,NaN,0,0,0,0
1.1298,0.37307,0.37307,0,NaN,0,0,0,0
1.1445,0.3731,0.3731,0,NaN,0,0,0,0
1.1591,0.37314,0.37314,0,NaN,0,0,0,0
1.1738,0.37318,0.37318,0,NaN,0,0,0,0
1.1885,0.37322,0.37322,0,NaN,0,0,0,0
1.2031,0.37327,0.37327,0,NaN,0,0,0,0
1.2178,0.37332,0.37332,0,NaN,0,0,0,0
1.2325,0.37337,0.37337,0,NaN,0,0,0,0
1.2472,0.37342,0.37342,0,NaN,0,0,0,0
1.2618,0.37347,0.37347,0,NaN,0,0,0,0
1.2765,0.37352,0.37352,0,NaN,0,0,0,0
1.2912,0.37357,0.37357,0,NaN,0,0,0,0
1.3058,0.37361,0.37361,0,NaN,0,0,0,0
1.3205,0.37366,0.37366,0,NaN,0,0,0,0
1.3352,0.37369,0.37369,0,NaN,0,0,0,0
1.3499,0.37373,0.37373,0,NaN,0,0,0,0
1.3645,0.37376,0.37376,0,NaN,0,0,0,0
1.3792,0.37378,0.37378,0,NaN,0,0,0,0
1.3939,0.37379,0.37379,0,NaN,0,0,0,0
1.4086,0.3738,0.3738,0,NaN,0,0,0,0
1.4232,0.37381,0.37381,0,NaN,0,0,0,0
1.4379,0.3738,0.3738,0,NaN,0,0,0,0
1.4526,0.37379,0.37379,0,NaN,0,0,0,0
1.4672,0.37377,0.37377,0,NaN,0,0,0,0
1.4819,0.37375,0.37375,0,NaN,0,0,0,0
1.4966,0.37372,0.37372,0,NaN,0,0,0,0
1.5113,0.37369,0.37369,0,NaN,0,0,0,0
1.5259,0.37365,0.37365,0,NaN,0,0,0,0
1.5406,0.3736,0.3736,0,NaN,0,0,0,0
1.5553,0.37356,0.37356,0,NaN,0,0,0,0
1.57,0.37351,0.37351,0,NaN,0,0,0,0
1.5846,0.37346,0.37346,0,NaN,0,0,0,0
1.5993,0.3734,0.3734,0,NaN,0,0,0,0
1.614,0.37335,0.37335,0,NaN,0,0,0,0
1.6286,0.3733,0.3733,0,NaN,0,0,0,0
1.6433,0.37325,0.37325,0,NaN,0,0,0,0
1.658,0.37321,0.37321,0,NaN,0,0,0,0
1.6727,0.37316,0.37316,0,NaN,0,0,0,0
1.6873,0.37313,0.37313,0,NaN,0,0,0,0
1.702,0.37309,0.37309,0,NaN,0,0,0,0
1.7167,0.37306,0.37306,0,NaN,0,0,0,0
1.7313,0.37304,0.37304,0,NaN,0,0,0,0
1.746,0.37303,0.37302,0,NaN,0,0,0,0
1.7607,0.37302,0.37302,0,NaN,0,0,0,0
1.7754,0.37301,0.37301,0,NaN,0,0,0,0
1.79,0.37302,0.37302,0,NaN,0,0,0,0
1.8047,0.37303,0.37303,0,NaN,0,0,0,0
1.8194,0.37304,0.37304,0,NaN,0,0,0,0
1.8341,0.37307,0.37307,0,NaN,0,0,0,0
1.8487,0.37309,0.37309,0,NaN,0,0,0,0
1.8634,0.37313,0.37313,0,NaN,0,0,0,0
1.8781,0.37317,0.37317,0,NaN,0,0,0,0
1.8927,0.37321,0.37321,0,NaN,0,0,0,0
1.9074,0.37326,0.37326,0,NaN,0,0,0,0
1.9221,0.37331,0.37331,0,NaN,0,0,0,0
1.9368,0.37336,0.37336,0,NaN,0,0,0,0
1.9514,0.37341,0.37341,0,NaN,0,0,0,0
1.9661,0.37346,0.37346,0,NaN,0,0,0,0
1.9808,0.37351,0.37351,0,NaN,0,0,0,0
1.9955,0.37356,0.37356,0,NaN,0,0,0,0
2.0101,0.37361,0.37361,0,NaN,0,0,0,0
2.0248,0.37365,0.37365,0,NaN,0,0,0,0
2.0395,0.37369,0.37369,0,NaN,0,0,0,0
2.0541,0.37372,0.37372,0,NaN,0,0,0,0
2.0688,0.37375,0.37375,0,NaN,0,0,0,0
2.0835,0.37377,0.37377,0,NaN,0,0,0,0
2.0982,0.37379,0.37379,0,NaN,0,0,0,0
2.1128,0.3738,0.3738,0,NaN,0,0,0,0
2.1275,0.37381,0.37381,0,NaN,0,0,0,0
2.1422,0.3738,0.3738,0,NaN,0,0,0,0
2.1569,0.37379,0.37379,0,NaN,0,0,0,0
2.1715,0.37378,0.37378,0,NaN,0,0,0,0
2.1862,0.37375,0.37375,0,NaN,0,0,0,0
2.2009,0.37373,0.37373,0,NaN,0,0,0,0
2.2155,0.37369,0.37369,0,NaN,0,0,0,0
2.2302,0.37365,0.37365,0,NaN,0,0,0,0
2.2449,0.37361,0.37361,0,NaN,0,0,0,0
2.2596,0.37356,0.37356,0,NaN,0,0,0,0
2.2742,0.37352,0.37352,0,NaN,0,0,0,0
2.2889,0.37347,0.37347,0,NaN,0,0,0,0
2.3036,0.37341,0.37341,0,NaN,0,0,0,0
2.3182,0.37336,0.37336,0,NaN,0,0,0,0
2.3329,0.37331,0.37331,0,NaN,0,0,0,0
2.3476,0.37326,0.37326,0,NaN,0,0,0,0
2.3623,0.37322,0.37322,0,NaN,0,0,0,0
2.3769,0.37317,0.37317,0,NaN,0,0,0,0
2.3916,0.37313,0.37313,0,NaN,0,0,0,0
2.4063,0.3731,0.3731,0,NaN,0,0,0,0
2.421,0.37307,0.37307,0,NaN,0,0,0,0
2.4356,0.37305,0.37304,0,NaN,0,0,0,0
2.4503,0.37303,0.37303,0,NaN,0,0,0,0
2.465,0.37302,0.37302,0,NaN,0,0,0,0
2.4796,0.37301,0.37301,0,NaN,0,0,0,0
2.4943,0.37301,0.37301,0,NaN,0,0,0,0
2.509,0.37302,0.37302,0,NaN,0,0,0,0
2.5237,0.37304,0.37304,0,NaN,0,0,0,0
2.5383,0.37306,0.37306,0,NaN,0,0,0,0
2.553,0.37309,0.37309,0,NaN,0,0,0,0
2.5677,0.37312,0.37312,0,NaN,0,0,0,0
2.5824,0.37316,0.37316,0,NaN,0,0,0,0
2.597,0.3732,0.3732,0,NaN,0,0,0,0
2.6117,0.37325,0.37325,0,NaN,0,0,0,0
2.6264,0.3733,0.3733,0,NaN,0,0,0,0
2.641,0.37335,0.37335,0,NaN,0,0,0,0
2.6557,0.3734,0.3734,0,NaN,0,0,0,0
2.6704,0.37345,0.37345,0,NaN,0,0,0,0
2.6851,0.3735,0.3735,0,NaN,0,0,0,0
2.6997,0.37355,0.37355,0,NaN,0,0,0,0
2.7144,0.3736,0.3736,0,NaN,0,0,0,0
2.7291,0.37364,0.37364,0,NaN,0,0,0,0
2.7437,0.37368,0.37368,0,NaN,0,0,0,0
2.7584,0.37372,0.37372,0,NaN,0,0,0,0
2.7731,0.37375,0.37375,0,NaN,0,0,0,0
2.7878,0.37377,0.37377,0,NaN,0,0,0,0
2.8024,0.37379,0.37379,0,NaN,0,0,0,0
2.8171,0.3738,0.3738,0,NaN,0,0,0,0
2.8318,0.37381,0.37381,0,NaN,0,0,0,0
2.8465,0.3738,0.3738,0,NaN,0,0,0,0
2.8611,0.3738,0.3738,0,NaN,0,0,0,0
2.8758,0.37378,0.37378,0,NaN,0,0,0,0
2.8905,0.37376,0.37376,0,NaN,0,0,0,0
2.9051,0.37373,0.37373,0,NaN,0,0,0,0
2.9198,0.3737,0.3737,0,NaN,0,0,0,0
2.9345,0.37366,0.37366,0,NaN,0,0,0,0
2.9492,0.37362,0.37362,0,NaN,0,0,0,0
2.9638,0.37357,0.37357,0,NaN,0,0,0,0
2.9785,0.37353,0.37353,0,NaN,0,0,0,0
2.9932,0.37347,0.37347,0,NaN,0,0,0,0
3.0079,0.37342,0.37342,0,NaN,0,0,0,0
3.0225,0.37337,0.37337,0,NaN,0,0,0,0
3.0372,0.37332,0.37332,0,NaN,0,0,0,0
3.0519,0.37327,0.37327,0,NaN,0,0,0,0
3.0665,0.37322,0.37322,0,NaN,0,0,0,0
3.0812,0.37318,0.37318,0,NaN,0,0,0,0
3.0959,0.37314,0.37314,0,NaN,0,0,0,0
3.1106,0.3731,0.3731,0,NaN,0,0,0,0
3.1252,0.37307,0.37307,0,NaN,0,0,0,0
3.1399,0.37305,0.37305,0,NaN,0,0,0,0
3.1546,0.37303,0.37303,0,NaN,0,0,0,0
3.1692,0.37302,0.37302,0,NaN,0,0,0,0
3.1839,0.37301,0.37301,0,NaN,0,0,0,0
3.1986,0.37301,0.37301,0,NaN,0,0,0,0
3.2133,0.37302,0.37302,0,NaN,0,0,0,0
3.2279,0.37304,0.37304,0,NaN,0,0,0,0
3.2426,0.37306,0.37306,0,NaN,0,0,0,0
3.2573,0.37308,0.37308,0,NaN,0,0,0,0
3.272,0.37312,0.37312,0,NaN,0,0,0,0
3.2866,0.37315,0.37315,0,NaN,0,0,0,0
3.3013,0.37319,0.37319,0,NaN,0,0,0,0
3.316,0.37324,0.37324,0,NaN,0,0,0,0
3.3306,0.37329,0.37329,0,NaN,0,0,0,0
3.3453,0.37334,0.37334,0,NaN,0,0,0,0
3.36,0.37339,0.37339,0,NaN,0,0,0,0
3.3747,0.37344,0.37344,0,NaN,0,0,0,0
3.3893,0.37349,0.37349,0,NaN,0,0,0,0
3.404,0.37354,0.37354,0,NaN,0,0,0,0
3.4187,0.37359,0.37359,0,NaN,0,0,0,0
3.4334,0.37363,0.37363,0,NaN,0,0,0,0
3.448,0.37367,0.37367,0,NaN,0,0,0,0
3.4627,0.37371,0.37371,0,NaN,0,0,0,0
3.4774,0.37374,0.37374,0,NaN,0,0,0,0
3.492,0.37377,0.37377,0,NaN,0,0,0,0
3.5067,0.37379,0.37379,0,NaN,0,0,0,0
3.5214,0.3738,0.3738,0,NaN,0,0,0,0
3.5361,0.3738,0.3738,0,NaN,0,0,0,0
3.5507,0.3738,0.3738,0,NaN,0,0,0,0
3.5654,0.3738,0.3738,0,NaN,0,0,0,0
3.5801,0.37378,0.37378,0,NaN,0,0,0,0
3.5948,0.37376,0.37376,0,NaN,0,0,0,0
3.6094,0.37374,0.37374,0,NaN,0,0,0,0
3.6241,0.37371,0.37371,0,NaN,0,0,0,0
3.6388,0.37367,0.37367,0,NaN,0,0,0,0
3.6534,0.37363,0.37363,0,NaN,0,0,0,0
3.6681,0.37358,0.37358,0,NaN,0,0,0,0
3.6828,0.37353,0.37353,0,NaN,0,0,0,0
3.6975,0.37348,0.37348,0,NaN,0,0,0,0
3.7121,0.37343,0.37343,0,NaN,0,0,0,0
3.7268,0.37338,0.37338,0,NaN,0,0,0,0
3.7415,0.37333,0.37333,0,NaN,0,0,0,0
3.7561,0.37328,0.37328,0,NaN,0,0,0,0
3.7708,0.37323,0.37323,0,NaN,0,0,0,0
3.7855,0.37319,0.37319,0,NaN,0,0,0,0
3.8002,0.37315,0.37315,0,NaN,0,0,0,0
3.8148,0.37311,0.37311,0,NaN,0,0,0,0
3.8295,0.37308,0.37308,0,NaN,0,0,0,0
3.8442,0.37305,0.37305,0,NaN,0,0,0,0
3.8589,0.37303,0.37303,0,NaN,0,0,0,0
3.8735,0.37302,0.37302,0,NaN,0,0,0,0
3.8882,0.37301,0.37301,0,NaN,0,0,0,0
3.9029,0.37301,0.37301,0,NaN,0,0,0,0
3.9175,0.37302,0.37302,0,NaN,0,0,0,0
3.9322,0.37303,0.37303,0,NaN,0,0,0,0
3.9469,0.37305,0.37305,0,NaN,0,0,0,0
3.9616,0.37308,0.37308,0,NaN,0,0,0,0
3.9762,0.37311,0.37311,0,NaN,0,0,0,0
3.9909,0.37315,0.37315,0,NaN,0,0,0,0
4.0056,0.37319,0.37319,0,NaN,0,0,0,0
4.0203,0.37323,0.37323,0,NaN,0,0,0,0
4.0349,0.37328,0.37328,0,NaN,0,0,0,0
4.0496,0.37333,0.37333,0,NaN,0,0,0,0
4.0643,0.37338,0.37338,0,NaN,0,0,0,0
4.0789,0.37343,0.37343,0,NaN,0,0,0,0
4.0936,0.37348,0.37348,0,NaN,0,0,0,0
4.1083,0.37353,0.37353,0,NaN,0,0,0,0
4.123,0.37358,0.37358,0,NaN,0,0,0,0
4.1376,0.37363,0.37363,0,NaN,0,0,0,0
4.1523,0.37367,0.37367,0,NaN,0,0,0,0
4.167,0.3737,0.3737,0,NaN,0,0,0,0
4.1816,0.37374,0.37374,0,NaN,0,0,0,0
4.1963,0.37376,0.37376,0,NaN,0,0,0,0
4.211,0.37378,0.37378,0,NaN,0,0,0,0
4.2257,0.3738,0.3738,0,NaN,0,0,0,0
4.2403,0.3738,0.3738,0,NaN,0,0,0,0
4.255,0.37381,0.3738,0,NaN,0,0,0,0
4.2697,0.3738,0.3738,0,NaN,0,0,0,0
4.2844,0.37379,0.37379,0,NaN,0,0,0,0
4.299,0.37377,0.37377,0,NaN,0,0,0,0
4.3137,0.37374,0.37374,0,NaN,0,0,0,0
4.3284,0.37371,0.37371,0,NaN,0,0,0,0
4.343,0.37368,0.37368,0,NaN,0,0,0,0
4.3577,0.37363,0.37363,0,NaN,0,0,0,0
4.3724,0.37359,0.37359,0,NaN,0,0,0,0
4.3871,0.37354,0.37354,0,NaN,0,0,0,0
4.4017,0.37349,0.37349,0,NaN,0,0,0,0
4.4164,0.37344,0.37344,0,NaN,0,0,0,0
4.4311,0.37339,0.37339,0,NaN,0,0,0,0
4.4458,0.37334,0.37334,0,NaN,0,0,0,0
4.4604,0.37329,0.37329,0,NaN,0,0,0,0
4.4751,0.37324,0.37324,0,NaN,0,0,0,0
4.4898,0.3732,0.3732,0,NaN,0,0,0,0
4.5044,0.37315,0.37315,0,NaN,0,0,0,0
4.5191,0.37312,0.37312,0,NaN,0,0,0,0
4.5338,0.37308,0.37308,0,NaN,0,0,0,0
4.5485,0.37306,0.37306,0,NaN,0,0,0,0
4.5631,0.37304,0.37304,0,NaN,0,0,0,0
4.5778,0.37302,0.37302,0,NaN,0,0,0,0
4.5925,0.37301,0.37301,0,NaN,0,0,0,0
4.6072,0.37301,0.37301,0,NaN,0,0,0,0
4.6218,0.37302,0.37302,0,NaN,0,0,0,0
4.6365,0.37303,0.37303,0,NaN,0,0,0,0
4.6512,0.37305,0.37305,0,NaN,0,0,0,0
4.6658,0.37307,0.37307,0,NaN,0,0,0,0
4.6805,0.3731,0.3731,0,NaN,0,0,0,0
4.6952,0.37314,0.37314,0,NaN,0,0,0,0
4.7099,0.37318,0.37318,0,NaN,0,0,0,0
4.7245,0.37322,0.37322,0,NaN,0,0,0,0
4.7392,0.37327,0.37327,0,NaN,0,0,0,0
4.7539,0.37332,0.37332,0,NaN,0,0,0,0
4.7685,0.37337,0.37337,0,NaN,0,0,0,0
4.7832,0.37342,0.37342,0,NaN,0,0,0,0
4.7979,0.37347,0.37347,0,NaN,0,0,0,0
4.8126,0.37352,0.37352,0,NaN,0,0,0,0
4.8272,0.37357,0.37357,0,NaN,0,0,0,0
4.8419,0.37362,0.37362,0,NaN,0,0,0,0
4.8566,0.37366,0.37366,0,NaN,0,0,0,0
4.8713,0.3737,0.3737,0,NaN,0,0,0,0
4.8859,0.37373,0.37373,0,NaN,0,0,0,0
4.9006,0.37376,0.37376,0,NaN,0,0,0,0
4.9153,0.37378,0.37378,0,NaN,0,0,0,0
4.9299,0.37379,0.37379,0,NaN,0,0,0,0
4.9446,0.3738,0.3738,0,NaN,0,0,0,0
4.9593,0.37381,0.37381,0,NaN,0,0,0,0
4.974,0.3738,0.3738,0,NaN,0,0,0,0
4.9886,0.37379,0.37379,0,NaN,0,0,0,0
5.0033,0.37377,0.37377,0,NaN,0,0,0,0
5.018,0.37375,0.37375,0,NaN,0,0,0,0
5.0327,0.37372,0.37372,0,NaN,0,0,0,0
5.0473,0.37368,0.37368,0,NaN,0,0,0,0
5.062,0.37364,0.37364,0,NaN,0,0,0,0
5.0767,0.3736,0.3736,0,NaN,0,0,0,0
5.0913,0.37355,0.37355,0,NaN,0,0,0,0
5.106,0.3735,0.3735,0,NaN,0,0,0,0
5.1207,0.37345,0.37345,0,NaN,0,0,0,0
5.1354,0.3734,0.3734,0,NaN,0,0,0,0
5.15,0.37335,0.37335,0,NaN,0,0,0,0
5.1647,0.3733,0.3733,0,NaN,0,0,0,0
5.1794,0.37325,0.37325,0,NaN,0,0,0,0
5.194,0.3732,0.3732,0,NaN,0,0,0,0
5.2087,0.37316,0.37316,0,NaN,0,0,0,0
5.2234,0.37312,0.37312,0,NaN,0,0,0,0
5.2381,0.37309,0.37309,0,NaN,0,0,0,0
5.2527,0.37306,0.37306,0,NaN,0,0,0,0
5.2674,0.37304,0.37304,0,NaN,0,0,0,0
5.2821,0.37302,0.37302,0,NaN,0,0,0,0
5.2968,0.37301,0.37301,0,NaN,0,0,0,0
5.3114,0.37301,0.37301,0,NaN,0,0,0,0
5.3261,0.37302,0.37302,0,NaN,0,0,0,0
5.3408,0.37303,0.37303,0,NaN,0,0,0,0
5.3554,0.37304,0.37304,0,NaN,0,0,0,0
5.3701,0.37307,0.37307,0,NaN,0,0,0,0
5.3848,0.3731,0.3731,0,NaN,0,0,0,0
5.3995,0.37313,0.37313,0,NaN,0,0,0,0
5.4141,0.37317,0.37317,0,NaN,0,0,0,0
5.4288,0.37321,0.37321,0,NaN,0,0,0,0
5.4435,0.37326,0.37326,0,NaN,0,0,0,0
5.4582,0.37331,0.37331,0,NaN,0,0,0,0
5.4728,0.37336,0.37336,0,NaN,0,0,0,0
5.4875,0.37341,0.37341,0,NaN,0,0,0,0
5.5022,0.37346,0.37346,0,NaN,0,0,0,0
5.5168,0.37351,0.37351,0,NaN,0,0,0,0
5.5315,0.37356,0.37356,0,NaN,0,0,0,0
5.5462,0.37361,0.37361,0,NaN,0,0,0,0
5.5609,0.37365,0.37365,0,NaN,0,0,0,0
5.5755,0.37369,0.37369,0,NaN,0,0,0,0
5.5902,0.37372,0.37372,0,NaN,0,0,0,0
5.6049,0.37375,0.37375,0,NaN,0,0,0,0
5.6195,0.37378,0.37378,0,NaN,0,0,0,0
5.6342,0.37379,0.37379,0,NaN,0,0,0,0
5.6489,0.3738,0.3738,0,NaN,0,0,0,0
5.6636,0.37381,0.37381,0,NaN,0,0,0,0
5.6782,0.3738,0.3738,0,NaN,0,0,0,0
5.6929,0.37379,0.37379,0,NaN,0,0,0,0
5.7076,0.37378,0.37377,0,NaN,0,0,0,0
5.7223,0.37375,0.37375,0,NaN,0,0,0,0
5.7369,0.37372,0.37372,0,NaN,0,0,0,0
5.7516,0.37369,0.37369,0,NaN,0,0,0,0
5.7663,0.37365,0.37365,0,NaN,0,0,0,0
5.7809,0.37361,0.37361,0,NaN,0,0,0,0
5.7956,0.37356,0.37356,0,NaN,0,0,0,0
5.8103,0.37351,0.37351,0,NaN,0,0,0,0
5.825,0.37346,0.37346,0,NaN,0,0,0,0
5.8396,0.37341,0.37341,0,NaN,0,0,0,0
5.8543,0.37336,0.37336,0,NaN,0,0,0,0
5.869,0.37331,0.37331,0,NaN,0,0,0,0
5.8837,0.37326,0.37326,0,NaN,0,0,0,0
5.8983,0.37321,0.37321,0,NaN,0,0,0,0
5.913,0.37317,0.37317,0,NaN,0,0,0,0
5.9277,0.37313,0.37313,0,NaN,0,0,0,0
5.9423,0.3731,0.3731,0,NaN,0,0,0,0
5.957,0.37307,0.37307,0,NaN,0,0,0,0
5.9717,0.37304,0.37304,0,NaN,0,0,0,0
5.9864,0.37303,0.37303,0,NaN,0,0,0,0
6.001,0.37302,0.37302,0,NaN,0,0,0,0
6.0157,0.37301,0.37301,0,NaN,0,0,0,0
6.0304,0.37302,0.37302,0,NaN,0,0,0,0
6.0451,0.37302,0.37302,0,NaN,0,0,0,0
6.0597,0.37304,0.37304,0,NaN,0,0,0,0
6.0744,0.37306,0.37306,0,NaN,0,0,0,0
6.0891,0.37309,0.37309,0,NaN,0,0,0,0
6.1037,0.37313,0.37313,0,NaN,0,0,0,0
6.1184,0.37316,0.37316,0,NaN,0,0,0,0
6.1331,0.37321,0.37321,0,NaN,0,0,0,0
6.1478,0.37325,0.37325,0,NaN,0,0,0,0
6.1624,0.3733,0.3733,0,NaN,0,0,0,0
6.1771,0.37335,0.37335,0,NaN,0,0,0,0
6.1918,0.3734,0.3734,0,NaN,0,0,0,0
6.2064,0.37345,0.37345,0,NaN,0,0,0,0
6.2211,0.37351,0.37351,0,NaN,0,0,0,0
6.2358,0.37355,0.37355,0,NaN,0,0,0,0
6.2505,0.3736,0.3736,0,NaN,0,0,0,0
6.2651,0.37364,0.37364,0,NaN,0,0,0,0
6.2798,0.37368,0.37368,0,NaN,0,0,0,0
6.2945,0.37372,0.37372,0,NaN,0,0,0,0
6.3092,0.37375,0.37375,0,NaN,0,0,0,0
6.3238,0.37377,0.37377,0,NaN,0,0,0,0
6.3385,0.37379,0.37379,0,NaN,0,0,0,0
6.3532,0.3738,0.3738,0,NaN,0,0,0,0
6.3678,0.37381,0.37381,0,NaN,0,0,0,0
6.3825,0.3738,0.3738,0,NaN,0,0,0,0
6.3972,0.37379,0.37379,0,NaN,0,0,0,0
6.4119,0.37378,0.37378,0,NaN,0,0,0,0
6.4265,0.37376,0.37376,0,NaN,0,0,0,0
6.4412,0.37373,0.37373,0,NaN,0,0,0,0
6.4559,0.3737,0.3737,0,NaN,0,0,0,0
6.4706,0.37366,0.37366,0,NaN,0,0,0,0
6.4852,0.37362,0.37362,0,NaN,0,0,0,0
6.4999,0.37357,0.37357,0,NaN,0,0,0,0
6.5146,0.37352,0.37352,0,NaN,0,0,0,0
6.5292,0.37347,0.37347,0,NaN,0,0,0,0
6.5439,0.37342,0.37342,0,NaN,0,0,0,0
6.5586,0.37337,0.37337,0,NaN,0,0,0,0
6.5733,0.37332,0.37332,0,NaN,0,0,0,0
6.5879,0.37327,0.37327,0,NaN,0,0,0,0
6.6026,0.37322,0.37322,0,NaN,0,0,0,0
6.6173,0.37318,0.37318,0,NaN,0,0,0,0
6.6319,0.37314,0.37314,0,NaN,0,0,0,0
6.6466,0.3731,0.3731,0,NaN,0,0,0,0
6.6613,0.37307,0.37307,0,NaN,0,0,0,0
6.676,0.37305,0.37305,0,NaN,0,0,0,0
6.6906,0.37303,0.37303,0,NaN,0,0,0,0
6.7053,0.37302,0.37302,0,NaN,0,0,0,0
6.72,0.37301,0.37301,0,NaN,0,0,0,0
6.7347,0.37301,0.37301,0,NaN,0,0,0,0
6.7493,0.37302,0.37302,0,NaN,0,0,0,0
6.764,0.37304,0.37304,0,NaN,0,0,0,0
6.7787,0.37306,0.37306,0,NaN,0,0,0,0
6.7933,0.37309,0.37309,0,NaN,0,0,0,0
6.808,0.37312,0.37312,0,NaN,0,0,0,0
6.8227,0.37316,0.37316,0,NaN,0,0,0,0
6.8374,0.3732,0.3732,0,NaN,0,0,0,0
6.852,0.37324,0.37324,0,NaN,0,0,0,0
6.8667,0.37329,0.37329,0,NaN,0,0,0,0
6.8814,0.37334,0.37334,0,NaN,0,0,0,0
6.8961,0.37339,0.37339,0,NaN,0,0,0,0
6.9107,0.37345,0.37345,0,NaN,0,0,0,0
6.9254,0.3735,0.3735,0,NaN,0,0,0,0
6.9401,0.37355,0.37355,0,NaN,0,0,0,0
6.9547,0.37359,0.37359,0,NaN,0,0,0,0
6.9694,0.37364,0.37364,0,NaN,0,0,0,0
6.9841,0.37368,0.37368,0,NaN,0,0,0,0
6.9988,0.37371,0.37371,0,NaN,0,0,0,0
7.0134,0.37374,0.37374,0,NaN,0,0,0,0
7.0281,0.37377,0.37377,0,NaN,0,0,0,0
7.0428,0.37379,0.37379,0,NaN,0,0,0,0
7.0574,0.3738,0.3738,0,NaN,0,0,0,0
7.0721,0.37381,0.37381,0,NaN,0,0,0,0
7.0868,0.3738,0.3738,0,NaN,0,0,0,0
7.1015,0.3738,0.3738,0,NaN,0,0,0,0
7.1161,0.37378,0.37378,0,NaN,0,0,0,0
7.1308,0.37376,0.37376,0,NaN,0,0,0,0
7.1455,0.37373,0.37373,0,NaN,0,0,0,0
7.1602,0.3737,0.3737,0,NaN,0,0,0,0
7.1748,0.37367,0.37367,0,NaN,0,0,0,0
7.1895,0.37362,0.37362,0,NaN,0,0,0,0
7.2042,0.37358,0.37358,0,NaN,0,0,0,0
7.2188,0.37353,0.37353,0,NaN,0,0,0,0
7.2335,0.37348,0.37348,0,NaN,0,0,0,0
7.2482,0.37343,0.37343,0,NaN,0,0,0,0
7.2629,0.37338,0.37338,0,NaN,0,0,0,0
7.2775,0.37333,0.37333,0,NaN,0,0,0,0
7.2922,0.37328,0.37328,0,NaN,0,0,0,0
7.3069,0.37323,0.37323,0,NaN,0,0,0,0
7.3216,0.37318,0.37318,0,NaN,0,0,0,0
7.3362,0.37314,0.37314,0,NaN,0,0,0,0
7.3509,0.37311,0.37311,0,NaN,0,0,0,0
7.3656,0.37308,0.37308,0,NaN,0,0,0,0
7.3802,0.37305,0.37305,0,NaN,0,0,0,0
7.3949,0.37303,0.37303,0,NaN,0,0,0,0
7.4096,0.37302,0.37302,0,NaN,0,0,0,0
7.4243,0.37301,0.37301,0,NaN,0,0,0,0
7.4389,0.37301,0.37301,0,NaN,0,0,0,0
7.4536,0.37302,0.37302,0,NaN,0,0,0,0
7.4683,0.37303,0.37303,0,NaN,0,0,0,0
7.483,0.37305,0.37305,0,NaN,0,0,0,0
7.4976,0.37308,0.37308,0,NaN,0,0,0,0
7.5123,0.37311,0.37311,0,NaN,0,0,0,0
7.527,0.37315,0.37315,0,NaN,0,0,0,0
7.5416,0.37319,0.37319,0,NaN,0,0,0,0
7.5563,0.37323,0.37323,0,NaN,0,0,0,0
7.571,0.37328,0.37328,0,NaN,0,0,0,0
7.5857,0.37333,0.37333,0,NaN,0,0,0,0
7.6003,0.37338,0.37338,0,NaN,0,0,0,0
7.615,0.37344,0.37344,0,NaN,0,0,0,0
7.6297,0.37349,0.37349,0,NaN,0,0,0,0
7.6443,0.37354,0.37354,0,NaN,0,0,0,0
7.659,0.37358,0.37358,0,NaN,0,0,0,0
7.6737,0.37363,0.37363,0,NaN,0,0,0,0
7.6884,0.37367,0.37367,0,NaN,0,0,0,0
7.703,0.37371,0.37371,0,NaN,0,0,0,0
7.7177,0.37374,0.37374,0,NaN,0,0,0,0
7.7324,0.37376,0.37376,0,NaN,0,0,0,0
7.7471,0.37378,0.37378,0,NaN,0,0,0,0
7.7617,0.3738,0.3738,0,NaN,0,0,0,0
7.7764,0.3738,0.3738,0,NaN,0,0,0,0
7.7911,0.3738,0.3738,0,NaN,0,0,0,0
7.8057,0.3738,0.3738,0,NaN,0,0,0,0
7.8204,0.37379,0.37379,0,NaN,0,0,0,0
7.8351,0.37377,0.37377,0,NaN,0,0,0,0
7.8498,0.37374,0.37374,0,NaN,0,0,0,0
7.8644,0.37371,0.37371,0,NaN,0,0,0,0
7.8791,0.37367,0.37367,0,NaN,0,0,0,0
7.8938,0.37363,0.37363,0,NaN,0,0,0,0
7.9085,0.37359,0.37359,0,NaN,0,0,0,0
7.9231,0.37354,0.37354,0,NaN,0,0,0,0
7.9378,0.37349,0.37349,0,NaN,0,0,0,0
7.9525,0.37344,0.37344,0,NaN,0,0,0,0
7.9671,0.37339,0.37339,0,NaN,0,0,0,0
7.9818,0.37334,0.37334,0,NaN,0,0,0,0
7.9965,0.37329,0.37329,0,NaN,0,0,0,0
8.0112,0.37324,0.37324,0,NaN,0,0,0,0
8.0258,0.37319,0.37319,0,NaN,0,0,0,0
8.0405,0.37315,0.37315,0,NaN,0,0,0,0
8.0552,0.37311,0.37311,0,NaN,0,0,0,0
8.0698,0.37308,0.37308,0,NaN,0,0,0,0
8.0845,0.37306,0.37306,0,NaN,0,0,0,0
8.0992,0.37304,0.37303,0,NaN,0,0,0,0
8.1139,0.37302,0.37302,0,NaN,0,0,0,0
8.1285,0.37301,0.37301,0,NaN,0,0,0,0
8.1432,0.37301,0.37301,0,NaN,0,0,0,0
8.1579,0.37302,0.37302,0,NaN,0,0,0,0
8.1726,0.37303,0.37303,0,NaN,0,0,0,0
8.1872,0.37305,0.37305,0,NaN,0,0,0,0
8.2019,0.37308,0.37308,0,NaN,0,0,0,0
8.2166,0.37311,0.37311,0,NaN,0,0,0,0
8.2312,0.37314,0.37314,0,NaN,0,0,0,0
8.2459,0.37318,0.37318,0,NaN,0,0,0,0
8.2606,0.37323,0.37323,0,NaN,0,0,0,0
8.2753,0.37327,0.37327,0,NaN,0,0,0,0
8.2899,0.37332,0.37332,0,NaN,0,0,0,0
8.3046,0.37337,0.37337,0,NaN,0,0,0,0
8.3193,0.37343,0.37343,0,NaN,0,0,0,0
8.334,0.37348,0.37348,0,NaN,0,0,0,0
8.3486,0.37353,0.37353,0,NaN,0,0,0,0
8.3633,0.37358,0.37358,0,NaN,0,0,0,0
8.378,0.37362,0.37362,0,NaN,0,0,0,0
8.3926,0.37366,0.37366,0,NaN,0,0,0,0
8.4073,0.3737,0.3737,0,NaN,0,0,0,0
8.422,0.37373,0.37373,0,NaN,0,0,0,0
8.4367,0.37376,0.37376,0,NaN,0,0,0,0
8.4513,0.37378,0.37378,0,NaN,0,0,0,0
8.466,0.3738,0.3738,0,NaN,0,0,0,0
8.4807,0.3738,0.3738,0,NaN,0,0,0,0
8.4954,0.37381,0.37381,0,NaN,0,0,0,0
8.51,0.3738,0.3738,0,NaN,0,0,0,0
8.5247,0.37379,0.37379,0,NaN,0,0,0,0
8.5394,0.37377,0.37377,0,NaN,0,0,0,0
8.554,0.37375,0.37375,0,NaN,0,0,0,0
8.5687,0.37371,0.37371,0,NaN,0,0,0,0
8.5834,0.37368,0.37368,0,NaN,0,0,0,0
8.5981,0.37364,0.37364,0,NaN,0,0,0,0
8.6127,0.3736,0.3736,0,NaN,0,0,0,0
8.6274,0.37355,0.37355,0,NaN,0,0,0,0
8.6421,0.3735,0.3735,0,NaN,0,0,0,0
8.6567,0.37345,0.37345,0,NaN,0,0,0,0
8.6714,0.3734,0.3734,0,NaN,0,0,0,0
8.6861,0.37334,0.37334,0,NaN,0,0,0,0
8.7008,0.37329,0.37329,0,NaN,0,0,0,0
8.7154,0.37325,0.37325,0,NaN,0,0,0,0
8.7301,0.3732,0.3732,0,NaN,0,0,0,0
8.7448,0.37316,0.37316,0,NaN,0,0,0,0
8.7595,0.37312,0.37312,0,NaN,0,0,0,0
8.7741,0.37309,0.37309,0,NaN,0,0,0,0
8.7888,0.37306,0.37306,0,NaN,0,0,0,0
8.8035,0.37304,0.37304,0,NaN,0,0,0,0
8.8181,0.37302,0.37302,0,NaN,0,0,0,0
8.8328,0.37301,0.37301,0,NaN,0,0,0,0
8.8475,0.37301,0.37301,0,NaN,0,0,0,0
8.8622,0.37302,0.37302,0,NaN,0,0,0,0
8.8768,0.37303,0.37303,0,NaN,0,0,0,0
8.8915,0.37305,0.37305,0,NaN,0,0,0,0
8.9062,0.37307,0.37307,0,NaN,0,0,0,0
8.9209,0.3731,0.3731,0,NaN,0,0,0,0
8.9355,0.37313,0.37313,0,NaN,0,0,0,0
8.9502,0.37317,0.37317,0,NaN,0,0,0,0
8.9649,0.37322,0.37322,0,NaN,0,0,0,0
8.9795,0.37326,0.37326,0,NaN,0,0,0,0
8.9942,0.37331,0.37331,0,NaN,0,0,0,0
9.0089,0.37336,0.37336,0,NaN,0,0,0,0
9.0236,0.37342,0.37342,0,NaN,0,0,0,0
9.0382,0.37347,0.37347,0,NaN,0,0,0,0
9.0529,0.37352,0.37352,0,NaN,0,0,0,0
9.0676,0.37357,0.37357,0,NaN,0,0,0,0
9.0822,0.37361,0.37361,0,NaN,0,0,0,0
9.0969,0.37366,0.37366,0,NaN,0,0,0,0
9.1116,0.37369,0.37369,0,NaN,0,0,0,0
9.1263,0.37373,0.37373,0,NaN,0,0,0,0
9.1409,0.37376,0.37376,0,NaN,0,0,0,0
9.1556,0.37378,0.37378,0,NaN,0,0,0,0
9.1703,0.37379,0.37379,0,NaN,0,0,0,0
9.185,0.3738,0.3738,0,NaN,0,0,0,0
9.1996,0.37381,0.37381,0,NaN,0,0,0,0
9.2143,0.3738,0.3738,0,NaN,0,0,0,0
9.229,0.37379,0.37379,0,NaN,0,0,0,0
9.2436,0.37377,0.37377,0,NaN,0,0,0,0
9.2583,0.37375,0.37375,0,NaN,0,0,0,0
9.273,0.37372,0.37372,0,NaN,0,0,0,0
9.2877,0.37369,0.37369,0,NaN,0,0,0,0
9.3023,0.37365,0.37365,0,NaN,0,0,0,0
9.317,0.3736,0.3736,0,NaN,0,0,0,0
9.3317,0.37356,0.37356,0,NaN,0,0,0,0
9.3464,0.37351,0.37351,0,NaN,0,0,0,0
9.361,0.37346,0.37346,0,NaN,0,0,0,0
9.3757,0.37341,0.37341,0,NaN,0,0,0,0
9.3904,0.37335,0.37335,0,NaN,0,0,0,0
9.405,0.3733,0.3733,0,NaN,0,0,0,0
9.4197,0.37325,0.37325,0,NaN,0,0,0,0
9.4344,0.37321,0.37321,0,NaN,0,0,0,0
9.4491,0.37317,0.37317,0,NaN,0,0,0,0
9.4637,0.37313,0.37313,0,NaN,0,0,0,0
9.4784,0.37309,0.37309,0,NaN,0,0,0,0
9.4931,0.37306,0.37306,0,NaN,0,0,0,0
9.5077,0.37304,0.37304,0,NaN,0,0,0,0
9.5224,0.37303,0.37303,0,NaN,0,0,0,0
9.5371,0.37302,0.37302,0,NaN,0,0,0,0
9.5518,0.37301,0.37301,0,NaN,0,0,0,0
9.5664,0.37302,0.37302,0,NaN,0,0,0,0
9.5811,0.37303,0.37303,0,NaN,0,0,0,0
9.5958,0.37304,0.37304,0,NaN,0,0,0,0
9.6105,0.37307,0.37307,0,NaN,0,0,0,0
9.6251,0.37309,0.37309,0,NaN,0,0,0,0
9.6398,0.37313,0.37313,0,NaN,0,0,0,0
9.6545,0.37317,0.37317,0,NaN,0,0,0,0
9.6691,0.37321,0.37321,0,NaN,0,0,0,0
9.6838,0.37326,0.37326,0,NaN,0,0,0,0
9.6985,0.3733,0.3733,0,NaN,0,0,0,0
9.7132,0.37336,0.37336,0,NaN,0,0,0,0
9.7278,0.37341,0.37341,0,NaN,0,0,0,0
9.7425,0.37346,0.37346,0,NaN,0,0,0,0
9.7572,0.37351,0.37351,0,NaN,0,0,0,0
9.7719,0.37356,0.37356,0,NaN,0,0,0,0
9.7865,0.3736,0.3736,0,NaN,0,0,0,0
9.8012,0.37365,0.37365,0,NaN,0,0,0,0
9.8159,0.37369,0.37369,0,NaN,0,0,0,0
9.8305,0.37372,0.37372,0,NaN,0,0,0,0
9.8452,0.37375,0.37375,0,NaN,0,0,0,0
9.8599,0.37377,0.37377,0,NaN,0,0,0,0
9.8746,0.37379,0.37379,0,NaN,0,0,0,0
9.8892,0.3738,0.3738,0,NaN,0,0,0,0
9.9039,0.37381,0.37381,0,NaN,0,0,0,0
9.9186,0.3738,0.3738,0,NaN,0,0,0,0
9.9333,0.37379,0.37379,0,NaN,0,0,0,0
9.9479,0.37378,0.37378,0,NaN,0,0,0,0
9.9626,0.37375,0.37375,0,NaN,0,0,0,0
9.9773,0.37373,0.37373,0,NaN,0,0,0,0
9.9919,0.37369,0.37369,0,NaN,0,0,0,0
10.007,0.37365,0.37365,0,NaN,0,0,0,0
10.021,0.37361,0.37361,0,NaN,0,0,0,0
10.036,0.37357,0.37357,0,NaN,0,0,0,0
10.051,0.37352,0.37352,0,NaN,0,0,0,0
10.065,0.37347,0.37347,0,NaN,0,0,0,0
10.08,0.37342,0.37342,0,NaN,0,0,0,0
10.095,0.37336,0.37336,0,NaN,0,0,0,0
10.109,0.37331,0.37331,0,NaN,0,0,0,0
10.124,0.37326,0.37326,0,NaN,0,0,0,0
10.139,0.37322,0.37322,0,NaN,0,0,0,0
10.153,0.37317,0.37317,0,NaN,0,0,0,0
10.168,0.37313,0.37313,0,NaN,0,0,0,0
10.183,0.3731,0.3731,0,NaN,0,0,0,0
10.197,0.37307,0.37307,0,NaN,0,0,0,0
10.212,0.37305,0.37305,0,NaN,0,0,0,0
10.227,0.37303,0.37303,0,NaN,0,0,0,0
10.241,0.37302,0.37302,0,NaN,0,0,0,0
10.256,0.37301,0.37301,0,NaN,0,0,0,0
10.271,0.37301,0.37301,0,NaN,0,0,0,0
10.285,0.37302,0.37302,0,NaN,0,0,0,0
10.3,0.37304,0.37304,0,NaN,0,0,0,0
10.315,0.37306,0.37306,0,NaN,0,0,0,0
10.329,0.37309,0.37309,0,NaN,0,0,0,0
10.344,0.37312,0.37312,0,NaN,0,0,0,0
10.359,0.37316,0.37316,0,NaN,0,0,0,0
10.373,0.3732,0.3732,0,NaN,0,0,0,0
10.388,0.37325,0.37325,0,NaN,0,0,0,0
10.403,0.3733,0.3733,0,NaN,0,0,0,0
10.417,0.37335,0.37335,0,NaN,0,0,0,0
10.432,0.3734,0.3734,0,NaN,0,0,0,0
10.447,0.37345,0.37345,0,NaN,0,0,0,0
10.461,0.3735,0.3735,0,NaN,0,0,0,0
10.476,0.37355,0.37355,0,NaN,0,0,0,0
10.491,0.3736,0.3736,0,NaN,0,0,0,0
10.505,0.37364,0.37364,0,NaN,0,0,0,0
10.52,0.37368,0.37368,0,NaN,0,0,0,0
10.535,0.37372,0.37372,0,NaN,0,0,0,0
10.549,0.37375,0.37375,0,NaN,0,0,0,0
10.564,0.37377,0.37377,0,NaN,0,0,0,0
10.579,0.37379,0.37379,0,NaN,0,0,0,0
10.594,0.3738,0.3738,0,NaN,0,0,0,0
10.608,0.37381,0.37381,0,NaN,0,0,0,0
10.623,0.3738,0.3738,0,NaN,0,0,0,0
10.638,0.3738,0.3738,0,NaN,0,0,0,0
10.652,0.37378,0.37378,0,NaN,0,0,0,0
10.667,0.37376,0.37376,0,NaN,0,0,0,0
10.682,0.37373,0.37373,0,NaN,0,0,0,0
10.696,0.3737,0.3737,0,NaN,0,0,0,0
10.711,0.37366,0.37366,0,NaN,0,0,0,0
10.726,0.37362,0.37362,0,NaN,0,0,0,0
10.74,0.37357,0.37357,0,NaN,0,0,0,0
10.755,0.37353,0.37353,0,NaN,0,0,0,0
10.77,0.37348,0.37348,0,NaN,0,0,0,0
10.784,0.37342,0.37342,0,NaN,0,0,0,0
10.799,0.37337,0.37337,0,NaN,0,0,0,0
10.814,0.37332,0.37332,0,NaN,0,0,0,0
10.828,0.37327,0.37327,0,NaN,0,0,0,0
10.843,0.37323,0.37323,0,NaN,0,0,0,0
10.858,0.37318,0.37318,0,NaN,0,0,0,0
10.872,0.37314,0.37314,0,NaN,0,0,0,0
10.887,0.37311,0.3731,0,NaN,0,0,0,0
10.902,0.37307,0.37307,0,NaN,0,0,0,0
10.916,0.37305,0.37305,0,NaN,0,0,0,0
10.931,0.37303,0.37303,0,NaN,0,0,0,0
10.946,0.37302,0.37302,0,NaN,0,0,0,0
10.96,0.37301,0.37301,0,NaN,0,0,0,0
10.975,0.37301,0.37301,0,NaN,0,0,0,0
10.99,0.37302,0.37302,0,NaN,0,0,0,0
11.004,0.37304,0.37304,0,NaN,0,0,0,0
11.019,0.37306,0.37306,0,NaN,0,0,0,0
11.034,0.37308,0.37308,0,NaN,0,0,0,0
11.048,0.37311,0.37311,0,NaN,0,0,0,0
11.063,0.37315,0.37315,0,NaN,0,0,0,0
11.078,0.37319,0.37319,0,NaN,0,0,0,0
11.092,0.37324,0.37324,0,NaN,0,0,0,0
11.107,0.37329,0.37329,0,NaN,0,0,0,0
11.122,0.37334,0.37334,0,NaN,0,0,0,0
11.136,0.37339,0.37339,0,NaN,0,0,0,0
11.151,0.37344,0.37344,0,NaN,0,0,0,0
11.166,0.37349,0.37349,0,NaN,0,0,0,0
11.18,0.37354,0.37354,0,NaN,0,0,0,0
11.195,0.37359,0.37359,0,NaN,0,0,0,0
11.21,0.37363,0.37363,0,NaN,0,0,0,0
11.224,0.37367,0.37367,0,NaN,0,0,0,0
11.239,0.37371,0.37371,0,NaN,0,0,0,0
11.254,0.37374,0.37374,0,NaN,0,0,0,0
11.268,0.37377,0.37377,0,NaN,0,0,0,0
11.283,0.37379,0.37379,0,NaN,0,0,0,0
11.298,0.3738,0.3738,0,NaN,0,0,0,0
11.312,0.3738,0.3738,0,NaN,0,0,0,0
11.327,0.3738,0.3738,0,NaN,0,0,0,0
11.342,0.3738,0.3738,0,NaN,0,0,0,0
11.356,0.37378,0.37378,0,NaN,0,0,0,0
11.371,0.37376,0.37376,0,NaN,0,0,0,0
11.386,0.37374,0.37374,0,NaN,0,0,0,0
11.4,0.37371,0.37371,0,NaN,0,0,0,0
11.415,0.37367,0.37367,0,NaN,0,0,0,0
11.43,0.37363,0.37363,0,NaN,0,0,0,0
11.445,0.37358,0.37358,0,NaN,0,0,0,0
11.459,0.37354,0.37354,0,NaN,0,0,0,0
11.474,0.37349,0.37349,0,NaN,0,0,0,0
11.489,0.37343,0.37343,0,NaN,0,0,0,0
11.503,0.37338,0.37338,0,NaN,0,0,0,0
11.518,0.37333,0.37333,0,NaN,0,0,0,0
11.533,0.37328,0.37328,0,NaN,0,0,0,0
11.547,0.37323,0.37323,0,NaN,0,0,0,0
11.562,0.37319,0.37319,0,NaN,0,0,0,0
11.577,0.37315,0.37315,0,NaN,0,0,0,0
11.591,0.37311,0.37311,0,NaN,0,0,0,0
11.606,0.37308,0.37308,0,NaN,0,0,0,0
11.621,0.37305,0.37305,0,NaN,0,0,0,0
11.635,0.37303,0.37303,0,NaN,0,0,0,0
11.65,0.37302,0.37302,0,NaN,0,0,0,0
11.665,0.37301,0.37301,0,NaN,0,0,0,0
11.679,0.37301,0.37301,0,NaN,0,0,0,0
11.694,0.37302,0.37302,0,NaN,0,0,0,0
11.709,0.37303,0.37303,0,NaN,0,0,0,0
11.723,0.37305,0.37305,0,NaN,0,0,0,0
11.738,0.37308,0.37308,0,NaN,0,0,0,0
11.753,0.37311,0.37311,0,NaN,0,0,0,0
11.767,0.37314,0.37314,0,NaN,0,0,0,0
11.782,0.37319,0.37319,0,NaN,0,0,0,0
11.797,0.37323,0.37323,0,NaN,0,0,0,0
11.811,0.37328,0.37328,0,NaN,0,0,0,0
11.826,0.37333,0.37333,0,NaN,0,0,0,0
11.841,0.37338,0.37338,0,NaN,0,0,0,0
11.855,0.37343,0.37343,0,NaN,0,0,0,0
11.87,0.37348,0.37348,0,NaN,0,0,0,0
11.885,0.37353,0.37353,0,NaN,0,0,0,0
11.899,0.37358,0.37358,0,NaN,0,0,0,0
11.914,0.37362,0.37362,0,NaN,0,0,0,0
11.929,0.37367,0.37367,0,NaN,0,0,0,0
11.943,0.3737,0.3737,0,NaN,0,0,0,0
11.958,0.37374,0.37374,0,NaN,0,0,0,0
11.973,0.37376,0.37376,0,NaN,0,0,0,0
11.987,0.37378,0.37378,0,NaN,0,0,0,0
12.002,0.3738,0.3738,0,NaN,0,0,0,0
12.017,0.3738,0.3738,0,NaN,0,0,0,0
12.031,0.37381,0.37381,0,NaN,0,0,0,0
12.046,0.3738,0.3738,0,NaN,0,0,0,0
12.061,0.37379,0.37379,0,NaN,0,0,0,0
12.075,0.37377,0.37377,0,NaN,0,0,0,0
12.09,0.37374,0.37374,0,NaN,0,0,0,0
12.105,0.37371,0.37371,0,NaN,0,0,0,0
12.119,0.37368,0.37368,0,NaN,0,0,0,0
12.134,0.37364,0.37364,0,NaN,0,0,0,0
12.149,0.37359,0.37359,0,NaN,0,0,0,0
12.163,0.37354,0.37354,0,NaN,0,0,0,0
12.178,0.37349,0.37349,0,NaN,0,0,0,0
12.193,0.37344,0.37344,0,NaN,0,0,0,0
12.207,0.37339,0.37339,0,NaN,0,0,0,0
12.222,0.37334,0.37334,0,NaN,0,0,0,0
12.237,0.37329,0.37329,0,NaN,0,0,0,0
12.251,0.37324,0.37324,0,NaN,0,0,0,0
12.266,0.3732,0.3732,0,NaN,0,0,0,0
12.281,0.37316,0.37316,0,NaN,0,0,0,0
12.296,0.37312,0.37312,0,NaN,0,0,0,0
12.31,0.37309,0.37309,0,NaN,0,0,0,0
12.325,0.37306,0.37306,0,NaN,0,0,0,0
12.34,0.37304,0.37304,0,NaN,0,0,0,0
12.354,0.37302,0.37302,0,NaN,0,0,0,0
12.369,0.37301,0.37301,0,NaN,0,0,0,0
12.384,0.37301,0.37301,0,NaN,0,0,0,0
12.398,0.37302,0.37302,0,NaN,0,0,0,0
12.413,0.37303,0.37303,0,NaN,0,0,0,0
12.428,0.37305,0.37305,0,NaN,0,0,0,0
12.442,0.37307,0.37307,0,NaN,0,0,0,0
12.457,0.3731,0.3731,0,NaN,0,0,0,0
12.472,0.37314,0.37314,0,NaN,0,0,0,0
12.486,0.37318,0.37318,0,NaN,0,0,0,0
12.501,0.37322,0.37322,0,NaN,0,0,0,0
12.516,0.37327,0.37327,0,NaN,0,0,0,0
12.53,0.37332,0.37332,0,NaN,0,0,0,0
12.545,0.37337,0.37337,0,NaN,0,0,0,0
12.56,0.37342,0.37342,0,NaN,0,0,0,0
12.574,0.37347,0.37347,0,NaN,0,0,0,0
12.589,0.37352,0.37352,0,NaN,0,0,0,0
12.604,0.37357,0.37357,0,NaN,0,0,0,0
12.618,0.37362,0.37362,0,NaN,0,0,0,0
12.633,0.37366,0.37366,0,NaN,0,0,0,0
12.648,0.3737,0.3737,0,NaN,0,0,0,0
12.662,0.37373,0.37373,0,NaN,0,0,0,0
12.677,0.37376,0.37376,0,NaN,0,0,0,0
12.692,0.37378,0.37378,0,NaN,0,0,0,0
12.706,0.37379,0.37379,0,NaN,0,0,0,0
12.721,0.3738,0.3738,0,NaN,0,0,0,0
12.736,0.37381,0.37381,0,NaN,0,0,0,0
12.75,0.3738,0.3738,0,NaN,0,0,0,0
12.765,0.37379,0.37379,0,NaN,0,0,0,0
12.78,0.37377,0.37377,0,NaN,0,0,0,0
12.794,0.37375,0.37375,0,NaN,0,0,0,0
12.809,0.37372,0.37372,0,NaN,0,0,0,0
12.824,0.37368,0.37368,0,NaN,0,0,0,0
12.838,0.37364,0.37364,0,NaN,0,0,0,0
12.853,0.3736,0.3736,0,NaN,0,0,0,0
12.868,0.37355,0.37355,0,NaN,0,0,0,0
12.882,0.3735,0.3735,0,NaN,0,0,0,0
12.897,0.37345,0.37345,0,NaN,0,0,0,0
12.912,0.3734,0.3734,0,NaN,0,0,0,0
12.926,0.37335,0.37335,0,NaN,0,0,0,0
12.941,0.3733,0.3733,0,NaN,0,0,0,0
12.956,0.37325,0.37325,0,NaN,0,0,0,0
12.97,0.37321,0.3732,0,NaN,0,0,0,0
12.985,0.37316,0.37316,0,NaN,0,0,0,0
13,0.37312,0.37312,0,NaN,0,0,0,0
13.014,0.37309,0.37309,0,NaN,0,0,0,0
13.029,0.37306,0.37306,0,NaN,0,0,0,0
13.044,0.37304,0.37304,0,NaN,0,0,0,0
13.058,0.37302,0.37302,0,NaN,0,0,0,0
13.073,0.37301,0.37301,0,NaN,0,0,0,0
13.088,0.37301,0.37301,0,NaN,0,0,0,0
13.103,0.37302,0.37302,0,NaN,0,0,0,0
13.117,0.37303,0.37303,0,NaN,0,0,0,0
13.132,0.37304,0.37304,0,NaN,0,0,0,0
13.147,0.37307,0.37307,0,NaN,0,0,0,0
13.161,0.3731,0.3731,0,NaN,0,0,0,0
13.176,0.37313,0.37313,0,NaN,0,0,0,0
13.191,0.37317,0.37317,0,NaN,0,0,0,0
13.205,0.37321,0.37321,0,NaN,0,0,0,0
13.22,0.37326,0.37326,0,NaN,0,0,0,0
13.235,0.37331,0.37331,0,NaN,0,0,0,0
13.249,0.37336,0.37336,0,NaN,0,0,0,0
13.264,0.37341,0.37341,0,NaN,0,0,0,0
13.279,0.37346,0.37346,0,NaN,0,0,0,0
13.293,0.37351,0.37351,0,NaN,0,0,0,0
13.308,0.37356,0.37356,0,NaN,0,0,0,0
13.323,0.37361,0.37361,0,NaN,0,0,0,0
13.337,0.37365,0.37365,0,NaN,0,0,0,0
13.352,0.37369,0.37369,0,NaN,0,0,0,0
13.367,0.37372,0.37372,0,NaN,0,0,0,0
13.381,0.37375,0.37375,0,NaN,0,0,0,0
13.396,0.37378,0.37378,0,NaN,0,0,0,0
13.411,0.37379,0.37379,0,NaN,0,0,0,0
13.425,0.3738,0.3738,0,NaN,0,0,0,0
13.44,0.37381,0.37381,0,NaN,0,0,0,0
13.455,0.3738,0.3738,0,NaN,0,0,0,0
13.469,0.37379,0.37379,0,NaN,0,0,0,0
13.484,0.37378,0.37378,0,NaN,0,0,0,0
13.499,0.37375,0.37375,0,NaN,0,0,0,0
13.513,0.37372,0.37372,0,NaN,0,0,0,0
13.528,0.37369,0.37369,0,NaN,0,0,0,0
13.543,0.37365,0.37365,0,NaN,0,0,0,0
13.557,0.37361,0.37361,0,NaN,0,0,0,0
13.572,0.37356,0.37356,0,NaN,0,0,0,0
13.587,0.37351,0.37351,0,NaN,0,0,0,0
13.601,0.37346,0.37346,0,NaN,0,0,0,0
13.616,0.37341,0.37341,0,NaN,0,0,0,0
13.631,0.37336,0.37336,0,NaN,0,0,0,0
13.645,0.37331,0.37331,0,NaN,0,0,0,0
13.66,0.37326,0.37326,0,NaN,0,0,0,0
13.675,0.37321,0.37321,0,NaN,0,0,0,0
13.689,0.37317,0.37317,0,NaN,0,0,0,0
13.704,0.37313,0.37313,0,NaN,0,0,0,0
13.719,0.3731,0.3731,0,NaN,0,0,0,0
13.733,0.37307,0.37307,0,NaN,0,0,0,0
13.748,0.37304,0.37304,0,NaN,0,0,0,0
13.763,0.37303,0.37303,0,NaN,0,0,0,0
13.777,0.37302,0.37302,0,NaN,0,0,0,0
13.792,0.37301,0.37301,0,NaN,0,0,0,0
13.807,0.37301,0.37301,0,NaN,0,0,0,0
13.821,0.37302,0.37302,0,NaN,0,0,0,0
13.836,0.37304,0.37304,0,NaN,0,0,0,0
13.851,0.37306,0.37306,0,NaN,0,0,0,0
13.865,0.37309,0.37309,0,NaN,0,0,0,0
13.88,0.37312,0.37312,0,NaN,0,0,0,0
13.895,0.37316,0.37316,0,NaN,0,0,0,0
13.909,0.3732,0.3732,0,NaN,0,0,0,0
13.924,0.37325,0.37325,0,NaN,0,0,0,0
13.939,0.3733,0.3733,0,NaN,0,0,0,0
13.954,0.37335,0.37335,0,NaN,0,0,0,0
13.968,0.3734,0.3734,0,NaN,0,0,0,0
13.983,0.37345,0.37345,0,NaN,0,0,0,0
13.998,0.3735,0.3735,0,NaN,0,0,0,0
14.012,0.37355,0.37355,0,NaN,0,0,0,0
14.027,0.3736,0.3736,0,NaN,0,0,0,0
14.042,0.37364,0.37364,0,NaN,0,0,0,0
14.056,0.37368,0.37368,0,NaN,0,0,0,0
14.071,0.37372,0.37372,0,NaN,0,0,0,0
14.086,0.37375,0.37375,0,NaN,0,0,0,0
14.1,0.37377,0.37377,0,NaN,0,0,0,0
14.115,0.37379,0.37379,0,NaN,0,0,0,0
14.13,0.3738,0.3738,0,NaN,0,0,0,0
14.144,0.37381,0.37381,0,NaN,0,0,0,0
14.159,0.3738,0.3738,0,NaN,0,0,0,0
14.174,0.37379,0.37379,0,NaN,0,0,0,0
14.188,0.37378,0.37378,0,NaN,0,0,0,0
14.203,0.37376,0.37376,0,NaN,0,0,0,0
14.218,0.37373,0.37373,0,NaN,0,0,0,0
14.232,0.3737,0.3737,0,NaN,0,0,0,0
14.247,0.37366,0.37366,0,NaN,0,0,0,0
14.262,0.37362,0.37362,0,NaN,0,0,0,0
14.276,0.37357,0.37357,0,NaN,0,0,0,0
14.291,0.37352,0.37352,0,NaN,0,0,0,0
14.306,0.37347,0.37347,0,NaN,0,0,0,0
14.32,0.37342,0.37342,0,NaN,0,0,0,0
14.335,0.37337,0.37337,0,NaN,0,0,0,0
14.35,0.37332,0.37332,0,NaN,0,0,0,0
14.364,0.37327,0.37327,0,NaN,0,0,0,0
14.379,0.37322,0.37322,0,NaN,0,0,0,0
14.394,0.37318,0.37318,0,NaN,0,0,0,0
14.408,0.37314,0.37314,0,NaN,0,0,0,0
14.423,0.3731,0.3731,0,NaN,0,0,0,0
14.438,0.37307,0.37307,0,NaN,0,0,0,0
14.452,0.37305,0.37305,0,NaN,0,0,0,0
14.467,0.37303,0.37303,0,NaN,0,0,0,0
14.482,0.37302,0.37302,0,NaN,0,0,0,0
14.496,0.37301,0.37301,0,NaN,0,0,0,0
14.511,0.37301,0.37301,0,NaN,0,0,0,0
14.526,0.37302,0.37302,0,NaN,0,0,0,0
14.54,0.37304,0.37304,0,NaN,0,0,0,0
14.555,0.37306,0.37306,0,NaN,0,0,0,0
14.57,0.37308,0.37308,0,NaN,0,0,0,0
14.584,0.37312,0.37312,0,NaN,0,0,0,0
14.599,0.37316,0.37315,0,NaN,0,0,0,0
14.614,0.3732,0.3732,0,NaN,0,0,0,0
14.628,0.37324,0.37324,0,NaN,0,0,0,0
14.643,0.37329,0.37329,0,NaN,0,0,0,0
14.658,0.37334,0.37334,0,NaN,0,0,0,0
14.672,0.37339,0.37339,0,NaN,0,0,0,0
14.687,0.37344,0.37344,0,NaN,0,0,0,0
14.702,0.37349,0.37349,0,NaN,0,0,0,0
14.716,0.37354,0.37354,0,NaN,0,0,0,0
14.731,0.37359,0.37359,0,NaN,0,0,0,0
14.746,0.37364,0.37364,0,NaN,0,0,0,0
14.76,0.37368,0.37368,0,NaN,0,0,0,0
14.775,0.37371,0.37371,0,NaN,0,0,0,0
14.79,0.37374,0.37374,0,NaN,0,0,0,0
14.805,0.37377,0.37377,0,NaN,0,0,0,0
14.819,0.37379,0.37379,0,NaN,0,0,0,0
14.834,0.3738,0.3738,0,NaN,0,0,0,0
14.849,0.37381,0.37381,0,NaN,0,0,0,0
14.863,0.3738,0.3738,0,NaN,0,0,0,0
14.878,0.3738,0.3738,0,NaN,0,0,0,0
14.893,0.37378,0.37378,0,NaN,0,0,0,0
14.907,0.37376,0.37376,0,NaN,0,0,0,0
14.922,0.37374,0.37374,0,NaN,0,0,0,0
14.937,0.3737,0.3737,0,NaN,0,0,0,0
14.951,0.37367,0.37367,0,NaN,0,0,0,0
14.966,0.37362,0.37362,0,NaN,0,0,0,0
14.981,0.37358,0.37358,0,NaN,0,0,0,0
14.995,0.37353,0.37353,0,NaN,0,0,0,0
15.01,0.37348,0.37348,0,NaN,0,0,0,0
15.025,0.37343,0.37343,0,NaN,0,0,0,0
15.039,0.37338,0.37338,0,NaN,0,0,0,0
15.054,0.37333,0.37333,0,NaN,0,0,0,0
15.069,0.37328,0.37328,0,NaN,0,0,0,0
15.083,0.37323,0.37323,0,NaN,0,0,0,0
15.098,0.37319,0.37319,0,NaN,0,0,0,0
15.113,0.37314,0.37314,0,NaN,0,0,0,0
15.127,0.37311,0.37311,0,NaN,0,0,0,0
15.142,0.37308,0.37308,0,NaN,0,0,0,0
15.157,0.37305,0.37305,0,NaN,0,0,0,0
15.171,0.37303,0.37303,0,NaN,0,0,0,0
15.186,0.37302,0.37302,0,NaN,0,0,0,0
15.201,0.37301,0.37301,0,NaN,0,0,0,0
15.215,0.37301,0.37301,0,NaN,0,0,0,0
15.23,0.37302,0.37302,0,NaN,0,0,0,0
15.245,0.37303,0.37303,0,NaN,0,0,0,0
15.259,0.37305,0.37305,0,NaN,0,0,0,0
15.274,0.37308,0.37308,0,NaN,0,0,0,0
15.289,0.37311,0.37311,0,NaN,0,0,0,0
15.303,0.37315,0.37315,0,NaN,0,0,0,0
15.318,0.37319,0.37319,0,NaN,0,0,0,0
15.333,0.37323,0.37323,0,NaN,0,0,0,0
15.347,0.37328,0.37328,0,NaN,0,0,0,0
15.362,0.37333,0.37333,0,NaN,0,0,0,0
15.377,0.37338,0.37338,0,NaN,0,0,0,0
15.391,0.37343,0.37343,0,NaN,0,0,0,0
15.406,0.37349,0.37349,0,NaN,0,0,0,0
15.421,0.37354,0.37354,0,NaN,0,0,0,0
15.435,0.37358,0.37358,0,NaN,0,0,0,0
15.45,0.37363,0.37363,0,NaN,0,0,0,0
15.465,0.37367,0.37367,0,NaN,0,0,0,0
15.479,0.37371,0.37371,0,NaN,0,0,0,0
15.494,0.37374,0.37374,0,NaN,0,0,0,0
15.509,0.37376,0.37376,0,NaN,0,0,0,0
15.523,0.37378,0.37378,0,NaN,0,0,0,0
15.538,0.3738,0.3738,0,NaN,0,0,0,0
15.553,0.3738,0.3738,0,NaN,0,0,0,0
15.567,0.3738,0.3738,0,NaN,0,0,0,0
15.582,0.3738,0.3738,0,NaN,0,0,0,0
15.597,0.37379,0.37379,0,NaN,0,0,0,0
15.611,0.37377,0.37377,0,NaN,0,0,0,0
15.626,0.37374,0.37374,0,NaN,0,0,0,0
15.641,0.37371,0.37371,0,NaN,0,0,0,0
15.656,0.37367,0.37367,0,NaN,0,0,0,0
15.67,0.37363,0.37363,0,NaN,0,0,0,0
15.685,0.37359,0.37359,0,NaN,0,0,0,0
15.7,0.37354,0.37354,0,NaN,0,0,0,0
15.714,0.37349,0.37349,0,NaN,0,0,0,0
15.729,0.37344,0.37344,0,NaN,0,0,0,0
15.744,0.37339,0.37339,0,NaN,0,0,0,0
15.758,0.37334,0.37334,0,NaN,0,0,0,0
15.773,0.37329,0.37329,0,NaN,0,0,0,0
15.788,0.37324,0.37324,0,NaN,0,0,0,0
15.802,0.37319,0.37319,0,NaN,0,0,0,0
15.817,0.37315,0.37315,0,NaN,0,0,0,0
15.832,0.37311,0.37311,0,NaN,0,0,0,0
15.846,0.37308,0.37308,0,NaN,0,0,0,0
15.861,0.37306,0.37306,0,NaN,0,0,0,0
15.876,0.37304,0.37304,0,NaN,0,0,0,0
15.89,0.37302,0.37302,0,NaN,0,0,0,0
15.905,0.37301,0.37301,0,NaN,0,0,0,0
15.92,0.37301,0.37301,0,NaN,0,0,0,0
15.934,0.37302,0.37302,0,NaN,0,0,0,0
15.949,0.37303,0.37303,0,NaN,0,0,0,0
15.964,0.37305,0.37305,0,NaN,0,0,0,0
15.978,0.37307,0.37307,0,NaN,0,0,0,0
15.993,0.3731,0.3731,0,NaN,0,0,0,0
16.008,0.37314,0.37314,0,NaN,0,0,0,0
16.022,0.37318,0.37318,0,NaN,0,0,0,0
16.037,0.37323,0.37323,0,NaN,0,0,0,0
16.052,0.37327,0.37327,0,NaN,0,0,0,0
16.066,0.37332,0.37332,0,NaN,0,0,0,0
16.081,0.37337,0.37337,0,NaN,0,0,0,0
16.096,0.37342,0.37342,0,NaN,0,0,0,0
16.11,0.37348,0.37348,0,NaN,0,0,0,0
16.125,0.37353,0.37353,0,NaN,0,0,0,0
16.14,0.37357,0.37357,0,NaN,0,0,0,0
16.154,0.37362,0.37362,0,NaN,0,0,0,0
16.169,0.37366,0.37366,0,NaN,0,0,0,0
16.184,0.3737,0.3737,0,NaN,0,0,0,0
16.198,0.37373,0.37373,0,NaN,0,0,0,0
16.213,0.37376,0.37376,0,NaN,0,0,0,0
16.228,0.37378,0.37378,0,NaN,0,0,0,0
16.242,0.3738,0.3738,0,NaN,0,0,0,0
16.257,0.3738,0.3738,0,NaN,0,0,0,0
16.272,0.37381,0.37381,0,NaN,0,0,0,0
16.286,0.3738,0.3738,0,NaN,0,0,0,0
16.301,0.37379,0.37379,0,NaN,0,0,0,0
16.316,0.37377,0.37377,0,NaN,0,0,0,0
16.33,0.37375,0.37375,0,NaN,0,0,0,0
16.345,0.37372,0.37372,0,NaN,0,0,0,0
16.36,0.37368,0.37368,0,NaN,0,0,0,0
16.374,0.37364,0.37364,0,NaN,0,0,0,0
16.389,0.3736,0.3736,0,NaN,0,0,0,0
16.404,0.37355,0.37355,0,NaN,0,0,0,0
16.418,0.3735,0.3735,0,NaN,0,0,0,0
16.433,0.37345,0.37345,0,NaN,0,0,0,0
16.448,0.3734,0.3734,0,NaN,0,0,0,0
16.462,0.37335,0.37335,0,NaN,0,0,0,0
16.477,0.3733,0.3733,0,NaN,0,0,0,0
16.492,0.37325,0.37325,0,NaN,0,0,0,0
16.507,0.3732,0.3732,0,NaN,0,0,0,0
16.521,0.37316,0.37316,0,NaN,0,0,0,0
16.536,0.37312,0.37312,0,NaN,0,0,0,0
16.551,0.37309,0.37309,0,NaN,0,0,0,0
16.565,0.37306,0.37306,0,NaN,0,0,0,0
16.58,0.37304,0.37304,0,NaN,0,0,0,0
16.595,0.37302,0.37302,0,NaN,0,0,0,0
16.609,0.37301,0.37301,0,NaN,0,0,0,0
16.624,0.37301,0.37301,0,NaN,0,0,0,0
16.639,0.37302,0.37302,0,NaN,0,0,0,0
16.653,0.37303,0.37303,0,NaN,0,0,0,0
16.668,0.37305,0.37305,0,NaN,0,0,0,0
16.683,0.37307,0.37307,0,NaN,0,0,0,0
16.697,0.3731,0.3731,0,NaN,0,0,0,0
16.712,0.37313,0.37313,0,NaN,0,0,0,0
16.727,0.37317,0.37317,0,NaN,0,0,0,0
16.741,0.37322,0.37322,0,NaN,0,0,0,0
16.756,0.37326,0.37326,0,NaN,0,0,0,0
16.771,0.37331,0.37331,0,NaN,0,0,0,0
16.785,0.37336,0.37336,0,NaN,0,0,0,0
16.8,0.37342,0.37342,0,NaN,0,0,0,0
16.815,0.37347,0.37347,0,NaN,0,0,0,0
16.829,0.37352,0.37352,0,NaN,0,0,0,0
16.844,0.37357,0.37357,0,NaN,0,0,0,0
16.859,0.37361,0.37361,0,NaN,0,0,0,0
16.873,0.37365,0.37365,0,NaN,0,0,0,0
16.888,0.37369,0.37369,0,NaN,0,0,0,0
16.903,0.37373,0.37373,0,NaN,0,0,0,0
16.917,0.37375,0.37375,0,NaN,0,0,0,0
16.932,0.37378,0.37378,0,NaN,0,0,0,0
16.947,0.37379,0.37379,0,NaN,0,0,0,0
16.961,0.3738,0.3738,0,NaN,0,0,0,0
16.976,0.37381,0.37381,0,NaN,0,0,0,0
16.991,0.3738,0.3738,0,NaN,0,0,0,0
17.005,0.37379,0.37379,0,NaN,0,0,0,0
17.02,0.37377,0.37377,0,NaN,0,0,0,0
17.035,0.37375,0.37375,0,NaN,0,0,0,0
17.049,0.37372,0.37372,0,NaN,0,0,0,0
17.064,0.37369,0.37369,0,NaN,0,0,0,0
17.079,0.37365,0.37365,0,NaN,0,0,0,0
17.093,0.37361,0.37361,0,NaN,0,0,0,0
17.108,0.37356,0.37356,0,NaN,0,0,0,0
17.123,0.37351,0.37351,0,NaN,0,0,0,0
17.137,0.37346,0.37346,0,NaN,0,0,0,0
17.152,0.37341,0.37341,0,NaN,0,0,0,0
17.167,0.37336,0.37336,0,NaN,0,0,0,0
17.181,0.3733,0.3733,0,NaN,0,0,0,0
17.196,0.37326,0.37326,0,NaN,0,0,0,0
17.211,0.37321,0.37321,0,NaN,0,0,0,0
17.225,0.37317,0.37317,0,NaN,0,0,0,0
17.24,0.37313,0.37313,0,NaN,0,0,0,0
17.255,0.37309,0.37309,0,NaN,0,0,0,0
17.269,0.37307,0.37307,0,NaN,0,0,0,0
17.284,0.37304,0.37304,0,NaN,0,0,0,0
17.299,0.37303,0.37303,0,NaN,0,0,0,0
17.313,0.37302,0.37302,0,NaN,0,0,0,0
17.328,0.37301,0.37301,0,NaN,0,0,0,0
17.343,0.37302,0.37302,0,NaN,0,0,0,0
17.358,0.37303,0.37303,0,NaN,0,0,0,0
17.372,0.37304,0.37304,0,NaN,0,0,0,0
17.387,0.37306,0.37306,0,NaN,0,0,0,0
17.402,0.37309,0.37309,0,NaN,0,0,0,0
17.416,0.37313,0.37313,0,NaN,0,0,0,0
17.431,0.37317,0.37317,0,NaN,0,0,0,0
17.446,0.37321,0.37321,0,NaN,0,0,0,0
17.46,0.37325,0.37325,0,NaN,0,0,0,0
17.475,0.3733,0.3733,0,NaN,0,0,0,0
17.49,0.37335,0.37335,0,NaN,0,0,0,0
17.504,0.37341,0.37341,0,NaN,0,0,0,0
17.519,0.37346,0.37346,0,NaN,0,0,0,0
17.534,0.37351,0.37351,0,NaN,0,0,0,0
17.548,0.37356,0.37356,0,NaN,0,0,0,0
17.563,0.3736,0.3736,0,NaN,0,0,0,0
17.578,0.37365,0.37365,0,NaN,0,0,0,0
17.592,0.37369,0.37369,0,NaN,0,0,0,0
17.607,0.37372,0.37372,0,NaN,0,0,0,0
17.622,0.37375,0.37375,0,NaN,0,0,0,0
17.636,0.37377,0.37377,0,NaN,0,0,0,0
17.651,0.37379,0.37379,0,NaN,0,0,0,0
17.666,0.3738,0.3738,0,NaN,0,0,0,0
17.68,0.37381,0.37381,0,NaN,0,0,0,0
17.695,0.3738,0.3738,0,NaN,0,0,0,0
17.71,0.37379,0.37379,0,NaN,0,0,0,0
17.724,0.37378,0.37378,0,NaN,0,0,0,0
17.739,0.37376,0.37376,0,NaN,0,0,0,0
17.754,0.37373,0.37373,0,NaN,0,0,0,0
17.768,0.37369,0.37369,0,NaN,0,0,0,0
17.783,0.37366,0.37366,0,NaN,0,0,0,0
17.798,0.37361,0.37361,0,NaN,0,0,0,0
17.812,0.37357,0.37357,0,NaN,0,0,0,0
17.827,0.37352,0.37352,0,NaN,0,0,0,0
17.842,0.37347,0.37347,0,NaN,0,0,0,0
17.856,0.37342,0.37342,0,NaN,0,0,0,0
17.871,0.37337,0.37337,0,NaN,0,0,0,0
17.886,0.37331,0.37331,0,NaN,0,0,0,0
17.9,0.37326,0.37326,0,NaN,0,0,0,0
17.915,0.37322,0.37322,0,NaN,0,0,0,0
17.93,0.37317,0.37317,0,NaN,0,0,0,0
17.944,0.37313,0.37313,0,NaN,0,0,0,0
17.959,0.3731,0.3731,0,NaN,0,0,0,0
17.974,0.37307,0.37307,0,NaN,0,0,0,0
17.988,0.37305,0.37305,0,NaN,0,0,0,0
18.003,0.37303,0.37303,0,NaN,0,0,0,0
18.018,0.37302,0.37302,0,NaN,0,0,0,0
18.032,0.37301,0.37301,0,NaN,0,0,0,0
18.047,0.37301,0.37301,0,NaN,0,0,0,0
18.062,0.37302,0.37302,0,NaN,0,0,0,0
18.076,0.37304,0.37304,0,NaN,0,0,0,0
18.091,0.37306,0.37306,0,NaN,0,0,0,0
18.106,0.37309,0.37309,0,NaN,0,0,0,0
18.12,0.37312,0.37312,0,NaN,0,0,0,0
18.135,0.37316,0.37316,0,NaN,0,0,0,0
18.15,0.3732,0.3732,0,NaN,0,0,0,0
18.164,0.37325,0.37325,0,NaN,0,0,0,0
18.179,0.37329,0.37329,0,NaN,0,0,0,0
18.194,0.37334,0.37334,0,NaN,0,0,0,0
18.209,0.3734,0.3734,0,NaN,0,0,0,0
18.223,0.37345,0.37345,0,NaN,0,0,0,0
18.238,0.3735,0.3735,0,NaN,0,0,0,0
18.253,0.37355,0.37355,0,NaN,0,0,0,0
18.267,0.3736,0.3736,0,NaN,0,0,0,0
18.282,0.37364,0.37364,0,NaN,0,0,0,0
18.297,0.37368,0.37368,0,NaN,0,0,0,0
18.311,0.37371,0.37371,0,NaN,0,0,0,0
18.326,0.37375,0.37374,0,NaN,0,0,0,0
18.341,0.37377,0.37377,0,NaN,0,0,0,0
18.355,0.37379,0.37379,0,NaN,0,0,0,0
18.37,0.3738,0.3738,0,NaN,0,0,0,0
18.385,0.37381,0.37381,0,NaN,0,0,0,0
18.399,0.3738,0.3738,0,NaN,0,0,0,0
18.414,0.3738,0.3738,0,NaN,0,0,0,0
18.429,0.37378,0.37378,0,NaN,0,0,0,0
18.443,0.37376,0.37376,0,NaN,0,0,0,0
18.458,0.37373,0.37373,0,NaN,0,0,0,0
18.473,0.3737,0.3737,0,NaN,0,0,0,0
18.487,0.37366,0.37366,0,NaN,0,0,0,0
18.502,0.37362,0.37362,0,NaN,0,0,0,0
18.517,0.37358,0.37358,0,NaN,0,0,0,0
18.531,0.37353,0.37353,0,NaN,0,0,0,0
18.546,0.37348,0.37348,0,NaN,0,0,0,0
18.561,0.37343,0.37343,0,NaN,0,0,0,0
18.575,0.37337,0.37337,0,NaN,0,0,0,0
18.59,0.37332,0.37332,0,NaN,0,0,0,0
18.605,0.37327,0.37327,0,NaN,0,0,0,0
18.619,0.37323,0.37323,0,NaN,0,0,0,0
18.634,0.37318,0.37318,0,NaN,0,0,0,0
18.649,0.37314,0.37314,0,NaN,0,0,0,0
18.663,0.37311,0.37311,0,NaN,0,0,0,0
18.678,0.37308,0.37308,0,NaN,0,0,0,0
18.693,0.37305,0.37305,0,NaN,0,0,0,0
18.707,0.37303,0.37303,0,NaN,0,0,0,0
18.722,0.37302,0.37302,0,NaN,0,0,0,0
18.737,0.37301,0.37301,0,NaN,0,0,0,0
18.751,0.37301,0.37301,0,NaN,0,0,0,0
18.766,0.37302,0.37302,0,NaN,0,0,0,0
18.781,0.37303,0.37303,0,NaN,0,0,0,0
18.795,0.37306,0.37306,0,NaN,0,0,0,0
18.81,0.37308,0.37308,0,NaN,0,0,0,0
18.825,0.37311,0.37311,0,NaN,0,0,0,0
18.839,0.37315,0.37315,0,NaN,0,0,0,0
18.854,0.37319,0.37319,0,NaN,0,0,0,0
18.869,0.37324,0.37324,0,NaN,0,0,0,0
18.883,0.37329,0.37329,0,NaN,0,0,0,0
18.898,0.37334,0.37334,0,NaN,0,0,0,0
18.913,0.37339,0.37339,0,NaN,0,0,0,0
18.927,0.37344,0.37344,0,NaN,0,0,0,0
18.942,0.37349,0.37349,0,NaN,0,0,0,0
18.957,0.37354,0.37354,0,NaN,0,0,0,0
18.971,0.37359,0.37359,0,NaN,0,0,0,0
18.986,0.37363,0.37363,0,NaN,0,0,0,0
19.001,0.37367,0.37367,0,NaN,0,0,0,0
19.015,0.37371,0.37371,0,NaN,0,0,0,0
19.03,0.37374,0.37374,0,NaN,0,0,0,0
19.045,0.37377,0.37377,0,NaN,0,0,0,0
19.06,0.37379,0.37378,0,NaN,0,0,0,0
19.074,0.3738,0.3738,0,NaN,0,0,0,0
19.089,0.3738,0.3738,0,NaN,0,0,0,0
19.104,0.3738,0.3738,0,NaN,0,0,0,0
19.118,0.3738,0.3738,0,NaN,0,0,0,0
19.133,0.37378,0.37378,0,NaN,0,0,0,0
19.148,0.37376,0.37376,0,NaN,0,0,0,0
19.162,0.37374,0.37374,0,NaN,0,0,0,0
19.177,0.37371,0.37371,0,NaN,0,0,0,0
19.192,0.37367,0.37367,0,NaN,0,0,0,0
19.206,0.37363,0.37363,0,NaN,0,0,0,0
19.221,0.37358,0.37358,0,NaN,0,0,0,0
19.236,0.37354,0.37354,0,NaN,0,0,0,0
19.25,0.37349,0.37349,0,NaN,0,0,0,0
19.265,0.37344,0.37344,0,NaN,0,0,0,0
19.28,0.37338,0.37338,0,NaN,0,0,0,0
19.294,0.37333,0.37333,0,NaN,0,0,0,0
19.309,0.37328,0.37328,0,NaN,0,0,0,0
19.324,0.37323,0.37323,0,NaN,0,0,0,0
19.338,0.37319,0.37319,0,NaN,0,0,0,0
19.353,0.37315,0.37315,0,NaN,0,0,0,0
19.368,0.37311,0.37311,0,NaN,0,0,0,0
19.382,0.37308,0.37308,0,NaN,0,0,0,0
19.397,0.37305,0.37305,0,NaN,0,0,0,0
19.412,0.37303,0.37303,0,NaN,0,0,0,0
19.426,0.37302,0.37302,0,NaN,0,0,0,0
19.441,0.37301,0.37301,0,NaN,0,0,0,0
19.456,0.37301,0.37301,0,NaN,0,0,0,0
19.47,0.37302,0.37302,0,NaN,0,0,0,0
19.485,0.37303,0.37303,0,NaN,0,0,0,0
19.5,0.37305,0.37305,0,NaN,0,0,0,0
19.514,0.37308,0.37308,0,NaN,0,0,0,0
19.529,0.37311,0.37311,0,NaN,0,0,0,0
19.544,0.37314,0.37314,0,NaN,0,0,0,0
19.558,0.37318,0.37318,0,NaN,0,0,0,0
19.573,0.37323,0.37323,0,NaN,0,0,0,0
19.588,0.37328,0.37328,0,NaN,0,0,0,0
19.602,0.37333,0.37333,0,NaN,0,0,0,0
19.617,0.37338,0.37338,0,NaN,0,0,0,0
19.632,0.37343,0.37343,0,NaN,0,0,0,0
19.646,0.37348,0.37348,0,NaN,0,0,0,0
19.661,0.37353,0.37353,0,NaN,0,0,0,0
19.676,0.37358,0.37358,0,NaN,0,0,0,0
19.69,0.37362,0.37362,0,NaN,0,0,0,0
19.705,0.37367,0.37367,0,NaN,0,0,0,0
19.72,0.3737,0.3737,0,NaN,0,0,0,0
19.734,0.37373,0.37373,0,NaN,0,0,0,0
19.749,0.37376,0.37376,0,NaN,0,0,0,0
19.764,0.37378,0.37378,0,NaN,0,0,0,0
19.778,0.3738,0.3738,0,NaN,0,0,0,0
19.793,0.3738,0.3738,0,NaN,0,0,0,0
19.808,0.37381,0.37381,0,NaN,0,0,0,0
19.822,0.3738,0.3738,0,NaN,0,0,0,0
19.837,0.37379,0.37379,0,NaN,0,0,0,0
19.852,0.37377,0.37377,0,NaN,0,0,0,0
19.867,0.37374,0.37374,0,NaN,0,0,0,0
19.881,0.37371,0.37371,0,NaN,0,0,0,0
19.896,0.37368,0.37368,0,NaN,0,0,0,0
19.911,0.37364,0.37364,0,NaN,0,0,0,0
19.925,0.37359,0.37359,0,NaN,0,0,0,0
19.94,0.37355,0.37355,0,NaN,0,0,0,0
19.955,0.3735,0.3735,0,NaN,0,0,0,0
19.969,0.37345,0.37345,0,NaN,0,0,0,0
19.984,0.37339,0.37339,0,NaN,0,0,0,0
19.999,0.37334,0.37334,0,NaN,0,0,0,0
20.013,0.37329,0.37329,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_nsubs2_subs_energy.csv <==
0.050187,0.36099,0.36058,0,NaN,0,0,0,0
0.10037,0.36011,0.35973,0,NaN,0,0,0,0
0.15056,0.35853,0.3582,0,NaN,0,0,0,0
0.20075,0.35658,0.35629,0,NaN,0,0,0,0
0.25094,0.35464,0.35437,0,NaN,0,0,0,0
0.30112,0.35309,0.35282,0,NaN,0,0,0,0
0.35131,0.35222,0.35195,0,NaN,0,0,0,0
0.4015,0.35219,0.35193,0,NaN,0,0,0,0
0.45168,0.35302,0.35276,0,NaN,0,0,0,0
0.50187,0.35455,0.35427,0,NaN,0,0,0,0
0.55206,0.35648,0.35618,0,NaN,0,0,0,0
0.60225,0.35845,0.35811,0,NaN,0,0,0,0
0.65243,0.36006,0.35967,0,NaN,0,0,0,0
0.70262,0.36097,0.36056,0,NaN,0,0,0,0
0.75281,0.361,0.36061,0,NaN,0,0,0,0
0.80299,0.36015,0.3598,0,NaN,0,0,0,0
0.85318,0.3586,0.35829,0,NaN,0,0,0,0
0.90337,0.35667,0.35639,0,NaN,0,0,0,0
0.95356,0.35473,0.35446,0,NaN,0,0,0,0
1.0037,0.35315,0.35289,0,NaN,0,0,0,0
1.0539,0.35224,0.35198,0,NaN,0,0,0,0
1.1041,0.35218,0.35191,0,NaN,0,0,0,0
1.1543,0.35297,0.35269,0,NaN,0,0,0,0
1.2045,0.35447,0.35418,0,NaN,0,0,0,0
1.2547,0.3564,0.35608,0,NaN,0,0,0,0
1.3049,0.35837,0.35801,0,NaN,0,0,0,0
1.3551,0.36,0.3596,0,NaN,0,0,0,0
1.4052,0.36094,0.36053,0,NaN,0,0,0,0
1.4554,0.361,0.36062,0,NaN,0,0,0,0
1.5056,0.36019,0.35986,0,NaN,0,0,0,0
1.5558,0.35868,0.35839,0,NaN,0,0,0,0
1.606,0.35677,0.3565,0,NaN,0,0,0,0
1.6562,0.35483,0.35456,0,NaN,0,0,0,0
1.7064,0.35323,0.35296,0,NaN,0,0,0,0
1.7565,0.35228,0.352,0,NaN,0,0,0,0
1.8067,0.35216,0.35189,0,NaN,0,0,0,0
1.8569,0.35291,0.35263,0,NaN,0,0,0,0
1.9071,0.35439,0.35409,0,NaN,0,0,0,0
1.9573,0.35631,0.35597,0,NaN,0,0,0,0
2.0075,0.35829,0.35792,0,NaN,0,0,0,0
2.0577,0.35993,0.35953,0,NaN,0,0,0,0
2.1079,0.36089,0.3605,0,NaN,0,0,0,0
2.158,0.36099,0.36064,0,NaN,0,0,0,0
2.2082,0.36023,0.35992,0,NaN,0,0,0,0
2.2584,0.35876,0.35848,0,NaN,0,0,0,0
2.3086,0.35687,0.3566,0,NaN,0,0,0,0
2.3588,0.35493,0.35466,0,NaN,0,0,0,0
2.409,0.35331,0.35303,0,NaN,0,0,0,0
2.4592,0.35232,0.35203,0,NaN,0,0,0,0
2.5094,0.35215,0.35187,0,NaN,0,0,0,0
2.5595,0.35286,0.35257,0,NaN,0,0,0,0
2.6097,0.35431,0.354,0,NaN,0,0,0,0
2.6599,0.35622,0.35587,0,NaN,0,0,0,0
2.7101,0.3582,0.35782,0,NaN,0,0,0,0
2.7603,0.35985,0.35946,0,NaN,0,0,0,0
2.8105,0.36084,0.36047,0,NaN,0,0,0,0
2.8607,0.36099,0.36066,0,NaN,0,0,0,0
2.9109,0.36027,0.35998,0,NaN,0,0,0,0
2.961,0.35885,0.35857,0,NaN,0,0,0,0
3.0112,0.35698,0.3567,0,NaN,0,0,0,0
3.0614,0.35504,0.35475,0,NaN,0,0,0,0
3.1116,0.35339,0.3531,0,NaN,0,0,0,0
3.1618,0.35236,0.35207,0,NaN,0,0,0,0
3.212,0.35215,0.35186,0,NaN,0,0,0,0
3.2622,0.35281,0.35252,0,NaN,0,0,0,0
3.3124,0.35423,0.35391,0,NaN,0,0,0,0
3.3625,0.35612,0.35577,0,NaN,0,0,0,0
3.4127,0.3581,0.35772,0,NaN,0,0,0,0
3.4629,0.35976,0.35939,0,NaN,0,0,0,0
3.5131,0.36078,0.36044,0,NaN,0,0,0,0
3.5633,0.36098,0.36067,0,NaN,0,0,0,0
3.6135,0.36032,0.36003,0,NaN,0,0,0,0
3.6637,0.35894,0.35866,0,NaN,0,0,0,0
3.7138,0.3571,0.35681,0,NaN,0,0,0,0
3.764,0.35515,0.35485,0,NaN,0,0,0,0
3.8142,0.35348,0.35317,0,NaN,0,0,0,0
3.8644,0.3524,0.3521,0,NaN,0,0,0,0
3.9146,0.35214,0.35185,0,NaN,0,0,0,0
3.9648,0.35276,0.35246,0,NaN,0,0,0,0
4.015,0.35415,0.35382,0,NaN,0,0,0,0
4.0652,0.35602,0.35566,0,NaN,0,0,0,0
4.1153,0.35799,0.35762,0,NaN,0,0,0,0
4.1655,0.35966,0.35931,0,NaN,0,0,0,0
4.2157,0.36072,0.3604,0,NaN,0,0,0,0
4.2659,0.36097,0.36068,0,NaN,0,0,0,0
4.3161,0.36037,0.36009,0,NaN,0,0,0,0
4.3663,0.35903,0.35874,0,NaN,0,0,0,0
4.4165,0.35722,0.35691,0,NaN,0,0,0,0
4.4667,0.35527,0.35495,0,NaN,0,0,0,0
4.5168,0.35357,0.35325,0,NaN,0,0,0,0
4.567,0.35244,0.35214,0,NaN,0,0,0,0
4.6172,0.35213,0.35184,0,NaN,0,0,0,0
4.6674,0.35271,0.35241,0,NaN,0,0,0,0
4.7176,0.35407,0.35374,0,NaN,0,0,0,0
4.7678,0.35591,0.35556,0,NaN,0,0,0,0
4.818,0.35787,0.35752,0,NaN,0,0,0,0
4.8682,0.35956,0.35923,0,NaN,0,0,0,0
4.9183,0.36067,0.36036,0,NaN,0,0,0,0
4.9685,0.36097,0.36069,0,NaN,0,0,0,0
5.0187,0.36043,0.36014,0,NaN,0,0,0,0
5.0689,0.35913,0.35883,0,NaN,0,0,0,0
5.1191,0.35734,0.35701,0,NaN,0,0,0,0
5.1693,0.35539,0.35505,0,NaN,0,0,0,0
5.2195,0.35365,0.35333,0,NaN,0,0,0,0
5.2696,0.35248,0.35218,0,NaN,0,0,0,0
5.3198,0.35213,0.35183,0,NaN,0,0,0,0
5.37,0.35267,0.35236,0,NaN,0,0,0,0
5.4202,0.35398,0.35365,0,NaN,0,0,0,0
5.4704,0.3558,0.35546,0,NaN,0,0,0,0
5.5206,0.35775,0.35742,0,NaN,0,0,0,0
5.5708,0.35946,0.35916,0,NaN,0,0,0,0
5.621,0.36061,0.36032,0,NaN,0,0,0,0
5.6711,0.36098,0.36069,0,NaN,0,0,0,0
5.7213,0.36049,0.36019,0,NaN,0,0,0,0
5.7715,0.35924,0.35891,0,NaN,0,0,0,0
5.8217,0.35746,0.35712,0,NaN,0,0,0,0
5.8719,0.3555,0.35515,0,NaN,0,0,0,0
5.9221,0.35373,0.35341,0,NaN,0,0,0,0
5.9723,0.35252,0.35222,0,NaN,0,0,0,0
6.0225,0.35213,0.35183,0,NaN,0,0,0,0
6.0726,0.35262,0.35231,0,NaN,0,0,0,0
6.1228,0.35389,0.35357,0,NaN,0,0,0,0
6.173,0.35568,0.35535,0,NaN,0,0,0,0
6.2232,0.35763,0.35732,0,NaN,0,0,0,0
6.2734,0.35937,0.35908,0,NaN,0,0,0,0
6.3236,0.36056,0.36028,0,NaN,0,0,0,0
6.3738,0.36099,0.36069,0,NaN,0,0,0,0
6.424,0.36056,0.36024,0,NaN,0,0,0,0
6.4741,0.35934,0.359,0,NaN,0,0,0,0
6.5243,0.35758,0.35722,0,NaN,0,0,0,0
6.5745,0.3556,0.35525,0,NaN,0,0,0,0
6.6247,0.35381,0.35349,0,NaN,0,0,0,0
6.6749,0.35256,0.35226,0,NaN,0,0,0,0
6.7251,0.35212,0.35183,0,NaN,0,0,0,0
6.7753,0.35257,0.35226,0,NaN,0,0,0,0
6.8255,0.3538,0.35349,0,NaN,0,0,0,0
6.8756,0.35556,0.35525,0,NaN,0,0,0,0
6.9258,0.35751,0.35722,0,NaN,0,0,0,0
6.976,0.35928,0.359,0,NaN,0,0,0,0
7.0262,0.36052,0.36024,0,NaN,0,0,0,0
7.0764,0.361,0.36069,0,NaN,0,0,0,0
7.1266,0.36062,0.36028,0,NaN,0,0,0,0
7.1768,0.35945,0.35908,0,NaN,0,0,0,0
7.2269,0.35769,0.35732,0,NaN,0,0,0,0
7.2771,0.3557,0.35536,0,NaN,0,0,0,0
7.3273,0.35388,0.35357,0,NaN,0,0,0,0
7.3775,0.3526,0.35231,0,NaN,0,0,0,0
7.4277,0.35212,0.35183,0,NaN,0,0,0,0
7.4779,0.35252,0.35222,0,NaN,0,0,0,0
7.5281,0.3537,0.3534,0,NaN,0,0,0,0
7.5783,0.35544,0.35515,0,NaN,0,0,0,0
7.6284,0.3574,0.35712,0,NaN,0,0,0,0
7.6786,0.35919,0.35891,0,NaN,0,0,0,0
7.7288,0.36048,0.36019,0,NaN,0,0,0,0
7.779,0.36102,0.36069,0,NaN,0,0,0,0
7.8292,0.36069,0.36032,0,NaN,0,0,0,0
7.8794,0.35954,0.35916,0,NaN,0,0,0,0
7.9296,0.3578,0.35742,0,NaN,0,0,0,0
7.9798,0.3558,0.35546,0,NaN,0,0,0,0
8.0299,0.35396,0.35365,0,NaN,0,0,0,0
8.0801,0.35265,0.35236,0,NaN,0,0,0,0
8.1303,0.35212,0.35183,0,NaN,0,0,0,0
8.1805,0.35247,0.35218,0,NaN,0,0,0,0
8.2307,0.35361,0.35333,0,NaN,0,0,0,0
8.2809,0.35533,0.35505,0,NaN,0,0,0,0
8.3311,0.35729,0.35701,0,NaN,0,0,0,0
8.3813,0.35911,0.35883,0,NaN,0,0,0,0
8.4314,0.36045,0.36014,0,NaN,0,0,0,0
8.4816,0.36104,0.36069,0,NaN,0,0,0,0
8.5318,0.36075,0.36036,0,NaN,0,0,0,0
8.582,0.35963,0.35924,0,NaN,0,0,0,0
8.6322,0.35789,0.35752,0,NaN,0,0,0,0
8.6824,0.35589,0.35556,0,NaN,0,0,0,0
8.7326,0.35403,0.35374,0,NaN,0,0,0,0
8.7827,0.35269,0.35241,0,NaN,0,0,0,0
8.8329,0.35212,0.35184,0,NaN,0,0,0,0
8.8831,0.35242,0.35214,0,NaN,0,0,0,0
8.9333,0.35352,0.35325,0,NaN,0,0,0,0
8.9835,0.35522,0.35495,0,NaN,0,0,0,0
9.0337,0.35718,0.35691,0,NaN,0,0,0,0
9.0839,0.35904,0.35874,0,NaN,0,0,0,0
9.1341,0.36042,0.36009,0,NaN,0,0,0,0
9.1842,0.36105,0.36068,0,NaN,0,0,0,0
9.2344,0.36081,0.3604,0,NaN,0,0,0,0
9.2846,0.35971,0.35931,0,NaN,0,0,0,0
9.3348,0.35798,0.35762,0,NaN,0,0,0,0
9.385,0.35598,0.35566,0,NaN,0,0,0,0
9.4352,0.35411,0.35382,0,NaN,0,0,0,0
9.4854,0.35274,0.35246,0,NaN,0,0,0,0
9.5356,0.35212,0.35185,0,NaN,0,0,0,0
9.5857,0.35237,0.3521,0,NaN,0,0,0,0
9.6359,0.35344,0.35317,0,NaN,0,0,0,0
9.6861,0.35512,0.35485,0,NaN,0,0,0,0
9.7363,0.35709,0.35681,0,NaN,0,0,0,0
9.7865,0.35896,0.35865,0,NaN,0,0,0,0
9.8367,0.36039,0.36003,0,NaN,0,0,0,0
9.8869,0.36106,0.36067,0,NaN,0,0,0,0
9.9371,0.36085,0.36044,0,NaN,0,0,0,0
9.9872,0.35977,0.35939,0,NaN,0,0,0,0
10.037,0.35806,0.35772,0,NaN,0,0,0,0
10.088,0.35607,0.35577,0,NaN,0,0,0,0
10.138,0.35419,0.35391,0,NaN,0,0,0,0
10.188,0.35278,0.35252,0,NaN,0,0,0,0
10.238,0.35213,0.35186,0,NaN,0,0,0,0
10.288,0.35233,0.35207,0,NaN,0,0,0,0
10.339,0.35336,0.3531,0,NaN,0,0,0,0
10.389,0.35502,0.35475,0,NaN,0,0,0,0
10.439,0.35699,0.3567,0,NaN,0,0,0,0
10.489,0.35889,0.35857,0,NaN,0,0,0,0
10.539,0.36035,0.35998,0,NaN,0,0,0,0
10.589,0.36106,0.36066,0,NaN,0,0,0,0
10.64,0.36088,0.36047,0,NaN,0,0,0,0
10.69,0.35983,0.35946,0,NaN,0,0,0,0
10.74,0.35814,0.35782,0,NaN,0,0,0,0
10.79,0.35616,0.35587,0,NaN,0,0,0,0
10.84,0.35427,0.354,0,NaN,0,0,0,0
10.891,0.35284,0.35257,0,NaN,0,0,0,0
10.941,0.35214,0.35187,0,NaN,0,0,0,0
10.991,0.3523,0.35203,0,NaN,0,0,0,0
11.041,0.35329,0.35303,0,NaN,0,0,0,0
11.091,0.35493,0.35466,0,NaN,0,0,0,0
11.142,0.3569,0.3566,0,NaN,0,0,0,0
11.192,0.35882,0.35848,0,NaN,0,0,0,0
11.242,0.36031,0.35992,0,NaN,0,0,0,0
11.292,0.36105,0.36064,0,NaN,0,0,0,0
11.342,0.3609,0.3605,0,NaN,0,0,0,0
11.392,0.35988,0.35953,0,NaN,0,0,0,0
11.443,0.35822,0.35792,0,NaN,0,0,0,0
11.493,0.35625,0.35598,0,NaN,0,0,0,0
11.543,0.35436,0.35409,0,NaN,0,0,0,0
11.593,0.3529,0.35263,0,NaN,0,0,0,0
11.643,0.35216,0.35189,0,NaN,0,0,0,0
11.694,0.35227,0.352,0,NaN,0,0,0,0
11.744,0.35323,0.35296,0,NaN,0,0,0,0
11.794,0.35484,0.35456,0,NaN,0,0,0,0
11.844,0.35681,0.35649,0,NaN,0,0,0,0
11.894,0.35875,0.35839,0,NaN,0,0,0,0
11.945,0.36026,0.35986,0,NaN,0,0,0,0
11.995,0.36103,0.36063,0,NaN,0,0,0,0
12.045,0.36091,0.36053,0,NaN,0,0,0,0
12.095,0.35993,0.3596,0,NaN,0,0,0,0
12.145,0.3583,0.35801,0,NaN,0,0,0,0
12.195,0.35635,0.35608,0,NaN,0,0,0,0
12.246,0.35445,0.35418,0,NaN,0,0,0,0
12.296,0.35296,0.35269,0,NaN,0,0,0,0
12.346,0.35218,0.35191,0,NaN,0,0,0,0
12.396,0.35225,0.35198,0,NaN,0,0,0,0
12.446,0.35316,0.35289,0,NaN,0,0,0,0
12.497,0.35476,0.35446,0,NaN,0,0,0,0
12.547,0.35673,0.35639,0,NaN,0,0,0,0
12.597,0.35867,0.35829,0,NaN,0,0,0,0
12.647,0.3602,0.3598,0,NaN,0,0,0,0
12.697,0.361,0.36061,0,NaN,0,0,0,0
12.748,0.36091,0.36056,0,NaN,0,0,0,0
12.798,0.35998,0.35967,0,NaN,0,0,0,0
12.848,0.35839,0.35811,0,NaN,0,0,0,0
12.898,0.35645,0.35618,0,NaN,0,0,0,0
12.948,0.35455,0.35428,0,NaN,0,0,0,0
12.998,0.35304,0.35276,0,NaN,0,0,0,0
13.049,0.35221,0.35193,0,NaN,0,0,0,0
13.099,0.35223,0.35195,0,NaN,0,0,0,0
13.149,0.35311,0.35282,0,NaN,0,0,0,0
13.199,0.35468,0.35437,0,NaN,0,0,0,0
13.249,0.35664,0.35629,0,NaN,0,0,0,0
13.3,0.35858,0.3582,0,NaN,0,0,0,0
13.35,0.36013,0.35973,0,NaN,0,0,0,0
13.4,0.36095,0.36058,0,NaN,0,0,0,0
13.45,0.36091,0.36058,0,NaN,0,0,0,0
13.5,0.36003,0.35973,0,NaN,0,0,0,0
13.551,0.35848,0.3582,0,NaN,0,0,0,0
13.601,0.35656,0.35629,0,NaN,0,0,0,0
13.651,0.35465,0.35437,0,NaN,0,0,0,0
13.701,0.35311,0.35282,0,NaN,0,0,0,0
13.751,0.35224,0.35195,0,NaN,0,0,0,0
13.801,0.35221,0.35193,0,NaN,0,0,0,0
13.852,0.35305,0.35276,0,NaN,0,0,0,0
13.902,0.35459,0.35427,0,NaN,0,0,0,0
13.952,0.35654,0.35618,0,NaN,0,0,0,0
14.002,0.35849,0.35811,0,NaN,0,0,0,0
14.052,0.36004,0.35967,0,NaN,0,0,0,0
14.103,0.36091,0.36056,0,NaN,0,0,0,0
14.153,0.36092,0.36061,0,NaN,0,0,0,0
14.203,0.36008,0.3598,0,NaN,0,0,0,0
14.253,0.35857,0.3583,0,NaN,0,0,0,0
14.303,0.35668,0.35639,0,NaN,0,0,0,0
14.354,0.35476,0.35446,0,NaN,0,0,0,0
14.404,0.35319,0.35289,0,NaN,0,0,0,0
14.454,0.35227,0.35198,0,NaN,0,0,0,0
14.504,0.3522,0.35191,0,NaN,0,0,0,0
14.554,0.35299,0.35269,0,NaN,0,0,0,0
14.604,0.35451,0.35418,0,NaN,0,0,0,0
14.655,0.35644,0.35608,0,NaN,0,0,0,0
14.705,0.35838,0.35801,0,NaN,0,0,0,0
14.755,0.35995,0.3596,0,NaN,0,0,0,0
14.805,0.36086,0.36053,0,NaN,0,0,0,0
14.855,0.36092,0.36063,0,NaN,0,0,0,0
14.906,0.36014,0.35986,0,NaN,0,0,0,0
14.956,0.35868,0.35839,0,NaN,0,0,0,0
15.006,0.3568,0.3565,0,NaN,0,0,0,0
15.056,0.35487,0.35456,0,NaN,0,0,0,0
15.106,0.35327,0.35296,0,NaN,0,0,0,0
15.157,0.3523,0.352,0,NaN,0,0,0,0
15.207,0.35218,0.35189,0,NaN,0,0,0,0
15.257,0.35294,0.35263,0,NaN,0,0,0,0
15.307,0.35442,0.35409,0,NaN,0,0,0,0
15.357,0.35633,0.35597,0,NaN,0,0,0,0
15.407,0.35827,0.35791,0,NaN,0,0,0,0
15.458,0.35986,0.35953,0,NaN,0,0,0,0
15.508,0.36081,0.3605,0,NaN,0,0,0,0
15.558,0.36093,0.36064,0,NaN,0,0,0,0
15.608,0.36021,0.35992,0,NaN,0,0,0,0
15.658,0.35878,0.35848,0,NaN,0,0,0,0
15.709,0.35692,0.3566,0,NaN,0,0,0,0
15.759,0.35499,0.35466,0,NaN,0,0,0,0
15.809,0.35335,0.35303,0,NaN,0,0,0,0
15.859,0.35234,0.35203,0,NaN,0,0,0,0
15.909,0.35217,0.35187,0,NaN,0,0,0,0
15.96,0.35288,0.35257,0,NaN,0,0,0,0
16.01,0.35433,0.354,0,NaN,0,0,0,0
16.06,0.35621,0.35587,0,NaN,0,0,0,0
16.11,0.35815,0.35782,0,NaN,0,0,0,0
16.16,0.35977,0.35946,0,NaN,0,0,0,0
16.21,0.36076,0.36047,0,NaN,0,0,0,0
16.261,0.36094,0.36066,0,NaN,0,0,0,0
16.311,0.36028,0.35998,0,NaN,0,0,0,0
16.361,0.35889,0.35857,0,NaN,0,0,0,0
16.411,0.35705,0.35671,0,NaN,0,0,0,0
16.461,0.35509,0.35476,0,NaN,0,0,0,0
16.512,0.35342,0.3531,0,NaN,0,0,0,0
16.562,0.35237,0.35207,0,NaN,0,0,0,0
16.612,0.35216,0.35186,0,NaN,0,0,0,0
16.662,0.35283,0.35252,0,NaN,0,0,0,0
16.712,0.35424,0.35391,0,NaN,0,0,0,0
16.763,0.35609,0.35577,0,NaN,0,0,0,0
16.813,0.35803,0.35772,0,NaN,0,0,0,0
16.863,0.35968,0.35939,0,NaN,0,0,0,0
16.913,0.36072,0.36044,0,NaN,0,0,0,0
16.963,0.36096,0.36067,0,NaN,0,0,0,0
17.013,0.36035,0.36003,0,NaN,0,0,0,0
17.064,0.359,0.35866,0,NaN,0,0,0,0
17.114,0.35717,0.35681,0,NaN,0,0,0,0
17.164,0.3552,0.35485,0,NaN,0,0,0,0
17.214,0.35349,0.35317,0,NaN,0,0,0,0
17.264,0.3524,0.3521,0,NaN,0,0,0,0
17.315,0.35214,0.35185,0,NaN,0,0,0,0
17.365,0.35277,0.35246,0,NaN,0,0,0,0
17.415,0.35414,0.35382,0,NaN,0,0,0,0
17.465,0.35597,0.35566,0,NaN,0,0,0,0
17.515,0.35791,0.35762,0,NaN,0,0,0,0
17.565,0.35959,0.35931,0,NaN,0,0,0,0
17.616,0.36069,0.3604,0,NaN,0,0,0,0
17.666,0.36099,0.36068,0,NaN,0,0,0,0
17.716,0.36043,0.36009,0,NaN,0,0,0,0
17.766,0.35911,0.35874,0,NaN,0,0,0,0
17.816,0.35728,0.35691,0,NaN,0,0,0,0
17.867,0.3553,0.35495,0,NaN,0,0,0,0
17.917,0.35356,0.35325,0,NaN,0,0,0,0
17.967,0.35243,0.35214,0,NaN,0,0,0,0
18.017,0.35213,0.35184,0,NaN,0,0,0,0
18.067,0.35271,0.35241,0,NaN,0,0,0,0
18.118,0.35404,0.35374,0,NaN,0,0,0,0
18.168,0.35585,0.35556,0,NaN,0,0,0,0
18.218,0.3578,0.35752,0,NaN,0,0,0,0
18.268,0.35951,0.35923,0,NaN,0,0,0,0
18.318,0.36066,0.36036,0,NaN,0,0,0,0
18.368,0.36101,0.36069,0,NaN,0,0,0,0
18.419,0.3605,0.36014,0,NaN,0,0,0,0
18.469,0.35921,0.35883,0,NaN,0,0,0,0
18.519,0.35739,0.35702,0,NaN,0,0,0,0
18.569,0.35539,0.35505,0,NaN,0,0,0,0
18.619,0.35363,0.35333,0,NaN,0,0,0,0
18.67,0.35247,0.35218,0,NaN,0,0,0,0
18.72,0.35212,0.35183,0,NaN,0,0,0,0
18.77,0.35265,0.35236,0,NaN,0,0,0,0
18.82,0.35394,0.35365,0,NaN,0,0,0,0
18.87,0.35573,0.35546,0,NaN,0,0,0,0
18.921,0.35769,0.35742,0,NaN,0,0,0,0
18.971,0.35944,0.35916,0,NaN,0,0,0,0
19.021,0.36063,0.36032,0,NaN,0,0,0,0
19.071,0.36104,0.36069,0,NaN,0,0,0,0
19.121,0.36057,0.36019,0,NaN,0,0,0,0
19.171,0.35931,0.35891,0,NaN,0,0,0,0
19.222,0.35749,0.35712,0,NaN,0,0,0,0
19.272,0.35548,0.35515,0,NaN,0,0,0,0
19.322,0.3537,0.35341,0,NaN,0,0,0,0
19.372,0.3525,0.35222,0,NaN,0,0,0,0
19.422,0.35211,0.35183,0,NaN,0,0,0,0
19.473,0.35259,0.35231,0,NaN,0,0,0,0
19.523,0.35384,0.35357,0,NaN,0,0,0,0
19.573,0.35562,0.35535,0,NaN,0,0,0,0
19.623,0.35759,0.35732,0,NaN,0,0,0,0
19.673,0.35937,0.35908,0,NaN,0,0,0,0
19.724,0.36061,0.36028,0,NaN,0,0,0,0
19.774,0.36107,0.36069,0,NaN,0,0,0,0
19.824,0.36064,0.36024,0,NaN,0,0,0,0
19.874,0.35939,0.359,0,NaN,0,0,0,0
19.924,0.35758,0.35722,0,NaN,0,0,0,0
19.974,0.35557,0.35525,0,NaN,0,0,0,0
20.025,0.35377,0.35349,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_nsubs4_subs_energy.csv <==
0.029038,0.37032,0.37031,0,NaN,0,0,0,0
0.058076,0.37022,0.37021,0,NaN,0,0,0,0
0.087115,0.37002,0.37002,0,NaN,0,0,0,0
0.11615,0.36974,0.36974,0,NaN,0,0,0,0
0.14519,0.3694,0.3694,0,NaN,0,0,0,0
0.17423,0.36902,0.36902,0,NaN,0,0,0,0
0.20327,0.36863,0.36863,0,NaN,0,0,0,0
0.23231,0.36824,0.36824,0,NaN,0,0,0,0
0.26134,0.3679,0.36789,0,NaN,0,0,0,0
0.29038,0.36761,0.36761,0,NaN,0,0,0,0
0.31942,0.3674,0.3674,0,NaN,0,0,0,0
0.34846,0.36728,0.36728,0,NaN,0,0,0,0
0.3775,0.36726,0.36726,0,NaN,0,0,0,0
0.40653,0.36735,0.36735,0,NaN,0,0,0,0
0.43557,0.36753,0.36753,0,NaN,0,0,0,0
0.46461,0.36779,0.36779,0,NaN,0,0,0,0
0.49365,0.36812,0.36812,0,NaN,0,0,0,0
0.52269,0.3685,0.36849,0,NaN,0,0,0,0
0.55173,0.36889,0.36889,0,NaN,0,0,0,0
0.58076,0.36928,0.36928,0,NaN,0,0,0,0
0.6098,0.36964,0.36963,0,NaN,0,0,0,0
0.63884,0.36994,0.36993,0,NaN,0,0,0,0
0.66788,0.37016,0.37016,0,NaN,0,0,0,0
0.69692,0.37029,0.37029,0,NaN,0,0,0,0
0.72595,0.37033,0.37032,0,NaN,0,0,0,0
0.75499,0.37026,0.37026,0,NaN,0,0,0,0
0.78403,0.3701,0.37009,0,NaN,0,0,0,0
0.81307,0.36984,0.36984,0,NaN,0,0,0,0
0.84211,0.36952,0.36952,0,NaN,0,0,0,0
0.87115,0.36915,0.36915,0,NaN,0,0,0,0
0.90018,0.36876,0.36876,0,NaN,0,0,0,0
0.92922,0.36837,0.36837,0,NaN,0,0,0,0
0.95826,0.36801,0.368,0,NaN,0,0,0,0
0.9873,0.3677,0.36769,0,NaN,0,0,0,0
1.0163,0.36746,0.36746,0,NaN,0,0,0,0
1.0454,0.36731,0.36731,0,NaN,0,0,0,0
1.0744,0.36726,0.36726,0,NaN,0,0,0,0
1.1035,0.36731,0.36731,0,NaN,0,0,0,0
1.1325,0.36746,0.36746,0,NaN,0,0,0,0
1.1615,0.3677,0.36769,0,NaN,0,0,0,0
1.1906,0.36801,0.368,0,NaN,0,0,0,0
1.2196,0.36837,0.36837,0,NaN,0,0,0,0
1.2486,0.36876,0.36876,0,NaN,0,0,0,0
1.2777,0.36915,0.36915,0,NaN,0,0,0,0
1.3067,0.36952,0.36952,0,NaN,0,0,0,0
1.3358,0.36984,0.36984,0,NaN,0,0,0,0
1.3648,0.3701,0.37009,0,NaN,0,0,0,0
1.3938,0.37026,0.37026,0,NaN,0,0,0,0
1.4229,0.37033,0.37032,0,NaN,0,0,0,0
1.4519,0.37029,0.37029,0,NaN,0,0,0,0
1.4809,0.37016,0.37016,0,NaN,0,0,0,0
1.51,0.36994,0.36993,0,NaN,0,0,0,0
1.539,0.36964,0.36963,0,NaN,0,0,0,0
1.5681,0.36928,0.36928,0,NaN,0,0,0,0
1.5971,0.36889,0.36889,0,NaN,0,0,0,0
1.6261,0.3685,0.3685,0,NaN,0,0,0,0
1.6552,0.36812,0.36812,0,NaN,0,0,0,0
1.6842,0.36779,0.36779,0,NaN,0,0,0,0
1.7133,0.36753,0.36753,0,NaN,0,0,0,0
1.7423,0.36735,0.36735,0,NaN,0,0,0,0
1.7713,0.36726,0.36726,0,NaN,0,0,0,0
1.8004,0.36728,0.36728,0,NaN,0,0,0,0
1.8294,0.3674,0.3674,0,NaN,0,0,0,0
1.8584,0.36761,0.3676,0,NaN,0,0,0,0
1.8875,0.3679,0.36789,0,NaN,0,0,0,0
1.9165,0.36824,0.36824,0,NaN,0,0,0,0
1.9456,0.36863,0.36862,0,NaN,0,0,0,0
1.9746,0.36902,0.36902,0,NaN,0,0,0,0
2.0036,0.3694,0.3694,0,NaN,0,0,0,0
2.0327,0.36974,0.36974,0,NaN,0,0,0,0
2.0617,0.37002,0.37002,0,NaN,0,0,0,0
2.0907,0.37022,0.37021,0,NaN,0,0,0,0
2.1198,0.37032,0.37031,0,NaN,0,0,0,0
2.1488,0.37032,0.37031,0,NaN,0,0,0,0
2.1779,0.37022,0.37021,0,NaN,0,0,0,0
2.2069,0.37002,0.37002,0,NaN,0,0,0,0
2.2359,0.36974,0.36974,0,NaN,0,0,0,0
2.265,0.3694,0.3694,0,NaN,0,0,0,0
2.294,0.36902,0.36902,0,NaN,0,0,0,0
2.3231,0.36863,0.36863,0,NaN,0,0,0,0
2.3521,0.36825,0.36824,0,NaN,0,0,0,0
2.3811,0.3679,0.36789,0,NaN,0,0,0,0
2.4102,0.36761,0.36761,0,NaN,0,0,0,0
2.4392,0.3674,0.3674,0,NaN,0,0,0,0
2.4682,0.36728,0.36728,0,NaN,0,0,0,0
2.4973,0.36726,0.36726,0,NaN,0,0,0,0
2.5263,0.36735,0.36735,0,NaN,0,0,0,0
2.5554,0.36753,0.36753,0,NaN,0,0,0,0
2.5844,0.36779,0.36779,0,NaN,0,0,0,0
2.6134,0.36812,0.36812,0,NaN,0,0,0,0
2.6425,0.3685,0.36849,0,NaN,0,0,0,0
2.6715,0.36889,0.36889,0,NaN,0,0,0,0
2.7005,0.36928,0.36928,0,NaN,0,0,0,0
2.7296,0.36964,0.36963,0,NaN,0,0,0,0
2.7586,0.36994,0.36993,0,NaN,0,0,0,0
2.7877,0.37016,0.37016,0,NaN,0,0,0,0
2.8167,0.37029,0.37029,0,NaN,0,0,0,0
2.8457,0.37033,0.37032,0,NaN,0,0,0,0
2.8748,0.37026,0.37026,0,NaN,0,0,0,0
2.9038,0.3701,0.37009,0,NaN,0,0,0,0
2.9329,0.36984,0.36984,0,NaN,0,0,0,0
2.9619,0.36952,0.36952,0,NaN,0,0,0,0
2.9909,0.36915,0.36915,0,NaN,0,0,0,0
3.02,0.36876,0.36876,0,NaN,0,0,0,0
3.049,0.36837,0.36837,0,NaN,0,0,0,0
3.078,0.36801,0.368,0,NaN,0,0,0,0
3.1071,0.3677,0.36769,0,NaN,0,0,0,0
3.1361,0.36746,0.36746,0,NaN,0,0,0,0
3.1652,0.36731,0.36731,0,NaN,0,0,0,0
3.1942,0.36726,0.36726,0,NaN,0,0,0,0
3.2232,0.36731,0.36731,0,NaN,0,0,0,0
3.2523,0.36746,0.36746,0,NaN,0,0,0,0
3.2813,0.3677,0.36769,0,NaN,0,0,0,0
3.3104,0.36801,0.368,0,NaN,0,0,0,0
3.3394,0.36837,0.36837,0,NaN,0,0,0,0
3.3684,0.36876,0.36876,0,NaN,0,0,0,0
3.3975,0.36915,0.36915,0,NaN,0,0,0,0
3.4265,0.36952,0.36952,0,NaN,0,0,0,0
3.4555,0.36984,0.36984,0,NaN,0,0,0,0
3.4846,0.37009,0.37009,0,NaN,0,0,0,0
3.5136,0.37026,0.37026,0,NaN,0,0,0,0
3.5427,0.37033,0.37032,0,NaN,0,0,0,0
3.5717,0.37029,0.37029,0,NaN,0,0,0,0
3.6007,0.37016,0.37016,0,NaN,0,0,0,0
3.6298,0.36994,0.36993,0,NaN,0,0,0,0
3.6588,0.36964,0.36963,0,NaN,0,0,0,0
3.6878,0.36928,0.36928,0,NaN,0,0,0,0
3.7169,0.36889,0.36889,0,NaN,0,0,0,0
3.7459,0.3685,0.3685,0,NaN,0,0,0,0
3.775,0.36812,0.36812,0,NaN,0,0,0,0
3.804,0.36779,0.36779,0,NaN,0,0,0,0
3.833,0.36753,0.36753,0,NaN,0,0,0,0
3.8621,0.36735,0.36735,0,NaN,0,0,0,0
3.8911,0.36726,0.36726,0,NaN,0,0,0,0
3.9202,0.36728,0.36728,0,NaN,0,0,0,0
3.9492,0.3674,0.36739,0,NaN,0,0,0,0
3.9782,0.36761,0.3676,0,NaN,0,0,0,0
4.0073,0.3679,0.36789,0,NaN,0,0,0,0
4.0363,0.36824,0.36824,0,NaN,0,0,0,0
4.0653,0.36863,0.36862,0,NaN,0,0,0,0
4.0944,0.36902,0.36902,0,NaN,0,0,0,0
4.1234,0.3694,0.3694,0,NaN,0,0,0,0
4.1525,0.36974,0.36974,0,NaN,0,0,0,0
4.1815,0.37002,0.37002,0,NaN,0,0,0,0
4.2105,0.37022,0.37021,0,NaN,0,0,0,0
4.2396,0.37032,0.37031,0,NaN,0,0,0,0
4.2686,0.37032,0.37031,0,NaN,0,0,0,0
4.2976,0.37022,0.37021,0,NaN,0,0,0,0
4.3267,0.37002,0.37002,0,NaN,0,0,0,0
4.3557,0.36974,0.36974,0,NaN,0,0,0,0
4.3848,0.36941,0.3694,0,NaN,0,0,0,0
4.4138,0.36903,0.36902,0,NaN,0,0,0,0
4.4428,0.36863,0.36863,0,NaN,0,0,0,0
4.4719,0.36825,0.36824,0,NaN,0,0,0,0
4.5009,0.3679,0.36789,0,NaN,0,0,0,0
4.53,0.36761,0.36761,0,NaN,0,0,0,0
4.559,0.3674,0.3674,0,NaN,0,0,0,0
4.588,0.36728,0.36728,0,NaN,0,0,0,0
4.6171,0.36726,0.36726,0,NaN,0,0,0,0
4.6461,0.36735,0.36735,0,NaN,0,0,0,0
4.6751,0.36753,0.36752,0,NaN,0,0,0,0
4.7042,0.36779,0.36779,0,NaN,0,0,0,0
4.7332,0.36812,0.36812,0,NaN,0,0,0,0
4.7623,0.3685,0.36849,0,NaN,0,0,0,0
4.7913,0.36889,0.36889,0,NaN,0,0,0,0
4.8203,0.36928,0.36928,0,NaN,0,0,0,0
4.8494,0.36964,0.36963,0,NaN,0,0,0,0
4.8784,0.36994,0.36993,0,NaN,0,0,0,0
4.9075,0.37016,0.37016,0,NaN,0,0,0,0
4.9365,0.37029,0.37029,0,NaN,0,0,0,0
4.9655,0.37033,0.37032,0,NaN,0,0,0,0
4.9946,0.37026,0.37026,0,NaN,0,0,0,0
5.0236,0.3701,0.37009,0,NaN,0,0,0,0
5.0526,0.36985,0.36984,0,NaN,0,0,0,0
5.0817,0.36952,0.36952,0,NaN,0,0,0,0
5.1107,0.36916,0.36915,0,NaN,0,0,0,0
5.1398,0.36876,0.36876,0,NaN,0,0,0,0
5.1688,0.36837,0.36837,0,NaN,0,0,0,0
5.1978,0.36801,0.36801,0,NaN,0,0,0,0
5.2269,0.3677,0.36769,0,NaN,0,0,0,0
5.2559,0.36746,0.36746,0,NaN,0,0,0,0
5.2849,0.36731,0.36731,0,NaN,0,0,0,0
5.314,0.36726,0.36726,0,NaN,0,0,0,0
5.343,0.36731,0.36731,0,NaN,0,0,0,0
5.3721,0.36746,0.36745,0,NaN,0,0,0,0
5.4011,0.3677,0.36769,0,NaN,0,0,0,0
5.4301,0.36801,0.368,0,NaN,0,0,0,0
5.4592,0.36837,0.36836,0,NaN,0,0,0,0
5.4882,0.36876,0.36876,0,NaN,0,0,0,0
5.5173,0.36915,0.36915,0,NaN,0,0,0,0
5.5463,0.36952,0.36952,0,NaN,0,0,0,0
5.5753,0.36984,0.36984,0,NaN,0,0,0,0
5.6044,0.37009,0.37009,0,NaN,0,0,0,0
5.6334,0.37026,0.37026,0,NaN,0,0,0,0
5.6624,0.37033,0.37032,0,NaN,0,0,0,0
5.6915,0.37029,0.37029,0,NaN,0,0,0,0
5.7205,0.37016,0.37016,0,NaN,0,0,0,0
5.7496,0.36994,0.36993,0,NaN,0,0,0,0
5.7786,0.36964,0.36963,0,NaN,0,0,0,0
5.8076,0.36928,0.36928,0,NaN,0,0,0,0
5.8367,0.36889,0.36889,0,NaN,0,0,0,0
5.8657,0.3685,0.3685,0,NaN,0,0,0,0
5.8947,0.36812,0.36812,0,NaN,0,0,0,0
5.9238,0.36779,0.36779,0,NaN,0,0,0,0
5.9528,0.36753,0.36753,0,NaN,0,0,0,0
5.9819,0.36735,0.36735,0,NaN,0,0,0,0
6.0109,0.36726,0.36726,0,NaN,0,0,0,0
6.0399,0.36728,0.36728,0,NaN,0,0,0,0
6.069,0.3674,0.36739,0,NaN,0,0,0,0
6.098,0.36761,0.3676,0,NaN,0,0,0,0
6.1271,0.36789,0.36789,0,NaN,0,0,0,0
6.1561,0.36824,0.36824,0,NaN,0,0,0,0
6.1851,0.36863,0.36862,0,NaN,0,0,0,0
6.2142,0.36902,0.36902,0,NaN,0,0,0,0
6.2432,0.3694,0.3694,0,NaN,0,0,0,0
6.2722,0.36974,0.36974,0,NaN,0,0,0,0
6.3013,0.37002,0.37001,0,NaN,0,0,0,0
6.3303,0.37021,0.37021,0,NaN,0,0,0,0
6.3594,0.37032,0.37031,0,NaN,0,0,0,0
6.3884,0.37032,0.37031,0,NaN,0,0,0,0
6.4174,0.37022,0.37021,0,NaN,0,0,0,0
6.4465,0.37002,0.37002,0,NaN,0,0,0,0
6.4755,0.36975,0.36974,0,NaN,0,0,0,0
6.5046,0.36941,0.3694,0,NaN,0,0,0,0
6.5336,0.36903,0.36902,0,NaN,0,0,0,0
6.5626,0.36863,0.36863,0,NaN,0,0,0,0
6.5917,0.36825,0.36824,0,NaN,0,0,0,0
6.6207,0.3679,0.3679,0,NaN,0,0,0,0
6.6497,0.36761,0.36761,0,NaN,0,0,0,0
6.6788,0.3674,0.3674,0,NaN,0,0,0,0
6.7078,0.36728,0.36728,0,NaN,0,0,0,0
6.7369,0.36726,0.36726,0,NaN,0,0,0,0
6.7659,0.36735,0.36734,0,NaN,0,0,0,0
6.7949,0.36753,0.36752,0,NaN,0,0,0,0
6.824,0.36779,0.36779,0,NaN,0,0,0,0
6.853,0.36812,0.36812,0,NaN,0,0,0,0
6.882,0.3685,0.36849,0,NaN,0,0,0,0
6.9111,0.36889,0.36889,0,NaN,0,0,0,0
6.9401,0.36928,0.36927,0,NaN,0,0,0,0
6.9692,0.36963,0.36963,0,NaN,0,0,0,0
6.9982,0.36994,0.36993,0,NaN,0,0,0,0
7.0272,0.37016,0.37015,0,NaN,0,0,0,0
7.0563,0.37029,0.37029,0,NaN,0,0,0,0
7.0853,0.37033,0.37032,0,NaN,0,0,0,0
7.1144,0.37026,0.37026,0,NaN,0,0,0,0
7.1434,0.3701,0.37009,0,NaN,0,0,0,0
7.1724,0.36985,0.36984,0,NaN,0,0,0,0
7.2015,0.36953,0.36952,0,NaN,0,0,0,0
7.2305,0.36916,0.36915,0,NaN,0,0,0,0
7.2595,0.36876,0.36876,0,NaN,0,0,0,0
7.2886,0.36837,0.36837,0,NaN,0,0,0,0
7.3176,0.36801,0.36801,0,NaN,0,0,0,0
7.3467,0.3677,0.36769,0,NaN,0,0,0,0
7.3757,0.36746,0.36746,0,NaN,0,0,0,0
7.4047,0.36731,0.36731,0,NaN,0,0,0,0
7.4338,0.36726,0.36726,0,NaN,0,0,0,0
7.4628,0.36731,0.36731,0,NaN,0,0,0,0
7.4918,0.36746,0.36745,0,NaN,0,0,0,0
7.5209,0.36769,0.36769,0,NaN,0,0,0,0
7.5499,0.368,0.368,0,NaN,0,0,0,0
7.579,0.36837,0.36836,0,NaN,0,0,0,0
7.608,0.36876,0.36875,0,NaN,0,0,0,0
7.637,0.36915,0.36915,0,NaN,0,0,0,0
7.6661,0.36952,0.36952,0,NaN,0,0,0,0
7.6951,0.36984,0.36984,0,NaN,0,0,0,0
7.7242,0.37009,0.37009,0,NaN,0,0,0,0
7.7532,0.37026,0.37025,0,NaN,0,0,0,0
7.7822,0.37033,0.37032,0,NaN,0,0,0,0
7.8113,0.37029,0.37029,0,NaN,0,0,0,0
7.8403,0.37016,0.37016,0,NaN,0,0,0,0
7.8693,0.36994,0.36993,0,NaN,0,0,0,0
7.8984,0.36964,0.36963,0,NaN,0,0,0,0
7.9274,0.36928,0.36928,0,NaN,0,0,0,0
7.9565,0.3689,0.36889,0,NaN,0,0,0,0
7.9855,0.3685,0.3685,0,NaN,0,0,0,0
8.0145,0.36813,0.36812,0,NaN,0,0,0,0
8.0436,0.36779,0.36779,0,NaN,0,0,0,0
8.0726,0.36753,0.36753,0,NaN,0,0,0,0
8.1016,0.36735,0.36735,0,NaN,0,0,0,0
8.1307,0.36726,0.36726,0,NaN,0,0,0,0
8.1597,0.36728,0.36728,0,NaN,0,0,0,0
8.1888,0.3674,0.36739,0,NaN,0,0,0,0
8.2178,0.36761,0.3676,0,NaN,0,0,0,0
8.2468,0.36789,0.36789,0,NaN,0,0,0,0
8.2759,0.36824,0.36824,0,NaN,0,0,0,0
8.3049,0.36863,0.36862,0,NaN,0,0,0,0
8.334,0.36902,0.36902,0,NaN,0,0,0,0
8.363,0.3694,0.3694,0,NaN,0,0,0,0
8.392,0.36974,0.36974,0,NaN,0,0,0,0
8.4211,0.37002,0.37001,0,NaN,0,0,0,0
8.4501,0.37021,0.37021,0,NaN,0,0,0,0
8.4791,0.37032,0.37031,0,NaN,0,0,0,0
8.5082,0.37032,0.37031,0,NaN,0,0,0,0
8.5372,0.37022,0.37021,0,NaN,0,0,0,0
8.5663,0.37002,0.37002,0,NaN,0,0,0,0
8.5953,0.36975,0.36974,0,NaN,0,0,0,0
8.6243,0.36941,0.3694,0,NaN,0,0,0,0
8.6534,0.36903,0.36902,0,NaN,0,0,0,0
8.6824,0.36863,0.36863,0,NaN,0,0,0,0
8.7115,0.36825,0.36824,0,NaN,0,0,0,0
8.7405,0.3679,0.3679,0,NaN,0,0,0,0
8.7695,0.36761,0.36761,0,NaN,0,0,0,0
8.7986,0.3674,0.3674,0,NaN,0,0,0,0
8.8276,0.36728,0.36728,0,NaN,0,0,0,0
8.8566,0.36726,0.36726,0,NaN,0,0,0,0
8.8857,0.36735,0.36734,0,NaN,0,0,0,0
8.9147,0.36753,0.36752,0,NaN,0,0,0,0
8.9438,0.36779,0.36779,0,NaN,0,0,0,0
8.9728,0.36812,0.36812,0,NaN,0,0,0,0
9.0018,0.3685,0.36849,0,NaN,0,0,0,0
9.0309,0.36889,0.36889,0,NaN,0,0,0,0
9.0599,0.36928,0.36927,0,NaN,0,0,0,0
9.0889,0.36963,0.36963,0,NaN,0,0,0,0
9.118,0.36993,0.36993,0,NaN,0,0,0,0
9.147,0.37016,0.37015,0,NaN,0,0,0,0
9.1761,0.37029,0.37029,0,NaN,0,0,0,0
9.2051,0.37033,0.37032,0,NaN,0,0,0,0
9.2341,0.37026,0.37026,0,NaN,0,0,0,0
9.2632,0.3701,0.37009,0,NaN,0,0,0,0
9.2922,0.36985,0.36984,0,NaN,0,0,0,0
9.3213,0.36953,0.36952,0,NaN,0,0,0,0
9.3503,0.36916,0.36915,0,NaN,0,0,0,0
9.3793,0.36876,0.36876,0,NaN,0,0,0,0
9.4084,0.36837,0.36837,0,NaN,0,0,0,0
9.4374,0.36801,0.36801,0,NaN,0,0,0,0
9.4664,0.3677,0.3677,0,NaN,0,0,0,0
9.4955,0.36746,0.36746,0,NaN,0,0,0,0
9.5245,0.36731,0.36731,0,NaN,0,0,0,0
9.5536,0.36726,0.36726,0,NaN,0,0,0,0
9.5826,0.36731,0.36731,0,NaN,0,0,0,0
9.6116,0.36746,0.36745,0,NaN,0,0,0,0
9.6407,0.36769,0.36769,0,NaN,0,0,0,0
9.6697,0.368,0.368,0,NaN,0,0,0,0
9.6987,0.36837,0.36836,0,NaN,0,0,0,0
9.7278,0.36876,0.36875,0,NaN,0,0,0,0
9.7568,0.36915,0.36915,0,NaN,0,0,0,0
9.7859,0.36952,0.36952,0,NaN,0,0,0,0
9.8149,0.36984,0.36984,0,NaN,0,0,0,0
9.8439,0.37009,0.37009,0,NaN,0,0,0,0
9.873,0.37026,0.37025,0,NaN,0,0,0,0
9.902,0.37033,0.37032,0,NaN,0,0,0,0
9.9311,0.37029,0.37029,0,NaN,0,0,0,0
9.9601,0.37016,0.37016,0,NaN,0,0,0,0
9.9891,0.36994,0.36993,0,NaN,0,0,0,0
10.018,0.36964,0.36963,0,NaN,0,0,0,0
10.047,0.36928,0.36928,0,NaN,0,0,0,0
10.076,0.3689,0.36889,0,NaN,0,0,0,0
10.105,0.3685,0.3685,0,NaN,0,0,0,0
10.134,0.36813,0.36812,0,NaN,0,0,0,0
10.163,0.36779,0.36779,0,NaN,0,0,0,0
10.192,0.36753,0.36753,0,NaN,0,0,0,0
10.221,0.36735,0.36735,0,NaN,0,0,0,0
10.25,0.36726,0.36726,0,NaN,0,0,0,0
10.28,0.36728,0.36728,0,NaN,0,0,0,0
10.309,0.3674,0.36739,0,NaN,0,0,0,0
10.338,0.36761,0.3676,0,NaN,0,0,0,0
10.367,0.36789,0.36789,0,NaN,0,0,0,0
10.396,0.36824,0.36824,0,NaN,0,0,0,0
10.425,0.36863,0.36862,0,NaN,0,0,0,0
10.454,0.36902,0.36902,0,NaN,0,0,0,0
10.483,0.3694,0.3694,0,NaN,0,0,0,0
10.512,0.36974,0.36974,0,NaN,0,0,0,0
10.541,0.37002,0.37001,0,NaN,0,0,0,0
10.57,0.37021,0.37021,0,NaN,0,0,0,0
10.599,0.37032,0.37031,0,NaN,0,0,0,0
10.628,0.37032,0.37031,0,NaN,0,0,0,0
10.657,0.37022,0.37021,0,NaN,0,0,0,0
10.686,0.37002,0.37002,0,NaN,0,0,0,0
10.715,0.36975,0.36974,0,NaN,0,0,0,0
10.744,0.36941,0.3694,0,NaN,0,0,0,0
10.773,0.36903,0.36902,0,NaN,0,0,0,0
10.802,0.36863,0.36863,0,NaN,0,0,0,0
10.831,0.36825,0.36824,0,NaN,0,0,0,0
10.86,0.3679,0.3679,0,NaN,0,0,0,0
10.889,0.36761,0.36761,0,NaN,0,0,0,0
10.918,0.3674,0.3674,0,NaN,0,0,0,0
10.947,0.36728,0.36728,0,NaN,0,0,0,0
10.976,0.36726,0.36726,0,NaN,0,0,0,0
11.005,0.36735,0.36734,0,NaN,0,0,0,0
11.035,0.36753,0.36752,0,NaN,0,0,0,0
11.064,0.36779,0.36779,0,NaN,0,0,0,0
11.093,0.36812,0.36812,0,NaN,0,0,0,0
11.122,0.36849,0.36849,0,NaN,0,0,0,0
11.151,0.36889,0.36889,0,NaN,0,0,0,0
11.18,0.36928,0.36927,0,NaN,0,0,0,0
11.209,0.36963,0.36963,0,NaN,0,0,0,0
11.238,0.36993,0.36993,0,NaN,0,0,0,0
11.267,0.37016,0.37015,0,NaN,0,0,0,0
11.296,0.37029,0.37029,0,NaN,0,0,0,0
11.325,0.37033,0.37032,0,NaN,0,0,0,0
11.354,0.37026,0.37026,0,NaN,0,0,0,0
11.383,0.3701,0.37009,0,NaN,0,0,0,0
11.412,0.36985,0.36984,0,NaN,0,0,0,0
11.441,0.36953,0.36952,0,NaN,0,0,0,0
11.47,0.36916,0.36915,0,NaN,0,0,0,0
11.499,0.36876,0.36876,0,NaN,0,0,0,0
11.528,0.36837,0.36837,0,NaN,0,0,0,0
11.557,0.36801,0.36801,0,NaN,0,0,0,0
11.586,0.3677,0.3677,0,NaN,0,0,0,0
11.615,0.36746,0.36746,0,NaN,0,0,0,0
11.644,0.36731,0.36731,0,NaN,0,0,0,0
11.673,0.36726,0.36726,0,NaN,0,0,0,0
11.702,0.36731,0.36731,0,NaN,0,0,0,0
11.731,0.36746,0.36745,0,NaN,0,0,0,0
11.76,0.36769,0.36769,0,NaN,0,0,0,0
11.789,0.368,0.368,0,NaN,0,0,0,0
11.819,0.36837,0.36836,0,NaN,0,0,0,0
11.848,0.36876,0.36875,0,NaN,0,0,0,0
11.877,0.36915,0.36915,0,NaN,0,0,0,0
11.906,0.36952,0.36952,0,NaN,0,0,0,0
11.935,0.36984,0.36984,0,NaN,0,0,0,0
11.964,0.37009,0.37009,0,NaN,0,0,0,0
11.993,0.37026,0.37025,0,NaN,0,0,0,0
12.022,0.37033,0.37032,0,NaN,0,0,0,0
12.051,0.37029,0.37029,0,NaN,0,0,0,0
12.08,0.37016,0.37016,0,NaN,0,0,0,0
12.109,0.36994,0.36993,0,NaN,0,0,0,0
12.138,0.36964,0.36964,0,NaN,0,0,0,0
12.167,0.36928,0.36928,0,NaN,0,0,0,0
12.196,0.3689,0.36889,0,NaN,0,0,0,0
12.225,0.3685,0.3685,0,NaN,0,0,0,0
12.254,0.36813,0.36812,0,NaN,0,0,0,0
12.283,0.3678,0.36779,0,NaN,0,0,0,0
12.312,0.36753,0.36753,0,NaN,0,0,0,0
12.341,0.36735,0.36735,0,NaN,0,0,0,0
12.37,0.36726,0.36726,0,NaN,0,0,0,0
12.399,0.36728,0.36728,0,NaN,0,0,0,0
12.428,0.3674,0.36739,0,NaN,0,0,0,0
12.457,0.36761,0.3676,0,NaN,0,0,0,0
12.486,0.36789,0.36789,0,NaN,0,0,0,0
12.515,0.36824,0.36824,0,NaN,0,0,0,0
12.544,0.36863,0.36862,0,NaN,0,0,0,0
12.574,0.36902,0.36902,0,NaN,0,0,0,0
12.603,0.3694,0.3694,0,NaN,0,0,0,0
12.632,0.36974,0.36974,0,NaN,0,0,0,0
12.661,0.37002,0.37001,0,NaN,0,0,0,0
12.69,0.37021,0.37021,0,NaN,0,0,0,0
12.719,0.37032,0.37031,0,NaN,0,0,0,0
12.748,0.37032,0.37031,0,NaN,0,0,0,0
12.777,0.37022,0.37021,0,NaN,0,0,0,0
12.806,0.37002,0.37002,0,NaN,0,0,0,0
12.835,0.36975,0.36974,0,NaN,0,0,0,0
12.864,0.36941,0.3694,0,NaN,0,0,0,0
12.893,0.36903,0.36902,0,NaN,0,0,0,0
12.922,0.36863,0.36863,0,NaN,0,0,0,0
12.951,0.36825,0.36824,0,NaN,0,0,0,0
12.98,0.3679,0.3679,0,NaN,0,0,0,0
13.009,0.36761,0.36761,0,NaN,0,0,0,0
13.038,0.3674,0.3674,0,NaN,0,0,0,0
13.067,0.36728,0.36728,0,NaN,0,0,0,0
13.096,0.36726,0.36726,0,NaN,0,0,0,0
13.125,0.36735,0.36734,0,NaN,0,0,0,0
13.154,0.36753,0.36752,0,NaN,0,0,0,0
13.183,0.36779,0.36779,0,NaN,0,0,0,0
13.212,0.36812,0.36812,0,NaN,0,0,0,0
13.241,0.36849,0.36849,0,NaN,0,0,0,0
13.27,0.36889,0.36889,0,NaN,0,0,0,0
13.299,0.36928,0.36927,0,NaN,0,0,0,0
13.329,0.36963,0.36963,0,NaN,0,0,0,0
13.358,0.36993,0.36993,0,NaN,0,0,0,0
13.387,0.37016,0.37015,0,NaN,0,0,0,0
13.416,0.37029,0.37029,0,NaN,0,0,0,0
13.445,0.37033,0.37032,0,NaN,0,0,0,0
13.474,0.37026,0.37026,0,NaN,0,0,0,0
13.503,0.3701,0.37009,0,NaN,0,0,0,0
13.532,0.36985,0.36984,0,NaN,0,0,0,0
13.561,0.36953,0.36952,0,NaN,0,0,0,0
13.59,0.36916,0.36915,0,NaN,0,0,0,0
13.619,0.36876,0.36876,0,NaN,0,0,0,0
13.648,0.36837,0.36837,0,NaN,0,0,0,0
13.677,0.36801,0.36801,0,NaN,0,0,0,0
13.706,0.3677,0.3677,0,NaN,0,0,0,0
13.735,0.36746,0.36746,0,NaN,0,0,0,0
13.764,0.36731,0.36731,0,NaN,0,0,0,0
13.793,0.36726,0.36726,0,NaN,0,0,0,0
13.822,0.36731,0.36731,0,NaN,0,0,0,0
13.851,0.36746,0.36745,0,NaN,0,0,0,0
13.88,0.36769,0.36769,0,NaN,0,0,0,0
13.909,0.368,0.368,0,NaN,0,0,0,0
13.938,0.36837,0.36836,0,NaN,0,0,0,0
13.967,0.36876,0.36875,0,NaN,0,0,0,0
13.996,0.36915,0.36915,0,NaN,0,0,0,0
14.025,0.36952,0.36952,0,NaN,0,0,0,0
14.054,0.36984,0.36984,0,NaN,0,0,0,0
14.084,0.37009,0.37009,0,NaN,0,0,0,0
14.113,0.37026,0.37025,0,NaN,0,0,0,0
14.142,0.37033,0.37032,0,NaN,0,0,0,0
14.171,0.37029,0.37029,0,NaN,0,0,0,0
14.2,0.37016,0.37016,0,NaN,0,0,0,0
14.229,0.36994,0.36993,0,NaN,0,0,0,0
14.258,0.36964,0.36964,0,NaN,0,0,0,0
14.287,0.36928,0.36928,0,NaN,0,0,0,0
14.316,0.3689,0.36889,0,NaN,0,0,0,0
14.345,0.3685,0.3685,0,NaN,0,0,0,0
14.374,0.36813,0.36812,0,NaN,0,0,0,0
14.403,0.3678,0.36779,0,NaN,0,0,0,0
14.432,0.36753,0.36753,0,NaN,0,0,0,0
14.461,0.36735,0.36735,0,NaN,0,0,0,0
14.49,0.36726,0.36726,0,NaN,0,0,0,0
14.519,0.36728,0.36728,0,NaN,0,0,0,0
14.548,0.3674,0.36739,0,NaN,0,0,0,0
14.577,0.36761,0.3676,0,NaN,0,0,0,0
14.606,0.36789,0.36789,0,NaN,0,0,0,0
14.635,0.36824,0.36824,0,NaN,0,0,0,0
14.664,0.36862,0.36862,0,NaN,0,0,0,0
14.693,0.36902,0.36902,0,NaN,0,0,0,0
14.722,0.3694,0.3694,0,NaN,0,0,0,0
14.751,0.36974,0.36974,0,NaN,0,0,0,0
14.78,0.37002,0.37001,0,NaN,0,0,0,0
14.809,0.37021,0.37021,0,NaN,0,0,0,0
14.839,0.37032,0.37031,0,NaN,0,0,0,0
14.868,0.37032,0.37031,0,NaN,0,0,0,0
14.897,0.37022,0.37021,0,NaN,0,0,0,0
14.926,0.37002,0.37002,0,NaN,0,0,0,0
14.955,0.36975,0.36974,0,NaN,0,0,0,0
14.984,0.36941,0.3694,0,NaN,0,0,0,0
15.013,0.36903,0.36902,0,NaN,0,0,0,0
15.042,0.36863,0.36863,0,NaN,0,0,0,0
15.071,0.36825,0.36825,0,NaN,0,0,0,0
15.1,0.3679,0.3679,0,NaN,0,0,0,0
15.129,0.36761,0.36761,0,NaN,0,0,0,0
15.158,0.3674,0.3674,0,NaN,0,0,0,0
15.187,0.36728,0.36728,0,NaN,0,0,0,0
15.216,0.36726,0.36726,0,NaN,0,0,0,0
15.245,0.36735,0.36734,0,NaN,0,0,0,0
15.274,0.36753,0.36752,0,NaN,0,0,0,0
15.303,0.36779,0.36779,0,NaN,0,0,0,0
15.332,0.36812,0.36812,0,NaN,0,0,0,0
15.361,0.36849,0.36849,0,NaN,0,0,0,0
15.39,0.36889,0.36888,0,NaN,0,0,0,0
15.419,0.36928,0.36927,0,NaN,0,0,0,0
15.448,0.36963,0.36963,0,NaN,0,0,0,0
15.477,0.36993,0.36993,0,NaN,0,0,0,0
15.506,0.37016,0.37015,0,NaN,0,0,0,0
15.535,0.37029,0.37029,0,NaN,0,0,0,0
15.564,0.37033,0.37032,0,NaN,0,0,0,0
15.593,0.37026,0.37026,0,NaN,0,0,0,0
15.623,0.3701,0.37009,0,NaN,0,0,0,0
15.652,0.36985,0.36984,0,NaN,0,0,0,0
15.681,0.36953,0.36952,0,NaN,0,0,0,0
15.71,0.36916,0.36915,0,NaN,0,0,0,0
15.739,0.36877,0.36876,0,NaN,0,0,0,0
15.768,0.36837,0.36837,0,NaN,0,0,0,0
15.797,0.36801,0.36801,0,NaN,0,0,0,0
15.826,0.3677,0.3677,0,NaN,0,0,0,0
15.855,0.36746,0.36746,0,NaN,0,0,0,0
15.884,0.36731,0.36731,0,NaN,0,0,0,0
15.913,0.36726,0.36726,0,NaN,0,0,0,0
15.942,0.36731,0.36731,0,NaN,0,0,0,0
15.971,0.36746,0.36745,0,NaN,0,0,0,0
16,0.36769,0.36769,0,NaN,0,0,0,0
16.029,0.368,0.368,0,NaN,0,0,0,0
16.058,0.36837,0.36836,0,NaN,0,0,0,0
16.087,0.36876,0.36875,0,NaN,0,0,0,0
16.116,0.36915,0.36915,0,NaN,0,0,0,0
16.145,0.36952,0.36951,0,NaN,0,0,0,0
16.174,0.36984,0.36984,0,NaN,0,0,0,0
16.203,0.37009,0.37009,0,NaN,0,0,0,0
16.232,0.37026,0.37025,0,NaN,0,0,0,0
16.261,0.37033,0.37032,0,NaN,0,0,0,0
16.29,0.3703,0.37029,0,NaN,0,0,0,0
16.319,0.37016,0.37016,0,NaN,0,0,0,0
16.348,0.36994,0.36994,0,NaN,0,0,0,0
16.378,0.36964,0.36964,0,NaN,0,0,0,0
16.407,0.36929,0.36928,0,NaN,0,0,0,0
16.436,0.3689,0.36889,0,NaN,0,0,0,0
16.465,0.3685,0.3685,0,NaN,0,0,0,0
16.494,0.36813,0.36812,0,NaN,0,0,0,0
16.523,0.3678,0.36779,0,NaN,0,0,0,0
16.552,0.36753,0.36753,0,NaN,0,0,0,0
16.581,0.36735,0.36735,0,NaN,0,0,0,0
16.61,0.36726,0.36726,0,NaN,0,0,0,0
16.639,0.36728,0.36728,0,NaN,0,0,0,0
16.668,0.3674,0.36739,0,NaN,0,0,0,0
16.697,0.3676,0.3676,0,NaN,0,0,0,0
16.726,0.36789,0.36789,0,NaN,0,0,0,0
16.755,0.36824,0.36824,0,NaN,0,0,0,0
16.784,0.36862,0.36862,0,NaN,0,0,0,0
16.813,0.36902,0.36902,0,NaN,0,0,0,0
16.842,0.3694,0.3694,0,NaN,0,0,0,0
16.871,0.36974,0.36974,0,NaN,0,0,0,0
16.9,0.37002,0.37001,0,NaN,0,0,0,0
16.929,0.37021,0.37021,0,NaN,0,0,0,0
16.958,0.37032,0.37031,0,NaN,0,0,0,0
16.987,0.37032,0.37031,0,NaN,0,0,0,0
17.016,0.37022,0.37021,0,NaN,0,0,0,0
17.045,0.37002,0.37002,0,NaN,0,0,0,0
17.074,0.36975,0.36974,0,NaN,0,0,0,0
17.103,0.36941,0.3694,0,NaN,0,0,0,0
17.133,0.36903,0.36903,0,NaN,0,0,0,0
17.162,0.36863,0.36863,0,NaN,0,0,0,0
17.191,0.36825,0.36825,0,NaN,0,0,0,0
17.22,0.3679,0.3679,0,NaN,0,0,0,0
17.249,0.36761,0.36761,0,NaN,0,0,0,0
17.278,0.3674,0.3674,0,NaN,0,0,0,0
17.307,0.36728,0.36728,0,NaN,0,0,0,0
17.336,0.36726,0.36726,0,NaN,0,0,0,0
17.365,0.36735,0.36734,0,NaN,0,0,0,0
17.394,0.36753,0.36752,0,NaN,0,0,0,0
17.423,0.36779,0.36779,0,NaN,0,0,0,0
17.452,0.36812,0.36812,0,NaN,0,0,0,0
17.481,0.36849,0.36849,0,NaN,0,0,0,0
17.51,0.36889,0.36888,0,NaN,0,0,0,0
17.539,0.36928,0.36927,0,NaN,0,0,0,0
17.568,0.36963,0.36963,0,NaN,0,0,0,0
17.597,0.36993,0.36993,0,NaN,0,0,0,0
17.626,0.37016,0.37015,0,NaN,0,0,0,0
17.655,0.37029,0.37029,0,NaN,0,0,0,0
17.684,0.37033,0.37032,0,NaN,0,0,0,0
17.713,0.37026,0.37026,0,NaN,0,0,0,0
17.742,0.3701,0.37009,0,NaN,0,0,0,0
17.771,0.36985,0.36984,0,NaN,0,0,0,0
17.8,0.36953,0.36952,0,NaN,0,0,0,0
17.829,0.36916,0.36916,0,NaN,0,0,0,0
17.858,0.36877,0.36876,0,NaN,0,0,0,0
17.888,0.36837,0.36837,0,NaN,0,0,0,0
17.917,0.36801,0.36801,0,NaN,0,0,0,0
17.946,0.3677,0.3677,0,NaN,0,0,0,0
17.975,0.36746,0.36746,0,NaN,0,0,0,0
18.004,0.36731,0.36731,0,NaN,0,0,0,0
18.033,0.36726,0.36726,0,NaN,0,0,0,0
18.062,0.36731,0.3673,0,NaN,0,0,0,0
18.091,0.36746,0.36745,0,NaN,0,0,0,0
18.12,0.36769,0.36769,0,NaN,0,0,0,0
18.149,0.368,0.368,0,NaN,0,0,0,0
18.178,0.36836,0.36836,0,NaN,0,0,0,0
18.207,0.36876,0.36875,0,NaN,0,0,0,0
18.236,0.36915,0.36914,0,NaN,0,0,0,0
18.265,0.36952,0.36951,0,NaN,0,0,0,0
18.294,0.36984,0.36984,0,NaN,0,0,0,0
18.323,0.37009,0.37009,0,NaN,0,0,0,0
18.352,0.37026,0.37025,0,NaN,0,0,0,0
18.381,0.37033,0.37032,0,NaN,0,0,0,0
18.41,0.3703,0.37029,0,NaN,0,0,0,0
18.439,0.37016,0.37016,0,NaN,0,0,0,0
18.468,0.36994,0.36994,0,NaN,0,0,0,0
18.497,0.36964,0.36964,0,NaN,0,0,0,0
18.526,0.36929,0.36928,0,NaN,0,0,0,0
18.555,0.3689,0.36889,0,NaN,0,0,0,0
18.584,0.3685,0.3685,0,NaN,0,0,0,0
18.613,0.36813,0.36813,0,NaN,0,0,0,0
18.643,0.3678,0.36779,0,NaN,0,0,0,0
18.672,0.36753,0.36753,0,NaN,0,0,0,0
18.701,0.36735,0.36735,0,NaN,0,0,0,0
18.73,0.36726,0.36726,0,NaN,0,0,0,0
18.759,0.36728,0.36728,0,NaN,0,0,0,0
18.788,0.3674,0.36739,0,NaN,0,0,0,0
18.817,0.3676,0.3676,0,NaN,0,0,0,0
18.846,0.36789,0.36789,0,NaN,0,0,0,0
18.875,0.36824,0.36824,0,NaN,0,0,0,0
18.904,0.36862,0.36862,0,NaN,0,0,0,0
18.933,0.36902,0.36901,0,NaN,0,0,0,0
18.962,0.3694,0.36939,0,NaN,0,0,0,0
18.991,0.36974,0.36973,0,NaN,0,0,0,0
19.02,0.37002,0.37001,0,NaN,0,0,0,0
19.049,0.37021,0.37021,0,NaN,0,0,0,0
19.078,0.37032,0.37031,0,NaN,0,0,0,0
19.107,0.37032,0.37031,0,NaN,0,0,0,0
19.136,0.37022,0.37021,0,NaN,0,0,0,0
19.165,0.37002,0.37002,0,NaN,0,0,0,0
19.194,0.36975,0.36974,0,NaN,0,0,0,0
19.223,0.36941,0.36941,0,NaN,0,0,0,0
19.252,0.36903,0.36903,0,NaN,0,0,0,0
19.281,0.36863,0.36863,0,NaN,0,0,0,0
19.31,0.36825,0.36825,0,NaN,0,0,0,0
19.339,0.3679,0.3679,0,NaN,0,0,0,0
19.368,0.36761,0.36761,0,NaN,0,0,0,0
19.397,0.3674,0.3674,0,NaN,0,0,0,0
19.427,0.36728,0.36728,0,NaN,0,0,0,0
19.456,0.36726,0.36726,0,NaN,0,0,0,0
19.485,0.36735,0.36734,0,NaN,0,0,0,0
19.514,0.36753,0.36752,0,NaN,0,0,0,0
19.543,0.36779,0.36779,0,NaN,0,0,0,0
19.572,0.36812,0.36811,0,NaN,0,0,0,0
19.601,0.36849,0.36849,0,NaN,0,0,0,0
19.63,0.36889,0.36888,0,NaN,0,0,0,0
19.659,0.36928,0.36927,0,NaN,0,0,0,0
19.688,0.36963,0.36963,0,NaN,0,0,0,0
19.717,0.36993,0.36993,0,NaN,0,0,0,0
19.746,0.37016,0.37015,0,NaN,0,0,0,0
19.775,0.37029,0.37029,0,NaN,0,0,0,0
19.804,0.37033,0.37032,0,NaN,0,0,0,0
19.833,0.37026,0.37026,0,NaN,0,0,0,0
19.862,0.3701,0.37009,0,NaN,0,0,0,0
19.891,0.36985,0.36984,0,NaN,0,0,0,0
19.92,0.36953,0.36952,0,NaN,0,0,0,0
19.949,0.36916,0.36916,0,NaN,0,0,0,0
19.978,0.36877,0.36876,0,NaN,0,0,0,0
20.007,0.36838,0.36837,0,NaN,0,0,0,0


==> figures/energy_conservation/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_nsubs8_subs_energy.csv <==
0.014672,0.3738,0.3738,0,NaN,0,0,0,0
0.029345,0.3738,0.3738,0,NaN,0,0,0,0
0.044017,0.37378,0.37378,0,NaN,0,0,0,0
0.05869,0.37376,0.37376,0,NaN,0,0,0,0
0.073362,0.37374,0.37374,0,NaN,0,0,0,0
0.088035,0.37371,0.37371,0,NaN,0,0,0,0
0.10271,0.37367,0.37367,0,NaN,0,0,0,0
0.11738,0.37363,0.37363,0,NaN,0,0,0,0
0.13205,0.37359,0.37359,0,NaN,0,0,0,0
0.14672,0.37354,0.37354,0,NaN,0,0,0,0
0.1614,0.37349,0.37349,0,NaN,0,0,0,0
0.17607,0.37344,0.37344,0,NaN,0,0,0,0
0.19074,0.37339,0.37339,0,NaN,0,0,0,0
0.20541,0.37333,0.37333,0,NaN,0,0,0,0
0.22009,0.37328,0.37328,0,NaN,0,0,0,0
0.23476,0.37324,0.37324,0,NaN,0,0,0,0
0.24943,0.37319,0.37319,0,NaN,0,0,0,0
0.2641,0.37315,0.37315,0,NaN,0,0,0,0
0.27878,0.37311,0.37311,0,NaN,0,0,0,0
0.29345,0.37308,0.37308,0,NaN,0,0,0,0
0.30812,0.37305,0.37305,0,NaN,0,0,0,0
0.32279,0.37303,0.37303,0,NaN,0,0,0,0
0.33747,0.37302,0.37302,0,NaN,0,0,0,0
0.35214,0.37301,0.37301,0,NaN,0,0,0,0
0.36681,0.37301,0.37301,0,NaN,0,0,0,0
0.38148,0.37302,0.37302,0,NaN,0,0,0,0
0.39616,0.37303,0.37303,0,NaN,0,0,0,0
0.41083,0.37305,0.37305,0,NaN,0,0,0,0
0.4255,0.37308,0.37308,0,NaN,0,0,0,0
0.44017,0.37311,0.37311,0,NaN,0,0,0,0
0.45485,0.37314,0.37314,0,NaN,0,0,0,0
0.46952,0.37318,0.37318,0,NaN,0,0,0,0
0.48419,0.37323,0.37323,0,NaN,0,0,0,0
0.49886,0.37328,0.37327,0,NaN,0,0,0,0
0.51354,0.37332,0.37332,0,NaN,0,0,0,0
0.52821,0.37338,0.37338,0,NaN,0,0,0,0
0.54288,0.37343,0.37343,0,NaN,0,0,0,0
0.55755,0.37348,0.37348,0,NaN,0,0,0,0
0.57223,0.37353,0.37353,0,NaN,0,0,0,0
0.5869,0.37358,0.37358,0,NaN,0,0,0,0
0.60157,0.37362,0.37362,0,NaN,0,0,0,0
0.61624,0.37366,0.37366,0,NaN,0,0,0,0
0.63092,0.3737,0.3737,0,NaN,0,0,0,0
0.64559,0.37373,0.37373,0,NaN,0,0,0,0
0.66026,0.37376,0.37376,0,NaN,0,0,0,0
0.67493,0.37378,0.37378,0,NaN,0,0,0,0
0.68961,0.3738,0.3738,0,NaN,0,0,0,0
0.70428,0.3738,0.3738,0,NaN,0,0,0,0
0.71895,0.37381,0.37381,0,NaN,0,0,0,0
0.73362,0.3738,0.3738,0,NaN,0,0,0,0
0.7483,0.37379,0.37379,0,NaN,0,0,0,0
0.76297,0.37377,0.37377,0,NaN,0,0,0,0
0.77764,0.37374,0.37374,0,NaN,0,0,0,0
0.79231,0.37371,0.37371,0,NaN,0,0,0,0
0.80698,0.37368,0.37368,0,NaN,0,0,0,0
0.82166,0.37364,0.37364,0,NaN,0,0,0,0
0.83633,0.37359,0.37359,0,NaN,0,0,0,0
0.851,0.37355,0.37355,0,NaN,0,0,0,0
0.86567,0.3735,0.3735,0,NaN,0,0,0,0
0.88035,0.37345,0.37345,0,NaN,0,0,0,0
0.89502,0.37339,0.37339,0,NaN,0,0,0,0
0.90969,0.37334,0.37334,0,NaN,0,0,0,0
0.92436,0.37329,0.37329,0,NaN,0,0,0,0
0.93904,0.37324,0.37324,0,NaN,0,0,0,0
0.95371,0.3732,0.3732,0,NaN,0,0,0,0
0.96838,0.37316,0.37316,0,NaN,0,0,0,0
0.98305,0.37312,0.37312,0,NaN,0,0,0,0
0.99773,0.37309,0.37309,0,NaN,0,0,0,0
1.0124,0.37306,0.37306,0,NaN,0,0,0,0
1.0271,0.37304,0.37304,0,NaN,0,0,0,0
1.0417,0.37302,0.37302,0,NaN,0,0,0,0
1.0564,0.37301,0.37301,0,NaN,0,0,0,0
1.0711,0.37301,0.37301,0,NaN,0,0,0,0
1.0858,0.37302,0.37302,0,NaN,0,0,0,0
1.1004,0.37303,0.37303,0,NaN,0,0,0,0
1.1151,0.37305,0.37305,0,NaN,0,0,0,0
1.1298,0.37307,0.37307,0,NaN,0,0,0,0
1.1445,0.3731,0.3731,0,NaN,0,0,0,0
1.1591,0.37314,0.37314,0,NaN,0,0,0,0
1.1738,0.37318,0.37318,0,NaN,0,0,0,0
1.1885,0.37322,0.37322,0,NaN,0,0,0,0
1.2031,0.37327,0.37327,0,NaN,0,0,0,0
1.2178,0.37332,0.37332,0,NaN,0,0,0,0
1.2325,0.37337,0.37337,0,NaN,0,0,0,0
1.2472,0.37342,0.37342,0,NaN,0,0,0,0
1.2618,0.37347,0.37347,0,NaN,0,0,0,0
1.2765,0.37352,0.37352,0,NaN,0,0,0,0
1.2912,0.37357,0.37357,0,NaN,0,0,0,0
1.3058,0.37361,0.37361,0,NaN,0,0,0,0
1.3205,0.37366,0.37366,0,NaN,0,0,0,0
1.3352,0.37369,0.37369,0,NaN,0,0,0,0
1.3499,0.37373,0.37373,0,NaN,0,0,0,0
1.3645,0.37376,0.37376,0,NaN,0,0,0,0
1.3792,0.37378,0.37378,0,NaN,0,0,0,0
1.3939,0.37379,0.37379,0,NaN,0,0,0,0
1.4086,0.3738,0.3738,0,NaN,0,0,0,0
1.4232,0.37381,0.37381,0,NaN,0,0,0,0
1.4379,0.3738,0.3738,0,NaN,0,0,0,0
1.4526,0.37379,0.37379,0,NaN,0,0,0,0
1.4672,0.37377,0.37377,0,NaN,0,0,0,0
1.4819,0.37375,0.37375,0,NaN,0,0,0,0
1.4966,0.37372,0.37372,0,NaN,0,0,0,0
1.5113,0.37369,0.37369,0,NaN,0,0,0,0
1.5259,0.37365,0.37365,0,NaN,0,0,0,0
1.5406,0.3736,0.3736,0,NaN,0,0,0,0
1.5553,0.37356,0.37356,0,NaN,0,0,0,0
1.57,0.37351,0.37351,0,NaN,0,0,0,0
1.5846,0.37346,0.37346,0,NaN,0,0,0,0
1.5993,0.3734,0.3734,0,NaN,0,0,0,0
1.614,0.37335,0.37335,0,NaN,0,0,0,0
1.6286,0.3733,0.3733,0,NaN,0,0,0,0
1.6433,0.37325,0.37325,0,NaN,0,0,0,0
1.658,0.37321,0.37321,0,NaN,0,0,0,0
1.6727,0.37316,0.37316,0,NaN,0,0,0,0
1.6873,0.37313,0.37313,0,NaN,0,0,0,0
1.702,0.37309,0.37309,0,NaN,0,0,0,0
1.7167,0.37306,0.37306,0,NaN,0,0,0,0
1.7313,0.37304,0.37304,0,NaN,0,0,0,0
1.746,0.37303,0.37302,0,NaN,0,0,0,0
1.7607,0.37302,0.37302,0,NaN,0,0,0,0
1.7754,0.37301,0.37301,0,NaN,0,0,0,0
1.79,0.37302,0.37302,0,NaN,0,0,0,0
1.8047,0.37303,0.37303,0,NaN,0,0,0,0
1.8194,0.37304,0.37304,0,NaN,0,0,0,0
1.8341,0.37307,0.37307,0,NaN,0,0,0,0
1.8487,0.37309,0.37309,0,NaN,0,0,0,0
1.8634,0.37313,0.37313,0,NaN,0,0,0,0
1.8781,0.37317,0.37317,0,NaN,0,0,0,0
1.8927,0.37321,0.37321,0,NaN,0,0,0,0
1.9074,0.37326,0.37326,0,NaN,0,0,0,0
1.9221,0.37331,0.37331,0,NaN,0,0,0,0
1.9368,0.37336,0.37336,0,NaN,0,0,0,0
1.9514,0.37341,0.37341,0,NaN,0,0,0,0
1.9661,0.37346,0.37346,0,NaN,0,0,0,0
1.9808,0.37351,0.37351,0,NaN,0,0,0,0
1.9955,0.37356,0.37356,0,NaN,0,0,0,0
2.0101,0.37361,0.37361,0,NaN,0,0,0,0
2.0248,0.37365,0.37365,0,NaN,0,0,0,0
2.0395,0.37369,0.37369,0,NaN,0,0,0,0
2.0541,0.37372,0.37372,0,NaN,0,0,0,0
2.0688,0.37375,0.37375,0,NaN,0,0,0,0
2.0835,0.37377,0.37377,0,NaN,0,0,0,0
2.0982,0.37379,0.37379,0,NaN,0,0,0,0
2.1128,0.3738,0.3738,0,NaN,0,0,0,0
2.1275,0.37381,0.37381,0,NaN,0,0,0,0
2.1422,0.3738,0.3738,0,NaN,0,0,0,0
2.1569,0.37379,0.37379,0,NaN,0,0,0,0
2.1715,0.37378,0.37378,0,NaN,0,0,0,0
2.1862,0.37375,0.37375,0,NaN,0,0,0,0
2.2009,0.37373,0.37373,0,NaN,0,0,0,0
2.2155,0.37369,0.37369,0,NaN,0,0,0,0
2.2302,0.37365,0.37365,0,NaN,0,0,0,0
2.2449,0.37361,0.37361,0,NaN,0,0,0,0
2.2596,0.37356,0.37356,0,NaN,0,0,0,0
2.2742,0.37352,0.37352,0,NaN,0,0,0,0
2.2889,0.37347,0.37347,0,NaN,0,0,0,0
2.3036,0.37341,0.37341,0,NaN,0,0,0,0
2.3182,0.37336,0.37336,0,NaN,0,0,0,0
2.3329,0.37331,0.37331,0,NaN,0,0,0,0
2.3476,0.37326,0.37326,0,NaN,0,0,0,0
2.3623,0.37322,0.37322,0,NaN,0,0,0,0
2.3769,0.37317,0.37317,0,NaN,0,0,0,0
2.3916,0.37313,0.37313,0,NaN,0,0,0,0
2.4063,0.3731,0.3731,0,NaN,0,0,0,0
2.421,0.37307,0.37307,0,NaN,0,0,0,0
2.4356,0.37305,0.37304,0,NaN,0,0,0,0
2.4503,0.37303,0.37303,0,NaN,0,0,0,0
2.465,0.37302,0.37302,0,NaN,0,0,0,0
2.4796,0.37301,0.37301,0,NaN,0,0,0,0
2.4943,0.37301,0.37301,0,NaN,0,0,0,0
2.509,0.37302,0.37302,0,NaN,0,0,0,0
2.5237,0.37304,0.37304,0,NaN,0,0,0,0
2.5383,0.37306,0.37306,0,NaN,0,0,0,0
2.553,0.37309,0.37309,0,NaN,0,0,0,0
2.5677,0.37312,0.37312,0,NaN,0,0,0,0
2.5824,0.37316,0.37316,0,NaN,0,0,0,0
2.597,0.3732,0.3732,0,NaN,0,0,0,0
2.6117,0.37325,0.37325,0,NaN,0,0,0,0
2.6264,0.3733,0.3733,0,NaN,0,0,0,0
2.641,0.37335,0.37335,0,NaN,0,0,0,0
2.6557,0.3734,0.3734,0,NaN,0,0,0,0
2.6704,0.37345,0.37345,0,NaN,0,0,0,0
2.6851,0.3735,0.3735,0,NaN,0,0,0,0
2.6997,0.37355,0.37355,0,NaN,0,0,0,0
2.7144,0.3736,0.3736,0,NaN,0,0,0,0
2.7291,0.37364,0.37364,0,NaN,0,0,0,0
2.7437,0.37368,0.37368,0,NaN,0,0,0,0
2.7584,0.37372,0.37372,0,NaN,0,0,0,0
2.7731,0.37375,0.37375,0,NaN,0,0,0,0
2.7878,0.37377,0.37377,0,NaN,0,0,0,0
2.8024,0.37379,0.37379,0,NaN,0,0,0,0
2.8171,0.3738,0.3738,0,NaN,0,0,0,0
2.8318,0.37381,0.37381,0,NaN,0,0,0,0
2.8465,0.3738,0.3738,0,NaN,0,0,0,0
2.8611,0.3738,0.3738,0,NaN,0,0,0,0
2.8758,0.37378,0.37378,0,NaN,0,0,0,0
2.8905,0.37376,0.37376,0,NaN,0,0,0,0
2.9051,0.37373,0.37373,0,NaN,0,0,0,0
2.9198,0.3737,0.3737,0,NaN,0,0,0,0
2.9345,0.37366,0.37366,0,NaN,0,0,0,0
2.9492,0.37362,0.37362,0,NaN,0,0,0,0
2.9638,0.37357,0.37357,0,NaN,0,0,0,0
2.9785,0.37353,0.37353,0,NaN,0,0,0,0
2.9932,0.37347,0.37347,0,NaN,0,0,0,0
3.0079,0.37342,0.37342,0,NaN,0,0,0,0
3.0225,0.37337,0.37337,0,NaN,0,0,0,0
3.0372,0.37332,0.37332,0,NaN,0,0,0,0
3.0519,0.37327,0.37327,0,NaN,0,0,0,0
3.0665,0.37322,0.37322,0,NaN,0,0,0,0
3.0812,0.37318,0.37318,0,NaN,0,0,0,0
3.0959,0.37314,0.37314,0,NaN,0,0,0,0
3.1106,0.3731,0.3731,0,NaN,0,0,0,0
3.1252,0.37307,0.37307,0,NaN,0,0,0,0
3.1399,0.37305,0.37305,0,NaN,0,0,0,0
3.1546,0.37303,0.37303,0,NaN,0,0,0,0
3.1692,0.37302,0.37302,0,NaN,0,0,0,0
3.1839,0.37301,0.37301,0,NaN,0,0,0,0
3.1986,0.37301,0.37301,0,NaN,0,0,0,0
3.2133,0.37302,0.37302,0,NaN,0,0,0,0
3.2279,0.37304,0.37304,0,NaN,0,0,0,0
3.2426,0.37306,0.37306,0,NaN,0,0,0,0
3.2573,0.37308,0.37308,0,NaN,0,0,0,0
3.272,0.37312,0.37312,0,NaN,0,0,0,0
3.2866,0.37315,0.37315,0,NaN,0,0,0,0
3.3013,0.37319,0.37319,0,NaN,0,0,0,0
3.316,0.37324,0.37324,0,NaN,0,0,0,0
3.3306,0.37329,0.37329,0,NaN,0,0,0,0
3.3453,0.37334,0.37334,0,NaN,0,0,0,0
3.36,0.37339,0.37339,0,NaN,0,0,0,0
3.3747,0.37344,0.37344,0,NaN,0,0,0,0
3.3893,0.37349,0.37349,0,NaN,0,0,0,0
3.404,0.37354,0.37354,0,NaN,0,0,0,0
3.4187,0.37359,0.37359,0,NaN,0,0,0,0
3.4334,0.37363,0.37363,0,NaN,0,0,0,0
3.448,0.37367,0.37367,0,NaN,0,0,0,0
3.4627,0.37371,0.37371,0,NaN,0,0,0,0
3.4774,0.37374,0.37374,0,NaN,0,0,0,0
3.492,0.37377,0.37377,0,NaN,0,0,0,0
3.5067,0.37379,0.37379,0,NaN,0,0,0,0
3.5214,0.3738,0.3738,0,NaN,0,0,0,0
3.5361,0.3738,0.3738,0,NaN,0,0,0,0
3.5507,0.3738,0.3738,0,NaN,0,0,0,0
3.5654,0.3738,0.3738,0,NaN,0,0,0,0
3.5801,0.37378,0.37378,0,NaN,0,0,0,0
3.5948,0.37376,0.37376,0,NaN,0,0,0,0
3.6094,0.37374,0.37374,0,NaN,0,0,0,0
3.6241,0.37371,0.37371,0,NaN,0,0,0,0
3.6388,0.37367,0.37367,0,NaN,0,0,0,0
3.6534,0.37363,0.37363,0,NaN,0,0,0,0
3.6681,0.37358,0.37358,0,NaN,0,0,0,0
3.6828,0.37353,0.37353,0,NaN,0,0,0,0
3.6975,0.37348,0.37348,0,NaN,0,0,0,0
3.7121,0.37343,0.37343,0,NaN,0,0,0,0
3.7268,0.37338,0.37338,0,NaN,0,0,0,0
3.7415,0.37333,0.37333,0,NaN,0,0,0,0
3.7561,0.37328,0.37328,0,NaN,0,0,0,0
3.7708,0.37323,0.37323,0,NaN,0,0,0,0
3.7855,0.37319,0.37319,0,NaN,0,0,0,0
3.8002,0.37315,0.37315,0,NaN,0,0,0,0
3.8148,0.37311,0.37311,0,NaN,0,0,0,0
3.8295,0.37308,0.37308,0,NaN,0,0,0,0
3.8442,0.37305,0.37305,0,NaN,0,0,0,0
3.8589,0.37303,0.37303,0,NaN,0,0,0,0
3.8735,0.37302,0.37302,0,NaN,0,0,0,0
3.8882,0.37301,0.37301,0,NaN,0,0,0,0
3.9029,0.37301,0.37301,0,NaN,0,0,0,0
3.9175,0.37302,0.37302,0,NaN,0,0,0,0
3.9322,0.37303,0.37303,0,NaN,0,0,0,0
3.9469,0.37305,0.37305,0,NaN,0,0,0,0
3.9616,0.37308,0.37308,0,NaN,0,0,0,0
3.9762,0.37311,0.37311,0,NaN,0,0,0,0
3.9909,0.37315,0.37315,0,NaN,0,0,0,0
4.0056,0.37319,0.37319,0,NaN,0,0,0,0
4.0203,0.37323,0.37323,0,NaN,0,0,0,0
4.0349,0.37328,0.37328,0,NaN,0,0,0,0
4.0496,0.37333,0.37333,0,NaN,0,0,0,0
4.0643,0.37338,0.37338,0,NaN,0,0,0,0
4.0789,0.37343,0.37343,0,NaN,0,0,0,0
4.0936,0.37348,0.37348,0,NaN,0,0,0,0
4.1083,0.37353,0.37353,0,NaN,0,0,0,0
4.123,0.37358,0.37358,0,NaN,0,0,0,0
4.1376,0.37363,0.37363,0,NaN,0,0,0,0
4.1523,0.37367,0.37367,0,NaN,0,0,0,0
4.167,0.3737,0.3737,0,NaN,0,0,0,0
4.1816,0.37374,0.37374,0,NaN,0,0,0,0
4.1963,0.37376,0.37376,0,NaN,0,0,0,0
4.211,0.37378,0.37378,0,NaN,0,0,0,0
4.2257,0.3738,0.3738,0,NaN,0,0,0,0
4.2403,0.3738,0.3738,0,NaN,0,0,0,0
4.255,0.37381,0.3738,0,NaN,0,0,0,0
4.2697,0.3738,0.3738,0,NaN,0,0,0,0
4.2844,0.37379,0.37379,0,NaN,0,0,0,0
4.299,0.37377,0.37377,0,NaN,0,0,0,0
4.3137,0.37374,0.37374,0,NaN,0,0,0,0
4.3284,0.37371,0.37371,0,NaN,0,0,0,0
4.343,0.37368,0.37368,0,NaN,0,0,0,0
4.3577,0.37363,0.37363,0,NaN,0,0,0,0
4.3724,0.37359,0.37359,0,NaN,0,0,0,0
4.3871,0.37354,0.37354,0,NaN,0,0,0,0
4.4017,0.37349,0.37349,0,NaN,0,0,0,0
4.4164,0.37344,0.37344,0,NaN,0,0,0,0
4.4311,0.37339,0.37339,0,NaN,0,0,0,0
4.4458,0.37334,0.37334,0,NaN,0,0,0,0
4.4604,0.37329,0.37329,0,NaN,0,0,0,0
4.4751,0.37324,0.37324,0,NaN,0,0,0,0
4.4898,0.3732,0.3732,0,NaN,0,0,0,0
4.5044,0.37315,0.37315,0,NaN,0,0,0,0
4.5191,0.37312,0.37312,0,NaN,0,0,0,0
4.5338,0.37308,0.37308,0,NaN,0,0,0,0
4.5485,0.37306,0.37306,0,NaN,0,0,0,0
4.5631,0.37304,0.37304,0,NaN,0,0,0,0
4.5778,0.37302,0.37302,0,NaN,0,0,0,0
4.5925,0.37301,0.37301,0,NaN,0,0,0,0
4.6072,0.37301,0.37301,0,NaN,0,0,0,0
4.6218,0.37302,0.37302,0,NaN,0,0,0,0
4.6365,0.37303,0.37303,0,NaN,0,0,0,0
4.6512,0.37305,0.37305,0,NaN,0,0,0,0
4.6658,0.37307,0.37307,0,NaN,0,0,0,0
4.6805,0.3731,0.3731,0,NaN,0,0,0,0
4.6952,0.37314,0.37314,0,NaN,0,0,0,0
4.7099,0.37318,0.37318,0,NaN,0,0,0,0
4.7245,0.37322,0.37322,0,NaN,0,0,0,0
4.7392,0.37327,0.37327,0,NaN,0,0,0,0
4.7539,0.37332,0.37332,0,NaN,0,0,0,0
4.7685,0.37337,0.37337,0,NaN,0,0,0,0
4.7832,0.37342,0.37342,0,NaN,0,0,0,0
4.7979,0.37347,0.37347,0,NaN,0,0,0,0
4.8126,0.37352,0.37352,0,NaN,0,0,0,0
4.8272,0.37357,0.37357,0,NaN,0,0,0,0
4.8419,0.37362,0.37362,0,NaN,0,0,0,0
4.8566,0.37366,0.37366,0,NaN,0,0,0,0
4.8713,0.3737,0.3737,0,NaN,0,0,0,0
4.8859,0.37373,0.37373,0,NaN,0,0,0,0
4.9006,0.37376,0.37376,0,NaN,0,0,0,0
4.9153,0.37378,0.37378,0,NaN,0,0,0,0
4.9299,0.37379,0.37379,0,NaN,0,0,0,0
4.9446,0.3738,0.3738,0,NaN,0,0,0,0
4.9593,0.37381,0.37381,0,NaN,0,0,0,0
4.974,0.3738,0.3738,0,NaN,0,0,0,0
4.9886,0.37379,0.37379,0,NaN,0,0,0,0
5.0033,0.37377,0.37377,0,NaN,0,0,0,0
5.018,0.37375,0.37375,0,NaN,0,0,0,0
5.0327,0.37372,0.37372,0,NaN,0,0,0,0
5.0473,0.37368,0.37368,0,NaN,0,0,0,0
5.062,0.37364,0.37364,0,NaN,0,0,0,0
5.0767,0.3736,0.3736,0,NaN,0,0,0,0
5.0913,0.37355,0.37355,0,NaN,0,0,0,0
5.106,0.3735,0.3735,0,NaN,0,0,0,0
5.1207,0.37345,0.37345,0,NaN,0,0,0,0
5.1354,0.3734,0.3734,0,NaN,0,0,0,0
5.15,0.37335,0.37335,0,NaN,0,0,0,0
5.1647,0.3733,0.3733,0,NaN,0,0,0,0
5.1794,0.37325,0.37325,0,NaN,0,0,0,0
5.194,0.3732,0.3732,0,NaN,0,0,0,0
5.2087,0.37316,0.37316,0,NaN,0,0,0,0
5.2234,0.37312,0.37312,0,NaN,0,0,0,0
5.2381,0.37309,0.37309,0,NaN,0,0,0,0
5.2527,0.37306,0.37306,0,NaN,0,0,0,0
5.2674,0.37304,0.37304,0,NaN,0,0,0,0
5.2821,0.37302,0.37302,0,NaN,0,0,0,0
5.2968,0.37301,0.37301,0,NaN,0,0,0,0
5.3114,0.37301,0.37301,0,NaN,0,0,0,0
5.3261,0.37302,0.37302,0,NaN,0,0,0,0
5.3408,0.37303,0.37303,0,NaN,0,0,0,0
5.3554,0.37304,0.37304,0,NaN,0,0,0,0
5.3701,0.37307,0.37307,0,NaN,0,0,0,0
5.3848,0.3731,0.3731,0,NaN,0,0,0,0
5.3995,0.37313,0.37313,0,NaN,0,0,0,0
5.4141,0.37317,0.37317,0,NaN,0,0,0,0
5.4288,0.37321,0.37321,0,NaN,0,0,0,0
5.4435,0.37326,0.37326,0,NaN,0,0,0,0
5.4582,0.37331,0.37331,0,NaN,0,0,0,0
5.4728,0.37336,0.37336,0,NaN,0,0,0,0
5.4875,0.37341,0.37341,0,NaN,0,0,0,0
5.5022,0.37346,0.37346,0,NaN,0,0,0,0
5.5168,0.37351,0.37351,0,NaN,0,0,0,0
5.5315,0.37356,0.37356,0,NaN,0,0,0,0
5.5462,0.37361,0.37361,0,NaN,0,0,0,0
5.5609,0.37365,0.37365,0,NaN,0,0,0,0
5.5755,0.37369,0.37369,0,NaN,0,0,0,0
5.5902,0.37372,0.37372,0,NaN,0,0,0,0
5.6049,0.37375,0.37375,0,NaN,0,0,0,0
5.6195,0.37378,0.37378,0,NaN,0,0,0,0
5.6342,0.37379,0.37379,0,NaN,0,0,0,0
5.6489,0.3738,0.3738,0,NaN,0,0,0,0
5.6636,0.37381,0.37381,0,NaN,0,0,0,0
5.6782,0.3738,0.3738,0,NaN,0,0,0,0
5.6929,0.37379,0.37379,0,NaN,0,0,0,0
5.7076,0.37378,0.37377,0,NaN,0,0,0,0
5.7223,0.37375,0.37375,0,NaN,0,0,0,0
5.7369,0.37372,0.37372,0,NaN,0,0,0,0
5.7516,0.37369,0.37369,0,NaN,0,0,0,0
5.7663,0.37365,0.37365,0,NaN,0,0,0,0
5.7809,0.37361,0.37361,0,NaN,0,0,0,0
5.7956,0.37356,0.37356,0,NaN,0,0,0,0
5.8103,0.37351,0.37351,0,NaN,0,0,0,0
5.825,0.37346,0.37346,0,NaN,0,0,0,0
5.8396,0.37341,0.37341,0,NaN,0,0,0,0
5.8543,0.37336,0.37336,0,NaN,0,0,0,0
5.869,0.37331,0.37331,0,NaN,0,0,0,0
5.8837,0.37326,0.37326,0,NaN,0,0,0,0
5.8983,0.37321,0.37321,0,NaN,0,0,0,0
5.913,0.37317,0.37317,0,NaN,0,0,0,0
5.9277,0.37313,0.37313,0,NaN,0,0,0,0
5.9423,0.3731,0.3731,0,NaN,0,0,0,0
5.957,0.37307,0.37307,0,NaN,0,0,0,0
5.9717,0.37304,0.37304,0,NaN,0,0,0,0
5.9864,0.37303,0.37303,0,NaN,0,0,0,0
6.001,0.37302,0.37302,0,NaN,0,0,0,0
6.0157,0.37301,0.37301,0,NaN,0,0,0,0
6.0304,0.37302,0.37302,0,NaN,0,0,0,0
6.0451,0.37302,0.37302,0,NaN,0,0,0,0
6.0597,0.37304,0.37304,0,NaN,0,0,0,0
6.0744,0.37306,0.37306,0,NaN,0,0,0,0
6.0891,0.37309,0.37309,0,NaN,0,0,0,0
6.1037,0.37313,0.37313,0,NaN,0,0,0,0
6.1184,0.37316,0.37316,0,NaN,0,0,0,0
6.1331,0.37321,0.37321,0,NaN,0,0,0,0
6.1478,0.37325,0.37325,0,NaN,0,0,0,0
6.1624,0.3733,0.3733,0,NaN,0,0,0,0
6.1771,0.37335,0.37335,0,NaN,0,0,0,0
6.1918,0.3734,0.3734,0,NaN,0,0,0,0
6.2064,0.37345,0.37345,0,NaN,0,0,0,0
6.2211,0.37351,0.37351,0,NaN,0,0,0,0
6.2358,0.37355,0.37355,0,NaN,0,0,0,0
6.2505,0.3736,0.3736,0,NaN,0,0,0,0
6.2651,0.37364,0.37364,0,NaN,0,0,0,0
6.2798,0.37368,0.37368,0,NaN,0,0,0,0
6.2945,0.37372,0.37372,0,NaN,0,0,0,0
6.3092,0.37375,0.37375,0,NaN,0,0,0,0
6.3238,0.37377,0.37377,0,NaN,0,0,0,0
6.3385,0.37379,0.37379,0,NaN,0,0,0,0
6.3532,0.3738,0.3738,0,NaN,0,0,0,0
6.3678,0.37381,0.37381,0,NaN,0,0,0,0
6.3825,0.3738,0.3738,0,NaN,0,0,0,0
6.3972,0.37379,0.37379,0,NaN,0,0,0,0
6.4119,0.37378,0.37378,0,NaN,0,0,0,0
6.4265,0.37376,0.37376,0,NaN,0,0,0,0
6.4412,0.37373,0.37373,0,NaN,0,0,0,0
6.4559,0.3737,0.3737,0,NaN,0,0,0,0
6.4706,0.37366,0.37366,0,NaN,0,0,0,0
6.4852,0.37362,0.37362,0,NaN,0,0,0,0
6.4999,0.37357,0.37357,0,NaN,0,0,0,0
6.5146,0.37352,0.37352,0,NaN,0,0,0,0
6.5292,0.37347,0.37347,0,NaN,0,0,0,0
6.5439,0.37342,0.37342,0,NaN,0,0,0,0
6.5586,0.37337,0.37337,0,NaN,0,0,0,0
6.5733,0.37332,0.37332,0,NaN,0,0,0,0
6.5879,0.37327,0.37327,0,NaN,0,0,0,0
6.6026,0.37322,0.37322,0,NaN,0,0,0,0
6.6173,0.37318,0.37318,0,NaN,0,0,0,0
6.6319,0.37314,0.37314,0,NaN,0,0,0,0
6.6466,0.3731,0.3731,0,NaN,0,0,0,0
6.6613,0.37307,0.37307,0,NaN,0,0,0,0
6.676,0.37305,0.37305,0,NaN,0,0,0,0
6.6906,0.37303,0.37303,0,NaN,0,0,0,0
6.7053,0.37302,0.37302,0,NaN,0,0,0,0
6.72,0.37301,0.37301,0,NaN,0,0,0,0
6.7347,0.37301,0.37301,0,NaN,0,0,0,0
6.7493,0.37302,0.37302,0,NaN,0,0,0,0
6.764,0.37304,0.37304,0,NaN,0,0,0,0
6.7787,0.37306,0.37306,0,NaN,0,0,0,0
6.7933,0.37309,0.37309,0,NaN,0,0,0,0
6.808,0.37312,0.37312,0,NaN,0,0,0,0
6.8227,0.37316,0.37316,0,NaN,0,0,0,0
6.8374,0.3732,0.3732,0,NaN,0,0,0,0
6.852,0.37324,0.37324,0,NaN,0,0,0,0
6.8667,0.37329,0.37329,0,NaN,0,0,0,0
6.8814,0.37334,0.37334,0,NaN,0,0,0,0
6.8961,0.37339,0.37339,0,NaN,0,0,0,0
6.9107,0.37345,0.37345,0,NaN,0,0,0,0
6.9254,0.3735,0.3735,0,NaN,0,0,0,0
6.9401,0.37355,0.37355,0,NaN,0,0,0,0
6.9547,0.37359,0.37359,0,NaN,0,0,0,0
6.9694,0.37364,0.37364,0,NaN,0,0,0,0
6.9841,0.37368,0.37368,0,NaN,0,0,0,0
6.9988,0.37371,0.37371,0,NaN,0,0,0,0
7.0134,0.37374,0.37374,0,NaN,0,0,0,0
7.0281,0.37377,0.37377,0,NaN,0,0,0,0
7.0428,0.37379,0.37379,0,NaN,0,0,0,0
7.0574,0.3738,0.3738,0,NaN,0,0,0,0
7.0721,0.37381,0.37381,0,NaN,0,0,0,0
7.0868,0.3738,0.3738,0,NaN,0,0,0,0
7.1015,0.3738,0.3738,0,NaN,0,0,0,0
7.1161,0.37378,0.37378,0,NaN,0,0,0,0
7.1308,0.37376,0.37376,0,NaN,0,0,0,0
7.1455,0.37373,0.37373,0,NaN,0,0,0,0
7.1602,0.3737,0.3737,0,NaN,0,0,0,0
7.1748,0.37367,0.37367,0,NaN,0,0,0,0
7.1895,0.37362,0.37362,0,NaN,0,0,0,0
7.2042,0.37358,0.37358,0,NaN,0,0,0,0
7.2188,0.37353,0.37353,0,NaN,0,0,0,0
7.2335,0.37348,0.37348,0,NaN,0,0,0,0
7.2482,0.37343,0.37343,0,NaN,0,0,0,0
7.2629,0.37338,0.37338,0,NaN,0,0,0,0
7.2775,0.37333,0.37333,0,NaN,0,0,0,0
7.2922,0.37328,0.37328,0,NaN,0,0,0,0
7.3069,0.37323,0.37323,0,NaN,0,0,0,0
7.3216,0.37318,0.37318,0,NaN,0,0,0,0
7.3362,0.37314,0.37314,0,NaN,0,0,0,0
7.3509,0.37311,0.37311,0,NaN,0,0,0,0
7.3656,0.37308,0.37308,0,NaN,0,0,0,0
7.3802,0.37305,0.37305,0,NaN,0,0,0,0
7.3949,0.37303,0.37303,0,NaN,0,0,0,0
7.4096,0.37302,0.37302,0,NaN,0,0,0,0
7.4243,0.37301,0.37301,0,NaN,0,0,0,0
7.4389,0.37301,0.37301,0,NaN,0,0,0,0
7.4536,0.37302,0.37302,0,NaN,0,0,0,0
7.4683,0.37303,0.37303,0,NaN,0,0,0,0
7.483,0.37305,0.37305,0,NaN,0,0,0,0
7.4976,0.37308,0.37308,0,NaN,0,0,0,0
7.5123,0.37311,0.37311,0,NaN,0,0,0,0
7.527,0.37315,0.37315,0,NaN,0,0,0,0
7.5416,0.37319,0.37319,0,NaN,0,0,0,0
7.5563,0.37323,0.37323,0,NaN,0,0,0,0
7.571,0.37328,0.37328,0,NaN,0,0,0,0
7.5857,0.37333,0.37333,0,NaN,0,0,0,0
7.6003,0.37338,0.37338,0,NaN,0,0,0,0
7.615,0.37344,0.37344,0,NaN,0,0,0,0
7.6297,0.37349,0.37349,0,NaN,0,0,0,0
7.6443,0.37354,0.37354,0,NaN,0,0,0,0
7.659,0.37358,0.37358,0,NaN,0,0,0,0
7.6737,0.37363,0.37363,0,NaN,0,0,0,0
7.6884,0.37367,0.37367,0,NaN,0,0,0,0
7.703,0.37371,0.37371,0,NaN,0,0,0,0
7.7177,0.37374,0.37374,0,NaN,0,0,0,0
7.7324,0.37376,0.37376,0,NaN,0,0,0,0
7.7471,0.37378,0.37378,0,NaN,0,0,0,0
7.7617,0.3738,0.3738,0,NaN,0,0,0,0
7.7764,0.3738,0.3738,0,NaN,0,0,0,0
7.7911,0.3738,0.3738,0,NaN,0,0,0,0
7.8057,0.3738,0.3738,0,NaN,0,0,0,0
7.8204,0.37379,0.37379,0,NaN,0,0,0,0
7.8351,0.37377,0.37377,0,NaN,0,0,0,0
7.8498,0.37374,0.37374,0,NaN,0,0,0,0
7.8644,0.37371,0.37371,0,NaN,0,0,0,0
7.8791,0.37367,0.37367,0,NaN,0,0,0,0
7.8938,0.37363,0.37363,0,NaN,0,0,0,0
7.9085,0.37359,0.37359,0,NaN,0,0,0,0
7.9231,0.37354,0.37354,0,NaN,0,0,0,0
7.9378,0.37349,0.37349,0,NaN,0,0,0,0
7.9525,0.37344,0.37344,0,NaN,0,0,0,0
7.9671,0.37339,0.37339,0,NaN,0,0,0,0
7.9818,0.37334,0.37334,0,NaN,0,0,0,0
7.9965,0.37329,0.37329,0,NaN,0,0,0,0
8.0112,0.37324,0.37324,0,NaN,0,0,0,0
8.0258,0.37319,0.37319,0,NaN,0,0,0,0
8.0405,0.37315,0.37315,0,NaN,0,0,0,0
8.0552,0.37311,0.37311,0,NaN,0,0,0,0
8.0698,0.37308,0.37308,0,NaN,0,0,0,0
8.0845,0.37306,0.37306,0,NaN,0,0,0,0
8.0992,0.37304,0.37303,0,NaN,0,0,0,0
8.1139,0.37302,0.37302,0,NaN,0,0,0,0
8.1285,0.37301,0.37301,0,NaN,0,0,0,0
8.1432,0.37301,0.37301,0,NaN,0,0,0,0
8.1579,0.37302,0.37302,0,NaN,0,0,0,0
8.1726,0.37303,0.37303,0,NaN,0,0,0,0
8.1872,0.37305,0.37305,0,NaN,0,0,0,0
8.2019,0.37308,0.37308,0,NaN,0,0,0,0
8.2166,0.37311,0.37311,0,NaN,0,0,0,0
8.2312,0.37314,0.37314,0,NaN,0,0,0,0
8.2459,0.37318,0.37318,0,NaN,0,0,0,0
8.2606,0.37323,0.37323,0,NaN,0,0,0,0
8.2753,0.37327,0.37327,0,NaN,0,0,0,0
8.2899,0.37332,0.37332,0,NaN,0,0,0,0
8.3046,0.37337,0.37337,0,NaN,0,0,0,0
8.3193,0.37343,0.37343,0,NaN,0,0,0,0
8.334,0.37348,0.37348,0,NaN,0,0,0,0
8.3486,0.37353,0.37353,0,NaN,0,0,0,0
8.3633,0.37358,0.37358,0,NaN,0,0,0,0
8.378,0.37362,0.37362,0,NaN,0,0,0,0
8.3926,0.37366,0.37366,0,NaN,0,0,0,0
8.4073,0.3737,0.3737,0,NaN,0,0,0,0
8.422,0.37373,0.37373,0,NaN,0,0,0,0
8.4367,0.37376,0.37376,0,NaN,0,0,0,0
8.4513,0.37378,0.37378,0,NaN,0,0,0,0
8.466,0.3738,0.3738,0,NaN,0,0,0,0
8.4807,0.3738,0.3738,0,NaN,0,0,0,0
8.4954,0.37381,0.37381,0,NaN,0,0,0,0
8.51,0.3738,0.3738,0,NaN,0,0,0,0
8.5247,0.37379,0.37379,0,NaN,0,0,0,0
8.5394,0.37377,0.37377,0,NaN,0,0,0,0
8.554,0.37375,0.37375,0,NaN,0,0,0,0
8.5687,0.37371,0.37371,0,NaN,0,0,0,0
8.5834,0.37368,0.37368,0,NaN,0,0,0,0
8.5981,0.37364,0.37364,0,NaN,0,0,0,0
8.6127,0.3736,0.3736,0,NaN,0,0,0,0
8.6274,0.37355,0.37355,0,NaN,0,0,0,0
8.6421,0.3735,0.3735,0,NaN,0,0,0,0
8.6567,0.37345,0.37345,0,NaN,0,0,0,0
8.6714,0.3734,0.3734,0,NaN,0,0,0,0
8.6861,0.37334,0.37334,0,NaN,0,0,0,0
8.7008,0.37329,0.37329,0,NaN,0,0,0,0
8.7154,0.37325,0.37325,0,NaN,0,0,0,0
8.7301,0.3732,0.3732,0,NaN,0,0,0,0
8.7448,0.37316,0.37316,0,NaN,0,0,0,0
8.7595,0.37312,0.37312,0,NaN,0,0,0,0
8.7741,0.37309,0.37309,0,NaN,0,0,0,0
8.7888,0.37306,0.37306,0,NaN,0,0,0,0
8.8035,0.37304,0.37304,0,NaN,0,0,0,0
8.8181,0.37302,0.37302,0,NaN,0,0,0,0
8.8328,0.37301,0.37301,0,NaN,0,0,0,0
8.8475,0.37301,0.37301,0,NaN,0,0,0,0
8.8622,0.37302,0.37302,0,NaN,0,0,0,0
8.8768,0.37303,0.37303,0,NaN,0,0,0,0
8.8915,0.37305,0.37305,0,NaN,0,0,0,0
8.9062,0.37307,0.37307,0,NaN,0,0,0,0
8.9209,0.3731,0.3731,0,NaN,0,0,0,0
8.9355,0.37313,0.37313,0,NaN,0,0,0,0
8.9502,0.37317,0.37317,0,NaN,0,0,0,0
8.9649,0.37322,0.37322,0,NaN,0,0,0,0
8.9795,0.37326,0.37326,0,NaN,0,0,0,0
8.9942,0.37331,0.37331,0,NaN,0,0,0,0
9.0089,0.37336,0.37336,0,NaN,0,0,0,0
9.0236,0.37342,0.37342,0,NaN,0,0,0,0
9.0382,0.37347,0.37347,0,NaN,0,0,0,0
9.0529,0.37352,0.37352,0,NaN,0,0,0,0
9.0676,0.37357,0.37357,0,NaN,0,0,0,0
9.0822,0.37361,0.37361,0,NaN,0,0,0,0
9.0969,0.37366,0.37366,0,NaN,0,0,0,0
9.1116,0.37369,0.37369,0,NaN,0,0,0,0
9.1263,0.37373,0.37373,0,NaN,0,0,0,0
9.1409,0.37376,0.37376,0,NaN,0,0,0,0
9.1556,0.37378,0.37378,0,NaN,0,0,0,0
9.1703,0.37379,0.37379,0,NaN,0,0,0,0
9.185,0.3738,0.3738,0,NaN,0,0,0,0
9.1996,0.37381,0.37381,0,NaN,0,0,0,0
9.2143,0.3738,0.3738,0,NaN,0,0,0,0
9.229,0.37379,0.37379,0,NaN,0,0,0,0
9.2436,0.37377,0.37377,0,NaN,0,0,0,0
9.2583,0.37375,0.37375,0,NaN,0,0,0,0
9.273,0.37372,0.37372,0,NaN,0,0,0,0
9.2877,0.37369,0.37369,0,NaN,0,0,0,0
9.3023,0.37365,0.37365,0,NaN,0,0,0,0
9.317,0.3736,0.3736,0,NaN,0,0,0,0
9.3317,0.37356,0.37356,0,NaN,0,0,0,0
9.3464,0.37351,0.37351,0,NaN,0,0,0,0
9.361,0.37346,0.37346,0,NaN,0,0,0,0
9.3757,0.37341,0.37341,0,NaN,0,0,0,0
9.3904,0.37335,0.37335,0,NaN,0,0,0,0
9.405,0.3733,0.3733,0,NaN,0,0,0,0
9.4197,0.37325,0.37325,0,NaN,0,0,0,0
9.4344,0.37321,0.37321,0,NaN,0,0,0,0
9.4491,0.37317,0.37317,0,NaN,0,0,0,0
9.4637,0.37313,0.37313,0,NaN,0,0,0,0
9.4784,0.37309,0.37309,0,NaN,0,0,0,0
9.4931,0.37306,0.37306,0,NaN,0,0,0,0
9.5077,0.37304,0.37304,0,NaN,0,0,0,0
9.5224,0.37303,0.37303,0,NaN,0,0,0,0
9.5371,0.37302,0.37302,0,NaN,0,0,0,0
9.5518,0.37301,0.37301,0,NaN,0,0,0,0
9.5664,0.37302,0.37302,0,NaN,0,0,0,0
9.5811,0.37303,0.37303,0,NaN,0,0,0,0
9.5958,0.37304,0.37304,0,NaN,0,0,0,0
9.6105,0.37307,0.37307,0,NaN,0,0,0,0
9.6251,0.37309,0.37309,0,NaN,0,0,0,0
9.6398,0.37313,0.37313,0,NaN,0,0,0,0
9.6545,0.37317,0.37317,0,NaN,0,0,0,0
9.6691,0.37321,0.37321,0,NaN,0,0,0,0
9.6838,0.37326,0.37326,0,NaN,0,0,0,0
9.6985,0.3733,0.3733,0,NaN,0,0,0,0
9.7132,0.37336,0.37336,0,NaN,0,0,0,0
9.7278,0.37341,0.37341,0,NaN,0,0,0,0
9.7425,0.37346,0.37346,0,NaN,0,0,0,0
9.7572,0.37351,0.37351,0,NaN,0,0,0,0
9.7719,0.37356,0.37356,0,NaN,0,0,0,0
9.7865,0.3736,0.3736,0,NaN,0,0,0,0
9.8012,0.37365,0.37365,0,NaN,0,0,0,0
9.8159,0.37369,0.37369,0,NaN,0,0,0,0
9.8305,0.37372,0.37372,0,NaN,0,0,0,0
9.8452,0.37375,0.37375,0,NaN,0,0,0,0
9.8599,0.37377,0.37377,0,NaN,0,0,0,0
9.8746,0.37379,0.37379,0,NaN,0,0,0,0
9.8892,0.3738,0.3738,0,NaN,0,0,0,0
9.9039,0.37381,0.37381,0,NaN,0,0,0,0
9.9186,0.3738,0.3738,0,NaN,0,0,0,0
9.9333,0.37379,0.37379,0,NaN,0,0,0,0
9.9479,0.37378,0.37378,0,NaN,0,0,0,0
9.9626,0.37375,0.37375,0,NaN,0,0,0,0
9.9773,0.37373,0.37373,0,NaN,0,0,0,0
9.9919,0.37369,0.37369,0,NaN,0,0,0,0
10.007,0.37365,0.37365,0,NaN,0,0,0,0
10.021,0.37361,0.37361,0,NaN,0,0,0,0
10.036,0.37357,0.37357,0,NaN,0,0,0,0
10.051,0.37352,0.37352,0,NaN,0,0,0,0
10.065,0.37347,0.37347,0,NaN,0,0,0,0
10.08,0.37342,0.37342,0,NaN,0,0,0,0
10.095,0.37336,0.37336,0,NaN,0,0,0,0
10.109,0.37331,0.37331,0,NaN,0,0,0,0
10.124,0.37326,0.37326,0,NaN,0,0,0,0
10.139,0.37322,0.37322,0,NaN,0,0,0,0
10.153,0.37317,0.37317,0,NaN,0,0,0,0
10.168,0.37313,0.37313,0,NaN,0,0,0,0
10.183,0.3731,0.3731,0,NaN,0,0,0,0
10.197,0.37307,0.37307,0,NaN,0,0,0,0
10.212,0.37305,0.37305,0,NaN,0,0,0,0
10.227,0.37303,0.37303,0,NaN,0,0,0,0
10.241,0.37302,0.37302,0,NaN,0,0,0,0
10.256,0.37301,0.37301,0,NaN,0,0,0,0
10.271,0.37301,0.37301,0,NaN,0,0,0,0
10.285,0.37302,0.37302,0,NaN,0,0,0,0
10.3,0.37304,0.37304,0,NaN,0,0,0,0
10.315,0.37306,0.37306,0,NaN,0,0,0,0
10.329,0.37309,0.37309,0,NaN,0,0,0,0
10.344,0.37312,0.37312,0,NaN,0,0,0,0
10.359,0.37316,0.37316,0,NaN,0,0,0,0
10.373,0.3732,0.3732,0,NaN,0,0,0,0
10.388,0.37325,0.37325,0,NaN,0,0,0,0
10.403,0.3733,0.3733,0,NaN,0,0,0,0
10.417,0.37335,0.37335,0,NaN,0,0,0,0
10.432,0.3734,0.3734,0,NaN,0,0,0,0
10.447,0.37345,0.37345,0,NaN,0,0,0,0
10.461,0.3735,0.3735,0,NaN,0,0,0,0
10.476,0.37355,0.37355,0,NaN,0,0,0,0
10.491,0.3736,0.3736,0,NaN,0,0,0,0
10.505,0.37364,0.37364,0,NaN,0,0,0,0
10.52,0.37368,0.37368,0,NaN,0,0,0,0
10.535,0.37372,0.37372,0,NaN,0,0,0,0
10.549,0.37375,0.37375,0,NaN,0,0,0,0
10.564,0.37377,0.37377,0,NaN,0,0,0,0
10.579,0.37379,0.37379,0,NaN,0,0,0,0
10.594,0.3738,0.3738,0,NaN,0,0,0,0
10.608,0.37381,0.37381,0,NaN,0,0,0,0
10.623,0.3738,0.3738,0,NaN,0,0,0,0
10.638,0.3738,0.3738,0,NaN,0,0,0,0
10.652,0.37378,0.37378,0,NaN,0,0,0,0
10.667,0.37376,0.37376,0,NaN,0,0,0,0
10.682,0.37373,0.37373,0,NaN,0,0,0,0
10.696,0.3737,0.3737,0,NaN,0,0,0,0
10.711,0.37366,0.37366,0,NaN,0,0,0,0
10.726,0.37362,0.37362,0,NaN,0,0,0,0
10.74,0.37357,0.37357,0,NaN,0,0,0,0
10.755,0.37353,0.37353,0,NaN,0,0,0,0
10.77,0.37348,0.37348,0,NaN,0,0,0,0
10.784,0.37342,0.37342,0,NaN,0,0,0,0
10.799,0.37337,0.37337,0,NaN,0,0,0,0
10.814,0.37332,0.37332,0,NaN,0,0,0,0
10.828,0.37327,0.37327,0,NaN,0,0,0,0
10.843,0.37323,0.37323,0,NaN,0,0,0,0
10.858,0.37318,0.37318,0,NaN,0,0,0,0
10.872,0.37314,0.37314,0,NaN,0,0,0,0
10.887,0.37311,0.3731,0,NaN,0,0,0,0
10.902,0.37307,0.37307,0,NaN,0,0,0,0
10.916,0.37305,0.37305,0,NaN,0,0,0,0
10.931,0.37303,0.37303,0,NaN,0,0,0,0
10.946,0.37302,0.37302,0,NaN,0,0,0,0
10.96,0.37301,0.37301,0,NaN,0,0,0,0
10.975,0.37301,0.37301,0,NaN,0,0,0,0
10.99,0.37302,0.37302,0,NaN,0,0,0,0
11.004,0.37304,0.37304,0,NaN,0,0,0,0
11.019,0.37306,0.37306,0,NaN,0,0,0,0
11.034,0.37308,0.37308,0,NaN,0,0,0,0
11.048,0.37311,0.37311,0,NaN,0,0,0,0
11.063,0.37315,0.37315,0,NaN,0,0,0,0
11.078,0.37319,0.37319,0,NaN,0,0,0,0
11.092,0.37324,0.37324,0,NaN,0,0,0,0
11.107,0.37329,0.37329,0,NaN,0,0,0,0
11.122,0.37334,0.37334,0,NaN,0,0,0,0
11.136,0.37339,0.37339,0,NaN,0,0,0,0
11.151,0.37344,0.37344,0,NaN,0,0,0,0
11.166,0.37349,0.37349,0,NaN,0,0,0,0
11.18,0.37354,0.37354,0,NaN,0,0,0,0
11.195,0.37359,0.37359,0,NaN,0,0,0,0
11.21,0.37363,0.37363,0,NaN,0,0,0,0
11.224,0.37367,0.37367,0,NaN,0,0,0,0
11.239,0.37371,0.37371,0,NaN,0,0,0,0
11.254,0.37374,0.37374,0,NaN,0,0,0,0
11.268,0.37377,0.37377,0,NaN,0,0,0,0
11.283,0.37379,0.37379,0,NaN,0,0,0,0
11.298,0.3738,0.3738,0,NaN,0,0,0,0
11.312,0.3738,0.3738,0,NaN,0,0,0,0
11.327,0.3738,0.3738,0,NaN,0,0,0,0
11.342,0.3738,0.3738,0,NaN,0,0,0,0
11.356,0.37378,0.37378,0,NaN,0,0,0,0
11.371,0.37376,0.37376,0,NaN,0,0,0,0
11.386,0.37374,0.37374,0,NaN,0,0,0,0
11.4,0.37371,0.37371,0,NaN,0,0,0,0
11.415,0.37367,0.37367,0,NaN,0,0,0,0
11.43,0.37363,0.37363,0,NaN,0,0,0,0
11.445,0.37358,0.37358,0,NaN,0,0,0,0
11.459,0.37354,0.37354,0,NaN,0,0,0,0
11.474,0.37349,0.37349,0,NaN,0,0,0,0
11.489,0.37343,0.37343,0,NaN,0,0,0,0
11.503,0.37338,0.37338,0,NaN,0,0,0,0
11.518,0.37333,0.37333,0,NaN,0,0,0,0
11.533,0.37328,0.37328,0,NaN,0,0,0,0
11.547,0.37323,0.37323,0,NaN,0,0,0,0
11.562,0.37319,0.37319,0,NaN,0,0,0,0
11.577,0.37315,0.37315,0,NaN,0,0,0,0
11.591,0.37311,0.37311,0,NaN,0,0,0,0
11.606,0.37308,0.37308,0,NaN,0,0,0,0
11.621,0.37305,0.37305,0,NaN,0,0,0,0
11.635,0.37303,0.37303,0,NaN,0,0,0,0
11.65,0.37302,0.37302,0,NaN,0,0,0,0
11.665,0.37301,0.37301,0,NaN,0,0,0,0
11.679,0.37301,0.37301,0,NaN,0,0,0,0
11.694,0.37302,0.37302,0,NaN,0,0,0,0
11.709,0.37303,0.37303,0,NaN,0,0,0,0
11.723,0.37305,0.37305,0,NaN,0,0,0,0
11.738,0.37308,0.37308,0,NaN,0,0,0,0
11.753,0.37311,0.37311,0,NaN,0,0,0,0
11.767,0.37314,0.37314,0,NaN,0,0,0,0
11.782,0.37319,0.37319,0,NaN,0,0,0,0
11.797,0.37323,0.37323,0,NaN,0,0,0,0
11.811,0.37328,0.37328,0,NaN,0,0,0,0
11.826,0.37333,0.37333,0,NaN,0,0,0,0
11.841,0.37338,0.37338,0,NaN,0,0,0,0
11.855,0.37343,0.37343,0,NaN,0,0,0,0
11.87,0.37348,0.37348,0,NaN,0,0,0,0
11.885,0.37353,0.37353,0,NaN,0,0,0,0
11.899,0.37358,0.37358,0,NaN,0,0,0,0
11.914,0.37362,0.37362,0,NaN,0,0,0,0
11.929,0.37367,0.37367,0,NaN,0,0,0,0
11.943,0.3737,0.3737,0,NaN,0,0,0,0
11.958,0.37374,0.37374,0,NaN,0,0,0,0
11.973,0.37376,0.37376,0,NaN,0,0,0,0
11.987,0.37378,0.37378,0,NaN,0,0,0,0
12.002,0.3738,0.3738,0,NaN,0,0,0,0
12.017,0.3738,0.3738,0,NaN,0,0,0,0
12.031,0.37381,0.37381,0,NaN,0,0,0,0
12.046,0.3738,0.3738,0,NaN,0,0,0,0
12.061,0.37379,0.37379,0,NaN,0,0,0,0
12.075,0.37377,0.37377,0,NaN,0,0,0,0
12.09,0.37374,0.37374,0,NaN,0,0,0,0
12.105,0.37371,0.37371,0,NaN,0,0,0,0
12.119,0.37368,0.37368,0,NaN,0,0,0,0
12.134,0.37364,0.37364,0,NaN,0,0,0,0
12.149,0.37359,0.37359,0,NaN,0,0,0,0
12.163,0.37354,0.37354,0,NaN,0,0,0,0
12.178,0.37349,0.37349,0,NaN,0,0,0,0
12.193,0.37344,0.37344,0,NaN,0,0,0,0
12.207,0.37339,0.37339,0,NaN,0,0,0,0
12.222,0.37334,0.37334,0,NaN,0,0,0,0
12.237,0.37329,0.37329,0,NaN,0,0,0,0
12.251,0.37324,0.37324,0,NaN,0,0,0,0
12.266,0.3732,0.3732,0,NaN,0,0,0,0
12.281,0.37316,0.37316,0,NaN,0,0,0,0
12.296,0.37312,0.37312,0,NaN,0,0,0,0
12.31,0.37309,0.37309,0,NaN,0,0,0,0
12.325,0.37306,0.37306,0,NaN,0,0,0,0
12.34,0.37304,0.37304,0,NaN,0,0,0,0
12.354,0.37302,0.37302,0,NaN,0,0,0,0
12.369,0.37301,0.37301,0,NaN,0,0,0,0
12.384,0.37301,0.37301,0,NaN,0,0,0,0
12.398,0.37302,0.37302,0,NaN,0,0,0,0
12.413,0.37303,0.37303,0,NaN,0,0,0,0
12.428,0.37305,0.37305,0,NaN,0,0,0,0
12.442,0.37307,0.37307,0,NaN,0,0,0,0
12.457,0.3731,0.3731,0,NaN,0,0,0,0
12.472,0.37314,0.37314,0,NaN,0,0,0,0
12.486,0.37318,0.37318,0,NaN,0,0,0,0
12.501,0.37322,0.37322,0,NaN,0,0,0,0
12.516,0.37327,0.37327,0,NaN,0,0,0,0
12.53,0.37332,0.37332,0,NaN,0,0,0,0
12.545,0.37337,0.37337,0,NaN,0,0,0,0
12.56,0.37342,0.37342,0,NaN,0,0,0,0
12.574,0.37347,0.37347,0,NaN,0,0,0,0
12.589,0.37352,0.37352,0,NaN,0,0,0,0
12.604,0.37357,0.37357,0,NaN,0,0,0,0
12.618,0.37362,0.37362,0,NaN,0,0,0,0
12.633,0.37366,0.37366,0,NaN,0,0,0,0
12.648,0.3737,0.3737,0,NaN,0,0,0,0
12.662,0.37373,0.37373,0,NaN,0,0,0,0
12.677,0.37376,0.37376,0,NaN,0,0,0,0
12.692,0.37378,0.37378,0,NaN,0,0,0,0
12.706,0.37379,0.37379,0,NaN,0,0,0,0
12.721,0.3738,0.3738,0,NaN,0,0,0,0
12.736,0.37381,0.37381,0,NaN,0,0,0,0
12.75,0.3738,0.3738,0,NaN,0,0,0,0
12.765,0.37379,0.37379,0,NaN,0,0,0,0
12.78,0.37377,0.37377,0,NaN,0,0,0,0
12.794,0.37375,0.37375,0,NaN,0,0,0,0
12.809,0.37372,0.37372,0,NaN,0,0,0,0
12.824,0.37368,0.37368,0,NaN,0,0,0,0
12.838,0.37364,0.37364,0,NaN,0,0,0,0
12.853,0.3736,0.3736,0,NaN,0,0,0,0
12.868,0.37355,0.37355,0,NaN,0,0,0,0
12.882,0.3735,0.3735,0,NaN,0,0,0,0
12.897,0.37345,0.37345,0,NaN,0,0,0,0
12.912,0.3734,0.3734,0,NaN,0,0,0,0
12.926,0.37335,0.37335,0,NaN,0,0,0,0
12.941,0.3733,0.3733,0,NaN,0,0,0,0
12.956,0.37325,0.37325,0,NaN,0,0,0,0
12.97,0.37321,0.3732,0,NaN,0,0,0,0
12.985,0.37316,0.37316,0,NaN,0,0,0,0
13,0.37312,0.37312,0,NaN,0,0,0,0
13.014,0.37309,0.37309,0,NaN,0,0,0,0
13.029,0.37306,0.37306,0,NaN,0,0,0,0
13.044,0.37304,0.37304,0,NaN,0,0,0,0
13.058,0.37302,0.37302,0,NaN,0,0,0,0
13.073,0.37301,0.37301,0,NaN,0,0,0,0
13.088,0.37301,0.37301,0,NaN,0,0,0,0
13.103,0.37302,0.37302,0,NaN,0,0,0,0
13.117,0.37303,0.37303,0,NaN,0,0,0,0
13.132,0.37304,0.37304,0,NaN,0,0,0,0
13.147,0.37307,0.37307,0,NaN,0,0,0,0
13.161,0.3731,0.3731,0,NaN,0,0,0,0
13.176,0.37313,0.37313,0,NaN,0,0,0,0
13.191,0.37317,0.37317,0,NaN,0,0,0,0
13.205,0.37321,0.37321,0,NaN,0,0,0,0
13.22,0.37326,0.37326,0,NaN,0,0,0,0
13.235,0.37331,0.37331,0,NaN,0,0,0,0
13.249,0.37336,0.37336,0,NaN,0,0,0,0
13.264,0.37341,0.37341,0,NaN,0,0,0,0
13.279,0.37346,0.37346,0,NaN,0,0,0,0
13.293,0.37351,0.37351,0,NaN,0,0,0,0
13.308,0.37356,0.37356,0,NaN,0,0,0,0
13.323,0.37361,0.37361,0,NaN,0,0,0,0
13.337,0.37365,0.37365,0,NaN,0,0,0,0
13.352,0.37369,0.37369,0,NaN,0,0,0,0
13.367,0.37372,0.37372,0,NaN,0,0,0,0
13.381,0.37375,0.37375,0,NaN,0,0,0,0
13.396,0.37378,0.37378,0,NaN,0,0,0,0
13.411,0.37379,0.37379,0,NaN,0,0,0,0
13.425,0.3738,0.3738,0,NaN,0,0,0,0
13.44,0.37381,0.37381,0,NaN,0,0,0,0
13.455,0.3738,0.3738,0,NaN,0,0,0,0
13.469,0.37379,0.37379,0,NaN,0,0,0,0
13.484,0.37378,0.37378,0,NaN,0,0,0,0
13.499,0.37375,0.37375,0,NaN,0,0,0,0
13.513,0.37372,0.37372,0,NaN,0,0,0,0
13.528,0.37369,0.37369,0,NaN,0,0,0,0
13.543,0.37365,0.37365,0,NaN,0,0,0,0
13.557,0.37361,0.37361,0,NaN,0,0,0,0
13.572,0.37356,0.37356,0,NaN,0,0,0,0
13.587,0.37351,0.37351,0,NaN,0,0,0,0
13.601,0.37346,0.37346,0,NaN,0,0,0,0
13.616,0.37341,0.37341,0,NaN,0,0,0,0
13.631,0.37336,0.37336,0,NaN,0,0,0,0
13.645,0.37331,0.37331,0,NaN,0,0,0,0
13.66,0.37326,0.37326,0,NaN,0,0,0,0
13.675,0.37321,0.37321,0,NaN,0,0,0,0
13.689,0.37317,0.37317,0,NaN,0,0,0,0
13.704,0.37313,0.37313,0,NaN,0,0,0,0
13.719,0.3731,0.3731,0,NaN,0,0,0,0
13.733,0.37307,0.37307,0,NaN,0,0,0,0
13.748,0.37304,0.37304,0,NaN,0,0,0,0
13.763,0.37303,0.37303,0,NaN,0,0,0,0
13.777,0.37302,0.37302,0,NaN,0,0,0,0
13.792,0.37301,0.37301,0,NaN,0,0,0,0
13.807,0.37301,0.37301,0,NaN,0,0,0,0
13.821,0.37302,0.37302,0,NaN,0,0,0,0
13.836,0.37304,0.37304,0,NaN,0,0,0,0
13.851,0.37306,0.37306,0,NaN,0,0,0,0
13.865,0.37309,0.37309,0,NaN,0,0,0,0
13.88,0.37312,0.37312,0,NaN,0,0,0,0
13.895,0.37316,0.37316,0,NaN,0,0,0,0
13.909,0.3732,0.3732,0,NaN,0,0,0,0
13.924,0.37325,0.37325,0,NaN,0,0,0,0
13.939,0.3733,0.3733,0,NaN,0,0,0,0
13.954,0.37335,0.37335,0,NaN,0,0,0,0
13.968,0.3734,0.3734,0,NaN,0,0,0,0
13.983,0.37345,0.37345,0,NaN,0,0,0,0
13.998,0.3735,0.3735,0,NaN,0,0,0,0
14.012,0.37355,0.37355,0,NaN,0,0,0,0
14.027,0.3736,0.3736,0,NaN,0,0,0,0
14.042,0.37364,0.37364,0,NaN,0,0,0,0
14.056,0.37368,0.37368,0,NaN,0,0,0,0
14.071,0.37372,0.37372,0,NaN,0,0,0,0
14.086,0.37375,0.37375,0,NaN,0,0,0,0
14.1,0.37377,0.37377,0,NaN,0,0,0,0
14.115,0.37379,0.37379,0,NaN,0,0,0,0
14.13,0.3738,0.3738,0,NaN,0,0,0,0
14.144,0.37381,0.37381,0,NaN,0,0,0,0
14.159,0.3738,0.3738,0,NaN,0,0,0,0
14.174,0.37379,0.37379,0,NaN,0,0,0,0
14.188,0.37378,0.37378,0,NaN,0,0,0,0
14.203,0.37376,0.37376,0,NaN,0,0,0,0
14.218,0.37373,0.37373,0,NaN,0,0,0,0
14.232,0.3737,0.3737,0,NaN,0,0,0,0
14.247,0.37366,0.37366,0,NaN,0,0,0,0
14.262,0.37362,0.37362,0,NaN,0,0,0,0
14.276,0.37357,0.37357,0,NaN,0,0,0,0
14.291,0.37352,0.37352,0,NaN,0,0,0,0
14.306,0.37347,0.37347,0,NaN,0,0,0,0
14.32,0.37342,0.37342,0,NaN,0,0,0,0
14.335,0.37337,0.37337,0,NaN,0,0,0,0
14.35,0.37332,0.37332,0,NaN,0,0,0,0
14.364,0.37327,0.37327,0,NaN,0,0,0,0
14.379,0.37322,0.37322,0,NaN,0,0,0,0
14.394,0.37318,0.37318,0,NaN,0,0,0,0
14.408,0.37314,0.37314,0,NaN,0,0,0,0
14.423,0.3731,0.3731,0,NaN,0,0,0,0
14.438,0.37307,0.37307,0,NaN,0,0,0,0
14.452,0.37305,0.37305,0,NaN,0,0,0,0
14.467,0.37303,0.37303,0,NaN,0,0,0,0
14.482,0.37302,0.37302,0,NaN,0,0,0,0
14.496,0.37301,0.37301,0,NaN,0,0,0,0
14.511,0.37301,0.37301,0,NaN,0,0,0,0
14.526,0.37302,0.37302,0,NaN,0,0,0,0
14.54,0.37304,0.37304,0,NaN,0,0,0,0
14.555,0.37306,0.37306,0,NaN,0,0,0,0
14.57,0.37308,0.37308,0,NaN,0,0,0,0
14.584,0.37312,0.37312,0,NaN,0,0,0,0
14.599,0.37316,0.37315,0,NaN,0,0,0,0
14.614,0.3732,0.3732,0,NaN,0,0,0,0
14.628,0.37324,0.37324,0,NaN,0,0,0,0
14.643,0.37329,0.37329,0,NaN,0,0,0,0
14.658,0.37334,0.37334,0,NaN,0,0,0,0
14.672,0.37339,0.37339,0,NaN,0,0,0,0
14.687,0.37344,0.37344,0,NaN,0,0,0,0
14.702,0.37349,0.37349,0,NaN,0,0,0,0
14.716,0.37354,0.37354,0,NaN,0,0,0,0
14.731,0.37359,0.37359,0,NaN,0,0,0,0
14.746,0.37364,0.37364,0,NaN,0,0,0,0
14.76,0.37368,0.37368,0,NaN,0,0,0,0
14.775,0.37371,0.37371,0,NaN,0,0,0,0
14.79,0.37374,0.37374,0,NaN,0,0,0,0
14.805,0.37377,0.37377,0,NaN,0,0,0,0
14.819,0.37379,0.37379,0,NaN,0,0,0,0
14.834,0.3738,0.3738,0,NaN,0,0,0,0
14.849,0.37381,0.37381,0,NaN,0,0,0,0
14.863,0.3738,0.3738,0,NaN,0,0,0,0
14.878,0.3738,0.3738,0,NaN,0,0,0,0
14.893,0.37378,0.37378,0,NaN,0,0,0,0
14.907,0.37376,0.37376,0,NaN,0,0,0,0
14.922,0.37374,0.37374,0,NaN,0,0,0,0
14.937,0.3737,0.3737,0,NaN,0,0,0,0
14.951,0.37367,0.37367,0,NaN,0,0,0,0
14.966,0.37362,0.37362,0,NaN,0,0,0,0
14.981,0.37358,0.37358,0,NaN,0,0,0,0
14.995,0.37353,0.37353,0,NaN,0,0,0,0
15.01,0.37348,0.37348,0,NaN,0,0,0,0
15.025,0.37343,0.37343,0,NaN,0,0,0,0
15.039,0.37338,0.37338,0,NaN,0,0,0,0
15.054,0.37333,0.37333,0,NaN,0,0,0,0
15.069,0.37328,0.37328,0,NaN,0,0,0,0
15.083,0.37323,0.37323,0,NaN,0,0,0,0
15.098,0.37319,0.37319,0,NaN,0,0,0,0
15.113,0.37314,0.37314,0,NaN,0,0,0,0
15.127,0.37311,0.37311,0,NaN,0,0,0,0
15.142,0.37308,0.37308,0,NaN,0,0,0,0
15.157,0.37305,0.37305,0,NaN,0,0,0,0
15.171,0.37303,0.37303,0,NaN,0,0,0,0
15.186,0.37302,0.37302,0,NaN,0,0,0,0
15.201,0.37301,0.37301,0,NaN,0,0,0,0
15.215,0.37301,0.37301,0,NaN,0,0,0,0
15.23,0.37302,0.37302,0,NaN,0,0,0,0
15.245,0.37303,0.37303,0,NaN,0,0,0,0
15.259,0.37305,0.37305,0,NaN,0,0,0,0
15.274,0.37308,0.37308,0,NaN,0,0,0,0
15.289,0.37311,0.37311,0,NaN,0,0,0,0
15.303,0.37315,0.37315,0,NaN,0,0,0,0
15.318,0.37319,0.37319,0,NaN,0,0,0,0
15.333,0.37323,0.37323,0,NaN,0,0,0,0
15.347,0.37328,0.37328,0,NaN,0,0,0,0
15.362,0.37333,0.37333,0,NaN,0,0,0,0
15.377,0.37338,0.37338,0,NaN,0,0,0,0
15.391,0.37343,0.37343,0,NaN,0,0,0,0
15.406,0.37349,0.37349,0,NaN,0,0,0,0
15.421,0.37354,0.37354,0,NaN,0,0,0,0
15.435,0.37358,0.37358,0,NaN,0,0,0,0
15.45,0.37363,0.37363,0,NaN,0,0,0,0
15.465,0.37367,0.37367,0,NaN,0,0,0,0
15.479,0.37371,0.37371,0,NaN,0,0,0,0
15.494,0.37374,0.37374,0,NaN,0,0,0,0
15.509,0.37376,0.37376,0,NaN,0,0,0,0
15.523,0.37378,0.37378,0,NaN,0,0,0,0
15.538,0.3738,0.3738,0,NaN,0,0,0,0
15.553,0.3738,0.3738,0,NaN,0,0,0,0
15.567,0.3738,0.3738,0,NaN,0,0,0,0
15.582,0.3738,0.3738,0,NaN,0,0,0,0
15.597,0.37379,0.37379,0,NaN,0,0,0,0
15.611,0.37377,0.37377,0,NaN,0,0,0,0
15.626,0.37374,0.37374,0,NaN,0,0,0,0
15.641,0.37371,0.37371,0,NaN,0,0,0,0
15.656,0.37367,0.37367,0,NaN,0,0,0,0
15.67,0.37363,0.37363,0,NaN,0,0,0,0
15.685,0.37359,0.37359,0,NaN,0,0,0,0
15.7,0.37354,0.37354,0,NaN,0,0,0,0
15.714,0.37349,0.37349,0,NaN,0,0,0,0
15.729,0.37344,0.37344,0,NaN,0,0,0,0
15.744,0.37339,0.37339,0,NaN,0,0,0,0
15.758,0.37334,0.37334,0,NaN,0,0,0,0
15.773,0.37329,0.37329,0,NaN,0,0,0,0
15.788,0.37324,0.37324,0,NaN,0,0,0,0
15.802,0.37319,0.37319,0,NaN,0,0,0,0
15.817,0.37315,0.37315,0,NaN,0,0,0,0
15.832,0.37311,0.37311,0,NaN,0,0,0,0
15.846,0.37308,0.37308,0,NaN,0,0,0,0
15.861,0.37306,0.37306,0,NaN,0,0,0,0
15.876,0.37304,0.37304,0,NaN,0,0,0,0
15.89,0.37302,0.37302,0,NaN,0,0,0,0
15.905,0.37301,0.37301,0,NaN,0,0,0,0
15.92,0.37301,0.37301,0,NaN,0,0,0,0
15.934,0.37302,0.37302,0,NaN,0,0,0,0
15.949,0.37303,0.37303,0,NaN,0,0,0,0
15.964,0.37305,0.37305,0,NaN,0,0,0,0
15.978,0.37307,0.37307,0,NaN,0,0,0,0
15.993,0.3731,0.3731,0,NaN,0,0,0,0
16.008,0.37314,0.37314,0,NaN,0,0,0,0
16.022,0.37318,0.37318,0,NaN,0,0,0,0
16.037,0.37323,0.37323,0,NaN,0,0,0,0
16.052,0.37327,0.37327,0,NaN,0,0,0,0
16.066,0.37332,0.37332,0,NaN,0,0,0,0
16.081,0.37337,0.37337,0,NaN,0,0,0,0
16.096,0.37342,0.37342,0,NaN,0,0,0,0
16.11,0.37348,0.37348,0,NaN,0,0,0,0
16.125,0.37353,0.37353,0,NaN,0,0,0,0
16.14,0.37357,0.37357,0,NaN,0,0,0,0
16.154,0.37362,0.37362,0,NaN,0,0,0,0
16.169,0.37366,0.37366,0,NaN,0,0,0,0
16.184,0.3737,0.3737,0,NaN,0,0,0,0
16.198,0.37373,0.37373,0,NaN,0,0,0,0
16.213,0.37376,0.37376,0,NaN,0,0,0,0
16.228,0.37378,0.37378,0,NaN,0,0,0,0
16.242,0.3738,0.3738,0,NaN,0,0,0,0
16.257,0.3738,0.3738,0,NaN,0,0,0,0
16.272,0.37381,0.37381,0,NaN,0,0,0,0
16.286,0.3738,0.3738,0,NaN,0,0,0,0
16.301,0.37379,0.37379,0,NaN,0,0,0,0
16.316,0.37377,0.37377,0,NaN,0,0,0,0
16.33,0.37375,0.37375,0,NaN,0,0,0,0
16.345,0.37372,0.37372,0,NaN,0,0,0,0
16.36,0.37368,0.37368,0,NaN,0,0,0,0
16.374,0.37364,0.37364,0,NaN,0,0,0,0
16.389,0.3736,0.3736,0,NaN,0,0,0,0
16.404,0.37355,0.37355,0,NaN,0,0,0,0
16.418,0.3735,0.3735,0,NaN,0,0,0,0
16.433,0.37345,0.37345,0,NaN,0,0,0,0
16.448,0.3734,0.3734,0,NaN,0,0,0,0
16.462,0.37335,0.37335,0,NaN,0,0,0,0
16.477,0.3733,0.3733,0,NaN,0,0,0,0
16.492,0.37325,0.37325,0,NaN,0,0,0,0
16.507,0.3732,0.3732,0,NaN,0,0,0,0
16.521,0.37316,0.37316,0,NaN,0,0,0,0
16.536,0.37312,0.37312,0,NaN,0,0,0,0
16.551,0.37309,0.37309,0,NaN,0,0,0,0
16.565,0.37306,0.37306,0,NaN,0,0,0,0
16.58,0.37304,0.37304,0,NaN,0,0,0,0
16.595,0.37302,0.37302,0,NaN,0,0,0,0
16.609,0.37301,0.37301,0,NaN,0,0,0,0
16.624,0.37301,0.37301,0,NaN,0,0,0,0
16.639,0.37302,0.37302,0,NaN,0,0,0,0
16.653,0.37303,0.37303,0,NaN,0,0,0,0
16.668,0.37305,0.37305,0,NaN,0,0,0,0
16.683,0.37307,0.37307,0,NaN,0,0,0,0
16.697,0.3731,0.3731,0,NaN,0,0,0,0
16.712,0.37313,0.37313,0,NaN,0,0,0,0
16.727,0.37317,0.37317,0,NaN,0,0,0,0
16.741,0.37322,0.37322,0,NaN,0,0,0,0
16.756,0.37326,0.37326,0,NaN,0,0,0,0
16.771,0.37331,0.37331,0,NaN,0,0,0,0
16.785,0.37336,0.37336,0,NaN,0,0,0,0
16.8,0.37342,0.37342,0,NaN,0,0,0,0
16.815,0.37347,0.37347,0,NaN,0,0,0,0
16.829,0.37352,0.37352,0,NaN,0,0,0,0
16.844,0.37357,0.37357,0,NaN,0,0,0,0
16.859,0.37361,0.37361,0,NaN,0,0,0,0
16.873,0.37365,0.37365,0,NaN,0,0,0,0
16.888,0.37369,0.37369,0,NaN,0,0,0,0
16.903,0.37373,0.37373,0,NaN,0,0,0,0
16.917,0.37375,0.37375,0,NaN,0,0,0,0
16.932,0.37378,0.37378,0,NaN,0,0,0,0
16.947,0.37379,0.37379,0,NaN,0,0,0,0
16.961,0.3738,0.3738,0,NaN,0,0,0,0
16.976,0.37381,0.37381,0,NaN,0,0,0,0
16.991,0.3738,0.3738,0,NaN,0,0,0,0
17.005,0.37379,0.37379,0,NaN,0,0,0,0
17.02,0.37377,0.37377,0,NaN,0,0,0,0
17.035,0.37375,0.37375,0,NaN,0,0,0,0
17.049,0.37372,0.37372,0,NaN,0,0,0,0
17.064,0.37369,0.37369,0,NaN,0,0,0,0
17.079,0.37365,0.37365,0,NaN,0,0,0,0
17.093,0.37361,0.37361,0,NaN,0,0,0,0
17.108,0.37356,0.37356,0,NaN,0,0,0,0
17.123,0.37351,0.37351,0,NaN,0,0,0,0
17.137,0.37346,0.37346,0,NaN,0,0,0,0
17.152,0.37341,0.37341,0,NaN,0,0,0,0
17.167,0.37336,0.37336,0,NaN,0,0,0,0
17.181,0.3733,0.3733,0,NaN,0,0,0,0
17.196,0.37326,0.37326,0,NaN,0,0,0,0
17.211,0.37321,0.37321,0,NaN,0,0,0,0
17.225,0.37317,0.37317,0,NaN,0,0,0,0
17.24,0.37313,0.37313,0,NaN,0,0,0,0
17.255,0.37309,0.37309,0,NaN,0,0,0,0
17.269,0.37307,0.37307,0,NaN,0,0,0,0
17.284,0.37304,0.37304,0,NaN,0,0,0,0
17.299,0.37303,0.37303,0,NaN,0,0,0,0
17.313,0.37302,0.37302,0,NaN,0,0,0,0
17.328,0.37301,0.37301,0,NaN,0,0,0,0
17.343,0.37302,0.37302,0,NaN,0,0,0,0
17.358,0.37303,0.37303,0,NaN,0,0,0,0
17.372,0.37304,0.37304,0,NaN,0,0,0,0
17.387,0.37306,0.37306,0,NaN,0,0,0,0
17.402,0.37309,0.37309,0,NaN,0,0,0,0
17.416,0.37313,0.37313,0,NaN,0,0,0,0
17.431,0.37317,0.37317,0,NaN,0,0,0,0
17.446,0.37321,0.37321,0,NaN,0,0,0,0
17.46,0.37325,0.37325,0,NaN,0,0,0,0
17.475,0.3733,0.3733,0,NaN,0,0,0,0
17.49,0.37335,0.37335,0,NaN,0,0,0,0
17.504,0.37341,0.37341,0,NaN,0,0,0,0
17.519,0.37346,0.37346,0,NaN,0,0,0,0
17.534,0.37351,0.37351,0,NaN,0,0,0,0
17.548,0.37356,0.37356,0,NaN,0,0,0,0
17.563,0.3736,0.3736,0,NaN,0,0,0,0
17.578,0.37365,0.37365,0,NaN,0,0,0,0
17.592,0.37369,0.37369,0,NaN,0,0,0,0
17.607,0.37372,0.37372,0,NaN,0,0,0,0
17.622,0.37375,0.37375,0,NaN,0,0,0,0
17.636,0.37377,0.37377,0,NaN,0,0,0,0
17.651,0.37379,0.37379,0,NaN,0,0,0,0
17.666,0.3738,0.3738,0,NaN,0,0,0,0
17.68,0.37381,0.37381,0,NaN,0,0,0,0
17.695,0.3738,0.3738,0,NaN,0,0,0,0
17.71,0.37379,0.37379,0,NaN,0,0,0,0
17.724,0.37378,0.37378,0,NaN,0,0,0,0
17.739,0.37376,0.37376,0,NaN,0,0,0,0
17.754,0.37373,0.37373,0,NaN,0,0,0,0
17.768,0.37369,0.37369,0,NaN,0,0,0,0
17.783,0.37366,0.37366,0,NaN,0,0,0,0
17.798,0.37361,0.37361,0,NaN,0,0,0,0
17.812,0.37357,0.37357,0,NaN,0,0,0,0
17.827,0.37352,0.37352,0,NaN,0,0,0,0
17.842,0.37347,0.37347,0,NaN,0,0,0,0
17.856,0.37342,0.37342,0,NaN,0,0,0,0
17.871,0.37337,0.37337,0,NaN,0,0,0,0
17.886,0.37331,0.37331,0,NaN,0,0,0,0
17.9,0.37326,0.37326,0,NaN,0,0,0,0
17.915,0.37322,0.37322,0,NaN,0,0,0,0
17.93,0.37317,0.37317,0,NaN,0,0,0,0
17.944,0.37313,0.37313,0,NaN,0,0,0,0
17.959,0.3731,0.3731,0,NaN,0,0,0,0
17.974,0.37307,0.37307,0,NaN,0,0,0,0
17.988,0.37305,0.37305,0,NaN,0,0,0,0
18.003,0.37303,0.37303,0,NaN,0,0,0,0
18.018,0.37302,0.37302,0,NaN,0,0,0,0
18.032,0.37301,0.37301,0,NaN,0,0,0,0
18.047,0.37301,0.37301,0,NaN,0,0,0,0
18.062,0.37302,0.37302,0,NaN,0,0,0,0
18.076,0.37304,0.37304,0,NaN,0,0,0,0
18.091,0.37306,0.37306,0,NaN,0,0,0,0
18.106,0.37309,0.37309,0,NaN,0,0,0,0
18.12,0.37312,0.37312,0,NaN,0,0,0,0
18.135,0.37316,0.37316,0,NaN,0,0,0,0
18.15,0.3732,0.3732,0,NaN,0,0,0,0
18.164,0.37325,0.37325,0,NaN,0,0,0,0
18.179,0.37329,0.37329,0,NaN,0,0,0,0
18.194,0.37334,0.37334,0,NaN,0,0,0,0
18.209,0.3734,0.3734,0,NaN,0,0,0,0
18.223,0.37345,0.37345,0,NaN,0,0,0,0
18.238,0.3735,0.3735,0,NaN,0,0,0,0
18.253,0.37355,0.37355,0,NaN,0,0,0,0
18.267,0.3736,0.3736,0,NaN,0,0,0,0
18.282,0.37364,0.37364,0,NaN,0,0,0,0
18.297,0.37368,0.37368,0,NaN,0,0,0,0
18.311,0.37371,0.37371,0,NaN,0,0,0,0
18.326,0.37375,0.37374,0,NaN,0,0,0,0
18.341,0.37377,0.37377,0,NaN,0,0,0,0
18.355,0.37379,0.37379,0,NaN,0,0,0,0
18.37,0.3738,0.3738,0,NaN,0,0,0,0
18.385,0.37381,0.37381,0,NaN,0,0,0,0
18.399,0.3738,0.3738,0,NaN,0,0,0,0
18.414,0.3738,0.3738,0,NaN,0,0,0,0
18.429,0.37378,0.37378,0,NaN,0,0,0,0
18.443,0.37376,0.37376,0,NaN,0,0,0,0
18.458,0.37373,0.37373,0,NaN,0,0,0,0
18.473,0.3737,0.3737,0,NaN,0,0,0,0
18.487,0.37366,0.37366,0,NaN,0,0,0,0
18.502,0.37362,0.37362,0,NaN,0,0,0,0
18.517,0.37358,0.37358,0,NaN,0,0,0,0
18.531,0.37353,0.37353,0,NaN,0,0,0,0
18.546,0.37348,0.37348,0,NaN,0,0,0,0
18.561,0.37343,0.37343,0,NaN,0,0,0,0
18.575,0.37337,0.37337,0,NaN,0,0,0,0
18.59,0.37332,0.37332,0,NaN,0,0,0,0
18.605,0.37327,0.37327,0,NaN,0,0,0,0
18.619,0.37323,0.37323,0,NaN,0,0,0,0
18.634,0.37318,0.37318,0,NaN,0,0,0,0
18.649,0.37314,0.37314,0,NaN,0,0,0,0
18.663,0.37311,0.37311,0,NaN,0,0,0,0
18.678,0.37308,0.37308,0,NaN,0,0,0,0
18.693,0.37305,0.37305,0,NaN,0,0,0,0
18.707,0.37303,0.37303,0,NaN,0,0,0,0
18.722,0.37302,0.37302,0,NaN,0,0,0,0
18.737,0.37301,0.37301,0,NaN,0,0,0,0
18.751,0.37301,0.37301,0,NaN,0,0,0,0
18.766,0.37302,0.37302,0,NaN,0,0,0,0
18.781,0.37303,0.37303,0,NaN,0,0,0,0
18.795,0.37306,0.37306,0,NaN,0,0,0,0
18.81,0.37308,0.37308,0,NaN,0,0,0,0
18.825,0.37311,0.37311,0,NaN,0,0,0,0
18.839,0.37315,0.37315,0,NaN,0,0,0,0
18.854,0.37319,0.37319,0,NaN,0,0,0,0
18.869,0.37324,0.37324,0,NaN,0,0,0,0
18.883,0.37329,0.37329,0,NaN,0,0,0,0
18.898,0.37334,0.37334,0,NaN,0,0,0,0
18.913,0.37339,0.37339,0,NaN,0,0,0,0
18.927,0.37344,0.37344,0,NaN,0,0,0,0
18.942,0.37349,0.37349,0,NaN,0,0,0,0
18.957,0.37354,0.37354,0,NaN,0,0,0,0
18.971,0.37359,0.37359,0,NaN,0,0,0,0
18.986,0.37363,0.37363,0,NaN,0,0,0,0
19.001,0.37367,0.37367,0,NaN,0,0,0,0
19.015,0.37371,0.37371,0,NaN,0,0,0,0
19.03,0.37374,0.37374,0,NaN,0,0,0,0
19.045,0.37377,0.37377,0,NaN,0,0,0,0
19.06,0.37379,0.37378,0,NaN,0,0,0,0
19.074,0.3738,0.3738,0,NaN,0,0,0,0
19.089,0.3738,0.3738,0,NaN,0,0,0,0
19.104,0.3738,0.3738,0,NaN,0,0,0,0
19.118,0.3738,0.3738,0,NaN,0,0,0,0
19.133,0.37378,0.37378,0,NaN,0,0,0,0
19.148,0.37376,0.37376,0,NaN,0,0,0,0
19.162,0.37374,0.37374,0,NaN,0,0,0,0
19.177,0.37371,0.37371,0,NaN,0,0,0,0
19.192,0.37367,0.37367,0,NaN,0,0,0,0
19.206,0.37363,0.37363,0,NaN,0,0,0,0
19.221,0.37358,0.37358,0,NaN,0,0,0,0
19.236,0.37354,0.37354,0,NaN,0,0,0,0
19.25,0.37349,0.37349,0,NaN,0,0,0,0
19.265,0.37344,0.37344,0,NaN,0,0,0,0
19.28,0.37338,0.37338,0,NaN,0,0,0,0
19.294,0.37333,0.37333,0,NaN,0,0,0,0
19.309,0.37328,0.37328,0,NaN,0,0,0,0
19.324,0.37323,0.37323,0,NaN,0,0,0,0
19.338,0.37319,0.37319,0,NaN,0,0,0,0
19.353,0.37315,0.37315,0,NaN,0,0,0,0
19.368,0.37311,0.37311,0,NaN,0,0,0,0
19.382,0.37308,0.37308,0,NaN,0,0,0,0
19.397,0.37305,0.37305,0,NaN,0,0,0,0
19.412,0.37303,0.37303,0,NaN,0,0,0,0
19.426,0.37302,0.37302,0,NaN,0,0,0,0
19.441,0.37301,0.37301,0,NaN,0,0,0,0
19.456,0.37301,0.37301,0,NaN,0,0,0,0
19.47,0.37302,0.37302,0,NaN,0,0,0,0
19.485,0.37303,0.37303,0,NaN,0,0,0,0
19.5,0.37305,0.37305,0,NaN,0,0,0,0
19.514,0.37308,0.37308,0,NaN,0,0,0,0
19.529,0.37311,0.37311,0,NaN,0,0,0,0
19.544,0.37314,0.37314,0,NaN,0,0,0,0
19.558,0.37318,0.37318,0,NaN,0,0,0,0
19.573,0.37323,0.37323,0,NaN,0,0,0,0
19.588,0.37328,0.37328,0,NaN,0,0,0,0
19.602,0.37333,0.37333,0,NaN,0,0,0,0
19.617,0.37338,0.37338,0,NaN,0,0,0,0
19.632,0.37343,0.37343,0,NaN,0,0,0,0
19.646,0.37348,0.37348,0,NaN,0,0,0,0
19.661,0.37353,0.37353,0,NaN,0,0,0,0
19.676,0.37358,0.37358,0,NaN,0,0,0,0
19.69,0.37362,0.37362,0,NaN,0,0,0,0
19.705,0.37367,0.37367,0,NaN,0,0,0,0
19.72,0.3737,0.3737,0,NaN,0,0,0,0
19.734,0.37373,0.37373,0,NaN,0,0,0,0
19.749,0.37376,0.37376,0,NaN,0,0,0,0
19.764,0.37378,0.37378,0,NaN,0,0,0,0
19.778,0.3738,0.3738,0,NaN,0,0,0,0
19.793,0.3738,0.3738,0,NaN,0,0,0,0
19.808,0.37381,0.37381,0,NaN,0,0,0,0
19.822,0.3738,0.3738,0,NaN,0,0,0,0
19.837,0.37379,0.37379,0,NaN,0,0,0,0
19.852,0.37377,0.37377,0,NaN,0,0,0,0
19.867,0.37374,0.37374,0,NaN,0,0,0,0
19.881,0.37371,0.37371,0,NaN,0,0,0,0
19.896,0.37368,0.37368,0,NaN,0,0,0,0
19.911,0.37364,0.37364,0,NaN,0,0,0,0
19.925,0.37359,0.37359,0,NaN,0,0,0,0
19.94,0.37355,0.37355,0,NaN,0,0,0,0
19.955,0.3735,0.3735,0,NaN,0,0,0,0
19.969,0.37345,0.37345,0,NaN,0,0,0,0
19.984,0.37339,0.37339,0,NaN,0,0,0,0
19.999,0.37334,0.37334,0,NaN,0,0,0,0
20.013,0.37329,0.37329,0,NaN,0,0,0,0


==> figures/maxwell_timestep_bend_pref.csv <==
2,0.335051320687973,0.454438130535012
3,0.135675494492977,0.238875971159267
4,0.0738877633243065,0.138616612945583
5,0.0458903931341584,0.0985399259870022
6,0.0308693423655255,0.0741933671191239


==> figures/relative_errors/coaxial_cable/p2/log_coaxial_convergence_p2.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_coaxial.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [16 16 16]
         nquad: [3 3 3]

Done! Simulation with 30396 DoFs took 10931.730397s, 4.402630s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 30396 DoFs took 69907.410054s, 28.154414s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [8 8 8]
         nquad: [3 3 3]

Done! Simulation with 4644 DoFs took 2504.579872s, 1.008691s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 4644 DoFs took 5607.957597s, 2.258541s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [4 4 4]
         nquad: [3 3 3]

Done! Simulation with 840 DoFs took 728.834205s, 0.293530s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 840 DoFs took 847.402942s, 0.341282s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [2 2 2]
         nquad: [3 3 3]

Done! Simulation with 198 DoFs took 261.915785s, 0.105484s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 198 DoFs took 260.564844s, 0.104940s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
2,0.020779,0.027443


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertK_tp_jcp_p2r1_hrefN0_energy.csv <==
0.00080548,0.5517,0.45818,0.56655,0.00084546,1.1331,7.2556e-06,0.0016908,1.2552e-07
0.001611,0.5517,0.45818,0.56655,0.00084566,1.1331,2.9022e-05,0.0016908,5.0209e-07
0.0024164,0.5517,0.45818,0.56655,0.00084601,1.133,6.5299e-05,0.0016909,1.1297e-06
0.0032219,0.55169,0.45818,0.56656,0.00084649,1.133,0.00011609,0.001691,2.0083e-06
0.0040274,0.55169,0.45818,0.56656,0.00084712,1.1329,0.00018138,0.0016911,3.1379e-06
0.0048329,0.55168,0.45818,0.56657,0.00084788,1.1329,0.00026118,0.0016912,4.5184e-06
0.0056384,0.55167,0.45818,0.56657,0.00084879,1.1328,0.00035549,0.0016914,6.1499e-06
0.0064438,0.55166,0.45818,0.56657,0.00084983,1.1327,0.0004643,0.0016916,8.0322e-06
0.0072493,0.55165,0.45818,0.56658,0.00085102,1.1326,0.0005876,0.0016919,1.0165e-05
0.0080548,0.55164,0.45818,0.56658,0.00085235,1.1324,0.00072541,0.0016921,1.2549e-05
0.0088603,0.55163,0.45818,0.56658,0.00085382,1.1323,0.0008777,0.0016925,1.5183e-05
0.0096658,0.55161,0.45818,0.56659,0.00085543,1.1321,0.0010445,0.0016928,1.8068e-05
0.010471,0.5516,0.45818,0.56659,0.00085718,1.132,0.0012258,0.0016932,2.1204e-05
0.011277,0.55158,0.45818,0.56659,0.00085907,1.1318,0.0014215,0.0016935,2.4589e-05
0.012082,0.55156,0.45818,0.5666,0.0008611,1.1316,0.0016317,0.001694,2.8225e-05
0.012888,0.55154,0.45818,0.5666,0.00086327,1.1313,0.0018564,0.0016944,3.2111e-05
0.013693,0.55152,0.45818,0.56661,0.00086559,1.1311,0.0020956,0.0016949,3.6248e-05
0.014499,0.5515,0.45818,0.56661,0.00086804,1.1309,0.0023492,0.0016955,4.0633e-05
0.015304,0.55147,0.45818,0.56661,0.00087064,1.1306,0.0026173,0.001696,4.5269e-05
0.01611,0.55145,0.45817,0.56662,0.00087338,1.1303,0.0028998,0.0016966,5.0154e-05
0.016915,0.55142,0.45817,0.56662,0.00087625,1.13,0.0031967,0.0016972,5.5289e-05
0.017721,0.55139,0.45817,0.56662,0.00087927,1.1297,0.0035081,0.0016979,6.0672e-05
0.018526,0.55136,0.45817,0.56663,0.00088244,1.1294,0.0038339,0.0016986,6.6305e-05
0.019332,0.55133,0.45817,0.56663,0.00088574,1.1291,0.0041741,0.0016993,7.2187e-05
0.020137,0.5513,0.45817,0.56663,0.00088918,1.1287,0.0045287,0.0017001,7.8317e-05
0.020942,0.55127,0.45817,0.56664,0.00089277,1.1284,0.0048977,0.0017008,8.4695e-05
0.021748,0.55123,0.45817,0.56664,0.0008965,1.128,0.0052811,0.0017017,9.1322e-05
0.022553,0.5512,0.45816,0.56664,0.00090037,1.1276,0.0056789,0.0017025,9.8197e-05
0.023359,0.55116,0.45816,0.56665,0.00090438,1.1272,0.006091,0.0017034,0.00010532
0.024164,0.55112,0.45816,0.56665,0.00090853,1.1268,0.0065175,0.0017044,0.00011269
0.02497,0.55108,0.45816,0.56666,0.00091283,1.1264,0.0069583,0.0017054,0.00012031
0.025775,0.55104,0.45816,0.56666,0.00091727,1.1259,0.0074135,0.0017064,0.00012817
0.026581,0.551,0.45816,0.56666,0.00092185,1.1254,0.007883,0.0017074,0.00013628
0.027386,0.55096,0.45815,0.56667,0.00092657,1.125,0.0083668,0.0017085,0.00014464
0.028192,0.55091,0.45815,0.56667,0.00093144,1.1245,0.0088649,0.0017096,0.00015325
0.028997,0.55087,0.45815,0.56667,0.00093645,1.124,0.0093773,0.0017108,0.0001621
0.029803,0.55082,0.45815,0.56668,0.0009416,1.1235,0.0099039,0.001712,0.00017119
0.030608,0.55077,0.45815,0.56668,0.0009469,1.1229,0.010445,0.0017133,0.00018053
0.031414,0.55072,0.45814,0.56668,0.00095234,1.1224,0.011,0.0017146,0.00019012
0.032219,0.55067,0.45814,0.56669,0.00095792,1.1218,0.011569,0.0017159,0.00019995
0.033025,0.55061,0.45814,0.56669,0.00096365,1.1212,0.012153,0.0017173,0.00021002
0.03383,0.55056,0.45814,0.56669,0.00096952,1.1206,0.012751,0.0017187,0.00022034
0.034636,0.5505,0.45814,0.5667,0.00097553,1.12,0.013363,0.0017202,0.00023091
0.035441,0.55045,0.45813,0.5667,0.00098169,1.1194,0.013989,0.0017217,0.00024171
0.036247,0.55039,0.45813,0.56671,0.00098799,1.1188,0.014629,0.0017232,0.00025276
0.037052,0.55033,0.45813,0.56671,0.00099444,1.1181,0.015284,0.0017248,0.00026406
0.037858,0.55027,0.45813,0.56671,0.001001,1.1175,0.015952,0.0017265,0.00027559
0.038663,0.55021,0.45812,0.56672,0.0010078,1.1168,0.016635,0.0017282,0.00028737
0.039469,0.55015,0.45812,0.56672,0.0010146,1.1161,0.017332,0.0017299,0.00029938
0.040274,0.55008,0.45812,0.56672,0.0010217,1.1154,0.018042,0.0017317,0.00031164
0.041079,0.55002,0.45812,0.56673,0.0010288,1.1147,0.018767,0.0017335,0.00032414
0.041885,0.54995,0.45811,0.56673,0.0010362,1.114,0.019506,0.0017354,0.00033688
0.04269,0.54988,0.45811,0.56673,0.0010436,1.1132,0.020259,0.0017374,0.00034987
0.043496,0.54981,0.45811,0.56674,0.0010512,1.1124,0.021026,0.0017394,0.00036309
0.044301,0.54974,0.45811,0.56674,0.001059,1.1117,0.021807,0.0017414,0.00037654
0.045107,0.54967,0.4581,0.56674,0.0010669,1.1109,0.022602,0.0017435,0.00039024
0.045912,0.54959,0.4581,0.56675,0.0010749,1.1101,0.02341,0.0017457,0.00040418
0.046718,0.54952,0.4581,0.56675,0.0010831,1.1093,0.024233,0.0017479,0.00041835
0.047523,0.54944,0.45809,0.56675,0.0010915,1.1084,0.02507,0.0017502,0.00043276
0.048329,0.54937,0.45809,0.56676,0.0011,1.1076,0.02592,0.0017525,0.00044741
0.049134,0.54929,0.45809,0.56676,0.0011086,1.1067,0.026784,0.0017549,0.0004623
0.04994,0.54921,0.45809,0.56676,0.0011174,1.1059,0.027662,0.0017574,0.00047742
0.050745,0.54913,0.45808,0.56677,0.0011263,1.105,0.028554,0.0017599,0.00049277
0.051551,0.54905,0.45808,0.56677,0.0011354,1.1041,0.02946,0.0017624,0.00050836
0.052356,0.54896,0.45808,0.56678,0.0011446,1.1032,0.030379,0.0017651,0.00052419
0.053162,0.54888,0.45807,0.56678,0.001154,1.1022,0.031313,0.0017678,0.00054025
0.053967,0.54879,0.45807,0.56678,0.0011635,1.1013,0.03226,0.0017705,0.00055654
0.054773,0.54871,0.45807,0.56679,0.0011732,1.1004,0.03322,0.0017734,0.00057307
0.055578,0.54862,0.45806,0.56679,0.001183,1.0994,0.034194,0.0017762,0.00058982
0.056384,0.54853,0.45806,0.56679,0.001193,1.0984,0.035182,0.0017792,0.00060681
0.057189,0.54844,0.45806,0.5668,0.0012031,1.0974,0.036184,0.0017822,0.00062403
0.057995,0.54834,0.45805,0.5668,0.0012134,1.0964,0.037199,0.0017853,0.00064149
0.0588,0.54825,0.45805,0.5668,0.0012238,1.0954,0.038227,0.0017885,0.00065917
0.059606,0.54816,0.45805,0.56681,0.0012344,1.0943,0.039269,0.0017917,0.00067708
0.060411,0.54806,0.45804,0.56681,0.0012451,1.0933,0.040325,0.0017951,0.00069522
0.061216,0.54796,0.45804,0.56681,0.001256,1.0922,0.041394,0.0017985,0.00071359
0.062022,0.54787,0.45803,0.56682,0.0012671,1.0912,0.042477,0.0018019,0.00073219
0.062827,0.54777,0.45803,0.56682,0.0012782,1.0901,0.043573,0.0018055,0.00075101
0.063633,0.54767,0.45803,0.56682,0.0012896,1.089,0.044682,0.0018091,0.00077007
0.064438,0.54756,0.45802,0.56683,0.0013011,1.0878,0.045805,0.0018128,0.00078934
0.065244,0.54746,0.45802,0.56683,0.0013127,1.0867,0.046941,0.0018165,0.00080885
0.066049,0.54736,0.45802,0.56683,0.0013245,1.0856,0.04809,0.0018204,0.00082858
0.066855,0.54725,0.45801,0.56684,0.0013364,1.0844,0.049253,0.0018243,0.00084853
0.06766,0.54715,0.45801,0.56684,0.0013485,1.0832,0.050429,0.0018284,0.00086871
0.068466,0.54704,0.458,0.56684,0.0013608,1.0821,0.051618,0.0018325,0.00088911
0.069271,0.54693,0.458,0.56685,0.0013732,1.0809,0.052821,0.0018367,0.00090973
0.070077,0.54682,0.458,0.56685,0.0013858,1.0797,0.054036,0.0018409,0.00093058
0.070882,0.54671,0.45799,0.56685,0.0013985,1.0784,0.055265,0.0018453,0.00095164
0.071688,0.54659,0.45799,0.56686,0.0014114,1.0772,0.056506,0.0018498,0.00097293
0.072493,0.54648,0.45798,0.56686,0.0014244,1.076,0.057761,0.0018543,0.00099444
0.073299,0.54637,0.45798,0.56686,0.0014376,1.0747,0.059029,0.001859,0.0010162
0.074104,0.54625,0.45798,0.56687,0.0014509,1.0734,0.06031,0.0018637,0.0010381
0.07491,0.54613,0.45797,0.56687,0.0014644,1.0721,0.061604,0.0018685,0.0010603
0.075715,0.54601,0.45797,0.56687,0.0014781,1.0708,0.06291,0.0018735,0.0010827
0.076521,0.5459,0.45796,0.56688,0.0014919,1.0695,0.06423,0.0018785,0.0011053
0.077326,0.54577,0.45796,0.56688,0.0015058,1.0682,0.065563,0.0018836,0.0011281
0.078132,0.54565,0.45795,0.56688,0.00152,1.0669,0.066908,0.0018888,0.0011511
0.078937,0.54553,0.45795,0.56688,0.0015343,1.0655,0.068266,0.0018942,0.0011743
0.079743,0.54541,0.45795,0.56689,0.0015487,1.0641,0.069637,0.0018996,0.0011978
0.080548,0.54528,0.45794,0.56689,0.0015633,1.0628,0.07102,0.0019051,0.0012215
0.081353,0.54515,0.45794,0.56689,0.0015781,1.0614,0.072417,0.0019108,0.0012454
0.082159,0.54503,0.45793,0.5669,0.001593,1.06,0.073826,0.0019165,0.0012695
0.082964,0.5449,0.45793,0.5669,0.0016081,1.0586,0.075247,0.0019224,0.0012938
0.08377,0.54477,0.45792,0.5669,0.0016233,1.0571,0.076681,0.0019283,0.0013183
0.084575,0.54464,0.45792,0.56691,0.0016387,1.0557,0.078128,0.0019344,0.001343
0.085381,0.54451,0.45791,0.56691,0.0016543,1.0542,0.079587,0.0019406,0.0013679
0.086186,0.54437,0.45791,0.56691,0.00167,1.0528,0.081059,0.0019469,0.0013931
0.086992,0.54424,0.45791,0.56692,0.0016859,1.0513,0.082543,0.0019533,0.0014184
0.087797,0.5441,0.4579,0.56692,0.0017019,1.0498,0.08404,0.0019599,0.001444
0.088603,0.54397,0.4579,0.56692,0.0017181,1.0483,0.085549,0.0019665,0.0014698
0.089408,0.54383,0.45789,0.56693,0.0017345,1.0468,0.08707,0.0019733,0.0014957
0.090214,0.54369,0.45789,0.56693,0.0017511,1.0453,0.088603,0.0019802,0.0015219
0.091019,0.54355,0.45788,0.56693,0.0017678,1.0437,0.090149,0.0019872,0.0015483
0.091825,0.54341,0.45788,0.56693,0.0017846,1.0422,0.091707,0.0019944,0.0015749
0.09263,0.54327,0.45787,0.56694,0.0018017,1.0406,0.093277,0.0020016,0.0016017
0.093436,0.54313,0.45787,0.56694,0.0018188,1.039,0.094859,0.002009,0.0016287
0.094241,0.54298,0.45786,0.56694,0.0018362,1.0374,0.096454,0.0020166,0.0016558
0.095047,0.54284,0.45786,0.56695,0.0018537,1.0358,0.09806,0.0020242,0.0016832
0.095852,0.54269,0.45785,0.56695,0.0018714,1.0342,0.099678,0.002032,0.0017108
0.096658,0.54255,0.45785,0.56695,0.0018893,1.0326,0.10131,0.0020399,0.0017386
0.097463,0.5424,0.45785,0.56696,0.0019073,1.031,0.10295,0.002048,0.0017666
0.098269,0.54225,0.45784,0.56696,0.0019255,1.0293,0.1046,0.0020562,0.0017948
0.099074,0.5421,0.45784,0.56696,0.0019439,1.0277,0.10627,0.0020645,0.0018232
0.09988,0.54195,0.45783,0.56696,0.0019624,1.026,0.10795,0.002073,0.0018517
0.10069,0.5418,0.45783,0.56697,0.0019811,1.0243,0.10964,0.0020816,0.0018805
0.10149,0.54164,0.45782,0.56697,0.0019999,1.0226,0.11134,0.0020904,0.0019095
0.1023,0.54149,0.45782,0.56697,0.002019,1.0209,0.11305,0.0020993,0.0019386
0.1031,0.54133,0.45781,0.56698,0.0020382,1.0192,0.11478,0.0021084,0.001968
0.10391,0.54118,0.45781,0.56698,0.0020575,1.0174,0.11651,0.0021176,0.0019975
0.10471,0.54102,0.4578,0.56698,0.0020771,1.0157,0.11826,0.0021269,0.0020273
0.10552,0.54086,0.4578,0.56699,0.0020968,1.014,0.12002,0.0021364,0.0020572
0.10632,0.5407,0.45779,0.56699,0.0021167,1.0122,0.12179,0.0021461,0.0020873
0.10713,0.54054,0.45779,0.56699,0.0021367,1.0104,0.12357,0.0021559,0.0021176
0.10793,0.54038,0.45778,0.56699,0.002157,1.0086,0.12536,0.0021659,0.0021481
0.10874,0.54022,0.45778,0.567,0.0021774,1.0068,0.12717,0.002176,0.0021788
0.10955,0.54006,0.45777,0.567,0.0021979,1.005,0.12898,0.0021863,0.0022096
0.11035,0.53989,0.45777,0.567,0.0022187,1.0032,0.13081,0.0021967,0.0022407
0.11116,0.53973,0.45776,0.567,0.0022396,1.0014,0.13265,0.0022073,0.0022719
0.11196,0.53956,0.45776,0.56701,0.0022607,0.99952,0.1345,0.0022181,0.0023033
0.11277,0.53939,0.45775,0.56701,0.002282,0.99766,0.13636,0.002229,0.0023349
0.11357,0.53923,0.45775,0.56701,0.0023034,0.9958,0.13823,0.0022401,0.0023667
0.11438,0.53906,0.45774,0.56702,0.002325,0.99392,0.14011,0.0022514,0.0023987
0.11518,0.53889,0.45774,0.56702,0.0023468,0.99203,0.14201,0.0022629,0.0024308
0.11599,0.53872,0.45774,0.56702,0.0023688,0.99013,0.14391,0.0022745,0.0024631
0.11679,0.53854,0.45773,0.56702,0.0023909,0.98822,0.14582,0.0022863,0.0024956
0.1176,0.53837,0.45773,0.56703,0.0024133,0.9863,0.14775,0.0022982,0.0025283
0.11841,0.5382,0.45772,0.56703,0.0024358,0.98437,0.14969,0.0023104,0.0025612
0.11921,0.53802,0.45772,0.56703,0.0024585,0.98243,0.15163,0.0023227,0.0025942
0.12002,0.53785,0.45771,0.56703,0.0024813,0.98048,0.15359,0.0023352,0.0026274
0.12082,0.53767,0.45771,0.56704,0.0025043,0.97851,0.15556,0.0023479,0.0026608
0.12163,0.5375,0.4577,0.56704,0.0025276,0.97654,0.15754,0.0023608,0.0026944
0.12243,0.53732,0.4577,0.56704,0.002551,0.97456,0.15953,0.0023738,0.0027281
0.12324,0.53714,0.45769,0.56705,0.0025745,0.97256,0.16153,0.0023871,0.002762
0.12404,0.53696,0.45769,0.56705,0.0025983,0.97056,0.16354,0.0024005,0.0027961
0.12485,0.53678,0.45768,0.56705,0.0026222,0.96854,0.16556,0.0024141,0.0028304
0.12565,0.5366,0.45768,0.56705,0.0026463,0.96652,0.16759,0.0024279,0.0028648
0.12646,0.53641,0.45767,0.56706,0.0026706,0.96448,0.16963,0.0024419,0.0028994
0.12727,0.53623,0.45767,0.56706,0.0026951,0.96244,0.17168,0.0024561,0.0029341
0.12807,0.53605,0.45767,0.56706,0.0027198,0.96038,0.17374,0.0024705,0.0029691
0.12888,0.53586,0.45766,0.56706,0.0027446,0.95831,0.17581,0.0024851,0.0030041
0.12968,0.53568,0.45766,0.56707,0.0027697,0.95624,0.17789,0.0024999,0.0030394
0.13049,0.53549,0.45765,0.56707,0.0027949,0.95415,0.17999,0.0025149,0.0030748
0.13129,0.5353,0.45765,0.56707,0.0028203,0.95205,0.18209,0.0025302,0.0031104
0.1321,0.53511,0.45764,0.56707,0.0028459,0.94995,0.1842,0.0025456,0.0031462
0.1329,0.53492,0.45764,0.56708,0.0028716,0.94783,0.18632,0.0025612,0.0031821
0.13371,0.53473,0.45763,0.56708,0.0028976,0.94571,0.18845,0.002577,0.0032182
0.13452,0.53454,0.45763,0.56708,0.0029237,0.94357,0.19059,0.0025931,0.0032544
0.13532,0.53435,0.45762,0.56708,0.0029501,0.94143,0.19274,0.0026093,0.0032908
0.13613,0.53416,0.45762,0.56709,0.0029766,0.93927,0.1949,0.0026258,0.0033274
0.13693,0.53397,0.45762,0.56709,0.0030033,0.93711,0.19707,0.0026425,0.0033641
0.13774,0.53377,0.45761,0.56709,0.0030302,0.93493,0.19925,0.0026594,0.003401
0.13854,0.53358,0.45761,0.56709,0.0030573,0.93275,0.20143,0.0026765,0.003438
0.13935,0.53338,0.4576,0.56709,0.0030845,0.93056,0.20363,0.0026938,0.0034752
0.14015,0.53319,0.4576,0.5671,0.003112,0.92836,0.20584,0.0027114,0.0035126
0.14096,0.53299,0.45759,0.5671,0.0031396,0.92615,0.20805,0.0027292,0.0035501
0.14176,0.53279,0.45759,0.5671,0.0031675,0.92393,0.21028,0.0027472,0.0035877
0.14257,0.53259,0.45759,0.5671,0.0031955,0.9217,0.21251,0.0027654,0.0036256
0.14338,0.53239,0.45758,0.56711,0.0032237,0.91946,0.21475,0.0027839,0.0036635
0.14418,0.53219,0.45758,0.56711,0.0032521,0.91721,0.21701,0.0028026,0.0037017
0.14499,0.53199,0.45757,0.56711,0.0032807,0.91495,0.21927,0.0028215,0.0037399
0.14579,0.53179,0.45757,0.56711,0.0033095,0.91269,0.22154,0.0028406,0.0037783
0.1466,0.53159,0.45757,0.56711,0.0033385,0.91041,0.22382,0.00286,0.0038169
0.1474,0.53139,0.45756,0.56712,0.0033677,0.90813,0.2261,0.0028797,0.0038556
0.14821,0.53118,0.45756,0.56712,0.003397,0.90584,0.2284,0.0028995,0.0038945
0.14901,0.53098,0.45755,0.56712,0.0034266,0.90354,0.2307,0.0029197,0.0039335
0.14982,0.53078,0.45755,0.56712,0.0034564,0.90123,0.23302,0.00294,0.0039727
0.15062,0.53057,0.45755,0.56713,0.0034863,0.89891,0.23534,0.0029606,0.004012
0.15143,0.53036,0.45754,0.56713,0.0035165,0.89659,0.23767,0.0029814,0.0040515
0.15224,0.53016,0.45754,0.56713,0.0035468,0.89425,0.24001,0.0030025,0.0040911
0.15304,0.52995,0.45754,0.56713,0.0035773,0.89191,0.24236,0.0030239,0.0041308
0.15385,0.52974,0.45753,0.56713,0.0036081,0.88956,0.24471,0.0030454,0.0041707
0.15465,0.52953,0.45753,0.56714,0.003639,0.8872,0.24708,0.0030673,0.0042107
0.15546,0.52932,0.45753,0.56714,0.0036701,0.88483,0.24945,0.0030894,0.0042509
0.15626,0.52911,0.45752,0.56714,0.0037015,0.88245,0.25183,0.0031117,0.0042912
0.15707,0.5289,0.45752,0.56714,0.003733,0.88007,0.25422,0.0031343,0.0043317
0.15787,0.52869,0.45752,0.56714,0.0037647,0.87768,0.25661,0.0031571,0.0043723
0.15868,0.52848,0.45751,0.56715,0.0037966,0.87528,0.25902,0.0031802,0.004413
0.15949,0.52827,0.45751,0.56715,0.0038288,0.87287,0.26143,0.0032036,0.0044539
0.16029,0.52805,0.45751,0.56715,0.0038611,0.87045,0.26385,0.0032272,0.0044949
0.1611,0.52784,0.4575,0.56715,0.0038936,0.86803,0.26628,0.0032511,0.0045361
0.1619,0.52762,0.4575,0.56715,0.0039263,0.8656,0.26871,0.0032753,0.0045774
0.16271,0.52741,0.4575,0.56716,0.0039593,0.86316,0.27115,0.0032997,0.0046188
0.16351,0.52719,0.45749,0.56716,0.0039924,0.86071,0.2736,0.0033244,0.0046603
0.16432,0.52698,0.45749,0.56716,0.0040257,0.85826,0.27606,0.0033494,0.004702
0.16512,0.52676,0.45749,0.56716,0.0040592,0.85579,0.27853,0.0033746,0.0047439
0.16593,0.52654,0.45748,0.56716,0.004093,0.85333,0.281,0.0034001,0.0047858
0.16673,0.52632,0.45748,0.56717,0.0041269,0.85085,0.28348,0.0034259,0.0048279
0.16754,0.52611,0.45748,0.56717,0.004161,0.84837,0.28597,0.0034519,0.0048702
0.16835,0.52589,0.45748,0.56717,0.0041954,0.84587,0.28846,0.0034782,0.0049125
0.16915,0.52567,0.45747,0.56717,0.0042299,0.84338,0.29096,0.0035048,0.004955
0.16996,0.52545,0.45747,0.56717,0.0042647,0.84087,0.29347,0.0035317,0.0049976
0.17076,0.52523,0.45747,0.56717,0.0042996,0.83836,0.29599,0.0035589,0.0050404
0.17157,0.52501,0.45747,0.56718,0.0043348,0.83584,0.29851,0.0035863,0.0050832
0.17237,0.52478,0.45746,0.56718,0.0043702,0.83331,0.30104,0.0036141,0.0051262
0.17318,0.52456,0.45746,0.56718,0.0044057,0.83078,0.30358,0.0036421,0.0051694
0.17398,0.52434,0.45746,0.56718,0.0044415,0.82824,0.30612,0.0036704,0.0052126
0.17479,0.52412,0.45746,0.56718,0.0044775,0.82569,0.30867,0.0036989,0.005256
0.17559,0.52389,0.45745,0.56718,0.0045137,0.82314,0.31123,0.0037278,0.0052995
0.1764,0.52367,0.45745,0.56719,0.0045501,0.82058,0.31379,0.003757,0.0053432
0.17721,0.52344,0.45745,0.56719,0.0045867,0.81802,0.31636,0.0037864,0.0053869
0.17801,0.52322,0.45745,0.56719,0.0046235,0.81544,0.31893,0.0038162,0.0054308
0.17882,0.52299,0.45745,0.56719,0.0046605,0.81286,0.32152,0.0038462,0.0054748
0.17962,0.52277,0.45744,0.56719,0.0046978,0.81028,0.3241,0.0038765,0.005519
0.18043,0.52254,0.45744,0.56719,0.0047352,0.80769,0.3267,0.0039072,0.0055632
0.18123,0.52231,0.45744,0.5672,0.0047728,0.80509,0.3293,0.0039381,0.0056076
0.18204,0.52209,0.45744,0.5672,0.0048107,0.80249,0.33191,0.0039693,0.0056521
0.18284,0.52186,0.45744,0.5672,0.0048488,0.79988,0.33452,0.0040008,0.0056967
0.18365,0.52163,0.45744,0.5672,0.0048871,0.79726,0.33714,0.0040326,0.0057415
0.18445,0.5214,0.45743,0.5672,0.0049256,0.79464,0.33976,0.0040648,0.0057863
0.18526,0.52117,0.45743,0.5672,0.0049643,0.79201,0.34239,0.0040972,0.0058313
0.18607,0.52094,0.45743,0.5672,0.0050032,0.78938,0.34503,0.0041299,0.0058764
0.18687,0.52071,0.45743,0.56721,0.0050423,0.78674,0.34767,0.004163,0.0059216
0.18768,0.52048,0.45743,0.56721,0.0050816,0.78409,0.35032,0.0041963,0.005967
0.18848,0.52025,0.45743,0.56721,0.0051212,0.78144,0.35297,0.0042299,0.0060124
0.18929,0.52002,0.45743,0.56721,0.005161,0.77879,0.35563,0.0042639,0.006058
0.19009,0.51979,0.45743,0.56721,0.0052009,0.77613,0.35829,0.0042982,0.0061037
0.1909,0.51956,0.45743,0.56721,0.0052411,0.77346,0.36096,0.0043327,0.0061495
0.1917,0.51933,0.45742,0.56721,0.0052815,0.77079,0.36364,0.0043676,0.0061954
0.19251,0.51909,0.45742,0.56721,0.0053222,0.76811,0.36632,0.0044028,0.0062415
0.19332,0.51886,0.45742,0.56722,0.005363,0.76543,0.369,0.0044384,0.0062876
0.19412,0.51863,0.45742,0.56722,0.005404,0.76274,0.37169,0.0044742,0.0063339
0.19493,0.5184,0.45742,0.56722,0.0054453,0.76005,0.37439,0.0045103,0.0063803
0.19573,0.51816,0.45742,0.56722,0.0054868,0.75735,0.37709,0.0045468,0.0064268
0.19654,0.51793,0.45742,0.56722,0.0055285,0.75465,0.37979,0.0045836,0.0064734
0.19734,0.51769,0.45742,0.56722,0.0055704,0.75194,0.3825,0.0046207,0.0065201
0.19815,0.51746,0.45742,0.56722,0.0056125,0.74923,0.38522,0.0046581,0.006567
0.19895,0.51723,0.45742,0.56722,0.0056549,0.74652,0.38793,0.0046958,0.0066139
0.19976,0.51699,0.45742,0.56723,0.0056974,0.74379,0.39066,0.0047339,0.006661
0.20056,0.51675,0.45742,0.56723,0.0057402,0.74107,0.39338,0.0047723,0.0067082
0.20137,0.51652,0.45742,0.56723,0.0057832,0.73834,0.39612,0.004811,0.0067555
0.20218,0.51628,0.45742,0.56723,0.0058264,0.7356,0.39885,0.00485,0.0068029
0.20298,0.51605,0.45742,0.56723,0.0058699,0.73287,0.40159,0.0048894,0.0068504
0.20379,0.51581,0.45742,0.56723,0.0059135,0.73012,0.40434,0.0049291,0.006898
0.20459,0.51557,0.45742,0.56723,0.0059574,0.72738,0.40709,0.0049691,0.0069457
0.2054,0.51534,0.45742,0.56723,0.0060015,0.72462,0.40984,0.0050094,0.0069936
0.2062,0.5151,0.45742,0.56723,0.0060458,0.72187,0.4126,0.0050501,0.0070415
0.20701,0.51486,0.45743,0.56724,0.0060903,0.71911,0.41536,0.0050911,0.0070896
0.20781,0.51463,0.45743,0.56724,0.0061351,0.71635,0.41813,0.0051324,0.0071378
0.20862,0.51439,0.45743,0.56724,0.00618,0.71358,0.4209,0.005174,0.007186
0.20942,0.51415,0.45743,0.56724,0.0062252,0.71081,0.42367,0.005216,0.0072344
0.21023,0.51391,0.45743,0.56724,0.0062706,0.70803,0.42644,0.0052583,0.0072829
0.21104,0.51367,0.45743,0.56724,0.0063163,0.70525,0.42922,0.005301,0.0073315
0.21184,0.51343,0.45743,0.56724,0.0063621,0.70247,0.43201,0.005344,0.0073803
0.21265,0.5132,0.45743,0.56724,0.0064082,0.69969,0.4348,0.0053873,0.0074291
0.21345,0.51296,0.45744,0.56724,0.0064545,0.6969,0.43759,0.0054309,0.007478
0.21426,0.51272,0.45744,0.56724,0.006501,0.69411,0.44038,0.0054749,0.0075271
0.21506,0.51248,0.45744,0.56724,0.0065477,0.69131,0.44318,0.0055192,0.0075762
0.21587,0.51224,0.45744,0.56724,0.0065947,0.68851,0.44598,0.0055639,0.0076255
0.21667,0.512,0.45744,0.56725,0.0066418,0.68571,0.44878,0.0056089,0.0076748
0.21748,0.51176,0.45744,0.56725,0.0066892,0.68291,0.45159,0.0056542,0.0077243
0.21829,0.51152,0.45745,0.56725,0.0067369,0.6801,0.45439,0.0056998,0.0077739
0.21909,0.51128,0.45745,0.56725,0.0067847,0.67729,0.45721,0.0057458,0.0078236
0.2199,0.51104,0.45745,0.56725,0.0068328,0.67448,0.46002,0.0057922,0.0078734
0.2207,0.5108,0.45745,0.56725,0.0068811,0.67166,0.46284,0.0058389,0.0079233
0.22151,0.51056,0.45746,0.56725,0.0069296,0.66884,0.46566,0.0058859,0.0079733
0.22231,0.51032,0.45746,0.56725,0.0069783,0.66602,0.46848,0.0059332,0.0080234
0.22312,0.51008,0.45746,0.56725,0.0070273,0.6632,0.47131,0.0059809,0.0080736
0.22392,0.50984,0.45746,0.56725,0.0070764,0.66037,0.47413,0.006029,0.0081239
0.22473,0.5096,0.45747,0.56725,0.0071259,0.65754,0.47696,0.0060773,0.0081744
0.22553,0.50936,0.45747,0.56725,0.0071755,0.65471,0.4798,0.006126,0.0082249
0.22634,0.50912,0.45747,0.56725,0.0072253,0.65188,0.48263,0.0061751,0.0082756
0.22715,0.50888,0.45748,0.56725,0.0072754,0.64904,0.48547,0.0062245,0.0083263
0.22795,0.50864,0.45748,0.56725,0.0073257,0.6462,0.48831,0.0062742,0.0083772
0.22876,0.5084,0.45748,0.56725,0.0073762,0.64336,0.49115,0.0063243,0.0084282
0.22956,0.50816,0.45749,0.56726,0.007427,0.64052,0.49399,0.0063747,0.0084792
0.23037,0.50792,0.45749,0.56726,0.007478,0.63768,0.49684,0.0064255,0.0085304
0.23117,0.50768,0.45749,0.56726,0.0075292,0.63483,0.49968,0.0064766,0.0085817
0.23198,0.50744,0.4575,0.56726,0.0075806,0.63198,0.50253,0.006528,0.0086331
0.23278,0.50719,0.4575,0.56726,0.0076322,0.62914,0.50538,0.0065798,0.0086846
0.23359,0.50695,0.45751,0.56726,0.0076841,0.62628,0.50823,0.006632,0.0087362
0.23439,0.50671,0.45751,0.56726,0.0077362,0.62343,0.51108,0.0066844,0.0087879
0.2352,0.50647,0.45751,0.56726,0.0077885,0.62058,0.51394,0.0067373,0.0088398
0.23601,0.50623,0.45752,0.56726,0.0078411,0.61772,0.51679,0.0067904,0.0088917
0.23681,0.50599,0.45752,0.56726,0.0078938,0.61487,0.51965,0.0068439,0.0089438
0.23762,0.50575,0.45753,0.56726,0.0079468,0.61201,0.52251,0.0068978,0.0089959
0.23842,0.50551,0.45753,0.56726,0.008,0.60915,0.52537,0.0069519,0.0090482
0.23923,0.50527,0.45754,0.56726,0.0080535,0.60629,0.52823,0.0070065,0.0091005
0.24003,0.50503,0.45754,0.56726,0.0081072,0.60343,0.53109,0.0070613,0.009153
0.24084,0.50479,0.45755,0.56726,0.0081611,0.60057,0.53395,0.0071165,0.0092056
0.24164,0.50455,0.45755,0.56726,0.0082152,0.59771,0.53681,0.0071721,0.0092583
0.24245,0.50431,0.45756,0.56726,0.0082695,0.59484,0.53968,0.007228,0.0093111
0.24325,0.50407,0.45756,0.56726,0.0083241,0.59198,0.54254,0.0072842,0.009364
0.24406,0.50383,0.45757,0.56726,0.0083789,0.58912,0.54541,0.0073408,0.009417
0.24487,0.50359,0.45757,0.56726,0.0084339,0.58625,0.54827,0.0073977,0.0094702
0.24567,0.50335,0.45758,0.56726,0.0084892,0.58338,0.55114,0.007455,0.0095234
0.24648,0.50311,0.45759,0.56726,0.0085447,0.58052,0.554,0.0075126,0.0095768
0.24728,0.50287,0.45759,0.56726,0.0086004,0.57765,0.55687,0.0075705,0.0096302
0.24809,0.50263,0.4576,0.56726,0.0086563,0.57478,0.55974,0.0076288,0.0096838
0.24889,0.50239,0.4576,0.56726,0.0087124,0.57192,0.56261,0.0076874,0.0097375
0.2497,0.50215,0.45761,0.56726,0.0087688,0.56905,0.56547,0.0077464,0.0097913
0.2505,0.50191,0.45762,0.56726,0.0088254,0.56618,0.56834,0.0078057,0.0098452
0.25131,0.50167,0.45762,0.56726,0.0088822,0.56332,0.57121,0.0078653,0.0098992
0.25212,0.50144,0.45763,0.56726,0.0089393,0.56045,0.57407,0.0079253,0.0099533
0.25292,0.5012,0.45764,0.56726,0.0089966,0.55758,0.57694,0.0079856,0.010008
0.25373,0.50096,0.45764,0.56726,0.0090541,0.55471,0.57981,0.0080462,0.010062
0.25453,0.50072,0.45765,0.56726,0.0091118,0.55185,0.58267,0.0081072,0.010116
0.25534,0.50048,0.45766,0.56726,0.0091698,0.54898,0.58554,0.0081685,0.010171
0.25614,0.50025,0.45766,0.56726,0.0092279,0.54612,0.58841,0.0082302,0.010226
0.25695,0.50001,0.45767,0.56726,0.0092863,0.54325,0.59127,0.0082921,0.010281
0.25775,0.49977,0.45768,0.56726,0.009345,0.54039,0.59413,0.0083545,0.010335
0.25856,0.49953,0.45769,0.56726,0.0094038,0.53752,0.597,0.0084171,0.010391
0.25936,0.4993,0.45769,0.56726,0.0094629,0.53466,0.59986,0.0084801,0.010446
0.26017,0.49906,0.4577,0.56726,0.0095222,0.5318,0.60272,0.0085434,0.010501
0.26098,0.49882,0.45771,0.56726,0.0095817,0.52894,0.60558,0.008607,0.010556
0.26178,0.49859,0.45772,0.56726,0.0096415,0.52608,0.60844,0.008671,0.010612
0.26259,0.49835,0.45773,0.56726,0.0097015,0.52322,0.6113,0.0087353,0.010668
0.26339,0.49812,0.45773,0.56726,0.0097616,0.52036,0.61416,0.0088,0.010723
0.2642,0.49788,0.45774,0.56726,0.0098221,0.5175,0.61702,0.0088649,0.010779
0.265,0.49765,0.45775,0.56726,0.0098827,0.51465,0.61987,0.0089302,0.010835
0.26581,0.49741,0.45776,0.56726,0.0099436,0.51179,0.62273,0.0089958,0.010891
0.26661,0.49718,0.45777,0.56726,0.010005,0.50894,0.62558,0.0090618,0.010948
0.26742,0.49694,0.45778,0.56726,0.010066,0.50609,0.62843,0.009128,0.011004
0.26822,0.49671,0.45778,0.56726,0.010128,0.50324,0.63128,0.0091946,0.01106
0.26903,0.49647,0.45779,0.56726,0.010189,0.50039,0.63413,0.0092615,0.011117
0.26984,0.49624,0.4578,0.56726,0.010251,0.49754,0.63697,0.0093287,0.011174
0.27064,0.49601,0.45781,0.56726,0.010313,0.4947,0.63982,0.0093963,0.011231
0.27145,0.49577,0.45782,0.56726,0.010376,0.49185,0.64266,0.0094642,0.011288
0.27225,0.49554,0.45783,0.56725,0.010439,0.48901,0.6455,0.0095323,0.011345
0.27306,0.49531,0.45784,0.56725,0.010501,0.48617,0.64834,0.0096008,0.011402
0.27386,0.49508,0.45785,0.56725,0.010565,0.48333,0.65117,0.0096697,0.011459
0.27467,0.49485,0.45786,0.56725,0.010628,0.4805,0.65401,0.0097388,0.011517
0.27547,0.49462,0.45787,0.56725,0.010691,0.47767,0.65684,0.0098082,0.011575
0.27628,0.49438,0.45788,0.56725,0.010755,0.47484,0.65967,0.009878,0.011632
0.27709,0.49415,0.45789,0.56725,0.010819,0.47201,0.66249,0.009948,0.01169
0.27789,0.49392,0.4579,0.56725,0.010883,0.46918,0.66532,0.010018,0.011748
0.2787,0.49369,0.45791,0.56725,0.010948,0.46636,0.66814,0.010089,0.011806
0.2795,0.49347,0.45792,0.56725,0.011012,0.46354,0.67096,0.01016,0.011865
0.28031,0.49324,0.45793,0.56725,0.011077,0.46072,0.67378,0.010231,0.011923
0.28111,0.49301,0.45794,0.56725,0.011142,0.4579,0.67659,0.010303,0.011982
0.28192,0.49278,0.45795,0.56725,0.011208,0.45509,0.6794,0.010375,0.01204
0.28272,0.49255,0.45796,0.56725,0.011273,0.45228,0.68221,0.010447,0.012099
0.28353,0.49232,0.45797,0.56725,0.011339,0.44947,0.68502,0.01052,0.012158
0.28433,0.4921,0.45799,0.56725,0.011405,0.44667,0.68782,0.010592,0.012217
0.28514,0.49187,0.458,0.56724,0.011471,0.44387,0.69062,0.010665,0.012276
0.28595,0.49164,0.45801,0.56724,0.011537,0.44107,0.69341,0.010739,0.012336
0.28675,0.49142,0.45802,0.56724,0.011604,0.43828,0.69621,0.010813,0.012395
0.28756,0.49119,0.45803,0.56724,0.011671,0.43549,0.699,0.010887,0.012455
0.28836,0.49097,0.45804,0.56724,0.011738,0.4327,0.70178,0.010961,0.012515
0.28917,0.49075,0.45806,0.56724,0.011805,0.42991,0.70457,0.011035,0.012575
0.28997,0.49052,0.45807,0.56724,0.011872,0.42713,0.70734,0.01111,0.012635
0.29078,0.4903,0.45808,0.56724,0.01194,0.42436,0.71012,0.011185,0.012695
0.29158,0.49007,0.45809,0.56724,0.012008,0.42158,0.71289,0.011261,0.012755
0.29239,0.48985,0.4581,0.56724,0.012076,0.41881,0.71566,0.011336,0.012816
0.29319,0.48963,0.45812,0.56724,0.012144,0.41605,0.71842,0.011412,0.012877
0.294,0.48941,0.45813,0.56723,0.012213,0.41328,0.72118,0.011489,0.012937
0.29481,0.48919,0.45814,0.56723,0.012282,0.41053,0.72394,0.011565,0.012998
0.29561,0.48897,0.45815,0.56723,0.012351,0.40777,0.72669,0.011642,0.013059
0.29642,0.48875,0.45817,0.56723,0.01242,0.40502,0.72944,0.011719,0.013121
0.29722,0.48853,0.45818,0.56723,0.012489,0.40227,0.73219,0.011796,0.013182
0.29803,0.48831,0.45819,0.56723,0.012559,0.39953,0.73493,0.011874,0.013244
0.29883,0.48809,0.45821,0.56723,0.012629,0.3968,0.73766,0.011952,0.013305
0.29964,0.48787,0.45822,0.56723,0.012699,0.39406,0.74039,0.01203,0.013367
0.30044,0.48766,0.45823,0.56723,0.012769,0.39133,0.74312,0.012108,0.013429
0.30125,0.48744,0.45825,0.56722,0.012839,0.38861,0.74584,0.012187,0.013492
0.30206,0.48722,0.45826,0.56722,0.01291,0.38589,0.74856,0.012266,0.013554
0.30286,0.48701,0.45827,0.56722,0.012981,0.38317,0.75127,0.012345,0.013617
0.30367,0.48679,0.45829,0.56722,0.013052,0.38046,0.75398,0.012425,0.013679
0.30447,0.48658,0.4583,0.56722,0.013123,0.37776,0.75668,0.012504,0.013742
0.30528,0.48636,0.45832,0.56722,0.013195,0.37506,0.75938,0.012584,0.013805
0.30608,0.48615,0.45833,0.56722,0.013266,0.37236,0.76208,0.012665,0.013868
0.30689,0.48594,0.45834,0.56722,0.013338,0.36967,0.76476,0.012745,0.013932
0.30769,0.48572,0.45836,0.56722,0.01341,0.36698,0.76745,0.012826,0.013995
0.3085,0.48551,0.45837,0.56721,0.013483,0.3643,0.77013,0.012907,0.014059
0.3093,0.4853,0.45839,0.56721,0.013555,0.36163,0.7728,0.012988,0.014123
0.31011,0.48509,0.4584,0.56721,0.013628,0.35896,0.77547,0.013069,0.014187
0.31092,0.48488,0.45842,0.56721,0.013701,0.35629,0.77813,0.013151,0.014251
0.31172,0.48467,0.45843,0.56721,0.013774,0.35363,0.78079,0.013233,0.014315
0.31253,0.48446,0.45845,0.56721,0.013847,0.35098,0.78344,0.013315,0.01438
0.31333,0.48425,0.45846,0.56721,0.013921,0.34833,0.78608,0.013397,0.014445
0.31414,0.48404,0.45848,0.5672,0.013995,0.34568,0.78872,0.01348,0.01451
0.31494,0.48384,0.45849,0.5672,0.014068,0.34305,0.79136,0.013562,0.014575
0.31575,0.48363,0.45851,0.5672,0.014143,0.34041,0.79399,0.013645,0.01464
0.31655,0.48343,0.45852,0.5672,0.014217,0.33779,0.79661,0.013729,0.014705
0.31736,0.48322,0.45854,0.5672,0.014291,0.33517,0.79923,0.013812,0.014771
0.31816,0.48302,0.45855,0.5672,0.014366,0.33255,0.80184,0.013896,0.014837
0.31897,0.48281,0.45857,0.5672,0.014441,0.32995,0.80445,0.013979,0.014903
0.31978,0.48261,0.45858,0.56719,0.014516,0.32734,0.80704,0.014063,0.014969
0.32058,0.48241,0.4586,0.56719,0.014592,0.32475,0.80964,0.014148,0.015035
0.32139,0.4822,0.45862,0.56719,0.014667,0.32216,0.81222,0.014232,0.015102
0.32219,0.482,0.45863,0.56719,0.014743,0.31957,0.8148,0.014317,0.015169
0.323,0.4818,0.45865,0.56719,0.014819,0.317,0.81738,0.014402,0.015236
0.3238,0.4816,0.45867,0.56719,0.014895,0.31443,0.81995,0.014487,0.015303
0.32461,0.4814,0.45868,0.56718,0.014971,0.31186,0.82251,0.014572,0.01537
0.32541,0.4812,0.4587,0.56718,0.015047,0.3093,0.82506,0.014657,0.015438
0.32622,0.48101,0.45871,0.56718,0.015124,0.30675,0.82761,0.014743,0.015505
0.32702,0.48081,0.45873,0.56718,0.015201,0.30421,0.83015,0.014829,0.015573
0.32783,0.48061,0.45875,0.56718,0.015278,0.30167,0.83269,0.014915,0.015641
0.32864,0.48042,0.45877,0.56718,0.015355,0.29914,0.83521,0.015001,0.01571
0.32944,0.48022,0.45878,0.56717,0.015433,0.29661,0.83774,0.015087,0.015778
0.33025,0.48003,0.4588,0.56717,0.01551,0.2941,0.84025,0.015174,0.015847
0.33105,0.47983,0.45882,0.56717,0.015588,0.29159,0.84276,0.01526,0.015916
0.33186,0.47964,0.45883,0.56717,0.015666,0.28908,0.84526,0.015347,0.015985
0.33266,0.47945,0.45885,0.56717,0.015744,0.28659,0.84775,0.015434,0.016054
0.33347,0.47926,0.45887,0.56717,0.015823,0.2841,0.85023,0.015521,0.016124
0.33427,0.47907,0.45889,0.56716,0.015901,0.28161,0.85271,0.015609,0.016194
0.33508,0.47888,0.4589,0.56716,0.01598,0.27914,0.85518,0.015696,0.016264
0.33589,0.47869,0.45892,0.56716,0.016059,0.27667,0.85765,0.015784,0.016334
0.33669,0.4785,0.45894,0.56716,0.016138,0.27421,0.8601,0.015871,0.016405
0.3375,0.47831,0.45896,0.56716,0.016217,0.27176,0.86255,0.015959,0.016475
0.3383,0.47813,0.45897,0.56715,0.016297,0.26932,0.86499,0.016047,0.016546
0.33911,0.47794,0.45899,0.56715,0.016376,0.26688,0.86743,0.016135,0.016617
0.33991,0.47775,0.45901,0.56715,0.016456,0.26445,0.86985,0.016224,0.016688
0.34072,0.47757,0.45903,0.56715,0.016536,0.26203,0.87227,0.016312,0.01676
0.34152,0.47739,0.45905,0.56715,0.016616,0.25961,0.87468,0.016401,0.016832
0.34233,0.4772,0.45906,0.56714,0.016697,0.25721,0.87708,0.016489,0.016904
0.34313,0.47702,0.45908,0.56714,0.016777,0.25481,0.87948,0.016578,0.016976
0.34394,0.47684,0.4591,0.56714,0.016858,0.25242,0.88186,0.016667,0.017048
0.34475,0.47666,0.45912,0.56714,0.016939,0.25004,0.88424,0.016756,0.017121
0.34555,0.47648,0.45914,0.56714,0.01702,0.24766,0.88661,0.016845,0.017194
0.34636,0.4763,0.45916,0.56713,0.017101,0.2453,0.88897,0.016934,0.017267
0.34716,0.47612,0.45917,0.56713,0.017182,0.24294,0.89133,0.017024,0.017341
0.34797,0.47594,0.45919,0.56713,0.017264,0.24059,0.89367,0.017113,0.017414
0.34877,0.47577,0.45921,0.56713,0.017345,0.23825,0.89601,0.017203,0.017488
0.34958,0.47559,0.45923,0.56713,0.017427,0.23592,0.89834,0.017292,0.017562
0.35038,0.47541,0.45925,0.56712,0.017509,0.23359,0.90066,0.017382,0.017637
0.35119,0.47524,0.45927,0.56712,0.017592,0.23128,0.90297,0.017472,0.017711
0.35199,0.47507,0.45929,0.56712,0.017674,0.22897,0.90527,0.017562,0.017786
0.3528,0.47489,0.45931,0.56712,0.017757,0.22667,0.90756,0.017652,0.017861
0.35361,0.47472,0.45933,0.56712,0.017839,0.22438,0.90985,0.017742,0.017937
0.35441,0.47455,0.45935,0.56711,0.017922,0.2221,0.91213,0.017832,0.018012
0.35522,0.47438,0.45936,0.56711,0.018005,0.21983,0.91439,0.017922,0.018088
0.35602,0.47421,0.45938,0.56711,0.018088,0.21757,0.91665,0.018012,0.018164
0.35683,0.47404,0.4594,0.56711,0.018172,0.21531,0.9189,0.018103,0.018241
0.35763,0.47387,0.45942,0.5671,0.018255,0.21307,0.92114,0.018193,0.018317
0.35844,0.47371,0.45944,0.5671,0.018339,0.21083,0.92337,0.018284,0.018394
0.35924,0.47354,0.45946,0.5671,0.018423,0.2086,0.9256,0.018374,0.018471
0.36005,0.47338,0.45948,0.5671,0.018507,0.20639,0.92781,0.018465,0.018549
0.36086,0.47321,0.4595,0.5671,0.018591,0.20418,0.93001,0.018555,0.018626
0.36166,0.47305,0.45952,0.56709,0.018675,0.20198,0.93221,0.018646,0.018704
0.36247,0.47289,0.45954,0.56709,0.018759,0.19979,0.93439,0.018736,0.018783
0.36327,0.47272,0.45956,0.56709,0.018844,0.19761,0.93657,0.018827,0.018861
0.36408,0.47256,0.45958,0.56709,0.018929,0.19543,0.93874,0.018918,0.01894
0.36488,0.4724,0.4596,0.56708,0.019014,0.19327,0.94089,0.019008,0.019019
0.36569,0.47224,0.45962,0.56708,0.019099,0.19112,0.94304,0.019099,0.019098
0.36649,0.47209,0.45964,0.56708,0.019184,0.18898,0.94518,0.01919,0.019178
0.3673,0.47193,0.45966,0.56708,0.019269,0.18685,0.94731,0.019281,0.019258
0.3681,0.47177,0.45968,0.56707,0.019355,0.18472,0.94942,0.019371,0.019338
0.36891,0.47162,0.4597,0.56707,0.01944,0.18261,0.95153,0.019462,0.019418
0.36972,0.47146,0.45972,0.56707,0.019526,0.18051,0.95363,0.019553,0.019499
0.37052,0.47131,0.45974,0.56707,0.019612,0.17841,0.95572,0.019644,0.01958
0.37133,0.47116,0.45976,0.56706,0.019698,0.17633,0.9578,0.019735,0.019661
0.37213,0.471,0.45978,0.56706,0.019784,0.17425,0.95987,0.019825,0.019743
0.37294,0.47085,0.4598,0.56706,0.01987,0.17219,0.96193,0.019916,0.019825
0.37374,0.4707,0.45982,0.56706,0.019957,0.17014,0.96397,0.020007,0.019907
0.37455,0.47055,0.45984,0.56705,0.020044,0.16809,0.96601,0.020098,0.019989
0.37535,0.4704,0.45986,0.56705,0.02013,0.16606,0.96804,0.020188,0.020072
0.37616,0.47026,0.45988,0.56705,0.020217,0.16404,0.97006,0.020279,0.020155
0.37696,0.47011,0.4599,0.56705,0.020304,0.16202,0.97207,0.020369,0.020239
0.37777,0.46996,0.45992,0.56704,0.020391,0.16002,0.97406,0.02046,0.020322
0.37858,0.46982,0.45994,0.56704,0.020478,0.15803,0.97605,0.020551,0.020406
0.37938,0.46968,0.45996,0.56704,0.020566,0.15605,0.97803,0.020641,0.020491
0.38019,0.46953,0.45998,0.56704,0.020653,0.15408,0.97999,0.020731,0.020575
0.38099,0.46939,0.46,0.56703,0.020741,0.15212,0.98195,0.020822,0.02066
0.3818,0.46925,0.46002,0.56703,0.020829,0.15017,0.98389,0.020912,0.020745
0.3826,0.46911,0.46004,0.56703,0.020917,0.14823,0.98583,0.021002,0.020831
0.38341,0.46897,0.46006,0.56702,0.021005,0.1463,0.98775,0.021092,0.020917
0.38421,0.46883,0.46008,0.56702,0.021093,0.14438,0.98966,0.021183,0.021003
0.38502,0.46869,0.4601,0.56702,0.021181,0.14248,0.99156,0.021273,0.021089
0.38582,0.46856,0.46012,0.56702,0.021269,0.14058,0.99345,0.021363,0.021176
0.38663,0.46842,0.46014,0.56701,0.021358,0.1387,0.99533,0.021452,0.021263
0.38744,0.46829,0.46017,0.56701,0.021446,0.13682,0.9972,0.021542,0.021351
0.38824,0.46815,0.46019,0.56701,0.021535,0.13496,0.99906,0.021632,0.021438
0.38905,0.46802,0.46021,0.56701,0.021624,0.13311,1.0009,0.021721,0.021527
0.38985,0.46789,0.46023,0.567,0.021713,0.13127,1.0027,0.021811,0.021615
0.39066,0.46776,0.46025,0.567,0.021802,0.12944,1.0046,0.0219,0.021704
0.39146,0.46763,0.46027,0.567,0.021891,0.12762,1.0064,0.021989,0.021793
0.39227,0.4675,0.46029,0.56699,0.02198,0.12581,1.0082,0.022079,0.021882
0.39307,0.46737,0.46031,0.56699,0.02207,0.12401,1.01,0.022168,0.021972
0.39388,0.46725,0.46033,0.56699,0.022159,0.12223,1.0117,0.022256,0.022062
0.39469,0.46712,0.46035,0.56699,0.022249,0.12046,1.0135,0.022345,0.022153
0.39549,0.46699,0.46037,0.56698,0.022339,0.11869,1.0153,0.022434,0.022243
0.3963,0.46687,0.46039,0.56698,0.022428,0.11694,1.017,0.022522,0.022334
0.3971,0.46675,0.46041,0.56698,0.022518,0.11521,1.0187,0.022611,0.022426
0.39791,0.46663,0.46043,0.56697,0.022608,0.11348,1.0205,0.022699,0.022518
0.39871,0.4665,0.46045,0.56697,0.022698,0.11176,1.0222,0.022787,0.02261
0.39952,0.46638,0.46047,0.56697,0.022789,0.11006,1.0239,0.022875,0.022702
0.40032,0.46626,0.46049,0.56697,0.022879,0.10837,1.0256,0.022963,0.022795
0.40113,0.46615,0.46051,0.56696,0.022969,0.10669,1.0272,0.02305,0.022888
0.40193,0.46603,0.46053,0.56696,0.02306,0.10502,1.0289,0.023138,0.022982
0.40274,0.46591,0.46055,0.56696,0.02315,0.10336,1.0306,0.023225,0.023076
0.40355,0.4658,0.46057,0.56695,0.023241,0.10171,1.0322,0.023312,0.02317
0.40435,0.46568,0.46059,0.56695,0.023332,0.10008,1.0338,0.023399,0.023265
0.40516,0.46557,0.46061,0.56695,0.023423,0.09846,1.0354,0.023485,0.02336
0.40596,0.46546,0.46063,0.56694,0.023514,0.096851,1.037,0.023572,0.023455
0.40677,0.46534,0.46065,0.56694,0.023605,0.095253,1.0386,0.023658,0.023551
0.40757,0.46523,0.46067,0.56694,0.023696,0.093668,1.0402,0.023744,0.023647
0.40838,0.46512,0.46069,0.56694,0.023787,0.092095,1.0418,0.02383,0.023743
0.40918,0.46502,0.46071,0.56693,0.023878,0.090534,1.0433,0.023916,0.02384
0.40999,0.46491,0.46073,0.56693,0.023969,0.088985,1.0449,0.024001,0.023938
0.41079,0.4648,0.46075,0.56693,0.024061,0.087449,1.0464,0.024087,0.024035
0.4116,0.4647,0.46077,0.56692,0.024152,0.085925,1.0479,0.024172,0.024133
0.41241,0.46459,0.46079,0.56692,0.024244,0.084413,1.0494,0.024257,0.024231
0.41321,0.46449,0.46081,0.56692,0.024336,0.082913,1.0509,0.024341,0.02433
0.41402,0.46438,0.46083,0.56691,0.024427,0.081426,1.0524,0.024425,0.024429
0.41482,0.46428,0.46085,0.56691,0.024519,0.079951,1.0539,0.02451,0.024529
0.41563,0.46418,0.46087,0.56691,0.024611,0.078489,1.0553,0.024593,0.024629
0.41643,0.46408,0.46089,0.5669,0.024703,0.077039,1.0568,0.024677,0.024729
0.41724,0.46398,0.4609,0.5669,0.024795,0.075602,1.0582,0.02476,0.024829
0.41804,0.46389,0.46092,0.5669,0.024887,0.074177,1.0596,0.024844,0.02493
0.41885,0.46379,0.46094,0.5669,0.024979,0.072765,1.061,0.024926,0.025032
0.41966,0.46369,0.46096,0.56689,0.025071,0.071365,1.0624,0.025009,0.025134
0.42046,0.4636,0.46098,0.56689,0.025164,0.069979,1.0638,0.025091,0.025236
0.42127,0.4635,0.461,0.56689,0.025256,0.068605,1.0652,0.025173,0.025338
0.42207,0.46341,0.46102,0.56688,0.025348,0.067243,1.0665,0.025255,0.025441
0.42288,0.46332,0.46104,0.56688,0.025441,0.065895,1.0679,0.025337,0.025545
0.42368,0.46323,0.46106,0.56688,0.025533,0.064559,1.0692,0.025418,0.025649
0.42449,0.46314,0.46107,0.56687,0.025626,0.063236,1.0705,0.025499,0.025753
0.42529,0.46305,0.46109,0.56687,0.025718,0.061926,1.0718,0.025579,0.025857
0.4261,0.46296,0.46111,0.56687,0.025811,0.060629,1.0731,0.02566,0.025962
0.4269,0.46288,0.46113,0.56686,0.025904,0.059345,1.0744,0.02574,0.026068
0.42771,0.46279,0.46115,0.56686,0.025996,0.058074,1.0756,0.025819,0.026174
0.42852,0.4627,0.46117,0.56686,0.026089,0.056816,1.0769,0.025899,0.02628
0.42932,0.46262,0.46118,0.56685,0.026182,0.055571,1.0781,0.025978,0.026386
0.43013,0.46254,0.4612,0.56685,0.026275,0.054339,1.0794,0.026056,0.026493
0.43093,0.46246,0.46122,0.56685,0.026368,0.053121,1.0806,0.026135,0.026601
0.43174,0.46237,0.46124,0.56684,0.026461,0.051915,1.0818,0.026213,0.026709
0.43254,0.46229,0.46125,0.56684,0.026554,0.050723,1.083,0.02629,0.026817
0.43335,0.46221,0.46127,0.56684,0.026647,0.049543,1.0841,0.026368,0.026926
0.43415,0.46214,0.46129,0.56683,0.02674,0.048377,1.0853,0.026445,0.027035
0.43496,0.46206,0.46131,0.56683,0.026833,0.047225,1.0864,0.026522,0.027144
0.43576,0.46198,0.46132,0.56683,0.026926,0.046085,1.0876,0.026598,0.027254
0.43657,0.46191,0.46134,0.56682,0.027019,0.044959,1.0887,0.026674,0.027365
0.43738,0.46183,0.46136,0.56682,0.027112,0.043847,1.0898,0.026749,0.027475
0.43818,0.46176,0.46137,0.56682,0.027206,0.042747,1.0909,0.026825,0.027587
0.43899,0.46169,0.46139,0.56681,0.027299,0.041661,1.092,0.026899,0.027698
0.43979,0.46162,0.46141,0.56681,0.027392,0.040589,1.093,0.026974,0.02781
0.4406,0.46155,0.46142,0.56681,0.027485,0.03953,1.0941,0.027048,0.027923
0.4414,0.46148,0.46144,0.5668,0.027579,0.038484,1.0951,0.027122,0.028036
0.44221,0.46141,0.46146,0.5668,0.027672,0.037452,1.0961,0.027195,0.028149
0.44301,0.46134,0.46147,0.5668,0.027765,0.036434,1.0972,0.027268,0.028263
0.44382,0.46128,0.46149,0.56679,0.027859,0.035429,1.0982,0.02734,0.028377
0.44462,0.46121,0.4615,0.56679,0.027952,0.034438,1.0991,0.027412,0.028492
0.44543,0.46115,0.46152,0.56679,0.028046,0.03346,1.1001,0.027484,0.028607
0.44624,0.46108,0.46153,0.56678,0.028139,0.032496,1.1011,0.027555,0.028723
0.44704,0.46102,0.46155,0.56678,0.028233,0.031546,1.102,0.027626,0.028839
0.44785,0.46096,0.46156,0.56678,0.028326,0.030609,1.1029,0.027697,0.028955
0.44865,0.4609,0.46158,0.56677,0.028419,0.029687,1.1039,0.027767,0.029072
0.44946,0.46084,0.46159,0.56677,0.028513,0.028778,1.1048,0.027836,0.029189
0.45026,0.46078,0.46161,0.56677,0.028606,0.027882,1.1056,0.027905,0.029307
0.45107,0.46072,0.46162,0.56676,0.0287,0.027001,1.1065,0.027974,0.029425
0.45187,0.46067,0.46164,0.56676,0.028793,0.026133,1.1074,0.028042,0.029544
0.45268,0.46061,0.46165,0.56676,0.028887,0.025279,1.1082,0.02811,0.029663
0.45349,0.46056,0.46167,0.56675,0.02898,0.024439,1.1091,0.028178,0.029783
0.45429,0.4605,0.46168,0.56675,0.029074,0.023613,1.1099,0.028244,0.029903
0.4551,0.46045,0.46169,0.56675,0.029167,0.022801,1.1107,0.028311,0.030023
0.4559,0.4604,0.46171,0.56674,0.029261,0.022003,1.1115,0.028377,0.030144
0.45671,0.46035,0.46172,0.56674,0.029354,0.021218,1.1123,0.028442,0.030266
0.45751,0.4603,0.46173,0.56673,0.029447,0.020448,1.113,0.028507,0.030388
0.45832,0.46025,0.46175,0.56673,0.029541,0.019691,1.1138,0.028572,0.03051
0.45912,0.4602,0.46176,0.56673,0.029634,0.018949,1.1145,0.028636,0.030633
0.45993,0.46015,0.46177,0.56672,0.029728,0.018221,1.1152,0.028699,0.030756
0.46073,0.46011,0.46178,0.56672,0.029821,0.017506,1.1159,0.028763,0.030879
0.46154,0.46006,0.4618,0.56672,0.029914,0.016806,1.1166,0.028825,0.031004
0.46235,0.46002,0.46181,0.56671,0.030008,0.01612,1.1173,0.028887,0.031128
0.46315,0.45998,0.46182,0.56671,0.030101,0.015448,1.118,0.028949,0.031253
0.46396,0.45993,0.46183,0.56671,0.030194,0.01479,1.1186,0.02901,0.031379
0.46476,0.45989,0.46184,0.5667,0.030288,0.014146,1.1193,0.02907,0.031505
0.46557,0.45985,0.46185,0.5667,0.030381,0.013517,1.1199,0.02913,0.031631
0.46637,0.45981,0.46186,0.5667,0.030474,0.012901,1.1205,0.02919,0.031758
0.46718,0.45977,0.46188,0.56669,0.030567,0.0123,1.1211,0.029249,0.031886
0.46798,0.45974,0.46189,0.56669,0.03066,0.011713,1.1217,0.029307,0.032013
0.46879,0.4597,0.4619,0.56669,0.030754,0.01114,1.1222,0.029365,0.032142
0.46959,0.45966,0.46191,0.56668,0.030847,0.010581,1.1228,0.029423,0.03227
0.4704,0.45963,0.46192,0.56668,0.03094,0.010037,1.1233,0.02948,0.0324
0.47121,0.4596,0.46193,0.56667,0.031033,0.0095065,1.1238,0.029536,0.032529
0.47201,0.45956,0.46194,0.56667,0.031126,0.0089906,1.1244,0.029592,0.03266
0.47282,0.45953,0.46195,0.56667,0.031219,0.0084889,1.1248,0.029647,0.03279
0.47362,0.4595,0.46195,0.56666,0.031312,0.0080016,1.1253,0.029702,0.032922
0.47443,0.45947,0.46196,0.56666,0.031404,0.0075286,1.1258,0.029756,0.033053
0.47523,0.45944,0.46197,0.56666,0.031497,0.0070698,1.1262,0.029809,0.033185
0.47604,0.45941,0.46198,0.56665,0.03159,0.0066254,1.1267,0.029862,0.033318
0.47684,0.45939,0.46199,0.56665,0.031683,0.0061954,1.1271,0.029915,0.033451
0.47765,0.45936,0.462,0.56665,0.031775,0.0057797,1.1275,0.029966,0.033584
0.47846,0.45933,0.462,0.56664,0.031868,0.0053784,1.1279,0.030018,0.033718
0.47926,0.45931,0.46201,0.56664,0.031961,0.0049914,1.1283,0.030068,0.033853
0.48007,0.45929,0.46202,0.56664,0.032053,0.0046188,1.1287,0.030118,0.033988
0.48087,0.45926,0.46203,0.56663,0.032146,0.0042606,1.129,0.030168,0.034123
0.48168,0.45924,0.46203,0.56663,0.032238,0.0039169,1.1293,0.030217,0.034259
0.48248,0.45922,0.46204,0.56662,0.03233,0.0035875,1.1297,0.030265,0.034396
0.48329,0.4592,0.46205,0.56662,0.032422,0.0032725,1.13,0.030313,0.034532
0.48409,0.45918,0.46205,0.56662,0.032515,0.002972,1.1303,0.03036,0.03467
0.4849,0.45916,0.46206,0.56661,0.032607,0.0026859,1.1305,0.030406,0.034808
0.4857,0.45914,0.46206,0.56661,0.032699,0.0024143,1.1308,0.030452,0.034946
0.48651,0.45913,0.46207,0.56661,0.032791,0.0021571,1.1311,0.030497,0.035085
0.48732,0.45911,0.46207,0.5666,0.032883,0.0019144,1.1313,0.030542,0.035224
0.48812,0.4591,0.46208,0.5666,0.032975,0.0016861,1.1315,0.030586,0.035364
0.48893,0.45908,0.46208,0.5666,0.033067,0.0014723,1.1317,0.030629,0.035504
0.48973,0.45907,0.46209,0.56659,0.033158,0.0012729,1.1319,0.030672,0.035645
0.49054,0.45906,0.46209,0.56659,0.03325,0.0010881,1.1321,0.030714,0.035786
0.49134,0.45905,0.46209,0.56658,0.033341,0.00091769,1.1323,0.030755,0.035928
0.49215,0.45904,0.4621,0.56658,0.033433,0.00076181,1.1324,0.030796,0.03607
0.49295,0.45903,0.4621,0.56658,0.033524,0.00062041,1.1325,0.030836,0.036212
0.49376,0.45902,0.4621,0.56657,0.033616,0.00049351,1.1327,0.030876,0.036356
0.49456,0.45901,0.4621,0.56657,0.033707,0.00038111,1.1328,0.030915,0.036499
0.49537,0.459,0.46211,0.56657,0.033798,0.00028321,1.1328,0.030953,0.036643
0.49618,0.459,0.46211,0.56656,0.033889,0.00019981,1.1329,0.03099,0.036788
0.49698,0.45899,0.46211,0.56656,0.03398,0.00013092,1.133,0.031027,0.036933
0.49779,0.45899,0.46211,0.56656,0.034071,7.6535e-05,1.133,0.031063,0.037079
0.49859,0.45898,0.46211,0.56655,0.034162,3.6662e-05,1.1331,0.031099,0.037225
0.4994,0.45898,0.46211,0.56655,0.034252,1.1298e-05,1.1331,0.031134,0.037371
0.5002,0.45898,0.46211,0.56654,0.034343,4.4581e-07,1.1331,0.031168,0.037518
0.50101,0.45898,0.46211,0.56654,0.034434,4.1044e-06,1.1331,0.031202,0.037666
0.50181,0.45898,0.46211,0.56654,0.034524,2.2274e-05,1.1331,0.031234,0.037814
0.50262,0.45898,0.46211,0.56653,0.034614,5.4954e-05,1.133,0.031267,0.037962
0.50343,0.45898,0.46211,0.56653,0.034705,0.00010214,1.133,0.031298,0.038111
0.50423,0.45898,0.46211,0.56653,0.034795,0.00016384,1.1329,0.031329,0.03826
0.50504,0.45898,0.46211,0.56652,0.034885,0.00024005,1.1328,0.031359,0.03841
0.50584,0.45899,0.4621,0.56652,0.034975,0.00033076,1.1327,0.031388,0.038561
0.50665,0.45899,0.4621,0.56652,0.035064,0.00043597,1.1326,0.031417,0.038712
0.50745,0.459,0.4621,0.56651,0.035154,0.00055569,1.1325,0.031445,0.038863
0.50826,0.459,0.4621,0.56651,0.035244,0.0006899,1.1323,0.031472,0.039015
0.50906,0.45901,0.46209,0.5665,0.035333,0.0008386,1.1322,0.031499,0.039167
0.50987,0.45902,0.46209,0.5665,0.035422,0.0010018,1.132,0.031525,0.03932
0.51067,0.45903,0.46209,0.5665,0.035512,0.0011795,1.1318,0.03155,0.039473
0.51148,0.45904,0.46208,0.56649,0.035601,0.0013716,1.1316,0.031574,0.039627
0.51229,0.45905,0.46208,0.56649,0.03569,0.0015783,1.1314,0.031598,0.039781
0.51309,0.45906,0.46207,0.56649,0.035778,0.0017994,1.1312,0.031621,0.039936
0.5139,0.45907,0.46207,0.56648,0.035867,0.0020349,1.1309,0.031643,0.040091
0.5147,0.45908,0.46206,0.56648,0.035956,0.002285,1.1307,0.031665,0.040247
0.51551,0.4591,0.46205,0.56648,0.036044,0.0025495,1.1304,0.031685,0.040403
0.51631,0.45911,0.46205,0.56647,0.036133,0.0028284,1.1301,0.031705,0.04056
0.51712,0.45912,0.46204,0.56647,0.036221,0.0031218,1.1298,0.031725,0.040717
0.51792,0.45914,0.46203,0.56646,0.036309,0.0034296,1.1295,0.031743,0.040875
0.51873,0.45916,0.46203,0.56646,0.036397,0.0037518,1.1292,0.031761,0.041033
0.51953,0.45917,0.46202,0.56646,0.036485,0.0040884,1.1288,0.031778,0.041191
0.52034,0.45919,0.46201,0.56645,0.036573,0.0044395,1.1285,0.031795,0.04135
0.52115,0.45921,0.462,0.56645,0.03666,0.0048049,1.1281,0.03181,0.04151
0.52195,0.45923,0.46199,0.56645,0.036748,0.0051847,1.1277,0.031825,0.04167
0.52276,0.45925,0.46198,0.56644,0.036835,0.0055789,1.1273,0.031839,0.04183
0.52356,0.45927,0.46197,0.56644,0.036922,0.0059875,1.1269,0.031853,0.041991
0.52437,0.45929,0.46196,0.56644,0.037009,0.0064105,1.1265,0.031865,0.042153
0.52517,0.45931,0.46195,0.56643,0.037096,0.0068477,1.126,0.031877,0.042314
0.52598,0.45933,0.46194,0.56643,0.037183,0.0072993,1.1256,0.031888,0.042477
0.52678,0.45936,0.46193,0.56643,0.037269,0.0077653,1.1251,0.031899,0.04264
0.52759,0.45938,0.46192,0.56642,0.037356,0.0082455,1.1246,0.031908,0.042803
0.52839,0.45941,0.4619,0.56642,0.037442,0.0087401,1.1241,0.031917,0.042967
0.5292,0.45943,0.46189,0.56641,0.037528,0.0092489,1.1236,0.031925,0.043131
0.53001,0.45946,0.46188,0.56641,0.037614,0.0097721,1.1231,0.031932,0.043296
0.53081,0.45949,0.46187,0.56641,0.0377,0.010309,1.1225,0.031939,0.043461
0.53162,0.45951,0.46185,0.5664,0.037785,0.010861,1.1219,0.031944,0.043626
0.53242,0.45954,0.46184,0.5664,0.037871,0.011427,1.1214,0.031949,0.043792
0.53323,0.45957,0.46182,0.5664,0.037956,0.012007,1.1208,0.031953,0.043959
0.53403,0.4596,0.46181,0.56639,0.038041,0.012601,1.1202,0.031957,0.044126
0.53484,0.45963,0.46179,0.56639,0.038126,0.01321,1.1196,0.031959,0.044293
0.53564,0.45966,0.46178,0.56639,0.038211,0.013832,1.1189,0.031961,0.044461
0.53645,0.45969,0.46176,0.56638,0.038296,0.014469,1.1183,0.031962,0.04463
0.53726,0.45973,0.46174,0.56638,0.03838,0.01512,1.1176,0.031962,0.044798
0.53806,0.45976,0.46173,0.56638,0.038465,0.015785,1.117,0.031962,0.044968
0.53887,0.45979,0.46171,0.56637,0.038549,0.016464,1.1163,0.031961,0.045137
0.53967,0.45983,0.46169,0.56637,0.038633,0.017158,1.1156,0.031958,0.045307
0.54048,0.45986,0.46167,0.56637,0.038717,0.017865,1.1149,0.031955,0.045478
0.54128,0.4599,0.46165,0.56636,0.0388,0.018586,1.1141,0.031952,0.045649
0.54209,0.45993,0.46163,0.56636,0.038884,0.019322,1.1134,0.031947,0.045821
0.54289,0.45997,0.46161,0.56635,0.038967,0.020071,1.1126,0.031942,0.045993
0.5437,0.46001,0.46159,0.56635,0.03905,0.020835,1.1119,0.031936,0.046165
0.5445,0.46004,0.46157,0.56635,0.039133,0.021612,1.1111,0.031929,0.046338
0.54531,0.46008,0.46155,0.56634,0.039216,0.022403,1.1103,0.031921,0.046511
0.54612,0.46012,0.46153,0.56634,0.039299,0.023209,1.1095,0.031913,0.046685
0.54692,0.46016,0.46151,0.56634,0.039381,0.024028,1.1086,0.031903,0.046859
0.54773,0.4602,0.46148,0.56633,0.039463,0.024861,1.1078,0.031893,0.047034
0.54853,0.46024,0.46146,0.56633,0.039545,0.025708,1.107,0.031882,0.047209
0.54934,0.46029,0.46144,0.56633,0.039627,0.026569,1.1061,0.031871,0.047384
0.55014,0.46033,0.46141,0.56632,0.039709,0.027443,1.1052,0.031858,0.04756
0.55095,0.46037,0.46139,0.56632,0.03979,0.028332,1.1043,0.031845,0.047736
0.55175,0.46041,0.46136,0.56632,0.039872,0.029234,1.1034,0.03183,0.047913
0.55256,0.46046,0.46134,0.56631,0.039953,0.03015,1.1025,0.031815,0.04809
0.55336,0.4605,0.46131,0.56631,0.040034,0.03108,1.1015,0.0318,0.048268
0.55417,0.46055,0.46129,0.56631,0.040114,0.032024,1.1006,0.031783,0.048446
0.55498,0.46059,0.46126,0.5663,0.040195,0.032981,1.0996,0.031766,0.048624
0.55578,0.46064,0.46123,0.5663,0.040275,0.033952,1.0986,0.031747,0.048803
0.55659,0.46068,0.4612,0.5663,0.040355,0.034936,1.0977,0.031728,0.048982
0.55739,0.46073,0.46118,0.56629,0.040435,0.035934,1.0967,0.031709,0.049162
0.5582,0.46078,0.46115,0.56629,0.040515,0.036946,1.0956,0.031688,0.049342
0.559,0.46083,0.46112,0.56629,0.040594,0.037971,1.0946,0.031666,0.049522
0.55981,0.46087,0.46109,0.56628,0.040674,0.03901,1.0936,0.031644,0.049703
0.56061,0.46092,0.46106,0.56628,0.040753,0.040062,1.0925,0.031621,0.049884
0.56142,0.46097,0.46103,0.56628,0.040832,0.041128,1.0914,0.031597,0.050066
0.56223,0.46102,0.461,0.56627,0.04091,0.042207,1.0903,0.031572,0.050248
0.56303,0.46107,0.46096,0.56627,0.040989,0.0433,1.0892,0.031547,0.050431
0.56384,0.46113,0.46093,0.56627,0.041067,0.044406,1.0881,0.031521,0.050614
0.56464,0.46118,0.4609,0.56626,0.041145,0.045525,1.087,0.031493,0.050797
0.56545,0.46123,0.46086,0.56626,0.041223,0.046658,1.0859,0.031465,0.05098
0.56625,0.46128,0.46083,0.56626,0.0413,0.047804,1.0847,0.031437,0.051164
0.56706,0.46133,0.4608,0.56625,0.041378,0.048964,1.0835,0.031407,0.051349
0.56786,0.46139,0.46076,0.56625,0.041455,0.050136,1.0824,0.031376,0.051534
0.56867,0.46144,0.46073,0.56625,0.041532,0.051322,1.0812,0.031345,0.051719
0.56947,0.4615,0.46069,0.56624,0.041609,0.052521,1.08,0.031313,0.051904
0.57028,0.46155,0.46065,0.56624,0.041685,0.053734,1.0787,0.03128,0.05209
0.57109,0.46161,0.46062,0.56624,0.041762,0.054959,1.0775,0.031246,0.052277
0.57189,0.46166,0.46058,0.56623,0.041838,0.056197,1.0763,0.031212,0.052463
0.5727,0.46172,0.46054,0.56623,0.041913,0.057449,1.075,0.031177,0.05265
0.5735,0.46177,0.4605,0.56623,0.041989,0.058714,1.0737,0.03114,0.052838
0.57431,0.46183,0.46046,0.56622,0.042064,0.059991,1.0725,0.031103,0.053025
0.57511,0.46189,0.46042,0.56622,0.04214,0.061282,1.0712,0.031066,0.053214
0.57592,0.46195,0.46038,0.56622,0.042215,0.062585,1.0698,0.031027,0.053402
0.57672,0.462,0.46034,0.56621,0.042289,0.063902,1.0685,0.030988,0.053591
0.57753,0.46206,0.4603,0.56621,0.042364,0.065231,1.0672,0.030947,0.05378
0.57833,0.46212,0.46026,0.56621,0.042438,0.066573,1.0658,0.030906,0.05397
0.57914,0.46218,0.46022,0.5662,0.042512,0.067928,1.0645,0.030865,0.054159
0.57995,0.46224,0.46017,0.5662,0.042586,0.069296,1.0631,0.030822,0.05435
0.58075,0.4623,0.46013,0.5662,0.042659,0.070676,1.0617,0.030779,0.05454
0.58156,0.46236,0.46009,0.56619,0.042733,0.072069,1.0603,0.030734,0.054731
0.58236,0.46242,0.46004,0.56619,0.042806,0.073475,1.0589,0.030689,0.054922
0.58317,0.46248,0.45999,0.56619,0.042879,0.074894,1.0575,0.030643,0.055114
0.58397,0.46254,0.45995,0.56618,0.042951,0.076325,1.056,0.030597,0.055306
0.58478,0.46261,0.4599,0.56618,0.043023,0.077768,1.0546,0.030549,0.055498
0.58558,0.46267,0.45986,0.56618,0.043096,0.079225,1.0531,0.030501,0.05569
0.58639,0.46273,0.45981,0.56618,0.043167,0.080693,1.0517,0.030452,0.055883
0.58719,0.46279,0.45976,0.56617,0.043239,0.082174,1.0502,0.030402,0.056076
0.588,0.46286,0.45971,0.56617,0.04331,0.083668,1.0487,0.030351,0.05627
0.58881,0.46292,0.45966,0.56617,0.043382,0.085173,1.0472,0.0303,0.056463
0.58961,0.46298,0.45961,0.56616,0.043452,0.086692,1.0456,0.030247,0.056657
0.59042,0.46305,0.45956,0.56616,0.043523,0.088222,1.0441,0.030194,0.056852
0.59122,0.46311,0.45951,0.56616,0.043593,0.089765,1.0425,0.03014,0.057046
0.59203,0.46318,0.45946,0.56615,0.043664,0.09132,1.041,0.030086,0.057241
0.59283,0.46324,0.45941,0.56615,0.043733,0.092887,1.0394,0.03003,0.057437
0.59364,0.46331,0.45935,0.56615,0.043803,0.094466,1.0378,0.029974,0.057632
0.59444,0.46337,0.4593,0.56614,0.043872,0.096057,1.0362,0.029917,0.057828
0.59525,0.46344,0.45925,0.56614,0.043942,0.097661,1.0346,0.029859,0.058024
0.59606,0.46351,0.45919,0.56614,0.04401,0.099276,1.033,0.029801,0.05822
0.59686,0.46357,0.45914,0.56614,0.044079,0.1009,1.0314,0.029741,0.058417
0.59767,0.46364,0.45908,0.56613,0.044147,0.10254,1.0297,0.029681,0.058614
0.59847,0.46371,0.45902,0.56613,0.044216,0.10419,1.0281,0.02962,0.058811
0.59928,0.46377,0.45897,0.56613,0.044283,0.10586,1.0264,0.029558,0.059008
0.60008,0.46384,0.45891,0.56612,0.044351,0.10753,1.0247,0.029496,0.059206
0.60089,0.46391,0.45885,0.56612,0.044418,0.10922,1.023,0.029433,0.059404
0.60169,0.46397,0.45879,0.56612,0.044485,0.11092,1.0213,0.029369,0.059602
0.6025,0.46404,0.45873,0.56611,0.044552,0.11263,1.0196,0.029304,0.0598
0.6033,0.46411,0.45867,0.56611,0.044619,0.11435,1.0179,0.029238,0.059999
0.60411,0.46418,0.45861,0.56611,0.044685,0.11608,1.0161,0.029172,0.060198
0.60492,0.46425,0.45855,0.56611,0.044751,0.11783,1.0144,0.029105,0.060397
0.60572,0.46432,0.45849,0.5661,0.044817,0.11958,1.0126,0.029037,0.060596
0.60653,0.46439,0.45842,0.5661,0.044882,0.12135,1.0109,0.028969,0.060796
0.60733,0.46445,0.45836,0.5661,0.044947,0.12313,1.0091,0.028899,0.060996
0.60814,0.46452,0.4583,0.56609,0.045012,0.12492,1.0073,0.028829,0.061195
0.60894,0.46459,0.45823,0.56609,0.045077,0.12672,1.0055,0.028758,0.061396
0.60975,0.46466,0.45817,0.56609,0.045141,0.12853,1.0036,0.028687,0.061596
0.61055,0.46473,0.4581,0.56609,0.045206,0.13036,1.0018,0.028614,0.061797
0.61136,0.4648,0.45804,0.56608,0.045269,0.13219,0.99997,0.028541,0.061997
0.61216,0.46487,0.45797,0.56608,0.045333,0.13404,0.99812,0.028468,0.062198
0.61297,0.46494,0.4579,0.56608,0.045396,0.1359,0.99626,0.028393,0.0624
0.61378,0.46501,0.45783,0.56608,0.045459,0.13777,0.99439,0.028318,0.062601
0.61458,0.46508,0.45776,0.56607,0.045522,0.13965,0.9925,0.028242,0.062803
0.61539,0.46516,0.45769,0.56607,0.045585,0.14154,0.9906,0.028165,0.063004
0.61619,0.46523,0.45762,0.56607,0.045647,0.14344,0.9887,0.028088,0.063206
0.617,0.4653,0.45755,0.56606,0.045709,0.14535,0.98678,0.02801,0.063408
0.6178,0.46537,0.45748,0.56606,0.045771,0.14727,0.98485,0.027931,0.06361
0.61861,0.46544,0.45741,0.56606,0.045832,0.14921,0.98291,0.027851,0.063813
0.61941,0.46551,0.45734,0.56606,0.045893,0.15115,0.98096,0.027771,0.064015
0.62022,0.46558,0.45726,0.56605,0.045954,0.15311,0.979,0.02769,0.064218
0.62103,0.46565,0.45719,0.56605,0.046015,0.15507,0.97703,0.027608,0.064421
0.62183,0.46572,0.45711,0.56605,0.046075,0.15705,0.97505,0.027526,0.064624
0.62264,0.4658,0.45704,0.56605,0.046135,0.15903,0.97306,0.027443,0.064827
0.62344,0.46587,0.45696,0.56604,0.046195,0.16103,0.97106,0.027359,0.06503
0.62425,0.46594,0.45688,0.56604,0.046254,0.16304,0.96904,0.027275,0.065234
0.62505,0.46601,0.45681,0.56604,0.046313,0.16506,0.96702,0.027189,0.065437
0.62586,0.46608,0.45673,0.56604,0.046372,0.16708,0.96499,0.027104,0.065641
0.62666,0.46615,0.45665,0.56603,0.046431,0.16912,0.96294,0.027017,0.065844
0.62747,0.46623,0.45657,0.56603,0.046489,0.17117,0.96089,0.02693,0.066048
0.62827,0.4663,0.45649,0.56603,0.046547,0.17323,0.95883,0.026842,0.066252
0.62908,0.46637,0.45641,0.56603,0.046605,0.1753,0.95675,0.026754,0.066456
0.62989,0.46644,0.45633,0.56602,0.046662,0.17738,0.95467,0.026665,0.06666
0.63069,0.46651,0.45625,0.56602,0.04672,0.17947,0.95257,0.026575,0.066864
0.6315,0.46659,0.45616,0.56602,0.046777,0.18157,0.95047,0.026484,0.067069
0.6323,0.46666,0.45608,0.56602,0.046833,0.18367,0.94836,0.026393,0.067273
0.63311,0.46673,0.45599,0.56601,0.04689,0.18579,0.94623,0.026302,0.067477
0.63391,0.4668,0.45591,0.56601,0.046946,0.18792,0.9441,0.026209,0.067682
0.63472,0.46687,0.45582,0.56601,0.047001,0.19006,0.94196,0.026116,0.067887
0.63552,0.46694,0.45574,0.56601,0.047057,0.19221,0.93981,0.026023,0.068091
0.63633,0.46702,0.45565,0.566,0.047112,0.19436,0.93765,0.025928,0.068296
0.63713,0.46709,0.45556,0.566,0.047167,0.19653,0.93547,0.025833,0.068501
0.63794,0.46716,0.45547,0.566,0.047222,0.1987,0.93329,0.025738,0.068705
0.63875,0.46723,0.45539,0.566,0.047276,0.20089,0.9311,0.025642,0.06891
0.63955,0.4673,0.4553,0.56599,0.04733,0.20308,0.9289,0.025545,0.069115
0.64036,0.46737,0.45521,0.56599,0.047384,0.20529,0.92669,0.025448,0.06932
0.64116,0.46745,0.45511,0.56599,0.047437,0.2075,0.92448,0.02535,0.069525
0.64197,0.46752,0.45502,0.56599,0.04749,0.20972,0.92225,0.025251,0.069729
0.64277,0.46759,0.45493,0.56598,0.047543,0.21196,0.92001,0.025152,0.069934
0.64358,0.46766,0.45484,0.56598,0.047596,0.2142,0.91777,0.025053,0.070139
0.64438,0.46773,0.45474,0.56598,0.047648,0.21645,0.91551,0.024952,0.070344
0.64519,0.4678,0.45465,0.56598,0.0477,0.21871,0.91325,0.024852,0.070549
0.64599,0.46787,0.45455,0.56598,0.047752,0.22097,0.91098,0.02475,0.070754
0.6468,0.46794,0.45446,0.56597,0.047803,0.22325,0.9087,0.024648,0.070959
0.64761,0.46801,0.45436,0.56597,0.047855,0.22554,0.90641,0.024546,0.071164
0.64841,0.46808,0.45426,0.56597,0.047905,0.22783,0.90411,0.024443,0.071368
0.64922,0.46815,0.45416,0.56597,0.047956,0.23013,0.9018,0.024339,0.071573
0.65002,0.46822,0.45407,0.56597,0.048006,0.23244,0.89949,0.024235,0.071778
0.65083,0.46829,0.45397,0.56596,0.048056,0.23476,0.89716,0.02413,0.071982
0.65163,0.46836,0.45387,0.56596,0.048106,0.23709,0.89483,0.024025,0.072187
0.65244,0.46843,0.45376,0.56596,0.048155,0.23943,0.89249,0.023919,0.072392
0.65324,0.4685,0.45366,0.56596,0.048205,0.24177,0.89014,0.023813,0.072596
0.65405,0.46857,0.45356,0.56595,0.048253,0.24413,0.88778,0.023706,0.072801
0.65486,0.46864,0.45346,0.56595,0.048302,0.24649,0.88542,0.023599,0.073005
0.65566,0.46871,0.45335,0.56595,0.04835,0.24886,0.88304,0.023491,0.073209
0.65647,0.46878,0.45325,0.56595,0.048398,0.25124,0.88066,0.023383,0.073413
0.65727,0.46885,0.45314,0.56595,0.048446,0.25362,0.87827,0.023274,0.073617
0.65808,0.46892,0.45304,0.56594,0.048493,0.25602,0.87587,0.023165,0.073821
0.65888,0.46899,0.45293,0.56594,0.04854,0.25842,0.87347,0.023055,0.074025
0.65969,0.46905,0.45282,0.56594,0.048587,0.26083,0.87105,0.022945,0.074229
0.66049,0.46912,0.45271,0.56594,0.048633,0.26325,0.86863,0.022834,0.074433
0.6613,0.46919,0.45261,0.56594,0.04868,0.26567,0.8662,0.022723,0.074636
0.6621,0.46926,0.4525,0.56593,0.048726,0.26811,0.86376,0.022611,0.07484
0.66291,0.46933,0.45239,0.56593,0.048771,0.27055,0.86132,0.022499,0.075043
0.66372,0.46939,0.45228,0.56593,0.048816,0.273,0.85887,0.022387,0.075246
0.66452,0.46946,0.45216,0.56593,0.048861,0.27545,0.85641,0.022274,0.075449
0.66533,0.46953,0.45205,0.56593,0.048906,0.27792,0.85394,0.022161,0.075652
0.66613,0.46959,0.45194,0.56593,0.048951,0.28039,0.85146,0.022047,0.075855
0.66694,0.46966,0.45182,0.56592,0.048995,0.28287,0.84898,0.021933,0.076057
0.66774,0.46972,0.45171,0.56592,0.049039,0.28535,0.84649,0.021818,0.076259
0.66855,0.46979,0.45159,0.56592,0.049082,0.28784,0.844,0.021703,0.076462
0.66935,0.46985,0.45148,0.56592,0.049126,0.29034,0.84149,0.021588,0.076663
0.67016,0.46992,0.45136,0.56592,0.049169,0.29285,0.83898,0.021472,0.076865
0.67096,0.46998,0.45124,0.56591,0.049211,0.29536,0.83646,0.021356,0.077067
0.67177,0.47005,0.45112,0.56591,0.049254,0.29789,0.83394,0.021239,0.077268
0.67258,0.47011,0.45101,0.56591,0.049296,0.30041,0.83141,0.021122,0.077469
0.67338,0.47018,0.45089,0.56591,0.049338,0.30295,0.82887,0.021005,0.07767
0.67419,0.47024,0.45077,0.56591,0.049379,0.30549,0.82633,0.020887,0.077871
0.67499,0.4703,0.45064,0.56591,0.04942,0.30804,0.82378,0.020769,0.078072
0.6758,0.47037,0.45052,0.5659,0.049461,0.31059,0.82122,0.020651,0.078272
0.6766,0.47043,0.4504,0.5659,0.049502,0.31315,0.81865,0.020532,0.078472
0.67741,0.47049,0.45028,0.5659,0.049542,0.31572,0.81608,0.020413,0.078672
0.67821,0.47055,0.45015,0.5659,0.049582,0.3183,0.8135,0.020294,0.078871
0.67902,0.47061,0.45003,0.5659,0.049622,0.32088,0.81092,0.020174,0.07907
0.67983,0.47067,0.4499,0.5659,0.049662,0.32346,0.80833,0.020054,0.079269
0.68063,0.47073,0.44977,0.5659,0.049701,0.32606,0.80573,0.019934,0.079468
0.68144,0.4708,0.44965,0.56589,0.04974,0.32866,0.80313,0.019813,0.079667
0.68224,0.47086,0.44952,0.56589,0.049779,0.33126,0.80052,0.019692,0.079865
0.68305,0.47091,0.44939,0.56589,0.049817,0.33387,0.79791,0.019571,0.080063
0.68385,0.47097,0.44926,0.56589,0.049855,0.33649,0.79529,0.01945,0.08026
0.68466,0.47103,0.44913,0.56589,0.049893,0.33911,0.79266,0.019328,0.080458
0.68546,0.47109,0.449,0.56589,0.04993,0.34174,0.79003,0.019206,0.080654
0.68627,0.47115,0.44887,0.56588,0.049967,0.34438,0.78739,0.019084,0.080851
0.68707,0.47121,0.44874,0.56588,0.050004,0.34702,0.78475,0.018961,0.081047
0.68788,0.47126,0.4486,0.56588,0.050041,0.34966,0.7821,0.018839,0.081243
0.68869,0.47132,0.44847,0.56588,0.050077,0.35231,0.77945,0.018716,0.081439
0.68949,0.47138,0.44834,0.56588,0.050114,0.35497,0.77679,0.018593,0.081634
0.6903,0.47143,0.4482,0.56588,0.050149,0.35763,0.77412,0.018469,0.081829
0.6911,0.47149,0.44806,0.56588,0.050185,0.3603,0.77145,0.018346,0.082024
0.69191,0.47154,0.44793,0.56588,0.05022,0.36297,0.76878,0.018222,0.082218
0.69271,0.4716,0.44779,0.56587,0.050255,0.36565,0.7661,0.018098,0.082412
0.69352,0.47165,0.44765,0.56587,0.05029,0.36834,0.76341,0.017974,0.082605
0.69432,0.47171,0.44751,0.56587,0.050324,0.37103,0.76072,0.01785,0.082798
0.69513,0.47176,0.44737,0.56587,0.050358,0.37372,0.75802,0.017725,0.082991
0.69593,0.47181,0.44723,0.56587,0.050392,0.37642,0.75532,0.017601,0.083183
0.69674,0.47187,0.44709,0.56587,0.050426,0.37912,0.75262,0.017476,0.083375
0.69755,0.47192,0.44695,0.56587,0.050459,0.38183,0.7499,0.017351,0.083567
0.69835,0.47197,0.44681,0.56587,0.050492,0.38454,0.74719,0.017226,0.083758
0.69916,0.47202,0.44666,0.56586,0.050525,0.38726,0.74447,0.017101,0.083948
0.69996,0.47207,0.44652,0.56586,0.050557,0.38998,0.74174,0.016976,0.084139
0.70077,0.47212,0.44637,0.56586,0.050589,0.39271,0.73902,0.01685,0.084328
0.70157,0.47217,0.44623,0.56586,0.050621,0.39544,0.73628,0.016725,0.084518
0.70238,0.47222,0.44608,0.56586,0.050653,0.39818,0.73354,0.016599,0.084707
0.70318,0.47227,0.44594,0.56586,0.050684,0.40091,0.7308,0.016473,0.084895
0.70399,0.47232,0.44579,0.56586,0.050715,0.40366,0.72806,0.016348,0.085083
0.7048,0.47236,0.44564,0.56586,0.050746,0.40641,0.72531,0.016222,0.08527
0.7056,0.47241,0.44549,0.56586,0.050777,0.40916,0.72255,0.016096,0.085457
0.70641,0.47246,0.44534,0.56585,0.050807,0.41192,0.71979,0.01597,0.085644
0.70721,0.4725,0.44519,0.56585,0.050837,0.41468,0.71703,0.015844,0.08583
0.70802,0.47255,0.44504,0.56585,0.050867,0.41744,0.71426,0.015718,0.086015
0.70882,0.47259,0.44488,0.56585,0.050896,0.42021,0.71149,0.015592,0.0862
0.70963,0.47264,0.44473,0.56585,0.050925,0.42298,0.70872,0.015466,0.086385
0.71043,0.47268,0.44458,0.56585,0.050954,0.42576,0.70594,0.01534,0.086569
0.71124,0.47272,0.44442,0.56585,0.050983,0.42854,0.70316,0.015214,0.086752
0.71204,0.47277,0.44427,0.56585,0.051011,0.43132,0.70038,0.015088,0.086935
0.71285,0.47281,0.44411,0.56585,0.051039,0.4341,0.69759,0.014962,0.087117
0.71366,0.47285,0.44396,0.56585,0.051067,0.43689,0.6948,0.014836,0.087299
0.71446,0.47289,0.4438,0.56585,0.051095,0.43969,0.69201,0.01471,0.08748
0.71527,0.47293,0.44364,0.56584,0.051122,0.44248,0.68921,0.014584,0.087661
0.71607,0.47297,0.44348,0.56584,0.051149,0.44528,0.68641,0.014458,0.087841
0.71688,0.47301,0.44332,0.56584,0.051176,0.44808,0.6836,0.014332,0.08802
0.71768,0.47305,0.44316,0.56584,0.051203,0.45089,0.6808,0.014207,0.088199
0.71849,0.47309,0.443,0.56584,0.051229,0.4537,0.67799,0.014081,0.088377
0.71929,0.47312,0.44284,0.56584,0.051255,0.45651,0.67517,0.013955,0.088555
0.7201,0.47316,0.44268,0.56584,0.051281,0.45932,0.67236,0.01383,0.088732
0.7209,0.4732,0.44251,0.56584,0.051307,0.46214,0.66954,0.013704,0.088909
0.72171,0.47323,0.44235,0.56584,0.051332,0.46496,0.66672,0.013579,0.089085
0.72252,0.47327,0.44218,0.56584,0.051357,0.46778,0.6639,0.013454,0.08926
0.72332,0.4733,0.44202,0.56584,0.051382,0.47061,0.66107,0.013329,0.089434
0.72413,0.47333,0.44185,0.56584,0.051406,0.47343,0.65824,0.013204,0.089608
0.72493,0.47337,0.44168,0.56584,0.051431,0.47626,0.65541,0.01308,0.089782
0.72574,0.4734,0.44152,0.56584,0.051455,0.47909,0.65258,0.012955,0.089954
0.72654,0.47343,0.44135,0.56584,0.051478,0.48193,0.64974,0.012831,0.090126
0.72735,0.47346,0.44118,0.56584,0.051502,0.48476,0.64691,0.012706,0.090298
0.72815,0.47349,0.44101,0.56583,0.051525,0.4876,0.64407,0.012582,0.090468
0.72896,0.47352,0.44084,0.56583,0.051548,0.49044,0.64122,0.012459,0.090638
0.72976,0.47355,0.44067,0.56583,0.051571,0.49329,0.63838,0.012335,0.090808
0.73057,0.47358,0.4405,0.56583,0.051594,0.49613,0.63554,0.012212,0.090976
0.73138,0.47361,0.44032,0.56583,0.051616,0.49898,0.63269,0.012088,0.091144
0.73218,0.47363,0.44015,0.56583,0.051638,0.50182,0.62984,0.011966,0.091311
0.73299,0.47366,0.43998,0.56583,0.05166,0.50467,0.62699,0.011843,0.091478
0.73379,0.47369,0.4398,0.56583,0.051682,0.50752,0.62414,0.01172,0.091643
0.7346,0.47371,0.43962,0.56583,0.051703,0.51038,0.62129,0.011598,0.091808
0.7354,0.47373,0.43945,0.56583,0.051724,0.51323,0.61843,0.011476,0.091972
0.73621,0.47376,0.43927,0.56583,0.051745,0.51609,0.61558,0.011355,0.092136
0.73701,0.47378,0.43909,0.56583,0.051766,0.51894,0.61272,0.011234,0.092299
0.73782,0.4738,0.43892,0.56583,0.051787,0.5218,0.60986,0.011113,0.092461
0.73863,0.47382,0.43874,0.56583,0.051807,0.52466,0.607,0.010992,0.092622
0.73943,0.47384,0.43856,0.56583,0.051827,0.52752,0.60414,0.010872,0.092782
0.74024,0.47386,0.43838,0.56583,0.051847,0.53038,0.60128,0.010752,0.092942
0.74104,0.47388,0.43819,0.56583,0.051866,0.53324,0.59842,0.010632,0.093101
0.74185,0.4739,0.43801,0.56583,0.051886,0.5361,0.59555,0.010512,0.093259
0.74265,0.47392,0.43783,0.56583,0.051905,0.53897,0.59269,0.010394,0.093416
0.74346,0.47394,0.43765,0.56583,0.051924,0.54183,0.58983,0.010275,0.093572
0.74426,0.47395,0.43746,0.56583,0.051942,0.5447,0.58696,0.010157,0.093728
0.74507,0.47397,0.43728,0.56583,0.051961,0.54756,0.58409,0.010039,0.093883
0.74587,0.47398,0.43709,0.56583,0.051979,0.55043,0.58123,0.0099214,0.094037
0.74668,0.474,0.43691,0.56583,0.051997,0.55329,0.57836,0.0098044,0.09419
0.74749,0.47401,0.43672,0.56583,0.052015,0.55616,0.5755,0.0096878,0.094342
0.74829,0.47402,0.43653,0.56583,0.052032,0.55903,0.57263,0.0095716,0.094493
0.7491,0.47403,0.43634,0.56583,0.05205,0.56189,0.56976,0.0094558,0.094644
0.7499,0.47404,0.43615,0.56583,0.052067,0.56476,0.56689,0.0093405,0.094794
0.75071,0.47405,0.43596,0.56583,0.052084,0.56763,0.56403,0.0092257,0.094942
0.75151,0.47406,0.43577,0.56583,0.052101,0.5705,0.56116,0.0091113,0.09509
0.75232,0.47407,0.43558,0.56583,0.052117,0.57336,0.55829,0.0089975,0.095237
0.75312,0.47408,0.43539,0.56583,0.052134,0.57623,0.55543,0.0088841,0.095383
0.75393,0.47409,0.4352,0.56583,0.05215,0.5791,0.55256,0.0087712,0.095529
0.75473,0.47409,0.435,0.56583,0.052166,0.58196,0.54969,0.0086588,0.095673
0.75554,0.4741,0.43481,0.56583,0.052182,0.58483,0.54683,0.0085469,0.095816
0.75635,0.4741,0.43462,0.56583,0.052197,0.58769,0.54396,0.0084356,0.095959
0.75715,0.47411,0.43442,0.56583,0.052213,0.59056,0.5411,0.0083248,0.0961
0.75796,0.47411,0.43423,0.56583,0.052228,0.59342,0.53823,0.0082145,0.096241
0.75876,0.47411,0.43403,0.56583,0.052243,0.59629,0.53537,0.0081048,0.096381
0.75957,0.47411,0.43383,0.56583,0.052258,0.59915,0.53251,0.0079957,0.096519
0.76037,0.47411,0.43363,0.56583,0.052272,0.60201,0.52965,0.0078871,0.096657
0.76118,0.47411,0.43343,0.56583,0.052287,0.60487,0.52678,0.0077791,0.096794
0.76198,0.47411,0.43324,0.56583,0.052301,0.60773,0.52393,0.0076718,0.09693
0.76279,0.47411,0.43304,0.56583,0.052315,0.61059,0.52107,0.007565,0.097065
0.7636,0.47411,0.43284,0.56583,0.052329,0.61345,0.51821,0.0074589,0.097198
0.7644,0.4741,0.43263,0.56583,0.052342,0.61631,0.51535,0.0073534,0.097331
0.76521,0.4741,0.43243,0.56583,0.052356,0.61916,0.5125,0.0072485,0.097463
0.76601,0.47409,0.43223,0.56583,0.052369,0.62202,0.50964,0.0071443,0.097594
0.76682,0.47409,0.43203,0.56583,0.052382,0.62487,0.50679,0.0070407,0.097724
0.76762,0.47408,0.43182,0.56583,0.052395,0.62772,0.50394,0.0069378,0.097853
0.76843,0.47407,0.43162,0.56583,0.052408,0.63057,0.50109,0.0068356,0.097981
0.76923,0.47406,0.43141,0.56583,0.052421,0.63342,0.49825,0.0067341,0.098107
0.77004,0.47405,0.43121,0.56583,0.052433,0.63627,0.4954,0.0066333,0.098233
0.77084,0.47404,0.431,0.56583,0.052445,0.63911,0.49256,0.0065332,0.098358
0.77165,0.47403,0.43079,0.56583,0.052458,0.64195,0.48972,0.0064338,0.098481
0.77246,0.47402,0.43059,0.56583,0.05247,0.64479,0.48688,0.0063351,0.098604
0.77326,0.47401,0.43038,0.56584,0.052481,0.64763,0.48404,0.0062372,0.098726
0.77407,0.47399,0.43017,0.56584,0.052493,0.65047,0.4812,0.00614,0.098846
0.77487,0.47398,0.42996,0.56584,0.052504,0.6533,0.47837,0.0060436,0.098965
0.77568,0.47396,0.42975,0.56584,0.052516,0.65614,0.47554,0.0059479,0.099084
0.77648,0.47395,0.42954,0.56584,0.052527,0.65897,0.47271,0.0058531,0.099201
0.77729,0.47393,0.42932,0.56584,0.052538,0.66179,0.46988,0.005759,0.099317
0.77809,0.47391,0.42911,0.56584,0.052549,0.66462,0.46706,0.0056657,0.099432
0.7789,0.47389,0.4289,0.56584,0.05256,0.66744,0.46424,0.0055733,0.099546
0.7797,0.47387,0.42869,0.56584,0.05257,0.67026,0.46142,0.0054816,0.099659
0.78051,0.47385,0.42847,0.56584,0.052581,0.67308,0.4586,0.0053908,0.09977
0.78132,0.47383,0.42826,0.56584,0.052591,0.67589,0.45579,0.0053008,0.099881
0.78212,0.4738,0.42804,0.56584,0.052601,0.67871,0.45298,0.0052117,0.09999
0.78293,0.47378,0.42783,0.56584,0.052611,0.68152,0.45017,0.0051235,0.1001
0.78373,0.47376,0.42761,0.56584,0.052621,0.68432,0.44737,0.0050361,0.10021
0.78454,0.47373,0.42739,0.56584,0.052631,0.68712,0.44456,0.0049496,0.10031
0.78534,0.4737,0.42717,0.56585,0.05264,0.68992,0.44177,0.004864,0.10042
0.78615,0.47368,0.42696,0.56585,0.05265,0.69272,0.43897,0.0047793,0.10052
0.78695,0.47365,0.42674,0.56585,0.052659,0.69552,0.43618,0.0046955,0.10062
0.78776,0.47362,0.42652,0.56585,0.052668,0.69831,0.43339,0.0046126,0.10072
0.78856,0.47359,0.4263,0.56585,0.052677,0.70109,0.4306,0.0045307,0.10082
0.78937,0.47356,0.42608,0.56585,0.052686,0.70388,0.42782,0.0044497,0.10092
0.79018,0.47352,0.42585,0.56585,0.052695,0.70666,0.42504,0.0043696,0.10102
0.79098,0.47349,0.42563,0.56585,0.052704,0.70943,0.42227,0.0042905,0.10112
0.79179,0.47346,0.42541,0.56585,0.052712,0.71221,0.4195,0.0042124,0.10121
0.79259,0.47342,0.42519,0.56585,0.052721,0.71497,0.41673,0.0041353,0.10131
0.7934,0.47339,0.42496,0.56585,0.052729,0.71774,0.41397,0.0040592,0.1014
0.7942,0.47335,0.42474,0.56586,0.052737,0.7205,0.41121,0.003984,0.10149
0.79501,0.47331,0.42451,0.56586,0.052745,0.72326,0.40845,0.0039099,0.10158
0.79581,0.47327,0.42429,0.56586,0.052753,0.72601,0.4057,0.0038368,0.10167
0.79662,0.47323,0.42406,0.56586,0.052761,0.72876,0.40296,0.0037648,0.10176
0.79743,0.47319,0.42383,0.56586,0.052769,0.73151,0.40021,0.0036938,0.10184
0.79823,0.47315,0.42361,0.56586,0.052777,0.73425,0.39747,0.0036238,0.10193
0.79904,0.47311,0.42338,0.56586,0.052784,0.73698,0.39474,0.0035549,0.10201
0.79984,0.47307,0.42315,0.56586,0.052792,0.73972,0.39201,0.0034871,0.1021
0.80065,0.47302,0.42292,0.56586,0.052799,0.74244,0.38928,0.0034203,0.10218
0.80145,0.47298,0.42269,0.56586,0.052807,0.74517,0.38656,0.0033547,0.10226
0.80226,0.47293,0.42246,0.56587,0.052814,0.74789,0.38385,0.0032901,0.10234
0.80306,0.47288,0.42223,0.56587,0.052821,0.7506,0.38113,0.0032267,0.10242
0.80387,0.47283,0.422,0.56587,0.052828,0.75331,0.37843,0.0031644,0.10249
0.80467,0.47278,0.42177,0.56587,0.052835,0.75601,0.37572,0.0031032,0.10257
0.80548,0.47273,0.42154,0.56587,0.052842,0.75871,0.37303,0.0030431,0.10264
0.80629,0.47268,0.4213,0.56587,0.052849,0.76141,0.37034,0.0029842,0.10271
0.80709,0.47263,0.42107,0.56587,0.052856,0.7641,0.36765,0.0029265,0.10278
0.8079,0.47258,0.42084,0.56587,0.052862,0.76678,0.36497,0.00287,0.10285
0.8087,0.47252,0.4206,0.56588,0.052869,0.76946,0.36229,0.0028146,0.10292
0.80951,0.47247,0.42037,0.56588,0.052875,0.77214,0.35962,0.0027604,0.10299
0.81031,0.47241,0.42013,0.56588,0.052882,0.77481,0.35695,0.0027074,0.10306
0.81112,0.47236,0.4199,0.56588,0.052888,0.77747,0.35429,0.0026556,0.10312
0.81192,0.4723,0.41966,0.56588,0.052894,0.78013,0.35163,0.0026051,0.10318
0.81273,0.47224,0.41942,0.56588,0.052901,0.78278,0.34898,0.0025558,0.10325
0.81353,0.47218,0.41918,0.56588,0.052907,0.78543,0.34634,0.0025077,0.10331
0.81434,0.47212,0.41895,0.56589,0.052913,0.78807,0.3437,0.0024609,0.10337
0.81515,0.47206,0.41871,0.56589,0.052919,0.79071,0.34107,0.0024153,0.10342
0.81595,0.47199,0.41847,0.56589,0.052925,0.79334,0.33844,0.002371,0.10348
0.81676,0.47193,0.41823,0.56589,0.052931,0.79596,0.33582,0.0023279,0.10353
0.81756,0.47186,0.41799,0.56589,0.052937,0.79858,0.3332,0.0022862,0.10359
0.81837,0.4718,0.41775,0.56589,0.052943,0.80119,0.33059,0.0022458,0.10364
0.81917,0.47173,0.41751,0.56589,0.052949,0.8038,0.32799,0.0022066,0.10369
0.81998,0.47166,0.41727,0.5659,0.052954,0.8064,0.32539,0.0021688,0.10374
0.82078,0.47159,0.41702,0.5659,0.05296,0.809,0.3228,0.0021323,0.10379
0.82159,0.47152,0.41678,0.5659,0.052966,0.81158,0.32021,0.0020971,0.10383
0.8224,0.47145,0.41654,0.5659,0.052972,0.81417,0.31763,0.0020633,0.10388
0.8232,0.47138,0.41629,0.5659,0.052977,0.81674,0.31506,0.0020309,0.10392
0.82401,0.47131,0.41605,0.5659,0.052983,0.81931,0.3125,0.0019997,0.10397
0.82481,0.47123,0.41581,0.56591,0.052988,0.82187,0.30994,0.00197,0.10401
0.82562,0.47116,0.41556,0.56591,0.052994,0.82443,0.30738,0.0019417,0.10405
0.82642,0.47108,0.41532,0.56591,0.052999,0.82698,0.30484,0.0019147,0.10408
0.82723,0.47101,0.41507,0.56591,0.053005,0.82952,0.3023,0.0018891,0.10412
0.82803,0.47093,0.41482,0.56591,0.05301,0.83206,0.29976,0.001865,0.10416
0.82884,0.47085,0.41458,0.56591,0.053016,0.83459,0.29724,0.0018423,0.10419
0.82964,0.47077,0.41433,0.56592,0.053021,0.83711,0.29472,0.0018209,0.10422
0.83045,0.47069,0.41408,0.56592,0.053027,0.83963,0.29221,0.0018011,0.10425
0.83126,0.47061,0.41383,0.56592,0.053032,0.84214,0.2897,0.0017826,0.10428
0.83206,0.47052,0.41359,0.56592,0.053038,0.84464,0.2872,0.0017657,0.10431
0.83287,0.47044,0.41334,0.56592,0.053043,0.84713,0.28471,0.0017502,0.10434
0.83367,0.47035,0.41309,0.56592,0.053049,0.84962,0.28223,0.0017361,0.10436
0.83448,0.47027,0.41284,0.56593,0.053054,0.8521,0.27975,0.0017236,0.10438
0.83528,0.47018,0.41259,0.56593,0.053059,0.85457,0.27728,0.0017125,0.10441
0.83609,0.47009,0.41234,0.56593,0.053065,0.85704,0.27482,0.0017029,0.10443
0.83689,0.47,0.41209,0.56593,0.05307,0.85949,0.27237,0.0016949,0.10445
0.8377,0.46991,0.41183,0.56593,0.053076,0.86195,0.26992,0.0016883,0.10446
0.8385,0.46982,0.41158,0.56594,0.053081,0.86439,0.26748,0.0016833,0.10448
0.83931,0.46973,0.41133,0.56594,0.053087,0.86682,0.26505,0.0016798,0.10449
0.84012,0.46964,0.41108,0.56594,0.053092,0.86925,0.26263,0.0016779,0.10451
0.84092,0.46954,0.41082,0.56594,0.053098,0.87167,0.26021,0.0016775,0.10452
0.84173,0.46945,0.41057,0.56594,0.053103,0.87408,0.2578,0.0016786,0.10453
0.84253,0.46935,0.41032,0.56595,0.053109,0.87649,0.2554,0.0016814,0.10454
0.84334,0.46925,0.41006,0.56595,0.053114,0.87888,0.25301,0.0016857,0.10454
0.84414,0.46916,0.40981,0.56595,0.05312,0.88127,0.25063,0.0016915,0.10455
0.84495,0.46906,0.40955,0.56595,0.053126,0.88365,0.24825,0.001699,0.10455
0.84575,0.46896,0.4093,0.56595,0.053131,0.88602,0.24588,0.0017081,0.10455
0.84656,0.46886,0.40904,0.56596,0.053137,0.88839,0.24352,0.0017188,0.10456
0.84736,0.46875,0.40878,0.56596,0.053143,0.89074,0.24117,0.0017311,0.10455
0.84817,0.46865,0.40853,0.56596,0.053149,0.89309,0.23883,0.001745,0.10455
0.84898,0.46855,0.40827,0.56596,0.053155,0.89543,0.23649,0.0017606,0.10455
0.84978,0.46844,0.40801,0.56596,0.05316,0.89776,0.23417,0.0017778,0.10454
0.85059,0.46833,0.40776,0.56597,0.053166,0.90008,0.23185,0.0017967,0.10454
0.85139,0.46823,0.4075,0.56597,0.053172,0.90239,0.22954,0.0018172,0.10453
0.8522,0.46812,0.40724,0.56597,0.053178,0.9047,0.22724,0.0018394,0.10452
0.853,0.46801,0.40698,0.56597,0.053185,0.907,0.22495,0.0018632,0.10451
0.85381,0.4679,0.40672,0.56597,0.053191,0.90928,0.22267,0.0018888,0.10449
0.85461,0.46779,0.40646,0.56598,0.053197,0.91156,0.22039,0.001916,0.10448
0.85542,0.46767,0.4062,0.56598,0.053203,0.91383,0.21813,0.0019449,0.10446
0.85623,0.46756,0.40594,0.56598,0.05321,0.91609,0.21587,0.0019756,0.10444
0.85703,0.46745,0.40568,0.56598,0.053216,0.91834,0.21362,0.0020079,0.10442
0.85784,0.46733,0.40542,0.56599,0.053223,0.92059,0.21138,0.002042,0.1044
0.85864,0.46721,0.40516,0.56599,0.053229,0.92282,0.20915,0.0020778,0.10438
0.85945,0.4671,0.4049,0.56599,0.053236,0.92505,0.20693,0.0021153,0.10436
0.86025,0.46698,0.40464,0.56599,0.053243,0.92726,0.20472,0.0021546,0.10433
0.86106,0.46686,0.40438,0.56599,0.053249,0.92947,0.20252,0.0021956,0.1043
0.86186,0.46674,0.40411,0.566,0.053256,0.93167,0.20033,0.0022384,0.10427
0.86267,0.46662,0.40385,0.566,0.053263,0.93385,0.19815,0.0022829,0.10424
0.86347,0.46649,0.40359,0.566,0.05327,0.93603,0.19597,0.0023292,0.10421
0.86428,0.46637,0.40333,0.566,0.053278,0.9382,0.19381,0.0023773,0.10418
0.86509,0.46625,0.40306,0.56601,0.053285,0.94036,0.19165,0.0024272,0.10414
0.86589,0.46612,0.4028,0.56601,0.053292,0.94251,0.18951,0.0024789,0.10411
0.8667,0.46599,0.40253,0.56601,0.0533,0.94465,0.18737,0.0025323,0.10407
0.8675,0.46587,0.40227,0.56601,0.053307,0.94678,0.18525,0.0025876,0.10403
0.86831,0.46574,0.40201,0.56602,0.053315,0.9489,0.18313,0.0026447,0.10399
0.86911,0.46561,0.40174,0.56602,0.053323,0.95101,0.18103,0.0027036,0.10394
0.86992,0.46548,0.40148,0.56602,0.053331,0.95311,0.17893,0.0027644,0.1039
0.87072,0.46535,0.40121,0.56602,0.053339,0.9552,0.17684,0.002827,0.10385
0.87153,0.46521,0.40095,0.56603,0.053347,0.95728,0.17477,0.0028914,0.1038
0.87233,0.46508,0.40068,0.56603,0.053355,0.95936,0.1727,0.0029577,0.10375
0.87314,0.46494,0.40041,0.56603,0.053363,0.96142,0.17065,0.0030258,0.1037
0.87395,0.46481,0.40015,0.56603,0.053372,0.96347,0.1686,0.0030958,0.10365
0.87475,0.46467,0.39988,0.56604,0.053381,0.96551,0.16656,0.0031677,0.10359
0.87556,0.46453,0.39961,0.56604,0.053389,0.96754,0.16454,0.0032414,0.10354
0.87636,0.4644,0.39935,0.56604,0.053398,0.96956,0.16252,0.003317,0.10348
0.87717,0.46426,0.39908,0.56604,0.053407,0.97157,0.16052,0.0033945,0.10342
0.87797,0.46411,0.39881,0.56605,0.053416,0.97357,0.15852,0.0034739,0.10336
0.87878,0.46397,0.39855,0.56605,0.053426,0.97556,0.15654,0.0035552,0.1033
0.87958,0.46383,0.39828,0.56605,0.053435,0.97754,0.15457,0.0036384,0.10323
0.88039,0.46369,0.39801,0.56605,0.053445,0.97951,0.1526,0.0037235,0.10317
0.8812,0.46354,0.39774,0.56606,0.053454,0.98146,0.15065,0.0038105,0.1031
0.882,0.4634,0.39747,0.56606,0.053464,0.98341,0.14871,0.0038995,0.10303
0.88281,0.46325,0.39721,0.56606,0.053474,0.98535,0.14678,0.0039904,0.10296
0.88361,0.4631,0.39694,0.56607,0.053485,0.98727,0.14486,0.0040832,0.10289
0.88442,0.46295,0.39667,0.56607,0.053495,0.98919,0.14295,0.0041779,0.10281
0.88522,0.4628,0.3964,0.56607,0.053505,0.99109,0.14105,0.0042746,0.10274
0.88603,0.46265,0.39613,0.56607,0.053516,0.99298,0.13916,0.0043733,0.10266
0.88683,0.4625,0.39586,0.56608,0.053527,0.99487,0.13729,0.0044739,0.10258
0.88764,0.46235,0.39559,0.56608,0.053538,0.99674,0.13542,0.0045765,0.1025
0.88844,0.4622,0.39532,0.56608,0.053549,0.9986,0.13356,0.004681,0.10242
0.88925,0.46204,0.39505,0.56608,0.05356,1.0004,0.13172,0.0047875,0.10233
0.89006,0.46189,0.39478,0.56609,0.053572,1.0023,0.12989,0.004896,0.10225
0.89086,0.46173,0.39451,0.56609,0.053584,1.0041,0.12807,0.0050065,0.10216
0.89167,0.46157,0.39424,0.56609,0.053595,1.0059,0.12626,0.005119,0.10207
0.89247,0.46141,0.39397,0.5661,0.053607,1.0077,0.12446,0.0052334,0.10198
0.89328,0.46125,0.3937,0.5661,0.05362,1.0095,0.12267,0.0053499,0.10189
0.89408,0.46109,0.39343,0.5661,0.053632,1.0113,0.1209,0.0054684,0.1018
0.89489,0.46093,0.39316,0.5661,0.053645,1.0131,0.11913,0.0055888,0.1017
0.89569,0.46077,0.39289,0.56611,0.053658,1.0148,0.11738,0.0057113,0.1016
0.8965,0.46061,0.39262,0.56611,0.053671,1.0166,0.11564,0.0058358,0.10151
0.8973,0.46044,0.39234,0.56611,0.053684,1.0183,0.11391,0.0059624,0.10141
0.89811,0.46028,0.39207,0.56612,0.053697,1.02,0.11219,0.0060909,0.1013
0.89892,0.46011,0.3918,0.56612,0.053711,1.0218,0.11048,0.0062215,0.1012
0.89972,0.45994,0.39153,0.56612,0.053725,1.0235,0.10878,0.0063541,0.1011
0.90053,0.45978,0.39126,0.56612,0.053739,1.0251,0.1071,0.0064888,0.10099
0.90133,0.45961,0.39099,0.56613,0.053753,1.0268,0.10543,0.0066255,0.10088
0.90214,0.45944,0.39072,0.56613,0.053767,1.0285,0.10377,0.0067643,0.10077
0.90294,0.45927,0.39044,0.56613,0.053782,1.0301,0.10212,0.0069051,0.10066
0.90375,0.45909,0.39017,0.56614,0.053797,1.0318,0.10048,0.007048,0.10055
0.90455,0.45892,0.3899,0.56614,0.053812,1.0334,0.098861,0.0071929,0.10043
0.90536,0.45875,0.38963,0.56614,0.053827,1.035,0.097248,0.0073399,0.10031
0.90617,0.45857,0.38936,0.56615,0.053843,1.0366,0.095648,0.007489,0.1002
0.90697,0.4584,0.38908,0.56615,0.053859,1.0382,0.09406,0.0076401,0.10008
0.90778,0.45822,0.38881,0.56615,0.053875,1.0398,0.092484,0.0077933,0.099956
0.90858,0.45804,0.38854,0.56615,0.053891,1.0414,0.09092,0.0079486,0.099834
0.90939,0.45787,0.38827,0.56616,0.053908,1.0429,0.089368,0.008106,0.099709
0.91019,0.45769,0.38799,0.56616,0.053924,1.0445,0.087829,0.0082654,0.099583
0.911,0.45751,0.38772,0.56616,0.053941,1.046,0.086301,0.008427,0.099456
0.9118,0.45733,0.38745,0.56617,0.053958,1.0475,0.084786,0.0085906,0.099326
0.91261,0.45714,0.38718,0.56617,0.053976,1.0491,0.083284,0.0087564,0.099196
0.91341,0.45696,0.38691,0.56617,0.053994,1.0506,0.081793,0.0089242,0.099063
0.91422,0.45678,0.38663,0.56618,0.054012,1.052,0.080315,0.0090941,0.098929
0.91503,0.45659,0.38636,0.56618,0.05403,1.0535,0.07885,0.0092662,0.098794
0.91583,0.45641,0.38609,0.56618,0.054048,1.055,0.077397,0.0094403,0.098656
0.91664,0.45622,0.38582,0.56619,0.054067,1.0564,0.075957,0.0096166,0.098518
0.91744,0.45603,0.38554,0.56619,0.054086,1.0578,0.074529,0.009795,0.098377
0.91825,0.45584,0.38527,0.56619,0.054105,1.0593,0.073114,0.0099755,0.098235
0.91905,0.45565,0.385,0.56619,0.054125,1.0607,0.071711,0.010158,0.098092
0.91986,0.45546,0.38473,0.5662,0.054145,1.0621,0.070321,0.010343,0.097947
0.92066,0.45527,0.38445,0.5662,0.054165,1.0635,0.068944,0.01053,0.0978
0.92147,0.45508,0.38418,0.5662,0.054185,1.0648,0.06758,0.010719,0.097652
0.92227,0.45489,0.38391,0.56621,0.054206,1.0662,0.066228,0.01091,0.097502
0.92308,0.45469,0.38364,0.56621,0.054227,1.0675,0.064889,0.011103,0.09735
0.92389,0.4545,0.38337,0.56621,0.054248,1.0689,0.063563,0.011298,0.097197
0.92469,0.4543,0.38309,0.56622,0.054269,1.0702,0.06225,0.011496,0.097043
0.9255,0.45411,0.38282,0.56622,0.054291,1.0715,0.06095,0.011696,0.096887
0.9263,0.45391,0.38255,0.56622,0.054313,1.0728,0.059662,0.011897,0.096729
0.92711,0.45371,0.38228,0.56623,0.054335,1.0741,0.058388,0.012101,0.09657
0.92791,0.45351,0.38201,0.56623,0.054358,1.0753,0.057127,0.012307,0.096409
0.92872,0.45331,0.38173,0.56623,0.054381,1.0766,0.055879,0.012516,0.096246
0.92952,0.45311,0.38146,0.56624,0.054404,1.0778,0.054644,0.012726,0.096083
0.93033,0.45291,0.38119,0.56624,0.054428,1.0791,0.053422,0.012938,0.095917
0.93113,0.45271,0.38092,0.56624,0.054452,1.0803,0.052213,0.013153,0.09575
0.93194,0.45251,0.38065,0.56625,0.054476,1.0815,0.051017,0.01337,0.095582
0.93275,0.4523,0.38038,0.56625,0.0545,1.0827,0.049834,0.013589,0.095412
0.93355,0.4521,0.3801,0.56625,0.054525,1.0838,0.048665,0.01381,0.09524
0.93436,0.45189,0.37983,0.56626,0.05455,1.085,0.047509,0.014033,0.095067
0.93516,0.45168,0.37956,0.56626,0.054575,1.0862,0.046367,0.014258,0.094892
0.93597,0.45148,0.37929,0.56626,0.054601,1.0873,0.045237,0.014486,0.094716
0.93677,0.45127,0.37902,0.56627,0.054627,1.0884,0.044121,0.014716,0.094538
0.93758,0.45106,0.37875,0.56627,0.054653,1.0895,0.043018,0.014948,0.094359
0.93838,0.45085,0.37848,0.56627,0.05468,1.0906,0.041929,0.015182,0.094179
0.93919,0.45064,0.37821,0.56628,0.054707,1.0917,0.040853,0.015418,0.093996
0.94,0.45043,0.37794,0.56628,0.054734,1.0928,0.039791,0.015656,0.093813
0.9408,0.45021,0.37767,0.56628,0.054762,1.0938,0.038742,0.015896,0.093628
0.94161,0.45,0.3774,0.56629,0.05479,1.0949,0.037707,0.016139,0.093441
0.94241,0.44979,0.37713,0.56629,0.054818,1.0959,0.036685,0.016384,0.093253
0.94322,0.44957,0.37686,0.56629,0.054847,1.0969,0.035677,0.016631,0.093063
0.94402,0.44936,0.37659,0.5663,0.054876,1.0979,0.034682,0.01688,0.092872
0.94483,0.44914,0.37632,0.5663,0.054905,1.0989,0.033701,0.017131,0.09268
0.94563,0.44892,0.37605,0.5663,0.054935,1.0999,0.032734,0.017384,0.092486
0.94644,0.4487,0.37578,0.56631,0.054965,1.1008,0.03178,0.01764,0.09229
0.94724,0.44849,0.37551,0.56631,0.054996,1.1018,0.03084,0.017898,0.092093
0.94805,0.44827,0.37525,0.56631,0.055026,1.1027,0.029914,0.018158,0.091895
0.94886,0.44805,0.37498,0.56632,0.055057,1.1036,0.029002,0.01842,0.091695
0.94966,0.44782,0.37471,0.56632,0.055089,1.1045,0.028103,0.018684,0.091494
0.95047,0.4476,0.37444,0.56632,0.055121,1.1054,0.027218,0.01895,0.091291
0.95127,0.44738,0.37417,0.56633,0.055153,1.1063,0.026347,0.019218,0.091087
0.95208,0.44716,0.37391,0.56633,0.055185,1.1072,0.02549,0.019489,0.090882
0.95288,0.44693,0.37364,0.56633,0.055218,1.108,0.024646,0.019762,0.090675
0.95369,0.44671,0.37337,0.56634,0.055252,1.1089,0.023817,0.020037,0.090466
0.95449,0.44648,0.3731,0.56634,0.055285,1.1097,0.023001,0.020314,0.090257
0.9553,0.44625,0.37284,0.56635,0.055319,1.1105,0.022199,0.020593,0.090045
0.9561,0.44603,0.37257,0.56635,0.055354,1.1113,0.021411,0.020874,0.089833
0.95691,0.4458,0.37231,0.56635,0.055388,1.1121,0.020638,0.021158,0.089619
0.95772,0.44557,0.37204,0.56636,0.055424,1.1128,0.019878,0.021443,0.089404
0.95852,0.44534,0.37177,0.56636,0.055459,1.1136,0.019132,0.021731,0.089187
0.95933,0.44511,0.37151,0.56636,0.055495,1.1143,0.0184,0.022021,0.088969
0.96013,0.44488,0.37124,0.56637,0.055531,1.115,0.017682,0.022313,0.08875
0.96094,0.44465,0.37098,0.56637,0.055568,1.1158,0.016979,0.022607,0.088529
0.96174,0.44441,0.37071,0.56637,0.055605,1.1165,0.016289,0.022903,0.088307
0.96255,0.44418,0.37045,0.56638,0.055642,1.1171,0.015613,0.023202,0.088083
0.96335,0.44395,0.37019,0.56638,0.05568,1.1178,0.014952,0.023502,0.087858
0.96416,0.44371,0.36992,0.56638,0.055719,1.1185,0.014305,0.023805,0.087632
0.96497,0.44348,0.36966,0.56639,0.055757,1.1191,0.013671,0.02411,0.087405
0.96577,0.44324,0.3694,0.56639,0.055796,1.1197,0.013052,0.024417,0.087176
0.96658,0.443,0.36913,0.56639,0.055836,1.1203,0.012448,0.024725,0.086946
0.96738,0.44277,0.36887,0.5664,0.055876,1.1209,0.011857,0.025037,0.086715
0.96819,0.44253,0.36861,0.5664,0.055916,1.1215,0.01128,0.02535,0.086482
0.96899,0.44229,0.36835,0.5664,0.055957,1.1221,0.010718,0.025665,0.086248
0.9698,0.44205,0.36808,0.56641,0.055998,1.1226,0.01017,0.025982,0.086013
0.9706,0.44181,0.36782,0.56641,0.056039,1.1232,0.0096366,0.026302,0.085776
0.97141,0.44157,0.36756,0.56642,0.056081,1.1237,0.0091171,0.026624,0.085538
0.97221,0.44133,0.3673,0.56642,0.056123,1.1242,0.0086119,0.026947,0.085299
0.97302,0.44109,0.36704,0.56642,0.056166,1.1247,0.0081211,0.027273,0.085059
0.97383,0.44084,0.36678,0.56643,0.056209,1.1252,0.0076445,0.027601,0.084818
0.97463,0.4406,0.36652,0.56643,0.056253,1.1257,0.0071822,0.027931,0.084575
0.97544,0.44036,0.36626,0.56643,0.056297,1.1261,0.0067343,0.028263,0.084331
0.97624,0.44011,0.366,0.56644,0.056341,1.1266,0.0063007,0.028597,0.084086
0.97705,0.43986,0.36575,0.56644,0.056386,1.127,0.0058814,0.028933,0.083839
0.97785,0.43962,0.36549,0.56644,0.056431,1.1274,0.0054765,0.029271,0.083591
0.97866,0.43937,0.36523,0.56645,0.056477,1.1278,0.005086,0.029612,0.083343
0.97946,0.43912,0.36497,0.56645,0.056523,1.1282,0.0047098,0.029954,0.083093
0.98027,0.43888,0.36471,0.56646,0.05657,1.1286,0.0043481,0.030298,0.082841
0.98107,0.43863,0.36446,0.56646,0.056617,1.1289,0.0040007,0.030645,0.082589
0.98188,0.43838,0.3642,0.56646,0.056664,1.1293,0.0036678,0.030993,0.082335
0.98269,0.43813,0.36395,0.56647,0.056712,1.1296,0.0033493,0.031344,0.082081
0.98349,0.43788,0.36369,0.56647,0.056761,1.1299,0.0030452,0.031696,0.081825
0.9843,0.43763,0.36344,0.56647,0.056809,1.1302,0.0027555,0.032051,0.081568
0.9851,0.43738,0.36318,0.56648,0.056859,1.1305,0.0024803,0.032408,0.08131
0.98591,0.43712,0.36293,0.56648,0.056908,1.1307,0.0022195,0.032766,0.08105
0.98671,0.43687,0.36267,0.56648,0.056958,1.131,0.0019732,0.033127,0.08079
0.98752,0.43662,0.36242,0.56649,0.057009,1.1312,0.0017413,0.03349,0.080529
0.98832,0.43636,0.36217,0.56649,0.05706,1.1315,0.0015239,0.033854,0.080266
0.98913,0.43611,0.36191,0.56649,0.057112,1.1317,0.001321,0.034221,0.080002
0.98993,0.43585,0.36166,0.5665,0.057164,1.1319,0.0011325,0.034589,0.079738
0.99074,0.4356,0.36141,0.5665,0.057216,1.132,0.00095857,0.03496,0.079472
0.99155,0.43534,0.36116,0.56651,0.057269,1.1322,0.0007991,0.035333,0.079205
0.99235,0.43508,0.36091,0.56651,0.057322,1.1324,0.00065411,0.035707,0.078937
0.99316,0.43483,0.36066,0.56651,0.057376,1.1325,0.00052361,0.036084,0.078668
0.99396,0.43457,0.36041,0.56652,0.05743,1.1326,0.00040762,0.036462,0.078398
0.99477,0.43431,0.36016,0.56652,0.057485,1.1327,0.00030612,0.036843,0.078127
0.99557,0.43405,0.35991,0.56652,0.05754,1.1328,0.00021913,0.037225,0.077855
0.99638,0.43379,0.35966,0.56653,0.057596,1.1329,0.00014664,0.03761,0.077582
0.99718,0.43353,0.35941,0.56653,0.057652,1.133,8.8663e-05,0.037996,0.077308
0.99799,0.43327,0.35917,0.56653,0.057709,1.133,4.5193e-05,0.038384,0.077033
0.9988,0.43301,0.35892,0.56654,0.057766,1.1331,1.6233e-05,0.038774,0.076757
0.9996,0.43275,0.35867,0.56654,0.057823,1.1331,1.7832e-06,0.039166,0.07648
1.0004,0.43248,0.35843,0.56655,0.057881,1.1331,1.8448e-06,0.03956,0.076202
1.0012,0.43222,0.35818,0.56655,0.05794,1.1331,1.6418e-05,0.039956,0.075923
1.002,0.43196,0.35794,0.56655,0.057999,1.1331,4.5501e-05,0.040354,0.075643
1.0028,0.43169,0.35769,0.56656,0.058058,1.133,8.9095e-05,0.040754,0.075363
1.0036,0.43143,0.35745,0.56656,0.058118,1.133,0.0001472,0.041155,0.075081
1.0044,0.43116,0.3572,0.56656,0.058179,1.1329,0.00021981,0.041559,0.074798
1.0052,0.4309,0.35696,0.56657,0.05824,1.1328,0.00030692,0.041964,0.074515
1.006,0.43063,0.35672,0.56657,0.058301,1.1327,0.00040854,0.042371,0.074231
1.0069,0.43037,0.35648,0.56657,0.058363,1.1326,0.00052466,0.04278,0.073945
1.0077,0.4301,0.35623,0.56658,0.058425,1.1325,0.00065528,0.043191,0.073659
1.0085,0.42983,0.35599,0.56658,0.058488,1.1324,0.00080039,0.043604,0.073372
1.0093,0.42957,0.35575,0.56659,0.058552,1.1322,0.00095999,0.044018,0.073085
1.0101,0.4293,0.35551,0.56659,0.058615,1.132,0.0011341,0.044435,0.072796
1.0109,0.42903,0.35527,0.56659,0.05868,1.1319,0.0013227,0.044853,0.072507
1.0117,0.42876,0.35504,0.5666,0.058745,1.1317,0.0015257,0.045273,0.072216
1.0125,0.42849,0.3548,0.5666,0.05881,1.1315,0.0017432,0.045695,0.071925
1.0133,0.42822,0.35456,0.5666,0.058876,1.1312,0.0019752,0.046118,0.071634
1.0141,0.42795,0.35432,0.56661,0.058942,1.131,0.0022217,0.046544,0.071341
1.0149,0.42768,0.35409,0.56661,0.059009,1.1307,0.0024826,0.046971,0.071048
1.0157,0.42741,0.35385,0.56661,0.059077,1.1305,0.0027579,0.0474,0.070754
1.0165,0.42714,0.35362,0.56662,0.059145,1.1302,0.0030477,0.04783,0.070459
1.0173,0.42686,0.35338,0.56662,0.059213,1.1299,0.0033519,0.048263,0.070163
1.0181,0.42659,0.35315,0.56663,0.059282,1.1296,0.0036706,0.048697,0.069867
1.0189,0.42632,0.35291,0.56663,0.059351,1.1293,0.0040036,0.049133,0.06957
1.0197,0.42604,0.35268,0.56663,0.059421,1.1289,0.0043511,0.04957,0.069272
1.0205,0.42577,0.35245,0.56664,0.059492,1.1286,0.004713,0.05001,0.068974
1.0213,0.4255,0.35222,0.56664,0.059563,1.1282,0.0050892,0.050451,0.068675
1.0222,0.42522,0.35199,0.56664,0.059634,1.1278,0.0054799,0.050894,0.068375
1.023,0.42495,0.35175,0.56665,0.059706,1.1274,0.0058849,0.051338,0.068074
1.0238,0.42467,0.35152,0.56665,0.059779,1.127,0.0063043,0.051784,0.067773
1.0246,0.4244,0.3513,0.56665,0.059852,1.1266,0.006738,0.052232,0.067472
1.0254,0.42412,0.35107,0.56666,0.059925,1.1261,0.0071861,0.052681,0.067169
1.0262,0.42384,0.35084,0.56666,0.059999,1.1257,0.0076485,0.053132,0.066867
1.027,0.42357,0.35061,0.56666,0.060074,1.1252,0.0081252,0.053585,0.066563
1.0278,0.42329,0.35039,0.56667,0.060149,1.1247,0.0086162,0.054039,0.066259
1.0286,0.42301,0.35016,0.56667,0.060225,1.1242,0.0091215,0.054495,0.065954
1.0294,0.42273,0.34993,0.56668,0.060301,1.1237,0.0096411,0.054952,0.065649
1.0302,0.42246,0.34971,0.56668,0.060377,1.1232,0.010175,0.055412,0.065343
1.031,0.42218,0.34948,0.56668,0.060455,1.1226,0.010723,0.055872,0.065037
1.0318,0.4219,0.34926,0.56669,0.060532,1.1221,0.011285,0.056334,0.06473
1.0326,0.42162,0.34904,0.56669,0.060611,1.1215,0.011862,0.056798,0.064423
1.0334,0.42134,0.34882,0.56669,0.060689,1.1209,0.012453,0.057264,0.064115
1.0342,0.42106,0.3486,0.5667,0.060769,1.1203,0.013058,0.057731,0.063807
1.035,0.42078,0.34837,0.5667,0.060849,1.1197,0.013677,0.058199,0.063498
1.0358,0.4205,0.34815,0.5667,0.060929,1.1191,0.01431,0.058669,0.063189
1.0367,0.42022,0.34793,0.56671,0.06101,1.1185,0.014957,0.059141,0.062879
1.0375,0.41994,0.34772,0.56671,0.061091,1.1178,0.015619,0.059614,0.062569
1.0383,0.41966,0.3475,0.56671,0.061173,1.1171,0.016295,0.060088,0.062259
1.0391,0.41937,0.34728,0.56672,0.061256,1.1165,0.016984,0.060564,0.061948
1.0399,0.41909,0.34706,0.56672,0.061339,1.1158,0.017688,0.061041,0.061637
1.0407,0.41881,0.34685,0.56672,0.061423,1.115,0.018406,0.06152,0.061325
1.0415,0.41853,0.34663,0.56673,0.061507,1.1143,0.019138,0.062001,0.061013
1.0423,0.41824,0.34642,0.56673,0.061591,1.1136,0.019884,0.062482,0.060701
1.0431,0.41796,0.3462,0.56674,0.061677,1.1128,0.020644,0.062965,0.060388
1.0439,0.41768,0.34599,0.56674,0.061762,1.1121,0.021418,0.06345,0.060075
1.0447,0.41739,0.34578,0.56674,0.061849,1.1113,0.022206,0.063936,0.059761
1.0455,0.41711,0.34557,0.56675,0.061936,1.1105,0.023008,0.064423,0.059448
1.0463,0.41683,0.34536,0.56675,0.062023,1.1097,0.023824,0.064912,0.059134
1.0471,0.41654,0.34515,0.56675,0.062111,1.1089,0.024653,0.065402,0.05882
1.0479,0.41626,0.34494,0.56676,0.062199,1.108,0.025497,0.065894,0.058505
1.0487,0.41597,0.34473,0.56676,0.062288,1.1072,0.026354,0.066386,0.05819
1.0495,0.41569,0.34452,0.56676,0.062378,1.1063,0.027225,0.06688,0.057875
1.0503,0.4154,0.34431,0.56677,0.062468,1.1054,0.02811,0.067376,0.05756
1.0512,0.41512,0.34411,0.56677,0.062559,1.1045,0.029009,0.067872,0.057245
1.052,0.41483,0.3439,0.56677,0.06265,1.1036,0.029922,0.06837,0.056929
1.0528,0.41455,0.34369,0.56678,0.062742,1.1027,0.030848,0.06887,0.056614
1.0536,0.41426,0.34349,0.56678,0.062834,1.1018,0.031788,0.06937,0.056298
1.0544,0.41397,0.34329,0.56678,0.062927,1.1008,0.032742,0.069872,0.055981
1.0552,0.41369,0.34308,0.56679,0.06302,1.0999,0.03371,0.070375,0.055665
1.056,0.4134,0.34288,0.56679,0.063114,1.0989,0.034691,0.070879,0.055349
1.0568,0.41311,0.34268,0.56679,0.063209,1.0979,0.035685,0.071385,0.055032
1.0576,0.41283,0.34248,0.5668,0.063304,1.0969,0.036694,0.071891,0.054716
1.0584,0.41254,0.34228,0.5668,0.063399,1.0959,0.037716,0.072399,0.054399
1.0592,0.41225,0.34208,0.5668,0.063495,1.0949,0.038751,0.072908,0.054083
1.06,0.41197,0.34188,0.56681,0.063592,1.0938,0.0398,0.073418,0.053766
1.0608,0.41168,0.34169,0.56681,0.063689,1.0928,0.040863,0.073929,0.053449
1.0616,0.41139,0.34149,0.56681,0.063787,1.0917,0.041938,0.074442,0.053132
1.0624,0.4111,0.34129,0.56682,0.063885,1.0906,0.043028,0.074955,0.052815
1.0632,0.41081,0.3411,0.56682,0.063984,1.0895,0.044131,0.07547,0.052499
1.064,0.41053,0.34091,0.56682,0.064084,1.0884,0.045247,0.075986,0.052182
1.0648,0.41024,0.34071,0.56683,0.064184,1.0873,0.046376,0.076503,0.051865
1.0657,0.40995,0.34052,0.56683,0.064284,1.0861,0.047519,0.07702,0.051548
1.0665,0.40966,0.34033,0.56683,0.064385,1.085,0.048675,0.077539,0.051232
1.0673,0.40937,0.34014,0.56684,0.064487,1.0838,0.049844,0.078059,0.050915
1.0681,0.40908,0.33995,0.56684,0.064589,1.0827,0.051027,0.07858,0.050599
1.0689,0.4088,0.33976,0.56684,0.064692,1.0815,0.052223,0.079102,0.050282
1.0697,0.40851,0.33957,0.56685,0.064796,1.0803,0.053432,0.079625,0.049966
1.0705,0.40822,0.33938,0.56685,0.064899,1.079,0.054654,0.080149,0.04965
1.0713,0.40793,0.33919,0.56685,0.065004,1.0778,0.055889,0.080674,0.049334
1.0721,0.40764,0.33901,0.56686,0.065109,1.0766,0.057138,0.0812,0.049018
1.0729,0.40735,0.33882,0.56686,0.065214,1.0753,0.058399,0.081726,0.048702
1.0737,0.40706,0.33864,0.56686,0.065321,1.0741,0.059673,0.082254,0.048387
1.0745,0.40677,0.33846,0.56687,0.065427,1.0728,0.060961,0.082783,0.048072
1.0753,0.40648,0.33827,0.56687,0.065534,1.0715,0.062261,0.083312,0.047757
1.0761,0.40619,0.33809,0.56687,0.065642,1.0702,0.063574,0.083842,0.047442
1.0769,0.4059,0.33791,0.56688,0.065751,1.0689,0.0649,0.084374,0.047128
1.0777,0.40561,0.33773,0.56688,0.065859,1.0675,0.066239,0.084906,0.046813
1.0785,0.40532,0.33755,0.56688,0.065969,1.0662,0.067591,0.085439,0.046499
1.0793,0.40503,0.33737,0.56689,0.066079,1.0648,0.068956,0.085972,0.046186
1.0801,0.40474,0.33719,0.56689,0.06619,1.0634,0.070333,0.086507,0.045872
1.081,0.40445,0.33702,0.56689,0.066301,1.0621,0.071723,0.087042,0.045559
1.0818,0.40416,0.33684,0.5669,0.066412,1.0607,0.073126,0.087578,0.045247
1.0826,0.40387,0.33667,0.5669,0.066525,1.0593,0.074541,0.088115,0.044934
1.0834,0.40358,0.33649,0.5669,0.066637,1.0578,0.075969,0.088652,0.044622
1.0842,0.40329,0.33632,0.56691,0.066751,1.0564,0.077409,0.08919,0.044311
1.085,0.40301,0.33615,0.56691,0.066865,1.055,0.078862,0.089729,0.044
1.0858,0.40272,0.33598,0.56691,0.066979,1.0535,0.080328,0.090269,0.043689
1.0866,0.40243,0.33581,0.56691,0.067094,1.052,0.081806,0.090809,0.043379
1.0874,0.40214,0.33564,0.56692,0.06721,1.0505,0.083296,0.09135,0.043069
1.0882,0.40185,0.33547,0.56692,0.067326,1.049,0.084799,0.091892,0.04276
1.089,0.40156,0.3353,0.56692,0.067442,1.0475,0.086314,0.092434,0.042451
1.0898,0.40127,0.33513,0.56693,0.06756,1.046,0.087842,0.092977,0.042142
1.0906,0.40098,0.33497,0.56693,0.067677,1.0445,0.089381,0.09352,0.041834
1.0914,0.40069,0.3348,0.56693,0.067796,1.0429,0.090933,0.094064,0.041527
1.0922,0.4004,0.33464,0.56694,0.067915,1.0414,0.092497,0.094609,0.04122
1.093,0.40011,0.33447,0.56694,0.068034,1.0398,0.094073,0.095154,0.040914
1.0938,0.39982,0.33431,0.56694,0.068154,1.0382,0.095662,0.0957,0.040608
1.0946,0.39953,0.33415,0.56695,0.068275,1.0366,0.097262,0.096246,0.040303
1.0955,0.39924,0.33399,0.56695,0.068396,1.035,0.098874,0.096793,0.039999
1.0963,0.39895,0.33383,0.56695,0.068517,1.0334,0.1005,0.09734,0.039695
1.0971,0.39866,0.33367,0.56695,0.06864,1.0318,0.10214,0.097887,0.039392
1.0979,0.39837,0.33351,0.56696,0.068762,1.0301,0.10378,0.098435,0.039089
1.0987,0.39808,0.33335,0.56696,0.068886,1.0285,0.10544,0.098984,0.038787
1.0995,0.39779,0.3332,0.56696,0.06901,1.0268,0.10712,0.099533,0.038486
1.1003,0.3975,0.33304,0.56697,0.069134,1.0251,0.1088,0.10008,0.038186
1.1011,0.39721,0.33289,0.56697,0.069259,1.0234,0.11049,0.10063,0.037886
1.1019,0.39693,0.33273,0.56697,0.069384,1.0217,0.1122,0.10118,0.037587
1.1027,0.39664,0.33258,0.56697,0.06951,1.02,0.11392,0.10173,0.037289
1.1035,0.39635,0.33243,0.56698,0.069637,1.0183,0.11565,0.10228,0.036991
1.1043,0.39606,0.33228,0.56698,0.069764,1.0166,0.11739,0.10283,0.036694
1.1051,0.39577,0.33213,0.56698,0.069892,1.0148,0.11915,0.10339,0.036398
1.1059,0.39548,0.33198,0.56699,0.07002,1.0131,0.12091,0.10394,0.036103
1.1067,0.39519,0.33183,0.56699,0.070149,1.0113,0.12269,0.10449,0.035809
1.1075,0.39491,0.33168,0.56699,0.070278,1.0095,0.12447,0.10504,0.035516
1.1083,0.39462,0.33154,0.567,0.070408,1.0077,0.12627,0.10559,0.035223
1.1091,0.39433,0.33139,0.567,0.070539,1.0059,0.12808,0.10615,0.034931
1.11,0.39404,0.33125,0.567,0.07067,1.0041,0.1299,0.1067,0.03464
1.1108,0.39375,0.33111,0.567,0.070801,1.0023,0.13174,0.10725,0.03435
1.1116,0.39347,0.33096,0.56701,0.070933,1.0004,0.13358,0.1078,0.034061
1.1124,0.39318,0.33082,0.56701,0.071066,0.99858,0.13544,0.10836,0.033773
1.1132,0.39289,0.33068,0.56701,0.071199,0.99672,0.1373,0.10891,0.033486
1.114,0.39261,0.33054,0.56701,0.071332,0.99485,0.13918,0.10946,0.0332
1.1148,0.39232,0.3304,0.56702,0.071467,0.99297,0.14107,0.11002,0.032915
1.1156,0.39203,0.33027,0.56702,0.071601,0.99108,0.14296,0.11057,0.032631
1.1164,0.39175,0.33013,0.56702,0.071737,0.98917,0.14487,0.11113,0.032348
1.1172,0.39146,0.32999,0.56703,0.071872,0.98726,0.14679,0.11168,0.032066
1.118,0.39117,0.32986,0.56703,0.072009,0.98533,0.14873,0.11223,0.031785
1.1188,0.39089,0.32973,0.56703,0.072146,0.98339,0.15067,0.11279,0.031505
1.1196,0.3906,0.32959,0.56703,0.072283,0.98145,0.15262,0.11334,0.031226
1.1204,0.39032,0.32946,0.56704,0.072421,0.97949,0.15458,0.11389,0.030948
1.1212,0.39003,0.32933,0.56704,0.072559,0.97752,0.15656,0.11445,0.030671
1.122,0.38975,0.3292,0.56704,0.072698,0.97554,0.15854,0.115,0.030396
1.1228,0.38946,0.32907,0.56704,0.072838,0.97355,0.16054,0.11555,0.030121
1.1236,0.38918,0.32894,0.56705,0.072978,0.97155,0.16254,0.11611,0.029848
1.1245,0.38889,0.32882,0.56705,0.073119,0.96954,0.16456,0.11666,0.029576
1.1253,0.38861,0.32869,0.56705,0.07326,0.96752,0.16658,0.11721,0.029305
1.1261,0.38832,0.32856,0.56705,0.073401,0.96549,0.16862,0.11777,0.029035
1.1269,0.38804,0.32844,0.56706,0.073544,0.96345,0.17066,0.11832,0.028767
1.1277,0.38776,0.32832,0.56706,0.073686,0.9614,0.17272,0.11887,0.0285
1.1285,0.38747,0.32819,0.56706,0.073829,0.95934,0.17479,0.11943,0.028234
1.1293,0.38719,0.32807,0.56706,0.073973,0.95727,0.17686,0.11998,0.027969
1.1301,0.38691,0.32795,0.56707,0.074117,0.95519,0.17895,0.12053,0.027706
1.1309,0.38663,0.32783,0.56707,0.074262,0.95309,0.18104,0.12108,0.027444
1.1317,0.38634,0.32772,0.56707,0.074407,0.95099,0.18315,0.12163,0.027183
1.1325,0.38606,0.3276,0.56707,0.074553,0.94888,0.18527,0.12218,0.026924
1.1333,0.38578,0.32748,0.56708,0.074699,0.94676,0.18739,0.12273,0.026666
1.1341,0.3855,0.32737,0.56708,0.074846,0.94463,0.18953,0.12328,0.026409
1.1349,0.38522,0.32725,0.56708,0.074994,0.94249,0.19167,0.12383,0.026154
1.1357,0.38494,0.32714,0.56708,0.075141,0.94034,0.19383,0.12438,0.0259
1.1365,0.38466,0.32703,0.56709,0.07529,0.93818,0.19599,0.12493,0.025647
1.1373,0.38438,0.32691,0.56709,0.075439,0.93601,0.19816,0.12548,0.025396
1.1381,0.3841,0.3268,0.56709,0.075588,0.93383,0.20035,0.12603,0.025147
1.1389,0.38382,0.32669,0.56709,0.075738,0.93165,0.20254,0.12658,0.024898
1.1398,0.38354,0.32659,0.5671,0.075888,0.92945,0.20474,0.12712,0.024652
1.1406,0.38326,0.32648,0.5671,0.076039,0.92724,0.20695,0.12767,0.024407
1.1414,0.38298,0.32637,0.5671,0.076191,0.92503,0.20917,0.12822,0.024163
1.1422,0.3827,0.32627,0.5671,0.076342,0.9228,0.2114,0.12876,0.023921
1.143,0.38242,0.32616,0.5671,0.076495,0.92057,0.21364,0.12931,0.02368
1.1438,0.38214,0.32606,0.56711,0.076648,0.91833,0.21589,0.12985,0.023441
1.1446,0.38187,0.32595,0.56711,0.076801,0.91607,0.21815,0.1304,0.023204
1.1454,0.38159,0.32585,0.56711,0.076955,0.91381,0.22041,0.13094,0.022968
1.1462,0.38131,0.32575,0.56711,0.077109,0.91154,0.22268,0.13148,0.022734
1.147,0.38104,0.32565,0.56712,0.077264,0.90926,0.22497,0.13203,0.022501
1.1478,0.38076,0.32555,0.56712,0.077419,0.90698,0.22726,0.13257,0.022271
1.1486,0.38048,0.32546,0.56712,0.077575,0.90468,0.22956,0.13311,0.022041
1.1494,0.38021,0.32536,0.56712,0.077732,0.90238,0.23187,0.13365,0.021814
1.1502,0.37993,0.32526,0.56712,0.077888,0.90006,0.23419,0.13419,0.021588
1.151,0.37966,0.32517,0.56713,0.078046,0.89774,0.23651,0.13473,0.021363
1.1518,0.37938,0.32507,0.56713,0.078203,0.89541,0.23885,0.13527,0.021141
1.1526,0.37911,0.32498,0.56713,0.078362,0.89307,0.24119,0.1358,0.02092
1.1534,0.37884,0.32489,0.56713,0.07852,0.89072,0.24354,0.13634,0.020701
1.1543,0.37856,0.3248,0.56714,0.07868,0.88837,0.2459,0.13688,0.020484
1.1551,0.37829,0.32471,0.56714,0.078839,0.886,0.24827,0.13741,0.020268
1.1559,0.37802,0.32462,0.56714,0.078999,0.88363,0.25065,0.13794,0.020055
1.1567,0.37774,0.32453,0.56714,0.07916,0.88125,0.25303,0.13848,0.019843
1.1575,0.37747,0.32445,0.56714,0.079321,0.87886,0.25542,0.13901,0.019633
1.1583,0.3772,0.32436,0.56715,0.079483,0.87647,0.25782,0.13954,0.019425
1.1591,0.37693,0.32428,0.56715,0.079645,0.87406,0.26023,0.14007,0.019218
1.1599,0.37666,0.32419,0.56715,0.079807,0.87165,0.26265,0.1406,0.019014
1.1607,0.37639,0.32411,0.56715,0.07997,0.86923,0.26507,0.14113,0.018811
1.1615,0.37612,0.32403,0.56715,0.080134,0.8668,0.2675,0.14166,0.018611
1.1623,0.37585,0.32395,0.56715,0.080297,0.86437,0.26994,0.14218,0.018412
1.1631,0.37558,0.32387,0.56716,0.080462,0.86192,0.27239,0.14271,0.018215
1.1639,0.37531,0.32379,0.56716,0.080627,0.85947,0.27484,0.14323,0.01802
1.1647,0.37504,0.32371,0.56716,0.080792,0.85702,0.2773,0.14376,0.017827
1.1655,0.37478,0.32363,0.56716,0.080958,0.85455,0.27977,0.14428,0.017636
1.1663,0.37451,0.32356,0.56716,0.081124,0.85208,0.28225,0.1448,0.017447
1.1671,0.37424,0.32348,0.56717,0.08129,0.8496,0.28473,0.14532,0.01726
1.1679,0.37397,0.32341,0.56717,0.081457,0.84711,0.28723,0.14584,0.017075
1.1688,0.37371,0.32333,0.56717,0.081625,0.84462,0.28972,0.14636,0.016893
1.1696,0.37344,0.32326,0.56717,0.081793,0.84211,0.29223,0.14687,0.016712
1.1704,0.37318,0.32319,0.56717,0.081961,0.83961,0.29474,0.14739,0.016533
1.1712,0.37291,0.32312,0.56717,0.08213,0.83709,0.29726,0.1479,0.016356
1.172,0.37265,0.32305,0.56718,0.082299,0.83457,0.29979,0.14842,0.016182
1.1728,0.37238,0.32298,0.56718,0.082469,0.83204,0.30232,0.14893,0.016009
1.1736,0.37212,0.32291,0.56718,0.082639,0.8295,0.30486,0.14944,0.015839
1.1744,0.37186,0.32285,0.56718,0.082809,0.82696,0.30741,0.14995,0.015671
1.1752,0.37159,0.32278,0.56718,0.08298,0.82441,0.30996,0.15046,0.015505
1.176,0.37133,0.32272,0.56718,0.083152,0.82185,0.31252,0.15096,0.015341
1.1768,0.37107,0.32266,0.56719,0.083324,0.81929,0.31508,0.15147,0.015179
1.1776,0.37081,0.32259,0.56719,0.083496,0.81672,0.31766,0.15197,0.01502
1.1784,0.37055,0.32253,0.56719,0.083669,0.81414,0.32024,0.15247,0.014863
1.1792,0.37029,0.32247,0.56719,0.083842,0.81156,0.32282,0.15298,0.014708
1.18,0.37003,0.32241,0.56719,0.084015,0.80897,0.32541,0.15348,0.014555
1.1808,0.36977,0.32235,0.56719,0.084189,0.80638,0.32801,0.15397,0.014405
1.1816,0.36951,0.3223,0.5672,0.084363,0.80378,0.33061,0.15447,0.014256
1.1824,0.36925,0.32224,0.5672,0.084538,0.80117,0.33322,0.15497,0.01411
1.1833,0.36899,0.32218,0.5672,0.084713,0.79856,0.33584,0.15546,0.013967
1.1841,0.36874,0.32213,0.5672,0.084889,0.79594,0.33846,0.15595,0.013825
1.1849,0.36848,0.32208,0.5672,0.085065,0.79331,0.34109,0.15644,0.013686
1.1857,0.36822,0.32202,0.5672,0.085241,0.79068,0.34372,0.15693,0.01355
1.1865,0.36797,0.32197,0.5672,0.085418,0.78805,0.34636,0.15742,0.013416
1.1873,0.36771,0.32192,0.56721,0.085595,0.78541,0.34901,0.15791,0.013284
1.1881,0.36746,0.32187,0.56721,0.085773,0.78276,0.35166,0.15839,0.013154
1.1889,0.3672,0.32182,0.56721,0.08595,0.78011,0.35431,0.15887,0.013027
1.1897,0.36695,0.32177,0.56721,0.086129,0.77745,0.35697,0.15936,0.012902
1.1905,0.3667,0.32173,0.56721,0.086307,0.77478,0.35964,0.15983,0.01278
1.1913,0.36644,0.32168,0.56721,0.086487,0.77211,0.36231,0.16031,0.01266
1.1921,0.36619,0.32164,0.56721,0.086666,0.76944,0.36499,0.16079,0.012543
1.1929,0.36594,0.32159,0.56722,0.086846,0.76676,0.36767,0.16126,0.012428
1.1937,0.36569,0.32155,0.56722,0.087026,0.76408,0.37036,0.16174,0.012316
1.1945,0.36544,0.32151,0.56722,0.087207,0.76139,0.37305,0.16221,0.012206
1.1953,0.36519,0.32147,0.56722,0.087388,0.75869,0.37575,0.16268,0.012098
1.1961,0.36494,0.32143,0.56722,0.087569,0.75599,0.37845,0.16314,0.011993
1.1969,0.36469,0.32139,0.56722,0.087751,0.75329,0.38116,0.16361,0.011891
1.1977,0.36444,0.32135,0.56722,0.087933,0.75058,0.38387,0.16407,0.011791
1.1986,0.36419,0.32131,0.56722,0.088115,0.74786,0.38659,0.16454,0.011694
1.1994,0.36395,0.32128,0.56723,0.088298,0.74514,0.38931,0.165,0.011599
1.2002,0.3637,0.32124,0.56723,0.088481,0.74242,0.39203,0.16546,0.011507
1.201,0.36345,0.32121,0.56723,0.088665,0.73969,0.39476,0.16591,0.011418
1.2018,0.36321,0.32117,0.56723,0.088849,0.73696,0.3975,0.16637,0.011331
1.2026,0.36296,0.32114,0.56723,0.089033,0.73422,0.40024,0.16682,0.011247
1.2034,0.36272,0.32111,0.56723,0.089217,0.73148,0.40298,0.16727,0.011165
1.2042,0.36247,0.32108,0.56723,0.089402,0.72874,0.40573,0.16772,0.011086
1.205,0.36223,0.32105,0.56723,0.089588,0.72599,0.40848,0.16817,0.01101
1.2058,0.36199,0.32102,0.56723,0.089773,0.72323,0.41123,0.16861,0.010936
1.2066,0.36174,0.32099,0.56723,0.089959,0.72048,0.41399,0.16905,0.010865
1.2074,0.3615,0.32096,0.56724,0.090145,0.71772,0.41676,0.16949,0.010797
1.2082,0.36126,0.32094,0.56724,0.090332,0.71495,0.41952,0.16993,0.010732
1.209,0.36102,0.32091,0.56724,0.090519,0.71218,0.42229,0.17037,0.010669
1.2098,0.36078,0.32089,0.56724,0.090706,0.70941,0.42507,0.1708,0.010609
1.2106,0.36054,0.32086,0.56724,0.090894,0.70663,0.42785,0.17124,0.010552
1.2114,0.3603,0.32084,0.56724,0.091082,0.70385,0.43063,0.17167,0.010497
1.2122,0.36006,0.32082,0.56724,0.09127,0.70107,0.43341,0.17209,0.010445
1.2131,0.35982,0.3208,0.56724,0.091458,0.69828,0.4362,0.17252,0.010396
1.2139,0.35959,0.32078,0.56724,0.091647,0.69549,0.43899,0.17294,0.01035
1.2147,0.35935,0.32076,0.56724,0.091836,0.6927,0.44179,0.17337,0.010307
1.2155,0.35911,0.32074,0.56724,0.092026,0.6899,0.44459,0.17379,0.010267
1.2163,0.35888,0.32072,0.56725,0.092216,0.6871,0.44739,0.1742,0.010229
1.2171,0.35864,0.32071,0.56725,0.092406,0.6843,0.45019,0.17462,0.010194
1.2179,0.35841,0.32069,0.56725,0.092596,0.68149,0.453,0.17503,0.010162
1.2187,0.35818,0.32068,0.56725,0.092787,0.67868,0.45581,0.17544,0.010133
1.2195,0.35794,0.32067,0.56725,0.092978,0.67587,0.45863,0.17585,0.010107
1.2203,0.35771,0.32065,0.56725,0.093169,0.67306,0.46144,0.17625,0.010084
1.2211,0.35748,0.32064,0.56725,0.093361,0.67024,0.46426,0.17666,0.010063
1.2219,0.35725,0.32063,0.56725,0.093552,0.66742,0.46708,0.17706,0.010046
1.2227,0.35702,0.32062,0.56725,0.093744,0.6646,0.46991,0.17746,0.010031
1.2235,0.35679,0.32061,0.56725,0.093937,0.66177,0.47273,0.17785,0.010019
1.2243,0.35656,0.3206,0.56725,0.09413,0.65894,0.47556,0.17825,0.010011
1.2251,0.35633,0.3206,0.56725,0.094323,0.65611,0.47839,0.17864,0.010005
1.2259,0.3561,0.32059,0.56725,0.094516,0.65328,0.48123,0.17903,0.010002
1.2267,0.35587,0.32058,0.56725,0.094709,0.65045,0.48406,0.17942,0.010003
1.2276,0.35564,0.32058,0.56725,0.094903,0.64761,0.4869,0.1798,0.010006
1.2284,0.35542,0.32058,0.56725,0.095097,0.64477,0.48974,0.18018,0.010012
1.2292,0.35519,0.32057,0.56726,0.095291,0.64193,0.49258,0.18056,0.010021
1.23,0.35497,0.32057,0.56726,0.095486,0.63909,0.49542,0.18094,0.010033
1.2308,0.35474,0.32057,0.56726,0.095681,0.63624,0.49827,0.18131,0.010049
1.2316,0.35452,0.32057,0.56726,0.095876,0.6334,0.50112,0.18168,0.010067
1.2324,0.3543,0.32057,0.56726,0.096071,0.63055,0.50397,0.18205,0.010088
1.2332,0.35407,0.32057,0.56726,0.096267,0.6277,0.50682,0.18242,0.010113
1.234,0.35385,0.32057,0.56726,0.096462,0.62485,0.50967,0.18278,0.01014
1.2348,0.35363,0.32057,0.56726,0.096658,0.62199,0.51252,0.18315,0.010171
1.2356,0.35341,0.32058,0.56726,0.096855,0.61914,0.51538,0.1835,0.010205
1.2364,0.35319,0.32058,0.56726,0.097051,0.61628,0.51823,0.18386,0.010241
1.2372,0.35297,0.32059,0.56726,0.097248,0.61343,0.52109,0.18421,0.010281
1.238,0.35275,0.32059,0.56726,0.097445,0.61057,0.52395,0.18457,0.010324
1.2388,0.35253,0.3206,0.56726,0.097642,0.60771,0.52681,0.18491,0.010371
1.2396,0.35231,0.32061,0.56726,0.097839,0.60485,0.52967,0.18526,0.01042
1.2404,0.3521,0.32062,0.56726,0.098037,0.60199,0.53253,0.1856,0.010472
1.2412,0.35188,0.32063,0.56726,0.098235,0.59913,0.53539,0.18594,0.010528
1.2421,0.35167,0.32064,0.56726,0.098433,0.59626,0.53826,0.18628,0.010587
1.2429,0.35145,0.32065,0.56726,0.098631,0.5934,0.54112,0.18661,0.010649
1.2437,0.35124,0.32066,0.56726,0.09883,0.59054,0.54399,0.18695,0.010714
1.2445,0.35102,0.32067,0.56726,0.099028,0.58767,0.54685,0.18727,0.010782
1.2453,0.35081,0.32069,0.56726,0.099227,0.58481,0.54972,0.1876,0.010853
1.2461,0.3506,0.3207,0.56726,0.099426,0.58194,0.55258,0.18792,0.010928
1.2469,0.35038,0.32072,0.56726,0.099625,0.57907,0.55545,0.18824,0.011006
1.2477,0.35017,0.32073,0.56726,0.099825,0.57621,0.55832,0.18856,0.011087
1.2485,0.34996,0.32075,0.56726,0.10002,0.57334,0.56118,0.18888,0.011172
1.2493,0.34975,0.32077,0.56726,0.10022,0.57047,0.56405,0.18919,0.011259
1.2501,0.34954,0.32078,0.56726,0.10042,0.5676,0.56692,0.1895,0.01135
1.2509,0.34934,0.3208,0.56726,0.10062,0.56474,0.56979,0.1898,0.011444
1.2517,0.34913,0.32082,0.56726,0.10082,0.56187,0.57265,0.19011,0.011542
1.2525,0.34892,0.32084,0.56726,0.10103,0.559,0.57552,0.19041,0.011642
1.2533,0.34871,0.32086,0.56726,0.10123,0.55614,0.57839,0.19071,0.011746
1.2541,0.34851,0.32089,0.56726,0.10143,0.55327,0.58125,0.191,0.011854
1.2549,0.3483,0.32091,0.56726,0.10163,0.5504,0.58412,0.19129,0.011964
1.2557,0.3481,0.32093,0.56726,0.10183,0.54754,0.58698,0.19158,0.012078
1.2565,0.34789,0.32096,0.56726,0.10203,0.54467,0.58985,0.19187,0.012195
1.2574,0.34769,0.32098,0.56726,0.10223,0.54181,0.59271,0.19215,0.012316
1.2582,0.34749,0.32101,0.56726,0.10243,0.53894,0.59558,0.19243,0.012439
1.259,0.34729,0.32103,0.56726,0.10264,0.53608,0.59844,0.1927,0.012566
1.2598,0.34709,0.32106,0.56726,0.10284,0.53322,0.6013,0.19298,0.012697
1.2606,0.34688,0.32109,0.56726,0.10304,0.53035,0.60417,0.19325,0.012831
1.2614,0.34668,0.32112,0.56726,0.10324,0.52749,0.60703,0.19352,0.012968
1.2622,0.34649,0.32115,0.56726,0.10344,0.52463,0.60988,0.19378,0.013108
1.263,0.34629,0.32118,0.56726,0.10365,0.52178,0.61274,0.19404,0.013252
1.2638,0.34609,0.32121,0.56726,0.10385,0.51892,0.6156,0.1943,0.013399
1.2646,0.34589,0.32124,0.56726,0.10405,0.51606,0.61846,0.19455,0.01355
1.2654,0.3457,0.32127,0.56726,0.10425,0.51321,0.62131,0.19481,0.013704
1.2662,0.3455,0.32131,0.56726,0.10446,0.51035,0.62416,0.19505,0.013861
1.267,0.3453,0.32134,0.56726,0.10466,0.5075,0.62702,0.1953,0.014022
1.2678,0.34511,0.32137,0.56726,0.10486,0.50465,0.62987,0.19554,0.014186
1.2686,0.34492,0.32141,0.56726,0.10507,0.5018,0.63271,0.19578,0.014354
1.2694,0.34472,0.32144,0.56726,0.10527,0.49895,0.63556,0.19602,0.014525
1.2702,0.34453,0.32148,0.56726,0.10547,0.49611,0.63841,0.19625,0.014699
1.271,0.34434,0.32152,0.56726,0.10568,0.49326,0.64125,0.19648,0.014877
1.2719,0.34415,0.32155,0.56725,0.10588,0.49042,0.64409,0.19671,0.015058
1.2727,0.34396,0.32159,0.56725,0.10609,0.48758,0.64693,0.19693,0.015243
1.2735,0.34377,0.32163,0.56725,0.10629,0.48474,0.64977,0.19715,0.015431
1.2743,0.34358,0.32167,0.56725,0.10649,0.4819,0.6526,0.19736,0.015623
1.2751,0.34339,0.32171,0.56725,0.1067,0.47907,0.65543,0.19758,0.015818
1.2759,0.3432,0.32175,0.56725,0.1069,0.47624,0.65827,0.19779,0.016016
1.2767,0.34301,0.32179,0.56725,0.10711,0.47341,0.66109,0.19799,0.016218
1.2775,0.34283,0.32184,0.56725,0.10731,0.47058,0.66392,0.1982,0.016423
1.2783,0.34264,0.32188,0.56725,0.10751,0.46776,0.66674,0.1984,0.016632
1.2791,0.34246,0.32192,0.56725,0.10772,0.46494,0.66956,0.19859,0.016844
1.2799,0.34227,0.32197,0.56725,0.10792,0.46212,0.67238,0.19879,0.01706
1.2807,0.34209,0.32201,0.56725,0.10813,0.4593,0.6752,0.19898,0.017279
1.2815,0.3419,0.32206,0.56725,0.10833,0.45649,0.67801,0.19916,0.017502
1.2823,0.34172,0.3221,0.56725,0.10854,0.45367,0.68082,0.19935,0.017728
1.2831,0.34154,0.32215,0.56725,0.10874,0.45087,0.68363,0.19953,0.017958
1.2839,0.34136,0.3222,0.56725,0.10895,0.44806,0.68643,0.1997,0.018191
1.2847,0.34118,0.32224,0.56724,0.10915,0.44526,0.68923,0.19988,0.018428
1.2855,0.341,0.32229,0.56724,0.10936,0.44246,0.69203,0.20005,0.018668
1.2864,0.34082,0.32234,0.56724,0.10956,0.43966,0.69482,0.20021,0.018911
1.2872,0.34064,0.32239,0.56724,0.10977,0.43687,0.69761,0.20038,0.019158
1.288,0.34046,0.32244,0.56724,0.10997,0.43408,0.7004,0.20053,0.019409
1.2888,0.34029,0.32249,0.56724,0.11018,0.43129,0.70319,0.20069,0.019663
1.2896,0.34011,0.32254,0.56724,0.11038,0.42851,0.70597,0.20084,0.019921
1.2904,0.33993,0.3226,0.56724,0.11059,0.42573,0.70874,0.20099,0.020182
1.2912,0.33976,0.32265,0.56724,0.11079,0.42296,0.71152,0.20114,0.020446
1.292,0.33959,0.3227,0.56724,0.111,0.42019,0.71429,0.20128,0.020715
1.2928,0.33941,0.32275,0.56724,0.1112,0.41742,0.71705,0.20142,0.020986
1.2936,0.33924,0.32281,0.56723,0.11141,0.41465,0.71982,0.20155,0.021262
1.2944,0.33907,0.32286,0.56723,0.11161,0.41189,0.72258,0.20168,0.02154
1.2952,0.33889,0.32292,0.56723,0.11182,0.40914,0.72533,0.20181,0.021822
1.296,0.33872,0.32297,0.56723,0.11202,0.40638,0.72808,0.20194,0.022108
1.2968,0.33855,0.32303,0.56723,0.11223,0.40364,0.73083,0.20206,0.022397
1.2976,0.33838,0.32309,0.56723,0.11243,0.40089,0.73357,0.20217,0.02269
1.2984,0.33821,0.32314,0.56723,0.11264,0.39815,0.73631,0.20229,0.022987
1.2992,0.33805,0.3232,0.56723,0.11284,0.39542,0.73904,0.2024,0.023286
1.3,0.33788,0.32326,0.56723,0.11305,0.39269,0.74177,0.20251,0.02359
1.3009,0.33771,0.32332,0.56723,0.11325,0.38996,0.74449,0.20261,0.023897
1.3017,0.33754,0.32338,0.56722,0.11346,0.38724,0.74721,0.20271,0.024207
1.3025,0.33738,0.32344,0.56722,0.11366,0.38452,0.74993,0.2028,0.024521
1.3033,0.33721,0.3235,0.56722,0.11387,0.38181,0.75264,0.2029,0.024839
1.3041,0.33705,0.32356,0.56722,0.11407,0.3791,0.75534,0.20298,0.02516
1.3049,0.33689,0.32362,0.56722,0.11428,0.37639,0.75804,0.20307,0.025484
1.3057,0.33672,0.32368,0.56722,0.11448,0.3737,0.76074,0.20315,0.025812
1.3065,0.33656,0.32374,0.56722,0.11469,0.371,0.76343,0.20323,0.026144
1.3073,0.3364,0.32381,0.56722,0.11489,0.36831,0.76612,0.2033,0.026479
1.3081,0.33624,0.32387,0.56721,0.1151,0.36563,0.7688,0.20337,0.026818
1.3089,0.33608,0.32393,0.56721,0.1153,0.36295,0.77147,0.20344,0.02716
1.3097,0.33592,0.324,0.56721,0.1155,0.36028,0.77415,0.2035,0.027506
1.3105,0.33576,0.32406,0.56721,0.11571,0.35761,0.77681,0.20356,0.027855
1.3113,0.3356,0.32412,0.56721,0.11591,0.35495,0.77947,0.20362,0.028208
1.3121,0.33544,0.32419,0.56721,0.11612,0.35229,0.78212,0.20367,0.028564
1.3129,0.33529,0.32425,0.56721,0.11632,0.34964,0.78477,0.20372,0.028924
1.3137,0.33513,0.32432,0.56721,0.11653,0.34699,0.78742,0.20377,0.029287
1.3145,0.33497,0.32439,0.5672,0.11673,0.34435,0.79005,0.20381,0.029654
1.3153,0.33482,0.32445,0.5672,0.11693,0.34172,0.79269,0.20384,0.030025
1.3162,0.33466,0.32452,0.5672,0.11714,0.33909,0.79531,0.20388,0.030398
1.317,0.33451,0.32459,0.5672,0.11734,0.33647,0.79793,0.20391,0.030776
1.3178,0.33436,0.32466,0.5672,0.11755,0.33385,0.80055,0.20394,0.031157
1.3186,0.3342,0.32473,0.5672,0.11775,0.33124,0.80315,0.20396,0.031541
1.3194,0.33405,0.32479,0.56719,0.11795,0.32863,0.80576,0.20398,0.031929
1.3202,0.3339,0.32486,0.56719,0.11816,0.32603,0.80835,0.20399,0.032321
1.321,0.33375,0.32493,0.56719,0.11836,0.32344,0.81094,0.204,0.032716
1.3218,0.3336,0.325,0.56719,0.11856,0.32085,0.81353,0.20401,0.033114
1.3226,0.33345,0.32507,0.56719,0.11877,0.31827,0.8161,0.20402,0.033516
1.3234,0.3333,0.32514,0.56719,0.11897,0.3157,0.81867,0.20402,0.033922
1.3242,0.33315,0.32521,0.56719,0.11917,0.31313,0.82124,0.20401,0.034331
1.325,0.33301,0.32529,0.56718,0.11937,0.31057,0.8238,0.20401,0.034743
1.3258,0.33286,0.32536,0.56718,0.11958,0.30802,0.82635,0.204,0.035159
1.3266,0.33271,0.32543,0.56718,0.11978,0.30547,0.82889,0.20398,0.035579
1.3274,0.33257,0.3255,0.56718,0.11998,0.30293,0.83143,0.20396,0.036001
1.3282,0.33242,0.32557,0.56718,0.12018,0.30039,0.83396,0.20394,0.036428
1.329,0.33228,0.32565,0.56718,0.12039,0.29786,0.83649,0.20392,0.036858
1.3298,0.33214,0.32572,0.56717,0.12059,0.29534,0.839,0.20389,0.037291
1.3307,0.33199,0.32579,0.56717,0.12079,0.29283,0.84151,0.20385,0.037728
1.3315,0.33185,0.32587,0.56717,0.12099,0.29032,0.84402,0.20382,0.038168
1.3323,0.33171,0.32594,0.56717,0.12119,0.28782,0.84651,0.20378,0.038612
1.3331,0.33157,0.32601,0.56717,0.12139,0.28533,0.849,0.20373,0.039059
1.3339,0.33143,0.32609,0.56716,0.1216,0.28284,0.85148,0.20368,0.03951
1.3347,0.33129,0.32616,0.56716,0.1218,0.28037,0.85396,0.20363,0.039964
1.3355,0.33115,0.32624,0.56716,0.122,0.2779,0.85643,0.20357,0.040421
1.3363,0.33101,0.32631,0.56716,0.1222,0.27543,0.85889,0.20352,0.040882
1.3371,0.33087,0.32639,0.56716,0.1224,0.27298,0.86134,0.20345,0.041347
1.3379,0.33074,0.32647,0.56716,0.1226,0.27053,0.86378,0.20338,0.041814
1.3387,0.3306,0.32654,0.56715,0.1228,0.26809,0.86622,0.20331,0.042286
1.3395,0.33046,0.32662,0.56715,0.123,0.26565,0.86865,0.20324,0.04276
1.3403,0.33033,0.32669,0.56715,0.1232,0.26323,0.87107,0.20316,0.043238
1.3411,0.33019,0.32677,0.56715,0.1234,0.26081,0.87349,0.20308,0.04372
1.3419,0.33006,0.32685,0.56715,0.1236,0.2584,0.87589,0.20299,0.044204
1.3427,0.32992,0.32693,0.56714,0.1238,0.256,0.87829,0.2029,0.044693
1.3435,0.32979,0.327,0.56714,0.124,0.2536,0.88068,0.20281,0.045184
1.3443,0.32966,0.32708,0.56714,0.1242,0.25122,0.88306,0.20271,0.045679
1.3452,0.32953,0.32716,0.56714,0.12439,0.24884,0.88544,0.20261,0.046178
1.346,0.3294,0.32724,0.56714,0.12459,0.24647,0.8878,0.20251,0.046679
1.3468,0.32927,0.32731,0.56713,0.12479,0.24411,0.89016,0.2024,0.047184
1.3476,0.32914,0.32739,0.56713,0.12499,0.24175,0.89251,0.20229,0.047693
1.3484,0.32901,0.32747,0.56713,0.12519,0.23941,0.89485,0.20217,0.048204
1.3492,0.32888,0.32755,0.56713,0.12538,0.23707,0.89718,0.20205,0.048719
1.35,0.32875,0.32763,0.56713,0.12558,0.23474,0.89951,0.20193,0.049238
1.3508,0.32862,0.32771,0.56712,0.12578,0.23242,0.90182,0.2018,0.04976
1.3516,0.32849,0.32779,0.56712,0.12598,0.23011,0.90413,0.20167,0.050285
1.3524,0.32837,0.32787,0.56712,0.12617,0.22781,0.90643,0.20153,0.050813
1.3532,0.32824,0.32795,0.56712,0.12637,0.22552,0.90872,0.20139,0.051344
1.354,0.32812,0.32803,0.56711,0.12657,0.22323,0.911,0.20125,0.051879
1.3548,0.32799,0.3281,0.56711,0.12676,0.22095,0.91327,0.2011,0.052418
1.3556,0.32787,0.32818,0.56711,0.12696,0.21869,0.91553,0.20095,0.052959
1.3564,0.32774,0.32826,0.56711,0.12715,0.21643,0.91779,0.2008,0.053504
1.3572,0.32762,0.32834,0.56711,0.12735,0.21418,0.92003,0.20064,0.054052
1.358,0.3275,0.32842,0.5671,0.12754,0.21194,0.92227,0.20048,0.054603
1.3588,0.32738,0.3285,0.5671,0.12774,0.20971,0.9245,0.20032,0.055157
1.3597,0.32726,0.32858,0.5671,0.12793,0.20748,0.92671,0.20015,0.055715
1.3605,0.32714,0.32866,0.5671,0.12813,0.20527,0.92892,0.19998,0.056276
1.3613,0.32702,0.32875,0.56709,0.12832,0.20307,0.93112,0.1998,0.05684
1.3621,0.3269,0.32883,0.56709,0.12851,0.20087,0.93331,0.19962,0.057407
1.3629,0.32678,0.32891,0.56709,0.12871,0.19869,0.93549,0.19944,0.057978
1.3637,0.32666,0.32899,0.56709,0.1289,0.19651,0.93766,0.19925,0.058552
1.3645,0.32654,0.32907,0.56708,0.12909,0.19434,0.93983,0.19906,0.059129
1.3653,0.32642,0.32915,0.56708,0.12929,0.19219,0.94198,0.19886,0.059709
1.3661,0.32631,0.32923,0.56708,0.12948,0.19004,0.94412,0.19866,0.060292
1.3669,0.32619,0.32931,0.56708,0.12967,0.1879,0.94625,0.19846,0.060878
1.3677,0.32607,0.32939,0.56707,0.12986,0.18577,0.94838,0.19826,0.061467
1.3685,0.32596,0.32947,0.56707,0.13005,0.18366,0.95049,0.19805,0.06206
1.3693,0.32585,0.32955,0.56707,0.13024,0.18155,0.95259,0.19783,0.062656
1.3701,0.32573,0.32963,0.56707,0.13043,0.17945,0.95469,0.19762,0.063254
1.3709,0.32562,0.32971,0.56706,0.13063,0.17736,0.95677,0.19739,0.063856
1.3717,0.3255,0.32979,0.56706,0.13082,0.17528,0.95884,0.19717,0.064461
1.3725,0.32539,0.32987,0.56706,0.13101,0.17321,0.96091,0.19694,0.065069
1.3733,0.32528,0.32996,0.56706,0.1312,0.17115,0.96296,0.19671,0.06568
1.3741,0.32517,0.33004,0.56705,0.13138,0.16911,0.965,0.19647,0.066294
1.375,0.32506,0.33012,0.56705,0.13157,0.16707,0.96704,0.19624,0.066912
1.3758,0.32495,0.3302,0.56705,0.13176,0.16504,0.96906,0.19599,0.067532
1.3766,0.32484,0.33028,0.56705,0.13195,0.16302,0.97107,0.19575,0.068155
1.3774,0.32473,0.33036,0.56704,0.13214,0.16101,0.97307,0.1955,0.068781
1.3782,0.32462,0.33044,0.56704,0.13233,0.15902,0.97507,0.19524,0.06941
1.379,0.32451,0.33052,0.56704,0.13251,0.15703,0.97705,0.19498,0.070042
1.3798,0.3244,0.3306,0.56704,0.1327,0.15505,0.97902,0.19472,0.070677
1.3806,0.3243,0.33068,0.56703,0.13289,0.15309,0.98098,0.19446,0.071315
1.3814,0.32419,0.33076,0.56703,0.13307,0.15113,0.98293,0.19419,0.071956
1.3822,0.32408,0.33084,0.56703,0.13326,0.14919,0.98487,0.19392,0.0726
1.383,0.32398,0.33092,0.56703,0.13345,0.14726,0.9868,0.19364,0.073247
1.3838,0.32387,0.331,0.56702,0.13363,0.14533,0.98871,0.19336,0.073897
1.3846,0.32377,0.33108,0.56702,0.13382,0.14342,0.99062,0.19308,0.074549
1.3854,0.32367,0.33116,0.56702,0.134,0.14152,0.99252,0.1928,0.075205
1.3862,0.32356,0.33124,0.56702,0.13418,0.13963,0.9944,0.19251,0.075863
1.387,0.32346,0.33132,0.56701,0.13437,0.13775,0.99628,0.19221,0.076524
1.3878,0.32336,0.3314,0.56701,0.13455,0.13588,0.99814,0.19192,0.077188
1.3886,0.32325,0.33148,0.56701,0.13474,0.13402,0.99999,0.19162,0.077855
1.3895,0.32315,0.33155,0.567,0.13492,0.13218,1.0018,0.19131,0.078525
1.3903,0.32305,0.33163,0.567,0.1351,0.13034,1.0037,0.191,0.079197
1.3911,0.32295,0.33171,0.567,0.13528,0.12852,1.0055,0.19069,0.079872
1.3919,0.32285,0.33179,0.567,0.13546,0.12671,1.0073,0.19038,0.08055
1.3927,0.32275,0.33187,0.56699,0.13565,0.1249,1.0091,0.19006,0.081231
1.3935,0.32265,0.33195,0.56699,0.13583,0.12311,1.0109,0.18974,0.081914
1.3943,0.32255,0.33202,0.56699,0.13601,0.12133,1.0126,0.18941,0.0826
1.3951,0.32245,0.3321,0.56698,0.13619,0.11957,1.0144,0.18909,0.083289
1.3959,0.32236,0.33218,0.56698,0.13637,0.11781,1.0162,0.18875,0.083981
1.3967,0.32226,0.33226,0.56698,0.13655,0.11607,1.0179,0.18842,0.084675
1.3975,0.32216,0.33233,0.56698,0.13673,0.11433,1.0196,0.18808,0.085372
1.3983,0.32206,0.33241,0.56697,0.1369,0.11261,1.0213,0.18774,0.086071
1.3991,0.32197,0.33249,0.56697,0.13708,0.1109,1.023,0.18739,0.086773
1.3999,0.32187,0.33256,0.56697,0.13726,0.1092,1.0247,0.18704,0.087478
1.4007,0.32178,0.33264,0.56696,0.13744,0.10752,1.0264,0.18669,0.088185
1.4015,0.32168,0.33272,0.56696,0.13762,0.10584,1.0281,0.18634,0.088895
1.4023,0.32159,0.33279,0.56696,0.13779,0.10418,1.0297,0.18598,0.089608
1.4031,0.3215,0.33287,0.56696,0.13797,0.10253,1.0314,0.18561,0.090323
1.404,0.3214,0.33294,0.56695,0.13814,0.10089,1.033,0.18525,0.09104
1.4048,0.32131,0.33302,0.56695,0.13832,0.099262,1.0346,0.18488,0.09176
1.4056,0.32122,0.33309,0.56695,0.1385,0.097647,1.0362,0.18451,0.092483
1.4064,0.32112,0.33317,0.56694,0.13867,0.096044,1.0378,0.18413,0.093208
1.4072,0.32103,0.33324,0.56694,0.13884,0.094452,1.0394,0.18375,0.093936
1.408,0.32094,0.33331,0.56694,0.13902,0.092873,1.041,0.18337,0.094665
1.4088,0.32085,0.33339,0.56693,0.13919,0.091306,1.0426,0.18298,0.095398
1.4096,0.32076,0.33346,0.56693,0.13936,0.089752,1.0441,0.1826,0.096133
1.4104,0.32067,0.33353,0.56693,0.13954,0.088209,1.0456,0.1822,0.09687
1.4112,0.32058,0.33361,0.56692,0.13971,0.086679,1.0472,0.18181,0.097609
1.412,0.32049,0.33368,0.56692,0.13988,0.085161,1.0487,0.18141,0.098351
1.4128,0.3204,0.33375,0.56692,0.14005,0.083655,1.0502,0.18101,0.099096
1.4136,0.32031,0.33382,0.56692,0.14022,0.082162,1.0517,0.1806,0.099842
1.4144,0.32023,0.33389,0.56691,0.14039,0.080681,1.0531,0.18019,0.10059
1.4152,0.32014,0.33396,0.56691,0.14056,0.079212,1.0546,0.17978,0.10134
1.416,0.32005,0.33403,0.56691,0.14073,0.077756,1.0561,0.17937,0.1021
1.4168,0.31996,0.3341,0.5669,0.1409,0.076313,1.0575,0.17895,0.10285
1.4176,0.31988,0.33417,0.5669,0.14107,0.074882,1.0589,0.17853,0.10361
1.4185,0.31979,0.33424,0.5669,0.14124,0.073463,1.0603,0.17811,0.10437
1.4193,0.31971,0.33431,0.56689,0.14141,0.072058,1.0617,0.17768,0.10513
1.4201,0.31962,0.33438,0.56689,0.14157,0.070665,1.0631,0.17725,0.1059
1.4209,0.31954,0.33445,0.56689,0.14174,0.069284,1.0645,0.17681,0.10666
1.4217,0.31945,0.33452,0.56688,0.14191,0.067917,1.0659,0.17638,0.10743
1.4225,0.31937,0.33458,0.56688,0.14207,0.066562,1.0672,0.17594,0.1082
1.4233,0.31928,0.33465,0.56688,0.14224,0.06522,1.0685,0.1755,0.10898
1.4241,0.3192,0.33472,0.56687,0.1424,0.063891,1.0699,0.17505,0.10975
1.4249,0.31912,0.33478,0.56687,0.14257,0.062574,1.0712,0.1746,0.11053
1.4257,0.31903,0.33485,0.56687,0.14273,0.061271,1.0725,0.17415,0.11131
1.4265,0.31895,0.33491,0.56686,0.14289,0.05998,1.0737,0.1737,0.11209
1.4273,0.31887,0.33498,0.56686,0.14306,0.058703,1.075,0.17324,0.11287
1.4281,0.31879,0.33504,0.56686,0.14322,0.057438,1.0763,0.17278,0.11366
1.4289,0.31871,0.33511,0.56686,0.14338,0.056187,1.0775,0.17232,0.11445
1.4297,0.31863,0.33517,0.56685,0.14354,0.054949,1.0788,0.17185,0.11524
1.4305,0.31855,0.33523,0.56685,0.1437,0.053723,1.08,0.17138,0.11603
1.4313,0.31847,0.3353,0.56685,0.14386,0.052511,1.0812,0.17091,0.11682
1.4321,0.31839,0.33536,0.56684,0.14402,0.051312,1.0824,0.17043,0.11762
1.4329,0.31831,0.33542,0.56684,0.14418,0.050126,1.0836,0.16996,0.11841
1.4338,0.31823,0.33548,0.56684,0.14434,0.048954,1.0847,0.16948,0.11921
1.4346,0.31815,0.33554,0.56683,0.1445,0.047795,1.0859,0.16899,0.12001
1.4354,0.31807,0.3356,0.56683,0.14466,0.046649,1.087,0.16851,0.12081
1.4362,0.31799,0.33566,0.56683,0.14482,0.045516,1.0881,0.16802,0.12162
1.437,0.31791,0.33572,0.56682,0.14498,0.044397,1.0892,0.16753,0.12242
1.4378,0.31784,0.33578,0.56682,0.14513,0.043291,1.0903,0.16703,0.12323
1.4386,0.31776,0.33584,0.56682,0.14529,0.042198,1.0914,0.16654,0.12404
1.4394,0.31768,0.33589,0.56681,0.14544,0.041119,1.0925,0.16604,0.12485
1.4402,0.3176,0.33595,0.56681,0.1456,0.040053,1.0936,0.16553,0.12567
1.441,0.31753,0.33601,0.56681,0.14575,0.039001,1.0946,0.16503,0.12648
1.4418,0.31745,0.33606,0.5668,0.14591,0.037962,1.0956,0.16452,0.1273
1.4426,0.31738,0.33612,0.5668,0.14606,0.036937,1.0967,0.16401,0.12811
1.4434,0.3173,0.33617,0.56679,0.14622,0.035926,1.0977,0.1635,0.12893
1.4442,0.31722,0.33623,0.56679,0.14637,0.034928,1.0987,0.16298,0.12976
1.445,0.31715,0.33628,0.56679,0.14652,0.033943,1.0996,0.16246,0.13058
1.4458,0.31708,0.33633,0.56678,0.14667,0.032973,1.1006,0.16194,0.1314
1.4466,0.317,0.33638,0.56678,0.14682,0.032015,1.1015,0.16142,0.13223
1.4474,0.31693,0.33644,0.56678,0.14697,0.031072,1.1025,0.16089,0.13305
1.4483,0.31685,0.33649,0.56677,0.14712,0.030142,1.1034,0.16036,0.13388
1.4491,0.31678,0.33654,0.56677,0.14727,0.029227,1.1043,0.15983,0.13471
1.4499,0.31671,0.33659,0.56677,0.14742,0.028324,1.1052,0.1593,0.13554
1.4507,0.31663,0.33664,0.56676,0.14757,0.027436,1.1061,0.15876,0.13638
1.4515,0.31656,0.33669,0.56676,0.14772,0.026561,1.107,0.15823,0.13721
1.4523,0.31649,0.33673,0.56676,0.14787,0.025701,1.1078,0.15769,0.13805
1.4531,0.31641,0.33678,0.56675,0.14801,0.024854,1.1087,0.15714,0.13888
1.4539,0.31634,0.33683,0.56675,0.14816,0.024021,1.1095,0.1566,0.13972
1.4547,0.31627,0.33687,0.56675,0.14831,0.023202,1.1103,0.15605,0.14056
1.4555,0.3162,0.33692,0.56674,0.14845,0.022397,1.1111,0.1555,0.1414
1.4563,0.31613,0.33696,0.56674,0.1486,0.021605,1.1119,0.15495,0.14225
1.4571,0.31606,0.33701,0.56674,0.14874,0.020828,1.1126,0.15439,0.14309
1.4579,0.31599,0.33705,0.56673,0.14888,0.020065,1.1134,0.15384,0.14393
1.4587,0.31591,0.33709,0.56673,0.14903,0.019315,1.1141,0.15328,0.14478
1.4595,0.31584,0.33714,0.56673,0.14917,0.01858,1.1149,0.15271,0.14563
1.4603,0.31577,0.33718,0.56672,0.14931,0.017859,1.1156,0.15215,0.14647
1.4611,0.3157,0.33722,0.56672,0.14945,0.017152,1.1163,0.15159,0.14732
1.4619,0.31563,0.33726,0.56672,0.14959,0.016458,1.117,0.15102,0.14817
1.4628,0.31556,0.3373,0.56671,0.14974,0.015779,1.1176,0.15045,0.14902
1.4636,0.3155,0.33734,0.56671,0.14988,0.015115,1.1183,0.14987,0.14988
1.4644,0.31543,0.33737,0.5667,0.15001,0.014464,1.1189,0.1493,0.15073
1.4652,0.31536,0.33741,0.5667,0.15015,0.013827,1.1196,0.14872,0.15158
1.466,0.31529,0.33745,0.5667,0.15029,0.013204,1.1202,0.14815,0.15244
1.4668,0.31522,0.33748,0.56669,0.15043,0.012596,1.1208,0.14757,0.15329
1.4676,0.31515,0.33752,0.56669,0.15057,0.012002,1.1214,0.14698,0.15415
1.4684,0.31508,0.33755,0.56669,0.1507,0.011422,1.122,0.1464,0.15501
1.4692,0.31502,0.33759,0.56668,0.15084,0.010856,1.1225,0.14581,0.15587
1.47,0.31495,0.33762,0.56668,0.15098,0.010305,1.1231,0.14522,0.15673
1.4708,0.31488,0.33765,0.56668,0.15111,0.0097675,1.1236,0.14463,0.15759
1.4716,0.31481,0.33768,0.56667,0.15125,0.0092446,1.1241,0.14404,0.15845
1.4724,0.31475,0.33771,0.56667,0.15138,0.0087358,1.1246,0.14345,0.15931
1.4732,0.31468,0.33774,0.56667,0.15151,0.0082414,1.1251,0.14285,0.16017
1.474,0.31461,0.33777,0.56666,0.15165,0.0077613,1.1256,0.14225,0.16104
1.4748,0.31454,0.3378,0.56666,0.15178,0.0072955,1.126,0.14165,0.1619
1.4756,0.31448,0.33783,0.56665,0.15191,0.006844,1.1265,0.14105,0.16277
1.4764,0.31441,0.33785,0.56665,0.15204,0.0064068,1.1269,0.14045,0.16363
1.4773,0.31434,0.33788,0.56665,0.15217,0.005984,1.1273,0.13984,0.1645
1.4781,0.31428,0.3379,0.56664,0.1523,0.0055755,1.1277,0.13924,0.16536
1.4789,0.31421,0.33793,0.56664,0.15243,0.0051814,1.1281,0.13863,0.16623
1.4797,0.31415,0.33795,0.56664,0.15256,0.0048017,1.1285,0.13802,0.1671
1.4805,0.31408,0.33797,0.56663,0.15269,0.0044364,1.1288,0.13741,0.16797
1.4813,0.31402,0.33799,0.56663,0.15282,0.0040855,1.1292,0.13679,0.16884
1.4821,0.31395,0.33802,0.56663,0.15294,0.003749,1.1295,0.13618,0.16971
1.4829,0.31388,0.33804,0.56662,0.15307,0.0034269,1.1298,0.13556,0.17058
1.4837,0.31382,0.33805,0.56662,0.1532,0.0031192,1.1301,0.13495,0.17145
1.4845,0.31375,0.33807,0.56662,0.15332,0.002826,1.1304,0.13433,0.17232
1.4853,0.31369,0.33809,0.56661,0.15345,0.0025472,1.1307,0.1337,0.17319
1.4861,0.31362,0.33811,0.56661,0.15357,0.0022828,1.1309,0.13308,0.17406
1.4869,0.31356,0.33812,0.5666,0.15369,0.0020329,1.1312,0.13246,0.17493
1.4877,0.3135,0.33814,0.5666,0.15382,0.0017974,1.1314,0.13183,0.1758
1.4885,0.31343,0.33815,0.5666,0.15394,0.0015765,1.1316,0.13121,0.17667
1.4893,0.31337,0.33816,0.56659,0.15406,0.0013699,1.1318,0.13058,0.17755
1.4901,0.3133,0.33818,0.56659,0.15418,0.0011779,1.132,0.12995,0.17842
1.4909,0.31324,0.33819,0.56659,0.1543,0.0010003,1.1322,0.12932,0.17929
1.4917,0.31317,0.3382,0.56658,0.15442,0.00083728,1.1323,0.12869,0.18016
1.4926,0.31311,0.33821,0.56658,0.15454,0.0006887,1.1325,0.12805,0.18104
1.4934,0.31305,0.33822,0.56658,0.15466,0.00055461,1.1326,0.12742,0.18191
1.4942,0.31298,0.33822,0.56657,0.15478,0.00043502,1.1327,0.12678,0.18278
1.495,0.31292,0.33823,0.56657,0.1549,0.00032993,1.1328,0.12614,0.18365
1.4958,0.31286,0.33824,0.56656,0.15502,0.00023934,1.1329,0.12551,0.18453
1.4966,0.31279,0.33824,0.56656,0.15513,0.00016326,1.133,0.12487,0.1854
1.4974,0.31273,0.33825,0.56656,0.15525,0.00010168,1.133,0.12423,0.18627
1.4982,0.31266,0.33825,0.56655,0.15537,5.4616e-05,1.1331,0.12359,0.18715
1.499,0.3126,0.33825,0.56655,0.15548,2.2059e-05,1.1331,0.12294,0.18802
1.4998,0.31254,0.33825,0.56655,0.1556,4.0122e-06,1.1331,0.1223,0.18889
1.5006,0.31247,0.33825,0.56654,0.15571,4.7687e-07,1.1331,0.12165,0.18977
1.5014,0.31241,0.33825,0.56654,0.15582,1.1453e-05,1.1331,0.12101,0.19064
1.5022,0.31235,0.33825,0.56654,0.15594,3.6939e-05,1.133,0.12036,0.19151
1.503,0.31229,0.33825,0.56653,0.15605,7.6936e-05,1.133,0.11971,0.19238
1.5038,0.31222,0.33824,0.56653,0.15616,0.00013144,1.1329,0.11907,0.19325
1.5046,0.31216,0.33824,0.56652,0.15627,0.00020046,1.1328,0.11842,0.19413
1.5054,0.3121,0.33823,0.56652,0.15638,0.00028398,1.1328,0.11777,0.195
1.5062,0.31203,0.33823,0.56652,0.15649,0.000382,1.1327,0.11711,0.19587
1.5071,0.31197,0.33822,0.56651,0.1566,0.00049453,1.1325,0.11646,0.19674
1.5079,0.31191,0.33821,0.56651,0.15671,0.00062155,1.1324,0.11581,0.19761
1.5087,0.31185,0.3382,0.56651,0.15682,0.00076307,1.1322,0.11516,0.19848
1.5095,0.31178,0.33819,0.5665,0.15693,0.00091908,1.1321,0.1145,0.19935
1.5103,0.31172,0.33818,0.5665,0.15703,0.0010896,1.1319,0.11385,0.20022
1.5111,0.31166,0.33817,0.5665,0.15714,0.0012746,1.1317,0.11319,0.20109
1.5119,0.31159,0.33815,0.56649,0.15724,0.001474,1.1315,0.11253,0.20195
1.5127,0.31153,0.33814,0.56649,0.15735,0.001688,1.1313,0.11188,0.20282
1.5135,0.31147,0.33812,0.56648,0.15745,0.0019164,1.1311,0.11122,0.20369
1.5143,0.31141,0.33811,0.56648,0.15756,0.0021592,1.1308,0.11056,0.20456
1.5151,0.31134,0.33809,0.56648,0.15766,0.0024165,1.1305,0.1099,0.20542
1.5159,0.31128,0.33807,0.56647,0.15777,0.0026883,1.1303,0.10924,0.20629
1.5167,0.31122,0.33805,0.56647,0.15787,0.0029745,1.13,0.10859,0.20715
1.5175,0.31116,0.33803,0.56647,0.15797,0.0032752,1.1297,0.10792,0.20801
1.5183,0.31109,0.33801,0.56646,0.15807,0.0035902,1.1293,0.10726,0.20888
1.5191,0.31103,0.33799,0.56646,0.15817,0.0039197,1.129,0.1066,0.20974
1.5199,0.31097,0.33796,0.56646,0.15827,0.0042636,1.1286,0.10594,0.2106
1.5207,0.31091,0.33794,0.56645,0.15837,0.0046219,1.1283,0.10528,0.21146
1.5216,0.31084,0.33791,0.56645,0.15847,0.0049946,1.1279,0.10462,0.21232
1.5224,0.31078,0.33788,0.56645,0.15857,0.0053817,1.1275,0.10396,0.21318
1.5232,0.31072,0.33786,0.56644,0.15867,0.0057832,1.1271,0.10329,0.21404
1.524,0.31065,0.33783,0.56644,0.15876,0.006199,1.1267,0.10263,0.21489
1.5248,0.31059,0.3378,0.56643,0.15886,0.0066292,1.1262,0.10197,0.21575
1.5256,0.31053,0.33777,0.56643,0.15896,0.0070737,1.1258,0.10131,0.21661
1.5264,0.31047,0.33773,0.56643,0.15905,0.0075325,1.1253,0.10064,0.21746
1.5272,0.3104,0.3377,0.56642,0.15915,0.0080057,1.1248,0.099979,0.21831
1.528,0.31034,0.33767,0.56642,0.15924,0.0084931,1.1243,0.099315,0.21916
1.5288,0.31028,0.33763,0.56642,0.15933,0.0089949,1.1238,0.098652,0.22002
1.5296,0.31021,0.33759,0.56641,0.15943,0.0095109,1.1233,0.097988,0.22087
1.5304,0.31015,0.33756,0.56641,0.15952,0.010041,1.1228,0.097324,0.22171
1.5312,0.31009,0.33752,0.56641,0.15961,0.010586,1.1222,0.096661,0.22256
1.532,0.31002,0.33748,0.5664,0.1597,0.011145,1.1217,0.095997,0.22341
1.5328,0.30996,0.33744,0.5664,0.15979,0.011718,1.1211,0.095334,0.22425
1.5336,0.3099,0.33739,0.5664,0.15988,0.012305,1.1205,0.09467,0.2251
1.5344,0.30983,0.33735,0.56639,0.15997,0.012906,1.1199,0.094007,0.22594
1.5352,0.30977,0.33731,0.56639,0.16006,0.013522,1.1193,0.093344,0.22678
1.5361,0.30971,0.33726,0.56638,0.16015,0.014152,1.1186,0.092681,0.22762
1.5369,0.30964,0.33721,0.56638,0.16024,0.014796,1.118,0.092019,0.22846
1.5377,0.30958,0.33717,0.56638,0.16033,0.015454,1.1173,0.091356,0.2293
1.5385,0.30952,0.33712,0.56637,0.16041,0.016126,1.1166,0.090694,0.23013
1.5393,0.30945,0.33707,0.56637,0.1605,0.016812,1.1159,0.090032,0.23097
1.5401,0.30939,0.33702,0.56637,0.16058,0.017512,1.1152,0.089371,0.2318
1.5409,0.30932,0.33696,0.56636,0.16067,0.018227,1.1145,0.08871,0.23263
1.5417,0.30926,0.33691,0.56636,0.16075,0.018955,1.1138,0.088049,0.23346
1.5425,0.3092,0.33685,0.56636,0.16084,0.019698,1.113,0.087389,0.23429
1.5433,0.30913,0.3368,0.56635,0.16092,0.020454,1.1123,0.086729,0.23511
1.5441,0.30907,0.33674,0.56635,0.161,0.021225,1.1115,0.086069,0.23594
1.5449,0.309,0.33668,0.56635,0.16109,0.022009,1.1107,0.08541,0.23676
1.5457,0.30894,0.33662,0.56634,0.16117,0.022808,1.1099,0.084752,0.23758
1.5465,0.30887,0.33656,0.56634,0.16125,0.02362,1.1091,0.084094,0.2384
1.5473,0.30881,0.3365,0.56634,0.16133,0.024446,1.1082,0.083437,0.23922
1.5481,0.30874,0.33644,0.56633,0.16141,0.025286,1.1074,0.08278,0.24004
1.5489,0.30868,0.33638,0.56633,0.16149,0.02614,1.1065,0.082125,0.24085
1.5497,0.30861,0.33631,0.56633,0.16157,0.027008,1.1056,0.081469,0.24167
1.5505,0.30855,0.33624,0.56632,0.16165,0.02789,1.1048,0.080815,0.24248
1.5514,0.30848,0.33618,0.56632,0.16172,0.028785,1.1039,0.080161,0.24329
1.5522,0.30842,0.33611,0.56631,0.1618,0.029694,1.1029,0.079508,0.24409
1.553,0.30835,0.33604,0.56631,0.16188,0.030617,1.102,0.078856,0.2449
1.5538,0.30829,0.33597,0.56631,0.16195,0.031554,1.1011,0.078204,0.2457
1.5546,0.30822,0.3359,0.5663,0.16203,0.032504,1.1001,0.077554,0.2465
1.5554,0.30815,0.33582,0.5663,0.1621,0.033469,1.0991,0.076904,0.2473
1.5562,0.30809,0.33575,0.5663,0.16218,0.034446,1.0981,0.076256,0.2481
1.557,0.30802,0.33567,0.56629,0.16225,0.035438,1.0972,0.075608,0.2489
1.5578,0.30795,0.33559,0.56629,0.16233,0.036443,1.0961,0.074961,0.24969
1.5586,0.30789,0.33552,0.56629,0.1624,0.037461,1.0951,0.074315,0.25048
1.5594,0.30782,0.33544,0.56628,0.16247,0.038493,1.0941,0.07367,0.25127
1.5602,0.30775,0.33536,0.56628,0.16254,0.039539,1.093,0.073027,0.25206
1.561,0.30769,0.33527,0.56628,0.16261,0.040598,1.092,0.072384,0.25284
1.5618,0.30762,0.33519,0.56627,0.16268,0.04167,1.0909,0.071743,0.25362
1.5626,0.30755,0.33511,0.56627,0.16275,0.042756,1.0898,0.071102,0.2544
1.5634,0.30748,0.33502,0.56627,0.16282,0.043856,1.0887,0.070463,0.25518
1.5642,0.30742,0.33493,0.56626,0.16289,0.044969,1.0876,0.069825,0.25596
1.565,0.30735,0.33485,0.56626,0.16296,0.046095,1.0864,0.069188,0.25673
1.5659,0.30728,0.33476,0.56626,0.16303,0.047234,1.0853,0.068553,0.2575
1.5667,0.30721,0.33467,0.56625,0.1631,0.048387,1.0841,0.067919,0.25827
1.5675,0.30714,0.33458,0.56625,0.16316,0.049553,1.0829,0.067286,0.25904
1.5683,0.30707,0.33448,0.56625,0.16323,0.050733,1.0818,0.066654,0.2598
1.5691,0.30701,0.33439,0.56624,0.16329,0.051925,1.0806,0.066024,0.26056
1.5699,0.30694,0.33429,0.56624,0.16336,0.053131,1.0794,0.065396,0.26132
1.5707,0.30687,0.3342,0.56624,0.16342,0.05435,1.0781,0.064768,0.26208
1.5715,0.3068,0.3341,0.56623,0.16349,0.055582,1.0769,0.064143,0.26283
1.5723,0.30673,0.334,0.56623,0.16355,0.056827,1.0756,0.063518,0.26358
1.5731,0.30666,0.3339,0.56623,0.16361,0.058085,1.0744,0.062896,0.26433
1.5739,0.30659,0.3338,0.56622,0.16368,0.059356,1.0731,0.062275,0.26508
1.5747,0.30652,0.3337,0.56622,0.16374,0.06064,1.0718,0.061655,0.26582
1.5755,0.30645,0.33359,0.56622,0.1638,0.061937,1.0705,0.061037,0.26656
1.5763,0.30638,0.33349,0.56621,0.16386,0.063248,1.0692,0.060421,0.2673
1.5771,0.30631,0.33338,0.56621,0.16392,0.06457,1.0679,0.059806,0.26804
1.5779,0.30624,0.33327,0.56621,0.16398,0.065906,1.0665,0.059193,0.26877
1.5787,0.30616,0.33316,0.56621,0.16404,0.067255,1.0652,0.058582,0.2695
1.5795,0.30609,0.33305,0.5662,0.1641,0.068616,1.0638,0.057972,0.27023
1.5804,0.30602,0.33294,0.5662,0.16416,0.06999,1.0624,0.057365,0.27095
1.5812,0.30595,0.33283,0.5662,0.16422,0.071377,1.061,0.056759,0.27167
1.582,0.30588,0.33271,0.56619,0.16427,0.072777,1.0596,0.056155,0.27239
1.5828,0.3058,0.3326,0.56619,0.16433,0.074189,1.0582,0.055553,0.27311
1.5836,0.30573,0.33248,0.56619,0.16439,0.075614,1.0568,0.054953,0.27382
1.5844,0.30566,0.33236,0.56618,0.16444,0.077051,1.0553,0.054355,0.27453
1.5852,0.30559,0.33225,0.56618,0.1645,0.078501,1.0539,0.053758,0.27524
1.586,0.30551,0.33212,0.56618,0.16455,0.079964,1.0524,0.053164,0.27594
1.5868,0.30544,0.332,0.56617,0.16461,0.081438,1.0509,0.052572,0.27664
1.5876,0.30537,0.33188,0.56617,0.16466,0.082926,1.0494,0.051982,0.27734
1.5884,0.30529,0.33176,0.56617,0.16471,0.084425,1.0479,0.051393,0.27803
1.5892,0.30522,0.33163,0.56616,0.16477,0.085937,1.0464,0.050807,0.27872
1.59,0.30514,0.3315,0.56616,0.16482,0.087462,1.0449,0.050224,0.27941
1.5908,0.30507,0.33138,0.56616,0.16487,0.088998,1.0433,0.049642,0.2801
1.5916,0.30499,0.33125,0.56616,0.16492,0.090547,1.0418,0.049062,0.28078
1.5924,0.30492,0.33112,0.56615,0.16497,0.092108,1.0402,0.048485,0.28146
1.5932,0.30484,0.33098,0.56615,0.16502,0.093682,1.0386,0.04791,0.28213
1.594,0.30477,0.33085,0.56615,0.16507,0.095267,1.037,0.047337,0.28281
1.5949,0.30469,0.33072,0.56614,0.16512,0.096864,1.0354,0.046767,0.28348
1.5957,0.30461,0.33058,0.56614,0.16517,0.098474,1.0338,0.046199,0.28414
1.5965,0.30454,0.33044,0.56614,0.16522,0.1001,1.0322,0.045633,0.2848
1.5973,0.30446,0.33031,0.56613,0.16527,0.10173,1.0305,0.04507,0.28546
1.5981,0.30438,0.33017,0.56613,0.16531,0.10337,1.0289,0.044509,0.28612
1.5989,0.30431,0.33003,0.56613,0.16536,0.10503,1.0272,0.04395,0.28677
1.5997,0.30423,0.32988,0.56613,0.16541,0.1067,1.0256,0.043394,0.28742
1.6005,0.30415,0.32974,0.56612,0.16545,0.10838,1.0239,0.042841,0.28807
1.6013,0.30407,0.3296,0.56612,0.1655,0.11007,1.0222,0.04229,0.28871
1.6021,0.304,0.32945,0.56612,0.16554,0.11178,1.0205,0.041742,0.28935
1.6029,0.30392,0.3293,0.56611,0.16559,0.11349,1.0187,0.041196,0.28998
1.6037,0.30384,0.32915,0.56611,0.16563,0.11522,1.017,0.040653,0.29061
1.6045,0.30376,0.329,0.56611,0.16568,0.11696,1.0153,0.040112,0.29124
1.6053,0.30368,0.32885,0.5661,0.16572,0.11871,1.0135,0.039574,0.29186
1.6061,0.3036,0.3287,0.5661,0.16576,0.12047,1.0117,0.039039,0.29248
1.6069,0.30352,0.32855,0.5661,0.1658,0.12224,1.01,0.038507,0.2931
1.6077,0.30344,0.32839,0.5661,0.16585,0.12403,1.0082,0.037977,0.29372
1.6085,0.30336,0.32824,0.56609,0.16589,0.12583,1.0064,0.03745,0.29432
1.6093,0.30328,0.32808,0.56609,0.16593,0.12763,1.0045,0.036926,0.29493
1.6102,0.3032,0.32792,0.56609,0.16597,0.12945,1.0027,0.036405,0.29553
1.611,0.30312,0.32776,0.56609,0.16601,0.13128,1.0009,0.035887,0.29613
1.6118,0.30303,0.3276,0.56608,0.16605,0.13312,0.99904,0.035371,0.29673
1.6126,0.30295,0.32744,0.56608,0.16609,0.13497,0.99718,0.034859,0.29732
1.6134,0.30287,0.32727,0.56608,0.16613,0.13684,0.99532,0.034349,0.2979
1.6142,0.30279,0.32711,0.56607,0.16616,0.13871,0.99344,0.033843,0.29849
1.615,0.3027,0.32694,0.56607,0.1662,0.1406,0.99155,0.033339,0.29907
1.6158,0.30262,0.32677,0.56607,0.16624,0.14249,0.98964,0.032838,0.29964
1.6166,0.30254,0.3266,0.56607,0.16628,0.1444,0.98773,0.032341,0.30021
1.6174,0.30245,0.32643,0.56606,0.16631,0.14632,0.98581,0.031846,0.30078
1.6182,0.30237,0.32626,0.56606,0.16635,0.14825,0.98388,0.031355,0.30134
1.619,0.30229,0.32609,0.56606,0.16639,0.15018,0.98193,0.030867,0.3019
1.6198,0.3022,0.32592,0.56606,0.16642,0.15213,0.97998,0.030382,0.30246
1.6206,0.30212,0.32574,0.56605,0.16646,0.1541,0.97801,0.0299,0.30301
1.6214,0.30203,0.32556,0.56605,0.16649,0.15607,0.97603,0.029421,0.30356
1.6222,0.30194,0.32539,0.56605,0.16652,0.15805,0.97405,0.028946,0.3041
1.623,0.30186,0.32521,0.56604,0.16656,0.16004,0.97205,0.028474,0.30464
1.6238,0.30177,0.32503,0.56604,0.16659,0.16204,0.97004,0.028005,0.30518
1.6247,0.30169,0.32484,0.56604,0.16662,0.16405,0.96802,0.02754,0.30571
1.6255,0.3016,0.32466,0.56604,0.16666,0.16608,0.966,0.027078,0.30624
1.6263,0.30151,0.32448,0.56603,0.16669,0.16811,0.96396,0.026619,0.30676
1.6271,0.30142,0.32429,0.56603,0.16672,0.17015,0.96191,0.026163,0.30728
1.6279,0.30134,0.3241,0.56603,0.16675,0.17221,0.95985,0.025711,0.30779
1.6287,0.30125,0.32391,0.56603,0.16678,0.17427,0.95778,0.025263,0.3083
1.6295,0.30116,0.32373,0.56602,0.16681,0.17635,0.9557,0.024818,0.30881
1.6303,0.30107,0.32353,0.56602,0.16684,0.17843,0.95361,0.024376,0.30931
1.6311,0.30098,0.32334,0.56602,0.16687,0.18052,0.95152,0.023938,0.30981
1.6319,0.30089,0.32315,0.56602,0.1669,0.18263,0.94941,0.023504,0.3103
1.6327,0.3008,0.32295,0.56601,0.16693,0.18474,0.94729,0.023073,0.31079
1.6335,0.30071,0.32276,0.56601,0.16696,0.18686,0.94516,0.022646,0.31127
1.6343,0.30062,0.32256,0.56601,0.16699,0.189,0.94302,0.022222,0.31175
1.6351,0.30053,0.32236,0.56601,0.16702,0.19114,0.94087,0.021802,0.31223
1.6359,0.30044,0.32216,0.566,0.16704,0.19329,0.93872,0.021386,0.3127
1.6367,0.30035,0.32196,0.566,0.16707,0.19545,0.93655,0.020973,0.31317
1.6375,0.30025,0.32176,0.566,0.1671,0.19762,0.93438,0.020564,0.31363
1.6383,0.30016,0.32156,0.566,0.16712,0.19981,0.93219,0.020159,0.31409
1.6392,0.30007,0.32135,0.566,0.16715,0.202,0.93,0.019758,0.31454
1.64,0.29998,0.32115,0.56599,0.16717,0.2042,0.92779,0.01936,0.31499
1.6408,0.29988,0.32094,0.56599,0.1672,0.2064,0.92558,0.018966,0.31543
1.6416,0.29979,0.32073,0.56599,0.16722,0.20862,0.92335,0.018576,0.31587
1.6424,0.2997,0.32052,0.56599,0.16725,0.21085,0.92112,0.01819,0.31631
1.6432,0.2996,0.32031,0.56598,0.16727,0.21309,0.91888,0.017808,0.31674
1.644,0.29951,0.3201,0.56598,0.1673,0.21533,0.91663,0.01743,0.31716
1.6448,0.29941,0.31988,0.56598,0.16732,0.21758,0.91437,0.017055,0.31759
1.6456,0.29932,0.31967,0.56598,0.16734,0.21985,0.91211,0.016685,0.318
1.6464,0.29922,0.31945,0.56597,0.16737,0.22212,0.90983,0.016318,0.31841
1.6472,0.29912,0.31924,0.56597,0.16739,0.2244,0.90754,0.015956,0.31882
1.648,0.29903,0.31902,0.56597,0.16741,0.22669,0.90525,0.015598,0.31922
1.6488,0.29893,0.3188,0.56597,0.16743,0.22899,0.90295,0.015243,0.31962
1.6496,0.29883,0.31858,0.56597,0.16745,0.2313,0.90064,0.014893,0.32002
1.6504,0.29874,0.31835,0.56596,0.16748,0.23361,0.89832,0.014547,0.3204
1.6512,0.29864,0.31813,0.56596,0.1675,0.23594,0.89599,0.014205,0.32079
1.652,0.29854,0.31791,0.56596,0.16752,0.23827,0.89365,0.013867,0.32117
1.6528,0.29844,0.31768,0.56596,0.16754,0.24061,0.89131,0.013533,0.32154
1.6537,0.29834,0.31745,0.56596,0.16756,0.24296,0.88895,0.013204,0.32191
1.6545,0.29824,0.31722,0.56595,0.16758,0.24532,0.88659,0.012878,0.32228
1.6553,0.29814,0.31699,0.56595,0.1676,0.24768,0.88422,0.012557,0.32263
1.6561,0.29804,0.31676,0.56595,0.16761,0.25006,0.88184,0.01224,0.32299
1.6569,0.29794,0.31653,0.56595,0.16763,0.25244,0.87946,0.011928,0.32334
1.6577,0.29784,0.3163,0.56595,0.16765,0.25483,0.87706,0.011619,0.32368
1.6585,0.29774,0.31606,0.56594,0.16767,0.25723,0.87466,0.011315,0.32403
1.6593,0.29764,0.31583,0.56594,0.16769,0.25963,0.87225,0.011016,0.32436
1.6601,0.29754,0.31559,0.56594,0.16771,0.26205,0.86983,0.01072,0.32469
1.6609,0.29743,0.31535,0.56594,0.16772,0.26447,0.86741,0.010429,0.32502
1.6617,0.29733,0.31511,0.56594,0.16774,0.2669,0.86497,0.010143,0.32534
1.6625,0.29723,0.31487,0.56593,0.16776,0.26934,0.86253,0.0098608,0.32565
1.6633,0.29712,0.31463,0.56593,0.16777,0.27178,0.86008,0.0095831,0.32596
1.6641,0.29702,0.31439,0.56593,0.16779,0.27423,0.85763,0.0093099,0.32627
1.6649,0.29692,0.31414,0.56593,0.1678,0.27669,0.85516,0.0090412,0.32657
1.6657,0.29681,0.3139,0.56593,0.16782,0.27916,0.85269,0.008777,0.32686
1.6665,0.29671,0.31365,0.56592,0.16784,0.28164,0.85021,0.0085172,0.32715
1.6673,0.2966,0.3134,0.56592,0.16785,0.28412,0.84773,0.0082621,0.32744
1.6681,0.29649,0.31315,0.56592,0.16787,0.28661,0.84523,0.0080115,0.32772
1.669,0.29639,0.3129,0.56592,0.16788,0.2891,0.84273,0.0077654,0.32799
1.6698,0.29628,0.31265,0.56592,0.16789,0.29161,0.84023,0.007524,0.32826
1.6706,0.29618,0.3124,0.56592,0.16791,0.29412,0.83771,0.0072872,0.32853
1.6714,0.29607,0.31215,0.56591,0.16792,0.29664,0.83519,0.007055,0.32879
1.6722,0.29596,0.31189,0.56591,0.16794,0.29916,0.83266,0.0068274,0.32904
1.673,0.29585,0.31164,0.56591,0.16795,0.30169,0.83013,0.0066046,0.32929
1.6738,0.29574,0.31138,0.56591,0.16796,0.30423,0.82759,0.0063864,0.32954
1.6746,0.29564,0.31112,0.56591,0.16797,0.30677,0.82504,0.0061729,0.32978
1.6754,0.29553,0.31086,0.56591,0.16799,0.30932,0.82249,0.0059642,0.33001
1.6762,0.29542,0.3106,0.5659,0.168,0.31188,0.81992,0.0057602,0.33024
1.677,0.29531,0.31034,0.5659,0.16801,0.31445,0.81736,0.005561,0.33046
1.6778,0.2952,0.31008,0.5659,0.16802,0.31702,0.81478,0.0053665,0.33068
1.6786,0.29509,0.30981,0.5659,0.16804,0.3196,0.8122,0.0051769,0.33089
1.6794,0.29497,0.30955,0.5659,0.16805,0.32218,0.80962,0.004992,0.3311
1.6802,0.29486,0.30928,0.5659,0.16806,0.32477,0.80702,0.004812,0.3313
1.681,0.29475,0.30901,0.56589,0.16807,0.32737,0.80442,0.0046369,0.3315
1.6818,0.29464,0.30874,0.56589,0.16808,0.32997,0.80182,0.0044666,0.33169
1.6826,0.29453,0.30847,0.56589,0.16809,0.33258,0.79921,0.0043012,0.33188
1.6835,0.29441,0.3082,0.56589,0.1681,0.33519,0.79659,0.0041407,0.33206
1.6843,0.2943,0.30793,0.56589,0.16811,0.33781,0.79397,0.0039852,0.33224
1.6851,0.29419,0.30766,0.56589,0.16812,0.34044,0.79134,0.0038345,0.33241
1.6859,0.29407,0.30738,0.56589,0.16813,0.34307,0.7887,0.0036888,0.33257
1.6867,0.29396,0.30711,0.56588,0.16814,0.34571,0.78606,0.0035481,0.33273
1.6875,0.29384,0.30683,0.56588,0.16815,0.34835,0.78342,0.0034123,0.33289
1.6883,0.29373,0.30655,0.56588,0.16816,0.351,0.78076,0.0032816,0.33304
1.6891,0.29361,0.30627,0.56588,0.16817,0.35365,0.77811,0.0031559,0.33318
1.6899,0.29349,0.30599,0.56588,0.16818,0.35631,0.77544,0.0030351,0.33332
1.6907,0.29338,0.30571,0.56588,0.16819,0.35898,0.77278,0.0029195,0.33345
1.6915,0.29326,0.30543,0.56588,0.16819,0.36165,0.7701,0.0028089,0.33358
1.6923,0.29314,0.30515,0.56587,0.1682,0.36432,0.76742,0.0027033,0.3337
1.6931,0.29303,0.30486,0.56587,0.16821,0.36701,0.76474,0.0026029,0.33382
1.6939,0.29291,0.30458,0.56587,0.16822,0.36969,0.76205,0.0025075,0.33393
1.6947,0.29279,0.30429,0.56587,0.16823,0.37238,0.75936,0.0024173,0.33404
1.6955,0.29267,0.304,0.56587,0.16823,0.37508,0.75666,0.0023322,0.33414
1.6963,0.29255,0.30372,0.56587,0.16824,0.37778,0.75396,0.0022523,0.33423
1.6971,0.29243,0.30343,0.56587,0.16825,0.38049,0.75125,0.0021775,0.33432
1.698,0.29231,0.30313,0.56587,0.16826,0.3832,0.74854,0.0021078,0.33441
1.6988,0.29219,0.30284,0.56586,0.16826,0.38591,0.74582,0.0020434,0.33448
1.6996,0.29207,0.30255,0.56586,0.16827,0.38863,0.7431,0.0019842,0.33456
1.7004,0.29195,0.30226,0.56586,0.16828,0.39136,0.74037,0.0019301,0.33463
1.7012,0.29183,0.30196,0.56586,0.16828,0.39409,0.73764,0.0018813,0.33469
1.702,0.29171,0.30167,0.56586,0.16829,0.39682,0.7349,0.0018377,0.33474
1.7028,0.29158,0.30137,0.56586,0.1683,0.39956,0.73216,0.0017994,0.3348
1.7036,0.29146,0.30107,0.56586,0.1683,0.4023,0.72942,0.0017664,0.33484
1.7044,0.29134,0.30077,0.56586,0.16831,0.40504,0.72667,0.0017386,0.33488
1.7052,0.29121,0.30047,0.56586,0.16832,0.40779,0.72392,0.0017161,0.33492
1.706,0.29109,0.30017,0.56586,0.16832,0.41055,0.72116,0.0016989,0.33495
1.7068,0.29096,0.29987,0.56585,0.16833,0.41331,0.7184,0.001687,0.33497
1.7076,0.29084,0.29956,0.56585,0.16833,0.41607,0.71564,0.0016804,0.33499
1.7084,0.29071,0.29926,0.56585,0.16834,0.41884,0.71287,0.0016791,0.335
1.7092,0.29059,0.29896,0.56585,0.16834,0.42161,0.7101,0.0016832,0.33501
1.71,0.29046,0.29865,0.56585,0.16835,0.42438,0.70732,0.0016927,0.33501
1.7108,0.29034,0.29834,0.56585,0.16836,0.42716,0.70454,0.0017075,0.335
1.7116,0.29021,0.29803,0.56585,0.16836,0.42994,0.70176,0.0017277,0.33499
1.7125,0.29008,0.29772,0.56585,0.16837,0.43272,0.69897,0.0017532,0.33498
1.7133,0.28996,0.29741,0.56585,0.16837,0.43551,0.69618,0.0017842,0.33496
1.7141,0.28983,0.2971,0.56585,0.16838,0.4383,0.69339,0.0018206,0.33493
1.7149,0.2897,0.29679,0.56585,0.16838,0.4411,0.69059,0.0018624,0.3349
1.7157,0.28957,0.29648,0.56584,0.16839,0.44389,0.6878,0.0019096,0.33486
1.7165,0.28944,0.29616,0.56584,0.16839,0.44669,0.68499,0.0019622,0.33482
1.7173,0.28931,0.29585,0.56584,0.1684,0.4495,0.68219,0.0020203,0.33477
1.7181,0.28918,0.29553,0.56584,0.1684,0.45231,0.67938,0.0020838,0.33472
1.7189,0.28905,0.29522,0.56584,0.1684,0.45512,0.67657,0.0021528,0.33466
1.7197,0.28892,0.2949,0.56584,0.16841,0.45793,0.67375,0.0022273,0.33459
1.7205,0.28879,0.29458,0.56584,0.16841,0.46074,0.67094,0.0023072,0.33452
1.7213,0.28866,0.29426,0.56584,0.16842,0.46356,0.66812,0.0023926,0.33444
1.7221,0.28853,0.29394,0.56584,0.16842,0.46638,0.6653,0.0024835,0.33436
1.7229,0.28839,0.29362,0.56584,0.16843,0.46921,0.66247,0.0025799,0.33427
1.7237,0.28826,0.2933,0.56584,0.16843,0.47203,0.65964,0.0026819,0.33418
1.7245,0.28813,0.29297,0.56584,0.16843,0.47486,0.65681,0.0027893,0.33408
1.7253,0.288,0.29265,0.56584,0.16844,0.47769,0.65398,0.0029022,0.33397
1.7261,0.28786,0.29232,0.56584,0.16844,0.48052,0.65115,0.0030207,0.33386
1.7269,0.28773,0.292,0.56584,0.16845,0.48336,0.64831,0.0031447,0.33375
1.7278,0.28759,0.29167,0.56583,0.16845,0.4862,0.64547,0.0032743,0.33363
1.7286,0.28746,0.29134,0.56583,0.16845,0.48904,0.64263,0.0034094,0.3335
1.7294,0.28732,0.29101,0.56583,0.16846,0.49188,0.63979,0.0035501,0.33337
1.7302,0.28719,0.29068,0.56583,0.16846,0.49472,0.63695,0.0036963,0.33323
1.731,0.28705,0.29035,0.56583,0.16847,0.49756,0.6341,0.0038481,0.33309
1.7318,0.28692,0.29002,0.56583,0.16847,0.50041,0.63125,0.0040054,0.33294
1.7326,0.28678,0.28969,0.56583,0.16847,0.50326,0.6284,0.0041684,0.33278
1.7334,0.28664,0.28936,0.56583,0.16848,0.50611,0.62555,0.0043369,0.33262
1.7342,0.2865,0.28902,0.56583,0.16848,0.50896,0.6227,0.004511,0.33245
1.735,0.28637,0.28869,0.56583,0.16849,0.51181,0.61985,0.0046907,0.33228
1.7358,0.28623,0.28835,0.56583,0.16849,0.51467,0.61699,0.004876,0.3321
1.7366,0.28609,0.28802,0.56583,0.16849,0.51753,0.61414,0.0050669,0.33192
1.7374,0.28595,0.28768,0.56583,0.1685,0.52038,0.61128,0.0052634,0.33173
1.7382,0.28581,0.28734,0.56583,0.1685,0.52324,0.60842,0.0054655,0.33154
1.739,0.28567,0.287,0.56583,0.16851,0.5261,0.60556,0.0056732,0.33134
1.7398,0.28553,0.28666,0.56583,0.16851,0.52896,0.6027,0.0058865,0.33113
1.7406,0.28539,0.28632,0.56583,0.16851,0.53182,0.59984,0.0061055,0.33092
1.7414,0.28525,0.28598,0.56583,0.16852,0.53468,0.59697,0.0063301,0.33071
1.7423,0.28511,0.28564,0.56583,0.16852,0.53755,0.59411,0.0065603,0.33048
1.7431,0.28497,0.2853,0.56583,0.16853,0.54041,0.59125,0.0067961,0.33026
1.7439,0.28482,0.28495,0.56583,0.16853,0.54328,0.58838,0.0070376,0.33002
1.7447,0.28468,0.28461,0.56583,0.16853,0.54614,0.58552,0.0072846,0.32978
1.7455,0.28454,0.28426,0.56583,0.16854,0.54901,0.58265,0.0075374,0.32954
1.7463,0.28439,0.28392,0.56583,0.16854,0.55187,0.57978,0.0077957,0.32929
1.7471,0.28425,0.28357,0.56583,0.16855,0.55474,0.57692,0.0080597,0.32903
1.7479,0.28411,0.28323,0.56583,0.16855,0.55761,0.57405,0.0083294,0.32877
1.7487,0.28396,0.28288,0.56583,0.16856,0.56047,0.57118,0.0086046,0.32851
1.7495,0.28382,0.28253,0.56583,0.16856,0.56334,0.56832,0.0088855,0.32823
1.7503,0.28367,0.28218,0.56583,0.16856,0.56621,0.56545,0.0091721,0.32796
1.7511,0.28353,0.28183,0.56583,0.16857,0.56907,0.56258,0.0094643,0.32767
1.7519,0.28338,0.28148,0.56583,0.16857,0.57194,0.55971,0.0097621,0.32738
1.7527,0.28324,0.28113,0.56583,0.16858,0.57481,0.55685,0.010066,0.32709
1.7535,0.28309,0.28077,0.56583,0.16858,0.57768,0.55398,0.010375,0.32679
1.7543,0.28294,0.28042,0.56583,0.16859,0.58054,0.55111,0.010689,0.32648
1.7551,0.28279,0.28007,0.56583,0.16859,0.58341,0.54825,0.01101,0.32617
1.7559,0.28265,0.27971,0.56583,0.1686,0.58627,0.54538,0.011336,0.32586
1.7568,0.2825,0.27936,0.56583,0.1686,0.58914,0.54252,0.011668,0.32554
1.7576,0.28235,0.279,0.56583,0.16861,0.592,0.53965,0.012005,0.32521
1.7584,0.2822,0.27864,0.56583,0.16861,0.59487,0.53679,0.012348,0.32488
1.7592,0.28205,0.27829,0.56583,0.16862,0.59773,0.53393,0.012697,0.32454
1.76,0.2819,0.27793,0.56583,0.16862,0.60059,0.53106,0.013051,0.3242
1.7608,0.28175,0.27757,0.56583,0.16863,0.60346,0.5282,0.013411,0.32385
1.7616,0.2816,0.27721,0.56583,0.16863,0.60632,0.52534,0.013776,0.32349
1.7624,0.28145,0.27685,0.56583,0.16864,0.60918,0.52248,0.014147,0.32313
1.7632,0.2813,0.27649,0.56583,0.16865,0.61203,0.51963,0.014524,0.32277
1.764,0.28115,0.27613,0.56583,0.16865,0.61489,0.51677,0.014906,0.3224
1.7648,0.281,0.27577,0.56583,0.16866,0.61775,0.51391,0.015294,0.32202
1.7656,0.28085,0.27541,0.56583,0.16866,0.6206,0.51106,0.015688,0.32164
1.7664,0.2807,0.27504,0.56583,0.16867,0.62346,0.50821,0.016087,0.32125
1.7672,0.28054,0.27468,0.56583,0.16868,0.62631,0.50535,0.016492,0.32086
1.768,0.28039,0.27432,0.56583,0.16868,0.62916,0.50251,0.016902,0.32046
1.7688,0.28024,0.27395,0.56583,0.16869,0.63201,0.49966,0.017318,0.32006
1.7696,0.28008,0.27359,0.56583,0.1687,0.63486,0.49681,0.01774,0.31965
1.7704,0.27993,0.27322,0.56583,0.1687,0.6377,0.49397,0.018167,0.31924
1.7713,0.27978,0.27285,0.56583,0.16871,0.64054,0.49112,0.0186,0.31882
1.7721,0.27962,0.27249,0.56583,0.16872,0.64339,0.48828,0.019038,0.3184
1.7729,0.27947,0.27212,0.56584,0.16872,0.64623,0.48544,0.019482,0.31797
1.7737,0.27931,0.27175,0.56584,0.16873,0.64906,0.48261,0.019932,0.31753
1.7745,0.27915,0.27138,0.56584,0.16874,0.6519,0.47977,0.020387,0.31709
1.7753,0.279,0.27102,0.56584,0.16875,0.65473,0.47694,0.020847,0.31665
1.7761,0.27884,0.27065,0.56584,0.16876,0.65756,0.47411,0.021314,0.3162
1.7769,0.27869,0.27028,0.56584,0.16876,0.66039,0.47128,0.021785,0.31574
1.7777,0.27853,0.2699,0.56584,0.16877,0.66322,0.46846,0.022263,0.31528
1.7785,0.27837,0.26953,0.56584,0.16878,0.66604,0.46563,0.022745,0.31481
1.7793,0.27821,0.26916,0.56584,0.16879,0.66886,0.46281,0.023234,0.31434
1.7801,0.27806,0.26879,0.56584,0.1688,0.67168,0.46,0.023728,0.31387
1.7809,0.2779,0.26842,0.56584,0.16881,0.6745,0.45718,0.024227,0.31339
1.7817,0.27774,0.26804,0.56584,0.16882,0.67731,0.45437,0.024732,0.3129
1.7825,0.27758,0.26767,0.56584,0.16882,0.68012,0.45156,0.025242,0.31241
1.7833,0.27742,0.2673,0.56584,0.16883,0.68293,0.44876,0.025758,0.31191
1.7841,0.27726,0.26692,0.56584,0.16884,0.68574,0.44595,0.026279,0.31141
1.7849,0.2771,0.26655,0.56584,0.16885,0.68854,0.44315,0.026806,0.3109
1.7857,0.27694,0.26617,0.56585,0.16886,0.69134,0.44036,0.027338,0.31039
1.7866,0.27678,0.2658,0.56585,0.16887,0.69413,0.43756,0.027876,0.30987
1.7874,0.27662,0.26542,0.56585,0.16888,0.69692,0.43477,0.028419,0.30935
1.7882,0.27646,0.26504,0.56585,0.16889,0.69971,0.43198,0.028968,0.30882
1.789,0.2763,0.26467,0.56585,0.16891,0.7025,0.4292,0.029522,0.30829
1.7898,0.27614,0.26429,0.56585,0.16892,0.70528,0.42642,0.030081,0.30775
1.7906,0.27597,0.26391,0.56585,0.16893,0.70806,0.42364,0.030646,0.30721
1.7914,0.27581,0.26353,0.56585,0.16894,0.71083,0.42087,0.031216,0.30666
1.7922,0.27565,0.26316,0.56585,0.16895,0.7136,0.4181,0.031792,0.30611
1.793,0.27548,0.26278,0.56585,0.16896,0.71637,0.41534,0.032373,0.30555
1.7938,0.27532,0.2624,0.56585,0.16897,0.71913,0.41258,0.032959,0.30499
1.7946,0.27516,0.26202,0.56586,0.16899,0.72189,0.40982,0.033551,0.30442
1.7954,0.27499,0.26164,0.56586,0.169,0.72465,0.40707,0.034148,0.30385
1.7962,0.27483,0.26126,0.56586,0.16901,0.7274,0.40432,0.03475,0.30327
1.797,0.27466,0.26088,0.56586,0.16902,0.73015,0.40157,0.035358,0.30269
1.7978,0.2745,0.2605,0.56586,0.16904,0.73289,0.39883,0.035971,0.30211
1.7986,0.27433,0.26011,0.56586,0.16905,0.73563,0.39609,0.036589,0.30151
1.7994,0.27417,0.25973,0.56586,0.16907,0.73836,0.39336,0.037212,0.30092
1.8002,0.274,0.25935,0.56586,0.16908,0.74109,0.39063,0.037841,0.30032
1.8011,0.27384,0.25897,0.56586,0.16909,0.74382,0.38791,0.038475,0.29971
1.8019,0.27367,0.25859,0.56587,0.16911,0.74654,0.38519,0.039114,0.2991
1.8027,0.2735,0.2582,0.56587,0.16912,0.74925,0.38248,0.039759,0.29849
1.8035,0.27334,0.25782,0.56587,0.16914,0.75197,0.37977,0.040409,0.29787
1.8043,0.27317,0.25744,0.56587,0.16915,0.75467,0.37706,0.041064,0.29724
1.8051,0.273,0.25705,0.56587,0.16917,0.75738,0.37436,0.041724,0.29661
1.8059,0.27284,0.25667,0.56587,0.16918,0.76007,0.37167,0.042389,0.29598
1.8067,0.27267,0.25628,0.56587,0.1692,0.76277,0.36898,0.043059,0.29534
1.8075,0.2725,0.2559,0.56587,0.16921,0.76545,0.36629,0.043735,0.29469
1.8083,0.27233,0.25552,0.56588,0.16923,0.76813,0.36362,0.044416,0.29405
1.8091,0.27216,0.25513,0.56588,0.16925,0.77081,0.36094,0.045102,0.29339
1.8099,0.27199,0.25475,0.56588,0.16926,0.77348,0.35827,0.045792,0.29274
1.8107,0.27182,0.25436,0.56588,0.16928,0.77615,0.35561,0.046488,0.29208
1.8115,0.27165,0.25397,0.56588,0.1693,0.77881,0.35295,0.047189,0.29141
1.8123,0.27148,0.25359,0.56588,0.16932,0.78147,0.3503,0.047896,0.29074
1.8131,0.27131,0.2532,0.56588,0.16934,0.78412,0.34765,0.048607,0.29006
1.8139,0.27114,0.25282,0.56588,0.16935,0.78676,0.34501,0.049323,0.28938
1.8147,0.27097,0.25243,0.56589,0.16937,0.7894,0.34237,0.050044,0.2887
1.8156,0.2708,0.25204,0.56589,0.16939,0.79203,0.33974,0.05077,0.28801
1.8164,0.27063,0.25166,0.56589,0.16941,0.79466,0.33712,0.051501,0.28732
1.8172,0.27046,0.25127,0.56589,0.16943,0.79728,0.3345,0.052237,0.28662
1.818,0.27028,0.25088,0.56589,0.16945,0.7999,0.33188,0.052978,0.28592
1.8188,0.27011,0.2505,0.56589,0.16947,0.80251,0.32928,0.053724,0.28521
1.8196,0.26994,0.25011,0.56589,0.16949,0.80511,0.32668,0.054475,0.2845
1.8204,0.26977,0.24972,0.5659,0.16951,0.80771,0.32408,0.055231,0.28379
1.8212,0.26959,0.24933,0.5659,0.16953,0.8103,0.32149,0.055991,0.28307
1.822,0.26942,0.24895,0.5659,0.16955,0.81289,0.31891,0.056757,0.28235
1.8228,0.26925,0.24856,0.5659,0.16957,0.81547,0.31634,0.057527,0.28162
1.8236,0.26907,0.24817,0.5659,0.1696,0.81804,0.31377,0.058302,0.28089
1.8244,0.2689,0.24778,0.5659,0.16962,0.8206,0.3112,0.059082,0.28016
1.8252,0.26873,0.2474,0.56591,0.16964,0.82316,0.30865,0.059867,0.27942
1.826,0.26855,0.24701,0.56591,0.16966,0.82572,0.3061,0.060656,0.27867
1.8268,0.26838,0.24662,0.56591,0.16969,0.82826,0.30356,0.06145,0.27792
1.8276,0.2682,0.24623,0.56591,0.16971,0.8308,0.30102,0.062249,0.27717
1.8284,0.26803,0.24584,0.56591,0.16973,0.83334,0.29849,0.063052,0.27642
1.8292,0.26785,0.24546,0.56591,0.16976,0.83586,0.29597,0.06386,0.27566
1.8301,0.26768,0.24507,0.56592,0.16978,0.83838,0.29345,0.064673,0.27489
1.8309,0.2675,0.24468,0.56592,0.16981,0.84089,0.29094,0.065491,0.27412
1.8317,0.26732,0.24429,0.56592,0.16983,0.8434,0.28844,0.066313,0.27335
1.8325,0.26715,0.2439,0.56592,0.16986,0.8459,0.28595,0.067139,0.27258
1.8333,0.26697,0.24351,0.56592,0.16988,0.84839,0.28346,0.067971,0.2718
1.8341,0.26679,0.24313,0.56593,0.16991,0.85087,0.28098,0.068806,0.27101
1.8349,0.26662,0.24274,0.56593,0.16994,0.85335,0.27851,0.069647,0.27023
1.8357,0.26644,0.24235,0.56593,0.16996,0.85582,0.27604,0.070491,0.26944
1.8365,0.26626,0.24196,0.56593,0.16999,0.85828,0.27358,0.071341,0.26864
1.8373,0.26609,0.24157,0.56593,0.17002,0.86073,0.27113,0.072194,0.26784
1.8381,0.26591,0.24119,0.56593,0.17005,0.86318,0.26869,0.073052,0.26704
1.8389,0.26573,0.2408,0.56594,0.17007,0.86562,0.26626,0.073915,0.26623
1.8397,0.26555,0.24041,0.56594,0.1701,0.86805,0.26383,0.074782,0.26542
1.8405,0.26537,0.24002,0.56594,0.17013,0.87047,0.26141,0.075653,0.26461
1.8413,0.26519,0.23963,0.56594,0.17016,0.87289,0.259,0.076529,0.26379
1.8421,0.26502,0.23925,0.56594,0.17019,0.8753,0.25659,0.077409,0.26297
1.8429,0.26484,0.23886,0.56595,0.17022,0.8777,0.2542,0.078293,0.26215
1.8437,0.26466,0.23847,0.56595,0.17025,0.88009,0.25181,0.079182,0.26132
1.8445,0.26448,0.23808,0.56595,0.17028,0.88247,0.24943,0.080075,0.26049
1.8454,0.2643,0.2377,0.56595,0.17031,0.88485,0.24706,0.080972,0.25965
1.8462,0.26412,0.23731,0.56595,0.17034,0.88722,0.24469,0.081873,0.25881
1.847,0.26394,0.23692,0.56596,0.17038,0.88958,0.24234,0.082778,0.25797
1.8478,0.26376,0.23654,0.56596,0.17041,0.89193,0.23999,0.083688,0.25713
1.8486,0.26358,0.23615,0.56596,0.17044,0.89427,0.23765,0.084602,0.25628
1.8494,0.2634,0.23576,0.56596,0.17047,0.8966,0.23532,0.085519,0.25543
1.8502,0.26321,0.23538,0.56596,0.17051,0.89893,0.233,0.086441,0.25457
1.851,0.26303,0.23499,0.56597,0.17054,0.90125,0.23068,0.087367,0.25371
1.8518,0.26285,0.2346,0.56597,0.17057,0.90356,0.22838,0.088297,0.25285
1.8526,0.26267,0.23422,0.56597,0.17061,0.90586,0.22608,0.089231,0.25199
1.8534,0.26249,0.23383,0.56597,0.17064,0.90815,0.2238,0.090169,0.25112
1.8542,0.26231,0.23345,0.56598,0.17068,0.91043,0.22152,0.091111,0.25025
1.855,0.26212,0.23306,0.56598,0.17071,0.91271,0.21925,0.092057,0.24937
1.8558,0.26194,0.23268,0.56598,0.17075,0.91497,0.21699,0.093006,0.2485
1.8566,0.26176,0.23229,0.56598,0.17079,0.91723,0.21474,0.09396,0.24761
1.8574,0.26158,0.23191,0.56598,0.17082,0.91948,0.21249,0.094918,0.24673
1.8582,0.26139,0.23152,0.56599,0.17086,0.92172,0.21026,0.095879,0.24584
1.859,0.26121,0.23114,0.56599,0.1709,0.92394,0.20803,0.096844,0.24495
1.8599,0.26103,0.23075,0.56599,0.17094,0.92616,0.20582,0.097813,0.24406
1.8607,0.26085,0.23037,0.56599,0.17098,0.92838,0.20361,0.098785,0.24317
1.8615,0.26066,0.22999,0.566,0.17101,0.93058,0.20141,0.099761,0.24227
1.8623,0.26048,0.2296,0.566,0.17105,0.93277,0.19923,0.10074,0.24137
1.8631,0.26029,0.22922,0.566,0.17109,0.93495,0.19705,0.10172,0.24046
1.8639,0.26011,0.22884,0.566,0.17113,0.93713,0.19488,0.10271,0.23955
1.8647,0.25993,0.22846,0.56601,0.17117,0.93929,0.19272,0.1037,0.23864
1.8655,0.25974,0.22807,0.56601,0.17121,0.94144,0.19057,0.1047,0.23773
1.8663,0.25956,0.22769,0.56601,0.17126,0.94359,0.18843,0.1057,0.23682
1.8671,0.25937,0.22731,0.56601,0.1713,0.94572,0.1863,0.1067,0.2359
1.8679,0.25919,0.22693,0.56602,0.17134,0.94785,0.18418,0.1077,0.23498
1.8687,0.259,0.22655,0.56602,0.17138,0.94997,0.18207,0.10871,0.23405
1.8695,0.25882,0.22617,0.56602,0.17142,0.95207,0.17997,0.10972,0.23313
1.8703,0.25863,0.22579,0.56602,0.17147,0.95417,0.17788,0.11074,0.2322
1.8711,0.25845,0.22541,0.56602,0.17151,0.95625,0.1758,0.11176,0.23127
1.8719,0.25826,0.22503,0.56603,0.17156,0.95833,0.17372,0.11278,0.23033
1.8727,0.25808,0.22465,0.56603,0.1716,0.9604,0.17166,0.1138,0.2294
1.8735,0.25789,0.22427,0.56603,0.17165,0.96245,0.16961,0.11483,0.22846
1.8744,0.25771,0.2239,0.56604,0.17169,0.9645,0.16757,0.11586,0.22752
1.8752,0.25752,0.22352,0.56604,0.17174,0.96653,0.16554,0.1169,0.22658
1.876,0.25733,0.22314,0.56604,0.17178,0.96856,0.16352,0.11794,0.22563
1.8768,0.25715,0.22277,0.56604,0.17183,0.97057,0.16151,0.11898,0.22468
1.8776,0.25696,0.22239,0.56605,0.17188,0.97258,0.15951,0.12002,0.22373
1.8784,0.25677,0.22201,0.56605,0.17192,0.97457,0.15752,0.12107,0.22278
1.8792,0.25659,0.22164,0.56605,0.17197,0.97656,0.15554,0.12212,0.22183
1.88,0.2564,0.22126,0.56605,0.17202,0.97853,0.15357,0.12317,0.22087
1.8808,0.25621,0.22089,0.56606,0.17207,0.98049,0.15162,0.12423,0.21991
1.8816,0.25603,0.22051,0.56606,0.17212,0.98245,0.14967,0.12529,0.21895
1.8824,0.25584,0.22014,0.56606,0.17217,0.98439,0.14773,0.12635,0.21799
1.8832,0.25565,0.21977,0.56606,0.17222,0.98632,0.14581,0.12742,0.21702
1.884,0.25547,0.2194,0.56607,0.17227,0.98824,0.14389,0.12849,0.21606
1.8848,0.25528,0.21902,0.56607,0.17232,0.99015,0.14199,0.12956,0.21509
1.8856,0.25509,0.21865,0.56607,0.17237,0.99205,0.1401,0.13063,0.21412
1.8864,0.2549,0.21828,0.56607,0.17243,0.99394,0.13821,0.13171,0.21314
1.8872,0.25472,0.21791,0.56608,0.17248,0.99581,0.13634,0.13279,0.21217
1.888,0.25453,0.21754,0.56608,0.17253,0.99768,0.13448,0.13387,0.21119
1.8889,0.25434,0.21717,0.56608,0.17258,0.99953,0.13263,0.13495,0.21022
1.8897,0.25415,0.2168,0.56609,0.17264,1.0014,0.1308,0.13604,0.20924
1.8905,0.25396,0.21643,0.56609,0.17269,1.0032,0.12897,0.13713,0.20825
1.8913,0.25378,0.21607,0.56609,0.17275,1.005,0.12715,0.13822,0.20727
1.8921,0.25359,0.2157,0.56609,0.1728,1.0068,0.12535,0.13932,0.20629
1.8929,0.2534,0.21533,0.5661,0.17286,1.0086,0.12356,0.14042,0.2053
1.8937,0.25321,0.21497,0.5661,0.17291,1.0104,0.12177,0.14152,0.20431
1.8945,0.25302,0.2146,0.5661,0.17297,1.0122,0.12,0.14262,0.20332
1.8953,0.25283,0.21424,0.56611,0.17303,1.014,0.11824,0.14372,0.20233
1.8961,0.25264,0.21387,0.56611,0.17308,1.0157,0.1165,0.14483,0.20134
1.8969,0.25246,0.21351,0.56611,0.17314,1.0175,0.11476,0.14594,0.20035
1.8977,0.25227,0.21314,0.56611,0.1732,1.0192,0.11304,0.14705,0.19935
1.8985,0.25208,0.21278,0.56612,0.17326,1.0209,0.11132,0.14817,0.19835
1.8993,0.25189,0.21242,0.56612,0.17332,1.0226,0.10962,0.14928,0.19736
1.9001,0.2517,0.21206,0.56612,0.17338,1.0243,0.10793,0.1504,0.19636
1.9009,0.25151,0.2117,0.56613,0.17344,1.026,0.10626,0.15152,0.19536
1.9017,0.25132,0.21134,0.56613,0.1735,1.0277,0.10459,0.15265,0.19435
1.9025,0.25113,0.21098,0.56613,0.17356,1.0293,0.10294,0.15377,0.19335
1.9033,0.25094,0.21062,0.56613,0.17362,1.031,0.10129,0.1549,0.19235
1.9042,0.25075,0.21026,0.56614,0.17368,1.0326,0.099664,0.15603,0.19134
1.905,0.25056,0.2099,0.56614,0.17375,1.0342,0.098046,0.15716,0.19034
1.9058,0.25037,0.20955,0.56614,0.17381,1.0358,0.09644,0.15829,0.18933
1.9066,0.25018,0.20919,0.56615,0.17387,1.0374,0.094846,0.15943,0.18832
1.9074,0.24999,0.20884,0.56615,0.17394,1.039,0.093264,0.16056,0.18731
1.9082,0.2498,0.20848,0.56615,0.174,1.0406,0.091694,0.1617,0.1863
1.909,0.24961,0.20813,0.56616,0.17407,1.0422,0.090136,0.16284,0.18529
1.9098,0.24942,0.20778,0.56616,0.17413,1.0437,0.08859,0.16399,0.18428
1.9106,0.24923,0.20742,0.56616,0.1742,1.0453,0.087057,0.16513,0.18327
1.9114,0.24904,0.20707,0.56617,0.17426,1.0468,0.085536,0.16628,0.18225
1.9122,0.24885,0.20672,0.56617,0.17433,1.0483,0.084027,0.16742,0.18124
1.913,0.24866,0.20637,0.56617,0.1744,1.0498,0.082531,0.16857,0.18023
1.9138,0.24847,0.20602,0.56617,0.17447,1.0513,0.081047,0.16972,0.17921
1.9146,0.24828,0.20567,0.56618,0.17453,1.0528,0.079575,0.17087,0.17819
1.9154,0.24809,0.20533,0.56618,0.1746,1.0542,0.078116,0.17203,0.17718
1.9162,0.2479,0.20498,0.56618,0.17467,1.0557,0.076669,0.17318,0.17616
1.917,0.24771,0.20463,0.56619,0.17474,1.0571,0.075235,0.17434,0.17514
1.9178,0.24752,0.20429,0.56619,0.17481,1.0586,0.073814,0.1755,0.17413
1.9187,0.24733,0.20394,0.56619,0.17488,1.06,0.072405,0.17666,0.17311
1.9195,0.24714,0.2036,0.5662,0.17495,1.0614,0.071009,0.17782,0.17209
1.9203,0.24695,0.20326,0.5662,0.17503,1.0628,0.069625,0.17898,0.17107
1.9211,0.24676,0.20291,0.5662,0.1751,1.0642,0.068254,0.18014,0.17005
1.9219,0.24657,0.20257,0.56621,0.17517,1.0655,0.066896,0.18131,0.16903
1.9227,0.24638,0.20223,0.56621,0.17524,1.0669,0.065551,0.18247,0.16801
1.9235,0.24619,0.20189,0.56621,0.17532,1.0682,0.064219,0.18364,0.16699
1.9243,0.246,0.20155,0.56622,0.17539,1.0695,0.062899,0.18481,0.16597
1.9251,0.24581,0.20122,0.56622,0.17546,1.0708,0.061593,0.18598,0.16495
1.9259,0.24562,0.20088,0.56622,0.17554,1.0721,0.060299,0.18715,0.16393
1.9267,0.24543,0.20054,0.56623,0.17561,1.0734,0.059018,0.18832,0.16291
1.9275,0.24524,0.20021,0.56623,0.17569,1.0747,0.057751,0.18949,0.16189
1.9283,0.24505,0.19987,0.56623,0.17577,1.076,0.056496,0.19067,0.16087
1.9291,0.24485,0.19954,0.56624,0.17584,1.0772,0.055254,0.19184,0.15985
1.9299,0.24466,0.19921,0.56624,0.17592,1.0785,0.054026,0.19301,0.15883
1.9307,0.24447,0.19888,0.56624,0.176,1.0797,0.05281,0.19419,0.15781
1.9315,0.24428,0.19855,0.56624,0.17608,1.0809,0.051608,0.19537,0.15679
1.9323,0.24409,0.19822,0.56625,0.17616,1.0821,0.050419,0.19654,0.15577
1.9332,0.2439,0.19789,0.56625,0.17623,1.0833,0.049243,0.19772,0.15475
1.934,0.24371,0.19756,0.56625,0.17631,1.0844,0.048081,0.1989,0.15373
1.9348,0.24352,0.19723,0.56626,0.17639,1.0856,0.046931,0.20008,0.15271
1.9356,0.24333,0.19691,0.56626,0.17648,1.0867,0.045795,0.20126,0.15169
1.9364,0.24314,0.19658,0.56626,0.17656,1.0879,0.044673,0.20244,0.15068
1.9372,0.24295,0.19626,0.56627,0.17664,1.089,0.043563,0.20362,0.14966
1.938,0.24276,0.19593,0.56627,0.17672,1.0901,0.042468,0.2048,0.14864
1.9388,0.24257,0.19561,0.56627,0.1768,1.0912,0.041385,0.20598,0.14762
1.9396,0.24238,0.19529,0.56628,0.17689,1.0922,0.040316,0.20716,0.14661
1.9404,0.24219,0.19497,0.56628,0.17697,1.0933,0.039261,0.20835,0.14559
1.9412,0.242,0.19465,0.56628,0.17705,1.0944,0.038219,0.20953,0.14458
1.942,0.24181,0.19433,0.56629,0.17714,1.0954,0.03719,0.21071,0.14357
1.9428,0.24162,0.19401,0.56629,0.17722,1.0964,0.036175,0.21189,0.14255
1.9436,0.24143,0.1937,0.5663,0.17731,1.0974,0.035174,0.21308,0.14154
1.9444,0.24123,0.19338,0.5663,0.17739,1.0984,0.034186,0.21426,0.14053
1.9452,0.24104,0.19307,0.5663,0.17748,1.0994,0.033212,0.21544,0.13952
1.946,0.24085,0.19276,0.56631,0.17757,1.1004,0.032251,0.21663,0.13851
1.9468,0.24066,0.19244,0.56631,0.17765,1.1013,0.031305,0.21781,0.1375
1.9477,0.24047,0.19213,0.56631,0.17774,1.1023,0.030372,0.21899,0.13649
1.9485,0.24028,0.19182,0.56632,0.17783,1.1032,0.029452,0.22018,0.13548
1.9493,0.24009,0.19151,0.56632,0.17792,1.1041,0.028547,0.22136,0.13448
1.9501,0.2399,0.19121,0.56632,0.17801,1.105,0.027655,0.22254,0.13347
1.9509,0.23971,0.1909,0.56633,0.1781,1.1059,0.026777,0.22373,0.13247
1.9517,0.23952,0.19059,0.56633,0.17819,1.1067,0.025913,0.22491,0.13147
1.9525,0.23933,0.19029,0.56633,0.17828,1.1076,0.025062,0.22609,0.13047
1.9533,0.23914,0.18998,0.56634,0.17837,1.1084,0.024226,0.22727,0.12947
1.9541,0.23895,0.18968,0.56634,0.17846,1.1093,0.023403,0.22846,0.12847
1.9549,0.23876,0.18938,0.56634,0.17855,1.1101,0.022595,0.22964,0.12747
1.9557,0.23857,0.18908,0.56635,0.17865,1.1109,0.0218,0.23082,0.12648
1.9565,0.23838,0.18878,0.56635,0.17874,1.1117,0.021019,0.232,0.12548
1.9573,0.23819,0.18848,0.56635,0.17883,1.1125,0.020253,0.23318,0.12449
1.9581,0.238,0.18819,0.56636,0.17893,1.1132,0.0195,0.23436,0.1235
1.9589,0.23782,0.18789,0.56636,0.17902,1.114,0.018761,0.23554,0.12251
1.9597,0.23763,0.18759,0.56636,0.17912,1.1147,0.018036,0.23672,0.12152
1.9605,0.23744,0.1873,0.56637,0.17921,1.1154,0.017326,0.2379,0.12053
1.9613,0.23725,0.18701,0.56637,0.17931,1.1161,0.016629,0.23907,0.11955
1.9621,0.23706,0.18672,0.56637,0.17941,1.1168,0.015946,0.24025,0.11856
1.963,0.23687,0.18643,0.56638,0.1795,1.1175,0.015278,0.24142,0.11758
1.9638,0.23668,0.18614,0.56638,0.1796,1.1181,0.014624,0.2426,0.1166
1.9646,0.23649,0.18585,0.56639,0.1797,1.1188,0.013984,0.24377,0.11562
1.9654,0.2363,0.18556,0.56639,0.1798,1.1194,0.013357,0.24495,0.11465
1.9662,0.23611,0.18528,0.56639,0.17989,1.12,0.012746,0.24612,0.11367
1.967,0.23592,0.18499,0.5664,0.17999,1.1206,0.012148,0.24729,0.1127
1.9678,0.23573,0.18471,0.5664,0.18009,1.1212,0.011564,0.24846,0.11173
1.9686,0.23555,0.18443,0.5664,0.18019,1.1218,0.010995,0.24963,0.11076
1.9694,0.23536,0.18415,0.56641,0.18029,1.1224,0.01044,0.2508,0.10979
1.9702,0.23517,0.18387,0.56641,0.1804,1.1229,0.0098994,0.25196,0.10883
1.971,0.23498,0.18359,0.56641,0.1805,1.1235,0.0093729,0.25313,0.10787
1.9718,0.23479,0.18331,0.56642,0.1806,1.124,0.0088606,0.25429,0.1069
1.9726,0.2346,0.18304,0.56642,0.1807,1.1245,0.0083626,0.25546,0.10595
1.9734,0.23442,0.18276,0.56642,0.1808,1.125,0.007879,0.25662,0.10499
1.9742,0.23423,0.18249,0.56643,0.18091,1.1254,0.0074096,0.25778,0.10404
1.975,0.23404,0.18222,0.56643,0.18101,1.1259,0.0069545,0.25894,0.10309
1.9758,0.23385,0.18194,0.56644,0.18112,1.1264,0.0065138,0.2601,0.10214
1.9766,0.23366,0.18167,0.56644,0.18122,1.1268,0.0060875,0.26125,0.10119
1.9775,0.23348,0.18141,0.56644,0.18133,1.1272,0.0056754,0.26241,0.10025
1.9783,0.23329,0.18114,0.56645,0.18143,1.1276,0.0052778,0.26356,0.099303
1.9791,0.2331,0.18087,0.56645,0.18154,1.128,0.0048945,0.26471,0.098364
1.9799,0.23291,0.18061,0.56645,0.18165,1.1284,0.0045256,0.26586,0.097427
1.9807,0.23273,0.18035,0.56646,0.18175,1.1287,0.0041711,0.26701,0.096493
1.9815,0.23254,0.18008,0.56646,0.18186,1.1291,0.0038311,0.26816,0.095561
1.9823,0.23235,0.17982,0.56646,0.18197,1.1294,0.0035054,0.2693,0.094632
1.9831,0.23216,0.17956,0.56647,0.18208,1.1297,0.0031941,0.27045,0.093706
1.9839,0.23198,0.1793,0.56647,0.18219,1.13,0.0028973,0.27159,0.092782
1.9847,0.23179,0.17905,0.56647,0.18229,1.1303,0.0026149,0.27273,0.091862
1.9855,0.2316,0.17879,0.56648,0.1824,1.1306,0.002347,0.27387,0.090944
1.9863,0.23142,0.17854,0.56648,0.18252,1.1309,0.0020935,0.275,0.090028
1.9871,0.23123,0.17828,0.56649,0.18263,1.1311,0.0018545,0.27614,0.089116
1.9879,0.23104,0.17803,0.56649,0.18274,1.1313,0.0016299,0.27727,0.088207
1.9887,0.23086,0.17778,0.56649,0.18285,1.1316,0.0014198,0.2784,0.0873
1.9895,0.23067,0.17753,0.5665,0.18296,1.1318,0.0012242,0.27952,0.086397
1.9903,0.23049,0.17728,0.5665,0.18307,1.132,0.001043,0.28065,0.085496
1.9911,0.2303,0.17704,0.5665,0.18319,1.1321,0.00087635,0.28177,0.084599
1.992,0.23012,0.17679,0.56651,0.1833,1.1323,0.00072417,0.28289,0.083704
1.9928,0.22993,0.17655,0.56651,0.18341,1.1324,0.00058649,0.28401,0.082813
1.9936,0.22974,0.17631,0.56651,0.18353,1.1326,0.00046331,0.28513,0.081925
1.9944,0.22956,0.17606,0.56652,0.18364,1.1327,0.00035463,0.28624,0.08104
1.9952,0.22937,0.17583,0.56652,0.18376,1.1328,0.00026044,0.28736,0.080159
1.996,0.22919,0.17559,0.56653,0.18387,1.1329,0.00018076,0.28847,0.07928
1.9968,0.229,0.17535,0.56653,0.18399,1.1329,0.00011559,0.28957,0.078405
1.9976,0.22882,0.17511,0.56653,0.18411,1.133,6.493e-05,0.29068,0.077534
1.9984,0.22863,0.17488,0.56654,0.18422,1.133,2.8776e-05,0.29178,0.076666
1.9992,0.22845,0.17465,0.56654,0.18434,1.1331,7.1329e-06,0.29288,0.075801
2,0.22827,0.17441,0.56654,0.18446,1.1331,5.2321e-10,0.29398,0.074939


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertK_tp_jcp_p2r1_hrefN1_energy.csv <==
0.00080548,0.56587,0.53767,0.56655,8.8832e-06,1.1331,7.2556e-06,1.7757e-05,9.2644e-09
0.001611,0.56587,0.53767,0.56655,8.8973e-06,1.1331,2.9022e-05,1.7757e-05,3.7057e-08
0.0024164,0.56587,0.53767,0.56655,8.9207e-06,1.133,6.5299e-05,1.7758e-05,8.3377e-08
0.0032219,0.56587,0.53767,0.56656,8.9536e-06,1.133,0.00011609,1.7759e-05,1.4822e-07
0.0040274,0.56586,0.53767,0.56656,8.9959e-06,1.1329,0.00018138,1.776e-05,2.3159e-07
0.0048329,0.56586,0.53767,0.56657,9.0477e-06,1.1329,0.00026118,1.7762e-05,3.3349e-07
0.0056384,0.56586,0.53767,0.56657,9.1089e-06,1.1328,0.00035549,1.7764e-05,4.5389e-07
0.0064438,0.56586,0.53767,0.56657,9.1795e-06,1.1327,0.0004643,1.7766e-05,5.9282e-07
0.0072493,0.56586,0.53767,0.56658,9.2595e-06,1.1326,0.0005876,1.7769e-05,7.5025e-07
0.0080548,0.56585,0.53767,0.56658,9.3489e-06,1.1324,0.00072541,1.7772e-05,9.2619e-07
0.0088603,0.56585,0.53767,0.56658,9.4478e-06,1.1323,0.0008777,1.7775e-05,1.1206e-06
0.0096658,0.56584,0.53767,0.56659,9.5561e-06,1.1321,0.0010445,1.7779e-05,1.3335e-06
0.010471,0.56584,0.53767,0.56659,9.6738e-06,1.132,0.0012258,1.7783e-05,1.565e-06
0.011277,0.56584,0.53767,0.56659,9.801e-06,1.1318,0.0014215,1.7787e-05,1.8149e-06
0.012082,0.56583,0.53767,0.5666,9.9376e-06,1.1316,0.0016317,1.7792e-05,2.0832e-06
0.012888,0.56583,0.53767,0.5666,1.0084e-05,1.1313,0.0018564,1.7797e-05,2.37e-06
0.013693,0.56582,0.53767,0.56661,1.0239e-05,1.1311,0.0020956,1.7803e-05,2.6753e-06
0.014499,0.56582,0.53767,0.56661,1.0404e-05,1.1309,0.0023492,1.7809e-05,2.999e-06
0.015304,0.56581,0.53767,0.56661,1.0579e-05,1.1306,0.0026173,1.7816e-05,3.3412e-06
0.01611,0.5658,0.53767,0.56662,1.0762e-05,1.1303,0.0028998,1.7823e-05,3.7017e-06
0.016915,0.5658,0.53767,0.56662,1.0956e-05,1.13,0.0031967,1.7831e-05,4.0807e-06
0.017721,0.56579,0.53767,0.56662,1.1158e-05,1.1297,0.0035081,1.7839e-05,4.4781e-06
0.018526,0.56578,0.53767,0.56663,1.1371e-05,1.1294,0.0038339,1.7847e-05,4.8938e-06
0.019332,0.56577,0.53766,0.56663,1.1592e-05,1.1291,0.0041741,1.7857e-05,5.3279e-06
0.020137,0.56577,0.53766,0.56663,1.1824e-05,1.1287,0.0045287,1.7867e-05,5.7804e-06
0.020942,0.56576,0.53766,0.56664,1.2064e-05,1.1284,0.0048977,1.7877e-05,6.2512e-06
0.021748,0.56575,0.53766,0.56664,1.2314e-05,1.128,0.0052811,1.7888e-05,6.7404e-06
0.022553,0.56574,0.53766,0.56665,1.2574e-05,1.1276,0.0056789,1.79e-05,7.2478e-06
0.023359,0.56573,0.53766,0.56665,1.2843e-05,1.1272,0.006091,1.7912e-05,7.7736e-06
0.024164,0.56572,0.53766,0.56665,1.3122e-05,1.1268,0.0065175,1.7926e-05,8.3176e-06
0.02497,0.56571,0.53766,0.56666,1.341e-05,1.1264,0.0069583,1.794e-05,8.8799e-06
0.025775,0.5657,0.53766,0.56666,1.3707e-05,1.1259,0.0074135,1.7954e-05,9.4604e-06
0.026581,0.56569,0.53766,0.56666,1.4015e-05,1.1254,0.007883,1.797e-05,1.0059e-05
0.027386,0.56568,0.53765,0.56667,1.4331e-05,1.125,0.0083668,1.7986e-05,1.0676e-05
0.028192,0.56567,0.53765,0.56667,1.4657e-05,1.1245,0.0088649,1.8003e-05,1.1311e-05
0.028997,0.56565,0.53765,0.56667,1.4993e-05,1.124,0.0093773,1.8022e-05,1.1965e-05
0.029803,0.56564,0.53765,0.56668,1.5338e-05,1.1235,0.0099039,1.8041e-05,1.2636e-05
0.030608,0.56563,0.53765,0.56668,1.5693e-05,1.1229,0.010445,1.8061e-05,1.3325e-05
0.031414,0.56562,0.53765,0.56668,1.6058e-05,1.1224,0.011,1.8082e-05,1.4033e-05
0.032219,0.5656,0.53765,0.56669,1.6431e-05,1.1218,0.011569,1.8104e-05,1.4759e-05
0.033025,0.56559,0.53765,0.56669,1.6815e-05,1.1212,0.012153,1.8127e-05,1.5503e-05
0.03383,0.56558,0.53765,0.5667,1.7208e-05,1.1206,0.012751,1.8152e-05,1.6264e-05
0.034636,0.56556,0.53764,0.5667,1.7611e-05,1.12,0.013363,1.8177e-05,1.7044e-05
0.035441,0.56555,0.53764,0.5667,1.8023e-05,1.1194,0.013989,1.8204e-05,1.7842e-05
0.036247,0.56553,0.53764,0.56671,1.8445e-05,1.1188,0.014629,1.8232e-05,1.8658e-05
0.037052,0.56552,0.53764,0.56671,1.8876e-05,1.1181,0.015284,1.8261e-05,1.9491e-05
0.037858,0.5655,0.53764,0.56671,1.9317e-05,1.1175,0.015952,1.8292e-05,2.0343e-05
0.038663,0.56549,0.53764,0.56672,1.9768e-05,1.1168,0.016635,1.8324e-05,2.1212e-05
0.039469,0.56547,0.53764,0.56672,2.0228e-05,1.1161,0.017332,1.8357e-05,2.21e-05
0.040274,0.56546,0.53763,0.56672,2.0698e-05,1.1154,0.018042,1.8392e-05,2.3005e-05
0.041079,0.56544,0.53763,0.56673,2.1178e-05,1.1147,0.018767,1.8428e-05,2.3928e-05
0.041885,0.56542,0.53763,0.56673,2.1667e-05,1.114,0.019506,1.8466e-05,2.4868e-05
0.04269,0.5654,0.53763,0.56673,2.2166e-05,1.1132,0.020259,1.8506e-05,2.5827e-05
0.043496,0.56539,0.53763,0.56674,2.2675e-05,1.1124,0.021026,1.8547e-05,2.6803e-05
0.044301,0.56537,0.53763,0.56674,2.3193e-05,1.1117,0.021807,1.859e-05,2.7796e-05
0.045107,0.56535,0.53762,0.56674,2.3721e-05,1.1109,0.022602,1.8635e-05,2.8808e-05
0.045912,0.56533,0.53762,0.56675,2.4259e-05,1.1101,0.02341,1.8682e-05,2.9837e-05
0.046718,0.56531,0.53762,0.56675,2.4807e-05,1.1093,0.024233,1.873e-05,3.0883e-05
0.047523,0.56529,0.53762,0.56676,2.5364e-05,1.1084,0.02507,1.878e-05,3.1947e-05
0.048329,0.56527,0.53762,0.56676,2.5931e-05,1.1076,0.02592,1.8833e-05,3.3029e-05
0.049134,0.56525,0.53761,0.56676,2.6508e-05,1.1067,0.026784,1.8887e-05,3.4128e-05
0.04994,0.56523,0.53761,0.56677,2.7094e-05,1.1059,0.027662,1.8944e-05,3.5245e-05
0.050745,0.56521,0.53761,0.56677,2.7691e-05,1.105,0.028554,1.9002e-05,3.6379e-05
0.051551,0.56519,0.53761,0.56677,2.8297e-05,1.1041,0.02946,1.9063e-05,3.753e-05
0.052356,0.56517,0.53761,0.56678,2.8912e-05,1.1032,0.030379,1.9127e-05,3.8698e-05
0.053162,0.56515,0.5376,0.56678,2.9538e-05,1.1022,0.031313,1.9192e-05,3.9884e-05
0.053967,0.56513,0.5376,0.56678,3.0174e-05,1.1013,0.03226,1.926e-05,4.1087e-05
0.054773,0.5651,0.5376,0.56679,3.0819e-05,1.1004,0.03322,1.933e-05,4.2308e-05
0.055578,0.56508,0.5376,0.56679,3.1474e-05,1.0994,0.034194,1.9403e-05,4.3545e-05
0.056384,0.56506,0.5376,0.56679,3.2139e-05,1.0984,0.035182,1.9479e-05,4.48e-05
0.057189,0.56504,0.53759,0.5668,3.2814e-05,1.0974,0.036184,1.9557e-05,4.6072e-05
0.057995,0.56501,0.53759,0.5668,3.3499e-05,1.0964,0.037199,1.9638e-05,4.7361e-05
0.0588,0.56499,0.53759,0.5668,3.4194e-05,1.0954,0.038227,1.9721e-05,4.8666e-05
0.059606,0.56497,0.53759,0.56681,3.4899e-05,1.0943,0.039269,1.9808e-05,4.9989e-05
0.060411,0.56494,0.53758,0.56681,3.5613e-05,1.0933,0.040325,1.9897e-05,5.1329e-05
0.061216,0.56492,0.53758,0.56681,3.6338e-05,1.0922,0.041394,1.999e-05,5.2686e-05
0.062022,0.56489,0.53758,0.56682,3.7072e-05,1.0912,0.042477,2.0085e-05,5.4059e-05
0.062827,0.56487,0.53758,0.56682,3.7817e-05,1.0901,0.043573,2.0184e-05,5.545e-05
0.063633,0.56484,0.53758,0.56682,3.8571e-05,1.089,0.044682,2.0285e-05,5.6857e-05
0.064438,0.56481,0.53757,0.56683,3.9336e-05,1.0878,0.045805,2.039e-05,5.8281e-05
0.065244,0.56479,0.53757,0.56683,4.011e-05,1.0867,0.046941,2.0499e-05,5.9721e-05
0.066049,0.56476,0.53757,0.56683,4.0895e-05,1.0856,0.048091,2.061e-05,6.1179e-05
0.066855,0.56473,0.53757,0.56684,4.1689e-05,1.0844,0.049253,2.0726e-05,6.2652e-05
0.06766,0.56471,0.53756,0.56684,4.2494e-05,1.0833,0.050429,2.0844e-05,6.4143e-05
0.068466,0.56468,0.53756,0.56684,4.3308e-05,1.0821,0.051618,2.0967e-05,6.565e-05
0.069271,0.56465,0.53756,0.56685,4.4133e-05,1.0809,0.052821,2.1093e-05,6.7173e-05
0.070077,0.56462,0.53756,0.56685,4.4968e-05,1.0797,0.054036,2.1223e-05,6.8713e-05
0.070882,0.5646,0.53755,0.56685,4.5813e-05,1.0784,0.055265,2.1357e-05,7.0269e-05
0.071688,0.56457,0.53755,0.56686,4.6668e-05,1.0772,0.056507,2.1494e-05,7.1841e-05
0.072493,0.56454,0.53755,0.56686,4.7533e-05,1.076,0.057761,2.1636e-05,7.343e-05
0.073299,0.56451,0.53755,0.56686,4.8408e-05,1.0747,0.059029,2.1782e-05,7.5035e-05
0.074104,0.56448,0.53754,0.56687,4.9294e-05,1.0734,0.06031,2.1932e-05,7.6656e-05
0.07491,0.56445,0.53754,0.56687,5.019e-05,1.0721,0.061604,2.2086e-05,7.8294e-05
0.075715,0.56442,0.53754,0.56687,5.1096e-05,1.0708,0.06291,2.2245e-05,7.9947e-05
0.076521,0.56439,0.53753,0.56688,5.2012e-05,1.0695,0.06423,2.2407e-05,8.1616e-05
0.077326,0.56436,0.53753,0.56688,5.2938e-05,1.0682,0.065563,2.2575e-05,8.3302e-05
0.078132,0.56433,0.53753,0.56688,5.3875e-05,1.0669,0.066908,2.2747e-05,8.5003e-05
0.078937,0.5643,0.53753,0.56689,5.4822e-05,1.0655,0.068266,2.2924e-05,8.672e-05
0.079743,0.56426,0.53752,0.56689,5.5779e-05,1.0641,0.069637,2.3105e-05,8.8453e-05
0.080548,0.56423,0.53752,0.56689,5.6747e-05,1.0628,0.071021,2.3291e-05,9.0202e-05
0.081353,0.5642,0.53752,0.56689,5.7725e-05,1.0614,0.072417,2.3483e-05,9.1967e-05
0.082159,0.56417,0.53751,0.5669,5.8713e-05,1.06,0.073826,2.3679e-05,9.3747e-05
0.082964,0.56414,0.53751,0.5669,5.9712e-05,1.0586,0.075247,2.388e-05,9.5543e-05
0.08377,0.5641,0.53751,0.5669,6.0721e-05,1.0571,0.076682,2.4087e-05,9.7354e-05
0.084575,0.56407,0.53751,0.56691,6.174e-05,1.0557,0.078128,2.4298e-05,9.9181e-05
0.085381,0.56404,0.5375,0.56691,6.277e-05,1.0542,0.079587,2.4515e-05,0.00010102
0.086186,0.564,0.5375,0.56691,6.381e-05,1.0528,0.081059,2.4738e-05,0.00010288
0.086992,0.56397,0.5375,0.56692,6.486e-05,1.0513,0.082543,2.4966e-05,0.00010476
0.087797,0.56393,0.53749,0.56692,6.5922e-05,1.0498,0.08404,2.52e-05,0.00010664
0.088603,0.5639,0.53749,0.56692,6.6993e-05,1.0483,0.085549,2.5439e-05,0.00010855
0.089408,0.56386,0.53749,0.56693,6.8075e-05,1.0468,0.08707,2.5684e-05,0.00011047
0.090214,0.56383,0.53748,0.56693,6.9168e-05,1.0453,0.088603,2.5935e-05,0.0001124
0.091019,0.56379,0.53748,0.56693,7.0271e-05,1.0437,0.090149,2.6192e-05,0.00011435
0.091825,0.56376,0.53748,0.56694,7.1385e-05,1.0422,0.091707,2.6455e-05,0.00011631
0.09263,0.56372,0.53748,0.56694,7.2509e-05,1.0406,0.093277,2.6724e-05,0.00011829
0.093436,0.56368,0.53747,0.56694,7.3644e-05,1.039,0.094859,2.7e-05,0.00012029
0.094241,0.56365,0.53747,0.56694,7.4789e-05,1.0374,0.096454,2.7282e-05,0.0001223
0.095047,0.56361,0.53747,0.56695,7.5945e-05,1.0358,0.09806,2.757e-05,0.00012432
0.095852,0.56357,0.53746,0.56695,7.7112e-05,1.0342,0.099678,2.7865e-05,0.00012636
0.096658,0.56354,0.53746,0.56695,7.8289e-05,1.0326,0.10131,2.8166e-05,0.00012841
0.097463,0.5635,0.53746,0.56696,7.9477e-05,1.031,0.10295,2.8474e-05,0.00013048
0.098269,0.56346,0.53745,0.56696,8.0676e-05,1.0293,0.1046,2.8789e-05,0.00013256
0.099074,0.56342,0.53745,0.56696,8.1886e-05,1.0277,0.10627,2.9111e-05,0.00013466
0.09988,0.56338,0.53745,0.56697,8.3106e-05,1.026,0.10795,2.944e-05,0.00013677
0.10069,0.56334,0.53744,0.56697,8.4337e-05,1.0243,0.10964,2.9776e-05,0.0001389
0.10149,0.56331,0.53744,0.56697,8.5579e-05,1.0226,0.11134,3.0119e-05,0.00014104
0.1023,0.56327,0.53744,0.56697,8.6831e-05,1.0209,0.11305,3.047e-05,0.00014319
0.1031,0.56323,0.53743,0.56698,8.8094e-05,1.0192,0.11478,3.0828e-05,0.00014536
0.10391,0.56319,0.53743,0.56698,8.9369e-05,1.0174,0.11651,3.1193e-05,0.00014754
0.10471,0.56315,0.53743,0.56698,9.0654e-05,1.0157,0.11826,3.1566e-05,0.00014974
0.10552,0.56311,0.53742,0.56699,9.195e-05,1.014,0.12002,3.1947e-05,0.00015195
0.10632,0.56307,0.53742,0.56699,9.3257e-05,1.0122,0.12179,3.2336e-05,0.00015418
0.10713,0.56303,0.53742,0.56699,9.4574e-05,1.0104,0.12357,3.2732e-05,0.00015642
0.10793,0.56298,0.53741,0.56699,9.5903e-05,1.0086,0.12536,3.3136e-05,0.00015867
0.10874,0.56294,0.53741,0.567,9.7243e-05,1.0068,0.12717,3.3549e-05,0.00016094
0.10955,0.5629,0.53741,0.567,9.8593e-05,1.005,0.12898,3.397e-05,0.00016322
0.11035,0.56286,0.5374,0.567,9.9955e-05,1.0032,0.13081,3.4399e-05,0.00016551
0.11116,0.56282,0.5374,0.56701,0.00010133,1.0014,0.13265,3.4836e-05,0.00016782
0.11196,0.56277,0.5374,0.56701,0.00010271,0.99952,0.1345,3.5282e-05,0.00017014
0.11277,0.56273,0.53739,0.56701,0.00010411,0.99766,0.13636,3.5736e-05,0.00017248
0.11357,0.56269,0.53739,0.56701,0.00010551,0.9958,0.13823,3.6199e-05,0.00017482
0.11438,0.56265,0.53739,0.56702,0.00010693,0.99392,0.14011,3.6671e-05,0.00017719
0.11518,0.5626,0.53738,0.56702,0.00010836,0.99203,0.14201,3.7152e-05,0.00017956
0.11599,0.56256,0.53738,0.56702,0.0001098,0.99013,0.14391,3.7642e-05,0.00018195
0.11679,0.56252,0.53737,0.56702,0.00011125,0.98822,0.14582,3.8141e-05,0.00018435
0.1176,0.56247,0.53737,0.56703,0.00011271,0.9863,0.14775,3.8649e-05,0.00018676
0.11841,0.56243,0.53737,0.56703,0.00011418,0.98437,0.14969,3.9167e-05,0.00018919
0.11921,0.56238,0.53736,0.56703,0.00011566,0.98243,0.15163,3.9693e-05,0.00019163
0.12002,0.56234,0.53736,0.56704,0.00011716,0.98048,0.15359,4.023e-05,0.00019409
0.12082,0.56229,0.53736,0.56704,0.00011866,0.97852,0.15556,4.0776e-05,0.00019655
0.12163,0.56225,0.53735,0.56704,0.00012018,0.97654,0.15754,4.1332e-05,0.00019903
0.12243,0.5622,0.53735,0.56704,0.00012171,0.97456,0.15953,4.1897e-05,0.00020153
0.12324,0.56216,0.53735,0.56705,0.00012325,0.97256,0.16153,4.2473e-05,0.00020403
0.12404,0.56211,0.53734,0.56705,0.0001248,0.97056,0.16354,4.3058e-05,0.00020655
0.12485,0.56206,0.53734,0.56705,0.00012637,0.96854,0.16556,4.3654e-05,0.00020908
0.12565,0.56202,0.53734,0.56705,0.00012794,0.96652,0.16759,4.426e-05,0.00021162
0.12646,0.56197,0.53733,0.56706,0.00012953,0.96448,0.16963,4.4876e-05,0.00021418
0.12727,0.56193,0.53733,0.56706,0.00013112,0.96244,0.17168,4.5503e-05,0.00021674
0.12807,0.56188,0.53732,0.56706,0.00013273,0.96038,0.17374,4.614e-05,0.00021932
0.12888,0.56183,0.53732,0.56706,0.00013435,0.95831,0.17581,4.6788e-05,0.00022192
0.12968,0.56178,0.53732,0.56707,0.00013598,0.95624,0.17789,4.7446e-05,0.00022452
0.13049,0.56174,0.53731,0.56707,0.00013763,0.95415,0.17999,4.8116e-05,0.00022714
0.13129,0.56169,0.53731,0.56707,0.00013928,0.95205,0.18209,4.8796e-05,0.00022976
0.1321,0.56164,0.53731,0.56707,0.00014095,0.94995,0.1842,4.9488e-05,0.00023241
0.1329,0.56159,0.5373,0.56708,0.00014262,0.94783,0.18632,5.019e-05,0.00023506
0.13371,0.56154,0.5373,0.56708,0.00014431,0.94571,0.18845,5.0904e-05,0.00023772
0.13452,0.56149,0.5373,0.56708,0.00014601,0.94357,0.19059,5.163e-05,0.0002404
0.13532,0.56145,0.53729,0.56708,0.00014773,0.94143,0.19274,5.2366e-05,0.00024309
0.13613,0.5614,0.53729,0.56709,0.00014945,0.93927,0.1949,5.3115e-05,0.00024579
0.13693,0.56135,0.53729,0.56709,0.00015119,0.93711,0.19707,5.3875e-05,0.0002485
0.13774,0.5613,0.53728,0.56709,0.00015293,0.93493,0.19925,5.4647e-05,0.00025122
0.13854,0.56125,0.53728,0.56709,0.00015469,0.93275,0.20143,5.5431e-05,0.00025395
0.13935,0.5612,0.53727,0.56709,0.00015646,0.93056,0.20363,5.6226e-05,0.0002567
0.14015,0.56115,0.53727,0.5671,0.00015825,0.92836,0.20584,5.7034e-05,0.00025946
0.14096,0.5611,0.53727,0.5671,0.00016004,0.92615,0.20805,5.7854e-05,0.00026223
0.14176,0.56105,0.53726,0.5671,0.00016185,0.92393,0.21028,5.8687e-05,0.00026501
0.14257,0.561,0.53726,0.5671,0.00016366,0.9217,0.21251,5.9531e-05,0.0002678
0.14338,0.56095,0.53726,0.56711,0.00016549,0.91946,0.21475,6.0389e-05,0.0002706
0.14418,0.56089,0.53725,0.56711,0.00016734,0.91721,0.21701,6.1259e-05,0.00027341
0.14499,0.56084,0.53725,0.56711,0.00016919,0.91495,0.21927,6.2141e-05,0.00027624
0.14579,0.56079,0.53725,0.56711,0.00017105,0.91269,0.22154,6.3037e-05,0.00027907
0.1466,0.56074,0.53724,0.56712,0.00017293,0.91041,0.22382,6.3945e-05,0.00028192
0.1474,0.56069,0.53724,0.56712,0.00017482,0.90813,0.2261,6.4867e-05,0.00028477
0.14821,0.56064,0.53723,0.56712,0.00017672,0.90584,0.2284,6.5801e-05,0.00028764
0.14901,0.56058,0.53723,0.56712,0.00017863,0.90354,0.2307,6.6749e-05,0.00029052
0.14982,0.56053,0.53723,0.56712,0.00018056,0.90123,0.23302,6.771e-05,0.00029341
0.15062,0.56048,0.53722,0.56713,0.0001825,0.89891,0.23534,6.8685e-05,0.00029631
0.15143,0.56043,0.53722,0.56713,0.00018445,0.89659,0.23767,6.9673e-05,0.00029922
0.15224,0.56037,0.53722,0.56713,0.00018641,0.89425,0.24001,7.0674e-05,0.00030214
0.15304,0.56032,0.53721,0.56713,0.00018838,0.89191,0.24236,7.169e-05,0.00030507
0.15385,0.56027,0.53721,0.56713,0.00019037,0.88956,0.24471,7.2719e-05,0.00030801
0.15465,0.56021,0.53721,0.56714,0.00019236,0.8872,0.24708,7.3762e-05,0.00031096
0.15546,0.56016,0.5372,0.56714,0.00019437,0.88483,0.24945,7.4819e-05,0.00031393
0.15626,0.56011,0.5372,0.56714,0.00019639,0.88245,0.25183,7.5891e-05,0.0003169
0.15707,0.56005,0.5372,0.56714,0.00019843,0.88007,0.25422,7.6976e-05,0.00031988
0.15787,0.56,0.53719,0.56714,0.00020047,0.87768,0.25661,7.8076e-05,0.00032287
0.15868,0.55994,0.53719,0.56715,0.00020253,0.87528,0.25902,7.9191e-05,0.00032587
0.15949,0.55989,0.53719,0.56715,0.0002046,0.87287,0.26143,8.032e-05,0.00032889
0.16029,0.55983,0.53718,0.56715,0.00020669,0.87045,0.26385,8.1463e-05,0.00033191
0.1611,0.55978,0.53718,0.56715,0.00020878,0.86803,0.26628,8.2621e-05,0.00033494
0.1619,0.55972,0.53717,0.56715,0.00021089,0.8656,0.26871,8.3794e-05,0.00033798
0.16271,0.55967,0.53717,0.56716,0.00021301,0.86316,0.27115,8.4982e-05,0.00034103
0.16351,0.55961,0.53717,0.56716,0.00021514,0.86071,0.2736,8.6185e-05,0.00034409
0.16432,0.55956,0.53716,0.56716,0.00021728,0.85826,0.27606,8.7403e-05,0.00034716
0.16512,0.5595,0.53716,0.56716,0.00021944,0.8558,0.27853,8.8637e-05,0.00035024
0.16593,0.55945,0.53716,0.56716,0.00022161,0.85333,0.281,8.9885e-05,0.00035333
0.16673,0.55939,0.53715,0.56717,0.00022379,0.85085,0.28348,9.1149e-05,0.00035643
0.16754,0.55934,0.53715,0.56717,0.00022598,0.84837,0.28597,9.2429e-05,0.00035954
0.16835,0.55928,0.53715,0.56717,0.00022819,0.84588,0.28846,9.3724e-05,0.00036265
0.16915,0.55922,0.53714,0.56717,0.00023041,0.84338,0.29096,9.5034e-05,0.00036578
0.16996,0.55917,0.53714,0.56717,0.00023264,0.84087,0.29347,9.6361e-05,0.00036892
0.17076,0.55911,0.53714,0.56717,0.00023488,0.83836,0.29599,9.7703e-05,0.00037206
0.17157,0.55905,0.53713,0.56718,0.00023714,0.83584,0.29851,9.9061e-05,0.00037521
0.17237,0.559,0.53713,0.56718,0.00023941,0.83331,0.30104,0.00010044,0.00037838
0.17318,0.55894,0.53713,0.56718,0.00024169,0.83078,0.30358,0.00010183,0.00038155
0.17398,0.55888,0.53712,0.56718,0.00024398,0.82824,0.30612,0.00010323,0.00038473
0.17479,0.55883,0.53712,0.56718,0.00024629,0.8257,0.30867,0.00010466,0.00038792
0.17559,0.55877,0.53712,0.56718,0.0002486,0.82314,0.31123,0.00010609,0.00039111
0.1764,0.55871,0.53711,0.56719,0.00025094,0.82058,0.31379,0.00010755,0.00039432
0.17721,0.55865,0.53711,0.56719,0.00025328,0.81802,0.31636,0.00010902,0.00039754
0.17801,0.5586,0.53711,0.56719,0.00025564,0.81544,0.31893,0.00011051,0.00040076
0.17882,0.55854,0.5371,0.56719,0.00025801,0.81287,0.32152,0.00011202,0.00040399
0.17962,0.55848,0.5371,0.56719,0.00026039,0.81028,0.32411,0.00011354,0.00040723
0.18043,0.55842,0.5371,0.56719,0.00026278,0.80769,0.3267,0.00011508,0.00041048
0.18123,0.55836,0.5371,0.5672,0.00026519,0.80509,0.3293,0.00011664,0.00041374
0.18204,0.55831,0.53709,0.5672,0.00026761,0.80249,0.33191,0.00011821,0.00041701
0.18284,0.55825,0.53709,0.5672,0.00027004,0.79988,0.33452,0.0001198,0.00042028
0.18365,0.55819,0.53709,0.5672,0.00027249,0.79726,0.33714,0.00012141,0.00042356
0.18445,0.55813,0.53708,0.5672,0.00027494,0.79464,0.33976,0.00012303,0.00042685
0.18526,0.55807,0.53708,0.5672,0.00027741,0.79201,0.34239,0.00012468,0.00043015
0.18607,0.55801,0.53708,0.5672,0.0002799,0.78938,0.34503,0.00012634,0.00043346
0.18687,0.55795,0.53707,0.56721,0.00028239,0.78674,0.34767,0.00012802,0.00043677
0.18768,0.55789,0.53707,0.56721,0.0002849,0.7841,0.35032,0.00012971,0.0004401
0.18848,0.55784,0.53707,0.56721,0.00028743,0.78144,0.35297,0.00013142,0.00044343
0.18929,0.55778,0.53706,0.56721,0.00028996,0.77879,0.35563,0.00013316,0.00044677
0.19009,0.55772,0.53706,0.56721,0.00029251,0.77613,0.35829,0.0001349,0.00045011
0.1909,0.55766,0.53706,0.56721,0.00029507,0.77346,0.36096,0.00013667,0.00045347
0.1917,0.5576,0.53706,0.56721,0.00029764,0.77079,0.36364,0.00013846,0.00045683
0.19251,0.55754,0.53705,0.56722,0.00030023,0.76811,0.36632,0.00014026,0.0004602
0.19332,0.55748,0.53705,0.56722,0.00030283,0.76543,0.369,0.00014208,0.00046358
0.19412,0.55742,0.53705,0.56722,0.00030544,0.76274,0.37169,0.00014392,0.00046696
0.19493,0.55736,0.53704,0.56722,0.00030807,0.76005,0.37439,0.00014578,0.00047035
0.19573,0.5573,0.53704,0.56722,0.0003107,0.75735,0.37709,0.00014765,0.00047375
0.19654,0.55724,0.53704,0.56722,0.00031335,0.75465,0.37979,0.00014955,0.00047716
0.19734,0.55718,0.53704,0.56722,0.00031602,0.75194,0.3825,0.00015146,0.00048058
0.19815,0.55712,0.53703,0.56722,0.0003187,0.74923,0.38522,0.00015339,0.000484
0.19895,0.55706,0.53703,0.56722,0.00032139,0.74652,0.38793,0.00015535,0.00048743
0.19976,0.557,0.53703,0.56723,0.00032409,0.74379,0.39066,0.00015731,0.00049086
0.20056,0.55694,0.53703,0.56723,0.00032681,0.74107,0.39339,0.0001593,0.00049431
0.20137,0.55688,0.53702,0.56723,0.00032953,0.73834,0.39612,0.00016131,0.00049776
0.20218,0.55682,0.53702,0.56723,0.00033228,0.7356,0.39885,0.00016334,0.00050122
0.20298,0.55676,0.53702,0.56723,0.00033503,0.73287,0.4016,0.00016538,0.00050468
0.20379,0.55669,0.53701,0.56723,0.0003378,0.73012,0.40434,0.00016745,0.00050815
0.20459,0.55663,0.53701,0.56723,0.00034058,0.72738,0.40709,0.00016953,0.00051163
0.2054,0.55657,0.53701,0.56723,0.00034338,0.72462,0.40984,0.00017163,0.00051512
0.2062,0.55651,0.53701,0.56723,0.00034618,0.72187,0.4126,0.00017375,0.00051861
0.20701,0.55645,0.537,0.56724,0.000349,0.71911,0.41536,0.0001759,0.00052211
0.20781,0.55639,0.537,0.56724,0.00035184,0.71635,0.41813,0.00017806,0.00052562
0.20862,0.55633,0.537,0.56724,0.00035469,0.71358,0.4209,0.00018024,0.00052913
0.20942,0.55627,0.537,0.56724,0.00035755,0.71081,0.42367,0.00018244,0.00053265
0.21023,0.55621,0.537,0.56724,0.00036042,0.70803,0.42645,0.00018466,0.00053618
0.21104,0.55614,0.53699,0.56724,0.00036331,0.70526,0.42923,0.00018689,0.00053972
0.21184,0.55608,0.53699,0.56724,0.0003662,0.70247,0.43201,0.00018915,0.00054326
0.21265,0.55602,0.53699,0.56724,0.00036912,0.69969,0.4348,0.00019143,0.0005468
0.21345,0.55596,0.53699,0.56724,0.00037204,0.6969,0.43759,0.00019373,0.00055036
0.21426,0.5559,0.53698,0.56724,0.00037498,0.69411,0.44038,0.00019605,0.00055392
0.21506,0.55584,0.53698,0.56724,0.00037794,0.69131,0.44318,0.00019839,0.00055748
0.21587,0.55578,0.53698,0.56725,0.0003809,0.68851,0.44598,0.00020074,0.00056106
0.21667,0.55571,0.53698,0.56725,0.00038388,0.68571,0.44878,0.00020312,0.00056464
0.21748,0.55565,0.53697,0.56725,0.00038687,0.68291,0.45159,0.00020552,0.00056822
0.21829,0.55559,0.53697,0.56725,0.00038988,0.6801,0.45439,0.00020794,0.00057182
0.21909,0.55553,0.53697,0.56725,0.0003929,0.67729,0.45721,0.00021038,0.00057542
0.2199,0.55547,0.53697,0.56725,0.00039593,0.67448,0.46002,0.00021283,0.00057902
0.2207,0.5554,0.53697,0.56725,0.00039897,0.67166,0.46284,0.00021531,0.00058263
0.22151,0.55534,0.53696,0.56725,0.00040203,0.66884,0.46566,0.00021781,0.00058625
0.22231,0.55528,0.53696,0.56725,0.0004051,0.66602,0.46848,0.00022033,0.00058987
0.22312,0.55522,0.53696,0.56725,0.00040819,0.6632,0.47131,0.00022287,0.0005935
0.22392,0.55516,0.53696,0.56725,0.00041129,0.66037,0.47413,0.00022543,0.00059714
0.22473,0.55509,0.53696,0.56725,0.0004144,0.65754,0.47696,0.00022801,0.00060078
0.22553,0.55503,0.53696,0.56725,0.00041752,0.65471,0.4798,0.00023061,0.00060443
0.22634,0.55497,0.53695,0.56725,0.00042066,0.65188,0.48263,0.00023323,0.00060809
0.22715,0.55491,0.53695,0.56725,0.00042381,0.64904,0.48547,0.00023588,0.00061175
0.22795,0.55485,0.53695,0.56725,0.00042698,0.6462,0.48831,0.00023854,0.00061541
0.22876,0.55478,0.53695,0.56726,0.00043015,0.64336,0.49115,0.00024122,0.00061909
0.22956,0.55472,0.53695,0.56726,0.00043335,0.64052,0.49399,0.00024393,0.00062277
0.23037,0.55466,0.53694,0.56726,0.00043655,0.63768,0.49684,0.00024665,0.00062645
0.23117,0.5546,0.53694,0.56726,0.00043977,0.63483,0.49968,0.0002494,0.00063014
0.23198,0.55454,0.53694,0.56726,0.000443,0.63198,0.50253,0.00025216,0.00063384
0.23278,0.55447,0.53694,0.56726,0.00044624,0.62914,0.50538,0.00025495,0.00063754
0.23359,0.55441,0.53694,0.56726,0.0004495,0.62629,0.50823,0.00025776,0.00064125
0.23439,0.55435,0.53694,0.56726,0.00045277,0.62343,0.51108,0.00026059,0.00064496
0.2352,0.55429,0.53694,0.56726,0.00045606,0.62058,0.51394,0.00026344,0.00064868
0.23601,0.55423,0.53693,0.56726,0.00045936,0.61772,0.51679,0.00026631,0.00065241
0.23681,0.55416,0.53693,0.56726,0.00046267,0.61487,0.51965,0.0002692,0.00065614
0.23762,0.5541,0.53693,0.56726,0.00046599,0.61201,0.52251,0.00027211,0.00065987
0.23842,0.55404,0.53693,0.56726,0.00046933,0.60915,0.52537,0.00027504,0.00066362
0.23923,0.55398,0.53693,0.56726,0.00047268,0.60629,0.52823,0.000278,0.00066737
0.24003,0.55391,0.53693,0.56726,0.00047605,0.60343,0.53109,0.00028097,0.00067112
0.24084,0.55385,0.53693,0.56726,0.00047942,0.60057,0.53395,0.00028397,0.00067488
0.24164,0.55379,0.53693,0.56726,0.00048282,0.59771,0.53681,0.00028699,0.00067864
0.24245,0.55373,0.53692,0.56726,0.00048622,0.59484,0.53968,0.00029003,0.00068242
0.24325,0.55367,0.53692,0.56726,0.00048964,0.59198,0.54254,0.00029308,0.00068619
0.24406,0.5536,0.53692,0.56726,0.00049307,0.58912,0.54541,0.00029617,0.00068997
0.24487,0.55354,0.53692,0.56726,0.00049651,0.58625,0.54827,0.00029927,0.00069376
0.24567,0.55348,0.53692,0.56726,0.00049997,0.58338,0.55114,0.00030239,0.00069756
0.24648,0.55342,0.53692,0.56726,0.00050344,0.58052,0.554,0.00030553,0.00070135
0.24728,0.55336,0.53692,0.56726,0.00050693,0.57765,0.55687,0.0003087,0.00070516
0.24809,0.55329,0.53692,0.56726,0.00051043,0.57479,0.55974,0.00031188,0.00070897
0.24889,0.55323,0.53692,0.56726,0.00051394,0.57192,0.56261,0.00031509,0.00071278
0.2497,0.55317,0.53692,0.56726,0.00051746,0.56905,0.56547,0.00031832,0.00071661
0.2505,0.55311,0.53691,0.56726,0.000521,0.56618,0.56834,0.00032157,0.00072043
0.25131,0.55305,0.53691,0.56726,0.00052455,0.56332,0.57121,0.00032484,0.00072426
0.25212,0.55298,0.53691,0.56726,0.00052812,0.56045,0.57407,0.00032813,0.0007281
0.25292,0.55292,0.53691,0.56726,0.00053169,0.55758,0.57694,0.00033144,0.00073194
0.25373,0.55286,0.53691,0.56726,0.00053529,0.55472,0.57981,0.00033478,0.00073579
0.25453,0.5528,0.53691,0.56726,0.00053889,0.55185,0.58267,0.00033813,0.00073965
0.25534,0.55274,0.53691,0.56726,0.00054251,0.54898,0.58554,0.00034151,0.00074351
0.25614,0.55268,0.53691,0.56726,0.00054614,0.54612,0.58841,0.00034491,0.00074737
0.25695,0.55261,0.53691,0.56726,0.00054978,0.54325,0.59127,0.00034833,0.00075124
0.25775,0.55255,0.53691,0.56726,0.00055344,0.54039,0.59413,0.00035177,0.00075512
0.25856,0.55249,0.53691,0.56726,0.00055711,0.53752,0.597,0.00035523,0.000759
0.25936,0.55243,0.53691,0.56726,0.0005608,0.53466,0.59986,0.00035871,0.00076288
0.26017,0.55237,0.53691,0.56726,0.00056449,0.5318,0.60272,0.00036221,0.00076678
0.26098,0.55231,0.53691,0.56726,0.0005682,0.52894,0.60558,0.00036574,0.00077067
0.26178,0.55224,0.53691,0.56726,0.00057193,0.52608,0.60844,0.00036928,0.00077458
0.26259,0.55218,0.53691,0.56726,0.00057567,0.52322,0.6113,0.00037285,0.00077848
0.26339,0.55212,0.53691,0.56726,0.00057942,0.52036,0.61416,0.00037643,0.0007824
0.2642,0.55206,0.53691,0.56726,0.00058318,0.5175,0.61702,0.00038004,0.00078632
0.265,0.552,0.53691,0.56726,0.00058696,0.51465,0.61987,0.00038367,0.00079024
0.26581,0.55194,0.53691,0.56726,0.00059075,0.51179,0.62273,0.00038732,0.00079417
0.26661,0.55188,0.53691,0.56726,0.00059455,0.50894,0.62558,0.00039099,0.00079811
0.26742,0.55182,0.53691,0.56726,0.00059837,0.50609,0.62843,0.00039469,0.00080205
0.26822,0.55176,0.53691,0.56726,0.0006022,0.50324,0.63128,0.0003984,0.00080599
0.26903,0.5517,0.53691,0.56726,0.00060604,0.50039,0.63413,0.00040213,0.00080994
0.26984,0.55163,0.53691,0.56726,0.00060989,0.49754,0.63697,0.00040589,0.0008139
0.27064,0.55157,0.53691,0.56726,0.00061376,0.4947,0.63982,0.00040966,0.00081786
0.27145,0.55151,0.53691,0.56726,0.00061765,0.49185,0.64266,0.00041346,0.00082183
0.27225,0.55145,0.53691,0.56725,0.00062154,0.48901,0.6455,0.00041728,0.0008258
0.27306,0.55139,0.53691,0.56725,0.00062545,0.48617,0.64834,0.00042111,0.00082978
0.27386,0.55133,0.53691,0.56725,0.00062937,0.48333,0.65117,0.00042497,0.00083377
0.27467,0.55127,0.53691,0.56725,0.0006333,0.4805,0.65401,0.00042885,0.00083776
0.27547,0.55121,0.53691,0.56725,0.00063725,0.47767,0.65684,0.00043275,0.00084175
0.27628,0.55115,0.53691,0.56725,0.00064121,0.47484,0.65967,0.00043667,0.00084575
0.27709,0.55109,0.53691,0.56725,0.00064519,0.47201,0.6625,0.00044061,0.00084976
0.27789,0.55103,0.53691,0.56725,0.00064917,0.46918,0.66532,0.00044458,0.00085377
0.2787,0.55097,0.53691,0.56725,0.00065317,0.46636,0.66814,0.00044856,0.00085779
0.2795,0.55091,0.53691,0.56725,0.00065718,0.46354,0.67096,0.00045256,0.00086181
0.28031,0.55085,0.53691,0.56725,0.00066121,0.46072,0.67378,0.00045658,0.00086584
0.28111,0.55079,0.53691,0.56725,0.00066525,0.4579,0.67659,0.00046063,0.00086987
0.28192,0.55073,0.53691,0.56725,0.0006693,0.45509,0.6794,0.00046469,0.00087391
0.28272,0.55067,0.53691,0.56725,0.00067336,0.45228,0.68221,0.00046877,0.00087795
0.28353,0.55061,0.53691,0.56725,0.00067744,0.44947,0.68502,0.00047288,0.000882
0.28433,0.55055,0.53691,0.56725,0.00068153,0.44667,0.68782,0.000477,0.00088606
0.28514,0.5505,0.53691,0.56724,0.00068563,0.44387,0.69062,0.00048115,0.00089012
0.28595,0.55044,0.53692,0.56724,0.00068975,0.44107,0.69342,0.00048531,0.00089419
0.28675,0.55038,0.53692,0.56724,0.00069388,0.43828,0.69621,0.0004895,0.00089826
0.28756,0.55032,0.53692,0.56724,0.00069802,0.43549,0.699,0.0004937,0.00090234
0.28836,0.55026,0.53692,0.56724,0.00070217,0.4327,0.70178,0.00049793,0.00090642
0.28917,0.5502,0.53692,0.56724,0.00070634,0.42991,0.70457,0.00050217,0.00091051
0.28997,0.55014,0.53692,0.56724,0.00071052,0.42713,0.70735,0.00050643,0.00091461
0.29078,0.55008,0.53692,0.56724,0.00071471,0.42436,0.71012,0.00051072,0.00091871
0.29158,0.55003,0.53692,0.56724,0.00071892,0.42158,0.71289,0.00051502,0.00092282
0.29239,0.54997,0.53692,0.56724,0.00072314,0.41881,0.71566,0.00051934,0.00092693
0.29319,0.54991,0.53692,0.56724,0.00072737,0.41605,0.71842,0.00052369,0.00093105
0.294,0.54985,0.53693,0.56723,0.00073161,0.41328,0.72119,0.00052805,0.00093517
0.29481,0.54979,0.53693,0.56723,0.00073587,0.41053,0.72394,0.00053243,0.0009393
0.29561,0.54974,0.53693,0.56723,0.00074014,0.40777,0.72669,0.00053683,0.00094344
0.29642,0.54968,0.53693,0.56723,0.00074442,0.40502,0.72944,0.00054125,0.00094758
0.29722,0.54962,0.53693,0.56723,0.00074871,0.40228,0.73219,0.00054569,0.00095173
0.29803,0.54956,0.53693,0.56723,0.00075302,0.39953,0.73493,0.00055015,0.00095589
0.29883,0.54951,0.53693,0.56723,0.00075733,0.3968,0.73766,0.00055462,0.00096005
0.29964,0.54945,0.53694,0.56723,0.00076167,0.39406,0.74039,0.00055912,0.00096421
0.30044,0.54939,0.53694,0.56723,0.00076601,0.39133,0.74312,0.00056364,0.00096838
0.30125,0.54933,0.53694,0.56723,0.00077037,0.38861,0.74584,0.00056817,0.00097256
0.30206,0.54928,0.53694,0.56722,0.00077473,0.38589,0.74856,0.00057272,0.00097675
0.30286,0.54922,0.53694,0.56722,0.00077912,0.38317,0.75127,0.00057729,0.00098094
0.30367,0.54916,0.53694,0.56722,0.00078351,0.38046,0.75398,0.00058188,0.00098513
0.30447,0.54911,0.53695,0.56722,0.00078791,0.37776,0.75668,0.00058649,0.00098934
0.30528,0.54905,0.53695,0.56722,0.00079233,0.37506,0.75938,0.00059112,0.00099354
0.30608,0.549,0.53695,0.56722,0.00079676,0.37236,0.76208,0.00059576,0.00099776
0.30689,0.54894,0.53695,0.56722,0.0008012,0.36967,0.76476,0.00060043,0.001002
0.30769,0.54888,0.53695,0.56722,0.00080566,0.36698,0.76745,0.00060511,0.0010062
0.3085,0.54883,0.53695,0.56721,0.00081013,0.3643,0.77013,0.00060981,0.0010104
0.3093,0.54877,0.53696,0.56721,0.00081461,0.36163,0.7728,0.00061453,0.0010147
0.31011,0.54872,0.53696,0.56721,0.0008191,0.35896,0.77547,0.00061926,0.0010189
0.31092,0.54866,0.53696,0.56721,0.0008236,0.35629,0.77813,0.00062402,0.0010232
0.31172,0.54861,0.53696,0.56721,0.00082812,0.35363,0.78079,0.00062879,0.0010274
0.31253,0.54855,0.53696,0.56721,0.00083264,0.35098,0.78344,0.00063357,0.0010317
0.31333,0.5485,0.53697,0.56721,0.00083718,0.34833,0.78608,0.00063838,0.001036
0.31414,0.54844,0.53697,0.5672,0.00084173,0.34568,0.78873,0.0006432,0.0010403
0.31494,0.54839,0.53697,0.5672,0.0008463,0.34305,0.79136,0.00064805,0.0010445
0.31575,0.54833,0.53697,0.5672,0.00085087,0.34041,0.79399,0.0006529,0.0010488
0.31655,0.54828,0.53697,0.5672,0.00085546,0.33779,0.79661,0.00065778,0.0010531
0.31736,0.54822,0.53698,0.5672,0.00086006,0.33517,0.79923,0.00066267,0.0010574
0.31816,0.54817,0.53698,0.5672,0.00086467,0.33255,0.80184,0.00066758,0.0010618
0.31897,0.54812,0.53698,0.5672,0.00086929,0.32995,0.80445,0.00067251,0.0010661
0.31978,0.54806,0.53698,0.56719,0.00087393,0.32734,0.80705,0.00067745,0.0010704
0.32058,0.54801,0.53699,0.56719,0.00087857,0.32475,0.80964,0.00068241,0.0010747
0.32139,0.54796,0.53699,0.56719,0.00088323,0.32216,0.81222,0.00068738,0.0010791
0.32219,0.5479,0.53699,0.56719,0.0008879,0.31957,0.81481,0.00069237,0.0010834
0.323,0.54785,0.53699,0.56719,0.00089258,0.317,0.81738,0.00069738,0.0010878
0.3238,0.5478,0.537,0.56719,0.00089728,0.31443,0.81995,0.00070241,0.0010921
0.32461,0.54774,0.537,0.56718,0.00090198,0.31186,0.82251,0.00070745,0.0010965
0.32541,0.54769,0.537,0.56718,0.0009067,0.3093,0.82506,0.0007125,0.0011009
0.32622,0.54764,0.537,0.56718,0.00091143,0.30675,0.82761,0.00071757,0.0011053
0.32702,0.54759,0.53701,0.56718,0.00091616,0.30421,0.83015,0.00072266,0.0011097
0.32783,0.54754,0.53701,0.56718,0.00092091,0.30167,0.83269,0.00072776,0.0011141
0.32864,0.54748,0.53701,0.56718,0.00092568,0.29914,0.83521,0.00073288,0.0011185
0.32944,0.54743,0.53701,0.56717,0.00093045,0.29661,0.83774,0.00073802,0.0011229
0.33025,0.54738,0.53702,0.56717,0.00093523,0.2941,0.84025,0.00074317,0.0011273
0.33105,0.54733,0.53702,0.56717,0.00094003,0.29159,0.84276,0.00074833,0.0011317
0.33186,0.54728,0.53702,0.56717,0.00094484,0.28908,0.84526,0.00075351,0.0011362
0.33266,0.54723,0.53703,0.56717,0.00094966,0.28659,0.84775,0.0007587,0.0011406
0.33347,0.54718,0.53703,0.56717,0.00095449,0.2841,0.85023,0.00076391,0.0011451
0.33427,0.54713,0.53703,0.56716,0.00095933,0.28162,0.85271,0.00076913,0.0011495
0.33508,0.54708,0.53703,0.56716,0.00096418,0.27914,0.85518,0.00077437,0.001154
0.33589,0.54702,0.53704,0.56716,0.00096904,0.27667,0.85765,0.00077962,0.0011585
0.33669,0.54697,0.53704,0.56716,0.00097391,0.27421,0.8601,0.00078489,0.0011629
0.3375,0.54692,0.53704,0.56716,0.0009788,0.27176,0.86255,0.00079017,0.0011674
0.3383,0.54688,0.53705,0.56715,0.00098369,0.26932,0.86499,0.00079546,0.0011719
0.33911,0.54683,0.53705,0.56715,0.0009886,0.26688,0.86743,0.00080077,0.0011764
0.33991,0.54678,0.53705,0.56715,0.00099352,0.26445,0.86985,0.00080609,0.0011809
0.34072,0.54673,0.53706,0.56715,0.00099845,0.26203,0.87227,0.00081143,0.0011855
0.34152,0.54668,0.53706,0.56715,0.0010034,0.25961,0.87468,0.00081677,0.00119
0.34233,0.54663,0.53706,0.56715,0.0010083,0.25721,0.87708,0.00082214,0.0011945
0.34313,0.54658,0.53707,0.56714,0.0010133,0.25481,0.87948,0.00082751,0.0011991
0.34394,0.54653,0.53707,0.56714,0.0010183,0.25242,0.88186,0.0008329,0.0012036
0.34475,0.54648,0.53707,0.56714,0.0010232,0.25004,0.88424,0.0008383,0.0012082
0.34555,0.54644,0.53708,0.56714,0.0010282,0.24766,0.88661,0.00084371,0.0012128
0.34636,0.54639,0.53708,0.56713,0.0010332,0.2453,0.88897,0.00084913,0.0012173
0.34716,0.54634,0.53708,0.56713,0.0010383,0.24294,0.89133,0.00085457,0.0012219
0.34797,0.54629,0.53709,0.56713,0.0010433,0.24059,0.89367,0.00086002,0.0012265
0.34877,0.54625,0.53709,0.56713,0.0010483,0.23825,0.89601,0.00086548,0.0012311
0.34958,0.5462,0.53709,0.56713,0.0010534,0.23592,0.89834,0.00087095,0.0012358
0.35038,0.54615,0.5371,0.56712,0.0010584,0.23359,0.90066,0.00087644,0.0012404
0.35119,0.54611,0.5371,0.56712,0.0010635,0.23128,0.90297,0.00088194,0.001245
0.35199,0.54606,0.5371,0.56712,0.0010685,0.22897,0.90527,0.00088744,0.0012497
0.3528,0.54601,0.53711,0.56712,0.0010736,0.22667,0.90756,0.00089296,0.0012543
0.35361,0.54597,0.53711,0.56712,0.0010787,0.22438,0.90985,0.00089849,0.001259
0.35441,0.54592,0.53711,0.56711,0.0010838,0.2221,0.91213,0.00090403,0.0012636
0.35522,0.54588,0.53712,0.56711,0.0010889,0.21983,0.91439,0.00090959,0.0012683
0.35602,0.54583,0.53712,0.56711,0.0010941,0.21757,0.91665,0.00091515,0.001273
0.35683,0.54578,0.53712,0.56711,0.0010992,0.21531,0.9189,0.00092072,0.0012777
0.35763,0.54574,0.53713,0.5671,0.0011044,0.21307,0.92114,0.00092631,0.0012824
0.35844,0.54569,0.53713,0.5671,0.0011095,0.21083,0.92337,0.0009319,0.0012871
0.35924,0.54565,0.53714,0.5671,0.0011147,0.2086,0.9256,0.0009375,0.0012918
0.36005,0.54561,0.53714,0.5671,0.0011198,0.20639,0.92781,0.00094312,0.0012966
0.36086,0.54556,0.53714,0.5671,0.001125,0.20418,0.93001,0.00094874,0.0013013
0.36166,0.54552,0.53715,0.56709,0.0011302,0.20198,0.93221,0.00095437,0.0013061
0.36247,0.54547,0.53715,0.56709,0.0011354,0.19979,0.93439,0.00096001,0.0013108
0.36327,0.54543,0.53715,0.56709,0.0011406,0.19761,0.93657,0.00096566,0.0013156
0.36408,0.54539,0.53716,0.56709,0.0011459,0.19544,0.93874,0.00097132,0.0013204
0.36488,0.54534,0.53716,0.56708,0.0011511,0.19327,0.94089,0.00097699,0.0013252
0.36569,0.5453,0.53717,0.56708,0.0011563,0.19112,0.94304,0.00098267,0.00133
0.36649,0.54526,0.53717,0.56708,0.0011616,0.18898,0.94518,0.00098835,0.0013348
0.3673,0.54522,0.53717,0.56708,0.0011668,0.18685,0.94731,0.00099405,0.0013396
0.3681,0.54517,0.53718,0.56707,0.0011721,0.18472,0.94943,0.00099975,0.0013444
0.36891,0.54513,0.53718,0.56707,0.0011774,0.18261,0.95153,0.0010055,0.0013493
0.36972,0.54509,0.53719,0.56707,0.0011827,0.18051,0.95363,0.0010112,0.0013541
0.37052,0.54505,0.53719,0.56707,0.001188,0.17841,0.95572,0.0010169,0.001359
0.37133,0.54501,0.53719,0.56706,0.0011933,0.17633,0.9578,0.0010226,0.0013639
0.37213,0.54497,0.5372,0.56706,0.0011986,0.17425,0.95987,0.0010284,0.0013688
0.37294,0.54493,0.5372,0.56706,0.0012039,0.17219,0.96193,0.0010341,0.0013737
0.37374,0.54488,0.53721,0.56706,0.0012092,0.17014,0.96398,0.0010399,0.0013786
0.37455,0.54484,0.53721,0.56705,0.0012146,0.16809,0.96601,0.0010456,0.0013835
0.37535,0.5448,0.53721,0.56705,0.0012199,0.16606,0.96804,0.0010514,0.0013884
0.37616,0.54476,0.53722,0.56705,0.0012253,0.16404,0.97006,0.0010572,0.0013933
0.37696,0.54472,0.53722,0.56705,0.0012306,0.16203,0.97207,0.001063,0.0013983
0.37777,0.54468,0.53723,0.56704,0.001236,0.16002,0.97406,0.0010687,0.0014033
0.37858,0.54465,0.53723,0.56704,0.0012414,0.15803,0.97605,0.0010745,0.0014082
0.37938,0.54461,0.53723,0.56704,0.0012468,0.15605,0.97803,0.0010803,0.0014132
0.38019,0.54457,0.53724,0.56704,0.0012522,0.15408,0.97999,0.0010861,0.0014182
0.38099,0.54453,0.53724,0.56703,0.0012576,0.15212,0.98195,0.0010919,0.0014232
0.3818,0.54449,0.53725,0.56703,0.001263,0.15017,0.98389,0.0010977,0.0014282
0.3826,0.54445,0.53725,0.56703,0.0012684,0.14823,0.98583,0.0011036,0.0014332
0.38341,0.54441,0.53726,0.56703,0.0012738,0.1463,0.98775,0.0011094,0.0014383
0.38421,0.54438,0.53726,0.56702,0.0012793,0.14438,0.98966,0.0011152,0.0014433
0.38502,0.54434,0.53726,0.56702,0.0012847,0.14248,0.99156,0.001121,0.0014484
0.38582,0.5443,0.53727,0.56702,0.0012902,0.14058,0.99345,0.0011269,0.0014535
0.38663,0.54426,0.53727,0.56701,0.0012956,0.1387,0.99533,0.0011327,0.0014586
0.38744,0.54423,0.53728,0.56701,0.0013011,0.13682,0.9972,0.0011386,0.0014637
0.38824,0.54419,0.53728,0.56701,0.0013066,0.13496,0.99906,0.0011444,0.0014688
0.38905,0.54416,0.53728,0.56701,0.0013121,0.13311,1.0009,0.0011502,0.0014739
0.38985,0.54412,0.53729,0.567,0.0013176,0.13127,1.0027,0.0011561,0.001479
0.39066,0.54408,0.53729,0.567,0.0013231,0.12944,1.0046,0.001162,0.0014842
0.39146,0.54405,0.5373,0.567,0.0013286,0.12762,1.0064,0.0011678,0.0014893
0.39227,0.54401,0.5373,0.56699,0.0013341,0.12581,1.0082,0.0011737,0.0014945
0.39307,0.54398,0.53731,0.56699,0.0013396,0.12401,1.01,0.0011795,0.0014997
0.39388,0.54394,0.53731,0.56699,0.0013451,0.12223,1.0117,0.0011854,0.0015049
0.39469,0.54391,0.53731,0.56699,0.0013507,0.12046,1.0135,0.0011913,0.0015101
0.39549,0.54387,0.53732,0.56698,0.0013562,0.11869,1.0153,0.0011971,0.0015153
0.3963,0.54384,0.53732,0.56698,0.0013618,0.11694,1.017,0.001203,0.0015205
0.3971,0.54381,0.53733,0.56698,0.0013673,0.11521,1.0187,0.0012089,0.0015258
0.39791,0.54377,0.53733,0.56697,0.0013729,0.11348,1.0205,0.0012147,0.001531
0.39871,0.54374,0.53734,0.56697,0.0013785,0.11176,1.0222,0.0012206,0.0015363
0.39952,0.54371,0.53734,0.56697,0.001384,0.11006,1.0239,0.0012265,0.0015416
0.40032,0.54367,0.53734,0.56697,0.0013896,0.10837,1.0256,0.0012323,0.0015469
0.40113,0.54364,0.53735,0.56696,0.0013952,0.10669,1.0272,0.0012382,0.0015522
0.40193,0.54361,0.53735,0.56696,0.0014008,0.10502,1.0289,0.0012441,0.0015575
0.40274,0.54358,0.53736,0.56696,0.0014064,0.10336,1.0306,0.00125,0.0015629
0.40355,0.54354,0.53736,0.56695,0.001412,0.10171,1.0322,0.0012558,0.0015682
0.40435,0.54351,0.53737,0.56695,0.0014176,0.10008,1.0338,0.0012617,0.0015736
0.40516,0.54348,0.53737,0.56695,0.0014233,0.09846,1.0354,0.0012676,0.001579
0.40596,0.54345,0.53737,0.56695,0.0014289,0.096851,1.037,0.0012734,0.0015843
0.40677,0.54342,0.53738,0.56694,0.0014345,0.095253,1.0386,0.0012793,0.0015898
0.40757,0.54339,0.53738,0.56694,0.0014402,0.093668,1.0402,0.0012852,0.0015952
0.40838,0.54336,0.53739,0.56694,0.0014458,0.092095,1.0418,0.001291,0.0016006
0.40918,0.54333,0.53739,0.56693,0.0014515,0.090534,1.0433,0.0012969,0.001606
0.40999,0.5433,0.5374,0.56693,0.0014571,0.088985,1.0449,0.0013028,0.0016115
0.41079,0.54327,0.5374,0.56693,0.0014628,0.087449,1.0464,0.0013086,0.001617
0.4116,0.54324,0.5374,0.56692,0.0014685,0.085925,1.0479,0.0013145,0.0016225
0.41241,0.54321,0.53741,0.56692,0.0014741,0.084413,1.0494,0.0013203,0.001628
0.41321,0.54318,0.53741,0.56692,0.0014798,0.082913,1.0509,0.0013262,0.0016335
0.41402,0.54315,0.53742,0.56691,0.0014855,0.081426,1.0524,0.001332,0.001639
0.41482,0.54312,0.53742,0.56691,0.0014912,0.079951,1.0539,0.0013379,0.0016446
0.41563,0.54309,0.53743,0.56691,0.0014969,0.078489,1.0553,0.0013437,0.0016501
0.41643,0.54307,0.53743,0.56691,0.0015026,0.077039,1.0568,0.0013495,0.0016557
0.41724,0.54304,0.53743,0.5669,0.0015083,0.075602,1.0582,0.0013554,0.0016613
0.41804,0.54301,0.53744,0.5669,0.001514,0.074177,1.0596,0.0013612,0.0016669
0.41885,0.54298,0.53744,0.5669,0.0015198,0.072765,1.061,0.001367,0.0016725
0.41966,0.54296,0.53745,0.56689,0.0015255,0.071365,1.0624,0.0013728,0.0016781
0.42046,0.54293,0.53745,0.56689,0.0015312,0.069979,1.0638,0.0013786,0.0016838
0.42127,0.54291,0.53745,0.56689,0.0015369,0.068605,1.0652,0.0013845,0.0016894
0.42207,0.54288,0.53746,0.56688,0.0015427,0.067243,1.0665,0.0013903,0.0016951
0.42288,0.54285,0.53746,0.56688,0.0015484,0.065895,1.0679,0.0013961,0.0017008
0.42368,0.54283,0.53747,0.56688,0.0015542,0.064559,1.0692,0.0014018,0.0017065
0.42449,0.5428,0.53747,0.56687,0.0015599,0.063236,1.0705,0.0014076,0.0017122
0.42529,0.54278,0.53748,0.56687,0.0015657,0.061926,1.0718,0.0014134,0.001718
0.4261,0.54275,0.53748,0.56687,0.0015715,0.060629,1.0731,0.0014192,0.0017237
0.4269,0.54273,0.53748,0.56686,0.0015772,0.059345,1.0744,0.0014249,0.0017295
0.42771,0.5427,0.53749,0.56686,0.001583,0.058074,1.0756,0.0014307,0.0017353
0.42852,0.54268,0.53749,0.56686,0.0015888,0.056816,1.0769,0.0014365,0.0017411
0.42932,0.54266,0.5375,0.56685,0.0015945,0.055571,1.0781,0.0014422,0.0017469
0.43013,0.54263,0.5375,0.56685,0.0016003,0.054339,1.0794,0.0014479,0.0017527
0.43093,0.54261,0.5375,0.56685,0.0016061,0.053121,1.0806,0.0014537,0.0017586
0.43174,0.54259,0.53751,0.56684,0.0016119,0.051915,1.0818,0.0014594,0.0017644
0.43254,0.54256,0.53751,0.56684,0.0016177,0.050723,1.083,0.0014651,0.0017703
0.43335,0.54254,0.53751,0.56684,0.0016235,0.049543,1.0841,0.0014708,0.0017762
0.43415,0.54252,0.53752,0.56683,0.0016293,0.048377,1.0853,0.0014765,0.0017821
0.43496,0.5425,0.53752,0.56683,0.0016351,0.047225,1.0864,0.0014822,0.0017881
0.43576,0.54247,0.53753,0.56683,0.0016409,0.046085,1.0876,0.0014878,0.001794
0.43657,0.54245,0.53753,0.56682,0.0016467,0.044959,1.0887,0.0014935,0.0018
0.43738,0.54243,0.53753,0.56682,0.0016526,0.043847,1.0898,0.0014992,0.0018059
0.43818,0.54241,0.53754,0.56682,0.0016584,0.042747,1.0909,0.0015048,0.0018119
0.43899,0.54239,0.53754,0.56681,0.0016642,0.041661,1.092,0.0015104,0.0018179
0.43979,0.54237,0.53755,0.56681,0.00167,0.040589,1.093,0.0015161,0.001824
0.4406,0.54235,0.53755,0.56681,0.0016759,0.03953,1.0941,0.0015217,0.00183
0.4414,0.54233,0.53755,0.5668,0.0016817,0.038484,1.0951,0.0015273,0.0018361
0.44221,0.54231,0.53756,0.5668,0.0016875,0.037452,1.0961,0.0015329,0.0018422
0.44301,0.54229,0.53756,0.5668,0.0016934,0.036434,1.0972,0.0015385,0.0018482
0.44382,0.54227,0.53756,0.56679,0.0016992,0.035429,1.0982,0.001544,0.0018544
0.44462,0.54225,0.53757,0.56679,0.001705,0.034438,1.0991,0.0015496,0.0018605
0.44543,0.54223,0.53757,0.56679,0.0017109,0.03346,1.1001,0.0015551,0.0018666
0.44624,0.54221,0.53757,0.56678,0.0017167,0.032496,1.1011,0.0015607,0.0018728
0.44704,0.5422,0.53758,0.56678,0.0017226,0.031546,1.102,0.0015662,0.001879
0.44785,0.54218,0.53758,0.56678,0.0017284,0.03061,1.1029,0.0015717,0.0018852
0.44865,0.54216,0.53758,0.56677,0.0017343,0.029687,1.1039,0.0015772,0.0018914
0.44946,0.54214,0.53759,0.56677,0.0017402,0.028778,1.1048,0.0015827,0.0018976
0.45026,0.54213,0.53759,0.56677,0.001746,0.027882,1.1057,0.0015882,0.0019039
0.45107,0.54211,0.53759,0.56676,0.0017519,0.027001,1.1065,0.0015936,0.0019101
0.45187,0.54209,0.5376,0.56676,0.0017577,0.026133,1.1074,0.0015991,0.0019164
0.45268,0.54208,0.5376,0.56676,0.0017636,0.025279,1.1082,0.0016045,0.0019227
0.45349,0.54206,0.5376,0.56675,0.0017695,0.024439,1.1091,0.0016099,0.001929
0.45429,0.54204,0.53761,0.56675,0.0017753,0.023613,1.1099,0.0016153,0.0019354
0.4551,0.54203,0.53761,0.56675,0.0017812,0.022801,1.1107,0.0016207,0.0019417
0.4559,0.54201,0.53761,0.56674,0.0017871,0.022003,1.1115,0.0016261,0.0019481
0.45671,0.542,0.53762,0.56674,0.001793,0.021218,1.1123,0.0016314,0.0019545
0.45751,0.54198,0.53762,0.56673,0.0017988,0.020448,1.113,0.0016368,0.0019609
0.45832,0.54197,0.53762,0.56673,0.0018047,0.019692,1.1138,0.0016421,0.0019673
0.45912,0.54195,0.53762,0.56673,0.0018106,0.018949,1.1145,0.0016474,0.0019738
0.45993,0.54194,0.53763,0.56672,0.0018165,0.018221,1.1152,0.0016527,0.0019802
0.46073,0.54193,0.53763,0.56672,0.0018223,0.017506,1.1159,0.001658,0.0019867
0.46154,0.54191,0.53763,0.56672,0.0018282,0.016806,1.1166,0.0016632,0.0019932
0.46235,0.5419,0.53764,0.56671,0.0018341,0.01612,1.1173,0.0016685,0.0019997
0.46315,0.54189,0.53764,0.56671,0.00184,0.015448,1.118,0.0016737,0.0020063
0.46396,0.54187,0.53764,0.56671,0.0018459,0.01479,1.1186,0.0016789,0.0020128
0.46476,0.54186,0.53764,0.5667,0.0018517,0.014146,1.1193,0.0016841,0.0020194
0.46557,0.54185,0.53765,0.5667,0.0018576,0.013517,1.1199,0.0016893,0.002026
0.46637,0.54184,0.53765,0.5667,0.0018635,0.012901,1.1205,0.0016944,0.0020326
0.46718,0.54183,0.53765,0.56669,0.0018694,0.0123,1.1211,0.0016996,0.0020392
0.46798,0.54181,0.53765,0.56669,0.0018753,0.011713,1.1217,0.0017047,0.0020459
0.46879,0.5418,0.53766,0.56669,0.0018812,0.01114,1.1222,0.0017098,0.0020526
0.46959,0.54179,0.53766,0.56668,0.0018871,0.010581,1.1228,0.0017149,0.0020593
0.4704,0.54178,0.53766,0.56668,0.0018929,0.010037,1.1233,0.0017199,0.002066
0.47121,0.54177,0.53766,0.56667,0.0018988,0.0095065,1.1238,0.001725,0.0020727
0.47201,0.54176,0.53766,0.56667,0.0019047,0.0089906,1.1244,0.00173,0.0020794
0.47282,0.54175,0.53767,0.56667,0.0019106,0.0084889,1.1248,0.001735,0.0020862
0.47362,0.54174,0.53767,0.56666,0.0019165,0.0080016,1.1253,0.00174,0.002093
0.47443,0.54173,0.53767,0.56666,0.0019224,0.0075286,1.1258,0.0017449,0.0020998
0.47523,0.54172,0.53767,0.56666,0.0019282,0.0070698,1.1262,0.0017499,0.0021066
0.47604,0.54171,0.53767,0.56665,0.0019341,0.0066254,1.1267,0.0017548,0.0021134
0.47684,0.5417,0.53768,0.56665,0.00194,0.0061954,1.1271,0.0017597,0.0021203
0.47765,0.5417,0.53768,0.56665,0.0019459,0.0057797,1.1275,0.0017646,0.0021272
0.47846,0.54169,0.53768,0.56664,0.0019518,0.0053784,1.1279,0.0017695,0.0021341
0.47926,0.54168,0.53768,0.56664,0.0019577,0.0049914,1.1283,0.0017743,0.002141
0.48007,0.54167,0.53768,0.56664,0.0019635,0.0046188,1.1287,0.0017791,0.002148
0.48087,0.54167,0.53768,0.56663,0.0019694,0.0042607,1.129,0.0017839,0.0021549
0.48168,0.54166,0.53769,0.56663,0.0019753,0.0039169,1.1293,0.0017887,0.0021619
0.48248,0.54165,0.53769,0.56662,0.0019812,0.0035875,1.1297,0.0017934,0.0021689
0.48329,0.54164,0.53769,0.56662,0.001987,0.0032725,1.13,0.0017982,0.0021759
0.48409,0.54164,0.53769,0.56662,0.0019929,0.002972,1.1303,0.0018029,0.002183
0.4849,0.54163,0.53769,0.56661,0.0019988,0.0026859,1.1305,0.0018076,0.00219
0.4857,0.54163,0.53769,0.56661,0.0020047,0.0024143,1.1308,0.0018122,0.0021971
0.48651,0.54162,0.53769,0.56661,0.0020105,0.0021571,1.1311,0.0018168,0.0022042
0.48732,0.54161,0.5377,0.5666,0.0020164,0.0019144,1.1313,0.0018215,0.0022113
0.48812,0.54161,0.5377,0.5666,0.0020223,0.0016861,1.1315,0.001826,0.0022185
0.48893,0.5416,0.5377,0.5666,0.0020281,0.0014723,1.1317,0.0018306,0.0022256
0.48973,0.5416,0.5377,0.56659,0.002034,0.0012729,1.1319,0.0018352,0.0022328
0.49054,0.5416,0.5377,0.56659,0.0020398,0.0010881,1.1321,0.0018397,0.00224
0.49134,0.54159,0.5377,0.56658,0.0020457,0.00091769,1.1323,0.0018442,0.0022472
0.49215,0.54159,0.5377,0.56658,0.0020515,0.00076181,1.1324,0.0018486,0.0022545
0.49295,0.54158,0.5377,0.56658,0.0020574,0.00062041,1.1325,0.0018531,0.0022617
0.49376,0.54158,0.5377,0.56657,0.0020632,0.00049351,1.1327,0.0018575,0.002269
0.49456,0.54158,0.5377,0.56657,0.0020691,0.00038111,1.1328,0.0018619,0.0022763
0.49537,0.54157,0.5377,0.56657,0.0020749,0.00028321,1.1329,0.0018662,0.0022836
0.49618,0.54157,0.5377,0.56656,0.0020808,0.00019981,1.1329,0.0018706,0.002291
0.49698,0.54157,0.5377,0.56656,0.0020866,0.00013092,1.133,0.0018749,0.0022983
0.49779,0.54157,0.5377,0.56656,0.0020924,7.6536e-05,1.133,0.0018792,0.0023057
0.49859,0.54156,0.5377,0.56655,0.0020983,3.6662e-05,1.1331,0.0018834,0.0023131
0.4994,0.54156,0.5377,0.56655,0.0021041,1.1298e-05,1.1331,0.0018877,0.0023206
0.5002,0.54156,0.5377,0.56655,0.0021099,4.4581e-07,1.1331,0.0018919,0.002328
0.50101,0.54156,0.5377,0.56654,0.0021158,4.1044e-06,1.1331,0.001896,0.0023355
0.50181,0.54156,0.5377,0.56654,0.0021216,2.2274e-05,1.1331,0.0019002,0.002343
0.50262,0.54156,0.5377,0.56653,0.0021274,5.4954e-05,1.133,0.0019043,0.0023505
0.50343,0.54156,0.5377,0.56653,0.0021332,0.00010214,1.133,0.0019084,0.002358
0.50423,0.54156,0.5377,0.56653,0.002139,0.00016384,1.1329,0.0019125,0.0023656
0.50504,0.54156,0.5377,0.56652,0.0021448,0.00024005,1.1328,0.0019165,0.0023731
0.50584,0.54156,0.5377,0.56652,0.0021506,0.00033076,1.1327,0.0019205,0.0023807
0.50665,0.54156,0.5377,0.56652,0.0021564,0.00043597,1.1326,0.0019245,0.0023883
0.50745,0.54156,0.5377,0.56651,0.0021622,0.00055569,1.1325,0.0019285,0.002396
0.50826,0.54156,0.5377,0.56651,0.002168,0.0006899,1.1323,0.0019324,0.0024036
0.50906,0.54156,0.5377,0.56651,0.0021738,0.0008386,1.1322,0.0019363,0.0024113
0.50987,0.54156,0.5377,0.5665,0.0021796,0.0010018,1.132,0.0019402,0.002419
0.51067,0.54156,0.5377,0.5665,0.0021854,0.0011795,1.1318,0.001944,0.0024267
0.51148,0.54156,0.5377,0.56649,0.0021911,0.0013716,1.1316,0.0019478,0.0024345
0.51229,0.54156,0.5377,0.56649,0.0021969,0.0015783,1.1314,0.0019516,0.0024422
0.51309,0.54157,0.5377,0.56649,0.0022027,0.0017994,1.1312,0.0019553,0.00245
0.5139,0.54157,0.53769,0.56648,0.0022084,0.0020349,1.1309,0.001959,0.0024578
0.5147,0.54157,0.53769,0.56648,0.0022142,0.002285,1.1307,0.0019627,0.0024657
0.51551,0.54157,0.53769,0.56648,0.0022199,0.0025495,1.1304,0.0019664,0.0024735
0.51631,0.54158,0.53769,0.56647,0.0022257,0.0028284,1.1301,0.00197,0.0024814
0.51712,0.54158,0.53769,0.56647,0.0022314,0.0031218,1.1298,0.0019736,0.0024893
0.51792,0.54158,0.53769,0.56647,0.0022372,0.0034296,1.1295,0.0019771,0.0024972
0.51873,0.54159,0.53768,0.56646,0.0022429,0.0037518,1.1292,0.0019807,0.0025051
0.51953,0.54159,0.53768,0.56646,0.0022486,0.0040884,1.1288,0.0019842,0.0025131
0.52034,0.5416,0.53768,0.56645,0.0022543,0.0044395,1.1285,0.0019876,0.002521
0.52115,0.5416,0.53768,0.56645,0.0022601,0.0048049,1.1281,0.0019911,0.002529
0.52195,0.54161,0.53768,0.56645,0.0022658,0.0051847,1.1277,0.0019945,0.0025371
0.52276,0.54161,0.53767,0.56644,0.0022715,0.0055789,1.1273,0.0019978,0.0025451
0.52356,0.54162,0.53767,0.56644,0.0022772,0.0059875,1.1269,0.0020012,0.0025532
0.52437,0.54162,0.53767,0.56644,0.0022829,0.0064105,1.1265,0.0020045,0.0025613
0.52517,0.54163,0.53767,0.56643,0.0022885,0.0068477,1.126,0.0020077,0.0025694
0.52598,0.54163,0.53767,0.56643,0.0022942,0.0072994,1.1256,0.002011,0.0025775
0.52678,0.54164,0.53766,0.56643,0.0022999,0.0077653,1.1251,0.0020142,0.0025856
0.52759,0.54164,0.53766,0.56642,0.0023056,0.0082455,1.1246,0.0020173,0.0025938
0.52839,0.54165,0.53766,0.56642,0.0023112,0.0087401,1.1241,0.0020205,0.002602
0.5292,0.54166,0.53765,0.56642,0.0023169,0.0092489,1.1236,0.0020236,0.0026102
0.53001,0.54166,0.53765,0.56641,0.0023225,0.0097721,1.1231,0.0020266,0.0026184
0.53081,0.54167,0.53765,0.56641,0.0023282,0.010309,1.1225,0.0020297,0.0026267
0.53162,0.54168,0.53765,0.5664,0.0023338,0.010861,1.1219,0.0020327,0.002635
0.53242,0.54169,0.53764,0.5664,0.0023395,0.011427,1.1214,0.0020356,0.0026433
0.53323,0.54169,0.53764,0.5664,0.0023451,0.012007,1.1208,0.0020386,0.0026516
0.53403,0.5417,0.53763,0.56639,0.0023507,0.012601,1.1202,0.0020415,0.0026599
0.53484,0.54171,0.53763,0.56639,0.0023563,0.01321,1.1196,0.0020443,0.0026683
0.53564,0.54172,0.53763,0.56639,0.0023619,0.013832,1.1189,0.0020472,0.0026767
0.53645,0.54173,0.53762,0.56638,0.0023675,0.014469,1.1183,0.0020499,0.0026851
0.53726,0.54173,0.53762,0.56638,0.0023731,0.01512,1.1176,0.0020527,0.0026935
0.53806,0.54174,0.53762,0.56638,0.0023787,0.015785,1.117,0.0020554,0.002702
0.53887,0.54175,0.53761,0.56637,0.0023843,0.016464,1.1163,0.0020581,0.0027105
0.53967,0.54176,0.53761,0.56637,0.0023898,0.017158,1.1156,0.0020607,0.002719
0.54048,0.54177,0.5376,0.56637,0.0023954,0.017865,1.1149,0.0020633,0.0027275
0.54128,0.54178,0.5376,0.56636,0.002401,0.018586,1.1141,0.0020659,0.002736
0.54209,0.54179,0.5376,0.56636,0.0024065,0.019322,1.1134,0.0020685,0.0027446
0.54289,0.5418,0.53759,0.56636,0.002412,0.020071,1.1126,0.002071,0.0027531
0.5437,0.54181,0.53759,0.56635,0.0024176,0.020835,1.1119,0.0020734,0.0027617
0.5445,0.54182,0.53758,0.56635,0.0024231,0.021612,1.1111,0.0020758,0.0027704
0.54531,0.54183,0.53758,0.56634,0.0024286,0.022403,1.1103,0.0020782,0.002779
0.54612,0.54184,0.53757,0.56634,0.0024341,0.023209,1.1095,0.0020806,0.0027877
0.54692,0.54185,0.53757,0.56634,0.0024396,0.024028,1.1086,0.0020829,0.0027964
0.54773,0.54186,0.53756,0.56633,0.0024451,0.024861,1.1078,0.0020852,0.0028051
0.54853,0.54188,0.53756,0.56633,0.0024506,0.025708,1.107,0.0020874,0.0028138
0.54934,0.54189,0.53755,0.56633,0.0024561,0.026569,1.1061,0.0020896,0.0028226
0.55014,0.5419,0.53755,0.56632,0.0024616,0.027444,1.1052,0.0020918,0.0028313
0.55095,0.54191,0.53754,0.56632,0.002467,0.028332,1.1043,0.0020939,0.0028401
0.55175,0.54192,0.53753,0.56632,0.0024725,0.029234,1.1034,0.002096,0.002849
0.55256,0.54194,0.53753,0.56631,0.0024779,0.03015,1.1025,0.002098,0.0028578
0.55336,0.54195,0.53752,0.56631,0.0024833,0.03108,1.1015,0.0021,0.0028667
0.55417,0.54196,0.53752,0.56631,0.0024888,0.032024,1.1006,0.002102,0.0028755
0.55498,0.54197,0.53751,0.5663,0.0024942,0.032981,1.0996,0.0021039,0.0028844
0.55578,0.54199,0.5375,0.5663,0.0024996,0.033952,1.0986,0.0021058,0.0028934
0.55659,0.542,0.5375,0.5663,0.002505,0.034936,1.0977,0.0021077,0.0029023
0.55739,0.54201,0.53749,0.56629,0.0025104,0.035934,1.0967,0.0021095,0.0029113
0.5582,0.54203,0.53748,0.56629,0.0025158,0.036946,1.0956,0.0021113,0.0029203
0.559,0.54204,0.53748,0.56629,0.0025211,0.037971,1.0946,0.002113,0.0029293
0.55981,0.54206,0.53747,0.56628,0.0025265,0.03901,1.0936,0.0021147,0.0029383
0.56061,0.54207,0.53746,0.56628,0.0025318,0.040062,1.0925,0.0021163,0.0029473
0.56142,0.54208,0.53746,0.56628,0.0025372,0.041128,1.0914,0.002118,0.0029564
0.56223,0.5421,0.53745,0.56627,0.0025425,0.042207,1.0903,0.0021195,0.0029655
0.56303,0.54211,0.53744,0.56627,0.0025478,0.0433,1.0892,0.0021211,0.0029746
0.56384,0.54213,0.53744,0.56627,0.0025532,0.044406,1.0881,0.0021226,0.0029838
0.56464,0.54214,0.53743,0.56626,0.0025585,0.045525,1.087,0.002124,0.0029929
0.56545,0.54216,0.53742,0.56626,0.0025638,0.046658,1.0859,0.0021254,0.0030021
0.56625,0.54217,0.53741,0.56626,0.002569,0.047804,1.0847,0.0021268,0.0030113
0.56706,0.54219,0.53741,0.56625,0.0025743,0.048964,1.0835,0.0021281,0.0030205
0.56786,0.54221,0.5374,0.56625,0.0025796,0.050136,1.0824,0.0021294,0.0030298
0.56867,0.54222,0.53739,0.56625,0.0025848,0.051322,1.0812,0.0021307,0.003039
0.56947,0.54224,0.53738,0.56624,0.0025901,0.052521,1.08,0.0021319,0.0030483
0.57028,0.54225,0.53737,0.56624,0.0025953,0.053734,1.0787,0.0021331,0.0030576
0.57109,0.54227,0.53736,0.56624,0.0026006,0.054959,1.0775,0.0021342,0.0030669
0.57189,0.54229,0.53736,0.56623,0.0026058,0.056198,1.0763,0.0021353,0.0030763
0.5727,0.5423,0.53735,0.56623,0.002611,0.057449,1.075,0.0021363,0.0030856
0.5735,0.54232,0.53734,0.56623,0.0026162,0.058714,1.0737,0.0021373,0.003095
0.57431,0.54234,0.53733,0.56622,0.0026213,0.059991,1.0725,0.0021383,0.0031044
0.57511,0.54236,0.53732,0.56622,0.0026265,0.061282,1.0712,0.0021392,0.0031138
0.57592,0.54237,0.53731,0.56622,0.0026317,0.062585,1.0698,0.0021401,0.0031233
0.57672,0.54239,0.5373,0.56621,0.0026368,0.063902,1.0685,0.0021409,0.0031327
0.57753,0.54241,0.53729,0.56621,0.002642,0.065231,1.0672,0.0021417,0.0031422
0.57833,0.54243,0.53728,0.56621,0.0026471,0.066573,1.0658,0.0021425,0.0031517
0.57914,0.54244,0.53727,0.5662,0.0026522,0.067928,1.0645,0.0021432,0.0031613
0.57995,0.54246,0.53726,0.5662,0.0026573,0.069296,1.0631,0.0021438,0.0031708
0.58075,0.54248,0.53725,0.5662,0.0026624,0.070676,1.0617,0.0021445,0.0031804
0.58156,0.5425,0.53724,0.56619,0.0026675,0.07207,1.0603,0.002145,0.00319
0.58236,0.54252,0.53723,0.56619,0.0026726,0.073475,1.0589,0.0021456,0.0031996
0.58317,0.54254,0.53722,0.56619,0.0026776,0.074894,1.0575,0.0021461,0.0032092
0.58397,0.54256,0.53721,0.56618,0.0026827,0.076325,1.056,0.0021465,0.0032188
0.58478,0.54257,0.5372,0.56618,0.0026877,0.077768,1.0546,0.002147,0.0032285
0.58558,0.54259,0.53719,0.56618,0.0026928,0.079225,1.0531,0.0021473,0.0032382
0.58639,0.54261,0.53718,0.56618,0.0026978,0.080693,1.0517,0.0021476,0.0032479
0.58719,0.54263,0.53717,0.56617,0.0027028,0.082174,1.0502,0.0021479,0.0032576
0.588,0.54265,0.53716,0.56617,0.0027078,0.083668,1.0487,0.0021482,0.0032674
0.58881,0.54267,0.53715,0.56617,0.0027127,0.085174,1.0472,0.0021484,0.0032771
0.58961,0.54269,0.53714,0.56616,0.0027177,0.086692,1.0456,0.0021485,0.0032869
0.59042,0.54271,0.53713,0.56616,0.0027227,0.088222,1.0441,0.0021486,0.0032967
0.59122,0.54273,0.53712,0.56616,0.0027276,0.089765,1.0425,0.0021487,0.0033065
0.59203,0.54275,0.5371,0.56615,0.0027325,0.09132,1.041,0.0021487,0.0033164
0.59283,0.54277,0.53709,0.56615,0.0027375,0.092887,1.0394,0.0021487,0.0033262
0.59364,0.54279,0.53708,0.56615,0.0027424,0.094466,1.0378,0.0021486,0.0033361
0.59444,0.54281,0.53707,0.56614,0.0027473,0.096057,1.0362,0.0021485,0.003346
0.59525,0.54283,0.53706,0.56614,0.0027522,0.097661,1.0346,0.0021484,0.0033559
0.59606,0.54286,0.53704,0.56614,0.002757,0.099276,1.033,0.0021482,0.0033659
0.59686,0.54288,0.53703,0.56614,0.0027619,0.1009,1.0314,0.002148,0.0033758
0.59767,0.5429,0.53702,0.56613,0.0027667,0.10254,1.0297,0.0021477,0.0033858
0.59847,0.54292,0.53701,0.56613,0.0027716,0.10419,1.0281,0.0021473,0.0033958
0.59928,0.54294,0.53699,0.56613,0.0027764,0.10586,1.0264,0.002147,0.0034058
0.60008,0.54296,0.53698,0.56612,0.0027812,0.10753,1.0247,0.0021466,0.0034158
0.60089,0.54298,0.53697,0.56612,0.002786,0.10922,1.023,0.0021461,0.0034259
0.60169,0.54301,0.53695,0.56612,0.0027908,0.11092,1.0213,0.0021456,0.0034359
0.6025,0.54303,0.53694,0.56612,0.0027955,0.11263,1.0196,0.0021451,0.003446
0.6033,0.54305,0.53693,0.56611,0.0028003,0.11435,1.0179,0.0021445,0.0034561
0.60411,0.54307,0.53691,0.56611,0.002805,0.11608,1.0161,0.0021438,0.0034662
0.60492,0.54309,0.5369,0.56611,0.0028098,0.11783,1.0144,0.0021432,0.0034764
0.60572,0.54312,0.53689,0.5661,0.0028145,0.11958,1.0126,0.0021424,0.0034865
0.60653,0.54314,0.53687,0.5661,0.0028192,0.12135,1.0109,0.0021417,0.0034967
0.60733,0.54316,0.53686,0.5661,0.0028239,0.12313,1.0091,0.0021409,0.0035069
0.60814,0.54318,0.53684,0.5661,0.0028285,0.12492,1.0073,0.00214,0.0035171
0.60894,0.54321,0.53683,0.56609,0.0028332,0.12672,1.0055,0.0021391,0.0035273
0.60975,0.54323,0.53682,0.56609,0.0028379,0.12853,1.0036,0.0021382,0.0035375
0.61055,0.54325,0.5368,0.56609,0.0028425,0.13036,1.0018,0.0021372,0.0035478
0.61136,0.54328,0.53679,0.56608,0.0028471,0.13219,0.99998,0.0021362,0.0035581
0.61216,0.5433,0.53677,0.56608,0.0028517,0.13404,0.99812,0.0021351,0.0035684
0.61297,0.54332,0.53676,0.56608,0.0028563,0.1359,0.99626,0.002134,0.0035787
0.61378,0.54335,0.53674,0.56608,0.0028609,0.13777,0.99439,0.0021328,0.003589
0.61458,0.54337,0.53673,0.56607,0.0028655,0.13965,0.9925,0.0021316,0.0035993
0.61539,0.54339,0.53671,0.56607,0.00287,0.14154,0.99061,0.0021304,0.0036097
0.61619,0.54342,0.53669,0.56607,0.0028746,0.14344,0.9887,0.0021291,0.0036201
0.617,0.54344,0.53668,0.56606,0.0028791,0.14535,0.98678,0.0021277,0.0036304
0.6178,0.54347,0.53666,0.56606,0.0028836,0.14727,0.98485,0.0021263,0.0036409
0.61861,0.54349,0.53665,0.56606,0.0028881,0.14921,0.98291,0.0021249,0.0036513
0.61941,0.54351,0.53663,0.56606,0.0028926,0.15115,0.98096,0.0021234,0.0036617
0.62022,0.54354,0.53661,0.56605,0.002897,0.15311,0.979,0.0021219,0.0036722
0.62103,0.54356,0.5366,0.56605,0.0029015,0.15507,0.97703,0.0021204,0.0036826
0.62183,0.54359,0.53658,0.56605,0.0029059,0.15705,0.97505,0.0021188,0.0036931
0.62264,0.54361,0.53656,0.56605,0.0029104,0.15903,0.97306,0.0021171,0.0037036
0.62344,0.54364,0.53655,0.56604,0.0029148,0.16103,0.97106,0.0021154,0.0037141
0.62425,0.54366,0.53653,0.56604,0.0029192,0.16304,0.96904,0.0021137,0.0037247
0.62505,0.54369,0.53651,0.56604,0.0029236,0.16506,0.96702,0.0021119,0.0037352
0.62586,0.54371,0.5365,0.56604,0.0029279,0.16708,0.96499,0.0021101,0.0037458
0.62666,0.54374,0.53648,0.56603,0.0029323,0.16912,0.96294,0.0021082,0.0037564
0.62747,0.54376,0.53646,0.56603,0.0029366,0.17117,0.96089,0.0021063,0.003767
0.62827,0.54379,0.53644,0.56603,0.0029409,0.17323,0.95883,0.0021043,0.0037776
0.62908,0.54381,0.53643,0.56603,0.0029452,0.1753,0.95675,0.0021023,0.0037882
0.62989,0.54384,0.53641,0.56602,0.0029495,0.17738,0.95467,0.0021003,0.0037988
0.63069,0.54386,0.53639,0.56602,0.0029538,0.17947,0.95258,0.0020982,0.0038095
0.6315,0.54389,0.53637,0.56602,0.0029581,0.18157,0.95047,0.002096,0.0038201
0.6323,0.54391,0.53635,0.56602,0.0029623,0.18367,0.94836,0.0020939,0.0038308
0.63311,0.54394,0.53633,0.56601,0.0029666,0.18579,0.94624,0.0020916,0.0038415
0.63391,0.54396,0.53632,0.56601,0.0029708,0.18792,0.9441,0.0020894,0.0038522
0.63472,0.54399,0.5363,0.56601,0.002975,0.19006,0.94196,0.0020871,0.0038629
0.63552,0.54401,0.53628,0.56601,0.0029792,0.19221,0.93981,0.0020847,0.0038736
0.63633,0.54404,0.53626,0.566,0.0029834,0.19436,0.93765,0.0020823,0.0038844
0.63713,0.54407,0.53624,0.566,0.0029875,0.19653,0.93547,0.0020799,0.0038952
0.63794,0.54409,0.53622,0.566,0.0029917,0.1987,0.93329,0.0020774,0.0039059
0.63875,0.54412,0.5362,0.566,0.0029958,0.20089,0.9311,0.0020749,0.0039167
0.63955,0.54414,0.53618,0.56599,0.0029999,0.20308,0.9289,0.0020723,0.0039275
0.64036,0.54417,0.53616,0.56599,0.003004,0.20529,0.9267,0.0020697,0.0039383
0.64116,0.5442,0.53614,0.56599,0.0030081,0.2075,0.92448,0.002067,0.0039491
0.64197,0.54422,0.53612,0.56599,0.0030122,0.20973,0.92225,0.0020643,0.00396
0.64277,0.54425,0.5361,0.56599,0.0030162,0.21196,0.92001,0.0020616,0.0039708
0.64358,0.54427,0.53608,0.56598,0.0030202,0.2142,0.91777,0.0020588,0.0039817
0.64438,0.5443,0.53606,0.56598,0.0030243,0.21645,0.91551,0.002056,0.0039925
0.64519,0.54433,0.53604,0.56598,0.0030283,0.21871,0.91325,0.0020531,0.0040034
0.64599,0.54435,0.53602,0.56598,0.0030323,0.22097,0.91098,0.0020502,0.0040143
0.6468,0.54438,0.536,0.56597,0.0030362,0.22325,0.9087,0.0020472,0.0040252
0.64761,0.54441,0.53598,0.56597,0.0030402,0.22554,0.90641,0.0020442,0.0040361
0.64841,0.54443,0.53596,0.56597,0.0030441,0.22783,0.90411,0.0020412,0.0040471
0.64922,0.54446,0.53593,0.56597,0.003048,0.23013,0.9018,0.0020381,0.004058
0.65002,0.54449,0.53591,0.56597,0.003052,0.23244,0.89949,0.002035,0.0040689
0.65083,0.54451,0.53589,0.56596,0.0030559,0.23476,0.89716,0.0020318,0.0040799
0.65163,0.54454,0.53587,0.56596,0.0030597,0.23709,0.89483,0.0020286,0.0040909
0.65244,0.54457,0.53585,0.56596,0.0030636,0.23943,0.89249,0.0020253,0.0041019
0.65324,0.54459,0.53582,0.56596,0.0030674,0.24177,0.89014,0.002022,0.0041128
0.65405,0.54462,0.5358,0.56596,0.0030713,0.24413,0.88778,0.0020187,0.0041238
0.65486,0.54465,0.53578,0.56595,0.0030751,0.24649,0.88542,0.0020153,0.0041349
0.65566,0.54467,0.53576,0.56595,0.0030789,0.24886,0.88304,0.0020119,0.0041459
0.65647,0.5447,0.53573,0.56595,0.0030827,0.25124,0.88066,0.0020084,0.0041569
0.65727,0.54473,0.53571,0.56595,0.0030864,0.25362,0.87827,0.0020049,0.0041679
0.65808,0.54476,0.53569,0.56594,0.0030902,0.25602,0.87587,0.0020014,0.004179
0.65888,0.54478,0.53567,0.56594,0.0030939,0.25842,0.87347,0.0019978,0.00419
0.65969,0.54481,0.53564,0.56594,0.0030976,0.26083,0.87105,0.0019942,0.0042011
0.66049,0.54484,0.53562,0.56594,0.0031013,0.26325,0.86863,0.0019905,0.0042122
0.6613,0.54486,0.5356,0.56594,0.003105,0.26567,0.8662,0.0019868,0.0042233
0.6621,0.54489,0.53557,0.56594,0.0031087,0.26811,0.86376,0.001983,0.0042344
0.66291,0.54492,0.53555,0.56593,0.0031123,0.27055,0.86132,0.0019792,0.0042455
0.66372,0.54494,0.53552,0.56593,0.003116,0.273,0.85887,0.0019754,0.0042566
0.66452,0.54497,0.5355,0.56593,0.0031196,0.27545,0.85641,0.0019715,0.0042677
0.66533,0.545,0.53548,0.56593,0.0031232,0.27792,0.85394,0.0019676,0.0042788
0.66613,0.54503,0.53545,0.56593,0.0031268,0.28039,0.85146,0.0019636,0.0042899
0.66694,0.54505,0.53543,0.56592,0.0031304,0.28287,0.84898,0.0019597,0.0043011
0.66774,0.54508,0.5354,0.56592,0.0031339,0.28535,0.84649,0.0019556,0.0043122
0.66855,0.54511,0.53538,0.56592,0.0031374,0.28784,0.844,0.0019515,0.0043233
0.66935,0.54514,0.53535,0.56592,0.003141,0.29034,0.84149,0.0019474,0.0043345
0.67016,0.54516,0.53533,0.56592,0.0031445,0.29285,0.83898,0.0019433,0.0043457
0.67096,0.54519,0.5353,0.56592,0.003148,0.29536,0.83647,0.0019391,0.0043568
0.67177,0.54522,0.53528,0.56591,0.0031514,0.29789,0.83394,0.0019348,0.004368
0.67258,0.54524,0.53525,0.56591,0.0031549,0.30041,0.83141,0.0019306,0.0043792
0.67338,0.54527,0.53522,0.56591,0.0031583,0.30295,0.82887,0.0019263,0.0043904
0.67419,0.5453,0.5352,0.56591,0.0031617,0.30549,0.82633,0.0019219,0.0044016
0.67499,0.54533,0.53517,0.56591,0.0031651,0.30804,0.82378,0.0019175,0.0044128
0.6758,0.54535,0.53515,0.56591,0.0031685,0.31059,0.82122,0.0019131,0.004424
0.6766,0.54538,0.53512,0.5659,0.0031719,0.31315,0.81865,0.0019086,0.0044352
0.67741,0.54541,0.53509,0.5659,0.0031753,0.31572,0.81608,0.0019041,0.0044464
0.67821,0.54543,0.53507,0.5659,0.0031786,0.3183,0.8135,0.0018996,0.0044576
0.67902,0.54546,0.53504,0.5659,0.0031819,0.32088,0.81092,0.001895,0.0044688
0.67983,0.54549,0.53501,0.5659,0.0031852,0.32346,0.80833,0.0018904,0.00448
0.68063,0.54552,0.53499,0.5659,0.0031885,0.32606,0.80574,0.0018857,0.0044913
0.68144,0.54554,0.53496,0.56589,0.0031918,0.32866,0.80313,0.0018811,0.0045025
0.68224,0.54557,0.53493,0.56589,0.003195,0.33126,0.80052,0.0018763,0.0045137
0.68305,0.5456,0.5349,0.56589,0.0031983,0.33387,0.79791,0.0018716,0.004525
0.68385,0.54563,0.53488,0.56589,0.0032015,0.33649,0.79529,0.0018668,0.0045362
0.68466,0.54565,0.53485,0.56589,0.0032047,0.33911,0.79266,0.0018619,0.0045475
0.68546,0.54568,0.53482,0.56589,0.0032079,0.34174,0.79003,0.001857,0.0045587
0.68627,0.54571,0.53479,0.56589,0.003211,0.34438,0.78739,0.0018521,0.0045699
0.68707,0.54573,0.53476,0.56588,0.0032142,0.34702,0.78475,0.0018472,0.0045812
0.68788,0.54576,0.53474,0.56588,0.0032173,0.34966,0.7821,0.0018422,0.0045925
0.68869,0.54579,0.53471,0.56588,0.0032204,0.35231,0.77945,0.0018372,0.0046037
0.68949,0.54581,0.53468,0.56588,0.0032235,0.35497,0.77679,0.0018321,0.004615
0.6903,0.54584,0.53465,0.56588,0.0032266,0.35763,0.77412,0.001827,0.0046262
0.6911,0.54587,0.53462,0.56588,0.0032297,0.3603,0.77145,0.0018219,0.0046375
0.69191,0.5459,0.53459,0.56588,0.0032327,0.36297,0.76878,0.0018168,0.0046487
0.69271,0.54592,0.53456,0.56587,0.0032358,0.36565,0.7661,0.0018116,0.00466
0.69352,0.54595,0.53453,0.56587,0.0032388,0.36834,0.76341,0.0018063,0.0046713
0.69432,0.54598,0.5345,0.56587,0.0032418,0.37103,0.76072,0.0018011,0.0046825
0.69513,0.546,0.53447,0.56587,0.0032448,0.37372,0.75802,0.0017958,0.0046938
0.69593,0.54603,0.53444,0.56587,0.0032477,0.37642,0.75532,0.0017905,0.004705
0.69674,0.54606,0.53441,0.56587,0.0032507,0.37912,0.75262,0.0017851,0.0047163
0.69755,0.54608,0.53438,0.56587,0.0032536,0.38183,0.7499,0.0017797,0.0047276
0.69835,0.54611,0.53435,0.56587,0.0032565,0.38454,0.74719,0.0017743,0.0047388
0.69916,0.54614,0.53432,0.56586,0.0032594,0.38726,0.74447,0.0017688,0.0047501
0.69996,0.54616,0.53429,0.56586,0.0032623,0.38998,0.74175,0.0017633,0.0047613
0.70077,0.54619,0.53426,0.56586,0.0032652,0.39271,0.73902,0.0017578,0.0047726
0.70157,0.54622,0.53423,0.56586,0.003268,0.39544,0.73628,0.0017522,0.0047838
0.70238,0.54624,0.5342,0.56586,0.0032709,0.39818,0.73355,0.0017466,0.0047951
0.70318,0.54627,0.53417,0.56586,0.0032737,0.40092,0.7308,0.001741,0.0048063
0.70399,0.5463,0.53414,0.56586,0.0032765,0.40366,0.72806,0.0017354,0.0048176
0.7048,0.54632,0.53411,0.56586,0.0032792,0.40641,0.72531,0.0017297,0.0048288
0.7056,0.54635,0.53408,0.56586,0.003282,0.40916,0.72255,0.001724,0.0048401
0.70641,0.54637,0.53404,0.56586,0.0032848,0.41192,0.71979,0.0017182,0.0048513
0.70721,0.5464,0.53401,0.56585,0.0032875,0.41468,0.71703,0.0017124,0.0048625
0.70802,0.54643,0.53398,0.56585,0.0032902,0.41744,0.71427,0.0017066,0.0048738
0.70882,0.54645,0.53395,0.56585,0.0032929,0.42021,0.7115,0.0017008,0.004885
0.70963,0.54648,0.53392,0.56585,0.0032956,0.42298,0.70872,0.0016949,0.0048962
0.71043,0.5465,0.53388,0.56585,0.0032982,0.42576,0.70594,0.001689,0.0049074
0.71124,0.54653,0.53385,0.56585,0.0033009,0.42854,0.70316,0.0016831,0.0049186
0.71204,0.54656,0.53382,0.56585,0.0033035,0.43132,0.70038,0.0016771,0.0049299
0.71285,0.54658,0.53379,0.56585,0.0033061,0.4341,0.69759,0.0016712,0.0049411
0.71366,0.54661,0.53375,0.56585,0.0033087,0.43689,0.6948,0.0016651,0.0049523
0.71446,0.54663,0.53372,0.56585,0.0033113,0.43969,0.69201,0.0016591,0.0049634
0.71527,0.54666,0.53369,0.56585,0.0033138,0.44248,0.68921,0.001653,0.0049746
0.71607,0.54668,0.53365,0.56584,0.0033164,0.44528,0.68641,0.0016469,0.0049858
0.71688,0.54671,0.53362,0.56584,0.0033189,0.44808,0.6836,0.0016408,0.004997
0.71768,0.54673,0.53359,0.56584,0.0033214,0.45089,0.6808,0.0016347,0.0050082
0.71849,0.54676,0.53355,0.56584,0.0033239,0.4537,0.67799,0.0016285,0.0050193
0.71929,0.54678,0.53352,0.56584,0.0033264,0.45651,0.67517,0.0016223,0.0050305
0.7201,0.54681,0.53349,0.56584,0.0033288,0.45932,0.67236,0.0016161,0.0050416
0.7209,0.54683,0.53345,0.56584,0.0033313,0.46214,0.66954,0.0016098,0.0050527
0.72171,0.54686,0.53342,0.56584,0.0033337,0.46496,0.66672,0.0016035,0.0050639
0.72252,0.54688,0.53338,0.56584,0.0033361,0.46778,0.6639,0.0015972,0.005075
0.72332,0.54691,0.53335,0.56584,0.0033385,0.47061,0.66107,0.0015909,0.0050861
0.72413,0.54693,0.53331,0.56584,0.0033409,0.47343,0.65824,0.0015845,0.0050972
0.72493,0.54696,0.53328,0.56584,0.0033432,0.47626,0.65541,0.0015781,0.0051083
0.72574,0.54698,0.53324,0.56584,0.0033456,0.47909,0.65258,0.0015717,0.0051194
0.72654,0.54701,0.53321,0.56584,0.0033479,0.48193,0.64974,0.0015653,0.0051305
0.72735,0.54703,0.53317,0.56584,0.0033502,0.48477,0.64691,0.0015589,0.0051415
0.72815,0.54706,0.53314,0.56584,0.0033525,0.4876,0.64407,0.0015524,0.0051526
0.72896,0.54708,0.5331,0.56583,0.0033548,0.49044,0.64123,0.0015459,0.0051636
0.72976,0.5471,0.53307,0.56583,0.003357,0.49329,0.63838,0.0015394,0.0051747
0.73057,0.54713,0.53303,0.56583,0.0033593,0.49613,0.63554,0.0015328,0.0051857
0.73138,0.54715,0.533,0.56583,0.0033615,0.49898,0.63269,0.0015263,0.0051967
0.73218,0.54718,0.53296,0.56583,0.0033637,0.50182,0.62984,0.0015197,0.0052077
0.73299,0.5472,0.53293,0.56583,0.0033659,0.50467,0.62699,0.0015131,0.0052187
0.73379,0.54722,0.53289,0.56583,0.0033681,0.50752,0.62414,0.0015064,0.0052297
0.7346,0.54725,0.53285,0.56583,0.0033702,0.51038,0.62129,0.0014998,0.0052407
0.7354,0.54727,0.53282,0.56583,0.0033724,0.51323,0.61843,0.0014931,0.0052516
0.73621,0.54729,0.53278,0.56583,0.0033745,0.51609,0.61558,0.0014864,0.0052626
0.73701,0.54732,0.53274,0.56583,0.0033766,0.51894,0.61272,0.0014797,0.0052735
0.73782,0.54734,0.53271,0.56583,0.0033787,0.5218,0.60986,0.001473,0.0052844
0.73863,0.54736,0.53267,0.56583,0.0033808,0.52466,0.607,0.0014662,0.0052953
0.73943,0.54738,0.53263,0.56583,0.0033828,0.52752,0.60414,0.0014595,0.0053062
0.74024,0.54741,0.53259,0.56583,0.0033849,0.53038,0.60128,0.0014527,0.0053171
0.74104,0.54743,0.53256,0.56583,0.0033869,0.53324,0.59842,0.0014459,0.0053279
0.74185,0.54745,0.53252,0.56583,0.0033889,0.5361,0.59555,0.0014391,0.0053388
0.74265,0.54748,0.53248,0.56583,0.0033909,0.53897,0.59269,0.0014322,0.0053496
0.74346,0.5475,0.53244,0.56583,0.0033929,0.54183,0.58983,0.0014254,0.0053604
0.74426,0.54752,0.53241,0.56583,0.0033949,0.5447,0.58696,0.0014185,0.0053712
0.74507,0.54754,0.53237,0.56583,0.0033968,0.54756,0.5841,0.0014116,0.005382
0.74587,0.54756,0.53233,0.56583,0.0033987,0.55043,0.58123,0.0014047,0.0053928
0.74668,0.54759,0.53229,0.56583,0.0034007,0.55329,0.57836,0.0013978,0.0054036
0.74749,0.54761,0.53225,0.56583,0.0034026,0.55616,0.5755,0.0013908,0.0054143
0.74829,0.54763,0.53222,0.56583,0.0034044,0.55903,0.57263,0.0013839,0.005425
0.7491,0.54765,0.53218,0.56583,0.0034063,0.56189,0.56976,0.0013769,0.0054357
0.7499,0.54767,0.53214,0.56583,0.0034082,0.56476,0.56689,0.0013699,0.0054464
0.75071,0.54769,0.5321,0.56583,0.00341,0.56763,0.56403,0.0013629,0.0054571
0.75151,0.54771,0.53206,0.56583,0.0034118,0.5705,0.56116,0.0013559,0.0054677
0.75232,0.54774,0.53202,0.56583,0.0034136,0.57336,0.55829,0.0013489,0.0054784
0.75312,0.54776,0.53198,0.56583,0.0034154,0.57623,0.55543,0.0013419,0.005489
0.75393,0.54778,0.53194,0.56583,0.0034172,0.5791,0.55256,0.0013348,0.0054996
0.75473,0.5478,0.5319,0.56583,0.003419,0.58196,0.54969,0.0013278,0.0055102
0.75554,0.54782,0.53186,0.56583,0.0034207,0.58483,0.54683,0.0013207,0.0055207
0.75635,0.54784,0.53183,0.56583,0.0034224,0.5877,0.54396,0.0013136,0.0055313
0.75715,0.54786,0.53179,0.56583,0.0034241,0.59056,0.5411,0.0013065,0.0055418
0.75796,0.54788,0.53175,0.56583,0.0034258,0.59342,0.53823,0.0012994,0.0055523
0.75876,0.5479,0.53171,0.56583,0.0034275,0.59629,0.53537,0.0012923,0.0055627
0.75957,0.54792,0.53167,0.56583,0.0034292,0.59915,0.53251,0.0012852,0.0055732
0.76037,0.54794,0.53163,0.56583,0.0034308,0.60201,0.52965,0.001278,0.0055836
0.76118,0.54796,0.53158,0.56583,0.0034325,0.60487,0.52679,0.0012709,0.0055941
0.76198,0.54798,0.53154,0.56583,0.0034341,0.60773,0.52393,0.0012637,0.0056045
0.76279,0.548,0.5315,0.56583,0.0034357,0.61059,0.52107,0.0012566,0.0056148
0.7636,0.54802,0.53146,0.56583,0.0034373,0.61345,0.51821,0.0012494,0.0056252
0.7644,0.54804,0.53142,0.56583,0.0034389,0.61631,0.51535,0.0012422,0.0056355
0.76521,0.54805,0.53138,0.56583,0.0034404,0.61916,0.5125,0.0012351,0.0056458
0.76601,0.54807,0.53134,0.56583,0.003442,0.62202,0.50964,0.0012279,0.0056561
0.76682,0.54809,0.5313,0.56583,0.0034435,0.62487,0.50679,0.0012207,0.0056663
0.76762,0.54811,0.53126,0.56583,0.003445,0.62772,0.50394,0.0012135,0.0056766
0.76843,0.54813,0.53122,0.56583,0.0034465,0.63057,0.50109,0.0012063,0.0056868
0.76923,0.54815,0.53118,0.56583,0.003448,0.63342,0.49825,0.001199,0.005697
0.77004,0.54816,0.53113,0.56583,0.0034495,0.63627,0.4954,0.0011918,0.0057071
0.77084,0.54818,0.53109,0.56583,0.0034509,0.63911,0.49256,0.0011846,0.0057173
0.77165,0.5482,0.53105,0.56583,0.0034524,0.64195,0.48972,0.0011774,0.0057274
0.77246,0.54822,0.53101,0.56584,0.0034538,0.64479,0.48688,0.0011701,0.0057375
0.77326,0.54823,0.53097,0.56584,0.0034552,0.64763,0.48404,0.0011629,0.0057475
0.77407,0.54825,0.53092,0.56584,0.0034566,0.65047,0.4812,0.0011557,0.0057576
0.77487,0.54827,0.53088,0.56584,0.003458,0.6533,0.47837,0.0011484,0.0057676
0.77568,0.54829,0.53084,0.56584,0.0034594,0.65614,0.47554,0.0011412,0.0057776
0.77648,0.5483,0.5308,0.56584,0.0034607,0.65897,0.47271,0.001134,0.0057875
0.77729,0.54832,0.53075,0.56584,0.0034621,0.66179,0.46988,0.0011267,0.0057974
0.77809,0.54834,0.53071,0.56584,0.0034634,0.66462,0.46706,0.0011195,0.0058073
0.7789,0.54835,0.53067,0.56584,0.0034647,0.66744,0.46424,0.0011122,0.0058172
0.7797,0.54837,0.53063,0.56584,0.003466,0.67026,0.46142,0.001105,0.0058271
0.78051,0.54838,0.53058,0.56584,0.0034673,0.67308,0.4586,0.0010978,0.0058369
0.78132,0.5484,0.53054,0.56584,0.0034686,0.6759,0.45579,0.0010905,0.0058467
0.78212,0.54842,0.5305,0.56584,0.0034699,0.67871,0.45298,0.0010833,0.0058564
0.78293,0.54843,0.53045,0.56584,0.0034711,0.68152,0.45017,0.001076,0.0058662
0.78373,0.54845,0.53041,0.56584,0.0034723,0.68432,0.44737,0.0010688,0.0058759
0.78454,0.54846,0.53037,0.56584,0.0034736,0.68713,0.44456,0.0010616,0.0058855
0.78534,0.54848,0.53032,0.56585,0.0034748,0.68993,0.44177,0.0010543,0.0058952
0.78615,0.54849,0.53028,0.56585,0.0034759,0.69272,0.43897,0.0010471,0.0059048
0.78695,0.54851,0.53024,0.56585,0.0034771,0.69552,0.43618,0.0010399,0.0059144
0.78776,0.54852,0.53019,0.56585,0.0034783,0.69831,0.43339,0.0010327,0.0059239
0.78856,0.54854,0.53015,0.56585,0.0034794,0.70109,0.4306,0.0010255,0.0059334
0.78937,0.54855,0.53011,0.56585,0.0034806,0.70388,0.42782,0.0010183,0.0059429
0.79018,0.54856,0.53006,0.56585,0.0034817,0.70666,0.42504,0.0010111,0.0059524
0.79098,0.54858,0.53002,0.56585,0.0034828,0.70943,0.42227,0.0010039,0.0059618
0.79179,0.54859,0.52997,0.56585,0.0034839,0.71221,0.4195,0.00099667,0.0059712
0.79259,0.5486,0.52993,0.56585,0.003485,0.71497,0.41673,0.00098949,0.0059805
0.7934,0.54862,0.52988,0.56585,0.0034861,0.71774,0.41397,0.00098231,0.0059899
0.7942,0.54863,0.52984,0.56586,0.0034871,0.7205,0.41121,0.00097515,0.0059991
0.79501,0.54864,0.52979,0.56586,0.0034882,0.72326,0.40845,0.00096799,0.0060084
0.79581,0.54866,0.52975,0.56586,0.0034892,0.72601,0.4057,0.00096084,0.0060176
0.79662,0.54867,0.52971,0.56586,0.0034903,0.72876,0.40296,0.0009537,0.0060268
0.79743,0.54868,0.52966,0.56586,0.0034913,0.73151,0.40021,0.00094657,0.006036
0.79823,0.54869,0.52962,0.56586,0.0034923,0.73425,0.39747,0.00093946,0.0060451
0.79904,0.54871,0.52957,0.56586,0.0034933,0.73698,0.39474,0.00093235,0.0060542
0.79984,0.54872,0.52952,0.56586,0.0034942,0.73972,0.39201,0.00092525,0.0060632
0.80065,0.54873,0.52948,0.56586,0.0034952,0.74244,0.38928,0.00091817,0.0060722
0.80145,0.54874,0.52943,0.56587,0.0034961,0.74517,0.38656,0.00091109,0.0060812
0.80226,0.54875,0.52939,0.56587,0.0034971,0.74789,0.38385,0.00090403,0.0060901
0.80306,0.54876,0.52934,0.56587,0.003498,0.7506,0.38113,0.00089698,0.006099
0.80387,0.54877,0.5293,0.56587,0.0034989,0.75331,0.37843,0.00088995,0.0061079
0.80467,0.54878,0.52925,0.56587,0.0034998,0.75601,0.37573,0.00088293,0.0061167
0.80548,0.54879,0.52921,0.56587,0.0035007,0.75871,0.37303,0.00087592,0.0061255
0.80629,0.5488,0.52916,0.56587,0.0035016,0.76141,0.37034,0.00086893,0.0061343
0.80709,0.54881,0.52911,0.56587,0.0035025,0.7641,0.36765,0.00086196,0.006143
0.8079,0.54882,0.52907,0.56587,0.0035033,0.76678,0.36497,0.000855,0.0061517
0.8087,0.54883,0.52902,0.56588,0.0035042,0.76946,0.36229,0.00084806,0.0061603
0.80951,0.54884,0.52898,0.56588,0.003505,0.77214,0.35962,0.00084113,0.0061689
0.81031,0.54885,0.52893,0.56588,0.0035058,0.77481,0.35695,0.00083422,0.0061775
0.81112,0.54886,0.52888,0.56588,0.0035067,0.77747,0.35429,0.00082733,0.006186
0.81192,0.54887,0.52884,0.56588,0.0035075,0.78013,0.35163,0.00082045,0.0061945
0.81273,0.54888,0.52879,0.56588,0.0035082,0.78278,0.34898,0.0008136,0.0062029
0.81353,0.54889,0.52874,0.56588,0.003509,0.78543,0.34634,0.00080676,0.0062113
0.81434,0.5489,0.5287,0.56589,0.0035098,0.78807,0.3437,0.00079995,0.0062196
0.81515,0.5489,0.52865,0.56589,0.0035106,0.79071,0.34107,0.00079315,0.006228
0.81595,0.54891,0.5286,0.56589,0.0035113,0.79334,0.33844,0.00078638,0.0062362
0.81676,0.54892,0.52856,0.56589,0.003512,0.79596,0.33582,0.00077962,0.0062445
0.81756,0.54893,0.52851,0.56589,0.0035128,0.79858,0.3332,0.00077289,0.0062527
0.81837,0.54894,0.52846,0.56589,0.0035135,0.80119,0.33059,0.00076618,0.0062608
0.81917,0.54894,0.52842,0.56589,0.0035142,0.8038,0.32799,0.00075949,0.0062689
0.81998,0.54895,0.52837,0.5659,0.0035149,0.8064,0.32539,0.00075282,0.006277
0.82078,0.54896,0.52832,0.5659,0.0035156,0.809,0.3228,0.00074618,0.006285
0.82159,0.54896,0.52827,0.5659,0.0035163,0.81158,0.32021,0.00073956,0.006293
0.8224,0.54897,0.52823,0.5659,0.0035169,0.81417,0.31764,0.00073297,0.0063009
0.8232,0.54897,0.52818,0.5659,0.0035176,0.81674,0.31506,0.0007264,0.0063088
0.82401,0.54898,0.52813,0.5659,0.0035182,0.81931,0.3125,0.00071985,0.0063166
0.82481,0.54899,0.52808,0.56591,0.0035189,0.82187,0.30994,0.00071334,0.0063244
0.82562,0.54899,0.52804,0.56591,0.0035195,0.82443,0.30738,0.00070684,0.0063322
0.82642,0.549,0.52799,0.56591,0.0035201,0.82698,0.30484,0.00070038,0.0063399
0.82723,0.549,0.52794,0.56591,0.0035207,0.82952,0.3023,0.00069394,0.0063475
0.82803,0.54901,0.52789,0.56591,0.0035213,0.83206,0.29977,0.00068753,0.0063551
0.82884,0.54901,0.52785,0.56591,0.0035219,0.83459,0.29724,0.00068115,0.0063627
0.82964,0.54902,0.5278,0.56592,0.0035225,0.83711,0.29472,0.0006748,0.0063702
0.83045,0.54902,0.52775,0.56592,0.0035231,0.83963,0.29221,0.00066847,0.0063777
0.83126,0.54902,0.5277,0.56592,0.0035237,0.84214,0.2897,0.00066218,0.0063851
0.83206,0.54903,0.52765,0.56592,0.0035242,0.84464,0.2872,0.00065592,0.0063925
0.83287,0.54903,0.52761,0.56592,0.0035248,0.84713,0.28471,0.00064968,0.0063998
0.83367,0.54903,0.52756,0.56592,0.0035253,0.84962,0.28223,0.00064348,0.0064071
0.83448,0.54904,0.52751,0.56593,0.0035258,0.8521,0.27975,0.00063731,0.0064144
0.83528,0.54904,0.52746,0.56593,0.0035264,0.85457,0.27728,0.00063118,0.0064215
0.83609,0.54904,0.52741,0.56593,0.0035269,0.85704,0.27482,0.00062507,0.0064287
0.83689,0.54905,0.52736,0.56593,0.0035274,0.8595,0.27237,0.000619,0.0064358
0.8377,0.54905,0.52732,0.56593,0.0035279,0.86195,0.26992,0.00061296,0.0064428
0.8385,0.54905,0.52727,0.56594,0.0035284,0.86439,0.26748,0.00060696,0.0064498
0.83931,0.54905,0.52722,0.56594,0.0035289,0.86682,0.26505,0.00060099,0.0064567
0.84012,0.54905,0.52717,0.56594,0.0035293,0.86925,0.26263,0.00059506,0.0064636
0.84092,0.54905,0.52712,0.56594,0.0035298,0.87167,0.26021,0.00058916,0.0064705
0.84173,0.54906,0.52707,0.56594,0.0035303,0.87408,0.2578,0.0005833,0.0064772
0.84253,0.54906,0.52702,0.56595,0.0035307,0.87649,0.2554,0.00057747,0.006484
0.84334,0.54906,0.52697,0.56595,0.0035312,0.87888,0.25301,0.00057168,0.0064907
0.84414,0.54906,0.52693,0.56595,0.0035316,0.88127,0.25063,0.00056593,0.0064973
0.84495,0.54906,0.52688,0.56595,0.003532,0.88365,0.24825,0.00056022,0.0065039
0.84575,0.54906,0.52683,0.56595,0.0035325,0.88602,0.24588,0.00055455,0.0065104
0.84656,0.54906,0.52678,0.56596,0.0035329,0.88839,0.24352,0.00054891,0.0065169
0.84736,0.54906,0.52673,0.56596,0.0035333,0.89074,0.24117,0.00054332,0.0065233
0.84817,0.54906,0.52668,0.56596,0.0035337,0.89309,0.23883,0.00053776,0.0065297
0.84898,0.54906,0.52663,0.56596,0.0035341,0.89543,0.23649,0.00053225,0.006536
0.84978,0.54905,0.52658,0.56596,0.0035345,0.89776,0.23417,0.00052678,0.0065422
0.85059,0.54905,0.52653,0.56597,0.0035349,0.90008,0.23185,0.00052135,0.0065485
0.85139,0.54905,0.52648,0.56597,0.0035353,0.9024,0.22954,0.00051596,0.0065546
0.8522,0.54905,0.52643,0.56597,0.0035357,0.9047,0.22724,0.00051061,0.0065607
0.853,0.54905,0.52638,0.56597,0.003536,0.907,0.22495,0.00050531,0.0065668
0.85381,0.54904,0.52634,0.56597,0.0035364,0.90928,0.22267,0.00050005,0.0065727
0.85461,0.54904,0.52629,0.56598,0.0035368,0.91156,0.22039,0.00049484,0.0065787
0.85542,0.54904,0.52624,0.56598,0.0035371,0.91383,0.21813,0.00048967,0.0065846
0.85623,0.54904,0.52619,0.56598,0.0035375,0.91609,0.21587,0.00048454,0.0065904
0.85703,0.54903,0.52614,0.56598,0.0035378,0.91835,0.21362,0.00047946,0.0065961
0.85784,0.54903,0.52609,0.56599,0.0035381,0.92059,0.21138,0.00047443,0.0066018
0.85864,0.54903,0.52604,0.56599,0.0035385,0.92282,0.20915,0.00046944,0.0066075
0.85945,0.54902,0.52599,0.56599,0.0035388,0.92505,0.20693,0.0004645,0.0066131
0.86025,0.54902,0.52594,0.56599,0.0035391,0.92726,0.20472,0.00045961,0.0066186
0.86106,0.54901,0.52589,0.566,0.0035394,0.92947,0.20252,0.00045477,0.0066241
0.86186,0.54901,0.52584,0.566,0.0035398,0.93167,0.20033,0.00044998,0.0066295
0.86267,0.549,0.52579,0.566,0.0035401,0.93385,0.19815,0.00044523,0.0066349
0.86347,0.549,0.52574,0.566,0.0035404,0.93603,0.19597,0.00044053,0.0066402
0.86428,0.54899,0.52569,0.566,0.0035407,0.9382,0.19381,0.00043589,0.0066454
0.86509,0.54899,0.52564,0.56601,0.003541,0.94036,0.19165,0.00043129,0.0066506
0.86589,0.54898,0.52559,0.56601,0.0035413,0.94251,0.18951,0.00042675,0.0066558
0.8667,0.54898,0.52554,0.56601,0.0035415,0.94465,0.18737,0.00042226,0.0066608
0.8675,0.54897,0.52549,0.56601,0.0035418,0.94678,0.18525,0.00041782,0.0066658
0.86831,0.54896,0.52544,0.56602,0.0035421,0.9489,0.18313,0.00041343,0.0066708
0.86911,0.54896,0.52539,0.56602,0.0035424,0.95101,0.18103,0.0004091,0.0066757
0.86992,0.54895,0.52534,0.56602,0.0035427,0.95311,0.17893,0.00040482,0.0066805
0.87072,0.54894,0.52529,0.56602,0.0035429,0.9552,0.17684,0.0004006,0.0066853
0.87153,0.54893,0.52524,0.56603,0.0035432,0.95729,0.17477,0.00039643,0.00669
0.87233,0.54893,0.52519,0.56603,0.0035435,0.95936,0.1727,0.00039231,0.0066946
0.87314,0.54892,0.52514,0.56603,0.0035437,0.96142,0.17065,0.00038825,0.0066992
0.87395,0.54891,0.52509,0.56603,0.003544,0.96347,0.1686,0.00038425,0.0067037
0.87475,0.5489,0.52504,0.56604,0.0035442,0.96551,0.16656,0.0003803,0.0067082
0.87556,0.54889,0.52499,0.56604,0.0035445,0.96754,0.16454,0.00037641,0.0067126
0.87636,0.54888,0.52494,0.56604,0.0035448,0.96956,0.16252,0.00037258,0.0067169
0.87717,0.54887,0.52489,0.56604,0.003545,0.97157,0.16052,0.0003688,0.0067212
0.87797,0.54886,0.52484,0.56605,0.0035452,0.97357,0.15852,0.00036509,0.0067254
0.87878,0.54885,0.52479,0.56605,0.0035455,0.97556,0.15654,0.00036143,0.0067296
0.87958,0.54884,0.52474,0.56605,0.0035457,0.97754,0.15457,0.00035784,0.0067336
0.88039,0.54883,0.52469,0.56605,0.003546,0.97951,0.1526,0.0003543,0.0067377
0.8812,0.54882,0.52464,0.56606,0.0035462,0.98146,0.15065,0.00035083,0.0067416
0.882,0.54881,0.52459,0.56606,0.0035465,0.98341,0.14871,0.00034741,0.0067455
0.88281,0.5488,0.52454,0.56606,0.0035467,0.98535,0.14678,0.00034406,0.0067493
0.88361,0.54879,0.52449,0.56607,0.0035469,0.98727,0.14486,0.00034077,0.0067531
0.88442,0.54878,0.52444,0.56607,0.0035472,0.98919,0.14295,0.00033754,0.0067568
0.88522,0.54877,0.52439,0.56607,0.0035474,0.99109,0.14105,0.00033438,0.0067604
0.88603,0.54876,0.52433,0.56607,0.0035476,0.99299,0.13916,0.00033128,0.006764
0.88683,0.54874,0.52428,0.56608,0.0035479,0.99487,0.13729,0.00032824,0.0067675
0.88764,0.54873,0.52423,0.56608,0.0035481,0.99674,0.13542,0.00032527,0.0067709
0.88844,0.54872,0.52418,0.56608,0.0035483,0.9986,0.13357,0.00032236,0.0067743
0.88925,0.54871,0.52413,0.56608,0.0035486,1.0004,0.13172,0.00031952,0.0067776
0.89006,0.54869,0.52408,0.56609,0.0035488,1.0023,0.12989,0.00031674,0.0067808
0.89086,0.54868,0.52403,0.56609,0.003549,1.0041,0.12807,0.00031404,0.006784
0.89167,0.54867,0.52398,0.56609,0.0035492,1.0059,0.12626,0.00031139,0.0067871
0.89247,0.54865,0.52393,0.5661,0.0035495,1.0077,0.12446,0.00030882,0.0067901
0.89328,0.54864,0.52388,0.5661,0.0035497,1.0095,0.12267,0.00030631,0.0067931
0.89408,0.54862,0.52383,0.5661,0.0035499,1.0113,0.1209,0.00030388,0.006796
0.89489,0.54861,0.52378,0.5661,0.0035502,1.0131,0.11913,0.00030151,0.0067988
0.89569,0.54859,0.52373,0.56611,0.0035504,1.0148,0.11738,0.00029921,0.0068016
0.8965,0.54858,0.52368,0.56611,0.0035506,1.0166,0.11564,0.00029698,0.0068043
0.8973,0.54856,0.52363,0.56611,0.0035509,1.0183,0.11391,0.00029482,0.0068069
0.89811,0.54855,0.52358,0.56612,0.0035511,1.02,0.11219,0.00029273,0.0068095
0.89892,0.54853,0.52353,0.56612,0.0035513,1.0218,0.11048,0.00029071,0.006812
0.89972,0.54851,0.52348,0.56612,0.0035516,1.0235,0.10878,0.00028877,0.0068144
0.90053,0.5485,0.52343,0.56612,0.0035518,1.0251,0.1071,0.0002869,0.0068167
0.90133,0.54848,0.52338,0.56613,0.0035521,1.0268,0.10543,0.0002851,0.006819
0.90214,0.54846,0.52333,0.56613,0.0035523,1.0285,0.10377,0.00028337,0.0068212
0.90294,0.54845,0.52328,0.56613,0.0035525,1.0301,0.10212,0.00028172,0.0068234
0.90375,0.54843,0.52323,0.56614,0.0035528,1.0318,0.10049,0.00028014,0.0068255
0.90455,0.54841,0.52318,0.56614,0.003553,1.0334,0.098861,0.00027864,0.0068275
0.90536,0.54839,0.52313,0.56614,0.0035533,1.035,0.097248,0.00027721,0.0068294
0.90617,0.54838,0.52308,0.56615,0.0035536,1.0366,0.095648,0.00027585,0.0068312
0.90697,0.54836,0.52303,0.56615,0.0035538,1.0382,0.09406,0.00027458,0.006833
0.90778,0.54834,0.52298,0.56615,0.0035541,1.0398,0.092484,0.00027338,0.0068348
0.90858,0.54832,0.52292,0.56615,0.0035543,1.0414,0.09092,0.00027225,0.0068364
0.90939,0.5483,0.52287,0.56616,0.0035546,1.0429,0.089368,0.00027121,0.006838
0.91019,0.54828,0.52282,0.56616,0.0035549,1.0445,0.087829,0.00027024,0.0068395
0.911,0.54826,0.52277,0.56616,0.0035551,1.046,0.086301,0.00026935,0.0068409
0.9118,0.54824,0.52272,0.56617,0.0035554,1.0475,0.084786,0.00026854,0.0068423
0.91261,0.54822,0.52267,0.56617,0.0035557,1.0491,0.083284,0.0002678,0.0068436
0.91341,0.5482,0.52262,0.56617,0.003556,1.0506,0.081793,0.00026715,0.0068448
0.91422,0.54818,0.52257,0.56618,0.0035563,1.052,0.080316,0.00026658,0.0068459
0.91503,0.54816,0.52252,0.56618,0.0035565,1.0535,0.07885,0.00026609,0.006847
0.91583,0.54814,0.52247,0.56618,0.0035568,1.055,0.077397,0.00026568,0.006848
0.91664,0.54812,0.52242,0.56619,0.0035571,1.0564,0.075957,0.00026535,0.0068489
0.91744,0.5481,0.52237,0.56619,0.0035574,1.0578,0.074529,0.0002651,0.0068498
0.91825,0.54807,0.52232,0.56619,0.0035577,1.0593,0.073114,0.00026494,0.0068506
0.91905,0.54805,0.52227,0.5662,0.0035581,1.0607,0.071711,0.00026486,0.0068513
0.91986,0.54803,0.52222,0.5662,0.0035584,1.0621,0.070321,0.00026486,0.0068519
0.92066,0.54801,0.52217,0.5662,0.0035587,1.0635,0.068944,0.00026495,0.0068524
0.92147,0.54798,0.52212,0.5662,0.003559,1.0648,0.06758,0.00026512,0.0068529
0.92227,0.54796,0.52207,0.56621,0.0035594,1.0662,0.066228,0.00026537,0.0068533
0.92308,0.54794,0.52202,0.56621,0.0035597,1.0675,0.064889,0.00026571,0.0068537
0.92389,0.54791,0.52197,0.56621,0.00356,1.0689,0.063563,0.00026614,0.0068539
0.92469,0.54789,0.52192,0.56622,0.0035604,1.0702,0.06225,0.00026665,0.0068541
0.9255,0.54786,0.52187,0.56622,0.0035607,1.0715,0.06095,0.00026725,0.0068542
0.9263,0.54784,0.52182,0.56622,0.0035611,1.0728,0.059662,0.00026793,0.0068543
0.92711,0.54782,0.52178,0.56623,0.0035615,1.0741,0.058388,0.0002687,0.0068542
0.92791,0.54779,0.52173,0.56623,0.0035618,1.0753,0.057127,0.00026956,0.0068541
0.92872,0.54777,0.52168,0.56623,0.0035622,1.0766,0.055879,0.00027051,0.0068539
0.92952,0.54774,0.52163,0.56624,0.0035626,1.0778,0.054644,0.00027155,0.0068537
0.93033,0.54771,0.52158,0.56624,0.003563,1.0791,0.053422,0.00027267,0.0068533
0.93113,0.54769,0.52153,0.56624,0.0035634,1.0803,0.052213,0.00027388,0.0068529
0.93194,0.54766,0.52148,0.56625,0.0035638,1.0815,0.051017,0.00027519,0.0068524
0.93275,0.54764,0.52143,0.56625,0.0035642,1.0827,0.049835,0.00027658,0.0068518
0.93355,0.54761,0.52138,0.56625,0.0035646,1.0838,0.048665,0.00027807,0.0068512
0.93436,0.54758,0.52133,0.56626,0.0035651,1.085,0.047509,0.00027964,0.0068505
0.93516,0.54755,0.52128,0.56626,0.0035655,1.0862,0.046367,0.00028131,0.0068497
0.93597,0.54753,0.52123,0.56626,0.0035659,1.0873,0.045237,0.00028307,0.0068488
0.93677,0.5475,0.52118,0.56627,0.0035664,1.0884,0.044121,0.00028492,0.0068479
0.93758,0.54747,0.52113,0.56627,0.0035668,1.0895,0.043018,0.00028686,0.0068468
0.93838,0.54744,0.52108,0.56627,0.0035673,1.0906,0.041929,0.0002889,0.0068457
0.93919,0.54741,0.52103,0.56628,0.0035678,1.0917,0.040853,0.00029103,0.0068445
0.94,0.54739,0.52099,0.56628,0.0035683,1.0928,0.039791,0.00029326,0.0068433
0.9408,0.54736,0.52094,0.56628,0.0035688,1.0938,0.038742,0.00029557,0.0068419
0.94161,0.54733,0.52089,0.56629,0.0035693,1.0949,0.037707,0.00029799,0.0068405
0.94241,0.5473,0.52084,0.56629,0.0035698,1.0959,0.036685,0.0003005,0.006839
0.94322,0.54727,0.52079,0.56629,0.0035703,1.0969,0.035677,0.0003031,0.0068375
0.94402,0.54724,0.52074,0.5663,0.0035708,1.0979,0.034682,0.0003058,0.0068358
0.94483,0.54721,0.52069,0.5663,0.0035713,1.0989,0.033701,0.00030859,0.0068341
0.94563,0.54718,0.52064,0.5663,0.0035719,1.0999,0.032734,0.00031149,0.0068323
0.94644,0.54715,0.52059,0.56631,0.0035725,1.1008,0.03178,0.00031448,0.0068304
0.94724,0.54712,0.52055,0.56631,0.003573,1.1018,0.03084,0.00031756,0.0068285
0.94805,0.54709,0.5205,0.56631,0.0035736,1.1027,0.029914,0.00032075,0.0068264
0.94886,0.54705,0.52045,0.56632,0.0035742,1.1036,0.029002,0.00032403,0.0068243
0.94966,0.54702,0.5204,0.56632,0.0035748,1.1045,0.028103,0.00032741,0.0068221
0.95047,0.54699,0.52035,0.56632,0.0035754,1.1054,0.027218,0.00033089,0.0068199
0.95127,0.54696,0.5203,0.56633,0.003576,1.1063,0.026347,0.00033447,0.0068175
0.95208,0.54693,0.52026,0.56633,0.0035766,1.1072,0.02549,0.00033814,0.0068151
0.95288,0.54689,0.52021,0.56634,0.0035773,1.108,0.024646,0.00034192,0.0068126
0.95369,0.54686,0.52016,0.56634,0.0035779,1.1089,0.023817,0.0003458,0.00681
0.95449,0.54683,0.52011,0.56634,0.0035786,1.1097,0.023001,0.00034978,0.0068073
0.9553,0.54679,0.52006,0.56635,0.0035792,1.1105,0.022199,0.00035386,0.0068046
0.9561,0.54676,0.52001,0.56635,0.0035799,1.1113,0.021411,0.00035804,0.0068018
0.95691,0.54673,0.51997,0.56635,0.0035806,1.1121,0.020638,0.00036232,0.0067989
0.95772,0.54669,0.51992,0.56636,0.0035813,1.1128,0.019878,0.00036671,0.0067959
0.95852,0.54666,0.51987,0.56636,0.003582,1.1136,0.019132,0.00037119,0.0067928
0.95933,0.54662,0.51982,0.56636,0.0035827,1.1143,0.0184,0.00037578,0.0067897
0.96013,0.54659,0.51978,0.56637,0.0035835,1.1151,0.017682,0.00038048,0.0067865
0.96094,0.54655,0.51973,0.56637,0.0035842,1.1158,0.016979,0.00038527,0.0067832
0.96174,0.54652,0.51968,0.56637,0.003585,1.1165,0.016289,0.00039017,0.0067798
0.96255,0.54648,0.51963,0.56638,0.0035858,1.1171,0.015613,0.00039517,0.0067764
0.96335,0.54645,0.51959,0.56638,0.0035866,1.1178,0.014952,0.00040028,0.0067728
0.96416,0.54641,0.51954,0.56638,0.0035874,1.1185,0.014305,0.0004055,0.0067692
0.96497,0.54637,0.51949,0.56639,0.0035882,1.1191,0.013671,0.00041081,0.0067655
0.96577,0.54634,0.51944,0.56639,0.003589,1.1197,0.013052,0.00041624,0.0067618
0.96658,0.5463,0.5194,0.56639,0.0035898,1.1203,0.012448,0.00042177,0.0067579
0.96738,0.54626,0.51935,0.5664,0.0035907,1.1209,0.011857,0.0004274,0.006754
0.96819,0.54623,0.5193,0.5664,0.0035916,1.1215,0.01128,0.00043314,0.00675
0.96899,0.54619,0.51926,0.56641,0.0035924,1.1221,0.010718,0.00043899,0.0067459
0.9698,0.54615,0.51921,0.56641,0.0035933,1.1226,0.01017,0.00044494,0.0067417
0.9706,0.54611,0.51916,0.56641,0.0035942,1.1232,0.0096366,0.00045101,0.0067375
0.97141,0.54608,0.51912,0.56642,0.0035952,1.1237,0.0091171,0.00045718,0.0067332
0.97221,0.54604,0.51907,0.56642,0.0035961,1.1242,0.008612,0.00046345,0.0067288
0.97302,0.546,0.51902,0.56642,0.0035971,1.1247,0.0081211,0.00046984,0.0067243
0.97383,0.54596,0.51898,0.56643,0.003598,1.1252,0.0076445,0.00047633,0.0067197
0.97463,0.54592,0.51893,0.56643,0.003599,1.1257,0.0071822,0.00048293,0.0067151
0.97544,0.54588,0.51888,0.56643,0.0036,1.1261,0.0067343,0.00048965,0.0067103
0.97624,0.54584,0.51884,0.56644,0.003601,1.1266,0.0063007,0.00049647,0.0067055
0.97705,0.5458,0.51879,0.56644,0.003602,1.127,0.0058814,0.0005034,0.0067007
0.97785,0.54576,0.51874,0.56644,0.0036031,1.1274,0.0054765,0.00051044,0.0066957
0.97866,0.54572,0.5187,0.56645,0.0036041,1.1278,0.005086,0.00051759,0.0066907
0.97946,0.54568,0.51865,0.56645,0.0036052,1.1282,0.0047098,0.00052485,0.0066855
0.98027,0.54564,0.51861,0.56646,0.0036063,1.1286,0.0043481,0.00053222,0.0066803
0.98107,0.5456,0.51856,0.56646,0.0036074,1.1289,0.0040007,0.0005397,0.0066751
0.98188,0.54556,0.51852,0.56646,0.0036085,1.1293,0.0036678,0.00054729,0.0066697
0.98269,0.54552,0.51847,0.56647,0.0036096,1.1296,0.0033493,0.000555,0.0066643
0.98349,0.54548,0.51842,0.56647,0.0036108,1.1299,0.0030452,0.00056281,0.0066587
0.9843,0.54543,0.51838,0.56647,0.0036119,1.1302,0.0027555,0.00057074,0.0066532
0.9851,0.54539,0.51833,0.56648,0.0036131,1.1305,0.0024803,0.00057878,0.0066475
0.98591,0.54535,0.51829,0.56648,0.0036143,1.1307,0.0022195,0.00058693,0.0066417
0.98671,0.54531,0.51824,0.56648,0.0036155,1.131,0.0019732,0.0005952,0.0066359
0.98752,0.54526,0.5182,0.56649,0.0036168,1.1312,0.0017413,0.00060358,0.00663
0.98832,0.54522,0.51815,0.56649,0.003618,1.1315,0.0015239,0.00061207,0.006624
0.98913,0.54518,0.51811,0.5665,0.0036193,1.1317,0.001321,0.00062067,0.0066179
0.98993,0.54513,0.51806,0.5665,0.0036206,1.1319,0.0011325,0.00062939,0.0066118
0.99074,0.54509,0.51802,0.5665,0.0036219,1.132,0.00095858,0.00063822,0.0066055
0.99155,0.54505,0.51797,0.56651,0.0036232,1.1322,0.0007991,0.00064717,0.0065992
0.99235,0.545,0.51793,0.56651,0.0036245,1.1324,0.00065411,0.00065623,0.0065928
0.99316,0.54496,0.51788,0.56651,0.0036259,1.1325,0.00052361,0.00066541,0.0065864
0.99396,0.54491,0.51784,0.56652,0.0036273,1.1326,0.00040762,0.0006747,0.0065798
0.99477,0.54487,0.5178,0.56652,0.0036286,1.1327,0.00030612,0.0006841,0.0065732
0.99557,0.54482,0.51775,0.56652,0.0036301,1.1328,0.00021913,0.00069362,0.0065665
0.99638,0.54478,0.51771,0.56653,0.0036315,1.1329,0.00014664,0.00070325,0.0065597
0.99718,0.54473,0.51766,0.56653,0.0036329,1.133,8.8663e-05,0.00071301,0.0065528
0.99799,0.54469,0.51762,0.56654,0.0036344,1.133,4.5193e-05,0.00072287,0.0065459
0.9988,0.54464,0.51758,0.56654,0.0036359,1.1331,1.6233e-05,0.00073285,0.0065389
0.9996,0.5446,0.51753,0.56654,0.0036374,1.1331,1.7832e-06,0.00074295,0.0065318
1.0004,0.54455,0.51749,0.56655,0.0036389,1.1331,1.8448e-06,0.00075317,0.0065246
1.0012,0.5445,0.51745,0.56655,0.0036404,1.1331,1.6418e-05,0.0007635,0.0065174
1.002,0.54446,0.5174,0.56655,0.003642,1.1331,4.5501e-05,0.00077395,0.00651
1.0028,0.54441,0.51736,0.56656,0.0036436,1.133,8.9095e-05,0.00078451,0.0065026
1.0036,0.54436,0.51732,0.56656,0.0036452,1.133,0.0001472,0.00079519,0.0064952
1.0044,0.54432,0.51727,0.56656,0.0036468,1.1329,0.00021981,0.00080599,0.0064876
1.0052,0.54427,0.51723,0.56657,0.0036484,1.1328,0.00030692,0.00081691,0.00648
1.006,0.54422,0.51719,0.56657,0.0036501,1.1327,0.00040854,0.00082794,0.0064722
1.0069,0.54417,0.51714,0.56657,0.0036518,1.1326,0.00052466,0.00083909,0.0064644
1.0077,0.54412,0.5171,0.56658,0.0036535,1.1325,0.00065528,0.00085036,0.0064566
1.0085,0.54408,0.51706,0.56658,0.0036552,1.1324,0.00080039,0.00086175,0.0064486
1.0093,0.54403,0.51702,0.56659,0.0036569,1.1322,0.00095999,0.00087326,0.0064406
1.0101,0.54398,0.51697,0.56659,0.0036587,1.132,0.0011341,0.00088488,0.0064325
1.0109,0.54393,0.51693,0.56659,0.0036605,1.1319,0.0013227,0.00089662,0.0064243
1.0117,0.54388,0.51689,0.5666,0.0036623,1.1317,0.0015257,0.00090848,0.0064161
1.0125,0.54383,0.51685,0.5666,0.0036641,1.1315,0.0017432,0.00092046,0.0064077
1.0133,0.54378,0.51681,0.5666,0.0036659,1.1312,0.0019752,0.00093256,0.0063993
1.0141,0.54373,0.51676,0.56661,0.0036678,1.131,0.0022217,0.00094478,0.0063908
1.0149,0.54368,0.51672,0.56661,0.0036697,1.1307,0.0024826,0.00095712,0.0063823
1.0157,0.54363,0.51668,0.56661,0.0036716,1.1305,0.0027579,0.00096957,0.0063737
1.0165,0.54358,0.51664,0.56662,0.0036735,1.1302,0.0030477,0.00098215,0.0063649
1.0173,0.54353,0.5166,0.56662,0.0036755,1.1299,0.0033519,0.00099484,0.0063562
1.0181,0.54348,0.51656,0.56663,0.0036775,1.1296,0.0036706,0.0010077,0.0063473
1.0189,0.54343,0.51651,0.56663,0.0036795,1.1293,0.0040036,0.0010206,0.0063384
1.0197,0.54338,0.51647,0.56663,0.0036815,1.1289,0.0043511,0.0010336,0.0063293
1.0205,0.54333,0.51643,0.56664,0.0036835,1.1286,0.004713,0.0010468,0.0063203
1.0213,0.54327,0.51639,0.56664,0.0036856,1.1282,0.0050892,0.0010601,0.0063111
1.0222,0.54322,0.51635,0.56664,0.0036877,1.1278,0.0054799,0.0010735,0.0063019
1.023,0.54317,0.51631,0.56665,0.0036898,1.1274,0.0058849,0.0010871,0.0062925
1.0238,0.54312,0.51627,0.56665,0.0036919,1.127,0.0063043,0.0011007,0.0062832
1.0246,0.54307,0.51623,0.56665,0.0036941,1.1266,0.006738,0.0011145,0.0062737
1.0254,0.54301,0.51619,0.56666,0.0036963,1.1261,0.0071861,0.0011284,0.0062642
1.0262,0.54296,0.51615,0.56666,0.0036985,1.1257,0.0076485,0.0011424,0.0062546
1.027,0.54291,0.51611,0.56667,0.0037007,1.1252,0.0081252,0.0011565,0.0062449
1.0278,0.54285,0.51607,0.56667,0.003703,1.1247,0.0086162,0.0011708,0.0062351
1.0286,0.5428,0.51603,0.56667,0.0037052,1.1242,0.0091215,0.0011852,0.0062253
1.0294,0.54275,0.51599,0.56668,0.0037075,1.1237,0.0096411,0.0011996,0.0062154
1.0302,0.54269,0.51595,0.56668,0.0037099,1.1232,0.010175,0.0012143,0.0062054
1.031,0.54264,0.51591,0.56668,0.0037122,1.1226,0.010723,0.001229,0.0061954
1.0318,0.54259,0.51587,0.56669,0.0037146,1.1221,0.011285,0.0012439,0.0061853
1.0326,0.54253,0.51583,0.56669,0.003717,1.1215,0.011862,0.0012588,0.0061751
1.0334,0.54248,0.51579,0.56669,0.0037194,1.1209,0.012453,0.0012739,0.0061648
1.0342,0.54242,0.51575,0.5667,0.0037218,1.1203,0.013058,0.0012892,0.0061545
1.035,0.54237,0.51571,0.5667,0.0037243,1.1197,0.013677,0.0013045,0.0061441
1.0358,0.54231,0.51568,0.5667,0.0037268,1.1191,0.01431,0.00132,0.0061336
1.0367,0.54226,0.51564,0.56671,0.0037293,1.1185,0.014957,0.0013356,0.0061231
1.0375,0.5422,0.5156,0.56671,0.0037319,1.1178,0.015619,0.0013513,0.0061125
1.0383,0.54215,0.51556,0.56671,0.0037344,1.1171,0.016295,0.0013671,0.0061018
1.0391,0.54209,0.51552,0.56672,0.003737,1.1165,0.016984,0.001383,0.006091
1.0399,0.54203,0.51548,0.56672,0.0037396,1.1158,0.017688,0.0013991,0.0060802
1.0407,0.54198,0.51545,0.56673,0.0037423,1.115,0.018406,0.0014153,0.0060693
1.0415,0.54192,0.51541,0.56673,0.003745,1.1143,0.019138,0.0014316,0.0060583
1.0423,0.54187,0.51537,0.56673,0.0037477,1.1136,0.019884,0.001448,0.0060473
1.0431,0.54181,0.51533,0.56674,0.0037504,1.1128,0.020644,0.0014646,0.0060362
1.0439,0.54175,0.5153,0.56674,0.0037531,1.1121,0.021418,0.0014812,0.006025
1.0447,0.5417,0.51526,0.56674,0.0037559,1.1113,0.022206,0.001498,0.0060138
1.0455,0.54164,0.51522,0.56675,0.0037587,1.1105,0.023008,0.001515,0.0060025
1.0463,0.54158,0.51518,0.56675,0.0037616,1.1097,0.023824,0.001532,0.0059911
1.0471,0.54152,0.51515,0.56675,0.0037644,1.1089,0.024653,0.0015491,0.0059797
1.0479,0.54147,0.51511,0.56676,0.0037673,1.108,0.025497,0.0015664,0.0059682
1.0487,0.54141,0.51507,0.56676,0.0037702,1.1072,0.026354,0.0015838,0.0059566
1.0495,0.54135,0.51504,0.56676,0.0037731,1.1063,0.027225,0.0016013,0.0059449
1.0503,0.54129,0.515,0.56677,0.0037761,1.1054,0.02811,0.001619,0.0059332
1.0512,0.54123,0.51496,0.56677,0.0037791,1.1045,0.029009,0.0016367,0.0059215
1.052,0.54118,0.51493,0.56677,0.0037821,1.1036,0.029922,0.0016546,0.0059096
1.0528,0.54112,0.51489,0.56678,0.0037852,1.1027,0.030848,0.0016726,0.0058977
1.0536,0.54106,0.51486,0.56678,0.0037882,1.1018,0.031788,0.0016907,0.0058857
1.0544,0.541,0.51482,0.56678,0.0037913,1.1008,0.032742,0.001709,0.0058737
1.0552,0.54094,0.51478,0.56679,0.0037945,1.0999,0.03371,0.0017273,0.0058616
1.056,0.54088,0.51475,0.56679,0.0037976,1.0989,0.034691,0.0017458,0.0058494
1.0568,0.54082,0.51471,0.56679,0.0038008,1.0979,0.035685,0.0017644,0.0058372
1.0576,0.54076,0.51468,0.5668,0.003804,1.0969,0.036694,0.0017831,0.0058249
1.0584,0.5407,0.51464,0.5668,0.0038073,1.0959,0.037716,0.001802,0.0058125
1.0592,0.54064,0.51461,0.5668,0.0038105,1.0949,0.038751,0.0018209,0.0058001
1.06,0.54058,0.51457,0.56681,0.0038138,1.0938,0.0398,0.00184,0.0057876
1.0608,0.54052,0.51454,0.56681,0.0038171,1.0928,0.040863,0.0018592,0.0057751
1.0616,0.54046,0.5145,0.56681,0.0038205,1.0917,0.041938,0.0018785,0.0057625
1.0624,0.5404,0.51447,0.56682,0.0038239,1.0906,0.043028,0.001898,0.0057498
1.0632,0.54034,0.51443,0.56682,0.0038273,1.0895,0.044131,0.0019175,0.0057371
1.064,0.54028,0.5144,0.56682,0.0038307,1.0884,0.045247,0.0019372,0.0057243
1.0648,0.54022,0.51437,0.56683,0.0038342,1.0873,0.046376,0.001957,0.0057114
1.0657,0.54016,0.51433,0.56683,0.0038377,1.0861,0.047519,0.0019769,0.0056985
1.0665,0.5401,0.5143,0.56683,0.0038412,1.085,0.048675,0.0019969,0.0056855
1.0673,0.54004,0.51427,0.56684,0.0038448,1.0838,0.049845,0.0020171,0.0056725
1.0681,0.53998,0.51423,0.56684,0.0038484,1.0827,0.051027,0.0020374,0.0056594
1.0689,0.53991,0.5142,0.56684,0.003852,1.0815,0.052223,0.0020578,0.0056463
1.0697,0.53985,0.51417,0.56685,0.0038557,1.0803,0.053432,0.0020783,0.005633
1.0705,0.53979,0.51413,0.56685,0.0038593,1.079,0.054654,0.0020989,0.0056198
1.0713,0.53973,0.5141,0.56685,0.003863,1.0778,0.055889,0.0021196,0.0056065
1.0721,0.53967,0.51407,0.56686,0.0038668,1.0766,0.057138,0.0021405,0.0055931
1.0729,0.5396,0.51403,0.56686,0.0038705,1.0753,0.058399,0.0021615,0.0055796
1.0737,0.53954,0.514,0.56686,0.0038743,1.0741,0.059673,0.0021825,0.0055661
1.0745,0.53948,0.51397,0.56687,0.0038782,1.0728,0.060961,0.0022038,0.0055526
1.0753,0.53942,0.51394,0.56687,0.003882,1.0715,0.062261,0.0022251,0.005539
1.0761,0.53935,0.5139,0.56687,0.0038859,1.0702,0.063574,0.0022465,0.0055253
1.0769,0.53929,0.51387,0.56688,0.0038898,1.0689,0.0649,0.0022681,0.0055116
1.0777,0.53923,0.51384,0.56688,0.0038938,1.0675,0.066239,0.0022898,0.0054978
1.0785,0.53916,0.51381,0.56688,0.0038978,1.0662,0.067591,0.0023116,0.005484
1.0793,0.5391,0.51378,0.56689,0.0039018,1.0648,0.068956,0.0023335,0.0054701
1.0801,0.53904,0.51375,0.56689,0.0039058,1.0634,0.070333,0.0023555,0.0054561
1.081,0.53897,0.51371,0.56689,0.0039099,1.0621,0.071723,0.0023776,0.0054422
1.0818,0.53891,0.51368,0.5669,0.003914,1.0607,0.073126,0.0023999,0.0054281
1.0826,0.53885,0.51365,0.5669,0.0039181,1.0593,0.074541,0.0024222,0.005414
1.0834,0.53878,0.51362,0.5669,0.0039223,1.0578,0.075969,0.0024447,0.0053999
1.0842,0.53872,0.51359,0.56691,0.0039265,1.0564,0.077409,0.0024673,0.0053857
1.085,0.53865,0.51356,0.56691,0.0039307,1.055,0.078862,0.00249,0.0053714
1.0858,0.53859,0.51353,0.56691,0.003935,1.0535,0.080328,0.0025129,0.0053571
1.0866,0.53853,0.5135,0.56692,0.0039393,1.052,0.081806,0.0025358,0.0053428
1.0874,0.53846,0.51347,0.56692,0.0039436,1.0505,0.083296,0.0025589,0.0053284
1.0882,0.5384,0.51344,0.56692,0.003948,1.049,0.084799,0.002582,0.0053139
1.089,0.53833,0.51341,0.56692,0.0039524,1.0475,0.086314,0.0026053,0.0052994
1.0898,0.53827,0.51338,0.56693,0.0039568,1.046,0.087842,0.0026287,0.0052849
1.0906,0.5382,0.51335,0.56693,0.0039612,1.0445,0.089381,0.0026522,0.0052703
1.0914,0.53814,0.51332,0.56693,0.0039657,1.0429,0.090933,0.0026758,0.0052556
1.0922,0.53807,0.51329,0.56694,0.0039702,1.0414,0.092497,0.0026995,0.0052409
1.093,0.53801,0.51326,0.56694,0.0039748,1.0398,0.094073,0.0027234,0.0052262
1.0938,0.53794,0.51324,0.56694,0.0039794,1.0382,0.095662,0.0027473,0.0052114
1.0946,0.53788,0.51321,0.56695,0.003984,1.0366,0.097262,0.0027714,0.0051966
1.0955,0.53781,0.51318,0.56695,0.0039886,1.035,0.098875,0.0027956,0.0051817
1.0963,0.53774,0.51315,0.56695,0.0039933,1.0334,0.1005,0.0028198,0.0051668
1.0971,0.53768,0.51312,0.56695,0.003998,1.0318,0.10214,0.0028442,0.0051518
1.0979,0.53761,0.51309,0.56696,0.0040028,1.0301,0.10378,0.0028687,0.0051368
1.0987,0.53755,0.51306,0.56696,0.0040076,1.0285,0.10544,0.0028934,0.0051218
1.0995,0.53748,0.51304,0.56696,0.0040124,1.0268,0.10712,0.0029181,0.0051067
1.1003,0.53741,0.51301,0.56697,0.0040172,1.0251,0.1088,0.0029429,0.0050915
1.1011,0.53735,0.51298,0.56697,0.0040221,1.0234,0.11049,0.0029678,0.0050764
1.1019,0.53728,0.51295,0.56697,0.004027,1.0217,0.1122,0.0029929,0.0050611
1.1027,0.53722,0.51293,0.56698,0.004032,1.02,0.11392,0.003018,0.0050459
1.1035,0.53715,0.5129,0.56698,0.0040369,1.0183,0.11565,0.0030433,0.0050306
1.1043,0.53708,0.51287,0.56698,0.004042,1.0166,0.11739,0.0030687,0.0050152
1.1051,0.53702,0.51285,0.56698,0.004047,1.0148,0.11915,0.0030941,0.0049998
1.1059,0.53695,0.51282,0.56699,0.0040521,1.0131,0.12091,0.0031197,0.0049844
1.1067,0.53688,0.51279,0.56699,0.0040572,1.0113,0.12269,0.0031454,0.004969
1.1075,0.53682,0.51277,0.56699,0.0040623,1.0095,0.12447,0.0031712,0.0049535
1.1083,0.53675,0.51274,0.567,0.0040675,1.0077,0.12627,0.0031971,0.0049379
1.1091,0.53668,0.51271,0.567,0.0040727,1.0059,0.12808,0.0032231,0.0049224
1.11,0.53661,0.51269,0.567,0.004078,1.0041,0.1299,0.0032492,0.0049068
1.1108,0.53655,0.51266,0.567,0.0040833,1.0023,0.13174,0.0032754,0.0048911
1.1116,0.53648,0.51264,0.56701,0.0040886,1.0004,0.13358,0.0033017,0.0048754
1.1124,0.53641,0.51261,0.56701,0.0040939,0.99858,0.13544,0.0033282,0.0048597
1.1132,0.53634,0.51259,0.56701,0.0040993,0.99672,0.1373,0.0033547,0.004844
1.114,0.53628,0.51256,0.56701,0.0041048,0.99485,0.13918,0.0033813,0.0048282
1.1148,0.53621,0.51254,0.56702,0.0041102,0.99297,0.14107,0.003408,0.0048124
1.1156,0.53614,0.51251,0.56702,0.0041157,0.99108,0.14296,0.0034349,0.0047965
1.1164,0.53607,0.51249,0.56702,0.0041212,0.98917,0.14487,0.0034618,0.0047807
1.1172,0.53601,0.51246,0.56703,0.0041268,0.98726,0.14679,0.0034888,0.0047647
1.118,0.53594,0.51244,0.56703,0.0041324,0.98533,0.14873,0.003516,0.0047488
1.1188,0.53587,0.51241,0.56703,0.004138,0.98339,0.15067,0.0035432,0.0047328
1.1196,0.5358,0.51239,0.56703,0.0041437,0.98145,0.15262,0.0035705,0.0047168
1.1204,0.53573,0.51237,0.56704,0.0041494,0.97949,0.15458,0.0035979,0.0047008
1.1212,0.53567,0.51234,0.56704,0.0041551,0.97752,0.15656,0.0036255,0.0046847
1.122,0.5356,0.51232,0.56704,0.0041609,0.97554,0.15854,0.0036531,0.0046687
1.1228,0.53553,0.5123,0.56704,0.0041667,0.97355,0.16054,0.0036808,0.0046525
1.1236,0.53546,0.51227,0.56705,0.0041725,0.97155,0.16254,0.0037086,0.0046364
1.1245,0.53539,0.51225,0.56705,0.0041784,0.96954,0.16456,0.0037366,0.0046202
1.1253,0.53532,0.51223,0.56705,0.0041843,0.96752,0.16658,0.0037646,0.004604
1.1261,0.53525,0.5122,0.56705,0.0041902,0.96549,0.16862,0.0037927,0.0045878
1.1269,0.53519,0.51218,0.56706,0.0041962,0.96345,0.17066,0.0038209,0.0045716
1.1277,0.53512,0.51216,0.56706,0.0042022,0.9614,0.17272,0.0038492,0.0045553
1.1285,0.53505,0.51214,0.56706,0.0042083,0.95934,0.17479,0.0038776,0.004539
1.1293,0.53498,0.51211,0.56706,0.0042144,0.95727,0.17686,0.0039061,0.0045227
1.1301,0.53491,0.51209,0.56707,0.0042205,0.95519,0.17895,0.0039347,0.0045063
1.1309,0.53484,0.51207,0.56707,0.0042267,0.9531,0.18104,0.0039633,0.00449
1.1317,0.53477,0.51205,0.56707,0.0042329,0.95099,0.18315,0.0039921,0.0044736
1.1325,0.5347,0.51203,0.56707,0.0042391,0.94888,0.18527,0.004021,0.0044572
1.1333,0.53463,0.512,0.56708,0.0042453,0.94676,0.18739,0.0040499,0.0044408
1.1341,0.53457,0.51198,0.56708,0.0042516,0.94463,0.18953,0.004079,0.0044243
1.1349,0.5345,0.51196,0.56708,0.004258,0.94249,0.19167,0.0041081,0.0044079
1.1357,0.53443,0.51194,0.56708,0.0042644,0.94034,0.19383,0.0041373,0.0043914
1.1365,0.53436,0.51192,0.56709,0.0042708,0.93818,0.19599,0.0041666,0.0043749
1.1373,0.53429,0.5119,0.56709,0.0042772,0.93601,0.19816,0.004196,0.0043584
1.1381,0.53422,0.51188,0.56709,0.0042837,0.93384,0.20035,0.0042255,0.0043418
1.1389,0.53415,0.51186,0.56709,0.0042902,0.93165,0.20254,0.0042551,0.0043253
1.1398,0.53408,0.51184,0.5671,0.0042968,0.92945,0.20474,0.0042848,0.0043087
1.1406,0.53401,0.51182,0.5671,0.0043033,0.92724,0.20695,0.0043145,0.0042922
1.1414,0.53394,0.5118,0.5671,0.00431,0.92503,0.20917,0.0043444,0.0042756
1.1422,0.53387,0.51178,0.5671,0.0043166,0.9228,0.2114,0.0043743,0.004259
1.143,0.5338,0.51176,0.56711,0.0043233,0.92057,0.21364,0.0044043,0.0042424
1.1438,0.53373,0.51174,0.56711,0.0043301,0.91833,0.21589,0.0044344,0.0042257
1.1446,0.53366,0.51172,0.56711,0.0043368,0.91607,0.21815,0.0044646,0.0042091
1.1454,0.53359,0.5117,0.56711,0.0043436,0.91381,0.22041,0.0044948,0.0041924
1.1462,0.53353,0.51168,0.56711,0.0043505,0.91154,0.22269,0.0045252,0.0041758
1.147,0.53346,0.51166,0.56712,0.0043574,0.90926,0.22497,0.0045556,0.0041591
1.1478,0.53339,0.51164,0.56712,0.0043643,0.90698,0.22726,0.0045861,0.0041424
1.1486,0.53332,0.51163,0.56712,0.0043712,0.90468,0.22956,0.0046167,0.0041257
1.1494,0.53325,0.51161,0.56712,0.0043782,0.90238,0.23187,0.0046474,0.004109
1.1502,0.53318,0.51159,0.56712,0.0043852,0.90006,0.23419,0.0046781,0.0040923
1.151,0.53311,0.51157,0.56713,0.0043923,0.89774,0.23651,0.004709,0.0040756
1.1518,0.53304,0.51155,0.56713,0.0043994,0.89541,0.23885,0.0047399,0.0040589
1.1526,0.53297,0.51154,0.56713,0.0044065,0.89307,0.24119,0.0047709,0.0040422
1.1534,0.5329,0.51152,0.56713,0.0044137,0.89072,0.24354,0.0048019,0.0040255
1.1543,0.53283,0.5115,0.56714,0.0044209,0.88837,0.2459,0.0048331,0.0040088
1.1551,0.53276,0.51148,0.56714,0.0044282,0.886,0.24827,0.0048643,0.003992
1.1559,0.53269,0.51147,0.56714,0.0044354,0.88363,0.25065,0.0048956,0.0039753
1.1567,0.53262,0.51145,0.56714,0.0044428,0.88125,0.25303,0.0049269,0.0039586
1.1575,0.53255,0.51143,0.56714,0.0044501,0.87886,0.25542,0.0049584,0.0039418
1.1583,0.53248,0.51142,0.56715,0.0044575,0.87647,0.25782,0.0049899,0.0039251
1.1591,0.53241,0.5114,0.56715,0.0044649,0.87406,0.26023,0.0050215,0.0039084
1.1599,0.53234,0.51138,0.56715,0.0044724,0.87165,0.26265,0.0050531,0.0038916
1.1607,0.53227,0.51137,0.56715,0.0044799,0.86923,0.26507,0.0050849,0.0038749
1.1615,0.5322,0.51135,0.56715,0.0044874,0.8668,0.2675,0.0051167,0.0038582
1.1623,0.53213,0.51134,0.56716,0.004495,0.86437,0.26994,0.0051486,0.0038415
1.1631,0.53206,0.51132,0.56716,0.0045026,0.86193,0.27239,0.0051805,0.0038247
1.1639,0.53199,0.5113,0.56716,0.0045103,0.85947,0.27484,0.0052125,0.003808
1.1647,0.53192,0.51129,0.56716,0.004518,0.85702,0.27731,0.0052446,0.0037913
1.1655,0.53185,0.51127,0.56716,0.0045257,0.85455,0.27977,0.0052767,0.0037746
1.1663,0.53178,0.51126,0.56716,0.0045334,0.85208,0.28225,0.005309,0.0037579
1.1671,0.53171,0.51124,0.56717,0.0045412,0.8496,0.28473,0.0053412,0.0037412
1.1679,0.53164,0.51123,0.56717,0.0045491,0.84711,0.28723,0.0053736,0.0037245
1.1688,0.53157,0.51121,0.56717,0.0045569,0.84462,0.28972,0.005406,0.0037079
1.1696,0.5315,0.5112,0.56717,0.0045648,0.84211,0.29223,0.0054385,0.0036912
1.1704,0.53143,0.51119,0.56717,0.0045728,0.83961,0.29474,0.005471,0.0036746
1.1712,0.53136,0.51117,0.56718,0.0045808,0.83709,0.29726,0.0055036,0.0036579
1.172,0.53129,0.51116,0.56718,0.0045888,0.83457,0.29979,0.0055363,0.0036413
1.1728,0.53122,0.51114,0.56718,0.0045968,0.83204,0.30232,0.005569,0.0036247
1.1736,0.53115,0.51113,0.56718,0.0046049,0.8295,0.30486,0.0056018,0.0036081
1.1744,0.53108,0.51112,0.56718,0.0046131,0.82696,0.30741,0.0056347,0.0035915
1.1752,0.53101,0.5111,0.56718,0.0046212,0.82441,0.30996,0.0056676,0.0035749
1.176,0.53095,0.51109,0.56719,0.0046294,0.82185,0.31252,0.0057006,0.0035583
1.1768,0.53088,0.51108,0.56719,0.0046377,0.81929,0.31508,0.0057336,0.0035418
1.1776,0.53081,0.51106,0.56719,0.004646,0.81672,0.31766,0.0057667,0.0035253
1.1784,0.53074,0.51105,0.56719,0.0046543,0.81414,0.32024,0.0057998,0.0035087
1.1792,0.53067,0.51104,0.56719,0.0046626,0.81156,0.32282,0.005833,0.0034923
1.18,0.5306,0.51103,0.56719,0.004671,0.80897,0.32541,0.0058663,0.0034758
1.1808,0.53053,0.51101,0.56719,0.0046794,0.80638,0.32801,0.0058996,0.0034593
1.1816,0.53046,0.511,0.5672,0.0046879,0.80378,0.33061,0.0059329,0.0034429
1.1824,0.53039,0.51099,0.5672,0.0046964,0.80117,0.33322,0.0059663,0.0034265
1.1833,0.53032,0.51098,0.5672,0.0047049,0.79856,0.33584,0.0059998,0.0034101
1.1841,0.53025,0.51096,0.5672,0.0047135,0.79594,0.33846,0.0060333,0.0033937
1.1849,0.53018,0.51095,0.5672,0.0047221,0.79332,0.34109,0.0060669,0.0033774
1.1857,0.53011,0.51094,0.5672,0.0047308,0.79068,0.34372,0.0061005,0.003361
1.1865,0.53004,0.51093,0.56721,0.0047395,0.78805,0.34636,0.0061342,0.0033448
1.1873,0.52997,0.51092,0.56721,0.0047482,0.78541,0.34901,0.0061679,0.0033285
1.1881,0.52991,0.51091,0.56721,0.0047569,0.78276,0.35166,0.0062016,0.0033122
1.1889,0.52984,0.5109,0.56721,0.0047657,0.78011,0.35431,0.0062354,0.003296
1.1897,0.52977,0.51089,0.56721,0.0047746,0.77745,0.35697,0.0062693,0.0032798
1.1905,0.5297,0.51088,0.56721,0.0047834,0.77478,0.35964,0.0063032,0.0032637
1.1913,0.52963,0.51087,0.56721,0.0047923,0.77211,0.36231,0.0063371,0.0032475
1.1921,0.52956,0.51086,0.56721,0.0048013,0.76944,0.36499,0.0063711,0.0032314
1.1929,0.52949,0.51084,0.56722,0.0048103,0.76676,0.36767,0.0064052,0.0032154
1.1937,0.52942,0.51083,0.56722,0.0048193,0.76408,0.37036,0.0064392,0.0031993
1.1945,0.52935,0.51082,0.56722,0.0048283,0.76139,0.37305,0.0064733,0.0031833
1.1953,0.52929,0.51082,0.56722,0.0048374,0.75869,0.37575,0.0065075,0.0031673
1.1961,0.52922,0.51081,0.56722,0.0048465,0.75599,0.37845,0.0065417,0.0031514
1.1969,0.52915,0.5108,0.56722,0.0048557,0.75329,0.38116,0.0065759,0.0031355
1.1977,0.52908,0.51079,0.56722,0.0048649,0.75058,0.38387,0.0066102,0.0031196
1.1986,0.52901,0.51078,0.56722,0.0048741,0.74786,0.38659,0.0066445,0.0031038
1.1994,0.52894,0.51077,0.56723,0.0048834,0.74514,0.38931,0.0066788,0.003088
1.2002,0.52887,0.51076,0.56723,0.0048927,0.74242,0.39203,0.0067132,0.0030722
1.201,0.52881,0.51075,0.56723,0.0049021,0.73969,0.39476,0.0067476,0.0030565
1.2018,0.52874,0.51074,0.56723,0.0049114,0.73696,0.3975,0.0067821,0.0030408
1.2026,0.52867,0.51073,0.56723,0.0049209,0.73422,0.40024,0.0068166,0.0030252
1.2034,0.5286,0.51073,0.56723,0.0049303,0.73148,0.40298,0.0068511,0.0030096
1.2042,0.52853,0.51072,0.56723,0.0049398,0.72874,0.40573,0.0068856,0.002994
1.205,0.52847,0.51071,0.56723,0.0049493,0.72599,0.40848,0.0069202,0.0029785
1.2058,0.5284,0.5107,0.56723,0.0049589,0.72324,0.41123,0.0069548,0.002963
1.2066,0.52833,0.51069,0.56724,0.0049685,0.72048,0.41399,0.0069894,0.0029476
1.2074,0.52826,0.51069,0.56724,0.0049781,0.71772,0.41676,0.0070241,0.0029322
1.2082,0.5282,0.51068,0.56724,0.0049878,0.71495,0.41952,0.0070588,0.0029169
1.209,0.52813,0.51067,0.56724,0.0049975,0.71218,0.42229,0.0070935,0.0029016
1.2098,0.52806,0.51067,0.56724,0.0050073,0.70941,0.42507,0.0071282,0.0028863
1.2106,0.52799,0.51066,0.56724,0.0050171,0.70663,0.42785,0.007163,0.0028711
1.2114,0.52793,0.51065,0.56724,0.0050269,0.70385,0.43063,0.0071978,0.002856
1.2122,0.52786,0.51064,0.56724,0.0050367,0.70107,0.43341,0.0072326,0.0028409
1.2131,0.52779,0.51064,0.56724,0.0050466,0.69828,0.4362,0.0072674,0.0028258
1.2139,0.52772,0.51063,0.56724,0.0050565,0.69549,0.43899,0.0073023,0.0028108
1.2147,0.52766,0.51063,0.56724,0.0050665,0.6927,0.44179,0.0073371,0.0027959
1.2155,0.52759,0.51062,0.56724,0.0050765,0.6899,0.44459,0.007372,0.002781
1.2163,0.52752,0.51061,0.56725,0.0050865,0.6871,0.44739,0.0074069,0.0027661
1.2171,0.52746,0.51061,0.56725,0.0050966,0.6843,0.45019,0.0074419,0.0027513
1.2179,0.52739,0.5106,0.56725,0.0051067,0.68149,0.453,0.0074768,0.0027366
1.2187,0.52732,0.5106,0.56725,0.0051169,0.67868,0.45581,0.0075118,0.0027219
1.2195,0.52726,0.51059,0.56725,0.005127,0.67587,0.45863,0.0075468,0.0027073
1.2203,0.52719,0.51058,0.56725,0.0051372,0.67306,0.46144,0.0075818,0.0026927
1.2211,0.52712,0.51058,0.56725,0.0051475,0.67024,0.46426,0.0076168,0.0026782
1.2219,0.52706,0.51057,0.56725,0.0051578,0.66742,0.46708,0.0076518,0.0026638
1.2227,0.52699,0.51057,0.56725,0.0051681,0.6646,0.46991,0.0076868,0.0026494
1.2235,0.52693,0.51056,0.56725,0.0051784,0.66177,0.47273,0.0077218,0.002635
1.2243,0.52686,0.51056,0.56725,0.0051888,0.65894,0.47556,0.0077569,0.0026208
1.2251,0.52679,0.51056,0.56725,0.0051993,0.65611,0.47839,0.0077919,0.0026066
1.2259,0.52673,0.51055,0.56725,0.0052097,0.65328,0.48123,0.007827,0.0025924
1.2267,0.52666,0.51055,0.56725,0.0052202,0.65045,0.48406,0.0078621,0.0025783
1.2276,0.5266,0.51054,0.56725,0.0052307,0.64761,0.4869,0.0078971,0.0025643
1.2284,0.52653,0.51054,0.56726,0.0052413,0.64477,0.48974,0.0079322,0.0025504
1.2292,0.52647,0.51053,0.56726,0.0052519,0.64193,0.49258,0.0079673,0.0025365
1.23,0.5264,0.51053,0.56726,0.0052625,0.63909,0.49542,0.0080024,0.0025227
1.2308,0.52634,0.51053,0.56726,0.0052732,0.63624,0.49827,0.0080375,0.0025089
1.2316,0.52627,0.51052,0.56726,0.0052839,0.6334,0.50112,0.0080726,0.0024952
1.2324,0.52621,0.51052,0.56726,0.0052947,0.63055,0.50397,0.0081077,0.0024816
1.2332,0.52614,0.51052,0.56726,0.0053054,0.6277,0.50682,0.0081428,0.0024681
1.234,0.52608,0.51051,0.56726,0.0053162,0.62485,0.50967,0.0081779,0.0024546
1.2348,0.52601,0.51051,0.56726,0.0053271,0.62199,0.51252,0.0082129,0.0024412
1.2356,0.52595,0.51051,0.56726,0.005338,0.61914,0.51538,0.008248,0.0024279
1.2364,0.52588,0.51051,0.56726,0.0053489,0.61628,0.51823,0.0082831,0.0024146
1.2372,0.52582,0.5105,0.56726,0.0053598,0.61343,0.52109,0.0083182,0.0024014
1.238,0.52576,0.5105,0.56726,0.0053708,0.61057,0.52395,0.0083533,0.0023883
1.2388,0.52569,0.5105,0.56726,0.0053818,0.60771,0.52681,0.0083883,0.0023753
1.2396,0.52563,0.5105,0.56726,0.0053929,0.60485,0.52967,0.0084234,0.0023623
1.2404,0.52556,0.51049,0.56726,0.0054039,0.60199,0.53253,0.0084584,0.0023495
1.2412,0.5255,0.51049,0.56726,0.0054151,0.59913,0.53539,0.0084934,0.0023367
1.2421,0.52544,0.51049,0.56726,0.0054262,0.59626,0.53826,0.0085285,0.0023239
1.2429,0.52537,0.51049,0.56726,0.0054374,0.5934,0.54112,0.0085635,0.0023113
1.2437,0.52531,0.51049,0.56726,0.0054486,0.59054,0.54399,0.0085985,0.0022987
1.2445,0.52525,0.51049,0.56726,0.0054599,0.58767,0.54685,0.0086335,0.0022863
1.2453,0.52518,0.51048,0.56726,0.0054711,0.58481,0.54972,0.0086684,0.0022739
1.2461,0.52512,0.51048,0.56726,0.0054825,0.58194,0.55258,0.0087034,0.0022615
1.2469,0.52506,0.51048,0.56726,0.0054938,0.57907,0.55545,0.0087383,0.0022493
1.2477,0.525,0.51048,0.56726,0.0055052,0.57621,0.55832,0.0087732,0.0022371
1.2485,0.52493,0.51048,0.56726,0.0055166,0.57334,0.56118,0.0088081,0.0022251
1.2493,0.52487,0.51048,0.56726,0.0055281,0.57047,0.56405,0.008843,0.0022131
1.2501,0.52481,0.51048,0.56726,0.0055395,0.56761,0.56692,0.0088779,0.0022012
1.2509,0.52475,0.51048,0.56726,0.0055511,0.56474,0.56979,0.0089127,0.0021894
1.2517,0.52469,0.51048,0.56726,0.0055626,0.56187,0.57265,0.0089475,0.0021777
1.2525,0.52462,0.51048,0.56726,0.0055742,0.559,0.57552,0.0089823,0.0021661
1.2533,0.52456,0.51048,0.56726,0.0055858,0.55614,0.57839,0.0090171,0.0021545
1.2541,0.5245,0.51048,0.56726,0.0055975,0.55327,0.58125,0.0090518,0.0021431
1.2549,0.52444,0.51048,0.56726,0.0056091,0.5504,0.58412,0.0090866,0.0021317
1.2557,0.52438,0.51048,0.56726,0.0056209,0.54754,0.58699,0.0091213,0.0021205
1.2565,0.52432,0.51048,0.56726,0.0056326,0.54467,0.58985,0.0091559,0.0021093
1.2574,0.52426,0.51048,0.56726,0.0056444,0.54181,0.59271,0.0091905,0.0020982
1.2582,0.52419,0.51048,0.56726,0.0056562,0.53894,0.59558,0.0092251,0.0020872
1.259,0.52413,0.51048,0.56726,0.005668,0.53608,0.59844,0.0092597,0.0020763
1.2598,0.52407,0.51048,0.56726,0.0056799,0.53322,0.6013,0.0092943,0.0020656
1.2606,0.52401,0.51048,0.56726,0.0056918,0.53036,0.60417,0.0093288,0.0020549
1.2614,0.52395,0.51048,0.56726,0.0057037,0.52749,0.60703,0.0093632,0.0020443
1.2622,0.52389,0.51048,0.56726,0.0057157,0.52463,0.60989,0.0093977,0.0020338
1.263,0.52383,0.51048,0.56726,0.0057277,0.52178,0.61274,0.0094321,0.0020234
1.2638,0.52377,0.51049,0.56726,0.0057397,0.51892,0.6156,0.0094664,0.0020131
1.2646,0.52371,0.51049,0.56726,0.0057518,0.51606,0.61846,0.0095008,0.0020029
1.2654,0.52365,0.51049,0.56726,0.0057639,0.51321,0.62131,0.009535,0.0019928
1.2662,0.52359,0.51049,0.56726,0.005776,0.51035,0.62416,0.0095693,0.0019828
1.267,0.52354,0.51049,0.56726,0.0057882,0.5075,0.62702,0.0096035,0.0019729
1.2678,0.52348,0.51049,0.56726,0.0058004,0.50465,0.62987,0.0096376,0.0019631
1.2686,0.52342,0.5105,0.56726,0.0058126,0.5018,0.63271,0.0096718,0.0019534
1.2694,0.52336,0.5105,0.56726,0.0058248,0.49895,0.63556,0.0097058,0.0019439
1.2702,0.5233,0.5105,0.56726,0.0058371,0.49611,0.63841,0.0097399,0.0019344
1.271,0.52324,0.5105,0.56726,0.0058494,0.49326,0.64125,0.0097738,0.001925
1.2719,0.52318,0.51051,0.56726,0.0058618,0.49042,0.64409,0.0098078,0.0019158
1.2727,0.52313,0.51051,0.56725,0.0058741,0.48758,0.64693,0.0098417,0.0019066
1.2735,0.52307,0.51051,0.56725,0.0058866,0.48474,0.64977,0.0098755,0.0018976
1.2743,0.52301,0.51051,0.56725,0.005899,0.4819,0.6526,0.0099093,0.0018887
1.2751,0.52295,0.51052,0.56725,0.0059114,0.47907,0.65544,0.009943,0.0018799
1.2759,0.5229,0.51052,0.56725,0.0059239,0.47624,0.65827,0.0099767,0.0018712
1.2767,0.52284,0.51052,0.56725,0.0059365,0.47341,0.66109,0.01001,0.0018626
1.2775,0.52278,0.51053,0.56725,0.005949,0.47058,0.66392,0.010044,0.0018541
1.2783,0.52272,0.51053,0.56725,0.0059616,0.46776,0.66674,0.010077,0.0018457
1.2791,0.52267,0.51053,0.56725,0.0059742,0.46494,0.66956,0.010111,0.0018375
1.2799,0.52261,0.51053,0.56725,0.0059868,0.46212,0.67238,0.010144,0.0018293
1.2807,0.52255,0.51054,0.56725,0.0059995,0.4593,0.6752,0.010178,0.0018213
1.2815,0.5225,0.51054,0.56725,0.0060122,0.45649,0.67801,0.010211,0.0018134
1.2823,0.52244,0.51055,0.56725,0.0060249,0.45367,0.68082,0.010244,0.0018057
1.2831,0.52239,0.51055,0.56725,0.0060377,0.45087,0.68363,0.010277,0.001798
1.2839,0.52233,0.51055,0.56725,0.0060505,0.44806,0.68643,0.01031,0.0017904
1.2847,0.52228,0.51056,0.56725,0.0060633,0.44526,0.68923,0.010344,0.001783
1.2855,0.52222,0.51056,0.56724,0.0060761,0.44246,0.69203,0.010377,0.0017757
1.2864,0.52216,0.51057,0.56724,0.006089,0.43966,0.69482,0.010409,0.0017685
1.2872,0.52211,0.51057,0.56724,0.0061019,0.43687,0.69761,0.010442,0.0017615
1.288,0.52205,0.51057,0.56724,0.0061148,0.43408,0.7004,0.010475,0.0017546
1.2888,0.522,0.51058,0.56724,0.0061278,0.43129,0.70319,0.010508,0.0017477
1.2896,0.52195,0.51058,0.56724,0.0061407,0.42851,0.70597,0.01054,0.0017411
1.2904,0.52189,0.51059,0.56724,0.0061537,0.42573,0.70875,0.010573,0.0017345
1.2912,0.52184,0.51059,0.56724,0.0061668,0.42296,0.71152,0.010605,0.0017281
1.292,0.52178,0.5106,0.56724,0.0061798,0.42019,0.71429,0.010638,0.0017218
1.2928,0.52173,0.5106,0.56724,0.0061929,0.41742,0.71705,0.01067,0.0017156
1.2936,0.52168,0.51061,0.56724,0.0062061,0.41465,0.71982,0.010703,0.0017095
1.2944,0.52162,0.51061,0.56723,0.0062192,0.41189,0.72258,0.010735,0.0017036
1.2952,0.52157,0.51062,0.56723,0.0062324,0.40914,0.72533,0.010767,0.0016978
1.296,0.52152,0.51062,0.56723,0.0062456,0.40638,0.72808,0.010799,0.0016922
1.2968,0.52146,0.51063,0.56723,0.0062588,0.40364,0.73083,0.010831,0.0016866
1.2976,0.52141,0.51063,0.56723,0.006272,0.40089,0.73357,0.010863,0.0016812
1.2984,0.52136,0.51064,0.56723,0.0062853,0.39815,0.73631,0.010895,0.001676
1.2992,0.52131,0.51064,0.56723,0.0062986,0.39542,0.73904,0.010926,0.0016708
1.3,0.52125,0.51065,0.56723,0.006312,0.39269,0.74177,0.010958,0.0016659
1.3009,0.5212,0.51066,0.56723,0.0063253,0.38996,0.74449,0.01099,0.001661
1.3017,0.52115,0.51066,0.56722,0.0063387,0.38724,0.74721,0.011021,0.0016563
1.3025,0.5211,0.51067,0.56722,0.0063521,0.38452,0.74993,0.011053,0.0016517
1.3033,0.52105,0.51067,0.56722,0.0063655,0.38181,0.75264,0.011084,0.0016472
1.3041,0.521,0.51068,0.56722,0.006379,0.3791,0.75534,0.011115,0.0016429
1.3049,0.52095,0.51069,0.56722,0.0063925,0.37639,0.75805,0.011146,0.0016387
1.3057,0.5209,0.51069,0.56722,0.006406,0.3737,0.76074,0.011177,0.0016347
1.3065,0.52085,0.5107,0.56722,0.0064195,0.371,0.76343,0.011208,0.0016308
1.3073,0.52079,0.5107,0.56722,0.0064331,0.36831,0.76612,0.011239,0.0016271
1.3081,0.52074,0.51071,0.56721,0.0064467,0.36563,0.7688,0.01127,0.0016234
1.3089,0.52069,0.51072,0.56721,0.0064603,0.36295,0.77148,0.011301,0.00162
1.3097,0.52065,0.51072,0.56721,0.0064739,0.36028,0.77415,0.011331,0.0016166
1.3105,0.5206,0.51073,0.56721,0.0064875,0.35761,0.77681,0.011362,0.0016135
1.3113,0.52055,0.51074,0.56721,0.0065012,0.35495,0.77947,0.011392,0.0016104
1.3121,0.5205,0.51074,0.56721,0.0065149,0.35229,0.78212,0.011422,0.0016075
1.3129,0.52045,0.51075,0.56721,0.0065287,0.34964,0.78477,0.011453,0.0016048
1.3137,0.5204,0.51076,0.56721,0.0065424,0.34699,0.78742,0.011483,0.0016022
1.3145,0.52035,0.51077,0.5672,0.0065562,0.34435,0.79005,0.011513,0.0015997
1.3153,0.5203,0.51077,0.5672,0.00657,0.34172,0.79269,0.011543,0.0015974
1.3162,0.52025,0.51078,0.5672,0.0065838,0.33909,0.79531,0.011572,0.0015952
1.317,0.52021,0.51079,0.5672,0.0065976,0.33647,0.79793,0.011602,0.0015932
1.3178,0.52016,0.51079,0.5672,0.0066115,0.33385,0.80055,0.011632,0.0015914
1.3186,0.52011,0.5108,0.5672,0.0066254,0.33124,0.80316,0.011661,0.0015897
1.3194,0.52006,0.51081,0.5672,0.0066393,0.32863,0.80576,0.011691,0.0015881
1.3202,0.52002,0.51082,0.56719,0.0066532,0.32603,0.80835,0.01172,0.0015867
1.321,0.51997,0.51082,0.56719,0.0066672,0.32344,0.81094,0.011749,0.0015854
1.3218,0.51992,0.51083,0.56719,0.0066812,0.32085,0.81353,0.011778,0.0015843
1.3226,0.51988,0.51084,0.56719,0.0066952,0.31827,0.8161,0.011807,0.0015834
1.3234,0.51983,0.51085,0.56719,0.0067092,0.3157,0.81867,0.011836,0.0015826
1.3242,0.51979,0.51085,0.56719,0.0067232,0.31313,0.82124,0.011865,0.0015819
1.325,0.51974,0.51086,0.56718,0.0067373,0.31057,0.8238,0.011893,0.0015815
1.3258,0.51969,0.51087,0.56718,0.0067514,0.30802,0.82635,0.011922,0.0015811
1.3266,0.51965,0.51088,0.56718,0.0067655,0.30547,0.82889,0.01195,0.0015809
1.3274,0.5196,0.51089,0.56718,0.0067796,0.30293,0.83143,0.011978,0.0015809
1.3282,0.51956,0.51089,0.56718,0.0067938,0.30039,0.83396,0.012006,0.0015811
1.329,0.51951,0.5109,0.56718,0.0068079,0.29786,0.83649,0.012035,0.0015814
1.3298,0.51947,0.51091,0.56717,0.0068221,0.29534,0.839,0.012062,0.0015818
1.3307,0.51942,0.51092,0.56717,0.0068363,0.29283,0.84151,0.01209,0.0015825
1.3315,0.51938,0.51093,0.56717,0.0068506,0.29032,0.84402,0.012118,0.0015832
1.3323,0.51934,0.51093,0.56717,0.0068648,0.28782,0.84651,0.012145,0.0015842
1.3331,0.51929,0.51094,0.56717,0.0068791,0.28533,0.849,0.012173,0.0015853
1.3339,0.51925,0.51095,0.56717,0.0068934,0.28284,0.85149,0.0122,0.0015866
1.3347,0.51921,0.51096,0.56716,0.0069077,0.28037,0.85396,0.012227,0.001588
1.3355,0.51916,0.51097,0.56716,0.006922,0.2779,0.85643,0.012254,0.0015896
1.3363,0.51912,0.51098,0.56716,0.0069364,0.27543,0.85889,0.012281,0.0015913
1.3371,0.51908,0.51099,0.56716,0.0069507,0.27298,0.86134,0.012308,0.0015933
1.3379,0.51904,0.51099,0.56716,0.0069651,0.27053,0.86378,0.012335,0.0015954
1.3387,0.51899,0.511,0.56715,0.0069795,0.26809,0.86622,0.012361,0.0015976
1.3395,0.51895,0.51101,0.56715,0.0069939,0.26565,0.86865,0.012388,0.0016
1.3403,0.51891,0.51102,0.56715,0.0070084,0.26323,0.87107,0.012414,0.0016026
1.3411,0.51887,0.51103,0.56715,0.0070228,0.26081,0.87349,0.01244,0.0016054
1.3419,0.51883,0.51104,0.56715,0.0070373,0.2584,0.87589,0.012466,0.0016083
1.3427,0.51879,0.51105,0.56714,0.0070518,0.256,0.87829,0.012492,0.0016114
1.3435,0.51875,0.51106,0.56714,0.0070663,0.2536,0.88068,0.012518,0.0016147
1.3443,0.5187,0.51107,0.56714,0.0070809,0.25122,0.88306,0.012544,0.0016181
1.3452,0.51866,0.51107,0.56714,0.0070954,0.24884,0.88544,0.012569,0.0016217
1.346,0.51862,0.51108,0.56714,0.00711,0.24647,0.8878,0.012594,0.0016255
1.3468,0.51858,0.51109,0.56713,0.0071245,0.24411,0.89016,0.01262,0.0016294
1.3476,0.51854,0.5111,0.56713,0.0071391,0.24175,0.89251,0.012645,0.0016335
1.3484,0.51851,0.51111,0.56713,0.0071537,0.23941,0.89485,0.01267,0.0016378
1.3492,0.51847,0.51112,0.56713,0.0071684,0.23707,0.89718,0.012694,0.0016423
1.35,0.51843,0.51113,0.56713,0.007183,0.23474,0.89951,0.012719,0.0016469
1.3508,0.51839,0.51114,0.56712,0.0071977,0.23242,0.90182,0.012744,0.0016518
1.3516,0.51835,0.51115,0.56712,0.0072124,0.23011,0.90413,0.012768,0.0016567
1.3524,0.51831,0.51116,0.56712,0.0072271,0.22781,0.90643,0.012792,0.0016619
1.3532,0.51827,0.51117,0.56712,0.0072418,0.22552,0.90872,0.012816,0.0016673
1.354,0.51824,0.51118,0.56711,0.0072565,0.22323,0.911,0.01284,0.0016728
1.3548,0.5182,0.51119,0.56711,0.0072712,0.22095,0.91327,0.012864,0.0016785
1.3556,0.51816,0.51119,0.56711,0.007286,0.21869,0.91553,0.012888,0.0016843
1.3564,0.51812,0.5112,0.56711,0.0073007,0.21643,0.91779,0.012911,0.0016904
1.3572,0.51809,0.51121,0.56711,0.0073155,0.21418,0.92003,0.012934,0.0016966
1.358,0.51805,0.51122,0.5671,0.0073303,0.21194,0.92227,0.012958,0.001703
1.3588,0.51801,0.51123,0.5671,0.0073451,0.20971,0.9245,0.012981,0.0017096
1.3597,0.51798,0.51124,0.5671,0.00736,0.20748,0.92671,0.013004,0.0017164
1.3605,0.51794,0.51125,0.5671,0.0073748,0.20527,0.92892,0.013026,0.0017233
1.3613,0.5179,0.51126,0.56709,0.0073896,0.20307,0.93112,0.013049,0.0017305
1.3621,0.51787,0.51127,0.56709,0.0074045,0.20087,0.93331,0.013071,0.0017378
1.3629,0.51783,0.51128,0.56709,0.0074194,0.19869,0.93549,0.013094,0.0017453
1.3637,0.5178,0.51129,0.56709,0.0074343,0.19651,0.93766,0.013116,0.0017529
1.3645,0.51776,0.5113,0.56708,0.0074492,0.19434,0.93983,0.013138,0.0017608
1.3653,0.51773,0.51131,0.56708,0.0074641,0.19219,0.94198,0.013159,0.0017688
1.3661,0.51769,0.51132,0.56708,0.007479,0.19004,0.94412,0.013181,0.0017771
1.3669,0.51766,0.51133,0.56708,0.007494,0.1879,0.94625,0.013202,0.0017855
1.3677,0.51763,0.51134,0.56708,0.0075089,0.18577,0.94838,0.013224,0.0017941
1.3685,0.51759,0.51135,0.56707,0.0075239,0.18366,0.95049,0.013245,0.0018029
1.3693,0.51756,0.51136,0.56707,0.0075389,0.18155,0.95259,0.013266,0.0018118
1.3701,0.51753,0.51137,0.56707,0.0075538,0.17945,0.95469,0.013287,0.001821
1.3709,0.51749,0.51138,0.56707,0.0075688,0.17736,0.95677,0.013307,0.0018303
1.3717,0.51746,0.51139,0.56706,0.0075839,0.17528,0.95884,0.013328,0.0018399
1.3725,0.51743,0.5114,0.56706,0.0075989,0.17321,0.96091,0.013348,0.0018496
1.3733,0.51739,0.51141,0.56706,0.0076139,0.17115,0.96296,0.013368,0.0018595
1.3741,0.51736,0.51142,0.56706,0.007629,0.16911,0.965,0.013388,0.0018696
1.375,0.51733,0.51143,0.56705,0.007644,0.16707,0.96704,0.013408,0.0018798
1.3758,0.5173,0.51144,0.56705,0.0076591,0.16504,0.96906,0.013428,0.0018903
1.3766,0.51727,0.51145,0.56705,0.0076741,0.16302,0.97107,0.013447,0.001901
1.3774,0.51724,0.51146,0.56704,0.0076892,0.16101,0.97308,0.013467,0.0019118
1.3782,0.51721,0.51147,0.56704,0.0077043,0.15902,0.97507,0.013486,0.0019229
1.379,0.51717,0.51148,0.56704,0.0077194,0.15703,0.97705,0.013505,0.0019341
1.3798,0.51714,0.51149,0.56704,0.0077345,0.15505,0.97902,0.013524,0.0019455
1.3806,0.51711,0.5115,0.56703,0.0077497,0.15309,0.98098,0.013542,0.0019571
1.3814,0.51708,0.51151,0.56703,0.0077648,0.15113,0.98293,0.013561,0.0019689
1.3822,0.51705,0.51152,0.56703,0.0077799,0.14919,0.98487,0.013579,0.0019809
1.383,0.51702,0.51153,0.56703,0.0077951,0.14726,0.9868,0.013597,0.0019931
1.3838,0.517,0.51154,0.56702,0.0078102,0.14533,0.98871,0.013615,0.0020055
1.3846,0.51697,0.51155,0.56702,0.0078254,0.14342,0.99062,0.013633,0.0020181
1.3854,0.51694,0.51156,0.56702,0.0078405,0.14152,0.99252,0.01365,0.0020308
1.3862,0.51691,0.51157,0.56702,0.0078557,0.13963,0.9944,0.013668,0.0020438
1.387,0.51688,0.51158,0.56701,0.0078709,0.13775,0.99628,0.013685,0.0020569
1.3878,0.51685,0.51159,0.56701,0.0078861,0.13588,0.99814,0.013702,0.0020703
1.3886,0.51682,0.5116,0.56701,0.0079013,0.13402,0.99999,0.013719,0.0020838
1.3895,0.5168,0.51161,0.567,0.0079165,0.13218,1.0018,0.013735,0.0020976
1.3903,0.51677,0.51162,0.567,0.0079317,0.13034,1.0037,0.013752,0.0021115
1.3911,0.51674,0.51163,0.567,0.0079469,0.12852,1.0055,0.013768,0.0021256
1.3919,0.51672,0.51163,0.567,0.0079622,0.12671,1.0073,0.013784,0.00214
1.3927,0.51669,0.51164,0.56699,0.0079774,0.1249,1.0091,0.0138,0.0021545
1.3935,0.51666,0.51165,0.56699,0.0079926,0.12311,1.0109,0.013816,0.0021692
1.3943,0.51664,0.51166,0.56699,0.0080079,0.12133,1.0126,0.013832,0.0021841
1.3951,0.51661,0.51167,0.56698,0.0080231,0.11957,1.0144,0.013847,0.0021993
1.3959,0.51658,0.51168,0.56698,0.0080384,0.11781,1.0162,0.013862,0.0022146
1.3967,0.51656,0.51169,0.56698,0.0080536,0.11607,1.0179,0.013877,0.0022301
1.3975,0.51653,0.5117,0.56698,0.0080689,0.11433,1.0196,0.013892,0.0022458
1.3983,0.51651,0.51171,0.56697,0.0080841,0.11261,1.0213,0.013907,0.0022617
1.3991,0.51648,0.51172,0.56697,0.0080994,0.1109,1.023,0.013921,0.0022778
1.3999,0.51646,0.51173,0.56697,0.0081147,0.1092,1.0247,0.013935,0.0022941
1.4007,0.51643,0.51174,0.56696,0.00813,0.10752,1.0264,0.013949,0.0023106
1.4015,0.51641,0.51175,0.56696,0.0081453,0.10584,1.0281,0.013963,0.0023273
1.4023,0.51639,0.51176,0.56696,0.0081605,0.10418,1.0297,0.013977,0.0023442
1.4031,0.51636,0.51177,0.56696,0.0081758,0.10253,1.0314,0.01399,0.0023613
1.404,0.51634,0.51178,0.56695,0.0081911,0.10089,1.033,0.014004,0.0023786
1.4048,0.51632,0.51179,0.56695,0.0082064,0.099262,1.0346,0.014017,0.0023961
1.4056,0.51629,0.5118,0.56695,0.0082217,0.097647,1.0362,0.01403,0.0024138
1.4064,0.51627,0.51181,0.56694,0.008237,0.096044,1.0378,0.014042,0.0024317
1.4072,0.51625,0.51182,0.56694,0.0082523,0.094453,1.0394,0.014055,0.0024498
1.408,0.51623,0.51183,0.56694,0.0082676,0.092873,1.041,0.014067,0.0024681
1.4088,0.5162,0.51184,0.56693,0.0082829,0.091306,1.0426,0.014079,0.0024867
1.4096,0.51618,0.51185,0.56693,0.0082982,0.089752,1.0441,0.014091,0.0025054
1.4104,0.51616,0.51186,0.56693,0.0083135,0.088209,1.0456,0.014103,0.0025243
1.4112,0.51614,0.51186,0.56693,0.0083289,0.086679,1.0472,0.014114,0.0025434
1.412,0.51612,0.51187,0.56692,0.0083442,0.085161,1.0487,0.014126,0.0025627
1.4128,0.5161,0.51188,0.56692,0.0083595,0.083655,1.0502,0.014137,0.0025822
1.4136,0.51608,0.51189,0.56692,0.0083748,0.082162,1.0517,0.014148,0.0026019
1.4144,0.51606,0.5119,0.56691,0.0083901,0.080681,1.0531,0.014158,0.0026219
1.4152,0.51604,0.51191,0.56691,0.0084054,0.079212,1.0546,0.014169,0.002642
1.416,0.51602,0.51192,0.56691,0.0084207,0.077756,1.0561,0.014179,0.0026623
1.4168,0.516,0.51193,0.5669,0.0084361,0.076313,1.0575,0.014189,0.0026829
1.4176,0.51598,0.51194,0.5669,0.0084514,0.074882,1.0589,0.014199,0.0027036
1.4185,0.51596,0.51195,0.5669,0.0084667,0.073463,1.0603,0.014209,0.0027245
1.4193,0.51594,0.51195,0.56689,0.008482,0.072058,1.0617,0.014218,0.0027457
1.4201,0.51592,0.51196,0.56689,0.0084973,0.070665,1.0631,0.014228,0.002767
1.4209,0.5159,0.51197,0.56689,0.0085126,0.069284,1.0645,0.014237,0.0027886
1.4217,0.51588,0.51198,0.56688,0.0085279,0.067917,1.0659,0.014246,0.0028103
1.4225,0.51586,0.51199,0.56688,0.0085432,0.066562,1.0672,0.014254,0.0028323
1.4233,0.51585,0.512,0.56688,0.0085585,0.06522,1.0685,0.014263,0.0028544
1.4241,0.51583,0.51201,0.56687,0.0085738,0.063891,1.0699,0.014271,0.0028768
1.4249,0.51581,0.51202,0.56687,0.0085891,0.062574,1.0712,0.014279,0.0028994
1.4257,0.51579,0.51202,0.56687,0.0086044,0.061271,1.0725,0.014287,0.0029221
1.4265,0.51578,0.51203,0.56687,0.0086197,0.05998,1.0738,0.014294,0.0029451
1.4273,0.51576,0.51204,0.56686,0.008635,0.058703,1.075,0.014302,0.0029683
1.4281,0.51574,0.51205,0.56686,0.0086503,0.057438,1.0763,0.014309,0.0029917
1.4289,0.51573,0.51206,0.56686,0.0086656,0.056187,1.0775,0.014316,0.0030152
1.4297,0.51571,0.51207,0.56685,0.0086809,0.054949,1.0788,0.014323,0.003039
1.4305,0.5157,0.51207,0.56685,0.0086962,0.053723,1.08,0.014329,0.003063
1.4313,0.51568,0.51208,0.56685,0.0087114,0.052511,1.0812,0.014336,0.0030872
1.4321,0.51567,0.51209,0.56684,0.0087267,0.051312,1.0824,0.014342,0.0031116
1.4329,0.51565,0.5121,0.56684,0.008742,0.050126,1.0836,0.014348,0.0031362
1.4338,0.51564,0.51211,0.56684,0.0087573,0.048954,1.0847,0.014353,0.0031611
1.4346,0.51562,0.51211,0.56683,0.0087725,0.047795,1.0859,0.014359,0.0031861
1.4354,0.51561,0.51212,0.56683,0.0087878,0.046649,1.087,0.014364,0.0032113
1.4362,0.51559,0.51213,0.56683,0.008803,0.045516,1.0881,0.014369,0.0032367
1.437,0.51558,0.51214,0.56682,0.0088183,0.044397,1.0892,0.014374,0.0032624
1.4378,0.51556,0.51215,0.56682,0.0088335,0.043291,1.0903,0.014379,0.0032882
1.4386,0.51555,0.51215,0.56682,0.0088487,0.042198,1.0914,0.014383,0.0033142
1.4394,0.51554,0.51216,0.56681,0.0088639,0.041119,1.0925,0.014387,0.0033405
1.4402,0.51552,0.51217,0.56681,0.0088792,0.040053,1.0936,0.014391,0.0033669
1.441,0.51551,0.51218,0.56681,0.0088944,0.039001,1.0946,0.014395,0.0033936
1.4418,0.5155,0.51218,0.5668,0.0089096,0.037962,1.0956,0.014399,0.0034204
1.4426,0.51549,0.51219,0.5668,0.0089248,0.036937,1.0967,0.014402,0.0034475
1.4434,0.51547,0.5122,0.5668,0.00894,0.035926,1.0977,0.014405,0.0034748
1.4442,0.51546,0.5122,0.56679,0.0089552,0.034928,1.0987,0.014408,0.0035022
1.445,0.51545,0.51221,0.56679,0.0089703,0.033943,1.0996,0.014411,0.0035299
1.4458,0.51544,0.51222,0.56679,0.0089855,0.032973,1.1006,0.014413,0.0035578
1.4466,0.51543,0.51223,0.56678,0.0090007,0.032015,1.1015,0.014415,0.0035859
1.4474,0.51542,0.51223,0.56678,0.0090158,0.031072,1.1025,0.014418,0.0036141
1.4483,0.51541,0.51224,0.56677,0.009031,0.030142,1.1034,0.014419,0.0036426
1.4491,0.51539,0.51225,0.56677,0.0090461,0.029227,1.1043,0.014421,0.0036713
1.4499,0.51538,0.51225,0.56677,0.0090612,0.028324,1.1052,0.014422,0.0037002
1.4507,0.51537,0.51226,0.56676,0.0090764,0.027436,1.1061,0.014423,0.0037293
1.4515,0.51536,0.51226,0.56676,0.0090915,0.026561,1.107,0.014424,0.0037586
1.4523,0.51535,0.51227,0.56676,0.0091066,0.025701,1.1078,0.014425,0.0037881
1.4531,0.51534,0.51228,0.56675,0.0091217,0.024854,1.1087,0.014426,0.0038178
1.4539,0.51533,0.51228,0.56675,0.0091367,0.024021,1.1095,0.014426,0.0038477
1.4547,0.51533,0.51229,0.56675,0.0091518,0.023202,1.1103,0.014426,0.0038778
1.4555,0.51532,0.5123,0.56674,0.0091669,0.022397,1.1111,0.014426,0.0039081
1.4563,0.51531,0.5123,0.56674,0.0091819,0.021605,1.1119,0.014425,0.0039386
1.4571,0.5153,0.51231,0.56674,0.009197,0.020828,1.1126,0.014425,0.0039694
1.4579,0.51529,0.51231,0.56673,0.009212,0.020065,1.1134,0.014424,0.0040003
1.4587,0.51528,0.51232,0.56673,0.009227,0.019315,1.1141,0.014423,0.0040314
1.4595,0.51527,0.51232,0.56673,0.009242,0.01858,1.1149,0.014421,0.0040627
1.4603,0.51527,0.51233,0.56672,0.009257,0.017859,1.1156,0.01442,0.0040942
1.4611,0.51526,0.51234,0.56672,0.009272,0.017152,1.1163,0.014418,0.004126
1.4619,0.51525,0.51234,0.56672,0.009287,0.016459,1.117,0.014416,0.0041579
1.4628,0.51525,0.51235,0.56671,0.0093019,0.015779,1.1176,0.014414,0.00419
1.4636,0.51524,0.51235,0.56671,0.0093169,0.015115,1.1183,0.014411,0.0042223
1.4644,0.51523,0.51236,0.56671,0.0093318,0.014464,1.1189,0.014409,0.0042549
1.4652,0.51522,0.51236,0.5667,0.0093468,0.013827,1.1196,0.014406,0.0042876
1.466,0.51522,0.51237,0.5667,0.0093617,0.013205,1.1202,0.014403,0.0043205
1.4668,0.51521,0.51237,0.56669,0.0093766,0.012596,1.1208,0.0144,0.0043536
1.4676,0.51521,0.51238,0.56669,0.0093915,0.012002,1.1214,0.014396,0.0043869
1.4684,0.5152,0.51238,0.56669,0.0094063,0.011422,1.122,0.014392,0.0044205
1.4692,0.5152,0.51239,0.56668,0.0094212,0.010856,1.1225,0.014388,0.0044542
1.47,0.51519,0.51239,0.56668,0.009436,0.010305,1.1231,0.014384,0.0044881
1.4708,0.51519,0.51239,0.56668,0.0094509,0.0097676,1.1236,0.01438,0.0045222
1.4716,0.51518,0.5124,0.56667,0.0094657,0.0092446,1.1241,0.014375,0.0045565
1.4724,0.51518,0.5124,0.56667,0.0094805,0.0087358,1.1246,0.01437,0.004591
1.4732,0.51517,0.51241,0.56667,0.0094953,0.0082414,1.1251,0.014365,0.0046257
1.474,0.51517,0.51241,0.56666,0.0095101,0.0077613,1.1256,0.014359,0.0046606
1.4748,0.51516,0.51241,0.56666,0.0095248,0.0072955,1.126,0.014354,0.0046957
1.4756,0.51516,0.51242,0.56666,0.0095396,0.006844,1.1265,0.014348,0.004731
1.4764,0.51516,0.51242,0.56665,0.0095543,0.0064068,1.1269,0.014342,0.0047665
1.4773,0.51515,0.51242,0.56665,0.009569,0.005984,1.1273,0.014336,0.0048022
1.4781,0.51515,0.51243,0.56664,0.0095837,0.0055755,1.1277,0.014329,0.0048381
1.4789,0.51515,0.51243,0.56664,0.0095984,0.0051815,1.1281,0.014323,0.0048741
1.4797,0.51514,0.51243,0.56664,0.009613,0.0048017,1.1285,0.014316,0.0049104
1.4805,0.51514,0.51244,0.56663,0.0096277,0.0044364,1.1288,0.014309,0.0049469
1.4813,0.51514,0.51244,0.56663,0.0096423,0.0040855,1.1292,0.014301,0.0049835
1.4821,0.51514,0.51244,0.56663,0.0096569,0.003749,1.1295,0.014293,0.0050204
1.4829,0.51513,0.51245,0.56662,0.0096715,0.0034269,1.1298,0.014286,0.0050574
1.4837,0.51513,0.51245,0.56662,0.0096861,0.0031192,1.1301,0.014278,0.0050946
1.4845,0.51513,0.51245,0.56662,0.0097007,0.002826,1.1304,0.014269,0.0051321
1.4853,0.51513,0.51245,0.56661,0.0097152,0.0025472,1.1307,0.014261,0.0051697
1.4861,0.51513,0.51246,0.56661,0.0097297,0.0022828,1.1309,0.014252,0.0052075
1.4869,0.51513,0.51246,0.5666,0.0097443,0.0020329,1.1312,0.014243,0.0052455
1.4877,0.51512,0.51246,0.5666,0.0097588,0.0017974,1.1314,0.014234,0.0052837
1.4885,0.51512,0.51246,0.5666,0.0097732,0.0015765,1.1316,0.014224,0.005322
1.4893,0.51512,0.51246,0.56659,0.0097877,0.0013699,1.1318,0.014215,0.0053606
1.4901,0.51512,0.51246,0.56659,0.0098021,0.0011779,1.132,0.014205,0.0053994
1.4909,0.51512,0.51247,0.56659,0.0098165,0.0010003,1.1322,0.014195,0.0054383
1.4917,0.51512,0.51247,0.56658,0.0098309,0.00083728,1.1323,0.014184,0.0054774
1.4926,0.51512,0.51247,0.56658,0.0098453,0.0006887,1.1325,0.014174,0.0055168
1.4934,0.51512,0.51247,0.56658,0.0098597,0.00055461,1.1326,0.014163,0.0055563
1.4942,0.51512,0.51247,0.56657,0.009874,0.00043502,1.1327,0.014152,0.0055959
1.495,0.51512,0.51247,0.56657,0.0098883,0.00032993,1.1328,0.014141,0.0056358
1.4958,0.51512,0.51247,0.56656,0.0099026,0.00023934,1.1329,0.014129,0.0056759
1.4966,0.51512,0.51247,0.56656,0.0099169,0.00016326,1.133,0.014118,0.0057161
1.4974,0.51513,0.51247,0.56656,0.0099312,0.00010168,1.133,0.014106,0.0057566
1.4982,0.51513,0.51247,0.56655,0.0099454,5.4616e-05,1.1331,0.014094,0.0057972
1.499,0.51513,0.51248,0.56655,0.0099596,2.2059e-05,1.1331,0.014081,0.005838
1.4998,0.51513,0.51248,0.56655,0.0099738,4.0123e-06,1.1331,0.014069,0.005879
1.5006,0.51513,0.51248,0.56654,0.009988,4.7687e-07,1.1331,0.014056,0.0059201
1.5014,0.51513,0.51248,0.56654,0.010002,1.1453e-05,1.1331,0.014043,0.0059615
1.5022,0.51514,0.51247,0.56654,0.010016,3.6939e-05,1.133,0.01403,0.006003
1.503,0.51514,0.51247,0.56653,0.01003,7.6936e-05,1.133,0.014016,0.0060447
1.5038,0.51514,0.51247,0.56653,0.010045,0.00013144,1.1329,0.014002,0.0060866
1.5046,0.51514,0.51247,0.56653,0.010059,0.00020046,1.1328,0.013989,0.0061286
1.5054,0.51515,0.51247,0.56652,0.010073,0.00028398,1.1328,0.013974,0.0061709
1.5062,0.51515,0.51247,0.56652,0.010087,0.000382,1.1327,0.01396,0.0062133
1.5071,0.51515,0.51247,0.56651,0.010101,0.00049453,1.1325,0.013945,0.0062559
1.5079,0.51516,0.51247,0.56651,0.010115,0.00062155,1.1324,0.013931,0.0062987
1.5087,0.51516,0.51247,0.56651,0.010129,0.00076307,1.1323,0.013916,0.0063416
1.5095,0.51516,0.51247,0.5665,0.010143,0.00091908,1.1321,0.0139,0.0063848
1.5103,0.51517,0.51247,0.5665,0.010156,0.0010896,1.1319,0.013885,0.0064281
1.5111,0.51517,0.51246,0.5665,0.01017,0.0012746,1.1317,0.013869,0.0064716
1.5119,0.51518,0.51246,0.56649,0.010184,0.001474,1.1315,0.013853,0.0065152
1.5127,0.51518,0.51246,0.56649,0.010198,0.001688,1.1313,0.013837,0.006559
1.5135,0.51518,0.51246,0.56649,0.010212,0.0019164,1.1311,0.013821,0.006603
1.5143,0.51519,0.51246,0.56648,0.010226,0.0021592,1.1308,0.013804,0.0066472
1.5151,0.51519,0.51245,0.56648,0.010239,0.0024165,1.1305,0.013787,0.0066915
1.5159,0.5152,0.51245,0.56647,0.010253,0.0026883,1.1303,0.01377,0.0067361
1.5167,0.5152,0.51245,0.56647,0.010267,0.0029745,1.13,0.013753,0.0067807
1.5175,0.51521,0.51244,0.56647,0.010281,0.0032752,1.1297,0.013736,0.0068256
1.5183,0.51521,0.51244,0.56646,0.010294,0.0035902,1.1293,0.013718,0.0068706
1.5191,0.51522,0.51244,0.56646,0.010308,0.0039197,1.129,0.0137,0.0069158
1.5199,0.51523,0.51244,0.56646,0.010321,0.0042636,1.1286,0.013682,0.0069611
1.5207,0.51523,0.51243,0.56645,0.010335,0.0046219,1.1283,0.013663,0.0070067
1.5216,0.51524,0.51243,0.56645,0.010349,0.0049946,1.1279,0.013645,0.0070523
1.5224,0.51524,0.51242,0.56645,0.010362,0.0053817,1.1275,0.013626,0.0070982
1.5232,0.51525,0.51242,0.56644,0.010376,0.0057832,1.1271,0.013607,0.0071442
1.524,0.51526,0.51242,0.56644,0.010389,0.006199,1.1267,0.013588,0.0071904
1.5248,0.51526,0.51241,0.56643,0.010403,0.0066292,1.1262,0.013569,0.0072367
1.5256,0.51527,0.51241,0.56643,0.010416,0.0070737,1.1258,0.013549,0.0072832
1.5264,0.51528,0.5124,0.56643,0.010429,0.0075325,1.1253,0.013529,0.0073299
1.5272,0.51528,0.5124,0.56642,0.010443,0.0080057,1.1248,0.013509,0.0073767
1.528,0.51529,0.51239,0.56642,0.010456,0.0084931,1.1243,0.013489,0.0074237
1.5288,0.5153,0.51239,0.56642,0.01047,0.0089949,1.1238,0.013468,0.0074708
1.5296,0.5153,0.51238,0.56641,0.010483,0.0095109,1.1233,0.013448,0.0075181
1.5304,0.51531,0.51238,0.56641,0.010496,0.010041,1.1228,0.013427,0.0075656
1.5312,0.51532,0.51237,0.56641,0.010509,0.010586,1.1222,0.013405,0.0076132
1.532,0.51533,0.51237,0.5664,0.010523,0.011145,1.1217,0.013384,0.007661
1.5328,0.51534,0.51236,0.5664,0.010536,0.011718,1.1211,0.013363,0.0077089
1.5336,0.51534,0.51236,0.5664,0.010549,0.012305,1.1205,0.013341,0.007757
1.5344,0.51535,0.51235,0.56639,0.010562,0.012906,1.1199,0.013319,0.0078052
1.5352,0.51536,0.51234,0.56639,0.010575,0.013522,1.1193,0.013297,0.0078536
1.5361,0.51537,0.51234,0.56638,0.010588,0.014152,1.1186,0.013274,0.0079021
1.5369,0.51538,0.51233,0.56638,0.010601,0.014796,1.118,0.013252,0.0079508
1.5377,0.51539,0.51232,0.56638,0.010614,0.015454,1.1173,0.013229,0.0079996
1.5385,0.51539,0.51232,0.56637,0.010627,0.016126,1.1166,0.013206,0.0080486
1.5393,0.5154,0.51231,0.56637,0.01064,0.016812,1.1159,0.013183,0.0080978
1.5401,0.51541,0.5123,0.56637,0.010653,0.017513,1.1152,0.013159,0.008147
1.5409,0.51542,0.51229,0.56636,0.010666,0.018227,1.1145,0.013136,0.0081965
1.5417,0.51543,0.51229,0.56636,0.010679,0.018955,1.1138,0.013112,0.008246
1.5425,0.51544,0.51228,0.56636,0.010692,0.019698,1.113,0.013088,0.0082957
1.5433,0.51545,0.51227,0.56635,0.010705,0.020454,1.1123,0.013064,0.0083456
1.5441,0.51546,0.51226,0.56635,0.010717,0.021225,1.1115,0.013039,0.0083956
1.5449,0.51547,0.51225,0.56635,0.01073,0.022009,1.1107,0.013014,0.0084457
1.5457,0.51548,0.51225,0.56634,0.010743,0.022808,1.1099,0.01299,0.008496
1.5465,0.51549,0.51224,0.56634,0.010756,0.02362,1.1091,0.012965,0.0085464
1.5473,0.5155,0.51223,0.56634,0.010768,0.024446,1.1082,0.012939,0.008597
1.5481,0.51551,0.51222,0.56633,0.010781,0.025286,1.1074,0.012914,0.0086477
1.5489,0.51552,0.51221,0.56633,0.010793,0.02614,1.1065,0.012888,0.0086985
1.5497,0.51553,0.5122,0.56633,0.010806,0.027008,1.1056,0.012862,0.0087495
1.5505,0.51554,0.51219,0.56632,0.010818,0.02789,1.1048,0.012836,0.0088006
1.5514,0.51555,0.51218,0.56632,0.010831,0.028785,1.1039,0.01281,0.0088519
1.5522,0.51556,0.51217,0.56632,0.010843,0.029694,1.1029,0.012784,0.0089032
1.553,0.51557,0.51216,0.56631,0.010856,0.030617,1.102,0.012757,0.0089547
1.5538,0.51558,0.51215,0.56631,0.010868,0.031554,1.1011,0.01273,0.0090064
1.5546,0.51559,0.51214,0.5663,0.010881,0.032504,1.1001,0.012703,0.0090582
1.5554,0.5156,0.51213,0.5663,0.010893,0.033469,1.0991,0.012676,0.00911
1.5562,0.51562,0.51212,0.5663,0.010905,0.034446,1.0981,0.012649,0.0091621
1.557,0.51563,0.51211,0.56629,0.010918,0.035438,1.0972,0.012621,0.0092142
1.5578,0.51564,0.5121,0.56629,0.01093,0.036443,1.0961,0.012593,0.0092665
1.5586,0.51565,0.51209,0.56629,0.010942,0.037461,1.0951,0.012565,0.0093189
1.5594,0.51566,0.51208,0.56628,0.010954,0.038493,1.0941,0.012537,0.0093714
1.5602,0.51567,0.51206,0.56628,0.010966,0.039539,1.093,0.012509,0.0094241
1.561,0.51569,0.51205,0.56628,0.010978,0.040598,1.092,0.01248,0.0094769
1.5618,0.5157,0.51204,0.56627,0.010991,0.041671,1.0909,0.012451,0.0095298
1.5626,0.51571,0.51203,0.56627,0.011003,0.042757,1.0898,0.012422,0.0095828
1.5634,0.51572,0.51202,0.56627,0.011015,0.043856,1.0887,0.012393,0.0096359
1.5642,0.51573,0.512,0.56626,0.011027,0.044969,1.0876,0.012364,0.0096892
1.565,0.51575,0.51199,0.56626,0.011039,0.046095,1.0864,0.012335,0.0097425
1.5659,0.51576,0.51198,0.56626,0.01105,0.047235,1.0853,0.012305,0.009796
1.5667,0.51577,0.51197,0.56625,0.011062,0.048387,1.0841,0.012275,0.0098496
1.5675,0.51578,0.51195,0.56625,0.011074,0.049553,1.0829,0.012245,0.0099033
1.5683,0.5158,0.51194,0.56625,0.011086,0.050733,1.0818,0.012215,0.0099571
1.5691,0.51581,0.51193,0.56624,0.011098,0.051925,1.0806,0.012184,0.010011
1.5699,0.51582,0.51191,0.56624,0.01111,0.053131,1.0794,0.012154,0.010065
1.5707,0.51583,0.5119,0.56624,0.011121,0.05435,1.0781,0.012123,0.010119
1.5715,0.51585,0.51188,0.56623,0.011133,0.055582,1.0769,0.012092,0.010174
1.5723,0.51586,0.51187,0.56623,0.011145,0.056827,1.0756,0.012061,0.010228
1.5731,0.51587,0.51185,0.56623,0.011156,0.058085,1.0744,0.01203,0.010282
1.5739,0.51588,0.51184,0.56622,0.011168,0.059356,1.0731,0.011998,0.010337
1.5747,0.5159,0.51182,0.56622,0.011179,0.06064,1.0718,0.011967,0.010392
1.5755,0.51591,0.51181,0.56622,0.011191,0.061938,1.0705,0.011935,0.010446
1.5763,0.51592,0.51179,0.56622,0.011202,0.063248,1.0692,0.011903,0.010501
1.5771,0.51594,0.51178,0.56621,0.011214,0.06457,1.0679,0.011871,0.010556
1.5779,0.51595,0.51176,0.56621,0.011225,0.065906,1.0665,0.011839,0.010611
1.5787,0.51596,0.51175,0.56621,0.011236,0.067255,1.0652,0.011806,0.010667
1.5795,0.51598,0.51173,0.5662,0.011248,0.068616,1.0638,0.011773,0.010722
1.5804,0.51599,0.51171,0.5662,0.011259,0.06999,1.0624,0.011741,0.010777
1.5812,0.51601,0.5117,0.5662,0.01127,0.071377,1.061,0.011708,0.010833
1.582,0.51602,0.51168,0.56619,0.011281,0.072777,1.0596,0.011675,0.010888
1.5828,0.51603,0.51166,0.56619,0.011293,0.074189,1.0582,0.011641,0.010944
1.5836,0.51605,0.51165,0.56619,0.011304,0.075614,1.0568,0.011608,0.011
1.5844,0.51606,0.51163,0.56618,0.011315,0.077051,1.0553,0.011574,0.011055
1.5852,0.51607,0.51161,0.56618,0.011326,0.078501,1.0539,0.01154,0.011111
1.586,0.51609,0.51159,0.56618,0.011337,0.079964,1.0524,0.011506,0.011167
1.5868,0.5161,0.51158,0.56617,0.011348,0.081438,1.0509,0.011472,0.011223
1.5876,0.51612,0.51156,0.56617,0.011359,0.082926,1.0494,0.011438,0.01128
1.5884,0.51613,0.51154,0.56617,0.01137,0.084425,1.0479,0.011404,0.011336
1.5892,0.51614,0.51152,0.56616,0.011381,0.085938,1.0464,0.011369,0.011392
1.59,0.51616,0.5115,0.56616,0.011391,0.087462,1.0449,0.011334,0.011449
1.5908,0.51617,0.51148,0.56616,0.011402,0.088999,1.0433,0.011299,0.011505
1.5916,0.51619,0.51147,0.56616,0.011413,0.090547,1.0418,0.011264,0.011562
1.5924,0.5162,0.51145,0.56615,0.011424,0.092108,1.0402,0.011229,0.011618
1.5932,0.51622,0.51143,0.56615,0.011434,0.093682,1.0386,0.011194,0.011675
1.594,0.51623,0.51141,0.56615,0.011445,0.095267,1.037,0.011158,0.011732
1.5949,0.51624,0.51139,0.56614,0.011456,0.096864,1.0354,0.011123,0.011789
1.5957,0.51626,0.51137,0.56614,0.011466,0.098474,1.0338,0.011087,0.011846
1.5965,0.51627,0.51135,0.56614,0.011477,0.1001,1.0322,0.011051,0.011903
1.5973,0.51629,0.51133,0.56613,0.011487,0.10173,1.0305,0.011015,0.01196
1.5981,0.5163,0.51131,0.56613,0.011498,0.10337,1.0289,0.010979,0.012017
1.5989,0.51632,0.51129,0.56613,0.011508,0.10503,1.0272,0.010942,0.012074
1.5997,0.51633,0.51126,0.56613,0.011519,0.1067,1.0256,0.010906,0.012132
1.6005,0.51635,0.51124,0.56612,0.011529,0.10838,1.0239,0.010869,0.012189
1.6013,0.51636,0.51122,0.56612,0.011539,0.11007,1.0222,0.010832,0.012246
1.6021,0.51638,0.5112,0.56612,0.01155,0.11178,1.0205,0.010795,0.012304
1.6029,0.51639,0.51118,0.56611,0.01156,0.11349,1.0187,0.010758,0.012361
1.6037,0.5164,0.51116,0.56611,0.01157,0.11522,1.017,0.010721,0.012419
1.6045,0.51642,0.51113,0.56611,0.01158,0.11696,1.0153,0.010684,0.012477
1.6053,0.51643,0.51111,0.56611,0.01159,0.11871,1.0135,0.010646,0.012534
1.6061,0.51645,0.51109,0.5661,0.0116,0.12047,1.0117,0.010609,0.012592
1.6069,0.51646,0.51107,0.5661,0.01161,0.12225,1.01,0.010571,0.01265
1.6077,0.51648,0.51104,0.5661,0.01162,0.12403,1.0082,0.010533,0.012708
1.6085,0.51649,0.51102,0.56609,0.01163,0.12583,1.0064,0.010495,0.012766
1.6093,0.51651,0.511,0.56609,0.01164,0.12763,1.0045,0.010457,0.012824
1.6102,0.51652,0.51097,0.56609,0.01165,0.12945,1.0027,0.010419,0.012882
1.611,0.51654,0.51095,0.56609,0.01166,0.13128,1.0009,0.01038,0.01294
1.6118,0.51655,0.51092,0.56608,0.01167,0.13312,0.99904,0.010342,0.012998
1.6126,0.51657,0.5109,0.56608,0.01168,0.13497,0.99719,0.010303,0.013056
1.6134,0.51658,0.51087,0.56608,0.011689,0.13684,0.99532,0.010265,0.013114
1.6142,0.5166,0.51085,0.56607,0.011699,0.13871,0.99344,0.010226,0.013172
1.615,0.51661,0.51082,0.56607,0.011709,0.1406,0.99155,0.010187,0.013231
1.6158,0.51663,0.5108,0.56607,0.011718,0.14249,0.98964,0.010148,0.013289
1.6166,0.51664,0.51077,0.56607,0.011728,0.1444,0.98773,0.010108,0.013347
1.6174,0.51666,0.51075,0.56606,0.011737,0.14632,0.98581,0.010069,0.013406
1.6182,0.51667,0.51072,0.56606,0.011747,0.14825,0.98388,0.01003,0.013464
1.619,0.51669,0.5107,0.56606,0.011756,0.15019,0.98193,0.0099901,0.013523
1.6198,0.5167,0.51067,0.56606,0.011766,0.15213,0.97998,0.0099505,0.013581
1.6206,0.51672,0.51064,0.56605,0.011775,0.1541,0.97801,0.0099107,0.01364
1.6214,0.51673,0.51062,0.56605,0.011784,0.15607,0.97603,0.0098708,0.013698
1.6222,0.51675,0.51059,0.56605,0.011794,0.15805,0.97405,0.0098308,0.013757
1.623,0.51676,0.51056,0.56605,0.011803,0.16004,0.97205,0.0097908,0.013815
1.6238,0.51678,0.51054,0.56604,0.011812,0.16204,0.97004,0.0097506,0.013874
1.6247,0.51679,0.51051,0.56604,0.011821,0.16405,0.96802,0.0097103,0.013933
1.6255,0.51681,0.51048,0.56604,0.011831,0.16608,0.966,0.0096699,0.013991
1.6263,0.51682,0.51045,0.56603,0.01184,0.16811,0.96396,0.0096294,0.01405
1.6271,0.51684,0.51042,0.56603,0.011849,0.17015,0.96191,0.0095888,0.014109
1.6279,0.51685,0.5104,0.56603,0.011858,0.17221,0.95985,0.0095481,0.014167
1.6287,0.51686,0.51037,0.56603,0.011867,0.17427,0.95778,0.0095073,0.014226
1.6295,0.51688,0.51034,0.56602,0.011876,0.17635,0.9557,0.0094664,0.014285
1.6303,0.51689,0.51031,0.56602,0.011884,0.17843,0.95361,0.0094254,0.014344
1.6311,0.51691,0.51028,0.56602,0.011893,0.18052,0.95152,0.0093844,0.014402
1.6319,0.51692,0.51025,0.56602,0.011902,0.18263,0.94941,0.0093432,0.014461
1.6327,0.51694,0.51022,0.56601,0.011911,0.18474,0.94729,0.009302,0.01452
1.6335,0.51695,0.51019,0.56601,0.01192,0.18686,0.94516,0.0092606,0.014579
1.6343,0.51697,0.51016,0.56601,0.011928,0.189,0.94302,0.0092192,0.014637
1.6351,0.51698,0.51013,0.56601,0.011937,0.19114,0.94088,0.0091777,0.014696
1.6359,0.517,0.5101,0.56601,0.011946,0.19329,0.93872,0.0091361,0.014755
1.6367,0.51701,0.51007,0.566,0.011954,0.19545,0.93655,0.0090944,0.014814
1.6375,0.51702,0.51004,0.566,0.011963,0.19762,0.93438,0.0090527,0.014873
1.6383,0.51704,0.51001,0.566,0.011971,0.19981,0.93219,0.0090109,0.014931
1.6392,0.51705,0.50998,0.566,0.01198,0.202,0.93,0.008969,0.01499
1.64,0.51707,0.50994,0.56599,0.011988,0.2042,0.92779,0.008927,0.015049
1.6408,0.51708,0.50991,0.56599,0.011996,0.2064,0.92558,0.0088849,0.015108
1.6416,0.5171,0.50988,0.56599,0.012005,0.20862,0.92336,0.0088428,0.015167
1.6424,0.51711,0.50985,0.56599,0.012013,0.21085,0.92112,0.0088006,0.015225
1.6432,0.51712,0.50982,0.56598,0.012021,0.21309,0.91888,0.0087583,0.015284
1.644,0.51714,0.50978,0.56598,0.012029,0.21533,0.91663,0.008716,0.015343
1.6448,0.51715,0.50975,0.56598,0.012038,0.21759,0.91437,0.0086736,0.015402
1.6456,0.51717,0.50972,0.56598,0.012046,0.21985,0.91211,0.0086311,0.01546
1.6464,0.51718,0.50968,0.56598,0.012054,0.22212,0.90983,0.0085886,0.015519
1.6472,0.51719,0.50965,0.56597,0.012062,0.2244,0.90754,0.008546,0.015578
1.648,0.51721,0.50962,0.56597,0.01207,0.22669,0.90525,0.0085033,0.015636
1.6488,0.51722,0.50958,0.56597,0.012078,0.22899,0.90295,0.0084606,0.015695
1.6496,0.51724,0.50955,0.56597,0.012086,0.2313,0.90064,0.0084178,0.015754
1.6504,0.51725,0.50951,0.56596,0.012094,0.23361,0.89832,0.008375,0.015812
1.6512,0.51726,0.50948,0.56596,0.012101,0.23594,0.89599,0.0083321,0.015871
1.652,0.51728,0.50944,0.56596,0.012109,0.23827,0.89365,0.0082891,0.015929
1.6528,0.51729,0.50941,0.56596,0.012117,0.24061,0.89131,0.0082461,0.015988
1.6537,0.5173,0.50937,0.56596,0.012125,0.24296,0.88895,0.0082031,0.016046
1.6545,0.51732,0.50934,0.56595,0.012132,0.24532,0.88659,0.00816,0.016105
1.6553,0.51733,0.5093,0.56595,0.01214,0.24768,0.88422,0.0081168,0.016163
1.6561,0.51734,0.50927,0.56595,0.012147,0.25006,0.88184,0.0080737,0.016221
1.6569,0.51736,0.50923,0.56595,0.012155,0.25244,0.87946,0.0080304,0.01628
1.6577,0.51737,0.50919,0.56595,0.012163,0.25483,0.87706,0.0079871,0.016338
1.6585,0.51738,0.50916,0.56594,0.01217,0.25723,0.87466,0.0079438,0.016396
1.6593,0.5174,0.50912,0.56594,0.012177,0.25963,0.87225,0.0079005,0.016454
1.6601,0.51741,0.50908,0.56594,0.012185,0.26205,0.86983,0.0078571,0.016512
1.6609,0.51742,0.50905,0.56594,0.012192,0.26447,0.86741,0.0078137,0.016571
1.6617,0.51744,0.50901,0.56594,0.012199,0.2669,0.86497,0.0077702,0.016629
1.6625,0.51745,0.50897,0.56593,0.012207,0.26934,0.86253,0.0077267,0.016687
1.6633,0.51746,0.50893,0.56593,0.012214,0.27178,0.86008,0.0076832,0.016745
1.6641,0.51747,0.5089,0.56593,0.012221,0.27423,0.85763,0.0076396,0.016803
1.6649,0.51749,0.50886,0.56593,0.012228,0.27669,0.85516,0.007596,0.01686
1.6657,0.5175,0.50882,0.56593,0.012235,0.27916,0.85269,0.0075524,0.016918
1.6665,0.51751,0.50878,0.56592,0.012242,0.28164,0.85021,0.0075088,0.016976
1.6673,0.51752,0.50874,0.56592,0.012249,0.28412,0.84773,0.0074651,0.017034
1.6681,0.51753,0.5087,0.56592,0.012256,0.28661,0.84524,0.0074214,0.017091
1.669,0.51755,0.50866,0.56592,0.012263,0.2891,0.84274,0.0073777,0.017149
1.6698,0.51756,0.50862,0.56592,0.01227,0.29161,0.84023,0.007334,0.017206
1.6706,0.51757,0.50858,0.56592,0.012277,0.29412,0.83771,0.0072903,0.017264
1.6714,0.51758,0.50854,0.56591,0.012284,0.29664,0.83519,0.0072465,0.017321
1.6722,0.51759,0.5085,0.56591,0.012291,0.29916,0.83267,0.0072027,0.017378
1.673,0.51761,0.50846,0.56591,0.012297,0.30169,0.83013,0.007159,0.017436
1.6738,0.51762,0.50842,0.56591,0.012304,0.30423,0.82759,0.0071152,0.017493
1.6746,0.51763,0.50838,0.56591,0.012311,0.30677,0.82504,0.0070714,0.01755
1.6754,0.51764,0.50834,0.56591,0.012317,0.30933,0.82249,0.0070276,0.017607
1.6762,0.51765,0.5083,0.5659,0.012324,0.31188,0.81993,0.0069838,0.017664
1.677,0.51766,0.50826,0.5659,0.01233,0.31445,0.81736,0.0069399,0.017721
1.6778,0.51767,0.50822,0.5659,0.012337,0.31702,0.81478,0.0068961,0.017778
1.6786,0.51768,0.50817,0.5659,0.012343,0.3196,0.8122,0.0068523,0.017834
1.6794,0.51769,0.50813,0.5659,0.01235,0.32218,0.80962,0.0068085,0.017891
1.6802,0.51771,0.50809,0.5659,0.012356,0.32477,0.80702,0.0067647,0.017947
1.681,0.51772,0.50805,0.56589,0.012362,0.32737,0.80442,0.0067209,0.018004
1.6818,0.51773,0.508,0.56589,0.012369,0.32997,0.80182,0.0066771,0.01806
1.6826,0.51774,0.50796,0.56589,0.012375,0.33258,0.79921,0.0066333,0.018116
1.6835,0.51775,0.50792,0.56589,0.012381,0.33519,0.79659,0.0065895,0.018173
1.6843,0.51776,0.50787,0.56589,0.012387,0.33781,0.79397,0.0065457,0.018229
1.6851,0.51777,0.50783,0.56589,0.012393,0.34044,0.79134,0.006502,0.018285
1.6859,0.51778,0.50779,0.56589,0.012399,0.34307,0.7887,0.0064582,0.018341
1.6867,0.51779,0.50774,0.56588,0.012406,0.34571,0.78606,0.0064145,0.018397
1.6875,0.5178,0.5077,0.56588,0.012412,0.34835,0.78342,0.0063708,0.018452
1.6883,0.51781,0.50765,0.56588,0.012417,0.351,0.78076,0.0063271,0.018508
1.6891,0.51782,0.50761,0.56588,0.012423,0.35365,0.77811,0.0062834,0.018563
1.6899,0.51783,0.50756,0.56588,0.012429,0.35631,0.77544,0.0062398,0.018619
1.6907,0.51783,0.50752,0.56588,0.012435,0.35898,0.77278,0.0061962,0.018674
1.6915,0.51784,0.50747,0.56588,0.012441,0.36165,0.7701,0.0061526,0.018729
1.6923,0.51785,0.50743,0.56588,0.012447,0.36432,0.76743,0.006109,0.018784
1.6931,0.51786,0.50738,0.56587,0.012452,0.36701,0.76474,0.0060655,0.018839
1.6939,0.51787,0.50734,0.56587,0.012458,0.36969,0.76205,0.006022,0.018894
1.6947,0.51788,0.50729,0.56587,0.012464,0.37238,0.75936,0.0059785,0.018949
1.6955,0.51789,0.50724,0.56587,0.012469,0.37508,0.75666,0.0059351,0.019004
1.6963,0.5179,0.5072,0.56587,0.012475,0.37778,0.75396,0.0058917,0.019058
1.6971,0.5179,0.50715,0.56587,0.01248,0.38049,0.75125,0.0058483,0.019113
1.698,0.51791,0.5071,0.56587,0.012486,0.3832,0.74854,0.005805,0.019167
1.6988,0.51792,0.50706,0.56587,0.012491,0.38591,0.74582,0.0057617,0.019221
1.6996,0.51793,0.50701,0.56586,0.012497,0.38863,0.7431,0.0057185,0.019275
1.7004,0.51794,0.50696,0.56586,0.012502,0.39136,0.74037,0.0056753,0.019329
1.7012,0.51794,0.50691,0.56586,0.012508,0.39409,0.73764,0.0056322,0.019383
1.702,0.51795,0.50686,0.56586,0.012513,0.39682,0.7349,0.0055891,0.019437
1.7028,0.51796,0.50682,0.56586,0.012518,0.39956,0.73216,0.0055461,0.01949
1.7036,0.51796,0.50677,0.56586,0.012523,0.4023,0.72942,0.0055031,0.019544
1.7044,0.51797,0.50672,0.56586,0.012528,0.40504,0.72667,0.0054602,0.019597
1.7052,0.51798,0.50667,0.56586,0.012534,0.4078,0.72392,0.0054173,0.01965
1.706,0.51799,0.50662,0.56586,0.012539,0.41055,0.72116,0.0053745,0.019703
1.7068,0.51799,0.50657,0.56585,0.012544,0.41331,0.7184,0.0053317,0.019756
1.7076,0.518,0.50652,0.56585,0.012549,0.41607,0.71564,0.005289,0.019809
1.7084,0.518,0.50647,0.56585,0.012554,0.41884,0.71287,0.0052464,0.019861
1.7092,0.51801,0.50642,0.56585,0.012559,0.42161,0.7101,0.0052038,0.019914
1.71,0.51802,0.50637,0.56585,0.012564,0.42438,0.70732,0.0051613,0.019966
1.7108,0.51802,0.50632,0.56585,0.012569,0.42716,0.70454,0.0051189,0.020018
1.7116,0.51803,0.50627,0.56585,0.012573,0.42994,0.70176,0.0050765,0.02007
1.7125,0.51803,0.50622,0.56585,0.012578,0.43272,0.69897,0.0050343,0.020122
1.7133,0.51804,0.50617,0.56585,0.012583,0.43551,0.69618,0.004992,0.020174
1.7141,0.51804,0.50612,0.56585,0.012588,0.4383,0.69339,0.0049499,0.020225
1.7149,0.51805,0.50607,0.56585,0.012592,0.4411,0.6906,0.0049078,0.020277
1.7157,0.51805,0.50601,0.56584,0.012597,0.44389,0.6878,0.0048659,0.020328
1.7165,0.51806,0.50596,0.56584,0.012602,0.44669,0.68499,0.004824,0.020379
1.7173,0.51806,0.50591,0.56584,0.012606,0.4495,0.68219,0.0047821,0.02043
1.7181,0.51807,0.50586,0.56584,0.012611,0.45231,0.67938,0.0047404,0.020481
1.7189,0.51807,0.50581,0.56584,0.012615,0.45512,0.67657,0.0046988,0.020532
1.7197,0.51808,0.50575,0.56584,0.01262,0.45793,0.67375,0.0046572,0.020582
1.7205,0.51808,0.5057,0.56584,0.012624,0.46074,0.67094,0.0046157,0.020633
1.7213,0.51809,0.50565,0.56584,0.012629,0.46356,0.66812,0.0045744,0.020683
1.7221,0.51809,0.50559,0.56584,0.012633,0.46638,0.6653,0.0045331,0.020733
1.7229,0.51809,0.50554,0.56584,0.012637,0.46921,0.66247,0.0044919,0.020783
1.7237,0.5181,0.50549,0.56584,0.012642,0.47203,0.65964,0.0044508,0.020832
1.7245,0.5181,0.50543,0.56584,0.012646,0.47486,0.65681,0.0044098,0.020882
1.7253,0.5181,0.50538,0.56584,0.01265,0.47769,0.65398,0.0043689,0.020931
1.7261,0.5181,0.50533,0.56584,0.012654,0.48052,0.65115,0.0043281,0.02098
1.7269,0.51811,0.50527,0.56584,0.012658,0.48336,0.64831,0.0042874,0.021029
1.7278,0.51811,0.50522,0.56584,0.012662,0.4862,0.64547,0.0042468,0.021078
1.7286,0.51811,0.50516,0.56583,0.012666,0.48904,0.64263,0.0042063,0.021127
1.7294,0.51811,0.50511,0.56583,0.012671,0.49188,0.63979,0.004166,0.021175
1.7302,0.51812,0.50505,0.56583,0.012675,0.49472,0.63695,0.0041257,0.021223
1.731,0.51812,0.505,0.56583,0.012678,0.49756,0.6341,0.0040856,0.021271
1.7318,0.51812,0.50494,0.56583,0.012682,0.50041,0.63125,0.0040455,0.021319
1.7326,0.51812,0.50489,0.56583,0.012686,0.50326,0.6284,0.0040056,0.021367
1.7334,0.51812,0.50483,0.56583,0.01269,0.50611,0.62555,0.0039658,0.021414
1.7342,0.51812,0.50477,0.56583,0.012694,0.50896,0.6227,0.0039262,0.021462
1.735,0.51812,0.50472,0.56583,0.012698,0.51182,0.61985,0.0038866,0.021509
1.7358,0.51813,0.50466,0.56583,0.012702,0.51467,0.61699,0.0038472,0.021556
1.7366,0.51813,0.5046,0.56583,0.012705,0.51753,0.61414,0.0038079,0.021603
1.7374,0.51813,0.50455,0.56583,0.012709,0.52038,0.61128,0.0037687,0.021649
1.7382,0.51813,0.50449,0.56583,0.012713,0.52324,0.60842,0.0037296,0.021696
1.739,0.51813,0.50443,0.56583,0.012716,0.5261,0.60556,0.0036907,0.021742
1.7398,0.51813,0.50437,0.56583,0.01272,0.52896,0.6027,0.0036519,0.021788
1.7406,0.51813,0.50432,0.56583,0.012723,0.53182,0.59984,0.0036132,0.021833
1.7414,0.51812,0.50426,0.56583,0.012727,0.53468,0.59697,0.0035747,0.021879
1.7423,0.51812,0.5042,0.56583,0.01273,0.53755,0.59411,0.0035363,0.021924
1.7431,0.51812,0.50414,0.56583,0.012734,0.54041,0.59125,0.0034981,0.021969
1.7439,0.51812,0.50408,0.56583,0.012737,0.54328,0.58838,0.00346,0.022014
1.7447,0.51812,0.50403,0.56583,0.012741,0.54614,0.58552,0.003422,0.022059
1.7455,0.51812,0.50397,0.56583,0.012744,0.54901,0.58265,0.0033842,0.022104
1.7463,0.51812,0.50391,0.56583,0.012747,0.55187,0.57978,0.0033465,0.022148
1.7471,0.51812,0.50385,0.56583,0.012751,0.55474,0.57692,0.003309,0.022192
1.7479,0.51811,0.50379,0.56583,0.012754,0.55761,0.57405,0.0032716,0.022236
1.7487,0.51811,0.50373,0.56583,0.012757,0.56047,0.57118,0.0032344,0.02228
1.7495,0.51811,0.50367,0.56583,0.01276,0.56334,0.56832,0.0031973,0.022323
1.7503,0.51811,0.50361,0.56583,0.012763,0.56621,0.56545,0.0031604,0.022366
1.7511,0.5181,0.50355,0.56583,0.012766,0.56908,0.56258,0.0031236,0.022409
1.7519,0.5181,0.50349,0.56583,0.01277,0.57194,0.55971,0.003087,0.022452
1.7527,0.5181,0.50343,0.56583,0.012773,0.57481,0.55685,0.0030506,0.022495
1.7535,0.51809,0.50337,0.56583,0.012776,0.57768,0.55398,0.0030143,0.022537
1.7543,0.51809,0.50331,0.56583,0.012779,0.58054,0.55111,0.0029782,0.022579
1.7551,0.51809,0.50325,0.56583,0.012782,0.58341,0.54825,0.0029422,0.022621
1.7559,0.51808,0.50319,0.56583,0.012785,0.58627,0.54538,0.0029064,0.022663
1.7568,0.51808,0.50313,0.56583,0.012787,0.58914,0.54252,0.0028708,0.022704
1.7576,0.51807,0.50306,0.56583,0.01279,0.592,0.53965,0.0028354,0.022745
1.7584,0.51807,0.503,0.56583,0.012793,0.59487,0.53679,0.0028001,0.022786
1.7592,0.51806,0.50294,0.56583,0.012796,0.59773,0.53393,0.002765,0.022827
1.76,0.51806,0.50288,0.56583,0.012799,0.60059,0.53106,0.0027301,0.022868
1.7608,0.51805,0.50282,0.56583,0.012802,0.60346,0.5282,0.0026953,0.022908
1.7616,0.51805,0.50275,0.56583,0.012804,0.60632,0.52534,0.0026607,0.022948
1.7624,0.51804,0.50269,0.56583,0.012807,0.60918,0.52248,0.0026263,0.022988
1.7632,0.51804,0.50263,0.56583,0.01281,0.61204,0.51963,0.0025921,0.023027
1.764,0.51803,0.50257,0.56583,0.012812,0.61489,0.51677,0.0025581,0.023067
1.7648,0.51802,0.5025,0.56583,0.012815,0.61775,0.51391,0.0025242,0.023106
1.7656,0.51802,0.50244,0.56583,0.012817,0.6206,0.51106,0.0024906,0.023144
1.7664,0.51801,0.50238,0.56583,0.01282,0.62346,0.50821,0.0024571,0.023183
1.7672,0.518,0.50231,0.56583,0.012823,0.62631,0.50536,0.0024238,0.023221
1.768,0.51799,0.50225,0.56583,0.012825,0.62916,0.50251,0.0023907,0.023259
1.7688,0.51799,0.50219,0.56583,0.012828,0.63201,0.49966,0.0023578,0.023297
1.7696,0.51798,0.50212,0.56583,0.01283,0.63486,0.49681,0.0023251,0.023335
1.7704,0.51797,0.50206,0.56583,0.012832,0.6377,0.49397,0.0022926,0.023372
1.7713,0.51796,0.50199,0.56583,0.012835,0.64054,0.49112,0.0022603,0.023409
1.7721,0.51796,0.50193,0.56583,0.012837,0.64339,0.48828,0.0022282,0.023446
1.7729,0.51795,0.50187,0.56584,0.012839,0.64623,0.48544,0.0021963,0.023483
1.7737,0.51794,0.5018,0.56584,0.012842,0.64906,0.48261,0.0021646,0.023519
1.7745,0.51793,0.50174,0.56584,0.012844,0.6519,0.47977,0.0021331,0.023555
1.7753,0.51792,0.50167,0.56584,0.012846,0.65473,0.47694,0.0021019,0.023591
1.7761,0.51791,0.5016,0.56584,0.012848,0.65756,0.47411,0.0020708,0.023626
1.7769,0.5179,0.50154,0.56584,0.012851,0.66039,0.47128,0.0020399,0.023661
1.7777,0.51789,0.50147,0.56584,0.012853,0.66322,0.46846,0.0020093,0.023696
1.7785,0.51788,0.50141,0.56584,0.012855,0.66604,0.46564,0.0019788,0.023731
1.7793,0.51787,0.50134,0.56584,0.012857,0.66887,0.46282,0.0019486,0.023766
1.7801,0.51786,0.50128,0.56584,0.012859,0.67168,0.46,0.0019186,0.0238
1.7809,0.51785,0.50121,0.56584,0.012861,0.6745,0.45718,0.0018888,0.023834
1.7817,0.51784,0.50114,0.56584,0.012863,0.67731,0.45437,0.0018592,0.023867
1.7825,0.51783,0.50108,0.56584,0.012865,0.68012,0.45156,0.0018298,0.023901
1.7833,0.51781,0.50101,0.56584,0.012867,0.68293,0.44876,0.0018007,0.023934
1.7841,0.5178,0.50094,0.56584,0.012869,0.68574,0.44595,0.0017718,0.023967
1.7849,0.51779,0.50088,0.56585,0.012871,0.68854,0.44315,0.0017431,0.023999
1.7857,0.51778,0.50081,0.56585,0.012873,0.69134,0.44036,0.0017147,0.024031
1.7866,0.51777,0.50074,0.56585,0.012875,0.69413,0.43756,0.0016865,0.024063
1.7874,0.51775,0.50068,0.56585,0.012877,0.69692,0.43477,0.0016585,0.024095
1.7882,0.51774,0.50061,0.56585,0.012879,0.69971,0.43198,0.0016307,0.024127
1.789,0.51773,0.50054,0.56585,0.01288,0.7025,0.4292,0.0016032,0.024158
1.7898,0.51771,0.50047,0.56585,0.012882,0.70528,0.42642,0.0015759,0.024189
1.7906,0.5177,0.5004,0.56585,0.012884,0.70806,0.42365,0.0015489,0.024219
1.7914,0.51769,0.50034,0.56585,0.012886,0.71083,0.42087,0.001522,0.024249
1.7922,0.51767,0.50027,0.56585,0.012887,0.7136,0.4181,0.0014955,0.024279
1.793,0.51766,0.5002,0.56585,0.012889,0.71637,0.41534,0.0014691,0.024309
1.7938,0.51764,0.50013,0.56585,0.012891,0.71913,0.41258,0.001443,0.024339
1.7946,0.51763,0.50006,0.56586,0.012892,0.72189,0.40982,0.0014172,0.024368
1.7954,0.51761,0.49999,0.56586,0.012894,0.72465,0.40707,0.0013916,0.024397
1.7962,0.5176,0.49992,0.56586,0.012896,0.7274,0.40432,0.0013663,0.024425
1.797,0.51758,0.49986,0.56586,0.012897,0.73015,0.40157,0.0013412,0.024453
1.7978,0.51757,0.49979,0.56586,0.012899,0.73289,0.39883,0.0013163,0.024481
1.7986,0.51755,0.49972,0.56586,0.0129,0.73563,0.39609,0.0012917,0.024509
1.7994,0.51754,0.49965,0.56586,0.012902,0.73836,0.39336,0.0012674,0.024536
1.8002,0.51752,0.49958,0.56586,0.012903,0.74109,0.39063,0.0012433,0.024564
1.8011,0.5175,0.49951,0.56586,0.012905,0.74382,0.38791,0.0012195,0.02459
1.8019,0.51749,0.49944,0.56587,0.012906,0.74654,0.38519,0.0011959,0.024617
1.8027,0.51747,0.49937,0.56587,0.012908,0.74926,0.38248,0.0011726,0.024643
1.8035,0.51745,0.4993,0.56587,0.012909,0.75197,0.37977,0.0011495,0.024669
1.8043,0.51743,0.49923,0.56587,0.012911,0.75467,0.37706,0.0011267,0.024695
1.8051,0.51742,0.49916,0.56587,0.012912,0.75738,0.37436,0.0011042,0.02472
1.8059,0.5174,0.49909,0.56587,0.012913,0.76007,0.37167,0.0010819,0.024745
1.8067,0.51738,0.49902,0.56587,0.012915,0.76277,0.36898,0.00106,0.024769
1.8075,0.51736,0.49894,0.56587,0.012916,0.76545,0.3663,0.0010382,0.024794
1.8083,0.51734,0.49887,0.56588,0.012917,0.76814,0.36362,0.0010168,0.024818
1.8091,0.51732,0.4988,0.56588,0.012919,0.77081,0.36094,0.0009956,0.024842
1.8099,0.5173,0.49873,0.56588,0.01292,0.77348,0.35827,0.00097469,0.024865
1.8107,0.51728,0.49866,0.56588,0.012921,0.77615,0.35561,0.00095405,0.024888
1.8115,0.51726,0.49859,0.56588,0.012922,0.77881,0.35295,0.00093369,0.024911
1.8123,0.51724,0.49852,0.56588,0.012924,0.78147,0.3503,0.00091361,0.024933
1.8131,0.51722,0.49845,0.56588,0.012925,0.78412,0.34765,0.0008938,0.024956
1.8139,0.5172,0.49837,0.56588,0.012926,0.78676,0.34501,0.00087428,0.024978
1.8147,0.51718,0.4983,0.56589,0.012927,0.7894,0.34237,0.00085504,0.024999
1.8156,0.51716,0.49823,0.56589,0.012928,0.79203,0.33974,0.00083607,0.02502
1.8164,0.51714,0.49816,0.56589,0.012929,0.79466,0.33712,0.0008174,0.025041
1.8172,0.51712,0.49809,0.56589,0.01293,0.79728,0.3345,0.000799,0.025062
1.818,0.5171,0.49801,0.56589,0.012932,0.7999,0.33189,0.0007809,0.025082
1.8188,0.51707,0.49794,0.56589,0.012933,0.80251,0.32928,0.00076308,0.025102
1.8196,0.51705,0.49787,0.5659,0.012934,0.80511,0.32668,0.00074555,0.025122
1.8204,0.51703,0.4978,0.5659,0.012935,0.80771,0.32408,0.00072831,0.025141
1.8212,0.51701,0.49772,0.5659,0.012936,0.8103,0.32149,0.00071137,0.02516
1.822,0.51698,0.49765,0.5659,0.012937,0.81289,0.31891,0.00069471,0.025179
1.8228,0.51696,0.49758,0.5659,0.012938,0.81547,0.31634,0.00067835,0.025197
1.8236,0.51694,0.4975,0.5659,0.012939,0.81804,0.31377,0.00066229,0.025215
1.8244,0.51691,0.49743,0.5659,0.01294,0.8206,0.31121,0.00064653,0.025233
1.8252,0.51689,0.49736,0.56591,0.012941,0.82316,0.30865,0.00063106,0.02525
1.826,0.51686,0.49728,0.56591,0.012942,0.82572,0.3061,0.00061589,0.025267
1.8268,0.51684,0.49721,0.56591,0.012943,0.82826,0.30356,0.00060102,0.025284
1.8276,0.51681,0.49714,0.56591,0.012943,0.8308,0.30102,0.00058646,0.0253
1.8284,0.51679,0.49706,0.56591,0.012944,0.83334,0.29849,0.00057219,0.025317
1.8292,0.51676,0.49699,0.56591,0.012945,0.83586,0.29597,0.00055824,0.025332
1.8301,0.51674,0.49692,0.56592,0.012946,0.83838,0.29345,0.00054458,0.025348
1.8309,0.51671,0.49684,0.56592,0.012947,0.84089,0.29094,0.00053124,0.025363
1.8317,0.51669,0.49677,0.56592,0.012948,0.8434,0.28844,0.0005182,0.025377
1.8325,0.51666,0.49669,0.56592,0.012949,0.8459,0.28595,0.00050548,0.025392
1.8333,0.51663,0.49662,0.56592,0.01295,0.84839,0.28346,0.00049306,0.025406
1.8341,0.51661,0.49654,0.56593,0.01295,0.85087,0.28098,0.00048096,0.02542
1.8349,0.51658,0.49647,0.56593,0.012951,0.85335,0.27851,0.00046916,0.025433
1.8357,0.51655,0.4964,0.56593,0.012952,0.85582,0.27604,0.00045769,0.025446
1.8365,0.51652,0.49632,0.56593,0.012953,0.85828,0.27358,0.00044653,0.025459
1.8373,0.5165,0.49625,0.56593,0.012953,0.86073,0.27113,0.00043568,0.025471
1.8381,0.51647,0.49617,0.56593,0.012954,0.86318,0.26869,0.00042515,0.025483
1.8389,0.51644,0.4961,0.56594,0.012955,0.86562,0.26626,0.00041495,0.025495
1.8397,0.51641,0.49602,0.56594,0.012956,0.86805,0.26383,0.00040506,0.025506
1.8405,0.51638,0.49595,0.56594,0.012956,0.87047,0.26141,0.00039549,0.025517
1.8413,0.51635,0.49587,0.56594,0.012957,0.87289,0.259,0.00038624,0.025528
1.8421,0.51632,0.4958,0.56594,0.012958,0.8753,0.25659,0.00037732,0.025538
1.8429,0.51629,0.49572,0.56595,0.012959,0.8777,0.2542,0.00036873,0.025548
1.8437,0.51626,0.49565,0.56595,0.012959,0.88009,0.25181,0.00036045,0.025558
1.8445,0.51623,0.49557,0.56595,0.01296,0.88247,0.24943,0.00035251,0.025567
1.8454,0.5162,0.49549,0.56595,0.012961,0.88485,0.24706,0.00034489,0.025576
1.8462,0.51617,0.49542,0.56595,0.012961,0.88722,0.24469,0.0003376,0.025585
1.847,0.51614,0.49534,0.56596,0.012962,0.88958,0.24234,0.00033065,0.025593
1.8478,0.51611,0.49527,0.56596,0.012963,0.89193,0.23999,0.00032402,0.025601
1.8486,0.51608,0.49519,0.56596,0.012963,0.89427,0.23765,0.00031772,0.025609
1.8494,0.51605,0.49512,0.56596,0.012964,0.89661,0.23532,0.00031176,0.025616
1.8502,0.51602,0.49504,0.56597,0.012965,0.89893,0.233,0.00030613,0.025623
1.851,0.51598,0.49496,0.56597,0.012965,0.90125,0.23068,0.00030084,0.025629
1.8518,0.51595,0.49489,0.56597,0.012966,0.90356,0.22838,0.00029588,0.025636
1.8526,0.51592,0.49481,0.56597,0.012966,0.90586,0.22608,0.00029126,0.025641
1.8534,0.51588,0.49473,0.56597,0.012967,0.90815,0.2238,0.00028698,0.025647
1.8542,0.51585,0.49466,0.56598,0.012968,0.91043,0.22152,0.00028303,0.025652
1.855,0.51582,0.49458,0.56598,0.012968,0.91271,0.21925,0.00027943,0.025657
1.8558,0.51578,0.49451,0.56598,0.012969,0.91497,0.21699,0.00027617,0.025661
1.8566,0.51575,0.49443,0.56598,0.012969,0.91723,0.21474,0.00027324,0.025665
1.8574,0.51572,0.49435,0.56598,0.01297,0.91948,0.21249,0.00027067,0.025669
1.8582,0.51568,0.49428,0.56599,0.01297,0.92172,0.21026,0.00026843,0.025673
1.859,0.51565,0.4942,0.56599,0.012971,0.92395,0.20803,0.00026654,0.025676
1.8599,0.51561,0.49412,0.56599,0.012972,0.92617,0.20582,0.000265,0.025678
1.8607,0.51558,0.49404,0.56599,0.012972,0.92838,0.20361,0.0002638,0.025681
1.8615,0.51554,0.49397,0.566,0.012973,0.93058,0.20141,0.00026295,0.025683
1.8623,0.5155,0.49389,0.566,0.012973,0.93277,0.19923,0.00026245,0.025684
1.8631,0.51547,0.49381,0.566,0.012974,0.93495,0.19705,0.00026229,0.025685
1.8639,0.51543,0.49374,0.566,0.012974,0.93713,0.19488,0.00026249,0.025686
1.8647,0.5154,0.49366,0.56601,0.012975,0.93929,0.19272,0.00026304,0.025687
1.8655,0.51536,0.49358,0.56601,0.012975,0.94145,0.19057,0.00026394,0.025687
1.8663,0.51532,0.49351,0.56601,0.012976,0.94359,0.18843,0.00026519,0.025687
1.8671,0.51528,0.49343,0.56601,0.012977,0.94573,0.1863,0.00026679,0.025686
1.8679,0.51525,0.49335,0.56602,0.012977,0.94785,0.18418,0.00026875,0.025685
1.8687,0.51521,0.49327,0.56602,0.012978,0.94997,0.18207,0.00027107,0.025684
1.8695,0.51517,0.4932,0.56602,0.012978,0.95207,0.17997,0.00027374,0.025683
1.8703,0.51513,0.49312,0.56602,0.012979,0.95417,0.17788,0.00027676,0.025681
1.8711,0.51509,0.49304,0.56603,0.012979,0.95625,0.1758,0.00028015,0.025678
1.8719,0.51505,0.49296,0.56603,0.01298,0.95833,0.17372,0.00028389,0.025676
1.8727,0.51501,0.49289,0.56603,0.01298,0.9604,0.17166,0.00028799,0.025673
1.8735,0.51498,0.49281,0.56603,0.012981,0.96245,0.16961,0.00029245,0.025669
1.8744,0.51494,0.49273,0.56604,0.012981,0.9645,0.16757,0.00029727,0.025666
1.8752,0.5149,0.49265,0.56604,0.012982,0.96653,0.16554,0.00030245,0.025661
1.876,0.51486,0.49258,0.56604,0.012983,0.96856,0.16352,0.00030799,0.025657
1.8768,0.51481,0.4925,0.56604,0.012983,0.97058,0.16151,0.0003139,0.025652
1.8776,0.51477,0.49242,0.56605,0.012984,0.97258,0.15951,0.00032016,0.025647
1.8784,0.51473,0.49234,0.56605,0.012984,0.97457,0.15752,0.0003268,0.025641
1.8792,0.51469,0.49226,0.56605,0.012985,0.97656,0.15554,0.00033379,0.025636
1.88,0.51465,0.49219,0.56605,0.012985,0.97853,0.15358,0.00034115,0.025629
1.8808,0.51461,0.49211,0.56606,0.012986,0.9805,0.15162,0.00034888,0.025623
1.8816,0.51457,0.49203,0.56606,0.012986,0.98245,0.14967,0.00035697,0.025616
1.8824,0.51452,0.49195,0.56606,0.012987,0.98439,0.14773,0.00036543,0.025608
1.8832,0.51448,0.49187,0.56606,0.012987,0.98632,0.14581,0.00037426,0.025601
1.884,0.51444,0.4918,0.56607,0.012988,0.98824,0.14389,0.00038346,0.025593
1.8848,0.5144,0.49172,0.56607,0.012989,0.99015,0.14199,0.00039302,0.025584
1.8856,0.51435,0.49164,0.56607,0.012989,0.99205,0.1401,0.00040295,0.025575
1.8864,0.51431,0.49156,0.56608,0.01299,0.99394,0.13821,0.00041326,0.025566
1.8872,0.51427,0.49148,0.56608,0.01299,0.99581,0.13634,0.00042393,0.025557
1.888,0.51422,0.49141,0.56608,0.012991,0.99768,0.13448,0.00043498,0.025547
1.8889,0.51418,0.49133,0.56608,0.012992,0.99953,0.13263,0.00044639,0.025537
1.8897,0.51413,0.49125,0.56609,0.012992,1.0014,0.1308,0.00045818,0.025526
1.8905,0.51409,0.49117,0.56609,0.012993,1.0032,0.12897,0.00047034,0.025515
1.8913,0.51404,0.49109,0.56609,0.012993,1.005,0.12715,0.00048288,0.025504
1.8921,0.514,0.49102,0.56609,0.012994,1.0068,0.12535,0.00049579,0.025492
1.8929,0.51395,0.49094,0.5661,0.012995,1.0086,0.12356,0.00050907,0.02548
1.8937,0.51391,0.49086,0.5661,0.012995,1.0104,0.12177,0.00052273,0.025468
1.8945,0.51386,0.49078,0.5661,0.012996,1.0122,0.12,0.00053676,0.025455
1.8953,0.51381,0.4907,0.56611,0.012996,1.014,0.11824,0.00055116,0.025442
1.8961,0.51377,0.49062,0.56611,0.012997,1.0157,0.1165,0.00056595,0.025428
1.8969,0.51372,0.49055,0.56611,0.012998,1.0175,0.11476,0.00058111,0.025414
1.8977,0.51367,0.49047,0.56611,0.012998,1.0192,0.11304,0.00059664,0.0254
1.8985,0.51363,0.49039,0.56612,0.012999,1.0209,0.11132,0.00061256,0.025386
1.8993,0.51358,0.49031,0.56612,0.013,1.0226,0.10962,0.00062885,0.025371
1.9001,0.51353,0.49023,0.56612,0.013,1.0243,0.10793,0.00064552,0.025355
1.9009,0.51348,0.49016,0.56613,0.013001,1.026,0.10626,0.00066256,0.02534
1.9017,0.51344,0.49008,0.56613,0.013002,1.0277,0.10459,0.00067999,0.025324
1.9025,0.51339,0.49,0.56613,0.013003,1.0293,0.10294,0.00069779,0.025307
1.9033,0.51334,0.48992,0.56614,0.013003,1.031,0.10129,0.00071598,0.025291
1.9042,0.51329,0.48984,0.56614,0.013004,1.0326,0.099665,0.00073454,0.025274
1.905,0.51324,0.48976,0.56614,0.013005,1.0342,0.098046,0.00075348,0.025256
1.9058,0.51319,0.48969,0.56614,0.013006,1.0358,0.09644,0.00077281,0.025238
1.9066,0.51314,0.48961,0.56615,0.013006,1.0374,0.094846,0.00079251,0.02522
1.9074,0.51309,0.48953,0.56615,0.013007,1.039,0.093264,0.00081259,0.025202
1.9082,0.51304,0.48945,0.56615,0.013008,1.0406,0.091694,0.00083306,0.025183
1.909,0.51299,0.48937,0.56616,0.013009,1.0422,0.090136,0.00085391,0.025164
1.9098,0.51294,0.48929,0.56616,0.01301,1.0437,0.08859,0.00087513,0.025144
1.9106,0.51289,0.48922,0.56616,0.01301,1.0453,0.087057,0.00089674,0.025124
1.9114,0.51284,0.48914,0.56617,0.013011,1.0468,0.085536,0.00091874,0.025104
1.9122,0.51279,0.48906,0.56617,0.013012,1.0483,0.084027,0.00094111,0.025083
1.913,0.51273,0.48898,0.56617,0.013013,1.0498,0.082531,0.00096387,0.025062
1.9138,0.51268,0.4889,0.56617,0.013014,1.0513,0.081047,0.00098701,0.025041
1.9146,0.51263,0.48883,0.56618,0.013015,1.0528,0.079575,0.0010105,0.025019
1.9154,0.51258,0.48875,0.56618,0.013016,1.0542,0.078116,0.0010344,0.024997
1.9162,0.51253,0.48867,0.56618,0.013017,1.0557,0.076669,0.0010587,0.024974
1.917,0.51247,0.48859,0.56619,0.013018,1.0571,0.075235,0.0010834,0.024952
1.9178,0.51242,0.48851,0.56619,0.013018,1.0586,0.073814,0.0011084,0.024929
1.9187,0.51237,0.48844,0.56619,0.013019,1.06,0.072405,0.0011339,0.024905
1.9195,0.51231,0.48836,0.5662,0.01302,1.0614,0.071009,0.0011597,0.024881
1.9203,0.51226,0.48828,0.5662,0.013021,1.0628,0.069625,0.0011859,0.024857
1.9211,0.5122,0.4882,0.5662,0.013022,1.0642,0.068254,0.0012125,0.024832
1.9219,0.51215,0.48813,0.56621,0.013023,1.0655,0.066896,0.0012395,0.024807
1.9227,0.5121,0.48805,0.56621,0.013025,1.0669,0.065551,0.0012668,0.024782
1.9235,0.51204,0.48797,0.56621,0.013026,1.0682,0.064219,0.0012946,0.024757
1.9243,0.51199,0.48789,0.56622,0.013027,1.0695,0.062899,0.0013227,0.024731
1.9251,0.51193,0.48781,0.56622,0.013028,1.0708,0.061593,0.0013512,0.024704
1.9259,0.51188,0.48774,0.56622,0.013029,1.0721,0.060299,0.0013801,0.024678
1.9267,0.51182,0.48766,0.56623,0.01303,1.0734,0.059018,0.0014094,0.024651
1.9275,0.51176,0.48758,0.56623,0.013031,1.0747,0.057751,0.001439,0.024623
1.9283,0.51171,0.4875,0.56623,0.013032,1.076,0.056496,0.0014691,0.024596
1.9291,0.51165,0.48743,0.56624,0.013033,1.0772,0.055254,0.0014995,0.024567
1.9299,0.5116,0.48735,0.56624,0.013035,1.0785,0.054026,0.0015303,0.024539
1.9307,0.51154,0.48727,0.56624,0.013036,1.0797,0.05281,0.0015615,0.02451
1.9315,0.51148,0.48719,0.56625,0.013037,1.0809,0.051608,0.0015931,0.024481
1.9323,0.51142,0.48712,0.56625,0.013038,1.0821,0.050419,0.001625,0.024452
1.9332,0.51137,0.48704,0.56625,0.01304,1.0833,0.049243,0.0016574,0.024422
1.934,0.51131,0.48696,0.56626,0.013041,1.0844,0.048081,0.0016901,0.024392
1.9348,0.51125,0.48689,0.56626,0.013042,1.0856,0.046931,0.0017232,0.024361
1.9356,0.51119,0.48681,0.56626,0.013044,1.0867,0.045795,0.0017567,0.024331
1.9364,0.51114,0.48673,0.56627,0.013045,1.0879,0.044673,0.0017906,0.024299
1.9372,0.51108,0.48665,0.56627,0.013046,1.089,0.043563,0.0018248,0.024268
1.938,0.51102,0.48658,0.56627,0.013048,1.0901,0.042468,0.0018595,0.024236
1.9388,0.51096,0.4865,0.56628,0.013049,1.0912,0.041385,0.0018945,0.024204
1.9396,0.5109,0.48642,0.56628,0.013051,1.0922,0.040316,0.0019299,0.024171
1.9404,0.51084,0.48635,0.56628,0.013052,1.0933,0.039261,0.0019657,0.024138
1.9412,0.51078,0.48627,0.56629,0.013054,1.0944,0.038219,0.0020018,0.024105
1.942,0.51072,0.48619,0.56629,0.013055,1.0954,0.03719,0.0020384,0.024072
1.9428,0.51066,0.48612,0.56629,0.013057,1.0964,0.036175,0.0020753,0.024038
1.9436,0.5106,0.48604,0.5663,0.013058,1.0974,0.035174,0.0021126,0.024004
1.9444,0.51054,0.48596,0.5663,0.01306,1.0984,0.034186,0.0021503,0.023969
1.9452,0.51048,0.48589,0.5663,0.013061,1.0994,0.033212,0.0021884,0.023934
1.946,0.51042,0.48581,0.56631,0.013063,1.1004,0.032251,0.0022268,0.023899
1.9468,0.51036,0.48574,0.56631,0.013065,1.1013,0.031305,0.0022657,0.023863
1.9477,0.5103,0.48566,0.56631,0.013066,1.1023,0.030372,0.0023049,0.023828
1.9485,0.51023,0.48558,0.56632,0.013068,1.1032,0.029452,0.0023445,0.023791
1.9493,0.51017,0.48551,0.56632,0.01307,1.1041,0.028547,0.0023844,0.023755
1.9501,0.51011,0.48543,0.56632,0.013071,1.105,0.027655,0.0024248,0.023718
1.9509,0.51005,0.48535,0.56633,0.013073,1.1059,0.026777,0.0024655,0.023681
1.9517,0.50999,0.48528,0.56633,0.013075,1.1067,0.025913,0.0025066,0.023643
1.9525,0.50992,0.4852,0.56633,0.013077,1.1076,0.025062,0.0025481,0.023605
1.9533,0.50986,0.48513,0.56634,0.013079,1.1084,0.024226,0.0025899,0.023567
1.9541,0.5098,0.48505,0.56634,0.01308,1.1093,0.023404,0.0026321,0.023529
1.9549,0.50973,0.48498,0.56634,0.013082,1.1101,0.022595,0.0026748,0.02349
1.9557,0.50967,0.4849,0.56635,0.013084,1.1109,0.0218,0.0027177,0.023451
1.9565,0.50961,0.48483,0.56635,0.013086,1.1117,0.021019,0.0027611,0.023411
1.9573,0.50954,0.48475,0.56635,0.013088,1.1125,0.020253,0.0028048,0.023372
1.9581,0.50948,0.48468,0.56636,0.01309,1.1132,0.0195,0.0028489,0.023331
1.9589,0.50941,0.4846,0.56636,0.013092,1.114,0.018761,0.0028934,0.023291
1.9597,0.50935,0.48453,0.56636,0.013094,1.1147,0.018036,0.0029382,0.02325
1.9605,0.50929,0.48445,0.56637,0.013096,1.1154,0.017326,0.0029835,0.023209
1.9613,0.50922,0.48438,0.56637,0.013098,1.1161,0.016629,0.003029,0.023168
1.9621,0.50916,0.4843,0.56638,0.013101,1.1168,0.015946,0.003075,0.023126
1.963,0.50909,0.48423,0.56638,0.013103,1.1175,0.015278,0.0031213,0.023084
1.9638,0.50902,0.48415,0.56638,0.013105,1.1181,0.014624,0.003168,0.023042
1.9646,0.50896,0.48408,0.56639,0.013107,1.1188,0.013984,0.0032151,0.022999
1.9654,0.50889,0.484,0.56639,0.013109,1.1194,0.013357,0.0032625,0.022956
1.9662,0.50883,0.48393,0.56639,0.013112,1.12,0.012746,0.0033104,0.022913
1.967,0.50876,0.48385,0.5664,0.013114,1.1206,0.012148,0.0033585,0.02287
1.9678,0.50869,0.48378,0.5664,0.013116,1.1212,0.011564,0.0034071,0.022826
1.9686,0.50863,0.48371,0.5664,0.013119,1.1218,0.010995,0.003456,0.022781
1.9694,0.50856,0.48363,0.56641,0.013121,1.1224,0.01044,0.0035053,0.022737
1.9702,0.50849,0.48356,0.56641,0.013124,1.1229,0.0098994,0.0035549,0.022692
1.971,0.50843,0.48348,0.56641,0.013126,1.1235,0.0093729,0.0036049,0.022647
1.9718,0.50836,0.48341,0.56642,0.013129,1.124,0.0088606,0.0036553,0.022602
1.9726,0.50829,0.48334,0.56642,0.013131,1.1245,0.0083626,0.003706,0.022556
1.9734,0.50822,0.48326,0.56642,0.013134,1.125,0.007879,0.0037571,0.02251
1.9742,0.50816,0.48319,0.56643,0.013136,1.1254,0.0074096,0.0038085,0.022464
1.975,0.50809,0.48312,0.56643,0.013139,1.1259,0.0069545,0.0038603,0.022417
1.9758,0.50802,0.48304,0.56644,0.013141,1.1264,0.0065138,0.0039125,0.02237
1.9766,0.50795,0.48297,0.56644,0.013144,1.1268,0.0060875,0.003965,0.022323
1.9775,0.50788,0.4829,0.56644,0.013147,1.1272,0.0056754,0.0040179,0.022276
1.9783,0.50781,0.48283,0.56645,0.01315,1.1276,0.0052778,0.0040712,0.022228
1.9791,0.50775,0.48275,0.56645,0.013152,1.128,0.0048945,0.0041248,0.02218
1.9799,0.50768,0.48268,0.56645,0.013155,1.1284,0.0045256,0.0041787,0.022132
1.9807,0.50761,0.48261,0.56646,0.013158,1.1287,0.0041711,0.004233,0.022083
1.9815,0.50754,0.48254,0.56646,0.013161,1.1291,0.0038311,0.0042877,0.022034
1.9823,0.50747,0.48246,0.56646,0.013164,1.1294,0.0035054,0.0043427,0.021985
1.9831,0.5074,0.48239,0.56647,0.013167,1.1297,0.0031941,0.0043981,0.021936
1.9839,0.50733,0.48232,0.56647,0.01317,1.13,0.0028973,0.0044538,0.021886
1.9847,0.50726,0.48225,0.56648,0.013173,1.1303,0.0026149,0.0045099,0.021836
1.9855,0.50719,0.48218,0.56648,0.013176,1.1306,0.002347,0.0045663,0.021785
1.9863,0.50712,0.4821,0.56648,0.013179,1.1309,0.0020935,0.0046231,0.021735
1.9871,0.50705,0.48203,0.56649,0.013182,1.1311,0.0018545,0.0046802,0.021684
1.9879,0.50698,0.48196,0.56649,0.013185,1.1313,0.0016299,0.0047377,0.021633
1.9887,0.5069,0.48189,0.56649,0.013188,1.1316,0.0014198,0.0047955,0.021581
1.9895,0.50683,0.48182,0.5665,0.013192,1.1318,0.0012242,0.0048536,0.02153
1.9903,0.50676,0.48175,0.5665,0.013195,1.132,0.001043,0.0049121,0.021478
1.9911,0.50669,0.48168,0.5665,0.013198,1.1321,0.00087635,0.004971,0.021426
1.992,0.50662,0.48161,0.56651,0.013202,1.1323,0.00072417,0.0050301,0.021373
1.9928,0.50655,0.48154,0.56651,0.013205,1.1324,0.00058649,0.0050897,0.02132
1.9936,0.50647,0.48147,0.56652,0.013208,1.1326,0.00046331,0.0051495,0.021267
1.9944,0.5064,0.4814,0.56652,0.013212,1.1327,0.00035463,0.0052097,0.021214
1.9952,0.50633,0.48133,0.56652,0.013215,1.1328,0.00026044,0.0052703,0.02116
1.996,0.50626,0.48126,0.56653,0.013219,1.1329,0.00018076,0.0053311,0.021107
1.9968,0.50618,0.48119,0.56653,0.013222,1.1329,0.00011559,0.0053923,0.021052
1.9976,0.50611,0.48112,0.56653,0.013226,1.133,6.493e-05,0.0054539,0.020998
1.9984,0.50604,0.48105,0.56654,0.01323,1.133,2.8776e-05,0.0055158,0.020943
1.9992,0.50597,0.48098,0.56654,0.013233,1.1331,7.1329e-06,0.005578,0.020889
2,0.50589,0.48091,0.56654,0.013237,1.1331,5.2321e-10,0.0056405,0.020834


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertK_tp_jcp_p2r1_hrefN2_energy.csv <==
0.00080548,0.5665,0.55921,0.56655,3.1551e-07,1.1331,7.2556e-06,6.2959e-07,1.4347e-09
0.001611,0.5665,0.55921,0.56655,3.1767e-07,1.1331,2.9022e-05,6.2959e-07,5.7386e-09
0.0024164,0.5665,0.55921,0.56655,3.2125e-07,1.133,6.5299e-05,6.2959e-07,1.2912e-08
0.0032219,0.5665,0.55921,0.56656,3.2627e-07,1.133,0.00011609,6.2959e-07,2.2954e-08
0.0040274,0.5665,0.55921,0.56656,3.3273e-07,1.1329,0.00018138,6.2959e-07,3.5865e-08
0.0048329,0.5665,0.55921,0.56657,3.4062e-07,1.1329,0.00026118,6.296e-07,5.1644e-08
0.0056384,0.5665,0.55921,0.56657,3.4994e-07,1.1328,0.00035549,6.296e-07,7.0291e-08
0.0064438,0.5665,0.55921,0.56657,3.607e-07,1.1327,0.0004643,6.296e-07,9.1805e-08
0.0072493,0.5665,0.55921,0.56658,3.729e-07,1.1326,0.0005876,6.296e-07,1.1619e-07
0.0080548,0.5665,0.55921,0.56658,3.8652e-07,1.1324,0.00072541,6.2961e-07,1.4343e-07
0.0088603,0.5665,0.55921,0.56658,4.0158e-07,1.1323,0.0008777,6.2962e-07,1.7354e-07
0.0096658,0.5665,0.55921,0.56659,4.1808e-07,1.1321,0.0010445,6.2963e-07,2.0652e-07
0.010471,0.5665,0.55921,0.56659,4.3601e-07,1.132,0.0012258,6.2965e-07,2.4236e-07
0.011277,0.5665,0.55921,0.56659,4.5537e-07,1.1318,0.0014215,6.2967e-07,2.8106e-07
0.012082,0.5665,0.55921,0.5666,4.7616e-07,1.1316,0.0016317,6.297e-07,3.2263e-07
0.012888,0.56649,0.55921,0.5666,4.9839e-07,1.1313,0.0018564,6.2973e-07,3.6705e-07
0.013693,0.56649,0.55921,0.56661,5.2205e-07,1.1311,0.0020956,6.2977e-07,4.1434e-07
0.014499,0.56649,0.55921,0.56661,5.4715e-07,1.1309,0.0023492,6.2982e-07,4.6448e-07
0.015304,0.56649,0.55921,0.56661,5.7367e-07,1.1306,0.0026173,6.2987e-07,5.1747e-07
0.01611,0.56649,0.55921,0.56662,6.0163e-07,1.1303,0.0028998,6.2994e-07,5.7332e-07
0.016915,0.56649,0.55921,0.56662,6.3102e-07,1.13,0.0031967,6.3002e-07,6.3203e-07
0.017721,0.56648,0.55921,0.56662,6.6185e-07,1.1297,0.0035081,6.3011e-07,6.9358e-07
0.018526,0.56648,0.55921,0.56663,6.941e-07,1.1294,0.0038339,6.3021e-07,7.5799e-07
0.019332,0.56648,0.55921,0.56663,7.2779e-07,1.1291,0.0041741,6.3033e-07,8.2524e-07
0.020137,0.56648,0.55921,0.56663,7.629e-07,1.1287,0.0045287,6.3047e-07,8.9534e-07
0.020942,0.56648,0.55921,0.56664,7.9945e-07,1.1284,0.0048977,6.3062e-07,9.6828e-07
0.021748,0.56647,0.55921,0.56664,8.3743e-07,1.128,0.0052811,6.3079e-07,1.0441e-06
0.022553,0.56647,0.55921,0.56665,8.7684e-07,1.1276,0.0056789,6.3099e-07,1.1227e-06
0.023359,0.56647,0.55921,0.56665,9.1768e-07,1.1272,0.006091,6.312e-07,1.2042e-06
0.024164,0.56647,0.5592,0.56665,9.5995e-07,1.1268,0.0065175,6.3144e-07,1.2885e-06
0.02497,0.56647,0.5592,0.56666,1.0036e-06,1.1264,0.0069583,6.3171e-07,1.3756e-06
0.025775,0.56646,0.5592,0.56666,1.0488e-06,1.1259,0.0074135,6.32e-07,1.4655e-06
0.026581,0.56646,0.5592,0.56666,1.0953e-06,1.1254,0.007883,6.3232e-07,1.5583e-06
0.027386,0.56646,0.5592,0.56667,1.1433e-06,1.125,0.0083668,6.3268e-07,1.6539e-06
0.028192,0.56645,0.5592,0.56667,1.1927e-06,1.1245,0.0088649,6.3306e-07,1.7524e-06
0.028997,0.56645,0.5592,0.56667,1.2436e-06,1.124,0.0093773,6.3348e-07,1.8536e-06
0.029803,0.56645,0.5592,0.56668,1.2958e-06,1.1235,0.0099039,6.3394e-07,1.9577e-06
0.030608,0.56645,0.5592,0.56668,1.3495e-06,1.1229,0.010445,6.3444e-07,2.0646e-06
0.031414,0.56644,0.5592,0.56668,1.4046e-06,1.1224,0.011,6.3498e-07,2.1743e-06
0.032219,0.56644,0.5592,0.56669,1.4612e-06,1.1218,0.011569,6.3556e-07,2.2868e-06
0.033025,0.56644,0.5592,0.56669,1.5191e-06,1.1212,0.012153,6.3619e-07,2.4021e-06
0.03383,0.56643,0.5592,0.5667,1.5785e-06,1.1206,0.012751,6.3687e-07,2.5202e-06
0.034636,0.56643,0.5592,0.5667,1.6394e-06,1.12,0.013363,6.376e-07,2.6411e-06
0.035441,0.56643,0.5592,0.5667,1.7016e-06,1.1194,0.013989,6.3838e-07,2.7648e-06
0.036247,0.56642,0.5592,0.56671,1.7653e-06,1.1188,0.014629,6.3921e-07,2.8913e-06
0.037052,0.56642,0.5592,0.56671,1.8304e-06,1.1181,0.015284,6.4011e-07,3.0206e-06
0.037858,0.56641,0.5592,0.56671,1.8969e-06,1.1175,0.015952,6.4106e-07,3.1527e-06
0.038663,0.56641,0.5592,0.56672,1.9648e-06,1.1168,0.016635,6.4208e-07,3.2875e-06
0.039469,0.56641,0.5592,0.56672,2.0342e-06,1.1161,0.017332,6.4317e-07,3.4251e-06
0.040274,0.5664,0.5592,0.56672,2.1049e-06,1.1154,0.018042,6.4432e-07,3.5655e-06
0.041079,0.5664,0.5592,0.56673,2.1771e-06,1.1147,0.018767,6.4554e-07,3.7087e-06
0.041885,0.56639,0.5592,0.56673,2.2507e-06,1.114,0.019506,6.4684e-07,3.8546e-06
0.04269,0.56639,0.5592,0.56673,2.3258e-06,1.1132,0.020259,6.4822e-07,4.0033e-06
0.043496,0.56639,0.5592,0.56674,2.4022e-06,1.1124,0.021026,6.4967e-07,4.1548e-06
0.044301,0.56638,0.5592,0.56674,2.4801e-06,1.1117,0.021807,6.5121e-07,4.309e-06
0.045107,0.56638,0.55919,0.56674,2.5594e-06,1.1109,0.022602,6.5284e-07,4.4659e-06
0.045912,0.56637,0.55919,0.56675,2.6401e-06,1.1101,0.02341,6.5455e-07,4.6256e-06
0.046718,0.56637,0.55919,0.56675,2.7222e-06,1.1093,0.024233,6.5636e-07,4.788e-06
0.047523,0.56636,0.55919,0.56676,2.8057e-06,1.1084,0.02507,6.5827e-07,4.9532e-06
0.048329,0.56636,0.55919,0.56676,2.8907e-06,1.1076,0.02592,6.6027e-07,5.1211e-06
0.049134,0.56635,0.55919,0.56676,2.977e-06,1.1067,0.026784,6.6237e-07,5.2917e-06
0.04994,0.56635,0.55919,0.56677,3.0648e-06,1.1059,0.027662,6.6458e-07,5.465e-06
0.050745,0.56634,0.55919,0.56677,3.154e-06,1.105,0.028554,6.669e-07,5.6411e-06
0.051551,0.56634,0.55919,0.56677,3.2446e-06,1.1041,0.02946,6.6934e-07,5.8199e-06
0.052356,0.56633,0.55919,0.56678,3.3366e-06,1.1032,0.030379,6.7188e-07,6.0013e-06
0.053162,0.56633,0.55919,0.56678,3.43e-06,1.1022,0.031313,6.7455e-07,6.1855e-06
0.053967,0.56632,0.55919,0.56678,3.5249e-06,1.1013,0.03226,6.7734e-07,6.3724e-06
0.054773,0.56632,0.55919,0.56679,3.6211e-06,1.1004,0.03322,6.8026e-07,6.5619e-06
0.055578,0.56631,0.55919,0.56679,3.7187e-06,1.0994,0.034194,6.8331e-07,6.7542e-06
0.056384,0.5663,0.55919,0.56679,3.8178e-06,1.0984,0.035182,6.8649e-07,6.9491e-06
0.057189,0.5663,0.55919,0.5668,3.9183e-06,1.0974,0.036184,6.8981e-07,7.1467e-06
0.057995,0.56629,0.55919,0.5668,4.0201e-06,1.0964,0.037199,6.9328e-07,7.347e-06
0.0588,0.56629,0.55919,0.5668,4.1234e-06,1.0954,0.038227,6.9688e-07,7.5499e-06
0.059606,0.56628,0.55919,0.56681,4.2281e-06,1.0943,0.039269,7.0064e-07,7.7555e-06
0.060411,0.56628,0.55918,0.56681,4.3341e-06,1.0933,0.040325,7.0455e-07,7.9637e-06
0.061216,0.56627,0.55918,0.56681,4.4416e-06,1.0922,0.041394,7.0862e-07,8.1746e-06
0.062022,0.56626,0.55918,0.56682,4.5505e-06,1.0912,0.042477,7.1285e-07,8.3881e-06
0.062827,0.56626,0.55918,0.56682,4.6608e-06,1.0901,0.043573,7.1725e-07,8.6043e-06
0.063633,0.56625,0.55918,0.56682,4.7725e-06,1.089,0.044682,7.2182e-07,8.8231e-06
0.064438,0.56624,0.55918,0.56683,4.8855e-06,1.0878,0.045805,7.2656e-07,9.0445e-06
0.065244,0.56624,0.55918,0.56683,5e-06,1.0867,0.046941,7.3148e-07,9.2685e-06
0.066049,0.56623,0.55918,0.56683,5.1159e-06,1.0856,0.048091,7.3658e-07,9.4952e-06
0.066855,0.56622,0.55918,0.56684,5.2332e-06,1.0844,0.049253,7.4187e-07,9.7244e-06
0.06766,0.56622,0.55918,0.56684,5.3518e-06,1.0833,0.050429,7.4735e-07,9.9563e-06
0.068466,0.56621,0.55918,0.56684,5.4719e-06,1.0821,0.051618,7.5302e-07,1.0191e-05
0.069271,0.5662,0.55918,0.56685,5.5933e-06,1.0809,0.052821,7.5889e-07,1.0428e-05
0.070077,0.5662,0.55918,0.56685,5.7162e-06,1.0797,0.054036,7.6497e-07,1.0667e-05
0.070882,0.56619,0.55918,0.56685,5.8404e-06,1.0784,0.055265,7.7126e-07,1.091e-05
0.071688,0.56618,0.55918,0.56686,5.966e-06,1.0772,0.056507,7.7776e-07,1.1154e-05
0.072493,0.56618,0.55917,0.56686,6.093e-06,1.076,0.057761,7.8448e-07,1.1402e-05
0.073299,0.56617,0.55917,0.56686,6.2214e-06,1.0747,0.059029,7.9142e-07,1.1651e-05
0.074104,0.56616,0.55917,0.56687,6.3512e-06,1.0734,0.06031,7.9859e-07,1.1904e-05
0.07491,0.56615,0.55917,0.56687,6.4824e-06,1.0721,0.061604,8.0599e-07,1.2159e-05
0.075715,0.56615,0.55917,0.56687,6.6149e-06,1.0708,0.06291,8.1363e-07,1.2416e-05
0.076521,0.56614,0.55917,0.56688,6.7489e-06,1.0695,0.06423,8.2151e-07,1.2676e-05
0.077326,0.56613,0.55917,0.56688,6.8842e-06,1.0682,0.065563,8.2963e-07,1.2939e-05
0.078132,0.56612,0.55917,0.56688,7.0209e-06,1.0669,0.066908,8.3801e-07,1.3204e-05
0.078937,0.56612,0.55917,0.56689,7.1589e-06,1.0655,0.068266,8.4664e-07,1.3471e-05
0.079743,0.56611,0.55917,0.56689,7.2984e-06,1.0641,0.069637,8.5553e-07,1.3741e-05
0.080548,0.5661,0.55917,0.56689,7.4392e-06,1.0628,0.071021,8.6469e-07,1.4014e-05
0.081353,0.56609,0.55917,0.56689,7.5814e-06,1.0614,0.072417,8.7412e-07,1.4289e-05
0.082159,0.56609,0.55917,0.5669,7.725e-06,1.06,0.073826,8.8382e-07,1.4566e-05
0.082964,0.56608,0.55916,0.5669,7.87e-06,1.0586,0.075247,8.9381e-07,1.4846e-05
0.08377,0.56607,0.55916,0.5669,8.0163e-06,1.0571,0.076682,9.0408e-07,1.5129e-05
0.084575,0.56606,0.55916,0.56691,8.164e-06,1.0557,0.078128,9.1464e-07,1.5413e-05
0.085381,0.56605,0.55916,0.56691,8.3131e-06,1.0542,0.079587,9.2549e-07,1.5701e-05
0.086186,0.56605,0.55916,0.56691,8.4635e-06,1.0528,0.081059,9.3665e-07,1.599e-05
0.086992,0.56604,0.55916,0.56692,8.6153e-06,1.0513,0.082543,9.4811e-07,1.6283e-05
0.087797,0.56603,0.55916,0.56692,8.7685e-06,1.0498,0.08404,9.5989e-07,1.6577e-05
0.088603,0.56602,0.55916,0.56692,8.9231e-06,1.0483,0.085549,9.7198e-07,1.6874e-05
0.089408,0.56601,0.55916,0.56693,9.079e-06,1.0468,0.08707,9.8439e-07,1.7174e-05
0.090214,0.566,0.55916,0.56693,9.2362e-06,1.0453,0.088603,9.9713e-07,1.7475e-05
0.091019,0.56599,0.55916,0.56693,9.3949e-06,1.0437,0.090149,1.0102e-06,1.778e-05
0.091825,0.56599,0.55916,0.56694,9.5548e-06,1.0422,0.091707,1.0236e-06,1.8086e-05
0.09263,0.56598,0.55916,0.56694,9.7162e-06,1.0406,0.093277,1.0374e-06,1.8395e-05
0.093436,0.56597,0.55915,0.56694,9.8789e-06,1.039,0.094859,1.0515e-06,1.8706e-05
0.094241,0.56596,0.55915,0.56694,1.0043e-05,1.0374,0.096454,1.0659e-06,1.902e-05
0.095047,0.56595,0.55915,0.56695,1.0208e-05,1.0358,0.09806,1.0807e-06,1.9336e-05
0.095852,0.56594,0.55915,0.56695,1.0375e-05,1.0342,0.099678,1.0959e-06,1.9654e-05
0.096658,0.56593,0.55915,0.56695,1.0543e-05,1.0326,0.10131,1.1114e-06,1.9975e-05
0.097463,0.56592,0.55915,0.56696,1.0713e-05,1.031,0.10295,1.1274e-06,2.0298e-05
0.098269,0.56591,0.55915,0.56696,1.0883e-05,1.0293,0.1046,1.1437e-06,2.0623e-05
0.099074,0.5659,0.55915,0.56696,1.1056e-05,1.0277,0.10627,1.1604e-06,2.0951e-05
0.09988,0.56589,0.55915,0.56697,1.1229e-05,1.026,0.10795,1.1774e-06,2.1281e-05
0.10069,0.56588,0.55915,0.56697,1.1404e-05,1.0243,0.10964,1.1949e-06,2.1613e-05
0.10149,0.56587,0.55915,0.56697,1.158e-05,1.0226,0.11134,1.2128e-06,2.1948e-05
0.1023,0.56587,0.55915,0.56697,1.1758e-05,1.0209,0.11305,1.2311e-06,2.2284e-05
0.1031,0.56586,0.55914,0.56698,1.1937e-05,1.0192,0.11478,1.2498e-06,2.2623e-05
0.10391,0.56585,0.55914,0.56698,1.2117e-05,1.0174,0.11651,1.2689e-06,2.2965e-05
0.10471,0.56584,0.55914,0.56698,1.2298e-05,1.0157,0.11826,1.2885e-06,2.3308e-05
0.10552,0.56583,0.55914,0.56699,1.2481e-05,1.014,0.12002,1.3085e-06,2.3654e-05
0.10632,0.56582,0.55914,0.56699,1.2665e-05,1.0122,0.12179,1.3289e-06,2.4002e-05
0.10713,0.56581,0.55914,0.56699,1.2851e-05,1.0104,0.12357,1.3498e-06,2.4352e-05
0.10793,0.5658,0.55914,0.56699,1.3038e-05,1.0086,0.12536,1.3711e-06,2.4704e-05
0.10874,0.56579,0.55914,0.567,1.3226e-05,1.0068,0.12717,1.3928e-06,2.5059e-05
0.10955,0.56578,0.55914,0.567,1.3415e-05,1.005,0.12898,1.4151e-06,2.5416e-05
0.11035,0.56577,0.55914,0.567,1.3606e-05,1.0032,0.13081,1.4378e-06,2.5775e-05
0.11116,0.56576,0.55914,0.56701,1.3798e-05,1.0014,0.13265,1.4609e-06,2.6136e-05
0.11196,0.56575,0.55914,0.56701,1.3992e-05,0.99952,0.1345,1.4846e-06,2.6499e-05
0.11277,0.56573,0.55913,0.56701,1.4187e-05,0.99766,0.13636,1.5087e-06,2.6865e-05
0.11357,0.56572,0.55913,0.56701,1.4383e-05,0.9958,0.13823,1.5333e-06,2.7232e-05
0.11438,0.56571,0.55913,0.56702,1.458e-05,0.99392,0.14011,1.5584e-06,2.7602e-05
0.11518,0.5657,0.55913,0.56702,1.4779e-05,0.99203,0.14201,1.584e-06,2.7974e-05
0.11599,0.56569,0.55913,0.56702,1.4979e-05,0.99013,0.14391,1.6101e-06,2.8348e-05
0.11679,0.56568,0.55913,0.56702,1.518e-05,0.98822,0.14582,1.6368e-06,2.8724e-05
0.1176,0.56567,0.55913,0.56703,1.5383e-05,0.9863,0.14775,1.6639e-06,2.9102e-05
0.11841,0.56566,0.55913,0.56703,1.5587e-05,0.98437,0.14969,1.6916e-06,2.9482e-05
0.11921,0.56565,0.55913,0.56703,1.5792e-05,0.98243,0.15163,1.7198e-06,2.9865e-05
0.12002,0.56564,0.55913,0.56704,1.5999e-05,0.98048,0.15359,1.7485e-06,3.0249e-05
0.12082,0.56563,0.55913,0.56704,1.6207e-05,0.97852,0.15556,1.7778e-06,3.0636e-05
0.12163,0.56562,0.55913,0.56704,1.6416e-05,0.97654,0.15754,1.8076e-06,3.1024e-05
0.12243,0.56561,0.55912,0.56704,1.6626e-05,0.97456,0.15953,1.838e-06,3.1415e-05
0.12324,0.56559,0.55912,0.56705,1.6838e-05,0.97256,0.16153,1.869e-06,3.1807e-05
0.12404,0.56558,0.55912,0.56705,1.7051e-05,0.97056,0.16354,1.9005e-06,3.2202e-05
0.12485,0.56557,0.55912,0.56705,1.7266e-05,0.96854,0.16556,1.9326e-06,3.2599e-05
0.12565,0.56556,0.55912,0.56705,1.7481e-05,0.96652,0.16759,1.9652e-06,3.2997e-05
0.12646,0.56555,0.55912,0.56706,1.7698e-05,0.96448,0.16963,1.9985e-06,3.3398e-05
0.12727,0.56554,0.55912,0.56706,1.7916e-05,0.96244,0.17168,2.0323e-06,3.38e-05
0.12807,0.56553,0.55912,0.56706,1.8136e-05,0.96038,0.17374,2.0667e-06,3.4205e-05
0.12888,0.56552,0.55912,0.56706,1.8357e-05,0.95831,0.17581,2.1017e-06,3.4612e-05
0.12968,0.5655,0.55912,0.56707,1.8579e-05,0.95624,0.17789,2.1374e-06,3.502e-05
0.13049,0.56549,0.55912,0.56707,1.8802e-05,0.95415,0.17999,2.1736e-06,3.543e-05
0.13129,0.56548,0.55911,0.56707,1.9027e-05,0.95205,0.18209,2.2105e-06,3.5843e-05
0.1321,0.56547,0.55911,0.56707,1.9252e-05,0.94995,0.1842,2.248e-06,3.6257e-05
0.1329,0.56546,0.55911,0.56708,1.948e-05,0.94783,0.18632,2.2861e-06,3.6673e-05
0.13371,0.56545,0.55911,0.56708,1.9708e-05,0.94571,0.18845,2.3249e-06,3.7091e-05
0.13452,0.56543,0.55911,0.56708,1.9938e-05,0.94357,0.19059,2.3643e-06,3.7511e-05
0.13532,0.56542,0.55911,0.56708,2.0169e-05,0.94143,0.19274,2.4043e-06,3.7933e-05
0.13613,0.56541,0.55911,0.56709,2.0401e-05,0.93927,0.1949,2.4451e-06,3.8357e-05
0.13693,0.5654,0.55911,0.56709,2.0634e-05,0.93711,0.19707,2.4864e-06,3.8782e-05
0.13774,0.56539,0.55911,0.56709,2.0869e-05,0.93493,0.19925,2.5285e-06,3.9209e-05
0.13854,0.56537,0.55911,0.56709,2.1105e-05,0.93275,0.20143,2.5712e-06,3.9639e-05
0.13935,0.56536,0.55911,0.56709,2.1342e-05,0.93056,0.20363,2.6146e-06,4.007e-05
0.14015,0.56535,0.55911,0.5671,2.1581e-05,0.92836,0.20584,2.6587e-06,4.0502e-05
0.14096,0.56534,0.55911,0.5671,2.182e-05,0.92615,0.20805,2.7034e-06,4.0937e-05
0.14176,0.56533,0.5591,0.5671,2.2061e-05,0.92393,0.21028,2.7489e-06,4.1374e-05
0.14257,0.56531,0.5591,0.5671,2.2303e-05,0.9217,0.21251,2.7951e-06,4.1812e-05
0.14338,0.5653,0.5591,0.56711,2.2547e-05,0.91946,0.21475,2.8419e-06,4.2252e-05
0.14418,0.56529,0.5591,0.56711,2.2792e-05,0.91721,0.21701,2.8895e-06,4.2694e-05
0.14499,0.56528,0.5591,0.56711,2.3037e-05,0.91495,0.21927,2.9378e-06,4.3137e-05
0.14579,0.56526,0.5591,0.56711,2.3285e-05,0.91269,0.22154,2.9869e-06,4.3582e-05
0.1466,0.56525,0.5591,0.56712,2.3533e-05,0.91041,0.22382,3.0366e-06,4.4029e-05
0.1474,0.56524,0.5591,0.56712,2.3783e-05,0.90813,0.2261,3.0872e-06,4.4478e-05
0.14821,0.56523,0.5591,0.56712,2.4033e-05,0.90584,0.2284,3.1384e-06,4.4928e-05
0.14901,0.56521,0.5591,0.56712,2.4285e-05,0.90354,0.2307,3.1904e-06,4.538e-05
0.14982,0.5652,0.5591,0.56712,2.4539e-05,0.90123,0.23302,3.2432e-06,4.5834e-05
0.15062,0.56519,0.5591,0.56713,2.4793e-05,0.89891,0.23534,3.2967e-06,4.629e-05
0.15143,0.56518,0.55909,0.56713,2.5049e-05,0.89659,0.23767,3.351e-06,4.6747e-05
0.15224,0.56516,0.55909,0.56713,2.5306e-05,0.89425,0.24001,3.406e-06,4.7205e-05
0.15304,0.56515,0.55909,0.56713,2.5564e-05,0.89191,0.24236,3.4619e-06,4.7666e-05
0.15385,0.56514,0.55909,0.56713,2.5823e-05,0.88956,0.24471,3.5185e-06,4.8128e-05
0.15465,0.56512,0.55909,0.56714,2.6084e-05,0.8872,0.24708,3.5759e-06,4.8591e-05
0.15546,0.56511,0.55909,0.56714,2.6345e-05,0.88483,0.24945,3.6341e-06,4.9057e-05
0.15626,0.5651,0.55909,0.56714,2.6608e-05,0.88245,0.25183,3.6931e-06,4.9524e-05
0.15707,0.56509,0.55909,0.56714,2.6872e-05,0.88007,0.25422,3.753e-06,4.9992e-05
0.15787,0.56507,0.55909,0.56714,2.7138e-05,0.87768,0.25661,3.8136e-06,5.0462e-05
0.15868,0.56506,0.55909,0.56715,2.7404e-05,0.87528,0.25902,3.8751e-06,5.0934e-05
0.15949,0.56505,0.55909,0.56715,2.7672e-05,0.87287,0.26143,3.9373e-06,5.1407e-05
0.16029,0.56503,0.55909,0.56715,2.7941e-05,0.87045,0.26385,4.0004e-06,5.1881e-05
0.1611,0.56502,0.55909,0.56715,2.8211e-05,0.86803,0.26628,4.0644e-06,5.2357e-05
0.1619,0.56501,0.55909,0.56715,2.8482e-05,0.8656,0.26871,4.1292e-06,5.2835e-05
0.16271,0.56499,0.55908,0.56716,2.8755e-05,0.86316,0.27115,4.1948e-06,5.3314e-05
0.16351,0.56498,0.55908,0.56716,2.9028e-05,0.86071,0.2736,4.2613e-06,5.3795e-05
0.16432,0.56497,0.55908,0.56716,2.9303e-05,0.85826,0.27606,4.3286e-06,5.4277e-05
0.16512,0.56495,0.55908,0.56716,2.9579e-05,0.8558,0.27853,4.3969e-06,5.4761e-05
0.16593,0.56494,0.55908,0.56716,2.9856e-05,0.85333,0.281,4.4659e-06,5.5246e-05
0.16673,0.56493,0.55908,0.56717,3.0134e-05,0.85085,0.28348,4.5359e-06,5.5733e-05
0.16754,0.56491,0.55908,0.56717,3.0414e-05,0.84837,0.28597,4.6067e-06,5.6221e-05
0.16835,0.5649,0.55908,0.56717,3.0694e-05,0.84588,0.28846,4.6784e-06,5.671e-05
0.16915,0.56489,0.55908,0.56717,3.0976e-05,0.84338,0.29096,4.7511e-06,5.7201e-05
0.16996,0.56487,0.55908,0.56717,3.1259e-05,0.84087,0.29347,4.8246e-06,5.7693e-05
0.17076,0.56486,0.55908,0.56717,3.1543e-05,0.83836,0.29599,4.899e-06,5.8187e-05
0.17157,0.56485,0.55908,0.56718,3.1828e-05,0.83584,0.29851,4.9743e-06,5.8682e-05
0.17237,0.56483,0.55908,0.56718,3.2115e-05,0.83331,0.30104,5.0505e-06,5.9178e-05
0.17318,0.56482,0.55908,0.56718,3.2402e-05,0.83078,0.30358,5.1277e-06,5.9676e-05
0.17398,0.5648,0.55908,0.56718,3.2691e-05,0.82824,0.30612,5.2058e-06,6.0175e-05
0.17479,0.56479,0.55907,0.56718,3.298e-05,0.8257,0.30867,5.2848e-06,6.0676e-05
0.17559,0.56478,0.55907,0.56718,3.3271e-05,0.82314,0.31123,5.3647e-06,6.1178e-05
0.1764,0.56476,0.55907,0.56719,3.3563e-05,0.82058,0.31379,5.4456e-06,6.1681e-05
0.17721,0.56475,0.55907,0.56719,3.3856e-05,0.81802,0.31636,5.5274e-06,6.2185e-05
0.17801,0.56474,0.55907,0.56719,3.4151e-05,0.81544,0.31893,5.6102e-06,6.2691e-05
0.17882,0.56472,0.55907,0.56719,3.4446e-05,0.81287,0.32152,5.6939e-06,6.3198e-05
0.17962,0.56471,0.55907,0.56719,3.4742e-05,0.81028,0.32411,5.7786e-06,6.3706e-05
0.18043,0.56469,0.55907,0.56719,3.504e-05,0.80769,0.3267,5.8642e-06,6.4216e-05
0.18123,0.56468,0.55907,0.5672,3.5339e-05,0.80509,0.3293,5.9509e-06,6.4727e-05
0.18204,0.56467,0.55907,0.5672,3.5639e-05,0.80249,0.33191,6.0385e-06,6.5239e-05
0.18284,0.56465,0.55907,0.5672,3.5939e-05,0.79988,0.33452,6.127e-06,6.5752e-05
0.18365,0.56464,0.55907,0.5672,3.6241e-05,0.79726,0.33714,6.2166e-06,6.6266e-05
0.18445,0.56462,0.55907,0.5672,3.6545e-05,0.79464,0.33976,6.3072e-06,6.6782e-05
0.18526,0.56461,0.55907,0.5672,3.6849e-05,0.79201,0.34239,6.3987e-06,6.7299e-05
0.18607,0.5646,0.55907,0.5672,3.7154e-05,0.78938,0.34503,6.4913e-06,6.7817e-05
0.18687,0.56458,0.55907,0.56721,3.746e-05,0.78674,0.34767,6.5848e-06,6.8336e-05
0.18768,0.56457,0.55907,0.56721,3.7768e-05,0.7841,0.35032,6.6794e-06,6.8856e-05
0.18848,0.56455,0.55907,0.56721,3.8076e-05,0.78144,0.35297,6.7749e-06,6.9378e-05
0.18929,0.56454,0.55907,0.56721,3.8386e-05,0.77879,0.35563,6.8715e-06,6.99e-05
0.19009,0.56452,0.55906,0.56721,3.8697e-05,0.77613,0.35829,6.9692e-06,7.0424e-05
0.1909,0.56451,0.55906,0.56721,3.9008e-05,0.77346,0.36096,7.0678e-06,7.0949e-05
0.1917,0.5645,0.55906,0.56721,3.9321e-05,0.77079,0.36364,7.1675e-06,7.1475e-05
0.19251,0.56448,0.55906,0.56722,3.9635e-05,0.76811,0.36632,7.2682e-06,7.2002e-05
0.19332,0.56447,0.55906,0.56722,3.995e-05,0.76543,0.369,7.37e-06,7.253e-05
0.19412,0.56445,0.55906,0.56722,4.0266e-05,0.76274,0.37169,7.4728e-06,7.3059e-05
0.19493,0.56444,0.55906,0.56722,4.0583e-05,0.76005,0.37439,7.5766e-06,7.3589e-05
0.19573,0.56442,0.55906,0.56722,4.0901e-05,0.75735,0.37709,7.6815e-06,7.4121e-05
0.19654,0.56441,0.55906,0.56722,4.122e-05,0.75465,0.37979,7.7875e-06,7.4653e-05
0.19734,0.5644,0.55906,0.56722,4.154e-05,0.75194,0.3825,7.8946e-06,7.5186e-05
0.19815,0.56438,0.55906,0.56722,4.1862e-05,0.74923,0.38522,8.0027e-06,7.5721e-05
0.19895,0.56437,0.55906,0.56722,4.2184e-05,0.74652,0.38793,8.1118e-06,7.6256e-05
0.19976,0.56435,0.55906,0.56723,4.2507e-05,0.74379,0.39066,8.2221e-06,7.6792e-05
0.20056,0.56434,0.55906,0.56723,4.2831e-05,0.74107,0.39339,8.3334e-06,7.733e-05
0.20137,0.56432,0.55906,0.56723,4.3157e-05,0.73834,0.39612,8.4459e-06,7.7868e-05
0.20218,0.56431,0.55906,0.56723,4.3483e-05,0.7356,0.39885,8.5594e-06,7.8407e-05
0.20298,0.5643,0.55906,0.56723,4.3811e-05,0.73287,0.4016,8.674e-06,7.8947e-05
0.20379,0.56428,0.55906,0.56723,4.4139e-05,0.73012,0.40434,8.7897e-06,7.9488e-05
0.20459,0.56427,0.55906,0.56723,4.4468e-05,0.72738,0.40709,8.9065e-06,8.003e-05
0.2054,0.56425,0.55906,0.56723,4.4799e-05,0.72462,0.40984,9.0244e-06,8.0573e-05
0.2062,0.56424,0.55906,0.56723,4.513e-05,0.72187,0.4126,9.1434e-06,8.1117e-05
0.20701,0.56422,0.55906,0.56724,4.5462e-05,0.71911,0.41536,9.2636e-06,8.1661e-05
0.20781,0.56421,0.55906,0.56724,4.5796e-05,0.71635,0.41813,9.3848e-06,8.2207e-05
0.20862,0.56419,0.55906,0.56724,4.613e-05,0.71358,0.4209,9.5072e-06,8.2753e-05
0.20942,0.56418,0.55906,0.56724,4.6466e-05,0.71081,0.42367,9.6307e-06,8.33e-05
0.21023,0.56416,0.55906,0.56724,4.6802e-05,0.70803,0.42645,9.7553e-06,8.3849e-05
0.21104,0.56415,0.55906,0.56724,4.7139e-05,0.70526,0.42923,9.8811e-06,8.4397e-05
0.21184,0.56414,0.55906,0.56724,4.7478e-05,0.70247,0.43201,1.0008e-05,8.4947e-05
0.21265,0.56412,0.55905,0.56724,4.7817e-05,0.69969,0.4348,1.0136e-05,8.5498e-05
0.21345,0.56411,0.55905,0.56724,4.8157e-05,0.6969,0.43759,1.0265e-05,8.6049e-05
0.21426,0.56409,0.55905,0.56724,4.8498e-05,0.69411,0.44038,1.0396e-05,8.6601e-05
0.21506,0.56408,0.55905,0.56724,4.884e-05,0.69131,0.44318,1.0527e-05,8.7154e-05
0.21587,0.56406,0.55905,0.56725,4.9184e-05,0.68851,0.44598,1.066e-05,8.7707e-05
0.21667,0.56405,0.55905,0.56725,4.9528e-05,0.68571,0.44878,1.0793e-05,8.8262e-05
0.21748,0.56403,0.55905,0.56725,4.9873e-05,0.68291,0.45159,1.0928e-05,8.8817e-05
0.21829,0.56402,0.55905,0.56725,5.0219e-05,0.6801,0.45439,1.1065e-05,8.9373e-05
0.21909,0.564,0.55905,0.56725,5.0565e-05,0.67729,0.45721,1.1202e-05,8.9929e-05
0.2199,0.56399,0.55905,0.56725,5.0913e-05,0.67448,0.46002,1.134e-05,9.0486e-05
0.2207,0.56397,0.55905,0.56725,5.1262e-05,0.67166,0.46284,1.148e-05,9.1044e-05
0.22151,0.56396,0.55905,0.56725,5.1612e-05,0.66884,0.46566,1.1621e-05,9.1603e-05
0.22231,0.56394,0.55905,0.56725,5.1962e-05,0.66602,0.46848,1.1763e-05,9.2162e-05
0.22312,0.56393,0.55905,0.56725,5.2314e-05,0.6632,0.47131,1.1906e-05,9.2722e-05
0.22392,0.56392,0.55905,0.56725,5.2666e-05,0.66037,0.47413,1.205e-05,9.3283e-05
0.22473,0.5639,0.55905,0.56725,5.302e-05,0.65754,0.47696,1.2196e-05,9.3844e-05
0.22553,0.56389,0.55905,0.56725,5.3374e-05,0.65471,0.4798,1.2342e-05,9.4405e-05
0.22634,0.56387,0.55905,0.56725,5.3729e-05,0.65188,0.48263,1.249e-05,9.4968e-05
0.22715,0.56386,0.55905,0.56725,5.4085e-05,0.64904,0.48547,1.2639e-05,9.5531e-05
0.22795,0.56384,0.55905,0.56725,5.4442e-05,0.6462,0.48831,1.279e-05,9.6095e-05
0.22876,0.56383,0.55905,0.56726,5.48e-05,0.64336,0.49115,1.2941e-05,9.6659e-05
0.22956,0.56381,0.55905,0.56726,5.5159e-05,0.64052,0.49399,1.3094e-05,9.7223e-05
0.23037,0.5638,0.55905,0.56726,5.5518e-05,0.63768,0.49684,1.3248e-05,9.7789e-05
0.23117,0.56378,0.55905,0.56726,5.5879e-05,0.63483,0.49968,1.3403e-05,9.8355e-05
0.23198,0.56377,0.55905,0.56726,5.624e-05,0.63198,0.50253,1.3559e-05,9.8921e-05
0.23278,0.56375,0.55905,0.56726,5.6602e-05,0.62914,0.50538,1.3717e-05,9.9488e-05
0.23359,0.56374,0.55905,0.56726,5.6966e-05,0.62629,0.50823,1.3876e-05,0.00010006
0.23439,0.56372,0.55905,0.56726,5.733e-05,0.62343,0.51108,1.4036e-05,0.00010062
0.2352,0.56371,0.55905,0.56726,5.7694e-05,0.62058,0.51394,1.4197e-05,0.00010119
0.23601,0.56369,0.55905,0.56726,5.806e-05,0.61772,0.51679,1.4359e-05,0.00010176
0.23681,0.56368,0.55905,0.56726,5.8427e-05,0.61487,0.51965,1.4523e-05,0.00010233
0.23762,0.56367,0.55905,0.56726,5.8794e-05,0.61201,0.52251,1.4688e-05,0.0001029
0.23842,0.56365,0.55905,0.56726,5.9162e-05,0.60915,0.52537,1.4854e-05,0.00010347
0.23923,0.56364,0.55905,0.56726,5.9531e-05,0.60629,0.52823,1.5021e-05,0.00010404
0.24003,0.56362,0.55905,0.56726,5.9901e-05,0.60343,0.53109,1.519e-05,0.00010461
0.24084,0.56361,0.55905,0.56726,6.0272e-05,0.60057,0.53395,1.536e-05,0.00010518
0.24164,0.56359,0.55905,0.56726,6.0643e-05,0.59771,0.53681,1.5531e-05,0.00010576
0.24245,0.56358,0.55905,0.56726,6.1016e-05,0.59484,0.53968,1.5703e-05,0.00010633
0.24325,0.56356,0.55905,0.56726,6.1389e-05,0.59198,0.54254,1.5877e-05,0.0001069
0.24406,0.56355,0.55905,0.56726,6.1763e-05,0.58912,0.54541,1.6051e-05,0.00010747
0.24487,0.56353,0.55905,0.56726,6.2137e-05,0.58625,0.54827,1.6227e-05,0.00010805
0.24567,0.56352,0.55905,0.56726,6.2513e-05,0.58338,0.55114,1.6405e-05,0.00010862
0.24648,0.5635,0.55905,0.56726,6.2889e-05,0.58052,0.554,1.6583e-05,0.0001092
0.24728,0.56349,0.55905,0.56726,6.3266e-05,0.57765,0.55687,1.6763e-05,0.00010977
0.24809,0.56347,0.55905,0.56726,6.3644e-05,0.57479,0.55974,1.6944e-05,0.00011034
0.24889,0.56346,0.55905,0.56726,6.4023e-05,0.57192,0.56261,1.7126e-05,0.00011092
0.2497,0.56345,0.55905,0.56726,6.4403e-05,0.56905,0.56547,1.731e-05,0.0001115
0.2505,0.56343,0.55906,0.56726,6.4783e-05,0.56618,0.56834,1.7494e-05,0.00011207
0.25131,0.56342,0.55906,0.56726,6.5164e-05,0.56332,0.57121,1.768e-05,0.00011265
0.25212,0.5634,0.55906,0.56726,6.5546e-05,0.56045,0.57407,1.7868e-05,0.00011322
0.25292,0.56339,0.55906,0.56726,6.5928e-05,0.55758,0.57694,1.8056e-05,0.0001138
0.25373,0.56337,0.55906,0.56726,6.6311e-05,0.55472,0.57981,1.8246e-05,0.00011438
0.25453,0.56336,0.55906,0.56726,6.6695e-05,0.55185,0.58267,1.8437e-05,0.00011495
0.25534,0.56334,0.55906,0.56726,6.708e-05,0.54898,0.58554,1.8629e-05,0.00011553
0.25614,0.56333,0.55906,0.56726,6.7466e-05,0.54612,0.58841,1.8823e-05,0.00011611
0.25695,0.56331,0.55906,0.56726,6.7852e-05,0.54325,0.59127,1.9017e-05,0.00011669
0.25775,0.5633,0.55906,0.56726,6.8239e-05,0.54039,0.59413,1.9213e-05,0.00011726
0.25856,0.56329,0.55906,0.56726,6.8627e-05,0.53752,0.597,1.9411e-05,0.00011784
0.25936,0.56327,0.55906,0.56726,6.9015e-05,0.53466,0.59986,1.9609e-05,0.00011842
0.26017,0.56326,0.55906,0.56726,6.9404e-05,0.5318,0.60272,1.9809e-05,0.000119
0.26098,0.56324,0.55906,0.56726,6.9794e-05,0.52894,0.60558,2.001e-05,0.00011958
0.26178,0.56323,0.55906,0.56726,7.0185e-05,0.52608,0.60844,2.0212e-05,0.00012016
0.26259,0.56321,0.55906,0.56726,7.0576e-05,0.52322,0.6113,2.0416e-05,0.00012074
0.26339,0.5632,0.55906,0.56726,7.0968e-05,0.52036,0.61416,2.0621e-05,0.00012131
0.2642,0.56318,0.55906,0.56726,7.136e-05,0.5175,0.61702,2.0827e-05,0.00012189
0.265,0.56317,0.55906,0.56726,7.1754e-05,0.51465,0.61987,2.1034e-05,0.00012247
0.26581,0.56316,0.55906,0.56726,7.2148e-05,0.51179,0.62273,2.1243e-05,0.00012305
0.26661,0.56314,0.55906,0.56726,7.2542e-05,0.50894,0.62558,2.1453e-05,0.00012363
0.26742,0.56313,0.55906,0.56726,7.2938e-05,0.50609,0.62843,2.1664e-05,0.00012421
0.26822,0.56311,0.55906,0.56726,7.3334e-05,0.50324,0.63128,2.1876e-05,0.00012479
0.26903,0.5631,0.55906,0.56726,7.373e-05,0.50039,0.63413,2.209e-05,0.00012537
0.26984,0.56308,0.55906,0.56726,7.4128e-05,0.49754,0.63697,2.2305e-05,0.00012595
0.27064,0.56307,0.55906,0.56726,7.4526e-05,0.4947,0.63982,2.2521e-05,0.00012653
0.27145,0.56306,0.55906,0.56726,7.4924e-05,0.49185,0.64266,2.2738e-05,0.00012711
0.27225,0.56304,0.55907,0.56725,7.5323e-05,0.48901,0.6455,2.2957e-05,0.00012769
0.27306,0.56303,0.55907,0.56725,7.5723e-05,0.48617,0.64834,2.3177e-05,0.00012827
0.27386,0.56301,0.55907,0.56725,7.6124e-05,0.48333,0.65117,2.3398e-05,0.00012885
0.27467,0.563,0.55907,0.56725,7.6525e-05,0.4805,0.65401,2.3621e-05,0.00012943
0.27547,0.56298,0.55907,0.56725,7.6927e-05,0.47767,0.65684,2.3844e-05,0.00013001
0.27628,0.56297,0.55907,0.56725,7.7329e-05,0.47484,0.65967,2.4069e-05,0.00013059
0.27709,0.56296,0.55907,0.56725,7.7732e-05,0.47201,0.6625,2.4295e-05,0.00013117
0.27789,0.56294,0.55907,0.56725,7.8136e-05,0.46918,0.66532,2.4523e-05,0.00013175
0.2787,0.56293,0.55907,0.56725,7.854e-05,0.46636,0.66814,2.4751e-05,0.00013233
0.2795,0.56291,0.55907,0.56725,7.8945e-05,0.46354,0.67096,2.4981e-05,0.00013291
0.28031,0.5629,0.55907,0.56725,7.935e-05,0.46072,0.67378,2.5212e-05,0.00013349
0.28111,0.56289,0.55907,0.56725,7.9756e-05,0.4579,0.67659,2.5445e-05,0.00013407
0.28192,0.56287,0.55907,0.56725,8.0163e-05,0.45509,0.6794,2.5679e-05,0.00013465
0.28272,0.56286,0.55907,0.56725,8.057e-05,0.45228,0.68221,2.5913e-05,0.00013523
0.28353,0.56284,0.55907,0.56725,8.0977e-05,0.44947,0.68502,2.6149e-05,0.00013581
0.28433,0.56283,0.55907,0.56725,8.1386e-05,0.44667,0.68782,2.6387e-05,0.00013638
0.28514,0.56282,0.55907,0.56724,8.1795e-05,0.44387,0.69062,2.6625e-05,0.00013696
0.28595,0.5628,0.55908,0.56724,8.2204e-05,0.44107,0.69342,2.6865e-05,0.00013754
0.28675,0.56279,0.55908,0.56724,8.2614e-05,0.43828,0.69621,2.7106e-05,0.00013812
0.28756,0.56278,0.55908,0.56724,8.3024e-05,0.43549,0.699,2.7349e-05,0.0001387
0.28836,0.56276,0.55908,0.56724,8.3435e-05,0.4327,0.70178,2.7592e-05,0.00013928
0.28917,0.56275,0.55908,0.56724,8.3847e-05,0.42991,0.70457,2.7837e-05,0.00013986
0.28997,0.56273,0.55908,0.56724,8.4259e-05,0.42713,0.70735,2.8083e-05,0.00014043
0.29078,0.56272,0.55908,0.56724,8.4671e-05,0.42436,0.71012,2.833e-05,0.00014101
0.29158,0.56271,0.55908,0.56724,8.5084e-05,0.42158,0.71289,2.8578e-05,0.00014159
0.29239,0.56269,0.55908,0.56724,8.5498e-05,0.41881,0.71566,2.8828e-05,0.00014217
0.29319,0.56268,0.55908,0.56724,8.5912e-05,0.41605,0.71842,2.9079e-05,0.00014275
0.294,0.56267,0.55908,0.56723,8.6327e-05,0.41328,0.72119,2.9331e-05,0.00014332
0.29481,0.56265,0.55908,0.56723,8.6742e-05,0.41053,0.72394,2.9584e-05,0.0001439
0.29561,0.56264,0.55908,0.56723,8.7157e-05,0.40777,0.72669,2.9838e-05,0.00014448
0.29642,0.56263,0.55909,0.56723,8.7573e-05,0.40502,0.72944,3.0094e-05,0.00014505
0.29722,0.56261,0.55909,0.56723,8.799e-05,0.40228,0.73219,3.0351e-05,0.00014563
0.29803,0.5626,0.55909,0.56723,8.8407e-05,0.39953,0.73493,3.0609e-05,0.00014621
0.29883,0.56259,0.55909,0.56723,8.8825e-05,0.3968,0.73766,3.0868e-05,0.00014678
0.29964,0.56257,0.55909,0.56723,8.9242e-05,0.39406,0.74039,3.1128e-05,0.00014736
0.30044,0.56256,0.55909,0.56723,8.9661e-05,0.39133,0.74312,3.139e-05,0.00014793
0.30125,0.56255,0.55909,0.56723,9.008e-05,0.38861,0.74584,3.1653e-05,0.00014851
0.30206,0.56253,0.55909,0.56722,9.0499e-05,0.38589,0.74856,3.1917e-05,0.00014908
0.30286,0.56252,0.55909,0.56722,9.0919e-05,0.38317,0.75127,3.2182e-05,0.00014966
0.30367,0.56251,0.55909,0.56722,9.1339e-05,0.38046,0.75398,3.2448e-05,0.00015023
0.30447,0.56249,0.55909,0.56722,9.176e-05,0.37776,0.75668,3.2716e-05,0.0001508
0.30528,0.56248,0.55909,0.56722,9.2181e-05,0.37506,0.75938,3.2984e-05,0.00015138
0.30608,0.56247,0.5591,0.56722,9.2602e-05,0.37236,0.76208,3.3254e-05,0.00015195
0.30689,0.56245,0.5591,0.56722,9.3024e-05,0.36967,0.76476,3.3525e-05,0.00015252
0.30769,0.56244,0.5591,0.56722,9.3446e-05,0.36698,0.76745,3.3797e-05,0.0001531
0.3085,0.56243,0.5591,0.56721,9.3869e-05,0.3643,0.77013,3.407e-05,0.00015367
0.3093,0.56241,0.5591,0.56721,9.4292e-05,0.36163,0.7728,3.4345e-05,0.00015424
0.31011,0.5624,0.5591,0.56721,9.4715e-05,0.35896,0.77547,3.462e-05,0.00015481
0.31092,0.56239,0.5591,0.56721,9.5139e-05,0.35629,0.77813,3.4897e-05,0.00015538
0.31172,0.56237,0.5591,0.56721,9.5563e-05,0.35363,0.78079,3.5175e-05,0.00015595
0.31253,0.56236,0.5591,0.56721,9.5988e-05,0.35098,0.78344,3.5454e-05,0.00015652
0.31333,0.56235,0.5591,0.56721,9.6413e-05,0.34833,0.78608,3.5734e-05,0.00015709
0.31414,0.56234,0.5591,0.5672,9.6838e-05,0.34568,0.78873,3.6015e-05,0.00015766
0.31494,0.56232,0.55911,0.5672,9.7264e-05,0.34305,0.79136,3.6297e-05,0.00015823
0.31575,0.56231,0.55911,0.5672,9.769e-05,0.34041,0.79399,3.6581e-05,0.0001588
0.31655,0.5623,0.55911,0.5672,9.8116e-05,0.33779,0.79661,3.6865e-05,0.00015937
0.31736,0.56229,0.55911,0.5672,9.8543e-05,0.33517,0.79923,3.7151e-05,0.00015993
0.31816,0.56227,0.55911,0.5672,9.897e-05,0.33255,0.80184,3.7438e-05,0.0001605
0.31897,0.56226,0.55911,0.5672,9.9397e-05,0.32995,0.80445,3.7725e-05,0.00016107
0.31978,0.56225,0.55911,0.56719,9.9825e-05,0.32734,0.80705,3.8014e-05,0.00016164
0.32058,0.56224,0.55911,0.56719,0.00010025,0.32475,0.80964,3.8304e-05,0.0001622
0.32139,0.56222,0.55911,0.56719,0.00010068,0.32216,0.81222,3.8595e-05,0.00016277
0.32219,0.56221,0.55911,0.56719,0.00010111,0.31957,0.81481,3.8888e-05,0.00016333
0.323,0.5622,0.55912,0.56719,0.00010154,0.317,0.81738,3.9181e-05,0.0001639
0.3238,0.56219,0.55912,0.56719,0.00010197,0.31443,0.81995,3.9475e-05,0.00016446
0.32461,0.56217,0.55912,0.56718,0.0001024,0.31186,0.82251,3.977e-05,0.00016502
0.32541,0.56216,0.55912,0.56718,0.00010283,0.3093,0.82506,4.0067e-05,0.00016559
0.32622,0.56215,0.55912,0.56718,0.00010326,0.30675,0.82761,4.0364e-05,0.00016615
0.32702,0.56214,0.55912,0.56718,0.00010369,0.30421,0.83015,4.0663e-05,0.00016671
0.32783,0.56212,0.55912,0.56718,0.00010412,0.30167,0.83269,4.0962e-05,0.00016727
0.32864,0.56211,0.55912,0.56718,0.00010455,0.29914,0.83521,4.1263e-05,0.00016784
0.32944,0.5621,0.55912,0.56717,0.00010498,0.29661,0.83774,4.1564e-05,0.0001684
0.33025,0.56209,0.55912,0.56717,0.00010541,0.2941,0.84025,4.1867e-05,0.00016896
0.33105,0.56208,0.55913,0.56717,0.00010584,0.29159,0.84276,4.217e-05,0.00016952
0.33186,0.56206,0.55913,0.56717,0.00010628,0.28908,0.84526,4.2475e-05,0.00017008
0.33266,0.56205,0.55913,0.56717,0.00010671,0.28659,0.84775,4.278e-05,0.00017063
0.33347,0.56204,0.55913,0.56717,0.00010714,0.2841,0.85023,4.3087e-05,0.00017119
0.33427,0.56203,0.55913,0.56716,0.00010757,0.28162,0.85271,4.3394e-05,0.00017175
0.33508,0.56202,0.55913,0.56716,0.000108,0.27914,0.85518,4.3703e-05,0.00017231
0.33589,0.56201,0.55913,0.56716,0.00010844,0.27667,0.85765,4.4012e-05,0.00017286
0.33669,0.56199,0.55913,0.56716,0.00010887,0.27421,0.8601,4.4323e-05,0.00017342
0.3375,0.56198,0.55913,0.56716,0.0001093,0.27176,0.86255,4.4634e-05,0.00017397
0.3383,0.56197,0.55914,0.56715,0.00010974,0.26932,0.86499,4.4947e-05,0.00017453
0.33911,0.56196,0.55914,0.56715,0.00011017,0.26688,0.86743,4.526e-05,0.00017508
0.33991,0.56195,0.55914,0.56715,0.0001106,0.26445,0.86985,4.5574e-05,0.00017564
0.34072,0.56194,0.55914,0.56715,0.00011104,0.26203,0.87227,4.5889e-05,0.00017619
0.34152,0.56192,0.55914,0.56715,0.00011147,0.25961,0.87468,4.6205e-05,0.00017674
0.34233,0.56191,0.55914,0.56715,0.00011191,0.25721,0.87708,4.6522e-05,0.00017729
0.34313,0.5619,0.55914,0.56714,0.00011234,0.25481,0.87948,4.684e-05,0.00017784
0.34394,0.56189,0.55914,0.56714,0.00011278,0.25242,0.88186,4.7159e-05,0.00017839
0.34475,0.56188,0.55915,0.56714,0.00011321,0.25004,0.88424,4.7479e-05,0.00017894
0.34555,0.56187,0.55915,0.56714,0.00011365,0.24766,0.88661,4.78e-05,0.00017949
0.34636,0.56186,0.55915,0.56713,0.00011408,0.2453,0.88897,4.8121e-05,0.00018004
0.34716,0.56185,0.55915,0.56713,0.00011452,0.24294,0.89133,4.8444e-05,0.00018059
0.34797,0.56184,0.55915,0.56713,0.00011495,0.24059,0.89367,4.8767e-05,0.00018114
0.34877,0.56182,0.55915,0.56713,0.00011539,0.23825,0.89601,4.9091e-05,0.00018168
0.34958,0.56181,0.55915,0.56713,0.00011582,0.23592,0.89834,4.9416e-05,0.00018223
0.35038,0.5618,0.55915,0.56712,0.00011626,0.23359,0.90066,4.9742e-05,0.00018278
0.35119,0.56179,0.55915,0.56712,0.00011669,0.23128,0.90297,5.0068e-05,0.00018332
0.35199,0.56178,0.55916,0.56712,0.00011713,0.22897,0.90527,5.0396e-05,0.00018386
0.3528,0.56177,0.55916,0.56712,0.00011757,0.22667,0.90756,5.0724e-05,0.00018441
0.35361,0.56176,0.55916,0.56712,0.000118,0.22438,0.90985,5.1053e-05,0.00018495
0.35441,0.56175,0.55916,0.56711,0.00011844,0.2221,0.91213,5.1383e-05,0.00018549
0.35522,0.56174,0.55916,0.56711,0.00011887,0.21983,0.91439,5.1714e-05,0.00018603
0.35602,0.56173,0.55916,0.56711,0.00011931,0.21757,0.91665,5.2045e-05,0.00018657
0.35683,0.56172,0.55916,0.56711,0.00011975,0.21531,0.9189,5.2378e-05,0.00018711
0.35763,0.56171,0.55916,0.5671,0.00012018,0.21307,0.92114,5.2711e-05,0.00018765
0.35844,0.5617,0.55917,0.5671,0.00012062,0.21083,0.92337,5.3045e-05,0.00018819
0.35924,0.56169,0.55917,0.5671,0.00012105,0.2086,0.9256,5.3379e-05,0.00018873
0.36005,0.56168,0.55917,0.5671,0.00012149,0.20639,0.92781,5.3714e-05,0.00018927
0.36086,0.56166,0.55917,0.5671,0.00012193,0.20418,0.93001,5.4051e-05,0.0001898
0.36166,0.56165,0.55917,0.56709,0.00012236,0.20198,0.93221,5.4387e-05,0.00019034
0.36247,0.56164,0.55917,0.56709,0.0001228,0.19979,0.93439,5.4725e-05,0.00019088
0.36327,0.56163,0.55917,0.56709,0.00012324,0.19761,0.93657,5.5063e-05,0.00019141
0.36408,0.56162,0.55917,0.56709,0.00012367,0.19544,0.93874,5.5402e-05,0.00019194
0.36488,0.56161,0.55918,0.56708,0.00012411,0.19327,0.94089,5.5742e-05,0.00019248
0.36569,0.5616,0.55918,0.56708,0.00012455,0.19112,0.94304,5.6082e-05,0.00019301
0.36649,0.56159,0.55918,0.56708,0.00012498,0.18898,0.94518,5.6423e-05,0.00019354
0.3673,0.56158,0.55918,0.56708,0.00012542,0.18685,0.94731,5.6765e-05,0.00019407
0.3681,0.56157,0.55918,0.56707,0.00012585,0.18472,0.94943,5.7107e-05,0.0001946
0.36891,0.56156,0.55918,0.56707,0.00012629,0.18261,0.95153,5.745e-05,0.00019513
0.36972,0.56156,0.55918,0.56707,0.00012673,0.18051,0.95363,5.7793e-05,0.00019566
0.37052,0.56155,0.55918,0.56707,0.00012716,0.17841,0.95572,5.8138e-05,0.00019619
0.37133,0.56154,0.55919,0.56706,0.0001276,0.17633,0.9578,5.8482e-05,0.00019672
0.37213,0.56153,0.55919,0.56706,0.00012804,0.17425,0.95987,5.8828e-05,0.00019724
0.37294,0.56152,0.55919,0.56706,0.00012847,0.17219,0.96193,5.9174e-05,0.00019777
0.37374,0.56151,0.55919,0.56706,0.00012891,0.17014,0.96398,5.9521e-05,0.00019829
0.37455,0.5615,0.55919,0.56705,0.00012934,0.16809,0.96601,5.9868e-05,0.00019882
0.37535,0.56149,0.55919,0.56705,0.00012978,0.16606,0.96804,6.0216e-05,0.00019934
0.37616,0.56148,0.55919,0.56705,0.00013021,0.16404,0.97006,6.0564e-05,0.00019986
0.37696,0.56147,0.55919,0.56705,0.00013065,0.16203,0.97207,6.0913e-05,0.00020039
0.37777,0.56146,0.5592,0.56704,0.00013109,0.16002,0.97406,6.1262e-05,0.00020091
0.37858,0.56145,0.5592,0.56704,0.00013152,0.15803,0.97605,6.1612e-05,0.00020143
0.37938,0.56144,0.5592,0.56704,0.00013196,0.15605,0.97803,6.1963e-05,0.00020195
0.38019,0.56143,0.5592,0.56704,0.00013239,0.15408,0.97999,6.2314e-05,0.00020247
0.38099,0.56142,0.5592,0.56703,0.00013283,0.15212,0.98195,6.2665e-05,0.00020299
0.3818,0.56142,0.5592,0.56703,0.00013326,0.15017,0.98389,6.3017e-05,0.0002035
0.3826,0.56141,0.5592,0.56703,0.00013369,0.14823,0.98583,6.337e-05,0.00020402
0.38341,0.5614,0.5592,0.56703,0.00013413,0.1463,0.98775,6.3723e-05,0.00020454
0.38421,0.56139,0.55921,0.56702,0.00013456,0.14438,0.98966,6.4076e-05,0.00020505
0.38502,0.56138,0.55921,0.56702,0.000135,0.14248,0.99156,6.443e-05,0.00020557
0.38582,0.56137,0.55921,0.56702,0.00013543,0.14058,0.99345,6.4785e-05,0.00020608
0.38663,0.56136,0.55921,0.56701,0.00013587,0.1387,0.99533,6.5139e-05,0.00020659
0.38744,0.56135,0.55921,0.56701,0.0001363,0.13682,0.9972,6.5495e-05,0.0002071
0.38824,0.56135,0.55921,0.56701,0.00013673,0.13496,0.99906,6.585e-05,0.00020761
0.38905,0.56134,0.55921,0.56701,0.00013717,0.13311,1.0009,6.6206e-05,0.00020813
0.38985,0.56133,0.55922,0.567,0.0001376,0.13127,1.0027,6.6562e-05,0.00020864
0.39066,0.56132,0.55922,0.567,0.00013803,0.12944,1.0046,6.6919e-05,0.00020914
0.39146,0.56131,0.55922,0.567,0.00013846,0.12762,1.0064,6.7276e-05,0.00020965
0.39227,0.5613,0.55922,0.56699,0.0001389,0.12581,1.0082,6.7634e-05,0.00021016
0.39307,0.5613,0.55922,0.56699,0.00013933,0.12401,1.01,6.7992e-05,0.00021067
0.39388,0.56129,0.55922,0.56699,0.00013976,0.12223,1.0117,6.835e-05,0.00021117
0.39469,0.56128,0.55922,0.56699,0.00014019,0.12046,1.0135,6.8708e-05,0.00021168
0.39549,0.56127,0.55922,0.56698,0.00014062,0.11869,1.0153,6.9067e-05,0.00021218
0.3963,0.56126,0.55923,0.56698,0.00014106,0.11694,1.017,6.9426e-05,0.00021268
0.3971,0.56126,0.55923,0.56698,0.00014149,0.11521,1.0187,6.9785e-05,0.00021319
0.39791,0.56125,0.55923,0.56697,0.00014192,0.11348,1.0205,7.0145e-05,0.00021369
0.39871,0.56124,0.55923,0.56697,0.00014235,0.11176,1.0222,7.0505e-05,0.00021419
0.39952,0.56123,0.55923,0.56697,0.00014278,0.11006,1.0239,7.0865e-05,0.00021469
0.40032,0.56123,0.55923,0.56697,0.00014321,0.10837,1.0256,7.1225e-05,0.00021519
0.40113,0.56122,0.55923,0.56696,0.00014364,0.10669,1.0272,7.1586e-05,0.00021569
0.40193,0.56121,0.55923,0.56696,0.00014407,0.10502,1.0289,7.1947e-05,0.00021619
0.40274,0.5612,0.55923,0.56696,0.0001445,0.10336,1.0306,7.2308e-05,0.00021668
0.40355,0.5612,0.55924,0.56695,0.00014492,0.10171,1.0322,7.2669e-05,0.00021718
0.40435,0.56119,0.55924,0.56695,0.00014535,0.10008,1.0338,7.303e-05,0.00021768
0.40516,0.56118,0.55924,0.56695,0.00014578,0.09846,1.0354,7.3392e-05,0.00021817
0.40596,0.56117,0.55924,0.56695,0.00014621,0.096851,1.037,7.3754e-05,0.00021866
0.40677,0.56117,0.55924,0.56694,0.00014664,0.095253,1.0386,7.4115e-05,0.00021916
0.40757,0.56116,0.55924,0.56694,0.00014706,0.093668,1.0402,7.4477e-05,0.00021965
0.40838,0.56115,0.55924,0.56694,0.00014749,0.092095,1.0418,7.484e-05,0.00022014
0.40918,0.56115,0.55924,0.56693,0.00014792,0.090534,1.0433,7.5202e-05,0.00022063
0.40999,0.56114,0.55925,0.56693,0.00014834,0.088985,1.0449,7.5564e-05,0.00022112
0.41079,0.56113,0.55925,0.56693,0.00014877,0.087449,1.0464,7.5927e-05,0.00022161
0.4116,0.56112,0.55925,0.56692,0.00014919,0.085925,1.0479,7.6289e-05,0.0002221
0.41241,0.56112,0.55925,0.56692,0.00014962,0.084413,1.0494,7.6652e-05,0.00022259
0.41321,0.56111,0.55925,0.56692,0.00015004,0.082913,1.0509,7.7014e-05,0.00022307
0.41402,0.5611,0.55925,0.56691,0.00015047,0.081426,1.0524,7.7377e-05,0.00022356
0.41482,0.5611,0.55925,0.56691,0.00015089,0.079951,1.0539,7.774e-05,0.00022404
0.41563,0.56109,0.55925,0.56691,0.00015132,0.078489,1.0553,7.8102e-05,0.00022453
0.41643,0.56108,0.55926,0.56691,0.00015174,0.077039,1.0568,7.8465e-05,0.00022501
0.41724,0.56108,0.55926,0.5669,0.00015216,0.075602,1.0582,7.8828e-05,0.00022549
0.41804,0.56107,0.55926,0.5669,0.00015258,0.074177,1.0596,7.919e-05,0.00022598
0.41885,0.56107,0.55926,0.5669,0.000153,0.072765,1.061,7.9553e-05,0.00022646
0.41966,0.56106,0.55926,0.56689,0.00015343,0.071365,1.0624,7.9915e-05,0.00022694
0.42046,0.56105,0.55926,0.56689,0.00015385,0.069979,1.0638,8.0278e-05,0.00022742
0.42127,0.56105,0.55926,0.56689,0.00015427,0.068605,1.0652,8.064e-05,0.0002279
0.42207,0.56104,0.55926,0.56688,0.00015469,0.067243,1.0665,8.1003e-05,0.00022837
0.42288,0.56104,0.55926,0.56688,0.00015511,0.065895,1.0679,8.1365e-05,0.00022885
0.42368,0.56103,0.55927,0.56688,0.00015553,0.064559,1.0692,8.1727e-05,0.00022933
0.42449,0.56102,0.55927,0.56687,0.00015595,0.063236,1.0705,8.2089e-05,0.0002298
0.42529,0.56102,0.55927,0.56687,0.00015636,0.061926,1.0718,8.2451e-05,0.00023028
0.4261,0.56101,0.55927,0.56687,0.00015678,0.060629,1.0731,8.2812e-05,0.00023075
0.4269,0.56101,0.55927,0.56686,0.0001572,0.059345,1.0744,8.3174e-05,0.00023122
0.42771,0.561,0.55927,0.56686,0.00015762,0.058074,1.0756,8.3535e-05,0.0002317
0.42852,0.561,0.55927,0.56686,0.00015803,0.056816,1.0769,8.3896e-05,0.00023217
0.42932,0.56099,0.55927,0.56685,0.00015845,0.055571,1.0781,8.4257e-05,0.00023264
0.43013,0.56098,0.55927,0.56685,0.00015886,0.054339,1.0794,8.4618e-05,0.00023311
0.43093,0.56098,0.55928,0.56685,0.00015928,0.053121,1.0806,8.4979e-05,0.00023358
0.43174,0.56097,0.55928,0.56684,0.00015969,0.051915,1.0818,8.5339e-05,0.00023405
0.43254,0.56097,0.55928,0.56684,0.00016011,0.050723,1.083,8.5699e-05,0.00023451
0.43335,0.56096,0.55928,0.56684,0.00016052,0.049543,1.0841,8.6059e-05,0.00023498
0.43415,0.56096,0.55928,0.56683,0.00016093,0.048377,1.0853,8.6418e-05,0.00023545
0.43496,0.56095,0.55928,0.56683,0.00016135,0.047225,1.0864,8.6777e-05,0.00023591
0.43576,0.56095,0.55928,0.56683,0.00016176,0.046085,1.0876,8.7136e-05,0.00023638
0.43657,0.56094,0.55928,0.56682,0.00016217,0.044959,1.0887,8.7494e-05,0.00023684
0.43738,0.56094,0.55928,0.56682,0.00016258,0.043847,1.0898,8.7853e-05,0.0002373
0.43818,0.56093,0.55928,0.56682,0.00016299,0.042747,1.0909,8.821e-05,0.00023777
0.43899,0.56093,0.55929,0.56681,0.0001634,0.041661,1.092,8.8568e-05,0.00023823
0.43979,0.56092,0.55929,0.56681,0.00016381,0.040589,1.093,8.8925e-05,0.00023869
0.4406,0.56092,0.55929,0.56681,0.00016422,0.03953,1.0941,8.9282e-05,0.00023915
0.4414,0.56091,0.55929,0.5668,0.00016462,0.038484,1.0951,8.9638e-05,0.00023961
0.44221,0.56091,0.55929,0.5668,0.00016503,0.037452,1.0961,8.9994e-05,0.00024007
0.44301,0.56091,0.55929,0.5668,0.00016544,0.036434,1.0972,9.0349e-05,0.00024053
0.44382,0.5609,0.55929,0.56679,0.00016584,0.035429,1.0982,9.0704e-05,0.00024098
0.44462,0.5609,0.55929,0.56679,0.00016625,0.034438,1.0991,9.1059e-05,0.00024144
0.44543,0.56089,0.55929,0.56679,0.00016665,0.03346,1.1001,9.1413e-05,0.00024189
0.44624,0.56089,0.55929,0.56678,0.00016706,0.032496,1.1011,9.1766e-05,0.00024235
0.44704,0.56088,0.55929,0.56678,0.00016746,0.031546,1.102,9.2119e-05,0.0002428
0.44785,0.56088,0.5593,0.56678,0.00016786,0.03061,1.1029,9.2472e-05,0.00024326
0.44865,0.56088,0.5593,0.56677,0.00016827,0.029687,1.1039,9.2824e-05,0.00024371
0.44946,0.56087,0.5593,0.56677,0.00016867,0.028778,1.1048,9.3175e-05,0.00024416
0.45026,0.56087,0.5593,0.56677,0.00016907,0.027882,1.1057,9.3526e-05,0.00024461
0.45107,0.56086,0.5593,0.56676,0.00016947,0.027001,1.1065,9.3877e-05,0.00024506
0.45187,0.56086,0.5593,0.56676,0.00016987,0.026133,1.1074,9.4227e-05,0.00024551
0.45268,0.56086,0.5593,0.56676,0.00017027,0.025279,1.1082,9.4576e-05,0.00024596
0.45349,0.56085,0.5593,0.56675,0.00017067,0.024439,1.1091,9.4924e-05,0.00024641
0.45429,0.56085,0.5593,0.56675,0.00017106,0.023613,1.1099,9.5272e-05,0.00024686
0.4551,0.56085,0.5593,0.56675,0.00017146,0.022801,1.1107,9.562e-05,0.0002473
0.4559,0.56084,0.5593,0.56674,0.00017186,0.022003,1.1115,9.5966e-05,0.00024775
0.45671,0.56084,0.5593,0.56674,0.00017225,0.021218,1.1123,9.6312e-05,0.00024819
0.45751,0.56084,0.55931,0.56673,0.00017265,0.020448,1.113,9.6658e-05,0.00024864
0.45832,0.56083,0.55931,0.56673,0.00017304,0.019692,1.1138,9.7002e-05,0.00024908
0.45912,0.56083,0.55931,0.56673,0.00017344,0.018949,1.1145,9.7346e-05,0.00024952
0.45993,0.56083,0.55931,0.56672,0.00017383,0.018221,1.1152,9.7689e-05,0.00024997
0.46073,0.56082,0.55931,0.56672,0.00017422,0.017506,1.1159,9.8032e-05,0.00025041
0.46154,0.56082,0.55931,0.56672,0.00017461,0.016806,1.1166,9.8373e-05,0.00025085
0.46235,0.56082,0.55931,0.56671,0.000175,0.01612,1.1173,9.8714e-05,0.00025129
0.46315,0.56081,0.55931,0.56671,0.00017539,0.015448,1.118,9.9055e-05,0.00025173
0.46396,0.56081,0.55931,0.56671,0.00017578,0.01479,1.1186,9.9394e-05,0.00025217
0.46476,0.56081,0.55931,0.5667,0.00017617,0.014146,1.1193,9.9733e-05,0.00025261
0.46557,0.56081,0.55931,0.5667,0.00017656,0.013517,1.1199,0.00010007,0.00025304
0.46637,0.5608,0.55931,0.5667,0.00017694,0.012901,1.1205,0.00010041,0.00025348
0.46718,0.5608,0.55931,0.56669,0.00017733,0.0123,1.1211,0.00010074,0.00025392
0.46798,0.5608,0.55931,0.56669,0.00017772,0.011713,1.1217,0.00010108,0.00025435
0.46879,0.5608,0.55931,0.56669,0.0001781,0.01114,1.1222,0.00010141,0.00025479
0.46959,0.56079,0.55931,0.56668,0.00017848,0.010581,1.1228,0.00010175,0.00025522
0.4704,0.56079,0.55932,0.56668,0.00017887,0.010037,1.1233,0.00010208,0.00025566
0.47121,0.56079,0.55932,0.56667,0.00017925,0.0095065,1.1238,0.00010241,0.00025609
0.47201,0.56079,0.55932,0.56667,0.00017963,0.0089906,1.1244,0.00010274,0.00025652
0.47282,0.56078,0.55932,0.56667,0.00018001,0.0084889,1.1248,0.00010307,0.00025695
0.47362,0.56078,0.55932,0.56666,0.00018039,0.0080016,1.1253,0.0001034,0.00025738
0.47443,0.56078,0.55932,0.56666,0.00018077,0.0075286,1.1258,0.00010373,0.00025781
0.47523,0.56078,0.55932,0.56666,0.00018115,0.0070698,1.1262,0.00010405,0.00025824
0.47604,0.56078,0.55932,0.56665,0.00018153,0.0066254,1.1267,0.00010438,0.00025867
0.47684,0.56077,0.55932,0.56665,0.0001819,0.0061954,1.1271,0.00010471,0.0002591
0.47765,0.56077,0.55932,0.56665,0.00018228,0.0057797,1.1275,0.00010503,0.00025953
0.47846,0.56077,0.55932,0.56664,0.00018265,0.0053784,1.1279,0.00010535,0.00025996
0.47926,0.56077,0.55932,0.56664,0.00018303,0.0049914,1.1283,0.00010567,0.00026038
0.48007,0.56077,0.55932,0.56664,0.0001834,0.0046188,1.1287,0.00010599,0.00026081
0.48087,0.56077,0.55932,0.56663,0.00018377,0.0042607,1.129,0.00010631,0.00026123
0.48168,0.56076,0.55932,0.56663,0.00018414,0.0039169,1.1293,0.00010663,0.00026166
0.48248,0.56076,0.55932,0.56662,0.00018452,0.0035875,1.1297,0.00010695,0.00026208
0.48329,0.56076,0.55932,0.56662,0.00018489,0.0032725,1.13,0.00010727,0.0002625
0.48409,0.56076,0.55932,0.56662,0.00018525,0.002972,1.1303,0.00010758,0.00026293
0.4849,0.56076,0.55932,0.56661,0.00018562,0.0026859,1.1305,0.00010789,0.00026335
0.4857,0.56076,0.55932,0.56661,0.00018599,0.0024143,1.1308,0.00010821,0.00026377
0.48651,0.56076,0.55932,0.56661,0.00018636,0.0021571,1.1311,0.00010852,0.00026419
0.48732,0.56075,0.55932,0.5666,0.00018672,0.0019144,1.1313,0.00010883,0.00026461
0.48812,0.56075,0.55932,0.5666,0.00018709,0.0016861,1.1315,0.00010914,0.00026503
0.48893,0.56075,0.55932,0.5666,0.00018745,0.0014723,1.1317,0.00010945,0.00026545
0.48973,0.56075,0.55932,0.56659,0.00018781,0.0012729,1.1319,0.00010975,0.00026587
0.49054,0.56075,0.55933,0.56659,0.00018817,0.0010881,1.1321,0.00011006,0.00026629
0.49134,0.56075,0.55933,0.56658,0.00018853,0.00091769,1.1323,0.00011036,0.0002667
0.49215,0.56075,0.55933,0.56658,0.00018889,0.00076181,1.1324,0.00011067,0.00026712
0.49295,0.56075,0.55933,0.56658,0.00018925,0.00062041,1.1325,0.00011097,0.00026754
0.49376,0.56075,0.55933,0.56657,0.00018961,0.00049351,1.1327,0.00011127,0.00026795
0.49456,0.56075,0.55933,0.56657,0.00018997,0.00038111,1.1328,0.00011157,0.00026837
0.49537,0.56075,0.55933,0.56657,0.00019032,0.00028321,1.1329,0.00011187,0.00026878
0.49618,0.56075,0.55933,0.56656,0.00019068,0.00019981,1.1329,0.00011216,0.0002692
0.49698,0.56075,0.55933,0.56656,0.00019103,0.00013092,1.133,0.00011246,0.00026961
0.49779,0.56075,0.55933,0.56656,0.00019139,7.6536e-05,1.133,0.00011275,0.00027002
0.49859,0.56075,0.55933,0.56655,0.00019174,3.6662e-05,1.1331,0.00011304,0.00027044
0.4994,0.56075,0.55933,0.56655,0.00019209,1.1298e-05,1.1331,0.00011333,0.00027085
0.5002,0.56074,0.55933,0.56655,0.00019244,4.4581e-07,1.1331,0.00011362,0.00027126
0.50101,0.56074,0.55933,0.56654,0.00019279,4.1044e-06,1.1331,0.00011391,0.00027167
0.50181,0.56074,0.55933,0.56654,0.00019314,2.2274e-05,1.1331,0.0001142,0.00027208
0.50262,0.56074,0.55933,0.56653,0.00019349,5.4954e-05,1.133,0.00011448,0.00027249
0.50343,0.56074,0.55933,0.56653,0.00019383,0.00010214,1.133,0.00011477,0.0002729
0.50423,0.56075,0.55933,0.56653,0.00019418,0.00016384,1.1329,0.00011505,0.00027331
0.50504,0.56075,0.55933,0.56652,0.00019452,0.00024005,1.1328,0.00011533,0.00027372
0.50584,0.56075,0.55933,0.56652,0.00019487,0.00033076,1.1327,0.00011561,0.00027413
0.50665,0.56075,0.55933,0.56652,0.00019521,0.00043597,1.1326,0.00011589,0.00027453
0.50745,0.56075,0.55933,0.56651,0.00019555,0.00055569,1.1325,0.00011616,0.00027494
0.50826,0.56075,0.55933,0.56651,0.00019589,0.0006899,1.1323,0.00011644,0.00027535
0.50906,0.56075,0.55933,0.56651,0.00019623,0.0008386,1.1322,0.00011671,0.00027575
0.50987,0.56075,0.55933,0.5665,0.00019657,0.0010018,1.132,0.00011698,0.00027616
0.51067,0.56075,0.55932,0.5665,0.00019691,0.0011795,1.1318,0.00011725,0.00027656
0.51148,0.56075,0.55932,0.56649,0.00019724,0.0013716,1.1316,0.00011752,0.00027697
0.51229,0.56075,0.55932,0.56649,0.00019758,0.0015783,1.1314,0.00011778,0.00027737
0.51309,0.56075,0.55932,0.56649,0.00019791,0.0017994,1.1312,0.00011805,0.00027777
0.5139,0.56075,0.55932,0.56648,0.00019825,0.0020349,1.1309,0.00011831,0.00027818
0.5147,0.56075,0.55932,0.56648,0.00019858,0.002285,1.1307,0.00011857,0.00027858
0.51551,0.56075,0.55932,0.56648,0.00019891,0.0025495,1.1304,0.00011883,0.00027898
0.51631,0.56075,0.55932,0.56647,0.00019924,0.0028284,1.1301,0.00011909,0.00027938
0.51712,0.56075,0.55932,0.56647,0.00019957,0.0031218,1.1298,0.00011935,0.00027979
0.51792,0.56076,0.55932,0.56647,0.0001999,0.0034296,1.1295,0.0001196,0.00028019
0.51873,0.56076,0.55932,0.56646,0.00020022,0.0037518,1.1292,0.00011986,0.00028059
0.51953,0.56076,0.55932,0.56646,0.00020055,0.0040884,1.1288,0.00012011,0.00028099
0.52034,0.56076,0.55932,0.56645,0.00020087,0.0044395,1.1285,0.00012036,0.00028139
0.52115,0.56076,0.55932,0.56645,0.0002012,0.0048049,1.1281,0.00012061,0.00028179
0.52195,0.56076,0.55932,0.56645,0.00020152,0.0051847,1.1277,0.00012085,0.00028218
0.52276,0.56076,0.55932,0.56644,0.00020184,0.0055789,1.1273,0.0001211,0.00028258
0.52356,0.56077,0.55932,0.56644,0.00020216,0.0059875,1.1269,0.00012134,0.00028298
0.52437,0.56077,0.55932,0.56644,0.00020248,0.0064105,1.1265,0.00012158,0.00028338
0.52517,0.56077,0.55932,0.56643,0.0002028,0.0068477,1.126,0.00012182,0.00028377
0.52598,0.56077,0.55932,0.56643,0.00020311,0.0072994,1.1256,0.00012206,0.00028417
0.52678,0.56077,0.55932,0.56643,0.00020343,0.0077653,1.1251,0.00012229,0.00028457
0.52759,0.56077,0.55932,0.56642,0.00020374,0.0082455,1.1246,0.00012253,0.00028496
0.52839,0.56078,0.55932,0.56642,0.00020406,0.0087401,1.1241,0.00012276,0.00028536
0.5292,0.56078,0.55931,0.56642,0.00020437,0.0092489,1.1236,0.00012299,0.00028575
0.53001,0.56078,0.55931,0.56641,0.00020468,0.0097721,1.1231,0.00012322,0.00028615
0.53081,0.56078,0.55931,0.56641,0.00020499,0.010309,1.1225,0.00012344,0.00028654
0.53162,0.56078,0.55931,0.5664,0.0002053,0.010861,1.1219,0.00012367,0.00028694
0.53242,0.56079,0.55931,0.5664,0.00020561,0.011427,1.1214,0.00012389,0.00028733
0.53323,0.56079,0.55931,0.5664,0.00020592,0.012007,1.1208,0.00012411,0.00028772
0.53403,0.56079,0.55931,0.56639,0.00020622,0.012601,1.1202,0.00012433,0.00028812
0.53484,0.56079,0.55931,0.56639,0.00020653,0.01321,1.1196,0.00012454,0.00028851
0.53564,0.56079,0.55931,0.56639,0.00020683,0.013832,1.1189,0.00012476,0.0002889
0.53645,0.5608,0.55931,0.56638,0.00020713,0.014469,1.1183,0.00012497,0.00028929
0.53726,0.5608,0.55931,0.56638,0.00020743,0.01512,1.1176,0.00012518,0.00028969
0.53806,0.5608,0.55931,0.56638,0.00020773,0.015785,1.117,0.00012539,0.00029008
0.53887,0.5608,0.5593,0.56637,0.00020803,0.016464,1.1163,0.00012559,0.00029047
0.53967,0.56081,0.5593,0.56637,0.00020833,0.017158,1.1156,0.0001258,0.00029086
0.54048,0.56081,0.5593,0.56637,0.00020862,0.017865,1.1149,0.000126,0.00029125
0.54128,0.56081,0.5593,0.56636,0.00020892,0.018586,1.1141,0.0001262,0.00029164
0.54209,0.56081,0.5593,0.56636,0.00020921,0.019322,1.1134,0.0001264,0.00029203
0.54289,0.56082,0.5593,0.56636,0.00020951,0.020071,1.1126,0.00012659,0.00029242
0.5437,0.56082,0.5593,0.56635,0.0002098,0.020835,1.1119,0.00012679,0.00029281
0.5445,0.56082,0.5593,0.56635,0.00021009,0.021612,1.1111,0.00012698,0.0002932
0.54531,0.56083,0.5593,0.56634,0.00021038,0.022403,1.1103,0.00012717,0.00029359
0.54612,0.56083,0.5593,0.56634,0.00021067,0.023209,1.1095,0.00012736,0.00029397
0.54692,0.56083,0.55929,0.56634,0.00021095,0.024028,1.1086,0.00012754,0.00029436
0.54773,0.56083,0.55929,0.56633,0.00021124,0.024861,1.1078,0.00012773,0.00029475
0.54853,0.56084,0.55929,0.56633,0.00021152,0.025708,1.107,0.00012791,0.00029514
0.54934,0.56084,0.55929,0.56633,0.00021181,0.026569,1.1061,0.00012809,0.00029552
0.55014,0.56084,0.55929,0.56632,0.00021209,0.027444,1.1052,0.00012826,0.00029591
0.55095,0.56085,0.55929,0.56632,0.00021237,0.028332,1.1043,0.00012844,0.0002963
0.55175,0.56085,0.55929,0.56632,0.00021265,0.029234,1.1034,0.00012861,0.00029668
0.55256,0.56085,0.55929,0.56631,0.00021293,0.03015,1.1025,0.00012878,0.00029707
0.55336,0.56086,0.55928,0.56631,0.0002132,0.03108,1.1015,0.00012895,0.00029746
0.55417,0.56086,0.55928,0.56631,0.00021348,0.032024,1.1006,0.00012911,0.00029784
0.55498,0.56086,0.55928,0.5663,0.00021375,0.032981,1.0996,0.00012928,0.00029823
0.55578,0.56087,0.55928,0.5663,0.00021403,0.033952,1.0986,0.00012944,0.00029861
0.55659,0.56087,0.55928,0.5663,0.0002143,0.034936,1.0977,0.0001296,0.000299
0.55739,0.56087,0.55928,0.56629,0.00021457,0.035934,1.0967,0.00012975,0.00029938
0.5582,0.56088,0.55928,0.56629,0.00021484,0.036946,1.0956,0.00012991,0.00029977
0.559,0.56088,0.55927,0.56629,0.00021511,0.037971,1.0946,0.00013006,0.00030015
0.55981,0.56089,0.55927,0.56628,0.00021537,0.03901,1.0936,0.00013021,0.00030053
0.56061,0.56089,0.55927,0.56628,0.00021564,0.040062,1.0925,0.00013036,0.00030092
0.56142,0.56089,0.55927,0.56628,0.0002159,0.041128,1.0914,0.0001305,0.0003013
0.56223,0.5609,0.55927,0.56627,0.00021617,0.042207,1.0903,0.00013065,0.00030169
0.56303,0.5609,0.55927,0.56627,0.00021643,0.0433,1.0892,0.00013079,0.00030207
0.56384,0.56091,0.55926,0.56627,0.00021669,0.044406,1.0881,0.00013093,0.00030245
0.56464,0.56091,0.55926,0.56626,0.00021695,0.045525,1.087,0.00013106,0.00030283
0.56545,0.56091,0.55926,0.56626,0.00021721,0.046658,1.0859,0.00013119,0.00030322
0.56625,0.56092,0.55926,0.56626,0.00021746,0.047804,1.0847,0.00013133,0.0003036
0.56706,0.56092,0.55926,0.56625,0.00021772,0.048964,1.0835,0.00013145,0.00030398
0.56786,0.56093,0.55926,0.56625,0.00021797,0.050136,1.0824,0.00013158,0.00030436
0.56867,0.56093,0.55925,0.56625,0.00021822,0.051322,1.0812,0.0001317,0.00030474
0.56947,0.56093,0.55925,0.56624,0.00021848,0.052521,1.08,0.00013183,0.00030513
0.57028,0.56094,0.55925,0.56624,0.00021873,0.053734,1.0787,0.00013195,0.00030551
0.57109,0.56094,0.55925,0.56624,0.00021898,0.054959,1.0775,0.00013206,0.00030589
0.57189,0.56095,0.55925,0.56623,0.00021922,0.056198,1.0763,0.00013218,0.00030627
0.5727,0.56095,0.55925,0.56623,0.00021947,0.057449,1.075,0.00013229,0.00030665
0.5735,0.56096,0.55924,0.56623,0.00021972,0.058714,1.0737,0.0001324,0.00030703
0.57431,0.56096,0.55924,0.56622,0.00021996,0.059991,1.0725,0.0001325,0.00030741
0.57511,0.56097,0.55924,0.56622,0.0002202,0.061282,1.0712,0.00013261,0.00030779
0.57592,0.56097,0.55924,0.56622,0.00022044,0.062585,1.0698,0.00013271,0.00030817
0.57672,0.56097,0.55923,0.56621,0.00022068,0.063902,1.0685,0.00013281,0.00030855
0.57753,0.56098,0.55923,0.56621,0.00022092,0.065231,1.0672,0.00013291,0.00030893
0.57833,0.56098,0.55923,0.56621,0.00022116,0.066573,1.0658,0.000133,0.00030931
0.57914,0.56099,0.55923,0.5662,0.00022139,0.067928,1.0645,0.00013309,0.00030969
0.57995,0.56099,0.55923,0.5662,0.00022163,0.069296,1.0631,0.00013318,0.00031007
0.58075,0.561,0.55922,0.5662,0.00022186,0.070676,1.0617,0.00013327,0.00031045
0.58156,0.561,0.55922,0.56619,0.00022209,0.07207,1.0603,0.00013336,0.00031083
0.58236,0.56101,0.55922,0.56619,0.00022232,0.073475,1.0589,0.00013344,0.00031121
0.58317,0.56101,0.55922,0.56619,0.00022255,0.074894,1.0575,0.00013352,0.00031159
0.58397,0.56102,0.55922,0.56618,0.00022278,0.076325,1.056,0.00013359,0.00031197
0.58478,0.56102,0.55921,0.56618,0.00022301,0.077768,1.0546,0.00013367,0.00031235
0.58558,0.56103,0.55921,0.56618,0.00022323,0.079225,1.0531,0.00013374,0.00031273
0.58639,0.56103,0.55921,0.56618,0.00022346,0.080693,1.0517,0.00013381,0.00031311
0.58719,0.56104,0.55921,0.56617,0.00022368,0.082174,1.0502,0.00013388,0.00031349
0.588,0.56104,0.5592,0.56617,0.0002239,0.083668,1.0487,0.00013394,0.00031386
0.58881,0.56105,0.5592,0.56617,0.00022412,0.085174,1.0472,0.000134,0.00031424
0.58961,0.56105,0.5592,0.56616,0.00022434,0.086692,1.0456,0.00013406,0.00031462
0.59042,0.56106,0.5592,0.56616,0.00022456,0.088222,1.0441,0.00013412,0.000315
0.59122,0.56107,0.55919,0.56616,0.00022477,0.089765,1.0425,0.00013417,0.00031538
0.59203,0.56107,0.55919,0.56615,0.00022499,0.09132,1.041,0.00013422,0.00031576
0.59283,0.56108,0.55919,0.56615,0.0002252,0.092887,1.0394,0.00013427,0.00031613
0.59364,0.56108,0.55919,0.56615,0.00022541,0.094466,1.0378,0.00013431,0.00031651
0.59444,0.56109,0.55918,0.56614,0.00022562,0.096057,1.0362,0.00013436,0.00031689
0.59525,0.56109,0.55918,0.56614,0.00022583,0.097661,1.0346,0.0001344,0.00031727
0.59606,0.5611,0.55918,0.56614,0.00022604,0.099276,1.033,0.00013444,0.00031765
0.59686,0.5611,0.55917,0.56614,0.00022625,0.1009,1.0314,0.00013447,0.00031802
0.59767,0.56111,0.55917,0.56613,0.00022645,0.10254,1.0297,0.0001345,0.0003184
0.59847,0.56112,0.55917,0.56613,0.00022666,0.10419,1.0281,0.00013453,0.00031878
0.59928,0.56112,0.55917,0.56613,0.00022686,0.10586,1.0264,0.00013456,0.00031916
0.60008,0.56113,0.55916,0.56612,0.00022706,0.10753,1.0247,0.00013459,0.00031953
0.60089,0.56113,0.55916,0.56612,0.00022726,0.10922,1.023,0.00013461,0.00031991
0.60169,0.56114,0.55916,0.56612,0.00022746,0.11092,1.0213,0.00013463,0.00032029
0.6025,0.56114,0.55915,0.56612,0.00022765,0.11263,1.0196,0.00013464,0.00032066
0.6033,0.56115,0.55915,0.56611,0.00022785,0.11435,1.0179,0.00013466,0.00032104
0.60411,0.56116,0.55915,0.56611,0.00022804,0.11608,1.0161,0.00013467,0.00032142
0.60492,0.56116,0.55915,0.56611,0.00022824,0.11783,1.0144,0.00013468,0.0003218
0.60572,0.56117,0.55914,0.5661,0.00022843,0.11958,1.0126,0.00013468,0.00032217
0.60653,0.56117,0.55914,0.5661,0.00022862,0.12135,1.0109,0.00013468,0.00032255
0.60733,0.56118,0.55914,0.5661,0.00022881,0.12313,1.0091,0.00013469,0.00032293
0.60814,0.56119,0.55913,0.5661,0.00022899,0.12492,1.0073,0.00013468,0.0003233
0.60894,0.56119,0.55913,0.56609,0.00022918,0.12672,1.0055,0.00013468,0.00032368
0.60975,0.5612,0.55913,0.56609,0.00022936,0.12853,1.0036,0.00013467,0.00032406
0.61055,0.5612,0.55912,0.56609,0.00022955,0.13036,1.0018,0.00013466,0.00032443
0.61136,0.56121,0.55912,0.56608,0.00022973,0.13219,0.99998,0.00013465,0.00032481
0.61216,0.56122,0.55912,0.56608,0.00022991,0.13404,0.99812,0.00013463,0.00032519
0.61297,0.56122,0.55911,0.56608,0.00023009,0.1359,0.99626,0.00013461,0.00032556
0.61378,0.56123,0.55911,0.56608,0.00023027,0.13777,0.99439,0.00013459,0.00032594
0.61458,0.56124,0.55911,0.56607,0.00023044,0.13965,0.9925,0.00013457,0.00032632
0.61539,0.56124,0.5591,0.56607,0.00023062,0.14154,0.99061,0.00013454,0.00032669
0.61619,0.56125,0.5591,0.56607,0.00023079,0.14344,0.9887,0.00013451,0.00032707
0.617,0.56125,0.5591,0.56606,0.00023096,0.14535,0.98678,0.00013448,0.00032745
0.6178,0.56126,0.55909,0.56606,0.00023113,0.14727,0.98485,0.00013444,0.00032782
0.61861,0.56127,0.55909,0.56606,0.0002313,0.14921,0.98291,0.0001344,0.0003282
0.61941,0.56127,0.55909,0.56606,0.00023147,0.15115,0.98096,0.00013436,0.00032858
0.62022,0.56128,0.55908,0.56605,0.00023164,0.15311,0.979,0.00013432,0.00032895
0.62103,0.56129,0.55908,0.56605,0.0002318,0.15507,0.97703,0.00013427,0.00032933
0.62183,0.56129,0.55908,0.56605,0.00023197,0.15705,0.97505,0.00013422,0.00032971
0.62264,0.5613,0.55907,0.56605,0.00023213,0.15903,0.97306,0.00013417,0.00033008
0.62344,0.56131,0.55907,0.56604,0.00023229,0.16103,0.97106,0.00013412,0.00033046
0.62425,0.56131,0.55906,0.56604,0.00023245,0.16304,0.96904,0.00013406,0.00033084
0.62505,0.56132,0.55906,0.56604,0.00023261,0.16506,0.96702,0.000134,0.00033121
0.62586,0.56133,0.55906,0.56604,0.00023276,0.16708,0.96499,0.00013394,0.00033159
0.62666,0.56133,0.55905,0.56603,0.00023292,0.16912,0.96294,0.00013387,0.00033197
0.62747,0.56134,0.55905,0.56603,0.00023307,0.17117,0.96089,0.0001338,0.00033234
0.62827,0.56135,0.55905,0.56603,0.00023323,0.17323,0.95883,0.00013373,0.00033272
0.62908,0.56135,0.55904,0.56603,0.00023338,0.1753,0.95675,0.00013366,0.0003331
0.62989,0.56136,0.55904,0.56602,0.00023353,0.17738,0.95467,0.00013358,0.00033347
0.63069,0.56137,0.55903,0.56602,0.00023368,0.17947,0.95258,0.0001335,0.00033385
0.6315,0.56137,0.55903,0.56602,0.00023382,0.18157,0.95047,0.00013342,0.00033422
0.6323,0.56138,0.55903,0.56602,0.00023397,0.18367,0.94836,0.00013334,0.0003346
0.63311,0.56139,0.55902,0.56601,0.00023411,0.18579,0.94624,0.00013325,0.00033498
0.63391,0.56139,0.55902,0.56601,0.00023426,0.18792,0.9441,0.00013316,0.00033535
0.63472,0.5614,0.55901,0.56601,0.0002344,0.19006,0.94196,0.00013306,0.00033573
0.63552,0.56141,0.55901,0.56601,0.00023454,0.19221,0.93981,0.00013297,0.00033611
0.63633,0.56141,0.559,0.566,0.00023468,0.19436,0.93765,0.00013287,0.00033648
0.63713,0.56142,0.559,0.566,0.00023481,0.19653,0.93547,0.00013277,0.00033686
0.63794,0.56143,0.559,0.566,0.00023495,0.1987,0.93329,0.00013266,0.00033724
0.63875,0.56144,0.55899,0.566,0.00023508,0.20089,0.9311,0.00013256,0.00033761
0.63955,0.56144,0.55899,0.56599,0.00023522,0.20308,0.9289,0.00013245,0.00033799
0.64036,0.56145,0.55898,0.56599,0.00023535,0.20529,0.9267,0.00013233,0.00033837
0.64116,0.56146,0.55898,0.56599,0.00023548,0.2075,0.92448,0.00013222,0.00033874
0.64197,0.56146,0.55897,0.56599,0.00023561,0.20973,0.92225,0.0001321,0.00033912
0.64277,0.56147,0.55897,0.56599,0.00023574,0.21196,0.92001,0.00013198,0.0003395
0.64358,0.56148,0.55897,0.56598,0.00023586,0.2142,0.91777,0.00013185,0.00033987
0.64438,0.56148,0.55896,0.56598,0.00023599,0.21645,0.91551,0.00013173,0.00034025
0.64519,0.56149,0.55896,0.56598,0.00023611,0.21871,0.91325,0.0001316,0.00034062
0.64599,0.5615,0.55895,0.56598,0.00023623,0.22097,0.91098,0.00013147,0.000341
0.6468,0.56151,0.55895,0.56597,0.00023635,0.22325,0.9087,0.00013133,0.00034138
0.64761,0.56151,0.55894,0.56597,0.00023647,0.22554,0.90641,0.00013119,0.00034175
0.64841,0.56152,0.55894,0.56597,0.00023659,0.22783,0.90411,0.00013105,0.00034213
0.64922,0.56153,0.55893,0.56597,0.00023671,0.23013,0.9018,0.00013091,0.00034251
0.65002,0.56153,0.55893,0.56597,0.00023682,0.23244,0.89949,0.00013077,0.00034288
0.65083,0.56154,0.55892,0.56596,0.00023694,0.23476,0.89716,0.00013062,0.00034326
0.65163,0.56155,0.55892,0.56596,0.00023705,0.23709,0.89483,0.00013047,0.00034364
0.65244,0.56156,0.55891,0.56596,0.00023716,0.23943,0.89249,0.00013031,0.00034401
0.65324,0.56156,0.55891,0.56596,0.00023727,0.24177,0.89014,0.00013016,0.00034439
0.65405,0.56157,0.55891,0.56596,0.00023738,0.24413,0.88778,0.00013,0.00034476
0.65486,0.56158,0.5589,0.56595,0.00023749,0.24649,0.88542,0.00012983,0.00034514
0.65566,0.56159,0.5589,0.56595,0.00023759,0.24886,0.88304,0.00012967,0.00034552
0.65647,0.56159,0.55889,0.56595,0.0002377,0.25124,0.88066,0.0001295,0.00034589
0.65727,0.5616,0.55889,0.56595,0.0002378,0.25362,0.87827,0.00012933,0.00034627
0.65808,0.56161,0.55888,0.56594,0.0002379,0.25602,0.87587,0.00012916,0.00034665
0.65888,0.56161,0.55888,0.56594,0.000238,0.25842,0.87347,0.00012898,0.00034702
0.65969,0.56162,0.55887,0.56594,0.0002381,0.26083,0.87105,0.0001288,0.0003474
0.66049,0.56163,0.55887,0.56594,0.0002382,0.26325,0.86863,0.00012862,0.00034778
0.6613,0.56164,0.55886,0.56594,0.0002383,0.26567,0.8662,0.00012844,0.00034815
0.6621,0.56164,0.55885,0.56594,0.00023839,0.26811,0.86376,0.00012825,0.00034853
0.66291,0.56165,0.55885,0.56593,0.00023848,0.27055,0.86132,0.00012806,0.0003489
0.66372,0.56166,0.55884,0.56593,0.00023858,0.273,0.85887,0.00012787,0.00034928
0.66452,0.56167,0.55884,0.56593,0.00023867,0.27545,0.85641,0.00012768,0.00034966
0.66533,0.56167,0.55883,0.56593,0.00023876,0.27792,0.85394,0.00012748,0.00035003
0.66613,0.56168,0.55883,0.56593,0.00023884,0.28039,0.85146,0.00012728,0.00035041
0.66694,0.56169,0.55882,0.56592,0.00023893,0.28287,0.84898,0.00012708,0.00035078
0.66774,0.5617,0.55882,0.56592,0.00023902,0.28535,0.84649,0.00012687,0.00035116
0.66855,0.5617,0.55881,0.56592,0.0002391,0.28784,0.844,0.00012666,0.00035154
0.66935,0.56171,0.55881,0.56592,0.00023918,0.29034,0.84149,0.00012645,0.00035191
0.67016,0.56172,0.5588,0.56592,0.00023926,0.29285,0.83898,0.00012624,0.00035229
0.67096,0.56173,0.5588,0.56592,0.00023934,0.29536,0.83647,0.00012602,0.00035266
0.67177,0.56173,0.55879,0.56591,0.00023942,0.29789,0.83394,0.00012581,0.00035304
0.67258,0.56174,0.55878,0.56591,0.0002395,0.30041,0.83141,0.00012559,0.00035342
0.67338,0.56175,0.55878,0.56591,0.00023958,0.30295,0.82887,0.00012536,0.00035379
0.67419,0.56176,0.55877,0.56591,0.00023965,0.30549,0.82633,0.00012514,0.00035417
0.67499,0.56176,0.55877,0.56591,0.00023973,0.30804,0.82378,0.00012491,0.00035454
0.6758,0.56177,0.55876,0.56591,0.0002398,0.31059,0.82122,0.00012468,0.00035492
0.6766,0.56178,0.55876,0.5659,0.00023987,0.31315,0.81865,0.00012444,0.00035529
0.67741,0.56179,0.55875,0.5659,0.00023994,0.31572,0.81608,0.00012421,0.00035567
0.67821,0.56179,0.55874,0.5659,0.00024001,0.3183,0.8135,0.00012397,0.00035605
0.67902,0.5618,0.55874,0.5659,0.00024007,0.32088,0.81092,0.00012372,0.00035642
0.67983,0.56181,0.55873,0.5659,0.00024014,0.32346,0.80833,0.00012348,0.0003568
0.68063,0.56182,0.55873,0.5659,0.0002402,0.32606,0.80574,0.00012323,0.00035717
0.68144,0.56182,0.55872,0.56589,0.00024027,0.32866,0.80313,0.00012298,0.00035755
0.68224,0.56183,0.55872,0.56589,0.00024033,0.33126,0.80052,0.00012273,0.00035792
0.68305,0.56184,0.55871,0.56589,0.00024039,0.33387,0.79791,0.00012248,0.0003583
0.68385,0.56184,0.5587,0.56589,0.00024045,0.33649,0.79529,0.00012222,0.00035867
0.68466,0.56185,0.5587,0.56589,0.0002405,0.33911,0.79266,0.00012196,0.00035905
0.68546,0.56186,0.55869,0.56589,0.00024056,0.34174,0.79003,0.0001217,0.00035942
0.68627,0.56187,0.55869,0.56589,0.00024062,0.34438,0.78739,0.00012144,0.00035979
0.68707,0.56187,0.55868,0.56588,0.00024067,0.34702,0.78475,0.00012117,0.00036017
0.68788,0.56188,0.55867,0.56588,0.00024072,0.34966,0.7821,0.0001209,0.00036054
0.68869,0.56189,0.55867,0.56588,0.00024077,0.35231,0.77945,0.00012063,0.00036092
0.68949,0.5619,0.55866,0.56588,0.00024082,0.35497,0.77679,0.00012036,0.00036129
0.6903,0.5619,0.55865,0.56588,0.00024087,0.35763,0.77412,0.00012008,0.00036167
0.6911,0.56191,0.55865,0.56588,0.00024092,0.3603,0.77145,0.0001198,0.00036204
0.69191,0.56192,0.55864,0.56588,0.00024097,0.36297,0.76878,0.00011952,0.00036241
0.69271,0.56193,0.55864,0.56587,0.00024101,0.36565,0.7661,0.00011924,0.00036279
0.69352,0.56193,0.55863,0.56587,0.00024106,0.36834,0.76341,0.00011895,0.00036316
0.69432,0.56194,0.55862,0.56587,0.0002411,0.37103,0.76072,0.00011866,0.00036353
0.69513,0.56195,0.55862,0.56587,0.00024114,0.37372,0.75802,0.00011837,0.00036391
0.69593,0.56196,0.55861,0.56587,0.00024118,0.37642,0.75532,0.00011808,0.00036428
0.69674,0.56196,0.5586,0.56587,0.00024122,0.37912,0.75262,0.00011778,0.00036465
0.69755,0.56197,0.5586,0.56587,0.00024125,0.38183,0.7499,0.00011748,0.00036503
0.69835,0.56198,0.55859,0.56587,0.00024129,0.38454,0.74719,0.00011718,0.0003654
0.69916,0.56199,0.55858,0.56586,0.00024133,0.38726,0.74447,0.00011688,0.00036577
0.69996,0.56199,0.55858,0.56586,0.00024136,0.38998,0.74175,0.00011658,0.00036614
0.70077,0.562,0.55857,0.56586,0.00024139,0.39271,0.73902,0.00011627,0.00036652
0.70157,0.56201,0.55856,0.56586,0.00024142,0.39544,0.73628,0.00011596,0.00036689
0.70238,0.56202,0.55856,0.56586,0.00024145,0.39818,0.73355,0.00011565,0.00036726
0.70318,0.56202,0.55855,0.56586,0.00024148,0.40092,0.7308,0.00011533,0.00036763
0.70399,0.56203,0.55854,0.56586,0.00024151,0.40366,0.72806,0.00011502,0.000368
0.7048,0.56204,0.55854,0.56586,0.00024154,0.40641,0.72531,0.0001147,0.00036838
0.7056,0.56205,0.55853,0.56586,0.00024156,0.40916,0.72255,0.00011438,0.00036875
0.70641,0.56205,0.55852,0.56586,0.00024159,0.41192,0.71979,0.00011405,0.00036912
0.70721,0.56206,0.55852,0.56585,0.00024161,0.41468,0.71703,0.00011373,0.00036949
0.70802,0.56207,0.55851,0.56585,0.00024163,0.41744,0.71427,0.0001134,0.00036986
0.70882,0.56208,0.5585,0.56585,0.00024165,0.42021,0.7115,0.00011307,0.00037023
0.70963,0.56208,0.55849,0.56585,0.00024167,0.42298,0.70872,0.00011274,0.0003706
0.71043,0.56209,0.55849,0.56585,0.00024169,0.42576,0.70594,0.00011241,0.00037097
0.71124,0.5621,0.55848,0.56585,0.0002417,0.42854,0.70316,0.00011207,0.00037134
0.71204,0.5621,0.55847,0.56585,0.00024172,0.43132,0.70038,0.00011173,0.00037171
0.71285,0.56211,0.55847,0.56585,0.00024173,0.4341,0.69759,0.00011139,0.00037208
0.71366,0.56212,0.55846,0.56585,0.00024175,0.43689,0.6948,0.00011105,0.00037245
0.71446,0.56213,0.55845,0.56585,0.00024176,0.43969,0.69201,0.00011071,0.00037281
0.71527,0.56213,0.55844,0.56585,0.00024177,0.44248,0.68921,0.00011036,0.00037318
0.71607,0.56214,0.55844,0.56584,0.00024178,0.44528,0.68641,0.00011001,0.00037355
0.71688,0.56215,0.55843,0.56584,0.00024179,0.44808,0.6836,0.00010966,0.00037392
0.71768,0.56215,0.55842,0.56584,0.0002418,0.45089,0.6808,0.00010931,0.00037429
0.71849,0.56216,0.55842,0.56584,0.0002418,0.4537,0.67799,0.00010895,0.00037465
0.71929,0.56217,0.55841,0.56584,0.00024181,0.45651,0.67517,0.0001086,0.00037502
0.7201,0.56218,0.5584,0.56584,0.00024181,0.45932,0.67236,0.00010824,0.00037539
0.7209,0.56218,0.55839,0.56584,0.00024182,0.46214,0.66954,0.00010788,0.00037575
0.72171,0.56219,0.55839,0.56584,0.00024182,0.46496,0.66672,0.00010752,0.00037612
0.72252,0.5622,0.55838,0.56584,0.00024182,0.46778,0.6639,0.00010715,0.00037649
0.72332,0.5622,0.55837,0.56584,0.00024182,0.47061,0.66107,0.00010679,0.00037685
0.72413,0.56221,0.55836,0.56584,0.00024182,0.47343,0.65824,0.00010642,0.00037722
0.72493,0.56222,0.55836,0.56584,0.00024181,0.47626,0.65541,0.00010605,0.00037758
0.72574,0.56223,0.55835,0.56584,0.00024181,0.47909,0.65258,0.00010568,0.00037795
0.72654,0.56223,0.55834,0.56584,0.00024181,0.48193,0.64974,0.0001053,0.00037831
0.72735,0.56224,0.55833,0.56584,0.0002418,0.48477,0.64691,0.00010493,0.00037867
0.72815,0.56225,0.55833,0.56584,0.00024179,0.4876,0.64407,0.00010455,0.00037904
0.72896,0.56225,0.55832,0.56583,0.00024178,0.49044,0.64123,0.00010417,0.0003794
0.72976,0.56226,0.55831,0.56583,0.00024178,0.49329,0.63838,0.00010379,0.00037976
0.73057,0.56227,0.5583,0.56583,0.00024177,0.49613,0.63554,0.00010341,0.00038012
0.73138,0.56227,0.55829,0.56583,0.00024175,0.49898,0.63269,0.00010302,0.00038049
0.73218,0.56228,0.55829,0.56583,0.00024174,0.50182,0.62984,0.00010264,0.00038085
0.73299,0.56229,0.55828,0.56583,0.00024173,0.50467,0.62699,0.00010225,0.00038121
0.73379,0.56229,0.55827,0.56583,0.00024171,0.50752,0.62414,0.00010186,0.00038157
0.7346,0.5623,0.55826,0.56583,0.0002417,0.51038,0.62129,0.00010147,0.00038193
0.7354,0.56231,0.55825,0.56583,0.00024168,0.51323,0.61843,0.00010107,0.00038229
0.73621,0.56231,0.55825,0.56583,0.00024166,0.51609,0.61558,0.00010068,0.00038265
0.73701,0.56232,0.55824,0.56583,0.00024165,0.51894,0.61272,0.00010028,0.00038301
0.73782,0.56233,0.55823,0.56583,0.00024163,0.5218,0.60986,9.9884e-05,0.00038337
0.73863,0.56234,0.55822,0.56583,0.00024161,0.52466,0.607,9.9484e-05,0.00038373
0.73943,0.56234,0.55821,0.56583,0.00024158,0.52752,0.60414,9.9083e-05,0.00038408
0.74024,0.56235,0.55821,0.56583,0.00024156,0.53038,0.60128,9.868e-05,0.00038444
0.74104,0.56236,0.5582,0.56583,0.00024154,0.53324,0.59842,9.8276e-05,0.0003848
0.74185,0.56236,0.55819,0.56583,0.00024151,0.5361,0.59555,9.787e-05,0.00038515
0.74265,0.56237,0.55818,0.56583,0.00024149,0.53897,0.59269,9.7463e-05,0.00038551
0.74346,0.56237,0.55817,0.56583,0.00024146,0.54183,0.58983,9.7054e-05,0.00038587
0.74426,0.56238,0.55817,0.56583,0.00024143,0.5447,0.58696,9.6644e-05,0.00038622
0.74507,0.56239,0.55816,0.56583,0.0002414,0.54756,0.5841,9.6232e-05,0.00038658
0.74587,0.56239,0.55815,0.56583,0.00024137,0.55043,0.58123,9.5819e-05,0.00038693
0.74668,0.5624,0.55814,0.56583,0.00024134,0.55329,0.57836,9.5404e-05,0.00038728
0.74749,0.56241,0.55813,0.56583,0.00024131,0.55616,0.5755,9.4989e-05,0.00038764
0.74829,0.56241,0.55812,0.56583,0.00024128,0.55903,0.57263,9.4571e-05,0.00038799
0.7491,0.56242,0.55812,0.56583,0.00024125,0.56189,0.56976,9.4152e-05,0.00038834
0.7499,0.56243,0.55811,0.56583,0.00024121,0.56476,0.56689,9.3732e-05,0.00038869
0.75071,0.56243,0.5581,0.56583,0.00024118,0.56763,0.56403,9.3311e-05,0.00038904
0.75151,0.56244,0.55809,0.56583,0.00024114,0.5705,0.56116,9.2888e-05,0.00038939
0.75232,0.56245,0.55808,0.56583,0.0002411,0.57336,0.55829,9.2464e-05,0.00038974
0.75312,0.56245,0.55807,0.56583,0.00024106,0.57623,0.55543,9.2039e-05,0.00039009
0.75393,0.56246,0.55806,0.56583,0.00024103,0.5791,0.55256,9.1613e-05,0.00039044
0.75473,0.56246,0.55806,0.56583,0.00024099,0.58196,0.54969,9.1185e-05,0.00039079
0.75554,0.56247,0.55805,0.56583,0.00024094,0.58483,0.54683,9.0756e-05,0.00039113
0.75635,0.56248,0.55804,0.56583,0.0002409,0.5877,0.54396,9.0326e-05,0.00039148
0.75715,0.56248,0.55803,0.56583,0.00024086,0.59056,0.5411,8.9895e-05,0.00039183
0.75796,0.56249,0.55802,0.56583,0.00024082,0.59342,0.53823,8.9463e-05,0.00039217
0.75876,0.56249,0.55801,0.56583,0.00024077,0.59629,0.53537,8.9029e-05,0.00039252
0.75957,0.5625,0.558,0.56583,0.00024073,0.59915,0.53251,8.8595e-05,0.00039286
0.76037,0.56251,0.55799,0.56583,0.00024068,0.60201,0.52965,8.8159e-05,0.0003932
0.76118,0.56251,0.55799,0.56583,0.00024063,0.60487,0.52679,8.7723e-05,0.00039354
0.76198,0.56252,0.55798,0.56583,0.00024059,0.60773,0.52393,8.7285e-05,0.00039389
0.76279,0.56252,0.55797,0.56583,0.00024054,0.61059,0.52107,8.6846e-05,0.00039423
0.7636,0.56253,0.55796,0.56583,0.00024049,0.61345,0.51821,8.6407e-05,0.00039457
0.7644,0.56254,0.55795,0.56583,0.00024044,0.61631,0.51535,8.5966e-05,0.00039491
0.76521,0.56254,0.55794,0.56583,0.00024039,0.61916,0.5125,8.5525e-05,0.00039525
0.76601,0.56255,0.55793,0.56583,0.00024033,0.62202,0.50964,8.5082e-05,0.00039559
0.76682,0.56255,0.55792,0.56583,0.00024028,0.62487,0.50679,8.4639e-05,0.00039592
0.76762,0.56256,0.55791,0.56583,0.00024023,0.62772,0.50394,8.4195e-05,0.00039626
0.76843,0.56256,0.5579,0.56583,0.00024017,0.63057,0.50109,8.3749e-05,0.0003966
0.76923,0.56257,0.5579,0.56583,0.00024012,0.63342,0.49825,8.3304e-05,0.00039693
0.77004,0.56258,0.55789,0.56583,0.00024006,0.63627,0.4954,8.2857e-05,0.00039727
0.77084,0.56258,0.55788,0.56583,0.00024001,0.63911,0.49256,8.2409e-05,0.0003976
0.77165,0.56259,0.55787,0.56583,0.00023995,0.64195,0.48972,8.1961e-05,0.00039793
0.77246,0.56259,0.55786,0.56584,0.00023989,0.64479,0.48688,8.1512e-05,0.00039827
0.77326,0.5626,0.55785,0.56584,0.00023983,0.64763,0.48404,8.1062e-05,0.0003986
0.77407,0.5626,0.55784,0.56584,0.00023977,0.65047,0.4812,8.0612e-05,0.00039893
0.77487,0.56261,0.55783,0.56584,0.00023971,0.6533,0.47837,8.0161e-05,0.00039926
0.77568,0.56261,0.55782,0.56584,0.00023965,0.65614,0.47554,7.9709e-05,0.00039959
0.77648,0.56262,0.55781,0.56584,0.00023959,0.65897,0.47271,7.9257e-05,0.00039992
0.77729,0.56262,0.5578,0.56584,0.00023952,0.66179,0.46988,7.8804e-05,0.00040024
0.77809,0.56263,0.55779,0.56584,0.00023946,0.66462,0.46706,7.835e-05,0.00040057
0.7789,0.56263,0.55778,0.56584,0.0002394,0.66744,0.46424,7.7896e-05,0.00040089
0.7797,0.56264,0.55778,0.56584,0.00023933,0.67026,0.46142,7.7442e-05,0.00040122
0.78051,0.56264,0.55777,0.56584,0.00023926,0.67308,0.4586,7.6987e-05,0.00040154
0.78132,0.56265,0.55776,0.56584,0.0002392,0.6759,0.45579,7.6531e-05,0.00040187
0.78212,0.56265,0.55775,0.56584,0.00023913,0.67871,0.45298,7.6075e-05,0.00040219
0.78293,0.56266,0.55774,0.56584,0.00023906,0.68152,0.45017,7.5619e-05,0.00040251
0.78373,0.56266,0.55773,0.56584,0.000239,0.68432,0.44737,7.5162e-05,0.00040283
0.78454,0.56267,0.55772,0.56584,0.00023893,0.68713,0.44456,7.4704e-05,0.00040315
0.78534,0.56267,0.55771,0.56585,0.00023886,0.68993,0.44177,7.4247e-05,0.00040347
0.78615,0.56268,0.5577,0.56585,0.00023879,0.69272,0.43897,7.3789e-05,0.00040378
0.78695,0.56268,0.55769,0.56585,0.00023872,0.69552,0.43618,7.3331e-05,0.0004041
0.78776,0.56269,0.55768,0.56585,0.00023864,0.69831,0.43339,7.2872e-05,0.00040442
0.78856,0.56269,0.55767,0.56585,0.00023857,0.70109,0.4306,7.2413e-05,0.00040473
0.78937,0.5627,0.55766,0.56585,0.0002385,0.70388,0.42782,7.1955e-05,0.00040504
0.79018,0.5627,0.55765,0.56585,0.00023843,0.70666,0.42504,7.1495e-05,0.00040536
0.79098,0.56271,0.55764,0.56585,0.00023835,0.70943,0.42227,7.1036e-05,0.00040567
0.79179,0.56271,0.55763,0.56585,0.00023828,0.71221,0.4195,7.0576e-05,0.00040598
0.79259,0.56272,0.55762,0.56585,0.0002382,0.71497,0.41673,7.0117e-05,0.00040629
0.7934,0.56272,0.55761,0.56585,0.00023813,0.71774,0.41397,6.9657e-05,0.00040659
0.7942,0.56272,0.5576,0.56586,0.00023805,0.7205,0.41121,6.9197e-05,0.0004069
0.79501,0.56273,0.55759,0.56586,0.00023797,0.72326,0.40845,6.8737e-05,0.00040721
0.79581,0.56273,0.55758,0.56586,0.00023789,0.72601,0.4057,6.8277e-05,0.00040751
0.79662,0.56274,0.55757,0.56586,0.00023782,0.72876,0.40296,6.7817e-05,0.00040782
0.79743,0.56274,0.55756,0.56586,0.00023774,0.73151,0.40021,6.7358e-05,0.00040812
0.79823,0.56275,0.55755,0.56586,0.00023766,0.73425,0.39747,6.6898e-05,0.00040842
0.79904,0.56275,0.55754,0.56586,0.00023758,0.73698,0.39474,6.6438e-05,0.00040872
0.79984,0.56275,0.55753,0.56586,0.0002375,0.73972,0.39201,6.5978e-05,0.00040902
0.80065,0.56276,0.55752,0.56586,0.00023742,0.74244,0.38928,6.5519e-05,0.00040932
0.80145,0.56276,0.55751,0.56587,0.00023734,0.74517,0.38656,6.5059e-05,0.00040962
0.80226,0.56277,0.5575,0.56587,0.00023726,0.74789,0.38385,6.46e-05,0.00040991
0.80306,0.56277,0.55749,0.56587,0.00023717,0.7506,0.38113,6.4141e-05,0.00041021
0.80387,0.56277,0.55748,0.56587,0.00023709,0.75331,0.37843,6.3683e-05,0.0004105
0.80467,0.56278,0.55747,0.56587,0.00023701,0.75601,0.37573,6.3224e-05,0.00041079
0.80548,0.56278,0.55746,0.56587,0.00023692,0.75871,0.37303,6.2766e-05,0.00041108
0.80629,0.56279,0.55745,0.56587,0.00023684,0.76141,0.37034,6.2308e-05,0.00041137
0.80709,0.56279,0.55744,0.56587,0.00023676,0.7641,0.36765,6.1851e-05,0.00041166
0.8079,0.56279,0.55743,0.56587,0.00023667,0.76678,0.36497,6.1393e-05,0.00041195
0.8087,0.5628,0.55742,0.56588,0.00023659,0.76946,0.36229,6.0937e-05,0.00041223
0.80951,0.5628,0.55741,0.56588,0.0002365,0.77214,0.35962,6.048e-05,0.00041252
0.81031,0.5628,0.5574,0.56588,0.00023641,0.77481,0.35695,6.0025e-05,0.0004128
0.81112,0.56281,0.55739,0.56588,0.00023633,0.77747,0.35429,5.9569e-05,0.00041308
0.81192,0.56281,0.55738,0.56588,0.00023624,0.78013,0.35163,5.9114e-05,0.00041337
0.81273,0.56281,0.55737,0.56588,0.00023615,0.78278,0.34898,5.866e-05,0.00041365
0.81353,0.56282,0.55736,0.56588,0.00023607,0.78543,0.34634,5.8206e-05,0.00041392
0.81434,0.56282,0.55735,0.56589,0.00023598,0.78807,0.3437,5.7753e-05,0.0004142
0.81515,0.56282,0.55734,0.56589,0.00023589,0.79071,0.34107,5.7301e-05,0.00041448
0.81595,0.56283,0.55733,0.56589,0.0002358,0.79334,0.33844,5.6849e-05,0.00041475
0.81676,0.56283,0.55732,0.56589,0.00023571,0.79596,0.33582,5.6397e-05,0.00041502
0.81756,0.56283,0.55731,0.56589,0.00023562,0.79858,0.3332,5.5947e-05,0.00041529
0.81837,0.56284,0.5573,0.56589,0.00023553,0.80119,0.33059,5.5497e-05,0.00041557
0.81917,0.56284,0.55729,0.56589,0.00023544,0.8038,0.32799,5.5048e-05,0.00041583
0.81998,0.56284,0.55728,0.5659,0.00023535,0.8064,0.32539,5.46e-05,0.0004161
0.82078,0.56284,0.55727,0.5659,0.00023526,0.809,0.3228,5.4153e-05,0.00041637
0.82159,0.56285,0.55726,0.5659,0.00023517,0.81158,0.32021,5.3706e-05,0.00041663
0.8224,0.56285,0.55724,0.5659,0.00023508,0.81417,0.31764,5.326e-05,0.00041689
0.8232,0.56285,0.55723,0.5659,0.00023499,0.81674,0.31506,5.2816e-05,0.00041716
0.82401,0.56286,0.55722,0.5659,0.00023489,0.81931,0.3125,5.2372e-05,0.00041742
0.82481,0.56286,0.55721,0.56591,0.0002348,0.82187,0.30994,5.1929e-05,0.00041767
0.82562,0.56286,0.5572,0.56591,0.00023471,0.82443,0.30738,5.1487e-05,0.00041793
0.82642,0.56286,0.55719,0.56591,0.00023462,0.82698,0.30484,5.1046e-05,0.00041819
0.82723,0.56287,0.55718,0.56591,0.00023452,0.82952,0.3023,5.0606e-05,0.00041844
0.82803,0.56287,0.55717,0.56591,0.00023443,0.83206,0.29977,5.0168e-05,0.00041869
0.82884,0.56287,0.55716,0.56591,0.00023434,0.83459,0.29724,4.973e-05,0.00041894
0.82964,0.56287,0.55715,0.56592,0.00023424,0.83711,0.29472,4.9293e-05,0.00041919
0.83045,0.56288,0.55714,0.56592,0.00023415,0.83963,0.29221,4.8858e-05,0.00041944
0.83126,0.56288,0.55713,0.56592,0.00023406,0.84214,0.2897,4.8424e-05,0.00041969
0.83206,0.56288,0.55712,0.56592,0.00023396,0.84464,0.2872,4.7991e-05,0.00041993
0.83287,0.56288,0.55711,0.56592,0.00023387,0.84713,0.28471,4.7559e-05,0.00042018
0.83367,0.56288,0.5571,0.56592,0.00023377,0.84962,0.28223,4.7129e-05,0.00042042
0.83448,0.56289,0.55708,0.56593,0.00023368,0.8521,0.27975,4.67e-05,0.00042066
0.83528,0.56289,0.55707,0.56593,0.00023358,0.85457,0.27728,4.6272e-05,0.0004209
0.83609,0.56289,0.55706,0.56593,0.00023349,0.85704,0.27482,4.5846e-05,0.00042113
0.83689,0.56289,0.55705,0.56593,0.00023339,0.8595,0.27237,4.5421e-05,0.00042137
0.8377,0.56289,0.55704,0.56593,0.0002333,0.86195,0.26992,4.4997e-05,0.0004216
0.8385,0.56289,0.55703,0.56594,0.0002332,0.86439,0.26748,4.4575e-05,0.00042183
0.83931,0.5629,0.55702,0.56594,0.00023311,0.86682,0.26505,4.4155e-05,0.00042206
0.84012,0.5629,0.55701,0.56594,0.00023301,0.86925,0.26263,4.3736e-05,0.00042229
0.84092,0.5629,0.557,0.56594,0.00023292,0.87167,0.26021,4.3318e-05,0.00042252
0.84173,0.5629,0.55699,0.56594,0.00023282,0.87408,0.2578,4.2902e-05,0.00042274
0.84253,0.5629,0.55698,0.56595,0.00023273,0.87649,0.2554,4.2488e-05,0.00042296
0.84334,0.5629,0.55696,0.56595,0.00023263,0.87888,0.25301,4.2075e-05,0.00042319
0.84414,0.56291,0.55695,0.56595,0.00023253,0.88127,0.25063,4.1664e-05,0.00042341
0.84495,0.56291,0.55694,0.56595,0.00023244,0.88365,0.24825,4.1255e-05,0.00042362
0.84575,0.56291,0.55693,0.56595,0.00023234,0.88602,0.24588,4.0847e-05,0.00042384
0.84656,0.56291,0.55692,0.56596,0.00023225,0.88839,0.24352,4.0441e-05,0.00042405
0.84736,0.56291,0.55691,0.56596,0.00023215,0.89074,0.24117,4.0037e-05,0.00042427
0.84817,0.56291,0.5569,0.56596,0.00023206,0.89309,0.23883,3.9635e-05,0.00042448
0.84898,0.56291,0.55689,0.56596,0.00023196,0.89543,0.23649,3.9234e-05,0.00042469
0.84978,0.56291,0.55688,0.56596,0.00023186,0.89776,0.23417,3.8836e-05,0.00042489
0.85059,0.56291,0.55687,0.56597,0.00023177,0.90008,0.23185,3.8439e-05,0.0004251
0.85139,0.56291,0.55685,0.56597,0.00023167,0.9024,0.22954,3.8045e-05,0.0004253
0.8522,0.56292,0.55684,0.56597,0.00023158,0.9047,0.22724,3.7652e-05,0.0004255
0.853,0.56292,0.55683,0.56597,0.00023148,0.907,0.22495,3.7261e-05,0.0004257
0.85381,0.56292,0.55682,0.56597,0.00023139,0.90928,0.22267,3.6872e-05,0.0004259
0.85461,0.56292,0.55681,0.56598,0.00023129,0.91156,0.22039,3.6486e-05,0.00042609
0.85542,0.56292,0.5568,0.56598,0.00023119,0.91383,0.21813,3.6101e-05,0.00042629
0.85623,0.56292,0.55679,0.56598,0.0002311,0.91609,0.21587,3.5719e-05,0.00042648
0.85703,0.56292,0.55678,0.56598,0.000231,0.91835,0.21362,3.5339e-05,0.00042667
0.85784,0.56292,0.55677,0.56599,0.00023091,0.92059,0.21138,3.496e-05,0.00042686
0.85864,0.56292,0.55675,0.56599,0.00023081,0.92282,0.20915,3.4585e-05,0.00042704
0.85945,0.56292,0.55674,0.56599,0.00023072,0.92505,0.20693,3.4211e-05,0.00042723
0.86025,0.56292,0.55673,0.56599,0.00023062,0.92726,0.20472,3.384e-05,0.00042741
0.86106,0.56292,0.55672,0.566,0.00023053,0.92947,0.20252,3.347e-05,0.00042759
0.86186,0.56292,0.55671,0.566,0.00023044,0.93167,0.20033,3.3104e-05,0.00042777
0.86267,0.56292,0.5567,0.566,0.00023034,0.93385,0.19815,3.2739e-05,0.00042794
0.86347,0.56292,0.55669,0.566,0.00023025,0.93603,0.19597,3.2377e-05,0.00042812
0.86428,0.56292,0.55668,0.566,0.00023015,0.9382,0.19381,3.2018e-05,0.00042829
0.86509,0.56292,0.55666,0.56601,0.00023006,0.94036,0.19165,3.1661e-05,0.00042846
0.86589,0.56292,0.55665,0.56601,0.00022997,0.94251,0.18951,3.1306e-05,0.00042863
0.8667,0.56292,0.55664,0.56601,0.00022987,0.94465,0.18737,3.0954e-05,0.00042879
0.8675,0.56292,0.55663,0.56601,0.00022978,0.94678,0.18525,3.0604e-05,0.00042896
0.86831,0.56292,0.55662,0.56602,0.00022969,0.9489,0.18313,3.0257e-05,0.00042912
0.86911,0.56292,0.55661,0.56602,0.00022959,0.95101,0.18103,2.9913e-05,0.00042928
0.86992,0.56292,0.5566,0.56602,0.0002295,0.95311,0.17893,2.9571e-05,0.00042943
0.87072,0.56292,0.55659,0.56602,0.00022941,0.9552,0.17684,2.9232e-05,0.00042959
0.87153,0.56292,0.55657,0.56603,0.00022932,0.95729,0.17477,2.8896e-05,0.00042974
0.87233,0.56292,0.55656,0.56603,0.00022923,0.95936,0.1727,2.8562e-05,0.00042989
0.87314,0.56291,0.55655,0.56603,0.00022914,0.96142,0.17065,2.8231e-05,0.00043004
0.87395,0.56291,0.55654,0.56603,0.00022905,0.96347,0.1686,2.7903e-05,0.00043019
0.87475,0.56291,0.55653,0.56604,0.00022895,0.96551,0.16656,2.7578e-05,0.00043033
0.87556,0.56291,0.55652,0.56604,0.00022886,0.96754,0.16454,2.7255e-05,0.00043047
0.87636,0.56291,0.55651,0.56604,0.00022877,0.96956,0.16252,2.6936e-05,0.00043061
0.87717,0.56291,0.55649,0.56604,0.00022869,0.97157,0.16052,2.6619e-05,0.00043075
0.87797,0.56291,0.55648,0.56605,0.0002286,0.97357,0.15852,2.6306e-05,0.00043089
0.87878,0.56291,0.55647,0.56605,0.00022851,0.97556,0.15654,2.5995e-05,0.00043102
0.87958,0.56291,0.55646,0.56605,0.00022842,0.97754,0.15457,2.5687e-05,0.00043115
0.88039,0.5629,0.55645,0.56605,0.00022833,0.97951,0.1526,2.5382e-05,0.00043128
0.8812,0.5629,0.55644,0.56606,0.00022824,0.98146,0.15065,2.5081e-05,0.00043141
0.882,0.5629,0.55643,0.56606,0.00022816,0.98341,0.14871,2.4782e-05,0.00043153
0.88281,0.5629,0.55641,0.56606,0.00022807,0.98535,0.14678,2.4487e-05,0.00043165
0.88361,0.5629,0.5564,0.56607,0.00022798,0.98727,0.14486,2.4195e-05,0.00043177
0.88442,0.5629,0.55639,0.56607,0.0002279,0.98919,0.14295,2.3906e-05,0.00043189
0.88522,0.5629,0.55638,0.56607,0.00022781,0.99109,0.14105,2.362e-05,0.000432
0.88603,0.56289,0.55637,0.56607,0.00022773,0.99299,0.13916,2.3337e-05,0.00043212
0.88683,0.56289,0.55636,0.56608,0.00022764,0.99487,0.13729,2.3058e-05,0.00043223
0.88764,0.56289,0.55635,0.56608,0.00022756,0.99674,0.13542,2.2782e-05,0.00043233
0.88844,0.56289,0.55633,0.56608,0.00022747,0.9986,0.13357,2.2509e-05,0.00043244
0.88925,0.56289,0.55632,0.56608,0.00022739,1.0004,0.13172,2.224e-05,0.00043254
0.89006,0.56288,0.55631,0.56609,0.00022731,1.0023,0.12989,2.1974e-05,0.00043264
0.89086,0.56288,0.5563,0.56609,0.00022723,1.0041,0.12807,2.1712e-05,0.00043274
0.89167,0.56288,0.55629,0.56609,0.00022714,1.0059,0.12626,2.1453e-05,0.00043284
0.89247,0.56288,0.55628,0.5661,0.00022706,1.0077,0.12446,2.1197e-05,0.00043293
0.89328,0.56288,0.55627,0.5661,0.00022698,1.0095,0.12267,2.0945e-05,0.00043302
0.89408,0.56287,0.55625,0.5661,0.0002269,1.0113,0.1209,2.0697e-05,0.00043311
0.89489,0.56287,0.55624,0.5661,0.00022682,1.0131,0.11913,2.0452e-05,0.00043319
0.89569,0.56287,0.55623,0.56611,0.00022674,1.0148,0.11738,2.0211e-05,0.00043328
0.8965,0.56287,0.55622,0.56611,0.00022667,1.0166,0.11564,1.9973e-05,0.00043336
0.8973,0.56286,0.55621,0.56611,0.00022659,1.0183,0.11391,1.9739e-05,0.00043344
0.89811,0.56286,0.5562,0.56612,0.00022651,1.02,0.11219,1.9509e-05,0.00043351
0.89892,0.56286,0.55618,0.56612,0.00022643,1.0218,0.11048,1.9283e-05,0.00043359
0.89972,0.56285,0.55617,0.56612,0.00022636,1.0235,0.10878,1.906e-05,0.00043366
0.90053,0.56285,0.55616,0.56612,0.00022628,1.0251,0.1071,1.8841e-05,0.00043373
0.90133,0.56285,0.55615,0.56613,0.00022621,1.0268,0.10543,1.8626e-05,0.00043379
0.90214,0.56285,0.55614,0.56613,0.00022613,1.0285,0.10377,1.8415e-05,0.00043385
0.90294,0.56284,0.55613,0.56613,0.00022606,1.0301,0.10212,1.8207e-05,0.00043392
0.90375,0.56284,0.55612,0.56614,0.00022599,1.0318,0.10049,1.8004e-05,0.00043397
0.90455,0.56284,0.5561,0.56614,0.00022592,1.0334,0.098861,1.7804e-05,0.00043403
0.90536,0.56283,0.55609,0.56614,0.00022585,1.035,0.097248,1.7609e-05,0.00043408
0.90617,0.56283,0.55608,0.56615,0.00022577,1.0366,0.095648,1.7417e-05,0.00043413
0.90697,0.56283,0.55607,0.56615,0.00022571,1.0382,0.09406,1.723e-05,0.00043418
0.90778,0.56282,0.55606,0.56615,0.00022564,1.0398,0.092484,1.7046e-05,0.00043423
0.90858,0.56282,0.55605,0.56615,0.00022557,1.0414,0.09092,1.6867e-05,0.00043427
0.90939,0.56282,0.55603,0.56616,0.0002255,1.0429,0.089368,1.6692e-05,0.00043431
0.91019,0.56281,0.55602,0.56616,0.00022543,1.0445,0.087829,1.6521e-05,0.00043435
0.911,0.56281,0.55601,0.56616,0.00022537,1.046,0.086301,1.6354e-05,0.00043438
0.9118,0.5628,0.556,0.56617,0.0002253,1.0475,0.084786,1.6191e-05,0.00043441
0.91261,0.5628,0.55599,0.56617,0.00022524,1.0491,0.083284,1.6032e-05,0.00043444
0.91341,0.5628,0.55598,0.56617,0.00022517,1.0506,0.081793,1.5878e-05,0.00043447
0.91422,0.56279,0.55596,0.56618,0.00022511,1.052,0.080316,1.5728e-05,0.00043449
0.91503,0.56279,0.55595,0.56618,0.00022505,1.0535,0.07885,1.5583e-05,0.00043451
0.91583,0.56278,0.55594,0.56618,0.00022499,1.055,0.077397,1.5442e-05,0.00043453
0.91664,0.56278,0.55593,0.56619,0.00022493,1.0564,0.075957,1.5305e-05,0.00043455
0.91744,0.56278,0.55592,0.56619,0.00022487,1.0578,0.074529,1.5172e-05,0.00043456
0.91825,0.56277,0.55591,0.56619,0.00022481,1.0593,0.073114,1.5044e-05,0.00043457
0.91905,0.56277,0.5559,0.5662,0.00022475,1.0607,0.071711,1.4921e-05,0.00043458
0.91986,0.56276,0.55588,0.5662,0.00022469,1.0621,0.070321,1.4802e-05,0.00043458
0.92066,0.56276,0.55587,0.5662,0.00022464,1.0635,0.068944,1.4687e-05,0.00043458
0.92147,0.56275,0.55586,0.5662,0.00022458,1.0648,0.06758,1.4577e-05,0.00043458
0.92227,0.56275,0.55585,0.56621,0.00022453,1.0662,0.066228,1.4472e-05,0.00043458
0.92308,0.56274,0.55584,0.56621,0.00022447,1.0675,0.064889,1.4371e-05,0.00043457
0.92389,0.56274,0.55583,0.56621,0.00022442,1.0689,0.063563,1.4275e-05,0.00043457
0.92469,0.56273,0.55581,0.56622,0.00022437,1.0702,0.06225,1.4183e-05,0.00043455
0.9255,0.56273,0.5558,0.56622,0.00022432,1.0715,0.06095,1.4097e-05,0.00043454
0.9263,0.56272,0.55579,0.56622,0.00022427,1.0728,0.059662,1.4015e-05,0.00043452
0.92711,0.56272,0.55578,0.56623,0.00022422,1.0741,0.058388,1.3937e-05,0.0004345
0.92791,0.56271,0.55577,0.56623,0.00022417,1.0753,0.057127,1.3865e-05,0.00043448
0.92872,0.56271,0.55576,0.56623,0.00022412,1.0766,0.055879,1.3797e-05,0.00043445
0.92952,0.5627,0.55575,0.56624,0.00022408,1.0778,0.054644,1.3734e-05,0.00043442
0.93033,0.5627,0.55573,0.56624,0.00022403,1.0791,0.053422,1.3676e-05,0.00043439
0.93113,0.56269,0.55572,0.56624,0.00022399,1.0803,0.052213,1.3623e-05,0.00043436
0.93194,0.56269,0.55571,0.56625,0.00022395,1.0815,0.051017,1.3575e-05,0.00043432
0.93275,0.56268,0.5557,0.56625,0.00022391,1.0827,0.049835,1.3532e-05,0.00043428
0.93355,0.56268,0.55569,0.56625,0.00022386,1.0838,0.048665,1.3493e-05,0.00043424
0.93436,0.56267,0.55568,0.56626,0.00022382,1.085,0.047509,1.346e-05,0.00043419
0.93516,0.56267,0.55566,0.56626,0.00022379,1.0862,0.046367,1.3432e-05,0.00043414
0.93597,0.56266,0.55565,0.56626,0.00022375,1.0873,0.045237,1.3409e-05,0.00043409
0.93677,0.56265,0.55564,0.56627,0.00022371,1.0884,0.044121,1.339e-05,0.00043403
0.93758,0.56265,0.55563,0.56627,0.00022368,1.0895,0.043019,1.3377e-05,0.00043398
0.93838,0.56264,0.55562,0.56627,0.00022364,1.0906,0.041929,1.337e-05,0.00043391
0.93919,0.56264,0.55561,0.56628,0.00022361,1.0917,0.040853,1.3367e-05,0.00043385
0.94,0.56263,0.5556,0.56628,0.00022358,1.0928,0.039791,1.3369e-05,0.00043378
0.9408,0.56262,0.55558,0.56628,0.00022355,1.0938,0.038742,1.3377e-05,0.00043371
0.94161,0.56262,0.55557,0.56629,0.00022352,1.0949,0.037707,1.339e-05,0.00043364
0.94241,0.56261,0.55556,0.56629,0.00022349,1.0959,0.036685,1.3408e-05,0.00043357
0.94322,0.56261,0.55555,0.56629,0.00022346,1.0969,0.035677,1.3431e-05,0.00043349
0.94402,0.5626,0.55554,0.5663,0.00022343,1.0979,0.034682,1.346e-05,0.00043341
0.94483,0.56259,0.55553,0.5663,0.00022341,1.0989,0.033701,1.3494e-05,0.00043332
0.94563,0.56259,0.55552,0.5663,0.00022338,1.0999,0.032734,1.3534e-05,0.00043323
0.94644,0.56258,0.5555,0.56631,0.00022336,1.1008,0.03178,1.3579e-05,0.00043314
0.94724,0.56257,0.55549,0.56631,0.00022334,1.1018,0.03084,1.3629e-05,0.00043305
0.94805,0.56257,0.55548,0.56631,0.00022332,1.1027,0.029914,1.3685e-05,0.00043295
0.94886,0.56256,0.55547,0.56632,0.0002233,1.1036,0.029002,1.3746e-05,0.00043285
0.94966,0.56255,0.55546,0.56632,0.00022328,1.1045,0.028103,1.3813e-05,0.00043275
0.95047,0.56255,0.55545,0.56632,0.00022327,1.1054,0.027218,1.3885e-05,0.00043265
0.95127,0.56254,0.55544,0.56633,0.00022325,1.1063,0.026347,1.3963e-05,0.00043254
0.95208,0.56253,0.55543,0.56633,0.00022324,1.1072,0.02549,1.4046e-05,0.00043243
0.95288,0.56252,0.55541,0.56634,0.00022322,1.108,0.024646,1.4135e-05,0.00043231
0.95369,0.56252,0.5554,0.56634,0.00022321,1.1089,0.023817,1.423e-05,0.00043219
0.95449,0.56251,0.55539,0.56634,0.0002232,1.1097,0.023001,1.433e-05,0.00043207
0.9553,0.5625,0.55538,0.56635,0.00022319,1.1105,0.022199,1.4436e-05,0.00043195
0.9561,0.5625,0.55537,0.56635,0.00022318,1.1113,0.021411,1.4548e-05,0.00043182
0.95691,0.56249,0.55536,0.56635,0.00022318,1.1121,0.020638,1.4665e-05,0.00043169
0.95772,0.56248,0.55535,0.56636,0.00022317,1.1128,0.019878,1.4788e-05,0.00043156
0.95852,0.56247,0.55533,0.56636,0.00022317,1.1136,0.019132,1.4917e-05,0.00043142
0.95933,0.56247,0.55532,0.56636,0.00022317,1.1143,0.0184,1.5051e-05,0.00043128
0.96013,0.56246,0.55531,0.56637,0.00022317,1.1151,0.017682,1.5192e-05,0.00043114
0.96094,0.56245,0.5553,0.56637,0.00022317,1.1158,0.016979,1.5338e-05,0.00043099
0.96174,0.56244,0.55529,0.56637,0.00022317,1.1165,0.016289,1.549e-05,0.00043085
0.96255,0.56244,0.55528,0.56638,0.00022317,1.1171,0.015613,1.5648e-05,0.00043069
0.96335,0.56243,0.55527,0.56638,0.00022318,1.1178,0.014952,1.5812e-05,0.00043054
0.96416,0.56242,0.55526,0.56638,0.00022318,1.1185,0.014305,1.5982e-05,0.00043038
0.96497,0.56241,0.55525,0.56639,0.00022319,1.1191,0.013671,1.6158e-05,0.00043022
0.96577,0.5624,0.55523,0.56639,0.0002232,1.1197,0.013052,1.634e-05,0.00043006
0.96658,0.5624,0.55522,0.56639,0.00022321,1.1203,0.012448,1.6527e-05,0.00042989
0.96738,0.56239,0.55521,0.5664,0.00022322,1.1209,0.011857,1.6721e-05,0.00042972
0.96819,0.56238,0.5552,0.5664,0.00022323,1.1215,0.01128,1.6921e-05,0.00042954
0.96899,0.56237,0.55519,0.56641,0.00022325,1.1221,0.010718,1.7127e-05,0.00042937
0.9698,0.56236,0.55518,0.56641,0.00022326,1.1226,0.01017,1.7339e-05,0.00042919
0.9706,0.56235,0.55517,0.56641,0.00022328,1.1232,0.0096366,1.7557e-05,0.00042901
0.97141,0.56235,0.55516,0.56642,0.0002233,1.1237,0.0091171,1.7781e-05,0.00042882
0.97221,0.56234,0.55514,0.56642,0.00022332,1.1242,0.008612,1.8012e-05,0.00042863
0.97302,0.56233,0.55513,0.56642,0.00022334,1.1247,0.0081211,1.8248e-05,0.00042844
0.97383,0.56232,0.55512,0.56643,0.00022337,1.1252,0.0076445,1.8491e-05,0.00042824
0.97463,0.56231,0.55511,0.56643,0.00022339,1.1257,0.0071822,1.874e-05,0.00042804
0.97544,0.5623,0.5551,0.56643,0.00022342,1.1261,0.0067343,1.8995e-05,0.00042784
0.97624,0.56229,0.55509,0.56644,0.00022345,1.1266,0.0063007,1.9257e-05,0.00042764
0.97705,0.56228,0.55508,0.56644,0.00022348,1.127,0.0058814,1.9524e-05,0.00042743
0.97785,0.56227,0.55507,0.56644,0.00022351,1.1274,0.0054765,1.9799e-05,0.00042722
0.97866,0.56227,0.55506,0.56645,0.00022354,1.1278,0.005086,2.0079e-05,0.000427
0.97946,0.56226,0.55505,0.56645,0.00022357,1.1282,0.0047098,2.0366e-05,0.00042678
0.98027,0.56225,0.55504,0.56646,0.00022361,1.1286,0.0043481,2.0659e-05,0.00042656
0.98107,0.56224,0.55502,0.56646,0.00022365,1.1289,0.0040007,2.0958e-05,0.00042634
0.98188,0.56223,0.55501,0.56646,0.00022369,1.1293,0.0036678,2.1264e-05,0.00042611
0.98269,0.56222,0.555,0.56647,0.00022373,1.1296,0.0033493,2.1576e-05,0.00042588
0.98349,0.56221,0.55499,0.56647,0.00022377,1.1299,0.0030452,2.1895e-05,0.00042565
0.9843,0.5622,0.55498,0.56647,0.00022382,1.1302,0.0027555,2.222e-05,0.00042541
0.9851,0.56219,0.55497,0.56648,0.00022386,1.1305,0.0024803,2.2552e-05,0.00042517
0.98591,0.56218,0.55496,0.56648,0.00022391,1.1307,0.0022195,2.289e-05,0.00042493
0.98671,0.56217,0.55495,0.56648,0.00022396,1.131,0.0019732,2.3235e-05,0.00042468
0.98752,0.56216,0.55494,0.56649,0.00022401,1.1312,0.0017413,2.3586e-05,0.00042443
0.98832,0.56215,0.55493,0.56649,0.00022406,1.1315,0.0015239,2.3944e-05,0.00042418
0.98913,0.56214,0.55492,0.5665,0.00022412,1.1317,0.001321,2.4308e-05,0.00042392
0.98993,0.56213,0.55491,0.5665,0.00022417,1.1319,0.0011325,2.4679e-05,0.00042366
0.99074,0.56212,0.55489,0.5665,0.00022423,1.132,0.00095858,2.5057e-05,0.0004234
0.99155,0.56211,0.55488,0.56651,0.00022429,1.1322,0.0007991,2.5441e-05,0.00042314
0.99235,0.5621,0.55487,0.56651,0.00022435,1.1324,0.00065411,2.5832e-05,0.00042287
0.99316,0.56209,0.55486,0.56651,0.00022441,1.1325,0.00052361,2.6229e-05,0.0004226
0.99396,0.56208,0.55485,0.56652,0.00022448,1.1326,0.00040762,2.6633e-05,0.00042232
0.99477,0.56207,0.55484,0.56652,0.00022454,1.1327,0.00030612,2.7044e-05,0.00042204
0.99557,0.56206,0.55483,0.56652,0.00022461,1.1328,0.00021913,2.7462e-05,0.00042176
0.99638,0.56205,0.55482,0.56653,0.00022468,1.1329,0.00014664,2.7886e-05,0.00042148
0.99718,0.56204,0.55481,0.56653,0.00022475,1.133,8.8663e-05,2.8317e-05,0.00042119
0.99799,0.56203,0.5548,0.56654,0.00022483,1.133,4.5193e-05,2.8755e-05,0.0004209
0.9988,0.56202,0.55479,0.56654,0.0002249,1.1331,1.6233e-05,2.9199e-05,0.0004206
0.9996,0.56201,0.55478,0.56654,0.00022498,1.1331,1.7832e-06,2.965e-05,0.00042031
1.0004,0.562,0.55477,0.56655,0.00022506,1.1331,1.8448e-06,3.0109e-05,0.00042001
1.0012,0.56199,0.55476,0.56655,0.00022514,1.1331,1.6418e-05,3.0574e-05,0.0004197
1.002,0.56198,0.55475,0.56655,0.00022522,1.1331,4.5501e-05,3.1045e-05,0.00041939
1.0028,0.56197,0.55474,0.56656,0.0002253,1.133,8.9095e-05,3.1524e-05,0.00041908
1.0036,0.56196,0.55473,0.56656,0.00022539,1.133,0.0001472,3.201e-05,0.00041877
1.0044,0.56195,0.55472,0.56656,0.00022548,1.1329,0.00021981,3.2502e-05,0.00041845
1.0052,0.56193,0.5547,0.56657,0.00022557,1.1328,0.00030692,3.3001e-05,0.00041814
1.006,0.56192,0.55469,0.56657,0.00022566,1.1327,0.00040854,3.3508e-05,0.00041781
1.0069,0.56191,0.55468,0.56657,0.00022575,1.1326,0.00052466,3.4021e-05,0.00041749
1.0077,0.5619,0.55467,0.56658,0.00022585,1.1325,0.00065528,3.4541e-05,0.00041716
1.0085,0.56189,0.55466,0.56658,0.00022595,1.1324,0.00080039,3.5068e-05,0.00041682
1.0093,0.56188,0.55465,0.56659,0.00022605,1.1322,0.00095999,3.5602e-05,0.00041649
1.0101,0.56187,0.55464,0.56659,0.00022615,1.132,0.0011341,3.6143e-05,0.00041615
1.0109,0.56186,0.55463,0.56659,0.00022625,1.1319,0.0013227,3.6691e-05,0.00041581
1.0117,0.56184,0.55462,0.5666,0.00022635,1.1317,0.0015257,3.7246e-05,0.00041546
1.0125,0.56183,0.55461,0.5666,0.00022646,1.1315,0.0017432,3.7808e-05,0.00041512
1.0133,0.56182,0.5546,0.5666,0.00022657,1.1312,0.0019752,3.8377e-05,0.00041476
1.0141,0.56181,0.55459,0.56661,0.00022668,1.131,0.0022217,3.8953e-05,0.00041441
1.0149,0.5618,0.55458,0.56661,0.00022679,1.1307,0.0024826,3.9536e-05,0.00041405
1.0157,0.56179,0.55457,0.56661,0.00022691,1.1305,0.0027579,4.0126e-05,0.00041369
1.0165,0.56178,0.55456,0.56662,0.00022703,1.1302,0.0030477,4.0724e-05,0.00041333
1.0173,0.56176,0.55455,0.56662,0.00022714,1.1299,0.0033519,4.1328e-05,0.00041296
1.0181,0.56175,0.55454,0.56663,0.00022727,1.1296,0.0036706,4.194e-05,0.00041259
1.0189,0.56174,0.55453,0.56663,0.00022739,1.1293,0.0040036,4.2558e-05,0.00041222
1.0197,0.56173,0.55452,0.56663,0.00022751,1.1289,0.0043511,4.3184e-05,0.00041184
1.0205,0.56172,0.55451,0.56664,0.00022764,1.1286,0.004713,4.3817e-05,0.00041146
1.0213,0.5617,0.5545,0.56664,0.00022777,1.1282,0.0050892,4.4457e-05,0.00041108
1.0222,0.56169,0.55449,0.56664,0.0002279,1.1278,0.0054799,4.5104e-05,0.00041069
1.023,0.56168,0.55448,0.56665,0.00022803,1.1274,0.0058849,4.5759e-05,0.00041031
1.0238,0.56167,0.55447,0.56665,0.00022817,1.127,0.0063043,4.642e-05,0.00040991
1.0246,0.56166,0.55446,0.56665,0.0002283,1.1266,0.006738,4.7089e-05,0.00040952
1.0254,0.56164,0.55445,0.56666,0.00022844,1.1261,0.0071861,4.7765e-05,0.00040912
1.0262,0.56163,0.55444,0.56666,0.00022858,1.1257,0.0076485,4.8448e-05,0.00040872
1.027,0.56162,0.55443,0.56667,0.00022873,1.1252,0.0081252,4.9138e-05,0.00040832
1.0278,0.56161,0.55442,0.56667,0.00022887,1.1247,0.0086162,4.9836e-05,0.00040791
1.0286,0.56159,0.55441,0.56667,0.00022902,1.1242,0.0091215,5.0541e-05,0.0004075
1.0294,0.56158,0.5544,0.56668,0.00022917,1.1237,0.0096411,5.1253e-05,0.00040708
1.0302,0.56157,0.55439,0.56668,0.00022932,1.1232,0.010175,5.1972e-05,0.00040667
1.031,0.56156,0.55438,0.56668,0.00022947,1.1226,0.010723,5.2699e-05,0.00040625
1.0318,0.56154,0.55438,0.56669,0.00022963,1.1221,0.011285,5.3433e-05,0.00040583
1.0326,0.56153,0.55437,0.56669,0.00022979,1.1215,0.011862,5.4174e-05,0.0004054
1.0334,0.56152,0.55436,0.56669,0.00022995,1.1209,0.012453,5.4922e-05,0.00040497
1.0342,0.5615,0.55435,0.5667,0.00023011,1.1203,0.013058,5.5678e-05,0.00040454
1.035,0.56149,0.55434,0.5667,0.00023027,1.1197,0.013677,5.6441e-05,0.00040411
1.0358,0.56148,0.55433,0.5667,0.00023044,1.1191,0.01431,5.7211e-05,0.00040367
1.0367,0.56147,0.55432,0.56671,0.00023061,1.1185,0.014957,5.7989e-05,0.00040323
1.0375,0.56145,0.55431,0.56671,0.00023078,1.1178,0.015619,5.8774e-05,0.00040278
1.0383,0.56144,0.5543,0.56671,0.00023095,1.1171,0.016295,5.9566e-05,0.00040234
1.0391,0.56143,0.55429,0.56672,0.00023113,1.1165,0.016984,6.0365e-05,0.00040189
1.0399,0.56141,0.55428,0.56672,0.0002313,1.1158,0.017688,6.1172e-05,0.00040144
1.0407,0.5614,0.55427,0.56673,0.00023148,1.115,0.018406,6.1986e-05,0.00040098
1.0415,0.56139,0.55426,0.56673,0.00023167,1.1143,0.019138,6.2808e-05,0.00040052
1.0423,0.56137,0.55425,0.56673,0.00023185,1.1136,0.019884,6.3637e-05,0.00040006
1.0431,0.56136,0.55424,0.56674,0.00023203,1.1128,0.020644,6.4473e-05,0.0003996
1.0439,0.56135,0.55423,0.56674,0.00023222,1.1121,0.021418,6.5317e-05,0.00039913
1.0447,0.56133,0.55422,0.56674,0.00023241,1.1113,0.022206,6.6168e-05,0.00039866
1.0455,0.56132,0.55422,0.56675,0.00023261,1.1105,0.023008,6.7026e-05,0.00039819
1.0463,0.56131,0.55421,0.56675,0.0002328,1.1097,0.023824,6.7892e-05,0.00039771
1.0471,0.56129,0.5542,0.56675,0.000233,1.1089,0.024653,6.8765e-05,0.00039723
1.0479,0.56128,0.55419,0.56676,0.0002332,1.108,0.025497,6.9645e-05,0.00039675
1.0487,0.56127,0.55418,0.56676,0.0002334,1.1072,0.026354,7.0533e-05,0.00039627
1.0495,0.56125,0.55417,0.56676,0.0002336,1.1063,0.027225,7.1428e-05,0.00039578
1.0503,0.56124,0.55416,0.56677,0.00023381,1.1054,0.02811,7.2331e-05,0.00039529
1.0512,0.56122,0.55415,0.56677,0.00023402,1.1045,0.029009,7.3241e-05,0.0003948
1.052,0.56121,0.55414,0.56677,0.00023423,1.1036,0.029922,7.4158e-05,0.0003943
1.0528,0.5612,0.55413,0.56678,0.00023444,1.1027,0.030848,7.5083e-05,0.0003938
1.0536,0.56118,0.55413,0.56678,0.00023466,1.1018,0.031788,7.6015e-05,0.0003933
1.0544,0.56117,0.55412,0.56678,0.00023488,1.1008,0.032742,7.6955e-05,0.0003928
1.0552,0.56116,0.55411,0.56679,0.0002351,1.0999,0.03371,7.7902e-05,0.00039229
1.056,0.56114,0.5541,0.56679,0.00023532,1.0989,0.034691,7.8856e-05,0.00039178
1.0568,0.56113,0.55409,0.56679,0.00023554,1.0979,0.035685,7.9818e-05,0.00039127
1.0576,0.56111,0.55408,0.5668,0.00023577,1.0969,0.036694,8.0787e-05,0.00039075
1.0584,0.5611,0.55407,0.5668,0.000236,1.0959,0.037716,8.1763e-05,0.00039023
1.0592,0.56108,0.55406,0.5668,0.00023623,1.0949,0.038751,8.2747e-05,0.00038971
1.06,0.56107,0.55406,0.56681,0.00023646,1.0938,0.0398,8.3739e-05,0.00038919
1.0608,0.56106,0.55405,0.56681,0.0002367,1.0928,0.040863,8.4737e-05,0.00038866
1.0616,0.56104,0.55404,0.56681,0.00023694,1.0917,0.041938,8.5743e-05,0.00038813
1.0624,0.56103,0.55403,0.56682,0.00023718,1.0906,0.043028,8.6757e-05,0.0003876
1.0632,0.56101,0.55402,0.56682,0.00023742,1.0895,0.044131,8.7778e-05,0.00038707
1.064,0.561,0.55401,0.56682,0.00023767,1.0884,0.045247,8.8806e-05,0.00038653
1.0648,0.56098,0.554,0.56683,0.00023792,1.0873,0.046376,8.9841e-05,0.00038599
1.0657,0.56097,0.554,0.56683,0.00023817,1.0861,0.047519,9.0884e-05,0.00038545
1.0665,0.56096,0.55399,0.56683,0.00023842,1.085,0.048675,9.1935e-05,0.0003849
1.0673,0.56094,0.55398,0.56684,0.00023867,1.0838,0.049845,9.2992e-05,0.00038436
1.0681,0.56093,0.55397,0.56684,0.00023893,1.0827,0.051027,9.4058e-05,0.00038381
1.0689,0.56091,0.55396,0.56684,0.00023919,1.0815,0.052223,9.513e-05,0.00038325
1.0697,0.5609,0.55395,0.56685,0.00023945,1.0803,0.053432,9.621e-05,0.0003827
1.0705,0.56088,0.55395,0.56685,0.00023972,1.079,0.054654,9.7297e-05,0.00038214
1.0713,0.56087,0.55394,0.56685,0.00023999,1.0778,0.055889,9.8392e-05,0.00038158
1.0721,0.56085,0.55393,0.56686,0.00024026,1.0766,0.057138,9.9494e-05,0.00038102
1.0729,0.56084,0.55392,0.56686,0.00024053,1.0753,0.058399,0.0001006,0.00038045
1.0737,0.56082,0.55391,0.56686,0.0002408,1.0741,0.059673,0.00010172,0.00037989
1.0745,0.56081,0.5539,0.56687,0.00024108,1.0728,0.060961,0.00010284,0.00037932
1.0753,0.56079,0.5539,0.56687,0.00024136,1.0715,0.062261,0.00010397,0.00037874
1.0761,0.56078,0.55389,0.56687,0.00024164,1.0702,0.063574,0.00010511,0.00037817
1.0769,0.56076,0.55388,0.56688,0.00024193,1.0689,0.0649,0.00010626,0.00037759
1.0777,0.56075,0.55387,0.56688,0.00024221,1.0675,0.066239,0.00010741,0.00037701
1.0785,0.56073,0.55386,0.56688,0.0002425,1.0662,0.067591,0.00010857,0.00037643
1.0793,0.56072,0.55386,0.56689,0.00024279,1.0648,0.068956,0.00010974,0.00037584
1.0801,0.5607,0.55385,0.56689,0.00024309,1.0634,0.070333,0.00011092,0.00037526
1.081,0.56069,0.55384,0.56689,0.00024338,1.0621,0.071723,0.0001121,0.00037467
1.0818,0.56067,0.55383,0.5669,0.00024368,1.0607,0.073126,0.00011329,0.00037408
1.0826,0.56066,0.55383,0.5669,0.00024398,1.0593,0.074541,0.00011449,0.00037348
1.0834,0.56064,0.55382,0.5669,0.00024429,1.0578,0.075969,0.00011569,0.00037289
1.0842,0.56063,0.55381,0.56691,0.00024459,1.0564,0.077409,0.0001169,0.00037229
1.085,0.56061,0.5538,0.56691,0.0002449,1.055,0.078863,0.00011812,0.00037169
1.0858,0.5606,0.5538,0.56691,0.00024521,1.0535,0.080328,0.00011935,0.00037108
1.0866,0.56058,0.55379,0.56692,0.00024553,1.052,0.081806,0.00012058,0.00037048
1.0874,0.56056,0.55378,0.56692,0.00024585,1.0505,0.083296,0.00012182,0.00036987
1.0882,0.56055,0.55377,0.56692,0.00024616,1.049,0.084799,0.00012307,0.00036926
1.089,0.56053,0.55376,0.56692,0.00024649,1.0475,0.086314,0.00012432,0.00036865
1.0898,0.56052,0.55376,0.56693,0.00024681,1.046,0.087842,0.00012558,0.00036803
1.0906,0.5605,0.55375,0.56693,0.00024714,1.0445,0.089381,0.00012685,0.00036742
1.0914,0.56049,0.55374,0.56693,0.00024747,1.0429,0.090933,0.00012813,0.0003668
1.0922,0.56047,0.55374,0.56694,0.0002478,1.0414,0.092497,0.00012941,0.00036618
1.093,0.56046,0.55373,0.56694,0.00024813,1.0398,0.094073,0.00013071,0.00036556
1.0938,0.56044,0.55372,0.56694,0.00024847,1.0382,0.095662,0.000132,0.00036493
1.0946,0.56042,0.55371,0.56695,0.00024881,1.0366,0.097262,0.00013331,0.00036431
1.0955,0.56041,0.55371,0.56695,0.00024915,1.035,0.098875,0.00013462,0.00036368
1.0963,0.56039,0.5537,0.56695,0.00024949,1.0334,0.1005,0.00013594,0.00036305
1.0971,0.56038,0.55369,0.56695,0.00024984,1.0318,0.10214,0.00013727,0.00036241
1.0979,0.56036,0.55368,0.56696,0.00025019,1.0301,0.10378,0.0001386,0.00036178
1.0987,0.56034,0.55368,0.56696,0.00025054,1.0285,0.10544,0.00013994,0.00036114
1.0995,0.56033,0.55367,0.56696,0.0002509,1.0268,0.10712,0.00014129,0.0003605
1.1003,0.56031,0.55366,0.56697,0.00025125,1.0251,0.1088,0.00014264,0.00035986
1.1011,0.5603,0.55366,0.56697,0.00025161,1.0234,0.11049,0.000144,0.00035922
1.1019,0.56028,0.55365,0.56697,0.00025197,1.0217,0.1122,0.00014537,0.00035858
1.1027,0.56027,0.55364,0.56698,0.00025234,1.02,0.11392,0.00014675,0.00035793
1.1035,0.56025,0.55364,0.56698,0.00025271,1.0183,0.11565,0.00014813,0.00035728
1.1043,0.56023,0.55363,0.56698,0.00025308,1.0166,0.11739,0.00014952,0.00035663
1.1051,0.56022,0.55362,0.56698,0.00025345,1.0148,0.11915,0.00015092,0.00035598
1.1059,0.5602,0.55362,0.56699,0.00025382,1.0131,0.12091,0.00015232,0.00035533
1.1067,0.56018,0.55361,0.56699,0.0002542,1.0113,0.12269,0.00015373,0.00035467
1.1075,0.56017,0.5536,0.56699,0.00025458,1.0095,0.12447,0.00015515,0.00035401
1.1083,0.56015,0.5536,0.567,0.00025496,1.0077,0.12627,0.00015657,0.00035335
1.1091,0.56014,0.55359,0.567,0.00025535,1.0059,0.12808,0.000158,0.00035269
1.11,0.56012,0.55358,0.567,0.00025574,1.0041,0.1299,0.00015944,0.00035203
1.1108,0.5601,0.55358,0.567,0.00025613,1.0023,0.13174,0.00016089,0.00035137
1.1116,0.56009,0.55357,0.56701,0.00025652,1.0004,0.13358,0.00016234,0.0003507
1.1124,0.56007,0.55356,0.56701,0.00025692,0.99858,0.13544,0.0001638,0.00035004
1.1132,0.56006,0.55356,0.56701,0.00025732,0.99672,0.1373,0.00016526,0.00034937
1.114,0.56004,0.55355,0.56701,0.00025772,0.99485,0.13918,0.00016674,0.0003487
1.1148,0.56002,0.55354,0.56702,0.00025812,0.99297,0.14107,0.00016821,0.00034803
1.1156,0.56001,0.55354,0.56702,0.00025853,0.99108,0.14296,0.0001697,0.00034735
1.1164,0.55999,0.55353,0.56702,0.00025893,0.98917,0.14487,0.00017119,0.00034668
1.1172,0.55997,0.55352,0.56703,0.00025935,0.98726,0.14679,0.00017269,0.000346
1.118,0.55996,0.55352,0.56703,0.00025976,0.98533,0.14873,0.0001742,0.00034532
1.1188,0.55994,0.55351,0.56703,0.00026018,0.98339,0.15067,0.00017571,0.00034464
1.1196,0.55992,0.55351,0.56703,0.0002606,0.98145,0.15262,0.00017723,0.00034396
1.1204,0.55991,0.5535,0.56704,0.00026102,0.97949,0.15458,0.00017875,0.00034328
1.1212,0.55989,0.55349,0.56704,0.00026144,0.97752,0.15656,0.00018029,0.0003426
1.122,0.55987,0.55349,0.56704,0.00026187,0.97554,0.15854,0.00018183,0.00034191
1.1228,0.55986,0.55348,0.56704,0.0002623,0.97355,0.16054,0.00018337,0.00034123
1.1236,0.55984,0.55348,0.56705,0.00026273,0.97155,0.16254,0.00018492,0.00034054
1.1245,0.55983,0.55347,0.56705,0.00026317,0.96954,0.16456,0.00018648,0.00033985
1.1253,0.55981,0.55346,0.56705,0.0002636,0.96752,0.16658,0.00018805,0.00033916
1.1261,0.55979,0.55346,0.56705,0.00026404,0.96549,0.16862,0.00018962,0.00033847
1.1269,0.55978,0.55345,0.56706,0.00026449,0.96345,0.17066,0.0001912,0.00033778
1.1277,0.55976,0.55345,0.56706,0.00026493,0.9614,0.17272,0.00019278,0.00033709
1.1285,0.55974,0.55344,0.56706,0.00026538,0.95934,0.17479,0.00019437,0.00033639
1.1293,0.55973,0.55343,0.56706,0.00026583,0.95727,0.17686,0.00019597,0.0003357
1.1301,0.55971,0.55343,0.56707,0.00026629,0.95519,0.17895,0.00019757,0.000335
1.1309,0.55969,0.55342,0.56707,0.00026674,0.9531,0.18104,0.00019918,0.0003343
1.1317,0.55968,0.55342,0.56707,0.0002672,0.95099,0.18315,0.0002008,0.0003336
1.1325,0.55966,0.55341,0.56707,0.00026766,0.94888,0.18527,0.00020242,0.0003329
1.1333,0.55964,0.55341,0.56708,0.00026813,0.94676,0.18739,0.00020405,0.0003322
1.1341,0.55963,0.5534,0.56708,0.00026859,0.94463,0.18953,0.00020568,0.0003315
1.1349,0.55961,0.5534,0.56708,0.00026906,0.94249,0.19167,0.00020732,0.0003308
1.1357,0.55959,0.55339,0.56708,0.00026953,0.94034,0.19383,0.00020897,0.0003301
1.1365,0.55958,0.55338,0.56709,0.00027001,0.93818,0.19599,0.00021063,0.00032939
1.1373,0.55956,0.55338,0.56709,0.00027049,0.93601,0.19816,0.00021228,0.00032869
1.1381,0.55954,0.55337,0.56709,0.00027097,0.93384,0.20035,0.00021395,0.00032798
1.1389,0.55952,0.55337,0.56709,0.00027145,0.93165,0.20254,0.00021562,0.00032727
1.1398,0.55951,0.55336,0.5671,0.00027193,0.92945,0.20474,0.0002173,0.00032657
1.1406,0.55949,0.55336,0.5671,0.00027242,0.92724,0.20695,0.00021898,0.00032586
1.1414,0.55947,0.55335,0.5671,0.00027291,0.92503,0.20917,0.00022067,0.00032515
1.1422,0.55946,0.55335,0.5671,0.0002734,0.9228,0.2114,0.00022237,0.00032444
1.143,0.55944,0.55334,0.56711,0.0002739,0.92057,0.21364,0.00022407,0.00032373
1.1438,0.55942,0.55334,0.56711,0.0002744,0.91833,0.21589,0.00022578,0.00032302
1.1446,0.55941,0.55333,0.56711,0.0002749,0.91607,0.21815,0.00022749,0.0003223
1.1454,0.55939,0.55333,0.56711,0.0002754,0.91381,0.22041,0.00022921,0.00032159
1.1462,0.55937,0.55332,0.56711,0.00027591,0.91154,0.22269,0.00023094,0.00032088
1.147,0.55936,0.55332,0.56712,0.00027642,0.90926,0.22497,0.00023267,0.00032017
1.1478,0.55934,0.55331,0.56712,0.00027693,0.90698,0.22726,0.00023441,0.00031945
1.1486,0.55932,0.55331,0.56712,0.00027744,0.90468,0.22956,0.00023615,0.00031874
1.1494,0.55931,0.5533,0.56712,0.00027796,0.90238,0.23187,0.0002379,0.00031802
1.1502,0.55929,0.5533,0.56712,0.00027848,0.90006,0.23419,0.00023965,0.00031731
1.151,0.55927,0.55329,0.56713,0.000279,0.89774,0.23651,0.00024141,0.00031659
1.1518,0.55925,0.55329,0.56713,0.00027953,0.89541,0.23885,0.00024318,0.00031588
1.1526,0.55924,0.55328,0.56713,0.00028006,0.89307,0.24119,0.00024495,0.00031516
1.1534,0.55922,0.55328,0.56713,0.00028059,0.89072,0.24354,0.00024673,0.00031444
1.1543,0.5592,0.55328,0.56714,0.00028112,0.88837,0.2459,0.00024851,0.00031373
1.1551,0.55919,0.55327,0.56714,0.00028165,0.886,0.24827,0.0002503,0.00031301
1.1559,0.55917,0.55327,0.56714,0.00028219,0.88363,0.25065,0.00025209,0.00031229
1.1567,0.55915,0.55326,0.56714,0.00028273,0.88125,0.25303,0.00025389,0.00031157
1.1575,0.55914,0.55326,0.56714,0.00028328,0.87886,0.25542,0.0002557,0.00031086
1.1583,0.55912,0.55325,0.56715,0.00028382,0.87647,0.25782,0.00025751,0.00031014
1.1591,0.5591,0.55325,0.56715,0.00028437,0.87406,0.26023,0.00025932,0.00030942
1.1599,0.55908,0.55324,0.56715,0.00028492,0.87165,0.26265,0.00026114,0.0003087
1.1607,0.55907,0.55324,0.56715,0.00028548,0.86923,0.26507,0.00026297,0.00030799
1.1615,0.55905,0.55324,0.56715,0.00028603,0.8668,0.2675,0.0002648,0.00030727
1.1623,0.55903,0.55323,0.56716,0.00028659,0.86437,0.26994,0.00026663,0.00030655
1.1631,0.55902,0.55323,0.56716,0.00028715,0.86193,0.27239,0.00026848,0.00030583
1.1639,0.559,0.55322,0.56716,0.00028772,0.85947,0.27484,0.00027032,0.00030511
1.1647,0.55898,0.55322,0.56716,0.00028829,0.85702,0.27731,0.00027217,0.0003044
1.1655,0.55897,0.55322,0.56716,0.00028886,0.85455,0.27977,0.00027403,0.00030368
1.1663,0.55895,0.55321,0.56716,0.00028943,0.85208,0.28225,0.00027589,0.00030296
1.1671,0.55893,0.55321,0.56717,0.00029,0.8496,0.28473,0.00027776,0.00030225
1.1679,0.55891,0.5532,0.56717,0.00029058,0.84711,0.28723,0.00027963,0.00030153
1.1688,0.5589,0.5532,0.56717,0.00029116,0.84462,0.28972,0.00028151,0.00030081
1.1696,0.55888,0.5532,0.56717,0.00029174,0.84211,0.29223,0.00028339,0.0003001
1.1704,0.55886,0.55319,0.56717,0.00029233,0.83961,0.29474,0.00028528,0.00029938
1.1712,0.55885,0.55319,0.56718,0.00029292,0.83709,0.29726,0.00028717,0.00029866
1.172,0.55883,0.55318,0.56718,0.00029351,0.83457,0.29979,0.00028906,0.00029795
1.1728,0.55881,0.55318,0.56718,0.0002941,0.83204,0.30232,0.00029097,0.00029723
1.1736,0.5588,0.55318,0.56718,0.0002947,0.8295,0.30486,0.00029287,0.00029652
1.1744,0.55878,0.55317,0.56718,0.00029529,0.82696,0.30741,0.00029478,0.00029581
1.1752,0.55876,0.55317,0.56718,0.0002959,0.82441,0.30996,0.0002967,0.00029509
1.176,0.55874,0.55317,0.56719,0.0002965,0.82185,0.31252,0.00029862,0.00029438
1.1768,0.55873,0.55316,0.56719,0.00029711,0.81929,0.31508,0.00030054,0.00029367
1.1776,0.55871,0.55316,0.56719,0.00029771,0.81672,0.31766,0.00030247,0.00029296
1.1784,0.55869,0.55316,0.56719,0.00029833,0.81414,0.32024,0.0003044,0.00029225
1.1792,0.55868,0.55315,0.56719,0.00029894,0.81156,0.32282,0.00030634,0.00029154
1.18,0.55866,0.55315,0.56719,0.00029956,0.80897,0.32541,0.00030829,0.00029083
1.1808,0.55864,0.55315,0.56719,0.00030018,0.80638,0.32801,0.00031023,0.00029012
1.1816,0.55863,0.55314,0.5672,0.0003008,0.80378,0.33061,0.00031218,0.00028941
1.1824,0.55861,0.55314,0.5672,0.00030142,0.80117,0.33322,0.00031414,0.0002887
1.1833,0.55859,0.55314,0.5672,0.00030205,0.79856,0.33584,0.0003161,0.000288
1.1841,0.55858,0.55313,0.5672,0.00030268,0.79594,0.33846,0.00031806,0.00028729
1.1849,0.55856,0.55313,0.5672,0.00030331,0.79332,0.34109,0.00032003,0.00028659
1.1857,0.55854,0.55313,0.5672,0.00030395,0.79068,0.34372,0.000322,0.00028589
1.1865,0.55852,0.55312,0.56721,0.00030458,0.78805,0.34636,0.00032398,0.00028518
1.1873,0.55851,0.55312,0.56721,0.00030522,0.78541,0.34901,0.00032596,0.00028448
1.1881,0.55849,0.55312,0.56721,0.00030586,0.78276,0.35166,0.00032795,0.00028378
1.1889,0.55847,0.55311,0.56721,0.00030651,0.78011,0.35431,0.00032994,0.00028308
1.1897,0.55846,0.55311,0.56721,0.00030716,0.77745,0.35697,0.00033193,0.00028239
1.1905,0.55844,0.55311,0.56721,0.00030781,0.77478,0.35964,0.00033392,0.00028169
1.1913,0.55842,0.55311,0.56721,0.00030846,0.77211,0.36231,0.00033593,0.00028099
1.1921,0.55841,0.5531,0.56721,0.00030911,0.76944,0.36499,0.00033793,0.0002803
1.1929,0.55839,0.5531,0.56722,0.00030977,0.76676,0.36767,0.00033994,0.00027961
1.1937,0.55837,0.5531,0.56722,0.00031043,0.76408,0.37036,0.00034195,0.00027892
1.1945,0.55836,0.55309,0.56722,0.0003111,0.76139,0.37305,0.00034397,0.00027822
1.1953,0.55834,0.55309,0.56722,0.00031176,0.75869,0.37575,0.00034598,0.00027754
1.1961,0.55832,0.55309,0.56722,0.00031243,0.75599,0.37845,0.00034801,0.00027685
1.1969,0.55831,0.55309,0.56722,0.0003131,0.75329,0.38116,0.00035003,0.00027616
1.1977,0.55829,0.55308,0.56722,0.00031377,0.75058,0.38387,0.00035206,0.00027548
1.1986,0.55827,0.55308,0.56722,0.00031445,0.74786,0.38659,0.0003541,0.00027479
1.1994,0.55826,0.55308,0.56723,0.00031512,0.74514,0.38931,0.00035614,0.00027411
1.2002,0.55824,0.55308,0.56723,0.0003158,0.74242,0.39203,0.00035818,0.00027343
1.201,0.55822,0.55307,0.56723,0.00031649,0.73969,0.39476,0.00036022,0.00027276
1.2018,0.55821,0.55307,0.56723,0.00031717,0.73696,0.3975,0.00036227,0.00027208
1.2026,0.55819,0.55307,0.56723,0.00031786,0.73422,0.40024,0.00036432,0.0002714
1.2034,0.55817,0.55307,0.56723,0.00031855,0.73148,0.40298,0.00036637,0.00027073
1.2042,0.55816,0.55307,0.56723,0.00031924,0.72874,0.40573,0.00036843,0.00027006
1.205,0.55814,0.55306,0.56723,0.00031994,0.72599,0.40848,0.00037049,0.00026939
1.2058,0.55812,0.55306,0.56723,0.00032064,0.72324,0.41123,0.00037255,0.00026872
1.2066,0.55811,0.55306,0.56724,0.00032134,0.72048,0.41399,0.00037462,0.00026806
1.2074,0.55809,0.55306,0.56724,0.00032204,0.71772,0.41676,0.00037669,0.00026739
1.2082,0.55807,0.55305,0.56724,0.00032274,0.71495,0.41952,0.00037876,0.00026673
1.209,0.55806,0.55305,0.56724,0.00032345,0.71218,0.42229,0.00038083,0.00026607
1.2098,0.55804,0.55305,0.56724,0.00032416,0.70941,0.42507,0.00038291,0.00026541
1.2106,0.55802,0.55305,0.56724,0.00032487,0.70663,0.42785,0.00038499,0.00026476
1.2114,0.55801,0.55305,0.56724,0.00032559,0.70385,0.43063,0.00038708,0.0002641
1.2122,0.55799,0.55304,0.56724,0.00032631,0.70107,0.43341,0.00038916,0.00026345
1.2131,0.55797,0.55304,0.56724,0.00032703,0.69828,0.4362,0.00039125,0.0002628
1.2139,0.55796,0.55304,0.56724,0.00032775,0.69549,0.43899,0.00039334,0.00026215
1.2147,0.55794,0.55304,0.56724,0.00032847,0.6927,0.44179,0.00039544,0.00026151
1.2155,0.55792,0.55304,0.56724,0.0003292,0.6899,0.44459,0.00039754,0.00026086
1.2163,0.55791,0.55304,0.56725,0.00032993,0.6871,0.44739,0.00039963,0.00026022
1.2171,0.55789,0.55303,0.56725,0.00033066,0.6843,0.45019,0.00040174,0.00025959
1.2179,0.55787,0.55303,0.56725,0.0003314,0.68149,0.453,0.00040384,0.00025895
1.2187,0.55786,0.55303,0.56725,0.00033213,0.67868,0.45581,0.00040595,0.00025832
1.2195,0.55784,0.55303,0.56725,0.00033287,0.67587,0.45863,0.00040806,0.00025769
1.2203,0.55783,0.55303,0.56725,0.00033361,0.67306,0.46144,0.00041017,0.00025706
1.2211,0.55781,0.55303,0.56725,0.00033436,0.67024,0.46426,0.00041228,0.00025643
1.2219,0.55779,0.55302,0.56725,0.0003351,0.66742,0.46708,0.0004144,0.00025581
1.2227,0.55778,0.55302,0.56725,0.00033585,0.6646,0.46991,0.00041651,0.00025519
1.2235,0.55776,0.55302,0.56725,0.0003366,0.66177,0.47273,0.00041863,0.00025457
1.2243,0.55774,0.55302,0.56725,0.00033735,0.65894,0.47556,0.00042076,0.00025395
1.2251,0.55773,0.55302,0.56725,0.00033811,0.65611,0.47839,0.00042288,0.00025334
1.2259,0.55771,0.55302,0.56725,0.00033887,0.65328,0.48123,0.000425,0.00025273
1.2267,0.5577,0.55302,0.56725,0.00033963,0.65045,0.48406,0.00042713,0.00025212
1.2276,0.55768,0.55301,0.56725,0.00034039,0.64761,0.4869,0.00042926,0.00025152
1.2284,0.55766,0.55301,0.56726,0.00034116,0.64477,0.48974,0.00043139,0.00025092
1.2292,0.55765,0.55301,0.56726,0.00034192,0.64193,0.49258,0.00043353,0.00025032
1.23,0.55763,0.55301,0.56726,0.00034269,0.63909,0.49542,0.00043566,0.00024972
1.2308,0.55762,0.55301,0.56726,0.00034346,0.63624,0.49827,0.0004378,0.00024913
1.2316,0.5576,0.55301,0.56726,0.00034424,0.6334,0.50112,0.00043993,0.00024854
1.2324,0.55758,0.55301,0.56726,0.00034501,0.63055,0.50397,0.00044207,0.00024795
1.2332,0.55757,0.55301,0.56726,0.00034579,0.6277,0.50682,0.00044421,0.00024737
1.234,0.55755,0.553,0.56726,0.00034657,0.62485,0.50967,0.00044636,0.00024679
1.2348,0.55754,0.553,0.56726,0.00034736,0.62199,0.51252,0.0004485,0.00024621
1.2356,0.55752,0.553,0.56726,0.00034814,0.61914,0.51538,0.00045064,0.00024564
1.2364,0.5575,0.553,0.56726,0.00034893,0.61628,0.51823,0.00045279,0.00024507
1.2372,0.55749,0.553,0.56726,0.00034972,0.61343,0.52109,0.00045494,0.0002445
1.238,0.55747,0.553,0.56726,0.00035051,0.61057,0.52395,0.00045709,0.00024394
1.2388,0.55746,0.553,0.56726,0.00035131,0.60771,0.52681,0.00045923,0.00024338
1.2396,0.55744,0.553,0.56726,0.0003521,0.60485,0.52967,0.00046139,0.00024282
1.2404,0.55742,0.553,0.56726,0.0003529,0.60199,0.53253,0.00046354,0.00024227
1.2412,0.55741,0.553,0.56726,0.0003537,0.59913,0.53539,0.00046569,0.00024172
1.2421,0.55739,0.553,0.56726,0.00035451,0.59626,0.53826,0.00046784,0.00024117
1.2429,0.55738,0.553,0.56726,0.00035531,0.5934,0.54112,0.00047,0.00024063
1.2437,0.55736,0.553,0.56726,0.00035612,0.59054,0.54399,0.00047215,0.00024009
1.2445,0.55735,0.55299,0.56726,0.00035693,0.58767,0.54685,0.00047431,0.00023955
1.2453,0.55733,0.55299,0.56726,0.00035774,0.58481,0.54972,0.00047646,0.00023902
1.2461,0.55732,0.55299,0.56726,0.00035855,0.58194,0.55258,0.00047862,0.00023849
1.2469,0.5573,0.55299,0.56726,0.00035937,0.57907,0.55545,0.00048078,0.00023796
1.2477,0.55728,0.55299,0.56726,0.00036019,0.57621,0.55832,0.00048294,0.00023744
1.2485,0.55727,0.55299,0.56726,0.00036101,0.57334,0.56118,0.0004851,0.00023692
1.2493,0.55725,0.55299,0.56726,0.00036183,0.57047,0.56405,0.00048726,0.00023641
1.2501,0.55724,0.55299,0.56726,0.00036266,0.56761,0.56692,0.00048941,0.0002359
1.2509,0.55722,0.55299,0.56726,0.00036348,0.56474,0.56979,0.00049157,0.0002354
1.2517,0.55721,0.55299,0.56726,0.00036431,0.56187,0.57265,0.00049373,0.00023489
1.2525,0.55719,0.55299,0.56726,0.00036515,0.559,0.57552,0.00049589,0.0002344
1.2533,0.55718,0.55299,0.56726,0.00036598,0.55614,0.57839,0.00049805,0.0002339
1.2541,0.55716,0.55299,0.56726,0.00036681,0.55327,0.58125,0.00050022,0.00023341
1.2549,0.55715,0.55299,0.56726,0.00036765,0.5504,0.58412,0.00050238,0.00023293
1.2557,0.55713,0.55299,0.56726,0.00036849,0.54754,0.58699,0.00050454,0.00023245
1.2565,0.55712,0.55299,0.56726,0.00036933,0.54467,0.58985,0.0005067,0.00023197
1.2574,0.5571,0.55299,0.56726,0.00037018,0.54181,0.59271,0.00050886,0.0002315
1.2582,0.55709,0.55299,0.56726,0.00037102,0.53894,0.59558,0.00051102,0.00023103
1.259,0.55707,0.55299,0.56726,0.00037187,0.53608,0.59844,0.00051318,0.00023056
1.2598,0.55706,0.55299,0.56726,0.00037272,0.53322,0.6013,0.00051534,0.0002301
1.2606,0.55704,0.55299,0.56726,0.00037357,0.53036,0.60417,0.0005175,0.00022965
1.2614,0.55703,0.55299,0.56726,0.00037443,0.52749,0.60703,0.00051965,0.0002292
1.2622,0.55701,0.55299,0.56726,0.00037528,0.52463,0.60989,0.00052181,0.00022875
1.263,0.557,0.55299,0.56726,0.00037614,0.52178,0.61274,0.00052397,0.00022831
1.2638,0.55698,0.55299,0.56726,0.000377,0.51892,0.6156,0.00052613,0.00022787
1.2646,0.55697,0.55299,0.56726,0.00037786,0.51606,0.61846,0.00052828,0.00022744
1.2654,0.55695,0.55299,0.56726,0.00037873,0.51321,0.62131,0.00053044,0.00022701
1.2662,0.55694,0.55299,0.56726,0.00037959,0.51035,0.62416,0.0005326,0.00022659
1.267,0.55692,0.55299,0.56726,0.00038046,0.5075,0.62702,0.00053475,0.00022617
1.2678,0.55691,0.55299,0.56726,0.00038133,0.50465,0.62987,0.0005369,0.00022575
1.2686,0.55689,0.55299,0.56726,0.0003822,0.5018,0.63271,0.00053906,0.00022534
1.2694,0.55688,0.55299,0.56726,0.00038307,0.49895,0.63556,0.00054121,0.00022494
1.2702,0.55686,0.55299,0.56726,0.00038395,0.49611,0.63841,0.00054336,0.00022454
1.271,0.55685,0.55299,0.56726,0.00038483,0.49326,0.64125,0.00054551,0.00022414
1.2719,0.55684,0.55299,0.56726,0.00038571,0.49042,0.64409,0.00054766,0.00022375
1.2727,0.55682,0.55299,0.56725,0.00038659,0.48758,0.64693,0.00054981,0.00022337
1.2735,0.55681,0.55299,0.56725,0.00038747,0.48474,0.64977,0.00055195,0.00022299
1.2743,0.55679,0.55299,0.56725,0.00038836,0.4819,0.6526,0.0005541,0.00022261
1.2751,0.55678,0.55299,0.56725,0.00038924,0.47907,0.65544,0.00055624,0.00022224
1.2759,0.55676,0.55299,0.56725,0.00039013,0.47624,0.65827,0.00055838,0.00022188
1.2767,0.55675,0.55299,0.56725,0.00039102,0.47341,0.66109,0.00056052,0.00022152
1.2775,0.55673,0.55299,0.56725,0.00039191,0.47058,0.66392,0.00056266,0.00022117
1.2783,0.55672,0.55299,0.56725,0.00039281,0.46776,0.66674,0.0005648,0.00022082
1.2791,0.55671,0.553,0.56725,0.0003937,0.46494,0.66956,0.00056694,0.00022047
1.2799,0.55669,0.553,0.56725,0.0003946,0.46212,0.67238,0.00056907,0.00022013
1.2807,0.55668,0.553,0.56725,0.0003955,0.4593,0.6752,0.0005712,0.0002198
1.2815,0.55666,0.553,0.56725,0.0003964,0.45649,0.67801,0.00057333,0.00021947
1.2823,0.55665,0.553,0.56725,0.00039731,0.45367,0.68082,0.00057546,0.00021915
1.2831,0.55664,0.553,0.56725,0.00039821,0.45087,0.68363,0.00057759,0.00021883
1.2839,0.55662,0.553,0.56725,0.00039912,0.44806,0.68643,0.00057971,0.00021852
1.2847,0.55661,0.553,0.56725,0.00040003,0.44526,0.68923,0.00058184,0.00021822
1.2855,0.55659,0.553,0.56724,0.00040094,0.44246,0.69203,0.00058396,0.00021792
1.2864,0.55658,0.553,0.56724,0.00040185,0.43966,0.69482,0.00058608,0.00021762
1.2872,0.55657,0.553,0.56724,0.00040276,0.43687,0.69761,0.00058819,0.00021733
1.288,0.55655,0.553,0.56724,0.00040368,0.43408,0.7004,0.00059031,0.00021705
1.2888,0.55654,0.553,0.56724,0.00040459,0.43129,0.70319,0.00059242,0.00021677
1.2896,0.55653,0.55301,0.56724,0.00040551,0.42851,0.70597,0.00059453,0.0002165
1.2904,0.55651,0.55301,0.56724,0.00040643,0.42573,0.70875,0.00059663,0.00021623
1.2912,0.5565,0.55301,0.56724,0.00040736,0.42296,0.71152,0.00059874,0.00021597
1.292,0.55649,0.55301,0.56724,0.00040828,0.42019,0.71429,0.00060084,0.00021572
1.2928,0.55647,0.55301,0.56724,0.00040921,0.41742,0.71705,0.00060294,0.00021547
1.2936,0.55646,0.55301,0.56724,0.00041013,0.41465,0.71982,0.00060504,0.00021523
1.2944,0.55645,0.55301,0.56723,0.00041106,0.41189,0.72258,0.00060713,0.00021499
1.2952,0.55643,0.55301,0.56723,0.00041199,0.40914,0.72533,0.00060922,0.00021476
1.296,0.55642,0.55301,0.56723,0.00041292,0.40638,0.72808,0.00061131,0.00021454
1.2968,0.55641,0.55301,0.56723,0.00041386,0.40364,0.73083,0.00061339,0.00021432
1.2976,0.55639,0.55302,0.56723,0.00041479,0.40089,0.73357,0.00061548,0.00021411
1.2984,0.55638,0.55302,0.56723,0.00041573,0.39815,0.73631,0.00061756,0.0002139
1.2992,0.55637,0.55302,0.56723,0.00041667,0.39542,0.73904,0.00061963,0.0002137
1.3,0.55635,0.55302,0.56723,0.00041761,0.39269,0.74177,0.00062171,0.00021351
1.3009,0.55634,0.55302,0.56723,0.00041855,0.38996,0.74449,0.00062378,0.00021332
1.3017,0.55633,0.55302,0.56722,0.00041949,0.38724,0.74721,0.00062584,0.00021314
1.3025,0.55631,0.55302,0.56722,0.00042044,0.38452,0.74993,0.00062791,0.00021297
1.3033,0.5563,0.55302,0.56722,0.00042138,0.38181,0.75264,0.00062997,0.0002128
1.3041,0.55629,0.55303,0.56722,0.00042233,0.3791,0.75534,0.00063202,0.00021264
1.3049,0.55628,0.55303,0.56722,0.00042328,0.37639,0.75805,0.00063408,0.00021248
1.3057,0.55626,0.55303,0.56722,0.00042423,0.3737,0.76074,0.00063612,0.00021233
1.3065,0.55625,0.55303,0.56722,0.00042518,0.371,0.76343,0.00063817,0.00021219
1.3073,0.55624,0.55303,0.56722,0.00042613,0.36831,0.76612,0.00064021,0.00021205
1.3081,0.55623,0.55303,0.56721,0.00042709,0.36563,0.7688,0.00064225,0.00021192
1.3089,0.55621,0.55303,0.56721,0.00042804,0.36295,0.77148,0.00064429,0.0002118
1.3097,0.5562,0.55303,0.56721,0.000429,0.36028,0.77415,0.00064632,0.00021169
1.3105,0.55619,0.55304,0.56721,0.00042996,0.35761,0.77681,0.00064834,0.00021158
1.3113,0.55618,0.55304,0.56721,0.00043092,0.35495,0.77947,0.00065037,0.00021147
1.3121,0.55616,0.55304,0.56721,0.00043188,0.35229,0.78212,0.00065239,0.00021138
1.3129,0.55615,0.55304,0.56721,0.00043285,0.34964,0.78477,0.0006544,0.00021129
1.3137,0.55614,0.55304,0.56721,0.00043381,0.34699,0.78742,0.00065641,0.00021121
1.3145,0.55613,0.55304,0.5672,0.00043478,0.34435,0.79005,0.00065842,0.00021113
1.3153,0.55611,0.55304,0.5672,0.00043574,0.34172,0.79269,0.00066042,0.00021107
1.3162,0.5561,0.55305,0.5672,0.00043671,0.33909,0.79531,0.00066242,0.000211
1.317,0.55609,0.55305,0.5672,0.00043768,0.33647,0.79793,0.00066441,0.00021095
1.3178,0.55608,0.55305,0.5672,0.00043865,0.33385,0.80055,0.0006664,0.0002109
1.3186,0.55607,0.55305,0.5672,0.00043963,0.33124,0.80316,0.00066839,0.00021086
1.3194,0.55605,0.55305,0.5672,0.0004406,0.32863,0.80576,0.00067037,0.00021083
1.3202,0.55604,0.55305,0.56719,0.00044157,0.32603,0.80835,0.00067234,0.00021081
1.321,0.55603,0.55306,0.56719,0.00044255,0.32344,0.81094,0.00067431,0.00021079
1.3218,0.55602,0.55306,0.56719,0.00044353,0.32085,0.81353,0.00067628,0.00021078
1.3226,0.55601,0.55306,0.56719,0.00044451,0.31827,0.8161,0.00067824,0.00021077
1.3234,0.556,0.55306,0.56719,0.00044549,0.3157,0.81868,0.0006802,0.00021077
1.3242,0.55598,0.55306,0.56719,0.00044647,0.31313,0.82124,0.00068215,0.00021079
1.325,0.55597,0.55306,0.56718,0.00044745,0.31057,0.8238,0.0006841,0.0002108
1.3258,0.55596,0.55307,0.56718,0.00044843,0.30802,0.82635,0.00068604,0.00021083
1.3266,0.55595,0.55307,0.56718,0.00044942,0.30547,0.82889,0.00068798,0.00021086
1.3274,0.55594,0.55307,0.56718,0.00045041,0.30293,0.83143,0.00068991,0.0002109
1.3282,0.55593,0.55307,0.56718,0.00045139,0.30039,0.83396,0.00069184,0.00021095
1.329,0.55592,0.55307,0.56718,0.00045238,0.29786,0.83649,0.00069376,0.000211
1.3298,0.5559,0.55308,0.56717,0.00045337,0.29534,0.839,0.00069567,0.00021107
1.3307,0.55589,0.55308,0.56717,0.00045436,0.29283,0.84151,0.00069758,0.00021114
1.3315,0.55588,0.55308,0.56717,0.00045535,0.29032,0.84402,0.00069949,0.00021121
1.3323,0.55587,0.55308,0.56717,0.00045634,0.28782,0.84651,0.00070139,0.0002113
1.3331,0.55586,0.55308,0.56717,0.00045734,0.28533,0.849,0.00070328,0.00021139
1.3339,0.55585,0.55308,0.56717,0.00045833,0.28284,0.85149,0.00070517,0.00021149
1.3347,0.55584,0.55309,0.56716,0.00045933,0.28037,0.85396,0.00070706,0.0002116
1.3355,0.55583,0.55309,0.56716,0.00046033,0.2779,0.85643,0.00070893,0.00021172
1.3363,0.55582,0.55309,0.56716,0.00046132,0.27543,0.85889,0.00071081,0.00021184
1.3371,0.5558,0.55309,0.56716,0.00046232,0.27298,0.86134,0.00071267,0.00021197
1.3379,0.55579,0.55309,0.56716,0.00046332,0.27053,0.86378,0.00071453,0.00021211
1.3387,0.55578,0.5531,0.56715,0.00046432,0.26809,0.86622,0.00071639,0.00021226
1.3395,0.55577,0.5531,0.56715,0.00046533,0.26565,0.86865,0.00071823,0.00021242
1.3403,0.55576,0.5531,0.56715,0.00046633,0.26323,0.87107,0.00072008,0.00021258
1.3411,0.55575,0.5531,0.56715,0.00046733,0.26081,0.87349,0.00072191,0.00021275
1.3419,0.55574,0.5531,0.56715,0.00046834,0.2584,0.87589,0.00072374,0.00021293
1.3427,0.55573,0.55311,0.56714,0.00046934,0.256,0.87829,0.00072557,0.00021312
1.3435,0.55572,0.55311,0.56714,0.00047035,0.2536,0.88068,0.00072738,0.00021332
1.3443,0.55571,0.55311,0.56714,0.00047136,0.25122,0.88306,0.0007292,0.00021352
1.3452,0.5557,0.55311,0.56714,0.00047237,0.24884,0.88544,0.000731,0.00021373
1.346,0.55569,0.55311,0.56714,0.00047338,0.24647,0.8878,0.0007328,0.00021395
1.3468,0.55568,0.55312,0.56713,0.00047439,0.24411,0.89016,0.00073459,0.00021418
1.3476,0.55567,0.55312,0.56713,0.0004754,0.24175,0.89251,0.00073638,0.00021442
1.3484,0.55566,0.55312,0.56713,0.00047641,0.23941,0.89485,0.00073816,0.00021466
1.3492,0.55565,0.55312,0.56713,0.00047742,0.23707,0.89718,0.00073993,0.00021492
1.35,0.55564,0.55312,0.56713,0.00047844,0.23474,0.89951,0.00074169,0.00021518
1.3508,0.55563,0.55313,0.56712,0.00047945,0.23242,0.90182,0.00074345,0.00021545
1.3516,0.55562,0.55313,0.56712,0.00048046,0.23011,0.90413,0.0007452,0.00021573
1.3524,0.55561,0.55313,0.56712,0.00048148,0.22781,0.90643,0.00074695,0.00021601
1.3532,0.5556,0.55313,0.56712,0.0004825,0.22552,0.90872,0.00074869,0.00021631
1.354,0.55559,0.55314,0.56711,0.00048351,0.22323,0.911,0.00075042,0.00021661
1.3548,0.55558,0.55314,0.56711,0.00048453,0.22095,0.91327,0.00075214,0.00021692
1.3556,0.55557,0.55314,0.56711,0.00048555,0.21869,0.91553,0.00075386,0.00021724
1.3564,0.55556,0.55314,0.56711,0.00048657,0.21643,0.91779,0.00075557,0.00021757
1.3572,0.55555,0.55314,0.56711,0.00048759,0.21418,0.92003,0.00075727,0.00021791
1.358,0.55554,0.55315,0.5671,0.00048861,0.21194,0.92227,0.00075897,0.00021826
1.3588,0.55553,0.55315,0.5671,0.00048963,0.20971,0.9245,0.00076066,0.00021861
1.3597,0.55552,0.55315,0.5671,0.00049066,0.20748,0.92671,0.00076234,0.00021898
1.3605,0.55551,0.55315,0.5671,0.00049168,0.20527,0.92892,0.00076401,0.00021935
1.3613,0.5555,0.55315,0.56709,0.0004927,0.20307,0.93112,0.00076568,0.00021973
1.3621,0.5555,0.55316,0.56709,0.00049373,0.20087,0.93331,0.00076733,0.00022012
1.3629,0.55549,0.55316,0.56709,0.00049475,0.19869,0.93549,0.00076899,0.00022052
1.3637,0.55548,0.55316,0.56709,0.00049578,0.19651,0.93766,0.00077063,0.00022093
1.3645,0.55547,0.55316,0.56708,0.0004968,0.19434,0.93983,0.00077226,0.00022134
1.3653,0.55546,0.55317,0.56708,0.00049783,0.19219,0.94198,0.00077389,0.00022177
1.3661,0.55545,0.55317,0.56708,0.00049886,0.19004,0.94412,0.00077551,0.0002222
1.3669,0.55544,0.55317,0.56708,0.00049989,0.1879,0.94625,0.00077712,0.00022265
1.3677,0.55543,0.55317,0.56708,0.00050091,0.18577,0.94838,0.00077873,0.0002231
1.3685,0.55542,0.55317,0.56707,0.00050194,0.18366,0.95049,0.00078032,0.00022356
1.3693,0.55542,0.55318,0.56707,0.00050297,0.18155,0.95259,0.00078191,0.00022403
1.3701,0.55541,0.55318,0.56707,0.000504,0.17945,0.95469,0.00078349,0.00022451
1.3709,0.5554,0.55318,0.56707,0.00050503,0.17736,0.95677,0.00078507,0.000225
1.3717,0.55539,0.55318,0.56706,0.00050606,0.17528,0.95884,0.00078663,0.0002255
1.3725,0.55538,0.55319,0.56706,0.00050709,0.17321,0.96091,0.00078819,0.000226
1.3733,0.55537,0.55319,0.56706,0.00050813,0.17115,0.96296,0.00078973,0.00022652
1.3741,0.55536,0.55319,0.56706,0.00050916,0.16911,0.965,0.00079127,0.00022704
1.375,0.55536,0.55319,0.56705,0.00051019,0.16707,0.96704,0.0007928,0.00022758
1.3758,0.55535,0.55319,0.56705,0.00051122,0.16504,0.96906,0.00079433,0.00022812
1.3766,0.55534,0.5532,0.56705,0.00051226,0.16302,0.97107,0.00079584,0.00022867
1.3774,0.55533,0.5532,0.56704,0.00051329,0.16101,0.97308,0.00079735,0.00022923
1.3782,0.55532,0.5532,0.56704,0.00051432,0.15902,0.97507,0.00079884,0.0002298
1.379,0.55532,0.5532,0.56704,0.00051536,0.15703,0.97705,0.00080033,0.00023038
1.3798,0.55531,0.55321,0.56704,0.00051639,0.15505,0.97902,0.00080181,0.00023097
1.3806,0.5553,0.55321,0.56703,0.00051743,0.15309,0.98098,0.00080328,0.00023157
1.3814,0.55529,0.55321,0.56703,0.00051846,0.15113,0.98293,0.00080474,0.00023218
1.3822,0.55528,0.55321,0.56703,0.0005195,0.14919,0.98487,0.0008062,0.0002328
1.383,0.55528,0.55322,0.56703,0.00052053,0.14726,0.9868,0.00080764,0.00023342
1.3838,0.55527,0.55322,0.56702,0.00052157,0.14533,0.98871,0.00080908,0.00023406
1.3846,0.55526,0.55322,0.56702,0.0005226,0.14342,0.99062,0.0008105,0.00023471
1.3854,0.55525,0.55322,0.56702,0.00052364,0.14152,0.99252,0.00081192,0.00023536
1.3862,0.55525,0.55322,0.56702,0.00052468,0.13963,0.9944,0.00081333,0.00023603
1.387,0.55524,0.55323,0.56701,0.00052571,0.13775,0.99628,0.00081473,0.0002367
1.3878,0.55523,0.55323,0.56701,0.00052675,0.13588,0.99814,0.00081612,0.00023738
1.3886,0.55522,0.55323,0.56701,0.00052779,0.13402,0.99999,0.0008175,0.00023808
1.3895,0.55522,0.55323,0.567,0.00052883,0.13218,1.0018,0.00081887,0.00023878
1.3903,0.55521,0.55324,0.567,0.00052986,0.13034,1.0037,0.00082023,0.00023949
1.3911,0.5552,0.55324,0.567,0.0005309,0.12852,1.0055,0.00082159,0.00024022
1.3919,0.5552,0.55324,0.567,0.00053194,0.12671,1.0073,0.00082293,0.00024095
1.3927,0.55519,0.55324,0.56699,0.00053298,0.1249,1.0091,0.00082426,0.00024169
1.3935,0.55518,0.55324,0.56699,0.00053401,0.12311,1.0109,0.00082559,0.00024244
1.3943,0.55517,0.55325,0.56699,0.00053505,0.12133,1.0126,0.0008269,0.0002432
1.3951,0.55517,0.55325,0.56698,0.00053609,0.11957,1.0144,0.00082821,0.00024397
1.3959,0.55516,0.55325,0.56698,0.00053713,0.11781,1.0162,0.00082951,0.00024475
1.3967,0.55515,0.55325,0.56698,0.00053817,0.11607,1.0179,0.00083079,0.00024554
1.3975,0.55515,0.55326,0.56698,0.00053921,0.11433,1.0196,0.00083207,0.00024634
1.3983,0.55514,0.55326,0.56697,0.00054024,0.11261,1.0213,0.00083333,0.00024715
1.3991,0.55513,0.55326,0.56697,0.00054128,0.1109,1.023,0.00083459,0.00024797
1.3999,0.55513,0.55326,0.56697,0.00054232,0.1092,1.0247,0.00083584,0.0002488
1.4007,0.55512,0.55326,0.56696,0.00054336,0.10752,1.0264,0.00083708,0.00024964
1.4015,0.55512,0.55327,0.56696,0.0005444,0.10584,1.0281,0.0008383,0.00025049
1.4023,0.55511,0.55327,0.56696,0.00054543,0.10418,1.0297,0.00083952,0.00025135
1.4031,0.5551,0.55327,0.56696,0.00054647,0.10253,1.0314,0.00084073,0.00025222
1.404,0.5551,0.55327,0.56695,0.00054751,0.10089,1.033,0.00084192,0.0002531
1.4048,0.55509,0.55328,0.56695,0.00054855,0.099262,1.0346,0.00084311,0.00025399
1.4056,0.55508,0.55328,0.56695,0.00054959,0.097647,1.0362,0.00084429,0.00025488
1.4064,0.55508,0.55328,0.56694,0.00055062,0.096044,1.0378,0.00084545,0.00025579
1.4072,0.55507,0.55328,0.56694,0.00055166,0.094453,1.0394,0.00084661,0.00025671
1.408,0.55507,0.55328,0.56694,0.0005527,0.092873,1.041,0.00084775,0.00025764
1.4088,0.55506,0.55329,0.56693,0.00055373,0.091306,1.0426,0.00084889,0.00025858
1.4096,0.55505,0.55329,0.56693,0.00055477,0.089752,1.0441,0.00085001,0.00025953
1.4104,0.55505,0.55329,0.56693,0.00055581,0.088209,1.0456,0.00085113,0.00026049
1.4112,0.55504,0.55329,0.56693,0.00055684,0.086679,1.0472,0.00085223,0.00026146
1.412,0.55504,0.5533,0.56692,0.00055788,0.085161,1.0487,0.00085333,0.00026244
1.4128,0.55503,0.5533,0.56692,0.00055892,0.083655,1.0502,0.00085441,0.00026342
1.4136,0.55503,0.5533,0.56692,0.00055995,0.082162,1.0517,0.00085548,0.00026442
1.4144,0.55502,0.5533,0.56691,0.00056099,0.080681,1.0531,0.00085654,0.00026543
1.4152,0.55501,0.5533,0.56691,0.00056202,0.079212,1.0546,0.00085759,0.00026645
1.416,0.55501,0.55331,0.56691,0.00056306,0.077756,1.0561,0.00085863,0.00026748
1.4168,0.555,0.55331,0.5669,0.00056409,0.076313,1.0575,0.00085966,0.00026852
1.4176,0.555,0.55331,0.5669,0.00056513,0.074882,1.0589,0.00086068,0.00026957
1.4185,0.55499,0.55331,0.5669,0.00056616,0.073463,1.0603,0.00086169,0.00027063
1.4193,0.55499,0.55331,0.56689,0.00056719,0.072058,1.0617,0.00086269,0.0002717
1.4201,0.55498,0.55332,0.56689,0.00056823,0.070665,1.0631,0.00086367,0.00027278
1.4209,0.55498,0.55332,0.56689,0.00056926,0.069284,1.0645,0.00086465,0.00027387
1.4217,0.55497,0.55332,0.56688,0.00057029,0.067917,1.0659,0.00086561,0.00027497
1.4225,0.55497,0.55332,0.56688,0.00057132,0.066562,1.0672,0.00086657,0.00027608
1.4233,0.55496,0.55332,0.56688,0.00057236,0.06522,1.0685,0.00086751,0.00027721
1.4241,0.55496,0.55333,0.56687,0.00057339,0.063891,1.0699,0.00086844,0.00027834
1.4249,0.55495,0.55333,0.56687,0.00057442,0.062574,1.0712,0.00086936,0.00027948
1.4257,0.55495,0.55333,0.56687,0.00057545,0.061271,1.0725,0.00087027,0.00028063
1.4265,0.55494,0.55333,0.56687,0.00057648,0.05998,1.0738,0.00087116,0.00028179
1.4273,0.55494,0.55333,0.56686,0.00057751,0.058703,1.075,0.00087205,0.00028297
1.4281,0.55494,0.55334,0.56686,0.00057854,0.057438,1.0763,0.00087292,0.00028415
1.4289,0.55493,0.55334,0.56686,0.00057956,0.056187,1.0775,0.00087379,0.00028534
1.4297,0.55493,0.55334,0.56685,0.00058059,0.054949,1.0788,0.00087464,0.00028655
1.4305,0.55492,0.55334,0.56685,0.00058162,0.053723,1.08,0.00087548,0.00028776
1.4313,0.55492,0.55334,0.56685,0.00058265,0.052511,1.0812,0.00087631,0.00028899
1.4321,0.55491,0.55335,0.56684,0.00058367,0.051312,1.0824,0.00087712,0.00029022
1.4329,0.55491,0.55335,0.56684,0.0005847,0.050126,1.0836,0.00087793,0.00029147
1.4338,0.55491,0.55335,0.56684,0.00058572,0.048954,1.0847,0.00087872,0.00029272
1.4346,0.5549,0.55335,0.56683,0.00058675,0.047795,1.0859,0.00087951,0.00029399
1.4354,0.5549,0.55335,0.56683,0.00058777,0.046649,1.087,0.00088028,0.00029526
1.4362,0.55489,0.55335,0.56683,0.00058879,0.045516,1.0881,0.00088104,0.00029655
1.437,0.55489,0.55336,0.56682,0.00058982,0.044397,1.0892,0.00088178,0.00029785
1.4378,0.55489,0.55336,0.56682,0.00059084,0.043291,1.0903,0.00088252,0.00029916
1.4386,0.55488,0.55336,0.56682,0.00059186,0.042198,1.0914,0.00088324,0.00030047
1.4394,0.55488,0.55336,0.56681,0.00059288,0.041119,1.0925,0.00088395,0.0003018
1.4402,0.55487,0.55336,0.56681,0.0005939,0.040053,1.0936,0.00088466,0.00030314
1.441,0.55487,0.55336,0.56681,0.00059492,0.039001,1.0946,0.00088534,0.00030449
1.4418,0.55487,0.55337,0.5668,0.00059594,0.037962,1.0956,0.00088602,0.00030585
1.4426,0.55486,0.55337,0.5668,0.00059695,0.036937,1.0967,0.00088668,0.00030722
1.4434,0.55486,0.55337,0.5668,0.00059797,0.035926,1.0977,0.00088734,0.0003086
1.4442,0.55486,0.55337,0.56679,0.00059898,0.034928,1.0987,0.00088798,0.00030999
1.445,0.55485,0.55337,0.56679,0.0006,0.033943,1.0996,0.00088861,0.00031139
1.4458,0.55485,0.55337,0.56679,0.00060101,0.032973,1.1006,0.00088922,0.0003128
1.4466,0.55485,0.55338,0.56678,0.00060203,0.032015,1.1015,0.00088983,0.00031423
1.4474,0.55484,0.55338,0.56678,0.00060304,0.031072,1.1025,0.00089042,0.00031566
1.4483,0.55484,0.55338,0.56677,0.00060405,0.030142,1.1034,0.000891,0.0003171
1.4491,0.55484,0.55338,0.56677,0.00060506,0.029227,1.1043,0.00089157,0.00031856
1.4499,0.55483,0.55338,0.56677,0.00060607,0.028324,1.1052,0.00089212,0.00032002
1.4507,0.55483,0.55338,0.56676,0.00060708,0.027436,1.1061,0.00089267,0.00032149
1.4515,0.55483,0.55339,0.56676,0.00060809,0.026561,1.107,0.0008932,0.00032298
1.4523,0.55483,0.55339,0.56676,0.0006091,0.025701,1.1078,0.00089372,0.00032448
1.4531,0.55482,0.55339,0.56675,0.0006101,0.024854,1.1087,0.00089423,0.00032598
1.4539,0.55482,0.55339,0.56675,0.00061111,0.024021,1.1095,0.00089472,0.0003275
1.4547,0.55482,0.55339,0.56675,0.00061211,0.023202,1.1103,0.0008952,0.00032902
1.4555,0.55481,0.55339,0.56674,0.00061312,0.022397,1.1111,0.00089567,0.00033056
1.4563,0.55481,0.55339,0.56674,0.00061412,0.021605,1.1119,0.00089613,0.00033211
1.4571,0.55481,0.5534,0.56674,0.00061512,0.020828,1.1126,0.00089657,0.00033367
1.4579,0.55481,0.5534,0.56673,0.00061612,0.020065,1.1134,0.00089701,0.00033524
1.4587,0.5548,0.5534,0.56673,0.00061712,0.019315,1.1141,0.00089743,0.00033682
1.4595,0.5548,0.5534,0.56673,0.00061812,0.01858,1.1149,0.00089783,0.0003384
1.4603,0.5548,0.5534,0.56672,0.00061912,0.017859,1.1156,0.00089823,0.00034
1.4611,0.5548,0.5534,0.56672,0.00062011,0.017152,1.1163,0.00089861,0.00034162
1.4619,0.5548,0.5534,0.56672,0.00062111,0.016459,1.117,0.00089898,0.00034324
1.4628,0.55479,0.5534,0.56671,0.0006221,0.015779,1.1176,0.00089934,0.00034487
1.4636,0.55479,0.55341,0.56671,0.00062309,0.015115,1.1183,0.00089968,0.00034651
1.4644,0.55479,0.55341,0.56671,0.00062409,0.014464,1.1189,0.00090001,0.00034816
1.4652,0.55479,0.55341,0.5667,0.00062508,0.013827,1.1196,0.00090033,0.00034982
1.466,0.55478,0.55341,0.5667,0.00062607,0.013205,1.1202,0.00090064,0.0003515
1.4668,0.55478,0.55341,0.56669,0.00062706,0.012596,1.1208,0.00090093,0.00035318
1.4676,0.55478,0.55341,0.56669,0.00062804,0.012002,1.1214,0.00090121,0.00035487
1.4684,0.55478,0.55341,0.56669,0.00062903,0.011422,1.122,0.00090148,0.00035658
1.4692,0.55478,0.55341,0.56668,0.00063001,0.010856,1.1225,0.00090174,0.00035829
1.47,0.55478,0.55341,0.56668,0.000631,0.010305,1.1231,0.00090198,0.00036002
1.4708,0.55477,0.55342,0.56668,0.00063198,0.0097676,1.1236,0.00090221,0.00036175
1.4716,0.55477,0.55342,0.56667,0.00063296,0.0092446,1.1241,0.00090242,0.0003635
1.4724,0.55477,0.55342,0.56667,0.00063394,0.0087358,1.1246,0.00090263,0.00036526
1.4732,0.55477,0.55342,0.56667,0.00063492,0.0082414,1.1251,0.00090282,0.00036702
1.474,0.55477,0.55342,0.56666,0.0006359,0.0077613,1.1256,0.000903,0.0003688
1.4748,0.55477,0.55342,0.56666,0.00063687,0.0072955,1.126,0.00090316,0.00037059
1.4756,0.55476,0.55342,0.56666,0.00063785,0.006844,1.1265,0.00090332,0.00037238
1.4764,0.55476,0.55342,0.56665,0.00063882,0.0064068,1.1269,0.00090345,0.00037419
1.4773,0.55476,0.55342,0.56665,0.0006398,0.005984,1.1273,0.00090358,0.00037601
1.4781,0.55476,0.55342,0.56664,0.00064077,0.0055755,1.1277,0.00090369,0.00037784
1.4789,0.55476,0.55342,0.56664,0.00064174,0.0051815,1.1281,0.00090379,0.00037968
1.4797,0.55476,0.55342,0.56664,0.0006427,0.0048017,1.1285,0.00090388,0.00038153
1.4805,0.55476,0.55343,0.56663,0.00064367,0.0044364,1.1288,0.00090396,0.00038339
1.4813,0.55476,0.55343,0.56663,0.00064464,0.0040855,1.1292,0.00090402,0.00038526
1.4821,0.55476,0.55343,0.56663,0.0006456,0.003749,1.1295,0.00090407,0.00038714
1.4829,0.55475,0.55343,0.56662,0.00064656,0.0034269,1.1298,0.0009041,0.00038903
1.4837,0.55475,0.55343,0.56662,0.00064753,0.0031192,1.1301,0.00090412,0.00039093
1.4845,0.55475,0.55343,0.56662,0.00064849,0.002826,1.1304,0.00090413,0.00039284
1.4853,0.55475,0.55343,0.56661,0.00064944,0.0025472,1.1307,0.00090413,0.00039476
1.4861,0.55475,0.55343,0.56661,0.0006504,0.0022828,1.1309,0.00090411,0.00039669
1.4869,0.55475,0.55343,0.5666,0.00065136,0.0020329,1.1312,0.00090408,0.00039863
1.4877,0.55475,0.55343,0.5666,0.00065231,0.0017974,1.1314,0.00090404,0.00040058
1.4885,0.55475,0.55343,0.5666,0.00065326,0.0015765,1.1316,0.00090398,0.00040255
1.4893,0.55475,0.55343,0.56659,0.00065421,0.0013699,1.1318,0.00090391,0.00040452
1.4901,0.55475,0.55343,0.56659,0.00065516,0.0011779,1.132,0.00090383,0.0004065
1.4909,0.55475,0.55343,0.56659,0.00065611,0.0010003,1.1322,0.00090373,0.00040849
1.4917,0.55475,0.55343,0.56658,0.00065706,0.00083728,1.1323,0.00090362,0.00041049
1.4926,0.55475,0.55343,0.56658,0.000658,0.0006887,1.1325,0.0009035,0.00041251
1.4934,0.55475,0.55343,0.56658,0.00065895,0.00055461,1.1326,0.00090336,0.00041453
1.4942,0.55475,0.55343,0.56657,0.00065989,0.00043502,1.1327,0.00090321,0.00041656
1.495,0.55475,0.55343,0.56657,0.00066083,0.00032993,1.1328,0.00090305,0.0004186
1.4958,0.55475,0.55343,0.56656,0.00066177,0.00023934,1.1329,0.00090288,0.00042066
1.4966,0.55475,0.55343,0.56656,0.0006627,0.00016326,1.133,0.00090269,0.00042272
1.4974,0.55475,0.55343,0.56656,0.00066364,0.00010168,1.133,0.00090249,0.00042479
1.4982,0.55475,0.55343,0.56655,0.00066457,5.4616e-05,1.1331,0.00090227,0.00042688
1.499,0.55475,0.55343,0.56655,0.0006655,2.2059e-05,1.1331,0.00090204,0.00042897
1.4998,0.55475,0.55343,0.56655,0.00066643,4.0123e-06,1.1331,0.0009018,0.00043107
1.5006,0.55475,0.55343,0.56654,0.00066736,4.7687e-07,1.1331,0.00090154,0.00043318
1.5014,0.55475,0.55343,0.56654,0.00066829,1.1453e-05,1.1331,0.00090128,0.00043531
1.5022,0.55475,0.55343,0.56654,0.00066922,3.6939e-05,1.133,0.00090099,0.00043744
1.503,0.55475,0.55343,0.56653,0.00067014,7.6936e-05,1.133,0.0009007,0.00043958
1.5038,0.55475,0.55343,0.56653,0.00067106,0.00013144,1.1329,0.00090039,0.00044173
1.5046,0.55475,0.55343,0.56653,0.00067198,0.00020046,1.1328,0.00090007,0.00044389
1.5054,0.55475,0.55343,0.56652,0.0006729,0.00028398,1.1328,0.00089973,0.00044607
1.5062,0.55475,0.55343,0.56652,0.00067382,0.000382,1.1327,0.00089939,0.00044825
1.5071,0.55475,0.55343,0.56651,0.00067473,0.00049453,1.1325,0.00089902,0.00045044
1.5079,0.55475,0.55343,0.56651,0.00067564,0.00062155,1.1324,0.00089865,0.00045264
1.5087,0.55475,0.55343,0.56651,0.00067656,0.00076307,1.1323,0.00089826,0.00045485
1.5095,0.55475,0.55343,0.5665,0.00067746,0.00091908,1.1321,0.00089786,0.00045707
1.5103,0.55475,0.55343,0.5665,0.00067837,0.0010896,1.1319,0.00089744,0.0004593
1.5111,0.55475,0.55343,0.5665,0.00067928,0.0012746,1.1317,0.00089702,0.00046154
1.5119,0.55475,0.55343,0.56649,0.00068018,0.001474,1.1315,0.00089658,0.00046379
1.5127,0.55475,0.55343,0.56649,0.00068108,0.001688,1.1313,0.00089612,0.00046605
1.5135,0.55475,0.55343,0.56649,0.00068198,0.0019164,1.1311,0.00089565,0.00046832
1.5143,0.55476,0.55343,0.56648,0.00068288,0.0021592,1.1308,0.00089517,0.0004706
1.5151,0.55476,0.55343,0.56648,0.00068378,0.0024165,1.1305,0.00089468,0.00047288
1.5159,0.55476,0.55343,0.56647,0.00068467,0.0026883,1.1303,0.00089417,0.00047518
1.5167,0.55476,0.55343,0.56647,0.00068557,0.0029745,1.13,0.00089365,0.00047749
1.5175,0.55476,0.55343,0.56647,0.00068646,0.0032752,1.1297,0.00089311,0.0004798
1.5183,0.55476,0.55343,0.56646,0.00068735,0.0035902,1.1293,0.00089257,0.00048213
1.5191,0.55476,0.55343,0.56646,0.00068823,0.0039197,1.129,0.000892,0.00048446
1.5199,0.55476,0.55342,0.56646,0.00068912,0.0042636,1.1286,0.00089143,0.00048681
1.5207,0.55476,0.55342,0.56645,0.00069,0.0046219,1.1283,0.00089084,0.00048916
1.5216,0.55477,0.55342,0.56645,0.00069088,0.0049946,1.1279,0.00089024,0.00049153
1.5224,0.55477,0.55342,0.56645,0.00069176,0.0053817,1.1275,0.00088963,0.0004939
1.5232,0.55477,0.55342,0.56644,0.00069264,0.0057832,1.1271,0.000889,0.00049628
1.524,0.55477,0.55342,0.56644,0.00069351,0.006199,1.1267,0.00088836,0.00049867
1.5248,0.55477,0.55342,0.56643,0.00069439,0.0066292,1.1262,0.0008877,0.00050107
1.5256,0.55477,0.55342,0.56643,0.00069526,0.0070737,1.1258,0.00088704,0.00050348
1.5264,0.55477,0.55342,0.56643,0.00069613,0.0075325,1.1253,0.00088636,0.0005059
1.5272,0.55478,0.55342,0.56642,0.000697,0.0080057,1.1248,0.00088566,0.00050833
1.528,0.55478,0.55342,0.56642,0.00069786,0.0084931,1.1243,0.00088496,0.00051076
1.5288,0.55478,0.55341,0.56642,0.00069872,0.0089949,1.1238,0.00088424,0.00051321
1.5296,0.55478,0.55341,0.56641,0.00069958,0.0095109,1.1233,0.0008835,0.00051566
1.5304,0.55478,0.55341,0.56641,0.00070044,0.010041,1.1228,0.00088276,0.00051813
1.5312,0.55478,0.55341,0.56641,0.0007013,0.010586,1.1222,0.000882,0.0005206
1.532,0.55479,0.55341,0.5664,0.00070215,0.011145,1.1217,0.00088123,0.00052308
1.5328,0.55479,0.55341,0.5664,0.00070301,0.011718,1.1211,0.00088044,0.00052557
1.5336,0.55479,0.55341,0.5664,0.00070386,0.012305,1.1205,0.00087964,0.00052807
1.5344,0.55479,0.55341,0.56639,0.00070471,0.012906,1.1199,0.00087883,0.00053058
1.5352,0.55479,0.5534,0.56639,0.00070555,0.013522,1.1193,0.000878,0.0005331
1.5361,0.55479,0.5534,0.56638,0.0007064,0.014152,1.1186,0.00087716,0.00053563
1.5369,0.5548,0.5534,0.56638,0.00070724,0.014796,1.118,0.00087631,0.00053816
1.5377,0.5548,0.5534,0.56638,0.00070808,0.015454,1.1173,0.00087545,0.00054071
1.5385,0.5548,0.5534,0.56637,0.00070891,0.016126,1.1166,0.00087457,0.00054326
1.5393,0.5548,0.5534,0.56637,0.00070975,0.016812,1.1159,0.00087368,0.00054582
1.5401,0.5548,0.55339,0.56637,0.00071058,0.017513,1.1152,0.00087278,0.00054839
1.5409,0.55481,0.55339,0.56636,0.00071141,0.018227,1.1145,0.00087186,0.00055097
1.5417,0.55481,0.55339,0.56636,0.00071224,0.018955,1.1138,0.00087093,0.00055355
1.5425,0.55481,0.55339,0.56636,0.00071307,0.019698,1.113,0.00086999,0.00055615
1.5433,0.55481,0.55339,0.56635,0.00071389,0.020454,1.1123,0.00086903,0.00055875
1.5441,0.55482,0.55339,0.56635,0.00071471,0.021225,1.1115,0.00086807,0.00056136
1.5449,0.55482,0.55338,0.56635,0.00071553,0.022009,1.1107,0.00086708,0.00056399
1.5457,0.55482,0.55338,0.56634,0.00071635,0.022808,1.1099,0.00086609,0.00056661
1.5465,0.55482,0.55338,0.56634,0.00071717,0.02362,1.1091,0.00086508,0.00056925
1.5473,0.55483,0.55338,0.56634,0.00071798,0.024446,1.1082,0.00086406,0.0005719
1.5481,0.55483,0.55338,0.56633,0.00071879,0.025286,1.1074,0.00086303,0.00057455
1.5489,0.55483,0.55337,0.56633,0.0007196,0.02614,1.1065,0.00086198,0.00057721
1.5497,0.55483,0.55337,0.56633,0.00072041,0.027008,1.1056,0.00086093,0.00057988
1.5505,0.55483,0.55337,0.56632,0.00072121,0.02789,1.1048,0.00085985,0.00058256
1.5514,0.55484,0.55337,0.56632,0.00072201,0.028785,1.1039,0.00085877,0.00058525
1.5522,0.55484,0.55336,0.56632,0.00072281,0.029694,1.1029,0.00085767,0.00058794
1.553,0.55484,0.55336,0.56631,0.00072361,0.030617,1.102,0.00085656,0.00059065
1.5538,0.55485,0.55336,0.56631,0.0007244,0.031554,1.1011,0.00085544,0.00059336
1.5546,0.55485,0.55336,0.5663,0.00072519,0.032504,1.1001,0.00085431,0.00059608
1.5554,0.55485,0.55336,0.5663,0.00072598,0.033469,1.0991,0.00085316,0.0005988
1.5562,0.55485,0.55335,0.5663,0.00072677,0.034446,1.0981,0.000852,0.00060154
1.557,0.55486,0.55335,0.56629,0.00072755,0.035438,1.0972,0.00085083,0.00060428
1.5578,0.55486,0.55335,0.56629,0.00072834,0.036443,1.0961,0.00084964,0.00060703
1.5586,0.55486,0.55335,0.56629,0.00072912,0.037461,1.0951,0.00084845,0.00060979
1.5594,0.55486,0.55334,0.56628,0.00072989,0.038493,1.0941,0.00084724,0.00061255
1.5602,0.55487,0.55334,0.56628,0.00073067,0.039539,1.093,0.00084601,0.00061533
1.561,0.55487,0.55334,0.56628,0.00073144,0.040598,1.092,0.00084478,0.00061811
1.5618,0.55487,0.55333,0.56627,0.00073221,0.041671,1.0909,0.00084353,0.0006209
1.5626,0.55488,0.55333,0.56627,0.00073298,0.042757,1.0898,0.00084227,0.00062369
1.5634,0.55488,0.55333,0.56627,0.00073375,0.043856,1.0887,0.000841,0.00062649
1.5642,0.55488,0.55333,0.56626,0.00073451,0.044969,1.0876,0.00083971,0.0006293
1.565,0.55489,0.55332,0.56626,0.00073527,0.046095,1.0864,0.00083842,0.00063212
1.5659,0.55489,0.55332,0.56626,0.00073603,0.047235,1.0853,0.00083711,0.00063495
1.5667,0.55489,0.55332,0.56625,0.00073678,0.048387,1.0841,0.00083579,0.00063778
1.5675,0.5549,0.55331,0.56625,0.00073754,0.049553,1.0829,0.00083445,0.00064062
1.5683,0.5549,0.55331,0.56625,0.00073829,0.050733,1.0818,0.00083311,0.00064347
1.5691,0.5549,0.55331,0.56624,0.00073904,0.051925,1.0806,0.00083175,0.00064632
1.5699,0.5549,0.5533,0.56624,0.00073978,0.053131,1.0794,0.00083038,0.00064918
1.5707,0.55491,0.5533,0.56624,0.00074052,0.05435,1.0781,0.000829,0.00065205
1.5715,0.55491,0.5533,0.56623,0.00074127,0.055582,1.0769,0.0008276,0.00065493
1.5723,0.55491,0.5533,0.56623,0.000742,0.056827,1.0756,0.0008262,0.00065781
1.5731,0.55492,0.55329,0.56623,0.00074274,0.058085,1.0744,0.00082478,0.0006607
1.5739,0.55492,0.55329,0.56622,0.00074347,0.059356,1.0731,0.00082335,0.0006636
1.5747,0.55492,0.55328,0.56622,0.0007442,0.06064,1.0718,0.00082191,0.0006665
1.5755,0.55493,0.55328,0.56622,0.00074493,0.061938,1.0705,0.00082045,0.00066941
1.5763,0.55493,0.55328,0.56622,0.00074566,0.063248,1.0692,0.00081899,0.00067233
1.5771,0.55493,0.55327,0.56621,0.00074638,0.06457,1.0679,0.00081751,0.00067525
1.5779,0.55494,0.55327,0.56621,0.0007471,0.065906,1.0665,0.00081602,0.00067818
1.5787,0.55494,0.55327,0.56621,0.00074782,0.067255,1.0652,0.00081452,0.00068112
1.5795,0.55495,0.55326,0.5662,0.00074853,0.068616,1.0638,0.000813,0.00068406
1.5804,0.55495,0.55326,0.5662,0.00074924,0.06999,1.0624,0.00081148,0.00068701
1.5812,0.55495,0.55326,0.5662,0.00074995,0.071377,1.061,0.00080994,0.00068997
1.582,0.55496,0.55325,0.56619,0.00075066,0.072777,1.0596,0.00080839,0.00069293
1.5828,0.55496,0.55325,0.56619,0.00075137,0.074189,1.0582,0.00080684,0.0006959
1.5836,0.55496,0.55324,0.56619,0.00075207,0.075614,1.0568,0.00080526,0.00069887
1.5844,0.55497,0.55324,0.56618,0.00075277,0.077051,1.0553,0.00080368,0.00070185
1.5852,0.55497,0.55324,0.56618,0.00075346,0.078501,1.0539,0.00080209,0.00070484
1.586,0.55497,0.55323,0.56618,0.00075416,0.079964,1.0524,0.00080048,0.00070783
1.5868,0.55498,0.55323,0.56617,0.00075485,0.081438,1.0509,0.00079887,0.00071083
1.5876,0.55498,0.55322,0.56617,0.00075554,0.082926,1.0494,0.00079724,0.00071384
1.5884,0.55498,0.55322,0.56617,0.00075623,0.084425,1.0479,0.0007956,0.00071685
1.5892,0.55499,0.55322,0.56616,0.00075691,0.085938,1.0464,0.00079395,0.00071987
1.59,0.55499,0.55321,0.56616,0.00075759,0.087462,1.0449,0.00079229,0.00072289
1.5908,0.555,0.55321,0.56616,0.00075827,0.088999,1.0433,0.00079061,0.00072592
1.5916,0.555,0.5532,0.56616,0.00075894,0.090547,1.0418,0.00078893,0.00072896
1.5924,0.555,0.5532,0.56615,0.00075962,0.092108,1.0402,0.00078723,0.000732
1.5932,0.55501,0.55319,0.56615,0.00076029,0.093682,1.0386,0.00078553,0.00073504
1.594,0.55501,0.55319,0.56615,0.00076095,0.095267,1.037,0.00078381,0.0007381
1.5949,0.55502,0.55319,0.56614,0.00076162,0.096864,1.0354,0.00078208,0.00074115
1.5957,0.55502,0.55318,0.56614,0.00076228,0.098474,1.0338,0.00078035,0.00074422
1.5965,0.55502,0.55318,0.56614,0.00076294,0.1001,1.0322,0.0007786,0.00074728
1.5973,0.55503,0.55317,0.56613,0.0007636,0.10173,1.0305,0.00077684,0.00075036
1.5981,0.55503,0.55317,0.56613,0.00076425,0.10337,1.0289,0.00077506,0.00075344
1.5989,0.55503,0.55316,0.56613,0.0007649,0.10503,1.0272,0.00077328,0.00075652
1.5997,0.55504,0.55316,0.56613,0.00076555,0.1067,1.0256,0.00077149,0.00075961
1.6005,0.55504,0.55315,0.56612,0.0007662,0.10838,1.0239,0.00076969,0.0007627
1.6013,0.55505,0.55315,0.56612,0.00076684,0.11007,1.0222,0.00076787,0.0007658
1.6021,0.55505,0.55314,0.56612,0.00076748,0.11178,1.0205,0.00076605,0.00076891
1.6029,0.55505,0.55314,0.56611,0.00076812,0.11349,1.0187,0.00076422,0.00077202
1.6037,0.55506,0.55313,0.56611,0.00076875,0.11522,1.017,0.00076237,0.00077513
1.6045,0.55506,0.55313,0.56611,0.00076938,0.11696,1.0153,0.00076052,0.00077825
1.6053,0.55507,0.55312,0.56611,0.00077001,0.11871,1.0135,0.00075865,0.00078138
1.6061,0.55507,0.55312,0.5661,0.00077064,0.12047,1.0117,0.00075678,0.0007845
1.6069,0.55507,0.55311,0.5661,0.00077126,0.12225,1.01,0.00075489,0.00078764
1.6077,0.55508,0.55311,0.5661,0.00077188,0.12403,1.0082,0.00075299,0.00079077
1.6085,0.55508,0.5531,0.56609,0.0007725,0.12583,1.0064,0.00075109,0.00079392
1.6093,0.55509,0.5531,0.56609,0.00077312,0.12763,1.0045,0.00074917,0.00079706
1.6102,0.55509,0.55309,0.56609,0.00077373,0.12945,1.0027,0.00074725,0.00080022
1.611,0.5551,0.55308,0.56609,0.00077434,0.13128,1.0009,0.00074531,0.00080337
1.6118,0.5551,0.55308,0.56608,0.00077495,0.13312,0.99904,0.00074336,0.00080653
1.6126,0.5551,0.55307,0.56608,0.00077555,0.13497,0.99719,0.00074141,0.00080969
1.6134,0.55511,0.55307,0.56608,0.00077615,0.13684,0.99532,0.00073944,0.00081286
1.6142,0.55511,0.55306,0.56607,0.00077675,0.13871,0.99344,0.00073747,0.00081604
1.615,0.55512,0.55306,0.56607,0.00077735,0.1406,0.99155,0.00073548,0.00081921
1.6158,0.55512,0.55305,0.56607,0.00077794,0.14249,0.98964,0.00073349,0.00082239
1.6166,0.55512,0.55305,0.56607,0.00077853,0.1444,0.98773,0.00073148,0.00082558
1.6174,0.55513,0.55304,0.56606,0.00077912,0.14632,0.98581,0.00072947,0.00082876
1.6182,0.55513,0.55303,0.56606,0.0007797,0.14825,0.98388,0.00072745,0.00083196
1.619,0.55514,0.55303,0.56606,0.00078028,0.15019,0.98193,0.00072542,0.00083515
1.6198,0.55514,0.55302,0.56606,0.00078086,0.15213,0.97998,0.00072338,0.00083835
1.6206,0.55515,0.55302,0.56605,0.00078144,0.1541,0.97801,0.00072132,0.00084155
1.6214,0.55515,0.55301,0.56605,0.00078201,0.15607,0.97603,0.00071927,0.00084476
1.6222,0.55515,0.553,0.56605,0.00078258,0.15805,0.97405,0.0007172,0.00084797
1.623,0.55516,0.553,0.56605,0.00078315,0.16004,0.97205,0.00071512,0.00085118
1.6238,0.55516,0.55299,0.56604,0.00078372,0.16204,0.97004,0.00071303,0.0008544
1.6247,0.55517,0.55298,0.56604,0.00078428,0.16405,0.96802,0.00071094,0.00085762
1.6255,0.55517,0.55298,0.56604,0.00078484,0.16608,0.966,0.00070883,0.00086084
1.6263,0.55518,0.55297,0.56603,0.00078539,0.16811,0.96396,0.00070672,0.00086407
1.6271,0.55518,0.55297,0.56603,0.00078595,0.17015,0.96191,0.00070459,0.0008673
1.6279,0.55518,0.55296,0.56603,0.0007865,0.17221,0.95985,0.00070246,0.00087053
1.6287,0.55519,0.55295,0.56603,0.00078704,0.17427,0.95778,0.00070032,0.00087377
1.6295,0.55519,0.55295,0.56602,0.00078759,0.17635,0.9557,0.00069818,0.000877
1.6303,0.5552,0.55294,0.56602,0.00078813,0.17843,0.95361,0.00069602,0.00088024
1.6311,0.5552,0.55293,0.56602,0.00078867,0.18052,0.95152,0.00069385,0.00088349
1.6319,0.55521,0.55293,0.56602,0.00078921,0.18263,0.94941,0.00069168,0.00088673
1.6327,0.55521,0.55292,0.56601,0.00078974,0.18474,0.94729,0.0006895,0.00088998
1.6335,0.55521,0.55291,0.56601,0.00079027,0.18686,0.94516,0.00068731,0.00089323
1.6343,0.55522,0.55291,0.56601,0.0007908,0.189,0.94302,0.00068511,0.00089649
1.6351,0.55522,0.5529,0.56601,0.00079132,0.19114,0.94088,0.0006829,0.00089974
1.6359,0.55523,0.55289,0.56601,0.00079185,0.19329,0.93872,0.00068069,0.000903
1.6367,0.55523,0.55288,0.566,0.00079236,0.19545,0.93655,0.00067847,0.00090626
1.6375,0.55523,0.55288,0.566,0.00079288,0.19762,0.93438,0.00067624,0.00090952
1.6383,0.55524,0.55287,0.566,0.00079339,0.19981,0.93219,0.000674,0.00091279
1.6392,0.55524,0.55286,0.566,0.00079391,0.202,0.93,0.00067175,0.00091606
1.64,0.55525,0.55286,0.56599,0.00079441,0.2042,0.92779,0.0006695,0.00091933
1.6408,0.55525,0.55285,0.56599,0.00079492,0.2064,0.92558,0.00066724,0.0009226
1.6416,0.55526,0.55284,0.56599,0.00079542,0.20862,0.92336,0.00066497,0.00092587
1.6424,0.55526,0.55283,0.56599,0.00079592,0.21085,0.92112,0.00066269,0.00092914
1.6432,0.55526,0.55283,0.56598,0.00079641,0.21309,0.91888,0.00066041,0.00093242
1.644,0.55527,0.55282,0.56598,0.00079691,0.21533,0.91663,0.00065812,0.0009357
1.6448,0.55527,0.55281,0.56598,0.0007974,0.21759,0.91437,0.00065582,0.00093898
1.6456,0.55528,0.5528,0.56598,0.00079789,0.21985,0.91211,0.00065352,0.00094226
1.6464,0.55528,0.5528,0.56598,0.00079837,0.22212,0.90983,0.0006512,0.00094554
1.6472,0.55529,0.55279,0.56597,0.00079885,0.2244,0.90754,0.00064888,0.00094882
1.648,0.55529,0.55278,0.56597,0.00079933,0.22669,0.90525,0.00064656,0.00095211
1.6488,0.55529,0.55277,0.56597,0.00079981,0.22899,0.90295,0.00064422,0.00095539
1.6496,0.5553,0.55277,0.56597,0.00080028,0.2313,0.90064,0.00064188,0.00095868
1.6504,0.5553,0.55276,0.56596,0.00080075,0.23361,0.89832,0.00063954,0.00096197
1.6512,0.55531,0.55275,0.56596,0.00080122,0.23594,0.89599,0.00063718,0.00096526
1.652,0.55531,0.55274,0.56596,0.00080168,0.23827,0.89365,0.00063482,0.00096855
1.6528,0.55532,0.55273,0.56596,0.00080214,0.24061,0.89131,0.00063245,0.00097184
1.6537,0.55532,0.55273,0.56596,0.0008026,0.24296,0.88895,0.00063008,0.00097513
1.6545,0.55532,0.55272,0.56595,0.00080306,0.24532,0.88659,0.0006277,0.00097842
1.6553,0.55533,0.55271,0.56595,0.00080351,0.24768,0.88422,0.00062531,0.00098171
1.6561,0.55533,0.5527,0.56595,0.00080396,0.25006,0.88184,0.00062292,0.000985
1.6569,0.55534,0.55269,0.56595,0.00080441,0.25244,0.87946,0.00062052,0.0009883
1.6577,0.55534,0.55269,0.56595,0.00080485,0.25483,0.87706,0.00061812,0.00099159
1.6585,0.55535,0.55268,0.56594,0.0008053,0.25723,0.87466,0.00061571,0.00099489
1.6593,0.55535,0.55267,0.56594,0.00080573,0.25963,0.87225,0.00061329,0.00099818
1.6601,0.55535,0.55266,0.56594,0.00080617,0.26205,0.86983,0.00061087,0.0010015
1.6609,0.55536,0.55265,0.56594,0.0008066,0.26447,0.86741,0.00060844,0.0010048
1.6617,0.55536,0.55264,0.56594,0.00080703,0.2669,0.86497,0.000606,0.0010081
1.6625,0.55537,0.55264,0.56593,0.00080746,0.26934,0.86253,0.00060356,0.0010114
1.6633,0.55537,0.55263,0.56593,0.00080789,0.27178,0.86008,0.00060112,0.0010147
1.6641,0.55537,0.55262,0.56593,0.00080831,0.27423,0.85763,0.00059867,0.0010179
1.6649,0.55538,0.55261,0.56593,0.00080873,0.27669,0.85516,0.00059621,0.0010212
1.6657,0.55538,0.5526,0.56593,0.00080914,0.27916,0.85269,0.00059375,0.0010245
1.6665,0.55539,0.55259,0.56592,0.00080955,0.28164,0.85021,0.00059128,0.0010278
1.6673,0.55539,0.55258,0.56592,0.00080996,0.28412,0.84773,0.00058881,0.0010311
1.6681,0.55539,0.55257,0.56592,0.00081037,0.28661,0.84524,0.00058633,0.0010344
1.669,0.5554,0.55257,0.56592,0.00081078,0.2891,0.84274,0.00058385,0.0010377
1.6698,0.5554,0.55256,0.56592,0.00081118,0.29161,0.84023,0.00058136,0.001041
1.6706,0.55541,0.55255,0.56592,0.00081158,0.29412,0.83771,0.00057887,0.0010443
1.6714,0.55541,0.55254,0.56591,0.00081197,0.29664,0.83519,0.00057637,0.0010476
1.6722,0.55541,0.55253,0.56591,0.00081236,0.29916,0.83267,0.00057387,0.0010509
1.673,0.55542,0.55252,0.56591,0.00081276,0.30169,0.83013,0.00057136,0.0010541
1.6738,0.55542,0.55251,0.56591,0.00081314,0.30423,0.82759,0.00056885,0.0010574
1.6746,0.55543,0.5525,0.56591,0.00081353,0.30677,0.82504,0.00056634,0.0010607
1.6754,0.55543,0.55249,0.56591,0.00081391,0.30933,0.82249,0.00056382,0.001064
1.6762,0.55543,0.55248,0.5659,0.00081429,0.31188,0.81993,0.0005613,0.0010673
1.677,0.55544,0.55247,0.5659,0.00081466,0.31445,0.81736,0.00055877,0.0010706
1.6778,0.55544,0.55246,0.5659,0.00081504,0.31702,0.81478,0.00055624,0.0010738
1.6786,0.55545,0.55245,0.5659,0.00081541,0.3196,0.8122,0.0005537,0.0010771
1.6794,0.55545,0.55244,0.5659,0.00081577,0.32218,0.80962,0.00055116,0.0010804
1.6802,0.55545,0.55243,0.5659,0.00081614,0.32477,0.80702,0.00054862,0.0010837
1.681,0.55546,0.55243,0.56589,0.0008165,0.32737,0.80442,0.00054607,0.0010869
1.6818,0.55546,0.55242,0.56589,0.00081686,0.32997,0.80182,0.00054352,0.0010902
1.6826,0.55546,0.55241,0.56589,0.00081722,0.33258,0.79921,0.00054096,0.0010935
1.6835,0.55547,0.5524,0.56589,0.00081757,0.33519,0.79659,0.0005384,0.0010967
1.6843,0.55547,0.55239,0.56589,0.00081792,0.33781,0.79397,0.00053584,0.0011
1.6851,0.55548,0.55238,0.56589,0.00081827,0.34044,0.79134,0.00053328,0.0011033
1.6859,0.55548,0.55237,0.56589,0.00081861,0.34307,0.7887,0.00053071,0.0011065
1.6867,0.55548,0.55236,0.56588,0.00081896,0.34571,0.78606,0.00052814,0.0011098
1.6875,0.55549,0.55235,0.56588,0.00081929,0.34835,0.78342,0.00052556,0.001113
1.6883,0.55549,0.55234,0.56588,0.00081963,0.351,0.78076,0.00052298,0.0011163
1.6891,0.55549,0.55233,0.56588,0.00081997,0.35365,0.77811,0.0005204,0.0011195
1.6899,0.5555,0.55232,0.56588,0.0008203,0.35631,0.77544,0.00051782,0.0011228
1.6907,0.5555,0.55231,0.56588,0.00082063,0.35898,0.77278,0.00051523,0.001126
1.6915,0.5555,0.5523,0.56588,0.00082095,0.36165,0.7701,0.00051265,0.0011293
1.6923,0.55551,0.55228,0.56588,0.00082127,0.36432,0.76743,0.00051006,0.0011325
1.6931,0.55551,0.55227,0.56587,0.00082159,0.36701,0.76474,0.00050746,0.0011357
1.6939,0.55551,0.55226,0.56587,0.00082191,0.36969,0.76205,0.00050487,0.001139
1.6947,0.55552,0.55225,0.56587,0.00082223,0.37238,0.75936,0.00050227,0.0011422
1.6955,0.55552,0.55224,0.56587,0.00082254,0.37508,0.75666,0.00049967,0.0011454
1.6963,0.55553,0.55223,0.56587,0.00082285,0.37778,0.75396,0.00049706,0.0011486
1.6971,0.55553,0.55222,0.56587,0.00082315,0.38049,0.75125,0.00049446,0.0011518
1.698,0.55553,0.55221,0.56587,0.00082346,0.3832,0.74854,0.00049185,0.0011551
1.6988,0.55554,0.5522,0.56587,0.00082376,0.38591,0.74582,0.00048924,0.0011583
1.6996,0.55554,0.55219,0.56586,0.00082406,0.38863,0.7431,0.00048663,0.0011615
1.7004,0.55554,0.55218,0.56586,0.00082435,0.39136,0.74037,0.00048402,0.0011647
1.7012,0.55555,0.55217,0.56586,0.00082464,0.39409,0.73764,0.00048141,0.0011679
1.702,0.55555,0.55216,0.56586,0.00082493,0.39682,0.7349,0.0004788,0.0011711
1.7028,0.55555,0.55215,0.56586,0.00082522,0.39956,0.73216,0.00047618,0.0011743
1.7036,0.55555,0.55214,0.56586,0.00082551,0.4023,0.72942,0.00047356,0.0011775
1.7044,0.55556,0.55212,0.56586,0.00082579,0.40504,0.72667,0.00047094,0.0011806
1.7052,0.55556,0.55211,0.56586,0.00082607,0.4078,0.72392,0.00046832,0.0011838
1.706,0.55556,0.5521,0.56586,0.00082634,0.41055,0.72116,0.0004657,0.001187
1.7068,0.55557,0.55209,0.56585,0.00082662,0.41331,0.7184,0.00046308,0.0011902
1.7076,0.55557,0.55208,0.56585,0.00082689,0.41607,0.71564,0.00046046,0.0011933
1.7084,0.55557,0.55207,0.56585,0.00082716,0.41884,0.71287,0.00045784,0.0011965
1.7092,0.55558,0.55206,0.56585,0.00082742,0.42161,0.7101,0.00045521,0.0011996
1.71,0.55558,0.55205,0.56585,0.00082769,0.42438,0.70732,0.00045259,0.0012028
1.7108,0.55558,0.55203,0.56585,0.00082795,0.42716,0.70454,0.00044996,0.0012059
1.7116,0.55559,0.55202,0.56585,0.00082821,0.42994,0.70176,0.00044734,0.0012091
1.7125,0.55559,0.55201,0.56585,0.00082846,0.43272,0.69897,0.00044471,0.0012122
1.7133,0.55559,0.552,0.56585,0.00082871,0.43551,0.69618,0.00044209,0.0012153
1.7141,0.55559,0.55199,0.56585,0.00082896,0.4383,0.69339,0.00043946,0.0012185
1.7149,0.5556,0.55198,0.56585,0.00082921,0.4411,0.6906,0.00043684,0.0012216
1.7157,0.5556,0.55196,0.56585,0.00082946,0.44389,0.6878,0.00043421,0.0012247
1.7165,0.5556,0.55195,0.56584,0.0008297,0.44669,0.68499,0.00043159,0.0012278
1.7173,0.5556,0.55194,0.56584,0.00082994,0.4495,0.68219,0.00042896,0.0012309
1.7181,0.55561,0.55193,0.56584,0.00083018,0.45231,0.67938,0.00042634,0.001234
1.7189,0.55561,0.55192,0.56584,0.00083041,0.45512,0.67657,0.00042371,0.0012371
1.7197,0.55561,0.55191,0.56584,0.00083064,0.45793,0.67375,0.00042109,0.0012402
1.7205,0.55561,0.55189,0.56584,0.00083087,0.46074,0.67094,0.00041847,0.0012433
1.7213,0.55562,0.55188,0.56584,0.0008311,0.46356,0.66812,0.00041585,0.0012464
1.7221,0.55562,0.55187,0.56584,0.00083132,0.46638,0.6653,0.00041323,0.0012494
1.7229,0.55562,0.55186,0.56584,0.00083155,0.46921,0.66247,0.00041061,0.0012525
1.7237,0.55562,0.55185,0.56584,0.00083177,0.47203,0.65964,0.00040799,0.0012555
1.7245,0.55563,0.55183,0.56584,0.00083198,0.47486,0.65681,0.00040537,0.0012586
1.7253,0.55563,0.55182,0.56584,0.0008322,0.47769,0.65398,0.00040275,0.0012616
1.7261,0.55563,0.55181,0.56584,0.00083241,0.48052,0.65115,0.00040014,0.0012647
1.7269,0.55563,0.5518,0.56584,0.00083262,0.48336,0.64831,0.00039753,0.0012677
1.7278,0.55564,0.55178,0.56584,0.00083282,0.4862,0.64547,0.00039491,0.0012707
1.7286,0.55564,0.55177,0.56583,0.00083303,0.48904,0.64263,0.0003923,0.0012738
1.7294,0.55564,0.55176,0.56583,0.00083323,0.49188,0.63979,0.0003897,0.0012768
1.7302,0.55564,0.55175,0.56583,0.00083343,0.49472,0.63695,0.00038709,0.0012798
1.731,0.55565,0.55173,0.56583,0.00083363,0.49756,0.6341,0.00038449,0.0012828
1.7318,0.55565,0.55172,0.56583,0.00083382,0.50041,0.63125,0.00038188,0.0012858
1.7326,0.55565,0.55171,0.56583,0.00083401,0.50326,0.6284,0.00037928,0.0012887
1.7334,0.55565,0.5517,0.56583,0.0008342,0.50611,0.62555,0.00037669,0.0012917
1.7342,0.55565,0.55168,0.56583,0.00083439,0.50896,0.6227,0.00037409,0.0012947
1.735,0.55566,0.55167,0.56583,0.00083457,0.51182,0.61985,0.0003715,0.0012977
1.7358,0.55566,0.55166,0.56583,0.00083476,0.51467,0.61699,0.00036891,0.0013006
1.7366,0.55566,0.55164,0.56583,0.00083494,0.51753,0.61414,0.00036632,0.0013036
1.7374,0.55566,0.55163,0.56583,0.00083511,0.52038,0.61128,0.00036373,0.0013065
1.7382,0.55566,0.55162,0.56583,0.00083529,0.52324,0.60842,0.00036115,0.0013094
1.739,0.55566,0.55161,0.56583,0.00083546,0.5261,0.60556,0.00035857,0.0013124
1.7398,0.55567,0.55159,0.56583,0.00083563,0.52896,0.6027,0.000356,0.0013153
1.7406,0.55567,0.55158,0.56583,0.0008358,0.53182,0.59984,0.00035342,0.0013182
1.7414,0.55567,0.55157,0.56583,0.00083596,0.53468,0.59697,0.00035085,0.0013211
1.7423,0.55567,0.55155,0.56583,0.00083613,0.53755,0.59411,0.00034829,0.001324
1.7431,0.55567,0.55154,0.56583,0.00083629,0.54041,0.59125,0.00034572,0.0013269
1.7439,0.55567,0.55153,0.56583,0.00083645,0.54328,0.58838,0.00034316,0.0013297
1.7447,0.55568,0.55151,0.56583,0.0008366,0.54614,0.58552,0.00034061,0.0013326
1.7455,0.55568,0.5515,0.56583,0.00083676,0.54901,0.58265,0.00033806,0.0013355
1.7463,0.55568,0.55149,0.56583,0.00083691,0.55187,0.57978,0.00033551,0.0013383
1.7471,0.55568,0.55147,0.56583,0.00083706,0.55474,0.57692,0.00033296,0.0013412
1.7479,0.55568,0.55146,0.56583,0.00083721,0.55761,0.57405,0.00033042,0.001344
1.7487,0.55568,0.55145,0.56583,0.00083735,0.56047,0.57118,0.00032789,0.0013468
1.7495,0.55568,0.55143,0.56583,0.00083749,0.56334,0.56832,0.00032535,0.0013496
1.7503,0.55568,0.55142,0.56583,0.00083763,0.56621,0.56545,0.00032283,0.0013524
1.7511,0.55569,0.55141,0.56583,0.00083777,0.56908,0.56258,0.0003203,0.0013552
1.7519,0.55569,0.55139,0.56583,0.00083791,0.57194,0.55971,0.00031779,0.001358
1.7527,0.55569,0.55138,0.56583,0.00083804,0.57481,0.55685,0.00031527,0.0013608
1.7535,0.55569,0.55137,0.56583,0.00083817,0.57768,0.55398,0.00031276,0.0013636
1.7543,0.55569,0.55135,0.56583,0.0008383,0.58054,0.55111,0.00031026,0.0013663
1.7551,0.55569,0.55134,0.56583,0.00083843,0.58341,0.54825,0.00030776,0.0013691
1.7559,0.55569,0.55132,0.56583,0.00083855,0.58627,0.54538,0.00030526,0.0013718
1.7568,0.55569,0.55131,0.56583,0.00083868,0.58914,0.54252,0.00030278,0.0013746
1.7576,0.55569,0.5513,0.56583,0.0008388,0.592,0.53965,0.00030029,0.0013773
1.7584,0.55569,0.55128,0.56583,0.00083891,0.59487,0.53679,0.00029781,0.00138
1.7592,0.55569,0.55127,0.56583,0.00083903,0.59773,0.53393,0.00029534,0.0013827
1.76,0.5557,0.55125,0.56583,0.00083914,0.60059,0.53106,0.00029287,0.0013854
1.7608,0.5557,0.55124,0.56583,0.00083926,0.60346,0.5282,0.00029041,0.0013881
1.7616,0.5557,0.55123,0.56583,0.00083937,0.60632,0.52534,0.00028795,0.0013908
1.7624,0.5557,0.55121,0.56583,0.00083947,0.60918,0.52248,0.0002855,0.0013934
1.7632,0.5557,0.5512,0.56583,0.00083958,0.61204,0.51963,0.00028306,0.0013961
1.764,0.5557,0.55118,0.56583,0.00083968,0.61489,0.51677,0.00028062,0.0013987
1.7648,0.5557,0.55117,0.56583,0.00083978,0.61775,0.51391,0.00027819,0.0014014
1.7656,0.5557,0.55115,0.56583,0.00083988,0.6206,0.51106,0.00027576,0.001404
1.7664,0.5557,0.55114,0.56583,0.00083998,0.62346,0.50821,0.00027334,0.0014066
1.7672,0.5557,0.55113,0.56583,0.00084008,0.62631,0.50536,0.00027093,0.0014092
1.768,0.5557,0.55111,0.56583,0.00084017,0.62916,0.50251,0.00026853,0.0014118
1.7688,0.5557,0.5511,0.56583,0.00084026,0.63201,0.49966,0.00026613,0.0014144
1.7696,0.5557,0.55108,0.56583,0.00084035,0.63486,0.49681,0.00026373,0.001417
1.7704,0.5557,0.55107,0.56583,0.00084044,0.6377,0.49397,0.00026135,0.0014195
1.7713,0.5557,0.55105,0.56583,0.00084052,0.64054,0.49112,0.00025897,0.0014221
1.7721,0.5557,0.55104,0.56583,0.00084061,0.64339,0.48828,0.00025659,0.0014246
1.7729,0.5557,0.55102,0.56584,0.00084069,0.64623,0.48544,0.00025423,0.0014271
1.7737,0.5557,0.55101,0.56584,0.00084077,0.64906,0.48261,0.00025187,0.0014297
1.7745,0.5557,0.55099,0.56584,0.00084085,0.6519,0.47977,0.00024952,0.0014322
1.7753,0.5557,0.55098,0.56584,0.00084092,0.65473,0.47694,0.00024718,0.0014347
1.7761,0.5557,0.55097,0.56584,0.000841,0.65756,0.47411,0.00024484,0.0014371
1.7769,0.5557,0.55095,0.56584,0.00084107,0.66039,0.47128,0.00024252,0.0014396
1.7777,0.5557,0.55094,0.56584,0.00084114,0.66322,0.46846,0.0002402,0.0014421
1.7785,0.5557,0.55092,0.56584,0.00084121,0.66604,0.46564,0.00023788,0.0014445
1.7793,0.5557,0.55091,0.56584,0.00084127,0.66887,0.46282,0.00023558,0.001447
1.7801,0.5557,0.55089,0.56584,0.00084134,0.67168,0.46,0.00023328,0.0014494
1.7809,0.5557,0.55088,0.56584,0.0008414,0.6745,0.45718,0.000231,0.0014518
1.7817,0.5557,0.55086,0.56584,0.00084146,0.67731,0.45437,0.00022872,0.0014542
1.7825,0.55569,0.55085,0.56584,0.00084152,0.68012,0.45156,0.00022645,0.0014566
1.7833,0.55569,0.55083,0.56584,0.00084158,0.68293,0.44876,0.00022418,0.001459
1.7841,0.55569,0.55082,0.56584,0.00084163,0.68574,0.44595,0.00022193,0.0014613
1.7849,0.55569,0.5508,0.56585,0.00084168,0.68854,0.44315,0.00021968,0.0014637
1.7857,0.55569,0.55078,0.56585,0.00084174,0.69134,0.44036,0.00021745,0.001466
1.7866,0.55569,0.55077,0.56585,0.00084179,0.69413,0.43756,0.00021522,0.0014684
1.7874,0.55569,0.55075,0.56585,0.00084184,0.69692,0.43477,0.000213,0.0014707
1.7882,0.55569,0.55074,0.56585,0.00084188,0.69971,0.43198,0.00021079,0.001473
1.789,0.55569,0.55072,0.56585,0.00084193,0.7025,0.4292,0.00020859,0.0014753
1.7898,0.55569,0.55071,0.56585,0.00084197,0.70528,0.42642,0.0002064,0.0014775
1.7906,0.55568,0.55069,0.56585,0.00084201,0.70806,0.42365,0.00020422,0.0014798
1.7914,0.55568,0.55068,0.56585,0.00084205,0.71083,0.42087,0.00020204,0.0014821
1.7922,0.55568,0.55066,0.56585,0.00084209,0.7136,0.4181,0.00019988,0.0014843
1.793,0.55568,0.55065,0.56585,0.00084213,0.71637,0.41534,0.00019773,0.0014865
1.7938,0.55568,0.55063,0.56585,0.00084216,0.71913,0.41258,0.00019558,0.0014887
1.7946,0.55568,0.55062,0.56586,0.0008422,0.72189,0.40982,0.00019345,0.0014909
1.7954,0.55568,0.5506,0.56586,0.00084223,0.72465,0.40707,0.00019133,0.0014931
1.7962,0.55567,0.55058,0.56586,0.00084226,0.7274,0.40432,0.00018921,0.0014953
1.797,0.55567,0.55057,0.56586,0.00084229,0.73015,0.40157,0.00018711,0.0014975
1.7978,0.55567,0.55055,0.56586,0.00084231,0.73289,0.39883,0.00018501,0.0014996
1.7986,0.55567,0.55054,0.56586,0.00084234,0.73563,0.39609,0.00018293,0.0015017
1.7994,0.55567,0.55052,0.56586,0.00084236,0.73836,0.39336,0.00018086,0.0015039
1.8002,0.55567,0.55051,0.56586,0.00084239,0.74109,0.39063,0.0001788,0.001506
1.8011,0.55566,0.55049,0.56586,0.00084241,0.74382,0.38791,0.00017674,0.0015081
1.8019,0.55566,0.55047,0.56587,0.00084243,0.74654,0.38519,0.0001747,0.0015101
1.8027,0.55566,0.55046,0.56587,0.00084244,0.74926,0.38248,0.00017267,0.0015122
1.8035,0.55566,0.55044,0.56587,0.00084246,0.75197,0.37977,0.00017066,0.0015143
1.8043,0.55566,0.55043,0.56587,0.00084248,0.75467,0.37706,0.00016865,0.0015163
1.8051,0.55565,0.55041,0.56587,0.00084249,0.75738,0.37436,0.00016665,0.0015183
1.8059,0.55565,0.55039,0.56587,0.0008425,0.76007,0.37167,0.00016466,0.0015203
1.8067,0.55565,0.55038,0.56587,0.00084251,0.76277,0.36898,0.00016269,0.0015223
1.8075,0.55565,0.55036,0.56587,0.00084252,0.76545,0.3663,0.00016073,0.0015243
1.8083,0.55564,0.55035,0.56588,0.00084253,0.76814,0.36362,0.00015878,0.0015263
1.8091,0.55564,0.55033,0.56588,0.00084254,0.77081,0.36094,0.00015684,0.0015282
1.8099,0.55564,0.55031,0.56588,0.00084254,0.77348,0.35827,0.00015491,0.0015302
1.8107,0.55564,0.5503,0.56588,0.00084255,0.77615,0.35561,0.00015299,0.0015321
1.8115,0.55563,0.55028,0.56588,0.00084255,0.77881,0.35295,0.00015109,0.001534
1.8123,0.55563,0.55026,0.56588,0.00084255,0.78147,0.3503,0.00014919,0.0015359
1.8131,0.55563,0.55025,0.56588,0.00084255,0.78412,0.34765,0.00014731,0.0015378
1.8139,0.55563,0.55023,0.56588,0.00084255,0.78676,0.34501,0.00014545,0.0015397
1.8147,0.55562,0.55022,0.56589,0.00084255,0.7894,0.34237,0.00014359,0.0015415
1.8156,0.55562,0.5502,0.56589,0.00084255,0.79203,0.33974,0.00014175,0.0015433
1.8164,0.55562,0.55018,0.56589,0.00084254,0.79466,0.33712,0.00013991,0.0015452
1.8172,0.55561,0.55017,0.56589,0.00084253,0.79728,0.3345,0.0001381,0.001547
1.818,0.55561,0.55015,0.56589,0.00084253,0.7999,0.33189,0.00013629,0.0015488
1.8188,0.55561,0.55013,0.56589,0.00084252,0.80251,0.32928,0.0001345,0.0015505
1.8196,0.5556,0.55012,0.5659,0.00084251,0.80511,0.32668,0.00013272,0.0015523
1.8204,0.5556,0.5501,0.5659,0.0008425,0.80771,0.32408,0.00013095,0.001554
1.8212,0.5556,0.55008,0.5659,0.00084249,0.8103,0.32149,0.00012919,0.0015558
1.822,0.55559,0.55007,0.5659,0.00084247,0.81289,0.31891,0.00012745,0.0015575
1.8228,0.55559,0.55005,0.5659,0.00084246,0.81547,0.31634,0.00012572,0.0015592
1.8236,0.55559,0.55003,0.5659,0.00084244,0.81804,0.31377,0.00012401,0.0015609
1.8244,0.55558,0.55002,0.5659,0.00084243,0.8206,0.31121,0.00012231,0.0015625
1.8252,0.55558,0.55,0.56591,0.00084241,0.82316,0.30865,0.00012062,0.0015642
1.826,0.55558,0.54998,0.56591,0.00084239,0.82572,0.3061,0.00011894,0.0015658
1.8268,0.55557,0.54997,0.56591,0.00084237,0.82826,0.30356,0.00011728,0.0015675
1.8276,0.55557,0.54995,0.56591,0.00084235,0.8308,0.30102,0.00011564,0.0015691
1.8284,0.55556,0.54993,0.56591,0.00084233,0.83334,0.29849,0.000114,0.0015707
1.8292,0.55556,0.54992,0.56591,0.00084231,0.83586,0.29597,0.00011238,0.0015722
1.8301,0.55556,0.5499,0.56592,0.00084228,0.83838,0.29345,0.00011078,0.0015738
1.8309,0.55555,0.54988,0.56592,0.00084226,0.84089,0.29094,0.00010919,0.0015753
1.8317,0.55555,0.54987,0.56592,0.00084223,0.8434,0.28844,0.00010761,0.0015769
1.8325,0.55554,0.54985,0.56592,0.00084221,0.8459,0.28595,0.00010605,0.0015784
1.8333,0.55554,0.54983,0.56592,0.00084218,0.84839,0.28346,0.0001045,0.0015799
1.8341,0.55554,0.54982,0.56593,0.00084215,0.85087,0.28098,0.00010296,0.0015813
1.8349,0.55553,0.5498,0.56593,0.00084212,0.85335,0.27851,0.00010144,0.0015828
1.8357,0.55553,0.54978,0.56593,0.00084209,0.85582,0.27604,9.994e-05,0.0015842
1.8365,0.55552,0.54976,0.56593,0.00084206,0.85828,0.27358,9.845e-05,0.0015857
1.8373,0.55552,0.54975,0.56593,0.00084203,0.86073,0.27113,9.6974e-05,0.0015871
1.8381,0.55551,0.54973,0.56593,0.000842,0.86318,0.26869,9.5514e-05,0.0015885
1.8389,0.55551,0.54971,0.56594,0.00084197,0.86562,0.26626,9.4068e-05,0.0015899
1.8397,0.5555,0.5497,0.56594,0.00084193,0.86805,0.26383,9.2638e-05,0.0015912
1.8405,0.5555,0.54968,0.56594,0.0008419,0.87047,0.26141,9.1223e-05,0.0015926
1.8413,0.55549,0.54966,0.56594,0.00084186,0.87289,0.259,8.9823e-05,0.0015939
1.8421,0.55549,0.54965,0.56594,0.00084183,0.8753,0.25659,8.8438e-05,0.0015952
1.8429,0.55548,0.54963,0.56595,0.00084179,0.8777,0.2542,8.7069e-05,0.0015965
1.8437,0.55548,0.54961,0.56595,0.00084175,0.88009,0.25181,8.5715e-05,0.0015978
1.8445,0.55547,0.54959,0.56595,0.00084171,0.88247,0.24943,8.4377e-05,0.0015991
1.8454,0.55547,0.54958,0.56595,0.00084167,0.88485,0.24706,8.3054e-05,0.0016003
1.8462,0.55546,0.54956,0.56595,0.00084163,0.88722,0.24469,8.1747e-05,0.0016015
1.847,0.55546,0.54954,0.56596,0.00084159,0.88958,0.24234,8.0456e-05,0.0016027
1.8478,0.55545,0.54952,0.56596,0.00084155,0.89193,0.23999,7.9181e-05,0.0016039
1.8486,0.55545,0.54951,0.56596,0.00084151,0.89427,0.23765,7.7922e-05,0.0016051
1.8494,0.55544,0.54949,0.56596,0.00084147,0.89661,0.23532,7.6679e-05,0.0016063
1.8502,0.55544,0.54947,0.56597,0.00084143,0.89893,0.233,7.5453e-05,0.0016074
1.851,0.55543,0.54946,0.56597,0.00084138,0.90125,0.23068,7.4242e-05,0.0016085
1.8518,0.55543,0.54944,0.56597,0.00084134,0.90356,0.22838,7.3048e-05,0.0016096
1.8526,0.55542,0.54942,0.56597,0.0008413,0.90586,0.22608,7.187e-05,0.0016107
1.8534,0.55541,0.5494,0.56597,0.00084125,0.90815,0.2238,7.0709e-05,0.0016118
1.8542,0.55541,0.54939,0.56598,0.00084121,0.91043,0.22152,6.9564e-05,0.0016128
1.855,0.5554,0.54937,0.56598,0.00084116,0.91271,0.21925,6.8436e-05,0.0016139
1.8558,0.5554,0.54935,0.56598,0.00084111,0.91497,0.21699,6.7325e-05,0.0016149
1.8566,0.55539,0.54933,0.56598,0.00084107,0.91723,0.21474,6.623e-05,0.0016159
1.8574,0.55538,0.54932,0.56598,0.00084102,0.91948,0.21249,6.5152e-05,0.0016169
1.8582,0.55538,0.5493,0.56599,0.00084097,0.92172,0.21026,6.4092e-05,0.0016179
1.859,0.55537,0.54928,0.56599,0.00084093,0.92395,0.20803,6.3048e-05,0.0016188
1.8599,0.55536,0.54926,0.56599,0.00084088,0.92617,0.20582,6.2022e-05,0.0016197
1.8607,0.55536,0.54925,0.56599,0.00084083,0.92838,0.20361,6.1012e-05,0.0016206
1.8615,0.55535,0.54923,0.566,0.00084078,0.93058,0.20141,6.002e-05,0.0016215
1.8623,0.55535,0.54921,0.566,0.00084073,0.93277,0.19923,5.9046e-05,0.0016224
1.8631,0.55534,0.54919,0.566,0.00084068,0.93495,0.19705,5.8089e-05,0.0016233
1.8639,0.55533,0.54918,0.566,0.00084063,0.93713,0.19488,5.7149e-05,0.0016241
1.8647,0.55533,0.54916,0.56601,0.00084058,0.93929,0.19272,5.6227e-05,0.0016249
1.8655,0.55532,0.54914,0.56601,0.00084053,0.94145,0.19057,5.5322e-05,0.0016257
1.8663,0.55531,0.54912,0.56601,0.00084048,0.94359,0.18843,5.4436e-05,0.0016265
1.8671,0.55531,0.54911,0.56601,0.00084043,0.94573,0.1863,5.3567e-05,0.0016273
1.8679,0.5553,0.54909,0.56602,0.00084038,0.94785,0.18418,5.2716e-05,0.001628
1.8687,0.55529,0.54907,0.56602,0.00084033,0.94997,0.18207,5.1883e-05,0.0016288
1.8695,0.55528,0.54905,0.56602,0.00084028,0.95207,0.17997,5.1068e-05,0.0016295
1.8703,0.55528,0.54903,0.56602,0.00084022,0.95417,0.17788,5.0271e-05,0.0016302
1.8711,0.55527,0.54902,0.56603,0.00084017,0.95625,0.1758,4.9492e-05,0.0016309
1.8719,0.55526,0.549,0.56603,0.00084012,0.95833,0.17372,4.8732e-05,0.0016315
1.8727,0.55526,0.54898,0.56603,0.00084007,0.9604,0.17166,4.7989e-05,0.0016321
1.8735,0.55525,0.54896,0.56603,0.00084002,0.96245,0.16961,4.7266e-05,0.0016328
1.8744,0.55524,0.54895,0.56604,0.00083996,0.9645,0.16757,4.656e-05,0.0016334
1.8752,0.55523,0.54893,0.56604,0.00083991,0.96653,0.16554,4.5874e-05,0.001634
1.876,0.55523,0.54891,0.56604,0.00083986,0.96856,0.16352,4.5206e-05,0.0016345
1.8768,0.55522,0.54889,0.56604,0.00083981,0.97058,0.16151,4.4556e-05,0.0016351
1.8776,0.55521,0.54888,0.56605,0.00083976,0.97258,0.15951,4.3925e-05,0.0016356
1.8784,0.5552,0.54886,0.56605,0.0008397,0.97457,0.15752,4.3314e-05,0.0016361
1.8792,0.55519,0.54884,0.56605,0.00083965,0.97656,0.15554,4.272e-05,0.0016366
1.88,0.55519,0.54882,0.56605,0.0008396,0.97853,0.15358,4.2146e-05,0.0016371
1.8808,0.55518,0.5488,0.56606,0.00083955,0.9805,0.15162,4.1591e-05,0.0016375
1.8816,0.55517,0.54879,0.56606,0.0008395,0.98245,0.14967,4.1055e-05,0.0016379
1.8824,0.55516,0.54877,0.56606,0.00083944,0.98439,0.14773,4.0539e-05,0.0016383
1.8832,0.55515,0.54875,0.56606,0.00083939,0.98632,0.14581,4.0041e-05,0.0016387
1.884,0.55515,0.54873,0.56607,0.00083934,0.98824,0.14389,3.9563e-05,0.0016391
1.8848,0.55514,0.54871,0.56607,0.00083929,0.99015,0.14199,3.9104e-05,0.0016395
1.8856,0.55513,0.5487,0.56607,0.00083924,0.99205,0.1401,3.8664e-05,0.0016398
1.8864,0.55512,0.54868,0.56608,0.00083919,0.99394,0.13821,3.8244e-05,0.0016401
1.8872,0.55511,0.54866,0.56608,0.00083914,0.99581,0.13634,3.7844e-05,0.0016404
1.888,0.5551,0.54864,0.56608,0.00083909,0.99768,0.13448,3.7463e-05,0.0016407
1.8889,0.5551,0.54863,0.56608,0.00083904,0.99953,0.13263,3.7101e-05,0.001641
1.8897,0.55509,0.54861,0.56609,0.00083899,1.0014,0.1308,3.676e-05,0.0016412
1.8905,0.55508,0.54859,0.56609,0.00083894,1.0032,0.12897,3.6438e-05,0.0016414
1.8913,0.55507,0.54857,0.56609,0.00083889,1.005,0.12715,3.6136e-05,0.0016416
1.8921,0.55506,0.54855,0.56609,0.00083884,1.0068,0.12535,3.5854e-05,0.0016418
1.8929,0.55505,0.54854,0.5661,0.00083879,1.0086,0.12356,3.5592e-05,0.001642
1.8937,0.55504,0.54852,0.5661,0.00083874,1.0104,0.12177,3.535e-05,0.0016421
1.8945,0.55503,0.5485,0.5661,0.00083869,1.0122,0.12,3.5128e-05,0.0016423
1.8953,0.55502,0.54848,0.56611,0.00083864,1.014,0.11824,3.4926e-05,0.0016424
1.8961,0.55502,0.54846,0.56611,0.0008386,1.0157,0.1165,3.4745e-05,0.0016425
1.8969,0.55501,0.54845,0.56611,0.00083855,1.0175,0.11476,3.4584e-05,0.0016425
1.8977,0.555,0.54843,0.56611,0.0008385,1.0192,0.11304,3.4443e-05,0.0016426
1.8985,0.55499,0.54841,0.56612,0.00083846,1.0209,0.11132,3.4322e-05,0.0016426
1.8993,0.55498,0.54839,0.56612,0.00083841,1.0226,0.10962,3.4222e-05,0.0016426
1.9001,0.55497,0.54837,0.56612,0.00083837,1.0243,0.10793,3.4142e-05,0.0016426
1.9009,0.55496,0.54836,0.56613,0.00083832,1.026,0.10626,3.4083e-05,0.0016426
1.9017,0.55495,0.54834,0.56613,0.00083828,1.0277,0.10459,3.4045e-05,0.0016425
1.9025,0.55494,0.54832,0.56613,0.00083824,1.0293,0.10294,3.4027e-05,0.0016424
1.9033,0.55493,0.5483,0.56614,0.00083819,1.031,0.10129,3.403e-05,0.0016424
1.9042,0.55492,0.54829,0.56614,0.00083815,1.0326,0.099665,3.4053e-05,0.0016422
1.905,0.55491,0.54827,0.56614,0.00083811,1.0342,0.098046,3.4098e-05,0.0016421
1.9058,0.5549,0.54825,0.56614,0.00083807,1.0358,0.09644,3.4163e-05,0.001642
1.9066,0.55489,0.54823,0.56615,0.00083803,1.0374,0.094846,3.4249e-05,0.0016418
1.9074,0.55488,0.54821,0.56615,0.00083799,1.039,0.093264,3.4356e-05,0.0016416
1.9082,0.55487,0.5482,0.56615,0.00083795,1.0406,0.091694,3.4484e-05,0.0016414
1.909,0.55486,0.54818,0.56616,0.00083791,1.0422,0.090136,3.4634e-05,0.0016412
1.9098,0.55485,0.54816,0.56616,0.00083787,1.0437,0.08859,3.4804e-05,0.0016409
1.9106,0.55484,0.54814,0.56616,0.00083784,1.0453,0.087057,3.4995e-05,0.0016407
1.9114,0.55483,0.54812,0.56617,0.0008378,1.0468,0.085536,3.5208e-05,0.0016404
1.9122,0.55482,0.54811,0.56617,0.00083777,1.0483,0.084027,3.5442e-05,0.0016401
1.913,0.55481,0.54809,0.56617,0.00083773,1.0498,0.082531,3.5698e-05,0.0016398
1.9138,0.5548,0.54807,0.56617,0.0008377,1.0513,0.081047,3.5974e-05,0.0016394
1.9146,0.55479,0.54805,0.56618,0.00083766,1.0528,0.079575,3.6272e-05,0.0016391
1.9154,0.55478,0.54803,0.56618,0.00083763,1.0542,0.078116,3.6592e-05,0.0016387
1.9162,0.55477,0.54802,0.56618,0.0008376,1.0557,0.076669,3.6933e-05,0.0016383
1.917,0.55475,0.548,0.56619,0.00083757,1.0571,0.075235,3.7295e-05,0.0016378
1.9178,0.55474,0.54798,0.56619,0.00083754,1.0586,0.073814,3.7679e-05,0.0016374
1.9187,0.55473,0.54796,0.56619,0.00083751,1.06,0.072405,3.8085e-05,0.0016369
1.9195,0.55472,0.54795,0.5662,0.00083748,1.0614,0.071009,3.8512e-05,0.0016365
1.9203,0.55471,0.54793,0.5662,0.00083746,1.0628,0.069625,3.8962e-05,0.001636
1.9211,0.5547,0.54791,0.5662,0.00083743,1.0642,0.068254,3.9432e-05,0.0016354
1.9219,0.55469,0.54789,0.56621,0.00083741,1.0655,0.066896,3.9925e-05,0.0016349
1.9227,0.55468,0.54787,0.56621,0.00083738,1.0669,0.065551,4.0439e-05,0.0016343
1.9235,0.55467,0.54786,0.56621,0.00083736,1.0682,0.064219,4.0976e-05,0.0016337
1.9243,0.55465,0.54784,0.56622,0.00083734,1.0695,0.062899,4.1534e-05,0.0016331
1.9251,0.55464,0.54782,0.56622,0.00083732,1.0708,0.061593,4.2114e-05,0.0016325
1.9259,0.55463,0.5478,0.56622,0.0008373,1.0721,0.060299,4.2716e-05,0.0016319
1.9267,0.55462,0.54778,0.56623,0.00083728,1.0734,0.059018,4.334e-05,0.0016312
1.9275,0.55461,0.54777,0.56623,0.00083726,1.0747,0.057751,4.3987e-05,0.0016305
1.9283,0.5546,0.54775,0.56623,0.00083724,1.076,0.056496,4.4655e-05,0.0016298
1.9291,0.55459,0.54773,0.56624,0.00083723,1.0772,0.055254,4.5345e-05,0.0016291
1.9299,0.55457,0.54771,0.56624,0.00083721,1.0785,0.054026,4.6058e-05,0.0016284
1.9307,0.55456,0.5477,0.56624,0.0008372,1.0797,0.05281,4.6793e-05,0.0016276
1.9315,0.55455,0.54768,0.56625,0.00083719,1.0809,0.051608,4.755e-05,0.0016268
1.9323,0.55454,0.54766,0.56625,0.00083718,1.0821,0.050419,4.8329e-05,0.001626
1.9332,0.55453,0.54764,0.56625,0.00083717,1.0833,0.049243,4.9131e-05,0.0016252
1.934,0.55451,0.54762,0.56626,0.00083716,1.0844,0.048081,4.9955e-05,0.0016244
1.9348,0.5545,0.54761,0.56626,0.00083715,1.0856,0.046931,5.0801e-05,0.0016235
1.9356,0.55449,0.54759,0.56626,0.00083715,1.0867,0.045795,5.1669e-05,0.0016226
1.9364,0.55448,0.54757,0.56627,0.00083714,1.0879,0.044673,5.256e-05,0.0016217
1.9372,0.55447,0.54755,0.56627,0.00083714,1.089,0.043563,5.3474e-05,0.0016208
1.938,0.55445,0.54754,0.56627,0.00083714,1.0901,0.042468,5.441e-05,0.0016199
1.9388,0.55444,0.54752,0.56628,0.00083714,1.0912,0.041385,5.5368e-05,0.0016189
1.9396,0.55443,0.5475,0.56628,0.00083714,1.0922,0.040316,5.6349e-05,0.0016179
1.9404,0.55442,0.54748,0.56628,0.00083714,1.0933,0.039261,5.7353e-05,0.0016169
1.9412,0.5544,0.54747,0.56629,0.00083715,1.0944,0.038219,5.8379e-05,0.0016159
1.942,0.55439,0.54745,0.56629,0.00083715,1.0954,0.03719,5.9428e-05,0.0016149
1.9428,0.55438,0.54743,0.56629,0.00083716,1.0964,0.036175,6.0499e-05,0.0016138
1.9436,0.55436,0.54741,0.5663,0.00083716,1.0974,0.035174,6.1593e-05,0.0016127
1.9444,0.55435,0.5474,0.5663,0.00083717,1.0984,0.034186,6.271e-05,0.0016116
1.9452,0.55434,0.54738,0.5663,0.00083719,1.0994,0.033212,6.3849e-05,0.0016105
1.946,0.55433,0.54736,0.56631,0.0008372,1.1004,0.032251,6.5011e-05,0.0016094
1.9468,0.55431,0.54734,0.56631,0.00083721,1.1013,0.031305,6.6196e-05,0.0016082
1.9477,0.5543,0.54733,0.56631,0.00083723,1.1023,0.030372,6.7404e-05,0.001607
1.9485,0.55429,0.54731,0.56632,0.00083724,1.1032,0.029452,6.8634e-05,0.0016059
1.9493,0.55427,0.54729,0.56632,0.00083726,1.1041,0.028547,6.9888e-05,0.0016046
1.9501,0.55426,0.54727,0.56632,0.00083728,1.105,0.027655,7.1164e-05,0.0016034
1.9509,0.55425,0.54726,0.56633,0.0008373,1.1059,0.026777,7.2463e-05,0.0016021
1.9517,0.55423,0.54724,0.56633,0.00083733,1.1067,0.025913,7.3784e-05,0.0016009
1.9525,0.55422,0.54722,0.56633,0.00083735,1.1076,0.025062,7.5129e-05,0.0015996
1.9533,0.55421,0.5472,0.56634,0.00083738,1.1084,0.024226,7.6497e-05,0.0015983
1.9541,0.55419,0.54719,0.56634,0.00083741,1.1093,0.023404,7.7887e-05,0.0015969
1.9549,0.55418,0.54717,0.56634,0.00083744,1.1101,0.022595,7.93e-05,0.0015956
1.9557,0.55417,0.54715,0.56635,0.00083747,1.1109,0.0218,8.0737e-05,0.0015942
1.9565,0.55415,0.54713,0.56635,0.0008375,1.1117,0.021019,8.2196e-05,0.0015928
1.9573,0.55414,0.54712,0.56635,0.00083754,1.1125,0.020253,8.3678e-05,0.0015914
1.9581,0.55413,0.5471,0.56636,0.00083757,1.1132,0.0195,8.5183e-05,0.00159
1.9589,0.55411,0.54708,0.56636,0.00083761,1.114,0.018761,8.6712e-05,0.0015885
1.9597,0.5541,0.54706,0.56636,0.00083765,1.1147,0.018036,8.8263e-05,0.001587
1.9605,0.55408,0.54705,0.56637,0.0008377,1.1154,0.017326,8.9837e-05,0.0015856
1.9613,0.55407,0.54703,0.56637,0.00083774,1.1161,0.016629,9.1434e-05,0.001584
1.9621,0.55406,0.54701,0.56638,0.00083779,1.1168,0.015946,9.3054e-05,0.0015825
1.963,0.55404,0.547,0.56638,0.00083783,1.1175,0.015278,9.4698e-05,0.001581
1.9638,0.55403,0.54698,0.56638,0.00083788,1.1181,0.014624,9.6364e-05,0.0015794
1.9646,0.55401,0.54696,0.56639,0.00083794,1.1188,0.013984,9.8053e-05,0.0015778
1.9654,0.554,0.54694,0.56639,0.00083799,1.1194,0.013357,9.9766e-05,0.0015762
1.9662,0.55398,0.54693,0.56639,0.00083804,1.12,0.012746,0.0001015,0.0015746
1.967,0.55397,0.54691,0.5664,0.0008381,1.1206,0.012148,0.00010326,0.0015729
1.9678,0.55396,0.54689,0.5664,0.00083816,1.1212,0.011564,0.00010504,0.0015713
1.9686,0.55394,0.54688,0.5664,0.00083822,1.1218,0.010995,0.00010685,0.0015696
1.9694,0.55393,0.54686,0.56641,0.00083828,1.1224,0.01044,0.00010867,0.0015679
1.9702,0.55391,0.54684,0.56641,0.00083835,1.1229,0.0098994,0.00011053,0.0015662
1.971,0.5539,0.54682,0.56641,0.00083842,1.1235,0.0093729,0.0001124,0.0015644
1.9718,0.55388,0.54681,0.56642,0.00083849,1.124,0.0088606,0.0001143,0.0015627
1.9726,0.55387,0.54679,0.56642,0.00083856,1.1245,0.0083626,0.00011622,0.0015609
1.9734,0.55385,0.54677,0.56642,0.00083863,1.125,0.007879,0.00011816,0.0015591
1.9742,0.55384,0.54676,0.56643,0.00083871,1.1254,0.0074096,0.00012013,0.0015573
1.975,0.55382,0.54674,0.56643,0.00083878,1.1259,0.0069545,0.00012211,0.0015555
1.9758,0.55381,0.54672,0.56644,0.00083886,1.1264,0.0065138,0.00012413,0.0015536
1.9766,0.55379,0.54671,0.56644,0.00083895,1.1268,0.0060875,0.00012616,0.0015517
1.9775,0.55378,0.54669,0.56644,0.00083903,1.1272,0.0056754,0.00012822,0.0015498
1.9783,0.55376,0.54667,0.56645,0.00083912,1.1276,0.0052778,0.0001303,0.0015479
1.9791,0.55375,0.54666,0.56645,0.0008392,1.128,0.0048945,0.00013241,0.001546
1.9799,0.55373,0.54664,0.56645,0.00083929,1.1284,0.0045256,0.00013454,0.0015441
1.9807,0.55372,0.54662,0.56646,0.00083939,1.1287,0.0041711,0.00013669,0.0015421
1.9815,0.5537,0.54661,0.56646,0.00083948,1.1291,0.0038311,0.00013886,0.0015401
1.9823,0.55369,0.54659,0.56646,0.00083958,1.1294,0.0035054,0.00014106,0.0015381
1.9831,0.55367,0.54657,0.56647,0.00083968,1.1297,0.0031941,0.00014328,0.0015361
1.9839,0.55366,0.54656,0.56647,0.00083978,1.13,0.0028973,0.00014552,0.001534
1.9847,0.55364,0.54654,0.56648,0.00083988,1.1303,0.0026149,0.00014779,0.001532
1.9855,0.55363,0.54652,0.56648,0.00083999,1.1306,0.002347,0.00015007,0.0015299
1.9863,0.55361,0.54651,0.56648,0.0008401,1.1309,0.0020935,0.00015239,0.0015278
1.9871,0.5536,0.54649,0.56649,0.00084021,1.1311,0.0018545,0.00015472,0.0015257
1.9879,0.55358,0.54647,0.56649,0.00084032,1.1313,0.0016299,0.00015708,0.0015236
1.9887,0.55356,0.54646,0.56649,0.00084044,1.1316,0.0014198,0.00015946,0.0015214
1.9895,0.55355,0.54644,0.5665,0.00084056,1.1318,0.0012242,0.00016186,0.0015192
1.9903,0.55353,0.54642,0.5665,0.00084068,1.132,0.001043,0.00016429,0.0015171
1.9911,0.55352,0.54641,0.5665,0.0008408,1.1321,0.00087635,0.00016674,0.0015149
1.992,0.5535,0.54639,0.56651,0.00084092,1.1323,0.00072417,0.00016921,0.0015126
1.9928,0.55348,0.54638,0.56651,0.00084105,1.1324,0.00058649,0.00017171,0.0015104
1.9936,0.55347,0.54636,0.56652,0.00084118,1.1326,0.00046331,0.00017422,0.0015081
1.9944,0.55345,0.54634,0.56652,0.00084132,1.1327,0.00035463,0.00017676,0.0015059
1.9952,0.55344,0.54633,0.56652,0.00084145,1.1328,0.00026044,0.00017933,0.0015036
1.996,0.55342,0.54631,0.56653,0.00084159,1.1329,0.00018076,0.00018191,0.0015013
1.9968,0.5534,0.54629,0.56653,0.00084173,1.1329,0.00011559,0.00018452,0.0014989
1.9976,0.55339,0.54628,0.56653,0.00084187,1.133,6.493e-05,0.00018716,0.0014966
1.9984,0.55337,0.54626,0.56654,0.00084202,1.133,2.8776e-05,0.00018981,0.0014942
1.9992,0.55336,0.54625,0.56654,0.00084216,1.1331,7.1329e-06,0.00019249,0.0014918
2,0.55334,0.54623,0.56654,0.00084231,1.1331,5.2321e-10,0.00019519,0.0014894


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertK_tp_jcp_p2r1_hrefN3_energy.csv <==
0.00080548,0.56654,0.5647,0.56655,1.7203e-08,1.1331,7.2556e-06,3.4096e-08,3.1012e-10
0.001611,0.56654,0.5647,0.56655,1.7668e-08,1.1331,2.9022e-05,3.4095e-08,1.2405e-09
0.0024164,0.56654,0.5647,0.56655,1.8443e-08,1.133,6.5299e-05,3.4095e-08,2.7911e-09
0.0032219,0.56654,0.5647,0.56656,1.9528e-08,1.133,0.00011609,3.4095e-08,4.9618e-09
0.0040274,0.56654,0.5647,0.56656,2.0923e-08,1.1329,0.00018138,3.4094e-08,7.7527e-09
0.0048329,0.56654,0.5647,0.56657,2.2628e-08,1.1329,0.00026118,3.4093e-08,1.1164e-08
0.0056384,0.56654,0.5647,0.56657,2.4643e-08,1.1328,0.00035549,3.4092e-08,1.5194e-08
0.0064438,0.56654,0.5647,0.56657,2.6968e-08,1.1327,0.0004643,3.4092e-08,1.9845e-08
0.0072493,0.56654,0.5647,0.56658,2.9603e-08,1.1326,0.0005876,3.4091e-08,2.5116e-08
0.0080548,0.56654,0.5647,0.56658,3.2548e-08,1.1324,0.00072541,3.409e-08,3.1006e-08
0.0088603,0.56654,0.5647,0.56658,3.5802e-08,1.1323,0.0008777,3.4089e-08,3.7515e-08
0.0096658,0.56654,0.5647,0.56659,3.9366e-08,1.1321,0.0010445,3.4088e-08,4.4644e-08
0.010471,0.56654,0.5647,0.56659,4.3239e-08,1.132,0.0012258,3.4087e-08,5.2392e-08
0.011277,0.56654,0.5647,0.56659,4.7422e-08,1.1318,0.0014215,3.4086e-08,6.0758e-08
0.012082,0.56654,0.5647,0.5666,5.1915e-08,1.1316,0.0016317,3.4086e-08,6.9744e-08
0.012888,0.56654,0.5647,0.5666,5.6716e-08,1.1313,0.0018564,3.4085e-08,7.9347e-08
0.013693,0.56654,0.5647,0.56661,6.1827e-08,1.1311,0.0020956,3.4085e-08,8.9569e-08
0.014499,0.56654,0.5647,0.56661,6.7247e-08,1.1309,0.0023492,3.4085e-08,1.0041e-07
0.015304,0.56654,0.5647,0.56661,7.2976e-08,1.1306,0.0026173,3.4086e-08,1.1187e-07
0.01611,0.56654,0.5647,0.56662,7.9014e-08,1.1303,0.0028998,3.4087e-08,1.2394e-07
0.016915,0.56654,0.5647,0.56662,8.5361e-08,1.13,0.0031967,3.4089e-08,1.3663e-07
0.017721,0.56654,0.5647,0.56662,9.2016e-08,1.1297,0.0035081,3.4091e-08,1.4994e-07
0.018526,0.56653,0.5647,0.56663,9.898e-08,1.1294,0.0038339,3.4094e-08,1.6387e-07
0.019332,0.56653,0.5647,0.56663,1.0625e-07,1.1291,0.0041741,3.4098e-08,1.7841e-07
0.020137,0.56653,0.5647,0.56663,1.1383e-07,1.1287,0.0045287,3.4102e-08,1.9356e-07
0.020942,0.56653,0.5647,0.56664,1.2172e-07,1.1284,0.0048977,3.4108e-08,2.0933e-07
0.021748,0.56653,0.5647,0.56664,1.2992e-07,1.128,0.0052811,3.4114e-08,2.2572e-07
0.022553,0.56653,0.5647,0.56665,1.3842e-07,1.1276,0.0056789,3.4122e-08,2.4272e-07
0.023359,0.56653,0.5647,0.56665,1.4723e-07,1.1272,0.006091,3.4131e-08,2.6033e-07
0.024164,0.56653,0.5647,0.56665,1.5635e-07,1.1268,0.0065175,3.4141e-08,2.7856e-07
0.02497,0.56653,0.5647,0.56666,1.6578e-07,1.1264,0.0069583,3.4153e-08,2.974e-07
0.025775,0.56653,0.5647,0.56666,1.7551e-07,1.1259,0.0074135,3.4166e-08,3.1685e-07
0.026581,0.56653,0.5647,0.56666,1.8555e-07,1.1254,0.007883,3.418e-08,3.3692e-07
0.027386,0.56653,0.5647,0.56667,1.959e-07,1.125,0.0083668,3.4197e-08,3.5759e-07
0.028192,0.56653,0.5647,0.56667,2.0655e-07,1.1245,0.0088649,3.4215e-08,3.7888e-07
0.028997,0.56653,0.5647,0.56667,2.1751e-07,1.124,0.0093773,3.4235e-08,4.0078e-07
0.029803,0.56653,0.5647,0.56668,2.2877e-07,1.1235,0.0099039,3.4257e-08,4.2328e-07
0.030608,0.56653,0.5647,0.56668,2.4034e-07,1.1229,0.010445,3.4282e-08,4.464e-07
0.031414,0.56652,0.5647,0.56668,2.5222e-07,1.1224,0.011,3.4309e-08,4.7012e-07
0.032219,0.56652,0.5647,0.56669,2.644e-07,1.1218,0.011569,3.4338e-08,4.9446e-07
0.033025,0.56652,0.5647,0.56669,2.7688e-07,1.1212,0.012153,3.437e-08,5.194e-07
0.03383,0.56652,0.5647,0.5667,2.8967e-07,1.1206,0.012751,3.4405e-08,5.4494e-07
0.034636,0.56652,0.5647,0.5667,3.0277e-07,1.12,0.013363,3.4443e-08,5.7109e-07
0.035441,0.56652,0.5647,0.5667,3.1617e-07,1.1194,0.013989,3.4484e-08,5.9785e-07
0.036247,0.56652,0.5647,0.56671,3.2987e-07,1.1188,0.014629,3.4528e-08,6.2521e-07
0.037052,0.56652,0.5647,0.56671,3.4388e-07,1.1181,0.015284,3.4575e-08,6.5318e-07
0.037858,0.56652,0.5647,0.56671,3.5819e-07,1.1175,0.015952,3.4626e-08,6.8175e-07
0.038663,0.56652,0.5647,0.56672,3.728e-07,1.1168,0.016635,3.4681e-08,7.1092e-07
0.039469,0.56652,0.5647,0.56672,3.8771e-07,1.1161,0.017332,3.4739e-08,7.4069e-07
0.040274,0.56651,0.5647,0.56672,4.0293e-07,1.1154,0.018042,3.4801e-08,7.7106e-07
0.041079,0.56651,0.5647,0.56673,4.1845e-07,1.1147,0.018767,3.4868e-08,8.0203e-07
0.041885,0.56651,0.5647,0.56673,4.3427e-07,1.114,0.019506,3.4939e-08,8.3361e-07
0.04269,0.56651,0.5647,0.56673,4.504e-07,1.1132,0.020259,3.5014e-08,8.6578e-07
0.043496,0.56651,0.5647,0.56674,4.6682e-07,1.1124,0.021026,3.5095e-08,8.9854e-07
0.044301,0.56651,0.5647,0.56674,4.8354e-07,1.1117,0.021807,3.518e-08,9.3191e-07
0.045107,0.56651,0.5647,0.56674,5.0057e-07,1.1109,0.022602,3.527e-08,9.6587e-07
0.045912,0.56651,0.5647,0.56675,5.1789e-07,1.1101,0.02341,3.5365e-08,1.0004e-06
0.046718,0.56651,0.5647,0.56675,5.3552e-07,1.1093,0.024233,3.5466e-08,1.0356e-06
0.047523,0.5665,0.5647,0.56676,5.5344e-07,1.1084,0.02507,3.5572e-08,1.0713e-06
0.048329,0.5665,0.5647,0.56676,5.7167e-07,1.1076,0.02592,3.5685e-08,1.1076e-06
0.049134,0.5665,0.5647,0.56676,5.9019e-07,1.1067,0.026784,3.5803e-08,1.1446e-06
0.04994,0.5665,0.5647,0.56677,6.0901e-07,1.1059,0.027662,3.5927e-08,1.1821e-06
0.050745,0.5665,0.5647,0.56677,6.2812e-07,1.105,0.028554,3.6058e-08,1.2202e-06
0.051551,0.5665,0.5647,0.56677,6.4754e-07,1.1041,0.02946,3.6196e-08,1.2589e-06
0.052356,0.5665,0.5647,0.56678,6.6725e-07,1.1032,0.030379,3.634e-08,1.2982e-06
0.053162,0.5665,0.5647,0.56678,6.8726e-07,1.1022,0.031313,3.6492e-08,1.338e-06
0.053967,0.56649,0.5647,0.56678,7.0757e-07,1.1013,0.03226,3.6651e-08,1.3785e-06
0.054773,0.56649,0.5647,0.56679,7.2817e-07,1.1004,0.03322,3.6817e-08,1.4195e-06
0.055578,0.56649,0.5647,0.56679,7.4906e-07,1.0994,0.034194,3.6991e-08,1.4611e-06
0.056384,0.56649,0.5647,0.56679,7.7025e-07,1.0984,0.035182,3.7173e-08,1.5033e-06
0.057189,0.56649,0.5647,0.5668,7.9174e-07,1.0974,0.036184,3.7363e-08,1.5461e-06
0.057995,0.56649,0.5647,0.5668,8.1352e-07,1.0964,0.037199,3.7562e-08,1.5895e-06
0.0588,0.56649,0.5647,0.5668,8.3559e-07,1.0954,0.038227,3.7769e-08,1.6334e-06
0.059606,0.56648,0.5647,0.56681,8.5796e-07,1.0943,0.039269,3.7985e-08,1.6779e-06
0.060411,0.56648,0.5647,0.56681,8.8061e-07,1.0933,0.040325,3.821e-08,1.723e-06
0.061216,0.56648,0.5647,0.56681,9.0356e-07,1.0922,0.041394,3.8444e-08,1.7687e-06
0.062022,0.56648,0.5647,0.56682,9.2681e-07,1.0912,0.042477,3.8688e-08,1.8149e-06
0.062827,0.56648,0.5647,0.56682,9.5034e-07,1.0901,0.043573,3.8942e-08,1.8617e-06
0.063633,0.56648,0.56469,0.56682,9.7417e-07,1.089,0.044682,3.9206e-08,1.9091e-06
0.064438,0.56648,0.56469,0.56683,9.9828e-07,1.0878,0.045805,3.948e-08,1.9571e-06
0.065244,0.56647,0.56469,0.56683,1.0227e-06,1.0867,0.046941,3.9765e-08,2.0056e-06
0.066049,0.56647,0.56469,0.56683,1.0474e-06,1.0856,0.048091,4.0061e-08,2.0547e-06
0.066855,0.56647,0.56469,0.56684,1.0724e-06,1.0844,0.049253,4.0368e-08,2.1044e-06
0.06766,0.56647,0.56469,0.56684,1.0976e-06,1.0833,0.050429,4.0686e-08,2.1546e-06
0.068466,0.56647,0.56469,0.56684,1.1232e-06,1.0821,0.051618,4.1015e-08,2.2054e-06
0.069271,0.56647,0.56469,0.56685,1.149e-06,1.0809,0.052821,4.1357e-08,2.2567e-06
0.070077,0.56646,0.56469,0.56685,1.1752e-06,1.0797,0.054036,4.1711e-08,2.3086e-06
0.070882,0.56646,0.56469,0.56685,1.2016e-06,1.0784,0.055265,4.2077e-08,2.3611e-06
0.071688,0.56646,0.56469,0.56686,1.2283e-06,1.0772,0.056507,4.2456e-08,2.4141e-06
0.072493,0.56646,0.56469,0.56686,1.2553e-06,1.076,0.057761,4.2847e-08,2.4677e-06
0.073299,0.56646,0.56469,0.56686,1.2825e-06,1.0747,0.059029,4.3252e-08,2.5218e-06
0.074104,0.56646,0.56469,0.56687,1.3101e-06,1.0734,0.06031,4.3671e-08,2.5765e-06
0.07491,0.56645,0.56469,0.56687,1.3379e-06,1.0721,0.061604,4.4103e-08,2.6318e-06
0.075715,0.56645,0.56469,0.56687,1.3661e-06,1.0708,0.06291,4.4549e-08,2.6876e-06
0.076521,0.56645,0.56469,0.56688,1.3945e-06,1.0695,0.06423,4.501e-08,2.7439e-06
0.077326,0.56645,0.56469,0.56688,1.4232e-06,1.0682,0.065563,4.5485e-08,2.8008e-06
0.078132,0.56645,0.56469,0.56688,1.4521e-06,1.0669,0.066908,4.5975e-08,2.8583e-06
0.078937,0.56644,0.56469,0.56689,1.4814e-06,1.0655,0.068266,4.648e-08,2.9163e-06
0.079743,0.56644,0.56469,0.56689,1.5109e-06,1.0641,0.069637,4.7001e-08,2.9748e-06
0.080548,0.56644,0.56469,0.56689,1.5407e-06,1.0628,0.071021,4.7538e-08,3.0339e-06
0.081353,0.56644,0.56469,0.56689,1.5708e-06,1.0614,0.072417,4.809e-08,3.0935e-06
0.082159,0.56644,0.56469,0.5669,1.6012e-06,1.06,0.073826,4.866e-08,3.1537e-06
0.082964,0.56643,0.56469,0.5669,1.6318e-06,1.0586,0.075247,4.9245e-08,3.2143e-06
0.08377,0.56643,0.56469,0.5669,1.6627e-06,1.0571,0.076682,4.9848e-08,3.2756e-06
0.084575,0.56643,0.56469,0.56691,1.6939e-06,1.0557,0.078128,5.0468e-08,3.3373e-06
0.085381,0.56643,0.56469,0.56691,1.7254e-06,1.0542,0.079587,5.1106e-08,3.3996e-06
0.086186,0.56643,0.56469,0.56691,1.7571e-06,1.0528,0.081059,5.1761e-08,3.4625e-06
0.086992,0.56642,0.56469,0.56692,1.7891e-06,1.0513,0.082543,5.2435e-08,3.5258e-06
0.087797,0.56642,0.56469,0.56692,1.8214e-06,1.0498,0.08404,5.3127e-08,3.5897e-06
0.088603,0.56642,0.56469,0.56692,1.854e-06,1.0483,0.085549,5.3838e-08,3.6541e-06
0.089408,0.56642,0.56469,0.56693,1.8868e-06,1.0468,0.08707,5.4568e-08,3.7191e-06
0.090214,0.56642,0.56469,0.56693,1.9199e-06,1.0453,0.088603,5.5318e-08,3.7845e-06
0.091019,0.56641,0.56469,0.56693,1.9533e-06,1.0437,0.090149,5.6087e-08,3.8505e-06
0.091825,0.56641,0.56469,0.56694,1.9869e-06,1.0422,0.091707,5.6877e-08,3.917e-06
0.09263,0.56641,0.56469,0.56694,2.0209e-06,1.0406,0.093277,5.7687e-08,3.984e-06
0.093436,0.56641,0.56469,0.56694,2.055e-06,1.039,0.094859,5.8518e-08,4.0516e-06
0.094241,0.56641,0.56469,0.56694,2.0895e-06,1.0374,0.096454,5.9369e-08,4.1196e-06
0.095047,0.5664,0.56469,0.56695,2.1242e-06,1.0358,0.09806,6.0242e-08,4.1882e-06
0.095852,0.5664,0.56469,0.56695,2.1592e-06,1.0342,0.099678,6.1137e-08,4.2573e-06
0.096658,0.5664,0.56469,0.56695,2.1945e-06,1.0326,0.10131,6.2054e-08,4.3269e-06
0.097463,0.5664,0.56469,0.56696,2.23e-06,1.031,0.10295,6.2993e-08,4.3969e-06
0.098269,0.56639,0.56469,0.56696,2.2657e-06,1.0293,0.1046,6.3955e-08,4.4675e-06
0.099074,0.56639,0.56469,0.56696,2.3018e-06,1.0277,0.10627,6.494e-08,4.5386e-06
0.09988,0.56639,0.56469,0.56697,2.3381e-06,1.026,0.10795,6.5948e-08,4.6102e-06
0.10069,0.56639,0.56469,0.56697,2.3747e-06,1.0243,0.10964,6.698e-08,4.6824e-06
0.10149,0.56639,0.56469,0.56697,2.4115e-06,1.0226,0.11134,6.8036e-08,4.755e-06
0.1023,0.56638,0.56469,0.56697,2.4486e-06,1.0209,0.11305,6.9117e-08,4.8281e-06
0.1031,0.56638,0.56469,0.56698,2.4859e-06,1.0192,0.11478,7.0222e-08,4.9016e-06
0.10391,0.56638,0.56469,0.56698,2.5235e-06,1.0174,0.11651,7.1352e-08,4.9757e-06
0.10471,0.56638,0.56469,0.56698,2.5614e-06,1.0157,0.11826,7.2508e-08,5.0503e-06
0.10552,0.56637,0.56469,0.56699,2.5995e-06,1.014,0.12002,7.3689e-08,5.1254e-06
0.10632,0.56637,0.56469,0.56699,2.6379e-06,1.0122,0.12179,7.4897e-08,5.2009e-06
0.10713,0.56637,0.56469,0.56699,2.6765e-06,1.0104,0.12357,7.613e-08,5.277e-06
0.10793,0.56637,0.56469,0.56699,2.7154e-06,1.0086,0.12536,7.7391e-08,5.3535e-06
0.10874,0.56636,0.56469,0.567,2.7546e-06,1.0068,0.12717,7.8679e-08,5.4305e-06
0.10955,0.56636,0.56469,0.567,2.794e-06,1.005,0.12898,7.9994e-08,5.508e-06
0.11035,0.56636,0.56469,0.567,2.8336e-06,1.0032,0.13081,8.1337e-08,5.5859e-06
0.11116,0.56636,0.56468,0.56701,2.8735e-06,1.0014,0.13265,8.2708e-08,5.6643e-06
0.11196,0.56635,0.56468,0.56701,2.9137e-06,0.99952,0.1345,8.4108e-08,5.7432e-06
0.11277,0.56635,0.56468,0.56701,2.9541e-06,0.99766,0.13636,8.5537e-08,5.8226e-06
0.11357,0.56635,0.56468,0.56701,2.9947e-06,0.9958,0.13823,8.6994e-08,5.9025e-06
0.11438,0.56635,0.56468,0.56702,3.0356e-06,0.99392,0.14011,8.8482e-08,5.9828e-06
0.11518,0.56634,0.56468,0.56702,3.0768e-06,0.99203,0.14201,8.9999e-08,6.0636e-06
0.11599,0.56634,0.56468,0.56702,3.1182e-06,0.99013,0.14391,9.1547e-08,6.1448e-06
0.11679,0.56634,0.56468,0.56702,3.1598e-06,0.98822,0.14582,9.3125e-08,6.2265e-06
0.1176,0.56634,0.56468,0.56703,3.2017e-06,0.9863,0.14775,9.4734e-08,6.3086e-06
0.11841,0.56633,0.56468,0.56703,3.2438e-06,0.98437,0.14969,9.6375e-08,6.3913e-06
0.11921,0.56633,0.56468,0.56703,3.2862e-06,0.98243,0.15163,9.8047e-08,6.4743e-06
0.12002,0.56633,0.56468,0.56704,3.3288e-06,0.98048,0.15359,9.9752e-08,6.5578e-06
0.12082,0.56632,0.56468,0.56704,3.3717e-06,0.97852,0.15556,1.0149e-07,6.6418e-06
0.12163,0.56632,0.56468,0.56704,3.4147e-06,0.97654,0.15754,1.0326e-07,6.7262e-06
0.12243,0.56632,0.56468,0.56704,3.4581e-06,0.97456,0.15953,1.0506e-07,6.8111e-06
0.12324,0.56632,0.56468,0.56705,3.5017e-06,0.97256,0.16153,1.069e-07,6.8964e-06
0.12404,0.56631,0.56468,0.56705,3.5455e-06,0.97056,0.16354,1.0877e-07,6.9822e-06
0.12485,0.56631,0.56468,0.56705,3.5895e-06,0.96854,0.16556,1.1067e-07,7.0683e-06
0.12565,0.56631,0.56468,0.56705,3.6338e-06,0.96652,0.16759,1.1261e-07,7.155e-06
0.12646,0.56631,0.56468,0.56706,3.6783e-06,0.96448,0.16963,1.1459e-07,7.242e-06
0.12727,0.5663,0.56468,0.56706,3.7231e-06,0.96244,0.17168,1.166e-07,7.3295e-06
0.12807,0.5663,0.56468,0.56706,3.768e-06,0.96038,0.17374,1.1864e-07,7.4174e-06
0.12888,0.5663,0.56468,0.56706,3.8133e-06,0.95831,0.17581,1.2072e-07,7.5058e-06
0.12968,0.56629,0.56468,0.56707,3.8587e-06,0.95624,0.17789,1.2284e-07,7.5946e-06
0.13049,0.56629,0.56468,0.56707,3.9044e-06,0.95415,0.17999,1.2499e-07,7.6838e-06
0.13129,0.56629,0.56468,0.56707,3.9503e-06,0.95205,0.18209,1.2719e-07,7.7734e-06
0.1321,0.56629,0.56468,0.56707,3.9964e-06,0.94995,0.1842,1.2942e-07,7.8634e-06
0.1329,0.56628,0.56468,0.56708,4.0428e-06,0.94783,0.18632,1.3168e-07,7.9539e-06
0.13371,0.56628,0.56468,0.56708,4.0894e-06,0.94571,0.18845,1.3399e-07,8.0448e-06
0.13452,0.56628,0.56468,0.56708,4.1362e-06,0.94357,0.19059,1.3633e-07,8.136e-06
0.13532,0.56627,0.56468,0.56708,4.1832e-06,0.94143,0.19274,1.3872e-07,8.2277e-06
0.13613,0.56627,0.56468,0.56709,4.2305e-06,0.93927,0.1949,1.4114e-07,8.3198e-06
0.13693,0.56627,0.56468,0.56709,4.278e-06,0.93711,0.19707,1.436e-07,8.4123e-06
0.13774,0.56627,0.56468,0.56709,4.3257e-06,0.93493,0.19925,1.461e-07,8.5052e-06
0.13854,0.56626,0.56468,0.56709,4.3736e-06,0.93275,0.20143,1.4864e-07,8.5986e-06
0.13935,0.56626,0.56468,0.56709,4.4217e-06,0.93056,0.20363,1.5123e-07,8.6923e-06
0.14015,0.56626,0.56468,0.5671,4.4701e-06,0.92836,0.20584,1.5385e-07,8.7864e-06
0.14096,0.56625,0.56468,0.5671,4.5187e-06,0.92615,0.20805,1.5652e-07,8.8809e-06
0.14176,0.56625,0.56468,0.5671,4.5675e-06,0.92393,0.21028,1.5923e-07,8.9757e-06
0.14257,0.56625,0.56468,0.5671,4.6165e-06,0.9217,0.21251,1.6198e-07,9.071e-06
0.14338,0.56625,0.56468,0.56711,4.6657e-06,0.91946,0.21475,1.6477e-07,9.1667e-06
0.14418,0.56624,0.56468,0.56711,4.7152e-06,0.91721,0.21701,1.6761e-07,9.2627e-06
0.14499,0.56624,0.56468,0.56711,4.7648e-06,0.91495,0.21927,1.7049e-07,9.3592e-06
0.14579,0.56624,0.56468,0.56711,4.8147e-06,0.91269,0.22154,1.7341e-07,9.456e-06
0.1466,0.56623,0.56468,0.56712,4.8648e-06,0.91041,0.22382,1.7638e-07,9.5531e-06
0.1474,0.56623,0.56468,0.56712,4.915e-06,0.90813,0.2261,1.7939e-07,9.6507e-06
0.14821,0.56623,0.56468,0.56712,4.9655e-06,0.90584,0.2284,1.8245e-07,9.7486e-06
0.14901,0.56622,0.56468,0.56712,5.0162e-06,0.90354,0.2307,1.8555e-07,9.8469e-06
0.14982,0.56622,0.56468,0.56712,5.0671e-06,0.90123,0.23302,1.887e-07,9.9456e-06
0.15062,0.56622,0.56468,0.56713,5.1182e-06,0.89891,0.23534,1.9189e-07,1.0045e-05
0.15143,0.56621,0.56468,0.56713,5.1696e-06,0.89659,0.23767,1.9514e-07,1.0144e-05
0.15224,0.56621,0.56468,0.56713,5.2211e-06,0.89425,0.24001,1.9842e-07,1.0244e-05
0.15304,0.56621,0.56468,0.56713,5.2728e-06,0.89191,0.24236,2.0176e-07,1.0344e-05
0.15385,0.56621,0.56468,0.56713,5.3247e-06,0.88956,0.24471,2.0514e-07,1.0444e-05
0.15465,0.5662,0.56468,0.56714,5.3768e-06,0.8872,0.24708,2.0857e-07,1.0545e-05
0.15546,0.5662,0.56468,0.56714,5.4291e-06,0.88483,0.24945,2.1204e-07,1.0646e-05
0.15626,0.5662,0.56468,0.56714,5.4817e-06,0.88245,0.25183,2.1557e-07,1.0748e-05
0.15707,0.56619,0.56468,0.56714,5.5344e-06,0.88007,0.25422,2.1915e-07,1.085e-05
0.15787,0.56619,0.56468,0.56714,5.5873e-06,0.87768,0.25661,2.2277e-07,1.0952e-05
0.15868,0.56619,0.56468,0.56715,5.6404e-06,0.87528,0.25902,2.2644e-07,1.1054e-05
0.15949,0.56618,0.56468,0.56715,5.6937e-06,0.87287,0.26143,2.3017e-07,1.1157e-05
0.16029,0.56618,0.56468,0.56715,5.7471e-06,0.87045,0.26385,2.3394e-07,1.126e-05
0.1611,0.56618,0.56468,0.56715,5.8008e-06,0.86803,0.26628,2.3777e-07,1.1364e-05
0.1619,0.56617,0.56468,0.56715,5.8547e-06,0.8656,0.26871,2.4164e-07,1.1468e-05
0.16271,0.56617,0.56468,0.56716,5.9087e-06,0.86316,0.27115,2.4557e-07,1.1572e-05
0.16351,0.56617,0.56468,0.56716,5.963e-06,0.86071,0.2736,2.4955e-07,1.1676e-05
0.16432,0.56616,0.56468,0.56716,6.0174e-06,0.85826,0.27606,2.5358e-07,1.1781e-05
0.16512,0.56616,0.56468,0.56716,6.072e-06,0.8558,0.27853,2.5766e-07,1.1886e-05
0.16593,0.56616,0.56468,0.56716,6.1268e-06,0.85333,0.281,2.618e-07,1.1992e-05
0.16673,0.56615,0.56467,0.56717,6.1818e-06,0.85085,0.28348,2.6599e-07,1.2098e-05
0.16754,0.56615,0.56467,0.56717,6.2369e-06,0.84837,0.28597,2.7023e-07,1.2204e-05
0.16835,0.56615,0.56467,0.56717,6.2923e-06,0.84588,0.28846,2.7452e-07,1.231e-05
0.16915,0.56614,0.56467,0.56717,6.3478e-06,0.84338,0.29096,2.7887e-07,1.2417e-05
0.16996,0.56614,0.56467,0.56717,6.4035e-06,0.84087,0.29347,2.8328e-07,1.2524e-05
0.17076,0.56614,0.56467,0.56717,6.4594e-06,0.83836,0.29599,2.8774e-07,1.2631e-05
0.17157,0.56613,0.56467,0.56718,6.5154e-06,0.83584,0.29851,2.9225e-07,1.2739e-05
0.17237,0.56613,0.56467,0.56718,6.5716e-06,0.83331,0.30104,2.9682e-07,1.2846e-05
0.17318,0.56613,0.56467,0.56718,6.628e-06,0.83078,0.30358,3.0145e-07,1.2955e-05
0.17398,0.56612,0.56467,0.56718,6.6846e-06,0.82824,0.30612,3.0613e-07,1.3063e-05
0.17479,0.56612,0.56467,0.56718,6.7413e-06,0.8257,0.30867,3.1087e-07,1.3172e-05
0.17559,0.56612,0.56467,0.56718,6.7983e-06,0.82314,0.31123,3.1567e-07,1.3281e-05
0.1764,0.56611,0.56467,0.56719,6.8553e-06,0.82058,0.31379,3.2052e-07,1.339e-05
0.17721,0.56611,0.56467,0.56719,6.9126e-06,0.81802,0.31636,3.2543e-07,1.35e-05
0.17801,0.56611,0.56467,0.56719,6.97e-06,0.81544,0.31893,3.304e-07,1.361e-05
0.17882,0.5661,0.56467,0.56719,7.0276e-06,0.81287,0.32152,3.3543e-07,1.372e-05
0.17962,0.5661,0.56467,0.56719,7.0853e-06,0.81028,0.32411,3.4051e-07,1.383e-05
0.18043,0.5661,0.56467,0.56719,7.1432e-06,0.80769,0.3267,3.4565e-07,1.3941e-05
0.18123,0.56609,0.56467,0.5672,7.2013e-06,0.80509,0.3293,3.5086e-07,1.4052e-05
0.18204,0.56609,0.56467,0.5672,7.2595e-06,0.80249,0.33191,3.5612e-07,1.4163e-05
0.18284,0.56609,0.56467,0.5672,7.3179e-06,0.79988,0.33452,3.6144e-07,1.4274e-05
0.18365,0.56608,0.56467,0.5672,7.3764e-06,0.79726,0.33714,3.6682e-07,1.4386e-05
0.18445,0.56608,0.56467,0.5672,7.4351e-06,0.79464,0.33976,3.7227e-07,1.4498e-05
0.18526,0.56608,0.56467,0.5672,7.494e-06,0.79201,0.34239,3.7777e-07,1.461e-05
0.18607,0.56607,0.56467,0.5672,7.553e-06,0.78938,0.34503,3.8334e-07,1.4723e-05
0.18687,0.56607,0.56467,0.56721,7.6122e-06,0.78674,0.34767,3.8896e-07,1.4835e-05
0.18768,0.56607,0.56467,0.56721,7.6715e-06,0.7841,0.35032,3.9465e-07,1.4948e-05
0.18848,0.56606,0.56467,0.56721,7.7309e-06,0.78144,0.35297,4.004e-07,1.5061e-05
0.18929,0.56606,0.56467,0.56721,7.7906e-06,0.77879,0.35563,4.0621e-07,1.5175e-05
0.19009,0.56606,0.56467,0.56721,7.8503e-06,0.77613,0.35829,4.1209e-07,1.5289e-05
0.1909,0.56605,0.56467,0.56721,7.9102e-06,0.77346,0.36096,4.1802e-07,1.5402e-05
0.1917,0.56605,0.56467,0.56721,7.9703e-06,0.77079,0.36364,4.2402e-07,1.5517e-05
0.19251,0.56605,0.56467,0.56722,8.0305e-06,0.76811,0.36632,4.3009e-07,1.5631e-05
0.19332,0.56604,0.56467,0.56722,8.0908e-06,0.76543,0.369,4.3622e-07,1.5745e-05
0.19412,0.56604,0.56467,0.56722,8.1513e-06,0.76274,0.37169,4.4241e-07,1.586e-05
0.19493,0.56604,0.56467,0.56722,8.2119e-06,0.76005,0.37439,4.4866e-07,1.5975e-05
0.19573,0.56603,0.56467,0.56722,8.2727e-06,0.75735,0.37709,4.5498e-07,1.609e-05
0.19654,0.56603,0.56467,0.56722,8.3336e-06,0.75465,0.37979,4.6137e-07,1.6206e-05
0.19734,0.56603,0.56467,0.56722,8.3946e-06,0.75194,0.3825,4.6782e-07,1.6321e-05
0.19815,0.56602,0.56467,0.56722,8.4558e-06,0.74923,0.38522,4.7434e-07,1.6437e-05
0.19895,0.56602,0.56467,0.56722,8.5171e-06,0.74652,0.38793,4.8092e-07,1.6553e-05
0.19976,0.56602,0.56467,0.56723,8.5785e-06,0.74379,0.39066,4.8757e-07,1.6669e-05
0.20056,0.56601,0.56467,0.56723,8.6401e-06,0.74107,0.39339,4.9428e-07,1.6786e-05
0.20137,0.56601,0.56467,0.56723,8.7018e-06,0.73834,0.39612,5.0107e-07,1.6903e-05
0.20218,0.56601,0.56467,0.56723,8.7636e-06,0.7356,0.39885,5.0791e-07,1.7019e-05
0.20298,0.566,0.56467,0.56723,8.8256e-06,0.73287,0.4016,5.1483e-07,1.7136e-05
0.20379,0.566,0.56467,0.56723,8.8877e-06,0.73012,0.40434,5.2181e-07,1.7254e-05
0.20459,0.56599,0.56467,0.56723,8.9499e-06,0.72738,0.40709,5.2886e-07,1.7371e-05
0.2054,0.56599,0.56467,0.56723,9.0122e-06,0.72462,0.40984,5.3598e-07,1.7488e-05
0.2062,0.56599,0.56467,0.56723,9.0747e-06,0.72187,0.4126,5.4317e-07,1.7606e-05
0.20701,0.56598,0.56467,0.56724,9.1372e-06,0.71911,0.41536,5.5042e-07,1.7724e-05
0.20781,0.56598,0.56467,0.56724,9.1999e-06,0.71635,0.41813,5.5775e-07,1.7842e-05
0.20862,0.56598,0.56467,0.56724,9.2627e-06,0.71358,0.4209,5.6514e-07,1.796e-05
0.20942,0.56597,0.56467,0.56724,9.3257e-06,0.71081,0.42367,5.726e-07,1.8079e-05
0.21023,0.56597,0.56467,0.56724,9.3887e-06,0.70803,0.42645,5.8014e-07,1.8197e-05
0.21104,0.56597,0.56467,0.56724,9.4519e-06,0.70526,0.42923,5.8774e-07,1.8316e-05
0.21184,0.56596,0.56467,0.56724,9.5151e-06,0.70247,0.43201,5.9541e-07,1.8435e-05
0.21265,0.56596,0.56467,0.56724,9.5785e-06,0.69969,0.4348,6.0315e-07,1.8554e-05
0.21345,0.56596,0.56467,0.56724,9.642e-06,0.6969,0.43759,6.1096e-07,1.8673e-05
0.21426,0.56595,0.56467,0.56724,9.7056e-06,0.69411,0.44038,6.1884e-07,1.8792e-05
0.21506,0.56595,0.56467,0.56724,9.7693e-06,0.69131,0.44318,6.268e-07,1.8912e-05
0.21587,0.56594,0.56467,0.56725,9.8331e-06,0.68851,0.44598,6.3482e-07,1.9031e-05
0.21667,0.56594,0.56467,0.56725,9.8971e-06,0.68571,0.44878,6.4292e-07,1.9151e-05
0.21748,0.56594,0.56467,0.56725,9.9611e-06,0.68291,0.45159,6.5108e-07,1.9271e-05
0.21829,0.56593,0.56467,0.56725,1.0025e-05,0.6801,0.45439,6.5932e-07,1.9391e-05
0.21909,0.56593,0.56467,0.56725,1.0089e-05,0.67729,0.45721,6.6763e-07,1.9511e-05
0.2199,0.56593,0.56467,0.56725,1.0154e-05,0.67448,0.46002,6.7602e-07,1.9632e-05
0.2207,0.56592,0.56467,0.56725,1.0218e-05,0.67166,0.46284,6.8447e-07,1.9752e-05
0.22151,0.56592,0.56467,0.56725,1.0283e-05,0.66884,0.46566,6.93e-07,1.9872e-05
0.22231,0.56592,0.56467,0.56725,1.0347e-05,0.66602,0.46848,7.016e-07,1.9993e-05
0.22312,0.56591,0.56467,0.56725,1.0412e-05,0.6632,0.47131,7.1028e-07,2.0114e-05
0.22392,0.56591,0.56467,0.56725,1.0477e-05,0.66037,0.47413,7.1902e-07,2.0235e-05
0.22473,0.56591,0.56467,0.56725,1.0542e-05,0.65754,0.47696,7.2784e-07,2.0356e-05
0.22553,0.5659,0.56467,0.56725,1.0607e-05,0.65471,0.4798,7.3674e-07,2.0477e-05
0.22634,0.5659,0.56467,0.56725,1.0672e-05,0.65188,0.48263,7.4571e-07,2.0598e-05
0.22715,0.5659,0.56467,0.56725,1.0737e-05,0.64904,0.48547,7.5475e-07,2.0719e-05
0.22795,0.56589,0.56467,0.56725,1.0802e-05,0.6462,0.48831,7.6386e-07,2.0841e-05
0.22876,0.56589,0.56467,0.56726,1.0868e-05,0.64336,0.49115,7.7305e-07,2.0962e-05
0.22956,0.56588,0.56467,0.56726,1.0933e-05,0.64052,0.49399,7.8232e-07,2.1084e-05
0.23037,0.56588,0.56467,0.56726,1.0999e-05,0.63768,0.49684,7.9166e-07,2.1205e-05
0.23117,0.56588,0.56467,0.56726,1.1064e-05,0.63483,0.49968,8.0107e-07,2.1327e-05
0.23198,0.56587,0.56467,0.56726,1.113e-05,0.63198,0.50253,8.1056e-07,2.1449e-05
0.23278,0.56587,0.56467,0.56726,1.1196e-05,0.62914,0.50538,8.2012e-07,2.1571e-05
0.23359,0.56587,0.56467,0.56726,1.1261e-05,0.62629,0.50823,8.2976e-07,2.1693e-05
0.23439,0.56586,0.56467,0.56726,1.1327e-05,0.62343,0.51108,8.3948e-07,2.1815e-05
0.2352,0.56586,0.56467,0.56726,1.1393e-05,0.62058,0.51394,8.4927e-07,2.1937e-05
0.23601,0.56586,0.56467,0.56726,1.1459e-05,0.61772,0.51679,8.5914e-07,2.2059e-05
0.23681,0.56585,0.56467,0.56726,1.1525e-05,0.61487,0.51965,8.6908e-07,2.2182e-05
0.23762,0.56585,0.56467,0.56726,1.1592e-05,0.61201,0.52251,8.791e-07,2.2304e-05
0.23842,0.56584,0.56467,0.56726,1.1658e-05,0.60915,0.52537,8.8919e-07,2.2426e-05
0.23923,0.56584,0.56467,0.56726,1.1724e-05,0.60629,0.52823,8.9936e-07,2.2549e-05
0.24003,0.56584,0.56467,0.56726,1.1791e-05,0.60343,0.53109,9.0961e-07,2.2671e-05
0.24084,0.56583,0.56467,0.56726,1.1857e-05,0.60057,0.53395,9.1993e-07,2.2794e-05
0.24164,0.56583,0.56467,0.56726,1.1923e-05,0.59771,0.53681,9.3033e-07,2.2917e-05
0.24245,0.56583,0.56467,0.56726,1.199e-05,0.59484,0.53968,9.4081e-07,2.3039e-05
0.24325,0.56582,0.56467,0.56726,1.2057e-05,0.59198,0.54254,9.5136e-07,2.3162e-05
0.24406,0.56582,0.56467,0.56726,1.2123e-05,0.58912,0.54541,9.6199e-07,2.3285e-05
0.24487,0.56582,0.56467,0.56726,1.219e-05,0.58625,0.54827,9.727e-07,2.3408e-05
0.24567,0.56581,0.56467,0.56726,1.2257e-05,0.58338,0.55114,9.8349e-07,2.353e-05
0.24648,0.56581,0.56467,0.56726,1.2324e-05,0.58052,0.554,9.9435e-07,2.3653e-05
0.24728,0.56581,0.56467,0.56726,1.2391e-05,0.57765,0.55687,1.0053e-06,2.3776e-05
0.24809,0.5658,0.56467,0.56726,1.2458e-05,0.57479,0.55974,1.0163e-06,2.3899e-05
0.24889,0.5658,0.56467,0.56726,1.2525e-05,0.57192,0.56261,1.0274e-06,2.4022e-05
0.2497,0.56579,0.56467,0.56726,1.2592e-05,0.56905,0.56547,1.0386e-06,2.4145e-05
0.2505,0.56579,0.56467,0.56726,1.2659e-05,0.56618,0.56834,1.0498e-06,2.4268e-05
0.25131,0.56579,0.56467,0.56726,1.2726e-05,0.56332,0.57121,1.0612e-06,2.4391e-05
0.25212,0.56578,0.56467,0.56726,1.2793e-05,0.56045,0.57407,1.0726e-06,2.4514e-05
0.25292,0.56578,0.56467,0.56726,1.286e-05,0.55758,0.57694,1.084e-06,2.4637e-05
0.25373,0.56578,0.56467,0.56726,1.2928e-05,0.55472,0.57981,1.0956e-06,2.476e-05
0.25453,0.56577,0.56467,0.56726,1.2995e-05,0.55185,0.58267,1.1072e-06,2.4883e-05
0.25534,0.56577,0.56467,0.56726,1.3062e-05,0.54898,0.58554,1.119e-06,2.5006e-05
0.25614,0.56577,0.56467,0.56726,1.313e-05,0.54612,0.58841,1.1308e-06,2.5129e-05
0.25695,0.56576,0.56468,0.56726,1.3197e-05,0.54325,0.59127,1.1426e-06,2.5252e-05
0.25775,0.56576,0.56468,0.56726,1.3265e-05,0.54039,0.59413,1.1546e-06,2.5375e-05
0.25856,0.56576,0.56468,0.56726,1.3332e-05,0.53752,0.597,1.1666e-06,2.5498e-05
0.25936,0.56575,0.56468,0.56726,1.34e-05,0.53466,0.59986,1.1787e-06,2.5621e-05
0.26017,0.56575,0.56468,0.56726,1.3467e-05,0.5318,0.60272,1.1909e-06,2.5744e-05
0.26098,0.56575,0.56468,0.56726,1.3535e-05,0.52894,0.60558,1.2032e-06,2.5867e-05
0.26178,0.56574,0.56468,0.56726,1.3603e-05,0.52608,0.60844,1.2155e-06,2.599e-05
0.26259,0.56574,0.56468,0.56726,1.367e-05,0.52322,0.6113,1.2279e-06,2.6112e-05
0.26339,0.56573,0.56468,0.56726,1.3738e-05,0.52036,0.61416,1.2404e-06,2.6235e-05
0.2642,0.56573,0.56468,0.56726,1.3806e-05,0.5175,0.61702,1.253e-06,2.6358e-05
0.265,0.56573,0.56468,0.56726,1.3873e-05,0.51465,0.61987,1.2657e-06,2.6481e-05
0.26581,0.56572,0.56468,0.56726,1.3941e-05,0.51179,0.62273,1.2784e-06,2.6604e-05
0.26661,0.56572,0.56468,0.56726,1.4009e-05,0.50894,0.62558,1.2912e-06,2.6726e-05
0.26742,0.56572,0.56468,0.56726,1.4077e-05,0.50609,0.62843,1.3041e-06,2.6849e-05
0.26822,0.56571,0.56468,0.56726,1.4144e-05,0.50324,0.63128,1.3171e-06,2.6972e-05
0.26903,0.56571,0.56468,0.56726,1.4212e-05,0.50039,0.63413,1.3302e-06,2.7094e-05
0.26984,0.56571,0.56468,0.56726,1.428e-05,0.49754,0.63697,1.3433e-06,2.7217e-05
0.27064,0.5657,0.56468,0.56726,1.4348e-05,0.4947,0.63982,1.3565e-06,2.7339e-05
0.27145,0.5657,0.56468,0.56726,1.4416e-05,0.49185,0.64266,1.3698e-06,2.7462e-05
0.27225,0.5657,0.56468,0.56725,1.4484e-05,0.48901,0.6455,1.3832e-06,2.7584e-05
0.27306,0.56569,0.56468,0.56725,1.4551e-05,0.48617,0.64834,1.3966e-06,2.7706e-05
0.27386,0.56569,0.56468,0.56725,1.4619e-05,0.48333,0.65117,1.4101e-06,2.7829e-05
0.27467,0.56569,0.56468,0.56725,1.4687e-05,0.4805,0.65401,1.4237e-06,2.7951e-05
0.27547,0.56568,0.56468,0.56725,1.4755e-05,0.47767,0.65684,1.4374e-06,2.8073e-05
0.27628,0.56568,0.56468,0.56725,1.4823e-05,0.47484,0.65967,1.4512e-06,2.8195e-05
0.27709,0.56568,0.56468,0.56725,1.4891e-05,0.47201,0.6625,1.465e-06,2.8317e-05
0.27789,0.56567,0.56468,0.56725,1.4959e-05,0.46918,0.66532,1.4789e-06,2.8439e-05
0.2787,0.56567,0.56468,0.56725,1.5027e-05,0.46636,0.66814,1.4929e-06,2.856e-05
0.2795,0.56567,0.56468,0.56725,1.5095e-05,0.46354,0.67096,1.507e-06,2.8682e-05
0.28031,0.56566,0.56468,0.56725,1.5162e-05,0.46072,0.67378,1.5211e-06,2.8804e-05
0.28111,0.56566,0.56468,0.56725,1.523e-05,0.4579,0.67659,1.5353e-06,2.8925e-05
0.28192,0.56566,0.56468,0.56725,1.5298e-05,0.45509,0.6794,1.5496e-06,2.9047e-05
0.28272,0.56565,0.56468,0.56725,1.5366e-05,0.45228,0.68221,1.564e-06,2.9168e-05
0.28353,0.56565,0.56468,0.56725,1.5434e-05,0.44947,0.68502,1.5785e-06,2.9289e-05
0.28433,0.56564,0.56468,0.56725,1.5502e-05,0.44667,0.68782,1.593e-06,2.941e-05
0.28514,0.56564,0.56468,0.56724,1.5569e-05,0.44387,0.69062,1.6076e-06,2.9531e-05
0.28595,0.56564,0.56468,0.56724,1.5637e-05,0.44107,0.69342,1.6223e-06,2.9652e-05
0.28675,0.56563,0.56468,0.56724,1.5705e-05,0.43828,0.69621,1.6371e-06,2.9773e-05
0.28756,0.56563,0.56468,0.56724,1.5773e-05,0.43549,0.699,1.6519e-06,2.9894e-05
0.28836,0.56563,0.56468,0.56724,1.5841e-05,0.4327,0.70178,1.6668e-06,3.0014e-05
0.28917,0.56562,0.56468,0.56724,1.5908e-05,0.42991,0.70457,1.6818e-06,3.0135e-05
0.28997,0.56562,0.56468,0.56724,1.5976e-05,0.42713,0.70735,1.6969e-06,3.0255e-05
0.29078,0.56562,0.56468,0.56724,1.6044e-05,0.42436,0.71012,1.7121e-06,3.0375e-05
0.29158,0.56561,0.56468,0.56724,1.6111e-05,0.42158,0.71289,1.7273e-06,3.0495e-05
0.29239,0.56561,0.56468,0.56724,1.6179e-05,0.41881,0.71566,1.7426e-06,3.0615e-05
0.29319,0.56561,0.56468,0.56724,1.6247e-05,0.41605,0.71842,1.758e-06,3.0735e-05
0.294,0.5656,0.56468,0.56723,1.6314e-05,0.41328,0.72119,1.7734e-06,3.0855e-05
0.29481,0.5656,0.56468,0.56723,1.6382e-05,0.41053,0.72394,1.789e-06,3.0975e-05
0.29561,0.5656,0.56468,0.56723,1.6449e-05,0.40777,0.72669,1.8046e-06,3.1094e-05
0.29642,0.56559,0.56468,0.56723,1.6517e-05,0.40502,0.72944,1.8202e-06,3.1213e-05
0.29722,0.56559,0.56468,0.56723,1.6584e-05,0.40228,0.73219,1.836e-06,3.1332e-05
0.29803,0.56559,0.56468,0.56723,1.6652e-05,0.39953,0.73493,1.8518e-06,3.1451e-05
0.29883,0.56558,0.56468,0.56723,1.6719e-05,0.3968,0.73766,1.8677e-06,3.157e-05
0.29964,0.56558,0.56468,0.56723,1.6786e-05,0.39406,0.74039,1.8837e-06,3.1689e-05
0.30044,0.56558,0.56468,0.56723,1.6854e-05,0.39133,0.74312,1.8998e-06,3.1808e-05
0.30125,0.56557,0.56468,0.56723,1.6921e-05,0.38861,0.74584,1.9159e-06,3.1926e-05
0.30206,0.56557,0.56468,0.56722,1.6988e-05,0.38589,0.74856,1.9321e-06,3.2044e-05
0.30286,0.56557,0.56468,0.56722,1.7055e-05,0.38317,0.75127,1.9484e-06,3.2162e-05
0.30367,0.56557,0.56468,0.56722,1.7122e-05,0.38046,0.75398,1.9648e-06,3.228e-05
0.30447,0.56556,0.56468,0.56722,1.719e-05,0.37776,0.75668,1.9812e-06,3.2398e-05
0.30528,0.56556,0.56469,0.56722,1.7257e-05,0.37506,0.75938,1.9977e-06,3.2515e-05
0.30608,0.56556,0.56469,0.56722,1.7324e-05,0.37236,0.76208,2.0143e-06,3.2633e-05
0.30689,0.56555,0.56469,0.56722,1.739e-05,0.36967,0.76476,2.0309e-06,3.275e-05
0.30769,0.56555,0.56469,0.56722,1.7457e-05,0.36698,0.76745,2.0476e-06,3.2867e-05
0.3085,0.56555,0.56469,0.56721,1.7524e-05,0.3643,0.77013,2.0644e-06,3.2984e-05
0.3093,0.56554,0.56469,0.56721,1.7591e-05,0.36163,0.7728,2.0813e-06,3.3101e-05
0.31011,0.56554,0.56469,0.56721,1.7658e-05,0.35896,0.77547,2.0982e-06,3.3217e-05
0.31092,0.56554,0.56469,0.56721,1.7724e-05,0.35629,0.77813,2.1152e-06,3.3333e-05
0.31172,0.56553,0.56469,0.56721,1.7791e-05,0.35363,0.78079,2.1323e-06,3.345e-05
0.31253,0.56553,0.56469,0.56721,1.7857e-05,0.35098,0.78344,2.1495e-06,3.3565e-05
0.31333,0.56553,0.56469,0.56721,1.7924e-05,0.34833,0.78608,2.1667e-06,3.3681e-05
0.31414,0.56552,0.56469,0.5672,1.799e-05,0.34568,0.78873,2.184e-06,3.3797e-05
0.31494,0.56552,0.56469,0.5672,1.8057e-05,0.34305,0.79136,2.2013e-06,3.3912e-05
0.31575,0.56552,0.56469,0.5672,1.8123e-05,0.34041,0.79399,2.2188e-06,3.4027e-05
0.31655,0.56551,0.56469,0.5672,1.8189e-05,0.33779,0.79661,2.2363e-06,3.4142e-05
0.31736,0.56551,0.56469,0.5672,1.8255e-05,0.33517,0.79923,2.2539e-06,3.4257e-05
0.31816,0.56551,0.56469,0.5672,1.8321e-05,0.33255,0.80184,2.2715e-06,3.4371e-05
0.31897,0.56551,0.56469,0.5672,1.8387e-05,0.32995,0.80445,2.2892e-06,3.4486e-05
0.31978,0.5655,0.56469,0.56719,1.8453e-05,0.32734,0.80705,2.307e-06,3.46e-05
0.32058,0.5655,0.56469,0.56719,1.8519e-05,0.32475,0.80964,2.3248e-06,3.4714e-05
0.32139,0.5655,0.56469,0.56719,1.8585e-05,0.32216,0.81222,2.3428e-06,3.4827e-05
0.32219,0.56549,0.56469,0.56719,1.8651e-05,0.31957,0.81481,2.3607e-06,3.4941e-05
0.323,0.56549,0.56469,0.56719,1.8716e-05,0.317,0.81738,2.3788e-06,3.5054e-05
0.3238,0.56549,0.56469,0.56719,1.8782e-05,0.31443,0.81995,2.3969e-06,3.5167e-05
0.32461,0.56548,0.56469,0.56718,1.8847e-05,0.31186,0.82251,2.4151e-06,3.528e-05
0.32541,0.56548,0.56469,0.56718,1.8913e-05,0.3093,0.82506,2.4334e-06,3.5392e-05
0.32622,0.56548,0.56469,0.56718,1.8978e-05,0.30675,0.82761,2.4517e-06,3.5504e-05
0.32702,0.56547,0.56469,0.56718,1.9043e-05,0.30421,0.83015,2.4701e-06,3.5616e-05
0.32783,0.56547,0.56469,0.56718,1.9108e-05,0.30167,0.83269,2.4885e-06,3.5728e-05
0.32864,0.56547,0.56469,0.56718,1.9173e-05,0.29914,0.83521,2.507e-06,3.584e-05
0.32944,0.56547,0.56469,0.56717,1.9238e-05,0.29661,0.83774,2.5256e-06,3.5951e-05
0.33025,0.56546,0.56469,0.56717,1.9303e-05,0.2941,0.84025,2.5443e-06,3.6062e-05
0.33105,0.56546,0.56469,0.56717,1.9368e-05,0.29159,0.84276,2.563e-06,3.6173e-05
0.33186,0.56546,0.56469,0.56717,1.9433e-05,0.28908,0.84526,2.5818e-06,3.6283e-05
0.33266,0.56545,0.56469,0.56717,1.9497e-05,0.28659,0.84775,2.6006e-06,3.6394e-05
0.33347,0.56545,0.56469,0.56717,1.9562e-05,0.2841,0.85023,2.6195e-06,3.6504e-05
0.33427,0.56545,0.56469,0.56716,1.9626e-05,0.28162,0.85271,2.6385e-06,3.6614e-05
0.33508,0.56545,0.56469,0.56716,1.969e-05,0.27914,0.85518,2.6575e-06,3.6723e-05
0.33589,0.56544,0.56469,0.56716,1.9755e-05,0.27667,0.85765,2.6766e-06,3.6833e-05
0.33669,0.56544,0.56469,0.56716,1.9819e-05,0.27421,0.8601,2.6957e-06,3.6942e-05
0.3375,0.56544,0.5647,0.56716,1.9883e-05,0.27176,0.86255,2.7149e-06,3.705e-05
0.3383,0.56543,0.5647,0.56715,1.9947e-05,0.26932,0.86499,2.7342e-06,3.7159e-05
0.33911,0.56543,0.5647,0.56715,2.001e-05,0.26688,0.86743,2.7535e-06,3.7267e-05
0.33991,0.56543,0.5647,0.56715,2.0074e-05,0.26445,0.86985,2.7729e-06,3.7375e-05
0.34072,0.56543,0.5647,0.56715,2.0138e-05,0.26203,0.87227,2.7924e-06,3.7483e-05
0.34152,0.56542,0.5647,0.56715,2.0201e-05,0.25961,0.87468,2.8119e-06,3.759e-05
0.34233,0.56542,0.5647,0.56715,2.0264e-05,0.25721,0.87708,2.8315e-06,3.7697e-05
0.34313,0.56542,0.5647,0.56714,2.0328e-05,0.25481,0.87948,2.8511e-06,3.7804e-05
0.34394,0.56541,0.5647,0.56714,2.0391e-05,0.25242,0.88186,2.8708e-06,3.7911e-05
0.34475,0.56541,0.5647,0.56714,2.0454e-05,0.25004,0.88424,2.8905e-06,3.8017e-05
0.34555,0.56541,0.5647,0.56714,2.0517e-05,0.24766,0.88661,2.9103e-06,3.8123e-05
0.34636,0.56541,0.5647,0.56713,2.0579e-05,0.2453,0.88897,2.9302e-06,3.8228e-05
0.34716,0.5654,0.5647,0.56713,2.0642e-05,0.24294,0.89133,2.9501e-06,3.8334e-05
0.34797,0.5654,0.5647,0.56713,2.0705e-05,0.24059,0.89367,2.9701e-06,3.8439e-05
0.34877,0.5654,0.5647,0.56713,2.0767e-05,0.23825,0.89601,2.9901e-06,3.8544e-05
0.34958,0.5654,0.5647,0.56713,2.0829e-05,0.23592,0.89834,3.0102e-06,3.8648e-05
0.35038,0.56539,0.5647,0.56712,2.0891e-05,0.23359,0.90066,3.0303e-06,3.8753e-05
0.35119,0.56539,0.5647,0.56712,2.0953e-05,0.23128,0.90297,3.0505e-06,3.8856e-05
0.35199,0.56539,0.5647,0.56712,2.1015e-05,0.22897,0.90527,3.0707e-06,3.896e-05
0.3528,0.56538,0.5647,0.56712,2.1077e-05,0.22667,0.90756,3.091e-06,3.9063e-05
0.35361,0.56538,0.5647,0.56712,2.1139e-05,0.22438,0.90985,3.1114e-06,3.9166e-05
0.35441,0.56538,0.5647,0.56711,2.12e-05,0.2221,0.91213,3.1318e-06,3.9269e-05
0.35522,0.56538,0.5647,0.56711,2.1262e-05,0.21983,0.91439,3.1522e-06,3.9371e-05
0.35602,0.56537,0.5647,0.56711,2.1323e-05,0.21757,0.91665,3.1727e-06,3.9473e-05
0.35683,0.56537,0.5647,0.56711,2.1384e-05,0.21531,0.9189,3.1933e-06,3.9575e-05
0.35763,0.56537,0.5647,0.5671,2.1445e-05,0.21307,0.92114,3.2139e-06,3.9677e-05
0.35844,0.56537,0.5647,0.5671,2.1506e-05,0.21083,0.92337,3.2345e-06,3.9778e-05
0.35924,0.56536,0.5647,0.5671,2.1567e-05,0.2086,0.9256,3.2552e-06,3.9878e-05
0.36005,0.56536,0.5647,0.5671,2.1627e-05,0.20639,0.92781,3.276e-06,3.9979e-05
0.36086,0.56536,0.5647,0.5671,2.1688e-05,0.20418,0.93001,3.2968e-06,4.0079e-05
0.36166,0.56536,0.5647,0.56709,2.1748e-05,0.20198,0.93221,3.3176e-06,4.0179e-05
0.36247,0.56535,0.5647,0.56709,2.1808e-05,0.19979,0.93439,3.3385e-06,4.0278e-05
0.36327,0.56535,0.5647,0.56709,2.1868e-05,0.19761,0.93657,3.3594e-06,4.0377e-05
0.36408,0.56535,0.5647,0.56709,2.1928e-05,0.19544,0.93874,3.3804e-06,4.0476e-05
0.36488,0.56535,0.5647,0.56708,2.1988e-05,0.19327,0.94089,3.4014e-06,4.0575e-05
0.36569,0.56534,0.56471,0.56708,2.2048e-05,0.19112,0.94304,3.4225e-06,4.0673e-05
0.36649,0.56534,0.56471,0.56708,2.2107e-05,0.18898,0.94518,3.4436e-06,4.0771e-05
0.3673,0.56534,0.56471,0.56708,2.2166e-05,0.18685,0.94731,3.4648e-06,4.0868e-05
0.3681,0.56534,0.56471,0.56707,2.2226e-05,0.18472,0.94943,3.486e-06,4.0965e-05
0.36891,0.56533,0.56471,0.56707,2.2285e-05,0.18261,0.95153,3.5072e-06,4.1062e-05
0.36972,0.56533,0.56471,0.56707,2.2343e-05,0.18051,0.95363,3.5285e-06,4.1158e-05
0.37052,0.56533,0.56471,0.56707,2.2402e-05,0.17841,0.95572,3.5498e-06,4.1254e-05
0.37133,0.56533,0.56471,0.56706,2.2461e-05,0.17633,0.9578,3.5712e-06,4.135e-05
0.37213,0.56532,0.56471,0.56706,2.2519e-05,0.17425,0.95987,3.5926e-06,4.1445e-05
0.37294,0.56532,0.56471,0.56706,2.2577e-05,0.17219,0.96193,3.614e-06,4.154e-05
0.37374,0.56532,0.56471,0.56706,2.2635e-05,0.17014,0.96398,3.6355e-06,4.1635e-05
0.37455,0.56532,0.56471,0.56705,2.2693e-05,0.16809,0.96601,3.6571e-06,4.1729e-05
0.37535,0.56532,0.56471,0.56705,2.2751e-05,0.16606,0.96804,3.6786e-06,4.1823e-05
0.37616,0.56531,0.56471,0.56705,2.2808e-05,0.16404,0.97006,3.7002e-06,4.1917e-05
0.37696,0.56531,0.56471,0.56705,2.2866e-05,0.16203,0.97207,3.7219e-06,4.201e-05
0.37777,0.56531,0.56471,0.56704,2.2923e-05,0.16002,0.97406,3.7435e-06,4.2103e-05
0.37858,0.56531,0.56471,0.56704,2.298e-05,0.15803,0.97605,3.7652e-06,4.2195e-05
0.37938,0.5653,0.56471,0.56704,2.3037e-05,0.15605,0.97803,3.787e-06,4.2287e-05
0.38019,0.5653,0.56471,0.56704,2.3094e-05,0.15408,0.97999,3.8087e-06,4.2379e-05
0.38099,0.5653,0.56471,0.56703,2.3151e-05,0.15212,0.98195,3.8306e-06,4.2471e-05
0.3818,0.5653,0.56471,0.56703,2.3207e-05,0.15017,0.98389,3.8524e-06,4.2561e-05
0.3826,0.5653,0.56471,0.56703,2.3263e-05,0.14823,0.98583,3.8743e-06,4.2652e-05
0.38341,0.56529,0.56471,0.56703,2.3319e-05,0.1463,0.98775,3.8962e-06,4.2742e-05
0.38421,0.56529,0.56471,0.56702,2.3375e-05,0.14438,0.98966,3.9181e-06,4.2832e-05
0.38502,0.56529,0.56471,0.56702,2.3431e-05,0.14248,0.99156,3.9401e-06,4.2922e-05
0.38582,0.56529,0.56471,0.56702,2.3486e-05,0.14058,0.99345,3.9621e-06,4.3011e-05
0.38663,0.56528,0.56471,0.56701,2.3542e-05,0.1387,0.99533,3.9841e-06,4.31e-05
0.38744,0.56528,0.56471,0.56701,2.3597e-05,0.13682,0.9972,4.0061e-06,4.3188e-05
0.38824,0.56528,0.56471,0.56701,2.3652e-05,0.13496,0.99906,4.0282e-06,4.3276e-05
0.38905,0.56528,0.56471,0.56701,2.3707e-05,0.13311,1.0009,4.0503e-06,4.3363e-05
0.38985,0.56528,0.56471,0.567,2.3762e-05,0.13127,1.0027,4.0725e-06,4.3451e-05
0.39066,0.56527,0.56471,0.567,2.3816e-05,0.12944,1.0046,4.0946e-06,4.3537e-05
0.39146,0.56527,0.56471,0.567,2.387e-05,0.12762,1.0064,4.1168e-06,4.3624e-05
0.39227,0.56527,0.56472,0.56699,2.3924e-05,0.12581,1.0082,4.139e-06,4.371e-05
0.39307,0.56527,0.56472,0.56699,2.3978e-05,0.12401,1.01,4.1613e-06,4.3795e-05
0.39388,0.56527,0.56472,0.56699,2.4032e-05,0.12223,1.0117,4.1835e-06,4.3881e-05
0.39469,0.56526,0.56472,0.56699,2.4086e-05,0.12046,1.0135,4.2058e-06,4.3965e-05
0.39549,0.56526,0.56472,0.56698,2.4139e-05,0.11869,1.0153,4.2281e-06,4.405e-05
0.3963,0.56526,0.56472,0.56698,2.4192e-05,0.11694,1.017,4.2504e-06,4.4134e-05
0.3971,0.56526,0.56472,0.56698,2.4245e-05,0.11521,1.0187,4.2727e-06,4.4217e-05
0.39791,0.56526,0.56472,0.56697,2.4298e-05,0.11348,1.0205,4.2951e-06,4.4301e-05
0.39871,0.56525,0.56472,0.56697,2.435e-05,0.11176,1.0222,4.3175e-06,4.4383e-05
0.39952,0.56525,0.56472,0.56697,2.4403e-05,0.11006,1.0239,4.3399e-06,4.4466e-05
0.40032,0.56525,0.56472,0.56697,2.4455e-05,0.10837,1.0256,4.3623e-06,4.4548e-05
0.40113,0.56525,0.56472,0.56696,2.4507e-05,0.10669,1.0272,4.3847e-06,4.4629e-05
0.40193,0.56525,0.56472,0.56696,2.4559e-05,0.10502,1.0289,4.4072e-06,4.4711e-05
0.40274,0.56525,0.56472,0.56696,2.4611e-05,0.10336,1.0306,4.4296e-06,4.4791e-05
0.40355,0.56524,0.56472,0.56695,2.4662e-05,0.10171,1.0322,4.4521e-06,4.4872e-05
0.40435,0.56524,0.56472,0.56695,2.4713e-05,0.10008,1.0338,4.4746e-06,4.4952e-05
0.40516,0.56524,0.56472,0.56695,2.4764e-05,0.09846,1.0354,4.4971e-06,4.5031e-05
0.40596,0.56524,0.56472,0.56695,2.4815e-05,0.096851,1.037,4.5196e-06,4.511e-05
0.40677,0.56524,0.56472,0.56694,2.4866e-05,0.095253,1.0386,4.5422e-06,4.5189e-05
0.40757,0.56523,0.56472,0.56694,2.4916e-05,0.093668,1.0402,4.5647e-06,4.5267e-05
0.40838,0.56523,0.56472,0.56694,2.4966e-05,0.092095,1.0418,4.5872e-06,4.5345e-05
0.40918,0.56523,0.56472,0.56693,2.5016e-05,0.090534,1.0433,4.6098e-06,4.5423e-05
0.40999,0.56523,0.56472,0.56693,2.5066e-05,0.088985,1.0449,4.6324e-06,4.55e-05
0.41079,0.56523,0.56472,0.56693,2.5116e-05,0.087449,1.0464,4.6549e-06,4.5576e-05
0.4116,0.56523,0.56472,0.56692,2.5165e-05,0.085925,1.0479,4.6775e-06,4.5652e-05
0.41241,0.56522,0.56472,0.56692,2.5214e-05,0.084413,1.0494,4.7001e-06,4.5728e-05
0.41321,0.56522,0.56472,0.56692,2.5263e-05,0.082913,1.0509,4.7227e-06,4.5803e-05
0.41402,0.56522,0.56472,0.56691,2.5312e-05,0.081426,1.0524,4.7453e-06,4.5878e-05
0.41482,0.56522,0.56472,0.56691,2.536e-05,0.079951,1.0539,4.7679e-06,4.5953e-05
0.41563,0.56522,0.56472,0.56691,2.5409e-05,0.078489,1.0553,4.7905e-06,4.6027e-05
0.41643,0.56522,0.56472,0.56691,2.5457e-05,0.077039,1.0568,4.8131e-06,4.61e-05
0.41724,0.56522,0.56472,0.5669,2.5505e-05,0.075602,1.0582,4.8357e-06,4.6173e-05
0.41804,0.56521,0.56472,0.5669,2.5552e-05,0.074177,1.0596,4.8583e-06,4.6246e-05
0.41885,0.56521,0.56472,0.5669,2.56e-05,0.072765,1.061,4.881e-06,4.6318e-05
0.41966,0.56521,0.56472,0.56689,2.5647e-05,0.071365,1.0624,4.9036e-06,4.639e-05
0.42046,0.56521,0.56472,0.56689,2.5694e-05,0.069979,1.0638,4.9262e-06,4.6462e-05
0.42127,0.56521,0.56473,0.56689,2.5741e-05,0.068605,1.0652,4.9488e-06,4.6533e-05
0.42207,0.56521,0.56473,0.56688,2.5787e-05,0.067243,1.0665,4.9714e-06,4.6603e-05
0.42288,0.5652,0.56473,0.56688,2.5834e-05,0.065895,1.0679,4.994e-06,4.6673e-05
0.42368,0.5652,0.56473,0.56688,2.588e-05,0.064559,1.0692,5.0166e-06,4.6743e-05
0.42449,0.5652,0.56473,0.56687,2.5926e-05,0.063236,1.0705,5.0392e-06,4.6812e-05
0.42529,0.5652,0.56473,0.56687,2.5971e-05,0.061926,1.0718,5.0618e-06,4.6881e-05
0.4261,0.5652,0.56473,0.56687,2.6017e-05,0.060629,1.0731,5.0844e-06,4.6949e-05
0.4269,0.5652,0.56473,0.56686,2.6062e-05,0.059345,1.0744,5.1069e-06,4.7017e-05
0.42771,0.5652,0.56473,0.56686,2.6107e-05,0.058074,1.0756,5.1295e-06,4.7085e-05
0.42852,0.56519,0.56473,0.56686,2.6152e-05,0.056816,1.0769,5.1521e-06,4.7152e-05
0.42932,0.56519,0.56473,0.56685,2.6196e-05,0.055571,1.0781,5.1746e-06,4.7218e-05
0.43013,0.56519,0.56473,0.56685,2.6241e-05,0.054339,1.0794,5.1971e-06,4.7284e-05
0.43093,0.56519,0.56473,0.56685,2.6285e-05,0.053121,1.0806,5.2197e-06,4.735e-05
0.43174,0.56519,0.56473,0.56684,2.6329e-05,0.051915,1.0818,5.2422e-06,4.7415e-05
0.43254,0.56519,0.56473,0.56684,2.6372e-05,0.050723,1.083,5.2647e-06,4.748e-05
0.43335,0.56519,0.56473,0.56684,2.6416e-05,0.049543,1.0841,5.2871e-06,4.7544e-05
0.43415,0.56519,0.56473,0.56683,2.6459e-05,0.048377,1.0853,5.3096e-06,4.7608e-05
0.43496,0.56518,0.56473,0.56683,2.6502e-05,0.047225,1.0864,5.3321e-06,4.7671e-05
0.43576,0.56518,0.56473,0.56683,2.6544e-05,0.046085,1.0876,5.3545e-06,4.7734e-05
0.43657,0.56518,0.56473,0.56682,2.6587e-05,0.044959,1.0887,5.3769e-06,4.7797e-05
0.43738,0.56518,0.56473,0.56682,2.6629e-05,0.043847,1.0898,5.3993e-06,4.7859e-05
0.43818,0.56518,0.56473,0.56682,2.6671e-05,0.042747,1.0909,5.4217e-06,4.792e-05
0.43899,0.56518,0.56473,0.56681,2.6713e-05,0.041661,1.092,5.4441e-06,4.7981e-05
0.43979,0.56518,0.56473,0.56681,2.6754e-05,0.040589,1.093,5.4664e-06,4.8042e-05
0.4406,0.56518,0.56473,0.56681,2.6796e-05,0.03953,1.0941,5.4887e-06,4.8102e-05
0.4414,0.56518,0.56473,0.5668,2.6837e-05,0.038484,1.0951,5.511e-06,4.8162e-05
0.44221,0.56517,0.56473,0.5668,2.6877e-05,0.037452,1.0961,5.5333e-06,4.8221e-05
0.44301,0.56517,0.56473,0.5668,2.6918e-05,0.036434,1.0972,5.5556e-06,4.828e-05
0.44382,0.56517,0.56473,0.56679,2.6958e-05,0.035429,1.0982,5.5778e-06,4.8338e-05
0.44462,0.56517,0.56473,0.56679,2.6998e-05,0.034438,1.0991,5.6e-06,4.8396e-05
0.44543,0.56517,0.56473,0.56679,2.7038e-05,0.03346,1.1001,5.6222e-06,4.8454e-05
0.44624,0.56517,0.56473,0.56678,2.7078e-05,0.032496,1.1011,5.6443e-06,4.8511e-05
0.44704,0.56517,0.56473,0.56678,2.7117e-05,0.031546,1.102,5.6664e-06,4.8567e-05
0.44785,0.56517,0.56473,0.56678,2.7156e-05,0.03061,1.1029,5.6885e-06,4.8623e-05
0.44865,0.56517,0.56473,0.56677,2.7195e-05,0.029687,1.1039,5.7106e-06,4.8679e-05
0.44946,0.56516,0.56473,0.56677,2.7233e-05,0.028778,1.1048,5.7326e-06,4.8734e-05
0.45026,0.56516,0.56473,0.56677,2.7272e-05,0.027882,1.1057,5.7546e-06,4.8789e-05
0.45107,0.56516,0.56473,0.56676,2.731e-05,0.027001,1.1065,5.7766e-06,4.8843e-05
0.45187,0.56516,0.56473,0.56676,2.7348e-05,0.026133,1.1074,5.7985e-06,4.8896e-05
0.45268,0.56516,0.56473,0.56676,2.7385e-05,0.025279,1.1082,5.8204e-06,4.895e-05
0.45349,0.56516,0.56473,0.56675,2.7422e-05,0.024439,1.1091,5.8423e-06,4.9003e-05
0.45429,0.56516,0.56473,0.56675,2.7459e-05,0.023613,1.1099,5.8641e-06,4.9055e-05
0.4551,0.56516,0.56473,0.56675,2.7496e-05,0.022801,1.1107,5.8859e-06,4.9107e-05
0.4559,0.56516,0.56474,0.56674,2.7533e-05,0.022003,1.1115,5.9076e-06,4.9158e-05
0.45671,0.56516,0.56474,0.56674,2.7569e-05,0.021218,1.1123,5.9294e-06,4.9209e-05
0.45751,0.56516,0.56474,0.56673,2.7605e-05,0.020448,1.113,5.951e-06,4.9259e-05
0.45832,0.56516,0.56474,0.56673,2.7641e-05,0.019692,1.1138,5.9727e-06,4.9309e-05
0.45912,0.56515,0.56474,0.56673,2.7677e-05,0.018949,1.1145,5.9943e-06,4.9359e-05
0.45993,0.56515,0.56474,0.56672,2.7712e-05,0.018221,1.1152,6.0158e-06,4.9408e-05
0.46073,0.56515,0.56474,0.56672,2.7747e-05,0.017506,1.1159,6.0373e-06,4.9456e-05
0.46154,0.56515,0.56474,0.56672,2.7782e-05,0.016806,1.1166,6.0588e-06,4.9504e-05
0.46235,0.56515,0.56474,0.56671,2.7816e-05,0.01612,1.1173,6.0802e-06,4.9552e-05
0.46315,0.56515,0.56474,0.56671,2.785e-05,0.015448,1.118,6.1016e-06,4.9599e-05
0.46396,0.56515,0.56474,0.56671,2.7884e-05,0.01479,1.1186,6.1229e-06,4.9646e-05
0.46476,0.56515,0.56474,0.5667,2.7918e-05,0.014146,1.1193,6.1442e-06,4.9692e-05
0.46557,0.56515,0.56474,0.5667,2.7952e-05,0.013517,1.1199,6.1655e-06,4.9738e-05
0.46637,0.56515,0.56474,0.5667,2.7985e-05,0.012901,1.1205,6.1866e-06,4.9783e-05
0.46718,0.56515,0.56474,0.56669,2.8018e-05,0.0123,1.1211,6.2078e-06,4.9828e-05
0.46798,0.56515,0.56474,0.56669,2.805e-05,0.011713,1.1217,6.2289e-06,4.9872e-05
0.46879,0.56515,0.56474,0.56669,2.8083e-05,0.01114,1.1222,6.2499e-06,4.9916e-05
0.46959,0.56515,0.56474,0.56668,2.8115e-05,0.010581,1.1228,6.2709e-06,4.9959e-05
0.4704,0.56515,0.56474,0.56668,2.8147e-05,0.010037,1.1233,6.2918e-06,5.0002e-05
0.47121,0.56514,0.56474,0.56667,2.8178e-05,0.0095065,1.1238,6.3127e-06,5.0044e-05
0.47201,0.56514,0.56474,0.56667,2.821e-05,0.0089906,1.1244,6.3335e-06,5.0086e-05
0.47282,0.56514,0.56474,0.56667,2.8241e-05,0.0084889,1.1248,6.3543e-06,5.0127e-05
0.47362,0.56514,0.56474,0.56666,2.8272e-05,0.0080016,1.1253,6.375e-06,5.0168e-05
0.47443,0.56514,0.56474,0.56666,2.8302e-05,0.0075286,1.1258,6.3957e-06,5.0209e-05
0.47523,0.56514,0.56474,0.56666,2.8333e-05,0.0070698,1.1262,6.4163e-06,5.0249e-05
0.47604,0.56514,0.56474,0.56665,2.8363e-05,0.0066254,1.1267,6.4368e-06,5.0288e-05
0.47684,0.56514,0.56474,0.56665,2.8392e-05,0.0061954,1.1271,6.4573e-06,5.0327e-05
0.47765,0.56514,0.56474,0.56665,2.8422e-05,0.0057797,1.1275,6.4777e-06,5.0366e-05
0.47846,0.56514,0.56474,0.56664,2.8451e-05,0.0053784,1.1279,6.498e-06,5.0404e-05
0.47926,0.56514,0.56474,0.56664,2.848e-05,0.0049914,1.1283,6.5183e-06,5.0442e-05
0.48007,0.56514,0.56474,0.56664,2.8509e-05,0.0046188,1.1287,6.5386e-06,5.0479e-05
0.48087,0.56514,0.56474,0.56663,2.8537e-05,0.0042607,1.129,6.5587e-06,5.0515e-05
0.48168,0.56514,0.56474,0.56663,2.8565e-05,0.0039169,1.1293,6.5788e-06,5.0552e-05
0.48248,0.56514,0.56474,0.56662,2.8593e-05,0.0035875,1.1297,6.5989e-06,5.0587e-05
0.48329,0.56514,0.56474,0.56662,2.8621e-05,0.0032725,1.13,6.6188e-06,5.0623e-05
0.48409,0.56514,0.56474,0.56662,2.8648e-05,0.002972,1.1303,6.6387e-06,5.0657e-05
0.4849,0.56514,0.56474,0.56661,2.8675e-05,0.0026859,1.1305,6.6586e-06,5.0692e-05
0.4857,0.56514,0.56474,0.56661,2.8702e-05,0.0024143,1.1308,6.6783e-06,5.0725e-05
0.48651,0.56514,0.56474,0.56661,2.8728e-05,0.0021571,1.1311,6.698e-06,5.0759e-05
0.48732,0.56514,0.56474,0.5666,2.8755e-05,0.0019144,1.1313,6.7176e-06,5.0791e-05
0.48812,0.56514,0.56474,0.5666,2.8781e-05,0.0016861,1.1315,6.7372e-06,5.0824e-05
0.48893,0.56514,0.56474,0.5666,2.8806e-05,0.0014723,1.1317,6.7567e-06,5.0856e-05
0.48973,0.56514,0.56474,0.56659,2.8832e-05,0.0012729,1.1319,6.7761e-06,5.0887e-05
0.49054,0.56514,0.56474,0.56659,2.8857e-05,0.0010881,1.1321,6.7954e-06,5.0918e-05
0.49134,0.56514,0.56474,0.56658,2.8882e-05,0.00091769,1.1323,6.8146e-06,5.0948e-05
0.49215,0.56514,0.56474,0.56658,2.8906e-05,0.00076181,1.1324,6.8338e-06,5.0978e-05
0.49295,0.56514,0.56474,0.56658,2.893e-05,0.00062041,1.1325,6.8529e-06,5.1008e-05
0.49376,0.56514,0.56474,0.56657,2.8954e-05,0.00049351,1.1327,6.8719e-06,5.1037e-05
0.49456,0.56514,0.56474,0.56657,2.8978e-05,0.00038111,1.1328,6.8909e-06,5.1066e-05
0.49537,0.56514,0.56474,0.56657,2.9002e-05,0.00028321,1.1329,6.9097e-06,5.1094e-05
0.49618,0.56514,0.56474,0.56656,2.9025e-05,0.00019981,1.1329,6.9285e-06,5.1121e-05
0.49698,0.56513,0.56474,0.56656,2.9048e-05,0.00013092,1.133,6.9472e-06,5.1148e-05
0.49779,0.56513,0.56474,0.56656,2.907e-05,7.6536e-05,1.133,6.9658e-06,5.1175e-05
0.49859,0.56513,0.56474,0.56655,2.9093e-05,3.6662e-05,1.1331,6.9844e-06,5.1201e-05
0.4994,0.56513,0.56474,0.56655,2.9115e-05,1.1298e-05,1.1331,7.0028e-06,5.1227e-05
0.5002,0.56513,0.56474,0.56655,2.9137e-05,4.4581e-07,1.1331,7.0212e-06,5.1252e-05
0.50101,0.56513,0.56474,0.56654,2.9158e-05,4.1044e-06,1.1331,7.0395e-06,5.1277e-05
0.50181,0.56513,0.56474,0.56654,2.9179e-05,2.2274e-05,1.1331,7.0577e-06,5.1301e-05
0.50262,0.56513,0.56474,0.56653,2.92e-05,5.4954e-05,1.133,7.0758e-06,5.1325e-05
0.50343,0.56513,0.56474,0.56653,2.9221e-05,0.00010214,1.133,7.0938e-06,5.1348e-05
0.50423,0.56513,0.56474,0.56653,2.9241e-05,0.00016384,1.1329,7.1117e-06,5.1371e-05
0.50504,0.56513,0.56474,0.56652,2.9261e-05,0.00024005,1.1328,7.1296e-06,5.1393e-05
0.50584,0.56514,0.56474,0.56652,2.9281e-05,0.00033076,1.1327,7.1473e-06,5.1415e-05
0.50665,0.56514,0.56474,0.56652,2.9301e-05,0.00043597,1.1326,7.165e-06,5.1437e-05
0.50745,0.56514,0.56474,0.56651,2.932e-05,0.00055569,1.1325,7.1825e-06,5.1458e-05
0.50826,0.56514,0.56474,0.56651,2.9339e-05,0.0006899,1.1323,7.2e-06,5.1478e-05
0.50906,0.56514,0.56474,0.56651,2.9358e-05,0.0008386,1.1322,7.2174e-06,5.1498e-05
0.50987,0.56514,0.56474,0.5665,2.9376e-05,0.0010018,1.132,7.2347e-06,5.1518e-05
0.51067,0.56514,0.56474,0.5665,2.9394e-05,0.0011795,1.1318,7.2519e-06,5.1537e-05
0.51148,0.56514,0.56474,0.56649,2.9412e-05,0.0013716,1.1316,7.2689e-06,5.1555e-05
0.51229,0.56514,0.56474,0.56649,2.943e-05,0.0015783,1.1314,7.2859e-06,5.1573e-05
0.51309,0.56514,0.56474,0.56649,2.9447e-05,0.0017994,1.1312,7.3028e-06,5.1591e-05
0.5139,0.56514,0.56474,0.56648,2.9464e-05,0.0020349,1.1309,7.3196e-06,5.1608e-05
0.5147,0.56514,0.56474,0.56648,2.9481e-05,0.002285,1.1307,7.3363e-06,5.1625e-05
0.51551,0.56514,0.56474,0.56648,2.9497e-05,0.0025495,1.1304,7.3529e-06,5.1641e-05
0.51631,0.56514,0.56474,0.56647,2.9513e-05,0.0028284,1.1301,7.3694e-06,5.1657e-05
0.51712,0.56514,0.56474,0.56647,2.9529e-05,0.0031218,1.1298,7.3858e-06,5.1672e-05
0.51792,0.56514,0.56474,0.56647,2.9545e-05,0.0034296,1.1295,7.4021e-06,5.1687e-05
0.51873,0.56514,0.56474,0.56646,2.956e-05,0.0037518,1.1292,7.4183e-06,5.1702e-05
0.51953,0.56514,0.56474,0.56646,2.9575e-05,0.0040884,1.1288,7.4344e-06,5.1716e-05
0.52034,0.56514,0.56474,0.56645,2.959e-05,0.0044395,1.1285,7.4504e-06,5.1729e-05
0.52115,0.56514,0.56474,0.56645,2.9604e-05,0.0048049,1.1281,7.4662e-06,5.1742e-05
0.52195,0.56514,0.56474,0.56645,2.9618e-05,0.0051847,1.1277,7.482e-06,5.1755e-05
0.52276,0.56514,0.56474,0.56644,2.9632e-05,0.0055789,1.1273,7.4976e-06,5.1767e-05
0.52356,0.56514,0.56474,0.56644,2.9646e-05,0.0059875,1.1269,7.5132e-06,5.1778e-05
0.52437,0.56514,0.56474,0.56644,2.9659e-05,0.0064105,1.1265,7.5286e-06,5.1789e-05
0.52517,0.56514,0.56474,0.56643,2.9672e-05,0.0068477,1.126,7.544e-06,5.18e-05
0.52598,0.56514,0.56474,0.56643,2.9685e-05,0.0072994,1.1256,7.5592e-06,5.181e-05
0.52678,0.56514,0.56474,0.56643,2.9697e-05,0.0077653,1.1251,7.5743e-06,5.182e-05
0.52759,0.56514,0.56474,0.56642,2.9709e-05,0.0082455,1.1246,7.5893e-06,5.1829e-05
0.52839,0.56514,0.56474,0.56642,2.9721e-05,0.0087401,1.1241,7.6042e-06,5.1838e-05
0.5292,0.56514,0.56474,0.56642,2.9733e-05,0.0092489,1.1236,7.6189e-06,5.1847e-05
0.53001,0.56514,0.56474,0.56641,2.9744e-05,0.0097721,1.1231,7.6336e-06,5.1854e-05
0.53081,0.56514,0.56474,0.56641,2.9755e-05,0.010309,1.1225,7.6481e-06,5.1862e-05
0.53162,0.56514,0.56474,0.5664,2.9766e-05,0.010861,1.1219,7.6625e-06,5.1869e-05
0.53242,0.56515,0.56474,0.5664,2.9776e-05,0.011427,1.1214,7.6768e-06,5.1876e-05
0.53323,0.56515,0.56474,0.5664,2.9786e-05,0.012007,1.1208,7.691e-06,5.1882e-05
0.53403,0.56515,0.56474,0.56639,2.9796e-05,0.012601,1.1202,7.7051e-06,5.1887e-05
0.53484,0.56515,0.56474,0.56639,2.9806e-05,0.01321,1.1196,7.7191e-06,5.1893e-05
0.53564,0.56515,0.56474,0.56639,2.9815e-05,0.013832,1.1189,7.7329e-06,5.1897e-05
0.53645,0.56515,0.56474,0.56638,2.9824e-05,0.014469,1.1183,7.7466e-06,5.1902e-05
0.53726,0.56515,0.56474,0.56638,2.9833e-05,0.01512,1.1176,7.7602e-06,5.1905e-05
0.53806,0.56515,0.56474,0.56638,2.9841e-05,0.015785,1.117,7.7736e-06,5.1909e-05
0.53887,0.56515,0.56474,0.56637,2.9849e-05,0.016464,1.1163,7.787e-06,5.1912e-05
0.53967,0.56515,0.56474,0.56637,2.9857e-05,0.017158,1.1156,7.8002e-06,5.1914e-05
0.54048,0.56515,0.56473,0.56637,2.9865e-05,0.017865,1.1149,7.8133e-06,5.1916e-05
0.54128,0.56515,0.56473,0.56636,2.9872e-05,0.018586,1.1141,7.8263e-06,5.1918e-05
0.54209,0.56515,0.56473,0.56636,2.9879e-05,0.019322,1.1134,7.8391e-06,5.1919e-05
0.54289,0.56515,0.56473,0.56636,2.9886e-05,0.020071,1.1126,7.8518e-06,5.192e-05
0.5437,0.56515,0.56473,0.56635,2.9892e-05,0.020835,1.1119,7.8644e-06,5.192e-05
0.5445,0.56516,0.56473,0.56635,2.9898e-05,0.021612,1.1111,7.8769e-06,5.192e-05
0.54531,0.56516,0.56473,0.56634,2.9904e-05,0.022403,1.1103,7.8892e-06,5.1919e-05
0.54612,0.56516,0.56473,0.56634,2.991e-05,0.023209,1.1095,7.9014e-06,5.1918e-05
0.54692,0.56516,0.56473,0.56634,2.9915e-05,0.024028,1.1086,7.9135e-06,5.1917e-05
0.54773,0.56516,0.56473,0.56633,2.992e-05,0.024861,1.1078,7.9254e-06,5.1915e-05
0.54853,0.56516,0.56473,0.56633,2.9925e-05,0.025708,1.107,7.9373e-06,5.1912e-05
0.54934,0.56516,0.56473,0.56633,2.9929e-05,0.026569,1.1061,7.9489e-06,5.191e-05
0.55014,0.56516,0.56473,0.56632,2.9933e-05,0.027444,1.1052,7.9605e-06,5.1906e-05
0.55095,0.56516,0.56473,0.56632,2.9937e-05,0.028332,1.1043,7.9719e-06,5.1903e-05
0.55175,0.56516,0.56473,0.56632,2.9941e-05,0.029234,1.1034,7.9832e-06,5.1899e-05
0.55256,0.56516,0.56473,0.56631,2.9944e-05,0.03015,1.1025,7.9943e-06,5.1894e-05
0.55336,0.56516,0.56473,0.56631,2.9947e-05,0.03108,1.1015,8.0053e-06,5.1889e-05
0.55417,0.56516,0.56473,0.56631,2.995e-05,0.032024,1.1006,8.0162e-06,5.1884e-05
0.55498,0.56517,0.56473,0.5663,2.9952e-05,0.032981,1.0996,8.027e-06,5.1878e-05
0.55578,0.56517,0.56473,0.5663,2.9955e-05,0.033952,1.0986,8.0376e-06,5.1871e-05
0.55659,0.56517,0.56473,0.5663,2.9956e-05,0.034936,1.0977,8.048e-06,5.1865e-05
0.55739,0.56517,0.56473,0.56629,2.9958e-05,0.035934,1.0967,8.0584e-06,5.1858e-05
0.5582,0.56517,0.56473,0.56629,2.9959e-05,0.036946,1.0956,8.0685e-06,5.185e-05
0.559,0.56517,0.56473,0.56629,2.996e-05,0.037971,1.0946,8.0786e-06,5.1842e-05
0.55981,0.56517,0.56473,0.56628,2.9961e-05,0.03901,1.0936,8.0885e-06,5.1834e-05
0.56061,0.56517,0.56473,0.56628,2.9962e-05,0.040062,1.0925,8.0983e-06,5.1825e-05
0.56142,0.56517,0.56473,0.56628,2.9962e-05,0.041128,1.0914,8.1079e-06,5.1816e-05
0.56223,0.56517,0.56473,0.56627,2.9962e-05,0.042207,1.0903,8.1174e-06,5.1806e-05
0.56303,0.56517,0.56473,0.56627,2.9961e-05,0.0433,1.0892,8.1267e-06,5.1796e-05
0.56384,0.56518,0.56473,0.56627,2.9961e-05,0.044406,1.0881,8.1359e-06,5.1785e-05
0.56464,0.56518,0.56473,0.56626,2.996e-05,0.045525,1.087,8.145e-06,5.1774e-05
0.56545,0.56518,0.56472,0.56626,2.9958e-05,0.046658,1.0859,8.1539e-06,5.1763e-05
0.56625,0.56518,0.56472,0.56626,2.9957e-05,0.047804,1.0847,8.1626e-06,5.1751e-05
0.56706,0.56518,0.56472,0.56625,2.9955e-05,0.048964,1.0835,8.1713e-06,5.1739e-05
0.56786,0.56518,0.56472,0.56625,2.9953e-05,0.050136,1.0824,8.1797e-06,5.1726e-05
0.56867,0.56518,0.56472,0.56625,2.9951e-05,0.051322,1.0812,8.188e-06,5.1713e-05
0.56947,0.56518,0.56472,0.56624,2.9948e-05,0.052521,1.08,8.1962e-06,5.17e-05
0.57028,0.56518,0.56472,0.56624,2.9945e-05,0.053734,1.0787,8.2043e-06,5.1686e-05
0.57109,0.56519,0.56472,0.56624,2.9942e-05,0.054959,1.0775,8.2121e-06,5.1672e-05
0.57189,0.56519,0.56472,0.56623,2.9939e-05,0.056198,1.0763,8.2199e-06,5.1657e-05
0.5727,0.56519,0.56472,0.56623,2.9935e-05,0.057449,1.075,8.2274e-06,5.1642e-05
0.5735,0.56519,0.56472,0.56623,2.9931e-05,0.058714,1.0737,8.2349e-06,5.1627e-05
0.57431,0.56519,0.56472,0.56622,2.9927e-05,0.059991,1.0725,8.2422e-06,5.1611e-05
0.57511,0.56519,0.56472,0.56622,2.9922e-05,0.061282,1.0712,8.2493e-06,5.1595e-05
0.57592,0.56519,0.56472,0.56622,2.9917e-05,0.062585,1.0698,8.2563e-06,5.1578e-05
0.57672,0.56519,0.56472,0.56621,2.9912e-05,0.063902,1.0685,8.2631e-06,5.1561e-05
0.57753,0.56519,0.56472,0.56621,2.9907e-05,0.065231,1.0672,8.2698e-06,5.1544e-05
0.57833,0.5652,0.56472,0.56621,2.9901e-05,0.066573,1.0658,8.2763e-06,5.1526e-05
0.57914,0.5652,0.56472,0.5662,2.9895e-05,0.067928,1.0645,8.2827e-06,5.1507e-05
0.57995,0.5652,0.56472,0.5662,2.9889e-05,0.069296,1.0631,8.2889e-06,5.1489e-05
0.58075,0.5652,0.56472,0.5662,2.9882e-05,0.070676,1.0617,8.2949e-06,5.147e-05
0.58156,0.5652,0.56472,0.56619,2.9876e-05,0.07207,1.0603,8.3008e-06,5.145e-05
0.58236,0.5652,0.56471,0.56619,2.9869e-05,0.073475,1.0589,8.3066e-06,5.143e-05
0.58317,0.5652,0.56471,0.56619,2.9861e-05,0.074894,1.0575,8.3122e-06,5.141e-05
0.58397,0.5652,0.56471,0.56618,2.9854e-05,0.076325,1.056,8.3176e-06,5.139e-05
0.58478,0.56521,0.56471,0.56618,2.9846e-05,0.077768,1.0546,8.3229e-06,5.1369e-05
0.58558,0.56521,0.56471,0.56618,2.9838e-05,0.079225,1.0531,8.328e-06,5.1347e-05
0.58639,0.56521,0.56471,0.56618,2.9829e-05,0.080693,1.0517,8.333e-06,5.1325e-05
0.58719,0.56521,0.56471,0.56617,2.9821e-05,0.082174,1.0502,8.3378e-06,5.1303e-05
0.588,0.56521,0.56471,0.56617,2.9812e-05,0.083668,1.0487,8.3424e-06,5.1281e-05
0.58881,0.56521,0.56471,0.56617,2.9802e-05,0.085174,1.0472,8.3469e-06,5.1258e-05
0.58961,0.56521,0.56471,0.56616,2.9793e-05,0.086692,1.0456,8.3512e-06,5.1235e-05
0.59042,0.56521,0.56471,0.56616,2.9783e-05,0.088222,1.0441,8.3554e-06,5.1211e-05
0.59122,0.56522,0.56471,0.56616,2.9773e-05,0.089765,1.0425,8.3594e-06,5.1187e-05
0.59203,0.56522,0.56471,0.56615,2.9763e-05,0.09132,1.041,8.3632e-06,5.1162e-05
0.59283,0.56522,0.56471,0.56615,2.9752e-05,0.092887,1.0394,8.3669e-06,5.1138e-05
0.59364,0.56522,0.56471,0.56615,2.9741e-05,0.094466,1.0378,8.3704e-06,5.1113e-05
0.59444,0.56522,0.56471,0.56614,2.973e-05,0.096057,1.0362,8.3738e-06,5.1087e-05
0.59525,0.56522,0.56471,0.56614,2.9719e-05,0.097661,1.0346,8.377e-06,5.1061e-05
0.59606,0.56522,0.5647,0.56614,2.9707e-05,0.099276,1.033,8.38e-06,5.1035e-05
0.59686,0.56523,0.5647,0.56614,2.9696e-05,0.1009,1.0314,8.3829e-06,5.1008e-05
0.59767,0.56523,0.5647,0.56613,2.9683e-05,0.10254,1.0297,8.3856e-06,5.0981e-05
0.59847,0.56523,0.5647,0.56613,2.9671e-05,0.10419,1.0281,8.3881e-06,5.0954e-05
0.59928,0.56523,0.5647,0.56613,2.9658e-05,0.10586,1.0264,8.3905e-06,5.0926e-05
0.60008,0.56523,0.5647,0.56612,2.9645e-05,0.10753,1.0247,8.3927e-06,5.0898e-05
0.60089,0.56523,0.5647,0.56612,2.9632e-05,0.10922,1.023,8.3948e-06,5.087e-05
0.60169,0.56523,0.5647,0.56612,2.9619e-05,0.11092,1.0213,8.3967e-06,5.0841e-05
0.6025,0.56524,0.5647,0.56612,2.9605e-05,0.11263,1.0196,8.3984e-06,5.0812e-05
0.6033,0.56524,0.5647,0.56611,2.9591e-05,0.11435,1.0179,8.3999e-06,5.0782e-05
0.60411,0.56524,0.5647,0.56611,2.9577e-05,0.11608,1.0161,8.4013e-06,5.0752e-05
0.60492,0.56524,0.5647,0.56611,2.9562e-05,0.11783,1.0144,8.4025e-06,5.0722e-05
0.60572,0.56524,0.5647,0.5661,2.9548e-05,0.11958,1.0126,8.4036e-06,5.0691e-05
0.60653,0.56524,0.5647,0.5661,2.9532e-05,0.12135,1.0109,8.4045e-06,5.0661e-05
0.60733,0.56524,0.56469,0.5661,2.9517e-05,0.12313,1.0091,8.4052e-06,5.0629e-05
0.60814,0.56525,0.56469,0.5661,2.9502e-05,0.12492,1.0073,8.4058e-06,5.0598e-05
0.60894,0.56525,0.56469,0.56609,2.9486e-05,0.12672,1.0055,8.4061e-06,5.0566e-05
0.60975,0.56525,0.56469,0.56609,2.947e-05,0.12853,1.0036,8.4064e-06,5.0533e-05
0.61055,0.56525,0.56469,0.56609,2.9454e-05,0.13036,1.0018,8.4064e-06,5.0501e-05
0.61136,0.56525,0.56469,0.56608,2.9437e-05,0.13219,0.99998,8.4063e-06,5.0468e-05
0.61216,0.56525,0.56469,0.56608,2.942e-05,0.13404,0.99812,8.406e-06,5.0434e-05
0.61297,0.56526,0.56469,0.56608,2.9403e-05,0.1359,0.99626,8.4055e-06,5.0401e-05
0.61378,0.56526,0.56469,0.56608,2.9386e-05,0.13777,0.99439,8.4049e-06,5.0367e-05
0.61458,0.56526,0.56469,0.56607,2.9368e-05,0.13965,0.9925,8.4041e-06,5.0333e-05
0.61539,0.56526,0.56469,0.56607,2.9351e-05,0.14154,0.99061,8.4031e-06,5.0298e-05
0.61619,0.56526,0.56469,0.56607,2.9332e-05,0.14344,0.9887,8.402e-06,5.0263e-05
0.617,0.56526,0.56468,0.56606,2.9314e-05,0.14535,0.98678,8.4007e-06,5.0228e-05
0.6178,0.56526,0.56468,0.56606,2.9296e-05,0.14727,0.98485,8.3992e-06,5.0192e-05
0.61861,0.56527,0.56468,0.56606,2.9277e-05,0.14921,0.98291,8.3976e-06,5.0156e-05
0.61941,0.56527,0.56468,0.56606,2.9258e-05,0.15115,0.98096,8.3957e-06,5.012e-05
0.62022,0.56527,0.56468,0.56605,2.9238e-05,0.15311,0.979,8.3937e-06,5.0083e-05
0.62103,0.56527,0.56468,0.56605,2.9219e-05,0.15507,0.97703,8.3916e-06,5.0046e-05
0.62183,0.56527,0.56468,0.56605,2.9199e-05,0.15705,0.97505,8.3893e-06,5.0009e-05
0.62264,0.56527,0.56468,0.56605,2.9179e-05,0.15903,0.97306,8.3867e-06,4.9971e-05
0.62344,0.56528,0.56468,0.56604,2.9159e-05,0.16103,0.97106,8.3841e-06,4.9934e-05
0.62425,0.56528,0.56468,0.56604,2.9138e-05,0.16304,0.96904,8.3812e-06,4.9895e-05
0.62505,0.56528,0.56468,0.56604,2.9118e-05,0.16506,0.96702,8.3782e-06,4.9857e-05
0.62586,0.56528,0.56467,0.56604,2.9097e-05,0.16708,0.96499,8.375e-06,4.9818e-05
0.62666,0.56528,0.56467,0.56603,2.9075e-05,0.16912,0.96294,8.3717e-06,4.9779e-05
0.62747,0.56528,0.56467,0.56603,2.9054e-05,0.17117,0.96089,8.3681e-06,4.974e-05
0.62827,0.56529,0.56467,0.56603,2.9032e-05,0.17323,0.95883,8.3644e-06,4.97e-05
0.62908,0.56529,0.56467,0.56603,2.901e-05,0.1753,0.95675,8.3605e-06,4.966e-05
0.62989,0.56529,0.56467,0.56602,2.8988e-05,0.17738,0.95467,8.3565e-06,4.962e-05
0.63069,0.56529,0.56467,0.56602,2.8966e-05,0.17947,0.95258,8.3523e-06,4.9579e-05
0.6315,0.56529,0.56467,0.56602,2.8943e-05,0.18157,0.95047,8.3479e-06,4.9538e-05
0.6323,0.56529,0.56467,0.56602,2.892e-05,0.18367,0.94836,8.3433e-06,4.9497e-05
0.63311,0.5653,0.56467,0.56601,2.8897e-05,0.18579,0.94624,8.3386e-06,4.9455e-05
0.63391,0.5653,0.56467,0.56601,2.8874e-05,0.18792,0.9441,8.3336e-06,4.9413e-05
0.63472,0.5653,0.56466,0.56601,2.885e-05,0.19006,0.94196,8.3286e-06,4.9371e-05
0.63552,0.5653,0.56466,0.56601,2.8826e-05,0.19221,0.93981,8.3233e-06,4.9329e-05
0.63633,0.5653,0.56466,0.566,2.8802e-05,0.19436,0.93765,8.3179e-06,4.9286e-05
0.63713,0.5653,0.56466,0.566,2.8778e-05,0.19653,0.93547,8.3123e-06,4.9243e-05
0.63794,0.56531,0.56466,0.566,2.8753e-05,0.1987,0.93329,8.3065e-06,4.92e-05
0.63875,0.56531,0.56466,0.566,2.8729e-05,0.20089,0.9311,8.3005e-06,4.9157e-05
0.63955,0.56531,0.56466,0.56599,2.8704e-05,0.20308,0.9289,8.2944e-06,4.9113e-05
0.64036,0.56531,0.56466,0.56599,2.8678e-05,0.20529,0.9267,8.2881e-06,4.9069e-05
0.64116,0.56531,0.56466,0.56599,2.8653e-05,0.2075,0.92448,8.2817e-06,4.9024e-05
0.64197,0.56532,0.56465,0.56599,2.8627e-05,0.20973,0.92225,8.275e-06,4.898e-05
0.64277,0.56532,0.56465,0.56599,2.8601e-05,0.21196,0.92001,8.2682e-06,4.8935e-05
0.64358,0.56532,0.56465,0.56598,2.8575e-05,0.2142,0.91777,8.2612e-06,4.889e-05
0.64438,0.56532,0.56465,0.56598,2.8549e-05,0.21645,0.91551,8.2541e-06,4.8844e-05
0.64519,0.56532,0.56465,0.56598,2.8523e-05,0.21871,0.91325,8.2468e-06,4.8798e-05
0.64599,0.56532,0.56465,0.56598,2.8496e-05,0.22097,0.91098,8.2393e-06,4.8752e-05
0.6468,0.56533,0.56465,0.56597,2.8469e-05,0.22325,0.9087,8.2316e-06,4.8706e-05
0.64761,0.56533,0.56465,0.56597,2.8442e-05,0.22554,0.90641,8.2237e-06,4.866e-05
0.64841,0.56533,0.56465,0.56597,2.8414e-05,0.22783,0.90411,8.2157e-06,4.8613e-05
0.64922,0.56533,0.56464,0.56597,2.8387e-05,0.23013,0.9018,8.2075e-06,4.8566e-05
0.65002,0.56533,0.56464,0.56597,2.8359e-05,0.23244,0.89949,8.1992e-06,4.8518e-05
0.65083,0.56533,0.56464,0.56596,2.8331e-05,0.23476,0.89716,8.1907e-06,4.8471e-05
0.65163,0.56534,0.56464,0.56596,2.8303e-05,0.23709,0.89483,8.182e-06,4.8423e-05
0.65244,0.56534,0.56464,0.56596,2.8274e-05,0.23943,0.89249,8.1731e-06,4.8375e-05
0.65324,0.56534,0.56464,0.56596,2.8245e-05,0.24177,0.89014,8.164e-06,4.8327e-05
0.65405,0.56534,0.56464,0.56596,2.8216e-05,0.24413,0.88778,8.1548e-06,4.8278e-05
0.65486,0.56534,0.56464,0.56595,2.8187e-05,0.24649,0.88542,8.1454e-06,4.8229e-05
0.65566,0.56535,0.56464,0.56595,2.8158e-05,0.24886,0.88304,8.1359e-06,4.818e-05
0.65647,0.56535,0.56463,0.56595,2.8129e-05,0.25124,0.88066,8.1262e-06,4.8131e-05
0.65727,0.56535,0.56463,0.56595,2.8099e-05,0.25362,0.87827,8.1163e-06,4.8081e-05
0.65808,0.56535,0.56463,0.56594,2.8069e-05,0.25602,0.87587,8.1062e-06,4.8032e-05
0.65888,0.56535,0.56463,0.56594,2.8039e-05,0.25842,0.87347,8.096e-06,4.7982e-05
0.65969,0.56535,0.56463,0.56594,2.8008e-05,0.26083,0.87105,8.0856e-06,4.7931e-05
0.66049,0.56536,0.56463,0.56594,2.7978e-05,0.26325,0.86863,8.075e-06,4.7881e-05
0.6613,0.56536,0.56463,0.56594,2.7947e-05,0.26567,0.8662,8.0642e-06,4.783e-05
0.6621,0.56536,0.56463,0.56594,2.7916e-05,0.26811,0.86376,8.0533e-06,4.7779e-05
0.66291,0.56536,0.56462,0.56593,2.7885e-05,0.27055,0.86132,8.0423e-06,4.7728e-05
0.66372,0.56536,0.56462,0.56593,2.7854e-05,0.273,0.85887,8.031e-06,4.7677e-05
0.66452,0.56537,0.56462,0.56593,2.7822e-05,0.27545,0.85641,8.0196e-06,4.7625e-05
0.66533,0.56537,0.56462,0.56593,2.7791e-05,0.27792,0.85394,8.008e-06,4.7573e-05
0.66613,0.56537,0.56462,0.56593,2.7759e-05,0.28039,0.85146,7.9963e-06,4.7521e-05
0.66694,0.56537,0.56462,0.56592,2.7727e-05,0.28287,0.84898,7.9844e-06,4.7469e-05
0.66774,0.56537,0.56462,0.56592,2.7694e-05,0.28535,0.84649,7.9723e-06,4.7416e-05
0.66855,0.56537,0.56462,0.56592,2.7662e-05,0.28784,0.844,7.96e-06,4.7363e-05
0.66935,0.56538,0.56461,0.56592,2.7629e-05,0.29034,0.84149,7.9476e-06,4.7311e-05
0.67016,0.56538,0.56461,0.56592,2.7596e-05,0.29285,0.83898,7.935e-06,4.7257e-05
0.67096,0.56538,0.56461,0.56592,2.7563e-05,0.29536,0.83647,7.9223e-06,4.7204e-05
0.67177,0.56538,0.56461,0.56591,2.753e-05,0.29789,0.83394,7.9094e-06,4.715e-05
0.67258,0.56538,0.56461,0.56591,2.7496e-05,0.30041,0.83141,7.8963e-06,4.7097e-05
0.67338,0.56539,0.56461,0.56591,2.7463e-05,0.30295,0.82887,7.8831e-06,4.7043e-05
0.67419,0.56539,0.56461,0.56591,2.7429e-05,0.30549,0.82633,7.8696e-06,4.6988e-05
0.67499,0.56539,0.5646,0.56591,2.7395e-05,0.30804,0.82378,7.8561e-06,4.6934e-05
0.6758,0.56539,0.5646,0.56591,2.7361e-05,0.31059,0.82122,7.8424e-06,4.6879e-05
0.6766,0.56539,0.5646,0.5659,2.7327e-05,0.31315,0.81865,7.8285e-06,4.6825e-05
0.67741,0.5654,0.5646,0.5659,2.7292e-05,0.31572,0.81608,7.8144e-06,4.677e-05
0.67821,0.5654,0.5646,0.5659,2.7257e-05,0.3183,0.8135,7.8002e-06,4.6714e-05
0.67902,0.5654,0.5646,0.5659,2.7222e-05,0.32088,0.81092,7.7858e-06,4.6659e-05
0.67983,0.5654,0.5646,0.5659,2.7187e-05,0.32346,0.80833,7.7713e-06,4.6604e-05
0.68063,0.5654,0.56459,0.5659,2.7152e-05,0.32606,0.80574,7.7566e-06,4.6548e-05
0.68144,0.5654,0.56459,0.56589,2.7117e-05,0.32866,0.80313,7.7417e-06,4.6492e-05
0.68224,0.56541,0.56459,0.56589,2.7081e-05,0.33126,0.80052,7.7267e-06,4.6436e-05
0.68305,0.56541,0.56459,0.56589,2.7045e-05,0.33387,0.79791,7.7115e-06,4.6379e-05
0.68385,0.56541,0.56459,0.56589,2.701e-05,0.33649,0.79529,7.6962e-06,4.6323e-05
0.68466,0.56541,0.56459,0.56589,2.6973e-05,0.33911,0.79266,7.6807e-06,4.6266e-05
0.68546,0.56541,0.56459,0.56589,2.6937e-05,0.34174,0.79003,7.665e-06,4.6209e-05
0.68627,0.56542,0.56458,0.56589,2.6901e-05,0.34438,0.78739,7.6492e-06,4.6152e-05
0.68707,0.56542,0.56458,0.56588,2.6864e-05,0.34702,0.78475,7.6332e-06,4.6095e-05
0.68788,0.56542,0.56458,0.56588,2.6827e-05,0.34966,0.7821,7.6171e-06,4.6038e-05
0.68869,0.56542,0.56458,0.56588,2.6791e-05,0.35231,0.77945,7.6008e-06,4.598e-05
0.68949,0.56542,0.56458,0.56588,2.6754e-05,0.35497,0.77679,7.5844e-06,4.5923e-05
0.6903,0.56543,0.56458,0.56588,2.6716e-05,0.35763,0.77412,7.5678e-06,4.5865e-05
0.6911,0.56543,0.56458,0.56588,2.6679e-05,0.3603,0.77145,7.5511e-06,4.5807e-05
0.69191,0.56543,0.56457,0.56588,2.6641e-05,0.36297,0.76878,7.5342e-06,4.5749e-05
0.69271,0.56543,0.56457,0.56587,2.6604e-05,0.36565,0.7661,7.5171e-06,4.569e-05
0.69352,0.56543,0.56457,0.56587,2.6566e-05,0.36834,0.76341,7.4999e-06,4.5632e-05
0.69432,0.56543,0.56457,0.56587,2.6528e-05,0.37103,0.76072,7.4826e-06,4.5573e-05
0.69513,0.56544,0.56457,0.56587,2.649e-05,0.37372,0.75802,7.4651e-06,4.5514e-05
0.69593,0.56544,0.56457,0.56587,2.6451e-05,0.37642,0.75532,7.4474e-06,4.5455e-05
0.69674,0.56544,0.56456,0.56587,2.6413e-05,0.37912,0.75262,7.4296e-06,4.5396e-05
0.69755,0.56544,0.56456,0.56587,2.6374e-05,0.38183,0.7499,7.4117e-06,4.5337e-05
0.69835,0.56544,0.56456,0.56587,2.6335e-05,0.38454,0.74719,7.3936e-06,4.5277e-05
0.69916,0.56545,0.56456,0.56586,2.6297e-05,0.38726,0.74447,7.3753e-06,4.5218e-05
0.69996,0.56545,0.56456,0.56586,2.6258e-05,0.38998,0.74175,7.3569e-06,4.5158e-05
0.70077,0.56545,0.56456,0.56586,2.6218e-05,0.39271,0.73902,7.3384e-06,4.5098e-05
0.70157,0.56545,0.56455,0.56586,2.6179e-05,0.39544,0.73628,7.3197e-06,4.5038e-05
0.70238,0.56545,0.56455,0.56586,2.6139e-05,0.39818,0.73355,7.3009e-06,4.4978e-05
0.70318,0.56545,0.56455,0.56586,2.61e-05,0.40092,0.7308,7.2819e-06,4.4918e-05
0.70399,0.56546,0.56455,0.56586,2.606e-05,0.40366,0.72806,7.2628e-06,4.4857e-05
0.7048,0.56546,0.56455,0.56586,2.602e-05,0.40641,0.72531,7.2435e-06,4.4797e-05
0.7056,0.56546,0.56455,0.56586,2.598e-05,0.40916,0.72255,7.2241e-06,4.4736e-05
0.70641,0.56546,0.56454,0.56586,2.594e-05,0.41192,0.71979,7.2046e-06,4.4675e-05
0.70721,0.56546,0.56454,0.56585,2.59e-05,0.41468,0.71703,7.1849e-06,4.4615e-05
0.70802,0.56547,0.56454,0.56585,2.5859e-05,0.41744,0.71427,7.1651e-06,4.4554e-05
0.70882,0.56547,0.56454,0.56585,2.5819e-05,0.42021,0.7115,7.1451e-06,4.4492e-05
0.70963,0.56547,0.56454,0.56585,2.5778e-05,0.42298,0.70872,7.125e-06,4.4431e-05
0.71043,0.56547,0.56454,0.56585,2.5737e-05,0.42576,0.70594,7.1047e-06,4.437e-05
0.71124,0.56547,0.56453,0.56585,2.5696e-05,0.42854,0.70316,7.0844e-06,4.4308e-05
0.71204,0.56547,0.56453,0.56585,2.5655e-05,0.43132,0.70038,7.0638e-06,4.4247e-05
0.71285,0.56548,0.56453,0.56585,2.5614e-05,0.4341,0.69759,7.0432e-06,4.4185e-05
0.71366,0.56548,0.56453,0.56585,2.5573e-05,0.43689,0.6948,7.0224e-06,4.4123e-05
0.71446,0.56548,0.56453,0.56585,2.5531e-05,0.43969,0.69201,7.0015e-06,4.4061e-05
0.71527,0.56548,0.56453,0.56585,2.549e-05,0.44248,0.68921,6.9804e-06,4.3999e-05
0.71607,0.56548,0.56452,0.56584,2.5448e-05,0.44528,0.68641,6.9592e-06,4.3937e-05
0.71688,0.56549,0.56452,0.56584,2.5406e-05,0.44808,0.6836,6.9379e-06,4.3874e-05
0.71768,0.56549,0.56452,0.56584,2.5364e-05,0.45089,0.6808,6.9165e-06,4.3812e-05
0.71849,0.56549,0.56452,0.56584,2.5322e-05,0.4537,0.67799,6.8949e-06,4.3749e-05
0.71929,0.56549,0.56452,0.56584,2.528e-05,0.45651,0.67517,6.8732e-06,4.3687e-05
0.7201,0.56549,0.56451,0.56584,2.5238e-05,0.45932,0.67236,6.8514e-06,4.3624e-05
0.7209,0.56549,0.56451,0.56584,2.5195e-05,0.46214,0.66954,6.8294e-06,4.3561e-05
0.72171,0.5655,0.56451,0.56584,2.5153e-05,0.46496,0.66672,6.8073e-06,4.3499e-05
0.72252,0.5655,0.56451,0.56584,2.511e-05,0.46778,0.6639,6.7851e-06,4.3436e-05
0.72332,0.5655,0.56451,0.56584,2.5068e-05,0.47061,0.66107,6.7628e-06,4.3373e-05
0.72413,0.5655,0.56451,0.56584,2.5025e-05,0.47343,0.65824,6.7403e-06,4.3309e-05
0.72493,0.5655,0.5645,0.56584,2.4982e-05,0.47626,0.65541,6.7177e-06,4.3246e-05
0.72574,0.5655,0.5645,0.56584,2.4939e-05,0.47909,0.65258,6.695e-06,4.3183e-05
0.72654,0.56551,0.5645,0.56584,2.4896e-05,0.48193,0.64974,6.6722e-06,4.3119e-05
0.72735,0.56551,0.5645,0.56584,2.4853e-05,0.48477,0.64691,6.6493e-06,4.3056e-05
0.72815,0.56551,0.5645,0.56584,2.4809e-05,0.4876,0.64407,6.6262e-06,4.2992e-05
0.72896,0.56551,0.56449,0.56583,2.4766e-05,0.49044,0.64123,6.603e-06,4.2929e-05
0.72976,0.56551,0.56449,0.56583,2.4722e-05,0.49329,0.63838,6.5797e-06,4.2865e-05
0.73057,0.56552,0.56449,0.56583,2.4679e-05,0.49613,0.63554,6.5563e-06,4.2801e-05
0.73138,0.56552,0.56449,0.56583,2.4635e-05,0.49898,0.63269,6.5328e-06,4.2737e-05
0.73218,0.56552,0.56449,0.56583,2.4591e-05,0.50182,0.62984,6.5092e-06,4.2674e-05
0.73299,0.56552,0.56448,0.56583,2.4547e-05,0.50467,0.62699,6.4854e-06,4.261e-05
0.73379,0.56552,0.56448,0.56583,2.4504e-05,0.50752,0.62414,6.4616e-06,4.2545e-05
0.7346,0.56552,0.56448,0.56583,2.4459e-05,0.51038,0.62129,6.4376e-06,4.2481e-05
0.7354,0.56553,0.56448,0.56583,2.4415e-05,0.51323,0.61843,6.4135e-06,4.2417e-05
0.73621,0.56553,0.56448,0.56583,2.4371e-05,0.51609,0.61558,6.3893e-06,4.2353e-05
0.73701,0.56553,0.56448,0.56583,2.4327e-05,0.51894,0.61272,6.365e-06,4.2289e-05
0.73782,0.56553,0.56447,0.56583,2.4282e-05,0.5218,0.60986,6.3406e-06,4.2224e-05
0.73863,0.56553,0.56447,0.56583,2.4238e-05,0.52466,0.607,6.3161e-06,4.216e-05
0.73943,0.56553,0.56447,0.56583,2.4193e-05,0.52752,0.60414,6.2915e-06,4.2095e-05
0.74024,0.56554,0.56447,0.56583,2.4149e-05,0.53038,0.60128,6.2668e-06,4.2031e-05
0.74104,0.56554,0.56447,0.56583,2.4104e-05,0.53324,0.59842,6.2419e-06,4.1966e-05
0.74185,0.56554,0.56446,0.56583,2.4059e-05,0.5361,0.59555,6.217e-06,4.1902e-05
0.74265,0.56554,0.56446,0.56583,2.4015e-05,0.53897,0.59269,6.192e-06,4.1837e-05
0.74346,0.56554,0.56446,0.56583,2.397e-05,0.54183,0.58983,6.1669e-06,4.1772e-05
0.74426,0.56554,0.56446,0.56583,2.3925e-05,0.5447,0.58696,6.1417e-06,4.1708e-05
0.74507,0.56555,0.56446,0.56583,2.388e-05,0.54756,0.5841,6.1164e-06,4.1643e-05
0.74587,0.56555,0.56445,0.56583,2.3834e-05,0.55043,0.58123,6.091e-06,4.1578e-05
0.74668,0.56555,0.56445,0.56583,2.3789e-05,0.55329,0.57836,6.0655e-06,4.1513e-05
0.74749,0.56555,0.56445,0.56583,2.3744e-05,0.55616,0.5755,6.0399e-06,4.1448e-05
0.74829,0.56555,0.56445,0.56583,2.3699e-05,0.55903,0.57263,6.0142e-06,4.1383e-05
0.7491,0.56555,0.56444,0.56583,2.3653e-05,0.56189,0.56976,5.9884e-06,4.1318e-05
0.7499,0.56555,0.56444,0.56583,2.3608e-05,0.56476,0.56689,5.9625e-06,4.1253e-05
0.75071,0.56556,0.56444,0.56583,2.3562e-05,0.56763,0.56403,5.9366e-06,4.1188e-05
0.75151,0.56556,0.56444,0.56583,2.3517e-05,0.5705,0.56116,5.9105e-06,4.1123e-05
0.75232,0.56556,0.56444,0.56583,2.3471e-05,0.57336,0.55829,5.8844e-06,4.1058e-05
0.75312,0.56556,0.56443,0.56583,2.3426e-05,0.57623,0.55543,5.8582e-06,4.0993e-05
0.75393,0.56556,0.56443,0.56583,2.338e-05,0.5791,0.55256,5.8319e-06,4.0928e-05
0.75473,0.56556,0.56443,0.56583,2.3334e-05,0.58196,0.54969,5.8055e-06,4.0863e-05
0.75554,0.56557,0.56443,0.56583,2.3288e-05,0.58483,0.54683,5.779e-06,4.0798e-05
0.75635,0.56557,0.56443,0.56583,2.3243e-05,0.5877,0.54396,5.7525e-06,4.0733e-05
0.75715,0.56557,0.56442,0.56583,2.3197e-05,0.59056,0.5411,5.7259e-06,4.0667e-05
0.75796,0.56557,0.56442,0.56583,2.3151e-05,0.59342,0.53823,5.6992e-06,4.0602e-05
0.75876,0.56557,0.56442,0.56583,2.3105e-05,0.59629,0.53537,5.6724e-06,4.0537e-05
0.75957,0.56557,0.56442,0.56583,2.3059e-05,0.59915,0.53251,5.6456e-06,4.0472e-05
0.76037,0.56557,0.56442,0.56583,2.3013e-05,0.60201,0.52965,5.6187e-06,4.0407e-05
0.76118,0.56558,0.56441,0.56583,2.2966e-05,0.60487,0.52679,5.5917e-06,4.0341e-05
0.76198,0.56558,0.56441,0.56583,2.292e-05,0.60773,0.52393,5.5646e-06,4.0276e-05
0.76279,0.56558,0.56441,0.56583,2.2874e-05,0.61059,0.52107,5.5375e-06,4.0211e-05
0.7636,0.56558,0.56441,0.56583,2.2828e-05,0.61345,0.51821,5.5103e-06,4.0146e-05
0.7644,0.56558,0.5644,0.56583,2.2782e-05,0.61631,0.51535,5.483e-06,4.008e-05
0.76521,0.56558,0.5644,0.56583,2.2735e-05,0.61916,0.5125,5.4557e-06,4.0015e-05
0.76601,0.56559,0.5644,0.56583,2.2689e-05,0.62202,0.50964,5.4283e-06,3.995e-05
0.76682,0.56559,0.5644,0.56583,2.2643e-05,0.62487,0.50679,5.4008e-06,3.9885e-05
0.76762,0.56559,0.5644,0.56583,2.2596e-05,0.62772,0.50394,5.3733e-06,3.9819e-05
0.76843,0.56559,0.56439,0.56583,2.255e-05,0.63057,0.50109,5.3457e-06,3.9754e-05
0.76923,0.56559,0.56439,0.56583,2.2504e-05,0.63342,0.49825,5.3181e-06,3.9689e-05
0.77004,0.56559,0.56439,0.56583,2.2457e-05,0.63627,0.4954,5.2904e-06,3.9624e-05
0.77084,0.56559,0.56439,0.56583,2.2411e-05,0.63911,0.49256,5.2626e-06,3.9559e-05
0.77165,0.56559,0.56438,0.56583,2.2364e-05,0.64195,0.48972,5.2348e-06,3.9494e-05
0.77246,0.5656,0.56438,0.56584,2.2318e-05,0.64479,0.48688,5.207e-06,3.9428e-05
0.77326,0.5656,0.56438,0.56584,2.2271e-05,0.64763,0.48404,5.1791e-06,3.9363e-05
0.77407,0.5656,0.56438,0.56584,2.2225e-05,0.65047,0.4812,5.1511e-06,3.9298e-05
0.77487,0.5656,0.56438,0.56584,2.2178e-05,0.6533,0.47837,5.1231e-06,3.9233e-05
0.77568,0.5656,0.56437,0.56584,2.2132e-05,0.65614,0.47554,5.095e-06,3.9168e-05
0.77648,0.5656,0.56437,0.56584,2.2085e-05,0.65897,0.47271,5.0669e-06,3.9103e-05
0.77729,0.5656,0.56437,0.56584,2.2038e-05,0.66179,0.46988,5.0388e-06,3.9038e-05
0.77809,0.56561,0.56437,0.56584,2.1992e-05,0.66462,0.46706,5.0106e-06,3.8973e-05
0.7789,0.56561,0.56436,0.56584,2.1945e-05,0.66744,0.46424,4.9823e-06,3.8908e-05
0.7797,0.56561,0.56436,0.56584,2.1899e-05,0.67026,0.46142,4.9541e-06,3.8843e-05
0.78051,0.56561,0.56436,0.56584,2.1852e-05,0.67308,0.4586,4.9257e-06,3.8778e-05
0.78132,0.56561,0.56436,0.56584,2.1805e-05,0.6759,0.45579,4.8974e-06,3.8713e-05
0.78212,0.56561,0.56435,0.56584,2.1759e-05,0.67871,0.45298,4.869e-06,3.8649e-05
0.78293,0.56561,0.56435,0.56584,2.1712e-05,0.68152,0.45017,4.8406e-06,3.8584e-05
0.78373,0.56561,0.56435,0.56584,2.1666e-05,0.68432,0.44737,4.8121e-06,3.8519e-05
0.78454,0.56562,0.56435,0.56584,2.1619e-05,0.68713,0.44456,4.7836e-06,3.8455e-05
0.78534,0.56562,0.56435,0.56585,2.1572e-05,0.68993,0.44177,4.7551e-06,3.839e-05
0.78615,0.56562,0.56434,0.56585,2.1526e-05,0.69272,0.43897,4.7266e-06,3.8325e-05
0.78695,0.56562,0.56434,0.56585,2.1479e-05,0.69552,0.43618,4.698e-06,3.8261e-05
0.78776,0.56562,0.56434,0.56585,2.1433e-05,0.69831,0.43339,4.6694e-06,3.8196e-05
0.78856,0.56562,0.56434,0.56585,2.1386e-05,0.70109,0.4306,4.6408e-06,3.8132e-05
0.78937,0.56562,0.56433,0.56585,2.134e-05,0.70388,0.42782,4.6121e-06,3.8067e-05
0.79018,0.56562,0.56433,0.56585,2.1293e-05,0.70666,0.42504,4.5835e-06,3.8003e-05
0.79098,0.56563,0.56433,0.56585,2.1247e-05,0.70943,0.42227,4.5548e-06,3.7939e-05
0.79179,0.56563,0.56433,0.56585,2.12e-05,0.71221,0.4195,4.5261e-06,3.7875e-05
0.79259,0.56563,0.56432,0.56585,2.1154e-05,0.71497,0.41673,4.4973e-06,3.781e-05
0.7934,0.56563,0.56432,0.56585,2.1107e-05,0.71774,0.41397,4.4686e-06,3.7746e-05
0.7942,0.56563,0.56432,0.56586,2.1061e-05,0.7205,0.41121,4.4399e-06,3.7682e-05
0.79501,0.56563,0.56432,0.56586,2.1015e-05,0.72326,0.40845,4.4111e-06,3.7618e-05
0.79581,0.56563,0.56431,0.56586,2.0968e-05,0.72601,0.4057,4.3823e-06,3.7554e-05
0.79662,0.56563,0.56431,0.56586,2.0922e-05,0.72876,0.40296,4.3536e-06,3.749e-05
0.79743,0.56563,0.56431,0.56586,2.0876e-05,0.73151,0.40021,4.3248e-06,3.7427e-05
0.79823,0.56563,0.56431,0.56586,2.0829e-05,0.73425,0.39747,4.296e-06,3.7363e-05
0.79904,0.56564,0.5643,0.56586,2.0783e-05,0.73698,0.39474,4.2672e-06,3.7299e-05
0.79984,0.56564,0.5643,0.56586,2.0737e-05,0.73972,0.39201,4.2384e-06,3.7235e-05
0.80065,0.56564,0.5643,0.56586,2.0691e-05,0.74244,0.38928,4.2096e-06,3.7172e-05
0.80145,0.56564,0.5643,0.56587,2.0645e-05,0.74517,0.38656,4.1808e-06,3.7109e-05
0.80226,0.56564,0.56429,0.56587,2.0599e-05,0.74789,0.38385,4.152e-06,3.7045e-05
0.80306,0.56564,0.56429,0.56587,2.0553e-05,0.7506,0.38113,4.1232e-06,3.6982e-05
0.80387,0.56564,0.56429,0.56587,2.0507e-05,0.75331,0.37843,4.0945e-06,3.6919e-05
0.80467,0.56564,0.56429,0.56587,2.0461e-05,0.75601,0.37573,4.0657e-06,3.6855e-05
0.80548,0.56564,0.56428,0.56587,2.0415e-05,0.75871,0.37303,4.0369e-06,3.6792e-05
0.80629,0.56564,0.56428,0.56587,2.0369e-05,0.76141,0.37034,4.0082e-06,3.6729e-05
0.80709,0.56565,0.56428,0.56587,2.0323e-05,0.7641,0.36765,3.9794e-06,3.6666e-05
0.8079,0.56565,0.56428,0.56587,2.0277e-05,0.76678,0.36497,3.9507e-06,3.6604e-05
0.8087,0.56565,0.56427,0.56588,2.0231e-05,0.76946,0.36229,3.922e-06,3.6541e-05
0.80951,0.56565,0.56427,0.56588,2.0186e-05,0.77214,0.35962,3.8933e-06,3.6478e-05
0.81031,0.56565,0.56427,0.56588,2.014e-05,0.77481,0.35695,3.8646e-06,3.6416e-05
0.81112,0.56565,0.56427,0.56588,2.0095e-05,0.77747,0.35429,3.836e-06,3.6353e-05
0.81192,0.56565,0.56426,0.56588,2.0049e-05,0.78013,0.35163,3.8074e-06,3.6291e-05
0.81273,0.56565,0.56426,0.56588,2.0004e-05,0.78278,0.34898,3.7787e-06,3.6229e-05
0.81353,0.56565,0.56426,0.56588,1.9958e-05,0.78543,0.34634,3.7502e-06,3.6166e-05
0.81434,0.56565,0.56426,0.56589,1.9913e-05,0.78807,0.3437,3.7216e-06,3.6104e-05
0.81515,0.56565,0.56425,0.56589,1.9868e-05,0.79071,0.34107,3.6931e-06,3.6042e-05
0.81595,0.56566,0.56425,0.56589,1.9823e-05,0.79334,0.33844,3.6646e-06,3.598e-05
0.81676,0.56566,0.56425,0.56589,1.9777e-05,0.79596,0.33582,3.6362e-06,3.5919e-05
0.81756,0.56566,0.56425,0.56589,1.9732e-05,0.79858,0.3332,3.6077e-06,3.5857e-05
0.81837,0.56566,0.56424,0.56589,1.9687e-05,0.80119,0.33059,3.5794e-06,3.5795e-05
0.81917,0.56566,0.56424,0.56589,1.9642e-05,0.8038,0.32799,3.551e-06,3.5734e-05
0.81998,0.56566,0.56424,0.5659,1.9598e-05,0.8064,0.32539,3.5227e-06,3.5672e-05
0.82078,0.56566,0.56424,0.5659,1.9553e-05,0.809,0.3228,3.4944e-06,3.5611e-05
0.82159,0.56566,0.56423,0.5659,1.9508e-05,0.81158,0.32021,3.4662e-06,3.555e-05
0.8224,0.56566,0.56423,0.5659,1.9464e-05,0.81417,0.31764,3.4381e-06,3.5489e-05
0.8232,0.56566,0.56423,0.5659,1.9419e-05,0.81674,0.31506,3.4099e-06,3.5428e-05
0.82401,0.56566,0.56423,0.5659,1.9375e-05,0.81931,0.3125,3.3818e-06,3.5367e-05
0.82481,0.56566,0.56422,0.56591,1.933e-05,0.82187,0.30994,3.3538e-06,3.5306e-05
0.82562,0.56566,0.56422,0.56591,1.9286e-05,0.82443,0.30738,3.3258e-06,3.5246e-05
0.82642,0.56566,0.56422,0.56591,1.9242e-05,0.82698,0.30484,3.2979e-06,3.5185e-05
0.82723,0.56567,0.56422,0.56591,1.9198e-05,0.82952,0.3023,3.2701e-06,3.5125e-05
0.82803,0.56567,0.56421,0.56591,1.9153e-05,0.83206,0.29977,3.2422e-06,3.5065e-05
0.82884,0.56567,0.56421,0.56591,1.911e-05,0.83459,0.29724,3.2145e-06,3.5005e-05
0.82964,0.56567,0.56421,0.56592,1.9066e-05,0.83711,0.29472,3.1868e-06,3.4945e-05
0.83045,0.56567,0.56421,0.56592,1.9022e-05,0.83963,0.29221,3.1592e-06,3.4885e-05
0.83126,0.56567,0.5642,0.56592,1.8978e-05,0.84214,0.2897,3.1316e-06,3.4825e-05
0.83206,0.56567,0.5642,0.56592,1.8935e-05,0.84464,0.2872,3.1041e-06,3.4765e-05
0.83287,0.56567,0.5642,0.56592,1.8891e-05,0.84713,0.28471,3.0767e-06,3.4706e-05
0.83367,0.56567,0.5642,0.56592,1.8848e-05,0.84962,0.28223,3.0493e-06,3.4646e-05
0.83448,0.56567,0.56419,0.56593,1.8805e-05,0.8521,0.27975,3.0221e-06,3.4587e-05
0.83528,0.56567,0.56419,0.56593,1.8761e-05,0.85457,0.27728,2.9949e-06,3.4528e-05
0.83609,0.56567,0.56419,0.56593,1.8718e-05,0.85704,0.27482,2.9677e-06,3.4469e-05
0.83689,0.56567,0.56418,0.56593,1.8675e-05,0.8595,0.27237,2.9407e-06,3.441e-05
0.8377,0.56567,0.56418,0.56593,1.8633e-05,0.86195,0.26992,2.9137e-06,3.4351e-05
0.8385,0.56567,0.56418,0.56594,1.859e-05,0.86439,0.26748,2.8868e-06,3.4293e-05
0.83931,0.56567,0.56418,0.56594,1.8547e-05,0.86682,0.26505,2.86e-06,3.4234e-05
0.84012,0.56567,0.56417,0.56594,1.8505e-05,0.86925,0.26263,2.8332e-06,3.4176e-05
0.84092,0.56567,0.56417,0.56594,1.8462e-05,0.87167,0.26021,2.8066e-06,3.4118e-05
0.84173,0.56567,0.56417,0.56594,1.842e-05,0.87408,0.2578,2.78e-06,3.406e-05
0.84253,0.56567,0.56417,0.56595,1.8378e-05,0.87649,0.2554,2.7536e-06,3.4002e-05
0.84334,0.56568,0.56416,0.56595,1.8336e-05,0.87888,0.25301,2.7272e-06,3.3944e-05
0.84414,0.56568,0.56416,0.56595,1.8294e-05,0.88127,0.25063,2.7009e-06,3.3886e-05
0.84495,0.56568,0.56416,0.56595,1.8252e-05,0.88365,0.24825,2.6747e-06,3.3829e-05
0.84575,0.56568,0.56416,0.56595,1.821e-05,0.88602,0.24588,2.6487e-06,3.3771e-05
0.84656,0.56568,0.56415,0.56596,1.8168e-05,0.88839,0.24352,2.6227e-06,3.3714e-05
0.84736,0.56568,0.56415,0.56596,1.8127e-05,0.89074,0.24117,2.5968e-06,3.3657e-05
0.84817,0.56568,0.56415,0.56596,1.8086e-05,0.89309,0.23883,2.571e-06,3.36e-05
0.84898,0.56568,0.56414,0.56596,1.8044e-05,0.89543,0.23649,2.5453e-06,3.3544e-05
0.84978,0.56568,0.56414,0.56596,1.8003e-05,0.89776,0.23417,2.5198e-06,3.3487e-05
0.85059,0.56568,0.56414,0.56597,1.7962e-05,0.90008,0.23185,2.4943e-06,3.343e-05
0.85139,0.56568,0.56414,0.56597,1.7922e-05,0.9024,0.22954,2.469e-06,3.3374e-05
0.8522,0.56568,0.56413,0.56597,1.7881e-05,0.9047,0.22724,2.4437e-06,3.3318e-05
0.853,0.56568,0.56413,0.56597,1.784e-05,0.907,0.22495,2.4186e-06,3.3262e-05
0.85381,0.56568,0.56413,0.56597,1.78e-05,0.90928,0.22267,2.3936e-06,3.3206e-05
0.85461,0.56568,0.56413,0.56598,1.776e-05,0.91156,0.22039,2.3687e-06,3.315e-05
0.85542,0.56568,0.56412,0.56598,1.7719e-05,0.91383,0.21813,2.3439e-06,3.3095e-05
0.85623,0.56568,0.56412,0.56598,1.7679e-05,0.91609,0.21587,2.3193e-06,3.304e-05
0.85703,0.56568,0.56412,0.56598,1.764e-05,0.91835,0.21362,2.2948e-06,3.2984e-05
0.85784,0.56568,0.56411,0.56599,1.76e-05,0.92059,0.21138,2.2704e-06,3.2929e-05
0.85864,0.56568,0.56411,0.56599,1.756e-05,0.92282,0.20915,2.2461e-06,3.2874e-05
0.85945,0.56568,0.56411,0.56599,1.7521e-05,0.92505,0.20693,2.222e-06,3.282e-05
0.86025,0.56568,0.56411,0.56599,1.7481e-05,0.92726,0.20472,2.1979e-06,3.2765e-05
0.86106,0.56568,0.5641,0.566,1.7442e-05,0.92947,0.20252,2.1741e-06,3.2711e-05
0.86186,0.56568,0.5641,0.566,1.7403e-05,0.93167,0.20033,2.1503e-06,3.2656e-05
0.86267,0.56568,0.5641,0.566,1.7365e-05,0.93385,0.19815,2.1267e-06,3.2602e-05
0.86347,0.56568,0.5641,0.566,1.7326e-05,0.93603,0.19597,2.1033e-06,3.2548e-05
0.86428,0.56568,0.56409,0.566,1.7287e-05,0.9382,0.19381,2.0799e-06,3.2495e-05
0.86509,0.56568,0.56409,0.56601,1.7249e-05,0.94036,0.19165,2.0567e-06,3.2441e-05
0.86589,0.56568,0.56409,0.56601,1.7211e-05,0.94251,0.18951,2.0337e-06,3.2388e-05
0.8667,0.56568,0.56408,0.56601,1.7173e-05,0.94465,0.18737,2.0108e-06,3.2335e-05
0.8675,0.56568,0.56408,0.56601,1.7135e-05,0.94678,0.18525,1.9881e-06,3.2281e-05
0.86831,0.56568,0.56408,0.56602,1.7097e-05,0.9489,0.18313,1.9655e-06,3.2229e-05
0.86911,0.56568,0.56408,0.56602,1.7059e-05,0.95101,0.18103,1.943e-06,3.2176e-05
0.86992,0.56568,0.56407,0.56602,1.7022e-05,0.95311,0.17893,1.9207e-06,3.2123e-05
0.87072,0.56568,0.56407,0.56602,1.6985e-05,0.9552,0.17684,1.8986e-06,3.2071e-05
0.87153,0.56568,0.56407,0.56603,1.6948e-05,0.95729,0.17477,1.8766e-06,3.2019e-05
0.87233,0.56568,0.56406,0.56603,1.6911e-05,0.95936,0.1727,1.8548e-06,3.1967e-05
0.87314,0.56568,0.56406,0.56603,1.6874e-05,0.96142,0.17065,1.8332e-06,3.1915e-05
0.87395,0.56568,0.56406,0.56603,1.6837e-05,0.96347,0.1686,1.8117e-06,3.1863e-05
0.87475,0.56568,0.56406,0.56604,1.6801e-05,0.96551,0.16656,1.7903e-06,3.1812e-05
0.87556,0.56568,0.56405,0.56604,1.6765e-05,0.96754,0.16454,1.7692e-06,3.1761e-05
0.87636,0.56568,0.56405,0.56604,1.6729e-05,0.96956,0.16252,1.7482e-06,3.1709e-05
0.87717,0.56568,0.56405,0.56604,1.6693e-05,0.97157,0.16052,1.7274e-06,3.1659e-05
0.87797,0.56568,0.56405,0.56605,1.6657e-05,0.97357,0.15852,1.7067e-06,3.1608e-05
0.87878,0.56568,0.56404,0.56605,1.6622e-05,0.97556,0.15654,1.6863e-06,3.1557e-05
0.87958,0.56568,0.56404,0.56605,1.6586e-05,0.97754,0.15457,1.666e-06,3.1507e-05
0.88039,0.56568,0.56404,0.56605,1.6551e-05,0.97951,0.1526,1.6459e-06,3.1457e-05
0.8812,0.56568,0.56403,0.56606,1.6516e-05,0.98146,0.15065,1.6259e-06,3.1407e-05
0.882,0.56568,0.56403,0.56606,1.6482e-05,0.98341,0.14871,1.6062e-06,3.1357e-05
0.88281,0.56568,0.56403,0.56606,1.6447e-05,0.98535,0.14678,1.5866e-06,3.1307e-05
0.88361,0.56568,0.56403,0.56607,1.6413e-05,0.98727,0.14486,1.5672e-06,3.1258e-05
0.88442,0.56567,0.56402,0.56607,1.6378e-05,0.98919,0.14295,1.548e-06,3.1209e-05
0.88522,0.56567,0.56402,0.56607,1.6344e-05,0.99109,0.14105,1.529e-06,3.116e-05
0.88603,0.56567,0.56402,0.56607,1.631e-05,0.99299,0.13916,1.5102e-06,3.1111e-05
0.88683,0.56567,0.56401,0.56608,1.6277e-05,0.99487,0.13729,1.4916e-06,3.1062e-05
0.88764,0.56567,0.56401,0.56608,1.6243e-05,0.99674,0.13542,1.4732e-06,3.1014e-05
0.88844,0.56567,0.56401,0.56608,1.621e-05,0.9986,0.13357,1.4549e-06,3.0965e-05
0.88925,0.56567,0.56401,0.56608,1.6177e-05,1.0004,0.13172,1.4369e-06,3.0917e-05
0.89006,0.56567,0.564,0.56609,1.6144e-05,1.0023,0.12989,1.4191e-06,3.0869e-05
0.89086,0.56567,0.564,0.56609,1.6112e-05,1.0041,0.12807,1.4015e-06,3.0822e-05
0.89167,0.56567,0.564,0.56609,1.6079e-05,1.0059,0.12626,1.3841e-06,3.0774e-05
0.89247,0.56567,0.56399,0.5661,1.6047e-05,1.0077,0.12446,1.3668e-06,3.0727e-05
0.89328,0.56567,0.56399,0.5661,1.6015e-05,1.0095,0.12267,1.3498e-06,3.068e-05
0.89408,0.56567,0.56399,0.5661,1.5983e-05,1.0113,0.1209,1.3331e-06,3.0633e-05
0.89489,0.56567,0.56399,0.5661,1.5951e-05,1.0131,0.11913,1.3165e-06,3.0586e-05
0.89569,0.56567,0.56398,0.56611,1.592e-05,1.0148,0.11738,1.3001e-06,3.054e-05
0.8965,0.56567,0.56398,0.56611,1.5889e-05,1.0166,0.11564,1.284e-06,3.0494e-05
0.8973,0.56567,0.56398,0.56611,1.5858e-05,1.0183,0.11391,1.268e-06,3.0447e-05
0.89811,0.56567,0.56397,0.56612,1.5827e-05,1.02,0.11219,1.2523e-06,3.0402e-05
0.89892,0.56567,0.56397,0.56612,1.5796e-05,1.0218,0.11048,1.2368e-06,3.0356e-05
0.89972,0.56566,0.56397,0.56612,1.5766e-05,1.0235,0.10878,1.2216e-06,3.031e-05
0.90053,0.56566,0.56397,0.56612,1.5736e-05,1.0251,0.1071,1.2065e-06,3.0265e-05
0.90133,0.56566,0.56396,0.56613,1.5706e-05,1.0268,0.10543,1.1917e-06,3.022e-05
0.90214,0.56566,0.56396,0.56613,1.5676e-05,1.0285,0.10377,1.1771e-06,3.0175e-05
0.90294,0.56566,0.56396,0.56613,1.5647e-05,1.0301,0.10212,1.1628e-06,3.0131e-05
0.90375,0.56566,0.56395,0.56614,1.5617e-05,1.0318,0.10049,1.1487e-06,3.0086e-05
0.90455,0.56566,0.56395,0.56614,1.5588e-05,1.0334,0.098861,1.1348e-06,3.0042e-05
0.90536,0.56566,0.56395,0.56614,1.556e-05,1.035,0.097248,1.1212e-06,2.9998e-05
0.90617,0.56566,0.56395,0.56615,1.5531e-05,1.0366,0.095648,1.1077e-06,2.9954e-05
0.90697,0.56566,0.56394,0.56615,1.5503e-05,1.0382,0.09406,1.0946e-06,2.991e-05
0.90778,0.56566,0.56394,0.56615,1.5474e-05,1.0398,0.092484,1.0817e-06,2.9867e-05
0.90858,0.56566,0.56394,0.56615,1.5446e-05,1.0414,0.09092,1.069e-06,2.9824e-05
0.90939,0.56566,0.56394,0.56616,1.5419e-05,1.0429,0.089368,1.0565e-06,2.9781e-05
0.91019,0.56565,0.56393,0.56616,1.5391e-05,1.0445,0.087829,1.0444e-06,2.9738e-05
0.911,0.56565,0.56393,0.56616,1.5364e-05,1.046,0.086301,1.0324e-06,2.9696e-05
0.9118,0.56565,0.56393,0.56617,1.5337e-05,1.0475,0.084786,1.0207e-06,2.9653e-05
0.91261,0.56565,0.56392,0.56617,1.531e-05,1.0491,0.083284,1.0093e-06,2.9611e-05
0.91341,0.56565,0.56392,0.56617,1.5284e-05,1.0506,0.081793,9.9813e-07,2.9569e-05
0.91422,0.56565,0.56392,0.56618,1.5257e-05,1.052,0.080316,9.8721e-07,2.9528e-05
0.91503,0.56565,0.56392,0.56618,1.5231e-05,1.0535,0.07885,9.7655e-07,2.9486e-05
0.91583,0.56565,0.56391,0.56618,1.5206e-05,1.055,0.077397,9.6615e-07,2.9445e-05
0.91664,0.56565,0.56391,0.56619,1.518e-05,1.0564,0.075957,9.5601e-07,2.9404e-05
0.91744,0.56565,0.56391,0.56619,1.5155e-05,1.0578,0.074529,9.4614e-07,2.9363e-05
0.91825,0.56565,0.5639,0.56619,1.5129e-05,1.0593,0.073114,9.3653e-07,2.9322e-05
0.91905,0.56564,0.5639,0.5662,1.5105e-05,1.0607,0.071711,9.2719e-07,2.9282e-05
0.91986,0.56564,0.5639,0.5662,1.508e-05,1.0621,0.070321,9.1812e-07,2.9242e-05
0.92066,0.56564,0.5639,0.5662,1.5056e-05,1.0635,0.068944,9.0933e-07,2.9202e-05
0.92147,0.56564,0.56389,0.5662,1.5032e-05,1.0648,0.06758,9.008e-07,2.9162e-05
0.92227,0.56564,0.56389,0.56621,1.5008e-05,1.0662,0.066228,8.9255e-07,2.9123e-05
0.92308,0.56564,0.56389,0.56621,1.4984e-05,1.0675,0.064889,8.8458e-07,2.9083e-05
0.92389,0.56564,0.56388,0.56621,1.4961e-05,1.0689,0.063563,8.7688e-07,2.9044e-05
0.92469,0.56564,0.56388,0.56622,1.4938e-05,1.0702,0.06225,8.6947e-07,2.9006e-05
0.9255,0.56564,0.56388,0.56622,1.4915e-05,1.0715,0.06095,8.6233e-07,2.8967e-05
0.9263,0.56563,0.56388,0.56622,1.4892e-05,1.0728,0.059662,8.5548e-07,2.8929e-05
0.92711,0.56563,0.56387,0.56623,1.487e-05,1.0741,0.058388,8.4892e-07,2.889e-05
0.92791,0.56563,0.56387,0.56623,1.4848e-05,1.0753,0.057127,8.4264e-07,2.8852e-05
0.92872,0.56563,0.56387,0.56623,1.4826e-05,1.0766,0.055879,8.3666e-07,2.8815e-05
0.92952,0.56563,0.56386,0.56624,1.4804e-05,1.0778,0.054644,8.3096e-07,2.8777e-05
0.93033,0.56563,0.56386,0.56624,1.4783e-05,1.0791,0.053422,8.2556e-07,2.874e-05
0.93113,0.56563,0.56386,0.56624,1.4762e-05,1.0803,0.052213,8.2045e-07,2.8703e-05
0.93194,0.56563,0.56386,0.56625,1.4741e-05,1.0815,0.051017,8.1563e-07,2.8666e-05
0.93275,0.56562,0.56385,0.56625,1.472e-05,1.0827,0.049835,8.1112e-07,2.863e-05
0.93355,0.56562,0.56385,0.56625,1.47e-05,1.0838,0.048665,8.069e-07,2.8593e-05
0.93436,0.56562,0.56385,0.56626,1.468e-05,1.085,0.047509,8.0298e-07,2.8557e-05
0.93516,0.56562,0.56384,0.56626,1.466e-05,1.0862,0.046367,7.9937e-07,2.8521e-05
0.93597,0.56562,0.56384,0.56626,1.4641e-05,1.0873,0.045237,7.9606e-07,2.8485e-05
0.93677,0.56562,0.56384,0.56627,1.4622e-05,1.0884,0.044121,7.9306e-07,2.845e-05
0.93758,0.56562,0.56384,0.56627,1.4603e-05,1.0895,0.043019,7.9036e-07,2.8415e-05
0.93838,0.56561,0.56383,0.56627,1.4584e-05,1.0906,0.041929,7.8798e-07,2.838e-05
0.93919,0.56561,0.56383,0.56628,1.4565e-05,1.0917,0.040853,7.859e-07,2.8345e-05
0.94,0.56561,0.56383,0.56628,1.4547e-05,1.0928,0.039791,7.8414e-07,2.8311e-05
0.9408,0.56561,0.56383,0.56628,1.4529e-05,1.0938,0.038742,7.827e-07,2.8276e-05
0.94161,0.56561,0.56382,0.56629,1.4512e-05,1.0949,0.037707,7.8157e-07,2.8242e-05
0.94241,0.56561,0.56382,0.56629,1.4495e-05,1.0959,0.036685,7.8076e-07,2.8208e-05
0.94322,0.56561,0.56382,0.56629,1.4478e-05,1.0969,0.035677,7.8026e-07,2.8175e-05
0.94402,0.5656,0.56381,0.5663,1.4461e-05,1.0979,0.034682,7.8009e-07,2.8141e-05
0.94483,0.5656,0.56381,0.5663,1.4444e-05,1.0989,0.033701,7.8024e-07,2.8108e-05
0.94563,0.5656,0.56381,0.5663,1.4428e-05,1.0999,0.032734,7.8072e-07,2.8075e-05
0.94644,0.5656,0.56381,0.56631,1.4412e-05,1.1008,0.03178,7.8152e-07,2.8043e-05
0.94724,0.5656,0.5638,0.56631,1.4396e-05,1.1018,0.03084,7.8265e-07,2.801e-05
0.94805,0.5656,0.5638,0.56631,1.4381e-05,1.1027,0.029914,7.8411e-07,2.7978e-05
0.94886,0.5656,0.5638,0.56632,1.4366e-05,1.1036,0.029002,7.859e-07,2.7946e-05
0.94966,0.56559,0.56379,0.56632,1.4351e-05,1.1045,0.028103,7.8802e-07,2.7914e-05
0.95047,0.56559,0.56379,0.56632,1.4337e-05,1.1054,0.027218,7.9048e-07,2.7883e-05
0.95127,0.56559,0.56379,0.56633,1.4322e-05,1.1063,0.026347,7.9327e-07,2.7852e-05
0.95208,0.56559,0.56379,0.56633,1.4308e-05,1.1072,0.02549,7.964e-07,2.7821e-05
0.95288,0.56559,0.56378,0.56634,1.4295e-05,1.108,0.024646,7.9986e-07,2.779e-05
0.95369,0.56559,0.56378,0.56634,1.4281e-05,1.1089,0.023817,8.0367e-07,2.7759e-05
0.95449,0.56558,0.56378,0.56634,1.4268e-05,1.1097,0.023001,8.0782e-07,2.7729e-05
0.9553,0.56558,0.56378,0.56635,1.4256e-05,1.1105,0.022199,8.1232e-07,2.7699e-05
0.9561,0.56558,0.56377,0.56635,1.4243e-05,1.1113,0.021411,8.1715e-07,2.7669e-05
0.95691,0.56558,0.56377,0.56635,1.4231e-05,1.1121,0.020638,8.2234e-07,2.7639e-05
0.95772,0.56558,0.56377,0.56636,1.4219e-05,1.1128,0.019878,8.2787e-07,2.761e-05
0.95852,0.56557,0.56376,0.56636,1.4207e-05,1.1136,0.019132,8.3375e-07,2.7581e-05
0.95933,0.56557,0.56376,0.56636,1.4196e-05,1.1143,0.0184,8.3999e-07,2.7552e-05
0.96013,0.56557,0.56376,0.56637,1.4185e-05,1.1151,0.017682,8.4657e-07,2.7523e-05
0.96094,0.56557,0.56376,0.56637,1.4174e-05,1.1158,0.016979,8.5352e-07,2.7495e-05
0.96174,0.56557,0.56375,0.56637,1.4164e-05,1.1165,0.016289,8.6081e-07,2.7467e-05
0.96255,0.56557,0.56375,0.56638,1.4154e-05,1.1171,0.015613,8.6846e-07,2.7439e-05
0.96335,0.56556,0.56375,0.56638,1.4144e-05,1.1178,0.014952,8.7648e-07,2.7411e-05
0.96416,0.56556,0.56375,0.56638,1.4134e-05,1.1185,0.014305,8.8485e-07,2.7383e-05
0.96497,0.56556,0.56374,0.56639,1.4125e-05,1.1191,0.013671,8.9358e-07,2.7356e-05
0.96577,0.56556,0.56374,0.56639,1.4116e-05,1.1197,0.013052,9.0268e-07,2.7329e-05
0.96658,0.56556,0.56374,0.56639,1.4107e-05,1.1203,0.012448,9.1214e-07,2.7302e-05
0.96738,0.56555,0.56373,0.5664,1.4099e-05,1.1209,0.011857,9.2196e-07,2.7276e-05
0.96819,0.56555,0.56373,0.5664,1.4091e-05,1.1215,0.01128,9.3216e-07,2.725e-05
0.96899,0.56555,0.56373,0.56641,1.4083e-05,1.1221,0.010718,9.4272e-07,2.7224e-05
0.9698,0.56555,0.56373,0.56641,1.4076e-05,1.1226,0.01017,9.5365e-07,2.7198e-05
0.9706,0.56555,0.56372,0.56641,1.4069e-05,1.1232,0.0096366,9.6495e-07,2.7172e-05
0.97141,0.56554,0.56372,0.56642,1.4062e-05,1.1237,0.0091171,9.7663e-07,2.7147e-05
0.97221,0.56554,0.56372,0.56642,1.4055e-05,1.1242,0.008612,9.8868e-07,2.7122e-05
0.97302,0.56554,0.56372,0.56642,1.4049e-05,1.1247,0.0081211,1.0011e-06,2.7097e-05
0.97383,0.56554,0.56371,0.56643,1.4043e-05,1.1252,0.0076445,1.0139e-06,2.7072e-05
0.97463,0.56554,0.56371,0.56643,1.4038e-05,1.1257,0.0071822,1.0271e-06,2.7048e-05
0.97544,0.56553,0.56371,0.56643,1.4032e-05,1.1261,0.0067343,1.0406e-06,2.7024e-05
0.97624,0.56553,0.5637,0.56644,1.4027e-05,1.1266,0.0063007,1.0546e-06,2.7e-05
0.97705,0.56553,0.5637,0.56644,1.4023e-05,1.127,0.0058814,1.0689e-06,2.6977e-05
0.97785,0.56553,0.5637,0.56644,1.4018e-05,1.1274,0.0054765,1.0836e-06,2.6953e-05
0.97866,0.56552,0.5637,0.56645,1.4014e-05,1.1278,0.005086,1.0987e-06,2.693e-05
0.97946,0.56552,0.56369,0.56645,1.4011e-05,1.1282,0.0047098,1.1142e-06,2.6907e-05
0.98027,0.56552,0.56369,0.56646,1.4007e-05,1.1286,0.0043481,1.1301e-06,2.6884e-05
0.98107,0.56552,0.56369,0.56646,1.4004e-05,1.1289,0.0040007,1.1463e-06,2.6862e-05
0.98188,0.56552,0.56369,0.56646,1.4001e-05,1.1293,0.0036678,1.163e-06,2.684e-05
0.98269,0.56551,0.56368,0.56647,1.3999e-05,1.1296,0.0033493,1.18e-06,2.6818e-05
0.98349,0.56551,0.56368,0.56647,1.3997e-05,1.1299,0.0030452,1.1974e-06,2.6796e-05
0.9843,0.56551,0.56368,0.56647,1.3995e-05,1.1302,0.0027555,1.2152e-06,2.6775e-05
0.9851,0.56551,0.56368,0.56648,1.3994e-05,1.1305,0.0024803,1.2335e-06,2.6754e-05
0.98591,0.5655,0.56367,0.56648,1.3992e-05,1.1307,0.0022195,1.2521e-06,2.6733e-05
0.98671,0.5655,0.56367,0.56648,1.3991e-05,1.131,0.0019732,1.2711e-06,2.6712e-05
0.98752,0.5655,0.56367,0.56649,1.3991e-05,1.1312,0.0017413,1.2905e-06,2.6691e-05
0.98832,0.5655,0.56366,0.56649,1.3991e-05,1.1315,0.0015239,1.3103e-06,2.6671e-05
0.98913,0.5655,0.56366,0.5665,1.3991e-05,1.1317,0.001321,1.3305e-06,2.6651e-05
0.98993,0.56549,0.56366,0.5665,1.3991e-05,1.1319,0.0011325,1.3511e-06,2.6631e-05
0.99074,0.56549,0.56366,0.5665,1.3992e-05,1.132,0.00095858,1.3722e-06,2.6612e-05
0.99155,0.56549,0.56365,0.56651,1.3993e-05,1.1322,0.0007991,1.3936e-06,2.6593e-05
0.99235,0.56549,0.56365,0.56651,1.3995e-05,1.1324,0.00065411,1.4154e-06,2.6574e-05
0.99316,0.56548,0.56365,0.56651,1.3996e-05,1.1325,0.00052361,1.4376e-06,2.6555e-05
0.99396,0.56548,0.56365,0.56652,1.3998e-05,1.1326,0.00040762,1.4603e-06,2.6536e-05
0.99477,0.56548,0.56364,0.56652,1.4001e-05,1.1327,0.00030612,1.4833e-06,2.6518e-05
0.99557,0.56548,0.56364,0.56652,1.4003e-05,1.1328,0.00021913,1.5068e-06,2.65e-05
0.99638,0.56547,0.56364,0.56653,1.4006e-05,1.1329,0.00014664,1.5307e-06,2.6482e-05
0.99718,0.56547,0.56364,0.56653,1.401e-05,1.133,8.8663e-05,1.5549e-06,2.6465e-05
0.99799,0.56547,0.56363,0.56654,1.4013e-05,1.133,4.5193e-05,1.5796e-06,2.6447e-05
0.9988,0.56547,0.56363,0.56654,1.4018e-05,1.1331,1.6233e-05,1.6048e-06,2.643e-05
0.9996,0.56546,0.56363,0.56654,1.4022e-05,1.1331,1.7832e-06,1.6303e-06,2.6413e-05
1.0004,0.56546,0.56363,0.56655,1.4027e-05,1.1331,1.8448e-06,1.6562e-06,2.6397e-05
1.0012,0.56546,0.56362,0.56655,1.4032e-05,1.1331,1.6418e-05,1.6826e-06,2.638e-05
1.002,0.56546,0.56362,0.56655,1.4037e-05,1.1331,4.5501e-05,1.7094e-06,2.6364e-05
1.0028,0.56545,0.56362,0.56656,1.4043e-05,1.133,8.9095e-05,1.7366e-06,2.6349e-05
1.0036,0.56545,0.56362,0.56656,1.4049e-05,1.133,0.0001472,1.7642e-06,2.6333e-05
1.0044,0.56545,0.56361,0.56656,1.4055e-05,1.1329,0.00021981,1.7922e-06,2.6318e-05
1.0052,0.56544,0.56361,0.56657,1.4062e-05,1.1328,0.00030692,1.8207e-06,2.6302e-05
1.006,0.56544,0.56361,0.56657,1.4069e-05,1.1327,0.00040854,1.8496e-06,2.6288e-05
1.0069,0.56544,0.56361,0.56657,1.4076e-05,1.1326,0.00052466,1.8789e-06,2.6273e-05
1.0077,0.56544,0.5636,0.56658,1.4084e-05,1.1325,0.00065528,1.9086e-06,2.6259e-05
1.0085,0.56543,0.5636,0.56658,1.4092e-05,1.1324,0.00080039,1.9388e-06,2.6244e-05
1.0093,0.56543,0.5636,0.56659,1.41e-05,1.1322,0.00095999,1.9694e-06,2.623e-05
1.0101,0.56543,0.5636,0.56659,1.4109e-05,1.132,0.0011341,2.0004e-06,2.6217e-05
1.0109,0.56543,0.56359,0.56659,1.4118e-05,1.1319,0.0013227,2.0319e-06,2.6203e-05
1.0117,0.56542,0.56359,0.5666,1.4127e-05,1.1317,0.0015257,2.0637e-06,2.619e-05
1.0125,0.56542,0.56359,0.5666,1.4137e-05,1.1315,0.0017432,2.096e-06,2.6177e-05
1.0133,0.56542,0.56359,0.5666,1.4147e-05,1.1312,0.0019752,2.1288e-06,2.6165e-05
1.0141,0.56541,0.56358,0.56661,1.4157e-05,1.131,0.0022217,2.162e-06,2.6152e-05
1.0149,0.56541,0.56358,0.56661,1.4168e-05,1.1307,0.0024826,2.1956e-06,2.614e-05
1.0157,0.56541,0.56358,0.56661,1.4179e-05,1.1305,0.0027579,2.2296e-06,2.6128e-05
1.0165,0.56541,0.56358,0.56662,1.419e-05,1.1302,0.0030477,2.2641e-06,2.6116e-05
1.0173,0.5654,0.56357,0.56662,1.4202e-05,1.1299,0.0033519,2.299e-06,2.6105e-05
1.0181,0.5654,0.56357,0.56663,1.4214e-05,1.1296,0.0036706,2.3343e-06,2.6094e-05
1.0189,0.5654,0.56357,0.56663,1.4226e-05,1.1293,0.0040036,2.3701e-06,2.6083e-05
1.0197,0.5654,0.56357,0.56663,1.4239e-05,1.1289,0.0043511,2.4063e-06,2.6072e-05
1.0205,0.56539,0.56356,0.56664,1.4252e-05,1.1286,0.004713,2.443e-06,2.6061e-05
1.0213,0.56539,0.56356,0.56664,1.4266e-05,1.1282,0.0050892,2.4801e-06,2.6051e-05
1.0222,0.56539,0.56356,0.56664,1.4279e-05,1.1278,0.0054799,2.5176e-06,2.6041e-05
1.023,0.56538,0.56356,0.56665,1.4293e-05,1.1274,0.0058849,2.5556e-06,2.6031e-05
1.0238,0.56538,0.56355,0.56665,1.4308e-05,1.127,0.0063043,2.5941e-06,2.6022e-05
1.0246,0.56538,0.56355,0.56665,1.4323e-05,1.1266,0.006738,2.6329e-06,2.6013e-05
1.0254,0.56537,0.56355,0.56666,1.4338e-05,1.1261,0.0071861,2.6722e-06,2.6003e-05
1.0262,0.56537,0.56355,0.56666,1.4353e-05,1.1257,0.0076485,2.712e-06,2.5995e-05
1.027,0.56537,0.56354,0.56667,1.4369e-05,1.1252,0.0081252,2.7522e-06,2.5986e-05
1.0278,0.56537,0.56354,0.56667,1.4385e-05,1.1247,0.0086162,2.7928e-06,2.5978e-05
1.0286,0.56536,0.56354,0.56667,1.4402e-05,1.1242,0.0091215,2.8339e-06,2.597e-05
1.0294,0.56536,0.56354,0.56668,1.4419e-05,1.1237,0.0096411,2.8754e-06,2.5962e-05
1.0302,0.56536,0.56353,0.56668,1.4436e-05,1.1232,0.010175,2.9174e-06,2.5954e-05
1.031,0.56535,0.56353,0.56668,1.4453e-05,1.1226,0.010723,2.9598e-06,2.5947e-05
1.0318,0.56535,0.56353,0.56669,1.4471e-05,1.1221,0.011285,3.0027e-06,2.594e-05
1.0326,0.56535,0.56353,0.56669,1.449e-05,1.1215,0.011862,3.046e-06,2.5933e-05
1.0334,0.56534,0.56353,0.56669,1.4508e-05,1.1209,0.012453,3.0898e-06,2.5926e-05
1.0342,0.56534,0.56352,0.5667,1.4527e-05,1.1203,0.013058,3.134e-06,2.592e-05
1.035,0.56534,0.56352,0.5667,1.4546e-05,1.1197,0.013677,3.1787e-06,2.5914e-05
1.0358,0.56533,0.56352,0.5667,1.4566e-05,1.1191,0.01431,3.2238e-06,2.5908e-05
1.0367,0.56533,0.56352,0.56671,1.4586e-05,1.1185,0.014957,3.2694e-06,2.5902e-05
1.0375,0.56533,0.56351,0.56671,1.4606e-05,1.1178,0.015619,3.3154e-06,2.5897e-05
1.0383,0.56533,0.56351,0.56671,1.4627e-05,1.1171,0.016295,3.3619e-06,2.5892e-05
1.0391,0.56532,0.56351,0.56672,1.4648e-05,1.1165,0.016984,3.4088e-06,2.5887e-05
1.0399,0.56532,0.56351,0.56672,1.4669e-05,1.1158,0.017688,3.4562e-06,2.5882e-05
1.0407,0.56532,0.5635,0.56673,1.4691e-05,1.115,0.018406,3.504e-06,2.5878e-05
1.0415,0.56531,0.5635,0.56673,1.4713e-05,1.1143,0.019138,3.5523e-06,2.5873e-05
1.0423,0.56531,0.5635,0.56673,1.4735e-05,1.1136,0.019884,3.601e-06,2.5869e-05
1.0431,0.56531,0.5635,0.56674,1.4758e-05,1.1128,0.020644,3.6502e-06,2.5866e-05
1.0439,0.5653,0.5635,0.56674,1.4781e-05,1.1121,0.021418,3.6999e-06,2.5862e-05
1.0447,0.5653,0.56349,0.56674,1.4804e-05,1.1113,0.022206,3.75e-06,2.5859e-05
1.0455,0.5653,0.56349,0.56675,1.4828e-05,1.1105,0.023008,3.8005e-06,2.5856e-05
1.0463,0.56529,0.56349,0.56675,1.4852e-05,1.1097,0.023824,3.8515e-06,2.5853e-05
1.0471,0.56529,0.56349,0.56675,1.4877e-05,1.1089,0.024653,3.903e-06,2.5851e-05
1.0479,0.56529,0.56348,0.56676,1.4902e-05,1.108,0.025497,3.9549e-06,2.5848e-05
1.0487,0.56528,0.56348,0.56676,1.4927e-05,1.1072,0.026354,4.0073e-06,2.5846e-05
1.0495,0.56528,0.56348,0.56676,1.4952e-05,1.1063,0.027225,4.0601e-06,2.5844e-05
1.0503,0.56528,0.56348,0.56677,1.4978e-05,1.1054,0.02811,4.1134e-06,2.5843e-05
1.0512,0.56527,0.56348,0.56677,1.5004e-05,1.1045,0.029009,4.1672e-06,2.5841e-05
1.052,0.56527,0.56347,0.56677,1.5031e-05,1.1036,0.029922,4.2214e-06,2.584e-05
1.0528,0.56527,0.56347,0.56678,1.5058e-05,1.1027,0.030848,4.276e-06,2.584e-05
1.0536,0.56526,0.56347,0.56678,1.5085e-05,1.1018,0.031788,4.3312e-06,2.5839e-05
1.0544,0.56526,0.56347,0.56678,1.5113e-05,1.1008,0.032742,4.3867e-06,2.5839e-05
1.0552,0.56526,0.56347,0.56679,1.5141e-05,1.0999,0.03371,4.4428e-06,2.5838e-05
1.056,0.56525,0.56346,0.56679,1.5169e-05,1.0989,0.034691,4.4993e-06,2.5838e-05
1.0568,0.56525,0.56346,0.56679,1.5198e-05,1.0979,0.035685,4.5562e-06,2.5839e-05
1.0576,0.56525,0.56346,0.5668,1.5226e-05,1.0969,0.036694,4.6136e-06,2.5839e-05
1.0584,0.56524,0.56346,0.5668,1.5256e-05,1.0959,0.037716,4.6715e-06,2.584e-05
1.0592,0.56524,0.56345,0.5668,1.5286e-05,1.0949,0.038751,4.7299e-06,2.5841e-05
1.06,0.56524,0.56345,0.56681,1.5316e-05,1.0938,0.0398,4.7886e-06,2.5842e-05
1.0608,0.56523,0.56345,0.56681,1.5346e-05,1.0928,0.040863,4.8479e-06,2.5844e-05
1.0616,0.56523,0.56345,0.56681,1.5377e-05,1.0917,0.041938,4.9076e-06,2.5846e-05
1.0624,0.56523,0.56345,0.56682,1.5408e-05,1.0906,0.043028,4.9678e-06,2.5848e-05
1.0632,0.56522,0.56344,0.56682,1.5439e-05,1.0895,0.044131,5.0284e-06,2.585e-05
1.064,0.56522,0.56344,0.56682,1.5471e-05,1.0884,0.045247,5.0895e-06,2.5852e-05
1.0648,0.56522,0.56344,0.56683,1.5503e-05,1.0873,0.046376,5.151e-06,2.5855e-05
1.0657,0.56521,0.56344,0.56683,1.5535e-05,1.0861,0.047519,5.213e-06,2.5858e-05
1.0665,0.56521,0.56344,0.56683,1.5568e-05,1.085,0.048675,5.2755e-06,2.5861e-05
1.0673,0.5652,0.56343,0.56684,1.5601e-05,1.0838,0.049845,5.3384e-06,2.5865e-05
1.0681,0.5652,0.56343,0.56684,1.5635e-05,1.0827,0.051027,5.4018e-06,2.5868e-05
1.0689,0.5652,0.56343,0.56684,1.5669e-05,1.0815,0.052223,5.4656e-06,2.5872e-05
1.0697,0.56519,0.56343,0.56685,1.5703e-05,1.0803,0.053432,5.5299e-06,2.5876e-05
1.0705,0.56519,0.56343,0.56685,1.5738e-05,1.079,0.054654,5.5946e-06,2.588e-05
1.0713,0.56519,0.56342,0.56685,1.5772e-05,1.0778,0.055889,5.6598e-06,2.5885e-05
1.0721,0.56518,0.56342,0.56686,1.5808e-05,1.0766,0.057138,5.7255e-06,2.589e-05
1.0729,0.56518,0.56342,0.56686,1.5843e-05,1.0753,0.058399,5.7916e-06,2.5895e-05
1.0737,0.56518,0.56342,0.56686,1.5879e-05,1.0741,0.059673,5.8582e-06,2.59e-05
1.0745,0.56517,0.56342,0.56687,1.5915e-05,1.0728,0.060961,5.9252e-06,2.5906e-05
1.0753,0.56517,0.56341,0.56687,1.5952e-05,1.0715,0.062261,5.9927e-06,2.5911e-05
1.0761,0.56516,0.56341,0.56687,1.5989e-05,1.0702,0.063574,6.0607e-06,2.5917e-05
1.0769,0.56516,0.56341,0.56688,1.6026e-05,1.0689,0.0649,6.1291e-06,2.5924e-05
1.0777,0.56516,0.56341,0.56688,1.6064e-05,1.0675,0.066239,6.198e-06,2.593e-05
1.0785,0.56515,0.56341,0.56688,1.6102e-05,1.0662,0.067591,6.2673e-06,2.5937e-05
1.0793,0.56515,0.5634,0.56689,1.614e-05,1.0648,0.068956,6.3371e-06,2.5944e-05
1.0801,0.56515,0.5634,0.56689,1.6179e-05,1.0634,0.070333,6.4073e-06,2.5951e-05
1.081,0.56514,0.5634,0.56689,1.6218e-05,1.0621,0.071723,6.478e-06,2.5958e-05
1.0818,0.56514,0.5634,0.5669,1.6257e-05,1.0607,0.073126,6.5491e-06,2.5966e-05
1.0826,0.56514,0.5634,0.5669,1.6297e-05,1.0593,0.074541,6.6207e-06,2.5974e-05
1.0834,0.56513,0.56339,0.5669,1.6337e-05,1.0578,0.075969,6.6928e-06,2.5982e-05
1.0842,0.56513,0.56339,0.56691,1.6378e-05,1.0564,0.077409,6.7653e-06,2.599e-05
1.085,0.56512,0.56339,0.56691,1.6418e-05,1.055,0.078863,6.8382e-06,2.5998e-05
1.0858,0.56512,0.56339,0.56691,1.6459e-05,1.0535,0.080328,6.9116e-06,2.6007e-05
1.0866,0.56512,0.56339,0.56692,1.6501e-05,1.052,0.081806,6.9855e-06,2.6016e-05
1.0874,0.56511,0.56338,0.56692,1.6543e-05,1.0505,0.083296,7.0598e-06,2.6025e-05
1.0882,0.56511,0.56338,0.56692,1.6585e-05,1.049,0.084799,7.1346e-06,2.6035e-05
1.089,0.56511,0.56338,0.56692,1.6627e-05,1.0475,0.086314,7.2098e-06,2.6045e-05
1.0898,0.5651,0.56338,0.56693,1.667e-05,1.046,0.087842,7.2855e-06,2.6055e-05
1.0906,0.5651,0.56338,0.56693,1.6713e-05,1.0445,0.089381,7.3616e-06,2.6065e-05
1.0914,0.56509,0.56338,0.56693,1.6757e-05,1.0429,0.090933,7.4382e-06,2.6075e-05
1.0922,0.56509,0.56337,0.56694,1.68e-05,1.0414,0.092497,7.5152e-06,2.6086e-05
1.093,0.56509,0.56337,0.56694,1.6845e-05,1.0398,0.094073,7.5926e-06,2.6096e-05
1.0938,0.56508,0.56337,0.56694,1.6889e-05,1.0382,0.095662,7.6706e-06,2.6108e-05
1.0946,0.56508,0.56337,0.56695,1.6934e-05,1.0366,0.097262,7.7489e-06,2.6119e-05
1.0955,0.56508,0.56337,0.56695,1.6979e-05,1.035,0.098875,7.8277e-06,2.613e-05
1.0963,0.56507,0.56337,0.56695,1.7025e-05,1.0334,0.1005,7.907e-06,2.6142e-05
1.0971,0.56507,0.56336,0.56695,1.707e-05,1.0318,0.10214,7.9867e-06,2.6154e-05
1.0979,0.56506,0.56336,0.56696,1.7117e-05,1.0301,0.10378,8.0668e-06,2.6166e-05
1.0987,0.56506,0.56336,0.56696,1.7163e-05,1.0285,0.10544,8.1474e-06,2.6179e-05
1.0995,0.56506,0.56336,0.56696,1.721e-05,1.0268,0.10712,8.2284e-06,2.6191e-05
1.1003,0.56505,0.56336,0.56697,1.7257e-05,1.0251,0.1088,8.3099e-06,2.6204e-05
1.1011,0.56505,0.56335,0.56697,1.7305e-05,1.0234,0.11049,8.3918e-06,2.6217e-05
1.1019,0.56504,0.56335,0.56697,1.7352e-05,1.0217,0.1122,8.4742e-06,2.6231e-05
1.1027,0.56504,0.56335,0.56698,1.7401e-05,1.02,0.11392,8.557e-06,2.6244e-05
1.1035,0.56504,0.56335,0.56698,1.7449e-05,1.0183,0.11565,8.6402e-06,2.6258e-05
1.1043,0.56503,0.56335,0.56698,1.7498e-05,1.0166,0.11739,8.7239e-06,2.6272e-05
1.1051,0.56503,0.56335,0.56698,1.7547e-05,1.0148,0.11915,8.808e-06,2.6286e-05
1.1059,0.56502,0.56334,0.56699,1.7597e-05,1.0131,0.12091,8.8925e-06,2.6301e-05
1.1067,0.56502,0.56334,0.56699,1.7647e-05,1.0113,0.12269,8.9775e-06,2.6316e-05
1.1075,0.56502,0.56334,0.56699,1.7697e-05,1.0095,0.12447,9.0629e-06,2.6331e-05
1.1083,0.56501,0.56334,0.567,1.7747e-05,1.0077,0.12627,9.1488e-06,2.6346e-05
1.1091,0.56501,0.56334,0.567,1.7798e-05,1.0059,0.12808,9.2351e-06,2.6361e-05
1.11,0.565,0.56334,0.567,1.7849e-05,1.0041,0.1299,9.3218e-06,2.6377e-05
1.1108,0.565,0.56333,0.567,1.7901e-05,1.0023,0.13174,9.409e-06,2.6393e-05
1.1116,0.565,0.56333,0.56701,1.7953e-05,1.0004,0.13358,9.4966e-06,2.6409e-05
1.1124,0.56499,0.56333,0.56701,1.8005e-05,0.99858,0.13544,9.5846e-06,2.6425e-05
1.1132,0.56499,0.56333,0.56701,1.8057e-05,0.99672,0.1373,9.673e-06,2.6441e-05
1.114,0.56499,0.56333,0.56701,1.811e-05,0.99485,0.13918,9.7619e-06,2.6458e-05
1.1148,0.56498,0.56333,0.56702,1.8163e-05,0.99297,0.14107,9.8512e-06,2.6475e-05
1.1156,0.56498,0.56333,0.56702,1.8217e-05,0.99108,0.14296,9.9409e-06,2.6492e-05
1.1164,0.56497,0.56332,0.56702,1.827e-05,0.98917,0.14487,1.0031e-05,2.651e-05
1.1172,0.56497,0.56332,0.56703,1.8325e-05,0.98726,0.14679,1.0122e-05,2.6527e-05
1.118,0.56497,0.56332,0.56703,1.8379e-05,0.98533,0.14873,1.0213e-05,2.6545e-05
1.1188,0.56496,0.56332,0.56703,1.8434e-05,0.98339,0.15067,1.0304e-05,2.6563e-05
1.1196,0.56496,0.56332,0.56703,1.8489e-05,0.98145,0.15262,1.0396e-05,2.6582e-05
1.1204,0.56495,0.56332,0.56704,1.8544e-05,0.97949,0.15458,1.0488e-05,2.66e-05
1.1212,0.56495,0.56331,0.56704,1.86e-05,0.97752,0.15656,1.0581e-05,2.6619e-05
1.122,0.56495,0.56331,0.56704,1.8656e-05,0.97554,0.15854,1.0674e-05,2.6638e-05
1.1228,0.56494,0.56331,0.56704,1.8712e-05,0.97355,0.16054,1.0767e-05,2.6657e-05
1.1236,0.56494,0.56331,0.56705,1.8769e-05,0.97155,0.16254,1.0861e-05,2.6677e-05
1.1245,0.56493,0.56331,0.56705,1.8826e-05,0.96954,0.16456,1.0956e-05,2.6696e-05
1.1253,0.56493,0.56331,0.56705,1.8883e-05,0.96752,0.16658,1.1051e-05,2.6716e-05
1.1261,0.56492,0.56331,0.56705,1.8941e-05,0.96549,0.16862,1.1146e-05,2.6736e-05
1.1269,0.56492,0.5633,0.56706,1.8999e-05,0.96345,0.17066,1.1241e-05,2.6757e-05
1.1277,0.56492,0.5633,0.56706,1.9057e-05,0.9614,0.17272,1.1337e-05,2.6777e-05
1.1285,0.56491,0.5633,0.56706,1.9116e-05,0.95934,0.17479,1.1434e-05,2.6798e-05
1.1293,0.56491,0.5633,0.56706,1.9175e-05,0.95727,0.17686,1.153e-05,2.6819e-05
1.1301,0.5649,0.5633,0.56707,1.9234e-05,0.95519,0.17895,1.1628e-05,2.684e-05
1.1309,0.5649,0.5633,0.56707,1.9293e-05,0.9531,0.18104,1.1725e-05,2.6862e-05
1.1317,0.5649,0.5633,0.56707,1.9353e-05,0.95099,0.18315,1.1823e-05,2.6883e-05
1.1325,0.56489,0.56329,0.56707,1.9413e-05,0.94888,0.18527,1.1922e-05,2.6905e-05
1.1333,0.56489,0.56329,0.56708,1.9474e-05,0.94676,0.18739,1.2021e-05,2.6927e-05
1.1341,0.56488,0.56329,0.56708,1.9535e-05,0.94463,0.18953,1.212e-05,2.695e-05
1.1349,0.56488,0.56329,0.56708,1.9596e-05,0.94249,0.19167,1.2219e-05,2.6972e-05
1.1357,0.56488,0.56329,0.56708,1.9657e-05,0.94034,0.19383,1.2319e-05,2.6995e-05
1.1365,0.56487,0.56329,0.56709,1.9719e-05,0.93818,0.19599,1.242e-05,2.7018e-05
1.1373,0.56487,0.56329,0.56709,1.9781e-05,0.93601,0.19816,1.2521e-05,2.7041e-05
1.1381,0.56486,0.56329,0.56709,1.9843e-05,0.93384,0.20035,1.2622e-05,2.7064e-05
1.1389,0.56486,0.56328,0.56709,1.9906e-05,0.93165,0.20254,1.2723e-05,2.7088e-05
1.1398,0.56486,0.56328,0.5671,1.9969e-05,0.92945,0.20474,1.2825e-05,2.7112e-05
1.1406,0.56485,0.56328,0.5671,2.0032e-05,0.92724,0.20695,1.2928e-05,2.7136e-05
1.1414,0.56485,0.56328,0.5671,2.0095e-05,0.92503,0.20917,1.303e-05,2.716e-05
1.1422,0.56484,0.56328,0.5671,2.0159e-05,0.9228,0.2114,1.3133e-05,2.7185e-05
1.143,0.56484,0.56328,0.56711,2.0223e-05,0.92057,0.21364,1.3237e-05,2.721e-05
1.1438,0.56483,0.56328,0.56711,2.0288e-05,0.91833,0.21589,1.3341e-05,2.7235e-05
1.1446,0.56483,0.56327,0.56711,2.0352e-05,0.91607,0.21815,1.3445e-05,2.726e-05
1.1454,0.56483,0.56327,0.56711,2.0417e-05,0.91381,0.22041,1.355e-05,2.7285e-05
1.1462,0.56482,0.56327,0.56711,2.0483e-05,0.91154,0.22269,1.3655e-05,2.7311e-05
1.147,0.56482,0.56327,0.56712,2.0548e-05,0.90926,0.22497,1.376e-05,2.7337e-05
1.1478,0.56481,0.56327,0.56712,2.0614e-05,0.90698,0.22726,1.3866e-05,2.7363e-05
1.1486,0.56481,0.56327,0.56712,2.068e-05,0.90468,0.22956,1.3972e-05,2.7389e-05
1.1494,0.56481,0.56327,0.56712,2.0747e-05,0.90238,0.23187,1.4079e-05,2.7415e-05
1.1502,0.5648,0.56327,0.56712,2.0814e-05,0.90006,0.23419,1.4185e-05,2.7442e-05
1.151,0.5648,0.56327,0.56713,2.0881e-05,0.89774,0.23651,1.4293e-05,2.7469e-05
1.1518,0.56479,0.56326,0.56713,2.0948e-05,0.89541,0.23885,1.44e-05,2.7496e-05
1.1526,0.56479,0.56326,0.56713,2.1016e-05,0.89307,0.24119,1.4508e-05,2.7524e-05
1.1534,0.56479,0.56326,0.56713,2.1084e-05,0.89072,0.24354,1.4617e-05,2.7551e-05
1.1543,0.56478,0.56326,0.56714,2.1152e-05,0.88837,0.2459,1.4725e-05,2.7579e-05
1.1551,0.56478,0.56326,0.56714,2.1221e-05,0.886,0.24827,1.4834e-05,2.7607e-05
1.1559,0.56477,0.56326,0.56714,2.1289e-05,0.88363,0.25065,1.4944e-05,2.7635e-05
1.1567,0.56477,0.56326,0.56714,2.1359e-05,0.88125,0.25303,1.5053e-05,2.7664e-05
1.1575,0.56476,0.56326,0.56714,2.1428e-05,0.87886,0.25542,1.5164e-05,2.7692e-05
1.1583,0.56476,0.56326,0.56715,2.1498e-05,0.87647,0.25782,1.5274e-05,2.7721e-05
1.1591,0.56476,0.56325,0.56715,2.1568e-05,0.87406,0.26023,1.5385e-05,2.775e-05
1.1599,0.56475,0.56325,0.56715,2.1638e-05,0.87165,0.26265,1.5496e-05,2.778e-05
1.1607,0.56475,0.56325,0.56715,2.1708e-05,0.86923,0.26507,1.5607e-05,2.7809e-05
1.1615,0.56474,0.56325,0.56715,2.1779e-05,0.8668,0.2675,1.5719e-05,2.7839e-05
1.1623,0.56474,0.56325,0.56716,2.185e-05,0.86437,0.26994,1.5831e-05,2.7869e-05
1.1631,0.56474,0.56325,0.56716,2.1922e-05,0.86193,0.27239,1.5944e-05,2.7899e-05
1.1639,0.56473,0.56325,0.56716,2.1993e-05,0.85947,0.27484,1.6057e-05,2.793e-05
1.1647,0.56473,0.56325,0.56716,2.2065e-05,0.85702,0.27731,1.617e-05,2.796e-05
1.1655,0.56472,0.56325,0.56716,2.2137e-05,0.85455,0.27977,1.6284e-05,2.7991e-05
1.1663,0.56472,0.56324,0.56716,2.221e-05,0.85208,0.28225,1.6397e-05,2.8022e-05
1.1671,0.56471,0.56324,0.56717,2.2282e-05,0.8496,0.28473,1.6512e-05,2.8053e-05
1.1679,0.56471,0.56324,0.56717,2.2355e-05,0.84711,0.28723,1.6626e-05,2.8085e-05
1.1688,0.56471,0.56324,0.56717,2.2429e-05,0.84462,0.28972,1.6741e-05,2.8117e-05
1.1696,0.5647,0.56324,0.56717,2.2502e-05,0.84211,0.29223,1.6856e-05,2.8149e-05
1.1704,0.5647,0.56324,0.56717,2.2576e-05,0.83961,0.29474,1.6971e-05,2.8181e-05
1.1712,0.56469,0.56324,0.56718,2.265e-05,0.83709,0.29726,1.7087e-05,2.8213e-05
1.172,0.56469,0.56324,0.56718,2.2724e-05,0.83457,0.29979,1.7203e-05,2.8246e-05
1.1728,0.56469,0.56324,0.56718,2.2799e-05,0.83204,0.30232,1.732e-05,2.8278e-05
1.1736,0.56468,0.56324,0.56718,2.2874e-05,0.8295,0.30486,1.7436e-05,2.8311e-05
1.1744,0.56468,0.56324,0.56718,2.2949e-05,0.82696,0.30741,1.7554e-05,2.8345e-05
1.1752,0.56467,0.56323,0.56718,2.3024e-05,0.82441,0.30996,1.7671e-05,2.8378e-05
1.176,0.56467,0.56323,0.56719,2.31e-05,0.82185,0.31252,1.7789e-05,2.8412e-05
1.1768,0.56466,0.56323,0.56719,2.3176e-05,0.81929,0.31508,1.7906e-05,2.8446e-05
1.1776,0.56466,0.56323,0.56719,2.3252e-05,0.81672,0.31766,1.8025e-05,2.848e-05
1.1784,0.56466,0.56323,0.56719,2.3329e-05,0.81414,0.32024,1.8143e-05,2.8514e-05
1.1792,0.56465,0.56323,0.56719,2.3405e-05,0.81156,0.32282,1.8262e-05,2.8549e-05
1.18,0.56465,0.56323,0.56719,2.3482e-05,0.80897,0.32541,1.8381e-05,2.8583e-05
1.1808,0.56464,0.56323,0.56719,2.3559e-05,0.80638,0.32801,1.8501e-05,2.8618e-05
1.1816,0.56464,0.56323,0.5672,2.3637e-05,0.80378,0.33061,1.862e-05,2.8653e-05
1.1824,0.56464,0.56323,0.5672,2.3715e-05,0.80117,0.33322,1.874e-05,2.8689e-05
1.1833,0.56463,0.56323,0.5672,2.3793e-05,0.79856,0.33584,1.8861e-05,2.8724e-05
1.1841,0.56463,0.56322,0.5672,2.3871e-05,0.79594,0.33846,1.8981e-05,2.876e-05
1.1849,0.56462,0.56322,0.5672,2.3949e-05,0.79332,0.34109,1.9102e-05,2.8796e-05
1.1857,0.56462,0.56322,0.5672,2.4028e-05,0.79068,0.34372,1.9223e-05,2.8833e-05
1.1865,0.56461,0.56322,0.56721,2.4107e-05,0.78805,0.34636,1.9345e-05,2.8869e-05
1.1873,0.56461,0.56322,0.56721,2.4186e-05,0.78541,0.34901,1.9466e-05,2.8906e-05
1.1881,0.56461,0.56322,0.56721,2.4265e-05,0.78276,0.35166,1.9588e-05,2.8943e-05
1.1889,0.5646,0.56322,0.56721,2.4345e-05,0.78011,0.35431,1.971e-05,2.898e-05
1.1897,0.5646,0.56322,0.56721,2.4425e-05,0.77745,0.35697,1.9833e-05,2.9017e-05
1.1905,0.56459,0.56322,0.56721,2.4505e-05,0.77478,0.35964,1.9956e-05,2.9055e-05
1.1913,0.56459,0.56322,0.56721,2.4586e-05,0.77211,0.36231,2.0079e-05,2.9092e-05
1.1921,0.56459,0.56322,0.56721,2.4666e-05,0.76944,0.36499,2.0202e-05,2.913e-05
1.1929,0.56458,0.56322,0.56722,2.4747e-05,0.76676,0.36767,2.0325e-05,2.9169e-05
1.1937,0.56458,0.56322,0.56722,2.4828e-05,0.76408,0.37036,2.0449e-05,2.9207e-05
1.1945,0.56457,0.56322,0.56722,2.4909e-05,0.76139,0.37305,2.0573e-05,2.9246e-05
1.1953,0.56457,0.56321,0.56722,2.4991e-05,0.75869,0.37575,2.0698e-05,2.9285e-05
1.1961,0.56456,0.56321,0.56722,2.5073e-05,0.75599,0.37845,2.0822e-05,2.9324e-05
1.1969,0.56456,0.56321,0.56722,2.5155e-05,0.75329,0.38116,2.0947e-05,2.9363e-05
1.1977,0.56456,0.56321,0.56722,2.5237e-05,0.75058,0.38387,2.1072e-05,2.9402e-05
1.1986,0.56455,0.56321,0.56722,2.532e-05,0.74786,0.38659,2.1197e-05,2.9442e-05
1.1994,0.56455,0.56321,0.56723,2.5402e-05,0.74514,0.38931,2.1323e-05,2.9482e-05
1.2002,0.56454,0.56321,0.56723,2.5485e-05,0.74242,0.39203,2.1448e-05,2.9522e-05
1.201,0.56454,0.56321,0.56723,2.5568e-05,0.73969,0.39476,2.1574e-05,2.9563e-05
1.2018,0.56454,0.56321,0.56723,2.5652e-05,0.73696,0.3975,2.17e-05,2.9603e-05
1.2026,0.56453,0.56321,0.56723,2.5735e-05,0.73422,0.40024,2.1827e-05,2.9644e-05
1.2034,0.56453,0.56321,0.56723,2.5819e-05,0.73148,0.40298,2.1953e-05,2.9685e-05
1.2042,0.56452,0.56321,0.56723,2.5903e-05,0.72874,0.40573,2.208e-05,2.9726e-05
1.205,0.56452,0.56321,0.56723,2.5987e-05,0.72599,0.40848,2.2207e-05,2.9768e-05
1.2058,0.56452,0.56321,0.56723,2.6072e-05,0.72324,0.41123,2.2334e-05,2.9809e-05
1.2066,0.56451,0.56321,0.56724,2.6157e-05,0.72048,0.41399,2.2462e-05,2.9851e-05
1.2074,0.56451,0.56321,0.56724,2.6241e-05,0.71772,0.41676,2.259e-05,2.9893e-05
1.2082,0.5645,0.5632,0.56724,2.6326e-05,0.71495,0.41952,2.2718e-05,2.9935e-05
1.209,0.5645,0.5632,0.56724,2.6412e-05,0.71218,0.42229,2.2846e-05,2.9978e-05
1.2098,0.56449,0.5632,0.56724,2.6497e-05,0.70941,0.42507,2.2974e-05,3.0021e-05
1.2106,0.56449,0.5632,0.56724,2.6583e-05,0.70663,0.42785,2.3102e-05,3.0064e-05
1.2114,0.56449,0.5632,0.56724,2.6669e-05,0.70385,0.43063,2.3231e-05,3.0107e-05
1.2122,0.56448,0.5632,0.56724,2.6755e-05,0.70107,0.43341,2.336e-05,3.015e-05
1.2131,0.56448,0.5632,0.56724,2.6841e-05,0.69828,0.4362,2.3489e-05,3.0194e-05
1.2139,0.56447,0.5632,0.56724,2.6928e-05,0.69549,0.43899,2.3618e-05,3.0238e-05
1.2147,0.56447,0.5632,0.56724,2.7015e-05,0.6927,0.44179,2.3748e-05,3.0282e-05
1.2155,0.56447,0.5632,0.56724,2.7102e-05,0.6899,0.44459,2.3877e-05,3.0326e-05
1.2163,0.56446,0.5632,0.56725,2.7189e-05,0.6871,0.44739,2.4007e-05,3.037e-05
1.2171,0.56446,0.5632,0.56725,2.7276e-05,0.6843,0.45019,2.4137e-05,3.0415e-05
1.2179,0.56445,0.5632,0.56725,2.7364e-05,0.68149,0.453,2.4267e-05,3.046e-05
1.2187,0.56445,0.5632,0.56725,2.7451e-05,0.67868,0.45581,2.4397e-05,3.0505e-05
1.2195,0.56445,0.5632,0.56725,2.7539e-05,0.67587,0.45863,2.4528e-05,3.0551e-05
1.2203,0.56444,0.5632,0.56725,2.7627e-05,0.67306,0.46144,2.4659e-05,3.0596e-05
1.2211,0.56444,0.5632,0.56725,2.7716e-05,0.67024,0.46426,2.4789e-05,3.0642e-05
1.2219,0.56443,0.5632,0.56725,2.7804e-05,0.66742,0.46708,2.492e-05,3.0688e-05
1.2227,0.56443,0.5632,0.56725,2.7893e-05,0.6646,0.46991,2.5051e-05,3.0734e-05
1.2235,0.56443,0.5632,0.56725,2.7982e-05,0.66177,0.47273,2.5183e-05,3.0781e-05
1.2243,0.56442,0.5632,0.56725,2.8071e-05,0.65894,0.47556,2.5314e-05,3.0827e-05
1.2251,0.56442,0.56319,0.56725,2.816e-05,0.65611,0.47839,2.5446e-05,3.0874e-05
1.2259,0.56441,0.56319,0.56725,2.8249e-05,0.65328,0.48123,2.5577e-05,3.0921e-05
1.2267,0.56441,0.56319,0.56725,2.8339e-05,0.65045,0.48406,2.5709e-05,3.0968e-05
1.2276,0.56441,0.56319,0.56725,2.8429e-05,0.64761,0.4869,2.5841e-05,3.1016e-05
1.2284,0.5644,0.56319,0.56726,2.8519e-05,0.64477,0.48974,2.5973e-05,3.1064e-05
1.2292,0.5644,0.56319,0.56726,2.8609e-05,0.64193,0.49258,2.6105e-05,3.1112e-05
1.23,0.56439,0.56319,0.56726,2.8699e-05,0.63909,0.49542,2.6238e-05,3.116e-05
1.2308,0.56439,0.56319,0.56726,2.8789e-05,0.63624,0.49827,2.637e-05,3.1208e-05
1.2316,0.56439,0.56319,0.56726,2.888e-05,0.6334,0.50112,2.6503e-05,3.1257e-05
1.2324,0.56438,0.56319,0.56726,2.8971e-05,0.63055,0.50397,2.6636e-05,3.1306e-05
1.2332,0.56438,0.56319,0.56726,2.9062e-05,0.6277,0.50682,2.6768e-05,3.1355e-05
1.234,0.56437,0.56319,0.56726,2.9153e-05,0.62485,0.50967,2.6901e-05,3.1404e-05
1.2348,0.56437,0.56319,0.56726,2.9244e-05,0.62199,0.51252,2.7034e-05,3.1454e-05
1.2356,0.56437,0.56319,0.56726,2.9335e-05,0.61914,0.51538,2.7168e-05,3.1503e-05
1.2364,0.56436,0.56319,0.56726,2.9427e-05,0.61628,0.51823,2.7301e-05,3.1553e-05
1.2372,0.56436,0.56319,0.56726,2.9519e-05,0.61343,0.52109,2.7434e-05,3.1603e-05
1.238,0.56436,0.56319,0.56726,2.9611e-05,0.61057,0.52395,2.7568e-05,3.1654e-05
1.2388,0.56435,0.56319,0.56726,2.9703e-05,0.60771,0.52681,2.7701e-05,3.1704e-05
1.2396,0.56435,0.56319,0.56726,2.9795e-05,0.60485,0.52967,2.7835e-05,3.1755e-05
1.2404,0.56434,0.56319,0.56726,2.9887e-05,0.60199,0.53253,2.7969e-05,3.1806e-05
1.2412,0.56434,0.56319,0.56726,2.998e-05,0.59913,0.53539,2.8102e-05,3.1858e-05
1.2421,0.56434,0.56319,0.56726,3.0073e-05,0.59626,0.53826,2.8236e-05,3.1909e-05
1.2429,0.56433,0.56319,0.56726,3.0166e-05,0.5934,0.54112,2.837e-05,3.1961e-05
1.2437,0.56433,0.56319,0.56726,3.0258e-05,0.59054,0.54399,2.8504e-05,3.2013e-05
1.2445,0.56432,0.56319,0.56726,3.0352e-05,0.58767,0.54685,2.8638e-05,3.2065e-05
1.2453,0.56432,0.56319,0.56726,3.0445e-05,0.58481,0.54972,2.8773e-05,3.2117e-05
1.2461,0.56432,0.56319,0.56726,3.0538e-05,0.58194,0.55258,2.8907e-05,3.217e-05
1.2469,0.56431,0.56319,0.56726,3.0632e-05,0.57907,0.55545,2.9041e-05,3.2223e-05
1.2477,0.56431,0.56319,0.56726,3.0726e-05,0.57621,0.55832,2.9176e-05,3.2276e-05
1.2485,0.56431,0.56319,0.56726,3.0819e-05,0.57334,0.56118,2.931e-05,3.2329e-05
1.2493,0.5643,0.56319,0.56726,3.0913e-05,0.57047,0.56405,2.9444e-05,3.2382e-05
1.2501,0.5643,0.56319,0.56726,3.1007e-05,0.56761,0.56692,2.9579e-05,3.2436e-05
1.2509,0.56429,0.56319,0.56726,3.1102e-05,0.56474,0.56979,2.9714e-05,3.249e-05
1.2517,0.56429,0.56319,0.56726,3.1196e-05,0.56187,0.57265,2.9848e-05,3.2544e-05
1.2525,0.56429,0.56319,0.56726,3.1291e-05,0.559,0.57552,2.9983e-05,3.2598e-05
1.2533,0.56428,0.56319,0.56726,3.1385e-05,0.55614,0.57839,3.0117e-05,3.2653e-05
1.2541,0.56428,0.56319,0.56726,3.148e-05,0.55327,0.58125,3.0252e-05,3.2708e-05
1.2549,0.56427,0.56319,0.56726,3.1575e-05,0.5504,0.58412,3.0387e-05,3.2763e-05
1.2557,0.56427,0.56319,0.56726,3.167e-05,0.54754,0.58699,3.0522e-05,3.2818e-05
1.2565,0.56427,0.56319,0.56726,3.1765e-05,0.54467,0.58985,3.0656e-05,3.2874e-05
1.2574,0.56426,0.56319,0.56726,3.186e-05,0.54181,0.59271,3.0791e-05,3.2929e-05
1.2582,0.56426,0.56319,0.56726,3.1956e-05,0.53894,0.59558,3.0926e-05,3.2985e-05
1.259,0.56426,0.56319,0.56726,3.2051e-05,0.53608,0.59844,3.1061e-05,3.3041e-05
1.2598,0.56425,0.56319,0.56726,3.2147e-05,0.53322,0.6013,3.1196e-05,3.3098e-05
1.2606,0.56425,0.56319,0.56726,3.2242e-05,0.53036,0.60417,3.133e-05,3.3154e-05
1.2614,0.56425,0.56319,0.56726,3.2338e-05,0.52749,0.60703,3.1465e-05,3.3211e-05
1.2622,0.56424,0.56319,0.56726,3.2434e-05,0.52463,0.60989,3.16e-05,3.3268e-05
1.263,0.56424,0.56319,0.56726,3.253e-05,0.52178,0.61274,3.1735e-05,3.3325e-05
1.2638,0.56423,0.56319,0.56726,3.2626e-05,0.51892,0.6156,3.187e-05,3.3383e-05
1.2646,0.56423,0.56319,0.56726,3.2723e-05,0.51606,0.61846,3.2004e-05,3.3441e-05
1.2654,0.56423,0.56319,0.56726,3.2819e-05,0.51321,0.62131,3.2139e-05,3.3499e-05
1.2662,0.56422,0.56319,0.56726,3.2915e-05,0.51035,0.62416,3.2274e-05,3.3557e-05
1.267,0.56422,0.56319,0.56726,3.3012e-05,0.5075,0.62702,3.2409e-05,3.3615e-05
1.2678,0.56422,0.56319,0.56726,3.3109e-05,0.50465,0.62987,3.2543e-05,3.3674e-05
1.2686,0.56421,0.56319,0.56726,3.3205e-05,0.5018,0.63271,3.2678e-05,3.3733e-05
1.2694,0.56421,0.56319,0.56726,3.3302e-05,0.49895,0.63556,3.2813e-05,3.3792e-05
1.2702,0.5642,0.56319,0.56726,3.3399e-05,0.49611,0.63841,3.2947e-05,3.3851e-05
1.271,0.5642,0.56319,0.56726,3.3496e-05,0.49326,0.64125,3.3082e-05,3.3911e-05
1.2719,0.5642,0.56319,0.56726,3.3593e-05,0.49042,0.64409,3.3216e-05,3.397e-05
1.2727,0.56419,0.56319,0.56725,3.3691e-05,0.48758,0.64693,3.3351e-05,3.403e-05
1.2735,0.56419,0.56319,0.56725,3.3788e-05,0.48474,0.64977,3.3485e-05,3.4091e-05
1.2743,0.56419,0.56319,0.56725,3.3885e-05,0.4819,0.6526,3.362e-05,3.4151e-05
1.2751,0.56418,0.56319,0.56725,3.3983e-05,0.47907,0.65544,3.3754e-05,3.4212e-05
1.2759,0.56418,0.56319,0.56725,3.408e-05,0.47624,0.65827,3.3888e-05,3.4273e-05
1.2767,0.56418,0.56319,0.56725,3.4178e-05,0.47341,0.66109,3.4022e-05,3.4334e-05
1.2775,0.56417,0.56319,0.56725,3.4276e-05,0.47058,0.66392,3.4157e-05,3.4395e-05
1.2783,0.56417,0.56319,0.56725,3.4374e-05,0.46776,0.66674,3.4291e-05,3.4457e-05
1.2791,0.56417,0.56319,0.56725,3.4472e-05,0.46494,0.66956,3.4425e-05,3.4519e-05
1.2799,0.56416,0.56319,0.56725,3.457e-05,0.46212,0.67238,3.4558e-05,3.4581e-05
1.2807,0.56416,0.56319,0.56725,3.4668e-05,0.4593,0.6752,3.4692e-05,3.4643e-05
1.2815,0.56416,0.56319,0.56725,3.4766e-05,0.45649,0.67801,3.4826e-05,3.4705e-05
1.2823,0.56415,0.56319,0.56725,3.4864e-05,0.45367,0.68082,3.496e-05,3.4768e-05
1.2831,0.56415,0.56319,0.56725,3.4962e-05,0.45087,0.68363,3.5093e-05,3.4831e-05
1.2839,0.56415,0.56319,0.56725,3.506e-05,0.44806,0.68643,3.5227e-05,3.4894e-05
1.2847,0.56414,0.56319,0.56725,3.5159e-05,0.44526,0.68923,3.536e-05,3.4958e-05
1.2855,0.56414,0.56319,0.56724,3.5257e-05,0.44246,0.69203,3.5493e-05,3.5021e-05
1.2864,0.56414,0.56319,0.56724,3.5356e-05,0.43966,0.69482,3.5626e-05,3.5085e-05
1.2872,0.56413,0.56319,0.56724,3.5454e-05,0.43687,0.69761,3.5759e-05,3.5149e-05
1.288,0.56413,0.56319,0.56724,3.5553e-05,0.43408,0.7004,3.5892e-05,3.5214e-05
1.2888,0.56412,0.56319,0.56724,3.5652e-05,0.43129,0.70319,3.6025e-05,3.5278e-05
1.2896,0.56412,0.56319,0.56724,3.575e-05,0.42851,0.70597,3.6158e-05,3.5343e-05
1.2904,0.56412,0.56319,0.56724,3.5849e-05,0.42573,0.70875,3.629e-05,3.5408e-05
1.2912,0.56411,0.56319,0.56724,3.5948e-05,0.42296,0.71152,3.6422e-05,3.5473e-05
1.292,0.56411,0.56319,0.56724,3.6047e-05,0.42019,0.71429,3.6555e-05,3.5539e-05
1.2928,0.56411,0.56319,0.56724,3.6146e-05,0.41742,0.71705,3.6687e-05,3.5605e-05
1.2936,0.5641,0.56319,0.56724,3.6245e-05,0.41465,0.71982,3.6819e-05,3.5671e-05
1.2944,0.5641,0.56319,0.56723,3.6344e-05,0.41189,0.72258,3.6951e-05,3.5737e-05
1.2952,0.5641,0.56319,0.56723,3.6443e-05,0.40914,0.72533,3.7082e-05,3.5803e-05
1.296,0.56409,0.56319,0.56723,3.6542e-05,0.40638,0.72808,3.7214e-05,3.587e-05
1.2968,0.56409,0.56319,0.56723,3.6641e-05,0.40364,0.73083,3.7345e-05,3.5937e-05
1.2976,0.56409,0.56319,0.56723,3.674e-05,0.40089,0.73357,3.7477e-05,3.6004e-05
1.2984,0.56409,0.56319,0.56723,3.6839e-05,0.39815,0.73631,3.7608e-05,3.6071e-05
1.2992,0.56408,0.56319,0.56723,3.6939e-05,0.39542,0.73904,3.7739e-05,3.6139e-05
1.3,0.56408,0.56319,0.56723,3.7038e-05,0.39269,0.74177,3.7869e-05,3.6207e-05
1.3009,0.56408,0.56319,0.56723,3.7137e-05,0.38996,0.74449,3.8e-05,3.6275e-05
1.3017,0.56407,0.56319,0.56722,3.7237e-05,0.38724,0.74721,3.813e-05,3.6343e-05
1.3025,0.56407,0.56319,0.56722,3.7336e-05,0.38452,0.74993,3.826e-05,3.6412e-05
1.3033,0.56407,0.56319,0.56722,3.7435e-05,0.38181,0.75264,3.839e-05,3.648e-05
1.3041,0.56406,0.56319,0.56722,3.7535e-05,0.3791,0.75534,3.852e-05,3.6549e-05
1.3049,0.56406,0.56319,0.56722,3.7634e-05,0.37639,0.75805,3.865e-05,3.6619e-05
1.3057,0.56406,0.56319,0.56722,3.7734e-05,0.3737,0.76074,3.8779e-05,3.6688e-05
1.3065,0.56405,0.56319,0.56722,3.7833e-05,0.371,0.76343,3.8909e-05,3.6758e-05
1.3073,0.56405,0.56319,0.56722,3.7933e-05,0.36831,0.76612,3.9038e-05,3.6828e-05
1.3081,0.56405,0.56319,0.56721,3.8032e-05,0.36563,0.7688,3.9166e-05,3.6898e-05
1.3089,0.56404,0.56319,0.56721,3.8132e-05,0.36295,0.77148,3.9295e-05,3.6968e-05
1.3097,0.56404,0.5632,0.56721,3.8231e-05,0.36028,0.77415,3.9424e-05,3.7039e-05
1.3105,0.56404,0.5632,0.56721,3.8331e-05,0.35761,0.77681,3.9552e-05,3.711e-05
1.3113,0.56403,0.5632,0.56721,3.843e-05,0.35495,0.77947,3.968e-05,3.7181e-05
1.3121,0.56403,0.5632,0.56721,3.853e-05,0.35229,0.78212,3.9807e-05,3.7252e-05
1.3129,0.56403,0.5632,0.56721,3.8629e-05,0.34964,0.78477,3.9935e-05,3.7324e-05
1.3137,0.56403,0.5632,0.56721,3.8729e-05,0.34699,0.78742,4.0062e-05,3.7396e-05
1.3145,0.56402,0.5632,0.5672,3.8829e-05,0.34435,0.79005,4.0189e-05,3.7468e-05
1.3153,0.56402,0.5632,0.5672,3.8928e-05,0.34172,0.79269,4.0316e-05,3.754e-05
1.3162,0.56402,0.5632,0.5672,3.9028e-05,0.33909,0.79531,4.0443e-05,3.7613e-05
1.317,0.56401,0.5632,0.5672,3.9127e-05,0.33647,0.79793,4.0569e-05,3.7685e-05
1.3178,0.56401,0.5632,0.5672,3.9227e-05,0.33385,0.80055,4.0695e-05,3.7759e-05
1.3186,0.56401,0.5632,0.5672,3.9326e-05,0.33124,0.80316,4.0821e-05,3.7832e-05
1.3194,0.564,0.5632,0.5672,3.9426e-05,0.32863,0.80576,4.0947e-05,3.7905e-05
1.3202,0.564,0.5632,0.56719,3.9526e-05,0.32603,0.80835,4.1072e-05,3.7979e-05
1.321,0.564,0.5632,0.56719,3.9625e-05,0.32344,0.81094,4.1197e-05,3.8053e-05
1.3218,0.564,0.5632,0.56719,3.9725e-05,0.32085,0.81353,4.1322e-05,3.8127e-05
1.3226,0.56399,0.5632,0.56719,3.9824e-05,0.31827,0.8161,4.1446e-05,3.8202e-05
1.3234,0.56399,0.5632,0.56719,3.9924e-05,0.3157,0.81868,4.1571e-05,3.8276e-05
1.3242,0.56399,0.5632,0.56719,4.0023e-05,0.31313,0.82124,4.1695e-05,3.8351e-05
1.325,0.56398,0.5632,0.56718,4.0122e-05,0.31057,0.8238,4.1818e-05,3.8427e-05
1.3258,0.56398,0.5632,0.56718,4.0222e-05,0.30802,0.82635,4.1942e-05,3.8502e-05
1.3266,0.56398,0.5632,0.56718,4.0321e-05,0.30547,0.82889,4.2065e-05,3.8578e-05
1.3274,0.56398,0.5632,0.56718,4.0421e-05,0.30293,0.83143,4.2188e-05,3.8654e-05
1.3282,0.56397,0.5632,0.56718,4.052e-05,0.30039,0.83396,4.231e-05,3.873e-05
1.329,0.56397,0.5632,0.56718,4.0619e-05,0.29786,0.83649,4.2432e-05,3.8806e-05
1.3298,0.56397,0.5632,0.56717,4.0718e-05,0.29534,0.839,4.2554e-05,3.8883e-05
1.3307,0.56396,0.5632,0.56717,4.0818e-05,0.29283,0.84151,4.2676e-05,3.896e-05
1.3315,0.56396,0.56321,0.56717,4.0917e-05,0.29032,0.84402,4.2797e-05,3.9037e-05
1.3323,0.56396,0.56321,0.56717,4.1016e-05,0.28782,0.84651,4.2918e-05,3.9114e-05
1.3331,0.56396,0.56321,0.56717,4.1115e-05,0.28533,0.849,4.3039e-05,3.9192e-05
1.3339,0.56395,0.56321,0.56717,4.1214e-05,0.28284,0.85149,4.3159e-05,3.9269e-05
1.3347,0.56395,0.56321,0.56716,4.1313e-05,0.28037,0.85396,4.3279e-05,3.9348e-05
1.3355,0.56395,0.56321,0.56716,4.1412e-05,0.2779,0.85643,4.3399e-05,3.9426e-05
1.3363,0.56395,0.56321,0.56716,4.1511e-05,0.27543,0.85889,4.3518e-05,3.9504e-05
1.3371,0.56394,0.56321,0.56716,4.161e-05,0.27298,0.86134,4.3637e-05,3.9583e-05
1.3379,0.56394,0.56321,0.56716,4.1709e-05,0.27053,0.86378,4.3756e-05,3.9662e-05
1.3387,0.56394,0.56321,0.56715,4.1808e-05,0.26809,0.86622,4.3874e-05,3.9742e-05
1.3395,0.56393,0.56321,0.56715,4.1907e-05,0.26565,0.86865,4.3992e-05,3.9821e-05
1.3403,0.56393,0.56321,0.56715,4.2005e-05,0.26323,0.87107,4.411e-05,3.9901e-05
1.3411,0.56393,0.56321,0.56715,4.2104e-05,0.26081,0.87349,4.4227e-05,3.9981e-05
1.3419,0.56393,0.56321,0.56715,4.2203e-05,0.2584,0.87589,4.4344e-05,4.0061e-05
1.3427,0.56392,0.56321,0.56714,4.2301e-05,0.256,0.87829,4.4461e-05,4.0142e-05
1.3435,0.56392,0.56321,0.56714,4.24e-05,0.2536,0.88068,4.4577e-05,4.0222e-05
1.3443,0.56392,0.56321,0.56714,4.2498e-05,0.25122,0.88306,4.4693e-05,4.0303e-05
1.3452,0.56392,0.56321,0.56714,4.2597e-05,0.24884,0.88544,4.4808e-05,4.0385e-05
1.346,0.56391,0.56321,0.56714,4.2695e-05,0.24647,0.8878,4.4924e-05,4.0466e-05
1.3468,0.56391,0.56321,0.56713,4.2793e-05,0.24411,0.89016,4.5038e-05,4.0548e-05
1.3476,0.56391,0.56321,0.56713,4.2891e-05,0.24175,0.89251,4.5153e-05,4.063e-05
1.3484,0.56391,0.56322,0.56713,4.2989e-05,0.23941,0.89485,4.5267e-05,4.0712e-05
1.3492,0.5639,0.56322,0.56713,4.3087e-05,0.23707,0.89718,4.538e-05,4.0795e-05
1.35,0.5639,0.56322,0.56713,4.3185e-05,0.23474,0.89951,4.5493e-05,4.0877e-05
1.3508,0.5639,0.56322,0.56712,4.3283e-05,0.23242,0.90182,4.5606e-05,4.096e-05
1.3516,0.5639,0.56322,0.56712,4.3381e-05,0.23011,0.90413,4.5719e-05,4.1043e-05
1.3524,0.56389,0.56322,0.56712,4.3479e-05,0.22781,0.90643,4.5831e-05,4.1127e-05
1.3532,0.56389,0.56322,0.56712,4.3576e-05,0.22552,0.90872,4.5942e-05,4.1211e-05
1.354,0.56389,0.56322,0.56711,4.3674e-05,0.22323,0.911,4.6053e-05,4.1294e-05
1.3548,0.56389,0.56322,0.56711,4.3771e-05,0.22095,0.91327,4.6164e-05,4.1379e-05
1.3556,0.56388,0.56322,0.56711,4.3869e-05,0.21869,0.91553,4.6274e-05,4.1463e-05
1.3564,0.56388,0.56322,0.56711,4.3966e-05,0.21643,0.91779,4.6384e-05,4.1548e-05
1.3572,0.56388,0.56322,0.56711,4.4063e-05,0.21418,0.92003,4.6494e-05,4.1633e-05
1.358,0.56388,0.56322,0.5671,4.416e-05,0.21194,0.92227,4.6603e-05,4.1718e-05
1.3588,0.56388,0.56322,0.5671,4.4257e-05,0.20971,0.9245,4.6711e-05,4.1803e-05
1.3597,0.56387,0.56322,0.5671,4.4354e-05,0.20748,0.92671,4.682e-05,4.1889e-05
1.3605,0.56387,0.56322,0.5671,4.4451e-05,0.20527,0.92892,4.6927e-05,4.1975e-05
1.3613,0.56387,0.56322,0.56709,4.4548e-05,0.20307,0.93112,4.7035e-05,4.2061e-05
1.3621,0.56387,0.56322,0.56709,4.4645e-05,0.20087,0.93331,4.7142e-05,4.2147e-05
1.3629,0.56386,0.56322,0.56709,4.4741e-05,0.19869,0.93549,4.7248e-05,4.2234e-05
1.3637,0.56386,0.56322,0.56709,4.4837e-05,0.19651,0.93766,4.7354e-05,4.2321e-05
1.3645,0.56386,0.56323,0.56708,4.4934e-05,0.19434,0.93983,4.746e-05,4.2408e-05
1.3653,0.56386,0.56323,0.56708,4.503e-05,0.19219,0.94198,4.7565e-05,4.2495e-05
1.3661,0.56385,0.56323,0.56708,4.5126e-05,0.19004,0.94412,4.7669e-05,4.2583e-05
1.3669,0.56385,0.56323,0.56708,4.5222e-05,0.1879,0.94625,4.7773e-05,4.2671e-05
1.3677,0.56385,0.56323,0.56708,4.5318e-05,0.18577,0.94838,4.7877e-05,4.2759e-05
1.3685,0.56385,0.56323,0.56707,4.5414e-05,0.18366,0.95049,4.798e-05,4.2847e-05
1.3693,0.56385,0.56323,0.56707,4.551e-05,0.18155,0.95259,4.8083e-05,4.2936e-05
1.3701,0.56384,0.56323,0.56707,4.5605e-05,0.17945,0.95469,4.8185e-05,4.3025e-05
1.3709,0.56384,0.56323,0.56707,4.5701e-05,0.17736,0.95677,4.8287e-05,4.3114e-05
1.3717,0.56384,0.56323,0.56706,4.5796e-05,0.17528,0.95884,4.8388e-05,4.3203e-05
1.3725,0.56384,0.56323,0.56706,4.5891e-05,0.17321,0.96091,4.8489e-05,4.3293e-05
1.3733,0.56384,0.56323,0.56706,4.5986e-05,0.17115,0.96296,4.859e-05,4.3383e-05
1.3741,0.56383,0.56323,0.56706,4.6081e-05,0.16911,0.965,4.8689e-05,4.3473e-05
1.375,0.56383,0.56323,0.56705,4.6176e-05,0.16707,0.96704,4.8789e-05,4.3563e-05
1.3758,0.56383,0.56323,0.56705,4.6271e-05,0.16504,0.96906,4.8888e-05,4.3654e-05
1.3766,0.56383,0.56323,0.56705,4.6365e-05,0.16302,0.97107,4.8986e-05,4.3745e-05
1.3774,0.56383,0.56323,0.56704,4.646e-05,0.16101,0.97308,4.9084e-05,4.3836e-05
1.3782,0.56382,0.56323,0.56704,4.6554e-05,0.15902,0.97507,4.9181e-05,4.3927e-05
1.379,0.56382,0.56323,0.56704,4.6648e-05,0.15703,0.97705,4.9278e-05,4.4019e-05
1.3798,0.56382,0.56324,0.56704,4.6742e-05,0.15505,0.97902,4.9374e-05,4.411e-05
1.3806,0.56382,0.56324,0.56703,4.6836e-05,0.15309,0.98098,4.947e-05,4.4203e-05
1.3814,0.56382,0.56324,0.56703,4.693e-05,0.15113,0.98293,4.9565e-05,4.4295e-05
1.3822,0.56381,0.56324,0.56703,4.7024e-05,0.14919,0.98487,4.966e-05,4.4387e-05
1.383,0.56381,0.56324,0.56703,4.7117e-05,0.14726,0.9868,4.9754e-05,4.448e-05
1.3838,0.56381,0.56324,0.56702,4.721e-05,0.14533,0.98871,4.9848e-05,4.4573e-05
1.3846,0.56381,0.56324,0.56702,4.7304e-05,0.14342,0.99062,4.9941e-05,4.4667e-05
1.3854,0.56381,0.56324,0.56702,4.7397e-05,0.14152,0.99252,5.0033e-05,4.476e-05
1.3862,0.5638,0.56324,0.56702,4.749e-05,0.13963,0.9944,5.0125e-05,4.4854e-05
1.387,0.5638,0.56324,0.56701,4.7582e-05,0.13775,0.99628,5.0217e-05,4.4948e-05
1.3878,0.5638,0.56324,0.56701,4.7675e-05,0.13588,0.99814,5.0308e-05,4.5042e-05
1.3886,0.5638,0.56324,0.56701,4.7768e-05,0.13402,0.99999,5.0398e-05,4.5137e-05
1.3895,0.5638,0.56324,0.567,4.786e-05,0.13218,1.0018,5.0488e-05,4.5232e-05
1.3903,0.56379,0.56324,0.567,4.7952e-05,0.13034,1.0037,5.0577e-05,4.5327e-05
1.3911,0.56379,0.56324,0.567,4.8044e-05,0.12852,1.0055,5.0666e-05,4.5422e-05
1.3919,0.56379,0.56324,0.567,4.8136e-05,0.12671,1.0073,5.0754e-05,4.5518e-05
1.3927,0.56379,0.56324,0.56699,4.8228e-05,0.1249,1.0091,5.0842e-05,4.5613e-05
1.3935,0.56379,0.56324,0.56699,4.8319e-05,0.12311,1.0109,5.0929e-05,4.5709e-05
1.3943,0.56379,0.56325,0.56699,4.841e-05,0.12133,1.0126,5.1015e-05,4.5806e-05
1.3951,0.56378,0.56325,0.56698,4.8502e-05,0.11957,1.0144,5.1101e-05,4.5902e-05
1.3959,0.56378,0.56325,0.56698,4.8593e-05,0.11781,1.0162,5.1186e-05,4.5999e-05
1.3967,0.56378,0.56325,0.56698,4.8684e-05,0.11607,1.0179,5.1271e-05,4.6096e-05
1.3975,0.56378,0.56325,0.56698,4.8774e-05,0.11433,1.0196,5.1355e-05,4.6193e-05
1.3983,0.56378,0.56325,0.56697,4.8865e-05,0.11261,1.0213,5.1439e-05,4.6291e-05
1.3991,0.56378,0.56325,0.56697,4.8955e-05,0.1109,1.023,5.1522e-05,4.6388e-05
1.3999,0.56377,0.56325,0.56697,4.9045e-05,0.1092,1.0247,5.1604e-05,4.6486e-05
1.4007,0.56377,0.56325,0.56696,4.9135e-05,0.10752,1.0264,5.1686e-05,4.6585e-05
1.4015,0.56377,0.56325,0.56696,4.9225e-05,0.10584,1.0281,5.1767e-05,4.6683e-05
1.4023,0.56377,0.56325,0.56696,4.9315e-05,0.10418,1.0297,5.1848e-05,4.6782e-05
1.4031,0.56377,0.56325,0.56696,4.9404e-05,0.10253,1.0314,5.1928e-05,4.6881e-05
1.404,0.56377,0.56325,0.56695,4.9494e-05,0.10089,1.033,5.2007e-05,4.698e-05
1.4048,0.56376,0.56325,0.56695,4.9583e-05,0.099262,1.0346,5.2086e-05,4.708e-05
1.4056,0.56376,0.56325,0.56695,4.9672e-05,0.097647,1.0362,5.2164e-05,4.7179e-05
1.4064,0.56376,0.56325,0.56694,4.976e-05,0.096044,1.0378,5.2241e-05,4.7279e-05
1.4072,0.56376,0.56325,0.56694,4.9849e-05,0.094453,1.0394,5.2318e-05,4.738e-05
1.408,0.56376,0.56325,0.56694,4.9937e-05,0.092873,1.041,5.2395e-05,4.748e-05
1.4088,0.56376,0.56325,0.56693,5.0025e-05,0.091306,1.0426,5.247e-05,4.7581e-05
1.4096,0.56376,0.56326,0.56693,5.0113e-05,0.089752,1.0441,5.2545e-05,4.7682e-05
1.4104,0.56375,0.56326,0.56693,5.0201e-05,0.088209,1.0456,5.262e-05,4.7783e-05
1.4112,0.56375,0.56326,0.56693,5.0289e-05,0.086679,1.0472,5.2693e-05,4.7884e-05
1.412,0.56375,0.56326,0.56692,5.0376e-05,0.085161,1.0487,5.2767e-05,4.7986e-05
1.4128,0.56375,0.56326,0.56692,5.0463e-05,0.083655,1.0502,5.2839e-05,4.8088e-05
1.4136,0.56375,0.56326,0.56692,5.055e-05,0.082162,1.0517,5.2911e-05,4.819e-05
1.4144,0.56375,0.56326,0.56691,5.0637e-05,0.080681,1.0531,5.2982e-05,4.8292e-05
1.4152,0.56375,0.56326,0.56691,5.0724e-05,0.079212,1.0546,5.3053e-05,4.8395e-05
1.416,0.56374,0.56326,0.56691,5.081e-05,0.077756,1.0561,5.3123e-05,4.8498e-05
1.4168,0.56374,0.56326,0.5669,5.0896e-05,0.076313,1.0575,5.3192e-05,4.8601e-05
1.4176,0.56374,0.56326,0.5669,5.0982e-05,0.074882,1.0589,5.326e-05,4.8704e-05
1.4185,0.56374,0.56326,0.5669,5.1068e-05,0.073463,1.0603,5.3328e-05,4.8808e-05
1.4193,0.56374,0.56326,0.56689,5.1154e-05,0.072058,1.0617,5.3396e-05,4.8912e-05
1.4201,0.56374,0.56326,0.56689,5.1239e-05,0.070665,1.0631,5.3462e-05,4.9016e-05
1.4209,0.56374,0.56326,0.56689,5.1324e-05,0.069284,1.0645,5.3528e-05,4.912e-05
1.4217,0.56374,0.56326,0.56688,5.1409e-05,0.067917,1.0659,5.3594e-05,4.9225e-05
1.4225,0.56373,0.56326,0.56688,5.1494e-05,0.066562,1.0672,5.3658e-05,4.933e-05
1.4233,0.56373,0.56326,0.56688,5.1579e-05,0.06522,1.0685,5.3722e-05,4.9435e-05
1.4241,0.56373,0.56326,0.56687,5.1663e-05,0.063891,1.0699,5.3786e-05,4.954e-05
1.4249,0.56373,0.56326,0.56687,5.1747e-05,0.062574,1.0712,5.3848e-05,4.9646e-05
1.4257,0.56373,0.56327,0.56687,5.1831e-05,0.061271,1.0725,5.391e-05,4.9751e-05
1.4265,0.56373,0.56327,0.56687,5.1914e-05,0.05998,1.0738,5.3971e-05,4.9857e-05
1.4273,0.56373,0.56327,0.56686,5.1998e-05,0.058703,1.075,5.4032e-05,4.9964e-05
1.4281,0.56373,0.56327,0.56686,5.2081e-05,0.057438,1.0763,5.4092e-05,5.007e-05
1.4289,0.56373,0.56327,0.56686,5.2164e-05,0.056187,1.0775,5.4151e-05,5.0177e-05
1.4297,0.56372,0.56327,0.56685,5.2247e-05,0.054949,1.0788,5.421e-05,5.0284e-05
1.4305,0.56372,0.56327,0.56685,5.2329e-05,0.053723,1.08,5.4268e-05,5.0391e-05
1.4313,0.56372,0.56327,0.56685,5.2412e-05,0.052511,1.0812,5.4325e-05,5.0498e-05
1.4321,0.56372,0.56327,0.56684,5.2494e-05,0.051312,1.0824,5.4381e-05,5.0606e-05
1.4329,0.56372,0.56327,0.56684,5.2575e-05,0.050126,1.0836,5.4437e-05,5.0714e-05
1.4338,0.56372,0.56327,0.56684,5.2657e-05,0.048954,1.0847,5.4492e-05,5.0822e-05
1.4346,0.56372,0.56327,0.56683,5.2738e-05,0.047795,1.0859,5.4546e-05,5.0931e-05
1.4354,0.56372,0.56327,0.56683,5.282e-05,0.046649,1.087,5.46e-05,5.1039e-05
1.4362,0.56372,0.56327,0.56683,5.29e-05,0.045516,1.0881,5.4653e-05,5.1148e-05
1.437,0.56371,0.56327,0.56682,5.2981e-05,0.044397,1.0892,5.4705e-05,5.1257e-05
1.4378,0.56371,0.56327,0.56682,5.3062e-05,0.043291,1.0903,5.4757e-05,5.1367e-05
1.4386,0.56371,0.56327,0.56682,5.3142e-05,0.042198,1.0914,5.4807e-05,5.1476e-05
1.4394,0.56371,0.56327,0.56681,5.3222e-05,0.041119,1.0925,5.4857e-05,5.1586e-05
1.4402,0.56371,0.56327,0.56681,5.3301e-05,0.040053,1.0936,5.4907e-05,5.1696e-05
1.441,0.56371,0.56327,0.56681,5.3381e-05,0.039001,1.0946,5.4955e-05,5.1806e-05
1.4418,0.56371,0.56327,0.5668,5.346e-05,0.037962,1.0956,5.5003e-05,5.1917e-05
1.4426,0.56371,0.56327,0.5668,5.3539e-05,0.036937,1.0967,5.505e-05,5.2027e-05
1.4434,0.56371,0.56327,0.5668,5.3618e-05,0.035926,1.0977,5.5097e-05,5.2138e-05
1.4442,0.56371,0.56328,0.56679,5.3696e-05,0.034928,1.0987,5.5143e-05,5.225e-05
1.445,0.56371,0.56328,0.56679,5.3774e-05,0.033943,1.0996,5.5188e-05,5.2361e-05
1.4458,0.5637,0.56328,0.56679,5.3852e-05,0.032973,1.1006,5.5232e-05,5.2473e-05
1.4466,0.5637,0.56328,0.56678,5.393e-05,0.032015,1.1015,5.5275e-05,5.2585e-05
1.4474,0.5637,0.56328,0.56678,5.4007e-05,0.031072,1.1025,5.5318e-05,5.2697e-05
1.4483,0.5637,0.56328,0.56677,5.4085e-05,0.030142,1.1034,5.536e-05,5.2809e-05
1.4491,0.5637,0.56328,0.56677,5.4162e-05,0.029227,1.1043,5.5402e-05,5.2922e-05
1.4499,0.5637,0.56328,0.56677,5.4238e-05,0.028324,1.1052,5.5442e-05,5.3034e-05
1.4507,0.5637,0.56328,0.56676,5.4315e-05,0.027436,1.1061,5.5482e-05,5.3147e-05
1.4515,0.5637,0.56328,0.56676,5.4391e-05,0.026561,1.107,5.5521e-05,5.3261e-05
1.4523,0.5637,0.56328,0.56676,5.4467e-05,0.025701,1.1078,5.5559e-05,5.3374e-05
1.4531,0.5637,0.56328,0.56675,5.4542e-05,0.024854,1.1087,5.5597e-05,5.3488e-05
1.4539,0.5637,0.56328,0.56675,5.4618e-05,0.024021,1.1095,5.5634e-05,5.3602e-05
1.4547,0.5637,0.56328,0.56675,5.4693e-05,0.023202,1.1103,5.567e-05,5.3716e-05
1.4555,0.5637,0.56328,0.56674,5.4768e-05,0.022397,1.1111,5.5705e-05,5.383e-05
1.4563,0.56369,0.56328,0.56674,5.4842e-05,0.021605,1.1119,5.574e-05,5.3945e-05
1.4571,0.56369,0.56328,0.56674,5.4917e-05,0.020828,1.1126,5.5774e-05,5.406e-05
1.4579,0.56369,0.56328,0.56673,5.4991e-05,0.020065,1.1134,5.5807e-05,5.4175e-05
1.4587,0.56369,0.56328,0.56673,5.5064e-05,0.019315,1.1141,5.5839e-05,5.429e-05
1.4595,0.56369,0.56328,0.56673,5.5138e-05,0.01858,1.1149,5.587e-05,5.4405e-05
1.4603,0.56369,0.56328,0.56672,5.5211e-05,0.017859,1.1156,5.5901e-05,5.4521e-05
1.4611,0.56369,0.56328,0.56672,5.5284e-05,0.017152,1.1163,5.5931e-05,5.4637e-05
1.4619,0.56369,0.56328,0.56672,5.5357e-05,0.016459,1.117,5.596e-05,5.4753e-05
1.4628,0.56369,0.56328,0.56671,5.5429e-05,0.015779,1.1176,5.5989e-05,5.487e-05
1.4636,0.56369,0.56328,0.56671,5.5501e-05,0.015115,1.1183,5.6017e-05,5.4986e-05
1.4644,0.56369,0.56328,0.56671,5.5573e-05,0.014464,1.1189,5.6043e-05,5.5103e-05
1.4652,0.56369,0.56328,0.5667,5.5645e-05,0.013827,1.1196,5.607e-05,5.522e-05
1.466,0.56369,0.56328,0.5667,5.5716e-05,0.013205,1.1202,5.6095e-05,5.5337e-05
1.4668,0.56369,0.56328,0.56669,5.5787e-05,0.012596,1.1208,5.612e-05,5.5455e-05
1.4676,0.56369,0.56328,0.56669,5.5858e-05,0.012002,1.1214,5.6143e-05,5.5572e-05
1.4684,0.56369,0.56329,0.56669,5.5928e-05,0.011422,1.122,5.6166e-05,5.569e-05
1.4692,0.56369,0.56329,0.56668,5.5998e-05,0.010856,1.1225,5.6189e-05,5.5808e-05
1.47,0.56369,0.56329,0.56668,5.6068e-05,0.010305,1.1231,5.621e-05,5.5927e-05
1.4708,0.56369,0.56329,0.56668,5.6138e-05,0.0097676,1.1236,5.6231e-05,5.6045e-05
1.4716,0.56368,0.56329,0.56667,5.6207e-05,0.0092446,1.1241,5.6251e-05,5.6164e-05
1.4724,0.56368,0.56329,0.56667,5.6276e-05,0.0087358,1.1246,5.627e-05,5.6283e-05
1.4732,0.56368,0.56329,0.56667,5.6345e-05,0.0082414,1.1251,5.6288e-05,5.6402e-05
1.474,0.56368,0.56329,0.56666,5.6413e-05,0.0077613,1.1256,5.6306e-05,5.6521e-05
1.4748,0.56368,0.56329,0.56666,5.6482e-05,0.0072955,1.126,5.6322e-05,5.6641e-05
1.4756,0.56368,0.56329,0.56666,5.6549e-05,0.006844,1.1265,5.6338e-05,5.6761e-05
1.4764,0.56368,0.56329,0.56665,5.6617e-05,0.0064068,1.1269,5.6354e-05,5.6881e-05
1.4773,0.56368,0.56329,0.56665,5.6684e-05,0.005984,1.1273,5.6368e-05,5.7001e-05
1.4781,0.56368,0.56329,0.56664,5.6751e-05,0.0055755,1.1277,5.6381e-05,5.7121e-05
1.4789,0.56368,0.56329,0.56664,5.6818e-05,0.0051815,1.1281,5.6394e-05,5.7242e-05
1.4797,0.56368,0.56329,0.56664,5.6884e-05,0.0048017,1.1285,5.6406e-05,5.7362e-05
1.4805,0.56368,0.56329,0.56663,5.695e-05,0.0044364,1.1288,5.6417e-05,5.7483e-05
1.4813,0.56368,0.56329,0.56663,5.7016e-05,0.0040855,1.1292,5.6428e-05,5.7605e-05
1.4821,0.56368,0.56329,0.56663,5.7082e-05,0.003749,1.1295,5.6437e-05,5.7726e-05
1.4829,0.56368,0.56329,0.56662,5.7147e-05,0.0034269,1.1298,5.6446e-05,5.7848e-05
1.4837,0.56368,0.56329,0.56662,5.7212e-05,0.0031192,1.1301,5.6454e-05,5.797e-05
1.4845,0.56368,0.56329,0.56662,5.7276e-05,0.002826,1.1304,5.6461e-05,5.8092e-05
1.4853,0.56368,0.56329,0.56661,5.7341e-05,0.0025472,1.1307,5.6468e-05,5.8214e-05
1.4861,0.56368,0.56329,0.56661,5.7405e-05,0.0022828,1.1309,5.6473e-05,5.8336e-05
1.4869,0.56368,0.56329,0.5666,5.7468e-05,0.0020329,1.1312,5.6478e-05,5.8459e-05
1.4877,0.56368,0.56329,0.5666,5.7532e-05,0.0017974,1.1314,5.6482e-05,5.8582e-05
1.4885,0.56368,0.56329,0.5666,5.7595e-05,0.0015765,1.1316,5.6485e-05,5.8705e-05
1.4893,0.56368,0.56329,0.56659,5.7658e-05,0.0013699,1.1318,5.6487e-05,5.8828e-05
1.4901,0.56368,0.56329,0.56659,5.772e-05,0.0011779,1.132,5.6489e-05,5.8951e-05
1.4909,0.56368,0.56329,0.56659,5.7782e-05,0.0010003,1.1322,5.649e-05,5.9075e-05
1.4917,0.56368,0.56329,0.56658,5.7844e-05,0.00083728,1.1323,5.649e-05,5.9198e-05
1.4926,0.56368,0.56329,0.56658,5.7905e-05,0.0006887,1.1325,5.6489e-05,5.9322e-05
1.4934,0.56368,0.56329,0.56658,5.7967e-05,0.00055461,1.1326,5.6487e-05,5.9446e-05
1.4942,0.56368,0.56329,0.56657,5.8028e-05,0.00043502,1.1327,5.6484e-05,5.9571e-05
1.495,0.56368,0.56329,0.56657,5.8088e-05,0.00032993,1.1328,5.6481e-05,5.9695e-05
1.4958,0.56368,0.56329,0.56656,5.8148e-05,0.00023934,1.1329,5.6477e-05,5.982e-05
1.4966,0.56368,0.56329,0.56656,5.8208e-05,0.00016326,1.133,5.6472e-05,5.9945e-05
1.4974,0.56368,0.56329,0.56656,5.8268e-05,0.00010168,1.133,5.6466e-05,6.007e-05
1.4982,0.56368,0.56329,0.56655,5.8327e-05,5.4616e-05,1.1331,5.6459e-05,6.0195e-05
1.499,0.56368,0.56329,0.56655,5.8386e-05,2.2059e-05,1.1331,5.6452e-05,6.0321e-05
1.4998,0.56368,0.56329,0.56655,5.8445e-05,4.0123e-06,1.1331,5.6444e-05,6.0446e-05
1.5006,0.56368,0.56329,0.56654,5.8503e-05,4.7687e-07,1.1331,5.6435e-05,6.0572e-05
1.5014,0.56368,0.56329,0.56654,5.8561e-05,1.1453e-05,1.1331,5.6425e-05,6.0698e-05
1.5022,0.56368,0.56329,0.56654,5.8619e-05,3.6939e-05,1.133,5.6414e-05,6.0824e-05
1.503,0.56368,0.56329,0.56653,5.8677e-05,7.6936e-05,1.133,5.6403e-05,6.0951e-05
1.5038,0.56368,0.56329,0.56653,5.8734e-05,0.00013144,1.1329,5.639e-05,6.1077e-05
1.5046,0.56368,0.56329,0.56653,5.8791e-05,0.00020046,1.1328,5.6377e-05,6.1204e-05
1.5054,0.56368,0.56329,0.56652,5.8847e-05,0.00028398,1.1328,5.6363e-05,6.1331e-05
1.5062,0.56368,0.56329,0.56652,5.8903e-05,0.000382,1.1327,5.6349e-05,6.1458e-05
1.5071,0.56368,0.56329,0.56651,5.8959e-05,0.00049453,1.1325,5.6333e-05,6.1585e-05
1.5079,0.56368,0.56329,0.56651,5.9014e-05,0.00062155,1.1324,5.6316e-05,6.1712e-05
1.5087,0.56368,0.56329,0.56651,5.907e-05,0.00076307,1.1323,5.6299e-05,6.184e-05
1.5095,0.56368,0.56329,0.5665,5.9124e-05,0.00091908,1.1321,5.6281e-05,6.1968e-05
1.5103,0.56368,0.56329,0.5665,5.9179e-05,0.0010896,1.1319,5.6262e-05,6.2095e-05
1.5111,0.56368,0.56329,0.5665,5.9233e-05,0.0012746,1.1317,5.6243e-05,6.2223e-05
1.5119,0.56368,0.56329,0.56649,5.9287e-05,0.001474,1.1315,5.6222e-05,6.2352e-05
1.5127,0.56368,0.56329,0.56649,5.934e-05,0.001688,1.1313,5.6201e-05,6.248e-05
1.5135,0.56368,0.56329,0.56649,5.9394e-05,0.0019164,1.1311,5.6179e-05,6.2609e-05
1.5143,0.56368,0.56329,0.56648,5.9446e-05,0.0021592,1.1308,5.6156e-05,6.2737e-05
1.5151,0.56368,0.56329,0.56648,5.9499e-05,0.0024165,1.1305,5.6132e-05,6.2866e-05
1.5159,0.56368,0.56329,0.56647,5.9551e-05,0.0026883,1.1303,5.6107e-05,6.2995e-05
1.5167,0.56368,0.56329,0.56647,5.9603e-05,0.0029745,1.13,5.6082e-05,6.3124e-05
1.5175,0.56368,0.56329,0.56647,5.9655e-05,0.0032752,1.1297,5.6055e-05,6.3254e-05
1.5183,0.56368,0.56329,0.56646,5.9706e-05,0.0035902,1.1293,5.6028e-05,6.3383e-05
1.5191,0.56368,0.56329,0.56646,5.9757e-05,0.0039197,1.129,5.6e-05,6.3513e-05
1.5199,0.56368,0.56329,0.56646,5.9807e-05,0.0042636,1.1286,5.5972e-05,6.3643e-05
1.5207,0.56368,0.56329,0.56645,5.9857e-05,0.0046219,1.1283,5.5942e-05,6.3773e-05
1.5216,0.56368,0.56329,0.56645,5.9907e-05,0.0049946,1.1279,5.5912e-05,6.3903e-05
1.5224,0.56368,0.56329,0.56645,5.9957e-05,0.0053817,1.1275,5.5881e-05,6.4033e-05
1.5232,0.56368,0.56329,0.56644,6.0006e-05,0.0057832,1.1271,5.5849e-05,6.4163e-05
1.524,0.56368,0.56329,0.56644,6.0055e-05,0.006199,1.1267,5.5816e-05,6.4294e-05
1.5248,0.56368,0.56329,0.56643,6.0103e-05,0.0066292,1.1262,5.5782e-05,6.4425e-05
1.5256,0.56368,0.56329,0.56643,6.0152e-05,0.0070737,1.1258,5.5748e-05,6.4556e-05
1.5264,0.56368,0.56329,0.56643,6.0199e-05,0.0075325,1.1253,5.5712e-05,6.4687e-05
1.5272,0.56368,0.56329,0.56642,6.0247e-05,0.0080057,1.1248,5.5676e-05,6.4818e-05
1.528,0.56368,0.56329,0.56642,6.0294e-05,0.0084931,1.1243,5.5639e-05,6.4949e-05
1.5288,0.56368,0.56329,0.56642,6.0341e-05,0.0089949,1.1238,5.5601e-05,6.508e-05
1.5296,0.56368,0.56329,0.56641,6.0387e-05,0.0095109,1.1233,5.5563e-05,6.5212e-05
1.5304,0.56369,0.56329,0.56641,6.0434e-05,0.010041,1.1228,5.5524e-05,6.5344e-05
1.5312,0.56369,0.56328,0.56641,6.0479e-05,0.010586,1.1222,5.5483e-05,6.5476e-05
1.532,0.56369,0.56328,0.5664,6.0525e-05,0.011145,1.1217,5.5442e-05,6.5608e-05
1.5328,0.56369,0.56328,0.5664,6.057e-05,0.011718,1.1211,5.54e-05,6.574e-05
1.5336,0.56369,0.56328,0.5664,6.0615e-05,0.012305,1.1205,5.5358e-05,6.5872e-05
1.5344,0.56369,0.56328,0.56639,6.0659e-05,0.012906,1.1199,5.5314e-05,6.6004e-05
1.5352,0.56369,0.56328,0.56639,6.0703e-05,0.013522,1.1193,5.527e-05,6.6137e-05
1.5361,0.56369,0.56328,0.56638,6.0747e-05,0.014152,1.1186,5.5225e-05,6.6269e-05
1.5369,0.56369,0.56328,0.56638,6.0791e-05,0.014796,1.118,5.5179e-05,6.6402e-05
1.5377,0.56369,0.56328,0.56638,6.0834e-05,0.015454,1.1173,5.5132e-05,6.6535e-05
1.5385,0.56369,0.56328,0.56637,6.0876e-05,0.016126,1.1166,5.5085e-05,6.6668e-05
1.5393,0.56369,0.56328,0.56637,6.0919e-05,0.016812,1.1159,5.5037e-05,6.6801e-05
1.5401,0.56369,0.56328,0.56637,6.0961e-05,0.017513,1.1152,5.4987e-05,6.6934e-05
1.5409,0.56369,0.56328,0.56636,6.1003e-05,0.018227,1.1145,5.4938e-05,6.7068e-05
1.5417,0.56369,0.56328,0.56636,6.1044e-05,0.018955,1.1138,5.4887e-05,6.7201e-05
1.5425,0.56369,0.56328,0.56636,6.1085e-05,0.019698,1.113,5.4835e-05,6.7335e-05
1.5433,0.56369,0.56328,0.56635,6.1126e-05,0.020454,1.1123,5.4783e-05,6.7468e-05
1.5441,0.56369,0.56328,0.56635,6.1166e-05,0.021225,1.1115,5.473e-05,6.7602e-05
1.5449,0.56369,0.56328,0.56635,6.1206e-05,0.022009,1.1107,5.4676e-05,6.7736e-05
1.5457,0.56369,0.56328,0.56634,6.1246e-05,0.022808,1.1099,5.4621e-05,6.787e-05
1.5465,0.56369,0.56328,0.56634,6.1285e-05,0.02362,1.1091,5.4565e-05,6.8004e-05
1.5473,0.5637,0.56328,0.56634,6.1324e-05,0.024446,1.1082,5.4509e-05,6.8139e-05
1.5481,0.5637,0.56328,0.56633,6.1362e-05,0.025286,1.1074,5.4452e-05,6.8273e-05
1.5489,0.5637,0.56328,0.56633,6.1401e-05,0.02614,1.1065,5.4394e-05,6.8407e-05
1.5497,0.5637,0.56328,0.56633,6.1439e-05,0.027008,1.1056,5.4335e-05,6.8542e-05
1.5505,0.5637,0.56327,0.56632,6.1476e-05,0.02789,1.1048,5.4275e-05,6.8677e-05
1.5514,0.5637,0.56327,0.56632,6.1513e-05,0.028785,1.1039,5.4215e-05,6.8811e-05
1.5522,0.5637,0.56327,0.56632,6.155e-05,0.029694,1.1029,5.4154e-05,6.8946e-05
1.553,0.5637,0.56327,0.56631,6.1587e-05,0.030617,1.102,5.4092e-05,6.9081e-05
1.5538,0.5637,0.56327,0.56631,6.1623e-05,0.031554,1.1011,5.4029e-05,6.9216e-05
1.5546,0.5637,0.56327,0.5663,6.1659e-05,0.032504,1.1001,5.3966e-05,6.9351e-05
1.5554,0.5637,0.56327,0.5663,6.1694e-05,0.033469,1.0991,5.3901e-05,6.9487e-05
1.5562,0.5637,0.56327,0.5663,6.1729e-05,0.034446,1.0981,5.3836e-05,6.9622e-05
1.557,0.5637,0.56327,0.56629,6.1764e-05,0.035438,1.0972,5.377e-05,6.9757e-05
1.5578,0.5637,0.56327,0.56629,6.1798e-05,0.036443,1.0961,5.3704e-05,6.9893e-05
1.5586,0.5637,0.56327,0.56629,6.1832e-05,0.037461,1.0951,5.3636e-05,7.0029e-05
1.5594,0.5637,0.56327,0.56628,6.1866e-05,0.038493,1.0941,5.3568e-05,7.0164e-05
1.5602,0.56371,0.56327,0.56628,6.19e-05,0.039539,1.093,5.3499e-05,7.03e-05
1.561,0.56371,0.56327,0.56628,6.1933e-05,0.040598,1.092,5.3429e-05,7.0436e-05
1.5618,0.56371,0.56327,0.56627,6.1965e-05,0.041671,1.0909,5.3359e-05,7.0572e-05
1.5626,0.56371,0.56327,0.56627,6.1997e-05,0.042757,1.0898,5.3287e-05,7.0708e-05
1.5634,0.56371,0.56326,0.56627,6.2029e-05,0.043856,1.0887,5.3215e-05,7.0844e-05
1.5642,0.56371,0.56326,0.56626,6.2061e-05,0.044969,1.0876,5.3142e-05,7.098e-05
1.565,0.56371,0.56326,0.56626,6.2092e-05,0.046095,1.0864,5.3069e-05,7.1116e-05
1.5659,0.56371,0.56326,0.56626,6.2123e-05,0.047235,1.0853,5.2994e-05,7.1252e-05
1.5667,0.56371,0.56326,0.56625,6.2154e-05,0.048387,1.0841,5.2919e-05,7.1389e-05
1.5675,0.56371,0.56326,0.56625,6.2184e-05,0.049553,1.0829,5.2843e-05,7.1525e-05
1.5683,0.56371,0.56326,0.56625,6.2214e-05,0.050733,1.0818,5.2766e-05,7.1662e-05
1.5691,0.56371,0.56326,0.56624,6.2243e-05,0.051925,1.0806,5.2689e-05,7.1798e-05
1.5699,0.56371,0.56326,0.56624,6.2273e-05,0.053131,1.0794,5.261e-05,7.1935e-05
1.5707,0.56372,0.56326,0.56624,6.2301e-05,0.05435,1.0781,5.2531e-05,7.2071e-05
1.5715,0.56372,0.56326,0.56623,6.233e-05,0.055582,1.0769,5.2452e-05,7.2208e-05
1.5723,0.56372,0.56326,0.56623,6.2358e-05,0.056827,1.0756,5.2371e-05,7.2345e-05
1.5731,0.56372,0.56326,0.56623,6.2386e-05,0.058085,1.0744,5.229e-05,7.2482e-05
1.5739,0.56372,0.56325,0.56622,6.2413e-05,0.059356,1.0731,5.2208e-05,7.2619e-05
1.5747,0.56372,0.56325,0.56622,6.244e-05,0.06064,1.0718,5.2125e-05,7.2756e-05
1.5755,0.56372,0.56325,0.56622,6.2467e-05,0.061938,1.0705,5.2041e-05,7.2893e-05
1.5763,0.56372,0.56325,0.56622,6.2493e-05,0.063248,1.0692,5.1957e-05,7.303e-05
1.5771,0.56372,0.56325,0.56621,6.2519e-05,0.06457,1.0679,5.1872e-05,7.3167e-05
1.5779,0.56372,0.56325,0.56621,6.2545e-05,0.065906,1.0665,5.1786e-05,7.3304e-05
1.5787,0.56372,0.56325,0.56621,6.257e-05,0.067255,1.0652,5.17e-05,7.3441e-05
1.5795,0.56372,0.56325,0.5662,6.2595e-05,0.068616,1.0638,5.1612e-05,7.3578e-05
1.5804,0.56372,0.56325,0.5662,6.262e-05,0.06999,1.0624,5.1524e-05,7.3715e-05
1.5812,0.56373,0.56325,0.5662,6.2644e-05,0.071377,1.061,5.1436e-05,7.3853e-05
1.582,0.56373,0.56325,0.56619,6.2668e-05,0.072777,1.0596,5.1346e-05,7.399e-05
1.5828,0.56373,0.56324,0.56619,6.2692e-05,0.074189,1.0582,5.1256e-05,7.4127e-05
1.5836,0.56373,0.56324,0.56619,6.2715e-05,0.075614,1.0568,5.1165e-05,7.4265e-05
1.5844,0.56373,0.56324,0.56618,6.2738e-05,0.077051,1.0553,5.1073e-05,7.4402e-05
1.5852,0.56373,0.56324,0.56618,6.276e-05,0.078501,1.0539,5.0981e-05,7.4539e-05
1.586,0.56373,0.56324,0.56618,6.2782e-05,0.079964,1.0524,5.0888e-05,7.4677e-05
1.5868,0.56373,0.56324,0.56617,6.2804e-05,0.081438,1.0509,5.0794e-05,7.4814e-05
1.5876,0.56373,0.56324,0.56617,6.2826e-05,0.082926,1.0494,5.07e-05,7.4952e-05
1.5884,0.56373,0.56324,0.56617,6.2847e-05,0.084425,1.0479,5.0604e-05,7.5089e-05
1.5892,0.56373,0.56324,0.56616,6.2868e-05,0.085938,1.0464,5.0509e-05,7.5227e-05
1.59,0.56374,0.56324,0.56616,6.2888e-05,0.087462,1.0449,5.0412e-05,7.5364e-05
1.5908,0.56374,0.56323,0.56616,6.2908e-05,0.088999,1.0433,5.0315e-05,7.5502e-05
1.5916,0.56374,0.56323,0.56616,6.2928e-05,0.090547,1.0418,5.0216e-05,7.5639e-05
1.5924,0.56374,0.56323,0.56615,6.2947e-05,0.092108,1.0402,5.0118e-05,7.5777e-05
1.5932,0.56374,0.56323,0.56615,6.2966e-05,0.093682,1.0386,5.0018e-05,7.5914e-05
1.594,0.56374,0.56323,0.56615,6.2985e-05,0.095267,1.037,4.9918e-05,7.6052e-05
1.5949,0.56374,0.56323,0.56614,6.3003e-05,0.096864,1.0354,4.9817e-05,7.6189e-05
1.5957,0.56374,0.56323,0.56614,6.3021e-05,0.098474,1.0338,4.9716e-05,7.6327e-05
1.5965,0.56374,0.56323,0.56614,6.3039e-05,0.1001,1.0322,4.9613e-05,7.6465e-05
1.5973,0.56374,0.56323,0.56613,6.3056e-05,0.10173,1.0305,4.9511e-05,7.6602e-05
1.5981,0.56374,0.56322,0.56613,6.3073e-05,0.10337,1.0289,4.9407e-05,7.674e-05
1.5989,0.56375,0.56322,0.56613,6.309e-05,0.10503,1.0272,4.9303e-05,7.6877e-05
1.5997,0.56375,0.56322,0.56613,6.3106e-05,0.1067,1.0256,4.9198e-05,7.7015e-05
1.6005,0.56375,0.56322,0.56612,6.3122e-05,0.10838,1.0239,4.9092e-05,7.7152e-05
1.6013,0.56375,0.56322,0.56612,6.3138e-05,0.11007,1.0222,4.8986e-05,7.729e-05
1.6021,0.56375,0.56322,0.56612,6.3153e-05,0.11178,1.0205,4.8879e-05,7.7427e-05
1.6029,0.56375,0.56322,0.56611,6.3168e-05,0.11349,1.0187,4.8771e-05,7.7565e-05
1.6037,0.56375,0.56322,0.56611,6.3183e-05,0.11522,1.017,4.8663e-05,7.7702e-05
1.6045,0.56375,0.56322,0.56611,6.3197e-05,0.11696,1.0153,4.8554e-05,7.7839e-05
1.6053,0.56375,0.56321,0.56611,6.3211e-05,0.11871,1.0135,4.8444e-05,7.7977e-05
1.6061,0.56375,0.56321,0.5661,6.3224e-05,0.12047,1.0117,4.8334e-05,7.8114e-05
1.6069,0.56376,0.56321,0.5661,6.3237e-05,0.12225,1.01,4.8223e-05,7.8252e-05
1.6077,0.56376,0.56321,0.5661,6.325e-05,0.12403,1.0082,4.8112e-05,7.8389e-05
1.6085,0.56376,0.56321,0.56609,6.3263e-05,0.12583,1.0064,4.7999e-05,7.8526e-05
1.6093,0.56376,0.56321,0.56609,6.3275e-05,0.12763,1.0045,4.7887e-05,7.8663e-05
1.6102,0.56376,0.56321,0.56609,6.3287e-05,0.12945,1.0027,4.7773e-05,7.88e-05
1.611,0.56376,0.5632,0.56609,6.3298e-05,0.13128,1.0009,4.7659e-05,7.8938e-05
1.6118,0.56376,0.5632,0.56608,6.331e-05,0.13312,0.99904,4.7544e-05,7.9075e-05
1.6126,0.56376,0.5632,0.56608,6.332e-05,0.13497,0.99719,4.7429e-05,7.9212e-05
1.6134,0.56376,0.5632,0.56608,6.3331e-05,0.13684,0.99532,4.7313e-05,7.9349e-05
1.6142,0.56376,0.5632,0.56607,6.3341e-05,0.13871,0.99344,4.7196e-05,7.9486e-05
1.615,0.56377,0.5632,0.56607,6.3351e-05,0.1406,0.99155,4.7079e-05,7.9623e-05
1.6158,0.56377,0.5632,0.56607,6.336e-05,0.14249,0.98964,4.6961e-05,7.9759e-05
1.6166,0.56377,0.56319,0.56607,6.3369e-05,0.1444,0.98773,4.6843e-05,7.9896e-05
1.6174,0.56377,0.56319,0.56606,6.3378e-05,0.14632,0.98581,4.6724e-05,8.0033e-05
1.6182,0.56377,0.56319,0.56606,6.3387e-05,0.14825,0.98388,4.6604e-05,8.017e-05
1.619,0.56377,0.56319,0.56606,6.3395e-05,0.15019,0.98193,4.6484e-05,8.0306e-05
1.6198,0.56377,0.56319,0.56606,6.3403e-05,0.15213,0.97998,4.6363e-05,8.0443e-05
1.6206,0.56377,0.56319,0.56605,6.341e-05,0.1541,0.97801,4.6241e-05,8.0579e-05
1.6214,0.56377,0.56319,0.56605,6.3417e-05,0.15607,0.97603,4.6119e-05,8.0716e-05
1.6222,0.56377,0.56318,0.56605,6.3424e-05,0.15805,0.97405,4.5996e-05,8.0852e-05
1.623,0.56378,0.56318,0.56605,6.3431e-05,0.16004,0.97205,4.5873e-05,8.0988e-05
1.6238,0.56378,0.56318,0.56604,6.3437e-05,0.16204,0.97004,4.5749e-05,8.1124e-05
1.6247,0.56378,0.56318,0.56604,6.3443e-05,0.16405,0.96802,4.5625e-05,8.1261e-05
1.6255,0.56378,0.56318,0.56604,6.3448e-05,0.16608,0.966,4.55e-05,8.1397e-05
1.6263,0.56378,0.56318,0.56603,6.3453e-05,0.16811,0.96396,4.5374e-05,8.1532e-05
1.6271,0.56378,0.56318,0.56603,6.3458e-05,0.17015,0.96191,4.5248e-05,8.1668e-05
1.6279,0.56378,0.56317,0.56603,6.3463e-05,0.17221,0.95985,4.5121e-05,8.1804e-05
1.6287,0.56378,0.56317,0.56603,6.3467e-05,0.17427,0.95778,4.4994e-05,8.194e-05
1.6295,0.56378,0.56317,0.56602,6.3471e-05,0.17635,0.9557,4.4866e-05,8.2075e-05
1.6303,0.56378,0.56317,0.56602,6.3474e-05,0.17843,0.95361,4.4738e-05,8.2211e-05
1.6311,0.56379,0.56317,0.56602,6.3478e-05,0.18052,0.95152,4.4609e-05,8.2346e-05
1.6319,0.56379,0.56317,0.56602,6.348e-05,0.18263,0.94941,4.448e-05,8.2481e-05
1.6327,0.56379,0.56316,0.56601,6.3483e-05,0.18474,0.94729,4.4349e-05,8.2617e-05
1.6335,0.56379,0.56316,0.56601,6.3485e-05,0.18686,0.94516,4.4219e-05,8.2752e-05
1.6343,0.56379,0.56316,0.56601,6.3487e-05,0.189,0.94302,4.4088e-05,8.2887e-05
1.6351,0.56379,0.56316,0.56601,6.3489e-05,0.19114,0.94088,4.3956e-05,8.3021e-05
1.6359,0.56379,0.56316,0.56601,6.349e-05,0.19329,0.93872,4.3824e-05,8.3156e-05
1.6367,0.56379,0.56316,0.566,6.3491e-05,0.19545,0.93655,4.3691e-05,8.3291e-05
1.6375,0.56379,0.56315,0.566,6.3492e-05,0.19762,0.93438,4.3558e-05,8.3425e-05
1.6383,0.56379,0.56315,0.566,6.3492e-05,0.19981,0.93219,4.3424e-05,8.356e-05
1.6392,0.5638,0.56315,0.566,6.3492e-05,0.202,0.93,4.329e-05,8.3694e-05
1.64,0.5638,0.56315,0.56599,6.3492e-05,0.2042,0.92779,4.3156e-05,8.3828e-05
1.6408,0.5638,0.56315,0.56599,6.3491e-05,0.2064,0.92558,4.302e-05,8.3962e-05
1.6416,0.5638,0.56314,0.56599,6.349e-05,0.20862,0.92336,4.2885e-05,8.4096e-05
1.6424,0.5638,0.56314,0.56599,6.3489e-05,0.21085,0.92112,4.2748e-05,8.423e-05
1.6432,0.5638,0.56314,0.56598,6.3487e-05,0.21309,0.91888,4.2612e-05,8.4363e-05
1.644,0.5638,0.56314,0.56598,6.3486e-05,0.21533,0.91663,4.2474e-05,8.4497e-05
1.6448,0.5638,0.56314,0.56598,6.3483e-05,0.21759,0.91437,4.2337e-05,8.463e-05
1.6456,0.5638,0.56314,0.56598,6.3481e-05,0.21985,0.91211,4.2199e-05,8.4763e-05
1.6464,0.56381,0.56313,0.56598,6.3478e-05,0.22212,0.90983,4.206e-05,8.4896e-05
1.6472,0.56381,0.56313,0.56597,6.3475e-05,0.2244,0.90754,4.1921e-05,8.5029e-05
1.648,0.56381,0.56313,0.56597,6.3471e-05,0.22669,0.90525,4.1781e-05,8.5162e-05
1.6488,0.56381,0.56313,0.56597,6.3468e-05,0.22899,0.90295,4.1641e-05,8.5294e-05
1.6496,0.56381,0.56313,0.56597,6.3464e-05,0.2313,0.90064,4.1501e-05,8.5427e-05
1.6504,0.56381,0.56312,0.56596,6.3459e-05,0.23361,0.89832,4.136e-05,8.5559e-05
1.6512,0.56381,0.56312,0.56596,6.3455e-05,0.23594,0.89599,4.1218e-05,8.5691e-05
1.652,0.56381,0.56312,0.56596,6.345e-05,0.23827,0.89365,4.1076e-05,8.5823e-05
1.6528,0.56381,0.56312,0.56596,6.3444e-05,0.24061,0.89131,4.0934e-05,8.5955e-05
1.6537,0.56381,0.56312,0.56596,6.3439e-05,0.24296,0.88895,4.0791e-05,8.6086e-05
1.6545,0.56382,0.56311,0.56595,6.3433e-05,0.24532,0.88659,4.0648e-05,8.6218e-05
1.6553,0.56382,0.56311,0.56595,6.3427e-05,0.24768,0.88422,4.0505e-05,8.6349e-05
1.6561,0.56382,0.56311,0.56595,6.342e-05,0.25006,0.88184,4.0361e-05,8.648e-05
1.6569,0.56382,0.56311,0.56595,6.3414e-05,0.25244,0.87946,4.0216e-05,8.6611e-05
1.6577,0.56382,0.56311,0.56595,6.3407e-05,0.25483,0.87706,4.0071e-05,8.6742e-05
1.6585,0.56382,0.5631,0.56594,6.3399e-05,0.25723,0.87466,3.9926e-05,8.6872e-05
1.6593,0.56382,0.5631,0.56594,6.3392e-05,0.25963,0.87225,3.978e-05,8.7003e-05
1.6601,0.56382,0.5631,0.56594,6.3384e-05,0.26205,0.86983,3.9634e-05,8.7133e-05
1.6609,0.56382,0.5631,0.56594,6.3375e-05,0.26447,0.86741,3.9488e-05,8.7263e-05
1.6617,0.56382,0.5631,0.56594,6.3367e-05,0.2669,0.86497,3.9341e-05,8.7393e-05
1.6625,0.56383,0.56309,0.56593,6.3358e-05,0.26934,0.86253,3.9194e-05,8.7522e-05
1.6633,0.56383,0.56309,0.56593,6.3349e-05,0.27178,0.86008,3.9046e-05,8.7652e-05
1.6641,0.56383,0.56309,0.56593,6.334e-05,0.27423,0.85763,3.8898e-05,8.7781e-05
1.6649,0.56383,0.56309,0.56593,6.333e-05,0.27669,0.85516,3.875e-05,8.791e-05
1.6657,0.56383,0.56309,0.56593,6.332e-05,0.27916,0.85269,3.8601e-05,8.8039e-05
1.6665,0.56383,0.56308,0.56592,6.331e-05,0.28164,0.85021,3.8452e-05,8.8167e-05
1.6673,0.56383,0.56308,0.56592,6.3299e-05,0.28412,0.84773,3.8303e-05,8.8296e-05
1.6681,0.56383,0.56308,0.56592,6.3288e-05,0.28661,0.84524,3.8153e-05,8.8424e-05
1.669,0.56383,0.56308,0.56592,6.3277e-05,0.2891,0.84274,3.8003e-05,8.8552e-05
1.6698,0.56383,0.56307,0.56592,6.3266e-05,0.29161,0.84023,3.7852e-05,8.8679e-05
1.6706,0.56384,0.56307,0.56592,6.3254e-05,0.29412,0.83771,3.7701e-05,8.8807e-05
1.6714,0.56384,0.56307,0.56591,6.3242e-05,0.29664,0.83519,3.755e-05,8.8934e-05
1.6722,0.56384,0.56307,0.56591,6.323e-05,0.29916,0.83267,3.7399e-05,8.9061e-05
1.673,0.56384,0.56307,0.56591,6.3217e-05,0.30169,0.83013,3.7247e-05,8.9188e-05
1.6738,0.56384,0.56306,0.56591,6.3205e-05,0.30423,0.82759,3.7095e-05,8.9315e-05
1.6746,0.56384,0.56306,0.56591,6.3191e-05,0.30677,0.82504,3.6942e-05,8.9441e-05
1.6754,0.56384,0.56306,0.56591,6.3178e-05,0.30933,0.82249,3.6789e-05,8.9567e-05
1.6762,0.56384,0.56306,0.5659,6.3164e-05,0.31188,0.81993,3.6636e-05,8.9693e-05
1.677,0.56384,0.56305,0.5659,6.3151e-05,0.31445,0.81736,3.6483e-05,8.9818e-05
1.6778,0.56384,0.56305,0.5659,6.3136e-05,0.31702,0.81478,3.6329e-05,8.9944e-05
1.6786,0.56385,0.56305,0.5659,6.3122e-05,0.3196,0.8122,3.6175e-05,9.0069e-05
1.6794,0.56385,0.56305,0.5659,6.3107e-05,0.32218,0.80962,3.6021e-05,9.0194e-05
1.6802,0.56385,0.56304,0.5659,6.3092e-05,0.32477,0.80702,3.5866e-05,9.0318e-05
1.681,0.56385,0.56304,0.56589,6.3077e-05,0.32737,0.80442,3.5711e-05,9.0443e-05
1.6818,0.56385,0.56304,0.56589,6.3062e-05,0.32997,0.80182,3.5556e-05,9.0567e-05
1.6826,0.56385,0.56304,0.56589,6.3046e-05,0.33258,0.79921,3.5401e-05,9.0691e-05
1.6835,0.56385,0.56304,0.56589,6.303e-05,0.33519,0.79659,3.5245e-05,9.0814e-05
1.6843,0.56385,0.56303,0.56589,6.3013e-05,0.33781,0.79397,3.5089e-05,9.0937e-05
1.6851,0.56385,0.56303,0.56589,6.2997e-05,0.34044,0.79134,3.4933e-05,9.106e-05
1.6859,0.56385,0.56303,0.56589,6.298e-05,0.34307,0.7887,3.4777e-05,9.1183e-05
1.6867,0.56385,0.56303,0.56588,6.2963e-05,0.34571,0.78606,3.462e-05,9.1306e-05
1.6875,0.56386,0.56302,0.56588,6.2946e-05,0.34835,0.78342,3.4464e-05,9.1428e-05
1.6883,0.56386,0.56302,0.56588,6.2928e-05,0.351,0.78076,3.4306e-05,9.155e-05
1.6891,0.56386,0.56302,0.56588,6.291e-05,0.35365,0.77811,3.4149e-05,9.1671e-05
1.6899,0.56386,0.56302,0.56588,6.2892e-05,0.35631,0.77544,3.3992e-05,9.1793e-05
1.6907,0.56386,0.56301,0.56588,6.2874e-05,0.35898,0.77278,3.3834e-05,9.1914e-05
1.6915,0.56386,0.56301,0.56588,6.2855e-05,0.36165,0.7701,3.3676e-05,9.2034e-05
1.6923,0.56386,0.56301,0.56588,6.2836e-05,0.36432,0.76743,3.3518e-05,9.2155e-05
1.6931,0.56386,0.56301,0.56587,6.2817e-05,0.36701,0.76474,3.3359e-05,9.2275e-05
1.6939,0.56386,0.563,0.56587,6.2798e-05,0.36969,0.76205,3.3201e-05,9.2395e-05
1.6947,0.56386,0.563,0.56587,6.2778e-05,0.37238,0.75936,3.3042e-05,9.2514e-05
1.6955,0.56386,0.563,0.56587,6.2758e-05,0.37508,0.75666,3.2883e-05,9.2634e-05
1.6963,0.56386,0.56299,0.56587,6.2738e-05,0.37778,0.75396,3.2724e-05,9.2753e-05
1.6971,0.56387,0.56299,0.56587,6.2718e-05,0.38049,0.75125,3.2565e-05,9.2871e-05
1.698,0.56387,0.56299,0.56587,6.2697e-05,0.3832,0.74854,3.2405e-05,9.299e-05
1.6988,0.56387,0.56299,0.56587,6.2677e-05,0.38591,0.74582,3.2246e-05,9.3108e-05
1.6996,0.56387,0.56298,0.56586,6.2656e-05,0.38863,0.7431,3.2086e-05,9.3225e-05
1.7004,0.56387,0.56298,0.56586,6.2634e-05,0.39136,0.74037,3.1926e-05,9.3343e-05
1.7012,0.56387,0.56298,0.56586,6.2613e-05,0.39409,0.73764,3.1766e-05,9.346e-05
1.702,0.56387,0.56298,0.56586,6.2591e-05,0.39682,0.7349,3.1606e-05,9.3576e-05
1.7028,0.56387,0.56297,0.56586,6.2569e-05,0.39956,0.73216,3.1446e-05,9.3693e-05
1.7036,0.56387,0.56297,0.56586,6.2547e-05,0.4023,0.72942,3.1285e-05,9.3809e-05
1.7044,0.56387,0.56297,0.56586,6.2524e-05,0.40504,0.72667,3.1124e-05,9.3924e-05
1.7052,0.56387,0.56297,0.56586,6.2502e-05,0.4078,0.72392,3.0964e-05,9.404e-05
1.706,0.56387,0.56296,0.56586,6.2479e-05,0.41055,0.72116,3.0803e-05,9.4155e-05
1.7068,0.56388,0.56296,0.56585,6.2456e-05,0.41331,0.7184,3.0642e-05,9.4269e-05
1.7076,0.56388,0.56296,0.56585,6.2432e-05,0.41607,0.71564,3.0481e-05,9.4384e-05
1.7084,0.56388,0.56295,0.56585,6.2409e-05,0.41884,0.71287,3.032e-05,9.4498e-05
1.7092,0.56388,0.56295,0.56585,6.2385e-05,0.42161,0.7101,3.0159e-05,9.4611e-05
1.71,0.56388,0.56295,0.56585,6.2361e-05,0.42438,0.70732,2.9997e-05,9.4724e-05
1.7108,0.56388,0.56295,0.56585,6.2337e-05,0.42716,0.70454,2.9836e-05,9.4837e-05
1.7116,0.56388,0.56294,0.56585,6.2312e-05,0.42994,0.70176,2.9675e-05,9.495e-05
1.7125,0.56388,0.56294,0.56585,6.2288e-05,0.43272,0.69897,2.9513e-05,9.5062e-05
1.7133,0.56388,0.56294,0.56585,6.2263e-05,0.43551,0.69618,2.9352e-05,9.5174e-05
1.7141,0.56388,0.56293,0.56585,6.2238e-05,0.4383,0.69339,2.919e-05,9.5285e-05
1.7149,0.56388,0.56293,0.56585,6.2212e-05,0.4411,0.6906,2.9028e-05,9.5396e-05
1.7157,0.56388,0.56293,0.56585,6.2187e-05,0.44389,0.6878,2.8867e-05,9.5507e-05
1.7165,0.56388,0.56293,0.56584,6.2161e-05,0.44669,0.68499,2.8705e-05,9.5617e-05
1.7173,0.56388,0.56292,0.56584,6.2135e-05,0.4495,0.68219,2.8543e-05,9.5727e-05
1.7181,0.56389,0.56292,0.56584,6.2109e-05,0.45231,0.67938,2.8381e-05,9.5837e-05
1.7189,0.56389,0.56292,0.56584,6.2083e-05,0.45512,0.67657,2.8219e-05,9.5946e-05
1.7197,0.56389,0.56291,0.56584,6.2056e-05,0.45793,0.67375,2.8057e-05,9.6055e-05
1.7205,0.56389,0.56291,0.56584,6.2029e-05,0.46074,0.67094,2.7896e-05,9.6163e-05
1.7213,0.56389,0.56291,0.56584,6.2002e-05,0.46356,0.66812,2.7734e-05,9.6271e-05
1.7221,0.56389,0.56291,0.56584,6.1975e-05,0.46638,0.6653,2.7572e-05,9.6379e-05
1.7229,0.56389,0.5629,0.56584,6.1948e-05,0.46921,0.66247,2.741e-05,9.6486e-05
1.7237,0.56389,0.5629,0.56584,6.192e-05,0.47203,0.65964,2.7248e-05,9.6592e-05
1.7245,0.56389,0.5629,0.56584,6.1893e-05,0.47486,0.65681,2.7086e-05,9.6699e-05
1.7253,0.56389,0.56289,0.56584,6.1865e-05,0.47769,0.65398,2.6924e-05,9.6805e-05
1.7261,0.56389,0.56289,0.56584,6.1836e-05,0.48052,0.65115,2.6763e-05,9.691e-05
1.7269,0.56389,0.56289,0.56584,6.1808e-05,0.48336,0.64831,2.6601e-05,9.7015e-05
1.7278,0.56389,0.56288,0.56584,6.178e-05,0.4862,0.64547,2.6439e-05,9.712e-05
1.7286,0.56389,0.56288,0.56583,6.1751e-05,0.48904,0.64263,2.6278e-05,9.7224e-05
1.7294,0.56389,0.56288,0.56583,6.1722e-05,0.49188,0.63979,2.6116e-05,9.7328e-05
1.7302,0.56389,0.56288,0.56583,6.1693e-05,0.49472,0.63695,2.5954e-05,9.7432e-05
1.731,0.5639,0.56287,0.56583,6.1664e-05,0.49756,0.6341,2.5793e-05,9.7535e-05
1.7318,0.5639,0.56287,0.56583,6.1634e-05,0.50041,0.63125,2.5631e-05,9.7637e-05
1.7326,0.5639,0.56287,0.56583,6.1605e-05,0.50326,0.6284,2.547e-05,9.774e-05
1.7334,0.5639,0.56286,0.56583,6.1575e-05,0.50611,0.62555,2.5309e-05,9.7841e-05
1.7342,0.5639,0.56286,0.56583,6.1545e-05,0.50896,0.6227,2.5148e-05,9.7942e-05
1.735,0.5639,0.56286,0.56583,6.1515e-05,0.51182,0.61985,2.4987e-05,9.8043e-05
1.7358,0.5639,0.56285,0.56583,6.1485e-05,0.51467,0.61699,2.4826e-05,9.8144e-05
1.7366,0.5639,0.56285,0.56583,6.1454e-05,0.51753,0.61414,2.4665e-05,9.8244e-05
1.7374,0.5639,0.56285,0.56583,6.1424e-05,0.52038,0.61128,2.4504e-05,9.8343e-05
1.7382,0.5639,0.56284,0.56583,6.1393e-05,0.52324,0.60842,2.4343e-05,9.8442e-05
1.739,0.5639,0.56284,0.56583,6.1362e-05,0.5261,0.60556,2.4183e-05,9.8541e-05
1.7398,0.5639,0.56284,0.56583,6.1331e-05,0.52896,0.6027,2.4022e-05,9.8639e-05
1.7406,0.5639,0.56283,0.56583,6.1299e-05,0.53182,0.59984,2.3862e-05,9.8737e-05
1.7414,0.5639,0.56283,0.56583,6.1268e-05,0.53468,0.59697,2.3702e-05,9.8834e-05
1.7423,0.5639,0.56283,0.56583,6.1236e-05,0.53755,0.59411,2.3542e-05,9.893e-05
1.7431,0.5639,0.56283,0.56583,6.1205e-05,0.54041,0.59125,2.3382e-05,9.9027e-05
1.7439,0.5639,0.56282,0.56583,6.1173e-05,0.54328,0.58838,2.3223e-05,9.9123e-05
1.7447,0.5639,0.56282,0.56583,6.1141e-05,0.54614,0.58552,2.3063e-05,9.9218e-05
1.7455,0.5639,0.56282,0.56583,6.1108e-05,0.54901,0.58265,2.2904e-05,9.9313e-05
1.7463,0.5639,0.56281,0.56583,6.1076e-05,0.55187,0.57978,2.2745e-05,9.9407e-05
1.7471,0.5639,0.56281,0.56583,6.1043e-05,0.55474,0.57692,2.2586e-05,9.9501e-05
1.7479,0.5639,0.56281,0.56583,6.1011e-05,0.55761,0.57405,2.2427e-05,9.9594e-05
1.7487,0.56391,0.5628,0.56583,6.0978e-05,0.56047,0.57118,2.2269e-05,9.9687e-05
1.7495,0.56391,0.5628,0.56583,6.0945e-05,0.56334,0.56832,2.211e-05,9.978e-05
1.7503,0.56391,0.5628,0.56583,6.0912e-05,0.56621,0.56545,2.1952e-05,9.9872e-05
1.7511,0.56391,0.56279,0.56583,6.0879e-05,0.56908,0.56258,2.1794e-05,9.9963e-05
1.7519,0.56391,0.56279,0.56583,6.0845e-05,0.57194,0.55971,2.1636e-05,0.00010005
1.7527,0.56391,0.56279,0.56583,6.0812e-05,0.57481,0.55685,2.1479e-05,0.00010014
1.7535,0.56391,0.56278,0.56583,6.0778e-05,0.57768,0.55398,2.1322e-05,0.00010023
1.7543,0.56391,0.56278,0.56583,6.0744e-05,0.58054,0.55111,2.1165e-05,0.00010032
1.7551,0.56391,0.56278,0.56583,6.071e-05,0.58341,0.54825,2.1008e-05,0.00010041
1.7559,0.56391,0.56277,0.56583,6.0676e-05,0.58627,0.54538,2.0851e-05,0.0001005
1.7568,0.56391,0.56277,0.56583,6.0642e-05,0.58914,0.54252,2.0695e-05,0.00010059
1.7576,0.56391,0.56277,0.56583,6.0608e-05,0.592,0.53965,2.0539e-05,0.00010068
1.7584,0.56391,0.56276,0.56583,6.0573e-05,0.59487,0.53679,2.0383e-05,0.00010076
1.7592,0.56391,0.56276,0.56583,6.0539e-05,0.59773,0.53393,2.0228e-05,0.00010085
1.76,0.56391,0.56276,0.56583,6.0504e-05,0.60059,0.53106,2.0073e-05,0.00010094
1.7608,0.56391,0.56275,0.56583,6.0469e-05,0.60346,0.5282,1.9918e-05,0.00010102
1.7616,0.56391,0.56275,0.56583,6.0434e-05,0.60632,0.52534,1.9763e-05,0.00010111
1.7624,0.56391,0.56274,0.56583,6.0399e-05,0.60918,0.52248,1.9609e-05,0.00010119
1.7632,0.56391,0.56274,0.56583,6.0364e-05,0.61204,0.51963,1.9455e-05,0.00010127
1.764,0.56391,0.56274,0.56583,6.0329e-05,0.61489,0.51677,1.9301e-05,0.00010136
1.7648,0.56391,0.56273,0.56583,6.0293e-05,0.61775,0.51391,1.9148e-05,0.00010144
1.7656,0.56391,0.56273,0.56583,6.0258e-05,0.6206,0.51106,1.8995e-05,0.00010152
1.7664,0.56391,0.56273,0.56583,6.0222e-05,0.62346,0.50821,1.8842e-05,0.0001016
1.7672,0.56391,0.56272,0.56583,6.0186e-05,0.62631,0.50536,1.869e-05,0.00010168
1.768,0.56391,0.56272,0.56583,6.0151e-05,0.62916,0.50251,1.8538e-05,0.00010176
1.7688,0.56391,0.56272,0.56583,6.0115e-05,0.63201,0.49966,1.8386e-05,0.00010184
1.7696,0.56391,0.56271,0.56583,6.0079e-05,0.63486,0.49681,1.8235e-05,0.00010192
1.7704,0.56391,0.56271,0.56583,6.0042e-05,0.6377,0.49397,1.8084e-05,0.000102
1.7713,0.56391,0.56271,0.56583,6.0006e-05,0.64054,0.49112,1.7933e-05,0.00010208
1.7721,0.56391,0.5627,0.56583,5.997e-05,0.64339,0.48828,1.7783e-05,0.00010216
1.7729,0.56391,0.5627,0.56584,5.9934e-05,0.64623,0.48544,1.7633e-05,0.00010223
1.7737,0.56391,0.5627,0.56584,5.9897e-05,0.64906,0.48261,1.7483e-05,0.00010231
1.7745,0.56391,0.56269,0.56584,5.986e-05,0.6519,0.47977,1.7334e-05,0.00010239
1.7753,0.56391,0.56269,0.56584,5.9824e-05,0.65473,0.47694,1.7186e-05,0.00010246
1.7761,0.56391,0.56268,0.56584,5.9787e-05,0.65756,0.47411,1.7037e-05,0.00010254
1.7769,0.56391,0.56268,0.56584,5.975e-05,0.66039,0.47128,1.6889e-05,0.00010261
1.7777,0.56391,0.56268,0.56584,5.9713e-05,0.66322,0.46846,1.6742e-05,0.00010268
1.7785,0.56391,0.56267,0.56584,5.9676e-05,0.66604,0.46564,1.6595e-05,0.00010276
1.7793,0.56391,0.56267,0.56584,5.9639e-05,0.66887,0.46282,1.6448e-05,0.00010283
1.7801,0.56391,0.56267,0.56584,5.9602e-05,0.67168,0.46,1.6302e-05,0.0001029
1.7809,0.56391,0.56266,0.56584,5.9565e-05,0.6745,0.45718,1.6156e-05,0.00010297
1.7817,0.56391,0.56266,0.56584,5.9527e-05,0.67731,0.45437,1.6011e-05,0.00010304
1.7825,0.56391,0.56266,0.56584,5.949e-05,0.68012,0.45156,1.5866e-05,0.00010311
1.7833,0.56391,0.56265,0.56584,5.9452e-05,0.68293,0.44876,1.5722e-05,0.00010318
1.7841,0.56391,0.56265,0.56584,5.9415e-05,0.68574,0.44595,1.5578e-05,0.00010325
1.7849,0.56391,0.56264,0.56585,5.9377e-05,0.68854,0.44315,1.5434e-05,0.00010332
1.7857,0.56391,0.56264,0.56585,5.934e-05,0.69134,0.44036,1.5291e-05,0.00010339
1.7866,0.56391,0.56264,0.56585,5.9302e-05,0.69413,0.43756,1.5149e-05,0.00010345
1.7874,0.56391,0.56263,0.56585,5.9264e-05,0.69692,0.43477,1.5007e-05,0.00010352
1.7882,0.56391,0.56263,0.56585,5.9226e-05,0.69971,0.43198,1.4865e-05,0.00010359
1.789,0.56391,0.56263,0.56585,5.9188e-05,0.7025,0.4292,1.4724e-05,0.00010365
1.7898,0.56391,0.56262,0.56585,5.915e-05,0.70528,0.42642,1.4584e-05,0.00010372
1.7906,0.56391,0.56262,0.56585,5.9112e-05,0.70806,0.42365,1.4444e-05,0.00010378
1.7914,0.56391,0.56261,0.56585,5.9074e-05,0.71083,0.42087,1.4304e-05,0.00010384
1.7922,0.56391,0.56261,0.56585,5.9036e-05,0.7136,0.4181,1.4165e-05,0.00010391
1.793,0.56391,0.56261,0.56585,5.8998e-05,0.71637,0.41534,1.4027e-05,0.00010397
1.7938,0.56391,0.5626,0.56585,5.896e-05,0.71913,0.41258,1.3889e-05,0.00010403
1.7946,0.56391,0.5626,0.56586,5.8921e-05,0.72189,0.40982,1.3752e-05,0.00010409
1.7954,0.56391,0.5626,0.56586,5.8883e-05,0.72465,0.40707,1.3615e-05,0.00010415
1.7962,0.56391,0.56259,0.56586,5.8845e-05,0.7274,0.40432,1.3479e-05,0.00010421
1.797,0.56391,0.56259,0.56586,5.8806e-05,0.73015,0.40157,1.3343e-05,0.00010427
1.7978,0.56391,0.56258,0.56586,5.8768e-05,0.73289,0.39883,1.3208e-05,0.00010433
1.7986,0.56391,0.56258,0.56586,5.8729e-05,0.73563,0.39609,1.3073e-05,0.00010439
1.7994,0.56391,0.56258,0.56586,5.8691e-05,0.73836,0.39336,1.294e-05,0.00010444
1.8002,0.56391,0.56257,0.56586,5.8652e-05,0.74109,0.39063,1.2806e-05,0.0001045
1.8011,0.5639,0.56257,0.56586,5.8614e-05,0.74382,0.38791,1.2673e-05,0.00010455
1.8019,0.5639,0.56256,0.56587,5.8575e-05,0.74654,0.38519,1.2541e-05,0.00010461
1.8027,0.5639,0.56256,0.56587,5.8536e-05,0.74926,0.38248,1.241e-05,0.00010466
1.8035,0.5639,0.56256,0.56587,5.8498e-05,0.75197,0.37977,1.2279e-05,0.00010472
1.8043,0.5639,0.56255,0.56587,5.8459e-05,0.75467,0.37706,1.2148e-05,0.00010477
1.8051,0.5639,0.56255,0.56587,5.842e-05,0.75738,0.37436,1.2018e-05,0.00010482
1.8059,0.5639,0.56255,0.56587,5.8382e-05,0.76007,0.37167,1.1889e-05,0.00010487
1.8067,0.5639,0.56254,0.56587,5.8343e-05,0.76277,0.36898,1.1761e-05,0.00010493
1.8075,0.5639,0.56254,0.56587,5.8304e-05,0.76545,0.3663,1.1633e-05,0.00010498
1.8083,0.5639,0.56253,0.56588,5.8266e-05,0.76814,0.36362,1.1506e-05,0.00010503
1.8091,0.5639,0.56253,0.56588,5.8227e-05,0.77081,0.36094,1.1379e-05,0.00010507
1.8099,0.5639,0.56253,0.56588,5.8188e-05,0.77348,0.35827,1.1253e-05,0.00010512
1.8107,0.5639,0.56252,0.56588,5.8149e-05,0.77615,0.35561,1.1128e-05,0.00010517
1.8115,0.5639,0.56252,0.56588,5.811e-05,0.77881,0.35295,1.1004e-05,0.00010522
1.8123,0.5639,0.56251,0.56588,5.8072e-05,0.78147,0.3503,1.088e-05,0.00010526
1.8131,0.5639,0.56251,0.56588,5.8033e-05,0.78412,0.34765,1.0756e-05,0.00010531
1.8139,0.5639,0.56251,0.56588,5.7994e-05,0.78676,0.34501,1.0634e-05,0.00010535
1.8147,0.5639,0.5625,0.56589,5.7955e-05,0.7894,0.34237,1.0512e-05,0.0001054
1.8156,0.5639,0.5625,0.56589,5.7916e-05,0.79203,0.33974,1.0391e-05,0.00010544
1.8164,0.56389,0.56249,0.56589,5.7878e-05,0.79466,0.33712,1.0271e-05,0.00010548
1.8172,0.56389,0.56249,0.56589,5.7839e-05,0.79728,0.3345,1.0151e-05,0.00010553
1.818,0.56389,0.56249,0.56589,5.78e-05,0.7999,0.33189,1.0032e-05,0.00010557
1.8188,0.56389,0.56248,0.56589,5.7761e-05,0.80251,0.32928,9.9135e-06,0.00010561
1.8196,0.56389,0.56248,0.5659,5.7723e-05,0.80511,0.32668,9.796e-06,0.00010565
1.8204,0.56389,0.56247,0.5659,5.7684e-05,0.80771,0.32408,9.6791e-06,0.00010569
1.8212,0.56389,0.56247,0.5659,5.7645e-05,0.8103,0.32149,9.563e-06,0.00010573
1.822,0.56389,0.56247,0.5659,5.7607e-05,0.81289,0.31891,9.4477e-06,0.00010577
1.8228,0.56389,0.56246,0.5659,5.7568e-05,0.81547,0.31634,9.3331e-06,0.0001058
1.8236,0.56389,0.56246,0.5659,5.7529e-05,0.81804,0.31377,9.2192e-06,0.00010584
1.8244,0.56389,0.56245,0.5659,5.7491e-05,0.8206,0.31121,9.1061e-06,0.00010588
1.8252,0.56389,0.56245,0.56591,5.7452e-05,0.82316,0.30865,8.9938e-06,0.00010591
1.826,0.56389,0.56245,0.56591,5.7414e-05,0.82572,0.3061,8.8823e-06,0.00010594
1.8268,0.56389,0.56244,0.56591,5.7375e-05,0.82826,0.30356,8.7715e-06,0.00010598
1.8276,0.56388,0.56244,0.56591,5.7336e-05,0.8308,0.30102,8.6615e-06,0.00010601
1.8284,0.56388,0.56243,0.56591,5.7298e-05,0.83334,0.29849,8.5523e-06,0.00010604
1.8292,0.56388,0.56243,0.56591,5.726e-05,0.83586,0.29597,8.4439e-06,0.00010608
1.8301,0.56388,0.56243,0.56592,5.7221e-05,0.83838,0.29345,8.3363e-06,0.00010611
1.8309,0.56388,0.56242,0.56592,5.7183e-05,0.84089,0.29094,8.2295e-06,0.00010614
1.8317,0.56388,0.56242,0.56592,5.7145e-05,0.8434,0.28844,8.1235e-06,0.00010617
1.8325,0.56388,0.56241,0.56592,5.7106e-05,0.8459,0.28595,8.0184e-06,0.00010619
1.8333,0.56388,0.56241,0.56592,5.7068e-05,0.84839,0.28346,7.914e-06,0.00010622
1.8341,0.56388,0.56241,0.56593,5.703e-05,0.85087,0.28098,7.8105e-06,0.00010625
1.8349,0.56388,0.5624,0.56593,5.6992e-05,0.85335,0.27851,7.7078e-06,0.00010628
1.8357,0.56388,0.5624,0.56593,5.6954e-05,0.85582,0.27604,7.606e-06,0.0001063
1.8365,0.56387,0.56239,0.56593,5.6916e-05,0.85828,0.27358,7.505e-06,0.00010633
1.8373,0.56387,0.56239,0.56593,5.6878e-05,0.86073,0.27113,7.4048e-06,0.00010635
1.8381,0.56387,0.56238,0.56593,5.684e-05,0.86318,0.26869,7.3055e-06,0.00010637
1.8389,0.56387,0.56238,0.56594,5.6802e-05,0.86562,0.26626,7.2071e-06,0.0001064
1.8397,0.56387,0.56238,0.56594,5.6764e-05,0.86805,0.26383,7.1095e-06,0.00010642
1.8405,0.56387,0.56237,0.56594,5.6727e-05,0.87047,0.26141,7.0128e-06,0.00010644
1.8413,0.56387,0.56237,0.56594,5.6689e-05,0.87289,0.259,6.917e-06,0.00010646
1.8421,0.56387,0.56236,0.56594,5.6651e-05,0.8753,0.25659,6.8221e-06,0.00010648
1.8429,0.56387,0.56236,0.56595,5.6614e-05,0.8777,0.2542,6.728e-06,0.0001065
1.8437,0.56386,0.56236,0.56595,5.6576e-05,0.88009,0.25181,6.6349e-06,0.00010652
1.8445,0.56386,0.56235,0.56595,5.6539e-05,0.88247,0.24943,6.5426e-06,0.00010654
1.8454,0.56386,0.56235,0.56595,5.6502e-05,0.88485,0.24706,6.4513e-06,0.00010655
1.8462,0.56386,0.56234,0.56595,5.6464e-05,0.88722,0.24469,6.3608e-06,0.00010657
1.847,0.56386,0.56234,0.56596,5.6427e-05,0.88958,0.24234,6.2713e-06,0.00010658
1.8478,0.56386,0.56233,0.56596,5.639e-05,0.89193,0.23999,6.1827e-06,0.0001066
1.8486,0.56386,0.56233,0.56596,5.6353e-05,0.89427,0.23765,6.095e-06,0.00010661
1.8494,0.56386,0.56233,0.56596,5.6316e-05,0.89661,0.23532,6.0083e-06,0.00010662
1.8502,0.56386,0.56232,0.56597,5.6279e-05,0.89893,0.233,5.9225e-06,0.00010664
1.851,0.56385,0.56232,0.56597,5.6243e-05,0.90125,0.23068,5.8376e-06,0.00010665
1.8518,0.56385,0.56231,0.56597,5.6206e-05,0.90356,0.22838,5.7537e-06,0.00010666
1.8526,0.56385,0.56231,0.56597,5.617e-05,0.90586,0.22608,5.6707e-06,0.00010667
1.8534,0.56385,0.56231,0.56597,5.6133e-05,0.90815,0.2238,5.5887e-06,0.00010668
1.8542,0.56385,0.5623,0.56598,5.6097e-05,0.91043,0.22152,5.5076e-06,0.00010669
1.855,0.56385,0.5623,0.56598,5.606e-05,0.91271,0.21925,5.4276e-06,0.00010669
1.8558,0.56385,0.56229,0.56598,5.6024e-05,0.91497,0.21699,5.3484e-06,0.0001067
1.8566,0.56384,0.56229,0.56598,5.5988e-05,0.91723,0.21474,5.2703e-06,0.00010671
1.8574,0.56384,0.56228,0.56598,5.5952e-05,0.91948,0.21249,5.1932e-06,0.00010671
1.8582,0.56384,0.56228,0.56599,5.5916e-05,0.92172,0.21026,5.117e-06,0.00010672
1.859,0.56384,0.56228,0.56599,5.5881e-05,0.92395,0.20803,5.0418e-06,0.00010672
1.8599,0.56384,0.56227,0.56599,5.5845e-05,0.92617,0.20582,4.9676e-06,0.00010672
1.8607,0.56384,0.56227,0.56599,5.581e-05,0.92838,0.20361,4.8944e-06,0.00010672
1.8615,0.56384,0.56226,0.566,5.5774e-05,0.93058,0.20141,4.8223e-06,0.00010673
1.8623,0.56383,0.56226,0.566,5.5739e-05,0.93277,0.19923,4.7511e-06,0.00010673
1.8631,0.56383,0.56225,0.566,5.5704e-05,0.93495,0.19705,4.681e-06,0.00010673
1.8639,0.56383,0.56225,0.566,5.5669e-05,0.93713,0.19488,4.6119e-06,0.00010673
1.8647,0.56383,0.56225,0.56601,5.5634e-05,0.93929,0.19272,4.5438e-06,0.00010672
1.8655,0.56383,0.56224,0.56601,5.5599e-05,0.94145,0.19057,4.4767e-06,0.00010672
1.8663,0.56383,0.56224,0.56601,5.5564e-05,0.94359,0.18843,4.4107e-06,0.00010672
1.8671,0.56383,0.56223,0.56601,5.5529e-05,0.94573,0.1863,4.3457e-06,0.00010671
1.8679,0.56382,0.56223,0.56602,5.5495e-05,0.94785,0.18418,4.2818e-06,0.00010671
1.8687,0.56382,0.56222,0.56602,5.5461e-05,0.94997,0.18207,4.2189e-06,0.0001067
1.8695,0.56382,0.56222,0.56602,5.5427e-05,0.95207,0.17997,4.157e-06,0.0001067
1.8703,0.56382,0.56222,0.56602,5.5392e-05,0.95417,0.17788,4.0963e-06,0.00010669
1.8711,0.56382,0.56221,0.56603,5.5359e-05,0.95625,0.1758,4.0366e-06,0.00010668
1.8719,0.56382,0.56221,0.56603,5.5325e-05,0.95833,0.17372,3.9779e-06,0.00010667
1.8727,0.56381,0.5622,0.56603,5.5291e-05,0.9604,0.17166,3.9204e-06,0.00010666
1.8735,0.56381,0.5622,0.56603,5.5258e-05,0.96245,0.16961,3.8639e-06,0.00010665
1.8744,0.56381,0.56219,0.56604,5.5224e-05,0.9645,0.16757,3.8085e-06,0.00010664
1.8752,0.56381,0.56219,0.56604,5.5191e-05,0.96653,0.16554,3.7541e-06,0.00010663
1.876,0.56381,0.56219,0.56604,5.5158e-05,0.96856,0.16352,3.7009e-06,0.00010661
1.8768,0.56381,0.56218,0.56604,5.5125e-05,0.97058,0.16151,3.6488e-06,0.0001066
1.8776,0.5638,0.56218,0.56605,5.5092e-05,0.97258,0.15951,3.5978e-06,0.00010659
1.8784,0.5638,0.56217,0.56605,5.5059e-05,0.97457,0.15752,3.5479e-06,0.00010657
1.8792,0.5638,0.56217,0.56605,5.5027e-05,0.97656,0.15554,3.499e-06,0.00010655
1.88,0.5638,0.56216,0.56605,5.4995e-05,0.97853,0.15358,3.4514e-06,0.00010654
1.8808,0.5638,0.56216,0.56606,5.4963e-05,0.9805,0.15162,3.4048e-06,0.00010652
1.8816,0.56379,0.56216,0.56606,5.493e-05,0.98245,0.14967,3.3593e-06,0.0001065
1.8824,0.56379,0.56215,0.56606,5.4899e-05,0.98439,0.14773,3.315e-06,0.00010648
1.8832,0.56379,0.56215,0.56606,5.4867e-05,0.98632,0.14581,3.2718e-06,0.00010646
1.884,0.56379,0.56214,0.56607,5.4835e-05,0.98824,0.14389,3.2297e-06,0.00010644
1.8848,0.56379,0.56214,0.56607,5.4804e-05,0.99015,0.14199,3.1888e-06,0.00010642
1.8856,0.56379,0.56213,0.56607,5.4773e-05,0.99205,0.1401,3.1491e-06,0.0001064
1.8864,0.56378,0.56213,0.56608,5.4742e-05,0.99394,0.13821,3.1104e-06,0.00010637
1.8872,0.56378,0.56213,0.56608,5.4711e-05,0.99581,0.13634,3.073e-06,0.00010635
1.888,0.56378,0.56212,0.56608,5.468e-05,0.99768,0.13448,3.0367e-06,0.00010632
1.8889,0.56378,0.56212,0.56608,5.465e-05,0.99953,0.13263,3.0015e-06,0.0001063
1.8897,0.56378,0.56211,0.56609,5.4619e-05,1.0014,0.1308,2.9675e-06,0.00010627
1.8905,0.56377,0.56211,0.56609,5.4589e-05,1.0032,0.12897,2.9347e-06,0.00010624
1.8913,0.56377,0.5621,0.56609,5.4559e-05,1.005,0.12715,2.9031e-06,0.00010622
1.8921,0.56377,0.5621,0.56609,5.4529e-05,1.0068,0.12535,2.8726e-06,0.00010619
1.8929,0.56377,0.5621,0.5661,5.45e-05,1.0086,0.12356,2.8433e-06,0.00010616
1.8937,0.56377,0.56209,0.5661,5.447e-05,1.0104,0.12177,2.8152e-06,0.00010613
1.8945,0.56376,0.56209,0.5661,5.4441e-05,1.0122,0.12,2.7883e-06,0.00010609
1.8953,0.56376,0.56208,0.56611,5.4412e-05,1.014,0.11824,2.7626e-06,0.00010606
1.8961,0.56376,0.56208,0.56611,5.4383e-05,1.0157,0.1165,2.7381e-06,0.00010603
1.8969,0.56376,0.56207,0.56611,5.4355e-05,1.0175,0.11476,2.7148e-06,0.00010599
1.8977,0.56376,0.56207,0.56611,5.4326e-05,1.0192,0.11304,2.6927e-06,0.00010596
1.8985,0.56375,0.56207,0.56612,5.4298e-05,1.0209,0.11132,2.6718e-06,0.00010592
1.8993,0.56375,0.56206,0.56612,5.427e-05,1.0226,0.10962,2.6521e-06,0.00010589
1.9001,0.56375,0.56206,0.56612,5.4242e-05,1.0243,0.10793,2.6336e-06,0.00010585
1.9009,0.56375,0.56205,0.56613,5.4214e-05,1.026,0.10626,2.6163e-06,0.00010581
1.9017,0.56374,0.56205,0.56613,5.4187e-05,1.0277,0.10459,2.6003e-06,0.00010577
1.9025,0.56374,0.56204,0.56613,5.4159e-05,1.0293,0.10294,2.5855e-06,0.00010573
1.9033,0.56374,0.56204,0.56614,5.4132e-05,1.031,0.10129,2.5719e-06,0.00010569
1.9042,0.56374,0.56204,0.56614,5.4105e-05,1.0326,0.099665,2.5596e-06,0.00010565
1.905,0.56374,0.56203,0.56614,5.4079e-05,1.0342,0.098046,2.5485e-06,0.00010561
1.9058,0.56373,0.56203,0.56614,5.4052e-05,1.0358,0.09644,2.5386e-06,0.00010557
1.9066,0.56373,0.56202,0.56615,5.4026e-05,1.0374,0.094846,2.53e-06,0.00010552
1.9074,0.56373,0.56202,0.56615,5.4e-05,1.039,0.093264,2.5227e-06,0.00010548
1.9082,0.56373,0.56201,0.56615,5.3974e-05,1.0406,0.091694,2.5166e-06,0.00010543
1.909,0.56372,0.56201,0.56616,5.3949e-05,1.0422,0.090136,2.5117e-06,0.00010539
1.9098,0.56372,0.56201,0.56616,5.3923e-05,1.0437,0.08859,2.5081e-06,0.00010534
1.9106,0.56372,0.562,0.56616,5.3898e-05,1.0453,0.087057,2.5058e-06,0.00010529
1.9114,0.56372,0.562,0.56617,5.3873e-05,1.0468,0.085536,2.5047e-06,0.00010524
1.9122,0.56371,0.56199,0.56617,5.3849e-05,1.0483,0.084027,2.5049e-06,0.00010519
1.913,0.56371,0.56199,0.56617,5.3824e-05,1.0498,0.082531,2.5064e-06,0.00010514
1.9138,0.56371,0.56198,0.56617,5.38e-05,1.0513,0.081047,2.5091e-06,0.00010509
1.9146,0.56371,0.56198,0.56618,5.3776e-05,1.0528,0.079575,2.5131e-06,0.00010504
1.9154,0.5637,0.56198,0.56618,5.3752e-05,1.0542,0.078116,2.5184e-06,0.00010499
1.9162,0.5637,0.56197,0.56618,5.3729e-05,1.0557,0.076669,2.525e-06,0.00010493
1.917,0.5637,0.56197,0.56619,5.3705e-05,1.0571,0.075235,2.5329e-06,0.00010488
1.9178,0.5637,0.56196,0.56619,5.3682e-05,1.0586,0.073814,2.5421e-06,0.00010482
1.9187,0.56369,0.56196,0.56619,5.3659e-05,1.06,0.072405,2.5525e-06,0.00010477
1.9195,0.56369,0.56195,0.5662,5.3637e-05,1.0614,0.071009,2.5643e-06,0.00010471
1.9203,0.56369,0.56195,0.5662,5.3614e-05,1.0628,0.069625,2.5773e-06,0.00010465
1.9211,0.56369,0.56195,0.5662,5.3592e-05,1.0642,0.068254,2.5917e-06,0.00010459
1.9219,0.56368,0.56194,0.56621,5.357e-05,1.0655,0.066896,2.6074e-06,0.00010453
1.9227,0.56368,0.56194,0.56621,5.3549e-05,1.0669,0.065551,2.6243e-06,0.00010447
1.9235,0.56368,0.56193,0.56621,5.3527e-05,1.0682,0.064219,2.6426e-06,0.00010441
1.9243,0.56368,0.56193,0.56622,5.3506e-05,1.0695,0.062899,2.6622e-06,0.00010435
1.9251,0.56367,0.56192,0.56622,5.3485e-05,1.0708,0.061593,2.6831e-06,0.00010429
1.9259,0.56367,0.56192,0.56622,5.3465e-05,1.0721,0.060299,2.7053e-06,0.00010422
1.9267,0.56367,0.56192,0.56623,5.3444e-05,1.0734,0.059018,2.7289e-06,0.00010416
1.9275,0.56367,0.56191,0.56623,5.3424e-05,1.0747,0.057751,2.7538e-06,0.00010409
1.9283,0.56366,0.56191,0.56623,5.3404e-05,1.076,0.056496,2.78e-06,0.00010403
1.9291,0.56366,0.5619,0.56624,5.3385e-05,1.0772,0.055254,2.8075e-06,0.00010396
1.9299,0.56366,0.5619,0.56624,5.3365e-05,1.0785,0.054026,2.8364e-06,0.00010389
1.9307,0.56365,0.56189,0.56624,5.3346e-05,1.0797,0.05281,2.8666e-06,0.00010383
1.9315,0.56365,0.56189,0.56625,5.3327e-05,1.0809,0.051608,2.8981e-06,0.00010376
1.9323,0.56365,0.56189,0.56625,5.3309e-05,1.0821,0.050419,2.931e-06,0.00010369
1.9332,0.56365,0.56188,0.56625,5.329e-05,1.0833,0.049243,2.9652e-06,0.00010362
1.934,0.56364,0.56188,0.56626,5.3272e-05,1.0844,0.048081,3.0008e-06,0.00010354
1.9348,0.56364,0.56187,0.56626,5.3255e-05,1.0856,0.046931,3.0377e-06,0.00010347
1.9356,0.56364,0.56187,0.56626,5.3237e-05,1.0867,0.045795,3.0759e-06,0.0001034
1.9364,0.56364,0.56186,0.56627,5.322e-05,1.0879,0.044673,3.1156e-06,0.00010332
1.9372,0.56363,0.56186,0.56627,5.3203e-05,1.089,0.043563,3.1565e-06,0.00010325
1.938,0.56363,0.56186,0.56627,5.3186e-05,1.0901,0.042468,3.1988e-06,0.00010317
1.9388,0.56363,0.56185,0.56628,5.317e-05,1.0912,0.041385,3.2425e-06,0.0001031
1.9396,0.56362,0.56185,0.56628,5.3154e-05,1.0922,0.040316,3.2875e-06,0.00010302
1.9404,0.56362,0.56184,0.56628,5.3138e-05,1.0933,0.039261,3.3339e-06,0.00010294
1.9412,0.56362,0.56184,0.56629,5.3122e-05,1.0944,0.038219,3.3817e-06,0.00010286
1.942,0.56362,0.56183,0.56629,5.3107e-05,1.0954,0.03719,3.4308e-06,0.00010278
1.9428,0.56361,0.56183,0.56629,5.3092e-05,1.0964,0.036175,3.4813e-06,0.0001027
1.9436,0.56361,0.56183,0.5663,5.3078e-05,1.0974,0.035174,3.5332e-06,0.00010262
1.9444,0.56361,0.56182,0.5663,5.3063e-05,1.0984,0.034186,3.5864e-06,0.00010254
1.9452,0.5636,0.56182,0.5663,5.3049e-05,1.0994,0.033212,3.641e-06,0.00010246
1.946,0.5636,0.56181,0.56631,5.3035e-05,1.1004,0.032251,3.697e-06,0.00010237
1.9468,0.5636,0.56181,0.56631,5.3022e-05,1.1013,0.031305,3.7544e-06,0.00010229
1.9477,0.56359,0.5618,0.56631,5.3008e-05,1.1023,0.030372,3.8131e-06,0.0001022
1.9485,0.56359,0.5618,0.56632,5.2995e-05,1.1032,0.029452,3.8732e-06,0.00010212
1.9493,0.56359,0.5618,0.56632,5.2983e-05,1.1041,0.028547,3.9347e-06,0.00010203
1.9501,0.56358,0.56179,0.56632,5.297e-05,1.105,0.027655,3.9976e-06,0.00010194
1.9509,0.56358,0.56179,0.56633,5.2958e-05,1.1059,0.026777,4.0619e-06,0.00010185
1.9517,0.56358,0.56178,0.56633,5.2946e-05,1.1067,0.025913,4.1276e-06,0.00010177
1.9525,0.56358,0.56178,0.56633,5.2935e-05,1.1076,0.025062,4.1946e-06,0.00010168
1.9533,0.56357,0.56178,0.56634,5.2924e-05,1.1084,0.024226,4.263e-06,0.00010158
1.9541,0.56357,0.56177,0.56634,5.2913e-05,1.1093,0.023404,4.3329e-06,0.00010149
1.9549,0.56357,0.56177,0.56634,5.2902e-05,1.1101,0.022595,4.4041e-06,0.0001014
1.9557,0.56356,0.56176,0.56635,5.2892e-05,1.1109,0.0218,4.4767e-06,0.00010131
1.9565,0.56356,0.56176,0.56635,5.2882e-05,1.1117,0.021019,4.5507e-06,0.00010121
1.9573,0.56356,0.56175,0.56635,5.2873e-05,1.1125,0.020253,4.6261e-06,0.00010112
1.9581,0.56355,0.56175,0.56636,5.2863e-05,1.1132,0.0195,4.7029e-06,0.00010102
1.9589,0.56355,0.56175,0.56636,5.2854e-05,1.114,0.018761,4.7811e-06,0.00010093
1.9597,0.56355,0.56174,0.56636,5.2846e-05,1.1147,0.018036,4.8607e-06,0.00010083
1.9605,0.56354,0.56174,0.56637,5.2837e-05,1.1154,0.017326,4.9417e-06,0.00010073
1.9613,0.56354,0.56173,0.56637,5.2829e-05,1.1161,0.016629,5.0241e-06,0.00010063
1.9621,0.56354,0.56173,0.56638,5.2821e-05,1.1168,0.015946,5.1079e-06,0.00010053
1.963,0.56353,0.56173,0.56638,5.2814e-05,1.1175,0.015278,5.1931e-06,0.00010043
1.9638,0.56353,0.56172,0.56638,5.2807e-05,1.1181,0.014624,5.2798e-06,0.00010033
1.9646,0.56353,0.56172,0.56639,5.28e-05,1.1188,0.013984,5.3678e-06,0.00010023
1.9654,0.56352,0.56171,0.56639,5.2794e-05,1.1194,0.013357,5.4572e-06,0.00010013
1.9662,0.56352,0.56171,0.56639,5.2787e-05,1.12,0.012746,5.5481e-06,0.00010003
1.967,0.56352,0.5617,0.5664,5.2782e-05,1.1206,0.012148,5.6403e-06,9.9923e-05
1.9678,0.56351,0.5617,0.5664,5.2776e-05,1.1212,0.011564,5.734e-06,9.9818e-05
1.9686,0.56351,0.5617,0.5664,5.2771e-05,1.1218,0.010995,5.829e-06,9.9713e-05
1.9694,0.56351,0.56169,0.56641,5.2766e-05,1.1224,0.01044,5.9255e-06,9.9607e-05
1.9702,0.5635,0.56169,0.56641,5.2762e-05,1.1229,0.0098994,6.0234e-06,9.95e-05
1.971,0.5635,0.56168,0.56641,5.2757e-05,1.1235,0.0093729,6.1227e-06,9.9392e-05
1.9718,0.5635,0.56168,0.56642,5.2753e-05,1.124,0.0088606,6.2234e-06,9.9284e-05
1.9726,0.56349,0.56168,0.56642,5.275e-05,1.1245,0.0083626,6.3255e-06,9.9174e-05
1.9734,0.56349,0.56167,0.56642,5.2747e-05,1.125,0.007879,6.4291e-06,9.9064e-05
1.9742,0.56349,0.56167,0.56643,5.2744e-05,1.1254,0.0074096,6.534e-06,9.8954e-05
1.975,0.56348,0.56166,0.56643,5.2741e-05,1.1259,0.0069545,6.6404e-06,9.8842e-05
1.9758,0.56348,0.56166,0.56644,5.2739e-05,1.1264,0.0065138,6.7482e-06,9.873e-05
1.9766,0.56348,0.56166,0.56644,5.2737e-05,1.1268,0.0060875,6.8574e-06,9.8617e-05
1.9775,0.56347,0.56165,0.56644,5.2736e-05,1.1272,0.0056754,6.968e-06,9.8504e-05
1.9783,0.56347,0.56165,0.56645,5.2735e-05,1.1276,0.0052778,7.08e-06,9.839e-05
1.9791,0.56347,0.56164,0.56645,5.2734e-05,1.128,0.0048945,7.1934e-06,9.8274e-05
1.9799,0.56346,0.56164,0.56645,5.2734e-05,1.1284,0.0045256,7.3083e-06,9.8159e-05
1.9807,0.56346,0.56164,0.56646,5.2733e-05,1.1287,0.0041711,7.4246e-06,9.8042e-05
1.9815,0.56345,0.56163,0.56646,5.2734e-05,1.1291,0.0038311,7.5423e-06,9.7925e-05
1.9823,0.56345,0.56163,0.56646,5.2734e-05,1.1294,0.0035054,7.6614e-06,9.7807e-05
1.9831,0.56345,0.56162,0.56647,5.2735e-05,1.1297,0.0031941,7.7819e-06,9.7688e-05
1.9839,0.56344,0.56162,0.56647,5.2736e-05,1.13,0.0028973,7.9038e-06,9.7569e-05
1.9847,0.56344,0.56162,0.56648,5.2738e-05,1.1303,0.0026149,8.0272e-06,9.7449e-05
1.9855,0.56344,0.56161,0.56648,5.274e-05,1.1306,0.002347,8.152e-06,9.7328e-05
1.9863,0.56343,0.56161,0.56648,5.2742e-05,1.1309,0.0020935,8.2781e-06,9.7206e-05
1.9871,0.56343,0.5616,0.56649,5.2745e-05,1.1311,0.0018545,8.4057e-06,9.7084e-05
1.9879,0.56343,0.5616,0.56649,5.2748e-05,1.1313,0.0016299,8.5348e-06,9.6961e-05
1.9887,0.56342,0.5616,0.56649,5.2751e-05,1.1316,0.0014198,8.6652e-06,9.6838e-05
1.9895,0.56342,0.56159,0.5665,5.2755e-05,1.1318,0.0012242,8.797e-06,9.6713e-05
1.9903,0.56341,0.56159,0.5665,5.2759e-05,1.132,0.001043,8.9303e-06,9.6588e-05
1.9911,0.56341,0.56158,0.5665,5.2764e-05,1.1321,0.00087635,9.065e-06,9.6463e-05
1.992,0.56341,0.56158,0.56651,5.2769e-05,1.1323,0.00072417,9.201e-06,9.6336e-05
1.9928,0.5634,0.56158,0.56651,5.2774e-05,1.1324,0.00058649,9.3385e-06,9.6209e-05
1.9936,0.5634,0.56157,0.56652,5.2779e-05,1.1326,0.00046331,9.4774e-06,9.6081e-05
1.9944,0.5634,0.56157,0.56652,5.2785e-05,1.1327,0.00035463,9.6177e-06,9.5953e-05
1.9952,0.56339,0.56156,0.56652,5.2791e-05,1.1328,0.00026044,9.7595e-06,9.5823e-05
1.996,0.56339,0.56156,0.56653,5.2798e-05,1.1329,0.00018076,9.9026e-06,9.5694e-05
1.9968,0.56338,0.56156,0.56653,5.2805e-05,1.1329,0.00011559,1.0047e-05,9.5563e-05
1.9976,0.56338,0.56155,0.56653,5.2812e-05,1.133,6.493e-05,1.0193e-05,9.5432e-05
1.9984,0.56338,0.56155,0.56654,5.282e-05,1.133,2.8776e-05,1.034e-05,9.53e-05
1.9992,0.56337,0.56155,0.56654,5.2828e-05,1.1331,7.1329e-06,1.0489e-05,9.5167e-05
2,0.56337,0.56154,0.56654,5.2837e-05,1.1331,5.2321e-10,1.0639e-05,9.5034e-05


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertK_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.17108,0.5164,0.047214,0.10548,261.92,0.5706,0.38374,505.08,0.3408,11968,0.42231,0.2877,0.32344
0.25,240,300,0.083332,1.2742,0.15825,0.29353,728.83,0.15285,0.099093,171.68,0.08353,6310.2,0.11251,0.056797,0.059975
0.125,1728,1944,0.041862,3.5524,0.6155,1.0087,2504.6,0.038587,0.025767,43.48,0.020993,1687.2,0.029782,0.013096,0.013165
0.0625,13056,13872,0.020779,22.75,14.795,4.4026,10932,0.010591,0.007517,10.879,0.0052553,426.19,0.0092395,0.003199,0.0031714


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertM_jcp_p2r1_hrefN0_energy.csv <==
0.00080548,0.39684,0.45818,0.56655,0.019135,1.1331,7.2556e-06,0.038269,3.1888e-07
0.001611,0.39684,0.45818,0.56655,0.019135,1.1331,2.9022e-05,0.038268,1.2755e-06
0.0024164,0.39684,0.45818,0.56655,0.019135,1.133,6.5299e-05,0.038267,2.8699e-06
0.0032219,0.39684,0.45818,0.56656,0.019136,1.133,0.00011609,0.038266,5.102e-06
0.0040274,0.39684,0.45818,0.56656,0.019136,1.1329,0.00018138,0.038264,7.9717e-06
0.0048329,0.39684,0.45818,0.56657,0.019136,1.1329,0.00026118,0.038261,1.1479e-05
0.0056384,0.39684,0.45817,0.56657,0.019137,1.1328,0.00035549,0.038258,1.5624e-05
0.0064438,0.39684,0.45817,0.56657,0.019138,1.1327,0.0004643,0.038255,2.0406e-05
0.0072493,0.39684,0.45816,0.56658,0.019138,1.1326,0.0005876,0.038251,2.5825e-05
0.0080548,0.39684,0.45816,0.56658,0.019139,1.1324,0.00072541,0.038246,3.1881e-05
0.0088603,0.39685,0.45815,0.56658,0.01914,1.1323,0.0008777,0.038241,3.8575e-05
0.0096658,0.39685,0.45815,0.56659,0.019141,1.1321,0.0010445,0.038236,4.5905e-05
0.010471,0.39685,0.45814,0.56659,0.019142,1.132,0.0012258,0.03823,5.3871e-05
0.011277,0.39685,0.45813,0.56659,0.019143,1.1318,0.0014215,0.038223,6.2474e-05
0.012082,0.39685,0.45812,0.5666,0.019144,1.1316,0.0016317,0.038216,7.1713e-05
0.012888,0.39686,0.45812,0.5666,0.019145,1.1313,0.0018564,0.038208,8.1588e-05
0.013693,0.39686,0.45811,0.56661,0.019146,1.1311,0.0020956,0.0382,9.2098e-05
0.014499,0.39686,0.4581,0.56661,0.019147,1.1309,0.0023492,0.038192,0.00010324
0.015304,0.39687,0.45809,0.56661,0.019149,1.1306,0.0026173,0.038183,0.00011502
0.01611,0.39687,0.45808,0.56662,0.01915,1.1303,0.0028998,0.038173,0.00012744
0.016915,0.39687,0.45806,0.56662,0.019152,1.13,0.0031967,0.038163,0.00014049
0.017721,0.39688,0.45805,0.56662,0.019153,1.1297,0.0035081,0.038152,0.00015417
0.018526,0.39688,0.45804,0.56663,0.019155,1.1294,0.0038339,0.038141,0.00016849
0.019332,0.39688,0.45803,0.56663,0.019157,1.1291,0.0041741,0.03813,0.00018344
0.020137,0.39689,0.45801,0.56663,0.019158,1.1287,0.0045287,0.038117,0.00019902
0.020942,0.39689,0.458,0.56664,0.01916,1.1284,0.0048977,0.038105,0.00021524
0.021748,0.3969,0.45799,0.56664,0.019162,1.128,0.0052811,0.038092,0.00023209
0.022553,0.3969,0.45797,0.56664,0.019164,1.1276,0.0056789,0.038078,0.00024957
0.023359,0.39691,0.45795,0.56665,0.019166,1.1272,0.006091,0.038064,0.00026768
0.024164,0.39691,0.45794,0.56665,0.019168,1.1268,0.0065175,0.038049,0.00028642
0.02497,0.39692,0.45792,0.56666,0.01917,1.1264,0.0069583,0.038034,0.00030579
0.025775,0.39692,0.4579,0.56666,0.019172,1.1259,0.0074135,0.038019,0.00032579
0.026581,0.39693,0.45788,0.56666,0.019175,1.1254,0.007883,0.038003,0.00034642
0.027386,0.39694,0.45787,0.56667,0.019177,1.125,0.0083668,0.037986,0.00036768
0.028192,0.39694,0.45785,0.56667,0.019179,1.1245,0.0088649,0.037969,0.00038957
0.028997,0.39695,0.45783,0.56667,0.019182,1.124,0.0093773,0.037951,0.00041208
0.029803,0.39695,0.45781,0.56668,0.019184,1.1235,0.0099039,0.037933,0.00043522
0.030608,0.39696,0.45779,0.56668,0.019187,1.1229,0.010445,0.037915,0.00045899
0.031414,0.39697,0.45776,0.56668,0.019189,1.1224,0.011,0.037896,0.00048338
0.032219,0.39697,0.45774,0.56669,0.019192,1.1218,0.011569,0.037876,0.0005084
0.033025,0.39698,0.45772,0.56669,0.019195,1.1212,0.012153,0.037856,0.00053404
0.03383,0.39699,0.4577,0.56669,0.019198,1.1206,0.012751,0.037835,0.0005603
0.034636,0.397,0.45767,0.5667,0.019201,1.12,0.013363,0.037814,0.00058719
0.035441,0.397,0.45765,0.5667,0.019204,1.1194,0.013989,0.037793,0.0006147
0.036247,0.39701,0.45762,0.56671,0.019207,1.1188,0.014629,0.037771,0.00064283
0.037052,0.39702,0.4576,0.56671,0.01921,1.1181,0.015284,0.037748,0.00067158
0.037858,0.39703,0.45757,0.56671,0.019213,1.1175,0.015952,0.037725,0.00070095
0.038663,0.39704,0.45755,0.56672,0.019216,1.1168,0.016635,0.037701,0.00073094
0.039469,0.39704,0.45752,0.56672,0.01922,1.1161,0.017332,0.037677,0.00076155
0.040274,0.39705,0.45749,0.56672,0.019223,1.1154,0.018042,0.037653,0.00079277
0.041079,0.39706,0.45746,0.56673,0.019226,1.1147,0.018767,0.037628,0.00082462
0.041885,0.39707,0.45743,0.56673,0.01923,1.114,0.019506,0.037602,0.00085707
0.04269,0.39708,0.45741,0.56673,0.019233,1.1132,0.020259,0.037577,0.00089015
0.043496,0.39709,0.45738,0.56674,0.019237,1.1124,0.021026,0.03755,0.00092383
0.044301,0.3971,0.45735,0.56674,0.019241,1.1117,0.021807,0.037523,0.00095813
0.045107,0.39711,0.45731,0.56674,0.019244,1.1109,0.022602,0.037496,0.00099304
0.045912,0.39712,0.45728,0.56675,0.019248,1.1101,0.02341,0.037468,0.0010286
0.046718,0.39713,0.45725,0.56675,0.019252,1.1093,0.024233,0.037439,0.0010647
0.047523,0.39714,0.45722,0.56675,0.019256,1.1084,0.02507,0.03741,0.0011014
0.048329,0.39715,0.45719,0.56676,0.01926,1.1076,0.02592,0.037381,0.0011388
0.049134,0.39716,0.45715,0.56676,0.019264,1.1067,0.026784,0.037351,0.0011767
0.04994,0.39717,0.45712,0.56676,0.019268,1.1059,0.027662,0.037321,0.0012153
0.050745,0.39718,0.45708,0.56677,0.019272,1.105,0.028554,0.03729,0.0012545
0.051551,0.39719,0.45705,0.56677,0.019277,1.1041,0.02946,0.037259,0.0012943
0.052356,0.3972,0.45701,0.56678,0.019281,1.1032,0.030379,0.037227,0.0013346
0.053162,0.39722,0.45698,0.56678,0.019285,1.1022,0.031313,0.037195,0.0013756
0.053967,0.39723,0.45694,0.56678,0.01929,1.1013,0.03226,0.037162,0.0014172
0.054773,0.39724,0.4569,0.56679,0.019294,1.1004,0.03322,0.037129,0.0014594
0.055578,0.39725,0.45686,0.56679,0.019299,1.0994,0.034194,0.037095,0.0015021
0.056384,0.39726,0.45683,0.56679,0.019303,1.0984,0.035182,0.037061,0.0015455
0.057189,0.39728,0.45679,0.5668,0.019308,1.0974,0.036184,0.037026,0.0015895
0.057995,0.39729,0.45675,0.5668,0.019313,1.0964,0.037199,0.036991,0.0016341
0.0588,0.3973,0.45671,0.5668,0.019318,1.0954,0.038227,0.036956,0.0016792
0.059606,0.39731,0.45667,0.56681,0.019322,1.0943,0.039269,0.03692,0.001725
0.060411,0.39733,0.45663,0.56681,0.019327,1.0933,0.040325,0.036883,0.0017713
0.061216,0.39734,0.45658,0.56681,0.019332,1.0922,0.041394,0.036846,0.0018183
0.062022,0.39735,0.45654,0.56682,0.019337,1.0912,0.042477,0.036809,0.0018658
0.062827,0.39737,0.4565,0.56682,0.019342,1.0901,0.043573,0.036771,0.0019139
0.063633,0.39738,0.45646,0.56682,0.019348,1.089,0.044682,0.036733,0.0019626
0.064438,0.39739,0.45641,0.56683,0.019353,1.0878,0.045805,0.036694,0.0020119
0.065244,0.39741,0.45637,0.56683,0.019358,1.0867,0.046941,0.036654,0.0020618
0.066049,0.39742,0.45632,0.56683,0.019363,1.0856,0.04809,0.036615,0.0021122
0.066855,0.39744,0.45628,0.56684,0.019369,1.0844,0.049253,0.036575,0.0021632
0.06766,0.39745,0.45623,0.56684,0.019374,1.0832,0.050429,0.036534,0.0022149
0.068466,0.39746,0.45619,0.56684,0.01938,1.0821,0.051618,0.036493,0.002267
0.069271,0.39748,0.45614,0.56685,0.019385,1.0809,0.052821,0.036451,0.0023198
0.070077,0.39749,0.45609,0.56685,0.019391,1.0797,0.054036,0.036409,0.0023732
0.070882,0.39751,0.45604,0.56685,0.019397,1.0784,0.055265,0.036367,0.0024271
0.071688,0.39752,0.45599,0.56686,0.019403,1.0772,0.056506,0.036324,0.0024816
0.072493,0.39754,0.45595,0.56686,0.019408,1.076,0.057761,0.03628,0.0025366
0.073299,0.39756,0.4559,0.56686,0.019414,1.0747,0.059029,0.036236,0.0025923
0.074104,0.39757,0.45585,0.56687,0.01942,1.0734,0.06031,0.036192,0.0026485
0.07491,0.39759,0.4558,0.56687,0.019426,1.0721,0.061604,0.036147,0.0027052
0.075715,0.3976,0.45574,0.56687,0.019432,1.0708,0.06291,0.036102,0.0027626
0.076521,0.39762,0.45569,0.56688,0.019438,1.0695,0.06423,0.036056,0.0028205
0.077326,0.39764,0.45564,0.56688,0.019445,1.0682,0.065563,0.03601,0.0028789
0.078132,0.39765,0.45559,0.56688,0.019451,1.0669,0.066908,0.035964,0.0029379
0.078937,0.39767,0.45554,0.56688,0.019457,1.0655,0.068266,0.035917,0.0029975
0.079743,0.39768,0.45548,0.56689,0.019464,1.0641,0.069637,0.035869,0.0030577
0.080548,0.3977,0.45543,0.56689,0.01947,1.0628,0.07102,0.035821,0.0031183
0.081353,0.39772,0.45537,0.56689,0.019476,1.0614,0.072417,0.035773,0.0031796
0.082159,0.39774,0.45532,0.5669,0.019483,1.06,0.073826,0.035724,0.0032414
0.082964,0.39775,0.45526,0.5669,0.019489,1.0586,0.075247,0.035675,0.0033037
0.08377,0.39777,0.45521,0.5669,0.019496,1.0571,0.076681,0.035626,0.0033666
0.084575,0.39779,0.45515,0.56691,0.019503,1.0557,0.078128,0.035576,0.0034301
0.085381,0.39781,0.45509,0.56691,0.01951,1.0542,0.079587,0.035525,0.0034941
0.086186,0.39782,0.45504,0.56691,0.019516,1.0528,0.081059,0.035474,0.0035586
0.086992,0.39784,0.45498,0.56692,0.019523,1.0513,0.082543,0.035423,0.0036237
0.087797,0.39786,0.45492,0.56692,0.01953,1.0498,0.08404,0.035371,0.0036893
0.088603,0.39788,0.45486,0.56692,0.019537,1.0483,0.085549,0.035319,0.0037555
0.089408,0.3979,0.4548,0.56693,0.019544,1.0468,0.08707,0.035266,0.0038222
0.090214,0.39792,0.45474,0.56693,0.019551,1.0453,0.088603,0.035213,0.0038894
0.091019,0.39794,0.45468,0.56693,0.019558,1.0437,0.090149,0.03516,0.0039572
0.091825,0.39796,0.45462,0.56693,0.019566,1.0422,0.091707,0.035106,0.0040255
0.09263,0.39797,0.45456,0.56694,0.019573,1.0406,0.093277,0.035051,0.0040943
0.093436,0.39799,0.4545,0.56694,0.01958,1.039,0.094859,0.034997,0.0041637
0.094241,0.39801,0.45443,0.56694,0.019588,1.0374,0.096454,0.034942,0.0042336
0.095047,0.39803,0.45437,0.56695,0.019595,1.0358,0.09806,0.034886,0.004304
0.095852,0.39805,0.45431,0.56695,0.019602,1.0342,0.099678,0.03483,0.0043749
0.096658,0.39807,0.45424,0.56695,0.01961,1.0326,0.10131,0.034774,0.0044464
0.097463,0.39809,0.45418,0.56696,0.019618,1.031,0.10295,0.034717,0.0045183
0.098269,0.39811,0.45411,0.56696,0.019625,1.0293,0.1046,0.03466,0.0045908
0.099074,0.39813,0.45405,0.56696,0.019633,1.0277,0.10627,0.034602,0.0046638
0.09988,0.39815,0.45398,0.56696,0.019641,1.026,0.10795,0.034544,0.0047373
0.10069,0.39817,0.45392,0.56697,0.019648,1.0243,0.10964,0.034486,0.0048114
0.10149,0.3982,0.45385,0.56697,0.019656,1.0226,0.11134,0.034427,0.0048859
0.1023,0.39822,0.45378,0.56697,0.019664,1.0209,0.11305,0.034367,0.0049609
0.1031,0.39824,0.45372,0.56698,0.019672,1.0192,0.11478,0.034308,0.0050365
0.10391,0.39826,0.45365,0.56698,0.01968,1.0174,0.11651,0.034248,0.0051125
0.10471,0.39828,0.45358,0.56698,0.019688,1.0157,0.11826,0.034187,0.0051891
0.10552,0.3983,0.45351,0.56699,0.019696,1.014,0.12002,0.034127,0.0052661
0.10632,0.39832,0.45344,0.56699,0.019704,1.0122,0.12179,0.034065,0.0053437
0.10713,0.39835,0.45337,0.56699,0.019713,1.0104,0.12357,0.034004,0.0054217
0.10793,0.39837,0.4533,0.56699,0.019721,1.0086,0.12536,0.033942,0.0055003
0.10874,0.39839,0.45323,0.567,0.019729,1.0068,0.12717,0.033879,0.0055793
0.10955,0.39841,0.45316,0.567,0.019738,1.005,0.12898,0.033817,0.0056588
0.11035,0.39843,0.45309,0.567,0.019746,1.0032,0.13081,0.033753,0.0057388
0.11116,0.39846,0.45302,0.567,0.019755,1.0014,0.13265,0.03369,0.0058193
0.11196,0.39848,0.45294,0.56701,0.019763,0.99952,0.1345,0.033626,0.0059003
0.11277,0.3985,0.45287,0.56701,0.019772,0.99766,0.13636,0.033562,0.0059817
0.11357,0.39853,0.4528,0.56701,0.01978,0.9958,0.13823,0.033497,0.0060637
0.11438,0.39855,0.45272,0.56702,0.019789,0.99392,0.14011,0.033432,0.0061461
0.11518,0.39857,0.45265,0.56702,0.019798,0.99203,0.14201,0.033366,0.0062289
0.11599,0.39859,0.45257,0.56702,0.019806,0.99013,0.14391,0.033301,0.0063123
0.11679,0.39862,0.4525,0.56702,0.019815,0.98822,0.14582,0.033234,0.0063961
0.1176,0.39864,0.45242,0.56703,0.019824,0.9863,0.14775,0.033168,0.0064804
0.11841,0.39867,0.45235,0.56703,0.019833,0.98437,0.14969,0.033101,0.0065651
0.11921,0.39869,0.45227,0.56703,0.019842,0.98243,0.15163,0.033034,0.0066504
0.12002,0.39871,0.45219,0.56703,0.019851,0.98048,0.15359,0.032966,0.006736
0.12082,0.39874,0.45212,0.56704,0.01986,0.97851,0.15556,0.032898,0.0068222
0.12163,0.39876,0.45204,0.56704,0.019869,0.97654,0.15754,0.03283,0.0069087
0.12243,0.39879,0.45196,0.56704,0.019878,0.97456,0.15953,0.032761,0.0069958
0.12324,0.39881,0.45188,0.56705,0.019888,0.97256,0.16153,0.032692,0.0070833
0.12404,0.39883,0.4518,0.56705,0.019897,0.97056,0.16354,0.032622,0.0071712
0.12485,0.39886,0.45172,0.56705,0.019906,0.96854,0.16556,0.032553,0.0072596
0.12565,0.39888,0.45165,0.56705,0.019915,0.96652,0.16759,0.032482,0.0073484
0.12646,0.39891,0.45157,0.56706,0.019925,0.96448,0.16963,0.032412,0.0074377
0.12727,0.39893,0.45148,0.56706,0.019934,0.96244,0.17168,0.032341,0.0075274
0.12807,0.39896,0.4514,0.56706,0.019944,0.96038,0.17374,0.03227,0.0076175
0.12888,0.39899,0.45132,0.56706,0.019953,0.95831,0.17581,0.032198,0.0077081
0.12968,0.39901,0.45124,0.56707,0.019963,0.95624,0.17789,0.032127,0.0077991
0.13049,0.39904,0.45116,0.56707,0.019972,0.95415,0.17999,0.032054,0.0078906
0.13129,0.39906,0.45108,0.56707,0.019982,0.95205,0.18209,0.031982,0.0079824
0.1321,0.39909,0.45099,0.56707,0.019992,0.94995,0.1842,0.031909,0.0080747
0.1329,0.39911,0.45091,0.56708,0.020002,0.94783,0.18632,0.031836,0.0081675
0.13371,0.39914,0.45083,0.56708,0.020011,0.94571,0.18845,0.031762,0.0082606
0.13452,0.39917,0.45074,0.56708,0.020021,0.94357,0.19059,0.031688,0.0083541
0.13532,0.39919,0.45066,0.56708,0.020031,0.94143,0.19274,0.031614,0.0084481
0.13613,0.39922,0.45057,0.56709,0.020041,0.93927,0.1949,0.03154,0.0085425
0.13693,0.39924,0.45049,0.56709,0.020051,0.93711,0.19707,0.031465,0.0086373
0.13774,0.39927,0.4504,0.56709,0.020061,0.93493,0.19925,0.03139,0.0087325
0.13854,0.3993,0.45032,0.56709,0.020071,0.93275,0.20143,0.031314,0.0088281
0.13935,0.39933,0.45023,0.56709,0.020081,0.93056,0.20363,0.031238,0.0089241
0.14015,0.39935,0.45014,0.5671,0.020091,0.92836,0.20584,0.031162,0.0090205
0.14096,0.39938,0.45005,0.5671,0.020101,0.92615,0.20805,0.031086,0.0091173
0.14176,0.39941,0.44997,0.5671,0.020112,0.92393,0.21028,0.031009,0.0092145
0.14257,0.39943,0.44988,0.5671,0.020122,0.9217,0.21251,0.030932,0.0093121
0.14338,0.39946,0.44979,0.56711,0.020132,0.91946,0.21475,0.030854,0.00941
0.14418,0.39949,0.4497,0.56711,0.020143,0.91721,0.21701,0.030777,0.0095084
0.14499,0.39952,0.44961,0.56711,0.020153,0.91495,0.21927,0.030699,0.0096071
0.14579,0.39954,0.44952,0.56711,0.020163,0.91269,0.22154,0.030621,0.0097063
0.1466,0.39957,0.44943,0.56711,0.020174,0.91041,0.22382,0.030542,0.0098058
0.1474,0.3996,0.44934,0.56712,0.020184,0.90813,0.2261,0.030463,0.0099056
0.14821,0.39963,0.44925,0.56712,0.020195,0.90584,0.2284,0.030384,0.010006
0.14901,0.39966,0.44916,0.56712,0.020206,0.90354,0.2307,0.030304,0.010107
0.14982,0.39968,0.44907,0.56712,0.020216,0.90123,0.23302,0.030225,0.010208
0.15062,0.39971,0.44898,0.56713,0.020227,0.89891,0.23534,0.030145,0.010309
0.15143,0.39974,0.44889,0.56713,0.020237,0.89659,0.23767,0.030064,0.010411
0.15224,0.39977,0.4488,0.56713,0.020248,0.89425,0.24001,0.029984,0.010513
0.15304,0.3998,0.4487,0.56713,0.020259,0.89191,0.24236,0.029903,0.010615
0.15385,0.39983,0.44861,0.56713,0.02027,0.88956,0.24471,0.029822,0.010718
0.15465,0.39986,0.44852,0.56714,0.020281,0.8872,0.24708,0.02974,0.010821
0.15546,0.39988,0.44842,0.56714,0.020292,0.88483,0.24945,0.029659,0.010925
0.15626,0.39991,0.44833,0.56714,0.020302,0.88245,0.25183,0.029577,0.011028
0.15707,0.39994,0.44824,0.56714,0.020313,0.88007,0.25422,0.029494,0.011133
0.15787,0.39997,0.44814,0.56714,0.020324,0.87768,0.25661,0.029412,0.011237
0.15868,0.4,0.44805,0.56715,0.020335,0.87528,0.25902,0.029329,0.011342
0.15949,0.40003,0.44795,0.56715,0.020347,0.87287,0.26143,0.029246,0.011447
0.16029,0.40006,0.44786,0.56715,0.020358,0.87045,0.26385,0.029163,0.011553
0.1611,0.40009,0.44776,0.56715,0.020369,0.86803,0.26628,0.029079,0.011659
0.1619,0.40012,0.44767,0.56715,0.02038,0.8656,0.26871,0.028995,0.011765
0.16271,0.40015,0.44757,0.56716,0.020391,0.86316,0.27115,0.028911,0.011871
0.16351,0.40018,0.44747,0.56716,0.020402,0.86071,0.2736,0.028827,0.011978
0.16432,0.40021,0.44738,0.56716,0.020414,0.85826,0.27606,0.028742,0.012085
0.16512,0.40024,0.44728,0.56716,0.020425,0.85579,0.27853,0.028657,0.012193
0.16593,0.40027,0.44718,0.56716,0.020436,0.85333,0.281,0.028572,0.012301
0.16673,0.4003,0.44708,0.56717,0.020448,0.85085,0.28348,0.028487,0.012409
0.16754,0.40033,0.44698,0.56717,0.020459,0.84837,0.28597,0.028401,0.012517
0.16835,0.40036,0.44689,0.56717,0.020471,0.84587,0.28846,0.028315,0.012626
0.16915,0.40039,0.44679,0.56717,0.020482,0.84338,0.29096,0.028229,0.012735
0.16996,0.40042,0.44669,0.56717,0.020494,0.84087,0.29347,0.028143,0.012844
0.17076,0.40045,0.44659,0.56717,0.020505,0.83836,0.29599,0.028057,0.012954
0.17157,0.40048,0.44649,0.56718,0.020517,0.83584,0.29851,0.02797,0.013063
0.17237,0.40051,0.44639,0.56718,0.020528,0.83331,0.30104,0.027883,0.013174
0.17318,0.40055,0.44629,0.56718,0.02054,0.83078,0.30358,0.027796,0.013284
0.17398,0.40058,0.44619,0.56718,0.020552,0.82824,0.30612,0.027708,0.013395
0.17479,0.40061,0.44609,0.56718,0.020563,0.82569,0.30867,0.027621,0.013506
0.17559,0.40064,0.44599,0.56718,0.020575,0.82314,0.31123,0.027533,0.013617
0.1764,0.40067,0.44589,0.56719,0.020587,0.82058,0.31379,0.027445,0.013729
0.17721,0.4007,0.44578,0.56719,0.020599,0.81802,0.31636,0.027356,0.013841
0.17801,0.40073,0.44568,0.56719,0.02061,0.81544,0.31893,0.027268,0.013953
0.17882,0.40076,0.44558,0.56719,0.020622,0.81286,0.32152,0.027179,0.014065
0.17962,0.4008,0.44548,0.56719,0.020634,0.81028,0.3241,0.02709,0.014178
0.18043,0.40083,0.44537,0.56719,0.020646,0.80769,0.3267,0.027001,0.014291
0.18123,0.40086,0.44527,0.5672,0.020658,0.80509,0.3293,0.026912,0.014404
0.18204,0.40089,0.44517,0.5672,0.02067,0.80249,0.33191,0.026822,0.014517
0.18284,0.40092,0.44507,0.5672,0.020682,0.79988,0.33452,0.026733,0.014631
0.18365,0.40095,0.44496,0.5672,0.020694,0.79726,0.33714,0.026643,0.014745
0.18445,0.40099,0.44486,0.5672,0.020706,0.79464,0.33976,0.026553,0.014859
0.18526,0.40102,0.44475,0.5672,0.020718,0.79201,0.34239,0.026462,0.014974
0.18607,0.40105,0.44465,0.5672,0.02073,0.78938,0.34503,0.026372,0.015088
0.18687,0.40108,0.44454,0.56721,0.020742,0.78674,0.34767,0.026281,0.015203
0.18768,0.40111,0.44444,0.56721,0.020754,0.78409,0.35032,0.02619,0.015318
0.18848,0.40115,0.44433,0.56721,0.020766,0.78144,0.35297,0.026099,0.015434
0.18929,0.40118,0.44423,0.56721,0.020779,0.77879,0.35563,0.026008,0.015549
0.19009,0.40121,0.44412,0.56721,0.020791,0.77613,0.35829,0.025917,0.015665
0.1909,0.40124,0.44402,0.56721,0.020803,0.77346,0.36096,0.025825,0.015781
0.1917,0.40128,0.44391,0.56721,0.020815,0.77079,0.36364,0.025733,0.015897
0.19251,0.40131,0.44381,0.56721,0.020828,0.76811,0.36632,0.025641,0.016014
0.19332,0.40134,0.4437,0.56722,0.02084,0.76543,0.369,0.025549,0.01613
0.19412,0.40137,0.44359,0.56722,0.020852,0.76274,0.37169,0.025457,0.016247
0.19493,0.40141,0.44349,0.56722,0.020865,0.76005,0.37439,0.025365,0.016364
0.19573,0.40144,0.44338,0.56722,0.020877,0.75735,0.37709,0.025272,0.016482
0.19654,0.40147,0.44327,0.56722,0.020889,0.75465,0.37979,0.02518,0.016599
0.19734,0.40151,0.44316,0.56722,0.020902,0.75194,0.3825,0.025087,0.016717
0.19815,0.40154,0.44306,0.56722,0.020914,0.74923,0.38522,0.024994,0.016835
0.19895,0.40157,0.44295,0.56722,0.020927,0.74652,0.38793,0.024901,0.016953
0.19976,0.40161,0.44284,0.56723,0.020939,0.74379,0.39066,0.024807,0.017071
0.20056,0.40164,0.44273,0.56723,0.020952,0.74107,0.39338,0.024714,0.017189
0.20137,0.40167,0.44262,0.56723,0.020964,0.73834,0.39612,0.02462,0.017308
0.20218,0.4017,0.44252,0.56723,0.020977,0.7356,0.39885,0.024527,0.017427
0.20298,0.40174,0.44241,0.56723,0.020989,0.73287,0.40159,0.024433,0.017546
0.20379,0.40177,0.4423,0.56723,0.021002,0.73012,0.40434,0.024339,0.017665
0.20459,0.4018,0.44219,0.56723,0.021014,0.72738,0.40709,0.024245,0.017784
0.2054,0.40184,0.44208,0.56723,0.021027,0.72462,0.40984,0.02415,0.017904
0.2062,0.40187,0.44197,0.56723,0.02104,0.72187,0.4126,0.024056,0.018023
0.20701,0.40191,0.44186,0.56724,0.021052,0.71911,0.41536,0.023962,0.018143
0.20781,0.40194,0.44175,0.56724,0.021065,0.71635,0.41813,0.023867,0.018263
0.20862,0.40197,0.44164,0.56724,0.021078,0.71358,0.4209,0.023772,0.018383
0.20942,0.40201,0.44153,0.56724,0.02109,0.71081,0.42367,0.023677,0.018503
0.21023,0.40204,0.44142,0.56724,0.021103,0.70803,0.42644,0.023582,0.018624
0.21104,0.40207,0.44131,0.56724,0.021116,0.70525,0.42922,0.023487,0.018744
0.21184,0.40211,0.4412,0.56724,0.021128,0.70247,0.43201,0.023392,0.018865
0.21265,0.40214,0.44109,0.56724,0.021141,0.69969,0.4348,0.023297,0.018986
0.21345,0.40217,0.44098,0.56724,0.021154,0.6969,0.43759,0.023202,0.019107
0.21426,0.40221,0.44087,0.56724,0.021167,0.69411,0.44038,0.023106,0.019228
0.21506,0.40224,0.44075,0.56724,0.02118,0.69131,0.44318,0.023011,0.019349
0.21587,0.40228,0.44064,0.56724,0.021192,0.68851,0.44598,0.022915,0.01947
0.21667,0.40231,0.44053,0.56725,0.021205,0.68571,0.44878,0.022819,0.019592
0.21748,0.40234,0.44042,0.56725,0.021218,0.68291,0.45159,0.022723,0.019713
0.21829,0.40238,0.44031,0.56725,0.021231,0.6801,0.45439,0.022627,0.019835
0.21909,0.40241,0.4402,0.56725,0.021244,0.67729,0.45721,0.022531,0.019957
0.2199,0.40245,0.44008,0.56725,0.021257,0.67448,0.46002,0.022435,0.020078
0.2207,0.40248,0.43997,0.56725,0.02127,0.67166,0.46284,0.022339,0.0202
0.22151,0.40252,0.43986,0.56725,0.021283,0.66884,0.46566,0.022243,0.020323
0.22231,0.40255,0.43975,0.56725,0.021296,0.66602,0.46848,0.022146,0.020445
0.22312,0.40258,0.43963,0.56725,0.021308,0.6632,0.47131,0.02205,0.020567
0.22392,0.40262,0.43952,0.56725,0.021321,0.66037,0.47413,0.021954,0.020689
0.22473,0.40265,0.43941,0.56725,0.021334,0.65754,0.47696,0.021857,0.020812
0.22553,0.40269,0.4393,0.56725,0.021347,0.65471,0.4798,0.02176,0.020934
0.22634,0.40272,0.43918,0.56725,0.02136,0.65188,0.48263,0.021664,0.021057
0.22715,0.40276,0.43907,0.56725,0.021373,0.64904,0.48547,0.021567,0.02118
0.22795,0.40279,0.43896,0.56725,0.021386,0.6462,0.48831,0.02147,0.021302
0.22876,0.40282,0.43884,0.56725,0.021399,0.64336,0.49115,0.021373,0.021425
0.22956,0.40286,0.43873,0.56726,0.021412,0.64052,0.49399,0.021276,0.021548
0.23037,0.40289,0.43862,0.56726,0.021425,0.63768,0.49684,0.02118,0.021671
0.23117,0.40293,0.4385,0.56726,0.021438,0.63483,0.49968,0.021083,0.021794
0.23198,0.40296,0.43839,0.56726,0.021451,0.63198,0.50253,0.020986,0.021917
0.23278,0.403,0.43828,0.56726,0.021465,0.62914,0.50538,0.020888,0.022041
0.23359,0.40303,0.43816,0.56726,0.021478,0.62628,0.50823,0.020791,0.022164
0.23439,0.40307,0.43805,0.56726,0.021491,0.62343,0.51108,0.020694,0.022287
0.2352,0.4031,0.43793,0.56726,0.021504,0.62058,0.51394,0.020597,0.02241
0.23601,0.40313,0.43782,0.56726,0.021517,0.61772,0.51679,0.0205,0.022534
0.23681,0.40317,0.43771,0.56726,0.02153,0.61487,0.51965,0.020403,0.022657
0.23762,0.4032,0.43759,0.56726,0.021543,0.61201,0.52251,0.020305,0.022781
0.23842,0.40324,0.43748,0.56726,0.021556,0.60915,0.52537,0.020208,0.022904
0.23923,0.40327,0.43736,0.56726,0.021569,0.60629,0.52823,0.020111,0.023028
0.24003,0.40331,0.43725,0.56726,0.021582,0.60343,0.53109,0.020013,0.023151
0.24084,0.40334,0.43713,0.56726,0.021595,0.60057,0.53395,0.019916,0.023275
0.24164,0.40338,0.43702,0.56726,0.021608,0.59771,0.53681,0.019819,0.023398
0.24245,0.40341,0.4369,0.56726,0.021622,0.59484,0.53968,0.019721,0.023522
0.24325,0.40345,0.43679,0.56726,0.021635,0.59198,0.54254,0.019624,0.023645
0.24406,0.40348,0.43668,0.56726,0.021648,0.58912,0.54541,0.019527,0.023769
0.24487,0.40351,0.43656,0.56726,0.021661,0.58625,0.54827,0.019429,0.023893
0.24567,0.40355,0.43645,0.56726,0.021674,0.58338,0.55114,0.019332,0.024016
0.24648,0.40358,0.43633,0.56726,0.021687,0.58052,0.554,0.019235,0.02414
0.24728,0.40362,0.43622,0.56726,0.0217,0.57765,0.55687,0.019137,0.024263
0.24809,0.40365,0.4361,0.56726,0.021713,0.57478,0.55974,0.01904,0.024387
0.24889,0.40369,0.43599,0.56726,0.021727,0.57192,0.56261,0.018942,0.024511
0.2497,0.40372,0.43587,0.56726,0.02174,0.56905,0.56547,0.018845,0.024634
0.2505,0.40376,0.43576,0.56726,0.021753,0.56618,0.56834,0.018748,0.024758
0.25131,0.40379,0.43564,0.56726,0.021766,0.56332,0.57121,0.018651,0.024881
0.25212,0.40383,0.43553,0.56726,0.021779,0.56045,0.57407,0.018553,0.025005
0.25292,0.40386,0.43541,0.56726,0.021792,0.55758,0.57694,0.018456,0.025128
0.25373,0.40389,0.4353,0.56726,0.021805,0.55471,0.57981,0.018359,0.025252
0.25453,0.40393,0.43518,0.56726,0.021818,0.55185,0.58267,0.018262,0.025375
0.25534,0.40396,0.43507,0.56726,0.021832,0.54898,0.58554,0.018164,0.025499
0.25614,0.404,0.43495,0.56726,0.021845,0.54612,0.58841,0.018067,0.025622
0.25695,0.40403,0.43484,0.56726,0.021858,0.54325,0.59127,0.01797,0.025745
0.25775,0.40407,0.43472,0.56726,0.021871,0.54039,0.59413,0.017873,0.025869
0.25856,0.4041,0.43461,0.56726,0.021884,0.53752,0.597,0.017776,0.025992
0.25936,0.40414,0.43449,0.56726,0.021897,0.53466,0.59986,0.017679,0.026115
0.26017,0.40417,0.43438,0.56726,0.02191,0.5318,0.60272,0.017582,0.026238
0.26098,0.40421,0.43426,0.56726,0.021923,0.52894,0.60558,0.017485,0.026361
0.26178,0.40424,0.43415,0.56726,0.021936,0.52608,0.60844,0.017388,0.026484
0.26259,0.40427,0.43403,0.56726,0.02195,0.52322,0.6113,0.017292,0.026607
0.26339,0.40431,0.43392,0.56726,0.021963,0.52036,0.61416,0.017195,0.02673
0.2642,0.40434,0.4338,0.56726,0.021976,0.5175,0.61702,0.017098,0.026853
0.265,0.40438,0.43369,0.56726,0.021989,0.51465,0.61987,0.017002,0.026976
0.26581,0.40441,0.43357,0.56726,0.022002,0.51179,0.62273,0.016905,0.027098
0.26661,0.40445,0.43346,0.56726,0.022015,0.50894,0.62558,0.016809,0.027221
0.26742,0.40448,0.43335,0.56726,0.022028,0.50609,0.62843,0.016712,0.027344
0.26822,0.40451,0.43323,0.56726,0.022041,0.50324,0.63128,0.016616,0.027466
0.26903,0.40455,0.43312,0.56726,0.022054,0.50039,0.63413,0.01652,0.027588
0.26984,0.40458,0.433,0.56726,0.022067,0.49754,0.63697,0.016424,0.027711
0.27064,0.40462,0.43289,0.56726,0.02208,0.4947,0.63982,0.016328,0.027833
0.27145,0.40465,0.43277,0.56726,0.022093,0.49185,0.64266,0.016232,0.027955
0.27225,0.40469,0.43266,0.56725,0.022106,0.48901,0.6455,0.016136,0.028077
0.27306,0.40472,0.43254,0.56725,0.022119,0.48617,0.64834,0.01604,0.028198
0.27386,0.40475,0.43243,0.56725,0.022132,0.48333,0.65117,0.015944,0.02832
0.27467,0.40479,0.43232,0.56725,0.022145,0.4805,0.65401,0.015848,0.028442
0.27547,0.40482,0.4322,0.56725,0.022158,0.47767,0.65684,0.015753,0.028563
0.27628,0.40486,0.43209,0.56725,0.022171,0.47484,0.65967,0.015657,0.028685
0.27709,0.40489,0.43197,0.56725,0.022184,0.47201,0.66249,0.015562,0.028806
0.27789,0.40492,0.43186,0.56725,0.022197,0.46918,0.66532,0.015467,0.028927
0.2787,0.40496,0.43175,0.56725,0.02221,0.46636,0.66814,0.015372,0.029048
0.2795,0.40499,0.43163,0.56725,0.022223,0.46354,0.67096,0.015277,0.029169
0.28031,0.40503,0.43152,0.56725,0.022236,0.46072,0.67378,0.015182,0.02929
0.28111,0.40506,0.4314,0.56725,0.022249,0.4579,0.67659,0.015087,0.02941
0.28192,0.40509,0.43129,0.56725,0.022261,0.45509,0.6794,0.014992,0.029531
0.28272,0.40513,0.43118,0.56725,0.022274,0.45228,0.68221,0.014897,0.029651
0.28353,0.40516,0.43106,0.56725,0.022287,0.44947,0.68502,0.014803,0.029771
0.28433,0.40519,0.43095,0.56725,0.0223,0.44667,0.68782,0.014709,0.029891
0.28514,0.40523,0.43084,0.56724,0.022313,0.44387,0.69062,0.014614,0.030011
0.28595,0.40526,0.43073,0.56724,0.022326,0.44107,0.69341,0.01452,0.030131
0.28675,0.40529,0.43061,0.56724,0.022338,0.43828,0.69621,0.014426,0.03025
0.28756,0.40533,0.4305,0.56724,0.022351,0.43549,0.699,0.014333,0.03037
0.28836,0.40536,0.43039,0.56724,0.022364,0.4327,0.70178,0.014239,0.030489
0.28917,0.40539,0.43027,0.56724,0.022377,0.42991,0.70457,0.014145,0.030608
0.28997,0.40543,0.43016,0.56724,0.022389,0.42713,0.70734,0.014052,0.030727
0.29078,0.40546,0.43005,0.56724,0.022402,0.42436,0.71012,0.013959,0.030846
0.29158,0.40549,0.42994,0.56724,0.022415,0.42158,0.71289,0.013865,0.030964
0.29239,0.40553,0.42983,0.56724,0.022427,0.41881,0.71566,0.013772,0.031082
0.29319,0.40556,0.42971,0.56724,0.02244,0.41605,0.71842,0.01368,0.031201
0.294,0.40559,0.4296,0.56723,0.022453,0.41328,0.72118,0.013587,0.031319
0.29481,0.40563,0.42949,0.56723,0.022465,0.41053,0.72394,0.013494,0.031436
0.29561,0.40566,0.42938,0.56723,0.022478,0.40777,0.72669,0.013402,0.031554
0.29642,0.40569,0.42927,0.56723,0.022491,0.40502,0.72944,0.01331,0.031671
0.29722,0.40573,0.42916,0.56723,0.022503,0.40227,0.73219,0.013218,0.031789
0.29803,0.40576,0.42905,0.56723,0.022516,0.39953,0.73493,0.013126,0.031906
0.29883,0.40579,0.42893,0.56723,0.022528,0.3968,0.73766,0.013034,0.032022
0.29964,0.40582,0.42882,0.56723,0.022541,0.39406,0.74039,0.012943,0.032139
0.30044,0.40586,0.42871,0.56723,0.022553,0.39133,0.74312,0.012851,0.032255
0.30125,0.40589,0.4286,0.56722,0.022566,0.38861,0.74584,0.01276,0.032372
0.30206,0.40592,0.42849,0.56722,0.022578,0.38589,0.74856,0.012669,0.032487
0.30286,0.40595,0.42838,0.56722,0.022591,0.38317,0.75127,0.012578,0.032603
0.30367,0.40599,0.42827,0.56722,0.022603,0.38046,0.75398,0.012487,0.032719
0.30447,0.40602,0.42816,0.56722,0.022615,0.37776,0.75668,0.012397,0.032834
0.30528,0.40605,0.42805,0.56722,0.022628,0.37506,0.75938,0.012307,0.032949
0.30608,0.40608,0.42794,0.56722,0.02264,0.37236,0.76208,0.012216,0.033064
0.30689,0.40611,0.42783,0.56722,0.022652,0.36967,0.76476,0.012127,0.033178
0.30769,0.40615,0.42772,0.56722,0.022665,0.36698,0.76745,0.012037,0.033293
0.3085,0.40618,0.42762,0.56721,0.022677,0.3643,0.77013,0.011947,0.033407
0.3093,0.40621,0.42751,0.56721,0.022689,0.36163,0.7728,0.011858,0.033521
0.31011,0.40624,0.4274,0.56721,0.022701,0.35896,0.77547,0.011769,0.033634
0.31092,0.40627,0.42729,0.56721,0.022714,0.35629,0.77813,0.01168,0.033748
0.31172,0.40631,0.42718,0.56721,0.022726,0.35363,0.78079,0.011591,0.033861
0.31253,0.40634,0.42707,0.56721,0.022738,0.35098,0.78344,0.011503,0.033974
0.31333,0.40637,0.42697,0.56721,0.02275,0.34833,0.78608,0.011414,0.034086
0.31414,0.4064,0.42686,0.5672,0.022762,0.34568,0.78872,0.011326,0.034198
0.31494,0.40643,0.42675,0.5672,0.022774,0.34305,0.79136,0.011238,0.03431
0.31575,0.40646,0.42664,0.5672,0.022786,0.34041,0.79399,0.01115,0.034422
0.31655,0.40649,0.42654,0.5672,0.022798,0.33779,0.79661,0.011063,0.034534
0.31736,0.40653,0.42643,0.5672,0.02281,0.33517,0.79923,0.010976,0.034645
0.31816,0.40656,0.42632,0.5672,0.022822,0.33255,0.80184,0.010889,0.034756
0.31897,0.40659,0.42622,0.5672,0.022834,0.32995,0.80445,0.010802,0.034867
0.31978,0.40662,0.42611,0.56719,0.022846,0.32734,0.80704,0.010715,0.034977
0.32058,0.40665,0.42601,0.56719,0.022858,0.32475,0.80964,0.010629,0.035087
0.32139,0.40668,0.4259,0.56719,0.02287,0.32216,0.81222,0.010543,0.035197
0.32219,0.40671,0.42579,0.56719,0.022882,0.31957,0.8148,0.010457,0.035307
0.323,0.40674,0.42569,0.56719,0.022894,0.317,0.81738,0.010371,0.035416
0.3238,0.40677,0.42558,0.56719,0.022905,0.31443,0.81995,0.010286,0.035525
0.32461,0.4068,0.42548,0.56718,0.022917,0.31186,0.82251,0.010201,0.035633
0.32541,0.40683,0.42537,0.56718,0.022929,0.3093,0.82506,0.010116,0.035742
0.32622,0.40686,0.42527,0.56718,0.022941,0.30675,0.82761,0.010031,0.03585
0.32702,0.40689,0.42517,0.56718,0.022952,0.30421,0.83015,0.0099467,0.035958
0.32783,0.40692,0.42506,0.56718,0.022964,0.30167,0.83269,0.0098625,0.036065
0.32864,0.40695,0.42496,0.56718,0.022975,0.29914,0.83521,0.0097786,0.036172
0.32944,0.40698,0.42486,0.56717,0.022987,0.29661,0.83774,0.0096949,0.036279
0.33025,0.40701,0.42475,0.56717,0.022998,0.2941,0.84025,0.0096115,0.036385
0.33105,0.40704,0.42465,0.56717,0.02301,0.29159,0.84276,0.0095283,0.036492
0.33186,0.40707,0.42455,0.56717,0.023021,0.28908,0.84526,0.0094454,0.036597
0.33266,0.4071,0.42445,0.56717,0.023033,0.28659,0.84775,0.0093628,0.036703
0.33347,0.40713,0.42434,0.56717,0.023044,0.2841,0.85023,0.0092804,0.036808
0.33427,0.40716,0.42424,0.56716,0.023056,0.28161,0.85271,0.0091983,0.036913
0.33508,0.40719,0.42414,0.56716,0.023067,0.27914,0.85518,0.0091164,0.037017
0.33589,0.40722,0.42404,0.56716,0.023078,0.27667,0.85765,0.0090349,0.037122
0.33669,0.40725,0.42394,0.56716,0.02309,0.27421,0.8601,0.0089535,0.037225
0.3375,0.40728,0.42384,0.56716,0.023101,0.27176,0.86255,0.0088725,0.037329
0.3383,0.40731,0.42374,0.56715,0.023112,0.26932,0.86499,0.0087918,0.037432
0.33911,0.40734,0.42364,0.56715,0.023123,0.26688,0.86743,0.0087113,0.037535
0.33991,0.40736,0.42354,0.56715,0.023134,0.26445,0.86985,0.0086311,0.037637
0.34072,0.40739,0.42344,0.56715,0.023145,0.26203,0.87227,0.0085512,0.037739
0.34152,0.40742,0.42334,0.56715,0.023156,0.25961,0.87468,0.0084716,0.037841
0.34233,0.40745,0.42324,0.56714,0.023167,0.25721,0.87708,0.0083922,0.037943
0.34313,0.40748,0.42314,0.56714,0.023178,0.25481,0.87948,0.0083132,0.038044
0.34394,0.40751,0.42304,0.56714,0.023189,0.25242,0.88186,0.0082344,0.038144
0.34475,0.40754,0.42295,0.56714,0.0232,0.25004,0.88424,0.008156,0.038245
0.34555,0.40756,0.42285,0.56714,0.023211,0.24766,0.88661,0.0080778,0.038344
0.34636,0.40759,0.42275,0.56713,0.023222,0.2453,0.88897,0.0079999,0.038444
0.34716,0.40762,0.42265,0.56713,0.023233,0.24294,0.89133,0.0079224,0.038543
0.34797,0.40765,0.42256,0.56713,0.023244,0.24059,0.89367,0.0078451,0.038642
0.34877,0.40767,0.42246,0.56713,0.023254,0.23825,0.89601,0.0077681,0.03874
0.34958,0.4077,0.42236,0.56713,0.023265,0.23592,0.89834,0.0076915,0.038838
0.35038,0.40773,0.42227,0.56712,0.023276,0.23359,0.90066,0.0076151,0.038936
0.35119,0.40776,0.42217,0.56712,0.023286,0.23128,0.90297,0.0075391,0.039033
0.35199,0.40778,0.42208,0.56712,0.023297,0.22897,0.90527,0.0074633,0.03913
0.3528,0.40781,0.42198,0.56712,0.023307,0.22667,0.90756,0.0073879,0.039227
0.35361,0.40784,0.42189,0.56712,0.023318,0.22438,0.90985,0.0073128,0.039323
0.35441,0.40786,0.42179,0.56711,0.023328,0.2221,0.91213,0.007238,0.039418
0.35522,0.40789,0.4217,0.56711,0.023339,0.21983,0.91439,0.0071636,0.039514
0.35602,0.40792,0.42161,0.56711,0.023349,0.21757,0.91665,0.0070894,0.039609
0.35683,0.40794,0.42151,0.56711,0.023359,0.21531,0.9189,0.0070156,0.039703
0.35763,0.40797,0.42142,0.5671,0.02337,0.21307,0.92114,0.0069421,0.039797
0.35844,0.408,0.42133,0.5671,0.02338,0.21083,0.92337,0.0068689,0.039891
0.35924,0.40802,0.42124,0.5671,0.02339,0.2086,0.9256,0.0067961,0.039984
0.36005,0.40805,0.42114,0.5671,0.0234,0.20639,0.92781,0.0067236,0.040077
0.36086,0.40808,0.42105,0.5671,0.02341,0.20418,0.93001,0.0066514,0.040169
0.36166,0.4081,0.42096,0.56709,0.02342,0.20198,0.93221,0.0065795,0.040261
0.36247,0.40813,0.42087,0.56709,0.023431,0.19979,0.93439,0.006508,0.040353
0.36327,0.40815,0.42078,0.56709,0.023441,0.19761,0.93657,0.0064368,0.040444
0.36408,0.40818,0.42069,0.56709,0.02345,0.19543,0.93874,0.006366,0.040535
0.36488,0.4082,0.4206,0.56708,0.02346,0.19327,0.94089,0.0062955,0.040625
0.36569,0.40823,0.42051,0.56708,0.02347,0.19112,0.94304,0.0062254,0.040715
0.36649,0.40825,0.42042,0.56708,0.02348,0.18898,0.94518,0.0061555,0.040805
0.3673,0.40828,0.42033,0.56708,0.02349,0.18685,0.94731,0.0060861,0.040894
0.3681,0.4083,0.42025,0.56707,0.0235,0.18472,0.94942,0.006017,0.040982
0.36891,0.40833,0.42016,0.56707,0.023509,0.18261,0.95153,0.0059482,0.04107
0.36972,0.40835,0.42007,0.56707,0.023519,0.18051,0.95363,0.0058798,0.041158
0.37052,0.40838,0.41998,0.56707,0.023529,0.17841,0.95572,0.0058117,0.041245
0.37133,0.4084,0.4199,0.56706,0.023538,0.17633,0.9578,0.005744,0.041332
0.37213,0.40843,0.41981,0.56706,0.023548,0.17425,0.95987,0.0056767,0.041418
0.37294,0.40845,0.41972,0.56706,0.023557,0.17219,0.96193,0.0056097,0.041504
0.37374,0.40848,0.41964,0.56706,0.023566,0.17014,0.96397,0.0055431,0.04159
0.37455,0.4085,0.41955,0.56705,0.023576,0.16809,0.96601,0.0054768,0.041675
0.37535,0.40852,0.41947,0.56705,0.023585,0.16606,0.96804,0.0054109,0.041759
0.37616,0.40855,0.41938,0.56705,0.023594,0.16404,0.97006,0.0053454,0.041844
0.37696,0.40857,0.4193,0.56705,0.023604,0.16202,0.97207,0.0052802,0.041927
0.37777,0.40859,0.41922,0.56704,0.023613,0.16002,0.97406,0.0052154,0.04201
0.37858,0.40862,0.41913,0.56704,0.023622,0.15803,0.97605,0.005151,0.042093
0.37938,0.40864,0.41905,0.56704,0.023631,0.15605,0.97803,0.005087,0.042175
0.38019,0.40866,0.41897,0.56704,0.02364,0.15408,0.97999,0.0050233,0.042257
0.38099,0.40869,0.41889,0.56703,0.023649,0.15212,0.98195,0.00496,0.042338
0.3818,0.40871,0.41881,0.56703,0.023658,0.15017,0.98389,0.004897,0.042419
0.3826,0.40873,0.41872,0.56703,0.023667,0.14823,0.98583,0.0048345,0.042499
0.38341,0.40876,0.41864,0.56702,0.023676,0.1463,0.98775,0.0047723,0.042579
0.38421,0.40878,0.41856,0.56702,0.023685,0.14438,0.98966,0.0047105,0.042659
0.38502,0.4088,0.41848,0.56702,0.023693,0.14248,0.99156,0.0046491,0.042738
0.38582,0.40882,0.4184,0.56702,0.023702,0.14058,0.99345,0.0045881,0.042816
0.38663,0.40884,0.41832,0.56701,0.023711,0.1387,0.99533,0.0045275,0.042894
0.38744,0.40887,0.41825,0.56701,0.023719,0.13682,0.9972,0.0044672,0.042971
0.38824,0.40889,0.41817,0.56701,0.023728,0.13496,0.99906,0.0044074,0.043048
0.38905,0.40891,0.41809,0.56701,0.023736,0.13311,1.0009,0.0043479,0.043125
0.38985,0.40893,0.41801,0.567,0.023745,0.13127,1.0027,0.0042889,0.043201
0.39066,0.40895,0.41794,0.567,0.023753,0.12944,1.0046,0.0042302,0.043276
0.39146,0.40897,0.41786,0.567,0.023762,0.12762,1.0064,0.0041719,0.043351
0.39227,0.40899,0.41778,0.56699,0.02377,0.12581,1.0082,0.004114,0.043426
0.39307,0.40902,0.41771,0.56699,0.023778,0.12401,1.01,0.0040565,0.0435
0.39388,0.40904,0.41763,0.56699,0.023786,0.12223,1.0117,0.0039994,0.043573
0.39469,0.40906,0.41756,0.56699,0.023794,0.12046,1.0135,0.0039427,0.043646
0.39549,0.40908,0.41748,0.56698,0.023803,0.11869,1.0153,0.0038865,0.043719
0.3963,0.4091,0.41741,0.56698,0.023811,0.11694,1.017,0.0038306,0.043791
0.3971,0.40912,0.41734,0.56698,0.023819,0.11521,1.0187,0.0037751,0.043862
0.39791,0.40914,0.41726,0.56697,0.023827,0.11348,1.0205,0.00372,0.043933
0.39871,0.40916,0.41719,0.56697,0.023834,0.11176,1.0222,0.0036654,0.044003
0.39952,0.40918,0.41712,0.56697,0.023842,0.11006,1.0239,0.0036111,0.044073
0.40032,0.4092,0.41705,0.56697,0.02385,0.10837,1.0256,0.0035573,0.044143
0.40113,0.40922,0.41697,0.56696,0.023858,0.10669,1.0272,0.0035039,0.044212
0.40193,0.40924,0.4169,0.56696,0.023865,0.10502,1.0289,0.0034509,0.04428
0.40274,0.40926,0.41683,0.56696,0.023873,0.10336,1.0306,0.0033983,0.044348
0.40355,0.40928,0.41676,0.56695,0.023881,0.10171,1.0322,0.0033461,0.044415
0.40435,0.40929,0.41669,0.56695,0.023888,0.10008,1.0338,0.0032943,0.044482
0.40516,0.40931,0.41663,0.56695,0.023896,0.09846,1.0354,0.003243,0.044548
0.40596,0.40933,0.41656,0.56694,0.023903,0.096851,1.037,0.0031921,0.044614
0.40677,0.40935,0.41649,0.56694,0.02391,0.095253,1.0386,0.0031416,0.044679
0.40757,0.40937,0.41642,0.56694,0.023918,0.093668,1.0402,0.0030915,0.044744
0.40838,0.40939,0.41635,0.56694,0.023925,0.092095,1.0418,0.0030418,0.044808
0.40918,0.40941,0.41629,0.56693,0.023932,0.090534,1.0433,0.0029926,0.044871
0.40999,0.40942,0.41622,0.56693,0.023939,0.088985,1.0449,0.0029438,0.044934
0.41079,0.40944,0.41616,0.56693,0.023946,0.087449,1.0464,0.0028954,0.044997
0.4116,0.40946,0.41609,0.56692,0.023953,0.085925,1.0479,0.0028475,0.045059
0.41241,0.40948,0.41603,0.56692,0.02396,0.084413,1.0494,0.0027999,0.04512
0.41321,0.40949,0.41596,0.56692,0.023967,0.082913,1.0509,0.0027528,0.045181
0.41402,0.40951,0.4159,0.56691,0.023974,0.081426,1.0524,0.0027062,0.045242
0.41482,0.40953,0.41584,0.56691,0.023981,0.079951,1.0539,0.00266,0.045301
0.41563,0.40954,0.41577,0.56691,0.023987,0.078489,1.0553,0.0026142,0.045361
0.41643,0.40956,0.41571,0.5669,0.023994,0.077039,1.0568,0.0025688,0.045419
0.41724,0.40958,0.41565,0.5669,0.024001,0.075602,1.0582,0.0025239,0.045477
0.41804,0.40959,0.41559,0.5669,0.024007,0.074177,1.0596,0.0024794,0.045535
0.41885,0.40961,0.41553,0.5669,0.024014,0.072765,1.061,0.0024354,0.045592
0.41966,0.40963,0.41547,0.56689,0.02402,0.071365,1.0624,0.0023918,0.045649
0.42046,0.40964,0.41541,0.56689,0.024027,0.069979,1.0638,0.0023487,0.045704
0.42127,0.40966,0.41535,0.56689,0.024033,0.068605,1.0652,0.0023059,0.04576
0.42207,0.40967,0.41529,0.56688,0.024039,0.067243,1.0665,0.0022637,0.045815
0.42288,0.40969,0.41523,0.56688,0.024045,0.065895,1.0679,0.0022218,0.045869
0.42368,0.40971,0.41517,0.56688,0.024052,0.064559,1.0692,0.0021805,0.045923
0.42449,0.40972,0.41512,0.56687,0.024058,0.063236,1.0705,0.0021395,0.045976
0.42529,0.40974,0.41506,0.56687,0.024064,0.061926,1.0718,0.002099,0.046028
0.4261,0.40975,0.415,0.56687,0.02407,0.060629,1.0731,0.002059,0.04608
0.4269,0.40977,0.41495,0.56686,0.024076,0.059345,1.0744,0.0020194,0.046132
0.42771,0.40978,0.41489,0.56686,0.024081,0.058074,1.0756,0.0019803,0.046183
0.42852,0.4098,0.41484,0.56686,0.024087,0.056816,1.0769,0.0019416,0.046233
0.42932,0.40981,0.41478,0.56685,0.024093,0.055571,1.0781,0.0019033,0.046283
0.43013,0.40982,0.41473,0.56685,0.024099,0.054339,1.0794,0.0018656,0.046332
0.43093,0.40984,0.41468,0.56685,0.024104,0.053121,1.0806,0.0018282,0.04638
0.43174,0.40985,0.41462,0.56684,0.02411,0.051915,1.0818,0.0017914,0.046428
0.43254,0.40987,0.41457,0.56684,0.024115,0.050723,1.083,0.0017549,0.046476
0.43335,0.40988,0.41452,0.56684,0.024121,0.049543,1.0841,0.001719,0.046523
0.43415,0.40989,0.41447,0.56683,0.024126,0.048377,1.0853,0.0016835,0.046569
0.43496,0.40991,0.41442,0.56683,0.024131,0.047225,1.0864,0.0016484,0.046614
0.43576,0.40992,0.41437,0.56683,0.024137,0.046085,1.0876,0.0016138,0.04666
0.43657,0.40993,0.41432,0.56682,0.024142,0.044959,1.0887,0.0015797,0.046704
0.43738,0.40994,0.41427,0.56682,0.024147,0.043847,1.0898,0.001546,0.046748
0.43818,0.40996,0.41422,0.56682,0.024152,0.042747,1.0909,0.0015128,0.046791
0.43899,0.40997,0.41418,0.56681,0.024157,0.041661,1.092,0.0014801,0.046834
0.43979,0.40998,0.41413,0.56681,0.024162,0.040589,1.093,0.0014478,0.046876
0.4406,0.40999,0.41408,0.56681,0.024167,0.03953,1.0941,0.001416,0.046918
0.4414,0.41001,0.41403,0.5668,0.024172,0.038484,1.0951,0.0013847,0.046959
0.44221,0.41002,0.41399,0.5668,0.024177,0.037452,1.0961,0.0013538,0.046999
0.44301,0.41003,0.41394,0.5668,0.024181,0.036434,1.0972,0.0013234,0.047039
0.44382,0.41004,0.4139,0.56679,0.024186,0.035429,1.0982,0.0012934,0.047078
0.44462,0.41005,0.41386,0.56679,0.024191,0.034438,1.0991,0.0012639,0.047117
0.44543,0.41006,0.41381,0.56679,0.024195,0.03346,1.1001,0.0012349,0.047155
0.44624,0.41008,0.41377,0.56678,0.0242,0.032496,1.1011,0.0012064,0.047193
0.44704,0.41009,0.41373,0.56678,0.024204,0.031546,1.102,0.0011783,0.04723
0.44785,0.4101,0.41368,0.56678,0.024208,0.030609,1.1029,0.0011507,0.047266
0.44865,0.41011,0.41364,0.56677,0.024213,0.029687,1.1039,0.0011235,0.047301
0.44946,0.41012,0.4136,0.56677,0.024217,0.028778,1.1048,0.0010969,0.047337
0.45026,0.41013,0.41356,0.56677,0.024221,0.027882,1.1056,0.0010707,0.047371
0.45107,0.41014,0.41352,0.56676,0.024225,0.027001,1.1065,0.001045,0.047405
0.45187,0.41015,0.41348,0.56676,0.024229,0.026133,1.1074,0.0010197,0.047438
0.45268,0.41016,0.41344,0.56676,0.024233,0.025279,1.1082,0.00099496,0.047471
0.45349,0.41017,0.41341,0.56675,0.024237,0.024439,1.1091,0.00097066,0.047503
0.45429,0.41018,0.41337,0.56675,0.024241,0.023613,1.1099,0.00094684,0.047534
0.4551,0.41019,0.41333,0.56675,0.024244,0.022801,1.1107,0.0009235,0.047565
0.4559,0.4102,0.4133,0.56674,0.024248,0.022003,1.1115,0.00090063,0.047596
0.45671,0.4102,0.41326,0.56674,0.024252,0.021218,1.1123,0.00087824,0.047625
0.45751,0.41021,0.41322,0.56673,0.024255,0.020448,1.113,0.00085632,0.047654
0.45832,0.41022,0.41319,0.56673,0.024259,0.019691,1.1138,0.00083489,0.047683
0.45912,0.41023,0.41316,0.56673,0.024262,0.018949,1.1145,0.00081393,0.047711
0.45993,0.41024,0.41312,0.56672,0.024266,0.018221,1.1152,0.00079345,0.047738
0.46073,0.41025,0.41309,0.56672,0.024269,0.017506,1.1159,0.00077345,0.047765
0.46154,0.41025,0.41306,0.56672,0.024272,0.016806,1.1166,0.00075392,0.047791
0.46235,0.41026,0.41302,0.56671,0.024276,0.01612,1.1173,0.00073488,0.047816
0.46315,0.41027,0.41299,0.56671,0.024279,0.015448,1.118,0.00071632,0.047841
0.46396,0.41028,0.41296,0.56671,0.024282,0.01479,1.1186,0.00069824,0.047865
0.46476,0.41028,0.41293,0.5667,0.024285,0.014146,1.1193,0.00068064,0.047889
0.46557,0.41029,0.4129,0.5667,0.024288,0.013517,1.1199,0.00066353,0.047912
0.46637,0.4103,0.41287,0.5667,0.024291,0.012901,1.1205,0.00064689,0.047934
0.46718,0.41031,0.41285,0.56669,0.024293,0.0123,1.1211,0.00063074,0.047956
0.46798,0.41031,0.41282,0.56669,0.024296,0.011713,1.1217,0.00061507,0.047977
0.46879,0.41032,0.41279,0.56669,0.024299,0.01114,1.1222,0.00059988,0.047998
0.46959,0.41033,0.41276,0.56668,0.024301,0.010581,1.1228,0.00058518,0.048018
0.4704,0.41033,0.41274,0.56668,0.024304,0.010037,1.1233,0.00057096,0.048037
0.47121,0.41034,0.41271,0.56667,0.024306,0.0095065,1.1238,0.00055722,0.048056
0.47201,0.41034,0.41269,0.56667,0.024309,0.0089906,1.1244,0.00054397,0.048074
0.47282,0.41035,0.41266,0.56667,0.024311,0.0084889,1.1248,0.0005312,0.048091
0.47362,0.41035,0.41264,0.56666,0.024313,0.0080016,1.1253,0.00051892,0.048108
0.47443,0.41036,0.41261,0.56666,0.024316,0.0075286,1.1258,0.00050712,0.048124
0.47523,0.41037,0.41259,0.56666,0.024318,0.0070698,1.1262,0.0004958,0.04814
0.47604,0.41037,0.41257,0.56665,0.02432,0.0066254,1.1267,0.00048498,0.048155
0.47684,0.41038,0.41255,0.56665,0.024322,0.0061954,1.1271,0.00047463,0.048169
0.47765,0.41038,0.41253,0.56665,0.024324,0.0057797,1.1275,0.00046478,0.048183
0.47846,0.41038,0.41251,0.56664,0.024326,0.0053784,1.1279,0.00045541,0.048196
0.47926,0.41039,0.41249,0.56664,0.024328,0.0049914,1.1283,0.00044652,0.048209
0.48007,0.41039,0.41247,0.56664,0.024329,0.0046188,1.1287,0.00043813,0.048221
0.48087,0.4104,0.41245,0.56663,0.024331,0.0042606,1.129,0.00043021,0.048232
0.48168,0.4104,0.41243,0.56663,0.024333,0.0039169,1.1293,0.00042279,0.048243
0.48248,0.4104,0.41241,0.56662,0.024334,0.0035875,1.1297,0.00041585,0.048253
0.48329,0.41041,0.4124,0.56662,0.024336,0.0032725,1.13,0.0004094,0.048262
0.48409,0.41041,0.41238,0.56662,0.024337,0.002972,1.1303,0.00040343,0.048271
0.4849,0.41041,0.41236,0.56661,0.024339,0.0026859,1.1305,0.00039796,0.048279
0.4857,0.41042,0.41235,0.56661,0.02434,0.0024143,1.1308,0.00039296,0.048287
0.48651,0.41042,0.41233,0.56661,0.024341,0.0021571,1.1311,0.00038846,0.048294
0.48732,0.41042,0.41232,0.5666,0.024342,0.0019144,1.1313,0.00038444,0.0483
0.48812,0.41043,0.41231,0.5666,0.024343,0.0016861,1.1315,0.00038091,0.048306
0.48893,0.41043,0.41229,0.5666,0.024345,0.0014723,1.1317,0.00037787,0.048311
0.48973,0.41043,0.41228,0.56659,0.024346,0.0012729,1.1319,0.00037531,0.048316
0.49054,0.41043,0.41227,0.56659,0.024346,0.0010881,1.1321,0.00037324,0.04832
0.49134,0.41043,0.41226,0.56658,0.024347,0.00091769,1.1323,0.00037166,0.048323
0.49215,0.41044,0.41225,0.56658,0.024348,0.00076181,1.1324,0.00037057,0.048326
0.49295,0.41044,0.41224,0.56658,0.024349,0.00062041,1.1325,0.00036996,0.048328
0.49376,0.41044,0.41223,0.56657,0.024349,0.00049351,1.1327,0.00036984,0.048329
0.49456,0.41044,0.41222,0.56657,0.02435,0.00038111,1.1328,0.0003702,0.04833
0.49537,0.41044,0.41221,0.56657,0.02435,0.00028321,1.1328,0.00037106,0.04833
0.49618,0.41044,0.41221,0.56656,0.024351,0.00019981,1.1329,0.0003724,0.048329
0.49698,0.41044,0.4122,0.56656,0.024351,0.00013092,1.133,0.00037422,0.048328
0.49779,0.41044,0.41219,0.56656,0.024352,7.6535e-05,1.133,0.00037653,0.048327
0.49859,0.41044,0.41219,0.56655,0.024352,3.6662e-05,1.1331,0.00037933,0.048324
0.4994,0.41045,0.41218,0.56655,0.024352,1.1298e-05,1.1331,0.00038261,0.048322
0.5002,0.41045,0.41218,0.56654,0.024352,4.4581e-07,1.1331,0.00038638,0.048318
0.50101,0.41045,0.41217,0.56654,0.024352,4.1044e-06,1.1331,0.00039064,0.048314
0.50181,0.41044,0.41217,0.56654,0.024352,2.2274e-05,1.1331,0.00039538,0.048309
0.50262,0.41044,0.41217,0.56653,0.024352,5.4954e-05,1.133,0.00040061,0.048304
0.50343,0.41044,0.41216,0.56653,0.024352,0.00010214,1.133,0.00040632,0.048298
0.50423,0.41044,0.41216,0.56653,0.024352,0.00016384,1.1329,0.00041251,0.048291
0.50504,0.41044,0.41216,0.56652,0.024352,0.00024005,1.1328,0.0004192,0.048284
0.50584,0.41044,0.41216,0.56652,0.024351,0.00033076,1.1327,0.00042636,0.048276
0.50665,0.41044,0.41216,0.56652,0.024351,0.00043597,1.1326,0.00043401,0.048267
0.50745,0.41044,0.41216,0.56651,0.02435,0.00055569,1.1325,0.00044214,0.048258
0.50826,0.41044,0.41216,0.56651,0.02435,0.0006899,1.1323,0.00045076,0.048249
0.50906,0.41044,0.41217,0.5665,0.024349,0.0008386,1.1322,0.00045986,0.048238
0.50987,0.41043,0.41217,0.5665,0.024348,0.0010018,1.132,0.00046944,0.048227
0.51067,0.41043,0.41217,0.5665,0.024348,0.0011795,1.1318,0.00047951,0.048216
0.51148,0.41043,0.41218,0.56649,0.024347,0.0013716,1.1316,0.00049005,0.048204
0.51229,0.41043,0.41218,0.56649,0.024346,0.0015783,1.1314,0.00050108,0.048191
0.51309,0.41043,0.41219,0.56649,0.024345,0.0017994,1.1312,0.00051259,0.048178
0.5139,0.41042,0.41219,0.56648,0.024344,0.0020349,1.1309,0.00052459,0.048164
0.5147,0.41042,0.4122,0.56648,0.024343,0.002285,1.1307,0.00053706,0.048149
0.51551,0.41042,0.4122,0.56648,0.024342,0.0025495,1.1304,0.00055001,0.048134
0.51631,0.41041,0.41221,0.56647,0.024341,0.0028284,1.1301,0.00056344,0.048118
0.51712,0.41041,0.41222,0.56647,0.024339,0.0031218,1.1298,0.00057736,0.048101
0.51792,0.41041,0.41223,0.56646,0.024338,0.0034296,1.1295,0.00059175,0.048084
0.51873,0.4104,0.41224,0.56646,0.024337,0.0037518,1.1292,0.00060662,0.048067
0.51953,0.4104,0.41225,0.56646,0.024335,0.0040884,1.1288,0.00062197,0.048048
0.52034,0.4104,0.41226,0.56645,0.024334,0.0044395,1.1285,0.00063779,0.048029
0.52115,0.41039,0.41227,0.56645,0.024332,0.0048049,1.1281,0.00065409,0.04801
0.52195,0.41039,0.41228,0.56645,0.02433,0.0051847,1.1277,0.00067087,0.04799
0.52276,0.41038,0.41229,0.56644,0.024329,0.0055789,1.1273,0.00068813,0.047969
0.52356,0.41038,0.41231,0.56644,0.024327,0.0059875,1.1269,0.00070586,0.047948
0.52437,0.41037,0.41232,0.56644,0.024325,0.0064105,1.1265,0.00072406,0.047926
0.52517,0.41037,0.41233,0.56643,0.024323,0.0068477,1.126,0.00074274,0.047903
0.52598,0.41036,0.41235,0.56643,0.024321,0.0072993,1.1256,0.0007619,0.04788
0.52678,0.41036,0.41236,0.56643,0.024319,0.0077653,1.1251,0.00078153,0.047856
0.52759,0.41035,0.41238,0.56642,0.024317,0.0082455,1.1246,0.00080163,0.047832
0.52839,0.41035,0.41239,0.56642,0.024315,0.0087401,1.1241,0.0008222,0.047807
0.5292,0.41034,0.41241,0.56641,0.024312,0.0092489,1.1236,0.00084324,0.047782
0.53001,0.41034,0.41243,0.56641,0.02431,0.0097721,1.1231,0.00086476,0.047755
0.53081,0.41033,0.41245,0.56641,0.024308,0.010309,1.1225,0.00088674,0.047729
0.53162,0.41032,0.41247,0.5664,0.024305,0.010861,1.1219,0.0009092,0.047701
0.53242,0.41032,0.41249,0.5664,0.024303,0.011427,1.1214,0.00093212,0.047673
0.53323,0.41031,0.41251,0.5664,0.0243,0.012007,1.1208,0.00095551,0.047645
0.53403,0.41031,0.41253,0.56639,0.024298,0.012601,1.1202,0.00097937,0.047616
0.53484,0.4103,0.41255,0.56639,0.024295,0.01321,1.1196,0.0010037,0.047586
0.53564,0.41029,0.41257,0.56639,0.024292,0.013832,1.1189,0.0010285,0.047556
0.53645,0.41028,0.41259,0.56638,0.024289,0.014469,1.1183,0.0010537,0.047525
0.53726,0.41028,0.41261,0.56638,0.024286,0.01512,1.1176,0.0010795,0.047493
0.53806,0.41027,0.41264,0.56638,0.024283,0.015785,1.117,0.0011057,0.047461
0.53887,0.41026,0.41266,0.56637,0.02428,0.016464,1.1163,0.0011323,0.047428
0.53967,0.41025,0.41269,0.56637,0.024277,0.017158,1.1156,0.0011594,0.047395
0.54048,0.41025,0.41271,0.56637,0.024274,0.017865,1.1149,0.001187,0.047361
0.54128,0.41024,0.41274,0.56636,0.024271,0.018586,1.1141,0.001215,0.047327
0.54209,0.41023,0.41276,0.56636,0.024267,0.019322,1.1134,0.0012435,0.047291
0.54289,0.41022,0.41279,0.56635,0.024264,0.020071,1.1126,0.0012725,0.047256
0.5437,0.41021,0.41282,0.56635,0.024261,0.020835,1.1119,0.0013019,0.04722
0.5445,0.41021,0.41285,0.56635,0.024257,0.021612,1.1111,0.0013318,0.047183
0.54531,0.4102,0.41288,0.56634,0.024254,0.022403,1.1103,0.0013621,0.047145
0.54612,0.41019,0.4129,0.56634,0.02425,0.023209,1.1095,0.0013929,0.047107
0.54692,0.41018,0.41293,0.56634,0.024246,0.024028,1.1086,0.0014241,0.047069
0.54773,0.41017,0.41297,0.56633,0.024243,0.024861,1.1078,0.0014558,0.04703
0.54853,0.41016,0.413,0.56633,0.024239,0.025708,1.107,0.0014879,0.04699
0.54934,0.41015,0.41303,0.56633,0.024235,0.026569,1.1061,0.0015205,0.046949
0.55014,0.41014,0.41306,0.56632,0.024231,0.027443,1.1052,0.0015536,0.046909
0.55095,0.41013,0.41309,0.56632,0.024227,0.028332,1.1043,0.0015871,0.046867
0.55175,0.41012,0.41313,0.56632,0.024223,0.029234,1.1034,0.001621,0.046825
0.55256,0.41011,0.41316,0.56631,0.024219,0.03015,1.1025,0.0016554,0.046782
0.55336,0.4101,0.4132,0.56631,0.024215,0.03108,1.1015,0.0016903,0.046739
0.55417,0.41009,0.41323,0.56631,0.02421,0.032024,1.1006,0.0017256,0.046695
0.55498,0.41008,0.41327,0.5663,0.024206,0.032981,1.0996,0.0017613,0.046651
0.55578,0.41007,0.4133,0.5663,0.024202,0.033952,1.0986,0.0017975,0.046606
0.55659,0.41006,0.41334,0.5663,0.024197,0.034936,1.0977,0.0018341,0.046561
0.55739,0.41005,0.41338,0.56629,0.024193,0.035934,1.0967,0.0018712,0.046515
0.5582,0.41004,0.41342,0.56629,0.024188,0.036946,1.0956,0.0019087,0.046468
0.559,0.41003,0.41345,0.56629,0.024184,0.037971,1.0946,0.0019466,0.046421
0.55981,0.41001,0.41349,0.56628,0.024179,0.03901,1.0936,0.001985,0.046373
0.56061,0.41,0.41353,0.56628,0.024174,0.040062,1.0925,0.0020239,0.046325
0.56142,0.40999,0.41357,0.56628,0.024169,0.041128,1.0914,0.0020631,0.046276
0.56223,0.40998,0.41362,0.56627,0.024165,0.042207,1.0903,0.0021028,0.046226
0.56303,0.40997,0.41366,0.56627,0.02416,0.0433,1.0892,0.002143,0.046176
0.56384,0.40996,0.4137,0.56627,0.024155,0.044406,1.0881,0.0021835,0.046126
0.56464,0.40994,0.41374,0.56626,0.02415,0.045525,1.087,0.0022245,0.046075
0.56545,0.40993,0.41379,0.56626,0.024145,0.046658,1.0859,0.002266,0.046023
0.56625,0.40992,0.41383,0.56626,0.024139,0.047804,1.0847,0.0023078,0.045971
0.56706,0.40991,0.41387,0.56625,0.024134,0.048964,1.0835,0.0023501,0.045918
0.56786,0.40989,0.41392,0.56625,0.024129,0.050136,1.0824,0.0023928,0.045865
0.56867,0.40988,0.41396,0.56625,0.024123,0.051322,1.0812,0.002436,0.045811
0.56947,0.40987,0.41401,0.56624,0.024118,0.052521,1.08,0.0024796,0.045757
0.57028,0.40985,0.41406,0.56624,0.024113,0.053734,1.0787,0.0025236,0.045702
0.57109,0.40984,0.4141,0.56624,0.024107,0.054959,1.0775,0.002568,0.045646
0.57189,0.40983,0.41415,0.56623,0.024101,0.056197,1.0763,0.0026128,0.04559
0.5727,0.40981,0.4142,0.56623,0.024096,0.057449,1.075,0.0026581,0.045534
0.5735,0.4098,0.41425,0.56623,0.02409,0.058714,1.0737,0.0027038,0.045476
0.57431,0.40979,0.4143,0.56622,0.024084,0.059991,1.0725,0.0027499,0.045419
0.57511,0.40977,0.41435,0.56622,0.024079,0.061282,1.0712,0.0027964,0.045361
0.57592,0.40976,0.4144,0.56622,0.024073,0.062585,1.0698,0.0028434,0.045302
0.57672,0.40974,0.41445,0.56621,0.024067,0.063902,1.0685,0.0028907,0.045243
0.57753,0.40973,0.4145,0.56621,0.024061,0.065231,1.0672,0.0029385,0.045183
0.57833,0.40971,0.41456,0.56621,0.024055,0.066573,1.0658,0.0029866,0.045123
0.57914,0.4097,0.41461,0.5662,0.024048,0.067928,1.0645,0.0030352,0.045062
0.57995,0.40969,0.41466,0.5662,0.024042,0.069296,1.0631,0.0030842,0.045
0.58075,0.40967,0.41472,0.5662,0.024036,0.070676,1.0617,0.0031336,0.044938
0.58156,0.40966,0.41477,0.56619,0.02403,0.072069,1.0603,0.0031835,0.044876
0.58236,0.40964,0.41483,0.56619,0.024023,0.073475,1.0589,0.0032337,0.044813
0.58317,0.40962,0.41488,0.56619,0.024017,0.074894,1.0575,0.0032843,0.04475
0.58397,0.40961,0.41494,0.56618,0.02401,0.076325,1.056,0.0033353,0.044686
0.58478,0.40959,0.41499,0.56618,0.024004,0.077768,1.0546,0.0033867,0.044621
0.58558,0.40958,0.41505,0.56618,0.023997,0.079225,1.0531,0.0034386,0.044556
0.58639,0.40956,0.41511,0.56618,0.023991,0.080693,1.0517,0.0034908,0.044491
0.58719,0.40955,0.41517,0.56617,0.023984,0.082174,1.0502,0.0035434,0.044425
0.588,0.40953,0.41523,0.56617,0.023977,0.083668,1.0487,0.0035964,0.044358
0.58881,0.40951,0.41529,0.56617,0.02397,0.085173,1.0472,0.0036498,0.044291
0.58961,0.4095,0.41535,0.56616,0.023964,0.086692,1.0456,0.0037036,0.044223
0.59042,0.40948,0.41541,0.56616,0.023957,0.088222,1.0441,0.0037578,0.044155
0.59122,0.40946,0.41547,0.56616,0.02395,0.089765,1.0425,0.0038124,0.044087
0.59203,0.40945,0.41553,0.56615,0.023943,0.09132,1.041,0.0038674,0.044018
0.59283,0.40943,0.41559,0.56615,0.023935,0.092887,1.0394,0.0039228,0.043948
0.59364,0.40941,0.41565,0.56615,0.023928,0.094466,1.0378,0.0039785,0.043878
0.59444,0.4094,0.41572,0.56614,0.023921,0.096057,1.0362,0.0040346,0.043807
0.59525,0.40938,0.41578,0.56614,0.023914,0.097661,1.0346,0.0040911,0.043736
0.59606,0.40936,0.41584,0.56614,0.023906,0.099276,1.033,0.004148,0.043665
0.59686,0.40934,0.41591,0.56614,0.023899,0.1009,1.0314,0.0042053,0.043593
0.59767,0.40933,0.41597,0.56613,0.023892,0.10254,1.0297,0.004263,0.04352
0.59847,0.40931,0.41604,0.56613,0.023884,0.10419,1.0281,0.004321,0.043447
0.59928,0.40929,0.41611,0.56613,0.023877,0.10586,1.0264,0.0043794,0.043374
0.60008,0.40927,0.41617,0.56612,0.023869,0.10753,1.0247,0.0044382,0.0433
0.60089,0.40926,0.41624,0.56612,0.023861,0.10922,1.023,0.0044973,0.043225
0.60169,0.40924,0.41631,0.56612,0.023854,0.11092,1.0213,0.0045568,0.043151
0.6025,0.40922,0.41638,0.56611,0.023846,0.11263,1.0196,0.0046167,0.043075
0.6033,0.4092,0.41645,0.56611,0.023838,0.11435,1.0179,0.0046769,0.042999
0.60411,0.40918,0.41652,0.56611,0.02383,0.11608,1.0161,0.0047376,0.042923
0.60492,0.40916,0.41659,0.56611,0.023822,0.11783,1.0144,0.0047985,0.042846
0.60572,0.40914,0.41666,0.5661,0.023814,0.11958,1.0126,0.0048599,0.042769
0.60653,0.40913,0.41673,0.5661,0.023806,0.12135,1.0109,0.0049216,0.042691
0.60733,0.40911,0.4168,0.5661,0.023798,0.12313,1.0091,0.0049836,0.042613
0.60814,0.40909,0.41687,0.56609,0.02379,0.12492,1.0073,0.005046,0.042534
0.60894,0.40907,0.41694,0.56609,0.023782,0.12672,1.0055,0.0051088,0.042455
0.60975,0.40905,0.41702,0.56609,0.023774,0.12853,1.0036,0.0051719,0.042375
0.61055,0.40903,0.41709,0.56609,0.023765,0.13036,1.0018,0.0052354,0.042295
0.61136,0.40901,0.41716,0.56608,0.023757,0.13219,0.99997,0.0052992,0.042215
0.61216,0.40899,0.41724,0.56608,0.023749,0.13404,0.99812,0.0053634,0.042134
0.61297,0.40897,0.41731,0.56608,0.02374,0.1359,0.99626,0.0054279,0.042053
0.61378,0.40895,0.41739,0.56608,0.023732,0.13777,0.99439,0.0054928,0.041971
0.61458,0.40893,0.41746,0.56607,0.023723,0.13965,0.9925,0.005558,0.041888
0.61539,0.40891,0.41754,0.56607,0.023715,0.14154,0.9906,0.0056236,0.041806
0.61619,0.40889,0.41762,0.56607,0.023706,0.14344,0.9887,0.0056894,0.041723
0.617,0.40887,0.41769,0.56606,0.023697,0.14535,0.98678,0.0057557,0.041639
0.6178,0.40885,0.41777,0.56606,0.023689,0.14727,0.98485,0.0058222,0.041555
0.61861,0.40883,0.41785,0.56606,0.02368,0.14921,0.98291,0.0058891,0.04147
0.61941,0.40881,0.41793,0.56606,0.023671,0.15115,0.98096,0.0059564,0.041386
0.62022,0.40879,0.41801,0.56605,0.023662,0.15311,0.979,0.0060239,0.0413
0.62103,0.40877,0.41809,0.56605,0.023653,0.15507,0.97703,0.0060918,0.041214
0.62183,0.40875,0.41817,0.56605,0.023644,0.15705,0.97505,0.00616,0.041128
0.62264,0.40873,0.41825,0.56605,0.023635,0.15903,0.97306,0.0062286,0.041042
0.62344,0.4087,0.41833,0.56604,0.023626,0.16103,0.97106,0.0062974,0.040955
0.62425,0.40868,0.41841,0.56604,0.023617,0.16304,0.96904,0.0063666,0.040867
0.62505,0.40866,0.4185,0.56604,0.023608,0.16506,0.96702,0.0064361,0.040779
0.62586,0.40864,0.41858,0.56604,0.023599,0.16708,0.96499,0.0065059,0.040691
0.62666,0.40862,0.41866,0.56603,0.023589,0.16912,0.96294,0.0065761,0.040602
0.62747,0.4086,0.41874,0.56603,0.02358,0.17117,0.96089,0.0066465,0.040513
0.62827,0.40858,0.41883,0.56603,0.023571,0.17323,0.95883,0.0067173,0.040424
0.62908,0.40855,0.41891,0.56603,0.023561,0.1753,0.95675,0.0067884,0.040334
0.62989,0.40853,0.419,0.56602,0.023552,0.17738,0.95467,0.0068598,0.040244
0.63069,0.40851,0.41908,0.56602,0.023542,0.17947,0.95257,0.0069315,0.040153
0.6315,0.40849,0.41917,0.56602,0.023533,0.18157,0.95047,0.0070035,0.040062
0.6323,0.40847,0.41926,0.56602,0.023523,0.18367,0.94836,0.0070758,0.03997
0.63311,0.40844,0.41934,0.56601,0.023513,0.18579,0.94623,0.0071484,0.039878
0.63391,0.40842,0.41943,0.56601,0.023504,0.18792,0.9441,0.0072213,0.039786
0.63472,0.4084,0.41952,0.56601,0.023494,0.19006,0.94196,0.0072945,0.039694
0.63552,0.40838,0.41961,0.56601,0.023484,0.19221,0.93981,0.007368,0.0396
0.63633,0.40835,0.41969,0.566,0.023474,0.19436,0.93765,0.0074418,0.039507
0.63713,0.40833,0.41978,0.566,0.023465,0.19653,0.93547,0.0075158,0.039413
0.63794,0.40831,0.41987,0.566,0.023455,0.1987,0.93329,0.0075902,0.039319
0.63875,0.40829,0.41996,0.566,0.023445,0.20089,0.9311,0.0076649,0.039225
0.63955,0.40826,0.42005,0.56599,0.023435,0.20308,0.9289,0.0077398,0.03913
0.64036,0.40824,0.42014,0.56599,0.023425,0.20529,0.92669,0.007815,0.039034
0.64116,0.40822,0.42024,0.56599,0.023415,0.2075,0.92448,0.0078905,0.038939
0.64197,0.40819,0.42033,0.56599,0.023404,0.20972,0.92225,0.0079663,0.038843
0.64277,0.40817,0.42042,0.56598,0.023394,0.21196,0.92001,0.0080424,0.038746
0.64358,0.40815,0.42051,0.56598,0.023384,0.2142,0.91777,0.0081187,0.038649
0.64438,0.40812,0.4206,0.56598,0.023374,0.21645,0.91551,0.0081953,0.038552
0.64519,0.4081,0.4207,0.56598,0.023364,0.21871,0.91325,0.0082722,0.038455
0.64599,0.40808,0.42079,0.56598,0.023353,0.22097,0.91098,0.0083494,0.038357
0.6468,0.40805,0.42089,0.56597,0.023343,0.22325,0.9087,0.0084268,0.038259
0.64761,0.40803,0.42098,0.56597,0.023332,0.22554,0.90641,0.0085045,0.03816
0.64841,0.40801,0.42107,0.56597,0.023322,0.22783,0.90411,0.0085824,0.038062
0.64922,0.40798,0.42117,0.56597,0.023311,0.23013,0.9018,0.0086606,0.037962
0.65002,0.40796,0.42127,0.56597,0.023301,0.23244,0.89949,0.0087391,0.037863
0.65083,0.40793,0.42136,0.56596,0.02329,0.23476,0.89716,0.0088178,0.037763
0.65163,0.40791,0.42146,0.56596,0.02328,0.23709,0.89483,0.0088968,0.037663
0.65244,0.40788,0.42156,0.56596,0.023269,0.23943,0.89249,0.0089761,0.037562
0.65324,0.40786,0.42165,0.56596,0.023258,0.24177,0.89014,0.0090555,0.037461
0.65405,0.40784,0.42175,0.56595,0.023248,0.24413,0.88778,0.0091353,0.03736
0.65486,0.40781,0.42185,0.56595,0.023237,0.24649,0.88542,0.0092153,0.037259
0.65566,0.40779,0.42195,0.56595,0.023226,0.24886,0.88304,0.0092955,0.037157
0.65647,0.40776,0.42205,0.56595,0.023215,0.25124,0.88066,0.0093759,0.037055
0.65727,0.40774,0.42215,0.56595,0.023204,0.25362,0.87827,0.0094567,0.036952
0.65808,0.40771,0.42225,0.56594,0.023194,0.25602,0.87587,0.0095376,0.036849
0.65888,0.40769,0.42235,0.56594,0.023183,0.25842,0.87347,0.0096188,0.036746
0.65969,0.40766,0.42245,0.56594,0.023172,0.26083,0.87105,0.0097002,0.036643
0.66049,0.40764,0.42255,0.56594,0.023161,0.26325,0.86863,0.0097819,0.036539
0.6613,0.40761,0.42265,0.56594,0.023149,0.26567,0.8662,0.0098637,0.036435
0.6621,0.40759,0.42275,0.56593,0.023138,0.26811,0.86376,0.0099458,0.036331
0.66291,0.40756,0.42285,0.56593,0.023127,0.27055,0.86132,0.010028,0.036226
0.66372,0.40754,0.42295,0.56593,0.023116,0.273,0.85887,0.010111,0.036121
0.66452,0.40751,0.42306,0.56593,0.023105,0.27545,0.85641,0.010194,0.036016
0.66533,0.40749,0.42316,0.56593,0.023094,0.27792,0.85394,0.010277,0.035911
0.66613,0.40746,0.42326,0.56593,0.023082,0.28039,0.85146,0.01036,0.035805
0.66694,0.40744,0.42337,0.56592,0.023071,0.28287,0.84898,0.010443,0.035699
0.66774,0.40741,0.42347,0.56592,0.02306,0.28535,0.84649,0.010527,0.035593
0.66855,0.40739,0.42358,0.56592,0.023048,0.28784,0.844,0.010611,0.035486
0.66935,0.40736,0.42368,0.56592,0.023037,0.29034,0.84149,0.010695,0.035379
0.67016,0.40733,0.42379,0.56592,0.023026,0.29285,0.83898,0.010779,0.035272
0.67096,0.40731,0.42389,0.56591,0.023014,0.29536,0.83646,0.010863,0.035165
0.67177,0.40728,0.424,0.56591,0.023003,0.29789,0.83394,0.010948,0.035057
0.67258,0.40726,0.4241,0.56591,0.022991,0.30041,0.83141,0.011033,0.034949
0.67338,0.40723,0.42421,0.56591,0.022979,0.30295,0.82887,0.011118,0.034841
0.67419,0.40721,0.42432,0.56591,0.022968,0.30549,0.82633,0.011203,0.034732
0.67499,0.40718,0.42442,0.56591,0.022956,0.30804,0.82378,0.011289,0.034624
0.6758,0.40715,0.42453,0.5659,0.022945,0.31059,0.82122,0.011374,0.034515
0.6766,0.40713,0.42464,0.5659,0.022933,0.31315,0.81865,0.01146,0.034405
0.67741,0.4071,0.42475,0.5659,0.022921,0.31572,0.81608,0.011546,0.034296
0.67821,0.40708,0.42486,0.5659,0.022909,0.3183,0.8135,0.011632,0.034186
0.67902,0.40705,0.42496,0.5659,0.022898,0.32088,0.81092,0.011719,0.034076
0.67983,0.40702,0.42507,0.5659,0.022886,0.32346,0.80833,0.011805,0.033966
0.68063,0.407,0.42518,0.5659,0.022874,0.32606,0.80573,0.011892,0.033856
0.68144,0.40697,0.42529,0.56589,0.022862,0.32866,0.80313,0.011979,0.033745
0.68224,0.40694,0.4254,0.56589,0.02285,0.33126,0.80052,0.012066,0.033634
0.68305,0.40692,0.42551,0.56589,0.022838,0.33387,0.79791,0.012153,0.033523
0.68385,0.40689,0.42562,0.56589,0.022826,0.33649,0.79529,0.012241,0.033412
0.68466,0.40686,0.42574,0.56589,0.022814,0.33911,0.79266,0.012328,0.0333
0.68546,0.40684,0.42585,0.56589,0.022802,0.34174,0.79003,0.012416,0.033188
0.68627,0.40681,0.42596,0.56588,0.02279,0.34438,0.78739,0.012504,0.033076
0.68707,0.40678,0.42607,0.56588,0.022778,0.34702,0.78475,0.012592,0.032964
0.68788,0.40676,0.42618,0.56588,0.022766,0.34966,0.7821,0.01268,0.032852
0.68869,0.40673,0.42629,0.56588,0.022754,0.35231,0.77945,0.012769,0.032739
0.68949,0.4067,0.42641,0.56588,0.022742,0.35497,0.77679,0.012857,0.032626
0.6903,0.40668,0.42652,0.56588,0.02273,0.35763,0.77412,0.012946,0.032513
0.6911,0.40665,0.42663,0.56588,0.022717,0.3603,0.77145,0.013035,0.0324
0.69191,0.40662,0.42675,0.56588,0.022705,0.36297,0.76878,0.013124,0.032287
0.69271,0.4066,0.42686,0.56587,0.022693,0.36565,0.7661,0.013213,0.032173
0.69352,0.40657,0.42698,0.56587,0.022681,0.36834,0.76341,0.013302,0.032059
0.69432,0.40654,0.42709,0.56587,0.022668,0.37103,0.76072,0.013392,0.031945
0.69513,0.40652,0.4272,0.56587,0.022656,0.37372,0.75802,0.013481,0.031831
0.69593,0.40649,0.42732,0.56587,0.022644,0.37642,0.75532,0.013571,0.031717
0.69674,0.40646,0.42743,0.56587,0.022631,0.37912,0.75262,0.013661,0.031602
0.69755,0.40643,0.42755,0.56587,0.022619,0.38183,0.7499,0.013751,0.031488
0.69835,0.40641,0.42767,0.56587,0.022607,0.38454,0.74719,0.013841,0.031373
0.69916,0.40638,0.42778,0.56586,0.022594,0.38726,0.74447,0.013931,0.031258
0.69996,0.40635,0.4279,0.56586,0.022582,0.38998,0.74174,0.014021,0.031143
0.70077,0.40633,0.42801,0.56586,0.022569,0.39271,0.73902,0.014111,0.031027
0.70157,0.4063,0.42813,0.56586,0.022557,0.39544,0.73628,0.014202,0.030912
0.70238,0.40627,0.42825,0.56586,0.022544,0.39818,0.73354,0.014293,0.030796
0.70318,0.40624,0.42837,0.56586,0.022532,0.40091,0.7308,0.014383,0.03068
0.70399,0.40622,0.42848,0.56586,0.022519,0.40366,0.72806,0.014474,0.030564
0.7048,0.40619,0.4286,0.56586,0.022507,0.40641,0.72531,0.014565,0.030448
0.7056,0.40616,0.42872,0.56586,0.022494,0.40916,0.72255,0.014656,0.030332
0.70641,0.40614,0.42884,0.56585,0.022482,0.41192,0.71979,0.014748,0.030215
0.70721,0.40611,0.42896,0.56585,0.022469,0.41468,0.71703,0.014839,0.030099
0.70802,0.40608,0.42907,0.56585,0.022456,0.41744,0.71426,0.01493,0.029982
0.70882,0.40605,0.42919,0.56585,0.022444,0.42021,0.71149,0.015022,0.029865
0.70963,0.40603,0.42931,0.56585,0.022431,0.42298,0.70872,0.015113,0.029748
0.71043,0.406,0.42943,0.56585,0.022418,0.42576,0.70594,0.015205,0.029631
0.71124,0.40597,0.42955,0.56585,0.022405,0.42854,0.70316,0.015297,0.029514
0.71204,0.40594,0.42967,0.56585,0.022393,0.43132,0.70038,0.015389,0.029397
0.71285,0.40592,0.42979,0.56585,0.02238,0.4341,0.69759,0.015481,0.029279
0.71366,0.40589,0.42991,0.56585,0.022367,0.43689,0.6948,0.015573,0.029162
0.71446,0.40586,0.43003,0.56585,0.022354,0.43969,0.69201,0.015665,0.029044
0.71527,0.40583,0.43015,0.56584,0.022342,0.44248,0.68921,0.015757,0.028926
0.71607,0.40581,0.43027,0.56584,0.022329,0.44528,0.68641,0.015849,0.028809
0.71688,0.40578,0.43039,0.56584,0.022316,0.44808,0.6836,0.015941,0.028691
0.71768,0.40575,0.43051,0.56584,0.022303,0.45089,0.6808,0.016034,0.028573
0.71849,0.40572,0.43064,0.56584,0.02229,0.4537,0.67799,0.016126,0.028454
0.71929,0.4057,0.43076,0.56584,0.022277,0.45651,0.67517,0.016219,0.028336
0.7201,0.40567,0.43088,0.56584,0.022265,0.45932,0.67236,0.016311,0.028218
0.7209,0.40564,0.431,0.56584,0.022252,0.46214,0.66954,0.016404,0.028099
0.72171,0.40561,0.43112,0.56584,0.022239,0.46496,0.66672,0.016497,0.027981
0.72252,0.40558,0.43124,0.56584,0.022226,0.46778,0.6639,0.016589,0.027862
0.72332,0.40556,0.43137,0.56584,0.022213,0.47061,0.66107,0.016682,0.027744
0.72413,0.40553,0.43149,0.56584,0.0222,0.47343,0.65824,0.016775,0.027625
0.72493,0.4055,0.43161,0.56584,0.022187,0.47626,0.65541,0.016868,0.027506
0.72574,0.40547,0.43174,0.56584,0.022174,0.47909,0.65258,0.016961,0.027387
0.72654,0.40545,0.43186,0.56584,0.022161,0.48193,0.64974,0.017054,0.027268
0.72735,0.40542,0.43198,0.56584,0.022148,0.48476,0.64691,0.017147,0.027149
0.72815,0.40539,0.4321,0.56583,0.022135,0.4876,0.64407,0.01724,0.02703
0.72896,0.40536,0.43223,0.56583,0.022122,0.49044,0.64122,0.017333,0.026911
0.72976,0.40534,0.43235,0.56583,0.022109,0.49329,0.63838,0.017426,0.026792
0.73057,0.40531,0.43248,0.56583,0.022096,0.49613,0.63554,0.017519,0.026672
0.73138,0.40528,0.4326,0.56583,0.022083,0.49898,0.63269,0.017613,0.026553
0.73218,0.40525,0.43272,0.56583,0.02207,0.50182,0.62984,0.017706,0.026434
0.73299,0.40523,0.43285,0.56583,0.022057,0.50467,0.62699,0.017799,0.026314
0.73379,0.4052,0.43297,0.56583,0.022044,0.50752,0.62414,0.017892,0.026195
0.7346,0.40517,0.4331,0.56583,0.022031,0.51038,0.62129,0.017986,0.026076
0.7354,0.40514,0.43322,0.56583,0.022018,0.51323,0.61843,0.018079,0.025956
0.73621,0.40512,0.43335,0.56583,0.022005,0.51609,0.61558,0.018172,0.025837
0.73701,0.40509,0.43347,0.56583,0.021991,0.51894,0.61272,0.018266,0.025717
0.73782,0.40506,0.4336,0.56583,0.021978,0.5218,0.60986,0.018359,0.025598
0.73863,0.40503,0.43372,0.56583,0.021965,0.52466,0.607,0.018453,0.025478
0.73943,0.40501,0.43385,0.56583,0.021952,0.52752,0.60414,0.018546,0.025358
0.74024,0.40498,0.43397,0.56583,0.021939,0.53038,0.60128,0.018639,0.025239
0.74104,0.40495,0.4341,0.56583,0.021926,0.53324,0.59842,0.018733,0.025119
0.74185,0.40492,0.43422,0.56583,0.021913,0.5361,0.59555,0.018826,0.025
0.74265,0.4049,0.43435,0.56583,0.0219,0.53897,0.59269,0.018919,0.02488
0.74346,0.40487,0.43447,0.56583,0.021886,0.54183,0.58983,0.019013,0.02476
0.74426,0.40484,0.4346,0.56583,0.021873,0.5447,0.58696,0.019106,0.024641
0.74507,0.40481,0.43472,0.56583,0.02186,0.54756,0.58409,0.019199,0.024521
0.74587,0.40479,0.43485,0.56583,0.021847,0.55043,0.58123,0.019293,0.024401
0.74668,0.40476,0.43498,0.56583,0.021834,0.55329,0.57836,0.019386,0.024282
0.74749,0.40473,0.4351,0.56583,0.021821,0.55616,0.5755,0.019479,0.024162
0.74829,0.40471,0.43523,0.56583,0.021808,0.55903,0.57263,0.019573,0.024043
0.7491,0.40468,0.43535,0.56583,0.021794,0.56189,0.56976,0.019666,0.023923
0.7499,0.40465,0.43548,0.56583,0.021781,0.56476,0.56689,0.019759,0.023804
0.75071,0.40462,0.43561,0.56583,0.021768,0.56763,0.56403,0.019852,0.023684
0.75151,0.4046,0.43573,0.56583,0.021755,0.5705,0.56116,0.019945,0.023565
0.75232,0.40457,0.43586,0.56583,0.021742,0.57336,0.55829,0.020039,0.023445
0.75312,0.40454,0.43599,0.56583,0.021729,0.57623,0.55543,0.020132,0.023326
0.75393,0.40451,0.43611,0.56583,0.021716,0.5791,0.55256,0.020225,0.023206
0.75473,0.40449,0.43624,0.56583,0.021702,0.58196,0.54969,0.020318,0.023087
0.75554,0.40446,0.43637,0.56583,0.021689,0.58483,0.54683,0.020411,0.022968
0.75635,0.40443,0.43649,0.56583,0.021676,0.58769,0.54396,0.020504,0.022848
0.75715,0.40441,0.43662,0.56583,0.021663,0.59056,0.5411,0.020597,0.022729
0.75796,0.40438,0.43675,0.56583,0.02165,0.59342,0.53823,0.020689,0.02261
0.75876,0.40435,0.43687,0.56583,0.021637,0.59629,0.53537,0.020782,0.022491
0.75957,0.40433,0.437,0.56583,0.021624,0.59915,0.53251,0.020875,0.022372
0.76037,0.4043,0.43713,0.56583,0.02161,0.60201,0.52965,0.020968,0.022253
0.76118,0.40427,0.43726,0.56583,0.021597,0.60487,0.52678,0.02106,0.022134
0.76198,0.40425,0.43738,0.56583,0.021584,0.60773,0.52393,0.021153,0.022015
0.76279,0.40422,0.43751,0.56583,0.021571,0.61059,0.52107,0.021245,0.021897
0.7636,0.40419,0.43764,0.56583,0.021558,0.61345,0.51821,0.021338,0.021778
0.7644,0.40417,0.43776,0.56583,0.021545,0.61631,0.51535,0.02143,0.021659
0.76521,0.40414,0.43789,0.56583,0.021532,0.61916,0.5125,0.021522,0.021541
0.76601,0.40411,0.43802,0.56583,0.021519,0.62202,0.50964,0.021615,0.021422
0.76682,0.40409,0.43814,0.56583,0.021505,0.62487,0.50679,0.021707,0.021304
0.76762,0.40406,0.43827,0.56583,0.021492,0.62772,0.50394,0.021799,0.021186
0.76843,0.40403,0.4384,0.56583,0.021479,0.63057,0.50109,0.021891,0.021068
0.76923,0.40401,0.43853,0.56583,0.021466,0.63342,0.49825,0.021983,0.02095
0.77004,0.40398,0.43865,0.56583,0.021453,0.63627,0.4954,0.022075,0.020832
0.77084,0.40395,0.43878,0.56583,0.02144,0.63911,0.49256,0.022166,0.020714
0.77165,0.40393,0.43891,0.56583,0.021427,0.64195,0.48972,0.022258,0.020596
0.77246,0.4039,0.43903,0.56583,0.021414,0.64479,0.48688,0.022349,0.020478
0.77326,0.40388,0.43916,0.56584,0.021401,0.64763,0.48404,0.022441,0.020361
0.77407,0.40385,0.43929,0.56584,0.021388,0.65047,0.4812,0.022532,0.020243
0.77487,0.40382,0.43942,0.56584,0.021375,0.6533,0.47837,0.022624,0.020126
0.77568,0.4038,0.43954,0.56584,0.021362,0.65614,0.47554,0.022715,0.020009
0.77648,0.40377,0.43967,0.56584,0.021349,0.65897,0.47271,0.022806,0.019892
0.77729,0.40375,0.4398,0.56584,0.021336,0.66179,0.46988,0.022897,0.019775
0.77809,0.40372,0.43992,0.56584,0.021323,0.66462,0.46706,0.022988,0.019658
0.7789,0.40369,0.44005,0.56584,0.02131,0.66744,0.46424,0.023078,0.019541
0.7797,0.40367,0.44018,0.56584,0.021297,0.67026,0.46142,0.023169,0.019425
0.78051,0.40364,0.4403,0.56584,0.021284,0.67308,0.4586,0.023259,0.019308
0.78132,0.40362,0.44043,0.56584,0.021271,0.67589,0.45579,0.02335,0.019192
0.78212,0.40359,0.44056,0.56584,0.021258,0.67871,0.45298,0.02344,0.019076
0.78293,0.40357,0.44068,0.56584,0.021245,0.68152,0.45017,0.02353,0.01896
0.78373,0.40354,0.44081,0.56584,0.021232,0.68432,0.44737,0.02362,0.018844
0.78454,0.40352,0.44094,0.56584,0.021219,0.68712,0.44456,0.02371,0.018728
0.78534,0.40349,0.44106,0.56585,0.021206,0.68992,0.44177,0.0238,0.018613
0.78615,0.40346,0.44119,0.56585,0.021194,0.69272,0.43897,0.02389,0.018498
0.78695,0.40344,0.44132,0.56585,0.021181,0.69552,0.43618,0.023979,0.018382
0.78776,0.40341,0.44144,0.56585,0.021168,0.69831,0.43339,0.024068,0.018267
0.78856,0.40339,0.44157,0.56585,0.021155,0.70109,0.4306,0.024158,0.018152
0.78937,0.40336,0.44169,0.56585,0.021142,0.70388,0.42782,0.024247,0.018038
0.79018,0.40334,0.44182,0.56585,0.021129,0.70666,0.42504,0.024336,0.017923
0.79098,0.40331,0.44195,0.56585,0.021117,0.70943,0.42227,0.024425,0.017809
0.79179,0.40329,0.44207,0.56585,0.021104,0.71221,0.4195,0.024513,0.017695
0.79259,0.40326,0.4422,0.56585,0.021091,0.71497,0.41673,0.024602,0.017581
0.7934,0.40324,0.44232,0.56585,0.021078,0.71774,0.41397,0.02469,0.017467
0.7942,0.40322,0.44245,0.56586,0.021066,0.7205,0.41121,0.024778,0.017353
0.79501,0.40319,0.44258,0.56586,0.021053,0.72326,0.40845,0.024866,0.01724
0.79581,0.40317,0.4427,0.56586,0.02104,0.72601,0.4057,0.024954,0.017127
0.79662,0.40314,0.44283,0.56586,0.021028,0.72876,0.40296,0.025042,0.017013
0.79743,0.40312,0.44295,0.56586,0.021015,0.73151,0.40021,0.02513,0.016901
0.79823,0.40309,0.44308,0.56586,0.021002,0.73425,0.39747,0.025217,0.016788
0.79904,0.40307,0.4432,0.56586,0.02099,0.73698,0.39474,0.025304,0.016675
0.79984,0.40305,0.44333,0.56586,0.020977,0.73972,0.39201,0.025391,0.016563
0.80065,0.40302,0.44345,0.56586,0.020965,0.74244,0.38928,0.025478,0.016451
0.80145,0.403,0.44358,0.56586,0.020952,0.74517,0.38656,0.025565,0.016339
0.80226,0.40297,0.4437,0.56587,0.02094,0.74789,0.38385,0.025652,0.016228
0.80306,0.40295,0.44382,0.56587,0.020927,0.7506,0.38113,0.025738,0.016116
0.80387,0.40293,0.44395,0.56587,0.020915,0.75331,0.37843,0.025824,0.016005
0.80467,0.4029,0.44407,0.56587,0.020902,0.75601,0.37572,0.02591,0.015894
0.80548,0.40288,0.4442,0.56587,0.02089,0.75871,0.37303,0.025996,0.015784
0.80629,0.40285,0.44432,0.56587,0.020877,0.76141,0.37034,0.026082,0.015673
0.80709,0.40283,0.44444,0.56587,0.020865,0.7641,0.36765,0.026167,0.015563
0.8079,0.40281,0.44457,0.56587,0.020853,0.76678,0.36497,0.026252,0.015453
0.8087,0.40278,0.44469,0.56588,0.02084,0.76946,0.36229,0.026338,0.015343
0.80951,0.40276,0.44481,0.56588,0.020828,0.77214,0.35962,0.026422,0.015234
0.81031,0.40274,0.44494,0.56588,0.020816,0.77481,0.35695,0.026507,0.015124
0.81112,0.40272,0.44506,0.56588,0.020803,0.77747,0.35429,0.026592,0.015015
0.81192,0.40269,0.44518,0.56588,0.020791,0.78013,0.35163,0.026676,0.014906
0.81273,0.40267,0.4453,0.56588,0.020779,0.78278,0.34898,0.02676,0.014798
0.81353,0.40265,0.44543,0.56588,0.020767,0.78543,0.34634,0.026844,0.01469
0.81434,0.40262,0.44555,0.56589,0.020755,0.78807,0.3437,0.026928,0.014582
0.81515,0.4026,0.44567,0.56589,0.020742,0.79071,0.34107,0.027011,0.014474
0.81595,0.40258,0.44579,0.56589,0.02073,0.79334,0.33844,0.027094,0.014366
0.81676,0.40256,0.44591,0.56589,0.020718,0.79596,0.33582,0.027177,0.014259
0.81756,0.40253,0.44604,0.56589,0.020706,0.79858,0.3332,0.02726,0.014152
0.81837,0.40251,0.44616,0.56589,0.020694,0.80119,0.33059,0.027343,0.014045
0.81917,0.40249,0.44628,0.56589,0.020682,0.8038,0.32799,0.027425,0.013939
0.81998,0.40247,0.4464,0.5659,0.02067,0.8064,0.32539,0.027507,0.013833
0.82078,0.40245,0.44652,0.5659,0.020658,0.809,0.3228,0.027589,0.013727
0.82159,0.40242,0.44664,0.5659,0.020646,0.81158,0.32021,0.027671,0.013621
0.8224,0.4024,0.44676,0.5659,0.020634,0.81417,0.31763,0.027753,0.013516
0.8232,0.40238,0.44688,0.5659,0.020622,0.81674,0.31506,0.027834,0.013411
0.82401,0.40236,0.447,0.5659,0.02061,0.81931,0.3125,0.027915,0.013306
0.82481,0.40234,0.44712,0.56591,0.020599,0.82187,0.30994,0.027996,0.013202
0.82562,0.40232,0.44724,0.56591,0.020587,0.82443,0.30738,0.028076,0.013097
0.82642,0.40229,0.44736,0.56591,0.020575,0.82698,0.30484,0.028157,0.012994
0.82723,0.40227,0.44748,0.56591,0.020563,0.82952,0.3023,0.028237,0.01289
0.82803,0.40225,0.4476,0.56591,0.020552,0.83206,0.29976,0.028316,0.012787
0.82884,0.40223,0.44772,0.56591,0.02054,0.83459,0.29724,0.028396,0.012684
0.82964,0.40221,0.44783,0.56592,0.020528,0.83711,0.29472,0.028475,0.012581
0.83045,0.40219,0.44795,0.56592,0.020517,0.83963,0.29221,0.028555,0.012479
0.83126,0.40217,0.44807,0.56592,0.020505,0.84214,0.2897,0.028633,0.012377
0.83206,0.40215,0.44819,0.56592,0.020494,0.84464,0.2872,0.028712,0.012275
0.83287,0.40213,0.4483,0.56592,0.020482,0.84713,0.28471,0.02879,0.012174
0.83367,0.40211,0.44842,0.56592,0.020471,0.84962,0.28223,0.028868,0.012073
0.83448,0.40209,0.44854,0.56593,0.020459,0.8521,0.27975,0.028946,0.011972
0.83528,0.40207,0.44866,0.56593,0.020448,0.85457,0.27728,0.029024,0.011872
0.83609,0.40205,0.44877,0.56593,0.020436,0.85704,0.27482,0.029101,0.011771
0.83689,0.40203,0.44889,0.56593,0.020425,0.85949,0.27237,0.029178,0.011672
0.8377,0.40201,0.449,0.56593,0.020414,0.86195,0.26992,0.029255,0.011572
0.8385,0.40199,0.44912,0.56594,0.020402,0.86439,0.26748,0.029332,0.011473
0.83931,0.40197,0.44924,0.56594,0.020391,0.86682,0.26505,0.029408,0.011374
0.84012,0.40195,0.44935,0.56594,0.02038,0.86925,0.26263,0.029484,0.011276
0.84092,0.40193,0.44947,0.56594,0.020369,0.87167,0.26021,0.02956,0.011178
0.84173,0.40191,0.44958,0.56594,0.020358,0.87408,0.2578,0.029635,0.01108
0.84253,0.40189,0.44969,0.56595,0.020346,0.87649,0.2554,0.02971,0.010983
0.84334,0.40187,0.44981,0.56595,0.020335,0.87888,0.25301,0.029785,0.010886
0.84414,0.40185,0.44992,0.56595,0.020324,0.88127,0.25063,0.02986,0.010789
0.84495,0.40183,0.45004,0.56595,0.020313,0.88365,0.24825,0.029934,0.010693
0.84575,0.40181,0.45015,0.56595,0.020302,0.88602,0.24588,0.030008,0.010597
0.84656,0.40179,0.45026,0.56596,0.020291,0.88839,0.24352,0.030082,0.010501
0.84736,0.40178,0.45037,0.56596,0.020281,0.89074,0.24117,0.030155,0.010406
0.84817,0.40176,0.45049,0.56596,0.02027,0.89309,0.23883,0.030228,0.010311
0.84898,0.40174,0.4506,0.56596,0.020259,0.89543,0.23649,0.030301,0.010216
0.84978,0.40172,0.45071,0.56596,0.020248,0.89776,0.23417,0.030374,0.010122
0.85059,0.4017,0.45082,0.56597,0.020237,0.90008,0.23185,0.030446,0.010029
0.85139,0.40168,0.45093,0.56597,0.020227,0.90239,0.22954,0.030518,0.0099352
0.8522,0.40167,0.45104,0.56597,0.020216,0.9047,0.22724,0.03059,0.0098421
0.853,0.40165,0.45115,0.56597,0.020205,0.907,0.22495,0.030661,0.0097495
0.85381,0.40163,0.45126,0.56597,0.020195,0.90928,0.22267,0.030732,0.0096572
0.85461,0.40161,0.45137,0.56598,0.020184,0.91156,0.22039,0.030803,0.0095653
0.85542,0.4016,0.45148,0.56598,0.020174,0.91383,0.21813,0.030874,0.0094738
0.85623,0.40158,0.45159,0.56598,0.020163,0.91609,0.21587,0.030944,0.0093827
0.85703,0.40156,0.4517,0.56598,0.020153,0.91834,0.21362,0.031014,0.009292
0.85784,0.40154,0.45181,0.56599,0.020143,0.92059,0.21138,0.031083,0.0092017
0.85864,0.40153,0.45192,0.56599,0.020132,0.92282,0.20915,0.031153,0.0091117
0.85945,0.40151,0.45203,0.56599,0.020122,0.92505,0.20693,0.031222,0.0090222
0.86025,0.40149,0.45214,0.56599,0.020112,0.92726,0.20472,0.03129,0.0089331
0.86106,0.40148,0.45224,0.56599,0.020101,0.92947,0.20252,0.031359,0.0088443
0.86186,0.40146,0.45235,0.566,0.020091,0.93167,0.20033,0.031426,0.008756
0.86267,0.40144,0.45246,0.566,0.020081,0.93385,0.19815,0.031494,0.0086681
0.86347,0.40143,0.45256,0.566,0.020071,0.93603,0.19597,0.031562,0.0085805
0.86428,0.40141,0.45267,0.566,0.020061,0.9382,0.19381,0.031629,0.0084934
0.86509,0.4014,0.45277,0.56601,0.020051,0.94036,0.19165,0.031695,0.0084067
0.86589,0.40138,0.45288,0.56601,0.020041,0.94251,0.18951,0.031762,0.0083204
0.8667,0.40136,0.45298,0.56601,0.020031,0.94465,0.18737,0.031828,0.0082346
0.8675,0.40135,0.45309,0.56601,0.020021,0.94678,0.18525,0.031893,0.0081491
0.86831,0.40133,0.45319,0.56602,0.020011,0.9489,0.18313,0.031959,0.0080641
0.86911,0.40132,0.4533,0.56602,0.020002,0.95101,0.18103,0.032024,0.0079795
0.86992,0.4013,0.4534,0.56602,0.019992,0.95311,0.17893,0.032088,0.0078953
0.87072,0.40129,0.4535,0.56602,0.019982,0.9552,0.17684,0.032153,0.0078115
0.87153,0.40127,0.45361,0.56603,0.019973,0.95728,0.17477,0.032217,0.0077282
0.87233,0.40126,0.45371,0.56603,0.019963,0.95936,0.1727,0.032281,0.0076453
0.87314,0.40124,0.45381,0.56603,0.019953,0.96142,0.17065,0.032344,0.0075628
0.87395,0.40123,0.45391,0.56603,0.019944,0.96347,0.1686,0.032407,0.0074808
0.87475,0.40121,0.45401,0.56604,0.019934,0.96551,0.16656,0.03247,0.0073992
0.87556,0.4012,0.45411,0.56604,0.019925,0.96754,0.16454,0.032532,0.007318
0.87636,0.40118,0.45421,0.56604,0.019916,0.96956,0.16252,0.032594,0.0072373
0.87717,0.40117,0.45431,0.56604,0.019906,0.97157,0.16052,0.032656,0.0071571
0.87797,0.40116,0.45441,0.56605,0.019897,0.97357,0.15852,0.032717,0.0070772
0.87878,0.40114,0.45451,0.56605,0.019888,0.97556,0.15654,0.032778,0.0069979
0.87958,0.40113,0.45461,0.56605,0.019879,0.97754,0.15457,0.032838,0.0069189
0.88039,0.40111,0.45471,0.56605,0.019869,0.97951,0.1526,0.032899,0.0068404
0.8812,0.4011,0.45481,0.56606,0.01986,0.98146,0.15065,0.032958,0.0067624
0.882,0.40109,0.45491,0.56606,0.019851,0.98341,0.14871,0.033018,0.0066848
0.88281,0.40108,0.455,0.56606,0.019842,0.98535,0.14678,0.033077,0.0066077
0.88361,0.40106,0.4551,0.56607,0.019833,0.98727,0.14486,0.033136,0.0065311
0.88442,0.40105,0.4552,0.56607,0.019825,0.98919,0.14295,0.033194,0.0064549
0.88522,0.40104,0.45529,0.56607,0.019816,0.99109,0.14105,0.033252,0.0063791
0.88603,0.40102,0.45539,0.56607,0.019807,0.99298,0.13916,0.03331,0.0063039
0.88683,0.40101,0.45548,0.56608,0.019798,0.99487,0.13729,0.033367,0.0062291
0.88764,0.401,0.45558,0.56608,0.019789,0.99674,0.13542,0.033424,0.0061547
0.88844,0.40099,0.45567,0.56608,0.019781,0.9986,0.13356,0.033481,0.0060809
0.88925,0.40097,0.45577,0.56608,0.019772,1.0004,0.13172,0.033537,0.0060075
0.89006,0.40096,0.45586,0.56609,0.019764,1.0023,0.12989,0.033593,0.0059345
0.89086,0.40095,0.45595,0.56609,0.019755,1.0041,0.12807,0.033648,0.0058621
0.89167,0.40094,0.45605,0.56609,0.019747,1.0059,0.12626,0.033703,0.0057901
0.89247,0.40093,0.45614,0.5661,0.019738,1.0077,0.12446,0.033758,0.0057186
0.89328,0.40092,0.45623,0.5661,0.01973,1.0095,0.12267,0.033812,0.0056476
0.89408,0.4009,0.45632,0.5661,0.019722,1.0113,0.1209,0.033866,0.0055771
0.89489,0.40089,0.45641,0.5661,0.019714,1.0131,0.11913,0.03392,0.005507
0.89569,0.40088,0.4565,0.56611,0.019705,1.0148,0.11738,0.033973,0.0054375
0.8965,0.40087,0.45659,0.56611,0.019697,1.0166,0.11564,0.034026,0.0053684
0.8973,0.40086,0.45668,0.56611,0.019689,1.0183,0.11391,0.034078,0.0052998
0.89811,0.40085,0.45677,0.56612,0.019681,1.02,0.11219,0.03413,0.0052317
0.89892,0.40084,0.45686,0.56612,0.019673,1.0218,0.11048,0.034182,0.0051641
0.89972,0.40083,0.45695,0.56612,0.019665,1.0235,0.10878,0.034233,0.005097
0.90053,0.40082,0.45704,0.56612,0.019657,1.0251,0.1071,0.034284,0.0050304
0.90133,0.40081,0.45712,0.56613,0.01965,1.0268,0.10543,0.034335,0.0049643
0.90214,0.4008,0.45721,0.56613,0.019642,1.0285,0.10377,0.034385,0.0048987
0.90294,0.40079,0.4573,0.56613,0.019634,1.0301,0.10212,0.034435,0.0048336
0.90375,0.40078,0.45738,0.56614,0.019626,1.0318,0.10048,0.034484,0.004769
0.90455,0.40077,0.45747,0.56614,0.019619,1.0334,0.098861,0.034533,0.0047049
0.90536,0.40076,0.45755,0.56614,0.019611,1.035,0.097248,0.034581,0.0046413
0.90617,0.40075,0.45764,0.56615,0.019604,1.0366,0.095648,0.034629,0.0045782
0.90697,0.40074,0.45772,0.56615,0.019596,1.0382,0.09406,0.034677,0.0045156
0.90778,0.40073,0.45781,0.56615,0.019589,1.0398,0.092484,0.034725,0.0044535
0.90858,0.40073,0.45789,0.56615,0.019582,1.0414,0.09092,0.034771,0.0043919
0.90939,0.40072,0.45797,0.56616,0.019574,1.0429,0.089368,0.034818,0.0043309
0.91019,0.40071,0.45805,0.56616,0.019567,1.0445,0.087829,0.034864,0.0042703
0.911,0.4007,0.45814,0.56616,0.01956,1.046,0.086301,0.03491,0.0042103
0.9118,0.40069,0.45822,0.56617,0.019553,1.0475,0.084786,0.034955,0.0041508
0.91261,0.40068,0.4583,0.56617,0.019546,1.0491,0.083284,0.035,0.0040918
0.91341,0.40068,0.45838,0.56617,0.019539,1.0506,0.081793,0.035045,0.0040333
0.91422,0.40067,0.45846,0.56618,0.019532,1.052,0.080315,0.035089,0.0039754
0.91503,0.40066,0.45854,0.56618,0.019525,1.0535,0.07885,0.035132,0.003918
0.91583,0.40065,0.45862,0.56618,0.019518,1.055,0.077397,0.035176,0.0038611
0.91664,0.40065,0.45869,0.56619,0.019512,1.0564,0.075957,0.035218,0.0038047
0.91744,0.40064,0.45877,0.56619,0.019505,1.0578,0.074529,0.035261,0.0037488
0.91825,0.40063,0.45885,0.56619,0.019498,1.0593,0.073114,0.035303,0.0036935
0.91905,0.40063,0.45893,0.56619,0.019492,1.0607,0.071711,0.035345,0.0036387
0.91986,0.40062,0.459,0.5662,0.019485,1.0621,0.070321,0.035386,0.0035845
0.92066,0.40061,0.45908,0.5662,0.019479,1.0635,0.068944,0.035427,0.0035307
0.92147,0.40061,0.45915,0.5662,0.019472,1.0648,0.06758,0.035467,0.0034776
0.92227,0.4006,0.45923,0.56621,0.019466,1.0662,0.066228,0.035507,0.0034249
0.92308,0.40059,0.4593,0.56621,0.01946,1.0675,0.064889,0.035546,0.0033728
0.92389,0.40059,0.45938,0.56621,0.019453,1.0689,0.063563,0.035586,0.0033212
0.92469,0.40058,0.45945,0.56622,0.019447,1.0702,0.06225,0.035624,0.0032701
0.9255,0.40058,0.45952,0.56622,0.019441,1.0715,0.06095,0.035663,0.0032196
0.9263,0.40057,0.45959,0.56622,0.019435,1.0728,0.059662,0.0357,0.0031697
0.92711,0.40057,0.45967,0.56623,0.019429,1.0741,0.058388,0.035738,0.0031203
0.92791,0.40056,0.45974,0.56623,0.019423,1.0753,0.057127,0.035775,0.0030714
0.92872,0.40056,0.45981,0.56623,0.019417,1.0766,0.055879,0.035811,0.003023
0.92952,0.40055,0.45988,0.56624,0.019411,1.0778,0.054644,0.035848,0.0029753
0.93033,0.40055,0.45995,0.56624,0.019406,1.0791,0.053422,0.035883,0.002928
0.93113,0.40054,0.46002,0.56624,0.0194,1.0803,0.052213,0.035919,0.0028813
0.93194,0.40054,0.46009,0.56625,0.019394,1.0815,0.051017,0.035953,0.0028352
0.93275,0.40053,0.46015,0.56625,0.019389,1.0827,0.049834,0.035988,0.0027896
0.93355,0.40053,0.46022,0.56625,0.019383,1.0838,0.048665,0.036022,0.0027445
0.93436,0.40053,0.46029,0.56626,0.019378,1.085,0.047509,0.036055,0.0027001
0.93516,0.40052,0.46035,0.56626,0.019372,1.0862,0.046367,0.036089,0.0026561
0.93597,0.40052,0.46042,0.56626,0.019367,1.0873,0.045237,0.036121,0.0026127
0.93677,0.40051,0.46049,0.56627,0.019362,1.0884,0.044121,0.036154,0.0025699
0.93758,0.40051,0.46055,0.56627,0.019357,1.0895,0.043018,0.036185,0.0025276
0.93838,0.40051,0.46061,0.56627,0.019351,1.0906,0.041929,0.036217,0.0024859
0.93919,0.4005,0.46068,0.56628,0.019346,1.0917,0.040853,0.036248,0.0024448
0.94,0.4005,0.46074,0.56628,0.019341,1.0928,0.039791,0.036278,0.0024042
0.9408,0.4005,0.4608,0.56628,0.019336,1.0938,0.038742,0.036309,0.0023642
0.94161,0.4005,0.46087,0.56629,0.019331,1.0949,0.037707,0.036338,0.0023247
0.94241,0.40049,0.46093,0.56629,0.019327,1.0959,0.036685,0.036367,0.0022858
0.94322,0.40049,0.46099,0.56629,0.019322,1.0969,0.035677,0.036396,0.0022474
0.94402,0.40049,0.46105,0.5663,0.019317,1.0979,0.034682,0.036425,0.0022097
0.94483,0.40049,0.46111,0.5663,0.019312,1.0989,0.033701,0.036452,0.0021724
0.94563,0.40049,0.46117,0.5663,0.019308,1.0999,0.032734,0.03648,0.0021358
0.94644,0.40048,0.46123,0.56631,0.019303,1.1008,0.03178,0.036507,0.0020997
0.94724,0.40048,0.46128,0.56631,0.019299,1.1018,0.03084,0.036534,0.0020642
0.94805,0.40048,0.46134,0.56631,0.019294,1.1027,0.029914,0.03656,0.0020293
0.94886,0.40048,0.4614,0.56632,0.01929,1.1036,0.029002,0.036585,0.0019949
0.94966,0.40048,0.46146,0.56632,0.019286,1.1045,0.028103,0.036611,0.0019611
0.95047,0.40048,0.46151,0.56632,0.019282,1.1054,0.027218,0.036635,0.0019278
0.95127,0.40048,0.46157,0.56633,0.019277,1.1063,0.026347,0.03666,0.0018952
0.95208,0.40048,0.46162,0.56633,0.019273,1.1072,0.02549,0.036684,0.0018631
0.95288,0.40048,0.46168,0.56633,0.019269,1.108,0.024646,0.036707,0.0018316
0.95369,0.40048,0.46173,0.56634,0.019265,1.1089,0.023817,0.03673,0.0018006
0.95449,0.40048,0.46178,0.56634,0.019262,1.1097,0.023001,0.036753,0.0017703
0.9553,0.40048,0.46184,0.56635,0.019258,1.1105,0.022199,0.036775,0.0017405
0.9561,0.40048,0.46189,0.56635,0.019254,1.1113,0.021411,0.036797,0.0017113
0.95691,0.40048,0.46194,0.56635,0.01925,1.1121,0.020638,0.036818,0.0016826
0.95772,0.40048,0.46199,0.56636,0.019247,1.1128,0.019878,0.036839,0.0016546
0.95852,0.40048,0.46204,0.56636,0.019243,1.1136,0.019132,0.036859,0.0016271
0.95933,0.40048,0.46209,0.56636,0.01924,1.1143,0.0184,0.036879,0.0016002
0.96013,0.40048,0.46214,0.56637,0.019236,1.115,0.017682,0.036898,0.0015738
0.96094,0.40048,0.46219,0.56637,0.019233,1.1158,0.016979,0.036917,0.0015481
0.96174,0.40048,0.46223,0.56637,0.019229,1.1165,0.016289,0.036936,0.0015229
0.96255,0.40048,0.46228,0.56638,0.019226,1.1171,0.015613,0.036954,0.0014983
0.96335,0.40049,0.46233,0.56638,0.019223,1.1178,0.014952,0.036972,0.0014743
0.96416,0.40049,0.46237,0.56638,0.01922,1.1185,0.014305,0.036989,0.0014509
0.96497,0.40049,0.46242,0.56639,0.019217,1.1191,0.013671,0.037005,0.0014281
0.96577,0.40049,0.46247,0.56639,0.019214,1.1197,0.013052,0.037022,0.0014058
0.96658,0.40049,0.46251,0.56639,0.019211,1.1203,0.012448,0.037038,0.0013842
0.96738,0.4005,0.46255,0.5664,0.019208,1.1209,0.011857,0.037053,0.0013631
0.96819,0.4005,0.4626,0.5664,0.019205,1.1215,0.01128,0.037068,0.0013426
0.96899,0.4005,0.46264,0.5664,0.019202,1.1221,0.010718,0.037082,0.0013227
0.9698,0.4005,0.46268,0.56641,0.0192,1.1226,0.01017,0.037096,0.0013033
0.9706,0.40051,0.46272,0.56641,0.019197,1.1232,0.0096366,0.03711,0.0012846
0.97141,0.40051,0.46276,0.56642,0.019195,1.1237,0.0091171,0.037123,0.0012664
0.97221,0.40051,0.4628,0.56642,0.019192,1.1242,0.0086119,0.037136,0.0012489
0.97302,0.40052,0.46284,0.56642,0.01919,1.1247,0.0081211,0.037148,0.0012319
0.97383,0.40052,0.46288,0.56643,0.019187,1.1252,0.0076445,0.037159,0.0012155
0.97463,0.40053,0.46292,0.56643,0.019185,1.1257,0.0071822,0.037171,0.0011997
0.97544,0.40053,0.46296,0.56643,0.019183,1.1261,0.0067343,0.037182,0.0011845
0.97624,0.40053,0.46299,0.56644,0.019181,1.1266,0.0063007,0.037192,0.0011698
0.97705,0.40054,0.46303,0.56644,0.019179,1.127,0.0058814,0.037202,0.0011558
0.97785,0.40054,0.46307,0.56644,0.019177,1.1274,0.0054765,0.037211,0.0011423
0.97866,0.40055,0.4631,0.56645,0.019175,1.1278,0.005086,0.03722,0.0011295
0.97946,0.40055,0.46314,0.56645,0.019173,1.1282,0.0047098,0.037229,0.0011172
0.98027,0.40056,0.46317,0.56646,0.019171,1.1286,0.0043481,0.037237,0.0011055
0.98107,0.40056,0.46321,0.56646,0.019169,1.1289,0.0040007,0.037244,0.0010944
0.98188,0.40057,0.46324,0.56646,0.019168,1.1293,0.0036678,0.037252,0.0010839
0.98269,0.40057,0.46327,0.56647,0.019166,1.1296,0.0033493,0.037258,0.001074
0.98349,0.40058,0.4633,0.56647,0.019165,1.1299,0.0030452,0.037265,0.0010647
0.9843,0.40058,0.46333,0.56647,0.019163,1.1302,0.0027555,0.03727,0.0010559
0.9851,0.40059,0.46336,0.56648,0.019162,1.1305,0.0024803,0.037276,0.0010478
0.98591,0.4006,0.46339,0.56648,0.01916,1.1307,0.0022195,0.037281,0.0010403
0.98671,0.4006,0.46342,0.56648,0.019159,1.131,0.0019732,0.037285,0.0010333
0.98752,0.40061,0.46345,0.56649,0.019158,1.1312,0.0017413,0.037289,0.0010269
0.98832,0.40061,0.46348,0.56649,0.019157,1.1315,0.0015239,0.037292,0.0010212
0.98913,0.40062,0.46351,0.56649,0.019156,1.1317,0.001321,0.037295,0.001016
0.98993,0.40063,0.46353,0.5665,0.019155,1.1319,0.0011325,0.037298,0.0010114
0.99074,0.40064,0.46356,0.5665,0.019154,1.132,0.00095857,0.0373,0.0010074
0.99155,0.40064,0.46359,0.56651,0.019153,1.1322,0.0007991,0.037302,0.001004
0.99235,0.40065,0.46361,0.56651,0.019152,1.1324,0.00065411,0.037303,0.0010012
0.99316,0.40066,0.46363,0.56651,0.019151,1.1325,0.00052361,0.037304,0.00099894
0.99396,0.40066,0.46366,0.56652,0.019151,1.1326,0.00040762,0.037304,0.00099731
0.99477,0.40067,0.46368,0.56652,0.01915,1.1327,0.00030612,0.037304,0.00099627
0.99557,0.40068,0.4637,0.56652,0.01915,1.1328,0.00021913,0.037303,0.00099582
0.99638,0.40069,0.46373,0.56653,0.019149,1.1329,0.00014664,0.037302,0.00099596
0.99718,0.4007,0.46375,0.56653,0.019149,1.133,8.8663e-05,0.037301,0.0009967
0.99799,0.4007,0.46377,0.56653,0.019148,1.133,4.5193e-05,0.037299,0.00099803
0.9988,0.40071,0.46379,0.56654,0.019148,1.1331,1.6233e-05,0.037296,0.00099994
0.9996,0.40072,0.46381,0.56654,0.019148,1.1331,1.7832e-06,0.037293,0.0010025
1.0004,0.40073,0.46383,0.56655,0.019148,1.1331,1.8448e-06,0.03729,0.0010056
1.0012,0.40074,0.46384,0.56655,0.019148,1.1331,1.6418e-05,0.037286,0.0010092
1.002,0.40075,0.46386,0.56655,0.019148,1.1331,4.5501e-05,0.037282,0.0010135
1.0028,0.40076,0.46388,0.56656,0.019148,1.133,8.9095e-05,0.037277,0.0010184
1.0036,0.40077,0.46389,0.56656,0.019148,1.133,0.0001472,0.037272,0.0010239
1.0044,0.40078,0.46391,0.56656,0.019148,1.1329,0.00021981,0.037266,0.0010299
1.0052,0.40079,0.46392,0.56657,0.019148,1.1328,0.00030692,0.03726,0.0010366
1.006,0.4008,0.46394,0.56657,0.019149,1.1327,0.00040854,0.037253,0.0010438
1.0069,0.40081,0.46395,0.56657,0.019149,1.1326,0.00052466,0.037246,0.0010516
1.0077,0.40082,0.46397,0.56658,0.01915,1.1325,0.00065528,0.037239,0.0010601
1.0085,0.40083,0.46398,0.56658,0.01915,1.1324,0.00080039,0.037231,0.0010691
1.0093,0.40084,0.46399,0.56659,0.019151,1.1322,0.00095999,0.037223,0.0010786
1.0101,0.40085,0.464,0.56659,0.019151,1.132,0.0011341,0.037214,0.0010888
1.0109,0.40086,0.46401,0.56659,0.019152,1.1319,0.0013227,0.037204,0.0010996
1.0117,0.40087,0.46402,0.5666,0.019153,1.1317,0.0015257,0.037195,0.001111
1.0125,0.40088,0.46403,0.5666,0.019154,1.1315,0.0017432,0.037185,0.0011229
1.0133,0.40089,0.46404,0.5666,0.019155,1.1312,0.0019752,0.037174,0.0011354
1.0141,0.4009,0.46405,0.56661,0.019156,1.131,0.0022217,0.037163,0.0011486
1.0149,0.40091,0.46406,0.56661,0.019157,1.1307,0.0024826,0.037151,0.0011623
1.0157,0.40093,0.46406,0.56661,0.019158,1.1305,0.0027579,0.037139,0.0011766
1.0165,0.40094,0.46407,0.56662,0.019159,1.1302,0.0030477,0.037127,0.0011914
1.0173,0.40095,0.46407,0.56662,0.01916,1.1299,0.0033519,0.037114,0.0012069
1.0181,0.40096,0.46408,0.56663,0.019162,1.1296,0.0036706,0.0371,0.0012229
1.0189,0.40097,0.46408,0.56663,0.019163,1.1293,0.0040036,0.037087,0.0012396
1.0197,0.40099,0.46409,0.56663,0.019165,1.1289,0.0043511,0.037072,0.0012568
1.0205,0.401,0.46409,0.56664,0.019166,1.1286,0.004713,0.037058,0.0012746
1.0213,0.40101,0.46409,0.56664,0.019168,1.1282,0.0050892,0.037042,0.001293
1.0222,0.40103,0.46409,0.56664,0.019169,1.1278,0.0054799,0.037027,0.0013119
1.023,0.40104,0.4641,0.56665,0.019171,1.1274,0.0058849,0.037011,0.0013315
1.0238,0.40105,0.4641,0.56665,0.019173,1.127,0.0063043,0.036994,0.0013516
1.0246,0.40106,0.4641,0.56665,0.019175,1.1266,0.006738,0.036977,0.0013723
1.0254,0.40108,0.46409,0.56666,0.019177,1.1261,0.0071861,0.03696,0.0013936
1.0262,0.40109,0.46409,0.56666,0.019179,1.1257,0.0076485,0.036942,0.0014155
1.027,0.40111,0.46409,0.56666,0.019181,1.1252,0.0081252,0.036924,0.0014379
1.0278,0.40112,0.46409,0.56667,0.019183,1.1247,0.0086162,0.036905,0.001461
1.0286,0.40113,0.46409,0.56667,0.019185,1.1242,0.0091215,0.036886,0.0014846
1.0294,0.40115,0.46408,0.56668,0.019187,1.1237,0.0096411,0.036866,0.0015087
1.0302,0.40116,0.46408,0.56668,0.01919,1.1232,0.010175,0.036846,0.0015335
1.031,0.40118,0.46407,0.56668,0.019192,1.1226,0.010723,0.036826,0.0015588
1.0318,0.40119,0.46407,0.56669,0.019195,1.1221,0.011285,0.036805,0.0015847
1.0326,0.40121,0.46406,0.56669,0.019197,1.1215,0.011862,0.036783,0.0016112
1.0334,0.40122,0.46405,0.56669,0.0192,1.1209,0.012453,0.036761,0.0016383
1.0342,0.40124,0.46404,0.5667,0.019202,1.1203,0.013058,0.036739,0.0016659
1.035,0.40125,0.46404,0.5667,0.019205,1.1197,0.013677,0.036716,0.0016941
1.0358,0.40127,0.46403,0.5667,0.019208,1.1191,0.01431,0.036693,0.0017229
1.0367,0.40128,0.46402,0.56671,0.019211,1.1185,0.014957,0.036669,0.0017522
1.0375,0.4013,0.46401,0.56671,0.019214,1.1178,0.015619,0.036645,0.0017821
1.0383,0.40131,0.464,0.56671,0.019217,1.1171,0.016295,0.036621,0.0018126
1.0391,0.40133,0.46399,0.56672,0.01922,1.1165,0.016984,0.036596,0.0018437
1.0399,0.40134,0.46397,0.56672,0.019223,1.1158,0.017688,0.036571,0.0018753
1.0407,0.40136,0.46396,0.56672,0.019226,1.115,0.018406,0.036545,0.0019075
1.0415,0.40138,0.46395,0.56673,0.019229,1.1143,0.019138,0.036519,0.0019402
1.0423,0.40139,0.46393,0.56673,0.019233,1.1136,0.019884,0.036492,0.0019735
1.0431,0.40141,0.46392,0.56674,0.019236,1.1128,0.020644,0.036465,0.0020074
1.0439,0.40143,0.4639,0.56674,0.01924,1.1121,0.021418,0.036437,0.0020419
1.0447,0.40144,0.46389,0.56674,0.019243,1.1113,0.022206,0.036409,0.0020769
1.0455,0.40146,0.46387,0.56675,0.019247,1.1105,0.023008,0.036381,0.0021124
1.0463,0.40148,0.46385,0.56675,0.01925,1.1097,0.023824,0.036352,0.0021485
1.0471,0.4015,0.46384,0.56675,0.019254,1.1089,0.024653,0.036323,0.0021852
1.0479,0.40151,0.46382,0.56676,0.019258,1.108,0.025497,0.036293,0.0022225
1.0487,0.40153,0.4638,0.56676,0.019262,1.1072,0.026354,0.036263,0.0022603
1.0495,0.40155,0.46378,0.56676,0.019266,1.1063,0.027225,0.036232,0.0022986
1.0503,0.40157,0.46376,0.56677,0.01927,1.1054,0.02811,0.036202,0.0023375
1.0512,0.40158,0.46374,0.56677,0.019274,1.1045,0.029009,0.03617,0.002377
1.052,0.4016,0.46372,0.56677,0.019278,1.1036,0.029922,0.036138,0.002417
1.0528,0.40162,0.4637,0.56678,0.019282,1.1027,0.030848,0.036106,0.0024576
1.0536,0.40164,0.46367,0.56678,0.019286,1.1018,0.031788,0.036073,0.0024987
1.0544,0.40166,0.46365,0.56678,0.01929,1.1008,0.032742,0.03604,0.0025404
1.0552,0.40168,0.46363,0.56679,0.019295,1.0999,0.03371,0.036007,0.0025826
1.056,0.40169,0.4636,0.56679,0.019299,1.0989,0.034691,0.035973,0.0026254
1.0568,0.40171,0.46358,0.56679,0.019304,1.0979,0.035685,0.035939,0.0026687
1.0576,0.40173,0.46355,0.5668,0.019308,1.0969,0.036694,0.035904,0.0027125
1.0584,0.40175,0.46352,0.5668,0.019313,1.0959,0.037716,0.035869,0.0027569
1.0592,0.40177,0.4635,0.5668,0.019317,1.0949,0.038751,0.035833,0.0028019
1.06,0.40179,0.46347,0.56681,0.019322,1.0938,0.0398,0.035797,0.0028474
1.0608,0.40181,0.46344,0.56681,0.019327,1.0928,0.040863,0.035761,0.0028934
1.0616,0.40183,0.46341,0.56681,0.019332,1.0917,0.041938,0.035724,0.00294
1.0624,0.40185,0.46338,0.56682,0.019337,1.0906,0.043028,0.035686,0.0029871
1.0632,0.40187,0.46335,0.56682,0.019342,1.0895,0.044131,0.035649,0.0030347
1.064,0.40189,0.46332,0.56682,0.019347,1.0884,0.045247,0.035611,0.0030829
1.0648,0.40191,0.46329,0.56683,0.019352,1.0873,0.046376,0.035572,0.0031316
1.0657,0.40193,0.46326,0.56683,0.019357,1.0861,0.047519,0.035533,0.0031809
1.0665,0.40195,0.46323,0.56683,0.019362,1.085,0.048675,0.035494,0.0032306
1.0673,0.40197,0.46319,0.56684,0.019368,1.0838,0.049844,0.035454,0.0032809
1.0681,0.40199,0.46316,0.56684,0.019373,1.0827,0.051027,0.035414,0.0033318
1.0689,0.40201,0.46312,0.56684,0.019378,1.0815,0.052223,0.035374,0.0033832
1.0697,0.40203,0.46309,0.56685,0.019384,1.0803,0.053432,0.035333,0.003435
1.0705,0.40205,0.46305,0.56685,0.019389,1.079,0.054654,0.035291,0.0034875
1.0713,0.40208,0.46302,0.56685,0.019395,1.0778,0.055889,0.03525,0.0035404
1.0721,0.4021,0.46298,0.56686,0.019401,1.0766,0.057138,0.035207,0.0035939
1.0729,0.40212,0.46294,0.56686,0.019406,1.0753,0.058399,0.035165,0.0036479
1.0737,0.40214,0.46291,0.56686,0.019412,1.0741,0.059673,0.035122,0.0037024
1.0745,0.40216,0.46287,0.56687,0.019418,1.0728,0.060961,0.035079,0.0037574
1.0753,0.40218,0.46283,0.56687,0.019424,1.0715,0.062261,0.035035,0.003813
1.0761,0.40221,0.46279,0.56687,0.01943,1.0702,0.063574,0.034991,0.003869
1.0769,0.40223,0.46275,0.56688,0.019436,1.0689,0.0649,0.034946,0.0039256
1.0777,0.40225,0.46271,0.56688,0.019442,1.0675,0.066239,0.034901,0.0039827
1.0785,0.40227,0.46267,0.56688,0.019448,1.0662,0.067591,0.034856,0.0040403
1.0793,0.40229,0.46262,0.56689,0.019454,1.0648,0.068956,0.03481,0.0040984
1.0801,0.40232,0.46258,0.56689,0.019461,1.0634,0.070333,0.034764,0.004157
1.081,0.40234,0.46254,0.56689,0.019467,1.0621,0.071723,0.034718,0.0042161
1.0818,0.40236,0.46249,0.5669,0.019473,1.0607,0.073126,0.034671,0.0042758
1.0826,0.40239,0.46245,0.5669,0.01948,1.0593,0.074541,0.034624,0.0043359
1.0834,0.40241,0.4624,0.5669,0.019486,1.0578,0.075969,0.034576,0.0043965
1.0842,0.40243,0.46236,0.56691,0.019493,1.0564,0.077409,0.034528,0.0044577
1.085,0.40246,0.46231,0.56691,0.019499,1.055,0.078862,0.03448,0.0045193
1.0858,0.40248,0.46227,0.56691,0.019506,1.0535,0.080328,0.034431,0.0045814
1.0866,0.4025,0.46222,0.56691,0.019513,1.052,0.081806,0.034382,0.0046441
1.0874,0.40253,0.46217,0.56692,0.01952,1.0505,0.083296,0.034332,0.0047072
1.0882,0.40255,0.46212,0.56692,0.019527,1.049,0.084799,0.034282,0.0047708
1.089,0.40257,0.46207,0.56692,0.019533,1.0475,0.086314,0.034232,0.0048349
1.0898,0.4026,0.46202,0.56693,0.01954,1.046,0.087842,0.034181,0.0048995
1.0906,0.40262,0.46197,0.56693,0.019547,1.0445,0.089381,0.03413,0.0049646
1.0914,0.40265,0.46192,0.56693,0.019555,1.0429,0.090933,0.034079,0.0050302
1.0922,0.40267,0.46187,0.56694,0.019562,1.0414,0.092497,0.034027,0.0050962
1.093,0.40269,0.46182,0.56694,0.019569,1.0398,0.094073,0.033975,0.0051627
1.0938,0.40272,0.46177,0.56694,0.019576,1.0382,0.095662,0.033923,0.0052298
1.0946,0.40274,0.46171,0.56695,0.019584,1.0366,0.097262,0.03387,0.0052973
1.0955,0.40277,0.46166,0.56695,0.019591,1.035,0.098874,0.033817,0.0053652
1.0963,0.40279,0.46161,0.56695,0.019598,1.0334,0.1005,0.033763,0.0054337
1.0971,0.40282,0.46155,0.56695,0.019606,1.0318,0.10214,0.033709,0.0055026
1.0979,0.40284,0.46149,0.56696,0.019613,1.0301,0.10378,0.033655,0.005572
1.0987,0.40287,0.46144,0.56696,0.019621,1.0285,0.10544,0.0336,0.0056419
1.0995,0.40289,0.46138,0.56696,0.019629,1.0268,0.10712,0.033545,0.0057122
1.1003,0.40292,0.46133,0.56697,0.019636,1.0251,0.1088,0.03349,0.005783
1.1011,0.40294,0.46127,0.56697,0.019644,1.0234,0.11049,0.033434,0.0058543
1.1019,0.40297,0.46121,0.56697,0.019652,1.0217,0.1122,0.033378,0.005926
1.1027,0.403,0.46115,0.56697,0.01966,1.02,0.11392,0.033321,0.0059982
1.1035,0.40302,0.46109,0.56698,0.019668,1.0183,0.11565,0.033264,0.0060709
1.1043,0.40305,0.46103,0.56698,0.019676,1.0166,0.11739,0.033207,0.006144
1.1051,0.40307,0.46097,0.56698,0.019684,1.0148,0.11915,0.03315,0.0062176
1.1059,0.4031,0.46091,0.56699,0.019692,1.0131,0.12091,0.033092,0.0062916
1.1067,0.40313,0.46085,0.56699,0.0197,1.0113,0.12269,0.033034,0.0063661
1.1075,0.40315,0.46079,0.56699,0.019708,1.0095,0.12447,0.032975,0.006441
1.1083,0.40318,0.46072,0.567,0.019716,1.0077,0.12627,0.032916,0.0065164
1.1091,0.4032,0.46066,0.567,0.019725,1.0059,0.12808,0.032857,0.0065922
1.11,0.40323,0.4606,0.567,0.019733,1.0041,0.1299,0.032798,0.0066684
1.1108,0.40326,0.46053,0.567,0.019741,1.0023,0.13174,0.032738,0.0067451
1.1116,0.40328,0.46047,0.56701,0.01975,1.0004,0.13358,0.032677,0.0068223
1.1124,0.40331,0.4604,0.56701,0.019758,0.99858,0.13544,0.032617,0.0068999
1.1132,0.40334,0.46034,0.56701,0.019767,0.99672,0.1373,0.032556,0.0069779
1.114,0.40337,0.46027,0.56701,0.019776,0.99485,0.13918,0.032495,0.0070564
1.1148,0.40339,0.4602,0.56702,0.019784,0.99297,0.14107,0.032433,0.0071352
1.1156,0.40342,0.46014,0.56702,0.019793,0.99108,0.14296,0.032371,0.0072146
1.1164,0.40345,0.46007,0.56702,0.019802,0.98917,0.14487,0.032309,0.0072943
1.1172,0.40347,0.46,0.56703,0.019811,0.98726,0.14679,0.032247,0.0073745
1.118,0.4035,0.45993,0.56703,0.019819,0.98533,0.14873,0.032184,0.0074551
1.1188,0.40353,0.45986,0.56703,0.019828,0.98339,0.15067,0.032121,0.0075361
1.1196,0.40356,0.45979,0.56703,0.019837,0.98145,0.15262,0.032057,0.0076176
1.1204,0.40359,0.45972,0.56704,0.019846,0.97949,0.15458,0.031993,0.0076994
1.1212,0.40361,0.45965,0.56704,0.019855,0.97752,0.15656,0.031929,0.0077817
1.122,0.40364,0.45958,0.56704,0.019865,0.97554,0.15854,0.031865,0.0078644
1.1228,0.40367,0.45951,0.56704,0.019874,0.97355,0.16054,0.0318,0.0079475
1.1236,0.4037,0.45943,0.56705,0.019883,0.97155,0.16254,0.031735,0.008031
1.1245,0.40373,0.45936,0.56705,0.019892,0.96954,0.16456,0.031669,0.008115
1.1253,0.40375,0.45929,0.56705,0.019902,0.96752,0.16658,0.031604,0.0081993
1.1261,0.40378,0.45921,0.56705,0.019911,0.96549,0.16862,0.031538,0.008284
1.1269,0.40381,0.45914,0.56706,0.01992,0.96345,0.17066,0.031471,0.0083692
1.1277,0.40384,0.45906,0.56706,0.01993,0.9614,0.17272,0.031405,0.0084547
1.1285,0.40387,0.45899,0.56706,0.019939,0.95934,0.17479,0.031338,0.0085406
1.1293,0.4039,0.45891,0.56706,0.019949,0.95727,0.17686,0.031271,0.008627
1.1301,0.40393,0.45884,0.56707,0.019958,0.95519,0.17895,0.031203,0.0087137
1.1309,0.40396,0.45876,0.56707,0.019968,0.95309,0.18104,0.031135,0.0088008
1.1317,0.40398,0.45868,0.56707,0.019978,0.95099,0.18315,0.031067,0.0088883
1.1325,0.40401,0.4586,0.56707,0.019988,0.94888,0.18527,0.030999,0.0089762
1.1333,0.40404,0.45852,0.56708,0.019997,0.94676,0.18739,0.03093,0.0090645
1.1341,0.40407,0.45844,0.56708,0.020007,0.94463,0.18953,0.030861,0.0091531
1.1349,0.4041,0.45837,0.56708,0.020017,0.94249,0.19167,0.030792,0.0092421
1.1357,0.40413,0.45829,0.56708,0.020027,0.94034,0.19383,0.030722,0.0093316
1.1365,0.40416,0.4582,0.56709,0.020037,0.93818,0.19599,0.030653,0.0094213
1.1373,0.40419,0.45812,0.56709,0.020047,0.93601,0.19816,0.030582,0.0095115
1.1381,0.40422,0.45804,0.56709,0.020057,0.93383,0.20035,0.030512,0.009602
1.1389,0.40425,0.45796,0.56709,0.020067,0.93165,0.20254,0.030441,0.0096929
1.1398,0.40428,0.45788,0.5671,0.020077,0.92945,0.20474,0.03037,0.0097842
1.1406,0.40431,0.4578,0.5671,0.020087,0.92724,0.20695,0.030299,0.0098758
1.1414,0.40434,0.45771,0.5671,0.020098,0.92503,0.20917,0.030228,0.0099678
1.1422,0.40437,0.45763,0.5671,0.020108,0.9228,0.2114,0.030156,0.01006
1.143,0.4044,0.45754,0.5671,0.020118,0.92057,0.21364,0.030084,0.010153
1.1438,0.40443,0.45746,0.56711,0.020129,0.91833,0.21589,0.030012,0.010246
1.1446,0.40446,0.45737,0.56711,0.020139,0.91607,0.21815,0.029939,0.010339
1.1454,0.40449,0.45729,0.56711,0.02015,0.91381,0.22041,0.029866,0.010433
1.1462,0.40452,0.4572,0.56711,0.02016,0.91154,0.22268,0.029793,0.010527
1.147,0.40455,0.45712,0.56712,0.020171,0.90926,0.22497,0.02972,0.010622
1.1478,0.40458,0.45703,0.56712,0.020181,0.90698,0.22726,0.029646,0.010716
1.1486,0.40461,0.45694,0.56712,0.020192,0.90468,0.22956,0.029572,0.010812
1.1494,0.40464,0.45685,0.56712,0.020203,0.90238,0.23187,0.029498,0.010907
1.1502,0.40467,0.45677,0.56712,0.020213,0.90006,0.23419,0.029424,0.011003
1.151,0.4047,0.45668,0.56713,0.020224,0.89774,0.23651,0.029349,0.011099
1.1518,0.40473,0.45659,0.56713,0.020235,0.89541,0.23885,0.029274,0.011196
1.1526,0.40477,0.4565,0.56713,0.020246,0.89307,0.24119,0.029199,0.011292
1.1534,0.4048,0.45641,0.56713,0.020256,0.89072,0.24354,0.029123,0.011389
1.1543,0.40483,0.45632,0.56714,0.020267,0.88837,0.2459,0.029048,0.011487
1.1551,0.40486,0.45623,0.56714,0.020278,0.886,0.24827,0.028972,0.011585
1.1559,0.40489,0.45614,0.56714,0.020289,0.88363,0.25065,0.028896,0.011683
1.1567,0.40492,0.45604,0.56714,0.0203,0.88125,0.25303,0.028819,0.011781
1.1575,0.40495,0.45595,0.56714,0.020311,0.87886,0.25542,0.028743,0.01188
1.1583,0.40498,0.45586,0.56715,0.020322,0.87647,0.25782,0.028666,0.011979
1.1591,0.40501,0.45577,0.56715,0.020334,0.87406,0.26023,0.028589,0.012078
1.1599,0.40505,0.45567,0.56715,0.020345,0.87165,0.26265,0.028512,0.012178
1.1607,0.40508,0.45558,0.56715,0.020356,0.86923,0.26507,0.028434,0.012278
1.1615,0.40511,0.45548,0.56715,0.020367,0.8668,0.2675,0.028356,0.012378
1.1623,0.40514,0.45539,0.56715,0.020379,0.86437,0.26994,0.028278,0.012479
1.1631,0.40517,0.45529,0.56716,0.02039,0.86192,0.27239,0.0282,0.01258
1.1639,0.4052,0.4552,0.56716,0.020401,0.85947,0.27484,0.028122,0.012681
1.1647,0.40524,0.4551,0.56716,0.020413,0.85702,0.2773,0.028043,0.012782
1.1655,0.40527,0.45501,0.56716,0.020424,0.85455,0.27977,0.027964,0.012884
1.1663,0.4053,0.45491,0.56716,0.020436,0.85208,0.28225,0.027885,0.012986
1.1671,0.40533,0.45481,0.56717,0.020447,0.8496,0.28473,0.027806,0.013088
1.1679,0.40536,0.45472,0.56717,0.020459,0.84711,0.28723,0.027726,0.013191
1.1688,0.4054,0.45462,0.56717,0.02047,0.84462,0.28972,0.027647,0.013294
1.1696,0.40543,0.45452,0.56717,0.020482,0.84211,0.29223,0.027567,0.013397
1.1704,0.40546,0.45442,0.56717,0.020493,0.83961,0.29474,0.027487,0.0135
1.1712,0.40549,0.45432,0.56717,0.020505,0.83709,0.29726,0.027406,0.013604
1.172,0.40552,0.45422,0.56718,0.020517,0.83457,0.29979,0.027326,0.013708
1.1728,0.40556,0.45412,0.56718,0.020528,0.83204,0.30232,0.027245,0.013812
1.1736,0.40559,0.45402,0.56718,0.02054,0.8295,0.30486,0.027164,0.013916
1.1744,0.40562,0.45392,0.56718,0.020552,0.82696,0.30741,0.027083,0.014021
1.1752,0.40565,0.45382,0.56718,0.020564,0.82441,0.30996,0.027002,0.014126
1.176,0.40569,0.45372,0.56718,0.020576,0.82185,0.31252,0.02692,0.014231
1.1768,0.40572,0.45362,0.56719,0.020588,0.81929,0.31508,0.026838,0.014337
1.1776,0.40575,0.45352,0.56719,0.0206,0.81672,0.31766,0.026757,0.014443
1.1784,0.40578,0.45342,0.56719,0.020612,0.81414,0.32024,0.026675,0.014549
1.1792,0.40582,0.45331,0.56719,0.020624,0.81156,0.32282,0.026592,0.014655
1.18,0.40585,0.45321,0.56719,0.020636,0.80897,0.32541,0.02651,0.014761
1.1808,0.40588,0.45311,0.56719,0.020648,0.80638,0.32801,0.026427,0.014868
1.1816,0.40591,0.453,0.5672,0.02066,0.80378,0.33061,0.026344,0.014975
1.1824,0.40595,0.4529,0.5672,0.020672,0.80117,0.33322,0.026261,0.015082
1.1833,0.40598,0.4528,0.5672,0.020684,0.79856,0.33584,0.026178,0.01519
1.1841,0.40601,0.45269,0.5672,0.020696,0.79594,0.33846,0.026095,0.015297
1.1849,0.40605,0.45259,0.5672,0.020708,0.79331,0.34109,0.026012,0.015405
1.1857,0.40608,0.45248,0.5672,0.020721,0.79068,0.34372,0.025928,0.015513
1.1865,0.40611,0.45238,0.5672,0.020733,0.78805,0.34636,0.025844,0.015621
1.1873,0.40614,0.45227,0.56721,0.020745,0.78541,0.34901,0.02576,0.01573
1.1881,0.40618,0.45216,0.56721,0.020757,0.78276,0.35166,0.025676,0.015839
1.1889,0.40621,0.45206,0.56721,0.02077,0.78011,0.35431,0.025592,0.015948
1.1897,0.40624,0.45195,0.56721,0.020782,0.77745,0.35697,0.025507,0.016057
1.1905,0.40628,0.45184,0.56721,0.020794,0.77478,0.35964,0.025423,0.016166
1.1913,0.40631,0.45173,0.56721,0.020807,0.77211,0.36231,0.025338,0.016276
1.1921,0.40634,0.45163,0.56721,0.020819,0.76944,0.36499,0.025253,0.016386
1.1929,0.40638,0.45152,0.56722,0.020832,0.76676,0.36767,0.025168,0.016496
1.1937,0.40641,0.45141,0.56722,0.020844,0.76408,0.37036,0.025083,0.016606
1.1945,0.40644,0.4513,0.56722,0.020857,0.76139,0.37305,0.024997,0.016716
1.1953,0.40648,0.45119,0.56722,0.020869,0.75869,0.37575,0.024912,0.016827
1.1961,0.40651,0.45108,0.56722,0.020882,0.75599,0.37845,0.024826,0.016937
1.1969,0.40654,0.45097,0.56722,0.020894,0.75329,0.38116,0.024741,0.017048
1.1977,0.40658,0.45086,0.56722,0.020907,0.75058,0.38387,0.024655,0.017159
1.1986,0.40661,0.45075,0.56722,0.02092,0.74786,0.38659,0.024569,0.017271
1.1994,0.40664,0.45064,0.56723,0.020932,0.74514,0.38931,0.024483,0.017382
1.2002,0.40668,0.45053,0.56723,0.020945,0.74242,0.39203,0.024396,0.017494
1.201,0.40671,0.45042,0.56723,0.020958,0.73969,0.39476,0.02431,0.017606
1.2018,0.40674,0.45031,0.56723,0.02097,0.73696,0.3975,0.024223,0.017718
1.2026,0.40678,0.4502,0.56723,0.020983,0.73422,0.40024,0.024137,0.01783
1.2034,0.40681,0.45009,0.56723,0.020996,0.73148,0.40298,0.02405,0.017942
1.2042,0.40684,0.44998,0.56723,0.021009,0.72874,0.40573,0.023963,0.018055
1.205,0.40688,0.44986,0.56723,0.021022,0.72599,0.40848,0.023876,0.018167
1.2058,0.40691,0.44975,0.56723,0.021034,0.72323,0.41123,0.023789,0.01828
1.2066,0.40694,0.44964,0.56723,0.021047,0.72048,0.41399,0.023702,0.018393
1.2074,0.40698,0.44952,0.56724,0.02106,0.71772,0.41676,0.023614,0.018506
1.2082,0.40701,0.44941,0.56724,0.021073,0.71495,0.41952,0.023527,0.018619
1.209,0.40704,0.4493,0.56724,0.021086,0.71218,0.42229,0.023439,0.018733
1.2098,0.40708,0.44918,0.56724,0.021099,0.70941,0.42507,0.023352,0.018846
1.2106,0.40711,0.44907,0.56724,0.021112,0.70663,0.42785,0.023264,0.01896
1.2114,0.40714,0.44896,0.56724,0.021125,0.70385,0.43063,0.023176,0.019073
1.2122,0.40718,0.44884,0.56724,0.021138,0.70107,0.43341,0.023088,0.019187
1.2131,0.40721,0.44873,0.56724,0.021151,0.69828,0.4362,0.023,0.019301
1.2139,0.40724,0.44861,0.56724,0.021164,0.69549,0.43899,0.022912,0.019416
1.2147,0.40728,0.4485,0.56724,0.021177,0.6927,0.44179,0.022824,0.01953
1.2155,0.40731,0.44838,0.56724,0.02119,0.6899,0.44459,0.022735,0.019644
1.2163,0.40735,0.44826,0.56725,0.021203,0.6871,0.44739,0.022647,0.019759
1.2171,0.40738,0.44815,0.56725,0.021216,0.6843,0.45019,0.022558,0.019873
1.2179,0.40741,0.44803,0.56725,0.021229,0.68149,0.453,0.02247,0.019988
1.2187,0.40745,0.44792,0.56725,0.021242,0.67868,0.45581,0.022381,0.020103
1.2195,0.40748,0.4478,0.56725,0.021255,0.67587,0.45863,0.022292,0.020218
1.2203,0.40751,0.44768,0.56725,0.021268,0.67306,0.46144,0.022204,0.020333
1.2211,0.40755,0.44757,0.56725,0.021281,0.67024,0.46426,0.022115,0.020448
1.2219,0.40758,0.44745,0.56725,0.021295,0.66742,0.46708,0.022026,0.020563
1.2227,0.40761,0.44733,0.56725,0.021308,0.6646,0.46991,0.021937,0.020679
1.2235,0.40765,0.44721,0.56725,0.021321,0.66177,0.47273,0.021848,0.020794
1.2243,0.40768,0.4471,0.56725,0.021334,0.65894,0.47556,0.021758,0.02091
1.2251,0.40772,0.44698,0.56725,0.021347,0.65611,0.47839,0.021669,0.021025
1.2259,0.40775,0.44686,0.56725,0.021361,0.65328,0.48123,0.02158,0.021141
1.2267,0.40778,0.44674,0.56725,0.021374,0.65045,0.48406,0.021491,0.021257
1.2276,0.40782,0.44662,0.56725,0.021387,0.64761,0.4869,0.021401,0.021373
1.2284,0.40785,0.44651,0.56725,0.0214,0.64477,0.48974,0.021312,0.021489
1.2292,0.40788,0.44639,0.56726,0.021414,0.64193,0.49258,0.021222,0.021605
1.23,0.40792,0.44627,0.56726,0.021427,0.63909,0.49542,0.021133,0.021721
1.2308,0.40795,0.44615,0.56726,0.02144,0.63624,0.49827,0.021043,0.021837
1.2316,0.40798,0.44603,0.56726,0.021453,0.6334,0.50112,0.020954,0.021953
1.2324,0.40802,0.44591,0.56726,0.021467,0.63055,0.50397,0.020864,0.022069
1.2332,0.40805,0.44579,0.56726,0.02148,0.6277,0.50682,0.020774,0.022186
1.234,0.40808,0.44567,0.56726,0.021493,0.62485,0.50967,0.020685,0.022302
1.2348,0.40812,0.44555,0.56726,0.021507,0.62199,0.51252,0.020595,0.022419
1.2356,0.40815,0.44543,0.56726,0.02152,0.61914,0.51538,0.020505,0.022535
1.2364,0.40819,0.44531,0.56726,0.021533,0.61628,0.51823,0.020415,0.022652
1.2372,0.40822,0.44519,0.56726,0.021547,0.61343,0.52109,0.020325,0.022768
1.238,0.40825,0.44507,0.56726,0.02156,0.61057,0.52395,0.020235,0.022885
1.2388,0.40829,0.44495,0.56726,0.021573,0.60771,0.52681,0.020146,0.023001
1.2396,0.40832,0.44483,0.56726,0.021587,0.60485,0.52967,0.020056,0.023118
1.2404,0.40835,0.44471,0.56726,0.0216,0.60199,0.53253,0.019966,0.023235
1.2412,0.40839,0.44459,0.56726,0.021614,0.59913,0.53539,0.019876,0.023352
1.2421,0.40842,0.44447,0.56726,0.021627,0.59626,0.53826,0.019786,0.023468
1.2429,0.40845,0.44435,0.56726,0.02164,0.5934,0.54112,0.019696,0.023585
1.2437,0.40849,0.44422,0.56726,0.021654,0.59054,0.54399,0.019606,0.023702
1.2445,0.40852,0.4441,0.56726,0.021667,0.58767,0.54685,0.019516,0.023819
1.2453,0.40855,0.44398,0.56726,0.021681,0.58481,0.54972,0.019426,0.023936
1.2461,0.40859,0.44386,0.56726,0.021694,0.58194,0.55258,0.019336,0.024052
1.2469,0.40862,0.44374,0.56726,0.021707,0.57907,0.55545,0.019246,0.024169
1.2477,0.40865,0.44362,0.56726,0.021721,0.57621,0.55832,0.019156,0.024286
1.2485,0.40869,0.4435,0.56726,0.021734,0.57334,0.56118,0.019066,0.024403
1.2493,0.40872,0.44337,0.56726,0.021748,0.57047,0.56405,0.018976,0.02452
1.2501,0.40875,0.44325,0.56726,0.021761,0.5676,0.56692,0.018886,0.024637
1.2509,0.40879,0.44313,0.56726,0.021775,0.56474,0.56979,0.018795,0.024754
1.2517,0.40882,0.44301,0.56726,0.021788,0.56187,0.57265,0.018706,0.02487
1.2525,0.40885,0.44289,0.56726,0.021801,0.559,0.57552,0.018616,0.024987
1.2533,0.40888,0.44276,0.56726,0.021815,0.55614,0.57839,0.018526,0.025104
1.2541,0.40892,0.44264,0.56726,0.021828,0.55327,0.58125,0.018436,0.025221
1.2549,0.40895,0.44252,0.56726,0.021842,0.5504,0.58412,0.018346,0.025338
1.2557,0.40898,0.4424,0.56726,0.021855,0.54754,0.58698,0.018256,0.025454
1.2565,0.40902,0.44227,0.56726,0.021868,0.54467,0.58985,0.018166,0.025571
1.2574,0.40905,0.44215,0.56726,0.021882,0.54181,0.59271,0.018076,0.025688
1.2582,0.40908,0.44203,0.56726,0.021895,0.53894,0.59558,0.017986,0.025804
1.259,0.40911,0.4419,0.56726,0.021909,0.53608,0.59844,0.017896,0.025921
1.2598,0.40915,0.44178,0.56726,0.021922,0.53322,0.6013,0.017807,0.026038
1.2606,0.40918,0.44166,0.56726,0.021936,0.53035,0.60417,0.017717,0.026154
1.2614,0.40921,0.44154,0.56726,0.021949,0.52749,0.60703,0.017627,0.026271
1.2622,0.40925,0.44141,0.56726,0.021962,0.52463,0.60988,0.017538,0.026387
1.263,0.40928,0.44129,0.56726,0.021976,0.52178,0.61274,0.017448,0.026504
1.2638,0.40931,0.44117,0.56726,0.021989,0.51892,0.6156,0.017358,0.02662
1.2646,0.40934,0.44104,0.56726,0.022003,0.51606,0.61846,0.017269,0.026736
1.2654,0.40938,0.44092,0.56726,0.022016,0.51321,0.62131,0.01718,0.026852
1.2662,0.40941,0.4408,0.56726,0.022029,0.51035,0.62416,0.01709,0.026969
1.267,0.40944,0.44068,0.56726,0.022043,0.5075,0.62702,0.017001,0.027085
1.2678,0.40947,0.44055,0.56726,0.022056,0.50465,0.62987,0.016911,0.027201
1.2686,0.40951,0.44043,0.56726,0.022069,0.5018,0.63271,0.016822,0.027317
1.2694,0.40954,0.44031,0.56726,0.022083,0.49895,0.63556,0.016733,0.027433
1.2702,0.40957,0.44018,0.56726,0.022096,0.49611,0.63841,0.016644,0.027548
1.271,0.4096,0.44006,0.56726,0.02211,0.49326,0.64125,0.016555,0.027664
1.2719,0.40963,0.43994,0.56725,0.022123,0.49042,0.64409,0.016466,0.02778
1.2727,0.40967,0.43981,0.56725,0.022136,0.48758,0.64693,0.016377,0.027895
1.2735,0.4097,0.43969,0.56725,0.02215,0.48474,0.64977,0.016288,0.028011
1.2743,0.40973,0.43957,0.56725,0.022163,0.4819,0.6526,0.016199,0.028126
1.2751,0.40976,0.43944,0.56725,0.022176,0.47907,0.65543,0.016111,0.028242
1.2759,0.40979,0.43932,0.56725,0.022189,0.47624,0.65827,0.016022,0.028357
1.2767,0.40983,0.4392,0.56725,0.022203,0.47341,0.66109,0.015933,0.028472
1.2775,0.40986,0.43908,0.56725,0.022216,0.47058,0.66392,0.015845,0.028587
1.2783,0.40989,0.43895,0.56725,0.022229,0.46776,0.66674,0.015757,0.028702
1.2791,0.40992,0.43883,0.56725,0.022243,0.46494,0.66956,0.015668,0.028817
1.2799,0.40995,0.43871,0.56725,0.022256,0.46212,0.67238,0.01558,0.028931
1.2807,0.40998,0.43858,0.56725,0.022269,0.4593,0.6752,0.015492,0.029046
1.2815,0.41002,0.43846,0.56725,0.022282,0.45649,0.67801,0.015404,0.02916
1.2823,0.41005,0.43834,0.56725,0.022295,0.45367,0.68082,0.015316,0.029275
1.2831,0.41008,0.43822,0.56725,0.022309,0.45087,0.68363,0.015228,0.029389
1.2839,0.41011,0.43809,0.56725,0.022322,0.44806,0.68643,0.015141,0.029503
1.2847,0.41014,0.43797,0.56724,0.022335,0.44526,0.68923,0.015053,0.029617
1.2855,0.41017,0.43785,0.56724,0.022348,0.44246,0.69203,0.014965,0.029731
1.2864,0.4102,0.43773,0.56724,0.022361,0.43966,0.69482,0.014878,0.029845
1.2872,0.41024,0.4376,0.56724,0.022374,0.43687,0.69761,0.014791,0.029958
1.288,0.41027,0.43748,0.56724,0.022388,0.43408,0.7004,0.014703,0.030072
1.2888,0.4103,0.43736,0.56724,0.022401,0.43129,0.70319,0.014616,0.030185
1.2896,0.41033,0.43724,0.56724,0.022414,0.42851,0.70597,0.014529,0.030298
1.2904,0.41036,0.43711,0.56724,0.022427,0.42573,0.70874,0.014443,0.030411
1.2912,0.41039,0.43699,0.56724,0.02244,0.42296,0.71152,0.014356,0.030524
1.292,0.41042,0.43687,0.56724,0.022453,0.42019,0.71429,0.014269,0.030637
1.2928,0.41045,0.43675,0.56724,0.022466,0.41742,0.71705,0.014183,0.030749
1.2936,0.41048,0.43663,0.56723,0.022479,0.41465,0.71982,0.014096,0.030862
1.2944,0.41051,0.4365,0.56723,0.022492,0.41189,0.72258,0.01401,0.030974
1.2952,0.41054,0.43638,0.56723,0.022505,0.40914,0.72533,0.013924,0.031086
1.296,0.41057,0.43626,0.56723,0.022518,0.40638,0.72808,0.013838,0.031198
1.2968,0.4106,0.43614,0.56723,0.022531,0.40364,0.73083,0.013752,0.031309
1.2976,0.41063,0.43602,0.56723,0.022544,0.40089,0.73357,0.013666,0.031421
1.2984,0.41067,0.4359,0.56723,0.022557,0.39815,0.73631,0.013581,0.031532
1.2992,0.4107,0.43578,0.56723,0.02257,0.39542,0.73904,0.013495,0.031644
1.3,0.41073,0.43566,0.56723,0.022582,0.39269,0.74177,0.01341,0.031755
1.3009,0.41076,0.43554,0.56723,0.022595,0.38996,0.74449,0.013325,0.031865
1.3017,0.41079,0.43541,0.56722,0.022608,0.38724,0.74721,0.01324,0.031976
1.3025,0.41082,0.43529,0.56722,0.022621,0.38452,0.74993,0.013155,0.032087
1.3033,0.41085,0.43517,0.56722,0.022634,0.38181,0.75264,0.01307,0.032197
1.3041,0.41088,0.43505,0.56722,0.022646,0.3791,0.75534,0.012986,0.032307
1.3049,0.4109,0.43493,0.56722,0.022659,0.37639,0.75804,0.012901,0.032417
1.3057,0.41093,0.43481,0.56722,0.022672,0.3737,0.76074,0.012817,0.032526
1.3065,0.41096,0.43469,0.56722,0.022685,0.371,0.76343,0.012733,0.032636
1.3073,0.41099,0.43457,0.56722,0.022697,0.36831,0.76612,0.012649,0.032745
1.3081,0.41102,0.43445,0.56721,0.02271,0.36563,0.7688,0.012565,0.032854
1.3089,0.41105,0.43433,0.56721,0.022723,0.36295,0.77147,0.012482,0.032963
1.3097,0.41108,0.43422,0.56721,0.022735,0.36028,0.77415,0.012398,0.033072
1.3105,0.41111,0.4341,0.56721,0.022748,0.35761,0.77681,0.012315,0.03318
1.3113,0.41114,0.43398,0.56721,0.02276,0.35495,0.77947,0.012232,0.033288
1.3121,0.41117,0.43386,0.56721,0.022773,0.35229,0.78212,0.012149,0.033396
1.3129,0.4112,0.43374,0.56721,0.022785,0.34964,0.78477,0.012066,0.033504
1.3137,0.41123,0.43362,0.56721,0.022798,0.34699,0.78742,0.011984,0.033612
1.3145,0.41126,0.4335,0.5672,0.02281,0.34435,0.79005,0.011901,0.033719
1.3153,0.41128,0.43338,0.5672,0.022823,0.34172,0.79269,0.011819,0.033826
1.3162,0.41131,0.43327,0.5672,0.022835,0.33909,0.79531,0.011737,0.033933
1.317,0.41134,0.43315,0.5672,0.022847,0.33647,0.79793,0.011655,0.03404
1.3178,0.41137,0.43303,0.5672,0.02286,0.33385,0.80055,0.011574,0.034146
1.3186,0.4114,0.43291,0.5672,0.022872,0.33124,0.80315,0.011492,0.034252
1.3194,0.41143,0.4328,0.56719,0.022884,0.32863,0.80576,0.011411,0.034358
1.3202,0.41145,0.43268,0.56719,0.022897,0.32603,0.80835,0.01133,0.034464
1.321,0.41148,0.43256,0.56719,0.022909,0.32344,0.81094,0.011249,0.034569
1.3218,0.41151,0.43245,0.56719,0.022921,0.32085,0.81353,0.011168,0.034674
1.3226,0.41154,0.43233,0.56719,0.022933,0.31827,0.8161,0.011088,0.034779
1.3234,0.41157,0.43221,0.56719,0.022946,0.3157,0.81867,0.011008,0.034884
1.3242,0.41159,0.4321,0.56719,0.022958,0.31313,0.82124,0.010927,0.034988
1.325,0.41162,0.43198,0.56718,0.02297,0.31057,0.8238,0.010848,0.035092
1.3258,0.41165,0.43187,0.56718,0.022982,0.30802,0.82635,0.010768,0.035196
1.3266,0.41168,0.43175,0.56718,0.022994,0.30547,0.82889,0.010688,0.035299
1.3274,0.4117,0.43164,0.56718,0.023006,0.30293,0.83143,0.010609,0.035403
1.3282,0.41173,0.43152,0.56718,0.023018,0.30039,0.83396,0.01053,0.035506
1.329,0.41176,0.43141,0.56718,0.02303,0.29786,0.83649,0.010451,0.035609
1.3298,0.41179,0.43129,0.56717,0.023042,0.29534,0.839,0.010373,0.035711
1.3307,0.41181,0.43118,0.56717,0.023054,0.29283,0.84151,0.010294,0.035813
1.3315,0.41184,0.43107,0.56717,0.023066,0.29032,0.84402,0.010216,0.035915
1.3323,0.41187,0.43095,0.56717,0.023077,0.28782,0.84651,0.010138,0.036017
1.3331,0.41189,0.43084,0.56717,0.023089,0.28533,0.849,0.01006,0.036118
1.3339,0.41192,0.43073,0.56716,0.023101,0.28284,0.85148,0.0099829,0.036219
1.3347,0.41195,0.43061,0.56716,0.023113,0.28037,0.85396,0.0099056,0.03632
1.3355,0.41197,0.4305,0.56716,0.023124,0.2779,0.85643,0.0098286,0.03642
1.3363,0.412,0.43039,0.56716,0.023136,0.27543,0.85889,0.0097518,0.03652
1.3371,0.41203,0.43028,0.56716,0.023148,0.27298,0.86134,0.0096752,0.03662
1.3379,0.41205,0.43016,0.56716,0.023159,0.27053,0.86378,0.0095989,0.03672
1.3387,0.41208,0.43005,0.56715,0.023171,0.26809,0.86622,0.0095227,0.036819
1.3395,0.4121,0.42994,0.56715,0.023182,0.26565,0.86865,0.0094469,0.036918
1.3403,0.41213,0.42983,0.56715,0.023194,0.26323,0.87107,0.0093713,0.037017
1.3411,0.41216,0.42972,0.56715,0.023205,0.26081,0.87349,0.0092959,0.037115
1.3419,0.41218,0.42961,0.56715,0.023217,0.2584,0.87589,0.0092207,0.037213
1.3427,0.41221,0.4295,0.56714,0.023228,0.256,0.87829,0.0091458,0.03731
1.3435,0.41223,0.42939,0.56714,0.02324,0.2536,0.88068,0.0090712,0.037408
1.3443,0.41226,0.42928,0.56714,0.023251,0.25122,0.88306,0.0089968,0.037505
1.3452,0.41228,0.42917,0.56714,0.023262,0.24884,0.88544,0.0089227,0.037602
1.346,0.41231,0.42906,0.56714,0.023273,0.24647,0.8878,0.0088488,0.037698
1.3468,0.41233,0.42895,0.56713,0.023285,0.24411,0.89016,0.0087751,0.037794
1.3476,0.41236,0.42885,0.56713,0.023296,0.24175,0.89251,0.0087018,0.03789
1.3484,0.41238,0.42874,0.56713,0.023307,0.23941,0.89485,0.0086287,0.037985
1.3492,0.41241,0.42863,0.56713,0.023318,0.23707,0.89718,0.0085558,0.03808
1.35,0.41243,0.42852,0.56713,0.023329,0.23474,0.89951,0.0084832,0.038175
1.3508,0.41246,0.42842,0.56712,0.02334,0.23242,0.90182,0.0084109,0.038269
1.3516,0.41248,0.42831,0.56712,0.023351,0.23011,0.90413,0.0083388,0.038363
1.3524,0.41251,0.4282,0.56712,0.023362,0.22781,0.90643,0.008267,0.038457
1.3532,0.41253,0.4281,0.56712,0.023373,0.22552,0.90872,0.0081955,0.03855
1.354,0.41255,0.42799,0.56711,0.023384,0.22323,0.911,0.0081243,0.038643
1.3548,0.41258,0.42788,0.56711,0.023394,0.22095,0.91327,0.0080533,0.038736
1.3556,0.4126,0.42778,0.56711,0.023405,0.21869,0.91553,0.0079826,0.038828
1.3564,0.41263,0.42767,0.56711,0.023416,0.21643,0.91779,0.0079122,0.03892
1.3572,0.41265,0.42757,0.56711,0.023427,0.21418,0.92003,0.007842,0.039011
1.358,0.41267,0.42747,0.5671,0.023437,0.21194,0.92227,0.0077722,0.039103
1.3588,0.4127,0.42736,0.5671,0.023448,0.20971,0.9245,0.0077026,0.039193
1.3597,0.41272,0.42726,0.5671,0.023459,0.20748,0.92671,0.0076333,0.039284
1.3605,0.41274,0.42716,0.5671,0.023469,0.20527,0.92892,0.0075643,0.039374
1.3613,0.41277,0.42705,0.56709,0.02348,0.20307,0.93112,0.0074956,0.039464
1.3621,0.41279,0.42695,0.56709,0.02349,0.20087,0.93331,0.0074271,0.039553
1.3629,0.41281,0.42685,0.56709,0.0235,0.19869,0.93549,0.007359,0.039642
1.3637,0.41283,0.42675,0.56709,0.023511,0.19651,0.93766,0.0072911,0.03973
1.3645,0.41286,0.42665,0.56708,0.023521,0.19434,0.93983,0.0072236,0.039819
1.3653,0.41288,0.42654,0.56708,0.023531,0.19219,0.94198,0.0071563,0.039906
1.3661,0.4129,0.42644,0.56708,0.023542,0.19004,0.94412,0.0070894,0.039994
1.3669,0.41292,0.42634,0.56708,0.023552,0.1879,0.94625,0.0070227,0.040081
1.3677,0.41295,0.42624,0.56707,0.023562,0.18577,0.94838,0.0069563,0.040167
1.3685,0.41297,0.42614,0.56707,0.023572,0.18366,0.95049,0.0068903,0.040254
1.3693,0.41299,0.42605,0.56707,0.023582,0.18155,0.95259,0.0068245,0.04034
1.3701,0.41301,0.42595,0.56707,0.023592,0.17945,0.95469,0.0067591,0.040425
1.3709,0.41303,0.42585,0.56706,0.023602,0.17736,0.95677,0.0066939,0.04051
1.3717,0.41306,0.42575,0.56706,0.023612,0.17528,0.95884,0.0066291,0.040595
1.3725,0.41308,0.42565,0.56706,0.023622,0.17321,0.96091,0.0065646,0.040679
1.3733,0.4131,0.42556,0.56706,0.023632,0.17115,0.96296,0.0065003,0.040763
1.3741,0.41312,0.42546,0.56705,0.023641,0.16911,0.965,0.0064364,0.040846
1.375,0.41314,0.42536,0.56705,0.023651,0.16707,0.96704,0.0063729,0.040929
1.3758,0.41316,0.42527,0.56705,0.023661,0.16504,0.96906,0.0063096,0.041012
1.3766,0.41318,0.42517,0.56705,0.02367,0.16302,0.97107,0.0062466,0.041094
1.3774,0.4132,0.42508,0.56704,0.02368,0.16101,0.97307,0.006184,0.041176
1.3782,0.41323,0.42498,0.56704,0.02369,0.15902,0.97507,0.0061217,0.041257
1.379,0.41325,0.42489,0.56704,0.023699,0.15703,0.97705,0.0060597,0.041338
1.3798,0.41327,0.42479,0.56704,0.023708,0.15505,0.97902,0.0059981,0.041419
1.3806,0.41329,0.4247,0.56703,0.023718,0.15309,0.98098,0.0059367,0.041499
1.3814,0.41331,0.42461,0.56703,0.023727,0.15113,0.98293,0.0058757,0.041579
1.3822,0.41333,0.42452,0.56703,0.023736,0.14919,0.98487,0.0058151,0.041658
1.383,0.41335,0.42442,0.56703,0.023746,0.14726,0.9868,0.0057547,0.041737
1.3838,0.41337,0.42433,0.56702,0.023755,0.14533,0.98871,0.0056947,0.041815
1.3846,0.41339,0.42424,0.56702,0.023764,0.14342,0.99062,0.005635,0.041893
1.3854,0.41341,0.42415,0.56702,0.023773,0.14152,0.99252,0.0055757,0.041971
1.3862,0.41343,0.42406,0.56702,0.023782,0.13963,0.9944,0.0055167,0.042048
1.387,0.41344,0.42397,0.56701,0.023791,0.13775,0.99628,0.005458,0.042124
1.3878,0.41346,0.42388,0.56701,0.0238,0.13588,0.99814,0.0053997,0.042201
1.3886,0.41348,0.42379,0.56701,0.023809,0.13402,0.99999,0.0053417,0.042276
1.3895,0.4135,0.4237,0.567,0.023818,0.13218,1.0018,0.005284,0.042352
1.3903,0.41352,0.42361,0.567,0.023827,0.13034,1.0037,0.0052267,0.042427
1.3911,0.41354,0.42353,0.567,0.023835,0.12852,1.0055,0.0051698,0.042501
1.3919,0.41356,0.42344,0.567,0.023844,0.12671,1.0073,0.0051132,0.042575
1.3927,0.41358,0.42335,0.56699,0.023853,0.1249,1.0091,0.0050569,0.042649
1.3935,0.4136,0.42327,0.56699,0.023861,0.12311,1.0109,0.005001,0.042722
1.3943,0.41361,0.42318,0.56699,0.02387,0.12133,1.0126,0.0049454,0.042794
1.3951,0.41363,0.42309,0.56698,0.023878,0.11957,1.0144,0.0048902,0.042867
1.3959,0.41365,0.42301,0.56698,0.023887,0.11781,1.0162,0.0048354,0.042938
1.3967,0.41367,0.42292,0.56698,0.023895,0.11607,1.0179,0.0047809,0.04301
1.3975,0.41369,0.42284,0.56698,0.023904,0.11433,1.0196,0.0047267,0.04308
1.3983,0.4137,0.42276,0.56697,0.023912,0.11261,1.0213,0.0046729,0.043151
1.3991,0.41372,0.42267,0.56697,0.02392,0.1109,1.023,0.0046195,0.043221
1.3999,0.41374,0.42259,0.56697,0.023928,0.1092,1.0247,0.0045664,0.04329
1.4007,0.41375,0.42251,0.56696,0.023936,0.10752,1.0264,0.0045137,0.043359
1.4015,0.41377,0.42243,0.56696,0.023944,0.10584,1.0281,0.0044614,0.043427
1.4023,0.41379,0.42235,0.56696,0.023952,0.10418,1.0297,0.0044094,0.043495
1.4031,0.41381,0.42227,0.56696,0.02396,0.10253,1.0314,0.0043578,0.043563
1.404,0.41382,0.42219,0.56695,0.023968,0.10089,1.033,0.0043065,0.04363
1.4048,0.41384,0.42211,0.56695,0.023976,0.099262,1.0346,0.0042557,0.043696
1.4056,0.41386,0.42203,0.56695,0.023984,0.097647,1.0362,0.0042052,0.043762
1.4064,0.41387,0.42195,0.56694,0.023992,0.096044,1.0378,0.004155,0.043828
1.4072,0.41389,0.42187,0.56694,0.023999,0.094452,1.0394,0.0041052,0.043893
1.408,0.4139,0.42179,0.56694,0.024007,0.092873,1.041,0.0040559,0.043958
1.4088,0.41392,0.42172,0.56693,0.024014,0.091306,1.0426,0.0040068,0.044022
1.4096,0.41394,0.42164,0.56693,0.024022,0.089752,1.0441,0.0039582,0.044085
1.4104,0.41395,0.42156,0.56693,0.024029,0.088209,1.0456,0.0039099,0.044149
1.4112,0.41397,0.42149,0.56692,0.024037,0.086679,1.0472,0.003862,0.044211
1.412,0.41398,0.42141,0.56692,0.024044,0.085161,1.0487,0.0038145,0.044273
1.4128,0.414,0.42134,0.56692,0.024051,0.083655,1.0502,0.0037674,0.044335
1.4136,0.41401,0.42126,0.56692,0.024058,0.082162,1.0517,0.0037207,0.044396
1.4144,0.41403,0.42119,0.56691,0.024066,0.080681,1.0531,0.0036743,0.044457
1.4152,0.41404,0.42112,0.56691,0.024073,0.079212,1.0546,0.0036283,0.044517
1.416,0.41406,0.42104,0.56691,0.02408,0.077756,1.0561,0.0035827,0.044577
1.4168,0.41407,0.42097,0.5669,0.024087,0.076313,1.0575,0.0035375,0.044636
1.4176,0.41409,0.4209,0.5669,0.024094,0.074882,1.0589,0.0034927,0.044695
1.4185,0.4141,0.42083,0.5669,0.024101,0.073463,1.0603,0.0034483,0.044753
1.4193,0.41411,0.42076,0.56689,0.024107,0.072058,1.0617,0.0034042,0.044811
1.4201,0.41413,0.42069,0.56689,0.024114,0.070665,1.0631,0.0033606,0.044868
1.4209,0.41414,0.42062,0.56689,0.024121,0.069284,1.0645,0.0033173,0.044924
1.4217,0.41416,0.42055,0.56688,0.024127,0.067917,1.0659,0.0032744,0.044981
1.4225,0.41417,0.42048,0.56688,0.024134,0.066562,1.0672,0.003232,0.045036
1.4233,0.41418,0.42042,0.56688,0.024141,0.06522,1.0685,0.0031899,0.045091
1.4241,0.4142,0.42035,0.56687,0.024147,0.063891,1.0699,0.0031482,0.045146
1.4249,0.41421,0.42028,0.56687,0.024153,0.062574,1.0712,0.0031069,0.0452
1.4257,0.41422,0.42022,0.56687,0.02416,0.061271,1.0725,0.003066,0.045253
1.4265,0.41423,0.42015,0.56686,0.024166,0.05998,1.0737,0.0030255,0.045307
1.4273,0.41425,0.42009,0.56686,0.024172,0.058703,1.075,0.0029854,0.045359
1.4281,0.41426,0.42002,0.56686,0.024178,0.057438,1.0763,0.0029458,0.045411
1.4289,0.41427,0.41996,0.56686,0.024184,0.056187,1.0775,0.0029065,0.045463
1.4297,0.41429,0.41989,0.56685,0.024191,0.054949,1.0788,0.0028676,0.045513
1.4305,0.4143,0.41983,0.56685,0.024197,0.053723,1.08,0.0028291,0.045564
1.4313,0.41431,0.41977,0.56685,0.024202,0.052511,1.0812,0.0027911,0.045614
1.4321,0.41432,0.41971,0.56684,0.024208,0.051312,1.0824,0.0027534,0.045663
1.4329,0.41433,0.41965,0.56684,0.024214,0.050126,1.0836,0.0027161,0.045712
1.4338,0.41434,0.41959,0.56684,0.02422,0.048954,1.0847,0.0026793,0.04576
1.4346,0.41436,0.41953,0.56683,0.024225,0.047795,1.0859,0.0026428,0.045808
1.4354,0.41437,0.41947,0.56683,0.024231,0.046649,1.087,0.0026068,0.045855
1.4362,0.41438,0.41941,0.56683,0.024237,0.045516,1.0881,0.0025712,0.045902
1.437,0.41439,0.41935,0.56682,0.024242,0.044397,1.0892,0.002536,0.045948
1.4378,0.4144,0.41929,0.56682,0.024248,0.043291,1.0903,0.0025012,0.045994
1.4386,0.41441,0.41923,0.56682,0.024253,0.042198,1.0914,0.0024668,0.046039
1.4394,0.41442,0.41918,0.56681,0.024258,0.041119,1.0925,0.0024328,0.046083
1.4402,0.41443,0.41912,0.56681,0.024263,0.040053,1.0936,0.0023993,0.046127
1.441,0.41444,0.41907,0.56681,0.024269,0.039001,1.0946,0.0023662,0.046171
1.4418,0.41445,0.41901,0.5668,0.024274,0.037962,1.0956,0.0023334,0.046214
1.4426,0.41446,0.41896,0.5668,0.024279,0.036937,1.0967,0.0023011,0.046256
1.4434,0.41447,0.4189,0.56679,0.024284,0.035926,1.0977,0.0022693,0.046298
1.4442,0.41448,0.41885,0.56679,0.024289,0.034928,1.0987,0.0022378,0.046339
1.445,0.41449,0.4188,0.56679,0.024293,0.033943,1.0996,0.0022068,0.04638
1.4458,0.4145,0.41875,0.56678,0.024298,0.032973,1.1006,0.0021761,0.04642
1.4466,0.41451,0.4187,0.56678,0.024303,0.032015,1.1015,0.0021459,0.04646
1.4474,0.41452,0.41865,0.56678,0.024308,0.031072,1.1025,0.0021162,0.046499
1.4483,0.41453,0.4186,0.56677,0.024312,0.030142,1.1034,0.0020868,0.046538
1.4491,0.41454,0.41855,0.56677,0.024317,0.029227,1.1043,0.0020579,0.046576
1.4499,0.41455,0.4185,0.56677,0.024321,0.028324,1.1052,0.0020294,0.046613
1.4507,0.41456,0.41845,0.56676,0.024326,0.027436,1.1061,0.0020013,0.04665
1.4515,0.41457,0.4184,0.56676,0.02433,0.026561,1.107,0.0019737,0.046686
1.4523,0.41457,0.41836,0.56676,0.024334,0.025701,1.1078,0.0019464,0.046722
1.4531,0.41458,0.41831,0.56675,0.024339,0.024854,1.1087,0.0019196,0.046757
1.4539,0.41459,0.41826,0.56675,0.024343,0.024021,1.1095,0.0018933,0.046792
1.4547,0.4146,0.41822,0.56675,0.024347,0.023202,1.1103,0.0018673,0.046826
1.4555,0.41461,0.41817,0.56674,0.024351,0.022397,1.1111,0.0018418,0.04686
1.4563,0.41462,0.41813,0.56674,0.024355,0.021605,1.1119,0.0018167,0.046893
1.4571,0.41462,0.41809,0.56674,0.024359,0.020828,1.1126,0.0017921,0.046925
1.4579,0.41463,0.41804,0.56673,0.024362,0.020065,1.1134,0.0017679,0.046957
1.4587,0.41464,0.418,0.56673,0.024366,0.019315,1.1141,0.0017441,0.046988
1.4595,0.41464,0.41796,0.56673,0.02437,0.01858,1.1149,0.0017208,0.047019
1.4603,0.41465,0.41792,0.56672,0.024374,0.017859,1.1156,0.0016978,0.047049
1.4611,0.41466,0.41788,0.56672,0.024377,0.017152,1.1163,0.0016754,0.047079
1.4619,0.41467,0.41784,0.56672,0.024381,0.016458,1.117,0.0016533,0.047108
1.4628,0.41467,0.4178,0.56671,0.024384,0.015779,1.1176,0.0016317,0.047136
1.4636,0.41468,0.41776,0.56671,0.024387,0.015115,1.1183,0.0016105,0.047164
1.4644,0.41468,0.41772,0.5667,0.024391,0.014464,1.1189,0.0015898,0.047192
1.4652,0.41469,0.41769,0.5667,0.024394,0.013827,1.1196,0.0015695,0.047218
1.466,0.4147,0.41765,0.5667,0.024397,0.013204,1.1202,0.0015496,0.047245
1.4668,0.4147,0.41762,0.56669,0.0244,0.012596,1.1208,0.0015302,0.04727
1.4676,0.41471,0.41758,0.56669,0.024403,0.012002,1.1214,0.0015112,0.047295
1.4684,0.41471,0.41755,0.56669,0.024406,0.011422,1.122,0.0014927,0.04732
1.4692,0.41472,0.41751,0.56668,0.024409,0.010856,1.1225,0.0014746,0.047344
1.47,0.41473,0.41748,0.56668,0.024412,0.010305,1.1231,0.0014569,0.047367
1.4708,0.41473,0.41745,0.56668,0.024415,0.0097675,1.1236,0.0014397,0.04739
1.4716,0.41474,0.41741,0.56667,0.024417,0.0092446,1.1241,0.0014229,0.047412
1.4724,0.41474,0.41738,0.56667,0.02442,0.0087358,1.1246,0.0014065,0.047434
1.4732,0.41475,0.41735,0.56667,0.024423,0.0082414,1.1251,0.0013906,0.047455
1.474,0.41475,0.41732,0.56666,0.024425,0.0077613,1.1256,0.0013752,0.047475
1.4748,0.41475,0.41729,0.56666,0.024428,0.0072955,1.126,0.0013602,0.047495
1.4756,0.41476,0.41726,0.56665,0.02443,0.006844,1.1265,0.0013456,0.047514
1.4764,0.41476,0.41723,0.56665,0.024432,0.0064068,1.1269,0.0013315,0.047533
1.4773,0.41477,0.41721,0.56665,0.024434,0.005984,1.1273,0.0013178,0.047551
1.4781,0.41477,0.41718,0.56664,0.024437,0.0055755,1.1277,0.0013046,0.047569
1.4789,0.41477,0.41715,0.56664,0.024439,0.0051814,1.1281,0.0012918,0.047586
1.4797,0.41478,0.41713,0.56664,0.024441,0.0048017,1.1285,0.0012794,0.047602
1.4805,0.41478,0.4171,0.56663,0.024443,0.0044364,1.1288,0.0012675,0.047618
1.4813,0.41479,0.41708,0.56663,0.024445,0.0040855,1.1292,0.0012561,0.047633
1.4821,0.41479,0.41706,0.56663,0.024446,0.003749,1.1295,0.001245,0.047648
1.4829,0.41479,0.41703,0.56662,0.024448,0.0034269,1.1298,0.0012345,0.047662
1.4837,0.41479,0.41701,0.56662,0.02445,0.0031192,1.1301,0.0012244,0.047675
1.4845,0.4148,0.41699,0.56662,0.024452,0.002826,1.1304,0.0012147,0.047688
1.4853,0.4148,0.41697,0.56661,0.024453,0.0025472,1.1307,0.0012055,0.047701
1.4861,0.4148,0.41695,0.56661,0.024455,0.0022828,1.1309,0.0011967,0.047712
1.4869,0.41481,0.41693,0.5666,0.024456,0.0020329,1.1312,0.0011884,0.047724
1.4877,0.41481,0.41691,0.5666,0.024457,0.0017974,1.1314,0.0011805,0.047734
1.4885,0.41481,0.41689,0.5666,0.024459,0.0015765,1.1316,0.0011731,0.047744
1.4893,0.41481,0.41687,0.56659,0.02446,0.0013699,1.1318,0.0011661,0.047754
1.4901,0.41481,0.41686,0.56659,0.024461,0.0011779,1.132,0.0011596,0.047763
1.4909,0.41481,0.41684,0.56659,0.024462,0.0010003,1.1322,0.0011535,0.047771
1.4917,0.41482,0.41682,0.56658,0.024463,0.00083728,1.1323,0.0011478,0.047778
1.4926,0.41482,0.41681,0.56658,0.024464,0.0006887,1.1325,0.0011427,0.047786
1.4934,0.41482,0.41679,0.56658,0.024465,0.00055461,1.1326,0.0011379,0.047792
1.4942,0.41482,0.41678,0.56657,0.024466,0.00043502,1.1327,0.0011336,0.047798
1.495,0.41482,0.41677,0.56657,0.024467,0.00032993,1.1328,0.0011298,0.047803
1.4958,0.41482,0.41675,0.56656,0.024467,0.00023934,1.1329,0.0011264,0.047808
1.4966,0.41482,0.41674,0.56656,0.024468,0.00016326,1.133,0.0011235,0.047812
1.4974,0.41482,0.41673,0.56656,0.024468,0.00010168,1.133,0.001121,0.047816
1.4982,0.41482,0.41672,0.56655,0.024469,5.4616e-05,1.1331,0.001119,0.047819
1.499,0.41482,0.41671,0.56655,0.024469,2.2059e-05,1.1331,0.0011174,0.047821
1.4998,0.41482,0.4167,0.56655,0.02447,4.0122e-06,1.1331,0.0011163,0.047823
1.5006,0.41482,0.41669,0.56654,0.02447,4.7687e-07,1.1331,0.0011156,0.047824
1.5014,0.41482,0.41669,0.56654,0.02447,1.1453e-05,1.1331,0.0011154,0.047825
1.5022,0.41482,0.41668,0.56654,0.02447,3.6939e-05,1.133,0.0011156,0.047825
1.503,0.41482,0.41667,0.56653,0.02447,7.6936e-05,1.133,0.0011163,0.047824
1.5038,0.41482,0.41667,0.56653,0.02447,0.00013144,1.1329,0.0011174,0.047823
1.5046,0.41482,0.41666,0.56652,0.02447,0.00020046,1.1328,0.001119,0.047821
1.5054,0.41482,0.41666,0.56652,0.02447,0.00028398,1.1328,0.001121,0.047819
1.5062,0.41482,0.41665,0.56652,0.02447,0.000382,1.1327,0.0011235,0.047816
1.5071,0.41482,0.41665,0.56651,0.02447,0.00049453,1.1325,0.0011264,0.047813
1.5079,0.41482,0.41665,0.56651,0.024469,0.00062155,1.1324,0.0011298,0.047809
1.5087,0.41482,0.41664,0.56651,0.024469,0.00076307,1.1322,0.0011336,0.047804
1.5095,0.41482,0.41664,0.5665,0.024468,0.00091908,1.1321,0.0011379,0.047799
1.5103,0.41481,0.41664,0.5665,0.024468,0.0010896,1.1319,0.0011426,0.047793
1.5111,0.41481,0.41664,0.5665,0.024467,0.0012746,1.1317,0.0011478,0.047787
1.5119,0.41481,0.41664,0.56649,0.024467,0.001474,1.1315,0.0011534,0.04778
1.5127,0.41481,0.41665,0.56649,0.024466,0.001688,1.1313,0.0011595,0.047772
1.5135,0.41481,0.41665,0.56648,0.024465,0.0019164,1.1311,0.0011661,0.047764
1.5143,0.4148,0.41665,0.56648,0.024464,0.0021592,1.1308,0.001173,0.047755
1.5151,0.4148,0.41665,0.56648,0.024463,0.0024165,1.1305,0.0011805,0.047746
1.5159,0.4148,0.41666,0.56647,0.024462,0.0026883,1.1303,0.0011884,0.047736
1.5167,0.4148,0.41666,0.56647,0.024461,0.0029745,1.13,0.0011967,0.047725
1.5175,0.41479,0.41667,0.56647,0.02446,0.0032752,1.1297,0.0012055,0.047714
1.5183,0.41479,0.41668,0.56646,0.024459,0.0035902,1.1293,0.0012147,0.047703
1.5191,0.41479,0.41668,0.56646,0.024457,0.0039197,1.129,0.0012244,0.04769
1.5199,0.41478,0.41669,0.56646,0.024456,0.0042636,1.1286,0.0012346,0.047677
1.5207,0.41478,0.4167,0.56645,0.024455,0.0046219,1.1283,0.0012451,0.047664
1.5216,0.41478,0.41671,0.56645,0.024453,0.0049946,1.1279,0.0012562,0.04765
1.5224,0.41477,0.41672,0.56645,0.024451,0.0053817,1.1275,0.0012677,0.047635
1.5232,0.41477,0.41673,0.56644,0.02445,0.0057832,1.1271,0.0012796,0.04762
1.524,0.41477,0.41674,0.56644,0.024448,0.006199,1.1267,0.001292,0.047604
1.5248,0.41476,0.41675,0.56643,0.024446,0.0066292,1.1262,0.0013048,0.047588
1.5256,0.41476,0.41676,0.56643,0.024445,0.0070737,1.1258,0.0013181,0.047571
1.5264,0.41475,0.41677,0.56643,0.024443,0.0075325,1.1253,0.0013318,0.047553
1.5272,0.41475,0.41679,0.56642,0.024441,0.0080057,1.1248,0.001346,0.047535
1.528,0.41474,0.4168,0.56642,0.024439,0.0084931,1.1243,0.0013606,0.047517
1.5288,0.41474,0.41682,0.56642,0.024437,0.0089949,1.1238,0.0013757,0.047497
1.5296,0.41474,0.41683,0.56641,0.024434,0.0095109,1.1233,0.0013912,0.047478
1.5304,0.41473,0.41685,0.56641,0.024432,0.010041,1.1228,0.0014071,0.047457
1.5312,0.41473,0.41687,0.56641,0.02443,0.010586,1.1222,0.0014235,0.047436
1.532,0.41472,0.41688,0.5664,0.024427,0.011145,1.1217,0.0014404,0.047415
1.5328,0.41471,0.4169,0.5664,0.024425,0.011718,1.1211,0.0014577,0.047392
1.5336,0.41471,0.41692,0.5664,0.024422,0.012305,1.1205,0.0014754,0.04737
1.5344,0.4147,0.41694,0.56639,0.02442,0.012906,1.1199,0.0014936,0.047346
1.5352,0.4147,0.41696,0.56639,0.024417,0.013522,1.1193,0.0015122,0.047322
1.5361,0.41469,0.41698,0.56638,0.024415,0.014152,1.1186,0.0015313,0.047298
1.5369,0.41469,0.417,0.56638,0.024412,0.014796,1.118,0.0015508,0.047273
1.5377,0.41468,0.41703,0.56638,0.024409,0.015454,1.1173,0.0015708,0.047247
1.5385,0.41467,0.41705,0.56637,0.024406,0.016126,1.1166,0.0015912,0.047221
1.5393,0.41467,0.41707,0.56637,0.024403,0.016812,1.1159,0.001612,0.047194
1.5401,0.41466,0.4171,0.56637,0.0244,0.017512,1.1152,0.0016333,0.047167
1.5409,0.41465,0.41712,0.56636,0.024397,0.018227,1.1145,0.001655,0.047139
1.5417,0.41465,0.41715,0.56636,0.024394,0.018955,1.1138,0.0016772,0.04711
1.5425,0.41464,0.41717,0.56636,0.024391,0.019698,1.113,0.0016998,0.047081
1.5433,0.41463,0.4172,0.56635,0.024387,0.020454,1.1123,0.0017228,0.047052
1.5441,0.41463,0.41723,0.56635,0.024384,0.021225,1.1115,0.0017463,0.047021
1.5449,0.41462,0.41726,0.56635,0.02438,0.022009,1.1107,0.0017702,0.046991
1.5457,0.41461,0.41729,0.56634,0.024377,0.022808,1.1099,0.0017945,0.046959
1.5465,0.4146,0.41732,0.56634,0.024373,0.02362,1.1091,0.0018193,0.046927
1.5473,0.4146,0.41735,0.56634,0.02437,0.024446,1.1082,0.0018446,0.046895
1.5481,0.41459,0.41738,0.56633,0.024366,0.025286,1.1074,0.0018702,0.046862
1.5489,0.41458,0.41741,0.56633,0.024362,0.02614,1.1065,0.0018963,0.046828
1.5497,0.41457,0.41744,0.56633,0.024358,0.027008,1.1056,0.0019229,0.046794
1.5505,0.41457,0.41748,0.56632,0.024354,0.02789,1.1048,0.0019498,0.046759
1.5514,0.41456,0.41751,0.56632,0.024351,0.028785,1.1039,0.0019772,0.046724
1.5522,0.41455,0.41754,0.56631,0.024347,0.029694,1.1029,0.0020051,0.046688
1.553,0.41454,0.41758,0.56631,0.024342,0.030617,1.102,0.0020334,0.046651
1.5538,0.41453,0.41761,0.56631,0.024338,0.031554,1.1011,0.0020621,0.046614
1.5546,0.41452,0.41765,0.5663,0.024334,0.032504,1.1001,0.0020912,0.046577
1.5554,0.41451,0.41769,0.5663,0.02433,0.033469,1.0991,0.0021207,0.046539
1.5562,0.41451,0.41773,0.5663,0.024325,0.034446,1.0981,0.0021507,0.0465
1.557,0.4145,0.41776,0.56629,0.024321,0.035438,1.0972,0.0021812,0.046461
1.5578,0.41449,0.4178,0.56629,0.024316,0.036443,1.0961,0.002212,0.046421
1.5586,0.41448,0.41784,0.56629,0.024312,0.037461,1.0951,0.0022433,0.046381
1.5594,0.41447,0.41788,0.56628,0.024307,0.038493,1.0941,0.002275,0.04634
1.5602,0.41446,0.41792,0.56628,0.024303,0.039539,1.093,0.0023071,0.046298
1.561,0.41445,0.41796,0.56628,0.024298,0.040598,1.092,0.0023397,0.046256
1.5618,0.41444,0.41801,0.56627,0.024293,0.04167,1.0909,0.0023727,0.046214
1.5626,0.41443,0.41805,0.56627,0.024288,0.042756,1.0898,0.0024061,0.04617
1.5634,0.41442,0.41809,0.56627,0.024283,0.043856,1.0887,0.0024399,0.046127
1.5642,0.41441,0.41814,0.56626,0.024278,0.044969,1.0876,0.0024741,0.046083
1.565,0.4144,0.41818,0.56626,0.024273,0.046095,1.0864,0.0025088,0.046038
1.5659,0.41439,0.41823,0.56626,0.024268,0.047234,1.0853,0.0025439,0.045992
1.5667,0.41438,0.41827,0.56625,0.024263,0.048387,1.0841,0.0025794,0.045947
1.5675,0.41437,0.41832,0.56625,0.024258,0.049553,1.0829,0.0026154,0.0459
1.5683,0.41436,0.41837,0.56625,0.024252,0.050733,1.0818,0.0026517,0.045853
1.5691,0.41435,0.41842,0.56624,0.024247,0.051925,1.0806,0.0026885,0.045806
1.5699,0.41434,0.41847,0.56624,0.024242,0.053131,1.0794,0.0027257,0.045758
1.5707,0.41433,0.41851,0.56624,0.024236,0.05435,1.0781,0.0027633,0.045709
1.5715,0.41431,0.41856,0.56623,0.024231,0.055582,1.0769,0.0028013,0.04566
1.5723,0.4143,0.41862,0.56623,0.024225,0.056827,1.0756,0.0028397,0.04561
1.5731,0.41429,0.41867,0.56623,0.024219,0.058085,1.0744,0.0028786,0.04556
1.5739,0.41428,0.41872,0.56622,0.024214,0.059356,1.0731,0.0029178,0.045509
1.5747,0.41427,0.41877,0.56622,0.024208,0.06064,1.0718,0.0029575,0.045458
1.5755,0.41426,0.41882,0.56622,0.024202,0.061937,1.0705,0.0029976,0.045406
1.5763,0.41425,0.41888,0.56621,0.024196,0.063248,1.0692,0.0030381,0.045354
1.5771,0.41423,0.41893,0.56621,0.02419,0.06457,1.0679,0.0030789,0.045301
1.5779,0.41422,0.41899,0.56621,0.024184,0.065906,1.0665,0.0031203,0.045248
1.5787,0.41421,0.41904,0.56621,0.024178,0.067255,1.0652,0.003162,0.045194
1.5795,0.4142,0.4191,0.5662,0.024172,0.068616,1.0638,0.0032041,0.045139
1.5804,0.41418,0.41916,0.5662,0.024165,0.06999,1.0624,0.0032466,0.045084
1.5812,0.41417,0.41922,0.5662,0.024159,0.071377,1.061,0.0032895,0.045029
1.582,0.41416,0.41927,0.56619,0.024153,0.072777,1.0596,0.0033329,0.044973
1.5828,0.41415,0.41933,0.56619,0.024146,0.074189,1.0582,0.0033766,0.044916
1.5836,0.41413,0.41939,0.56619,0.02414,0.075614,1.0568,0.0034207,0.044859
1.5844,0.41412,0.41945,0.56618,0.024133,0.077051,1.0553,0.0034652,0.044802
1.5852,0.41411,0.41951,0.56618,0.024127,0.078501,1.0539,0.0035102,0.044743
1.586,0.4141,0.41957,0.56618,0.02412,0.079964,1.0524,0.0035555,0.044685
1.5868,0.41408,0.41964,0.56617,0.024113,0.081438,1.0509,0.0036012,0.044626
1.5876,0.41407,0.4197,0.56617,0.024107,0.082926,1.0494,0.0036473,0.044566
1.5884,0.41406,0.41976,0.56617,0.0241,0.084425,1.0479,0.0036938,0.044506
1.5892,0.41404,0.41983,0.56616,0.024093,0.085937,1.0464,0.0037407,0.044445
1.59,0.41403,0.41989,0.56616,0.024086,0.087462,1.0449,0.003788,0.044384
1.5908,0.41401,0.41996,0.56616,0.024079,0.088998,1.0433,0.0038357,0.044322
1.5916,0.414,0.42002,0.56616,0.024072,0.090547,1.0418,0.0038838,0.04426
1.5924,0.41399,0.42009,0.56615,0.024065,0.092108,1.0402,0.0039323,0.044197
1.5932,0.41397,0.42015,0.56615,0.024058,0.093682,1.0386,0.0039811,0.044134
1.594,0.41396,0.42022,0.56615,0.02405,0.095267,1.037,0.0040304,0.04407
1.5949,0.41394,0.42029,0.56614,0.024043,0.096864,1.0354,0.00408,0.044006
1.5957,0.41393,0.42036,0.56614,0.024036,0.098474,1.0338,0.00413,0.043942
1.5965,0.41392,0.42043,0.56614,0.024028,0.1001,1.0322,0.0041804,0.043876
1.5973,0.4139,0.4205,0.56613,0.024021,0.10173,1.0305,0.0042312,0.043811
1.5981,0.41389,0.42057,0.56613,0.024013,0.10337,1.0289,0.0042823,0.043744
1.5989,0.41387,0.42064,0.56613,0.024006,0.10503,1.0272,0.0043339,0.043678
1.5997,0.41386,0.42071,0.56613,0.023998,0.1067,1.0256,0.0043858,0.043611
1.6005,0.41384,0.42078,0.56612,0.02399,0.10838,1.0239,0.0044381,0.043543
1.6013,0.41383,0.42086,0.56612,0.023983,0.11007,1.0222,0.0044907,0.043475
1.6021,0.41381,0.42093,0.56612,0.023975,0.11178,1.0205,0.0045438,0.043406
1.6029,0.4138,0.421,0.56611,0.023967,0.11349,1.0187,0.0045972,0.043337
1.6037,0.41378,0.42108,0.56611,0.023959,0.11522,1.017,0.004651,0.043267
1.6045,0.41377,0.42115,0.56611,0.023951,0.11696,1.0153,0.0047051,0.043197
1.6053,0.41375,0.42123,0.5661,0.023943,0.11871,1.0135,0.0047596,0.043127
1.6061,0.41374,0.42131,0.5661,0.023935,0.12047,1.0117,0.0048145,0.043056
1.6069,0.41372,0.42138,0.5661,0.023927,0.12224,1.01,0.0048698,0.042984
1.6077,0.41371,0.42146,0.5661,0.023919,0.12403,1.0082,0.0049254,0.042912
1.6085,0.41369,0.42154,0.56609,0.023911,0.12583,1.0064,0.0049814,0.04284
1.6093,0.41367,0.42162,0.56609,0.023902,0.12763,1.0045,0.0050377,0.042767
1.6102,0.41366,0.4217,0.56609,0.023894,0.12945,1.0027,0.0050945,0.042693
1.611,0.41364,0.42178,0.56609,0.023886,0.13128,1.0009,0.0051515,0.042619
1.6118,0.41363,0.42186,0.56608,0.023877,0.13312,0.99904,0.005209,0.042545
1.6126,0.41361,0.42194,0.56608,0.023869,0.13497,0.99718,0.0052667,0.04247
1.6134,0.41359,0.42202,0.56608,0.02386,0.13684,0.99532,0.0053249,0.042395
1.6142,0.41358,0.4221,0.56607,0.023851,0.13871,0.99344,0.0053834,0.042319
1.615,0.41356,0.42219,0.56607,0.023843,0.1406,0.99155,0.0054422,0.042243
1.6158,0.41354,0.42227,0.56607,0.023834,0.14249,0.98964,0.0055014,0.042167
1.6166,0.41353,0.42235,0.56607,0.023825,0.1444,0.98773,0.005561,0.042089
1.6174,0.41351,0.42244,0.56606,0.023816,0.14632,0.98581,0.0056209,0.042012
1.6182,0.41349,0.42252,0.56606,0.023808,0.14825,0.98388,0.0056811,0.041934
1.619,0.41348,0.42261,0.56606,0.023799,0.15018,0.98193,0.0057417,0.041856
1.6198,0.41346,0.42269,0.56606,0.02379,0.15213,0.97998,0.0058026,0.041777
1.6206,0.41344,0.42278,0.56605,0.023781,0.1541,0.97801,0.0058639,0.041697
1.6214,0.41343,0.42287,0.56605,0.023772,0.15607,0.97603,0.0059255,0.041618
1.6222,0.41341,0.42296,0.56605,0.023762,0.15805,0.97405,0.0059875,0.041537
1.623,0.41339,0.42304,0.56604,0.023753,0.16004,0.97205,0.0060498,0.041457
1.6238,0.41337,0.42313,0.56604,0.023744,0.16204,0.97004,0.0061124,0.041376
1.6247,0.41336,0.42322,0.56604,0.023735,0.16405,0.96802,0.0061754,0.041294
1.6255,0.41334,0.42331,0.56604,0.023725,0.16608,0.966,0.0062387,0.041212
1.6263,0.41332,0.4234,0.56603,0.023716,0.16811,0.96396,0.0063024,0.04113
1.6271,0.4133,0.42349,0.56603,0.023707,0.17015,0.96191,0.0063663,0.041047
1.6279,0.41329,0.42359,0.56603,0.023697,0.17221,0.95985,0.0064306,0.040964
1.6287,0.41327,0.42368,0.56603,0.023688,0.17427,0.95778,0.0064953,0.04088
1.6295,0.41325,0.42377,0.56602,0.023678,0.17635,0.9557,0.0065602,0.040796
1.6303,0.41323,0.42386,0.56602,0.023668,0.17843,0.95361,0.0066255,0.040711
1.6311,0.41321,0.42396,0.56602,0.023659,0.18052,0.95152,0.0066911,0.040626
1.6319,0.4132,0.42405,0.56602,0.023649,0.18263,0.94941,0.006757,0.040541
1.6327,0.41318,0.42415,0.56601,0.023639,0.18474,0.94729,0.0068232,0.040455
1.6335,0.41316,0.42424,0.56601,0.023629,0.18686,0.94516,0.0068898,0.040369
1.6343,0.41314,0.42434,0.56601,0.02362,0.189,0.94302,0.0069567,0.040283
1.6351,0.41312,0.42443,0.56601,0.02361,0.19114,0.94087,0.0070239,0.040196
1.6359,0.4131,0.42453,0.566,0.0236,0.19329,0.93872,0.0070914,0.040108
1.6367,0.41309,0.42463,0.566,0.02359,0.19545,0.93655,0.0071592,0.04002
1.6375,0.41307,0.42472,0.566,0.02358,0.19762,0.93438,0.0072273,0.039932
1.6383,0.41305,0.42482,0.566,0.02357,0.19981,0.93219,0.0072957,0.039844
1.6392,0.41303,0.42492,0.566,0.02356,0.202,0.93,0.0073645,0.039755
1.64,0.41301,0.42502,0.56599,0.023549,0.2042,0.92779,0.0074335,0.039665
1.6408,0.41299,0.42512,0.56599,0.023539,0.2064,0.92558,0.0075029,0.039575
1.6416,0.41297,0.42522,0.56599,0.023529,0.20862,0.92335,0.0075725,0.039485
1.6424,0.41295,0.42532,0.56599,0.023519,0.21085,0.92112,0.0076425,0.039395
1.6432,0.41294,0.42542,0.56598,0.023508,0.21309,0.91888,0.0077127,0.039304
1.644,0.41292,0.42552,0.56598,0.023498,0.21533,0.91663,0.0077833,0.039212
1.6448,0.4129,0.42563,0.56598,0.023487,0.21758,0.91437,0.0078541,0.039121
1.6456,0.41288,0.42573,0.56598,0.023477,0.21985,0.91211,0.0079253,0.039029
1.6464,0.41286,0.42583,0.56597,0.023466,0.22212,0.90983,0.0079967,0.038936
1.6472,0.41284,0.42594,0.56597,0.023456,0.2244,0.90754,0.0080684,0.038843
1.648,0.41282,0.42604,0.56597,0.023445,0.22669,0.90525,0.0081404,0.03875
1.6488,0.4128,0.42614,0.56597,0.023435,0.22899,0.90295,0.0082127,0.038657
1.6496,0.41278,0.42625,0.56597,0.023424,0.2313,0.90064,0.0082853,0.038563
1.6504,0.41276,0.42636,0.56596,0.023413,0.23361,0.89832,0.0083581,0.038468
1.6512,0.41274,0.42646,0.56596,0.023402,0.23594,0.89599,0.0084313,0.038374
1.652,0.41272,0.42657,0.56596,0.023392,0.23827,0.89365,0.0085047,0.038279
1.6528,0.4127,0.42667,0.56596,0.023381,0.24061,0.89131,0.0085784,0.038183
1.6537,0.41268,0.42678,0.56596,0.02337,0.24296,0.88895,0.0086524,0.038087
1.6545,0.41266,0.42689,0.56595,0.023359,0.24532,0.88659,0.0087266,0.037991
1.6553,0.41264,0.427,0.56595,0.023348,0.24768,0.88422,0.0088011,0.037895
1.6561,0.41262,0.42711,0.56595,0.023337,0.25006,0.88184,0.0088759,0.037798
1.6569,0.4126,0.42722,0.56595,0.023326,0.25244,0.87946,0.008951,0.037701
1.6577,0.41258,0.42733,0.56595,0.023315,0.25483,0.87706,0.0090263,0.037603
1.6585,0.41256,0.42744,0.56594,0.023304,0.25723,0.87466,0.0091019,0.037505
1.6593,0.41254,0.42755,0.56594,0.023292,0.25963,0.87225,0.0091777,0.037407
1.6601,0.41252,0.42766,0.56594,0.023281,0.26205,0.86983,0.0092538,0.037309
1.6609,0.4125,0.42777,0.56594,0.02327,0.26447,0.86741,0.0093302,0.03721
1.6617,0.41248,0.42788,0.56594,0.023259,0.2669,0.86497,0.0094068,0.037111
1.6625,0.41246,0.42799,0.56593,0.023247,0.26934,0.86253,0.0094837,0.037011
1.6633,0.41244,0.4281,0.56593,0.023236,0.27178,0.86008,0.0095609,0.036911
1.6641,0.41242,0.42822,0.56593,0.023225,0.27423,0.85763,0.0096382,0.036811
1.6649,0.4124,0.42833,0.56593,0.023213,0.27669,0.85516,0.0097159,0.036711
1.6657,0.41238,0.42844,0.56593,0.023202,0.27916,0.85269,0.0097938,0.03661
1.6665,0.41236,0.42856,0.56592,0.02319,0.28164,0.85021,0.0098719,0.036509
1.6673,0.41234,0.42867,0.56592,0.023179,0.28412,0.84773,0.0099503,0.036407
1.6681,0.41232,0.42879,0.56592,0.023167,0.28661,0.84523,0.010029,0.036306
1.669,0.41229,0.4289,0.56592,0.023156,0.2891,0.84273,0.010108,0.036203
1.6698,0.41227,0.42902,0.56592,0.023144,0.29161,0.84023,0.010187,0.036101
1.6706,0.41225,0.42914,0.56592,0.023132,0.29412,0.83771,0.010266,0.035998
1.6714,0.41223,0.42925,0.56591,0.023121,0.29664,0.83519,0.010346,0.035895
1.6722,0.41221,0.42937,0.56591,0.023109,0.29916,0.83266,0.010426,0.035792
1.673,0.41219,0.42949,0.56591,0.023097,0.30169,0.83013,0.010506,0.035689
1.6738,0.41217,0.42961,0.56591,0.023085,0.30423,0.82759,0.010586,0.035585
1.6746,0.41215,0.42972,0.56591,0.023073,0.30677,0.82504,0.010666,0.03548
1.6754,0.41213,0.42984,0.56591,0.023062,0.30932,0.82249,0.010747,0.035376
1.6762,0.41211,0.42996,0.5659,0.02305,0.31188,0.81992,0.010828,0.035271
1.677,0.41208,0.43008,0.5659,0.023038,0.31445,0.81736,0.010909,0.035166
1.6778,0.41206,0.4302,0.5659,0.023026,0.31702,0.81478,0.01099,0.035061
1.6786,0.41204,0.43032,0.5659,0.023014,0.3196,0.8122,0.011072,0.034955
1.6794,0.41202,0.43044,0.5659,0.023002,0.32218,0.80962,0.011154,0.03485
1.6802,0.412,0.43056,0.5659,0.02299,0.32477,0.80702,0.011236,0.034743
1.681,0.41198,0.43068,0.56589,0.022978,0.32737,0.80442,0.011318,0.034637
1.6818,0.41196,0.43081,0.56589,0.022965,0.32997,0.80182,0.011401,0.03453
1.6826,0.41193,0.43093,0.56589,0.022953,0.33258,0.79921,0.011483,0.034423
1.6835,0.41191,0.43105,0.56589,0.022941,0.33519,0.79659,0.011566,0.034316
1.6843,0.41189,0.43117,0.56589,0.022929,0.33781,0.79397,0.011649,0.034209
1.6851,0.41187,0.4313,0.56589,0.022917,0.34044,0.79134,0.011732,0.034101
1.6859,0.41185,0.43142,0.56589,0.022904,0.34307,0.7887,0.011816,0.033993
1.6867,0.41183,0.43154,0.56588,0.022892,0.34571,0.78606,0.011899,0.033885
1.6875,0.4118,0.43167,0.56588,0.02288,0.34835,0.78342,0.011983,0.033776
1.6883,0.41178,0.43179,0.56588,0.022867,0.351,0.78076,0.012067,0.033668
1.6891,0.41176,0.43192,0.56588,0.022855,0.35365,0.77811,0.012151,0.033559
1.6899,0.41174,0.43204,0.56588,0.022843,0.35631,0.77544,0.012236,0.033449
1.6907,0.41172,0.43217,0.56588,0.02283,0.35898,0.77278,0.01232,0.03334
1.6915,0.4117,0.43229,0.56588,0.022818,0.36165,0.7701,0.012405,0.03323
1.6923,0.41167,0.43242,0.56587,0.022805,0.36432,0.76742,0.01249,0.03312
1.6931,0.41165,0.43254,0.56587,0.022793,0.36701,0.76474,0.012575,0.03301
1.6939,0.41163,0.43267,0.56587,0.02278,0.36969,0.76205,0.012661,0.0329
1.6947,0.41161,0.4328,0.56587,0.022768,0.37238,0.75936,0.012746,0.032789
1.6955,0.41159,0.43292,0.56587,0.022755,0.37508,0.75666,0.012832,0.032678
1.6963,0.41156,0.43305,0.56587,0.022742,0.37778,0.75396,0.012918,0.032567
1.6971,0.41154,0.43318,0.56587,0.02273,0.38049,0.75125,0.013004,0.032456
1.698,0.41152,0.43331,0.56587,0.022717,0.3832,0.74854,0.01309,0.032345
1.6988,0.4115,0.43344,0.56586,0.022704,0.38591,0.74582,0.013176,0.032233
1.6996,0.41148,0.43357,0.56586,0.022692,0.38863,0.7431,0.013263,0.032121
1.7004,0.41145,0.43369,0.56586,0.022679,0.39136,0.74037,0.013349,0.032009
1.7012,0.41143,0.43382,0.56586,0.022666,0.39409,0.73764,0.013436,0.031897
1.702,0.41141,0.43395,0.56586,0.022654,0.39682,0.7349,0.013523,0.031784
1.7028,0.41139,0.43408,0.56586,0.022641,0.39956,0.73216,0.01361,0.031671
1.7036,0.41137,0.43421,0.56586,0.022628,0.4023,0.72942,0.013697,0.031559
1.7044,0.41134,0.43434,0.56586,0.022615,0.40504,0.72667,0.013785,0.031445
1.7052,0.41132,0.43448,0.56586,0.022602,0.40779,0.72392,0.013872,0.031332
1.706,0.4113,0.43461,0.56586,0.022589,0.41055,0.72116,0.01396,0.031219
1.7068,0.41128,0.43474,0.56585,0.022576,0.41331,0.7184,0.014048,0.031105
1.7076,0.41126,0.43487,0.56585,0.022564,0.41607,0.71564,0.014136,0.030991
1.7084,0.41123,0.435,0.56585,0.022551,0.41884,0.71287,0.014224,0.030877
1.7092,0.41121,0.43513,0.56585,0.022538,0.42161,0.7101,0.014312,0.030763
1.71,0.41119,0.43526,0.56585,0.022525,0.42438,0.70732,0.014401,0.030649
1.7108,0.41117,0.4354,0.56585,0.022512,0.42716,0.70454,0.014489,0.030534
1.7116,0.41114,0.43553,0.56585,0.022499,0.42994,0.70176,0.014578,0.03042
1.7125,0.41112,0.43566,0.56585,0.022486,0.43272,0.69897,0.014667,0.030305
1.7133,0.4111,0.4358,0.56585,0.022473,0.43551,0.69618,0.014756,0.03019
1.7141,0.41108,0.43593,0.56585,0.02246,0.4383,0.69339,0.014845,0.030075
1.7149,0.41106,0.43606,0.56585,0.022447,0.4411,0.69059,0.014934,0.029959
1.7157,0.41103,0.4362,0.56584,0.022433,0.44389,0.6878,0.015023,0.029844
1.7165,0.41101,0.43633,0.56584,0.02242,0.44669,0.68499,0.015112,0.029728
1.7173,0.41099,0.43647,0.56584,0.022407,0.4495,0.68219,0.015202,0.029612
1.7181,0.41097,0.4366,0.56584,0.022394,0.45231,0.67938,0.015292,0.029497
1.7189,0.41094,0.43674,0.56584,0.022381,0.45512,0.67657,0.015381,0.029381
1.7197,0.41092,0.43687,0.56584,0.022368,0.45793,0.67375,0.015471,0.029264
1.7205,0.4109,0.43701,0.56584,0.022355,0.46074,0.67094,0.015561,0.029148
1.7213,0.41088,0.43714,0.56584,0.022341,0.46356,0.66812,0.015651,0.029032
1.7221,0.41086,0.43728,0.56584,0.022328,0.46638,0.6653,0.015741,0.028915
1.7229,0.41083,0.43741,0.56584,0.022315,0.46921,0.66247,0.015832,0.028798
1.7237,0.41081,0.43755,0.56584,0.022302,0.47203,0.65964,0.015922,0.028682
1.7245,0.41079,0.43769,0.56584,0.022288,0.47486,0.65681,0.016012,0.028565
1.7253,0.41077,0.43782,0.56584,0.022275,0.47769,0.65398,0.016103,0.028448
1.7261,0.41074,0.43796,0.56584,0.022262,0.48052,0.65115,0.016194,0.02833
1.7269,0.41072,0.43809,0.56584,0.022249,0.48336,0.64831,0.016284,0.028213
1.7278,0.4107,0.43823,0.56583,0.022235,0.4862,0.64547,0.016375,0.028096
1.7286,0.41068,0.43837,0.56583,0.022222,0.48904,0.64263,0.016466,0.027978
1.7294,0.41065,0.43851,0.56583,0.022209,0.49188,0.63979,0.016557,0.027861
1.7302,0.41063,0.43864,0.56583,0.022195,0.49472,0.63695,0.016648,0.027743
1.731,0.41061,0.43878,0.56583,0.022182,0.49756,0.6341,0.016739,0.027625
1.7318,0.41059,0.43892,0.56583,0.022169,0.50041,0.63125,0.01683,0.027507
1.7326,0.41057,0.43906,0.56583,0.022155,0.50326,0.6284,0.016921,0.027389
1.7334,0.41054,0.4392,0.56583,0.022142,0.50611,0.62555,0.017013,0.027271
1.7342,0.41052,0.43933,0.56583,0.022129,0.50896,0.6227,0.017104,0.027153
1.735,0.4105,0.43947,0.56583,0.022115,0.51181,0.61985,0.017196,0.027035
1.7358,0.41048,0.43961,0.56583,0.022102,0.51467,0.61699,0.017287,0.026917
1.7366,0.41045,0.43975,0.56583,0.022088,0.51753,0.61414,0.017379,0.026798
1.7374,0.41043,0.43989,0.56583,0.022075,0.52038,0.61128,0.01747,0.02668
1.7382,0.41041,0.44003,0.56583,0.022062,0.52324,0.60842,0.017562,0.026561
1.739,0.41039,0.44017,0.56583,0.022048,0.5261,0.60556,0.017654,0.026443
1.7398,0.41037,0.44031,0.56583,0.022035,0.52896,0.6027,0.017745,0.026324
1.7406,0.41034,0.44044,0.56583,0.022021,0.53182,0.59984,0.017837,0.026206
1.7414,0.41032,0.44058,0.56583,0.022008,0.53468,0.59697,0.017929,0.026087
1.7423,0.4103,0.44072,0.56583,0.021995,0.53755,0.59411,0.018021,0.025968
1.7431,0.41028,0.44086,0.56583,0.021981,0.54041,0.59125,0.018113,0.025849
1.7439,0.41026,0.441,0.56583,0.021968,0.54328,0.58838,0.018205,0.02573
1.7447,0.41023,0.44114,0.56583,0.021954,0.54614,0.58552,0.018297,0.025611
1.7455,0.41021,0.44128,0.56583,0.021941,0.54901,0.58265,0.018389,0.025492
1.7463,0.41019,0.44142,0.56583,0.021927,0.55187,0.57978,0.018481,0.025373
1.7471,0.41017,0.44156,0.56583,0.021914,0.55474,0.57692,0.018573,0.025254
1.7479,0.41015,0.4417,0.56583,0.0219,0.55761,0.57405,0.018666,0.025135
1.7487,0.41012,0.44184,0.56583,0.021887,0.56047,0.57118,0.018758,0.025016
1.7495,0.4101,0.44198,0.56583,0.021873,0.56334,0.56832,0.01885,0.024897
1.7503,0.41008,0.44213,0.56583,0.02186,0.56621,0.56545,0.018942,0.024778
1.7511,0.41006,0.44227,0.56583,0.021847,0.56907,0.56258,0.019035,0.024659
1.7519,0.41004,0.44241,0.56583,0.021833,0.57194,0.55971,0.019127,0.024539
1.7527,0.41001,0.44255,0.56583,0.02182,0.57481,0.55685,0.019219,0.02442
1.7535,0.40999,0.44269,0.56583,0.021806,0.57768,0.55398,0.019311,0.024301
1.7543,0.40997,0.44283,0.56583,0.021793,0.58054,0.55111,0.019404,0.024182
1.7551,0.40995,0.44297,0.56583,0.021779,0.58341,0.54825,0.019496,0.024062
1.7559,0.40993,0.44311,0.56583,0.021766,0.58627,0.54538,0.019588,0.023943
1.7568,0.40991,0.44325,0.56583,0.021752,0.58914,0.54252,0.019681,0.023824
1.7576,0.40988,0.44339,0.56583,0.021739,0.592,0.53965,0.019773,0.023705
1.7584,0.40986,0.44353,0.56583,0.021725,0.59487,0.53679,0.019865,0.023585
1.7592,0.40984,0.44368,0.56583,0.021712,0.59773,0.53393,0.019958,0.023466
1.76,0.40982,0.44382,0.56583,0.021698,0.60059,0.53106,0.02005,0.023347
1.7608,0.4098,0.44396,0.56583,0.021685,0.60346,0.5282,0.020142,0.023228
1.7616,0.40978,0.4441,0.56583,0.021671,0.60632,0.52534,0.020234,0.023109
1.7624,0.40975,0.44424,0.56583,0.021658,0.60918,0.52248,0.020327,0.022989
1.7632,0.40973,0.44438,0.56583,0.021645,0.61203,0.51963,0.020419,0.02287
1.764,0.40971,0.44452,0.56583,0.021631,0.61489,0.51677,0.020511,0.022751
1.7648,0.40969,0.44466,0.56583,0.021618,0.61775,0.51391,0.020603,0.022632
1.7656,0.40967,0.44481,0.56583,0.021604,0.6206,0.51106,0.020695,0.022513
1.7664,0.40965,0.44495,0.56583,0.021591,0.62346,0.50821,0.020788,0.022394
1.7672,0.40963,0.44509,0.56583,0.021577,0.62631,0.50535,0.02088,0.022275
1.768,0.4096,0.44523,0.56583,0.021564,0.62916,0.50251,0.020972,0.022156
1.7688,0.40958,0.44537,0.56583,0.021551,0.63201,0.49966,0.021064,0.022037
1.7696,0.40956,0.44551,0.56583,0.021537,0.63486,0.49681,0.021156,0.021919
1.7704,0.40954,0.44565,0.56583,0.021524,0.6377,0.49397,0.021248,0.0218
1.7713,0.40952,0.4458,0.56583,0.02151,0.64054,0.49112,0.02134,0.021681
1.7721,0.4095,0.44594,0.56583,0.021497,0.64339,0.48828,0.021432,0.021562
1.7729,0.40948,0.44608,0.56584,0.021484,0.64623,0.48544,0.021524,0.021444
1.7737,0.40946,0.44622,0.56584,0.02147,0.64906,0.48261,0.021615,0.021325
1.7745,0.40944,0.44636,0.56584,0.021457,0.6519,0.47977,0.021707,0.021207
1.7753,0.40941,0.4465,0.56584,0.021444,0.65473,0.47694,0.021799,0.021088
1.7761,0.40939,0.44664,0.56584,0.02143,0.65756,0.47411,0.02189,0.02097
1.7769,0.40937,0.44679,0.56584,0.021417,0.66039,0.47128,0.021982,0.020852
1.7777,0.40935,0.44693,0.56584,0.021404,0.66322,0.46846,0.022074,0.020734
1.7785,0.40933,0.44707,0.56584,0.02139,0.66604,0.46563,0.022165,0.020616
1.7793,0.40931,0.44721,0.56584,0.021377,0.66886,0.46281,0.022256,0.020498
1.7801,0.40929,0.44735,0.56584,0.021364,0.67168,0.46,0.022348,0.02038
1.7809,0.40927,0.44749,0.56584,0.021351,0.6745,0.45718,0.022439,0.020262
1.7817,0.40925,0.44763,0.56584,0.021337,0.67731,0.45437,0.02253,0.020144
1.7825,0.40923,0.44777,0.56584,0.021324,0.68012,0.45156,0.022621,0.020027
1.7833,0.40921,0.44791,0.56584,0.021311,0.68293,0.44876,0.022712,0.019909
1.7841,0.40919,0.44805,0.56584,0.021298,0.68574,0.44595,0.022803,0.019792
1.7849,0.40917,0.44819,0.56584,0.021284,0.68854,0.44315,0.022894,0.019674
1.7857,0.40915,0.44834,0.56585,0.021271,0.69134,0.44036,0.022985,0.019557
1.7866,0.40913,0.44848,0.56585,0.021258,0.69413,0.43756,0.023076,0.01944
1.7874,0.40911,0.44862,0.56585,0.021245,0.69692,0.43477,0.023166,0.019323
1.7882,0.40909,0.44876,0.56585,0.021232,0.69971,0.43198,0.023257,0.019206
1.789,0.40907,0.4489,0.56585,0.021219,0.7025,0.4292,0.023347,0.01909
1.7898,0.40905,0.44904,0.56585,0.021205,0.70528,0.42642,0.023438,0.018973
1.7906,0.40903,0.44918,0.56585,0.021192,0.70806,0.42364,0.023528,0.018857
1.7914,0.40901,0.44932,0.56585,0.021179,0.71083,0.42087,0.023618,0.01874
1.7922,0.40899,0.44946,0.56585,0.021166,0.7136,0.4181,0.023708,0.018624
1.793,0.40897,0.4496,0.56585,0.021153,0.71637,0.41534,0.023798,0.018508
1.7938,0.40895,0.44974,0.56585,0.02114,0.71913,0.41258,0.023888,0.018392
1.7946,0.40893,0.44988,0.56586,0.021127,0.72189,0.40982,0.023978,0.018276
1.7954,0.40891,0.45002,0.56586,0.021114,0.72465,0.40707,0.024068,0.018161
1.7962,0.40889,0.45015,0.56586,0.021101,0.7274,0.40432,0.024157,0.018045
1.797,0.40887,0.45029,0.56586,0.021088,0.73015,0.40157,0.024247,0.01793
1.7978,0.40885,0.45043,0.56586,0.021075,0.73289,0.39883,0.024336,0.017815
1.7986,0.40883,0.45057,0.56586,0.021062,0.73563,0.39609,0.024425,0.0177
1.7994,0.40881,0.45071,0.56586,0.021049,0.73836,0.39336,0.024514,0.017585
1.8002,0.40879,0.45085,0.56586,0.021037,0.74109,0.39063,0.024603,0.01747
1.8011,0.40877,0.45099,0.56586,0.021024,0.74382,0.38791,0.024692,0.017356
1.8019,0.40875,0.45113,0.56587,0.021011,0.74654,0.38519,0.02478,0.017241
1.8027,0.40873,0.45126,0.56587,0.020998,0.74925,0.38248,0.024869,0.017127
1.8035,0.40871,0.4514,0.56587,0.020985,0.75197,0.37977,0.024957,0.017013
1.8043,0.40869,0.45154,0.56587,0.020972,0.75467,0.37706,0.025046,0.016899
1.8051,0.40868,0.45168,0.56587,0.02096,0.75738,0.37436,0.025134,0.016785
1.8059,0.40866,0.45182,0.56587,0.020947,0.76007,0.37167,0.025222,0.016672
1.8067,0.40864,0.45195,0.56587,0.020934,0.76277,0.36898,0.02531,0.016559
1.8075,0.40862,0.45209,0.56587,0.020921,0.76545,0.36629,0.025397,0.016446
1.8083,0.4086,0.45223,0.56588,0.020909,0.76813,0.36362,0.025485,0.016333
1.8091,0.40858,0.45236,0.56588,0.020896,0.77081,0.36094,0.025572,0.01622
1.8099,0.40856,0.4525,0.56588,0.020884,0.77348,0.35827,0.02566,0.016107
1.8107,0.40854,0.45264,0.56588,0.020871,0.77615,0.35561,0.025747,0.015995
1.8115,0.40853,0.45277,0.56588,0.020858,0.77881,0.35295,0.025834,0.015883
1.8123,0.40851,0.45291,0.56588,0.020846,0.78147,0.3503,0.02592,0.015771
1.8131,0.40849,0.45305,0.56588,0.020833,0.78412,0.34765,0.026007,0.015659
1.8139,0.40847,0.45318,0.56588,0.020821,0.78676,0.34501,0.026094,0.015548
1.8147,0.40845,0.45332,0.56589,0.020808,0.7894,0.34237,0.02618,0.015437
1.8156,0.40844,0.45345,0.56589,0.020796,0.79203,0.33974,0.026266,0.015326
1.8164,0.40842,0.45359,0.56589,0.020783,0.79466,0.33712,0.026352,0.015215
1.8172,0.4084,0.45372,0.56589,0.020771,0.79728,0.3345,0.026438,0.015104
1.818,0.40838,0.45386,0.56589,0.020759,0.7999,0.33188,0.026523,0.014994
1.8188,0.40836,0.45399,0.56589,0.020746,0.80251,0.32928,0.026609,0.014884
1.8196,0.40835,0.45413,0.56589,0.020734,0.80511,0.32668,0.026694,0.014774
1.8204,0.40833,0.45426,0.5659,0.020722,0.80771,0.32408,0.026779,0.014664
1.8212,0.40831,0.45439,0.5659,0.02071,0.8103,0.32149,0.026864,0.014555
1.822,0.40829,0.45453,0.5659,0.020697,0.81289,0.31891,0.026949,0.014446
1.8228,0.40828,0.45466,0.5659,0.020685,0.81547,0.31634,0.027033,0.014337
1.8236,0.40826,0.45479,0.5659,0.020673,0.81804,0.31377,0.027118,0.014228
1.8244,0.40824,0.45493,0.5659,0.020661,0.8206,0.3112,0.027202,0.01412
1.8252,0.40822,0.45506,0.56591,0.020649,0.82316,0.30865,0.027286,0.014011
1.826,0.40821,0.45519,0.56591,0.020637,0.82572,0.3061,0.02737,0.013903
1.8268,0.40819,0.45532,0.56591,0.020625,0.82826,0.30356,0.027453,0.013796
1.8276,0.40817,0.45546,0.56591,0.020613,0.8308,0.30102,0.027537,0.013688
1.8284,0.40816,0.45559,0.56591,0.020601,0.83334,0.29849,0.02762,0.013581
1.8292,0.40814,0.45572,0.56591,0.020589,0.83586,0.29597,0.027703,0.013474
1.8301,0.40812,0.45585,0.56592,0.020577,0.83838,0.29345,0.027786,0.013368
1.8309,0.40811,0.45598,0.56592,0.020565,0.84089,0.29094,0.027868,0.013261
1.8317,0.40809,0.45611,0.56592,0.020553,0.8434,0.28844,0.02795,0.013155
1.8325,0.40807,0.45624,0.56592,0.020541,0.8459,0.28595,0.028033,0.01305
1.8333,0.40806,0.45637,0.56592,0.020529,0.84839,0.28346,0.028114,0.012944
1.8341,0.40804,0.4565,0.56593,0.020518,0.85087,0.28098,0.028196,0.012839
1.8349,0.40802,0.45663,0.56593,0.020506,0.85335,0.27851,0.028278,0.012734
1.8357,0.40801,0.45676,0.56593,0.020494,0.85582,0.27604,0.028359,0.012629
1.8365,0.40799,0.45689,0.56593,0.020482,0.85828,0.27358,0.02844,0.012525
1.8373,0.40798,0.45702,0.56593,0.020471,0.86073,0.27113,0.028521,0.012421
1.8381,0.40796,0.45714,0.56593,0.020459,0.86318,0.26869,0.028601,0.012317
1.8389,0.40794,0.45727,0.56594,0.020448,0.86562,0.26626,0.028682,0.012214
1.8397,0.40793,0.4574,0.56594,0.020436,0.86805,0.26383,0.028762,0.012111
1.8405,0.40791,0.45753,0.56594,0.020425,0.87047,0.26141,0.028842,0.012008
1.8413,0.4079,0.45765,0.56594,0.020413,0.87289,0.259,0.028921,0.011905
1.8421,0.40788,0.45778,0.56594,0.020402,0.8753,0.25659,0.029001,0.011803
1.8429,0.40787,0.45791,0.56595,0.02039,0.8777,0.2542,0.02908,0.011701
1.8437,0.40785,0.45803,0.56595,0.020379,0.88009,0.25181,0.029159,0.011599
1.8445,0.40784,0.45816,0.56595,0.020368,0.88247,0.24943,0.029237,0.011498
1.8454,0.40782,0.45828,0.56595,0.020357,0.88485,0.24706,0.029316,0.011397
1.8462,0.40781,0.45841,0.56595,0.020345,0.88722,0.24469,0.029394,0.011297
1.847,0.40779,0.45853,0.56596,0.020334,0.88958,0.24234,0.029472,0.011196
1.8478,0.40778,0.45866,0.56596,0.020323,0.89193,0.23999,0.02955,0.011096
1.8486,0.40776,0.45878,0.56596,0.020312,0.89427,0.23765,0.029627,0.010997
1.8494,0.40775,0.45891,0.56596,0.020301,0.8966,0.23532,0.029704,0.010897
1.8502,0.40773,0.45903,0.56596,0.02029,0.89893,0.233,0.029781,0.010798
1.851,0.40772,0.45915,0.56597,0.020279,0.90125,0.23068,0.029858,0.0107
1.8518,0.4077,0.45928,0.56597,0.020268,0.90356,0.22838,0.029934,0.010601
1.8526,0.40769,0.4594,0.56597,0.020257,0.90586,0.22608,0.03001,0.010503
1.8534,0.40767,0.45952,0.56597,0.020246,0.90815,0.2238,0.030086,0.010406
1.8542,0.40766,0.45964,0.56598,0.020235,0.91043,0.22152,0.030162,0.010309
1.855,0.40765,0.45976,0.56598,0.020224,0.91271,0.21925,0.030237,0.010212
1.8558,0.40763,0.45988,0.56598,0.020214,0.91497,0.21699,0.030312,0.010115
1.8566,0.40762,0.46,0.56598,0.020203,0.91723,0.21474,0.030387,0.010019
1.8574,0.4076,0.46012,0.56598,0.020192,0.91948,0.21249,0.030461,0.0099231
1.8582,0.40759,0.46024,0.56599,0.020182,0.92172,0.21026,0.030536,0.0098276
1.859,0.40758,0.46036,0.56599,0.020171,0.92394,0.20803,0.03061,0.0097325
1.8599,0.40756,0.46048,0.56599,0.020161,0.92616,0.20582,0.030683,0.0096377
1.8607,0.40755,0.4606,0.56599,0.02015,0.92838,0.20361,0.030757,0.0095434
1.8615,0.40754,0.46072,0.566,0.02014,0.93058,0.20141,0.03083,0.0094494
1.8623,0.40752,0.46084,0.566,0.020129,0.93277,0.19923,0.030903,0.0093558
1.8631,0.40751,0.46095,0.566,0.020119,0.93495,0.19705,0.030975,0.0092625
1.8639,0.4075,0.46107,0.566,0.020108,0.93713,0.19488,0.031047,0.0091697
1.8647,0.40748,0.46119,0.56601,0.020098,0.93929,0.19272,0.031119,0.0090772
1.8655,0.40747,0.4613,0.56601,0.020088,0.94144,0.19057,0.031191,0.0089851
1.8663,0.40746,0.46142,0.56601,0.020078,0.94359,0.18843,0.031262,0.0088934
1.8671,0.40745,0.46153,0.56601,0.020068,0.94572,0.1863,0.031333,0.0088021
1.8679,0.40743,0.46165,0.56602,0.020058,0.94785,0.18418,0.031404,0.0087111
1.8687,0.40742,0.46176,0.56602,0.020047,0.94997,0.18207,0.031474,0.0086206
1.8695,0.40741,0.46188,0.56602,0.020037,0.95207,0.17997,0.031544,0.0085305
1.8703,0.4074,0.46199,0.56602,0.020027,0.95417,0.17788,0.031614,0.0084407
1.8711,0.40738,0.4621,0.56602,0.020018,0.95625,0.1758,0.031684,0.0083514
1.8719,0.40737,0.46222,0.56603,0.020008,0.95833,0.17372,0.031753,0.0082625
1.8727,0.40736,0.46233,0.56603,0.019998,0.9604,0.17166,0.031822,0.008174
1.8735,0.40735,0.46244,0.56603,0.019988,0.96245,0.16961,0.03189,0.0080858
1.8744,0.40734,0.46255,0.56604,0.019978,0.9645,0.16757,0.031959,0.0079981
1.8752,0.40733,0.46266,0.56604,0.019969,0.96653,0.16554,0.032027,0.0079108
1.876,0.40731,0.46277,0.56604,0.019959,0.96856,0.16352,0.032094,0.007824
1.8768,0.4073,0.46288,0.56604,0.019949,0.97057,0.16151,0.032161,0.0077375
1.8776,0.40729,0.46299,0.56605,0.01994,0.97258,0.15951,0.032228,0.0076515
1.8784,0.40728,0.4631,0.56605,0.01993,0.97457,0.15752,0.032295,0.0075659
1.8792,0.40727,0.46321,0.56605,0.019921,0.97656,0.15554,0.032361,0.0074807
1.88,0.40726,0.46332,0.56605,0.019912,0.97853,0.15357,0.032427,0.0073959
1.8808,0.40725,0.46343,0.56606,0.019902,0.98049,0.15162,0.032493,0.0073116
1.8816,0.40724,0.46354,0.56606,0.019893,0.98245,0.14967,0.032558,0.0072277
1.8824,0.40723,0.46364,0.56606,0.019884,0.98439,0.14773,0.032623,0.0071442
1.8832,0.40722,0.46375,0.56606,0.019875,0.98632,0.14581,0.032688,0.0070612
1.884,0.4072,0.46386,0.56607,0.019865,0.98824,0.14389,0.032752,0.0069786
1.8848,0.40719,0.46396,0.56607,0.019856,0.99015,0.14199,0.032816,0.0068964
1.8856,0.40718,0.46407,0.56607,0.019847,0.99205,0.1401,0.03288,0.0068147
1.8864,0.40717,0.46417,0.56607,0.019838,0.99394,0.13821,0.032943,0.0067334
1.8872,0.40716,0.46427,0.56608,0.019829,0.99581,0.13634,0.033006,0.0066526
1.888,0.40715,0.46438,0.56608,0.01982,0.99768,0.13448,0.033069,0.0065722
1.8889,0.40714,0.46448,0.56608,0.019812,0.99953,0.13263,0.033131,0.0064923
1.8897,0.40713,0.46458,0.56609,0.019803,1.0014,0.1308,0.033193,0.0064128
1.8905,0.40713,0.46469,0.56609,0.019794,1.0032,0.12897,0.033254,0.0063338
1.8913,0.40712,0.46479,0.56609,0.019785,1.005,0.12715,0.033316,0.0062552
1.8921,0.40711,0.46489,0.56609,0.019777,1.0068,0.12535,0.033376,0.0061771
1.8929,0.4071,0.46499,0.5661,0.019768,1.0086,0.12356,0.033437,0.0060995
1.8937,0.40709,0.46509,0.5661,0.01976,1.0104,0.12177,0.033497,0.0060223
1.8945,0.40708,0.46519,0.5661,0.019751,1.0122,0.12,0.033557,0.0059456
1.8953,0.40707,0.46529,0.56611,0.019743,1.014,0.11824,0.033616,0.0058694
1.8961,0.40706,0.46539,0.56611,0.019734,1.0157,0.1165,0.033675,0.0057936
1.8969,0.40705,0.46548,0.56611,0.019726,1.0175,0.11476,0.033734,0.0057183
1.8977,0.40704,0.46558,0.56611,0.019718,1.0192,0.11304,0.033792,0.0056435
1.8985,0.40704,0.46568,0.56612,0.01971,1.0209,0.11132,0.03385,0.0055691
1.8993,0.40703,0.46578,0.56612,0.019702,1.0226,0.10962,0.033908,0.0054952
1.9001,0.40702,0.46587,0.56612,0.019694,1.0243,0.10793,0.033965,0.0054218
1.9009,0.40701,0.46597,0.56613,0.019685,1.026,0.10626,0.034022,0.0053489
1.9017,0.407,0.46606,0.56613,0.019677,1.0277,0.10459,0.034078,0.0052765
1.9025,0.40699,0.46616,0.56613,0.01967,1.0293,0.10294,0.034135,0.0052046
1.9033,0.40699,0.46625,0.56613,0.019662,1.031,0.10129,0.03419,0.0051331
1.9042,0.40698,0.46634,0.56614,0.019654,1.0326,0.099664,0.034246,0.0050621
1.905,0.40697,0.46644,0.56614,0.019646,1.0342,0.098046,0.034301,0.0049917
1.9058,0.40696,0.46653,0.56614,0.019638,1.0358,0.09644,0.034355,0.0049217
1.9066,0.40696,0.46662,0.56615,0.019631,1.0374,0.094846,0.034409,0.0048522
1.9074,0.40695,0.46671,0.56615,0.019623,1.039,0.093264,0.034463,0.0047832
1.9082,0.40694,0.4668,0.56615,0.019616,1.0406,0.091694,0.034517,0.0047147
1.909,0.40694,0.46689,0.56616,0.019608,1.0422,0.090136,0.03457,0.0046467
1.9098,0.40693,0.46698,0.56616,0.019601,1.0437,0.08859,0.034622,0.0045792
1.9106,0.40692,0.46707,0.56616,0.019593,1.0453,0.087057,0.034675,0.0045122
1.9114,0.40692,0.46716,0.56617,0.019586,1.0468,0.085536,0.034727,0.0044457
1.9122,0.40691,0.46725,0.56617,0.019579,1.0483,0.084027,0.034778,0.0043798
1.913,0.4069,0.46733,0.56617,0.019572,1.0498,0.082531,0.034829,0.0043143
1.9138,0.4069,0.46742,0.56617,0.019565,1.0513,0.081047,0.03488,0.0042493
1.9146,0.40689,0.46751,0.56618,0.019558,1.0528,0.079575,0.03493,0.0041849
1.9154,0.40688,0.46759,0.56618,0.019551,1.0542,0.078116,0.03498,0.004121
1.9162,0.40688,0.46768,0.56618,0.019544,1.0557,0.076669,0.03503,0.0040576
1.917,0.40687,0.46776,0.56619,0.019537,1.0571,0.075235,0.035079,0.0039947
1.9178,0.40687,0.46785,0.56619,0.01953,1.0586,0.073814,0.035127,0.0039323
1.9187,0.40686,0.46793,0.56619,0.019523,1.06,0.072405,0.035176,0.0038705
1.9195,0.40685,0.46801,0.5662,0.019516,1.0614,0.071009,0.035224,0.0038091
1.9203,0.40685,0.46809,0.5662,0.01951,1.0628,0.069625,0.035271,0.0037483
1.9211,0.40684,0.46817,0.5662,0.019503,1.0642,0.068254,0.035318,0.0036881
1.9219,0.40684,0.46826,0.56621,0.019497,1.0655,0.066896,0.035365,0.0036283
1.9227,0.40683,0.46834,0.56621,0.01949,1.0669,0.065551,0.035411,0.0035691
1.9235,0.40683,0.46842,0.56621,0.019484,1.0682,0.064219,0.035457,0.0035104
1.9243,0.40682,0.46849,0.56622,0.019477,1.0695,0.062899,0.035502,0.0034522
1.9251,0.40682,0.46857,0.56622,0.019471,1.0708,0.061593,0.035548,0.0033946
1.9259,0.40681,0.46865,0.56622,0.019465,1.0721,0.060299,0.035592,0.0033375
1.9267,0.40681,0.46873,0.56623,0.019459,1.0734,0.059018,0.035636,0.003281
1.9275,0.40681,0.46881,0.56623,0.019453,1.0747,0.057751,0.03568,0.003225
1.9283,0.4068,0.46888,0.56623,0.019447,1.076,0.056496,0.035724,0.0031695
1.9291,0.4068,0.46896,0.56624,0.019441,1.0772,0.055254,0.035766,0.0031146
1.9299,0.40679,0.46903,0.56624,0.019435,1.0785,0.054026,0.035809,0.0030602
1.9307,0.40679,0.46911,0.56624,0.019429,1.0797,0.05281,0.035851,0.0030064
1.9315,0.40679,0.46918,0.56624,0.019423,1.0809,0.051608,0.035893,0.0029531
1.9323,0.40678,0.46925,0.56625,0.019417,1.0821,0.050419,0.035934,0.0029004
1.9332,0.40678,0.46933,0.56625,0.019412,1.0833,0.049243,0.035975,0.0028482
1.934,0.40678,0.4694,0.56625,0.019406,1.0844,0.048081,0.036015,0.0027965
1.9348,0.40677,0.46947,0.56626,0.0194,1.0856,0.046931,0.036055,0.0027454
1.9356,0.40677,0.46954,0.56626,0.019395,1.0867,0.045795,0.036095,0.0026949
1.9364,0.40677,0.46961,0.56626,0.019389,1.0879,0.044673,0.036134,0.0026449
1.9372,0.40676,0.46968,0.56627,0.019384,1.089,0.043563,0.036173,0.0025955
1.938,0.40676,0.46975,0.56627,0.019379,1.0901,0.042468,0.036211,0.0025466
1.9388,0.40676,0.46982,0.56627,0.019374,1.0912,0.041385,0.036249,0.0024983
1.9396,0.40676,0.46988,0.56628,0.019368,1.0922,0.040316,0.036286,0.0024506
1.9404,0.40675,0.46995,0.56628,0.019363,1.0933,0.039261,0.036323,0.0024034
1.9412,0.40675,0.47002,0.56628,0.019358,1.0944,0.038219,0.03636,0.0023568
1.942,0.40675,0.47008,0.56629,0.019353,1.0954,0.03719,0.036396,0.0023107
1.9428,0.40675,0.47015,0.56629,0.019348,1.0964,0.036175,0.036431,0.0022652
1.9436,0.40674,0.47021,0.5663,0.019343,1.0974,0.035174,0.036467,0.0022203
1.9444,0.40674,0.47028,0.5663,0.019339,1.0984,0.034186,0.036501,0.002176
1.9452,0.40674,0.47034,0.5663,0.019334,1.0994,0.033212,0.036536,0.0021322
1.946,0.40674,0.4704,0.56631,0.019329,1.1004,0.032251,0.03657,0.002089
1.9468,0.40674,0.47046,0.56631,0.019325,1.1013,0.031305,0.036603,0.0020463
1.9477,0.40674,0.47052,0.56631,0.01932,1.1023,0.030372,0.036636,0.0020043
1.9485,0.40674,0.47058,0.56632,0.019316,1.1032,0.029452,0.036669,0.0019628
1.9493,0.40673,0.47064,0.56632,0.019311,1.1041,0.028547,0.036701,0.0019218
1.9501,0.40673,0.4707,0.56632,0.019307,1.105,0.027655,0.036732,0.0018815
1.9509,0.40673,0.47076,0.56633,0.019303,1.1059,0.026777,0.036764,0.0018417
1.9517,0.40673,0.47082,0.56633,0.019299,1.1067,0.025913,0.036794,0.0018025
1.9525,0.40673,0.47088,0.56633,0.019294,1.1076,0.025062,0.036825,0.0017639
1.9533,0.40673,0.47093,0.56634,0.01929,1.1084,0.024226,0.036855,0.0017259
1.9541,0.40673,0.47099,0.56634,0.019286,1.1093,0.023403,0.036884,0.0016885
1.9549,0.40673,0.47104,0.56634,0.019282,1.1101,0.022595,0.036913,0.0016516
1.9557,0.40673,0.4711,0.56635,0.019278,1.1109,0.0218,0.036942,0.0016153
1.9565,0.40673,0.47115,0.56635,0.019275,1.1117,0.021019,0.03697,0.0015796
1.9573,0.40673,0.47121,0.56635,0.019271,1.1125,0.020253,0.036997,0.0015445
1.9581,0.40673,0.47126,0.56636,0.019267,1.1132,0.0195,0.037024,0.00151
1.9589,0.40673,0.47131,0.56636,0.019264,1.114,0.018761,0.037051,0.0014761
1.9597,0.40673,0.47136,0.56636,0.01926,1.1147,0.018036,0.037077,0.0014427
1.9605,0.40673,0.47141,0.56637,0.019257,1.1154,0.017326,0.037103,0.00141
1.9613,0.40673,0.47146,0.56637,0.019253,1.1161,0.016629,0.037129,0.0013778
1.9621,0.40673,0.47151,0.56637,0.01925,1.1168,0.015946,0.037153,0.0013463
1.963,0.40674,0.47156,0.56638,0.019247,1.1175,0.015278,0.037178,0.0013153
1.9638,0.40674,0.47161,0.56638,0.019243,1.1181,0.014624,0.037202,0.0012849
1.9646,0.40674,0.47165,0.56639,0.01924,1.1188,0.013984,0.037225,0.0012551
1.9654,0.40674,0.4717,0.56639,0.019237,1.1194,0.013357,0.037248,0.0012259
1.9662,0.40674,0.47175,0.56639,0.019234,1.12,0.012746,0.037271,0.0011973
1.967,0.40674,0.47179,0.5664,0.019231,1.1206,0.012148,0.037293,0.0011693
1.9678,0.40674,0.47184,0.5664,0.019228,1.1212,0.011564,0.037315,0.0011419
1.9686,0.40675,0.47188,0.5664,0.019225,1.1218,0.010995,0.037336,0.0011151
1.9694,0.40675,0.47192,0.56641,0.019223,1.1224,0.01044,0.037357,0.0010889
1.9702,0.40675,0.47197,0.56641,0.01922,1.1229,0.0098994,0.037377,0.0010633
1.971,0.40675,0.47201,0.56641,0.019217,1.1235,0.0093729,0.037397,0.0010383
1.9718,0.40675,0.47205,0.56642,0.019215,1.124,0.0088606,0.037416,0.0010139
1.9726,0.40676,0.47209,0.56642,0.019212,1.1245,0.0083626,0.037435,0.00099011
1.9734,0.40676,0.47213,0.56642,0.01921,1.125,0.007879,0.037453,0.00096691
1.9742,0.40676,0.47217,0.56643,0.019208,1.1254,0.0074096,0.037471,0.00094432
1.975,0.40677,0.47221,0.56643,0.019205,1.1259,0.0069545,0.037488,0.00092234
1.9758,0.40677,0.47224,0.56644,0.019203,1.1264,0.0065138,0.037505,0.00090095
1.9766,0.40677,0.47228,0.56644,0.019201,1.1268,0.0060875,0.037522,0.00088018
1.9775,0.40677,0.47232,0.56644,0.019199,1.1272,0.0056754,0.037538,0.00086001
1.9783,0.40678,0.47235,0.56645,0.019197,1.1276,0.0052778,0.037554,0.00084045
1.9791,0.40678,0.47239,0.56645,0.019195,1.128,0.0048945,0.037569,0.00082149
1.9799,0.40678,0.47242,0.56645,0.019193,1.1284,0.0045256,0.037583,0.00080314
1.9807,0.40679,0.47246,0.56646,0.019191,1.1287,0.0041711,0.037597,0.0007854
1.9815,0.40679,0.47249,0.56646,0.01919,1.1291,0.0038311,0.037611,0.00076828
1.9823,0.4068,0.47252,0.56646,0.019188,1.1294,0.0035054,0.037624,0.00075176
1.9831,0.4068,0.47255,0.56647,0.019186,1.1297,0.0031941,0.037637,0.00073585
1.9839,0.4068,0.47258,0.56647,0.019185,1.13,0.0028973,0.037649,0.00072055
1.9847,0.40681,0.47261,0.56647,0.019183,1.1303,0.0026149,0.037661,0.00070586
1.9855,0.40681,0.47264,0.56648,0.019182,1.1306,0.002347,0.037672,0.00069179
1.9863,0.40682,0.47267,0.56648,0.019181,1.1309,0.0020935,0.037683,0.00067833
1.9871,0.40682,0.4727,0.56649,0.01918,1.1311,0.0018545,0.037694,0.00066548
1.9879,0.40683,0.47272,0.56649,0.019178,1.1313,0.0016299,0.037703,0.00065324
1.9887,0.40683,0.47275,0.56649,0.019177,1.1316,0.0014198,0.037713,0.00064162
1.9895,0.40684,0.47278,0.5665,0.019176,1.1318,0.0012242,0.037722,0.00063061
1.9903,0.40684,0.4728,0.5665,0.019175,1.132,0.001043,0.03773,0.00062021
1.9911,0.40685,0.47283,0.5665,0.019174,1.1321,0.00087635,0.037738,0.00061043
1.992,0.40685,0.47285,0.56651,0.019173,1.1323,0.00072417,0.037746,0.00060127
1.9928,0.40686,0.47287,0.56651,0.019173,1.1324,0.00058649,0.037753,0.00059272
1.9936,0.40686,0.47289,0.56651,0.019172,1.1326,0.00046331,0.037759,0.00058478
1.9944,0.40687,0.47292,0.56652,0.019171,1.1327,0.00035463,0.037765,0.00057746
1.9952,0.40688,0.47294,0.56652,0.019171,1.1328,0.00026044,0.037771,0.00057076
1.996,0.40688,0.47296,0.56653,0.01917,1.1329,0.00018076,0.037776,0.00056467
1.9968,0.40689,0.47298,0.56653,0.01917,1.1329,0.00011559,0.037781,0.0005592
1.9976,0.40689,0.473,0.56653,0.01917,1.133,6.493e-05,0.037785,0.00055435
1.9984,0.4069,0.47301,0.56654,0.019169,1.133,2.8776e-05,0.037788,0.00055012
1.9992,0.40691,0.47303,0.56654,0.019169,1.1331,7.1329e-06,0.037792,0.0005465
2,0.40691,0.47305,0.56654,0.019169,1.1331,5.2321e-10,0.037794,0.0005435


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertM_jcp_p2r1_hrefN1_energy.csv <==
0.00080548,0.50977,0.53767,0.56655,0.0016287,1.1331,7.2556e-06,0.0032574,3.6539e-08
0.001611,0.50977,0.53767,0.56655,0.0016287,1.1331,2.9022e-05,0.0032573,1.4615e-07
0.0024164,0.50977,0.53767,0.56655,0.0016288,1.133,6.5299e-05,0.0032572,3.2884e-07
0.0032219,0.50977,0.53767,0.56656,0.0016288,1.133,0.00011609,0.003257,5.8459e-07
0.0040274,0.50977,0.53767,0.56656,0.0016288,1.1329,0.00018138,0.0032568,9.134e-07
0.0048329,0.50977,0.53767,0.56657,0.0016289,1.1329,0.00026118,0.0032565,1.3152e-06
0.0056384,0.50977,0.53767,0.56657,0.001629,1.1328,0.00035549,0.0032561,1.7901e-06
0.0064438,0.50977,0.53767,0.56657,0.001629,1.1327,0.0004643,0.0032557,2.338e-06
0.0072493,0.50977,0.53767,0.56658,0.0016291,1.1326,0.0005876,0.0032552,2.9589e-06
0.0080548,0.50978,0.53767,0.56658,0.0016292,1.1324,0.00072541,0.0032547,3.6527e-06
0.0088603,0.50978,0.53767,0.56658,0.0016292,1.1323,0.0008777,0.0032541,4.4194e-06
0.0096658,0.50978,0.53766,0.56659,0.0016293,1.1321,0.0010445,0.0032534,5.259e-06
0.010471,0.50978,0.53766,0.56659,0.0016294,1.132,0.0012258,0.0032527,6.1715e-06
0.011277,0.50978,0.53766,0.56659,0.0016295,1.1318,0.0014215,0.0032519,7.1569e-06
0.012082,0.50979,0.53766,0.5666,0.0016296,1.1316,0.0016317,0.0032511,8.215e-06
0.012888,0.50979,0.53766,0.5666,0.0016297,1.1313,0.0018564,0.0032501,9.3458e-06
0.013693,0.50979,0.53765,0.56661,0.0016299,1.1311,0.0020956,0.0032492,1.0549e-05
0.014499,0.50979,0.53765,0.56661,0.00163,1.1309,0.0023492,0.0032482,1.1826e-05
0.015304,0.5098,0.53765,0.56661,0.0016301,1.1306,0.0026173,0.0032471,1.3174e-05
0.01611,0.5098,0.53765,0.56662,0.0016303,1.1303,0.0028998,0.0032459,1.4596e-05
0.016915,0.5098,0.53764,0.56662,0.0016304,1.13,0.0031967,0.0032447,1.6089e-05
0.017721,0.50981,0.53764,0.56662,0.0016306,1.1297,0.0035081,0.0032435,1.7656e-05
0.018526,0.50981,0.53764,0.56663,0.0016307,1.1294,0.0038339,0.0032421,1.9294e-05
0.019332,0.50982,0.53763,0.56663,0.0016309,1.1291,0.0041741,0.0032408,2.1005e-05
0.020137,0.50982,0.53763,0.56663,0.0016311,1.1287,0.0045287,0.0032393,2.2788e-05
0.020942,0.50982,0.53763,0.56664,0.0016312,1.1284,0.0048977,0.0032378,2.4643e-05
0.021748,0.50983,0.53762,0.56664,0.0016314,1.128,0.0052811,0.0032363,2.6571e-05
0.022553,0.50983,0.53762,0.56665,0.0016316,1.1276,0.0056789,0.0032346,2.857e-05
0.023359,0.50984,0.53762,0.56665,0.0016318,1.1272,0.006091,0.003233,3.0641e-05
0.024164,0.50984,0.53761,0.56665,0.001632,1.1268,0.0065175,0.0032312,3.2784e-05
0.02497,0.50985,0.53761,0.56666,0.0016322,1.1264,0.0069583,0.0032294,3.4999e-05
0.025775,0.50985,0.5376,0.56666,0.0016324,1.1259,0.0074135,0.0032276,3.7285e-05
0.026581,0.50986,0.5376,0.56666,0.0016326,1.1254,0.007883,0.0032256,3.9643e-05
0.027386,0.50987,0.5376,0.56667,0.0016329,1.125,0.0083668,0.0032237,4.2072e-05
0.028192,0.50987,0.53759,0.56667,0.0016331,1.1245,0.0088649,0.0032216,4.4573e-05
0.028997,0.50988,0.53759,0.56667,0.0016333,1.124,0.0093773,0.0032195,4.7145e-05
0.029803,0.50988,0.53758,0.56668,0.0016336,1.1235,0.0099039,0.0032174,4.9788e-05
0.030608,0.50989,0.53758,0.56668,0.0016338,1.1229,0.010445,0.0032152,5.2502e-05
0.031414,0.5099,0.53757,0.56668,0.0016341,1.1224,0.011,0.0032129,5.5287e-05
0.032219,0.5099,0.53756,0.56669,0.0016344,1.1218,0.011569,0.0032106,5.8143e-05
0.033025,0.50991,0.53756,0.56669,0.0016346,1.1212,0.012153,0.0032082,6.107e-05
0.03383,0.50992,0.53755,0.5667,0.0016349,1.1206,0.012751,0.0032058,6.4067e-05
0.034636,0.50993,0.53755,0.5667,0.0016352,1.12,0.013363,0.0032032,6.7135e-05
0.035441,0.50993,0.53754,0.5667,0.0016355,1.1194,0.013989,0.0032007,7.0273e-05
0.036247,0.50994,0.53754,0.56671,0.0016358,1.1188,0.014629,0.0031981,7.3481e-05
0.037052,0.50995,0.53753,0.56671,0.0016361,1.1181,0.015284,0.0031954,7.6759e-05
0.037858,0.50996,0.53752,0.56671,0.0016364,1.1175,0.015952,0.0031927,8.0107e-05
0.038663,0.50996,0.53752,0.56672,0.0016367,1.1168,0.016635,0.0031899,8.3525e-05
0.039469,0.50997,0.53751,0.56672,0.001637,1.1161,0.017332,0.003187,8.7013e-05
0.040274,0.50998,0.5375,0.56672,0.0016373,1.1154,0.018042,0.0031841,9.057e-05
0.041079,0.50999,0.5375,0.56673,0.0016377,1.1147,0.018767,0.0031812,9.4196e-05
0.041885,0.51,0.53749,0.56673,0.001638,1.114,0.019506,0.0031781,9.7892e-05
0.04269,0.51001,0.53748,0.56673,0.0016384,1.1132,0.020259,0.0031751,0.00010166
0.043496,0.51002,0.53747,0.56674,0.0016387,1.1124,0.021026,0.0031719,0.00010549
0.044301,0.51003,0.53747,0.56674,0.0016391,1.1117,0.021807,0.0031687,0.00010939
0.045107,0.51004,0.53746,0.56674,0.0016394,1.1109,0.022602,0.0031655,0.00011336
0.045912,0.51005,0.53745,0.56675,0.0016398,1.1101,0.02341,0.0031622,0.0001174
0.046718,0.51005,0.53744,0.56675,0.0016402,1.1093,0.024233,0.0031588,0.00012151
0.047523,0.51006,0.53744,0.56676,0.0016406,1.1084,0.02507,0.0031554,0.00012569
0.048329,0.51007,0.53743,0.56676,0.0016409,1.1076,0.02592,0.003152,0.00012993
0.049134,0.51009,0.53742,0.56676,0.0016413,1.1067,0.026784,0.0031484,0.00013424
0.04994,0.5101,0.53741,0.56677,0.0016417,1.1059,0.027662,0.0031448,0.00013862
0.050745,0.51011,0.5374,0.56677,0.0016421,1.105,0.028554,0.0031412,0.00014307
0.051551,0.51012,0.53739,0.56677,0.0016426,1.1041,0.02946,0.0031375,0.00014758
0.052356,0.51013,0.53738,0.56678,0.001643,1.1032,0.030379,0.0031338,0.00015216
0.053162,0.51014,0.53738,0.56678,0.0016434,1.1022,0.031313,0.00313,0.00015681
0.053967,0.51015,0.53737,0.56678,0.0016438,1.1013,0.03226,0.0031261,0.00016152
0.054773,0.51016,0.53736,0.56679,0.0016443,1.1004,0.03322,0.0031222,0.00016631
0.055578,0.51017,0.53735,0.56679,0.0016447,1.0994,0.034194,0.0031182,0.00017115
0.056384,0.51019,0.53734,0.56679,0.0016451,1.0984,0.035182,0.0031142,0.00017607
0.057189,0.5102,0.53733,0.5668,0.0016456,1.0974,0.036184,0.0031102,0.00018105
0.057995,0.51021,0.53732,0.5668,0.0016461,1.0964,0.037199,0.003106,0.00018609
0.0588,0.51022,0.53731,0.5668,0.0016465,1.0954,0.038227,0.0031018,0.0001912
0.059606,0.51023,0.5373,0.56681,0.001647,1.0943,0.039269,0.0030976,0.00019638
0.060411,0.51025,0.53729,0.56681,0.0016475,1.0933,0.040325,0.0030933,0.00020162
0.061216,0.51026,0.53728,0.56681,0.001648,1.0922,0.041394,0.003089,0.00020692
0.062022,0.51027,0.53727,0.56682,0.0016484,1.0912,0.042477,0.0030846,0.00021229
0.062827,0.51029,0.53726,0.56682,0.0016489,1.0901,0.043573,0.0030801,0.00021773
0.063633,0.5103,0.53725,0.56682,0.0016494,1.089,0.044682,0.0030757,0.00022323
0.064438,0.51031,0.53724,0.56683,0.0016499,1.0878,0.045805,0.0030711,0.00022879
0.065244,0.51033,0.53722,0.56683,0.0016505,1.0867,0.046941,0.0030665,0.00023442
0.066049,0.51034,0.53721,0.56683,0.001651,1.0856,0.048091,0.0030618,0.00024011
0.066855,0.51035,0.5372,0.56684,0.0016515,1.0844,0.049253,0.0030571,0.00024586
0.06766,0.51037,0.53719,0.56684,0.001652,1.0833,0.050429,0.0030524,0.00025168
0.068466,0.51038,0.53718,0.56684,0.0016526,1.0821,0.051618,0.0030476,0.00025756
0.069271,0.5104,0.53717,0.56685,0.0016531,1.0809,0.052821,0.0030427,0.0002635
0.070077,0.51041,0.53716,0.56685,0.0016537,1.0797,0.054036,0.0030378,0.0002695
0.070882,0.51042,0.53714,0.56685,0.0016542,1.0784,0.055265,0.0030328,0.00027557
0.071688,0.51044,0.53713,0.56686,0.0016548,1.0772,0.056507,0.0030278,0.0002817
0.072493,0.51045,0.53712,0.56686,0.0016553,1.076,0.057761,0.0030228,0.00028789
0.073299,0.51047,0.53711,0.56686,0.0016559,1.0747,0.059029,0.0030177,0.00029414
0.074104,0.51048,0.53709,0.56687,0.0016565,1.0734,0.06031,0.0030125,0.00030045
0.07491,0.5105,0.53708,0.56687,0.0016571,1.0721,0.061604,0.0030073,0.00030683
0.075715,0.51052,0.53707,0.56687,0.0016576,1.0708,0.06291,0.003002,0.00031326
0.076521,0.51053,0.53706,0.56688,0.0016582,1.0695,0.06423,0.0029967,0.00031975
0.077326,0.51055,0.53704,0.56688,0.0016588,1.0682,0.065563,0.0029914,0.00032631
0.078132,0.51056,0.53703,0.56688,0.0016594,1.0669,0.066908,0.002986,0.00033292
0.078937,0.51058,0.53702,0.56689,0.00166,1.0655,0.068266,0.0029805,0.0003396
0.079743,0.5106,0.537,0.56689,0.0016607,1.0641,0.069637,0.002975,0.00034633
0.080548,0.51061,0.53699,0.56689,0.0016613,1.0628,0.071021,0.0029694,0.00035312
0.081353,0.51063,0.53697,0.56689,0.0016619,1.0614,0.072417,0.0029638,0.00035997
0.082159,0.51064,0.53696,0.5669,0.0016625,1.06,0.073826,0.0029582,0.00036688
0.082964,0.51066,0.53695,0.5669,0.0016632,1.0586,0.075247,0.0029525,0.00037385
0.08377,0.51068,0.53693,0.5669,0.0016638,1.0571,0.076682,0.0029468,0.00038088
0.084575,0.5107,0.53692,0.56691,0.0016645,1.0557,0.078128,0.002941,0.00038796
0.085381,0.51071,0.5369,0.56691,0.0016651,1.0542,0.079587,0.0029352,0.0003951
0.086186,0.51073,0.53689,0.56691,0.0016658,1.0528,0.081059,0.0029293,0.0004023
0.086992,0.51075,0.53687,0.56692,0.0016665,1.0513,0.082543,0.0029233,0.00040956
0.087797,0.51077,0.53686,0.56692,0.0016671,1.0498,0.08404,0.0029174,0.00041687
0.088603,0.51078,0.53684,0.56692,0.0016678,1.0483,0.085549,0.0029114,0.00042424
0.089408,0.5108,0.53683,0.56693,0.0016685,1.0468,0.08707,0.0029053,0.00043166
0.090214,0.51082,0.53681,0.56693,0.0016692,1.0453,0.088603,0.0028992,0.00043914
0.091019,0.51084,0.5368,0.56693,0.0016699,1.0437,0.090149,0.002893,0.00044667
0.091825,0.51086,0.53678,0.56694,0.0016706,1.0422,0.091707,0.0028869,0.00045426
0.09263,0.51088,0.53677,0.56694,0.0016713,1.0406,0.093277,0.0028806,0.00046191
0.093436,0.51089,0.53675,0.56694,0.001672,1.039,0.094859,0.0028743,0.00046961
0.094241,0.51091,0.53674,0.56694,0.0016727,1.0374,0.096454,0.002868,0.00047736
0.095047,0.51093,0.53672,0.56695,0.0016734,1.0358,0.09806,0.0028616,0.00048517
0.095852,0.51095,0.5367,0.56695,0.0016741,1.0342,0.099678,0.0028552,0.00049303
0.096658,0.51097,0.53669,0.56695,0.0016749,1.0326,0.10131,0.0028488,0.00050094
0.097463,0.51099,0.53667,0.56696,0.0016756,1.031,0.10295,0.0028423,0.00050891
0.098269,0.51101,0.53665,0.56696,0.0016763,1.0293,0.1046,0.0028357,0.00051693
0.099074,0.51103,0.53664,0.56696,0.0016771,1.0277,0.10627,0.0028292,0.000525
0.09988,0.51105,0.53662,0.56697,0.0016778,1.026,0.10795,0.0028225,0.00053313
0.10069,0.51107,0.5366,0.56697,0.0016786,1.0243,0.10964,0.0028159,0.0005413
0.10149,0.51109,0.53659,0.56697,0.0016793,1.0226,0.11134,0.0028092,0.00054953
0.1023,0.51111,0.53657,0.56697,0.0016801,1.0209,0.11305,0.0028024,0.00055781
0.1031,0.51113,0.53655,0.56698,0.0016809,1.0192,0.11478,0.0027956,0.00056613
0.10391,0.51115,0.53653,0.56698,0.0016817,1.0174,0.11651,0.0027888,0.00057451
0.10471,0.51117,0.53652,0.56698,0.0016824,1.0157,0.11826,0.0027819,0.00058294
0.10552,0.51119,0.5365,0.56699,0.0016832,1.014,0.12002,0.002775,0.00059142
0.10632,0.51121,0.53648,0.56699,0.001684,1.0122,0.12179,0.0027681,0.00059995
0.10713,0.51123,0.53646,0.56699,0.0016848,1.0104,0.12357,0.0027611,0.00060853
0.10793,0.51125,0.53644,0.56699,0.0016856,1.0086,0.12536,0.0027541,0.00061715
0.10874,0.51127,0.53643,0.567,0.0016864,1.0068,0.12717,0.002747,0.00062583
0.10955,0.5113,0.53641,0.567,0.0016872,1.005,0.12898,0.0027399,0.00063455
0.11035,0.51132,0.53639,0.567,0.0016881,1.0032,0.13081,0.0027328,0.00064332
0.11116,0.51134,0.53637,0.56701,0.0016889,1.0014,0.13265,0.0027256,0.00065214
0.11196,0.51136,0.53635,0.56701,0.0016897,0.99952,0.1345,0.0027184,0.000661
0.11277,0.51138,0.53633,0.56701,0.0016905,0.99766,0.13636,0.0027111,0.00066991
0.11357,0.5114,0.53631,0.56701,0.0016914,0.9958,0.13823,0.0027039,0.00067887
0.11438,0.51143,0.53629,0.56702,0.0016922,0.99392,0.14011,0.0026965,0.00068788
0.11518,0.51145,0.53627,0.56702,0.0016931,0.99203,0.14201,0.0026892,0.00069693
0.11599,0.51147,0.53625,0.56702,0.0016939,0.99013,0.14391,0.0026818,0.00070602
0.11679,0.51149,0.53623,0.56702,0.0016948,0.98822,0.14582,0.0026744,0.00071516
0.1176,0.51152,0.53621,0.56703,0.0016956,0.9863,0.14775,0.0026669,0.00072434
0.11841,0.51154,0.53619,0.56703,0.0016965,0.98437,0.14969,0.0026594,0.00073357
0.11921,0.51156,0.53617,0.56703,0.0016974,0.98243,0.15163,0.0026519,0.00074284
0.12002,0.51158,0.53615,0.56704,0.0016982,0.98048,0.15359,0.0026443,0.00075216
0.12082,0.51161,0.53613,0.56704,0.0016991,0.97852,0.15556,0.0026367,0.00076152
0.12163,0.51163,0.53611,0.56704,0.0017,0.97654,0.15754,0.0026291,0.00077092
0.12243,0.51165,0.53609,0.56704,0.0017009,0.97456,0.15953,0.0026214,0.00078037
0.12324,0.51168,0.53607,0.56705,0.0017018,0.97256,0.16153,0.0026137,0.00078985
0.12404,0.5117,0.53605,0.56705,0.0017027,0.97056,0.16354,0.002606,0.00079938
0.12485,0.51172,0.53603,0.56705,0.0017036,0.96854,0.16556,0.0025982,0.00080895
0.12565,0.51175,0.53601,0.56705,0.0017045,0.96652,0.16759,0.0025904,0.00081856
0.12646,0.51177,0.53599,0.56706,0.0017054,0.96448,0.16963,0.0025826,0.00082821
0.12727,0.51179,0.53597,0.56706,0.0017063,0.96244,0.17168,0.0025747,0.0008379
0.12807,0.51182,0.53595,0.56706,0.0017072,0.96038,0.17374,0.0025668,0.00084763
0.12888,0.51184,0.53592,0.56706,0.0017082,0.95831,0.17581,0.0025589,0.00085741
0.12968,0.51187,0.5359,0.56707,0.0017091,0.95624,0.17789,0.002551,0.00086722
0.13049,0.51189,0.53588,0.56707,0.00171,0.95415,0.17999,0.002543,0.00087706
0.13129,0.51191,0.53586,0.56707,0.001711,0.95205,0.18209,0.002535,0.00088695
0.1321,0.51194,0.53584,0.56707,0.0017119,0.94995,0.1842,0.002527,0.00089688
0.1329,0.51196,0.53581,0.56708,0.0017129,0.94783,0.18632,0.0025189,0.00090684
0.13371,0.51199,0.53579,0.56708,0.0017138,0.94571,0.18845,0.0025108,0.00091684
0.13452,0.51201,0.53577,0.56708,0.0017148,0.94357,0.19059,0.0025027,0.00092688
0.13532,0.51204,0.53575,0.56708,0.0017157,0.94143,0.19274,0.0024945,0.00093695
0.13613,0.51206,0.53572,0.56709,0.0017167,0.93927,0.1949,0.0024863,0.00094706
0.13693,0.51209,0.5357,0.56709,0.0017177,0.93711,0.19707,0.0024781,0.00095721
0.13774,0.51211,0.53568,0.56709,0.0017186,0.93493,0.19925,0.0024699,0.00096739
0.13854,0.51214,0.53565,0.56709,0.0017196,0.93275,0.20143,0.0024616,0.0009776
0.13935,0.51216,0.53563,0.56709,0.0017206,0.93056,0.20363,0.0024534,0.00098785
0.14015,0.51219,0.53561,0.5671,0.0017216,0.92836,0.20584,0.002445,0.00099814
0.14096,0.51222,0.53558,0.5671,0.0017226,0.92615,0.20805,0.0024367,0.0010085
0.14176,0.51224,0.53556,0.5671,0.0017236,0.92393,0.21028,0.0024283,0.0010188
0.14257,0.51227,0.53554,0.5671,0.0017246,0.9217,0.21251,0.00242,0.0010292
0.14338,0.51229,0.53551,0.56711,0.0017256,0.91946,0.21475,0.0024115,0.0010396
0.14418,0.51232,0.53549,0.56711,0.0017266,0.91721,0.21701,0.0024031,0.0010501
0.14499,0.51234,0.53547,0.56711,0.0017276,0.91495,0.21927,0.0023947,0.0010605
0.14579,0.51237,0.53544,0.56711,0.0017286,0.91269,0.22154,0.0023862,0.0010711
0.1466,0.5124,0.53542,0.56712,0.0017296,0.91041,0.22382,0.0023777,0.0010816
0.1474,0.51242,0.53539,0.56712,0.0017307,0.90813,0.2261,0.0023691,0.0010922
0.14821,0.51245,0.53537,0.56712,0.0017317,0.90584,0.2284,0.0023606,0.0011028
0.14901,0.51248,0.53534,0.56712,0.0017327,0.90354,0.2307,0.002352,0.0011134
0.14982,0.5125,0.53532,0.56712,0.0017338,0.90123,0.23302,0.0023434,0.0011241
0.15062,0.51253,0.53529,0.56713,0.0017348,0.89891,0.23534,0.0023348,0.0011348
0.15143,0.51256,0.53527,0.56713,0.0017358,0.89659,0.23767,0.0023262,0.0011455
0.15224,0.51258,0.53524,0.56713,0.0017369,0.89425,0.24001,0.0023175,0.0011563
0.15304,0.51261,0.53522,0.56713,0.0017379,0.89191,0.24236,0.0023088,0.001167
0.15385,0.51264,0.53519,0.56713,0.001739,0.88956,0.24471,0.0023001,0.0011778
0.15465,0.51266,0.53517,0.56714,0.00174,0.8872,0.24708,0.0022914,0.0011887
0.15546,0.51269,0.53514,0.56714,0.0017411,0.88483,0.24945,0.0022827,0.0011995
0.15626,0.51272,0.53511,0.56714,0.0017422,0.88245,0.25183,0.0022739,0.0012104
0.15707,0.51274,0.53509,0.56714,0.0017432,0.88007,0.25422,0.0022651,0.0012213
0.15787,0.51277,0.53506,0.56714,0.0017443,0.87768,0.25661,0.0022564,0.0012323
0.15868,0.5128,0.53504,0.56715,0.0017454,0.87528,0.25902,0.0022475,0.0012432
0.15949,0.51283,0.53501,0.56715,0.0017465,0.87287,0.26143,0.0022387,0.0012542
0.16029,0.51285,0.53498,0.56715,0.0017476,0.87045,0.26385,0.0022299,0.0012652
0.1611,0.51288,0.53496,0.56715,0.0017486,0.86803,0.26628,0.002221,0.0012763
0.1619,0.51291,0.53493,0.56715,0.0017497,0.8656,0.26871,0.0022121,0.0012873
0.16271,0.51294,0.5349,0.56716,0.0017508,0.86316,0.27115,0.0022032,0.0012984
0.16351,0.51297,0.53488,0.56716,0.0017519,0.86071,0.2736,0.0021943,0.0013095
0.16432,0.51299,0.53485,0.56716,0.001753,0.85826,0.27606,0.0021854,0.0013207
0.16512,0.51302,0.53482,0.56716,0.0017541,0.8558,0.27853,0.0021765,0.0013318
0.16593,0.51305,0.53479,0.56716,0.0017552,0.85333,0.281,0.0021675,0.001343
0.16673,0.51308,0.53477,0.56717,0.0017564,0.85085,0.28348,0.0021585,0.0013542
0.16754,0.51311,0.53474,0.56717,0.0017575,0.84837,0.28597,0.0021496,0.0013654
0.16835,0.51313,0.53471,0.56717,0.0017586,0.84588,0.28846,0.0021406,0.0013766
0.16915,0.51316,0.53468,0.56717,0.0017597,0.84338,0.29096,0.0021315,0.0013879
0.16996,0.51319,0.53466,0.56717,0.0017608,0.84087,0.29347,0.0021225,0.0013992
0.17076,0.51322,0.53463,0.56717,0.001762,0.83836,0.29599,0.0021135,0.0014105
0.17157,0.51325,0.5346,0.56718,0.0017631,0.83584,0.29851,0.0021044,0.0014218
0.17237,0.51328,0.53457,0.56718,0.0017642,0.83331,0.30104,0.0020954,0.0014331
0.17318,0.5133,0.53454,0.56718,0.0017654,0.83078,0.30358,0.0020863,0.0014444
0.17398,0.51333,0.53452,0.56718,0.0017665,0.82824,0.30612,0.0020772,0.0014558
0.17479,0.51336,0.53449,0.56718,0.0017677,0.8257,0.30867,0.0020681,0.0014672
0.17559,0.51339,0.53446,0.56718,0.0017688,0.82314,0.31123,0.002059,0.0014786
0.1764,0.51342,0.53443,0.56719,0.00177,0.82058,0.31379,0.0020499,0.00149
0.17721,0.51345,0.5344,0.56719,0.0017711,0.81802,0.31636,0.0020408,0.0015014
0.17801,0.51348,0.53437,0.56719,0.0017723,0.81544,0.31893,0.0020317,0.0015129
0.17882,0.51351,0.53434,0.56719,0.0017734,0.81287,0.32152,0.0020225,0.0015244
0.17962,0.51354,0.53431,0.56719,0.0017746,0.81028,0.32411,0.0020134,0.0015358
0.18043,0.51356,0.53428,0.56719,0.0017758,0.80769,0.3267,0.0020042,0.0015473
0.18123,0.51359,0.53425,0.5672,0.0017769,0.80509,0.3293,0.001995,0.0015588
0.18204,0.51362,0.53422,0.5672,0.0017781,0.80249,0.33191,0.0019859,0.0015703
0.18284,0.51365,0.5342,0.5672,0.0017793,0.79988,0.33452,0.0019767,0.0015819
0.18365,0.51368,0.53417,0.5672,0.0017805,0.79726,0.33714,0.0019675,0.0015934
0.18445,0.51371,0.53414,0.5672,0.0017816,0.79464,0.33976,0.0019583,0.001605
0.18526,0.51374,0.53411,0.5672,0.0017828,0.79201,0.34239,0.0019491,0.0016165
0.18607,0.51377,0.53408,0.5672,0.001784,0.78938,0.34503,0.0019399,0.0016281
0.18687,0.5138,0.53405,0.56721,0.0017852,0.78674,0.34767,0.0019307,0.0016397
0.18768,0.51383,0.53401,0.56721,0.0017864,0.7841,0.35032,0.0019215,0.0016513
0.18848,0.51386,0.53398,0.56721,0.0017876,0.78144,0.35297,0.0019122,0.0016629
0.18929,0.51389,0.53395,0.56721,0.0017888,0.77879,0.35563,0.001903,0.0016745
0.19009,0.51392,0.53392,0.56721,0.00179,0.77613,0.35829,0.0018938,0.0016862
0.1909,0.51395,0.53389,0.56721,0.0017912,0.77346,0.36096,0.0018846,0.0016978
0.1917,0.51398,0.53386,0.56721,0.0017924,0.77079,0.36364,0.0018753,0.0017095
0.19251,0.51401,0.53383,0.56722,0.0017936,0.76811,0.36632,0.0018661,0.0017211
0.19332,0.51404,0.5338,0.56722,0.0017948,0.76543,0.369,0.0018568,0.0017328
0.19412,0.51407,0.53377,0.56722,0.001796,0.76274,0.37169,0.0018476,0.0017445
0.19493,0.5141,0.53374,0.56722,0.0017972,0.76005,0.37439,0.0018383,0.0017561
0.19573,0.51413,0.53371,0.56722,0.0017985,0.75735,0.37709,0.0018291,0.0017678
0.19654,0.51416,0.53367,0.56722,0.0017997,0.75465,0.37979,0.0018198,0.0017795
0.19734,0.51419,0.53364,0.56722,0.0018009,0.75194,0.3825,0.0018106,0.0017912
0.19815,0.51422,0.53361,0.56722,0.0018021,0.74923,0.38522,0.0018013,0.0018029
0.19895,0.51425,0.53358,0.56722,0.0018033,0.74652,0.38793,0.0017921,0.0018146
0.19976,0.51428,0.53355,0.56723,0.0018046,0.74379,0.39066,0.0017828,0.0018263
0.20056,0.51431,0.53352,0.56723,0.0018058,0.74107,0.39339,0.0017736,0.001838
0.20137,0.51434,0.53348,0.56723,0.001807,0.73834,0.39612,0.0017643,0.0018498
0.20218,0.51437,0.53345,0.56723,0.0018083,0.7356,0.39885,0.0017551,0.0018615
0.20298,0.5144,0.53342,0.56723,0.0018095,0.73287,0.4016,0.0017458,0.0018732
0.20379,0.51443,0.53339,0.56723,0.0018108,0.73012,0.40434,0.0017366,0.0018849
0.20459,0.51446,0.53335,0.56723,0.001812,0.72738,0.40709,0.0017273,0.0018967
0.2054,0.51449,0.53332,0.56723,0.0018132,0.72462,0.40984,0.0017181,0.0019084
0.2062,0.51452,0.53329,0.56723,0.0018145,0.72187,0.4126,0.0017089,0.0019201
0.20701,0.51455,0.53326,0.56724,0.0018157,0.71911,0.41536,0.0016996,0.0019319
0.20781,0.51458,0.53322,0.56724,0.001817,0.71635,0.41813,0.0016904,0.0019436
0.20862,0.51461,0.53319,0.56724,0.0018182,0.71358,0.4209,0.0016812,0.0019553
0.20942,0.51464,0.53316,0.56724,0.0018195,0.71081,0.42367,0.0016719,0.0019671
0.21023,0.51467,0.53312,0.56724,0.0018207,0.70803,0.42645,0.0016627,0.0019788
0.21104,0.5147,0.53309,0.56724,0.001822,0.70526,0.42923,0.0016535,0.0019905
0.21184,0.51473,0.53306,0.56724,0.0018233,0.70247,0.43201,0.0016443,0.0020023
0.21265,0.51476,0.53302,0.56724,0.0018245,0.69969,0.4348,0.0016351,0.002014
0.21345,0.51479,0.53299,0.56724,0.0018258,0.6969,0.43759,0.0016259,0.0020257
0.21426,0.51482,0.53296,0.56724,0.0018271,0.69411,0.44038,0.0016167,0.0020374
0.21506,0.51485,0.53292,0.56724,0.0018283,0.69131,0.44318,0.0016075,0.0020492
0.21587,0.51488,0.53289,0.56725,0.0018296,0.68851,0.44598,0.0015983,0.0020609
0.21667,0.51491,0.53285,0.56725,0.0018309,0.68571,0.44878,0.0015892,0.0020726
0.21748,0.51494,0.53282,0.56725,0.0018321,0.68291,0.45159,0.00158,0.0020843
0.21829,0.51497,0.53279,0.56725,0.0018334,0.6801,0.45439,0.0015708,0.002096
0.21909,0.515,0.53275,0.56725,0.0018347,0.67729,0.45721,0.0015617,0.0021077
0.2199,0.51503,0.53272,0.56725,0.001836,0.67448,0.46002,0.0015525,0.0021194
0.2207,0.51506,0.53268,0.56725,0.0018372,0.67166,0.46284,0.0015434,0.0021311
0.22151,0.51509,0.53265,0.56725,0.0018385,0.66884,0.46566,0.0015343,0.0021428
0.22231,0.51512,0.53261,0.56725,0.0018398,0.66602,0.46848,0.0015252,0.0021544
0.22312,0.51516,0.53258,0.56725,0.0018411,0.6632,0.47131,0.0015161,0.0021661
0.22392,0.51519,0.53255,0.56725,0.0018424,0.66037,0.47413,0.001507,0.0021778
0.22473,0.51522,0.53251,0.56725,0.0018437,0.65754,0.47696,0.0014979,0.0021894
0.22553,0.51525,0.53248,0.56725,0.001845,0.65471,0.4798,0.0014888,0.0022011
0.22634,0.51528,0.53244,0.56725,0.0018462,0.65188,0.48263,0.0014798,0.0022127
0.22715,0.51531,0.53241,0.56725,0.0018475,0.64904,0.48547,0.0014707,0.0022243
0.22795,0.51534,0.53237,0.56725,0.0018488,0.6462,0.48831,0.0014617,0.002236
0.22876,0.51537,0.53234,0.56726,0.0018501,0.64336,0.49115,0.0014527,0.0022476
0.22956,0.5154,0.5323,0.56726,0.0018514,0.64052,0.49399,0.0014437,0.0022592
0.23037,0.51543,0.53226,0.56726,0.0018527,0.63768,0.49684,0.0014347,0.0022708
0.23117,0.51546,0.53223,0.56726,0.001854,0.63483,0.49968,0.0014257,0.0022823
0.23198,0.51549,0.53219,0.56726,0.0018553,0.63198,0.50253,0.0014167,0.0022939
0.23278,0.51552,0.53216,0.56726,0.0018566,0.62914,0.50538,0.0014077,0.0023055
0.23359,0.51555,0.53212,0.56726,0.0018579,0.62629,0.50823,0.0013988,0.002317
0.23439,0.51558,0.53209,0.56726,0.0018592,0.62343,0.51108,0.0013899,0.0023285
0.2352,0.51561,0.53205,0.56726,0.0018605,0.62058,0.51394,0.0013809,0.0023401
0.23601,0.51564,0.53201,0.56726,0.0018618,0.61772,0.51679,0.001372,0.0023516
0.23681,0.51567,0.53198,0.56726,0.0018631,0.61487,0.51965,0.0013632,0.0023631
0.23762,0.5157,0.53194,0.56726,0.0018644,0.61201,0.52251,0.0013543,0.0023745
0.23842,0.51573,0.53191,0.56726,0.0018657,0.60915,0.52537,0.0013454,0.002386
0.23923,0.51576,0.53187,0.56726,0.001867,0.60629,0.52823,0.0013366,0.0023974
0.24003,0.51579,0.53183,0.56726,0.0018683,0.60343,0.53109,0.0013278,0.0024089
0.24084,0.51582,0.5318,0.56726,0.0018696,0.60057,0.53395,0.001319,0.0024203
0.24164,0.51585,0.53176,0.56726,0.0018709,0.59771,0.53681,0.0013102,0.0024317
0.24245,0.51588,0.53172,0.56726,0.0018723,0.59484,0.53968,0.0013014,0.0024431
0.24325,0.51592,0.53169,0.56726,0.0018736,0.59198,0.54254,0.0012927,0.0024545
0.24406,0.51595,0.53165,0.56726,0.0018749,0.58912,0.54541,0.0012839,0.0024658
0.24487,0.51598,0.53161,0.56726,0.0018762,0.58625,0.54827,0.0012752,0.0024772
0.24567,0.51601,0.53158,0.56726,0.0018775,0.58338,0.55114,0.0012665,0.0024885
0.24648,0.51604,0.53154,0.56726,0.0018788,0.58052,0.554,0.0012578,0.0024998
0.24728,0.51607,0.5315,0.56726,0.0018801,0.57765,0.55687,0.0012492,0.0025111
0.24809,0.5161,0.53147,0.56726,0.0018814,0.57479,0.55974,0.0012405,0.0025224
0.24889,0.51613,0.53143,0.56726,0.0018828,0.57192,0.56261,0.0012319,0.0025336
0.2497,0.51616,0.53139,0.56726,0.0018841,0.56905,0.56547,0.0012233,0.0025448
0.2505,0.51619,0.53136,0.56726,0.0018854,0.56618,0.56834,0.0012147,0.002556
0.25131,0.51622,0.53132,0.56726,0.0018867,0.56332,0.57121,0.0012062,0.0025672
0.25212,0.51625,0.53128,0.56726,0.001888,0.56045,0.57407,0.0011976,0.0025784
0.25292,0.51628,0.53124,0.56726,0.0018893,0.55758,0.57694,0.0011891,0.0025896
0.25373,0.51631,0.53121,0.56726,0.0018906,0.55472,0.57981,0.0011806,0.0026007
0.25453,0.51634,0.53117,0.56726,0.001892,0.55185,0.58267,0.0011721,0.0026118
0.25534,0.51637,0.53113,0.56726,0.0018933,0.54898,0.58554,0.0011637,0.0026229
0.25614,0.5164,0.53109,0.56726,0.0018946,0.54612,0.58841,0.0011552,0.002634
0.25695,0.51643,0.53106,0.56726,0.0018959,0.54325,0.59127,0.0011468,0.002645
0.25775,0.51645,0.53102,0.56726,0.0018972,0.54039,0.59413,0.0011385,0.002656
0.25856,0.51648,0.53098,0.56726,0.0018986,0.53752,0.597,0.0011301,0.002667
0.25936,0.51651,0.53094,0.56726,0.0018999,0.53466,0.59986,0.0011218,0.002678
0.26017,0.51654,0.5309,0.56726,0.0019012,0.5318,0.60272,0.0011134,0.0026889
0.26098,0.51657,0.53087,0.56726,0.0019025,0.52894,0.60558,0.0011052,0.0026999
0.26178,0.5166,0.53083,0.56726,0.0019038,0.52608,0.60844,0.0010969,0.0027108
0.26259,0.51663,0.53079,0.56726,0.0019051,0.52322,0.6113,0.0010886,0.0027216
0.26339,0.51666,0.53075,0.56726,0.0019065,0.52036,0.61416,0.0010804,0.0027325
0.2642,0.51669,0.53071,0.56726,0.0019078,0.5175,0.61702,0.0010722,0.0027433
0.265,0.51672,0.53068,0.56726,0.0019091,0.51465,0.61987,0.0010641,0.0027541
0.26581,0.51675,0.53064,0.56726,0.0019104,0.51179,0.62273,0.0010559,0.0027649
0.26661,0.51678,0.5306,0.56726,0.0019117,0.50894,0.62558,0.0010478,0.0027757
0.26742,0.51681,0.53056,0.56726,0.0019131,0.50609,0.62843,0.0010397,0.0027864
0.26822,0.51684,0.53052,0.56726,0.0019144,0.50324,0.63128,0.0010317,0.0027971
0.26903,0.51687,0.53048,0.56726,0.0019157,0.50039,0.63413,0.0010236,0.0028078
0.26984,0.5169,0.53045,0.56726,0.001917,0.49754,0.63697,0.0010156,0.0028184
0.27064,0.51693,0.53041,0.56726,0.0019183,0.4947,0.63982,0.0010076,0.002829
0.27145,0.51695,0.53037,0.56726,0.0019196,0.49185,0.64266,0.00099967,0.0028396
0.27225,0.51698,0.53033,0.56725,0.001921,0.48901,0.6455,0.00099174,0.0028502
0.27306,0.51701,0.53029,0.56725,0.0019223,0.48617,0.64834,0.00098384,0.0028607
0.27386,0.51704,0.53025,0.56725,0.0019236,0.48333,0.65117,0.00097597,0.0028712
0.27467,0.51707,0.53021,0.56725,0.0019249,0.4805,0.65401,0.00096812,0.0028817
0.27547,0.5171,0.53017,0.56725,0.0019262,0.47767,0.65684,0.00096031,0.0028921
0.27628,0.51713,0.53014,0.56725,0.0019275,0.47484,0.65967,0.00095252,0.0029025
0.27709,0.51716,0.5301,0.56725,0.0019288,0.47201,0.6625,0.00094476,0.0029129
0.27789,0.51718,0.53006,0.56725,0.0019301,0.46918,0.66532,0.00093704,0.0029233
0.2787,0.51721,0.53002,0.56725,0.0019315,0.46636,0.66814,0.00092934,0.0029336
0.2795,0.51724,0.52998,0.56725,0.0019328,0.46354,0.67096,0.00092167,0.0029439
0.28031,0.51727,0.52994,0.56725,0.0019341,0.46072,0.67378,0.00091403,0.0029541
0.28111,0.5173,0.5299,0.56725,0.0019354,0.4579,0.67659,0.00090642,0.0029644
0.28192,0.51733,0.52986,0.56725,0.0019367,0.45509,0.6794,0.00089885,0.0029746
0.28272,0.51735,0.52982,0.56725,0.001938,0.45228,0.68221,0.0008913,0.0029847
0.28353,0.51738,0.52978,0.56725,0.0019393,0.44947,0.68502,0.00088378,0.0029948
0.28433,0.51741,0.52974,0.56725,0.0019406,0.44667,0.68782,0.0008763,0.0030049
0.28514,0.51744,0.5297,0.56724,0.0019419,0.44387,0.69062,0.00086884,0.003015
0.28595,0.51747,0.52967,0.56724,0.0019432,0.44107,0.69342,0.00086142,0.003025
0.28675,0.5175,0.52963,0.56724,0.0019445,0.43828,0.69621,0.00085403,0.003035
0.28756,0.51752,0.52959,0.56724,0.0019458,0.43549,0.699,0.00084668,0.003045
0.28836,0.51755,0.52955,0.56724,0.0019471,0.4327,0.70178,0.00083935,0.0030549
0.28917,0.51758,0.52951,0.56724,0.0019484,0.42991,0.70457,0.00083206,0.0030648
0.28997,0.51761,0.52947,0.56724,0.0019497,0.42713,0.70735,0.0008248,0.0030747
0.29078,0.51763,0.52943,0.56724,0.001951,0.42436,0.71012,0.00081757,0.0030845
0.29158,0.51766,0.52939,0.56724,0.0019523,0.42158,0.71289,0.00081038,0.0030943
0.29239,0.51769,0.52935,0.56724,0.0019536,0.41881,0.71566,0.00080322,0.003104
0.29319,0.51772,0.52931,0.56724,0.0019549,0.41605,0.71842,0.00079609,0.0031138
0.294,0.51774,0.52927,0.56723,0.0019562,0.41328,0.72119,0.000789,0.0031234
0.29481,0.51777,0.52923,0.56723,0.0019575,0.41053,0.72394,0.00078194,0.0031331
0.29561,0.5178,0.52919,0.56723,0.0019588,0.40777,0.72669,0.00077491,0.0031427
0.29642,0.51783,0.52915,0.56723,0.0019601,0.40502,0.72944,0.00076792,0.0031523
0.29722,0.51785,0.52911,0.56723,0.0019614,0.40228,0.73219,0.00076097,0.0031618
0.29803,0.51788,0.52907,0.56723,0.0019627,0.39953,0.73493,0.00075405,0.0031713
0.29883,0.51791,0.52903,0.56723,0.001964,0.3968,0.73766,0.00074716,0.0031808
0.29964,0.51793,0.52899,0.56723,0.0019652,0.39406,0.74039,0.00074031,0.0031902
0.30044,0.51796,0.52895,0.56723,0.0019665,0.39133,0.74312,0.0007335,0.0031996
0.30125,0.51799,0.52891,0.56723,0.0019678,0.38861,0.74584,0.00072672,0.0032089
0.30206,0.51801,0.52887,0.56722,0.0019691,0.38589,0.74856,0.00071997,0.0032182
0.30286,0.51804,0.52884,0.56722,0.0019704,0.38317,0.75127,0.00071327,0.0032275
0.30367,0.51807,0.5288,0.56722,0.0019716,0.38046,0.75398,0.0007066,0.0032367
0.30447,0.51809,0.52876,0.56722,0.0019729,0.37776,0.75668,0.00069996,0.0032459
0.30528,0.51812,0.52872,0.56722,0.0019742,0.37506,0.75938,0.00069336,0.003255
0.30608,0.51815,0.52868,0.56722,0.0019755,0.37236,0.76208,0.0006868,0.0032641
0.30689,0.51817,0.52864,0.56722,0.0019767,0.36967,0.76476,0.00068028,0.0032732
0.30769,0.5182,0.5286,0.56722,0.001978,0.36698,0.76745,0.00067379,0.0032822
0.3085,0.51822,0.52856,0.56721,0.0019793,0.3643,0.77013,0.00066734,0.0032912
0.3093,0.51825,0.52852,0.56721,0.0019805,0.36163,0.7728,0.00066093,0.0033002
0.31011,0.51828,0.52848,0.56721,0.0019818,0.35896,0.77547,0.00065455,0.0033091
0.31092,0.5183,0.52844,0.56721,0.0019831,0.35629,0.77813,0.00064822,0.0033179
0.31172,0.51833,0.5284,0.56721,0.0019843,0.35363,0.78079,0.00064192,0.0033267
0.31253,0.51835,0.52836,0.56721,0.0019856,0.35098,0.78344,0.00063566,0.0033355
0.31333,0.51838,0.52832,0.56721,0.0019868,0.34833,0.78608,0.00062944,0.0033442
0.31414,0.5184,0.52828,0.5672,0.0019881,0.34568,0.78873,0.00062325,0.0033529
0.31494,0.51843,0.52824,0.5672,0.0019893,0.34305,0.79136,0.00061711,0.0033616
0.31575,0.51845,0.5282,0.5672,0.0019906,0.34041,0.79399,0.000611,0.0033702
0.31655,0.51848,0.52816,0.5672,0.0019918,0.33779,0.79661,0.00060494,0.0033788
0.31736,0.5185,0.52812,0.5672,0.0019931,0.33517,0.79923,0.00059891,0.0033873
0.31816,0.51853,0.52808,0.5672,0.0019943,0.33255,0.80184,0.00059292,0.0033958
0.31897,0.51855,0.52804,0.5672,0.0019956,0.32995,0.80445,0.00058697,0.0034042
0.31978,0.51858,0.528,0.56719,0.0019968,0.32734,0.80705,0.00058106,0.0034126
0.32058,0.5186,0.52796,0.56719,0.0019981,0.32475,0.80964,0.00057519,0.0034209
0.32139,0.51863,0.52792,0.56719,0.0019993,0.32216,0.81222,0.00056937,0.0034292
0.32219,0.51865,0.52788,0.56719,0.0020005,0.31957,0.81481,0.00056358,0.0034375
0.323,0.51868,0.52784,0.56719,0.0020018,0.317,0.81738,0.00055783,0.0034457
0.3238,0.5187,0.5278,0.56719,0.002003,0.31443,0.81995,0.00055212,0.0034539
0.32461,0.51873,0.52776,0.56718,0.0020042,0.31186,0.82251,0.00054645,0.003462
0.32541,0.51875,0.52772,0.56718,0.0020054,0.3093,0.82506,0.00054083,0.0034701
0.32622,0.51877,0.52768,0.56718,0.0020067,0.30675,0.82761,0.00053524,0.0034781
0.32702,0.5188,0.52764,0.56718,0.0020079,0.30421,0.83015,0.0005297,0.0034861
0.32783,0.51882,0.5276,0.56718,0.0020091,0.30167,0.83269,0.00052419,0.003494
0.32864,0.51885,0.52756,0.56718,0.0020103,0.29914,0.83521,0.00051873,0.0035019
0.32944,0.51887,0.52753,0.56717,0.0020115,0.29661,0.83774,0.00051331,0.0035097
0.33025,0.51889,0.52749,0.56717,0.0020127,0.2941,0.84025,0.00050793,0.0035175
0.33105,0.51892,0.52745,0.56717,0.0020139,0.29159,0.84276,0.00050259,0.0035253
0.33186,0.51894,0.52741,0.56717,0.0020151,0.28908,0.84526,0.0004973,0.003533
0.33266,0.51896,0.52737,0.56717,0.0020164,0.28659,0.84775,0.00049204,0.0035407
0.33347,0.51899,0.52733,0.56717,0.0020176,0.2841,0.85023,0.00048683,0.0035483
0.33427,0.51901,0.52729,0.56716,0.0020187,0.28162,0.85271,0.00048166,0.0035558
0.33508,0.51903,0.52725,0.56716,0.0020199,0.27914,0.85518,0.00047654,0.0035633
0.33589,0.51906,0.52721,0.56716,0.0020211,0.27667,0.85765,0.00047145,0.0035708
0.33669,0.51908,0.52717,0.56716,0.0020223,0.27421,0.8601,0.00046641,0.0035782
0.3375,0.5191,0.52713,0.56716,0.0020235,0.27176,0.86255,0.00046141,0.0035856
0.3383,0.51912,0.52709,0.56715,0.0020247,0.26932,0.86499,0.00045646,0.0035929
0.33911,0.51915,0.52705,0.56715,0.0020259,0.26688,0.86743,0.00045154,0.0036002
0.33991,0.51917,0.52701,0.56715,0.0020271,0.26445,0.86985,0.00044667,0.0036074
0.34072,0.51919,0.52698,0.56715,0.0020282,0.26203,0.87227,0.00044185,0.0036146
0.34152,0.51921,0.52694,0.56715,0.0020294,0.25961,0.87468,0.00043706,0.0036217
0.34233,0.51924,0.5269,0.56715,0.0020306,0.25721,0.87708,0.00043232,0.0036288
0.34313,0.51926,0.52686,0.56714,0.0020317,0.25481,0.87948,0.00042763,0.0036358
0.34394,0.51928,0.52682,0.56714,0.0020329,0.25242,0.88186,0.00042297,0.0036428
0.34475,0.5193,0.52678,0.56714,0.0020341,0.25004,0.88424,0.00041836,0.0036497
0.34555,0.51932,0.52674,0.56714,0.0020352,0.24766,0.88661,0.0004138,0.0036566
0.34636,0.51934,0.5267,0.56713,0.0020364,0.2453,0.88897,0.00040928,0.0036635
0.34716,0.51937,0.52666,0.56713,0.0020375,0.24294,0.89133,0.0004048,0.0036702
0.34797,0.51939,0.52663,0.56713,0.0020387,0.24059,0.89367,0.00040037,0.003677
0.34877,0.51941,0.52659,0.56713,0.0020398,0.23825,0.89601,0.00039598,0.0036836
0.34958,0.51943,0.52655,0.56713,0.002041,0.23592,0.89834,0.00039163,0.0036903
0.35038,0.51945,0.52651,0.56712,0.0020421,0.23359,0.90066,0.00038733,0.0036968
0.35119,0.51947,0.52647,0.56712,0.0020432,0.23128,0.90297,0.00038308,0.0037034
0.35199,0.51949,0.52643,0.56712,0.0020444,0.22897,0.90527,0.00037887,0.0037098
0.3528,0.51951,0.5264,0.56712,0.0020455,0.22667,0.90756,0.0003747,0.0037163
0.35361,0.51953,0.52636,0.56712,0.0020466,0.22438,0.90985,0.00037058,0.0037226
0.35441,0.51955,0.52632,0.56711,0.0020477,0.2221,0.91213,0.0003665,0.003729
0.35522,0.51958,0.52628,0.56711,0.0020489,0.21983,0.91439,0.00036247,0.0037352
0.35602,0.5196,0.52624,0.56711,0.00205,0.21757,0.91665,0.00035848,0.0037415
0.35683,0.51962,0.5262,0.56711,0.0020511,0.21531,0.9189,0.00035454,0.0037476
0.35763,0.51964,0.52617,0.5671,0.0020522,0.21307,0.92114,0.00035064,0.0037537
0.35844,0.51966,0.52613,0.5671,0.0020533,0.21083,0.92337,0.00034679,0.0037598
0.35924,0.51968,0.52609,0.5671,0.0020544,0.2086,0.9256,0.00034299,0.0037658
0.36005,0.5197,0.52605,0.5671,0.0020555,0.20639,0.92781,0.00033923,0.0037718
0.36086,0.51972,0.52602,0.5671,0.0020566,0.20418,0.93001,0.00033551,0.0037777
0.36166,0.51973,0.52598,0.56709,0.0020577,0.20198,0.93221,0.00033184,0.0037835
0.36247,0.51975,0.52594,0.56709,0.0020588,0.19979,0.93439,0.00032822,0.0037893
0.36327,0.51977,0.5259,0.56709,0.0020598,0.19761,0.93657,0.00032464,0.0037951
0.36408,0.51979,0.52587,0.56709,0.0020609,0.19544,0.93874,0.00032111,0.0038008
0.36488,0.51981,0.52583,0.56708,0.002062,0.19327,0.94089,0.00031762,0.0038064
0.36569,0.51983,0.52579,0.56708,0.0020631,0.19112,0.94304,0.00031418,0.003812
0.36649,0.51985,0.52575,0.56708,0.0020641,0.18898,0.94518,0.00031078,0.0038175
0.3673,0.51987,0.52572,0.56708,0.0020652,0.18685,0.94731,0.00030743,0.003823
0.3681,0.51989,0.52568,0.56707,0.0020663,0.18472,0.94943,0.00030413,0.0038284
0.36891,0.51991,0.52564,0.56707,0.0020673,0.18261,0.95153,0.00030087,0.0038338
0.36972,0.51992,0.52561,0.56707,0.0020684,0.18051,0.95363,0.00029766,0.0038391
0.37052,0.51994,0.52557,0.56707,0.0020694,0.17841,0.95572,0.0002945,0.0038444
0.37133,0.51996,0.52553,0.56706,0.0020705,0.17633,0.9578,0.00029138,0.0038496
0.37213,0.51998,0.5255,0.56706,0.0020715,0.17425,0.95987,0.00028831,0.0038547
0.37294,0.52,0.52546,0.56706,0.0020726,0.17219,0.96193,0.00028528,0.0038599
0.37374,0.52001,0.52542,0.56706,0.0020736,0.17014,0.96398,0.0002823,0.0038649
0.37455,0.52003,0.52539,0.56705,0.0020746,0.16809,0.96601,0.00027937,0.0038699
0.37535,0.52005,0.52535,0.56705,0.0020757,0.16606,0.96804,0.00027648,0.0038748
0.37616,0.52007,0.52531,0.56705,0.0020767,0.16404,0.97006,0.00027364,0.0038797
0.37696,0.52009,0.52528,0.56705,0.0020777,0.16203,0.97207,0.00027085,0.0038846
0.37777,0.5201,0.52524,0.56704,0.0020787,0.16002,0.97406,0.0002681,0.0038893
0.37858,0.52012,0.52521,0.56704,0.0020797,0.15803,0.97605,0.0002654,0.0038941
0.37938,0.52014,0.52517,0.56704,0.0020807,0.15605,0.97803,0.00026275,0.0038987
0.38019,0.52015,0.52513,0.56704,0.0020817,0.15408,0.97999,0.00026014,0.0039033
0.38099,0.52017,0.5251,0.56703,0.0020827,0.15212,0.98195,0.00025758,0.0039079
0.3818,0.52019,0.52506,0.56703,0.0020837,0.15017,0.98389,0.00025507,0.0039124
0.3826,0.5202,0.52503,0.56703,0.0020847,0.14823,0.98583,0.0002526,0.0039168
0.38341,0.52022,0.52499,0.56703,0.0020857,0.1463,0.98775,0.00025018,0.0039212
0.38421,0.52024,0.52496,0.56702,0.0020867,0.14438,0.98966,0.00024781,0.0039256
0.38502,0.52025,0.52492,0.56702,0.0020877,0.14248,0.99156,0.00024548,0.0039298
0.38582,0.52027,0.52489,0.56702,0.0020886,0.14058,0.99345,0.0002432,0.0039341
0.38663,0.52029,0.52485,0.56701,0.0020896,0.1387,0.99533,0.00024097,0.0039382
0.38744,0.5203,0.52482,0.56701,0.0020906,0.13682,0.9972,0.00023878,0.0039424
0.38824,0.52032,0.52478,0.56701,0.0020915,0.13496,0.99906,0.00023665,0.0039464
0.38905,0.52033,0.52475,0.56701,0.0020925,0.13311,1.0009,0.00023455,0.0039504
0.38985,0.52035,0.52471,0.567,0.0020934,0.13127,1.0027,0.00023251,0.0039544
0.39066,0.52036,0.52468,0.567,0.0020944,0.12944,1.0046,0.00023051,0.0039583
0.39146,0.52038,0.52465,0.567,0.0020953,0.12762,1.0064,0.00022856,0.0039621
0.39227,0.52039,0.52461,0.56699,0.0020963,0.12581,1.0082,0.00022666,0.0039659
0.39307,0.52041,0.52458,0.56699,0.0020972,0.12401,1.01,0.0002248,0.0039696
0.39388,0.52042,0.52454,0.56699,0.0020981,0.12223,1.0117,0.00022299,0.0039733
0.39469,0.52044,0.52451,0.56699,0.0020991,0.12046,1.0135,0.00022122,0.0039769
0.39549,0.52045,0.52448,0.56698,0.0021,0.11869,1.0153,0.00021951,0.0039804
0.3963,0.52047,0.52444,0.56698,0.0021009,0.11694,1.017,0.00021784,0.0039839
0.3971,0.52048,0.52441,0.56698,0.0021018,0.11521,1.0187,0.00021622,0.0039874
0.39791,0.5205,0.52438,0.56697,0.0021027,0.11348,1.0205,0.00021464,0.0039908
0.39871,0.52051,0.52434,0.56697,0.0021036,0.11176,1.0222,0.00021311,0.0039941
0.39952,0.52053,0.52431,0.56697,0.0021045,0.11006,1.0239,0.00021163,0.0039974
0.40032,0.52054,0.52428,0.56697,0.0021054,0.10837,1.0256,0.0002102,0.0040006
0.40113,0.52055,0.52424,0.56696,0.0021063,0.10669,1.0272,0.00020881,0.0040038
0.40193,0.52057,0.52421,0.56696,0.0021072,0.10502,1.0289,0.00020747,0.0040069
0.40274,0.52058,0.52418,0.56696,0.0021081,0.10336,1.0306,0.00020618,0.0040099
0.40355,0.52059,0.52415,0.56695,0.0021089,0.10171,1.0322,0.00020493,0.0040129
0.40435,0.52061,0.52411,0.56695,0.0021098,0.10008,1.0338,0.00020373,0.0040159
0.40516,0.52062,0.52408,0.56695,0.0021107,0.09846,1.0354,0.00020258,0.0040187
0.40596,0.52063,0.52405,0.56695,0.0021115,0.096851,1.037,0.00020147,0.0040216
0.40677,0.52065,0.52402,0.56694,0.0021124,0.095253,1.0386,0.00020041,0.0040243
0.40757,0.52066,0.52399,0.56694,0.0021132,0.093668,1.0402,0.0001994,0.0040271
0.40838,0.52067,0.52396,0.56694,0.0021141,0.092095,1.0418,0.00019843,0.0040297
0.40918,0.52068,0.52392,0.56693,0.0021149,0.090534,1.0433,0.00019752,0.0040323
0.40999,0.5207,0.52389,0.56693,0.0021157,0.088985,1.0449,0.00019664,0.0040349
0.41079,0.52071,0.52386,0.56693,0.0021166,0.087449,1.0464,0.00019582,0.0040373
0.4116,0.52072,0.52383,0.56692,0.0021174,0.085925,1.0479,0.00019504,0.0040398
0.41241,0.52073,0.5238,0.56692,0.0021182,0.084413,1.0494,0.00019431,0.0040421
0.41321,0.52075,0.52377,0.56692,0.002119,0.082913,1.0509,0.00019362,0.0040445
0.41402,0.52076,0.52374,0.56691,0.0021199,0.081426,1.0524,0.00019298,0.0040467
0.41482,0.52077,0.52371,0.56691,0.0021207,0.079951,1.0539,0.00019239,0.0040489
0.41563,0.52078,0.52368,0.56691,0.0021215,0.078489,1.0553,0.00019185,0.0040511
0.41643,0.52079,0.52365,0.56691,0.0021223,0.077039,1.0568,0.00019135,0.0040532
0.41724,0.5208,0.52362,0.5669,0.002123,0.075602,1.0582,0.0001909,0.0040552
0.41804,0.52082,0.52359,0.5669,0.0021238,0.074177,1.0596,0.00019049,0.0040572
0.41885,0.52083,0.52356,0.5669,0.0021246,0.072765,1.061,0.00019013,0.0040591
0.41966,0.52084,0.52353,0.56689,0.0021254,0.071365,1.0624,0.00018982,0.0040609
0.42046,0.52085,0.5235,0.56689,0.0021262,0.069979,1.0638,0.00018955,0.0040628
0.42127,0.52086,0.52347,0.56689,0.0021269,0.068605,1.0652,0.00018933,0.0040645
0.42207,0.52087,0.52344,0.56688,0.0021277,0.067243,1.0665,0.00018916,0.0040662
0.42288,0.52088,0.52341,0.56688,0.0021284,0.065895,1.0679,0.00018903,0.0040678
0.42368,0.52089,0.52338,0.56688,0.0021292,0.064559,1.0692,0.00018895,0.0040694
0.42449,0.5209,0.52336,0.56687,0.0021299,0.063236,1.0705,0.00018891,0.0040709
0.42529,0.52091,0.52333,0.56687,0.0021307,0.061926,1.0718,0.00018892,0.0040724
0.4261,0.52092,0.5233,0.56687,0.0021314,0.060629,1.0731,0.00018898,0.0040738
0.4269,0.52093,0.52327,0.56686,0.0021321,0.059345,1.0744,0.00018908,0.0040752
0.42771,0.52094,0.52324,0.56686,0.0021329,0.058074,1.0756,0.00018923,0.0040765
0.42852,0.52095,0.52322,0.56686,0.0021336,0.056816,1.0769,0.00018942,0.0040777
0.42932,0.52096,0.52319,0.56685,0.0021343,0.055571,1.0781,0.00018966,0.0040789
0.43013,0.52097,0.52316,0.56685,0.002135,0.054339,1.0794,0.00018994,0.00408
0.43093,0.52098,0.52313,0.56685,0.0021357,0.053121,1.0806,0.00019028,0.0040811
0.43174,0.52099,0.52311,0.56684,0.0021364,0.051915,1.0818,0.00019065,0.0040821
0.43254,0.521,0.52308,0.56684,0.0021371,0.050723,1.083,0.00019107,0.0040831
0.43335,0.52101,0.52305,0.56684,0.0021378,0.049543,1.0841,0.00019154,0.004084
0.43415,0.52102,0.52303,0.56683,0.0021384,0.048377,1.0853,0.00019205,0.0040848
0.43496,0.52103,0.523,0.56683,0.0021391,0.047225,1.0864,0.00019261,0.0040856
0.43576,0.52104,0.52297,0.56683,0.0021398,0.046085,1.0876,0.00019322,0.0040864
0.43657,0.52104,0.52295,0.56682,0.0021405,0.044959,1.0887,0.00019386,0.004087
0.43738,0.52105,0.52292,0.56682,0.0021411,0.043847,1.0898,0.00019456,0.0040877
0.43818,0.52106,0.5229,0.56682,0.0021418,0.042747,1.0909,0.0001953,0.0040882
0.43899,0.52107,0.52287,0.56681,0.0021424,0.041661,1.092,0.00019608,0.0040887
0.43979,0.52108,0.52285,0.56681,0.0021431,0.040589,1.093,0.00019691,0.0040892
0.4406,0.52109,0.52282,0.56681,0.0021437,0.03953,1.0941,0.00019778,0.0040896
0.4414,0.52109,0.5228,0.5668,0.0021443,0.038484,1.0951,0.0001987,0.0040899
0.44221,0.5211,0.52277,0.5668,0.0021449,0.037452,1.0961,0.00019967,0.0040902
0.44301,0.52111,0.52275,0.5668,0.0021456,0.036434,1.0972,0.00020067,0.0040905
0.44382,0.52112,0.52272,0.56679,0.0021462,0.035429,1.0982,0.00020173,0.0040906
0.44462,0.52112,0.5227,0.56679,0.0021468,0.034438,1.0991,0.00020282,0.0040907
0.44543,0.52113,0.52268,0.56679,0.0021474,0.03346,1.1001,0.00020396,0.0040908
0.44624,0.52114,0.52265,0.56678,0.002148,0.032496,1.1011,0.00020515,0.0040908
0.44704,0.52115,0.52263,0.56678,0.0021486,0.031546,1.102,0.00020638,0.0040908
0.44785,0.52115,0.5226,0.56678,0.0021492,0.03061,1.1029,0.00020765,0.0040907
0.44865,0.52116,0.52258,0.56677,0.0021497,0.029687,1.1039,0.00020897,0.0040905
0.44946,0.52117,0.52256,0.56677,0.0021503,0.028778,1.1048,0.00021033,0.0040903
0.45026,0.52117,0.52254,0.56677,0.0021509,0.027882,1.1057,0.00021174,0.00409
0.45107,0.52118,0.52251,0.56676,0.0021514,0.027001,1.1065,0.00021319,0.0040897
0.45187,0.52119,0.52249,0.56676,0.002152,0.026133,1.1074,0.00021468,0.0040893
0.45268,0.52119,0.52247,0.56676,0.0021526,0.025279,1.1082,0.00021622,0.0040889
0.45349,0.5212,0.52245,0.56675,0.0021531,0.024439,1.1091,0.0002178,0.0040884
0.45429,0.5212,0.52243,0.56675,0.0021536,0.023613,1.1099,0.00021942,0.0040879
0.4551,0.52121,0.5224,0.56675,0.0021542,0.022801,1.1107,0.00022109,0.0040873
0.4559,0.52122,0.52238,0.56674,0.0021547,0.022003,1.1115,0.0002228,0.0040866
0.45671,0.52122,0.52236,0.56674,0.0021552,0.021218,1.1123,0.00022455,0.0040859
0.45751,0.52123,0.52234,0.56673,0.0021557,0.020448,1.113,0.00022635,0.0040851
0.45832,0.52123,0.52232,0.56673,0.0021563,0.019692,1.1138,0.00022819,0.0040843
0.45912,0.52124,0.5223,0.56673,0.0021568,0.018949,1.1145,0.00023007,0.0040835
0.45993,0.52124,0.52228,0.56672,0.0021573,0.018221,1.1152,0.00023199,0.0040825
0.46073,0.52125,0.52226,0.56672,0.0021578,0.017506,1.1159,0.00023396,0.0040815
0.46154,0.52125,0.52224,0.56672,0.0021582,0.016806,1.1166,0.00023597,0.0040805
0.46235,0.52126,0.52222,0.56671,0.0021587,0.01612,1.1173,0.00023802,0.0040794
0.46315,0.52126,0.5222,0.56671,0.0021592,0.015448,1.118,0.00024012,0.0040783
0.46396,0.52127,0.52218,0.56671,0.0021597,0.01479,1.1186,0.00024225,0.0040771
0.46476,0.52127,0.52216,0.5667,0.0021601,0.014146,1.1193,0.00024443,0.0040758
0.46557,0.52128,0.52215,0.5667,0.0021606,0.013517,1.1199,0.00024665,0.0040745
0.46637,0.52128,0.52213,0.5667,0.002161,0.012901,1.1205,0.00024892,0.0040732
0.46718,0.52129,0.52211,0.56669,0.0021615,0.0123,1.1211,0.00025122,0.0040718
0.46798,0.52129,0.52209,0.56669,0.0021619,0.011713,1.1217,0.00025357,0.0040703
0.46879,0.52129,0.52207,0.56669,0.0021624,0.01114,1.1222,0.00025595,0.0040688
0.46959,0.5213,0.52206,0.56668,0.0021628,0.010581,1.1228,0.00025838,0.0040672
0.4704,0.5213,0.52204,0.56668,0.0021632,0.010037,1.1233,0.00026085,0.0040656
0.47121,0.52131,0.52202,0.56667,0.0021636,0.0095065,1.1238,0.00026336,0.0040639
0.47201,0.52131,0.522,0.56667,0.002164,0.0089906,1.1244,0.00026592,0.0040622
0.47282,0.52131,0.52199,0.56667,0.0021644,0.0084889,1.1248,0.00026851,0.0040604
0.47362,0.52132,0.52197,0.56666,0.0021648,0.0080016,1.1253,0.00027115,0.0040585
0.47443,0.52132,0.52196,0.56666,0.0021652,0.0075286,1.1258,0.00027382,0.0040567
0.47523,0.52132,0.52194,0.56666,0.0021656,0.0070698,1.1262,0.00027654,0.0040547
0.47604,0.52133,0.52192,0.56665,0.002166,0.0066254,1.1267,0.00027929,0.0040527
0.47684,0.52133,0.52191,0.56665,0.0021664,0.0061954,1.1271,0.00028209,0.0040507
0.47765,0.52133,0.52189,0.56665,0.0021667,0.0057797,1.1275,0.00028493,0.0040486
0.47846,0.52133,0.52188,0.56664,0.0021671,0.0053784,1.1279,0.0002878,0.0040464
0.47926,0.52134,0.52186,0.56664,0.0021675,0.0049914,1.1283,0.00029072,0.0040442
0.48007,0.52134,0.52185,0.56664,0.0021678,0.0046188,1.1287,0.00029368,0.0040419
0.48087,0.52134,0.52183,0.56663,0.0021682,0.0042607,1.129,0.00029668,0.0040396
0.48168,0.52134,0.52182,0.56663,0.0021685,0.0039169,1.1293,0.00029971,0.0040373
0.48248,0.52135,0.52181,0.56662,0.0021688,0.0035875,1.1297,0.00030279,0.0040349
0.48329,0.52135,0.52179,0.56662,0.0021692,0.0032725,1.13,0.0003059,0.0040324
0.48409,0.52135,0.52178,0.56662,0.0021695,0.002972,1.1303,0.00030906,0.0040299
0.4849,0.52135,0.52177,0.56661,0.0021698,0.0026859,1.1305,0.00031225,0.0040273
0.4857,0.52135,0.52175,0.56661,0.0021701,0.0024143,1.1308,0.00031548,0.0040247
0.48651,0.52136,0.52174,0.56661,0.0021704,0.0021571,1.1311,0.00031876,0.004022
0.48732,0.52136,0.52173,0.5666,0.0021707,0.0019144,1.1313,0.00032207,0.0040193
0.48812,0.52136,0.52172,0.5666,0.002171,0.0016861,1.1315,0.00032541,0.0040165
0.48893,0.52136,0.52171,0.5666,0.0021713,0.0014723,1.1317,0.0003288,0.0040137
0.48973,0.52136,0.52169,0.56659,0.0021715,0.0012729,1.1319,0.00033223,0.0040108
0.49054,0.52136,0.52168,0.56659,0.0021718,0.0010881,1.1321,0.00033569,0.0040079
0.49134,0.52136,0.52167,0.56658,0.0021721,0.00091769,1.1323,0.00033919,0.0040049
0.49215,0.52136,0.52166,0.56658,0.0021723,0.00076181,1.1324,0.00034273,0.0040019
0.49295,0.52137,0.52165,0.56658,0.0021726,0.00062041,1.1325,0.00034631,0.0039988
0.49376,0.52137,0.52164,0.56657,0.0021728,0.00049351,1.1327,0.00034992,0.0039957
0.49456,0.52137,0.52163,0.56657,0.0021731,0.00038111,1.1328,0.00035358,0.0039925
0.49537,0.52137,0.52162,0.56657,0.0021733,0.00028321,1.1329,0.00035727,0.0039893
0.49618,0.52137,0.52161,0.56656,0.0021735,0.00019981,1.1329,0.00036099,0.003986
0.49698,0.52137,0.5216,0.56656,0.0021737,0.00013092,1.133,0.00036476,0.0039827
0.49779,0.52137,0.52159,0.56656,0.002174,7.6536e-05,1.133,0.00036856,0.0039794
0.49859,0.52137,0.52158,0.56655,0.0021742,3.6662e-05,1.1331,0.0003724,0.0039759
0.4994,0.52137,0.52158,0.56655,0.0021744,1.1298e-05,1.1331,0.00037627,0.0039725
0.5002,0.52137,0.52157,0.56655,0.0021746,4.4581e-07,1.1331,0.00038018,0.0039689
0.50101,0.52137,0.52156,0.56654,0.0021748,4.1044e-06,1.1331,0.00038413,0.0039654
0.50181,0.52137,0.52155,0.56654,0.0021749,2.2274e-05,1.1331,0.00038811,0.0039618
0.50262,0.52137,0.52155,0.56653,0.0021751,5.4954e-05,1.133,0.00039213,0.0039581
0.50343,0.52137,0.52154,0.56653,0.0021753,0.00010214,1.133,0.00039619,0.0039544
0.50423,0.52137,0.52153,0.56653,0.0021754,0.00016384,1.1329,0.00040028,0.0039506
0.50504,0.52137,0.52153,0.56652,0.0021756,0.00024005,1.1328,0.0004044,0.0039468
0.50584,0.52137,0.52152,0.56652,0.0021758,0.00033076,1.1327,0.00040856,0.0039429
0.50665,0.52137,0.52151,0.56652,0.0021759,0.00043597,1.1326,0.00041276,0.003939
0.50745,0.52137,0.52151,0.56651,0.002176,0.00055569,1.1325,0.00041699,0.0039351
0.50826,0.52137,0.5215,0.56651,0.0021762,0.0006899,1.1323,0.00042126,0.0039311
0.50906,0.52136,0.5215,0.56651,0.0021763,0.0008386,1.1322,0.00042556,0.003927
0.50987,0.52136,0.52149,0.5665,0.0021764,0.0010018,1.132,0.0004299,0.0039229
0.51067,0.52136,0.52149,0.5665,0.0021765,0.0011795,1.1318,0.00043427,0.0039188
0.51148,0.52136,0.52148,0.56649,0.0021766,0.0013716,1.1316,0.00043868,0.0039146
0.51229,0.52136,0.52148,0.56649,0.0021767,0.0015783,1.1314,0.00044312,0.0039104
0.51309,0.52136,0.52147,0.56649,0.0021768,0.0017994,1.1312,0.00044759,0.0039061
0.5139,0.52136,0.52147,0.56648,0.0021769,0.0020349,1.1309,0.0004521,0.0039018
0.5147,0.52136,0.52147,0.56648,0.002177,0.002285,1.1307,0.00045664,0.0038974
0.51551,0.52135,0.52147,0.56648,0.0021771,0.0025495,1.1304,0.00046122,0.003893
0.51631,0.52135,0.52146,0.56647,0.0021772,0.0028284,1.1301,0.00046582,0.0038885
0.51712,0.52135,0.52146,0.56647,0.0021772,0.0031218,1.1298,0.00047047,0.003884
0.51792,0.52135,0.52146,0.56647,0.0021773,0.0034296,1.1295,0.00047514,0.0038794
0.51873,0.52135,0.52146,0.56646,0.0021773,0.0037518,1.1292,0.00047985,0.0038748
0.51953,0.52134,0.52145,0.56646,0.0021774,0.0040884,1.1288,0.00048459,0.0038702
0.52034,0.52134,0.52145,0.56645,0.0021774,0.0044395,1.1285,0.00048936,0.0038655
0.52115,0.52134,0.52145,0.56645,0.0021775,0.0048049,1.1281,0.00049417,0.0038607
0.52195,0.52134,0.52145,0.56645,0.0021775,0.0051847,1.1277,0.00049901,0.003856
0.52276,0.52134,0.52145,0.56644,0.0021775,0.0055789,1.1273,0.00050388,0.0038511
0.52356,0.52133,0.52145,0.56644,0.0021775,0.0059875,1.1269,0.00050878,0.0038462
0.52437,0.52133,0.52145,0.56644,0.0021775,0.0064105,1.1265,0.00051371,0.0038413
0.52517,0.52133,0.52145,0.56643,0.0021775,0.0068477,1.126,0.00051868,0.0038364
0.52598,0.52133,0.52145,0.56643,0.0021775,0.0072994,1.1256,0.00052367,0.0038314
0.52678,0.52132,0.52145,0.56643,0.0021775,0.0077653,1.1251,0.0005287,0.0038263
0.52759,0.52132,0.52145,0.56642,0.0021775,0.0082455,1.1246,0.00053376,0.0038212
0.52839,0.52132,0.52146,0.56642,0.0021775,0.0087401,1.1241,0.00053885,0.0038161
0.5292,0.52131,0.52146,0.56642,0.0021774,0.0092489,1.1236,0.00054397,0.0038109
0.53001,0.52131,0.52146,0.56641,0.0021774,0.0097721,1.1231,0.00054912,0.0038057
0.53081,0.52131,0.52146,0.56641,0.0021774,0.010309,1.1225,0.0005543,0.0038004
0.53162,0.5213,0.52147,0.5664,0.0021773,0.010861,1.1219,0.00055952,0.0037951
0.53242,0.5213,0.52147,0.5664,0.0021773,0.011427,1.1214,0.00056476,0.0037897
0.53323,0.5213,0.52147,0.5664,0.0021772,0.012007,1.1208,0.00057003,0.0037844
0.53403,0.52129,0.52148,0.56639,0.0021771,0.012601,1.1202,0.00057533,0.0037789
0.53484,0.52129,0.52148,0.56639,0.0021771,0.01321,1.1196,0.00058066,0.0037734
0.53564,0.52129,0.52148,0.56639,0.002177,0.013832,1.1189,0.00058602,0.0037679
0.53645,0.52128,0.52149,0.56638,0.0021769,0.014469,1.1183,0.00059141,0.0037624
0.53726,0.52128,0.52149,0.56638,0.0021768,0.01512,1.1176,0.00059683,0.0037568
0.53806,0.52128,0.5215,0.56638,0.0021767,0.015785,1.117,0.00060228,0.0037511
0.53887,0.52127,0.5215,0.56637,0.0021766,0.016464,1.1163,0.00060776,0.0037454
0.53967,0.52127,0.52151,0.56637,0.0021765,0.017158,1.1156,0.00061326,0.0037397
0.54048,0.52126,0.52152,0.56637,0.0021764,0.017865,1.1149,0.0006188,0.0037339
0.54128,0.52126,0.52152,0.56636,0.0021762,0.018586,1.1141,0.00062436,0.0037281
0.54209,0.52126,0.52153,0.56636,0.0021761,0.019322,1.1134,0.00062995,0.0037223
0.54289,0.52125,0.52154,0.56636,0.002176,0.020071,1.1126,0.00063557,0.0037164
0.5437,0.52125,0.52154,0.56635,0.0021758,0.020835,1.1119,0.00064121,0.0037104
0.5445,0.52124,0.52155,0.56635,0.0021757,0.021612,1.1111,0.00064688,0.0037045
0.54531,0.52124,0.52156,0.56634,0.0021755,0.022403,1.1103,0.00065258,0.0036985
0.54612,0.52123,0.52157,0.56634,0.0021754,0.023209,1.1095,0.00065831,0.0036924
0.54692,0.52123,0.52158,0.56634,0.0021752,0.024028,1.1086,0.00066406,0.0036863
0.54773,0.52122,0.52158,0.56633,0.002175,0.024861,1.1078,0.00066984,0.0036802
0.54853,0.52122,0.52159,0.56633,0.0021748,0.025708,1.107,0.00067565,0.003674
0.54934,0.52121,0.5216,0.56633,0.0021747,0.026569,1.1061,0.00068149,0.0036678
0.55014,0.52121,0.52161,0.56632,0.0021745,0.027444,1.1052,0.00068735,0.0036616
0.55095,0.52121,0.52162,0.56632,0.0021743,0.028332,1.1043,0.00069323,0.0036553
0.55175,0.5212,0.52163,0.56632,0.0021741,0.029234,1.1034,0.00069914,0.003649
0.55256,0.5212,0.52164,0.56631,0.0021739,0.03015,1.1025,0.00070508,0.0036426
0.55336,0.52119,0.52165,0.56631,0.0021736,0.03108,1.1015,0.00071104,0.0036362
0.55417,0.52119,0.52166,0.56631,0.0021734,0.032024,1.1006,0.00071703,0.0036298
0.55498,0.52118,0.52168,0.5663,0.0021732,0.032981,1.0996,0.00072304,0.0036233
0.55578,0.52117,0.52169,0.5663,0.002173,0.033952,1.0986,0.00072908,0.0036168
0.55659,0.52117,0.5217,0.5663,0.0021727,0.034936,1.0977,0.00073514,0.0036103
0.55739,0.52116,0.52171,0.56629,0.0021725,0.035934,1.0967,0.00074123,0.0036037
0.5582,0.52116,0.52173,0.56629,0.0021722,0.036946,1.0956,0.00074734,0.0035971
0.559,0.52115,0.52174,0.56629,0.002172,0.037971,1.0946,0.00075348,0.0035904
0.55981,0.52115,0.52175,0.56628,0.0021717,0.03901,1.0936,0.00075964,0.0035837
0.56061,0.52114,0.52177,0.56628,0.0021714,0.040062,1.0925,0.00076582,0.003577
0.56142,0.52114,0.52178,0.56628,0.0021711,0.041128,1.0914,0.00077203,0.0035702
0.56223,0.52113,0.52179,0.56627,0.0021709,0.042207,1.0903,0.00077826,0.0035634
0.56303,0.52112,0.52181,0.56627,0.0021706,0.0433,1.0892,0.00078451,0.0035566
0.56384,0.52112,0.52182,0.56627,0.0021703,0.044406,1.0881,0.00079079,0.0035497
0.56464,0.52111,0.52184,0.56626,0.00217,0.045525,1.087,0.00079709,0.0035428
0.56545,0.52111,0.52185,0.56626,0.0021697,0.046658,1.0859,0.00080341,0.0035359
0.56625,0.5211,0.52187,0.56626,0.0021693,0.047804,1.0847,0.00080976,0.0035289
0.56706,0.5211,0.52189,0.56625,0.002169,0.048964,1.0835,0.00081613,0.0035219
0.56786,0.52109,0.5219,0.56625,0.0021687,0.050136,1.0824,0.00082252,0.0035149
0.56867,0.52108,0.52192,0.56625,0.0021684,0.051322,1.0812,0.00082893,0.0035078
0.56947,0.52108,0.52194,0.56624,0.002168,0.052521,1.08,0.00083536,0.0035007
0.57028,0.52107,0.52195,0.56624,0.0021677,0.053734,1.0787,0.00084181,0.0034936
0.57109,0.52106,0.52197,0.56624,0.0021673,0.054959,1.0775,0.00084829,0.0034864
0.57189,0.52106,0.52199,0.56623,0.002167,0.056198,1.0763,0.00085479,0.0034792
0.5727,0.52105,0.52201,0.56623,0.0021666,0.057449,1.075,0.0008613,0.0034719
0.5735,0.52105,0.52203,0.56623,0.0021663,0.058714,1.0737,0.00086784,0.0034647
0.57431,0.52104,0.52205,0.56622,0.0021659,0.059991,1.0725,0.0008744,0.0034574
0.57511,0.52103,0.52207,0.56622,0.0021655,0.061282,1.0712,0.00088098,0.00345
0.57592,0.52103,0.52209,0.56622,0.0021651,0.062585,1.0698,0.00088758,0.0034426
0.57672,0.52102,0.52211,0.56621,0.0021647,0.063902,1.0685,0.0008942,0.0034352
0.57753,0.52101,0.52213,0.56621,0.0021643,0.065231,1.0672,0.00090084,0.0034278
0.57833,0.52101,0.52215,0.56621,0.0021639,0.066573,1.0658,0.0009075,0.0034203
0.57914,0.521,0.52217,0.5662,0.0021635,0.067928,1.0645,0.00091418,0.0034129
0.57995,0.52099,0.52219,0.5662,0.0021631,0.069296,1.0631,0.00092087,0.0034053
0.58075,0.52099,0.52221,0.5662,0.0021627,0.070676,1.0617,0.00092759,0.0033978
0.58156,0.52098,0.52223,0.56619,0.0021623,0.07207,1.0603,0.00093433,0.0033902
0.58236,0.52097,0.52225,0.56619,0.0021618,0.073475,1.0589,0.00094108,0.0033826
0.58317,0.52097,0.52228,0.56619,0.0021614,0.074894,1.0575,0.00094785,0.0033749
0.58397,0.52096,0.5223,0.56618,0.0021609,0.076325,1.056,0.00095464,0.0033672
0.58478,0.52095,0.52232,0.56618,0.0021605,0.077768,1.0546,0.00096145,0.0033595
0.58558,0.52095,0.52235,0.56618,0.00216,0.079225,1.0531,0.00096828,0.0033518
0.58639,0.52094,0.52237,0.56618,0.0021596,0.080693,1.0517,0.00097512,0.003344
0.58719,0.52093,0.52239,0.56617,0.0021591,0.082174,1.0502,0.00098198,0.0033362
0.588,0.52092,0.52242,0.56617,0.0021586,0.083668,1.0487,0.00098886,0.0033284
0.58881,0.52092,0.52244,0.56617,0.0021582,0.085174,1.0472,0.00099576,0.0033206
0.58961,0.52091,0.52247,0.56616,0.0021577,0.086692,1.0456,0.0010027,0.0033127
0.59042,0.5209,0.52249,0.56616,0.0021572,0.088222,1.0441,0.0010096,0.0033048
0.59122,0.5209,0.52252,0.56616,0.0021567,0.089765,1.0425,0.0010165,0.0032968
0.59203,0.52089,0.52255,0.56615,0.0021562,0.09132,1.041,0.0010235,0.0032889
0.59283,0.52088,0.52257,0.56615,0.0021557,0.092887,1.0394,0.0010305,0.0032809
0.59364,0.52087,0.5226,0.56615,0.0021552,0.094466,1.0378,0.0010375,0.0032729
0.59444,0.52087,0.52263,0.56614,0.0021547,0.096057,1.0362,0.0010445,0.0032648
0.59525,0.52086,0.52265,0.56614,0.0021541,0.097661,1.0346,0.0010515,0.0032567
0.59606,0.52085,0.52268,0.56614,0.0021536,0.099276,1.033,0.0010586,0.0032486
0.59686,0.52084,0.52271,0.56614,0.0021531,0.1009,1.0314,0.0010656,0.0032405
0.59767,0.52084,0.52274,0.56613,0.0021525,0.10254,1.0297,0.0010727,0.0032324
0.59847,0.52083,0.52276,0.56613,0.002152,0.10419,1.0281,0.0010798,0.0032242
0.59928,0.52082,0.52279,0.56613,0.0021514,0.10586,1.0264,0.0010869,0.003216
0.60008,0.52081,0.52282,0.56612,0.0021509,0.10753,1.0247,0.001094,0.0032078
0.60089,0.52081,0.52285,0.56612,0.0021503,0.10922,1.023,0.0011011,0.0031995
0.60169,0.5208,0.52288,0.56612,0.0021497,0.11092,1.0213,0.0011082,0.0031912
0.6025,0.52079,0.52291,0.56612,0.0021492,0.11263,1.0196,0.0011154,0.0031829
0.6033,0.52078,0.52294,0.56611,0.0021486,0.11435,1.0179,0.0011226,0.0031746
0.60411,0.52078,0.52297,0.56611,0.002148,0.11608,1.0161,0.0011298,0.0031663
0.60492,0.52077,0.523,0.56611,0.0021474,0.11783,1.0144,0.0011369,0.0031579
0.60572,0.52076,0.52304,0.5661,0.0021468,0.11958,1.0126,0.0011442,0.0031495
0.60653,0.52075,0.52307,0.5661,0.0021462,0.12135,1.0109,0.0011514,0.0031411
0.60733,0.52075,0.5231,0.5661,0.0021456,0.12313,1.0091,0.0011586,0.0031326
0.60814,0.52074,0.52313,0.5661,0.002145,0.12492,1.0073,0.0011658,0.0031242
0.60894,0.52073,0.52316,0.56609,0.0021444,0.12672,1.0055,0.0011731,0.0031157
0.60975,0.52072,0.5232,0.56609,0.0021438,0.12853,1.0036,0.0011804,0.0031072
0.61055,0.52071,0.52323,0.56609,0.0021431,0.13036,1.0018,0.0011877,0.0030986
0.61136,0.52071,0.52326,0.56608,0.0021425,0.13219,0.99998,0.0011949,0.0030901
0.61216,0.5207,0.5233,0.56608,0.0021419,0.13404,0.99812,0.0012022,0.0030815
0.61297,0.52069,0.52333,0.56608,0.0021412,0.1359,0.99626,0.0012096,0.0030729
0.61378,0.52068,0.52337,0.56608,0.0021406,0.13777,0.99439,0.0012169,0.0030643
0.61458,0.52068,0.5234,0.56607,0.0021399,0.13965,0.9925,0.0012242,0.0030556
0.61539,0.52067,0.52344,0.56607,0.0021393,0.14154,0.99061,0.0012316,0.003047
0.61619,0.52066,0.52347,0.56607,0.0021386,0.14344,0.9887,0.0012389,0.0030383
0.617,0.52065,0.52351,0.56606,0.0021379,0.14535,0.98678,0.0012463,0.0030296
0.6178,0.52064,0.52354,0.56606,0.0021373,0.14727,0.98485,0.0012537,0.0030208
0.61861,0.52064,0.52358,0.56606,0.0021366,0.14921,0.98291,0.001261,0.0030121
0.61941,0.52063,0.52362,0.56606,0.0021359,0.15115,0.98096,0.0012684,0.0030033
0.62022,0.52062,0.52365,0.56605,0.0021352,0.15311,0.979,0.0012758,0.0029946
0.62103,0.52061,0.52369,0.56605,0.0021345,0.15507,0.97703,0.0012833,0.0029858
0.62183,0.5206,0.52373,0.56605,0.0021338,0.15705,0.97505,0.0012907,0.0029769
0.62264,0.5206,0.52377,0.56605,0.0021331,0.15903,0.97306,0.0012981,0.0029681
0.62344,0.52059,0.52381,0.56604,0.0021324,0.16103,0.97106,0.0013055,0.0029592
0.62425,0.52058,0.52384,0.56604,0.0021317,0.16304,0.96904,0.001313,0.0029504
0.62505,0.52057,0.52388,0.56604,0.002131,0.16506,0.96702,0.0013205,0.0029415
0.62586,0.52056,0.52392,0.56604,0.0021302,0.16708,0.96499,0.0013279,0.0029326
0.62666,0.52056,0.52396,0.56603,0.0021295,0.16912,0.96294,0.0013354,0.0029236
0.62747,0.52055,0.524,0.56603,0.0021288,0.17117,0.96089,0.0013429,0.0029147
0.62827,0.52054,0.52404,0.56603,0.002128,0.17323,0.95883,0.0013503,0.0029057
0.62908,0.52053,0.52408,0.56603,0.0021273,0.1753,0.95675,0.0013578,0.0028967
0.62989,0.52052,0.52412,0.56602,0.0021265,0.17738,0.95467,0.0013653,0.0028877
0.63069,0.52052,0.52416,0.56602,0.0021258,0.17947,0.95258,0.0013728,0.0028787
0.6315,0.52051,0.52421,0.56602,0.002125,0.18157,0.95047,0.0013803,0.0028697
0.6323,0.5205,0.52425,0.56602,0.0021243,0.18367,0.94836,0.0013879,0.0028607
0.63311,0.52049,0.52429,0.56601,0.0021235,0.18579,0.94624,0.0013954,0.0028516
0.63391,0.52048,0.52433,0.56601,0.0021227,0.18792,0.9441,0.0014029,0.0028425
0.63472,0.52048,0.52437,0.56601,0.0021219,0.19006,0.94196,0.0014104,0.0028334
0.63552,0.52047,0.52442,0.56601,0.0021212,0.19221,0.93981,0.001418,0.0028243
0.63633,0.52046,0.52446,0.566,0.0021204,0.19436,0.93765,0.0014255,0.0028152
0.63713,0.52045,0.5245,0.566,0.0021196,0.19653,0.93547,0.0014331,0.0028061
0.63794,0.52044,0.52455,0.566,0.0021188,0.1987,0.93329,0.0014406,0.0027969
0.63875,0.52044,0.52459,0.566,0.002118,0.20089,0.9311,0.0014482,0.0027878
0.63955,0.52043,0.52464,0.56599,0.0021172,0.20308,0.9289,0.0014557,0.0027786
0.64036,0.52042,0.52468,0.56599,0.0021164,0.20529,0.9267,0.0014633,0.0027694
0.64116,0.52041,0.52473,0.56599,0.0021156,0.2075,0.92448,0.0014709,0.0027602
0.64197,0.5204,0.52477,0.56599,0.0021147,0.20973,0.92225,0.0014785,0.002751
0.64277,0.5204,0.52482,0.56599,0.0021139,0.21196,0.92001,0.001486,0.0027418
0.64358,0.52039,0.52486,0.56598,0.0021131,0.2142,0.91777,0.0014936,0.0027325
0.64438,0.52038,0.52491,0.56598,0.0021122,0.21645,0.91551,0.0015012,0.0027233
0.64519,0.52037,0.52496,0.56598,0.0021114,0.21871,0.91325,0.0015088,0.002714
0.64599,0.52036,0.525,0.56598,0.0021106,0.22097,0.91098,0.0015164,0.0027048
0.6468,0.52036,0.52505,0.56597,0.0021097,0.22325,0.9087,0.001524,0.0026955
0.64761,0.52035,0.5251,0.56597,0.0021089,0.22554,0.90641,0.0015316,0.0026862
0.64841,0.52034,0.52514,0.56597,0.002108,0.22783,0.90411,0.0015392,0.0026769
0.64922,0.52033,0.52519,0.56597,0.0021072,0.23013,0.9018,0.0015467,0.0026676
0.65002,0.52032,0.52524,0.56597,0.0021063,0.23244,0.89949,0.0015543,0.0026582
0.65083,0.52032,0.52529,0.56596,0.0021054,0.23476,0.89716,0.0015619,0.0026489
0.65163,0.52031,0.52534,0.56596,0.0021046,0.23709,0.89483,0.0015695,0.0026396
0.65244,0.5203,0.52539,0.56596,0.0021037,0.23943,0.89249,0.0015771,0.0026302
0.65324,0.52029,0.52544,0.56596,0.0021028,0.24177,0.89014,0.0015847,0.0026208
0.65405,0.52028,0.52549,0.56596,0.0021019,0.24413,0.88778,0.0015924,0.0026115
0.65486,0.52028,0.52554,0.56595,0.002101,0.24649,0.88542,0.0016,0.0026021
0.65566,0.52027,0.52559,0.56595,0.0021001,0.24886,0.88304,0.0016076,0.0025927
0.65647,0.52026,0.52564,0.56595,0.0020992,0.25124,0.88066,0.0016152,0.0025833
0.65727,0.52025,0.52569,0.56595,0.0020983,0.25362,0.87827,0.0016228,0.0025739
0.65808,0.52025,0.52574,0.56594,0.0020974,0.25602,0.87587,0.0016304,0.0025645
0.65888,0.52024,0.52579,0.56594,0.0020965,0.25842,0.87347,0.001638,0.0025551
0.65969,0.52023,0.52584,0.56594,0.0020956,0.26083,0.87105,0.0016456,0.0025456
0.66049,0.52022,0.52589,0.56594,0.0020947,0.26325,0.86863,0.0016532,0.0025362
0.6613,0.52022,0.52595,0.56594,0.0020938,0.26567,0.8662,0.0016608,0.0025267
0.6621,0.52021,0.526,0.56594,0.0020928,0.26811,0.86376,0.0016684,0.0025173
0.66291,0.5202,0.52605,0.56593,0.0020919,0.27055,0.86132,0.001676,0.0025078
0.66372,0.52019,0.5261,0.56593,0.002091,0.273,0.85887,0.0016836,0.0024984
0.66452,0.52018,0.52616,0.56593,0.00209,0.27545,0.85641,0.0016911,0.0024889
0.66533,0.52018,0.52621,0.56593,0.0020891,0.27792,0.85394,0.0016987,0.0024794
0.66613,0.52017,0.52627,0.56593,0.0020881,0.28039,0.85146,0.0017063,0.00247
0.66694,0.52016,0.52632,0.56592,0.0020872,0.28287,0.84898,0.0017139,0.0024605
0.66774,0.52015,0.52637,0.56592,0.0020862,0.28535,0.84649,0.0017215,0.002451
0.66855,0.52015,0.52643,0.56592,0.0020853,0.28784,0.844,0.0017291,0.0024415
0.66935,0.52014,0.52648,0.56592,0.0020843,0.29034,0.84149,0.0017366,0.002432
0.67016,0.52013,0.52654,0.56592,0.0020834,0.29285,0.83898,0.0017442,0.0024225
0.67096,0.52013,0.5266,0.56592,0.0020824,0.29536,0.83647,0.0017518,0.002413
0.67177,0.52012,0.52665,0.56591,0.0020814,0.29789,0.83394,0.0017593,0.0024035
0.67258,0.52011,0.52671,0.56591,0.0020804,0.30041,0.83141,0.0017669,0.002394
0.67338,0.5201,0.52676,0.56591,0.0020795,0.30295,0.82887,0.0017744,0.0023845
0.67419,0.5201,0.52682,0.56591,0.0020785,0.30549,0.82633,0.001782,0.002375
0.67499,0.52009,0.52688,0.56591,0.0020775,0.30804,0.82378,0.0017895,0.0023655
0.6758,0.52008,0.52693,0.56591,0.0020765,0.31059,0.82122,0.0017971,0.0023559
0.6766,0.52007,0.52699,0.5659,0.0020755,0.31315,0.81865,0.0018046,0.0023464
0.67741,0.52007,0.52705,0.5659,0.0020745,0.31572,0.81608,0.0018121,0.0023369
0.67821,0.52006,0.52711,0.5659,0.0020735,0.3183,0.8135,0.0018197,0.0023274
0.67902,0.52005,0.52717,0.5659,0.0020725,0.32088,0.81092,0.0018272,0.0023179
0.67983,0.52005,0.52722,0.5659,0.0020715,0.32346,0.80833,0.0018347,0.0023083
0.68063,0.52004,0.52728,0.5659,0.0020705,0.32606,0.80574,0.0018422,0.0022988
0.68144,0.52003,0.52734,0.56589,0.0020695,0.32866,0.80313,0.0018497,0.0022893
0.68224,0.52003,0.5274,0.56589,0.0020685,0.33126,0.80052,0.0018572,0.0022798
0.68305,0.52002,0.52746,0.56589,0.0020675,0.33387,0.79791,0.0018647,0.0022702
0.68385,0.52001,0.52752,0.56589,0.0020664,0.33649,0.79529,0.0018722,0.0022607
0.68466,0.52,0.52758,0.56589,0.0020654,0.33911,0.79266,0.0018796,0.0022512
0.68546,0.52,0.52764,0.56589,0.0020644,0.34174,0.79003,0.0018871,0.0022417
0.68627,0.51999,0.5277,0.56589,0.0020633,0.34438,0.78739,0.0018945,0.0022321
0.68707,0.51998,0.52776,0.56588,0.0020623,0.34702,0.78475,0.001902,0.0022226
0.68788,0.51998,0.52782,0.56588,0.0020613,0.34966,0.7821,0.0019094,0.0022131
0.68869,0.51997,0.52789,0.56588,0.0020602,0.35231,0.77945,0.0019169,0.0022036
0.68949,0.51996,0.52795,0.56588,0.0020592,0.35497,0.77679,0.0019243,0.0021941
0.6903,0.51996,0.52801,0.56588,0.0020581,0.35763,0.77412,0.0019317,0.0021846
0.6911,0.51995,0.52807,0.56588,0.0020571,0.3603,0.77145,0.0019391,0.002175
0.69191,0.51994,0.52813,0.56588,0.002056,0.36297,0.76878,0.0019465,0.0021655
0.69271,0.51994,0.5282,0.56587,0.002055,0.36565,0.7661,0.0019539,0.002156
0.69352,0.51993,0.52826,0.56587,0.0020539,0.36834,0.76341,0.0019613,0.0021465
0.69432,0.51993,0.52832,0.56587,0.0020528,0.37103,0.76072,0.0019686,0.002137
0.69513,0.51992,0.52838,0.56587,0.0020518,0.37372,0.75802,0.001976,0.0021276
0.69593,0.51991,0.52845,0.56587,0.0020507,0.37642,0.75532,0.0019833,0.0021181
0.69674,0.51991,0.52851,0.56587,0.0020496,0.37912,0.75262,0.0019907,0.0021086
0.69755,0.5199,0.52858,0.56587,0.0020486,0.38183,0.7499,0.001998,0.0020991
0.69835,0.51989,0.52864,0.56587,0.0020475,0.38454,0.74719,0.0020053,0.0020896
0.69916,0.51989,0.5287,0.56586,0.0020464,0.38726,0.74447,0.0020126,0.0020802
0.69996,0.51988,0.52877,0.56586,0.0020453,0.38998,0.74175,0.0020199,0.0020707
0.70077,0.51988,0.52883,0.56586,0.0020442,0.39271,0.73902,0.0020272,0.0020613
0.70157,0.51987,0.5289,0.56586,0.0020431,0.39544,0.73628,0.0020345,0.0020518
0.70238,0.51986,0.52896,0.56586,0.0020421,0.39818,0.73355,0.0020417,0.0020424
0.70318,0.51986,0.52903,0.56586,0.002041,0.40092,0.7308,0.002049,0.0020329
0.70399,0.51985,0.5291,0.56586,0.0020399,0.40366,0.72806,0.0020562,0.0020235
0.7048,0.51985,0.52916,0.56586,0.0020388,0.40641,0.72531,0.0020635,0.0020141
0.7056,0.51984,0.52923,0.56586,0.0020377,0.40916,0.72255,0.0020707,0.0020047
0.70641,0.51983,0.5293,0.56586,0.0020366,0.41192,0.71979,0.0020779,0.0019953
0.70721,0.51983,0.52936,0.56585,0.0020355,0.41468,0.71703,0.0020851,0.0019859
0.70802,0.51982,0.52943,0.56585,0.0020344,0.41744,0.71427,0.0020922,0.0019765
0.70882,0.51982,0.5295,0.56585,0.0020332,0.42021,0.7115,0.0020994,0.0019671
0.70963,0.51981,0.52956,0.56585,0.0020321,0.42298,0.70872,0.0021065,0.0019577
0.71043,0.51981,0.52963,0.56585,0.002031,0.42576,0.70594,0.0021137,0.0019484
0.71124,0.5198,0.5297,0.56585,0.0020299,0.42854,0.70316,0.0021208,0.001939
0.71204,0.5198,0.52977,0.56585,0.0020288,0.43132,0.70038,0.0021279,0.0019297
0.71285,0.51979,0.52983,0.56585,0.0020277,0.4341,0.69759,0.002135,0.0019203
0.71366,0.51979,0.5299,0.56585,0.0020265,0.43689,0.6948,0.0021421,0.001911
0.71446,0.51978,0.52997,0.56585,0.0020254,0.43969,0.69201,0.0021491,0.0019017
0.71527,0.51977,0.53004,0.56585,0.0020243,0.44248,0.68921,0.0021562,0.0018924
0.71607,0.51977,0.53011,0.56584,0.0020232,0.44528,0.68641,0.0021632,0.0018831
0.71688,0.51976,0.53018,0.56584,0.002022,0.44808,0.6836,0.0021702,0.0018738
0.71768,0.51976,0.53025,0.56584,0.0020209,0.45089,0.6808,0.0021772,0.0018645
0.71849,0.51975,0.53032,0.56584,0.0020197,0.4537,0.67799,0.0021842,0.0018553
0.71929,0.51975,0.53039,0.56584,0.0020186,0.45651,0.67517,0.0021912,0.001846
0.7201,0.51974,0.53046,0.56584,0.0020175,0.45932,0.67236,0.0021982,0.0018368
0.7209,0.51974,0.53053,0.56584,0.0020163,0.46214,0.66954,0.0022051,0.0018276
0.72171,0.51974,0.5306,0.56584,0.0020152,0.46496,0.66672,0.002212,0.0018183
0.72252,0.51973,0.53067,0.56584,0.002014,0.46778,0.6639,0.0022189,0.0018091
0.72332,0.51973,0.53074,0.56584,0.0020129,0.47061,0.66107,0.0022258,0.0018
0.72413,0.51972,0.53081,0.56584,0.0020117,0.47343,0.65824,0.0022327,0.0017908
0.72493,0.51972,0.53088,0.56584,0.0020106,0.47626,0.65541,0.0022396,0.0017816
0.72574,0.51971,0.53095,0.56584,0.0020094,0.47909,0.65258,0.0022464,0.0017725
0.72654,0.51971,0.53103,0.56584,0.0020083,0.48193,0.64974,0.0022532,0.0017634
0.72735,0.5197,0.5311,0.56584,0.0020071,0.48477,0.64691,0.00226,0.0017542
0.72815,0.5197,0.53117,0.56584,0.002006,0.4876,0.64407,0.0022668,0.0017451
0.72896,0.51969,0.53124,0.56583,0.0020048,0.49044,0.64123,0.0022736,0.001736
0.72976,0.51969,0.53131,0.56583,0.0020036,0.49329,0.63838,0.0022803,0.001727
0.73057,0.51969,0.53139,0.56583,0.0020025,0.49613,0.63554,0.0022871,0.0017179
0.73138,0.51968,0.53146,0.56583,0.0020013,0.49898,0.63269,0.0022938,0.0017089
0.73218,0.51968,0.53153,0.56583,0.0020002,0.50182,0.62984,0.0023005,0.0016998
0.73299,0.51967,0.53161,0.56583,0.001999,0.50467,0.62699,0.0023071,0.0016908
0.73379,0.51967,0.53168,0.56583,0.0019978,0.50752,0.62414,0.0023138,0.0016818
0.7346,0.51967,0.53175,0.56583,0.0019967,0.51038,0.62129,0.0023204,0.0016729
0.7354,0.51966,0.53183,0.56583,0.0019955,0.51323,0.61843,0.0023271,0.0016639
0.73621,0.51966,0.5319,0.56583,0.0019943,0.51609,0.61558,0.0023337,0.001655
0.73701,0.51966,0.53197,0.56583,0.0019931,0.51894,0.61272,0.0023402,0.001646
0.73782,0.51965,0.53205,0.56583,0.001992,0.5218,0.60986,0.0023468,0.0016371
0.73863,0.51965,0.53212,0.56583,0.0019908,0.52466,0.607,0.0023533,0.0016282
0.73943,0.51965,0.5322,0.56583,0.0019896,0.52752,0.60414,0.0023599,0.0016193
0.74024,0.51964,0.53227,0.56583,0.0019884,0.53038,0.60128,0.0023664,0.0016105
0.74104,0.51964,0.53234,0.56583,0.0019872,0.53324,0.59842,0.0023728,0.0016017
0.74185,0.51964,0.53242,0.56583,0.0019861,0.5361,0.59555,0.0023793,0.0015928
0.74265,0.51963,0.53249,0.56583,0.0019849,0.53897,0.59269,0.0023857,0.001584
0.74346,0.51963,0.53257,0.56583,0.0019837,0.54183,0.58983,0.0023921,0.0015753
0.74426,0.51963,0.53265,0.56583,0.0019825,0.5447,0.58696,0.0023985,0.0015665
0.74507,0.51962,0.53272,0.56583,0.0019813,0.54756,0.5841,0.0024049,0.0015577
0.74587,0.51962,0.5328,0.56583,0.0019801,0.55043,0.58123,0.0024113,0.001549
0.74668,0.51962,0.53287,0.56583,0.001979,0.55329,0.57836,0.0024176,0.0015403
0.74749,0.51961,0.53295,0.56583,0.0019778,0.55616,0.5755,0.0024239,0.0015316
0.74829,0.51961,0.53302,0.56583,0.0019766,0.55903,0.57263,0.0024302,0.001523
0.7491,0.51961,0.5331,0.56583,0.0019754,0.56189,0.56976,0.0024364,0.0015143
0.7499,0.51961,0.53318,0.56583,0.0019742,0.56476,0.56689,0.0024427,0.0015057
0.75071,0.5196,0.53325,0.56583,0.001973,0.56763,0.56403,0.0024489,0.0014971
0.75151,0.5196,0.53333,0.56583,0.0019718,0.5705,0.56116,0.0024551,0.0014885
0.75232,0.5196,0.53341,0.56583,0.0019706,0.57336,0.55829,0.0024613,0.00148
0.75312,0.5196,0.53348,0.56583,0.0019694,0.57623,0.55543,0.0024674,0.0014715
0.75393,0.51959,0.53356,0.56583,0.0019682,0.5791,0.55256,0.0024735,0.0014629
0.75473,0.51959,0.53364,0.56583,0.001967,0.58196,0.54969,0.0024796,0.0014545
0.75554,0.51959,0.53371,0.56583,0.0019659,0.58483,0.54683,0.0024857,0.001446
0.75635,0.51959,0.53379,0.56583,0.0019647,0.5877,0.54396,0.0024918,0.0014376
0.75715,0.51959,0.53387,0.56583,0.0019635,0.59056,0.5411,0.0024978,0.0014291
0.75796,0.51958,0.53395,0.56583,0.0019623,0.59342,0.53823,0.0025038,0.0014207
0.75876,0.51958,0.53403,0.56583,0.0019611,0.59629,0.53537,0.0025098,0.0014124
0.75957,0.51958,0.5341,0.56583,0.0019599,0.59915,0.53251,0.0025157,0.001404
0.76037,0.51958,0.53418,0.56583,0.0019587,0.60201,0.52965,0.0025217,0.0013957
0.76118,0.51958,0.53426,0.56583,0.0019575,0.60487,0.52679,0.0025276,0.0013874
0.76198,0.51958,0.53434,0.56583,0.0019563,0.60773,0.52393,0.0025334,0.0013791
0.76279,0.51957,0.53442,0.56583,0.0019551,0.61059,0.52107,0.0025393,0.0013709
0.7636,0.51957,0.53449,0.56583,0.0019539,0.61345,0.51821,0.0025451,0.0013626
0.7644,0.51957,0.53457,0.56583,0.0019527,0.61631,0.51535,0.0025509,0.0013544
0.76521,0.51957,0.53465,0.56583,0.0019515,0.61916,0.5125,0.0025567,0.0013463
0.76601,0.51957,0.53473,0.56583,0.0019503,0.62202,0.50964,0.0025625,0.0013381
0.76682,0.51957,0.53481,0.56583,0.0019491,0.62487,0.50679,0.0025682,0.00133
0.76762,0.51957,0.53489,0.56583,0.0019479,0.62772,0.50394,0.0025739,0.0013219
0.76843,0.51957,0.53497,0.56583,0.0019467,0.63057,0.50109,0.0025796,0.0013138
0.76923,0.51956,0.53505,0.56583,0.0019455,0.63342,0.49825,0.0025852,0.0013058
0.77004,0.51956,0.53513,0.56583,0.0019443,0.63627,0.4954,0.0025908,0.0012978
0.77084,0.51956,0.5352,0.56583,0.0019431,0.63911,0.49256,0.0025964,0.0012898
0.77165,0.51956,0.53528,0.56583,0.0019419,0.64195,0.48972,0.002602,0.0012818
0.77246,0.51956,0.53536,0.56584,0.0019407,0.64479,0.48688,0.0026075,0.0012739
0.77326,0.51956,0.53544,0.56584,0.0019395,0.64763,0.48404,0.002613,0.001266
0.77407,0.51956,0.53552,0.56584,0.0019383,0.65047,0.4812,0.0026185,0.0012581
0.77487,0.51956,0.5356,0.56584,0.0019371,0.6533,0.47837,0.002624,0.0012502
0.77568,0.51956,0.53568,0.56584,0.0019359,0.65614,0.47554,0.0026294,0.0012424
0.77648,0.51956,0.53576,0.56584,0.0019347,0.65897,0.47271,0.0026348,0.0012346
0.77729,0.51956,0.53584,0.56584,0.0019335,0.66179,0.46988,0.0026402,0.0012269
0.77809,0.51956,0.53592,0.56584,0.0019323,0.66462,0.46706,0.0026455,0.0012191
0.7789,0.51956,0.536,0.56584,0.0019311,0.66744,0.46424,0.0026508,0.0012114
0.7797,0.51956,0.53608,0.56584,0.0019299,0.67026,0.46142,0.0026561,0.0012037
0.78051,0.51956,0.53616,0.56584,0.0019287,0.67308,0.4586,0.0026614,0.0011961
0.78132,0.51956,0.53624,0.56584,0.0019275,0.6759,0.45579,0.0026666,0.0011885
0.78212,0.51956,0.53633,0.56584,0.0019263,0.67871,0.45298,0.0026718,0.0011809
0.78293,0.51956,0.53641,0.56584,0.0019251,0.68152,0.45017,0.002677,0.0011733
0.78373,0.51956,0.53649,0.56584,0.001924,0.68432,0.44737,0.0026821,0.0011658
0.78454,0.51956,0.53657,0.56584,0.0019228,0.68713,0.44456,0.0026872,0.0011583
0.78534,0.51956,0.53665,0.56585,0.0019216,0.68993,0.44177,0.0026923,0.0011508
0.78615,0.51956,0.53673,0.56585,0.0019204,0.69272,0.43897,0.0026973,0.0011434
0.78695,0.51956,0.53681,0.56585,0.0019192,0.69552,0.43618,0.0027024,0.001136
0.78776,0.51956,0.53689,0.56585,0.001918,0.69831,0.43339,0.0027074,0.0011286
0.78856,0.51956,0.53697,0.56585,0.0019168,0.70109,0.4306,0.0027123,0.0011213
0.78937,0.51957,0.53705,0.56585,0.0019156,0.70388,0.42782,0.0027173,0.001114
0.79018,0.51957,0.53713,0.56585,0.0019144,0.70666,0.42504,0.0027222,0.0011067
0.79098,0.51957,0.53721,0.56585,0.0019132,0.70943,0.42227,0.002727,0.0010995
0.79179,0.51957,0.5373,0.56585,0.0019121,0.71221,0.4195,0.0027319,0.0010923
0.79259,0.51957,0.53738,0.56585,0.0019109,0.71497,0.41673,0.0027367,0.0010851
0.7934,0.51957,0.53746,0.56585,0.0019097,0.71774,0.41397,0.0027414,0.0010779
0.7942,0.51957,0.53754,0.56586,0.0019085,0.7205,0.41121,0.0027462,0.0010708
0.79501,0.51957,0.53762,0.56586,0.0019073,0.72326,0.40845,0.0027509,0.0010638
0.79581,0.51958,0.5377,0.56586,0.0019062,0.72601,0.4057,0.0027556,0.0010567
0.79662,0.51958,0.53778,0.56586,0.001905,0.72876,0.40296,0.0027602,0.0010497
0.79743,0.51958,0.53786,0.56586,0.0019038,0.73151,0.40021,0.0027649,0.0010427
0.79823,0.51958,0.53795,0.56586,0.0019026,0.73425,0.39747,0.0027694,0.0010358
0.79904,0.51958,0.53803,0.56586,0.0019014,0.73698,0.39474,0.002774,0.0010289
0.79984,0.51958,0.53811,0.56586,0.0019003,0.73972,0.39201,0.0027785,0.001022
0.80065,0.51959,0.53819,0.56586,0.0018991,0.74244,0.38928,0.002783,0.0010152
0.80145,0.51959,0.53827,0.56587,0.0018979,0.74517,0.38656,0.0027875,0.0010084
0.80226,0.51959,0.53835,0.56587,0.0018968,0.74789,0.38385,0.0027919,0.0010016
0.80306,0.51959,0.53844,0.56587,0.0018956,0.7506,0.38113,0.0027963,0.00099488
0.80387,0.5196,0.53852,0.56587,0.0018944,0.75331,0.37843,0.0028007,0.00098818
0.80467,0.5196,0.5386,0.56587,0.0018933,0.75601,0.37573,0.002805,0.00098152
0.80548,0.5196,0.53868,0.56587,0.0018921,0.75871,0.37303,0.0028093,0.0009749
0.80629,0.5196,0.53876,0.56587,0.0018909,0.76141,0.37034,0.0028135,0.00096831
0.80709,0.51961,0.53884,0.56587,0.0018898,0.7641,0.36765,0.0028178,0.00096176
0.8079,0.51961,0.53893,0.56587,0.0018886,0.76678,0.36497,0.002822,0.00095524
0.8087,0.51961,0.53901,0.56588,0.0018874,0.76946,0.36229,0.0028261,0.00094877
0.80951,0.51961,0.53909,0.56588,0.0018863,0.77214,0.35962,0.0028303,0.00094232
0.81031,0.51962,0.53917,0.56588,0.0018851,0.77481,0.35695,0.0028343,0.00093592
0.81112,0.51962,0.53925,0.56588,0.001884,0.77747,0.35429,0.0028384,0.00092955
0.81192,0.51962,0.53933,0.56588,0.0018828,0.78013,0.35163,0.0028424,0.00092323
0.81273,0.51963,0.53942,0.56588,0.0018817,0.78278,0.34898,0.0028464,0.00091693
0.81353,0.51963,0.5395,0.56588,0.0018805,0.78543,0.34634,0.0028504,0.00091068
0.81434,0.51963,0.53958,0.56589,0.0018794,0.78807,0.3437,0.0028543,0.00090447
0.81515,0.51964,0.53966,0.56589,0.0018782,0.79071,0.34107,0.0028582,0.00089829
0.81595,0.51964,0.53974,0.56589,0.0018771,0.79334,0.33844,0.002862,0.00089215
0.81676,0.51964,0.53982,0.56589,0.001876,0.79596,0.33582,0.0028659,0.00088605
0.81756,0.51965,0.53991,0.56589,0.0018748,0.79858,0.3332,0.0028696,0.00087999
0.81837,0.51965,0.53999,0.56589,0.0018737,0.80119,0.33059,0.0028734,0.00087397
0.81917,0.51966,0.54007,0.56589,0.0018725,0.8038,0.32799,0.0028771,0.00086798
0.81998,0.51966,0.54015,0.5659,0.0018714,0.8064,0.32539,0.0028808,0.00086204
0.82078,0.51966,0.54023,0.5659,0.0018703,0.809,0.3228,0.0028844,0.00085613
0.82159,0.51967,0.54031,0.5659,0.0018692,0.81158,0.32021,0.002888,0.00085027
0.8224,0.51967,0.54039,0.5659,0.001868,0.81417,0.31764,0.0028916,0.00084444
0.8232,0.51968,0.54048,0.5659,0.0018669,0.81674,0.31506,0.0028952,0.00083866
0.82401,0.51968,0.54056,0.5659,0.0018658,0.81931,0.3125,0.0028987,0.00083291
0.82481,0.51968,0.54064,0.56591,0.0018647,0.82187,0.30994,0.0029021,0.00082721
0.82562,0.51969,0.54072,0.56591,0.0018635,0.82443,0.30738,0.0029056,0.00082154
0.82642,0.51969,0.5408,0.56591,0.0018624,0.82698,0.30484,0.0029089,0.00081592
0.82723,0.5197,0.54088,0.56591,0.0018613,0.82952,0.3023,0.0029123,0.00081034
0.82803,0.5197,0.54096,0.56591,0.0018602,0.83206,0.29977,0.0029156,0.00080479
0.82884,0.51971,0.54104,0.56591,0.0018591,0.83459,0.29724,0.0029189,0.00079929
0.82964,0.51971,0.54113,0.56592,0.001858,0.83711,0.29472,0.0029222,0.00079383
0.83045,0.51972,0.54121,0.56592,0.0018569,0.83963,0.29221,0.0029254,0.00078842
0.83126,0.51972,0.54129,0.56592,0.0018558,0.84214,0.2897,0.0029286,0.00078304
0.83206,0.51973,0.54137,0.56592,0.0018547,0.84464,0.2872,0.0029317,0.0007777
0.83287,0.51973,0.54145,0.56592,0.0018536,0.84713,0.28471,0.0029348,0.00077241
0.83367,0.51974,0.54153,0.56592,0.0018525,0.84962,0.28223,0.0029379,0.00076716
0.83448,0.51974,0.54161,0.56593,0.0018514,0.8521,0.27975,0.0029409,0.00076195
0.83528,0.51975,0.54169,0.56593,0.0018503,0.85457,0.27728,0.0029439,0.00075678
0.83609,0.51975,0.54177,0.56593,0.0018492,0.85704,0.27482,0.0029468,0.00075166
0.83689,0.51976,0.54185,0.56593,0.0018482,0.8595,0.27237,0.0029498,0.00074658
0.8377,0.51977,0.54193,0.56593,0.0018471,0.86195,0.26992,0.0029526,0.00074154
0.8385,0.51977,0.54201,0.56594,0.001846,0.86439,0.26748,0.0029555,0.00073655
0.83931,0.51978,0.54209,0.56594,0.0018449,0.86682,0.26505,0.0029583,0.00073159
0.84012,0.51978,0.54217,0.56594,0.0018439,0.86925,0.26263,0.002961,0.00072668
0.84092,0.51979,0.54225,0.56594,0.0018428,0.87167,0.26021,0.0029638,0.00072182
0.84173,0.5198,0.54233,0.56594,0.0018417,0.87408,0.2578,0.0029665,0.000717
0.84253,0.5198,0.54241,0.56595,0.0018407,0.87649,0.2554,0.0029691,0.00071222
0.84334,0.51981,0.54249,0.56595,0.0018396,0.87888,0.25301,0.0029717,0.00070748
0.84414,0.51981,0.54257,0.56595,0.0018386,0.88127,0.25063,0.0029743,0.00070279
0.84495,0.51982,0.54265,0.56595,0.0018375,0.88365,0.24825,0.0029769,0.00069815
0.84575,0.51983,0.54273,0.56595,0.0018365,0.88602,0.24588,0.0029794,0.00069354
0.84656,0.51983,0.54281,0.56596,0.0018354,0.88839,0.24352,0.0029818,0.00068899
0.84736,0.51984,0.54289,0.56596,0.0018344,0.89074,0.24117,0.0029842,0.00068447
0.84817,0.51985,0.54297,0.56596,0.0018333,0.89309,0.23883,0.0029866,0.00068
0.84898,0.51985,0.54305,0.56596,0.0018323,0.89543,0.23649,0.002989,0.00067558
0.84978,0.51986,0.54313,0.56596,0.0018312,0.89776,0.23417,0.0029913,0.0006712
0.85059,0.51987,0.54321,0.56597,0.0018302,0.90008,0.23185,0.0029936,0.00066687
0.85139,0.51987,0.54329,0.56597,0.0018292,0.9024,0.22954,0.0029958,0.00066258
0.8522,0.51988,0.54337,0.56597,0.0018282,0.9047,0.22724,0.002998,0.00065833
0.853,0.51989,0.54345,0.56597,0.0018271,0.907,0.22495,0.0030001,0.00065414
0.85381,0.5199,0.54353,0.56597,0.0018261,0.90928,0.22267,0.0030023,0.00064998
0.85461,0.5199,0.5436,0.56598,0.0018251,0.91156,0.22039,0.0030043,0.00064588
0.85542,0.51991,0.54368,0.56598,0.0018241,0.91383,0.21813,0.0030064,0.00064182
0.85623,0.51992,0.54376,0.56598,0.0018231,0.91609,0.21587,0.0030084,0.0006378
0.85703,0.51993,0.54384,0.56598,0.0018221,0.91835,0.21362,0.0030103,0.00063383
0.85784,0.51993,0.54392,0.56599,0.0018211,0.92059,0.21138,0.0030123,0.00062991
0.85864,0.51994,0.544,0.56599,0.0018201,0.92282,0.20915,0.0030141,0.00062603
0.85945,0.51995,0.54407,0.56599,0.0018191,0.92505,0.20693,0.003016,0.0006222
0.86025,0.51996,0.54415,0.56599,0.0018181,0.92726,0.20472,0.0030178,0.00061842
0.86106,0.51997,0.54423,0.566,0.0018171,0.92947,0.20252,0.0030196,0.00061468
0.86186,0.51997,0.54431,0.566,0.0018161,0.93167,0.20033,0.0030213,0.00061099
0.86267,0.51998,0.54438,0.566,0.0018152,0.93385,0.19815,0.003023,0.00060734
0.86347,0.51999,0.54446,0.566,0.0018142,0.93603,0.19597,0.0030246,0.00060375
0.86428,0.52,0.54454,0.566,0.0018132,0.9382,0.19381,0.0030262,0.0006002
0.86509,0.52001,0.54462,0.56601,0.0018122,0.94036,0.19165,0.0030278,0.0005967
0.86589,0.52001,0.54469,0.56601,0.0018113,0.94251,0.18951,0.0030293,0.00059324
0.8667,0.52002,0.54477,0.56601,0.0018103,0.94465,0.18737,0.0030308,0.00058983
0.8675,0.52003,0.54485,0.56601,0.0018094,0.94678,0.18525,0.0030322,0.00058647
0.86831,0.52004,0.54492,0.56602,0.0018084,0.9489,0.18313,0.0030336,0.00058316
0.86911,0.52005,0.545,0.56602,0.0018075,0.95101,0.18103,0.003035,0.00057989
0.86992,0.52006,0.54507,0.56602,0.0018065,0.95311,0.17893,0.0030363,0.00057667
0.87072,0.52007,0.54515,0.56602,0.0018056,0.9552,0.17684,0.0030376,0.0005735
0.87153,0.52008,0.54523,0.56603,0.0018046,0.95729,0.17477,0.0030389,0.00057038
0.87233,0.52009,0.5453,0.56603,0.0018037,0.95936,0.1727,0.0030401,0.00056731
0.87314,0.52009,0.54538,0.56603,0.0018028,0.96142,0.17065,0.0030412,0.00056428
0.87395,0.5201,0.54545,0.56603,0.0018018,0.96347,0.1686,0.0030424,0.00056131
0.87475,0.52011,0.54553,0.56604,0.0018009,0.96551,0.16656,0.0030435,0.00055838
0.87556,0.52012,0.5456,0.56604,0.0018,0.96754,0.16454,0.0030445,0.0005555
0.87636,0.52013,0.54568,0.56604,0.0017991,0.96956,0.16252,0.0030455,0.00055266
0.87717,0.52014,0.54575,0.56604,0.0017982,0.97157,0.16052,0.0030465,0.00054988
0.87797,0.52015,0.54583,0.56605,0.0017973,0.97357,0.15852,0.0030474,0.00054715
0.87878,0.52016,0.5459,0.56605,0.0017964,0.97556,0.15654,0.0030483,0.00054446
0.87958,0.52017,0.54598,0.56605,0.0017955,0.97754,0.15457,0.0030491,0.00054182
0.88039,0.52018,0.54605,0.56605,0.0017946,0.97951,0.1526,0.0030499,0.00053923
0.8812,0.52019,0.54612,0.56606,0.0017937,0.98146,0.15065,0.0030507,0.00053669
0.882,0.5202,0.5462,0.56606,0.0017928,0.98341,0.14871,0.0030514,0.0005342
0.88281,0.52021,0.54627,0.56606,0.0017919,0.98535,0.14678,0.0030521,0.00053176
0.88361,0.52022,0.54634,0.56607,0.0017911,0.98727,0.14486,0.0030527,0.00052937
0.88442,0.52023,0.54642,0.56607,0.0017902,0.98919,0.14295,0.0030534,0.00052703
0.88522,0.52024,0.54649,0.56607,0.0017893,0.99109,0.14105,0.0030539,0.00052473
0.88603,0.52025,0.54656,0.56607,0.0017885,0.99299,0.13916,0.0030544,0.00052249
0.88683,0.52026,0.54664,0.56608,0.0017876,0.99487,0.13729,0.0030549,0.0005203
0.88764,0.52027,0.54671,0.56608,0.0017868,0.99674,0.13542,0.0030554,0.00051815
0.88844,0.52028,0.54678,0.56608,0.0017859,0.9986,0.13357,0.0030558,0.00051606
0.88925,0.52029,0.54685,0.56608,0.0017851,1.0004,0.13172,0.0030561,0.00051401
0.89006,0.5203,0.54693,0.56609,0.0017842,1.0023,0.12989,0.0030564,0.00051201
0.89086,0.52031,0.547,0.56609,0.0017834,1.0041,0.12807,0.0030567,0.00051007
0.89167,0.52033,0.54707,0.56609,0.0017826,1.0059,0.12626,0.0030569,0.00050817
0.89247,0.52034,0.54714,0.5661,0.0017817,1.0077,0.12446,0.0030571,0.00050633
0.89328,0.52035,0.54721,0.5661,0.0017809,1.0095,0.12267,0.0030573,0.00050453
0.89408,0.52036,0.54728,0.5661,0.0017801,1.0113,0.1209,0.0030574,0.00050278
0.89489,0.52037,0.54735,0.5661,0.0017793,1.0131,0.11913,0.0030575,0.00050109
0.89569,0.52038,0.54742,0.56611,0.0017785,1.0148,0.11738,0.0030575,0.00049944
0.8965,0.52039,0.54749,0.56611,0.0017777,1.0166,0.11564,0.0030575,0.00049785
0.8973,0.5204,0.54756,0.56611,0.0017769,1.0183,0.11391,0.0030575,0.0004963
0.89811,0.52041,0.54763,0.56612,0.0017761,1.02,0.11219,0.0030574,0.00049481
0.89892,0.52043,0.5477,0.56612,0.0017753,1.0218,0.11048,0.0030572,0.00049336
0.89972,0.52044,0.54777,0.56612,0.0017745,1.0235,0.10878,0.0030571,0.00049197
0.90053,0.52045,0.54784,0.56612,0.0017737,1.0251,0.1071,0.0030569,0.00049062
0.90133,0.52046,0.54791,0.56613,0.001773,1.0268,0.10543,0.0030566,0.00048933
0.90214,0.52047,0.54798,0.56613,0.0017722,1.0285,0.10377,0.0030563,0.00048809
0.90294,0.52048,0.54805,0.56613,0.0017714,1.0301,0.10212,0.003056,0.00048689
0.90375,0.5205,0.54812,0.56614,0.0017707,1.0318,0.10049,0.0030556,0.00048575
0.90455,0.52051,0.54818,0.56614,0.0017699,1.0334,0.098861,0.0030552,0.00048466
0.90536,0.52052,0.54825,0.56614,0.0017692,1.035,0.097248,0.0030547,0.00048362
0.90617,0.52053,0.54832,0.56615,0.0017684,1.0366,0.095648,0.0030542,0.00048263
0.90697,0.52055,0.54839,0.56615,0.0017677,1.0382,0.09406,0.0030537,0.00048169
0.90778,0.52056,0.54845,0.56615,0.001767,1.0398,0.092484,0.0030531,0.0004808
0.90858,0.52057,0.54852,0.56615,0.0017662,1.0414,0.09092,0.0030525,0.00047997
0.90939,0.52058,0.54859,0.56616,0.0017655,1.0429,0.089368,0.0030519,0.00047918
0.91019,0.52059,0.54865,0.56616,0.0017648,1.0445,0.087829,0.0030512,0.00047845
0.911,0.52061,0.54872,0.56616,0.0017641,1.046,0.086301,0.0030504,0.00047776
0.9118,0.52062,0.54879,0.56617,0.0017634,1.0475,0.084786,0.0030496,0.00047713
0.91261,0.52063,0.54885,0.56617,0.0017627,1.0491,0.083284,0.0030488,0.00047654
0.91341,0.52065,0.54892,0.56617,0.001762,1.0506,0.081793,0.003048,0.00047601
0.91422,0.52066,0.54898,0.56618,0.0017613,1.052,0.080316,0.0030471,0.00047553
0.91503,0.52067,0.54905,0.56618,0.0017606,1.0535,0.07885,0.0030461,0.0004751
0.91583,0.52068,0.54911,0.56618,0.0017599,1.055,0.077397,0.0030451,0.00047472
0.91664,0.5207,0.54918,0.56619,0.0017593,1.0564,0.075957,0.0030441,0.00047439
0.91744,0.52071,0.54924,0.56619,0.0017586,1.0578,0.074529,0.003043,0.00047412
0.91825,0.52072,0.5493,0.56619,0.0017579,1.0593,0.073114,0.0030419,0.00047389
0.91905,0.52074,0.54937,0.5662,0.0017573,1.0607,0.071711,0.0030408,0.00047372
0.91986,0.52075,0.54943,0.5662,0.0017566,1.0621,0.070321,0.0030396,0.00047359
0.92066,0.52076,0.5495,0.5662,0.001756,1.0635,0.068944,0.0030384,0.00047352
0.92147,0.52078,0.54956,0.5662,0.0017553,1.0648,0.06758,0.0030371,0.0004735
0.92227,0.52079,0.54962,0.56621,0.0017547,1.0662,0.066228,0.0030358,0.00047353
0.92308,0.5208,0.54968,0.56621,0.001754,1.0675,0.064889,0.0030345,0.00047361
0.92389,0.52082,0.54975,0.56621,0.0017534,1.0689,0.063563,0.0030331,0.00047374
0.92469,0.52083,0.54981,0.56622,0.0017528,1.0702,0.06225,0.0030317,0.00047392
0.9255,0.52084,0.54987,0.56622,0.0017522,1.0715,0.06095,0.0030302,0.00047415
0.9263,0.52086,0.54993,0.56622,0.0017516,1.0728,0.059662,0.0030287,0.00047444
0.92711,0.52087,0.54999,0.56623,0.001751,1.0741,0.058388,0.0030272,0.00047477
0.92791,0.52089,0.55005,0.56623,0.0017504,1.0753,0.057127,0.0030256,0.00047516
0.92872,0.5209,0.55011,0.56623,0.0017498,1.0766,0.055879,0.003024,0.0004756
0.92952,0.52091,0.55017,0.56624,0.0017492,1.0778,0.054644,0.0030223,0.00047609
0.93033,0.52093,0.55023,0.56624,0.0017486,1.0791,0.053422,0.0030206,0.00047663
0.93113,0.52094,0.55029,0.56624,0.001748,1.0803,0.052213,0.0030188,0.00047722
0.93194,0.52096,0.55035,0.56625,0.0017475,1.0815,0.051017,0.0030171,0.00047786
0.93275,0.52097,0.55041,0.56625,0.0017469,1.0827,0.049835,0.0030152,0.00047855
0.93355,0.52098,0.55047,0.56625,0.0017463,1.0838,0.048665,0.0030134,0.0004793
0.93436,0.521,0.55053,0.56626,0.0017458,1.085,0.047509,0.0030115,0.00048009
0.93516,0.52101,0.55059,0.56626,0.0017452,1.0862,0.046367,0.0030095,0.00048093
0.93597,0.52103,0.55064,0.56626,0.0017447,1.0873,0.045237,0.0030076,0.00048183
0.93677,0.52104,0.5507,0.56627,0.0017442,1.0884,0.044121,0.0030055,0.00048278
0.93758,0.52106,0.55076,0.56627,0.0017436,1.0895,0.043018,0.0030035,0.00048378
0.93838,0.52107,0.55082,0.56627,0.0017431,1.0906,0.041929,0.0030014,0.00048482
0.93919,0.52109,0.55087,0.56628,0.0017426,1.0917,0.040853,0.0029993,0.00048592
0.94,0.5211,0.55093,0.56628,0.0017421,1.0928,0.039791,0.0029971,0.00048707
0.9408,0.52112,0.55099,0.56628,0.0017416,1.0938,0.038742,0.0029949,0.00048828
0.94161,0.52113,0.55104,0.56629,0.0017411,1.0949,0.037707,0.0029926,0.00048953
0.94241,0.52115,0.5511,0.56629,0.0017406,1.0959,0.036685,0.0029903,0.00049083
0.94322,0.52116,0.55115,0.56629,0.0017401,1.0969,0.035677,0.002988,0.00049218
0.94402,0.52118,0.55121,0.5663,0.0017396,1.0979,0.034682,0.0029856,0.00049359
0.94483,0.52119,0.55126,0.5663,0.0017391,1.0989,0.033701,0.0029832,0.00049504
0.94563,0.52121,0.55132,0.5663,0.0017387,1.0999,0.032734,0.0029808,0.00049654
0.94644,0.52122,0.55137,0.56631,0.0017382,1.1008,0.03178,0.0029783,0.0004981
0.94724,0.52124,0.55143,0.56631,0.0017377,1.1018,0.03084,0.0029758,0.0004997
0.94805,0.52125,0.55148,0.56631,0.0017373,1.1027,0.029914,0.0029732,0.00050136
0.94886,0.52127,0.55153,0.56632,0.0017368,1.1036,0.029002,0.0029706,0.00050306
0.94966,0.52128,0.55159,0.56632,0.0017364,1.1045,0.028103,0.002968,0.00050482
0.95047,0.5213,0.55164,0.56632,0.001736,1.1054,0.027218,0.0029653,0.00050663
0.95127,0.52131,0.55169,0.56633,0.0017355,1.1063,0.026347,0.0029626,0.00050848
0.95208,0.52133,0.55174,0.56633,0.0017351,1.1072,0.02549,0.0029598,0.00051039
0.95288,0.52135,0.55179,0.56634,0.0017347,1.108,0.024646,0.002957,0.00051235
0.95369,0.52136,0.55184,0.56634,0.0017343,1.1089,0.023817,0.0029542,0.00051435
0.95449,0.52138,0.5519,0.56634,0.0017339,1.1097,0.023001,0.0029514,0.00051641
0.9553,0.52139,0.55195,0.56635,0.0017335,1.1105,0.022199,0.0029485,0.00051851
0.9561,0.52141,0.552,0.56635,0.0017331,1.1113,0.021411,0.0029455,0.00052067
0.95691,0.52143,0.55205,0.56635,0.0017327,1.1121,0.020638,0.0029425,0.00052288
0.95772,0.52144,0.5521,0.56636,0.0017323,1.1128,0.019878,0.0029395,0.00052513
0.95852,0.52146,0.55215,0.56636,0.001732,1.1136,0.019132,0.0029365,0.00052744
0.95933,0.52147,0.55219,0.56636,0.0017316,1.1143,0.0184,0.0029334,0.00052979
0.96013,0.52149,0.55224,0.56637,0.0017312,1.1151,0.017682,0.0029303,0.00053219
0.96094,0.52151,0.55229,0.56637,0.0017309,1.1158,0.016979,0.0029271,0.00053465
0.96174,0.52152,0.55234,0.56637,0.0017305,1.1165,0.016289,0.0029239,0.00053715
0.96255,0.52154,0.55239,0.56638,0.0017302,1.1171,0.015613,0.0029207,0.0005397
0.96335,0.52156,0.55243,0.56638,0.0017299,1.1178,0.014952,0.0029174,0.0005423
0.96416,0.52157,0.55248,0.56638,0.0017295,1.1185,0.014305,0.0029141,0.00054495
0.96497,0.52159,0.55253,0.56639,0.0017292,1.1191,0.013671,0.0029108,0.00054765
0.96577,0.5216,0.55258,0.56639,0.0017289,1.1197,0.013052,0.0029074,0.0005504
0.96658,0.52162,0.55262,0.56639,0.0017286,1.1203,0.012448,0.002904,0.0005532
0.96738,0.52164,0.55267,0.5664,0.0017283,1.1209,0.011857,0.0029005,0.00055604
0.96819,0.52165,0.55271,0.5664,0.001728,1.1215,0.01128,0.002897,0.00055894
0.96899,0.52167,0.55276,0.56641,0.0017277,1.1221,0.010718,0.0028935,0.00056188
0.9698,0.52169,0.5528,0.56641,0.0017274,1.1226,0.01017,0.0028899,0.00056487
0.9706,0.5217,0.55285,0.56641,0.0017271,1.1232,0.0096366,0.0028863,0.00056791
0.97141,0.52172,0.55289,0.56642,0.0017269,1.1237,0.0091171,0.0028827,0.000571
0.97221,0.52174,0.55293,0.56642,0.0017266,1.1242,0.008612,0.002879,0.00057414
0.97302,0.52176,0.55298,0.56642,0.0017263,1.1247,0.0081211,0.0028753,0.00057732
0.97383,0.52177,0.55302,0.56643,0.0017261,1.1252,0.0076445,0.0028716,0.00058055
0.97463,0.52179,0.55306,0.56643,0.0017258,1.1257,0.0071822,0.0028678,0.00058383
0.97544,0.52181,0.5531,0.56643,0.0017256,1.1261,0.0067343,0.002864,0.00058716
0.97624,0.52182,0.55315,0.56644,0.0017254,1.1266,0.0063007,0.0028602,0.00059054
0.97705,0.52184,0.55319,0.56644,0.0017251,1.127,0.0058814,0.0028563,0.00059396
0.97785,0.52186,0.55323,0.56644,0.0017249,1.1274,0.0054765,0.0028524,0.00059743
0.97866,0.52188,0.55327,0.56645,0.0017247,1.1278,0.005086,0.0028485,0.00060095
0.97946,0.52189,0.55331,0.56645,0.0017245,1.1282,0.0047098,0.0028445,0.00060452
0.98027,0.52191,0.55335,0.56646,0.0017243,1.1286,0.0043481,0.0028405,0.00060813
0.98107,0.52193,0.55339,0.56646,0.0017241,1.1289,0.0040007,0.0028364,0.00061179
0.98188,0.52195,0.55343,0.56646,0.0017239,1.1293,0.0036678,0.0028323,0.0006155
0.98269,0.52196,0.55347,0.56647,0.0017237,1.1296,0.0033493,0.0028282,0.00061926
0.98349,0.52198,0.55351,0.56647,0.0017236,1.1299,0.0030452,0.0028241,0.00062306
0.9843,0.522,0.55355,0.56647,0.0017234,1.1302,0.0027555,0.0028199,0.00062691
0.9851,0.52202,0.55358,0.56648,0.0017232,1.1305,0.0024803,0.0028157,0.0006308
0.98591,0.52203,0.55362,0.56648,0.0017231,1.1307,0.0022195,0.0028114,0.00063474
0.98671,0.52205,0.55366,0.56648,0.0017229,1.131,0.0019732,0.0028072,0.00063873
0.98752,0.52207,0.5537,0.56649,0.0017228,1.1312,0.0017413,0.0028028,0.00064276
0.98832,0.52209,0.55373,0.56649,0.0017227,1.1315,0.0015239,0.0027985,0.00064684
0.98913,0.5221,0.55377,0.5665,0.0017225,1.1317,0.001321,0.0027941,0.00065097
0.98993,0.52212,0.5538,0.5665,0.0017224,1.1319,0.0011325,0.0027897,0.00065514
0.99074,0.52214,0.55384,0.5665,0.0017223,1.132,0.00095858,0.0027853,0.00065936
0.99155,0.52216,0.55387,0.56651,0.0017222,1.1322,0.0007991,0.0027808,0.00066362
0.99235,0.52218,0.55391,0.56651,0.0017221,1.1324,0.00065411,0.0027763,0.00066793
0.99316,0.52219,0.55394,0.56651,0.001722,1.1325,0.00052361,0.0027717,0.00067228
0.99396,0.52221,0.55398,0.56652,0.0017219,1.1326,0.00040762,0.0027672,0.00067668
0.99477,0.52223,0.55401,0.56652,0.0017218,1.1327,0.00030612,0.0027626,0.00068113
0.99557,0.52225,0.55404,0.56652,0.0017218,1.1328,0.00021913,0.0027579,0.00068562
0.99638,0.52227,0.55408,0.56653,0.0017217,1.1329,0.00014664,0.0027533,0.00069015
0.99718,0.52229,0.55411,0.56653,0.0017216,1.133,8.8663e-05,0.0027486,0.00069473
0.99799,0.5223,0.55414,0.56654,0.0017216,1.133,4.5193e-05,0.0027438,0.00069935
0.9988,0.52232,0.55417,0.56654,0.0017215,1.1331,1.6233e-05,0.0027391,0.00070402
0.9996,0.52234,0.5542,0.56654,0.0017215,1.1331,1.7832e-06,0.0027343,0.00070873
1.0004,0.52236,0.55423,0.56655,0.0017215,1.1331,1.8448e-06,0.0027294,0.00071349
1.0012,0.52238,0.55427,0.56655,0.0017214,1.1331,1.6418e-05,0.0027246,0.00071829
1.002,0.5224,0.5543,0.56655,0.0017214,1.1331,4.5501e-05,0.0027197,0.00072313
1.0028,0.52241,0.55433,0.56656,0.0017214,1.133,8.9095e-05,0.0027148,0.00072802
1.0036,0.52243,0.55435,0.56656,0.0017214,1.133,0.0001472,0.0027099,0.00073295
1.0044,0.52245,0.55438,0.56656,0.0017214,1.1329,0.00021981,0.0027049,0.00073793
1.0052,0.52247,0.55441,0.56657,0.0017214,1.1328,0.00030692,0.0026999,0.00074294
1.006,0.52249,0.55444,0.56657,0.0017214,1.1327,0.00040854,0.0026948,0.00074801
1.0069,0.52251,0.55447,0.56657,0.0017214,1.1326,0.00052466,0.0026898,0.00075311
1.0077,0.52253,0.5545,0.56658,0.0017215,1.1325,0.00065528,0.0026847,0.00075826
1.0085,0.52254,0.55452,0.56658,0.0017215,1.1324,0.00080039,0.0026796,0.00076345
1.0093,0.52256,0.55455,0.56659,0.0017216,1.1322,0.00095999,0.0026744,0.00076868
1.0101,0.52258,0.55458,0.56659,0.0017216,1.132,0.0011341,0.0026692,0.00077395
1.0109,0.5226,0.5546,0.56659,0.0017217,1.1319,0.0013227,0.002664,0.00077927
1.0117,0.52262,0.55463,0.5666,0.0017217,1.1317,0.0015257,0.0026588,0.00078463
1.0125,0.52264,0.55465,0.5666,0.0017218,1.1315,0.0017432,0.0026535,0.00079003
1.0133,0.52266,0.55468,0.5666,0.0017219,1.1312,0.0019752,0.0026482,0.00079547
1.0141,0.52268,0.5547,0.56661,0.0017219,1.131,0.0022217,0.0026429,0.00080095
1.0149,0.52269,0.55473,0.56661,0.001722,1.1307,0.0024826,0.0026376,0.00080648
1.0157,0.52271,0.55475,0.56661,0.0017221,1.1305,0.0027579,0.0026322,0.00081205
1.0165,0.52273,0.55477,0.56662,0.0017222,1.1302,0.0030477,0.0026268,0.00081765
1.0173,0.52275,0.5548,0.56662,0.0017223,1.1299,0.0033519,0.0026214,0.0008233
1.0181,0.52277,0.55482,0.56663,0.0017225,1.1296,0.0036706,0.0026159,0.00082899
1.0189,0.52279,0.55484,0.56663,0.0017226,1.1293,0.0040036,0.0026104,0.00083472
1.0197,0.52281,0.55486,0.56663,0.0017227,1.1289,0.0043511,0.0026049,0.00084049
1.0205,0.52283,0.55488,0.56664,0.0017228,1.1286,0.004713,0.0025994,0.0008463
1.0213,0.52285,0.5549,0.56664,0.001723,1.1282,0.0050892,0.0025938,0.00085215
1.0222,0.52287,0.55493,0.56664,0.0017231,1.1278,0.0054799,0.0025882,0.00085804
1.023,0.52289,0.55495,0.56665,0.0017233,1.1274,0.0058849,0.0025826,0.00086397
1.0238,0.52291,0.55496,0.56665,0.0017235,1.127,0.0063043,0.002577,0.00086994
1.0246,0.52292,0.55498,0.56665,0.0017236,1.1266,0.006738,0.0025713,0.00087595
1.0254,0.52294,0.555,0.56666,0.0017238,1.1261,0.0071861,0.0025656,0.00088199
1.0262,0.52296,0.55502,0.56666,0.001724,1.1257,0.0076485,0.0025599,0.00088808
1.027,0.52298,0.55504,0.56667,0.0017242,1.1252,0.0081252,0.0025542,0.00089421
1.0278,0.523,0.55506,0.56667,0.0017244,1.1247,0.0086162,0.0025484,0.00090037
1.0286,0.52302,0.55507,0.56667,0.0017246,1.1242,0.0091215,0.0025426,0.00090657
1.0294,0.52304,0.55509,0.56668,0.0017248,1.1237,0.0096411,0.0025368,0.00091281
1.0302,0.52306,0.55511,0.56668,0.001725,1.1232,0.010175,0.0025309,0.00091909
1.031,0.52308,0.55512,0.56668,0.0017252,1.1226,0.010723,0.0025251,0.00092541
1.0318,0.5231,0.55514,0.56669,0.0017255,1.1221,0.011285,0.0025192,0.00093176
1.0326,0.52312,0.55516,0.56669,0.0017257,1.1215,0.011862,0.0025133,0.00093815
1.0334,0.52314,0.55517,0.56669,0.001726,1.1209,0.012453,0.0025073,0.00094458
1.0342,0.52316,0.55519,0.5667,0.0017262,1.1203,0.013058,0.0025014,0.00095105
1.035,0.52318,0.5552,0.5667,0.0017265,1.1197,0.013677,0.0024954,0.00095755
1.0358,0.5232,0.55521,0.5667,0.0017267,1.1191,0.01431,0.0024894,0.00096409
1.0367,0.52322,0.55523,0.56671,0.001727,1.1185,0.014957,0.0024834,0.00097067
1.0375,0.52324,0.55524,0.56671,0.0017273,1.1178,0.015619,0.0024773,0.00097728
1.0383,0.52326,0.55525,0.56671,0.0017276,1.1171,0.016295,0.0024712,0.00098393
1.0391,0.52328,0.55526,0.56672,0.0017279,1.1165,0.016984,0.0024651,0.00099061
1.0399,0.5233,0.55528,0.56672,0.0017282,1.1158,0.017688,0.002459,0.00099733
1.0407,0.52332,0.55529,0.56673,0.0017285,1.115,0.018406,0.0024529,0.0010041
1.0415,0.52334,0.5553,0.56673,0.0017288,1.1143,0.019138,0.0024467,0.0010109
1.0423,0.52336,0.55531,0.56673,0.0017291,1.1136,0.019884,0.0024405,0.0010177
1.0431,0.52338,0.55532,0.56674,0.0017294,1.1128,0.020644,0.0024343,0.0010246
1.0439,0.52339,0.55533,0.56674,0.0017298,1.1121,0.021418,0.0024281,0.0010315
1.0447,0.52341,0.55534,0.56674,0.0017301,1.1113,0.022206,0.0024218,0.0010384
1.0455,0.52343,0.55535,0.56675,0.0017305,1.1105,0.023008,0.0024156,0.0010454
1.0463,0.52345,0.55536,0.56675,0.0017308,1.1097,0.023824,0.0024093,0.0010524
1.0471,0.52347,0.55536,0.56675,0.0017312,1.1089,0.024653,0.002403,0.0010594
1.0479,0.52349,0.55537,0.56676,0.0017315,1.108,0.025497,0.0023966,0.0010665
1.0487,0.52351,0.55538,0.56676,0.0017319,1.1072,0.026354,0.0023903,0.0010736
1.0495,0.52353,0.55539,0.56676,0.0017323,1.1063,0.027225,0.0023839,0.0010807
1.0503,0.52355,0.55539,0.56677,0.0017327,1.1054,0.02811,0.0023775,0.0010878
1.0512,0.52357,0.5554,0.56677,0.0017331,1.1045,0.029009,0.0023711,0.001095
1.052,0.52359,0.55541,0.56677,0.0017335,1.1036,0.029922,0.0023647,0.0011023
1.0528,0.52361,0.55541,0.56678,0.0017339,1.1027,0.030848,0.0023583,0.0011095
1.0536,0.52363,0.55542,0.56678,0.0017343,1.1018,0.031788,0.0023518,0.0011168
1.0544,0.52365,0.55542,0.56678,0.0017347,1.1008,0.032742,0.0023453,0.0011242
1.0552,0.52367,0.55543,0.56679,0.0017352,1.0999,0.03371,0.0023388,0.0011315
1.056,0.52369,0.55543,0.56679,0.0017356,1.0989,0.034691,0.0023323,0.0011389
1.0568,0.52371,0.55543,0.56679,0.001736,1.0979,0.035685,0.0023257,0.0011463
1.0576,0.52373,0.55544,0.5668,0.0017365,1.0969,0.036694,0.0023192,0.0011538
1.0584,0.52375,0.55544,0.5668,0.0017369,1.0959,0.037716,0.0023126,0.0011613
1.0592,0.52377,0.55544,0.5668,0.0017374,1.0949,0.038751,0.002306,0.0011688
1.06,0.52379,0.55544,0.56681,0.0017379,1.0938,0.0398,0.0022994,0.0011763
1.0608,0.52382,0.55544,0.56681,0.0017384,1.0928,0.040863,0.0022928,0.0011839
1.0616,0.52384,0.55544,0.56681,0.0017388,1.0917,0.041938,0.0022862,0.0011915
1.0624,0.52386,0.55545,0.56682,0.0017393,1.0906,0.043028,0.0022795,0.0011991
1.0632,0.52388,0.55545,0.56682,0.0017398,1.0895,0.044131,0.0022728,0.0012068
1.064,0.5239,0.55545,0.56682,0.0017403,1.0884,0.045247,0.0022661,0.0012145
1.0648,0.52392,0.55544,0.56683,0.0017408,1.0873,0.046376,0.0022594,0.0012222
1.0657,0.52394,0.55544,0.56683,0.0017413,1.0861,0.047519,0.0022527,0.00123
1.0665,0.52396,0.55544,0.56683,0.0017419,1.085,0.048675,0.002246,0.0012378
1.0673,0.52398,0.55544,0.56684,0.0017424,1.0838,0.049845,0.0022392,0.0012456
1.0681,0.524,0.55544,0.56684,0.0017429,1.0827,0.051027,0.0022325,0.0012534
1.0689,0.52402,0.55544,0.56684,0.0017435,1.0815,0.052223,0.0022257,0.0012613
1.0697,0.52404,0.55543,0.56685,0.001744,1.0803,0.053432,0.0022189,0.0012692
1.0705,0.52406,0.55543,0.56685,0.0017446,1.079,0.054654,0.0022121,0.0012771
1.0713,0.52408,0.55543,0.56685,0.0017451,1.0778,0.055889,0.0022053,0.001285
1.0721,0.5241,0.55542,0.56686,0.0017457,1.0766,0.057138,0.0021984,0.001293
1.0729,0.52412,0.55542,0.56686,0.0017463,1.0753,0.058399,0.0021916,0.001301
1.0737,0.52414,0.55541,0.56686,0.0017469,1.0741,0.059673,0.0021847,0.001309
1.0745,0.52416,0.55541,0.56687,0.0017475,1.0728,0.060961,0.0021778,0.0013171
1.0753,0.52418,0.5554,0.56687,0.001748,1.0715,0.062261,0.0021709,0.0013252
1.0761,0.5242,0.5554,0.56687,0.0017486,1.0702,0.063574,0.002164,0.0013333
1.0769,0.52422,0.55539,0.56688,0.0017493,1.0689,0.0649,0.0021571,0.0013414
1.0777,0.52424,0.55538,0.56688,0.0017499,1.0675,0.066239,0.0021502,0.0013495
1.0785,0.52426,0.55537,0.56688,0.0017505,1.0662,0.067591,0.0021433,0.0013577
1.0793,0.52428,0.55537,0.56689,0.0017511,1.0648,0.068956,0.0021363,0.0013659
1.0801,0.5243,0.55536,0.56689,0.0017518,1.0634,0.070333,0.0021293,0.0013742
1.081,0.52432,0.55535,0.56689,0.0017524,1.0621,0.071723,0.0021224,0.0013824
1.0818,0.52434,0.55534,0.5669,0.001753,1.0607,0.073126,0.0021154,0.0013907
1.0826,0.52436,0.55533,0.5669,0.0017537,1.0593,0.074541,0.0021084,0.001399
1.0834,0.52438,0.55532,0.5669,0.0017543,1.0578,0.075969,0.0021014,0.0014073
1.0842,0.5244,0.55531,0.56691,0.001755,1.0564,0.077409,0.0020944,0.0014157
1.085,0.52442,0.5553,0.56691,0.0017557,1.055,0.078862,0.0020873,0.001424
1.0858,0.52444,0.55529,0.56691,0.0017564,1.0535,0.080328,0.0020803,0.0014324
1.0866,0.52446,0.55528,0.56692,0.001757,1.052,0.081806,0.0020732,0.0014409
1.0874,0.52448,0.55527,0.56692,0.0017577,1.0505,0.083296,0.0020662,0.0014493
1.0882,0.5245,0.55526,0.56692,0.0017584,1.049,0.084799,0.0020591,0.0014578
1.089,0.52452,0.55524,0.56692,0.0017591,1.0475,0.086314,0.002052,0.0014662
1.0898,0.52455,0.55523,0.56693,0.0017598,1.046,0.087842,0.002045,0.0014747
1.0906,0.52457,0.55522,0.56693,0.0017606,1.0445,0.089381,0.0020379,0.0014833
1.0914,0.52459,0.55521,0.56693,0.0017613,1.0429,0.090933,0.0020308,0.0014918
1.0922,0.52461,0.55519,0.56694,0.001762,1.0414,0.092497,0.0020236,0.0015004
1.093,0.52463,0.55518,0.56694,0.0017628,1.0398,0.094073,0.0020165,0.001509
1.0938,0.52465,0.55516,0.56694,0.0017635,1.0382,0.095662,0.0020094,0.0015176
1.0946,0.52467,0.55515,0.56695,0.0017642,1.0366,0.097262,0.0020023,0.0015262
1.0955,0.52469,0.55513,0.56695,0.001765,1.035,0.098875,0.0019951,0.0015349
1.0963,0.52471,0.55512,0.56695,0.0017658,1.0334,0.1005,0.001988,0.0015435
1.0971,0.52473,0.5551,0.56695,0.0017665,1.0318,0.10214,0.0019808,0.0015522
1.0979,0.52475,0.55508,0.56696,0.0017673,1.0301,0.10378,0.0019737,0.0015609
1.0987,0.52477,0.55507,0.56696,0.0017681,1.0285,0.10544,0.0019665,0.0015696
1.0995,0.52479,0.55505,0.56696,0.0017689,1.0268,0.10712,0.0019593,0.0015784
1.1003,0.52481,0.55503,0.56697,0.0017696,1.0251,0.1088,0.0019521,0.0015871
1.1011,0.52483,0.55501,0.56697,0.0017704,1.0234,0.11049,0.001945,0.0015959
1.1019,0.52485,0.555,0.56697,0.0017712,1.0217,0.1122,0.0019378,0.0016047
1.1027,0.52487,0.55498,0.56698,0.0017721,1.02,0.11392,0.0019306,0.0016135
1.1035,0.52489,0.55496,0.56698,0.0017729,1.0183,0.11565,0.0019234,0.0016224
1.1043,0.52491,0.55494,0.56698,0.0017737,1.0166,0.11739,0.0019162,0.0016312
1.1051,0.52493,0.55492,0.56698,0.0017745,1.0148,0.11915,0.0019089,0.0016401
1.1059,0.52495,0.5549,0.56699,0.0017753,1.0131,0.12091,0.0019017,0.001649
1.1067,0.52497,0.55488,0.56699,0.0017762,1.0113,0.12269,0.0018945,0.0016579
1.1075,0.52499,0.55486,0.56699,0.001777,1.0095,0.12447,0.0018873,0.0016668
1.1083,0.52501,0.55483,0.567,0.0017779,1.0077,0.12627,0.00188,0.0016757
1.1091,0.52503,0.55481,0.567,0.0017787,1.0059,0.12808,0.0018728,0.0016847
1.11,0.52505,0.55479,0.567,0.0017796,1.0041,0.1299,0.0018656,0.0016936
1.1108,0.52507,0.55477,0.567,0.0017805,1.0023,0.13174,0.0018583,0.0017026
1.1116,0.52509,0.55475,0.56701,0.0017813,1.0004,0.13358,0.0018511,0.0017116
1.1124,0.52511,0.55472,0.56701,0.0017822,0.99858,0.13544,0.0018439,0.0017206
1.1132,0.52513,0.5547,0.56701,0.0017831,0.99672,0.1373,0.0018366,0.0017296
1.114,0.52515,0.55467,0.56701,0.001784,0.99485,0.13918,0.0018294,0.0017386
1.1148,0.52518,0.55465,0.56702,0.0017849,0.99297,0.14107,0.0018221,0.0017477
1.1156,0.5252,0.55463,0.56702,0.0017858,0.99108,0.14296,0.0018149,0.0017567
1.1164,0.52522,0.5546,0.56702,0.0017867,0.98917,0.14487,0.0018076,0.0017658
1.1172,0.52524,0.55457,0.56703,0.0017876,0.98726,0.14679,0.0018004,0.0017749
1.118,0.52526,0.55455,0.56703,0.0017886,0.98533,0.14873,0.0017931,0.001784
1.1188,0.52528,0.55452,0.56703,0.0017895,0.98339,0.15067,0.0017858,0.0017931
1.1196,0.5253,0.5545,0.56703,0.0017904,0.98145,0.15262,0.0017786,0.0018022
1.1204,0.52532,0.55447,0.56704,0.0017913,0.97949,0.15458,0.0017713,0.0018114
1.1212,0.52534,0.55444,0.56704,0.0017923,0.97752,0.15656,0.0017641,0.0018205
1.122,0.52536,0.55441,0.56704,0.0017932,0.97554,0.15854,0.0017568,0.0018297
1.1228,0.52538,0.55439,0.56704,0.0017942,0.97355,0.16054,0.0017496,0.0018388
1.1236,0.5254,0.55436,0.56705,0.0017952,0.97155,0.16254,0.0017423,0.001848
1.1245,0.52542,0.55433,0.56705,0.0017961,0.96954,0.16456,0.0017351,0.0018572
1.1253,0.52544,0.5543,0.56705,0.0017971,0.96752,0.16658,0.0017278,0.0018664
1.1261,0.52546,0.55427,0.56705,0.0017981,0.96549,0.16862,0.0017205,0.0018756
1.1269,0.52548,0.55424,0.56706,0.0017991,0.96345,0.17066,0.0017133,0.0018848
1.1277,0.5255,0.55421,0.56706,0.0018,0.9614,0.17272,0.001706,0.001894
1.1285,0.52552,0.55418,0.56706,0.001801,0.95934,0.17479,0.0016988,0.0019033
1.1293,0.52554,0.55415,0.56706,0.001802,0.95727,0.17686,0.0016916,0.0019125
1.1301,0.52556,0.55412,0.56707,0.001803,0.95519,0.17895,0.0016843,0.0019218
1.1309,0.52558,0.55409,0.56707,0.0018041,0.9531,0.18104,0.0016771,0.001931
1.1317,0.5256,0.55406,0.56707,0.0018051,0.95099,0.18315,0.0016698,0.0019403
1.1325,0.52562,0.55402,0.56707,0.0018061,0.94888,0.18527,0.0016626,0.0019496
1.1333,0.52564,0.55399,0.56708,0.0018071,0.94676,0.18739,0.0016554,0.0019589
1.1341,0.52566,0.55396,0.56708,0.0018082,0.94463,0.18953,0.0016481,0.0019682
1.1349,0.52568,0.55393,0.56708,0.0018092,0.94249,0.19167,0.0016409,0.0019775
1.1357,0.5257,0.55389,0.56708,0.0018102,0.94034,0.19383,0.0016337,0.0019868
1.1365,0.52572,0.55386,0.56709,0.0018113,0.93818,0.19599,0.0016265,0.0019961
1.1373,0.52574,0.55383,0.56709,0.0018123,0.93601,0.19816,0.0016193,0.0020054
1.1381,0.52576,0.55379,0.56709,0.0018134,0.93384,0.20035,0.0016121,0.0020147
1.1389,0.52578,0.55376,0.56709,0.0018145,0.93165,0.20254,0.0016049,0.002024
1.1398,0.5258,0.55372,0.5671,0.0018155,0.92945,0.20474,0.0015977,0.0020334
1.1406,0.52582,0.55369,0.5671,0.0018166,0.92724,0.20695,0.0015905,0.0020427
1.1414,0.52584,0.55365,0.5671,0.0018177,0.92503,0.20917,0.0015833,0.0020521
1.1422,0.52586,0.55361,0.5671,0.0018188,0.9228,0.2114,0.0015761,0.0020614
1.143,0.52588,0.55358,0.56711,0.0018199,0.92057,0.21364,0.001569,0.0020708
1.1438,0.5259,0.55354,0.56711,0.001821,0.91833,0.21589,0.0015618,0.0020801
1.1446,0.52592,0.5535,0.56711,0.0018221,0.91607,0.21815,0.0015546,0.0020895
1.1454,0.52594,0.55347,0.56711,0.0018232,0.91381,0.22041,0.0015475,0.0020988
1.1462,0.52596,0.55343,0.56711,0.0018243,0.91154,0.22269,0.0015403,0.0021082
1.147,0.52597,0.55339,0.56712,0.0018254,0.90926,0.22497,0.0015332,0.0021176
1.1478,0.52599,0.55335,0.56712,0.0018265,0.90698,0.22726,0.0015261,0.0021269
1.1486,0.52601,0.55331,0.56712,0.0018276,0.90468,0.22956,0.0015189,0.0021363
1.1494,0.52603,0.55327,0.56712,0.0018288,0.90238,0.23187,0.0015118,0.0021457
1.1502,0.52605,0.55324,0.56712,0.0018299,0.90006,0.23419,0.0015047,0.0021551
1.151,0.52607,0.5532,0.56713,0.001831,0.89774,0.23651,0.0014976,0.0021644
1.1518,0.52609,0.55316,0.56713,0.0018322,0.89541,0.23885,0.0014905,0.0021738
1.1526,0.52611,0.55312,0.56713,0.0018333,0.89307,0.24119,0.0014835,0.0021832
1.1534,0.52613,0.55307,0.56713,0.0018345,0.89072,0.24354,0.0014764,0.0021926
1.1543,0.52615,0.55303,0.56714,0.0018356,0.88837,0.2459,0.0014693,0.002202
1.1551,0.52617,0.55299,0.56714,0.0018368,0.886,0.24827,0.0014623,0.0022113
1.1559,0.52619,0.55295,0.56714,0.001838,0.88363,0.25065,0.0014552,0.0022207
1.1567,0.52621,0.55291,0.56714,0.0018391,0.88125,0.25303,0.0014482,0.0022301
1.1575,0.52623,0.55287,0.56714,0.0018403,0.87886,0.25542,0.0014412,0.0022395
1.1583,0.52625,0.55283,0.56715,0.0018415,0.87647,0.25782,0.0014341,0.0022489
1.1591,0.52627,0.55278,0.56715,0.0018427,0.87406,0.26023,0.0014271,0.0022582
1.1599,0.52629,0.55274,0.56715,0.0018439,0.87165,0.26265,0.0014202,0.0022676
1.1607,0.52631,0.5527,0.56715,0.0018451,0.86923,0.26507,0.0014132,0.002277
1.1615,0.52633,0.55265,0.56715,0.0018463,0.8668,0.2675,0.0014062,0.0022864
1.1623,0.52635,0.55261,0.56716,0.0018475,0.86437,0.26994,0.0013992,0.0022957
1.1631,0.52636,0.55257,0.56716,0.0018487,0.86193,0.27239,0.0013923,0.0023051
1.1639,0.52638,0.55252,0.56716,0.0018499,0.85947,0.27484,0.0013854,0.0023145
1.1647,0.5264,0.55248,0.56716,0.0018511,0.85702,0.27731,0.0013784,0.0023238
1.1655,0.52642,0.55243,0.56716,0.0018524,0.85455,0.27977,0.0013715,0.0023332
1.1663,0.52644,0.55239,0.56716,0.0018536,0.85208,0.28225,0.0013646,0.0023425
1.1671,0.52646,0.55234,0.56717,0.0018548,0.8496,0.28473,0.0013577,0.0023519
1.1679,0.52648,0.55229,0.56717,0.0018561,0.84711,0.28723,0.0013509,0.0023612
1.1688,0.5265,0.55225,0.56717,0.0018573,0.84462,0.28972,0.001344,0.0023706
1.1696,0.52652,0.5522,0.56717,0.0018585,0.84211,0.29223,0.0013372,0.0023799
1.1704,0.52654,0.55215,0.56717,0.0018598,0.83961,0.29474,0.0013303,0.0023892
1.1712,0.52656,0.55211,0.56718,0.001861,0.83709,0.29726,0.0013235,0.0023986
1.172,0.52657,0.55206,0.56718,0.0018623,0.83457,0.29979,0.0013167,0.0024079
1.1728,0.52659,0.55201,0.56718,0.0018636,0.83204,0.30232,0.0013099,0.0024172
1.1736,0.52661,0.55197,0.56718,0.0018648,0.8295,0.30486,0.0013031,0.0024265
1.1744,0.52663,0.55192,0.56718,0.0018661,0.82696,0.30741,0.0012964,0.0024358
1.1752,0.52665,0.55187,0.56718,0.0018674,0.82441,0.30996,0.0012896,0.0024451
1.176,0.52667,0.55182,0.56719,0.0018687,0.82185,0.31252,0.0012829,0.0024544
1.1768,0.52669,0.55177,0.56719,0.0018699,0.81929,0.31508,0.0012762,0.0024637
1.1776,0.52671,0.55172,0.56719,0.0018712,0.81672,0.31766,0.0012695,0.002473
1.1784,0.52673,0.55167,0.56719,0.0018725,0.81414,0.32024,0.0012628,0.0024822
1.1792,0.52674,0.55162,0.56719,0.0018738,0.81156,0.32282,0.0012561,0.0024915
1.18,0.52676,0.55157,0.56719,0.0018751,0.80897,0.32541,0.0012495,0.0025008
1.1808,0.52678,0.55152,0.56719,0.0018764,0.80638,0.32801,0.0012428,0.00251
1.1816,0.5268,0.55147,0.5672,0.0018777,0.80378,0.33061,0.0012362,0.0025192
1.1824,0.52682,0.55142,0.5672,0.001879,0.80117,0.33322,0.0012296,0.0025285
1.1833,0.52684,0.55137,0.5672,0.0018803,0.79856,0.33584,0.001223,0.0025377
1.1841,0.52686,0.55132,0.5672,0.0018817,0.79594,0.33846,0.0012164,0.0025469
1.1849,0.52688,0.55127,0.5672,0.001883,0.79332,0.34109,0.0012099,0.0025561
1.1857,0.52689,0.55122,0.5672,0.0018843,0.79068,0.34372,0.0012033,0.0025653
1.1865,0.52691,0.55117,0.56721,0.0018856,0.78805,0.34636,0.0011968,0.0025745
1.1873,0.52693,0.55111,0.56721,0.001887,0.78541,0.34901,0.0011903,0.0025836
1.1881,0.52695,0.55106,0.56721,0.0018883,0.78276,0.35166,0.0011838,0.0025928
1.1889,0.52697,0.55101,0.56721,0.0018896,0.78011,0.35431,0.0011774,0.0026019
1.1897,0.52699,0.55095,0.56721,0.001891,0.77745,0.35697,0.0011709,0.0026111
1.1905,0.527,0.5509,0.56721,0.0018923,0.77478,0.35964,0.0011645,0.0026202
1.1913,0.52702,0.55085,0.56721,0.0018937,0.77211,0.36231,0.0011581,0.0026293
1.1921,0.52704,0.55079,0.56721,0.001895,0.76944,0.36499,0.0011517,0.0026384
1.1929,0.52706,0.55074,0.56722,0.0018964,0.76676,0.36767,0.0011453,0.0026475
1.1937,0.52708,0.55069,0.56722,0.0018978,0.76408,0.37036,0.001139,0.0026566
1.1945,0.5271,0.55063,0.56722,0.0018991,0.76139,0.37305,0.0011326,0.0026656
1.1953,0.52711,0.55058,0.56722,0.0019005,0.75869,0.37575,0.0011263,0.0026747
1.1961,0.52713,0.55052,0.56722,0.0019019,0.75599,0.37845,0.00112,0.0026837
1.1969,0.52715,0.55047,0.56722,0.0019032,0.75329,0.38116,0.0011138,0.0026927
1.1977,0.52717,0.55041,0.56722,0.0019046,0.75058,0.38387,0.0011075,0.0027017
1.1986,0.52719,0.55036,0.56722,0.001906,0.74786,0.38659,0.0011013,0.0027107
1.1994,0.5272,0.5503,0.56723,0.0019074,0.74514,0.38931,0.0010951,0.0027197
1.2002,0.52722,0.55025,0.56723,0.0019088,0.74242,0.39203,0.0010889,0.0027287
1.201,0.52724,0.55019,0.56723,0.0019102,0.73969,0.39476,0.0010827,0.0027376
1.2018,0.52726,0.55013,0.56723,0.0019116,0.73696,0.3975,0.0010766,0.0027466
1.2026,0.52728,0.55008,0.56723,0.001913,0.73422,0.40024,0.0010704,0.0027555
1.2034,0.52729,0.55002,0.56723,0.0019144,0.73148,0.40298,0.0010643,0.0027644
1.2042,0.52731,0.54996,0.56723,0.0019158,0.72874,0.40573,0.0010582,0.0027733
1.205,0.52733,0.54991,0.56723,0.0019172,0.72599,0.40848,0.0010522,0.0027822
1.2058,0.52735,0.54985,0.56723,0.0019186,0.72324,0.41123,0.0010461,0.002791
1.2066,0.52736,0.54979,0.56724,0.00192,0.72048,0.41399,0.0010401,0.0027999
1.2074,0.52738,0.54973,0.56724,0.0019214,0.71772,0.41676,0.0010341,0.0028087
1.2082,0.5274,0.54968,0.56724,0.0019228,0.71495,0.41952,0.0010282,0.0028175
1.209,0.52742,0.54962,0.56724,0.0019243,0.71218,0.42229,0.0010222,0.0028263
1.2098,0.52744,0.54956,0.56724,0.0019257,0.70941,0.42507,0.0010163,0.0028351
1.2106,0.52745,0.5495,0.56724,0.0019271,0.70663,0.42785,0.0010104,0.0028438
1.2114,0.52747,0.54944,0.56724,0.0019285,0.70385,0.43063,0.0010045,0.0028526
1.2122,0.52749,0.54938,0.56724,0.00193,0.70107,0.43341,0.00099865,0.0028613
1.2131,0.52751,0.54932,0.56724,0.0019314,0.69828,0.4362,0.00099282,0.00287
1.2139,0.52752,0.54926,0.56724,0.0019328,0.69549,0.43899,0.00098701,0.0028787
1.2147,0.52754,0.54921,0.56724,0.0019343,0.6927,0.44179,0.00098123,0.0028873
1.2155,0.52756,0.54915,0.56724,0.0019357,0.6899,0.44459,0.00097547,0.002896
1.2163,0.52757,0.54909,0.56725,0.0019372,0.6871,0.44739,0.00096974,0.0029046
1.2171,0.52759,0.54903,0.56725,0.0019386,0.6843,0.45019,0.00096403,0.0029132
1.2179,0.52761,0.54897,0.56725,0.0019401,0.68149,0.453,0.00095834,0.0029218
1.2187,0.52763,0.54891,0.56725,0.0019415,0.67868,0.45581,0.00095268,0.0029304
1.2195,0.52764,0.54884,0.56725,0.001943,0.67587,0.45863,0.00094705,0.0029389
1.2203,0.52766,0.54878,0.56725,0.0019444,0.67306,0.46144,0.00094144,0.0029475
1.2211,0.52768,0.54872,0.56725,0.0019459,0.67024,0.46426,0.00093585,0.002956
1.2219,0.52769,0.54866,0.56725,0.0019474,0.66742,0.46708,0.00093029,0.0029645
1.2227,0.52771,0.5486,0.56725,0.0019488,0.6646,0.46991,0.00092476,0.0029729
1.2235,0.52773,0.54854,0.56725,0.0019503,0.66177,0.47273,0.00091925,0.0029814
1.2243,0.52775,0.54848,0.56725,0.0019518,0.65894,0.47556,0.00091377,0.0029898
1.2251,0.52776,0.54842,0.56725,0.0019533,0.65611,0.47839,0.00090832,0.0029982
1.2259,0.52778,0.54835,0.56725,0.0019547,0.65328,0.48123,0.00090289,0.0030066
1.2267,0.5278,0.54829,0.56725,0.0019562,0.65045,0.48406,0.00089749,0.0030149
1.2276,0.52781,0.54823,0.56725,0.0019577,0.64761,0.4869,0.00089211,0.0030233
1.2284,0.52783,0.54817,0.56726,0.0019592,0.64477,0.48974,0.00088676,0.0030316
1.2292,0.52785,0.54811,0.56726,0.0019607,0.64193,0.49258,0.00088144,0.0030399
1.23,0.52786,0.54804,0.56726,0.0019621,0.63909,0.49542,0.00087615,0.0030481
1.2308,0.52788,0.54798,0.56726,0.0019636,0.63624,0.49827,0.00087088,0.0030564
1.2316,0.5279,0.54792,0.56726,0.0019651,0.6334,0.50112,0.00086564,0.0030646
1.2324,0.52791,0.54785,0.56726,0.0019666,0.63055,0.50397,0.00086043,0.0030728
1.2332,0.52793,0.54779,0.56726,0.0019681,0.6277,0.50682,0.00085525,0.003081
1.234,0.52795,0.54773,0.56726,0.0019696,0.62485,0.50967,0.00085009,0.0030891
1.2348,0.52796,0.54766,0.56726,0.0019711,0.62199,0.51252,0.00084496,0.0030972
1.2356,0.52798,0.5476,0.56726,0.0019726,0.61914,0.51538,0.00083986,0.0031053
1.2364,0.52799,0.54754,0.56726,0.0019741,0.61628,0.51823,0.00083479,0.0031134
1.2372,0.52801,0.54747,0.56726,0.0019756,0.61343,0.52109,0.00082975,0.0031214
1.238,0.52803,0.54741,0.56726,0.0019771,0.61057,0.52395,0.00082473,0.0031295
1.2388,0.52804,0.54734,0.56726,0.0019786,0.60771,0.52681,0.00081975,0.0031375
1.2396,0.52806,0.54728,0.56726,0.0019801,0.60485,0.52967,0.00081479,0.0031454
1.2404,0.52808,0.54722,0.56726,0.0019816,0.60199,0.53253,0.00080986,0.0031534
1.2412,0.52809,0.54715,0.56726,0.0019831,0.59913,0.53539,0.00080496,0.0031613
1.2421,0.52811,0.54709,0.56726,0.0019847,0.59626,0.53826,0.0008001,0.0031692
1.2429,0.52812,0.54702,0.56726,0.0019862,0.5934,0.54112,0.00079526,0.0031771
1.2437,0.52814,0.54696,0.56726,0.0019877,0.59054,0.54399,0.00079045,0.0031849
1.2445,0.52816,0.54689,0.56726,0.0019892,0.58767,0.54685,0.00078566,0.0031927
1.2453,0.52817,0.54683,0.56726,0.0019907,0.58481,0.54972,0.00078091,0.0032005
1.2461,0.52819,0.54676,0.56726,0.0019922,0.58194,0.55258,0.00077619,0.0032083
1.2469,0.5282,0.5467,0.56726,0.0019938,0.57907,0.55545,0.0007715,0.003216
1.2477,0.52822,0.54663,0.56726,0.0019953,0.57621,0.55832,0.00076684,0.0032237
1.2485,0.52823,0.54657,0.56726,0.0019968,0.57334,0.56118,0.00076221,0.0032314
1.2493,0.52825,0.5465,0.56726,0.0019983,0.57047,0.56405,0.00075761,0.0032391
1.2501,0.52827,0.54643,0.56726,0.0019999,0.56761,0.56692,0.00075304,0.0032467
1.2509,0.52828,0.54637,0.56726,0.0020014,0.56474,0.56979,0.00074851,0.0032543
1.2517,0.5283,0.5463,0.56726,0.0020029,0.56187,0.57265,0.000744,0.0032618
1.2525,0.52831,0.54624,0.56726,0.0020044,0.559,0.57552,0.00073952,0.0032694
1.2533,0.52833,0.54617,0.56726,0.002006,0.55614,0.57839,0.00073508,0.0032769
1.2541,0.52834,0.5461,0.56726,0.0020075,0.55327,0.58125,0.00073066,0.0032844
1.2549,0.52836,0.54604,0.56726,0.002009,0.5504,0.58412,0.00072628,0.0032918
1.2557,0.52837,0.54597,0.56726,0.0020106,0.54754,0.58699,0.00072193,0.0032992
1.2565,0.52839,0.54591,0.56726,0.0020121,0.54467,0.58985,0.00071761,0.0033066
1.2574,0.5284,0.54584,0.56726,0.0020137,0.54181,0.59271,0.00071332,0.003314
1.2582,0.52842,0.54577,0.56726,0.0020152,0.53894,0.59558,0.00070907,0.0033213
1.259,0.52843,0.54571,0.56726,0.0020167,0.53608,0.59844,0.00070484,0.0033286
1.2598,0.52845,0.54564,0.56726,0.0020183,0.53322,0.6013,0.00070065,0.0033359
1.2606,0.52847,0.54557,0.56726,0.0020198,0.53036,0.60417,0.00069649,0.0033431
1.2614,0.52848,0.54551,0.56726,0.0020213,0.52749,0.60703,0.00069237,0.0033503
1.2622,0.5285,0.54544,0.56726,0.0020229,0.52463,0.60989,0.00068827,0.0033575
1.263,0.52851,0.54537,0.56726,0.0020244,0.52178,0.61274,0.00068421,0.0033646
1.2638,0.52852,0.5453,0.56726,0.002026,0.51892,0.6156,0.00068018,0.0033718
1.2646,0.52854,0.54524,0.56726,0.0020275,0.51606,0.61846,0.00067618,0.0033788
1.2654,0.52855,0.54517,0.56726,0.0020291,0.51321,0.62131,0.00067222,0.0033859
1.2662,0.52857,0.5451,0.56726,0.0020306,0.51035,0.62416,0.00066829,0.0033929
1.267,0.52858,0.54504,0.56726,0.0020321,0.5075,0.62702,0.00066439,0.0033999
1.2678,0.5286,0.54497,0.56726,0.0020337,0.50465,0.62987,0.00066052,0.0034069
1.2686,0.52861,0.5449,0.56726,0.0020352,0.5018,0.63271,0.00065669,0.0034138
1.2694,0.52863,0.54483,0.56726,0.0020368,0.49895,0.63556,0.00065289,0.0034207
1.2702,0.52864,0.54477,0.56726,0.0020383,0.49611,0.63841,0.00064912,0.0034275
1.271,0.52866,0.5447,0.56726,0.0020399,0.49326,0.64125,0.00064539,0.0034344
1.2719,0.52867,0.54463,0.56726,0.0020414,0.49042,0.64409,0.00064169,0.0034412
1.2727,0.52869,0.54456,0.56725,0.002043,0.48758,0.64693,0.00063803,0.0034479
1.2735,0.5287,0.5445,0.56725,0.0020445,0.48474,0.64977,0.0006344,0.0034546
1.2743,0.52871,0.54443,0.56725,0.0020461,0.4819,0.6526,0.0006308,0.0034613
1.2751,0.52873,0.54436,0.56725,0.0020476,0.47907,0.65544,0.00062724,0.003468
1.2759,0.52874,0.54429,0.56725,0.0020492,0.47624,0.65827,0.00062371,0.0034746
1.2767,0.52876,0.54422,0.56725,0.0020507,0.47341,0.66109,0.00062021,0.0034812
1.2775,0.52877,0.54416,0.56725,0.0020523,0.47058,0.66392,0.00061675,0.0034878
1.2783,0.52879,0.54409,0.56725,0.0020538,0.46776,0.66674,0.00061333,0.0034943
1.2791,0.5288,0.54402,0.56725,0.0020554,0.46494,0.66956,0.00060993,0.0035008
1.2799,0.52881,0.54395,0.56725,0.0020569,0.46212,0.67238,0.00060658,0.0035072
1.2807,0.52883,0.54389,0.56725,0.0020585,0.4593,0.6752,0.00060325,0.0035136
1.2815,0.52884,0.54382,0.56725,0.00206,0.45649,0.67801,0.00059996,0.00352
1.2823,0.52885,0.54375,0.56725,0.0020615,0.45367,0.68082,0.00059671,0.0035264
1.2831,0.52887,0.54368,0.56725,0.0020631,0.45087,0.68363,0.00059349,0.0035327
1.2839,0.52888,0.54361,0.56725,0.0020646,0.44806,0.68643,0.00059031,0.003539
1.2847,0.5289,0.54355,0.56725,0.0020662,0.44526,0.68923,0.00058716,0.0035452
1.2855,0.52891,0.54348,0.56724,0.0020677,0.44246,0.69203,0.00058404,0.0035514
1.2864,0.52892,0.54341,0.56724,0.0020693,0.43966,0.69482,0.00058097,0.0035576
1.2872,0.52894,0.54334,0.56724,0.0020708,0.43687,0.69761,0.00057792,0.0035637
1.288,0.52895,0.54327,0.56724,0.0020724,0.43408,0.7004,0.00057491,0.0035698
1.2888,0.52896,0.54321,0.56724,0.0020739,0.43129,0.70319,0.00057194,0.0035759
1.2896,0.52898,0.54314,0.56724,0.0020755,0.42851,0.70597,0.000569,0.0035819
1.2904,0.52899,0.54307,0.56724,0.002077,0.42573,0.70875,0.0005661,0.0035879
1.2912,0.529,0.543,0.56724,0.0020786,0.42296,0.71152,0.00056323,0.0035939
1.292,0.52902,0.54293,0.56724,0.0020801,0.42019,0.71429,0.0005604,0.0035998
1.2928,0.52903,0.54287,0.56724,0.0020816,0.41742,0.71705,0.0005576,0.0036057
1.2936,0.52904,0.5428,0.56724,0.0020832,0.41465,0.71982,0.00055484,0.0036115
1.2944,0.52906,0.54273,0.56723,0.0020847,0.41189,0.72258,0.00055212,0.0036173
1.2952,0.52907,0.54266,0.56723,0.0020863,0.40914,0.72533,0.00054943,0.0036231
1.296,0.52908,0.54259,0.56723,0.0020878,0.40638,0.72808,0.00054678,0.0036288
1.2968,0.5291,0.54253,0.56723,0.0020893,0.40364,0.73083,0.00054416,0.0036345
1.2976,0.52911,0.54246,0.56723,0.0020909,0.40089,0.73357,0.00054158,0.0036402
1.2984,0.52912,0.54239,0.56723,0.0020924,0.39815,0.73631,0.00053904,0.0036458
1.2992,0.52913,0.54232,0.56723,0.002094,0.39542,0.73904,0.00053653,0.0036514
1.3,0.52915,0.54225,0.56723,0.0020955,0.39269,0.74177,0.00053406,0.0036569
1.3009,0.52916,0.54219,0.56723,0.002097,0.38996,0.74449,0.00053162,0.0036624
1.3017,0.52917,0.54212,0.56722,0.0020986,0.38724,0.74721,0.00052922,0.0036679
1.3025,0.52919,0.54205,0.56722,0.0021001,0.38452,0.74993,0.00052686,0.0036733
1.3033,0.5292,0.54198,0.56722,0.0021016,0.38181,0.75264,0.00052453,0.0036787
1.3041,0.52921,0.54192,0.56722,0.0021032,0.3791,0.75534,0.00052224,0.0036841
1.3049,0.52922,0.54185,0.56722,0.0021047,0.37639,0.75805,0.00051998,0.0036894
1.3057,0.52924,0.54178,0.56722,0.0021062,0.3737,0.76074,0.00051776,0.0036947
1.3065,0.52925,0.54171,0.56722,0.0021078,0.371,0.76343,0.00051558,0.0036999
1.3073,0.52926,0.54165,0.56722,0.0021093,0.36831,0.76612,0.00051344,0.0037051
1.3081,0.52927,0.54158,0.56721,0.0021108,0.36563,0.7688,0.00051133,0.0037103
1.3089,0.52928,0.54151,0.56721,0.0021123,0.36295,0.77148,0.00050926,0.0037154
1.3097,0.5293,0.54144,0.56721,0.0021139,0.36028,0.77415,0.00050722,0.0037205
1.3105,0.52931,0.54138,0.56721,0.0021154,0.35761,0.77681,0.00050523,0.0037255
1.3113,0.52932,0.54131,0.56721,0.0021169,0.35495,0.77947,0.00050326,0.0037305
1.3121,0.52933,0.54124,0.56721,0.0021184,0.35229,0.78212,0.00050134,0.0037355
1.3129,0.52934,0.54118,0.56721,0.0021199,0.34964,0.78477,0.00049945,0.0037404
1.3137,0.52936,0.54111,0.56721,0.0021214,0.34699,0.78742,0.0004976,0.0037453
1.3145,0.52937,0.54104,0.5672,0.002123,0.34435,0.79005,0.00049579,0.0037501
1.3153,0.52938,0.54097,0.5672,0.0021245,0.34172,0.79269,0.00049401,0.0037549
1.3162,0.52939,0.54091,0.5672,0.002126,0.33909,0.79531,0.00049227,0.0037597
1.317,0.5294,0.54084,0.5672,0.0021275,0.33647,0.79793,0.00049057,0.0037644
1.3178,0.52942,0.54077,0.5672,0.002129,0.33385,0.80055,0.0004889,0.0037691
1.3186,0.52943,0.54071,0.5672,0.0021305,0.33124,0.80316,0.00048727,0.0037737
1.3194,0.52944,0.54064,0.5672,0.002132,0.32863,0.80576,0.00048568,0.0037783
1.3202,0.52945,0.54058,0.56719,0.0021335,0.32603,0.80835,0.00048412,0.0037829
1.321,0.52946,0.54051,0.56719,0.002135,0.32344,0.81094,0.00048261,0.0037874
1.3218,0.52947,0.54044,0.56719,0.0021365,0.32085,0.81353,0.00048113,0.0037919
1.3226,0.52948,0.54038,0.56719,0.002138,0.31827,0.8161,0.00047968,0.0037963
1.3234,0.5295,0.54031,0.56719,0.0021395,0.3157,0.81867,0.00047828,0.0038007
1.3242,0.52951,0.54024,0.56719,0.002141,0.31313,0.82124,0.00047691,0.0038051
1.325,0.52952,0.54018,0.56718,0.0021425,0.31057,0.8238,0.00047558,0.0038094
1.3258,0.52953,0.54011,0.56718,0.002144,0.30802,0.82635,0.00047428,0.0038137
1.3266,0.52954,0.54005,0.56718,0.0021455,0.30547,0.82889,0.00047303,0.0038179
1.3274,0.52955,0.53998,0.56718,0.002147,0.30293,0.83143,0.00047181,0.0038221
1.3282,0.52956,0.53992,0.56718,0.0021484,0.30039,0.83396,0.00047062,0.0038263
1.329,0.52957,0.53985,0.56718,0.0021499,0.29786,0.83649,0.00046948,0.0038304
1.3298,0.52958,0.53979,0.56717,0.0021514,0.29534,0.839,0.00046837,0.0038344
1.3307,0.5296,0.53972,0.56717,0.0021529,0.29283,0.84151,0.0004673,0.0038385
1.3315,0.52961,0.53966,0.56717,0.0021544,0.29032,0.84402,0.00046627,0.0038424
1.3323,0.52962,0.53959,0.56717,0.0021558,0.28782,0.84651,0.00046527,0.0038464
1.3331,0.52963,0.53953,0.56717,0.0021573,0.28533,0.849,0.00046431,0.0038503
1.3339,0.52964,0.53946,0.56717,0.0021588,0.28284,0.85149,0.00046339,0.0038541
1.3347,0.52965,0.5394,0.56716,0.0021602,0.28037,0.85396,0.00046251,0.003858
1.3355,0.52966,0.53933,0.56716,0.0021617,0.2779,0.85643,0.00046166,0.0038617
1.3363,0.52967,0.53927,0.56716,0.0021632,0.27543,0.85889,0.00046085,0.0038655
1.3371,0.52968,0.5392,0.56716,0.0021646,0.27298,0.86134,0.00046008,0.0038692
1.3379,0.52969,0.53914,0.56716,0.0021661,0.27053,0.86378,0.00045934,0.0038728
1.3387,0.5297,0.53907,0.56715,0.0021675,0.26809,0.86622,0.00045865,0.0038764
1.3395,0.52971,0.53901,0.56715,0.002169,0.26565,0.86865,0.00045799,0.00388
1.3403,0.52972,0.53895,0.56715,0.0021704,0.26323,0.87107,0.00045736,0.0038835
1.3411,0.52973,0.53888,0.56715,0.0021719,0.26081,0.87349,0.00045678,0.003887
1.3419,0.52974,0.53882,0.56715,0.0021733,0.2584,0.87589,0.00045623,0.0038904
1.3427,0.52975,0.53876,0.56714,0.0021748,0.256,0.87829,0.00045572,0.0038938
1.3435,0.52976,0.53869,0.56714,0.0021762,0.2536,0.88068,0.00045525,0.0038971
1.3443,0.52977,0.53863,0.56714,0.0021776,0.25122,0.88306,0.00045481,0.0039005
1.3452,0.52978,0.53857,0.56714,0.0021791,0.24884,0.88544,0.00045441,0.0039037
1.346,0.52979,0.5385,0.56714,0.0021805,0.24647,0.8878,0.00045405,0.0039069
1.3468,0.5298,0.53844,0.56713,0.0021819,0.24411,0.89016,0.00045373,0.0039101
1.3476,0.52981,0.53838,0.56713,0.0021833,0.24175,0.89251,0.00045344,0.0039133
1.3484,0.52982,0.53832,0.56713,0.0021848,0.23941,0.89485,0.00045319,0.0039163
1.3492,0.52983,0.53825,0.56713,0.0021862,0.23707,0.89718,0.00045298,0.0039194
1.35,0.52984,0.53819,0.56713,0.0021876,0.23474,0.89951,0.00045281,0.0039224
1.3508,0.52985,0.53813,0.56712,0.002189,0.23242,0.90182,0.00045267,0.0039254
1.3516,0.52986,0.53807,0.56712,0.0021904,0.23011,0.90413,0.00045257,0.0039283
1.3524,0.52987,0.53801,0.56712,0.0021918,0.22781,0.90643,0.0004525,0.0039312
1.3532,0.52988,0.53795,0.56712,0.0021932,0.22552,0.90872,0.00045248,0.003934
1.354,0.52989,0.53788,0.56711,0.0021946,0.22323,0.911,0.00045249,0.0039368
1.3548,0.5299,0.53782,0.56711,0.002196,0.22095,0.91327,0.00045254,0.0039395
1.3556,0.52991,0.53776,0.56711,0.0021974,0.21869,0.91553,0.00045262,0.0039422
1.3564,0.52992,0.5377,0.56711,0.0021988,0.21643,0.91779,0.00045275,0.0039449
1.3572,0.52993,0.53764,0.56711,0.0022002,0.21418,0.92003,0.00045291,0.0039475
1.358,0.52993,0.53758,0.5671,0.0022016,0.21194,0.92227,0.0004531,0.0039501
1.3588,0.52994,0.53752,0.5671,0.002203,0.20971,0.9245,0.00045334,0.0039526
1.3597,0.52995,0.53746,0.5671,0.0022043,0.20748,0.92671,0.00045361,0.0039551
1.3605,0.52996,0.5374,0.5671,0.0022057,0.20527,0.92892,0.00045391,0.0039575
1.3613,0.52997,0.53734,0.56709,0.0022071,0.20307,0.93112,0.00045426,0.0039599
1.3621,0.52998,0.53728,0.56709,0.0022085,0.20087,0.93331,0.00045464,0.0039623
1.3629,0.52999,0.53722,0.56709,0.0022098,0.19869,0.93549,0.00045506,0.0039646
1.3637,0.53,0.53716,0.56709,0.0022112,0.19651,0.93766,0.00045551,0.0039669
1.3645,0.53001,0.5371,0.56708,0.0022125,0.19434,0.93983,0.00045601,0.0039691
1.3653,0.53001,0.53704,0.56708,0.0022139,0.19219,0.94198,0.00045653,0.0039713
1.3661,0.53002,0.53699,0.56708,0.0022153,0.19004,0.94412,0.0004571,0.0039734
1.3669,0.53003,0.53693,0.56708,0.0022166,0.1879,0.94625,0.0004577,0.0039755
1.3677,0.53004,0.53687,0.56708,0.0022179,0.18577,0.94838,0.00045834,0.0039775
1.3685,0.53005,0.53681,0.56707,0.0022193,0.18366,0.95049,0.00045902,0.0039795
1.3693,0.53006,0.53675,0.56707,0.0022206,0.18155,0.95259,0.00045973,0.0039815
1.3701,0.53006,0.5367,0.56707,0.0022219,0.17945,0.95469,0.00046048,0.0039834
1.3709,0.53007,0.53664,0.56707,0.0022233,0.17736,0.95677,0.00046126,0.0039853
1.3717,0.53008,0.53658,0.56706,0.0022246,0.17528,0.95884,0.00046208,0.0039871
1.3725,0.53009,0.53652,0.56706,0.0022259,0.17321,0.96091,0.00046294,0.0039889
1.3733,0.5301,0.53647,0.56706,0.0022272,0.17115,0.96296,0.00046384,0.0039906
1.3741,0.5301,0.53641,0.56706,0.0022286,0.16911,0.965,0.00046477,0.0039923
1.375,0.53011,0.53635,0.56705,0.0022299,0.16707,0.96704,0.00046574,0.003994
1.3758,0.53012,0.5363,0.56705,0.0022312,0.16504,0.96906,0.00046674,0.0039956
1.3766,0.53013,0.53624,0.56705,0.0022325,0.16302,0.97107,0.00046778,0.0039972
1.3774,0.53014,0.53618,0.56704,0.0022338,0.16101,0.97308,0.00046885,0.0039987
1.3782,0.53014,0.53613,0.56704,0.0022351,0.15902,0.97507,0.00046997,0.0040002
1.379,0.53015,0.53607,0.56704,0.0022364,0.15703,0.97705,0.00047111,0.0040016
1.3798,0.53016,0.53602,0.56704,0.0022376,0.15505,0.97902,0.0004723,0.004003
1.3806,0.53017,0.53596,0.56703,0.0022389,0.15309,0.98098,0.00047352,0.0040043
1.3814,0.53017,0.53591,0.56703,0.0022402,0.15113,0.98293,0.00047478,0.0040056
1.3822,0.53018,0.53585,0.56703,0.0022415,0.14919,0.98487,0.00047607,0.0040069
1.383,0.53019,0.5358,0.56703,0.0022427,0.14726,0.9868,0.0004774,0.0040081
1.3838,0.5302,0.53575,0.56702,0.002244,0.14533,0.98871,0.00047876,0.0040093
1.3846,0.5302,0.53569,0.56702,0.0022453,0.14342,0.99062,0.00048016,0.0040104
1.3854,0.53021,0.53564,0.56702,0.0022465,0.14152,0.99252,0.00048159,0.0040115
1.3862,0.53022,0.53558,0.56702,0.0022478,0.13963,0.9944,0.00048306,0.0040125
1.387,0.53023,0.53553,0.56701,0.002249,0.13775,0.99628,0.00048457,0.0040135
1.3878,0.53023,0.53548,0.56701,0.0022503,0.13588,0.99814,0.00048611,0.0040144
1.3886,0.53024,0.53543,0.56701,0.0022515,0.13402,0.99999,0.00048769,0.0040153
1.3895,0.53025,0.53537,0.567,0.0022527,0.13218,1.0018,0.0004893,0.0040162
1.3903,0.53025,0.53532,0.567,0.002254,0.13034,1.0037,0.00049095,0.004017
1.3911,0.53026,0.53527,0.567,0.0022552,0.12852,1.0055,0.00049263,0.0040178
1.3919,0.53027,0.53522,0.567,0.0022564,0.12671,1.0073,0.00049435,0.0040185
1.3927,0.53027,0.53517,0.56699,0.0022576,0.1249,1.0091,0.00049611,0.0040192
1.3935,0.53028,0.53511,0.56699,0.0022589,0.12311,1.0109,0.00049789,0.0040198
1.3943,0.53029,0.53506,0.56699,0.0022601,0.12133,1.0126,0.00049972,0.0040204
1.3951,0.53029,0.53501,0.56698,0.0022613,0.11957,1.0144,0.00050158,0.0040209
1.3959,0.5303,0.53496,0.56698,0.0022625,0.11781,1.0162,0.00050347,0.0040215
1.3967,0.53031,0.53491,0.56698,0.0022637,0.11607,1.0179,0.0005054,0.0040219
1.3975,0.53031,0.53486,0.56698,0.0022648,0.11433,1.0196,0.00050736,0.0040223
1.3983,0.53032,0.53481,0.56697,0.002266,0.11261,1.0213,0.00050936,0.0040227
1.3991,0.53033,0.53476,0.56697,0.0022672,0.1109,1.023,0.00051139,0.004023
1.3999,0.53033,0.53471,0.56697,0.0022684,0.1092,1.0247,0.00051346,0.0040233
1.4007,0.53034,0.53466,0.56696,0.0022696,0.10752,1.0264,0.00051556,0.0040236
1.4015,0.53035,0.53462,0.56696,0.0022707,0.10584,1.0281,0.0005177,0.0040238
1.4023,0.53035,0.53457,0.56696,0.0022719,0.10418,1.0297,0.00051987,0.0040239
1.4031,0.53036,0.53452,0.56696,0.002273,0.10253,1.0314,0.00052208,0.004024
1.404,0.53036,0.53447,0.56695,0.0022742,0.10089,1.033,0.00052432,0.0040241
1.4048,0.53037,0.53442,0.56695,0.0022753,0.099262,1.0346,0.00052659,0.0040241
1.4056,0.53038,0.53438,0.56695,0.0022765,0.097647,1.0362,0.0005289,0.0040241
1.4064,0.53038,0.53433,0.56694,0.0022776,0.096044,1.0378,0.00053124,0.004024
1.4072,0.53039,0.53428,0.56694,0.0022788,0.094453,1.0394,0.00053362,0.0040239
1.408,0.53039,0.53423,0.56694,0.0022799,0.092873,1.041,0.00053602,0.0040237
1.4088,0.5304,0.53419,0.56693,0.002281,0.091306,1.0426,0.00053847,0.0040235
1.4096,0.5304,0.53414,0.56693,0.0022821,0.089752,1.0441,0.00054095,0.0040233
1.4104,0.53041,0.5341,0.56693,0.0022832,0.088209,1.0456,0.00054346,0.004023
1.4112,0.53042,0.53405,0.56693,0.0022843,0.086679,1.0472,0.000546,0.0040227
1.412,0.53042,0.53401,0.56692,0.0022854,0.085161,1.0487,0.00054858,0.0040223
1.4128,0.53043,0.53396,0.56692,0.0022865,0.083655,1.0502,0.00055119,0.0040219
1.4136,0.53043,0.53392,0.56692,0.0022876,0.082162,1.0517,0.00055384,0.0040214
1.4144,0.53044,0.53387,0.56691,0.0022887,0.080681,1.0531,0.00055651,0.0040209
1.4152,0.53044,0.53383,0.56691,0.0022898,0.079212,1.0546,0.00055923,0.0040204
1.416,0.53045,0.53378,0.56691,0.0022909,0.077756,1.0561,0.00056197,0.0040198
1.4168,0.53045,0.53374,0.5669,0.002292,0.076313,1.0575,0.00056475,0.0040192
1.4176,0.53046,0.5337,0.5669,0.002293,0.074882,1.0589,0.00056756,0.0040185
1.4185,0.53046,0.53365,0.5669,0.0022941,0.073463,1.0603,0.0005704,0.0040178
1.4193,0.53047,0.53361,0.56689,0.0022951,0.072058,1.0617,0.00057328,0.004017
1.4201,0.53047,0.53357,0.56689,0.0022962,0.070665,1.0631,0.00057619,0.0040162
1.4209,0.53048,0.53353,0.56689,0.0022972,0.069284,1.0645,0.00057913,0.0040153
1.4217,0.53048,0.53348,0.56688,0.0022983,0.067917,1.0659,0.0005821,0.0040144
1.4225,0.53049,0.53344,0.56688,0.0022993,0.066562,1.0672,0.00058511,0.0040135
1.4233,0.53049,0.5334,0.56688,0.0023003,0.06522,1.0685,0.00058815,0.0040125
1.4241,0.5305,0.53336,0.56687,0.0023014,0.063891,1.0699,0.00059122,0.0040115
1.4249,0.5305,0.53332,0.56687,0.0023024,0.062574,1.0712,0.00059433,0.0040104
1.4257,0.53051,0.53328,0.56687,0.0023034,0.061271,1.0725,0.00059746,0.0040093
1.4265,0.53051,0.53324,0.56687,0.0023044,0.05998,1.0738,0.00060063,0.0040082
1.4273,0.53052,0.5332,0.56686,0.0023054,0.058703,1.075,0.00060383,0.004007
1.4281,0.53052,0.53316,0.56686,0.0023064,0.057438,1.0763,0.00060706,0.0040057
1.4289,0.53053,0.53312,0.56686,0.0023074,0.056187,1.0775,0.00061032,0.0040044
1.4297,0.53053,0.53308,0.56685,0.0023084,0.054949,1.0788,0.00061362,0.0040031
1.4305,0.53053,0.53304,0.56685,0.0023093,0.053723,1.08,0.00061695,0.0040018
1.4313,0.53054,0.53301,0.56685,0.0023103,0.052511,1.0812,0.00062031,0.0040003
1.4321,0.53054,0.53297,0.56684,0.0023113,0.051312,1.0824,0.0006237,0.0039989
1.4329,0.53055,0.53293,0.56684,0.0023123,0.050126,1.0836,0.00062712,0.0039974
1.4338,0.53055,0.53289,0.56684,0.0023132,0.048954,1.0847,0.00063057,0.0039959
1.4346,0.53055,0.53286,0.56683,0.0023142,0.047795,1.0859,0.00063405,0.0039943
1.4354,0.53056,0.53282,0.56683,0.0023151,0.046649,1.087,0.00063757,0.0039926
1.4362,0.53056,0.53278,0.56683,0.002316,0.045516,1.0881,0.00064112,0.003991
1.437,0.53057,0.53275,0.56682,0.002317,0.044397,1.0892,0.00064469,0.0039893
1.4378,0.53057,0.53271,0.56682,0.0023179,0.043291,1.0903,0.0006483,0.0039875
1.4386,0.53057,0.53267,0.56682,0.0023188,0.042198,1.0914,0.00065194,0.0039857
1.4394,0.53058,0.53264,0.56681,0.0023197,0.041119,1.0925,0.00065561,0.0039839
1.4402,0.53058,0.5326,0.56681,0.0023207,0.040053,1.0936,0.00065931,0.003982
1.441,0.53059,0.53257,0.56681,0.0023216,0.039001,1.0946,0.00066304,0.0039801
1.4418,0.53059,0.53254,0.5668,0.0023225,0.037962,1.0956,0.0006668,0.0039781
1.4426,0.53059,0.5325,0.5668,0.0023234,0.036937,1.0967,0.00067059,0.0039761
1.4434,0.5306,0.53247,0.5668,0.0023242,0.035926,1.0977,0.00067441,0.0039741
1.4442,0.5306,0.53244,0.56679,0.0023251,0.034928,1.0987,0.00067826,0.003972
1.445,0.5306,0.5324,0.56679,0.002326,0.033943,1.0996,0.00068214,0.0039699
1.4458,0.53061,0.53237,0.56679,0.0023269,0.032973,1.1006,0.00068606,0.0039677
1.4466,0.53061,0.53234,0.56678,0.0023277,0.032015,1.1015,0.00069,0.0039655
1.4474,0.53061,0.53231,0.56678,0.0023286,0.031072,1.1025,0.00069397,0.0039632
1.4483,0.53062,0.53227,0.56677,0.0023294,0.030142,1.1034,0.00069797,0.0039609
1.4491,0.53062,0.53224,0.56677,0.0023303,0.029227,1.1043,0.000702,0.0039586
1.4499,0.53062,0.53221,0.56677,0.0023311,0.028324,1.1052,0.00070606,0.0039562
1.4507,0.53062,0.53218,0.56676,0.002332,0.027436,1.1061,0.00071014,0.0039538
1.4515,0.53063,0.53215,0.56676,0.0023328,0.026561,1.107,0.00071426,0.0039513
1.4523,0.53063,0.53212,0.56676,0.0023336,0.025701,1.1078,0.00071841,0.0039488
1.4531,0.53063,0.53209,0.56675,0.0023344,0.024854,1.1087,0.00072258,0.0039463
1.4539,0.53064,0.53206,0.56675,0.0023352,0.024021,1.1095,0.00072679,0.0039437
1.4547,0.53064,0.53203,0.56675,0.002336,0.023202,1.1103,0.00073102,0.0039411
1.4555,0.53064,0.53201,0.56674,0.0023368,0.022397,1.1111,0.00073528,0.0039384
1.4563,0.53064,0.53198,0.56674,0.0023376,0.021605,1.1119,0.00073957,0.0039357
1.4571,0.53065,0.53195,0.56674,0.0023384,0.020828,1.1126,0.00074389,0.0039329
1.4579,0.53065,0.53192,0.56673,0.0023392,0.020065,1.1134,0.00074824,0.0039302
1.4587,0.53065,0.53189,0.56673,0.00234,0.019315,1.1141,0.00075262,0.0039273
1.4595,0.53065,0.53187,0.56673,0.0023407,0.01858,1.1149,0.00075702,0.0039244
1.4603,0.53066,0.53184,0.56672,0.0023415,0.017859,1.1156,0.00076145,0.0039215
1.4611,0.53066,0.53182,0.56672,0.0023422,0.017152,1.1163,0.00076591,0.0039186
1.4619,0.53066,0.53179,0.56672,0.002343,0.016459,1.117,0.0007704,0.0039156
1.4628,0.53066,0.53176,0.56671,0.0023437,0.015779,1.1176,0.00077492,0.0039126
1.4636,0.53067,0.53174,0.56671,0.0023445,0.015115,1.1183,0.00077946,0.0039095
1.4644,0.53067,0.53171,0.56671,0.0023452,0.014464,1.1189,0.00078403,0.0039064
1.4652,0.53067,0.53169,0.5667,0.0023459,0.013827,1.1196,0.00078863,0.0039032
1.466,0.53067,0.53167,0.5667,0.0023466,0.013205,1.1202,0.00079325,0.0039
1.4668,0.53067,0.53164,0.56669,0.0023473,0.012596,1.1208,0.00079791,0.0038968
1.4676,0.53068,0.53162,0.56669,0.0023481,0.012002,1.1214,0.00080259,0.0038935
1.4684,0.53068,0.5316,0.56669,0.0023487,0.011422,1.122,0.00080729,0.0038902
1.4692,0.53068,0.53157,0.56668,0.0023494,0.010856,1.1225,0.00081203,0.0038868
1.47,0.53068,0.53155,0.56668,0.0023501,0.010305,1.1231,0.00081679,0.0038835
1.4708,0.53068,0.53153,0.56668,0.0023508,0.0097676,1.1236,0.00082158,0.00388
1.4716,0.53069,0.53151,0.56667,0.0023515,0.0092446,1.1241,0.00082639,0.0038765
1.4724,0.53069,0.53149,0.56667,0.0023521,0.0087358,1.1246,0.00083123,0.003873
1.4732,0.53069,0.53146,0.56667,0.0023528,0.0082414,1.1251,0.0008361,0.0038695
1.474,0.53069,0.53144,0.56666,0.0023534,0.0077613,1.1256,0.00084099,0.0038659
1.4748,0.53069,0.53142,0.56666,0.0023541,0.0072955,1.126,0.00084591,0.0038623
1.4756,0.53069,0.5314,0.56666,0.0023547,0.006844,1.1265,0.00085086,0.0038586
1.4764,0.53069,0.53138,0.56665,0.0023554,0.0064068,1.1269,0.00085583,0.0038549
1.4773,0.5307,0.53137,0.56665,0.002356,0.005984,1.1273,0.00086083,0.0038511
1.4781,0.5307,0.53135,0.56664,0.0023566,0.0055755,1.1277,0.00086585,0.0038474
1.4789,0.5307,0.53133,0.56664,0.0023572,0.0051815,1.1281,0.0008709,0.0038435
1.4797,0.5307,0.53131,0.56664,0.0023578,0.0048017,1.1285,0.00087597,0.0038397
1.4805,0.5307,0.53129,0.56663,0.0023584,0.0044364,1.1288,0.00088107,0.0038358
1.4813,0.5307,0.53128,0.56663,0.002359,0.0040855,1.1292,0.0008862,0.0038318
1.4821,0.5307,0.53126,0.56663,0.0023596,0.003749,1.1295,0.00089135,0.0038279
1.4829,0.5307,0.53124,0.56662,0.0023602,0.0034269,1.1298,0.00089652,0.0038238
1.4837,0.5307,0.53123,0.56662,0.0023608,0.0031192,1.1301,0.00090172,0.0038198
1.4845,0.53071,0.53121,0.56662,0.0023613,0.002826,1.1304,0.00090695,0.0038157
1.4853,0.53071,0.53119,0.56661,0.0023619,0.0025472,1.1307,0.0009122,0.0038116
1.4861,0.53071,0.53118,0.56661,0.0023624,0.0022828,1.1309,0.00091747,0.0038074
1.4869,0.53071,0.53116,0.5666,0.002363,0.0020329,1.1312,0.00092277,0.0038032
1.4877,0.53071,0.53115,0.5666,0.0023635,0.0017974,1.1314,0.0009281,0.003799
1.4885,0.53071,0.53114,0.5666,0.0023641,0.0015765,1.1316,0.00093344,0.0037947
1.4893,0.53071,0.53112,0.56659,0.0023646,0.0013699,1.1318,0.00093882,0.0037904
1.4901,0.53071,0.53111,0.56659,0.0023651,0.0011779,1.132,0.00094421,0.003786
1.4909,0.53071,0.5311,0.56659,0.0023656,0.0010003,1.1322,0.00094963,0.0037816
1.4917,0.53071,0.53108,0.56658,0.0023661,0.00083728,1.1323,0.00095508,0.0037772
1.4926,0.53071,0.53107,0.56658,0.0023666,0.0006887,1.1325,0.00096054,0.0037727
1.4934,0.53071,0.53106,0.56658,0.0023671,0.00055461,1.1326,0.00096603,0.0037682
1.4942,0.53071,0.53105,0.56657,0.0023676,0.00043502,1.1327,0.00097155,0.0037637
1.495,0.53071,0.53104,0.56657,0.0023681,0.00032993,1.1328,0.00097709,0.0037591
1.4958,0.53071,0.53103,0.56656,0.0023686,0.00023934,1.1329,0.00098265,0.0037545
1.4966,0.53071,0.53102,0.56656,0.002369,0.00016326,1.133,0.00098823,0.0037498
1.4974,0.53071,0.53101,0.56656,0.0023695,0.00010168,1.133,0.00099384,0.0037451
1.4982,0.53071,0.531,0.56655,0.0023699,5.4616e-05,1.1331,0.00099947,0.0037404
1.499,0.53071,0.53099,0.56655,0.0023704,2.2059e-05,1.1331,0.0010051,0.0037356
1.4998,0.53071,0.53098,0.56655,0.0023708,4.0123e-06,1.1331,0.0010108,0.0037308
1.5006,0.53071,0.53097,0.56654,0.0023713,4.7687e-07,1.1331,0.0010165,0.003726
1.5014,0.53071,0.53096,0.56654,0.0023717,1.1453e-05,1.1331,0.0010222,0.0037211
1.5022,0.53071,0.53095,0.56654,0.0023721,3.6939e-05,1.133,0.001028,0.0037162
1.503,0.53071,0.53095,0.56653,0.0023725,7.6936e-05,1.133,0.0010337,0.0037113
1.5038,0.53071,0.53094,0.56653,0.0023729,0.00013144,1.1329,0.0010395,0.0037063
1.5046,0.53071,0.53093,0.56653,0.0023733,0.00020046,1.1328,0.0010453,0.0037013
1.5054,0.53071,0.53093,0.56652,0.0023737,0.00028398,1.1328,0.0010511,0.0036963
1.5062,0.53071,0.53092,0.56652,0.0023741,0.000382,1.1327,0.001057,0.0036912
1.5071,0.53071,0.53092,0.56651,0.0023745,0.00049453,1.1325,0.0010629,0.0036861
1.5079,0.53071,0.53091,0.56651,0.0023748,0.00062155,1.1324,0.0010688,0.0036809
1.5087,0.53071,0.53091,0.56651,0.0023752,0.00076307,1.1323,0.0010747,0.0036757
1.5095,0.53071,0.5309,0.5665,0.0023756,0.00091908,1.1321,0.0010806,0.0036705
1.5103,0.53071,0.5309,0.5665,0.0023759,0.0010896,1.1319,0.0010866,0.0036652
1.5111,0.53071,0.53089,0.5665,0.0023763,0.0012746,1.1317,0.0010926,0.00366
1.5119,0.53071,0.53089,0.56649,0.0023766,0.001474,1.1315,0.0010986,0.0036546
1.5127,0.53071,0.53089,0.56649,0.0023769,0.001688,1.1313,0.0011046,0.0036493
1.5135,0.53071,0.53088,0.56649,0.0023772,0.0019164,1.1311,0.0011106,0.0036439
1.5143,0.53071,0.53088,0.56648,0.0023776,0.0021592,1.1308,0.0011167,0.0036384
1.5151,0.53071,0.53088,0.56648,0.0023779,0.0024165,1.1305,0.0011228,0.003633
1.5159,0.53071,0.53088,0.56647,0.0023782,0.0026883,1.1303,0.0011289,0.0036275
1.5167,0.53071,0.53088,0.56647,0.0023785,0.0029745,1.13,0.001135,0.0036219
1.5175,0.5307,0.53088,0.56647,0.0023788,0.0032752,1.1297,0.0011411,0.0036164
1.5183,0.5307,0.53088,0.56646,0.002379,0.0035902,1.1293,0.0011473,0.0036108
1.5191,0.5307,0.53088,0.56646,0.0023793,0.0039197,1.129,0.0011535,0.0036051
1.5199,0.5307,0.53088,0.56646,0.0023796,0.0042636,1.1286,0.0011597,0.0035995
1.5207,0.5307,0.53088,0.56645,0.0023798,0.0046219,1.1283,0.0011659,0.0035938
1.5216,0.5307,0.53088,0.56645,0.0023801,0.0049946,1.1279,0.0011722,0.0035881
1.5224,0.5307,0.53088,0.56645,0.0023803,0.0053817,1.1275,0.0011784,0.0035823
1.5232,0.5307,0.53088,0.56644,0.0023806,0.0057832,1.1271,0.0011847,0.0035765
1.524,0.5307,0.53089,0.56644,0.0023808,0.006199,1.1267,0.001191,0.0035707
1.5248,0.53069,0.53089,0.56643,0.0023811,0.0066292,1.1262,0.0011973,0.0035648
1.5256,0.53069,0.53089,0.56643,0.0023813,0.0070737,1.1258,0.0012036,0.0035589
1.5264,0.53069,0.5309,0.56643,0.0023815,0.0075325,1.1253,0.00121,0.003553
1.5272,0.53069,0.5309,0.56642,0.0023817,0.0080057,1.1248,0.0012164,0.003547
1.528,0.53069,0.5309,0.56642,0.0023819,0.0084931,1.1243,0.0012228,0.003541
1.5288,0.53069,0.53091,0.56642,0.0023821,0.0089949,1.1238,0.0012292,0.003535
1.5296,0.53069,0.53091,0.56641,0.0023823,0.0095109,1.1233,0.0012356,0.0035289
1.5304,0.53068,0.53092,0.56641,0.0023824,0.010041,1.1228,0.001242,0.0035228
1.5312,0.53068,0.53093,0.56641,0.0023826,0.010586,1.1222,0.0012485,0.0035167
1.532,0.53068,0.53093,0.5664,0.0023828,0.011145,1.1217,0.001255,0.0035106
1.5328,0.53068,0.53094,0.5664,0.0023829,0.011718,1.1211,0.0012615,0.0035044
1.5336,0.53068,0.53095,0.5664,0.0023831,0.012305,1.1205,0.001268,0.0034982
1.5344,0.53068,0.53095,0.56639,0.0023832,0.012906,1.1199,0.0012745,0.0034919
1.5352,0.53067,0.53096,0.56639,0.0023834,0.013522,1.1193,0.0012811,0.0034856
1.5361,0.53067,0.53097,0.56638,0.0023835,0.014152,1.1186,0.0012877,0.0034793
1.5369,0.53067,0.53098,0.56638,0.0023836,0.014796,1.118,0.0012942,0.003473
1.5377,0.53067,0.53099,0.56638,0.0023837,0.015454,1.1173,0.0013008,0.0034666
1.5385,0.53067,0.531,0.56637,0.0023838,0.016126,1.1166,0.0013075,0.0034602
1.5393,0.53066,0.53101,0.56637,0.002384,0.016812,1.1159,0.0013141,0.0034538
1.5401,0.53066,0.53102,0.56637,0.002384,0.017513,1.1152,0.0013208,0.0034473
1.5409,0.53066,0.53103,0.56636,0.0023841,0.018227,1.1145,0.0013274,0.0034409
1.5417,0.53066,0.53104,0.56636,0.0023842,0.018955,1.1138,0.0013341,0.0034343
1.5425,0.53066,0.53105,0.56636,0.0023843,0.019698,1.113,0.0013408,0.0034278
1.5433,0.53065,0.53106,0.56635,0.0023844,0.020454,1.1123,0.0013475,0.0034212
1.5441,0.53065,0.53107,0.56635,0.0023844,0.021225,1.1115,0.0013543,0.0034146
1.5449,0.53065,0.53108,0.56635,0.0023845,0.022009,1.1107,0.001361,0.003408
1.5457,0.53065,0.5311,0.56634,0.0023845,0.022808,1.1099,0.0013678,0.0034013
1.5465,0.53064,0.53111,0.56634,0.0023846,0.02362,1.1091,0.0013745,0.0033946
1.5473,0.53064,0.53112,0.56634,0.0023846,0.024446,1.1082,0.0013813,0.0033879
1.5481,0.53064,0.53114,0.56633,0.0023846,0.025286,1.1074,0.0013881,0.0033811
1.5489,0.53064,0.53115,0.56633,0.0023846,0.02614,1.1065,0.001395,0.0033743
1.5497,0.53064,0.53116,0.56633,0.0023847,0.027008,1.1056,0.0014018,0.0033675
1.5505,0.53063,0.53118,0.56632,0.0023847,0.02789,1.1048,0.0014087,0.0033607
1.5514,0.53063,0.53119,0.56632,0.0023847,0.028785,1.1039,0.0014155,0.0033538
1.5522,0.53063,0.53121,0.56632,0.0023847,0.029694,1.1029,0.0014224,0.0033469
1.553,0.53062,0.53123,0.56631,0.0023846,0.030617,1.102,0.0014293,0.00334
1.5538,0.53062,0.53124,0.56631,0.0023846,0.031554,1.1011,0.0014362,0.003333
1.5546,0.53062,0.53126,0.5663,0.0023846,0.032504,1.1001,0.0014431,0.0033261
1.5554,0.53062,0.53128,0.5663,0.0023846,0.033469,1.0991,0.0014501,0.003319
1.5562,0.53061,0.53129,0.5663,0.0023845,0.034446,1.0981,0.001457,0.003312
1.557,0.53061,0.53131,0.56629,0.0023845,0.035438,1.0972,0.001464,0.003305
1.5578,0.53061,0.53133,0.56629,0.0023844,0.036443,1.0961,0.001471,0.0032979
1.5586,0.53061,0.53135,0.56629,0.0023843,0.037461,1.0951,0.0014779,0.0032907
1.5594,0.5306,0.53137,0.56628,0.0023843,0.038493,1.0941,0.001485,0.0032836
1.5602,0.5306,0.53139,0.56628,0.0023842,0.039539,1.093,0.001492,0.0032764
1.561,0.5306,0.53141,0.56628,0.0023841,0.040598,1.092,0.001499,0.0032692
1.5618,0.53059,0.53143,0.56627,0.002384,0.041671,1.0909,0.001506,0.003262
1.5626,0.53059,0.53145,0.56627,0.0023839,0.042757,1.0898,0.0015131,0.0032548
1.5634,0.53059,0.53147,0.56627,0.0023838,0.043856,1.0887,0.0015202,0.0032475
1.5642,0.53058,0.53149,0.56626,0.0023837,0.044969,1.0876,0.0015272,0.0032402
1.565,0.53058,0.53151,0.56626,0.0023836,0.046095,1.0864,0.0015343,0.0032329
1.5659,0.53058,0.53153,0.56626,0.0023835,0.047235,1.0853,0.0015414,0.0032255
1.5667,0.53057,0.53156,0.56625,0.0023834,0.048387,1.0841,0.0015486,0.0032181
1.5675,0.53057,0.53158,0.56625,0.0023832,0.049553,1.0829,0.0015557,0.0032107
1.5683,0.53057,0.5316,0.56625,0.0023831,0.050733,1.0818,0.0015628,0.0032033
1.5691,0.53056,0.53163,0.56624,0.0023829,0.051925,1.0806,0.00157,0.0031959
1.5699,0.53056,0.53165,0.56624,0.0023828,0.053131,1.0794,0.0015771,0.0031884
1.5707,0.53056,0.53167,0.56624,0.0023826,0.05435,1.0781,0.0015843,0.0031809
1.5715,0.53055,0.5317,0.56623,0.0023824,0.055582,1.0769,0.0015915,0.0031734
1.5723,0.53055,0.53172,0.56623,0.0023823,0.056827,1.0756,0.0015987,0.0031658
1.5731,0.53055,0.53175,0.56623,0.0023821,0.058085,1.0744,0.0016059,0.0031583
1.5739,0.53054,0.53177,0.56622,0.0023819,0.059356,1.0731,0.0016131,0.0031507
1.5747,0.53054,0.5318,0.56622,0.0023817,0.06064,1.0718,0.0016203,0.003143
1.5755,0.53054,0.53183,0.56622,0.0023815,0.061938,1.0705,0.0016276,0.0031354
1.5763,0.53053,0.53185,0.56622,0.0023813,0.063248,1.0692,0.0016348,0.0031277
1.5771,0.53053,0.53188,0.56621,0.0023811,0.06457,1.0679,0.0016421,0.00312
1.5779,0.53053,0.53191,0.56621,0.0023808,0.065906,1.0665,0.0016493,0.0031123
1.5787,0.53052,0.53194,0.56621,0.0023806,0.067255,1.0652,0.0016566,0.0031046
1.5795,0.53052,0.53196,0.5662,0.0023804,0.068616,1.0638,0.0016639,0.0030968
1.5804,0.53052,0.53199,0.5662,0.0023801,0.06999,1.0624,0.0016712,0.003089
1.5812,0.53051,0.53202,0.5662,0.0023799,0.071377,1.061,0.0016785,0.0030812
1.582,0.53051,0.53205,0.56619,0.0023796,0.072777,1.0596,0.0016858,0.0030734
1.5828,0.5305,0.53208,0.56619,0.0023794,0.074189,1.0582,0.0016931,0.0030656
1.5836,0.5305,0.53211,0.56619,0.0023791,0.075614,1.0568,0.0017005,0.0030577
1.5844,0.5305,0.53214,0.56618,0.0023788,0.077051,1.0553,0.0017078,0.0030498
1.5852,0.53049,0.53217,0.56618,0.0023785,0.078501,1.0539,0.0017152,0.0030419
1.586,0.53049,0.5322,0.56618,0.0023782,0.079964,1.0524,0.0017225,0.003034
1.5868,0.53048,0.53223,0.56617,0.0023779,0.081438,1.0509,0.0017299,0.003026
1.5876,0.53048,0.53226,0.56617,0.0023776,0.082926,1.0494,0.0017373,0.003018
1.5884,0.53048,0.5323,0.56617,0.0023773,0.084425,1.0479,0.0017446,0.00301
1.5892,0.53047,0.53233,0.56616,0.002377,0.085938,1.0464,0.001752,0.003002
1.59,0.53047,0.53236,0.56616,0.0023767,0.087462,1.0449,0.0017594,0.002994
1.5908,0.53046,0.5324,0.56616,0.0023764,0.088999,1.0433,0.0017668,0.0029859
1.5916,0.53046,0.53243,0.56616,0.002376,0.090547,1.0418,0.0017742,0.0029778
1.5924,0.53046,0.53246,0.56615,0.0023757,0.092108,1.0402,0.0017816,0.0029697
1.5932,0.53045,0.5325,0.56615,0.0023753,0.093682,1.0386,0.0017891,0.0029616
1.594,0.53045,0.53253,0.56615,0.002375,0.095267,1.037,0.0017965,0.0029535
1.5949,0.53044,0.53257,0.56614,0.0023746,0.096864,1.0354,0.0018039,0.0029453
1.5957,0.53044,0.5326,0.56614,0.0023743,0.098474,1.0338,0.0018114,0.0029371
1.5965,0.53043,0.53264,0.56614,0.0023739,0.1001,1.0322,0.0018188,0.002929
1.5973,0.53043,0.53267,0.56613,0.0023735,0.10173,1.0305,0.0018263,0.0029207
1.5981,0.53043,0.53271,0.56613,0.0023731,0.10337,1.0289,0.0018338,0.0029125
1.5989,0.53042,0.53275,0.56613,0.0023727,0.10503,1.0272,0.0018412,0.0029043
1.5997,0.53042,0.53278,0.56613,0.0023723,0.1067,1.0256,0.0018487,0.002896
1.6005,0.53041,0.53282,0.56612,0.0023719,0.10838,1.0239,0.0018562,0.0028877
1.6013,0.53041,0.53286,0.56612,0.0023715,0.11007,1.0222,0.0018637,0.0028794
1.6021,0.5304,0.5329,0.56612,0.0023711,0.11178,1.0205,0.0018712,0.0028711
1.6029,0.5304,0.53293,0.56611,0.0023707,0.11349,1.0187,0.0018786,0.0028627
1.6037,0.5304,0.53297,0.56611,0.0023703,0.11522,1.017,0.0018861,0.0028544
1.6045,0.53039,0.53301,0.56611,0.0023698,0.11696,1.0153,0.0018937,0.002846
1.6053,0.53039,0.53305,0.56611,0.0023694,0.11871,1.0135,0.0019012,0.0028376
1.6061,0.53038,0.53309,0.5661,0.0023689,0.12047,1.0117,0.0019087,0.0028292
1.6069,0.53038,0.53313,0.5661,0.0023685,0.12225,1.01,0.0019162,0.0028208
1.6077,0.53037,0.53317,0.5661,0.002368,0.12403,1.0082,0.0019237,0.0028123
1.6085,0.53037,0.53321,0.56609,0.0023676,0.12583,1.0064,0.0019312,0.0028039
1.6093,0.53036,0.53325,0.56609,0.0023671,0.12763,1.0045,0.0019388,0.0027954
1.6102,0.53036,0.53329,0.56609,0.0023666,0.12945,1.0027,0.0019463,0.0027869
1.611,0.53035,0.53334,0.56609,0.0023661,0.13128,1.0009,0.0019538,0.0027784
1.6118,0.53035,0.53338,0.56608,0.0023656,0.13312,0.99904,0.0019614,0.0027699
1.6126,0.53034,0.53342,0.56608,0.0023651,0.13497,0.99719,0.0019689,0.0027614
1.6134,0.53034,0.53346,0.56608,0.0023646,0.13684,0.99532,0.0019765,0.0027528
1.6142,0.53034,0.53351,0.56607,0.0023641,0.13871,0.99344,0.001984,0.0027442
1.615,0.53033,0.53355,0.56607,0.0023636,0.1406,0.99155,0.0019916,0.0027357
1.6158,0.53033,0.53359,0.56607,0.0023631,0.14249,0.98964,0.0019991,0.0027271
1.6166,0.53032,0.53364,0.56607,0.0023626,0.1444,0.98773,0.0020067,0.0027185
1.6174,0.53032,0.53368,0.56606,0.002362,0.14632,0.98581,0.0020142,0.0027098
1.6182,0.53031,0.53372,0.56606,0.0023615,0.14825,0.98388,0.0020218,0.0027012
1.619,0.53031,0.53377,0.56606,0.002361,0.15019,0.98193,0.0020293,0.0026926
1.6198,0.5303,0.53381,0.56606,0.0023604,0.15213,0.97998,0.0020369,0.0026839
1.6206,0.5303,0.53386,0.56605,0.0023598,0.1541,0.97801,0.0020445,0.0026752
1.6214,0.53029,0.53391,0.56605,0.0023593,0.15607,0.97603,0.002052,0.0026665
1.6222,0.53029,0.53395,0.56605,0.0023587,0.15805,0.97405,0.0020596,0.0026578
1.623,0.53028,0.534,0.56605,0.0023581,0.16004,0.97205,0.0020672,0.0026491
1.6238,0.53028,0.53405,0.56604,0.0023576,0.16204,0.97004,0.0020747,0.0026404
1.6247,0.53027,0.53409,0.56604,0.002357,0.16405,0.96802,0.0020823,0.0026317
1.6255,0.53027,0.53414,0.56604,0.0023564,0.16608,0.966,0.0020899,0.0026229
1.6263,0.53026,0.53419,0.56603,0.0023558,0.16811,0.96396,0.0020974,0.0026141
1.6271,0.53026,0.53424,0.56603,0.0023552,0.17015,0.96191,0.002105,0.0026054
1.6279,0.53025,0.53428,0.56603,0.0023546,0.17221,0.95985,0.0021126,0.0025966
1.6287,0.53025,0.53433,0.56603,0.002354,0.17427,0.95778,0.0021202,0.0025878
1.6295,0.53024,0.53438,0.56602,0.0023534,0.17635,0.9557,0.0021277,0.002579
1.6303,0.53024,0.53443,0.56602,0.0023527,0.17843,0.95361,0.0021353,0.0025702
1.6311,0.53023,0.53448,0.56602,0.0023521,0.18052,0.95152,0.0021429,0.0025613
1.6319,0.53023,0.53453,0.56602,0.0023515,0.18263,0.94941,0.0021504,0.0025525
1.6327,0.53022,0.53458,0.56601,0.0023508,0.18474,0.94729,0.002158,0.0025437
1.6335,0.53022,0.53463,0.56601,0.0023502,0.18686,0.94516,0.0021655,0.0025348
1.6343,0.53021,0.53468,0.56601,0.0023495,0.189,0.94302,0.0021731,0.0025259
1.6351,0.53021,0.53473,0.56601,0.0023489,0.19114,0.94088,0.0021807,0.0025171
1.6359,0.5302,0.53478,0.56601,0.0023482,0.19329,0.93872,0.0021882,0.0025082
1.6367,0.5302,0.53484,0.566,0.0023475,0.19545,0.93655,0.0021958,0.0024993
1.6375,0.53019,0.53489,0.566,0.0023469,0.19762,0.93438,0.0022033,0.0024904
1.6383,0.53018,0.53494,0.566,0.0023462,0.19981,0.93219,0.0022109,0.0024815
1.6392,0.53018,0.53499,0.566,0.0023455,0.202,0.93,0.0022184,0.0024726
1.64,0.53017,0.53505,0.56599,0.0023448,0.2042,0.92779,0.002226,0.0024636
1.6408,0.53017,0.5351,0.56599,0.0023441,0.2064,0.92558,0.0022335,0.0024547
1.6416,0.53016,0.53515,0.56599,0.0023434,0.20862,0.92336,0.0022411,0.0024458
1.6424,0.53016,0.53521,0.56599,0.0023427,0.21085,0.92112,0.0022486,0.0024368
1.6432,0.53015,0.53526,0.56598,0.002342,0.21309,0.91888,0.0022561,0.0024279
1.644,0.53015,0.53531,0.56598,0.0023413,0.21533,0.91663,0.0022637,0.0024189
1.6448,0.53014,0.53537,0.56598,0.0023406,0.21759,0.91437,0.0022712,0.0024099
1.6456,0.53014,0.53542,0.56598,0.0023398,0.21985,0.91211,0.0022787,0.002401
1.6464,0.53013,0.53548,0.56598,0.0023391,0.22212,0.90983,0.0022862,0.002392
1.6472,0.53013,0.53553,0.56597,0.0023384,0.2244,0.90754,0.0022937,0.002383
1.648,0.53012,0.53559,0.56597,0.0023376,0.22669,0.90525,0.0023012,0.002374
1.6488,0.53012,0.53565,0.56597,0.0023369,0.22899,0.90295,0.0023087,0.002365
1.6496,0.53011,0.5357,0.56597,0.0023361,0.2313,0.90064,0.0023162,0.002356
1.6504,0.53011,0.53576,0.56596,0.0023354,0.23361,0.89832,0.0023237,0.002347
1.6512,0.5301,0.53581,0.56596,0.0023346,0.23594,0.89599,0.0023312,0.002338
1.652,0.53009,0.53587,0.56596,0.0023338,0.23827,0.89365,0.0023387,0.002329
1.6528,0.53009,0.53593,0.56596,0.0023331,0.24061,0.89131,0.0023462,0.00232
1.6537,0.53008,0.53599,0.56596,0.0023323,0.24296,0.88895,0.0023536,0.0023109
1.6545,0.53008,0.53604,0.56595,0.0023315,0.24532,0.88659,0.0023611,0.0023019
1.6553,0.53007,0.5361,0.56595,0.0023307,0.24768,0.88422,0.0023686,0.0022929
1.6561,0.53007,0.53616,0.56595,0.0023299,0.25006,0.88184,0.002376,0.0022838
1.6569,0.53006,0.53622,0.56595,0.0023291,0.25244,0.87946,0.0023835,0.0022748
1.6577,0.53006,0.53628,0.56595,0.0023283,0.25483,0.87706,0.0023909,0.0022658
1.6585,0.53005,0.53634,0.56594,0.0023275,0.25723,0.87466,0.0023983,0.0022567
1.6593,0.53005,0.5364,0.56594,0.0023267,0.25963,0.87225,0.0024057,0.0022477
1.6601,0.53004,0.53646,0.56594,0.0023259,0.26205,0.86983,0.0024132,0.0022386
1.6609,0.53003,0.53652,0.56594,0.0023251,0.26447,0.86741,0.0024206,0.0022296
1.6617,0.53003,0.53658,0.56594,0.0023242,0.2669,0.86497,0.002428,0.0022205
1.6625,0.53002,0.53664,0.56593,0.0023234,0.26934,0.86253,0.0024354,0.0022115
1.6633,0.53002,0.5367,0.56593,0.0023226,0.27178,0.86008,0.0024427,0.0022024
1.6641,0.53001,0.53676,0.56593,0.0023217,0.27423,0.85763,0.0024501,0.0021934
1.6649,0.53001,0.53682,0.56593,0.0023209,0.27669,0.85516,0.0024575,0.0021843
1.6657,0.53,0.53688,0.56593,0.00232,0.27916,0.85269,0.0024648,0.0021752
1.6665,0.53,0.53694,0.56592,0.0023192,0.28164,0.85021,0.0024722,0.0021662
1.6673,0.52999,0.53701,0.56592,0.0023183,0.28412,0.84773,0.0024795,0.0021571
1.6681,0.52999,0.53707,0.56592,0.0023175,0.28661,0.84524,0.0024869,0.0021481
1.669,0.52998,0.53713,0.56592,0.0023166,0.2891,0.84274,0.0024942,0.002139
1.6698,0.52997,0.53719,0.56592,0.0023157,0.29161,0.84023,0.0025015,0.00213
1.6706,0.52997,0.53726,0.56592,0.0023149,0.29412,0.83771,0.0025088,0.0021209
1.6714,0.52996,0.53732,0.56591,0.002314,0.29664,0.83519,0.0025161,0.0021119
1.6722,0.52996,0.53738,0.56591,0.0023131,0.29916,0.83267,0.0025234,0.0021028
1.673,0.52995,0.53745,0.56591,0.0023122,0.30169,0.83013,0.0025306,0.0020938
1.6738,0.52995,0.53751,0.56591,0.0023113,0.30423,0.82759,0.0025379,0.0020847
1.6746,0.52994,0.53757,0.56591,0.0023104,0.30677,0.82504,0.0025451,0.0020757
1.6754,0.52994,0.53764,0.56591,0.0023095,0.30933,0.82249,0.0025524,0.0020666
1.6762,0.52993,0.5377,0.5659,0.0023086,0.31188,0.81993,0.0025596,0.0020576
1.677,0.52992,0.53777,0.5659,0.0023077,0.31445,0.81736,0.0025668,0.0020486
1.6778,0.52992,0.53783,0.5659,0.0023068,0.31702,0.81478,0.002574,0.0020395
1.6786,0.52991,0.5379,0.5659,0.0023059,0.3196,0.8122,0.0025812,0.0020305
1.6794,0.52991,0.53796,0.5659,0.0023049,0.32218,0.80962,0.0025884,0.0020215
1.6802,0.5299,0.53803,0.5659,0.002304,0.32477,0.80702,0.0025955,0.0020125
1.681,0.5299,0.53809,0.56589,0.0023031,0.32737,0.80442,0.0026027,0.0020034
1.6818,0.52989,0.53816,0.56589,0.0023021,0.32997,0.80182,0.0026098,0.0019944
1.6826,0.52989,0.53823,0.56589,0.0023012,0.33258,0.79921,0.002617,0.0019854
1.6835,0.52988,0.53829,0.56589,0.0023003,0.33519,0.79659,0.0026241,0.0019764
1.6843,0.52988,0.53836,0.56589,0.0022993,0.33781,0.79397,0.0026312,0.0019674
1.6851,0.52987,0.53843,0.56589,0.0022984,0.34044,0.79134,0.0026383,0.0019584
1.6859,0.52986,0.53849,0.56589,0.0022974,0.34307,0.7887,0.0026453,0.0019495
1.6867,0.52986,0.53856,0.56588,0.0022964,0.34571,0.78606,0.0026524,0.0019405
1.6875,0.52985,0.53863,0.56588,0.0022955,0.34835,0.78342,0.0026594,0.0019315
1.6883,0.52985,0.5387,0.56588,0.0022945,0.351,0.78076,0.0026665,0.0019226
1.6891,0.52984,0.53876,0.56588,0.0022935,0.35365,0.77811,0.0026735,0.0019136
1.6899,0.52984,0.53883,0.56588,0.0022926,0.35631,0.77544,0.0026805,0.0019046
1.6907,0.52983,0.5389,0.56588,0.0022916,0.35898,0.77278,0.0026875,0.0018957
1.6915,0.52983,0.53897,0.56588,0.0022906,0.36165,0.7701,0.0026945,0.0018868
1.6923,0.52982,0.53904,0.56588,0.0022896,0.36432,0.76743,0.0027014,0.0018778
1.6931,0.52982,0.53911,0.56587,0.0022886,0.36701,0.76474,0.0027084,0.0018689
1.6939,0.52981,0.53918,0.56587,0.0022876,0.36969,0.76205,0.0027153,0.00186
1.6947,0.5298,0.53925,0.56587,0.0022867,0.37238,0.75936,0.0027222,0.0018511
1.6955,0.5298,0.53932,0.56587,0.0022857,0.37508,0.75666,0.0027291,0.0018422
1.6963,0.52979,0.53939,0.56587,0.0022846,0.37778,0.75396,0.002736,0.0018333
1.6971,0.52979,0.53946,0.56587,0.0022836,0.38049,0.75125,0.0027428,0.0018245
1.698,0.52978,0.53953,0.56587,0.0022826,0.3832,0.74854,0.0027497,0.0018156
1.6988,0.52978,0.5396,0.56587,0.0022816,0.38591,0.74582,0.0027565,0.0018067
1.6996,0.52977,0.53967,0.56586,0.0022806,0.38863,0.7431,0.0027633,0.0017979
1.7004,0.52977,0.53974,0.56586,0.0022796,0.39136,0.74037,0.0027701,0.0017891
1.7012,0.52976,0.53981,0.56586,0.0022786,0.39409,0.73764,0.0027769,0.0017803
1.702,0.52976,0.53988,0.56586,0.0022775,0.39682,0.7349,0.0027836,0.0017714
1.7028,0.52975,0.53995,0.56586,0.0022765,0.39956,0.73216,0.0027904,0.0017626
1.7036,0.52975,0.54002,0.56586,0.0022755,0.4023,0.72942,0.0027971,0.0017539
1.7044,0.52974,0.54009,0.56586,0.0022744,0.40504,0.72667,0.0028038,0.0017451
1.7052,0.52973,0.54016,0.56586,0.0022734,0.4078,0.72392,0.0028105,0.0017363
1.706,0.52973,0.54024,0.56586,0.0022724,0.41055,0.72116,0.0028171,0.0017276
1.7068,0.52972,0.54031,0.56585,0.0022713,0.41331,0.7184,0.0028238,0.0017188
1.7076,0.52972,0.54038,0.56585,0.0022703,0.41607,0.71564,0.0028304,0.0017101
1.7084,0.52971,0.54045,0.56585,0.0022692,0.41884,0.71287,0.002837,0.0017014
1.7092,0.52971,0.54053,0.56585,0.0022682,0.42161,0.7101,0.0028436,0.0016927
1.71,0.5297,0.5406,0.56585,0.0022671,0.42438,0.70732,0.0028502,0.001684
1.7108,0.5297,0.54067,0.56585,0.002266,0.42716,0.70454,0.0028567,0.0016754
1.7116,0.52969,0.54074,0.56585,0.002265,0.42994,0.70176,0.0028632,0.0016667
1.7125,0.52969,0.54082,0.56585,0.0022639,0.43272,0.69897,0.0028697,0.0016581
1.7133,0.52968,0.54089,0.56585,0.0022628,0.43551,0.69618,0.0028762,0.0016494
1.7141,0.52968,0.54096,0.56585,0.0022618,0.4383,0.69339,0.0028827,0.0016408
1.7149,0.52967,0.54104,0.56585,0.0022607,0.4411,0.6906,0.0028891,0.0016322
1.7157,0.52967,0.54111,0.56584,0.0022596,0.44389,0.6878,0.0028956,0.0016237
1.7165,0.52966,0.54119,0.56584,0.0022585,0.44669,0.68499,0.002902,0.0016151
1.7173,0.52966,0.54126,0.56584,0.0022574,0.4495,0.68219,0.0029083,0.0016066
1.7181,0.52965,0.54133,0.56584,0.0022564,0.45231,0.67938,0.0029147,0.001598
1.7189,0.52965,0.54141,0.56584,0.0022553,0.45512,0.67657,0.002921,0.0015895
1.7197,0.52964,0.54148,0.56584,0.0022542,0.45793,0.67375,0.0029273,0.001581
1.7205,0.52964,0.54156,0.56584,0.0022531,0.46074,0.67094,0.0029336,0.0015725
1.7213,0.52963,0.54163,0.56584,0.002252,0.46356,0.66812,0.0029399,0.0015641
1.7221,0.52963,0.54171,0.56584,0.0022509,0.46638,0.6653,0.0029461,0.0015556
1.7229,0.52962,0.54178,0.56584,0.0022498,0.46921,0.66247,0.0029524,0.0015472
1.7237,0.52962,0.54186,0.56584,0.0022487,0.47203,0.65964,0.0029585,0.0015388
1.7245,0.52961,0.54193,0.56584,0.0022476,0.47486,0.65681,0.0029647,0.0015304
1.7253,0.52961,0.54201,0.56584,0.0022465,0.47769,0.65398,0.0029709,0.0015221
1.7261,0.5296,0.54208,0.56584,0.0022454,0.48052,0.65115,0.002977,0.0015137
1.7269,0.5296,0.54216,0.56584,0.0022442,0.48336,0.64831,0.0029831,0.0015054
1.7278,0.52959,0.54224,0.56584,0.0022431,0.4862,0.64547,0.0029892,0.0014971
1.7286,0.52959,0.54231,0.56583,0.002242,0.48904,0.64263,0.0029952,0.0014888
1.7294,0.52958,0.54239,0.56583,0.0022409,0.49188,0.63979,0.0030013,0.0014805
1.7302,0.52958,0.54246,0.56583,0.0022398,0.49472,0.63695,0.0030073,0.0014723
1.731,0.52957,0.54254,0.56583,0.0022386,0.49756,0.6341,0.0030132,0.0014641
1.7318,0.52957,0.54262,0.56583,0.0022375,0.50041,0.63125,0.0030192,0.0014559
1.7326,0.52956,0.54269,0.56583,0.0022364,0.50326,0.6284,0.0030251,0.0014477
1.7334,0.52956,0.54277,0.56583,0.0022353,0.50611,0.62555,0.003031,0.0014395
1.7342,0.52955,0.54285,0.56583,0.0022341,0.50896,0.6227,0.0030369,0.0014314
1.735,0.52955,0.54292,0.56583,0.002233,0.51182,0.61985,0.0030427,0.0014233
1.7358,0.52954,0.543,0.56583,0.0022319,0.51467,0.61699,0.0030485,0.0014152
1.7366,0.52954,0.54308,0.56583,0.0022307,0.51753,0.61414,0.0030543,0.0014071
1.7374,0.52953,0.54316,0.56583,0.0022296,0.52038,0.61128,0.0030601,0.0013991
1.7382,0.52953,0.54323,0.56583,0.0022284,0.52324,0.60842,0.0030658,0.001391
1.739,0.52953,0.54331,0.56583,0.0022273,0.5261,0.60556,0.0030716,0.001383
1.7398,0.52952,0.54339,0.56583,0.0022262,0.52896,0.6027,0.0030772,0.0013751
1.7406,0.52952,0.54347,0.56583,0.002225,0.53182,0.59984,0.0030829,0.0013671
1.7414,0.52951,0.54354,0.56583,0.0022239,0.53468,0.59697,0.0030885,0.0013592
1.7423,0.52951,0.54362,0.56583,0.0022227,0.53755,0.59411,0.0030941,0.0013513
1.7431,0.5295,0.5437,0.56583,0.0022216,0.54041,0.59125,0.0030997,0.0013434
1.7439,0.5295,0.54378,0.56583,0.0022204,0.54328,0.58838,0.0031052,0.0013356
1.7447,0.52949,0.54385,0.56583,0.0022193,0.54614,0.58552,0.0031108,0.0013277
1.7455,0.52949,0.54393,0.56583,0.0022181,0.54901,0.58265,0.0031162,0.0013199
1.7463,0.52948,0.54401,0.56583,0.0022169,0.55187,0.57978,0.0031217,0.0013122
1.7471,0.52948,0.54409,0.56583,0.0022158,0.55474,0.57692,0.0031271,0.0013044
1.7479,0.52948,0.54417,0.56583,0.0022146,0.55761,0.57405,0.0031325,0.0012967
1.7487,0.52947,0.54425,0.56583,0.0022135,0.56047,0.57118,0.0031379,0.001289
1.7495,0.52947,0.54432,0.56583,0.0022123,0.56334,0.56832,0.0031432,0.0012814
1.7503,0.52946,0.5444,0.56583,0.0022111,0.56621,0.56545,0.0031485,0.0012737
1.7511,0.52946,0.54448,0.56583,0.00221,0.56908,0.56258,0.0031538,0.0012661
1.7519,0.52945,0.54456,0.56583,0.0022088,0.57194,0.55971,0.0031591,0.0012585
1.7527,0.52945,0.54464,0.56583,0.0022076,0.57481,0.55685,0.0031643,0.001251
1.7535,0.52945,0.54472,0.56583,0.0022065,0.57768,0.55398,0.0031695,0.0012435
1.7543,0.52944,0.5448,0.56583,0.0022053,0.58054,0.55111,0.0031746,0.001236
1.7551,0.52944,0.54488,0.56583,0.0022041,0.58341,0.54825,0.0031797,0.0012285
1.7559,0.52943,0.54495,0.56583,0.0022029,0.58627,0.54538,0.0031848,0.0012211
1.7568,0.52943,0.54503,0.56583,0.0022018,0.58914,0.54252,0.0031899,0.0012137
1.7576,0.52943,0.54511,0.56583,0.0022006,0.592,0.53965,0.0031949,0.0012063
1.7584,0.52942,0.54519,0.56583,0.0021994,0.59487,0.53679,0.0031999,0.0011989
1.7592,0.52942,0.54527,0.56583,0.0021982,0.59773,0.53393,0.0032049,0.0011916
1.76,0.52941,0.54535,0.56583,0.0021971,0.60059,0.53106,0.0032098,0.0011843
1.7608,0.52941,0.54543,0.56583,0.0021959,0.60346,0.5282,0.0032147,0.0011771
1.7616,0.52941,0.54551,0.56583,0.0021947,0.60632,0.52534,0.0032195,0.0011699
1.7624,0.5294,0.54559,0.56583,0.0021935,0.60918,0.52248,0.0032244,0.0011627
1.7632,0.5294,0.54567,0.56583,0.0021923,0.61204,0.51963,0.0032292,0.0011555
1.764,0.5294,0.54575,0.56583,0.0021912,0.61489,0.51677,0.0032339,0.0011484
1.7648,0.52939,0.54583,0.56583,0.00219,0.61775,0.51391,0.0032386,0.0011413
1.7656,0.52939,0.54591,0.56583,0.0021888,0.6206,0.51106,0.0032433,0.0011342
1.7664,0.52938,0.54599,0.56583,0.0021876,0.62346,0.50821,0.003248,0.0011272
1.7672,0.52938,0.54607,0.56583,0.0021864,0.62631,0.50536,0.0032526,0.0011202
1.768,0.52938,0.54615,0.56583,0.0021852,0.62916,0.50251,0.0032572,0.0011133
1.7688,0.52937,0.54623,0.56583,0.0021841,0.63201,0.49966,0.0032618,0.0011063
1.7696,0.52937,0.54631,0.56583,0.0021829,0.63486,0.49681,0.0032663,0.0010995
1.7704,0.52937,0.54639,0.56583,0.0021817,0.6377,0.49397,0.0032708,0.0010926
1.7713,0.52936,0.54647,0.56583,0.0021805,0.64054,0.49112,0.0032752,0.0010858
1.7721,0.52936,0.54654,0.56583,0.0021793,0.64339,0.48828,0.0032796,0.001079
1.7729,0.52936,0.54662,0.56584,0.0021781,0.64623,0.48544,0.003284,0.0010722
1.7737,0.52935,0.5467,0.56584,0.0021769,0.64906,0.48261,0.0032883,0.0010655
1.7745,0.52935,0.54678,0.56584,0.0021757,0.6519,0.47977,0.0032926,0.0010588
1.7753,0.52935,0.54686,0.56584,0.0021746,0.65473,0.47694,0.0032969,0.0010522
1.7761,0.52934,0.54694,0.56584,0.0021734,0.65756,0.47411,0.0033011,0.0010456
1.7769,0.52934,0.54702,0.56584,0.0021722,0.66039,0.47128,0.0033053,0.001039
1.7777,0.52934,0.5471,0.56584,0.002171,0.66322,0.46846,0.0033095,0.0010325
1.7785,0.52933,0.54718,0.56584,0.0021698,0.66604,0.46564,0.0033136,0.001026
1.7793,0.52933,0.54726,0.56584,0.0021686,0.66887,0.46282,0.0033177,0.0010195
1.7801,0.52933,0.54734,0.56584,0.0021674,0.67168,0.46,0.0033217,0.0010131
1.7809,0.52932,0.54742,0.56584,0.0021662,0.6745,0.45718,0.0033258,0.0010067
1.7817,0.52932,0.5475,0.56584,0.002165,0.67731,0.45437,0.0033297,0.0010004
1.7825,0.52932,0.54758,0.56584,0.0021639,0.68012,0.45156,0.0033337,0.00099406
1.7833,0.52931,0.54766,0.56584,0.0021627,0.68293,0.44876,0.0033375,0.00098779
1.7841,0.52931,0.54774,0.56584,0.0021615,0.68574,0.44595,0.0033414,0.00098156
1.7849,0.52931,0.54782,0.56585,0.0021603,0.68854,0.44315,0.0033452,0.00097536
1.7857,0.5293,0.5479,0.56585,0.0021591,0.69134,0.44036,0.003349,0.00096921
1.7866,0.5293,0.54798,0.56585,0.0021579,0.69413,0.43756,0.0033527,0.0009631
1.7874,0.5293,0.54806,0.56585,0.0021567,0.69692,0.43477,0.0033564,0.00095703
1.7882,0.5293,0.54814,0.56585,0.0021555,0.69971,0.43198,0.0033601,0.00095099
1.789,0.52929,0.54822,0.56585,0.0021544,0.7025,0.4292,0.0033637,0.000945
1.7898,0.52929,0.5483,0.56585,0.0021532,0.70528,0.42642,0.0033673,0.00093905
1.7906,0.52929,0.54838,0.56585,0.002152,0.70806,0.42365,0.0033708,0.00093314
1.7914,0.52929,0.54846,0.56585,0.0021508,0.71083,0.42087,0.0033743,0.00092727
1.7922,0.52928,0.54854,0.56585,0.0021496,0.7136,0.4181,0.0033778,0.00092144
1.793,0.52928,0.54862,0.56585,0.0021484,0.71637,0.41534,0.0033812,0.00091565
1.7938,0.52928,0.5487,0.56585,0.0021472,0.71913,0.41258,0.0033846,0.00090991
1.7946,0.52928,0.54878,0.56586,0.0021461,0.72189,0.40982,0.0033879,0.0009042
1.7954,0.52927,0.54886,0.56586,0.0021449,0.72465,0.40707,0.0033912,0.00089854
1.7962,0.52927,0.54894,0.56586,0.0021437,0.7274,0.40432,0.0033945,0.00089293
1.797,0.52927,0.54902,0.56586,0.0021425,0.73015,0.40157,0.0033977,0.00088735
1.7978,0.52927,0.5491,0.56586,0.0021413,0.73289,0.39883,0.0034009,0.00088182
1.7986,0.52926,0.54918,0.56586,0.0021402,0.73563,0.39609,0.003404,0.00087633
1.7994,0.52926,0.54926,0.56586,0.002139,0.73836,0.39336,0.0034071,0.00087088
1.8002,0.52926,0.54934,0.56586,0.0021378,0.74109,0.39063,0.0034101,0.00086548
1.8011,0.52926,0.54942,0.56586,0.0021366,0.74382,0.38791,0.0034131,0.00086013
1.8019,0.52926,0.5495,0.56587,0.0021355,0.74654,0.38519,0.0034161,0.00085481
1.8027,0.52925,0.54958,0.56587,0.0021343,0.74926,0.38248,0.003419,0.00084954
1.8035,0.52925,0.54966,0.56587,0.0021331,0.75197,0.37977,0.0034219,0.00084432
1.8043,0.52925,0.54973,0.56587,0.0021319,0.75467,0.37706,0.0034247,0.00083914
1.8051,0.52925,0.54981,0.56587,0.0021308,0.75738,0.37436,0.0034275,0.00083401
1.8059,0.52925,0.54989,0.56587,0.0021296,0.76007,0.37167,0.0034303,0.00082892
1.8067,0.52924,0.54997,0.56587,0.0021284,0.76277,0.36898,0.003433,0.00082388
1.8075,0.52924,0.55005,0.56587,0.0021273,0.76545,0.3663,0.0034356,0.00081888
1.8083,0.52924,0.55013,0.56588,0.0021261,0.76814,0.36362,0.0034382,0.00081393
1.8091,0.52924,0.55021,0.56588,0.0021249,0.77081,0.36094,0.0034408,0.00080903
1.8099,0.52924,0.55029,0.56588,0.0021238,0.77348,0.35827,0.0034433,0.00080417
1.8107,0.52924,0.55037,0.56588,0.0021226,0.77615,0.35561,0.0034458,0.00079936
1.8115,0.52923,0.55044,0.56588,0.0021214,0.77881,0.35295,0.0034483,0.0007946
1.8123,0.52923,0.55052,0.56588,0.0021203,0.78147,0.3503,0.0034507,0.00078988
1.8131,0.52923,0.5506,0.56588,0.0021191,0.78412,0.34765,0.003453,0.00078521
1.8139,0.52923,0.55068,0.56588,0.002118,0.78676,0.34501,0.0034553,0.00078059
1.8147,0.52923,0.55076,0.56589,0.0021168,0.7894,0.34237,0.0034576,0.00077602
1.8156,0.52923,0.55084,0.56589,0.0021156,0.79203,0.33974,0.0034598,0.0007715
1.8164,0.52923,0.55091,0.56589,0.0021145,0.79466,0.33712,0.003462,0.00076702
1.8172,0.52922,0.55099,0.56589,0.0021133,0.79728,0.3345,0.0034641,0.00076259
1.818,0.52922,0.55107,0.56589,0.0021122,0.7999,0.33189,0.0034662,0.00075821
1.8188,0.52922,0.55115,0.56589,0.002111,0.80251,0.32928,0.0034682,0.00075388
1.8196,0.52922,0.55123,0.5659,0.0021099,0.80511,0.32668,0.0034702,0.0007496
1.8204,0.52922,0.5513,0.5659,0.0021088,0.80771,0.32408,0.0034721,0.00074537
1.8212,0.52922,0.55138,0.5659,0.0021076,0.8103,0.32149,0.003474,0.00074119
1.822,0.52922,0.55146,0.5659,0.0021065,0.81289,0.31891,0.0034759,0.00073706
1.8228,0.52922,0.55154,0.5659,0.0021053,0.81547,0.31634,0.0034777,0.00073298
1.8236,0.52922,0.55161,0.5659,0.0021042,0.81804,0.31377,0.0034794,0.00072895
1.8244,0.52921,0.55169,0.5659,0.0021031,0.8206,0.31121,0.0034811,0.00072496
1.8252,0.52921,0.55177,0.56591,0.0021019,0.82316,0.30865,0.0034828,0.00072103
1.826,0.52921,0.55185,0.56591,0.0021008,0.82572,0.3061,0.0034844,0.00071716
1.8268,0.52921,0.55192,0.56591,0.0020997,0.82826,0.30356,0.003486,0.00071333
1.8276,0.52921,0.552,0.56591,0.0020985,0.8308,0.30102,0.0034875,0.00070955
1.8284,0.52921,0.55208,0.56591,0.0020974,0.83334,0.29849,0.003489,0.00070583
1.8292,0.52921,0.55215,0.56591,0.0020963,0.83586,0.29597,0.0034904,0.00070215
1.8301,0.52921,0.55223,0.56592,0.0020952,0.83838,0.29345,0.0034918,0.00069853
1.8309,0.52921,0.55231,0.56592,0.002094,0.84089,0.29094,0.0034931,0.00069496
1.8317,0.52921,0.55238,0.56592,0.0020929,0.8434,0.28844,0.0034944,0.00069144
1.8325,0.52921,0.55246,0.56592,0.0020918,0.8459,0.28595,0.0034957,0.00068798
1.8333,0.52921,0.55253,0.56592,0.0020907,0.84839,0.28346,0.0034968,0.00068457
1.8341,0.52921,0.55261,0.56593,0.0020896,0.85087,0.28098,0.003498,0.00068121
1.8349,0.52921,0.55269,0.56593,0.0020885,0.85335,0.27851,0.0034991,0.0006779
1.8357,0.52921,0.55276,0.56593,0.0020874,0.85582,0.27604,0.0035001,0.00067465
1.8365,0.52921,0.55284,0.56593,0.0020863,0.85828,0.27358,0.0035011,0.00067145
1.8373,0.52921,0.55291,0.56593,0.0020852,0.86073,0.27113,0.0035021,0.0006683
1.8381,0.52921,0.55299,0.56593,0.0020841,0.86318,0.26869,0.003503,0.00066521
1.8389,0.52921,0.55306,0.56594,0.002083,0.86562,0.26626,0.0035038,0.00066217
1.8397,0.52921,0.55314,0.56594,0.0020819,0.86805,0.26383,0.0035046,0.00065918
1.8405,0.52921,0.55321,0.56594,0.0020808,0.87047,0.26141,0.0035054,0.00065625
1.8413,0.52921,0.55329,0.56594,0.0020797,0.87289,0.259,0.0035061,0.00065338
1.8421,0.52921,0.55336,0.56594,0.0020786,0.8753,0.25659,0.0035067,0.00065056
1.8429,0.52921,0.55344,0.56595,0.0020776,0.8777,0.2542,0.0035073,0.00064779
1.8437,0.52921,0.55351,0.56595,0.0020765,0.88009,0.25181,0.0035079,0.00064508
1.8445,0.52921,0.55359,0.56595,0.0020754,0.88247,0.24943,0.0035084,0.00064242
1.8454,0.52921,0.55366,0.56595,0.0020743,0.88485,0.24706,0.0035088,0.00063982
1.8462,0.52921,0.55373,0.56595,0.0020733,0.88722,0.24469,0.0035092,0.00063728
1.847,0.52921,0.55381,0.56596,0.0020722,0.88958,0.24234,0.0035096,0.00063479
1.8478,0.52921,0.55388,0.56596,0.0020711,0.89193,0.23999,0.0035099,0.00063235
1.8486,0.52921,0.55395,0.56596,0.0020701,0.89427,0.23765,0.0035102,0.00062997
1.8494,0.52921,0.55403,0.56596,0.002069,0.89661,0.23532,0.0035104,0.00062765
1.8502,0.52921,0.5541,0.56597,0.0020679,0.89893,0.233,0.0035105,0.00062539
1.851,0.52921,0.55417,0.56597,0.0020669,0.90125,0.23068,0.0035106,0.00062318
1.8518,0.52921,0.55425,0.56597,0.0020658,0.90356,0.22838,0.0035107,0.00062102
1.8526,0.52922,0.55432,0.56597,0.0020648,0.90586,0.22608,0.0035107,0.00061893
1.8534,0.52922,0.55439,0.56597,0.0020638,0.90815,0.2238,0.0035106,0.00061689
1.8542,0.52922,0.55446,0.56598,0.0020627,0.91043,0.22152,0.0035105,0.00061491
1.855,0.52922,0.55454,0.56598,0.0020617,0.91271,0.21925,0.0035104,0.00061298
1.8558,0.52922,0.55461,0.56598,0.0020606,0.91497,0.21699,0.0035102,0.00061111
1.8566,0.52922,0.55468,0.56598,0.0020596,0.91723,0.21474,0.0035099,0.0006093
1.8574,0.52922,0.55475,0.56598,0.0020586,0.91948,0.21249,0.0035096,0.00060755
1.8582,0.52922,0.55482,0.56599,0.0020576,0.92172,0.21026,0.0035093,0.00060585
1.859,0.52922,0.5549,0.56599,0.0020565,0.92395,0.20803,0.0035089,0.00060422
1.8599,0.52923,0.55497,0.56599,0.0020555,0.92617,0.20582,0.0035084,0.00060264
1.8607,0.52923,0.55504,0.56599,0.0020545,0.92838,0.20361,0.0035079,0.00060112
1.8615,0.52923,0.55511,0.566,0.0020535,0.93058,0.20141,0.0035073,0.00059965
1.8623,0.52923,0.55518,0.566,0.0020525,0.93277,0.19923,0.0035067,0.00059825
1.8631,0.52923,0.55525,0.566,0.0020515,0.93495,0.19705,0.0035061,0.0005969
1.8639,0.52923,0.55532,0.566,0.0020505,0.93713,0.19488,0.0035054,0.00059561
1.8647,0.52923,0.55539,0.56601,0.0020495,0.93929,0.19272,0.0035046,0.00059439
1.8655,0.52924,0.55546,0.56601,0.0020485,0.94145,0.19057,0.0035038,0.00059322
1.8663,0.52924,0.55553,0.56601,0.0020475,0.94359,0.18843,0.0035029,0.0005921
1.8671,0.52924,0.5556,0.56601,0.0020465,0.94573,0.1863,0.003502,0.00059105
1.8679,0.52924,0.55567,0.56602,0.0020455,0.94785,0.18418,0.003501,0.00059006
1.8687,0.52924,0.55574,0.56602,0.0020446,0.94997,0.18207,0.0035,0.00058913
1.8695,0.52925,0.55581,0.56602,0.0020436,0.95207,0.17997,0.0034989,0.00058825
1.8703,0.52925,0.55588,0.56602,0.0020426,0.95417,0.17788,0.0034978,0.00058744
1.8711,0.52925,0.55594,0.56603,0.0020416,0.95625,0.1758,0.0034966,0.00058668
1.8719,0.52925,0.55601,0.56603,0.0020407,0.95833,0.17372,0.0034954,0.00058599
1.8727,0.52925,0.55608,0.56603,0.0020397,0.9604,0.17166,0.0034941,0.00058535
1.8735,0.52926,0.55615,0.56603,0.0020388,0.96245,0.16961,0.0034928,0.00058478
1.8744,0.52926,0.55622,0.56604,0.0020378,0.9645,0.16757,0.0034914,0.00058426
1.8752,0.52926,0.55628,0.56604,0.0020369,0.96653,0.16554,0.0034899,0.00058381
1.876,0.52926,0.55635,0.56604,0.0020359,0.96856,0.16352,0.0034884,0.00058341
1.8768,0.52927,0.55642,0.56604,0.002035,0.97058,0.16151,0.0034869,0.00058308
1.8776,0.52927,0.55649,0.56605,0.002034,0.97258,0.15951,0.0034853,0.0005828
1.8784,0.52927,0.55655,0.56605,0.0020331,0.97457,0.15752,0.0034836,0.00058259
1.8792,0.52927,0.55662,0.56605,0.0020322,0.97656,0.15554,0.0034819,0.00058243
1.88,0.52928,0.55668,0.56605,0.0020313,0.97853,0.15358,0.0034802,0.00058234
1.8808,0.52928,0.55675,0.56606,0.0020303,0.9805,0.15162,0.0034784,0.00058231
1.8816,0.52928,0.55682,0.56606,0.0020294,0.98245,0.14967,0.0034765,0.00058234
1.8824,0.52929,0.55688,0.56606,0.0020285,0.98439,0.14773,0.0034746,0.00058243
1.8832,0.52929,0.55695,0.56606,0.0020276,0.98632,0.14581,0.0034727,0.00058258
1.884,0.52929,0.55701,0.56607,0.0020267,0.98824,0.14389,0.0034706,0.00058279
1.8848,0.5293,0.55708,0.56607,0.0020258,0.99015,0.14199,0.0034686,0.00058306
1.8856,0.5293,0.55714,0.56607,0.0020249,0.99205,0.1401,0.0034664,0.0005834
1.8864,0.5293,0.55721,0.56608,0.002024,0.99394,0.13821,0.0034643,0.00058379
1.8872,0.5293,0.55727,0.56608,0.0020231,0.99581,0.13634,0.003462,0.00058425
1.888,0.52931,0.55734,0.56608,0.0020223,0.99768,0.13448,0.0034598,0.00058477
1.8889,0.52931,0.5574,0.56608,0.0020214,0.99953,0.13263,0.0034574,0.00058534
1.8897,0.52931,0.55746,0.56609,0.0020205,1.0014,0.1308,0.0034551,0.00058599
1.8905,0.52932,0.55753,0.56609,0.0020197,1.0032,0.12897,0.0034526,0.00058669
1.8913,0.52932,0.55759,0.56609,0.0020188,1.005,0.12715,0.0034501,0.00058745
1.8921,0.52933,0.55765,0.56609,0.0020179,1.0068,0.12535,0.0034476,0.00058828
1.8929,0.52933,0.55771,0.5661,0.0020171,1.0086,0.12356,0.003445,0.00058916
1.8937,0.52933,0.55778,0.5661,0.0020162,1.0104,0.12177,0.0034423,0.00059011
1.8945,0.52934,0.55784,0.5661,0.0020154,1.0122,0.12,0.0034396,0.00059112
1.8953,0.52934,0.5579,0.56611,0.0020145,1.014,0.11824,0.0034369,0.0005922
1.8961,0.52934,0.55796,0.56611,0.0020137,1.0157,0.1165,0.0034341,0.00059333
1.8969,0.52935,0.55802,0.56611,0.0020129,1.0175,0.11476,0.0034312,0.00059453
1.8977,0.52935,0.55809,0.56611,0.0020121,1.0192,0.11304,0.0034283,0.00059578
1.8985,0.52936,0.55815,0.56612,0.0020112,1.0209,0.11132,0.0034254,0.0005971
1.8993,0.52936,0.55821,0.56612,0.0020104,1.0226,0.10962,0.0034223,0.00059849
1.9001,0.52936,0.55827,0.56612,0.0020096,1.0243,0.10793,0.0034193,0.00059993
1.9009,0.52937,0.55833,0.56613,0.0020088,1.026,0.10626,0.0034162,0.00060144
1.9017,0.52937,0.55839,0.56613,0.002008,1.0277,0.10459,0.003413,0.00060301
1.9025,0.52938,0.55845,0.56613,0.0020072,1.0293,0.10294,0.0034098,0.00060464
1.9033,0.52938,0.55851,0.56614,0.0020064,1.031,0.10129,0.0034065,0.00060633
1.9042,0.52939,0.55857,0.56614,0.0020056,1.0326,0.099665,0.0034032,0.00060808
1.905,0.52939,0.55862,0.56614,0.0020048,1.0342,0.098046,0.0033998,0.0006099
1.9058,0.5294,0.55868,0.56614,0.0020041,1.0358,0.09644,0.0033964,0.00061178
1.9066,0.5294,0.55874,0.56615,0.0020033,1.0374,0.094846,0.0033929,0.00061372
1.9074,0.5294,0.5588,0.56615,0.0020025,1.039,0.093264,0.0033893,0.00061572
1.9082,0.52941,0.55886,0.56615,0.0020018,1.0406,0.091694,0.0033858,0.00061779
1.909,0.52941,0.55892,0.56616,0.002001,1.0422,0.090136,0.0033821,0.00061991
1.9098,0.52942,0.55897,0.56616,0.0020003,1.0437,0.08859,0.0033784,0.0006221
1.9106,0.52942,0.55903,0.56616,0.0019995,1.0453,0.087057,0.0033747,0.00062435
1.9114,0.52943,0.55909,0.56617,0.0019988,1.0468,0.085536,0.0033709,0.00062667
1.9122,0.52943,0.55914,0.56617,0.001998,1.0483,0.084027,0.003367,0.00062904
1.913,0.52944,0.5592,0.56617,0.0019973,1.0498,0.082531,0.0033631,0.00063148
1.9138,0.52944,0.55926,0.56617,0.0019966,1.0513,0.081047,0.0033592,0.00063398
1.9146,0.52945,0.55931,0.56618,0.0019959,1.0528,0.079575,0.0033552,0.00063654
1.9154,0.52945,0.55937,0.56618,0.0019952,1.0542,0.078116,0.0033511,0.00063917
1.9162,0.52946,0.55942,0.56618,0.0019944,1.0557,0.076669,0.003347,0.00064185
1.917,0.52947,0.55948,0.56619,0.0019937,1.0571,0.075235,0.0033429,0.0006446
1.9178,0.52947,0.55953,0.56619,0.001993,1.0586,0.073814,0.0033387,0.00064741
1.9187,0.52948,0.55958,0.56619,0.0019923,1.06,0.072405,0.0033344,0.00065029
1.9195,0.52948,0.55964,0.5662,0.0019917,1.0614,0.071009,0.0033301,0.00065322
1.9203,0.52949,0.55969,0.5662,0.001991,1.0628,0.069625,0.0033257,0.00065622
1.9211,0.52949,0.55975,0.5662,0.0019903,1.0642,0.068254,0.0033213,0.00065927
1.9219,0.5295,0.5598,0.56621,0.0019896,1.0655,0.066896,0.0033169,0.00066239
1.9227,0.5295,0.55985,0.56621,0.001989,1.0669,0.065551,0.0033124,0.00066558
1.9235,0.52951,0.5599,0.56621,0.0019883,1.0682,0.064219,0.0033078,0.00066882
1.9243,0.52952,0.55996,0.56622,0.0019876,1.0695,0.062899,0.0033032,0.00067212
1.9251,0.52952,0.56001,0.56622,0.001987,1.0708,0.061593,0.0032985,0.00067549
1.9259,0.52953,0.56006,0.56622,0.0019864,1.0721,0.060299,0.0032938,0.00067892
1.9267,0.52953,0.56011,0.56623,0.0019857,1.0734,0.059018,0.003289,0.00068241
1.9275,0.52954,0.56016,0.56623,0.0019851,1.0747,0.057751,0.0032842,0.00068596
1.9283,0.52955,0.56021,0.56623,0.0019845,1.076,0.056496,0.0032793,0.00068957
1.9291,0.52955,0.56026,0.56624,0.0019838,1.0772,0.055254,0.0032744,0.00069325
1.9299,0.52956,0.56031,0.56624,0.0019832,1.0785,0.054026,0.0032695,0.00069698
1.9307,0.52957,0.56036,0.56624,0.0019826,1.0797,0.05281,0.0032645,0.00070078
1.9315,0.52957,0.56041,0.56625,0.001982,1.0809,0.051608,0.0032594,0.00070464
1.9323,0.52958,0.56046,0.56625,0.0019814,1.0821,0.050419,0.0032543,0.00070856
1.9332,0.52959,0.56051,0.56625,0.0019808,1.0833,0.049243,0.0032491,0.00071254
1.934,0.52959,0.56056,0.56626,0.0019802,1.0844,0.048081,0.0032439,0.00071658
1.9348,0.5296,0.56061,0.56626,0.0019797,1.0856,0.046931,0.0032386,0.00072068
1.9356,0.52961,0.56066,0.56626,0.0019791,1.0867,0.045795,0.0032333,0.00072485
1.9364,0.52961,0.5607,0.56627,0.0019785,1.0879,0.044673,0.003228,0.00072907
1.9372,0.52962,0.56075,0.56627,0.001978,1.089,0.043563,0.0032225,0.00073336
1.938,0.52963,0.5608,0.56627,0.0019774,1.0901,0.042468,0.0032171,0.0007377
1.9388,0.52963,0.56085,0.56628,0.0019768,1.0912,0.041385,0.0032116,0.00074211
1.9396,0.52964,0.56089,0.56628,0.0019763,1.0922,0.040316,0.003206,0.00074657
1.9404,0.52965,0.56094,0.56628,0.0019758,1.0933,0.039261,0.0032004,0.0007511
1.9412,0.52965,0.56098,0.56629,0.0019752,1.0944,0.038219,0.0031948,0.00075569
1.942,0.52966,0.56103,0.56629,0.0019747,1.0954,0.03719,0.0031891,0.00076033
1.9428,0.52967,0.56108,0.56629,0.0019742,1.0964,0.036175,0.0031833,0.00076504
1.9436,0.52968,0.56112,0.5663,0.0019737,1.0974,0.035174,0.0031775,0.00076981
1.9444,0.52968,0.56116,0.5663,0.0019732,1.0984,0.034186,0.0031717,0.00077463
1.9452,0.52969,0.56121,0.5663,0.0019727,1.0994,0.033212,0.0031658,0.00077952
1.946,0.5297,0.56125,0.56631,0.0019722,1.1004,0.032251,0.0031599,0.00078447
1.9468,0.52971,0.5613,0.56631,0.0019717,1.1013,0.031305,0.0031539,0.00078947
1.9477,0.52971,0.56134,0.56631,0.0019712,1.1023,0.030372,0.0031478,0.00079454
1.9485,0.52972,0.56138,0.56632,0.0019707,1.1032,0.029452,0.0031418,0.00079966
1.9493,0.52973,0.56143,0.56632,0.0019702,1.1041,0.028547,0.0031356,0.00080484
1.9501,0.52974,0.56147,0.56632,0.0019698,1.105,0.027655,0.0031295,0.00081009
1.9509,0.52974,0.56151,0.56633,0.0019693,1.1059,0.026777,0.0031232,0.00081539
1.9517,0.52975,0.56155,0.56633,0.0019689,1.1067,0.025913,0.003117,0.00082075
1.9525,0.52976,0.56159,0.56633,0.0019684,1.1076,0.025062,0.0031107,0.00082616
1.9533,0.52977,0.56163,0.56634,0.001968,1.1084,0.024226,0.0031043,0.00083164
1.9541,0.52978,0.56168,0.56634,0.0019675,1.1093,0.023404,0.0030979,0.00083718
1.9549,0.52978,0.56172,0.56634,0.0019671,1.1101,0.022595,0.0030915,0.00084277
1.9557,0.52979,0.56176,0.56635,0.0019667,1.1109,0.0218,0.003085,0.00084842
1.9565,0.5298,0.5618,0.56635,0.0019663,1.1117,0.021019,0.0030784,0.00085413
1.9573,0.52981,0.56183,0.56635,0.0019659,1.1125,0.020253,0.0030718,0.0008599
1.9581,0.52982,0.56187,0.56636,0.0019655,1.1132,0.0195,0.0030652,0.00086572
1.9589,0.52983,0.56191,0.56636,0.0019651,1.114,0.018761,0.0030585,0.0008716
1.9597,0.52983,0.56195,0.56636,0.0019647,1.1147,0.018036,0.0030518,0.00087754
1.9605,0.52984,0.56199,0.56637,0.0019643,1.1154,0.017326,0.0030451,0.00088354
1.9613,0.52985,0.56203,0.56637,0.0019639,1.1161,0.016629,0.0030382,0.0008896
1.9621,0.52986,0.56206,0.56638,0.0019636,1.1168,0.015946,0.0030314,0.00089571
1.963,0.52987,0.5621,0.56638,0.0019632,1.1175,0.015278,0.0030245,0.00090187
1.9638,0.52988,0.56214,0.56638,0.0019628,1.1181,0.014624,0.0030176,0.0009081
1.9646,0.52989,0.56217,0.56639,0.0019625,1.1188,0.013984,0.0030106,0.00091438
1.9654,0.52989,0.56221,0.56639,0.0019621,1.1194,0.013357,0.0030036,0.00092071
1.9662,0.5299,0.56225,0.56639,0.0019618,1.12,0.012746,0.0029965,0.00092711
1.967,0.52991,0.56228,0.5664,0.0019615,1.1206,0.012148,0.0029894,0.00093355
1.9678,0.52992,0.56232,0.5664,0.0019611,1.1212,0.011564,0.0029822,0.00094006
1.9686,0.52993,0.56235,0.5664,0.0019608,1.1218,0.010995,0.002975,0.00094662
1.9694,0.52994,0.56238,0.56641,0.0019605,1.1224,0.01044,0.0029678,0.00095323
1.9702,0.52995,0.56242,0.56641,0.0019602,1.1229,0.0098994,0.0029605,0.0009599
1.971,0.52996,0.56245,0.56641,0.0019599,1.1235,0.0093729,0.0029532,0.00096663
1.9718,0.52997,0.56249,0.56642,0.0019596,1.124,0.0088606,0.0029458,0.00097341
1.9726,0.52998,0.56252,0.56642,0.0019593,1.1245,0.0083626,0.0029384,0.00098024
1.9734,0.52999,0.56255,0.56642,0.0019591,1.125,0.007879,0.002931,0.00098713
1.9742,0.52999,0.56258,0.56643,0.0019588,1.1254,0.0074096,0.0029235,0.00099407
1.975,0.53,0.56261,0.56643,0.0019585,1.1259,0.0069545,0.002916,0.0010011
1.9758,0.53001,0.56265,0.56644,0.0019583,1.1264,0.0065138,0.0029084,0.0010081
1.9766,0.53002,0.56268,0.56644,0.001958,1.1268,0.0060875,0.0029008,0.0010152
1.9775,0.53003,0.56271,0.56644,0.0019578,1.1272,0.0056754,0.0028932,0.0010224
1.9783,0.53004,0.56274,0.56645,0.0019575,1.1276,0.0052778,0.0028855,0.0010296
1.9791,0.53005,0.56277,0.56645,0.0019573,1.128,0.0048945,0.0028777,0.0010369
1.9799,0.53006,0.5628,0.56645,0.0019571,1.1284,0.0045256,0.00287,0.0010442
1.9807,0.53007,0.56283,0.56646,0.0019569,1.1287,0.0041711,0.0028622,0.0010515
1.9815,0.53008,0.56286,0.56646,0.0019566,1.1291,0.0038311,0.0028543,0.001059
1.9823,0.53009,0.56289,0.56646,0.0019564,1.1294,0.0035054,0.0028465,0.0010664
1.9831,0.5301,0.56291,0.56647,0.0019562,1.1297,0.0031941,0.0028385,0.001074
1.9839,0.53011,0.56294,0.56647,0.0019561,1.13,0.0028973,0.0028306,0.0010815
1.9847,0.53012,0.56297,0.56648,0.0019559,1.1303,0.0026149,0.0028226,0.0010892
1.9855,0.53013,0.563,0.56648,0.0019557,1.1306,0.002347,0.0028146,0.0010968
1.9863,0.53014,0.56302,0.56648,0.0019555,1.1309,0.0020935,0.0028065,0.0011046
1.9871,0.53015,0.56305,0.56649,0.0019554,1.1311,0.0018545,0.0027984,0.0011124
1.9879,0.53016,0.56308,0.56649,0.0019552,1.1313,0.0016299,0.0027902,0.0011202
1.9887,0.53017,0.5631,0.56649,0.0019551,1.1316,0.0014198,0.0027821,0.0011281
1.9895,0.53018,0.56313,0.5665,0.0019549,1.1318,0.0012242,0.0027738,0.001136
1.9903,0.53019,0.56315,0.5665,0.0019548,1.132,0.001043,0.0027656,0.001144
1.9911,0.5302,0.56318,0.5665,0.0019547,1.1321,0.00087635,0.0027573,0.001152
1.992,0.53022,0.5632,0.56651,0.0019545,1.1323,0.00072417,0.002749,0.0011601
1.9928,0.53023,0.56322,0.56651,0.0019544,1.1324,0.00058649,0.0027406,0.0011682
1.9936,0.53024,0.56325,0.56652,0.0019543,1.1326,0.00046331,0.0027322,0.0011764
1.9944,0.53025,0.56327,0.56652,0.0019542,1.1327,0.00035463,0.0027238,0.0011846
1.9952,0.53026,0.56329,0.56652,0.0019541,1.1328,0.00026044,0.0027153,0.0011929
1.996,0.53027,0.56332,0.56653,0.001954,1.1329,0.00018076,0.0027068,0.0012012
1.9968,0.53028,0.56334,0.56653,0.001954,1.1329,0.00011559,0.0026983,0.0012096
1.9976,0.53029,0.56336,0.56653,0.0019539,1.133,6.493e-05,0.0026897,0.001218
1.9984,0.5303,0.56338,0.56654,0.0019538,1.133,2.8776e-05,0.0026811,0.0012265
1.9992,0.53031,0.5634,0.56654,0.0019538,1.1331,7.1329e-06,0.0026725,0.001235
2,0.53032,0.56342,0.56654,0.0019537,1.1331,5.2321e-10,0.0026639,0.0012436


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertM_jcp_p2r1_hrefN2_energy.csv <==
0.00080548,0.55106,0.55921,0.56655,0.00011153,1.1331,7.2556e-06,0.00022305,4.0553e-09
0.001611,0.55106,0.55921,0.56655,0.00011153,1.1331,2.9022e-05,0.00022304,1.6221e-08
0.0024164,0.55106,0.55921,0.56655,0.00011153,1.133,6.5299e-05,0.00022303,3.6495e-08
0.0032219,0.55106,0.55921,0.56656,0.00011154,1.133,0.00011609,0.00022301,6.4877e-08
0.0040274,0.55106,0.55921,0.56656,0.00011155,1.1329,0.00018138,0.00022299,1.0136e-07
0.0048329,0.55106,0.55921,0.56657,0.00011155,1.1329,0.00026118,0.00022296,1.4595e-07
0.0056384,0.55106,0.55921,0.56657,0.00011156,1.1328,0.00035549,0.00022293,1.9863e-07
0.0064438,0.55106,0.55921,0.56657,0.00011157,1.1327,0.0004643,0.00022289,2.5941e-07
0.0072493,0.55106,0.55921,0.56658,0.00011159,1.1326,0.0005876,0.00022285,3.2827e-07
0.0080548,0.55106,0.55921,0.56658,0.0001116,1.1324,0.00072541,0.00022279,4.0521e-07
0.0088603,0.55106,0.55921,0.56658,0.00011161,1.1323,0.0008777,0.00022274,4.9023e-07
0.0096658,0.55107,0.55921,0.56659,0.00011163,1.1321,0.0010445,0.00022268,5.833e-07
0.010471,0.55107,0.55921,0.56659,0.00011165,1.132,0.0012258,0.00022261,6.8443e-07
0.011277,0.55107,0.55921,0.56659,0.00011167,1.1318,0.0014215,0.00022254,7.9361e-07
0.012082,0.55107,0.55921,0.5666,0.00011169,1.1316,0.0016317,0.00022246,9.1083e-07
0.012888,0.55107,0.55921,0.5666,0.00011171,1.1313,0.0018564,0.00022238,1.0361e-06
0.013693,0.55107,0.55921,0.56661,0.00011173,1.1311,0.0020956,0.00022229,1.1693e-06
0.014499,0.55107,0.55921,0.56661,0.00011175,1.1309,0.0023492,0.00022219,1.3106e-06
0.015304,0.55108,0.55921,0.56661,0.00011178,1.1306,0.0026173,0.00022209,1.4598e-06
0.01611,0.55108,0.55921,0.56662,0.0001118,1.1303,0.0028998,0.00022199,1.617e-06
0.016915,0.55108,0.55921,0.56662,0.00011183,1.13,0.0031967,0.00022188,1.7822e-06
0.017721,0.55108,0.55921,0.56662,0.00011186,1.1297,0.0035081,0.00022176,1.9553e-06
0.018526,0.55108,0.55921,0.56663,0.00011189,1.1294,0.0038339,0.00022164,2.1363e-06
0.019332,0.55109,0.55921,0.56663,0.00011192,1.1291,0.0041741,0.00022151,2.3253e-06
0.020137,0.55109,0.55921,0.56663,0.00011195,1.1287,0.0045287,0.00022138,2.5221e-06
0.020942,0.55109,0.55921,0.56664,0.00011198,1.1284,0.0048977,0.00022124,2.7268e-06
0.021748,0.55109,0.55921,0.56664,0.00011202,1.128,0.0052811,0.0002211,2.9394e-06
0.022553,0.5511,0.55921,0.56665,0.00011205,1.1276,0.0056789,0.00022095,3.1598e-06
0.023359,0.5511,0.55921,0.56665,0.00011209,1.1272,0.006091,0.00022079,3.388e-06
0.024164,0.5511,0.55921,0.56665,0.00011213,1.1268,0.0065175,0.00022063,3.624e-06
0.02497,0.5511,0.55921,0.56666,0.00011217,1.1264,0.0069583,0.00022047,3.8678e-06
0.025775,0.55111,0.55922,0.56666,0.00011221,1.1259,0.0074135,0.0002203,4.1193e-06
0.026581,0.55111,0.55922,0.56666,0.00011225,1.1254,0.007883,0.00022012,4.3785e-06
0.027386,0.55111,0.55922,0.56667,0.00011229,1.125,0.0083668,0.00021994,4.6455e-06
0.028192,0.55112,0.55922,0.56667,0.00011234,1.1245,0.0088649,0.00021976,4.9201e-06
0.028997,0.55112,0.55922,0.56667,0.00011238,1.124,0.0093773,0.00021957,5.2024e-06
0.029803,0.55112,0.55922,0.56668,0.00011243,1.1235,0.0099039,0.00021937,5.4923e-06
0.030608,0.55113,0.55922,0.56668,0.00011248,1.1229,0.010445,0.00021917,5.7898e-06
0.031414,0.55113,0.55922,0.56668,0.00011253,1.1224,0.011,0.00021896,6.0949e-06
0.032219,0.55113,0.55922,0.56669,0.00011258,1.1218,0.011569,0.00021875,6.4075e-06
0.033025,0.55114,0.55922,0.56669,0.00011263,1.1212,0.012153,0.00021854,6.7277e-06
0.03383,0.55114,0.55922,0.5667,0.00011268,1.1206,0.012751,0.00021831,7.0553e-06
0.034636,0.55115,0.55922,0.5667,0.00011274,1.12,0.013363,0.00021809,7.3904e-06
0.035441,0.55115,0.55922,0.5667,0.00011279,1.1194,0.013989,0.00021786,7.7329e-06
0.036247,0.55116,0.55922,0.56671,0.00011285,1.1188,0.014629,0.00021762,8.0828e-06
0.037052,0.55116,0.55922,0.56671,0.00011291,1.1181,0.015284,0.00021738,8.4401e-06
0.037858,0.55116,0.55922,0.56671,0.00011297,1.1175,0.015952,0.00021713,8.8047e-06
0.038663,0.55117,0.55922,0.56672,0.00011303,1.1168,0.016635,0.00021688,9.1766e-06
0.039469,0.55117,0.55922,0.56672,0.00011309,1.1161,0.017332,0.00021663,9.5558e-06
0.040274,0.55118,0.55922,0.56672,0.00011315,1.1154,0.018042,0.00021636,9.9423e-06
0.041079,0.55118,0.55922,0.56673,0.00011322,1.1147,0.018767,0.0002161,1.0336e-05
0.041885,0.55119,0.55923,0.56673,0.00011328,1.114,0.019506,0.00021583,1.0737e-05
0.04269,0.55119,0.55923,0.56673,0.00011335,1.1132,0.020259,0.00021555,1.1145e-05
0.043496,0.5512,0.55923,0.56674,0.00011342,1.1124,0.021026,0.00021527,1.156e-05
0.044301,0.5512,0.55923,0.56674,0.00011349,1.1117,0.021807,0.00021499,1.1982e-05
0.045107,0.55121,0.55923,0.56674,0.00011356,1.1109,0.022602,0.0002147,1.2411e-05
0.045912,0.55121,0.55923,0.56675,0.00011363,1.1101,0.02341,0.00021441,1.2847e-05
0.046718,0.55122,0.55923,0.56675,0.0001137,1.1093,0.024233,0.00021411,1.329e-05
0.047523,0.55122,0.55923,0.56676,0.00011377,1.1084,0.02507,0.00021381,1.374e-05
0.048329,0.55123,0.55923,0.56676,0.00011385,1.1076,0.02592,0.0002135,1.4197e-05
0.049134,0.55124,0.55923,0.56676,0.00011392,1.1067,0.026784,0.00021319,1.4661e-05
0.04994,0.55124,0.55923,0.56677,0.000114,1.1059,0.027662,0.00021287,1.5131e-05
0.050745,0.55125,0.55923,0.56677,0.00011408,1.105,0.028554,0.00021255,1.5609e-05
0.051551,0.55125,0.55923,0.56677,0.00011416,1.1041,0.02946,0.00021223,1.6093e-05
0.052356,0.55126,0.55923,0.56678,0.00011424,1.1032,0.030379,0.0002119,1.6583e-05
0.053162,0.55126,0.55923,0.56678,0.00011432,1.1022,0.031313,0.00021156,1.7081e-05
0.053967,0.55127,0.55923,0.56678,0.00011441,1.1013,0.03226,0.00021123,1.7584e-05
0.054773,0.55128,0.55923,0.56679,0.00011449,1.1004,0.03322,0.00021088,1.8095e-05
0.055578,0.55128,0.55924,0.56679,0.00011458,1.0994,0.034194,0.00021054,1.8612e-05
0.056384,0.55129,0.55924,0.56679,0.00011466,1.0984,0.035182,0.00021019,1.9135e-05
0.057189,0.5513,0.55924,0.5668,0.00011475,1.0974,0.036184,0.00020983,1.9665e-05
0.057995,0.5513,0.55924,0.5668,0.00011484,1.0964,0.037199,0.00020948,2.0202e-05
0.0588,0.55131,0.55924,0.5668,0.00011493,1.0954,0.038227,0.00020911,2.0744e-05
0.059606,0.55132,0.55924,0.56681,0.00011502,1.0943,0.039269,0.00020875,2.1293e-05
0.060411,0.55132,0.55924,0.56681,0.00011511,1.0933,0.040325,0.00020838,2.1849e-05
0.061216,0.55133,0.55924,0.56681,0.00011521,1.0922,0.041394,0.000208,2.241e-05
0.062022,0.55134,0.55924,0.56682,0.0001153,1.0912,0.042477,0.00020763,2.2978e-05
0.062827,0.55134,0.55924,0.56682,0.0001154,1.0901,0.043573,0.00020724,2.3551e-05
0.063633,0.55135,0.55924,0.56682,0.0001155,1.089,0.044682,0.00020686,2.4131e-05
0.064438,0.55136,0.55924,0.56683,0.00011559,1.0878,0.045805,0.00020647,2.4717e-05
0.065244,0.55137,0.55924,0.56683,0.00011569,1.0867,0.046941,0.00020608,2.5309e-05
0.066049,0.55137,0.55924,0.56683,0.00011579,1.0856,0.048091,0.00020568,2.5907e-05
0.066855,0.55138,0.55924,0.56684,0.0001159,1.0844,0.049253,0.00020528,2.6511e-05
0.06766,0.55139,0.55924,0.56684,0.000116,1.0833,0.050429,0.00020488,2.712e-05
0.068466,0.5514,0.55924,0.56684,0.0001161,1.0821,0.051618,0.00020447,2.7736e-05
0.069271,0.5514,0.55924,0.56685,0.00011621,1.0809,0.052821,0.00020406,2.8357e-05
0.070077,0.55141,0.55925,0.56685,0.00011631,1.0797,0.054036,0.00020364,2.8984e-05
0.070882,0.55142,0.55925,0.56685,0.00011642,1.0784,0.055265,0.00020323,2.9616e-05
0.071688,0.55143,0.55925,0.56686,0.00011653,1.0772,0.056507,0.00020281,3.0255e-05
0.072493,0.55144,0.55925,0.56686,0.00011664,1.076,0.057761,0.00020238,3.0899e-05
0.073299,0.55144,0.55925,0.56686,0.00011675,1.0747,0.059029,0.00020195,3.1548e-05
0.074104,0.55145,0.55925,0.56687,0.00011686,1.0734,0.06031,0.00020152,3.2203e-05
0.07491,0.55146,0.55925,0.56687,0.00011698,1.0721,0.061604,0.00020109,3.2863e-05
0.075715,0.55147,0.55925,0.56687,0.00011709,1.0708,0.06291,0.00020065,3.3529e-05
0.076521,0.55148,0.55925,0.56688,0.00011721,1.0695,0.06423,0.00020021,3.42e-05
0.077326,0.55148,0.55925,0.56688,0.00011732,1.0682,0.065563,0.00019977,3.4877e-05
0.078132,0.55149,0.55925,0.56688,0.00011744,1.0669,0.066908,0.00019932,3.5558e-05
0.078937,0.5515,0.55925,0.56689,0.00011756,1.0655,0.068266,0.00019887,3.6245e-05
0.079743,0.55151,0.55925,0.56689,0.00011768,1.0641,0.069637,0.00019842,3.6937e-05
0.080548,0.55152,0.55925,0.56689,0.0001178,1.0628,0.071021,0.00019796,3.7635e-05
0.081353,0.55153,0.55925,0.56689,0.00011792,1.0614,0.072417,0.00019751,3.8337e-05
0.082159,0.55154,0.55925,0.5669,0.00011804,1.06,0.073826,0.00019704,3.9044e-05
0.082964,0.55155,0.55925,0.5669,0.00011817,1.0586,0.075247,0.00019658,3.9756e-05
0.08377,0.55155,0.55925,0.5669,0.00011829,1.0571,0.076682,0.00019611,4.0474e-05
0.084575,0.55156,0.55925,0.56691,0.00011842,1.0557,0.078128,0.00019564,4.1196e-05
0.085381,0.55157,0.55925,0.56691,0.00011855,1.0542,0.079587,0.00019517,4.1923e-05
0.086186,0.55158,0.55925,0.56691,0.00011868,1.0528,0.081059,0.0001947,4.2655e-05
0.086992,0.55159,0.55925,0.56692,0.00011881,1.0513,0.082543,0.00019422,4.3391e-05
0.087797,0.5516,0.55925,0.56692,0.00011894,1.0498,0.08404,0.00019374,4.4133e-05
0.088603,0.55161,0.55925,0.56692,0.00011907,1.0483,0.085549,0.00019326,4.4878e-05
0.089408,0.55162,0.55925,0.56693,0.0001192,1.0468,0.08707,0.00019277,4.5629e-05
0.090214,0.55163,0.55925,0.56693,0.00011934,1.0453,0.088603,0.00019229,4.6384e-05
0.091019,0.55164,0.55925,0.56693,0.00011947,1.0437,0.090149,0.0001918,4.7144e-05
0.091825,0.55165,0.55925,0.56694,0.00011961,1.0422,0.091707,0.0001913,4.7908e-05
0.09263,0.55166,0.55925,0.56694,0.00011974,1.0406,0.093277,0.00019081,4.8677e-05
0.093436,0.55167,0.55925,0.56694,0.00011988,1.039,0.094859,0.00019031,4.9449e-05
0.094241,0.55168,0.55925,0.56694,0.00012002,1.0374,0.096454,0.00018981,5.0227e-05
0.095047,0.55169,0.55925,0.56695,0.00012016,1.0358,0.09806,0.00018931,5.1008e-05
0.095852,0.5517,0.55925,0.56695,0.0001203,1.0342,0.099678,0.00018881,5.1794e-05
0.096658,0.55171,0.55925,0.56695,0.00012044,1.0326,0.10131,0.0001883,5.2584e-05
0.097463,0.55172,0.55925,0.56696,0.00012059,1.031,0.10295,0.0001878,5.3378e-05
0.098269,0.55173,0.55925,0.56696,0.00012073,1.0293,0.1046,0.00018729,5.4177e-05
0.099074,0.55174,0.55925,0.56696,0.00012088,1.0277,0.10627,0.00018678,5.4979e-05
0.09988,0.55175,0.55925,0.56697,0.00012102,1.026,0.10795,0.00018626,5.5786e-05
0.10069,0.55176,0.55925,0.56697,0.00012117,1.0243,0.10964,0.00018575,5.6596e-05
0.10149,0.55177,0.55925,0.56697,0.00012132,1.0226,0.11134,0.00018523,5.7411e-05
0.1023,0.55178,0.55925,0.56697,0.00012147,1.0209,0.11305,0.00018471,5.8229e-05
0.1031,0.55179,0.55925,0.56698,0.00012162,1.0192,0.11478,0.00018419,5.9051e-05
0.10391,0.5518,0.55925,0.56698,0.00012177,1.0174,0.11651,0.00018367,5.9877e-05
0.10471,0.55181,0.55925,0.56698,0.00012192,1.0157,0.11826,0.00018314,6.0707e-05
0.10552,0.55182,0.55925,0.56699,0.00012208,1.014,0.12002,0.00018261,6.154e-05
0.10632,0.55183,0.55925,0.56699,0.00012223,1.0122,0.12179,0.00018209,6.2377e-05
0.10713,0.55184,0.55925,0.56699,0.00012239,1.0104,0.12357,0.00018156,6.3218e-05
0.10793,0.55185,0.55925,0.56699,0.00012254,1.0086,0.12536,0.00018103,6.4062e-05
0.10874,0.55186,0.55925,0.567,0.0001227,1.0068,0.12717,0.00018049,6.491e-05
0.10955,0.55187,0.55925,0.567,0.00012286,1.005,0.12898,0.00017996,6.5762e-05
0.11035,0.55188,0.55925,0.567,0.00012302,1.0032,0.13081,0.00017942,6.6617e-05
0.11116,0.55189,0.55925,0.56701,0.00012318,1.0014,0.13265,0.00017888,6.7475e-05
0.11196,0.5519,0.55925,0.56701,0.00012334,0.99952,0.1345,0.00017835,6.8337e-05
0.11277,0.55192,0.55925,0.56701,0.0001235,0.99766,0.13636,0.0001778,6.9202e-05
0.11357,0.55193,0.55925,0.56701,0.00012367,0.9958,0.13823,0.00017726,7.007e-05
0.11438,0.55194,0.55925,0.56702,0.00012383,0.99392,0.14011,0.00017672,7.0942e-05
0.11518,0.55195,0.55925,0.56702,0.000124,0.99203,0.14201,0.00017618,7.1817e-05
0.11599,0.55196,0.55925,0.56702,0.00012416,0.99013,0.14391,0.00017563,7.2695e-05
0.11679,0.55197,0.55924,0.56702,0.00012433,0.98822,0.14582,0.00017508,7.3576e-05
0.1176,0.55198,0.55924,0.56703,0.0001245,0.9863,0.14775,0.00017453,7.446e-05
0.11841,0.55199,0.55924,0.56703,0.00012467,0.98437,0.14969,0.00017399,7.5348e-05
0.11921,0.552,0.55924,0.56703,0.00012484,0.98243,0.15163,0.00017343,7.6238e-05
0.12002,0.55201,0.55924,0.56704,0.00012501,0.98048,0.15359,0.00017288,7.7132e-05
0.12082,0.55203,0.55924,0.56704,0.00012518,0.97852,0.15556,0.00017233,7.8028e-05
0.12163,0.55204,0.55924,0.56704,0.00012535,0.97654,0.15754,0.00017178,7.8928e-05
0.12243,0.55205,0.55924,0.56704,0.00012553,0.97456,0.15953,0.00017122,7.983e-05
0.12324,0.55206,0.55924,0.56705,0.0001257,0.97256,0.16153,0.00017067,8.0735e-05
0.12404,0.55207,0.55924,0.56705,0.00012588,0.97056,0.16354,0.00017011,8.1643e-05
0.12485,0.55208,0.55923,0.56705,0.00012605,0.96854,0.16556,0.00016955,8.2554e-05
0.12565,0.55209,0.55923,0.56705,0.00012623,0.96652,0.16759,0.00016899,8.3467e-05
0.12646,0.55211,0.55923,0.56706,0.00012641,0.96448,0.16963,0.00016843,8.4383e-05
0.12727,0.55212,0.55923,0.56706,0.00012659,0.96244,0.17168,0.00016787,8.5302e-05
0.12807,0.55213,0.55923,0.56706,0.00012677,0.96038,0.17374,0.00016731,8.6224e-05
0.12888,0.55214,0.55923,0.56706,0.00012695,0.95831,0.17581,0.00016675,8.7148e-05
0.12968,0.55215,0.55923,0.56707,0.00012713,0.95624,0.17789,0.00016618,8.8074e-05
0.13049,0.55216,0.55922,0.56707,0.00012731,0.95415,0.17999,0.00016562,8.9004e-05
0.13129,0.55218,0.55922,0.56707,0.0001275,0.95205,0.18209,0.00016506,8.9935e-05
0.1321,0.55219,0.55922,0.56707,0.00012768,0.94995,0.1842,0.00016449,9.0869e-05
0.1329,0.5522,0.55922,0.56708,0.00012786,0.94783,0.18632,0.00016392,9.1806e-05
0.13371,0.55221,0.55922,0.56708,0.00012805,0.94571,0.18845,0.00016336,9.2745e-05
0.13452,0.55222,0.55922,0.56708,0.00012824,0.94357,0.19059,0.00016279,9.3686e-05
0.13532,0.55223,0.55921,0.56708,0.00012843,0.94143,0.19274,0.00016222,9.463e-05
0.13613,0.55225,0.55921,0.56709,0.00012861,0.93927,0.1949,0.00016165,9.5576e-05
0.13693,0.55226,0.55921,0.56709,0.0001288,0.93711,0.19707,0.00016108,9.6524e-05
0.13774,0.55227,0.55921,0.56709,0.00012899,0.93493,0.19925,0.00016051,9.7475e-05
0.13854,0.55228,0.55921,0.56709,0.00012919,0.93275,0.20143,0.00015994,9.8427e-05
0.13935,0.55229,0.55921,0.56709,0.00012938,0.93056,0.20363,0.00015937,9.9382e-05
0.14015,0.55231,0.5592,0.5671,0.00012957,0.92836,0.20584,0.0001588,0.00010034
0.14096,0.55232,0.5592,0.5671,0.00012976,0.92615,0.20805,0.00015823,0.0001013
0.14176,0.55233,0.5592,0.5671,0.00012996,0.92393,0.21028,0.00015766,0.00010226
0.14257,0.55234,0.5592,0.5671,0.00013015,0.9217,0.21251,0.00015708,0.00010322
0.14338,0.55235,0.55919,0.56711,0.00013035,0.91946,0.21475,0.00015651,0.00010419
0.14418,0.55237,0.55919,0.56711,0.00013055,0.91721,0.21701,0.00015594,0.00010516
0.14499,0.55238,0.55919,0.56711,0.00013074,0.91495,0.21927,0.00015536,0.00010612
0.14579,0.55239,0.55919,0.56711,0.00013094,0.91269,0.22154,0.00015479,0.0001071
0.1466,0.5524,0.55918,0.56712,0.00013114,0.91041,0.22382,0.00015421,0.00010807
0.1474,0.55241,0.55918,0.56712,0.00013134,0.90813,0.2261,0.00015364,0.00010904
0.14821,0.55243,0.55918,0.56712,0.00013154,0.90584,0.2284,0.00015306,0.00011002
0.14901,0.55244,0.55918,0.56712,0.00013174,0.90354,0.2307,0.00015249,0.000111
0.14982,0.55245,0.55917,0.56712,0.00013195,0.90123,0.23302,0.00015191,0.00011198
0.15062,0.55246,0.55917,0.56713,0.00013215,0.89891,0.23534,0.00015134,0.00011296
0.15143,0.55247,0.55917,0.56713,0.00013235,0.89659,0.23767,0.00015076,0.00011395
0.15224,0.55249,0.55916,0.56713,0.00013256,0.89425,0.24001,0.00015018,0.00011493
0.15304,0.5525,0.55916,0.56713,0.00013276,0.89191,0.24236,0.00014961,0.00011592
0.15385,0.55251,0.55916,0.56713,0.00013297,0.88956,0.24471,0.00014903,0.00011691
0.15465,0.55252,0.55916,0.56714,0.00013318,0.8872,0.24708,0.00014845,0.0001179
0.15546,0.55253,0.55915,0.56714,0.00013338,0.88483,0.24945,0.00014787,0.00011889
0.15626,0.55255,0.55915,0.56714,0.00013359,0.88245,0.25183,0.0001473,0.00011989
0.15707,0.55256,0.55915,0.56714,0.0001338,0.88007,0.25422,0.00014672,0.00012088
0.15787,0.55257,0.55914,0.56714,0.00013401,0.87768,0.25661,0.00014614,0.00012188
0.15868,0.55258,0.55914,0.56715,0.00013422,0.87528,0.25902,0.00014556,0.00012288
0.15949,0.5526,0.55914,0.56715,0.00013443,0.87287,0.26143,0.00014499,0.00012388
0.16029,0.55261,0.55913,0.56715,0.00013464,0.87045,0.26385,0.00014441,0.00012488
0.1611,0.55262,0.55913,0.56715,0.00013486,0.86803,0.26628,0.00014383,0.00012588
0.1619,0.55263,0.55913,0.56715,0.00013507,0.8656,0.26871,0.00014325,0.00012689
0.16271,0.55264,0.55912,0.56716,0.00013528,0.86316,0.27115,0.00014267,0.00012789
0.16351,0.55266,0.55912,0.56716,0.0001355,0.86071,0.2736,0.0001421,0.0001289
0.16432,0.55267,0.55911,0.56716,0.00013571,0.85826,0.27606,0.00014152,0.00012991
0.16512,0.55268,0.55911,0.56716,0.00013593,0.8558,0.27853,0.00014094,0.00013092
0.16593,0.55269,0.55911,0.56716,0.00013615,0.85333,0.281,0.00014036,0.00013193
0.16673,0.55271,0.5591,0.56717,0.00013636,0.85085,0.28348,0.00013978,0.00013294
0.16754,0.55272,0.5591,0.56717,0.00013658,0.84837,0.28597,0.00013921,0.00013396
0.16835,0.55273,0.55909,0.56717,0.0001368,0.84588,0.28846,0.00013863,0.00013497
0.16915,0.55274,0.55909,0.56717,0.00013702,0.84338,0.29096,0.00013805,0.00013599
0.16996,0.55275,0.55909,0.56717,0.00013724,0.84087,0.29347,0.00013747,0.00013701
0.17076,0.55277,0.55908,0.56717,0.00013746,0.83836,0.29599,0.00013689,0.00013803
0.17157,0.55278,0.55908,0.56718,0.00013768,0.83584,0.29851,0.00013632,0.00013905
0.17237,0.55279,0.55907,0.56718,0.0001379,0.83331,0.30104,0.00013574,0.00014007
0.17318,0.5528,0.55907,0.56718,0.00013813,0.83078,0.30358,0.00013516,0.00014109
0.17398,0.55282,0.55906,0.56718,0.00013835,0.82824,0.30612,0.00013458,0.00014211
0.17479,0.55283,0.55906,0.56718,0.00013857,0.8257,0.30867,0.00013401,0.00014314
0.17559,0.55284,0.55905,0.56718,0.0001388,0.82314,0.31123,0.00013343,0.00014416
0.1764,0.55285,0.55905,0.56719,0.00013902,0.82058,0.31379,0.00013285,0.00014519
0.17721,0.55286,0.55904,0.56719,0.00013925,0.81802,0.31636,0.00013228,0.00014622
0.17801,0.55288,0.55904,0.56719,0.00013947,0.81544,0.31893,0.0001317,0.00014724
0.17882,0.55289,0.55903,0.56719,0.0001397,0.81287,0.32152,0.00013112,0.00014827
0.17962,0.5529,0.55903,0.56719,0.00013993,0.81028,0.32411,0.00013055,0.0001493
0.18043,0.55291,0.55902,0.56719,0.00014015,0.80769,0.3267,0.00012997,0.00015034
0.18123,0.55293,0.55902,0.5672,0.00014038,0.80509,0.3293,0.0001294,0.00015137
0.18204,0.55294,0.55901,0.5672,0.00014061,0.80249,0.33191,0.00012882,0.0001524
0.18284,0.55295,0.55901,0.5672,0.00014084,0.79988,0.33452,0.00012824,0.00015344
0.18365,0.55296,0.559,0.5672,0.00014107,0.79726,0.33714,0.00012767,0.00015447
0.18445,0.55297,0.559,0.5672,0.0001413,0.79464,0.33976,0.0001271,0.00015551
0.18526,0.55299,0.55899,0.5672,0.00014153,0.79201,0.34239,0.00012652,0.00015654
0.18607,0.553,0.55899,0.5672,0.00014176,0.78938,0.34503,0.00012595,0.00015758
0.18687,0.55301,0.55898,0.56721,0.00014199,0.78674,0.34767,0.00012537,0.00015862
0.18768,0.55302,0.55898,0.56721,0.00014223,0.7841,0.35032,0.0001248,0.00015966
0.18848,0.55303,0.55897,0.56721,0.00014246,0.78144,0.35297,0.00012423,0.0001607
0.18929,0.55305,0.55896,0.56721,0.00014269,0.77879,0.35563,0.00012365,0.00016174
0.19009,0.55306,0.55896,0.56721,0.00014293,0.77613,0.35829,0.00012308,0.00016278
0.1909,0.55307,0.55895,0.56721,0.00014316,0.77346,0.36096,0.00012251,0.00016382
0.1917,0.55308,0.55895,0.56721,0.0001434,0.77079,0.36364,0.00012194,0.00016486
0.19251,0.55309,0.55894,0.56722,0.00014363,0.76811,0.36632,0.00012136,0.0001659
0.19332,0.55311,0.55893,0.56722,0.00014387,0.76543,0.369,0.00012079,0.00016695
0.19412,0.55312,0.55893,0.56722,0.00014411,0.76274,0.37169,0.00012022,0.00016799
0.19493,0.55313,0.55892,0.56722,0.00014434,0.76005,0.37439,0.00011965,0.00016904
0.19573,0.55314,0.55891,0.56722,0.00014458,0.75735,0.37709,0.00011908,0.00017008
0.19654,0.55315,0.55891,0.56722,0.00014482,0.75465,0.37979,0.00011851,0.00017113
0.19734,0.55316,0.5589,0.56722,0.00014506,0.75194,0.3825,0.00011794,0.00017217
0.19815,0.55318,0.55889,0.56722,0.0001453,0.74923,0.38522,0.00011737,0.00017322
0.19895,0.55319,0.55889,0.56722,0.00014553,0.74652,0.38793,0.0001168,0.00017427
0.19976,0.5532,0.55888,0.56723,0.00014577,0.74379,0.39066,0.00011623,0.00017532
0.20056,0.55321,0.55887,0.56723,0.00014601,0.74107,0.39339,0.00011567,0.00017636
0.20137,0.55322,0.55887,0.56723,0.00014626,0.73834,0.39612,0.0001151,0.00017741
0.20218,0.55323,0.55886,0.56723,0.0001465,0.7356,0.39885,0.00011453,0.00017846
0.20298,0.55325,0.55885,0.56723,0.00014674,0.73287,0.4016,0.00011396,0.00017951
0.20379,0.55326,0.55885,0.56723,0.00014698,0.73012,0.40434,0.0001134,0.00018056
0.20459,0.55327,0.55884,0.56723,0.00014722,0.72738,0.40709,0.00011283,0.00018161
0.2054,0.55328,0.55883,0.56723,0.00014746,0.72462,0.40984,0.00011227,0.00018266
0.2062,0.55329,0.55882,0.56723,0.00014771,0.72187,0.4126,0.0001117,0.00018371
0.20701,0.5533,0.55882,0.56724,0.00014795,0.71911,0.41536,0.00011114,0.00018476
0.20781,0.55332,0.55881,0.56724,0.00014819,0.71635,0.41813,0.00011057,0.00018581
0.20862,0.55333,0.5588,0.56724,0.00014844,0.71358,0.4209,0.00011001,0.00018686
0.20942,0.55334,0.55879,0.56724,0.00014868,0.71081,0.42367,0.00010945,0.00018792
0.21023,0.55335,0.55879,0.56724,0.00014893,0.70803,0.42645,0.00010889,0.00018897
0.21104,0.55336,0.55878,0.56724,0.00014917,0.70526,0.42923,0.00010832,0.00019002
0.21184,0.55337,0.55877,0.56724,0.00014942,0.70247,0.43201,0.00010776,0.00019107
0.21265,0.55338,0.55876,0.56724,0.00014966,0.69969,0.4348,0.0001072,0.00019212
0.21345,0.5534,0.55876,0.56724,0.00014991,0.6969,0.43759,0.00010664,0.00019318
0.21426,0.55341,0.55875,0.56724,0.00015016,0.69411,0.44038,0.00010608,0.00019423
0.21506,0.55342,0.55874,0.56724,0.0001504,0.69131,0.44318,0.00010552,0.00019528
0.21587,0.55343,0.55873,0.56725,0.00015065,0.68851,0.44598,0.00010496,0.00019633
0.21667,0.55344,0.55872,0.56725,0.0001509,0.68571,0.44878,0.00010441,0.00019739
0.21748,0.55345,0.55872,0.56725,0.00015114,0.68291,0.45159,0.00010385,0.00019844
0.21829,0.55346,0.55871,0.56725,0.00015139,0.6801,0.45439,0.00010329,0.00019949
0.21909,0.55347,0.5587,0.56725,0.00015164,0.67729,0.45721,0.00010274,0.00020055
0.2199,0.55349,0.55869,0.56725,0.00015189,0.67448,0.46002,0.00010218,0.0002016
0.2207,0.5535,0.55868,0.56725,0.00015214,0.67166,0.46284,0.00010163,0.00020265
0.22151,0.55351,0.55867,0.56725,0.00015239,0.66884,0.46566,0.00010107,0.0002037
0.22231,0.55352,0.55866,0.56725,0.00015264,0.66602,0.46848,0.00010052,0.00020475
0.22312,0.55353,0.55866,0.56725,0.00015289,0.6632,0.47131,9.9965e-05,0.00020581
0.22392,0.55354,0.55865,0.56725,0.00015314,0.66037,0.47413,9.9413e-05,0.00020686
0.22473,0.55355,0.55864,0.56725,0.00015339,0.65754,0.47696,9.8861e-05,0.00020791
0.22553,0.55356,0.55863,0.56725,0.00015364,0.65471,0.4798,9.831e-05,0.00020896
0.22634,0.55357,0.55862,0.56725,0.00015389,0.65188,0.48263,9.776e-05,0.00021001
0.22715,0.55358,0.55861,0.56725,0.00015414,0.64904,0.48547,9.7211e-05,0.00021106
0.22795,0.55359,0.5586,0.56725,0.00015439,0.6462,0.48831,9.6662e-05,0.00021212
0.22876,0.5536,0.55859,0.56726,0.00015464,0.64336,0.49115,9.6114e-05,0.00021317
0.22956,0.55362,0.55858,0.56726,0.00015489,0.64052,0.49399,9.5567e-05,0.00021422
0.23037,0.55363,0.55857,0.56726,0.00015514,0.63768,0.49684,9.502e-05,0.00021527
0.23117,0.55364,0.55857,0.56726,0.00015539,0.63483,0.49968,9.4474e-05,0.00021631
0.23198,0.55365,0.55856,0.56726,0.00015565,0.63198,0.50253,9.3929e-05,0.00021736
0.23278,0.55366,0.55855,0.56726,0.0001559,0.62914,0.50538,9.3385e-05,0.00021841
0.23359,0.55367,0.55854,0.56726,0.00015615,0.62629,0.50823,9.2842e-05,0.00021946
0.23439,0.55368,0.55853,0.56726,0.0001564,0.62343,0.51108,9.2299e-05,0.00022051
0.2352,0.55369,0.55852,0.56726,0.00015666,0.62058,0.51394,9.1758e-05,0.00022156
0.23601,0.5537,0.55851,0.56726,0.00015691,0.61772,0.51679,9.1217e-05,0.0002226
0.23681,0.55371,0.5585,0.56726,0.00015716,0.61487,0.51965,9.0677e-05,0.00022365
0.23762,0.55372,0.55849,0.56726,0.00015742,0.61201,0.52251,9.0138e-05,0.00022469
0.23842,0.55373,0.55848,0.56726,0.00015767,0.60915,0.52537,8.9599e-05,0.00022574
0.23923,0.55374,0.55847,0.56726,0.00015792,0.60629,0.52823,8.9062e-05,0.00022678
0.24003,0.55375,0.55846,0.56726,0.00015818,0.60343,0.53109,8.8525e-05,0.00022783
0.24084,0.55376,0.55845,0.56726,0.00015843,0.60057,0.53395,8.799e-05,0.00022887
0.24164,0.55377,0.55844,0.56726,0.00015868,0.59771,0.53681,8.7455e-05,0.00022991
0.24245,0.55378,0.55843,0.56726,0.00015894,0.59484,0.53968,8.6921e-05,0.00023095
0.24325,0.55379,0.55842,0.56726,0.00015919,0.59198,0.54254,8.6388e-05,0.00023199
0.24406,0.5538,0.55841,0.56726,0.00015944,0.58912,0.54541,8.5857e-05,0.00023303
0.24487,0.55381,0.5584,0.56726,0.0001597,0.58625,0.54827,8.5326e-05,0.00023407
0.24567,0.55382,0.55839,0.56726,0.00015995,0.58338,0.55114,8.4796e-05,0.00023511
0.24648,0.55383,0.55838,0.56726,0.00016021,0.58052,0.554,8.4267e-05,0.00023615
0.24728,0.55384,0.55837,0.56726,0.00016046,0.57765,0.55687,8.3739e-05,0.00023718
0.24809,0.55385,0.55835,0.56726,0.00016072,0.57479,0.55974,8.3212e-05,0.00023822
0.24889,0.55386,0.55834,0.56726,0.00016097,0.57192,0.56261,8.2687e-05,0.00023926
0.2497,0.55387,0.55833,0.56726,0.00016123,0.56905,0.56547,8.2162e-05,0.00024029
0.2505,0.55388,0.55832,0.56726,0.00016148,0.56618,0.56834,8.1638e-05,0.00024132
0.25131,0.55389,0.55831,0.56726,0.00016173,0.56332,0.57121,8.1116e-05,0.00024235
0.25212,0.5539,0.5583,0.56726,0.00016199,0.56045,0.57407,8.0594e-05,0.00024338
0.25292,0.55391,0.55829,0.56726,0.00016224,0.55758,0.57694,8.0074e-05,0.00024441
0.25373,0.55392,0.55828,0.56726,0.0001625,0.55472,0.57981,7.9555e-05,0.00024544
0.25453,0.55393,0.55827,0.56726,0.00016275,0.55185,0.58267,7.9037e-05,0.00024647
0.25534,0.55394,0.55826,0.56726,0.00016301,0.54898,0.58554,7.852e-05,0.0002475
0.25614,0.55395,0.55825,0.56726,0.00016326,0.54612,0.58841,7.8004e-05,0.00024852
0.25695,0.55396,0.55823,0.56726,0.00016352,0.54325,0.59127,7.749e-05,0.00024955
0.25775,0.55397,0.55822,0.56726,0.00016377,0.54039,0.59413,7.6977e-05,0.00025057
0.25856,0.55398,0.55821,0.56726,0.00016403,0.53752,0.597,7.6464e-05,0.00025159
0.25936,0.55398,0.5582,0.56726,0.00016428,0.53466,0.59986,7.5954e-05,0.00025261
0.26017,0.55399,0.55819,0.56726,0.00016454,0.5318,0.60272,7.5444e-05,0.00025363
0.26098,0.554,0.55818,0.56726,0.00016479,0.52894,0.60558,7.4936e-05,0.00025465
0.26178,0.55401,0.55817,0.56726,0.00016505,0.52608,0.60844,7.4429e-05,0.00025566
0.26259,0.55402,0.55815,0.56726,0.0001653,0.52322,0.6113,7.3923e-05,0.00025668
0.26339,0.55403,0.55814,0.56726,0.00016555,0.52036,0.61416,7.3419e-05,0.00025769
0.2642,0.55404,0.55813,0.56726,0.00016581,0.5175,0.61702,7.2916e-05,0.0002587
0.265,0.55405,0.55812,0.56726,0.00016606,0.51465,0.61987,7.2414e-05,0.00025971
0.26581,0.55406,0.55811,0.56726,0.00016632,0.51179,0.62273,7.1914e-05,0.00026072
0.26661,0.55407,0.5581,0.56726,0.00016657,0.50894,0.62558,7.1415e-05,0.00026173
0.26742,0.55408,0.55808,0.56726,0.00016683,0.50609,0.62843,7.0917e-05,0.00026273
0.26822,0.55408,0.55807,0.56726,0.00016708,0.50324,0.63128,7.0421e-05,0.00026374
0.26903,0.55409,0.55806,0.56726,0.00016733,0.50039,0.63413,6.9926e-05,0.00026474
0.26984,0.5541,0.55805,0.56726,0.00016759,0.49754,0.63697,6.9433e-05,0.00026574
0.27064,0.55411,0.55804,0.56726,0.00016784,0.4947,0.63982,6.8941e-05,0.00026674
0.27145,0.55412,0.55802,0.56726,0.00016809,0.49185,0.64266,6.8451e-05,0.00026774
0.27225,0.55413,0.55801,0.56725,0.00016835,0.48901,0.6455,6.7962e-05,0.00026873
0.27306,0.55414,0.558,0.56725,0.0001686,0.48617,0.64834,6.7475e-05,0.00026973
0.27386,0.55414,0.55799,0.56725,0.00016885,0.48333,0.65117,6.6989e-05,0.00027072
0.27467,0.55415,0.55797,0.56725,0.00016911,0.4805,0.65401,6.6505e-05,0.00027171
0.27547,0.55416,0.55796,0.56725,0.00016936,0.47767,0.65684,6.6022e-05,0.0002727
0.27628,0.55417,0.55795,0.56725,0.00016961,0.47484,0.65967,6.5541e-05,0.00027368
0.27709,0.55418,0.55794,0.56725,0.00016986,0.47201,0.6625,6.5062e-05,0.00027467
0.27789,0.55419,0.55793,0.56725,0.00017012,0.46918,0.66532,6.4584e-05,0.00027565
0.2787,0.55419,0.55791,0.56725,0.00017037,0.46636,0.66814,6.4108e-05,0.00027663
0.2795,0.5542,0.5579,0.56725,0.00017062,0.46354,0.67096,6.3634e-05,0.00027761
0.28031,0.55421,0.55789,0.56725,0.00017087,0.46072,0.67378,6.3161e-05,0.00027858
0.28111,0.55422,0.55788,0.56725,0.00017112,0.4579,0.67659,6.269e-05,0.00027956
0.28192,0.55423,0.55786,0.56725,0.00017137,0.45509,0.6794,6.222e-05,0.00028053
0.28272,0.55424,0.55785,0.56725,0.00017163,0.45228,0.68221,6.1752e-05,0.0002815
0.28353,0.55424,0.55784,0.56725,0.00017188,0.44947,0.68502,6.1286e-05,0.00028247
0.28433,0.55425,0.55783,0.56725,0.00017213,0.44667,0.68782,6.0822e-05,0.00028343
0.28514,0.55426,0.55781,0.56724,0.00017238,0.44387,0.69062,6.036e-05,0.0002844
0.28595,0.55427,0.5578,0.56724,0.00017263,0.44107,0.69342,5.9899e-05,0.00028536
0.28675,0.55428,0.55779,0.56724,0.00017288,0.43828,0.69621,5.944e-05,0.00028632
0.28756,0.55428,0.55777,0.56724,0.00017313,0.43549,0.699,5.8983e-05,0.00028727
0.28836,0.55429,0.55776,0.56724,0.00017338,0.4327,0.70178,5.8528e-05,0.00028823
0.28917,0.5543,0.55775,0.56724,0.00017363,0.42991,0.70457,5.8075e-05,0.00028918
0.28997,0.55431,0.55774,0.56724,0.00017388,0.42713,0.70735,5.7623e-05,0.00029013
0.29078,0.55431,0.55772,0.56724,0.00017412,0.42436,0.71012,5.7174e-05,0.00029108
0.29158,0.55432,0.55771,0.56724,0.00017437,0.42158,0.71289,5.6726e-05,0.00029202
0.29239,0.55433,0.5577,0.56724,0.00017462,0.41881,0.71566,5.628e-05,0.00029296
0.29319,0.55434,0.55768,0.56724,0.00017487,0.41605,0.71842,5.5837e-05,0.0002939
0.294,0.55434,0.55767,0.56723,0.00017512,0.41328,0.72119,5.5395e-05,0.00029484
0.29481,0.55435,0.55766,0.56723,0.00017536,0.41053,0.72394,5.4955e-05,0.00029577
0.29561,0.55436,0.55764,0.56723,0.00017561,0.40777,0.72669,5.4517e-05,0.0002967
0.29642,0.55437,0.55763,0.56723,0.00017586,0.40502,0.72944,5.4081e-05,0.00029763
0.29722,0.55437,0.55762,0.56723,0.0001761,0.40228,0.73219,5.3648e-05,0.00029856
0.29803,0.55438,0.5576,0.56723,0.00017635,0.39953,0.73493,5.3216e-05,0.00029948
0.29883,0.55439,0.55759,0.56723,0.0001766,0.3968,0.73766,5.2786e-05,0.0003004
0.29964,0.5544,0.55758,0.56723,0.00017684,0.39406,0.74039,5.2359e-05,0.00030132
0.30044,0.5544,0.55757,0.56723,0.00017709,0.39133,0.74312,5.1933e-05,0.00030224
0.30125,0.55441,0.55755,0.56723,0.00017733,0.38861,0.74584,5.151e-05,0.00030315
0.30206,0.55442,0.55754,0.56722,0.00017757,0.38589,0.74856,5.1089e-05,0.00030406
0.30286,0.55442,0.55753,0.56722,0.00017782,0.38317,0.75127,5.067e-05,0.00030497
0.30367,0.55443,0.55751,0.56722,0.00017806,0.38046,0.75398,5.0253e-05,0.00030587
0.30447,0.55444,0.5575,0.56722,0.0001783,0.37776,0.75668,4.9838e-05,0.00030677
0.30528,0.55444,0.55749,0.56722,0.00017855,0.37506,0.75938,4.9425e-05,0.00030767
0.30608,0.55445,0.55747,0.56722,0.00017879,0.37236,0.76208,4.9015e-05,0.00030856
0.30689,0.55446,0.55746,0.56722,0.00017903,0.36967,0.76476,4.8607e-05,0.00030946
0.30769,0.55446,0.55745,0.56722,0.00017927,0.36698,0.76745,4.8201e-05,0.00031035
0.3085,0.55447,0.55743,0.56721,0.00017951,0.3643,0.77013,4.7798e-05,0.00031123
0.3093,0.55448,0.55742,0.56721,0.00017976,0.36163,0.7728,4.7396e-05,0.00031211
0.31011,0.55448,0.5574,0.56721,0.00018,0.35896,0.77547,4.6997e-05,0.00031299
0.31092,0.55449,0.55739,0.56721,0.00018024,0.35629,0.77813,4.6601e-05,0.00031387
0.31172,0.5545,0.55738,0.56721,0.00018047,0.35363,0.78079,4.6206e-05,0.00031474
0.31253,0.5545,0.55736,0.56721,0.00018071,0.35098,0.78344,4.5814e-05,0.00031561
0.31333,0.55451,0.55735,0.56721,0.00018095,0.34833,0.78608,4.5424e-05,0.00031648
0.31414,0.55452,0.55734,0.5672,0.00018119,0.34568,0.78873,4.5037e-05,0.00031734
0.31494,0.55452,0.55732,0.5672,0.00018143,0.34305,0.79136,4.4652e-05,0.0003182
0.31575,0.55453,0.55731,0.5672,0.00018167,0.34041,0.79399,4.427e-05,0.00031906
0.31655,0.55454,0.5573,0.5672,0.0001819,0.33779,0.79661,4.389e-05,0.00031992
0.31736,0.55454,0.55728,0.5672,0.00018214,0.33517,0.79923,4.3512e-05,0.00032077
0.31816,0.55455,0.55727,0.5672,0.00018237,0.33255,0.80184,4.3137e-05,0.00032161
0.31897,0.55456,0.55726,0.5672,0.00018261,0.32995,0.80445,4.2764e-05,0.00032246
0.31978,0.55456,0.55724,0.56719,0.00018284,0.32734,0.80705,4.2394e-05,0.0003233
0.32058,0.55457,0.55723,0.56719,0.00018308,0.32475,0.80964,4.2026e-05,0.00032413
0.32139,0.55457,0.55722,0.56719,0.00018331,0.32216,0.81222,4.166e-05,0.00032497
0.32219,0.55458,0.5572,0.56719,0.00018355,0.31957,0.81481,4.1297e-05,0.0003258
0.323,0.55459,0.55719,0.56719,0.00018378,0.317,0.81738,4.0937e-05,0.00032662
0.3238,0.55459,0.55717,0.56719,0.00018401,0.31443,0.81995,4.0579e-05,0.00032744
0.32461,0.5546,0.55716,0.56718,0.00018424,0.31186,0.82251,4.0224e-05,0.00032826
0.32541,0.5546,0.55715,0.56718,0.00018447,0.3093,0.82506,3.9872e-05,0.00032908
0.32622,0.55461,0.55713,0.56718,0.00018471,0.30675,0.82761,3.9521e-05,0.00032989
0.32702,0.55462,0.55712,0.56718,0.00018494,0.30421,0.83015,3.9174e-05,0.0003307
0.32783,0.55462,0.55711,0.56718,0.00018517,0.30167,0.83269,3.8829e-05,0.0003315
0.32864,0.55463,0.55709,0.56718,0.00018539,0.29914,0.83521,3.8487e-05,0.0003323
0.32944,0.55463,0.55708,0.56717,0.00018562,0.29661,0.83774,3.8147e-05,0.0003331
0.33025,0.55464,0.55707,0.56717,0.00018585,0.2941,0.84025,3.781e-05,0.00033389
0.33105,0.55464,0.55705,0.56717,0.00018608,0.29159,0.84276,3.7476e-05,0.00033468
0.33186,0.55465,0.55704,0.56717,0.00018631,0.28908,0.84526,3.7144e-05,0.00033547
0.33266,0.55465,0.55703,0.56717,0.00018653,0.28659,0.84775,3.6815e-05,0.00033625
0.33347,0.55466,0.55701,0.56717,0.00018676,0.2841,0.85023,3.6489e-05,0.00033703
0.33427,0.55467,0.557,0.56716,0.00018698,0.28162,0.85271,3.6165e-05,0.0003378
0.33508,0.55467,0.55699,0.56716,0.00018721,0.27914,0.85518,3.5844e-05,0.00033857
0.33589,0.55468,0.55697,0.56716,0.00018743,0.27667,0.85765,3.5526e-05,0.00033934
0.33669,0.55468,0.55696,0.56716,0.00018765,0.27421,0.8601,3.5211e-05,0.0003401
0.3375,0.55469,0.55694,0.56716,0.00018788,0.27176,0.86255,3.4898e-05,0.00034086
0.3383,0.55469,0.55693,0.56715,0.0001881,0.26932,0.86499,3.4588e-05,0.00034161
0.33911,0.5547,0.55692,0.56715,0.00018832,0.26688,0.86743,3.4281e-05,0.00034236
0.33991,0.5547,0.5569,0.56715,0.00018854,0.26445,0.86985,3.3977e-05,0.00034311
0.34072,0.55471,0.55689,0.56715,0.00018876,0.26203,0.87227,3.3675e-05,0.00034385
0.34152,0.55471,0.55688,0.56715,0.00018898,0.25961,0.87468,3.3376e-05,0.00034459
0.34233,0.55472,0.55686,0.56715,0.0001892,0.25721,0.87708,3.308e-05,0.00034532
0.34313,0.55472,0.55685,0.56714,0.00018942,0.25481,0.87948,3.2787e-05,0.00034605
0.34394,0.55473,0.55684,0.56714,0.00018964,0.25242,0.88186,3.2497e-05,0.00034677
0.34475,0.55473,0.55682,0.56714,0.00018985,0.25004,0.88424,3.2209e-05,0.0003475
0.34555,0.55474,0.55681,0.56714,0.00019007,0.24766,0.88661,3.1924e-05,0.00034821
0.34636,0.55474,0.5568,0.56713,0.00019028,0.2453,0.88897,3.1642e-05,0.00034893
0.34716,0.55475,0.55678,0.56713,0.0001905,0.24294,0.89133,3.1363e-05,0.00034963
0.34797,0.55475,0.55677,0.56713,0.00019071,0.24059,0.89367,3.1087e-05,0.00035034
0.34877,0.55476,0.55676,0.56713,0.00019093,0.23825,0.89601,3.0814e-05,0.00035104
0.34958,0.55476,0.55674,0.56713,0.00019114,0.23592,0.89834,3.0544e-05,0.00035174
0.35038,0.55477,0.55673,0.56712,0.00019135,0.23359,0.90066,3.0276e-05,0.00035243
0.35119,0.55477,0.55672,0.56712,0.00019156,0.23128,0.90297,3.0012e-05,0.00035312
0.35199,0.55478,0.5567,0.56712,0.00019177,0.22897,0.90527,2.975e-05,0.0003538
0.3528,0.55478,0.55669,0.56712,0.00019198,0.22667,0.90756,2.9491e-05,0.00035448
0.35361,0.55479,0.55668,0.56712,0.00019219,0.22438,0.90985,2.9235e-05,0.00035515
0.35441,0.55479,0.55667,0.56711,0.0001924,0.2221,0.91213,2.8982e-05,0.00035582
0.35522,0.55479,0.55665,0.56711,0.00019261,0.21983,0.91439,2.8732e-05,0.00035649
0.35602,0.5548,0.55664,0.56711,0.00019282,0.21757,0.91665,2.8485e-05,0.00035715
0.35683,0.5548,0.55663,0.56711,0.00019302,0.21531,0.9189,2.8241e-05,0.00035781
0.35763,0.55481,0.55661,0.5671,0.00019323,0.21307,0.92114,2.8e-05,0.00035846
0.35844,0.55481,0.5566,0.5671,0.00019343,0.21083,0.92337,2.7762e-05,0.00035911
0.35924,0.55482,0.55659,0.5671,0.00019364,0.2086,0.9256,2.7526e-05,0.00035975
0.36005,0.55482,0.55657,0.5671,0.00019384,0.20639,0.92781,2.7294e-05,0.00036039
0.36086,0.55483,0.55656,0.5671,0.00019404,0.20418,0.93001,2.7065e-05,0.00036102
0.36166,0.55483,0.55655,0.56709,0.00019425,0.20198,0.93221,2.6839e-05,0.00036165
0.36247,0.55483,0.55654,0.56709,0.00019445,0.19979,0.93439,2.6615e-05,0.00036228
0.36327,0.55484,0.55652,0.56709,0.00019465,0.19761,0.93657,2.6395e-05,0.0003629
0.36408,0.55484,0.55651,0.56709,0.00019485,0.19544,0.93874,2.6178e-05,0.00036351
0.36488,0.55485,0.5565,0.56708,0.00019504,0.19327,0.94089,2.5963e-05,0.00036413
0.36569,0.55485,0.55648,0.56708,0.00019524,0.19112,0.94304,2.5752e-05,0.00036473
0.36649,0.55485,0.55647,0.56708,0.00019544,0.18898,0.94518,2.5544e-05,0.00036534
0.3673,0.55486,0.55646,0.56708,0.00019564,0.18685,0.94731,2.5338e-05,0.00036593
0.3681,0.55486,0.55645,0.56707,0.00019583,0.18472,0.94943,2.5136e-05,0.00036653
0.36891,0.55487,0.55643,0.56707,0.00019603,0.18261,0.95153,2.4937e-05,0.00036712
0.36972,0.55487,0.55642,0.56707,0.00019622,0.18051,0.95363,2.474e-05,0.0003677
0.37052,0.55487,0.55641,0.56707,0.00019641,0.17841,0.95572,2.4547e-05,0.00036828
0.37133,0.55488,0.5564,0.56706,0.00019661,0.17633,0.9578,2.4357e-05,0.00036885
0.37213,0.55488,0.55638,0.56706,0.0001968,0.17425,0.95987,2.417e-05,0.00036942
0.37294,0.55489,0.55637,0.56706,0.00019699,0.17219,0.96193,2.3986e-05,0.00036999
0.37374,0.55489,0.55636,0.56706,0.00019718,0.17014,0.96398,2.3805e-05,0.00037055
0.37455,0.55489,0.55635,0.56705,0.00019737,0.16809,0.96601,2.3627e-05,0.0003711
0.37535,0.5549,0.55633,0.56705,0.00019755,0.16606,0.96804,2.3452e-05,0.00037166
0.37616,0.5549,0.55632,0.56705,0.00019774,0.16404,0.97006,2.328e-05,0.0003722
0.37696,0.5549,0.55631,0.56705,0.00019793,0.16203,0.97207,2.3111e-05,0.00037274
0.37777,0.55491,0.5563,0.56704,0.00019811,0.16002,0.97406,2.2945e-05,0.00037328
0.37858,0.55491,0.55629,0.56704,0.0001983,0.15803,0.97605,2.2782e-05,0.00037381
0.37938,0.55492,0.55627,0.56704,0.00019848,0.15605,0.97803,2.2623e-05,0.00037434
0.38019,0.55492,0.55626,0.56704,0.00019866,0.15408,0.97999,2.2466e-05,0.00037486
0.38099,0.55492,0.55625,0.56703,0.00019885,0.15212,0.98195,2.2312e-05,0.00037538
0.3818,0.55493,0.55624,0.56703,0.00019903,0.15017,0.98389,2.2162e-05,0.00037589
0.3826,0.55493,0.55623,0.56703,0.00019921,0.14823,0.98583,2.2014e-05,0.0003764
0.38341,0.55493,0.55621,0.56703,0.00019939,0.1463,0.98775,2.187e-05,0.0003769
0.38421,0.55494,0.5562,0.56702,0.00019956,0.14438,0.98966,2.1729e-05,0.0003774
0.38502,0.55494,0.55619,0.56702,0.00019974,0.14248,0.99156,2.159e-05,0.00037789
0.38582,0.55494,0.55618,0.56702,0.00019992,0.14058,0.99345,2.1455e-05,0.00037838
0.38663,0.55495,0.55617,0.56701,0.00020009,0.1387,0.99533,2.1323e-05,0.00037886
0.38744,0.55495,0.55616,0.56701,0.00020027,0.13682,0.9972,2.1194e-05,0.00037934
0.38824,0.55495,0.55615,0.56701,0.00020044,0.13496,0.99906,2.1068e-05,0.00037981
0.38905,0.55496,0.55613,0.56701,0.00020061,0.13311,1.0009,2.0945e-05,0.00038028
0.38985,0.55496,0.55612,0.567,0.00020079,0.13127,1.0027,2.0825e-05,0.00038075
0.39066,0.55496,0.55611,0.567,0.00020096,0.12944,1.0046,2.0708e-05,0.00038121
0.39146,0.55496,0.5561,0.567,0.00020113,0.12762,1.0064,2.0595e-05,0.00038166
0.39227,0.55497,0.55609,0.56699,0.0002013,0.12581,1.0082,2.0484e-05,0.00038211
0.39307,0.55497,0.55608,0.56699,0.00020146,0.12401,1.01,2.0376e-05,0.00038255
0.39388,0.55497,0.55607,0.56699,0.00020163,0.12223,1.0117,2.0272e-05,0.00038299
0.39469,0.55498,0.55606,0.56699,0.0002018,0.12046,1.0135,2.017e-05,0.00038342
0.39549,0.55498,0.55604,0.56698,0.00020196,0.11869,1.0153,2.0072e-05,0.00038385
0.3963,0.55498,0.55603,0.56698,0.00020213,0.11694,1.017,1.9977e-05,0.00038428
0.3971,0.55499,0.55602,0.56698,0.00020229,0.11521,1.0187,1.9884e-05,0.0003847
0.39791,0.55499,0.55601,0.56697,0.00020245,0.11348,1.0205,1.9795e-05,0.00038511
0.39871,0.55499,0.556,0.56697,0.00020261,0.11176,1.0222,1.9709e-05,0.00038552
0.39952,0.55499,0.55599,0.56697,0.00020277,0.11006,1.0239,1.9626e-05,0.00038592
0.40032,0.555,0.55598,0.56697,0.00020293,0.10837,1.0256,1.9546e-05,0.00038632
0.40113,0.555,0.55597,0.56696,0.00020309,0.10669,1.0272,1.9469e-05,0.00038671
0.40193,0.555,0.55596,0.56696,0.00020325,0.10502,1.0289,1.9395e-05,0.0003871
0.40274,0.55501,0.55595,0.56696,0.00020341,0.10336,1.0306,1.9324e-05,0.00038749
0.40355,0.55501,0.55594,0.56695,0.00020356,0.10171,1.0322,1.9257e-05,0.00038787
0.40435,0.55501,0.55593,0.56695,0.00020372,0.10008,1.0338,1.9192e-05,0.00038824
0.40516,0.55501,0.55592,0.56695,0.00020387,0.09846,1.0354,1.913e-05,0.00038861
0.40596,0.55502,0.55591,0.56695,0.00020402,0.096851,1.037,1.9072e-05,0.00038897
0.40677,0.55502,0.5559,0.56694,0.00020417,0.095253,1.0386,1.9016e-05,0.00038933
0.40757,0.55502,0.55589,0.56694,0.00020432,0.093668,1.0402,1.8963e-05,0.00038968
0.40838,0.55502,0.55588,0.56694,0.00020447,0.092095,1.0418,1.8914e-05,0.00039003
0.40918,0.55503,0.55587,0.56693,0.00020462,0.090534,1.0433,1.8868e-05,0.00039037
0.40999,0.55503,0.55586,0.56693,0.00020477,0.088985,1.0449,1.8824e-05,0.00039071
0.41079,0.55503,0.55585,0.56693,0.00020491,0.087449,1.0464,1.8784e-05,0.00039104
0.4116,0.55503,0.55584,0.56692,0.00020506,0.085925,1.0479,1.8746e-05,0.00039137
0.41241,0.55504,0.55583,0.56692,0.0002052,0.084413,1.0494,1.8712e-05,0.00039169
0.41321,0.55504,0.55582,0.56692,0.00020535,0.082913,1.0509,1.8681e-05,0.00039201
0.41402,0.55504,0.55581,0.56691,0.00020549,0.081426,1.0524,1.8653e-05,0.00039232
0.41482,0.55504,0.5558,0.56691,0.00020563,0.079951,1.0539,1.8627e-05,0.00039263
0.41563,0.55505,0.55579,0.56691,0.00020577,0.078489,1.0553,1.8605e-05,0.00039293
0.41643,0.55505,0.55578,0.56691,0.00020591,0.077039,1.0568,1.8586e-05,0.00039323
0.41724,0.55505,0.55577,0.5669,0.00020605,0.075602,1.0582,1.857e-05,0.00039352
0.41804,0.55505,0.55576,0.5669,0.00020618,0.074177,1.0596,1.8557e-05,0.00039381
0.41885,0.55505,0.55575,0.5669,0.00020632,0.072765,1.061,1.8547e-05,0.00039409
0.41966,0.55506,0.55574,0.56689,0.00020645,0.071365,1.0624,1.854e-05,0.00039437
0.42046,0.55506,0.55573,0.56689,0.00020659,0.069979,1.0638,1.8535e-05,0.00039464
0.42127,0.55506,0.55572,0.56689,0.00020672,0.068605,1.0652,1.8534e-05,0.0003949
0.42207,0.55506,0.55572,0.56688,0.00020685,0.067243,1.0665,1.8536e-05,0.00039516
0.42288,0.55507,0.55571,0.56688,0.00020698,0.065895,1.0679,1.8541e-05,0.00039542
0.42368,0.55507,0.5557,0.56688,0.00020711,0.064559,1.0692,1.8549e-05,0.00039567
0.42449,0.55507,0.55569,0.56687,0.00020724,0.063236,1.0705,1.856e-05,0.00039591
0.42529,0.55507,0.55568,0.56687,0.00020736,0.061926,1.0718,1.8574e-05,0.00039615
0.4261,0.55507,0.55567,0.56687,0.00020749,0.060629,1.0731,1.8591e-05,0.00039639
0.4269,0.55508,0.55566,0.56686,0.00020761,0.059345,1.0744,1.8611e-05,0.00039662
0.42771,0.55508,0.55565,0.56686,0.00020774,0.058074,1.0756,1.8633e-05,0.00039684
0.42852,0.55508,0.55565,0.56686,0.00020786,0.056816,1.0769,1.8659e-05,0.00039706
0.42932,0.55508,0.55564,0.56685,0.00020798,0.055571,1.0781,1.8688e-05,0.00039728
0.43013,0.55508,0.55563,0.56685,0.0002081,0.054339,1.0794,1.872e-05,0.00039749
0.43093,0.55508,0.55562,0.56685,0.00020822,0.053121,1.0806,1.8754e-05,0.00039769
0.43174,0.55509,0.55561,0.56684,0.00020834,0.051915,1.0818,1.8792e-05,0.00039789
0.43254,0.55509,0.55561,0.56684,0.00020846,0.050723,1.083,1.8833e-05,0.00039808
0.43335,0.55509,0.5556,0.56684,0.00020857,0.049543,1.0841,1.8876e-05,0.00039827
0.43415,0.55509,0.55559,0.56683,0.00020869,0.048377,1.0853,1.8923e-05,0.00039845
0.43496,0.55509,0.55558,0.56683,0.0002088,0.047225,1.0864,1.8972e-05,0.00039863
0.43576,0.5551,0.55557,0.56683,0.00020891,0.046085,1.0876,1.9025e-05,0.0003988
0.43657,0.5551,0.55557,0.56682,0.00020903,0.044959,1.0887,1.908e-05,0.00039897
0.43738,0.5551,0.55556,0.56682,0.00020914,0.043847,1.0898,1.9138e-05,0.00039913
0.43818,0.5551,0.55555,0.56682,0.00020924,0.042747,1.0909,1.9199e-05,0.00039929
0.43899,0.5551,0.55555,0.56681,0.00020935,0.041661,1.092,1.9264e-05,0.00039944
0.43979,0.5551,0.55554,0.56681,0.00020946,0.040589,1.093,1.9331e-05,0.00039959
0.4406,0.55511,0.55553,0.56681,0.00020957,0.03953,1.0941,1.9401e-05,0.00039973
0.4414,0.55511,0.55552,0.5668,0.00020967,0.038484,1.0951,1.9473e-05,0.00039987
0.44221,0.55511,0.55552,0.5668,0.00020977,0.037452,1.0961,1.9549e-05,0.0004
0.44301,0.55511,0.55551,0.5668,0.00020988,0.036434,1.0972,1.9628e-05,0.00040012
0.44382,0.55511,0.5555,0.56679,0.00020998,0.035429,1.0982,1.971e-05,0.00040024
0.44462,0.55511,0.5555,0.56679,0.00021008,0.034438,1.0991,1.9794e-05,0.00040036
0.44543,0.55511,0.55549,0.56679,0.00021017,0.03346,1.1001,1.9882e-05,0.00040047
0.44624,0.55512,0.55548,0.56678,0.00021027,0.032496,1.1011,1.9972e-05,0.00040057
0.44704,0.55512,0.55548,0.56678,0.00021037,0.031546,1.102,2.0065e-05,0.00040067
0.44785,0.55512,0.55547,0.56678,0.00021046,0.03061,1.1029,2.0161e-05,0.00040077
0.44865,0.55512,0.55546,0.56677,0.00021056,0.029687,1.1039,2.026e-05,0.00040086
0.44946,0.55512,0.55546,0.56677,0.00021065,0.028778,1.1048,2.0362e-05,0.00040094
0.45026,0.55512,0.55545,0.56677,0.00021074,0.027882,1.1057,2.0467e-05,0.00040102
0.45107,0.55512,0.55544,0.56676,0.00021083,0.027001,1.1065,2.0575e-05,0.00040109
0.45187,0.55512,0.55544,0.56676,0.00021092,0.026133,1.1074,2.0685e-05,0.00040116
0.45268,0.55513,0.55543,0.56676,0.00021101,0.025279,1.1082,2.0798e-05,0.00040122
0.45349,0.55513,0.55543,0.56675,0.0002111,0.024439,1.1091,2.0915e-05,0.00040128
0.45429,0.55513,0.55542,0.56675,0.00021118,0.023613,1.1099,2.1034e-05,0.00040133
0.4551,0.55513,0.55542,0.56675,0.00021127,0.022801,1.1107,2.1156e-05,0.00040138
0.4559,0.55513,0.55541,0.56674,0.00021135,0.022003,1.1115,2.128e-05,0.00040142
0.45671,0.55513,0.5554,0.56674,0.00021143,0.021218,1.1123,2.1408e-05,0.00040146
0.45751,0.55513,0.5554,0.56673,0.00021151,0.020448,1.113,2.1538e-05,0.00040149
0.45832,0.55513,0.55539,0.56673,0.00021159,0.019692,1.1138,2.1672e-05,0.00040152
0.45912,0.55513,0.55539,0.56673,0.00021167,0.018949,1.1145,2.1808e-05,0.00040154
0.45993,0.55514,0.55538,0.56672,0.00021175,0.018221,1.1152,2.1947e-05,0.00040155
0.46073,0.55514,0.55538,0.56672,0.00021183,0.017506,1.1159,2.2088e-05,0.00040156
0.46154,0.55514,0.55537,0.56672,0.0002119,0.016806,1.1166,2.2233e-05,0.00040157
0.46235,0.55514,0.55537,0.56671,0.00021197,0.01612,1.1173,2.238e-05,0.00040157
0.46315,0.55514,0.55536,0.56671,0.00021205,0.015448,1.118,2.2531e-05,0.00040156
0.46396,0.55514,0.55536,0.56671,0.00021212,0.01479,1.1186,2.2684e-05,0.00040155
0.46476,0.55514,0.55535,0.5667,0.00021219,0.014146,1.1193,2.2839e-05,0.00040154
0.46557,0.55514,0.55535,0.5667,0.00021226,0.013517,1.1199,2.2998e-05,0.00040152
0.46637,0.55514,0.55534,0.5667,0.00021232,0.012901,1.1205,2.3159e-05,0.00040149
0.46718,0.55514,0.55534,0.56669,0.00021239,0.0123,1.1211,2.3324e-05,0.00040146
0.46798,0.55514,0.55534,0.56669,0.00021246,0.011713,1.1217,2.349e-05,0.00040142
0.46879,0.55515,0.55533,0.56669,0.00021252,0.01114,1.1222,2.366e-05,0.00040138
0.46959,0.55515,0.55533,0.56668,0.00021258,0.010581,1.1228,2.3833e-05,0.00040133
0.4704,0.55515,0.55532,0.56668,0.00021264,0.010037,1.1233,2.4008e-05,0.00040128
0.47121,0.55515,0.55532,0.56667,0.00021271,0.0095065,1.1238,2.4186e-05,0.00040122
0.47201,0.55515,0.55532,0.56667,0.00021276,0.0089906,1.1244,2.4367e-05,0.00040116
0.47282,0.55515,0.55531,0.56667,0.00021282,0.0084889,1.1248,2.455e-05,0.00040109
0.47362,0.55515,0.55531,0.56666,0.00021288,0.0080016,1.1253,2.4737e-05,0.00040102
0.47443,0.55515,0.5553,0.56666,0.00021293,0.0075286,1.1258,2.4926e-05,0.00040094
0.47523,0.55515,0.5553,0.56666,0.00021299,0.0070698,1.1262,2.5118e-05,0.00040086
0.47604,0.55515,0.5553,0.56665,0.00021304,0.0066254,1.1267,2.5312e-05,0.00040077
0.47684,0.55515,0.55529,0.56665,0.00021309,0.0061954,1.1271,2.5509e-05,0.00040068
0.47765,0.55515,0.55529,0.56665,0.00021314,0.0057797,1.1275,2.5709e-05,0.00040058
0.47846,0.55515,0.55529,0.56664,0.00021319,0.0053784,1.1279,2.5912e-05,0.00040047
0.47926,0.55515,0.55528,0.56664,0.00021324,0.0049914,1.1283,2.6118e-05,0.00040036
0.48007,0.55515,0.55528,0.56664,0.00021329,0.0046188,1.1287,2.6326e-05,0.00040025
0.48087,0.55516,0.55528,0.56663,0.00021333,0.0042607,1.129,2.6537e-05,0.00040013
0.48168,0.55516,0.55528,0.56663,0.00021338,0.0039169,1.1293,2.675e-05,0.00040001
0.48248,0.55516,0.55527,0.56662,0.00021342,0.0035875,1.1297,2.6967e-05,0.00039988
0.48329,0.55516,0.55527,0.56662,0.00021346,0.0032725,1.13,2.7185e-05,0.00039974
0.48409,0.55516,0.55527,0.56662,0.0002135,0.002972,1.1303,2.7407e-05,0.0003996
0.4849,0.55516,0.55527,0.56661,0.00021354,0.0026859,1.1305,2.7631e-05,0.00039945
0.4857,0.55516,0.55526,0.56661,0.00021358,0.0024143,1.1308,2.7858e-05,0.0003993
0.48651,0.55516,0.55526,0.56661,0.00021362,0.0021571,1.1311,2.8088e-05,0.00039915
0.48732,0.55516,0.55526,0.5666,0.00021365,0.0019144,1.1313,2.8321e-05,0.00039899
0.48812,0.55516,0.55526,0.5666,0.00021369,0.0016861,1.1315,2.8556e-05,0.00039882
0.48893,0.55516,0.55526,0.5666,0.00021372,0.0014723,1.1317,2.8793e-05,0.00039865
0.48973,0.55516,0.55525,0.56659,0.00021375,0.0012729,1.1319,2.9034e-05,0.00039847
0.49054,0.55516,0.55525,0.56659,0.00021378,0.0010881,1.1321,2.9277e-05,0.00039829
0.49134,0.55516,0.55525,0.56658,0.00021381,0.00091769,1.1323,2.9522e-05,0.0003981
0.49215,0.55516,0.55525,0.56658,0.00021384,0.00076181,1.1324,2.977e-05,0.00039791
0.49295,0.55516,0.55525,0.56658,0.00021387,0.00062041,1.1325,3.0021e-05,0.00039771
0.49376,0.55516,0.55525,0.56657,0.00021389,0.00049351,1.1327,3.0275e-05,0.00039751
0.49456,0.55516,0.55524,0.56657,0.00021392,0.00038111,1.1328,3.0531e-05,0.0003973
0.49537,0.55516,0.55524,0.56657,0.00021394,0.00028321,1.1329,3.079e-05,0.00039709
0.49618,0.55516,0.55524,0.56656,0.00021396,0.00019981,1.1329,3.1051e-05,0.00039687
0.49698,0.55516,0.55524,0.56656,0.00021398,0.00013092,1.133,3.1315e-05,0.00039665
0.49779,0.55516,0.55524,0.56656,0.000214,7.6536e-05,1.133,3.1581e-05,0.00039642
0.49859,0.55516,0.55524,0.56655,0.00021402,3.6662e-05,1.1331,3.185e-05,0.00039619
0.4994,0.55516,0.55524,0.56655,0.00021404,1.1298e-05,1.1331,3.2122e-05,0.00039595
0.5002,0.55516,0.55524,0.56655,0.00021405,4.4581e-07,1.1331,3.2396e-05,0.00039571
0.50101,0.55516,0.55524,0.56654,0.00021407,4.1044e-06,1.1331,3.2673e-05,0.00039546
0.50181,0.55516,0.55524,0.56654,0.00021408,2.2274e-05,1.1331,3.2953e-05,0.00039521
0.50262,0.55516,0.55524,0.56653,0.00021409,5.4954e-05,1.133,3.3235e-05,0.00039495
0.50343,0.55516,0.55524,0.56653,0.0002141,0.00010214,1.133,3.3519e-05,0.00039469
0.50423,0.55516,0.55523,0.56653,0.00021411,0.00016384,1.1329,3.3806e-05,0.00039442
0.50504,0.55516,0.55523,0.56652,0.00021412,0.00024005,1.1328,3.4096e-05,0.00039414
0.50584,0.55516,0.55523,0.56652,0.00021413,0.00033076,1.1327,3.4388e-05,0.00039386
0.50665,0.55516,0.55523,0.56652,0.00021413,0.00043597,1.1326,3.4682e-05,0.00039358
0.50745,0.55516,0.55523,0.56651,0.00021414,0.00055569,1.1325,3.4979e-05,0.00039329
0.50826,0.55516,0.55524,0.56651,0.00021414,0.0006899,1.1323,3.5279e-05,0.000393
0.50906,0.55516,0.55524,0.56651,0.00021414,0.0008386,1.1322,3.5581e-05,0.0003927
0.50987,0.55516,0.55524,0.5665,0.00021414,0.0010018,1.132,3.5886e-05,0.0003924
0.51067,0.55516,0.55524,0.5665,0.00021414,0.0011795,1.1318,3.6193e-05,0.00039209
0.51148,0.55516,0.55524,0.56649,0.00021414,0.0013716,1.1316,3.6502e-05,0.00039177
0.51229,0.55516,0.55524,0.56649,0.00021414,0.0015783,1.1314,3.6814e-05,0.00039146
0.51309,0.55516,0.55524,0.56649,0.00021413,0.0017994,1.1312,3.7129e-05,0.00039113
0.5139,0.55516,0.55524,0.56648,0.00021412,0.0020349,1.1309,3.7446e-05,0.0003908
0.5147,0.55516,0.55524,0.56648,0.00021412,0.002285,1.1307,3.7765e-05,0.00039047
0.51551,0.55516,0.55524,0.56648,0.00021411,0.0025495,1.1304,3.8087e-05,0.00039013
0.51631,0.55516,0.55524,0.56647,0.0002141,0.0028284,1.1301,3.8411e-05,0.00038979
0.51712,0.55516,0.55524,0.56647,0.00021409,0.0031218,1.1298,3.8738e-05,0.00038944
0.51792,0.55516,0.55525,0.56647,0.00021408,0.0034296,1.1295,3.9067e-05,0.00038909
0.51873,0.55516,0.55525,0.56646,0.00021406,0.0037518,1.1292,3.9399e-05,0.00038873
0.51953,0.55516,0.55525,0.56646,0.00021405,0.0040884,1.1288,3.9733e-05,0.00038837
0.52034,0.55516,0.55525,0.56645,0.00021403,0.0044395,1.1285,4.0069e-05,0.000388
0.52115,0.55515,0.55525,0.56645,0.00021402,0.0048049,1.1281,4.0407e-05,0.00038763
0.52195,0.55515,0.55525,0.56645,0.000214,0.0051847,1.1277,4.0748e-05,0.00038725
0.52276,0.55515,0.55526,0.56644,0.00021398,0.0055789,1.1273,4.1092e-05,0.00038687
0.52356,0.55515,0.55526,0.56644,0.00021396,0.0059875,1.1269,4.1438e-05,0.00038648
0.52437,0.55515,0.55526,0.56644,0.00021394,0.0064105,1.1265,4.1786e-05,0.00038609
0.52517,0.55515,0.55526,0.56643,0.00021391,0.0068477,1.126,4.2136e-05,0.00038569
0.52598,0.55515,0.55526,0.56643,0.00021389,0.0072994,1.1256,4.2489e-05,0.00038529
0.52678,0.55515,0.55527,0.56643,0.00021386,0.0077653,1.1251,4.2844e-05,0.00038488
0.52759,0.55515,0.55527,0.56642,0.00021384,0.0082455,1.1246,4.3201e-05,0.00038447
0.52839,0.55515,0.55527,0.56642,0.00021381,0.0087401,1.1241,4.3561e-05,0.00038405
0.5292,0.55515,0.55527,0.56642,0.00021378,0.0092489,1.1236,4.3923e-05,0.00038363
0.53001,0.55515,0.55528,0.56641,0.00021375,0.0097721,1.1231,4.4287e-05,0.00038321
0.53081,0.55515,0.55528,0.56641,0.00021371,0.010309,1.1225,4.4653e-05,0.00038278
0.53162,0.55515,0.55528,0.5664,0.00021368,0.010861,1.1219,4.5022e-05,0.00038234
0.53242,0.55515,0.55529,0.5664,0.00021365,0.011427,1.1214,4.5393e-05,0.0003819
0.53323,0.55515,0.55529,0.5664,0.00021361,0.012007,1.1208,4.5766e-05,0.00038146
0.53403,0.55514,0.55529,0.56639,0.00021357,0.012601,1.1202,4.6141e-05,0.00038101
0.53484,0.55514,0.55529,0.56639,0.00021354,0.01321,1.1196,4.6519e-05,0.00038055
0.53564,0.55514,0.5553,0.56639,0.0002135,0.013832,1.1189,4.6899e-05,0.00038009
0.53645,0.55514,0.5553,0.56638,0.00021346,0.014469,1.1183,4.7281e-05,0.00037963
0.53726,0.55514,0.55531,0.56638,0.00021341,0.01512,1.1176,4.7665e-05,0.00037916
0.53806,0.55514,0.55531,0.56638,0.00021337,0.015785,1.117,4.8051e-05,0.00037869
0.53887,0.55514,0.55531,0.56637,0.00021333,0.016464,1.1163,4.844e-05,0.00037821
0.53967,0.55514,0.55532,0.56637,0.00021328,0.017158,1.1156,4.883e-05,0.00037773
0.54048,0.55514,0.55532,0.56637,0.00021323,0.017865,1.1149,4.9223e-05,0.00037724
0.54128,0.55514,0.55532,0.56636,0.00021319,0.018586,1.1141,4.9618e-05,0.00037675
0.54209,0.55514,0.55533,0.56636,0.00021314,0.019322,1.1134,5.0015e-05,0.00037626
0.54289,0.55514,0.55533,0.56636,0.00021309,0.020071,1.1126,5.0414e-05,0.00037576
0.5437,0.55513,0.55534,0.56635,0.00021303,0.020835,1.1119,5.0815e-05,0.00037525
0.5445,0.55513,0.55534,0.56635,0.00021298,0.021612,1.1111,5.1218e-05,0.00037474
0.54531,0.55513,0.55535,0.56634,0.00021293,0.022403,1.1103,5.1623e-05,0.00037423
0.54612,0.55513,0.55535,0.56634,0.00021287,0.023209,1.1095,5.2031e-05,0.00037371
0.54692,0.55513,0.55536,0.56634,0.00021282,0.024028,1.1086,5.244e-05,0.00037319
0.54773,0.55513,0.55536,0.56633,0.00021276,0.024861,1.1078,5.2851e-05,0.00037266
0.54853,0.55513,0.55536,0.56633,0.0002127,0.025708,1.107,5.3265e-05,0.00037213
0.54934,0.55513,0.55537,0.56633,0.00021264,0.026569,1.1061,5.368e-05,0.0003716
0.55014,0.55513,0.55537,0.56632,0.00021258,0.027444,1.1052,5.4098e-05,0.00037106
0.55095,0.55513,0.55538,0.56632,0.00021251,0.028332,1.1043,5.4517e-05,0.00037051
0.55175,0.55512,0.55538,0.56632,0.00021245,0.029234,1.1034,5.4938e-05,0.00036996
0.55256,0.55512,0.55539,0.56631,0.00021238,0.03015,1.1025,5.5361e-05,0.00036941
0.55336,0.55512,0.5554,0.56631,0.00021232,0.03108,1.1015,5.5786e-05,0.00036885
0.55417,0.55512,0.5554,0.56631,0.00021225,0.032024,1.1006,5.6214e-05,0.00036829
0.55498,0.55512,0.55541,0.5663,0.00021218,0.032981,1.0996,5.6642e-05,0.00036772
0.55578,0.55512,0.55541,0.5663,0.00021211,0.033952,1.0986,5.7073e-05,0.00036715
0.55659,0.55512,0.55542,0.5663,0.00021204,0.034936,1.0977,5.7506e-05,0.00036658
0.55739,0.55512,0.55542,0.56629,0.00021197,0.035934,1.0967,5.7941e-05,0.000366
0.5582,0.55511,0.55543,0.56629,0.0002119,0.036946,1.0956,5.8377e-05,0.00036541
0.559,0.55511,0.55544,0.56629,0.00021182,0.037971,1.0946,5.8815e-05,0.00036483
0.55981,0.55511,0.55544,0.56628,0.00021175,0.03901,1.0936,5.9255e-05,0.00036424
0.56061,0.55511,0.55545,0.56628,0.00021167,0.040062,1.0925,5.9697e-05,0.00036364
0.56142,0.55511,0.55545,0.56628,0.00021159,0.041128,1.0914,6.0141e-05,0.00036304
0.56223,0.55511,0.55546,0.56627,0.00021151,0.042207,1.0903,6.0586e-05,0.00036244
0.56303,0.55511,0.55547,0.56627,0.00021143,0.0433,1.0892,6.1033e-05,0.00036183
0.56384,0.55511,0.55547,0.56627,0.00021135,0.044406,1.0881,6.1482e-05,0.00036121
0.56464,0.5551,0.55548,0.56626,0.00021127,0.045525,1.087,6.1933e-05,0.0003606
0.56545,0.5551,0.55549,0.56626,0.00021118,0.046658,1.0859,6.2385e-05,0.00035998
0.56625,0.5551,0.55549,0.56626,0.0002111,0.047804,1.0847,6.2839e-05,0.00035935
0.56706,0.5551,0.5555,0.56625,0.00021101,0.048964,1.0835,6.3295e-05,0.00035872
0.56786,0.5551,0.55551,0.56625,0.00021092,0.050136,1.0824,6.3752e-05,0.00035809
0.56867,0.5551,0.55552,0.56625,0.00021083,0.051322,1.0812,6.4211e-05,0.00035746
0.56947,0.5551,0.55552,0.56624,0.00021074,0.052521,1.08,6.4672e-05,0.00035682
0.57028,0.55509,0.55553,0.56624,0.00021065,0.053734,1.0787,6.5134e-05,0.00035617
0.57109,0.55509,0.55554,0.56624,0.00021056,0.054959,1.0775,6.5598e-05,0.00035552
0.57189,0.55509,0.55554,0.56623,0.00021047,0.056198,1.0763,6.6064e-05,0.00035487
0.5727,0.55509,0.55555,0.56623,0.00021037,0.057449,1.075,6.6531e-05,0.00035421
0.5735,0.55509,0.55556,0.56623,0.00021028,0.058714,1.0737,6.6999e-05,0.00035355
0.57431,0.55509,0.55557,0.56622,0.00021018,0.059991,1.0725,6.7469e-05,0.00035289
0.57511,0.55509,0.55557,0.56622,0.00021008,0.061282,1.0712,6.7941e-05,0.00035222
0.57592,0.55508,0.55558,0.56622,0.00020998,0.062585,1.0698,6.8414e-05,0.00035155
0.57672,0.55508,0.55559,0.56621,0.00020988,0.063902,1.0685,6.8889e-05,0.00035088
0.57753,0.55508,0.5556,0.56621,0.00020978,0.065231,1.0672,6.9365e-05,0.0003502
0.57833,0.55508,0.55561,0.56621,0.00020968,0.066573,1.0658,6.9842e-05,0.00034952
0.57914,0.55508,0.55562,0.5662,0.00020958,0.067928,1.0645,7.0321e-05,0.00034883
0.57995,0.55508,0.55562,0.5662,0.00020947,0.069296,1.0631,7.0801e-05,0.00034814
0.58075,0.55507,0.55563,0.5662,0.00020936,0.070676,1.0617,7.1283e-05,0.00034745
0.58156,0.55507,0.55564,0.56619,0.00020926,0.07207,1.0603,7.1766e-05,0.00034675
0.58236,0.55507,0.55565,0.56619,0.00020915,0.073475,1.0589,7.2251e-05,0.00034605
0.58317,0.55507,0.55566,0.56619,0.00020904,0.074894,1.0575,7.2737e-05,0.00034534
0.58397,0.55507,0.55567,0.56618,0.00020893,0.076325,1.056,7.3224e-05,0.00034464
0.58478,0.55507,0.55568,0.56618,0.00020882,0.077768,1.0546,7.3712e-05,0.00034393
0.58558,0.55507,0.55568,0.56618,0.00020871,0.079225,1.0531,7.4202e-05,0.00034321
0.58639,0.55506,0.55569,0.56618,0.00020859,0.080693,1.0517,7.4693e-05,0.00034249
0.58719,0.55506,0.5557,0.56617,0.00020848,0.082174,1.0502,7.5185e-05,0.00034177
0.588,0.55506,0.55571,0.56617,0.00020836,0.083668,1.0487,7.5679e-05,0.00034104
0.58881,0.55506,0.55572,0.56617,0.00020825,0.085174,1.0472,7.6174e-05,0.00034032
0.58961,0.55506,0.55573,0.56616,0.00020813,0.086692,1.0456,7.667e-05,0.00033958
0.59042,0.55505,0.55574,0.56616,0.00020801,0.088222,1.0441,7.7167e-05,0.00033885
0.59122,0.55505,0.55575,0.56616,0.00020789,0.089765,1.0425,7.7665e-05,0.00033811
0.59203,0.55505,0.55576,0.56615,0.00020777,0.09132,1.041,7.8165e-05,0.00033737
0.59283,0.55505,0.55577,0.56615,0.00020764,0.092887,1.0394,7.8665e-05,0.00033662
0.59364,0.55505,0.55578,0.56615,0.00020752,0.094466,1.0378,7.9167e-05,0.00033587
0.59444,0.55505,0.55579,0.56614,0.0002074,0.096057,1.0362,7.967e-05,0.00033512
0.59525,0.55504,0.5558,0.56614,0.00020727,0.097661,1.0346,8.0174e-05,0.00033437
0.59606,0.55504,0.55581,0.56614,0.00020714,0.099276,1.033,8.0679e-05,0.00033361
0.59686,0.55504,0.55582,0.56614,0.00020702,0.1009,1.0314,8.1185e-05,0.00033285
0.59767,0.55504,0.55583,0.56613,0.00020689,0.10254,1.0297,8.1692e-05,0.00033208
0.59847,0.55504,0.55584,0.56613,0.00020676,0.10419,1.0281,8.22e-05,0.00033132
0.59928,0.55504,0.55585,0.56613,0.00020663,0.10586,1.0264,8.2709e-05,0.00033055
0.60008,0.55503,0.55586,0.56612,0.0002065,0.10753,1.0247,8.3218e-05,0.00032977
0.60089,0.55503,0.55587,0.56612,0.00020636,0.10922,1.023,8.3729e-05,0.000329
0.60169,0.55503,0.55588,0.56612,0.00020623,0.11092,1.0213,8.4241e-05,0.00032822
0.6025,0.55503,0.55589,0.56612,0.00020609,0.11263,1.0196,8.4754e-05,0.00032743
0.6033,0.55503,0.5559,0.56611,0.00020596,0.11435,1.0179,8.5267e-05,0.00032665
0.60411,0.55502,0.55591,0.56611,0.00020582,0.11608,1.0161,8.5782e-05,0.00032586
0.60492,0.55502,0.55592,0.56611,0.00020568,0.11783,1.0144,8.6297e-05,0.00032507
0.60572,0.55502,0.55593,0.5661,0.00020554,0.11958,1.0126,8.6813e-05,0.00032427
0.60653,0.55502,0.55595,0.5661,0.0002054,0.12135,1.0109,8.733e-05,0.00032348
0.60733,0.55502,0.55596,0.5661,0.00020526,0.12313,1.0091,8.7848e-05,0.00032268
0.60814,0.55501,0.55597,0.5661,0.00020512,0.12492,1.0073,8.8366e-05,0.00032187
0.60894,0.55501,0.55598,0.56609,0.00020498,0.12672,1.0055,8.8886e-05,0.00032107
0.60975,0.55501,0.55599,0.56609,0.00020483,0.12853,1.0036,8.9406e-05,0.00032026
0.61055,0.55501,0.556,0.56609,0.00020469,0.13036,1.0018,8.9926e-05,0.00031945
0.61136,0.55501,0.55601,0.56608,0.00020454,0.13219,0.99998,9.0448e-05,0.00031863
0.61216,0.555,0.55603,0.56608,0.00020439,0.13404,0.99812,9.097e-05,0.00031782
0.61297,0.555,0.55604,0.56608,0.00020425,0.1359,0.99626,9.1493e-05,0.000317
0.61378,0.555,0.55605,0.56608,0.0002041,0.13777,0.99439,9.2016e-05,0.00031618
0.61458,0.555,0.55606,0.56607,0.00020395,0.13965,0.9925,9.254e-05,0.00031535
0.61539,0.555,0.55607,0.56607,0.0002038,0.14154,0.99061,9.3064e-05,0.00031453
0.61619,0.55499,0.55608,0.56607,0.00020364,0.14344,0.9887,9.359e-05,0.0003137
0.617,0.55499,0.5561,0.56606,0.00020349,0.14535,0.98678,9.4115e-05,0.00031287
0.6178,0.55499,0.55611,0.56606,0.00020334,0.14727,0.98485,9.4641e-05,0.00031203
0.61861,0.55499,0.55612,0.56606,0.00020318,0.14921,0.98291,9.5168e-05,0.00031119
0.61941,0.55499,0.55613,0.56606,0.00020303,0.15115,0.98096,9.5696e-05,0.00031036
0.62022,0.55498,0.55615,0.56605,0.00020287,0.15311,0.979,9.6223e-05,0.00030951
0.62103,0.55498,0.55616,0.56605,0.00020271,0.15507,0.97703,9.6751e-05,0.00030867
0.62183,0.55498,0.55617,0.56605,0.00020255,0.15705,0.97505,9.728e-05,0.00030782
0.62264,0.55498,0.55618,0.56605,0.00020239,0.15903,0.97306,9.7809e-05,0.00030698
0.62344,0.55498,0.5562,0.56604,0.00020223,0.16103,0.97106,9.8339e-05,0.00030613
0.62425,0.55497,0.55621,0.56604,0.00020207,0.16304,0.96904,9.8868e-05,0.00030527
0.62505,0.55497,0.55622,0.56604,0.00020191,0.16506,0.96702,9.9399e-05,0.00030442
0.62586,0.55497,0.55623,0.56604,0.00020174,0.16708,0.96499,9.9929e-05,0.00030356
0.62666,0.55497,0.55625,0.56603,0.00020158,0.16912,0.96294,0.00010046,0.0003027
0.62747,0.55497,0.55626,0.56603,0.00020142,0.17117,0.96089,0.00010099,0.00030184
0.62827,0.55496,0.55627,0.56603,0.00020125,0.17323,0.95883,0.00010152,0.00030098
0.62908,0.55496,0.55629,0.56603,0.00020108,0.1753,0.95675,0.00010205,0.00030011
0.62989,0.55496,0.5563,0.56602,0.00020091,0.17738,0.95467,0.00010259,0.00029924
0.63069,0.55496,0.55631,0.56602,0.00020075,0.17947,0.95258,0.00010312,0.00029837
0.6315,0.55496,0.55633,0.56602,0.00020058,0.18157,0.95047,0.00010365,0.0002975
0.6323,0.55495,0.55634,0.56602,0.0002004,0.18367,0.94836,0.00010418,0.00029663
0.63311,0.55495,0.55635,0.56601,0.00020023,0.18579,0.94624,0.00010472,0.00029575
0.63391,0.55495,0.55637,0.56601,0.00020006,0.18792,0.9441,0.00010525,0.00029487
0.63472,0.55495,0.55638,0.56601,0.00019989,0.19006,0.94196,0.00010578,0.00029399
0.63552,0.55494,0.5564,0.56601,0.00019971,0.19221,0.93981,0.00010632,0.00029311
0.63633,0.55494,0.55641,0.566,0.00019954,0.19436,0.93765,0.00010685,0.00029223
0.63713,0.55494,0.55642,0.566,0.00019936,0.19653,0.93547,0.00010738,0.00029134
0.63794,0.55494,0.55644,0.566,0.00019919,0.1987,0.93329,0.00010792,0.00029046
0.63875,0.55494,0.55645,0.566,0.00019901,0.20089,0.9311,0.00010845,0.00028957
0.63955,0.55493,0.55647,0.56599,0.00019883,0.20308,0.9289,0.00010898,0.00028868
0.64036,0.55493,0.55648,0.56599,0.00019865,0.20529,0.9267,0.00010952,0.00028779
0.64116,0.55493,0.5565,0.56599,0.00019847,0.2075,0.92448,0.00011005,0.00028689
0.64197,0.55493,0.55651,0.56599,0.00019829,0.20973,0.92225,0.00011058,0.000286
0.64277,0.55493,0.55652,0.56599,0.00019811,0.21196,0.92001,0.00011112,0.0002851
0.64358,0.55492,0.55654,0.56598,0.00019793,0.2142,0.91777,0.00011165,0.0002842
0.64438,0.55492,0.55655,0.56598,0.00019774,0.21645,0.91551,0.00011218,0.0002833
0.64519,0.55492,0.55657,0.56598,0.00019756,0.21871,0.91325,0.00011272,0.0002824
0.64599,0.55492,0.55658,0.56598,0.00019737,0.22097,0.91098,0.00011325,0.0002815
0.6468,0.55491,0.5566,0.56597,0.00019719,0.22325,0.9087,0.00011378,0.00028059
0.64761,0.55491,0.55661,0.56597,0.000197,0.22554,0.90641,0.00011431,0.00027969
0.64841,0.55491,0.55663,0.56597,0.00019681,0.22783,0.90411,0.00011485,0.00027878
0.64922,0.55491,0.55664,0.56597,0.00019663,0.23013,0.9018,0.00011538,0.00027787
0.65002,0.55491,0.55666,0.56597,0.00019644,0.23244,0.89949,0.00011591,0.00027696
0.65083,0.5549,0.55667,0.56596,0.00019625,0.23476,0.89716,0.00011644,0.00027605
0.65163,0.5549,0.55669,0.56596,0.00019606,0.23709,0.89483,0.00011697,0.00027514
0.65244,0.5549,0.5567,0.56596,0.00019587,0.23943,0.89249,0.00011751,0.00027423
0.65324,0.5549,0.55672,0.56596,0.00019567,0.24177,0.89014,0.00011804,0.00027331
0.65405,0.5549,0.55673,0.56596,0.00019548,0.24413,0.88778,0.00011857,0.00027239
0.65486,0.55489,0.55675,0.56595,0.00019529,0.24649,0.88542,0.0001191,0.00027148
0.65566,0.55489,0.55676,0.56595,0.00019509,0.24886,0.88304,0.00011963,0.00027056
0.65647,0.55489,0.55678,0.56595,0.0001949,0.25124,0.88066,0.00012016,0.00026964
0.65727,0.55489,0.5568,0.56595,0.0001947,0.25362,0.87827,0.00012069,0.00026872
0.65808,0.55488,0.55681,0.56594,0.00019451,0.25602,0.87587,0.00012122,0.0002678
0.65888,0.55488,0.55683,0.56594,0.00019431,0.25842,0.87347,0.00012174,0.00026687
0.65969,0.55488,0.55684,0.56594,0.00019411,0.26083,0.87105,0.00012227,0.00026595
0.66049,0.55488,0.55686,0.56594,0.00019391,0.26325,0.86863,0.0001228,0.00026503
0.6613,0.55488,0.55688,0.56594,0.00019371,0.26567,0.8662,0.00012333,0.0002641
0.6621,0.55487,0.55689,0.56594,0.00019351,0.26811,0.86376,0.00012385,0.00026317
0.66291,0.55487,0.55691,0.56593,0.00019331,0.27055,0.86132,0.00012438,0.00026225
0.66372,0.55487,0.55692,0.56593,0.00019311,0.273,0.85887,0.0001249,0.00026132
0.66452,0.55487,0.55694,0.56593,0.00019291,0.27545,0.85641,0.00012543,0.00026039
0.66533,0.55487,0.55696,0.56593,0.00019271,0.27792,0.85394,0.00012595,0.00025946
0.66613,0.55486,0.55697,0.56593,0.0001925,0.28039,0.85146,0.00012648,0.00025853
0.66694,0.55486,0.55699,0.56592,0.0001923,0.28287,0.84898,0.000127,0.0002576
0.66774,0.55486,0.55701,0.56592,0.00019209,0.28535,0.84649,0.00012752,0.00025666
0.66855,0.55486,0.55702,0.56592,0.00019189,0.28784,0.844,0.00012805,0.00025573
0.66935,0.55486,0.55704,0.56592,0.00019168,0.29034,0.84149,0.00012857,0.0002548
0.67016,0.55485,0.55706,0.56592,0.00019147,0.29285,0.83898,0.00012909,0.00025386
0.67096,0.55485,0.55707,0.56592,0.00019127,0.29536,0.83647,0.00012961,0.00025293
0.67177,0.55485,0.55709,0.56591,0.00019106,0.29789,0.83394,0.00013013,0.00025199
0.67258,0.55485,0.55711,0.56591,0.00019085,0.30041,0.83141,0.00013065,0.00025106
0.67338,0.55484,0.55712,0.56591,0.00019064,0.30295,0.82887,0.00013116,0.00025012
0.67419,0.55484,0.55714,0.56591,0.00019043,0.30549,0.82633,0.00013168,0.00024918
0.67499,0.55484,0.55716,0.56591,0.00019022,0.30804,0.82378,0.0001322,0.00024824
0.6758,0.55484,0.55717,0.56591,0.00019001,0.31059,0.82122,0.00013271,0.00024731
0.6766,0.55484,0.55719,0.5659,0.0001898,0.31315,0.81865,0.00013323,0.00024637
0.67741,0.55483,0.55721,0.5659,0.00018959,0.31572,0.81608,0.00013374,0.00024543
0.67821,0.55483,0.55723,0.5659,0.00018937,0.3183,0.8135,0.00013426,0.00024449
0.67902,0.55483,0.55724,0.5659,0.00018916,0.32088,0.81092,0.00013477,0.00024355
0.67983,0.55483,0.55726,0.5659,0.00018894,0.32346,0.80833,0.00013528,0.00024261
0.68063,0.55483,0.55728,0.5659,0.00018873,0.32606,0.80574,0.00013579,0.00024167
0.68144,0.55482,0.5573,0.56589,0.00018851,0.32866,0.80313,0.0001363,0.00024073
0.68224,0.55482,0.55731,0.56589,0.0001883,0.33126,0.80052,0.00013681,0.00023979
0.68305,0.55482,0.55733,0.56589,0.00018808,0.33387,0.79791,0.00013732,0.00023885
0.68385,0.55482,0.55735,0.56589,0.00018786,0.33649,0.79529,0.00013782,0.0002379
0.68466,0.55482,0.55737,0.56589,0.00018765,0.33911,0.79266,0.00013833,0.00023696
0.68546,0.55481,0.55738,0.56589,0.00018743,0.34174,0.79003,0.00013884,0.00023602
0.68627,0.55481,0.5574,0.56589,0.00018721,0.34438,0.78739,0.00013934,0.00023508
0.68707,0.55481,0.55742,0.56588,0.00018699,0.34702,0.78475,0.00013984,0.00023414
0.68788,0.55481,0.55744,0.56588,0.00018677,0.34966,0.7821,0.00014035,0.0002332
0.68869,0.55481,0.55746,0.56588,0.00018655,0.35231,0.77945,0.00014085,0.00023225
0.68949,0.5548,0.55747,0.56588,0.00018633,0.35497,0.77679,0.00014135,0.00023131
0.6903,0.5548,0.55749,0.56588,0.00018611,0.35763,0.77412,0.00014185,0.00023037
0.6911,0.5548,0.55751,0.56588,0.00018589,0.3603,0.77145,0.00014235,0.00022943
0.69191,0.5548,0.55753,0.56588,0.00018566,0.36297,0.76878,0.00014284,0.00022849
0.69271,0.5548,0.55755,0.56587,0.00018544,0.36565,0.7661,0.00014334,0.00022754
0.69352,0.55479,0.55757,0.56587,0.00018522,0.36834,0.76341,0.00014383,0.0002266
0.69432,0.55479,0.55758,0.56587,0.00018499,0.37103,0.76072,0.00014433,0.00022566
0.69513,0.55479,0.5576,0.56587,0.00018477,0.37372,0.75802,0.00014482,0.00022472
0.69593,0.55479,0.55762,0.56587,0.00018455,0.37642,0.75532,0.00014531,0.00022378
0.69674,0.55479,0.55764,0.56587,0.00018432,0.37912,0.75262,0.0001458,0.00022284
0.69755,0.55478,0.55766,0.56587,0.00018409,0.38183,0.7499,0.00014629,0.0002219
0.69835,0.55478,0.55768,0.56587,0.00018387,0.38454,0.74719,0.00014678,0.00022096
0.69916,0.55478,0.55769,0.56586,0.00018364,0.38726,0.74447,0.00014727,0.00022002
0.69996,0.55478,0.55771,0.56586,0.00018341,0.38998,0.74175,0.00014775,0.00021908
0.70077,0.55478,0.55773,0.56586,0.00018319,0.39271,0.73902,0.00014824,0.00021814
0.70157,0.55478,0.55775,0.56586,0.00018296,0.39544,0.73628,0.00014872,0.0002172
0.70238,0.55477,0.55777,0.56586,0.00018273,0.39818,0.73355,0.0001492,0.00021626
0.70318,0.55477,0.55779,0.56586,0.0001825,0.40092,0.7308,0.00014968,0.00021532
0.70399,0.55477,0.55781,0.56586,0.00018227,0.40366,0.72806,0.00015016,0.00021438
0.7048,0.55477,0.55783,0.56586,0.00018204,0.40641,0.72531,0.00015064,0.00021345
0.7056,0.55477,0.55785,0.56586,0.00018181,0.40916,0.72255,0.00015112,0.00021251
0.70641,0.55476,0.55786,0.56586,0.00018158,0.41192,0.71979,0.00015159,0.00021157
0.70721,0.55476,0.55788,0.56585,0.00018135,0.41468,0.71703,0.00015207,0.00021064
0.70802,0.55476,0.5579,0.56585,0.00018112,0.41744,0.71427,0.00015254,0.0002097
0.70882,0.55476,0.55792,0.56585,0.00018089,0.42021,0.7115,0.00015301,0.00020877
0.70963,0.55476,0.55794,0.56585,0.00018066,0.42298,0.70872,0.00015348,0.00020783
0.71043,0.55476,0.55796,0.56585,0.00018043,0.42576,0.70594,0.00015395,0.0002069
0.71124,0.55475,0.55798,0.56585,0.00018019,0.42854,0.70316,0.00015442,0.00020597
0.71204,0.55475,0.558,0.56585,0.00017996,0.43132,0.70038,0.00015488,0.00020504
0.71285,0.55475,0.55802,0.56585,0.00017973,0.4341,0.69759,0.00015535,0.0002041
0.71366,0.55475,0.55804,0.56585,0.00017949,0.43689,0.6948,0.00015581,0.00020317
0.71446,0.55475,0.55806,0.56585,0.00017926,0.43969,0.69201,0.00015627,0.00020224
0.71527,0.55475,0.55808,0.56585,0.00017903,0.44248,0.68921,0.00015673,0.00020132
0.71607,0.55474,0.5581,0.56584,0.00017879,0.44528,0.68641,0.00015719,0.00020039
0.71688,0.55474,0.55812,0.56584,0.00017856,0.44808,0.6836,0.00015765,0.00019946
0.71768,0.55474,0.55814,0.56584,0.00017832,0.45089,0.6808,0.00015811,0.00019853
0.71849,0.55474,0.55816,0.56584,0.00017808,0.4537,0.67799,0.00015856,0.00019761
0.71929,0.55474,0.55817,0.56584,0.00017785,0.45651,0.67517,0.00015901,0.00019668
0.7201,0.55474,0.55819,0.56584,0.00017761,0.45932,0.67236,0.00015947,0.00019576
0.7209,0.55473,0.55821,0.56584,0.00017738,0.46214,0.66954,0.00015992,0.00019484
0.72171,0.55473,0.55823,0.56584,0.00017714,0.46496,0.66672,0.00016036,0.00019392
0.72252,0.55473,0.55825,0.56584,0.0001769,0.46778,0.6639,0.00016081,0.00019299
0.72332,0.55473,0.55827,0.56584,0.00017667,0.47061,0.66107,0.00016126,0.00019208
0.72413,0.55473,0.55829,0.56584,0.00017643,0.47343,0.65824,0.0001617,0.00019116
0.72493,0.55473,0.55831,0.56584,0.00017619,0.47626,0.65541,0.00016214,0.00019024
0.72574,0.55472,0.55833,0.56584,0.00017595,0.47909,0.65258,0.00016258,0.00018932
0.72654,0.55472,0.55835,0.56584,0.00017571,0.48193,0.64974,0.00016302,0.00018841
0.72735,0.55472,0.55837,0.56584,0.00017548,0.48477,0.64691,0.00016346,0.00018749
0.72815,0.55472,0.55839,0.56584,0.00017524,0.4876,0.64407,0.00016389,0.00018658
0.72896,0.55472,0.55841,0.56583,0.000175,0.49044,0.64123,0.00016433,0.00018567
0.72976,0.55472,0.55843,0.56583,0.00017476,0.49329,0.63838,0.00016476,0.00018476
0.73057,0.55472,0.55845,0.56583,0.00017452,0.49613,0.63554,0.00016519,0.00018385
0.73138,0.55471,0.55847,0.56583,0.00017428,0.49898,0.63269,0.00016562,0.00018294
0.73218,0.55471,0.55849,0.56583,0.00017404,0.50182,0.62984,0.00016605,0.00018203
0.73299,0.55471,0.55851,0.56583,0.0001738,0.50467,0.62699,0.00016647,0.00018113
0.73379,0.55471,0.55853,0.56583,0.00017356,0.50752,0.62414,0.0001669,0.00018022
0.7346,0.55471,0.55856,0.56583,0.00017332,0.51038,0.62129,0.00016732,0.00017932
0.7354,0.55471,0.55858,0.56583,0.00017308,0.51323,0.61843,0.00016774,0.00017842
0.73621,0.55471,0.5586,0.56583,0.00017284,0.51609,0.61558,0.00016816,0.00017752
0.73701,0.5547,0.55862,0.56583,0.0001726,0.51894,0.61272,0.00016858,0.00017662
0.73782,0.5547,0.55864,0.56583,0.00017236,0.5218,0.60986,0.00016899,0.00017572
0.73863,0.5547,0.55866,0.56583,0.00017212,0.52466,0.607,0.00016941,0.00017483
0.73943,0.5547,0.55868,0.56583,0.00017188,0.52752,0.60414,0.00016982,0.00017393
0.74024,0.5547,0.5587,0.56583,0.00017163,0.53038,0.60128,0.00017023,0.00017304
0.74104,0.5547,0.55872,0.56583,0.00017139,0.53324,0.59842,0.00017064,0.00017215
0.74185,0.5547,0.55874,0.56583,0.00017115,0.5361,0.59555,0.00017104,0.00017126
0.74265,0.5547,0.55876,0.56583,0.00017091,0.53897,0.59269,0.00017145,0.00017037
0.74346,0.55469,0.55878,0.56583,0.00017067,0.54183,0.58983,0.00017185,0.00016948
0.74426,0.55469,0.5588,0.56583,0.00017043,0.5447,0.58696,0.00017225,0.0001686
0.74507,0.55469,0.55882,0.56583,0.00017018,0.54756,0.5841,0.00017265,0.00016772
0.74587,0.55469,0.55884,0.56583,0.00016994,0.55043,0.58123,0.00017305,0.00016683
0.74668,0.55469,0.55886,0.56583,0.0001697,0.55329,0.57836,0.00017344,0.00016595
0.74749,0.55469,0.55888,0.56583,0.00016946,0.55616,0.5755,0.00017384,0.00016508
0.74829,0.55469,0.5589,0.56583,0.00016921,0.55903,0.57263,0.00017423,0.0001642
0.7491,0.55469,0.55893,0.56583,0.00016897,0.56189,0.56976,0.00017462,0.00016333
0.7499,0.55468,0.55895,0.56583,0.00016873,0.56476,0.56689,0.00017501,0.00016245
0.75071,0.55468,0.55897,0.56583,0.00016849,0.56763,0.56403,0.00017539,0.00016158
0.75151,0.55468,0.55899,0.56583,0.00016824,0.5705,0.56116,0.00017578,0.00016071
0.75232,0.55468,0.55901,0.56583,0.000168,0.57336,0.55829,0.00017616,0.00015985
0.75312,0.55468,0.55903,0.56583,0.00016776,0.57623,0.55543,0.00017654,0.00015898
0.75393,0.55468,0.55905,0.56583,0.00016752,0.5791,0.55256,0.00017692,0.00015812
0.75473,0.55468,0.55907,0.56583,0.00016727,0.58196,0.54969,0.00017729,0.00015725
0.75554,0.55468,0.55909,0.56583,0.00016703,0.58483,0.54683,0.00017767,0.00015639
0.75635,0.55468,0.55911,0.56583,0.00016679,0.5877,0.54396,0.00017804,0.00015554
0.75715,0.55468,0.55913,0.56583,0.00016655,0.59056,0.5411,0.00017841,0.00015468
0.75796,0.55467,0.55915,0.56583,0.0001663,0.59342,0.53823,0.00017878,0.00015383
0.75876,0.55467,0.55918,0.56583,0.00016606,0.59629,0.53537,0.00017915,0.00015297
0.75957,0.55467,0.5592,0.56583,0.00016582,0.59915,0.53251,0.00017951,0.00015213
0.76037,0.55467,0.55922,0.56583,0.00016558,0.60201,0.52965,0.00017987,0.00015128
0.76118,0.55467,0.55924,0.56583,0.00016533,0.60487,0.52679,0.00018023,0.00015043
0.76198,0.55467,0.55926,0.56583,0.00016509,0.60773,0.52393,0.00018059,0.00014959
0.76279,0.55467,0.55928,0.56583,0.00016485,0.61059,0.52107,0.00018095,0.00014875
0.7636,0.55467,0.5593,0.56583,0.00016461,0.61345,0.51821,0.0001813,0.00014791
0.7644,0.55467,0.55932,0.56583,0.00016436,0.61631,0.51535,0.00018166,0.00014707
0.76521,0.55467,0.55934,0.56583,0.00016412,0.61916,0.5125,0.00018201,0.00014624
0.76601,0.55467,0.55936,0.56583,0.00016388,0.62202,0.50964,0.00018236,0.0001454
0.76682,0.55466,0.55939,0.56583,0.00016364,0.62487,0.50679,0.0001827,0.00014457
0.76762,0.55466,0.55941,0.56583,0.00016339,0.62772,0.50394,0.00018305,0.00014374
0.76843,0.55466,0.55943,0.56583,0.00016315,0.63057,0.50109,0.00018339,0.00014292
0.76923,0.55466,0.55945,0.56583,0.00016291,0.63342,0.49825,0.00018373,0.00014209
0.77004,0.55466,0.55947,0.56583,0.00016267,0.63627,0.4954,0.00018407,0.00014127
0.77084,0.55466,0.55949,0.56583,0.00016243,0.63911,0.49256,0.0001844,0.00014045
0.77165,0.55466,0.55951,0.56583,0.00016219,0.64195,0.48972,0.00018473,0.00013964
0.77246,0.55466,0.55953,0.56584,0.00016194,0.64479,0.48688,0.00018507,0.00013882
0.77326,0.55466,0.55955,0.56584,0.0001617,0.64763,0.48404,0.0001854,0.00013801
0.77407,0.55466,0.55957,0.56584,0.00016146,0.65047,0.4812,0.00018572,0.0001372
0.77487,0.55466,0.5596,0.56584,0.00016122,0.6533,0.47837,0.00018605,0.00013639
0.77568,0.55466,0.55962,0.56584,0.00016098,0.65614,0.47554,0.00018637,0.00013559
0.77648,0.55466,0.55964,0.56584,0.00016074,0.65897,0.47271,0.00018669,0.00013479
0.77729,0.55466,0.55966,0.56584,0.0001605,0.66179,0.46988,0.00018701,0.00013399
0.77809,0.55465,0.55968,0.56584,0.00016026,0.66462,0.46706,0.00018733,0.00013319
0.7789,0.55465,0.5597,0.56584,0.00016002,0.66744,0.46424,0.00018764,0.00013239
0.7797,0.55465,0.55972,0.56584,0.00015978,0.67026,0.46142,0.00018795,0.0001316
0.78051,0.55465,0.55974,0.56584,0.00015954,0.67308,0.4586,0.00018826,0.00013081
0.78132,0.55465,0.55976,0.56584,0.0001593,0.6759,0.45579,0.00018857,0.00013003
0.78212,0.55465,0.55979,0.56584,0.00015906,0.67871,0.45298,0.00018888,0.00012924
0.78293,0.55465,0.55981,0.56584,0.00015882,0.68152,0.45017,0.00018918,0.00012846
0.78373,0.55465,0.55983,0.56584,0.00015858,0.68432,0.44737,0.00018948,0.00012768
0.78454,0.55465,0.55985,0.56584,0.00015834,0.68713,0.44456,0.00018978,0.0001269
0.78534,0.55465,0.55987,0.56585,0.0001581,0.68993,0.44177,0.00019008,0.00012613
0.78615,0.55465,0.55989,0.56585,0.00015786,0.69272,0.43897,0.00019037,0.00012536
0.78695,0.55465,0.55991,0.56585,0.00015763,0.69552,0.43618,0.00019066,0.00012459
0.78776,0.55465,0.55993,0.56585,0.00015739,0.69831,0.43339,0.00019095,0.00012383
0.78856,0.55465,0.55995,0.56585,0.00015715,0.70109,0.4306,0.00019124,0.00012306
0.78937,0.55465,0.55998,0.56585,0.00015691,0.70388,0.42782,0.00019152,0.0001223
0.79018,0.55465,0.56,0.56585,0.00015668,0.70666,0.42504,0.00019181,0.00012155
0.79098,0.55465,0.56002,0.56585,0.00015644,0.70943,0.42227,0.00019209,0.00012079
0.79179,0.55465,0.56004,0.56585,0.0001562,0.71221,0.4195,0.00019237,0.00012004
0.79259,0.55465,0.56006,0.56585,0.00015597,0.71497,0.41673,0.00019264,0.00011929
0.7934,0.55465,0.56008,0.56585,0.00015573,0.71774,0.41397,0.00019292,0.00011854
0.7942,0.55465,0.5601,0.56586,0.00015549,0.7205,0.41121,0.00019319,0.0001178
0.79501,0.55465,0.56012,0.56586,0.00015526,0.72326,0.40845,0.00019346,0.00011706
0.79581,0.55465,0.56014,0.56586,0.00015502,0.72601,0.4057,0.00019372,0.00011632
0.79662,0.55465,0.56016,0.56586,0.00015479,0.72876,0.40296,0.00019399,0.00011559
0.79743,0.55465,0.56019,0.56586,0.00015455,0.73151,0.40021,0.00019425,0.00011486
0.79823,0.55465,0.56021,0.56586,0.00015432,0.73425,0.39747,0.00019451,0.00011413
0.79904,0.55465,0.56023,0.56586,0.00015409,0.73698,0.39474,0.00019477,0.00011341
0.79984,0.55465,0.56025,0.56586,0.00015385,0.73972,0.39201,0.00019502,0.00011268
0.80065,0.55465,0.56027,0.56586,0.00015362,0.74244,0.38928,0.00019528,0.00011196
0.80145,0.55465,0.56029,0.56587,0.00015339,0.74517,0.38656,0.00019553,0.00011125
0.80226,0.55465,0.56031,0.56587,0.00015315,0.74789,0.38385,0.00019577,0.00011054
0.80306,0.55465,0.56033,0.56587,0.00015292,0.7506,0.38113,0.00019602,0.00010983
0.80387,0.55465,0.56035,0.56587,0.00015269,0.75331,0.37843,0.00019626,0.00010912
0.80467,0.55465,0.56037,0.56587,0.00015246,0.75601,0.37573,0.0001965,0.00010842
0.80548,0.55465,0.56039,0.56587,0.00015223,0.75871,0.37303,0.00019674,0.00010771
0.80629,0.55465,0.56042,0.56587,0.000152,0.76141,0.37034,0.00019698,0.00010702
0.80709,0.55465,0.56044,0.56587,0.00015177,0.7641,0.36765,0.00019721,0.00010632
0.8079,0.55465,0.56046,0.56587,0.00015154,0.76678,0.36497,0.00019744,0.00010563
0.8087,0.55465,0.56048,0.56588,0.00015131,0.76946,0.36229,0.00019767,0.00010494
0.80951,0.55465,0.5605,0.56588,0.00015108,0.77214,0.35962,0.0001979,0.00010426
0.81031,0.55465,0.56052,0.56588,0.00015085,0.77481,0.35695,0.00019812,0.00010358
0.81112,0.55465,0.56054,0.56588,0.00015062,0.77747,0.35429,0.00019834,0.0001029
0.81192,0.55465,0.56056,0.56588,0.00015039,0.78013,0.35163,0.00019856,0.00010223
0.81273,0.55465,0.56058,0.56588,0.00015017,0.78278,0.34898,0.00019878,0.00010155
0.81353,0.55465,0.5606,0.56588,0.00014994,0.78543,0.34634,0.000199,0.00010089
0.81434,0.55465,0.56062,0.56589,0.00014971,0.78807,0.3437,0.00019921,0.00010022
0.81515,0.55465,0.56064,0.56589,0.00014949,0.79071,0.34107,0.00019942,9.956e-05
0.81595,0.55465,0.56066,0.56589,0.00014926,0.79334,0.33844,0.00019962,9.8902e-05
0.81676,0.55465,0.56068,0.56589,0.00014904,0.79596,0.33582,0.00019983,9.8248e-05
0.81756,0.55465,0.5607,0.56589,0.00014881,0.79858,0.3332,0.00020003,9.7596e-05
0.81837,0.55465,0.56072,0.56589,0.00014859,0.80119,0.33059,0.00020023,9.6948e-05
0.81917,0.55465,0.56075,0.56589,0.00014837,0.8038,0.32799,0.00020043,9.6304e-05
0.81998,0.55465,0.56077,0.5659,0.00014814,0.8064,0.32539,0.00020062,9.5663e-05
0.82078,0.55465,0.56079,0.5659,0.00014792,0.809,0.3228,0.00020081,9.5026e-05
0.82159,0.55465,0.56081,0.5659,0.0001477,0.81158,0.32021,0.000201,9.4392e-05
0.8224,0.55465,0.56083,0.5659,0.00014748,0.81417,0.31764,0.00020119,9.3761e-05
0.8232,0.55465,0.56085,0.5659,0.00014726,0.81674,0.31506,0.00020138,9.3134e-05
0.82401,0.55465,0.56087,0.5659,0.00014703,0.81931,0.3125,0.00020156,9.2511e-05
0.82481,0.55465,0.56089,0.56591,0.00014681,0.82187,0.30994,0.00020174,9.1891e-05
0.82562,0.55465,0.56091,0.56591,0.00014659,0.82443,0.30738,0.00020192,9.1274e-05
0.82642,0.55465,0.56093,0.56591,0.00014638,0.82698,0.30484,0.00020209,9.0662e-05
0.82723,0.55465,0.56095,0.56591,0.00014616,0.82952,0.3023,0.00020226,9.0052e-05
0.82803,0.55465,0.56097,0.56591,0.00014594,0.83206,0.29977,0.00020243,8.9447e-05
0.82884,0.55465,0.56099,0.56591,0.00014572,0.83459,0.29724,0.0002026,8.8845e-05
0.82964,0.55465,0.56101,0.56592,0.00014551,0.83711,0.29472,0.00020276,8.8247e-05
0.83045,0.55465,0.56103,0.56592,0.00014529,0.83963,0.29221,0.00020293,8.7652e-05
0.83126,0.55465,0.56105,0.56592,0.00014507,0.84214,0.2897,0.00020309,8.7061e-05
0.83206,0.55466,0.56107,0.56592,0.00014486,0.84464,0.2872,0.00020324,8.6473e-05
0.83287,0.55466,0.56109,0.56592,0.00014464,0.84713,0.28471,0.0002034,8.589e-05
0.83367,0.55466,0.56111,0.56592,0.00014443,0.84962,0.28223,0.00020355,8.531e-05
0.83448,0.55466,0.56113,0.56593,0.00014422,0.8521,0.27975,0.0002037,8.4734e-05
0.83528,0.55466,0.56115,0.56593,0.000144,0.85457,0.27728,0.00020385,8.4161e-05
0.83609,0.55466,0.56117,0.56593,0.00014379,0.85704,0.27482,0.00020399,8.3592e-05
0.83689,0.55466,0.56119,0.56593,0.00014358,0.8595,0.27237,0.00020413,8.3028e-05
0.8377,0.55466,0.56121,0.56593,0.00014337,0.86195,0.26992,0.00020427,8.2466e-05
0.8385,0.55466,0.56123,0.56594,0.00014316,0.86439,0.26748,0.00020441,8.1909e-05
0.83931,0.55466,0.56125,0.56594,0.00014295,0.86682,0.26505,0.00020454,8.1355e-05
0.84012,0.55466,0.56127,0.56594,0.00014274,0.86925,0.26263,0.00020468,8.0806e-05
0.84092,0.55466,0.56129,0.56594,0.00014253,0.87167,0.26021,0.0002048,8.026e-05
0.84173,0.55466,0.5613,0.56594,0.00014232,0.87408,0.2578,0.00020493,7.9718e-05
0.84253,0.55466,0.56132,0.56595,0.00014212,0.87649,0.2554,0.00020506,7.9179e-05
0.84334,0.55467,0.56134,0.56595,0.00014191,0.87888,0.25301,0.00020518,7.8645e-05
0.84414,0.55467,0.56136,0.56595,0.00014171,0.88127,0.25063,0.0002053,7.8115e-05
0.84495,0.55467,0.56138,0.56595,0.0001415,0.88365,0.24825,0.00020541,7.7588e-05
0.84575,0.55467,0.5614,0.56595,0.0001413,0.88602,0.24588,0.00020553,7.7066e-05
0.84656,0.55467,0.56142,0.56596,0.00014109,0.88839,0.24352,0.00020564,7.6547e-05
0.84736,0.55467,0.56144,0.56596,0.00014089,0.89074,0.24117,0.00020575,7.6032e-05
0.84817,0.55467,0.56146,0.56596,0.00014069,0.89309,0.23883,0.00020585,7.5521e-05
0.84898,0.55467,0.56148,0.56596,0.00014049,0.89543,0.23649,0.00020596,7.5015e-05
0.84978,0.55467,0.5615,0.56596,0.00014028,0.89776,0.23417,0.00020606,7.4512e-05
0.85059,0.55467,0.56152,0.56597,0.00014008,0.90008,0.23185,0.00020616,7.4013e-05
0.85139,0.55467,0.56154,0.56597,0.00013988,0.9024,0.22954,0.00020625,7.3518e-05
0.8522,0.55468,0.56155,0.56597,0.00013969,0.9047,0.22724,0.00020634,7.3027e-05
0.853,0.55468,0.56157,0.56597,0.00013949,0.907,0.22495,0.00020643,7.254e-05
0.85381,0.55468,0.56159,0.56597,0.00013929,0.90928,0.22267,0.00020652,7.2058e-05
0.85461,0.55468,0.56161,0.56598,0.00013909,0.91156,0.22039,0.00020661,7.1579e-05
0.85542,0.55468,0.56163,0.56598,0.0001389,0.91383,0.21813,0.00020669,7.1104e-05
0.85623,0.55468,0.56165,0.56598,0.0001387,0.91609,0.21587,0.00020677,7.0634e-05
0.85703,0.55468,0.56167,0.56598,0.00013851,0.91835,0.21362,0.00020685,7.0167e-05
0.85784,0.55468,0.56169,0.56599,0.00013831,0.92059,0.21138,0.00020692,6.9705e-05
0.85864,0.55468,0.5617,0.56599,0.00013812,0.92282,0.20915,0.000207,6.9247e-05
0.85945,0.55469,0.56172,0.56599,0.00013793,0.92505,0.20693,0.00020707,6.8792e-05
0.86025,0.55469,0.56174,0.56599,0.00013774,0.92726,0.20472,0.00020713,6.8342e-05
0.86106,0.55469,0.56176,0.566,0.00013755,0.92947,0.20252,0.0002072,6.7897e-05
0.86186,0.55469,0.56178,0.566,0.00013736,0.93167,0.20033,0.00020726,6.7455e-05
0.86267,0.55469,0.5618,0.566,0.00013717,0.93385,0.19815,0.00020732,6.7017e-05
0.86347,0.55469,0.56181,0.566,0.00013698,0.93603,0.19597,0.00020738,6.6584e-05
0.86428,0.55469,0.56183,0.566,0.00013679,0.9382,0.19381,0.00020743,6.6155e-05
0.86509,0.55469,0.56185,0.56601,0.00013661,0.94036,0.19165,0.00020748,6.573e-05
0.86589,0.5547,0.56187,0.56601,0.00013642,0.94251,0.18951,0.00020753,6.5309e-05
0.8667,0.5547,0.56189,0.56601,0.00013623,0.94465,0.18737,0.00020758,6.4893e-05
0.8675,0.5547,0.5619,0.56601,0.00013605,0.94678,0.18525,0.00020762,6.448e-05
0.86831,0.5547,0.56192,0.56602,0.00013587,0.9489,0.18313,0.00020766,6.4072e-05
0.86911,0.5547,0.56194,0.56602,0.00013568,0.95101,0.18103,0.0002077,6.3669e-05
0.86992,0.5547,0.56196,0.56602,0.0001355,0.95311,0.17893,0.00020774,6.3269e-05
0.87072,0.5547,0.56198,0.56602,0.00013532,0.9552,0.17684,0.00020777,6.2874e-05
0.87153,0.55471,0.56199,0.56603,0.00013514,0.95729,0.17477,0.0002078,6.2483e-05
0.87233,0.55471,0.56201,0.56603,0.00013496,0.95936,0.1727,0.00020783,6.2096e-05
0.87314,0.55471,0.56203,0.56603,0.00013478,0.96142,0.17065,0.00020785,6.1714e-05
0.87395,0.55471,0.56205,0.56603,0.00013461,0.96347,0.1686,0.00020788,6.1336e-05
0.87475,0.55471,0.56206,0.56604,0.00013443,0.96551,0.16656,0.0002079,6.0962e-05
0.87556,0.55471,0.56208,0.56604,0.00013425,0.96754,0.16454,0.00020792,6.0593e-05
0.87636,0.55471,0.5621,0.56604,0.00013408,0.96956,0.16252,0.00020793,6.0228e-05
0.87717,0.55472,0.56212,0.56604,0.00013391,0.97157,0.16052,0.00020794,5.9867e-05
0.87797,0.55472,0.56213,0.56605,0.00013373,0.97357,0.15852,0.00020795,5.9511e-05
0.87878,0.55472,0.56215,0.56605,0.00013356,0.97556,0.15654,0.00020796,5.9159e-05
0.87958,0.55472,0.56217,0.56605,0.00013339,0.97754,0.15457,0.00020797,5.8811e-05
0.88039,0.55472,0.56218,0.56605,0.00013322,0.97951,0.1526,0.00020797,5.8468e-05
0.8812,0.55472,0.5622,0.56606,0.00013305,0.98146,0.15065,0.00020797,5.8129e-05
0.882,0.55473,0.56222,0.56606,0.00013288,0.98341,0.14871,0.00020796,5.7795e-05
0.88281,0.55473,0.56223,0.56606,0.00013271,0.98535,0.14678,0.00020796,5.7465e-05
0.88361,0.55473,0.56225,0.56607,0.00013254,0.98727,0.14486,0.00020795,5.7139e-05
0.88442,0.55473,0.56227,0.56607,0.00013238,0.98919,0.14295,0.00020794,5.6818e-05
0.88522,0.55473,0.56229,0.56607,0.00013221,0.99109,0.14105,0.00020793,5.6502e-05
0.88603,0.55473,0.5623,0.56607,0.00013205,0.99299,0.13916,0.00020791,5.6189e-05
0.88683,0.55474,0.56232,0.56608,0.00013189,0.99487,0.13729,0.00020789,5.5882e-05
0.88764,0.55474,0.56233,0.56608,0.00013172,0.99674,0.13542,0.00020787,5.5578e-05
0.88844,0.55474,0.56235,0.56608,0.00013156,0.9986,0.13357,0.00020785,5.5279e-05
0.88925,0.55474,0.56237,0.56608,0.0001314,1.0004,0.13172,0.00020782,5.4985e-05
0.89006,0.55474,0.56238,0.56609,0.00013124,1.0023,0.12989,0.00020779,5.4695e-05
0.89086,0.55474,0.5624,0.56609,0.00013108,1.0041,0.12807,0.00020776,5.441e-05
0.89167,0.55475,0.56242,0.56609,0.00013093,1.0059,0.12626,0.00020772,5.4129e-05
0.89247,0.55475,0.56243,0.5661,0.00013077,1.0077,0.12446,0.00020769,5.3853e-05
0.89328,0.55475,0.56245,0.5661,0.00013061,1.0095,0.12267,0.00020765,5.3581e-05
0.89408,0.55475,0.56246,0.5661,0.00013046,1.0113,0.1209,0.0002076,5.3313e-05
0.89489,0.55475,0.56248,0.5661,0.00013031,1.0131,0.11913,0.00020756,5.3051e-05
0.89569,0.55476,0.5625,0.56611,0.00013015,1.0148,0.11738,0.00020751,5.2792e-05
0.8965,0.55476,0.56251,0.56611,0.00013,1.0166,0.11564,0.00020746,5.2539e-05
0.8973,0.55476,0.56253,0.56611,0.00012985,1.0183,0.11391,0.00020741,5.229e-05
0.89811,0.55476,0.56254,0.56612,0.0001297,1.02,0.11219,0.00020736,5.2045e-05
0.89892,0.55476,0.56256,0.56612,0.00012955,1.0218,0.11048,0.0002073,5.1805e-05
0.89972,0.55477,0.56257,0.56612,0.0001294,1.0235,0.10878,0.00020724,5.157e-05
0.90053,0.55477,0.56259,0.56612,0.00012926,1.0251,0.1071,0.00020718,5.1339e-05
0.90133,0.55477,0.5626,0.56613,0.00012911,1.0268,0.10543,0.00020711,5.1113e-05
0.90214,0.55477,0.56262,0.56613,0.00012897,1.0285,0.10377,0.00020704,5.0891e-05
0.90294,0.55477,0.56263,0.56613,0.00012882,1.0301,0.10212,0.00020697,5.0674e-05
0.90375,0.55478,0.56265,0.56614,0.00012868,1.0318,0.10049,0.0002069,5.0461e-05
0.90455,0.55478,0.56266,0.56614,0.00012854,1.0334,0.098861,0.00020682,5.0253e-05
0.90536,0.55478,0.56268,0.56614,0.0001284,1.035,0.097248,0.00020674,5.005e-05
0.90617,0.55478,0.56269,0.56615,0.00012826,1.0366,0.095648,0.00020666,4.9852e-05
0.90697,0.55478,0.56271,0.56615,0.00012812,1.0382,0.09406,0.00020658,4.9658e-05
0.90778,0.55479,0.56272,0.56615,0.00012798,1.0398,0.092484,0.00020649,4.9468e-05
0.90858,0.55479,0.56274,0.56615,0.00012784,1.0414,0.09092,0.00020641,4.9284e-05
0.90939,0.55479,0.56275,0.56616,0.00012771,1.0429,0.089368,0.00020632,4.9104e-05
0.91019,0.55479,0.56277,0.56616,0.00012757,1.0445,0.087829,0.00020622,4.8928e-05
0.911,0.5548,0.56278,0.56616,0.00012744,1.046,0.086301,0.00020613,4.8757e-05
0.9118,0.5548,0.56279,0.56617,0.00012731,1.0475,0.084786,0.00020603,4.8591e-05
0.91261,0.5548,0.56281,0.56617,0.00012718,1.0491,0.083284,0.00020593,4.843e-05
0.91341,0.5548,0.56282,0.56617,0.00012705,1.0506,0.081793,0.00020582,4.8273e-05
0.91422,0.5548,0.56284,0.56618,0.00012692,1.052,0.080316,0.00020572,4.8121e-05
0.91503,0.55481,0.56285,0.56618,0.00012679,1.0535,0.07885,0.00020561,4.7974e-05
0.91583,0.55481,0.56286,0.56618,0.00012666,1.055,0.077397,0.00020549,4.7831e-05
0.91664,0.55481,0.56288,0.56619,0.00012654,1.0564,0.075957,0.00020538,4.7693e-05
0.91744,0.55481,0.56289,0.56619,0.00012641,1.0578,0.074529,0.00020526,4.756e-05
0.91825,0.55482,0.56291,0.56619,0.00012629,1.0593,0.073114,0.00020515,4.7431e-05
0.91905,0.55482,0.56292,0.5662,0.00012617,1.0607,0.071711,0.00020502,4.7308e-05
0.91986,0.55482,0.56293,0.5662,0.00012604,1.0621,0.070321,0.0002049,4.7188e-05
0.92066,0.55482,0.56295,0.5662,0.00012592,1.0635,0.068944,0.00020477,4.7074e-05
0.92147,0.55483,0.56296,0.5662,0.0001258,1.0648,0.06758,0.00020464,4.6964e-05
0.92227,0.55483,0.56297,0.56621,0.00012569,1.0662,0.066228,0.00020451,4.6859e-05
0.92308,0.55483,0.56299,0.56621,0.00012557,1.0675,0.064889,0.00020438,4.6759e-05
0.92389,0.55483,0.563,0.56621,0.00012545,1.0689,0.063563,0.00020424,4.6663e-05
0.92469,0.55484,0.56301,0.56622,0.00012534,1.0702,0.06225,0.0002041,4.6573e-05
0.9255,0.55484,0.56303,0.56622,0.00012522,1.0715,0.06095,0.00020396,4.6487e-05
0.9263,0.55484,0.56304,0.56622,0.00012511,1.0728,0.059662,0.00020382,4.6405e-05
0.92711,0.55484,0.56305,0.56623,0.000125,1.0741,0.058388,0.00020367,4.6329e-05
0.92791,0.55485,0.56306,0.56623,0.00012489,1.0753,0.057127,0.00020352,4.6257e-05
0.92872,0.55485,0.56308,0.56623,0.00012478,1.0766,0.055879,0.00020337,4.619e-05
0.92952,0.55485,0.56309,0.56624,0.00012467,1.0778,0.054644,0.00020321,4.6128e-05
0.93033,0.55485,0.5631,0.56624,0.00012456,1.0791,0.053422,0.00020306,4.607e-05
0.93113,0.55486,0.56311,0.56624,0.00012446,1.0803,0.052213,0.0002029,4.6017e-05
0.93194,0.55486,0.56313,0.56625,0.00012435,1.0815,0.051017,0.00020274,4.5969e-05
0.93275,0.55486,0.56314,0.56625,0.00012425,1.0827,0.049835,0.00020257,4.5926e-05
0.93355,0.55487,0.56315,0.56625,0.00012415,1.0838,0.048665,0.00020241,4.5888e-05
0.93436,0.55487,0.56316,0.56626,0.00012405,1.085,0.047509,0.00020224,4.5854e-05
0.93516,0.55487,0.56317,0.56626,0.00012395,1.0862,0.046367,0.00020206,4.5825e-05
0.93597,0.55487,0.56319,0.56626,0.00012385,1.0873,0.045237,0.00020189,4.5801e-05
0.93677,0.55488,0.5632,0.56627,0.00012375,1.0884,0.044121,0.00020171,4.5782e-05
0.93758,0.55488,0.56321,0.56627,0.00012365,1.0895,0.043019,0.00020154,4.5767e-05
0.93838,0.55488,0.56322,0.56627,0.00012356,1.0906,0.041929,0.00020135,4.5758e-05
0.93919,0.55488,0.56323,0.56628,0.00012346,1.0917,0.040853,0.00020117,4.5753e-05
0.94,0.55489,0.56324,0.56628,0.00012337,1.0928,0.039791,0.00020098,4.5752e-05
0.9408,0.55489,0.56326,0.56628,0.00012328,1.0938,0.038742,0.00020079,4.5757e-05
0.94161,0.55489,0.56327,0.56629,0.00012318,1.0949,0.037707,0.0002006,4.5767e-05
0.94241,0.5549,0.56328,0.56629,0.00012309,1.0959,0.036685,0.00020041,4.5781e-05
0.94322,0.5549,0.56329,0.56629,0.00012301,1.0969,0.035677,0.00020021,4.58e-05
0.94402,0.5549,0.5633,0.5663,0.00012292,1.0979,0.034682,0.00020001,4.5824e-05
0.94483,0.5549,0.56331,0.5663,0.00012283,1.0989,0.033701,0.00019981,4.5852e-05
0.94563,0.55491,0.56332,0.5663,0.00012275,1.0999,0.032734,0.00019961,4.5886e-05
0.94644,0.55491,0.56333,0.56631,0.00012266,1.1008,0.03178,0.0001994,4.5924e-05
0.94724,0.55491,0.56334,0.56631,0.00012258,1.1018,0.03084,0.00019919,4.5967e-05
0.94805,0.55492,0.56335,0.56631,0.0001225,1.1027,0.029914,0.00019898,4.6015e-05
0.94886,0.55492,0.56336,0.56632,0.00012242,1.1036,0.029002,0.00019877,4.6068e-05
0.94966,0.55492,0.56337,0.56632,0.00012234,1.1045,0.028103,0.00019856,4.6125e-05
0.95047,0.55493,0.56338,0.56632,0.00012226,1.1054,0.027218,0.00019834,4.6188e-05
0.95127,0.55493,0.56339,0.56633,0.00012219,1.1063,0.026347,0.00019812,4.6255e-05
0.95208,0.55493,0.5634,0.56633,0.00012211,1.1072,0.02549,0.00019789,4.6327e-05
0.95288,0.55493,0.56341,0.56634,0.00012204,1.108,0.024646,0.00019767,4.6404e-05
0.95369,0.55494,0.56342,0.56634,0.00012196,1.1089,0.023817,0.00019744,4.6485e-05
0.95449,0.55494,0.56343,0.56634,0.00012189,1.1097,0.023001,0.00019721,4.6572e-05
0.9553,0.55494,0.56344,0.56635,0.00012182,1.1105,0.022199,0.00019698,4.6663e-05
0.9561,0.55495,0.56345,0.56635,0.00012175,1.1113,0.021411,0.00019674,4.6759e-05
0.95691,0.55495,0.56346,0.56635,0.00012168,1.1121,0.020638,0.00019651,4.686e-05
0.95772,0.55495,0.56347,0.56636,0.00012162,1.1128,0.019878,0.00019627,4.6966e-05
0.95852,0.55496,0.56348,0.56636,0.00012155,1.1136,0.019132,0.00019602,4.7076e-05
0.95933,0.55496,0.56349,0.56636,0.00012149,1.1143,0.0184,0.00019578,4.7192e-05
0.96013,0.55496,0.5635,0.56637,0.00012142,1.1151,0.017682,0.00019553,4.7312e-05
0.96094,0.55497,0.56351,0.56637,0.00012136,1.1158,0.016979,0.00019528,4.7437e-05
0.96174,0.55497,0.56352,0.56637,0.0001213,1.1165,0.016289,0.00019503,4.7567e-05
0.96255,0.55497,0.56353,0.56638,0.00012124,1.1171,0.015613,0.00019478,4.7702e-05
0.96335,0.55498,0.56354,0.56638,0.00012118,1.1178,0.014952,0.00019452,4.7841e-05
0.96416,0.55498,0.56355,0.56638,0.00012112,1.1185,0.014305,0.00019426,4.7985e-05
0.96497,0.55498,0.56355,0.56639,0.00012107,1.1191,0.013671,0.000194,4.8134e-05
0.96577,0.55499,0.56356,0.56639,0.00012101,1.1197,0.013052,0.00019374,4.8288e-05
0.96658,0.55499,0.56357,0.56639,0.00012096,1.1203,0.012448,0.00019347,4.8447e-05
0.96738,0.55499,0.56358,0.5664,0.00012091,1.1209,0.011857,0.00019321,4.8611e-05
0.96819,0.555,0.56359,0.5664,0.00012086,1.1215,0.01128,0.00019294,4.8779e-05
0.96899,0.555,0.5636,0.56641,0.00012081,1.1221,0.010718,0.00019266,4.8952e-05
0.9698,0.555,0.5636,0.56641,0.00012076,1.1226,0.01017,0.00019239,4.913e-05
0.9706,0.55501,0.56361,0.56641,0.00012071,1.1232,0.0096366,0.00019211,4.9313e-05
0.97141,0.55501,0.56362,0.56642,0.00012067,1.1237,0.0091171,0.00019183,4.9501e-05
0.97221,0.55501,0.56363,0.56642,0.00012062,1.1242,0.008612,0.00019155,4.9693e-05
0.97302,0.55502,0.56364,0.56642,0.00012058,1.1247,0.0081211,0.00019127,4.9891e-05
0.97383,0.55502,0.56364,0.56643,0.00012054,1.1252,0.0076445,0.00019098,5.0093e-05
0.97463,0.55502,0.56365,0.56643,0.0001205,1.1257,0.0071822,0.00019069,5.03e-05
0.97544,0.55503,0.56366,0.56643,0.00012046,1.1261,0.0067343,0.0001904,5.0511e-05
0.97624,0.55503,0.56367,0.56644,0.00012042,1.1266,0.0063007,0.00019011,5.0728e-05
0.97705,0.55504,0.56367,0.56644,0.00012038,1.127,0.0058814,0.00018981,5.0949e-05
0.97785,0.55504,0.56368,0.56644,0.00012034,1.1274,0.0054765,0.00018951,5.1175e-05
0.97866,0.55504,0.56369,0.56645,0.00012031,1.1278,0.005086,0.00018921,5.1406e-05
0.97946,0.55505,0.56369,0.56645,0.00012028,1.1282,0.0047098,0.00018891,5.1642e-05
0.98027,0.55505,0.5637,0.56646,0.00012024,1.1286,0.0043481,0.00018861,5.1882e-05
0.98107,0.55505,0.56371,0.56646,0.00012021,1.1289,0.0040007,0.0001883,5.2127e-05
0.98188,0.55506,0.56372,0.56646,0.00012018,1.1293,0.0036678,0.00018799,5.2377e-05
0.98269,0.55506,0.56372,0.56647,0.00012016,1.1296,0.0033493,0.00018768,5.2632e-05
0.98349,0.55506,0.56373,0.56647,0.00012013,1.1299,0.0030452,0.00018737,5.2892e-05
0.9843,0.55507,0.56373,0.56647,0.0001201,1.1302,0.0027555,0.00018705,5.3156e-05
0.9851,0.55507,0.56374,0.56648,0.00012008,1.1305,0.0024803,0.00018673,5.3425e-05
0.98591,0.55508,0.56375,0.56648,0.00012006,1.1307,0.0022195,0.00018641,5.3699e-05
0.98671,0.55508,0.56375,0.56648,0.00012003,1.131,0.0019732,0.00018609,5.3977e-05
0.98752,0.55508,0.56376,0.56649,0.00012001,1.1312,0.0017413,0.00018577,5.4261e-05
0.98832,0.55509,0.56377,0.56649,0.00011999,1.1315,0.0015239,0.00018544,5.4549e-05
0.98913,0.55509,0.56377,0.5665,0.00011998,1.1317,0.001321,0.00018511,5.4842e-05
0.98993,0.5551,0.56378,0.5665,0.00011996,1.1319,0.0011325,0.00018478,5.5139e-05
0.99074,0.5551,0.56378,0.5665,0.00011994,1.132,0.00095858,0.00018445,5.5442e-05
0.99155,0.5551,0.56379,0.56651,0.00011993,1.1322,0.0007991,0.00018411,5.5749e-05
0.99235,0.55511,0.56379,0.56651,0.00011992,1.1324,0.00065411,0.00018377,5.6061e-05
0.99316,0.55511,0.5638,0.56651,0.00011991,1.1325,0.00052361,0.00018343,5.6377e-05
0.99396,0.55511,0.5638,0.56652,0.0001199,1.1326,0.00040762,0.00018309,5.6699e-05
0.99477,0.55512,0.56381,0.56652,0.00011989,1.1327,0.00030612,0.00018275,5.7025e-05
0.99557,0.55512,0.56382,0.56652,0.00011988,1.1328,0.00021913,0.0001824,5.7355e-05
0.99638,0.55513,0.56382,0.56653,0.00011987,1.1329,0.00014664,0.00018205,5.7691e-05
0.99718,0.55513,0.56383,0.56653,0.00011987,1.133,8.8663e-05,0.0001817,5.8031e-05
0.99799,0.55513,0.56383,0.56654,0.00011986,1.133,4.5193e-05,0.00018135,5.8376e-05
0.9988,0.55514,0.56383,0.56654,0.00011986,1.1331,1.6233e-05,0.000181,5.8725e-05
0.9996,0.55514,0.56384,0.56654,0.00011986,1.1331,1.7832e-06,0.00018064,5.908e-05
1.0004,0.55515,0.56384,0.56655,0.00011986,1.1331,1.8448e-06,0.00018028,5.9438e-05
1.0012,0.55515,0.56385,0.56655,0.00011986,1.1331,1.6418e-05,0.00017992,5.9802e-05
1.002,0.55515,0.56385,0.56655,0.00011986,1.1331,4.5501e-05,0.00017956,6.017e-05
1.0028,0.55516,0.56386,0.56656,0.00011987,1.133,8.9095e-05,0.00017919,6.0543e-05
1.0036,0.55516,0.56386,0.56656,0.00011987,1.133,0.0001472,0.00017882,6.0921e-05
1.0044,0.55517,0.56387,0.56656,0.00011988,1.1329,0.00021981,0.00017845,6.1303e-05
1.0052,0.55517,0.56387,0.56657,0.00011989,1.1328,0.00030692,0.00017808,6.169e-05
1.006,0.55518,0.56387,0.56657,0.00011989,1.1327,0.00040854,0.00017771,6.2081e-05
1.0069,0.55518,0.56388,0.56657,0.00011991,1.1326,0.00052466,0.00017733,6.2477e-05
1.0077,0.55518,0.56388,0.56658,0.00011992,1.1325,0.00065528,0.00017696,6.2878e-05
1.0085,0.55519,0.56388,0.56658,0.00011993,1.1324,0.00080039,0.00017658,6.3283e-05
1.0093,0.55519,0.56389,0.56659,0.00011994,1.1322,0.00095999,0.00017619,6.3693e-05
1.0101,0.5552,0.56389,0.56659,0.00011996,1.132,0.0011341,0.00017581,6.4108e-05
1.0109,0.5552,0.5639,0.56659,0.00011998,1.1319,0.0013227,0.00017542,6.4527e-05
1.0117,0.55521,0.5639,0.5666,0.00011999,1.1317,0.0015257,0.00017504,6.4951e-05
1.0125,0.55521,0.5639,0.5666,0.00012001,1.1315,0.0017432,0.00017465,6.5379e-05
1.0133,0.55521,0.5639,0.5666,0.00012003,1.1312,0.0019752,0.00017426,6.5812e-05
1.0141,0.55522,0.56391,0.56661,0.00012006,1.131,0.0022217,0.00017386,6.6249e-05
1.0149,0.55522,0.56391,0.56661,0.00012008,1.1307,0.0024826,0.00017347,6.6691e-05
1.0157,0.55523,0.56391,0.56661,0.0001201,1.1305,0.0027579,0.00017307,6.7138e-05
1.0165,0.55523,0.56392,0.56662,0.00012013,1.1302,0.0030477,0.00017267,6.7589e-05
1.0173,0.55524,0.56392,0.56662,0.00012016,1.1299,0.0033519,0.00017227,6.8044e-05
1.0181,0.55524,0.56392,0.56663,0.00012018,1.1296,0.0036706,0.00017186,6.8504e-05
1.0189,0.55524,0.56392,0.56663,0.00012021,1.1293,0.0040036,0.00017146,6.8969e-05
1.0197,0.55525,0.56393,0.56663,0.00012024,1.1289,0.0043511,0.00017105,6.9438e-05
1.0205,0.55525,0.56393,0.56664,0.00012028,1.1286,0.004713,0.00017064,6.9912e-05
1.0213,0.55526,0.56393,0.56664,0.00012031,1.1282,0.0050892,0.00017023,7.039e-05
1.0222,0.55526,0.56393,0.56664,0.00012035,1.1278,0.0054799,0.00016982,7.0872e-05
1.023,0.55527,0.56393,0.56665,0.00012038,1.1274,0.0058849,0.0001694,7.1359e-05
1.0238,0.55527,0.56394,0.56665,0.00012042,1.127,0.0063043,0.00016899,7.1851e-05
1.0246,0.55528,0.56394,0.56665,0.00012046,1.1266,0.006738,0.00016857,7.2346e-05
1.0254,0.55528,0.56394,0.56666,0.0001205,1.1261,0.0071861,0.00016815,7.2847e-05
1.0262,0.55529,0.56394,0.56666,0.00012054,1.1257,0.0076485,0.00016772,7.3351e-05
1.027,0.55529,0.56394,0.56667,0.00012058,1.1252,0.0081252,0.0001673,7.386e-05
1.0278,0.55529,0.56394,0.56667,0.00012062,1.1247,0.0086162,0.00016687,7.4374e-05
1.0286,0.5553,0.56395,0.56667,0.00012067,1.1242,0.0091215,0.00016645,7.4892e-05
1.0294,0.5553,0.56395,0.56668,0.00012072,1.1237,0.0096411,0.00016602,7.5414e-05
1.0302,0.55531,0.56395,0.56668,0.00012076,1.1232,0.010175,0.00016559,7.5941e-05
1.031,0.55531,0.56395,0.56668,0.00012081,1.1226,0.010723,0.00016515,7.6472e-05
1.0318,0.55532,0.56395,0.56669,0.00012086,1.1221,0.011285,0.00016472,7.7007e-05
1.0326,0.55532,0.56395,0.56669,0.00012091,1.1215,0.011862,0.00016428,7.7546e-05
1.0334,0.55533,0.56395,0.56669,0.00012097,1.1209,0.012453,0.00016384,7.809e-05
1.0342,0.55533,0.56395,0.5667,0.00012102,1.1203,0.013058,0.0001634,7.8639e-05
1.035,0.55534,0.56395,0.5667,0.00012108,1.1197,0.013677,0.00016296,7.9191e-05
1.0358,0.55534,0.56395,0.5667,0.00012113,1.1191,0.01431,0.00016252,7.9748e-05
1.0367,0.55535,0.56395,0.56671,0.00012119,1.1185,0.014957,0.00016207,8.0309e-05
1.0375,0.55535,0.56395,0.56671,0.00012125,1.1178,0.015619,0.00016162,8.0874e-05
1.0383,0.55536,0.56395,0.56671,0.00012131,1.1171,0.016295,0.00016117,8.1444e-05
1.0391,0.55536,0.56395,0.56672,0.00012137,1.1165,0.016984,0.00016072,8.2017e-05
1.0399,0.55537,0.56395,0.56672,0.00012143,1.1158,0.017688,0.00016027,8.2595e-05
1.0407,0.55537,0.56395,0.56673,0.0001215,1.115,0.018406,0.00015982,8.3177e-05
1.0415,0.55538,0.56395,0.56673,0.00012156,1.1143,0.019138,0.00015936,8.3764e-05
1.0423,0.55538,0.56395,0.56673,0.00012163,1.1136,0.019884,0.0001589,8.4354e-05
1.0431,0.55538,0.56395,0.56674,0.0001217,1.1128,0.020644,0.00015845,8.4949e-05
1.0439,0.55539,0.56395,0.56674,0.00012177,1.1121,0.021418,0.00015799,8.5547e-05
1.0447,0.55539,0.56395,0.56674,0.00012184,1.1113,0.022206,0.00015752,8.615e-05
1.0455,0.5554,0.56395,0.56675,0.00012191,1.1105,0.023008,0.00015706,8.6757e-05
1.0463,0.5554,0.56395,0.56675,0.00012198,1.1097,0.023824,0.00015659,8.7368e-05
1.0471,0.55541,0.56395,0.56675,0.00012206,1.1089,0.024653,0.00015613,8.7983e-05
1.0479,0.55541,0.56395,0.56676,0.00012213,1.108,0.025497,0.00015566,8.8602e-05
1.0487,0.55542,0.56395,0.56676,0.00012221,1.1072,0.026354,0.00015519,8.9226e-05
1.0495,0.55542,0.56395,0.56676,0.00012229,1.1063,0.027225,0.00015472,8.9853e-05
1.0503,0.55543,0.56395,0.56677,0.00012236,1.1054,0.02811,0.00015425,9.0484e-05
1.0512,0.55543,0.56395,0.56677,0.00012245,1.1045,0.029009,0.00015377,9.1119e-05
1.052,0.55544,0.56394,0.56677,0.00012253,1.1036,0.029922,0.0001533,9.1759e-05
1.0528,0.55544,0.56394,0.56678,0.00012261,1.1027,0.030848,0.00015282,9.2402e-05
1.0536,0.55545,0.56394,0.56678,0.00012269,1.1018,0.031788,0.00015234,9.3049e-05
1.0544,0.55545,0.56394,0.56678,0.00012278,1.1008,0.032742,0.00015186,9.37e-05
1.0552,0.55546,0.56394,0.56679,0.00012287,1.0999,0.03371,0.00015138,9.4355e-05
1.056,0.55547,0.56394,0.56679,0.00012295,1.0989,0.034691,0.00015089,9.5014e-05
1.0568,0.55547,0.56393,0.56679,0.00012304,1.0979,0.035685,0.00015041,9.5676e-05
1.0576,0.55548,0.56393,0.5668,0.00012313,1.0969,0.036694,0.00014992,9.6343e-05
1.0584,0.55548,0.56393,0.5668,0.00012322,1.0959,0.037716,0.00014944,9.7013e-05
1.0592,0.55549,0.56393,0.5668,0.00012332,1.0949,0.038751,0.00014895,9.7687e-05
1.06,0.55549,0.56393,0.56681,0.00012341,1.0938,0.0398,0.00014846,9.8365e-05
1.0608,0.5555,0.56392,0.56681,0.00012351,1.0928,0.040863,0.00014797,9.9047e-05
1.0616,0.5555,0.56392,0.56681,0.0001236,1.0917,0.041938,0.00014747,9.9733e-05
1.0624,0.55551,0.56392,0.56682,0.0001237,1.0906,0.043028,0.00014698,0.00010042
1.0632,0.55551,0.56392,0.56682,0.0001238,1.0895,0.044131,0.00014648,0.00010111
1.064,0.55552,0.56391,0.56682,0.0001239,1.0884,0.045247,0.00014599,0.00010181
1.0648,0.55552,0.56391,0.56683,0.000124,1.0873,0.046376,0.00014549,0.00010251
1.0657,0.55553,0.56391,0.56683,0.0001241,1.0861,0.047519,0.00014499,0.00010322
1.0665,0.55553,0.5639,0.56683,0.00012421,1.085,0.048675,0.00014449,0.00010392
1.0673,0.55554,0.5639,0.56684,0.00012431,1.0838,0.049845,0.00014399,0.00010463
1.0681,0.55554,0.5639,0.56684,0.00012442,1.0827,0.051027,0.00014349,0.00010535
1.0689,0.55555,0.5639,0.56684,0.00012453,1.0815,0.052223,0.00014298,0.00010607
1.0697,0.55555,0.56389,0.56685,0.00012463,1.0803,0.053432,0.00014248,0.00010679
1.0705,0.55556,0.56389,0.56685,0.00012474,1.079,0.054654,0.00014197,0.00010752
1.0713,0.55557,0.56389,0.56685,0.00012486,1.0778,0.055889,0.00014147,0.00010824
1.0721,0.55557,0.56388,0.56686,0.00012497,1.0766,0.057138,0.00014096,0.00010898
1.0729,0.55558,0.56388,0.56686,0.00012508,1.0753,0.058399,0.00014045,0.00010971
1.0737,0.55558,0.56387,0.56686,0.0001252,1.0741,0.059673,0.00013994,0.00011045
1.0745,0.55559,0.56387,0.56687,0.00012531,1.0728,0.060961,0.00013943,0.0001112
1.0753,0.55559,0.56387,0.56687,0.00012543,1.0715,0.062261,0.00013891,0.00011194
1.0761,0.5556,0.56386,0.56687,0.00012555,1.0702,0.063574,0.0001384,0.00011269
1.0769,0.5556,0.56386,0.56688,0.00012567,1.0689,0.0649,0.00013789,0.00011345
1.0777,0.55561,0.56385,0.56688,0.00012579,1.0675,0.066239,0.00013737,0.0001142
1.0785,0.55561,0.56385,0.56688,0.00012591,1.0662,0.067591,0.00013685,0.00011496
1.0793,0.55562,0.56385,0.56689,0.00012603,1.0648,0.068956,0.00013634,0.00011572
1.0801,0.55563,0.56384,0.56689,0.00012615,1.0634,0.070333,0.00013582,0.00011649
1.081,0.55563,0.56384,0.56689,0.00012628,1.0621,0.071723,0.0001353,0.00011726
1.0818,0.55564,0.56383,0.5669,0.00012641,1.0607,0.073126,0.00013478,0.00011803
1.0826,0.55564,0.56383,0.5669,0.00012653,1.0593,0.074541,0.00013426,0.00011881
1.0834,0.55565,0.56382,0.5669,0.00012666,1.0578,0.075969,0.00013373,0.00011959
1.0842,0.55565,0.56382,0.56691,0.00012679,1.0564,0.077409,0.00013321,0.00012037
1.085,0.55566,0.56381,0.56691,0.00012692,1.055,0.078863,0.00013269,0.00012116
1.0858,0.55566,0.56381,0.56691,0.00012705,1.0535,0.080328,0.00013216,0.00012194
1.0866,0.55567,0.5638,0.56692,0.00012719,1.052,0.081806,0.00013164,0.00012274
1.0874,0.55568,0.5638,0.56692,0.00012732,1.0505,0.083296,0.00013111,0.00012353
1.0882,0.55568,0.56379,0.56692,0.00012746,1.049,0.084799,0.00013059,0.00012433
1.089,0.55569,0.56379,0.56692,0.00012759,1.0475,0.086314,0.00013006,0.00012513
1.0898,0.55569,0.56378,0.56693,0.00012773,1.046,0.087842,0.00012953,0.00012593
1.0906,0.5557,0.56378,0.56693,0.00012787,1.0445,0.089381,0.000129,0.00012674
1.0914,0.5557,0.56377,0.56693,0.00012801,1.0429,0.090933,0.00012847,0.00012755
1.0922,0.55571,0.56377,0.56694,0.00012815,1.0414,0.092497,0.00012794,0.00012836
1.093,0.55572,0.56376,0.56694,0.00012829,1.0398,0.094073,0.00012741,0.00012918
1.0938,0.55572,0.56375,0.56694,0.00012844,1.0382,0.095662,0.00012688,0.00012999
1.0946,0.55573,0.56375,0.56695,0.00012858,1.0366,0.097262,0.00012635,0.00013081
1.0955,0.55573,0.56374,0.56695,0.00012873,1.035,0.098875,0.00012581,0.00013164
1.0963,0.55574,0.56374,0.56695,0.00012887,1.0334,0.1005,0.00012528,0.00013246
1.0971,0.55574,0.56373,0.56695,0.00012902,1.0318,0.10214,0.00012475,0.00013329
1.0979,0.55575,0.56372,0.56696,0.00012917,1.0301,0.10378,0.00012421,0.00013413
1.0987,0.55576,0.56372,0.56696,0.00012932,1.0285,0.10544,0.00012368,0.00013496
1.0995,0.55576,0.56371,0.56696,0.00012947,1.0268,0.10712,0.00012314,0.0001358
1.1003,0.55577,0.5637,0.56697,0.00012962,1.0251,0.1088,0.00012261,0.00013664
1.1011,0.55577,0.5637,0.56697,0.00012978,1.0234,0.11049,0.00012207,0.00013748
1.1019,0.55578,0.56369,0.56697,0.00012993,1.0217,0.1122,0.00012154,0.00013832
1.1027,0.55578,0.56368,0.56698,0.00013009,1.02,0.11392,0.000121,0.00013917
1.1035,0.55579,0.56368,0.56698,0.00013024,1.0183,0.11565,0.00012046,0.00014002
1.1043,0.5558,0.56367,0.56698,0.0001304,1.0166,0.11739,0.00011993,0.00014087
1.1051,0.5558,0.56366,0.56698,0.00013056,1.0148,0.11915,0.00011939,0.00014173
1.1059,0.55581,0.56366,0.56699,0.00013072,1.0131,0.12091,0.00011885,0.00014259
1.1067,0.55581,0.56365,0.56699,0.00013088,1.0113,0.12269,0.00011831,0.00014345
1.1075,0.55582,0.56364,0.56699,0.00013104,1.0095,0.12447,0.00011777,0.00014431
1.1083,0.55583,0.56364,0.567,0.0001312,1.0077,0.12627,0.00011723,0.00014517
1.1091,0.55583,0.56363,0.567,0.00013137,1.0059,0.12808,0.0001167,0.00014604
1.11,0.55584,0.56362,0.567,0.00013153,1.0041,0.1299,0.00011616,0.00014691
1.1108,0.55584,0.56361,0.567,0.0001317,1.0023,0.13174,0.00011562,0.00014778
1.1116,0.55585,0.56361,0.56701,0.00013186,1.0004,0.13358,0.00011508,0.00014865
1.1124,0.55586,0.5636,0.56701,0.00013203,0.99858,0.13544,0.00011454,0.00014953
1.1132,0.55586,0.56359,0.56701,0.0001322,0.99672,0.1373,0.000114,0.0001504
1.114,0.55587,0.56358,0.56701,0.00013237,0.99485,0.13918,0.00011346,0.00015128
1.1148,0.55587,0.56357,0.56702,0.00013254,0.99297,0.14107,0.00011292,0.00015217
1.1156,0.55588,0.56357,0.56702,0.00013271,0.99108,0.14296,0.00011238,0.00015305
1.1164,0.55588,0.56356,0.56702,0.00013289,0.98917,0.14487,0.00011184,0.00015394
1.1172,0.55589,0.56355,0.56703,0.00013306,0.98726,0.14679,0.0001113,0.00015482
1.118,0.5559,0.56354,0.56703,0.00013324,0.98533,0.14873,0.00011076,0.00015571
1.1188,0.5559,0.56353,0.56703,0.00013341,0.98339,0.15067,0.00011022,0.00015661
1.1196,0.55591,0.56353,0.56703,0.00013359,0.98145,0.15262,0.00010968,0.0001575
1.1204,0.55591,0.56352,0.56704,0.00013377,0.97949,0.15458,0.00010914,0.00015839
1.1212,0.55592,0.56351,0.56704,0.00013395,0.97752,0.15656,0.0001086,0.00015929
1.122,0.55593,0.5635,0.56704,0.00013413,0.97554,0.15854,0.00010806,0.00016019
1.1228,0.55593,0.56349,0.56704,0.00013431,0.97355,0.16054,0.00010752,0.00016109
1.1236,0.55594,0.56348,0.56705,0.00013449,0.97155,0.16254,0.00010699,0.000162
1.1245,0.55594,0.56347,0.56705,0.00013467,0.96954,0.16456,0.00010645,0.0001629
1.1253,0.55595,0.56347,0.56705,0.00013486,0.96752,0.16658,0.00010591,0.00016381
1.1261,0.55596,0.56346,0.56705,0.00013504,0.96549,0.16862,0.00010537,0.00016471
1.1269,0.55596,0.56345,0.56706,0.00013523,0.96345,0.17066,0.00010483,0.00016562
1.1277,0.55597,0.56344,0.56706,0.00013542,0.9614,0.17272,0.0001043,0.00016653
1.1285,0.55598,0.56343,0.56706,0.0001356,0.95934,0.17479,0.00010376,0.00016745
1.1293,0.55598,0.56342,0.56706,0.00013579,0.95727,0.17686,0.00010322,0.00016836
1.1301,0.55599,0.56341,0.56707,0.00013598,0.95519,0.17895,0.00010269,0.00016928
1.1309,0.55599,0.5634,0.56707,0.00013617,0.9531,0.18104,0.00010215,0.00017019
1.1317,0.556,0.56339,0.56707,0.00013636,0.95099,0.18315,0.00010162,0.00017111
1.1325,0.55601,0.56338,0.56707,0.00013656,0.94888,0.18527,0.00010108,0.00017203
1.1333,0.55601,0.56337,0.56708,0.00013675,0.94676,0.18739,0.00010055,0.00017295
1.1341,0.55602,0.56336,0.56708,0.00013694,0.94463,0.18953,0.00010002,0.00017387
1.1349,0.55602,0.56335,0.56708,0.00013714,0.94249,0.19167,9.9483e-05,0.0001748
1.1357,0.55603,0.56334,0.56708,0.00013734,0.94034,0.19383,9.895e-05,0.00017572
1.1365,0.55604,0.56334,0.56709,0.00013753,0.93818,0.19599,9.8418e-05,0.00017665
1.1373,0.55604,0.56333,0.56709,0.00013773,0.93601,0.19816,9.7887e-05,0.00017757
1.1381,0.55605,0.56332,0.56709,0.00013793,0.93384,0.20035,9.7357e-05,0.0001785
1.1389,0.55605,0.56331,0.56709,0.00013813,0.93165,0.20254,9.6827e-05,0.00017943
1.1398,0.55606,0.5633,0.5671,0.00013833,0.92945,0.20474,9.6298e-05,0.00018036
1.1406,0.55607,0.56328,0.5671,0.00013853,0.92724,0.20695,9.5769e-05,0.00018129
1.1414,0.55607,0.56327,0.5671,0.00013873,0.92503,0.20917,9.5242e-05,0.00018223
1.1422,0.55608,0.56326,0.5671,0.00013894,0.9228,0.2114,9.4715e-05,0.00018316
1.143,0.55609,0.56325,0.56711,0.00013914,0.92057,0.21364,9.4189e-05,0.00018409
1.1438,0.55609,0.56324,0.56711,0.00013935,0.91833,0.21589,9.3664e-05,0.00018503
1.1446,0.5561,0.56323,0.56711,0.00013955,0.91607,0.21815,9.3139e-05,0.00018597
1.1454,0.5561,0.56322,0.56711,0.00013976,0.91381,0.22041,9.2616e-05,0.0001869
1.1462,0.55611,0.56321,0.56711,0.00013997,0.91154,0.22269,9.2093e-05,0.00018784
1.147,0.55612,0.5632,0.56712,0.00014017,0.90926,0.22497,9.1572e-05,0.00018878
1.1478,0.55612,0.56319,0.56712,0.00014038,0.90698,0.22726,9.1051e-05,0.00018972
1.1486,0.55613,0.56318,0.56712,0.00014059,0.90468,0.22956,9.0531e-05,0.00019066
1.1494,0.55613,0.56317,0.56712,0.00014081,0.90238,0.23187,9.0012e-05,0.0001916
1.1502,0.55614,0.56316,0.56712,0.00014102,0.90006,0.23419,8.9495e-05,0.00019254
1.151,0.55615,0.56315,0.56713,0.00014123,0.89774,0.23651,8.8978e-05,0.00019348
1.1518,0.55615,0.56314,0.56713,0.00014144,0.89541,0.23885,8.8463e-05,0.00019442
1.1526,0.55616,0.56312,0.56713,0.00014166,0.89307,0.24119,8.7948e-05,0.00019537
1.1534,0.55617,0.56311,0.56713,0.00014187,0.89072,0.24354,8.7435e-05,0.00019631
1.1543,0.55617,0.5631,0.56714,0.00014209,0.88837,0.2459,8.6923e-05,0.00019725
1.1551,0.55618,0.56309,0.56714,0.0001423,0.886,0.24827,8.6412e-05,0.0001982
1.1559,0.55618,0.56308,0.56714,0.00014252,0.88363,0.25065,8.5902e-05,0.00019914
1.1567,0.55619,0.56307,0.56714,0.00014274,0.88125,0.25303,8.5393e-05,0.00020009
1.1575,0.5562,0.56306,0.56714,0.00014296,0.87886,0.25542,8.4886e-05,0.00020103
1.1583,0.5562,0.56304,0.56715,0.00014318,0.87647,0.25782,8.438e-05,0.00020198
1.1591,0.55621,0.56303,0.56715,0.0001434,0.87406,0.26023,8.3875e-05,0.00020292
1.1599,0.55622,0.56302,0.56715,0.00014362,0.87165,0.26265,8.3372e-05,0.00020387
1.1607,0.55622,0.56301,0.56715,0.00014384,0.86923,0.26507,8.2869e-05,0.00020481
1.1615,0.55623,0.563,0.56715,0.00014406,0.8668,0.2675,8.2369e-05,0.00020576
1.1623,0.55623,0.56299,0.56716,0.00014429,0.86437,0.26994,8.1869e-05,0.00020671
1.1631,0.55624,0.56297,0.56716,0.00014451,0.86193,0.27239,8.1372e-05,0.00020765
1.1639,0.55625,0.56296,0.56716,0.00014474,0.85947,0.27484,8.0875e-05,0.0002086
1.1647,0.55625,0.56295,0.56716,0.00014496,0.85702,0.27731,8.038e-05,0.00020955
1.1655,0.55626,0.56294,0.56716,0.00014519,0.85455,0.27977,7.9887e-05,0.00021049
1.1663,0.55626,0.56293,0.56716,0.00014542,0.85208,0.28225,7.9395e-05,0.00021144
1.1671,0.55627,0.56291,0.56717,0.00014564,0.8496,0.28473,7.8904e-05,0.00021239
1.1679,0.55628,0.5629,0.56717,0.00014587,0.84711,0.28723,7.8415e-05,0.00021333
1.1688,0.55628,0.56289,0.56717,0.0001461,0.84462,0.28972,7.7928e-05,0.00021428
1.1696,0.55629,0.56288,0.56717,0.00014633,0.84211,0.29223,7.7442e-05,0.00021522
1.1704,0.5563,0.56286,0.56717,0.00014656,0.83961,0.29474,7.6958e-05,0.00021617
1.1712,0.5563,0.56285,0.56718,0.00014679,0.83709,0.29726,7.6476e-05,0.00021711
1.172,0.55631,0.56284,0.56718,0.00014703,0.83457,0.29979,7.5995e-05,0.00021806
1.1728,0.55631,0.56283,0.56718,0.00014726,0.83204,0.30232,7.5516e-05,0.000219
1.1736,0.55632,0.56281,0.56718,0.00014749,0.8295,0.30486,7.5038e-05,0.00021995
1.1744,0.55633,0.5628,0.56718,0.00014773,0.82696,0.30741,7.4563e-05,0.00022089
1.1752,0.55633,0.56279,0.56718,0.00014796,0.82441,0.30996,7.4089e-05,0.00022183
1.176,0.55634,0.56278,0.56719,0.0001482,0.82185,0.31252,7.3617e-05,0.00022278
1.1768,0.55635,0.56276,0.56719,0.00014843,0.81929,0.31508,7.3147e-05,0.00022372
1.1776,0.55635,0.56275,0.56719,0.00014867,0.81672,0.31766,7.2678e-05,0.00022466
1.1784,0.55636,0.56274,0.56719,0.00014891,0.81414,0.32024,7.2212e-05,0.0002256
1.1792,0.55636,0.56272,0.56719,0.00014915,0.81156,0.32282,7.1747e-05,0.00022654
1.18,0.55637,0.56271,0.56719,0.00014938,0.80897,0.32541,7.1285e-05,0.00022748
1.1808,0.55638,0.5627,0.56719,0.00014962,0.80638,0.32801,7.0824e-05,0.00022842
1.1816,0.55638,0.56268,0.5672,0.00014986,0.80378,0.33061,7.0365e-05,0.00022936
1.1824,0.55639,0.56267,0.5672,0.0001501,0.80117,0.33322,6.9908e-05,0.0002303
1.1833,0.55639,0.56266,0.5672,0.00015034,0.79856,0.33584,6.9453e-05,0.00023124
1.1841,0.5564,0.56264,0.5672,0.00015059,0.79594,0.33846,6.9e-05,0.00023217
1.1849,0.55641,0.56263,0.5672,0.00015083,0.79332,0.34109,6.8549e-05,0.00023311
1.1857,0.55641,0.56262,0.5672,0.00015107,0.79068,0.34372,6.8101e-05,0.00023404
1.1865,0.55642,0.5626,0.56721,0.00015131,0.78805,0.34636,6.7654e-05,0.00023497
1.1873,0.55643,0.56259,0.56721,0.00015156,0.78541,0.34901,6.7209e-05,0.00023591
1.1881,0.55643,0.56258,0.56721,0.0001518,0.78276,0.35166,6.6767e-05,0.00023684
1.1889,0.55644,0.56256,0.56721,0.00015205,0.78011,0.35431,6.6326e-05,0.00023777
1.1897,0.55644,0.56255,0.56721,0.00015229,0.77745,0.35697,6.5888e-05,0.0002387
1.1905,0.55645,0.56253,0.56721,0.00015254,0.77478,0.35964,6.5452e-05,0.00023963
1.1913,0.55646,0.56252,0.56721,0.00015279,0.77211,0.36231,6.5018e-05,0.00024056
1.1921,0.55646,0.56251,0.56721,0.00015303,0.76944,0.36499,6.4587e-05,0.00024148
1.1929,0.55647,0.56249,0.56722,0.00015328,0.76676,0.36767,6.4157e-05,0.00024241
1.1937,0.55647,0.56248,0.56722,0.00015353,0.76408,0.37036,6.373e-05,0.00024333
1.1945,0.55648,0.56247,0.56722,0.00015378,0.76139,0.37305,6.3305e-05,0.00024425
1.1953,0.55649,0.56245,0.56722,0.00015403,0.75869,0.37575,6.2883e-05,0.00024517
1.1961,0.55649,0.56244,0.56722,0.00015428,0.75599,0.37845,6.2463e-05,0.00024609
1.1969,0.5565,0.56242,0.56722,0.00015453,0.75329,0.38116,6.2045e-05,0.00024701
1.1977,0.5565,0.56241,0.56722,0.00015478,0.75058,0.38387,6.1629e-05,0.00024793
1.1986,0.55651,0.56239,0.56722,0.00015503,0.74786,0.38659,6.1216e-05,0.00024885
1.1994,0.55652,0.56238,0.56723,0.00015528,0.74514,0.38931,6.0805e-05,0.00024976
1.2002,0.55652,0.56237,0.56723,0.00015554,0.74242,0.39203,6.0397e-05,0.00025067
1.201,0.55653,0.56235,0.56723,0.00015579,0.73969,0.39476,5.9991e-05,0.00025159
1.2018,0.55653,0.56234,0.56723,0.00015604,0.73696,0.3975,5.9588e-05,0.0002525
1.2026,0.55654,0.56232,0.56723,0.0001563,0.73422,0.40024,5.9187e-05,0.0002534
1.2034,0.55655,0.56231,0.56723,0.00015655,0.73148,0.40298,5.8788e-05,0.00025431
1.2042,0.55655,0.56229,0.56723,0.0001568,0.72874,0.40573,5.8393e-05,0.00025522
1.205,0.55656,0.56228,0.56723,0.00015706,0.72599,0.40848,5.7999e-05,0.00025612
1.2058,0.55656,0.56226,0.56723,0.00015732,0.72324,0.41123,5.7608e-05,0.00025702
1.2066,0.55657,0.56225,0.56724,0.00015757,0.72048,0.41399,5.722e-05,0.00025792
1.2074,0.55658,0.56224,0.56724,0.00015783,0.71772,0.41676,5.6834e-05,0.00025882
1.2082,0.55658,0.56222,0.56724,0.00015808,0.71495,0.41952,5.6451e-05,0.00025972
1.209,0.55659,0.56221,0.56724,0.00015834,0.71218,0.42229,5.607e-05,0.00026061
1.2098,0.55659,0.56219,0.56724,0.0001586,0.70941,0.42507,5.5692e-05,0.00026151
1.2106,0.5566,0.56218,0.56724,0.00015886,0.70663,0.42785,5.5317e-05,0.0002624
1.2114,0.55661,0.56216,0.56724,0.00015912,0.70385,0.43063,5.4945e-05,0.00026329
1.2122,0.55661,0.56215,0.56724,0.00015938,0.70107,0.43341,5.4575e-05,0.00026418
1.2131,0.55662,0.56213,0.56724,0.00015963,0.69828,0.4362,5.4207e-05,0.00026506
1.2139,0.55662,0.56212,0.56724,0.00015989,0.69549,0.43899,5.3843e-05,0.00026595
1.2147,0.55663,0.5621,0.56724,0.00016015,0.6927,0.44179,5.3481e-05,0.00026683
1.2155,0.55664,0.56209,0.56724,0.00016041,0.6899,0.44459,5.3122e-05,0.00026771
1.2163,0.55664,0.56207,0.56725,0.00016068,0.6871,0.44739,5.2766e-05,0.00026859
1.2171,0.55665,0.56206,0.56725,0.00016094,0.6843,0.45019,5.2412e-05,0.00026946
1.2179,0.55665,0.56204,0.56725,0.0001612,0.68149,0.453,5.2061e-05,0.00027034
1.2187,0.55666,0.56202,0.56725,0.00016146,0.67868,0.45581,5.1713e-05,0.00027121
1.2195,0.55667,0.56201,0.56725,0.00016172,0.67587,0.45863,5.1368e-05,0.00027208
1.2203,0.55667,0.56199,0.56725,0.00016198,0.67306,0.46144,5.1026e-05,0.00027294
1.2211,0.55668,0.56198,0.56725,0.00016225,0.67024,0.46426,5.0686e-05,0.00027381
1.2219,0.55668,0.56196,0.56725,0.00016251,0.66742,0.46708,5.0349e-05,0.00027467
1.2227,0.55669,0.56195,0.56725,0.00016277,0.6646,0.46991,5.0016e-05,0.00027553
1.2235,0.55669,0.56193,0.56725,0.00016304,0.66177,0.47273,4.9685e-05,0.00027639
1.2243,0.5567,0.56192,0.56725,0.0001633,0.65894,0.47556,4.9357e-05,0.00027725
1.2251,0.55671,0.5619,0.56725,0.00016357,0.65611,0.47839,4.9032e-05,0.0002781
1.2259,0.55671,0.56189,0.56725,0.00016383,0.65328,0.48123,4.8709e-05,0.00027895
1.2267,0.55672,0.56187,0.56725,0.0001641,0.65045,0.48406,4.839e-05,0.0002798
1.2276,0.55672,0.56185,0.56725,0.00016436,0.64761,0.4869,4.8074e-05,0.00028065
1.2284,0.55673,0.56184,0.56726,0.00016463,0.64477,0.48974,4.776e-05,0.00028149
1.2292,0.55674,0.56182,0.56726,0.00016489,0.64193,0.49258,4.745e-05,0.00028233
1.23,0.55674,0.56181,0.56726,0.00016516,0.63909,0.49542,4.7143e-05,0.00028317
1.2308,0.55675,0.56179,0.56726,0.00016542,0.63624,0.49827,4.6838e-05,0.00028401
1.2316,0.55675,0.56178,0.56726,0.00016569,0.6334,0.50112,4.6537e-05,0.00028484
1.2324,0.55676,0.56176,0.56726,0.00016596,0.63055,0.50397,4.6238e-05,0.00028568
1.2332,0.55676,0.56174,0.56726,0.00016622,0.6277,0.50682,4.5943e-05,0.00028651
1.234,0.55677,0.56173,0.56726,0.00016649,0.62485,0.50967,4.5651e-05,0.00028733
1.2348,0.55677,0.56171,0.56726,0.00016676,0.62199,0.51252,4.5361e-05,0.00028816
1.2356,0.55678,0.5617,0.56726,0.00016703,0.61914,0.51538,4.5075e-05,0.00028898
1.2364,0.55679,0.56168,0.56726,0.00016729,0.61628,0.51823,4.4792e-05,0.0002898
1.2372,0.55679,0.56167,0.56726,0.00016756,0.61343,0.52109,4.4512e-05,0.00029061
1.238,0.5568,0.56165,0.56726,0.00016783,0.61057,0.52395,4.4235e-05,0.00029143
1.2388,0.5568,0.56163,0.56726,0.0001681,0.60771,0.52681,4.3961e-05,0.00029224
1.2396,0.55681,0.56162,0.56726,0.00016837,0.60485,0.52967,4.369e-05,0.00029304
1.2404,0.55681,0.5616,0.56726,0.00016864,0.60199,0.53253,4.3422e-05,0.00029385
1.2412,0.55682,0.56159,0.56726,0.0001689,0.59913,0.53539,4.3158e-05,0.00029465
1.2421,0.55682,0.56157,0.56726,0.00016917,0.59626,0.53826,4.2896e-05,0.00029545
1.2429,0.55683,0.56155,0.56726,0.00016944,0.5934,0.54112,4.2638e-05,0.00029625
1.2437,0.55684,0.56154,0.56726,0.00016971,0.59054,0.54399,4.2383e-05,0.00029704
1.2445,0.55684,0.56152,0.56726,0.00016998,0.58767,0.54685,4.2131e-05,0.00029783
1.2453,0.55685,0.5615,0.56726,0.00017025,0.58481,0.54972,4.1882e-05,0.00029862
1.2461,0.55685,0.56149,0.56726,0.00017052,0.58194,0.55258,4.1636e-05,0.00029941
1.2469,0.55686,0.56147,0.56726,0.00017079,0.57907,0.55545,4.1394e-05,0.00030019
1.2477,0.55686,0.56146,0.56726,0.00017106,0.57621,0.55832,4.1154e-05,0.00030097
1.2485,0.55687,0.56144,0.56726,0.00017133,0.57334,0.56118,4.0918e-05,0.00030174
1.2493,0.55687,0.56142,0.56726,0.0001716,0.57047,0.56405,4.0685e-05,0.00030252
1.2501,0.55688,0.56141,0.56726,0.00017187,0.56761,0.56692,4.0456e-05,0.00030329
1.2509,0.55688,0.56139,0.56726,0.00017214,0.56474,0.56979,4.0229e-05,0.00030405
1.2517,0.55689,0.56137,0.56726,0.00017241,0.56187,0.57265,4.0006e-05,0.00030482
1.2525,0.5569,0.56136,0.56726,0.00017268,0.559,0.57552,3.9786e-05,0.00030558
1.2533,0.5569,0.56134,0.56726,0.00017295,0.55614,0.57839,3.9569e-05,0.00030634
1.2541,0.55691,0.56132,0.56726,0.00017322,0.55327,0.58125,3.9355e-05,0.00030709
1.2549,0.55691,0.56131,0.56726,0.00017349,0.5504,0.58412,3.9145e-05,0.00030784
1.2557,0.55692,0.56129,0.56726,0.00017376,0.54754,0.58699,3.8938e-05,0.00030859
1.2565,0.55692,0.56128,0.56726,0.00017404,0.54467,0.58985,3.8734e-05,0.00030934
1.2574,0.55693,0.56126,0.56726,0.00017431,0.54181,0.59271,3.8533e-05,0.00031008
1.2582,0.55693,0.56124,0.56726,0.00017458,0.53894,0.59558,3.8336e-05,0.00031082
1.259,0.55694,0.56123,0.56726,0.00017485,0.53608,0.59844,3.8141e-05,0.00031155
1.2598,0.55694,0.56121,0.56726,0.00017512,0.53322,0.6013,3.795e-05,0.00031229
1.2606,0.55695,0.56119,0.56726,0.00017539,0.53036,0.60417,3.7763e-05,0.00031302
1.2614,0.55695,0.56118,0.56726,0.00017566,0.52749,0.60703,3.7578e-05,0.00031374
1.2622,0.55696,0.56116,0.56726,0.00017593,0.52463,0.60989,3.7397e-05,0.00031447
1.263,0.55696,0.56114,0.56726,0.0001762,0.52178,0.61274,3.7219e-05,0.00031519
1.2638,0.55697,0.56113,0.56726,0.00017647,0.51892,0.6156,3.7045e-05,0.0003159
1.2646,0.55697,0.56111,0.56726,0.00017674,0.51606,0.61846,3.6874e-05,0.00031661
1.2654,0.55698,0.56109,0.56726,0.00017702,0.51321,0.62131,3.6706e-05,0.00031732
1.2662,0.55698,0.56108,0.56726,0.00017729,0.51035,0.62416,3.6541e-05,0.00031803
1.267,0.55699,0.56106,0.56726,0.00017756,0.5075,0.62702,3.6379e-05,0.00031873
1.2678,0.55699,0.56104,0.56726,0.00017783,0.50465,0.62987,3.6221e-05,0.00031943
1.2686,0.557,0.56103,0.56726,0.0001781,0.5018,0.63271,3.6066e-05,0.00032013
1.2694,0.557,0.56101,0.56726,0.00017837,0.49895,0.63556,3.5915e-05,0.00032082
1.2702,0.55701,0.56099,0.56726,0.00017864,0.49611,0.63841,3.5766e-05,0.00032151
1.271,0.55701,0.56098,0.56726,0.00017891,0.49326,0.64125,3.5621e-05,0.0003222
1.2719,0.55702,0.56096,0.56726,0.00017918,0.49042,0.64409,3.5479e-05,0.00032288
1.2727,0.55702,0.56094,0.56725,0.00017945,0.48758,0.64693,3.5341e-05,0.00032356
1.2735,0.55703,0.56093,0.56725,0.00017972,0.48474,0.64977,3.5206e-05,0.00032423
1.2743,0.55703,0.56091,0.56725,0.00017999,0.4819,0.6526,3.5074e-05,0.00032491
1.2751,0.55704,0.56089,0.56725,0.00018026,0.47907,0.65544,3.4945e-05,0.00032558
1.2759,0.55704,0.56088,0.56725,0.00018053,0.47624,0.65827,3.482e-05,0.00032624
1.2767,0.55705,0.56086,0.56725,0.0001808,0.47341,0.66109,3.4698e-05,0.0003269
1.2775,0.55705,0.56084,0.56725,0.00018107,0.47058,0.66392,3.4579e-05,0.00032756
1.2783,0.55706,0.56083,0.56725,0.00018134,0.46776,0.66674,3.4464e-05,0.00032821
1.2791,0.55706,0.56081,0.56725,0.00018161,0.46494,0.66956,3.4351e-05,0.00032887
1.2799,0.55707,0.56079,0.56725,0.00018188,0.46212,0.67238,3.4242e-05,0.00032951
1.2807,0.55707,0.56078,0.56725,0.00018215,0.4593,0.6752,3.4137e-05,0.00033016
1.2815,0.55708,0.56076,0.56725,0.00018242,0.45649,0.67801,3.4034e-05,0.0003308
1.2823,0.55708,0.56074,0.56725,0.00018268,0.45367,0.68082,3.3935e-05,0.00033143
1.2831,0.55709,0.56073,0.56725,0.00018295,0.45087,0.68363,3.3839e-05,0.00033207
1.2839,0.55709,0.56071,0.56725,0.00018322,0.44806,0.68643,3.3746e-05,0.0003327
1.2847,0.5571,0.56069,0.56725,0.00018349,0.44526,0.68923,3.3657e-05,0.00033332
1.2855,0.5571,0.56068,0.56724,0.00018376,0.44246,0.69203,3.3571e-05,0.00033394
1.2864,0.55711,0.56066,0.56724,0.00018403,0.43966,0.69482,3.3488e-05,0.00033456
1.2872,0.55711,0.56064,0.56724,0.00018429,0.43687,0.69761,3.3408e-05,0.00033518
1.288,0.55712,0.56063,0.56724,0.00018456,0.43408,0.7004,3.3332e-05,0.00033579
1.2888,0.55712,0.56061,0.56724,0.00018483,0.43129,0.70319,3.3259e-05,0.0003364
1.2896,0.55712,0.56059,0.56724,0.00018509,0.42851,0.70597,3.3189e-05,0.000337
1.2904,0.55713,0.56058,0.56724,0.00018536,0.42573,0.70875,3.3122e-05,0.0003376
1.2912,0.55713,0.56056,0.56724,0.00018563,0.42296,0.71152,3.3058e-05,0.0003382
1.292,0.55714,0.56054,0.56724,0.00018589,0.42019,0.71429,3.2998e-05,0.00033879
1.2928,0.55714,0.56053,0.56724,0.00018616,0.41742,0.71705,3.2941e-05,0.00033938
1.2936,0.55715,0.56051,0.56724,0.00018643,0.41465,0.71982,3.2887e-05,0.00033996
1.2944,0.55715,0.56049,0.56723,0.00018669,0.41189,0.72258,3.2836e-05,0.00034055
1.2952,0.55716,0.56048,0.56723,0.00018696,0.40914,0.72533,3.2789e-05,0.00034112
1.296,0.55716,0.56046,0.56723,0.00018722,0.40638,0.72808,3.2744e-05,0.0003417
1.2968,0.55716,0.56044,0.56723,0.00018749,0.40364,0.73083,3.2703e-05,0.00034227
1.2976,0.55717,0.56043,0.56723,0.00018775,0.40089,0.73357,3.2665e-05,0.00034284
1.2984,0.55717,0.56041,0.56723,0.00018801,0.39815,0.73631,3.263e-05,0.0003434
1.2992,0.55718,0.56039,0.56723,0.00018828,0.39542,0.73904,3.2598e-05,0.00034396
1.3,0.55718,0.56038,0.56723,0.00018854,0.39269,0.74177,3.257e-05,0.00034451
1.3009,0.55719,0.56036,0.56723,0.00018881,0.38996,0.74449,3.2544e-05,0.00034507
1.3017,0.55719,0.56034,0.56722,0.00018907,0.38724,0.74721,3.2522e-05,0.00034561
1.3025,0.5572,0.56033,0.56722,0.00018933,0.38452,0.74993,3.2503e-05,0.00034616
1.3033,0.5572,0.56031,0.56722,0.00018959,0.38181,0.75264,3.2487e-05,0.0003467
1.3041,0.5572,0.56029,0.56722,0.00018986,0.3791,0.75534,3.2474e-05,0.00034724
1.3049,0.55721,0.56028,0.56722,0.00019012,0.37639,0.75805,3.2464e-05,0.00034777
1.3057,0.55721,0.56026,0.56722,0.00019038,0.3737,0.76074,3.2457e-05,0.0003483
1.3065,0.55722,0.56024,0.56722,0.00019064,0.371,0.76343,3.2453e-05,0.00034882
1.3073,0.55722,0.56023,0.56722,0.0001909,0.36831,0.76612,3.2453e-05,0.00034935
1.3081,0.55722,0.56021,0.56721,0.00019116,0.36563,0.7688,3.2455e-05,0.00034986
1.3089,0.55723,0.5602,0.56721,0.00019142,0.36295,0.77148,3.2461e-05,0.00035038
1.3097,0.55723,0.56018,0.56721,0.00019168,0.36028,0.77415,3.2469e-05,0.00035089
1.3105,0.55724,0.56016,0.56721,0.00019194,0.35761,0.77681,3.2481e-05,0.00035139
1.3113,0.55724,0.56015,0.56721,0.0001922,0.35495,0.77947,3.2495e-05,0.0003519
1.3121,0.55725,0.56013,0.56721,0.00019245,0.35229,0.78212,3.2513e-05,0.0003524
1.3129,0.55725,0.56011,0.56721,0.00019271,0.34964,0.78477,3.2533e-05,0.00035289
1.3137,0.55725,0.5601,0.56721,0.00019297,0.34699,0.78742,3.2557e-05,0.00035338
1.3145,0.55726,0.56008,0.5672,0.00019323,0.34435,0.79005,3.2583e-05,0.00035387
1.3153,0.55726,0.56006,0.5672,0.00019348,0.34172,0.79269,3.2613e-05,0.00035435
1.3162,0.55727,0.56005,0.5672,0.00019374,0.33909,0.79531,3.2645e-05,0.00035483
1.317,0.55727,0.56003,0.5672,0.000194,0.33647,0.79793,3.268e-05,0.00035531
1.3178,0.55727,0.56002,0.5672,0.00019425,0.33385,0.80055,3.2719e-05,0.00035578
1.3186,0.55728,0.56,0.5672,0.00019451,0.33124,0.80316,3.276e-05,0.00035625
1.3194,0.55728,0.55998,0.5672,0.00019476,0.32863,0.80576,3.2804e-05,0.00035672
1.3202,0.55728,0.55997,0.56719,0.00019501,0.32603,0.80835,3.2851e-05,0.00035718
1.321,0.55729,0.55995,0.56719,0.00019527,0.32344,0.81094,3.2901e-05,0.00035763
1.3218,0.55729,0.55993,0.56719,0.00019552,0.32085,0.81353,3.2953e-05,0.00035809
1.3226,0.5573,0.55992,0.56719,0.00019577,0.31827,0.8161,3.3009e-05,0.00035854
1.3234,0.5573,0.5599,0.56719,0.00019602,0.3157,0.81868,3.3067e-05,0.00035898
1.3242,0.5573,0.55989,0.56719,0.00019628,0.31313,0.82124,3.3129e-05,0.00035942
1.325,0.55731,0.55987,0.56718,0.00019653,0.31057,0.8238,3.3193e-05,0.00035986
1.3258,0.55731,0.55985,0.56718,0.00019678,0.30802,0.82635,3.3259e-05,0.0003603
1.3266,0.55731,0.55984,0.56718,0.00019703,0.30547,0.82889,3.3329e-05,0.00036073
1.3274,0.55732,0.55982,0.56718,0.00019728,0.30293,0.83143,3.3402e-05,0.00036115
1.3282,0.55732,0.55981,0.56718,0.00019753,0.30039,0.83396,3.3477e-05,0.00036158
1.329,0.55733,0.55979,0.56718,0.00019778,0.29786,0.83649,3.3555e-05,0.000362
1.3298,0.55733,0.55977,0.56717,0.00019802,0.29534,0.839,3.3635e-05,0.00036241
1.3307,0.55733,0.55976,0.56717,0.00019827,0.29283,0.84151,3.3719e-05,0.00036282
1.3315,0.55734,0.55974,0.56717,0.00019852,0.29032,0.84402,3.3805e-05,0.00036323
1.3323,0.55734,0.55973,0.56717,0.00019876,0.28782,0.84651,3.3894e-05,0.00036363
1.3331,0.55734,0.55971,0.56717,0.00019901,0.28533,0.849,3.3985e-05,0.00036403
1.3339,0.55735,0.5597,0.56717,0.00019925,0.28284,0.85149,3.4079e-05,0.00036443
1.3347,0.55735,0.55968,0.56716,0.0001995,0.28037,0.85396,3.4176e-05,0.00036482
1.3355,0.55735,0.55966,0.56716,0.00019974,0.2779,0.85643,3.4275e-05,0.00036521
1.3363,0.55736,0.55965,0.56716,0.00019999,0.27543,0.85889,3.4378e-05,0.0003656
1.3371,0.55736,0.55963,0.56716,0.00020023,0.27298,0.86134,3.4482e-05,0.00036598
1.3379,0.55736,0.55962,0.56716,0.00020047,0.27053,0.86378,3.4589e-05,0.00036636
1.3387,0.55737,0.5596,0.56715,0.00020071,0.26809,0.86622,3.4699e-05,0.00036673
1.3395,0.55737,0.55959,0.56715,0.00020096,0.26565,0.86865,3.4812e-05,0.0003671
1.3403,0.55737,0.55957,0.56715,0.0002012,0.26323,0.87107,3.4927e-05,0.00036747
1.3411,0.55738,0.55955,0.56715,0.00020144,0.26081,0.87349,3.5044e-05,0.00036783
1.3419,0.55738,0.55954,0.56715,0.00020168,0.2584,0.87589,3.5164e-05,0.00036819
1.3427,0.55738,0.55952,0.56714,0.00020191,0.256,0.87829,3.5286e-05,0.00036854
1.3435,0.55739,0.55951,0.56714,0.00020215,0.2536,0.88068,3.5411e-05,0.00036889
1.3443,0.55739,0.55949,0.56714,0.00020239,0.25122,0.88306,3.5539e-05,0.00036924
1.3452,0.55739,0.55948,0.56714,0.00020263,0.24884,0.88544,3.5669e-05,0.00036958
1.346,0.5574,0.55946,0.56714,0.00020286,0.24647,0.8878,3.5801e-05,0.00036992
1.3468,0.5574,0.55945,0.56713,0.0002031,0.24411,0.89016,3.5936e-05,0.00037026
1.3476,0.5574,0.55943,0.56713,0.00020333,0.24175,0.89251,3.6073e-05,0.00037059
1.3484,0.55741,0.55942,0.56713,0.00020357,0.23941,0.89485,3.6213e-05,0.00037092
1.3492,0.55741,0.5594,0.56713,0.0002038,0.23707,0.89718,3.6354e-05,0.00037125
1.35,0.55741,0.55939,0.56713,0.00020403,0.23474,0.89951,3.6499e-05,0.00037157
1.3508,0.55742,0.55937,0.56712,0.00020427,0.23242,0.90182,3.6645e-05,0.00037189
1.3516,0.55742,0.55936,0.56712,0.0002045,0.23011,0.90413,3.6794e-05,0.0003722
1.3524,0.55742,0.55934,0.56712,0.00020473,0.22781,0.90643,3.6946e-05,0.00037251
1.3532,0.55743,0.55933,0.56712,0.00020496,0.22552,0.90872,3.7099e-05,0.00037282
1.354,0.55743,0.55931,0.56711,0.00020519,0.22323,0.911,3.7255e-05,0.00037312
1.3548,0.55743,0.5593,0.56711,0.00020542,0.22095,0.91327,3.7413e-05,0.00037342
1.3556,0.55743,0.55928,0.56711,0.00020564,0.21869,0.91553,3.7574e-05,0.00037371
1.3564,0.55744,0.55927,0.56711,0.00020587,0.21643,0.91779,3.7736e-05,0.00037401
1.3572,0.55744,0.55925,0.56711,0.0002061,0.21418,0.92003,3.7901e-05,0.00037429
1.358,0.55744,0.55924,0.5671,0.00020632,0.21194,0.92227,3.8068e-05,0.00037458
1.3588,0.55745,0.55923,0.5671,0.00020655,0.20971,0.9245,3.8237e-05,0.00037486
1.3597,0.55745,0.55921,0.5671,0.00020677,0.20748,0.92671,3.8409e-05,0.00037514
1.3605,0.55745,0.5592,0.5671,0.000207,0.20527,0.92892,3.8582e-05,0.00037541
1.3613,0.55745,0.55918,0.56709,0.00020722,0.20307,0.93112,3.8758e-05,0.00037568
1.3621,0.55746,0.55917,0.56709,0.00020744,0.20087,0.93331,3.8936e-05,0.00037595
1.3629,0.55746,0.55915,0.56709,0.00020766,0.19869,0.93549,3.9116e-05,0.00037621
1.3637,0.55746,0.55914,0.56709,0.00020788,0.19651,0.93766,3.9298e-05,0.00037647
1.3645,0.55747,0.55912,0.56708,0.0002081,0.19434,0.93983,3.9482e-05,0.00037672
1.3653,0.55747,0.55911,0.56708,0.00020832,0.19219,0.94198,3.9668e-05,0.00037698
1.3661,0.55747,0.5591,0.56708,0.00020854,0.19004,0.94412,3.9856e-05,0.00037722
1.3669,0.55747,0.55908,0.56708,0.00020876,0.1879,0.94625,4.0047e-05,0.00037747
1.3677,0.55748,0.55907,0.56708,0.00020897,0.18577,0.94838,4.0239e-05,0.00037771
1.3685,0.55748,0.55905,0.56707,0.00020919,0.18366,0.95049,4.0433e-05,0.00037795
1.3693,0.55748,0.55904,0.56707,0.00020941,0.18155,0.95259,4.0629e-05,0.00037818
1.3701,0.55748,0.55903,0.56707,0.00020962,0.17945,0.95469,4.0828e-05,0.00037841
1.3709,0.55749,0.55901,0.56707,0.00020983,0.17736,0.95677,4.1028e-05,0.00037864
1.3717,0.55749,0.559,0.56706,0.00021005,0.17528,0.95884,4.123e-05,0.00037886
1.3725,0.55749,0.55899,0.56706,0.00021026,0.17321,0.96091,4.1434e-05,0.00037908
1.3733,0.55749,0.55897,0.56706,0.00021047,0.17115,0.96296,4.164e-05,0.0003793
1.3741,0.5575,0.55896,0.56706,0.00021068,0.16911,0.965,4.1848e-05,0.00037951
1.375,0.5575,0.55894,0.56705,0.00021089,0.16707,0.96704,4.2057e-05,0.00037972
1.3758,0.5575,0.55893,0.56705,0.0002111,0.16504,0.96906,4.2269e-05,0.00037992
1.3766,0.5575,0.55892,0.56705,0.0002113,0.16302,0.97107,4.2482e-05,0.00038013
1.3774,0.55751,0.5589,0.56704,0.00021151,0.16101,0.97308,4.2698e-05,0.00038032
1.3782,0.55751,0.55889,0.56704,0.00021172,0.15902,0.97507,4.2915e-05,0.00038052
1.379,0.55751,0.55888,0.56704,0.00021192,0.15703,0.97705,4.3134e-05,0.00038071
1.3798,0.55751,0.55886,0.56704,0.00021213,0.15505,0.97902,4.3354e-05,0.0003809
1.3806,0.55752,0.55885,0.56703,0.00021233,0.15309,0.98098,4.3577e-05,0.00038108
1.3814,0.55752,0.55884,0.56703,0.00021253,0.15113,0.98293,4.3801e-05,0.00038126
1.3822,0.55752,0.55883,0.56703,0.00021273,0.14919,0.98487,4.4027e-05,0.00038144
1.383,0.55752,0.55881,0.56703,0.00021293,0.14726,0.9868,4.4255e-05,0.00038161
1.3838,0.55753,0.5588,0.56702,0.00021313,0.14533,0.98871,4.4484e-05,0.00038178
1.3846,0.55753,0.55879,0.56702,0.00021333,0.14342,0.99062,4.4715e-05,0.00038195
1.3854,0.55753,0.55877,0.56702,0.00021353,0.14152,0.99252,4.4948e-05,0.00038211
1.3862,0.55753,0.55876,0.56702,0.00021373,0.13963,0.9944,4.5182e-05,0.00038227
1.387,0.55753,0.55875,0.56701,0.00021392,0.13775,0.99628,4.5419e-05,0.00038243
1.3878,0.55754,0.55874,0.56701,0.00021412,0.13588,0.99814,4.5656e-05,0.00038258
1.3886,0.55754,0.55872,0.56701,0.00021431,0.13402,0.99999,4.5896e-05,0.00038273
1.3895,0.55754,0.55871,0.567,0.00021451,0.13218,1.0018,4.6137e-05,0.00038288
1.3903,0.55754,0.5587,0.567,0.0002147,0.13034,1.0037,4.638e-05,0.00038302
1.3911,0.55755,0.55869,0.567,0.00021489,0.12852,1.0055,4.6624e-05,0.00038316
1.3919,0.55755,0.55867,0.567,0.00021508,0.12671,1.0073,4.687e-05,0.00038329
1.3927,0.55755,0.55866,0.56699,0.00021527,0.1249,1.0091,4.7117e-05,0.00038342
1.3935,0.55755,0.55865,0.56699,0.00021546,0.12311,1.0109,4.7366e-05,0.00038355
1.3943,0.55755,0.55864,0.56699,0.00021565,0.12133,1.0126,4.7617e-05,0.00038368
1.3951,0.55756,0.55863,0.56698,0.00021583,0.11957,1.0144,4.7869e-05,0.0003838
1.3959,0.55756,0.55861,0.56698,0.00021602,0.11781,1.0162,4.8123e-05,0.00038392
1.3967,0.55756,0.5586,0.56698,0.00021621,0.11607,1.0179,4.8378e-05,0.00038403
1.3975,0.55756,0.55859,0.56698,0.00021639,0.11433,1.0196,4.8635e-05,0.00038414
1.3983,0.55756,0.55858,0.56697,0.00021657,0.11261,1.0213,4.8893e-05,0.00038425
1.3991,0.55757,0.55857,0.56697,0.00021675,0.1109,1.023,4.9153e-05,0.00038436
1.3999,0.55757,0.55855,0.56697,0.00021693,0.1092,1.0247,4.9414e-05,0.00038446
1.4007,0.55757,0.55854,0.56696,0.00021711,0.10752,1.0264,4.9676e-05,0.00038455
1.4015,0.55757,0.55853,0.56696,0.00021729,0.10584,1.0281,4.9941e-05,0.00038465
1.4023,0.55757,0.55852,0.56696,0.00021747,0.10418,1.0297,5.0206e-05,0.00038474
1.4031,0.55757,0.55851,0.56696,0.00021765,0.10253,1.0314,5.0473e-05,0.00038482
1.404,0.55758,0.5585,0.56695,0.00021782,0.10089,1.033,5.0741e-05,0.00038491
1.4048,0.55758,0.55849,0.56695,0.000218,0.099262,1.0346,5.1011e-05,0.00038499
1.4056,0.55758,0.55848,0.56695,0.00021817,0.097647,1.0362,5.1283e-05,0.00038507
1.4064,0.55758,0.55846,0.56694,0.00021835,0.096044,1.0378,5.1555e-05,0.00038514
1.4072,0.55758,0.55845,0.56694,0.00021852,0.094453,1.0394,5.1829e-05,0.00038521
1.408,0.55759,0.55844,0.56694,0.00021869,0.092873,1.041,5.2105e-05,0.00038527
1.4088,0.55759,0.55843,0.56693,0.00021886,0.091306,1.0426,5.2381e-05,0.00038534
1.4096,0.55759,0.55842,0.56693,0.00021903,0.089752,1.0441,5.2659e-05,0.0003854
1.4104,0.55759,0.55841,0.56693,0.0002192,0.088209,1.0456,5.2939e-05,0.00038545
1.4112,0.55759,0.5584,0.56693,0.00021936,0.086679,1.0472,5.322e-05,0.00038551
1.412,0.55759,0.55839,0.56692,0.00021953,0.085161,1.0487,5.3502e-05,0.00038556
1.4128,0.5576,0.55838,0.56692,0.00021969,0.083655,1.0502,5.3785e-05,0.0003856
1.4136,0.5576,0.55837,0.56692,0.00021986,0.082162,1.0517,5.407e-05,0.00038564
1.4144,0.5576,0.55836,0.56691,0.00022002,0.080681,1.0531,5.4356e-05,0.00038568
1.4152,0.5576,0.55835,0.56691,0.00022018,0.079212,1.0546,5.4644e-05,0.00038572
1.416,0.5576,0.55834,0.56691,0.00022034,0.077756,1.0561,5.4933e-05,0.00038575
1.4168,0.5576,0.55833,0.5669,0.0002205,0.076313,1.0575,5.5223e-05,0.00038578
1.4176,0.5576,0.55832,0.5669,0.00022066,0.074882,1.0589,5.5514e-05,0.00038581
1.4185,0.55761,0.55831,0.5669,0.00022082,0.073463,1.0603,5.5807e-05,0.00038583
1.4193,0.55761,0.5583,0.56689,0.00022097,0.072058,1.0617,5.6101e-05,0.00038585
1.4201,0.55761,0.55829,0.56689,0.00022113,0.070665,1.0631,5.6396e-05,0.00038586
1.4209,0.55761,0.55828,0.56689,0.00022128,0.069284,1.0645,5.6692e-05,0.00038587
1.4217,0.55761,0.55827,0.56688,0.00022144,0.067917,1.0659,5.699e-05,0.00038588
1.4225,0.55761,0.55826,0.56688,0.00022159,0.066562,1.0672,5.7289e-05,0.00038589
1.4233,0.55761,0.55825,0.56688,0.00022174,0.06522,1.0685,5.7589e-05,0.00038589
1.4241,0.55762,0.55824,0.56687,0.00022189,0.063891,1.0699,5.7891e-05,0.00038588
1.4249,0.55762,0.55823,0.56687,0.00022204,0.062574,1.0712,5.8193e-05,0.00038588
1.4257,0.55762,0.55822,0.56687,0.00022218,0.061271,1.0725,5.8497e-05,0.00038587
1.4265,0.55762,0.55821,0.56687,0.00022233,0.05998,1.0738,5.8802e-05,0.00038586
1.4273,0.55762,0.5582,0.56686,0.00022247,0.058703,1.075,5.9109e-05,0.00038584
1.4281,0.55762,0.55819,0.56686,0.00022262,0.057438,1.0763,5.9417e-05,0.00038582
1.4289,0.55762,0.55819,0.56686,0.00022276,0.056187,1.0775,5.9725e-05,0.0003858
1.4297,0.55763,0.55818,0.56685,0.0002229,0.054949,1.0788,6.0036e-05,0.00038577
1.4305,0.55763,0.55817,0.56685,0.00022304,0.053723,1.08,6.0347e-05,0.00038574
1.4313,0.55763,0.55816,0.56685,0.00022318,0.052511,1.0812,6.0659e-05,0.00038571
1.4321,0.55763,0.55815,0.56684,0.00022332,0.051312,1.0824,6.0973e-05,0.00038567
1.4329,0.55763,0.55814,0.56684,0.00022346,0.050126,1.0836,6.1288e-05,0.00038563
1.4338,0.55763,0.55813,0.56684,0.0002236,0.048954,1.0847,6.1604e-05,0.00038559
1.4346,0.55763,0.55813,0.56683,0.00022373,0.047795,1.0859,6.1922e-05,0.00038554
1.4354,0.55763,0.55812,0.56683,0.00022387,0.046649,1.087,6.224e-05,0.00038549
1.4362,0.55763,0.55811,0.56683,0.000224,0.045516,1.0881,6.256e-05,0.00038544
1.437,0.55764,0.5581,0.56682,0.00022413,0.044397,1.0892,6.2881e-05,0.00038538
1.4378,0.55764,0.55809,0.56682,0.00022426,0.043291,1.0903,6.3203e-05,0.00038532
1.4386,0.55764,0.55809,0.56682,0.00022439,0.042198,1.0914,6.3527e-05,0.00038525
1.4394,0.55764,0.55808,0.56681,0.00022452,0.041119,1.0925,6.3851e-05,0.00038518
1.4402,0.55764,0.55807,0.56681,0.00022464,0.040053,1.0936,6.4177e-05,0.00038511
1.441,0.55764,0.55806,0.56681,0.00022477,0.039001,1.0946,6.4504e-05,0.00038504
1.4418,0.55764,0.55806,0.5668,0.00022489,0.037962,1.0956,6.4832e-05,0.00038496
1.4426,0.55764,0.55805,0.5668,0.00022502,0.036937,1.0967,6.5162e-05,0.00038487
1.4434,0.55764,0.55804,0.5668,0.00022514,0.035926,1.0977,6.5492e-05,0.00038479
1.4442,0.55764,0.55803,0.56679,0.00022526,0.034928,1.0987,6.5824e-05,0.0003847
1.445,0.55765,0.55803,0.56679,0.00022538,0.033943,1.0996,6.6157e-05,0.00038461
1.4458,0.55765,0.55802,0.56679,0.0002255,0.032973,1.1006,6.6492e-05,0.00038451
1.4466,0.55765,0.55801,0.56678,0.00022562,0.032015,1.1015,6.6827e-05,0.00038441
1.4474,0.55765,0.558,0.56678,0.00022573,0.031072,1.1025,6.7164e-05,0.00038431
1.4483,0.55765,0.558,0.56677,0.00022585,0.030142,1.1034,6.7501e-05,0.0003842
1.4491,0.55765,0.55799,0.56677,0.00022596,0.029227,1.1043,6.784e-05,0.00038409
1.4499,0.55765,0.55798,0.56677,0.00022608,0.028324,1.1052,6.8181e-05,0.00038397
1.4507,0.55765,0.55798,0.56676,0.00022619,0.027436,1.1061,6.8522e-05,0.00038385
1.4515,0.55765,0.55797,0.56676,0.0002263,0.026561,1.107,6.8865e-05,0.00038373
1.4523,0.55765,0.55797,0.56676,0.00022641,0.025701,1.1078,6.9209e-05,0.00038361
1.4531,0.55765,0.55796,0.56675,0.00022652,0.024854,1.1087,6.9554e-05,0.00038348
1.4539,0.55765,0.55795,0.56675,0.00022662,0.024021,1.1095,6.99e-05,0.00038334
1.4547,0.55766,0.55795,0.56675,0.00022673,0.023202,1.1103,7.0248e-05,0.00038321
1.4555,0.55766,0.55794,0.56674,0.00022683,0.022397,1.1111,7.0596e-05,0.00038307
1.4563,0.55766,0.55793,0.56674,0.00022694,0.021605,1.1119,7.0946e-05,0.00038292
1.4571,0.55766,0.55793,0.56674,0.00022704,0.020828,1.1126,7.1298e-05,0.00038278
1.4579,0.55766,0.55792,0.56673,0.00022714,0.020065,1.1134,7.165e-05,0.00038263
1.4587,0.55766,0.55792,0.56673,0.00022724,0.019315,1.1141,7.2004e-05,0.00038247
1.4595,0.55766,0.55791,0.56673,0.00022734,0.01858,1.1149,7.2359e-05,0.00038231
1.4603,0.55766,0.55791,0.56672,0.00022743,0.017859,1.1156,7.2715e-05,0.00038215
1.4611,0.55766,0.5579,0.56672,0.00022753,0.017152,1.1163,7.3072e-05,0.00038198
1.4619,0.55766,0.5579,0.56672,0.00022762,0.016459,1.117,7.3431e-05,0.00038181
1.4628,0.55766,0.55789,0.56671,0.00022772,0.015779,1.1176,7.3791e-05,0.00038164
1.4636,0.55766,0.55789,0.56671,0.00022781,0.015115,1.1183,7.4152e-05,0.00038146
1.4644,0.55766,0.55788,0.56671,0.0002279,0.014464,1.1189,7.4514e-05,0.00038128
1.4652,0.55766,0.55788,0.5667,0.00022799,0.013827,1.1196,7.4878e-05,0.0003811
1.466,0.55766,0.55787,0.5667,0.00022808,0.013205,1.1202,7.5243e-05,0.00038091
1.4668,0.55767,0.55787,0.56669,0.00022816,0.012596,1.1208,7.5609e-05,0.00038072
1.4676,0.55767,0.55786,0.56669,0.00022825,0.012002,1.1214,7.5977e-05,0.00038052
1.4684,0.55767,0.55786,0.56669,0.00022833,0.011422,1.122,7.6346e-05,0.00038032
1.4692,0.55767,0.55785,0.56668,0.00022842,0.010856,1.1225,7.6716e-05,0.00038012
1.47,0.55767,0.55785,0.56668,0.0002285,0.010305,1.1231,7.7087e-05,0.00037991
1.4708,0.55767,0.55784,0.56668,0.00022858,0.0097676,1.1236,7.746e-05,0.0003797
1.4716,0.55767,0.55784,0.56667,0.00022866,0.0092446,1.1241,7.7833e-05,0.00037949
1.4724,0.55767,0.55784,0.56667,0.00022874,0.0087358,1.1246,7.8209e-05,0.00037927
1.4732,0.55767,0.55783,0.56667,0.00022882,0.0082414,1.1251,7.8585e-05,0.00037905
1.474,0.55767,0.55783,0.56666,0.00022889,0.0077613,1.1256,7.8963e-05,0.00037882
1.4748,0.55767,0.55782,0.56666,0.00022897,0.0072955,1.126,7.9342e-05,0.00037859
1.4756,0.55767,0.55782,0.56666,0.00022904,0.006844,1.1265,7.9723e-05,0.00037836
1.4764,0.55767,0.55782,0.56665,0.00022911,0.0064068,1.1269,8.0104e-05,0.00037812
1.4773,0.55767,0.55781,0.56665,0.00022918,0.005984,1.1273,8.0487e-05,0.00037788
1.4781,0.55767,0.55781,0.56664,0.00022925,0.0055755,1.1277,8.0872e-05,0.00037763
1.4789,0.55767,0.55781,0.56664,0.00022932,0.0051815,1.1281,8.1258e-05,0.00037738
1.4797,0.55767,0.5578,0.56664,0.00022939,0.0048017,1.1285,8.1645e-05,0.00037713
1.4805,0.55767,0.5578,0.56663,0.00022945,0.0044364,1.1288,8.2033e-05,0.00037687
1.4813,0.55767,0.5578,0.56663,0.00022952,0.0040855,1.1292,8.2423e-05,0.00037661
1.4821,0.55767,0.55779,0.56663,0.00022958,0.003749,1.1295,8.2814e-05,0.00037635
1.4829,0.55767,0.55779,0.56662,0.00022964,0.0034269,1.1298,8.3206e-05,0.00037608
1.4837,0.55767,0.55779,0.56662,0.0002297,0.0031192,1.1301,8.36e-05,0.00037581
1.4845,0.55767,0.55779,0.56662,0.00022976,0.002826,1.1304,8.3995e-05,0.00037553
1.4853,0.55767,0.55778,0.56661,0.00022982,0.0025472,1.1307,8.4392e-05,0.00037525
1.4861,0.55767,0.55778,0.56661,0.00022988,0.0022828,1.1309,8.479e-05,0.00037497
1.4869,0.55767,0.55778,0.5666,0.00022993,0.0020329,1.1312,8.5189e-05,0.00037468
1.4877,0.55767,0.55778,0.5666,0.00022999,0.0017974,1.1314,8.559e-05,0.00037439
1.4885,0.55767,0.55778,0.5666,0.00023004,0.0015765,1.1316,8.5992e-05,0.00037409
1.4893,0.55767,0.55777,0.56659,0.00023009,0.0013699,1.1318,8.6395e-05,0.00037379
1.4901,0.55768,0.55777,0.56659,0.00023014,0.0011779,1.132,8.68e-05,0.00037348
1.4909,0.55768,0.55777,0.56659,0.00023019,0.0010003,1.1322,8.7206e-05,0.00037318
1.4917,0.55768,0.55777,0.56658,0.00023024,0.00083728,1.1323,8.7614e-05,0.00037286
1.4926,0.55768,0.55777,0.56658,0.00023029,0.0006887,1.1325,8.8023e-05,0.00037255
1.4934,0.55768,0.55776,0.56658,0.00023033,0.00055461,1.1326,8.8433e-05,0.00037223
1.4942,0.55768,0.55776,0.56657,0.00023038,0.00043502,1.1327,8.8845e-05,0.00037191
1.495,0.55768,0.55776,0.56657,0.00023042,0.00032993,1.1328,8.9258e-05,0.00037158
1.4958,0.55768,0.55776,0.56656,0.00023046,0.00023934,1.1329,8.9673e-05,0.00037125
1.4966,0.55768,0.55776,0.56656,0.0002305,0.00016326,1.133,9.0089e-05,0.00037091
1.4974,0.55768,0.55776,0.56656,0.00023054,0.00010168,1.133,9.0506e-05,0.00037057
1.4982,0.55768,0.55776,0.56655,0.00023058,5.4616e-05,1.1331,9.0925e-05,0.00037023
1.499,0.55768,0.55776,0.56655,0.00023061,2.2059e-05,1.1331,9.1345e-05,0.00036988
1.4998,0.55768,0.55776,0.56655,0.00023065,4.0123e-06,1.1331,9.1767e-05,0.00036953
1.5006,0.55768,0.55776,0.56654,0.00023068,4.7687e-07,1.1331,9.219e-05,0.00036917
1.5014,0.55768,0.55776,0.56654,0.00023071,1.1453e-05,1.1331,9.2614e-05,0.00036881
1.5022,0.55768,0.55775,0.56654,0.00023074,3.6939e-05,1.133,9.304e-05,0.00036845
1.503,0.55768,0.55775,0.56653,0.00023077,7.6936e-05,1.133,9.3468e-05,0.00036808
1.5038,0.55768,0.55775,0.56653,0.0002308,0.00013144,1.1329,9.3896e-05,0.00036771
1.5046,0.55768,0.55775,0.56653,0.00023083,0.00020046,1.1328,9.4327e-05,0.00036733
1.5054,0.55768,0.55775,0.56652,0.00023085,0.00028398,1.1328,9.4758e-05,0.00036695
1.5062,0.55768,0.55775,0.56652,0.00023088,0.000382,1.1327,9.5191e-05,0.00036657
1.5071,0.55768,0.55775,0.56651,0.0002309,0.00049453,1.1325,9.5626e-05,0.00036618
1.5079,0.55768,0.55776,0.56651,0.00023092,0.00062155,1.1324,9.6062e-05,0.00036579
1.5087,0.55768,0.55776,0.56651,0.00023095,0.00076307,1.1323,9.6499e-05,0.00036539
1.5095,0.55768,0.55776,0.5665,0.00023096,0.00091908,1.1321,9.6938e-05,0.00036499
1.5103,0.55768,0.55776,0.5665,0.00023098,0.0010896,1.1319,9.7378e-05,0.00036459
1.5111,0.55768,0.55776,0.5665,0.000231,0.0012746,1.1317,9.782e-05,0.00036418
1.5119,0.55767,0.55776,0.56649,0.00023102,0.001474,1.1315,9.8263e-05,0.00036377
1.5127,0.55767,0.55776,0.56649,0.00023103,0.001688,1.1313,9.8707e-05,0.00036335
1.5135,0.55767,0.55776,0.56649,0.00023104,0.0019164,1.1311,9.9153e-05,0.00036293
1.5143,0.55767,0.55776,0.56648,0.00023105,0.0021592,1.1308,9.96e-05,0.00036251
1.5151,0.55767,0.55776,0.56648,0.00023106,0.0024165,1.1305,0.00010005,0.00036208
1.5159,0.55767,0.55776,0.56647,0.00023107,0.0026883,1.1303,0.0001005,0.00036165
1.5167,0.55767,0.55777,0.56647,0.00023108,0.0029745,1.13,0.00010095,0.00036121
1.5175,0.55767,0.55777,0.56647,0.00023109,0.0032752,1.1297,0.0001014,0.00036077
1.5183,0.55767,0.55777,0.56646,0.00023109,0.0035902,1.1293,0.00010186,0.00036033
1.5191,0.55767,0.55777,0.56646,0.0002311,0.0039197,1.129,0.00010231,0.00035988
1.5199,0.55767,0.55777,0.56646,0.0002311,0.0042636,1.1286,0.00010277,0.00035943
1.5207,0.55767,0.55777,0.56645,0.0002311,0.0046219,1.1283,0.00010323,0.00035897
1.5216,0.55767,0.55778,0.56645,0.0002311,0.0049946,1.1279,0.00010369,0.00035851
1.5224,0.55767,0.55778,0.56645,0.0002311,0.0053817,1.1275,0.00010415,0.00035805
1.5232,0.55767,0.55778,0.56644,0.0002311,0.0057832,1.1271,0.00010461,0.00035758
1.524,0.55767,0.55778,0.56644,0.00023109,0.006199,1.1267,0.00010508,0.00035711
1.5248,0.55767,0.55779,0.56643,0.00023109,0.0066292,1.1262,0.00010554,0.00035663
1.5256,0.55767,0.55779,0.56643,0.00023108,0.0070737,1.1258,0.00010601,0.00035615
1.5264,0.55767,0.55779,0.56643,0.00023107,0.0075325,1.1253,0.00010648,0.00035567
1.5272,0.55767,0.55779,0.56642,0.00023106,0.0080057,1.1248,0.00010695,0.00035518
1.528,0.55767,0.5578,0.56642,0.00023105,0.0084931,1.1243,0.00010742,0.00035469
1.5288,0.55767,0.5578,0.56642,0.00023104,0.0089949,1.1238,0.00010789,0.00035419
1.5296,0.55767,0.5578,0.56641,0.00023103,0.0095109,1.1233,0.00010837,0.00035369
1.5304,0.55767,0.55781,0.56641,0.00023101,0.010041,1.1228,0.00010884,0.00035319
1.5312,0.55767,0.55781,0.56641,0.000231,0.010586,1.1222,0.00010932,0.00035268
1.532,0.55767,0.55781,0.5664,0.00023098,0.011145,1.1217,0.00010979,0.00035217
1.5328,0.55767,0.55782,0.5664,0.00023096,0.011718,1.1211,0.00011027,0.00035165
1.5336,0.55767,0.55782,0.5664,0.00023094,0.012305,1.1205,0.00011075,0.00035114
1.5344,0.55767,0.55782,0.56639,0.00023092,0.012906,1.1199,0.00011124,0.00035061
1.5352,0.55767,0.55783,0.56639,0.0002309,0.013522,1.1193,0.00011172,0.00035009
1.5361,0.55767,0.55783,0.56638,0.00023088,0.014152,1.1186,0.0001122,0.00034956
1.5369,0.55767,0.55783,0.56638,0.00023085,0.014796,1.118,0.00011269,0.00034902
1.5377,0.55766,0.55784,0.56638,0.00023083,0.015454,1.1173,0.00011317,0.00034848
1.5385,0.55766,0.55784,0.56637,0.0002308,0.016126,1.1166,0.00011366,0.00034794
1.5393,0.55766,0.55785,0.56637,0.00023077,0.016812,1.1159,0.00011415,0.00034739
1.5401,0.55766,0.55785,0.56637,0.00023074,0.017513,1.1152,0.00011464,0.00034685
1.5409,0.55766,0.55786,0.56636,0.00023071,0.018227,1.1145,0.00011513,0.00034629
1.5417,0.55766,0.55786,0.56636,0.00023068,0.018955,1.1138,0.00011563,0.00034573
1.5425,0.55766,0.55787,0.56636,0.00023065,0.019698,1.113,0.00011612,0.00034517
1.5433,0.55766,0.55787,0.56635,0.00023061,0.020454,1.1123,0.00011662,0.00034461
1.5441,0.55766,0.55787,0.56635,0.00023058,0.021225,1.1115,0.00011711,0.00034404
1.5449,0.55766,0.55788,0.56635,0.00023054,0.022009,1.1107,0.00011761,0.00034347
1.5457,0.55766,0.55788,0.56634,0.0002305,0.022808,1.1099,0.00011811,0.00034289
1.5465,0.55766,0.55789,0.56634,0.00023046,0.02362,1.1091,0.00011861,0.00034231
1.5473,0.55766,0.5579,0.56634,0.00023042,0.024446,1.1082,0.00011911,0.00034173
1.5481,0.55766,0.5579,0.56633,0.00023038,0.025286,1.1074,0.00011961,0.00034114
1.5489,0.55766,0.55791,0.56633,0.00023033,0.02614,1.1065,0.00012012,0.00034055
1.5497,0.55766,0.55791,0.56633,0.00023029,0.027008,1.1056,0.00012062,0.00033996
1.5505,0.55766,0.55792,0.56632,0.00023024,0.02789,1.1048,0.00012113,0.00033936
1.5514,0.55766,0.55792,0.56632,0.0002302,0.028785,1.1039,0.00012163,0.00033876
1.5522,0.55766,0.55793,0.56632,0.00023015,0.029694,1.1029,0.00012214,0.00033816
1.553,0.55765,0.55794,0.56631,0.0002301,0.030617,1.102,0.00012265,0.00033755
1.5538,0.55765,0.55794,0.56631,0.00023005,0.031554,1.1011,0.00012316,0.00033694
1.5546,0.55765,0.55795,0.5663,0.00022999,0.032504,1.1001,0.00012367,0.00033632
1.5554,0.55765,0.55795,0.5663,0.00022994,0.033469,1.0991,0.00012418,0.0003357
1.5562,0.55765,0.55796,0.5663,0.00022989,0.034446,1.0981,0.00012469,0.00033508
1.557,0.55765,0.55797,0.56629,0.00022983,0.035438,1.0972,0.00012521,0.00033445
1.5578,0.55765,0.55797,0.56629,0.00022977,0.036443,1.0961,0.00012572,0.00033383
1.5586,0.55765,0.55798,0.56629,0.00022971,0.037461,1.0951,0.00012624,0.00033319
1.5594,0.55765,0.55799,0.56628,0.00022965,0.038493,1.0941,0.00012675,0.00033256
1.5602,0.55765,0.55799,0.56628,0.00022959,0.039539,1.093,0.00012727,0.00033192
1.561,0.55765,0.558,0.56628,0.00022953,0.040598,1.092,0.00012779,0.00033128
1.5618,0.55765,0.55801,0.56627,0.00022947,0.041671,1.0909,0.00012831,0.00033063
1.5626,0.55765,0.55802,0.56627,0.0002294,0.042757,1.0898,0.00012883,0.00032998
1.5634,0.55765,0.55802,0.56627,0.00022934,0.043856,1.0887,0.00012935,0.00032933
1.5642,0.55765,0.55803,0.56626,0.00022927,0.044969,1.0876,0.00012987,0.00032867
1.565,0.55764,0.55804,0.56626,0.0002292,0.046095,1.0864,0.00013039,0.00032801
1.5659,0.55764,0.55804,0.56626,0.00022913,0.047235,1.0853,0.00013091,0.00032735
1.5667,0.55764,0.55805,0.56625,0.00022906,0.048387,1.0841,0.00013144,0.00032669
1.5675,0.55764,0.55806,0.56625,0.00022899,0.049553,1.0829,0.00013196,0.00032602
1.5683,0.55764,0.55807,0.56625,0.00022892,0.050733,1.0818,0.00013249,0.00032535
1.5691,0.55764,0.55808,0.56624,0.00022884,0.051925,1.0806,0.00013301,0.00032467
1.5699,0.55764,0.55808,0.56624,0.00022877,0.053131,1.0794,0.00013354,0.00032399
1.5707,0.55764,0.55809,0.56624,0.00022869,0.05435,1.0781,0.00013407,0.00032331
1.5715,0.55764,0.5581,0.56623,0.00022861,0.055582,1.0769,0.00013459,0.00032263
1.5723,0.55764,0.55811,0.56623,0.00022853,0.056827,1.0756,0.00013512,0.00032194
1.5731,0.55764,0.55812,0.56623,0.00022845,0.058085,1.0744,0.00013565,0.00032125
1.5739,0.55764,0.55813,0.56622,0.00022837,0.059356,1.0731,0.00013618,0.00032056
1.5747,0.55764,0.55813,0.56622,0.00022829,0.06064,1.0718,0.00013671,0.00031987
1.5755,0.55763,0.55814,0.56622,0.0002282,0.061938,1.0705,0.00013724,0.00031917
1.5763,0.55763,0.55815,0.56622,0.00022812,0.063248,1.0692,0.00013777,0.00031847
1.5771,0.55763,0.55816,0.56621,0.00022803,0.06457,1.0679,0.0001383,0.00031776
1.5779,0.55763,0.55817,0.56621,0.00022794,0.065906,1.0665,0.00013883,0.00031705
1.5787,0.55763,0.55818,0.56621,0.00022786,0.067255,1.0652,0.00013937,0.00031634
1.5795,0.55763,0.55819,0.5662,0.00022777,0.068616,1.0638,0.0001399,0.00031563
1.5804,0.55763,0.5582,0.5662,0.00022767,0.06999,1.0624,0.00014043,0.00031492
1.5812,0.55763,0.55821,0.5662,0.00022758,0.071377,1.061,0.00014097,0.0003142
1.582,0.55763,0.55822,0.56619,0.00022749,0.072777,1.0596,0.0001415,0.00031348
1.5828,0.55763,0.55823,0.56619,0.00022739,0.074189,1.0582,0.00014203,0.00031275
1.5836,0.55763,0.55824,0.56619,0.0002273,0.075614,1.0568,0.00014257,0.00031203
1.5844,0.55763,0.55825,0.56618,0.0002272,0.077051,1.0553,0.0001431,0.0003113
1.5852,0.55762,0.55826,0.56618,0.0002271,0.078501,1.0539,0.00014364,0.00031057
1.586,0.55762,0.55827,0.56618,0.000227,0.079964,1.0524,0.00014417,0.00030983
1.5868,0.55762,0.55828,0.56617,0.0002269,0.081438,1.0509,0.00014471,0.0003091
1.5876,0.55762,0.55829,0.56617,0.0002268,0.082926,1.0494,0.00014525,0.00030836
1.5884,0.55762,0.5583,0.56617,0.0002267,0.084425,1.0479,0.00014578,0.00030762
1.5892,0.55762,0.55831,0.56616,0.0002266,0.085938,1.0464,0.00014632,0.00030687
1.59,0.55762,0.55832,0.56616,0.00022649,0.087462,1.0449,0.00014685,0.00030613
1.5908,0.55762,0.55833,0.56616,0.00022638,0.088999,1.0433,0.00014739,0.00030538
1.5916,0.55762,0.55834,0.56616,0.00022628,0.090547,1.0418,0.00014793,0.00030463
1.5924,0.55762,0.55835,0.56615,0.00022617,0.092108,1.0402,0.00014846,0.00030387
1.5932,0.55762,0.55836,0.56615,0.00022606,0.093682,1.0386,0.000149,0.00030312
1.594,0.55761,0.55837,0.56615,0.00022595,0.095267,1.037,0.00014954,0.00030236
1.5949,0.55761,0.55838,0.56614,0.00022584,0.096864,1.0354,0.00015007,0.0003016
1.5957,0.55761,0.55839,0.56614,0.00022572,0.098474,1.0338,0.00015061,0.00030084
1.5965,0.55761,0.5584,0.56614,0.00022561,0.1001,1.0322,0.00015114,0.00030007
1.5973,0.55761,0.55841,0.56613,0.00022549,0.10173,1.0305,0.00015168,0.00029931
1.5981,0.55761,0.55843,0.56613,0.00022538,0.10337,1.0289,0.00015222,0.00029854
1.5989,0.55761,0.55844,0.56613,0.00022526,0.10503,1.0272,0.00015275,0.00029777
1.5997,0.55761,0.55845,0.56613,0.00022514,0.1067,1.0256,0.00015329,0.000297
1.6005,0.55761,0.55846,0.56612,0.00022502,0.10838,1.0239,0.00015382,0.00029622
1.6013,0.55761,0.55847,0.56612,0.0002249,0.11007,1.0222,0.00015436,0.00029544
1.6021,0.5576,0.55848,0.56612,0.00022478,0.11178,1.0205,0.0001549,0.00029467
1.6029,0.5576,0.5585,0.56611,0.00022466,0.11349,1.0187,0.00015543,0.00029388
1.6037,0.5576,0.55851,0.56611,0.00022453,0.11522,1.017,0.00015597,0.0002931
1.6045,0.5576,0.55852,0.56611,0.00022441,0.11696,1.0153,0.0001565,0.00029232
1.6053,0.5576,0.55853,0.56611,0.00022428,0.11871,1.0135,0.00015703,0.00029153
1.6061,0.5576,0.55854,0.5661,0.00022416,0.12047,1.0117,0.00015757,0.00029074
1.6069,0.5576,0.55856,0.5661,0.00022403,0.12225,1.01,0.0001581,0.00028995
1.6077,0.5576,0.55857,0.5661,0.0002239,0.12403,1.0082,0.00015863,0.00028916
1.6085,0.5576,0.55858,0.56609,0.00022377,0.12583,1.0064,0.00015917,0.00028837
1.6093,0.5576,0.55859,0.56609,0.00022364,0.12763,1.0045,0.0001597,0.00028757
1.6102,0.55759,0.55861,0.56609,0.0002235,0.12945,1.0027,0.00016023,0.00028678
1.611,0.55759,0.55862,0.56609,0.00022337,0.13128,1.0009,0.00016076,0.00028598
1.6118,0.55759,0.55863,0.56608,0.00022324,0.13312,0.99904,0.00016129,0.00028518
1.6126,0.55759,0.55864,0.56608,0.0002231,0.13497,0.99719,0.00016182,0.00028438
1.6134,0.55759,0.55866,0.56608,0.00022296,0.13684,0.99532,0.00016235,0.00028357
1.6142,0.55759,0.55867,0.56607,0.00022283,0.13871,0.99344,0.00016288,0.00028277
1.615,0.55759,0.55868,0.56607,0.00022269,0.1406,0.99155,0.00016341,0.00028196
1.6158,0.55759,0.5587,0.56607,0.00022255,0.14249,0.98964,0.00016394,0.00028116
1.6166,0.55759,0.55871,0.56607,0.00022241,0.1444,0.98773,0.00016446,0.00028035
1.6174,0.55759,0.55872,0.56606,0.00022226,0.14632,0.98581,0.00016499,0.00027954
1.6182,0.55758,0.55874,0.56606,0.00022212,0.14825,0.98388,0.00016552,0.00027873
1.619,0.55758,0.55875,0.56606,0.00022198,0.15019,0.98193,0.00016604,0.00027791
1.6198,0.55758,0.55876,0.56606,0.00022183,0.15213,0.97998,0.00016657,0.0002771
1.6206,0.55758,0.55878,0.56605,0.00022169,0.1541,0.97801,0.00016709,0.00027628
1.6214,0.55758,0.55879,0.56605,0.00022154,0.15607,0.97603,0.00016761,0.00027547
1.6222,0.55758,0.55881,0.56605,0.00022139,0.15805,0.97405,0.00016814,0.00027465
1.623,0.55758,0.55882,0.56605,0.00022124,0.16004,0.97205,0.00016866,0.00027383
1.6238,0.55758,0.55883,0.56604,0.00022109,0.16204,0.97004,0.00016918,0.00027301
1.6247,0.55758,0.55885,0.56604,0.00022094,0.16405,0.96802,0.0001697,0.00027219
1.6255,0.55757,0.55886,0.56604,0.00022079,0.16608,0.966,0.00017022,0.00027137
1.6263,0.55757,0.55888,0.56603,0.00022064,0.16811,0.96396,0.00017073,0.00027054
1.6271,0.55757,0.55889,0.56603,0.00022048,0.17015,0.96191,0.00017125,0.00026972
1.6279,0.55757,0.5589,0.56603,0.00022033,0.17221,0.95985,0.00017177,0.00026889
1.6287,0.55757,0.55892,0.56603,0.00022017,0.17427,0.95778,0.00017228,0.00026807
1.6295,0.55757,0.55893,0.56602,0.00022002,0.17635,0.9557,0.0001728,0.00026724
1.6303,0.55757,0.55895,0.56602,0.00021986,0.17843,0.95361,0.00017331,0.00026641
1.6311,0.55757,0.55896,0.56602,0.0002197,0.18052,0.95152,0.00017382,0.00026558
1.6319,0.55757,0.55898,0.56602,0.00021954,0.18263,0.94941,0.00017433,0.00026475
1.6327,0.55756,0.55899,0.56601,0.00021938,0.18474,0.94729,0.00017484,0.00026392
1.6335,0.55756,0.55901,0.56601,0.00021922,0.18686,0.94516,0.00017535,0.00026309
1.6343,0.55756,0.55902,0.56601,0.00021906,0.189,0.94302,0.00017586,0.00026226
1.6351,0.55756,0.55904,0.56601,0.0002189,0.19114,0.94088,0.00017637,0.00026142
1.6359,0.55756,0.55905,0.56601,0.00021873,0.19329,0.93872,0.00017687,0.00026059
1.6367,0.55756,0.55907,0.566,0.00021857,0.19545,0.93655,0.00017738,0.00025976
1.6375,0.55756,0.55908,0.566,0.0002184,0.19762,0.93438,0.00017788,0.00025892
1.6383,0.55756,0.5591,0.566,0.00021823,0.19981,0.93219,0.00017838,0.00025809
1.6392,0.55756,0.55911,0.566,0.00021807,0.202,0.93,0.00017888,0.00025725
1.64,0.55755,0.55913,0.56599,0.0002179,0.2042,0.92779,0.00017938,0.00025641
1.6408,0.55755,0.55915,0.56599,0.00021773,0.2064,0.92558,0.00017988,0.00025557
1.6416,0.55755,0.55916,0.56599,0.00021756,0.20862,0.92336,0.00018038,0.00025474
1.6424,0.55755,0.55918,0.56599,0.00021739,0.21085,0.92112,0.00018087,0.0002539
1.6432,0.55755,0.55919,0.56598,0.00021721,0.21309,0.91888,0.00018137,0.00025306
1.644,0.55755,0.55921,0.56598,0.00021704,0.21533,0.91663,0.00018186,0.00025222
1.6448,0.55755,0.55922,0.56598,0.00021687,0.21759,0.91437,0.00018235,0.00025138
1.6456,0.55755,0.55924,0.56598,0.00021669,0.21985,0.91211,0.00018285,0.00025054
1.6464,0.55755,0.55926,0.56598,0.00021652,0.22212,0.90983,0.00018333,0.0002497
1.6472,0.55754,0.55927,0.56597,0.00021634,0.2244,0.90754,0.00018382,0.00024885
1.648,0.55754,0.55929,0.56597,0.00021616,0.22669,0.90525,0.00018431,0.00024801
1.6488,0.55754,0.55931,0.56597,0.00021598,0.22899,0.90295,0.0001848,0.00024717
1.6496,0.55754,0.55932,0.56597,0.0002158,0.2313,0.90064,0.00018528,0.00024633
1.6504,0.55754,0.55934,0.56596,0.00021562,0.23361,0.89832,0.00018576,0.00024549
1.6512,0.55754,0.55935,0.56596,0.00021544,0.23594,0.89599,0.00018624,0.00024464
1.652,0.55754,0.55937,0.56596,0.00021526,0.23827,0.89365,0.00018672,0.0002438
1.6528,0.55754,0.55939,0.56596,0.00021508,0.24061,0.89131,0.0001872,0.00024296
1.6537,0.55754,0.5594,0.56596,0.0002149,0.24296,0.88895,0.00018768,0.00024211
1.6545,0.55753,0.55942,0.56595,0.00021471,0.24532,0.88659,0.00018815,0.00024127
1.6553,0.55753,0.55944,0.56595,0.00021453,0.24768,0.88422,0.00018863,0.00024043
1.6561,0.55753,0.55946,0.56595,0.00021434,0.25006,0.88184,0.0001891,0.00023958
1.6569,0.55753,0.55947,0.56595,0.00021416,0.25244,0.87946,0.00018957,0.00023874
1.6577,0.55753,0.55949,0.56595,0.00021397,0.25483,0.87706,0.00019004,0.0002379
1.6585,0.55753,0.55951,0.56594,0.00021378,0.25723,0.87466,0.00019051,0.00023705
1.6593,0.55753,0.55952,0.56594,0.00021359,0.25963,0.87225,0.00019097,0.00023621
1.6601,0.55753,0.55954,0.56594,0.0002134,0.26205,0.86983,0.00019144,0.00023536
1.6609,0.55753,0.55956,0.56594,0.00021321,0.26447,0.86741,0.0001919,0.00023452
1.6617,0.55752,0.55957,0.56594,0.00021302,0.2669,0.86497,0.00019236,0.00023368
1.6625,0.55752,0.55959,0.56593,0.00021283,0.26934,0.86253,0.00019282,0.00023283
1.6633,0.55752,0.55961,0.56593,0.00021264,0.27178,0.86008,0.00019328,0.00023199
1.6641,0.55752,0.55963,0.56593,0.00021244,0.27423,0.85763,0.00019374,0.00023114
1.6649,0.55752,0.55964,0.56593,0.00021225,0.27669,0.85516,0.00019419,0.0002303
1.6657,0.55752,0.55966,0.56593,0.00021205,0.27916,0.85269,0.00019465,0.00022946
1.6665,0.55752,0.55968,0.56592,0.00021186,0.28164,0.85021,0.0001951,0.00022861
1.6673,0.55752,0.5597,0.56592,0.00021166,0.28412,0.84773,0.00019555,0.00022777
1.6681,0.55751,0.55972,0.56592,0.00021146,0.28661,0.84524,0.000196,0.00022693
1.669,0.55751,0.55973,0.56592,0.00021127,0.2891,0.84274,0.00019645,0.00022609
1.6698,0.55751,0.55975,0.56592,0.00021107,0.29161,0.84023,0.00019689,0.00022524
1.6706,0.55751,0.55977,0.56592,0.00021087,0.29412,0.83771,0.00019734,0.0002244
1.6714,0.55751,0.55979,0.56591,0.00021067,0.29664,0.83519,0.00019778,0.00022356
1.6722,0.55751,0.55981,0.56591,0.00021047,0.29916,0.83267,0.00019822,0.00022272
1.673,0.55751,0.55982,0.56591,0.00021027,0.30169,0.83013,0.00019866,0.00022188
1.6738,0.55751,0.55984,0.56591,0.00021006,0.30423,0.82759,0.00019909,0.00022104
1.6746,0.55751,0.55986,0.56591,0.00020986,0.30677,0.82504,0.00019953,0.0002202
1.6754,0.5575,0.55988,0.56591,0.00020966,0.30933,0.82249,0.00019996,0.00021936
1.6762,0.5575,0.5599,0.5659,0.00020945,0.31188,0.81993,0.00020039,0.00021852
1.677,0.5575,0.55991,0.5659,0.00020925,0.31445,0.81736,0.00020082,0.00021768
1.6778,0.5575,0.55993,0.5659,0.00020904,0.31702,0.81478,0.00020125,0.00021684
1.6786,0.5575,0.55995,0.5659,0.00020884,0.3196,0.8122,0.00020168,0.000216
1.6794,0.5575,0.55997,0.5659,0.00020863,0.32218,0.80962,0.0002021,0.00021516
1.6802,0.5575,0.55999,0.5659,0.00020842,0.32477,0.80702,0.00020252,0.00021433
1.681,0.5575,0.56001,0.56589,0.00020822,0.32737,0.80442,0.00020295,0.00021349
1.6818,0.5575,0.56003,0.56589,0.00020801,0.32997,0.80182,0.00020336,0.00021265
1.6826,0.55749,0.56004,0.56589,0.0002078,0.33258,0.79921,0.00020378,0.00021182
1.6835,0.55749,0.56006,0.56589,0.00020759,0.33519,0.79659,0.0002042,0.00021098
1.6843,0.55749,0.56008,0.56589,0.00020738,0.33781,0.79397,0.00020461,0.00021015
1.6851,0.55749,0.5601,0.56589,0.00020717,0.34044,0.79134,0.00020502,0.00020931
1.6859,0.55749,0.56012,0.56589,0.00020696,0.34307,0.7887,0.00020543,0.00020848
1.6867,0.55749,0.56014,0.56588,0.00020674,0.34571,0.78606,0.00020584,0.00020765
1.6875,0.55749,0.56016,0.56588,0.00020653,0.34835,0.78342,0.00020625,0.00020681
1.6883,0.55749,0.56018,0.56588,0.00020632,0.351,0.78076,0.00020665,0.00020598
1.6891,0.55748,0.5602,0.56588,0.0002061,0.35365,0.77811,0.00020706,0.00020515
1.6899,0.55748,0.56022,0.56588,0.00020589,0.35631,0.77544,0.00020746,0.00020432
1.6907,0.55748,0.56023,0.56588,0.00020567,0.35898,0.77278,0.00020786,0.00020349
1.6915,0.55748,0.56025,0.56588,0.00020546,0.36165,0.7701,0.00020826,0.00020266
1.6923,0.55748,0.56027,0.56588,0.00020524,0.36432,0.76743,0.00020865,0.00020183
1.6931,0.55748,0.56029,0.56587,0.00020503,0.36701,0.76474,0.00020904,0.00020101
1.6939,0.55748,0.56031,0.56587,0.00020481,0.36969,0.76205,0.00020944,0.00020018
1.6947,0.55748,0.56033,0.56587,0.00020459,0.37238,0.75936,0.00020983,0.00019936
1.6955,0.55748,0.56035,0.56587,0.00020437,0.37508,0.75666,0.00021021,0.00019853
1.6963,0.55747,0.56037,0.56587,0.00020415,0.37778,0.75396,0.0002106,0.00019771
1.6971,0.55747,0.56039,0.56587,0.00020393,0.38049,0.75125,0.00021099,0.00019688
1.698,0.55747,0.56041,0.56587,0.00020371,0.3832,0.74854,0.00021137,0.00019606
1.6988,0.55747,0.56043,0.56587,0.00020349,0.38591,0.74582,0.00021175,0.00019524
1.6996,0.55747,0.56045,0.56586,0.00020327,0.38863,0.7431,0.00021213,0.00019442
1.7004,0.55747,0.56047,0.56586,0.00020305,0.39136,0.74037,0.0002125,0.0001936
1.7012,0.55747,0.56049,0.56586,0.00020283,0.39409,0.73764,0.00021288,0.00019278
1.702,0.55747,0.56051,0.56586,0.00020261,0.39682,0.7349,0.00021325,0.00019196
1.7028,0.55747,0.56053,0.56586,0.00020238,0.39956,0.73216,0.00021362,0.00019115
1.7036,0.55746,0.56055,0.56586,0.00020216,0.4023,0.72942,0.00021399,0.00019033
1.7044,0.55746,0.56057,0.56586,0.00020194,0.40504,0.72667,0.00021436,0.00018951
1.7052,0.55746,0.56059,0.56586,0.00020171,0.4078,0.72392,0.00021473,0.0001887
1.706,0.55746,0.56061,0.56586,0.00020149,0.41055,0.72116,0.00021509,0.00018789
1.7068,0.55746,0.56063,0.56585,0.00020126,0.41331,0.7184,0.00021545,0.00018708
1.7076,0.55746,0.56065,0.56585,0.00020104,0.41607,0.71564,0.00021581,0.00018626
1.7084,0.55746,0.56067,0.56585,0.00020081,0.41884,0.71287,0.00021617,0.00018545
1.7092,0.55746,0.56069,0.56585,0.00020059,0.42161,0.7101,0.00021652,0.00018465
1.71,0.55746,0.56071,0.56585,0.00020036,0.42438,0.70732,0.00021688,0.00018384
1.7108,0.55745,0.56073,0.56585,0.00020013,0.42716,0.70454,0.00021723,0.00018303
1.7116,0.55745,0.56075,0.56585,0.0001999,0.42994,0.70176,0.00021758,0.00018223
1.7125,0.55745,0.56077,0.56585,0.00019968,0.43272,0.69897,0.00021793,0.00018142
1.7133,0.55745,0.56079,0.56585,0.00019945,0.43551,0.69618,0.00021827,0.00018062
1.7141,0.55745,0.56081,0.56585,0.00019922,0.4383,0.69339,0.00021862,0.00017982
1.7149,0.55745,0.56083,0.56585,0.00019899,0.4411,0.6906,0.00021896,0.00017902
1.7157,0.55745,0.56085,0.56585,0.00019876,0.44389,0.6878,0.0002193,0.00017822
1.7165,0.55745,0.56087,0.56584,0.00019853,0.44669,0.68499,0.00021964,0.00017742
1.7173,0.55745,0.56089,0.56584,0.0001983,0.4495,0.68219,0.00021998,0.00017662
1.7181,0.55744,0.56091,0.56584,0.00019807,0.45231,0.67938,0.00022031,0.00017583
1.7189,0.55744,0.56093,0.56584,0.00019784,0.45512,0.67657,0.00022064,0.00017503
1.7197,0.55744,0.56095,0.56584,0.00019761,0.45793,0.67375,0.00022097,0.00017424
1.7205,0.55744,0.56097,0.56584,0.00019737,0.46074,0.67094,0.0002213,0.00017345
1.7213,0.55744,0.56099,0.56584,0.00019714,0.46356,0.66812,0.00022163,0.00017266
1.7221,0.55744,0.56101,0.56584,0.00019691,0.46638,0.6653,0.00022195,0.00017187
1.7229,0.55744,0.56103,0.56584,0.00019668,0.46921,0.66247,0.00022227,0.00017108
1.7237,0.55744,0.56105,0.56584,0.00019644,0.47203,0.65964,0.0002226,0.00017029
1.7245,0.55744,0.56107,0.56584,0.00019621,0.47486,0.65681,0.00022291,0.00016951
1.7253,0.55743,0.56109,0.56584,0.00019598,0.47769,0.65398,0.00022323,0.00016872
1.7261,0.55743,0.56111,0.56584,0.00019574,0.48052,0.65115,0.00022354,0.00016794
1.7269,0.55743,0.56114,0.56584,0.00019551,0.48336,0.64831,0.00022386,0.00016716
1.7278,0.55743,0.56116,0.56584,0.00019527,0.4862,0.64547,0.00022417,0.00016638
1.7286,0.55743,0.56118,0.56583,0.00019504,0.48904,0.64263,0.00022447,0.0001656
1.7294,0.55743,0.5612,0.56583,0.0001948,0.49188,0.63979,0.00022478,0.00016483
1.7302,0.55743,0.56122,0.56583,0.00019457,0.49472,0.63695,0.00022508,0.00016405
1.731,0.55743,0.56124,0.56583,0.00019433,0.49756,0.6341,0.00022539,0.00016328
1.7318,0.55743,0.56126,0.56583,0.0001941,0.50041,0.63125,0.00022569,0.00016251
1.7326,0.55743,0.56128,0.56583,0.00019386,0.50326,0.6284,0.00022598,0.00016174
1.7334,0.55742,0.5613,0.56583,0.00019363,0.50611,0.62555,0.00022628,0.00016097
1.7342,0.55742,0.56132,0.56583,0.00019339,0.50896,0.6227,0.00022657,0.0001602
1.735,0.55742,0.56134,0.56583,0.00019315,0.51182,0.61985,0.00022687,0.00015944
1.7358,0.55742,0.56136,0.56583,0.00019292,0.51467,0.61699,0.00022715,0.00015868
1.7366,0.55742,0.56138,0.56583,0.00019268,0.51753,0.61414,0.00022744,0.00015791
1.7374,0.55742,0.56141,0.56583,0.00019244,0.52038,0.61128,0.00022773,0.00015715
1.7382,0.55742,0.56143,0.56583,0.0001922,0.52324,0.60842,0.00022801,0.0001564
1.739,0.55742,0.56145,0.56583,0.00019197,0.5261,0.60556,0.00022829,0.00015564
1.7398,0.55742,0.56147,0.56583,0.00019173,0.52896,0.6027,0.00022857,0.00015489
1.7406,0.55742,0.56149,0.56583,0.00019149,0.53182,0.59984,0.00022885,0.00015413
1.7414,0.55741,0.56151,0.56583,0.00019125,0.53468,0.59697,0.00022912,0.00015338
1.7423,0.55741,0.56153,0.56583,0.00019101,0.53755,0.59411,0.00022939,0.00015263
1.7431,0.55741,0.56155,0.56583,0.00019077,0.54041,0.59125,0.00022966,0.00015189
1.7439,0.55741,0.56157,0.56583,0.00019054,0.54328,0.58838,0.00022993,0.00015114
1.7447,0.55741,0.56159,0.56583,0.0001903,0.54614,0.58552,0.0002302,0.0001504
1.7455,0.55741,0.56161,0.56583,0.00019006,0.54901,0.58265,0.00023046,0.00014966
1.7463,0.55741,0.56164,0.56583,0.00018982,0.55187,0.57978,0.00023072,0.00014892
1.7471,0.55741,0.56166,0.56583,0.00018958,0.55474,0.57692,0.00023098,0.00014818
1.7479,0.55741,0.56168,0.56583,0.00018934,0.55761,0.57405,0.00023124,0.00014744
1.7487,0.55741,0.5617,0.56583,0.0001891,0.56047,0.57118,0.00023149,0.00014671
1.7495,0.5574,0.56172,0.56583,0.00018886,0.56334,0.56832,0.00023174,0.00014598
1.7503,0.5574,0.56174,0.56583,0.00018862,0.56621,0.56545,0.00023199,0.00014525
1.7511,0.5574,0.56176,0.56583,0.00018838,0.56908,0.56258,0.00023224,0.00014452
1.7519,0.5574,0.56178,0.56583,0.00018814,0.57194,0.55971,0.00023249,0.0001438
1.7527,0.5574,0.5618,0.56583,0.0001879,0.57481,0.55685,0.00023273,0.00014307
1.7535,0.5574,0.56182,0.56583,0.00018766,0.57768,0.55398,0.00023297,0.00014235
1.7543,0.5574,0.56185,0.56583,0.00018742,0.58054,0.55111,0.00023321,0.00014163
1.7551,0.5574,0.56187,0.56583,0.00018718,0.58341,0.54825,0.00023344,0.00014092
1.7559,0.5574,0.56189,0.56583,0.00018694,0.58627,0.54538,0.00023368,0.0001402
1.7568,0.5574,0.56191,0.56583,0.0001867,0.58914,0.54252,0.00023391,0.00013949
1.7576,0.55739,0.56193,0.56583,0.00018646,0.592,0.53965,0.00023414,0.00013878
1.7584,0.55739,0.56195,0.56583,0.00018622,0.59487,0.53679,0.00023436,0.00013808
1.7592,0.55739,0.56197,0.56583,0.00018598,0.59773,0.53393,0.00023459,0.00013737
1.76,0.55739,0.56199,0.56583,0.00018574,0.60059,0.53106,0.00023481,0.00013667
1.7608,0.55739,0.56201,0.56583,0.0001855,0.60346,0.5282,0.00023503,0.00013597
1.7616,0.55739,0.56203,0.56583,0.00018526,0.60632,0.52534,0.00023525,0.00013527
1.7624,0.55739,0.56206,0.56583,0.00018502,0.60918,0.52248,0.00023546,0.00013458
1.7632,0.55739,0.56208,0.56583,0.00018478,0.61204,0.51963,0.00023567,0.00013388
1.764,0.55739,0.5621,0.56583,0.00018454,0.61489,0.51677,0.00023588,0.00013319
1.7648,0.55739,0.56212,0.56583,0.0001843,0.61775,0.51391,0.00023609,0.00013251
1.7656,0.55739,0.56214,0.56583,0.00018406,0.6206,0.51106,0.00023629,0.00013182
1.7664,0.55738,0.56216,0.56583,0.00018382,0.62346,0.50821,0.00023649,0.00013114
1.7672,0.55738,0.56218,0.56583,0.00018358,0.62631,0.50536,0.00023669,0.00013046
1.768,0.55738,0.5622,0.56583,0.00018334,0.62916,0.50251,0.00023689,0.00012978
1.7688,0.55738,0.56222,0.56583,0.0001831,0.63201,0.49966,0.00023708,0.00012911
1.7696,0.55738,0.56224,0.56583,0.00018286,0.63486,0.49681,0.00023728,0.00012844
1.7704,0.55738,0.56227,0.56583,0.00018262,0.6377,0.49397,0.00023746,0.00012777
1.7713,0.55738,0.56229,0.56583,0.00018238,0.64054,0.49112,0.00023765,0.0001271
1.7721,0.55738,0.56231,0.56583,0.00018214,0.64339,0.48828,0.00023783,0.00012644
1.7729,0.55738,0.56233,0.56584,0.0001819,0.64623,0.48544,0.00023802,0.00012578
1.7737,0.55738,0.56235,0.56584,0.00018166,0.64906,0.48261,0.00023819,0.00012512
1.7745,0.55738,0.56237,0.56584,0.00018142,0.6519,0.47977,0.00023837,0.00012447
1.7753,0.55738,0.56239,0.56584,0.00018118,0.65473,0.47694,0.00023854,0.00012382
1.7761,0.55737,0.56241,0.56584,0.00018094,0.65756,0.47411,0.00023871,0.00012317
1.7769,0.55737,0.56243,0.56584,0.0001807,0.66039,0.47128,0.00023888,0.00012252
1.7777,0.55737,0.56245,0.56584,0.00018046,0.66322,0.46846,0.00023904,0.00012188
1.7785,0.55737,0.56247,0.56584,0.00018022,0.66604,0.46564,0.00023921,0.00012124
1.7793,0.55737,0.5625,0.56584,0.00017998,0.66887,0.46282,0.00023936,0.0001206
1.7801,0.55737,0.56252,0.56584,0.00017975,0.67168,0.46,0.00023952,0.00011997
1.7809,0.55737,0.56254,0.56584,0.00017951,0.6745,0.45718,0.00023967,0.00011934
1.7817,0.55737,0.56256,0.56584,0.00017927,0.67731,0.45437,0.00023982,0.00011871
1.7825,0.55737,0.56258,0.56584,0.00017903,0.68012,0.45156,0.00023997,0.00011809
1.7833,0.55737,0.5626,0.56584,0.00017879,0.68293,0.44876,0.00024012,0.00011747
1.7841,0.55737,0.56262,0.56584,0.00017855,0.68574,0.44595,0.00024026,0.00011685
1.7849,0.55737,0.56264,0.56585,0.00017832,0.68854,0.44315,0.0002404,0.00011624
1.7857,0.55737,0.56266,0.56585,0.00017808,0.69134,0.44036,0.00024053,0.00011563
1.7866,0.55736,0.56268,0.56585,0.00017784,0.69413,0.43756,0.00024067,0.00011502
1.7874,0.55736,0.5627,0.56585,0.00017761,0.69692,0.43477,0.0002408,0.00011442
1.7882,0.55736,0.56272,0.56585,0.00017737,0.69971,0.43198,0.00024092,0.00011382
1.789,0.55736,0.56274,0.56585,0.00017713,0.7025,0.4292,0.00024105,0.00011322
1.7898,0.55736,0.56276,0.56585,0.0001769,0.70528,0.42642,0.00024117,0.00011262
1.7906,0.55736,0.56279,0.56585,0.00017666,0.70806,0.42365,0.00024128,0.00011204
1.7914,0.55736,0.56281,0.56585,0.00017642,0.71083,0.42087,0.0002414,0.00011145
1.7922,0.55736,0.56283,0.56585,0.00017619,0.7136,0.4181,0.00024151,0.00011087
1.793,0.55736,0.56285,0.56585,0.00017595,0.71637,0.41534,0.00024162,0.00011029
1.7938,0.55736,0.56287,0.56585,0.00017572,0.71913,0.41258,0.00024173,0.00010971
1.7946,0.55736,0.56289,0.56586,0.00017548,0.72189,0.40982,0.00024183,0.00010914
1.7954,0.55736,0.56291,0.56586,0.00017525,0.72465,0.40707,0.00024193,0.00010857
1.7962,0.55736,0.56293,0.56586,0.00017501,0.7274,0.40432,0.00024202,0.00010801
1.797,0.55736,0.56295,0.56586,0.00017478,0.73015,0.40157,0.00024211,0.00010745
1.7978,0.55735,0.56297,0.56586,0.00017455,0.73289,0.39883,0.0002422,0.00010689
1.7986,0.55735,0.56299,0.56586,0.00017431,0.73563,0.39609,0.00024229,0.00010634
1.7994,0.55735,0.56301,0.56586,0.00017408,0.73836,0.39336,0.00024237,0.00010579
1.8002,0.55735,0.56303,0.56586,0.00017385,0.74109,0.39063,0.00024245,0.00010524
1.8011,0.55735,0.56305,0.56586,0.00017362,0.74382,0.38791,0.00024253,0.0001047
1.8019,0.55735,0.56307,0.56587,0.00017338,0.74654,0.38519,0.0002426,0.00010416
1.8027,0.55735,0.56309,0.56587,0.00017315,0.74926,0.38248,0.00024267,0.00010363
1.8035,0.55735,0.56311,0.56587,0.00017292,0.75197,0.37977,0.00024274,0.0001031
1.8043,0.55735,0.56313,0.56587,0.00017269,0.75467,0.37706,0.0002428,0.00010258
1.8051,0.55735,0.56315,0.56587,0.00017246,0.75738,0.37436,0.00024286,0.00010206
1.8059,0.55735,0.56317,0.56587,0.00017223,0.76007,0.37167,0.00024292,0.00010154
1.8067,0.55735,0.56319,0.56587,0.000172,0.76277,0.36898,0.00024297,0.00010103
1.8075,0.55735,0.56321,0.56587,0.00017177,0.76545,0.3663,0.00024302,0.00010052
1.8083,0.55735,0.56323,0.56588,0.00017154,0.76814,0.36362,0.00024306,0.00010001
1.8091,0.55735,0.56325,0.56588,0.00017131,0.77081,0.36094,0.00024311,9.9514e-05
1.8099,0.55735,0.56327,0.56588,0.00017108,0.77348,0.35827,0.00024314,9.9019e-05
1.8107,0.55734,0.56329,0.56588,0.00017085,0.77615,0.35561,0.00024318,9.8527e-05
1.8115,0.55734,0.56331,0.56588,0.00017063,0.77881,0.35295,0.00024321,9.804e-05
1.8123,0.55734,0.56333,0.56588,0.0001704,0.78147,0.3503,0.00024324,9.7558e-05
1.8131,0.55734,0.56335,0.56588,0.00017017,0.78412,0.34765,0.00024326,9.708e-05
1.8139,0.55734,0.56337,0.56588,0.00016994,0.78676,0.34501,0.00024328,9.6606e-05
1.8147,0.55734,0.56339,0.56589,0.00016972,0.7894,0.34237,0.0002433,9.6137e-05
1.8156,0.55734,0.56341,0.56589,0.00016949,0.79203,0.33974,0.00024331,9.5672e-05
1.8164,0.55734,0.56343,0.56589,0.00016927,0.79466,0.33712,0.00024332,9.5212e-05
1.8172,0.55734,0.56345,0.56589,0.00016904,0.79728,0.3345,0.00024333,9.4756e-05
1.818,0.55734,0.56347,0.56589,0.00016882,0.7999,0.33189,0.00024333,9.4305e-05
1.8188,0.55734,0.56349,0.56589,0.00016859,0.80251,0.32928,0.00024333,9.3858e-05
1.8196,0.55734,0.56351,0.5659,0.00016837,0.80511,0.32668,0.00024333,9.3417e-05
1.8204,0.55734,0.56353,0.5659,0.00016815,0.80771,0.32408,0.00024332,9.298e-05
1.8212,0.55734,0.56355,0.5659,0.00016793,0.8103,0.32149,0.00024331,9.2547e-05
1.822,0.55734,0.56357,0.5659,0.0001677,0.81289,0.31891,0.00024329,9.212e-05
1.8228,0.55734,0.56358,0.5659,0.00016748,0.81547,0.31634,0.00024327,9.1697e-05
1.8236,0.55734,0.5636,0.5659,0.00016726,0.81804,0.31377,0.00024324,9.1279e-05
1.8244,0.55734,0.56362,0.5659,0.00016704,0.8206,0.31121,0.00024322,9.0865e-05
1.8252,0.55734,0.56364,0.56591,0.00016682,0.82316,0.30865,0.00024319,9.0457e-05
1.826,0.55734,0.56366,0.56591,0.0001666,0.82572,0.3061,0.00024315,9.0053e-05
1.8268,0.55733,0.56368,0.56591,0.00016638,0.82826,0.30356,0.00024311,8.9655e-05
1.8276,0.55733,0.5637,0.56591,0.00016616,0.8308,0.30102,0.00024307,8.9261e-05
1.8284,0.55733,0.56372,0.56591,0.00016595,0.83334,0.29849,0.00024302,8.8872e-05
1.8292,0.55733,0.56374,0.56591,0.00016573,0.83586,0.29597,0.00024297,8.8489e-05
1.8301,0.55733,0.56376,0.56592,0.00016551,0.83838,0.29345,0.00024292,8.811e-05
1.8309,0.55733,0.56378,0.56592,0.0001653,0.84089,0.29094,0.00024286,8.7736e-05
1.8317,0.55733,0.56379,0.56592,0.00016508,0.8434,0.28844,0.00024279,8.7367e-05
1.8325,0.55733,0.56381,0.56592,0.00016487,0.8459,0.28595,0.00024273,8.7004e-05
1.8333,0.55733,0.56383,0.56592,0.00016465,0.84839,0.28346,0.00024266,8.6645e-05
1.8341,0.55733,0.56385,0.56593,0.00016444,0.85087,0.28098,0.00024258,8.6292e-05
1.8349,0.55733,0.56387,0.56593,0.00016422,0.85335,0.27851,0.0002425,8.5944e-05
1.8357,0.55733,0.56389,0.56593,0.00016401,0.85582,0.27604,0.00024242,8.5601e-05
1.8365,0.55733,0.56391,0.56593,0.0001638,0.85828,0.27358,0.00024233,8.5263e-05
1.8373,0.55733,0.56392,0.56593,0.00016359,0.86073,0.27113,0.00024224,8.493e-05
1.8381,0.55733,0.56394,0.56593,0.00016338,0.86318,0.26869,0.00024215,8.4603e-05
1.8389,0.55733,0.56396,0.56594,0.00016316,0.86562,0.26626,0.00024205,8.4281e-05
1.8397,0.55733,0.56398,0.56594,0.00016296,0.86805,0.26383,0.00024195,8.3964e-05
1.8405,0.55733,0.564,0.56594,0.00016275,0.87047,0.26141,0.00024184,8.3653e-05
1.8413,0.55733,0.56402,0.56594,0.00016254,0.87289,0.259,0.00024173,8.3347e-05
1.8421,0.55733,0.56403,0.56594,0.00016233,0.8753,0.25659,0.00024161,8.3046e-05
1.8429,0.55733,0.56405,0.56595,0.00016212,0.8777,0.2542,0.00024149,8.2751e-05
1.8437,0.55733,0.56407,0.56595,0.00016192,0.88009,0.25181,0.00024137,8.2461e-05
1.8445,0.55733,0.56409,0.56595,0.00016171,0.88247,0.24943,0.00024124,8.2176e-05
1.8454,0.55733,0.56411,0.56595,0.0001615,0.88485,0.24706,0.00024111,8.1897e-05
1.8462,0.55733,0.56413,0.56595,0.0001613,0.88722,0.24469,0.00024097,8.1623e-05
1.847,0.55733,0.56414,0.56596,0.00016109,0.88958,0.24234,0.00024083,8.1355e-05
1.8478,0.55733,0.56416,0.56596,0.00016089,0.89193,0.23999,0.00024069,8.1092e-05
1.8486,0.55733,0.56418,0.56596,0.00016069,0.89427,0.23765,0.00024054,8.0835e-05
1.8494,0.55733,0.5642,0.56596,0.00016049,0.89661,0.23532,0.00024039,8.0583e-05
1.8502,0.55733,0.56421,0.56597,0.00016029,0.89893,0.233,0.00024023,8.0337e-05
1.851,0.55733,0.56423,0.56597,0.00016008,0.90125,0.23068,0.00024007,8.0096e-05
1.8518,0.55733,0.56425,0.56597,0.00015988,0.90356,0.22838,0.00023991,7.9861e-05
1.8526,0.55733,0.56427,0.56597,0.00015969,0.90586,0.22608,0.00023974,7.9632e-05
1.8534,0.55733,0.56428,0.56597,0.00015949,0.90815,0.2238,0.00023957,7.9408e-05
1.8542,0.55732,0.5643,0.56598,0.00015929,0.91043,0.22152,0.00023939,7.919e-05
1.855,0.55732,0.56432,0.56598,0.00015909,0.91271,0.21925,0.00023921,7.8977e-05
1.8558,0.55732,0.56434,0.56598,0.0001589,0.91497,0.21699,0.00023902,7.877e-05
1.8566,0.55732,0.56435,0.56598,0.0001587,0.91723,0.21474,0.00023883,7.8569e-05
1.8574,0.55732,0.56437,0.56598,0.0001585,0.91948,0.21249,0.00023864,7.8373e-05
1.8582,0.55732,0.56439,0.56599,0.00015831,0.92172,0.21026,0.00023844,7.8183e-05
1.859,0.55732,0.5644,0.56599,0.00015812,0.92395,0.20803,0.00023823,7.7999e-05
1.8599,0.55732,0.56442,0.56599,0.00015792,0.92617,0.20582,0.00023803,7.782e-05
1.8607,0.55732,0.56444,0.56599,0.00015773,0.92838,0.20361,0.00023782,7.7647e-05
1.8615,0.55732,0.56445,0.566,0.00015754,0.93058,0.20141,0.0002376,7.748e-05
1.8623,0.55732,0.56447,0.566,0.00015735,0.93277,0.19923,0.00023738,7.7318e-05
1.8631,0.55732,0.56449,0.566,0.00015716,0.93495,0.19705,0.00023716,7.7163e-05
1.8639,0.55732,0.5645,0.566,0.00015697,0.93713,0.19488,0.00023693,7.7013e-05
1.8647,0.55732,0.56452,0.56601,0.00015678,0.93929,0.19272,0.0002367,7.6868e-05
1.8655,0.55732,0.56454,0.56601,0.0001566,0.94145,0.19057,0.00023646,7.673e-05
1.8663,0.55732,0.56455,0.56601,0.00015641,0.94359,0.18843,0.00023622,7.6597e-05
1.8671,0.55732,0.56457,0.56601,0.00015622,0.94573,0.1863,0.00023598,7.647e-05
1.8679,0.55732,0.56459,0.56602,0.00015604,0.94785,0.18418,0.00023573,7.6349e-05
1.8687,0.55732,0.5646,0.56602,0.00015586,0.94997,0.18207,0.00023548,7.6234e-05
1.8695,0.55732,0.56462,0.56602,0.00015567,0.95207,0.17997,0.00023522,7.6124e-05
1.8703,0.55732,0.56464,0.56602,0.00015549,0.95417,0.17788,0.00023496,7.602e-05
1.8711,0.55732,0.56465,0.56603,0.00015531,0.95625,0.1758,0.00023469,7.5922e-05
1.8719,0.55732,0.56467,0.56603,0.00015513,0.95833,0.17372,0.00023442,7.583e-05
1.8727,0.55732,0.56468,0.56603,0.00015495,0.9604,0.17166,0.00023415,7.5744e-05
1.8735,0.55732,0.5647,0.56603,0.00015477,0.96245,0.16961,0.00023387,7.5663e-05
1.8744,0.55732,0.56472,0.56604,0.00015459,0.9645,0.16757,0.00023359,7.5588e-05
1.8752,0.55732,0.56473,0.56604,0.00015441,0.96653,0.16554,0.0002333,7.552e-05
1.876,0.55732,0.56475,0.56604,0.00015424,0.96856,0.16352,0.00023301,7.5456e-05
1.8768,0.55733,0.56476,0.56604,0.00015406,0.97058,0.16151,0.00023272,7.5399e-05
1.8776,0.55733,0.56478,0.56605,0.00015388,0.97258,0.15951,0.00023242,7.5348e-05
1.8784,0.55733,0.56479,0.56605,0.00015371,0.97457,0.15752,0.00023212,7.5302e-05
1.8792,0.55733,0.56481,0.56605,0.00015354,0.97656,0.15554,0.00023181,7.5262e-05
1.88,0.55733,0.56482,0.56605,0.00015337,0.97853,0.15358,0.0002315,7.5228e-05
1.8808,0.55733,0.56484,0.56606,0.00015319,0.9805,0.15162,0.00023119,7.52e-05
1.8816,0.55733,0.56485,0.56606,0.00015302,0.98245,0.14967,0.00023087,7.5177e-05
1.8824,0.55733,0.56487,0.56606,0.00015285,0.98439,0.14773,0.00023055,7.5161e-05
1.8832,0.55733,0.56488,0.56606,0.00015268,0.98632,0.14581,0.00023022,7.515e-05
1.884,0.55733,0.5649,0.56607,0.00015252,0.98824,0.14389,0.00022989,7.5145e-05
1.8848,0.55733,0.56491,0.56607,0.00015235,0.99015,0.14199,0.00022955,7.5146e-05
1.8856,0.55733,0.56493,0.56607,0.00015218,0.99205,0.1401,0.00022922,7.5152e-05
1.8864,0.55733,0.56494,0.56608,0.00015202,0.99394,0.13821,0.00022887,7.5165e-05
1.8872,0.55733,0.56496,0.56608,0.00015185,0.99581,0.13634,0.00022853,7.5183e-05
1.888,0.55733,0.56497,0.56608,0.00015169,0.99768,0.13448,0.00022818,7.5207e-05
1.8889,0.55733,0.56499,0.56608,0.00015153,0.99953,0.13263,0.00022782,7.5237e-05
1.8897,0.55733,0.565,0.56609,0.00015137,1.0014,0.1308,0.00022746,7.5272e-05
1.8905,0.55733,0.56502,0.56609,0.00015121,1.0032,0.12897,0.0002271,7.5313e-05
1.8913,0.55733,0.56503,0.56609,0.00015105,1.005,0.12715,0.00022674,7.536e-05
1.8921,0.55733,0.56504,0.56609,0.00015089,1.0068,0.12535,0.00022637,7.5413e-05
1.8929,0.55733,0.56506,0.5661,0.00015073,1.0086,0.12356,0.00022599,7.5471e-05
1.8937,0.55733,0.56507,0.5661,0.00015058,1.0104,0.12177,0.00022561,7.5536e-05
1.8945,0.55733,0.56509,0.5661,0.00015042,1.0122,0.12,0.00022523,7.5605e-05
1.8953,0.55733,0.5651,0.56611,0.00015026,1.014,0.11824,0.00022485,7.5681e-05
1.8961,0.55733,0.56511,0.56611,0.00015011,1.0157,0.1165,0.00022446,7.5762e-05
1.8969,0.55733,0.56513,0.56611,0.00014996,1.0175,0.11476,0.00022407,7.5849e-05
1.8977,0.55733,0.56514,0.56611,0.00014981,1.0192,0.11304,0.00022367,7.5942e-05
1.8985,0.55733,0.56516,0.56612,0.00014966,1.0209,0.11132,0.00022327,7.604e-05
1.8993,0.55733,0.56517,0.56612,0.00014951,1.0226,0.10962,0.00022287,7.6144e-05
1.9001,0.55733,0.56518,0.56612,0.00014936,1.0243,0.10793,0.00022246,7.6254e-05
1.9009,0.55733,0.5652,0.56613,0.00014921,1.026,0.10626,0.00022205,7.6369e-05
1.9017,0.55734,0.56521,0.56613,0.00014906,1.0277,0.10459,0.00022163,7.649e-05
1.9025,0.55734,0.56522,0.56613,0.00014892,1.0293,0.10294,0.00022122,7.6616e-05
1.9033,0.55734,0.56524,0.56614,0.00014877,1.031,0.10129,0.0002208,7.6748e-05
1.9042,0.55734,0.56525,0.56614,0.00014863,1.0326,0.099665,0.00022037,7.6886e-05
1.905,0.55734,0.56526,0.56614,0.00014849,1.0342,0.098046,0.00021994,7.7029e-05
1.9058,0.55734,0.56528,0.56614,0.00014834,1.0358,0.09644,0.00021951,7.7178e-05
1.9066,0.55734,0.56529,0.56615,0.0001482,1.0374,0.094846,0.00021907,7.7332e-05
1.9074,0.55734,0.5653,0.56615,0.00014806,1.039,0.093264,0.00021863,7.7492e-05
1.9082,0.55734,0.56531,0.56615,0.00014792,1.0406,0.091694,0.00021819,7.7657e-05
1.909,0.55734,0.56533,0.56616,0.00014779,1.0422,0.090136,0.00021775,7.7828e-05
1.9098,0.55734,0.56534,0.56616,0.00014765,1.0437,0.08859,0.0002173,7.8004e-05
1.9106,0.55734,0.56535,0.56616,0.00014751,1.0453,0.087057,0.00021684,7.8185e-05
1.9114,0.55734,0.56536,0.56617,0.00014738,1.0468,0.085536,0.00021639,7.8372e-05
1.9122,0.55734,0.56538,0.56617,0.00014725,1.0483,0.084027,0.00021593,7.8565e-05
1.913,0.55734,0.56539,0.56617,0.00014711,1.0498,0.082531,0.00021547,7.8763e-05
1.9138,0.55734,0.5654,0.56617,0.00014698,1.0513,0.081047,0.000215,7.8966e-05
1.9146,0.55735,0.56541,0.56618,0.00014685,1.0528,0.079575,0.00021453,7.9174e-05
1.9154,0.55735,0.56542,0.56618,0.00014672,1.0542,0.078116,0.00021406,7.9388e-05
1.9162,0.55735,0.56544,0.56618,0.0001466,1.0557,0.076669,0.00021358,7.9607e-05
1.917,0.55735,0.56545,0.56619,0.00014647,1.0571,0.075235,0.0002131,7.9832e-05
1.9178,0.55735,0.56546,0.56619,0.00014634,1.0586,0.073814,0.00021262,8.0062e-05
1.9187,0.55735,0.56547,0.56619,0.00014622,1.06,0.072405,0.00021214,8.0297e-05
1.9195,0.55735,0.56548,0.5662,0.00014609,1.0614,0.071009,0.00021165,8.0537e-05
1.9203,0.55735,0.56549,0.5662,0.00014597,1.0628,0.069625,0.00021116,8.0783e-05
1.9211,0.55735,0.56551,0.5662,0.00014585,1.0642,0.068254,0.00021066,8.1033e-05
1.9219,0.55735,0.56552,0.56621,0.00014573,1.0655,0.066896,0.00021017,8.1289e-05
1.9227,0.55735,0.56553,0.56621,0.00014561,1.0669,0.065551,0.00020967,8.155e-05
1.9235,0.55735,0.56554,0.56621,0.00014549,1.0682,0.064219,0.00020916,8.1816e-05
1.9243,0.55735,0.56555,0.56622,0.00014537,1.0695,0.062899,0.00020866,8.2088e-05
1.9251,0.55736,0.56556,0.56622,0.00014526,1.0708,0.061593,0.00020815,8.2364e-05
1.9259,0.55736,0.56557,0.56622,0.00014514,1.0721,0.060299,0.00020764,8.2646e-05
1.9267,0.55736,0.56558,0.56623,0.00014503,1.0734,0.059018,0.00020712,8.2932e-05
1.9275,0.55736,0.56559,0.56623,0.00014492,1.0747,0.057751,0.00020661,8.3224e-05
1.9283,0.55736,0.5656,0.56623,0.0001448,1.076,0.056496,0.00020609,8.352e-05
1.9291,0.55736,0.56562,0.56624,0.00014469,1.0772,0.055254,0.00020557,8.3822e-05
1.9299,0.55736,0.56563,0.56624,0.00014458,1.0785,0.054026,0.00020504,8.4128e-05
1.9307,0.55736,0.56564,0.56624,0.00014448,1.0797,0.05281,0.00020451,8.444e-05
1.9315,0.55736,0.56565,0.56625,0.00014437,1.0809,0.051608,0.00020398,8.4756e-05
1.9323,0.55736,0.56566,0.56625,0.00014426,1.0821,0.050419,0.00020345,8.5077e-05
1.9332,0.55737,0.56567,0.56625,0.00014416,1.0833,0.049243,0.00020291,8.5403e-05
1.934,0.55737,0.56568,0.56626,0.00014405,1.0844,0.048081,0.00020237,8.5734e-05
1.9348,0.55737,0.56569,0.56626,0.00014395,1.0856,0.046931,0.00020183,8.607e-05
1.9356,0.55737,0.5657,0.56626,0.00014385,1.0867,0.045795,0.00020129,8.6411e-05
1.9364,0.55737,0.56571,0.56627,0.00014375,1.0879,0.044673,0.00020074,8.6756e-05
1.9372,0.55737,0.56572,0.56627,0.00014365,1.089,0.043563,0.0002002,8.7106e-05
1.938,0.55737,0.56573,0.56627,0.00014355,1.0901,0.042468,0.00019965,8.7461e-05
1.9388,0.55737,0.56574,0.56628,0.00014346,1.0912,0.041385,0.00019909,8.782e-05
1.9396,0.55737,0.56575,0.56628,0.00014336,1.0922,0.040316,0.00019854,8.8185e-05
1.9404,0.55738,0.56575,0.56628,0.00014327,1.0933,0.039261,0.00019798,8.8553e-05
1.9412,0.55738,0.56576,0.56629,0.00014317,1.0944,0.038219,0.00019742,8.8927e-05
1.942,0.55738,0.56577,0.56629,0.00014308,1.0954,0.03719,0.00019686,8.9305e-05
1.9428,0.55738,0.56578,0.56629,0.00014299,1.0964,0.036175,0.00019629,8.9688e-05
1.9436,0.55738,0.56579,0.5663,0.0001429,1.0974,0.035174,0.00019573,9.0075e-05
1.9444,0.55738,0.5658,0.5663,0.00014281,1.0984,0.034186,0.00019516,9.0467e-05
1.9452,0.55738,0.56581,0.5663,0.00014273,1.0994,0.033212,0.00019459,9.0863e-05
1.946,0.55738,0.56582,0.56631,0.00014264,1.1004,0.032251,0.00019402,9.1264e-05
1.9468,0.55739,0.56583,0.56631,0.00014255,1.1013,0.031305,0.00019344,9.1669e-05
1.9477,0.55739,0.56583,0.56631,0.00014247,1.1023,0.030372,0.00019286,9.2079e-05
1.9485,0.55739,0.56584,0.56632,0.00014239,1.1032,0.029452,0.00019228,9.2493e-05
1.9493,0.55739,0.56585,0.56632,0.00014231,1.1041,0.028547,0.0001917,9.2911e-05
1.9501,0.55739,0.56586,0.56632,0.00014223,1.105,0.027655,0.00019112,9.3334e-05
1.9509,0.55739,0.56587,0.56633,0.00014215,1.1059,0.026777,0.00019054,9.3761e-05
1.9517,0.55739,0.56588,0.56633,0.00014207,1.1067,0.025913,0.00018995,9.4192e-05
1.9525,0.5574,0.56588,0.56633,0.00014199,1.1076,0.025062,0.00018936,9.4628e-05
1.9533,0.5574,0.56589,0.56634,0.00014192,1.1084,0.024226,0.00018877,9.5068e-05
1.9541,0.5574,0.5659,0.56634,0.00014184,1.1093,0.023404,0.00018818,9.5513e-05
1.9549,0.5574,0.56591,0.56634,0.00014177,1.1101,0.022595,0.00018758,9.5961e-05
1.9557,0.5574,0.56592,0.56635,0.0001417,1.1109,0.0218,0.00018699,9.6414e-05
1.9565,0.5574,0.56592,0.56635,0.00014163,1.1117,0.021019,0.00018639,9.6871e-05
1.9573,0.5574,0.56593,0.56635,0.00014156,1.1125,0.020253,0.00018579,9.7332e-05
1.9581,0.55741,0.56594,0.56636,0.00014149,1.1132,0.0195,0.00018519,9.7797e-05
1.9589,0.55741,0.56595,0.56636,0.00014143,1.114,0.018761,0.00018459,9.8266e-05
1.9597,0.55741,0.56595,0.56636,0.00014136,1.1147,0.018036,0.00018398,9.8739e-05
1.9605,0.55741,0.56596,0.56637,0.0001413,1.1154,0.017326,0.00018338,9.9216e-05
1.9613,0.55741,0.56597,0.56637,0.00014123,1.1161,0.016629,0.00018277,9.9698e-05
1.9621,0.55741,0.56597,0.56638,0.00014117,1.1168,0.015946,0.00018216,0.00010018
1.963,0.55742,0.56598,0.56638,0.00014111,1.1175,0.015278,0.00018155,0.00010067
1.9638,0.55742,0.56599,0.56638,0.00014105,1.1181,0.014624,0.00018094,0.00010117
1.9646,0.55742,0.566,0.56639,0.00014099,1.1188,0.013984,0.00018033,0.00010166
1.9654,0.55742,0.566,0.56639,0.00014094,1.1194,0.013357,0.00017971,0.00010216
1.9662,0.55742,0.56601,0.56639,0.00014088,1.12,0.012746,0.0001791,0.00010267
1.967,0.55742,0.56602,0.5664,0.00014083,1.1206,0.012148,0.00017848,0.00010318
1.9678,0.55743,0.56602,0.5664,0.00014078,1.1212,0.011564,0.00017786,0.00010369
1.9686,0.55743,0.56603,0.5664,0.00014072,1.1218,0.010995,0.00017724,0.00010421
1.9694,0.55743,0.56603,0.56641,0.00014067,1.1224,0.01044,0.00017662,0.00010473
1.9702,0.55743,0.56604,0.56641,0.00014062,1.1229,0.0098994,0.000176,0.00010525
1.971,0.55743,0.56605,0.56641,0.00014058,1.1235,0.0093729,0.00017537,0.00010578
1.9718,0.55744,0.56605,0.56642,0.00014053,1.124,0.0088606,0.00017475,0.00010631
1.9726,0.55744,0.56606,0.56642,0.00014048,1.1245,0.0083626,0.00017412,0.00010685
1.9734,0.55744,0.56606,0.56642,0.00014044,1.125,0.007879,0.0001735,0.00010739
1.9742,0.55744,0.56607,0.56643,0.0001404,1.1254,0.0074096,0.00017287,0.00010793
1.975,0.55744,0.56608,0.56643,0.00014036,1.1259,0.0069545,0.00017224,0.00010847
1.9758,0.55745,0.56608,0.56644,0.00014032,1.1264,0.0065138,0.00017161,0.00010902
1.9766,0.55745,0.56609,0.56644,0.00014028,1.1268,0.0060875,0.00017098,0.00010958
1.9775,0.55745,0.56609,0.56644,0.00014024,1.1272,0.0056754,0.00017034,0.00011013
1.9783,0.55745,0.5661,0.56645,0.0001402,1.1276,0.0052778,0.00016971,0.00011069
1.9791,0.55745,0.5661,0.56645,0.00014017,1.128,0.0048945,0.00016908,0.00011126
1.9799,0.55746,0.56611,0.56645,0.00014013,1.1284,0.0045256,0.00016844,0.00011183
1.9807,0.55746,0.56611,0.56646,0.0001401,1.1287,0.0041711,0.0001678,0.0001124
1.9815,0.55746,0.56612,0.56646,0.00014007,1.1291,0.0038311,0.00016717,0.00011297
1.9823,0.55746,0.56612,0.56646,0.00014004,1.1294,0.0035054,0.00016653,0.00011355
1.9831,0.55746,0.56613,0.56647,0.00014001,1.1297,0.0031941,0.00016589,0.00011413
1.9839,0.55747,0.56613,0.56647,0.00013998,1.13,0.0028973,0.00016525,0.00011472
1.9847,0.55747,0.56614,0.56648,0.00013996,1.1303,0.0026149,0.00016461,0.0001153
1.9855,0.55747,0.56614,0.56648,0.00013993,1.1306,0.002347,0.00016397,0.0001159
1.9863,0.55747,0.56614,0.56648,0.00013991,1.1309,0.0020935,0.00016333,0.00011649
1.9871,0.55747,0.56615,0.56649,0.00013989,1.1311,0.0018545,0.00016268,0.00011709
1.9879,0.55748,0.56615,0.56649,0.00013987,1.1313,0.0016299,0.00016204,0.00011769
1.9887,0.55748,0.56616,0.56649,0.00013985,1.1316,0.0014198,0.0001614,0.0001183
1.9895,0.55748,0.56616,0.5665,0.00013983,1.1318,0.0012242,0.00016075,0.0001189
1.9903,0.55748,0.56617,0.5665,0.00013981,1.132,0.001043,0.00016011,0.00011952
1.9911,0.55749,0.56617,0.5665,0.00013979,1.1321,0.00087635,0.00015946,0.00012013
1.992,0.55749,0.56617,0.56651,0.00013978,1.1323,0.00072417,0.00015881,0.00012075
1.9928,0.55749,0.56618,0.56651,0.00013977,1.1324,0.00058649,0.00015816,0.00012137
1.9936,0.55749,0.56618,0.56652,0.00013976,1.1326,0.00046331,0.00015752,0.00012199
1.9944,0.5575,0.56618,0.56652,0.00013974,1.1327,0.00035463,0.00015687,0.00012262
1.9952,0.5575,0.56619,0.56652,0.00013974,1.1328,0.00026044,0.00015622,0.00012325
1.996,0.5575,0.56619,0.56653,0.00013973,1.1329,0.00018076,0.00015557,0.00012389
1.9968,0.5575,0.56619,0.56653,0.00013972,1.1329,0.00011559,0.00015492,0.00012452
1.9976,0.55751,0.5662,0.56653,0.00013972,1.133,6.493e-05,0.00015427,0.00012516
1.9984,0.55751,0.5662,0.56654,0.00013971,1.133,2.8776e-05,0.00015362,0.00012581
1.9992,0.55751,0.5662,0.56654,0.00013971,1.1331,7.1329e-06,0.00015297,0.00012645
2,0.55751,0.56621,0.56654,0.00013971,1.1331,5.2321e-10,0.00015231,0.0001271


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertM_jcp_p2r1_hrefN3_energy.csv <==
0.00080548,0.56255,0.5647,0.56655,7.1997e-06,1.1331,7.2556e-06,1.4399e-05,5.6288e-10
0.001611,0.56255,0.5647,0.56655,7.2002e-06,1.1331,2.9022e-05,1.4398e-05,2.2513e-09
0.0024164,0.56255,0.5647,0.56655,7.2011e-06,1.133,6.5299e-05,1.4397e-05,5.065e-09
0.0032219,0.56255,0.5647,0.56656,7.2023e-06,1.133,0.00011609,1.4396e-05,9.0029e-09
0.0040274,0.56255,0.5647,0.56656,7.2038e-06,1.1329,0.00018138,1.4393e-05,1.4064e-08
0.0048329,0.56255,0.5647,0.56657,7.2056e-06,1.1329,0.00026118,1.4391e-05,2.0247e-08
0.0056384,0.56255,0.5647,0.56657,7.2076e-06,1.1328,0.00035549,1.4388e-05,2.7551e-08
0.0064438,0.56256,0.5647,0.56657,7.21e-06,1.1327,0.0004643,1.4384e-05,3.5972e-08
0.0072493,0.56256,0.5647,0.56658,7.2127e-06,1.1326,0.0005876,1.438e-05,4.551e-08
0.0080548,0.56256,0.5647,0.56658,7.2156e-06,1.1324,0.00072541,1.4375e-05,5.616e-08
0.0088603,0.56256,0.5647,0.56658,7.2189e-06,1.1323,0.0008777,1.437e-05,6.7921e-08
0.0096658,0.56256,0.5647,0.56659,7.2225e-06,1.1321,0.0010445,1.4364e-05,8.079e-08
0.010471,0.56256,0.5647,0.56659,7.2263e-06,1.132,0.0012258,1.4358e-05,9.4762e-08
0.011277,0.56256,0.5647,0.56659,7.2305e-06,1.1318,0.0014215,1.4351e-05,1.0983e-07
0.012082,0.56256,0.5647,0.5666,7.2349e-06,1.1316,0.0016317,1.4344e-05,1.26e-07
0.012888,0.56256,0.56471,0.5666,7.2397e-06,1.1313,0.0018564,1.4336e-05,1.4326e-07
0.013693,0.56256,0.56471,0.56661,7.2447e-06,1.1311,0.0020956,1.4328e-05,1.6161e-07
0.014499,0.56256,0.56471,0.56661,7.2501e-06,1.1309,0.0023492,1.4319e-05,1.8104e-07
0.015304,0.56256,0.56471,0.56661,7.2557e-06,1.1306,0.0026173,1.431e-05,2.0155e-07
0.01611,0.56256,0.56471,0.56662,7.2617e-06,1.1303,0.0028998,1.43e-05,2.2313e-07
0.016915,0.56256,0.56471,0.56662,7.2679e-06,1.13,0.0031967,1.429e-05,2.4577e-07
0.017721,0.56257,0.56471,0.56662,7.2744e-06,1.1297,0.0035081,1.4279e-05,2.6948e-07
0.018526,0.56257,0.56471,0.56663,7.2813e-06,1.1294,0.0038339,1.4268e-05,2.9424e-07
0.019332,0.56257,0.56471,0.56663,7.2884e-06,1.1291,0.0041741,1.4257e-05,3.2005e-07
0.020137,0.56257,0.56471,0.56663,7.2958e-06,1.1287,0.0045287,1.4245e-05,3.469e-07
0.020942,0.56257,0.56471,0.56664,7.3035e-06,1.1284,0.0048977,1.4232e-05,3.7479e-07
0.021748,0.56257,0.56471,0.56664,7.3115e-06,1.128,0.0052811,1.4219e-05,4.0371e-07
0.022553,0.56257,0.56471,0.56665,7.3198e-06,1.1276,0.0056789,1.4206e-05,4.3365e-07
0.023359,0.56257,0.56471,0.56665,7.3284e-06,1.1272,0.006091,1.4192e-05,4.6461e-07
0.024164,0.56257,0.56471,0.56665,7.3373e-06,1.1268,0.0065175,1.4178e-05,4.9657e-07
0.02497,0.56258,0.56472,0.56666,7.3465e-06,1.1264,0.0069583,1.4163e-05,5.2953e-07
0.025775,0.56258,0.56472,0.56666,7.356e-06,1.1259,0.0074135,1.4148e-05,5.6349e-07
0.026581,0.56258,0.56472,0.56666,7.3658e-06,1.1254,0.007883,1.4133e-05,5.9843e-07
0.027386,0.56258,0.56472,0.56667,7.3758e-06,1.125,0.0083668,1.4117e-05,6.3435e-07
0.028192,0.56258,0.56472,0.56667,7.3862e-06,1.1245,0.0088649,1.4101e-05,6.7124e-07
0.028997,0.56258,0.56472,0.56667,7.3968e-06,1.124,0.0093773,1.4085e-05,7.0909e-07
0.029803,0.56259,0.56472,0.56668,7.4078e-06,1.1235,0.0099039,1.4068e-05,7.4789e-07
0.030608,0.56259,0.56472,0.56668,7.419e-06,1.1229,0.010445,1.405e-05,7.8764e-07
0.031414,0.56259,0.56472,0.56668,7.4305e-06,1.1224,0.011,1.4033e-05,8.2833e-07
0.032219,0.56259,0.56472,0.56669,7.4424e-06,1.1218,0.011569,1.4015e-05,8.6994e-07
0.033025,0.56259,0.56473,0.56669,7.4545e-06,1.1212,0.012153,1.3996e-05,9.1248e-07
0.03383,0.56259,0.56473,0.5667,7.4669e-06,1.1206,0.012751,1.3978e-05,9.5593e-07
0.034636,0.5626,0.56473,0.5667,7.4796e-06,1.12,0.013363,1.3959e-05,1.0003e-06
0.035441,0.5626,0.56473,0.5667,7.4925e-06,1.1194,0.013989,1.394e-05,1.0455e-06
0.036247,0.5626,0.56473,0.56671,7.5058e-06,1.1188,0.014629,1.392e-05,1.0917e-06
0.037052,0.5626,0.56473,0.56671,7.5194e-06,1.1181,0.015284,1.39e-05,1.1387e-06
0.037858,0.56261,0.56473,0.56671,7.5332e-06,1.1175,0.015952,1.388e-05,1.1866e-06
0.038663,0.56261,0.56473,0.56672,7.5474e-06,1.1168,0.016635,1.3859e-05,1.2353e-06
0.039469,0.56261,0.56474,0.56672,7.5618e-06,1.1161,0.017332,1.3839e-05,1.2849e-06
0.040274,0.56261,0.56474,0.56672,7.5765e-06,1.1154,0.018042,1.3818e-05,1.3354e-06
0.041079,0.56261,0.56474,0.56673,7.5915e-06,1.1147,0.018767,1.3796e-05,1.3867e-06
0.041885,0.56262,0.56474,0.56673,7.6068e-06,1.114,0.019506,1.3775e-05,1.4388e-06
0.04269,0.56262,0.56474,0.56673,7.6224e-06,1.1132,0.020259,1.3753e-05,1.4917e-06
0.043496,0.56262,0.56474,0.56674,7.6382e-06,1.1124,0.021026,1.3731e-05,1.5455e-06
0.044301,0.56262,0.56474,0.56674,7.6544e-06,1.1117,0.021807,1.3709e-05,1.6e-06
0.045107,0.56263,0.56474,0.56674,7.6708e-06,1.1109,0.022602,1.3686e-05,1.6554e-06
0.045912,0.56263,0.56475,0.56675,7.6875e-06,1.1101,0.02341,1.3664e-05,1.7115e-06
0.046718,0.56263,0.56475,0.56675,7.7046e-06,1.1093,0.024233,1.3641e-05,1.7684e-06
0.047523,0.56263,0.56475,0.56676,7.7218e-06,1.1084,0.02507,1.3618e-05,1.8261e-06
0.048329,0.56264,0.56475,0.56676,7.7394e-06,1.1076,0.02592,1.3594e-05,1.8846e-06
0.049134,0.56264,0.56475,0.56676,7.7573e-06,1.1067,0.026784,1.3571e-05,1.9438e-06
0.04994,0.56264,0.56475,0.56677,7.7754e-06,1.1059,0.027662,1.3547e-05,2.0038e-06
0.050745,0.56264,0.56475,0.56677,7.7939e-06,1.105,0.028554,1.3523e-05,2.0645e-06
0.051551,0.56265,0.56476,0.56677,7.8126e-06,1.1041,0.02946,1.3499e-05,2.126e-06
0.052356,0.56265,0.56476,0.56678,7.8316e-06,1.1032,0.030379,1.3475e-05,2.1882e-06
0.053162,0.56265,0.56476,0.56678,7.8508e-06,1.1022,0.031313,1.3451e-05,2.2511e-06
0.053967,0.56265,0.56476,0.56678,7.8704e-06,1.1013,0.03226,1.3426e-05,2.3148e-06
0.054773,0.56266,0.56476,0.56679,7.8902e-06,1.1004,0.03322,1.3401e-05,2.3792e-06
0.055578,0.56266,0.56476,0.56679,7.9104e-06,1.0994,0.034194,1.3376e-05,2.4442e-06
0.056384,0.56266,0.56476,0.56679,7.9307e-06,1.0984,0.035182,1.3351e-05,2.51e-06
0.057189,0.56267,0.56477,0.5668,7.9514e-06,1.0974,0.036184,1.3326e-05,2.5765e-06
0.057995,0.56267,0.56477,0.5668,7.9724e-06,1.0964,0.037199,1.3301e-05,2.6436e-06
0.0588,0.56267,0.56477,0.5668,7.9936e-06,1.0954,0.038227,1.3276e-05,2.7115e-06
0.059606,0.56267,0.56477,0.56681,8.0151e-06,1.0943,0.039269,1.325e-05,2.78e-06
0.060411,0.56268,0.56477,0.56681,8.0369e-06,1.0933,0.040325,1.3225e-05,2.8492e-06
0.061216,0.56268,0.56477,0.56681,8.059e-06,1.0922,0.041394,1.3199e-05,2.9191e-06
0.062022,0.56268,0.56477,0.56682,8.0813e-06,1.0912,0.042477,1.3173e-05,2.9896e-06
0.062827,0.56269,0.56478,0.56682,8.104e-06,1.0901,0.043573,1.3147e-05,3.0608e-06
0.063633,0.56269,0.56478,0.56682,8.1269e-06,1.089,0.044682,1.3121e-05,3.1327e-06
0.064438,0.56269,0.56478,0.56683,8.15e-06,1.0878,0.045805,1.3095e-05,3.2052e-06
0.065244,0.5627,0.56478,0.56683,8.1735e-06,1.0867,0.046941,1.3069e-05,3.2783e-06
0.066049,0.5627,0.56478,0.56683,8.1972e-06,1.0856,0.048091,1.3042e-05,3.3521e-06
0.066855,0.5627,0.56478,0.56684,8.2212e-06,1.0844,0.049253,1.3016e-05,3.4266e-06
0.06766,0.56271,0.56479,0.56684,8.2455e-06,1.0833,0.050429,1.2989e-05,3.5017e-06
0.068466,0.56271,0.56479,0.56684,8.27e-06,1.0821,0.051618,1.2963e-05,3.5774e-06
0.069271,0.56271,0.56479,0.56685,8.2948e-06,1.0809,0.052821,1.2936e-05,3.6537e-06
0.070077,0.56272,0.56479,0.56685,8.3199e-06,1.0797,0.054036,1.2909e-05,3.7307e-06
0.070882,0.56272,0.56479,0.56685,8.3453e-06,1.0784,0.055265,1.2882e-05,3.8083e-06
0.071688,0.56272,0.56479,0.56686,8.3709e-06,1.0772,0.056507,1.2855e-05,3.8866e-06
0.072493,0.56272,0.56479,0.56686,8.3968e-06,1.076,0.057761,1.2828e-05,3.9654e-06
0.073299,0.56273,0.5648,0.56686,8.423e-06,1.0747,0.059029,1.2801e-05,4.0449e-06
0.074104,0.56273,0.5648,0.56687,8.4494e-06,1.0734,0.06031,1.2774e-05,4.125e-06
0.07491,0.56273,0.5648,0.56687,8.4761e-06,1.0721,0.061604,1.2747e-05,4.2057e-06
0.075715,0.56274,0.5648,0.56687,8.5031e-06,1.0708,0.06291,1.2719e-05,4.287e-06
0.076521,0.56274,0.5648,0.56688,8.5303e-06,1.0695,0.06423,1.2692e-05,4.3689e-06
0.077326,0.56274,0.5648,0.56688,8.5578e-06,1.0682,0.065563,1.2664e-05,4.4515e-06
0.078132,0.56275,0.5648,0.56688,8.5856e-06,1.0669,0.066908,1.2637e-05,4.5346e-06
0.078937,0.56275,0.56481,0.56689,8.6136e-06,1.0655,0.068266,1.2609e-05,4.6184e-06
0.079743,0.56276,0.56481,0.56689,8.6419e-06,1.0641,0.069637,1.2581e-05,4.7028e-06
0.080548,0.56276,0.56481,0.56689,8.6705e-06,1.0628,0.071021,1.2553e-05,4.7877e-06
0.081353,0.56276,0.56481,0.56689,8.6993e-06,1.0614,0.072417,1.2525e-05,4.8733e-06
0.082159,0.56277,0.56481,0.5669,8.7284e-06,1.06,0.073826,1.2497e-05,4.9595e-06
0.082964,0.56277,0.56481,0.5669,8.7577e-06,1.0586,0.075247,1.2469e-05,5.0463e-06
0.08377,0.56277,0.56481,0.5669,8.7873e-06,1.0571,0.076682,1.2441e-05,5.1336e-06
0.084575,0.56278,0.56481,0.56691,8.8172e-06,1.0557,0.078128,1.2413e-05,5.2216e-06
0.085381,0.56278,0.56482,0.56691,8.8473e-06,1.0542,0.079587,1.2384e-05,5.3102e-06
0.086186,0.56278,0.56482,0.56691,8.8777e-06,1.0528,0.081059,1.2356e-05,5.3994e-06
0.086992,0.56279,0.56482,0.56692,8.9083e-06,1.0513,0.082543,1.2327e-05,5.4892e-06
0.087797,0.56279,0.56482,0.56692,8.9392e-06,1.0498,0.08404,1.2299e-05,5.5796e-06
0.088603,0.56279,0.56482,0.56692,8.9704e-06,1.0483,0.085549,1.227e-05,5.6705e-06
0.089408,0.5628,0.56482,0.56693,9.0018e-06,1.0468,0.08707,1.2241e-05,5.7621e-06
0.090214,0.5628,0.56482,0.56693,9.0334e-06,1.0453,0.088603,1.2213e-05,5.8543e-06
0.091019,0.5628,0.56482,0.56693,9.0654e-06,1.0437,0.090149,1.2184e-05,5.9471e-06
0.091825,0.56281,0.56482,0.56694,9.0975e-06,1.0422,0.091707,1.2155e-05,6.0404e-06
0.09263,0.56281,0.56483,0.56694,9.1299e-06,1.0406,0.093277,1.2125e-05,6.1344e-06
0.093436,0.56281,0.56483,0.56694,9.1626e-06,1.039,0.094859,1.2096e-05,6.229e-06
0.094241,0.56282,0.56483,0.56694,9.1955e-06,1.0374,0.096454,1.2067e-05,6.3241e-06
0.095047,0.56282,0.56483,0.56695,9.2287e-06,1.0358,0.09806,1.2038e-05,6.4199e-06
0.095852,0.56282,0.56483,0.56695,9.2621e-06,1.0342,0.099678,1.2008e-05,6.5162e-06
0.096658,0.56283,0.56483,0.56695,9.2958e-06,1.0326,0.10131,1.1978e-05,6.6132e-06
0.097463,0.56283,0.56483,0.56696,9.3297e-06,1.031,0.10295,1.1949e-05,6.7107e-06
0.098269,0.56283,0.56483,0.56696,9.3639e-06,1.0293,0.1046,1.1919e-05,6.8089e-06
0.099074,0.56284,0.56483,0.56696,9.3983e-06,1.0277,0.10627,1.1889e-05,6.9076e-06
0.09988,0.56284,0.56483,0.56697,9.4329e-06,1.026,0.10795,1.1859e-05,7.0069e-06
0.10069,0.56285,0.56483,0.56697,9.4678e-06,1.0243,0.10964,1.1829e-05,7.1069e-06
0.10149,0.56285,0.56483,0.56697,9.503e-06,1.0226,0.11134,1.1799e-05,7.2074e-06
0.1023,0.56285,0.56484,0.56697,9.5383e-06,1.0209,0.11305,1.1768e-05,7.3085e-06
0.1031,0.56286,0.56484,0.56698,9.5739e-06,1.0192,0.11478,1.1738e-05,7.4102e-06
0.10391,0.56286,0.56484,0.56698,9.6098e-06,1.0174,0.11651,1.1707e-05,7.5125e-06
0.10471,0.56286,0.56484,0.56698,9.6459e-06,1.0157,0.11826,1.1676e-05,7.6153e-06
0.10552,0.56287,0.56484,0.56699,9.6822e-06,1.014,0.12002,1.1646e-05,7.7188e-06
0.10632,0.56287,0.56484,0.56699,9.7188e-06,1.0122,0.12179,1.1615e-05,7.8229e-06
0.10713,0.56287,0.56484,0.56699,9.7556e-06,1.0104,0.12357,1.1584e-05,7.9275e-06
0.10793,0.56288,0.56484,0.56699,9.7927e-06,1.0086,0.12536,1.1553e-05,8.0327e-06
0.10874,0.56288,0.56484,0.567,9.8299e-06,1.0068,0.12717,1.1521e-05,8.1386e-06
0.10955,0.56288,0.56484,0.567,9.8675e-06,1.005,0.12898,1.149e-05,8.245e-06
0.11035,0.56289,0.56484,0.567,9.9052e-06,1.0032,0.13081,1.1458e-05,8.3519e-06
0.11116,0.56289,0.56484,0.56701,9.9432e-06,1.0014,0.13265,1.1427e-05,8.4595e-06
0.11196,0.56289,0.56484,0.56701,9.9814e-06,0.99952,0.1345,1.1395e-05,8.5676e-06
0.11277,0.5629,0.56484,0.56701,1.002e-05,0.99766,0.13636,1.1363e-05,8.6764e-06
0.11357,0.5629,0.56484,0.56701,1.0058e-05,0.9958,0.13823,1.1331e-05,8.7857e-06
0.11438,0.5629,0.56484,0.56702,1.0097e-05,0.99392,0.14011,1.1299e-05,8.8955e-06
0.11518,0.56291,0.56484,0.56702,1.0136e-05,0.99203,0.14201,1.1267e-05,9.006e-06
0.11599,0.56291,0.56484,0.56702,1.0176e-05,0.99013,0.14391,1.1235e-05,9.117e-06
0.11679,0.56291,0.56484,0.56702,1.0215e-05,0.98822,0.14582,1.1202e-05,9.2286e-06
0.1176,0.56292,0.56484,0.56703,1.0255e-05,0.9863,0.14775,1.117e-05,9.3407e-06
0.11841,0.56292,0.56484,0.56703,1.0295e-05,0.98437,0.14969,1.1137e-05,9.4535e-06
0.11921,0.56292,0.56484,0.56703,1.0335e-05,0.98243,0.15163,1.1104e-05,9.5667e-06
0.12002,0.56293,0.56484,0.56704,1.0376e-05,0.98048,0.15359,1.1071e-05,9.6806e-06
0.12082,0.56293,0.56484,0.56704,1.0417e-05,0.97852,0.15556,1.1038e-05,9.795e-06
0.12163,0.56293,0.56484,0.56704,1.0457e-05,0.97654,0.15754,1.1005e-05,9.9099e-06
0.12243,0.56294,0.56484,0.56704,1.0499e-05,0.97456,0.15953,1.0972e-05,1.0025e-05
0.12324,0.56294,0.56484,0.56705,1.054e-05,0.97256,0.16153,1.0938e-05,1.0141e-05
0.12404,0.56294,0.56484,0.56705,1.0581e-05,0.97056,0.16354,1.0905e-05,1.0258e-05
0.12485,0.56295,0.56484,0.56705,1.0623e-05,0.96854,0.16556,1.0871e-05,1.0375e-05
0.12565,0.56295,0.56484,0.56705,1.0665e-05,0.96652,0.16759,1.0838e-05,1.0493e-05
0.12646,0.56295,0.56484,0.56706,1.0707e-05,0.96448,0.16963,1.0804e-05,1.0611e-05
0.12727,0.56296,0.56484,0.56706,1.075e-05,0.96244,0.17168,1.077e-05,1.073e-05
0.12807,0.56296,0.56484,0.56706,1.0792e-05,0.96038,0.17374,1.0736e-05,1.0849e-05
0.12888,0.56296,0.56484,0.56706,1.0835e-05,0.95831,0.17581,1.0701e-05,1.0969e-05
0.12968,0.56297,0.56484,0.56707,1.0878e-05,0.95624,0.17789,1.0667e-05,1.1089e-05
0.13049,0.56297,0.56484,0.56707,1.0921e-05,0.95415,0.17999,1.0633e-05,1.121e-05
0.13129,0.56297,0.56484,0.56707,1.0965e-05,0.95205,0.18209,1.0598e-05,1.1331e-05
0.1321,0.56298,0.56484,0.56707,1.1008e-05,0.94995,0.1842,1.0564e-05,1.1453e-05
0.1329,0.56298,0.56484,0.56708,1.1052e-05,0.94783,0.18632,1.0529e-05,1.1576e-05
0.13371,0.56298,0.56484,0.56708,1.1096e-05,0.94571,0.18845,1.0494e-05,1.1699e-05
0.13452,0.56299,0.56484,0.56708,1.1141e-05,0.94357,0.19059,1.0459e-05,1.1822e-05
0.13532,0.56299,0.56484,0.56708,1.1185e-05,0.94143,0.19274,1.0424e-05,1.1946e-05
0.13613,0.56299,0.56484,0.56709,1.123e-05,0.93927,0.1949,1.0389e-05,1.207e-05
0.13693,0.563,0.56483,0.56709,1.1275e-05,0.93711,0.19707,1.0354e-05,1.2195e-05
0.13774,0.563,0.56483,0.56709,1.132e-05,0.93493,0.19925,1.0319e-05,1.232e-05
0.13854,0.563,0.56483,0.56709,1.1365e-05,0.93275,0.20143,1.0283e-05,1.2446e-05
0.13935,0.56301,0.56483,0.56709,1.141e-05,0.93056,0.20363,1.0248e-05,1.2572e-05
0.14015,0.56301,0.56483,0.5671,1.1456e-05,0.92836,0.20584,1.0212e-05,1.2699e-05
0.14096,0.56301,0.56483,0.5671,1.1502e-05,0.92615,0.20805,1.0177e-05,1.2826e-05
0.14176,0.56301,0.56483,0.5671,1.1548e-05,0.92393,0.21028,1.0141e-05,1.2954e-05
0.14257,0.56302,0.56483,0.5671,1.1594e-05,0.9217,0.21251,1.0105e-05,1.3082e-05
0.14338,0.56302,0.56483,0.56711,1.164e-05,0.91946,0.21475,1.0069e-05,1.3211e-05
0.14418,0.56302,0.56483,0.56711,1.1687e-05,0.91721,0.21701,1.0034e-05,1.334e-05
0.14499,0.56303,0.56483,0.56711,1.1733e-05,0.91495,0.21927,9.9976e-06,1.3469e-05
0.14579,0.56303,0.56482,0.56711,1.178e-05,0.91269,0.22154,9.9615e-06,1.3599e-05
0.1466,0.56303,0.56482,0.56712,1.1828e-05,0.91041,0.22382,9.9254e-06,1.373e-05
0.1474,0.56304,0.56482,0.56712,1.1875e-05,0.90813,0.2261,9.8892e-06,1.386e-05
0.14821,0.56304,0.56482,0.56712,1.1922e-05,0.90584,0.2284,9.8529e-06,1.3992e-05
0.14901,0.56304,0.56482,0.56712,1.197e-05,0.90354,0.2307,9.8166e-06,1.4123e-05
0.14982,0.56304,0.56482,0.56712,1.2018e-05,0.90123,0.23302,9.7803e-06,1.4255e-05
0.15062,0.56305,0.56482,0.56713,1.2066e-05,0.89891,0.23534,9.7438e-06,1.4388e-05
0.15143,0.56305,0.56481,0.56713,1.2114e-05,0.89659,0.23767,9.7073e-06,1.4521e-05
0.15224,0.56305,0.56481,0.56713,1.2162e-05,0.89425,0.24001,9.6708e-06,1.4654e-05
0.15304,0.56306,0.56481,0.56713,1.2211e-05,0.89191,0.24236,9.6342e-06,1.4788e-05
0.15385,0.56306,0.56481,0.56713,1.226e-05,0.88956,0.24471,9.5976e-06,1.4922e-05
0.15465,0.56306,0.56481,0.56714,1.2308e-05,0.8872,0.24708,9.5609e-06,1.5056e-05
0.15546,0.56307,0.56481,0.56714,1.2358e-05,0.88483,0.24945,9.5241e-06,1.5191e-05
0.15626,0.56307,0.56481,0.56714,1.2407e-05,0.88245,0.25183,9.4874e-06,1.5326e-05
0.15707,0.56307,0.5648,0.56714,1.2456e-05,0.88007,0.25422,9.4505e-06,1.5462e-05
0.15787,0.56307,0.5648,0.56714,1.2506e-05,0.87768,0.25661,9.4137e-06,1.5598e-05
0.15868,0.56308,0.5648,0.56715,1.2555e-05,0.87528,0.25902,9.3768e-06,1.5734e-05
0.15949,0.56308,0.5648,0.56715,1.2605e-05,0.87287,0.26143,9.3399e-06,1.5871e-05
0.16029,0.56308,0.5648,0.56715,1.2655e-05,0.87045,0.26385,9.3029e-06,1.6008e-05
0.1611,0.56308,0.5648,0.56715,1.2706e-05,0.86803,0.26628,9.2659e-06,1.6145e-05
0.1619,0.56309,0.56479,0.56715,1.2756e-05,0.8656,0.26871,9.2289e-06,1.6283e-05
0.16271,0.56309,0.56479,0.56716,1.2806e-05,0.86316,0.27115,9.1919e-06,1.6421e-05
0.16351,0.56309,0.56479,0.56716,1.2857e-05,0.86071,0.2736,9.1548e-06,1.656e-05
0.16432,0.5631,0.56479,0.56716,1.2908e-05,0.85826,0.27606,9.1177e-06,1.6698e-05
0.16512,0.5631,0.56479,0.56716,1.2959e-05,0.8558,0.27853,9.0806e-06,1.6837e-05
0.16593,0.5631,0.56478,0.56716,1.301e-05,0.85333,0.281,9.0434e-06,1.6977e-05
0.16673,0.5631,0.56478,0.56717,1.3061e-05,0.85085,0.28348,9.0063e-06,1.7117e-05
0.16754,0.56311,0.56478,0.56717,1.3113e-05,0.84837,0.28597,8.9691e-06,1.7257e-05
0.16835,0.56311,0.56478,0.56717,1.3165e-05,0.84588,0.28846,8.9319e-06,1.7397e-05
0.16915,0.56311,0.56478,0.56717,1.3216e-05,0.84338,0.29096,8.8947e-06,1.7538e-05
0.16996,0.56311,0.56477,0.56717,1.3268e-05,0.84087,0.29347,8.8574e-06,1.7679e-05
0.17076,0.56312,0.56477,0.56717,1.332e-05,0.83836,0.29599,8.8202e-06,1.782e-05
0.17157,0.56312,0.56477,0.56718,1.3372e-05,0.83584,0.29851,8.783e-06,1.7962e-05
0.17237,0.56312,0.56477,0.56718,1.3425e-05,0.83331,0.30104,8.7457e-06,1.8104e-05
0.17318,0.56312,0.56477,0.56718,1.3477e-05,0.83078,0.30358,8.7084e-06,1.8246e-05
0.17398,0.56313,0.56476,0.56718,1.353e-05,0.82824,0.30612,8.6711e-06,1.8388e-05
0.17479,0.56313,0.56476,0.56718,1.3583e-05,0.8257,0.30867,8.6338e-06,1.8531e-05
0.17559,0.56313,0.56476,0.56718,1.3635e-05,0.82314,0.31123,8.5966e-06,1.8674e-05
0.1764,0.56314,0.56476,0.56719,1.3688e-05,0.82058,0.31379,8.5593e-06,1.8818e-05
0.17721,0.56314,0.56475,0.56719,1.3742e-05,0.81802,0.31636,8.522e-06,1.8961e-05
0.17801,0.56314,0.56475,0.56719,1.3795e-05,0.81544,0.31893,8.4846e-06,1.9105e-05
0.17882,0.56314,0.56475,0.56719,1.3848e-05,0.81287,0.32152,8.4473e-06,1.9249e-05
0.17962,0.56315,0.56475,0.56719,1.3902e-05,0.81028,0.32411,8.41e-06,1.9394e-05
0.18043,0.56315,0.56474,0.56719,1.3956e-05,0.80769,0.3267,8.3727e-06,1.9539e-05
0.18123,0.56315,0.56474,0.5672,1.4009e-05,0.80509,0.3293,8.3354e-06,1.9684e-05
0.18204,0.56315,0.56474,0.5672,1.4063e-05,0.80249,0.33191,8.2981e-06,1.9829e-05
0.18284,0.56316,0.56474,0.5672,1.4117e-05,0.79988,0.33452,8.2608e-06,1.9974e-05
0.18365,0.56316,0.56473,0.5672,1.4172e-05,0.79726,0.33714,8.2235e-06,2.012e-05
0.18445,0.56316,0.56473,0.5672,1.4226e-05,0.79464,0.33976,8.1862e-06,2.0266e-05
0.18526,0.56316,0.56473,0.5672,1.428e-05,0.79201,0.34239,8.1489e-06,2.0412e-05
0.18607,0.56317,0.56473,0.5672,1.4335e-05,0.78938,0.34503,8.1116e-06,2.0558e-05
0.18687,0.56317,0.56472,0.56721,1.439e-05,0.78674,0.34767,8.0743e-06,2.0705e-05
0.18768,0.56317,0.56472,0.56721,1.4445e-05,0.7841,0.35032,8.037e-06,2.0852e-05
0.18848,0.56317,0.56472,0.56721,1.4499e-05,0.78144,0.35297,7.9997e-06,2.0999e-05
0.18929,0.56317,0.56472,0.56721,1.4554e-05,0.77879,0.35563,7.9624e-06,2.1146e-05
0.19009,0.56318,0.56471,0.56721,1.461e-05,0.77613,0.35829,7.9252e-06,2.1294e-05
0.1909,0.56318,0.56471,0.56721,1.4665e-05,0.77346,0.36096,7.8879e-06,2.1442e-05
0.1917,0.56318,0.56471,0.56721,1.472e-05,0.77079,0.36364,7.8507e-06,2.159e-05
0.19251,0.56318,0.5647,0.56722,1.4776e-05,0.76811,0.36632,7.8134e-06,2.1738e-05
0.19332,0.56319,0.5647,0.56722,1.4831e-05,0.76543,0.369,7.7762e-06,2.1886e-05
0.19412,0.56319,0.5647,0.56722,1.4887e-05,0.76274,0.37169,7.739e-06,2.2035e-05
0.19493,0.56319,0.5647,0.56722,1.4943e-05,0.76005,0.37439,7.7018e-06,2.2184e-05
0.19573,0.56319,0.56469,0.56722,1.4999e-05,0.75735,0.37709,7.6646e-06,2.2333e-05
0.19654,0.5632,0.56469,0.56722,1.5055e-05,0.75465,0.37979,7.6274e-06,2.2482e-05
0.19734,0.5632,0.56469,0.56722,1.5111e-05,0.75194,0.3825,7.5903e-06,2.2631e-05
0.19815,0.5632,0.56468,0.56722,1.5167e-05,0.74923,0.38522,7.5531e-06,2.2781e-05
0.19895,0.5632,0.56468,0.56722,1.5223e-05,0.74652,0.38793,7.516e-06,2.2931e-05
0.19976,0.56321,0.56468,0.56723,1.528e-05,0.74379,0.39066,7.4788e-06,2.3081e-05
0.20056,0.56321,0.56468,0.56723,1.5336e-05,0.74107,0.39339,7.4417e-06,2.3231e-05
0.20137,0.56321,0.56467,0.56723,1.5393e-05,0.73834,0.39612,7.4047e-06,2.3381e-05
0.20218,0.56321,0.56467,0.56723,1.5449e-05,0.7356,0.39885,7.3676e-06,2.3531e-05
0.20298,0.56322,0.56467,0.56723,1.5506e-05,0.73287,0.4016,7.3305e-06,2.3682e-05
0.20379,0.56322,0.56466,0.56723,1.5563e-05,0.73012,0.40434,7.2935e-06,2.3833e-05
0.20459,0.56322,0.56466,0.56723,1.562e-05,0.72738,0.40709,7.2565e-06,2.3984e-05
0.2054,0.56322,0.56466,0.56723,1.5677e-05,0.72462,0.40984,7.2195e-06,2.4135e-05
0.2062,0.56322,0.56465,0.56723,1.5734e-05,0.72187,0.4126,7.1825e-06,2.4286e-05
0.20701,0.56323,0.56465,0.56724,1.5791e-05,0.71911,0.41536,7.1456e-06,2.4437e-05
0.20781,0.56323,0.56465,0.56724,1.5849e-05,0.71635,0.41813,7.1086e-06,2.4589e-05
0.20862,0.56323,0.56465,0.56724,1.5906e-05,0.71358,0.4209,7.0717e-06,2.474e-05
0.20942,0.56323,0.56464,0.56724,1.5964e-05,0.71081,0.42367,7.0349e-06,2.4892e-05
0.21023,0.56324,0.56464,0.56724,1.6021e-05,0.70803,0.42645,6.998e-06,2.5044e-05
0.21104,0.56324,0.56464,0.56724,1.6079e-05,0.70526,0.42923,6.9612e-06,2.5196e-05
0.21184,0.56324,0.56463,0.56724,1.6136e-05,0.70247,0.43201,6.9244e-06,2.5348e-05
0.21265,0.56324,0.56463,0.56724,1.6194e-05,0.69969,0.4348,6.8876e-06,2.55e-05
0.21345,0.56324,0.56463,0.56724,1.6252e-05,0.6969,0.43759,6.8509e-06,2.5653e-05
0.21426,0.56325,0.56462,0.56724,1.631e-05,0.69411,0.44038,6.8142e-06,2.5805e-05
0.21506,0.56325,0.56462,0.56724,1.6368e-05,0.69131,0.44318,6.7775e-06,2.5958e-05
0.21587,0.56325,0.56462,0.56725,1.6426e-05,0.68851,0.44598,6.7409e-06,2.6111e-05
0.21667,0.56325,0.56461,0.56725,1.6484e-05,0.68571,0.44878,6.7043e-06,2.6263e-05
0.21748,0.56326,0.56461,0.56725,1.6542e-05,0.68291,0.45159,6.6677e-06,2.6416e-05
0.21829,0.56326,0.56461,0.56725,1.66e-05,0.6801,0.45439,6.6312e-06,2.6569e-05
0.21909,0.56326,0.5646,0.56725,1.6658e-05,0.67729,0.45721,6.5947e-06,2.6722e-05
0.2199,0.56326,0.5646,0.56725,1.6717e-05,0.67448,0.46002,6.5583e-06,2.6875e-05
0.2207,0.56326,0.5646,0.56725,1.6775e-05,0.67166,0.46284,6.5219e-06,2.7029e-05
0.22151,0.56327,0.56459,0.56725,1.6834e-05,0.66884,0.46566,6.4855e-06,2.7182e-05
0.22231,0.56327,0.56459,0.56725,1.6892e-05,0.66602,0.46848,6.4492e-06,2.7335e-05
0.22312,0.56327,0.56459,0.56725,1.6951e-05,0.6632,0.47131,6.4129e-06,2.7489e-05
0.22392,0.56327,0.56458,0.56725,1.7009e-05,0.66037,0.47413,6.3767e-06,2.7642e-05
0.22473,0.56328,0.56458,0.56725,1.7068e-05,0.65754,0.47696,6.3405e-06,2.7796e-05
0.22553,0.56328,0.56458,0.56725,1.7127e-05,0.65471,0.4798,6.3044e-06,2.7949e-05
0.22634,0.56328,0.56457,0.56725,1.7185e-05,0.65188,0.48263,6.2683e-06,2.8103e-05
0.22715,0.56328,0.56457,0.56725,1.7244e-05,0.64904,0.48547,6.2323e-06,2.8256e-05
0.22795,0.56328,0.56457,0.56725,1.7303e-05,0.6462,0.48831,6.1963e-06,2.841e-05
0.22876,0.56329,0.56456,0.56726,1.7362e-05,0.64336,0.49115,6.1604e-06,2.8564e-05
0.22956,0.56329,0.56456,0.56726,1.7421e-05,0.64052,0.49399,6.1245e-06,2.8717e-05
0.23037,0.56329,0.56456,0.56726,1.748e-05,0.63768,0.49684,6.0888e-06,2.8871e-05
0.23117,0.56329,0.56455,0.56726,1.7539e-05,0.63483,0.49968,6.053e-06,2.9025e-05
0.23198,0.5633,0.56455,0.56726,1.7598e-05,0.63198,0.50253,6.0173e-06,2.9179e-05
0.23278,0.5633,0.56455,0.56726,1.7657e-05,0.62914,0.50538,5.9817e-06,2.9333e-05
0.23359,0.5633,0.56454,0.56726,1.7716e-05,0.62629,0.50823,5.9462e-06,2.9486e-05
0.23439,0.5633,0.56454,0.56726,1.7775e-05,0.62343,0.51108,5.9107e-06,2.964e-05
0.2352,0.5633,0.56454,0.56726,1.7835e-05,0.62058,0.51394,5.8753e-06,2.9794e-05
0.23601,0.56331,0.56453,0.56726,1.7894e-05,0.61772,0.51679,5.84e-06,2.9948e-05
0.23681,0.56331,0.56453,0.56726,1.7953e-05,0.61487,0.51965,5.8047e-06,3.0101e-05
0.23762,0.56331,0.56453,0.56726,1.8012e-05,0.61201,0.52251,5.7696e-06,3.0255e-05
0.23842,0.56331,0.56452,0.56726,1.8072e-05,0.60915,0.52537,5.7345e-06,3.0409e-05
0.23923,0.56331,0.56452,0.56726,1.8131e-05,0.60629,0.52823,5.6994e-06,3.0563e-05
0.24003,0.56332,0.56452,0.56726,1.819e-05,0.60343,0.53109,5.6645e-06,3.0716e-05
0.24084,0.56332,0.56451,0.56726,1.825e-05,0.60057,0.53395,5.6296e-06,3.087e-05
0.24164,0.56332,0.56451,0.56726,1.8309e-05,0.59771,0.53681,5.5948e-06,3.1023e-05
0.24245,0.56332,0.56451,0.56726,1.8369e-05,0.59484,0.53968,5.5601e-06,3.1177e-05
0.24325,0.56333,0.5645,0.56726,1.8428e-05,0.59198,0.54254,5.5255e-06,3.133e-05
0.24406,0.56333,0.5645,0.56726,1.8487e-05,0.58912,0.54541,5.491e-06,3.1484e-05
0.24487,0.56333,0.5645,0.56726,1.8547e-05,0.58625,0.54827,5.4565e-06,3.1637e-05
0.24567,0.56333,0.56449,0.56726,1.8606e-05,0.58338,0.55114,5.4222e-06,3.1791e-05
0.24648,0.56333,0.56449,0.56726,1.8666e-05,0.58052,0.554,5.3879e-06,3.1944e-05
0.24728,0.56334,0.56448,0.56726,1.8725e-05,0.57765,0.55687,5.3537e-06,3.2097e-05
0.24809,0.56334,0.56448,0.56726,1.8785e-05,0.57479,0.55974,5.3197e-06,3.225e-05
0.24889,0.56334,0.56448,0.56726,1.8844e-05,0.57192,0.56261,5.2857e-06,3.2403e-05
0.2497,0.56334,0.56447,0.56726,1.8904e-05,0.56905,0.56547,5.2518e-06,3.2556e-05
0.2505,0.56334,0.56447,0.56726,1.8963e-05,0.56618,0.56834,5.218e-06,3.2709e-05
0.25131,0.56335,0.56447,0.56726,1.9023e-05,0.56332,0.57121,5.1844e-06,3.2861e-05
0.25212,0.56335,0.56446,0.56726,1.9082e-05,0.56045,0.57407,5.1508e-06,3.3014e-05
0.25292,0.56335,0.56446,0.56726,1.9142e-05,0.55758,0.57694,5.1173e-06,3.3166e-05
0.25373,0.56335,0.56446,0.56726,1.9201e-05,0.55472,0.57981,5.0839e-06,3.3319e-05
0.25453,0.56335,0.56445,0.56726,1.9261e-05,0.55185,0.58267,5.0507e-06,3.3471e-05
0.25534,0.56336,0.56445,0.56726,1.932e-05,0.54898,0.58554,5.0175e-06,3.3623e-05
0.25614,0.56336,0.56445,0.56726,1.938e-05,0.54612,0.58841,4.9845e-06,3.3775e-05
0.25695,0.56336,0.56444,0.56726,1.9439e-05,0.54325,0.59127,4.9515e-06,3.3927e-05
0.25775,0.56336,0.56444,0.56726,1.9499e-05,0.54039,0.59413,4.9187e-06,3.4079e-05
0.25856,0.56337,0.56444,0.56726,1.9558e-05,0.53752,0.597,4.886e-06,3.423e-05
0.25936,0.56337,0.56443,0.56726,1.9618e-05,0.53466,0.59986,4.8533e-06,3.4382e-05
0.26017,0.56337,0.56443,0.56726,1.9677e-05,0.5318,0.60272,4.8209e-06,3.4533e-05
0.26098,0.56337,0.56443,0.56726,1.9737e-05,0.52894,0.60558,4.7885e-06,3.4685e-05
0.26178,0.56337,0.56442,0.56726,1.9796e-05,0.52608,0.60844,4.7562e-06,3.4836e-05
0.26259,0.56338,0.56442,0.56726,1.9855e-05,0.52322,0.6113,4.7241e-06,3.4986e-05
0.26339,0.56338,0.56441,0.56726,1.9915e-05,0.52036,0.61416,4.692e-06,3.5137e-05
0.2642,0.56338,0.56441,0.56726,1.9974e-05,0.5175,0.61702,4.6601e-06,3.5288e-05
0.265,0.56338,0.56441,0.56726,2.0033e-05,0.51465,0.61987,4.6283e-06,3.5438e-05
0.26581,0.56338,0.5644,0.56726,2.0093e-05,0.51179,0.62273,4.5967e-06,3.5588e-05
0.26661,0.56339,0.5644,0.56726,2.0152e-05,0.50894,0.62558,4.5651e-06,3.5738e-05
0.26742,0.56339,0.5644,0.56726,2.0211e-05,0.50609,0.62843,4.5337e-06,3.5888e-05
0.26822,0.56339,0.56439,0.56726,2.027e-05,0.50324,0.63128,4.5024e-06,3.6038e-05
0.26903,0.56339,0.56439,0.56726,2.0329e-05,0.50039,0.63413,4.4712e-06,3.6188e-05
0.26984,0.56339,0.56439,0.56726,2.0388e-05,0.49754,0.63697,4.4401e-06,3.6337e-05
0.27064,0.5634,0.56438,0.56726,2.0448e-05,0.4947,0.63982,4.4092e-06,3.6486e-05
0.27145,0.5634,0.56438,0.56726,2.0507e-05,0.49185,0.64266,4.3784e-06,3.6635e-05
0.27225,0.5634,0.56438,0.56725,2.0566e-05,0.48901,0.6455,4.3477e-06,3.6784e-05
0.27306,0.5634,0.56437,0.56725,2.0625e-05,0.48617,0.64834,4.3171e-06,3.6932e-05
0.27386,0.5634,0.56437,0.56725,2.0684e-05,0.48333,0.65117,4.2867e-06,3.708e-05
0.27467,0.56341,0.56437,0.56725,2.0742e-05,0.4805,0.65401,4.2564e-06,3.7229e-05
0.27547,0.56341,0.56436,0.56725,2.0801e-05,0.47767,0.65684,4.2262e-06,3.7376e-05
0.27628,0.56341,0.56436,0.56725,2.086e-05,0.47484,0.65967,4.1961e-06,3.7524e-05
0.27709,0.56341,0.56435,0.56725,2.0919e-05,0.47201,0.6625,4.1662e-06,3.7672e-05
0.27789,0.56341,0.56435,0.56725,2.0978e-05,0.46918,0.66532,4.1364e-06,3.7819e-05
0.2787,0.56342,0.56435,0.56725,2.1036e-05,0.46636,0.66814,4.1067e-06,3.7966e-05
0.2795,0.56342,0.56434,0.56725,2.1095e-05,0.46354,0.67096,4.0772e-06,3.8113e-05
0.28031,0.56342,0.56434,0.56725,2.1153e-05,0.46072,0.67378,4.0478e-06,3.8259e-05
0.28111,0.56342,0.56434,0.56725,2.1212e-05,0.4579,0.67659,4.0185e-06,3.8405e-05
0.28192,0.56342,0.56433,0.56725,2.127e-05,0.45509,0.6794,3.9893e-06,3.8552e-05
0.28272,0.56343,0.56433,0.56725,2.1329e-05,0.45228,0.68221,3.9603e-06,3.8697e-05
0.28353,0.56343,0.56433,0.56725,2.1387e-05,0.44947,0.68502,3.9314e-06,3.8843e-05
0.28433,0.56343,0.56432,0.56725,2.1445e-05,0.44667,0.68782,3.9027e-06,3.8988e-05
0.28514,0.56343,0.56432,0.56724,2.1504e-05,0.44387,0.69062,3.874e-06,3.9133e-05
0.28595,0.56343,0.56432,0.56724,2.1562e-05,0.44107,0.69342,3.8455e-06,3.9278e-05
0.28675,0.56343,0.56431,0.56724,2.162e-05,0.43828,0.69621,3.8172e-06,3.9423e-05
0.28756,0.56344,0.56431,0.56724,2.1678e-05,0.43549,0.699,3.7889e-06,3.9567e-05
0.28836,0.56344,0.5643,0.56724,2.1736e-05,0.4327,0.70178,3.7608e-06,3.9711e-05
0.28917,0.56344,0.5643,0.56724,2.1794e-05,0.42991,0.70457,3.7329e-06,3.9855e-05
0.28997,0.56344,0.5643,0.56724,2.1852e-05,0.42713,0.70735,3.705e-06,3.9998e-05
0.29078,0.56344,0.56429,0.56724,2.1909e-05,0.42436,0.71012,3.6773e-06,4.0141e-05
0.29158,0.56345,0.56429,0.56724,2.1967e-05,0.42158,0.71289,3.6497e-06,4.0284e-05
0.29239,0.56345,0.56429,0.56724,2.2025e-05,0.41881,0.71566,3.6223e-06,4.0427e-05
0.29319,0.56345,0.56428,0.56724,2.2082e-05,0.41605,0.71842,3.595e-06,4.0569e-05
0.294,0.56345,0.56428,0.56723,2.214e-05,0.41328,0.72119,3.5678e-06,4.0711e-05
0.29481,0.56345,0.56428,0.56723,2.2197e-05,0.41053,0.72394,3.5408e-06,4.0853e-05
0.29561,0.56346,0.56427,0.56723,2.2254e-05,0.40777,0.72669,3.5139e-06,4.0995e-05
0.29642,0.56346,0.56427,0.56723,2.2311e-05,0.40502,0.72944,3.4871e-06,4.1136e-05
0.29722,0.56346,0.56427,0.56723,2.2369e-05,0.40228,0.73219,3.4605e-06,4.1277e-05
0.29803,0.56346,0.56426,0.56723,2.2426e-05,0.39953,0.73493,3.434e-06,4.1417e-05
0.29883,0.56346,0.56426,0.56723,2.2483e-05,0.3968,0.73766,3.4076e-06,4.1558e-05
0.29964,0.56346,0.56426,0.56723,2.2539e-05,0.39406,0.74039,3.3814e-06,4.1698e-05
0.30044,0.56347,0.56425,0.56723,2.2596e-05,0.39133,0.74312,3.3553e-06,4.1837e-05
0.30125,0.56347,0.56425,0.56723,2.2653e-05,0.38861,0.74584,3.3294e-06,4.1976e-05
0.30206,0.56347,0.56425,0.56722,2.271e-05,0.38589,0.74856,3.3036e-06,4.2115e-05
0.30286,0.56347,0.56424,0.56722,2.2766e-05,0.38317,0.75127,3.2779e-06,4.2254e-05
0.30367,0.56347,0.56424,0.56722,2.2822e-05,0.38046,0.75398,3.2523e-06,4.2393e-05
0.30447,0.56347,0.56423,0.56722,2.2879e-05,0.37776,0.75668,3.2269e-06,4.2531e-05
0.30528,0.56348,0.56423,0.56722,2.2935e-05,0.37506,0.75938,3.2017e-06,4.2668e-05
0.30608,0.56348,0.56423,0.56722,2.2991e-05,0.37236,0.76208,3.1766e-06,4.2806e-05
0.30689,0.56348,0.56422,0.56722,2.3047e-05,0.36967,0.76476,3.1516e-06,4.2943e-05
0.30769,0.56348,0.56422,0.56722,2.3103e-05,0.36698,0.76745,3.1267e-06,4.3079e-05
0.3085,0.56348,0.56422,0.56721,2.3159e-05,0.3643,0.77013,3.102e-06,4.3216e-05
0.3093,0.56349,0.56421,0.56721,2.3214e-05,0.36163,0.7728,3.0774e-06,4.3352e-05
0.31011,0.56349,0.56421,0.56721,2.327e-05,0.35896,0.77547,3.053e-06,4.3487e-05
0.31092,0.56349,0.56421,0.56721,2.3326e-05,0.35629,0.77813,3.0287e-06,4.3622e-05
0.31172,0.56349,0.5642,0.56721,2.3381e-05,0.35363,0.78079,3.0046e-06,4.3757e-05
0.31253,0.56349,0.5642,0.56721,2.3436e-05,0.35098,0.78344,2.9806e-06,4.3892e-05
0.31333,0.56349,0.5642,0.56721,2.3491e-05,0.34833,0.78608,2.9567e-06,4.4026e-05
0.31414,0.5635,0.56419,0.5672,2.3546e-05,0.34568,0.78873,2.933e-06,4.416e-05
0.31494,0.5635,0.56419,0.5672,2.3601e-05,0.34305,0.79136,2.9095e-06,4.4293e-05
0.31575,0.5635,0.56419,0.5672,2.3656e-05,0.34041,0.79399,2.886e-06,4.4426e-05
0.31655,0.5635,0.56418,0.5672,2.3711e-05,0.33779,0.79661,2.8628e-06,4.4559e-05
0.31736,0.5635,0.56418,0.5672,2.3765e-05,0.33517,0.79923,2.8396e-06,4.4691e-05
0.31816,0.5635,0.56418,0.5672,2.382e-05,0.33255,0.80184,2.8166e-06,4.4823e-05
0.31897,0.5635,0.56417,0.5672,2.3874e-05,0.32995,0.80445,2.7938e-06,4.4955e-05
0.31978,0.56351,0.56417,0.56719,2.3928e-05,0.32734,0.80705,2.7711e-06,4.5086e-05
0.32058,0.56351,0.56416,0.56719,2.3983e-05,0.32475,0.80964,2.7486e-06,4.5216e-05
0.32139,0.56351,0.56416,0.56719,2.4037e-05,0.32216,0.81222,2.7262e-06,4.5347e-05
0.32219,0.56351,0.56416,0.56719,2.409e-05,0.31957,0.81481,2.704e-06,4.5477e-05
0.323,0.56351,0.56415,0.56719,2.4144e-05,0.317,0.81738,2.6819e-06,4.5606e-05
0.3238,0.56351,0.56415,0.56719,2.4198e-05,0.31443,0.81995,2.6599e-06,4.5735e-05
0.32461,0.56352,0.56415,0.56718,2.4251e-05,0.31186,0.82251,2.6382e-06,4.5864e-05
0.32541,0.56352,0.56414,0.56718,2.4304e-05,0.3093,0.82506,2.6165e-06,4.5992e-05
0.32622,0.56352,0.56414,0.56718,2.4358e-05,0.30675,0.82761,2.5951e-06,4.612e-05
0.32702,0.56352,0.56414,0.56718,2.4411e-05,0.30421,0.83015,2.5738e-06,4.6247e-05
0.32783,0.56352,0.56413,0.56718,2.4464e-05,0.30167,0.83269,2.5526e-06,4.6374e-05
0.32864,0.56352,0.56413,0.56718,2.4516e-05,0.29914,0.83521,2.5316e-06,4.6501e-05
0.32944,0.56353,0.56413,0.56717,2.4569e-05,0.29661,0.83774,2.5108e-06,4.6627e-05
0.33025,0.56353,0.56412,0.56717,2.4621e-05,0.2941,0.84025,2.4901e-06,4.6753e-05
0.33105,0.56353,0.56412,0.56717,2.4674e-05,0.29159,0.84276,2.4696e-06,4.6878e-05
0.33186,0.56353,0.56412,0.56717,2.4726e-05,0.28908,0.84526,2.4492e-06,4.7003e-05
0.33266,0.56353,0.56411,0.56717,2.4778e-05,0.28659,0.84775,2.429e-06,4.7127e-05
0.33347,0.56353,0.56411,0.56717,2.483e-05,0.2841,0.85023,2.409e-06,4.7251e-05
0.33427,0.56353,0.56411,0.56716,2.4882e-05,0.28162,0.85271,2.3891e-06,4.7374e-05
0.33508,0.56354,0.5641,0.56716,2.4933e-05,0.27914,0.85518,2.3694e-06,4.7497e-05
0.33589,0.56354,0.5641,0.56716,2.4985e-05,0.27667,0.85765,2.3499e-06,4.762e-05
0.33669,0.56354,0.5641,0.56716,2.5036e-05,0.27421,0.8601,2.3305e-06,4.7742e-05
0.3375,0.56354,0.56409,0.56716,2.5087e-05,0.27176,0.86255,2.3113e-06,4.7863e-05
0.3383,0.56354,0.56409,0.56715,2.5138e-05,0.26932,0.86499,2.2922e-06,4.7984e-05
0.33911,0.56354,0.56409,0.56715,2.5189e-05,0.26688,0.86743,2.2734e-06,4.8105e-05
0.33991,0.56354,0.56408,0.56715,2.524e-05,0.26445,0.86985,2.2547e-06,4.8225e-05
0.34072,0.56355,0.56408,0.56715,2.529e-05,0.26203,0.87227,2.2362e-06,4.8345e-05
0.34152,0.56355,0.56408,0.56715,2.5341e-05,0.25961,0.87468,2.2178e-06,4.8464e-05
0.34233,0.56355,0.56407,0.56715,2.5391e-05,0.25721,0.87708,2.1996e-06,4.8582e-05
0.34313,0.56355,0.56407,0.56714,2.5441e-05,0.25481,0.87948,2.1816e-06,4.87e-05
0.34394,0.56355,0.56407,0.56714,2.5491e-05,0.25242,0.88186,2.1638e-06,4.8818e-05
0.34475,0.56355,0.56406,0.56714,2.5541e-05,0.25004,0.88424,2.1461e-06,4.8935e-05
0.34555,0.56355,0.56406,0.56714,2.559e-05,0.24766,0.88661,2.1286e-06,4.9052e-05
0.34636,0.56355,0.56406,0.56713,2.564e-05,0.2453,0.88897,2.1113e-06,4.9168e-05
0.34716,0.56356,0.56405,0.56713,2.5689e-05,0.24294,0.89133,2.0942e-06,4.9283e-05
0.34797,0.56356,0.56405,0.56713,2.5738e-05,0.24059,0.89367,2.0772e-06,4.9399e-05
0.34877,0.56356,0.56405,0.56713,2.5787e-05,0.23825,0.89601,2.0605e-06,4.9513e-05
0.34958,0.56356,0.56404,0.56713,2.5836e-05,0.23592,0.89834,2.0439e-06,4.9627e-05
0.35038,0.56356,0.56404,0.56712,2.5884e-05,0.23359,0.90066,2.0275e-06,4.9741e-05
0.35119,0.56356,0.56404,0.56712,2.5932e-05,0.23128,0.90297,2.0112e-06,4.9854e-05
0.35199,0.56356,0.56403,0.56712,2.5981e-05,0.22897,0.90527,1.9952e-06,4.9966e-05
0.3528,0.56357,0.56403,0.56712,2.6029e-05,0.22667,0.90756,1.9793e-06,5.0078e-05
0.35361,0.56357,0.56403,0.56712,2.6077e-05,0.22438,0.90985,1.9636e-06,5.0189e-05
0.35441,0.56357,0.56402,0.56711,2.6124e-05,0.2221,0.91213,1.9481e-06,5.03e-05
0.35522,0.56357,0.56402,0.56711,2.6172e-05,0.21983,0.91439,1.9328e-06,5.0411e-05
0.35602,0.56357,0.56402,0.56711,2.6219e-05,0.21757,0.91665,1.9177e-06,5.052e-05
0.35683,0.56357,0.56402,0.56711,2.6266e-05,0.21531,0.9189,1.9027e-06,5.0629e-05
0.35763,0.56357,0.56401,0.5671,2.6313e-05,0.21307,0.92114,1.8879e-06,5.0738e-05
0.35844,0.56357,0.56401,0.5671,2.636e-05,0.21083,0.92337,1.8734e-06,5.0846e-05
0.35924,0.56358,0.56401,0.5671,2.6406e-05,0.2086,0.9256,1.859e-06,5.0954e-05
0.36005,0.56358,0.564,0.5671,2.6453e-05,0.20639,0.92781,1.8448e-06,5.1061e-05
0.36086,0.56358,0.564,0.5671,2.6499e-05,0.20418,0.93001,1.8308e-06,5.1167e-05
0.36166,0.56358,0.564,0.56709,2.6545e-05,0.20198,0.93221,1.8169e-06,5.1273e-05
0.36247,0.56358,0.56399,0.56709,2.6591e-05,0.19979,0.93439,1.8033e-06,5.1378e-05
0.36327,0.56358,0.56399,0.56709,2.6636e-05,0.19761,0.93657,1.7898e-06,5.1483e-05
0.36408,0.56358,0.56399,0.56709,2.6682e-05,0.19544,0.93874,1.7766e-06,5.1587e-05
0.36488,0.56358,0.56398,0.56708,2.6727e-05,0.19327,0.94089,1.7635e-06,5.1691e-05
0.36569,0.56358,0.56398,0.56708,2.6772e-05,0.19112,0.94304,1.7506e-06,5.1794e-05
0.36649,0.56359,0.56398,0.56708,2.6817e-05,0.18898,0.94518,1.7379e-06,5.1896e-05
0.3673,0.56359,0.56398,0.56708,2.6862e-05,0.18685,0.94731,1.7254e-06,5.1998e-05
0.3681,0.56359,0.56397,0.56707,2.6906e-05,0.18472,0.94943,1.7131e-06,5.2099e-05
0.36891,0.56359,0.56397,0.56707,2.695e-05,0.18261,0.95153,1.701e-06,5.2199e-05
0.36972,0.56359,0.56397,0.56707,2.6994e-05,0.18051,0.95363,1.6891e-06,5.23e-05
0.37052,0.56359,0.56396,0.56707,2.7038e-05,0.17841,0.95572,1.6773e-06,5.2399e-05
0.37133,0.56359,0.56396,0.56706,2.7082e-05,0.17633,0.9578,1.6658e-06,5.2498e-05
0.37213,0.56359,0.56396,0.56706,2.7125e-05,0.17425,0.95987,1.6544e-06,5.2596e-05
0.37294,0.56359,0.56395,0.56706,2.7168e-05,0.17219,0.96193,1.6433e-06,5.2694e-05
0.37374,0.5636,0.56395,0.56706,2.7211e-05,0.17014,0.96398,1.6323e-06,5.2791e-05
0.37455,0.5636,0.56395,0.56705,2.7254e-05,0.16809,0.96601,1.6215e-06,5.2887e-05
0.37535,0.5636,0.56395,0.56705,2.7297e-05,0.16606,0.96804,1.611e-06,5.2983e-05
0.37616,0.5636,0.56394,0.56705,2.7339e-05,0.16404,0.97006,1.6006e-06,5.3078e-05
0.37696,0.5636,0.56394,0.56705,2.7381e-05,0.16203,0.97207,1.5904e-06,5.3173e-05
0.37777,0.5636,0.56394,0.56704,2.7423e-05,0.16002,0.97406,1.5803e-06,5.3267e-05
0.37858,0.5636,0.56393,0.56704,2.7465e-05,0.15803,0.97605,1.5705e-06,5.336e-05
0.37938,0.5636,0.56393,0.56704,2.7507e-05,0.15605,0.97803,1.5609e-06,5.3453e-05
0.38019,0.5636,0.56393,0.56704,2.7548e-05,0.15408,0.97999,1.5515e-06,5.3545e-05
0.38099,0.5636,0.56393,0.56703,2.7589e-05,0.15212,0.98195,1.5422e-06,5.3636e-05
0.3818,0.56361,0.56392,0.56703,2.763e-05,0.15017,0.98389,1.5332e-06,5.3727e-05
0.3826,0.56361,0.56392,0.56703,2.7671e-05,0.14823,0.98583,1.5243e-06,5.3817e-05
0.38341,0.56361,0.56392,0.56703,2.7711e-05,0.1463,0.98775,1.5157e-06,5.3907e-05
0.38421,0.56361,0.56391,0.56702,2.7752e-05,0.14438,0.98966,1.5072e-06,5.3996e-05
0.38502,0.56361,0.56391,0.56702,2.7792e-05,0.14248,0.99156,1.4989e-06,5.4084e-05
0.38582,0.56361,0.56391,0.56702,2.7831e-05,0.14058,0.99345,1.4908e-06,5.4172e-05
0.38663,0.56361,0.56391,0.56701,2.7871e-05,0.1387,0.99533,1.4829e-06,5.4259e-05
0.38744,0.56361,0.5639,0.56701,2.791e-05,0.13682,0.9972,1.4752e-06,5.4345e-05
0.38824,0.56361,0.5639,0.56701,2.7949e-05,0.13496,0.99906,1.4677e-06,5.4431e-05
0.38905,0.56361,0.5639,0.56701,2.7988e-05,0.13311,1.0009,1.4604e-06,5.4516e-05
0.38985,0.56361,0.56389,0.567,2.8027e-05,0.13127,1.0027,1.4533e-06,5.4601e-05
0.39066,0.56362,0.56389,0.567,2.8065e-05,0.12944,1.0046,1.4463e-06,5.4684e-05
0.39146,0.56362,0.56389,0.567,2.8104e-05,0.12762,1.0064,1.4396e-06,5.4768e-05
0.39227,0.56362,0.56389,0.56699,2.8142e-05,0.12581,1.0082,1.433e-06,5.485e-05
0.39307,0.56362,0.56388,0.56699,2.8179e-05,0.12401,1.01,1.4267e-06,5.4932e-05
0.39388,0.56362,0.56388,0.56699,2.8217e-05,0.12223,1.0117,1.4205e-06,5.5013e-05
0.39469,0.56362,0.56388,0.56699,2.8254e-05,0.12046,1.0135,1.4145e-06,5.5094e-05
0.39549,0.56362,0.56388,0.56698,2.8291e-05,0.11869,1.0153,1.4088e-06,5.5174e-05
0.3963,0.56362,0.56387,0.56698,2.8328e-05,0.11694,1.017,1.4032e-06,5.5253e-05
0.3971,0.56362,0.56387,0.56698,2.8365e-05,0.11521,1.0187,1.3978e-06,5.5331e-05
0.39791,0.56362,0.56387,0.56697,2.8401e-05,0.11348,1.0205,1.3926e-06,5.5409e-05
0.39871,0.56362,0.56387,0.56697,2.8437e-05,0.11176,1.0222,1.3876e-06,5.5487e-05
0.39952,0.56363,0.56386,0.56697,2.8473e-05,0.11006,1.0239,1.3827e-06,5.5563e-05
0.40032,0.56363,0.56386,0.56697,2.8509e-05,0.10837,1.0256,1.3781e-06,5.5639e-05
0.40113,0.56363,0.56386,0.56696,2.8544e-05,0.10669,1.0272,1.3737e-06,5.5714e-05
0.40193,0.56363,0.56386,0.56696,2.8579e-05,0.10502,1.0289,1.3694e-06,5.5789e-05
0.40274,0.56363,0.56385,0.56696,2.8614e-05,0.10336,1.0306,1.3654e-06,5.5863e-05
0.40355,0.56363,0.56385,0.56695,2.8649e-05,0.10171,1.0322,1.3615e-06,5.5936e-05
0.40435,0.56363,0.56385,0.56695,2.8683e-05,0.10008,1.0338,1.3578e-06,5.6008e-05
0.40516,0.56363,0.56385,0.56695,2.8717e-05,0.09846,1.0354,1.3543e-06,5.608e-05
0.40596,0.56363,0.56384,0.56695,2.8751e-05,0.096851,1.037,1.351e-06,5.6151e-05
0.40677,0.56363,0.56384,0.56694,2.8785e-05,0.095253,1.0386,1.3479e-06,5.6222e-05
0.40757,0.56363,0.56384,0.56694,2.8818e-05,0.093668,1.0402,1.345e-06,5.6292e-05
0.40838,0.56363,0.56384,0.56694,2.8852e-05,0.092095,1.0418,1.3423e-06,5.6361e-05
0.40918,0.56363,0.56383,0.56693,2.8884e-05,0.090534,1.0433,1.3398e-06,5.6429e-05
0.40999,0.56364,0.56383,0.56693,2.8917e-05,0.088985,1.0449,1.3375e-06,5.6497e-05
0.41079,0.56364,0.56383,0.56693,2.895e-05,0.087449,1.0464,1.3353e-06,5.6564e-05
0.4116,0.56364,0.56383,0.56692,2.8982e-05,0.085925,1.0479,1.3334e-06,5.663e-05
0.41241,0.56364,0.56383,0.56692,2.9014e-05,0.084413,1.0494,1.3316e-06,5.6696e-05
0.41321,0.56364,0.56382,0.56692,2.9045e-05,0.082913,1.0509,1.3301e-06,5.6761e-05
0.41402,0.56364,0.56382,0.56691,2.9077e-05,0.081426,1.0524,1.3287e-06,5.6825e-05
0.41482,0.56364,0.56382,0.56691,2.9108e-05,0.079951,1.0539,1.3275e-06,5.6889e-05
0.41563,0.56364,0.56382,0.56691,2.9139e-05,0.078489,1.0553,1.3266e-06,5.6951e-05
0.41643,0.56364,0.56381,0.56691,2.917e-05,0.077039,1.0568,1.3258e-06,5.7013e-05
0.41724,0.56364,0.56381,0.5669,2.92e-05,0.075602,1.0582,1.3252e-06,5.7075e-05
0.41804,0.56364,0.56381,0.5669,2.923e-05,0.074177,1.0596,1.3248e-06,5.7136e-05
0.41885,0.56364,0.56381,0.5669,2.926e-05,0.072765,1.061,1.3246e-06,5.7196e-05
0.41966,0.56364,0.56381,0.56689,2.929e-05,0.071365,1.0624,1.3246e-06,5.7255e-05
0.42046,0.56364,0.5638,0.56689,2.9319e-05,0.069979,1.0638,1.3247e-06,5.7313e-05
0.42127,0.56364,0.5638,0.56689,2.9348e-05,0.068605,1.0652,1.3251e-06,5.7371e-05
0.42207,0.56365,0.5638,0.56688,2.9377e-05,0.067243,1.0665,1.3257e-06,5.7428e-05
0.42288,0.56365,0.5638,0.56688,2.9406e-05,0.065895,1.0679,1.3264e-06,5.7485e-05
0.42368,0.56365,0.5638,0.56688,2.9434e-05,0.064559,1.0692,1.3274e-06,5.754e-05
0.42449,0.56365,0.56379,0.56687,2.9462e-05,0.063236,1.0705,1.3285e-06,5.7595e-05
0.42529,0.56365,0.56379,0.56687,2.949e-05,0.061926,1.0718,1.3299e-06,5.765e-05
0.4261,0.56365,0.56379,0.56687,2.9517e-05,0.060629,1.0731,1.3314e-06,5.7703e-05
0.4269,0.56365,0.56379,0.56686,2.9545e-05,0.059345,1.0744,1.3332e-06,5.7756e-05
0.42771,0.56365,0.56379,0.56686,2.9572e-05,0.058074,1.0756,1.3351e-06,5.7808e-05
0.42852,0.56365,0.56378,0.56686,2.9598e-05,0.056816,1.0769,1.3372e-06,5.7859e-05
0.42932,0.56365,0.56378,0.56685,2.9625e-05,0.055571,1.0781,1.3395e-06,5.791e-05
0.43013,0.56365,0.56378,0.56685,2.9651e-05,0.054339,1.0794,1.3421e-06,5.796e-05
0.43093,0.56365,0.56378,0.56685,2.9677e-05,0.053121,1.0806,1.3448e-06,5.8009e-05
0.43174,0.56365,0.56378,0.56684,2.9702e-05,0.051915,1.0818,1.3477e-06,5.8057e-05
0.43254,0.56365,0.56378,0.56684,2.9728e-05,0.050723,1.083,1.3508e-06,5.8105e-05
0.43335,0.56365,0.56377,0.56684,2.9753e-05,0.049543,1.0841,1.3541e-06,5.8152e-05
0.43415,0.56365,0.56377,0.56683,2.9778e-05,0.048377,1.0853,1.3576e-06,5.8198e-05
0.43496,0.56365,0.56377,0.56683,2.9802e-05,0.047225,1.0864,1.3613e-06,5.8243e-05
0.43576,0.56365,0.56377,0.56683,2.9827e-05,0.046085,1.0876,1.3652e-06,5.8288e-05
0.43657,0.56366,0.56377,0.56682,2.9851e-05,0.044959,1.0887,1.3692e-06,5.8332e-05
0.43738,0.56366,0.56376,0.56682,2.9874e-05,0.043847,1.0898,1.3735e-06,5.8375e-05
0.43818,0.56366,0.56376,0.56682,2.9898e-05,0.042747,1.0909,1.378e-06,5.8418e-05
0.43899,0.56366,0.56376,0.56681,2.9921e-05,0.041661,1.092,1.3827e-06,5.8459e-05
0.43979,0.56366,0.56376,0.56681,2.9944e-05,0.040589,1.093,1.3876e-06,5.85e-05
0.4406,0.56366,0.56376,0.56681,2.9967e-05,0.03953,1.0941,1.3926e-06,5.8541e-05
0.4414,0.56366,0.56376,0.5668,2.9989e-05,0.038484,1.0951,1.3979e-06,5.858e-05
0.44221,0.56366,0.56376,0.5668,3.0011e-05,0.037452,1.0961,1.4033e-06,5.8619e-05
0.44301,0.56366,0.56375,0.5668,3.0033e-05,0.036434,1.0972,1.409e-06,5.8657e-05
0.44382,0.56366,0.56375,0.56679,3.0054e-05,0.035429,1.0982,1.4149e-06,5.8694e-05
0.44462,0.56366,0.56375,0.56679,3.0076e-05,0.034438,1.0991,1.4209e-06,5.873e-05
0.44543,0.56366,0.56375,0.56679,3.0097e-05,0.03346,1.1001,1.4272e-06,5.8766e-05
0.44624,0.56366,0.56375,0.56678,3.0117e-05,0.032496,1.1011,1.4336e-06,5.8801e-05
0.44704,0.56366,0.56375,0.56678,3.0138e-05,0.031546,1.102,1.4402e-06,5.8835e-05
0.44785,0.56366,0.56374,0.56678,3.0158e-05,0.03061,1.1029,1.4471e-06,5.8869e-05
0.44865,0.56366,0.56374,0.56677,3.0178e-05,0.029687,1.1039,1.4541e-06,5.8901e-05
0.44946,0.56366,0.56374,0.56677,3.0197e-05,0.028778,1.1048,1.4613e-06,5.8933e-05
0.45026,0.56366,0.56374,0.56677,3.0217e-05,0.027882,1.1057,1.4687e-06,5.8964e-05
0.45107,0.56366,0.56374,0.56676,3.0236e-05,0.027001,1.1065,1.4764e-06,5.8995e-05
0.45187,0.56366,0.56374,0.56676,3.0254e-05,0.026133,1.1074,1.4842e-06,5.9024e-05
0.45268,0.56366,0.56374,0.56676,3.0273e-05,0.025279,1.1082,1.4922e-06,5.9053e-05
0.45349,0.56366,0.56374,0.56675,3.0291e-05,0.024439,1.1091,1.5004e-06,5.9081e-05
0.45429,0.56366,0.56373,0.56675,3.0309e-05,0.023613,1.1099,1.5088e-06,5.9109e-05
0.4551,0.56366,0.56373,0.56675,3.0326e-05,0.022801,1.1107,1.5174e-06,5.9135e-05
0.4559,0.56367,0.56373,0.56674,3.0344e-05,0.022003,1.1115,1.5261e-06,5.9161e-05
0.45671,0.56367,0.56373,0.56674,3.0361e-05,0.021218,1.1123,1.5351e-06,5.9186e-05
0.45751,0.56367,0.56373,0.56673,3.0377e-05,0.020448,1.113,1.5443e-06,5.921e-05
0.45832,0.56367,0.56373,0.56673,3.0394e-05,0.019692,1.1138,1.5536e-06,5.9234e-05
0.45912,0.56367,0.56373,0.56673,3.041e-05,0.018949,1.1145,1.5632e-06,5.9256e-05
0.45993,0.56367,0.56373,0.56672,3.0426e-05,0.018221,1.1152,1.5729e-06,5.9278e-05
0.46073,0.56367,0.56372,0.56672,3.0441e-05,0.017506,1.1159,1.5829e-06,5.93e-05
0.46154,0.56367,0.56372,0.56672,3.0456e-05,0.016806,1.1166,1.593e-06,5.932e-05
0.46235,0.56367,0.56372,0.56671,3.0471e-05,0.01612,1.1173,1.6033e-06,5.934e-05
0.46315,0.56367,0.56372,0.56671,3.0486e-05,0.015448,1.118,1.6138e-06,5.9359e-05
0.46396,0.56367,0.56372,0.56671,3.0501e-05,0.01479,1.1186,1.6245e-06,5.9377e-05
0.46476,0.56367,0.56372,0.5667,3.0515e-05,0.014146,1.1193,1.6354e-06,5.9394e-05
0.46557,0.56367,0.56372,0.5667,3.0528e-05,0.013517,1.1199,1.6464e-06,5.9411e-05
0.46637,0.56367,0.56372,0.5667,3.0542e-05,0.012901,1.1205,1.6577e-06,5.9426e-05
0.46718,0.56367,0.56372,0.56669,3.0555e-05,0.0123,1.1211,1.6691e-06,5.9441e-05
0.46798,0.56367,0.56372,0.56669,3.0568e-05,0.011713,1.1217,1.6807e-06,5.9456e-05
0.46879,0.56367,0.56371,0.56669,3.0581e-05,0.01114,1.1222,1.6926e-06,5.9469e-05
0.46959,0.56367,0.56371,0.56668,3.0593e-05,0.010581,1.1228,1.7045e-06,5.9482e-05
0.4704,0.56367,0.56371,0.56668,3.0605e-05,0.010037,1.1233,1.7167e-06,5.9494e-05
0.47121,0.56367,0.56371,0.56667,3.0617e-05,0.0095065,1.1238,1.7291e-06,5.9505e-05
0.47201,0.56367,0.56371,0.56667,3.0629e-05,0.0089906,1.1244,1.7416e-06,5.9515e-05
0.47282,0.56367,0.56371,0.56667,3.064e-05,0.0084889,1.1248,1.7544e-06,5.9525e-05
0.47362,0.56367,0.56371,0.56666,3.0651e-05,0.0080016,1.1253,1.7673e-06,5.9534e-05
0.47443,0.56367,0.56371,0.56666,3.0661e-05,0.0075286,1.1258,1.7804e-06,5.9542e-05
0.47523,0.56367,0.56371,0.56666,3.0672e-05,0.0070698,1.1262,1.7936e-06,5.9549e-05
0.47604,0.56367,0.56371,0.56665,3.0682e-05,0.0066254,1.1267,1.8071e-06,5.9556e-05
0.47684,0.56367,0.56371,0.56665,3.0691e-05,0.0061954,1.1271,1.8207e-06,5.9562e-05
0.47765,0.56367,0.56371,0.56665,3.0701e-05,0.0057797,1.1275,1.8345e-06,5.9567e-05
0.47846,0.56367,0.56371,0.56664,3.071e-05,0.0053784,1.1279,1.8485e-06,5.9571e-05
0.47926,0.56367,0.5637,0.56664,3.0719e-05,0.0049914,1.1283,1.8626e-06,5.9575e-05
0.48007,0.56367,0.5637,0.56664,3.0727e-05,0.0046188,1.1287,1.8769e-06,5.9577e-05
0.48087,0.56367,0.5637,0.56663,3.0735e-05,0.0042607,1.129,1.8914e-06,5.9579e-05
0.48168,0.56367,0.5637,0.56663,3.0743e-05,0.0039169,1.1293,1.9061e-06,5.9581e-05
0.48248,0.56367,0.5637,0.56662,3.0751e-05,0.0035875,1.1297,1.921e-06,5.9581e-05
0.48329,0.56367,0.5637,0.56662,3.0758e-05,0.0032725,1.13,1.936e-06,5.9581e-05
0.48409,0.56367,0.5637,0.56662,3.0765e-05,0.002972,1.1303,1.9512e-06,5.958e-05
0.4849,0.56367,0.5637,0.56661,3.0772e-05,0.0026859,1.1305,1.9665e-06,5.9578e-05
0.4857,0.56367,0.5637,0.56661,3.0779e-05,0.0024143,1.1308,1.982e-06,5.9575e-05
0.48651,0.56367,0.5637,0.56661,3.0785e-05,0.0021571,1.1311,1.9977e-06,5.9572e-05
0.48732,0.56367,0.5637,0.5666,3.0791e-05,0.0019144,1.1313,2.0136e-06,5.9568e-05
0.48812,0.56367,0.5637,0.5666,3.0796e-05,0.0016861,1.1315,2.0296e-06,5.9563e-05
0.48893,0.56367,0.5637,0.5666,3.0801e-05,0.0014723,1.1317,2.0458e-06,5.9557e-05
0.48973,0.56367,0.5637,0.56659,3.0806e-05,0.0012729,1.1319,2.0622e-06,5.9551e-05
0.49054,0.56367,0.5637,0.56659,3.0811e-05,0.0010881,1.1321,2.0787e-06,5.9543e-05
0.49134,0.56367,0.5637,0.56658,3.0815e-05,0.00091769,1.1323,2.0954e-06,5.9536e-05
0.49215,0.56367,0.5637,0.56658,3.082e-05,0.00076181,1.1324,2.1122e-06,5.9527e-05
0.49295,0.56367,0.5637,0.56658,3.0823e-05,0.00062041,1.1325,2.1292e-06,5.9517e-05
0.49376,0.56367,0.5637,0.56657,3.0827e-05,0.00049351,1.1327,2.1464e-06,5.9507e-05
0.49456,0.56367,0.5637,0.56657,3.083e-05,0.00038111,1.1328,2.1637e-06,5.9496e-05
0.49537,0.56367,0.5637,0.56657,3.0833e-05,0.00028321,1.1329,2.1812e-06,5.9484e-05
0.49618,0.56367,0.5637,0.56656,3.0835e-05,0.00019981,1.1329,2.1988e-06,5.9472e-05
0.49698,0.56367,0.5637,0.56656,3.0838e-05,0.00013092,1.133,2.2166e-06,5.9459e-05
0.49779,0.56367,0.5637,0.56656,3.084e-05,7.6536e-05,1.133,2.2346e-06,5.9445e-05
0.49859,0.56367,0.5637,0.56655,3.0841e-05,3.6662e-05,1.1331,2.2527e-06,5.943e-05
0.4994,0.56367,0.5637,0.56655,3.0843e-05,1.1298e-05,1.1331,2.271e-06,5.9415e-05
0.5002,0.56367,0.5637,0.56655,3.0844e-05,4.4581e-07,1.1331,2.2894e-06,5.9398e-05
0.50101,0.56367,0.5637,0.56654,3.0845e-05,4.1044e-06,1.1331,2.308e-06,5.9381e-05
0.50181,0.56367,0.5637,0.56654,3.0845e-05,2.2274e-05,1.1331,2.3267e-06,5.9364e-05
0.50262,0.56367,0.5637,0.56653,3.0845e-05,5.4954e-05,1.133,2.3456e-06,5.9345e-05
0.50343,0.56367,0.5637,0.56653,3.0845e-05,0.00010214,1.133,2.3646e-06,5.9326e-05
0.50423,0.56367,0.5637,0.56653,3.0845e-05,0.00016384,1.1329,2.3838e-06,5.9306e-05
0.50504,0.56367,0.5637,0.56652,3.0844e-05,0.00024005,1.1328,2.4031e-06,5.9285e-05
0.50584,0.56367,0.5637,0.56652,3.0843e-05,0.00033076,1.1327,2.4226e-06,5.9264e-05
0.50665,0.56367,0.5637,0.56652,3.0842e-05,0.00043597,1.1326,2.4422e-06,5.9241e-05
0.50745,0.56367,0.5637,0.56651,3.084e-05,0.00055569,1.1325,2.462e-06,5.9218e-05
0.50826,0.56367,0.5637,0.56651,3.0838e-05,0.0006899,1.1323,2.4819e-06,5.9195e-05
0.50906,0.56367,0.5637,0.56651,3.0836e-05,0.0008386,1.1322,2.5019e-06,5.917e-05
0.50987,0.56367,0.5637,0.5665,3.0834e-05,0.0010018,1.132,2.5222e-06,5.9145e-05
0.51067,0.56367,0.5637,0.5665,3.0831e-05,0.0011795,1.1318,2.5425e-06,5.9119e-05
0.51148,0.56367,0.5637,0.56649,3.0828e-05,0.0013716,1.1316,2.563e-06,5.9092e-05
0.51229,0.56367,0.5637,0.56649,3.0824e-05,0.0015783,1.1314,2.5836e-06,5.9065e-05
0.51309,0.56367,0.5637,0.56649,3.0821e-05,0.0017994,1.1312,2.6044e-06,5.9037e-05
0.5139,0.56367,0.5637,0.56648,3.0817e-05,0.0020349,1.1309,2.6253e-06,5.9008e-05
0.5147,0.56367,0.5637,0.56648,3.0812e-05,0.002285,1.1307,2.6464e-06,5.8978e-05
0.51551,0.56367,0.5637,0.56648,3.0808e-05,0.0025495,1.1304,2.6676e-06,5.8948e-05
0.51631,0.56367,0.5637,0.56647,3.0803e-05,0.0028284,1.1301,2.6889e-06,5.8917e-05
0.51712,0.56367,0.5637,0.56647,3.0798e-05,0.0031218,1.1298,2.7104e-06,5.8885e-05
0.51792,0.56367,0.5637,0.56647,3.0792e-05,0.0034296,1.1295,2.732e-06,5.8852e-05
0.51873,0.56367,0.5637,0.56646,3.0786e-05,0.0037518,1.1292,2.7538e-06,5.8819e-05
0.51953,0.56367,0.5637,0.56646,3.078e-05,0.0040884,1.1288,2.7757e-06,5.8785e-05
0.52034,0.56367,0.5637,0.56645,3.0774e-05,0.0044395,1.1285,2.7977e-06,5.875e-05
0.52115,0.56367,0.5637,0.56645,3.0767e-05,0.0048049,1.1281,2.8199e-06,5.8715e-05
0.52195,0.56367,0.5637,0.56645,3.076e-05,0.0051847,1.1277,2.8422e-06,5.8679e-05
0.52276,0.56367,0.5637,0.56644,3.0753e-05,0.0055789,1.1273,2.8646e-06,5.8642e-05
0.52356,0.56367,0.5637,0.56644,3.0746e-05,0.0059875,1.1269,2.8872e-06,5.8604e-05
0.52437,0.56367,0.56371,0.56644,3.0738e-05,0.0064105,1.1265,2.9099e-06,5.8566e-05
0.52517,0.56367,0.56371,0.56643,3.073e-05,0.0068477,1.126,2.9327e-06,5.8526e-05
0.52598,0.56367,0.56371,0.56643,3.0721e-05,0.0072994,1.1256,2.9557e-06,5.8487e-05
0.52678,0.56367,0.56371,0.56643,3.0712e-05,0.0077653,1.1251,2.9787e-06,5.8446e-05
0.52759,0.56367,0.56371,0.56642,3.0703e-05,0.0082455,1.1246,3.002e-06,5.8405e-05
0.52839,0.56367,0.56371,0.56642,3.0694e-05,0.0087401,1.1241,3.0253e-06,5.8363e-05
0.5292,0.56367,0.56371,0.56642,3.0684e-05,0.0092489,1.1236,3.0488e-06,5.832e-05
0.53001,0.56367,0.56371,0.56641,3.0675e-05,0.0097721,1.1231,3.0724e-06,5.8277e-05
0.53081,0.56367,0.56371,0.56641,3.0664e-05,0.010309,1.1225,3.0962e-06,5.8232e-05
0.53162,0.56367,0.56371,0.5664,3.0654e-05,0.010861,1.1219,3.1201e-06,5.8188e-05
0.53242,0.56367,0.56371,0.5664,3.0643e-05,0.011427,1.1214,3.1441e-06,5.8142e-05
0.53323,0.56367,0.56371,0.5664,3.0632e-05,0.012007,1.1208,3.1682e-06,5.8096e-05
0.53403,0.56367,0.56371,0.56639,3.0621e-05,0.012601,1.1202,3.1924e-06,5.8049e-05
0.53484,0.56367,0.56372,0.56639,3.0609e-05,0.01321,1.1196,3.2168e-06,5.8001e-05
0.53564,0.56367,0.56372,0.56639,3.0597e-05,0.013832,1.1189,3.2413e-06,5.7952e-05
0.53645,0.56367,0.56372,0.56638,3.0585e-05,0.014469,1.1183,3.2659e-06,5.7903e-05
0.53726,0.56367,0.56372,0.56638,3.0572e-05,0.01512,1.1176,3.2907e-06,5.7853e-05
0.53806,0.56367,0.56372,0.56638,3.0559e-05,0.015785,1.117,3.3156e-06,5.7803e-05
0.53887,0.56367,0.56372,0.56637,3.0546e-05,0.016464,1.1163,3.3406e-06,5.7752e-05
0.53967,0.56367,0.56372,0.56637,3.0533e-05,0.017158,1.1156,3.3657e-06,5.77e-05
0.54048,0.56367,0.56372,0.56637,3.0519e-05,0.017865,1.1149,3.3909e-06,5.7647e-05
0.54128,0.56367,0.56372,0.56636,3.0505e-05,0.018586,1.1141,3.4163e-06,5.7593e-05
0.54209,0.56367,0.56373,0.56636,3.0491e-05,0.019322,1.1134,3.4418e-06,5.7539e-05
0.54289,0.56367,0.56373,0.56636,3.0476e-05,0.020071,1.1126,3.4674e-06,5.7485e-05
0.5437,0.56367,0.56373,0.56635,3.0461e-05,0.020835,1.1119,3.4931e-06,5.7429e-05
0.5445,0.56367,0.56373,0.56635,3.0446e-05,0.021612,1.1111,3.5189e-06,5.7373e-05
0.54531,0.56367,0.56373,0.56634,3.043e-05,0.022403,1.1103,3.5449e-06,5.7316e-05
0.54612,0.56367,0.56373,0.56634,3.0415e-05,0.023209,1.1095,3.571e-06,5.7259e-05
0.54692,0.56367,0.56373,0.56634,3.0399e-05,0.024028,1.1086,3.5971e-06,5.72e-05
0.54773,0.56367,0.56373,0.56633,3.0382e-05,0.024861,1.1078,3.6234e-06,5.7141e-05
0.54853,0.56367,0.56374,0.56633,3.0366e-05,0.025708,1.107,3.6499e-06,5.7082e-05
0.54934,0.56367,0.56374,0.56633,3.0349e-05,0.026569,1.1061,3.6764e-06,5.7021e-05
0.55014,0.56367,0.56374,0.56632,3.0332e-05,0.027444,1.1052,3.703e-06,5.696e-05
0.55095,0.56366,0.56374,0.56632,3.0314e-05,0.028332,1.1043,3.7298e-06,5.6899e-05
0.55175,0.56366,0.56374,0.56632,3.0297e-05,0.029234,1.1034,3.7567e-06,5.6836e-05
0.55256,0.56366,0.56374,0.56631,3.0278e-05,0.03015,1.1025,3.7836e-06,5.6773e-05
0.55336,0.56366,0.56374,0.56631,3.026e-05,0.03108,1.1015,3.8107e-06,5.671e-05
0.55417,0.56366,0.56375,0.56631,3.0242e-05,0.032024,1.1006,3.8379e-06,5.6645e-05
0.55498,0.56366,0.56375,0.5663,3.0223e-05,0.032981,1.0996,3.8652e-06,5.658e-05
0.55578,0.56366,0.56375,0.5663,3.0204e-05,0.033952,1.0986,3.8926e-06,5.6514e-05
0.55659,0.56366,0.56375,0.5663,3.0184e-05,0.034936,1.0977,3.9201e-06,5.6448e-05
0.55739,0.56366,0.56375,0.56629,3.0164e-05,0.035934,1.0967,3.9478e-06,5.6381e-05
0.5582,0.56366,0.56375,0.56629,3.0144e-05,0.036946,1.0956,3.9755e-06,5.6313e-05
0.559,0.56366,0.56376,0.56629,3.0124e-05,0.037971,1.0946,4.0033e-06,5.6245e-05
0.55981,0.56366,0.56376,0.56628,3.0103e-05,0.03901,1.0936,4.0313e-06,5.6176e-05
0.56061,0.56366,0.56376,0.56628,3.0083e-05,0.040062,1.0925,4.0593e-06,5.6106e-05
0.56142,0.56366,0.56376,0.56628,3.0062e-05,0.041128,1.0914,4.0874e-06,5.6036e-05
0.56223,0.56366,0.56376,0.56627,3.004e-05,0.042207,1.0903,4.1157e-06,5.5965e-05
0.56303,0.56366,0.56376,0.56627,3.0018e-05,0.0433,1.0892,4.144e-06,5.5893e-05
0.56384,0.56366,0.56377,0.56627,2.9996e-05,0.044406,1.0881,4.1724e-06,5.5821e-05
0.56464,0.56366,0.56377,0.56626,2.9974e-05,0.045525,1.087,4.201e-06,5.5748e-05
0.56545,0.56366,0.56377,0.56626,2.9952e-05,0.046658,1.0859,4.2296e-06,5.5674e-05
0.56625,0.56366,0.56377,0.56626,2.9929e-05,0.047804,1.0847,4.2583e-06,5.56e-05
0.56706,0.56366,0.56377,0.56625,2.9906e-05,0.048964,1.0835,4.2871e-06,5.5525e-05
0.56786,0.56366,0.56377,0.56625,2.9883e-05,0.050136,1.0824,4.316e-06,5.5449e-05
0.56867,0.56366,0.56378,0.56625,2.9859e-05,0.051322,1.0812,4.3451e-06,5.5373e-05
0.56947,0.56366,0.56378,0.56624,2.9835e-05,0.052521,1.08,4.3741e-06,5.5296e-05
0.57028,0.56366,0.56378,0.56624,2.9811e-05,0.053734,1.0787,4.4033e-06,5.5218e-05
0.57109,0.56366,0.56378,0.56624,2.9786e-05,0.054959,1.0775,4.4326e-06,5.514e-05
0.57189,0.56366,0.56378,0.56623,2.9762e-05,0.056198,1.0763,4.462e-06,5.5062e-05
0.5727,0.56366,0.56379,0.56623,2.9737e-05,0.057449,1.075,4.4914e-06,5.4982e-05
0.5735,0.56366,0.56379,0.56623,2.9712e-05,0.058714,1.0737,4.521e-06,5.4902e-05
0.57431,0.56366,0.56379,0.56622,2.9686e-05,0.059991,1.0725,4.5506e-06,5.4822e-05
0.57511,0.56366,0.56379,0.56622,2.966e-05,0.061282,1.0712,4.5803e-06,5.474e-05
0.57592,0.56366,0.5638,0.56622,2.9634e-05,0.062585,1.0698,4.6101e-06,5.4658e-05
0.57672,0.56366,0.5638,0.56621,2.9608e-05,0.063902,1.0685,4.64e-06,5.4576e-05
0.57753,0.56365,0.5638,0.56621,2.9581e-05,0.065231,1.0672,4.6699e-06,5.4493e-05
0.57833,0.56365,0.5638,0.56621,2.9555e-05,0.066573,1.0658,4.7e-06,5.4409e-05
0.57914,0.56365,0.5638,0.5662,2.9527e-05,0.067928,1.0645,4.7301e-06,5.4325e-05
0.57995,0.56365,0.56381,0.5662,2.95e-05,0.069296,1.0631,4.7603e-06,5.424e-05
0.58075,0.56365,0.56381,0.5662,2.9472e-05,0.070676,1.0617,4.7905e-06,5.4154e-05
0.58156,0.56365,0.56381,0.56619,2.9445e-05,0.07207,1.0603,4.8209e-06,5.4068e-05
0.58236,0.56365,0.56381,0.56619,2.9416e-05,0.073475,1.0589,4.8513e-06,5.3981e-05
0.58317,0.56365,0.56382,0.56619,2.9388e-05,0.074894,1.0575,4.8818e-06,5.3894e-05
0.58397,0.56365,0.56382,0.56618,2.9359e-05,0.076325,1.056,4.9124e-06,5.3806e-05
0.58478,0.56365,0.56382,0.56618,2.933e-05,0.077768,1.0546,4.943e-06,5.3718e-05
0.58558,0.56365,0.56382,0.56618,2.9301e-05,0.079225,1.0531,4.9737e-06,5.3629e-05
0.58639,0.56365,0.56383,0.56618,2.9272e-05,0.080693,1.0517,5.0045e-06,5.3539e-05
0.58719,0.56365,0.56383,0.56617,2.9242e-05,0.082174,1.0502,5.0353e-06,5.3449e-05
0.588,0.56365,0.56383,0.56617,2.9212e-05,0.083668,1.0487,5.0663e-06,5.3358e-05
0.58881,0.56365,0.56383,0.56617,2.9182e-05,0.085174,1.0472,5.0972e-06,5.3266e-05
0.58961,0.56365,0.56384,0.56616,2.9151e-05,0.086692,1.0456,5.1283e-06,5.3174e-05
0.59042,0.56365,0.56384,0.56616,2.9121e-05,0.088222,1.0441,5.1594e-06,5.3082e-05
0.59122,0.56365,0.56384,0.56616,2.909e-05,0.089765,1.0425,5.1906e-06,5.2989e-05
0.59203,0.56365,0.56384,0.56615,2.9058e-05,0.09132,1.041,5.2218e-06,5.2895e-05
0.59283,0.56365,0.56385,0.56615,2.9027e-05,0.092887,1.0394,5.2531e-06,5.28e-05
0.59364,0.56365,0.56385,0.56615,2.8995e-05,0.094466,1.0378,5.2845e-06,5.2706e-05
0.59444,0.56365,0.56385,0.56614,2.8963e-05,0.096057,1.0362,5.3159e-06,5.261e-05
0.59525,0.56365,0.56385,0.56614,2.8931e-05,0.097661,1.0346,5.3474e-06,5.2514e-05
0.59606,0.56365,0.56386,0.56614,2.8898e-05,0.099276,1.033,5.3789e-06,5.2418e-05
0.59686,0.56365,0.56386,0.56614,2.8866e-05,0.1009,1.0314,5.4105e-06,5.2321e-05
0.59767,0.56365,0.56386,0.56613,2.8833e-05,0.10254,1.0297,5.4422e-06,5.2223e-05
0.59847,0.56364,0.56386,0.56613,2.8799e-05,0.10419,1.0281,5.4739e-06,5.2125e-05
0.59928,0.56364,0.56387,0.56613,2.8766e-05,0.10586,1.0264,5.5056e-06,5.2026e-05
0.60008,0.56364,0.56387,0.56612,2.8732e-05,0.10753,1.0247,5.5374e-06,5.1927e-05
0.60089,0.56364,0.56387,0.56612,2.8698e-05,0.10922,1.023,5.5693e-06,5.1827e-05
0.60169,0.56364,0.56388,0.56612,2.8664e-05,0.11092,1.0213,5.6012e-06,5.1727e-05
0.6025,0.56364,0.56388,0.56612,2.8629e-05,0.11263,1.0196,5.6332e-06,5.1626e-05
0.6033,0.56364,0.56388,0.56611,2.8595e-05,0.11435,1.0179,5.6652e-06,5.1524e-05
0.60411,0.56364,0.56388,0.56611,2.856e-05,0.11608,1.0161,5.6973e-06,5.1422e-05
0.60492,0.56364,0.56389,0.56611,2.8525e-05,0.11783,1.0144,5.7294e-06,5.132e-05
0.60572,0.56364,0.56389,0.5661,2.8489e-05,0.11958,1.0126,5.7615e-06,5.1217e-05
0.60653,0.56364,0.56389,0.5661,2.8454e-05,0.12135,1.0109,5.7937e-06,5.1113e-05
0.60733,0.56364,0.5639,0.5661,2.8418e-05,0.12313,1.0091,5.826e-06,5.1009e-05
0.60814,0.56364,0.5639,0.5661,2.8382e-05,0.12492,1.0073,5.8582e-06,5.0905e-05
0.60894,0.56364,0.5639,0.56609,2.8345e-05,0.12672,1.0055,5.8906e-06,5.08e-05
0.60975,0.56364,0.56391,0.56609,2.8309e-05,0.12853,1.0036,5.923e-06,5.0694e-05
0.61055,0.56364,0.56391,0.56609,2.8272e-05,0.13036,1.0018,5.9554e-06,5.0588e-05
0.61136,0.56364,0.56391,0.56608,2.8235e-05,0.13219,0.99998,5.9878e-06,5.0482e-05
0.61216,0.56364,0.56391,0.56608,2.8197e-05,0.13404,0.99812,6.0203e-06,5.0375e-05
0.61297,0.56364,0.56392,0.56608,2.816e-05,0.1359,0.99626,6.0529e-06,5.0267e-05
0.61378,0.56364,0.56392,0.56608,2.8122e-05,0.13777,0.99439,6.0854e-06,5.0159e-05
0.61458,0.56364,0.56392,0.56607,2.8084e-05,0.13965,0.9925,6.118e-06,5.005e-05
0.61539,0.56364,0.56393,0.56607,2.8046e-05,0.14154,0.99061,6.1507e-06,4.9941e-05
0.61619,0.56364,0.56393,0.56607,2.8008e-05,0.14344,0.9887,6.1834e-06,4.9832e-05
0.617,0.56363,0.56393,0.56606,2.7969e-05,0.14535,0.98678,6.2161e-06,4.9722e-05
0.6178,0.56363,0.56394,0.56606,2.793e-05,0.14727,0.98485,6.2488e-06,4.9611e-05
0.61861,0.56363,0.56394,0.56606,2.7891e-05,0.14921,0.98291,6.2816e-06,4.95e-05
0.61941,0.56363,0.56394,0.56606,2.7852e-05,0.15115,0.98096,6.3144e-06,4.9389e-05
0.62022,0.56363,0.56395,0.56605,2.7812e-05,0.15311,0.979,6.3473e-06,4.9277e-05
0.62103,0.56363,0.56395,0.56605,2.7772e-05,0.15507,0.97703,6.3801e-06,4.9164e-05
0.62183,0.56363,0.56395,0.56605,2.7732e-05,0.15705,0.97505,6.413e-06,4.9052e-05
0.62264,0.56363,0.56396,0.56605,2.7692e-05,0.15903,0.97306,6.446e-06,4.8938e-05
0.62344,0.56363,0.56396,0.56604,2.7652e-05,0.16103,0.97106,6.4789e-06,4.8824e-05
0.62425,0.56363,0.56396,0.56604,2.7611e-05,0.16304,0.96904,6.5119e-06,4.871e-05
0.62505,0.56363,0.56397,0.56604,2.757e-05,0.16506,0.96702,6.545e-06,4.8595e-05
0.62586,0.56363,0.56397,0.56604,2.7529e-05,0.16708,0.96499,6.578e-06,4.848e-05
0.62666,0.56363,0.56397,0.56603,2.7488e-05,0.16912,0.96294,6.6111e-06,4.8365e-05
0.62747,0.56363,0.56398,0.56603,2.7446e-05,0.17117,0.96089,6.6442e-06,4.8249e-05
0.62827,0.56363,0.56398,0.56603,2.7405e-05,0.17323,0.95883,6.6773e-06,4.8132e-05
0.62908,0.56363,0.56398,0.56603,2.7363e-05,0.1753,0.95675,6.7104e-06,4.8015e-05
0.62989,0.56363,0.56399,0.56602,2.7321e-05,0.17738,0.95467,6.7436e-06,4.7898e-05
0.63069,0.56363,0.56399,0.56602,2.7278e-05,0.17947,0.95258,6.7768e-06,4.778e-05
0.6315,0.56363,0.564,0.56602,2.7236e-05,0.18157,0.95047,6.81e-06,4.7662e-05
0.6323,0.56363,0.564,0.56602,2.7193e-05,0.18367,0.94836,6.8432e-06,4.7543e-05
0.63311,0.56363,0.564,0.56601,2.715e-05,0.18579,0.94624,6.8765e-06,4.7424e-05
0.63391,0.56363,0.56401,0.56601,2.7107e-05,0.18792,0.9441,6.9097e-06,4.7304e-05
0.63472,0.56362,0.56401,0.56601,2.7064e-05,0.19006,0.94196,6.943e-06,4.7184e-05
0.63552,0.56362,0.56401,0.56601,2.702e-05,0.19221,0.93981,6.9763e-06,4.7064e-05
0.63633,0.56362,0.56402,0.566,2.6976e-05,0.19436,0.93765,7.0096e-06,4.6943e-05
0.63713,0.56362,0.56402,0.566,2.6932e-05,0.19653,0.93547,7.043e-06,4.6822e-05
0.63794,0.56362,0.56402,0.566,2.6888e-05,0.1987,0.93329,7.0763e-06,4.67e-05
0.63875,0.56362,0.56403,0.566,2.6844e-05,0.20089,0.9311,7.1097e-06,4.6578e-05
0.63955,0.56362,0.56403,0.56599,2.6799e-05,0.20308,0.9289,7.143e-06,4.6456e-05
0.64036,0.56362,0.56404,0.56599,2.6755e-05,0.20529,0.9267,7.1764e-06,4.6333e-05
0.64116,0.56362,0.56404,0.56599,2.671e-05,0.2075,0.92448,7.2098e-06,4.621e-05
0.64197,0.56362,0.56404,0.56599,2.6665e-05,0.20973,0.92225,7.2432e-06,4.6086e-05
0.64277,0.56362,0.56405,0.56599,2.6619e-05,0.21196,0.92001,7.2766e-06,4.5962e-05
0.64358,0.56362,0.56405,0.56598,2.6574e-05,0.2142,0.91777,7.3101e-06,4.5838e-05
0.64438,0.56362,0.56406,0.56598,2.6528e-05,0.21645,0.91551,7.3435e-06,4.5713e-05
0.64519,0.56362,0.56406,0.56598,2.6482e-05,0.21871,0.91325,7.3769e-06,4.5588e-05
0.64599,0.56362,0.56406,0.56598,2.6436e-05,0.22097,0.91098,7.4104e-06,4.5462e-05
0.6468,0.56362,0.56407,0.56597,2.639e-05,0.22325,0.9087,7.4438e-06,4.5336e-05
0.64761,0.56362,0.56407,0.56597,2.6344e-05,0.22554,0.90641,7.4773e-06,4.521e-05
0.64841,0.56362,0.56407,0.56597,2.6297e-05,0.22783,0.90411,7.5107e-06,4.5083e-05
0.64922,0.56362,0.56408,0.56597,2.625e-05,0.23013,0.9018,7.5442e-06,4.4956e-05
0.65002,0.56362,0.56408,0.56597,2.6203e-05,0.23244,0.89949,7.5776e-06,4.4829e-05
0.65083,0.56362,0.56409,0.56596,2.6156e-05,0.23476,0.89716,7.6111e-06,4.4701e-05
0.65163,0.56361,0.56409,0.56596,2.6109e-05,0.23709,0.89483,7.6445e-06,4.4573e-05
0.65244,0.56361,0.56409,0.56596,2.6061e-05,0.23943,0.89249,7.678e-06,4.4445e-05
0.65324,0.56361,0.5641,0.56596,2.6014e-05,0.24177,0.89014,7.7114e-06,4.4316e-05
0.65405,0.56361,0.5641,0.56596,2.5966e-05,0.24413,0.88778,7.7449e-06,4.4187e-05
0.65486,0.56361,0.56411,0.56595,2.5918e-05,0.24649,0.88542,7.7783e-06,4.4057e-05
0.65566,0.56361,0.56411,0.56595,2.587e-05,0.24886,0.88304,7.8118e-06,4.3928e-05
0.65647,0.56361,0.56411,0.56595,2.5821e-05,0.25124,0.88066,7.8452e-06,4.3797e-05
0.65727,0.56361,0.56412,0.56595,2.5773e-05,0.25362,0.87827,7.8786e-06,4.3667e-05
0.65808,0.56361,0.56412,0.56594,2.5724e-05,0.25602,0.87587,7.912e-06,4.3536e-05
0.65888,0.56361,0.56413,0.56594,2.5675e-05,0.25842,0.87347,7.9454e-06,4.3405e-05
0.65969,0.56361,0.56413,0.56594,2.5626e-05,0.26083,0.87105,7.9788e-06,4.3274e-05
0.66049,0.56361,0.56414,0.56594,2.5577e-05,0.26325,0.86863,8.0122e-06,4.3142e-05
0.6613,0.56361,0.56414,0.56594,2.5528e-05,0.26567,0.8662,8.0455e-06,4.301e-05
0.6621,0.56361,0.56414,0.56594,2.5478e-05,0.26811,0.86376,8.0789e-06,4.2878e-05
0.66291,0.56361,0.56415,0.56593,2.5429e-05,0.27055,0.86132,8.1122e-06,4.2745e-05
0.66372,0.56361,0.56415,0.56593,2.5379e-05,0.273,0.85887,8.1455e-06,4.2612e-05
0.66452,0.56361,0.56416,0.56593,2.5329e-05,0.27545,0.85641,8.1788e-06,4.2479e-05
0.66533,0.56361,0.56416,0.56593,2.5279e-05,0.27792,0.85394,8.2121e-06,4.2345e-05
0.66613,0.56361,0.56417,0.56593,2.5228e-05,0.28039,0.85146,8.2453e-06,4.2211e-05
0.66694,0.56361,0.56417,0.56592,2.5178e-05,0.28287,0.84898,8.2785e-06,4.2077e-05
0.66774,0.5636,0.56417,0.56592,2.5127e-05,0.28535,0.84649,8.3117e-06,4.1943e-05
0.66855,0.5636,0.56418,0.56592,2.5077e-05,0.28784,0.844,8.3449e-06,4.1808e-05
0.66935,0.5636,0.56418,0.56592,2.5026e-05,0.29034,0.84149,8.3781e-06,4.1673e-05
0.67016,0.5636,0.56419,0.56592,2.4975e-05,0.29285,0.83898,8.4112e-06,4.1538e-05
0.67096,0.5636,0.56419,0.56592,2.4923e-05,0.29536,0.83647,8.4443e-06,4.1403e-05
0.67177,0.5636,0.5642,0.56591,2.4872e-05,0.29789,0.83394,8.4773e-06,4.1267e-05
0.67258,0.5636,0.5642,0.56591,2.4821e-05,0.30041,0.83141,8.5104e-06,4.1131e-05
0.67338,0.5636,0.5642,0.56591,2.4769e-05,0.30295,0.82887,8.5433e-06,4.0995e-05
0.67419,0.5636,0.56421,0.56591,2.4717e-05,0.30549,0.82633,8.5763e-06,4.0858e-05
0.67499,0.5636,0.56421,0.56591,2.4665e-05,0.30804,0.82378,8.6092e-06,4.0721e-05
0.6758,0.5636,0.56422,0.56591,2.4613e-05,0.31059,0.82122,8.6421e-06,4.0585e-05
0.6766,0.5636,0.56422,0.5659,2.4561e-05,0.31315,0.81865,8.675e-06,4.0447e-05
0.67741,0.5636,0.56423,0.5659,2.4509e-05,0.31572,0.81608,8.7078e-06,4.031e-05
0.67821,0.5636,0.56423,0.5659,2.4456e-05,0.3183,0.8135,8.7405e-06,4.0172e-05
0.67902,0.5636,0.56424,0.5659,2.4404e-05,0.32088,0.81092,8.7733e-06,4.0034e-05
0.67983,0.5636,0.56424,0.5659,2.4351e-05,0.32346,0.80833,8.8059e-06,3.9896e-05
0.68063,0.5636,0.56424,0.5659,2.4298e-05,0.32606,0.80574,8.8386e-06,3.9758e-05
0.68144,0.5636,0.56425,0.56589,2.4245e-05,0.32866,0.80313,8.8712e-06,3.9619e-05
0.68224,0.5636,0.56425,0.56589,2.4192e-05,0.33126,0.80052,8.9037e-06,3.9481e-05
0.68305,0.5636,0.56426,0.56589,2.4139e-05,0.33387,0.79791,8.9362e-06,3.9342e-05
0.68385,0.5636,0.56426,0.56589,2.4086e-05,0.33649,0.79529,8.9686e-06,3.9203e-05
0.68466,0.56359,0.56427,0.56589,2.4032e-05,0.33911,0.79266,9.001e-06,3.9063e-05
0.68546,0.56359,0.56427,0.56589,2.3979e-05,0.34174,0.79003,9.0333e-06,3.8924e-05
0.68627,0.56359,0.56428,0.56589,2.3925e-05,0.34438,0.78739,9.0656e-06,3.8784e-05
0.68707,0.56359,0.56428,0.56588,2.3871e-05,0.34702,0.78475,9.0978e-06,3.8644e-05
0.68788,0.56359,0.56429,0.56588,2.3817e-05,0.34966,0.7821,9.13e-06,3.8504e-05
0.68869,0.56359,0.56429,0.56588,2.3763e-05,0.35231,0.77945,9.1621e-06,3.8364e-05
0.68949,0.56359,0.5643,0.56588,2.3709e-05,0.35497,0.77679,9.1941e-06,3.8224e-05
0.6903,0.56359,0.5643,0.56588,2.3655e-05,0.35763,0.77412,9.2261e-06,3.8083e-05
0.6911,0.56359,0.5643,0.56588,2.36e-05,0.3603,0.77145,9.258e-06,3.7942e-05
0.69191,0.56359,0.56431,0.56588,2.3546e-05,0.36297,0.76878,9.2898e-06,3.7801e-05
0.69271,0.56359,0.56431,0.56587,2.3491e-05,0.36565,0.7661,9.3216e-06,3.766e-05
0.69352,0.56359,0.56432,0.56587,2.3436e-05,0.36834,0.76341,9.3533e-06,3.7519e-05
0.69432,0.56359,0.56432,0.56587,2.3381e-05,0.37103,0.76072,9.3849e-06,3.7378e-05
0.69513,0.56359,0.56433,0.56587,2.3326e-05,0.37372,0.75802,9.4165e-06,3.7236e-05
0.69593,0.56359,0.56433,0.56587,2.3271e-05,0.37642,0.75532,9.448e-06,3.7095e-05
0.69674,0.56359,0.56434,0.56587,2.3216e-05,0.37912,0.75262,9.4794e-06,3.6953e-05
0.69755,0.56359,0.56434,0.56587,2.3161e-05,0.38183,0.7499,9.5108e-06,3.6811e-05
0.69835,0.56359,0.56435,0.56587,2.3106e-05,0.38454,0.74719,9.5421e-06,3.6669e-05
0.69916,0.56359,0.56435,0.56586,2.305e-05,0.38726,0.74447,9.5732e-06,3.6527e-05
0.69996,0.56359,0.56436,0.56586,2.2995e-05,0.38998,0.74175,9.6044e-06,3.6385e-05
0.70077,0.56359,0.56436,0.56586,2.2939e-05,0.39271,0.73902,9.6354e-06,3.6242e-05
0.70157,0.56359,0.56437,0.56586,2.2883e-05,0.39544,0.73628,9.6663e-06,3.61e-05
0.70238,0.56358,0.56437,0.56586,2.2827e-05,0.39818,0.73355,9.6972e-06,3.5957e-05
0.70318,0.56358,0.56438,0.56586,2.2771e-05,0.40092,0.7308,9.728e-06,3.5815e-05
0.70399,0.56358,0.56438,0.56586,2.2715e-05,0.40366,0.72806,9.7587e-06,3.5672e-05
0.7048,0.56358,0.56439,0.56586,2.2659e-05,0.40641,0.72531,9.7893e-06,3.5529e-05
0.7056,0.56358,0.56439,0.56586,2.2603e-05,0.40916,0.72255,9.8199e-06,3.5386e-05
0.70641,0.56358,0.5644,0.56586,2.2547e-05,0.41192,0.71979,9.8503e-06,3.5243e-05
0.70721,0.56358,0.5644,0.56585,2.249e-05,0.41468,0.71703,9.8806e-06,3.51e-05
0.70802,0.56358,0.56441,0.56585,2.2434e-05,0.41744,0.71427,9.9109e-06,3.4957e-05
0.70882,0.56358,0.56441,0.56585,2.2377e-05,0.42021,0.7115,9.9411e-06,3.4814e-05
0.70963,0.56358,0.56442,0.56585,2.2321e-05,0.42298,0.70872,9.9711e-06,3.4671e-05
0.71043,0.56358,0.56442,0.56585,2.2264e-05,0.42576,0.70594,1.0001e-05,3.4527e-05
0.71124,0.56358,0.56443,0.56585,2.2207e-05,0.42854,0.70316,1.0031e-05,3.4384e-05
0.71204,0.56358,0.56443,0.56585,2.2151e-05,0.43132,0.70038,1.0061e-05,3.424e-05
0.71285,0.56358,0.56444,0.56585,2.2094e-05,0.4341,0.69759,1.009e-05,3.4097e-05
0.71366,0.56358,0.56444,0.56585,2.2037e-05,0.43689,0.6948,1.012e-05,3.3953e-05
0.71446,0.56358,0.56445,0.56585,2.198e-05,0.43969,0.69201,1.015e-05,3.381e-05
0.71527,0.56358,0.56445,0.56585,2.1923e-05,0.44248,0.68921,1.0179e-05,3.3666e-05
0.71607,0.56358,0.56446,0.56584,2.1865e-05,0.44528,0.68641,1.0208e-05,3.3522e-05
0.71688,0.56358,0.56446,0.56584,2.1808e-05,0.44808,0.6836,1.0237e-05,3.3379e-05
0.71768,0.56358,0.56447,0.56584,2.1751e-05,0.45089,0.6808,1.0267e-05,3.3235e-05
0.71849,0.56358,0.56447,0.56584,2.1693e-05,0.4537,0.67799,1.0295e-05,3.3091e-05
0.71929,0.56358,0.56448,0.56584,2.1636e-05,0.45651,0.67517,1.0324e-05,3.2948e-05
0.7201,0.56358,0.56448,0.56584,2.1578e-05,0.45932,0.67236,1.0353e-05,3.2804e-05
0.7209,0.56358,0.56449,0.56584,2.1521e-05,0.46214,0.66954,1.0382e-05,3.266e-05
0.72171,0.56358,0.56449,0.56584,2.1463e-05,0.46496,0.66672,1.041e-05,3.2516e-05
0.72252,0.56357,0.5645,0.56584,2.1406e-05,0.46778,0.6639,1.0439e-05,3.2372e-05
0.72332,0.56357,0.5645,0.56584,2.1348e-05,0.47061,0.66107,1.0467e-05,3.2229e-05
0.72413,0.56357,0.56451,0.56584,2.129e-05,0.47343,0.65824,1.0495e-05,3.2085e-05
0.72493,0.56357,0.56451,0.56584,2.1232e-05,0.47626,0.65541,1.0523e-05,3.1941e-05
0.72574,0.56357,0.56452,0.56584,2.1174e-05,0.47909,0.65258,1.0551e-05,3.1797e-05
0.72654,0.56357,0.56452,0.56584,2.1116e-05,0.48193,0.64974,1.0579e-05,3.1653e-05
0.72735,0.56357,0.56453,0.56584,2.1058e-05,0.48477,0.64691,1.0607e-05,3.151e-05
0.72815,0.56357,0.56453,0.56584,2.1e-05,0.4876,0.64407,1.0635e-05,3.1366e-05
0.72896,0.56357,0.56454,0.56583,2.0942e-05,0.49044,0.64123,1.0662e-05,3.1222e-05
0.72976,0.56357,0.56454,0.56583,2.0884e-05,0.49329,0.63838,1.069e-05,3.1079e-05
0.73057,0.56357,0.56455,0.56583,2.0826e-05,0.49613,0.63554,1.0717e-05,3.0935e-05
0.73138,0.56357,0.56455,0.56583,2.0768e-05,0.49898,0.63269,1.0744e-05,3.0791e-05
0.73218,0.56357,0.56456,0.56583,2.071e-05,0.50182,0.62984,1.0771e-05,3.0648e-05
0.73299,0.56357,0.56456,0.56583,2.0651e-05,0.50467,0.62699,1.0798e-05,3.0504e-05
0.73379,0.56357,0.56457,0.56583,2.0593e-05,0.50752,0.62414,1.0825e-05,3.0361e-05
0.7346,0.56357,0.56457,0.56583,2.0535e-05,0.51038,0.62129,1.0852e-05,3.0218e-05
0.7354,0.56357,0.56458,0.56583,2.0476e-05,0.51323,0.61843,1.0878e-05,3.0074e-05
0.73621,0.56357,0.56458,0.56583,2.0418e-05,0.51609,0.61558,1.0905e-05,2.9931e-05
0.73701,0.56357,0.56459,0.56583,2.0359e-05,0.51894,0.61272,1.0931e-05,2.9788e-05
0.73782,0.56357,0.56459,0.56583,2.0301e-05,0.5218,0.60986,1.0957e-05,2.9645e-05
0.73863,0.56357,0.5646,0.56583,2.0243e-05,0.52466,0.607,1.0984e-05,2.9501e-05
0.73943,0.56357,0.5646,0.56583,2.0184e-05,0.52752,0.60414,1.101e-05,2.9358e-05
0.74024,0.56357,0.56461,0.56583,2.0125e-05,0.53038,0.60128,1.1035e-05,2.9216e-05
0.74104,0.56357,0.56461,0.56583,2.0067e-05,0.53324,0.59842,1.1061e-05,2.9073e-05
0.74185,0.56357,0.56462,0.56583,2.0008e-05,0.5361,0.59555,1.1087e-05,2.893e-05
0.74265,0.56357,0.56463,0.56583,1.995e-05,0.53897,0.59269,1.1112e-05,2.8787e-05
0.74346,0.56357,0.56463,0.56583,1.9891e-05,0.54183,0.58983,1.1138e-05,2.8645e-05
0.74426,0.56357,0.56464,0.56583,1.9833e-05,0.5447,0.58696,1.1163e-05,2.8502e-05
0.74507,0.56357,0.56464,0.56583,1.9774e-05,0.54756,0.5841,1.1188e-05,2.836e-05
0.74587,0.56357,0.56465,0.56583,1.9715e-05,0.55043,0.58123,1.1213e-05,2.8217e-05
0.74668,0.56356,0.56465,0.56583,1.9657e-05,0.55329,0.57836,1.1238e-05,2.8075e-05
0.74749,0.56356,0.56466,0.56583,1.9598e-05,0.55616,0.5755,1.1263e-05,2.7933e-05
0.74829,0.56356,0.56466,0.56583,1.9539e-05,0.55903,0.57263,1.1287e-05,2.7791e-05
0.7491,0.56356,0.56467,0.56583,1.9481e-05,0.56189,0.56976,1.1312e-05,2.7649e-05
0.7499,0.56356,0.56467,0.56583,1.9422e-05,0.56476,0.56689,1.1336e-05,2.7507e-05
0.75071,0.56356,0.56468,0.56583,1.9363e-05,0.56763,0.56403,1.136e-05,2.7366e-05
0.75151,0.56356,0.56468,0.56583,1.9304e-05,0.5705,0.56116,1.1385e-05,2.7224e-05
0.75232,0.56356,0.56469,0.56583,1.9246e-05,0.57336,0.55829,1.1409e-05,2.7083e-05
0.75312,0.56356,0.56469,0.56583,1.9187e-05,0.57623,0.55543,1.1432e-05,2.6942e-05
0.75393,0.56356,0.5647,0.56583,1.9128e-05,0.5791,0.55256,1.1456e-05,2.6801e-05
0.75473,0.56356,0.5647,0.56583,1.907e-05,0.58196,0.54969,1.148e-05,2.666e-05
0.75554,0.56356,0.56471,0.56583,1.9011e-05,0.58483,0.54683,1.1503e-05,2.6519e-05
0.75635,0.56356,0.56471,0.56583,1.8952e-05,0.5877,0.54396,1.1527e-05,2.6378e-05
0.75715,0.56356,0.56472,0.56583,1.8894e-05,0.59056,0.5411,1.155e-05,2.6237e-05
0.75796,0.56356,0.56473,0.56583,1.8835e-05,0.59342,0.53823,1.1573e-05,2.6097e-05
0.75876,0.56356,0.56473,0.56583,1.8776e-05,0.59629,0.53537,1.1596e-05,2.5957e-05
0.75957,0.56356,0.56474,0.56583,1.8718e-05,0.59915,0.53251,1.1619e-05,2.5817e-05
0.76037,0.56356,0.56474,0.56583,1.8659e-05,0.60201,0.52965,1.1641e-05,2.5677e-05
0.76118,0.56356,0.56475,0.56583,1.86e-05,0.60487,0.52679,1.1664e-05,2.5537e-05
0.76198,0.56356,0.56475,0.56583,1.8542e-05,0.60773,0.52393,1.1686e-05,2.5397e-05
0.76279,0.56356,0.56476,0.56583,1.8483e-05,0.61059,0.52107,1.1709e-05,2.5258e-05
0.7636,0.56356,0.56476,0.56583,1.8425e-05,0.61345,0.51821,1.1731e-05,2.5119e-05
0.7644,0.56356,0.56477,0.56583,1.8366e-05,0.61631,0.51535,1.1753e-05,2.4979e-05
0.76521,0.56356,0.56477,0.56583,1.8308e-05,0.61916,0.5125,1.1775e-05,2.4841e-05
0.76601,0.56356,0.56478,0.56583,1.8249e-05,0.62202,0.50964,1.1797e-05,2.4702e-05
0.76682,0.56356,0.56478,0.56583,1.8191e-05,0.62487,0.50679,1.1818e-05,2.4563e-05
0.76762,0.56356,0.56479,0.56583,1.8132e-05,0.62772,0.50394,1.184e-05,2.4425e-05
0.76843,0.56356,0.56479,0.56583,1.8074e-05,0.63057,0.50109,1.1861e-05,2.4287e-05
0.76923,0.56356,0.5648,0.56583,1.8016e-05,0.63342,0.49825,1.1883e-05,2.4149e-05
0.77004,0.56356,0.56481,0.56583,1.7957e-05,0.63627,0.4954,1.1904e-05,2.4011e-05
0.77084,0.56356,0.56481,0.56583,1.7899e-05,0.63911,0.49256,1.1925e-05,2.3873e-05
0.77165,0.56356,0.56482,0.56583,1.7841e-05,0.64195,0.48972,1.1946e-05,2.3736e-05
0.77246,0.56356,0.56482,0.56584,1.7783e-05,0.64479,0.48688,1.1966e-05,2.3599e-05
0.77326,0.56356,0.56483,0.56584,1.7724e-05,0.64763,0.48404,1.1987e-05,2.3462e-05
0.77407,0.56356,0.56483,0.56584,1.7666e-05,0.65047,0.4812,1.2007e-05,2.3325e-05
0.77487,0.56356,0.56484,0.56584,1.7608e-05,0.6533,0.47837,1.2028e-05,2.3189e-05
0.77568,0.56356,0.56484,0.56584,1.755e-05,0.65614,0.47554,1.2048e-05,2.3052e-05
0.77648,0.56356,0.56485,0.56584,1.7492e-05,0.65897,0.47271,1.2068e-05,2.2916e-05
0.77729,0.56356,0.56485,0.56584,1.7434e-05,0.66179,0.46988,1.2088e-05,2.278e-05
0.77809,0.56356,0.56486,0.56584,1.7376e-05,0.66462,0.46706,1.2108e-05,2.2645e-05
0.7789,0.56356,0.56486,0.56584,1.7318e-05,0.66744,0.46424,1.2127e-05,2.2509e-05
0.7797,0.56356,0.56487,0.56584,1.7261e-05,0.67026,0.46142,1.2147e-05,2.2374e-05
0.78051,0.56356,0.56487,0.56584,1.7203e-05,0.67308,0.4586,1.2166e-05,2.2239e-05
0.78132,0.56356,0.56488,0.56584,1.7145e-05,0.6759,0.45579,1.2186e-05,2.2105e-05
0.78212,0.56356,0.56489,0.56584,1.7087e-05,0.67871,0.45298,1.2205e-05,2.197e-05
0.78293,0.56356,0.56489,0.56584,1.703e-05,0.68152,0.45017,1.2224e-05,2.1836e-05
0.78373,0.56356,0.5649,0.56584,1.6972e-05,0.68432,0.44737,1.2243e-05,2.1702e-05
0.78454,0.56356,0.5649,0.56584,1.6915e-05,0.68713,0.44456,1.2261e-05,2.1568e-05
0.78534,0.56356,0.56491,0.56585,1.6857e-05,0.68993,0.44177,1.228e-05,2.1435e-05
0.78615,0.56356,0.56491,0.56585,1.68e-05,0.69272,0.43897,1.2298e-05,2.1302e-05
0.78695,0.56356,0.56492,0.56585,1.6743e-05,0.69552,0.43618,1.2317e-05,2.1169e-05
0.78776,0.56356,0.56492,0.56585,1.6686e-05,0.69831,0.43339,1.2335e-05,2.1036e-05
0.78856,0.56356,0.56493,0.56585,1.6628e-05,0.70109,0.4306,1.2353e-05,2.0904e-05
0.78937,0.56356,0.56493,0.56585,1.6571e-05,0.70388,0.42782,1.2371e-05,2.0772e-05
0.79018,0.56356,0.56494,0.56585,1.6514e-05,0.70666,0.42504,1.2389e-05,2.064e-05
0.79098,0.56356,0.56494,0.56585,1.6457e-05,0.70943,0.42227,1.2406e-05,2.0508e-05
0.79179,0.56356,0.56495,0.56585,1.64e-05,0.71221,0.4195,1.2424e-05,2.0377e-05
0.79259,0.56356,0.56495,0.56585,1.6344e-05,0.71497,0.41673,1.2441e-05,2.0246e-05
0.7934,0.56355,0.56496,0.56585,1.6287e-05,0.71774,0.41397,1.2458e-05,2.0115e-05
0.7942,0.56355,0.56497,0.56586,1.623e-05,0.7205,0.41121,1.2476e-05,1.9985e-05
0.79501,0.56355,0.56497,0.56586,1.6174e-05,0.72326,0.40845,1.2493e-05,1.9855e-05
0.79581,0.56355,0.56498,0.56586,1.6117e-05,0.72601,0.4057,1.2509e-05,1.9725e-05
0.79662,0.56355,0.56498,0.56586,1.6061e-05,0.72876,0.40296,1.2526e-05,1.9596e-05
0.79743,0.56355,0.56499,0.56586,1.6005e-05,0.73151,0.40021,1.2543e-05,1.9467e-05
0.79823,0.56355,0.56499,0.56586,1.5948e-05,0.73425,0.39747,1.2559e-05,1.9338e-05
0.79904,0.56355,0.565,0.56586,1.5892e-05,0.73698,0.39474,1.2575e-05,1.9209e-05
0.79984,0.56355,0.565,0.56586,1.5836e-05,0.73972,0.39201,1.2591e-05,1.9081e-05
0.80065,0.56355,0.56501,0.56586,1.578e-05,0.74244,0.38928,1.2607e-05,1.8953e-05
0.80145,0.56355,0.56501,0.56587,1.5724e-05,0.74517,0.38656,1.2623e-05,1.8825e-05
0.80226,0.56355,0.56502,0.56587,1.5669e-05,0.74789,0.38385,1.2639e-05,1.8698e-05
0.80306,0.56355,0.56502,0.56587,1.5613e-05,0.7506,0.38113,1.2654e-05,1.8571e-05
0.80387,0.56355,0.56503,0.56587,1.5557e-05,0.75331,0.37843,1.267e-05,1.8445e-05
0.80467,0.56355,0.56503,0.56587,1.5502e-05,0.75601,0.37573,1.2685e-05,1.8318e-05
0.80548,0.56355,0.56504,0.56587,1.5446e-05,0.75871,0.37303,1.27e-05,1.8192e-05
0.80629,0.56355,0.56504,0.56587,1.5391e-05,0.76141,0.37034,1.2715e-05,1.8067e-05
0.80709,0.56355,0.56505,0.56587,1.5336e-05,0.7641,0.36765,1.273e-05,1.7942e-05
0.8079,0.56355,0.56505,0.56587,1.5281e-05,0.76678,0.36497,1.2745e-05,1.7817e-05
0.8087,0.56355,0.56506,0.56588,1.5226e-05,0.76946,0.36229,1.2759e-05,1.7692e-05
0.80951,0.56355,0.56507,0.56588,1.5171e-05,0.77214,0.35962,1.2774e-05,1.7568e-05
0.81031,0.56355,0.56507,0.56588,1.5116e-05,0.77481,0.35695,1.2788e-05,1.7444e-05
0.81112,0.56355,0.56508,0.56588,1.5061e-05,0.77747,0.35429,1.2802e-05,1.7321e-05
0.81192,0.56355,0.56508,0.56588,1.5007e-05,0.78013,0.35163,1.2816e-05,1.7198e-05
0.81273,0.56355,0.56509,0.56588,1.4952e-05,0.78278,0.34898,1.283e-05,1.7075e-05
0.81353,0.56355,0.56509,0.56588,1.4898e-05,0.78543,0.34634,1.2843e-05,1.6953e-05
0.81434,0.56355,0.5651,0.56589,1.4844e-05,0.78807,0.3437,1.2857e-05,1.6831e-05
0.81515,0.56355,0.5651,0.56589,1.479e-05,0.79071,0.34107,1.287e-05,1.6709e-05
0.81595,0.56355,0.56511,0.56589,1.4736e-05,0.79334,0.33844,1.2883e-05,1.6588e-05
0.81676,0.56355,0.56511,0.56589,1.4682e-05,0.79596,0.33582,1.2897e-05,1.6467e-05
0.81756,0.56356,0.56512,0.56589,1.4628e-05,0.79858,0.3332,1.2909e-05,1.6347e-05
0.81837,0.56356,0.56512,0.56589,1.4574e-05,0.80119,0.33059,1.2922e-05,1.6227e-05
0.81917,0.56356,0.56513,0.56589,1.4521e-05,0.8038,0.32799,1.2935e-05,1.6107e-05
0.81998,0.56356,0.56513,0.5659,1.4467e-05,0.8064,0.32539,1.2947e-05,1.5988e-05
0.82078,0.56356,0.56514,0.5659,1.4414e-05,0.809,0.3228,1.296e-05,1.5869e-05
0.82159,0.56356,0.56514,0.5659,1.4361e-05,0.81158,0.32021,1.2972e-05,1.575e-05
0.8224,0.56356,0.56515,0.5659,1.4308e-05,0.81417,0.31764,1.2984e-05,1.5632e-05
0.8232,0.56356,0.56515,0.5659,1.4255e-05,0.81674,0.31506,1.2996e-05,1.5515e-05
0.82401,0.56356,0.56516,0.5659,1.4202e-05,0.81931,0.3125,1.3007e-05,1.5398e-05
0.82481,0.56356,0.56516,0.56591,1.415e-05,0.82187,0.30994,1.3019e-05,1.5281e-05
0.82562,0.56356,0.56517,0.56591,1.4097e-05,0.82443,0.30738,1.303e-05,1.5164e-05
0.82642,0.56356,0.56517,0.56591,1.4045e-05,0.82698,0.30484,1.3041e-05,1.5048e-05
0.82723,0.56356,0.56518,0.56591,1.3993e-05,0.82952,0.3023,1.3052e-05,1.4933e-05
0.82803,0.56356,0.56518,0.56591,1.3941e-05,0.83206,0.29977,1.3063e-05,1.4818e-05
0.82884,0.56356,0.56519,0.56591,1.3889e-05,0.83459,0.29724,1.3074e-05,1.4703e-05
0.82964,0.56356,0.56519,0.56592,1.3837e-05,0.83711,0.29472,1.3085e-05,1.4589e-05
0.83045,0.56356,0.5652,0.56592,1.3785e-05,0.83963,0.29221,1.3095e-05,1.4475e-05
0.83126,0.56356,0.5652,0.56592,1.3734e-05,0.84214,0.2897,1.3105e-05,1.4362e-05
0.83206,0.56356,0.56521,0.56592,1.3682e-05,0.84464,0.2872,1.3115e-05,1.4249e-05
0.83287,0.56356,0.56521,0.56592,1.3631e-05,0.84713,0.28471,1.3125e-05,1.4137e-05
0.83367,0.56356,0.56522,0.56592,1.358e-05,0.84962,0.28223,1.3135e-05,1.4025e-05
0.83448,0.56356,0.56522,0.56593,1.3529e-05,0.8521,0.27975,1.3145e-05,1.3913e-05
0.83528,0.56356,0.56523,0.56593,1.3478e-05,0.85457,0.27728,1.3154e-05,1.3802e-05
0.83609,0.56356,0.56523,0.56593,1.3428e-05,0.85704,0.27482,1.3163e-05,1.3692e-05
0.83689,0.56356,0.56524,0.56593,1.3377e-05,0.8595,0.27237,1.3173e-05,1.3582e-05
0.8377,0.56356,0.56524,0.56593,1.3327e-05,0.86195,0.26992,1.3182e-05,1.3472e-05
0.8385,0.56356,0.56525,0.56594,1.3277e-05,0.86439,0.26748,1.319e-05,1.3363e-05
0.83931,0.56356,0.56525,0.56594,1.3227e-05,0.86682,0.26505,1.3199e-05,1.3254e-05
0.84012,0.56356,0.56526,0.56594,1.3177e-05,0.86925,0.26263,1.3207e-05,1.3146e-05
0.84092,0.56356,0.56526,0.56594,1.3127e-05,0.87167,0.26021,1.3216e-05,1.3038e-05
0.84173,0.56356,0.56527,0.56594,1.3077e-05,0.87408,0.2578,1.3224e-05,1.2931e-05
0.84253,0.56356,0.56527,0.56595,1.3028e-05,0.87649,0.2554,1.3232e-05,1.2824e-05
0.84334,0.56356,0.56528,0.56595,1.2979e-05,0.87888,0.25301,1.3239e-05,1.2718e-05
0.84414,0.56356,0.56528,0.56595,1.293e-05,0.88127,0.25063,1.3247e-05,1.2612e-05
0.84495,0.56356,0.56529,0.56595,1.2881e-05,0.88365,0.24825,1.3255e-05,1.2507e-05
0.84575,0.56356,0.56529,0.56595,1.2832e-05,0.88602,0.24588,1.3262e-05,1.2402e-05
0.84656,0.56356,0.5653,0.56596,1.2784e-05,0.88839,0.24352,1.3269e-05,1.2298e-05
0.84736,0.56356,0.5653,0.56596,1.2735e-05,0.89074,0.24117,1.3276e-05,1.2195e-05
0.84817,0.56356,0.56531,0.56596,1.2687e-05,0.89309,0.23883,1.3282e-05,1.2091e-05
0.84898,0.56356,0.56531,0.56596,1.2639e-05,0.89543,0.23649,1.3289e-05,1.1989e-05
0.84978,0.56356,0.56532,0.56596,1.2591e-05,0.89776,0.23417,1.3295e-05,1.1887e-05
0.85059,0.56356,0.56532,0.56597,1.2543e-05,0.90008,0.23185,1.3302e-05,1.1785e-05
0.85139,0.56356,0.56532,0.56597,1.2496e-05,0.9024,0.22954,1.3308e-05,1.1684e-05
0.8522,0.56356,0.56533,0.56597,1.2448e-05,0.9047,0.22724,1.3313e-05,1.1583e-05
0.853,0.56356,0.56533,0.56597,1.2401e-05,0.907,0.22495,1.3319e-05,1.1483e-05
0.85381,0.56356,0.56534,0.56597,1.2354e-05,0.90928,0.22267,1.3325e-05,1.1384e-05
0.85461,0.56356,0.56534,0.56598,1.2307e-05,0.91156,0.22039,1.333e-05,1.1285e-05
0.85542,0.56356,0.56535,0.56598,1.2261e-05,0.91383,0.21813,1.3335e-05,1.1186e-05
0.85623,0.56356,0.56535,0.56598,1.2214e-05,0.91609,0.21587,1.334e-05,1.1088e-05
0.85703,0.56356,0.56536,0.56598,1.2168e-05,0.91835,0.21362,1.3345e-05,1.0991e-05
0.85784,0.56356,0.56536,0.56599,1.2122e-05,0.92059,0.21138,1.3349e-05,1.0894e-05
0.85864,0.56356,0.56537,0.56599,1.2076e-05,0.92282,0.20915,1.3354e-05,1.0798e-05
0.85945,0.56356,0.56537,0.56599,1.203e-05,0.92505,0.20693,1.3358e-05,1.0702e-05
0.86025,0.56356,0.56538,0.56599,1.1985e-05,0.92726,0.20472,1.3362e-05,1.0607e-05
0.86106,0.56357,0.56538,0.566,1.1939e-05,0.92947,0.20252,1.3366e-05,1.0513e-05
0.86186,0.56357,0.56539,0.566,1.1894e-05,0.93167,0.20033,1.337e-05,1.0419e-05
0.86267,0.56357,0.56539,0.566,1.1849e-05,0.93385,0.19815,1.3373e-05,1.0325e-05
0.86347,0.56357,0.56539,0.566,1.1804e-05,0.93603,0.19597,1.3376e-05,1.0233e-05
0.86428,0.56357,0.5654,0.566,1.176e-05,0.9382,0.19381,1.3379e-05,1.014e-05
0.86509,0.56357,0.5654,0.56601,1.1716e-05,0.94036,0.19165,1.3382e-05,1.0049e-05
0.86589,0.56357,0.56541,0.56601,1.1671e-05,0.94251,0.18951,1.3385e-05,9.9576e-06
0.8667,0.56357,0.56541,0.56601,1.1627e-05,0.94465,0.18737,1.3388e-05,9.867e-06
0.8675,0.56357,0.56542,0.56601,1.1584e-05,0.94678,0.18525,1.339e-05,9.7771e-06
0.86831,0.56357,0.56542,0.56602,1.154e-05,0.9489,0.18313,1.3392e-05,9.6878e-06
0.86911,0.56357,0.56543,0.56602,1.1497e-05,0.95101,0.18103,1.3394e-05,9.599e-06
0.86992,0.56357,0.56543,0.56602,1.1453e-05,0.95311,0.17893,1.3396e-05,9.5108e-06
0.87072,0.56357,0.56544,0.56602,1.141e-05,0.9552,0.17684,1.3398e-05,9.4233e-06
0.87153,0.56357,0.56544,0.56603,1.1368e-05,0.95729,0.17477,1.3399e-05,9.3363e-06
0.87233,0.56357,0.56544,0.56603,1.1325e-05,0.95936,0.1727,1.34e-05,9.2499e-06
0.87314,0.56357,0.56545,0.56603,1.1283e-05,0.96142,0.17065,1.3401e-05,9.1641e-06
0.87395,0.56357,0.56545,0.56603,1.1241e-05,0.96347,0.1686,1.3402e-05,9.079e-06
0.87475,0.56357,0.56546,0.56604,1.1199e-05,0.96551,0.16656,1.3403e-05,8.9944e-06
0.87556,0.56357,0.56546,0.56604,1.1157e-05,0.96754,0.16454,1.3403e-05,8.9105e-06
0.87636,0.56357,0.56547,0.56604,1.1115e-05,0.96956,0.16252,1.3404e-05,8.8271e-06
0.87717,0.56357,0.56547,0.56604,1.1074e-05,0.97157,0.16052,1.3404e-05,8.7444e-06
0.87797,0.56357,0.56547,0.56605,1.1033e-05,0.97357,0.15852,1.3404e-05,8.6623e-06
0.87878,0.56357,0.56548,0.56605,1.0992e-05,0.97556,0.15654,1.3403e-05,8.5808e-06
0.87958,0.56357,0.56548,0.56605,1.0951e-05,0.97754,0.15457,1.3403e-05,8.5e-06
0.88039,0.56357,0.56549,0.56605,1.0911e-05,0.97951,0.1526,1.3402e-05,8.4197e-06
0.8812,0.56357,0.56549,0.56606,1.0871e-05,0.98146,0.15065,1.3401e-05,8.3401e-06
0.882,0.56358,0.5655,0.56606,1.0831e-05,0.98341,0.14871,1.34e-05,8.2611e-06
0.88281,0.56358,0.5655,0.56606,1.0791e-05,0.98535,0.14678,1.3399e-05,8.1828e-06
0.88361,0.56358,0.5655,0.56607,1.0751e-05,0.98727,0.14486,1.3397e-05,8.1051e-06
0.88442,0.56358,0.56551,0.56607,1.0712e-05,0.98919,0.14295,1.3396e-05,8.028e-06
0.88522,0.56358,0.56551,0.56607,1.0673e-05,0.99109,0.14105,1.3394e-05,7.9516e-06
0.88603,0.56358,0.56552,0.56607,1.0634e-05,0.99299,0.13916,1.3392e-05,7.8757e-06
0.88683,0.56358,0.56552,0.56608,1.0595e-05,0.99487,0.13729,1.339e-05,7.8006e-06
0.88764,0.56358,0.56553,0.56608,1.0557e-05,0.99674,0.13542,1.3387e-05,7.7261e-06
0.88844,0.56358,0.56553,0.56608,1.0518e-05,0.9986,0.13357,1.3385e-05,7.6522e-06
0.88925,0.56358,0.56553,0.56608,1.048e-05,1.0004,0.13172,1.3382e-05,7.579e-06
0.89006,0.56358,0.56554,0.56609,1.0443e-05,1.0023,0.12989,1.3379e-05,7.5064e-06
0.89086,0.56358,0.56554,0.56609,1.0405e-05,1.0041,0.12807,1.3376e-05,7.4345e-06
0.89167,0.56358,0.56555,0.56609,1.0368e-05,1.0059,0.12626,1.3372e-05,7.3632e-06
0.89247,0.56358,0.56555,0.5661,1.0331e-05,1.0077,0.12446,1.3369e-05,7.2926e-06
0.89328,0.56358,0.56555,0.5661,1.0294e-05,1.0095,0.12267,1.3365e-05,7.2226e-06
0.89408,0.56358,0.56556,0.5661,1.0257e-05,1.0113,0.1209,1.3361e-05,7.1533e-06
0.89489,0.56358,0.56556,0.5661,1.0221e-05,1.0131,0.11913,1.3357e-05,7.0847e-06
0.89569,0.56358,0.56557,0.56611,1.0185e-05,1.0148,0.11738,1.3352e-05,7.0167e-06
0.8965,0.56358,0.56557,0.56611,1.0149e-05,1.0166,0.11564,1.3348e-05,6.9493e-06
0.8973,0.56359,0.56557,0.56611,1.0113e-05,1.0183,0.11391,1.3343e-05,6.8827e-06
0.89811,0.56359,0.56558,0.56612,1.0078e-05,1.02,0.11219,1.3338e-05,6.8167e-06
0.89892,0.56359,0.56558,0.56612,1.0042e-05,1.0218,0.11048,1.3333e-05,6.7514e-06
0.89972,0.56359,0.56559,0.56612,1.0007e-05,1.0235,0.10878,1.3328e-05,6.6867e-06
0.90053,0.56359,0.56559,0.56612,9.9726e-06,1.0251,0.1071,1.3322e-05,6.6227e-06
0.90133,0.56359,0.56559,0.56613,9.9381e-06,1.0268,0.10543,1.3317e-05,6.5594e-06
0.90214,0.56359,0.5656,0.56613,9.9039e-06,1.0285,0.10377,1.3311e-05,6.4968e-06
0.90294,0.56359,0.5656,0.56613,9.8699e-06,1.0301,0.10212,1.3305e-05,6.4348e-06
0.90375,0.56359,0.56561,0.56614,9.8361e-06,1.0318,0.10049,1.3299e-05,6.3735e-06
0.90455,0.56359,0.56561,0.56614,9.8026e-06,1.0334,0.098861,1.3292e-05,6.3129e-06
0.90536,0.56359,0.56561,0.56614,9.7693e-06,1.035,0.097248,1.3286e-05,6.253e-06
0.90617,0.56359,0.56562,0.56615,9.7363e-06,1.0366,0.095648,1.3279e-05,6.1937e-06
0.90697,0.56359,0.56562,0.56615,9.7035e-06,1.0382,0.09406,1.3272e-05,6.1352e-06
0.90778,0.56359,0.56562,0.56615,9.671e-06,1.0398,0.092484,1.3265e-05,6.0773e-06
0.90858,0.56359,0.56563,0.56615,9.6387e-06,1.0414,0.09092,1.3257e-05,6.0201e-06
0.90939,0.56359,0.56563,0.56616,9.6067e-06,1.0429,0.089368,1.325e-05,5.9636e-06
0.91019,0.5636,0.56564,0.56616,9.5749e-06,1.0445,0.087829,1.3242e-05,5.9077e-06
0.911,0.5636,0.56564,0.56616,9.5434e-06,1.046,0.086301,1.3234e-05,5.8526e-06
0.9118,0.5636,0.56564,0.56617,9.5121e-06,1.0475,0.084786,1.3226e-05,5.7981e-06
0.91261,0.5636,0.56565,0.56617,9.4811e-06,1.0491,0.083284,1.3218e-05,5.7444e-06
0.91341,0.5636,0.56565,0.56617,9.4504e-06,1.0506,0.081793,1.3209e-05,5.6913e-06
0.91422,0.5636,0.56565,0.56618,9.4198e-06,1.052,0.080316,1.3201e-05,5.6389e-06
0.91503,0.5636,0.56566,0.56618,9.3896e-06,1.0535,0.07885,1.3192e-05,5.5872e-06
0.91583,0.5636,0.56566,0.56618,9.3596e-06,1.055,0.077397,1.3183e-05,5.5362e-06
0.91664,0.5636,0.56566,0.56619,9.3299e-06,1.0564,0.075957,1.3174e-05,5.4859e-06
0.91744,0.5636,0.56567,0.56619,9.3004e-06,1.0578,0.074529,1.3165e-05,5.4363e-06
0.91825,0.5636,0.56567,0.56619,9.2712e-06,1.0593,0.073114,1.3155e-05,5.3873e-06
0.91905,0.5636,0.56567,0.5662,9.2422e-06,1.0607,0.071711,1.3145e-05,5.3391e-06
0.91986,0.5636,0.56568,0.5662,9.2135e-06,1.0621,0.070321,1.3135e-05,5.2916e-06
0.92066,0.5636,0.56568,0.5662,9.1851e-06,1.0635,0.068944,1.3125e-05,5.2447e-06
0.92147,0.56361,0.56569,0.5662,9.1569e-06,1.0648,0.06758,1.3115e-05,5.1986e-06
0.92227,0.56361,0.56569,0.56621,9.129e-06,1.0662,0.066228,1.3105e-05,5.1532e-06
0.92308,0.56361,0.56569,0.56621,9.1013e-06,1.0675,0.064889,1.3094e-05,5.1084e-06
0.92389,0.56361,0.5657,0.56621,9.074e-06,1.0689,0.063563,1.3084e-05,5.0644e-06
0.92469,0.56361,0.5657,0.56622,9.0468e-06,1.0702,0.06225,1.3073e-05,5.0211e-06
0.9255,0.56361,0.5657,0.56622,9.02e-06,1.0715,0.06095,1.3062e-05,4.9784e-06
0.9263,0.56361,0.56571,0.56622,8.9934e-06,1.0728,0.059662,1.305e-05,4.9365e-06
0.92711,0.56361,0.56571,0.56623,8.9671e-06,1.0741,0.058388,1.3039e-05,4.8953e-06
0.92791,0.56361,0.56571,0.56623,8.941e-06,1.0753,0.057127,1.3027e-05,4.8547e-06
0.92872,0.56361,0.56572,0.56623,8.9153e-06,1.0766,0.055879,1.3016e-05,4.8149e-06
0.92952,0.56361,0.56572,0.56624,8.8897e-06,1.0778,0.054644,1.3004e-05,4.7758e-06
0.93033,0.56361,0.56572,0.56624,8.8645e-06,1.0791,0.053422,1.2992e-05,4.7374e-06
0.93113,0.56361,0.56573,0.56624,8.8395e-06,1.0803,0.052213,1.2979e-05,4.6997e-06
0.93194,0.56362,0.56573,0.56625,8.8148e-06,1.0815,0.051017,1.2967e-05,4.6627e-06
0.93275,0.56362,0.56573,0.56625,8.7904e-06,1.0827,0.049835,1.2954e-05,4.6264e-06
0.93355,0.56362,0.56573,0.56625,8.7662e-06,1.0838,0.048665,1.2942e-05,4.5908e-06
0.93436,0.56362,0.56574,0.56626,8.7424e-06,1.085,0.047509,1.2929e-05,4.5559e-06
0.93516,0.56362,0.56574,0.56626,8.7187e-06,1.0862,0.046367,1.2916e-05,4.5217e-06
0.93597,0.56362,0.56574,0.56626,8.6954e-06,1.0873,0.045237,1.2903e-05,4.4883e-06
0.93677,0.56362,0.56575,0.56627,8.6723e-06,1.0884,0.044121,1.2889e-05,4.4555e-06
0.93758,0.56362,0.56575,0.56627,8.6496e-06,1.0895,0.043019,1.2876e-05,4.4234e-06
0.93838,0.56362,0.56575,0.56627,8.6271e-06,1.0906,0.041929,1.2862e-05,4.3921e-06
0.93919,0.56362,0.56576,0.56628,8.6048e-06,1.0917,0.040853,1.2848e-05,4.3615e-06
0.94,0.56362,0.56576,0.56628,8.5829e-06,1.0928,0.039791,1.2834e-05,4.3315e-06
0.9408,0.56363,0.56576,0.56628,8.5612e-06,1.0938,0.038742,1.282e-05,4.3023e-06
0.94161,0.56363,0.56577,0.56629,8.5398e-06,1.0949,0.037707,1.2806e-05,4.2738e-06
0.94241,0.56363,0.56577,0.56629,8.5187e-06,1.0959,0.036685,1.2791e-05,4.246e-06
0.94322,0.56363,0.56577,0.56629,8.4978e-06,1.0969,0.035677,1.2777e-05,4.2189e-06
0.94402,0.56363,0.56577,0.5663,8.4773e-06,1.0979,0.034682,1.2762e-05,4.1926e-06
0.94483,0.56363,0.56578,0.5663,8.457e-06,1.0989,0.033701,1.2747e-05,4.1669e-06
0.94563,0.56363,0.56578,0.5663,8.437e-06,1.0999,0.032734,1.2732e-05,4.142e-06
0.94644,0.56363,0.56578,0.56631,8.4173e-06,1.1008,0.03178,1.2717e-05,4.1177e-06
0.94724,0.56363,0.56579,0.56631,8.3979e-06,1.1018,0.03084,1.2702e-05,4.0942e-06
0.94805,0.56363,0.56579,0.56631,8.3787e-06,1.1027,0.029914,1.2686e-05,4.0714e-06
0.94886,0.56363,0.56579,0.56632,8.3599e-06,1.1036,0.029002,1.267e-05,4.0493e-06
0.94966,0.56364,0.56579,0.56632,8.3413e-06,1.1045,0.028103,1.2655e-05,4.0279e-06
0.95047,0.56364,0.5658,0.56632,8.323e-06,1.1054,0.027218,1.2639e-05,4.0072e-06
0.95127,0.56364,0.5658,0.56633,8.305e-06,1.1063,0.026347,1.2623e-05,3.9873e-06
0.95208,0.56364,0.5658,0.56633,8.2873e-06,1.1072,0.02549,1.2607e-05,3.968e-06
0.95288,0.56364,0.5658,0.56634,8.2698e-06,1.108,0.024646,1.259e-05,3.9495e-06
0.95369,0.56364,0.56581,0.56634,8.2527e-06,1.1089,0.023817,1.2574e-05,3.9316e-06
0.95449,0.56364,0.56581,0.56634,8.2358e-06,1.1097,0.023001,1.2557e-05,3.9145e-06
0.9553,0.56364,0.56581,0.56635,8.2192e-06,1.1105,0.022199,1.254e-05,3.8981e-06
0.9561,0.56364,0.56582,0.56635,8.2029e-06,1.1113,0.021411,1.2523e-05,3.8825e-06
0.95691,0.56364,0.56582,0.56635,8.1869e-06,1.1121,0.020638,1.2506e-05,3.8675e-06
0.95772,0.56365,0.56582,0.56636,8.1712e-06,1.1128,0.019878,1.2489e-05,3.8532e-06
0.95852,0.56365,0.56582,0.56636,8.1558e-06,1.1136,0.019132,1.2472e-05,3.8397e-06
0.95933,0.56365,0.56583,0.56636,8.1407e-06,1.1143,0.0184,1.2454e-05,3.8269e-06
0.96013,0.56365,0.56583,0.56637,8.1258e-06,1.1151,0.017682,1.2437e-05,3.8148e-06
0.96094,0.56365,0.56583,0.56637,8.1113e-06,1.1158,0.016979,1.2419e-05,3.8034e-06
0.96174,0.56365,0.56583,0.56637,8.097e-06,1.1165,0.016289,1.2401e-05,3.7927e-06
0.96255,0.56365,0.56583,0.56638,8.083e-06,1.1171,0.015613,1.2383e-05,3.7827e-06
0.96335,0.56365,0.56584,0.56638,8.0694e-06,1.1178,0.014952,1.2365e-05,3.7735e-06
0.96416,0.56365,0.56584,0.56638,8.056e-06,1.1185,0.014305,1.2347e-05,3.7649e-06
0.96497,0.56365,0.56584,0.56639,8.0429e-06,1.1191,0.013671,1.2329e-05,3.7571e-06
0.96577,0.56366,0.56584,0.56639,8.0301e-06,1.1197,0.013052,1.231e-05,3.75e-06
0.96658,0.56366,0.56585,0.56639,8.0176e-06,1.1203,0.012448,1.2291e-05,3.7436e-06
0.96738,0.56366,0.56585,0.5664,8.0053e-06,1.1209,0.011857,1.2273e-05,3.738e-06
0.96819,0.56366,0.56585,0.5664,7.9934e-06,1.1215,0.01128,1.2254e-05,3.733e-06
0.96899,0.56366,0.56585,0.56641,7.9818e-06,1.1221,0.010718,1.2235e-05,3.7288e-06
0.9698,0.56366,0.56586,0.56641,7.9705e-06,1.1226,0.01017,1.2216e-05,3.7253e-06
0.9706,0.56366,0.56586,0.56641,7.9594e-06,1.1232,0.0096366,1.2196e-05,3.7225e-06
0.97141,0.56366,0.56586,0.56642,7.9487e-06,1.1237,0.0091171,1.2177e-05,3.7204e-06
0.97221,0.56366,0.56586,0.56642,7.9382e-06,1.1242,0.008612,1.2157e-05,3.719e-06
0.97302,0.56367,0.56586,0.56642,7.9281e-06,1.1247,0.0081211,1.2138e-05,3.7184e-06
0.97383,0.56367,0.56587,0.56643,7.9182e-06,1.1252,0.0076445,1.2118e-05,3.7184e-06
0.97463,0.56367,0.56587,0.56643,7.9087e-06,1.1257,0.0071822,1.2098e-05,3.7192e-06
0.97544,0.56367,0.56587,0.56643,7.8994e-06,1.1261,0.0067343,1.2078e-05,3.7207e-06
0.97624,0.56367,0.56587,0.56644,7.8904e-06,1.1266,0.0063007,1.2058e-05,3.7229e-06
0.97705,0.56367,0.56587,0.56644,7.8818e-06,1.127,0.0058814,1.2038e-05,3.7259e-06
0.97785,0.56367,0.56588,0.56644,7.8734e-06,1.1274,0.0054765,1.2017e-05,3.7295e-06
0.97866,0.56367,0.56588,0.56645,7.8653e-06,1.1278,0.005086,1.1997e-05,3.7339e-06
0.97946,0.56367,0.56588,0.56645,7.8575e-06,1.1282,0.0047098,1.1976e-05,3.739e-06
0.98027,0.56368,0.56588,0.56646,7.8501e-06,1.1286,0.0043481,1.1955e-05,3.7448e-06
0.98107,0.56368,0.56588,0.56646,7.8429e-06,1.1289,0.0040007,1.1934e-05,3.7513e-06
0.98188,0.56368,0.56589,0.56646,7.836e-06,1.1293,0.0036678,1.1913e-05,3.7586e-06
0.98269,0.56368,0.56589,0.56647,7.8294e-06,1.1296,0.0033493,1.1892e-05,3.7665e-06
0.98349,0.56368,0.56589,0.56647,7.8231e-06,1.1299,0.0030452,1.1871e-05,3.7752e-06
0.9843,0.56368,0.56589,0.56647,7.8171e-06,1.1302,0.0027555,1.185e-05,3.7846e-06
0.9851,0.56368,0.56589,0.56648,7.8114e-06,1.1305,0.0024803,1.1828e-05,3.7947e-06
0.98591,0.56368,0.56589,0.56648,7.8061e-06,1.1307,0.0022195,1.1807e-05,3.8056e-06
0.98671,0.56368,0.5659,0.56648,7.801e-06,1.131,0.0019732,1.1785e-05,3.8171e-06
0.98752,0.56369,0.5659,0.56649,7.7962e-06,1.1312,0.0017413,1.1763e-05,3.8294e-06
0.98832,0.56369,0.5659,0.56649,7.7917e-06,1.1315,0.0015239,1.1741e-05,3.8424e-06
0.98913,0.56369,0.5659,0.5665,7.7875e-06,1.1317,0.001321,1.1719e-05,3.8561e-06
0.98993,0.56369,0.5659,0.5665,7.7836e-06,1.1319,0.0011325,1.1697e-05,3.8706e-06
0.99074,0.56369,0.5659,0.5665,7.78e-06,1.132,0.00095858,1.1674e-05,3.8857e-06
0.99155,0.56369,0.56591,0.56651,7.7767e-06,1.1322,0.0007991,1.1652e-05,3.9016e-06
0.99235,0.56369,0.56591,0.56651,7.7738e-06,1.1324,0.00065411,1.1629e-05,3.9182e-06
0.99316,0.56369,0.56591,0.56651,7.7711e-06,1.1325,0.00052361,1.1607e-05,3.9355e-06
0.99396,0.56369,0.56591,0.56652,7.7687e-06,1.1326,0.00040762,1.1584e-05,3.9535e-06
0.99477,0.5637,0.56591,0.56652,7.7666e-06,1.1327,0.00030612,1.1561e-05,3.9723e-06
0.99557,0.5637,0.56591,0.56652,7.7648e-06,1.1328,0.00021913,1.1538e-05,3.9918e-06
0.99638,0.5637,0.56591,0.56653,7.7633e-06,1.1329,0.00014664,1.1515e-05,4.012e-06
0.99718,0.5637,0.56592,0.56653,7.7621e-06,1.133,8.8663e-05,1.1491e-05,4.0329e-06
0.99799,0.5637,0.56592,0.56654,7.7613e-06,1.133,4.5193e-05,1.1468e-05,4.0545e-06
0.9988,0.5637,0.56592,0.56654,7.7607e-06,1.1331,1.6233e-05,1.1444e-05,4.0769e-06
0.9996,0.5637,0.56592,0.56654,7.7604e-06,1.1331,1.7832e-06,1.1421e-05,4.1e-06
1.0004,0.5637,0.56592,0.56655,7.7604e-06,1.1331,1.8448e-06,1.1397e-05,4.1238e-06
1.0012,0.56371,0.56592,0.56655,7.7607e-06,1.1331,1.6418e-05,1.1373e-05,4.1483e-06
1.002,0.56371,0.56592,0.56655,7.7614e-06,1.1331,4.5501e-05,1.1349e-05,4.1735e-06
1.0028,0.56371,0.56592,0.56656,7.7623e-06,1.133,8.9095e-05,1.1325e-05,4.1995e-06
1.0036,0.56371,0.56593,0.56656,7.7635e-06,1.133,0.0001472,1.1301e-05,4.2261e-06
1.0044,0.56371,0.56593,0.56656,7.765e-06,1.1329,0.00021981,1.1277e-05,4.2535e-06
1.0052,0.56371,0.56593,0.56657,7.7669e-06,1.1328,0.00030692,1.1252e-05,4.2817e-06
1.006,0.56371,0.56593,0.56657,7.769e-06,1.1327,0.00040854,1.1228e-05,4.3105e-06
1.0069,0.56371,0.56593,0.56657,7.7714e-06,1.1326,0.00052466,1.1203e-05,4.3401e-06
1.0077,0.56372,0.56593,0.56658,7.7742e-06,1.1325,0.00065528,1.1178e-05,4.3703e-06
1.0085,0.56372,0.56593,0.56658,7.7772e-06,1.1324,0.00080039,1.1153e-05,4.4013e-06
1.0093,0.56372,0.56593,0.56659,7.7805e-06,1.1322,0.00095999,1.1128e-05,4.433e-06
1.0101,0.56372,0.56593,0.56659,7.7842e-06,1.132,0.0011341,1.1103e-05,4.4655e-06
1.0109,0.56372,0.56594,0.56659,7.7881e-06,1.1319,0.0013227,1.1078e-05,4.4986e-06
1.0117,0.56372,0.56594,0.5666,7.7923e-06,1.1317,0.0015257,1.1052e-05,4.5325e-06
1.0125,0.56372,0.56594,0.5666,7.7969e-06,1.1315,0.0017432,1.1027e-05,4.5671e-06
1.0133,0.56372,0.56594,0.5666,7.8017e-06,1.1312,0.0019752,1.1001e-05,4.6024e-06
1.0141,0.56373,0.56594,0.56661,7.8069e-06,1.131,0.0022217,1.0975e-05,4.6384e-06
1.0149,0.56373,0.56594,0.56661,7.8123e-06,1.1307,0.0024826,1.0949e-05,4.6751e-06
1.0157,0.56373,0.56594,0.56661,7.818e-06,1.1305,0.0027579,1.0923e-05,4.7126e-06
1.0165,0.56373,0.56594,0.56662,7.8241e-06,1.1302,0.0030477,1.0897e-05,4.7508e-06
1.0173,0.56373,0.56594,0.56662,7.8304e-06,1.1299,0.0033519,1.0871e-05,4.7897e-06
1.0181,0.56373,0.56594,0.56663,7.8371e-06,1.1296,0.0036706,1.0845e-05,4.8293e-06
1.0189,0.56373,0.56594,0.56663,7.844e-06,1.1293,0.0040036,1.0818e-05,4.8696e-06
1.0197,0.56373,0.56594,0.56663,7.8512e-06,1.1289,0.0043511,1.0792e-05,4.9106e-06
1.0205,0.56374,0.56594,0.56664,7.8588e-06,1.1286,0.004713,1.0765e-05,4.9524e-06
1.0213,0.56374,0.56595,0.56664,7.8666e-06,1.1282,0.0050892,1.0738e-05,4.9948e-06
1.0222,0.56374,0.56595,0.56664,7.8747e-06,1.1278,0.0054799,1.0711e-05,5.038e-06
1.023,0.56374,0.56595,0.56665,7.8832e-06,1.1274,0.0058849,1.0684e-05,5.0819e-06
1.0238,0.56374,0.56595,0.56665,7.8919e-06,1.127,0.0063043,1.0657e-05,5.1265e-06
1.0246,0.56374,0.56595,0.56665,7.9009e-06,1.1266,0.006738,1.063e-05,5.1718e-06
1.0254,0.56374,0.56595,0.56666,7.9103e-06,1.1261,0.0071861,1.0603e-05,5.2179e-06
1.0262,0.56374,0.56595,0.56666,7.9199e-06,1.1257,0.0076485,1.0575e-05,5.2646e-06
1.027,0.56375,0.56595,0.56667,7.9298e-06,1.1252,0.0081252,1.0548e-05,5.312e-06
1.0278,0.56375,0.56595,0.56667,7.9401e-06,1.1247,0.0086162,1.052e-05,5.3602e-06
1.0286,0.56375,0.56595,0.56667,7.9506e-06,1.1242,0.0091215,1.0492e-05,5.4091e-06
1.0294,0.56375,0.56595,0.56668,7.9614e-06,1.1237,0.0096411,1.0464e-05,5.4586e-06
1.0302,0.56375,0.56595,0.56668,7.9725e-06,1.1232,0.010175,1.0436e-05,5.5089e-06
1.031,0.56375,0.56595,0.56668,7.9839e-06,1.1226,0.010723,1.0408e-05,5.5599e-06
1.0318,0.56375,0.56595,0.56669,7.9956e-06,1.1221,0.011285,1.038e-05,5.6116e-06
1.0326,0.56375,0.56595,0.56669,8.0076e-06,1.1215,0.011862,1.0351e-05,5.664e-06
1.0334,0.56376,0.56595,0.56669,8.0199e-06,1.1209,0.012453,1.0323e-05,5.717e-06
1.0342,0.56376,0.56595,0.5667,8.0325e-06,1.1203,0.013058,1.0294e-05,5.7708e-06
1.035,0.56376,0.56595,0.5667,8.0454e-06,1.1197,0.013677,1.0266e-05,5.8253e-06
1.0358,0.56376,0.56595,0.5667,8.0586e-06,1.1191,0.01431,1.0237e-05,5.8805e-06
1.0367,0.56376,0.56595,0.56671,8.0721e-06,1.1185,0.014957,1.0208e-05,5.9364e-06
1.0375,0.56376,0.56595,0.56671,8.0859e-06,1.1178,0.015619,1.0179e-05,5.993e-06
1.0383,0.56376,0.56595,0.56671,8.0999e-06,1.1171,0.016295,1.015e-05,6.0503e-06
1.0391,0.56377,0.56595,0.56672,8.1143e-06,1.1165,0.016984,1.012e-05,6.1083e-06
1.0399,0.56377,0.56595,0.56672,8.129e-06,1.1158,0.017688,1.0091e-05,6.1669e-06
1.0407,0.56377,0.56595,0.56673,8.1439e-06,1.115,0.018406,1.0062e-05,6.2263e-06
1.0415,0.56377,0.56595,0.56673,8.1592e-06,1.1143,0.019138,1.0032e-05,6.2864e-06
1.0423,0.56377,0.56595,0.56673,8.1747e-06,1.1136,0.019884,1.0002e-05,6.3471e-06
1.0431,0.56377,0.56595,0.56674,8.1905e-06,1.1128,0.020644,9.9725e-06,6.4085e-06
1.0439,0.56377,0.56595,0.56674,8.2066e-06,1.1121,0.021418,9.9426e-06,6.4707e-06
1.0447,0.56377,0.56595,0.56674,8.223e-06,1.1113,0.022206,9.9126e-06,6.5335e-06
1.0455,0.56378,0.56595,0.56675,8.2397e-06,1.1105,0.023008,9.8825e-06,6.5969e-06
1.0463,0.56378,0.56595,0.56675,8.2567e-06,1.1097,0.023824,9.8523e-06,6.6611e-06
1.0471,0.56378,0.56595,0.56675,8.274e-06,1.1089,0.024653,9.8221e-06,6.726e-06
1.0479,0.56378,0.56595,0.56676,8.2916e-06,1.108,0.025497,9.7917e-06,6.7915e-06
1.0487,0.56378,0.56595,0.56676,8.3094e-06,1.1072,0.026354,9.7612e-06,6.8577e-06
1.0495,0.56378,0.56595,0.56676,8.3276e-06,1.1063,0.027225,9.7306e-06,6.9246e-06
1.0503,0.56378,0.56595,0.56677,8.346e-06,1.1054,0.02811,9.6999e-06,6.9921e-06
1.0512,0.56379,0.56595,0.56677,8.3647e-06,1.1045,0.029009,9.6691e-06,7.0603e-06
1.052,0.56379,0.56595,0.56677,8.3837e-06,1.1036,0.029922,9.6383e-06,7.1292e-06
1.0528,0.56379,0.56595,0.56678,8.403e-06,1.1027,0.030848,9.6073e-06,7.1988e-06
1.0536,0.56379,0.56595,0.56678,8.4226e-06,1.1018,0.031788,9.5762e-06,7.269e-06
1.0544,0.56379,0.56595,0.56678,8.4425e-06,1.1008,0.032742,9.5451e-06,7.3399e-06
1.0552,0.56379,0.56595,0.56679,8.4626e-06,1.0999,0.03371,9.5138e-06,7.4114e-06
1.056,0.56379,0.56595,0.56679,8.4831e-06,1.0989,0.034691,9.4825e-06,7.4836e-06
1.0568,0.56379,0.56595,0.56679,8.5038e-06,1.0979,0.035685,9.4511e-06,7.5565e-06
1.0576,0.5638,0.56595,0.5668,8.5248e-06,1.0969,0.036694,9.4196e-06,7.63e-06
1.0584,0.5638,0.56594,0.5668,8.5461e-06,1.0959,0.037716,9.388e-06,7.7042e-06
1.0592,0.5638,0.56594,0.5668,8.5677e-06,1.0949,0.038751,9.3563e-06,7.779e-06
1.06,0.5638,0.56594,0.56681,8.5895e-06,1.0938,0.0398,9.3246e-06,7.8545e-06
1.0608,0.5638,0.56594,0.56681,8.6116e-06,1.0928,0.040863,9.2927e-06,7.9306e-06
1.0616,0.5638,0.56594,0.56681,8.6341e-06,1.0917,0.041938,9.2608e-06,8.0073e-06
1.0624,0.5638,0.56594,0.56682,8.6568e-06,1.0906,0.043028,9.2288e-06,8.0847e-06
1.0632,0.56381,0.56594,0.56682,8.6797e-06,1.0895,0.044131,9.1967e-06,8.1627e-06
1.064,0.56381,0.56594,0.56682,8.703e-06,1.0884,0.045247,9.1646e-06,8.2414e-06
1.0648,0.56381,0.56594,0.56683,8.7265e-06,1.0873,0.046376,9.1323e-06,8.3207e-06
1.0657,0.56381,0.56594,0.56683,8.7503e-06,1.0861,0.047519,9.1e-06,8.4006e-06
1.0665,0.56381,0.56594,0.56683,8.7744e-06,1.085,0.048675,9.0677e-06,8.4812e-06
1.0673,0.56381,0.56594,0.56684,8.7988e-06,1.0838,0.049845,9.0352e-06,8.5624e-06
1.0681,0.56381,0.56594,0.56684,8.8234e-06,1.0827,0.051027,9.0027e-06,8.6442e-06
1.0689,0.56382,0.56594,0.56684,8.8483e-06,1.0815,0.052223,8.9701e-06,8.7266e-06
1.0697,0.56382,0.56593,0.56685,8.8735e-06,1.0803,0.053432,8.9375e-06,8.8096e-06
1.0705,0.56382,0.56593,0.56685,8.899e-06,1.079,0.054654,8.9048e-06,8.8932e-06
1.0713,0.56382,0.56593,0.56685,8.9248e-06,1.0778,0.055889,8.872e-06,8.9775e-06
1.0721,0.56382,0.56593,0.56686,8.9508e-06,1.0766,0.057138,8.8392e-06,9.0624e-06
1.0729,0.56382,0.56593,0.56686,8.9771e-06,1.0753,0.058399,8.8063e-06,9.1478e-06
1.0737,0.56382,0.56593,0.56686,9.0036e-06,1.0741,0.059673,8.7733e-06,9.2339e-06
1.0745,0.56382,0.56593,0.56687,9.0304e-06,1.0728,0.060961,8.7403e-06,9.3206e-06
1.0753,0.56383,0.56593,0.56687,9.0576e-06,1.0715,0.062261,8.7073e-06,9.4078e-06
1.0761,0.56383,0.56593,0.56687,9.0849e-06,1.0702,0.063574,8.6742e-06,9.4957e-06
1.0769,0.56383,0.56592,0.56688,9.1126e-06,1.0689,0.0649,8.641e-06,9.5841e-06
1.0777,0.56383,0.56592,0.56688,9.1405e-06,1.0675,0.066239,8.6078e-06,9.6731e-06
1.0785,0.56383,0.56592,0.56688,9.1687e-06,1.0662,0.067591,8.5746e-06,9.7627e-06
1.0793,0.56383,0.56592,0.56689,9.1971e-06,1.0648,0.068956,8.5413e-06,9.8529e-06
1.0801,0.56383,0.56592,0.56689,9.2258e-06,1.0634,0.070333,8.508e-06,9.9437e-06
1.081,0.56384,0.56592,0.56689,9.2548e-06,1.0621,0.071723,8.4746e-06,1.0035e-05
1.0818,0.56384,0.56592,0.5669,9.284e-06,1.0607,0.073126,8.4412e-06,1.0127e-05
1.0826,0.56384,0.56592,0.5669,9.3135e-06,1.0593,0.074541,8.4077e-06,1.0219e-05
1.0834,0.56384,0.56591,0.5669,9.3433e-06,1.0578,0.075969,8.3742e-06,1.0312e-05
1.0842,0.56384,0.56591,0.56691,9.3733e-06,1.0564,0.077409,8.3407e-06,1.0406e-05
1.085,0.56384,0.56591,0.56691,9.4036e-06,1.055,0.078863,8.3072e-06,1.05e-05
1.0858,0.56384,0.56591,0.56691,9.4342e-06,1.0535,0.080328,8.2736e-06,1.0595e-05
1.0866,0.56385,0.56591,0.56692,9.465e-06,1.052,0.081806,8.24e-06,1.069e-05
1.0874,0.56385,0.56591,0.56692,9.4961e-06,1.0505,0.083296,8.2064e-06,1.0786e-05
1.0882,0.56385,0.56591,0.56692,9.5274e-06,1.049,0.084799,8.1728e-06,1.0882e-05
1.089,0.56385,0.5659,0.56692,9.559e-06,1.0475,0.086314,8.1391e-06,1.0979e-05
1.0898,0.56385,0.5659,0.56693,9.5909e-06,1.046,0.087842,8.1055e-06,1.1076e-05
1.0906,0.56385,0.5659,0.56693,9.623e-06,1.0445,0.089381,8.0718e-06,1.1174e-05
1.0914,0.56385,0.5659,0.56693,9.6554e-06,1.0429,0.090933,8.0381e-06,1.1273e-05
1.0922,0.56386,0.5659,0.56694,9.688e-06,1.0414,0.092497,8.0044e-06,1.1372e-05
1.093,0.56386,0.5659,0.56694,9.7209e-06,1.0398,0.094073,7.9706e-06,1.1471e-05
1.0938,0.56386,0.5659,0.56694,9.754e-06,1.0382,0.095662,7.9369e-06,1.1571e-05
1.0946,0.56386,0.56589,0.56695,9.7874e-06,1.0366,0.097262,7.9032e-06,1.1672e-05
1.0955,0.56386,0.56589,0.56695,9.821e-06,1.035,0.098875,7.8695e-06,1.1773e-05
1.0963,0.56386,0.56589,0.56695,9.8549e-06,1.0334,0.1005,7.8357e-06,1.1874e-05
1.0971,0.56386,0.56589,0.56695,9.889e-06,1.0318,0.10214,7.802e-06,1.1976e-05
1.0979,0.56387,0.56589,0.56696,9.9234e-06,1.0301,0.10378,7.7683e-06,1.2079e-05
1.0987,0.56387,0.56589,0.56696,9.958e-06,1.0285,0.10544,7.7346e-06,1.2182e-05
1.0995,0.56387,0.56588,0.56696,9.9929e-06,1.0268,0.10712,7.7009e-06,1.2285e-05
1.1003,0.56387,0.56588,0.56697,1.0028e-05,1.0251,0.1088,7.6672e-06,1.2389e-05
1.1011,0.56387,0.56588,0.56697,1.0063e-05,1.0234,0.11049,7.6335e-06,1.2493e-05
1.1019,0.56387,0.56588,0.56697,1.0099e-05,1.0217,0.1122,7.5998e-06,1.2598e-05
1.1027,0.56387,0.56588,0.56698,1.0135e-05,1.02,0.11392,7.5662e-06,1.2704e-05
1.1035,0.56388,0.56587,0.56698,1.0171e-05,1.0183,0.11565,7.5326e-06,1.2809e-05
1.1043,0.56388,0.56587,0.56698,1.0207e-05,1.0166,0.11739,7.499e-06,1.2916e-05
1.1051,0.56388,0.56587,0.56698,1.0244e-05,1.0148,0.11915,7.4654e-06,1.3022e-05
1.1059,0.56388,0.56587,0.56699,1.0281e-05,1.0131,0.12091,7.4318e-06,1.313e-05
1.1067,0.56388,0.56587,0.56699,1.0318e-05,1.0113,0.12269,7.3983e-06,1.3237e-05
1.1075,0.56388,0.56586,0.56699,1.0355e-05,1.0095,0.12447,7.3648e-06,1.3345e-05
1.1083,0.56388,0.56586,0.567,1.0393e-05,1.0077,0.12627,7.3314e-06,1.3454e-05
1.1091,0.56389,0.56586,0.567,1.043e-05,1.0059,0.12808,7.2979e-06,1.3563e-05
1.11,0.56389,0.56586,0.567,1.0469e-05,1.0041,0.1299,7.2646e-06,1.3672e-05
1.1108,0.56389,0.56586,0.567,1.0507e-05,1.0023,0.13174,7.2312e-06,1.3782e-05
1.1116,0.56389,0.56585,0.56701,1.0545e-05,1.0004,0.13358,7.1979e-06,1.3893e-05
1.1124,0.56389,0.56585,0.56701,1.0584e-05,0.99858,0.13544,7.1646e-06,1.4003e-05
1.1132,0.56389,0.56585,0.56701,1.0623e-05,0.99672,0.1373,7.1314e-06,1.4114e-05
1.114,0.56389,0.56585,0.56701,1.0662e-05,0.99485,0.13918,7.0983e-06,1.4226e-05
1.1148,0.5639,0.56585,0.56702,1.0702e-05,0.99297,0.14107,7.0651e-06,1.4338e-05
1.1156,0.5639,0.56584,0.56702,1.0741e-05,0.99108,0.14296,7.0321e-06,1.445e-05
1.1164,0.5639,0.56584,0.56702,1.0781e-05,0.98917,0.14487,6.9991e-06,1.4563e-05
1.1172,0.5639,0.56584,0.56703,1.0821e-05,0.98726,0.14679,6.9661e-06,1.4676e-05
1.118,0.5639,0.56584,0.56703,1.0861e-05,0.98533,0.14873,6.9332e-06,1.479e-05
1.1188,0.5639,0.56583,0.56703,1.0902e-05,0.98339,0.15067,6.9004e-06,1.4904e-05
1.1196,0.5639,0.56583,0.56703,1.0943e-05,0.98145,0.15262,6.8676e-06,1.5018e-05
1.1204,0.56391,0.56583,0.56704,1.0984e-05,0.97949,0.15458,6.8349e-06,1.5133e-05
1.1212,0.56391,0.56583,0.56704,1.1025e-05,0.97752,0.15656,6.8022e-06,1.5248e-05
1.122,0.56391,0.56583,0.56704,1.1066e-05,0.97554,0.15854,6.7696e-06,1.5363e-05
1.1228,0.56391,0.56582,0.56704,1.1108e-05,0.97355,0.16054,6.7371e-06,1.5479e-05
1.1236,0.56391,0.56582,0.56705,1.115e-05,0.97155,0.16254,6.7046e-06,1.5595e-05
1.1245,0.56391,0.56582,0.56705,1.1192e-05,0.96954,0.16456,6.6722e-06,1.5712e-05
1.1253,0.56391,0.56582,0.56705,1.1234e-05,0.96752,0.16658,6.6399e-06,1.5829e-05
1.1261,0.56392,0.56581,0.56705,1.1277e-05,0.96549,0.16862,6.6077e-06,1.5946e-05
1.1269,0.56392,0.56581,0.56706,1.132e-05,0.96345,0.17066,6.5755e-06,1.6064e-05
1.1277,0.56392,0.56581,0.56706,1.1363e-05,0.9614,0.17272,6.5435e-06,1.6182e-05
1.1285,0.56392,0.56581,0.56706,1.1406e-05,0.95934,0.17479,6.5114e-06,1.63e-05
1.1293,0.56392,0.5658,0.56706,1.1449e-05,0.95727,0.17686,6.4795e-06,1.6419e-05
1.1301,0.56392,0.5658,0.56707,1.1493e-05,0.95519,0.17895,6.4477e-06,1.6538e-05
1.1309,0.56393,0.5658,0.56707,1.1537e-05,0.9531,0.18104,6.4159e-06,1.6657e-05
1.1317,0.56393,0.5658,0.56707,1.1581e-05,0.95099,0.18315,6.3842e-06,1.6777e-05
1.1325,0.56393,0.56579,0.56707,1.1625e-05,0.94888,0.18527,6.3526e-06,1.6897e-05
1.1333,0.56393,0.56579,0.56708,1.1669e-05,0.94676,0.18739,6.3211e-06,1.7017e-05
1.1341,0.56393,0.56579,0.56708,1.1714e-05,0.94463,0.18953,6.2897e-06,1.7138e-05
1.1349,0.56393,0.56579,0.56708,1.1759e-05,0.94249,0.19167,6.2584e-06,1.7259e-05
1.1357,0.56393,0.56578,0.56708,1.1804e-05,0.94034,0.19383,6.2271e-06,1.7381e-05
1.1365,0.56394,0.56578,0.56709,1.1849e-05,0.93818,0.19599,6.196e-06,1.7502e-05
1.1373,0.56394,0.56578,0.56709,1.1895e-05,0.93601,0.19816,6.1649e-06,1.7624e-05
1.1381,0.56394,0.56577,0.56709,1.194e-05,0.93384,0.20035,6.1339e-06,1.7746e-05
1.1389,0.56394,0.56577,0.56709,1.1986e-05,0.93165,0.20254,6.1031e-06,1.7869e-05
1.1398,0.56394,0.56577,0.5671,1.2032e-05,0.92945,0.20474,6.0723e-06,1.7992e-05
1.1406,0.56394,0.56577,0.5671,1.2078e-05,0.92724,0.20695,6.0416e-06,1.8115e-05
1.1414,0.56394,0.56576,0.5671,1.2125e-05,0.92503,0.20917,6.011e-06,1.8238e-05
1.1422,0.56395,0.56576,0.5671,1.2171e-05,0.9228,0.2114,5.9805e-06,1.8362e-05
1.143,0.56395,0.56576,0.56711,1.2218e-05,0.92057,0.21364,5.9501e-06,1.8486e-05
1.1438,0.56395,0.56575,0.56711,1.2265e-05,0.91833,0.21589,5.9198e-06,1.8611e-05
1.1446,0.56395,0.56575,0.56711,1.2312e-05,0.91607,0.21815,5.8896e-06,1.8735e-05
1.1454,0.56395,0.56575,0.56711,1.236e-05,0.91381,0.22041,5.8595e-06,1.886e-05
1.1462,0.56395,0.56575,0.56711,1.2407e-05,0.91154,0.22269,5.8295e-06,1.8985e-05
1.147,0.56395,0.56574,0.56712,1.2455e-05,0.90926,0.22497,5.7996e-06,1.9111e-05
1.1478,0.56396,0.56574,0.56712,1.2503e-05,0.90698,0.22726,5.7698e-06,1.9236e-05
1.1486,0.56396,0.56574,0.56712,1.2551e-05,0.90468,0.22956,5.7401e-06,1.9362e-05
1.1494,0.56396,0.56573,0.56712,1.26e-05,0.90238,0.23187,5.7105e-06,1.9489e-05
1.1502,0.56396,0.56573,0.56712,1.2648e-05,0.90006,0.23419,5.681e-06,1.9615e-05
1.151,0.56396,0.56573,0.56713,1.2697e-05,0.89774,0.23651,5.6516e-06,1.9742e-05
1.1518,0.56396,0.56573,0.56713,1.2746e-05,0.89541,0.23885,5.6223e-06,1.9869e-05
1.1526,0.56396,0.56572,0.56713,1.2795e-05,0.89307,0.24119,5.5931e-06,1.9996e-05
1.1534,0.56397,0.56572,0.56713,1.2844e-05,0.89072,0.24354,5.564e-06,2.0124e-05
1.1543,0.56397,0.56572,0.56714,1.2893e-05,0.88837,0.2459,5.5351e-06,2.0251e-05
1.1551,0.56397,0.56571,0.56714,1.2943e-05,0.886,0.24827,5.5062e-06,2.0379e-05
1.1559,0.56397,0.56571,0.56714,1.2993e-05,0.88363,0.25065,5.4774e-06,2.0508e-05
1.1567,0.56397,0.56571,0.56714,1.3042e-05,0.88125,0.25303,5.4487e-06,2.0636e-05
1.1575,0.56397,0.5657,0.56714,1.3093e-05,0.87886,0.25542,5.4202e-06,2.0765e-05
1.1583,0.56397,0.5657,0.56715,1.3143e-05,0.87647,0.25782,5.3917e-06,2.0894e-05
1.1591,0.56398,0.5657,0.56715,1.3193e-05,0.87406,0.26023,5.3633e-06,2.1023e-05
1.1599,0.56398,0.56569,0.56715,1.3244e-05,0.87165,0.26265,5.3351e-06,2.1153e-05
1.1607,0.56398,0.56569,0.56715,1.3295e-05,0.86923,0.26507,5.3069e-06,2.1282e-05
1.1615,0.56398,0.56569,0.56715,1.3346e-05,0.8668,0.2675,5.2788e-06,2.1412e-05
1.1623,0.56398,0.56568,0.56716,1.3397e-05,0.86437,0.26994,5.2509e-06,2.1542e-05
1.1631,0.56398,0.56568,0.56716,1.3448e-05,0.86193,0.27239,5.223e-06,2.1673e-05
1.1639,0.56398,0.56568,0.56716,1.3499e-05,0.85947,0.27484,5.1953e-06,2.1803e-05
1.1647,0.56399,0.56567,0.56716,1.3551e-05,0.85702,0.27731,5.1676e-06,2.1934e-05
1.1655,0.56399,0.56567,0.56716,1.3603e-05,0.85455,0.27977,5.1401e-06,2.2065e-05
1.1663,0.56399,0.56567,0.56716,1.3654e-05,0.85208,0.28225,5.1126e-06,2.2196e-05
1.1671,0.56399,0.56566,0.56717,1.3707e-05,0.8496,0.28473,5.0853e-06,2.2328e-05
1.1679,0.56399,0.56566,0.56717,1.3759e-05,0.84711,0.28723,5.058e-06,2.2459e-05
1.1688,0.56399,0.56566,0.56717,1.3811e-05,0.84462,0.28972,5.0309e-06,2.2591e-05
1.1696,0.56399,0.56565,0.56717,1.3864e-05,0.84211,0.29223,5.0038e-06,2.2723e-05
1.1704,0.564,0.56565,0.56717,1.3916e-05,0.83961,0.29474,4.9769e-06,2.2856e-05
1.1712,0.564,0.56565,0.56718,1.3969e-05,0.83709,0.29726,4.95e-06,2.2988e-05
1.172,0.564,0.56564,0.56718,1.4022e-05,0.83457,0.29979,4.9233e-06,2.3121e-05
1.1728,0.564,0.56564,0.56718,1.4075e-05,0.83204,0.30232,4.8966e-06,2.3254e-05
1.1736,0.564,0.56564,0.56718,1.4128e-05,0.8295,0.30486,4.8701e-06,2.3387e-05
1.1744,0.564,0.56563,0.56718,1.4182e-05,0.82696,0.30741,4.8436e-06,2.352e-05
1.1752,0.564,0.56563,0.56718,1.4235e-05,0.82441,0.30996,4.8173e-06,2.3653e-05
1.176,0.56401,0.56563,0.56719,1.4289e-05,0.82185,0.31252,4.791e-06,2.3787e-05
1.1768,0.56401,0.56562,0.56719,1.4343e-05,0.81929,0.31508,4.7648e-06,2.3921e-05
1.1776,0.56401,0.56562,0.56719,1.4397e-05,0.81672,0.31766,4.7387e-06,2.4055e-05
1.1784,0.56401,0.56562,0.56719,1.4451e-05,0.81414,0.32024,4.7127e-06,2.4189e-05
1.1792,0.56401,0.56561,0.56719,1.4505e-05,0.81156,0.32282,4.6869e-06,2.4323e-05
1.18,0.56401,0.56561,0.56719,1.4559e-05,0.80897,0.32541,4.6611e-06,2.4458e-05
1.1808,0.56401,0.56561,0.56719,1.4614e-05,0.80638,0.32801,4.6353e-06,2.4592e-05
1.1816,0.56402,0.5656,0.5672,1.4668e-05,0.80378,0.33061,4.6097e-06,2.4727e-05
1.1824,0.56402,0.5656,0.5672,1.4723e-05,0.80117,0.33322,4.5842e-06,2.4862e-05
1.1833,0.56402,0.56559,0.5672,1.4778e-05,0.79856,0.33584,4.5588e-06,2.4998e-05
1.1841,0.56402,0.56559,0.5672,1.4833e-05,0.79594,0.33846,4.5334e-06,2.5133e-05
1.1849,0.56402,0.56559,0.5672,1.4888e-05,0.79332,0.34109,4.5082e-06,2.5268e-05
1.1857,0.56402,0.56558,0.5672,1.4944e-05,0.79068,0.34372,4.483e-06,2.5404e-05
1.1865,0.56402,0.56558,0.56721,1.4999e-05,0.78805,0.34636,4.4579e-06,2.554e-05
1.1873,0.56403,0.56558,0.56721,1.5054e-05,0.78541,0.34901,4.4329e-06,2.5676e-05
1.1881,0.56403,0.56557,0.56721,1.511e-05,0.78276,0.35166,4.408e-06,2.5812e-05
1.1889,0.56403,0.56557,0.56721,1.5166e-05,0.78011,0.35431,4.3832e-06,2.5949e-05
1.1897,0.56403,0.56556,0.56721,1.5222e-05,0.77745,0.35697,4.3584e-06,2.6085e-05
1.1905,0.56403,0.56556,0.56721,1.5278e-05,0.77478,0.35964,4.3338e-06,2.6222e-05
1.1913,0.56403,0.56556,0.56721,1.5334e-05,0.77211,0.36231,4.3092e-06,2.6358e-05
1.1921,0.56403,0.56555,0.56721,1.539e-05,0.76944,0.36499,4.2847e-06,2.6495e-05
1.1929,0.56404,0.56555,0.56722,1.5446e-05,0.76676,0.36767,4.2603e-06,2.6632e-05
1.1937,0.56404,0.56555,0.56722,1.5503e-05,0.76408,0.37036,4.236e-06,2.677e-05
1.1945,0.56404,0.56554,0.56722,1.5559e-05,0.76139,0.37305,4.2118e-06,2.6907e-05
1.1953,0.56404,0.56554,0.56722,1.5616e-05,0.75869,0.37575,4.1876e-06,2.7044e-05
1.1961,0.56404,0.56553,0.56722,1.5673e-05,0.75599,0.37845,4.1636e-06,2.7182e-05
1.1969,0.56404,0.56553,0.56722,1.573e-05,0.75329,0.38116,4.1396e-06,2.732e-05
1.1977,0.56404,0.56553,0.56722,1.5787e-05,0.75058,0.38387,4.1157e-06,2.7458e-05
1.1986,0.56405,0.56552,0.56722,1.5844e-05,0.74786,0.38659,4.0919e-06,2.7596e-05
1.1994,0.56405,0.56552,0.56723,1.5901e-05,0.74514,0.38931,4.0681e-06,2.7734e-05
1.2002,0.56405,0.56551,0.56723,1.5958e-05,0.74242,0.39203,4.0444e-06,2.7872e-05
1.201,0.56405,0.56551,0.56723,1.6016e-05,0.73969,0.39476,4.0209e-06,2.801e-05
1.2018,0.56405,0.56551,0.56723,1.6073e-05,0.73696,0.3975,3.9973e-06,2.8149e-05
1.2026,0.56405,0.5655,0.56723,1.6131e-05,0.73422,0.40024,3.9739e-06,2.8287e-05
1.2034,0.56405,0.5655,0.56723,1.6188e-05,0.73148,0.40298,3.9506e-06,2.8426e-05
1.2042,0.56406,0.5655,0.56723,1.6246e-05,0.72874,0.40573,3.9273e-06,2.8565e-05
1.205,0.56406,0.56549,0.56723,1.6304e-05,0.72599,0.40848,3.9041e-06,2.8704e-05
1.2058,0.56406,0.56549,0.56723,1.6362e-05,0.72324,0.41123,3.881e-06,2.8843e-05
1.2066,0.56406,0.56548,0.56724,1.642e-05,0.72048,0.41399,3.858e-06,2.8982e-05
1.2074,0.56406,0.56548,0.56724,1.6478e-05,0.71772,0.41676,3.835e-06,2.9121e-05
1.2082,0.56406,0.56548,0.56724,1.6536e-05,0.71495,0.41952,3.8121e-06,2.926e-05
1.209,0.56406,0.56547,0.56724,1.6594e-05,0.71218,0.42229,3.7893e-06,2.9399e-05
1.2098,0.56406,0.56547,0.56724,1.6653e-05,0.70941,0.42507,3.7666e-06,2.9539e-05
1.2106,0.56407,0.56546,0.56724,1.6711e-05,0.70663,0.42785,3.744e-06,2.9678e-05
1.2114,0.56407,0.56546,0.56724,1.677e-05,0.70385,0.43063,3.7214e-06,2.9818e-05
1.2122,0.56407,0.56546,0.56724,1.6828e-05,0.70107,0.43341,3.6989e-06,2.9958e-05
1.2131,0.56407,0.56545,0.56724,1.6887e-05,0.69828,0.4362,3.6765e-06,3.0097e-05
1.2139,0.56407,0.56545,0.56724,1.6946e-05,0.69549,0.43899,3.6542e-06,3.0237e-05
1.2147,0.56407,0.56544,0.56724,1.7005e-05,0.6927,0.44179,3.632e-06,3.0377e-05
1.2155,0.56407,0.56544,0.56724,1.7063e-05,0.6899,0.44459,3.6098e-06,3.0517e-05
1.2163,0.56408,0.56543,0.56725,1.7122e-05,0.6871,0.44739,3.5877e-06,3.0657e-05
1.2171,0.56408,0.56543,0.56725,1.7181e-05,0.6843,0.45019,3.5657e-06,3.0797e-05
1.2179,0.56408,0.56543,0.56725,1.7241e-05,0.68149,0.453,3.5438e-06,3.0937e-05
1.2187,0.56408,0.56542,0.56725,1.73e-05,0.67868,0.45581,3.522e-06,3.1077e-05
1.2195,0.56408,0.56542,0.56725,1.7359e-05,0.67587,0.45863,3.5003e-06,3.1218e-05
1.2203,0.56408,0.56541,0.56725,1.7418e-05,0.67306,0.46144,3.4786e-06,3.1358e-05
1.2211,0.56408,0.56541,0.56725,1.7478e-05,0.67024,0.46426,3.457e-06,3.1498e-05
1.2219,0.56408,0.56541,0.56725,1.7537e-05,0.66742,0.46708,3.4355e-06,3.1638e-05
1.2227,0.56409,0.5654,0.56725,1.7596e-05,0.6646,0.46991,3.4141e-06,3.1779e-05
1.2235,0.56409,0.5654,0.56725,1.7656e-05,0.66177,0.47273,3.3928e-06,3.1919e-05
1.2243,0.56409,0.56539,0.56725,1.7716e-05,0.65894,0.47556,3.3716e-06,3.206e-05
1.2251,0.56409,0.56539,0.56725,1.7775e-05,0.65611,0.47839,3.3505e-06,3.22e-05
1.2259,0.56409,0.56539,0.56725,1.7835e-05,0.65328,0.48123,3.3294e-06,3.234e-05
1.2267,0.56409,0.56538,0.56725,1.7895e-05,0.65045,0.48406,3.3084e-06,3.2481e-05
1.2276,0.56409,0.56538,0.56725,1.7954e-05,0.64761,0.4869,3.2876e-06,3.2621e-05
1.2284,0.5641,0.56537,0.56726,1.8014e-05,0.64477,0.48974,3.2668e-06,3.2762e-05
1.2292,0.5641,0.56537,0.56726,1.8074e-05,0.64193,0.49258,3.2461e-06,3.2902e-05
1.23,0.5641,0.56536,0.56726,1.8134e-05,0.63909,0.49542,3.2256e-06,3.3043e-05
1.2308,0.5641,0.56536,0.56726,1.8194e-05,0.63624,0.49827,3.2051e-06,3.3183e-05
1.2316,0.5641,0.56536,0.56726,1.8254e-05,0.6334,0.50112,3.1847e-06,3.3323e-05
1.2324,0.5641,0.56535,0.56726,1.8314e-05,0.63055,0.50397,3.1644e-06,3.3464e-05
1.2332,0.5641,0.56535,0.56726,1.8374e-05,0.6277,0.50682,3.1442e-06,3.3604e-05
1.234,0.5641,0.56534,0.56726,1.8434e-05,0.62485,0.50967,3.1242e-06,3.3744e-05
1.2348,0.56411,0.56534,0.56726,1.8494e-05,0.62199,0.51252,3.1042e-06,3.3885e-05
1.2356,0.56411,0.56533,0.56726,1.8555e-05,0.61914,0.51538,3.0843e-06,3.4025e-05
1.2364,0.56411,0.56533,0.56726,1.8615e-05,0.61628,0.51823,3.0646e-06,3.4165e-05
1.2372,0.56411,0.56533,0.56726,1.8675e-05,0.61343,0.52109,3.0449e-06,3.4305e-05
1.238,0.56411,0.56532,0.56726,1.8735e-05,0.61057,0.52395,3.0254e-06,3.4445e-05
1.2388,0.56411,0.56532,0.56726,1.8796e-05,0.60771,0.52681,3.006e-06,3.4586e-05
1.2396,0.56411,0.56531,0.56726,1.8856e-05,0.60485,0.52967,2.9867e-06,3.4726e-05
1.2404,0.56411,0.56531,0.56726,1.8916e-05,0.60199,0.53253,2.9675e-06,3.4865e-05
1.2412,0.56412,0.5653,0.56726,1.8977e-05,0.59913,0.53539,2.9484e-06,3.5005e-05
1.2421,0.56412,0.5653,0.56726,1.9037e-05,0.59626,0.53826,2.9295e-06,3.5145e-05
1.2429,0.56412,0.5653,0.56726,1.9098e-05,0.5934,0.54112,2.9106e-06,3.5285e-05
1.2437,0.56412,0.56529,0.56726,1.9158e-05,0.59054,0.54399,2.8919e-06,3.5424e-05
1.2445,0.56412,0.56529,0.56726,1.9219e-05,0.58767,0.54685,2.8734e-06,3.5564e-05
1.2453,0.56412,0.56528,0.56726,1.9279e-05,0.58481,0.54972,2.8549e-06,3.5703e-05
1.2461,0.56412,0.56528,0.56726,1.934e-05,0.58194,0.55258,2.8366e-06,3.5843e-05
1.2469,0.56412,0.56527,0.56726,1.94e-05,0.57907,0.55545,2.8184e-06,3.5982e-05
1.2477,0.56413,0.56527,0.56726,1.9461e-05,0.57621,0.55832,2.8004e-06,3.6121e-05
1.2485,0.56413,0.56527,0.56726,1.9521e-05,0.57334,0.56118,2.7825e-06,3.626e-05
1.2493,0.56413,0.56526,0.56726,1.9582e-05,0.57047,0.56405,2.7647e-06,3.6399e-05
1.2501,0.56413,0.56526,0.56726,1.9642e-05,0.56761,0.56692,2.7471e-06,3.6538e-05
1.2509,0.56413,0.56525,0.56726,1.9703e-05,0.56474,0.56979,2.7296e-06,3.6676e-05
1.2517,0.56413,0.56525,0.56726,1.9763e-05,0.56187,0.57265,2.7122e-06,3.6815e-05
1.2525,0.56413,0.56524,0.56726,1.9824e-05,0.559,0.57552,2.6951e-06,3.6953e-05
1.2533,0.56413,0.56524,0.56726,1.9885e-05,0.55614,0.57839,2.678e-06,3.7091e-05
1.2541,0.56414,0.56524,0.56726,1.9945e-05,0.55327,0.58125,2.6611e-06,3.7229e-05
1.2549,0.56414,0.56523,0.56726,2.0006e-05,0.5504,0.58412,2.6444e-06,3.7367e-05
1.2557,0.56414,0.56523,0.56726,2.0066e-05,0.54754,0.58699,2.6278e-06,3.7505e-05
1.2565,0.56414,0.56522,0.56726,2.0127e-05,0.54467,0.58985,2.6114e-06,3.7642e-05
1.2574,0.56414,0.56522,0.56726,2.0187e-05,0.54181,0.59271,2.5952e-06,3.7779e-05
1.2582,0.56414,0.56521,0.56726,2.0248e-05,0.53894,0.59558,2.5791e-06,3.7917e-05
1.259,0.56414,0.56521,0.56726,2.0308e-05,0.53608,0.59844,2.5632e-06,3.8053e-05
1.2598,0.56414,0.5652,0.56726,2.0369e-05,0.53322,0.6013,2.5474e-06,3.819e-05
1.2606,0.56414,0.5652,0.56726,2.0429e-05,0.53036,0.60417,2.5318e-06,3.8327e-05
1.2614,0.56415,0.5652,0.56726,2.049e-05,0.52749,0.60703,2.5164e-06,3.8463e-05
1.2622,0.56415,0.56519,0.56726,2.055e-05,0.52463,0.60989,2.5012e-06,3.8599e-05
1.263,0.56415,0.56519,0.56726,2.0611e-05,0.52178,0.61274,2.4862e-06,3.8735e-05
1.2638,0.56415,0.56518,0.56726,2.0671e-05,0.51892,0.6156,2.4713e-06,3.8871e-05
1.2646,0.56415,0.56518,0.56726,2.0732e-05,0.51606,0.61846,2.4566e-06,3.9006e-05
1.2654,0.56415,0.56517,0.56726,2.0792e-05,0.51321,0.62131,2.4421e-06,3.9142e-05
1.2662,0.56415,0.56517,0.56726,2.0852e-05,0.51035,0.62416,2.4278e-06,3.9277e-05
1.267,0.56415,0.56517,0.56726,2.0913e-05,0.5075,0.62702,2.4137e-06,3.9411e-05
1.2678,0.56416,0.56516,0.56726,2.0973e-05,0.50465,0.62987,2.3998e-06,3.9546e-05
1.2686,0.56416,0.56516,0.56726,2.1033e-05,0.5018,0.63271,2.3861e-06,3.968e-05
1.2694,0.56416,0.56515,0.56726,2.1093e-05,0.49895,0.63556,2.3726e-06,3.9814e-05
1.2702,0.56416,0.56515,0.56726,2.1154e-05,0.49611,0.63841,2.3593e-06,3.9948e-05
1.271,0.56416,0.56514,0.56726,2.1214e-05,0.49326,0.64125,2.3461e-06,4.0082e-05
1.2719,0.56416,0.56514,0.56726,2.1274e-05,0.49042,0.64409,2.3332e-06,4.0215e-05
1.2727,0.56416,0.56514,0.56725,2.1334e-05,0.48758,0.64693,2.3205e-06,4.0348e-05
1.2735,0.56416,0.56513,0.56725,2.1394e-05,0.48474,0.64977,2.308e-06,4.048e-05
1.2743,0.56416,0.56513,0.56725,2.1454e-05,0.4819,0.6526,2.2957e-06,4.0613e-05
1.2751,0.56417,0.56512,0.56725,2.1514e-05,0.47907,0.65544,2.2837e-06,4.0745e-05
1.2759,0.56417,0.56512,0.56725,2.1574e-05,0.47624,0.65827,2.2718e-06,4.0876e-05
1.2767,0.56417,0.56511,0.56725,2.1634e-05,0.47341,0.66109,2.2602e-06,4.1008e-05
1.2775,0.56417,0.56511,0.56725,2.1694e-05,0.47058,0.66392,2.2488e-06,4.1139e-05
1.2783,0.56417,0.5651,0.56725,2.1754e-05,0.46776,0.66674,2.2376e-06,4.127e-05
1.2791,0.56417,0.5651,0.56725,2.1814e-05,0.46494,0.66956,2.2266e-06,4.14e-05
1.2799,0.56417,0.5651,0.56725,2.1873e-05,0.46212,0.67238,2.2159e-06,4.1531e-05
1.2807,0.56417,0.56509,0.56725,2.1933e-05,0.4593,0.6752,2.2054e-06,4.166e-05
1.2815,0.56418,0.56509,0.56725,2.1993e-05,0.45649,0.67801,2.1951e-06,4.179e-05
1.2823,0.56418,0.56508,0.56725,2.2052e-05,0.45367,0.68082,2.1851e-06,4.1919e-05
1.2831,0.56418,0.56508,0.56725,2.2112e-05,0.45087,0.68363,2.1753e-06,4.2048e-05
1.2839,0.56418,0.56507,0.56725,2.2171e-05,0.44806,0.68643,2.1657e-06,4.2176e-05
1.2847,0.56418,0.56507,0.56725,2.223e-05,0.44526,0.68923,2.1564e-06,4.2304e-05
1.2855,0.56418,0.56507,0.56724,2.229e-05,0.44246,0.69203,2.1473e-06,4.2432e-05
1.2864,0.56418,0.56506,0.56724,2.2349e-05,0.43966,0.69482,2.1385e-06,4.256e-05
1.2872,0.56418,0.56506,0.56724,2.2408e-05,0.43687,0.69761,2.1298e-06,4.2687e-05
1.288,0.56418,0.56505,0.56724,2.2467e-05,0.43408,0.7004,2.1215e-06,4.2813e-05
1.2888,0.56419,0.56505,0.56724,2.2526e-05,0.43129,0.70319,2.1134e-06,4.294e-05
1.2896,0.56419,0.56504,0.56724,2.2585e-05,0.42851,0.70597,2.1055e-06,4.3065e-05
1.2904,0.56419,0.56504,0.56724,2.2644e-05,0.42573,0.70875,2.0979e-06,4.3191e-05
1.2912,0.56419,0.56504,0.56724,2.2703e-05,0.42296,0.71152,2.0905e-06,4.3316e-05
1.292,0.56419,0.56503,0.56724,2.2762e-05,0.42019,0.71429,2.0834e-06,4.3441e-05
1.2928,0.56419,0.56503,0.56724,2.2821e-05,0.41742,0.71705,2.0765e-06,4.3565e-05
1.2936,0.56419,0.56502,0.56724,2.2879e-05,0.41465,0.71982,2.0699e-06,4.3689e-05
1.2944,0.56419,0.56502,0.56723,2.2938e-05,0.41189,0.72258,2.0636e-06,4.3812e-05
1.2952,0.56419,0.56501,0.56723,2.2997e-05,0.40914,0.72533,2.0575e-06,4.3936e-05
1.296,0.56419,0.56501,0.56723,2.3055e-05,0.40638,0.72808,2.0517e-06,4.4058e-05
1.2968,0.5642,0.56501,0.56723,2.3113e-05,0.40364,0.73083,2.0461e-06,4.4181e-05
1.2976,0.5642,0.565,0.56723,2.3172e-05,0.40089,0.73357,2.0408e-06,4.4302e-05
1.2984,0.5642,0.565,0.56723,2.323e-05,0.39815,0.73631,2.0357e-06,4.4424e-05
1.2992,0.5642,0.56499,0.56723,2.3288e-05,0.39542,0.73904,2.0309e-06,4.4545e-05
1.3,0.5642,0.56499,0.56723,2.3346e-05,0.39269,0.74177,2.0264e-06,4.4665e-05
1.3009,0.5642,0.56498,0.56723,2.3404e-05,0.38996,0.74449,2.0221e-06,4.4785e-05
1.3017,0.5642,0.56498,0.56722,2.3462e-05,0.38724,0.74721,2.0181e-06,4.4905e-05
1.3025,0.5642,0.56498,0.56722,2.3519e-05,0.38452,0.74993,2.0143e-06,4.5024e-05
1.3033,0.5642,0.56497,0.56722,2.3577e-05,0.38181,0.75264,2.0109e-06,4.5143e-05
1.3041,0.56421,0.56497,0.56722,2.3634e-05,0.3791,0.75534,2.0076e-06,4.5261e-05
1.3049,0.56421,0.56496,0.56722,2.3692e-05,0.37639,0.75805,2.0047e-06,4.5379e-05
1.3057,0.56421,0.56496,0.56722,2.3749e-05,0.3737,0.76074,2.002e-06,4.5497e-05
1.3065,0.56421,0.56496,0.56722,2.3807e-05,0.371,0.76343,1.9996e-06,4.5614e-05
1.3073,0.56421,0.56495,0.56722,2.3864e-05,0.36831,0.76612,1.9974e-06,4.573e-05
1.3081,0.56421,0.56495,0.56721,2.3921e-05,0.36563,0.7688,1.9955e-06,4.5846e-05
1.3089,0.56421,0.56494,0.56721,2.3978e-05,0.36295,0.77148,1.9939e-06,4.5962e-05
1.3097,0.56421,0.56494,0.56721,2.4035e-05,0.36028,0.77415,1.9926e-06,4.6077e-05
1.3105,0.56421,0.56493,0.56721,2.4091e-05,0.35761,0.77681,1.9915e-06,4.6191e-05
1.3113,0.56421,0.56493,0.56721,2.4148e-05,0.35495,0.77947,1.9906e-06,4.6305e-05
1.3121,0.56422,0.56493,0.56721,2.4205e-05,0.35229,0.78212,1.9901e-06,4.6419e-05
1.3129,0.56422,0.56492,0.56721,2.4261e-05,0.34964,0.78477,1.9898e-06,4.6532e-05
1.3137,0.56422,0.56492,0.56721,2.4317e-05,0.34699,0.78742,1.9898e-06,4.6645e-05
1.3145,0.56422,0.56491,0.5672,2.4373e-05,0.34435,0.79005,1.99e-06,4.6757e-05
1.3153,0.56422,0.56491,0.5672,2.443e-05,0.34172,0.79269,1.9905e-06,4.6869e-05
1.3162,0.56422,0.56491,0.5672,2.4486e-05,0.33909,0.79531,1.9913e-06,4.698e-05
1.317,0.56422,0.5649,0.5672,2.4541e-05,0.33647,0.79793,1.9923e-06,4.709e-05
1.3178,0.56422,0.5649,0.5672,2.4597e-05,0.33385,0.80055,1.9936e-06,4.7201e-05
1.3186,0.56422,0.56489,0.5672,2.4653e-05,0.33124,0.80316,1.9951e-06,4.731e-05
1.3194,0.56422,0.56489,0.5672,2.4708e-05,0.32863,0.80576,1.997e-06,4.742e-05
1.3202,0.56423,0.56488,0.56719,2.4764e-05,0.32603,0.80835,1.999e-06,4.7528e-05
1.321,0.56423,0.56488,0.56719,2.4819e-05,0.32344,0.81094,2.0014e-06,4.7636e-05
1.3218,0.56423,0.56488,0.56719,2.4874e-05,0.32085,0.81353,2.004e-06,4.7744e-05
1.3226,0.56423,0.56487,0.56719,2.4929e-05,0.31827,0.8161,2.0068e-06,4.7851e-05
1.3234,0.56423,0.56487,0.56719,2.4984e-05,0.3157,0.81868,2.01e-06,4.7958e-05
1.3242,0.56423,0.56486,0.56719,2.5039e-05,0.31313,0.82124,2.0133e-06,4.8064e-05
1.325,0.56423,0.56486,0.56718,2.5093e-05,0.31057,0.8238,2.017e-06,4.817e-05
1.3258,0.56423,0.56486,0.56718,2.5148e-05,0.30802,0.82635,2.0208e-06,4.8275e-05
1.3266,0.56423,0.56485,0.56718,2.5202e-05,0.30547,0.82889,2.025e-06,4.8379e-05
1.3274,0.56423,0.56485,0.56718,2.5256e-05,0.30293,0.83143,2.0294e-06,4.8483e-05
1.3282,0.56423,0.56484,0.56718,2.531e-05,0.30039,0.83396,2.034e-06,4.8587e-05
1.329,0.56424,0.56484,0.56718,2.5364e-05,0.29786,0.83649,2.0389e-06,4.869e-05
1.3298,0.56424,0.56484,0.56717,2.5418e-05,0.29534,0.839,2.0441e-06,4.8792e-05
1.3307,0.56424,0.56483,0.56717,2.5472e-05,0.29283,0.84151,2.0495e-06,4.8894e-05
1.3315,0.56424,0.56483,0.56717,2.5525e-05,0.29032,0.84402,2.0551e-06,4.8996e-05
1.3323,0.56424,0.56482,0.56717,2.5579e-05,0.28782,0.84651,2.061e-06,4.9097e-05
1.3331,0.56424,0.56482,0.56717,2.5632e-05,0.28533,0.849,2.0671e-06,4.9197e-05
1.3339,0.56424,0.56482,0.56717,2.5685e-05,0.28284,0.85149,2.0735e-06,4.9297e-05
1.3347,0.56424,0.56481,0.56716,2.5738e-05,0.28037,0.85396,2.0801e-06,4.9396e-05
1.3355,0.56424,0.56481,0.56716,2.5791e-05,0.2779,0.85643,2.087e-06,4.9495e-05
1.3363,0.56424,0.56481,0.56716,2.5844e-05,0.27543,0.85889,2.0941e-06,4.9593e-05
1.3371,0.56424,0.5648,0.56716,2.5896e-05,0.27298,0.86134,2.1014e-06,4.9691e-05
1.3379,0.56425,0.5648,0.56716,2.5948e-05,0.27053,0.86378,2.109e-06,4.9788e-05
1.3387,0.56425,0.56479,0.56715,2.6001e-05,0.26809,0.86622,2.1168e-06,4.9885e-05
1.3395,0.56425,0.56479,0.56715,2.6053e-05,0.26565,0.86865,2.1248e-06,4.9981e-05
1.3403,0.56425,0.56479,0.56715,2.6105e-05,0.26323,0.87107,2.1331e-06,5.0076e-05
1.3411,0.56425,0.56478,0.56715,2.6156e-05,0.26081,0.87349,2.1416e-06,5.0171e-05
1.3419,0.56425,0.56478,0.56715,2.6208e-05,0.2584,0.87589,2.1503e-06,5.0266e-05
1.3427,0.56425,0.56477,0.56714,2.6259e-05,0.256,0.87829,2.1592e-06,5.036e-05
1.3435,0.56425,0.56477,0.56714,2.6311e-05,0.2536,0.88068,2.1684e-06,5.0453e-05
1.3443,0.56425,0.56477,0.56714,2.6362e-05,0.25122,0.88306,2.1778e-06,5.0546e-05
1.3452,0.56425,0.56476,0.56714,2.6413e-05,0.24884,0.88544,2.1874e-06,5.0638e-05
1.346,0.56425,0.56476,0.56714,2.6464e-05,0.24647,0.8878,2.1973e-06,5.073e-05
1.3468,0.56426,0.56476,0.56713,2.6514e-05,0.24411,0.89016,2.2073e-06,5.0821e-05
1.3476,0.56426,0.56475,0.56713,2.6565e-05,0.24175,0.89251,2.2176e-06,5.0912e-05
1.3484,0.56426,0.56475,0.56713,2.6615e-05,0.23941,0.89485,2.2281e-06,5.1002e-05
1.3492,0.56426,0.56474,0.56713,2.6665e-05,0.23707,0.89718,2.2388e-06,5.1091e-05
1.35,0.56426,0.56474,0.56713,2.6715e-05,0.23474,0.89951,2.2497e-06,5.118e-05
1.3508,0.56426,0.56474,0.56712,2.6765e-05,0.23242,0.90182,2.2608e-06,5.1268e-05
1.3516,0.56426,0.56473,0.56712,2.6814e-05,0.23011,0.90413,2.2722e-06,5.1356e-05
1.3524,0.56426,0.56473,0.56712,2.6864e-05,0.22781,0.90643,2.2837e-06,5.1444e-05
1.3532,0.56426,0.56473,0.56712,2.6913e-05,0.22552,0.90872,2.2955e-06,5.153e-05
1.354,0.56426,0.56472,0.56711,2.6962e-05,0.22323,0.911,2.3074e-06,5.1617e-05
1.3548,0.56426,0.56472,0.56711,2.7011e-05,0.22095,0.91327,2.3195e-06,5.1702e-05
1.3556,0.56426,0.56472,0.56711,2.706e-05,0.21869,0.91553,2.3319e-06,5.1787e-05
1.3564,0.56426,0.56471,0.56711,2.7108e-05,0.21643,0.91779,2.3444e-06,5.1872e-05
1.3572,0.56427,0.56471,0.56711,2.7156e-05,0.21418,0.92003,2.3572e-06,5.1956e-05
1.358,0.56427,0.5647,0.5671,2.7205e-05,0.21194,0.92227,2.3701e-06,5.2039e-05
1.3588,0.56427,0.5647,0.5671,2.7253e-05,0.20971,0.9245,2.3832e-06,5.2122e-05
1.3597,0.56427,0.5647,0.5671,2.73e-05,0.20748,0.92671,2.3965e-06,5.2204e-05
1.3605,0.56427,0.56469,0.5671,2.7348e-05,0.20527,0.92892,2.41e-06,5.2286e-05
1.3613,0.56427,0.56469,0.56709,2.7395e-05,0.20307,0.93112,2.4237e-06,5.2367e-05
1.3621,0.56427,0.56469,0.56709,2.7443e-05,0.20087,0.93331,2.4376e-06,5.2448e-05
1.3629,0.56427,0.56468,0.56709,2.749e-05,0.19869,0.93549,2.4516e-06,5.2528e-05
1.3637,0.56427,0.56468,0.56709,2.7537e-05,0.19651,0.93766,2.4658e-06,5.2607e-05
1.3645,0.56427,0.56468,0.56708,2.7583e-05,0.19434,0.93983,2.4802e-06,5.2686e-05
1.3653,0.56427,0.56467,0.56708,2.763e-05,0.19219,0.94198,2.4948e-06,5.2765e-05
1.3661,0.56427,0.56467,0.56708,2.7676e-05,0.19004,0.94412,2.5096e-06,5.2842e-05
1.3669,0.56427,0.56467,0.56708,2.7722e-05,0.1879,0.94625,2.5245e-06,5.292e-05
1.3677,0.56428,0.56466,0.56708,2.7768e-05,0.18577,0.94838,2.5396e-06,5.2996e-05
1.3685,0.56428,0.56466,0.56707,2.7814e-05,0.18366,0.95049,2.5549e-06,5.3072e-05
1.3693,0.56428,0.56466,0.56707,2.7859e-05,0.18155,0.95259,2.5704e-06,5.3148e-05
1.3701,0.56428,0.56465,0.56707,2.7904e-05,0.17945,0.95469,2.586e-06,5.3223e-05
1.3709,0.56428,0.56465,0.56707,2.7949e-05,0.17736,0.95677,2.6018e-06,5.3297e-05
1.3717,0.56428,0.56465,0.56706,2.7994e-05,0.17528,0.95884,2.6177e-06,5.3371e-05
1.3725,0.56428,0.56464,0.56706,2.8039e-05,0.17321,0.96091,2.6338e-06,5.3444e-05
1.3733,0.56428,0.56464,0.56706,2.8083e-05,0.17115,0.96296,2.6501e-06,5.3517e-05
1.3741,0.56428,0.56464,0.56706,2.8128e-05,0.16911,0.965,2.6665e-06,5.3589e-05
1.375,0.56428,0.56463,0.56705,2.8172e-05,0.16707,0.96704,2.6831e-06,5.366e-05
1.3758,0.56428,0.56463,0.56705,2.8216e-05,0.16504,0.96906,2.6999e-06,5.3731e-05
1.3766,0.56428,0.56463,0.56705,2.8259e-05,0.16302,0.97107,2.7168e-06,5.3802e-05
1.3774,0.56428,0.56462,0.56704,2.8303e-05,0.16101,0.97308,2.7338e-06,5.3872e-05
1.3782,0.56428,0.56462,0.56704,2.8346e-05,0.15902,0.97507,2.751e-06,5.3941e-05
1.379,0.56429,0.56462,0.56704,2.8389e-05,0.15703,0.97705,2.7684e-06,5.401e-05
1.3798,0.56429,0.56461,0.56704,2.8432e-05,0.15505,0.97902,2.7859e-06,5.4078e-05
1.3806,0.56429,0.56461,0.56703,2.8474e-05,0.15309,0.98098,2.8035e-06,5.4145e-05
1.3814,0.56429,0.56461,0.56703,2.8517e-05,0.15113,0.98293,2.8213e-06,5.4212e-05
1.3822,0.56429,0.5646,0.56703,2.8559e-05,0.14919,0.98487,2.8393e-06,5.4278e-05
1.383,0.56429,0.5646,0.56703,2.8601e-05,0.14726,0.9868,2.8573e-06,5.4344e-05
1.3838,0.56429,0.5646,0.56702,2.8642e-05,0.14533,0.98871,2.8756e-06,5.4409e-05
1.3846,0.56429,0.56459,0.56702,2.8684e-05,0.14342,0.99062,2.8939e-06,5.4474e-05
1.3854,0.56429,0.56459,0.56702,2.8725e-05,0.14152,0.99252,2.9124e-06,5.4538e-05
1.3862,0.56429,0.56459,0.56702,2.8766e-05,0.13963,0.9944,2.9311e-06,5.4601e-05
1.387,0.56429,0.56459,0.56701,2.8807e-05,0.13775,0.99628,2.9498e-06,5.4664e-05
1.3878,0.56429,0.56458,0.56701,2.8848e-05,0.13588,0.99814,2.9688e-06,5.4727e-05
1.3886,0.56429,0.56458,0.56701,2.8888e-05,0.13402,0.99999,2.9878e-06,5.4788e-05
1.3895,0.56429,0.56458,0.567,2.8928e-05,0.13218,1.0018,3.007e-06,5.4849e-05
1.3903,0.56429,0.56457,0.567,2.8968e-05,0.13034,1.0037,3.0263e-06,5.491e-05
1.3911,0.56429,0.56457,0.567,2.9008e-05,0.12852,1.0055,3.0457e-06,5.497e-05
1.3919,0.56429,0.56457,0.567,2.9047e-05,0.12671,1.0073,3.0653e-06,5.5029e-05
1.3927,0.5643,0.56456,0.56699,2.9086e-05,0.1249,1.0091,3.085e-06,5.5088e-05
1.3935,0.5643,0.56456,0.56699,2.9125e-05,0.12311,1.0109,3.1048e-06,5.5146e-05
1.3943,0.5643,0.56456,0.56699,2.9164e-05,0.12133,1.0126,3.1247e-06,5.5204e-05
1.3951,0.5643,0.56456,0.56698,2.9203e-05,0.11957,1.0144,3.1448e-06,5.5261e-05
1.3959,0.5643,0.56455,0.56698,2.9241e-05,0.11781,1.0162,3.165e-06,5.5317e-05
1.3967,0.5643,0.56455,0.56698,2.9279e-05,0.11607,1.0179,3.1853e-06,5.5373e-05
1.3975,0.5643,0.56455,0.56698,2.9317e-05,0.11433,1.0196,3.2057e-06,5.5428e-05
1.3983,0.5643,0.56454,0.56697,2.9355e-05,0.11261,1.0213,3.2263e-06,5.5483e-05
1.3991,0.5643,0.56454,0.56697,2.9392e-05,0.1109,1.023,3.247e-06,5.5537e-05
1.3999,0.5643,0.56454,0.56697,2.9429e-05,0.1092,1.0247,3.2678e-06,5.559e-05
1.4007,0.5643,0.56454,0.56696,2.9466e-05,0.10752,1.0264,3.2887e-06,5.5643e-05
1.4015,0.5643,0.56453,0.56696,2.9502e-05,0.10584,1.0281,3.3097e-06,5.5695e-05
1.4023,0.5643,0.56453,0.56696,2.9539e-05,0.10418,1.0297,3.3308e-06,5.5747e-05
1.4031,0.5643,0.56453,0.56696,2.9575e-05,0.10253,1.0314,3.3521e-06,5.5798e-05
1.404,0.5643,0.56452,0.56695,2.9611e-05,0.10089,1.033,3.3734e-06,5.5848e-05
1.4048,0.5643,0.56452,0.56695,2.9647e-05,0.099262,1.0346,3.3949e-06,5.5898e-05
1.4056,0.5643,0.56452,0.56695,2.9682e-05,0.097647,1.0362,3.4165e-06,5.5948e-05
1.4064,0.5643,0.56452,0.56694,2.9717e-05,0.096044,1.0378,3.4382e-06,5.5996e-05
1.4072,0.5643,0.56451,0.56694,2.9752e-05,0.094453,1.0394,3.46e-06,5.6044e-05
1.408,0.56431,0.56451,0.56694,2.9787e-05,0.092873,1.041,3.4819e-06,5.6092e-05
1.4088,0.56431,0.56451,0.56693,2.9821e-05,0.091306,1.0426,3.5039e-06,5.6139e-05
1.4096,0.56431,0.56451,0.56693,2.9855e-05,0.089752,1.0441,3.526e-06,5.6185e-05
1.4104,0.56431,0.5645,0.56693,2.9889e-05,0.088209,1.0456,3.5482e-06,5.623e-05
1.4112,0.56431,0.5645,0.56693,2.9923e-05,0.086679,1.0472,3.5705e-06,5.6275e-05
1.412,0.56431,0.5645,0.56692,2.9956e-05,0.085161,1.0487,3.593e-06,5.632e-05
1.4128,0.56431,0.5645,0.56692,2.999e-05,0.083655,1.0502,3.6155e-06,5.6364e-05
1.4136,0.56431,0.56449,0.56692,3.0022e-05,0.082162,1.0517,3.6381e-06,5.6407e-05
1.4144,0.56431,0.56449,0.56691,3.0055e-05,0.080681,1.0531,3.6609e-06,5.6449e-05
1.4152,0.56431,0.56449,0.56691,3.0088e-05,0.079212,1.0546,3.6837e-06,5.6491e-05
1.416,0.56431,0.56449,0.56691,3.012e-05,0.077756,1.0561,3.7066e-06,5.6533e-05
1.4168,0.56431,0.56448,0.5669,3.0152e-05,0.076313,1.0575,3.7297e-06,5.6574e-05
1.4176,0.56431,0.56448,0.5669,3.0183e-05,0.074882,1.0589,3.7528e-06,5.6614e-05
1.4185,0.56431,0.56448,0.5669,3.0215e-05,0.073463,1.0603,3.776e-06,5.6653e-05
1.4193,0.56431,0.56448,0.56689,3.0246e-05,0.072058,1.0617,3.7993e-06,5.6692e-05
1.4201,0.56431,0.56447,0.56689,3.0277e-05,0.070665,1.0631,3.8227e-06,5.673e-05
1.4209,0.56431,0.56447,0.56689,3.0307e-05,0.069284,1.0645,3.8462e-06,5.6768e-05
1.4217,0.56431,0.56447,0.56688,3.0338e-05,0.067917,1.0659,3.8698e-06,5.6805e-05
1.4225,0.56431,0.56447,0.56688,3.0368e-05,0.066562,1.0672,3.8935e-06,5.6842e-05
1.4233,0.56431,0.56447,0.56688,3.0397e-05,0.06522,1.0685,3.9173e-06,5.6877e-05
1.4241,0.56431,0.56446,0.56687,3.0427e-05,0.063891,1.0699,3.9412e-06,5.6913e-05
1.4249,0.56431,0.56446,0.56687,3.0456e-05,0.062574,1.0712,3.9651e-06,5.6947e-05
1.4257,0.56431,0.56446,0.56687,3.0485e-05,0.061271,1.0725,3.9891e-06,5.6981e-05
1.4265,0.56431,0.56446,0.56687,3.0514e-05,0.05998,1.0738,4.0133e-06,5.7015e-05
1.4273,0.56432,0.56445,0.56686,3.0542e-05,0.058703,1.075,4.0375e-06,5.7047e-05
1.4281,0.56432,0.56445,0.56686,3.0571e-05,0.057438,1.0763,4.0618e-06,5.708e-05
1.4289,0.56432,0.56445,0.56686,3.0599e-05,0.056187,1.0775,4.0862e-06,5.7111e-05
1.4297,0.56432,0.56445,0.56685,3.0626e-05,0.054949,1.0788,4.1106e-06,5.7142e-05
1.4305,0.56432,0.56445,0.56685,3.0654e-05,0.053723,1.08,4.1352e-06,5.7172e-05
1.4313,0.56432,0.56444,0.56685,3.0681e-05,0.052511,1.0812,4.1598e-06,5.7202e-05
1.4321,0.56432,0.56444,0.56684,3.0708e-05,0.051312,1.0824,4.1845e-06,5.7231e-05
1.4329,0.56432,0.56444,0.56684,3.0734e-05,0.050126,1.0836,4.2093e-06,5.7259e-05
1.4338,0.56432,0.56444,0.56684,3.0761e-05,0.048954,1.0847,4.2341e-06,5.7287e-05
1.4346,0.56432,0.56444,0.56683,3.0787e-05,0.047795,1.0859,4.259e-06,5.7314e-05
1.4354,0.56432,0.56443,0.56683,3.0812e-05,0.046649,1.087,4.284e-06,5.7341e-05
1.4362,0.56432,0.56443,0.56683,3.0838e-05,0.045516,1.0881,4.3091e-06,5.7367e-05
1.437,0.56432,0.56443,0.56682,3.0863e-05,0.044397,1.0892,4.3343e-06,5.7392e-05
1.4378,0.56432,0.56443,0.56682,3.0888e-05,0.043291,1.0903,4.3595e-06,5.7417e-05
1.4386,0.56432,0.56443,0.56682,3.0913e-05,0.042198,1.0914,4.3848e-06,5.7441e-05
1.4394,0.56432,0.56442,0.56681,3.0937e-05,0.041119,1.0925,4.4101e-06,5.7464e-05
1.4402,0.56432,0.56442,0.56681,3.0961e-05,0.040053,1.0936,4.4356e-06,5.7487e-05
1.441,0.56432,0.56442,0.56681,3.0985e-05,0.039001,1.0946,4.4611e-06,5.7509e-05
1.4418,0.56432,0.56442,0.5668,3.1009e-05,0.037962,1.0956,4.4866e-06,5.7531e-05
1.4426,0.56432,0.56442,0.5668,3.1032e-05,0.036937,1.0967,4.5122e-06,5.7552e-05
1.4434,0.56432,0.56442,0.5668,3.1055e-05,0.035926,1.0977,4.5379e-06,5.7572e-05
1.4442,0.56432,0.56441,0.56679,3.1078e-05,0.034928,1.0987,4.5637e-06,5.7592e-05
1.445,0.56432,0.56441,0.56679,3.11e-05,0.033943,1.0996,4.5895e-06,5.7611e-05
1.4458,0.56432,0.56441,0.56679,3.1122e-05,0.032973,1.1006,4.6153e-06,5.763e-05
1.4466,0.56432,0.56441,0.56678,3.1144e-05,0.032015,1.1015,4.6412e-06,5.7647e-05
1.4474,0.56432,0.56441,0.56678,3.1166e-05,0.031072,1.1025,4.6672e-06,5.7665e-05
1.4483,0.56432,0.56441,0.56677,3.1187e-05,0.030142,1.1034,4.6932e-06,5.7681e-05
1.4491,0.56432,0.5644,0.56677,3.1208e-05,0.029227,1.1043,4.7193e-06,5.7697e-05
1.4499,0.56432,0.5644,0.56677,3.1229e-05,0.028324,1.1052,4.7454e-06,5.7713e-05
1.4507,0.56432,0.5644,0.56676,3.125e-05,0.027436,1.1061,4.7716e-06,5.7727e-05
1.4515,0.56432,0.5644,0.56676,3.127e-05,0.026561,1.107,4.7978e-06,5.7742e-05
1.4523,0.56432,0.5644,0.56676,3.129e-05,0.025701,1.1078,4.8241e-06,5.7755e-05
1.4531,0.56432,0.5644,0.56675,3.1309e-05,0.024854,1.1087,4.8504e-06,5.7768e-05
1.4539,0.56432,0.5644,0.56675,3.1329e-05,0.024021,1.1095,4.8768e-06,5.778e-05
1.4547,0.56432,0.56439,0.56675,3.1348e-05,0.023202,1.1103,4.9032e-06,5.7792e-05
1.4555,0.56432,0.56439,0.56674,3.1366e-05,0.022397,1.1111,4.9296e-06,5.7803e-05
1.4563,0.56432,0.56439,0.56674,3.1385e-05,0.021605,1.1119,4.9561e-06,5.7813e-05
1.4571,0.56433,0.56439,0.56674,3.1403e-05,0.020828,1.1126,4.9826e-06,5.7823e-05
1.4579,0.56433,0.56439,0.56673,3.1421e-05,0.020065,1.1134,5.0092e-06,5.7833e-05
1.4587,0.56433,0.56439,0.56673,3.1438e-05,0.019315,1.1141,5.0358e-06,5.7841e-05
1.4595,0.56433,0.56439,0.56673,3.1456e-05,0.01858,1.1149,5.0624e-06,5.7849e-05
1.4603,0.56433,0.56438,0.56672,3.1473e-05,0.017859,1.1156,5.0891e-06,5.7857e-05
1.4611,0.56433,0.56438,0.56672,3.149e-05,0.017152,1.1163,5.1157e-06,5.7863e-05
1.4619,0.56433,0.56438,0.56672,3.1506e-05,0.016459,1.117,5.1424e-06,5.787e-05
1.4628,0.56433,0.56438,0.56671,3.1522e-05,0.015779,1.1176,5.1692e-06,5.7875e-05
1.4636,0.56433,0.56438,0.56671,3.1538e-05,0.015115,1.1183,5.1959e-06,5.788e-05
1.4644,0.56433,0.56438,0.56671,3.1554e-05,0.014464,1.1189,5.2227e-06,5.7884e-05
1.4652,0.56433,0.56438,0.5667,3.1569e-05,0.013827,1.1196,5.2495e-06,5.7888e-05
1.466,0.56433,0.56438,0.5667,3.1584e-05,0.013205,1.1202,5.2764e-06,5.7891e-05
1.4668,0.56433,0.56438,0.56669,3.1599e-05,0.012596,1.1208,5.3032e-06,5.7894e-05
1.4676,0.56433,0.56437,0.56669,3.1613e-05,0.012002,1.1214,5.3301e-06,5.7896e-05
1.4684,0.56433,0.56437,0.56669,3.1627e-05,0.011422,1.122,5.357e-06,5.7897e-05
1.4692,0.56433,0.56437,0.56668,3.1641e-05,0.010856,1.1225,5.3839e-06,5.7898e-05
1.47,0.56433,0.56437,0.56668,3.1654e-05,0.010305,1.1231,5.4108e-06,5.7898e-05
1.4708,0.56433,0.56437,0.56668,3.1668e-05,0.0097676,1.1236,5.4377e-06,5.7897e-05
1.4716,0.56433,0.56437,0.56667,3.1681e-05,0.0092446,1.1241,5.4646e-06,5.7896e-05
1.4724,0.56433,0.56437,0.56667,3.1693e-05,0.0087358,1.1246,5.4916e-06,5.7895e-05
1.4732,0.56433,0.56437,0.56667,3.1705e-05,0.0082414,1.1251,5.5185e-06,5.7892e-05
1.474,0.56433,0.56437,0.56666,3.1718e-05,0.0077613,1.1256,5.5455e-06,5.789e-05
1.4748,0.56433,0.56437,0.56666,3.1729e-05,0.0072955,1.126,5.5725e-06,5.7886e-05
1.4756,0.56433,0.56436,0.56666,3.1741e-05,0.006844,1.1265,5.5994e-06,5.7882e-05
1.4764,0.56433,0.56436,0.56665,3.1752e-05,0.0064068,1.1269,5.6264e-06,5.7877e-05
1.4773,0.56433,0.56436,0.56665,3.1763e-05,0.005984,1.1273,5.6534e-06,5.7872e-05
1.4781,0.56433,0.56436,0.56664,3.1773e-05,0.0055755,1.1277,5.6804e-06,5.7866e-05
1.4789,0.56433,0.56436,0.56664,3.1784e-05,0.0051815,1.1281,5.7074e-06,5.786e-05
1.4797,0.56433,0.56436,0.56664,3.1794e-05,0.0048017,1.1285,5.7344e-06,5.7853e-05
1.4805,0.56433,0.56436,0.56663,3.1803e-05,0.0044364,1.1288,5.7613e-06,5.7845e-05
1.4813,0.56433,0.56436,0.56663,3.1813e-05,0.0040855,1.1292,5.7883e-06,5.7837e-05
1.4821,0.56433,0.56436,0.56663,3.1822e-05,0.003749,1.1295,5.8153e-06,5.7828e-05
1.4829,0.56433,0.56436,0.56662,3.183e-05,0.0034269,1.1298,5.8423e-06,5.7818e-05
1.4837,0.56433,0.56436,0.56662,3.1839e-05,0.0031192,1.1301,5.8693e-06,5.7808e-05
1.4845,0.56433,0.56436,0.56662,3.1847e-05,0.002826,1.1304,5.8962e-06,5.7798e-05
1.4853,0.56433,0.56436,0.56661,3.1855e-05,0.0025472,1.1307,5.9232e-06,5.7787e-05
1.4861,0.56433,0.56436,0.56661,3.1862e-05,0.0022828,1.1309,5.9502e-06,5.7775e-05
1.4869,0.56433,0.56436,0.5666,3.187e-05,0.0020329,1.1312,5.9771e-06,5.7762e-05
1.4877,0.56433,0.56436,0.5666,3.1877e-05,0.0017974,1.1314,6.0041e-06,5.7749e-05
1.4885,0.56433,0.56436,0.5666,3.1883e-05,0.0015765,1.1316,6.031e-06,5.7736e-05
1.4893,0.56433,0.56435,0.56659,3.189e-05,0.0013699,1.1318,6.058e-06,5.7722e-05
1.4901,0.56433,0.56435,0.56659,3.1896e-05,0.0011779,1.132,6.0849e-06,5.7707e-05
1.4909,0.56433,0.56435,0.56659,3.1902e-05,0.0010003,1.1322,6.1118e-06,5.7691e-05
1.4917,0.56433,0.56435,0.56658,3.1907e-05,0.00083728,1.1323,6.1388e-06,5.7675e-05
1.4926,0.56433,0.56435,0.56658,3.1912e-05,0.0006887,1.1325,6.1657e-06,5.7659e-05
1.4934,0.56433,0.56435,0.56658,3.1917e-05,0.00055461,1.1326,6.1926e-06,5.7642e-05
1.4942,0.56433,0.56435,0.56657,3.1922e-05,0.00043502,1.1327,6.2195e-06,5.7624e-05
1.495,0.56433,0.56435,0.56657,3.1926e-05,0.00032993,1.1328,6.2464e-06,5.7606e-05
1.4958,0.56433,0.56435,0.56656,3.193e-05,0.00023934,1.1329,6.2733e-06,5.7587e-05
1.4966,0.56433,0.56435,0.56656,3.1934e-05,0.00016326,1.133,6.3002e-06,5.7567e-05
1.4974,0.56433,0.56435,0.56656,3.1937e-05,0.00010168,1.133,6.3271e-06,5.7547e-05
1.4982,0.56433,0.56435,0.56655,3.194e-05,5.4616e-05,1.1331,6.354e-06,5.7526e-05
1.499,0.56433,0.56435,0.56655,3.1943e-05,2.2059e-05,1.1331,6.3809e-06,5.7505e-05
1.4998,0.56433,0.56435,0.56655,3.1945e-05,4.0123e-06,1.1331,6.4077e-06,5.7483e-05
1.5006,0.56433,0.56435,0.56654,3.1947e-05,4.7687e-07,1.1331,6.4346e-06,5.746e-05
1.5014,0.56433,0.56435,0.56654,3.1949e-05,1.1453e-05,1.1331,6.4615e-06,5.7437e-05
1.5022,0.56433,0.56435,0.56654,3.1951e-05,3.6939e-05,1.133,6.4884e-06,5.7413e-05
1.503,0.56433,0.56435,0.56653,3.1952e-05,7.6936e-05,1.133,6.5153e-06,5.7389e-05
1.5038,0.56433,0.56435,0.56653,3.1953e-05,0.00013144,1.1329,6.5422e-06,5.7364e-05
1.5046,0.56433,0.56435,0.56653,3.1954e-05,0.00020046,1.1328,6.5691e-06,5.7338e-05
1.5054,0.56433,0.56435,0.56652,3.1954e-05,0.00028398,1.1328,6.596e-06,5.7312e-05
1.5062,0.56433,0.56435,0.56652,3.1954e-05,0.000382,1.1327,6.6229e-06,5.7285e-05
1.5071,0.56433,0.56435,0.56651,3.1954e-05,0.00049453,1.1325,6.6498e-06,5.7258e-05
1.5079,0.56433,0.56435,0.56651,3.1953e-05,0.00062155,1.1324,6.6768e-06,5.723e-05
1.5087,0.56433,0.56435,0.56651,3.1952e-05,0.00076307,1.1323,6.7037e-06,5.7201e-05
1.5095,0.56433,0.56435,0.5665,3.1951e-05,0.00091908,1.1321,6.7307e-06,5.7172e-05
1.5103,0.56433,0.56435,0.5665,3.195e-05,0.0010896,1.1319,6.7576e-06,5.7142e-05
1.5111,0.56433,0.56435,0.5665,3.1948e-05,0.0012746,1.1317,6.7846e-06,5.7112e-05
1.5119,0.56433,0.56435,0.56649,3.1946e-05,0.001474,1.1315,6.8116e-06,5.708e-05
1.5127,0.56433,0.56435,0.56649,3.1944e-05,0.001688,1.1313,6.8387e-06,5.7049e-05
1.5135,0.56433,0.56435,0.56649,3.1941e-05,0.0019164,1.1311,6.8657e-06,5.7016e-05
1.5143,0.56433,0.56436,0.56648,3.1938e-05,0.0021592,1.1308,6.8928e-06,5.6983e-05
1.5151,0.56433,0.56436,0.56648,3.1935e-05,0.0024165,1.1305,6.9199e-06,5.695e-05
1.5159,0.56433,0.56436,0.56647,3.1931e-05,0.0026883,1.1303,6.947e-06,5.6915e-05
1.5167,0.56433,0.56436,0.56647,3.1927e-05,0.0029745,1.13,6.9742e-06,5.688e-05
1.5175,0.56433,0.56436,0.56647,3.1923e-05,0.0032752,1.1297,7.0014e-06,5.6845e-05
1.5183,0.56433,0.56436,0.56646,3.1919e-05,0.0035902,1.1293,7.0286e-06,5.6809e-05
1.5191,0.56433,0.56436,0.56646,3.1914e-05,0.0039197,1.129,7.0559e-06,5.6772e-05
1.5199,0.56433,0.56436,0.56646,3.1909e-05,0.0042636,1.1286,7.0832e-06,5.6735e-05
1.5207,0.56433,0.56436,0.56645,3.1903e-05,0.0046219,1.1283,7.1105e-06,5.6696e-05
1.5216,0.56433,0.56436,0.56645,3.1898e-05,0.0049946,1.1279,7.1379e-06,5.6658e-05
1.5224,0.56433,0.56436,0.56645,3.1892e-05,0.0053817,1.1275,7.1653e-06,5.6618e-05
1.5232,0.56433,0.56436,0.56644,3.1886e-05,0.0057832,1.1271,7.1928e-06,5.6578e-05
1.524,0.56433,0.56436,0.56644,3.1879e-05,0.006199,1.1267,7.2203e-06,5.6538e-05
1.5248,0.56433,0.56436,0.56643,3.1872e-05,0.0066292,1.1262,7.2479e-06,5.6496e-05
1.5256,0.56433,0.56436,0.56643,3.1865e-05,0.0070737,1.1258,7.2755e-06,5.6454e-05
1.5264,0.56433,0.56436,0.56643,3.1857e-05,0.0075325,1.1253,7.3032e-06,5.6412e-05
1.5272,0.56433,0.56436,0.56642,3.185e-05,0.0080057,1.1248,7.3309e-06,5.6368e-05
1.528,0.56433,0.56437,0.56642,3.1842e-05,0.0084931,1.1243,7.3587e-06,5.6325e-05
1.5288,0.56433,0.56437,0.56642,3.1833e-05,0.0089949,1.1238,7.3866e-06,5.628e-05
1.5296,0.56433,0.56437,0.56641,3.1825e-05,0.0095109,1.1233,7.4145e-06,5.6235e-05
1.5304,0.56433,0.56437,0.56641,3.1816e-05,0.010041,1.1228,7.4425e-06,5.6189e-05
1.5312,0.56433,0.56437,0.56641,3.1806e-05,0.010586,1.1222,7.4705e-06,5.6142e-05
1.532,0.56433,0.56437,0.5664,3.1797e-05,0.011145,1.1217,7.4986e-06,5.6095e-05
1.5328,0.56433,0.56437,0.5664,3.1787e-05,0.011718,1.1211,7.5268e-06,5.6047e-05
1.5336,0.56433,0.56437,0.5664,3.1777e-05,0.012305,1.1205,7.5551e-06,5.5999e-05
1.5344,0.56433,0.56437,0.56639,3.1766e-05,0.012906,1.1199,7.5834e-06,5.5949e-05
1.5352,0.56433,0.56437,0.56639,3.1756e-05,0.013522,1.1193,7.6119e-06,5.5899e-05
1.5361,0.56433,0.56438,0.56638,3.1745e-05,0.014152,1.1186,7.6404e-06,5.5849e-05
1.5369,0.56433,0.56438,0.56638,3.1733e-05,0.014796,1.118,7.6689e-06,5.5798e-05
1.5377,0.56433,0.56438,0.56638,3.1722e-05,0.015454,1.1173,7.6976e-06,5.5746e-05
1.5385,0.56433,0.56438,0.56637,3.171e-05,0.016126,1.1166,7.7263e-06,5.5693e-05
1.5393,0.56433,0.56438,0.56637,3.1697e-05,0.016812,1.1159,7.7551e-06,5.564e-05
1.5401,0.56433,0.56438,0.56637,3.1685e-05,0.017513,1.1152,7.784e-06,5.5586e-05
1.5409,0.56433,0.56438,0.56636,3.1672e-05,0.018227,1.1145,7.813e-06,5.5531e-05
1.5417,0.56433,0.56438,0.56636,3.1659e-05,0.018955,1.1138,7.8421e-06,5.5476e-05
1.5425,0.56433,0.56438,0.56636,3.1646e-05,0.019698,1.113,7.8713e-06,5.542e-05
1.5433,0.56433,0.56439,0.56635,3.1632e-05,0.020454,1.1123,7.9005e-06,5.5363e-05
1.5441,0.56433,0.56439,0.56635,3.1618e-05,0.021225,1.1115,7.9299e-06,5.5306e-05
1.5449,0.56433,0.56439,0.56635,3.1604e-05,0.022009,1.1107,7.9593e-06,5.5248e-05
1.5457,0.56433,0.56439,0.56634,3.1589e-05,0.022808,1.1099,7.9889e-06,5.519e-05
1.5465,0.56433,0.56439,0.56634,3.1574e-05,0.02362,1.1091,8.0185e-06,5.513e-05
1.5473,0.56433,0.56439,0.56634,3.1559e-05,0.024446,1.1082,8.0482e-06,5.507e-05
1.5481,0.56433,0.56439,0.56633,3.1544e-05,0.025286,1.1074,8.078e-06,5.501e-05
1.5489,0.56432,0.5644,0.56633,3.1528e-05,0.02614,1.1065,8.1079e-06,5.4948e-05
1.5497,0.56432,0.5644,0.56633,3.1512e-05,0.027008,1.1056,8.1379e-06,5.4886e-05
1.5505,0.56432,0.5644,0.56632,3.1496e-05,0.02789,1.1048,8.168e-06,5.4823e-05
1.5514,0.56432,0.5644,0.56632,3.1479e-05,0.028785,1.1039,8.1982e-06,5.476e-05
1.5522,0.56432,0.5644,0.56632,3.1462e-05,0.029694,1.1029,8.2285e-06,5.4696e-05
1.553,0.56432,0.5644,0.56631,3.1445e-05,0.030617,1.102,8.2589e-06,5.4631e-05
1.5538,0.56432,0.56441,0.56631,3.1428e-05,0.031554,1.1011,8.2893e-06,5.4566e-05
1.5546,0.56432,0.56441,0.5663,3.141e-05,0.032504,1.1001,8.3199e-06,5.45e-05
1.5554,0.56432,0.56441,0.5663,3.1392e-05,0.033469,1.0991,8.3506e-06,5.4433e-05
1.5562,0.56432,0.56441,0.5663,3.1374e-05,0.034446,1.0981,8.3813e-06,5.4366e-05
1.557,0.56432,0.56441,0.56629,3.1355e-05,0.035438,1.0972,8.4122e-06,5.4298e-05
1.5578,0.56432,0.56441,0.56629,3.1336e-05,0.036443,1.0961,8.4431e-06,5.4229e-05
1.5586,0.56432,0.56442,0.56629,3.1317e-05,0.037461,1.0951,8.4741e-06,5.416e-05
1.5594,0.56432,0.56442,0.56628,3.1298e-05,0.038493,1.0941,8.5052e-06,5.409e-05
1.5602,0.56432,0.56442,0.56628,3.1278e-05,0.039539,1.093,8.5364e-06,5.4019e-05
1.561,0.56432,0.56442,0.56628,3.1258e-05,0.040598,1.092,8.5677e-06,5.3948e-05
1.5618,0.56432,0.56442,0.56627,3.1238e-05,0.041671,1.0909,8.5991e-06,5.3876e-05
1.5626,0.56432,0.56442,0.56627,3.1217e-05,0.042757,1.0898,8.6306e-06,5.3803e-05
1.5634,0.56432,0.56443,0.56627,3.1196e-05,0.043856,1.0887,8.6621e-06,5.373e-05
1.5642,0.56432,0.56443,0.56626,3.1175e-05,0.044969,1.0876,8.6937e-06,5.3656e-05
1.565,0.56432,0.56443,0.56626,3.1154e-05,0.046095,1.0864,8.7254e-06,5.3582e-05
1.5659,0.56432,0.56443,0.56626,3.1132e-05,0.047235,1.0853,8.7572e-06,5.3507e-05
1.5667,0.56432,0.56443,0.56625,3.111e-05,0.048387,1.0841,8.7891e-06,5.3431e-05
1.5675,0.56432,0.56444,0.56625,3.1088e-05,0.049553,1.0829,8.821e-06,5.3354e-05
1.5683,0.56432,0.56444,0.56625,3.1065e-05,0.050733,1.0818,8.853e-06,5.3277e-05
1.5691,0.56432,0.56444,0.56624,3.1042e-05,0.051925,1.0806,8.885e-06,5.32e-05
1.5699,0.56432,0.56444,0.56624,3.1019e-05,0.053131,1.0794,8.9172e-06,5.3121e-05
1.5707,0.56432,0.56445,0.56624,3.0996e-05,0.05435,1.0781,8.9494e-06,5.3042e-05
1.5715,0.56432,0.56445,0.56623,3.0972e-05,0.055582,1.0769,8.9817e-06,5.2963e-05
1.5723,0.56432,0.56445,0.56623,3.0948e-05,0.056827,1.0756,9.014e-06,5.2883e-05
1.5731,0.56432,0.56445,0.56623,3.0924e-05,0.058085,1.0744,9.0464e-06,5.2802e-05
1.5739,0.56432,0.56445,0.56622,3.09e-05,0.059356,1.0731,9.0788e-06,5.2721e-05
1.5747,0.56432,0.56446,0.56622,3.0875e-05,0.06064,1.0718,9.1113e-06,5.2639e-05
1.5755,0.56432,0.56446,0.56622,3.085e-05,0.061938,1.0705,9.1438e-06,5.2556e-05
1.5763,0.56432,0.56446,0.56622,3.0825e-05,0.063248,1.0692,9.1764e-06,5.2473e-05
1.5771,0.56432,0.56446,0.56621,3.0799e-05,0.06457,1.0679,9.2091e-06,5.239e-05
1.5779,0.56432,0.56447,0.56621,3.0774e-05,0.065906,1.0665,9.2417e-06,5.2305e-05
1.5787,0.56432,0.56447,0.56621,3.0747e-05,0.067255,1.0652,9.2745e-06,5.2221e-05
1.5795,0.56432,0.56447,0.5662,3.0721e-05,0.068616,1.0638,9.3072e-06,5.2135e-05
1.5804,0.56432,0.56447,0.5662,3.0695e-05,0.06999,1.0624,9.34e-06,5.2049e-05
1.5812,0.56432,0.56447,0.5662,3.0668e-05,0.071377,1.061,9.3728e-06,5.1963e-05
1.582,0.56432,0.56448,0.56619,3.0641e-05,0.072777,1.0596,9.4057e-06,5.1875e-05
1.5828,0.56432,0.56448,0.56619,3.0613e-05,0.074189,1.0582,9.4385e-06,5.1788e-05
1.5836,0.56432,0.56448,0.56619,3.0586e-05,0.075614,1.0568,9.4714e-06,5.17e-05
1.5844,0.56432,0.56448,0.56618,3.0558e-05,0.077051,1.0553,9.5044e-06,5.1611e-05
1.5852,0.56432,0.56449,0.56618,3.0529e-05,0.078501,1.0539,9.5373e-06,5.1522e-05
1.586,0.56432,0.56449,0.56618,3.0501e-05,0.079964,1.0524,9.5703e-06,5.1432e-05
1.5868,0.56432,0.56449,0.56617,3.0472e-05,0.081438,1.0509,9.6032e-06,5.1341e-05
1.5876,0.56432,0.5645,0.56617,3.0443e-05,0.082926,1.0494,9.6362e-06,5.125e-05
1.5884,0.56431,0.5645,0.56617,3.0414e-05,0.084425,1.0479,9.6692e-06,5.1159e-05
1.5892,0.56431,0.5645,0.56616,3.0385e-05,0.085938,1.0464,9.7022e-06,5.1067e-05
1.59,0.56431,0.5645,0.56616,3.0355e-05,0.087462,1.0449,9.7351e-06,5.0975e-05
1.5908,0.56431,0.56451,0.56616,3.0325e-05,0.088999,1.0433,9.7681e-06,5.0882e-05
1.5916,0.56431,0.56451,0.56616,3.0295e-05,0.090547,1.0418,9.8011e-06,5.0788e-05
1.5924,0.56431,0.56451,0.56615,3.0264e-05,0.092108,1.0402,9.8341e-06,5.0694e-05
1.5932,0.56431,0.56451,0.56615,3.0233e-05,0.093682,1.0386,9.867e-06,5.06e-05
1.594,0.56431,0.56452,0.56615,3.0202e-05,0.095267,1.037,9.9e-06,5.0505e-05
1.5949,0.56431,0.56452,0.56614,3.0171e-05,0.096864,1.0354,9.9329e-06,5.0409e-05
1.5957,0.56431,0.56452,0.56614,3.014e-05,0.098474,1.0338,9.9659e-06,5.0313e-05
1.5965,0.56431,0.56453,0.56614,3.0108e-05,0.1001,1.0322,9.9988e-06,5.0217e-05
1.5973,0.56431,0.56453,0.56613,3.0076e-05,0.10173,1.0305,1.0032e-05,5.012e-05
1.5981,0.56431,0.56453,0.56613,3.0044e-05,0.10337,1.0289,1.0065e-05,5.0022e-05
1.5989,0.56431,0.56453,0.56613,3.0011e-05,0.10503,1.0272,1.0097e-05,4.9925e-05
1.5997,0.56431,0.56454,0.56613,2.9978e-05,0.1067,1.0256,1.013e-05,4.9826e-05
1.6005,0.56431,0.56454,0.56612,2.9945e-05,0.10838,1.0239,1.0163e-05,4.9727e-05
1.6013,0.56431,0.56454,0.56612,2.9912e-05,0.11007,1.0222,1.0196e-05,4.9628e-05
1.6021,0.56431,0.56455,0.56612,2.9878e-05,0.11178,1.0205,1.0228e-05,4.9528e-05
1.6029,0.56431,0.56455,0.56611,2.9845e-05,0.11349,1.0187,1.0261e-05,4.9428e-05
1.6037,0.56431,0.56455,0.56611,2.9811e-05,0.11522,1.017,1.0294e-05,4.9327e-05
1.6045,0.56431,0.56455,0.56611,2.9776e-05,0.11696,1.0153,1.0326e-05,4.9226e-05
1.6053,0.56431,0.56456,0.56611,2.9742e-05,0.11871,1.0135,1.0359e-05,4.9125e-05
1.6061,0.56431,0.56456,0.5661,2.9707e-05,0.12047,1.0117,1.0392e-05,4.9023e-05
1.6069,0.56431,0.56456,0.5661,2.9672e-05,0.12225,1.01,1.0424e-05,4.892e-05
1.6077,0.56431,0.56457,0.5661,2.9637e-05,0.12403,1.0082,1.0457e-05,4.8817e-05
1.6085,0.56431,0.56457,0.56609,2.9602e-05,0.12583,1.0064,1.0489e-05,4.8714e-05
1.6093,0.56431,0.56457,0.56609,2.9566e-05,0.12763,1.0045,1.0521e-05,4.861e-05
1.6102,0.56431,0.56458,0.56609,2.953e-05,0.12945,1.0027,1.0554e-05,4.8506e-05
1.611,0.56431,0.56458,0.56609,2.9494e-05,0.13128,1.0009,1.0586e-05,4.8402e-05
1.6118,0.56431,0.56458,0.56608,2.9457e-05,0.13312,0.99904,1.0618e-05,4.8296e-05
1.6126,0.56431,0.56459,0.56608,2.9421e-05,0.13497,0.99719,1.0651e-05,4.8191e-05
1.6134,0.56431,0.56459,0.56608,2.9384e-05,0.13684,0.99532,1.0683e-05,4.8085e-05
1.6142,0.56431,0.56459,0.56607,2.9347e-05,0.13871,0.99344,1.0715e-05,4.7979e-05
1.615,0.56431,0.5646,0.56607,2.931e-05,0.1406,0.99155,1.0747e-05,4.7872e-05
1.6158,0.56431,0.5646,0.56607,2.9272e-05,0.14249,0.98964,1.0779e-05,4.7765e-05
1.6166,0.5643,0.5646,0.56607,2.9234e-05,0.1444,0.98773,1.0811e-05,4.7657e-05
1.6174,0.5643,0.56461,0.56606,2.9196e-05,0.14632,0.98581,1.0843e-05,4.7549e-05
1.6182,0.5643,0.56461,0.56606,2.9158e-05,0.14825,0.98388,1.0875e-05,4.7441e-05
1.619,0.5643,0.56461,0.56606,2.912e-05,0.15019,0.98193,1.0907e-05,4.7332e-05
1.6198,0.5643,0.56462,0.56606,2.9081e-05,0.15213,0.97998,1.0939e-05,4.7223e-05
1.6206,0.5643,0.56462,0.56605,2.9042e-05,0.1541,0.97801,1.0971e-05,4.7113e-05
1.6214,0.5643,0.56462,0.56605,2.9003e-05,0.15607,0.97603,1.1002e-05,4.7003e-05
1.6222,0.5643,0.56463,0.56605,2.8963e-05,0.15805,0.97405,1.1034e-05,4.6893e-05
1.623,0.5643,0.56463,0.56605,2.8924e-05,0.16004,0.97205,1.1066e-05,4.6782e-05
1.6238,0.5643,0.56463,0.56604,2.8884e-05,0.16204,0.97004,1.1098e-05,4.6671e-05
1.6247,0.5643,0.56464,0.56604,2.8844e-05,0.16405,0.96802,1.1129e-05,4.6559e-05
1.6255,0.5643,0.56464,0.56604,2.8804e-05,0.16608,0.966,1.1161e-05,4.6447e-05
1.6263,0.5643,0.56464,0.56603,2.8763e-05,0.16811,0.96396,1.1192e-05,4.6334e-05
1.6271,0.5643,0.56465,0.56603,2.8723e-05,0.17015,0.96191,1.1224e-05,4.6222e-05
1.6279,0.5643,0.56465,0.56603,2.8682e-05,0.17221,0.95985,1.1255e-05,4.6108e-05
1.6287,0.5643,0.56466,0.56603,2.8641e-05,0.17427,0.95778,1.1287e-05,4.5995e-05
1.6295,0.5643,0.56466,0.56602,2.8599e-05,0.17635,0.9557,1.1318e-05,4.5881e-05
1.6303,0.5643,0.56466,0.56602,2.8558e-05,0.17843,0.95361,1.1349e-05,4.5766e-05
1.6311,0.5643,0.56467,0.56602,2.8516e-05,0.18052,0.95152,1.1381e-05,4.5651e-05
1.6319,0.5643,0.56467,0.56602,2.8474e-05,0.18263,0.94941,1.1412e-05,4.5536e-05
1.6327,0.5643,0.56467,0.56601,2.8432e-05,0.18474,0.94729,1.1443e-05,4.5421e-05
1.6335,0.5643,0.56468,0.56601,2.839e-05,0.18686,0.94516,1.1475e-05,4.5305e-05
1.6343,0.5643,0.56468,0.56601,2.8347e-05,0.189,0.94302,1.1506e-05,4.5188e-05
1.6351,0.5643,0.56469,0.56601,2.8304e-05,0.19114,0.94088,1.1537e-05,4.5072e-05
1.6359,0.5643,0.56469,0.56601,2.8261e-05,0.19329,0.93872,1.1568e-05,4.4954e-05
1.6367,0.5643,0.56469,0.566,2.8218e-05,0.19545,0.93655,1.16e-05,4.4837e-05
1.6375,0.5643,0.5647,0.566,2.8175e-05,0.19762,0.93438,1.1631e-05,4.4719e-05
1.6383,0.5643,0.5647,0.566,2.8131e-05,0.19981,0.93219,1.1662e-05,4.4601e-05
1.6392,0.5643,0.5647,0.566,2.8087e-05,0.202,0.93,1.1693e-05,4.4482e-05
1.64,0.56429,0.56471,0.56599,2.8043e-05,0.2042,0.92779,1.1724e-05,4.4363e-05
1.6408,0.56429,0.56471,0.56599,2.7999e-05,0.2064,0.92558,1.1755e-05,4.4243e-05
1.6416,0.56429,0.56472,0.56599,2.7955e-05,0.20862,0.92336,1.1786e-05,4.4123e-05
1.6424,0.56429,0.56472,0.56599,2.791e-05,0.21085,0.92112,1.1818e-05,4.4003e-05
1.6432,0.56429,0.56472,0.56598,2.7866e-05,0.21309,0.91888,1.1849e-05,4.3883e-05
1.644,0.56429,0.56473,0.56598,2.7821e-05,0.21533,0.91663,1.188e-05,4.3762e-05
1.6448,0.56429,0.56473,0.56598,2.7776e-05,0.21759,0.91437,1.1911e-05,4.364e-05
1.6456,0.56429,0.56474,0.56598,2.773e-05,0.21985,0.91211,1.1942e-05,4.3519e-05
1.6464,0.56429,0.56474,0.56598,2.7685e-05,0.22212,0.90983,1.1973e-05,4.3396e-05
1.6472,0.56429,0.56474,0.56597,2.7639e-05,0.2244,0.90754,1.2004e-05,4.3274e-05
1.648,0.56429,0.56475,0.56597,2.7593e-05,0.22669,0.90525,1.2035e-05,4.3151e-05
1.6488,0.56429,0.56475,0.56597,2.7547e-05,0.22899,0.90295,1.2066e-05,4.3028e-05
1.6496,0.56429,0.56476,0.56597,2.7501e-05,0.2313,0.90064,1.2097e-05,4.2904e-05
1.6504,0.56429,0.56476,0.56596,2.7454e-05,0.23361,0.89832,1.2128e-05,4.2781e-05
1.6512,0.56429,0.56476,0.56596,2.7408e-05,0.23594,0.89599,1.2159e-05,4.2656e-05
1.652,0.56429,0.56477,0.56596,2.7361e-05,0.23827,0.89365,1.219e-05,4.2532e-05
1.6528,0.56429,0.56477,0.56596,2.7314e-05,0.24061,0.89131,1.2221e-05,4.2407e-05
1.6537,0.56429,0.56478,0.56596,2.7267e-05,0.24296,0.88895,1.2252e-05,4.2281e-05
1.6545,0.56429,0.56478,0.56595,2.7219e-05,0.24532,0.88659,1.2283e-05,4.2156e-05
1.6553,0.56429,0.56479,0.56595,2.7172e-05,0.24768,0.88422,1.2314e-05,4.203e-05
1.6561,0.56429,0.56479,0.56595,2.7124e-05,0.25006,0.88184,1.2345e-05,4.1903e-05
1.6569,0.56429,0.56479,0.56595,2.7076e-05,0.25244,0.87946,1.2376e-05,4.1776e-05
1.6577,0.56429,0.5648,0.56595,2.7028e-05,0.25483,0.87706,1.2407e-05,4.1649e-05
1.6585,0.56429,0.5648,0.56594,2.698e-05,0.25723,0.87466,1.2438e-05,4.1522e-05
1.6593,0.56429,0.56481,0.56594,2.6932e-05,0.25963,0.87225,1.2469e-05,4.1394e-05
1.6601,0.56429,0.56481,0.56594,2.6883e-05,0.26205,0.86983,1.25e-05,4.1266e-05
1.6609,0.56428,0.56481,0.56594,2.6834e-05,0.26447,0.86741,1.2531e-05,4.1138e-05
1.6617,0.56428,0.56482,0.56594,2.6785e-05,0.2669,0.86497,1.2562e-05,4.1009e-05
1.6625,0.56428,0.56482,0.56593,2.6736e-05,0.26934,0.86253,1.2593e-05,4.088e-05
1.6633,0.56428,0.56483,0.56593,2.6687e-05,0.27178,0.86008,1.2624e-05,4.0751e-05
1.6641,0.56428,0.56483,0.56593,2.6638e-05,0.27423,0.85763,1.2655e-05,4.0621e-05
1.6649,0.56428,0.56484,0.56593,2.6588e-05,0.27669,0.85516,1.2686e-05,4.0491e-05
1.6657,0.56428,0.56484,0.56593,2.6539e-05,0.27916,0.85269,1.2716e-05,4.0361e-05
1.6665,0.56428,0.56485,0.56592,2.6489e-05,0.28164,0.85021,1.2747e-05,4.023e-05
1.6673,0.56428,0.56485,0.56592,2.6439e-05,0.28412,0.84773,1.2778e-05,4.0099e-05
1.6681,0.56428,0.56485,0.56592,2.6389e-05,0.28661,0.84524,1.2809e-05,3.9968e-05
1.669,0.56428,0.56486,0.56592,2.6338e-05,0.2891,0.84274,1.284e-05,3.9837e-05
1.6698,0.56428,0.56486,0.56592,2.6288e-05,0.29161,0.84023,1.2871e-05,3.9705e-05
1.6706,0.56428,0.56487,0.56592,2.6237e-05,0.29412,0.83771,1.2901e-05,3.9573e-05
1.6714,0.56428,0.56487,0.56591,2.6187e-05,0.29664,0.83519,1.2932e-05,3.9441e-05
1.6722,0.56428,0.56488,0.56591,2.6136e-05,0.29916,0.83267,1.2963e-05,3.9309e-05
1.673,0.56428,0.56488,0.56591,2.6085e-05,0.30169,0.83013,1.2993e-05,3.9176e-05
1.6738,0.56428,0.56489,0.56591,2.6033e-05,0.30423,0.82759,1.3024e-05,3.9043e-05
1.6746,0.56428,0.56489,0.56591,2.5982e-05,0.30677,0.82504,1.3054e-05,3.891e-05
1.6754,0.56428,0.56489,0.56591,2.5931e-05,0.30933,0.82249,1.3085e-05,3.8776e-05
1.6762,0.56428,0.5649,0.5659,2.5879e-05,0.31188,0.81993,1.3115e-05,3.8643e-05
1.677,0.56428,0.5649,0.5659,2.5827e-05,0.31445,0.81736,1.3146e-05,3.8509e-05
1.6778,0.56428,0.56491,0.5659,2.5775e-05,0.31702,0.81478,1.3176e-05,3.8374e-05
1.6786,0.56428,0.56491,0.5659,2.5723e-05,0.3196,0.8122,1.3207e-05,3.824e-05
1.6794,0.56428,0.56492,0.5659,2.5671e-05,0.32218,0.80962,1.3237e-05,3.8106e-05
1.6802,0.56428,0.56492,0.5659,2.5619e-05,0.32477,0.80702,1.3267e-05,3.7971e-05
1.681,0.56427,0.56493,0.56589,2.5566e-05,0.32737,0.80442,1.3297e-05,3.7836e-05
1.6818,0.56427,0.56493,0.56589,2.5514e-05,0.32997,0.80182,1.3327e-05,3.7701e-05
1.6826,0.56427,0.56494,0.56589,2.5461e-05,0.33258,0.79921,1.3357e-05,3.7565e-05
1.6835,0.56427,0.56494,0.56589,2.5408e-05,0.33519,0.79659,1.3387e-05,3.743e-05
1.6843,0.56427,0.56494,0.56589,2.5355e-05,0.33781,0.79397,1.3417e-05,3.7294e-05
1.6851,0.56427,0.56495,0.56589,2.5302e-05,0.34044,0.79134,1.3446e-05,3.7158e-05
1.6859,0.56427,0.56495,0.56589,2.5249e-05,0.34307,0.7887,1.3476e-05,3.7022e-05
1.6867,0.56427,0.56496,0.56588,2.5196e-05,0.34571,0.78606,1.3506e-05,3.6886e-05
1.6875,0.56427,0.56496,0.56588,2.5142e-05,0.34835,0.78342,1.3535e-05,3.675e-05
1.6883,0.56427,0.56497,0.56588,2.5089e-05,0.351,0.78076,1.3564e-05,3.6613e-05
1.6891,0.56427,0.56497,0.56588,2.5035e-05,0.35365,0.77811,1.3594e-05,3.6477e-05
1.6899,0.56427,0.56498,0.56588,2.4981e-05,0.35631,0.77544,1.3623e-05,3.634e-05
1.6907,0.56427,0.56498,0.56588,2.4927e-05,0.35898,0.77278,1.3652e-05,3.6203e-05
1.6915,0.56427,0.56499,0.56588,2.4873e-05,0.36165,0.7701,1.3681e-05,3.6066e-05
1.6923,0.56427,0.56499,0.56588,2.4819e-05,0.36432,0.76743,1.3709e-05,3.5929e-05
1.6931,0.56427,0.565,0.56587,2.4765e-05,0.36701,0.76474,1.3738e-05,3.5792e-05
1.6939,0.56427,0.565,0.56587,2.4711e-05,0.36969,0.76205,1.3766e-05,3.5655e-05
1.6947,0.56427,0.56501,0.56587,2.4656e-05,0.37238,0.75936,1.3795e-05,3.5517e-05
1.6955,0.56427,0.56501,0.56587,2.4601e-05,0.37508,0.75666,1.3823e-05,3.538e-05
1.6963,0.56427,0.56502,0.56587,2.4547e-05,0.37778,0.75396,1.3851e-05,3.5242e-05
1.6971,0.56427,0.56502,0.56587,2.4492e-05,0.38049,0.75125,1.3879e-05,3.5105e-05
1.698,0.56427,0.56503,0.56587,2.4437e-05,0.3832,0.74854,1.3907e-05,3.4967e-05
1.6988,0.56427,0.56503,0.56587,2.4382e-05,0.38591,0.74582,1.3935e-05,3.4829e-05
1.6996,0.56427,0.56503,0.56586,2.4327e-05,0.38863,0.7431,1.3962e-05,3.4692e-05
1.7004,0.56427,0.56504,0.56586,2.4272e-05,0.39136,0.74037,1.399e-05,3.4554e-05
1.7012,0.56426,0.56504,0.56586,2.4216e-05,0.39409,0.73764,1.4017e-05,3.4416e-05
1.702,0.56426,0.56505,0.56586,2.4161e-05,0.39682,0.7349,1.4044e-05,3.4278e-05
1.7028,0.56426,0.56505,0.56586,2.4106e-05,0.39956,0.73216,1.4071e-05,3.414e-05
1.7036,0.56426,0.56506,0.56586,2.405e-05,0.4023,0.72942,1.4098e-05,3.4002e-05
1.7044,0.56426,0.56506,0.56586,2.3994e-05,0.40504,0.72667,1.4124e-05,3.3865e-05
1.7052,0.56426,0.56507,0.56586,2.3939e-05,0.4078,0.72392,1.415e-05,3.3727e-05
1.706,0.56426,0.56507,0.56586,2.3883e-05,0.41055,0.72116,1.4177e-05,3.3589e-05
1.7068,0.56426,0.56508,0.56585,2.3827e-05,0.41331,0.7184,1.4203e-05,3.3451e-05
1.7076,0.56426,0.56508,0.56585,2.3771e-05,0.41607,0.71564,1.4229e-05,3.3313e-05
1.7084,0.56426,0.56509,0.56585,2.3715e-05,0.41884,0.71287,1.4254e-05,3.3175e-05
1.7092,0.56426,0.56509,0.56585,2.3658e-05,0.42161,0.7101,1.428e-05,3.3037e-05
1.71,0.56426,0.5651,0.56585,2.3602e-05,0.42438,0.70732,1.4305e-05,3.2899e-05
1.7108,0.56426,0.5651,0.56585,2.3546e-05,0.42716,0.70454,1.433e-05,3.2762e-05
1.7116,0.56426,0.56511,0.56585,2.3489e-05,0.42994,0.70176,1.4355e-05,3.2624e-05
1.7125,0.56426,0.56511,0.56585,2.3433e-05,0.43272,0.69897,1.438e-05,3.2486e-05
1.7133,0.56426,0.56512,0.56585,2.3376e-05,0.43551,0.69618,1.4404e-05,3.2348e-05
1.7141,0.56426,0.56512,0.56585,2.332e-05,0.4383,0.69339,1.4428e-05,3.2211e-05
1.7149,0.56426,0.56513,0.56585,2.3263e-05,0.4411,0.6906,1.4453e-05,3.2073e-05
1.7157,0.56426,0.56513,0.56585,2.3206e-05,0.44389,0.6878,1.4477e-05,3.1936e-05
1.7165,0.56426,0.56514,0.56584,2.3149e-05,0.44669,0.68499,1.45e-05,3.1798e-05
1.7173,0.56426,0.56514,0.56584,2.3092e-05,0.4495,0.68219,1.4524e-05,3.1661e-05
1.7181,0.56426,0.56515,0.56584,2.3035e-05,0.45231,0.67938,1.4547e-05,3.1523e-05
1.7189,0.56426,0.56515,0.56584,2.2978e-05,0.45512,0.67657,1.457e-05,3.1386e-05
1.7197,0.56426,0.56516,0.56584,2.2921e-05,0.45793,0.67375,1.4593e-05,3.1249e-05
1.7205,0.56426,0.56516,0.56584,2.2864e-05,0.46074,0.67094,1.4616e-05,3.1112e-05
1.7213,0.56426,0.56517,0.56584,2.2807e-05,0.46356,0.66812,1.4638e-05,3.0975e-05
1.7221,0.56426,0.56517,0.56584,2.2749e-05,0.46638,0.6653,1.466e-05,3.0838e-05
1.7229,0.56425,0.56518,0.56584,2.2692e-05,0.46921,0.66247,1.4682e-05,3.0701e-05
1.7237,0.56425,0.56518,0.56584,2.2634e-05,0.47203,0.65964,1.4704e-05,3.0564e-05
1.7245,0.56425,0.56519,0.56584,2.2577e-05,0.47486,0.65681,1.4726e-05,3.0428e-05
1.7253,0.56425,0.56519,0.56584,2.2519e-05,0.47769,0.65398,1.4747e-05,3.0291e-05
1.7261,0.56425,0.5652,0.56584,2.2462e-05,0.48052,0.65115,1.4769e-05,3.0155e-05
1.7269,0.56425,0.56521,0.56584,2.2404e-05,0.48336,0.64831,1.479e-05,3.0018e-05
1.7278,0.56425,0.56521,0.56584,2.2346e-05,0.4862,0.64547,1.481e-05,2.9882e-05
1.7286,0.56425,0.56522,0.56583,2.2289e-05,0.48904,0.64263,1.4831e-05,2.9746e-05
1.7294,0.56425,0.56522,0.56583,2.2231e-05,0.49188,0.63979,1.4851e-05,2.961e-05
1.7302,0.56425,0.56523,0.56583,2.2173e-05,0.49472,0.63695,1.4871e-05,2.9474e-05
1.731,0.56425,0.56523,0.56583,2.2115e-05,0.49756,0.6341,1.4891e-05,2.9339e-05
1.7318,0.56425,0.56524,0.56583,2.2057e-05,0.50041,0.63125,1.4911e-05,2.9203e-05
1.7326,0.56425,0.56524,0.56583,2.1999e-05,0.50326,0.6284,1.4931e-05,2.9068e-05
1.7334,0.56425,0.56525,0.56583,2.1941e-05,0.50611,0.62555,1.495e-05,2.8932e-05
1.7342,0.56425,0.56525,0.56583,2.1883e-05,0.50896,0.6227,1.4969e-05,2.8797e-05
1.735,0.56425,0.56526,0.56583,2.1825e-05,0.51182,0.61985,1.4988e-05,2.8662e-05
1.7358,0.56425,0.56526,0.56583,2.1767e-05,0.51467,0.61699,1.5007e-05,2.8527e-05
1.7366,0.56425,0.56527,0.56583,2.1709e-05,0.51753,0.61414,1.5025e-05,2.8392e-05
1.7374,0.56425,0.56527,0.56583,2.165e-05,0.52038,0.61128,1.5043e-05,2.8258e-05
1.7382,0.56425,0.56528,0.56583,2.1592e-05,0.52324,0.60842,1.5061e-05,2.8123e-05
1.739,0.56425,0.56528,0.56583,2.1534e-05,0.5261,0.60556,1.5079e-05,2.7989e-05
1.7398,0.56425,0.56529,0.56583,2.1476e-05,0.52896,0.6027,1.5097e-05,2.7855e-05
1.7406,0.56425,0.56529,0.56583,2.1417e-05,0.53182,0.59984,1.5114e-05,2.772e-05
1.7414,0.56425,0.5653,0.56583,2.1359e-05,0.53468,0.59697,1.5132e-05,2.7587e-05
1.7423,0.56425,0.5653,0.56583,2.1301e-05,0.53755,0.59411,1.5149e-05,2.7453e-05
1.7431,0.56425,0.56531,0.56583,2.1242e-05,0.54041,0.59125,1.5166e-05,2.7319e-05
1.7439,0.56425,0.56531,0.56583,2.1184e-05,0.54328,0.58838,1.5182e-05,2.7186e-05
1.7447,0.56425,0.56532,0.56583,2.1126e-05,0.54614,0.58552,1.5199e-05,2.7053e-05
1.7455,0.56425,0.56532,0.56583,2.1067e-05,0.54901,0.58265,1.5215e-05,2.6919e-05
1.7463,0.56425,0.56533,0.56583,2.1009e-05,0.55187,0.57978,1.5231e-05,2.6786e-05
1.7471,0.56425,0.56534,0.56583,2.095e-05,0.55474,0.57692,1.5247e-05,2.6654e-05
1.7479,0.56425,0.56534,0.56583,2.0892e-05,0.55761,0.57405,1.5263e-05,2.6521e-05
1.7487,0.56424,0.56535,0.56583,2.0833e-05,0.56047,0.57118,1.5278e-05,2.6389e-05
1.7495,0.56424,0.56535,0.56583,2.0775e-05,0.56334,0.56832,1.5293e-05,2.6256e-05
1.7503,0.56424,0.56536,0.56583,2.0716e-05,0.56621,0.56545,1.5308e-05,2.6124e-05
1.7511,0.56424,0.56536,0.56583,2.0658e-05,0.56908,0.56258,1.5323e-05,2.5992e-05
1.7519,0.56424,0.56537,0.56583,2.0599e-05,0.57194,0.55971,1.5338e-05,2.5861e-05
1.7527,0.56424,0.56537,0.56583,2.0541e-05,0.57481,0.55685,1.5353e-05,2.5729e-05
1.7535,0.56424,0.56538,0.56583,2.0482e-05,0.57768,0.55398,1.5367e-05,2.5598e-05
1.7543,0.56424,0.56538,0.56583,2.0424e-05,0.58054,0.55111,1.5381e-05,2.5467e-05
1.7551,0.56424,0.56539,0.56583,2.0365e-05,0.58341,0.54825,1.5395e-05,2.5336e-05
1.7559,0.56424,0.56539,0.56583,2.0307e-05,0.58627,0.54538,1.5409e-05,2.5205e-05
1.7568,0.56424,0.5654,0.56583,2.0248e-05,0.58914,0.54252,1.5422e-05,2.5075e-05
1.7576,0.56424,0.5654,0.56583,2.019e-05,0.592,0.53965,1.5436e-05,2.4944e-05
1.7584,0.56424,0.56541,0.56583,2.0132e-05,0.59487,0.53679,1.5449e-05,2.4814e-05
1.7592,0.56424,0.56542,0.56583,2.0073e-05,0.59773,0.53393,1.5462e-05,2.4684e-05
1.76,0.56424,0.56542,0.56583,2.0015e-05,0.60059,0.53106,1.5475e-05,2.4554e-05
1.7608,0.56424,0.56543,0.56583,1.9956e-05,0.60346,0.5282,1.5487e-05,2.4425e-05
1.7616,0.56424,0.56543,0.56583,1.9898e-05,0.60632,0.52534,1.55e-05,2.4295e-05
1.7624,0.56424,0.56544,0.56583,1.9839e-05,0.60918,0.52248,1.5512e-05,2.4166e-05
1.7632,0.56424,0.56544,0.56583,1.9781e-05,0.61204,0.51963,1.5524e-05,2.4038e-05
1.764,0.56424,0.56545,0.56583,1.9723e-05,0.61489,0.51677,1.5536e-05,2.3909e-05
1.7648,0.56424,0.56545,0.56583,1.9664e-05,0.61775,0.51391,1.5548e-05,2.378e-05
1.7656,0.56424,0.56546,0.56583,1.9606e-05,0.6206,0.51106,1.5559e-05,2.3652e-05
1.7664,0.56424,0.56546,0.56583,1.9548e-05,0.62346,0.50821,1.5571e-05,2.3524e-05
1.7672,0.56424,0.56547,0.56583,1.9489e-05,0.62631,0.50536,1.5582e-05,2.3397e-05
1.768,0.56424,0.56547,0.56583,1.9431e-05,0.62916,0.50251,1.5593e-05,2.3269e-05
1.7688,0.56424,0.56548,0.56583,1.9373e-05,0.63201,0.49966,1.5604e-05,2.3142e-05
1.7696,0.56424,0.56548,0.56583,1.9315e-05,0.63486,0.49681,1.5614e-05,2.3015e-05
1.7704,0.56424,0.56549,0.56583,1.9256e-05,0.6377,0.49397,1.5624e-05,2.2888e-05
1.7713,0.56424,0.5655,0.56583,1.9198e-05,0.64054,0.49112,1.5635e-05,2.2762e-05
1.7721,0.56424,0.5655,0.56583,1.914e-05,0.64339,0.48828,1.5645e-05,2.2636e-05
1.7729,0.56424,0.56551,0.56584,1.9082e-05,0.64623,0.48544,1.5654e-05,2.251e-05
1.7737,0.56424,0.56551,0.56584,1.9024e-05,0.64906,0.48261,1.5664e-05,2.2384e-05
1.7745,0.56424,0.56552,0.56584,1.8966e-05,0.6519,0.47977,1.5673e-05,2.2259e-05
1.7753,0.56424,0.56552,0.56584,1.8908e-05,0.65473,0.47694,1.5682e-05,2.2134e-05
1.7761,0.56424,0.56553,0.56584,1.885e-05,0.65756,0.47411,1.5691e-05,2.2009e-05
1.7769,0.56424,0.56553,0.56584,1.8792e-05,0.66039,0.47128,1.57e-05,2.1885e-05
1.7777,0.56424,0.56554,0.56584,1.8735e-05,0.66322,0.46846,1.5709e-05,2.176e-05
1.7785,0.56424,0.56554,0.56584,1.8677e-05,0.66604,0.46564,1.5717e-05,2.1637e-05
1.7793,0.56424,0.56555,0.56584,1.8619e-05,0.66887,0.46282,1.5725e-05,2.1513e-05
1.7801,0.56424,0.56555,0.56584,1.8561e-05,0.67168,0.46,1.5733e-05,2.139e-05
1.7809,0.56424,0.56556,0.56584,1.8504e-05,0.6745,0.45718,1.5741e-05,2.1267e-05
1.7817,0.56424,0.56557,0.56584,1.8446e-05,0.67731,0.45437,1.5748e-05,2.1144e-05
1.7825,0.56424,0.56557,0.56584,1.8389e-05,0.68012,0.45156,1.5755e-05,2.1022e-05
1.7833,0.56424,0.56558,0.56584,1.8331e-05,0.68293,0.44876,1.5763e-05,2.09e-05
1.7841,0.56424,0.56558,0.56584,1.8274e-05,0.68574,0.44595,1.5769e-05,2.0778e-05
1.7849,0.56424,0.56559,0.56585,1.8216e-05,0.68854,0.44315,1.5776e-05,2.0657e-05
1.7857,0.56424,0.56559,0.56585,1.8159e-05,0.69134,0.44036,1.5782e-05,2.0536e-05
1.7866,0.56424,0.5656,0.56585,1.8102e-05,0.69413,0.43756,1.5788e-05,2.0416e-05
1.7874,0.56424,0.5656,0.56585,1.8045e-05,0.69692,0.43477,1.5794e-05,2.0295e-05
1.7882,0.56424,0.56561,0.56585,1.7988e-05,0.69971,0.43198,1.58e-05,2.0175e-05
1.789,0.56424,0.56561,0.56585,1.7931e-05,0.7025,0.4292,1.5805e-05,2.0056e-05
1.7898,0.56424,0.56562,0.56585,1.7874e-05,0.70528,0.42642,1.5811e-05,1.9937e-05
1.7906,0.56424,0.56562,0.56585,1.7817e-05,0.70806,0.42365,1.5816e-05,1.9818e-05
1.7914,0.56424,0.56563,0.56585,1.776e-05,0.71083,0.42087,1.582e-05,1.97e-05
1.7922,0.56424,0.56563,0.56585,1.7703e-05,0.7136,0.4181,1.5825e-05,1.9582e-05
1.793,0.56424,0.56564,0.56585,1.7647e-05,0.71637,0.41534,1.5829e-05,1.9464e-05
1.7938,0.56424,0.56565,0.56585,1.759e-05,0.71913,0.41258,1.5833e-05,1.9347e-05
1.7946,0.56424,0.56565,0.56586,1.7534e-05,0.72189,0.40982,1.5837e-05,1.923e-05
1.7954,0.56424,0.56566,0.56586,1.7477e-05,0.72465,0.40707,1.584e-05,1.9114e-05
1.7962,0.56424,0.56566,0.56586,1.7421e-05,0.7274,0.40432,1.5843e-05,1.8998e-05
1.797,0.56424,0.56567,0.56586,1.7364e-05,0.73015,0.40157,1.5846e-05,1.8882e-05
1.7978,0.56424,0.56567,0.56586,1.7308e-05,0.73289,0.39883,1.5849e-05,1.8767e-05
1.7986,0.56424,0.56568,0.56586,1.7252e-05,0.73563,0.39609,1.5851e-05,1.8653e-05
1.7994,0.56424,0.56568,0.56586,1.7196e-05,0.73836,0.39336,1.5854e-05,1.8539e-05
1.8002,0.56424,0.56569,0.56586,1.714e-05,0.74109,0.39063,1.5856e-05,1.8425e-05
1.8011,0.56424,0.56569,0.56586,1.7084e-05,0.74382,0.38791,1.5857e-05,1.8311e-05
1.8019,0.56424,0.5657,0.56587,1.7029e-05,0.74654,0.38519,1.5859e-05,1.8198e-05
1.8027,0.56424,0.5657,0.56587,1.6973e-05,0.74926,0.38248,1.586e-05,1.8086e-05
1.8035,0.56424,0.56571,0.56587,1.6917e-05,0.75197,0.37977,1.586e-05,1.7974e-05
1.8043,0.56424,0.56571,0.56587,1.6862e-05,0.75467,0.37706,1.5861e-05,1.7863e-05
1.8051,0.56424,0.56572,0.56587,1.6806e-05,0.75738,0.37436,1.5861e-05,1.7752e-05
1.8059,0.56424,0.56573,0.56587,1.6751e-05,0.76007,0.37167,1.5861e-05,1.7641e-05
1.8067,0.56424,0.56573,0.56587,1.6696e-05,0.76277,0.36898,1.5861e-05,1.7531e-05
1.8075,0.56424,0.56574,0.56587,1.6641e-05,0.76545,0.3663,1.586e-05,1.7421e-05
1.8083,0.56424,0.56574,0.56588,1.6586e-05,0.76814,0.36362,1.5859e-05,1.7312e-05
1.8091,0.56424,0.56575,0.56588,1.6531e-05,0.77081,0.36094,1.5858e-05,1.7203e-05
1.8099,0.56424,0.56575,0.56588,1.6476e-05,0.77348,0.35827,1.5857e-05,1.7095e-05
1.8107,0.56424,0.56576,0.56588,1.6421e-05,0.77615,0.35561,1.5855e-05,1.6988e-05
1.8115,0.56424,0.56576,0.56588,1.6367e-05,0.77881,0.35295,1.5853e-05,1.6881e-05
1.8123,0.56424,0.56577,0.56588,1.6312e-05,0.78147,0.3503,1.5851e-05,1.6774e-05
1.8131,0.56424,0.56577,0.56588,1.6258e-05,0.78412,0.34765,1.5848e-05,1.6668e-05
1.8139,0.56424,0.56578,0.56588,1.6204e-05,0.78676,0.34501,1.5845e-05,1.6562e-05
1.8147,0.56424,0.56578,0.56589,1.615e-05,0.7894,0.34237,1.5842e-05,1.6457e-05
1.8156,0.56424,0.56579,0.56589,1.6096e-05,0.79203,0.33974,1.5839e-05,1.6352e-05
1.8164,0.56424,0.56579,0.56589,1.6042e-05,0.79466,0.33712,1.5835e-05,1.6248e-05
1.8172,0.56424,0.5658,0.56589,1.5988e-05,0.79728,0.3345,1.5831e-05,1.6145e-05
1.818,0.56424,0.5658,0.56589,1.5934e-05,0.7999,0.33189,1.5827e-05,1.6042e-05
1.8188,0.56424,0.56581,0.56589,1.5881e-05,0.80251,0.32928,1.5822e-05,1.5939e-05
1.8196,0.56424,0.56581,0.5659,1.5827e-05,0.80511,0.32668,1.5817e-05,1.5837e-05
1.8204,0.56424,0.56582,0.5659,1.5774e-05,0.80771,0.32408,1.5812e-05,1.5736e-05
1.8212,0.56424,0.56583,0.5659,1.5721e-05,0.8103,0.32149,1.5807e-05,1.5635e-05
1.822,0.56424,0.56583,0.5659,1.5668e-05,0.81289,0.31891,1.5801e-05,1.5534e-05
1.8228,0.56424,0.56584,0.5659,1.5615e-05,0.81547,0.31634,1.5795e-05,1.5435e-05
1.8236,0.56424,0.56584,0.5659,1.5562e-05,0.81804,0.31377,1.5789e-05,1.5335e-05
1.8244,0.56424,0.56585,0.5659,1.5509e-05,0.8206,0.31121,1.5782e-05,1.5237e-05
1.8252,0.56424,0.56585,0.56591,1.5457e-05,0.82316,0.30865,1.5775e-05,1.5138e-05
1.826,0.56424,0.56586,0.56591,1.5404e-05,0.82572,0.3061,1.5768e-05,1.5041e-05
1.8268,0.56424,0.56586,0.56591,1.5352e-05,0.82826,0.30356,1.576e-05,1.4944e-05
1.8276,0.56424,0.56587,0.56591,1.53e-05,0.8308,0.30102,1.5753e-05,1.4847e-05
1.8284,0.56424,0.56587,0.56591,1.5248e-05,0.83334,0.29849,1.5745e-05,1.4751e-05
1.8292,0.56424,0.56588,0.56591,1.5196e-05,0.83586,0.29597,1.5736e-05,1.4656e-05
1.8301,0.56424,0.56588,0.56592,1.5144e-05,0.83838,0.29345,1.5728e-05,1.4561e-05
1.8309,0.56424,0.56589,0.56592,1.5093e-05,0.84089,0.29094,1.5719e-05,1.4466e-05
1.8317,0.56424,0.56589,0.56592,1.5041e-05,0.8434,0.28844,1.571e-05,1.4372e-05
1.8325,0.56424,0.5659,0.56592,1.499e-05,0.8459,0.28595,1.57e-05,1.4279e-05
1.8333,0.56424,0.5659,0.56592,1.4939e-05,0.84839,0.28346,1.5691e-05,1.4187e-05
1.8341,0.56424,0.56591,0.56593,1.4888e-05,0.85087,0.28098,1.5681e-05,1.4094e-05
1.8349,0.56424,0.56591,0.56593,1.4837e-05,0.85335,0.27851,1.5671e-05,1.4003e-05
1.8357,0.56424,0.56592,0.56593,1.4786e-05,0.85582,0.27604,1.566e-05,1.3912e-05
1.8365,0.56424,0.56592,0.56593,1.4735e-05,0.85828,0.27358,1.565e-05,1.3821e-05
1.8373,0.56424,0.56593,0.56593,1.4685e-05,0.86073,0.27113,1.5639e-05,1.3732e-05
1.8381,0.56424,0.56593,0.56593,1.4635e-05,0.86318,0.26869,1.5627e-05,1.3642e-05
1.8389,0.56424,0.56594,0.56594,1.4585e-05,0.86562,0.26626,1.5616e-05,1.3553e-05
1.8397,0.56424,0.56594,0.56594,1.4535e-05,0.86805,0.26383,1.5604e-05,1.3465e-05
1.8405,0.56424,0.56595,0.56594,1.4485e-05,0.87047,0.26141,1.5592e-05,1.3378e-05
1.8413,0.56424,0.56595,0.56594,1.4435e-05,0.87289,0.259,1.558e-05,1.3291e-05
1.8421,0.56424,0.56596,0.56594,1.4386e-05,0.8753,0.25659,1.5567e-05,1.3204e-05
1.8429,0.56424,0.56596,0.56595,1.4336e-05,0.8777,0.2542,1.5555e-05,1.3118e-05
1.8437,0.56424,0.56597,0.56595,1.4287e-05,0.88009,0.25181,1.5542e-05,1.3033e-05
1.8445,0.56424,0.56597,0.56595,1.4238e-05,0.88247,0.24943,1.5528e-05,1.2948e-05
1.8454,0.56424,0.56598,0.56595,1.4189e-05,0.88485,0.24706,1.5515e-05,1.2864e-05
1.8462,0.56424,0.56598,0.56595,1.4141e-05,0.88722,0.24469,1.5501e-05,1.278e-05
1.847,0.56424,0.56599,0.56596,1.4092e-05,0.88958,0.24234,1.5487e-05,1.2697e-05
1.8478,0.56424,0.56599,0.56596,1.4044e-05,0.89193,0.23999,1.5473e-05,1.2614e-05
1.8486,0.56425,0.566,0.56596,1.3995e-05,0.89427,0.23765,1.5459e-05,1.2532e-05
1.8494,0.56425,0.566,0.56596,1.3947e-05,0.89661,0.23532,1.5444e-05,1.2451e-05
1.8502,0.56425,0.56601,0.56597,1.39e-05,0.89893,0.233,1.5429e-05,1.237e-05
1.851,0.56425,0.56601,0.56597,1.3852e-05,0.90125,0.23068,1.5414e-05,1.229e-05
1.8518,0.56425,0.56602,0.56597,1.3804e-05,0.90356,0.22838,1.5399e-05,1.221e-05
1.8526,0.56425,0.56602,0.56597,1.3757e-05,0.90586,0.22608,1.5384e-05,1.2131e-05
1.8534,0.56425,0.56603,0.56597,1.371e-05,0.90815,0.2238,1.5368e-05,1.2052e-05
1.8542,0.56425,0.56603,0.56598,1.3663e-05,0.91043,0.22152,1.5352e-05,1.1974e-05
1.855,0.56425,0.56604,0.56598,1.3616e-05,0.91271,0.21925,1.5336e-05,1.1897e-05
1.8558,0.56425,0.56604,0.56598,1.357e-05,0.91497,0.21699,1.5319e-05,1.182e-05
1.8566,0.56425,0.56604,0.56598,1.3523e-05,0.91723,0.21474,1.5303e-05,1.1743e-05
1.8574,0.56425,0.56605,0.56598,1.3477e-05,0.91948,0.21249,1.5286e-05,1.1668e-05
1.8582,0.56425,0.56605,0.56599,1.3431e-05,0.92172,0.21026,1.5269e-05,1.1592e-05
1.859,0.56425,0.56606,0.56599,1.3385e-05,0.92395,0.20803,1.5252e-05,1.1518e-05
1.8599,0.56425,0.56606,0.56599,1.3339e-05,0.92617,0.20582,1.5235e-05,1.1444e-05
1.8607,0.56425,0.56607,0.56599,1.3294e-05,0.92838,0.20361,1.5217e-05,1.137e-05
1.8615,0.56425,0.56607,0.566,1.3248e-05,0.93058,0.20141,1.5199e-05,1.1297e-05
1.8623,0.56425,0.56608,0.566,1.3203e-05,0.93277,0.19923,1.5181e-05,1.1225e-05
1.8631,0.56425,0.56608,0.566,1.3158e-05,0.93495,0.19705,1.5163e-05,1.1153e-05
1.8639,0.56425,0.56609,0.566,1.3114e-05,0.93713,0.19488,1.5145e-05,1.1082e-05
1.8647,0.56425,0.56609,0.56601,1.3069e-05,0.93929,0.19272,1.5126e-05,1.1012e-05
1.8655,0.56425,0.5661,0.56601,1.3025e-05,0.94145,0.19057,1.5108e-05,1.0942e-05
1.8663,0.56425,0.5661,0.56601,1.298e-05,0.94359,0.18843,1.5089e-05,1.0872e-05
1.8671,0.56425,0.56611,0.56601,1.2936e-05,0.94573,0.1863,1.507e-05,1.0803e-05
1.8679,0.56425,0.56611,0.56602,1.2893e-05,0.94785,0.18418,1.505e-05,1.0735e-05
1.8687,0.56425,0.56611,0.56602,1.2849e-05,0.94997,0.18207,1.5031e-05,1.0667e-05
1.8695,0.56425,0.56612,0.56602,1.2806e-05,0.95207,0.17997,1.5011e-05,1.06e-05
1.8703,0.56425,0.56612,0.56602,1.2763e-05,0.95417,0.17788,1.4991e-05,1.0534e-05
1.8711,0.56425,0.56613,0.56603,1.272e-05,0.95625,0.1758,1.4971e-05,1.0468e-05
1.8719,0.56425,0.56613,0.56603,1.2677e-05,0.95833,0.17372,1.4951e-05,1.0402e-05
1.8727,0.56426,0.56614,0.56603,1.2634e-05,0.9604,0.17166,1.4931e-05,1.0338e-05
1.8735,0.56426,0.56614,0.56603,1.2592e-05,0.96245,0.16961,1.491e-05,1.0274e-05
1.8744,0.56426,0.56615,0.56604,1.255e-05,0.9645,0.16757,1.4889e-05,1.021e-05
1.8752,0.56426,0.56615,0.56604,1.2508e-05,0.96653,0.16554,1.4868e-05,1.0147e-05
1.876,0.56426,0.56615,0.56604,1.2466e-05,0.96856,0.16352,1.4847e-05,1.0085e-05
1.8768,0.56426,0.56616,0.56604,1.2425e-05,0.97058,0.16151,1.4826e-05,1.0023e-05
1.8776,0.56426,0.56616,0.56605,1.2383e-05,0.97258,0.15951,1.4804e-05,9.9621e-06
1.8784,0.56426,0.56617,0.56605,1.2342e-05,0.97457,0.15752,1.4783e-05,9.9016e-06
1.8792,0.56426,0.56617,0.56605,1.2301e-05,0.97656,0.15554,1.4761e-05,9.8418e-06
1.88,0.56426,0.56618,0.56605,1.2261e-05,0.97853,0.15358,1.4739e-05,9.7825e-06
1.8808,0.56426,0.56618,0.56606,1.222e-05,0.9805,0.15162,1.4716e-05,9.7239e-06
1.8816,0.56426,0.56618,0.56606,1.218e-05,0.98245,0.14967,1.4694e-05,9.6659e-06
1.8824,0.56426,0.56619,0.56606,1.214e-05,0.98439,0.14773,1.4671e-05,9.6085e-06
1.8832,0.56426,0.56619,0.56606,1.21e-05,0.98632,0.14581,1.4648e-05,9.5518e-06
1.884,0.56426,0.5662,0.56607,1.2061e-05,0.98824,0.14389,1.4625e-05,9.4957e-06
1.8848,0.56426,0.5662,0.56607,1.2021e-05,0.99015,0.14199,1.4602e-05,9.4402e-06
1.8856,0.56426,0.56621,0.56607,1.1982e-05,0.99205,0.1401,1.4579e-05,9.3854e-06
1.8864,0.56426,0.56621,0.56608,1.1943e-05,0.99394,0.13821,1.4555e-05,9.3312e-06
1.8872,0.56426,0.56621,0.56608,1.1904e-05,0.99581,0.13634,1.4531e-05,9.2777e-06
1.888,0.56426,0.56622,0.56608,1.1866e-05,0.99768,0.13448,1.4507e-05,9.2248e-06
1.8889,0.56426,0.56622,0.56608,1.1828e-05,0.99953,0.13263,1.4483e-05,9.1726e-06
1.8897,0.56426,0.56623,0.56609,1.179e-05,1.0014,0.1308,1.4459e-05,9.121e-06
1.8905,0.56426,0.56623,0.56609,1.1752e-05,1.0032,0.12897,1.4434e-05,9.0701e-06
1.8913,0.56427,0.56623,0.56609,1.1714e-05,1.005,0.12715,1.4409e-05,9.0198e-06
1.8921,0.56427,0.56624,0.56609,1.1677e-05,1.0068,0.12535,1.4384e-05,8.9702e-06
1.8929,0.56427,0.56624,0.5661,1.164e-05,1.0086,0.12356,1.4359e-05,8.9213e-06
1.8937,0.56427,0.56625,0.5661,1.1603e-05,1.0104,0.12177,1.4333e-05,8.8731e-06
1.8945,0.56427,0.56625,0.5661,1.1567e-05,1.0122,0.12,1.4308e-05,8.8255e-06
1.8953,0.56427,0.56625,0.56611,1.153e-05,1.014,0.11824,1.4282e-05,8.7786e-06
1.8961,0.56427,0.56626,0.56611,1.1494e-05,1.0157,0.1165,1.4256e-05,8.7324e-06
1.8969,0.56427,0.56626,0.56611,1.1458e-05,1.0175,0.11476,1.4229e-05,8.6869e-06
1.8977,0.56427,0.56627,0.56611,1.1423e-05,1.0192,0.11304,1.4203e-05,8.6421e-06
1.8985,0.56427,0.56627,0.56612,1.1387e-05,1.0209,0.11132,1.4176e-05,8.598e-06
1.8993,0.56427,0.56627,0.56612,1.1352e-05,1.0226,0.10962,1.4149e-05,8.5546e-06
1.9001,0.56427,0.56628,0.56612,1.1317e-05,1.0243,0.10793,1.4122e-05,8.5118e-06
1.9009,0.56427,0.56628,0.56613,1.1282e-05,1.026,0.10626,1.4095e-05,8.4698e-06
1.9017,0.56427,0.56628,0.56613,1.1248e-05,1.0277,0.10459,1.4067e-05,8.4285e-06
1.9025,0.56427,0.56629,0.56613,1.1214e-05,1.0293,0.10294,1.4039e-05,8.3879e-06
1.9033,0.56427,0.56629,0.56614,1.118e-05,1.031,0.10129,1.4011e-05,8.348e-06
1.9042,0.56427,0.5663,0.56614,1.1146e-05,1.0326,0.099665,1.3983e-05,8.3088e-06
1.905,0.56427,0.5663,0.56614,1.1112e-05,1.0342,0.098046,1.3954e-05,8.2704e-06
1.9058,0.56427,0.5663,0.56614,1.1079e-05,1.0358,0.09644,1.3926e-05,8.2327e-06
1.9066,0.56427,0.56631,0.56615,1.1046e-05,1.0374,0.094846,1.3897e-05,8.1957e-06
1.9074,0.56427,0.56631,0.56615,1.1013e-05,1.039,0.093264,1.3867e-05,8.1594e-06
1.9082,0.56428,0.56631,0.56615,1.0981e-05,1.0406,0.091694,1.3838e-05,8.1239e-06
1.909,0.56428,0.56632,0.56616,1.0949e-05,1.0422,0.090136,1.3808e-05,8.0891e-06
1.9098,0.56428,0.56632,0.56616,1.0917e-05,1.0437,0.08859,1.3778e-05,8.055e-06
1.9106,0.56428,0.56632,0.56616,1.0885e-05,1.0453,0.087057,1.3748e-05,8.0217e-06
1.9114,0.56428,0.56633,0.56617,1.0853e-05,1.0468,0.085536,1.3718e-05,7.9891e-06
1.9122,0.56428,0.56633,0.56617,1.0822e-05,1.0483,0.084027,1.3687e-05,7.9573e-06
1.913,0.56428,0.56634,0.56617,1.0791e-05,1.0498,0.082531,1.3656e-05,7.9262e-06
1.9138,0.56428,0.56634,0.56617,1.076e-05,1.0513,0.081047,1.3625e-05,7.8959e-06
1.9146,0.56428,0.56634,0.56618,1.073e-05,1.0528,0.079575,1.3594e-05,7.8663e-06
1.9154,0.56428,0.56635,0.56618,1.07e-05,1.0542,0.078116,1.3562e-05,7.8374e-06
1.9162,0.56428,0.56635,0.56618,1.067e-05,1.0557,0.076669,1.353e-05,7.8094e-06
1.917,0.56428,0.56635,0.56619,1.064e-05,1.0571,0.075235,1.3498e-05,7.782e-06
1.9178,0.56428,0.56636,0.56619,1.0611e-05,1.0586,0.073814,1.3466e-05,7.7555e-06
1.9187,0.56428,0.56636,0.56619,1.0582e-05,1.06,0.072405,1.3433e-05,7.7297e-06
1.9195,0.56428,0.56636,0.5662,1.0553e-05,1.0614,0.071009,1.3401e-05,7.7046e-06
1.9203,0.56428,0.56637,0.5662,1.0524e-05,1.0628,0.069625,1.3368e-05,7.6803e-06
1.9211,0.56428,0.56637,0.5662,1.0496e-05,1.0642,0.068254,1.3334e-05,7.6568e-06
1.9219,0.56428,0.56637,0.56621,1.0467e-05,1.0655,0.066896,1.3301e-05,7.6341e-06
1.9227,0.56428,0.56637,0.56621,1.044e-05,1.0669,0.065551,1.3267e-05,7.6121e-06
1.9235,0.56429,0.56638,0.56621,1.0412e-05,1.0682,0.064219,1.3233e-05,7.5909e-06
1.9243,0.56429,0.56638,0.56622,1.0385e-05,1.0695,0.062899,1.3199e-05,7.5704e-06
1.9251,0.56429,0.56638,0.56622,1.0358e-05,1.0708,0.061593,1.3164e-05,7.5507e-06
1.9259,0.56429,0.56639,0.56622,1.0331e-05,1.0721,0.060299,1.313e-05,7.5318e-06
1.9267,0.56429,0.56639,0.56623,1.0304e-05,1.0734,0.059018,1.3095e-05,7.5136e-06
1.9275,0.56429,0.56639,0.56623,1.0278e-05,1.0747,0.057751,1.306e-05,7.4962e-06
1.9283,0.56429,0.5664,0.56623,1.0252e-05,1.076,0.056496,1.3024e-05,7.4796e-06
1.9291,0.56429,0.5664,0.56624,1.0226e-05,1.0772,0.055254,1.2989e-05,7.4637e-06
1.9299,0.56429,0.5664,0.56624,1.0201e-05,1.0785,0.054026,1.2953e-05,7.4487e-06
1.9307,0.56429,0.56641,0.56624,1.0176e-05,1.0797,0.05281,1.2917e-05,7.4343e-06
1.9315,0.56429,0.56641,0.56625,1.0151e-05,1.0809,0.051608,1.288e-05,7.4208e-06
1.9323,0.56429,0.56641,0.56625,1.0126e-05,1.0821,0.050419,1.2844e-05,7.408e-06
1.9332,0.56429,0.56641,0.56625,1.0102e-05,1.0833,0.049243,1.2807e-05,7.396e-06
1.934,0.56429,0.56642,0.56626,1.0077e-05,1.0844,0.048081,1.277e-05,7.3847e-06
1.9348,0.56429,0.56642,0.56626,1.0054e-05,1.0856,0.046931,1.2733e-05,7.3742e-06
1.9356,0.56429,0.56642,0.56626,1.003e-05,1.0867,0.045795,1.2696e-05,7.3645e-06
1.9364,0.56429,0.56643,0.56627,1.0007e-05,1.0879,0.044673,1.2658e-05,7.3555e-06
1.9372,0.56429,0.56643,0.56627,9.9838e-06,1.089,0.043563,1.262e-05,7.3473e-06
1.938,0.5643,0.56643,0.56627,9.9611e-06,1.0901,0.042468,1.2582e-05,7.3398e-06
1.9388,0.5643,0.56643,0.56628,9.9386e-06,1.0912,0.041385,1.2544e-05,7.3331e-06
1.9396,0.5643,0.56644,0.56628,9.9164e-06,1.0922,0.040316,1.2506e-05,7.3272e-06
1.9404,0.5643,0.56644,0.56628,9.8945e-06,1.0933,0.039261,1.2467e-05,7.322e-06
1.9412,0.5643,0.56644,0.56629,9.8729e-06,1.0944,0.038219,1.2428e-05,7.3175e-06
1.942,0.5643,0.56644,0.56629,9.8516e-06,1.0954,0.03719,1.2389e-05,7.3138e-06
1.9428,0.5643,0.56645,0.56629,9.8305e-06,1.0964,0.036175,1.235e-05,7.3109e-06
1.9436,0.5643,0.56645,0.5663,9.8097e-06,1.0974,0.035174,1.2311e-05,7.3087e-06
1.9444,0.5643,0.56645,0.5663,9.7892e-06,1.0984,0.034186,1.2271e-05,7.3072e-06
1.9452,0.5643,0.56645,0.5663,9.769e-06,1.0994,0.033212,1.2232e-05,7.3065e-06
1.946,0.5643,0.56646,0.56631,9.7491e-06,1.1004,0.032251,1.2192e-05,7.3066e-06
1.9468,0.5643,0.56646,0.56631,9.7294e-06,1.1013,0.031305,1.2152e-05,7.3073e-06
1.9477,0.5643,0.56646,0.56631,9.7101e-06,1.1023,0.030372,1.2111e-05,7.3088e-06
1.9485,0.5643,0.56646,0.56632,9.691e-06,1.1032,0.029452,1.2071e-05,7.3111e-06
1.9493,0.5643,0.56647,0.56632,9.6722e-06,1.1041,0.028547,1.203e-05,7.314e-06
1.9501,0.5643,0.56647,0.56632,9.6536e-06,1.105,0.027655,1.199e-05,7.3177e-06
1.9509,0.56431,0.56647,0.56633,9.6354e-06,1.1059,0.026777,1.1949e-05,7.3221e-06
1.9517,0.56431,0.56647,0.56633,9.6175e-06,1.1067,0.025913,1.1908e-05,7.3273e-06
1.9525,0.56431,0.56648,0.56633,9.5998e-06,1.1076,0.025062,1.1866e-05,7.3331e-06
1.9533,0.56431,0.56648,0.56634,9.5824e-06,1.1084,0.024226,1.1825e-05,7.3397e-06
1.9541,0.56431,0.56648,0.56634,9.5653e-06,1.1093,0.023404,1.1784e-05,7.347e-06
1.9549,0.56431,0.56648,0.56634,9.5485e-06,1.1101,0.022595,1.1742e-05,7.355e-06
1.9557,0.56431,0.56648,0.56635,9.532e-06,1.1109,0.0218,1.17e-05,7.3637e-06
1.9565,0.56431,0.56649,0.56635,9.5158e-06,1.1117,0.021019,1.1658e-05,7.3731e-06
1.9573,0.56431,0.56649,0.56635,9.4999e-06,1.1125,0.020253,1.1616e-05,7.3833e-06
1.9581,0.56431,0.56649,0.56636,9.4842e-06,1.1132,0.0195,1.1574e-05,7.3941e-06
1.9589,0.56431,0.56649,0.56636,9.4689e-06,1.114,0.018761,1.1532e-05,7.4056e-06
1.9597,0.56431,0.56649,0.56636,9.4538e-06,1.1147,0.018036,1.149e-05,7.4179e-06
1.9605,0.56431,0.5665,0.56637,9.439e-06,1.1154,0.017326,1.1447e-05,7.4308e-06
1.9613,0.56431,0.5665,0.56637,9.4245e-06,1.1161,0.016629,1.1405e-05,7.4444e-06
1.9621,0.56431,0.5665,0.56638,9.4103e-06,1.1168,0.015946,1.1362e-05,7.4587e-06
1.963,0.56431,0.5665,0.56638,9.3964e-06,1.1175,0.015278,1.1319e-05,7.4737e-06
1.9638,0.56432,0.5665,0.56638,9.3828e-06,1.1181,0.014624,1.1276e-05,7.4893e-06
1.9646,0.56432,0.56651,0.56639,9.3695e-06,1.1188,0.013984,1.1233e-05,7.5057e-06
1.9654,0.56432,0.56651,0.56639,9.3565e-06,1.1194,0.013357,1.119e-05,7.5227e-06
1.9662,0.56432,0.56651,0.56639,9.3437e-06,1.12,0.012746,1.1147e-05,7.5404e-06
1.967,0.56432,0.56651,0.5664,9.3313e-06,1.1206,0.012148,1.1104e-05,7.5587e-06
1.9678,0.56432,0.56651,0.5664,9.3192e-06,1.1212,0.011564,1.1061e-05,7.5778e-06
1.9686,0.56432,0.56652,0.5664,9.3073e-06,1.1218,0.010995,1.1017e-05,7.5975e-06
1.9694,0.56432,0.56652,0.56641,9.2958e-06,1.1224,0.01044,1.0974e-05,7.6179e-06
1.9702,0.56432,0.56652,0.56641,9.2845e-06,1.1229,0.0098994,1.093e-05,7.6389e-06
1.971,0.56432,0.56652,0.56641,9.2735e-06,1.1235,0.0093729,1.0886e-05,7.6606e-06
1.9718,0.56432,0.56652,0.56642,9.2629e-06,1.124,0.0088606,1.0843e-05,7.6829e-06
1.9726,0.56432,0.56652,0.56642,9.2525e-06,1.1245,0.0083626,1.0799e-05,7.706e-06
1.9734,0.56432,0.56653,0.56642,9.2424e-06,1.125,0.007879,1.0755e-05,7.7296e-06
1.9742,0.56432,0.56653,0.56643,9.2326e-06,1.1254,0.0074096,1.0711e-05,7.7539e-06
1.975,0.56432,0.56653,0.56643,9.2232e-06,1.1259,0.0069545,1.0667e-05,7.7789e-06
1.9758,0.56432,0.56653,0.56644,9.214e-06,1.1264,0.0065138,1.0623e-05,7.8045e-06
1.9766,0.56433,0.56653,0.56644,9.2051e-06,1.1268,0.0060875,1.0579e-05,7.8308e-06
1.9775,0.56433,0.56653,0.56644,9.1965e-06,1.1272,0.0056754,1.0535e-05,7.8577e-06
1.9783,0.56433,0.56653,0.56645,9.1882e-06,1.1276,0.0052778,1.0491e-05,7.8852e-06
1.9791,0.56433,0.56654,0.56645,9.1802e-06,1.128,0.0048945,1.0447e-05,7.9134e-06
1.9799,0.56433,0.56654,0.56645,9.1725e-06,1.1284,0.0045256,1.0403e-05,7.9422e-06
1.9807,0.56433,0.56654,0.56646,9.1651e-06,1.1287,0.0041711,1.0359e-05,7.9717e-06
1.9815,0.56433,0.56654,0.56646,9.158e-06,1.1291,0.0038311,1.0314e-05,8.0018e-06
1.9823,0.56433,0.56654,0.56646,9.1512e-06,1.1294,0.0035054,1.027e-05,8.0325e-06
1.9831,0.56433,0.56654,0.56647,9.1448e-06,1.1297,0.0031941,1.0226e-05,8.0638e-06
1.9839,0.56433,0.56654,0.56647,9.1386e-06,1.13,0.0028973,1.0181e-05,8.0958e-06
1.9847,0.56433,0.56655,0.56648,9.1327e-06,1.1303,0.0026149,1.0137e-05,8.1284e-06
1.9855,0.56433,0.56655,0.56648,9.1271e-06,1.1306,0.002347,1.0092e-05,8.1617e-06
1.9863,0.56433,0.56655,0.56648,9.1218e-06,1.1309,0.0020935,1.0048e-05,8.1955e-06
1.9871,0.56433,0.56655,0.56649,9.1168e-06,1.1311,0.0018545,1.0004e-05,8.23e-06
1.9879,0.56434,0.56655,0.56649,9.1121e-06,1.1313,0.0016299,9.959e-06,8.2652e-06
1.9887,0.56434,0.56655,0.56649,9.1077e-06,1.1316,0.0014198,9.9145e-06,8.3009e-06
1.9895,0.56434,0.56655,0.5665,9.1036e-06,1.1318,0.0012242,9.8699e-06,8.3373e-06
1.9903,0.56434,0.56655,0.5665,9.0998e-06,1.132,0.001043,9.8254e-06,8.3742e-06
1.9911,0.56434,0.56655,0.5665,9.0963e-06,1.1321,0.00087635,9.7808e-06,8.4118e-06
1.992,0.56434,0.56656,0.56651,9.0931e-06,1.1323,0.00072417,9.7362e-06,8.4501e-06
1.9928,0.56434,0.56656,0.56651,9.0903e-06,1.1324,0.00058649,9.6916e-06,8.4889e-06
1.9936,0.56434,0.56656,0.56652,9.0877e-06,1.1326,0.00046331,9.647e-06,8.5283e-06
1.9944,0.56434,0.56656,0.56652,9.0854e-06,1.1327,0.00035463,9.6024e-06,8.5684e-06
1.9952,0.56434,0.56656,0.56652,9.0834e-06,1.1328,0.00026044,9.5578e-06,8.6091e-06
1.996,0.56434,0.56656,0.56653,9.0817e-06,1.1329,0.00018076,9.5131e-06,8.6504e-06
1.9968,0.56434,0.56656,0.56653,9.0804e-06,1.1329,0.00011559,9.4685e-06,8.6923e-06
1.9976,0.56434,0.56656,0.56653,9.0793e-06,1.133,6.493e-05,9.4238e-06,8.7348e-06
1.9984,0.56434,0.56656,0.56654,9.0785e-06,1.133,2.8776e-05,9.3791e-06,8.7779e-06
1.9992,0.56435,0.56656,0.56654,9.0781e-06,1.1331,7.1329e-06,9.3345e-06,8.8217e-06
2,0.56435,0.56656,0.56654,9.0779e-06,1.1331,5.2321e-10,9.2898e-06,8.866e-06


==> figures/relative_errors/coaxial_cable/p2/maxwell_3d_coaxial_relative_invertM_jcp_p2r1_metrics.csv <==
0.5,0,0,0.22836,0.18444,0.028664,0.047873,118.87,0.20783,0.030915,48.367,0.18382,1019.2,0.20764,0.017989,0.060885
0.25,0,0,0.1127,0.61071,0.6255,0.18473,458.68,0.064891,0.0028673,46.169,0.057312,1541.7,0.061914,0.020947,0.041973
0.125,0,0,0.055187,2.6989,22.817,1.2167,3021,0.020199,0.00024948,13.904,0.015156,492.87,0.019484,0.0066175,0.010971
0.0625,0,0,0.027443,21.328,705.37,13.446,33386,0.0075103,3.0206e-05,3.6733,0.0038576,130.17,0.0073877,0.0017927,0.0028682


==> figures/relative_errors/coaxial_cable/p3/log_coaxial_convergence_p3.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_coaxial.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [16 16 16]
         nquad: [4 4 4]

Done! Simulation with 36018 DoFs took 34396.158968s, 13.852662s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 36018 DoFs took 169963.840432s, 68.451003s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [8 8 8]
         nquad: [4 4 4]

Done! Simulation with 6330 DoFs took 4508.630916s, 1.815800s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 6330 DoFs took 11475.183732s, 4.621500s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [4 4 4]
         nquad: [4 4 4]

Done! Simulation with 1422 DoFs took 1033.776371s, 0.416342s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 1422 DoFs took 1299.814250s, 0.523485s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [2 2 2]
         nquad: [4 4 4]

Done! Simulation with 444 DoFs took 273.397469s, 0.110108s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 444 DoFs took 276.257217s, 0.111259s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
3,0.01354,0.021988


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertK_tp_jcp_p3r2_hrefN0_energy.csv <==
0.00080548,0.56625,0.56202,0.56655,6.9394e-06,1.1331,7.2556e-06,1.3876e-05,2.9567e-09
0.001611,0.56625,0.56202,0.56655,6.9441e-06,1.1331,2.9022e-05,1.3876e-05,1.1827e-08
0.0024164,0.56625,0.56202,0.56655,6.952e-06,1.133,6.5299e-05,1.3877e-05,2.661e-08
0.0032219,0.56625,0.56202,0.56656,6.9632e-06,1.133,0.00011609,1.3879e-05,4.7306e-08
0.0040274,0.56625,0.56202,0.56656,6.9776e-06,1.1329,0.00018138,1.3881e-05,7.3914e-08
0.0048329,0.56625,0.56202,0.56657,6.9952e-06,1.1329,0.00026118,1.3884e-05,1.0643e-07
0.0056384,0.56624,0.56202,0.56657,7.016e-06,1.1328,0.00035549,1.3887e-05,1.4486e-07
0.0064438,0.56624,0.56202,0.56657,7.0401e-06,1.1327,0.0004643,1.3891e-05,1.892e-07
0.0072493,0.56624,0.56202,0.56658,7.0674e-06,1.1326,0.0005876,1.3895e-05,2.3945e-07
0.0080548,0.56624,0.56202,0.56658,7.0979e-06,1.1324,0.00072541,1.39e-05,2.9561e-07
0.0088603,0.56624,0.56202,0.56658,7.1316e-06,1.1323,0.0008777,1.3906e-05,3.5767e-07
0.0096658,0.56624,0.56202,0.56659,7.1686e-06,1.1321,0.0010445,1.3912e-05,4.2564e-07
0.010471,0.56624,0.56202,0.56659,7.2089e-06,1.132,0.0012258,1.3918e-05,4.995e-07
0.011277,0.56624,0.56202,0.56659,7.2524e-06,1.1318,0.0014215,1.3925e-05,5.7927e-07
0.012082,0.56624,0.56202,0.5666,7.2991e-06,1.1316,0.0016317,1.3933e-05,6.6494e-07
0.012888,0.56624,0.56202,0.5666,7.3491e-06,1.1313,0.0018564,1.3942e-05,7.5651e-07
0.013693,0.56624,0.56202,0.56661,7.4023e-06,1.1311,0.0020956,1.3951e-05,8.5396e-07
0.014499,0.56624,0.56202,0.56661,7.4588e-06,1.1309,0.0023492,1.396e-05,9.5731e-07
0.015304,0.56624,0.56202,0.56661,7.5185e-06,1.1306,0.0026173,1.3971e-05,1.0666e-06
0.01611,0.56624,0.56202,0.56662,7.5815e-06,1.1303,0.0028998,1.3981e-05,1.1817e-06
0.016915,0.56624,0.56202,0.56662,7.6478e-06,1.13,0.0031967,1.3993e-05,1.3027e-06
0.017721,0.56624,0.56202,0.56662,7.7174e-06,1.1297,0.0035081,1.4005e-05,1.4296e-06
0.018526,0.56623,0.56202,0.56663,7.7902e-06,1.1294,0.0038339,1.4018e-05,1.5624e-06
0.019332,0.56623,0.56202,0.56663,7.8663e-06,1.1291,0.0041741,1.4032e-05,1.701e-06
0.020137,0.56623,0.56201,0.56663,7.9458e-06,1.1287,0.0045287,1.4046e-05,1.8455e-06
0.020942,0.56623,0.56201,0.56664,8.0285e-06,1.1284,0.0048977,1.4061e-05,1.9959e-06
0.021748,0.56623,0.56201,0.56664,8.1145e-06,1.128,0.0052811,1.4077e-05,2.1521e-06
0.022553,0.56623,0.56201,0.56665,8.2038e-06,1.1276,0.0056789,1.4093e-05,2.3143e-06
0.023359,0.56623,0.56201,0.56665,8.2964e-06,1.1272,0.006091,1.4111e-05,2.4822e-06
0.024164,0.56623,0.56201,0.56665,8.3924e-06,1.1268,0.0065175,1.4129e-05,2.656e-06
0.02497,0.56623,0.56201,0.56666,8.4916e-06,1.1264,0.0069583,1.4148e-05,2.8357e-06
0.025775,0.56622,0.56201,0.56666,8.5943e-06,1.1259,0.0074135,1.4167e-05,3.0212e-06
0.026581,0.56622,0.56201,0.56666,8.7002e-06,1.1254,0.007883,1.4188e-05,3.2126e-06
0.027386,0.56622,0.56201,0.56667,8.8095e-06,1.125,0.0083668,1.4209e-05,3.4098e-06
0.028192,0.56622,0.56201,0.56667,8.9222e-06,1.1245,0.0088649,1.4232e-05,3.6128e-06
0.028997,0.56622,0.56201,0.56667,9.0382e-06,1.124,0.0093773,1.4255e-05,3.8217e-06
0.029803,0.56622,0.56201,0.56668,9.1576e-06,1.1235,0.0099039,1.4279e-05,4.0364e-06
0.030608,0.56622,0.56201,0.56668,9.2804e-06,1.1229,0.010445,1.4304e-05,4.2569e-06
0.031414,0.56621,0.56201,0.56668,9.4065e-06,1.1224,0.011,1.433e-05,4.4832e-06
0.032219,0.56621,0.56201,0.56669,9.5361e-06,1.1218,0.011569,1.4357e-05,4.7153e-06
0.033025,0.56621,0.56201,0.56669,9.669e-06,1.1212,0.012153,1.4385e-05,4.9533e-06
0.03383,0.56621,0.56201,0.5667,9.8054e-06,1.1206,0.012751,1.4414e-05,5.197e-06
0.034636,0.56621,0.562,0.5667,9.9452e-06,1.12,0.013363,1.4444e-05,5.4466e-06
0.035441,0.5662,0.562,0.5667,1.0088e-05,1.1194,0.013989,1.4475e-05,5.7019e-06
0.036247,0.5662,0.562,0.56671,1.0235e-05,1.1188,0.014629,1.4507e-05,5.9631e-06
0.037052,0.5662,0.562,0.56671,1.0385e-05,1.1181,0.015284,1.4541e-05,6.23e-06
0.037858,0.5662,0.562,0.56671,1.0539e-05,1.1175,0.015952,1.4575e-05,6.5027e-06
0.038663,0.5662,0.562,0.56672,1.0696e-05,1.1168,0.016635,1.4611e-05,6.7812e-06
0.039469,0.5662,0.562,0.56672,1.0856e-05,1.1161,0.017332,1.4647e-05,7.0654e-06
0.040274,0.56619,0.562,0.56672,1.102e-05,1.1154,0.018042,1.4686e-05,7.3555e-06
0.041079,0.56619,0.562,0.56673,1.1188e-05,1.1147,0.018767,1.4725e-05,7.6512e-06
0.041885,0.56619,0.562,0.56673,1.1359e-05,1.114,0.019506,1.4765e-05,7.9528e-06
0.04269,0.56619,0.562,0.56673,1.1534e-05,1.1132,0.020259,1.4807e-05,8.2601e-06
0.043496,0.56618,0.562,0.56674,1.1712e-05,1.1124,0.021026,1.485e-05,8.5731e-06
0.044301,0.56618,0.56199,0.56674,1.1893e-05,1.1117,0.021807,1.4895e-05,8.8919e-06
0.045107,0.56618,0.56199,0.56674,1.2079e-05,1.1109,0.022602,1.4941e-05,9.2165e-06
0.045912,0.56618,0.56199,0.56675,1.2267e-05,1.1101,0.02341,1.4988e-05,9.5468e-06
0.046718,0.56617,0.56199,0.56675,1.246e-05,1.1093,0.024233,1.5037e-05,9.8828e-06
0.047523,0.56617,0.56199,0.56676,1.2656e-05,1.1084,0.02507,1.5087e-05,1.0225e-05
0.048329,0.56617,0.56199,0.56676,1.2855e-05,1.1076,0.02592,1.5138e-05,1.0572e-05
0.049134,0.56617,0.56199,0.56676,1.3058e-05,1.1067,0.026784,1.5191e-05,1.0925e-05
0.04994,0.56616,0.56199,0.56677,1.3265e-05,1.1059,0.027662,1.5246e-05,1.1284e-05
0.050745,0.56616,0.56199,0.56677,1.3475e-05,1.105,0.028554,1.5302e-05,1.1649e-05
0.051551,0.56616,0.56199,0.56677,1.3689e-05,1.1041,0.02946,1.536e-05,1.2019e-05
0.052356,0.56616,0.56198,0.56678,1.3907e-05,1.1032,0.030379,1.5419e-05,1.2395e-05
0.053162,0.56615,0.56198,0.56678,1.4128e-05,1.1022,0.031313,1.548e-05,1.2777e-05
0.053967,0.56615,0.56198,0.56678,1.4353e-05,1.1013,0.03226,1.5543e-05,1.3164e-05
0.054773,0.56615,0.56198,0.56679,1.4582e-05,1.1004,0.03322,1.5607e-05,1.3557e-05
0.055578,0.56615,0.56198,0.56679,1.4815e-05,1.0994,0.034194,1.5673e-05,1.3956e-05
0.056384,0.56614,0.56198,0.56679,1.5051e-05,1.0984,0.035182,1.5741e-05,1.4361e-05
0.057189,0.56614,0.56198,0.5668,1.5291e-05,1.0974,0.036184,1.581e-05,1.4771e-05
0.057995,0.56614,0.56198,0.5668,1.5534e-05,1.0964,0.037199,1.5882e-05,1.5187e-05
0.0588,0.56613,0.56198,0.5668,1.5782e-05,1.0954,0.038227,1.5955e-05,1.5609e-05
0.059606,0.56613,0.56197,0.56681,1.6033e-05,1.0943,0.039269,1.603e-05,1.6036e-05
0.060411,0.56613,0.56197,0.56681,1.6288e-05,1.0933,0.040325,1.6106e-05,1.6469e-05
0.061216,0.56613,0.56197,0.56681,1.6546e-05,1.0922,0.041394,1.6185e-05,1.6908e-05
0.062022,0.56612,0.56197,0.56682,1.6809e-05,1.0912,0.042477,1.6266e-05,1.7352e-05
0.062827,0.56612,0.56197,0.56682,1.7075e-05,1.0901,0.043573,1.6349e-05,1.7802e-05
0.063633,0.56612,0.56197,0.56682,1.7345e-05,1.089,0.044682,1.6433e-05,1.8258e-05
0.064438,0.56611,0.56197,0.56683,1.7619e-05,1.0878,0.045805,1.652e-05,1.8719e-05
0.065244,0.56611,0.56197,0.56683,1.7897e-05,1.0867,0.046941,1.6608e-05,1.9186e-05
0.066049,0.56611,0.56196,0.56683,1.8179e-05,1.0856,0.048091,1.6699e-05,1.9659e-05
0.066855,0.5661,0.56196,0.56684,1.8465e-05,1.0844,0.049253,1.6792e-05,2.0137e-05
0.06766,0.5661,0.56196,0.56684,1.8754e-05,1.0833,0.050429,1.6887e-05,2.0621e-05
0.068466,0.5661,0.56196,0.56684,1.9047e-05,1.0821,0.051618,1.6984e-05,2.1111e-05
0.069271,0.56609,0.56196,0.56685,1.9345e-05,1.0809,0.052821,1.7083e-05,2.1607e-05
0.070077,0.56609,0.56196,0.56685,1.9646e-05,1.0797,0.054036,1.7184e-05,2.2108e-05
0.070882,0.56609,0.56196,0.56685,1.9951e-05,1.0784,0.055265,1.7288e-05,2.2615e-05
0.071688,0.56608,0.56196,0.56686,2.026e-05,1.0772,0.056507,1.7393e-05,2.3127e-05
0.072493,0.56608,0.56195,0.56686,2.0573e-05,1.076,0.057761,1.7501e-05,2.3645e-05
0.073299,0.56607,0.56195,0.56686,2.089e-05,1.0747,0.059029,1.7612e-05,2.4169e-05
0.074104,0.56607,0.56195,0.56687,2.1211e-05,1.0734,0.06031,1.7724e-05,2.4699e-05
0.07491,0.56607,0.56195,0.56687,2.1536e-05,1.0721,0.061604,1.7839e-05,2.5234e-05
0.075715,0.56606,0.56195,0.56687,2.1866e-05,1.0708,0.06291,1.7956e-05,2.5775e-05
0.076521,0.56606,0.56195,0.56688,2.2199e-05,1.0695,0.06423,1.8076e-05,2.6322e-05
0.077326,0.56606,0.56195,0.56688,2.2536e-05,1.0682,0.065563,1.8197e-05,2.6874e-05
0.078132,0.56605,0.56194,0.56688,2.2877e-05,1.0669,0.066908,1.8322e-05,2.7432e-05
0.078937,0.56605,0.56194,0.56689,2.3222e-05,1.0655,0.068266,1.8448e-05,2.7996e-05
0.079743,0.56605,0.56194,0.56689,2.3571e-05,1.0641,0.069637,1.8577e-05,2.8565e-05
0.080548,0.56604,0.56194,0.56689,2.3925e-05,1.0628,0.071021,1.8709e-05,2.914e-05
0.081353,0.56604,0.56194,0.56689,2.4282e-05,1.0614,0.072417,1.8843e-05,2.9721e-05
0.082159,0.56603,0.56194,0.5669,2.4644e-05,1.06,0.073826,1.8979e-05,3.0308e-05
0.082964,0.56603,0.56193,0.5669,2.5009e-05,1.0586,0.075247,1.9118e-05,3.09e-05
0.08377,0.56603,0.56193,0.5669,2.5379e-05,1.0571,0.076682,1.926e-05,3.1498e-05
0.084575,0.56602,0.56193,0.56691,2.5753e-05,1.0557,0.078128,1.9404e-05,3.2102e-05
0.085381,0.56602,0.56193,0.56691,2.6131e-05,1.0542,0.079587,1.955e-05,3.2712e-05
0.086186,0.56601,0.56193,0.56691,2.6513e-05,1.0528,0.081059,1.97e-05,3.3327e-05
0.086992,0.56601,0.56193,0.56692,2.69e-05,1.0513,0.082543,1.9851e-05,3.3949e-05
0.087797,0.56601,0.56192,0.56692,2.729e-05,1.0498,0.08404,2.0005e-05,3.4575e-05
0.088603,0.566,0.56192,0.56692,2.7685e-05,1.0483,0.085549,2.0162e-05,3.5208e-05
0.089408,0.566,0.56192,0.56693,2.8084e-05,1.0468,0.08707,2.0322e-05,3.5847e-05
0.090214,0.56599,0.56192,0.56693,2.8487e-05,1.0453,0.088603,2.0484e-05,3.6491e-05
0.091019,0.56599,0.56192,0.56693,2.8895e-05,1.0437,0.090149,2.0648e-05,3.7141e-05
0.091825,0.56598,0.56192,0.56694,2.9306e-05,1.0422,0.091707,2.0816e-05,3.7797e-05
0.09263,0.56598,0.56191,0.56694,2.9722e-05,1.0406,0.093277,2.0986e-05,3.8459e-05
0.093436,0.56598,0.56191,0.56694,3.0142e-05,1.039,0.094859,2.1158e-05,3.9126e-05
0.094241,0.56597,0.56191,0.56694,3.0567e-05,1.0374,0.096454,2.1334e-05,3.98e-05
0.095047,0.56597,0.56191,0.56695,3.0995e-05,1.0358,0.09806,2.1512e-05,4.0479e-05
0.095852,0.56596,0.56191,0.56695,3.1428e-05,1.0342,0.099678,2.1692e-05,4.1164e-05
0.096658,0.56596,0.56191,0.56695,3.1865e-05,1.0326,0.10131,2.1875e-05,4.1856e-05
0.097463,0.56595,0.5619,0.56696,3.2307e-05,1.031,0.10295,2.2061e-05,4.2553e-05
0.098269,0.56595,0.5619,0.56696,3.2753e-05,1.0293,0.1046,2.225e-05,4.3255e-05
0.099074,0.56594,0.5619,0.56696,3.3203e-05,1.0277,0.10627,2.2441e-05,4.3964e-05
0.09988,0.56594,0.5619,0.56697,3.3657e-05,1.026,0.10795,2.2635e-05,4.4679e-05
0.10069,0.56594,0.5619,0.56697,3.4116e-05,1.0243,0.10964,2.2832e-05,4.54e-05
0.10149,0.56593,0.5619,0.56697,3.4579e-05,1.0226,0.11134,2.3031e-05,4.6126e-05
0.1023,0.56593,0.56189,0.56697,3.5046e-05,1.0209,0.11305,2.3233e-05,4.6859e-05
0.1031,0.56592,0.56189,0.56698,3.5518e-05,1.0192,0.11478,2.3438e-05,4.7598e-05
0.10391,0.56592,0.56189,0.56698,3.5994e-05,1.0174,0.11651,2.3645e-05,4.8342e-05
0.10471,0.56591,0.56189,0.56698,3.6474e-05,1.0157,0.11826,2.3856e-05,4.9093e-05
0.10552,0.56591,0.56189,0.56699,3.6959e-05,1.014,0.12002,2.4068e-05,4.985e-05
0.10632,0.5659,0.56188,0.56699,3.7448e-05,1.0122,0.12179,2.4284e-05,5.0613e-05
0.10713,0.5659,0.56188,0.56699,3.7942e-05,1.0104,0.12357,2.4502e-05,5.1381e-05
0.10793,0.56589,0.56188,0.56699,3.844e-05,1.0086,0.12536,2.4723e-05,5.2156e-05
0.10874,0.56589,0.56188,0.567,3.8942e-05,1.0068,0.12717,2.4946e-05,5.2937e-05
0.10955,0.56588,0.56188,0.567,3.9448e-05,1.005,0.12898,2.5172e-05,5.3725e-05
0.11035,0.56588,0.56187,0.567,3.9959e-05,1.0032,0.13081,2.5401e-05,5.4518e-05
0.11116,0.56587,0.56187,0.56701,4.0475e-05,1.0014,0.13265,2.5632e-05,5.5317e-05
0.11196,0.56587,0.56187,0.56701,4.0995e-05,0.99952,0.1345,2.5866e-05,5.6123e-05
0.11277,0.56586,0.56187,0.56701,4.1519e-05,0.99766,0.13636,2.6102e-05,5.6935e-05
0.11357,0.56586,0.56187,0.56701,4.2047e-05,0.9958,0.13823,2.6342e-05,5.7753e-05
0.11438,0.56585,0.56187,0.56702,4.258e-05,0.99392,0.14011,2.6583e-05,5.8577e-05
0.11518,0.56585,0.56186,0.56702,4.3118e-05,0.99203,0.14201,2.6827e-05,5.9408e-05
0.11599,0.56584,0.56186,0.56702,4.3659e-05,0.99013,0.14391,2.7074e-05,6.0245e-05
0.11679,0.56584,0.56186,0.56702,4.4206e-05,0.98822,0.14582,2.7324e-05,6.1088e-05
0.1176,0.56583,0.56186,0.56703,4.4756e-05,0.9863,0.14775,2.7575e-05,6.1937e-05
0.11841,0.56583,0.56186,0.56703,4.5311e-05,0.98437,0.14969,2.783e-05,6.2793e-05
0.11921,0.56582,0.56185,0.56703,4.5871e-05,0.98243,0.15163,2.8086e-05,6.3655e-05
0.12002,0.56582,0.56185,0.56704,4.6435e-05,0.98048,0.15359,2.8346e-05,6.4524e-05
0.12082,0.56581,0.56185,0.56704,4.7003e-05,0.97852,0.15556,2.8607e-05,6.5398e-05
0.12163,0.56581,0.56185,0.56704,4.7576e-05,0.97654,0.15754,2.8871e-05,6.628e-05
0.12243,0.5658,0.56185,0.56704,4.8153e-05,0.97456,0.15953,2.9138e-05,6.7168e-05
0.12324,0.5658,0.56184,0.56705,4.8734e-05,0.97256,0.16153,2.9407e-05,6.8062e-05
0.12404,0.56579,0.56184,0.56705,4.932e-05,0.97056,0.16354,2.9678e-05,6.8962e-05
0.12485,0.56579,0.56184,0.56705,4.991e-05,0.96854,0.16556,2.9951e-05,6.987e-05
0.12565,0.56578,0.56184,0.56705,5.0505e-05,0.96652,0.16759,3.0227e-05,7.0783e-05
0.12646,0.56578,0.56184,0.56706,5.1104e-05,0.96448,0.16963,3.0505e-05,7.1704e-05
0.12727,0.56577,0.56183,0.56706,5.1708e-05,0.96244,0.17168,3.0785e-05,7.2631e-05
0.12807,0.56577,0.56183,0.56706,5.2316e-05,0.96038,0.17374,3.1068e-05,7.3564e-05
0.12888,0.56576,0.56183,0.56706,5.2928e-05,0.95831,0.17581,3.1352e-05,7.4504e-05
0.12968,0.56576,0.56183,0.56707,5.3545e-05,0.95624,0.17789,3.1639e-05,7.5451e-05
0.13049,0.56575,0.56183,0.56707,5.4166e-05,0.95415,0.17999,3.1928e-05,7.6404e-05
0.13129,0.56575,0.56182,0.56707,5.4792e-05,0.95205,0.18209,3.2219e-05,7.7365e-05
0.1321,0.56574,0.56182,0.56707,5.5422e-05,0.94995,0.1842,3.2512e-05,7.8331e-05
0.1329,0.56574,0.56182,0.56708,5.6056e-05,0.94783,0.18632,3.2807e-05,7.9305e-05
0.13371,0.56573,0.56182,0.56708,5.6695e-05,0.94571,0.18845,3.3104e-05,8.0285e-05
0.13452,0.56573,0.56182,0.56708,5.7338e-05,0.94357,0.19059,3.3403e-05,8.1273e-05
0.13532,0.56572,0.56181,0.56708,5.7985e-05,0.94143,0.19274,3.3704e-05,8.2267e-05
0.13613,0.56572,0.56181,0.56709,5.8637e-05,0.93927,0.1949,3.4007e-05,8.3267e-05
0.13693,0.56571,0.56181,0.56709,5.9293e-05,0.93711,0.19707,3.4311e-05,8.4275e-05
0.13774,0.56571,0.56181,0.56709,5.9954e-05,0.93493,0.19925,3.4618e-05,8.529e-05
0.13854,0.5657,0.5618,0.56709,6.0618e-05,0.93275,0.20143,3.4926e-05,8.6311e-05
0.13935,0.56569,0.5618,0.56709,6.1288e-05,0.93056,0.20363,3.5235e-05,8.734e-05
0.14015,0.56569,0.5618,0.5671,6.1961e-05,0.92836,0.20584,3.5547e-05,8.8375e-05
0.14096,0.56568,0.5618,0.5671,6.2639e-05,0.92615,0.20805,3.586e-05,8.9418e-05
0.14176,0.56568,0.5618,0.5671,6.3321e-05,0.92393,0.21028,3.6175e-05,9.0467e-05
0.14257,0.56567,0.56179,0.5671,6.4007e-05,0.9217,0.21251,3.6491e-05,9.1524e-05
0.14338,0.56567,0.56179,0.56711,6.4698e-05,0.91946,0.21475,3.6809e-05,9.2587e-05
0.14418,0.56566,0.56179,0.56711,6.5393e-05,0.91721,0.21701,3.7128e-05,9.3658e-05
0.14499,0.56566,0.56179,0.56711,6.6092e-05,0.91495,0.21927,3.7449e-05,9.4736e-05
0.14579,0.56565,0.56179,0.56711,6.6796e-05,0.91269,0.22154,3.7771e-05,9.5821e-05
0.1466,0.56565,0.56178,0.56712,6.7503e-05,0.91041,0.22382,3.8094e-05,9.6913e-05
0.1474,0.56564,0.56178,0.56712,6.8215e-05,0.90813,0.2261,3.8419e-05,9.8012e-05
0.14821,0.56563,0.56178,0.56712,6.8932e-05,0.90584,0.2284,3.8745e-05,9.9118e-05
0.14901,0.56563,0.56178,0.56712,6.9652e-05,0.90354,0.2307,3.9072e-05,0.00010023
0.14982,0.56562,0.56178,0.56712,7.0376e-05,0.90123,0.23302,3.94e-05,0.00010135
0.15062,0.56562,0.56177,0.56713,7.1105e-05,0.89891,0.23534,3.9729e-05,0.00010248
0.15143,0.56561,0.56177,0.56713,7.1838e-05,0.89659,0.23767,4.0059e-05,0.00010362
0.15224,0.56561,0.56177,0.56713,7.2575e-05,0.89425,0.24001,4.039e-05,0.00010476
0.15304,0.5656,0.56177,0.56713,7.3317e-05,0.89191,0.24236,4.0723e-05,0.00010591
0.15385,0.5656,0.56176,0.56713,7.4062e-05,0.88956,0.24471,4.1056e-05,0.00010707
0.15465,0.56559,0.56176,0.56714,7.4811e-05,0.8872,0.24708,4.1389e-05,0.00010823
0.15546,0.56559,0.56176,0.56714,7.5565e-05,0.88483,0.24945,4.1724e-05,0.00010941
0.15626,0.56558,0.56176,0.56714,7.6323e-05,0.88245,0.25183,4.2059e-05,0.00011059
0.15707,0.56557,0.56176,0.56714,7.7084e-05,0.88007,0.25422,4.2395e-05,0.00011177
0.15787,0.56557,0.56175,0.56714,7.785e-05,0.87768,0.25661,4.2732e-05,0.00011297
0.15868,0.56556,0.56175,0.56715,7.862e-05,0.87528,0.25902,4.3069e-05,0.00011417
0.15949,0.56556,0.56175,0.56715,7.9394e-05,0.87287,0.26143,4.3407e-05,0.00011538
0.16029,0.56555,0.56175,0.56715,8.0172e-05,0.87045,0.26385,4.3745e-05,0.0001166
0.1611,0.56555,0.56175,0.56715,8.0954e-05,0.86803,0.26628,4.4083e-05,0.00011782
0.1619,0.56554,0.56174,0.56715,8.1739e-05,0.8656,0.26871,4.4422e-05,0.00011906
0.16271,0.56554,0.56174,0.56716,8.2529e-05,0.86316,0.27115,4.4761e-05,0.0001203
0.16351,0.56553,0.56174,0.56716,8.3323e-05,0.86071,0.2736,4.51e-05,0.00012155
0.16432,0.56552,0.56174,0.56716,8.412e-05,0.85826,0.27606,4.544e-05,0.0001228
0.16512,0.56552,0.56173,0.56716,8.4922e-05,0.8558,0.27853,4.5779e-05,0.00012406
0.16593,0.56551,0.56173,0.56716,8.5727e-05,0.85333,0.281,4.6119e-05,0.00012534
0.16673,0.56551,0.56173,0.56717,8.6536e-05,0.85085,0.28348,4.6458e-05,0.00012661
0.16754,0.5655,0.56173,0.56717,8.7349e-05,0.84837,0.28597,4.6797e-05,0.0001279
0.16835,0.5655,0.56173,0.56717,8.8166e-05,0.84588,0.28846,4.7137e-05,0.0001292
0.16915,0.56549,0.56172,0.56717,8.8987e-05,0.84338,0.29096,4.7476e-05,0.0001305
0.16996,0.56549,0.56172,0.56717,8.9811e-05,0.84087,0.29347,4.7814e-05,0.00013181
0.17076,0.56548,0.56172,0.56717,9.0639e-05,0.83836,0.29599,4.8153e-05,0.00013313
0.17157,0.56547,0.56172,0.56718,9.1471e-05,0.83584,0.29851,4.8491e-05,0.00013445
0.17237,0.56547,0.56172,0.56718,9.2307e-05,0.83331,0.30104,4.8829e-05,0.00013579
0.17318,0.56546,0.56171,0.56718,9.3146e-05,0.83078,0.30358,4.9166e-05,0.00013713
0.17398,0.56546,0.56171,0.56718,9.3989e-05,0.82824,0.30612,4.9502e-05,0.00013848
0.17479,0.56545,0.56171,0.56718,9.4836e-05,0.8257,0.30867,4.9838e-05,0.00013983
0.17559,0.56545,0.56171,0.56718,9.5686e-05,0.82314,0.31123,5.0173e-05,0.0001412
0.1764,0.56544,0.56171,0.56719,9.6539e-05,0.82058,0.31379,5.0508e-05,0.00014257
0.17721,0.56543,0.5617,0.56719,9.7397e-05,0.81802,0.31636,5.0842e-05,0.00014395
0.17801,0.56543,0.5617,0.56719,9.8257e-05,0.81544,0.31893,5.1174e-05,0.00014534
0.17882,0.56542,0.5617,0.56719,9.9122e-05,0.81287,0.32152,5.1506e-05,0.00014674
0.17962,0.56542,0.5617,0.56719,9.9989e-05,0.81028,0.32411,5.1837e-05,0.00014814
0.18043,0.56541,0.5617,0.56719,0.00010086,0.80769,0.3267,5.2167e-05,0.00014955
0.18123,0.56541,0.56169,0.5672,0.00010174,0.80509,0.3293,5.2496e-05,0.00015098
0.18204,0.5654,0.56169,0.5672,0.00010261,0.80249,0.33191,5.2823e-05,0.0001524
0.18284,0.5654,0.56169,0.5672,0.00010349,0.79988,0.33452,5.3149e-05,0.00015384
0.18365,0.56539,0.56169,0.5672,0.00010438,0.79726,0.33714,5.3474e-05,0.00015528
0.18445,0.56538,0.56168,0.5672,0.00010527,0.79464,0.33976,5.3798e-05,0.00015674
0.18526,0.56538,0.56168,0.5672,0.00010616,0.79201,0.34239,5.412e-05,0.0001582
0.18607,0.56537,0.56168,0.5672,0.00010705,0.78938,0.34503,5.4441e-05,0.00015967
0.18687,0.56537,0.56168,0.56721,0.00010795,0.78674,0.34767,5.476e-05,0.00016114
0.18768,0.56536,0.56168,0.56721,0.00010885,0.7841,0.35032,5.5077e-05,0.00016263
0.18848,0.56536,0.56167,0.56721,0.00010976,0.78144,0.35297,5.5393e-05,0.00016412
0.18929,0.56535,0.56167,0.56721,0.00011066,0.77879,0.35563,5.5707e-05,0.00016562
0.19009,0.56535,0.56167,0.56721,0.00011157,0.77613,0.35829,5.602e-05,0.00016713
0.1909,0.56534,0.56167,0.56721,0.00011249,0.77346,0.36096,5.633e-05,0.00016865
0.1917,0.56533,0.56167,0.56721,0.00011341,0.77079,0.36364,5.6639e-05,0.00017017
0.19251,0.56533,0.56166,0.56722,0.00011432,0.76811,0.36632,5.6946e-05,0.0001717
0.19332,0.56532,0.56166,0.56722,0.00011525,0.76543,0.369,5.725e-05,0.00017324
0.19412,0.56532,0.56166,0.56722,0.00011617,0.76274,0.37169,5.7553e-05,0.00017479
0.19493,0.56531,0.56166,0.56722,0.0001171,0.76005,0.37439,5.7853e-05,0.00017635
0.19573,0.56531,0.56166,0.56722,0.00011803,0.75735,0.37709,5.8151e-05,0.00017791
0.19654,0.5653,0.56165,0.56722,0.00011897,0.75465,0.37979,5.8447e-05,0.00017949
0.19734,0.5653,0.56165,0.56722,0.0001199,0.75194,0.3825,5.8741e-05,0.00018107
0.19815,0.56529,0.56165,0.56722,0.00012084,0.74923,0.38522,5.9032e-05,0.00018266
0.19895,0.56529,0.56165,0.56722,0.00012179,0.74652,0.38793,5.9321e-05,0.00018425
0.19976,0.56528,0.56165,0.56723,0.00012273,0.74379,0.39066,5.9608e-05,0.00018586
0.20056,0.56527,0.56165,0.56723,0.00012368,0.74107,0.39339,5.9892e-05,0.00018747
0.20137,0.56527,0.56164,0.56723,0.00012463,0.73834,0.39612,6.0173e-05,0.00018909
0.20218,0.56526,0.56164,0.56723,0.00012559,0.7356,0.39885,6.0451e-05,0.00019072
0.20298,0.56526,0.56164,0.56723,0.00012654,0.73287,0.4016,6.0727e-05,0.00019236
0.20379,0.56525,0.56164,0.56723,0.0001275,0.73012,0.40434,6.1001e-05,0.000194
0.20459,0.56525,0.56164,0.56723,0.00012846,0.72738,0.40709,6.1271e-05,0.00019565
0.2054,0.56524,0.56163,0.56723,0.00012942,0.72462,0.40984,6.1539e-05,0.00019731
0.2062,0.56524,0.56163,0.56723,0.00013039,0.72187,0.4126,6.1803e-05,0.00019898
0.20701,0.56523,0.56163,0.56724,0.00013136,0.71911,0.41536,6.2065e-05,0.00020065
0.20781,0.56523,0.56163,0.56724,0.00013233,0.71635,0.41813,6.2324e-05,0.00020234
0.20862,0.56522,0.56163,0.56724,0.0001333,0.71358,0.4209,6.2579e-05,0.00020403
0.20942,0.56521,0.56162,0.56724,0.00013428,0.71081,0.42367,6.2832e-05,0.00020573
0.21023,0.56521,0.56162,0.56724,0.00013526,0.70803,0.42645,6.3081e-05,0.00020743
0.21104,0.5652,0.56162,0.56724,0.00013624,0.70526,0.42923,6.3328e-05,0.00020915
0.21184,0.5652,0.56162,0.56724,0.00013722,0.70247,0.43201,6.3571e-05,0.00021087
0.21265,0.56519,0.56162,0.56724,0.0001382,0.69969,0.4348,6.381e-05,0.0002126
0.21345,0.56519,0.56162,0.56724,0.00013919,0.6969,0.43759,6.4047e-05,0.00021433
0.21426,0.56518,0.56161,0.56724,0.00014018,0.69411,0.44038,6.428e-05,0.00021608
0.21506,0.56518,0.56161,0.56724,0.00014117,0.69131,0.44318,6.4509e-05,0.00021783
0.21587,0.56517,0.56161,0.56725,0.00014216,0.68851,0.44598,6.4735e-05,0.00021959
0.21667,0.56517,0.56161,0.56725,0.00014316,0.68571,0.44878,6.4958e-05,0.00022136
0.21748,0.56516,0.56161,0.56725,0.00014415,0.68291,0.45159,6.5177e-05,0.00022313
0.21829,0.56516,0.5616,0.56725,0.00014515,0.6801,0.45439,6.5393e-05,0.00022491
0.21909,0.56515,0.5616,0.56725,0.00014615,0.67729,0.45721,6.5604e-05,0.0002267
0.2199,0.56515,0.5616,0.56725,0.00014716,0.67448,0.46002,6.5813e-05,0.0002285
0.2207,0.56514,0.5616,0.56725,0.00014816,0.67166,0.46284,6.6017e-05,0.0002303
0.22151,0.56514,0.5616,0.56725,0.00014917,0.66884,0.46566,6.6218e-05,0.00023211
0.22231,0.56513,0.5616,0.56725,0.00015017,0.66602,0.46848,6.6415e-05,0.00023393
0.22312,0.56513,0.56159,0.56725,0.00015118,0.6632,0.47131,6.6608e-05,0.00023576
0.22392,0.56512,0.56159,0.56725,0.00015219,0.66037,0.47413,6.6797e-05,0.00023759
0.22473,0.56511,0.56159,0.56725,0.00015321,0.65754,0.47696,6.6983e-05,0.00023943
0.22553,0.56511,0.56159,0.56725,0.00015422,0.65471,0.4798,6.7164e-05,0.00024127
0.22634,0.5651,0.56159,0.56725,0.00015524,0.65188,0.48263,6.7342e-05,0.00024313
0.22715,0.5651,0.56159,0.56725,0.00015625,0.64904,0.48547,6.7515e-05,0.00024499
0.22795,0.56509,0.56158,0.56725,0.00015727,0.6462,0.48831,6.7685e-05,0.00024686
0.22876,0.56509,0.56158,0.56726,0.00015829,0.64336,0.49115,6.7851e-05,0.00024873
0.22956,0.56508,0.56158,0.56726,0.00015931,0.64052,0.49399,6.8012e-05,0.00025061
0.23037,0.56508,0.56158,0.56726,0.00016033,0.63768,0.49684,6.817e-05,0.0002525
0.23117,0.56507,0.56158,0.56726,0.00016136,0.63483,0.49968,6.8323e-05,0.00025439
0.23198,0.56507,0.56158,0.56726,0.00016238,0.63198,0.50253,6.8472e-05,0.00025629
0.23278,0.56506,0.56157,0.56726,0.00016341,0.62914,0.50538,6.8617e-05,0.0002582
0.23359,0.56506,0.56157,0.56726,0.00016444,0.62629,0.50823,6.8758e-05,0.00026011
0.23439,0.56505,0.56157,0.56726,0.00016546,0.62343,0.51108,6.8895e-05,0.00026203
0.2352,0.56505,0.56157,0.56726,0.00016649,0.62058,0.51394,6.9027e-05,0.00026396
0.23601,0.56504,0.56157,0.56726,0.00016752,0.61772,0.51679,6.9155e-05,0.00026589
0.23681,0.56504,0.56157,0.56726,0.00016856,0.61487,0.51965,6.9279e-05,0.00026783
0.23762,0.56503,0.56157,0.56726,0.00016959,0.61201,0.52251,6.9399e-05,0.00026978
0.23842,0.56503,0.56156,0.56726,0.00017062,0.60915,0.52537,6.9514e-05,0.00027173
0.23923,0.56502,0.56156,0.56726,0.00017166,0.60629,0.52823,6.9625e-05,0.00027369
0.24003,0.56502,0.56156,0.56726,0.00017269,0.60343,0.53109,6.9731e-05,0.00027565
0.24084,0.56501,0.56156,0.56726,0.00017373,0.60057,0.53395,6.9834e-05,0.00027762
0.24164,0.56501,0.56156,0.56726,0.00017476,0.59771,0.53681,6.9932e-05,0.00027959
0.24245,0.565,0.56156,0.56726,0.0001758,0.59484,0.53968,7.0025e-05,0.00028158
0.24325,0.565,0.56155,0.56726,0.00017684,0.59198,0.54254,7.0114e-05,0.00028356
0.24406,0.56499,0.56155,0.56726,0.00017788,0.58912,0.54541,7.0199e-05,0.00028555
0.24487,0.56499,0.56155,0.56726,0.00017892,0.58625,0.54827,7.028e-05,0.00028755
0.24567,0.56498,0.56155,0.56726,0.00017996,0.58338,0.55114,7.0356e-05,0.00028955
0.24648,0.56498,0.56155,0.56726,0.000181,0.58052,0.554,7.0427e-05,0.00029156
0.24728,0.56497,0.56155,0.56726,0.00018204,0.57765,0.55687,7.0494e-05,0.00029358
0.24809,0.56497,0.56155,0.56726,0.00018308,0.57479,0.55974,7.0557e-05,0.0002956
0.24889,0.56496,0.56155,0.56726,0.00018412,0.57192,0.56261,7.0615e-05,0.00029762
0.2497,0.56496,0.56154,0.56726,0.00018516,0.56905,0.56547,7.0669e-05,0.00029965
0.2505,0.56496,0.56154,0.56726,0.0001862,0.56618,0.56834,7.0719e-05,0.00030168
0.25131,0.56495,0.56154,0.56726,0.00018724,0.56332,0.57121,7.0764e-05,0.00030372
0.25212,0.56495,0.56154,0.56726,0.00018829,0.56045,0.57407,7.0804e-05,0.00030577
0.25292,0.56494,0.56154,0.56726,0.00018933,0.55758,0.57694,7.084e-05,0.00030781
0.25373,0.56494,0.56154,0.56726,0.00019037,0.55472,0.57981,7.0872e-05,0.00030987
0.25453,0.56493,0.56154,0.56726,0.00019141,0.55185,0.58267,7.09e-05,0.00031193
0.25534,0.56493,0.56153,0.56726,0.00019245,0.54898,0.58554,7.0922e-05,0.00031399
0.25614,0.56492,0.56153,0.56726,0.0001935,0.54612,0.58841,7.0941e-05,0.00031605
0.25695,0.56492,0.56153,0.56726,0.00019454,0.54325,0.59127,7.0955e-05,0.00031812
0.25775,0.56491,0.56153,0.56726,0.00019558,0.54039,0.59413,7.0965e-05,0.0003202
0.25856,0.56491,0.56153,0.56726,0.00019662,0.53752,0.597,7.097e-05,0.00032228
0.25936,0.5649,0.56153,0.56726,0.00019767,0.53466,0.59986,7.0971e-05,0.00032436
0.26017,0.5649,0.56153,0.56726,0.00019871,0.5318,0.60272,7.0968e-05,0.00032645
0.26098,0.56489,0.56153,0.56726,0.00019975,0.52894,0.60558,7.096e-05,0.00032854
0.26178,0.56489,0.56153,0.56726,0.00020079,0.52608,0.60844,7.0948e-05,0.00033063
0.26259,0.56489,0.56152,0.56726,0.00020183,0.52322,0.6113,7.0932e-05,0.00033273
0.26339,0.56488,0.56152,0.56726,0.00020287,0.52036,0.61416,7.0911e-05,0.00033483
0.2642,0.56488,0.56152,0.56726,0.00020391,0.5175,0.61702,7.0886e-05,0.00033694
0.265,0.56487,0.56152,0.56726,0.00020495,0.51465,0.61987,7.0857e-05,0.00033904
0.26581,0.56487,0.56152,0.56726,0.00020599,0.51179,0.62273,7.0823e-05,0.00034116
0.26661,0.56486,0.56152,0.56726,0.00020703,0.50894,0.62558,7.0786e-05,0.00034327
0.26742,0.56486,0.56152,0.56726,0.00020807,0.50609,0.62843,7.0744e-05,0.00034539
0.26822,0.56485,0.56152,0.56726,0.0002091,0.50324,0.63128,7.0698e-05,0.00034751
0.26903,0.56485,0.56152,0.56726,0.00021014,0.50039,0.63413,7.0647e-05,0.00034963
0.26984,0.56485,0.56151,0.56726,0.00021117,0.49754,0.63697,7.0593e-05,0.00035175
0.27064,0.56484,0.56151,0.56726,0.00021221,0.4947,0.63982,7.0535e-05,0.00035388
0.27145,0.56484,0.56151,0.56726,0.00021324,0.49185,0.64266,7.0472e-05,0.00035601
0.27225,0.56483,0.56151,0.56725,0.00021428,0.48901,0.6455,7.0405e-05,0.00035815
0.27306,0.56483,0.56151,0.56725,0.00021531,0.48617,0.64834,7.0335e-05,0.00036028
0.27386,0.56482,0.56151,0.56725,0.00021634,0.48333,0.65117,7.026e-05,0.00036242
0.27467,0.56482,0.56151,0.56725,0.00021737,0.4805,0.65401,7.0182e-05,0.00036456
0.27547,0.56481,0.56151,0.56725,0.0002184,0.47767,0.65684,7.0099e-05,0.0003667
0.27628,0.56481,0.56151,0.56725,0.00021943,0.47484,0.65967,7.0012e-05,0.00036884
0.27709,0.56481,0.56151,0.56725,0.00022045,0.47201,0.6625,6.9922e-05,0.00037098
0.27789,0.5648,0.5615,0.56725,0.00022148,0.46918,0.66532,6.9828e-05,0.00037313
0.2787,0.5648,0.5615,0.56725,0.0002225,0.46636,0.66814,6.973e-05,0.00037528
0.2795,0.56479,0.5615,0.56725,0.00022353,0.46354,0.67096,6.9628e-05,0.00037742
0.28031,0.56479,0.5615,0.56725,0.00022455,0.46072,0.67378,6.9523e-05,0.00037957
0.28111,0.56478,0.5615,0.56725,0.00022557,0.4579,0.67659,6.9414e-05,0.00038172
0.28192,0.56478,0.5615,0.56725,0.00022659,0.45509,0.6794,6.9301e-05,0.00038388
0.28272,0.56478,0.5615,0.56725,0.00022761,0.45228,0.68221,6.9184e-05,0.00038603
0.28353,0.56477,0.5615,0.56725,0.00022862,0.44947,0.68502,6.9064e-05,0.00038818
0.28433,0.56477,0.5615,0.56725,0.00022964,0.44667,0.68782,6.8941e-05,0.00039033
0.28514,0.56476,0.5615,0.56724,0.00023065,0.44387,0.69062,6.8814e-05,0.00039249
0.28595,0.56476,0.5615,0.56724,0.00023166,0.44107,0.69342,6.8683e-05,0.00039464
0.28675,0.56476,0.5615,0.56724,0.00023267,0.43828,0.69621,6.8549e-05,0.0003968
0.28756,0.56475,0.56149,0.56724,0.00023368,0.43549,0.699,6.8412e-05,0.00039895
0.28836,0.56475,0.56149,0.56724,0.00023469,0.4327,0.70178,6.8271e-05,0.00040111
0.28917,0.56474,0.56149,0.56724,0.00023569,0.42991,0.70457,6.8127e-05,0.00040326
0.28997,0.56474,0.56149,0.56724,0.0002367,0.42713,0.70735,6.798e-05,0.00040541
0.29078,0.56474,0.56149,0.56724,0.0002377,0.42436,0.71012,6.783e-05,0.00040757
0.29158,0.56473,0.56149,0.56724,0.0002387,0.42158,0.71289,6.7676e-05,0.00040972
0.29239,0.56473,0.56149,0.56724,0.0002397,0.41881,0.71566,6.7519e-05,0.00041187
0.29319,0.56472,0.56149,0.56724,0.00024069,0.41605,0.71842,6.736e-05,0.00041402
0.294,0.56472,0.56149,0.56723,0.00024169,0.41328,0.72119,6.7197e-05,0.00041617
0.29481,0.56472,0.56149,0.56723,0.00024268,0.41053,0.72394,6.7031e-05,0.00041832
0.29561,0.56471,0.56149,0.56723,0.00024367,0.40777,0.72669,6.6863e-05,0.00042047
0.29642,0.56471,0.56149,0.56723,0.00024465,0.40502,0.72944,6.6692e-05,0.00042262
0.29722,0.5647,0.56149,0.56723,0.00024564,0.40228,0.73219,6.6517e-05,0.00042476
0.29803,0.5647,0.56149,0.56723,0.00024662,0.39953,0.73493,6.634e-05,0.00042691
0.29883,0.5647,0.56149,0.56723,0.00024761,0.3968,0.73766,6.6161e-05,0.00042905
0.29964,0.56469,0.56149,0.56723,0.00024858,0.39406,0.74039,6.5979e-05,0.00043119
0.30044,0.56469,0.56149,0.56723,0.00024956,0.39133,0.74312,6.5794e-05,0.00043333
0.30125,0.56468,0.56148,0.56723,0.00025054,0.38861,0.74584,6.5606e-05,0.00043546
0.30206,0.56468,0.56148,0.56722,0.00025151,0.38589,0.74856,6.5417e-05,0.0004376
0.30286,0.56468,0.56148,0.56722,0.00025248,0.38317,0.75127,6.5224e-05,0.00043973
0.30367,0.56467,0.56148,0.56722,0.00025344,0.38046,0.75398,6.503e-05,0.00044186
0.30447,0.56467,0.56148,0.56722,0.00025441,0.37776,0.75668,6.4833e-05,0.00044399
0.30528,0.56467,0.56148,0.56722,0.00025537,0.37506,0.75938,6.4634e-05,0.00044611
0.30608,0.56466,0.56148,0.56722,0.00025633,0.37236,0.76208,6.4432e-05,0.00044823
0.30689,0.56466,0.56148,0.56722,0.00025729,0.36967,0.76476,6.4229e-05,0.00045035
0.30769,0.56465,0.56148,0.56722,0.00025824,0.36698,0.76745,6.4023e-05,0.00045246
0.3085,0.56465,0.56148,0.56721,0.00025919,0.3643,0.77013,6.3816e-05,0.00045457
0.3093,0.56465,0.56148,0.56721,0.00026014,0.36163,0.7728,6.3606e-05,0.00045668
0.31011,0.56464,0.56148,0.56721,0.00026109,0.35896,0.77547,6.3395e-05,0.00045879
0.31092,0.56464,0.56148,0.56721,0.00026203,0.35629,0.77813,6.3182e-05,0.00046089
0.31172,0.56464,0.56148,0.56721,0.00026298,0.35363,0.78079,6.2966e-05,0.00046298
0.31253,0.56463,0.56148,0.56721,0.00026391,0.35098,0.78344,6.275e-05,0.00046508
0.31333,0.56463,0.56148,0.56721,0.00026485,0.34833,0.78608,6.2531e-05,0.00046717
0.31414,0.56462,0.56148,0.5672,0.00026578,0.34568,0.78873,6.2311e-05,0.00046925
0.31494,0.56462,0.56148,0.5672,0.00026671,0.34305,0.79136,6.209e-05,0.00047133
0.31575,0.56462,0.56148,0.5672,0.00026764,0.34041,0.79399,6.1867e-05,0.00047341
0.31655,0.56461,0.56148,0.5672,0.00026856,0.33779,0.79661,6.1642e-05,0.00047548
0.31736,0.56461,0.56148,0.5672,0.00026948,0.33517,0.79923,6.1416e-05,0.00047755
0.31816,0.56461,0.56148,0.5672,0.0002704,0.33255,0.80184,6.1189e-05,0.00047961
0.31897,0.5646,0.56148,0.5672,0.00027131,0.32995,0.80445,6.0961e-05,0.00048166
0.31978,0.5646,0.56148,0.56719,0.00027222,0.32734,0.80705,6.0731e-05,0.00048372
0.32058,0.5646,0.56148,0.56719,0.00027313,0.32475,0.80964,6.0501e-05,0.00048576
0.32139,0.56459,0.56148,0.56719,0.00027404,0.32216,0.81222,6.0269e-05,0.0004878
0.32219,0.56459,0.56148,0.56719,0.00027494,0.31957,0.81481,6.0036e-05,0.00048984
0.323,0.56459,0.56148,0.56719,0.00027584,0.317,0.81738,5.9803e-05,0.00049187
0.3238,0.56458,0.56148,0.56719,0.00027673,0.31443,0.81995,5.9568e-05,0.0004939
0.32461,0.56458,0.56148,0.56718,0.00027762,0.31186,0.82251,5.9333e-05,0.00049591
0.32541,0.56458,0.56148,0.56718,0.00027851,0.3093,0.82506,5.9097e-05,0.00049793
0.32622,0.56457,0.56148,0.56718,0.0002794,0.30675,0.82761,5.8861e-05,0.00049993
0.32702,0.56457,0.56148,0.56718,0.00028028,0.30421,0.83015,5.8623e-05,0.00050193
0.32783,0.56457,0.56148,0.56718,0.00028116,0.30167,0.83269,5.8386e-05,0.00050393
0.32864,0.56456,0.56148,0.56718,0.00028203,0.29914,0.83521,5.8147e-05,0.00050591
0.32944,0.56456,0.56148,0.56717,0.0002829,0.29661,0.83774,5.7909e-05,0.00050789
0.33025,0.56456,0.56148,0.56717,0.00028377,0.2941,0.84025,5.767e-05,0.00050987
0.33105,0.56455,0.56148,0.56717,0.00028463,0.29159,0.84276,5.743e-05,0.00051184
0.33186,0.56455,0.56148,0.56717,0.00028549,0.28908,0.84526,5.7191e-05,0.0005138
0.33266,0.56455,0.56148,0.56717,0.00028635,0.28659,0.84775,5.6951e-05,0.00051575
0.33347,0.56454,0.56148,0.56717,0.0002872,0.2841,0.85023,5.6711e-05,0.00051769
0.33427,0.56454,0.56148,0.56716,0.00028805,0.28162,0.85271,5.6472e-05,0.00051963
0.33508,0.56454,0.56148,0.56716,0.0002889,0.27914,0.85518,5.6232e-05,0.00052156
0.33589,0.56453,0.56148,0.56716,0.00028974,0.27667,0.85765,5.5992e-05,0.00052349
0.33669,0.56453,0.56148,0.56716,0.00029058,0.27421,0.8601,5.5753e-05,0.0005254
0.3375,0.56453,0.56148,0.56716,0.00029141,0.27176,0.86255,5.5513e-05,0.00052731
0.3383,0.56452,0.56148,0.56715,0.00029224,0.26932,0.86499,5.5274e-05,0.00052921
0.33911,0.56452,0.56148,0.56715,0.00029307,0.26688,0.86743,5.5035e-05,0.0005311
0.33991,0.56452,0.56148,0.56715,0.00029389,0.26445,0.86985,5.4797e-05,0.00053299
0.34072,0.56451,0.56148,0.56715,0.00029471,0.26203,0.87227,5.4559e-05,0.00053486
0.34152,0.56451,0.56148,0.56715,0.00029552,0.25961,0.87468,5.4322e-05,0.00053673
0.34233,0.56451,0.56148,0.56715,0.00029634,0.25721,0.87708,5.4085e-05,0.00053859
0.34313,0.5645,0.56148,0.56714,0.00029714,0.25481,0.87948,5.3849e-05,0.00054043
0.34394,0.5645,0.56148,0.56714,0.00029794,0.25242,0.88186,5.3613e-05,0.00054228
0.34475,0.5645,0.56148,0.56714,0.00029874,0.25004,0.88424,5.3378e-05,0.00054411
0.34555,0.56449,0.56148,0.56714,0.00029954,0.24766,0.88661,5.3144e-05,0.00054593
0.34636,0.56449,0.56148,0.56713,0.00030033,0.2453,0.88897,5.2911e-05,0.00054774
0.34716,0.56449,0.56148,0.56713,0.00030111,0.24294,0.89133,5.2679e-05,0.00054955
0.34797,0.56449,0.56148,0.56713,0.0003019,0.24059,0.89367,5.2448e-05,0.00055134
0.34877,0.56448,0.56148,0.56713,0.00030267,0.23825,0.89601,5.2218e-05,0.00055313
0.34958,0.56448,0.56148,0.56713,0.00030345,0.23592,0.89834,5.1989e-05,0.00055491
0.35038,0.56448,0.56148,0.56712,0.00030422,0.23359,0.90066,5.1761e-05,0.00055667
0.35119,0.56447,0.56148,0.56712,0.00030498,0.23128,0.90297,5.1534e-05,0.00055843
0.35199,0.56447,0.56148,0.56712,0.00030574,0.22897,0.90527,5.1309e-05,0.00056018
0.3528,0.56447,0.56148,0.56712,0.0003065,0.22667,0.90756,5.1085e-05,0.00056191
0.35361,0.56446,0.56148,0.56712,0.00030725,0.22438,0.90985,5.0862e-05,0.00056364
0.35441,0.56446,0.56148,0.56711,0.000308,0.2221,0.91213,5.0641e-05,0.00056536
0.35522,0.56446,0.56148,0.56711,0.00030874,0.21983,0.91439,5.0421e-05,0.00056706
0.35602,0.56446,0.56148,0.56711,0.00030948,0.21757,0.91665,5.0203e-05,0.00056876
0.35683,0.56445,0.56148,0.56711,0.00031022,0.21531,0.9189,4.9987e-05,0.00057045
0.35763,0.56445,0.56148,0.5671,0.00031095,0.21307,0.92114,4.9772e-05,0.00057212
0.35844,0.56445,0.56148,0.5671,0.00031167,0.21083,0.92337,4.9558e-05,0.00057379
0.35924,0.56444,0.56148,0.5671,0.00031239,0.2086,0.9256,4.9347e-05,0.00057544
0.36005,0.56444,0.56148,0.5671,0.00031311,0.20639,0.92781,4.9137e-05,0.00057708
0.36086,0.56444,0.56148,0.5671,0.00031382,0.20418,0.93001,4.8929e-05,0.00057871
0.36166,0.56444,0.56148,0.56709,0.00031453,0.20198,0.93221,4.8723e-05,0.00058034
0.36247,0.56443,0.56148,0.56709,0.00031523,0.19979,0.93439,4.8519e-05,0.00058195
0.36327,0.56443,0.56148,0.56709,0.00031593,0.19761,0.93657,4.8317e-05,0.00058354
0.36408,0.56443,0.56148,0.56709,0.00031662,0.19544,0.93874,4.8117e-05,0.00058513
0.36488,0.56442,0.56148,0.56708,0.00031731,0.19327,0.94089,4.7919e-05,0.00058671
0.36569,0.56442,0.56148,0.56708,0.000318,0.19112,0.94304,4.7724e-05,0.00058827
0.36649,0.56442,0.56149,0.56708,0.00031868,0.18898,0.94518,4.753e-05,0.00058983
0.3673,0.56442,0.56149,0.56708,0.00031935,0.18685,0.94731,4.7339e-05,0.00059137
0.3681,0.56441,0.56149,0.56707,0.00032002,0.18472,0.94943,4.715e-05,0.0005929
0.36891,0.56441,0.56149,0.56707,0.00032069,0.18261,0.95153,4.6963e-05,0.00059441
0.36972,0.56441,0.56149,0.56707,0.00032135,0.18051,0.95363,4.6778e-05,0.00059592
0.37052,0.5644,0.56149,0.56707,0.00032201,0.17841,0.95572,4.6596e-05,0.00059741
0.37133,0.5644,0.56149,0.56706,0.00032266,0.17633,0.9578,4.6417e-05,0.0005989
0.37213,0.5644,0.56149,0.56706,0.0003233,0.17425,0.95987,4.624e-05,0.00060037
0.37294,0.5644,0.56149,0.56706,0.00032394,0.17219,0.96193,4.6065e-05,0.00060182
0.37374,0.56439,0.56149,0.56706,0.00032458,0.17014,0.96398,4.5893e-05,0.00060327
0.37455,0.56439,0.56149,0.56705,0.00032521,0.16809,0.96601,4.5724e-05,0.0006047
0.37535,0.56439,0.56149,0.56705,0.00032584,0.16606,0.96804,4.5557e-05,0.00060612
0.37616,0.56439,0.56149,0.56705,0.00032646,0.16404,0.97006,4.5393e-05,0.00060753
0.37696,0.56438,0.56149,0.56705,0.00032708,0.16203,0.97207,4.5232e-05,0.00060893
0.37777,0.56438,0.56149,0.56704,0.00032769,0.16002,0.97406,4.5073e-05,0.00061031
0.37858,0.56438,0.56149,0.56704,0.0003283,0.15803,0.97605,4.4917e-05,0.00061168
0.37938,0.56437,0.56149,0.56704,0.0003289,0.15605,0.97803,4.4764e-05,0.00061304
0.38019,0.56437,0.56149,0.56704,0.0003295,0.15408,0.97999,4.4614e-05,0.00061438
0.38099,0.56437,0.56149,0.56703,0.00033009,0.15212,0.98195,4.4467e-05,0.00061571
0.3818,0.56437,0.5615,0.56703,0.00033068,0.15017,0.98389,4.4322e-05,0.00061703
0.3826,0.56436,0.5615,0.56703,0.00033126,0.14823,0.98583,4.4181e-05,0.00061834
0.38341,0.56436,0.5615,0.56703,0.00033184,0.1463,0.98775,4.4043e-05,0.00061963
0.38421,0.56436,0.5615,0.56702,0.00033241,0.14438,0.98966,4.3907e-05,0.00062091
0.38502,0.56436,0.5615,0.56702,0.00033298,0.14248,0.99156,4.3775e-05,0.00062218
0.38582,0.56435,0.5615,0.56702,0.00033354,0.14058,0.99345,4.3645e-05,0.00062343
0.38663,0.56435,0.5615,0.56701,0.0003341,0.1387,0.99533,4.3519e-05,0.00062467
0.38744,0.56435,0.5615,0.56701,0.00033465,0.13682,0.9972,4.3396e-05,0.0006259
0.38824,0.56435,0.5615,0.56701,0.0003352,0.13496,0.99906,4.3276e-05,0.00062711
0.38905,0.56434,0.5615,0.56701,0.00033574,0.13311,1.0009,4.3159e-05,0.00062831
0.38985,0.56434,0.5615,0.567,0.00033627,0.13127,1.0027,4.3045e-05,0.0006295
0.39066,0.56434,0.5615,0.567,0.0003368,0.12944,1.0046,4.2935e-05,0.00063067
0.39146,0.56434,0.5615,0.567,0.00033733,0.12762,1.0064,4.2828e-05,0.00063183
0.39227,0.56433,0.5615,0.56699,0.00033785,0.12581,1.0082,4.2724e-05,0.00063298
0.39307,0.56433,0.5615,0.56699,0.00033837,0.12401,1.01,4.2623e-05,0.00063411
0.39388,0.56433,0.56151,0.56699,0.00033888,0.12223,1.0117,4.2526e-05,0.00063523
0.39469,0.56433,0.56151,0.56699,0.00033938,0.12046,1.0135,4.2431e-05,0.00063634
0.39549,0.56432,0.56151,0.56698,0.00033988,0.11869,1.0153,4.2341e-05,0.00063743
0.3963,0.56432,0.56151,0.56698,0.00034038,0.11694,1.017,4.2253e-05,0.00063851
0.3971,0.56432,0.56151,0.56698,0.00034087,0.11521,1.0187,4.2169e-05,0.00063957
0.39791,0.56432,0.56151,0.56697,0.00034135,0.11348,1.0205,4.2088e-05,0.00064062
0.39871,0.56431,0.56151,0.56697,0.00034183,0.11176,1.0222,4.2011e-05,0.00064166
0.39952,0.56431,0.56151,0.56697,0.00034231,0.11006,1.0239,4.1937e-05,0.00064268
0.40032,0.56431,0.56151,0.56697,0.00034278,0.10837,1.0256,4.1867e-05,0.00064369
0.40113,0.56431,0.56151,0.56696,0.00034324,0.10669,1.0272,4.1799e-05,0.00064468
0.40193,0.5643,0.56151,0.56696,0.0003437,0.10502,1.0289,4.1736e-05,0.00064566
0.40274,0.5643,0.56151,0.56696,0.00034415,0.10336,1.0306,4.1676e-05,0.00064663
0.40355,0.5643,0.56151,0.56695,0.0003446,0.10171,1.0322,4.1619e-05,0.00064758
0.40435,0.5643,0.56151,0.56695,0.00034504,0.10008,1.0338,4.1565e-05,0.00064852
0.40516,0.56429,0.56152,0.56695,0.00034548,0.09846,1.0354,4.1516e-05,0.00064944
0.40596,0.56429,0.56152,0.56695,0.00034591,0.096851,1.037,4.1469e-05,0.00065035
0.40677,0.56429,0.56152,0.56694,0.00034634,0.095253,1.0386,4.1426e-05,0.00065125
0.40757,0.56429,0.56152,0.56694,0.00034676,0.093668,1.0402,4.1387e-05,0.00065213
0.40838,0.56429,0.56152,0.56694,0.00034718,0.092095,1.0418,4.1351e-05,0.000653
0.40918,0.56428,0.56152,0.56693,0.00034759,0.090534,1.0433,4.1318e-05,0.00065385
0.40999,0.56428,0.56152,0.56693,0.00034799,0.088985,1.0449,4.1289e-05,0.00065469
0.41079,0.56428,0.56152,0.56693,0.00034839,0.087449,1.0464,4.1264e-05,0.00065552
0.4116,0.56428,0.56152,0.56692,0.00034879,0.085925,1.0479,4.1242e-05,0.00065633
0.41241,0.56427,0.56152,0.56692,0.00034918,0.084413,1.0494,4.1223e-05,0.00065713
0.41321,0.56427,0.56152,0.56692,0.00034956,0.082913,1.0509,4.1208e-05,0.00065791
0.41402,0.56427,0.56152,0.56691,0.00034994,0.081426,1.0524,4.1196e-05,0.00065868
0.41482,0.56427,0.56152,0.56691,0.00035031,0.079951,1.0539,4.1188e-05,0.00065943
0.41563,0.56426,0.56152,0.56691,0.00035068,0.078489,1.0553,4.1184e-05,0.00066017
0.41643,0.56426,0.56153,0.56691,0.00035104,0.077039,1.0568,4.1182e-05,0.0006609
0.41724,0.56426,0.56153,0.5669,0.0003514,0.075602,1.0582,4.1185e-05,0.00066161
0.41804,0.56426,0.56153,0.5669,0.00035175,0.074177,1.0596,4.119e-05,0.00066231
0.41885,0.56425,0.56153,0.5669,0.0003521,0.072765,1.061,4.12e-05,0.00066299
0.41966,0.56425,0.56153,0.56689,0.00035244,0.071365,1.0624,4.1212e-05,0.00066366
0.42046,0.56425,0.56153,0.56689,0.00035277,0.069979,1.0638,4.1228e-05,0.00066432
0.42127,0.56425,0.56153,0.56689,0.0003531,0.068605,1.0652,4.1248e-05,0.00066496
0.42207,0.56425,0.56153,0.56688,0.00035343,0.067243,1.0665,4.127e-05,0.00066559
0.42288,0.56424,0.56153,0.56688,0.00035375,0.065895,1.0679,4.1297e-05,0.0006662
0.42368,0.56424,0.56153,0.56688,0.00035406,0.064559,1.0692,4.1326e-05,0.0006668
0.42449,0.56424,0.56153,0.56687,0.00035437,0.063236,1.0705,4.1359e-05,0.00066738
0.42529,0.56424,0.56153,0.56687,0.00035468,0.061926,1.0718,4.1395e-05,0.00066796
0.4261,0.56423,0.56153,0.56687,0.00035497,0.060629,1.0731,4.1435e-05,0.00066851
0.4269,0.56423,0.56154,0.56686,0.00035527,0.059345,1.0744,4.1478e-05,0.00066905
0.42771,0.56423,0.56154,0.56686,0.00035555,0.058074,1.0756,4.1524e-05,0.00066958
0.42852,0.56423,0.56154,0.56686,0.00035584,0.056816,1.0769,4.1574e-05,0.0006701
0.42932,0.56423,0.56154,0.56685,0.00035611,0.055571,1.0781,4.1626e-05,0.0006706
0.43013,0.56422,0.56154,0.56685,0.00035638,0.054339,1.0794,4.1682e-05,0.00067108
0.43093,0.56422,0.56154,0.56685,0.00035665,0.053121,1.0806,4.1742e-05,0.00067156
0.43174,0.56422,0.56154,0.56684,0.00035691,0.051915,1.0818,4.1804e-05,0.00067202
0.43254,0.56422,0.56154,0.56684,0.00035717,0.050723,1.083,4.187e-05,0.00067246
0.43335,0.56421,0.56154,0.56684,0.00035741,0.049543,1.0841,4.1938e-05,0.00067289
0.43415,0.56421,0.56154,0.56683,0.00035766,0.048377,1.0853,4.201e-05,0.00067331
0.43496,0.56421,0.56154,0.56683,0.0003579,0.047225,1.0864,4.2085e-05,0.00067371
0.43576,0.56421,0.56154,0.56683,0.00035813,0.046085,1.0876,4.2163e-05,0.0006741
0.43657,0.56421,0.56154,0.56682,0.00035836,0.044959,1.0887,4.2244e-05,0.00067448
0.43738,0.5642,0.56155,0.56682,0.00035858,0.043847,1.0898,4.2328e-05,0.00067484
0.43818,0.5642,0.56155,0.56682,0.0003588,0.042747,1.0909,4.2416e-05,0.00067519
0.43899,0.5642,0.56155,0.56681,0.00035901,0.041661,1.092,4.2506e-05,0.00067552
0.43979,0.5642,0.56155,0.56681,0.00035922,0.040589,1.093,4.2599e-05,0.00067584
0.4406,0.5642,0.56155,0.56681,0.00035942,0.03953,1.0941,4.2695e-05,0.00067615
0.4414,0.56419,0.56155,0.5668,0.00035962,0.038484,1.0951,4.2794e-05,0.00067645
0.44221,0.56419,0.56155,0.5668,0.00035981,0.037452,1.0961,4.2895e-05,0.00067673
0.44301,0.56419,0.56155,0.5668,0.00036,0.036434,1.0972,4.3e-05,0.00067699
0.44382,0.56419,0.56155,0.56679,0.00036018,0.035429,1.0982,4.3107e-05,0.00067725
0.44462,0.56418,0.56155,0.56679,0.00036035,0.034438,1.0991,4.3217e-05,0.00067749
0.44543,0.56418,0.56155,0.56679,0.00036052,0.03346,1.1001,4.333e-05,0.00067772
0.44624,0.56418,0.56155,0.56678,0.00036069,0.032496,1.1011,4.3445e-05,0.00067793
0.44704,0.56418,0.56155,0.56678,0.00036085,0.031546,1.102,4.3564e-05,0.00067813
0.44785,0.56418,0.56155,0.56678,0.000361,0.03061,1.1029,4.3684e-05,0.00067832
0.44865,0.56417,0.56156,0.56677,0.00036115,0.029687,1.1039,4.3808e-05,0.00067849
0.44946,0.56417,0.56156,0.56677,0.00036129,0.028778,1.1048,4.3934e-05,0.00067866
0.45026,0.56417,0.56156,0.56677,0.00036143,0.027882,1.1057,4.4062e-05,0.00067881
0.45107,0.56417,0.56156,0.56676,0.00036157,0.027001,1.1065,4.4193e-05,0.00067894
0.45187,0.56417,0.56156,0.56676,0.0003617,0.026133,1.1074,4.4326e-05,0.00067906
0.45268,0.56416,0.56156,0.56676,0.00036182,0.025279,1.1082,4.4462e-05,0.00067917
0.45349,0.56416,0.56156,0.56675,0.00036194,0.024439,1.1091,4.46e-05,0.00067927
0.45429,0.56416,0.56156,0.56675,0.00036205,0.023613,1.1099,4.474e-05,0.00067936
0.4551,0.56416,0.56156,0.56675,0.00036216,0.022801,1.1107,4.4883e-05,0.00067943
0.4559,0.56416,0.56156,0.56674,0.00036226,0.022003,1.1115,4.5028e-05,0.00067949
0.45671,0.56415,0.56156,0.56674,0.00036236,0.021218,1.1123,4.5175e-05,0.00067954
0.45751,0.56415,0.56156,0.56673,0.00036245,0.020448,1.113,4.5324e-05,0.00067957
0.45832,0.56415,0.56156,0.56673,0.00036253,0.019692,1.1138,4.5475e-05,0.00067959
0.45912,0.56415,0.56156,0.56673,0.00036262,0.018949,1.1145,4.5629e-05,0.0006796
0.45993,0.56415,0.56156,0.56672,0.00036269,0.018221,1.1152,4.5784e-05,0.0006796
0.46073,0.56414,0.56156,0.56672,0.00036276,0.017506,1.1159,4.5942e-05,0.00067959
0.46154,0.56414,0.56157,0.56672,0.00036283,0.016806,1.1166,4.6101e-05,0.00067956
0.46235,0.56414,0.56157,0.56671,0.00036289,0.01612,1.1173,4.6262e-05,0.00067952
0.46315,0.56414,0.56157,0.56671,0.00036295,0.015448,1.118,4.6426e-05,0.00067947
0.46396,0.56414,0.56157,0.56671,0.000363,0.01479,1.1186,4.659e-05,0.00067941
0.46476,0.56413,0.56157,0.5667,0.00036304,0.014146,1.1193,4.6757e-05,0.00067933
0.46557,0.56413,0.56157,0.5667,0.00036309,0.013517,1.1199,4.6925e-05,0.00067925
0.46637,0.56413,0.56157,0.5667,0.00036312,0.012901,1.1205,4.7095e-05,0.00067915
0.46718,0.56413,0.56157,0.56669,0.00036315,0.0123,1.1211,4.7267e-05,0.00067904
0.46798,0.56413,0.56157,0.56669,0.00036318,0.011713,1.1217,4.744e-05,0.00067892
0.46879,0.56412,0.56157,0.56669,0.0003632,0.01114,1.1222,4.7615e-05,0.00067878
0.46959,0.56412,0.56157,0.56668,0.00036322,0.010581,1.1228,4.7791e-05,0.00067864
0.4704,0.56412,0.56157,0.56668,0.00036323,0.010037,1.1233,4.7969e-05,0.00067848
0.47121,0.56412,0.56157,0.56667,0.00036323,0.0095065,1.1238,4.8148e-05,0.00067832
0.47201,0.56412,0.56157,0.56667,0.00036323,0.0089906,1.1244,4.8328e-05,0.00067814
0.47282,0.56411,0.56157,0.56667,0.00036323,0.0084889,1.1248,4.851e-05,0.00067795
0.47362,0.56411,0.56157,0.56666,0.00036322,0.0080016,1.1253,4.8693e-05,0.00067775
0.47443,0.56411,0.56157,0.56666,0.00036321,0.0075286,1.1258,4.8877e-05,0.00067754
0.47523,0.56411,0.56157,0.56666,0.00036319,0.0070698,1.1262,4.9062e-05,0.00067732
0.47604,0.56411,0.56157,0.56665,0.00036317,0.0066254,1.1267,4.9248e-05,0.00067709
0.47684,0.5641,0.56157,0.56665,0.00036314,0.0061954,1.1271,4.9436e-05,0.00067684
0.47765,0.5641,0.56158,0.56665,0.00036311,0.0057797,1.1275,4.9624e-05,0.00067659
0.47846,0.5641,0.56158,0.56664,0.00036307,0.0053784,1.1279,4.9813e-05,0.00067632
0.47926,0.5641,0.56158,0.56664,0.00036303,0.0049914,1.1283,5.0003e-05,0.00067605
0.48007,0.5641,0.56158,0.56664,0.00036298,0.0046188,1.1287,5.0194e-05,0.00067576
0.48087,0.56409,0.56158,0.56663,0.00036293,0.0042607,1.129,5.0386e-05,0.00067547
0.48168,0.56409,0.56158,0.56663,0.00036287,0.0039169,1.1293,5.0578e-05,0.00067516
0.48248,0.56409,0.56158,0.56662,0.00036281,0.0035875,1.1297,5.0771e-05,0.00067485
0.48329,0.56409,0.56158,0.56662,0.00036274,0.0032725,1.13,5.0965e-05,0.00067452
0.48409,0.56409,0.56158,0.56662,0.00036267,0.002972,1.1303,5.1159e-05,0.00067418
0.4849,0.56408,0.56158,0.56661,0.0003626,0.0026859,1.1305,5.1354e-05,0.00067384
0.4857,0.56408,0.56158,0.56661,0.00036252,0.0024143,1.1308,5.1549e-05,0.00067348
0.48651,0.56408,0.56158,0.56661,0.00036243,0.0021571,1.1311,5.1745e-05,0.00067312
0.48732,0.56408,0.56158,0.5666,0.00036234,0.0019144,1.1313,5.1941e-05,0.00067274
0.48812,0.56408,0.56158,0.5666,0.00036225,0.0016861,1.1315,5.2137e-05,0.00067236
0.48893,0.56407,0.56158,0.5666,0.00036215,0.0014723,1.1317,5.2334e-05,0.00067196
0.48973,0.56407,0.56158,0.56659,0.00036205,0.0012729,1.1319,5.2531e-05,0.00067156
0.49054,0.56407,0.56158,0.56659,0.00036194,0.0010881,1.1321,5.2727e-05,0.00067115
0.49134,0.56407,0.56158,0.56658,0.00036183,0.00091769,1.1323,5.2925e-05,0.00067073
0.49215,0.56407,0.56158,0.56658,0.00036171,0.00076181,1.1324,5.3122e-05,0.0006703
0.49295,0.56407,0.56158,0.56658,0.00036159,0.00062041,1.1325,5.3319e-05,0.00066986
0.49376,0.56406,0.56158,0.56657,0.00036146,0.00049351,1.1327,5.3516e-05,0.00066941
0.49456,0.56406,0.56158,0.56657,0.00036133,0.00038111,1.1328,5.3713e-05,0.00066895
0.49537,0.56406,0.56158,0.56657,0.0003612,0.00028321,1.1329,5.391e-05,0.00066848
0.49618,0.56406,0.56158,0.56656,0.00036106,0.00019981,1.1329,5.4106e-05,0.00066801
0.49698,0.56406,0.56158,0.56656,0.00036091,0.00013092,1.133,5.4303e-05,0.00066752
0.49779,0.56405,0.56158,0.56656,0.00036077,7.6536e-05,1.133,5.4499e-05,0.00066703
0.49859,0.56405,0.56158,0.56655,0.00036061,3.6662e-05,1.1331,5.4694e-05,0.00066653
0.4994,0.56405,0.56158,0.56655,0.00036046,1.1298e-05,1.1331,5.4889e-05,0.00066602
0.5002,0.56405,0.56158,0.56655,0.0003603,4.4581e-07,1.1331,5.5084e-05,0.00066551
0.50101,0.56405,0.56158,0.56654,0.00036013,4.1044e-06,1.1331,5.5279e-05,0.00066498
0.50181,0.56404,0.56158,0.56654,0.00035996,2.2274e-05,1.1331,5.5472e-05,0.00066445
0.50262,0.56404,0.56158,0.56653,0.00035979,5.4954e-05,1.133,5.5665e-05,0.00066391
0.50343,0.56404,0.56158,0.56653,0.00035961,0.00010214,1.133,5.5858e-05,0.00066336
0.50423,0.56404,0.56158,0.56653,0.00035943,0.00016384,1.1329,5.6049e-05,0.0006628
0.50504,0.56404,0.56158,0.56652,0.00035924,0.00024005,1.1328,5.624e-05,0.00066224
0.50584,0.56404,0.56158,0.56652,0.00035905,0.00033076,1.1327,5.6431e-05,0.00066167
0.50665,0.56403,0.56158,0.56652,0.00035885,0.00043597,1.1326,5.662e-05,0.00066109
0.50745,0.56403,0.56158,0.56651,0.00035866,0.00055569,1.1325,5.6808e-05,0.0006605
0.50826,0.56403,0.56158,0.56651,0.00035845,0.0006899,1.1323,5.6996e-05,0.00065991
0.50906,0.56403,0.56158,0.56651,0.00035825,0.0008386,1.1322,5.7182e-05,0.00065931
0.50987,0.56403,0.56158,0.5665,0.00035803,0.0010018,1.132,5.7367e-05,0.0006587
0.51067,0.56402,0.56158,0.5665,0.00035782,0.0011795,1.1318,5.7551e-05,0.00065809
0.51148,0.56402,0.56158,0.56649,0.0003576,0.0013716,1.1316,5.7735e-05,0.00065746
0.51229,0.56402,0.56158,0.56649,0.00035738,0.0015783,1.1314,5.7916e-05,0.00065684
0.51309,0.56402,0.56158,0.56649,0.00035715,0.0017994,1.1312,5.8097e-05,0.0006562
0.5139,0.56402,0.56158,0.56648,0.00035692,0.0020349,1.1309,5.8276e-05,0.00065556
0.5147,0.56402,0.56158,0.56648,0.00035668,0.002285,1.1307,5.8454e-05,0.00065491
0.51551,0.56401,0.56158,0.56648,0.00035644,0.0025495,1.1304,5.8631e-05,0.00065425
0.51631,0.56401,0.56158,0.56647,0.0003562,0.0028284,1.1301,5.8806e-05,0.00065359
0.51712,0.56401,0.56158,0.56647,0.00035595,0.0031218,1.1298,5.898e-05,0.00065293
0.51792,0.56401,0.56158,0.56647,0.0003557,0.0034296,1.1295,5.9152e-05,0.00065225
0.51873,0.56401,0.56158,0.56646,0.00035545,0.0037518,1.1292,5.9323e-05,0.00065157
0.51953,0.564,0.56158,0.56646,0.00035519,0.0040884,1.1288,5.9492e-05,0.00065089
0.52034,0.564,0.56158,0.56645,0.00035493,0.0044395,1.1285,5.9659e-05,0.00065019
0.52115,0.564,0.56158,0.56645,0.00035466,0.0048049,1.1281,5.9825e-05,0.0006495
0.52195,0.564,0.56157,0.56645,0.00035439,0.0051847,1.1277,5.9989e-05,0.00064879
0.52276,0.564,0.56157,0.56644,0.00035412,0.0055789,1.1273,6.0151e-05,0.00064808
0.52356,0.564,0.56157,0.56644,0.00035384,0.0059875,1.1269,6.0311e-05,0.00064737
0.52437,0.56399,0.56157,0.56644,0.00035356,0.0064105,1.1265,6.047e-05,0.00064665
0.52517,0.56399,0.56157,0.56643,0.00035327,0.0068477,1.126,6.0626e-05,0.00064592
0.52598,0.56399,0.56157,0.56643,0.00035299,0.0072994,1.1256,6.0781e-05,0.00064519
0.52678,0.56399,0.56157,0.56643,0.0003527,0.0077653,1.1251,6.0934e-05,0.00064446
0.52759,0.56399,0.56157,0.56642,0.0003524,0.0082455,1.1246,6.1084e-05,0.00064372
0.52839,0.56398,0.56157,0.56642,0.0003521,0.0087401,1.1241,6.1233e-05,0.00064297
0.5292,0.56398,0.56157,0.56642,0.0003518,0.0092489,1.1236,6.1379e-05,0.00064222
0.53001,0.56398,0.56157,0.56641,0.00035149,0.0097721,1.1231,6.1524e-05,0.00064146
0.53081,0.56398,0.56157,0.56641,0.00035118,0.010309,1.1225,6.1666e-05,0.0006407
0.53162,0.56398,0.56157,0.5664,0.00035087,0.010861,1.1219,6.1806e-05,0.00063994
0.53242,0.56398,0.56157,0.5664,0.00035055,0.011427,1.1214,6.1944e-05,0.00063917
0.53323,0.56397,0.56157,0.5664,0.00035024,0.012007,1.1208,6.208e-05,0.00063839
0.53403,0.56397,0.56157,0.56639,0.00034991,0.012601,1.1202,6.2213e-05,0.00063761
0.53484,0.56397,0.56156,0.56639,0.00034959,0.01321,1.1196,6.2344e-05,0.00063683
0.53564,0.56397,0.56156,0.56639,0.00034926,0.013832,1.1189,6.2472e-05,0.00063604
0.53645,0.56397,0.56156,0.56638,0.00034892,0.014469,1.1183,6.2598e-05,0.00063525
0.53726,0.56397,0.56156,0.56638,0.00034859,0.01512,1.1176,6.2722e-05,0.00063445
0.53806,0.56396,0.56156,0.56638,0.00034825,0.015785,1.117,6.2843e-05,0.00063365
0.53887,0.56396,0.56156,0.56637,0.0003479,0.016464,1.1163,6.2962e-05,0.00063285
0.53967,0.56396,0.56156,0.56637,0.00034756,0.017158,1.1156,6.3078e-05,0.00063204
0.54048,0.56396,0.56156,0.56637,0.00034721,0.017865,1.1149,6.3192e-05,0.00063123
0.54128,0.56396,0.56156,0.56636,0.00034686,0.018586,1.1141,6.3303e-05,0.00063041
0.54209,0.56395,0.56156,0.56636,0.0003465,0.019322,1.1134,6.3412e-05,0.00062959
0.54289,0.56395,0.56156,0.56636,0.00034614,0.020071,1.1126,6.3518e-05,0.00062877
0.5437,0.56395,0.56155,0.56635,0.00034578,0.020835,1.1119,6.3621e-05,0.00062794
0.5445,0.56395,0.56155,0.56635,0.00034542,0.021612,1.1111,6.3722e-05,0.00062711
0.54531,0.56395,0.56155,0.56634,0.00034505,0.022403,1.1103,6.3819e-05,0.00062628
0.54612,0.56395,0.56155,0.56634,0.00034468,0.023209,1.1095,6.3915e-05,0.00062544
0.54692,0.56394,0.56155,0.56634,0.00034431,0.024028,1.1086,6.4007e-05,0.0006246
0.54773,0.56394,0.56155,0.56633,0.00034393,0.024861,1.1078,6.4097e-05,0.00062376
0.54853,0.56394,0.56155,0.56633,0.00034355,0.025708,1.107,6.4183e-05,0.00062292
0.54934,0.56394,0.56155,0.56633,0.00034317,0.026569,1.1061,6.4267e-05,0.00062207
0.55014,0.56394,0.56154,0.56632,0.00034278,0.027444,1.1052,6.4349e-05,0.00062122
0.55095,0.56394,0.56154,0.56632,0.00034239,0.028332,1.1043,6.4427e-05,0.00062036
0.55175,0.56393,0.56154,0.56632,0.000342,0.029234,1.1034,6.4503e-05,0.0006195
0.55256,0.56393,0.56154,0.56631,0.00034161,0.03015,1.1025,6.4575e-05,0.00061864
0.55336,0.56393,0.56154,0.56631,0.00034121,0.03108,1.1015,6.4645e-05,0.00061778
0.55417,0.56393,0.56154,0.56631,0.00034081,0.032024,1.1006,6.4712e-05,0.00061692
0.55498,0.56393,0.56154,0.5663,0.00034041,0.032981,1.0996,6.4775e-05,0.00061605
0.55578,0.56393,0.56154,0.5663,0.00034001,0.033952,1.0986,6.4836e-05,0.00061518
0.55659,0.56392,0.56153,0.5663,0.0003396,0.034936,1.0977,6.4894e-05,0.0006143
0.55739,0.56392,0.56153,0.56629,0.00033919,0.035934,1.0967,6.4949e-05,0.00061343
0.5582,0.56392,0.56153,0.56629,0.00033878,0.036946,1.0956,6.5001e-05,0.00061255
0.559,0.56392,0.56153,0.56629,0.00033836,0.037971,1.0946,6.505e-05,0.00061167
0.55981,0.56392,0.56153,0.56628,0.00033794,0.03901,1.0936,6.5096e-05,0.00061079
0.56061,0.56391,0.56153,0.56628,0.00033752,0.040062,1.0925,6.5139e-05,0.00060991
0.56142,0.56391,0.56152,0.56628,0.0003371,0.041128,1.0914,6.5179e-05,0.00060902
0.56223,0.56391,0.56152,0.56627,0.00033668,0.042207,1.0903,6.5216e-05,0.00060813
0.56303,0.56391,0.56152,0.56627,0.00033625,0.0433,1.0892,6.525e-05,0.00060725
0.56384,0.56391,0.56152,0.56627,0.00033582,0.044406,1.0881,6.5281e-05,0.00060635
0.56464,0.56391,0.56152,0.56626,0.00033538,0.045525,1.087,6.5308e-05,0.00060546
0.56545,0.5639,0.56152,0.56626,0.00033495,0.046658,1.0859,6.5333e-05,0.00060457
0.56625,0.5639,0.56151,0.56626,0.00033451,0.047804,1.0847,6.5355e-05,0.00060367
0.56706,0.5639,0.56151,0.56625,0.00033407,0.048964,1.0835,6.5373e-05,0.00060277
0.56786,0.5639,0.56151,0.56625,0.00033363,0.050136,1.0824,6.5389e-05,0.00060187
0.56867,0.5639,0.56151,0.56625,0.00033319,0.051322,1.0812,6.5401e-05,0.00060097
0.56947,0.5639,0.56151,0.56624,0.00033274,0.052521,1.08,6.5411e-05,0.00060007
0.57028,0.56389,0.56151,0.56624,0.00033229,0.053734,1.0787,6.5417e-05,0.00059917
0.57109,0.56389,0.5615,0.56624,0.00033184,0.054959,1.0775,6.542e-05,0.00059826
0.57189,0.56389,0.5615,0.56623,0.00033139,0.056198,1.0763,6.5421e-05,0.00059735
0.5727,0.56389,0.5615,0.56623,0.00033093,0.057449,1.075,6.5418e-05,0.00059645
0.5735,0.56389,0.5615,0.56623,0.00033047,0.058714,1.0737,6.5412e-05,0.00059554
0.57431,0.56389,0.5615,0.56622,0.00033002,0.059991,1.0725,6.5403e-05,0.00059463
0.57511,0.56388,0.56149,0.56622,0.00032955,0.061282,1.0712,6.5391e-05,0.00059372
0.57592,0.56388,0.56149,0.56622,0.00032909,0.062585,1.0698,6.5376e-05,0.0005928
0.57672,0.56388,0.56149,0.56621,0.00032862,0.063902,1.0685,6.5358e-05,0.00059189
0.57753,0.56388,0.56149,0.56621,0.00032816,0.065231,1.0672,6.5337e-05,0.00059098
0.57833,0.56388,0.56149,0.56621,0.00032769,0.066573,1.0658,6.5313e-05,0.00059006
0.57914,0.56388,0.56148,0.5662,0.00032722,0.067928,1.0645,6.5286e-05,0.00058915
0.57995,0.56387,0.56148,0.5662,0.00032674,0.069296,1.0631,6.5256e-05,0.00058823
0.58075,0.56387,0.56148,0.5662,0.00032627,0.070676,1.0617,6.5222e-05,0.00058731
0.58156,0.56387,0.56148,0.56619,0.00032579,0.07207,1.0603,6.5186e-05,0.00058639
0.58236,0.56387,0.56147,0.56619,0.00032531,0.073475,1.0589,6.5147e-05,0.00058547
0.58317,0.56387,0.56147,0.56619,0.00032483,0.074894,1.0575,6.5105e-05,0.00058455
0.58397,0.56387,0.56147,0.56618,0.00032435,0.076325,1.056,6.5061e-05,0.00058363
0.58478,0.56386,0.56147,0.56618,0.00032386,0.077768,1.0546,6.5013e-05,0.00058271
0.58558,0.56386,0.56146,0.56618,0.00032338,0.079225,1.0531,6.4962e-05,0.00058179
0.58639,0.56386,0.56146,0.56618,0.00032289,0.080693,1.0517,6.4908e-05,0.00058087
0.58719,0.56386,0.56146,0.56617,0.0003224,0.082174,1.0502,6.4852e-05,0.00057995
0.588,0.56386,0.56146,0.56617,0.00032191,0.083668,1.0487,6.4793e-05,0.00057902
0.58881,0.56386,0.56145,0.56617,0.00032142,0.085174,1.0472,6.473e-05,0.0005781
0.58961,0.56385,0.56145,0.56616,0.00032092,0.086692,1.0456,6.4665e-05,0.00057718
0.59042,0.56385,0.56145,0.56616,0.00032042,0.088222,1.0441,6.4598e-05,0.00057625
0.59122,0.56385,0.56145,0.56616,0.00031993,0.089765,1.0425,6.4527e-05,0.00057533
0.59203,0.56385,0.56144,0.56615,0.00031943,0.09132,1.041,6.4454e-05,0.0005744
0.59283,0.56385,0.56144,0.56615,0.00031893,0.092887,1.0394,6.4378e-05,0.00057348
0.59364,0.56384,0.56144,0.56615,0.00031843,0.094466,1.0378,6.4299e-05,0.00057255
0.59444,0.56384,0.56144,0.56614,0.00031792,0.096057,1.0362,6.4218e-05,0.00057163
0.59525,0.56384,0.56143,0.56614,0.00031742,0.097661,1.0346,6.4134e-05,0.0005707
0.59606,0.56384,0.56143,0.56614,0.00031691,0.099276,1.033,6.4047e-05,0.00056977
0.59686,0.56384,0.56143,0.56614,0.0003164,0.1009,1.0314,6.3958e-05,0.00056885
0.59767,0.56384,0.56142,0.56613,0.00031589,0.10254,1.0297,6.3866e-05,0.00056792
0.59847,0.56383,0.56142,0.56613,0.00031538,0.10419,1.0281,6.3771e-05,0.00056699
0.59928,0.56383,0.56142,0.56613,0.00031487,0.10586,1.0264,6.3674e-05,0.00056607
0.60008,0.56383,0.56142,0.56612,0.00031436,0.10753,1.0247,6.3575e-05,0.00056514
0.60089,0.56383,0.56141,0.56612,0.00031384,0.10922,1.023,6.3473e-05,0.00056421
0.60169,0.56383,0.56141,0.56612,0.00031333,0.11092,1.0213,6.3369e-05,0.00056329
0.6025,0.56383,0.56141,0.56612,0.00031281,0.11263,1.0196,6.3262e-05,0.00056236
0.6033,0.56382,0.5614,0.56611,0.00031229,0.11435,1.0179,6.3153e-05,0.00056143
0.60411,0.56382,0.5614,0.56611,0.00031177,0.11608,1.0161,6.3041e-05,0.00056051
0.60492,0.56382,0.5614,0.56611,0.00031125,0.11783,1.0144,6.2927e-05,0.00055958
0.60572,0.56382,0.56139,0.5661,0.00031073,0.11958,1.0126,6.2811e-05,0.00055865
0.60653,0.56382,0.56139,0.5661,0.00031021,0.12135,1.0109,6.2693e-05,0.00055773
0.60733,0.56382,0.56139,0.5661,0.00030969,0.12313,1.0091,6.2572e-05,0.0005568
0.60814,0.56381,0.56139,0.5661,0.00030916,0.12492,1.0073,6.245e-05,0.00055587
0.60894,0.56381,0.56138,0.56609,0.00030863,0.12672,1.0055,6.2325e-05,0.00055495
0.60975,0.56381,0.56138,0.56609,0.00030811,0.12853,1.0036,6.2198e-05,0.00055402
0.61055,0.56381,0.56138,0.56609,0.00030758,0.13036,1.0018,6.2069e-05,0.00055309
0.61136,0.56381,0.56137,0.56608,0.00030705,0.13219,0.99998,6.1937e-05,0.00055217
0.61216,0.56381,0.56137,0.56608,0.00030652,0.13404,0.99812,6.1804e-05,0.00055124
0.61297,0.5638,0.56137,0.56608,0.00030599,0.1359,0.99626,6.1669e-05,0.00055031
0.61378,0.5638,0.56136,0.56608,0.00030546,0.13777,0.99439,6.1532e-05,0.00054939
0.61458,0.5638,0.56136,0.56607,0.00030493,0.13965,0.9925,6.1393e-05,0.00054846
0.61539,0.5638,0.56135,0.56607,0.00030439,0.14154,0.99061,6.1253e-05,0.00054754
0.61619,0.5638,0.56135,0.56607,0.00030386,0.14344,0.9887,6.111e-05,0.00054661
0.617,0.5638,0.56135,0.56606,0.00030333,0.14535,0.98678,6.0966e-05,0.00054569
0.6178,0.56379,0.56134,0.56606,0.00030279,0.14727,0.98485,6.082e-05,0.00054476
0.61861,0.56379,0.56134,0.56606,0.00030225,0.14921,0.98291,6.0672e-05,0.00054384
0.61941,0.56379,0.56134,0.56606,0.00030172,0.15115,0.98096,6.0522e-05,0.00054291
0.62022,0.56379,0.56133,0.56605,0.00030118,0.15311,0.979,6.0371e-05,0.00054199
0.62103,0.56379,0.56133,0.56605,0.00030064,0.15507,0.97703,6.0219e-05,0.00054106
0.62183,0.56378,0.56133,0.56605,0.0003001,0.15705,0.97505,6.0065e-05,0.00054014
0.62264,0.56378,0.56132,0.56605,0.00029956,0.15903,0.97306,5.9909e-05,0.00053922
0.62344,0.56378,0.56132,0.56604,0.00029902,0.16103,0.97106,5.9752e-05,0.00053829
0.62425,0.56378,0.56131,0.56604,0.00029848,0.16304,0.96904,5.9594e-05,0.00053737
0.62505,0.56378,0.56131,0.56604,0.00029794,0.16506,0.96702,5.9434e-05,0.00053644
0.62586,0.56378,0.56131,0.56604,0.0002974,0.16708,0.96499,5.9273e-05,0.00053552
0.62666,0.56377,0.5613,0.56603,0.00029685,0.16912,0.96294,5.911e-05,0.0005346
0.62747,0.56377,0.5613,0.56603,0.00029631,0.17117,0.96089,5.8947e-05,0.00053368
0.62827,0.56377,0.56129,0.56603,0.00029577,0.17323,0.95883,5.8782e-05,0.00053275
0.62908,0.56377,0.56129,0.56603,0.00029522,0.1753,0.95675,5.8616e-05,0.00053183
0.62989,0.56377,0.56129,0.56602,0.00029468,0.17738,0.95467,5.8449e-05,0.00053091
0.63069,0.56377,0.56128,0.56602,0.00029413,0.17947,0.95258,5.8281e-05,0.00052999
0.6315,0.56376,0.56128,0.56602,0.00029359,0.18157,0.95047,5.8112e-05,0.00052906
0.6323,0.56376,0.56127,0.56602,0.00029304,0.18367,0.94836,5.7942e-05,0.00052814
0.63311,0.56376,0.56127,0.56601,0.0002925,0.18579,0.94624,5.7771e-05,0.00052722
0.63391,0.56376,0.56127,0.56601,0.00029195,0.18792,0.9441,5.7599e-05,0.0005263
0.63472,0.56376,0.56126,0.56601,0.0002914,0.19006,0.94196,5.7426e-05,0.00052538
0.63552,0.56375,0.56126,0.56601,0.00029086,0.19221,0.93981,5.7253e-05,0.00052446
0.63633,0.56375,0.56125,0.566,0.00029031,0.19436,0.93765,5.7079e-05,0.00052354
0.63713,0.56375,0.56125,0.566,0.00028976,0.19653,0.93547,5.6904e-05,0.00052262
0.63794,0.56375,0.56124,0.566,0.00028921,0.1987,0.93329,5.6729e-05,0.00052169
0.63875,0.56375,0.56124,0.566,0.00028866,0.20089,0.9311,5.6552e-05,0.00052077
0.63955,0.56375,0.56124,0.56599,0.00028811,0.20308,0.9289,5.6376e-05,0.00051985
0.64036,0.56374,0.56123,0.56599,0.00028757,0.20529,0.9267,5.6199e-05,0.00051893
0.64116,0.56374,0.56123,0.56599,0.00028702,0.2075,0.92448,5.6021e-05,0.00051801
0.64197,0.56374,0.56122,0.56599,0.00028647,0.20973,0.92225,5.5843e-05,0.00051709
0.64277,0.56374,0.56122,0.56599,0.00028592,0.21196,0.92001,5.5665e-05,0.00051617
0.64358,0.56374,0.56121,0.56598,0.00028537,0.2142,0.91777,5.5486e-05,0.00051525
0.64438,0.56373,0.56121,0.56598,0.00028482,0.21645,0.91551,5.5307e-05,0.00051433
0.64519,0.56373,0.5612,0.56598,0.00028427,0.21871,0.91325,5.5128e-05,0.00051341
0.64599,0.56373,0.5612,0.56598,0.00028372,0.22097,0.91098,5.4949e-05,0.00051249
0.6468,0.56373,0.56119,0.56597,0.00028317,0.22325,0.9087,5.4769e-05,0.00051157
0.64761,0.56373,0.56119,0.56597,0.00028262,0.22554,0.90641,5.4589e-05,0.00051065
0.64841,0.56373,0.56118,0.56597,0.00028207,0.22783,0.90411,5.441e-05,0.00050973
0.64922,0.56372,0.56118,0.56597,0.00028152,0.23013,0.9018,5.423e-05,0.00050881
0.65002,0.56372,0.56117,0.56597,0.00028097,0.23244,0.89949,5.405e-05,0.00050789
0.65083,0.56372,0.56117,0.56596,0.00028042,0.23476,0.89716,5.3871e-05,0.00050697
0.65163,0.56372,0.56117,0.56596,0.00027987,0.23709,0.89483,5.3691e-05,0.00050605
0.65244,0.56372,0.56116,0.56596,0.00027932,0.23943,0.89249,5.3512e-05,0.00050512
0.65324,0.56371,0.56116,0.56596,0.00027877,0.24177,0.89014,5.3333e-05,0.0005042
0.65405,0.56371,0.56115,0.56596,0.00027822,0.24413,0.88778,5.3154e-05,0.00050328
0.65486,0.56371,0.56115,0.56595,0.00027767,0.24649,0.88542,5.2976e-05,0.00050236
0.65566,0.56371,0.56114,0.56595,0.00027712,0.24886,0.88304,5.2798e-05,0.00050144
0.65647,0.56371,0.56114,0.56595,0.00027657,0.25124,0.88066,5.262e-05,0.00050052
0.65727,0.5637,0.56113,0.56595,0.00027602,0.25362,0.87827,5.2443e-05,0.0004996
0.65808,0.5637,0.56113,0.56594,0.00027547,0.25602,0.87587,5.2266e-05,0.00049868
0.65888,0.5637,0.56112,0.56594,0.00027492,0.25842,0.87347,5.209e-05,0.00049775
0.65969,0.5637,0.56111,0.56594,0.00027437,0.26083,0.87105,5.1914e-05,0.00049683
0.66049,0.5637,0.56111,0.56594,0.00027382,0.26325,0.86863,5.1739e-05,0.00049591
0.6613,0.5637,0.5611,0.56594,0.00027327,0.26567,0.8662,5.1564e-05,0.00049499
0.6621,0.56369,0.5611,0.56594,0.00027273,0.26811,0.86376,5.1391e-05,0.00049406
0.66291,0.56369,0.56109,0.56593,0.00027218,0.27055,0.86132,5.1218e-05,0.00049314
0.66372,0.56369,0.56109,0.56593,0.00027163,0.273,0.85887,5.1045e-05,0.00049222
0.66452,0.56369,0.56108,0.56593,0.00027108,0.27545,0.85641,5.0874e-05,0.00049129
0.66533,0.56369,0.56108,0.56593,0.00027053,0.27792,0.85394,5.0703e-05,0.00049037
0.66613,0.56368,0.56107,0.56593,0.00026999,0.28039,0.85146,5.0533e-05,0.00048944
0.66694,0.56368,0.56107,0.56592,0.00026944,0.28287,0.84898,5.0365e-05,0.00048852
0.66774,0.56368,0.56106,0.56592,0.00026889,0.28535,0.84649,5.0197e-05,0.00048759
0.66855,0.56368,0.56106,0.56592,0.00026835,0.28784,0.844,5.003e-05,0.00048667
0.66935,0.56368,0.56105,0.56592,0.0002678,0.29034,0.84149,4.9864e-05,0.00048574
0.67016,0.56367,0.56104,0.56592,0.00026726,0.29285,0.83898,4.9699e-05,0.00048481
0.67096,0.56367,0.56104,0.56592,0.00026671,0.29536,0.83647,4.9536e-05,0.00048389
0.67177,0.56367,0.56103,0.56591,0.00026617,0.29789,0.83394,4.9373e-05,0.00048296
0.67258,0.56367,0.56103,0.56591,0.00026562,0.30041,0.83141,4.9212e-05,0.00048203
0.67338,0.56367,0.56102,0.56591,0.00026508,0.30295,0.82887,4.9052e-05,0.0004811
0.67419,0.56366,0.56102,0.56591,0.00026453,0.30549,0.82633,4.8893e-05,0.00048017
0.67499,0.56366,0.56101,0.56591,0.00026399,0.30804,0.82378,4.8735e-05,0.00047924
0.6758,0.56366,0.561,0.56591,0.00026345,0.31059,0.82122,4.8579e-05,0.00047831
0.6766,0.56366,0.561,0.5659,0.0002629,0.31315,0.81865,4.8424e-05,0.00047738
0.67741,0.56366,0.56099,0.5659,0.00026236,0.31572,0.81608,4.8271e-05,0.00047645
0.67821,0.56365,0.56099,0.5659,0.00026182,0.3183,0.8135,4.8119e-05,0.00047552
0.67902,0.56365,0.56098,0.5659,0.00026128,0.32088,0.81092,4.7968e-05,0.00047459
0.67983,0.56365,0.56098,0.5659,0.00026074,0.32346,0.80833,4.7819e-05,0.00047366
0.68063,0.56365,0.56097,0.5659,0.0002602,0.32606,0.80574,4.7671e-05,0.00047272
0.68144,0.56365,0.56096,0.56589,0.00025966,0.32866,0.80313,4.7525e-05,0.00047179
0.68224,0.56364,0.56096,0.56589,0.00025912,0.33126,0.80052,4.738e-05,0.00047085
0.68305,0.56364,0.56095,0.56589,0.00025858,0.33387,0.79791,4.7237e-05,0.00046992
0.68385,0.56364,0.56095,0.56589,0.00025804,0.33649,0.79529,4.7096e-05,0.00046898
0.68466,0.56364,0.56094,0.56589,0.0002575,0.33911,0.79266,4.6956e-05,0.00046805
0.68546,0.56363,0.56093,0.56589,0.00025696,0.34174,0.79003,4.6818e-05,0.00046711
0.68627,0.56363,0.56093,0.56589,0.00025643,0.34438,0.78739,4.6682e-05,0.00046617
0.68707,0.56363,0.56092,0.56588,0.00025589,0.34702,0.78475,4.6547e-05,0.00046523
0.68788,0.56363,0.56091,0.56588,0.00025535,0.34966,0.7821,4.6414e-05,0.0004643
0.68869,0.56363,0.56091,0.56588,0.00025482,0.35231,0.77945,4.6283e-05,0.00046336
0.68949,0.56362,0.5609,0.56588,0.00025428,0.35497,0.77679,4.6154e-05,0.00046242
0.6903,0.56362,0.5609,0.56588,0.00025375,0.35763,0.77412,4.6026e-05,0.00046147
0.6911,0.56362,0.56089,0.56588,0.00025322,0.3603,0.77145,4.59e-05,0.00046053
0.69191,0.56362,0.56088,0.56588,0.00025268,0.36297,0.76878,4.5777e-05,0.00045959
0.69271,0.56362,0.56088,0.56587,0.00025215,0.36565,0.7661,4.5655e-05,0.00045865
0.69352,0.56361,0.56087,0.56587,0.00025162,0.36834,0.76341,4.5535e-05,0.0004577
0.69432,0.56361,0.56086,0.56587,0.00025109,0.37103,0.76072,4.5416e-05,0.00045676
0.69513,0.56361,0.56086,0.56587,0.00025056,0.37372,0.75802,4.53e-05,0.00045581
0.69593,0.56361,0.56085,0.56587,0.00025003,0.37642,0.75532,4.5186e-05,0.00045487
0.69674,0.5636,0.56084,0.56587,0.0002495,0.37912,0.75262,4.5074e-05,0.00045392
0.69755,0.5636,0.56084,0.56587,0.00024897,0.38183,0.7499,4.4963e-05,0.00045297
0.69835,0.5636,0.56083,0.56587,0.00024844,0.38454,0.74719,4.4855e-05,0.00045202
0.69916,0.5636,0.56083,0.56586,0.00024791,0.38726,0.74447,4.4749e-05,0.00045107
0.69996,0.5636,0.56082,0.56586,0.00024738,0.38998,0.74175,4.4644e-05,0.00045012
0.70077,0.56359,0.56081,0.56586,0.00024686,0.39271,0.73902,4.4542e-05,0.00044917
0.70157,0.56359,0.56081,0.56586,0.00024633,0.39544,0.73628,4.4442e-05,0.00044822
0.70238,0.56359,0.5608,0.56586,0.0002458,0.39818,0.73355,4.4344e-05,0.00044727
0.70318,0.56359,0.56079,0.56586,0.00024528,0.40092,0.7308,4.4247e-05,0.00044631
0.70399,0.56358,0.56079,0.56586,0.00024476,0.40366,0.72806,4.4153e-05,0.00044536
0.7048,0.56358,0.56078,0.56586,0.00024423,0.40641,0.72531,4.4061e-05,0.0004444
0.7056,0.56358,0.56077,0.56586,0.00024371,0.40916,0.72255,4.3972e-05,0.00044345
0.70641,0.56358,0.56076,0.56586,0.00024319,0.41192,0.71979,4.3884e-05,0.00044249
0.70721,0.56357,0.56076,0.56585,0.00024267,0.41468,0.71703,4.3798e-05,0.00044153
0.70802,0.56357,0.56075,0.56585,0.00024214,0.41744,0.71427,4.3715e-05,0.00044057
0.70882,0.56357,0.56074,0.56585,0.00024162,0.42021,0.7115,4.3633e-05,0.00043962
0.70963,0.56357,0.56074,0.56585,0.0002411,0.42298,0.70872,4.3554e-05,0.00043865
0.71043,0.56356,0.56073,0.56585,0.00024059,0.42576,0.70594,4.3477e-05,0.00043769
0.71124,0.56356,0.56072,0.56585,0.00024007,0.42854,0.70316,4.3402e-05,0.00043673
0.71204,0.56356,0.56072,0.56585,0.00023955,0.43132,0.70038,4.3329e-05,0.00043577
0.71285,0.56356,0.56071,0.56585,0.00023903,0.4341,0.69759,4.3259e-05,0.00043481
0.71366,0.56356,0.5607,0.56585,0.00023852,0.43689,0.6948,4.319e-05,0.00043384
0.71446,0.56355,0.5607,0.56585,0.000238,0.43969,0.69201,4.3124e-05,0.00043288
0.71527,0.56355,0.56069,0.56585,0.00023749,0.44248,0.68921,4.3059e-05,0.00043191
0.71607,0.56355,0.56068,0.56584,0.00023697,0.44528,0.68641,4.2997e-05,0.00043094
0.71688,0.56355,0.56067,0.56584,0.00023646,0.44808,0.6836,4.2937e-05,0.00042998
0.71768,0.56354,0.56067,0.56584,0.00023594,0.45089,0.6808,4.288e-05,0.00042901
0.71849,0.56354,0.56066,0.56584,0.00023543,0.4537,0.67799,4.2824e-05,0.00042804
0.71929,0.56354,0.56065,0.56584,0.00023492,0.45651,0.67517,4.277e-05,0.00042707
0.7201,0.56354,0.56065,0.56584,0.00023441,0.45932,0.67236,4.2719e-05,0.0004261
0.7209,0.56353,0.56064,0.56584,0.0002339,0.46214,0.66954,4.267e-05,0.00042513
0.72171,0.56353,0.56063,0.56584,0.00023339,0.46496,0.66672,4.2623e-05,0.00042415
0.72252,0.56353,0.56062,0.56584,0.00023288,0.46778,0.6639,4.2578e-05,0.00042318
0.72332,0.56353,0.56062,0.56584,0.00023237,0.47061,0.66107,4.2535e-05,0.00042221
0.72413,0.56352,0.56061,0.56584,0.00023186,0.47343,0.65824,4.2494e-05,0.00042123
0.72493,0.56352,0.5606,0.56584,0.00023136,0.47626,0.65541,4.2455e-05,0.00042026
0.72574,0.56352,0.56059,0.56584,0.00023085,0.47909,0.65258,4.2418e-05,0.00041928
0.72654,0.56351,0.56059,0.56584,0.00023034,0.48193,0.64974,4.2384e-05,0.0004183
0.72735,0.56351,0.56058,0.56584,0.00022984,0.48477,0.64691,4.2351e-05,0.00041733
0.72815,0.56351,0.56057,0.56584,0.00022933,0.4876,0.64407,4.2321e-05,0.00041635
0.72896,0.56351,0.56056,0.56583,0.00022883,0.49044,0.64123,4.2293e-05,0.00041537
0.72976,0.5635,0.56056,0.56583,0.00022833,0.49329,0.63838,4.2266e-05,0.00041439
0.73057,0.5635,0.56055,0.56583,0.00022783,0.49613,0.63554,4.2242e-05,0.00041341
0.73138,0.5635,0.56054,0.56583,0.00022732,0.49898,0.63269,4.2219e-05,0.00041243
0.73218,0.5635,0.56053,0.56583,0.00022682,0.50182,0.62984,4.2199e-05,0.00041145
0.73299,0.56349,0.56053,0.56583,0.00022632,0.50467,0.62699,4.2181e-05,0.00041046
0.73379,0.56349,0.56052,0.56583,0.00022582,0.50752,0.62414,4.2164e-05,0.00040948
0.7346,0.56349,0.56051,0.56583,0.00022532,0.51038,0.62129,4.215e-05,0.0004085
0.7354,0.56349,0.5605,0.56583,0.00022482,0.51323,0.61843,4.2137e-05,0.00040751
0.73621,0.56348,0.5605,0.56583,0.00022433,0.51609,0.61558,4.2127e-05,0.00040653
0.73701,0.56348,0.56049,0.56583,0.00022383,0.51894,0.61272,4.2118e-05,0.00040554
0.73782,0.56348,0.56048,0.56583,0.00022333,0.5218,0.60986,4.2111e-05,0.00040455
0.73863,0.56347,0.56047,0.56583,0.00022284,0.52466,0.607,4.2107e-05,0.00040357
0.73943,0.56347,0.56047,0.56583,0.00022234,0.52752,0.60414,4.2104e-05,0.00040258
0.74024,0.56347,0.56046,0.56583,0.00022185,0.53038,0.60128,4.2102e-05,0.00040159
0.74104,0.56347,0.56045,0.56583,0.00022135,0.53324,0.59842,4.2103e-05,0.0004006
0.74185,0.56346,0.56044,0.56583,0.00022086,0.5361,0.59555,4.2105e-05,0.00039962
0.74265,0.56346,0.56043,0.56583,0.00022037,0.53897,0.59269,4.2109e-05,0.00039863
0.74346,0.56346,0.56043,0.56583,0.00021988,0.54183,0.58983,4.2115e-05,0.00039764
0.74426,0.56345,0.56042,0.56583,0.00021938,0.5447,0.58696,4.2123e-05,0.00039665
0.74507,0.56345,0.56041,0.56583,0.00021889,0.54756,0.5841,4.2132e-05,0.00039565
0.74587,0.56345,0.5604,0.56583,0.0002184,0.55043,0.58123,4.2144e-05,0.00039466
0.74668,0.56345,0.5604,0.56583,0.00021791,0.55329,0.57836,4.2156e-05,0.00039367
0.74749,0.56344,0.56039,0.56583,0.00021743,0.55616,0.5755,4.2171e-05,0.00039268
0.74829,0.56344,0.56038,0.56583,0.00021694,0.55903,0.57263,4.2187e-05,0.00039169
0.7491,0.56344,0.56037,0.56583,0.00021645,0.56189,0.56976,4.2204e-05,0.00039069
0.7499,0.56343,0.56036,0.56583,0.00021596,0.56476,0.56689,4.2224e-05,0.0003897
0.75071,0.56343,0.56036,0.56583,0.00021548,0.56763,0.56403,4.2244e-05,0.00038871
0.75151,0.56343,0.56035,0.56583,0.00021499,0.5705,0.56116,4.2267e-05,0.00038771
0.75232,0.56343,0.56034,0.56583,0.00021451,0.57336,0.55829,4.2291e-05,0.00038672
0.75312,0.56342,0.56033,0.56583,0.00021402,0.57623,0.55543,4.2316e-05,0.00038572
0.75393,0.56342,0.56032,0.56583,0.00021354,0.5791,0.55256,4.2343e-05,0.00038473
0.75473,0.56342,0.56032,0.56583,0.00021305,0.58196,0.54969,4.2371e-05,0.00038374
0.75554,0.56341,0.56031,0.56583,0.00021257,0.58483,0.54683,4.2401e-05,0.00038274
0.75635,0.56341,0.5603,0.56583,0.00021209,0.5877,0.54396,4.2432e-05,0.00038174
0.75715,0.56341,0.56029,0.56583,0.00021161,0.59056,0.5411,4.2464e-05,0.00038075
0.75796,0.5634,0.56028,0.56583,0.00021113,0.59342,0.53823,4.2498e-05,0.00037975
0.75876,0.5634,0.56027,0.56583,0.00021065,0.59629,0.53537,4.2533e-05,0.00037876
0.75957,0.5634,0.56027,0.56583,0.00021017,0.59915,0.53251,4.2569e-05,0.00037776
0.76037,0.56339,0.56026,0.56583,0.00020969,0.60201,0.52965,4.2607e-05,0.00037677
0.76118,0.56339,0.56025,0.56583,0.00020921,0.60487,0.52679,4.2646e-05,0.00037577
0.76198,0.56339,0.56024,0.56583,0.00020873,0.60773,0.52393,4.2686e-05,0.00037477
0.76279,0.56339,0.56023,0.56583,0.00020825,0.61059,0.52107,4.2727e-05,0.00037378
0.7636,0.56338,0.56023,0.56583,0.00020778,0.61345,0.51821,4.277e-05,0.00037278
0.7644,0.56338,0.56022,0.56583,0.0002073,0.61631,0.51535,4.2813e-05,0.00037179
0.76521,0.56338,0.56021,0.56583,0.00020682,0.61916,0.5125,4.2858e-05,0.00037079
0.76601,0.56337,0.5602,0.56583,0.00020635,0.62202,0.50964,4.2904e-05,0.00036979
0.76682,0.56337,0.56019,0.56583,0.00020587,0.62487,0.50679,4.2951e-05,0.0003688
0.76762,0.56337,0.56018,0.56583,0.0002054,0.62772,0.50394,4.2999e-05,0.0003678
0.76843,0.56336,0.56018,0.56583,0.00020493,0.63057,0.50109,4.3048e-05,0.00036681
0.76923,0.56336,0.56017,0.56583,0.00020445,0.63342,0.49825,4.3098e-05,0.00036581
0.77004,0.56336,0.56016,0.56583,0.00020398,0.63627,0.4954,4.3148e-05,0.00036481
0.77084,0.56335,0.56015,0.56583,0.00020351,0.63911,0.49256,4.32e-05,0.00036382
0.77165,0.56335,0.56014,0.56583,0.00020304,0.64195,0.48972,4.3253e-05,0.00036282
0.77246,0.56335,0.56013,0.56584,0.00020257,0.64479,0.48688,4.3307e-05,0.00036183
0.77326,0.56334,0.56013,0.56584,0.0002021,0.64763,0.48404,4.3361e-05,0.00036083
0.77407,0.56334,0.56012,0.56584,0.00020163,0.65047,0.4812,4.3416e-05,0.00035984
0.77487,0.56334,0.56011,0.56584,0.00020116,0.6533,0.47837,4.3472e-05,0.00035885
0.77568,0.56333,0.5601,0.56584,0.00020069,0.65614,0.47554,4.3529e-05,0.00035785
0.77648,0.56333,0.56009,0.56584,0.00020022,0.65897,0.47271,4.3587e-05,0.00035686
0.77729,0.56333,0.56008,0.56584,0.00019976,0.66179,0.46988,4.3645e-05,0.00035587
0.77809,0.56332,0.56007,0.56584,0.00019929,0.66462,0.46706,4.3704e-05,0.00035487
0.7789,0.56332,0.56007,0.56584,0.00019882,0.66744,0.46424,4.3764e-05,0.00035388
0.7797,0.56332,0.56006,0.56584,0.00019836,0.67026,0.46142,4.3824e-05,0.00035289
0.78051,0.56331,0.56005,0.56584,0.00019789,0.67308,0.4586,4.3885e-05,0.0003519
0.78132,0.56331,0.56004,0.56584,0.00019743,0.6759,0.45579,4.3947e-05,0.00035091
0.78212,0.56331,0.56003,0.56584,0.00019696,0.67871,0.45298,4.4009e-05,0.00034992
0.78293,0.5633,0.56002,0.56584,0.0001965,0.68152,0.45017,4.4072e-05,0.00034893
0.78373,0.5633,0.56002,0.56584,0.00019604,0.68432,0.44737,4.4135e-05,0.00034794
0.78454,0.56329,0.56001,0.56584,0.00019557,0.68713,0.44456,4.4199e-05,0.00034695
0.78534,0.56329,0.56,0.56585,0.00019511,0.68993,0.44177,4.4264e-05,0.00034596
0.78615,0.56329,0.55999,0.56585,0.00019465,0.69272,0.43897,4.4328e-05,0.00034497
0.78695,0.56328,0.55998,0.56585,0.00019419,0.69552,0.43618,4.4394e-05,0.00034399
0.78776,0.56328,0.55997,0.56585,0.00019373,0.69831,0.43339,4.4459e-05,0.000343
0.78856,0.56328,0.55996,0.56585,0.00019327,0.70109,0.4306,4.4525e-05,0.00034201
0.78937,0.56327,0.55996,0.56585,0.00019281,0.70388,0.42782,4.4592e-05,0.00034103
0.79018,0.56327,0.55995,0.56585,0.00019235,0.70666,0.42504,4.4659e-05,0.00034004
0.79098,0.56327,0.55994,0.56585,0.00019189,0.70943,0.42227,4.4726e-05,0.00033906
0.79179,0.56326,0.55993,0.56585,0.00019144,0.71221,0.4195,4.4794e-05,0.00033808
0.79259,0.56326,0.55992,0.56585,0.00019098,0.71497,0.41673,4.4862e-05,0.0003371
0.7934,0.56325,0.55991,0.56585,0.00019052,0.71774,0.41397,4.493e-05,0.00033611
0.7942,0.56325,0.5599,0.56586,0.00019007,0.7205,0.41121,4.4998e-05,0.00033513
0.79501,0.56325,0.55989,0.56586,0.00018961,0.72326,0.40845,4.5067e-05,0.00033415
0.79581,0.56324,0.55989,0.56586,0.00018916,0.72601,0.4057,4.5136e-05,0.00033318
0.79662,0.56324,0.55988,0.56586,0.0001887,0.72876,0.40296,4.5205e-05,0.0003322
0.79743,0.56324,0.55987,0.56586,0.00018825,0.73151,0.40021,4.5275e-05,0.00033122
0.79823,0.56323,0.55986,0.56586,0.00018779,0.73425,0.39747,4.5344e-05,0.00033024
0.79904,0.56323,0.55985,0.56586,0.00018734,0.73698,0.39474,4.5414e-05,0.00032927
0.79984,0.56322,0.55984,0.56586,0.00018689,0.73972,0.39201,4.5484e-05,0.0003283
0.80065,0.56322,0.55983,0.56586,0.00018644,0.74244,0.38928,4.5555e-05,0.00032732
0.80145,0.56322,0.55983,0.56587,0.00018599,0.74517,0.38656,4.5625e-05,0.00032635
0.80226,0.56321,0.55982,0.56587,0.00018554,0.74789,0.38385,4.5695e-05,0.00032538
0.80306,0.56321,0.55981,0.56587,0.00018509,0.7506,0.38113,4.5766e-05,0.00032441
0.80387,0.56321,0.5598,0.56587,0.00018464,0.75331,0.37843,4.5837e-05,0.00032344
0.80467,0.5632,0.55979,0.56587,0.00018419,0.75601,0.37573,4.5907e-05,0.00032247
0.80548,0.5632,0.55978,0.56587,0.00018374,0.75871,0.37303,4.5978e-05,0.0003215
0.80629,0.56319,0.55977,0.56587,0.00018329,0.76141,0.37034,4.6049e-05,0.00032054
0.80709,0.56319,0.55976,0.56587,0.00018285,0.7641,0.36765,4.612e-05,0.00031957
0.8079,0.56319,0.55976,0.56587,0.0001824,0.76678,0.36497,4.6191e-05,0.00031861
0.8087,0.56318,0.55975,0.56588,0.00018195,0.76946,0.36229,4.6262e-05,0.00031765
0.80951,0.56318,0.55974,0.56588,0.00018151,0.77214,0.35962,4.6334e-05,0.00031669
0.81031,0.56317,0.55973,0.56588,0.00018106,0.77481,0.35695,4.6405e-05,0.00031572
0.81112,0.56317,0.55972,0.56588,0.00018062,0.77747,0.35429,4.6476e-05,0.00031477
0.81192,0.56317,0.55971,0.56588,0.00018018,0.78013,0.35163,4.6547e-05,0.00031381
0.81273,0.56316,0.5597,0.56588,0.00017973,0.78278,0.34898,4.6619e-05,0.00031285
0.81353,0.56316,0.55969,0.56588,0.00017929,0.78543,0.34634,4.669e-05,0.0003119
0.81434,0.56315,0.55969,0.56589,0.00017885,0.78807,0.3437,4.6761e-05,0.00031094
0.81515,0.56315,0.55968,0.56589,0.00017841,0.79071,0.34107,4.6833e-05,0.00030999
0.81595,0.56315,0.55967,0.56589,0.00017797,0.79334,0.33844,4.6904e-05,0.00030904
0.81676,0.56314,0.55966,0.56589,0.00017753,0.79596,0.33582,4.6976e-05,0.00030809
0.81756,0.56314,0.55965,0.56589,0.00017709,0.79858,0.3332,4.7047e-05,0.00030714
0.81837,0.56313,0.55964,0.56589,0.00017665,0.80119,0.33059,4.7119e-05,0.00030619
0.81917,0.56313,0.55963,0.56589,0.00017622,0.8038,0.32799,4.719e-05,0.00030524
0.81998,0.56312,0.55962,0.5659,0.00017578,0.8064,0.32539,4.7261e-05,0.0003043
0.82078,0.56312,0.55962,0.5659,0.00017534,0.809,0.3228,4.7333e-05,0.00030335
0.82159,0.56312,0.55961,0.5659,0.00017491,0.81158,0.32021,4.7404e-05,0.00030241
0.8224,0.56311,0.5596,0.5659,0.00017447,0.81417,0.31764,4.7476e-05,0.00030147
0.8232,0.56311,0.55959,0.5659,0.00017404,0.81674,0.31506,4.7548e-05,0.00030053
0.82401,0.5631,0.55958,0.5659,0.00017361,0.81931,0.3125,4.7619e-05,0.00029959
0.82481,0.5631,0.55957,0.56591,0.00017317,0.82187,0.30994,4.7691e-05,0.00029865
0.82562,0.56309,0.55956,0.56591,0.00017274,0.82443,0.30738,4.7763e-05,0.00029772
0.82642,0.56309,0.55955,0.56591,0.00017231,0.82698,0.30484,4.7834e-05,0.00029678
0.82723,0.56309,0.55954,0.56591,0.00017188,0.82952,0.3023,4.7906e-05,0.00029585
0.82803,0.56308,0.55954,0.56591,0.00017145,0.83206,0.29977,4.7978e-05,0.00029492
0.82884,0.56308,0.55953,0.56591,0.00017102,0.83459,0.29724,4.805e-05,0.00029399
0.82964,0.56307,0.55952,0.56592,0.00017059,0.83711,0.29472,4.8122e-05,0.00029306
0.83045,0.56307,0.55951,0.56592,0.00017016,0.83963,0.29221,4.8194e-05,0.00029213
0.83126,0.56306,0.5595,0.56592,0.00016974,0.84214,0.2897,4.8266e-05,0.00029121
0.83206,0.56306,0.55949,0.56592,0.00016931,0.84464,0.2872,4.8339e-05,0.00029028
0.83287,0.56306,0.55948,0.56592,0.00016889,0.84713,0.28471,4.8411e-05,0.00028936
0.83367,0.56305,0.55947,0.56592,0.00016846,0.84962,0.28223,4.8484e-05,0.00028844
0.83448,0.56305,0.55947,0.56593,0.00016804,0.8521,0.27975,4.8557e-05,0.00028752
0.83528,0.56304,0.55946,0.56593,0.00016762,0.85457,0.27728,4.863e-05,0.0002866
0.83609,0.56304,0.55945,0.56593,0.00016719,0.85704,0.27482,4.8703e-05,0.00028569
0.83689,0.56303,0.55944,0.56593,0.00016677,0.8595,0.27237,4.8777e-05,0.00028477
0.8377,0.56303,0.55943,0.56593,0.00016635,0.86195,0.26992,4.885e-05,0.00028386
0.8385,0.56302,0.55942,0.56594,0.00016593,0.86439,0.26748,4.8924e-05,0.00028295
0.83931,0.56302,0.55941,0.56594,0.00016552,0.86682,0.26505,4.8998e-05,0.00028204
0.84012,0.56302,0.5594,0.56594,0.0001651,0.86925,0.26263,4.9073e-05,0.00028113
0.84092,0.56301,0.5594,0.56594,0.00016468,0.87167,0.26021,4.9148e-05,0.00028022
0.84173,0.56301,0.55939,0.56594,0.00016427,0.87408,0.2578,4.9223e-05,0.00027931
0.84253,0.563,0.55938,0.56595,0.00016385,0.87649,0.2554,4.9298e-05,0.00027841
0.84334,0.563,0.55937,0.56595,0.00016344,0.87888,0.25301,4.9374e-05,0.00027751
0.84414,0.56299,0.55936,0.56595,0.00016303,0.88127,0.25063,4.945e-05,0.0002766
0.84495,0.56299,0.55935,0.56595,0.00016262,0.88365,0.24825,4.9527e-05,0.0002757
0.84575,0.56298,0.55934,0.56595,0.0001622,0.88602,0.24588,4.9604e-05,0.00027481
0.84656,0.56298,0.55933,0.56596,0.0001618,0.88839,0.24352,4.9681e-05,0.00027391
0.84736,0.56297,0.55933,0.56596,0.00016139,0.89074,0.24117,4.9759e-05,0.00027301
0.84817,0.56297,0.55932,0.56596,0.00016098,0.89309,0.23883,4.9838e-05,0.00027212
0.84898,0.56296,0.55931,0.56596,0.00016057,0.89543,0.23649,4.9917e-05,0.00027123
0.84978,0.56296,0.5593,0.56596,0.00016017,0.89776,0.23417,4.9996e-05,0.00027034
0.85059,0.56296,0.55929,0.56597,0.00015976,0.90008,0.23185,5.0076e-05,0.00026945
0.85139,0.56295,0.55928,0.56597,0.00015936,0.9024,0.22954,5.0157e-05,0.00026856
0.8522,0.56295,0.55927,0.56597,0.00015896,0.9047,0.22724,5.0239e-05,0.00026768
0.853,0.56294,0.55927,0.56597,0.00015856,0.907,0.22495,5.0321e-05,0.00026679
0.85381,0.56294,0.55926,0.56597,0.00015816,0.90928,0.22267,5.0403e-05,0.00026591
0.85461,0.56293,0.55925,0.56598,0.00015776,0.91156,0.22039,5.0487e-05,0.00026503
0.85542,0.56293,0.55924,0.56598,0.00015736,0.91383,0.21813,5.0571e-05,0.00026415
0.85623,0.56292,0.55923,0.56598,0.00015696,0.91609,0.21587,5.0656e-05,0.00026327
0.85703,0.56292,0.55922,0.56598,0.00015657,0.91835,0.21362,5.0742e-05,0.0002624
0.85784,0.56291,0.55921,0.56599,0.00015617,0.92059,0.21138,5.0829e-05,0.00026152
0.85864,0.56291,0.5592,0.56599,0.00015578,0.92282,0.20915,5.0916e-05,0.00026065
0.85945,0.5629,0.5592,0.56599,0.00015539,0.92505,0.20693,5.1005e-05,0.00025978
0.86025,0.5629,0.55919,0.56599,0.000155,0.92726,0.20472,5.1094e-05,0.00025891
0.86106,0.56289,0.55918,0.566,0.00015461,0.92947,0.20252,5.1184e-05,0.00025804
0.86186,0.56289,0.55917,0.566,0.00015422,0.93167,0.20033,5.1276e-05,0.00025717
0.86267,0.56288,0.55916,0.566,0.00015384,0.93385,0.19815,5.1368e-05,0.00025631
0.86347,0.56288,0.55915,0.566,0.00015345,0.93603,0.19597,5.1462e-05,0.00025544
0.86428,0.56287,0.55915,0.566,0.00015307,0.9382,0.19381,5.1557e-05,0.00025458
0.86509,0.56287,0.55914,0.56601,0.00015269,0.94036,0.19165,5.1652e-05,0.00025372
0.86589,0.56286,0.55913,0.56601,0.00015231,0.94251,0.18951,5.1749e-05,0.00025286
0.8667,0.56286,0.55912,0.56601,0.00015193,0.94465,0.18737,5.1847e-05,0.000252
0.8675,0.56285,0.55911,0.56601,0.00015155,0.94678,0.18525,5.1947e-05,0.00025115
0.86831,0.56285,0.5591,0.56602,0.00015117,0.9489,0.18313,5.2048e-05,0.00025029
0.86911,0.56284,0.55909,0.56602,0.0001508,0.95101,0.18103,5.215e-05,0.00024944
0.86992,0.56284,0.55909,0.56602,0.00015042,0.95311,0.17893,5.2253e-05,0.00024859
0.87072,0.56283,0.55908,0.56602,0.00015005,0.9552,0.17684,5.2358e-05,0.00024774
0.87153,0.56283,0.55907,0.56603,0.00014968,0.95729,0.17477,5.2464e-05,0.00024689
0.87233,0.56282,0.55906,0.56603,0.00014931,0.95936,0.1727,5.2572e-05,0.00024605
0.87314,0.56282,0.55905,0.56603,0.00014894,0.96142,0.17065,5.2681e-05,0.0002452
0.87395,0.56281,0.55904,0.56603,0.00014858,0.96347,0.1686,5.2792e-05,0.00024436
0.87475,0.56281,0.55904,0.56604,0.00014821,0.96551,0.16656,5.2904e-05,0.00024352
0.87556,0.5628,0.55903,0.56604,0.00014785,0.96754,0.16454,5.3018e-05,0.00024268
0.87636,0.5628,0.55902,0.56604,0.00014749,0.96956,0.16252,5.3134e-05,0.00024184
0.87717,0.56279,0.55901,0.56604,0.00014713,0.97157,0.16052,5.3251e-05,0.000241
0.87797,0.56279,0.559,0.56605,0.00014677,0.97357,0.15852,5.337e-05,0.00024017
0.87878,0.56278,0.55899,0.56605,0.00014641,0.97556,0.15654,5.3491e-05,0.00023933
0.87958,0.56278,0.55898,0.56605,0.00014606,0.97754,0.15457,5.3614e-05,0.0002385
0.88039,0.56277,0.55898,0.56605,0.0001457,0.97951,0.1526,5.3738e-05,0.00023767
0.8812,0.56277,0.55897,0.56606,0.00014535,0.98146,0.15065,5.3865e-05,0.00023684
0.882,0.56276,0.55896,0.56606,0.000145,0.98341,0.14871,5.3993e-05,0.00023601
0.88281,0.56276,0.55895,0.56606,0.00014465,0.98535,0.14678,5.4123e-05,0.00023519
0.88361,0.56275,0.55894,0.56607,0.00014431,0.98727,0.14486,5.4256e-05,0.00023436
0.88442,0.56275,0.55894,0.56607,0.00014396,0.98919,0.14295,5.439e-05,0.00023354
0.88522,0.56274,0.55893,0.56607,0.00014362,0.99109,0.14105,5.4527e-05,0.00023272
0.88603,0.56274,0.55892,0.56607,0.00014328,0.99299,0.13916,5.4665e-05,0.0002319
0.88683,0.56273,0.55891,0.56608,0.00014294,0.99487,0.13729,5.4806e-05,0.00023108
0.88764,0.56273,0.5589,0.56608,0.00014261,0.99674,0.13542,5.4949e-05,0.00023026
0.88844,0.56272,0.55889,0.56608,0.00014227,0.9986,0.13357,5.5094e-05,0.00022945
0.88925,0.56272,0.55889,0.56608,0.00014194,1.0004,0.13172,5.5241e-05,0.00022863
0.89006,0.56271,0.55888,0.56609,0.00014161,1.0023,0.12989,5.5391e-05,0.00022782
0.89086,0.56271,0.55887,0.56609,0.00014128,1.0041,0.12807,5.5543e-05,0.00022701
0.89167,0.5627,0.55886,0.56609,0.00014095,1.0059,0.12626,5.5698e-05,0.0002262
0.89247,0.56269,0.55885,0.5661,0.00014063,1.0077,0.12446,5.5854e-05,0.0002254
0.89328,0.56269,0.55885,0.5661,0.0001403,1.0095,0.12267,5.6014e-05,0.00022459
0.89408,0.56268,0.55884,0.5661,0.00013998,1.0113,0.1209,5.6176e-05,0.00022379
0.89489,0.56268,0.55883,0.5661,0.00013966,1.0131,0.11913,5.634e-05,0.00022299
0.89569,0.56267,0.55882,0.56611,0.00013935,1.0148,0.11738,5.6507e-05,0.00022218
0.8965,0.56267,0.55881,0.56611,0.00013903,1.0166,0.11564,5.6676e-05,0.00022139
0.8973,0.56266,0.55881,0.56611,0.00013872,1.0183,0.11391,5.6849e-05,0.00022059
0.89811,0.56266,0.5588,0.56612,0.00013841,1.02,0.11219,5.7023e-05,0.00021979
0.89892,0.56265,0.55879,0.56612,0.0001381,1.0218,0.11048,5.7201e-05,0.000219
0.89972,0.56265,0.55878,0.56612,0.00013779,1.0235,0.10878,5.7381e-05,0.0002182
0.90053,0.56264,0.55877,0.56612,0.00013749,1.0251,0.1071,5.7564e-05,0.00021741
0.90133,0.56264,0.55877,0.56613,0.00013719,1.0268,0.10543,5.775e-05,0.00021662
0.90214,0.56263,0.55876,0.56613,0.00013689,1.0285,0.10377,5.7939e-05,0.00021584
0.90294,0.56263,0.55875,0.56613,0.00013659,1.0301,0.10212,5.8131e-05,0.00021505
0.90375,0.56262,0.55874,0.56614,0.0001363,1.0318,0.10049,5.8325e-05,0.00021427
0.90455,0.56262,0.55873,0.56614,0.000136,1.0334,0.098861,5.8523e-05,0.00021348
0.90536,0.56261,0.55873,0.56614,0.00013571,1.035,0.097248,5.8723e-05,0.0002127
0.90617,0.5626,0.55872,0.56615,0.00013543,1.0366,0.095648,5.8926e-05,0.00021192
0.90697,0.5626,0.55871,0.56615,0.00013514,1.0382,0.09406,5.9133e-05,0.00021115
0.90778,0.56259,0.5587,0.56615,0.00013486,1.0398,0.092484,5.9342e-05,0.00021037
0.90858,0.56259,0.5587,0.56615,0.00013458,1.0414,0.09092,5.9555e-05,0.0002096
0.90939,0.56258,0.55869,0.56616,0.0001343,1.0429,0.089368,5.9771e-05,0.00020882
0.91019,0.56258,0.55868,0.56616,0.00013402,1.0445,0.087829,5.999e-05,0.00020805
0.911,0.56257,0.55867,0.56616,0.00013375,1.046,0.086301,6.0212e-05,0.00020728
0.9118,0.56257,0.55867,0.56617,0.00013348,1.0475,0.084786,6.0437e-05,0.00020652
0.91261,0.56256,0.55866,0.56617,0.00013321,1.0491,0.083284,6.0666e-05,0.00020575
0.91341,0.56256,0.55865,0.56617,0.00013294,1.0506,0.081793,6.0897e-05,0.00020499
0.91422,0.56255,0.55864,0.56618,0.00013268,1.052,0.080316,6.1132e-05,0.00020423
0.91503,0.56254,0.55863,0.56618,0.00013242,1.0535,0.07885,6.1371e-05,0.00020347
0.91583,0.56254,0.55863,0.56618,0.00013216,1.055,0.077397,6.1612e-05,0.00020271
0.91664,0.56253,0.55862,0.56619,0.00013191,1.0564,0.075957,6.1858e-05,0.00020195
0.91744,0.56253,0.55861,0.56619,0.00013165,1.0578,0.074529,6.2106e-05,0.0002012
0.91825,0.56252,0.5586,0.56619,0.0001314,1.0593,0.073114,6.2358e-05,0.00020045
0.91905,0.56252,0.5586,0.5662,0.00013115,1.0607,0.071711,6.2613e-05,0.0001997
0.91986,0.56251,0.55859,0.5662,0.00013091,1.0621,0.070321,6.2872e-05,0.00019895
0.92066,0.56251,0.55858,0.5662,0.00013067,1.0635,0.068944,6.3134e-05,0.0001982
0.92147,0.5625,0.55857,0.5662,0.00013043,1.0648,0.06758,6.3399e-05,0.00019746
0.92227,0.5625,0.55857,0.56621,0.00013019,1.0662,0.066228,6.3669e-05,0.00019672
0.92308,0.56249,0.55856,0.56621,0.00012996,1.0675,0.064889,6.3941e-05,0.00019598
0.92389,0.56248,0.55855,0.56621,0.00012973,1.0689,0.063563,6.4217e-05,0.00019524
0.92469,0.56248,0.55855,0.56622,0.0001295,1.0702,0.06225,6.4497e-05,0.0001945
0.9255,0.56247,0.55854,0.56622,0.00012927,1.0715,0.06095,6.478e-05,0.00019377
0.9263,0.56247,0.55853,0.56622,0.00012905,1.0728,0.059662,6.5067e-05,0.00019303
0.92711,0.56246,0.55852,0.56623,0.00012883,1.0741,0.058388,6.5358e-05,0.0001923
0.92791,0.56246,0.55852,0.56623,0.00012861,1.0753,0.057127,6.5652e-05,0.00019158
0.92872,0.56245,0.55851,0.56623,0.0001284,1.0766,0.055879,6.5949e-05,0.00019085
0.92952,0.56245,0.5585,0.56624,0.00012819,1.0778,0.054644,6.6251e-05,0.00019013
0.93033,0.56244,0.55849,0.56624,0.00012798,1.0791,0.053422,6.6555e-05,0.00018941
0.93113,0.56243,0.55849,0.56624,0.00012778,1.0803,0.052213,6.6864e-05,0.00018869
0.93194,0.56243,0.55848,0.56625,0.00012757,1.0815,0.051017,6.7176e-05,0.00018797
0.93275,0.56242,0.55847,0.56625,0.00012737,1.0827,0.049835,6.7492e-05,0.00018726
0.93355,0.56242,0.55847,0.56625,0.00012718,1.0838,0.048665,6.7812e-05,0.00018655
0.93436,0.56241,0.55846,0.56626,0.00012699,1.085,0.047509,6.8135e-05,0.00018584
0.93516,0.56241,0.55845,0.56626,0.0001268,1.0862,0.046367,6.8462e-05,0.00018513
0.93597,0.5624,0.55845,0.56626,0.00012661,1.0873,0.045237,6.8792e-05,0.00018443
0.93677,0.5624,0.55844,0.56627,0.00012642,1.0884,0.044121,6.9126e-05,0.00018372
0.93758,0.56239,0.55843,0.56627,0.00012624,1.0895,0.043018,6.9464e-05,0.00018302
0.93838,0.56239,0.55842,0.56627,0.00012607,1.0906,0.041929,6.9806e-05,0.00018233
0.93919,0.56238,0.55842,0.56628,0.00012589,1.0917,0.040853,7.0151e-05,0.00018163
0.94,0.56237,0.55841,0.56628,0.00012572,1.0928,0.039791,7.05e-05,0.00018094
0.9408,0.56237,0.5584,0.56628,0.00012555,1.0938,0.038742,7.0853e-05,0.00018025
0.94161,0.56236,0.5584,0.56629,0.00012539,1.0949,0.037707,7.1209e-05,0.00017957
0.94241,0.56236,0.55839,0.56629,0.00012523,1.0959,0.036685,7.1569e-05,0.00017888
0.94322,0.56235,0.55838,0.56629,0.00012507,1.0969,0.035677,7.1933e-05,0.0001782
0.94402,0.56235,0.55838,0.5663,0.00012491,1.0979,0.034682,7.23e-05,0.00017752
0.94483,0.56234,0.55837,0.5663,0.00012476,1.0989,0.033701,7.2671e-05,0.00017685
0.94563,0.56234,0.55836,0.5663,0.00012461,1.0999,0.032734,7.3046e-05,0.00017618
0.94644,0.56233,0.55836,0.56631,0.00012447,1.1008,0.03178,7.3424e-05,0.00017551
0.94724,0.56232,0.55835,0.56631,0.00012432,1.1018,0.03084,7.3806e-05,0.00017484
0.94805,0.56232,0.55834,0.56631,0.00012418,1.1027,0.029914,7.4191e-05,0.00017418
0.94886,0.56231,0.55834,0.56632,0.00012405,1.1036,0.029002,7.458e-05,0.00017352
0.94966,0.56231,0.55833,0.56632,0.00012392,1.1045,0.028103,7.4973e-05,0.00017286
0.95047,0.5623,0.55832,0.56632,0.00012379,1.1054,0.027218,7.5369e-05,0.00017221
0.95127,0.5623,0.55832,0.56633,0.00012366,1.1063,0.026347,7.5769e-05,0.00017156
0.95208,0.56229,0.55831,0.56633,0.00012354,1.1072,0.02549,7.6172e-05,0.00017091
0.95288,0.56229,0.5583,0.56634,0.00012342,1.108,0.024646,7.6579e-05,0.00017026
0.95369,0.56228,0.5583,0.56634,0.00012331,1.1089,0.023817,7.699e-05,0.00016962
0.95449,0.56227,0.55829,0.56634,0.00012319,1.1097,0.023001,7.7403e-05,0.00016898
0.9553,0.56227,0.55828,0.56635,0.00012309,1.1105,0.022199,7.7821e-05,0.00016835
0.9561,0.56226,0.55828,0.56635,0.00012298,1.1113,0.021411,7.8242e-05,0.00016772
0.95691,0.56226,0.55827,0.56635,0.00012288,1.1121,0.020638,7.8666e-05,0.00016709
0.95772,0.56225,0.55827,0.56636,0.00012278,1.1128,0.019878,7.9094e-05,0.00016647
0.95852,0.56225,0.55826,0.56636,0.00012269,1.1136,0.019132,7.9525e-05,0.00016585
0.95933,0.56224,0.55825,0.56636,0.0001226,1.1143,0.0184,7.9959e-05,0.00016523
0.96013,0.56224,0.55825,0.56637,0.00012251,1.1151,0.017682,8.0397e-05,0.00016462
0.96094,0.56223,0.55824,0.56637,0.00012242,1.1158,0.016979,8.0838e-05,0.00016401
0.96174,0.56222,0.55823,0.56637,0.00012234,1.1165,0.016289,8.1282e-05,0.00016341
0.96255,0.56222,0.55823,0.56638,0.00012227,1.1171,0.015613,8.173e-05,0.0001628
0.96335,0.56221,0.55822,0.56638,0.00012219,1.1178,0.014952,8.218e-05,0.00016221
0.96416,0.56221,0.55822,0.56638,0.00012212,1.1185,0.014305,8.2634e-05,0.00016161
0.96497,0.5622,0.55821,0.56639,0.00012206,1.1191,0.013671,8.3091e-05,0.00016102
0.96577,0.5622,0.5582,0.56639,0.000122,1.1197,0.013052,8.3552e-05,0.00016044
0.96658,0.56219,0.5582,0.56639,0.00012194,1.1203,0.012448,8.4015e-05,0.00015986
0.96738,0.56219,0.55819,0.5664,0.00012188,1.1209,0.011857,8.4481e-05,0.00015928
0.96819,0.56218,0.55819,0.5664,0.00012183,1.1215,0.01128,8.4951e-05,0.00015871
0.96899,0.56217,0.55818,0.56641,0.00012178,1.1221,0.010718,8.5423e-05,0.00015814
0.9698,0.56217,0.55817,0.56641,0.00012174,1.1226,0.01017,8.5898e-05,0.00015758
0.9706,0.56216,0.55817,0.56641,0.0001217,1.1232,0.0096366,8.6377e-05,0.00015702
0.97141,0.56216,0.55816,0.56642,0.00012166,1.1237,0.0091171,8.6858e-05,0.00015646
0.97221,0.56215,0.55816,0.56642,0.00012163,1.1242,0.008612,8.7342e-05,0.00015591
0.97302,0.56215,0.55815,0.56642,0.0001216,1.1247,0.0081211,8.7829e-05,0.00015537
0.97383,0.56214,0.55814,0.56643,0.00012157,1.1252,0.0076445,8.8318e-05,0.00015483
0.97463,0.56214,0.55814,0.56643,0.00012155,1.1257,0.0071822,8.881e-05,0.00015429
0.97544,0.56213,0.55813,0.56643,0.00012153,1.1261,0.0067343,8.9305e-05,0.00015376
0.97624,0.56213,0.55813,0.56644,0.00012152,1.1266,0.0063007,8.9803e-05,0.00015323
0.97705,0.56212,0.55812,0.56644,0.00012151,1.127,0.0058814,9.0303e-05,0.00015271
0.97785,0.56211,0.55812,0.56644,0.0001215,1.1274,0.0054765,9.0805e-05,0.00015219
0.97866,0.56211,0.55811,0.56645,0.0001215,1.1278,0.005086,9.131e-05,0.00015168
0.97946,0.5621,0.55811,0.56645,0.0001215,1.1282,0.0047098,9.1818e-05,0.00015117
0.98027,0.5621,0.5581,0.56646,0.0001215,1.1286,0.0043481,9.2328e-05,0.00015067
0.98107,0.56209,0.55809,0.56646,0.00012151,1.1289,0.0040007,9.284e-05,0.00015018
0.98188,0.56209,0.55809,0.56646,0.00012152,1.1293,0.0036678,9.3354e-05,0.00014969
0.98269,0.56208,0.55808,0.56647,0.00012154,1.1296,0.0033493,9.3871e-05,0.0001492
0.98349,0.56208,0.55808,0.56647,0.00012156,1.1299,0.0030452,9.439e-05,0.00014872
0.9843,0.56207,0.55807,0.56647,0.00012158,1.1302,0.0027555,9.4911e-05,0.00014825
0.9851,0.56207,0.55807,0.56648,0.00012161,1.1305,0.0024803,9.5434e-05,0.00014778
0.98591,0.56206,0.55806,0.56648,0.00012164,1.1307,0.0022195,9.596e-05,0.00014731
0.98671,0.56206,0.55806,0.56648,0.00012167,1.131,0.0019732,9.6487e-05,0.00014686
0.98752,0.56205,0.55805,0.56649,0.00012171,1.1312,0.0017413,9.7016e-05,0.0001464
0.98832,0.56204,0.55805,0.56649,0.00012175,1.1315,0.0015239,9.7547e-05,0.00014596
0.98913,0.56204,0.55804,0.5665,0.0001218,1.1317,0.001321,9.808e-05,0.00014552
0.98993,0.56203,0.55804,0.5665,0.00012185,1.1319,0.0011325,9.8614e-05,0.00014508
0.99074,0.56203,0.55803,0.5665,0.0001219,1.132,0.00095858,9.9151e-05,0.00014465
0.99155,0.56202,0.55803,0.56651,0.00012196,1.1322,0.0007991,9.9688e-05,0.00014423
0.99235,0.56202,0.55802,0.56651,0.00012202,1.1324,0.00065411,0.00010023,0.00014382
0.99316,0.56201,0.55802,0.56651,0.00012209,1.1325,0.00052361,0.00010077,0.00014341
0.99396,0.56201,0.55801,0.56652,0.00012216,1.1326,0.00040762,0.00010131,0.000143
0.99477,0.562,0.55801,0.56652,0.00012223,1.1327,0.00030612,0.00010186,0.00014261
0.99557,0.562,0.558,0.56652,0.00012231,1.1328,0.00021913,0.0001024,0.00014222
0.99638,0.56199,0.558,0.56653,0.00012239,1.1329,0.00014664,0.00010295,0.00014183
0.99718,0.56199,0.55799,0.56653,0.00012247,1.133,8.8663e-05,0.00010349,0.00014145
0.99799,0.56198,0.55799,0.56654,0.00012256,1.133,4.5193e-05,0.00010404,0.00014108
0.9988,0.56197,0.55798,0.56654,0.00012266,1.1331,1.6233e-05,0.00010459,0.00014072
0.9996,0.56197,0.55798,0.56654,0.00012275,1.1331,1.7832e-06,0.00010514,0.00014036
1.0004,0.56196,0.55797,0.56655,0.00012285,1.1331,1.8448e-06,0.0001057,0.00014001
1.0012,0.56196,0.55797,0.56655,0.00012296,1.1331,1.6418e-05,0.00010625,0.00013967
1.002,0.56195,0.55796,0.56655,0.00012307,1.1331,4.5501e-05,0.0001068,0.00013933
1.0028,0.56195,0.55796,0.56656,0.00012318,1.133,8.9095e-05,0.00010736,0.000139
1.0036,0.56194,0.55795,0.56656,0.00012329,1.133,0.0001472,0.00010791,0.00013868
1.0044,0.56194,0.55795,0.56656,0.00012342,1.1329,0.00021981,0.00010847,0.00013836
1.0052,0.56193,0.55794,0.56657,0.00012354,1.1328,0.00030692,0.00010903,0.00013805
1.006,0.56193,0.55794,0.56657,0.00012367,1.1327,0.00040854,0.00010958,0.00013775
1.0069,0.56192,0.55793,0.56657,0.0001238,1.1326,0.00052466,0.00011014,0.00013746
1.0077,0.56192,0.55793,0.56658,0.00012394,1.1325,0.00065528,0.0001107,0.00013717
1.0085,0.56191,0.55792,0.56658,0.00012408,1.1324,0.00080039,0.00011126,0.00013689
1.0093,0.56191,0.55792,0.56659,0.00012422,1.1322,0.00095999,0.00011182,0.00013662
1.0101,0.5619,0.55792,0.56659,0.00012437,1.132,0.0011341,0.00011237,0.00013636
1.0109,0.5619,0.55791,0.56659,0.00012452,1.1319,0.0013227,0.00011293,0.0001361
1.0117,0.56189,0.55791,0.5666,0.00012467,1.1317,0.0015257,0.00011349,0.00013585
1.0125,0.56189,0.5579,0.5666,0.00012483,1.1315,0.0017432,0.00011405,0.00013561
1.0133,0.56188,0.5579,0.5666,0.000125,1.1312,0.0019752,0.00011461,0.00013538
1.0141,0.56188,0.55789,0.56661,0.00012516,1.131,0.0022217,0.00011517,0.00013516
1.0149,0.56187,0.55789,0.56661,0.00012534,1.1307,0.0024826,0.00011573,0.00013494
1.0157,0.56187,0.55789,0.56661,0.00012551,1.1305,0.0027579,0.00011629,0.00013473
1.0165,0.56186,0.55788,0.56662,0.00012569,1.1302,0.0030477,0.00011684,0.00013453
1.0173,0.56186,0.55788,0.56662,0.00012587,1.1299,0.0033519,0.0001174,0.00013434
1.0181,0.56185,0.55787,0.56663,0.00012606,1.1296,0.0036706,0.00011796,0.00013416
1.0189,0.56185,0.55787,0.56663,0.00012625,1.1293,0.0040036,0.00011852,0.00013398
1.0197,0.56184,0.55787,0.56663,0.00012644,1.1289,0.0043511,0.00011907,0.00013382
1.0205,0.56184,0.55786,0.56664,0.00012664,1.1286,0.004713,0.00011963,0.00013366
1.0213,0.56183,0.55786,0.56664,0.00012685,1.1282,0.0050892,0.00012018,0.00013351
1.0222,0.56183,0.55785,0.56664,0.00012705,1.1278,0.0054799,0.00012074,0.00013337
1.023,0.56182,0.55785,0.56665,0.00012726,1.1274,0.0058849,0.00012129,0.00013324
1.0238,0.56182,0.55785,0.56665,0.00012748,1.127,0.0063043,0.00012184,0.00013311
1.0246,0.56181,0.55784,0.56665,0.0001277,1.1266,0.006738,0.00012239,0.000133
1.0254,0.56181,0.55784,0.56666,0.00012792,1.1261,0.0071861,0.00012294,0.00013289
1.0262,0.5618,0.55783,0.56666,0.00012814,1.1257,0.0076485,0.00012349,0.0001328
1.027,0.5618,0.55783,0.56667,0.00012837,1.1252,0.0081252,0.00012404,0.00013271
1.0278,0.56179,0.55783,0.56667,0.00012861,1.1247,0.0086162,0.00012459,0.00013263
1.0286,0.56179,0.55782,0.56667,0.00012885,1.1242,0.0091215,0.00012513,0.00013256
1.0294,0.56178,0.55782,0.56668,0.00012909,1.1237,0.0096411,0.00012568,0.0001325
1.0302,0.56178,0.55782,0.56668,0.00012933,1.1232,0.010175,0.00012622,0.00013245
1.031,0.56177,0.55781,0.56668,0.00012958,1.1226,0.010723,0.00012676,0.0001324
1.0318,0.56177,0.55781,0.56669,0.00012983,1.1221,0.011285,0.0001273,0.00013237
1.0326,0.56176,0.5578,0.56669,0.00013009,1.1215,0.011862,0.00012784,0.00013235
1.0334,0.56176,0.5578,0.56669,0.00013035,1.1209,0.012453,0.00012837,0.00013233
1.0342,0.56175,0.5578,0.5667,0.00013062,1.1203,0.013058,0.00012891,0.00013233
1.035,0.56175,0.55779,0.5667,0.00013089,1.1197,0.013677,0.00012944,0.00013233
1.0358,0.56174,0.55779,0.5667,0.00013116,1.1191,0.01431,0.00012997,0.00013235
1.0367,0.56174,0.55779,0.56671,0.00013143,1.1185,0.014957,0.0001305,0.00013237
1.0375,0.56173,0.55778,0.56671,0.00013172,1.1178,0.015619,0.00013102,0.00013241
1.0383,0.56173,0.55778,0.56671,0.000132,1.1171,0.016295,0.00013155,0.00013245
1.0391,0.56172,0.55778,0.56672,0.00013229,1.1165,0.016984,0.00013207,0.0001325
1.0399,0.56172,0.55777,0.56672,0.00013258,1.1158,0.017688,0.00013259,0.00013257
1.0407,0.56171,0.55777,0.56673,0.00013287,1.115,0.018406,0.00013311,0.00013264
1.0415,0.56171,0.55777,0.56673,0.00013317,1.1143,0.019138,0.00013363,0.00013272
1.0423,0.5617,0.55776,0.56673,0.00013348,1.1136,0.019884,0.00013414,0.00013281
1.0431,0.5617,0.55776,0.56674,0.00013378,1.1128,0.020644,0.00013465,0.00013292
1.0439,0.56169,0.55776,0.56674,0.00013409,1.1121,0.021418,0.00013516,0.00013303
1.0447,0.56169,0.55776,0.56674,0.00013441,1.1113,0.022206,0.00013566,0.00013315
1.0455,0.56168,0.55775,0.56675,0.00013473,1.1105,0.023008,0.00013617,0.00013328
1.0463,0.56168,0.55775,0.56675,0.00013505,1.1097,0.023824,0.00013667,0.00013343
1.0471,0.56167,0.55775,0.56675,0.00013537,1.1089,0.024653,0.00013717,0.00013358
1.0479,0.56167,0.55774,0.56676,0.0001357,1.108,0.025497,0.00013766,0.00013374
1.0487,0.56167,0.55774,0.56676,0.00013604,1.1072,0.026354,0.00013816,0.00013392
1.0495,0.56166,0.55774,0.56676,0.00013637,1.1063,0.027225,0.00013865,0.0001341
1.0503,0.56166,0.55773,0.56677,0.00013671,1.1054,0.02811,0.00013913,0.0001343
1.0512,0.56165,0.55773,0.56677,0.00013706,1.1045,0.029009,0.00013962,0.0001345
1.052,0.56165,0.55773,0.56677,0.00013741,1.1036,0.029922,0.0001401,0.00013472
1.0528,0.56164,0.55773,0.56678,0.00013776,1.1027,0.030848,0.00014058,0.00013494
1.0536,0.56164,0.55772,0.56678,0.00013811,1.1018,0.031788,0.00014105,0.00013518
1.0544,0.56163,0.55772,0.56678,0.00013847,1.1008,0.032742,0.00014152,0.00013543
1.0552,0.56163,0.55772,0.56679,0.00013884,1.0999,0.03371,0.00014199,0.00013568
1.056,0.56162,0.55772,0.56679,0.0001392,1.0989,0.034691,0.00014246,0.00013595
1.0568,0.56162,0.55771,0.56679,0.00013957,1.0979,0.035685,0.00014292,0.00013623
1.0576,0.56162,0.55771,0.5668,0.00013995,1.0969,0.036694,0.00014338,0.00013652
1.0584,0.56161,0.55771,0.5668,0.00014033,1.0959,0.037716,0.00014383,0.00013682
1.0592,0.56161,0.5577,0.5668,0.00014071,1.0949,0.038751,0.00014429,0.00013713
1.06,0.5616,0.5577,0.56681,0.00014109,1.0938,0.0398,0.00014473,0.00013745
1.0608,0.5616,0.5577,0.56681,0.00014148,1.0928,0.040863,0.00014518,0.00013778
1.0616,0.56159,0.5577,0.56681,0.00014187,1.0917,0.041938,0.00014562,0.00013812
1.0624,0.56159,0.5577,0.56682,0.00014227,1.0906,0.043028,0.00014606,0.00013848
1.0632,0.56158,0.55769,0.56682,0.00014267,1.0895,0.044131,0.00014649,0.00013884
1.064,0.56158,0.55769,0.56682,0.00014307,1.0884,0.045247,0.00014693,0.00013922
1.0648,0.56158,0.55769,0.56683,0.00014348,1.0873,0.046376,0.00014735,0.0001396
1.0657,0.56157,0.55769,0.56683,0.00014389,1.0861,0.047519,0.00014778,0.00014
1.0665,0.56157,0.55768,0.56683,0.0001443,1.085,0.048675,0.0001482,0.00014041
1.0673,0.56156,0.55768,0.56684,0.00014472,1.0838,0.049845,0.00014861,0.00014082
1.0681,0.56156,0.55768,0.56684,0.00014514,1.0827,0.051027,0.00014903,0.00014125
1.0689,0.56155,0.55768,0.56684,0.00014556,1.0815,0.052223,0.00014943,0.00014169
1.0697,0.56155,0.55767,0.56685,0.00014599,1.0803,0.053432,0.00014984,0.00014214
1.0705,0.56155,0.55767,0.56685,0.00014642,1.079,0.054654,0.00015024,0.00014261
1.0713,0.56154,0.55767,0.56685,0.00014686,1.0778,0.055889,0.00015064,0.00014308
1.0721,0.56154,0.55767,0.56686,0.0001473,1.0766,0.057138,0.00015103,0.00014356
1.0729,0.56153,0.55767,0.56686,0.00014774,1.0753,0.058399,0.00015142,0.00014406
1.0737,0.56153,0.55766,0.56686,0.00014818,1.0741,0.059673,0.00015181,0.00014456
1.0745,0.56152,0.55766,0.56687,0.00014863,1.0728,0.060961,0.00015219,0.00014508
1.0753,0.56152,0.55766,0.56687,0.00014909,1.0715,0.062261,0.00015256,0.00014561
1.0761,0.56152,0.55766,0.56687,0.00014954,1.0702,0.063574,0.00015294,0.00014614
1.0769,0.56151,0.55766,0.56688,0.00015,1.0689,0.0649,0.00015331,0.00014669
1.0777,0.56151,0.55766,0.56688,0.00015046,1.0675,0.066239,0.00015367,0.00014725
1.0785,0.5615,0.55765,0.56688,0.00015093,1.0662,0.067591,0.00015403,0.00014782
1.0793,0.5615,0.55765,0.56689,0.0001514,1.0648,0.068956,0.00015439,0.00014841
1.0801,0.5615,0.55765,0.56689,0.00015187,1.0634,0.070333,0.00015474,0.000149
1.081,0.56149,0.55765,0.56689,0.00015235,1.0621,0.071723,0.00015509,0.0001496
1.0818,0.56149,0.55765,0.5669,0.00015283,1.0607,0.073126,0.00015544,0.00015022
1.0826,0.56148,0.55765,0.5669,0.00015331,1.0593,0.074541,0.00015578,0.00015084
1.0834,0.56148,0.55764,0.5669,0.0001538,1.0578,0.075969,0.00015611,0.00015148
1.0842,0.56148,0.55764,0.56691,0.00015429,1.0564,0.077409,0.00015645,0.00015212
1.085,0.56147,0.55764,0.56691,0.00015478,1.055,0.078862,0.00015677,0.00015278
1.0858,0.56147,0.55764,0.56691,0.00015527,1.0535,0.080328,0.0001571,0.00015345
1.0866,0.56146,0.55764,0.56692,0.00015577,1.052,0.081806,0.00015742,0.00015413
1.0874,0.56146,0.55764,0.56692,0.00015628,1.0505,0.083296,0.00015773,0.00015482
1.0882,0.56146,0.55763,0.56692,0.00015678,1.049,0.084799,0.00015804,0.00015552
1.089,0.56145,0.55763,0.56692,0.00015729,1.0475,0.086314,0.00015835,0.00015623
1.0898,0.56145,0.55763,0.56693,0.0001578,1.046,0.087842,0.00015865,0.00015696
1.0906,0.56144,0.55763,0.56693,0.00015832,1.0445,0.089381,0.00015895,0.00015769
1.0914,0.56144,0.55763,0.56693,0.00015884,1.0429,0.090933,0.00015925,0.00015843
1.0922,0.56144,0.55763,0.56694,0.00015936,1.0414,0.092497,0.00015954,0.00015919
1.093,0.56143,0.55763,0.56694,0.00015989,1.0398,0.094073,0.00015982,0.00015995
1.0938,0.56143,0.55763,0.56694,0.00016042,1.0382,0.095662,0.0001601,0.00016073
1.0946,0.56143,0.55762,0.56695,0.00016095,1.0366,0.097262,0.00016038,0.00016151
1.0955,0.56142,0.55762,0.56695,0.00016148,1.035,0.098875,0.00016066,0.00016231
1.0963,0.56142,0.55762,0.56695,0.00016202,1.0334,0.1005,0.00016092,0.00016312
1.0971,0.56141,0.55762,0.56695,0.00016256,1.0318,0.10214,0.00016119,0.00016393
1.0979,0.56141,0.55762,0.56696,0.00016311,1.0301,0.10378,0.00016145,0.00016476
1.0987,0.56141,0.55762,0.56696,0.00016365,1.0285,0.10544,0.00016171,0.0001656
1.0995,0.5614,0.55762,0.56696,0.0001642,1.0268,0.10712,0.00016196,0.00016645
1.1003,0.5614,0.55762,0.56697,0.00016476,1.0251,0.1088,0.00016221,0.00016731
1.1011,0.5614,0.55762,0.56697,0.00016531,1.0234,0.11049,0.00016245,0.00016818
1.1019,0.56139,0.55761,0.56697,0.00016587,1.0217,0.1122,0.00016269,0.00016905
1.1027,0.56139,0.55761,0.56698,0.00016644,1.02,0.11392,0.00016293,0.00016994
1.1035,0.56138,0.55761,0.56698,0.000167,1.0183,0.11565,0.00016316,0.00017084
1.1043,0.56138,0.55761,0.56698,0.00016757,1.0166,0.11739,0.00016339,0.00017175
1.1051,0.56138,0.55761,0.56698,0.00016814,1.0148,0.11915,0.00016361,0.00017267
1.1059,0.56137,0.55761,0.56699,0.00016872,1.0131,0.12091,0.00016383,0.0001736
1.1067,0.56137,0.55761,0.56699,0.00016929,1.0113,0.12269,0.00016405,0.00017454
1.1075,0.56137,0.55761,0.56699,0.00016988,1.0095,0.12447,0.00016426,0.00017549
1.1083,0.56136,0.55761,0.567,0.00017046,1.0077,0.12627,0.00016447,0.00017645
1.1091,0.56136,0.55761,0.567,0.00017105,1.0059,0.12808,0.00016467,0.00017742
1.11,0.56136,0.55761,0.567,0.00017164,1.0041,0.1299,0.00016487,0.0001784
1.1108,0.56135,0.55761,0.567,0.00017223,1.0023,0.13174,0.00016507,0.00017939
1.1116,0.56135,0.55761,0.56701,0.00017282,1.0004,0.13358,0.00016526,0.00018038
1.1124,0.56135,0.5576,0.56701,0.00017342,0.99858,0.13544,0.00016545,0.00018139
1.1132,0.56134,0.5576,0.56701,0.00017402,0.99672,0.1373,0.00016563,0.00018241
1.114,0.56134,0.5576,0.56701,0.00017463,0.99485,0.13918,0.00016582,0.00018344
1.1148,0.56134,0.5576,0.56702,0.00017523,0.99297,0.14107,0.00016599,0.00018447
1.1156,0.56133,0.5576,0.56702,0.00017584,0.99108,0.14296,0.00016617,0.00018552
1.1164,0.56133,0.5576,0.56702,0.00017645,0.98917,0.14487,0.00016634,0.00018657
1.1172,0.56133,0.5576,0.56703,0.00017707,0.98726,0.14679,0.0001665,0.00018764
1.118,0.56132,0.5576,0.56703,0.00017769,0.98533,0.14873,0.00016667,0.00018871
1.1188,0.56132,0.5576,0.56703,0.00017831,0.98339,0.15067,0.00016682,0.00018979
1.1196,0.56132,0.5576,0.56703,0.00017893,0.98145,0.15262,0.00016698,0.00019088
1.1204,0.56131,0.5576,0.56704,0.00017956,0.97949,0.15458,0.00016713,0.00019198
1.1212,0.56131,0.5576,0.56704,0.00018019,0.97752,0.15656,0.00016728,0.00019309
1.122,0.56131,0.5576,0.56704,0.00018082,0.97554,0.15854,0.00016743,0.00019421
1.1228,0.5613,0.5576,0.56704,0.00018145,0.97355,0.16054,0.00016757,0.00019533
1.1236,0.5613,0.5576,0.56705,0.00018209,0.97155,0.16254,0.00016771,0.00019647
1.1245,0.5613,0.5576,0.56705,0.00018273,0.96954,0.16456,0.00016784,0.00019761
1.1253,0.56129,0.5576,0.56705,0.00018337,0.96752,0.16658,0.00016797,0.00019877
1.1261,0.56129,0.5576,0.56705,0.00018401,0.96549,0.16862,0.0001681,0.00019993
1.1269,0.56129,0.5576,0.56706,0.00018466,0.96345,0.17066,0.00016823,0.00020109
1.1277,0.56128,0.5576,0.56706,0.00018531,0.9614,0.17272,0.00016835,0.00020227
1.1285,0.56128,0.5576,0.56706,0.00018596,0.95934,0.17479,0.00016847,0.00020346
1.1293,0.56128,0.5576,0.56706,0.00018662,0.95727,0.17686,0.00016859,0.00020465
1.1301,0.56127,0.5576,0.56707,0.00018728,0.95519,0.17895,0.0001687,0.00020585
1.1309,0.56127,0.5576,0.56707,0.00018794,0.9531,0.18104,0.00016881,0.00020706
1.1317,0.56127,0.5576,0.56707,0.0001886,0.95099,0.18315,0.00016892,0.00020828
1.1325,0.56127,0.5576,0.56707,0.00018926,0.94888,0.18527,0.00016902,0.0002095
1.1333,0.56126,0.5576,0.56708,0.00018993,0.94676,0.18739,0.00016912,0.00021074
1.1341,0.56126,0.5576,0.56708,0.0001906,0.94463,0.18953,0.00016922,0.00021198
1.1349,0.56126,0.5576,0.56708,0.00019127,0.94249,0.19167,0.00016932,0.00021323
1.1357,0.56125,0.5576,0.56708,0.00019195,0.94034,0.19383,0.00016941,0.00021448
1.1365,0.56125,0.5576,0.56709,0.00019262,0.93818,0.19599,0.0001695,0.00021574
1.1373,0.56125,0.5576,0.56709,0.0001933,0.93601,0.19816,0.00016959,0.00021701
1.1381,0.56124,0.5576,0.56709,0.00019399,0.93384,0.20035,0.00016968,0.00021829
1.1389,0.56124,0.5576,0.56709,0.00019467,0.93165,0.20254,0.00016976,0.00021958
1.1398,0.56124,0.5576,0.5671,0.00019536,0.92945,0.20474,0.00016984,0.00022087
1.1406,0.56124,0.5576,0.5671,0.00019604,0.92724,0.20695,0.00016992,0.00022217
1.1414,0.56123,0.5576,0.5671,0.00019674,0.92503,0.20917,0.00017,0.00022347
1.1422,0.56123,0.5576,0.5671,0.00019743,0.9228,0.2114,0.00017007,0.00022478
1.143,0.56123,0.5576,0.56711,0.00019812,0.92057,0.21364,0.00017015,0.0002261
1.1438,0.56122,0.5576,0.56711,0.00019882,0.91833,0.21589,0.00017022,0.00022743
1.1446,0.56122,0.5576,0.56711,0.00019952,0.91607,0.21815,0.00017028,0.00022876
1.1454,0.56122,0.5576,0.56711,0.00020022,0.91381,0.22041,0.00017035,0.0002301
1.1462,0.56122,0.5576,0.56711,0.00020093,0.91154,0.22269,0.00017041,0.00023144
1.147,0.56121,0.55761,0.56712,0.00020164,0.90926,0.22497,0.00017048,0.00023279
1.1478,0.56121,0.55761,0.56712,0.00020234,0.90698,0.22726,0.00017054,0.00023415
1.1486,0.56121,0.55761,0.56712,0.00020305,0.90468,0.22956,0.0001706,0.00023551
1.1494,0.56121,0.55761,0.56712,0.00020377,0.90238,0.23187,0.00017065,0.00023688
1.1502,0.5612,0.55761,0.56712,0.00020448,0.90006,0.23419,0.00017071,0.00023826
1.151,0.5612,0.55761,0.56713,0.0002052,0.89774,0.23651,0.00017076,0.00023964
1.1518,0.5612,0.55761,0.56713,0.00020592,0.89541,0.23885,0.00017081,0.00024102
1.1526,0.56119,0.55761,0.56713,0.00020664,0.89307,0.24119,0.00017086,0.00024242
1.1534,0.56119,0.55761,0.56713,0.00020736,0.89072,0.24354,0.00017091,0.00024381
1.1543,0.56119,0.55761,0.56714,0.00020809,0.88837,0.2459,0.00017096,0.00024521
1.1551,0.56119,0.55761,0.56714,0.00020882,0.886,0.24827,0.00017101,0.00024662
1.1559,0.56118,0.55761,0.56714,0.00020954,0.88363,0.25065,0.00017105,0.00024803
1.1567,0.56118,0.55761,0.56714,0.00021028,0.88125,0.25303,0.0001711,0.00024945
1.1575,0.56118,0.55761,0.56714,0.00021101,0.87886,0.25542,0.00017114,0.00025087
1.1583,0.56118,0.55762,0.56715,0.00021174,0.87647,0.25782,0.00017118,0.0002523
1.1591,0.56117,0.55762,0.56715,0.00021248,0.87406,0.26023,0.00017122,0.00025373
1.1599,0.56117,0.55762,0.56715,0.00021322,0.87165,0.26265,0.00017126,0.00025517
1.1607,0.56117,0.55762,0.56715,0.00021396,0.86923,0.26507,0.0001713,0.00025661
1.1615,0.56117,0.55762,0.56715,0.0002147,0.8668,0.2675,0.00017134,0.00025806
1.1623,0.56116,0.55762,0.56716,0.00021544,0.86437,0.26994,0.00017138,0.00025951
1.1631,0.56116,0.55762,0.56716,0.00021619,0.86193,0.27239,0.00017142,0.00026096
1.1639,0.56116,0.55762,0.56716,0.00021694,0.85947,0.27484,0.00017145,0.00026242
1.1647,0.56116,0.55762,0.56716,0.00021769,0.85702,0.27731,0.00017149,0.00026388
1.1655,0.56115,0.55762,0.56716,0.00021844,0.85455,0.27977,0.00017152,0.00026535
1.1663,0.56115,0.55762,0.56716,0.00021919,0.85208,0.28225,0.00017156,0.00026682
1.1671,0.56115,0.55763,0.56717,0.00021994,0.8496,0.28473,0.00017159,0.00026829
1.1679,0.56115,0.55763,0.56717,0.0002207,0.84711,0.28723,0.00017163,0.00026977
1.1688,0.56114,0.55763,0.56717,0.00022146,0.84462,0.28972,0.00017166,0.00027125
1.1696,0.56114,0.55763,0.56717,0.00022222,0.84211,0.29223,0.0001717,0.00027274
1.1704,0.56114,0.55763,0.56717,0.00022298,0.83961,0.29474,0.00017173,0.00027422
1.1712,0.56114,0.55763,0.56718,0.00022374,0.83709,0.29726,0.00017176,0.00027571
1.172,0.56113,0.55763,0.56718,0.0002245,0.83457,0.29979,0.0001718,0.00027721
1.1728,0.56113,0.55763,0.56718,0.00022527,0.83204,0.30232,0.00017183,0.0002787
1.1736,0.56113,0.55764,0.56718,0.00022603,0.8295,0.30486,0.00017186,0.0002802
1.1744,0.56113,0.55764,0.56718,0.0002268,0.82696,0.30741,0.0001719,0.00028171
1.1752,0.56113,0.55764,0.56718,0.00022757,0.82441,0.30996,0.00017193,0.00028321
1.176,0.56112,0.55764,0.56719,0.00022834,0.82185,0.31252,0.00017197,0.00028472
1.1768,0.56112,0.55764,0.56719,0.00022912,0.81929,0.31508,0.000172,0.00028623
1.1776,0.56112,0.55764,0.56719,0.00022989,0.81672,0.31766,0.00017204,0.00028774
1.1784,0.56112,0.55764,0.56719,0.00023066,0.81414,0.32024,0.00017207,0.00028925
1.1792,0.56111,0.55764,0.56719,0.00023144,0.81156,0.32282,0.00017211,0.00029077
1.18,0.56111,0.55765,0.56719,0.00023222,0.80897,0.32541,0.00017215,0.00029229
1.1808,0.56111,0.55765,0.56719,0.000233,0.80638,0.32801,0.00017218,0.00029381
1.1816,0.56111,0.55765,0.5672,0.00023378,0.80378,0.33061,0.00017222,0.00029533
1.1824,0.56111,0.55765,0.5672,0.00023456,0.80117,0.33322,0.00017226,0.00029686
1.1833,0.5611,0.55765,0.5672,0.00023534,0.79856,0.33584,0.0001723,0.00029838
1.1841,0.5611,0.55765,0.5672,0.00023613,0.79594,0.33846,0.00017234,0.00029991
1.1849,0.5611,0.55766,0.5672,0.00023691,0.79332,0.34109,0.00017239,0.00030144
1.1857,0.5611,0.55766,0.5672,0.0002377,0.79068,0.34372,0.00017243,0.00030297
1.1865,0.5611,0.55766,0.56721,0.00023849,0.78805,0.34636,0.00017247,0.0003045
1.1873,0.56109,0.55766,0.56721,0.00023927,0.78541,0.34901,0.00017252,0.00030603
1.1881,0.56109,0.55766,0.56721,0.00024006,0.78276,0.35166,0.00017256,0.00030757
1.1889,0.56109,0.55766,0.56721,0.00024085,0.78011,0.35431,0.00017261,0.0003091
1.1897,0.56109,0.55766,0.56721,0.00024165,0.77745,0.35697,0.00017266,0.00031063
1.1905,0.56109,0.55767,0.56721,0.00024244,0.77478,0.35964,0.00017271,0.00031217
1.1913,0.56108,0.55767,0.56721,0.00024323,0.77211,0.36231,0.00017276,0.00031371
1.1921,0.56108,0.55767,0.56721,0.00024403,0.76944,0.36499,0.00017281,0.00031524
1.1929,0.56108,0.55767,0.56722,0.00024482,0.76676,0.36767,0.00017287,0.00031678
1.1937,0.56108,0.55767,0.56722,0.00024562,0.76408,0.37036,0.00017292,0.00031832
1.1945,0.56108,0.55768,0.56722,0.00024642,0.76139,0.37305,0.00017298,0.00031985
1.1953,0.56107,0.55768,0.56722,0.00024722,0.75869,0.37575,0.00017304,0.00032139
1.1961,0.56107,0.55768,0.56722,0.00024802,0.75599,0.37845,0.0001731,0.00032293
1.1969,0.56107,0.55768,0.56722,0.00024882,0.75329,0.38116,0.00017316,0.00032447
1.1977,0.56107,0.55768,0.56722,0.00024962,0.75058,0.38387,0.00017323,0.000326
1.1986,0.56107,0.55768,0.56722,0.00025042,0.74786,0.38659,0.00017329,0.00032754
1.1994,0.56106,0.55769,0.56723,0.00025122,0.74514,0.38931,0.00017336,0.00032908
1.2002,0.56106,0.55769,0.56723,0.00025202,0.74242,0.39203,0.00017343,0.00033061
1.201,0.56106,0.55769,0.56723,0.00025283,0.73969,0.39476,0.0001735,0.00033215
1.2018,0.56106,0.55769,0.56723,0.00025363,0.73696,0.3975,0.00017358,0.00033368
1.2026,0.56106,0.55769,0.56723,0.00025444,0.73422,0.40024,0.00017365,0.00033522
1.2034,0.56105,0.5577,0.56723,0.00025524,0.73148,0.40298,0.00017373,0.00033675
1.2042,0.56105,0.5577,0.56723,0.00025605,0.72874,0.40573,0.00017381,0.00033828
1.205,0.56105,0.5577,0.56723,0.00025686,0.72599,0.40848,0.0001739,0.00033981
1.2058,0.56105,0.5577,0.56723,0.00025766,0.72324,0.41123,0.00017398,0.00034134
1.2066,0.56105,0.5577,0.56724,0.00025847,0.72048,0.41399,0.00017407,0.00034287
1.2074,0.56105,0.55771,0.56724,0.00025928,0.71772,0.41676,0.00017416,0.0003444
1.2082,0.56104,0.55771,0.56724,0.00026009,0.71495,0.41952,0.00017425,0.00034593
1.209,0.56104,0.55771,0.56724,0.0002609,0.71218,0.42229,0.00017434,0.00034745
1.2098,0.56104,0.55771,0.56724,0.00026171,0.70941,0.42507,0.00017444,0.00034897
1.2106,0.56104,0.55771,0.56724,0.00026252,0.70663,0.42785,0.00017454,0.00035049
1.2114,0.56104,0.55772,0.56724,0.00026333,0.70385,0.43063,0.00017464,0.00035201
1.2122,0.56104,0.55772,0.56724,0.00026414,0.70107,0.43341,0.00017475,0.00035353
1.2131,0.56103,0.55772,0.56724,0.00026495,0.69828,0.4362,0.00017485,0.00035505
1.2139,0.56103,0.55772,0.56724,0.00026576,0.69549,0.43899,0.00017496,0.00035656
1.2147,0.56103,0.55772,0.56724,0.00026657,0.6927,0.44179,0.00017508,0.00035807
1.2155,0.56103,0.55773,0.56724,0.00026739,0.6899,0.44459,0.00017519,0.00035958
1.2163,0.56103,0.55773,0.56725,0.0002682,0.6871,0.44739,0.00017531,0.00036109
1.2171,0.56103,0.55773,0.56725,0.00026901,0.6843,0.45019,0.00017543,0.00036259
1.2179,0.56102,0.55773,0.56725,0.00026982,0.68149,0.453,0.00017555,0.00036409
1.2187,0.56102,0.55774,0.56725,0.00027063,0.67868,0.45581,0.00017568,0.00036559
1.2195,0.56102,0.55774,0.56725,0.00027145,0.67587,0.45863,0.00017581,0.00036709
1.2203,0.56102,0.55774,0.56725,0.00027226,0.67306,0.46144,0.00017594,0.00036858
1.2211,0.56102,0.55774,0.56725,0.00027307,0.67024,0.46426,0.00017608,0.00037007
1.2219,0.56102,0.55774,0.56725,0.00027389,0.66742,0.46708,0.00017621,0.00037156
1.2227,0.56101,0.55775,0.56725,0.0002747,0.6646,0.46991,0.00017636,0.00037304
1.2235,0.56101,0.55775,0.56725,0.00027551,0.66177,0.47273,0.0001765,0.00037453
1.2243,0.56101,0.55775,0.56725,0.00027633,0.65894,0.47556,0.00017665,0.000376
1.2251,0.56101,0.55775,0.56725,0.00027714,0.65611,0.47839,0.0001768,0.00037748
1.2259,0.56101,0.55776,0.56725,0.00027795,0.65328,0.48123,0.00017695,0.00037895
1.2267,0.56101,0.55776,0.56725,0.00027876,0.65045,0.48406,0.00017711,0.00038042
1.2276,0.561,0.55776,0.56725,0.00027958,0.64761,0.4869,0.00017727,0.00038189
1.2284,0.561,0.55776,0.56726,0.00028039,0.64477,0.48974,0.00017743,0.00038335
1.2292,0.561,0.55777,0.56726,0.0002812,0.64193,0.49258,0.00017759,0.00038481
1.23,0.561,0.55777,0.56726,0.00028201,0.63909,0.49542,0.00017776,0.00038626
1.2308,0.561,0.55777,0.56726,0.00028282,0.63624,0.49827,0.00017794,0.00038771
1.2316,0.561,0.55777,0.56726,0.00028364,0.6334,0.50112,0.00017811,0.00038916
1.2324,0.561,0.55777,0.56726,0.00028445,0.63055,0.50397,0.00017829,0.0003906
1.2332,0.56099,0.55778,0.56726,0.00028526,0.6277,0.50682,0.00017847,0.00039204
1.234,0.56099,0.55778,0.56726,0.00028607,0.62485,0.50967,0.00017866,0.00039348
1.2348,0.56099,0.55778,0.56726,0.00028688,0.62199,0.51252,0.00017885,0.00039491
1.2356,0.56099,0.55778,0.56726,0.00028769,0.61914,0.51538,0.00017904,0.00039634
1.2364,0.56099,0.55779,0.56726,0.0002885,0.61628,0.51823,0.00017923,0.00039776
1.2372,0.56099,0.55779,0.56726,0.00028931,0.61343,0.52109,0.00017943,0.00039918
1.238,0.56099,0.55779,0.56726,0.00029011,0.61057,0.52395,0.00017963,0.0004006
1.2388,0.56098,0.55779,0.56726,0.00029092,0.60771,0.52681,0.00017984,0.00040201
1.2396,0.56098,0.5578,0.56726,0.00029173,0.60485,0.52967,0.00018005,0.00040341
1.2404,0.56098,0.5578,0.56726,0.00029254,0.60199,0.53253,0.00018026,0.00040481
1.2412,0.56098,0.5578,0.56726,0.00029334,0.59913,0.53539,0.00018047,0.00040621
1.2421,0.56098,0.5578,0.56726,0.00029415,0.59626,0.53826,0.00018069,0.0004076
1.2429,0.56098,0.55781,0.56726,0.00029495,0.5934,0.54112,0.00018091,0.00040899
1.2437,0.56098,0.55781,0.56726,0.00029576,0.59054,0.54399,0.00018114,0.00041037
1.2445,0.56097,0.55781,0.56726,0.00029656,0.58767,0.54685,0.00018137,0.00041175
1.2453,0.56097,0.55781,0.56726,0.00029736,0.58481,0.54972,0.0001816,0.00041313
1.2461,0.56097,0.55782,0.56726,0.00029816,0.58194,0.55258,0.00018184,0.00041449
1.2469,0.56097,0.55782,0.56726,0.00029897,0.57907,0.55545,0.00018208,0.00041586
1.2477,0.56097,0.55782,0.56726,0.00029977,0.57621,0.55832,0.00018232,0.00041722
1.2485,0.56097,0.55783,0.56726,0.00030057,0.57334,0.56118,0.00018256,0.00041857
1.2493,0.56097,0.55783,0.56726,0.00030137,0.57047,0.56405,0.00018281,0.00041992
1.2501,0.56097,0.55783,0.56726,0.00030216,0.56761,0.56692,0.00018307,0.00042126
1.2509,0.56096,0.55783,0.56726,0.00030296,0.56474,0.56979,0.00018332,0.0004226
1.2517,0.56096,0.55784,0.56726,0.00030376,0.56187,0.57265,0.00018358,0.00042393
1.2525,0.56096,0.55784,0.56726,0.00030455,0.559,0.57552,0.00018384,0.00042526
1.2533,0.56096,0.55784,0.56726,0.00030535,0.55614,0.57839,0.00018411,0.00042658
1.2541,0.56096,0.55784,0.56726,0.00030614,0.55327,0.58125,0.00018438,0.0004279
1.2549,0.56096,0.55785,0.56726,0.00030693,0.5504,0.58412,0.00018465,0.00042921
1.2557,0.56096,0.55785,0.56726,0.00030772,0.54754,0.58699,0.00018493,0.00043052
1.2565,0.56095,0.55785,0.56726,0.00030851,0.54467,0.58985,0.00018521,0.00043182
1.2574,0.56095,0.55785,0.56726,0.0003093,0.54181,0.59271,0.00018549,0.00043311
1.2582,0.56095,0.55786,0.56726,0.00031009,0.53894,0.59558,0.00018578,0.0004344
1.259,0.56095,0.55786,0.56726,0.00031088,0.53608,0.59844,0.00018607,0.00043568
1.2598,0.56095,0.55786,0.56726,0.00031166,0.53322,0.6013,0.00018636,0.00043696
1.2606,0.56095,0.55787,0.56726,0.00031245,0.53036,0.60417,0.00018666,0.00043823
1.2614,0.56095,0.55787,0.56726,0.00031323,0.52749,0.60703,0.00018696,0.0004395
1.2622,0.56095,0.55787,0.56726,0.00031401,0.52463,0.60989,0.00018726,0.00044076
1.263,0.56094,0.55787,0.56726,0.00031479,0.52178,0.61274,0.00018757,0.00044202
1.2638,0.56094,0.55788,0.56726,0.00031557,0.51892,0.6156,0.00018788,0.00044327
1.2646,0.56094,0.55788,0.56726,0.00031635,0.51606,0.61846,0.00018819,0.00044451
1.2654,0.56094,0.55788,0.56726,0.00031713,0.51321,0.62131,0.00018851,0.00044575
1.2662,0.56094,0.55788,0.56726,0.0003179,0.51035,0.62416,0.00018883,0.00044698
1.267,0.56094,0.55789,0.56726,0.00031868,0.5075,0.62702,0.00018915,0.00044821
1.2678,0.56094,0.55789,0.56726,0.00031945,0.50465,0.62987,0.00018947,0.00044943
1.2686,0.56094,0.55789,0.56726,0.00032022,0.5018,0.63271,0.0001898,0.00045064
1.2694,0.56094,0.5579,0.56726,0.00032099,0.49895,0.63556,0.00019013,0.00045185
1.2702,0.56093,0.5579,0.56726,0.00032176,0.49611,0.63841,0.00019047,0.00045305
1.271,0.56093,0.5579,0.56726,0.00032253,0.49326,0.64125,0.00019081,0.00045425
1.2719,0.56093,0.5579,0.56726,0.00032329,0.49042,0.64409,0.00019115,0.00045544
1.2727,0.56093,0.55791,0.56725,0.00032406,0.48758,0.64693,0.00019149,0.00045662
1.2735,0.56093,0.55791,0.56725,0.00032482,0.48474,0.64977,0.00019184,0.0004578
1.2743,0.56093,0.55791,0.56725,0.00032558,0.4819,0.6526,0.00019219,0.00045897
1.2751,0.56093,0.55792,0.56725,0.00032634,0.47907,0.65544,0.00019254,0.00046013
1.2759,0.56093,0.55792,0.56725,0.0003271,0.47624,0.65827,0.0001929,0.00046129
1.2767,0.56093,0.55792,0.56725,0.00032785,0.47341,0.66109,0.00019326,0.00046244
1.2775,0.56092,0.55792,0.56725,0.00032861,0.47058,0.66392,0.00019362,0.00046359
1.2783,0.56092,0.55793,0.56725,0.00032936,0.46776,0.66674,0.00019399,0.00046473
1.2791,0.56092,0.55793,0.56725,0.00033011,0.46494,0.66956,0.00019435,0.00046587
1.2799,0.56092,0.55793,0.56725,0.00033086,0.46212,0.67238,0.00019472,0.00046699
1.2807,0.56092,0.55794,0.56725,0.00033161,0.4593,0.6752,0.0001951,0.00046811
1.2815,0.56092,0.55794,0.56725,0.00033235,0.45649,0.67801,0.00019547,0.00046923
1.2823,0.56092,0.55794,0.56725,0.0003331,0.45367,0.68082,0.00019585,0.00047034
1.2831,0.56092,0.55794,0.56725,0.00033384,0.45087,0.68363,0.00019623,0.00047144
1.2839,0.56092,0.55795,0.56725,0.00033458,0.44806,0.68643,0.00019662,0.00047254
1.2847,0.56091,0.55795,0.56725,0.00033532,0.44526,0.68923,0.000197,0.00047363
1.2855,0.56091,0.55795,0.56724,0.00033605,0.44246,0.69203,0.00019739,0.00047471
1.2864,0.56091,0.55796,0.56724,0.00033679,0.43966,0.69482,0.00019779,0.00047579
1.2872,0.56091,0.55796,0.56724,0.00033752,0.43687,0.69761,0.00019818,0.00047686
1.288,0.56091,0.55796,0.56724,0.00033825,0.43408,0.7004,0.00019858,0.00047792
1.2888,0.56091,0.55796,0.56724,0.00033898,0.43129,0.70319,0.00019898,0.00047898
1.2896,0.56091,0.55797,0.56724,0.00033971,0.42851,0.70597,0.00019938,0.00048003
1.2904,0.56091,0.55797,0.56724,0.00034043,0.42573,0.70875,0.00019978,0.00048108
1.2912,0.56091,0.55797,0.56724,0.00034115,0.42296,0.71152,0.00020019,0.00048212
1.292,0.5609,0.55798,0.56724,0.00034188,0.42019,0.71429,0.0002006,0.00048315
1.2928,0.5609,0.55798,0.56724,0.00034259,0.41742,0.71705,0.00020101,0.00048418
1.2936,0.5609,0.55798,0.56724,0.00034331,0.41465,0.71982,0.00020142,0.0004852
1.2944,0.5609,0.55799,0.56723,0.00034403,0.41189,0.72258,0.00020184,0.00048621
1.2952,0.5609,0.55799,0.56723,0.00034474,0.40914,0.72533,0.00020226,0.00048722
1.296,0.5609,0.55799,0.56723,0.00034545,0.40638,0.72808,0.00020268,0.00048822
1.2968,0.5609,0.55799,0.56723,0.00034616,0.40364,0.73083,0.0002031,0.00048922
1.2976,0.5609,0.558,0.56723,0.00034686,0.40089,0.73357,0.00020352,0.0004902
1.2984,0.5609,0.558,0.56723,0.00034757,0.39815,0.73631,0.00020395,0.00049119
1.2992,0.5609,0.558,0.56723,0.00034827,0.39542,0.73904,0.00020438,0.00049216
1.3,0.56089,0.55801,0.56723,0.00034897,0.39269,0.74177,0.00020481,0.00049313
1.3009,0.56089,0.55801,0.56723,0.00034967,0.38996,0.74449,0.00020524,0.00049409
1.3017,0.56089,0.55801,0.56722,0.00035036,0.38724,0.74721,0.00020567,0.00049505
1.3025,0.56089,0.55801,0.56722,0.00035106,0.38452,0.74993,0.00020611,0.000496
1.3033,0.56089,0.55802,0.56722,0.00035175,0.38181,0.75264,0.00020655,0.00049695
1.3041,0.56089,0.55802,0.56722,0.00035244,0.3791,0.75534,0.00020699,0.00049788
1.3049,0.56089,0.55802,0.56722,0.00035312,0.37639,0.75805,0.00020743,0.00049882
1.3057,0.56089,0.55803,0.56722,0.00035381,0.3737,0.76074,0.00020787,0.00049974
1.3065,0.56089,0.55803,0.56722,0.00035449,0.371,0.76343,0.00020832,0.00050066
1.3073,0.56089,0.55803,0.56722,0.00035517,0.36831,0.76612,0.00020876,0.00050157
1.3081,0.56088,0.55803,0.56721,0.00035585,0.36563,0.7688,0.00020921,0.00050248
1.3089,0.56088,0.55804,0.56721,0.00035652,0.36295,0.77148,0.00020966,0.00050338
1.3097,0.56088,0.55804,0.56721,0.00035719,0.36028,0.77415,0.00021011,0.00050428
1.3105,0.56088,0.55804,0.56721,0.00035786,0.35761,0.77681,0.00021056,0.00050516
1.3113,0.56088,0.55805,0.56721,0.00035853,0.35495,0.77947,0.00021102,0.00050605
1.3121,0.56088,0.55805,0.56721,0.0003592,0.35229,0.78212,0.00021147,0.00050692
1.3129,0.56088,0.55805,0.56721,0.00035986,0.34964,0.78477,0.00021193,0.00050779
1.3137,0.56088,0.55806,0.56721,0.00036052,0.34699,0.78742,0.00021238,0.00050866
1.3145,0.56088,0.55806,0.5672,0.00036118,0.34435,0.79005,0.00021284,0.00050951
1.3153,0.56088,0.55806,0.5672,0.00036183,0.34172,0.79269,0.0002133,0.00051036
1.3162,0.56087,0.55806,0.5672,0.00036249,0.33909,0.79531,0.00021376,0.00051121
1.317,0.56087,0.55807,0.5672,0.00036314,0.33647,0.79793,0.00021423,0.00051205
1.3178,0.56087,0.55807,0.5672,0.00036379,0.33385,0.80055,0.00021469,0.00051288
1.3186,0.56087,0.55807,0.5672,0.00036443,0.33124,0.80316,0.00021515,0.00051371
1.3194,0.56087,0.55808,0.5672,0.00036508,0.32863,0.80576,0.00021562,0.00051453
1.3202,0.56087,0.55808,0.56719,0.00036572,0.32603,0.80835,0.00021608,0.00051535
1.321,0.56087,0.55808,0.56719,0.00036635,0.32344,0.81094,0.00021655,0.00051616
1.3218,0.56087,0.55808,0.56719,0.00036699,0.32085,0.81353,0.00021702,0.00051696
1.3226,0.56087,0.55809,0.56719,0.00036762,0.31827,0.8161,0.00021749,0.00051776
1.3234,0.56087,0.55809,0.56719,0.00036825,0.3157,0.81868,0.00021796,0.00051855
1.3242,0.56087,0.55809,0.56719,0.00036888,0.31313,0.82124,0.00021843,0.00051934
1.325,0.56086,0.5581,0.56718,0.00036951,0.31057,0.8238,0.0002189,0.00052012
1.3258,0.56086,0.5581,0.56718,0.00037013,0.30802,0.82635,0.00021937,0.0005209
1.3266,0.56086,0.5581,0.56718,0.00037075,0.30547,0.82889,0.00021984,0.00052167
1.3274,0.56086,0.5581,0.56718,0.00037137,0.30293,0.83143,0.00022031,0.00052243
1.3282,0.56086,0.55811,0.56718,0.00037199,0.30039,0.83396,0.00022078,0.00052319
1.329,0.56086,0.55811,0.56718,0.0003726,0.29786,0.83649,0.00022126,0.00052394
1.3298,0.56086,0.55811,0.56717,0.00037321,0.29534,0.839,0.00022173,0.00052469
1.3307,0.56086,0.55812,0.56717,0.00037382,0.29283,0.84151,0.0002222,0.00052543
1.3315,0.56086,0.55812,0.56717,0.00037442,0.29032,0.84402,0.00022268,0.00052616
1.3323,0.56086,0.55812,0.56717,0.00037502,0.28782,0.84651,0.00022315,0.00052689
1.3331,0.56086,0.55812,0.56717,0.00037562,0.28533,0.849,0.00022363,0.00052762
1.3339,0.56085,0.55813,0.56717,0.00037622,0.28284,0.85149,0.0002241,0.00052834
1.3347,0.56085,0.55813,0.56716,0.00037682,0.28037,0.85396,0.00022458,0.00052905
1.3355,0.56085,0.55813,0.56716,0.00037741,0.2779,0.85643,0.00022505,0.00052976
1.3363,0.56085,0.55814,0.56716,0.000378,0.27543,0.85889,0.00022553,0.00053047
1.3371,0.56085,0.55814,0.56716,0.00037858,0.27298,0.86134,0.000226,0.00053116
1.3379,0.56085,0.55814,0.56716,0.00037917,0.27053,0.86378,0.00022648,0.00053186
1.3387,0.56085,0.55814,0.56715,0.00037975,0.26809,0.86622,0.00022695,0.00053254
1.3395,0.56085,0.55815,0.56715,0.00038033,0.26565,0.86865,0.00022743,0.00053323
1.3403,0.56085,0.55815,0.56715,0.0003809,0.26323,0.87107,0.0002279,0.0005339
1.3411,0.56085,0.55815,0.56715,0.00038148,0.26081,0.87349,0.00022838,0.00053458
1.3419,0.56085,0.55816,0.56715,0.00038205,0.2584,0.87589,0.00022885,0.00053524
1.3427,0.56085,0.55816,0.56714,0.00038262,0.256,0.87829,0.00022933,0.0005359
1.3435,0.56084,0.55816,0.56714,0.00038318,0.2536,0.88068,0.0002298,0.00053656
1.3443,0.56084,0.55816,0.56714,0.00038374,0.25122,0.88306,0.00023027,0.00053721
1.3452,0.56084,0.55817,0.56714,0.0003843,0.24884,0.88544,0.00023075,0.00053786
1.346,0.56084,0.55817,0.56714,0.00038486,0.24647,0.8878,0.00023122,0.0005385
1.3468,0.56084,0.55817,0.56713,0.00038542,0.24411,0.89016,0.00023169,0.00053914
1.3476,0.56084,0.55817,0.56713,0.00038597,0.24175,0.89251,0.00023216,0.00053977
1.3484,0.56084,0.55818,0.56713,0.00038652,0.23941,0.89485,0.00023264,0.0005404
1.3492,0.56084,0.55818,0.56713,0.00038707,0.23707,0.89718,0.00023311,0.00054102
1.35,0.56084,0.55818,0.56713,0.00038761,0.23474,0.89951,0.00023358,0.00054164
1.3508,0.56084,0.55819,0.56712,0.00038815,0.23242,0.90182,0.00023405,0.00054226
1.3516,0.56084,0.55819,0.56712,0.00038869,0.23011,0.90413,0.00023451,0.00054287
1.3524,0.56084,0.55819,0.56712,0.00038923,0.22781,0.90643,0.00023498,0.00054347
1.3532,0.56084,0.55819,0.56712,0.00038976,0.22552,0.90872,0.00023545,0.00054407
1.354,0.56083,0.5582,0.56711,0.00039029,0.22323,0.911,0.00023592,0.00054467
1.3548,0.56083,0.5582,0.56711,0.00039082,0.22095,0.91327,0.00023638,0.00054526
1.3556,0.56083,0.5582,0.56711,0.00039134,0.21869,0.91553,0.00023685,0.00054584
1.3564,0.56083,0.5582,0.56711,0.00039187,0.21643,0.91779,0.00023731,0.00054642
1.3572,0.56083,0.55821,0.56711,0.00039239,0.21418,0.92003,0.00023777,0.000547
1.358,0.56083,0.55821,0.5671,0.00039291,0.21194,0.92227,0.00023823,0.00054758
1.3588,0.56083,0.55821,0.5671,0.00039342,0.20971,0.9245,0.00023869,0.00054815
1.3597,0.56083,0.55822,0.5671,0.00039393,0.20748,0.92671,0.00023915,0.00054871
1.3605,0.56083,0.55822,0.5671,0.00039444,0.20527,0.92892,0.00023961,0.00054927
1.3613,0.56083,0.55822,0.56709,0.00039495,0.20307,0.93112,0.00024007,0.00054983
1.3621,0.56083,0.55822,0.56709,0.00039545,0.20087,0.93331,0.00024053,0.00055038
1.3629,0.56083,0.55823,0.56709,0.00039596,0.19869,0.93549,0.00024098,0.00055093
1.3637,0.56083,0.55823,0.56709,0.00039645,0.19651,0.93766,0.00024144,0.00055147
1.3645,0.56082,0.55823,0.56708,0.00039695,0.19434,0.93983,0.00024189,0.00055201
1.3653,0.56082,0.55823,0.56708,0.00039745,0.19219,0.94198,0.00024234,0.00055255
1.3661,0.56082,0.55824,0.56708,0.00039794,0.19004,0.94412,0.00024279,0.00055308
1.3669,0.56082,0.55824,0.56708,0.00039843,0.1879,0.94625,0.00024324,0.00055361
1.3677,0.56082,0.55824,0.56708,0.00039891,0.18577,0.94838,0.00024369,0.00055414
1.3685,0.56082,0.55824,0.56707,0.0003994,0.18366,0.95049,0.00024413,0.00055466
1.3693,0.56082,0.55825,0.56707,0.00039988,0.18155,0.95259,0.00024458,0.00055518
1.3701,0.56082,0.55825,0.56707,0.00040036,0.17945,0.95469,0.00024502,0.00055569
1.3709,0.56082,0.55825,0.56707,0.00040083,0.17736,0.95677,0.00024546,0.0005562
1.3717,0.56082,0.55825,0.56706,0.00040131,0.17528,0.95884,0.0002459,0.00055671
1.3725,0.56082,0.55826,0.56706,0.00040178,0.17321,0.96091,0.00024634,0.00055721
1.3733,0.56082,0.55826,0.56706,0.00040224,0.17115,0.96296,0.00024678,0.00055771
1.3741,0.56082,0.55826,0.56706,0.00040271,0.16911,0.965,0.00024721,0.00055821
1.375,0.56082,0.55826,0.56705,0.00040317,0.16707,0.96704,0.00024765,0.0005587
1.3758,0.56081,0.55827,0.56705,0.00040363,0.16504,0.96906,0.00024808,0.00055919
1.3766,0.56081,0.55827,0.56705,0.00040409,0.16302,0.97107,0.00024851,0.00055968
1.3774,0.56081,0.55827,0.56704,0.00040455,0.16101,0.97308,0.00024894,0.00056016
1.3782,0.56081,0.55827,0.56704,0.000405,0.15902,0.97507,0.00024936,0.00056064
1.379,0.56081,0.55828,0.56704,0.00040545,0.15703,0.97705,0.00024979,0.00056112
1.3798,0.56081,0.55828,0.56704,0.0004059,0.15505,0.97902,0.00025021,0.00056159
1.3806,0.56081,0.55828,0.56703,0.00040635,0.15309,0.98098,0.00025063,0.00056206
1.3814,0.56081,0.55828,0.56703,0.00040679,0.15113,0.98293,0.00025105,0.00056253
1.3822,0.56081,0.55829,0.56703,0.00040723,0.14919,0.98487,0.00025147,0.00056299
1.383,0.56081,0.55829,0.56703,0.00040767,0.14726,0.9868,0.00025189,0.00056346
1.3838,0.56081,0.55829,0.56702,0.00040811,0.14533,0.98871,0.0002523,0.00056391
1.3846,0.56081,0.55829,0.56702,0.00040854,0.14342,0.99062,0.00025271,0.00056437
1.3854,0.56081,0.5583,0.56702,0.00040897,0.14152,0.99252,0.00025312,0.00056482
1.3862,0.56081,0.5583,0.56702,0.0004094,0.13963,0.9944,0.00025353,0.00056527
1.387,0.56081,0.5583,0.56701,0.00040983,0.13775,0.99628,0.00025394,0.00056572
1.3878,0.5608,0.5583,0.56701,0.00041025,0.13588,0.99814,0.00025434,0.00056617
1.3886,0.5608,0.5583,0.56701,0.00041068,0.13402,0.99999,0.00025474,0.00056661
1.3895,0.5608,0.55831,0.567,0.0004111,0.13218,1.0018,0.00025514,0.00056705
1.3903,0.5608,0.55831,0.567,0.00041151,0.13034,1.0037,0.00025554,0.00056748
1.3911,0.5608,0.55831,0.567,0.00041193,0.12852,1.0055,0.00025594,0.00056792
1.3919,0.5608,0.55831,0.567,0.00041234,0.12671,1.0073,0.00025633,0.00056835
1.3927,0.5608,0.55832,0.56699,0.00041275,0.1249,1.0091,0.00025672,0.00056878
1.3935,0.5608,0.55832,0.56699,0.00041316,0.12311,1.0109,0.00025711,0.00056921
1.3943,0.5608,0.55832,0.56699,0.00041357,0.12133,1.0126,0.0002575,0.00056963
1.3951,0.5608,0.55832,0.56698,0.00041397,0.11957,1.0144,0.00025789,0.00057005
1.3959,0.5608,0.55833,0.56698,0.00041437,0.11781,1.0162,0.00025827,0.00057047
1.3967,0.5608,0.55833,0.56698,0.00041477,0.11607,1.0179,0.00025865,0.00057089
1.3975,0.5608,0.55833,0.56698,0.00041517,0.11433,1.0196,0.00025903,0.00057131
1.3983,0.5608,0.55833,0.56697,0.00041556,0.11261,1.0213,0.0002594,0.00057172
1.3991,0.5608,0.55833,0.56697,0.00041596,0.1109,1.023,0.00025978,0.00057213
1.3999,0.5608,0.55834,0.56697,0.00041635,0.1092,1.0247,0.00026015,0.00057254
1.4007,0.5608,0.55834,0.56696,0.00041674,0.10752,1.0264,0.00026052,0.00057295
1.4015,0.5608,0.55834,0.56696,0.00041712,0.10584,1.0281,0.00026089,0.00057336
1.4023,0.56079,0.55834,0.56696,0.00041751,0.10418,1.0297,0.00026125,0.00057376
1.4031,0.56079,0.55834,0.56696,0.00041789,0.10253,1.0314,0.00026162,0.00057416
1.404,0.56079,0.55835,0.56695,0.00041827,0.10089,1.033,0.00026198,0.00057456
1.4048,0.56079,0.55835,0.56695,0.00041865,0.099262,1.0346,0.00026233,0.00057496
1.4056,0.56079,0.55835,0.56695,0.00041902,0.097647,1.0362,0.00026269,0.00057536
1.4064,0.56079,0.55835,0.56694,0.0004194,0.096044,1.0378,0.00026304,0.00057575
1.4072,0.56079,0.55835,0.56694,0.00041977,0.094453,1.0394,0.00026339,0.00057614
1.408,0.56079,0.55836,0.56694,0.00042014,0.092873,1.041,0.00026374,0.00057653
1.4088,0.56079,0.55836,0.56693,0.00042051,0.091306,1.0426,0.00026409,0.00057692
1.4096,0.56079,0.55836,0.56693,0.00042087,0.089752,1.0441,0.00026443,0.00057731
1.4104,0.56079,0.55836,0.56693,0.00042124,0.088209,1.0456,0.00026477,0.0005777
1.4112,0.56079,0.55836,0.56693,0.0004216,0.086679,1.0472,0.00026511,0.00057808
1.412,0.56079,0.55837,0.56692,0.00042196,0.085161,1.0487,0.00026545,0.00057847
1.4128,0.56079,0.55837,0.56692,0.00042232,0.083655,1.0502,0.00026578,0.00057885
1.4136,0.56079,0.55837,0.56692,0.00042267,0.082162,1.0517,0.00026611,0.00057923
1.4144,0.56079,0.55837,0.56691,0.00042303,0.080681,1.0531,0.00026644,0.00057961
1.4152,0.56079,0.55837,0.56691,0.00042338,0.079212,1.0546,0.00026677,0.00057999
1.416,0.56079,0.55838,0.56691,0.00042373,0.077756,1.0561,0.00026709,0.00058037
1.4168,0.56079,0.55838,0.5669,0.00042408,0.076313,1.0575,0.00026742,0.00058074
1.4176,0.56079,0.55838,0.5669,0.00042443,0.074882,1.0589,0.00026773,0.00058112
1.4185,0.56079,0.55838,0.5669,0.00042477,0.073463,1.0603,0.00026805,0.00058149
1.4193,0.56079,0.55838,0.56689,0.00042511,0.072058,1.0617,0.00026837,0.00058186
1.4201,0.56079,0.55839,0.56689,0.00042546,0.070665,1.0631,0.00026868,0.00058224
1.4209,0.56078,0.55839,0.56689,0.0004258,0.069284,1.0645,0.00026899,0.00058261
1.4217,0.56078,0.55839,0.56688,0.00042613,0.067917,1.0659,0.00026929,0.00058298
1.4225,0.56078,0.55839,0.56688,0.00042647,0.066562,1.0672,0.0002696,0.00058334
1.4233,0.56078,0.55839,0.56688,0.00042681,0.06522,1.0685,0.0002699,0.00058371
1.4241,0.56078,0.55839,0.56687,0.00042714,0.063891,1.0699,0.0002702,0.00058408
1.4249,0.56078,0.5584,0.56687,0.00042747,0.062574,1.0712,0.00027049,0.00058445
1.4257,0.56078,0.5584,0.56687,0.0004278,0.061271,1.0725,0.00027079,0.00058481
1.4265,0.56078,0.5584,0.56687,0.00042813,0.05998,1.0738,0.00027108,0.00058518
1.4273,0.56078,0.5584,0.56686,0.00042845,0.058703,1.075,0.00027137,0.00058554
1.4281,0.56078,0.5584,0.56686,0.00042878,0.057438,1.0763,0.00027165,0.0005859
1.4289,0.56078,0.5584,0.56686,0.0004291,0.056187,1.0775,0.00027194,0.00058627
1.4297,0.56078,0.55841,0.56685,0.00042942,0.054949,1.0788,0.00027222,0.00058663
1.4305,0.56078,0.55841,0.56685,0.00042974,0.053723,1.08,0.0002725,0.00058699
1.4313,0.56078,0.55841,0.56685,0.00043006,0.052511,1.0812,0.00027277,0.00058735
1.4321,0.56078,0.55841,0.56684,0.00043038,0.051312,1.0824,0.00027305,0.00058771
1.4329,0.56078,0.55841,0.56684,0.0004307,0.050126,1.0836,0.00027332,0.00058807
1.4338,0.56078,0.55841,0.56684,0.00043101,0.048954,1.0847,0.00027359,0.00058843
1.4346,0.56078,0.55842,0.56683,0.00043132,0.047795,1.0859,0.00027385,0.00058879
1.4354,0.56078,0.55842,0.56683,0.00043163,0.046649,1.087,0.00027411,0.00058915
1.4362,0.56078,0.55842,0.56683,0.00043194,0.045516,1.0881,0.00027438,0.00058951
1.437,0.56078,0.55842,0.56682,0.00043225,0.044397,1.0892,0.00027463,0.00058987
1.4378,0.56078,0.55842,0.56682,0.00043256,0.043291,1.0903,0.00027489,0.00059023
1.4386,0.56078,0.55842,0.56682,0.00043286,0.042198,1.0914,0.00027514,0.00059059
1.4394,0.56078,0.55842,0.56681,0.00043317,0.041119,1.0925,0.00027539,0.00059094
1.4402,0.56078,0.55843,0.56681,0.00043347,0.040053,1.0936,0.00027564,0.0005913
1.441,0.56078,0.55843,0.56681,0.00043377,0.039001,1.0946,0.00027588,0.00059166
1.4418,0.56078,0.55843,0.5668,0.00043407,0.037962,1.0956,0.00027613,0.00059202
1.4426,0.56078,0.55843,0.5668,0.00043437,0.036937,1.0967,0.00027637,0.00059238
1.4434,0.56078,0.55843,0.5668,0.00043467,0.035926,1.0977,0.0002766,0.00059273
1.4442,0.56078,0.55843,0.56679,0.00043496,0.034928,1.0987,0.00027684,0.00059309
1.445,0.56078,0.55843,0.56679,0.00043526,0.033943,1.0996,0.00027707,0.00059345
1.4458,0.56078,0.55843,0.56679,0.00043555,0.032973,1.1006,0.0002773,0.00059381
1.4466,0.56078,0.55844,0.56678,0.00043585,0.032015,1.1015,0.00027752,0.00059417
1.4474,0.56078,0.55844,0.56678,0.00043614,0.031072,1.1025,0.00027775,0.00059452
1.4483,0.56078,0.55844,0.56677,0.00043643,0.030142,1.1034,0.00027797,0.00059488
1.4491,0.56078,0.55844,0.56677,0.00043672,0.029227,1.1043,0.00027819,0.00059524
1.4499,0.56078,0.55844,0.56677,0.000437,0.028324,1.1052,0.00027841,0.0005956
1.4507,0.56078,0.55844,0.56676,0.00043729,0.027436,1.1061,0.00027862,0.00059596
1.4515,0.56078,0.55844,0.56676,0.00043758,0.026561,1.107,0.00027883,0.00059632
1.4523,0.56078,0.55844,0.56676,0.00043786,0.025701,1.1078,0.00027904,0.00059668
1.4531,0.56078,0.55845,0.56675,0.00043814,0.024854,1.1087,0.00027924,0.00059704
1.4539,0.56078,0.55845,0.56675,0.00043842,0.024021,1.1095,0.00027945,0.0005974
1.4547,0.56078,0.55845,0.56675,0.00043871,0.023202,1.1103,0.00027965,0.00059776
1.4555,0.56078,0.55845,0.56674,0.00043899,0.022397,1.1111,0.00027985,0.00059813
1.4563,0.56078,0.55845,0.56674,0.00043926,0.021605,1.1119,0.00028004,0.00059849
1.4571,0.56078,0.55845,0.56674,0.00043954,0.020828,1.1126,0.00028023,0.00059885
1.4579,0.56078,0.55845,0.56673,0.00043982,0.020065,1.1134,0.00028042,0.00059921
1.4587,0.56078,0.55845,0.56673,0.00044009,0.019315,1.1141,0.00028061,0.00059958
1.4595,0.56078,0.55845,0.56673,0.00044037,0.01858,1.1149,0.00028079,0.00059994
1.4603,0.56078,0.55846,0.56672,0.00044064,0.017859,1.1156,0.00028098,0.00060031
1.4611,0.56078,0.55846,0.56672,0.00044092,0.017152,1.1163,0.00028116,0.00060067
1.4619,0.56078,0.55846,0.56672,0.00044119,0.016459,1.117,0.00028133,0.00060104
1.4628,0.56078,0.55846,0.56671,0.00044146,0.015779,1.1176,0.00028151,0.00060141
1.4636,0.56078,0.55846,0.56671,0.00044173,0.015115,1.1183,0.00028168,0.00060178
1.4644,0.56078,0.55846,0.56671,0.000442,0.014464,1.1189,0.00028185,0.00060215
1.4652,0.56078,0.55846,0.5667,0.00044226,0.013827,1.1196,0.00028201,0.00060252
1.466,0.56078,0.55846,0.5667,0.00044253,0.013205,1.1202,0.00028218,0.00060289
1.4668,0.56078,0.55846,0.56669,0.0004428,0.012596,1.1208,0.00028234,0.00060326
1.4676,0.56078,0.55846,0.56669,0.00044306,0.012002,1.1214,0.0002825,0.00060363
1.4684,0.56078,0.55846,0.56669,0.00044333,0.011422,1.122,0.00028265,0.000604
1.4692,0.56078,0.55846,0.56668,0.00044359,0.010856,1.1225,0.00028281,0.00060438
1.47,0.56078,0.55847,0.56668,0.00044385,0.010305,1.1231,0.00028296,0.00060475
1.4708,0.56078,0.55847,0.56668,0.00044412,0.0097676,1.1236,0.0002831,0.00060513
1.4716,0.56078,0.55847,0.56667,0.00044438,0.0092446,1.1241,0.00028325,0.00060551
1.4724,0.56078,0.55847,0.56667,0.00044464,0.0087358,1.1246,0.00028339,0.00060589
1.4732,0.56078,0.55847,0.56667,0.0004449,0.0082414,1.1251,0.00028353,0.00060627
1.474,0.56078,0.55847,0.56666,0.00044516,0.0077613,1.1256,0.00028367,0.00060665
1.4748,0.56078,0.55847,0.56666,0.00044541,0.0072955,1.126,0.0002838,0.00060703
1.4756,0.56078,0.55847,0.56666,0.00044567,0.006844,1.1265,0.00028393,0.00060741
1.4764,0.56078,0.55847,0.56665,0.00044593,0.0064068,1.1269,0.00028406,0.00060779
1.4773,0.56078,0.55847,0.56665,0.00044618,0.005984,1.1273,0.00028419,0.00060818
1.4781,0.56078,0.55847,0.56664,0.00044644,0.0055755,1.1277,0.00028431,0.00060857
1.4789,0.56078,0.55847,0.56664,0.00044669,0.0051815,1.1281,0.00028443,0.00060895
1.4797,0.56078,0.55847,0.56664,0.00044695,0.0048017,1.1285,0.00028455,0.00060934
1.4805,0.56078,0.55847,0.56663,0.0004472,0.0044364,1.1288,0.00028467,0.00060973
1.4813,0.56078,0.55847,0.56663,0.00044745,0.0040855,1.1292,0.00028478,0.00061012
1.4821,0.56078,0.55847,0.56663,0.0004477,0.003749,1.1295,0.00028489,0.00061052
1.4829,0.56078,0.55848,0.56662,0.00044795,0.0034269,1.1298,0.000285,0.00061091
1.4837,0.56078,0.55848,0.56662,0.0004482,0.0031192,1.1301,0.0002851,0.00061131
1.4845,0.56078,0.55848,0.56662,0.00044845,0.002826,1.1304,0.0002852,0.0006117
1.4853,0.56078,0.55848,0.56661,0.0004487,0.0025472,1.1307,0.0002853,0.0006121
1.4861,0.56078,0.55848,0.56661,0.00044895,0.0022828,1.1309,0.0002854,0.0006125
1.4869,0.56078,0.55848,0.5666,0.0004492,0.0020329,1.1312,0.00028549,0.0006129
1.4877,0.56078,0.55848,0.5666,0.00044944,0.0017974,1.1314,0.00028558,0.00061331
1.4885,0.56078,0.55848,0.5666,0.00044969,0.0015765,1.1316,0.00028567,0.00061371
1.4893,0.56078,0.55848,0.56659,0.00044993,0.0013699,1.1318,0.00028575,0.00061412
1.4901,0.56078,0.55848,0.56659,0.00045018,0.0011779,1.132,0.00028584,0.00061452
1.4909,0.56078,0.55848,0.56659,0.00045042,0.0010003,1.1322,0.00028592,0.00061493
1.4917,0.56078,0.55848,0.56658,0.00045067,0.00083728,1.1323,0.00028599,0.00061534
1.4926,0.56078,0.55848,0.56658,0.00045091,0.0006887,1.1325,0.00028607,0.00061575
1.4934,0.56079,0.55848,0.56658,0.00045115,0.00055461,1.1326,0.00028614,0.00061617
1.4942,0.56079,0.55848,0.56657,0.00045139,0.00043502,1.1327,0.0002862,0.00061658
1.495,0.56079,0.55848,0.56657,0.00045164,0.00032993,1.1328,0.00028627,0.000617
1.4958,0.56079,0.55848,0.56656,0.00045188,0.00023934,1.1329,0.00028633,0.00061742
1.4966,0.56079,0.55848,0.56656,0.00045212,0.00016326,1.133,0.00028639,0.00061784
1.4974,0.56079,0.55848,0.56656,0.00045235,0.00010168,1.133,0.00028645,0.00061826
1.4982,0.56079,0.55848,0.56655,0.00045259,5.4616e-05,1.1331,0.0002865,0.00061868
1.499,0.56079,0.55848,0.56655,0.00045283,2.2059e-05,1.1331,0.00028655,0.00061911
1.4998,0.56079,0.55848,0.56655,0.00045307,4.0123e-06,1.1331,0.0002866,0.00061954
1.5006,0.56079,0.55848,0.56654,0.00045331,4.7687e-07,1.1331,0.00028665,0.00061997
1.5014,0.56079,0.55848,0.56654,0.00045354,1.1453e-05,1.1331,0.00028669,0.0006204
1.5022,0.56079,0.55848,0.56654,0.00045378,3.6939e-05,1.133,0.00028673,0.00062083
1.503,0.56079,0.55848,0.56653,0.00045401,7.6936e-05,1.133,0.00028676,0.00062126
1.5038,0.56079,0.55848,0.56653,0.00045425,0.00013144,1.1329,0.0002868,0.0006217
1.5046,0.56079,0.55848,0.56653,0.00045448,0.00020046,1.1328,0.00028683,0.00062214
1.5054,0.56079,0.55848,0.56652,0.00045471,0.00028398,1.1328,0.00028685,0.00062258
1.5062,0.56079,0.55848,0.56652,0.00045495,0.000382,1.1327,0.00028688,0.00062302
1.5071,0.56079,0.55848,0.56651,0.00045518,0.00049453,1.1325,0.0002869,0.00062346
1.5079,0.56079,0.55848,0.56651,0.00045541,0.00062155,1.1324,0.00028691,0.00062391
1.5087,0.56079,0.55848,0.56651,0.00045564,0.00076307,1.1323,0.00028693,0.00062435
1.5095,0.56079,0.55848,0.5665,0.00045587,0.00091908,1.1321,0.00028694,0.0006248
1.5103,0.56079,0.55848,0.5665,0.0004561,0.0010896,1.1319,0.00028695,0.00062526
1.5111,0.5608,0.55848,0.5665,0.00045633,0.0012746,1.1317,0.00028696,0.00062571
1.5119,0.5608,0.55848,0.56649,0.00045656,0.001474,1.1315,0.00028696,0.00062616
1.5127,0.5608,0.55848,0.56649,0.00045679,0.001688,1.1313,0.00028696,0.00062662
1.5135,0.5608,0.55848,0.56649,0.00045702,0.0019164,1.1311,0.00028695,0.00062708
1.5143,0.5608,0.55848,0.56648,0.00045724,0.0021592,1.1308,0.00028695,0.00062754
1.5151,0.5608,0.55848,0.56648,0.00045747,0.0024165,1.1305,0.00028694,0.000628
1.5159,0.5608,0.55848,0.56647,0.0004577,0.0026883,1.1303,0.00028692,0.00062847
1.5167,0.5608,0.55848,0.56647,0.00045792,0.0029745,1.13,0.00028691,0.00062893
1.5175,0.5608,0.55848,0.56647,0.00045814,0.0032752,1.1297,0.00028689,0.0006294
1.5183,0.5608,0.55847,0.56646,0.00045837,0.0035902,1.1293,0.00028686,0.00062987
1.5191,0.5608,0.55847,0.56646,0.00045859,0.0039197,1.129,0.00028684,0.00063035
1.5199,0.5608,0.55847,0.56646,0.00045881,0.0042636,1.1286,0.00028681,0.00063082
1.5207,0.5608,0.55847,0.56645,0.00045904,0.0046219,1.1283,0.00028677,0.0006313
1.5216,0.5608,0.55847,0.56645,0.00045926,0.0049946,1.1279,0.00028674,0.00063178
1.5224,0.5608,0.55847,0.56645,0.00045948,0.0053817,1.1275,0.0002867,0.00063226
1.5232,0.5608,0.55847,0.56644,0.0004597,0.0057832,1.1271,0.00028665,0.00063274
1.524,0.5608,0.55847,0.56644,0.00045992,0.006199,1.1267,0.00028661,0.00063323
1.5248,0.56081,0.55847,0.56643,0.00046014,0.0066292,1.1262,0.00028656,0.00063371
1.5256,0.56081,0.55847,0.56643,0.00046035,0.0070737,1.1258,0.0002865,0.0006342
1.5264,0.56081,0.55847,0.56643,0.00046057,0.0075325,1.1253,0.00028645,0.0006347
1.5272,0.56081,0.55847,0.56642,0.00046079,0.0080057,1.1248,0.00028639,0.00063519
1.528,0.56081,0.55847,0.56642,0.000461,0.0084931,1.1243,0.00028632,0.00063569
1.5288,0.56081,0.55847,0.56642,0.00046122,0.0089949,1.1238,0.00028626,0.00063618
1.5296,0.56081,0.55847,0.56641,0.00046143,0.0095109,1.1233,0.00028619,0.00063668
1.5304,0.56081,0.55847,0.56641,0.00046165,0.010041,1.1228,0.00028611,0.00063719
1.5312,0.56081,0.55846,0.56641,0.00046186,0.010586,1.1222,0.00028603,0.00063769
1.532,0.56081,0.55846,0.5664,0.00046207,0.011145,1.1217,0.00028595,0.0006382
1.5328,0.56081,0.55846,0.5664,0.00046229,0.011718,1.1211,0.00028587,0.0006387
1.5336,0.56081,0.55846,0.5664,0.0004625,0.012305,1.1205,0.00028578,0.00063921
1.5344,0.56081,0.55846,0.56639,0.00046271,0.012906,1.1199,0.00028569,0.00063973
1.5352,0.56081,0.55846,0.56639,0.00046292,0.013522,1.1193,0.00028559,0.00064024
1.5361,0.56081,0.55846,0.56638,0.00046312,0.014152,1.1186,0.00028549,0.00064076
1.5369,0.56082,0.55846,0.56638,0.00046333,0.014796,1.118,0.00028539,0.00064128
1.5377,0.56082,0.55846,0.56638,0.00046354,0.015454,1.1173,0.00028528,0.0006418
1.5385,0.56082,0.55846,0.56637,0.00046375,0.016126,1.1166,0.00028517,0.00064232
1.5393,0.56082,0.55845,0.56637,0.00046395,0.016812,1.1159,0.00028505,0.00064285
1.5401,0.56082,0.55845,0.56637,0.00046416,0.017513,1.1152,0.00028494,0.00064338
1.5409,0.56082,0.55845,0.56636,0.00046436,0.018227,1.1145,0.00028481,0.0006439
1.5417,0.56082,0.55845,0.56636,0.00046456,0.018955,1.1138,0.00028469,0.00064444
1.5425,0.56082,0.55845,0.56636,0.00046476,0.019698,1.113,0.00028456,0.00064497
1.5433,0.56082,0.55845,0.56635,0.00046497,0.020454,1.1123,0.00028442,0.00064551
1.5441,0.56082,0.55845,0.56635,0.00046517,0.021225,1.1115,0.00028429,0.00064604
1.5449,0.56082,0.55845,0.56635,0.00046536,0.022009,1.1107,0.00028414,0.00064658
1.5457,0.56082,0.55845,0.56634,0.00046556,0.022808,1.1099,0.000284,0.00064713
1.5465,0.56082,0.55844,0.56634,0.00046576,0.02362,1.1091,0.00028385,0.00064767
1.5473,0.56082,0.55844,0.56634,0.00046596,0.024446,1.1082,0.0002837,0.00064822
1.5481,0.56083,0.55844,0.56633,0.00046615,0.025286,1.1074,0.00028354,0.00064877
1.5489,0.56083,0.55844,0.56633,0.00046635,0.02614,1.1065,0.00028338,0.00064932
1.5497,0.56083,0.55844,0.56633,0.00046654,0.027008,1.1056,0.00028321,0.00064987
1.5505,0.56083,0.55844,0.56632,0.00046673,0.02789,1.1048,0.00028304,0.00065042
1.5514,0.56083,0.55844,0.56632,0.00046692,0.028785,1.1039,0.00028287,0.00065098
1.5522,0.56083,0.55843,0.56632,0.00046711,0.029694,1.1029,0.00028269,0.00065154
1.553,0.56083,0.55843,0.56631,0.0004673,0.030617,1.102,0.00028251,0.0006521
1.5538,0.56083,0.55843,0.56631,0.00046749,0.031554,1.1011,0.00028232,0.00065266
1.5546,0.56083,0.55843,0.5663,0.00046768,0.032504,1.1001,0.00028213,0.00065323
1.5554,0.56083,0.55843,0.5663,0.00046786,0.033469,1.0991,0.00028194,0.00065379
1.5562,0.56083,0.55843,0.5663,0.00046805,0.034446,1.0981,0.00028174,0.00065436
1.557,0.56083,0.55843,0.56629,0.00046823,0.035438,1.0972,0.00028153,0.00065493
1.5578,0.56083,0.55842,0.56629,0.00046842,0.036443,1.0961,0.00028133,0.00065551
1.5586,0.56084,0.55842,0.56629,0.0004686,0.037461,1.0951,0.00028111,0.00065608
1.5594,0.56084,0.55842,0.56628,0.00046878,0.038493,1.0941,0.0002809,0.00065666
1.5602,0.56084,0.55842,0.56628,0.00046896,0.039539,1.093,0.00028068,0.00065724
1.561,0.56084,0.55842,0.56628,0.00046913,0.040598,1.092,0.00028045,0.00065782
1.5618,0.56084,0.55842,0.56627,0.00046931,0.041671,1.0909,0.00028022,0.0006584
1.5626,0.56084,0.55841,0.56627,0.00046949,0.042757,1.0898,0.00027999,0.00065898
1.5634,0.56084,0.55841,0.56627,0.00046966,0.043856,1.0887,0.00027975,0.00065957
1.5642,0.56084,0.55841,0.56626,0.00046983,0.044969,1.0876,0.00027951,0.00066016
1.565,0.56084,0.55841,0.56626,0.00047,0.046095,1.0864,0.00027926,0.00066075
1.5659,0.56084,0.55841,0.56626,0.00047017,0.047235,1.0853,0.00027901,0.00066134
1.5667,0.56084,0.55841,0.56625,0.00047034,0.048387,1.0841,0.00027876,0.00066193
1.5675,0.56084,0.5584,0.56625,0.00047051,0.049553,1.0829,0.0002785,0.00066253
1.5683,0.56084,0.5584,0.56625,0.00047068,0.050733,1.0818,0.00027823,0.00066312
1.5691,0.56084,0.5584,0.56624,0.00047084,0.051925,1.0806,0.00027796,0.00066372
1.5699,0.56085,0.5584,0.56624,0.000471,0.053131,1.0794,0.00027769,0.00066432
1.5707,0.56085,0.5584,0.56624,0.00047117,0.05435,1.0781,0.00027741,0.00066492
1.5715,0.56085,0.55839,0.56623,0.00047133,0.055582,1.0769,0.00027713,0.00066553
1.5723,0.56085,0.55839,0.56623,0.00047149,0.056827,1.0756,0.00027684,0.00066613
1.5731,0.56085,0.55839,0.56623,0.00047164,0.058085,1.0744,0.00027655,0.00066674
1.5739,0.56085,0.55839,0.56622,0.0004718,0.059356,1.0731,0.00027625,0.00066735
1.5747,0.56085,0.55839,0.56622,0.00047195,0.06064,1.0718,0.00027595,0.00066796
1.5755,0.56085,0.55838,0.56622,0.00047211,0.061938,1.0705,0.00027564,0.00066857
1.5763,0.56085,0.55838,0.56622,0.00047226,0.063248,1.0692,0.00027533,0.00066918
1.5771,0.56085,0.55838,0.56621,0.00047241,0.06457,1.0679,0.00027502,0.0006698
1.5779,0.56085,0.55838,0.56621,0.00047255,0.065906,1.0665,0.0002747,0.00067041
1.5787,0.56085,0.55837,0.56621,0.0004727,0.067255,1.0652,0.00027437,0.00067103
1.5795,0.56085,0.55837,0.5662,0.00047284,0.068616,1.0638,0.00027404,0.00067165
1.5804,0.56085,0.55837,0.5662,0.00047299,0.06999,1.0624,0.00027371,0.00067227
1.5812,0.56085,0.55837,0.5662,0.00047313,0.071377,1.061,0.00027337,0.00067289
1.582,0.56086,0.55837,0.56619,0.00047327,0.072777,1.0596,0.00027302,0.00067351
1.5828,0.56086,0.55836,0.56619,0.0004734,0.074189,1.0582,0.00027267,0.00067414
1.5836,0.56086,0.55836,0.56619,0.00047354,0.075614,1.0568,0.00027232,0.00067476
1.5844,0.56086,0.55836,0.56618,0.00047367,0.077051,1.0553,0.00027196,0.00067539
1.5852,0.56086,0.55836,0.56618,0.00047381,0.078501,1.0539,0.0002716,0.00067602
1.586,0.56086,0.55835,0.56618,0.00047394,0.079964,1.0524,0.00027123,0.00067665
1.5868,0.56086,0.55835,0.56617,0.00047407,0.081438,1.0509,0.00027086,0.00067728
1.5876,0.56086,0.55835,0.56617,0.00047419,0.082926,1.0494,0.00027048,0.00067791
1.5884,0.56086,0.55835,0.56617,0.00047432,0.084425,1.0479,0.00027009,0.00067854
1.5892,0.56086,0.55834,0.56616,0.00047444,0.085938,1.0464,0.00026971,0.00067917
1.59,0.56086,0.55834,0.56616,0.00047456,0.087462,1.0449,0.00026931,0.00067981
1.5908,0.56086,0.55834,0.56616,0.00047468,0.088999,1.0433,0.00026892,0.00068044
1.5916,0.56086,0.55834,0.56616,0.0004748,0.090547,1.0418,0.00026851,0.00068108
1.5924,0.56086,0.55833,0.56615,0.00047491,0.092108,1.0402,0.00026811,0.00068172
1.5932,0.56086,0.55833,0.56615,0.00047502,0.093682,1.0386,0.00026769,0.00068235
1.594,0.56086,0.55833,0.56615,0.00047514,0.095267,1.037,0.00026728,0.00068299
1.5949,0.56087,0.55833,0.56614,0.00047524,0.096864,1.0354,0.00026686,0.00068363
1.5957,0.56087,0.55832,0.56614,0.00047535,0.098474,1.0338,0.00026643,0.00068427
1.5965,0.56087,0.55832,0.56614,0.00047546,0.1001,1.0322,0.000266,0.00068491
1.5973,0.56087,0.55832,0.56613,0.00047556,0.10173,1.0305,0.00026556,0.00068556
1.5981,0.56087,0.55831,0.56613,0.00047566,0.10337,1.0289,0.00026512,0.0006862
1.5989,0.56087,0.55831,0.56613,0.00047576,0.10503,1.0272,0.00026467,0.00068684
1.5997,0.56087,0.55831,0.56613,0.00047585,0.1067,1.0256,0.00026422,0.00068749
1.6005,0.56087,0.55831,0.56612,0.00047595,0.10838,1.0239,0.00026376,0.00068813
1.6013,0.56087,0.5583,0.56612,0.00047604,0.11007,1.0222,0.0002633,0.00068877
1.6021,0.56087,0.5583,0.56612,0.00047613,0.11178,1.0205,0.00026283,0.00068942
1.6029,0.56087,0.5583,0.56611,0.00047621,0.11349,1.0187,0.00026236,0.00069006
1.6037,0.56087,0.55829,0.56611,0.0004763,0.11522,1.017,0.00026189,0.00069071
1.6045,0.56087,0.55829,0.56611,0.00047638,0.11696,1.0153,0.00026141,0.00069135
1.6053,0.56087,0.55829,0.56611,0.00047646,0.11871,1.0135,0.00026092,0.000692
1.6061,0.56087,0.55829,0.5661,0.00047654,0.12047,1.0117,0.00026043,0.00069265
1.6069,0.56087,0.55828,0.5661,0.00047661,0.12225,1.01,0.00025993,0.00069329
1.6077,0.56087,0.55828,0.5661,0.00047669,0.12403,1.0082,0.00025943,0.00069394
1.6085,0.56087,0.55828,0.56609,0.00047676,0.12583,1.0064,0.00025893,0.00069459
1.6093,0.56087,0.55827,0.56609,0.00047682,0.12763,1.0045,0.00025841,0.00069523
1.6102,0.56087,0.55827,0.56609,0.00047689,0.12945,1.0027,0.0002579,0.00069588
1.611,0.56087,0.55827,0.56609,0.00047695,0.13128,1.0009,0.00025738,0.00069652
1.6118,0.56087,0.55826,0.56608,0.00047701,0.13312,0.99904,0.00025685,0.00069717
1.6126,0.56087,0.55826,0.56608,0.00047707,0.13497,0.99719,0.00025632,0.00069782
1.6134,0.56088,0.55826,0.56608,0.00047713,0.13684,0.99532,0.00025579,0.00069846
1.6142,0.56088,0.55825,0.56607,0.00047718,0.13871,0.99344,0.00025525,0.00069911
1.615,0.56088,0.55825,0.56607,0.00047723,0.1406,0.99155,0.0002547,0.00069975
1.6158,0.56088,0.55825,0.56607,0.00047728,0.14249,0.98964,0.00025415,0.0007004
1.6166,0.56088,0.55824,0.56607,0.00047732,0.1444,0.98773,0.0002536,0.00070104
1.6174,0.56088,0.55824,0.56606,0.00047736,0.14632,0.98581,0.00025304,0.00070168
1.6182,0.56088,0.55824,0.56606,0.0004774,0.14825,0.98388,0.00025248,0.00070233
1.619,0.56088,0.55823,0.56606,0.00047744,0.15019,0.98193,0.00025191,0.00070297
1.6198,0.56088,0.55823,0.56606,0.00047747,0.15213,0.97998,0.00025134,0.00070361
1.6206,0.56088,0.55823,0.56605,0.0004775,0.1541,0.97801,0.00025076,0.00070425
1.6214,0.56088,0.55822,0.56605,0.00047753,0.15607,0.97603,0.00025018,0.00070489
1.6222,0.56088,0.55822,0.56605,0.00047756,0.15805,0.97405,0.00024959,0.00070553
1.623,0.56088,0.55822,0.56605,0.00047758,0.16004,0.97205,0.000249,0.00070616
1.6238,0.56088,0.55821,0.56604,0.0004776,0.16204,0.97004,0.0002484,0.0007068
1.6247,0.56088,0.55821,0.56604,0.00047762,0.16405,0.96802,0.0002478,0.00070744
1.6255,0.56088,0.5582,0.56604,0.00047763,0.16608,0.966,0.00024719,0.00070807
1.6263,0.56088,0.5582,0.56603,0.00047764,0.16811,0.96396,0.00024658,0.0007087
1.6271,0.56088,0.5582,0.56603,0.00047765,0.17015,0.96191,0.00024597,0.00070934
1.6279,0.56088,0.55819,0.56603,0.00047766,0.17221,0.95985,0.00024535,0.00070997
1.6287,0.56088,0.55819,0.56603,0.00047766,0.17427,0.95778,0.00024473,0.0007106
1.6295,0.56088,0.55819,0.56602,0.00047766,0.17635,0.9557,0.0002441,0.00071122
1.6303,0.56088,0.55818,0.56602,0.00047766,0.17843,0.95361,0.00024347,0.00071185
1.6311,0.56088,0.55818,0.56602,0.00047765,0.18052,0.95152,0.00024283,0.00071248
1.6319,0.56088,0.55817,0.56602,0.00047764,0.18263,0.94941,0.00024219,0.0007131
1.6327,0.56088,0.55817,0.56601,0.00047763,0.18474,0.94729,0.00024154,0.00071372
1.6335,0.56088,0.55817,0.56601,0.00047762,0.18686,0.94516,0.00024089,0.00071434
1.6343,0.56088,0.55816,0.56601,0.0004776,0.189,0.94302,0.00024024,0.00071496
1.6351,0.56088,0.55816,0.56601,0.00047758,0.19114,0.94088,0.00023958,0.00071557
1.6359,0.56088,0.55816,0.56601,0.00047755,0.19329,0.93872,0.00023892,0.00071619
1.6367,0.56088,0.55815,0.566,0.00047753,0.19545,0.93655,0.00023825,0.0007168
1.6375,0.56088,0.55815,0.566,0.00047749,0.19762,0.93438,0.00023758,0.00071741
1.6383,0.56088,0.55814,0.566,0.00047746,0.19981,0.93219,0.00023691,0.00071802
1.6392,0.56088,0.55814,0.566,0.00047742,0.202,0.93,0.00023623,0.00071862
1.64,0.56088,0.55814,0.56599,0.00047738,0.2042,0.92779,0.00023554,0.00071922
1.6408,0.56088,0.55813,0.56599,0.00047734,0.2064,0.92558,0.00023486,0.00071983
1.6416,0.56088,0.55813,0.56599,0.00047729,0.20862,0.92336,0.00023417,0.00072042
1.6424,0.56088,0.55812,0.56599,0.00047725,0.21085,0.92112,0.00023347,0.00072102
1.6432,0.56088,0.55812,0.56598,0.00047719,0.21309,0.91888,0.00023277,0.00072161
1.644,0.56088,0.55811,0.56598,0.00047714,0.21533,0.91663,0.00023207,0.0007222
1.6448,0.56088,0.55811,0.56598,0.00047708,0.21759,0.91437,0.00023136,0.00072279
1.6456,0.56088,0.55811,0.56598,0.00047702,0.21985,0.91211,0.00023065,0.00072338
1.6464,0.56088,0.5581,0.56598,0.00047695,0.22212,0.90983,0.00022994,0.00072396
1.6472,0.56087,0.5581,0.56597,0.00047688,0.2244,0.90754,0.00022922,0.00072454
1.648,0.56087,0.55809,0.56597,0.00047681,0.22669,0.90525,0.0002285,0.00072511
1.6488,0.56087,0.55809,0.56597,0.00047673,0.22899,0.90295,0.00022778,0.00072569
1.6496,0.56087,0.55808,0.56597,0.00047665,0.2313,0.90064,0.00022705,0.00072626
1.6504,0.56087,0.55808,0.56596,0.00047657,0.23361,0.89832,0.00022632,0.00072682
1.6512,0.56087,0.55808,0.56596,0.00047649,0.23594,0.89599,0.00022558,0.00072739
1.652,0.56087,0.55807,0.56596,0.0004764,0.23827,0.89365,0.00022485,0.00072795
1.6528,0.56087,0.55807,0.56596,0.0004763,0.24061,0.89131,0.00022411,0.0007285
1.6537,0.56087,0.55806,0.56596,0.00047621,0.24296,0.88895,0.00022336,0.00072906
1.6545,0.56087,0.55806,0.56595,0.00047611,0.24532,0.88659,0.00022261,0.0007296
1.6553,0.56087,0.55805,0.56595,0.00047601,0.24768,0.88422,0.00022186,0.00073015
1.6561,0.56087,0.55805,0.56595,0.0004759,0.25006,0.88184,0.00022111,0.00073069
1.6569,0.56087,0.55804,0.56595,0.00047579,0.25244,0.87946,0.00022035,0.00073123
1.6577,0.56087,0.55804,0.56595,0.00047568,0.25483,0.87706,0.00021959,0.00073177
1.6585,0.56087,0.55803,0.56594,0.00047556,0.25723,0.87466,0.00021883,0.0007323
1.6593,0.56087,0.55803,0.56594,0.00047544,0.25963,0.87225,0.00021806,0.00073282
1.6601,0.56087,0.55803,0.56594,0.00047532,0.26205,0.86983,0.00021729,0.00073334
1.6609,0.56087,0.55802,0.56594,0.00047519,0.26447,0.86741,0.00021652,0.00073386
1.6617,0.56086,0.55802,0.56594,0.00047506,0.2669,0.86497,0.00021575,0.00073438
1.6625,0.56086,0.55801,0.56593,0.00047493,0.26934,0.86253,0.00021497,0.00073489
1.6633,0.56086,0.55801,0.56593,0.00047479,0.27178,0.86008,0.00021419,0.00073539
1.6641,0.56086,0.558,0.56593,0.00047465,0.27423,0.85763,0.00021341,0.00073589
1.6649,0.56086,0.558,0.56593,0.00047451,0.27669,0.85516,0.00021263,0.00073639
1.6657,0.56086,0.55799,0.56593,0.00047436,0.27916,0.85269,0.00021184,0.00073688
1.6665,0.56086,0.55799,0.56592,0.00047421,0.28164,0.85021,0.00021105,0.00073737
1.6673,0.56086,0.55798,0.56592,0.00047405,0.28412,0.84773,0.00021026,0.00073785
1.6681,0.56086,0.55798,0.56592,0.00047389,0.28661,0.84524,0.00020946,0.00073832
1.669,0.56086,0.55797,0.56592,0.00047373,0.2891,0.84274,0.00020867,0.0007388
1.6698,0.56086,0.55797,0.56592,0.00047357,0.29161,0.84023,0.00020787,0.00073926
1.6706,0.56086,0.55796,0.56592,0.0004734,0.29412,0.83771,0.00020707,0.00073973
1.6714,0.56085,0.55796,0.56591,0.00047323,0.29664,0.83519,0.00020627,0.00074018
1.6722,0.56085,0.55795,0.56591,0.00047305,0.29916,0.83267,0.00020546,0.00074063
1.673,0.56085,0.55795,0.56591,0.00047287,0.30169,0.83013,0.00020466,0.00074108
1.6738,0.56085,0.55794,0.56591,0.00047269,0.30423,0.82759,0.00020385,0.00074152
1.6746,0.56085,0.55794,0.56591,0.0004725,0.30677,0.82504,0.00020304,0.00074196
1.6754,0.56085,0.55793,0.56591,0.00047231,0.30933,0.82249,0.00020223,0.00074239
1.6762,0.56085,0.55793,0.5659,0.00047212,0.31188,0.81993,0.00020142,0.00074281
1.677,0.56085,0.55792,0.5659,0.00047192,0.31445,0.81736,0.00020061,0.00074323
1.6778,0.56085,0.55792,0.5659,0.00047172,0.31702,0.81478,0.00019979,0.00074364
1.6786,0.56084,0.55791,0.5659,0.00047151,0.3196,0.8122,0.00019897,0.00074405
1.6794,0.56084,0.55791,0.5659,0.0004713,0.32218,0.80962,0.00019816,0.00074445
1.6802,0.56084,0.5579,0.5659,0.00047109,0.32477,0.80702,0.00019734,0.00074485
1.681,0.56084,0.5579,0.56589,0.00047088,0.32737,0.80442,0.00019652,0.00074524
1.6818,0.56084,0.55789,0.56589,0.00047066,0.32997,0.80182,0.0001957,0.00074562
1.6826,0.56084,0.55788,0.56589,0.00047044,0.33258,0.79921,0.00019487,0.000746
1.6835,0.56084,0.55788,0.56589,0.00047021,0.33519,0.79659,0.00019405,0.00074637
1.6843,0.56083,0.55787,0.56589,0.00046998,0.33781,0.79397,0.00019323,0.00074673
1.6851,0.56083,0.55787,0.56589,0.00046975,0.34044,0.79134,0.0001924,0.00074709
1.6859,0.56083,0.55786,0.56589,0.00046951,0.34307,0.7887,0.00019158,0.00074744
1.6867,0.56083,0.55786,0.56588,0.00046927,0.34571,0.78606,0.00019075,0.00074779
1.6875,0.56083,0.55785,0.56588,0.00046902,0.34835,0.78342,0.00018992,0.00074813
1.6883,0.56083,0.55785,0.56588,0.00046878,0.351,0.78076,0.0001891,0.00074846
1.6891,0.56083,0.55784,0.56588,0.00046853,0.35365,0.77811,0.00018827,0.00074878
1.6899,0.56082,0.55784,0.56588,0.00046827,0.35631,0.77544,0.00018744,0.0007491
1.6907,0.56082,0.55783,0.56588,0.00046801,0.35898,0.77278,0.00018661,0.00074941
1.6915,0.56082,0.55782,0.56588,0.00046775,0.36165,0.7701,0.00018578,0.00074972
1.6923,0.56082,0.55782,0.56588,0.00046748,0.36432,0.76743,0.00018496,0.00075001
1.6931,0.56082,0.55781,0.56587,0.00046722,0.36701,0.76474,0.00018413,0.0007503
1.6939,0.56082,0.55781,0.56587,0.00046694,0.36969,0.76205,0.0001833,0.00075059
1.6947,0.56081,0.5578,0.56587,0.00046667,0.37238,0.75936,0.00018247,0.00075086
1.6955,0.56081,0.5578,0.56587,0.00046639,0.37508,0.75666,0.00018164,0.00075113
1.6963,0.56081,0.55779,0.56587,0.0004661,0.37778,0.75396,0.00018081,0.00075139
1.6971,0.56081,0.55778,0.56587,0.00046582,0.38049,0.75125,0.00017999,0.00075165
1.698,0.56081,0.55778,0.56587,0.00046553,0.3832,0.74854,0.00017916,0.00075189
1.6988,0.5608,0.55777,0.56587,0.00046523,0.38591,0.74582,0.00017833,0.00075213
1.6996,0.5608,0.55777,0.56586,0.00046494,0.38863,0.7431,0.0001775,0.00075237
1.7004,0.5608,0.55776,0.56586,0.00046463,0.39136,0.74037,0.00017668,0.00075259
1.7012,0.5608,0.55776,0.56586,0.00046433,0.39409,0.73764,0.00017585,0.0007528
1.702,0.5608,0.55775,0.56586,0.00046402,0.39682,0.7349,0.00017503,0.00075301
1.7028,0.5608,0.55774,0.56586,0.00046371,0.39956,0.73216,0.00017421,0.00075321
1.7036,0.56079,0.55774,0.56586,0.0004634,0.4023,0.72942,0.00017338,0.00075341
1.7044,0.56079,0.55773,0.56586,0.00046308,0.40504,0.72667,0.00017256,0.00075359
1.7052,0.56079,0.55773,0.56586,0.00046276,0.4078,0.72392,0.00017174,0.00075377
1.706,0.56079,0.55772,0.56586,0.00046243,0.41055,0.72116,0.00017092,0.00075394
1.7068,0.56078,0.55771,0.56585,0.0004621,0.41331,0.7184,0.00017011,0.0007541
1.7076,0.56078,0.55771,0.56585,0.00046177,0.41607,0.71564,0.00016929,0.00075425
1.7084,0.56078,0.5577,0.56585,0.00046143,0.41884,0.71287,0.00016847,0.00075439
1.7092,0.56078,0.5577,0.56585,0.00046109,0.42161,0.7101,0.00016766,0.00075453
1.71,0.56078,0.55769,0.56585,0.00046075,0.42438,0.70732,0.00016685,0.00075466
1.7108,0.56077,0.55768,0.56585,0.00046041,0.42716,0.70454,0.00016604,0.00075477
1.7116,0.56077,0.55768,0.56585,0.00046006,0.42994,0.70176,0.00016523,0.00075488
1.7125,0.56077,0.55767,0.56585,0.0004597,0.43272,0.69897,0.00016442,0.00075499
1.7133,0.56077,0.55767,0.56585,0.00045935,0.43551,0.69618,0.00016362,0.00075508
1.7141,0.56076,0.55766,0.56585,0.00045899,0.4383,0.69339,0.00016281,0.00075517
1.7149,0.56076,0.55765,0.56585,0.00045863,0.4411,0.6906,0.00016201,0.00075524
1.7157,0.56076,0.55765,0.56584,0.00045826,0.44389,0.6878,0.00016121,0.00075531
1.7165,0.56076,0.55764,0.56584,0.00045789,0.44669,0.68499,0.00016041,0.00075537
1.7173,0.56075,0.55763,0.56584,0.00045752,0.4495,0.68219,0.00015962,0.00075542
1.7181,0.56075,0.55763,0.56584,0.00045714,0.45231,0.67938,0.00015883,0.00075546
1.7189,0.56075,0.55762,0.56584,0.00045676,0.45512,0.67657,0.00015804,0.00075549
1.7197,0.56075,0.55761,0.56584,0.00045638,0.45793,0.67375,0.00015725,0.00075551
1.7205,0.56074,0.55761,0.56584,0.000456,0.46074,0.67094,0.00015646,0.00075553
1.7213,0.56074,0.5576,0.56584,0.00045561,0.46356,0.66812,0.00015568,0.00075553
1.7221,0.56074,0.5576,0.56584,0.00045521,0.46638,0.6653,0.0001549,0.00075553
1.7229,0.56074,0.55759,0.56584,0.00045482,0.46921,0.66247,0.00015412,0.00075552
1.7237,0.56073,0.55758,0.56584,0.00045442,0.47203,0.65964,0.00015335,0.0007555
1.7245,0.56073,0.55758,0.56584,0.00045402,0.47486,0.65681,0.00015257,0.00075546
1.7253,0.56073,0.55757,0.56584,0.00045361,0.47769,0.65398,0.0001518,0.00075542
1.7261,0.56072,0.55756,0.56584,0.00045321,0.48052,0.65115,0.00015104,0.00075537
1.7269,0.56072,0.55756,0.56584,0.0004528,0.48336,0.64831,0.00015028,0.00075532
1.7278,0.56072,0.55755,0.56584,0.00045238,0.4862,0.64547,0.00014952,0.00075525
1.7286,0.56072,0.55754,0.56583,0.00045196,0.48904,0.64263,0.00014876,0.00075517
1.7294,0.56071,0.55754,0.56583,0.00045154,0.49188,0.63979,0.000148,0.00075508
1.7302,0.56071,0.55753,0.56583,0.00045112,0.49472,0.63695,0.00014725,0.00075499
1.731,0.56071,0.55752,0.56583,0.00045069,0.49756,0.6341,0.00014651,0.00075488
1.7318,0.5607,0.55752,0.56583,0.00045027,0.50041,0.63125,0.00014576,0.00075477
1.7326,0.5607,0.55751,0.56583,0.00044983,0.50326,0.6284,0.00014502,0.00075464
1.7334,0.5607,0.5575,0.56583,0.0004494,0.50611,0.62555,0.00014429,0.00075451
1.7342,0.5607,0.5575,0.56583,0.00044896,0.50896,0.6227,0.00014355,0.00075437
1.735,0.56069,0.55749,0.56583,0.00044852,0.51182,0.61985,0.00014283,0.00075421
1.7358,0.56069,0.55748,0.56583,0.00044807,0.51467,0.61699,0.0001421,0.00075405
1.7366,0.56069,0.55748,0.56583,0.00044763,0.51753,0.61414,0.00014138,0.00075388
1.7374,0.56068,0.55747,0.56583,0.00044718,0.52038,0.61128,0.00014066,0.0007537
1.7382,0.56068,0.55746,0.56583,0.00044673,0.52324,0.60842,0.00013995,0.0007535
1.739,0.56068,0.55746,0.56583,0.00044627,0.5261,0.60556,0.00013924,0.0007533
1.7398,0.56067,0.55745,0.56583,0.00044581,0.52896,0.6027,0.00013853,0.00075309
1.7406,0.56067,0.55744,0.56583,0.00044535,0.53182,0.59984,0.00013783,0.00075287
1.7414,0.56067,0.55744,0.56583,0.00044489,0.53468,0.59697,0.00013713,0.00075264
1.7423,0.56066,0.55743,0.56583,0.00044442,0.53755,0.59411,0.00013644,0.0007524
1.7431,0.56066,0.55742,0.56583,0.00044395,0.54041,0.59125,0.00013575,0.00075215
1.7439,0.56066,0.55742,0.56583,0.00044348,0.54328,0.58838,0.00013507,0.00075189
1.7447,0.56065,0.55741,0.56583,0.000443,0.54614,0.58552,0.00013439,0.00075162
1.7455,0.56065,0.5574,0.56583,0.00044253,0.54901,0.58265,0.00013371,0.00075134
1.7463,0.56065,0.55739,0.56583,0.00044205,0.55187,0.57978,0.00013304,0.00075106
1.7471,0.56064,0.55739,0.56583,0.00044156,0.55474,0.57692,0.00013237,0.00075076
1.7479,0.56064,0.55738,0.56583,0.00044108,0.55761,0.57405,0.00013171,0.00075045
1.7487,0.56064,0.55737,0.56583,0.00044059,0.56047,0.57118,0.00013105,0.00075013
1.7495,0.56063,0.55737,0.56583,0.0004401,0.56334,0.56832,0.0001304,0.0007498
1.7503,0.56063,0.55736,0.56583,0.00043961,0.56621,0.56545,0.00012975,0.00074947
1.7511,0.56062,0.55735,0.56583,0.00043911,0.56908,0.56258,0.00012911,0.00074912
1.7519,0.56062,0.55734,0.56583,0.00043861,0.57194,0.55971,0.00012847,0.00074876
1.7527,0.56062,0.55734,0.56583,0.00043811,0.57481,0.55685,0.00012783,0.00074839
1.7535,0.56061,0.55733,0.56583,0.00043761,0.57768,0.55398,0.00012721,0.00074802
1.7543,0.56061,0.55732,0.56583,0.00043711,0.58054,0.55111,0.00012658,0.00074763
1.7551,0.56061,0.55732,0.56583,0.0004366,0.58341,0.54825,0.00012596,0.00074723
1.7559,0.5606,0.55731,0.56583,0.00043609,0.58627,0.54538,0.00012535,0.00074683
1.7568,0.5606,0.5573,0.56583,0.00043558,0.58914,0.54252,0.00012474,0.00074641
1.7576,0.56059,0.55729,0.56583,0.00043506,0.592,0.53965,0.00012414,0.00074599
1.7584,0.56059,0.55729,0.56583,0.00043455,0.59487,0.53679,0.00012354,0.00074555
1.7592,0.56059,0.55728,0.56583,0.00043403,0.59773,0.53393,0.00012295,0.00074511
1.76,0.56058,0.55727,0.56583,0.00043351,0.60059,0.53106,0.00012236,0.00074465
1.7608,0.56058,0.55727,0.56583,0.00043298,0.60346,0.5282,0.00012178,0.00074419
1.7616,0.56057,0.55726,0.56583,0.00043246,0.60632,0.52534,0.0001212,0.00074372
1.7624,0.56057,0.55725,0.56583,0.00043193,0.60918,0.52248,0.00012063,0.00074323
1.7632,0.56057,0.55724,0.56583,0.0004314,0.61204,0.51963,0.00012006,0.00074274
1.764,0.56056,0.55724,0.56583,0.00043087,0.61489,0.51677,0.0001195,0.00074224
1.7648,0.56056,0.55723,0.56583,0.00043033,0.61775,0.51391,0.00011894,0.00074172
1.7656,0.56055,0.55722,0.56583,0.0004298,0.6206,0.51106,0.00011839,0.0007412
1.7664,0.56055,0.55721,0.56583,0.00042926,0.62346,0.50821,0.00011785,0.00074067
1.7672,0.56055,0.55721,0.56583,0.00042872,0.62631,0.50536,0.00011731,0.00074013
1.768,0.56054,0.5572,0.56583,0.00042818,0.62916,0.50251,0.00011677,0.00073958
1.7688,0.56054,0.55719,0.56583,0.00042763,0.63201,0.49966,0.00011624,0.00073902
1.7696,0.56053,0.55718,0.56583,0.00042709,0.63486,0.49681,0.00011572,0.00073845
1.7704,0.56053,0.55718,0.56583,0.00042654,0.6377,0.49397,0.00011521,0.00073787
1.7713,0.56052,0.55717,0.56583,0.00042599,0.64054,0.49112,0.00011469,0.00073729
1.7721,0.56052,0.55716,0.56583,0.00042544,0.64339,0.48828,0.00011419,0.00073669
1.7729,0.56052,0.55715,0.56584,0.00042489,0.64623,0.48544,0.00011369,0.00073608
1.7737,0.56051,0.55715,0.56584,0.00042433,0.64906,0.48261,0.00011319,0.00073547
1.7745,0.56051,0.55714,0.56584,0.00042377,0.6519,0.47977,0.0001127,0.00073484
1.7753,0.5605,0.55713,0.56584,0.00042321,0.65473,0.47694,0.00011222,0.00073421
1.7761,0.5605,0.55712,0.56584,0.00042265,0.65756,0.47411,0.00011174,0.00073356
1.7769,0.56049,0.55712,0.56584,0.00042209,0.66039,0.47128,0.00011127,0.00073291
1.7777,0.56049,0.55711,0.56584,0.00042153,0.66322,0.46846,0.00011081,0.00073225
1.7785,0.56048,0.5571,0.56584,0.00042096,0.66604,0.46564,0.00011035,0.00073158
1.7793,0.56048,0.55709,0.56584,0.0004204,0.66887,0.46282,0.00010989,0.0007309
1.7801,0.56048,0.55709,0.56584,0.00041983,0.67168,0.46,0.00010945,0.00073021
1.7809,0.56047,0.55708,0.56584,0.00041926,0.6745,0.45718,0.000109,0.00072952
1.7817,0.56047,0.55707,0.56584,0.00041869,0.67731,0.45437,0.00010857,0.00072881
1.7825,0.56046,0.55706,0.56584,0.00041812,0.68012,0.45156,0.00010814,0.0007281
1.7833,0.56046,0.55705,0.56584,0.00041754,0.68293,0.44876,0.00010771,0.00072737
1.7841,0.56045,0.55705,0.56584,0.00041697,0.68574,0.44595,0.00010729,0.00072664
1.7849,0.56045,0.55704,0.56585,0.00041639,0.68854,0.44315,0.00010688,0.0007259
1.7857,0.56044,0.55703,0.56585,0.00041581,0.69134,0.44036,0.00010647,0.00072515
1.7866,0.56044,0.55702,0.56585,0.00041523,0.69413,0.43756,0.00010607,0.0007244
1.7874,0.56043,0.55702,0.56585,0.00041465,0.69692,0.43477,0.00010567,0.00072363
1.7882,0.56043,0.55701,0.56585,0.00041407,0.69971,0.43198,0.00010528,0.00072286
1.789,0.56042,0.557,0.56585,0.00041349,0.7025,0.4292,0.0001049,0.00072207
1.7898,0.56042,0.55699,0.56585,0.0004129,0.70528,0.42642,0.00010452,0.00072128
1.7906,0.56041,0.55698,0.56585,0.00041232,0.70806,0.42365,0.00010415,0.00072048
1.7914,0.56041,0.55698,0.56585,0.00041173,0.71083,0.42087,0.00010378,0.00071968
1.7922,0.5604,0.55697,0.56585,0.00041114,0.7136,0.4181,0.00010342,0.00071886
1.793,0.5604,0.55696,0.56585,0.00041055,0.71637,0.41534,0.00010307,0.00071804
1.7938,0.56039,0.55695,0.56585,0.00040996,0.71913,0.41258,0.00010272,0.00071721
1.7946,0.56039,0.55694,0.56586,0.00040937,0.72189,0.40982,0.00010238,0.00071637
1.7954,0.56038,0.55694,0.56586,0.00040878,0.72465,0.40707,0.00010204,0.00071552
1.7962,0.56038,0.55693,0.56586,0.00040819,0.7274,0.40432,0.00010171,0.00071467
1.797,0.56037,0.55692,0.56586,0.0004076,0.73015,0.40157,0.00010138,0.00071381
1.7978,0.56037,0.55691,0.56586,0.000407,0.73289,0.39883,0.00010106,0.00071294
1.7986,0.56036,0.5569,0.56586,0.00040641,0.73563,0.39609,0.00010075,0.00071206
1.7994,0.56036,0.5569,0.56586,0.00040581,0.73836,0.39336,0.00010044,0.00071118
1.8002,0.56035,0.55689,0.56586,0.00040521,0.74109,0.39063,0.00010014,0.00071028
1.8011,0.56035,0.55688,0.56586,0.00040461,0.74382,0.38791,9.9843e-05,0.00070939
1.8019,0.56034,0.55687,0.56587,0.00040402,0.74654,0.38519,9.9552e-05,0.00070848
1.8027,0.56034,0.55686,0.56587,0.00040342,0.74926,0.38248,9.9266e-05,0.00070757
1.8035,0.56033,0.55686,0.56587,0.00040282,0.75197,0.37977,9.8987e-05,0.00070665
1.8043,0.56033,0.55685,0.56587,0.00040222,0.75467,0.37706,9.8713e-05,0.00070572
1.8051,0.56032,0.55684,0.56587,0.00040161,0.75738,0.37436,9.8445e-05,0.00070478
1.8059,0.56032,0.55683,0.56587,0.00040101,0.76007,0.37167,9.8182e-05,0.00070384
1.8067,0.56031,0.55682,0.56587,0.00040041,0.76277,0.36898,9.7925e-05,0.0007029
1.8075,0.56031,0.55682,0.56587,0.00039981,0.76545,0.3663,9.7673e-05,0.00070194
1.8083,0.5603,0.55681,0.56588,0.0003992,0.76814,0.36362,9.7427e-05,0.00070098
1.8091,0.5603,0.5568,0.56588,0.0003986,0.77081,0.36094,9.7187e-05,0.00070001
1.8099,0.56029,0.55679,0.56588,0.000398,0.77348,0.35827,9.6952e-05,0.00069904
1.8107,0.56029,0.55678,0.56588,0.00039739,0.77615,0.35561,9.6722e-05,0.00069806
1.8115,0.56028,0.55678,0.56588,0.00039679,0.77881,0.35295,9.6498e-05,0.00069707
1.8123,0.56027,0.55677,0.56588,0.00039618,0.78147,0.3503,9.628e-05,0.00069608
1.8131,0.56027,0.55676,0.56588,0.00039557,0.78412,0.34765,9.6066e-05,0.00069508
1.8139,0.56026,0.55675,0.56588,0.00039497,0.78676,0.34501,9.5859e-05,0.00069408
1.8147,0.56026,0.55674,0.56589,0.00039436,0.7894,0.34237,9.5656e-05,0.00069307
1.8156,0.56025,0.55673,0.56589,0.00039376,0.79203,0.33974,9.5459e-05,0.00069205
1.8164,0.56025,0.55673,0.56589,0.00039315,0.79466,0.33712,9.5267e-05,0.00069103
1.8172,0.56024,0.55672,0.56589,0.00039254,0.79728,0.3345,9.508e-05,0.00069
1.818,0.56024,0.55671,0.56589,0.00039193,0.7999,0.33189,9.4898e-05,0.00068897
1.8188,0.56023,0.5567,0.56589,0.00039133,0.80251,0.32928,9.4722e-05,0.00068793
1.8196,0.56022,0.55669,0.5659,0.00039072,0.80511,0.32668,9.4551e-05,0.00068689
1.8204,0.56022,0.55669,0.5659,0.00039011,0.80771,0.32408,9.4384e-05,0.00068584
1.8212,0.56021,0.55668,0.5659,0.00038951,0.8103,0.32149,9.4223e-05,0.00068479
1.822,0.56021,0.55667,0.5659,0.0003889,0.81289,0.31891,9.4067e-05,0.00068373
1.8228,0.5602,0.55666,0.5659,0.00038829,0.81547,0.31634,9.3916e-05,0.00068267
1.8236,0.5602,0.55665,0.5659,0.00038768,0.81804,0.31377,9.377e-05,0.0006816
1.8244,0.56019,0.55664,0.5659,0.00038708,0.8206,0.31121,9.3628e-05,0.00068053
1.8252,0.56019,0.55664,0.56591,0.00038647,0.82316,0.30865,9.3492e-05,0.00067945
1.826,0.56018,0.55663,0.56591,0.00038586,0.82572,0.3061,9.336e-05,0.00067837
1.8268,0.56017,0.55662,0.56591,0.00038526,0.82826,0.30356,9.3233e-05,0.00067728
1.8276,0.56017,0.55661,0.56591,0.00038465,0.8308,0.30102,9.3111e-05,0.00067619
1.8284,0.56016,0.5566,0.56591,0.00038404,0.83334,0.29849,9.2994e-05,0.0006751
1.8292,0.56016,0.55659,0.56591,0.00038344,0.83586,0.29597,9.2881e-05,0.000674
1.8301,0.56015,0.55659,0.56592,0.00038283,0.83838,0.29345,9.2773e-05,0.00067289
1.8309,0.56015,0.55658,0.56592,0.00038223,0.84089,0.29094,9.2669e-05,0.00067179
1.8317,0.56014,0.55657,0.56592,0.00038162,0.8434,0.28844,9.257e-05,0.00067068
1.8325,0.56013,0.55656,0.56592,0.00038102,0.8459,0.28595,9.2476e-05,0.00066956
1.8333,0.56013,0.55655,0.56592,0.00038041,0.84839,0.28346,9.2386e-05,0.00066844
1.8341,0.56012,0.55654,0.56593,0.00037981,0.85087,0.28098,9.23e-05,0.00066732
1.8349,0.56012,0.55654,0.56593,0.00037921,0.85335,0.27851,9.2219e-05,0.0006662
1.8357,0.56011,0.55653,0.56593,0.00037861,0.85582,0.27604,9.2142e-05,0.00066507
1.8365,0.5601,0.55652,0.56593,0.000378,0.85828,0.27358,9.2069e-05,0.00066394
1.8373,0.5601,0.55651,0.56593,0.0003774,0.86073,0.27113,9.2e-05,0.00066281
1.8381,0.56009,0.5565,0.56593,0.0003768,0.86318,0.26869,9.1936e-05,0.00066167
1.8389,0.56009,0.55649,0.56594,0.0003762,0.86562,0.26626,9.1876e-05,0.00066053
1.8397,0.56008,0.55648,0.56594,0.0003756,0.86805,0.26383,9.1819e-05,0.00065939
1.8405,0.56007,0.55648,0.56594,0.000375,0.87047,0.26141,9.1767e-05,0.00065824
1.8413,0.56007,0.55647,0.56594,0.00037441,0.87289,0.259,9.1719e-05,0.00065709
1.8421,0.56006,0.55646,0.56594,0.00037381,0.8753,0.25659,9.1675e-05,0.00065594
1.8429,0.56006,0.55645,0.56595,0.00037321,0.8777,0.2542,9.1634e-05,0.00065479
1.8437,0.56005,0.55644,0.56595,0.00037262,0.88009,0.25181,9.1598e-05,0.00065363
1.8445,0.56004,0.55643,0.56595,0.00037202,0.88247,0.24943,9.1565e-05,0.00065248
1.8454,0.56004,0.55643,0.56595,0.00037143,0.88485,0.24706,9.1536e-05,0.00065132
1.8462,0.56003,0.55642,0.56595,0.00037083,0.88722,0.24469,9.1511e-05,0.00065016
1.847,0.56003,0.55641,0.56596,0.00037024,0.88958,0.24234,9.1489e-05,0.00064899
1.8478,0.56002,0.5564,0.56596,0.00036965,0.89193,0.23999,9.1471e-05,0.00064783
1.8486,0.56001,0.55639,0.56596,0.00036906,0.89427,0.23765,9.1456e-05,0.00064666
1.8494,0.56001,0.55638,0.56596,0.00036847,0.89661,0.23532,9.1445e-05,0.0006455
1.8502,0.56,0.55637,0.56597,0.00036788,0.89893,0.233,9.1437e-05,0.00064433
1.851,0.56,0.55637,0.56597,0.0003673,0.90125,0.23068,9.1433e-05,0.00064316
1.8518,0.55999,0.55636,0.56597,0.00036671,0.90356,0.22838,9.1432e-05,0.00064199
1.8526,0.55998,0.55635,0.56597,0.00036612,0.90586,0.22608,9.1434e-05,0.00064081
1.8534,0.55998,0.55634,0.56597,0.00036554,0.90815,0.2238,9.144e-05,0.00063964
1.8542,0.55997,0.55633,0.56598,0.00036496,0.91043,0.22152,9.1449e-05,0.00063847
1.855,0.55997,0.55632,0.56598,0.00036438,0.91271,0.21925,9.1461e-05,0.00063729
1.8558,0.55996,0.55632,0.56598,0.0003638,0.91497,0.21699,9.1476e-05,0.00063612
1.8566,0.55995,0.55631,0.56598,0.00036322,0.91723,0.21474,9.1494e-05,0.00063494
1.8574,0.55995,0.5563,0.56598,0.00036264,0.91948,0.21249,9.1515e-05,0.00063376
1.8582,0.55994,0.55629,0.56599,0.00036206,0.92172,0.21026,9.1539e-05,0.00063259
1.859,0.55993,0.55628,0.56599,0.00036149,0.92395,0.20803,9.1566e-05,0.00063141
1.8599,0.55993,0.55627,0.56599,0.00036091,0.92617,0.20582,9.1596e-05,0.00063023
1.8607,0.55992,0.55626,0.56599,0.00036034,0.92838,0.20361,9.1628e-05,0.00062905
1.8615,0.55992,0.55626,0.566,0.00035977,0.93058,0.20141,9.1663e-05,0.00062788
1.8623,0.55991,0.55625,0.566,0.0003592,0.93277,0.19923,9.1701e-05,0.0006267
1.8631,0.5599,0.55624,0.566,0.00035863,0.93495,0.19705,9.1742e-05,0.00062552
1.8639,0.5599,0.55623,0.566,0.00035807,0.93713,0.19488,9.1785e-05,0.00062435
1.8647,0.55989,0.55622,0.56601,0.0003575,0.93929,0.19272,9.1831e-05,0.00062317
1.8655,0.55988,0.55621,0.56601,0.00035694,0.94145,0.19057,9.188e-05,0.000622
1.8663,0.55988,0.5562,0.56601,0.00035638,0.94359,0.18843,9.1931e-05,0.00062082
1.8671,0.55987,0.5562,0.56601,0.00035582,0.94573,0.1863,9.1984e-05,0.00061965
1.8679,0.55987,0.55619,0.56602,0.00035526,0.94785,0.18418,9.2039e-05,0.00061847
1.8687,0.55986,0.55618,0.56602,0.0003547,0.94997,0.18207,9.2097e-05,0.0006173
1.8695,0.55985,0.55617,0.56602,0.00035414,0.95207,0.17997,9.2158e-05,0.00061613
1.8703,0.55985,0.55616,0.56602,0.00035359,0.95417,0.17788,9.222e-05,0.00061496
1.8711,0.55984,0.55615,0.56603,0.00035304,0.95625,0.1758,9.2285e-05,0.00061379
1.8719,0.55983,0.55614,0.56603,0.00035249,0.95833,0.17372,9.2352e-05,0.00061262
1.8727,0.55983,0.55614,0.56603,0.00035194,0.9604,0.17166,9.2421e-05,0.00061146
1.8735,0.55982,0.55613,0.56603,0.00035139,0.96245,0.16961,9.2492e-05,0.00061029
1.8744,0.55981,0.55612,0.56604,0.00035085,0.9645,0.16757,9.2565e-05,0.00060913
1.8752,0.55981,0.55611,0.56604,0.00035031,0.96653,0.16554,9.264e-05,0.00060797
1.876,0.5598,0.5561,0.56604,0.00034976,0.96856,0.16352,9.2717e-05,0.00060681
1.8768,0.5598,0.55609,0.56604,0.00034922,0.97058,0.16151,9.2796e-05,0.00060565
1.8776,0.55979,0.55608,0.56605,0.00034869,0.97258,0.15951,9.2877e-05,0.0006045
1.8784,0.55978,0.55608,0.56605,0.00034815,0.97457,0.15752,9.2959e-05,0.00060334
1.8792,0.55978,0.55607,0.56605,0.00034762,0.97656,0.15554,9.3044e-05,0.00060219
1.88,0.55977,0.55606,0.56605,0.00034709,0.97853,0.15358,9.313e-05,0.00060104
1.8808,0.55976,0.55605,0.56606,0.00034656,0.9805,0.15162,9.3218e-05,0.0005999
1.8816,0.55976,0.55604,0.56606,0.00034603,0.98245,0.14967,9.3307e-05,0.00059875
1.8824,0.55975,0.55603,0.56606,0.00034551,0.98439,0.14773,9.3398e-05,0.00059761
1.8832,0.55974,0.55602,0.56606,0.00034498,0.98632,0.14581,9.3491e-05,0.00059647
1.884,0.55974,0.55602,0.56607,0.00034446,0.98824,0.14389,9.3585e-05,0.00059534
1.8848,0.55973,0.55601,0.56607,0.00034394,0.99015,0.14199,9.3681e-05,0.0005942
1.8856,0.55973,0.556,0.56607,0.00034343,0.99205,0.1401,9.3779e-05,0.00059307
1.8864,0.55972,0.55599,0.56608,0.00034291,0.99394,0.13821,9.3877e-05,0.00059194
1.8872,0.55971,0.55598,0.56608,0.0003424,0.99581,0.13634,9.3978e-05,0.00059082
1.888,0.55971,0.55597,0.56608,0.00034189,0.99768,0.13448,9.4079e-05,0.0005897
1.8889,0.5597,0.55596,0.56608,0.00034138,0.99953,0.13263,9.4182e-05,0.00058858
1.8897,0.55969,0.55596,0.56609,0.00034087,1.0014,0.1308,9.4286e-05,0.00058746
1.8905,0.55969,0.55595,0.56609,0.00034037,1.0032,0.12897,9.4392e-05,0.00058635
1.8913,0.55968,0.55594,0.56609,0.00033987,1.005,0.12715,9.4499e-05,0.00058524
1.8921,0.55967,0.55593,0.56609,0.00033937,1.0068,0.12535,9.4607e-05,0.00058414
1.8929,0.55967,0.55592,0.5661,0.00033888,1.0086,0.12356,9.4717e-05,0.00058303
1.8937,0.55966,0.55591,0.5661,0.00033838,1.0104,0.12177,9.4827e-05,0.00058194
1.8945,0.55965,0.55591,0.5661,0.00033789,1.0122,0.12,9.4939e-05,0.00058084
1.8953,0.55965,0.5559,0.56611,0.0003374,1.014,0.11824,9.5052e-05,0.00057975
1.8961,0.55964,0.55589,0.56611,0.00033691,1.0157,0.1165,9.5166e-05,0.00057866
1.8969,0.55964,0.55588,0.56611,0.00033643,1.0175,0.11476,9.5281e-05,0.00057758
1.8977,0.55963,0.55587,0.56611,0.00033595,1.0192,0.11304,9.5397e-05,0.0005765
1.8985,0.55962,0.55586,0.56612,0.00033547,1.0209,0.11132,9.5514e-05,0.00057542
1.8993,0.55962,0.55585,0.56612,0.00033499,1.0226,0.10962,9.5633e-05,0.00057435
1.9001,0.55961,0.55585,0.56612,0.00033452,1.0243,0.10793,9.5752e-05,0.00057329
1.9009,0.5596,0.55584,0.56613,0.00033405,1.026,0.10626,9.5872e-05,0.00057222
1.9017,0.5596,0.55583,0.56613,0.00033358,1.0277,0.10459,9.5994e-05,0.00057116
1.9025,0.55959,0.55582,0.56613,0.00033311,1.0293,0.10294,9.6116e-05,0.00057011
1.9033,0.55958,0.55581,0.56614,0.00033265,1.031,0.10129,9.6239e-05,0.00056906
1.9042,0.55958,0.5558,0.56614,0.00033219,1.0326,0.099665,9.6363e-05,0.00056801
1.905,0.55957,0.55579,0.56614,0.00033173,1.0342,0.098046,9.6488e-05,0.00056697
1.9058,0.55956,0.55579,0.56614,0.00033127,1.0358,0.09644,9.6614e-05,0.00056593
1.9066,0.55956,0.55578,0.56615,0.00033082,1.0374,0.094846,9.6741e-05,0.0005649
1.9074,0.55955,0.55577,0.56615,0.00033037,1.039,0.093264,9.6869e-05,0.00056387
1.9082,0.55954,0.55576,0.56615,0.00032992,1.0406,0.091694,9.6998e-05,0.00056285
1.909,0.55954,0.55575,0.56616,0.00032948,1.0422,0.090136,9.7127e-05,0.00056183
1.9098,0.55953,0.55574,0.56616,0.00032904,1.0437,0.08859,9.7258e-05,0.00056082
1.9106,0.55953,0.55574,0.56616,0.0003286,1.0453,0.087057,9.7389e-05,0.00055981
1.9114,0.55952,0.55573,0.56617,0.00032816,1.0468,0.085536,9.7521e-05,0.00055881
1.9122,0.55951,0.55572,0.56617,0.00032773,1.0483,0.084027,9.7654e-05,0.00055781
1.913,0.55951,0.55571,0.56617,0.0003273,1.0498,0.082531,9.7788e-05,0.00055681
1.9138,0.5595,0.5557,0.56617,0.00032687,1.0513,0.081047,9.7923e-05,0.00055582
1.9146,0.55949,0.55569,0.56618,0.00032645,1.0528,0.079575,9.8058e-05,0.00055484
1.9154,0.55949,0.55568,0.56618,0.00032603,1.0542,0.078116,9.8195e-05,0.00055386
1.9162,0.55948,0.55568,0.56618,0.00032561,1.0557,0.076669,9.8332e-05,0.00055289
1.917,0.55947,0.55567,0.56619,0.00032519,1.0571,0.075235,9.847e-05,0.00055192
1.9178,0.55947,0.55566,0.56619,0.00032478,1.0586,0.073814,9.8609e-05,0.00055095
1.9187,0.55946,0.55565,0.56619,0.00032437,1.06,0.072405,9.8749e-05,0.00054999
1.9195,0.55945,0.55564,0.5662,0.00032397,1.0614,0.071009,9.8889e-05,0.00054904
1.9203,0.55945,0.55563,0.5662,0.00032356,1.0628,0.069625,9.9031e-05,0.00054809
1.9211,0.55944,0.55563,0.5662,0.00032316,1.0642,0.068254,9.9173e-05,0.00054715
1.9219,0.55943,0.55562,0.56621,0.00032276,1.0655,0.066896,9.9316e-05,0.00054621
1.9227,0.55943,0.55561,0.56621,0.00032237,1.0669,0.065551,9.946e-05,0.00054528
1.9235,0.55942,0.5556,0.56621,0.00032198,1.0682,0.064219,9.9605e-05,0.00054435
1.9243,0.55941,0.55559,0.56622,0.00032159,1.0695,0.062899,9.9751e-05,0.00054343
1.9251,0.55941,0.55558,0.56622,0.00032121,1.0708,0.061593,9.9898e-05,0.00054252
1.9259,0.5594,0.55558,0.56622,0.00032083,1.0721,0.060299,0.00010005,0.0005416
1.9267,0.5594,0.55557,0.56623,0.00032045,1.0734,0.059018,0.00010019,0.0005407
1.9275,0.55939,0.55556,0.56623,0.00032007,1.0747,0.057751,0.00010034,0.0005398
1.9283,0.55938,0.55555,0.56623,0.0003197,1.076,0.056496,0.0001005,0.00053891
1.9291,0.55938,0.55554,0.56624,0.00031933,1.0772,0.055254,0.00010065,0.00053802
1.9299,0.55937,0.55553,0.56624,0.00031897,1.0785,0.054026,0.0001008,0.00053713
1.9307,0.55936,0.55553,0.56624,0.0003186,1.0797,0.05281,0.00010095,0.00053625
1.9315,0.55936,0.55552,0.56625,0.00031825,1.0809,0.051608,0.00010111,0.00053538
1.9323,0.55935,0.55551,0.56625,0.00031789,1.0821,0.050419,0.00010126,0.00053452
1.9332,0.55934,0.5555,0.56625,0.00031754,1.0833,0.049243,0.00010142,0.00053365
1.934,0.55934,0.55549,0.56626,0.00031719,1.0844,0.048081,0.00010158,0.0005328
1.9348,0.55933,0.55549,0.56626,0.00031684,1.0856,0.046931,0.00010174,0.00053195
1.9356,0.55932,0.55548,0.56626,0.0003165,1.0867,0.045795,0.0001019,0.0005311
1.9364,0.55932,0.55547,0.56627,0.00031616,1.0879,0.044673,0.00010206,0.00053027
1.9372,0.55931,0.55546,0.56627,0.00031583,1.089,0.043563,0.00010222,0.00052943
1.938,0.5593,0.55545,0.56627,0.0003155,1.0901,0.042468,0.00010239,0.0005286
1.9388,0.5593,0.55544,0.56628,0.00031517,1.0912,0.041385,0.00010255,0.00052778
1.9396,0.55929,0.55544,0.56628,0.00031484,1.0922,0.040316,0.00010272,0.00052696
1.9404,0.55929,0.55543,0.56628,0.00031452,1.0933,0.039261,0.00010289,0.00052615
1.9412,0.55928,0.55542,0.56629,0.0003142,1.0944,0.038219,0.00010306,0.00052535
1.942,0.55927,0.55541,0.56629,0.00031389,1.0954,0.03719,0.00010323,0.00052455
1.9428,0.55927,0.5554,0.56629,0.00031358,1.0964,0.036175,0.0001034,0.00052375
1.9436,0.55926,0.5554,0.5663,0.00031327,1.0974,0.035174,0.00010357,0.00052296
1.9444,0.55925,0.55539,0.5663,0.00031296,1.0984,0.034186,0.00010375,0.00052218
1.9452,0.55925,0.55538,0.5663,0.00031266,1.0994,0.033212,0.00010393,0.0005214
1.946,0.55924,0.55537,0.56631,0.00031237,1.1004,0.032251,0.0001041,0.00052063
1.9468,0.55923,0.55536,0.56631,0.00031207,1.1013,0.031305,0.00010428,0.00051986
1.9477,0.55923,0.55535,0.56631,0.00031178,1.1023,0.030372,0.00010447,0.0005191
1.9485,0.55922,0.55535,0.56632,0.0003115,1.1032,0.029452,0.00010465,0.00051835
1.9493,0.55921,0.55534,0.56632,0.00031122,1.1041,0.028547,0.00010483,0.0005176
1.9501,0.55921,0.55533,0.56632,0.00031094,1.105,0.027655,0.00010502,0.00051685
1.9509,0.5592,0.55532,0.56633,0.00031066,1.1059,0.026777,0.00010521,0.00051611
1.9517,0.5592,0.55531,0.56633,0.00031039,1.1067,0.025913,0.0001054,0.00051538
1.9525,0.55919,0.55531,0.56633,0.00031012,1.1076,0.025062,0.00010559,0.00051465
1.9533,0.55918,0.5553,0.56634,0.00030986,1.1084,0.024226,0.00010579,0.00051393
1.9541,0.55918,0.55529,0.56634,0.0003096,1.1093,0.023404,0.00010598,0.00051321
1.9549,0.55917,0.55528,0.56634,0.00030934,1.1101,0.022595,0.00010618,0.0005125
1.9557,0.55916,0.55527,0.56635,0.00030909,1.1109,0.0218,0.00010638,0.00051179
1.9565,0.55916,0.55527,0.56635,0.00030884,1.1117,0.021019,0.00010659,0.00051109
1.9573,0.55915,0.55526,0.56635,0.00030859,1.1125,0.020253,0.00010679,0.00051039
1.9581,0.55914,0.55525,0.56636,0.00030835,1.1132,0.0195,0.000107,0.0005097
1.9589,0.55914,0.55524,0.56636,0.00030811,1.114,0.018761,0.00010721,0.00050901
1.9597,0.55913,0.55524,0.56636,0.00030788,1.1147,0.018036,0.00010742,0.00050833
1.9605,0.55913,0.55523,0.56637,0.00030764,1.1154,0.017326,0.00010764,0.00050765
1.9613,0.55912,0.55522,0.56637,0.00030742,1.1161,0.016629,0.00010785,0.00050698
1.9621,0.55911,0.55521,0.56638,0.00030719,1.1168,0.015946,0.00010807,0.00050632
1.963,0.55911,0.5552,0.56638,0.00030697,1.1175,0.015278,0.0001083,0.00050565
1.9638,0.5591,0.5552,0.56638,0.00030676,1.1181,0.014624,0.00010852,0.000505
1.9646,0.55909,0.55519,0.56639,0.00030655,1.1188,0.013984,0.00010875,0.00050435
1.9654,0.55909,0.55518,0.56639,0.00030634,1.1194,0.013357,0.00010898,0.0005037
1.9662,0.55908,0.55517,0.56639,0.00030614,1.12,0.012746,0.00010921,0.00050306
1.967,0.55908,0.55517,0.5664,0.00030593,1.1206,0.012148,0.00010945,0.00050242
1.9678,0.55907,0.55516,0.5664,0.00030574,1.1212,0.011564,0.00010969,0.00050179
1.9686,0.55906,0.55515,0.5664,0.00030555,1.1218,0.010995,0.00010993,0.00050116
1.9694,0.55906,0.55514,0.56641,0.00030536,1.1224,0.01044,0.00011017,0.00050054
1.9702,0.55905,0.55513,0.56641,0.00030517,1.1229,0.0098994,0.00011042,0.00049992
1.971,0.55904,0.55513,0.56641,0.00030499,1.1235,0.0093729,0.00011067,0.00049931
1.9718,0.55904,0.55512,0.56642,0.00030481,1.124,0.0088606,0.00011093,0.0004987
1.9726,0.55903,0.55511,0.56642,0.00030464,1.1245,0.0083626,0.00011118,0.0004981
1.9734,0.55902,0.5551,0.56642,0.00030447,1.125,0.007879,0.00011144,0.0004975
1.9742,0.55902,0.5551,0.56643,0.00030431,1.1254,0.0074096,0.00011171,0.0004969
1.975,0.55901,0.55509,0.56643,0.00030414,1.1259,0.0069545,0.00011198,0.00049631
1.9758,0.55901,0.55508,0.56644,0.00030399,1.1264,0.0065138,0.00011225,0.00049573
1.9766,0.559,0.55507,0.56644,0.00030383,1.1268,0.0060875,0.00011252,0.00049515
1.9775,0.55899,0.55507,0.56644,0.00030368,1.1272,0.0056754,0.0001128,0.00049457
1.9783,0.55899,0.55506,0.56645,0.00030354,1.1276,0.0052778,0.00011308,0.00049399
1.9791,0.55898,0.55505,0.56645,0.0003034,1.128,0.0048945,0.00011337,0.00049342
1.9799,0.55897,0.55504,0.56645,0.00030326,1.1284,0.0045256,0.00011366,0.00049286
1.9807,0.55897,0.55504,0.56646,0.00030313,1.1287,0.0041711,0.00011395,0.0004923
1.9815,0.55896,0.55503,0.56646,0.000303,1.1291,0.0038311,0.00011425,0.00049174
1.9823,0.55896,0.55502,0.56646,0.00030287,1.1294,0.0035054,0.00011455,0.00049119
1.9831,0.55895,0.55501,0.56647,0.00030275,1.1297,0.0031941,0.00011486,0.00049064
1.9839,0.55894,0.55501,0.56647,0.00030263,1.13,0.0028973,0.00011517,0.00049009
1.9847,0.55894,0.555,0.56648,0.00030252,1.1303,0.0026149,0.00011548,0.00048955
1.9855,0.55893,0.55499,0.56648,0.00030241,1.1306,0.002347,0.0001158,0.00048901
1.9863,0.55893,0.55498,0.56648,0.0003023,1.1309,0.0020935,0.00011612,0.00048848
1.9871,0.55892,0.55498,0.56649,0.0003022,1.1311,0.0018545,0.00011645,0.00048795
1.9879,0.55891,0.55497,0.56649,0.0003021,1.1313,0.0016299,0.00011678,0.00048742
1.9887,0.55891,0.55496,0.56649,0.00030201,1.1316,0.0014198,0.00011712,0.0004869
1.9895,0.5589,0.55495,0.5665,0.00030192,1.1318,0.0012242,0.00011746,0.00048638
1.9903,0.55889,0.55495,0.5665,0.00030183,1.132,0.001043,0.00011781,0.00048586
1.9911,0.55889,0.55494,0.5665,0.00030175,1.1321,0.00087635,0.00011816,0.00048535
1.992,0.55888,0.55493,0.56651,0.00030167,1.1323,0.00072417,0.00011851,0.00048484
1.9928,0.55888,0.55492,0.56651,0.0003016,1.1324,0.00058649,0.00011887,0.00048433
1.9936,0.55887,0.55492,0.56652,0.00030153,1.1326,0.00046331,0.00011924,0.00048383
1.9944,0.55886,0.55491,0.56652,0.00030147,1.1327,0.00035463,0.00011961,0.00048332
1.9952,0.55886,0.5549,0.56652,0.0003014,1.1328,0.00026044,0.00011998,0.00048283
1.996,0.55885,0.5549,0.56653,0.00030135,1.1329,0.00018076,0.00012036,0.00048233
1.9968,0.55884,0.55489,0.56653,0.00030129,1.1329,0.00011559,0.00012075,0.00048184
1.9976,0.55884,0.55488,0.56653,0.00030124,1.133,6.493e-05,0.00012114,0.00048135
1.9984,0.55883,0.55487,0.56654,0.0003012,1.133,2.8776e-05,0.00012153,0.00048086
1.9992,0.55883,0.55487,0.56654,0.00030116,1.1331,7.1329e-06,0.00012194,0.00048038
2,0.55882,0.55486,0.56654,0.00030112,1.1331,5.2321e-10,0.00012234,0.0004799


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertK_tp_jcp_p3r2_hrefN1_energy.csv <==
0.00080548,0.56653,0.56621,0.56655,1.3065e-07,1.1331,7.2556e-06,2.6118e-07,1.215e-10
0.001611,0.56653,0.56621,0.56655,1.3083e-07,1.1331,2.9022e-05,2.6118e-07,4.8601e-10
0.0024164,0.56653,0.56621,0.56655,1.3113e-07,1.133,6.5299e-05,2.6117e-07,1.0935e-09
0.0032219,0.56653,0.56621,0.56656,1.3155e-07,1.133,0.00011609,2.6116e-07,1.944e-09
0.0040274,0.56653,0.56621,0.56656,1.321e-07,1.1329,0.00018138,2.6115e-07,3.0374e-09
0.0048329,0.56653,0.56621,0.56657,1.3276e-07,1.1329,0.00026118,2.6114e-07,4.3738e-09
0.0056384,0.56653,0.56621,0.56657,1.3354e-07,1.1328,0.00035549,2.6113e-07,5.9531e-09
0.0064438,0.56653,0.56621,0.56657,1.3444e-07,1.1327,0.0004643,2.6111e-07,7.7752e-09
0.0072493,0.56653,0.56621,0.56658,1.3546e-07,1.1326,0.0005876,2.6109e-07,9.8401e-09
0.0080548,0.56653,0.56621,0.56658,1.3661e-07,1.1324,0.00072541,2.6107e-07,1.2148e-08
0.0088603,0.56653,0.56621,0.56658,1.3787e-07,1.1323,0.0008777,2.6104e-07,1.4698e-08
0.0096658,0.56653,0.56621,0.56659,1.3925e-07,1.1321,0.0010445,2.6101e-07,1.7491e-08
0.010471,0.56653,0.56621,0.56659,1.4076e-07,1.132,0.0012258,2.6099e-07,2.0527e-08
0.011277,0.56653,0.56621,0.56659,1.4238e-07,1.1318,0.0014215,2.6095e-07,2.3805e-08
0.012082,0.56653,0.56621,0.5666,1.4412e-07,1.1316,0.0016317,2.6092e-07,2.7325e-08
0.012888,0.56653,0.56621,0.5666,1.4598e-07,1.1313,0.0018564,2.6088e-07,3.1088e-08
0.013693,0.56653,0.56621,0.56661,1.4797e-07,1.1311,0.0020956,2.6084e-07,3.5093e-08
0.014499,0.56653,0.56621,0.56661,1.5007e-07,1.1309,0.0023492,2.608e-07,3.934e-08
0.015304,0.56653,0.56621,0.56661,1.5229e-07,1.1306,0.0026173,2.6076e-07,4.3829e-08
0.01611,0.56653,0.56621,0.56662,1.5463e-07,1.1303,0.0028998,2.6071e-07,4.856e-08
0.016915,0.56653,0.56621,0.56662,1.571e-07,1.13,0.0031967,2.6066e-07,5.3532e-08
0.017721,0.56653,0.56621,0.56662,1.5968e-07,1.1297,0.0035081,2.6061e-07,5.8747e-08
0.018526,0.56653,0.56621,0.56663,1.6238e-07,1.1294,0.0038339,2.6055e-07,6.4202e-08
0.019332,0.56653,0.56621,0.56663,1.652e-07,1.1291,0.0041741,2.605e-07,6.9899e-08
0.020137,0.56653,0.56621,0.56663,1.6814e-07,1.1287,0.0045287,2.6044e-07,7.5838e-08
0.020942,0.56653,0.56621,0.56664,1.712e-07,1.1284,0.0048977,2.6038e-07,8.2017e-08
0.021748,0.56653,0.56621,0.56664,1.7438e-07,1.128,0.0052811,2.6031e-07,8.8437e-08
0.022553,0.56653,0.56621,0.56665,1.7767e-07,1.1276,0.0056789,2.6025e-07,9.5098e-08
0.023359,0.56653,0.56621,0.56665,1.8109e-07,1.1272,0.006091,2.6018e-07,1.02e-07
0.024164,0.56653,0.56621,0.56665,1.8463e-07,1.1268,0.0065175,2.6011e-07,1.0914e-07
0.02497,0.56653,0.56621,0.56666,1.8828e-07,1.1264,0.0069583,2.6004e-07,1.1652e-07
0.025775,0.56653,0.56621,0.56666,1.9205e-07,1.1259,0.0074135,2.5996e-07,1.2414e-07
0.026581,0.56653,0.56621,0.56666,1.9595e-07,1.1254,0.007883,2.5988e-07,1.3201e-07
0.027386,0.56653,0.56621,0.56667,1.9996e-07,1.125,0.0083668,2.5981e-07,1.4011e-07
0.028192,0.56653,0.56621,0.56667,2.0409e-07,1.1245,0.0088649,2.5972e-07,1.4845e-07
0.028997,0.56653,0.56621,0.56667,2.0833e-07,1.124,0.0093773,2.5964e-07,1.5703e-07
0.029803,0.56653,0.56621,0.56668,2.127e-07,1.1235,0.0099039,2.5955e-07,1.6585e-07
0.030608,0.56653,0.56621,0.56668,2.1718e-07,1.1229,0.010445,2.5946e-07,1.749e-07
0.031414,0.56653,0.56621,0.56668,2.2179e-07,1.1224,0.011,2.5937e-07,1.842e-07
0.032219,0.56653,0.56621,0.56669,2.2651e-07,1.1218,0.011569,2.5928e-07,1.9373e-07
0.033025,0.56653,0.56621,0.56669,2.3135e-07,1.1212,0.012153,2.5919e-07,2.0351e-07
0.03383,0.56653,0.56621,0.5667,2.363e-07,1.1206,0.012751,2.5909e-07,2.1352e-07
0.034636,0.56653,0.56621,0.5667,2.4138e-07,1.12,0.013363,2.5899e-07,2.2376e-07
0.035441,0.56653,0.56621,0.5667,2.4657e-07,1.1194,0.013989,2.5889e-07,2.3425e-07
0.036247,0.56653,0.56621,0.56671,2.5188e-07,1.1188,0.014629,2.5879e-07,2.4497e-07
0.037052,0.56653,0.56621,0.56671,2.573e-07,1.1181,0.015284,2.5868e-07,2.5593e-07
0.037858,0.56653,0.56621,0.56671,2.6285e-07,1.1175,0.015952,2.5857e-07,2.6712e-07
0.038663,0.56653,0.56621,0.56672,2.6851e-07,1.1168,0.016635,2.5846e-07,2.7855e-07
0.039469,0.56653,0.56621,0.56672,2.7429e-07,1.1161,0.017332,2.5835e-07,2.9022e-07
0.040274,0.56653,0.56621,0.56672,2.8018e-07,1.1154,0.018042,2.5824e-07,3.0212e-07
0.041079,0.56653,0.56621,0.56673,2.8619e-07,1.1147,0.018767,2.5812e-07,3.1426e-07
0.041885,0.56653,0.56621,0.56673,2.9232e-07,1.114,0.019506,2.58e-07,3.2663e-07
0.04269,0.56653,0.56621,0.56673,2.9856e-07,1.1132,0.020259,2.5788e-07,3.3924e-07
0.043496,0.56653,0.56621,0.56674,3.0492e-07,1.1124,0.021026,2.5776e-07,3.5208e-07
0.044301,0.56653,0.56621,0.56674,3.114e-07,1.1117,0.021807,2.5764e-07,3.6515e-07
0.045107,0.56653,0.56621,0.56674,3.1799e-07,1.1109,0.022602,2.5751e-07,3.7846e-07
0.045912,0.56653,0.56621,0.56675,3.2469e-07,1.1101,0.02341,2.5739e-07,3.92e-07
0.046718,0.56653,0.56621,0.56675,3.3152e-07,1.1093,0.024233,2.5726e-07,4.0578e-07
0.047523,0.56653,0.56621,0.56676,3.3846e-07,1.1084,0.02507,2.5713e-07,4.1978e-07
0.048329,0.56653,0.56621,0.56676,3.4551e-07,1.1076,0.02592,2.5699e-07,4.3402e-07
0.049134,0.56653,0.56621,0.56676,3.5268e-07,1.1067,0.026784,2.5686e-07,4.4849e-07
0.04994,0.56653,0.56621,0.56677,3.5996e-07,1.1059,0.027662,2.5672e-07,4.632e-07
0.050745,0.56653,0.56621,0.56677,3.6736e-07,1.105,0.028554,2.5659e-07,4.7813e-07
0.051551,0.56653,0.56621,0.56677,3.7487e-07,1.1041,0.02946,2.5645e-07,4.9329e-07
0.052356,0.56652,0.56621,0.56678,3.825e-07,1.1032,0.030379,2.563e-07,5.0869e-07
0.053162,0.56652,0.56621,0.56678,3.9024e-07,1.1022,0.031313,2.5616e-07,5.2431e-07
0.053967,0.56652,0.56621,0.56678,3.9809e-07,1.1013,0.03226,2.5602e-07,5.4016e-07
0.054773,0.56652,0.56621,0.56679,4.0606e-07,1.1004,0.03322,2.5587e-07,5.5625e-07
0.055578,0.56652,0.56621,0.56679,4.1414e-07,1.0994,0.034194,2.5572e-07,5.7256e-07
0.056384,0.56652,0.56621,0.56679,4.2233e-07,1.0984,0.035182,2.5557e-07,5.891e-07
0.057189,0.56652,0.56621,0.5668,4.3064e-07,1.0974,0.036184,2.5542e-07,6.0587e-07
0.057995,0.56652,0.56621,0.5668,4.3906e-07,1.0964,0.037199,2.5527e-07,6.2286e-07
0.0588,0.56652,0.56621,0.5668,4.476e-07,1.0954,0.038227,2.5511e-07,6.4008e-07
0.059606,0.56652,0.56621,0.56681,4.5624e-07,1.0943,0.039269,2.5495e-07,6.5753e-07
0.060411,0.56652,0.56621,0.56681,4.65e-07,1.0933,0.040325,2.548e-07,6.752e-07
0.061216,0.56652,0.56621,0.56681,4.7387e-07,1.0922,0.041394,2.5464e-07,6.9311e-07
0.062022,0.56652,0.56621,0.56682,4.8285e-07,1.0912,0.042477,2.5448e-07,7.1123e-07
0.062827,0.56652,0.56621,0.56682,4.9195e-07,1.0901,0.043573,2.5431e-07,7.2958e-07
0.063633,0.56652,0.56621,0.56682,5.0115e-07,1.089,0.044682,2.5415e-07,7.4815e-07
0.064438,0.56652,0.56621,0.56683,5.1047e-07,1.0878,0.045805,2.5398e-07,7.6695e-07
0.065244,0.56652,0.56621,0.56683,5.199e-07,1.0867,0.046941,2.5382e-07,7.8597e-07
0.066049,0.56652,0.56621,0.56683,5.2943e-07,1.0856,0.048091,2.5365e-07,8.0522e-07
0.066855,0.56652,0.56621,0.56684,5.3908e-07,1.0844,0.049253,2.5348e-07,8.2468e-07
0.06766,0.56652,0.56621,0.56684,5.4884e-07,1.0833,0.050429,2.5331e-07,8.4437e-07
0.068466,0.56652,0.56621,0.56684,5.5871e-07,1.0821,0.051618,2.5314e-07,8.6428e-07
0.069271,0.56652,0.56621,0.56685,5.6869e-07,1.0809,0.052821,2.5296e-07,8.8441e-07
0.070077,0.56652,0.56621,0.56685,5.7877e-07,1.0797,0.054036,2.5279e-07,9.0476e-07
0.070882,0.56652,0.56621,0.56685,5.8897e-07,1.0784,0.055265,2.5261e-07,9.2533e-07
0.071688,0.56652,0.56621,0.56686,5.9928e-07,1.0772,0.056507,2.5243e-07,9.4612e-07
0.072493,0.56652,0.56621,0.56686,6.0969e-07,1.076,0.057761,2.5225e-07,9.6713e-07
0.073299,0.56652,0.56621,0.56686,6.2022e-07,1.0747,0.059029,2.5207e-07,9.8836e-07
0.074104,0.56652,0.56621,0.56687,6.3085e-07,1.0734,0.06031,2.5189e-07,1.0098e-06
0.07491,0.56652,0.56621,0.56687,6.4159e-07,1.0721,0.061604,2.5171e-07,1.0315e-06
0.075715,0.56652,0.56621,0.56687,6.5243e-07,1.0708,0.06291,2.5153e-07,1.0533e-06
0.076521,0.56652,0.56621,0.56688,6.6339e-07,1.0695,0.06423,2.5134e-07,1.0754e-06
0.077326,0.56652,0.56621,0.56688,6.7445e-07,1.0682,0.065563,2.5115e-07,1.0977e-06
0.078132,0.56652,0.56621,0.56688,6.8562e-07,1.0669,0.066908,2.5097e-07,1.1203e-06
0.078937,0.56652,0.56621,0.56689,6.9689e-07,1.0655,0.068266,2.5078e-07,1.143e-06
0.079743,0.56652,0.56621,0.56689,7.0828e-07,1.0641,0.069637,2.5059e-07,1.166e-06
0.080548,0.56652,0.56621,0.56689,7.1976e-07,1.0628,0.071021,2.504e-07,1.1891e-06
0.081353,0.56652,0.56621,0.56689,7.3136e-07,1.0614,0.072417,2.5021e-07,1.2125e-06
0.082159,0.56652,0.56621,0.5669,7.4306e-07,1.06,0.073826,2.5001e-07,1.2361e-06
0.082964,0.56652,0.56621,0.5669,7.5486e-07,1.0586,0.075247,2.4982e-07,1.2599e-06
0.08377,0.56652,0.56621,0.5669,7.6677e-07,1.0571,0.076682,2.4963e-07,1.2839e-06
0.084575,0.56651,0.56621,0.56691,7.7878e-07,1.0557,0.078128,2.4943e-07,1.3081e-06
0.085381,0.56651,0.56621,0.56691,7.909e-07,1.0542,0.079587,2.4923e-07,1.3326e-06
0.086186,0.56651,0.56621,0.56691,8.0312e-07,1.0528,0.081059,2.4904e-07,1.3572e-06
0.086992,0.56651,0.56621,0.56692,8.1545e-07,1.0513,0.082543,2.4884e-07,1.3821e-06
0.087797,0.56651,0.56621,0.56692,8.2788e-07,1.0498,0.08404,2.4864e-07,1.4071e-06
0.088603,0.56651,0.5662,0.56692,8.4041e-07,1.0483,0.085549,2.4844e-07,1.4324e-06
0.089408,0.56651,0.5662,0.56693,8.5304e-07,1.0468,0.08707,2.4823e-07,1.4578e-06
0.090214,0.56651,0.5662,0.56693,8.6578e-07,1.0453,0.088603,2.4803e-07,1.4835e-06
0.091019,0.56651,0.5662,0.56693,8.7862e-07,1.0437,0.090149,2.4783e-07,1.5094e-06
0.091825,0.56651,0.5662,0.56694,8.9156e-07,1.0422,0.091707,2.4762e-07,1.5355e-06
0.09263,0.56651,0.5662,0.56694,9.046e-07,1.0406,0.093277,2.4742e-07,1.5618e-06
0.093436,0.56651,0.5662,0.56694,9.1775e-07,1.039,0.094859,2.4721e-07,1.5883e-06
0.094241,0.56651,0.5662,0.56694,9.3099e-07,1.0374,0.096454,2.4701e-07,1.615e-06
0.095047,0.56651,0.5662,0.56695,9.4434e-07,1.0358,0.09806,2.468e-07,1.6419e-06
0.095852,0.56651,0.5662,0.56695,9.5778e-07,1.0342,0.099678,2.4659e-07,1.669e-06
0.096658,0.56651,0.5662,0.56695,9.7133e-07,1.0326,0.10131,2.4638e-07,1.6963e-06
0.097463,0.56651,0.5662,0.56696,9.8497e-07,1.031,0.10295,2.4617e-07,1.7238e-06
0.098269,0.56651,0.5662,0.56696,9.9871e-07,1.0293,0.1046,2.4596e-07,1.7515e-06
0.099074,0.56651,0.5662,0.56696,1.0126e-06,1.0277,0.10627,2.4575e-07,1.7794e-06
0.09988,0.56651,0.5662,0.56697,1.0265e-06,1.026,0.10795,2.4553e-07,1.8075e-06
0.10069,0.56651,0.5662,0.56697,1.0405e-06,1.0243,0.10964,2.4532e-07,1.8358e-06
0.10149,0.56651,0.5662,0.56697,1.0547e-06,1.0226,0.11134,2.4511e-07,1.8642e-06
0.1023,0.56651,0.5662,0.56697,1.0689e-06,1.0209,0.11305,2.4489e-07,1.8929e-06
0.1031,0.56651,0.5662,0.56698,1.0832e-06,1.0192,0.11478,2.4468e-07,1.9218e-06
0.10391,0.56651,0.5662,0.56698,1.0977e-06,1.0174,0.11651,2.4446e-07,1.9509e-06
0.10471,0.56651,0.5662,0.56698,1.1122e-06,1.0157,0.11826,2.4425e-07,1.9801e-06
0.10552,0.56651,0.5662,0.56699,1.1268e-06,1.014,0.12002,2.4403e-07,2.0096e-06
0.10632,0.56651,0.5662,0.56699,1.1415e-06,1.0122,0.12179,2.4381e-07,2.0392e-06
0.10713,0.56651,0.5662,0.56699,1.1563e-06,1.0104,0.12357,2.4359e-07,2.0691e-06
0.10793,0.56651,0.5662,0.56699,1.1712e-06,1.0086,0.12536,2.4337e-07,2.0991e-06
0.10874,0.5665,0.5662,0.567,1.1862e-06,1.0068,0.12717,2.4315e-07,2.1293e-06
0.10955,0.5665,0.5662,0.567,1.2013e-06,1.005,0.12898,2.4293e-07,2.1598e-06
0.11035,0.5665,0.5662,0.567,1.2165e-06,1.0032,0.13081,2.4271e-07,2.1904e-06
0.11116,0.5665,0.5662,0.56701,1.2318e-06,1.0014,0.13265,2.4249e-07,2.2211e-06
0.11196,0.5665,0.5662,0.56701,1.2472e-06,0.99952,0.1345,2.4227e-07,2.2521e-06
0.11277,0.5665,0.5662,0.56701,1.2627e-06,0.99766,0.13636,2.4204e-07,2.2833e-06
0.11357,0.5665,0.5662,0.56701,1.2782e-06,0.9958,0.13823,2.4182e-07,2.3146e-06
0.11438,0.5665,0.5662,0.56702,1.2939e-06,0.99392,0.14011,2.416e-07,2.3461e-06
0.11518,0.5665,0.5662,0.56702,1.3096e-06,0.99203,0.14201,2.4137e-07,2.3779e-06
0.11599,0.5665,0.5662,0.56702,1.3255e-06,0.99013,0.14391,2.4115e-07,2.4098e-06
0.11679,0.5665,0.5662,0.56702,1.3414e-06,0.98822,0.14582,2.4092e-07,2.4418e-06
0.1176,0.5665,0.5662,0.56703,1.3574e-06,0.9863,0.14775,2.407e-07,2.4741e-06
0.11841,0.5665,0.5662,0.56703,1.3735e-06,0.98437,0.14969,2.4047e-07,2.5065e-06
0.11921,0.5665,0.5662,0.56703,1.3897e-06,0.98243,0.15163,2.4024e-07,2.5391e-06
0.12002,0.5665,0.5662,0.56704,1.406e-06,0.98048,0.15359,2.4002e-07,2.5719e-06
0.12082,0.5665,0.5662,0.56704,1.4223e-06,0.97852,0.15556,2.3979e-07,2.6049e-06
0.12163,0.5665,0.5662,0.56704,1.4388e-06,0.97654,0.15754,2.3956e-07,2.6381e-06
0.12243,0.5665,0.5662,0.56704,1.4554e-06,0.97456,0.15953,2.3933e-07,2.6714e-06
0.12324,0.5665,0.5662,0.56705,1.472e-06,0.97256,0.16153,2.391e-07,2.7049e-06
0.12404,0.5665,0.5662,0.56705,1.4887e-06,0.97056,0.16354,2.3887e-07,2.7386e-06
0.12485,0.5665,0.5662,0.56705,1.5055e-06,0.96854,0.16556,2.3864e-07,2.7724e-06
0.12565,0.5665,0.5662,0.56705,1.5224e-06,0.96652,0.16759,2.3841e-07,2.8064e-06
0.12646,0.5665,0.5662,0.56706,1.5394e-06,0.96448,0.16963,2.3818e-07,2.8406e-06
0.12727,0.5665,0.5662,0.56706,1.5565e-06,0.96244,0.17168,2.3795e-07,2.875e-06
0.12807,0.5665,0.5662,0.56706,1.5736e-06,0.96038,0.17374,2.3772e-07,2.9095e-06
0.12888,0.5665,0.5662,0.56706,1.5909e-06,0.95831,0.17581,2.3749e-07,2.9442e-06
0.12968,0.56649,0.5662,0.56707,1.6082e-06,0.95624,0.17789,2.3725e-07,2.9791e-06
0.13049,0.56649,0.5662,0.56707,1.6256e-06,0.95415,0.17999,2.3702e-07,3.0142e-06
0.13129,0.56649,0.5662,0.56707,1.6431e-06,0.95205,0.18209,2.3679e-07,3.0494e-06
0.1321,0.56649,0.5662,0.56707,1.6606e-06,0.94995,0.1842,2.3656e-07,3.0847e-06
0.1329,0.56649,0.5662,0.56708,1.6783e-06,0.94783,0.18632,2.3632e-07,3.1203e-06
0.13371,0.56649,0.5662,0.56708,1.696e-06,0.94571,0.18845,2.3609e-07,3.156e-06
0.13452,0.56649,0.5662,0.56708,1.7139e-06,0.94357,0.19059,2.3585e-07,3.1919e-06
0.13532,0.56649,0.5662,0.56708,1.7318e-06,0.94143,0.19274,2.3562e-07,3.2279e-06
0.13613,0.56649,0.5662,0.56709,1.7497e-06,0.93927,0.1949,2.3538e-07,3.2641e-06
0.13693,0.56649,0.5662,0.56709,1.7678e-06,0.93711,0.19707,2.3515e-07,3.3004e-06
0.13774,0.56649,0.5662,0.56709,1.7859e-06,0.93493,0.19925,2.3491e-07,3.3369e-06
0.13854,0.56649,0.5662,0.56709,1.8041e-06,0.93275,0.20143,2.3468e-07,3.3736e-06
0.13935,0.56649,0.5662,0.56709,1.8224e-06,0.93056,0.20363,2.3444e-07,3.4104e-06
0.14015,0.56649,0.5662,0.5671,1.8408e-06,0.92836,0.20584,2.342e-07,3.4474e-06
0.14096,0.56649,0.5662,0.5671,1.8593e-06,0.92615,0.20805,2.3397e-07,3.4846e-06
0.14176,0.56649,0.5662,0.5671,1.8778e-06,0.92393,0.21028,2.3373e-07,3.5218e-06
0.14257,0.56649,0.5662,0.5671,1.8964e-06,0.9217,0.21251,2.3349e-07,3.5593e-06
0.14338,0.56649,0.5662,0.56711,1.9151e-06,0.91946,0.21475,2.3326e-07,3.5969e-06
0.14418,0.56649,0.5662,0.56711,1.9338e-06,0.91721,0.21701,2.3302e-07,3.6347e-06
0.14499,0.56649,0.5662,0.56711,1.9527e-06,0.91495,0.21927,2.3278e-07,3.6726e-06
0.14579,0.56649,0.5662,0.56711,1.9716e-06,0.91269,0.22154,2.3254e-07,3.7106e-06
0.1466,0.56649,0.5662,0.56712,1.9906e-06,0.91041,0.22382,2.323e-07,3.7488e-06
0.1474,0.56649,0.5662,0.56712,2.0096e-06,0.90813,0.2261,2.3207e-07,3.7872e-06
0.14821,0.56648,0.5662,0.56712,2.0287e-06,0.90584,0.2284,2.3183e-07,3.8257e-06
0.14901,0.56648,0.5662,0.56712,2.048e-06,0.90354,0.2307,2.3159e-07,3.8643e-06
0.14982,0.56648,0.5662,0.56712,2.0672e-06,0.90123,0.23302,2.3135e-07,3.9031e-06
0.15062,0.56648,0.5662,0.56713,2.0866e-06,0.89891,0.23534,2.3111e-07,3.942e-06
0.15143,0.56648,0.5662,0.56713,2.106e-06,0.89659,0.23767,2.3087e-07,3.9811e-06
0.15224,0.56648,0.5662,0.56713,2.1255e-06,0.89425,0.24001,2.3063e-07,4.0204e-06
0.15304,0.56648,0.5662,0.56713,2.1451e-06,0.89191,0.24236,2.3039e-07,4.0597e-06
0.15385,0.56648,0.5662,0.56713,2.1647e-06,0.88956,0.24471,2.3015e-07,4.0992e-06
0.15465,0.56648,0.5662,0.56714,2.1844e-06,0.8872,0.24708,2.2991e-07,4.1389e-06
0.15546,0.56648,0.5662,0.56714,2.2042e-06,0.88483,0.24945,2.2967e-07,4.1786e-06
0.15626,0.56648,0.5662,0.56714,2.224e-06,0.88245,0.25183,2.2943e-07,4.2186e-06
0.15707,0.56648,0.5662,0.56714,2.2439e-06,0.88007,0.25422,2.2919e-07,4.2586e-06
0.15787,0.56648,0.5662,0.56714,2.2639e-06,0.87768,0.25661,2.2895e-07,4.2988e-06
0.15868,0.56648,0.5662,0.56715,2.2839e-06,0.87528,0.25902,2.2871e-07,4.3391e-06
0.15949,0.56648,0.5662,0.56715,2.304e-06,0.87287,0.26143,2.2847e-07,4.3796e-06
0.16029,0.56648,0.5662,0.56715,2.3242e-06,0.87045,0.26385,2.2823e-07,4.4202e-06
0.1611,0.56648,0.5662,0.56715,2.3445e-06,0.86803,0.26628,2.2798e-07,4.4609e-06
0.1619,0.56648,0.5662,0.56715,2.3648e-06,0.8656,0.26871,2.2774e-07,4.5018e-06
0.16271,0.56648,0.5662,0.56716,2.3851e-06,0.86316,0.27115,2.275e-07,4.5428e-06
0.16351,0.56648,0.5662,0.56716,2.4056e-06,0.86071,0.2736,2.2726e-07,4.5839e-06
0.16432,0.56648,0.5662,0.56716,2.4261e-06,0.85826,0.27606,2.2702e-07,4.6251e-06
0.16512,0.56647,0.5662,0.56716,2.4466e-06,0.8558,0.27853,2.2678e-07,4.6665e-06
0.16593,0.56647,0.5662,0.56716,2.4673e-06,0.85333,0.281,2.2653e-07,4.708e-06
0.16673,0.56647,0.5662,0.56717,2.4879e-06,0.85085,0.28348,2.2629e-07,4.7496e-06
0.16754,0.56647,0.5662,0.56717,2.5087e-06,0.84837,0.28597,2.2605e-07,4.7913e-06
0.16835,0.56647,0.5662,0.56717,2.5295e-06,0.84588,0.28846,2.2581e-07,4.8332e-06
0.16915,0.56647,0.5662,0.56717,2.5504e-06,0.84338,0.29096,2.2557e-07,4.8752e-06
0.16996,0.56647,0.5662,0.56717,2.5713e-06,0.84087,0.29347,2.2532e-07,4.9173e-06
0.17076,0.56647,0.5662,0.56717,2.5923e-06,0.83836,0.29599,2.2508e-07,4.9595e-06
0.17157,0.56647,0.5662,0.56718,2.6133e-06,0.83584,0.29851,2.2484e-07,5.0019e-06
0.17237,0.56647,0.5662,0.56718,2.6345e-06,0.83331,0.30104,2.246e-07,5.0443e-06
0.17318,0.56647,0.5662,0.56718,2.6556e-06,0.83078,0.30358,2.2435e-07,5.0869e-06
0.17398,0.56647,0.5662,0.56718,2.6768e-06,0.82824,0.30612,2.2411e-07,5.1296e-06
0.17479,0.56647,0.5662,0.56718,2.6981e-06,0.8257,0.30867,2.2387e-07,5.1724e-06
0.17559,0.56647,0.5662,0.56718,2.7195e-06,0.82314,0.31123,2.2363e-07,5.2153e-06
0.1764,0.56647,0.5662,0.56719,2.7409e-06,0.82058,0.31379,2.2338e-07,5.2583e-06
0.17721,0.56647,0.5662,0.56719,2.7623e-06,0.81802,0.31636,2.2314e-07,5.3015e-06
0.17801,0.56647,0.5662,0.56719,2.7838e-06,0.81544,0.31893,2.229e-07,5.3447e-06
0.17882,0.56647,0.5662,0.56719,2.8054e-06,0.81287,0.32152,2.2266e-07,5.3881e-06
0.17962,0.56647,0.5662,0.56719,2.827e-06,0.81028,0.32411,2.2241e-07,5.4315e-06
0.18043,0.56647,0.5662,0.56719,2.8486e-06,0.80769,0.3267,2.2217e-07,5.4751e-06
0.18123,0.56647,0.5662,0.5672,2.8704e-06,0.80509,0.3293,2.2193e-07,5.5188e-06
0.18204,0.56646,0.5662,0.5672,2.8921e-06,0.80249,0.33191,2.2169e-07,5.5626e-06
0.18284,0.56646,0.5662,0.5672,2.9139e-06,0.79988,0.33452,2.2144e-07,5.6064e-06
0.18365,0.56646,0.5662,0.5672,2.9358e-06,0.79726,0.33714,2.212e-07,5.6504e-06
0.18445,0.56646,0.5662,0.5672,2.9577e-06,0.79464,0.33976,2.2096e-07,5.6945e-06
0.18526,0.56646,0.5662,0.5672,2.9797e-06,0.79201,0.34239,2.2071e-07,5.7387e-06
0.18607,0.56646,0.5662,0.5672,3.0017e-06,0.78938,0.34503,2.2047e-07,5.783e-06
0.18687,0.56646,0.5662,0.56721,3.0238e-06,0.78674,0.34767,2.2023e-07,5.8273e-06
0.18768,0.56646,0.5662,0.56721,3.0459e-06,0.7841,0.35032,2.1999e-07,5.8718e-06
0.18848,0.56646,0.5662,0.56721,3.0681e-06,0.78144,0.35297,2.1974e-07,5.9164e-06
0.18929,0.56646,0.5662,0.56721,3.0903e-06,0.77879,0.35563,2.195e-07,5.9611e-06
0.19009,0.56646,0.5662,0.56721,3.1125e-06,0.77613,0.35829,2.1926e-07,6.0058e-06
0.1909,0.56646,0.5662,0.56721,3.1348e-06,0.77346,0.36096,2.1902e-07,6.0507e-06
0.1917,0.56646,0.5662,0.56721,3.1572e-06,0.77079,0.36364,2.1877e-07,6.0956e-06
0.19251,0.56646,0.5662,0.56722,3.1796e-06,0.76811,0.36632,2.1853e-07,6.1406e-06
0.19332,0.56646,0.5662,0.56722,3.202e-06,0.76543,0.369,2.1829e-07,6.1858e-06
0.19412,0.56646,0.5662,0.56722,3.2245e-06,0.76274,0.37169,2.1805e-07,6.231e-06
0.19493,0.56646,0.56619,0.56722,3.247e-06,0.76005,0.37439,2.178e-07,6.2762e-06
0.19573,0.56646,0.56619,0.56722,3.2696e-06,0.75735,0.37709,2.1756e-07,6.3216e-06
0.19654,0.56646,0.56619,0.56722,3.2922e-06,0.75465,0.37979,2.1732e-07,6.3671e-06
0.19734,0.56646,0.56619,0.56722,3.3149e-06,0.75194,0.3825,2.1708e-07,6.4126e-06
0.19815,0.56645,0.56619,0.56722,3.3375e-06,0.74923,0.38522,2.1683e-07,6.4583e-06
0.19895,0.56645,0.56619,0.56722,3.3603e-06,0.74652,0.38793,2.1659e-07,6.504e-06
0.19976,0.56645,0.56619,0.56723,3.383e-06,0.74379,0.39066,2.1635e-07,6.5497e-06
0.20056,0.56645,0.56619,0.56723,3.4059e-06,0.74107,0.39339,2.1611e-07,6.5956e-06
0.20137,0.56645,0.56619,0.56723,3.4287e-06,0.73834,0.39612,2.1586e-07,6.6415e-06
0.20218,0.56645,0.56619,0.56723,3.4516e-06,0.7356,0.39885,2.1562e-07,6.6876e-06
0.20298,0.56645,0.56619,0.56723,3.4745e-06,0.73287,0.4016,2.1538e-07,6.7337e-06
0.20379,0.56645,0.56619,0.56723,3.4975e-06,0.73012,0.40434,2.1514e-07,6.7798e-06
0.20459,0.56645,0.56619,0.56723,3.5205e-06,0.72738,0.40709,2.149e-07,6.8261e-06
0.2054,0.56645,0.56619,0.56723,3.5435e-06,0.72462,0.40984,2.1466e-07,6.8724e-06
0.2062,0.56645,0.56619,0.56723,3.5666e-06,0.72187,0.4126,2.1441e-07,6.9187e-06
0.20701,0.56645,0.56619,0.56724,3.5897e-06,0.71911,0.41536,2.1417e-07,6.9652e-06
0.20781,0.56645,0.56619,0.56724,3.6128e-06,0.71635,0.41813,2.1393e-07,7.0117e-06
0.20862,0.56645,0.56619,0.56724,3.636e-06,0.71358,0.4209,2.1369e-07,7.0583e-06
0.20942,0.56645,0.56619,0.56724,3.6592e-06,0.71081,0.42367,2.1345e-07,7.1049e-06
0.21023,0.56645,0.56619,0.56724,3.6824e-06,0.70803,0.42645,2.1321e-07,7.1516e-06
0.21104,0.56645,0.56619,0.56724,3.7057e-06,0.70526,0.42923,2.1297e-07,7.1984e-06
0.21184,0.56645,0.56619,0.56724,3.729e-06,0.70247,0.43201,2.1273e-07,7.2453e-06
0.21265,0.56645,0.56619,0.56724,3.7523e-06,0.69969,0.4348,2.1249e-07,7.2921e-06
0.21345,0.56645,0.56619,0.56724,3.7757e-06,0.6969,0.43759,2.1224e-07,7.3391e-06
0.21426,0.56644,0.56619,0.56724,3.7991e-06,0.69411,0.44038,2.12e-07,7.3861e-06
0.21506,0.56644,0.56619,0.56724,3.8225e-06,0.69131,0.44318,2.1176e-07,7.4332e-06
0.21587,0.56644,0.56619,0.56725,3.8459e-06,0.68851,0.44598,2.1152e-07,7.4803e-06
0.21667,0.56644,0.56619,0.56725,3.8694e-06,0.68571,0.44878,2.1128e-07,7.5275e-06
0.21748,0.56644,0.56619,0.56725,3.8929e-06,0.68291,0.45159,2.1104e-07,7.5747e-06
0.21829,0.56644,0.56619,0.56725,3.9164e-06,0.6801,0.45439,2.108e-07,7.622e-06
0.21909,0.56644,0.56619,0.56725,3.94e-06,0.67729,0.45721,2.1056e-07,7.6694e-06
0.2199,0.56644,0.56619,0.56725,3.9635e-06,0.67448,0.46002,2.1032e-07,7.7168e-06
0.2207,0.56644,0.56619,0.56725,3.9871e-06,0.67166,0.46284,2.1008e-07,7.7642e-06
0.22151,0.56644,0.56619,0.56725,4.0108e-06,0.66884,0.46566,2.0985e-07,7.8117e-06
0.22231,0.56644,0.56619,0.56725,4.0344e-06,0.66602,0.46848,2.0961e-07,7.8592e-06
0.22312,0.56644,0.56619,0.56725,4.0581e-06,0.6632,0.47131,2.0937e-07,7.9068e-06
0.22392,0.56644,0.56619,0.56725,4.0818e-06,0.66037,0.47413,2.0913e-07,7.9544e-06
0.22473,0.56644,0.56619,0.56725,4.1055e-06,0.65754,0.47696,2.0889e-07,8.0021e-06
0.22553,0.56644,0.56619,0.56725,4.1292e-06,0.65471,0.4798,2.0865e-07,8.0498e-06
0.22634,0.56644,0.56619,0.56725,4.153e-06,0.65188,0.48263,2.0841e-07,8.0975e-06
0.22715,0.56644,0.56619,0.56725,4.1767e-06,0.64904,0.48547,2.0817e-07,8.1453e-06
0.22795,0.56644,0.56619,0.56725,4.2005e-06,0.6462,0.48831,2.0794e-07,8.1931e-06
0.22876,0.56644,0.56619,0.56726,4.2244e-06,0.64336,0.49115,2.077e-07,8.241e-06
0.22956,0.56644,0.56619,0.56726,4.2482e-06,0.64052,0.49399,2.0746e-07,8.2889e-06
0.23037,0.56643,0.56619,0.56726,4.272e-06,0.63768,0.49684,2.0722e-07,8.3368e-06
0.23117,0.56643,0.56619,0.56726,4.2959e-06,0.63483,0.49968,2.0699e-07,8.3848e-06
0.23198,0.56643,0.56619,0.56726,4.3198e-06,0.63198,0.50253,2.0675e-07,8.4328e-06
0.23278,0.56643,0.56619,0.56726,4.3437e-06,0.62914,0.50538,2.0651e-07,8.4808e-06
0.23359,0.56643,0.56619,0.56726,4.3676e-06,0.62629,0.50823,2.0627e-07,8.5289e-06
0.23439,0.56643,0.56619,0.56726,4.3915e-06,0.62343,0.51108,2.0604e-07,8.577e-06
0.2352,0.56643,0.56619,0.56726,4.4154e-06,0.62058,0.51394,2.058e-07,8.6251e-06
0.23601,0.56643,0.56619,0.56726,4.4394e-06,0.61772,0.51679,2.0557e-07,8.6732e-06
0.23681,0.56643,0.56619,0.56726,4.4634e-06,0.61487,0.51965,2.0533e-07,8.7214e-06
0.23762,0.56643,0.56619,0.56726,4.4873e-06,0.61201,0.52251,2.0509e-07,8.7696e-06
0.23842,0.56643,0.56619,0.56726,4.5113e-06,0.60915,0.52537,2.0486e-07,8.8178e-06
0.23923,0.56643,0.56619,0.56726,4.5353e-06,0.60629,0.52823,2.0462e-07,8.866e-06
0.24003,0.56643,0.56619,0.56726,4.5593e-06,0.60343,0.53109,2.0439e-07,8.9143e-06
0.24084,0.56643,0.56619,0.56726,4.5833e-06,0.60057,0.53395,2.0415e-07,8.9625e-06
0.24164,0.56643,0.56619,0.56726,4.6074e-06,0.59771,0.53681,2.0392e-07,9.0108e-06
0.24245,0.56643,0.56619,0.56726,4.6314e-06,0.59484,0.53968,2.0369e-07,9.0591e-06
0.24325,0.56643,0.56619,0.56726,4.6555e-06,0.59198,0.54254,2.0345e-07,9.1075e-06
0.24406,0.56643,0.56619,0.56726,4.6795e-06,0.58912,0.54541,2.0322e-07,9.1558e-06
0.24487,0.56643,0.56619,0.56726,4.7036e-06,0.58625,0.54827,2.0299e-07,9.2041e-06
0.24567,0.56643,0.56619,0.56726,4.7276e-06,0.58338,0.55114,2.0275e-07,9.2525e-06
0.24648,0.56643,0.56619,0.56726,4.7517e-06,0.58052,0.554,2.0252e-07,9.3009e-06
0.24728,0.56642,0.56619,0.56726,4.7758e-06,0.57765,0.55687,2.0229e-07,9.3492e-06
0.24809,0.56642,0.56619,0.56726,4.7998e-06,0.57479,0.55974,2.0205e-07,9.3976e-06
0.24889,0.56642,0.56619,0.56726,4.8239e-06,0.57192,0.56261,2.0182e-07,9.446e-06
0.2497,0.56642,0.56619,0.56726,4.848e-06,0.56905,0.56547,2.0159e-07,9.4944e-06
0.2505,0.56642,0.56619,0.56726,4.8721e-06,0.56618,0.56834,2.0136e-07,9.5428e-06
0.25131,0.56642,0.56619,0.56726,4.8962e-06,0.56332,0.57121,2.0113e-07,9.5912e-06
0.25212,0.56642,0.56619,0.56726,4.9203e-06,0.56045,0.57407,2.009e-07,9.6396e-06
0.25292,0.56642,0.56619,0.56726,4.9443e-06,0.55758,0.57694,2.0067e-07,9.688e-06
0.25373,0.56642,0.56619,0.56726,4.9684e-06,0.55472,0.57981,2.0044e-07,9.7364e-06
0.25453,0.56642,0.56619,0.56726,4.9925e-06,0.55185,0.58267,2.0021e-07,9.7848e-06
0.25534,0.56642,0.56619,0.56726,5.0166e-06,0.54898,0.58554,1.9998e-07,9.8332e-06
0.25614,0.56642,0.56619,0.56726,5.0407e-06,0.54612,0.58841,1.9975e-07,9.8816e-06
0.25695,0.56642,0.56619,0.56726,5.0648e-06,0.54325,0.59127,1.9952e-07,9.93e-06
0.25775,0.56642,0.56619,0.56726,5.0888e-06,0.54039,0.59413,1.9929e-07,9.9784e-06
0.25856,0.56642,0.56619,0.56726,5.1129e-06,0.53752,0.597,1.9907e-07,1.0027e-05
0.25936,0.56642,0.56619,0.56726,5.137e-06,0.53466,0.59986,1.9884e-07,1.0075e-05
0.26017,0.56642,0.56619,0.56726,5.161e-06,0.5318,0.60272,1.9861e-07,1.0123e-05
0.26098,0.56642,0.56619,0.56726,5.1851e-06,0.52894,0.60558,1.9839e-07,1.0172e-05
0.26178,0.56642,0.56619,0.56726,5.2092e-06,0.52608,0.60844,1.9816e-07,1.022e-05
0.26259,0.56642,0.56619,0.56726,5.2332e-06,0.52322,0.6113,1.9793e-07,1.0268e-05
0.26339,0.56641,0.56619,0.56726,5.2572e-06,0.52036,0.61416,1.9771e-07,1.0317e-05
0.2642,0.56641,0.56619,0.56726,5.2813e-06,0.5175,0.61702,1.9748e-07,1.0365e-05
0.265,0.56641,0.56619,0.56726,5.3053e-06,0.51465,0.61987,1.9726e-07,1.0413e-05
0.26581,0.56641,0.56619,0.56726,5.3293e-06,0.51179,0.62273,1.9704e-07,1.0462e-05
0.26661,0.56641,0.56619,0.56726,5.3533e-06,0.50894,0.62558,1.9681e-07,1.051e-05
0.26742,0.56641,0.56619,0.56726,5.3773e-06,0.50609,0.62843,1.9659e-07,1.0558e-05
0.26822,0.56641,0.56619,0.56726,5.4013e-06,0.50324,0.63128,1.9637e-07,1.0606e-05
0.26903,0.56641,0.56619,0.56726,5.4252e-06,0.50039,0.63413,1.9614e-07,1.0654e-05
0.26984,0.56641,0.56619,0.56726,5.4492e-06,0.49754,0.63697,1.9592e-07,1.0702e-05
0.27064,0.56641,0.56619,0.56726,5.4731e-06,0.4947,0.63982,1.957e-07,1.0751e-05
0.27145,0.56641,0.56619,0.56726,5.4971e-06,0.49185,0.64266,1.9548e-07,1.0799e-05
0.27225,0.56641,0.56619,0.56725,5.521e-06,0.48901,0.6455,1.9526e-07,1.0847e-05
0.27306,0.56641,0.56619,0.56725,5.5449e-06,0.48617,0.64834,1.9504e-07,1.0895e-05
0.27386,0.56641,0.56619,0.56725,5.5688e-06,0.48333,0.65117,1.9482e-07,1.0943e-05
0.27467,0.56641,0.56619,0.56725,5.5926e-06,0.4805,0.65401,1.946e-07,1.0991e-05
0.27547,0.56641,0.56619,0.56725,5.6165e-06,0.47767,0.65684,1.9439e-07,1.1039e-05
0.27628,0.56641,0.56619,0.56725,5.6403e-06,0.47484,0.65967,1.9417e-07,1.1086e-05
0.27709,0.56641,0.56619,0.56725,5.6641e-06,0.47201,0.6625,1.9395e-07,1.1134e-05
0.27789,0.56641,0.56619,0.56725,5.6879e-06,0.46918,0.66532,1.9373e-07,1.1182e-05
0.2787,0.56641,0.56619,0.56725,5.7117e-06,0.46636,0.66814,1.9352e-07,1.123e-05
0.2795,0.56641,0.56619,0.56725,5.7355e-06,0.46354,0.67096,1.933e-07,1.1278e-05
0.28031,0.56641,0.56619,0.56725,5.7592e-06,0.46072,0.67378,1.9309e-07,1.1325e-05
0.28111,0.5664,0.56619,0.56725,5.7829e-06,0.4579,0.67659,1.9287e-07,1.1373e-05
0.28192,0.5664,0.56619,0.56725,5.8066e-06,0.45509,0.6794,1.9266e-07,1.1421e-05
0.28272,0.5664,0.56619,0.56725,5.8303e-06,0.45228,0.68221,1.9245e-07,1.1468e-05
0.28353,0.5664,0.56619,0.56725,5.854e-06,0.44947,0.68502,1.9224e-07,1.1516e-05
0.28433,0.5664,0.56619,0.56725,5.8776e-06,0.44667,0.68782,1.9203e-07,1.1563e-05
0.28514,0.5664,0.56619,0.56724,5.9012e-06,0.44387,0.69062,1.9181e-07,1.1611e-05
0.28595,0.5664,0.56619,0.56724,5.9248e-06,0.44107,0.69342,1.916e-07,1.1658e-05
0.28675,0.5664,0.56619,0.56724,5.9483e-06,0.43828,0.69621,1.9139e-07,1.1705e-05
0.28756,0.5664,0.56619,0.56724,5.9719e-06,0.43549,0.699,1.9119e-07,1.1753e-05
0.28836,0.5664,0.56619,0.56724,5.9954e-06,0.4327,0.70178,1.9098e-07,1.18e-05
0.28917,0.5664,0.56619,0.56724,6.0189e-06,0.42991,0.70457,1.9077e-07,1.1847e-05
0.28997,0.5664,0.56619,0.56724,6.0423e-06,0.42713,0.70735,1.9056e-07,1.1894e-05
0.29078,0.5664,0.56619,0.56724,6.0657e-06,0.42436,0.71012,1.9036e-07,1.1941e-05
0.29158,0.5664,0.56619,0.56724,6.0891e-06,0.42158,0.71289,1.9015e-07,1.1988e-05
0.29239,0.5664,0.56619,0.56724,6.1125e-06,0.41881,0.71566,1.8995e-07,1.2035e-05
0.29319,0.5664,0.56619,0.56724,6.1358e-06,0.41605,0.71842,1.8974e-07,1.2082e-05
0.294,0.5664,0.56619,0.56723,6.1591e-06,0.41328,0.72119,1.8954e-07,1.2129e-05
0.29481,0.5664,0.56619,0.56723,6.1824e-06,0.41053,0.72394,1.8934e-07,1.2175e-05
0.29561,0.5664,0.56619,0.56723,6.2056e-06,0.40777,0.72669,1.8914e-07,1.2222e-05
0.29642,0.5664,0.56619,0.56723,6.2289e-06,0.40502,0.72944,1.8894e-07,1.2269e-05
0.29722,0.5664,0.56619,0.56723,6.252e-06,0.40228,0.73219,1.8874e-07,1.2315e-05
0.29803,0.5664,0.56619,0.56723,6.2752e-06,0.39953,0.73493,1.8854e-07,1.2362e-05
0.29883,0.5664,0.56619,0.56723,6.2983e-06,0.3968,0.73766,1.8834e-07,1.2408e-05
0.29964,0.56639,0.56619,0.56723,6.3214e-06,0.39406,0.74039,1.8814e-07,1.2455e-05
0.30044,0.56639,0.56619,0.56723,6.3444e-06,0.39133,0.74312,1.8795e-07,1.2501e-05
0.30125,0.56639,0.56619,0.56723,6.3674e-06,0.38861,0.74584,1.8775e-07,1.2547e-05
0.30206,0.56639,0.56619,0.56722,6.3904e-06,0.38589,0.74856,1.8755e-07,1.2593e-05
0.30286,0.56639,0.56619,0.56722,6.4133e-06,0.38317,0.75127,1.8736e-07,1.2639e-05
0.30367,0.56639,0.56619,0.56722,6.4362e-06,0.38046,0.75398,1.8717e-07,1.2685e-05
0.30447,0.56639,0.56619,0.56722,6.4591e-06,0.37776,0.75668,1.8698e-07,1.2731e-05
0.30528,0.56639,0.56619,0.56722,6.4819e-06,0.37506,0.75938,1.8678e-07,1.2777e-05
0.30608,0.56639,0.56619,0.56722,6.5047e-06,0.37236,0.76208,1.8659e-07,1.2823e-05
0.30689,0.56639,0.56619,0.56722,6.5274e-06,0.36967,0.76476,1.8641e-07,1.2868e-05
0.30769,0.56639,0.56619,0.56722,6.5501e-06,0.36698,0.76745,1.8622e-07,1.2914e-05
0.3085,0.56639,0.56619,0.56721,6.5728e-06,0.3643,0.77013,1.8603e-07,1.2959e-05
0.3093,0.56639,0.56619,0.56721,6.5954e-06,0.36163,0.7728,1.8584e-07,1.3005e-05
0.31011,0.56639,0.56619,0.56721,6.618e-06,0.35896,0.77547,1.8566e-07,1.305e-05
0.31092,0.56639,0.56619,0.56721,6.6405e-06,0.35629,0.77813,1.8547e-07,1.3096e-05
0.31172,0.56639,0.56619,0.56721,6.663e-06,0.35363,0.78079,1.8529e-07,1.3141e-05
0.31253,0.56639,0.56619,0.56721,6.6854e-06,0.35098,0.78344,1.8511e-07,1.3186e-05
0.31333,0.56639,0.56619,0.56721,6.7078e-06,0.34833,0.78608,1.8493e-07,1.3231e-05
0.31414,0.56639,0.56619,0.5672,6.7302e-06,0.34568,0.78873,1.8475e-07,1.3276e-05
0.31494,0.56639,0.56619,0.5672,6.7525e-06,0.34305,0.79136,1.8457e-07,1.332e-05
0.31575,0.56639,0.56619,0.5672,6.7748e-06,0.34041,0.79399,1.8439e-07,1.3365e-05
0.31655,0.56639,0.56619,0.5672,6.797e-06,0.33779,0.79661,1.8421e-07,1.341e-05
0.31736,0.56639,0.56619,0.5672,6.8192e-06,0.33517,0.79923,1.8404e-07,1.3454e-05
0.31816,0.56639,0.56619,0.5672,6.8413e-06,0.33255,0.80184,1.8386e-07,1.3499e-05
0.31897,0.56638,0.56619,0.5672,6.8634e-06,0.32995,0.80445,1.8369e-07,1.3543e-05
0.31978,0.56638,0.56619,0.56719,6.8854e-06,0.32734,0.80705,1.8352e-07,1.3587e-05
0.32058,0.56638,0.56619,0.56719,6.9074e-06,0.32475,0.80964,1.8335e-07,1.3631e-05
0.32139,0.56638,0.56619,0.56719,6.9293e-06,0.32216,0.81222,1.8318e-07,1.3675e-05
0.32219,0.56638,0.56619,0.56719,6.9512e-06,0.31957,0.81481,1.8301e-07,1.3719e-05
0.323,0.56638,0.5662,0.56719,6.973e-06,0.317,0.81738,1.8284e-07,1.3763e-05
0.3238,0.56638,0.5662,0.56719,6.9948e-06,0.31443,0.81995,1.8268e-07,1.3807e-05
0.32461,0.56638,0.5662,0.56718,7.0165e-06,0.31186,0.82251,1.8251e-07,1.385e-05
0.32541,0.56638,0.5662,0.56718,7.0382e-06,0.3093,0.82506,1.8235e-07,1.3894e-05
0.32622,0.56638,0.5662,0.56718,7.0598e-06,0.30675,0.82761,1.8219e-07,1.3937e-05
0.32702,0.56638,0.5662,0.56718,7.0813e-06,0.30421,0.83015,1.8203e-07,1.3981e-05
0.32783,0.56638,0.5662,0.56718,7.1029e-06,0.30167,0.83269,1.8187e-07,1.4024e-05
0.32864,0.56638,0.5662,0.56718,7.1243e-06,0.29914,0.83521,1.8171e-07,1.4067e-05
0.32944,0.56638,0.5662,0.56717,7.1457e-06,0.29661,0.83774,1.8155e-07,1.411e-05
0.33025,0.56638,0.5662,0.56717,7.1671e-06,0.2941,0.84025,1.814e-07,1.4153e-05
0.33105,0.56638,0.5662,0.56717,7.1883e-06,0.29159,0.84276,1.8124e-07,1.4195e-05
0.33186,0.56638,0.5662,0.56717,7.2096e-06,0.28908,0.84526,1.8109e-07,1.4238e-05
0.33266,0.56638,0.5662,0.56717,7.2307e-06,0.28659,0.84775,1.8094e-07,1.4281e-05
0.33347,0.56638,0.5662,0.56717,7.2519e-06,0.2841,0.85023,1.8079e-07,1.4323e-05
0.33427,0.56638,0.5662,0.56716,7.2729e-06,0.28162,0.85271,1.8064e-07,1.4365e-05
0.33508,0.56638,0.5662,0.56716,7.2939e-06,0.27914,0.85518,1.805e-07,1.4407e-05
0.33589,0.56638,0.5662,0.56716,7.3148e-06,0.27667,0.85765,1.8035e-07,1.4449e-05
0.33669,0.56638,0.5662,0.56716,7.3357e-06,0.27421,0.8601,1.8021e-07,1.4491e-05
0.3375,0.56638,0.5662,0.56716,7.3565e-06,0.27176,0.86255,1.8007e-07,1.4533e-05
0.3383,0.56638,0.5662,0.56715,7.3773e-06,0.26932,0.86499,1.7993e-07,1.4575e-05
0.33911,0.56638,0.5662,0.56715,7.398e-06,0.26688,0.86743,1.7979e-07,1.4616e-05
0.33991,0.56638,0.5662,0.56715,7.4186e-06,0.26445,0.86985,1.7966e-07,1.4658e-05
0.34072,0.56637,0.5662,0.56715,7.4392e-06,0.26203,0.87227,1.7952e-07,1.4699e-05
0.34152,0.56637,0.5662,0.56715,7.4597e-06,0.25961,0.87468,1.7939e-07,1.474e-05
0.34233,0.56637,0.5662,0.56715,7.4801e-06,0.25721,0.87708,1.7926e-07,1.4781e-05
0.34313,0.56637,0.5662,0.56714,7.5005e-06,0.25481,0.87948,1.7913e-07,1.4822e-05
0.34394,0.56637,0.5662,0.56714,7.5208e-06,0.25242,0.88186,1.79e-07,1.4863e-05
0.34475,0.56637,0.5662,0.56714,7.5411e-06,0.25004,0.88424,1.7887e-07,1.4903e-05
0.34555,0.56637,0.5662,0.56714,7.5612e-06,0.24766,0.88661,1.7875e-07,1.4944e-05
0.34636,0.56637,0.5662,0.56713,7.5813e-06,0.2453,0.88897,1.7863e-07,1.4984e-05
0.34716,0.56637,0.5662,0.56713,7.6014e-06,0.24294,0.89133,1.785e-07,1.5024e-05
0.34797,0.56637,0.5662,0.56713,7.6214e-06,0.24059,0.89367,1.7839e-07,1.5064e-05
0.34877,0.56637,0.5662,0.56713,7.6413e-06,0.23825,0.89601,1.7827e-07,1.5104e-05
0.34958,0.56637,0.5662,0.56713,7.6611e-06,0.23592,0.89834,1.7815e-07,1.5144e-05
0.35038,0.56637,0.5662,0.56712,7.6809e-06,0.23359,0.90066,1.7804e-07,1.5184e-05
0.35119,0.56637,0.5662,0.56712,7.7006e-06,0.23128,0.90297,1.7793e-07,1.5223e-05
0.35199,0.56637,0.5662,0.56712,7.7202e-06,0.22897,0.90527,1.7782e-07,1.5263e-05
0.3528,0.56637,0.5662,0.56712,7.7398e-06,0.22667,0.90756,1.7771e-07,1.5302e-05
0.35361,0.56637,0.5662,0.56712,7.7593e-06,0.22438,0.90985,1.7761e-07,1.5341e-05
0.35441,0.56637,0.5662,0.56711,7.7787e-06,0.2221,0.91213,1.7751e-07,1.538e-05
0.35522,0.56637,0.5662,0.56711,7.7981e-06,0.21983,0.91439,1.7741e-07,1.5419e-05
0.35602,0.56637,0.5662,0.56711,7.8173e-06,0.21757,0.91665,1.7731e-07,1.5457e-05
0.35683,0.56637,0.5662,0.56711,7.8365e-06,0.21531,0.9189,1.7721e-07,1.5496e-05
0.35763,0.56637,0.5662,0.5671,7.8557e-06,0.21307,0.92114,1.7712e-07,1.5534e-05
0.35844,0.56637,0.5662,0.5671,7.8747e-06,0.21083,0.92337,1.7702e-07,1.5572e-05
0.35924,0.56637,0.5662,0.5671,7.8937e-06,0.2086,0.9256,1.7693e-07,1.561e-05
0.36005,0.56637,0.5662,0.5671,7.9126e-06,0.20639,0.92781,1.7685e-07,1.5648e-05
0.36086,0.56637,0.5662,0.5671,7.9314e-06,0.20418,0.93001,1.7676e-07,1.5686e-05
0.36166,0.56637,0.5662,0.56709,7.9502e-06,0.20198,0.93221,1.7668e-07,1.5724e-05
0.36247,0.56637,0.5662,0.56709,7.9689e-06,0.19979,0.93439,1.766e-07,1.5761e-05
0.36327,0.56637,0.5662,0.56709,7.9875e-06,0.19761,0.93657,1.7652e-07,1.5798e-05
0.36408,0.56637,0.5662,0.56709,8.006e-06,0.19544,0.93874,1.7644e-07,1.5836e-05
0.36488,0.56636,0.5662,0.56708,8.0244e-06,0.19327,0.94089,1.7637e-07,1.5873e-05
0.36569,0.56636,0.5662,0.56708,8.0428e-06,0.19112,0.94304,1.763e-07,1.5909e-05
0.36649,0.56636,0.5662,0.56708,8.0611e-06,0.18898,0.94518,1.7623e-07,1.5946e-05
0.3673,0.56636,0.5662,0.56708,8.0793e-06,0.18685,0.94731,1.7616e-07,1.5982e-05
0.3681,0.56636,0.5662,0.56707,8.0974e-06,0.18472,0.94943,1.761e-07,1.6019e-05
0.36891,0.56636,0.5662,0.56707,8.1155e-06,0.18261,0.95153,1.7604e-07,1.6055e-05
0.36972,0.56636,0.5662,0.56707,8.1335e-06,0.18051,0.95363,1.7598e-07,1.6091e-05
0.37052,0.56636,0.5662,0.56707,8.1513e-06,0.17841,0.95572,1.7592e-07,1.6127e-05
0.37133,0.56636,0.5662,0.56706,8.1691e-06,0.17633,0.9578,1.7587e-07,1.6162e-05
0.37213,0.56636,0.5662,0.56706,8.1869e-06,0.17425,0.95987,1.7581e-07,1.6198e-05
0.37294,0.56636,0.5662,0.56706,8.2045e-06,0.17219,0.96193,1.7577e-07,1.6233e-05
0.37374,0.56636,0.5662,0.56706,8.2221e-06,0.17014,0.96398,1.7572e-07,1.6268e-05
0.37455,0.56636,0.5662,0.56705,8.2396e-06,0.16809,0.96601,1.7568e-07,1.6303e-05
0.37535,0.56636,0.5662,0.56705,8.2569e-06,0.16606,0.96804,1.7564e-07,1.6338e-05
0.37616,0.56636,0.5662,0.56705,8.2743e-06,0.16404,0.97006,1.756e-07,1.6373e-05
0.37696,0.56636,0.5662,0.56705,8.2915e-06,0.16203,0.97207,1.7556e-07,1.6407e-05
0.37777,0.56636,0.5662,0.56704,8.3086e-06,0.16002,0.97406,1.7553e-07,1.6442e-05
0.37858,0.56636,0.5662,0.56704,8.3257e-06,0.15803,0.97605,1.755e-07,1.6476e-05
0.37938,0.56636,0.5662,0.56704,8.3426e-06,0.15605,0.97803,1.7548e-07,1.651e-05
0.38019,0.56636,0.5662,0.56704,8.3595e-06,0.15408,0.97999,1.7545e-07,1.6544e-05
0.38099,0.56636,0.5662,0.56703,8.3763e-06,0.15212,0.98195,1.7543e-07,1.6577e-05
0.3818,0.56636,0.5662,0.56703,8.393e-06,0.15017,0.98389,1.7542e-07,1.6611e-05
0.3826,0.56636,0.5662,0.56703,8.4096e-06,0.14823,0.98583,1.754e-07,1.6644e-05
0.38341,0.56636,0.5662,0.56703,8.4262e-06,0.1463,0.98775,1.7539e-07,1.6677e-05
0.38421,0.56636,0.5662,0.56702,8.4426e-06,0.14438,0.98966,1.7538e-07,1.671e-05
0.38502,0.56636,0.5662,0.56702,8.459e-06,0.14248,0.99156,1.7538e-07,1.6743e-05
0.38582,0.56636,0.5662,0.56702,8.4752e-06,0.14058,0.99345,1.7537e-07,1.6775e-05
0.38663,0.56636,0.5662,0.56701,8.4914e-06,0.1387,0.99533,1.7537e-07,1.6807e-05
0.38744,0.56636,0.5662,0.56701,8.5075e-06,0.13682,0.9972,1.7538e-07,1.684e-05
0.38824,0.56636,0.5662,0.56701,8.5235e-06,0.13496,0.99906,1.7538e-07,1.6872e-05
0.38905,0.56636,0.5662,0.56701,8.5394e-06,0.13311,1.0009,1.7539e-07,1.6903e-05
0.38985,0.56636,0.5662,0.567,8.5552e-06,0.13127,1.0027,1.7541e-07,1.6935e-05
0.39066,0.56636,0.5662,0.567,8.5709e-06,0.12944,1.0046,1.7542e-07,1.6966e-05
0.39146,0.56636,0.5662,0.567,8.5866e-06,0.12762,1.0064,1.7544e-07,1.6998e-05
0.39227,0.56636,0.5662,0.56699,8.6021e-06,0.12581,1.0082,1.7546e-07,1.7029e-05
0.39307,0.56636,0.5662,0.56699,8.6175e-06,0.12401,1.01,1.7549e-07,1.706e-05
0.39388,0.56636,0.5662,0.56699,8.6329e-06,0.12223,1.0117,1.7552e-07,1.709e-05
0.39469,0.56635,0.5662,0.56699,8.6482e-06,0.12046,1.0135,1.7555e-07,1.7121e-05
0.39549,0.56635,0.5662,0.56698,8.6633e-06,0.11869,1.0153,1.7559e-07,1.7151e-05
0.3963,0.56635,0.5662,0.56698,8.6784e-06,0.11694,1.017,1.7563e-07,1.7181e-05
0.3971,0.56635,0.5662,0.56698,8.6934e-06,0.11521,1.0187,1.7567e-07,1.7211e-05
0.39791,0.56635,0.5662,0.56697,8.7082e-06,0.11348,1.0205,1.7572e-07,1.7241e-05
0.39871,0.56635,0.5662,0.56697,8.723e-06,0.11176,1.0222,1.7577e-07,1.727e-05
0.39952,0.56635,0.5662,0.56697,8.7377e-06,0.11006,1.0239,1.7582e-07,1.73e-05
0.40032,0.56635,0.5662,0.56697,8.7523e-06,0.10837,1.0256,1.7588e-07,1.7329e-05
0.40113,0.56635,0.5662,0.56696,8.7668e-06,0.10669,1.0272,1.7594e-07,1.7358e-05
0.40193,0.56635,0.5662,0.56696,8.7812e-06,0.10502,1.0289,1.76e-07,1.7386e-05
0.40274,0.56635,0.5662,0.56696,8.7955e-06,0.10336,1.0306,1.7607e-07,1.7415e-05
0.40355,0.56635,0.5662,0.56695,8.8097e-06,0.10171,1.0322,1.7614e-07,1.7443e-05
0.40435,0.56635,0.5662,0.56695,8.8238e-06,0.10008,1.0338,1.7621e-07,1.7471e-05
0.40516,0.56635,0.5662,0.56695,8.8378e-06,0.09846,1.0354,1.7629e-07,1.7499e-05
0.40596,0.56635,0.5662,0.56695,8.8517e-06,0.096851,1.037,1.7637e-07,1.7527e-05
0.40677,0.56635,0.5662,0.56694,8.8655e-06,0.095253,1.0386,1.7646e-07,1.7555e-05
0.40757,0.56635,0.5662,0.56694,8.8792e-06,0.093668,1.0402,1.7655e-07,1.7582e-05
0.40838,0.56635,0.5662,0.56694,8.8928e-06,0.092095,1.0418,1.7664e-07,1.7609e-05
0.40918,0.56635,0.5662,0.56693,8.9063e-06,0.090534,1.0433,1.7674e-07,1.7636e-05
0.40999,0.56635,0.5662,0.56693,8.9197e-06,0.088985,1.0449,1.7684e-07,1.7663e-05
0.41079,0.56635,0.5662,0.56693,8.933e-06,0.087449,1.0464,1.7694e-07,1.7689e-05
0.4116,0.56635,0.5662,0.56692,8.9462e-06,0.085925,1.0479,1.7705e-07,1.7715e-05
0.41241,0.56635,0.5662,0.56692,8.9593e-06,0.084413,1.0494,1.7716e-07,1.7742e-05
0.41321,0.56635,0.5662,0.56692,8.9723e-06,0.082913,1.0509,1.7727e-07,1.7767e-05
0.41402,0.56635,0.5662,0.56691,8.9852e-06,0.081426,1.0524,1.7739e-07,1.7793e-05
0.41482,0.56635,0.5662,0.56691,8.998e-06,0.079951,1.0539,1.7751e-07,1.7819e-05
0.41563,0.56635,0.5662,0.56691,9.0107e-06,0.078489,1.0553,1.7764e-07,1.7844e-05
0.41643,0.56635,0.5662,0.56691,9.0233e-06,0.077039,1.0568,1.7777e-07,1.7869e-05
0.41724,0.56635,0.5662,0.5669,9.0358e-06,0.075602,1.0582,1.7791e-07,1.7894e-05
0.41804,0.56635,0.5662,0.5669,9.0482e-06,0.074177,1.0596,1.7804e-07,1.7918e-05
0.41885,0.56635,0.5662,0.5669,9.0605e-06,0.072765,1.061,1.7819e-07,1.7943e-05
0.41966,0.56635,0.5662,0.56689,9.0726e-06,0.071365,1.0624,1.7833e-07,1.7967e-05
0.42046,0.56635,0.5662,0.56689,9.0847e-06,0.069979,1.0638,1.7848e-07,1.7991e-05
0.42127,0.56635,0.5662,0.56689,9.0967e-06,0.068605,1.0652,1.7864e-07,1.8015e-05
0.42207,0.56635,0.5662,0.56688,9.1085e-06,0.067243,1.0665,1.7879e-07,1.8038e-05
0.42288,0.56635,0.5662,0.56688,9.1203e-06,0.065895,1.0679,1.7896e-07,1.8062e-05
0.42368,0.56635,0.5662,0.56688,9.1319e-06,0.064559,1.0692,1.7912e-07,1.8085e-05
0.42449,0.56635,0.5662,0.56687,9.1434e-06,0.063236,1.0705,1.7929e-07,1.8108e-05
0.42529,0.56635,0.5662,0.56687,9.1549e-06,0.061926,1.0718,1.7947e-07,1.813e-05
0.4261,0.56635,0.5662,0.56687,9.1662e-06,0.060629,1.0731,1.7964e-07,1.8153e-05
0.4269,0.56635,0.5662,0.56686,9.1774e-06,0.059345,1.0744,1.7983e-07,1.8175e-05
0.42771,0.56635,0.5662,0.56686,9.1885e-06,0.058074,1.0756,1.8001e-07,1.8197e-05
0.42852,0.56635,0.5662,0.56686,9.1995e-06,0.056816,1.0769,1.802e-07,1.8219e-05
0.42932,0.56635,0.5662,0.56685,9.2104e-06,0.055571,1.0781,1.804e-07,1.824e-05
0.43013,0.56635,0.5662,0.56685,9.2212e-06,0.054339,1.0794,1.806e-07,1.8262e-05
0.43093,0.56635,0.5662,0.56685,9.2319e-06,0.053121,1.0806,1.808e-07,1.8283e-05
0.43174,0.56635,0.5662,0.56684,9.2425e-06,0.051915,1.0818,1.81e-07,1.8304e-05
0.43254,0.56635,0.5662,0.56684,9.2529e-06,0.050723,1.083,1.8122e-07,1.8325e-05
0.43335,0.56635,0.5662,0.56684,9.2633e-06,0.049543,1.0841,1.8143e-07,1.8345e-05
0.43415,0.56635,0.5662,0.56683,9.2735e-06,0.048377,1.0853,1.8165e-07,1.8365e-05
0.43496,0.56635,0.5662,0.56683,9.2836e-06,0.047225,1.0864,1.8187e-07,1.8385e-05
0.43576,0.56635,0.5662,0.56683,9.2937e-06,0.046085,1.0876,1.821e-07,1.8405e-05
0.43657,0.56634,0.5662,0.56682,9.3036e-06,0.044959,1.0887,1.8233e-07,1.8425e-05
0.43738,0.56634,0.5662,0.56682,9.3134e-06,0.043847,1.0898,1.8257e-07,1.8444e-05
0.43818,0.56634,0.5662,0.56682,9.3231e-06,0.042747,1.0909,1.8281e-07,1.8463e-05
0.43899,0.56634,0.5662,0.56681,9.3326e-06,0.041661,1.092,1.8305e-07,1.8482e-05
0.43979,0.56634,0.5662,0.56681,9.3421e-06,0.040589,1.093,1.833e-07,1.8501e-05
0.4406,0.56634,0.5662,0.56681,9.3515e-06,0.03953,1.0941,1.8355e-07,1.8519e-05
0.4414,0.56634,0.5662,0.5668,9.3607e-06,0.038484,1.0951,1.8381e-07,1.8538e-05
0.44221,0.56634,0.5662,0.5668,9.3698e-06,0.037452,1.0961,1.8407e-07,1.8556e-05
0.44301,0.56634,0.5662,0.5668,9.3788e-06,0.036434,1.0972,1.8433e-07,1.8573e-05
0.44382,0.56634,0.5662,0.56679,9.3878e-06,0.035429,1.0982,1.846e-07,1.8591e-05
0.44462,0.56634,0.5662,0.56679,9.3965e-06,0.034438,1.0991,1.8488e-07,1.8608e-05
0.44543,0.56634,0.5662,0.56679,9.4052e-06,0.03346,1.1001,1.8515e-07,1.8625e-05
0.44624,0.56634,0.5662,0.56678,9.4138e-06,0.032496,1.1011,1.8544e-07,1.8642e-05
0.44704,0.56634,0.56621,0.56678,9.4222e-06,0.031546,1.102,1.8572e-07,1.8659e-05
0.44785,0.56634,0.56621,0.56678,9.4306e-06,0.03061,1.1029,1.8601e-07,1.8675e-05
0.44865,0.56634,0.56621,0.56677,9.4388e-06,0.029687,1.1039,1.8631e-07,1.8691e-05
0.44946,0.56634,0.56621,0.56677,9.4469e-06,0.028778,1.1048,1.8661e-07,1.8707e-05
0.45026,0.56634,0.56621,0.56677,9.4549e-06,0.027882,1.1057,1.8691e-07,1.8723e-05
0.45107,0.56634,0.56621,0.56676,9.4628e-06,0.027001,1.1065,1.8722e-07,1.8738e-05
0.45187,0.56634,0.56621,0.56676,9.4706e-06,0.026133,1.1074,1.8753e-07,1.8754e-05
0.45268,0.56634,0.56621,0.56676,9.4782e-06,0.025279,1.1082,1.8784e-07,1.8769e-05
0.45349,0.56634,0.56621,0.56675,9.4858e-06,0.024439,1.1091,1.8816e-07,1.8783e-05
0.45429,0.56634,0.56621,0.56675,9.4932e-06,0.023613,1.1099,1.8849e-07,1.8798e-05
0.4551,0.56634,0.56621,0.56675,9.5005e-06,0.022801,1.1107,1.8882e-07,1.8812e-05
0.4559,0.56634,0.56621,0.56674,9.5077e-06,0.022003,1.1115,1.8915e-07,1.8826e-05
0.45671,0.56634,0.56621,0.56674,9.5148e-06,0.021218,1.1123,1.8949e-07,1.884e-05
0.45751,0.56634,0.56621,0.56673,9.5217e-06,0.020448,1.113,1.8983e-07,1.8854e-05
0.45832,0.56634,0.56621,0.56673,9.5286e-06,0.019692,1.1138,1.9017e-07,1.8867e-05
0.45912,0.56634,0.56621,0.56673,9.5353e-06,0.018949,1.1145,1.9052e-07,1.888e-05
0.45993,0.56634,0.56621,0.56672,9.5419e-06,0.018221,1.1152,1.9088e-07,1.8893e-05
0.46073,0.56634,0.56621,0.56672,9.5484e-06,0.017506,1.1159,1.9124e-07,1.8906e-05
0.46154,0.56634,0.56621,0.56672,9.5548e-06,0.016806,1.1166,1.916e-07,1.8918e-05
0.46235,0.56634,0.56621,0.56671,9.561e-06,0.01612,1.1173,1.9197e-07,1.893e-05
0.46315,0.56634,0.56621,0.56671,9.5672e-06,0.015448,1.118,1.9234e-07,1.8942e-05
0.46396,0.56634,0.56621,0.56671,9.5732e-06,0.01479,1.1186,1.9271e-07,1.8954e-05
0.46476,0.56634,0.56621,0.5667,9.5791e-06,0.014146,1.1193,1.9309e-07,1.8965e-05
0.46557,0.56634,0.56621,0.5667,9.5849e-06,0.013517,1.1199,1.9348e-07,1.8976e-05
0.46637,0.56634,0.56621,0.5667,9.5906e-06,0.012901,1.1205,1.9386e-07,1.8987e-05
0.46718,0.56634,0.56621,0.56669,9.5961e-06,0.0123,1.1211,1.9426e-07,1.8998e-05
0.46798,0.56634,0.56621,0.56669,9.6016e-06,0.011713,1.1217,1.9465e-07,1.9008e-05
0.46879,0.56634,0.56621,0.56669,9.6069e-06,0.01114,1.1222,1.9505e-07,1.9019e-05
0.46959,0.56634,0.56621,0.56668,9.6121e-06,0.010581,1.1228,1.9546e-07,1.9029e-05
0.4704,0.56634,0.56621,0.56668,9.6172e-06,0.010037,1.1233,1.9587e-07,1.9038e-05
0.47121,0.56634,0.56621,0.56667,9.6221e-06,0.0095065,1.1238,1.9628e-07,1.9048e-05
0.47201,0.56634,0.56621,0.56667,9.627e-06,0.0089906,1.1244,1.967e-07,1.9057e-05
0.47282,0.56634,0.56621,0.56667,9.6317e-06,0.0084889,1.1248,1.9712e-07,1.9066e-05
0.47362,0.56634,0.56621,0.56666,9.6363e-06,0.0080016,1.1253,1.9755e-07,1.9075e-05
0.47443,0.56634,0.56621,0.56666,9.6408e-06,0.0075286,1.1258,1.9798e-07,1.9084e-05
0.47523,0.56634,0.56621,0.56666,9.6452e-06,0.0070698,1.1262,1.9841e-07,1.9092e-05
0.47604,0.56634,0.56621,0.56665,9.6494e-06,0.0066254,1.1267,1.9885e-07,1.91e-05
0.47684,0.56634,0.56621,0.56665,9.6536e-06,0.0061954,1.1271,1.9929e-07,1.9108e-05
0.47765,0.56634,0.56621,0.56665,9.6576e-06,0.0057797,1.1275,1.9974e-07,1.9115e-05
0.47846,0.56634,0.56621,0.56664,9.6615e-06,0.0053784,1.1279,2.0019e-07,1.9123e-05
0.47926,0.56634,0.56621,0.56664,9.6652e-06,0.0049914,1.1283,2.0064e-07,1.913e-05
0.48007,0.56634,0.56621,0.56664,9.6689e-06,0.0046188,1.1287,2.011e-07,1.9137e-05
0.48087,0.56634,0.56621,0.56663,9.6724e-06,0.0042607,1.129,2.0156e-07,1.9143e-05
0.48168,0.56634,0.56621,0.56663,9.6758e-06,0.0039169,1.1293,2.0203e-07,1.915e-05
0.48248,0.56634,0.56621,0.56662,9.6791e-06,0.0035875,1.1297,2.025e-07,1.9156e-05
0.48329,0.56634,0.56621,0.56662,9.6823e-06,0.0032725,1.13,2.0297e-07,1.9162e-05
0.48409,0.56634,0.56621,0.56662,9.6854e-06,0.002972,1.1303,2.0345e-07,1.9167e-05
0.4849,0.56634,0.56621,0.56661,9.6883e-06,0.0026859,1.1305,2.0394e-07,1.9173e-05
0.4857,0.56634,0.56621,0.56661,9.6911e-06,0.0024143,1.1308,2.0442e-07,1.9178e-05
0.48651,0.56634,0.56621,0.56661,9.6938e-06,0.0021571,1.1311,2.0491e-07,1.9183e-05
0.48732,0.56634,0.56621,0.5666,9.6964e-06,0.0019144,1.1313,2.0541e-07,1.9187e-05
0.48812,0.56634,0.56621,0.5666,9.6988e-06,0.0016861,1.1315,2.0591e-07,1.9192e-05
0.48893,0.56634,0.56621,0.5666,9.7012e-06,0.0014723,1.1317,2.0641e-07,1.9196e-05
0.48973,0.56634,0.56621,0.56659,9.7034e-06,0.0012729,1.1319,2.0691e-07,1.92e-05
0.49054,0.56634,0.56621,0.56659,9.7055e-06,0.0010881,1.1321,2.0742e-07,1.9204e-05
0.49134,0.56634,0.56621,0.56658,9.7074e-06,0.00091769,1.1323,2.0794e-07,1.9207e-05
0.49215,0.56634,0.56621,0.56658,9.7093e-06,0.00076181,1.1324,2.0846e-07,1.921e-05
0.49295,0.56634,0.56621,0.56658,9.711e-06,0.00062041,1.1325,2.0898e-07,1.9213e-05
0.49376,0.56634,0.56621,0.56657,9.7126e-06,0.00049351,1.1327,2.095e-07,1.9216e-05
0.49456,0.56634,0.56621,0.56657,9.7141e-06,0.00038111,1.1328,2.1003e-07,1.9218e-05
0.49537,0.56634,0.56621,0.56657,9.7155e-06,0.00028321,1.1329,2.1056e-07,1.922e-05
0.49618,0.56634,0.56621,0.56656,9.7167e-06,0.00019981,1.1329,2.111e-07,1.9222e-05
0.49698,0.56634,0.56621,0.56656,9.7179e-06,0.00013092,1.133,2.1164e-07,1.9224e-05
0.49779,0.56634,0.56621,0.56656,9.7189e-06,7.6536e-05,1.133,2.1219e-07,1.9226e-05
0.49859,0.56634,0.56621,0.56655,9.7198e-06,3.6662e-05,1.1331,2.1273e-07,1.9227e-05
0.4994,0.56634,0.56621,0.56655,9.7205e-06,1.1298e-05,1.1331,2.1328e-07,1.9228e-05
0.5002,0.56634,0.56621,0.56655,9.7212e-06,4.4581e-07,1.1331,2.1384e-07,1.9229e-05
0.50101,0.56634,0.56621,0.56654,9.7217e-06,4.1044e-06,1.1331,2.144e-07,1.9229e-05
0.50181,0.56634,0.56621,0.56654,9.7221e-06,2.2274e-05,1.1331,2.1496e-07,1.9229e-05
0.50262,0.56634,0.56621,0.56653,9.7224e-06,5.4954e-05,1.133,2.1553e-07,1.9229e-05
0.50343,0.56634,0.56621,0.56653,9.7225e-06,0.00010214,1.133,2.161e-07,1.9229e-05
0.50423,0.56634,0.56621,0.56653,9.7226e-06,0.00016384,1.1329,2.1667e-07,1.9228e-05
0.50504,0.56634,0.56621,0.56652,9.7225e-06,0.00024005,1.1328,2.1724e-07,1.9228e-05
0.50584,0.56634,0.56621,0.56652,9.7223e-06,0.00033076,1.1327,2.1782e-07,1.9227e-05
0.50665,0.56634,0.56621,0.56652,9.722e-06,0.00043597,1.1326,2.1841e-07,1.9226e-05
0.50745,0.56634,0.56621,0.56651,9.7215e-06,0.00055569,1.1325,2.1899e-07,1.9224e-05
0.50826,0.56634,0.56621,0.56651,9.721e-06,0.0006899,1.1323,2.1958e-07,1.9222e-05
0.50906,0.56634,0.56621,0.56651,9.7203e-06,0.0008386,1.1322,2.2018e-07,1.922e-05
0.50987,0.56634,0.56621,0.5665,9.7195e-06,0.0010018,1.132,2.2077e-07,1.9218e-05
0.51067,0.56634,0.56621,0.5665,9.7186e-06,0.0011795,1.1318,2.2137e-07,1.9216e-05
0.51148,0.56634,0.56621,0.56649,9.7175e-06,0.0013716,1.1316,2.2197e-07,1.9213e-05
0.51229,0.56634,0.56621,0.56649,9.7163e-06,0.0015783,1.1314,2.2258e-07,1.921e-05
0.51309,0.56634,0.56621,0.56649,9.715e-06,0.0017994,1.1312,2.2319e-07,1.9207e-05
0.5139,0.56634,0.56621,0.56648,9.7136e-06,0.0020349,1.1309,2.238e-07,1.9203e-05
0.5147,0.56634,0.56621,0.56648,9.7121e-06,0.002285,1.1307,2.2442e-07,1.92e-05
0.51551,0.56634,0.56621,0.56648,9.7105e-06,0.0025495,1.1304,2.2504e-07,1.9196e-05
0.51631,0.56634,0.56621,0.56647,9.7087e-06,0.0028284,1.1301,2.2566e-07,1.9192e-05
0.51712,0.56634,0.56621,0.56647,9.7068e-06,0.0031218,1.1298,2.2628e-07,1.9187e-05
0.51792,0.56634,0.56621,0.56647,9.7048e-06,0.0034296,1.1295,2.2691e-07,1.9183e-05
0.51873,0.56634,0.56621,0.56646,9.7027e-06,0.0037518,1.1292,2.2754e-07,1.9178e-05
0.51953,0.56634,0.56621,0.56646,9.7004e-06,0.0040884,1.1288,2.2817e-07,1.9173e-05
0.52034,0.56634,0.56621,0.56645,9.698e-06,0.0044395,1.1285,2.2881e-07,1.9167e-05
0.52115,0.56634,0.56621,0.56645,9.6955e-06,0.0048049,1.1281,2.2945e-07,1.9162e-05
0.52195,0.56634,0.56621,0.56645,9.6929e-06,0.0051847,1.1277,2.3009e-07,1.9156e-05
0.52276,0.56634,0.56621,0.56644,9.6902e-06,0.0055789,1.1273,2.3074e-07,1.915e-05
0.52356,0.56634,0.56621,0.56644,9.6874e-06,0.0059875,1.1269,2.3138e-07,1.9143e-05
0.52437,0.56634,0.56621,0.56644,9.6844e-06,0.0064105,1.1265,2.3203e-07,1.9137e-05
0.52517,0.56634,0.56621,0.56643,9.6813e-06,0.0068477,1.126,2.3269e-07,1.913e-05
0.52598,0.56634,0.56621,0.56643,9.6781e-06,0.0072994,1.1256,2.3334e-07,1.9123e-05
0.52678,0.56634,0.56621,0.56643,9.6748e-06,0.0077653,1.1251,2.34e-07,1.9116e-05
0.52759,0.56634,0.56621,0.56642,9.6713e-06,0.0082455,1.1246,2.3466e-07,1.9108e-05
0.52839,0.56634,0.56621,0.56642,9.6677e-06,0.0087401,1.1241,2.3532e-07,1.91e-05
0.5292,0.56634,0.56621,0.56642,9.6641e-06,0.0092489,1.1236,2.3599e-07,1.9092e-05
0.53001,0.56634,0.56621,0.56641,9.6603e-06,0.0097721,1.1231,2.3665e-07,1.9084e-05
0.53081,0.56634,0.56621,0.56641,9.6563e-06,0.010309,1.1225,2.3732e-07,1.9075e-05
0.53162,0.56634,0.56621,0.5664,9.6523e-06,0.010861,1.1219,2.3799e-07,1.9067e-05
0.53242,0.56634,0.56621,0.5664,9.6481e-06,0.011427,1.1214,2.3867e-07,1.9058e-05
0.53323,0.56634,0.56621,0.5664,9.6438e-06,0.012007,1.1208,2.3935e-07,1.9048e-05
0.53403,0.56634,0.56621,0.56639,9.6394e-06,0.012601,1.1202,2.4002e-07,1.9039e-05
0.53484,0.56634,0.56621,0.56639,9.6349e-06,0.01321,1.1196,2.407e-07,1.9029e-05
0.53564,0.56634,0.56621,0.56639,9.6303e-06,0.013832,1.1189,2.4139e-07,1.9019e-05
0.53645,0.56634,0.56621,0.56638,9.6255e-06,0.014469,1.1183,2.4207e-07,1.9009e-05
0.53726,0.56634,0.56621,0.56638,9.6207e-06,0.01512,1.1176,2.4276e-07,1.8999e-05
0.53806,0.56634,0.56621,0.56638,9.6157e-06,0.015785,1.117,2.4345e-07,1.8988e-05
0.53887,0.56634,0.56621,0.56637,9.6106e-06,0.016464,1.1163,2.4414e-07,1.8977e-05
0.53967,0.56634,0.56621,0.56637,9.6054e-06,0.017158,1.1156,2.4483e-07,1.8966e-05
0.54048,0.56634,0.56621,0.56637,9.6e-06,0.017865,1.1149,2.4552e-07,1.8955e-05
0.54128,0.56634,0.56621,0.56636,9.5946e-06,0.018586,1.1141,2.4622e-07,1.8943e-05
0.54209,0.56634,0.56621,0.56636,9.589e-06,0.019322,1.1134,2.4692e-07,1.8931e-05
0.54289,0.56634,0.56621,0.56636,9.5833e-06,0.020071,1.1126,2.4762e-07,1.8919e-05
0.5437,0.56634,0.56621,0.56635,9.5775e-06,0.020835,1.1119,2.4832e-07,1.8907e-05
0.5445,0.56634,0.56621,0.56635,9.5716e-06,0.021612,1.1111,2.4902e-07,1.8894e-05
0.54531,0.56634,0.56621,0.56634,9.5655e-06,0.022403,1.1103,2.4972e-07,1.8881e-05
0.54612,0.56634,0.56621,0.56634,9.5594e-06,0.023209,1.1095,2.5043e-07,1.8868e-05
0.54692,0.56634,0.56621,0.56634,9.5531e-06,0.024028,1.1086,2.5113e-07,1.8855e-05
0.54773,0.56634,0.56621,0.56633,9.5467e-06,0.024861,1.1078,2.5184e-07,1.8842e-05
0.54853,0.56634,0.56621,0.56633,9.5402e-06,0.025708,1.107,2.5255e-07,1.8828e-05
0.54934,0.56634,0.5662,0.56633,9.5336e-06,0.026569,1.1061,2.5326e-07,1.8814e-05
0.55014,0.56634,0.5662,0.56632,9.5268e-06,0.027444,1.1052,2.5397e-07,1.88e-05
0.55095,0.56634,0.5662,0.56632,9.52e-06,0.028332,1.1043,2.5468e-07,1.8785e-05
0.55175,0.56634,0.5662,0.56632,9.513e-06,0.029234,1.1034,2.5539e-07,1.8771e-05
0.55256,0.56634,0.5662,0.56631,9.5059e-06,0.03015,1.1025,2.5611e-07,1.8756e-05
0.55336,0.56634,0.5662,0.56631,9.4987e-06,0.03108,1.1015,2.5682e-07,1.8741e-05
0.55417,0.56634,0.5662,0.56631,9.4914e-06,0.032024,1.1006,2.5754e-07,1.8725e-05
0.55498,0.56634,0.5662,0.5663,9.484e-06,0.032981,1.0996,2.5825e-07,1.871e-05
0.55578,0.56634,0.5662,0.5663,9.4765e-06,0.033952,1.0986,2.5897e-07,1.8694e-05
0.55659,0.56634,0.5662,0.5663,9.4688e-06,0.034936,1.0977,2.5969e-07,1.8678e-05
0.55739,0.56634,0.5662,0.56629,9.461e-06,0.035934,1.0967,2.6041e-07,1.8662e-05
0.5582,0.56634,0.5662,0.56629,9.4532e-06,0.036946,1.0956,2.6112e-07,1.8645e-05
0.559,0.56634,0.5662,0.56629,9.4452e-06,0.037971,1.0946,2.6184e-07,1.8629e-05
0.55981,0.56634,0.5662,0.56628,9.4371e-06,0.03901,1.0936,2.6256e-07,1.8612e-05
0.56061,0.56634,0.5662,0.56628,9.4289e-06,0.040062,1.0925,2.6328e-07,1.8594e-05
0.56142,0.56634,0.5662,0.56628,9.4205e-06,0.041128,1.0914,2.64e-07,1.8577e-05
0.56223,0.56634,0.5662,0.56627,9.4121e-06,0.042207,1.0903,2.6472e-07,1.8559e-05
0.56303,0.56634,0.5662,0.56627,9.4035e-06,0.0433,1.0892,2.6544e-07,1.8542e-05
0.56384,0.56634,0.5662,0.56627,9.3949e-06,0.044406,1.0881,2.6616e-07,1.8524e-05
0.56464,0.56634,0.5662,0.56626,9.3861e-06,0.045525,1.087,2.6688e-07,1.8505e-05
0.56545,0.56634,0.5662,0.56626,9.3772e-06,0.046658,1.0859,2.6761e-07,1.8487e-05
0.56625,0.56634,0.5662,0.56626,9.3682e-06,0.047804,1.0847,2.6833e-07,1.8468e-05
0.56706,0.56634,0.5662,0.56625,9.3591e-06,0.048964,1.0835,2.6905e-07,1.8449e-05
0.56786,0.56634,0.5662,0.56625,9.3499e-06,0.050136,1.0824,2.6977e-07,1.843e-05
0.56867,0.56634,0.5662,0.56625,9.3405e-06,0.051322,1.0812,2.7049e-07,1.8411e-05
0.56947,0.56634,0.5662,0.56624,9.3311e-06,0.052521,1.08,2.7121e-07,1.8391e-05
0.57028,0.56634,0.5662,0.56624,9.3215e-06,0.053734,1.0787,2.7192e-07,1.8371e-05
0.57109,0.56634,0.5662,0.56624,9.3119e-06,0.054959,1.0775,2.7264e-07,1.8351e-05
0.57189,0.56634,0.5662,0.56623,9.3021e-06,0.056198,1.0763,2.7336e-07,1.8331e-05
0.5727,0.56634,0.5662,0.56623,9.2922e-06,0.057449,1.075,2.7408e-07,1.831e-05
0.5735,0.56635,0.5662,0.56623,9.2822e-06,0.058714,1.0737,2.7479e-07,1.829e-05
0.57431,0.56635,0.5662,0.56622,9.2721e-06,0.059991,1.0725,2.7551e-07,1.8269e-05
0.57511,0.56635,0.5662,0.56622,9.2619e-06,0.061282,1.0712,2.7623e-07,1.8248e-05
0.57592,0.56635,0.5662,0.56622,9.2516e-06,0.062585,1.0698,2.7694e-07,1.8226e-05
0.57672,0.56635,0.5662,0.56621,9.2412e-06,0.063902,1.0685,2.7765e-07,1.8205e-05
0.57753,0.56635,0.5662,0.56621,9.2307e-06,0.065231,1.0672,2.7837e-07,1.8183e-05
0.57833,0.56635,0.5662,0.56621,9.22e-06,0.066573,1.0658,2.7908e-07,1.8161e-05
0.57914,0.56635,0.5662,0.5662,9.2093e-06,0.067928,1.0645,2.7979e-07,1.8139e-05
0.57995,0.56635,0.5662,0.5662,9.1984e-06,0.069296,1.0631,2.805e-07,1.8116e-05
0.58075,0.56635,0.5662,0.5662,9.1875e-06,0.070676,1.0617,2.812e-07,1.8094e-05
0.58156,0.56635,0.5662,0.56619,9.1764e-06,0.07207,1.0603,2.8191e-07,1.8071e-05
0.58236,0.56635,0.5662,0.56619,9.1652e-06,0.073475,1.0589,2.8262e-07,1.8048e-05
0.58317,0.56635,0.5662,0.56619,9.154e-06,0.074894,1.0575,2.8332e-07,1.8025e-05
0.58397,0.56635,0.5662,0.56618,9.1426e-06,0.076325,1.056,2.8402e-07,1.8001e-05
0.58478,0.56635,0.5662,0.56618,9.1311e-06,0.077768,1.0546,2.8472e-07,1.7977e-05
0.58558,0.56635,0.5662,0.56618,9.1195e-06,0.079225,1.0531,2.8542e-07,1.7954e-05
0.58639,0.56635,0.5662,0.56618,9.1078e-06,0.080693,1.0517,2.8612e-07,1.793e-05
0.58719,0.56635,0.5662,0.56617,9.096e-06,0.082174,1.0502,2.8681e-07,1.7905e-05
0.588,0.56635,0.5662,0.56617,9.0841e-06,0.083668,1.0487,2.8751e-07,1.7881e-05
0.58881,0.56635,0.5662,0.56617,9.0721e-06,0.085174,1.0472,2.882e-07,1.7856e-05
0.58961,0.56635,0.5662,0.56616,9.06e-06,0.086692,1.0456,2.8889e-07,1.7831e-05
0.59042,0.56635,0.5662,0.56616,9.0478e-06,0.088222,1.0441,2.8957e-07,1.7806e-05
0.59122,0.56635,0.5662,0.56616,9.0355e-06,0.089765,1.0425,2.9026e-07,1.7781e-05
0.59203,0.56635,0.5662,0.56615,9.0231e-06,0.09132,1.041,2.9094e-07,1.7755e-05
0.59283,0.56635,0.5662,0.56615,9.0106e-06,0.092887,1.0394,2.9162e-07,1.773e-05
0.59364,0.56635,0.5662,0.56615,8.998e-06,0.094466,1.0378,2.923e-07,1.7704e-05
0.59444,0.56635,0.5662,0.56614,8.9852e-06,0.096057,1.0362,2.9298e-07,1.7678e-05
0.59525,0.56635,0.5662,0.56614,8.9724e-06,0.097661,1.0346,2.9365e-07,1.7651e-05
0.59606,0.56635,0.5662,0.56614,8.9595e-06,0.099276,1.033,2.9432e-07,1.7625e-05
0.59686,0.56635,0.5662,0.56614,8.9465e-06,0.1009,1.0314,2.9499e-07,1.7598e-05
0.59767,0.56635,0.5662,0.56613,8.9334e-06,0.10254,1.0297,2.9566e-07,1.7571e-05
0.59847,0.56635,0.5662,0.56613,8.9202e-06,0.10419,1.0281,2.9632e-07,1.7544e-05
0.59928,0.56635,0.5662,0.56613,8.9069e-06,0.10586,1.0264,2.9698e-07,1.7517e-05
0.60008,0.56635,0.5662,0.56612,8.8934e-06,0.10753,1.0247,2.9764e-07,1.7489e-05
0.60089,0.56635,0.5662,0.56612,8.8799e-06,0.10922,1.023,2.983e-07,1.7462e-05
0.60169,0.56635,0.5662,0.56612,8.8663e-06,0.11092,1.0213,2.9895e-07,1.7434e-05
0.6025,0.56635,0.5662,0.56612,8.8526e-06,0.11263,1.0196,2.996e-07,1.7406e-05
0.6033,0.56635,0.5662,0.56611,8.8388e-06,0.11435,1.0179,3.0025e-07,1.7377e-05
0.60411,0.56635,0.5662,0.56611,8.8249e-06,0.11608,1.0161,3.0089e-07,1.7349e-05
0.60492,0.56635,0.5662,0.56611,8.8109e-06,0.11783,1.0144,3.0153e-07,1.732e-05
0.60572,0.56635,0.5662,0.5661,8.7968e-06,0.11958,1.0126,3.0217e-07,1.7291e-05
0.60653,0.56635,0.5662,0.5661,8.7826e-06,0.12135,1.0109,3.028e-07,1.7262e-05
0.60733,0.56635,0.5662,0.5661,8.7684e-06,0.12313,1.0091,3.0343e-07,1.7233e-05
0.60814,0.56635,0.5662,0.5661,8.754e-06,0.12492,1.0073,3.0406e-07,1.7204e-05
0.60894,0.56635,0.5662,0.56609,8.7395e-06,0.12672,1.0055,3.0468e-07,1.7174e-05
0.60975,0.56635,0.5662,0.56609,8.7249e-06,0.12853,1.0036,3.053e-07,1.7145e-05
0.61055,0.56635,0.5662,0.56609,8.7103e-06,0.13036,1.0018,3.0592e-07,1.7115e-05
0.61136,0.56635,0.5662,0.56608,8.6955e-06,0.13219,0.99998,3.0653e-07,1.7085e-05
0.61216,0.56635,0.5662,0.56608,8.6807e-06,0.13404,0.99812,3.0714e-07,1.7054e-05
0.61297,0.56635,0.5662,0.56608,8.6657e-06,0.1359,0.99626,3.0774e-07,1.7024e-05
0.61378,0.56635,0.5662,0.56608,8.6507e-06,0.13777,0.99439,3.0834e-07,1.6993e-05
0.61458,0.56635,0.5662,0.56607,8.6356e-06,0.13965,0.9925,3.0894e-07,1.6962e-05
0.61539,0.56635,0.5662,0.56607,8.6204e-06,0.14154,0.99061,3.0954e-07,1.6931e-05
0.61619,0.56635,0.5662,0.56607,8.6051e-06,0.14344,0.9887,3.1013e-07,1.69e-05
0.617,0.56635,0.5662,0.56606,8.5897e-06,0.14535,0.98678,3.1071e-07,1.6869e-05
0.6178,0.56635,0.5662,0.56606,8.5742e-06,0.14727,0.98485,3.1129e-07,1.6837e-05
0.61861,0.56635,0.5662,0.56606,8.5586e-06,0.14921,0.98291,3.1187e-07,1.6805e-05
0.61941,0.56635,0.5662,0.56606,8.5429e-06,0.15115,0.98096,3.1245e-07,1.6773e-05
0.62022,0.56635,0.5662,0.56605,8.5272e-06,0.15311,0.979,3.1301e-07,1.6741e-05
0.62103,0.56635,0.5662,0.56605,8.5114e-06,0.15507,0.97703,3.1358e-07,1.6709e-05
0.62183,0.56635,0.5662,0.56605,8.4954e-06,0.15705,0.97505,3.1414e-07,1.6677e-05
0.62264,0.56635,0.5662,0.56605,8.4794e-06,0.15903,0.97306,3.147e-07,1.6644e-05
0.62344,0.56635,0.5662,0.56604,8.4633e-06,0.16103,0.97106,3.1525e-07,1.6611e-05
0.62425,0.56636,0.5662,0.56604,8.4471e-06,0.16304,0.96904,3.158e-07,1.6578e-05
0.62505,0.56636,0.56619,0.56604,8.4308e-06,0.16506,0.96702,3.1634e-07,1.6545e-05
0.62586,0.56636,0.56619,0.56604,8.4145e-06,0.16708,0.96499,3.1688e-07,1.6512e-05
0.62666,0.56636,0.56619,0.56603,8.398e-06,0.16912,0.96294,3.1741e-07,1.6479e-05
0.62747,0.56636,0.56619,0.56603,8.3815e-06,0.17117,0.96089,3.1794e-07,1.6445e-05
0.62827,0.56636,0.56619,0.56603,8.3649e-06,0.17323,0.95883,3.1847e-07,1.6411e-05
0.62908,0.56636,0.56619,0.56603,8.3482e-06,0.1753,0.95675,3.1899e-07,1.6377e-05
0.62989,0.56636,0.56619,0.56602,8.3314e-06,0.17738,0.95467,3.195e-07,1.6343e-05
0.63069,0.56636,0.56619,0.56602,8.3145e-06,0.17947,0.95258,3.2001e-07,1.6309e-05
0.6315,0.56636,0.56619,0.56602,8.2976e-06,0.18157,0.95047,3.2052e-07,1.6275e-05
0.6323,0.56636,0.56619,0.56602,8.2805e-06,0.18367,0.94836,3.2102e-07,1.624e-05
0.63311,0.56636,0.56619,0.56601,8.2634e-06,0.18579,0.94624,3.2151e-07,1.6205e-05
0.63391,0.56636,0.56619,0.56601,8.2462e-06,0.18792,0.9441,3.22e-07,1.617e-05
0.63472,0.56636,0.56619,0.56601,8.2289e-06,0.19006,0.94196,3.2249e-07,1.6135e-05
0.63552,0.56636,0.56619,0.56601,8.2116e-06,0.19221,0.93981,3.2297e-07,1.61e-05
0.63633,0.56636,0.56619,0.566,8.1941e-06,0.19436,0.93765,3.2345e-07,1.6065e-05
0.63713,0.56636,0.56619,0.566,8.1766e-06,0.19653,0.93547,3.2392e-07,1.6029e-05
0.63794,0.56636,0.56619,0.566,8.159e-06,0.1987,0.93329,3.2438e-07,1.5994e-05
0.63875,0.56636,0.56619,0.566,8.1414e-06,0.20089,0.9311,3.2484e-07,1.5958e-05
0.63955,0.56636,0.56619,0.56599,8.1236e-06,0.20308,0.9289,3.253e-07,1.5922e-05
0.64036,0.56636,0.56619,0.56599,8.1058e-06,0.20529,0.9267,3.2575e-07,1.5886e-05
0.64116,0.56636,0.56619,0.56599,8.0879e-06,0.2075,0.92448,3.2619e-07,1.585e-05
0.64197,0.56636,0.56619,0.56599,8.0699e-06,0.20973,0.92225,3.2663e-07,1.5813e-05
0.64277,0.56636,0.56619,0.56599,8.0518e-06,0.21196,0.92001,3.2706e-07,1.5777e-05
0.64358,0.56636,0.56619,0.56598,8.0337e-06,0.2142,0.91777,3.2749e-07,1.574e-05
0.64438,0.56636,0.56619,0.56598,8.0155e-06,0.21645,0.91551,3.2791e-07,1.5703e-05
0.64519,0.56636,0.56619,0.56598,7.9972e-06,0.21871,0.91325,3.2833e-07,1.5666e-05
0.64599,0.56636,0.56619,0.56598,7.9788e-06,0.22097,0.91098,3.2874e-07,1.5629e-05
0.6468,0.56636,0.56619,0.56597,7.9604e-06,0.22325,0.9087,3.2915e-07,1.5592e-05
0.64761,0.56636,0.56619,0.56597,7.9419e-06,0.22554,0.90641,3.2955e-07,1.5554e-05
0.64841,0.56636,0.56619,0.56597,7.9233e-06,0.22783,0.90411,3.2995e-07,1.5517e-05
0.64922,0.56636,0.56619,0.56597,7.9046e-06,0.23013,0.9018,3.3034e-07,1.5479e-05
0.65002,0.56636,0.56619,0.56597,7.8859e-06,0.23244,0.89949,3.3072e-07,1.5441e-05
0.65083,0.56636,0.56619,0.56596,7.8671e-06,0.23476,0.89716,3.311e-07,1.5403e-05
0.65163,0.56636,0.56619,0.56596,7.8482e-06,0.23709,0.89483,3.3147e-07,1.5365e-05
0.65244,0.56636,0.56619,0.56596,7.8293e-06,0.23943,0.89249,3.3184e-07,1.5327e-05
0.65324,0.56636,0.56619,0.56596,7.8103e-06,0.24177,0.89014,3.322e-07,1.5288e-05
0.65405,0.56636,0.56619,0.56596,7.7912e-06,0.24413,0.88778,3.3256e-07,1.525e-05
0.65486,0.56636,0.56619,0.56595,7.772e-06,0.24649,0.88542,3.3291e-07,1.5211e-05
0.65566,0.56636,0.56619,0.56595,7.7528e-06,0.24886,0.88304,3.3325e-07,1.5172e-05
0.65647,0.56636,0.56619,0.56595,7.7335e-06,0.25124,0.88066,3.3359e-07,1.5133e-05
0.65727,0.56636,0.56619,0.56595,7.7142e-06,0.25362,0.87827,3.3392e-07,1.5094e-05
0.65808,0.56636,0.56619,0.56594,7.6948e-06,0.25602,0.87587,3.3425e-07,1.5055e-05
0.65888,0.56636,0.56619,0.56594,7.6753e-06,0.25842,0.87347,3.3457e-07,1.5016e-05
0.65969,0.56636,0.56619,0.56594,7.6557e-06,0.26083,0.87105,3.3489e-07,1.4977e-05
0.66049,0.56636,0.56619,0.56594,7.6361e-06,0.26325,0.86863,3.352e-07,1.4937e-05
0.6613,0.56636,0.56619,0.56594,7.6164e-06,0.26567,0.8662,3.355e-07,1.4897e-05
0.6621,0.56636,0.56619,0.56594,7.5967e-06,0.26811,0.86376,3.358e-07,1.4858e-05
0.66291,0.56636,0.56619,0.56593,7.5769e-06,0.27055,0.86132,3.3609e-07,1.4818e-05
0.66372,0.56636,0.56619,0.56593,7.557e-06,0.273,0.85887,3.3638e-07,1.4778e-05
0.66452,0.56636,0.56619,0.56593,7.5371e-06,0.27545,0.85641,3.3666e-07,1.4737e-05
0.66533,0.56637,0.56619,0.56593,7.5171e-06,0.27792,0.85394,3.3693e-07,1.4697e-05
0.66613,0.56637,0.56619,0.56593,7.497e-06,0.28039,0.85146,3.372e-07,1.4657e-05
0.66694,0.56637,0.56619,0.56592,7.4769e-06,0.28287,0.84898,3.3746e-07,1.4616e-05
0.66774,0.56637,0.56618,0.56592,7.4567e-06,0.28535,0.84649,3.3772e-07,1.4576e-05
0.66855,0.56637,0.56618,0.56592,7.4365e-06,0.28784,0.844,3.3797e-07,1.4535e-05
0.66935,0.56637,0.56618,0.56592,7.4162e-06,0.29034,0.84149,3.3821e-07,1.4494e-05
0.67016,0.56637,0.56618,0.56592,7.3958e-06,0.29285,0.83898,3.3845e-07,1.4453e-05
0.67096,0.56637,0.56618,0.56592,7.3754e-06,0.29536,0.83647,3.3868e-07,1.4412e-05
0.67177,0.56637,0.56618,0.56591,7.3549e-06,0.29789,0.83394,3.3891e-07,1.4371e-05
0.67258,0.56637,0.56618,0.56591,7.3344e-06,0.30041,0.83141,3.3913e-07,1.433e-05
0.67338,0.56637,0.56618,0.56591,7.3138e-06,0.30295,0.82887,3.3935e-07,1.4288e-05
0.67419,0.56637,0.56618,0.56591,7.2931e-06,0.30549,0.82633,3.3956e-07,1.4247e-05
0.67499,0.56637,0.56618,0.56591,7.2724e-06,0.30804,0.82378,3.3976e-07,1.4205e-05
0.6758,0.56637,0.56618,0.56591,7.2517e-06,0.31059,0.82122,3.3996e-07,1.4163e-05
0.6766,0.56637,0.56618,0.5659,7.2308e-06,0.31315,0.81865,3.4015e-07,1.4122e-05
0.67741,0.56637,0.56618,0.5659,7.21e-06,0.31572,0.81608,3.4033e-07,1.408e-05
0.67821,0.56637,0.56618,0.5659,7.1891e-06,0.3183,0.8135,3.4051e-07,1.4038e-05
0.67902,0.56637,0.56618,0.5659,7.1681e-06,0.32088,0.81092,3.4068e-07,1.3995e-05
0.67983,0.56637,0.56618,0.5659,7.1471e-06,0.32346,0.80833,3.4085e-07,1.3953e-05
0.68063,0.56637,0.56618,0.5659,7.126e-06,0.32606,0.80574,3.4101e-07,1.3911e-05
0.68144,0.56637,0.56618,0.56589,7.1048e-06,0.32866,0.80313,3.4117e-07,1.3869e-05
0.68224,0.56637,0.56618,0.56589,7.0837e-06,0.33126,0.80052,3.4132e-07,1.3826e-05
0.68305,0.56637,0.56618,0.56589,7.0624e-06,0.33387,0.79791,3.4146e-07,1.3783e-05
0.68385,0.56637,0.56618,0.56589,7.0412e-06,0.33649,0.79529,3.416e-07,1.3741e-05
0.68466,0.56637,0.56618,0.56589,7.0198e-06,0.33911,0.79266,3.4173e-07,1.3698e-05
0.68546,0.56637,0.56618,0.56589,6.9984e-06,0.34174,0.79003,3.4186e-07,1.3655e-05
0.68627,0.56637,0.56618,0.56589,6.977e-06,0.34438,0.78739,3.4198e-07,1.3612e-05
0.68707,0.56637,0.56618,0.56588,6.9555e-06,0.34702,0.78475,3.4209e-07,1.3569e-05
0.68788,0.56637,0.56618,0.56588,6.934e-06,0.34966,0.7821,3.422e-07,1.3526e-05
0.68869,0.56637,0.56618,0.56588,6.9124e-06,0.35231,0.77945,3.423e-07,1.3483e-05
0.68949,0.56637,0.56618,0.56588,6.8908e-06,0.35497,0.77679,3.424e-07,1.3439e-05
0.6903,0.56637,0.56618,0.56588,6.8692e-06,0.35763,0.77412,3.4249e-07,1.3396e-05
0.6911,0.56637,0.56618,0.56588,6.8475e-06,0.3603,0.77145,3.4257e-07,1.3352e-05
0.69191,0.56637,0.56618,0.56588,6.8257e-06,0.36297,0.76878,3.4265e-07,1.3309e-05
0.69271,0.56637,0.56618,0.56587,6.8039e-06,0.36565,0.7661,3.4273e-07,1.3265e-05
0.69352,0.56637,0.56618,0.56587,6.7821e-06,0.36834,0.76341,3.4279e-07,1.3221e-05
0.69432,0.56637,0.56618,0.56587,6.7602e-06,0.37103,0.76072,3.4285e-07,1.3178e-05
0.69513,0.56637,0.56618,0.56587,6.7383e-06,0.37372,0.75802,3.4291e-07,1.3134e-05
0.69593,0.56637,0.56618,0.56587,6.7163e-06,0.37642,0.75532,3.4296e-07,1.309e-05
0.69674,0.56637,0.56618,0.56587,6.6943e-06,0.37912,0.75262,3.4301e-07,1.3046e-05
0.69755,0.56637,0.56618,0.56587,6.6723e-06,0.38183,0.7499,3.4305e-07,1.3002e-05
0.69835,0.56637,0.56618,0.56587,6.6502e-06,0.38454,0.74719,3.4308e-07,1.2957e-05
0.69916,0.56637,0.56618,0.56586,6.6281e-06,0.38726,0.74447,3.4311e-07,1.2913e-05
0.69996,0.56637,0.56618,0.56586,6.6059e-06,0.38998,0.74175,3.4313e-07,1.2869e-05
0.70077,0.56637,0.56618,0.56586,6.5837e-06,0.39271,0.73902,3.4315e-07,1.2824e-05
0.70157,0.56637,0.56617,0.56586,6.5615e-06,0.39544,0.73628,3.4316e-07,1.278e-05
0.70238,0.56637,0.56617,0.56586,6.5392e-06,0.39818,0.73355,3.4316e-07,1.2735e-05
0.70318,0.56637,0.56617,0.56586,6.5169e-06,0.40092,0.7308,3.4316e-07,1.2691e-05
0.70399,0.56638,0.56617,0.56586,6.4946e-06,0.40366,0.72806,3.4316e-07,1.2646e-05
0.7048,0.56638,0.56617,0.56586,6.4722e-06,0.40641,0.72531,3.4315e-07,1.2601e-05
0.7056,0.56638,0.56617,0.56586,6.4498e-06,0.40916,0.72255,3.4313e-07,1.2556e-05
0.70641,0.56638,0.56617,0.56586,6.4274e-06,0.41192,0.71979,3.4311e-07,1.2512e-05
0.70721,0.56638,0.56617,0.56585,6.4049e-06,0.41468,0.71703,3.4308e-07,1.2467e-05
0.70802,0.56638,0.56617,0.56585,6.3824e-06,0.41744,0.71427,3.4305e-07,1.2422e-05
0.70882,0.56638,0.56617,0.56585,6.3598e-06,0.42021,0.7115,3.4301e-07,1.2377e-05
0.70963,0.56638,0.56617,0.56585,6.3373e-06,0.42298,0.70872,3.4297e-07,1.2332e-05
0.71043,0.56638,0.56617,0.56585,6.3147e-06,0.42576,0.70594,3.4292e-07,1.2286e-05
0.71124,0.56638,0.56617,0.56585,6.292e-06,0.42854,0.70316,3.4287e-07,1.2241e-05
0.71204,0.56638,0.56617,0.56585,6.2694e-06,0.43132,0.70038,3.4281e-07,1.2196e-05
0.71285,0.56638,0.56617,0.56585,6.2467e-06,0.4341,0.69759,3.4275e-07,1.2151e-05
0.71366,0.56638,0.56617,0.56585,6.224e-06,0.43689,0.6948,3.4268e-07,1.2105e-05
0.71446,0.56638,0.56617,0.56585,6.2012e-06,0.43969,0.69201,3.426e-07,1.206e-05
0.71527,0.56638,0.56617,0.56585,6.1784e-06,0.44248,0.68921,3.4252e-07,1.2014e-05
0.71607,0.56638,0.56617,0.56584,6.1556e-06,0.44528,0.68641,3.4244e-07,1.1969e-05
0.71688,0.56638,0.56617,0.56584,6.1328e-06,0.44808,0.6836,3.4235e-07,1.1923e-05
0.71768,0.56638,0.56617,0.56584,6.1099e-06,0.45089,0.6808,3.4226e-07,1.1878e-05
0.71849,0.56638,0.56617,0.56584,6.0871e-06,0.4537,0.67799,3.4216e-07,1.1832e-05
0.71929,0.56638,0.56617,0.56584,6.0642e-06,0.45651,0.67517,3.4205e-07,1.1786e-05
0.7201,0.56638,0.56617,0.56584,6.0412e-06,0.45932,0.67236,3.4195e-07,1.1741e-05
0.7209,0.56638,0.56617,0.56584,6.0183e-06,0.46214,0.66954,3.4183e-07,1.1695e-05
0.72171,0.56638,0.56617,0.56584,5.9953e-06,0.46496,0.66672,3.4171e-07,1.1649e-05
0.72252,0.56638,0.56617,0.56584,5.9723e-06,0.46778,0.6639,3.4159e-07,1.1603e-05
0.72332,0.56638,0.56617,0.56584,5.9493e-06,0.47061,0.66107,3.4146e-07,1.1557e-05
0.72413,0.56638,0.56617,0.56584,5.9263e-06,0.47343,0.65824,3.4133e-07,1.1511e-05
0.72493,0.56638,0.56617,0.56584,5.9032e-06,0.47626,0.65541,3.4119e-07,1.1465e-05
0.72574,0.56638,0.56617,0.56584,5.8802e-06,0.47909,0.65258,3.4105e-07,1.1419e-05
0.72654,0.56638,0.56617,0.56584,5.8571e-06,0.48193,0.64974,3.409e-07,1.1373e-05
0.72735,0.56638,0.56617,0.56584,5.8339e-06,0.48477,0.64691,3.4075e-07,1.1327e-05
0.72815,0.56638,0.56617,0.56584,5.8108e-06,0.4876,0.64407,3.406e-07,1.1281e-05
0.72896,0.56638,0.56617,0.56583,5.7877e-06,0.49044,0.64123,3.4043e-07,1.1235e-05
0.72976,0.56638,0.56617,0.56583,5.7645e-06,0.49329,0.63838,3.4027e-07,1.1189e-05
0.73057,0.56638,0.56616,0.56583,5.7413e-06,0.49613,0.63554,3.401e-07,1.1143e-05
0.73138,0.56638,0.56616,0.56583,5.7181e-06,0.49898,0.63269,3.3993e-07,1.1096e-05
0.73218,0.56638,0.56616,0.56583,5.6949e-06,0.50182,0.62984,3.3975e-07,1.105e-05
0.73299,0.56638,0.56616,0.56583,5.6717e-06,0.50467,0.62699,3.3957e-07,1.1004e-05
0.73379,0.56638,0.56616,0.56583,5.6485e-06,0.50752,0.62414,3.3938e-07,1.0958e-05
0.7346,0.56638,0.56616,0.56583,5.6252e-06,0.51038,0.62129,3.3919e-07,1.0911e-05
0.7354,0.56638,0.56616,0.56583,5.602e-06,0.51323,0.61843,3.3899e-07,1.0865e-05
0.73621,0.56638,0.56616,0.56583,5.5787e-06,0.51609,0.61558,3.388e-07,1.0819e-05
0.73701,0.56638,0.56616,0.56583,5.5554e-06,0.51894,0.61272,3.3859e-07,1.0772e-05
0.73782,0.56638,0.56616,0.56583,5.5321e-06,0.5218,0.60986,3.3839e-07,1.0726e-05
0.73863,0.56638,0.56616,0.56583,5.5088e-06,0.52466,0.607,3.3817e-07,1.0679e-05
0.73943,0.56638,0.56616,0.56583,5.4855e-06,0.52752,0.60414,3.3796e-07,1.0633e-05
0.74024,0.56638,0.56616,0.56583,5.4622e-06,0.53038,0.60128,3.3774e-07,1.0587e-05
0.74104,0.56638,0.56616,0.56583,5.4389e-06,0.53324,0.59842,3.3752e-07,1.054e-05
0.74185,0.56638,0.56616,0.56583,5.4155e-06,0.5361,0.59555,3.3729e-07,1.0494e-05
0.74265,0.56638,0.56616,0.56583,5.3922e-06,0.53897,0.59269,3.3706e-07,1.0447e-05
0.74346,0.56638,0.56616,0.56583,5.3688e-06,0.54183,0.58983,3.3682e-07,1.0401e-05
0.74426,0.56638,0.56616,0.56583,5.3455e-06,0.5447,0.58696,3.3659e-07,1.0354e-05
0.74507,0.56638,0.56616,0.56583,5.3221e-06,0.54756,0.5841,3.3634e-07,1.0308e-05
0.74587,0.56638,0.56616,0.56583,5.2988e-06,0.55043,0.58123,3.361e-07,1.0261e-05
0.74668,0.56638,0.56616,0.56583,5.2754e-06,0.55329,0.57836,3.3585e-07,1.0215e-05
0.74749,0.56639,0.56616,0.56583,5.252e-06,0.55616,0.5755,3.356e-07,1.0168e-05
0.74829,0.56639,0.56616,0.56583,5.2286e-06,0.55903,0.57263,3.3534e-07,1.0122e-05
0.7491,0.56639,0.56616,0.56583,5.2053e-06,0.56189,0.56976,3.3508e-07,1.0075e-05
0.7499,0.56639,0.56616,0.56583,5.1819e-06,0.56476,0.56689,3.3482e-07,1.0029e-05
0.75071,0.56639,0.56616,0.56583,5.1585e-06,0.56763,0.56403,3.3455e-07,9.9825e-06
0.75151,0.56639,0.56616,0.56583,5.1351e-06,0.5705,0.56116,3.3428e-07,9.936e-06
0.75232,0.56639,0.56616,0.56583,5.1118e-06,0.57336,0.55829,3.3401e-07,9.8895e-06
0.75312,0.56639,0.56616,0.56583,5.0884e-06,0.57623,0.55543,3.3373e-07,9.843e-06
0.75393,0.56639,0.56616,0.56583,5.065e-06,0.5791,0.55256,3.3345e-07,9.7966e-06
0.75473,0.56639,0.56616,0.56583,5.0416e-06,0.58196,0.54969,3.3317e-07,9.7501e-06
0.75554,0.56639,0.56616,0.56583,5.0183e-06,0.58483,0.54683,3.3288e-07,9.7037e-06
0.75635,0.56639,0.56615,0.56583,4.9949e-06,0.5877,0.54396,3.3259e-07,9.6572e-06
0.75715,0.56639,0.56615,0.56583,4.9716e-06,0.59056,0.5411,3.323e-07,9.6108e-06
0.75796,0.56639,0.56615,0.56583,4.9482e-06,0.59342,0.53823,3.32e-07,9.5644e-06
0.75876,0.56639,0.56615,0.56583,4.9249e-06,0.59629,0.53537,3.317e-07,9.518e-06
0.75957,0.56639,0.56615,0.56583,4.9015e-06,0.59915,0.53251,3.314e-07,9.4716e-06
0.76037,0.56639,0.56615,0.56583,4.8782e-06,0.60201,0.52965,3.311e-07,9.4252e-06
0.76118,0.56639,0.56615,0.56583,4.8548e-06,0.60487,0.52679,3.3079e-07,9.3789e-06
0.76198,0.56639,0.56615,0.56583,4.8315e-06,0.60773,0.52393,3.3048e-07,9.3326e-06
0.76279,0.56639,0.56615,0.56583,4.8082e-06,0.61059,0.52107,3.3017e-07,9.2862e-06
0.7636,0.56639,0.56615,0.56583,4.7849e-06,0.61345,0.51821,3.2986e-07,9.24e-06
0.7644,0.56639,0.56615,0.56583,4.7616e-06,0.61631,0.51535,3.2954e-07,9.1937e-06
0.76521,0.56639,0.56615,0.56583,4.7383e-06,0.61916,0.5125,3.2922e-07,9.1474e-06
0.76601,0.56639,0.56615,0.56583,4.7151e-06,0.62202,0.50964,3.2889e-07,9.1012e-06
0.76682,0.56639,0.56615,0.56583,4.6918e-06,0.62487,0.50679,3.2857e-07,9.055e-06
0.76762,0.56639,0.56615,0.56583,4.6685e-06,0.62772,0.50394,3.2824e-07,9.0088e-06
0.76843,0.56639,0.56615,0.56583,4.6453e-06,0.63057,0.50109,3.2791e-07,8.9627e-06
0.76923,0.56639,0.56615,0.56583,4.6221e-06,0.63342,0.49825,3.2758e-07,8.9166e-06
0.77004,0.56639,0.56615,0.56583,4.5989e-06,0.63627,0.4954,3.2724e-07,8.8705e-06
0.77084,0.56639,0.56615,0.56583,4.5757e-06,0.63911,0.49256,3.2691e-07,8.8244e-06
0.77165,0.56639,0.56615,0.56583,4.5525e-06,0.64195,0.48972,3.2657e-07,8.7784e-06
0.77246,0.56639,0.56615,0.56584,4.5293e-06,0.64479,0.48688,3.2622e-07,8.7324e-06
0.77326,0.56639,0.56615,0.56584,4.5062e-06,0.64763,0.48404,3.2588e-07,8.6865e-06
0.77407,0.56639,0.56615,0.56584,4.483e-06,0.65047,0.4812,3.2553e-07,8.6406e-06
0.77487,0.56639,0.56615,0.56584,4.4599e-06,0.6533,0.47837,3.2519e-07,8.5947e-06
0.77568,0.56639,0.56615,0.56584,4.4368e-06,0.65614,0.47554,3.2484e-07,8.5488e-06
0.77648,0.56639,0.56615,0.56584,4.4138e-06,0.65897,0.47271,3.2448e-07,8.503e-06
0.77729,0.56639,0.56615,0.56584,4.3907e-06,0.66179,0.46988,3.2413e-07,8.4573e-06
0.77809,0.56639,0.56615,0.56584,4.3677e-06,0.66462,0.46706,3.2377e-07,8.4116e-06
0.7789,0.56639,0.56615,0.56584,4.3446e-06,0.66744,0.46424,3.2342e-07,8.3659e-06
0.7797,0.56639,0.56615,0.56584,4.3216e-06,0.67026,0.46142,3.2306e-07,8.3202e-06
0.78051,0.56639,0.56614,0.56584,4.2987e-06,0.67308,0.4586,3.227e-07,8.2747e-06
0.78132,0.56639,0.56614,0.56584,4.2757e-06,0.6759,0.45579,3.2233e-07,8.2291e-06
0.78212,0.56639,0.56614,0.56584,4.2528e-06,0.67871,0.45298,3.2197e-07,8.1836e-06
0.78293,0.56639,0.56614,0.56584,4.2299e-06,0.68152,0.45017,3.216e-07,8.1382e-06
0.78373,0.56639,0.56614,0.56584,4.207e-06,0.68432,0.44737,3.2124e-07,8.0928e-06
0.78454,0.56639,0.56614,0.56584,4.1841e-06,0.68713,0.44456,3.2087e-07,8.0474e-06
0.78534,0.56639,0.56614,0.56585,4.1613e-06,0.68993,0.44177,3.205e-07,8.0021e-06
0.78615,0.56639,0.56614,0.56585,4.1385e-06,0.69272,0.43897,3.2012e-07,7.9569e-06
0.78695,0.56639,0.56614,0.56585,4.1157e-06,0.69552,0.43618,3.1975e-07,7.9117e-06
0.78776,0.56639,0.56614,0.56585,4.093e-06,0.69831,0.43339,3.1938e-07,7.8666e-06
0.78856,0.56639,0.56614,0.56585,4.0702e-06,0.70109,0.4306,3.19e-07,7.8215e-06
0.78937,0.56639,0.56614,0.56585,4.0475e-06,0.70388,0.42782,3.1862e-07,7.7765e-06
0.79018,0.56639,0.56614,0.56585,4.0249e-06,0.70666,0.42504,3.1824e-07,7.7315e-06
0.79098,0.56639,0.56614,0.56585,4.0022e-06,0.70943,0.42227,3.1787e-07,7.6866e-06
0.79179,0.56639,0.56614,0.56585,3.9796e-06,0.71221,0.4195,3.1748e-07,7.6418e-06
0.79259,0.56639,0.56614,0.56585,3.957e-06,0.71497,0.41673,3.171e-07,7.597e-06
0.7934,0.56639,0.56614,0.56585,3.9345e-06,0.71774,0.41397,3.1672e-07,7.5523e-06
0.7942,0.56639,0.56614,0.56586,3.912e-06,0.7205,0.41121,3.1634e-07,7.5076e-06
0.79501,0.56639,0.56614,0.56586,3.8895e-06,0.72326,0.40845,3.1595e-07,7.463e-06
0.79581,0.56639,0.56614,0.56586,3.867e-06,0.72601,0.4057,3.1557e-07,7.4185e-06
0.79662,0.56639,0.56614,0.56586,3.8446e-06,0.72876,0.40296,3.1518e-07,7.3741e-06
0.79743,0.56639,0.56614,0.56586,3.8222e-06,0.73151,0.40021,3.1479e-07,7.3297e-06
0.79823,0.56639,0.56614,0.56586,3.7999e-06,0.73425,0.39747,3.1441e-07,7.2854e-06
0.79904,0.56639,0.56614,0.56586,3.7776e-06,0.73698,0.39474,3.1402e-07,7.2411e-06
0.79984,0.56639,0.56614,0.56586,3.7553e-06,0.73972,0.39201,3.1363e-07,7.1969e-06
0.80065,0.56639,0.56614,0.56586,3.733e-06,0.74244,0.38928,3.1324e-07,7.1528e-06
0.80145,0.56639,0.56614,0.56587,3.7108e-06,0.74517,0.38656,3.1285e-07,7.1088e-06
0.80226,0.56639,0.56613,0.56587,3.6887e-06,0.74789,0.38385,3.1246e-07,7.0649e-06
0.80306,0.56639,0.56613,0.56587,3.6665e-06,0.7506,0.38113,3.1207e-07,7.021e-06
0.80387,0.56639,0.56613,0.56587,3.6444e-06,0.75331,0.37843,3.1168e-07,6.9772e-06
0.80467,0.56639,0.56613,0.56587,3.6224e-06,0.75601,0.37573,3.1129e-07,6.9335e-06
0.80548,0.56639,0.56613,0.56587,3.6004e-06,0.75871,0.37303,3.109e-07,6.8899e-06
0.80629,0.56639,0.56613,0.56587,3.5784e-06,0.76141,0.37034,3.105e-07,6.8463e-06
0.80709,0.56639,0.56613,0.56587,3.5565e-06,0.7641,0.36765,3.1011e-07,6.8028e-06
0.8079,0.56639,0.56613,0.56587,3.5346e-06,0.76678,0.36497,3.0972e-07,6.7594e-06
0.8087,0.56639,0.56613,0.56588,3.5127e-06,0.76946,0.36229,3.0933e-07,6.7161e-06
0.80951,0.56639,0.56613,0.56588,3.4909e-06,0.77214,0.35962,3.0893e-07,6.6729e-06
0.81031,0.56639,0.56613,0.56588,3.4692e-06,0.77481,0.35695,3.0854e-07,6.6298e-06
0.81112,0.56639,0.56613,0.56588,3.4474e-06,0.77747,0.35429,3.0815e-07,6.5867e-06
0.81192,0.56639,0.56613,0.56588,3.4258e-06,0.78013,0.35163,3.0776e-07,6.5438e-06
0.81273,0.56639,0.56613,0.56588,3.4041e-06,0.78278,0.34898,3.0737e-07,6.5009e-06
0.81353,0.56639,0.56613,0.56588,3.3825e-06,0.78543,0.34634,3.0697e-07,6.4581e-06
0.81434,0.56639,0.56613,0.56589,3.361e-06,0.78807,0.3437,3.0658e-07,6.4154e-06
0.81515,0.56639,0.56613,0.56589,3.3395e-06,0.79071,0.34107,3.0619e-07,6.3728e-06
0.81595,0.56639,0.56613,0.56589,3.3181e-06,0.79334,0.33844,3.058e-07,6.3303e-06
0.81676,0.56639,0.56613,0.56589,3.2967e-06,0.79596,0.33582,3.0541e-07,6.2879e-06
0.81756,0.56639,0.56613,0.56589,3.2753e-06,0.79858,0.3332,3.0502e-07,6.2456e-06
0.81837,0.56639,0.56613,0.56589,3.254e-06,0.80119,0.33059,3.0463e-07,6.2034e-06
0.81917,0.56639,0.56613,0.56589,3.2327e-06,0.8038,0.32799,3.0424e-07,6.1613e-06
0.81998,0.56639,0.56613,0.5659,3.2115e-06,0.8064,0.32539,3.0385e-07,6.1192e-06
0.82078,0.56639,0.56613,0.5659,3.1904e-06,0.809,0.3228,3.0346e-07,6.0773e-06
0.82159,0.56639,0.56613,0.5659,3.1693e-06,0.81158,0.32021,3.0308e-07,6.0355e-06
0.8224,0.56639,0.56613,0.5659,3.1482e-06,0.81417,0.31764,3.0269e-07,5.9938e-06
0.8232,0.56639,0.56612,0.5659,3.1272e-06,0.81674,0.31506,3.023e-07,5.9522e-06
0.82401,0.56639,0.56612,0.5659,3.1063e-06,0.81931,0.3125,3.0192e-07,5.9107e-06
0.82481,0.56639,0.56612,0.56591,3.0854e-06,0.82187,0.30994,3.0153e-07,5.8693e-06
0.82562,0.56639,0.56612,0.56591,3.0646e-06,0.82443,0.30738,3.0115e-07,5.828e-06
0.82642,0.56639,0.56612,0.56591,3.0438e-06,0.82698,0.30484,3.0077e-07,5.7868e-06
0.82723,0.56639,0.56612,0.56591,3.023e-06,0.82952,0.3023,3.0039e-07,5.7457e-06
0.82803,0.56639,0.56612,0.56591,3.0024e-06,0.83206,0.29977,3e-07,5.7047e-06
0.82884,0.56639,0.56612,0.56591,2.9817e-06,0.83459,0.29724,2.9963e-07,5.6638e-06
0.82964,0.56639,0.56612,0.56592,2.9612e-06,0.83711,0.29472,2.9925e-07,5.6231e-06
0.83045,0.56639,0.56612,0.56592,2.9407e-06,0.83963,0.29221,2.9887e-07,5.5825e-06
0.83126,0.56639,0.56612,0.56592,2.9202e-06,0.84214,0.2897,2.9849e-07,5.5419e-06
0.83206,0.56639,0.56612,0.56592,2.8998e-06,0.84464,0.2872,2.9812e-07,5.5015e-06
0.83287,0.56639,0.56612,0.56592,2.8795e-06,0.84713,0.28471,2.9775e-07,5.4612e-06
0.83367,0.56639,0.56612,0.56592,2.8592e-06,0.84962,0.28223,2.9737e-07,5.421e-06
0.83448,0.56639,0.56612,0.56593,2.839e-06,0.8521,0.27975,2.97e-07,5.381e-06
0.83528,0.56639,0.56612,0.56593,2.8188e-06,0.85457,0.27728,2.9663e-07,5.341e-06
0.83609,0.56639,0.56612,0.56593,2.7987e-06,0.85704,0.27482,2.9627e-07,5.3012e-06
0.83689,0.56639,0.56612,0.56593,2.7787e-06,0.8595,0.27237,2.959e-07,5.2615e-06
0.8377,0.56639,0.56612,0.56593,2.7587e-06,0.86195,0.26992,2.9554e-07,5.2219e-06
0.8385,0.56639,0.56612,0.56594,2.7388e-06,0.86439,0.26748,2.9517e-07,5.1825e-06
0.83931,0.56639,0.56612,0.56594,2.719e-06,0.86682,0.26505,2.9481e-07,5.1431e-06
0.84012,0.56639,0.56612,0.56594,2.6992e-06,0.86925,0.26263,2.9445e-07,5.1039e-06
0.84092,0.56639,0.56612,0.56594,2.6795e-06,0.87167,0.26021,2.941e-07,5.0648e-06
0.84173,0.56639,0.56612,0.56594,2.6598e-06,0.87408,0.2578,2.9374e-07,5.0258e-06
0.84253,0.56639,0.56611,0.56595,2.6402e-06,0.87649,0.2554,2.9339e-07,4.987e-06
0.84334,0.56639,0.56611,0.56595,2.6207e-06,0.87888,0.25301,2.9303e-07,4.9483e-06
0.84414,0.56639,0.56611,0.56595,2.6012e-06,0.88127,0.25063,2.9268e-07,4.9097e-06
0.84495,0.56639,0.56611,0.56595,2.5818e-06,0.88365,0.24825,2.9233e-07,4.8713e-06
0.84575,0.56639,0.56611,0.56595,2.5625e-06,0.88602,0.24588,2.9199e-07,4.833e-06
0.84656,0.56639,0.56611,0.56596,2.5432e-06,0.88839,0.24352,2.9164e-07,4.7948e-06
0.84736,0.56639,0.56611,0.56596,2.524e-06,0.89074,0.24117,2.913e-07,4.7567e-06
0.84817,0.56639,0.56611,0.56596,2.5049e-06,0.89309,0.23883,2.9096e-07,4.7188e-06
0.84898,0.56639,0.56611,0.56596,2.4858e-06,0.89543,0.23649,2.9063e-07,4.681e-06
0.84978,0.56639,0.56611,0.56596,2.4668e-06,0.89776,0.23417,2.9029e-07,4.6434e-06
0.85059,0.56639,0.56611,0.56597,2.4479e-06,0.90008,0.23185,2.8996e-07,4.6059e-06
0.85139,0.56639,0.56611,0.56597,2.4291e-06,0.9024,0.22954,2.8963e-07,4.5685e-06
0.8522,0.56639,0.56611,0.56597,2.4103e-06,0.9047,0.22724,2.893e-07,4.5312e-06
0.853,0.56639,0.56611,0.56597,2.3916e-06,0.907,0.22495,2.8897e-07,4.4942e-06
0.85381,0.56639,0.56611,0.56597,2.3729e-06,0.90928,0.22267,2.8865e-07,4.4572e-06
0.85461,0.56639,0.56611,0.56598,2.3544e-06,0.91156,0.22039,2.8833e-07,4.4204e-06
0.85542,0.56639,0.56611,0.56598,2.3359e-06,0.91383,0.21813,2.8801e-07,4.3837e-06
0.85623,0.56639,0.56611,0.56598,2.3174e-06,0.91609,0.21587,2.877e-07,4.3472e-06
0.85703,0.56639,0.56611,0.56598,2.2991e-06,0.91835,0.21362,2.8738e-07,4.3108e-06
0.85784,0.56639,0.56611,0.56599,2.2808e-06,0.92059,0.21138,2.8707e-07,4.2746e-06
0.85864,0.56639,0.56611,0.56599,2.2626e-06,0.92282,0.20915,2.8677e-07,4.2385e-06
0.85945,0.56639,0.56611,0.56599,2.2445e-06,0.92505,0.20693,2.8646e-07,4.2025e-06
0.86025,0.56639,0.56611,0.56599,2.2264e-06,0.92726,0.20472,2.8616e-07,4.1667e-06
0.86106,0.56639,0.56611,0.566,2.2085e-06,0.92947,0.20252,2.8586e-07,4.1311e-06
0.86186,0.56639,0.5661,0.566,2.1906e-06,0.93167,0.20033,2.8556e-07,4.0956e-06
0.86267,0.56639,0.5661,0.566,2.1727e-06,0.93385,0.19815,2.8527e-07,4.0602e-06
0.86347,0.56639,0.5661,0.566,2.155e-06,0.93603,0.19597,2.8498e-07,4.025e-06
0.86428,0.56639,0.5661,0.566,2.1373e-06,0.9382,0.19381,2.8469e-07,3.99e-06
0.86509,0.56639,0.5661,0.56601,2.1197e-06,0.94036,0.19165,2.8441e-07,3.9551e-06
0.86589,0.56639,0.5661,0.56601,2.1022e-06,0.94251,0.18951,2.8413e-07,3.9203e-06
0.8667,0.56639,0.5661,0.56601,2.0848e-06,0.94465,0.18737,2.8385e-07,3.8857e-06
0.8675,0.56639,0.5661,0.56601,2.0674e-06,0.94678,0.18525,2.8358e-07,3.8513e-06
0.86831,0.56639,0.5661,0.56602,2.0502e-06,0.9489,0.18313,2.8331e-07,3.817e-06
0.86911,0.56639,0.5661,0.56602,2.033e-06,0.95101,0.18103,2.8304e-07,3.7829e-06
0.86992,0.56639,0.5661,0.56602,2.0159e-06,0.95311,0.17893,2.8277e-07,3.749e-06
0.87072,0.56639,0.5661,0.56602,1.9988e-06,0.9552,0.17684,2.8251e-07,3.7152e-06
0.87153,0.56639,0.5661,0.56603,1.9819e-06,0.95729,0.17477,2.8226e-07,3.6815e-06
0.87233,0.56639,0.5661,0.56603,1.965e-06,0.95936,0.1727,2.82e-07,3.648e-06
0.87314,0.56639,0.5661,0.56603,1.9482e-06,0.96142,0.17065,2.8175e-07,3.6147e-06
0.87395,0.56639,0.5661,0.56603,1.9315e-06,0.96347,0.1686,2.815e-07,3.5816e-06
0.87475,0.56639,0.5661,0.56604,1.9149e-06,0.96551,0.16656,2.8126e-07,3.5486e-06
0.87556,0.56639,0.5661,0.56604,1.8984e-06,0.96754,0.16454,2.8102e-07,3.5157e-06
0.87636,0.56639,0.5661,0.56604,1.8819e-06,0.96956,0.16252,2.8078e-07,3.4831e-06
0.87717,0.56639,0.5661,0.56604,1.8656e-06,0.97157,0.16052,2.8055e-07,3.4506e-06
0.87797,0.56639,0.5661,0.56605,1.8493e-06,0.97357,0.15852,2.8032e-07,3.4182e-06
0.87878,0.56639,0.5661,0.56605,1.8331e-06,0.97556,0.15654,2.801e-07,3.3861e-06
0.87958,0.56639,0.5661,0.56605,1.817e-06,0.97754,0.15457,2.7988e-07,3.3541e-06
0.88039,0.56639,0.56609,0.56605,1.801e-06,0.97951,0.1526,2.7966e-07,3.3222e-06
0.8812,0.56639,0.56609,0.56606,1.785e-06,0.98146,0.15065,2.7944e-07,3.2906e-06
0.882,0.56639,0.56609,0.56606,1.7692e-06,0.98341,0.14871,2.7924e-07,3.2591e-06
0.88281,0.56639,0.56609,0.56606,1.7534e-06,0.98535,0.14678,2.7903e-07,3.2278e-06
0.88361,0.56639,0.56609,0.56607,1.7377e-06,0.98727,0.14486,2.7883e-07,3.1966e-06
0.88442,0.56639,0.56609,0.56607,1.7221e-06,0.98919,0.14295,2.7863e-07,3.1657e-06
0.88522,0.56639,0.56609,0.56607,1.7066e-06,0.99109,0.14105,2.7844e-07,3.1349e-06
0.88603,0.56639,0.56609,0.56607,1.6912e-06,0.99299,0.13916,2.7825e-07,3.1042e-06
0.88683,0.56639,0.56609,0.56608,1.6759e-06,0.99487,0.13729,2.7806e-07,3.0738e-06
0.88764,0.56639,0.56609,0.56608,1.6607e-06,0.99674,0.13542,2.7788e-07,3.0435e-06
0.88844,0.56639,0.56609,0.56608,1.6456e-06,0.9986,0.13357,2.7771e-07,3.0134e-06
0.88925,0.56639,0.56609,0.56608,1.6305e-06,1.0004,0.13172,2.7753e-07,2.9835e-06
0.89006,0.56639,0.56609,0.56609,1.6156e-06,1.0023,0.12989,2.7737e-07,2.9538e-06
0.89086,0.56639,0.56609,0.56609,1.6007e-06,1.0041,0.12807,2.772e-07,2.9242e-06
0.89167,0.56639,0.56609,0.56609,1.5859e-06,1.0059,0.12626,2.7704e-07,2.8948e-06
0.89247,0.56639,0.56609,0.5661,1.5712e-06,1.0077,0.12446,2.7689e-07,2.8656e-06
0.89328,0.56639,0.56609,0.5661,1.5567e-06,1.0095,0.12267,2.7674e-07,2.8366e-06
0.89408,0.56639,0.56609,0.5661,1.5422e-06,1.0113,0.1209,2.7659e-07,2.8077e-06
0.89489,0.56639,0.56609,0.5661,1.5278e-06,1.0131,0.11913,2.7645e-07,2.7791e-06
0.89569,0.56639,0.56609,0.56611,1.5135e-06,1.0148,0.11738,2.7631e-07,2.7506e-06
0.8965,0.56639,0.56609,0.56611,1.4992e-06,1.0166,0.11564,2.7618e-07,2.7223e-06
0.8973,0.56639,0.56609,0.56611,1.4851e-06,1.0183,0.11391,2.7606e-07,2.6942e-06
0.89811,0.56639,0.56609,0.56612,1.4711e-06,1.02,0.11219,2.7593e-07,2.6663e-06
0.89892,0.56639,0.56608,0.56612,1.4572e-06,1.0218,0.11048,2.7582e-07,2.6385e-06
0.89972,0.56639,0.56608,0.56612,1.4433e-06,1.0235,0.10878,2.757e-07,2.611e-06
0.90053,0.56639,0.56608,0.56612,1.4296e-06,1.0251,0.1071,2.7559e-07,2.5836e-06
0.90133,0.56639,0.56608,0.56613,1.416e-06,1.0268,0.10543,2.7549e-07,2.5565e-06
0.90214,0.56639,0.56608,0.56613,1.4024e-06,1.0285,0.10377,2.7539e-07,2.5295e-06
0.90294,0.56639,0.56608,0.56613,1.389e-06,1.0301,0.10212,2.753e-07,2.5027e-06
0.90375,0.56639,0.56608,0.56614,1.3756e-06,1.0318,0.10049,2.7521e-07,2.4761e-06
0.90455,0.56639,0.56608,0.56614,1.3624e-06,1.0334,0.098861,2.7513e-07,2.4497e-06
0.90536,0.56639,0.56608,0.56614,1.3492e-06,1.035,0.097248,2.7505e-07,2.4234e-06
0.90617,0.56639,0.56608,0.56615,1.3362e-06,1.0366,0.095648,2.7498e-07,2.3974e-06
0.90697,0.56639,0.56608,0.56615,1.3232e-06,1.0382,0.09406,2.7491e-07,2.3716e-06
0.90778,0.56639,0.56608,0.56615,1.3104e-06,1.0398,0.092484,2.7484e-07,2.3459e-06
0.90858,0.56639,0.56608,0.56615,1.2976e-06,1.0414,0.09092,2.7479e-07,2.3205e-06
0.90939,0.56639,0.56608,0.56616,1.285e-06,1.0429,0.089368,2.7473e-07,2.2952e-06
0.91019,0.56639,0.56608,0.56616,1.2724e-06,1.0445,0.087829,2.7469e-07,2.2701e-06
0.911,0.56639,0.56608,0.56616,1.26e-06,1.046,0.086301,2.7465e-07,2.2453e-06
0.9118,0.56639,0.56608,0.56617,1.2476e-06,1.0475,0.084786,2.7461e-07,2.2206e-06
0.91261,0.56639,0.56608,0.56617,1.2354e-06,1.0491,0.083284,2.7458e-07,2.1961e-06
0.91341,0.56639,0.56608,0.56617,1.2232e-06,1.0506,0.081793,2.7455e-07,2.1719e-06
0.91422,0.56639,0.56608,0.56618,1.2112e-06,1.052,0.080316,2.7453e-07,2.1478e-06
0.91503,0.56638,0.56608,0.56618,1.1992e-06,1.0535,0.07885,2.7452e-07,2.1239e-06
0.91583,0.56638,0.56608,0.56618,1.1874e-06,1.055,0.077397,2.7451e-07,2.1002e-06
0.91664,0.56638,0.56607,0.56619,1.1756e-06,1.0564,0.075957,2.745e-07,2.0767e-06
0.91744,0.56638,0.56607,0.56619,1.164e-06,1.0578,0.074529,2.745e-07,2.0535e-06
0.91825,0.56638,0.56607,0.56619,1.1524e-06,1.0593,0.073114,2.7451e-07,2.0304e-06
0.91905,0.56638,0.56607,0.5662,1.141e-06,1.0607,0.071711,2.7453e-07,2.0075e-06
0.91986,0.56638,0.56607,0.5662,1.1297e-06,1.0621,0.070321,2.7454e-07,1.9848e-06
0.92066,0.56638,0.56607,0.5662,1.1185e-06,1.0635,0.068944,2.7457e-07,1.9624e-06
0.92147,0.56638,0.56607,0.5662,1.1074e-06,1.0648,0.06758,2.746e-07,1.9401e-06
0.92227,0.56638,0.56607,0.56621,1.0963e-06,1.0662,0.066228,2.7464e-07,1.918e-06
0.92308,0.56638,0.56607,0.56621,1.0854e-06,1.0675,0.064889,2.7468e-07,1.8962e-06
0.92389,0.56638,0.56607,0.56621,1.0746e-06,1.0689,0.063563,2.7473e-07,1.8745e-06
0.92469,0.56638,0.56607,0.56622,1.0639e-06,1.0702,0.06225,2.7478e-07,1.8531e-06
0.9255,0.56638,0.56607,0.56622,1.0533e-06,1.0715,0.06095,2.7484e-07,1.8318e-06
0.9263,0.56638,0.56607,0.56622,1.0429e-06,1.0728,0.059662,2.7491e-07,1.8108e-06
0.92711,0.56638,0.56607,0.56623,1.0325e-06,1.0741,0.058388,2.7498e-07,1.79e-06
0.92791,0.56638,0.56607,0.56623,1.0222e-06,1.0753,0.057127,2.7506e-07,1.7694e-06
0.92872,0.56638,0.56607,0.56623,1.012e-06,1.0766,0.055879,2.7514e-07,1.749e-06
0.92952,0.56638,0.56607,0.56624,1.002e-06,1.0778,0.054644,2.7523e-07,1.7287e-06
0.93033,0.56638,0.56607,0.56624,9.9204e-07,1.0791,0.053422,2.7533e-07,1.7088e-06
0.93113,0.56638,0.56607,0.56624,9.822e-07,1.0803,0.052213,2.7543e-07,1.689e-06
0.93194,0.56638,0.56607,0.56625,9.7247e-07,1.0815,0.051017,2.7554e-07,1.6694e-06
0.93275,0.56638,0.56607,0.56625,9.6285e-07,1.0827,0.049835,2.7566e-07,1.65e-06
0.93355,0.56638,0.56607,0.56625,9.5333e-07,1.0838,0.048665,2.7578e-07,1.6309e-06
0.93436,0.56638,0.56607,0.56626,9.4393e-07,1.085,0.047509,2.7591e-07,1.6119e-06
0.93516,0.56638,0.56606,0.56626,9.3463e-07,1.0862,0.046367,2.7604e-07,1.5932e-06
0.93597,0.56638,0.56606,0.56626,9.2544e-07,1.0873,0.045237,2.7618e-07,1.5747e-06
0.93677,0.56638,0.56606,0.56627,9.1637e-07,1.0884,0.044121,2.7633e-07,1.5564e-06
0.93758,0.56638,0.56606,0.56627,9.074e-07,1.0895,0.043019,2.7648e-07,1.5383e-06
0.93838,0.56638,0.56606,0.56627,8.9854e-07,1.0906,0.041929,2.7665e-07,1.5204e-06
0.93919,0.56638,0.56606,0.56628,8.898e-07,1.0917,0.040853,2.7681e-07,1.5028e-06
0.94,0.56638,0.56606,0.56628,8.8116e-07,1.0928,0.039791,2.7699e-07,1.4853e-06
0.9408,0.56638,0.56606,0.56628,8.7264e-07,1.0938,0.038742,2.7717e-07,1.4681e-06
0.94161,0.56638,0.56606,0.56629,8.6423e-07,1.0949,0.037707,2.7736e-07,1.4511e-06
0.94241,0.56638,0.56606,0.56629,8.5592e-07,1.0959,0.036685,2.7755e-07,1.4343e-06
0.94322,0.56638,0.56606,0.56629,8.4773e-07,1.0969,0.035677,2.7775e-07,1.4177e-06
0.94402,0.56638,0.56606,0.5663,8.3966e-07,1.0979,0.034682,2.7796e-07,1.4014e-06
0.94483,0.56638,0.56606,0.5663,8.3169e-07,1.0989,0.033701,2.7818e-07,1.3852e-06
0.94563,0.56638,0.56606,0.5663,8.2384e-07,1.0999,0.032734,2.784e-07,1.3693e-06
0.94644,0.56638,0.56606,0.56631,8.161e-07,1.1008,0.03178,2.7863e-07,1.3536e-06
0.94724,0.56637,0.56606,0.56631,8.0847e-07,1.1018,0.03084,2.7886e-07,1.3381e-06
0.94805,0.56637,0.56606,0.56631,8.0095e-07,1.1027,0.029914,2.7911e-07,1.3228e-06
0.94886,0.56637,0.56606,0.56632,7.9355e-07,1.1036,0.029002,2.7936e-07,1.3077e-06
0.94966,0.56637,0.56606,0.56632,7.8626e-07,1.1045,0.028103,2.7962e-07,1.2929e-06
0.95047,0.56637,0.56606,0.56632,7.7909e-07,1.1054,0.027218,2.7988e-07,1.2783e-06
0.95127,0.56637,0.56606,0.56633,7.7203e-07,1.1063,0.026347,2.8015e-07,1.2639e-06
0.95208,0.56637,0.56606,0.56633,7.6508e-07,1.1072,0.02549,2.8043e-07,1.2497e-06
0.95288,0.56637,0.56605,0.56634,7.5825e-07,1.108,0.024646,2.8072e-07,1.2358e-06
0.95369,0.56637,0.56605,0.56634,7.5153e-07,1.1089,0.023817,2.8101e-07,1.222e-06
0.95449,0.56637,0.56605,0.56634,7.4492e-07,1.1097,0.023001,2.8131e-07,1.2085e-06
0.9553,0.56637,0.56605,0.56635,7.3843e-07,1.1105,0.022199,2.8162e-07,1.1952e-06
0.9561,0.56637,0.56605,0.56635,7.3206e-07,1.1113,0.021411,2.8194e-07,1.1822e-06
0.95691,0.56637,0.56605,0.56635,7.258e-07,1.1121,0.020638,2.8226e-07,1.1693e-06
0.95772,0.56637,0.56605,0.56636,7.1966e-07,1.1128,0.019878,2.826e-07,1.1567e-06
0.95852,0.56637,0.56605,0.56636,7.1363e-07,1.1136,0.019132,2.8293e-07,1.1443e-06
0.95933,0.56637,0.56605,0.56636,7.0772e-07,1.1143,0.0184,2.8328e-07,1.1322e-06
0.96013,0.56637,0.56605,0.56637,7.0192e-07,1.1151,0.017682,2.8364e-07,1.1202e-06
0.96094,0.56637,0.56605,0.56637,6.9624e-07,1.1158,0.016979,2.84e-07,1.1085e-06
0.96174,0.56637,0.56605,0.56637,6.9067e-07,1.1165,0.016289,2.8437e-07,1.097e-06
0.96255,0.56637,0.56605,0.56638,6.8522e-07,1.1171,0.015613,2.8475e-07,1.0857e-06
0.96335,0.56637,0.56605,0.56638,6.7989e-07,1.1178,0.014952,2.8513e-07,1.0747e-06
0.96416,0.56637,0.56605,0.56638,6.7468e-07,1.1185,0.014305,2.8553e-07,1.0638e-06
0.96497,0.56637,0.56605,0.56639,6.6958e-07,1.1191,0.013671,2.8593e-07,1.0532e-06
0.96577,0.56637,0.56605,0.56639,6.646e-07,1.1197,0.013052,2.8634e-07,1.0429e-06
0.96658,0.56637,0.56605,0.56639,6.5973e-07,1.1203,0.012448,2.8675e-07,1.0327e-06
0.96738,0.56637,0.56605,0.5664,6.5498e-07,1.1209,0.011857,2.8718e-07,1.0228e-06
0.96819,0.56637,0.56605,0.5664,6.5035e-07,1.1215,0.01128,2.8761e-07,1.0131e-06
0.96899,0.56637,0.56605,0.56641,6.4584e-07,1.1221,0.010718,2.8806e-07,1.0036e-06
0.9698,0.56637,0.56605,0.56641,6.4144e-07,1.1226,0.01017,2.8851e-07,9.9438e-07
0.9706,0.56637,0.56605,0.56641,6.3717e-07,1.1232,0.0096366,2.8897e-07,9.8536e-07
0.97141,0.56636,0.56604,0.56642,6.3301e-07,1.1237,0.0091171,2.8943e-07,9.7658e-07
0.97221,0.56636,0.56604,0.56642,6.2896e-07,1.1242,0.008612,2.8991e-07,9.6802e-07
0.97302,0.56636,0.56604,0.56642,6.2504e-07,1.1247,0.0081211,2.9039e-07,9.5969e-07
0.97383,0.56636,0.56604,0.56643,6.2123e-07,1.1252,0.0076445,2.9088e-07,9.5158e-07
0.97463,0.56636,0.56604,0.56643,6.1755e-07,1.1257,0.0071822,2.9139e-07,9.4371e-07
0.97544,0.56636,0.56604,0.56643,6.1398e-07,1.1261,0.0067343,2.9189e-07,9.3606e-07
0.97624,0.56636,0.56604,0.56644,6.1053e-07,1.1266,0.0063007,2.9241e-07,9.2864e-07
0.97705,0.56636,0.56604,0.56644,6.072e-07,1.127,0.0058814,2.9294e-07,9.2145e-07
0.97785,0.56636,0.56604,0.56644,6.0398e-07,1.1274,0.0054765,2.9347e-07,9.1449e-07
0.97866,0.56636,0.56604,0.56645,6.0089e-07,1.1278,0.005086,2.9402e-07,9.0776e-07
0.97946,0.56636,0.56604,0.56645,5.9791e-07,1.1282,0.0047098,2.9457e-07,9.0126e-07
0.98027,0.56636,0.56604,0.56646,5.9506e-07,1.1286,0.0043481,2.9513e-07,8.9498e-07
0.98107,0.56636,0.56604,0.56646,5.9232e-07,1.1289,0.0040007,2.957e-07,8.8894e-07
0.98188,0.56636,0.56604,0.56646,5.897e-07,1.1293,0.0036678,2.9628e-07,8.8312e-07
0.98269,0.56636,0.56604,0.56647,5.872e-07,1.1296,0.0033493,2.9687e-07,8.7754e-07
0.98349,0.56636,0.56604,0.56647,5.8483e-07,1.1299,0.0030452,2.9747e-07,8.7218e-07
0.9843,0.56636,0.56604,0.56647,5.8257e-07,1.1302,0.0027555,2.9807e-07,8.6706e-07
0.9851,0.56636,0.56604,0.56648,5.8043e-07,1.1305,0.0024803,2.9869e-07,8.6216e-07
0.98591,0.56636,0.56604,0.56648,5.7841e-07,1.1307,0.0022195,2.9931e-07,8.575e-07
0.98671,0.56636,0.56604,0.56648,5.7651e-07,1.131,0.0019732,2.9995e-07,8.5306e-07
0.98752,0.56636,0.56604,0.56649,5.7473e-07,1.1312,0.0017413,3.0059e-07,8.4886e-07
0.98832,0.56636,0.56604,0.56649,5.7306e-07,1.1315,0.0015239,3.0124e-07,8.4489e-07
0.98913,0.56636,0.56604,0.5665,5.7152e-07,1.1317,0.001321,3.019e-07,8.4114e-07
0.98993,0.56636,0.56603,0.5665,5.701e-07,1.1319,0.0011325,3.0257e-07,8.3763e-07
0.99074,0.56636,0.56603,0.5665,5.688e-07,1.132,0.00095858,3.0325e-07,8.3435e-07
0.99155,0.56636,0.56603,0.56651,5.6762e-07,1.1322,0.0007991,3.0394e-07,8.313e-07
0.99235,0.56635,0.56603,0.56651,5.6656e-07,1.1324,0.00065411,3.0464e-07,8.2848e-07
0.99316,0.56635,0.56603,0.56651,5.6562e-07,1.1325,0.00052361,3.0535e-07,8.2589e-07
0.99396,0.56635,0.56603,0.56652,5.648e-07,1.1326,0.00040762,3.0607e-07,8.2353e-07
0.99477,0.56635,0.56603,0.56652,5.641e-07,1.1327,0.00030612,3.068e-07,8.214e-07
0.99557,0.56635,0.56603,0.56652,5.6352e-07,1.1328,0.00021913,3.0754e-07,8.195e-07
0.99638,0.56635,0.56603,0.56653,5.6306e-07,1.1329,0.00014664,3.0828e-07,8.1784e-07
0.99718,0.56635,0.56603,0.56653,5.6272e-07,1.133,8.8663e-05,3.0904e-07,8.164e-07
0.99799,0.56635,0.56603,0.56654,5.625e-07,1.133,4.5193e-05,3.0981e-07,8.152e-07
0.9988,0.56635,0.56603,0.56654,5.6241e-07,1.1331,1.6233e-05,3.1058e-07,8.1423e-07
0.9996,0.56635,0.56603,0.56654,5.6243e-07,1.1331,1.7832e-06,3.1137e-07,8.1349e-07
1.0004,0.56635,0.56603,0.56655,5.6257e-07,1.1331,1.8448e-06,3.1217e-07,8.1298e-07
1.0012,0.56635,0.56603,0.56655,5.6283e-07,1.1331,1.6418e-05,3.1297e-07,8.127e-07
1.002,0.56635,0.56603,0.56655,5.6322e-07,1.1331,4.5501e-05,3.1379e-07,8.1265e-07
1.0028,0.56635,0.56603,0.56656,5.6372e-07,1.133,8.9095e-05,3.1461e-07,8.1283e-07
1.0036,0.56635,0.56603,0.56656,5.6435e-07,1.133,0.0001472,3.1545e-07,8.1325e-07
1.0044,0.56635,0.56603,0.56656,5.6509e-07,1.1329,0.00021981,3.163e-07,8.1389e-07
1.0052,0.56635,0.56603,0.56657,5.6596e-07,1.1328,0.00030692,3.1715e-07,8.1477e-07
1.006,0.56635,0.56603,0.56657,5.6695e-07,1.1327,0.00040854,3.1802e-07,8.1587e-07
1.0069,0.56635,0.56603,0.56657,5.6805e-07,1.1326,0.00052466,3.189e-07,8.1721e-07
1.0077,0.56635,0.56603,0.56658,5.6928e-07,1.1325,0.00065528,3.1979e-07,8.1878e-07
1.0085,0.56635,0.56603,0.56658,5.7063e-07,1.1324,0.00080039,3.2068e-07,8.2058e-07
1.0093,0.56635,0.56602,0.56659,5.721e-07,1.1322,0.00095999,3.2159e-07,8.2261e-07
1.0101,0.56635,0.56602,0.56659,5.7369e-07,1.132,0.0011341,3.2251e-07,8.2487e-07
1.0109,0.56635,0.56602,0.56659,5.754e-07,1.1319,0.0013227,3.2344e-07,8.2736e-07
1.0117,0.56634,0.56602,0.5666,5.7723e-07,1.1317,0.0015257,3.2438e-07,8.3008e-07
1.0125,0.56634,0.56602,0.5666,5.7918e-07,1.1315,0.0017432,3.2533e-07,8.3303e-07
1.0133,0.56634,0.56602,0.5666,5.8125e-07,1.1312,0.0019752,3.2629e-07,8.3622e-07
1.0141,0.56634,0.56602,0.56661,5.8345e-07,1.131,0.0022217,3.2726e-07,8.3963e-07
1.0149,0.56634,0.56602,0.56661,5.8576e-07,1.1307,0.0024826,3.2825e-07,8.4327e-07
1.0157,0.56634,0.56602,0.56661,5.8819e-07,1.1305,0.0027579,3.2924e-07,8.4714e-07
1.0165,0.56634,0.56602,0.56662,5.9074e-07,1.1302,0.0030477,3.3024e-07,8.5125e-07
1.0173,0.56634,0.56602,0.56662,5.9342e-07,1.1299,0.0033519,3.3126e-07,8.5558e-07
1.0181,0.56634,0.56602,0.56663,5.9621e-07,1.1296,0.0036706,3.3228e-07,8.6014e-07
1.0189,0.56634,0.56602,0.56663,5.9913e-07,1.1293,0.0040036,3.3332e-07,8.6493e-07
1.0197,0.56634,0.56602,0.56663,6.0216e-07,1.1289,0.0043511,3.3437e-07,8.6995e-07
1.0205,0.56634,0.56602,0.56664,6.0531e-07,1.1286,0.004713,3.3543e-07,8.752e-07
1.0213,0.56634,0.56602,0.56664,6.0859e-07,1.1282,0.0050892,3.3649e-07,8.8068e-07
1.0222,0.56634,0.56602,0.56664,6.1198e-07,1.1278,0.0054799,3.3757e-07,8.8639e-07
1.023,0.56634,0.56602,0.56665,6.155e-07,1.1274,0.0058849,3.3867e-07,8.9233e-07
1.0238,0.56634,0.56602,0.56665,6.1913e-07,1.127,0.0063043,3.3977e-07,8.9849e-07
1.0246,0.56634,0.56602,0.56665,6.2288e-07,1.1266,0.006738,3.4088e-07,9.0489e-07
1.0254,0.56634,0.56602,0.56666,6.2676e-07,1.1261,0.0071861,3.4201e-07,9.1151e-07
1.0262,0.56634,0.56602,0.56666,6.3075e-07,1.1257,0.0076485,3.4314e-07,9.1836e-07
1.027,0.56634,0.56602,0.56667,6.3486e-07,1.1252,0.0081252,3.4429e-07,9.2544e-07
1.0278,0.56634,0.56602,0.56667,6.391e-07,1.1247,0.0086162,3.4545e-07,9.3274e-07
1.0286,0.56633,0.56601,0.56667,6.4345e-07,1.1242,0.0091215,3.4662e-07,9.4028e-07
1.0294,0.56633,0.56601,0.56668,6.4792e-07,1.1237,0.0096411,3.478e-07,9.4804e-07
1.0302,0.56633,0.56601,0.56668,6.5251e-07,1.1232,0.010175,3.4899e-07,9.5602e-07
1.031,0.56633,0.56601,0.56668,6.5722e-07,1.1226,0.010723,3.502e-07,9.6424e-07
1.0318,0.56633,0.56601,0.56669,6.6205e-07,1.1221,0.011285,3.5141e-07,9.7268e-07
1.0326,0.56633,0.56601,0.56669,6.6699e-07,1.1215,0.011862,3.5264e-07,9.8135e-07
1.0334,0.56633,0.56601,0.56669,6.7206e-07,1.1209,0.012453,3.5388e-07,9.9024e-07
1.0342,0.56633,0.56601,0.5667,6.7724e-07,1.1203,0.013058,3.5513e-07,9.9936e-07
1.035,0.56633,0.56601,0.5667,6.8255e-07,1.1197,0.013677,3.5639e-07,1.0087e-06
1.0358,0.56633,0.56601,0.5667,6.8797e-07,1.1191,0.01431,3.5766e-07,1.0183e-06
1.0367,0.56633,0.56601,0.56671,6.9351e-07,1.1185,0.014957,3.5895e-07,1.0281e-06
1.0375,0.56633,0.56601,0.56671,6.9917e-07,1.1178,0.015619,3.6025e-07,1.0381e-06
1.0383,0.56633,0.56601,0.56671,7.0495e-07,1.1171,0.016295,3.6155e-07,1.0483e-06
1.0391,0.56633,0.56601,0.56672,7.1084e-07,1.1165,0.016984,3.6287e-07,1.0588e-06
1.0399,0.56633,0.56601,0.56672,7.1686e-07,1.1158,0.017688,3.6421e-07,1.0695e-06
1.0407,0.56633,0.56601,0.56673,7.2299e-07,1.115,0.018406,3.6555e-07,1.0804e-06
1.0415,0.56633,0.56601,0.56673,7.2924e-07,1.1143,0.019138,3.6691e-07,1.0916e-06
1.0423,0.56633,0.56601,0.56673,7.356e-07,1.1136,0.019884,3.6827e-07,1.1029e-06
1.0431,0.56633,0.56601,0.56674,7.4209e-07,1.1128,0.020644,3.6965e-07,1.1145e-06
1.0439,0.56633,0.56601,0.56674,7.4869e-07,1.1121,0.021418,3.7104e-07,1.1263e-06
1.0447,0.56632,0.56601,0.56674,7.5541e-07,1.1113,0.022206,3.7245e-07,1.1384e-06
1.0455,0.56632,0.56601,0.56675,7.6224e-07,1.1105,0.023008,3.7386e-07,1.1506e-06
1.0463,0.56632,0.56601,0.56675,7.6919e-07,1.1097,0.023824,3.7529e-07,1.1631e-06
1.0471,0.56632,0.56601,0.56675,7.7626e-07,1.1089,0.024653,3.7673e-07,1.1758e-06
1.0479,0.56632,0.56601,0.56676,7.8345e-07,1.108,0.025497,3.7818e-07,1.1887e-06
1.0487,0.56632,0.56601,0.56676,7.9075e-07,1.1072,0.026354,3.7964e-07,1.2019e-06
1.0495,0.56632,0.566,0.56676,7.9817e-07,1.1063,0.027225,3.8112e-07,1.2152e-06
1.0503,0.56632,0.566,0.56677,8.057e-07,1.1054,0.02811,3.8261e-07,1.2288e-06
1.0512,0.56632,0.566,0.56677,8.1335e-07,1.1045,0.029009,3.8411e-07,1.2426e-06
1.052,0.56632,0.566,0.56677,8.2112e-07,1.1036,0.029922,3.8562e-07,1.2566e-06
1.0528,0.56632,0.566,0.56678,8.29e-07,1.1027,0.030848,3.8714e-07,1.2709e-06
1.0536,0.56632,0.566,0.56678,8.37e-07,1.1018,0.031788,3.8868e-07,1.2853e-06
1.0544,0.56632,0.566,0.56678,8.4511e-07,1.1008,0.032742,3.9022e-07,1.3e-06
1.0552,0.56632,0.566,0.56679,8.5334e-07,1.0999,0.03371,3.9179e-07,1.3149e-06
1.056,0.56632,0.566,0.56679,8.6168e-07,1.0989,0.034691,3.9336e-07,1.33e-06
1.0568,0.56632,0.566,0.56679,8.7013e-07,1.0979,0.035685,3.9494e-07,1.3453e-06
1.0576,0.56632,0.566,0.5668,8.7871e-07,1.0969,0.036694,3.9654e-07,1.3609e-06
1.0584,0.56632,0.566,0.5668,8.8739e-07,1.0959,0.037716,3.9815e-07,1.3766e-06
1.0592,0.56632,0.566,0.5668,8.9619e-07,1.0949,0.038751,3.9977e-07,1.3926e-06
1.06,0.56631,0.566,0.56681,9.0511e-07,1.0938,0.0398,4.014e-07,1.4088e-06
1.0608,0.56631,0.566,0.56681,9.1413e-07,1.0928,0.040863,4.0305e-07,1.4252e-06
1.0616,0.56631,0.566,0.56681,9.2327e-07,1.0917,0.041938,4.0471e-07,1.4418e-06
1.0624,0.56631,0.566,0.56682,9.3253e-07,1.0906,0.043028,4.0638e-07,1.4587e-06
1.0632,0.56631,0.566,0.56682,9.419e-07,1.0895,0.044131,4.0806e-07,1.4757e-06
1.064,0.56631,0.566,0.56682,9.5138e-07,1.0884,0.045247,4.0976e-07,1.493e-06
1.0648,0.56631,0.566,0.56683,9.6097e-07,1.0873,0.046376,4.1147e-07,1.5105e-06
1.0657,0.56631,0.566,0.56683,9.7068e-07,1.0861,0.047519,4.1319e-07,1.5282e-06
1.0665,0.56631,0.566,0.56683,9.8049e-07,1.085,0.048675,4.1492e-07,1.5461e-06
1.0673,0.56631,0.566,0.56684,9.9042e-07,1.0838,0.049845,4.1667e-07,1.5642e-06
1.0681,0.56631,0.566,0.56684,1.0005e-06,1.0827,0.051027,4.1842e-07,1.5825e-06
1.0689,0.56631,0.566,0.56684,1.0106e-06,1.0815,0.052223,4.2019e-07,1.601e-06
1.0697,0.56631,0.566,0.56685,1.0209e-06,1.0803,0.053432,4.2198e-07,1.6198e-06
1.0705,0.56631,0.566,0.56685,1.0313e-06,1.079,0.054654,4.2377e-07,1.6387e-06
1.0713,0.56631,0.566,0.56685,1.0417e-06,1.0778,0.055889,4.2558e-07,1.6579e-06
1.0721,0.56631,0.56599,0.56686,1.0523e-06,1.0766,0.057138,4.274e-07,1.6773e-06
1.0729,0.56631,0.56599,0.56686,1.0631e-06,1.0753,0.058399,4.2923e-07,1.6969e-06
1.0737,0.56631,0.56599,0.56686,1.0739e-06,1.0741,0.059673,4.3107e-07,1.7167e-06
1.0745,0.56631,0.56599,0.56687,1.0848e-06,1.0728,0.060961,4.3293e-07,1.7367e-06
1.0753,0.5663,0.56599,0.56687,1.0958e-06,1.0715,0.062261,4.348e-07,1.7569e-06
1.0761,0.5663,0.56599,0.56687,1.107e-06,1.0702,0.063574,4.3668e-07,1.7773e-06
1.0769,0.5663,0.56599,0.56688,1.1182e-06,1.0689,0.0649,4.3858e-07,1.7979e-06
1.0777,0.5663,0.56599,0.56688,1.1296e-06,1.0675,0.066239,4.4049e-07,1.8187e-06
1.0785,0.5663,0.56599,0.56688,1.1411e-06,1.0662,0.067591,4.424e-07,1.8398e-06
1.0793,0.5663,0.56599,0.56689,1.1527e-06,1.0648,0.068956,4.4434e-07,1.861e-06
1.0801,0.5663,0.56599,0.56689,1.1644e-06,1.0634,0.070333,4.4628e-07,1.8824e-06
1.081,0.5663,0.56599,0.56689,1.1762e-06,1.0621,0.071723,4.4824e-07,1.9041e-06
1.0818,0.5663,0.56599,0.5669,1.1881e-06,1.0607,0.073126,4.5021e-07,1.9259e-06
1.0826,0.5663,0.56599,0.5669,1.2001e-06,1.0593,0.074541,4.5219e-07,1.948e-06
1.0834,0.5663,0.56599,0.5669,1.2122e-06,1.0578,0.075969,4.5418e-07,1.9702e-06
1.0842,0.5663,0.56599,0.56691,1.2244e-06,1.0564,0.077409,4.5619e-07,1.9926e-06
1.085,0.5663,0.56599,0.56691,1.2368e-06,1.055,0.078863,4.5821e-07,2.0153e-06
1.0858,0.5663,0.56599,0.56691,1.2492e-06,1.0535,0.080328,4.6024e-07,2.0381e-06
1.0866,0.5663,0.56599,0.56692,1.2617e-06,1.052,0.081806,4.6228e-07,2.0612e-06
1.0874,0.5663,0.56599,0.56692,1.2744e-06,1.0505,0.083296,4.6434e-07,2.0844e-06
1.0882,0.5663,0.56599,0.56692,1.2871e-06,1.049,0.084799,4.6641e-07,2.1079e-06
1.089,0.56629,0.56599,0.56692,1.3e-06,1.0475,0.086314,4.6849e-07,2.1315e-06
1.0898,0.56629,0.56599,0.56693,1.313e-06,1.046,0.087842,4.7058e-07,2.1554e-06
1.0906,0.56629,0.56599,0.56693,1.326e-06,1.0445,0.089381,4.7269e-07,2.1794e-06
1.0914,0.56629,0.56599,0.56693,1.3392e-06,1.0429,0.090933,4.7481e-07,2.2036e-06
1.0922,0.56629,0.56599,0.56694,1.3525e-06,1.0414,0.092497,4.7694e-07,2.2281e-06
1.093,0.56629,0.56599,0.56694,1.3659e-06,1.0398,0.094073,4.7908e-07,2.2527e-06
1.0938,0.56629,0.56599,0.56694,1.3794e-06,1.0382,0.095662,4.8123e-07,2.2775e-06
1.0946,0.56629,0.56599,0.56695,1.393e-06,1.0366,0.097262,4.834e-07,2.3025e-06
1.0955,0.56629,0.56599,0.56695,1.4066e-06,1.035,0.098875,4.8558e-07,2.3277e-06
1.0963,0.56629,0.56599,0.56695,1.4204e-06,1.0334,0.1005,4.8777e-07,2.3531e-06
1.0971,0.56629,0.56598,0.56695,1.4343e-06,1.0318,0.10214,4.8998e-07,2.3787e-06
1.0979,0.56629,0.56598,0.56696,1.4483e-06,1.0301,0.10378,4.9219e-07,2.4045e-06
1.0987,0.56629,0.56598,0.56696,1.4624e-06,1.0285,0.10544,4.9442e-07,2.4304e-06
1.0995,0.56629,0.56598,0.56696,1.4766e-06,1.0268,0.10712,4.9666e-07,2.4566e-06
1.1003,0.56629,0.56598,0.56697,1.4909e-06,1.0251,0.1088,4.9891e-07,2.4829e-06
1.1011,0.56629,0.56598,0.56697,1.5053e-06,1.0234,0.11049,5.0118e-07,2.5095e-06
1.1019,0.56629,0.56598,0.56697,1.5198e-06,1.0217,0.1122,5.0346e-07,2.5362e-06
1.1027,0.56628,0.56598,0.56698,1.5344e-06,1.02,0.11392,5.0575e-07,2.5631e-06
1.1035,0.56628,0.56598,0.56698,1.5491e-06,1.0183,0.11565,5.0805e-07,2.5902e-06
1.1043,0.56628,0.56598,0.56698,1.5639e-06,1.0166,0.11739,5.1036e-07,2.6175e-06
1.1051,0.56628,0.56598,0.56698,1.5788e-06,1.0148,0.11915,5.1269e-07,2.645e-06
1.1059,0.56628,0.56598,0.56699,1.5938e-06,1.0131,0.12091,5.1502e-07,2.6726e-06
1.1067,0.56628,0.56598,0.56699,1.6089e-06,1.0113,0.12269,5.1737e-07,2.7005e-06
1.1075,0.56628,0.56598,0.56699,1.6241e-06,1.0095,0.12447,5.1973e-07,2.7285e-06
1.1083,0.56628,0.56598,0.567,1.6394e-06,1.0077,0.12627,5.2211e-07,2.7567e-06
1.1091,0.56628,0.56598,0.567,1.6548e-06,1.0059,0.12808,5.2449e-07,2.7851e-06
1.11,0.56628,0.56598,0.567,1.6703e-06,1.0041,0.1299,5.2689e-07,2.8136e-06
1.1108,0.56628,0.56598,0.567,1.6858e-06,1.0023,0.13174,5.293e-07,2.8424e-06
1.1116,0.56628,0.56598,0.56701,1.7015e-06,1.0004,0.13358,5.3172e-07,2.8713e-06
1.1124,0.56628,0.56598,0.56701,1.7173e-06,0.99858,0.13544,5.3415e-07,2.9004e-06
1.1132,0.56628,0.56598,0.56701,1.7331e-06,0.99672,0.1373,5.366e-07,2.9297e-06
1.114,0.56628,0.56598,0.56701,1.7491e-06,0.99485,0.13918,5.3905e-07,2.9591e-06
1.1148,0.56628,0.56598,0.56702,1.7651e-06,0.99297,0.14107,5.4152e-07,2.9888e-06
1.1156,0.56628,0.56598,0.56702,1.7813e-06,0.99108,0.14296,5.44e-07,3.0186e-06
1.1164,0.56627,0.56598,0.56702,1.7975e-06,0.98917,0.14487,5.4649e-07,3.0486e-06
1.1172,0.56627,0.56598,0.56703,1.8139e-06,0.98726,0.14679,5.4899e-07,3.0787e-06
1.118,0.56627,0.56598,0.56703,1.8303e-06,0.98533,0.14873,5.5151e-07,3.1091e-06
1.1188,0.56627,0.56598,0.56703,1.8468e-06,0.98339,0.15067,5.5403e-07,3.1396e-06
1.1196,0.56627,0.56598,0.56703,1.8634e-06,0.98145,0.15262,5.5657e-07,3.1703e-06
1.1204,0.56627,0.56598,0.56704,1.8801e-06,0.97949,0.15458,5.5912e-07,3.2011e-06
1.1212,0.56627,0.56598,0.56704,1.8969e-06,0.97752,0.15656,5.6168e-07,3.2321e-06
1.122,0.56627,0.56598,0.56704,1.9138e-06,0.97554,0.15854,5.6425e-07,3.2633e-06
1.1228,0.56627,0.56598,0.56704,1.9308e-06,0.97355,0.16054,5.6683e-07,3.2947e-06
1.1236,0.56627,0.56598,0.56705,1.9478e-06,0.97155,0.16254,5.6943e-07,3.3262e-06
1.1245,0.56627,0.56598,0.56705,1.965e-06,0.96954,0.16456,5.7203e-07,3.3579e-06
1.1253,0.56627,0.56597,0.56705,1.9822e-06,0.96752,0.16658,5.7465e-07,3.3898e-06
1.1261,0.56627,0.56597,0.56705,1.9995e-06,0.96549,0.16862,5.7728e-07,3.4218e-06
1.1269,0.56627,0.56597,0.56706,2.017e-06,0.96345,0.17066,5.7991e-07,3.454e-06
1.1277,0.56627,0.56597,0.56706,2.0345e-06,0.9614,0.17272,5.8256e-07,3.4864e-06
1.1285,0.56627,0.56597,0.56706,2.0521e-06,0.95934,0.17479,5.8522e-07,3.5189e-06
1.1293,0.56627,0.56597,0.56706,2.0697e-06,0.95727,0.17686,5.879e-07,3.5516e-06
1.1301,0.56626,0.56597,0.56707,2.0875e-06,0.95519,0.17895,5.9058e-07,3.5844e-06
1.1309,0.56626,0.56597,0.56707,2.1054e-06,0.9531,0.18104,5.9327e-07,3.6175e-06
1.1317,0.56626,0.56597,0.56707,2.1233e-06,0.95099,0.18315,5.9598e-07,3.6506e-06
1.1325,0.56626,0.56597,0.56707,2.1413e-06,0.94888,0.18527,5.9869e-07,3.684e-06
1.1333,0.56626,0.56597,0.56708,2.1594e-06,0.94676,0.18739,6.0142e-07,3.7175e-06
1.1341,0.56626,0.56597,0.56708,2.1776e-06,0.94463,0.18953,6.0416e-07,3.7511e-06
1.1349,0.56626,0.56597,0.56708,2.1959e-06,0.94249,0.19167,6.069e-07,3.7849e-06
1.1357,0.56626,0.56597,0.56708,2.2143e-06,0.94034,0.19383,6.0966e-07,3.8189e-06
1.1365,0.56626,0.56597,0.56709,2.2327e-06,0.93818,0.19599,6.1243e-07,3.853e-06
1.1373,0.56626,0.56597,0.56709,2.2512e-06,0.93601,0.19816,6.1521e-07,3.8873e-06
1.1381,0.56626,0.56597,0.56709,2.2699e-06,0.93384,0.20035,6.18e-07,3.9217e-06
1.1389,0.56626,0.56597,0.56709,2.2885e-06,0.93165,0.20254,6.208e-07,3.9563e-06
1.1398,0.56626,0.56597,0.5671,2.3073e-06,0.92945,0.20474,6.2361e-07,3.991e-06
1.1406,0.56626,0.56597,0.5671,2.3262e-06,0.92724,0.20695,6.2643e-07,4.0259e-06
1.1414,0.56626,0.56597,0.5671,2.3451e-06,0.92503,0.20917,6.2926e-07,4.0609e-06
1.1422,0.56626,0.56597,0.5671,2.3641e-06,0.9228,0.2114,6.3211e-07,4.0961e-06
1.143,0.56626,0.56597,0.56711,2.3832e-06,0.92057,0.21364,6.3496e-07,4.1315e-06
1.1438,0.56625,0.56597,0.56711,2.4024e-06,0.91833,0.21589,6.3782e-07,4.167e-06
1.1446,0.56625,0.56597,0.56711,2.4216e-06,0.91607,0.21815,6.4069e-07,4.2026e-06
1.1454,0.56625,0.56597,0.56711,2.441e-06,0.91381,0.22041,6.4357e-07,4.2384e-06
1.1462,0.56625,0.56597,0.56711,2.4604e-06,0.91154,0.22269,6.4646e-07,4.2743e-06
1.147,0.56625,0.56597,0.56712,2.4799e-06,0.90926,0.22497,6.4936e-07,4.3104e-06
1.1478,0.56625,0.56597,0.56712,2.4994e-06,0.90698,0.22726,6.5228e-07,4.3466e-06
1.1486,0.56625,0.56597,0.56712,2.5191e-06,0.90468,0.22956,6.552e-07,4.3829e-06
1.1494,0.56625,0.56597,0.56712,2.5388e-06,0.90238,0.23187,6.5813e-07,4.4194e-06
1.1502,0.56625,0.56597,0.56712,2.5586e-06,0.90006,0.23419,6.6107e-07,4.4561e-06
1.151,0.56625,0.56597,0.56713,2.5784e-06,0.89774,0.23651,6.6402e-07,4.4928e-06
1.1518,0.56625,0.56597,0.56713,2.5984e-06,0.89541,0.23885,6.6698e-07,4.5297e-06
1.1526,0.56625,0.56597,0.56713,2.6184e-06,0.89307,0.24119,6.6995e-07,4.5668e-06
1.1534,0.56625,0.56597,0.56713,2.6385e-06,0.89072,0.24354,6.7292e-07,4.604e-06
1.1543,0.56625,0.56597,0.56714,2.6586e-06,0.88837,0.2459,6.7591e-07,4.6413e-06
1.1551,0.56625,0.56597,0.56714,2.6789e-06,0.886,0.24827,6.7891e-07,4.6788e-06
1.1559,0.56625,0.56597,0.56714,2.6992e-06,0.88363,0.25065,6.8191e-07,4.7164e-06
1.1567,0.56624,0.56597,0.56714,2.7195e-06,0.88125,0.25303,6.8493e-07,4.7541e-06
1.1575,0.56624,0.56597,0.56714,2.74e-06,0.87886,0.25542,6.8795e-07,4.792e-06
1.1583,0.56624,0.56597,0.56715,2.7605e-06,0.87647,0.25782,6.9099e-07,4.83e-06
1.1591,0.56624,0.56597,0.56715,2.7811e-06,0.87406,0.26023,6.9403e-07,4.8681e-06
1.1599,0.56624,0.56596,0.56715,2.8017e-06,0.87165,0.26265,6.9708e-07,4.9064e-06
1.1607,0.56624,0.56596,0.56715,2.8225e-06,0.86923,0.26507,7.0014e-07,4.9448e-06
1.1615,0.56624,0.56596,0.56715,2.8432e-06,0.8668,0.2675,7.0321e-07,4.9833e-06
1.1623,0.56624,0.56596,0.56716,2.8641e-06,0.86437,0.26994,7.0628e-07,5.0219e-06
1.1631,0.56624,0.56596,0.56716,2.885e-06,0.86193,0.27239,7.0937e-07,5.0607e-06
1.1639,0.56624,0.56596,0.56716,2.906e-06,0.85947,0.27484,7.1246e-07,5.0996e-06
1.1647,0.56624,0.56596,0.56716,2.9271e-06,0.85702,0.27731,7.1556e-07,5.1386e-06
1.1655,0.56624,0.56596,0.56716,2.9482e-06,0.85455,0.27977,7.1867e-07,5.1778e-06
1.1663,0.56624,0.56596,0.56716,2.9694e-06,0.85208,0.28225,7.2179e-07,5.217e-06
1.1671,0.56624,0.56596,0.56717,2.9907e-06,0.8496,0.28473,7.2492e-07,5.2564e-06
1.1679,0.56624,0.56596,0.56717,3.012e-06,0.84711,0.28723,7.2806e-07,5.2959e-06
1.1688,0.56624,0.56596,0.56717,3.0334e-06,0.84462,0.28972,7.312e-07,5.3356e-06
1.1696,0.56624,0.56596,0.56717,3.0548e-06,0.84211,0.29223,7.3435e-07,5.3753e-06
1.1704,0.56623,0.56596,0.56717,3.0763e-06,0.83961,0.29474,7.3751e-07,5.4152e-06
1.1712,0.56623,0.56596,0.56718,3.0979e-06,0.83709,0.29726,7.4068e-07,5.4552e-06
1.172,0.56623,0.56596,0.56718,3.1196e-06,0.83457,0.29979,7.4385e-07,5.4953e-06
1.1728,0.56623,0.56596,0.56718,3.1413e-06,0.83204,0.30232,7.4703e-07,5.5355e-06
1.1736,0.56623,0.56596,0.56718,3.163e-06,0.8295,0.30486,7.5022e-07,5.5758e-06
1.1744,0.56623,0.56596,0.56718,3.1848e-06,0.82696,0.30741,7.5342e-07,5.6163e-06
1.1752,0.56623,0.56596,0.56718,3.2067e-06,0.82441,0.30996,7.5662e-07,5.6568e-06
1.176,0.56623,0.56596,0.56719,3.2287e-06,0.82185,0.31252,7.5984e-07,5.6975e-06
1.1768,0.56623,0.56596,0.56719,3.2506e-06,0.81929,0.31508,7.6306e-07,5.7382e-06
1.1776,0.56623,0.56596,0.56719,3.2727e-06,0.81672,0.31766,7.6628e-07,5.7791e-06
1.1784,0.56623,0.56596,0.56719,3.2948e-06,0.81414,0.32024,7.6952e-07,5.8201e-06
1.1792,0.56623,0.56596,0.56719,3.317e-06,0.81156,0.32282,7.7276e-07,5.8612e-06
1.18,0.56623,0.56596,0.56719,3.3392e-06,0.80897,0.32541,7.76e-07,5.9024e-06
1.1808,0.56623,0.56596,0.56719,3.3615e-06,0.80638,0.32801,7.7926e-07,5.9437e-06
1.1816,0.56623,0.56596,0.5672,3.3838e-06,0.80378,0.33061,7.8252e-07,5.9851e-06
1.1824,0.56623,0.56596,0.5672,3.4062e-06,0.80117,0.33322,7.8579e-07,6.0267e-06
1.1833,0.56622,0.56596,0.5672,3.4287e-06,0.79856,0.33584,7.8906e-07,6.0683e-06
1.1841,0.56622,0.56596,0.5672,3.4512e-06,0.79594,0.33846,7.9234e-07,6.11e-06
1.1849,0.56622,0.56596,0.5672,3.4737e-06,0.79332,0.34109,7.9563e-07,6.1518e-06
1.1857,0.56622,0.56596,0.5672,3.4963e-06,0.79068,0.34372,7.9892e-07,6.1937e-06
1.1865,0.56622,0.56596,0.56721,3.519e-06,0.78805,0.34636,8.0223e-07,6.2357e-06
1.1873,0.56622,0.56596,0.56721,3.5417e-06,0.78541,0.34901,8.0553e-07,6.2779e-06
1.1881,0.56622,0.56596,0.56721,3.5645e-06,0.78276,0.35166,8.0884e-07,6.3201e-06
1.1889,0.56622,0.56596,0.56721,3.5873e-06,0.78011,0.35431,8.1216e-07,6.3624e-06
1.1897,0.56622,0.56596,0.56721,3.6101e-06,0.77745,0.35697,8.1549e-07,6.4048e-06
1.1905,0.56622,0.56596,0.56721,3.633e-06,0.77478,0.35964,8.1882e-07,6.4473e-06
1.1913,0.56622,0.56596,0.56721,3.656e-06,0.77211,0.36231,8.2215e-07,6.4898e-06
1.1921,0.56622,0.56596,0.56721,3.679e-06,0.76944,0.36499,8.2549e-07,6.5325e-06
1.1929,0.56622,0.56596,0.56722,3.7021e-06,0.76676,0.36767,8.2884e-07,6.5753e-06
1.1937,0.56622,0.56596,0.56722,3.7252e-06,0.76408,0.37036,8.3219e-07,6.6181e-06
1.1945,0.56622,0.56596,0.56722,3.7483e-06,0.76139,0.37305,8.3555e-07,6.6611e-06
1.1953,0.56622,0.56596,0.56722,3.7715e-06,0.75869,0.37575,8.3891e-07,6.7041e-06
1.1961,0.56622,0.56596,0.56722,3.7947e-06,0.75599,0.37845,8.4228e-07,6.7472e-06
1.1969,0.56621,0.56596,0.56722,3.818e-06,0.75329,0.38116,8.4566e-07,6.7904e-06
1.1977,0.56621,0.56596,0.56722,3.8414e-06,0.75058,0.38387,8.4903e-07,6.8337e-06
1.1986,0.56621,0.56596,0.56722,3.8647e-06,0.74786,0.38659,8.5242e-07,6.877e-06
1.1994,0.56621,0.56596,0.56723,3.8881e-06,0.74514,0.38931,8.5581e-07,6.9205e-06
1.2002,0.56621,0.56596,0.56723,3.9116e-06,0.74242,0.39203,8.592e-07,6.964e-06
1.201,0.56621,0.56596,0.56723,3.9351e-06,0.73969,0.39476,8.626e-07,7.0076e-06
1.2018,0.56621,0.56596,0.56723,3.9586e-06,0.73696,0.3975,8.66e-07,7.0513e-06
1.2026,0.56621,0.56596,0.56723,3.9822e-06,0.73422,0.40024,8.694e-07,7.095e-06
1.2034,0.56621,0.56596,0.56723,4.0058e-06,0.73148,0.40298,8.7282e-07,7.1389e-06
1.2042,0.56621,0.56596,0.56723,4.0295e-06,0.72874,0.40573,8.7623e-07,7.1828e-06
1.205,0.56621,0.56596,0.56723,4.0532e-06,0.72599,0.40848,8.7965e-07,7.2267e-06
1.2058,0.56621,0.56596,0.56723,4.0769e-06,0.72324,0.41123,8.8307e-07,7.2708e-06
1.2066,0.56621,0.56596,0.56724,4.1007e-06,0.72048,0.41399,8.865e-07,7.3149e-06
1.2074,0.56621,0.56596,0.56724,4.1245e-06,0.71772,0.41676,8.8993e-07,7.3591e-06
1.2082,0.56621,0.56596,0.56724,4.1484e-06,0.71495,0.41952,8.9337e-07,7.4034e-06
1.209,0.56621,0.56596,0.56724,4.1723e-06,0.71218,0.42229,8.9681e-07,7.4477e-06
1.2098,0.56621,0.56596,0.56724,4.1962e-06,0.70941,0.42507,9.0025e-07,7.4921e-06
1.2106,0.56621,0.56596,0.56724,4.2201e-06,0.70663,0.42785,9.0369e-07,7.5366e-06
1.2114,0.5662,0.56595,0.56724,4.2441e-06,0.70385,0.43063,9.0714e-07,7.5811e-06
1.2122,0.5662,0.56595,0.56724,4.2682e-06,0.70107,0.43341,9.106e-07,7.6257e-06
1.2131,0.5662,0.56595,0.56724,4.2922e-06,0.69828,0.4362,9.1405e-07,7.6704e-06
1.2139,0.5662,0.56595,0.56724,4.3163e-06,0.69549,0.43899,9.1751e-07,7.7151e-06
1.2147,0.5662,0.56595,0.56724,4.3404e-06,0.6927,0.44179,9.2097e-07,7.7599e-06
1.2155,0.5662,0.56595,0.56724,4.3646e-06,0.6899,0.44459,9.2444e-07,7.8047e-06
1.2163,0.5662,0.56595,0.56725,4.3888e-06,0.6871,0.44739,9.2791e-07,7.8496e-06
1.2171,0.5662,0.56595,0.56725,4.413e-06,0.6843,0.45019,9.3138e-07,7.8946e-06
1.2179,0.5662,0.56595,0.56725,4.4372e-06,0.68149,0.453,9.3485e-07,7.9396e-06
1.2187,0.5662,0.56595,0.56725,4.4615e-06,0.67868,0.45581,9.3832e-07,7.9846e-06
1.2195,0.5662,0.56595,0.56725,4.4858e-06,0.67587,0.45863,9.418e-07,8.0298e-06
1.2203,0.5662,0.56595,0.56725,4.5101e-06,0.67306,0.46144,9.4528e-07,8.0749e-06
1.2211,0.5662,0.56595,0.56725,4.5345e-06,0.67024,0.46426,9.4877e-07,8.1202e-06
1.2219,0.5662,0.56595,0.56725,4.5588e-06,0.66742,0.46708,9.5225e-07,8.1654e-06
1.2227,0.5662,0.56595,0.56725,4.5833e-06,0.6646,0.46991,9.5574e-07,8.2108e-06
1.2235,0.5662,0.56595,0.56725,4.6077e-06,0.66177,0.47273,9.5923e-07,8.2562e-06
1.2243,0.5662,0.56595,0.56725,4.6321e-06,0.65894,0.47556,9.6272e-07,8.3016e-06
1.2251,0.56619,0.56595,0.56725,4.6566e-06,0.65611,0.47839,9.6621e-07,8.3471e-06
1.2259,0.56619,0.56595,0.56725,4.6811e-06,0.65328,0.48123,9.697e-07,8.3926e-06
1.2267,0.56619,0.56595,0.56725,4.7057e-06,0.65045,0.48406,9.732e-07,8.4381e-06
1.2276,0.56619,0.56595,0.56725,4.7302e-06,0.64761,0.4869,9.7669e-07,8.4837e-06
1.2284,0.56619,0.56595,0.56726,4.7548e-06,0.64477,0.48974,9.8019e-07,8.5294e-06
1.2292,0.56619,0.56595,0.56726,4.7794e-06,0.64193,0.49258,9.8369e-07,8.5751e-06
1.23,0.56619,0.56595,0.56726,4.804e-06,0.63909,0.49542,9.8719e-07,8.6208e-06
1.2308,0.56619,0.56595,0.56726,4.8286e-06,0.63624,0.49827,9.9069e-07,8.6666e-06
1.2316,0.56619,0.56595,0.56726,4.8533e-06,0.6334,0.50112,9.942e-07,8.7124e-06
1.2324,0.56619,0.56595,0.56726,4.8779e-06,0.63055,0.50397,9.977e-07,8.7582e-06
1.2332,0.56619,0.56595,0.56726,4.9026e-06,0.6277,0.50682,1.0012e-06,8.8041e-06
1.234,0.56619,0.56595,0.56726,4.9273e-06,0.62485,0.50967,1.0047e-06,8.85e-06
1.2348,0.56619,0.56595,0.56726,4.9521e-06,0.62199,0.51252,1.0082e-06,8.8959e-06
1.2356,0.56619,0.56595,0.56726,4.9768e-06,0.61914,0.51538,1.0117e-06,8.9419e-06
1.2364,0.56619,0.56595,0.56726,5.0016e-06,0.61628,0.51823,1.0152e-06,8.9879e-06
1.2372,0.56619,0.56595,0.56726,5.0263e-06,0.61343,0.52109,1.0187e-06,9.0339e-06
1.238,0.56619,0.56595,0.56726,5.0511e-06,0.61057,0.52395,1.0222e-06,9.08e-06
1.2388,0.56619,0.56595,0.56726,5.0759e-06,0.60771,0.52681,1.0257e-06,9.1261e-06
1.2396,0.56618,0.56595,0.56726,5.1007e-06,0.60485,0.52967,1.0293e-06,9.1722e-06
1.2404,0.56618,0.56595,0.56726,5.1255e-06,0.60199,0.53253,1.0328e-06,9.2183e-06
1.2412,0.56618,0.56595,0.56726,5.1504e-06,0.59913,0.53539,1.0363e-06,9.2645e-06
1.2421,0.56618,0.56595,0.56726,5.1752e-06,0.59626,0.53826,1.0398e-06,9.3107e-06
1.2429,0.56618,0.56595,0.56726,5.2001e-06,0.5934,0.54112,1.0433e-06,9.3569e-06
1.2437,0.56618,0.56595,0.56726,5.2249e-06,0.59054,0.54399,1.0468e-06,9.4031e-06
1.2445,0.56618,0.56595,0.56726,5.2498e-06,0.58767,0.54685,1.0503e-06,9.4494e-06
1.2453,0.56618,0.56595,0.56726,5.2747e-06,0.58481,0.54972,1.0538e-06,9.4956e-06
1.2461,0.56618,0.56595,0.56726,5.2996e-06,0.58194,0.55258,1.0573e-06,9.5419e-06
1.2469,0.56618,0.56595,0.56726,5.3245e-06,0.57907,0.55545,1.0608e-06,9.5882e-06
1.2477,0.56618,0.56595,0.56726,5.3494e-06,0.57621,0.55832,1.0643e-06,9.6345e-06
1.2485,0.56618,0.56595,0.56726,5.3743e-06,0.57334,0.56118,1.0678e-06,9.6808e-06
1.2493,0.56618,0.56595,0.56726,5.3992e-06,0.57047,0.56405,1.0713e-06,9.7272e-06
1.2501,0.56618,0.56595,0.56726,5.4242e-06,0.56761,0.56692,1.0748e-06,9.7735e-06
1.2509,0.56618,0.56595,0.56726,5.4491e-06,0.56474,0.56979,1.0783e-06,9.8199e-06
1.2517,0.56618,0.56595,0.56726,5.474e-06,0.56187,0.57265,1.0818e-06,9.8663e-06
1.2525,0.56618,0.56595,0.56726,5.499e-06,0.559,0.57552,1.0853e-06,9.9126e-06
1.2533,0.56618,0.56595,0.56726,5.5239e-06,0.55614,0.57839,1.0888e-06,9.959e-06
1.2541,0.56618,0.56595,0.56726,5.5488e-06,0.55327,0.58125,1.0923e-06,1.0005e-05
1.2549,0.56617,0.56595,0.56726,5.5738e-06,0.5504,0.58412,1.0958e-06,1.0052e-05
1.2557,0.56617,0.56595,0.56726,5.5987e-06,0.54754,0.58699,1.0992e-06,1.0098e-05
1.2565,0.56617,0.56595,0.56726,5.6237e-06,0.54467,0.58985,1.1027e-06,1.0145e-05
1.2574,0.56617,0.56595,0.56726,5.6486e-06,0.54181,0.59271,1.1062e-06,1.0191e-05
1.2582,0.56617,0.56595,0.56726,5.6736e-06,0.53894,0.59558,1.1097e-06,1.0237e-05
1.259,0.56617,0.56595,0.56726,5.6985e-06,0.53608,0.59844,1.1132e-06,1.0284e-05
1.2598,0.56617,0.56595,0.56726,5.7234e-06,0.53322,0.6013,1.1166e-06,1.033e-05
1.2606,0.56617,0.56595,0.56726,5.7484e-06,0.53036,0.60417,1.1201e-06,1.0377e-05
1.2614,0.56617,0.56595,0.56726,5.7733e-06,0.52749,0.60703,1.1236e-06,1.0423e-05
1.2622,0.56617,0.56595,0.56726,5.7982e-06,0.52463,0.60989,1.1271e-06,1.0469e-05
1.263,0.56617,0.56595,0.56726,5.8231e-06,0.52178,0.61274,1.1305e-06,1.0516e-05
1.2638,0.56617,0.56595,0.56726,5.8481e-06,0.51892,0.6156,1.134e-06,1.0562e-05
1.2646,0.56617,0.56595,0.56726,5.873e-06,0.51606,0.61846,1.1374e-06,1.0608e-05
1.2654,0.56617,0.56595,0.56726,5.8979e-06,0.51321,0.62131,1.1409e-06,1.0655e-05
1.2662,0.56617,0.56595,0.56726,5.9228e-06,0.51035,0.62416,1.1443e-06,1.0701e-05
1.267,0.56617,0.56595,0.56726,5.9476e-06,0.5075,0.62702,1.1478e-06,1.0747e-05
1.2678,0.56617,0.56595,0.56726,5.9725e-06,0.50465,0.62987,1.1512e-06,1.0794e-05
1.2686,0.56617,0.56595,0.56726,5.9974e-06,0.5018,0.63271,1.1547e-06,1.084e-05
1.2694,0.56617,0.56595,0.56726,6.0223e-06,0.49895,0.63556,1.1581e-06,1.0886e-05
1.2702,0.56617,0.56595,0.56726,6.0471e-06,0.49611,0.63841,1.1616e-06,1.0933e-05
1.271,0.56616,0.56595,0.56726,6.0719e-06,0.49326,0.64125,1.165e-06,1.0979e-05
1.2719,0.56616,0.56595,0.56726,6.0968e-06,0.49042,0.64409,1.1684e-06,1.1025e-05
1.2727,0.56616,0.56595,0.56725,6.1216e-06,0.48758,0.64693,1.1719e-06,1.1071e-05
1.2735,0.56616,0.56595,0.56725,6.1464e-06,0.48474,0.64977,1.1753e-06,1.1117e-05
1.2743,0.56616,0.56595,0.56725,6.1712e-06,0.4819,0.6526,1.1787e-06,1.1164e-05
1.2751,0.56616,0.56595,0.56725,6.1959e-06,0.47907,0.65544,1.1821e-06,1.121e-05
1.2759,0.56616,0.56595,0.56725,6.2207e-06,0.47624,0.65827,1.1855e-06,1.1256e-05
1.2767,0.56616,0.56595,0.56725,6.2454e-06,0.47341,0.66109,1.1889e-06,1.1302e-05
1.2775,0.56616,0.56595,0.56725,6.2702e-06,0.47058,0.66392,1.1923e-06,1.1348e-05
1.2783,0.56616,0.56595,0.56725,6.2949e-06,0.46776,0.66674,1.1957e-06,1.1394e-05
1.2791,0.56616,0.56595,0.56725,6.3196e-06,0.46494,0.66956,1.1991e-06,1.144e-05
1.2799,0.56616,0.56595,0.56725,6.3442e-06,0.46212,0.67238,1.2025e-06,1.1486e-05
1.2807,0.56616,0.56595,0.56725,6.3689e-06,0.4593,0.6752,1.2059e-06,1.1532e-05
1.2815,0.56616,0.56595,0.56725,6.3935e-06,0.45649,0.67801,1.2093e-06,1.1578e-05
1.2823,0.56616,0.56595,0.56725,6.4182e-06,0.45367,0.68082,1.2126e-06,1.1624e-05
1.2831,0.56616,0.56595,0.56725,6.4428e-06,0.45087,0.68363,1.216e-06,1.1669e-05
1.2839,0.56616,0.56595,0.56725,6.4673e-06,0.44806,0.68643,1.2194e-06,1.1715e-05
1.2847,0.56616,0.56595,0.56725,6.4919e-06,0.44526,0.68923,1.2227e-06,1.1761e-05
1.2855,0.56616,0.56595,0.56724,6.5164e-06,0.44246,0.69203,1.2261e-06,1.1807e-05
1.2864,0.56616,0.56595,0.56724,6.5409e-06,0.43966,0.69482,1.2294e-06,1.1852e-05
1.2872,0.56616,0.56595,0.56724,6.5654e-06,0.43687,0.69761,1.2328e-06,1.1898e-05
1.288,0.56615,0.56595,0.56724,6.5899e-06,0.43408,0.7004,1.2361e-06,1.1944e-05
1.2888,0.56615,0.56595,0.56724,6.6143e-06,0.43129,0.70319,1.2395e-06,1.1989e-05
1.2896,0.56615,0.56595,0.56724,6.6387e-06,0.42851,0.70597,1.2428e-06,1.2035e-05
1.2904,0.56615,0.56595,0.56724,6.6631e-06,0.42573,0.70875,1.2461e-06,1.208e-05
1.2912,0.56615,0.56595,0.56724,6.6875e-06,0.42296,0.71152,1.2494e-06,1.2126e-05
1.292,0.56615,0.56595,0.56724,6.7118e-06,0.42019,0.71429,1.2527e-06,1.2171e-05
1.2928,0.56615,0.56595,0.56724,6.7361e-06,0.41742,0.71705,1.2561e-06,1.2216e-05
1.2936,0.56615,0.56595,0.56724,6.7604e-06,0.41465,0.71982,1.2594e-06,1.2261e-05
1.2944,0.56615,0.56595,0.56723,6.7846e-06,0.41189,0.72258,1.2626e-06,1.2307e-05
1.2952,0.56615,0.56595,0.56723,6.8089e-06,0.40914,0.72533,1.2659e-06,1.2352e-05
1.296,0.56615,0.56595,0.56723,6.833e-06,0.40638,0.72808,1.2692e-06,1.2397e-05
1.2968,0.56615,0.56595,0.56723,6.8572e-06,0.40364,0.73083,1.2725e-06,1.2442e-05
1.2976,0.56615,0.56595,0.56723,6.8813e-06,0.40089,0.73357,1.2758e-06,1.2487e-05
1.2984,0.56615,0.56595,0.56723,6.9054e-06,0.39815,0.73631,1.279e-06,1.2532e-05
1.2992,0.56615,0.56595,0.56723,6.9295e-06,0.39542,0.73904,1.2823e-06,1.2577e-05
1.3,0.56615,0.56595,0.56723,6.9535e-06,0.39269,0.74177,1.2855e-06,1.2621e-05
1.3009,0.56615,0.56595,0.56723,6.9775e-06,0.38996,0.74449,1.2888e-06,1.2666e-05
1.3017,0.56615,0.56595,0.56722,7.0015e-06,0.38724,0.74721,1.292e-06,1.2711e-05
1.3025,0.56615,0.56595,0.56722,7.0254e-06,0.38452,0.74993,1.2953e-06,1.2756e-05
1.3033,0.56615,0.56595,0.56722,7.0493e-06,0.38181,0.75264,1.2985e-06,1.28e-05
1.3041,0.56615,0.56595,0.56722,7.0732e-06,0.3791,0.75534,1.3017e-06,1.2845e-05
1.3049,0.56615,0.56595,0.56722,7.097e-06,0.37639,0.75805,1.3049e-06,1.2889e-05
1.3057,0.56615,0.56595,0.56722,7.1208e-06,0.3737,0.76074,1.3081e-06,1.2933e-05
1.3065,0.56614,0.56595,0.56722,7.1445e-06,0.371,0.76343,1.3113e-06,1.2978e-05
1.3073,0.56614,0.56595,0.56722,7.1682e-06,0.36831,0.76612,1.3145e-06,1.3022e-05
1.3081,0.56614,0.56595,0.56721,7.1919e-06,0.36563,0.7688,1.3177e-06,1.3066e-05
1.3089,0.56614,0.56595,0.56721,7.2155e-06,0.36295,0.77148,1.3209e-06,1.311e-05
1.3097,0.56614,0.56595,0.56721,7.2391e-06,0.36028,0.77415,1.3241e-06,1.3154e-05
1.3105,0.56614,0.56595,0.56721,7.2626e-06,0.35761,0.77681,1.3272e-06,1.3198e-05
1.3113,0.56614,0.56595,0.56721,7.2861e-06,0.35495,0.77947,1.3304e-06,1.3242e-05
1.3121,0.56614,0.56595,0.56721,7.3096e-06,0.35229,0.78212,1.3335e-06,1.3286e-05
1.3129,0.56614,0.56595,0.56721,7.333e-06,0.34964,0.78477,1.3367e-06,1.3329e-05
1.3137,0.56614,0.56595,0.56721,7.3564e-06,0.34699,0.78742,1.3398e-06,1.3373e-05
1.3145,0.56614,0.56595,0.5672,7.3797e-06,0.34435,0.79005,1.3429e-06,1.3417e-05
1.3153,0.56614,0.56595,0.5672,7.403e-06,0.34172,0.79269,1.3461e-06,1.346e-05
1.3162,0.56614,0.56595,0.5672,7.4263e-06,0.33909,0.79531,1.3492e-06,1.3503e-05
1.317,0.56614,0.56595,0.5672,7.4495e-06,0.33647,0.79793,1.3523e-06,1.3547e-05
1.3178,0.56614,0.56595,0.5672,7.4726e-06,0.33385,0.80055,1.3554e-06,1.359e-05
1.3186,0.56614,0.56595,0.5672,7.4957e-06,0.33124,0.80316,1.3585e-06,1.3633e-05
1.3194,0.56614,0.56595,0.5672,7.5188e-06,0.32863,0.80576,1.3615e-06,1.3676e-05
1.3202,0.56614,0.56595,0.56719,7.5418e-06,0.32603,0.80835,1.3646e-06,1.3719e-05
1.321,0.56614,0.56595,0.56719,7.5648e-06,0.32344,0.81094,1.3677e-06,1.3762e-05
1.3218,0.56614,0.56595,0.56719,7.5877e-06,0.32085,0.81353,1.3707e-06,1.3805e-05
1.3226,0.56614,0.56595,0.56719,7.6106e-06,0.31827,0.8161,1.3738e-06,1.3847e-05
1.3234,0.56614,0.56595,0.56719,7.6334e-06,0.3157,0.81868,1.3768e-06,1.389e-05
1.3242,0.56614,0.56595,0.56719,7.6562e-06,0.31313,0.82124,1.3799e-06,1.3932e-05
1.325,0.56614,0.56595,0.56718,7.6789e-06,0.31057,0.8238,1.3829e-06,1.3975e-05
1.3258,0.56614,0.56595,0.56718,7.7015e-06,0.30802,0.82635,1.3859e-06,1.4017e-05
1.3266,0.56613,0.56595,0.56718,7.7241e-06,0.30547,0.82889,1.3889e-06,1.4059e-05
1.3274,0.56613,0.56595,0.56718,7.7467e-06,0.30293,0.83143,1.3919e-06,1.4101e-05
1.3282,0.56613,0.56595,0.56718,7.7692e-06,0.30039,0.83396,1.3949e-06,1.4144e-05
1.329,0.56613,0.56595,0.56718,7.7917e-06,0.29786,0.83649,1.3979e-06,1.4185e-05
1.3298,0.56613,0.56595,0.56717,7.8141e-06,0.29534,0.839,1.4009e-06,1.4227e-05
1.3307,0.56613,0.56595,0.56717,7.8364e-06,0.29283,0.84151,1.4038e-06,1.4269e-05
1.3315,0.56613,0.56595,0.56717,7.8587e-06,0.29032,0.84402,1.4068e-06,1.4311e-05
1.3323,0.56613,0.56595,0.56717,7.8809e-06,0.28782,0.84651,1.4097e-06,1.4352e-05
1.3331,0.56613,0.56595,0.56717,7.9031e-06,0.28533,0.849,1.4127e-06,1.4394e-05
1.3339,0.56613,0.56595,0.56717,7.9252e-06,0.28284,0.85149,1.4156e-06,1.4435e-05
1.3347,0.56613,0.56595,0.56716,7.9473e-06,0.28037,0.85396,1.4185e-06,1.4476e-05
1.3355,0.56613,0.56595,0.56716,7.9693e-06,0.2779,0.85643,1.4214e-06,1.4517e-05
1.3363,0.56613,0.56595,0.56716,7.9912e-06,0.27543,0.85889,1.4243e-06,1.4558e-05
1.3371,0.56613,0.56595,0.56716,8.0131e-06,0.27298,0.86134,1.4272e-06,1.4599e-05
1.3379,0.56613,0.56595,0.56716,8.0349e-06,0.27053,0.86378,1.4301e-06,1.464e-05
1.3387,0.56613,0.56595,0.56715,8.0567e-06,0.26809,0.86622,1.433e-06,1.468e-05
1.3395,0.56613,0.56595,0.56715,8.0784e-06,0.26565,0.86865,1.4359e-06,1.4721e-05
1.3403,0.56613,0.56595,0.56715,8.1e-06,0.26323,0.87107,1.4387e-06,1.4761e-05
1.3411,0.56613,0.56595,0.56715,8.1216e-06,0.26081,0.87349,1.4416e-06,1.4802e-05
1.3419,0.56613,0.56595,0.56715,8.1431e-06,0.2584,0.87589,1.4444e-06,1.4842e-05
1.3427,0.56613,0.56595,0.56714,8.1646e-06,0.256,0.87829,1.4472e-06,1.4882e-05
1.3435,0.56613,0.56595,0.56714,8.186e-06,0.2536,0.88068,1.45e-06,1.4922e-05
1.3443,0.56613,0.56595,0.56714,8.2073e-06,0.25122,0.88306,1.4529e-06,1.4962e-05
1.3452,0.56613,0.56595,0.56714,8.2285e-06,0.24884,0.88544,1.4557e-06,1.5001e-05
1.346,0.56613,0.56595,0.56714,8.2497e-06,0.24647,0.8878,1.4584e-06,1.5041e-05
1.3468,0.56613,0.56595,0.56713,8.2709e-06,0.24411,0.89016,1.4612e-06,1.5081e-05
1.3476,0.56613,0.56595,0.56713,8.2919e-06,0.24175,0.89251,1.464e-06,1.512e-05
1.3484,0.56613,0.56595,0.56713,8.3129e-06,0.23941,0.89485,1.4668e-06,1.5159e-05
1.3492,0.56612,0.56595,0.56713,8.3339e-06,0.23707,0.89718,1.4695e-06,1.5198e-05
1.35,0.56612,0.56595,0.56713,8.3547e-06,0.23474,0.89951,1.4723e-06,1.5237e-05
1.3508,0.56612,0.56595,0.56712,8.3755e-06,0.23242,0.90182,1.475e-06,1.5276e-05
1.3516,0.56612,0.56595,0.56712,8.3962e-06,0.23011,0.90413,1.4777e-06,1.5315e-05
1.3524,0.56612,0.56595,0.56712,8.4169e-06,0.22781,0.90643,1.4804e-06,1.5353e-05
1.3532,0.56612,0.56595,0.56712,8.4375e-06,0.22552,0.90872,1.4831e-06,1.5392e-05
1.354,0.56612,0.56595,0.56711,8.458e-06,0.22323,0.911,1.4858e-06,1.543e-05
1.3548,0.56612,0.56595,0.56711,8.4784e-06,0.22095,0.91327,1.4885e-06,1.5468e-05
1.3556,0.56612,0.56595,0.56711,8.4988e-06,0.21869,0.91553,1.4912e-06,1.5506e-05
1.3564,0.56612,0.56595,0.56711,8.5191e-06,0.21643,0.91779,1.4938e-06,1.5544e-05
1.3572,0.56612,0.56595,0.56711,8.5393e-06,0.21418,0.92003,1.4965e-06,1.5582e-05
1.358,0.56612,0.56595,0.5671,8.5595e-06,0.21194,0.92227,1.4991e-06,1.562e-05
1.3588,0.56612,0.56595,0.5671,8.5796e-06,0.20971,0.9245,1.5017e-06,1.5657e-05
1.3597,0.56612,0.56595,0.5671,8.5996e-06,0.20748,0.92671,1.5043e-06,1.5695e-05
1.3605,0.56612,0.56595,0.5671,8.6195e-06,0.20527,0.92892,1.507e-06,1.5732e-05
1.3613,0.56612,0.56595,0.56709,8.6394e-06,0.20307,0.93112,1.5095e-06,1.5769e-05
1.3621,0.56612,0.56595,0.56709,8.6592e-06,0.20087,0.93331,1.5121e-06,1.5806e-05
1.3629,0.56612,0.56595,0.56709,8.6789e-06,0.19869,0.93549,1.5147e-06,1.5843e-05
1.3637,0.56612,0.56595,0.56709,8.6985e-06,0.19651,0.93766,1.5173e-06,1.588e-05
1.3645,0.56612,0.56595,0.56708,8.7181e-06,0.19434,0.93983,1.5198e-06,1.5916e-05
1.3653,0.56612,0.56595,0.56708,8.7375e-06,0.19219,0.94198,1.5224e-06,1.5953e-05
1.3661,0.56612,0.56595,0.56708,8.7569e-06,0.19004,0.94412,1.5249e-06,1.5989e-05
1.3669,0.56612,0.56595,0.56708,8.7763e-06,0.1879,0.94625,1.5274e-06,1.6025e-05
1.3677,0.56612,0.56595,0.56708,8.7955e-06,0.18577,0.94838,1.5299e-06,1.6061e-05
1.3685,0.56612,0.56595,0.56707,8.8147e-06,0.18366,0.95049,1.5324e-06,1.6097e-05
1.3693,0.56612,0.56595,0.56707,8.8338e-06,0.18155,0.95259,1.5349e-06,1.6133e-05
1.3701,0.56612,0.56595,0.56707,8.8528e-06,0.17945,0.95469,1.5374e-06,1.6168e-05
1.3709,0.56612,0.56595,0.56707,8.8717e-06,0.17736,0.95677,1.5398e-06,1.6204e-05
1.3717,0.56612,0.56595,0.56706,8.8905e-06,0.17528,0.95884,1.5423e-06,1.6239e-05
1.3725,0.56612,0.56595,0.56706,8.9093e-06,0.17321,0.96091,1.5447e-06,1.6274e-05
1.3733,0.56612,0.56595,0.56706,8.928e-06,0.17115,0.96296,1.5472e-06,1.6309e-05
1.3741,0.56612,0.56595,0.56706,8.9466e-06,0.16911,0.965,1.5496e-06,1.6344e-05
1.375,0.56612,0.56595,0.56705,8.9651e-06,0.16707,0.96704,1.552e-06,1.6378e-05
1.3758,0.56612,0.56595,0.56705,8.9835e-06,0.16504,0.96906,1.5544e-06,1.6413e-05
1.3766,0.56611,0.56595,0.56705,9.0019e-06,0.16302,0.97107,1.5567e-06,1.6447e-05
1.3774,0.56611,0.56596,0.56704,9.0201e-06,0.16101,0.97308,1.5591e-06,1.6481e-05
1.3782,0.56611,0.56596,0.56704,9.0383e-06,0.15902,0.97507,1.5615e-06,1.6515e-05
1.379,0.56611,0.56596,0.56704,9.0564e-06,0.15703,0.97705,1.5638e-06,1.6549e-05
1.3798,0.56611,0.56596,0.56704,9.0744e-06,0.15505,0.97902,1.5661e-06,1.6583e-05
1.3806,0.56611,0.56596,0.56703,9.0923e-06,0.15309,0.98098,1.5685e-06,1.6616e-05
1.3814,0.56611,0.56596,0.56703,9.1102e-06,0.15113,0.98293,1.5708e-06,1.665e-05
1.3822,0.56611,0.56596,0.56703,9.1279e-06,0.14919,0.98487,1.5731e-06,1.6683e-05
1.383,0.56611,0.56596,0.56703,9.1456e-06,0.14726,0.9868,1.5754e-06,1.6716e-05
1.3838,0.56611,0.56596,0.56702,9.1632e-06,0.14533,0.98871,1.5776e-06,1.6749e-05
1.3846,0.56611,0.56596,0.56702,9.1806e-06,0.14342,0.99062,1.5799e-06,1.6781e-05
1.3854,0.56611,0.56596,0.56702,9.198e-06,0.14152,0.99252,1.5821e-06,1.6814e-05
1.3862,0.56611,0.56596,0.56702,9.2154e-06,0.13963,0.9944,1.5844e-06,1.6846e-05
1.387,0.56611,0.56596,0.56701,9.2326e-06,0.13775,0.99628,1.5866e-06,1.6879e-05
1.3878,0.56611,0.56596,0.56701,9.2497e-06,0.13588,0.99814,1.5888e-06,1.6911e-05
1.3886,0.56611,0.56596,0.56701,9.2667e-06,0.13402,0.99999,1.591e-06,1.6943e-05
1.3895,0.56611,0.56596,0.567,9.2837e-06,0.13218,1.0018,1.5932e-06,1.6974e-05
1.3903,0.56611,0.56596,0.567,9.3006e-06,0.13034,1.0037,1.5953e-06,1.7006e-05
1.3911,0.56611,0.56596,0.567,9.3173e-06,0.12852,1.0055,1.5975e-06,1.7037e-05
1.3919,0.56611,0.56596,0.567,9.334e-06,0.12671,1.0073,1.5996e-06,1.7068e-05
1.3927,0.56611,0.56596,0.56699,9.3506e-06,0.1249,1.0091,1.6018e-06,1.7099e-05
1.3935,0.56611,0.56596,0.56699,9.3671e-06,0.12311,1.0109,1.6039e-06,1.713e-05
1.3943,0.56611,0.56596,0.56699,9.3835e-06,0.12133,1.0126,1.606e-06,1.7161e-05
1.3951,0.56611,0.56596,0.56698,9.3998e-06,0.11957,1.0144,1.6081e-06,1.7191e-05
1.3959,0.56611,0.56596,0.56698,9.416e-06,0.11781,1.0162,1.6102e-06,1.7222e-05
1.3967,0.56611,0.56596,0.56698,9.4321e-06,0.11607,1.0179,1.6122e-06,1.7252e-05
1.3975,0.56611,0.56596,0.56698,9.4481e-06,0.11433,1.0196,1.6143e-06,1.7282e-05
1.3983,0.56611,0.56596,0.56697,9.464e-06,0.11261,1.0213,1.6163e-06,1.7312e-05
1.3991,0.56611,0.56596,0.56697,9.4799e-06,0.1109,1.023,1.6183e-06,1.7341e-05
1.3999,0.56611,0.56596,0.56697,9.4956e-06,0.1092,1.0247,1.6203e-06,1.7371e-05
1.4007,0.56611,0.56596,0.56696,9.5112e-06,0.10752,1.0264,1.6223e-06,1.74e-05
1.4015,0.56611,0.56596,0.56696,9.5268e-06,0.10584,1.0281,1.6243e-06,1.7429e-05
1.4023,0.56611,0.56596,0.56696,9.5422e-06,0.10418,1.0297,1.6263e-06,1.7458e-05
1.4031,0.56611,0.56596,0.56696,9.5576e-06,0.10253,1.0314,1.6283e-06,1.7487e-05
1.404,0.56611,0.56596,0.56695,9.5728e-06,0.10089,1.033,1.6302e-06,1.7515e-05
1.4048,0.56611,0.56596,0.56695,9.588e-06,0.099262,1.0346,1.6321e-06,1.7544e-05
1.4056,0.56611,0.56596,0.56695,9.603e-06,0.097647,1.0362,1.634e-06,1.7572e-05
1.4064,0.56611,0.56596,0.56694,9.618e-06,0.096044,1.0378,1.6359e-06,1.76e-05
1.4072,0.56611,0.56596,0.56694,9.6328e-06,0.094453,1.0394,1.6378e-06,1.7628e-05
1.408,0.56611,0.56596,0.56694,9.6476e-06,0.092873,1.041,1.6397e-06,1.7655e-05
1.4088,0.56611,0.56596,0.56693,9.6622e-06,0.091306,1.0426,1.6415e-06,1.7683e-05
1.4096,0.56611,0.56596,0.56693,9.6768e-06,0.089752,1.0441,1.6434e-06,1.771e-05
1.4104,0.56611,0.56596,0.56693,9.6912e-06,0.088209,1.0456,1.6452e-06,1.7737e-05
1.4112,0.56611,0.56596,0.56693,9.7056e-06,0.086679,1.0472,1.647e-06,1.7764e-05
1.412,0.56611,0.56596,0.56692,9.7199e-06,0.085161,1.0487,1.6488e-06,1.7791e-05
1.4128,0.56611,0.56596,0.56692,9.734e-06,0.083655,1.0502,1.6506e-06,1.7817e-05
1.4136,0.56611,0.56596,0.56692,9.7481e-06,0.082162,1.0517,1.6524e-06,1.7844e-05
1.4144,0.5661,0.56596,0.56691,9.762e-06,0.080681,1.0531,1.6541e-06,1.787e-05
1.4152,0.5661,0.56596,0.56691,9.7758e-06,0.079212,1.0546,1.6559e-06,1.7896e-05
1.416,0.5661,0.56596,0.56691,9.7896e-06,0.077756,1.0561,1.6576e-06,1.7922e-05
1.4168,0.5661,0.56596,0.5669,9.8032e-06,0.076313,1.0575,1.6593e-06,1.7947e-05
1.4176,0.5661,0.56596,0.5669,9.8168e-06,0.074882,1.0589,1.661e-06,1.7973e-05
1.4185,0.5661,0.56596,0.5669,9.8302e-06,0.073463,1.0603,1.6627e-06,1.7998e-05
1.4193,0.5661,0.56596,0.56689,9.8435e-06,0.072058,1.0617,1.6644e-06,1.8023e-05
1.4201,0.5661,0.56596,0.56689,9.8567e-06,0.070665,1.0631,1.666e-06,1.8047e-05
1.4209,0.5661,0.56596,0.56689,9.8699e-06,0.069284,1.0645,1.6676e-06,1.8072e-05
1.4217,0.5661,0.56596,0.56688,9.8829e-06,0.067917,1.0659,1.6693e-06,1.8096e-05
1.4225,0.5661,0.56596,0.56688,9.8958e-06,0.066562,1.0672,1.6709e-06,1.8121e-05
1.4233,0.5661,0.56596,0.56688,9.9086e-06,0.06522,1.0685,1.6724e-06,1.8145e-05
1.4241,0.5661,0.56596,0.56687,9.9213e-06,0.063891,1.0699,1.674e-06,1.8169e-05
1.4249,0.5661,0.56596,0.56687,9.9338e-06,0.062574,1.0712,1.6756e-06,1.8192e-05
1.4257,0.5661,0.56596,0.56687,9.9463e-06,0.061271,1.0725,1.6771e-06,1.8216e-05
1.4265,0.5661,0.56596,0.56687,9.9587e-06,0.05998,1.0738,1.6786e-06,1.8239e-05
1.4273,0.5661,0.56596,0.56686,9.971e-06,0.058703,1.075,1.6802e-06,1.8262e-05
1.4281,0.5661,0.56596,0.56686,9.9831e-06,0.057438,1.0763,1.6816e-06,1.8285e-05
1.4289,0.5661,0.56596,0.56686,9.9952e-06,0.056187,1.0775,1.6831e-06,1.8307e-05
1.4297,0.5661,0.56596,0.56685,1.0007e-05,0.054949,1.0788,1.6846e-06,1.833e-05
1.4305,0.5661,0.56596,0.56685,1.0019e-05,0.053723,1.08,1.686e-06,1.8352e-05
1.4313,0.5661,0.56596,0.56685,1.0031e-05,0.052511,1.0812,1.6875e-06,1.8374e-05
1.4321,0.5661,0.56596,0.56684,1.0042e-05,0.051312,1.0824,1.6889e-06,1.8396e-05
1.4329,0.5661,0.56596,0.56684,1.0054e-05,0.050126,1.0836,1.6903e-06,1.8417e-05
1.4338,0.5661,0.56596,0.56684,1.0065e-05,0.048954,1.0847,1.6917e-06,1.8439e-05
1.4346,0.5661,0.56596,0.56683,1.0076e-05,0.047795,1.0859,1.693e-06,1.846e-05
1.4354,0.5661,0.56596,0.56683,1.0088e-05,0.046649,1.087,1.6944e-06,1.8481e-05
1.4362,0.5661,0.56596,0.56683,1.0099e-05,0.045516,1.0881,1.6957e-06,1.8502e-05
1.437,0.5661,0.56596,0.56682,1.011e-05,0.044397,1.0892,1.697e-06,1.8522e-05
1.4378,0.5661,0.56596,0.56682,1.0121e-05,0.043291,1.0903,1.6983e-06,1.8543e-05
1.4386,0.5661,0.56596,0.56682,1.0131e-05,0.042198,1.0914,1.6996e-06,1.8563e-05
1.4394,0.5661,0.56596,0.56681,1.0142e-05,0.041119,1.0925,1.7009e-06,1.8583e-05
1.4402,0.5661,0.56596,0.56681,1.0152e-05,0.040053,1.0936,1.7021e-06,1.8603e-05
1.441,0.5661,0.56596,0.56681,1.0163e-05,0.039001,1.0946,1.7033e-06,1.8622e-05
1.4418,0.5661,0.56596,0.5668,1.0173e-05,0.037962,1.0956,1.7046e-06,1.8642e-05
1.4426,0.5661,0.56596,0.5668,1.0183e-05,0.036937,1.0967,1.7057e-06,1.8661e-05
1.4434,0.5661,0.56596,0.5668,1.0193e-05,0.035926,1.0977,1.7069e-06,1.868e-05
1.4442,0.5661,0.56596,0.56679,1.0203e-05,0.034928,1.0987,1.7081e-06,1.8698e-05
1.445,0.5661,0.56596,0.56679,1.0213e-05,0.033943,1.0996,1.7092e-06,1.8717e-05
1.4458,0.5661,0.56596,0.56679,1.0223e-05,0.032973,1.1006,1.7104e-06,1.8735e-05
1.4466,0.5661,0.56596,0.56678,1.0232e-05,0.032015,1.1015,1.7115e-06,1.8753e-05
1.4474,0.5661,0.56596,0.56678,1.0242e-05,0.031072,1.1025,1.7126e-06,1.8771e-05
1.4483,0.5661,0.56596,0.56677,1.0251e-05,0.030142,1.1034,1.7136e-06,1.8789e-05
1.4491,0.5661,0.56596,0.56677,1.0261e-05,0.029227,1.1043,1.7147e-06,1.8807e-05
1.4499,0.5661,0.56596,0.56677,1.027e-05,0.028324,1.1052,1.7157e-06,1.8824e-05
1.4507,0.5661,0.56596,0.56676,1.0279e-05,0.027436,1.1061,1.7168e-06,1.8841e-05
1.4515,0.5661,0.56596,0.56676,1.0288e-05,0.026561,1.107,1.7178e-06,1.8858e-05
1.4523,0.5661,0.56596,0.56676,1.0297e-05,0.025701,1.1078,1.7188e-06,1.8874e-05
1.4531,0.5661,0.56596,0.56675,1.0305e-05,0.024854,1.1087,1.7197e-06,1.8891e-05
1.4539,0.5661,0.56596,0.56675,1.0314e-05,0.024021,1.1095,1.7207e-06,1.8907e-05
1.4547,0.5661,0.56596,0.56675,1.0322e-05,0.023202,1.1103,1.7216e-06,1.8923e-05
1.4555,0.5661,0.56596,0.56674,1.0331e-05,0.022397,1.1111,1.7225e-06,1.8939e-05
1.4563,0.5661,0.56596,0.56674,1.0339e-05,0.021605,1.1119,1.7234e-06,1.8954e-05
1.4571,0.5661,0.56596,0.56674,1.0347e-05,0.020828,1.1126,1.7243e-06,1.897e-05
1.4579,0.5661,0.56596,0.56673,1.0355e-05,0.020065,1.1134,1.7252e-06,1.8985e-05
1.4587,0.5661,0.56596,0.56673,1.0363e-05,0.019315,1.1141,1.726e-06,1.9e-05
1.4595,0.5661,0.56596,0.56673,1.0371e-05,0.01858,1.1149,1.7268e-06,1.9014e-05
1.4603,0.5661,0.56596,0.56672,1.0378e-05,0.017859,1.1156,1.7277e-06,1.9029e-05
1.4611,0.5661,0.56596,0.56672,1.0386e-05,0.017152,1.1163,1.7284e-06,1.9043e-05
1.4619,0.5661,0.56596,0.56672,1.0393e-05,0.016459,1.117,1.7292e-06,1.9057e-05
1.4628,0.5661,0.56596,0.56671,1.0401e-05,0.015779,1.1176,1.73e-06,1.9071e-05
1.4636,0.5661,0.56596,0.56671,1.0408e-05,0.015115,1.1183,1.7307e-06,1.9085e-05
1.4644,0.5661,0.56596,0.56671,1.0415e-05,0.014464,1.1189,1.7314e-06,1.9098e-05
1.4652,0.5661,0.56596,0.5667,1.0422e-05,0.013827,1.1196,1.7321e-06,1.9111e-05
1.466,0.5661,0.56596,0.5667,1.0429e-05,0.013205,1.1202,1.7328e-06,1.9124e-05
1.4668,0.5661,0.56596,0.56669,1.0435e-05,0.012596,1.1208,1.7334e-06,1.9137e-05
1.4676,0.5661,0.56596,0.56669,1.0442e-05,0.012002,1.1214,1.7341e-06,1.915e-05
1.4684,0.5661,0.56596,0.56669,1.0448e-05,0.011422,1.122,1.7347e-06,1.9162e-05
1.4692,0.5661,0.56596,0.56668,1.0455e-05,0.010856,1.1225,1.7353e-06,1.9174e-05
1.47,0.5661,0.56596,0.56668,1.0461e-05,0.010305,1.1231,1.7359e-06,1.9186e-05
1.4708,0.5661,0.56596,0.56668,1.0467e-05,0.0097676,1.1236,1.7364e-06,1.9198e-05
1.4716,0.5661,0.56596,0.56667,1.0473e-05,0.0092446,1.1241,1.737e-06,1.9209e-05
1.4724,0.5661,0.56596,0.56667,1.0479e-05,0.0087358,1.1246,1.7375e-06,1.922e-05
1.4732,0.5661,0.56596,0.56667,1.0485e-05,0.0082414,1.1251,1.738e-06,1.9231e-05
1.474,0.5661,0.56596,0.56666,1.049e-05,0.0077613,1.1256,1.7385e-06,1.9242e-05
1.4748,0.5661,0.56596,0.56666,1.0496e-05,0.0072955,1.126,1.739e-06,1.9253e-05
1.4756,0.5661,0.56596,0.56666,1.0501e-05,0.006844,1.1265,1.7394e-06,1.9263e-05
1.4764,0.5661,0.56596,0.56665,1.0506e-05,0.0064068,1.1269,1.7398e-06,1.9273e-05
1.4773,0.5661,0.56596,0.56665,1.0512e-05,0.005984,1.1273,1.7403e-06,1.9283e-05
1.4781,0.5661,0.56596,0.56664,1.0517e-05,0.0055755,1.1277,1.7406e-06,1.9293e-05
1.4789,0.5661,0.56596,0.56664,1.0522e-05,0.0051815,1.1281,1.741e-06,1.9302e-05
1.4797,0.5661,0.56596,0.56664,1.0526e-05,0.0048017,1.1285,1.7414e-06,1.9311e-05
1.4805,0.5661,0.56596,0.56663,1.0531e-05,0.0044364,1.1288,1.7417e-06,1.932e-05
1.4813,0.5661,0.56596,0.56663,1.0536e-05,0.0040855,1.1292,1.742e-06,1.9329e-05
1.4821,0.5661,0.56596,0.56663,1.054e-05,0.003749,1.1295,1.7423e-06,1.9338e-05
1.4829,0.5661,0.56596,0.56662,1.0544e-05,0.0034269,1.1298,1.7426e-06,1.9346e-05
1.4837,0.5661,0.56596,0.56662,1.0549e-05,0.0031192,1.1301,1.7428e-06,1.9354e-05
1.4845,0.5661,0.56596,0.56662,1.0553e-05,0.002826,1.1304,1.743e-06,1.9362e-05
1.4853,0.5661,0.56596,0.56661,1.0557e-05,0.0025472,1.1307,1.7432e-06,1.937e-05
1.4861,0.5661,0.56596,0.56661,1.056e-05,0.0022828,1.1309,1.7434e-06,1.9378e-05
1.4869,0.5661,0.56596,0.5666,1.0564e-05,0.0020329,1.1312,1.7436e-06,1.9385e-05
1.4877,0.5661,0.56596,0.5666,1.0568e-05,0.0017974,1.1314,1.7438e-06,1.9392e-05
1.4885,0.5661,0.56596,0.5666,1.0571e-05,0.0015765,1.1316,1.7439e-06,1.9399e-05
1.4893,0.5661,0.56596,0.56659,1.0575e-05,0.0013699,1.1318,1.744e-06,1.9405e-05
1.4901,0.5661,0.56596,0.56659,1.0578e-05,0.0011779,1.132,1.7441e-06,1.9412e-05
1.4909,0.5661,0.56596,0.56659,1.0581e-05,0.0010003,1.1322,1.7442e-06,1.9418e-05
1.4917,0.5661,0.56596,0.56658,1.0584e-05,0.00083728,1.1323,1.7442e-06,1.9424e-05
1.4926,0.5661,0.56596,0.56658,1.0587e-05,0.0006887,1.1325,1.7442e-06,1.9429e-05
1.4934,0.5661,0.56596,0.56658,1.059e-05,0.00055461,1.1326,1.7442e-06,1.9435e-05
1.4942,0.5661,0.56596,0.56657,1.0592e-05,0.00043502,1.1327,1.7442e-06,1.944e-05
1.495,0.5661,0.56596,0.56657,1.0595e-05,0.00032993,1.1328,1.7442e-06,1.9445e-05
1.4958,0.5661,0.56596,0.56656,1.0597e-05,0.00023934,1.1329,1.7441e-06,1.945e-05
1.4966,0.5661,0.56596,0.56656,1.0599e-05,0.00016326,1.133,1.7441e-06,1.9455e-05
1.4974,0.5661,0.56596,0.56656,1.0602e-05,0.00010168,1.133,1.744e-06,1.9459e-05
1.4982,0.5661,0.56596,0.56655,1.0604e-05,5.4616e-05,1.1331,1.7439e-06,1.9463e-05
1.499,0.5661,0.56596,0.56655,1.0605e-05,2.2059e-05,1.1331,1.7437e-06,1.9467e-05
1.4998,0.5661,0.56596,0.56655,1.0607e-05,4.0123e-06,1.1331,1.7436e-06,1.9471e-05
1.5006,0.5661,0.56596,0.56654,1.0609e-05,4.7687e-07,1.1331,1.7434e-06,1.9474e-05
1.5014,0.5661,0.56596,0.56654,1.061e-05,1.1453e-05,1.1331,1.7432e-06,1.9478e-05
1.5022,0.5661,0.56596,0.56654,1.0612e-05,3.6939e-05,1.133,1.743e-06,1.9481e-05
1.503,0.5661,0.56596,0.56653,1.0613e-05,7.6936e-05,1.133,1.7427e-06,1.9483e-05
1.5038,0.5661,0.56596,0.56653,1.0614e-05,0.00013144,1.1329,1.7425e-06,1.9486e-05
1.5046,0.5661,0.56596,0.56653,1.0615e-05,0.00020046,1.1328,1.7422e-06,1.9488e-05
1.5054,0.5661,0.56596,0.56652,1.0616e-05,0.00028398,1.1328,1.7419e-06,1.9491e-05
1.5062,0.5661,0.56596,0.56652,1.0617e-05,0.000382,1.1327,1.7416e-06,1.9493e-05
1.5071,0.5661,0.56596,0.56651,1.0618e-05,0.00049453,1.1325,1.7412e-06,1.9494e-05
1.5079,0.5661,0.56596,0.56651,1.0618e-05,0.00062155,1.1324,1.7408e-06,1.9496e-05
1.5087,0.5661,0.56596,0.56651,1.0619e-05,0.00076307,1.1323,1.7405e-06,1.9497e-05
1.5095,0.5661,0.56596,0.5665,1.0619e-05,0.00091908,1.1321,1.74e-06,1.9498e-05
1.5103,0.5661,0.56596,0.5665,1.0619e-05,0.0010896,1.1319,1.7396e-06,1.9499e-05
1.5111,0.5661,0.56596,0.5665,1.0619e-05,0.0012746,1.1317,1.7392e-06,1.9499e-05
1.5119,0.5661,0.56596,0.56649,1.0619e-05,0.001474,1.1315,1.7387e-06,1.95e-05
1.5127,0.5661,0.56596,0.56649,1.0619e-05,0.001688,1.1313,1.7382e-06,1.95e-05
1.5135,0.5661,0.56596,0.56649,1.0619e-05,0.0019164,1.1311,1.7377e-06,1.95e-05
1.5143,0.5661,0.56596,0.56648,1.0618e-05,0.0021592,1.1308,1.7372e-06,1.95e-05
1.5151,0.5661,0.56596,0.56648,1.0618e-05,0.0024165,1.1305,1.7366e-06,1.9499e-05
1.5159,0.5661,0.56596,0.56647,1.0617e-05,0.0026883,1.1303,1.736e-06,1.9498e-05
1.5167,0.5661,0.56596,0.56647,1.0616e-05,0.0029745,1.13,1.7354e-06,1.9497e-05
1.5175,0.5661,0.56596,0.56647,1.0616e-05,0.0032752,1.1297,1.7348e-06,1.9496e-05
1.5183,0.5661,0.56596,0.56646,1.0615e-05,0.0035902,1.1293,1.7342e-06,1.9495e-05
1.5191,0.5661,0.56596,0.56646,1.0613e-05,0.0039197,1.129,1.7335e-06,1.9493e-05
1.5199,0.5661,0.56596,0.56646,1.0612e-05,0.0042636,1.1286,1.7328e-06,1.9491e-05
1.5207,0.5661,0.56596,0.56645,1.0611e-05,0.0046219,1.1283,1.7321e-06,1.9489e-05
1.5216,0.5661,0.56596,0.56645,1.0609e-05,0.0049946,1.1279,1.7314e-06,1.9487e-05
1.5224,0.5661,0.56596,0.56645,1.0608e-05,0.0053817,1.1275,1.7306e-06,1.9485e-05
1.5232,0.5661,0.56596,0.56644,1.0606e-05,0.0057832,1.1271,1.7298e-06,1.9482e-05
1.524,0.5661,0.56596,0.56644,1.0604e-05,0.006199,1.1267,1.729e-06,1.9479e-05
1.5248,0.5661,0.56596,0.56643,1.0602e-05,0.0066292,1.1262,1.7282e-06,1.9476e-05
1.5256,0.5661,0.56596,0.56643,1.06e-05,0.0070737,1.1258,1.7274e-06,1.9473e-05
1.5264,0.5661,0.56596,0.56643,1.0598e-05,0.0075325,1.1253,1.7265e-06,1.9469e-05
1.5272,0.5661,0.56596,0.56642,1.0595e-05,0.0080057,1.1248,1.7257e-06,1.9465e-05
1.528,0.5661,0.56596,0.56642,1.0593e-05,0.0084931,1.1243,1.7248e-06,1.9461e-05
1.5288,0.5661,0.56596,0.56642,1.059e-05,0.0089949,1.1238,1.7238e-06,1.9457e-05
1.5296,0.5661,0.56596,0.56641,1.0588e-05,0.0095109,1.1233,1.7229e-06,1.9452e-05
1.5304,0.5661,0.56596,0.56641,1.0585e-05,0.010041,1.1228,1.7219e-06,1.9448e-05
1.5312,0.5661,0.56596,0.56641,1.0582e-05,0.010586,1.1222,1.7209e-06,1.9443e-05
1.532,0.5661,0.56596,0.5664,1.0579e-05,0.011145,1.1217,1.7199e-06,1.9438e-05
1.5328,0.5661,0.56596,0.5664,1.0576e-05,0.011718,1.1211,1.7189e-06,1.9432e-05
1.5336,0.5661,0.56596,0.5664,1.0572e-05,0.012305,1.1205,1.7178e-06,1.9427e-05
1.5344,0.5661,0.56596,0.56639,1.0569e-05,0.012906,1.1199,1.7168e-06,1.9421e-05
1.5352,0.5661,0.56596,0.56639,1.0565e-05,0.013522,1.1193,1.7157e-06,1.9415e-05
1.5361,0.5661,0.56596,0.56638,1.0562e-05,0.014152,1.1186,1.7146e-06,1.9409e-05
1.5369,0.5661,0.56596,0.56638,1.0558e-05,0.014796,1.118,1.7134e-06,1.9402e-05
1.5377,0.5661,0.56596,0.56638,1.0554e-05,0.015454,1.1173,1.7123e-06,1.9396e-05
1.5385,0.5661,0.56596,0.56637,1.055e-05,0.016126,1.1166,1.7111e-06,1.9389e-05
1.5393,0.5661,0.56596,0.56637,1.0546e-05,0.016812,1.1159,1.7099e-06,1.9382e-05
1.5401,0.5661,0.56596,0.56637,1.0542e-05,0.017513,1.1152,1.7086e-06,1.9375e-05
1.5409,0.5661,0.56596,0.56636,1.0537e-05,0.018227,1.1145,1.7074e-06,1.9367e-05
1.5417,0.5661,0.56596,0.56636,1.0533e-05,0.018955,1.1138,1.7061e-06,1.9359e-05
1.5425,0.5661,0.56596,0.56636,1.0528e-05,0.019698,1.113,1.7048e-06,1.9351e-05
1.5433,0.5661,0.56596,0.56635,1.0523e-05,0.020454,1.1123,1.7035e-06,1.9343e-05
1.5441,0.5661,0.56596,0.56635,1.0519e-05,0.021225,1.1115,1.7022e-06,1.9335e-05
1.5449,0.5661,0.56596,0.56635,1.0514e-05,0.022009,1.1107,1.7008e-06,1.9326e-05
1.5457,0.5661,0.56596,0.56634,1.0509e-05,0.022808,1.1099,1.6994e-06,1.9318e-05
1.5465,0.5661,0.56596,0.56634,1.0503e-05,0.02362,1.1091,1.698e-06,1.9309e-05
1.5473,0.5661,0.56596,0.56634,1.0498e-05,0.024446,1.1082,1.6966e-06,1.9299e-05
1.5481,0.5661,0.56596,0.56633,1.0493e-05,0.025286,1.1074,1.6952e-06,1.929e-05
1.5489,0.5661,0.56596,0.56633,1.0487e-05,0.02614,1.1065,1.6937e-06,1.928e-05
1.5497,0.5661,0.56596,0.56633,1.0481e-05,0.027008,1.1056,1.6922e-06,1.9271e-05
1.5505,0.5661,0.56596,0.56632,1.0476e-05,0.02789,1.1048,1.6907e-06,1.9261e-05
1.5514,0.5661,0.56596,0.56632,1.047e-05,0.028785,1.1039,1.6892e-06,1.925e-05
1.5522,0.5661,0.56596,0.56632,1.0464e-05,0.029694,1.1029,1.6876e-06,1.924e-05
1.553,0.5661,0.56596,0.56631,1.0458e-05,0.030617,1.102,1.6861e-06,1.9229e-05
1.5538,0.5661,0.56596,0.56631,1.0451e-05,0.031554,1.1011,1.6845e-06,1.9218e-05
1.5546,0.5661,0.56596,0.5663,1.0445e-05,0.032504,1.1001,1.6828e-06,1.9207e-05
1.5554,0.5661,0.56596,0.5663,1.0439e-05,0.033469,1.0991,1.6812e-06,1.9196e-05
1.5562,0.5661,0.56596,0.5663,1.0432e-05,0.034446,1.0981,1.6795e-06,1.9184e-05
1.557,0.5661,0.56596,0.56629,1.0425e-05,0.035438,1.0972,1.6779e-06,1.9173e-05
1.5578,0.5661,0.56596,0.56629,1.0418e-05,0.036443,1.0961,1.6762e-06,1.9161e-05
1.5586,0.5661,0.56596,0.56629,1.0411e-05,0.037461,1.0951,1.6744e-06,1.9148e-05
1.5594,0.5661,0.56596,0.56628,1.0404e-05,0.038493,1.0941,1.6727e-06,1.9136e-05
1.5602,0.5661,0.56596,0.56628,1.0397e-05,0.039539,1.093,1.6709e-06,1.9124e-05
1.561,0.5661,0.56596,0.56628,1.039e-05,0.040598,1.092,1.6691e-06,1.9111e-05
1.5618,0.5661,0.56596,0.56627,1.0383e-05,0.041671,1.0909,1.6673e-06,1.9098e-05
1.5626,0.5661,0.56596,0.56627,1.0375e-05,0.042757,1.0898,1.6655e-06,1.9085e-05
1.5634,0.5661,0.56596,0.56627,1.0367e-05,0.043856,1.0887,1.6636e-06,1.9071e-05
1.5642,0.5661,0.56596,0.56626,1.036e-05,0.044969,1.0876,1.6618e-06,1.9058e-05
1.565,0.5661,0.56596,0.56626,1.0352e-05,0.046095,1.0864,1.6599e-06,1.9044e-05
1.5659,0.5661,0.56596,0.56626,1.0344e-05,0.047235,1.0853,1.6579e-06,1.903e-05
1.5667,0.5661,0.56596,0.56625,1.0336e-05,0.048387,1.0841,1.656e-06,1.9016e-05
1.5675,0.5661,0.56596,0.56625,1.0328e-05,0.049553,1.0829,1.654e-06,1.9001e-05
1.5683,0.5661,0.56596,0.56625,1.0319e-05,0.050733,1.0818,1.6521e-06,1.8987e-05
1.5691,0.5661,0.56596,0.56624,1.0311e-05,0.051925,1.0806,1.6501e-06,1.8972e-05
1.5699,0.5661,0.56596,0.56624,1.0302e-05,0.053131,1.0794,1.648e-06,1.8957e-05
1.5707,0.5661,0.56596,0.56624,1.0294e-05,0.05435,1.0781,1.646e-06,1.8942e-05
1.5715,0.5661,0.56596,0.56623,1.0285e-05,0.055582,1.0769,1.6439e-06,1.8926e-05
1.5723,0.5661,0.56596,0.56623,1.0276e-05,0.056827,1.0756,1.6418e-06,1.8911e-05
1.5731,0.5661,0.56596,0.56623,1.0267e-05,0.058085,1.0744,1.6397e-06,1.8895e-05
1.5739,0.5661,0.56596,0.56622,1.0258e-05,0.059356,1.0731,1.6376e-06,1.8879e-05
1.5747,0.5661,0.56596,0.56622,1.0249e-05,0.06064,1.0718,1.6354e-06,1.8863e-05
1.5755,0.5661,0.56596,0.56622,1.024e-05,0.061938,1.0705,1.6333e-06,1.8846e-05
1.5763,0.5661,0.56596,0.56622,1.023e-05,0.063248,1.0692,1.6311e-06,1.883e-05
1.5771,0.5661,0.56596,0.56621,1.0221e-05,0.06457,1.0679,1.6289e-06,1.8813e-05
1.5779,0.5661,0.56596,0.56621,1.0211e-05,0.065906,1.0665,1.6266e-06,1.8796e-05
1.5787,0.5661,0.56596,0.56621,1.0202e-05,0.067255,1.0652,1.6244e-06,1.8779e-05
1.5795,0.5661,0.56596,0.5662,1.0192e-05,0.068616,1.0638,1.6221e-06,1.8761e-05
1.5804,0.5661,0.56596,0.5662,1.0182e-05,0.06999,1.0624,1.6198e-06,1.8744e-05
1.5812,0.5661,0.56596,0.5662,1.0172e-05,0.071377,1.061,1.6175e-06,1.8726e-05
1.582,0.5661,0.56596,0.56619,1.0162e-05,0.072777,1.0596,1.6151e-06,1.8708e-05
1.5828,0.5661,0.56596,0.56619,1.0151e-05,0.074189,1.0582,1.6128e-06,1.869e-05
1.5836,0.5661,0.56596,0.56619,1.0141e-05,0.075614,1.0568,1.6104e-06,1.8672e-05
1.5844,0.5661,0.56596,0.56618,1.013e-05,0.077051,1.0553,1.608e-06,1.8653e-05
1.5852,0.5661,0.56596,0.56618,1.012e-05,0.078501,1.0539,1.6056e-06,1.8634e-05
1.586,0.5661,0.56596,0.56618,1.0109e-05,0.079964,1.0524,1.6032e-06,1.8615e-05
1.5868,0.5661,0.56595,0.56617,1.0098e-05,0.081438,1.0509,1.6007e-06,1.8596e-05
1.5876,0.5661,0.56595,0.56617,1.0088e-05,0.082926,1.0494,1.5982e-06,1.8577e-05
1.5884,0.5661,0.56595,0.56617,1.0077e-05,0.084425,1.0479,1.5957e-06,1.8557e-05
1.5892,0.5661,0.56595,0.56616,1.0065e-05,0.085938,1.0464,1.5932e-06,1.8538e-05
1.59,0.5661,0.56595,0.56616,1.0054e-05,0.087462,1.0449,1.5906e-06,1.8518e-05
1.5908,0.5661,0.56595,0.56616,1.0043e-05,0.088999,1.0433,1.5881e-06,1.8498e-05
1.5916,0.5661,0.56595,0.56616,1.0032e-05,0.090547,1.0418,1.5855e-06,1.8478e-05
1.5924,0.5661,0.56595,0.56615,1.002e-05,0.092108,1.0402,1.5829e-06,1.8457e-05
1.5932,0.5661,0.56595,0.56615,1.0008e-05,0.093682,1.0386,1.5803e-06,1.8436e-05
1.594,0.5661,0.56595,0.56615,9.9966e-06,0.095267,1.037,1.5776e-06,1.8416e-05
1.5949,0.5661,0.56595,0.56614,9.9848e-06,0.096864,1.0354,1.575e-06,1.8395e-05
1.5957,0.5661,0.56595,0.56614,9.9729e-06,0.098474,1.0338,1.5723e-06,1.8373e-05
1.5965,0.5661,0.56595,0.56614,9.9608e-06,0.1001,1.0322,1.5696e-06,1.8352e-05
1.5973,0.5661,0.56595,0.56613,9.9487e-06,0.10173,1.0305,1.5669e-06,1.8331e-05
1.5981,0.5661,0.56595,0.56613,9.9365e-06,0.10337,1.0289,1.5641e-06,1.8309e-05
1.5989,0.5661,0.56595,0.56613,9.9241e-06,0.10503,1.0272,1.5614e-06,1.8287e-05
1.5997,0.5661,0.56595,0.56613,9.9117e-06,0.1067,1.0256,1.5586e-06,1.8265e-05
1.6005,0.5661,0.56595,0.56612,9.8992e-06,0.10838,1.0239,1.5558e-06,1.8243e-05
1.6013,0.5661,0.56595,0.56612,9.8865e-06,0.11007,1.0222,1.553e-06,1.822e-05
1.6021,0.5661,0.56595,0.56612,9.8738e-06,0.11178,1.0205,1.5502e-06,1.8197e-05
1.6029,0.5661,0.56595,0.56611,9.861e-06,0.11349,1.0187,1.5473e-06,1.8175e-05
1.6037,0.5661,0.56595,0.56611,9.848e-06,0.11522,1.017,1.5444e-06,1.8152e-05
1.6045,0.5661,0.56595,0.56611,9.835e-06,0.11696,1.0153,1.5415e-06,1.8128e-05
1.6053,0.5661,0.56595,0.56611,9.8219e-06,0.11871,1.0135,1.5386e-06,1.8105e-05
1.6061,0.5661,0.56595,0.5661,9.8087e-06,0.12047,1.0117,1.5357e-06,1.8082e-05
1.6069,0.5661,0.56595,0.5661,9.7953e-06,0.12225,1.01,1.5328e-06,1.8058e-05
1.6077,0.5661,0.56595,0.5661,9.7819e-06,0.12403,1.0082,1.5298e-06,1.8034e-05
1.6085,0.5661,0.56595,0.56609,9.7684e-06,0.12583,1.0064,1.5268e-06,1.801e-05
1.6093,0.5661,0.56595,0.56609,9.7548e-06,0.12763,1.0045,1.5238e-06,1.7986e-05
1.6102,0.5661,0.56595,0.56609,9.7411e-06,0.12945,1.0027,1.5208e-06,1.7961e-05
1.611,0.5661,0.56595,0.56609,9.7273e-06,0.13128,1.0009,1.5177e-06,1.7937e-05
1.6118,0.5661,0.56595,0.56608,9.7134e-06,0.13312,0.99904,1.5147e-06,1.7912e-05
1.6126,0.5661,0.56595,0.56608,9.6994e-06,0.13497,0.99719,1.5116e-06,1.7887e-05
1.6134,0.5661,0.56595,0.56608,9.6853e-06,0.13684,0.99532,1.5085e-06,1.7862e-05
1.6142,0.5661,0.56595,0.56607,9.6711e-06,0.13871,0.99344,1.5054e-06,1.7837e-05
1.615,0.5661,0.56595,0.56607,9.6569e-06,0.1406,0.99155,1.5023e-06,1.7811e-05
1.6158,0.5661,0.56595,0.56607,9.6425e-06,0.14249,0.98964,1.4991e-06,1.7786e-05
1.6166,0.5661,0.56595,0.56607,9.628e-06,0.1444,0.98773,1.496e-06,1.776e-05
1.6174,0.5661,0.56595,0.56606,9.6135e-06,0.14632,0.98581,1.4928e-06,1.7734e-05
1.6182,0.5661,0.56595,0.56606,9.5989e-06,0.14825,0.98388,1.4896e-06,1.7708e-05
1.619,0.5661,0.56595,0.56606,9.5841e-06,0.15019,0.98193,1.4864e-06,1.7682e-05
1.6198,0.5661,0.56595,0.56606,9.5693e-06,0.15213,0.97998,1.4831e-06,1.7655e-05
1.6206,0.5661,0.56595,0.56605,9.5544e-06,0.1541,0.97801,1.4799e-06,1.7629e-05
1.6214,0.5661,0.56595,0.56605,9.5394e-06,0.15607,0.97603,1.4766e-06,1.7602e-05
1.6222,0.5661,0.56595,0.56605,9.5243e-06,0.15805,0.97405,1.4733e-06,1.7575e-05
1.623,0.5661,0.56594,0.56605,9.5091e-06,0.16004,0.97205,1.47e-06,1.7548e-05
1.6238,0.5661,0.56594,0.56604,9.4938e-06,0.16204,0.97004,1.4667e-06,1.7521e-05
1.6247,0.5661,0.56594,0.56604,9.4785e-06,0.16405,0.96802,1.4634e-06,1.7494e-05
1.6255,0.5661,0.56594,0.56604,9.463e-06,0.16608,0.966,1.46e-06,1.7466e-05
1.6263,0.5661,0.56594,0.56603,9.4475e-06,0.16811,0.96396,1.4566e-06,1.7438e-05
1.6271,0.56611,0.56594,0.56603,9.4319e-06,0.17015,0.96191,1.4533e-06,1.741e-05
1.6279,0.56611,0.56594,0.56603,9.4162e-06,0.17221,0.95985,1.4499e-06,1.7382e-05
1.6287,0.56611,0.56594,0.56603,9.4004e-06,0.17427,0.95778,1.4464e-06,1.7354e-05
1.6295,0.56611,0.56594,0.56602,9.3845e-06,0.17635,0.9557,1.443e-06,1.7326e-05
1.6303,0.56611,0.56594,0.56602,9.3685e-06,0.17843,0.95361,1.4396e-06,1.7297e-05
1.6311,0.56611,0.56594,0.56602,9.3525e-06,0.18052,0.95152,1.4361e-06,1.7269e-05
1.6319,0.56611,0.56594,0.56602,9.3363e-06,0.18263,0.94941,1.4326e-06,1.724e-05
1.6327,0.56611,0.56594,0.56601,9.3201e-06,0.18474,0.94729,1.4291e-06,1.7211e-05
1.6335,0.56611,0.56594,0.56601,9.3038e-06,0.18686,0.94516,1.4256e-06,1.7182e-05
1.6343,0.56611,0.56594,0.56601,9.2874e-06,0.189,0.94302,1.4221e-06,1.7153e-05
1.6351,0.56611,0.56594,0.56601,9.2709e-06,0.19114,0.94088,1.4185e-06,1.7123e-05
1.6359,0.56611,0.56594,0.56601,9.2544e-06,0.19329,0.93872,1.415e-06,1.7094e-05
1.6367,0.56611,0.56594,0.566,9.2377e-06,0.19545,0.93655,1.4114e-06,1.7064e-05
1.6375,0.56611,0.56594,0.566,9.221e-06,0.19762,0.93438,1.4078e-06,1.7034e-05
1.6383,0.56611,0.56594,0.566,9.2042e-06,0.19981,0.93219,1.4042e-06,1.7004e-05
1.6392,0.56611,0.56594,0.566,9.1874e-06,0.202,0.93,1.4006e-06,1.6974e-05
1.64,0.56611,0.56594,0.56599,9.1704e-06,0.2042,0.92779,1.3969e-06,1.6944e-05
1.6408,0.56611,0.56594,0.56599,9.1534e-06,0.2064,0.92558,1.3933e-06,1.6913e-05
1.6416,0.56611,0.56594,0.56599,9.1362e-06,0.20862,0.92336,1.3896e-06,1.6883e-05
1.6424,0.56611,0.56594,0.56599,9.1191e-06,0.21085,0.92112,1.386e-06,1.6852e-05
1.6432,0.56611,0.56594,0.56598,9.1018e-06,0.21309,0.91888,1.3823e-06,1.6821e-05
1.644,0.56611,0.56594,0.56598,9.0844e-06,0.21533,0.91663,1.3786e-06,1.679e-05
1.6448,0.56611,0.56594,0.56598,9.067e-06,0.21759,0.91437,1.3749e-06,1.6759e-05
1.6456,0.56611,0.56594,0.56598,9.0495e-06,0.21985,0.91211,1.3711e-06,1.6728e-05
1.6464,0.56611,0.56594,0.56598,9.0319e-06,0.22212,0.90983,1.3674e-06,1.6696e-05
1.6472,0.56611,0.56594,0.56597,9.0143e-06,0.2244,0.90754,1.3636e-06,1.6665e-05
1.648,0.56611,0.56594,0.56597,8.9965e-06,0.22669,0.90525,1.3598e-06,1.6633e-05
1.6488,0.56611,0.56594,0.56597,8.9787e-06,0.22899,0.90295,1.3561e-06,1.6601e-05
1.6496,0.56611,0.56593,0.56597,8.9608e-06,0.2313,0.90064,1.3523e-06,1.6569e-05
1.6504,0.56611,0.56593,0.56596,8.9429e-06,0.23361,0.89832,1.3484e-06,1.6537e-05
1.6512,0.56611,0.56593,0.56596,8.9249e-06,0.23594,0.89599,1.3446e-06,1.6505e-05
1.652,0.56611,0.56593,0.56596,8.9068e-06,0.23827,0.89365,1.3408e-06,1.6473e-05
1.6528,0.56611,0.56593,0.56596,8.8886e-06,0.24061,0.89131,1.3369e-06,1.644e-05
1.6537,0.56611,0.56593,0.56596,8.8703e-06,0.24296,0.88895,1.3331e-06,1.6408e-05
1.6545,0.56611,0.56593,0.56595,8.852e-06,0.24532,0.88659,1.3292e-06,1.6375e-05
1.6553,0.56611,0.56593,0.56595,8.8336e-06,0.24768,0.88422,1.3253e-06,1.6342e-05
1.6561,0.56611,0.56593,0.56595,8.8152e-06,0.25006,0.88184,1.3214e-06,1.6309e-05
1.6569,0.56611,0.56593,0.56595,8.7966e-06,0.25244,0.87946,1.3175e-06,1.6276e-05
1.6577,0.56611,0.56593,0.56595,8.778e-06,0.25483,0.87706,1.3136e-06,1.6243e-05
1.6585,0.56611,0.56593,0.56594,8.7594e-06,0.25723,0.87466,1.3096e-06,1.6209e-05
1.6593,0.56611,0.56593,0.56594,8.7406e-06,0.25963,0.87225,1.3057e-06,1.6176e-05
1.6601,0.56611,0.56593,0.56594,8.7218e-06,0.26205,0.86983,1.3017e-06,1.6142e-05
1.6609,0.56611,0.56593,0.56594,8.703e-06,0.26447,0.86741,1.2978e-06,1.6108e-05
1.6617,0.56611,0.56593,0.56594,8.684e-06,0.2669,0.86497,1.2938e-06,1.6074e-05
1.6625,0.56611,0.56593,0.56593,8.665e-06,0.26934,0.86253,1.2898e-06,1.604e-05
1.6633,0.56611,0.56593,0.56593,8.646e-06,0.27178,0.86008,1.2858e-06,1.6006e-05
1.6641,0.56611,0.56593,0.56593,8.6268e-06,0.27423,0.85763,1.2818e-06,1.5972e-05
1.6649,0.56611,0.56593,0.56593,8.6076e-06,0.27669,0.85516,1.2778e-06,1.5937e-05
1.6657,0.56611,0.56593,0.56593,8.5884e-06,0.27916,0.85269,1.2737e-06,1.5903e-05
1.6665,0.56611,0.56593,0.56592,8.569e-06,0.28164,0.85021,1.2697e-06,1.5868e-05
1.6673,0.56611,0.56593,0.56592,8.5496e-06,0.28412,0.84773,1.2656e-06,1.5834e-05
1.6681,0.56611,0.56593,0.56592,8.5302e-06,0.28661,0.84524,1.2616e-06,1.5799e-05
1.669,0.56611,0.56593,0.56592,8.5107e-06,0.2891,0.84274,1.2575e-06,1.5764e-05
1.6698,0.56611,0.56593,0.56592,8.4911e-06,0.29161,0.84023,1.2534e-06,1.5729e-05
1.6706,0.56611,0.56593,0.56592,8.4714e-06,0.29412,0.83771,1.2493e-06,1.5694e-05
1.6714,0.56611,0.56592,0.56591,8.4517e-06,0.29664,0.83519,1.2452e-06,1.5658e-05
1.6722,0.56611,0.56592,0.56591,8.432e-06,0.29916,0.83267,1.2411e-06,1.5623e-05
1.673,0.56611,0.56592,0.56591,8.4122e-06,0.30169,0.83013,1.237e-06,1.5587e-05
1.6738,0.56611,0.56592,0.56591,8.3923e-06,0.30423,0.82759,1.2328e-06,1.5552e-05
1.6746,0.56611,0.56592,0.56591,8.3723e-06,0.30677,0.82504,1.2287e-06,1.5516e-05
1.6754,0.56611,0.56592,0.56591,8.3523e-06,0.30933,0.82249,1.2245e-06,1.548e-05
1.6762,0.56611,0.56592,0.5659,8.3323e-06,0.31188,0.81993,1.2204e-06,1.5444e-05
1.677,0.56611,0.56592,0.5659,8.3122e-06,0.31445,0.81736,1.2162e-06,1.5408e-05
1.6778,0.56611,0.56592,0.5659,8.292e-06,0.31702,0.81478,1.212e-06,1.5372e-05
1.6786,0.56611,0.56592,0.5659,8.2718e-06,0.3196,0.8122,1.2078e-06,1.5336e-05
1.6794,0.56611,0.56592,0.5659,8.2515e-06,0.32218,0.80962,1.2037e-06,1.5299e-05
1.6802,0.56611,0.56592,0.5659,8.2312e-06,0.32477,0.80702,1.1995e-06,1.5263e-05
1.681,0.56611,0.56592,0.56589,8.2108e-06,0.32737,0.80442,1.1952e-06,1.5226e-05
1.6818,0.56611,0.56592,0.56589,8.1904e-06,0.32997,0.80182,1.191e-06,1.519e-05
1.6826,0.56611,0.56592,0.56589,8.1699e-06,0.33258,0.79921,1.1868e-06,1.5153e-05
1.6835,0.56611,0.56592,0.56589,8.1493e-06,0.33519,0.79659,1.1826e-06,1.5116e-05
1.6843,0.56611,0.56592,0.56589,8.1287e-06,0.33781,0.79397,1.1783e-06,1.5079e-05
1.6851,0.56611,0.56592,0.56589,8.1081e-06,0.34044,0.79134,1.1741e-06,1.5042e-05
1.6859,0.56611,0.56592,0.56589,8.0874e-06,0.34307,0.7887,1.1698e-06,1.5005e-05
1.6867,0.56611,0.56592,0.56588,8.0666e-06,0.34571,0.78606,1.1656e-06,1.4968e-05
1.6875,0.56611,0.56592,0.56588,8.0458e-06,0.34835,0.78342,1.1613e-06,1.493e-05
1.6883,0.56611,0.56592,0.56588,8.025e-06,0.351,0.78076,1.157e-06,1.4893e-05
1.6891,0.56611,0.56592,0.56588,8.0041e-06,0.35365,0.77811,1.1528e-06,1.4855e-05
1.6899,0.56611,0.56591,0.56588,7.9831e-06,0.35631,0.77544,1.1485e-06,1.4818e-05
1.6907,0.56611,0.56591,0.56588,7.9621e-06,0.35898,0.77278,1.1442e-06,1.478e-05
1.6915,0.56611,0.56591,0.56588,7.9411e-06,0.36165,0.7701,1.1399e-06,1.4742e-05
1.6923,0.56611,0.56591,0.56588,7.92e-06,0.36432,0.76743,1.1356e-06,1.4704e-05
1.6931,0.56611,0.56591,0.56587,7.8989e-06,0.36701,0.76474,1.1313e-06,1.4666e-05
1.6939,0.56611,0.56591,0.56587,7.8777e-06,0.36969,0.76205,1.127e-06,1.4628e-05
1.6947,0.56611,0.56591,0.56587,7.8564e-06,0.37238,0.75936,1.1227e-06,1.459e-05
1.6955,0.56611,0.56591,0.56587,7.8352e-06,0.37508,0.75666,1.1183e-06,1.4552e-05
1.6963,0.56611,0.56591,0.56587,7.8139e-06,0.37778,0.75396,1.114e-06,1.4514e-05
1.6971,0.56611,0.56591,0.56587,7.7925e-06,0.38049,0.75125,1.1097e-06,1.4475e-05
1.698,0.56611,0.56591,0.56587,7.7711e-06,0.3832,0.74854,1.1053e-06,1.4437e-05
1.6988,0.56611,0.56591,0.56587,7.7497e-06,0.38591,0.74582,1.101e-06,1.4398e-05
1.6996,0.56611,0.56591,0.56586,7.7282e-06,0.38863,0.7431,1.0967e-06,1.436e-05
1.7004,0.56611,0.56591,0.56586,7.7067e-06,0.39136,0.74037,1.0923e-06,1.4321e-05
1.7012,0.56611,0.56591,0.56586,7.6851e-06,0.39409,0.73764,1.0879e-06,1.4282e-05
1.702,0.56611,0.56591,0.56586,7.6635e-06,0.39682,0.7349,1.0836e-06,1.4243e-05
1.7028,0.56611,0.56591,0.56586,7.6419e-06,0.39956,0.73216,1.0792e-06,1.4204e-05
1.7036,0.56611,0.56591,0.56586,7.6202e-06,0.4023,0.72942,1.0749e-06,1.4165e-05
1.7044,0.56611,0.56591,0.56586,7.5985e-06,0.40504,0.72667,1.0705e-06,1.4126e-05
1.7052,0.56611,0.56591,0.56586,7.5767e-06,0.4078,0.72392,1.0661e-06,1.4087e-05
1.706,0.56611,0.56591,0.56586,7.5549e-06,0.41055,0.72116,1.0617e-06,1.4048e-05
1.7068,0.56611,0.5659,0.56585,7.5331e-06,0.41331,0.7184,1.0574e-06,1.4009e-05
1.7076,0.56611,0.5659,0.56585,7.5112e-06,0.41607,0.71564,1.053e-06,1.3969e-05
1.7084,0.56611,0.5659,0.56585,7.4893e-06,0.41884,0.71287,1.0486e-06,1.393e-05
1.7092,0.56611,0.5659,0.56585,7.4674e-06,0.42161,0.7101,1.0442e-06,1.3891e-05
1.71,0.56611,0.5659,0.56585,7.4454e-06,0.42438,0.70732,1.0398e-06,1.3851e-05
1.7108,0.56611,0.5659,0.56585,7.4234e-06,0.42716,0.70454,1.0354e-06,1.3811e-05
1.7116,0.56611,0.5659,0.56585,7.4014e-06,0.42994,0.70176,1.031e-06,1.3772e-05
1.7125,0.56611,0.5659,0.56585,7.3793e-06,0.43272,0.69897,1.0267e-06,1.3732e-05
1.7133,0.56611,0.5659,0.56585,7.3572e-06,0.43551,0.69618,1.0223e-06,1.3692e-05
1.7141,0.56611,0.5659,0.56585,7.3351e-06,0.4383,0.69339,1.0179e-06,1.3652e-05
1.7149,0.56611,0.5659,0.56585,7.3129e-06,0.4411,0.6906,1.0135e-06,1.3612e-05
1.7157,0.56611,0.5659,0.56585,7.2908e-06,0.44389,0.6878,1.0091e-06,1.3572e-05
1.7165,0.56611,0.5659,0.56584,7.2685e-06,0.44669,0.68499,1.0047e-06,1.3532e-05
1.7173,0.56611,0.5659,0.56584,7.2463e-06,0.4495,0.68219,1.0003e-06,1.3492e-05
1.7181,0.56611,0.5659,0.56584,7.224e-06,0.45231,0.67938,9.9586e-07,1.3452e-05
1.7189,0.56611,0.5659,0.56584,7.2017e-06,0.45512,0.67657,9.9146e-07,1.3412e-05
1.7197,0.56611,0.5659,0.56584,7.1794e-06,0.45793,0.67375,9.8706e-07,1.3372e-05
1.7205,0.56611,0.5659,0.56584,7.157e-06,0.46074,0.67094,9.8265e-07,1.3331e-05
1.7213,0.56611,0.5659,0.56584,7.1347e-06,0.46356,0.66812,9.7825e-07,1.3291e-05
1.7221,0.56611,0.5659,0.56584,7.1123e-06,0.46638,0.6653,9.7385e-07,1.3251e-05
1.7229,0.56611,0.56589,0.56584,7.0898e-06,0.46921,0.66247,9.6945e-07,1.321e-05
1.7237,0.56611,0.56589,0.56584,7.0674e-06,0.47203,0.65964,9.6504e-07,1.317e-05
1.7245,0.56611,0.56589,0.56584,7.0449e-06,0.47486,0.65681,9.6064e-07,1.3129e-05
1.7253,0.56611,0.56589,0.56584,7.0224e-06,0.47769,0.65398,9.5624e-07,1.3089e-05
1.7261,0.56611,0.56589,0.56584,6.9999e-06,0.48052,0.65115,9.5184e-07,1.3048e-05
1.7269,0.56611,0.56589,0.56584,6.9773e-06,0.48336,0.64831,9.4745e-07,1.3007e-05
1.7278,0.56611,0.56589,0.56584,6.9548e-06,0.4862,0.64547,9.4305e-07,1.2966e-05
1.7286,0.56611,0.56589,0.56583,6.9322e-06,0.48904,0.64263,9.3865e-07,1.2926e-05
1.7294,0.56611,0.56589,0.56583,6.9096e-06,0.49188,0.63979,9.3426e-07,1.2885e-05
1.7302,0.56611,0.56589,0.56583,6.887e-06,0.49472,0.63695,9.2987e-07,1.2844e-05
1.731,0.56611,0.56589,0.56583,6.8643e-06,0.49756,0.6341,9.2548e-07,1.2803e-05
1.7318,0.56611,0.56589,0.56583,6.8417e-06,0.50041,0.63125,9.2109e-07,1.2762e-05
1.7326,0.56611,0.56589,0.56583,6.819e-06,0.50326,0.6284,9.1671e-07,1.2721e-05
1.7334,0.56611,0.56589,0.56583,6.7963e-06,0.50611,0.62555,9.1233e-07,1.268e-05
1.7342,0.56611,0.56589,0.56583,6.7736e-06,0.50896,0.6227,9.0795e-07,1.2639e-05
1.735,0.56611,0.56589,0.56583,6.7509e-06,0.51182,0.61985,9.0357e-07,1.2598e-05
1.7358,0.56611,0.56589,0.56583,6.7281e-06,0.51467,0.61699,8.992e-07,1.2557e-05
1.7366,0.56611,0.56589,0.56583,6.7054e-06,0.51753,0.61414,8.9482e-07,1.2516e-05
1.7374,0.56611,0.56588,0.56583,6.6826e-06,0.52038,0.61128,8.9046e-07,1.2475e-05
1.7382,0.56611,0.56588,0.56583,6.6598e-06,0.52324,0.60842,8.8609e-07,1.2434e-05
1.739,0.56611,0.56588,0.56583,6.637e-06,0.5261,0.60556,8.8173e-07,1.2392e-05
1.7398,0.56611,0.56588,0.56583,6.6142e-06,0.52896,0.6027,8.7738e-07,1.2351e-05
1.7406,0.5661,0.56588,0.56583,6.5914e-06,0.53182,0.59984,8.7303e-07,1.231e-05
1.7414,0.5661,0.56588,0.56583,6.5686e-06,0.53468,0.59697,8.6868e-07,1.2269e-05
1.7423,0.5661,0.56588,0.56583,6.5458e-06,0.53755,0.59411,8.6433e-07,1.2227e-05
1.7431,0.5661,0.56588,0.56583,6.5229e-06,0.54041,0.59125,8.6e-07,1.2186e-05
1.7439,0.5661,0.56588,0.56583,6.5001e-06,0.54328,0.58838,8.5566e-07,1.2144e-05
1.7447,0.5661,0.56588,0.56583,6.4772e-06,0.54614,0.58552,8.5133e-07,1.2103e-05
1.7455,0.5661,0.56588,0.56583,6.4543e-06,0.54901,0.58265,8.4701e-07,1.2062e-05
1.7463,0.5661,0.56588,0.56583,6.4315e-06,0.55187,0.57978,8.4269e-07,1.202e-05
1.7471,0.5661,0.56588,0.56583,6.4086e-06,0.55474,0.57692,8.3838e-07,1.1979e-05
1.7479,0.5661,0.56588,0.56583,6.3857e-06,0.55761,0.57405,8.3407e-07,1.1937e-05
1.7487,0.5661,0.56588,0.56583,6.3628e-06,0.56047,0.57118,8.2977e-07,1.1896e-05
1.7495,0.5661,0.56588,0.56583,6.3399e-06,0.56334,0.56832,8.2547e-07,1.1854e-05
1.7503,0.5661,0.56588,0.56583,6.317e-06,0.56621,0.56545,8.2118e-07,1.1813e-05
1.7511,0.5661,0.56587,0.56583,6.2941e-06,0.56908,0.56258,8.169e-07,1.1771e-05
1.7519,0.5661,0.56587,0.56583,6.2712e-06,0.57194,0.55971,8.1262e-07,1.173e-05
1.7527,0.5661,0.56587,0.56583,6.2483e-06,0.57481,0.55685,8.0835e-07,1.1688e-05
1.7535,0.5661,0.56587,0.56583,6.2254e-06,0.57768,0.55398,8.0408e-07,1.1647e-05
1.7543,0.5661,0.56587,0.56583,6.2025e-06,0.58054,0.55111,7.9983e-07,1.1605e-05
1.7551,0.5661,0.56587,0.56583,6.1796e-06,0.58341,0.54825,7.9558e-07,1.1564e-05
1.7559,0.5661,0.56587,0.56583,6.1566e-06,0.58627,0.54538,7.9134e-07,1.1522e-05
1.7568,0.5661,0.56587,0.56583,6.1337e-06,0.58914,0.54252,7.871e-07,1.148e-05
1.7576,0.5661,0.56587,0.56583,6.1108e-06,0.592,0.53965,7.8287e-07,1.1439e-05
1.7584,0.5661,0.56587,0.56583,6.0879e-06,0.59487,0.53679,7.7865e-07,1.1397e-05
1.7592,0.5661,0.56587,0.56583,6.065e-06,0.59773,0.53393,7.7444e-07,1.1356e-05
1.76,0.5661,0.56587,0.56583,6.0421e-06,0.60059,0.53106,7.7024e-07,1.1314e-05
1.7608,0.5661,0.56587,0.56583,6.0192e-06,0.60346,0.5282,7.6605e-07,1.1272e-05
1.7616,0.5661,0.56587,0.56583,5.9963e-06,0.60632,0.52534,7.6186e-07,1.1231e-05
1.7624,0.5661,0.56587,0.56583,5.9734e-06,0.60918,0.52248,7.5768e-07,1.1189e-05
1.7632,0.5661,0.56587,0.56583,5.9506e-06,0.61204,0.51963,7.5351e-07,1.1148e-05
1.764,0.5661,0.56586,0.56583,5.9277e-06,0.61489,0.51677,7.4936e-07,1.1106e-05
1.7648,0.5661,0.56586,0.56583,5.9048e-06,0.61775,0.51391,7.4521e-07,1.1064e-05
1.7656,0.5661,0.56586,0.56583,5.882e-06,0.6206,0.51106,7.4106e-07,1.1023e-05
1.7664,0.5661,0.56586,0.56583,5.8591e-06,0.62346,0.50821,7.3693e-07,1.0981e-05
1.7672,0.5661,0.56586,0.56583,5.8363e-06,0.62631,0.50536,7.3281e-07,1.094e-05
1.768,0.5661,0.56586,0.56583,5.8134e-06,0.62916,0.50251,7.287e-07,1.0898e-05
1.7688,0.5661,0.56586,0.56583,5.7906e-06,0.63201,0.49966,7.246e-07,1.0857e-05
1.7696,0.5661,0.56586,0.56583,5.7678e-06,0.63486,0.49681,7.2051e-07,1.0815e-05
1.7704,0.5661,0.56586,0.56583,5.745e-06,0.6377,0.49397,7.1643e-07,1.0774e-05
1.7713,0.5661,0.56586,0.56583,5.7222e-06,0.64054,0.49112,7.1236e-07,1.0732e-05
1.7721,0.5661,0.56586,0.56583,5.6994e-06,0.64339,0.48828,7.083e-07,1.0691e-05
1.7729,0.5661,0.56586,0.56584,5.6767e-06,0.64623,0.48544,7.0426e-07,1.0649e-05
1.7737,0.5661,0.56586,0.56584,5.6539e-06,0.64906,0.48261,7.0022e-07,1.0608e-05
1.7745,0.5661,0.56586,0.56584,5.6312e-06,0.6519,0.47977,6.962e-07,1.0566e-05
1.7753,0.5661,0.56586,0.56584,5.6085e-06,0.65473,0.47694,6.9218e-07,1.0525e-05
1.7761,0.5661,0.56586,0.56584,5.5858e-06,0.65756,0.47411,6.8818e-07,1.0483e-05
1.7769,0.5661,0.56585,0.56584,5.5631e-06,0.66039,0.47128,6.8419e-07,1.0442e-05
1.7777,0.5661,0.56585,0.56584,5.5404e-06,0.66322,0.46846,6.8021e-07,1.0401e-05
1.7785,0.5661,0.56585,0.56584,5.5178e-06,0.66604,0.46564,6.7625e-07,1.0359e-05
1.7793,0.5661,0.56585,0.56584,5.4951e-06,0.66887,0.46282,6.723e-07,1.0318e-05
1.7801,0.5661,0.56585,0.56584,5.4725e-06,0.67168,0.46,6.6836e-07,1.0277e-05
1.7809,0.5661,0.56585,0.56584,5.4499e-06,0.6745,0.45718,6.6443e-07,1.0235e-05
1.7817,0.5661,0.56585,0.56584,5.4273e-06,0.67731,0.45437,6.6052e-07,1.0194e-05
1.7825,0.5661,0.56585,0.56584,5.4048e-06,0.68012,0.45156,6.5662e-07,1.0153e-05
1.7833,0.5661,0.56585,0.56584,5.3822e-06,0.68293,0.44876,6.5273e-07,1.0112e-05
1.7841,0.5661,0.56585,0.56584,5.3597e-06,0.68574,0.44595,6.4885e-07,1.0071e-05
1.7849,0.5661,0.56585,0.56585,5.3372e-06,0.68854,0.44315,6.4499e-07,1.0029e-05
1.7857,0.5661,0.56585,0.56585,5.3148e-06,0.69134,0.44036,6.4115e-07,9.9884e-06
1.7866,0.5661,0.56585,0.56585,5.2923e-06,0.69413,0.43756,6.3732e-07,9.9473e-06
1.7874,0.5661,0.56585,0.56585,5.2699e-06,0.69692,0.43477,6.335e-07,9.9063e-06
1.7882,0.5661,0.56585,0.56585,5.2475e-06,0.69971,0.43198,6.2969e-07,9.8653e-06
1.789,0.5661,0.56584,0.56585,5.2251e-06,0.7025,0.4292,6.259e-07,9.8243e-06
1.7898,0.5661,0.56584,0.56585,5.2028e-06,0.70528,0.42642,6.2213e-07,9.7834e-06
1.7906,0.5661,0.56584,0.56585,5.1804e-06,0.70806,0.42365,6.1837e-07,9.7425e-06
1.7914,0.5661,0.56584,0.56585,5.1582e-06,0.71083,0.42087,6.1463e-07,9.7017e-06
1.7922,0.5661,0.56584,0.56585,5.1359e-06,0.7136,0.4181,6.109e-07,9.6609e-06
1.793,0.56609,0.56584,0.56585,5.1136e-06,0.71637,0.41534,6.0719e-07,9.6201e-06
1.7938,0.56609,0.56584,0.56585,5.0914e-06,0.71913,0.41258,6.0349e-07,9.5794e-06
1.7946,0.56609,0.56584,0.56586,5.0693e-06,0.72189,0.40982,5.9981e-07,9.5387e-06
1.7954,0.56609,0.56584,0.56586,5.0471e-06,0.72465,0.40707,5.9614e-07,9.4981e-06
1.7962,0.56609,0.56584,0.56586,5.025e-06,0.7274,0.40432,5.9249e-07,9.4575e-06
1.797,0.56609,0.56584,0.56586,5.0029e-06,0.73015,0.40157,5.8886e-07,9.4169e-06
1.7978,0.56609,0.56584,0.56586,4.9808e-06,0.73289,0.39883,5.8524e-07,9.3764e-06
1.7986,0.56609,0.56584,0.56586,4.9588e-06,0.73563,0.39609,5.8164e-07,9.336e-06
1.7994,0.56609,0.56584,0.56586,4.9368e-06,0.73836,0.39336,5.7806e-07,9.2956e-06
1.8002,0.56609,0.56583,0.56586,4.9149e-06,0.74109,0.39063,5.7449e-07,9.2552e-06
1.8011,0.56609,0.56583,0.56586,4.8929e-06,0.74382,0.38791,5.7094e-07,9.2149e-06
1.8019,0.56609,0.56583,0.56587,4.871e-06,0.74654,0.38519,5.6741e-07,9.1747e-06
1.8027,0.56609,0.56583,0.56587,4.8492e-06,0.74926,0.38248,5.639e-07,9.1345e-06
1.8035,0.56609,0.56583,0.56587,4.8274e-06,0.75197,0.37977,5.604e-07,9.0943e-06
1.8043,0.56609,0.56583,0.56587,4.8056e-06,0.75467,0.37706,5.5692e-07,9.0543e-06
1.8051,0.56609,0.56583,0.56587,4.7838e-06,0.75738,0.37436,5.5346e-07,9.0142e-06
1.8059,0.56609,0.56583,0.56587,4.7621e-06,0.76007,0.37167,5.5002e-07,8.9742e-06
1.8067,0.56609,0.56583,0.56587,4.7405e-06,0.76277,0.36898,5.466e-07,8.9343e-06
1.8075,0.56609,0.56583,0.56587,4.7188e-06,0.76545,0.3663,5.432e-07,8.8945e-06
1.8083,0.56609,0.56583,0.56588,4.6972e-06,0.76814,0.36362,5.3981e-07,8.8547e-06
1.8091,0.56609,0.56583,0.56588,4.6757e-06,0.77081,0.36094,5.3644e-07,8.8149e-06
1.8099,0.56609,0.56583,0.56588,4.6542e-06,0.77348,0.35827,5.331e-07,8.7753e-06
1.8107,0.56609,0.56583,0.56588,4.6327e-06,0.77615,0.35561,5.2977e-07,8.7356e-06
1.8115,0.56609,0.56583,0.56588,4.6113e-06,0.77881,0.35295,5.2646e-07,8.6961e-06
1.8123,0.56609,0.56582,0.56588,4.5899e-06,0.78147,0.3503,5.2317e-07,8.6566e-06
1.8131,0.56609,0.56582,0.56588,4.5685e-06,0.78412,0.34765,5.199e-07,8.6172e-06
1.8139,0.56609,0.56582,0.56588,4.5472e-06,0.78676,0.34501,5.1665e-07,8.5778e-06
1.8147,0.56609,0.56582,0.56589,4.526e-06,0.7894,0.34237,5.1342e-07,8.5385e-06
1.8156,0.56609,0.56582,0.56589,4.5048e-06,0.79203,0.33974,5.1021e-07,8.4993e-06
1.8164,0.56609,0.56582,0.56589,4.4836e-06,0.79466,0.33712,5.0703e-07,8.4602e-06
1.8172,0.56609,0.56582,0.56589,4.4625e-06,0.79728,0.3345,5.0386e-07,8.4211e-06
1.818,0.56609,0.56582,0.56589,4.4414e-06,0.7999,0.33189,5.0071e-07,8.3821e-06
1.8188,0.56609,0.56582,0.56589,4.4204e-06,0.80251,0.32928,4.9759e-07,8.3432e-06
1.8196,0.56609,0.56582,0.5659,4.3994e-06,0.80511,0.32668,4.9448e-07,8.3043e-06
1.8204,0.56609,0.56582,0.5659,4.3785e-06,0.80771,0.32408,4.914e-07,8.2655e-06
1.8212,0.56609,0.56582,0.5659,4.3576e-06,0.8103,0.32149,4.8834e-07,8.2268e-06
1.822,0.56609,0.56582,0.5659,4.3367e-06,0.81289,0.31891,4.853e-07,8.1882e-06
1.8228,0.56609,0.56582,0.5659,4.3159e-06,0.81547,0.31634,4.8228e-07,8.1496e-06
1.8236,0.56609,0.56581,0.5659,4.2952e-06,0.81804,0.31377,4.7928e-07,8.1111e-06
1.8244,0.56608,0.56581,0.5659,4.2745e-06,0.8206,0.31121,4.7631e-07,8.0727e-06
1.8252,0.56608,0.56581,0.56591,4.2539e-06,0.82316,0.30865,4.7336e-07,8.0344e-06
1.826,0.56608,0.56581,0.56591,4.2333e-06,0.82572,0.3061,4.7043e-07,7.9962e-06
1.8268,0.56608,0.56581,0.56591,4.2128e-06,0.82826,0.30356,4.6752e-07,7.958e-06
1.8276,0.56608,0.56581,0.56591,4.1923e-06,0.8308,0.30102,4.6464e-07,7.9199e-06
1.8284,0.56608,0.56581,0.56591,4.1719e-06,0.83334,0.29849,4.6178e-07,7.8819e-06
1.8292,0.56608,0.56581,0.56591,4.1515e-06,0.83586,0.29597,4.5894e-07,7.844e-06
1.8301,0.56608,0.56581,0.56592,4.1312e-06,0.83838,0.29345,4.5613e-07,7.8062e-06
1.8309,0.56608,0.56581,0.56592,4.1109e-06,0.84089,0.29094,4.5334e-07,7.7685e-06
1.8317,0.56608,0.56581,0.56592,4.0907e-06,0.8434,0.28844,4.5057e-07,7.7308e-06
1.8325,0.56608,0.56581,0.56592,4.0705e-06,0.8459,0.28595,4.4783e-07,7.6933e-06
1.8333,0.56608,0.56581,0.56592,4.0504e-06,0.84839,0.28346,4.4511e-07,7.6558e-06
1.8341,0.56608,0.5658,0.56593,4.0304e-06,0.85087,0.28098,4.4242e-07,7.6184e-06
1.8349,0.56608,0.5658,0.56593,4.0104e-06,0.85335,0.27851,4.3975e-07,7.5811e-06
1.8357,0.56608,0.5658,0.56593,3.9905e-06,0.85582,0.27604,4.371e-07,7.5439e-06
1.8365,0.56608,0.5658,0.56593,3.9706e-06,0.85828,0.27358,4.3448e-07,7.5068e-06
1.8373,0.56608,0.5658,0.56593,3.9508e-06,0.86073,0.27113,4.3188e-07,7.4698e-06
1.8381,0.56608,0.5658,0.56593,3.9311e-06,0.86318,0.26869,4.2931e-07,7.4329e-06
1.8389,0.56608,0.5658,0.56594,3.9114e-06,0.86562,0.26626,4.2677e-07,7.396e-06
1.8397,0.56608,0.5658,0.56594,3.8918e-06,0.86805,0.26383,4.2425e-07,7.3593e-06
1.8405,0.56608,0.5658,0.56594,3.8722e-06,0.87047,0.26141,4.2175e-07,7.3227e-06
1.8413,0.56608,0.5658,0.56594,3.8527e-06,0.87289,0.259,4.1928e-07,7.2862e-06
1.8421,0.56608,0.5658,0.56594,3.8333e-06,0.8753,0.25659,4.1684e-07,7.2497e-06
1.8429,0.56608,0.5658,0.56595,3.8139e-06,0.8777,0.2542,4.1442e-07,7.2134e-06
1.8437,0.56608,0.5658,0.56595,3.7946e-06,0.88009,0.25181,4.1202e-07,7.1772e-06
1.8445,0.56608,0.5658,0.56595,3.7753e-06,0.88247,0.24943,4.0966e-07,7.141e-06
1.8454,0.56608,0.56579,0.56595,3.7562e-06,0.88485,0.24706,4.0732e-07,7.105e-06
1.8462,0.56608,0.56579,0.56595,3.737e-06,0.88722,0.24469,4.05e-07,7.0691e-06
1.847,0.56608,0.56579,0.56596,3.718e-06,0.88958,0.24234,4.0272e-07,7.0333e-06
1.8478,0.56608,0.56579,0.56596,3.699e-06,0.89193,0.23999,4.0046e-07,6.9976e-06
1.8486,0.56608,0.56579,0.56596,3.6801e-06,0.89427,0.23765,3.9822e-07,6.962e-06
1.8494,0.56607,0.56579,0.56596,3.6612e-06,0.89661,0.23532,3.9602e-07,6.9265e-06
1.8502,0.56607,0.56579,0.56597,3.6425e-06,0.89893,0.233,3.9384e-07,6.8911e-06
1.851,0.56607,0.56579,0.56597,3.6237e-06,0.90125,0.23068,3.9169e-07,6.8558e-06
1.8518,0.56607,0.56579,0.56597,3.6051e-06,0.90356,0.22838,3.8956e-07,6.8206e-06
1.8526,0.56607,0.56579,0.56597,3.5865e-06,0.90586,0.22608,3.8747e-07,6.7855e-06
1.8534,0.56607,0.56579,0.56597,3.568e-06,0.90815,0.2238,3.854e-07,6.7506e-06
1.8542,0.56607,0.56579,0.56598,3.5496e-06,0.91043,0.22152,3.8336e-07,6.7158e-06
1.855,0.56607,0.56579,0.56598,3.5312e-06,0.91271,0.21925,3.8134e-07,6.681e-06
1.8558,0.56607,0.56578,0.56598,3.5129e-06,0.91497,0.21699,3.7936e-07,6.6464e-06
1.8566,0.56607,0.56578,0.56598,3.4947e-06,0.91723,0.21474,3.774e-07,6.6119e-06
1.8574,0.56607,0.56578,0.56598,3.4765e-06,0.91948,0.21249,3.7548e-07,6.5775e-06
1.8582,0.56607,0.56578,0.56599,3.4584e-06,0.92172,0.21026,3.7358e-07,6.5433e-06
1.859,0.56607,0.56578,0.56599,3.4404e-06,0.92395,0.20803,3.7171e-07,6.5091e-06
1.8599,0.56607,0.56578,0.56599,3.4225e-06,0.92617,0.20582,3.6987e-07,6.4751e-06
1.8607,0.56607,0.56578,0.56599,3.4046e-06,0.92838,0.20361,3.6806e-07,6.4412e-06
1.8615,0.56607,0.56578,0.566,3.3868e-06,0.93058,0.20141,3.6627e-07,6.4074e-06
1.8623,0.56607,0.56578,0.566,3.3691e-06,0.93277,0.19923,3.6452e-07,6.3737e-06
1.8631,0.56607,0.56578,0.566,3.3515e-06,0.93495,0.19705,3.628e-07,6.3402e-06
1.8639,0.56607,0.56578,0.566,3.3339e-06,0.93713,0.19488,3.611e-07,6.3067e-06
1.8647,0.56607,0.56578,0.56601,3.3164e-06,0.93929,0.19272,3.5944e-07,6.2734e-06
1.8655,0.56607,0.56578,0.56601,3.299e-06,0.94145,0.19057,3.578e-07,6.2403e-06
1.8663,0.56607,0.56578,0.56601,3.2817e-06,0.94359,0.18843,3.562e-07,6.2072e-06
1.8671,0.56607,0.56577,0.56601,3.2644e-06,0.94573,0.1863,3.5463e-07,6.1743e-06
1.8679,0.56607,0.56577,0.56602,3.2473e-06,0.94785,0.18418,3.5308e-07,6.1415e-06
1.8687,0.56607,0.56577,0.56602,3.2302e-06,0.94997,0.18207,3.5157e-07,6.1088e-06
1.8695,0.56607,0.56577,0.56602,3.2132e-06,0.95207,0.17997,3.5009e-07,6.0762e-06
1.8703,0.56606,0.56577,0.56602,3.1962e-06,0.95417,0.17788,3.4863e-07,6.0438e-06
1.8711,0.56606,0.56577,0.56603,3.1794e-06,0.95625,0.1758,3.4721e-07,6.0115e-06
1.8719,0.56606,0.56577,0.56603,3.1626e-06,0.95833,0.17372,3.4582e-07,5.9794e-06
1.8727,0.56606,0.56577,0.56603,3.1459e-06,0.9604,0.17166,3.4446e-07,5.9473e-06
1.8735,0.56606,0.56577,0.56603,3.1293e-06,0.96245,0.16961,3.4313e-07,5.9154e-06
1.8744,0.56606,0.56577,0.56604,3.1128e-06,0.9645,0.16757,3.4184e-07,5.8837e-06
1.8752,0.56606,0.56577,0.56604,3.0963e-06,0.96653,0.16554,3.4057e-07,5.852e-06
1.876,0.56606,0.56577,0.56604,3.0799e-06,0.96856,0.16352,3.3934e-07,5.8205e-06
1.8768,0.56606,0.56577,0.56604,3.0637e-06,0.97058,0.16151,3.3814e-07,5.7892e-06
1.8776,0.56606,0.56576,0.56605,3.0475e-06,0.97258,0.15951,3.3697e-07,5.7579e-06
1.8784,0.56606,0.56576,0.56605,3.0313e-06,0.97457,0.15752,3.3583e-07,5.7269e-06
1.8792,0.56606,0.56576,0.56605,3.0153e-06,0.97656,0.15554,3.3473e-07,5.6959e-06
1.88,0.56606,0.56576,0.56605,2.9994e-06,0.97853,0.15358,3.3365e-07,5.6651e-06
1.8808,0.56606,0.56576,0.56606,2.9835e-06,0.9805,0.15162,3.3261e-07,5.6344e-06
1.8816,0.56606,0.56576,0.56606,2.9677e-06,0.98245,0.14967,3.316e-07,5.6039e-06
1.8824,0.56606,0.56576,0.56606,2.952e-06,0.98439,0.14773,3.3063e-07,5.5735e-06
1.8832,0.56606,0.56576,0.56606,2.9364e-06,0.98632,0.14581,3.2968e-07,5.5432e-06
1.884,0.56606,0.56576,0.56607,2.9209e-06,0.98824,0.14389,3.2877e-07,5.5131e-06
1.8848,0.56606,0.56576,0.56607,2.9055e-06,0.99015,0.14199,3.279e-07,5.4831e-06
1.8856,0.56606,0.56576,0.56607,2.8902e-06,0.99205,0.1401,3.2705e-07,5.4533e-06
1.8864,0.56606,0.56576,0.56608,2.8749e-06,0.99394,0.13821,3.2624e-07,5.4236e-06
1.8872,0.56606,0.56576,0.56608,2.8598e-06,0.99581,0.13634,3.2546e-07,5.394e-06
1.888,0.56606,0.56575,0.56608,2.8447e-06,0.99768,0.13448,3.2472e-07,5.3646e-06
1.8889,0.56605,0.56575,0.56608,2.8297e-06,0.99953,0.13263,3.2401e-07,5.3354e-06
1.8897,0.56605,0.56575,0.56609,2.8148e-06,1.0014,0.1308,3.2333e-07,5.3063e-06
1.8905,0.56605,0.56575,0.56609,2.8e-06,1.0032,0.12897,3.2269e-07,5.2773e-06
1.8913,0.56605,0.56575,0.56609,2.7853e-06,1.005,0.12715,3.2208e-07,5.2485e-06
1.8921,0.56605,0.56575,0.56609,2.7707e-06,1.0068,0.12535,3.215e-07,5.2198e-06
1.8929,0.56605,0.56575,0.5661,2.7561e-06,1.0086,0.12356,3.2096e-07,5.1913e-06
1.8937,0.56605,0.56575,0.5661,2.7417e-06,1.0104,0.12177,3.2045e-07,5.163e-06
1.8945,0.56605,0.56575,0.5661,2.7274e-06,1.0122,0.12,3.1998e-07,5.1348e-06
1.8953,0.56605,0.56575,0.56611,2.7131e-06,1.014,0.11824,3.1954e-07,5.1067e-06
1.8961,0.56605,0.56575,0.56611,2.699e-06,1.0157,0.1165,3.1914e-07,5.0788e-06
1.8969,0.56605,0.56575,0.56611,2.6849e-06,1.0175,0.11476,3.1877e-07,5.051e-06
1.8977,0.56605,0.56575,0.56611,2.6709e-06,1.0192,0.11304,3.1844e-07,5.0234e-06
1.8985,0.56605,0.56574,0.56612,2.6571e-06,1.0209,0.11132,3.1814e-07,4.996e-06
1.8993,0.56605,0.56574,0.56612,2.6433e-06,1.0226,0.10962,3.1787e-07,4.9687e-06
1.9001,0.56605,0.56574,0.56612,2.6296e-06,1.0243,0.10793,3.1764e-07,4.9415e-06
1.9009,0.56605,0.56574,0.56613,2.616e-06,1.026,0.10626,3.1745e-07,4.9146e-06
1.9017,0.56605,0.56574,0.56613,2.6025e-06,1.0277,0.10459,3.1729e-07,4.8877e-06
1.9025,0.56605,0.56574,0.56613,2.5891e-06,1.0293,0.10294,3.1717e-07,4.8611e-06
1.9033,0.56605,0.56574,0.56614,2.5758e-06,1.031,0.10129,3.1708e-07,4.8345e-06
1.9042,0.56605,0.56574,0.56614,2.5626e-06,1.0326,0.099665,3.1703e-07,4.8082e-06
1.905,0.56605,0.56574,0.56614,2.5495e-06,1.0342,0.098046,3.1701e-07,4.782e-06
1.9058,0.56604,0.56574,0.56614,2.5365e-06,1.0358,0.09644,3.1703e-07,4.756e-06
1.9066,0.56604,0.56574,0.56615,2.5236e-06,1.0374,0.094846,3.1708e-07,4.7301e-06
1.9074,0.56604,0.56574,0.56615,2.5108e-06,1.039,0.093264,3.1717e-07,4.7044e-06
1.9082,0.56604,0.56574,0.56615,2.4981e-06,1.0406,0.091694,3.173e-07,4.6788e-06
1.909,0.56604,0.56574,0.56616,2.4855e-06,1.0422,0.090136,3.1747e-07,4.6534e-06
1.9098,0.56604,0.56573,0.56616,2.4729e-06,1.0437,0.08859,3.1766e-07,4.6282e-06
1.9106,0.56604,0.56573,0.56616,2.4605e-06,1.0453,0.087057,3.179e-07,4.6032e-06
1.9114,0.56604,0.56573,0.56617,2.4482e-06,1.0468,0.085536,3.1817e-07,4.5783e-06
1.9122,0.56604,0.56573,0.56617,2.436e-06,1.0483,0.084027,3.1848e-07,4.5535e-06
1.913,0.56604,0.56573,0.56617,2.4239e-06,1.0498,0.082531,3.1883e-07,4.529e-06
1.9138,0.56604,0.56573,0.56617,2.4119e-06,1.0513,0.081047,3.1921e-07,4.5045e-06
1.9146,0.56604,0.56573,0.56618,2.4e-06,1.0528,0.079575,3.1963e-07,4.4803e-06
1.9154,0.56604,0.56573,0.56618,2.3882e-06,1.0542,0.078116,3.2009e-07,4.4562e-06
1.9162,0.56604,0.56573,0.56618,2.3765e-06,1.0557,0.076669,3.2058e-07,4.4323e-06
1.917,0.56604,0.56573,0.56619,2.3649e-06,1.0571,0.075235,3.2111e-07,4.4086e-06
1.9178,0.56604,0.56573,0.56619,2.3534e-06,1.0586,0.073814,3.2168e-07,4.385e-06
1.9187,0.56604,0.56573,0.56619,2.342e-06,1.06,0.072405,3.2228e-07,4.3617e-06
1.9195,0.56604,0.56573,0.5662,2.3307e-06,1.0614,0.071009,3.2292e-07,4.3384e-06
1.9203,0.56604,0.56572,0.5662,2.3195e-06,1.0628,0.069625,3.236e-07,4.3154e-06
1.9211,0.56604,0.56572,0.5662,2.3084e-06,1.0642,0.068254,3.2432e-07,4.2925e-06
1.9219,0.56603,0.56572,0.56621,2.2974e-06,1.0655,0.066896,3.2508e-07,4.2698e-06
1.9227,0.56603,0.56572,0.56621,2.2866e-06,1.0669,0.065551,3.2587e-07,4.2472e-06
1.9235,0.56603,0.56572,0.56621,2.2758e-06,1.0682,0.064219,3.267e-07,4.2249e-06
1.9243,0.56603,0.56572,0.56622,2.2651e-06,1.0695,0.062899,3.2757e-07,4.2027e-06
1.9251,0.56603,0.56572,0.56622,2.2546e-06,1.0708,0.061593,3.2847e-07,4.1807e-06
1.9259,0.56603,0.56572,0.56622,2.2441e-06,1.0721,0.060299,3.2942e-07,4.1588e-06
1.9267,0.56603,0.56572,0.56623,2.2338e-06,1.0734,0.059018,3.304e-07,4.1371e-06
1.9275,0.56603,0.56572,0.56623,2.2235e-06,1.0747,0.057751,3.3142e-07,4.1156e-06
1.9283,0.56603,0.56572,0.56623,2.2134e-06,1.076,0.056496,3.3248e-07,4.0943e-06
1.9291,0.56603,0.56572,0.56624,2.2034e-06,1.0772,0.055254,3.3358e-07,4.0732e-06
1.9299,0.56603,0.56572,0.56624,2.1935e-06,1.0785,0.054026,3.3471e-07,4.0522e-06
1.9307,0.56603,0.56572,0.56624,2.1837e-06,1.0797,0.05281,3.3589e-07,4.0314e-06
1.9315,0.56603,0.56571,0.56625,2.174e-06,1.0809,0.051608,3.371e-07,4.0108e-06
1.9323,0.56603,0.56571,0.56625,2.1644e-06,1.0821,0.050419,3.3835e-07,3.9904e-06
1.9332,0.56603,0.56571,0.56625,2.1549e-06,1.0833,0.049243,3.3964e-07,3.9701e-06
1.934,0.56603,0.56571,0.56626,2.1455e-06,1.0844,0.048081,3.4097e-07,3.95e-06
1.9348,0.56603,0.56571,0.56626,2.1362e-06,1.0856,0.046931,3.4234e-07,3.9301e-06
1.9356,0.56603,0.56571,0.56626,2.1271e-06,1.0867,0.045795,3.4374e-07,3.9104e-06
1.9364,0.56603,0.56571,0.56627,2.118e-06,1.0879,0.044673,3.4519e-07,3.8909e-06
1.9372,0.56602,0.56571,0.56627,2.1091e-06,1.089,0.043563,3.4667e-07,3.8715e-06
1.938,0.56602,0.56571,0.56627,2.1003e-06,1.0901,0.042468,3.482e-07,3.8524e-06
1.9388,0.56602,0.56571,0.56628,2.0916e-06,1.0912,0.041385,3.4976e-07,3.8334e-06
1.9396,0.56602,0.56571,0.56628,2.083e-06,1.0922,0.040316,3.5136e-07,3.8146e-06
1.9404,0.56602,0.56571,0.56628,2.0745e-06,1.0933,0.039261,3.53e-07,3.7959e-06
1.9412,0.56602,0.56571,0.56629,2.0661e-06,1.0944,0.038219,3.5468e-07,3.7775e-06
1.942,0.56602,0.5657,0.56629,2.0578e-06,1.0954,0.03719,3.564e-07,3.7592e-06
1.9428,0.56602,0.5657,0.56629,2.0497e-06,1.0964,0.036175,3.5816e-07,3.7412e-06
1.9436,0.56602,0.5657,0.5663,2.0416e-06,1.0974,0.035174,3.5996e-07,3.7233e-06
1.9444,0.56602,0.5657,0.5663,2.0337e-06,1.0984,0.034186,3.618e-07,3.7056e-06
1.9452,0.56602,0.5657,0.5663,2.0259e-06,1.0994,0.033212,3.6368e-07,3.688e-06
1.946,0.56602,0.5657,0.56631,2.0182e-06,1.1004,0.032251,3.656e-07,3.6707e-06
1.9468,0.56602,0.5657,0.56631,2.0106e-06,1.1013,0.031305,3.6756e-07,3.6536e-06
1.9477,0.56602,0.5657,0.56631,2.0031e-06,1.1023,0.030372,3.6955e-07,3.6366e-06
1.9485,0.56602,0.5657,0.56632,1.9957e-06,1.1032,0.029452,3.7159e-07,3.6198e-06
1.9493,0.56602,0.5657,0.56632,1.9885e-06,1.1041,0.028547,3.7367e-07,3.6032e-06
1.9501,0.56602,0.5657,0.56632,1.9813e-06,1.105,0.027655,3.7579e-07,3.5868e-06
1.9509,0.56601,0.5657,0.56633,1.9743e-06,1.1059,0.026777,3.7794e-07,3.5706e-06
1.9517,0.56601,0.5657,0.56633,1.9674e-06,1.1067,0.025913,3.8014e-07,3.5546e-06
1.9525,0.56601,0.5657,0.56633,1.9606e-06,1.1076,0.025062,3.8238e-07,3.5388e-06
1.9533,0.56601,0.56569,0.56634,1.9539e-06,1.1084,0.024226,3.8466e-07,3.5231e-06
1.9541,0.56601,0.56569,0.56634,1.9473e-06,1.1093,0.023404,3.8698e-07,3.5077e-06
1.9549,0.56601,0.56569,0.56634,1.9409e-06,1.1101,0.022595,3.8934e-07,3.4924e-06
1.9557,0.56601,0.56569,0.56635,1.9345e-06,1.1109,0.0218,3.9173e-07,3.4773e-06
1.9565,0.56601,0.56569,0.56635,1.9283e-06,1.1117,0.021019,3.9417e-07,3.4624e-06
1.9573,0.56601,0.56569,0.56635,1.9222e-06,1.1125,0.020253,3.9665e-07,3.4477e-06
1.9581,0.56601,0.56569,0.56636,1.9162e-06,1.1132,0.0195,3.9917e-07,3.4332e-06
1.9589,0.56601,0.56569,0.56636,1.9103e-06,1.114,0.018761,4.0173e-07,3.4189e-06
1.9597,0.56601,0.56569,0.56636,1.9046e-06,1.1147,0.018036,4.0433e-07,3.4048e-06
1.9605,0.56601,0.56569,0.56637,1.8989e-06,1.1154,0.017326,4.0698e-07,3.3909e-06
1.9613,0.56601,0.56569,0.56637,1.8934e-06,1.1161,0.016629,4.0966e-07,3.3772e-06
1.9621,0.56601,0.56569,0.56638,1.888e-06,1.1168,0.015946,4.1238e-07,3.3636e-06
1.963,0.56601,0.56569,0.56638,1.8827e-06,1.1175,0.015278,4.1515e-07,3.3503e-06
1.9638,0.56601,0.56569,0.56638,1.8775e-06,1.1181,0.014624,4.1795e-07,3.3371e-06
1.9646,0.566,0.56568,0.56639,1.8725e-06,1.1188,0.013984,4.2079e-07,3.3242e-06
1.9654,0.566,0.56568,0.56639,1.8675e-06,1.1194,0.013357,4.2368e-07,3.3114e-06
1.9662,0.566,0.56568,0.56639,1.8627e-06,1.12,0.012746,4.2661e-07,3.2988e-06
1.967,0.566,0.56568,0.5664,1.858e-06,1.1206,0.012148,4.2957e-07,3.2865e-06
1.9678,0.566,0.56568,0.5664,1.8534e-06,1.1212,0.011564,4.3258e-07,3.2743e-06
1.9686,0.566,0.56568,0.5664,1.849e-06,1.1218,0.010995,4.3563e-07,3.2623e-06
1.9694,0.566,0.56568,0.56641,1.8446e-06,1.1224,0.01044,4.3872e-07,3.2505e-06
1.9702,0.566,0.56568,0.56641,1.8404e-06,1.1229,0.0098994,4.4185e-07,3.2389e-06
1.971,0.566,0.56568,0.56641,1.8363e-06,1.1235,0.0093729,4.4503e-07,3.2275e-06
1.9718,0.566,0.56568,0.56642,1.8323e-06,1.124,0.0088606,4.4824e-07,3.2163e-06
1.9726,0.566,0.56568,0.56642,1.8284e-06,1.1245,0.0083626,4.5149e-07,3.2053e-06
1.9734,0.566,0.56568,0.56642,1.8246e-06,1.125,0.007879,4.5479e-07,3.1945e-06
1.9742,0.566,0.56568,0.56643,1.821e-06,1.1254,0.0074096,4.5812e-07,3.1839e-06
1.975,0.566,0.56568,0.56643,1.8175e-06,1.1259,0.0069545,4.615e-07,3.1735e-06
1.9758,0.566,0.56568,0.56644,1.8141e-06,1.1264,0.0065138,4.6492e-07,3.1633e-06
1.9766,0.566,0.56567,0.56644,1.8108e-06,1.1268,0.0060875,4.6838e-07,3.1533e-06
1.9775,0.56599,0.56567,0.56644,1.8077e-06,1.1272,0.0056754,4.7188e-07,3.1434e-06
1.9783,0.56599,0.56567,0.56645,1.8046e-06,1.1276,0.0052778,4.7542e-07,3.1338e-06
1.9791,0.56599,0.56567,0.56645,1.8017e-06,1.128,0.0048945,4.79e-07,3.1244e-06
1.9799,0.56599,0.56567,0.56645,1.7989e-06,1.1284,0.0045256,4.8263e-07,3.1152e-06
1.9807,0.56599,0.56567,0.56646,1.7962e-06,1.1287,0.0041711,4.8629e-07,3.1062e-06
1.9815,0.56599,0.56567,0.56646,1.7937e-06,1.1291,0.0038311,4.9e-07,3.0973e-06
1.9823,0.56599,0.56567,0.56646,1.7912e-06,1.1294,0.0035054,4.9374e-07,3.0887e-06
1.9831,0.56599,0.56567,0.56647,1.7889e-06,1.1297,0.0031941,4.9753e-07,3.0803e-06
1.9839,0.56599,0.56567,0.56647,1.7867e-06,1.13,0.0028973,5.0136e-07,3.0721e-06
1.9847,0.56599,0.56567,0.56648,1.7846e-06,1.1303,0.0026149,5.0523e-07,3.064e-06
1.9855,0.56599,0.56567,0.56648,1.7827e-06,1.1306,0.002347,5.0914e-07,3.0562e-06
1.9863,0.56599,0.56567,0.56648,1.7808e-06,1.1309,0.0020935,5.131e-07,3.0486e-06
1.9871,0.56599,0.56567,0.56649,1.7791e-06,1.1311,0.0018545,5.1709e-07,3.0412e-06
1.9879,0.56599,0.56567,0.56649,1.7775e-06,1.1313,0.0016299,5.2112e-07,3.034e-06
1.9887,0.56599,0.56566,0.56649,1.7761e-06,1.1316,0.0014198,5.252e-07,3.0269e-06
1.9895,0.56599,0.56566,0.5665,1.7747e-06,1.1318,0.0012242,5.2932e-07,3.0201e-06
1.9903,0.56598,0.56566,0.5665,1.7735e-06,1.132,0.001043,5.3348e-07,3.0135e-06
1.9911,0.56598,0.56566,0.5665,1.7724e-06,1.1321,0.00087635,5.3768e-07,3.0071e-06
1.992,0.56598,0.56566,0.56651,1.7714e-06,1.1323,0.00072417,5.4192e-07,3.0009e-06
1.9928,0.56598,0.56566,0.56651,1.7705e-06,1.1324,0.00058649,5.462e-07,2.9948e-06
1.9936,0.56598,0.56566,0.56652,1.7698e-06,1.1326,0.00046331,5.5052e-07,2.989e-06
1.9944,0.56598,0.56566,0.56652,1.7692e-06,1.1327,0.00035463,5.5488e-07,2.9834e-06
1.9952,0.56598,0.56566,0.56652,1.7687e-06,1.1328,0.00026044,5.5929e-07,2.978e-06
1.996,0.56598,0.56566,0.56653,1.7683e-06,1.1329,0.00018076,5.6373e-07,2.9728e-06
1.9968,0.56598,0.56566,0.56653,1.768e-06,1.1329,0.00011559,5.6822e-07,2.9678e-06
1.9976,0.56598,0.56566,0.56653,1.7679e-06,1.133,6.493e-05,5.7275e-07,2.963e-06
1.9984,0.56598,0.56566,0.56654,1.7679e-06,1.133,2.8776e-05,5.7732e-07,2.9584e-06
1.9992,0.56598,0.56566,0.56654,1.768e-06,1.1331,7.1329e-06,5.8193e-07,2.954e-06
2,0.56598,0.56566,0.56654,1.7682e-06,1.1331,5.2321e-10,5.8658e-07,2.9498e-06


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertK_tp_jcp_p3r2_hrefN2_energy.csv <==
0.00080548,0.56654,0.56652,0.56655,7.6179e-10,1.1331,7.2556e-06,1.5196e-09,3.9212e-12
0.001611,0.56654,0.56652,0.56655,7.6766e-10,1.1331,2.9022e-05,1.5196e-09,1.5685e-11
0.0024164,0.56654,0.56652,0.56655,7.7745e-10,1.133,6.5299e-05,1.5196e-09,3.529e-11
0.0032219,0.56654,0.56652,0.56656,7.9115e-10,1.133,0.00011609,1.5196e-09,6.2737e-11
0.0040274,0.56654,0.56652,0.56656,8.0877e-10,1.1329,0.00018138,1.5195e-09,9.8024e-11
0.0048329,0.56654,0.56652,0.56657,8.3029e-10,1.1329,0.00026118,1.5194e-09,1.4115e-10
0.0056384,0.56654,0.56652,0.56657,8.5573e-10,1.1328,0.00035549,1.5193e-09,1.9212e-10
0.0064438,0.56654,0.56652,0.56657,8.8508e-10,1.1327,0.0004643,1.5192e-09,2.5092e-10
0.0072493,0.56654,0.56652,0.56658,9.1835e-10,1.1326,0.0005876,1.5191e-09,3.1756e-10
0.0080548,0.56654,0.56652,0.56658,9.5552e-10,1.1324,0.00072541,1.519e-09,3.9203e-10
0.0088603,0.56654,0.56652,0.56658,9.966e-10,1.1323,0.0008777,1.5189e-09,4.7434e-10
0.0096658,0.56654,0.56652,0.56659,1.0416e-09,1.1321,0.0010445,1.5187e-09,5.6448e-10
0.010471,0.56654,0.56652,0.56659,1.0905e-09,1.132,0.0012258,1.5185e-09,6.6244e-10
0.011277,0.56654,0.56652,0.56659,1.1433e-09,1.1318,0.0014215,1.5183e-09,7.6823e-10
0.012082,0.56654,0.56652,0.5666,1.2e-09,1.1316,0.0016317,1.5181e-09,8.8184e-10
0.012888,0.56654,0.56652,0.5666,1.2606e-09,1.1313,0.0018564,1.5179e-09,1.0033e-09
0.013693,0.56654,0.56652,0.56661,1.3251e-09,1.1311,0.0020956,1.5177e-09,1.1325e-09
0.014499,0.56654,0.56652,0.56661,1.3935e-09,1.1309,0.0023492,1.5175e-09,1.2696e-09
0.015304,0.56654,0.56652,0.56661,1.4658e-09,1.1306,0.0026173,1.5172e-09,1.4145e-09
0.01611,0.56654,0.56652,0.56662,1.542e-09,1.1303,0.0028998,1.5169e-09,1.5671e-09
0.016915,0.56654,0.56652,0.56662,1.6221e-09,1.13,0.0031967,1.5167e-09,1.7276e-09
0.017721,0.56654,0.56652,0.56662,1.7061e-09,1.1297,0.0035081,1.5164e-09,1.8959e-09
0.018526,0.56654,0.56652,0.56663,1.794e-09,1.1294,0.0038339,1.5161e-09,2.072e-09
0.019332,0.56654,0.56652,0.56663,1.8858e-09,1.1291,0.0041741,1.5157e-09,2.2558e-09
0.020137,0.56654,0.56652,0.56663,1.9814e-09,1.1287,0.0045287,1.5154e-09,2.4475e-09
0.020942,0.56654,0.56652,0.56664,2.081e-09,1.1284,0.0048977,1.515e-09,2.6469e-09
0.021748,0.56654,0.56652,0.56664,2.1844e-09,1.128,0.0052811,1.5147e-09,2.8541e-09
0.022553,0.56654,0.56652,0.56665,2.2917e-09,1.1276,0.0056789,1.5143e-09,3.0691e-09
0.023359,0.56654,0.56652,0.56665,2.4028e-09,1.1272,0.006091,1.5139e-09,3.2918e-09
0.024164,0.56654,0.56652,0.56665,2.5179e-09,1.1268,0.0065175,1.5135e-09,3.5223e-09
0.02497,0.56654,0.56652,0.56666,2.6368e-09,1.1264,0.0069583,1.5131e-09,3.7605e-09
0.025775,0.56654,0.56652,0.56666,2.7596e-09,1.1259,0.0074135,1.5127e-09,4.0065e-09
0.026581,0.56654,0.56652,0.56666,2.8862e-09,1.1254,0.007883,1.5122e-09,4.2602e-09
0.027386,0.56654,0.56652,0.56667,3.0167e-09,1.125,0.0083668,1.5117e-09,4.5217e-09
0.028192,0.56654,0.56652,0.56667,3.1511e-09,1.1245,0.0088649,1.5113e-09,4.7909e-09
0.028997,0.56654,0.56652,0.56667,3.2893e-09,1.124,0.0093773,1.5108e-09,5.0678e-09
0.029803,0.56654,0.56652,0.56668,3.4314e-09,1.1235,0.0099039,1.5103e-09,5.3524e-09
0.030608,0.56654,0.56652,0.56668,3.5773e-09,1.1229,0.010445,1.5098e-09,5.6448e-09
0.031414,0.56654,0.56652,0.56668,3.727e-09,1.1224,0.011,1.5093e-09,5.9448e-09
0.032219,0.56654,0.56652,0.56669,3.8806e-09,1.1218,0.011569,1.5087e-09,6.2525e-09
0.033025,0.56654,0.56652,0.56669,4.038e-09,1.1212,0.012153,1.5082e-09,6.5679e-09
0.03383,0.56654,0.56652,0.5667,4.1993e-09,1.1206,0.012751,1.5076e-09,6.891e-09
0.034636,0.56654,0.56652,0.5667,4.3644e-09,1.12,0.013363,1.507e-09,7.2217e-09
0.035441,0.56654,0.56652,0.5667,4.5333e-09,1.1194,0.013989,1.5065e-09,7.5601e-09
0.036247,0.56654,0.56652,0.56671,4.706e-09,1.1188,0.014629,1.5058e-09,7.9061e-09
0.037052,0.56654,0.56652,0.56671,4.8825e-09,1.1181,0.015284,1.5052e-09,8.2598e-09
0.037858,0.56654,0.56652,0.56671,5.0629e-09,1.1175,0.015952,1.5046e-09,8.6211e-09
0.038663,0.56654,0.56652,0.56672,5.247e-09,1.1168,0.016635,1.504e-09,8.9901e-09
0.039469,0.56654,0.56652,0.56672,5.435e-09,1.1161,0.017332,1.5033e-09,9.3666e-09
0.040274,0.56654,0.56652,0.56672,5.6267e-09,1.1154,0.018042,1.5026e-09,9.7508e-09
0.041079,0.56654,0.56652,0.56673,5.8223e-09,1.1147,0.018767,1.502e-09,1.0143e-08
0.041885,0.56654,0.56652,0.56673,6.0216e-09,1.114,0.019506,1.5013e-09,1.0542e-08
0.04269,0.56654,0.56652,0.56673,6.2247e-09,1.1132,0.020259,1.5006e-09,1.0949e-08
0.043496,0.56654,0.56652,0.56674,6.4315e-09,1.1124,0.021026,1.4998e-09,1.1363e-08
0.044301,0.56654,0.56652,0.56674,6.6422e-09,1.1117,0.021807,1.4991e-09,1.1785e-08
0.045107,0.56654,0.56652,0.56674,6.8566e-09,1.1109,0.022602,1.4984e-09,1.2215e-08
0.045912,0.56654,0.56652,0.56675,7.0748e-09,1.1101,0.02341,1.4976e-09,1.2652e-08
0.046718,0.56654,0.56652,0.56675,7.2967e-09,1.1093,0.024233,1.4968e-09,1.3097e-08
0.047523,0.56654,0.56652,0.56676,7.5224e-09,1.1084,0.02507,1.496e-09,1.3549e-08
0.048329,0.56654,0.56652,0.56676,7.7518e-09,1.1076,0.02592,1.4952e-09,1.4008e-08
0.049134,0.56654,0.56652,0.56676,7.9849e-09,1.1067,0.026784,1.4944e-09,1.4475e-08
0.04994,0.56654,0.56652,0.56677,8.2218e-09,1.1059,0.027662,1.4936e-09,1.495e-08
0.050745,0.56654,0.56652,0.56677,8.4624e-09,1.105,0.028554,1.4928e-09,1.5432e-08
0.051551,0.56654,0.56652,0.56677,8.7067e-09,1.1041,0.02946,1.4919e-09,1.5922e-08
0.052356,0.56654,0.56652,0.56678,8.9547e-09,1.1032,0.030379,1.491e-09,1.6418e-08
0.053162,0.56654,0.56652,0.56678,9.2065e-09,1.1022,0.031313,1.4902e-09,1.6923e-08
0.053967,0.56654,0.56652,0.56678,9.4619e-09,1.1013,0.03226,1.4893e-09,1.7435e-08
0.054773,0.56654,0.56652,0.56679,9.721e-09,1.1004,0.03322,1.4883e-09,1.7954e-08
0.055578,0.56654,0.56652,0.56679,9.9838e-09,1.0994,0.034194,1.4874e-09,1.848e-08
0.056384,0.56654,0.56652,0.56679,1.025e-08,1.0984,0.035182,1.4865e-09,1.9014e-08
0.057189,0.56654,0.56652,0.5668,1.052e-08,1.0974,0.036184,1.4855e-09,1.9555e-08
0.057995,0.56654,0.56652,0.5668,1.0794e-08,1.0964,0.037199,1.4845e-09,2.0104e-08
0.0588,0.56654,0.56652,0.5668,1.1072e-08,1.0954,0.038227,1.4836e-09,2.066e-08
0.059606,0.56654,0.56652,0.56681,1.1353e-08,1.0943,0.039269,1.4826e-09,2.1223e-08
0.060411,0.56654,0.56652,0.56681,1.1638e-08,1.0933,0.040325,1.4815e-09,2.1794e-08
0.061216,0.56654,0.56652,0.56681,1.1926e-08,1.0922,0.041394,1.4805e-09,2.2372e-08
0.062022,0.56654,0.56652,0.56682,1.2218e-08,1.0912,0.042477,1.4795e-09,2.2957e-08
0.062827,0.56654,0.56652,0.56682,1.2514e-08,1.0901,0.043573,1.4784e-09,2.3549e-08
0.063633,0.56654,0.56652,0.56682,1.2813e-08,1.089,0.044682,1.4773e-09,2.4149e-08
0.064438,0.56654,0.56652,0.56683,1.3116e-08,1.0878,0.045805,1.4762e-09,2.4756e-08
0.065244,0.56654,0.56652,0.56683,1.3422e-08,1.0867,0.046941,1.4751e-09,2.537e-08
0.066049,0.56654,0.56652,0.56683,1.3733e-08,1.0856,0.048091,1.474e-09,2.5991e-08
0.066855,0.56654,0.56652,0.56684,1.4046e-08,1.0844,0.049253,1.4728e-09,2.6619e-08
0.06766,0.56654,0.56652,0.56684,1.4363e-08,1.0833,0.050429,1.4717e-09,2.7255e-08
0.068466,0.56654,0.56652,0.56684,1.4684e-08,1.0821,0.051618,1.4705e-09,2.7898e-08
0.069271,0.56654,0.56652,0.56685,1.5009e-08,1.0809,0.052821,1.4693e-09,2.8548e-08
0.070077,0.56654,0.56652,0.56685,1.5336e-08,1.0797,0.054036,1.4681e-09,2.9205e-08
0.070882,0.56654,0.56652,0.56685,1.5668e-08,1.0784,0.055265,1.4669e-09,2.9869e-08
0.071688,0.56654,0.56652,0.56686,1.6003e-08,1.0772,0.056507,1.4656e-09,3.054e-08
0.072493,0.56654,0.56652,0.56686,1.6341e-08,1.076,0.057761,1.4644e-09,3.1218e-08
0.073299,0.56654,0.56652,0.56686,1.6683e-08,1.0747,0.059029,1.4631e-09,3.1904e-08
0.074104,0.56654,0.56652,0.56687,1.7029e-08,1.0734,0.06031,1.4618e-09,3.2596e-08
0.07491,0.56654,0.56652,0.56687,1.7378e-08,1.0721,0.061604,1.4605e-09,3.3295e-08
0.075715,0.56654,0.56652,0.56687,1.773e-08,1.0708,0.06291,1.4592e-09,3.4002e-08
0.076521,0.56654,0.56652,0.56688,1.8086e-08,1.0695,0.06423,1.4578e-09,3.4715e-08
0.077326,0.56654,0.56652,0.56688,1.8446e-08,1.0682,0.065563,1.4565e-09,3.5435e-08
0.078132,0.56654,0.56652,0.56688,1.8809e-08,1.0669,0.066908,1.4551e-09,3.6162e-08
0.078937,0.56654,0.56652,0.56689,1.9175e-08,1.0655,0.068266,1.4537e-09,3.6897e-08
0.079743,0.56654,0.56652,0.56689,1.9545e-08,1.0641,0.069637,1.4523e-09,3.7638e-08
0.080548,0.56654,0.56652,0.56689,1.9918e-08,1.0628,0.071021,1.4508e-09,3.8385e-08
0.081353,0.56654,0.56652,0.56689,2.0295e-08,1.0614,0.072417,1.4494e-09,3.914e-08
0.082159,0.56654,0.56652,0.5669,2.0675e-08,1.06,0.073826,1.4479e-09,3.9902e-08
0.082964,0.56654,0.56652,0.5669,2.1058e-08,1.0586,0.075247,1.4464e-09,4.067e-08
0.08377,0.56654,0.56652,0.5669,2.1445e-08,1.0571,0.076682,1.4449e-09,4.1446e-08
0.084575,0.56654,0.56652,0.56691,2.1836e-08,1.0557,0.078128,1.4434e-09,4.2228e-08
0.085381,0.56654,0.56652,0.56691,2.2229e-08,1.0542,0.079587,1.4419e-09,4.3016e-08
0.086186,0.56654,0.56652,0.56691,2.2626e-08,1.0528,0.081059,1.4403e-09,4.3812e-08
0.086992,0.56654,0.56652,0.56692,2.3027e-08,1.0513,0.082543,1.4387e-09,4.4614e-08
0.087797,0.56654,0.56652,0.56692,2.343e-08,1.0498,0.08404,1.4371e-09,4.5423e-08
0.088603,0.56654,0.56652,0.56692,2.3837e-08,1.0483,0.085549,1.4355e-09,4.6239e-08
0.089408,0.56654,0.56652,0.56693,2.4248e-08,1.0468,0.08707,1.4339e-09,4.7061e-08
0.090214,0.56654,0.56652,0.56693,2.4661e-08,1.0453,0.088603,1.4323e-09,4.789e-08
0.091019,0.56654,0.56652,0.56693,2.5078e-08,1.0437,0.090149,1.4306e-09,4.8726e-08
0.091825,0.56654,0.56652,0.56694,2.5498e-08,1.0422,0.091707,1.4289e-09,4.9568e-08
0.09263,0.56654,0.56652,0.56694,2.5922e-08,1.0406,0.093277,1.4272e-09,5.0417e-08
0.093436,0.56654,0.56652,0.56694,2.6349e-08,1.039,0.094859,1.4255e-09,5.1272e-08
0.094241,0.56654,0.56652,0.56694,2.6779e-08,1.0374,0.096454,1.4238e-09,5.2134e-08
0.095047,0.56654,0.56652,0.56695,2.7212e-08,1.0358,0.09806,1.4221e-09,5.3002e-08
0.095852,0.56654,0.56652,0.56695,2.7649e-08,1.0342,0.099678,1.4203e-09,5.3877e-08
0.096658,0.56654,0.56652,0.56695,2.8089e-08,1.0326,0.10131,1.4185e-09,5.4759e-08
0.097463,0.56654,0.56652,0.56696,2.8532e-08,1.031,0.10295,1.4167e-09,5.5646e-08
0.098269,0.56654,0.56652,0.56696,2.8978e-08,1.0293,0.1046,1.4149e-09,5.6541e-08
0.099074,0.56654,0.56652,0.56696,2.9427e-08,1.0277,0.10627,1.4131e-09,5.7441e-08
0.09988,0.56654,0.56652,0.56697,2.988e-08,1.026,0.10795,1.4112e-09,5.8348e-08
0.10069,0.56654,0.56652,0.56697,3.0335e-08,1.0243,0.10964,1.4094e-09,5.9261e-08
0.10149,0.56654,0.56652,0.56697,3.0794e-08,1.0226,0.11134,1.4075e-09,6.0181e-08
0.1023,0.56654,0.56652,0.56697,3.1256e-08,1.0209,0.11305,1.4056e-09,6.1107e-08
0.1031,0.56654,0.56652,0.56698,3.1721e-08,1.0192,0.11478,1.4037e-09,6.2039e-08
0.10391,0.56654,0.56652,0.56698,3.219e-08,1.0174,0.11651,1.4018e-09,6.2978e-08
0.10471,0.56654,0.56652,0.56698,3.2661e-08,1.0157,0.11826,1.3999e-09,6.3922e-08
0.10552,0.56654,0.56652,0.56699,3.3136e-08,1.014,0.12002,1.3979e-09,6.4873e-08
0.10632,0.56654,0.56652,0.56699,3.3613e-08,1.0122,0.12179,1.3959e-09,6.583e-08
0.10713,0.56654,0.56652,0.56699,3.4094e-08,1.0104,0.12357,1.3939e-09,6.6794e-08
0.10793,0.56654,0.56652,0.56699,3.4578e-08,1.0086,0.12536,1.3919e-09,6.7763e-08
0.10874,0.56654,0.56652,0.567,3.5064e-08,1.0068,0.12717,1.3899e-09,6.8739e-08
0.10955,0.56654,0.56652,0.567,3.5554e-08,1.005,0.12898,1.3879e-09,6.972e-08
0.11035,0.56654,0.56652,0.567,3.6047e-08,1.0032,0.13081,1.3859e-09,7.0708e-08
0.11116,0.56654,0.56652,0.56701,3.6543e-08,1.0014,0.13265,1.3838e-09,7.1702e-08
0.11196,0.56654,0.56652,0.56701,3.7041e-08,0.99952,0.1345,1.3818e-09,7.2701e-08
0.11277,0.56654,0.56652,0.56701,3.7543e-08,0.99766,0.13636,1.3797e-09,7.3707e-08
0.11357,0.56654,0.56652,0.56701,3.8048e-08,0.9958,0.13823,1.3776e-09,7.4719e-08
0.11438,0.56654,0.56652,0.56702,3.8556e-08,0.99392,0.14011,1.3755e-09,7.5736e-08
0.11518,0.56654,0.56652,0.56702,3.9066e-08,0.99203,0.14201,1.3733e-09,7.676e-08
0.11599,0.56654,0.56652,0.56702,3.958e-08,0.99013,0.14391,1.3712e-09,7.7789e-08
0.11679,0.56654,0.56652,0.56702,4.0097e-08,0.98822,0.14582,1.3691e-09,7.8824e-08
0.1176,0.56654,0.56652,0.56703,4.0616e-08,0.9863,0.14775,1.3669e-09,7.9865e-08
0.11841,0.56654,0.56652,0.56703,4.1138e-08,0.98437,0.14969,1.3647e-09,8.0912e-08
0.11921,0.56654,0.56652,0.56703,4.1664e-08,0.98243,0.15163,1.3626e-09,8.1965e-08
0.12002,0.56654,0.56652,0.56704,4.2192e-08,0.98048,0.15359,1.3604e-09,8.3023e-08
0.12082,0.56654,0.56652,0.56704,4.2723e-08,0.97852,0.15556,1.3582e-09,8.4087e-08
0.12163,0.56654,0.56652,0.56704,4.3256e-08,0.97654,0.15754,1.3559e-09,8.5157e-08
0.12243,0.56654,0.56652,0.56704,4.3793e-08,0.97456,0.15953,1.3537e-09,8.6232e-08
0.12324,0.56654,0.56652,0.56705,4.4332e-08,0.97256,0.16153,1.3515e-09,8.7313e-08
0.12404,0.56654,0.56652,0.56705,4.4874e-08,0.97056,0.16354,1.3492e-09,8.84e-08
0.12485,0.56654,0.56652,0.56705,4.5419e-08,0.96854,0.16556,1.347e-09,8.9492e-08
0.12565,0.56654,0.56652,0.56705,4.5967e-08,0.96652,0.16759,1.3447e-09,9.059e-08
0.12646,0.56654,0.56652,0.56706,4.6518e-08,0.96448,0.16963,1.3424e-09,9.1693e-08
0.12727,0.56654,0.56652,0.56706,4.7071e-08,0.96244,0.17168,1.3401e-09,9.2802e-08
0.12807,0.56654,0.56652,0.56706,4.7627e-08,0.96038,0.17374,1.3378e-09,9.3916e-08
0.12888,0.56654,0.56652,0.56706,4.8186e-08,0.95831,0.17581,1.3355e-09,9.5036e-08
0.12968,0.56654,0.56652,0.56707,4.8747e-08,0.95624,0.17789,1.3332e-09,9.6161e-08
0.13049,0.56654,0.56652,0.56707,4.9311e-08,0.95415,0.17999,1.3308e-09,9.7291e-08
0.13129,0.56654,0.56652,0.56707,4.9878e-08,0.95205,0.18209,1.3285e-09,9.8427e-08
0.1321,0.56654,0.56652,0.56707,5.0447e-08,0.94995,0.1842,1.3261e-09,9.9568e-08
0.1329,0.56654,0.56652,0.56708,5.1019e-08,0.94783,0.18632,1.3238e-09,1.0071e-07
0.13371,0.56654,0.56652,0.56708,5.1594e-08,0.94571,0.18845,1.3214e-09,1.0187e-07
0.13452,0.56654,0.56652,0.56708,5.2171e-08,0.94357,0.19059,1.319e-09,1.0302e-07
0.13532,0.56654,0.56652,0.56708,5.2751e-08,0.94143,0.19274,1.3166e-09,1.0419e-07
0.13613,0.56654,0.56652,0.56709,5.3334e-08,0.93927,0.1949,1.3143e-09,1.0535e-07
0.13693,0.56654,0.56652,0.56709,5.3919e-08,0.93711,0.19707,1.3119e-09,1.0653e-07
0.13774,0.56654,0.56652,0.56709,5.4506e-08,0.93493,0.19925,1.3094e-09,1.077e-07
0.13854,0.56654,0.56652,0.56709,5.5096e-08,0.93275,0.20143,1.307e-09,1.0889e-07
0.13935,0.56654,0.56652,0.56709,5.5689e-08,0.93056,0.20363,1.3046e-09,1.1007e-07
0.14015,0.56654,0.56652,0.5671,5.6284e-08,0.92836,0.20584,1.3022e-09,1.1127e-07
0.14096,0.56654,0.56652,0.5671,5.6882e-08,0.92615,0.20805,1.2997e-09,1.1246e-07
0.14176,0.56654,0.56652,0.5671,5.7482e-08,0.92393,0.21028,1.2973e-09,1.1367e-07
0.14257,0.56654,0.56652,0.5671,5.8084e-08,0.9217,0.21251,1.2948e-09,1.1487e-07
0.14338,0.56654,0.56652,0.56711,5.8689e-08,0.91946,0.21475,1.2923e-09,1.1609e-07
0.14418,0.56654,0.56652,0.56711,5.9297e-08,0.91721,0.21701,1.2899e-09,1.173e-07
0.14499,0.56654,0.56652,0.56711,5.9907e-08,0.91495,0.21927,1.2874e-09,1.1853e-07
0.14579,0.56654,0.56652,0.56711,6.0519e-08,0.91269,0.22154,1.2849e-09,1.1975e-07
0.1466,0.56654,0.56652,0.56712,6.1134e-08,0.91041,0.22382,1.2824e-09,1.2098e-07
0.1474,0.56654,0.56652,0.56712,6.1751e-08,0.90813,0.2261,1.2799e-09,1.2222e-07
0.14821,0.56654,0.56652,0.56712,6.237e-08,0.90584,0.2284,1.2774e-09,1.2346e-07
0.14901,0.56654,0.56652,0.56712,6.2992e-08,0.90354,0.2307,1.2749e-09,1.2471e-07
0.14982,0.56654,0.56652,0.56712,6.3616e-08,0.90123,0.23302,1.2723e-09,1.2596e-07
0.15062,0.56654,0.56652,0.56713,6.4242e-08,0.89891,0.23534,1.2698e-09,1.2721e-07
0.15143,0.56654,0.56652,0.56713,6.4871e-08,0.89659,0.23767,1.2673e-09,1.2847e-07
0.15224,0.56654,0.56652,0.56713,6.5502e-08,0.89425,0.24001,1.2647e-09,1.2974e-07
0.15304,0.56654,0.56652,0.56713,6.6135e-08,0.89191,0.24236,1.2622e-09,1.3101e-07
0.15385,0.56654,0.56652,0.56713,6.677e-08,0.88956,0.24471,1.2596e-09,1.3228e-07
0.15465,0.56654,0.56652,0.56714,6.7408e-08,0.8872,0.24708,1.257e-09,1.3356e-07
0.15546,0.56654,0.56652,0.56714,6.8048e-08,0.88483,0.24945,1.2545e-09,1.3484e-07
0.15626,0.56654,0.56652,0.56714,6.869e-08,0.88245,0.25183,1.2519e-09,1.3613e-07
0.15707,0.56654,0.56652,0.56714,6.9334e-08,0.88007,0.25422,1.2493e-09,1.3742e-07
0.15787,0.56654,0.56652,0.56714,6.998e-08,0.87768,0.25661,1.2467e-09,1.3871e-07
0.15868,0.56654,0.56652,0.56715,7.0629e-08,0.87528,0.25902,1.2441e-09,1.4001e-07
0.15949,0.56654,0.56652,0.56715,7.1279e-08,0.87287,0.26143,1.2415e-09,1.4132e-07
0.16029,0.56654,0.56652,0.56715,7.1932e-08,0.87045,0.26385,1.2389e-09,1.4263e-07
0.1611,0.56654,0.56652,0.56715,7.2587e-08,0.86803,0.26628,1.2363e-09,1.4394e-07
0.1619,0.56654,0.56652,0.56715,7.3244e-08,0.8656,0.26871,1.2337e-09,1.4525e-07
0.16271,0.56654,0.56652,0.56716,7.3903e-08,0.86316,0.27115,1.2311e-09,1.4657e-07
0.16351,0.56654,0.56652,0.56716,7.4564e-08,0.86071,0.2736,1.2285e-09,1.479e-07
0.16432,0.56654,0.56652,0.56716,7.5227e-08,0.85826,0.27606,1.2258e-09,1.4923e-07
0.16512,0.56654,0.56652,0.56716,7.5892e-08,0.8558,0.27853,1.2232e-09,1.5056e-07
0.16593,0.56654,0.56652,0.56716,7.6559e-08,0.85333,0.281,1.2206e-09,1.519e-07
0.16673,0.56654,0.56652,0.56717,7.7228e-08,0.85085,0.28348,1.2179e-09,1.5324e-07
0.16754,0.56654,0.56652,0.56717,7.7899e-08,0.84837,0.28597,1.2153e-09,1.5458e-07
0.16835,0.56654,0.56652,0.56717,7.8572e-08,0.84588,0.28846,1.2126e-09,1.5593e-07
0.16915,0.56654,0.56652,0.56717,7.9247e-08,0.84338,0.29096,1.21e-09,1.5728e-07
0.16996,0.56654,0.56652,0.56717,7.9923e-08,0.84087,0.29347,1.2073e-09,1.5864e-07
0.17076,0.56654,0.56652,0.56717,8.0602e-08,0.83836,0.29599,1.2046e-09,1.6e-07
0.17157,0.56654,0.56652,0.56718,8.1282e-08,0.83584,0.29851,1.202e-09,1.6136e-07
0.17237,0.56654,0.56652,0.56718,8.1965e-08,0.83331,0.30104,1.1993e-09,1.6273e-07
0.17318,0.56654,0.56652,0.56718,8.2649e-08,0.83078,0.30358,1.1966e-09,1.641e-07
0.17398,0.56654,0.56652,0.56718,8.3335e-08,0.82824,0.30612,1.1939e-09,1.6548e-07
0.17479,0.56654,0.56652,0.56718,8.4023e-08,0.8257,0.30867,1.1913e-09,1.6685e-07
0.17559,0.56654,0.56652,0.56718,8.4712e-08,0.82314,0.31123,1.1886e-09,1.6824e-07
0.1764,0.56654,0.56652,0.56719,8.5404e-08,0.82058,0.31379,1.1859e-09,1.6962e-07
0.17721,0.56654,0.56652,0.56719,8.6097e-08,0.81802,0.31636,1.1832e-09,1.7101e-07
0.17801,0.56654,0.56652,0.56719,8.6792e-08,0.81544,0.31893,1.1805e-09,1.724e-07
0.17882,0.56654,0.56652,0.56719,8.7488e-08,0.81287,0.32152,1.1778e-09,1.738e-07
0.17962,0.56654,0.56652,0.56719,8.8186e-08,0.81028,0.32411,1.1751e-09,1.752e-07
0.18043,0.56654,0.56652,0.56719,8.8886e-08,0.80769,0.3267,1.1724e-09,1.766e-07
0.18123,0.56654,0.56652,0.5672,8.9588e-08,0.80509,0.3293,1.1697e-09,1.7801e-07
0.18204,0.56654,0.56652,0.5672,9.0291e-08,0.80249,0.33191,1.167e-09,1.7942e-07
0.18284,0.56654,0.56652,0.5672,9.0996e-08,0.79988,0.33452,1.1642e-09,1.8083e-07
0.18365,0.56654,0.56652,0.5672,9.1702e-08,0.79726,0.33714,1.1615e-09,1.8224e-07
0.18445,0.56654,0.56652,0.5672,9.241e-08,0.79464,0.33976,1.1588e-09,1.8366e-07
0.18526,0.56654,0.56652,0.5672,9.312e-08,0.79201,0.34239,1.1561e-09,1.8508e-07
0.18607,0.56654,0.56652,0.5672,9.3831e-08,0.78938,0.34503,1.1534e-09,1.8651e-07
0.18687,0.56654,0.56652,0.56721,9.4544e-08,0.78674,0.34767,1.1507e-09,1.8794e-07
0.18768,0.56654,0.56652,0.56721,9.5258e-08,0.7841,0.35032,1.1479e-09,1.8937e-07
0.18848,0.56654,0.56652,0.56721,9.5974e-08,0.78144,0.35297,1.1452e-09,1.908e-07
0.18929,0.56654,0.56652,0.56721,9.6691e-08,0.77879,0.35563,1.1425e-09,1.9224e-07
0.19009,0.56654,0.56652,0.56721,9.741e-08,0.77613,0.35829,1.1398e-09,1.9368e-07
0.1909,0.56654,0.56652,0.56721,9.813e-08,0.77346,0.36096,1.137e-09,1.9512e-07
0.1917,0.56654,0.56652,0.56721,9.8851e-08,0.77079,0.36364,1.1343e-09,1.9657e-07
0.19251,0.56654,0.56652,0.56722,9.9574e-08,0.76811,0.36632,1.1316e-09,1.9802e-07
0.19332,0.56654,0.56652,0.56722,1.003e-07,0.76543,0.369,1.1288e-09,1.9947e-07
0.19412,0.56654,0.56652,0.56722,1.0102e-07,0.76274,0.37169,1.1261e-09,2.0092e-07
0.19493,0.56654,0.56652,0.56722,1.0175e-07,0.76005,0.37439,1.1234e-09,2.0238e-07
0.19573,0.56654,0.56652,0.56722,1.0248e-07,0.75735,0.37709,1.1207e-09,2.0384e-07
0.19654,0.56654,0.56652,0.56722,1.0321e-07,0.75465,0.37979,1.1179e-09,2.053e-07
0.19734,0.56654,0.56652,0.56722,1.0394e-07,0.75194,0.3825,1.1152e-09,2.0677e-07
0.19815,0.56654,0.56652,0.56722,1.0467e-07,0.74923,0.38522,1.1125e-09,2.0823e-07
0.19895,0.56654,0.56652,0.56722,1.0541e-07,0.74652,0.38793,1.1097e-09,2.097e-07
0.19976,0.56654,0.56652,0.56723,1.0614e-07,0.74379,0.39066,1.107e-09,2.1117e-07
0.20056,0.56654,0.56652,0.56723,1.0688e-07,0.74107,0.39339,1.1043e-09,2.1265e-07
0.20137,0.56654,0.56652,0.56723,1.0761e-07,0.73834,0.39612,1.1016e-09,2.1413e-07
0.20218,0.56654,0.56652,0.56723,1.0835e-07,0.7356,0.39885,1.0988e-09,2.1561e-07
0.20298,0.56654,0.56652,0.56723,1.0909e-07,0.73287,0.4016,1.0961e-09,2.1709e-07
0.20379,0.56654,0.56652,0.56723,1.0983e-07,0.73012,0.40434,1.0934e-09,2.1857e-07
0.20459,0.56654,0.56652,0.56723,1.1057e-07,0.72738,0.40709,1.0907e-09,2.2006e-07
0.2054,0.56654,0.56652,0.56723,1.1132e-07,0.72462,0.40984,1.0879e-09,2.2155e-07
0.2062,0.56654,0.56652,0.56723,1.1206e-07,0.72187,0.4126,1.0852e-09,2.2304e-07
0.20701,0.56654,0.56652,0.56724,1.1281e-07,0.71911,0.41536,1.0825e-09,2.2453e-07
0.20781,0.56654,0.56652,0.56724,1.1355e-07,0.71635,0.41813,1.0798e-09,2.2602e-07
0.20862,0.56654,0.56652,0.56724,1.143e-07,0.71358,0.4209,1.0771e-09,2.2752e-07
0.20942,0.56654,0.56652,0.56724,1.1505e-07,0.71081,0.42367,1.0744e-09,2.2902e-07
0.21023,0.56654,0.56652,0.56724,1.158e-07,0.70803,0.42645,1.0716e-09,2.3052e-07
0.21104,0.56654,0.56652,0.56724,1.1655e-07,0.70526,0.42923,1.0689e-09,2.3202e-07
0.21184,0.56654,0.56652,0.56724,1.173e-07,0.70247,0.43201,1.0662e-09,2.3353e-07
0.21265,0.56654,0.56652,0.56724,1.1805e-07,0.69969,0.4348,1.0635e-09,2.3504e-07
0.21345,0.56654,0.56652,0.56724,1.188e-07,0.6969,0.43759,1.0608e-09,2.3654e-07
0.21426,0.56654,0.56652,0.56724,1.1956e-07,0.69411,0.44038,1.0581e-09,2.3805e-07
0.21506,0.56654,0.56652,0.56724,1.2031e-07,0.69131,0.44318,1.0554e-09,2.3957e-07
0.21587,0.56654,0.56652,0.56725,1.2107e-07,0.68851,0.44598,1.0527e-09,2.4108e-07
0.21667,0.56654,0.56652,0.56725,1.2182e-07,0.68571,0.44878,1.05e-09,2.426e-07
0.21748,0.56654,0.56652,0.56725,1.2258e-07,0.68291,0.45159,1.0473e-09,2.4411e-07
0.21829,0.56654,0.56652,0.56725,1.2334e-07,0.6801,0.45439,1.0446e-09,2.4563e-07
0.21909,0.56654,0.56652,0.56725,1.241e-07,0.67729,0.45721,1.0419e-09,2.4715e-07
0.2199,0.56654,0.56652,0.56725,1.2486e-07,0.67448,0.46002,1.0392e-09,2.4867e-07
0.2207,0.56654,0.56652,0.56725,1.2562e-07,0.67166,0.46284,1.0365e-09,2.502e-07
0.22151,0.56654,0.56652,0.56725,1.2638e-07,0.66884,0.46566,1.0338e-09,2.5172e-07
0.22231,0.56654,0.56652,0.56725,1.2714e-07,0.66602,0.46848,1.0311e-09,2.5325e-07
0.22312,0.56654,0.56652,0.56725,1.279e-07,0.6632,0.47131,1.0284e-09,2.5477e-07
0.22392,0.56654,0.56652,0.56725,1.2866e-07,0.66037,0.47413,1.0258e-09,2.563e-07
0.22473,0.56654,0.56652,0.56725,1.2943e-07,0.65754,0.47696,1.0231e-09,2.5783e-07
0.22553,0.56654,0.56652,0.56725,1.3019e-07,0.65471,0.4798,1.0204e-09,2.5936e-07
0.22634,0.56654,0.56652,0.56725,1.3096e-07,0.65188,0.48263,1.0177e-09,2.609e-07
0.22715,0.56654,0.56652,0.56725,1.3172e-07,0.64904,0.48547,1.015e-09,2.6243e-07
0.22795,0.56654,0.56652,0.56725,1.3249e-07,0.6462,0.48831,1.0124e-09,2.6397e-07
0.22876,0.56654,0.56652,0.56726,1.3326e-07,0.64336,0.49115,1.0097e-09,2.655e-07
0.22956,0.56654,0.56652,0.56726,1.3402e-07,0.64052,0.49399,1.007e-09,2.6704e-07
0.23037,0.56654,0.56652,0.56726,1.3479e-07,0.63768,0.49684,1.0044e-09,2.6858e-07
0.23117,0.56654,0.56652,0.56726,1.3556e-07,0.63483,0.49968,1.0017e-09,2.7011e-07
0.23198,0.56654,0.56652,0.56726,1.3633e-07,0.63198,0.50253,9.9903e-10,2.7165e-07
0.23278,0.56654,0.56652,0.56726,1.371e-07,0.62914,0.50538,9.9636e-10,2.732e-07
0.23359,0.56654,0.56652,0.56726,1.3787e-07,0.62629,0.50823,9.937e-10,2.7474e-07
0.23439,0.56654,0.56652,0.56726,1.3864e-07,0.62343,0.51108,9.9104e-10,2.7628e-07
0.2352,0.56654,0.56652,0.56726,1.3941e-07,0.62058,0.51394,9.8838e-10,2.7782e-07
0.23601,0.56654,0.56652,0.56726,1.4018e-07,0.61772,0.51679,9.8573e-10,2.7937e-07
0.23681,0.56654,0.56652,0.56726,1.4095e-07,0.61487,0.51965,9.8307e-10,2.8091e-07
0.23762,0.56654,0.56652,0.56726,1.4172e-07,0.61201,0.52251,9.8042e-10,2.8246e-07
0.23842,0.56654,0.56652,0.56726,1.4249e-07,0.60915,0.52537,9.7777e-10,2.84e-07
0.23923,0.56654,0.56652,0.56726,1.4326e-07,0.60629,0.52823,9.7513e-10,2.8555e-07
0.24003,0.56654,0.56652,0.56726,1.4403e-07,0.60343,0.53109,9.7248e-10,2.8709e-07
0.24084,0.56654,0.56652,0.56726,1.4481e-07,0.60057,0.53395,9.6984e-10,2.8864e-07
0.24164,0.56654,0.56652,0.56726,1.4558e-07,0.59771,0.53681,9.672e-10,2.9019e-07
0.24245,0.56654,0.56652,0.56726,1.4635e-07,0.59484,0.53968,9.6456e-10,2.9174e-07
0.24325,0.56654,0.56652,0.56726,1.4712e-07,0.59198,0.54254,9.6192e-10,2.9329e-07
0.24406,0.56654,0.56652,0.56726,1.479e-07,0.58912,0.54541,9.5929e-10,2.9484e-07
0.24487,0.56654,0.56652,0.56726,1.4867e-07,0.58625,0.54827,9.5666e-10,2.9639e-07
0.24567,0.56654,0.56652,0.56726,1.4944e-07,0.58338,0.55114,9.5403e-10,2.9794e-07
0.24648,0.56654,0.56652,0.56726,1.5022e-07,0.58052,0.554,9.514e-10,2.9948e-07
0.24728,0.56654,0.56652,0.56726,1.5099e-07,0.57765,0.55687,9.4878e-10,3.0103e-07
0.24809,0.56654,0.56652,0.56726,1.5177e-07,0.57479,0.55974,9.4616e-10,3.0258e-07
0.24889,0.56654,0.56652,0.56726,1.5254e-07,0.57192,0.56261,9.4354e-10,3.0414e-07
0.2497,0.56654,0.56652,0.56726,1.5331e-07,0.56905,0.56547,9.4093e-10,3.0569e-07
0.2505,0.56654,0.56652,0.56726,1.5409e-07,0.56618,0.56834,9.3832e-10,3.0724e-07
0.25131,0.56654,0.56652,0.56726,1.5486e-07,0.56332,0.57121,9.3571e-10,3.0879e-07
0.25212,0.56654,0.56652,0.56726,1.5563e-07,0.56045,0.57407,9.331e-10,3.1034e-07
0.25292,0.56654,0.56652,0.56726,1.5641e-07,0.55758,0.57694,9.305e-10,3.1189e-07
0.25373,0.56654,0.56652,0.56726,1.5718e-07,0.55472,0.57981,9.2791e-10,3.1344e-07
0.25453,0.56654,0.56652,0.56726,1.5796e-07,0.55185,0.58267,9.2531e-10,3.1499e-07
0.25534,0.56654,0.56652,0.56726,1.5873e-07,0.54898,0.58554,9.2273e-10,3.1654e-07
0.25614,0.56654,0.56652,0.56726,1.595e-07,0.54612,0.58841,9.2014e-10,3.1808e-07
0.25695,0.56654,0.56652,0.56726,1.6028e-07,0.54325,0.59127,9.1756e-10,3.1963e-07
0.25775,0.56654,0.56652,0.56726,1.6105e-07,0.54039,0.59413,9.1499e-10,3.2118e-07
0.25856,0.56654,0.56652,0.56726,1.6182e-07,0.53752,0.597,9.1241e-10,3.2273e-07
0.25936,0.56654,0.56652,0.56726,1.6259e-07,0.53466,0.59986,9.0985e-10,3.2428e-07
0.26017,0.56654,0.56652,0.56726,1.6337e-07,0.5318,0.60272,9.0729e-10,3.2583e-07
0.26098,0.56654,0.56652,0.56726,1.6414e-07,0.52894,0.60558,9.0473e-10,3.2737e-07
0.26178,0.56654,0.56652,0.56726,1.6491e-07,0.52608,0.60844,9.0218e-10,3.2892e-07
0.26259,0.56654,0.56652,0.56726,1.6568e-07,0.52322,0.6113,8.9964e-10,3.3046e-07
0.26339,0.56654,0.56652,0.56726,1.6645e-07,0.52036,0.61416,8.971e-10,3.3201e-07
0.2642,0.56654,0.56652,0.56726,1.6722e-07,0.5175,0.61702,8.9457e-10,3.3355e-07
0.265,0.56654,0.56652,0.56726,1.6799e-07,0.51465,0.61987,8.9204e-10,3.351e-07
0.26581,0.56654,0.56652,0.56726,1.6877e-07,0.51179,0.62273,8.8952e-10,3.3664e-07
0.26661,0.56654,0.56652,0.56726,1.6954e-07,0.50894,0.62558,8.8701e-10,3.3818e-07
0.26742,0.56654,0.56652,0.56726,1.703e-07,0.50609,0.62843,8.8451e-10,3.3972e-07
0.26822,0.56654,0.56652,0.56726,1.7107e-07,0.50324,0.63128,8.8201e-10,3.4127e-07
0.26903,0.56654,0.56652,0.56726,1.7184e-07,0.50039,0.63413,8.7952e-10,3.428e-07
0.26984,0.56654,0.56652,0.56726,1.7261e-07,0.49754,0.63697,8.7704e-10,3.4434e-07
0.27064,0.56654,0.56652,0.56726,1.7338e-07,0.4947,0.63982,8.7456e-10,3.4588e-07
0.27145,0.56654,0.56652,0.56726,1.7415e-07,0.49185,0.64266,8.721e-10,3.4742e-07
0.27225,0.56654,0.56652,0.56725,1.7491e-07,0.48901,0.6455,8.6964e-10,3.4895e-07
0.27306,0.56654,0.56652,0.56725,1.7568e-07,0.48617,0.64834,8.6719e-10,3.5049e-07
0.27386,0.56654,0.56652,0.56725,1.7644e-07,0.48333,0.65117,8.6475e-10,3.5202e-07
0.27467,0.56654,0.56652,0.56725,1.7721e-07,0.4805,0.65401,8.6232e-10,3.5355e-07
0.27547,0.56654,0.56652,0.56725,1.7797e-07,0.47767,0.65684,8.599e-10,3.5508e-07
0.27628,0.56654,0.56652,0.56725,1.7874e-07,0.47484,0.65967,8.5749e-10,3.5661e-07
0.27709,0.56654,0.56652,0.56725,1.795e-07,0.47201,0.6625,8.5509e-10,3.5814e-07
0.27789,0.56654,0.56652,0.56725,1.8026e-07,0.46918,0.66532,8.527e-10,3.5967e-07
0.2787,0.56654,0.56652,0.56725,1.8102e-07,0.46636,0.66814,8.5032e-10,3.612e-07
0.2795,0.56654,0.56652,0.56725,1.8178e-07,0.46354,0.67096,8.4795e-10,3.6272e-07
0.28031,0.56654,0.56652,0.56725,1.8254e-07,0.46072,0.67378,8.4559e-10,3.6424e-07
0.28111,0.56654,0.56652,0.56725,1.833e-07,0.4579,0.67659,8.4324e-10,3.6577e-07
0.28192,0.56654,0.56652,0.56725,1.8406e-07,0.45509,0.6794,8.4091e-10,3.6729e-07
0.28272,0.56654,0.56652,0.56725,1.8482e-07,0.45228,0.68221,8.3858e-10,3.688e-07
0.28353,0.56654,0.56652,0.56725,1.8558e-07,0.44947,0.68502,8.3627e-10,3.7032e-07
0.28433,0.56654,0.56652,0.56725,1.8633e-07,0.44667,0.68782,8.3397e-10,3.7184e-07
0.28514,0.56654,0.56652,0.56724,1.8709e-07,0.44387,0.69062,8.3168e-10,3.7335e-07
0.28595,0.56654,0.56652,0.56724,1.8784e-07,0.44107,0.69342,8.2941e-10,3.7486e-07
0.28675,0.56654,0.56652,0.56724,1.886e-07,0.43828,0.69621,8.2715e-10,3.7637e-07
0.28756,0.56654,0.56652,0.56724,1.8935e-07,0.43549,0.699,8.249e-10,3.7788e-07
0.28836,0.56654,0.56652,0.56724,1.901e-07,0.4327,0.70178,8.2266e-10,3.7938e-07
0.28917,0.56654,0.56652,0.56724,1.9085e-07,0.42991,0.70457,8.2044e-10,3.8089e-07
0.28997,0.56654,0.56652,0.56724,1.9161e-07,0.42713,0.70735,8.1823e-10,3.8239e-07
0.29078,0.56654,0.56652,0.56724,1.9235e-07,0.42436,0.71012,8.1604e-10,3.8389e-07
0.29158,0.56654,0.56652,0.56724,1.931e-07,0.42158,0.71289,8.1386e-10,3.8539e-07
0.29239,0.56654,0.56652,0.56724,1.9385e-07,0.41881,0.71566,8.1169e-10,3.8689e-07
0.29319,0.56654,0.56652,0.56724,1.946e-07,0.41605,0.71842,8.0954e-10,3.8838e-07
0.294,0.56654,0.56652,0.56723,1.9534e-07,0.41328,0.72119,8.074e-10,3.8987e-07
0.29481,0.56654,0.56652,0.56723,1.9608e-07,0.41053,0.72394,8.0528e-10,3.9136e-07
0.29561,0.56654,0.56652,0.56723,1.9683e-07,0.40777,0.72669,8.0317e-10,3.9285e-07
0.29642,0.56654,0.56652,0.56723,1.9757e-07,0.40502,0.72944,8.0108e-10,3.9434e-07
0.29722,0.56654,0.56652,0.56723,1.9831e-07,0.40228,0.73219,7.99e-10,3.9582e-07
0.29803,0.56654,0.56652,0.56723,1.9905e-07,0.39953,0.73493,7.9694e-10,3.973e-07
0.29883,0.56654,0.56652,0.56723,1.9979e-07,0.3968,0.73766,7.9489e-10,3.9878e-07
0.29964,0.56654,0.56652,0.56723,2.0053e-07,0.39406,0.74039,7.9286e-10,4.0026e-07
0.30044,0.56654,0.56652,0.56723,2.0126e-07,0.39133,0.74312,7.9085e-10,4.0173e-07
0.30125,0.56654,0.56652,0.56723,2.02e-07,0.38861,0.74584,7.8885e-10,4.032e-07
0.30206,0.56654,0.56652,0.56722,2.0273e-07,0.38589,0.74856,7.8687e-10,4.0467e-07
0.30286,0.56654,0.56652,0.56722,2.0346e-07,0.38317,0.75127,7.849e-10,4.0614e-07
0.30367,0.56654,0.56652,0.56722,2.0419e-07,0.38046,0.75398,7.8295e-10,4.076e-07
0.30447,0.56654,0.56652,0.56722,2.0492e-07,0.37776,0.75668,7.8101e-10,4.0907e-07
0.30528,0.56654,0.56652,0.56722,2.0565e-07,0.37506,0.75938,7.7909e-10,4.1053e-07
0.30608,0.56654,0.56652,0.56722,2.0638e-07,0.37236,0.76208,7.7719e-10,4.1198e-07
0.30689,0.56654,0.56652,0.56722,2.0711e-07,0.36967,0.76476,7.7531e-10,4.1343e-07
0.30769,0.56654,0.56652,0.56722,2.0783e-07,0.36698,0.76745,7.7344e-10,4.1489e-07
0.3085,0.56654,0.56652,0.56721,2.0855e-07,0.3643,0.77013,7.7159e-10,4.1633e-07
0.3093,0.56654,0.56652,0.56721,2.0927e-07,0.36163,0.7728,7.6975e-10,4.1778e-07
0.31011,0.56654,0.56652,0.56721,2.0999e-07,0.35896,0.77547,7.6793e-10,4.1922e-07
0.31092,0.56654,0.56652,0.56721,2.1071e-07,0.35629,0.77813,7.6613e-10,4.2066e-07
0.31172,0.56654,0.56652,0.56721,2.1143e-07,0.35363,0.78079,7.6434e-10,4.221e-07
0.31253,0.56654,0.56652,0.56721,2.1215e-07,0.35098,0.78344,7.6258e-10,4.2353e-07
0.31333,0.56654,0.56652,0.56721,2.1286e-07,0.34833,0.78608,7.6083e-10,4.2496e-07
0.31414,0.56654,0.56652,0.5672,2.1357e-07,0.34568,0.78873,7.5909e-10,4.2639e-07
0.31494,0.56654,0.56652,0.5672,2.1429e-07,0.34305,0.79136,7.5737e-10,4.2781e-07
0.31575,0.56654,0.56652,0.5672,2.15e-07,0.34041,0.79399,7.5567e-10,4.2923e-07
0.31655,0.56654,0.56652,0.5672,2.157e-07,0.33779,0.79661,7.5399e-10,4.3065e-07
0.31736,0.56654,0.56652,0.5672,2.1641e-07,0.33517,0.79923,7.5232e-10,4.3207e-07
0.31816,0.56654,0.56652,0.5672,2.1711e-07,0.33255,0.80184,7.5067e-10,4.3348e-07
0.31897,0.56654,0.56652,0.5672,2.1782e-07,0.32995,0.80445,7.4904e-10,4.3489e-07
0.31978,0.56654,0.56652,0.56719,2.1852e-07,0.32734,0.80705,7.4742e-10,4.3629e-07
0.32058,0.56654,0.56652,0.56719,2.1922e-07,0.32475,0.80964,7.4582e-10,4.3769e-07
0.32139,0.56654,0.56652,0.56719,2.1992e-07,0.32216,0.81222,7.4424e-10,4.3909e-07
0.32219,0.56654,0.56652,0.56719,2.2062e-07,0.31957,0.81481,7.4268e-10,4.4049e-07
0.323,0.56654,0.56652,0.56719,2.2131e-07,0.317,0.81738,7.4113e-10,4.4188e-07
0.3238,0.56654,0.56652,0.56719,2.22e-07,0.31443,0.81995,7.396e-10,4.4327e-07
0.32461,0.56654,0.56652,0.56718,2.227e-07,0.31186,0.82251,7.3809e-10,4.4465e-07
0.32541,0.56654,0.56652,0.56718,2.2339e-07,0.3093,0.82506,7.3659e-10,4.4603e-07
0.32622,0.56654,0.56652,0.56718,2.2407e-07,0.30675,0.82761,7.3511e-10,4.4741e-07
0.32702,0.56654,0.56652,0.56718,2.2476e-07,0.30421,0.83015,7.3365e-10,4.4879e-07
0.32783,0.56654,0.56652,0.56718,2.2544e-07,0.30167,0.83269,7.322e-10,4.5016e-07
0.32864,0.56654,0.56652,0.56718,2.2613e-07,0.29914,0.83521,7.3077e-10,4.5152e-07
0.32944,0.56654,0.56652,0.56717,2.2681e-07,0.29661,0.83774,7.2936e-10,4.5289e-07
0.33025,0.56654,0.56652,0.56717,2.2749e-07,0.2941,0.84025,7.2796e-10,4.5424e-07
0.33105,0.56654,0.56652,0.56717,2.2816e-07,0.29159,0.84276,7.2659e-10,4.556e-07
0.33186,0.56654,0.56652,0.56717,2.2884e-07,0.28908,0.84526,7.2522e-10,4.5695e-07
0.33266,0.56654,0.56652,0.56717,2.2951e-07,0.28659,0.84775,7.2388e-10,4.583e-07
0.33347,0.56654,0.56652,0.56717,2.3018e-07,0.2841,0.85023,7.2255e-10,4.5964e-07
0.33427,0.56654,0.56652,0.56716,2.3085e-07,0.28162,0.85271,7.2124e-10,4.6098e-07
0.33508,0.56654,0.56652,0.56716,2.3152e-07,0.27914,0.85518,7.1995e-10,4.6232e-07
0.33589,0.56654,0.56652,0.56716,2.3219e-07,0.27667,0.85765,7.1867e-10,4.6365e-07
0.33669,0.56654,0.56652,0.56716,2.3285e-07,0.27421,0.8601,7.1741e-10,4.6498e-07
0.3375,0.56654,0.56652,0.56716,2.3351e-07,0.27176,0.86255,7.1616e-10,4.663e-07
0.3383,0.56654,0.56652,0.56715,2.3417e-07,0.26932,0.86499,7.1494e-10,4.6762e-07
0.33911,0.56654,0.56652,0.56715,2.3483e-07,0.26688,0.86743,7.1373e-10,4.6894e-07
0.33991,0.56654,0.56652,0.56715,2.3548e-07,0.26445,0.86985,7.1253e-10,4.7025e-07
0.34072,0.56654,0.56652,0.56715,2.3613e-07,0.26203,0.87227,7.1136e-10,4.7156e-07
0.34152,0.56654,0.56652,0.56715,2.3679e-07,0.25961,0.87468,7.102e-10,4.7286e-07
0.34233,0.56654,0.56652,0.56715,2.3743e-07,0.25721,0.87708,7.0905e-10,4.7416e-07
0.34313,0.56654,0.56652,0.56714,2.3808e-07,0.25481,0.87948,7.0793e-10,4.7545e-07
0.34394,0.56654,0.56652,0.56714,2.3873e-07,0.25242,0.88186,7.0682e-10,4.7674e-07
0.34475,0.56654,0.56652,0.56714,2.3937e-07,0.25004,0.88424,7.0572e-10,4.7803e-07
0.34555,0.56654,0.56652,0.56714,2.4001e-07,0.24766,0.88661,7.0465e-10,4.7931e-07
0.34636,0.56654,0.56652,0.56713,2.4065e-07,0.2453,0.88897,7.0359e-10,4.8059e-07
0.34716,0.56654,0.56652,0.56713,2.4128e-07,0.24294,0.89133,7.0254e-10,4.8186e-07
0.34797,0.56654,0.56652,0.56713,2.4192e-07,0.24059,0.89367,7.0152e-10,4.8313e-07
0.34877,0.56654,0.56652,0.56713,2.4255e-07,0.23825,0.89601,7.0051e-10,4.8439e-07
0.34958,0.56654,0.56652,0.56713,2.4318e-07,0.23592,0.89834,6.9951e-10,4.8565e-07
0.35038,0.56654,0.56652,0.56712,2.438e-07,0.23359,0.90066,6.9854e-10,4.8691e-07
0.35119,0.56654,0.56652,0.56712,2.4443e-07,0.23128,0.90297,6.9758e-10,4.8816e-07
0.35199,0.56654,0.56652,0.56712,2.4505e-07,0.22897,0.90527,6.9664e-10,4.894e-07
0.3528,0.56654,0.56652,0.56712,2.4567e-07,0.22667,0.90756,6.9571e-10,4.9064e-07
0.35361,0.56654,0.56652,0.56712,2.4629e-07,0.22438,0.90985,6.948e-10,4.9188e-07
0.35441,0.56654,0.56652,0.56711,2.469e-07,0.2221,0.91213,6.9391e-10,4.9311e-07
0.35522,0.56654,0.56652,0.56711,2.4752e-07,0.21983,0.91439,6.9303e-10,4.9434e-07
0.35602,0.56654,0.56652,0.56711,2.4813e-07,0.21757,0.91665,6.9217e-10,4.9556e-07
0.35683,0.56654,0.56652,0.56711,2.4873e-07,0.21531,0.9189,6.9133e-10,4.9678e-07
0.35763,0.56654,0.56652,0.5671,2.4934e-07,0.21307,0.92114,6.905e-10,4.9799e-07
0.35844,0.56654,0.56652,0.5671,2.4994e-07,0.21083,0.92337,6.8969e-10,4.992e-07
0.35924,0.56654,0.56652,0.5671,2.5054e-07,0.2086,0.9256,6.889e-10,5.004e-07
0.36005,0.56654,0.56652,0.5671,2.5114e-07,0.20639,0.92781,6.8812e-10,5.0159e-07
0.36086,0.56654,0.56652,0.5671,2.5174e-07,0.20418,0.93001,6.8736e-10,5.0279e-07
0.36166,0.56654,0.56652,0.56709,2.5233e-07,0.20198,0.93221,6.8662e-10,5.0397e-07
0.36247,0.56654,0.56652,0.56709,2.5292e-07,0.19979,0.93439,6.8589e-10,5.0516e-07
0.36327,0.56654,0.56652,0.56709,2.5351e-07,0.19761,0.93657,6.8518e-10,5.0633e-07
0.36408,0.56654,0.56652,0.56709,2.5409e-07,0.19544,0.93874,6.8449e-10,5.0751e-07
0.36488,0.56654,0.56652,0.56708,2.5468e-07,0.19327,0.94089,6.8381e-10,5.0867e-07
0.36569,0.56654,0.56652,0.56708,2.5526e-07,0.19112,0.94304,6.8315e-10,5.0983e-07
0.36649,0.56654,0.56652,0.56708,2.5584e-07,0.18898,0.94518,6.825e-10,5.1099e-07
0.3673,0.56654,0.56652,0.56708,2.5641e-07,0.18685,0.94731,6.8188e-10,5.1214e-07
0.3681,0.56654,0.56652,0.56707,2.5698e-07,0.18472,0.94943,6.8126e-10,5.1329e-07
0.36891,0.56654,0.56652,0.56707,2.5755e-07,0.18261,0.95153,6.8067e-10,5.1443e-07
0.36972,0.56654,0.56652,0.56707,2.5812e-07,0.18051,0.95363,6.8009e-10,5.1556e-07
0.37052,0.56654,0.56652,0.56707,2.5869e-07,0.17841,0.95572,6.7952e-10,5.1669e-07
0.37133,0.56654,0.56652,0.56706,2.5925e-07,0.17633,0.9578,6.7898e-10,5.1782e-07
0.37213,0.56654,0.56652,0.56706,2.5981e-07,0.17425,0.95987,6.7844e-10,5.1894e-07
0.37294,0.56654,0.56652,0.56706,2.6036e-07,0.17219,0.96193,6.7793e-10,5.2005e-07
0.37374,0.56654,0.56652,0.56706,2.6092e-07,0.17014,0.96398,6.7743e-10,5.2116e-07
0.37455,0.56654,0.56652,0.56705,2.6147e-07,0.16809,0.96601,6.7695e-10,5.2226e-07
0.37535,0.56654,0.56652,0.56705,2.6202e-07,0.16606,0.96804,6.7648e-10,5.2336e-07
0.37616,0.56654,0.56652,0.56705,2.6256e-07,0.16404,0.97006,6.7602e-10,5.2445e-07
0.37696,0.56654,0.56652,0.56705,2.6311e-07,0.16203,0.97207,6.7559e-10,5.2554e-07
0.37777,0.56654,0.56652,0.56704,2.6365e-07,0.16002,0.97406,6.7517e-10,5.2662e-07
0.37858,0.56654,0.56652,0.56704,2.6418e-07,0.15803,0.97605,6.7476e-10,5.2769e-07
0.37938,0.56654,0.56652,0.56704,2.6472e-07,0.15605,0.97803,6.7437e-10,5.2876e-07
0.38019,0.56654,0.56652,0.56704,2.6525e-07,0.15408,0.97999,6.7399e-10,5.2983e-07
0.38099,0.56654,0.56652,0.56703,2.6578e-07,0.15212,0.98195,6.7363e-10,5.3089e-07
0.3818,0.56654,0.56652,0.56703,2.6631e-07,0.15017,0.98389,6.7329e-10,5.3194e-07
0.3826,0.56654,0.56652,0.56703,2.6683e-07,0.14823,0.98583,6.7296e-10,5.3299e-07
0.38341,0.56654,0.56652,0.56703,2.6735e-07,0.1463,0.98775,6.7264e-10,5.3403e-07
0.38421,0.56654,0.56652,0.56702,2.6787e-07,0.14438,0.98966,6.7234e-10,5.3506e-07
0.38502,0.56654,0.56652,0.56702,2.6838e-07,0.14248,0.99156,6.7205e-10,5.3609e-07
0.38582,0.56654,0.56652,0.56702,2.6889e-07,0.14058,0.99345,6.7178e-10,5.3711e-07
0.38663,0.56654,0.56652,0.56701,2.694e-07,0.1387,0.99533,6.7152e-10,5.3813e-07
0.38744,0.56654,0.56652,0.56701,2.6991e-07,0.13682,0.9972,6.7128e-10,5.3914e-07
0.38824,0.56654,0.56652,0.56701,2.7041e-07,0.13496,0.99906,6.7105e-10,5.4015e-07
0.38905,0.56654,0.56652,0.56701,2.7091e-07,0.13311,1.0009,6.7083e-10,5.4115e-07
0.38985,0.56654,0.56652,0.567,2.7141e-07,0.13127,1.0027,6.7063e-10,5.4214e-07
0.39066,0.56654,0.56652,0.567,2.719e-07,0.12944,1.0046,6.7044e-10,5.4313e-07
0.39146,0.56654,0.56652,0.567,2.7239e-07,0.12762,1.0064,6.7027e-10,5.4411e-07
0.39227,0.56654,0.56652,0.56699,2.7288e-07,0.12581,1.0082,6.701e-10,5.4509e-07
0.39307,0.56654,0.56652,0.56699,2.7336e-07,0.12401,1.01,6.6996e-10,5.4606e-07
0.39388,0.56654,0.56652,0.56699,2.7384e-07,0.12223,1.0117,6.6982e-10,5.4702e-07
0.39469,0.56654,0.56652,0.56699,2.7432e-07,0.12046,1.0135,6.697e-10,5.4798e-07
0.39549,0.56654,0.56652,0.56698,2.748e-07,0.11869,1.0153,6.6959e-10,5.4893e-07
0.3963,0.56654,0.56652,0.56698,2.7527e-07,0.11694,1.017,6.695e-10,5.4987e-07
0.3971,0.56654,0.56652,0.56698,2.7574e-07,0.11521,1.0187,6.6941e-10,5.5081e-07
0.39791,0.56654,0.56652,0.56697,2.7621e-07,0.11348,1.0205,6.6934e-10,5.5174e-07
0.39871,0.56654,0.56652,0.56697,2.7667e-07,0.11176,1.0222,6.6928e-10,5.5267e-07
0.39952,0.56654,0.56652,0.56697,2.7713e-07,0.11006,1.0239,6.6924e-10,5.5359e-07
0.40032,0.56654,0.56652,0.56697,2.7759e-07,0.10837,1.0256,6.692e-10,5.545e-07
0.40113,0.56654,0.56652,0.56696,2.7804e-07,0.10669,1.0272,6.6918e-10,5.5541e-07
0.40193,0.56654,0.56652,0.56696,2.7849e-07,0.10502,1.0289,6.6917e-10,5.5631e-07
0.40274,0.56654,0.56652,0.56696,2.7894e-07,0.10336,1.0306,6.6918e-10,5.5721e-07
0.40355,0.56654,0.56652,0.56695,2.7938e-07,0.10171,1.0322,6.6919e-10,5.5809e-07
0.40435,0.56654,0.56652,0.56695,2.7982e-07,0.10008,1.0338,6.6922e-10,5.5897e-07
0.40516,0.56654,0.56652,0.56695,2.8026e-07,0.09846,1.0354,6.6926e-10,5.5985e-07
0.40596,0.56654,0.56652,0.56695,2.8069e-07,0.096851,1.037,6.6931e-10,5.6072e-07
0.40677,0.56654,0.56652,0.56694,2.8113e-07,0.095253,1.0386,6.6937e-10,5.6158e-07
0.40757,0.56654,0.56652,0.56694,2.8155e-07,0.093668,1.0402,6.6944e-10,5.6244e-07
0.40838,0.56654,0.56652,0.56694,2.8198e-07,0.092095,1.0418,6.6952e-10,5.6329e-07
0.40918,0.56654,0.56652,0.56693,2.824e-07,0.090534,1.0433,6.6962e-10,5.6413e-07
0.40999,0.56654,0.56652,0.56693,2.8282e-07,0.088985,1.0449,6.6972e-10,5.6496e-07
0.41079,0.56654,0.56652,0.56693,2.8323e-07,0.087449,1.0464,6.6984e-10,5.6579e-07
0.4116,0.56654,0.56652,0.56692,2.8364e-07,0.085925,1.0479,6.6997e-10,5.6662e-07
0.41241,0.56654,0.56652,0.56692,2.8405e-07,0.084413,1.0494,6.7011e-10,5.6743e-07
0.41321,0.56654,0.56652,0.56692,2.8446e-07,0.082913,1.0509,6.7026e-10,5.6824e-07
0.41402,0.56654,0.56652,0.56691,2.8486e-07,0.081426,1.0524,6.7042e-10,5.6904e-07
0.41482,0.56654,0.56652,0.56691,2.8526e-07,0.079951,1.0539,6.706e-10,5.6984e-07
0.41563,0.56654,0.56652,0.56691,2.8565e-07,0.078489,1.0553,6.7078e-10,5.7063e-07
0.41643,0.56654,0.56652,0.56691,2.8604e-07,0.077039,1.0568,6.7098e-10,5.7141e-07
0.41724,0.56654,0.56652,0.5669,2.8643e-07,0.075602,1.0582,6.7118e-10,5.7219e-07
0.41804,0.56654,0.56652,0.5669,2.8681e-07,0.074177,1.0596,6.714e-10,5.7296e-07
0.41885,0.56654,0.56652,0.5669,2.872e-07,0.072765,1.061,6.7163e-10,5.7372e-07
0.41966,0.56654,0.56652,0.56689,2.8757e-07,0.071365,1.0624,6.7187e-10,5.7447e-07
0.42046,0.56654,0.56652,0.56689,2.8795e-07,0.069979,1.0638,6.7212e-10,5.7522e-07
0.42127,0.56654,0.56652,0.56689,2.8832e-07,0.068605,1.0652,6.7238e-10,5.7596e-07
0.42207,0.56654,0.56652,0.56688,2.8869e-07,0.067243,1.0665,6.7265e-10,5.767e-07
0.42288,0.56654,0.56652,0.56688,2.8905e-07,0.065895,1.0679,6.7294e-10,5.7743e-07
0.42368,0.56654,0.56652,0.56688,2.8941e-07,0.064559,1.0692,6.7323e-10,5.7815e-07
0.42449,0.56654,0.56652,0.56687,2.8977e-07,0.063236,1.0705,6.7354e-10,5.7886e-07
0.42529,0.56654,0.56652,0.56687,2.9012e-07,0.061926,1.0718,6.7385e-10,5.7957e-07
0.4261,0.56654,0.56652,0.56687,2.9047e-07,0.060629,1.0731,6.7418e-10,5.8027e-07
0.4269,0.56654,0.56652,0.56686,2.9082e-07,0.059345,1.0744,6.7452e-10,5.8096e-07
0.42771,0.56654,0.56652,0.56686,2.9116e-07,0.058074,1.0756,6.7488e-10,5.8165e-07
0.42852,0.56654,0.56652,0.56686,2.915e-07,0.056816,1.0769,6.7524e-10,5.8233e-07
0.42932,0.56654,0.56652,0.56685,2.9184e-07,0.055571,1.0781,6.7562e-10,5.83e-07
0.43013,0.56654,0.56652,0.56685,2.9217e-07,0.054339,1.0794,6.76e-10,5.8366e-07
0.43093,0.56654,0.56652,0.56685,2.925e-07,0.053121,1.0806,6.764e-10,5.8432e-07
0.43174,0.56654,0.56652,0.56684,2.9282e-07,0.051915,1.0818,6.7681e-10,5.8497e-07
0.43254,0.56654,0.56652,0.56684,2.9315e-07,0.050723,1.083,6.7724e-10,5.8562e-07
0.43335,0.56654,0.56652,0.56684,2.9347e-07,0.049543,1.0841,6.7767e-10,5.8625e-07
0.43415,0.56654,0.56652,0.56683,2.9378e-07,0.048377,1.0853,6.7812e-10,5.8688e-07
0.43496,0.56654,0.56652,0.56683,2.9409e-07,0.047225,1.0864,6.7858e-10,5.875e-07
0.43576,0.56654,0.56652,0.56683,2.944e-07,0.046085,1.0876,6.7905e-10,5.8812e-07
0.43657,0.56654,0.56652,0.56682,2.947e-07,0.044959,1.0887,6.7954e-10,5.8873e-07
0.43738,0.56654,0.56652,0.56682,2.95e-07,0.043847,1.0898,6.8004e-10,5.8933e-07
0.43818,0.56654,0.56652,0.56682,2.953e-07,0.042747,1.0909,6.8055e-10,5.8992e-07
0.43899,0.56654,0.56652,0.56681,2.9559e-07,0.041661,1.092,6.8107e-10,5.9051e-07
0.43979,0.56654,0.56652,0.56681,2.9588e-07,0.040589,1.093,6.8161e-10,5.9108e-07
0.4406,0.56654,0.56652,0.56681,2.9617e-07,0.03953,1.0941,6.8216e-10,5.9166e-07
0.4414,0.56654,0.56652,0.5668,2.9645e-07,0.038484,1.0951,6.8273e-10,5.9222e-07
0.44221,0.56654,0.56652,0.5668,2.9673e-07,0.037452,1.0961,6.833e-10,5.9278e-07
0.44301,0.56654,0.56652,0.5668,2.97e-07,0.036434,1.0972,6.8389e-10,5.9333e-07
0.44382,0.56654,0.56652,0.56679,2.9728e-07,0.035429,1.0982,6.845e-10,5.9387e-07
0.44462,0.56654,0.56652,0.56679,2.9754e-07,0.034438,1.0991,6.8512e-10,5.944e-07
0.44543,0.56654,0.56652,0.56679,2.9781e-07,0.03346,1.1001,6.8575e-10,5.9493e-07
0.44624,0.56654,0.56652,0.56678,2.9807e-07,0.032496,1.1011,6.864e-10,5.9545e-07
0.44704,0.56654,0.56652,0.56678,2.9832e-07,0.031546,1.102,6.8706e-10,5.9596e-07
0.44785,0.56654,0.56652,0.56678,2.9858e-07,0.03061,1.1029,6.8774e-10,5.9647e-07
0.44865,0.56654,0.56652,0.56677,2.9883e-07,0.029687,1.1039,6.8843e-10,5.9697e-07
0.44946,0.56654,0.56652,0.56677,2.9907e-07,0.028778,1.1048,6.8913e-10,5.9746e-07
0.45026,0.56654,0.56652,0.56677,2.9931e-07,0.027882,1.1057,6.8985e-10,5.9794e-07
0.45107,0.56654,0.56652,0.56676,2.9955e-07,0.027001,1.1065,6.9059e-10,5.9841e-07
0.45187,0.56654,0.56652,0.56676,2.9979e-07,0.026133,1.1074,6.9133e-10,5.9888e-07
0.45268,0.56654,0.56652,0.56676,3.0002e-07,0.025279,1.1082,6.921e-10,5.9934e-07
0.45349,0.56654,0.56652,0.56675,3.0024e-07,0.024439,1.1091,6.9288e-10,5.998e-07
0.45429,0.56654,0.56652,0.56675,3.0047e-07,0.023613,1.1099,6.9367e-10,6.0024e-07
0.4551,0.56654,0.56652,0.56675,3.0069e-07,0.022801,1.1107,6.9448e-10,6.0068e-07
0.4559,0.56654,0.56652,0.56674,3.009e-07,0.022003,1.1115,6.953e-10,6.0111e-07
0.45671,0.56654,0.56652,0.56674,3.0111e-07,0.021218,1.1123,6.9614e-10,6.0153e-07
0.45751,0.56654,0.56652,0.56673,3.0132e-07,0.020448,1.113,6.97e-10,6.0195e-07
0.45832,0.56654,0.56652,0.56673,3.0153e-07,0.019692,1.1138,6.9787e-10,6.0235e-07
0.45912,0.56654,0.56652,0.56673,3.0173e-07,0.018949,1.1145,6.9875e-10,6.0275e-07
0.45993,0.56654,0.56652,0.56672,3.0192e-07,0.018221,1.1152,6.9965e-10,6.0315e-07
0.46073,0.56654,0.56652,0.56672,3.0212e-07,0.017506,1.1159,7.0057e-10,6.0353e-07
0.46154,0.56654,0.56652,0.56672,3.0231e-07,0.016806,1.1166,7.015e-10,6.0391e-07
0.46235,0.56654,0.56652,0.56671,3.0249e-07,0.01612,1.1173,7.0244e-10,6.0428e-07
0.46315,0.56654,0.56652,0.56671,3.0267e-07,0.015448,1.118,7.034e-10,6.0464e-07
0.46396,0.56654,0.56652,0.56671,3.0285e-07,0.01479,1.1186,7.0438e-10,6.05e-07
0.46476,0.56654,0.56652,0.5667,3.0302e-07,0.014146,1.1193,7.0537e-10,6.0534e-07
0.46557,0.56654,0.56652,0.5667,3.0319e-07,0.013517,1.1199,7.0638e-10,6.0568e-07
0.46637,0.56654,0.56652,0.5667,3.0336e-07,0.012901,1.1205,7.074e-10,6.0601e-07
0.46718,0.56654,0.56652,0.56669,3.0352e-07,0.0123,1.1211,7.0844e-10,6.0634e-07
0.46798,0.56654,0.56652,0.56669,3.0368e-07,0.011713,1.1217,7.0949e-10,6.0665e-07
0.46879,0.56654,0.56652,0.56669,3.0384e-07,0.01114,1.1222,7.1056e-10,6.0696e-07
0.46959,0.56654,0.56652,0.56668,3.0399e-07,0.010581,1.1228,7.1165e-10,6.0726e-07
0.4704,0.56654,0.56652,0.56668,3.0413e-07,0.010037,1.1233,7.1274e-10,6.0756e-07
0.47121,0.56654,0.56652,0.56667,3.0428e-07,0.0095065,1.1238,7.1386e-10,6.0784e-07
0.47201,0.56654,0.56652,0.56667,3.0442e-07,0.0089906,1.1244,7.1498e-10,6.0812e-07
0.47282,0.56654,0.56652,0.56667,3.0455e-07,0.0084889,1.1248,7.1613e-10,6.0839e-07
0.47362,0.56654,0.56652,0.56666,3.0468e-07,0.0080016,1.1253,7.1728e-10,6.0865e-07
0.47443,0.56654,0.56652,0.56666,3.0481e-07,0.0075286,1.1258,7.1845e-10,6.089e-07
0.47523,0.56654,0.56652,0.56666,3.0494e-07,0.0070698,1.1262,7.1964e-10,6.0915e-07
0.47604,0.56654,0.56652,0.56665,3.0506e-07,0.0066254,1.1267,7.2084e-10,6.0939e-07
0.47684,0.56654,0.56652,0.56665,3.0517e-07,0.0061954,1.1271,7.2205e-10,6.0962e-07
0.47765,0.56654,0.56652,0.56665,3.0528e-07,0.0057797,1.1275,7.2328e-10,6.0985e-07
0.47846,0.56654,0.56652,0.56664,3.0539e-07,0.0053784,1.1279,7.2452e-10,6.1006e-07
0.47926,0.56654,0.56652,0.56664,3.055e-07,0.0049914,1.1283,7.2578e-10,6.1027e-07
0.48007,0.56654,0.56652,0.56664,3.056e-07,0.0046188,1.1287,7.2705e-10,6.1047e-07
0.48087,0.56654,0.56652,0.56663,3.0569e-07,0.0042607,1.129,7.2833e-10,6.1066e-07
0.48168,0.56654,0.56652,0.56663,3.0579e-07,0.0039169,1.1293,7.2962e-10,6.1085e-07
0.48248,0.56654,0.56652,0.56662,3.0588e-07,0.0035875,1.1297,7.3093e-10,6.1102e-07
0.48329,0.56654,0.56652,0.56662,3.0596e-07,0.0032725,1.13,7.3225e-10,6.1119e-07
0.48409,0.56654,0.56652,0.56662,3.0604e-07,0.002972,1.1303,7.3359e-10,6.1135e-07
0.4849,0.56654,0.56652,0.56661,3.0612e-07,0.0026859,1.1305,7.3493e-10,6.1151e-07
0.4857,0.56654,0.56652,0.56661,3.0619e-07,0.0024143,1.1308,7.3629e-10,6.1165e-07
0.48651,0.56654,0.56652,0.56661,3.0626e-07,0.0021571,1.1311,7.3766e-10,6.1179e-07
0.48732,0.56654,0.56652,0.5666,3.0633e-07,0.0019144,1.1313,7.3905e-10,6.1192e-07
0.48812,0.56654,0.56652,0.5666,3.0639e-07,0.0016861,1.1315,7.4044e-10,6.1204e-07
0.48893,0.56654,0.56652,0.5666,3.0645e-07,0.0014723,1.1317,7.4185e-10,6.1216e-07
0.48973,0.56654,0.56652,0.56659,3.065e-07,0.0012729,1.1319,7.4326e-10,6.1226e-07
0.49054,0.56654,0.56652,0.56659,3.0655e-07,0.0010881,1.1321,7.4469e-10,6.1236e-07
0.49134,0.56654,0.56652,0.56658,3.066e-07,0.00091769,1.1323,7.4613e-10,6.1245e-07
0.49215,0.56654,0.56652,0.56658,3.0664e-07,0.00076181,1.1324,7.4758e-10,6.1254e-07
0.49295,0.56654,0.56652,0.56658,3.0668e-07,0.00062041,1.1325,7.4904e-10,6.1261e-07
0.49376,0.56654,0.56652,0.56657,3.0671e-07,0.00049351,1.1327,7.5052e-10,6.1268e-07
0.49456,0.56654,0.56652,0.56657,3.0674e-07,0.00038111,1.1328,7.52e-10,6.1274e-07
0.49537,0.56654,0.56652,0.56657,3.0677e-07,0.00028321,1.1329,7.5349e-10,6.1279e-07
0.49618,0.56654,0.56652,0.56656,3.0679e-07,0.00019981,1.1329,7.5499e-10,6.1283e-07
0.49698,0.56654,0.56652,0.56656,3.0681e-07,0.00013092,1.133,7.5651e-10,6.1287e-07
0.49779,0.56654,0.56652,0.56656,3.0683e-07,7.6536e-05,1.133,7.5803e-10,6.129e-07
0.49859,0.56654,0.56652,0.56655,3.0684e-07,3.6662e-05,1.1331,7.5956e-10,6.1292e-07
0.4994,0.56654,0.56652,0.56655,3.0685e-07,1.1298e-05,1.1331,7.611e-10,6.1293e-07
0.5002,0.56654,0.56652,0.56655,3.0685e-07,4.4581e-07,1.1331,7.6265e-10,6.1294e-07
0.50101,0.56654,0.56652,0.56654,3.0685e-07,4.1044e-06,1.1331,7.6421e-10,6.1293e-07
0.50181,0.56654,0.56652,0.56654,3.0684e-07,2.2274e-05,1.1331,7.6577e-10,6.1292e-07
0.50262,0.56654,0.56652,0.56653,3.0683e-07,5.4954e-05,1.133,7.6735e-10,6.129e-07
0.50343,0.56654,0.56652,0.56653,3.0682e-07,0.00010214,1.133,7.6893e-10,6.1288e-07
0.50423,0.56654,0.56652,0.56653,3.0681e-07,0.00016384,1.1329,7.7053e-10,6.1284e-07
0.50504,0.56654,0.56652,0.56652,3.0679e-07,0.00024005,1.1328,7.7213e-10,6.128e-07
0.50584,0.56654,0.56652,0.56652,3.0676e-07,0.00033076,1.1327,7.7373e-10,6.1275e-07
0.50665,0.56654,0.56652,0.56652,3.0673e-07,0.00043597,1.1326,7.7535e-10,6.1269e-07
0.50745,0.56654,0.56652,0.56651,3.067e-07,0.00055569,1.1325,7.7697e-10,6.1263e-07
0.50826,0.56654,0.56652,0.56651,3.0667e-07,0.0006899,1.1323,7.786e-10,6.1255e-07
0.50906,0.56654,0.56652,0.56651,3.0663e-07,0.0008386,1.1322,7.8024e-10,6.1247e-07
0.50987,0.56654,0.56652,0.5665,3.0658e-07,0.0010018,1.132,7.8189e-10,6.1238e-07
0.51067,0.56654,0.56652,0.5665,3.0653e-07,0.0011795,1.1318,7.8354e-10,6.1228e-07
0.51148,0.56654,0.56652,0.56649,3.0648e-07,0.0013716,1.1316,7.852e-10,6.1218e-07
0.51229,0.56654,0.56652,0.56649,3.0643e-07,0.0015783,1.1314,7.8687e-10,6.1207e-07
0.51309,0.56654,0.56652,0.56649,3.0637e-07,0.0017994,1.1312,7.8854e-10,6.1195e-07
0.5139,0.56654,0.56652,0.56648,3.063e-07,0.0020349,1.1309,7.9022e-10,6.1182e-07
0.5147,0.56654,0.56652,0.56648,3.0624e-07,0.002285,1.1307,7.9191e-10,6.1168e-07
0.51551,0.56654,0.56652,0.56648,3.0617e-07,0.0025495,1.1304,7.936e-10,6.1154e-07
0.51631,0.56654,0.56652,0.56647,3.0609e-07,0.0028284,1.1301,7.953e-10,6.1139e-07
0.51712,0.56654,0.56652,0.56647,3.0601e-07,0.0031218,1.1298,7.9701e-10,6.1123e-07
0.51792,0.56654,0.56652,0.56647,3.0593e-07,0.0034296,1.1295,7.9872e-10,6.1106e-07
0.51873,0.56654,0.56652,0.56646,3.0584e-07,0.0037518,1.1292,8.0044e-10,6.1089e-07
0.51953,0.56654,0.56652,0.56646,3.0575e-07,0.0040884,1.1288,8.0217e-10,6.107e-07
0.52034,0.56654,0.56652,0.56645,3.0566e-07,0.0044395,1.1285,8.039e-10,6.1051e-07
0.52115,0.56654,0.56652,0.56645,3.0556e-07,0.0048049,1.1281,8.0563e-10,6.1031e-07
0.52195,0.56654,0.56652,0.56645,3.0546e-07,0.0051847,1.1277,8.0738e-10,6.1011e-07
0.52276,0.56654,0.56652,0.56644,3.0535e-07,0.0055789,1.1273,8.0912e-10,6.099e-07
0.52356,0.56654,0.56652,0.56644,3.0524e-07,0.0059875,1.1269,8.1088e-10,6.0967e-07
0.52437,0.56654,0.56652,0.56644,3.0513e-07,0.0064105,1.1265,8.1264e-10,6.0944e-07
0.52517,0.56654,0.56652,0.56643,3.0501e-07,0.0068477,1.126,8.144e-10,6.0921e-07
0.52598,0.56654,0.56652,0.56643,3.0489e-07,0.0072994,1.1256,8.1617e-10,6.0896e-07
0.52678,0.56654,0.56652,0.56643,3.0476e-07,0.0077653,1.1251,8.1795e-10,6.0871e-07
0.52759,0.56654,0.56652,0.56642,3.0464e-07,0.0082455,1.1246,8.1973e-10,6.0845e-07
0.52839,0.56654,0.56652,0.56642,3.045e-07,0.0087401,1.1241,8.2152e-10,6.0818e-07
0.5292,0.56654,0.56652,0.56642,3.0437e-07,0.0092489,1.1236,8.2331e-10,6.0791e-07
0.53001,0.56654,0.56652,0.56641,3.0422e-07,0.0097721,1.1231,8.2511e-10,6.0762e-07
0.53081,0.56654,0.56652,0.56641,3.0408e-07,0.010309,1.1225,8.2691e-10,6.0733e-07
0.53162,0.56654,0.56652,0.5664,3.0393e-07,0.010861,1.1219,8.2872e-10,6.0704e-07
0.53242,0.56654,0.56652,0.5664,3.0378e-07,0.011427,1.1214,8.3053e-10,6.0673e-07
0.53323,0.56654,0.56652,0.5664,3.0362e-07,0.012007,1.1208,8.3235e-10,6.0642e-07
0.53403,0.56654,0.56652,0.56639,3.0346e-07,0.012601,1.1202,8.3417e-10,6.0609e-07
0.53484,0.56654,0.56652,0.56639,3.033e-07,0.01321,1.1196,8.36e-10,6.0576e-07
0.53564,0.56654,0.56652,0.56639,3.0313e-07,0.013832,1.1189,8.3783e-10,6.0543e-07
0.53645,0.56654,0.56652,0.56638,3.0296e-07,0.014469,1.1183,8.3967e-10,6.0508e-07
0.53726,0.56654,0.56652,0.56638,3.0279e-07,0.01512,1.1176,8.4151e-10,6.0473e-07
0.53806,0.56654,0.56652,0.56638,3.0261e-07,0.015785,1.117,8.4336e-10,6.0437e-07
0.53887,0.56654,0.56652,0.56637,3.0243e-07,0.016464,1.1163,8.4521e-10,6.04e-07
0.53967,0.56654,0.56652,0.56637,3.0224e-07,0.017158,1.1156,8.4706e-10,6.0363e-07
0.54048,0.56654,0.56652,0.56637,3.0205e-07,0.017865,1.1149,8.4892e-10,6.0325e-07
0.54128,0.56654,0.56652,0.56636,3.0185e-07,0.018586,1.1141,8.5079e-10,6.0286e-07
0.54209,0.56654,0.56652,0.56636,3.0166e-07,0.019322,1.1134,8.5266e-10,6.0246e-07
0.54289,0.56654,0.56652,0.56636,3.0146e-07,0.020071,1.1126,8.5454e-10,6.0206e-07
0.5437,0.56654,0.56652,0.56635,3.0125e-07,0.020835,1.1119,8.5641e-10,6.0164e-07
0.5445,0.56654,0.56652,0.56635,3.0104e-07,0.021612,1.1111,8.583e-10,6.0122e-07
0.54531,0.56654,0.56652,0.56634,3.0083e-07,0.022403,1.1103,8.6019e-10,6.008e-07
0.54612,0.56654,0.56652,0.56634,3.0061e-07,0.023209,1.1095,8.6208e-10,6.0036e-07
0.54692,0.56654,0.56652,0.56634,3.0039e-07,0.024028,1.1086,8.6397e-10,5.9992e-07
0.54773,0.56654,0.56652,0.56633,3.0017e-07,0.024861,1.1078,8.6587e-10,5.9947e-07
0.54853,0.56654,0.56652,0.56633,2.9994e-07,0.025708,1.107,8.6778e-10,5.9901e-07
0.54934,0.56654,0.56652,0.56633,2.9971e-07,0.026569,1.1061,8.6969e-10,5.9855e-07
0.55014,0.56654,0.56652,0.56632,2.9947e-07,0.027444,1.1052,8.716e-10,5.9807e-07
0.55095,0.56654,0.56652,0.56632,2.9923e-07,0.028332,1.1043,8.7351e-10,5.9759e-07
0.55175,0.56654,0.56652,0.56632,2.9899e-07,0.029234,1.1034,8.7543e-10,5.9711e-07
0.55256,0.56654,0.56652,0.56631,2.9874e-07,0.03015,1.1025,8.7736e-10,5.9661e-07
0.55336,0.56654,0.56652,0.56631,2.9849e-07,0.03108,1.1015,8.7928e-10,5.9611e-07
0.55417,0.56654,0.56652,0.56631,2.9824e-07,0.032024,1.1006,8.8121e-10,5.956e-07
0.55498,0.56654,0.56652,0.5663,2.9798e-07,0.032981,1.0996,8.8315e-10,5.9508e-07
0.55578,0.56654,0.56652,0.5663,2.9772e-07,0.033952,1.0986,8.8508e-10,5.9456e-07
0.55659,0.56654,0.56652,0.5663,2.9746e-07,0.034936,1.0977,8.8702e-10,5.9403e-07
0.55739,0.56654,0.56652,0.56629,2.9719e-07,0.035934,1.0967,8.8897e-10,5.9349e-07
0.5582,0.56654,0.56652,0.56629,2.9692e-07,0.036946,1.0956,8.9091e-10,5.9294e-07
0.559,0.56654,0.56652,0.56629,2.9664e-07,0.037971,1.0946,8.9286e-10,5.9239e-07
0.55981,0.56654,0.56652,0.56628,2.9636e-07,0.03901,1.0936,8.9481e-10,5.9183e-07
0.56061,0.56654,0.56652,0.56628,2.9608e-07,0.040062,1.0925,8.9677e-10,5.9126e-07
0.56142,0.56654,0.56652,0.56628,2.9579e-07,0.041128,1.0914,8.9873e-10,5.9069e-07
0.56223,0.56654,0.56652,0.56627,2.955e-07,0.042207,1.0903,9.0069e-10,5.901e-07
0.56303,0.56654,0.56652,0.56627,2.9521e-07,0.0433,1.0892,9.0265e-10,5.8951e-07
0.56384,0.56654,0.56652,0.56627,2.9491e-07,0.044406,1.0881,9.0461e-10,5.8892e-07
0.56464,0.56654,0.56652,0.56626,2.9461e-07,0.045525,1.087,9.0658e-10,5.8831e-07
0.56545,0.56654,0.56652,0.56626,2.9431e-07,0.046658,1.0859,9.0855e-10,5.877e-07
0.56625,0.56654,0.56652,0.56626,2.94e-07,0.047804,1.0847,9.1052e-10,5.8708e-07
0.56706,0.56654,0.56652,0.56625,2.9369e-07,0.048964,1.0835,9.1249e-10,5.8646e-07
0.56786,0.56654,0.56652,0.56625,2.9337e-07,0.050136,1.0824,9.1447e-10,5.8582e-07
0.56867,0.56654,0.56652,0.56625,2.9305e-07,0.051322,1.0812,9.1645e-10,5.8519e-07
0.56947,0.56654,0.56652,0.56624,2.9273e-07,0.052521,1.08,9.1843e-10,5.8454e-07
0.57028,0.56654,0.56652,0.56624,2.924e-07,0.053734,1.0787,9.2041e-10,5.8388e-07
0.57109,0.56654,0.56652,0.56624,2.9207e-07,0.054959,1.0775,9.2239e-10,5.8322e-07
0.57189,0.56654,0.56652,0.56623,2.9174e-07,0.056198,1.0763,9.2437e-10,5.8256e-07
0.5727,0.56654,0.56652,0.56623,2.914e-07,0.057449,1.075,9.2636e-10,5.8188e-07
0.5735,0.56654,0.56652,0.56623,2.9106e-07,0.058714,1.0737,9.2834e-10,5.812e-07
0.57431,0.56654,0.56652,0.56622,2.9072e-07,0.059991,1.0725,9.3033e-10,5.8051e-07
0.57511,0.56654,0.56652,0.56622,2.9037e-07,0.061282,1.0712,9.3232e-10,5.7981e-07
0.57592,0.56654,0.56652,0.56622,2.9002e-07,0.062585,1.0698,9.343e-10,5.7911e-07
0.57672,0.56654,0.56652,0.56621,2.8967e-07,0.063902,1.0685,9.3629e-10,5.784e-07
0.57753,0.56654,0.56652,0.56621,2.8931e-07,0.065231,1.0672,9.3829e-10,5.7768e-07
0.57833,0.56654,0.56652,0.56621,2.8895e-07,0.066573,1.0658,9.4028e-10,5.7696e-07
0.57914,0.56654,0.56652,0.5662,2.8859e-07,0.067928,1.0645,9.4227e-10,5.7623e-07
0.57995,0.56654,0.56652,0.5662,2.8822e-07,0.069296,1.0631,9.4426e-10,5.7549e-07
0.58075,0.56654,0.56652,0.5662,2.8785e-07,0.070676,1.0617,9.4626e-10,5.7475e-07
0.58156,0.56654,0.56652,0.56619,2.8747e-07,0.07207,1.0603,9.4825e-10,5.7399e-07
0.58236,0.56654,0.56652,0.56619,2.8709e-07,0.073475,1.0589,9.5024e-10,5.7324e-07
0.58317,0.56654,0.56652,0.56619,2.8671e-07,0.074894,1.0575,9.5224e-10,5.7247e-07
0.58397,0.56654,0.56652,0.56618,2.8633e-07,0.076325,1.056,9.5423e-10,5.717e-07
0.58478,0.56654,0.56652,0.56618,2.8594e-07,0.077768,1.0546,9.5623e-10,5.7092e-07
0.58558,0.56654,0.56652,0.56618,2.8555e-07,0.079225,1.0531,9.5822e-10,5.7014e-07
0.58639,0.56654,0.56652,0.56618,2.8515e-07,0.080693,1.0517,9.6022e-10,5.6934e-07
0.58719,0.56654,0.56652,0.56617,2.8475e-07,0.082174,1.0502,9.6221e-10,5.6855e-07
0.588,0.56654,0.56652,0.56617,2.8435e-07,0.083668,1.0487,9.6421e-10,5.6774e-07
0.58881,0.56654,0.56652,0.56617,2.8395e-07,0.085174,1.0472,9.6621e-10,5.6693e-07
0.58961,0.56654,0.56652,0.56616,2.8354e-07,0.086692,1.0456,9.682e-10,5.6611e-07
0.59042,0.56654,0.56652,0.56616,2.8313e-07,0.088222,1.0441,9.702e-10,5.6528e-07
0.59122,0.56654,0.56652,0.56616,2.8271e-07,0.089765,1.0425,9.7219e-10,5.6445e-07
0.59203,0.56654,0.56652,0.56615,2.8229e-07,0.09132,1.041,9.7419e-10,5.6361e-07
0.59283,0.56654,0.56652,0.56615,2.8187e-07,0.092887,1.0394,9.7618e-10,5.6277e-07
0.59364,0.56654,0.56652,0.56615,2.8145e-07,0.094466,1.0378,9.7818e-10,5.6192e-07
0.59444,0.56654,0.56652,0.56614,2.8102e-07,0.096057,1.0362,9.8017e-10,5.6106e-07
0.59525,0.56654,0.56652,0.56614,2.8059e-07,0.097661,1.0346,9.8217e-10,5.602e-07
0.59606,0.56654,0.56652,0.56614,2.8015e-07,0.099276,1.033,9.8416e-10,5.5932e-07
0.59686,0.56654,0.56652,0.56614,2.7972e-07,0.1009,1.0314,9.8616e-10,5.5845e-07
0.59767,0.56654,0.56652,0.56613,2.7928e-07,0.10254,1.0297,9.8815e-10,5.5756e-07
0.59847,0.56654,0.56652,0.56613,2.7883e-07,0.10419,1.0281,9.9015e-10,5.5667e-07
0.59928,0.56654,0.56652,0.56613,2.7838e-07,0.10586,1.0264,9.9214e-10,5.5578e-07
0.60008,0.56654,0.56652,0.56612,2.7793e-07,0.10753,1.0247,9.9414e-10,5.5487e-07
0.60089,0.56654,0.56652,0.56612,2.7748e-07,0.10922,1.023,9.9613e-10,5.5397e-07
0.60169,0.56654,0.56652,0.56612,2.7702e-07,0.11092,1.0213,9.9813e-10,5.5305e-07
0.6025,0.56654,0.56652,0.56612,2.7656e-07,0.11263,1.0196,1.0001e-09,5.5213e-07
0.6033,0.56654,0.56652,0.56611,2.761e-07,0.11435,1.0179,1.0021e-09,5.512e-07
0.60411,0.56654,0.56652,0.56611,2.7563e-07,0.11608,1.0161,1.0041e-09,5.5027e-07
0.60492,0.56654,0.56652,0.56611,2.7517e-07,0.11783,1.0144,1.0061e-09,5.4932e-07
0.60572,0.56654,0.56652,0.5661,2.7469e-07,0.11958,1.0126,1.0081e-09,5.4838e-07
0.60653,0.56654,0.56652,0.5661,2.7422e-07,0.12135,1.0109,1.0101e-09,5.4743e-07
0.60733,0.56654,0.56652,0.5661,2.7374e-07,0.12313,1.0091,1.0121e-09,5.4647e-07
0.60814,0.56654,0.56652,0.5661,2.7326e-07,0.12492,1.0073,1.0141e-09,5.455e-07
0.60894,0.56654,0.56652,0.56609,2.7277e-07,0.12672,1.0055,1.0161e-09,5.4453e-07
0.60975,0.56654,0.56652,0.56609,2.7229e-07,0.12853,1.0036,1.0181e-09,5.4355e-07
0.61055,0.56654,0.56652,0.56609,2.7179e-07,0.13036,1.0018,1.0201e-09,5.4257e-07
0.61136,0.56654,0.56652,0.56608,2.713e-07,0.13219,0.99998,1.0221e-09,5.4158e-07
0.61216,0.56654,0.56652,0.56608,2.708e-07,0.13404,0.99812,1.024e-09,5.4058e-07
0.61297,0.56654,0.56652,0.56608,2.703e-07,0.1359,0.99626,1.026e-09,5.3958e-07
0.61378,0.56654,0.56652,0.56608,2.698e-07,0.13777,0.99439,1.028e-09,5.3858e-07
0.61458,0.56654,0.56652,0.56607,2.693e-07,0.13965,0.9925,1.03e-09,5.3756e-07
0.61539,0.56654,0.56652,0.56607,2.6879e-07,0.14154,0.99061,1.032e-09,5.3654e-07
0.61619,0.56654,0.56652,0.56607,2.6828e-07,0.14344,0.9887,1.034e-09,5.3552e-07
0.617,0.56654,0.56652,0.56606,2.6776e-07,0.14535,0.98678,1.036e-09,5.3449e-07
0.6178,0.56654,0.56652,0.56606,2.6724e-07,0.14727,0.98485,1.038e-09,5.3345e-07
0.61861,0.56654,0.56652,0.56606,2.6672e-07,0.14921,0.98291,1.04e-09,5.3241e-07
0.61941,0.56654,0.56652,0.56606,2.662e-07,0.15115,0.98096,1.042e-09,5.3136e-07
0.62022,0.56654,0.56652,0.56605,2.6568e-07,0.15311,0.979,1.044e-09,5.3031e-07
0.62103,0.56654,0.56652,0.56605,2.6515e-07,0.15507,0.97703,1.046e-09,5.2925e-07
0.62183,0.56654,0.56652,0.56605,2.6462e-07,0.15705,0.97505,1.048e-09,5.2818e-07
0.62264,0.56654,0.56652,0.56605,2.6408e-07,0.15903,0.97306,1.05e-09,5.2711e-07
0.62344,0.56654,0.56652,0.56604,2.6354e-07,0.16103,0.97106,1.0519e-09,5.2604e-07
0.62425,0.56654,0.56652,0.56604,2.63e-07,0.16304,0.96904,1.0539e-09,5.2495e-07
0.62505,0.56654,0.56652,0.56604,2.6246e-07,0.16506,0.96702,1.0559e-09,5.2387e-07
0.62586,0.56654,0.56652,0.56604,2.6192e-07,0.16708,0.96499,1.0579e-09,5.2277e-07
0.62666,0.56654,0.56652,0.56603,2.6137e-07,0.16912,0.96294,1.0599e-09,5.2167e-07
0.62747,0.56654,0.56652,0.56603,2.6082e-07,0.17117,0.96089,1.0619e-09,5.2057e-07
0.62827,0.56654,0.56652,0.56603,2.6026e-07,0.17323,0.95883,1.0639e-09,5.1946e-07
0.62908,0.56654,0.56652,0.56603,2.5971e-07,0.1753,0.95675,1.0659e-09,5.1834e-07
0.62989,0.56654,0.56652,0.56602,2.5915e-07,0.17738,0.95467,1.0679e-09,5.1722e-07
0.63069,0.56654,0.56652,0.56602,2.5858e-07,0.17947,0.95258,1.0698e-09,5.161e-07
0.6315,0.56654,0.56652,0.56602,2.5802e-07,0.18157,0.95047,1.0718e-09,5.1497e-07
0.6323,0.56654,0.56652,0.56602,2.5745e-07,0.18367,0.94836,1.0738e-09,5.1383e-07
0.63311,0.56654,0.56652,0.56601,2.5688e-07,0.18579,0.94624,1.0758e-09,5.1269e-07
0.63391,0.56654,0.56652,0.56601,2.5631e-07,0.18792,0.9441,1.0778e-09,5.1154e-07
0.63472,0.56654,0.56652,0.56601,2.5573e-07,0.19006,0.94196,1.0798e-09,5.1039e-07
0.63552,0.56654,0.56652,0.56601,2.5516e-07,0.19221,0.93981,1.0817e-09,5.0923e-07
0.63633,0.56654,0.56652,0.566,2.5458e-07,0.19436,0.93765,1.0837e-09,5.0807e-07
0.63713,0.56654,0.56652,0.566,2.5399e-07,0.19653,0.93547,1.0857e-09,5.069e-07
0.63794,0.56654,0.56652,0.566,2.5341e-07,0.1987,0.93329,1.0876e-09,5.0573e-07
0.63875,0.56654,0.56652,0.566,2.5282e-07,0.20089,0.9311,1.0896e-09,5.0455e-07
0.63955,0.56654,0.56652,0.56599,2.5223e-07,0.20308,0.9289,1.0916e-09,5.0337e-07
0.64036,0.56654,0.56652,0.56599,2.5164e-07,0.20529,0.9267,1.0935e-09,5.0218e-07
0.64116,0.56654,0.56652,0.56599,2.5104e-07,0.2075,0.92448,1.0955e-09,5.0099e-07
0.64197,0.56654,0.56652,0.56599,2.5044e-07,0.20973,0.92225,1.0975e-09,4.9979e-07
0.64277,0.56654,0.56652,0.56599,2.4984e-07,0.21196,0.92001,1.0994e-09,4.9859e-07
0.64358,0.56654,0.56652,0.56598,2.4924e-07,0.2142,0.91777,1.1014e-09,4.9738e-07
0.64438,0.56654,0.56652,0.56598,2.4863e-07,0.21645,0.91551,1.1033e-09,4.9617e-07
0.64519,0.56654,0.56652,0.56598,2.4803e-07,0.21871,0.91325,1.1053e-09,4.9495e-07
0.64599,0.56654,0.56652,0.56598,2.4742e-07,0.22097,0.91098,1.1072e-09,4.9373e-07
0.6468,0.56654,0.56652,0.56597,2.468e-07,0.22325,0.9087,1.1092e-09,4.925e-07
0.64761,0.56654,0.56652,0.56597,2.4619e-07,0.22554,0.90641,1.1111e-09,4.9127e-07
0.64841,0.56654,0.56652,0.56597,2.4557e-07,0.22783,0.90411,1.113e-09,4.9003e-07
0.64922,0.56654,0.56652,0.56597,2.4495e-07,0.23013,0.9018,1.115e-09,4.8879e-07
0.65002,0.56654,0.56652,0.56597,2.4433e-07,0.23244,0.89949,1.1169e-09,4.8754e-07
0.65083,0.56654,0.56652,0.56596,2.4371e-07,0.23476,0.89716,1.1188e-09,4.8629e-07
0.65163,0.56654,0.56652,0.56596,2.4308e-07,0.23709,0.89483,1.1207e-09,4.8504e-07
0.65244,0.56654,0.56652,0.56596,2.4245e-07,0.23943,0.89249,1.1226e-09,4.8378e-07
0.65324,0.56654,0.56652,0.56596,2.4182e-07,0.24177,0.89014,1.1245e-09,4.8251e-07
0.65405,0.56654,0.56652,0.56596,2.4119e-07,0.24413,0.88778,1.1264e-09,4.8125e-07
0.65486,0.56654,0.56652,0.56595,2.4055e-07,0.24649,0.88542,1.1283e-09,4.7997e-07
0.65566,0.56654,0.56652,0.56595,2.3991e-07,0.24886,0.88304,1.1302e-09,4.787e-07
0.65647,0.56654,0.56652,0.56595,2.3927e-07,0.25124,0.88066,1.1321e-09,4.7741e-07
0.65727,0.56654,0.56652,0.56595,2.3863e-07,0.25362,0.87827,1.134e-09,4.7613e-07
0.65808,0.56654,0.56652,0.56594,2.3799e-07,0.25602,0.87587,1.1358e-09,4.7484e-07
0.65888,0.56654,0.56652,0.56594,2.3734e-07,0.25842,0.87347,1.1377e-09,4.7354e-07
0.65969,0.56654,0.56652,0.56594,2.3669e-07,0.26083,0.87105,1.1395e-09,4.7224e-07
0.66049,0.56654,0.56652,0.56594,2.3604e-07,0.26325,0.86863,1.1414e-09,4.7094e-07
0.6613,0.56654,0.56652,0.56594,2.3539e-07,0.26567,0.8662,1.1432e-09,4.6963e-07
0.6621,0.56654,0.56652,0.56594,2.3473e-07,0.26811,0.86376,1.1451e-09,4.6832e-07
0.66291,0.56654,0.56652,0.56593,2.3408e-07,0.27055,0.86132,1.1469e-09,4.6701e-07
0.66372,0.56654,0.56652,0.56593,2.3342e-07,0.273,0.85887,1.1487e-09,4.6569e-07
0.66452,0.56654,0.56652,0.56593,2.3276e-07,0.27545,0.85641,1.1505e-09,4.6436e-07
0.66533,0.56654,0.56652,0.56593,2.3209e-07,0.27792,0.85394,1.1524e-09,4.6304e-07
0.66613,0.56654,0.56652,0.56593,2.3143e-07,0.28039,0.85146,1.1542e-09,4.617e-07
0.66694,0.56654,0.56652,0.56592,2.3076e-07,0.28287,0.84898,1.156e-09,4.6037e-07
0.66774,0.56654,0.56652,0.56592,2.3009e-07,0.28535,0.84649,1.1577e-09,4.5903e-07
0.66855,0.56654,0.56652,0.56592,2.2942e-07,0.28784,0.844,1.1595e-09,4.5769e-07
0.66935,0.56654,0.56652,0.56592,2.2875e-07,0.29034,0.84149,1.1613e-09,4.5634e-07
0.67016,0.56654,0.56652,0.56592,2.2808e-07,0.29285,0.83898,1.1631e-09,4.5499e-07
0.67096,0.56654,0.56652,0.56592,2.274e-07,0.29536,0.83647,1.1648e-09,4.5363e-07
0.67177,0.56654,0.56652,0.56591,2.2672e-07,0.29789,0.83394,1.1666e-09,4.5227e-07
0.67258,0.56654,0.56652,0.56591,2.2604e-07,0.30041,0.83141,1.1683e-09,4.5091e-07
0.67338,0.56654,0.56652,0.56591,2.2536e-07,0.30295,0.82887,1.17e-09,4.4955e-07
0.67419,0.56654,0.56652,0.56591,2.2467e-07,0.30549,0.82633,1.1718e-09,4.4818e-07
0.67499,0.56654,0.56652,0.56591,2.2399e-07,0.30804,0.82378,1.1735e-09,4.468e-07
0.6758,0.56654,0.56652,0.56591,2.233e-07,0.31059,0.82122,1.1752e-09,4.4543e-07
0.6766,0.56654,0.56652,0.5659,2.2261e-07,0.31315,0.81865,1.1769e-09,4.4405e-07
0.67741,0.56654,0.56652,0.5659,2.2192e-07,0.31572,0.81608,1.1786e-09,4.4266e-07
0.67821,0.56654,0.56652,0.5659,2.2123e-07,0.3183,0.8135,1.1803e-09,4.4128e-07
0.67902,0.56654,0.56652,0.5659,2.2053e-07,0.32088,0.81092,1.182e-09,4.3988e-07
0.67983,0.56654,0.56652,0.5659,2.1984e-07,0.32346,0.80833,1.1836e-09,4.3849e-07
0.68063,0.56654,0.56652,0.5659,2.1914e-07,0.32606,0.80574,1.1853e-09,4.3709e-07
0.68144,0.56654,0.56652,0.56589,2.1844e-07,0.32866,0.80313,1.1869e-09,4.3569e-07
0.68224,0.56654,0.56652,0.56589,2.1774e-07,0.33126,0.80052,1.1886e-09,4.3429e-07
0.68305,0.56654,0.56652,0.56589,2.1704e-07,0.33387,0.79791,1.1902e-09,4.3288e-07
0.68385,0.56654,0.56652,0.56589,2.1633e-07,0.33649,0.79529,1.1918e-09,4.3147e-07
0.68466,0.56654,0.56652,0.56589,2.1563e-07,0.33911,0.79266,1.1935e-09,4.3006e-07
0.68546,0.56654,0.56652,0.56589,2.1492e-07,0.34174,0.79003,1.1951e-09,4.2864e-07
0.68627,0.56654,0.56652,0.56589,2.1421e-07,0.34438,0.78739,1.1967e-09,4.2722e-07
0.68707,0.56654,0.56652,0.56588,2.135e-07,0.34702,0.78475,1.1983e-09,4.258e-07
0.68788,0.56654,0.56652,0.56588,2.1279e-07,0.34966,0.7821,1.1999e-09,4.2437e-07
0.68869,0.56654,0.56652,0.56588,2.1207e-07,0.35231,0.77945,1.2015e-09,4.2295e-07
0.68949,0.56654,0.56652,0.56588,2.1136e-07,0.35497,0.77679,1.203e-09,4.2151e-07
0.6903,0.56654,0.56652,0.56588,2.1064e-07,0.35763,0.77412,1.2046e-09,4.2008e-07
0.6911,0.56654,0.56652,0.56588,2.0992e-07,0.3603,0.77145,1.2062e-09,4.1864e-07
0.69191,0.56654,0.56652,0.56588,2.092e-07,0.36297,0.76878,1.2077e-09,4.172e-07
0.69271,0.56654,0.56652,0.56587,2.0848e-07,0.36565,0.7661,1.2093e-09,4.1576e-07
0.69352,0.56654,0.56652,0.56587,2.0776e-07,0.36834,0.76341,1.2108e-09,4.1431e-07
0.69432,0.56654,0.56652,0.56587,2.0704e-07,0.37103,0.76072,1.2123e-09,4.1286e-07
0.69513,0.56654,0.56652,0.56587,2.0631e-07,0.37372,0.75802,1.2138e-09,4.1141e-07
0.69593,0.56654,0.56652,0.56587,2.0559e-07,0.37642,0.75532,1.2154e-09,4.0996e-07
0.69674,0.56654,0.56652,0.56587,2.0486e-07,0.37912,0.75262,1.2169e-09,4.085e-07
0.69755,0.56654,0.56652,0.56587,2.0413e-07,0.38183,0.7499,1.2184e-09,4.0704e-07
0.69835,0.56654,0.56652,0.56587,2.034e-07,0.38454,0.74719,1.2199e-09,4.0558e-07
0.69916,0.56654,0.56652,0.56586,2.0267e-07,0.38726,0.74447,1.2214e-09,4.0412e-07
0.69996,0.56654,0.56652,0.56586,2.0194e-07,0.38998,0.74175,1.2228e-09,4.0265e-07
0.70077,0.56654,0.56652,0.56586,2.012e-07,0.39271,0.73902,1.2243e-09,4.0118e-07
0.70157,0.56654,0.56652,0.56586,2.0047e-07,0.39544,0.73628,1.2258e-09,3.9971e-07
0.70238,0.56654,0.56652,0.56586,1.9973e-07,0.39818,0.73355,1.2273e-09,3.9824e-07
0.70318,0.56654,0.56652,0.56586,1.99e-07,0.40092,0.7308,1.2287e-09,3.9676e-07
0.70399,0.56654,0.56652,0.56586,1.9826e-07,0.40366,0.72806,1.2302e-09,3.9528e-07
0.7048,0.56654,0.56652,0.56586,1.9752e-07,0.40641,0.72531,1.2316e-09,3.938e-07
0.7056,0.56654,0.56652,0.56586,1.9678e-07,0.40916,0.72255,1.2331e-09,3.9232e-07
0.70641,0.56654,0.56652,0.56586,1.9604e-07,0.41192,0.71979,1.2345e-09,3.9084e-07
0.70721,0.56654,0.56652,0.56585,1.9529e-07,0.41468,0.71703,1.2359e-09,3.8935e-07
0.70802,0.56654,0.56652,0.56585,1.9455e-07,0.41744,0.71427,1.2374e-09,3.8786e-07
0.70882,0.56654,0.56652,0.56585,1.938e-07,0.42021,0.7115,1.2388e-09,3.8637e-07
0.70963,0.56654,0.56652,0.56585,1.9306e-07,0.42298,0.70872,1.2402e-09,3.8488e-07
0.71043,0.56654,0.56652,0.56585,1.9231e-07,0.42576,0.70594,1.2416e-09,3.8338e-07
0.71124,0.56654,0.56652,0.56585,1.9156e-07,0.42854,0.70316,1.243e-09,3.8188e-07
0.71204,0.56654,0.56652,0.56585,1.9081e-07,0.43132,0.70038,1.2444e-09,3.8038e-07
0.71285,0.56654,0.56652,0.56585,1.9006e-07,0.4341,0.69759,1.2458e-09,3.7888e-07
0.71366,0.56654,0.56652,0.56585,1.8931e-07,0.43689,0.6948,1.2472e-09,3.7738e-07
0.71446,0.56654,0.56652,0.56585,1.8856e-07,0.43969,0.69201,1.2486e-09,3.7588e-07
0.71527,0.56654,0.56652,0.56585,1.8781e-07,0.44248,0.68921,1.25e-09,3.7437e-07
0.71607,0.56654,0.56652,0.56584,1.8706e-07,0.44528,0.68641,1.2514e-09,3.7286e-07
0.71688,0.56654,0.56652,0.56584,1.863e-07,0.44808,0.6836,1.2527e-09,3.7135e-07
0.71768,0.56654,0.56652,0.56584,1.8555e-07,0.45089,0.6808,1.2541e-09,3.6984e-07
0.71849,0.56654,0.56652,0.56584,1.8479e-07,0.4537,0.67799,1.2555e-09,3.6833e-07
0.71929,0.56654,0.56652,0.56584,1.8404e-07,0.45651,0.67517,1.2568e-09,3.6682e-07
0.7201,0.56654,0.56652,0.56584,1.8328e-07,0.45932,0.67236,1.2582e-09,3.653e-07
0.7209,0.56654,0.56652,0.56584,1.8252e-07,0.46214,0.66954,1.2595e-09,3.6378e-07
0.72171,0.56654,0.56652,0.56584,1.8176e-07,0.46496,0.66672,1.2609e-09,3.6226e-07
0.72252,0.56654,0.56652,0.56584,1.81e-07,0.46778,0.6639,1.2622e-09,3.6074e-07
0.72332,0.56654,0.56652,0.56584,1.8024e-07,0.47061,0.66107,1.2636e-09,3.5922e-07
0.72413,0.56654,0.56652,0.56584,1.7948e-07,0.47343,0.65824,1.2649e-09,3.577e-07
0.72493,0.56654,0.56652,0.56584,1.7872e-07,0.47626,0.65541,1.2662e-09,3.5618e-07
0.72574,0.56654,0.56652,0.56584,1.7796e-07,0.47909,0.65258,1.2676e-09,3.5465e-07
0.72654,0.56654,0.56652,0.56584,1.772e-07,0.48193,0.64974,1.2689e-09,3.5313e-07
0.72735,0.56654,0.56652,0.56584,1.7643e-07,0.48477,0.64691,1.2702e-09,3.516e-07
0.72815,0.56654,0.56652,0.56584,1.7567e-07,0.4876,0.64407,1.2715e-09,3.5007e-07
0.72896,0.56654,0.56652,0.56583,1.7491e-07,0.49044,0.64123,1.2729e-09,3.4854e-07
0.72976,0.56654,0.56652,0.56583,1.7414e-07,0.49329,0.63838,1.2742e-09,3.4701e-07
0.73057,0.56654,0.56652,0.56583,1.7338e-07,0.49613,0.63554,1.2755e-09,3.4548e-07
0.73138,0.56654,0.56652,0.56583,1.7261e-07,0.49898,0.63269,1.2768e-09,3.4394e-07
0.73218,0.56654,0.56652,0.56583,1.7184e-07,0.50182,0.62984,1.2781e-09,3.4241e-07
0.73299,0.56654,0.56652,0.56583,1.7108e-07,0.50467,0.62699,1.2794e-09,3.4088e-07
0.73379,0.56654,0.56652,0.56583,1.7031e-07,0.50752,0.62414,1.2807e-09,3.3934e-07
0.7346,0.56654,0.56652,0.56583,1.6954e-07,0.51038,0.62129,1.282e-09,3.3781e-07
0.7354,0.56654,0.56652,0.56583,1.6878e-07,0.51323,0.61843,1.2833e-09,3.3627e-07
0.73621,0.56654,0.56652,0.56583,1.6801e-07,0.51609,0.61558,1.2845e-09,3.3473e-07
0.73701,0.56654,0.56652,0.56583,1.6724e-07,0.51894,0.61272,1.2858e-09,3.3319e-07
0.73782,0.56654,0.56652,0.56583,1.6647e-07,0.5218,0.60986,1.2871e-09,3.3165e-07
0.73863,0.56654,0.56652,0.56583,1.657e-07,0.52466,0.607,1.2884e-09,3.3011e-07
0.73943,0.56654,0.56652,0.56583,1.6493e-07,0.52752,0.60414,1.2896e-09,3.2857e-07
0.74024,0.56654,0.56652,0.56583,1.6416e-07,0.53038,0.60128,1.2909e-09,3.2703e-07
0.74104,0.56654,0.56652,0.56583,1.6339e-07,0.53324,0.59842,1.2922e-09,3.2549e-07
0.74185,0.56654,0.56652,0.56583,1.6262e-07,0.5361,0.59555,1.2934e-09,3.2395e-07
0.74265,0.56654,0.56652,0.56583,1.6185e-07,0.53897,0.59269,1.2947e-09,3.2241e-07
0.74346,0.56654,0.56652,0.56583,1.6108e-07,0.54183,0.58983,1.2959e-09,3.2087e-07
0.74426,0.56654,0.56652,0.56583,1.6031e-07,0.5447,0.58696,1.2972e-09,3.1932e-07
0.74507,0.56654,0.56652,0.56583,1.5954e-07,0.54756,0.5841,1.2984e-09,3.1778e-07
0.74587,0.56654,0.56652,0.56583,1.5877e-07,0.55043,0.58123,1.2997e-09,3.1624e-07
0.74668,0.56654,0.56652,0.56583,1.58e-07,0.55329,0.57836,1.3009e-09,3.1469e-07
0.74749,0.56654,0.56652,0.56583,1.5723e-07,0.55616,0.5755,1.3021e-09,3.1315e-07
0.74829,0.56654,0.56652,0.56583,1.5646e-07,0.55903,0.57263,1.3034e-09,3.1161e-07
0.7491,0.56654,0.56652,0.56583,1.5568e-07,0.56189,0.56976,1.3046e-09,3.1006e-07
0.7499,0.56654,0.56652,0.56583,1.5491e-07,0.56476,0.56689,1.3058e-09,3.0852e-07
0.75071,0.56654,0.56652,0.56583,1.5414e-07,0.56763,0.56403,1.307e-09,3.0698e-07
0.75151,0.56654,0.56652,0.56583,1.5337e-07,0.5705,0.56116,1.3083e-09,3.0543e-07
0.75232,0.56654,0.56652,0.56583,1.526e-07,0.57336,0.55829,1.3095e-09,3.0389e-07
0.75312,0.56654,0.56652,0.56583,1.5183e-07,0.57623,0.55543,1.3107e-09,3.0234e-07
0.75393,0.56654,0.56652,0.56583,1.5106e-07,0.5791,0.55256,1.3119e-09,3.008e-07
0.75473,0.56654,0.56652,0.56583,1.5028e-07,0.58196,0.54969,1.3131e-09,2.9926e-07
0.75554,0.56654,0.56652,0.56583,1.4951e-07,0.58483,0.54683,1.3143e-09,2.9771e-07
0.75635,0.56654,0.56652,0.56583,1.4874e-07,0.5877,0.54396,1.3155e-09,2.9617e-07
0.75715,0.56654,0.56652,0.56583,1.4797e-07,0.59056,0.5411,1.3167e-09,2.9463e-07
0.75796,0.56654,0.56652,0.56583,1.472e-07,0.59342,0.53823,1.3179e-09,2.9309e-07
0.75876,0.56654,0.56652,0.56583,1.4643e-07,0.59629,0.53537,1.319e-09,2.9154e-07
0.75957,0.56654,0.56652,0.56583,1.4566e-07,0.59915,0.53251,1.3202e-09,2.9e-07
0.76037,0.56654,0.56652,0.56583,1.4489e-07,0.60201,0.52965,1.3214e-09,2.8846e-07
0.76118,0.56654,0.56652,0.56583,1.4412e-07,0.60487,0.52679,1.3226e-09,2.8692e-07
0.76198,0.56654,0.56652,0.56583,1.4335e-07,0.60773,0.52393,1.3237e-09,2.8538e-07
0.76279,0.56654,0.56652,0.56583,1.4258e-07,0.61059,0.52107,1.3249e-09,2.8384e-07
0.7636,0.56654,0.56652,0.56583,1.4181e-07,0.61345,0.51821,1.3261e-09,2.823e-07
0.7644,0.56654,0.56652,0.56583,1.4105e-07,0.61631,0.51535,1.3272e-09,2.8076e-07
0.76521,0.56654,0.56652,0.56583,1.4028e-07,0.61916,0.5125,1.3284e-09,2.7923e-07
0.76601,0.56654,0.56652,0.56583,1.3951e-07,0.62202,0.50964,1.3296e-09,2.7769e-07
0.76682,0.56654,0.56652,0.56583,1.3874e-07,0.62487,0.50679,1.3307e-09,2.7615e-07
0.76762,0.56654,0.56652,0.56583,1.3798e-07,0.62772,0.50394,1.3318e-09,2.7462e-07
0.76843,0.56654,0.56652,0.56583,1.3721e-07,0.63057,0.50109,1.333e-09,2.7309e-07
0.76923,0.56654,0.56652,0.56583,1.3644e-07,0.63342,0.49825,1.3341e-09,2.7155e-07
0.77004,0.56654,0.56652,0.56583,1.3568e-07,0.63627,0.4954,1.3353e-09,2.7002e-07
0.77084,0.56654,0.56652,0.56583,1.3491e-07,0.63911,0.49256,1.3364e-09,2.6849e-07
0.77165,0.56654,0.56652,0.56583,1.3415e-07,0.64195,0.48972,1.3375e-09,2.6696e-07
0.77246,0.56654,0.56652,0.56584,1.3338e-07,0.64479,0.48688,1.3387e-09,2.6543e-07
0.77326,0.56654,0.56652,0.56584,1.3262e-07,0.64763,0.48404,1.3398e-09,2.639e-07
0.77407,0.56654,0.56652,0.56584,1.3186e-07,0.65047,0.4812,1.3409e-09,2.6237e-07
0.77487,0.56654,0.56652,0.56584,1.3109e-07,0.6533,0.47837,1.342e-09,2.6085e-07
0.77568,0.56654,0.56652,0.56584,1.3033e-07,0.65614,0.47554,1.3432e-09,2.5932e-07
0.77648,0.56654,0.56652,0.56584,1.2957e-07,0.65897,0.47271,1.3443e-09,2.578e-07
0.77729,0.56654,0.56652,0.56584,1.2881e-07,0.66179,0.46988,1.3454e-09,2.5628e-07
0.77809,0.56654,0.56652,0.56584,1.2805e-07,0.66462,0.46706,1.3465e-09,2.5475e-07
0.7789,0.56654,0.56652,0.56584,1.2729e-07,0.66744,0.46424,1.3476e-09,2.5323e-07
0.7797,0.56654,0.56652,0.56584,1.2653e-07,0.67026,0.46142,1.3487e-09,2.5172e-07
0.78051,0.56654,0.56652,0.56584,1.2577e-07,0.67308,0.4586,1.3498e-09,2.502e-07
0.78132,0.56654,0.56652,0.56584,1.2502e-07,0.6759,0.45579,1.3509e-09,2.4868e-07
0.78212,0.56654,0.56652,0.56584,1.2426e-07,0.67871,0.45298,1.352e-09,2.4717e-07
0.78293,0.56654,0.56652,0.56584,1.2351e-07,0.68152,0.45017,1.3531e-09,2.4566e-07
0.78373,0.56654,0.56652,0.56584,1.2275e-07,0.68432,0.44737,1.3542e-09,2.4415e-07
0.78454,0.56654,0.56652,0.56584,1.22e-07,0.68713,0.44456,1.3553e-09,2.4264e-07
0.78534,0.56654,0.56652,0.56585,1.2124e-07,0.68993,0.44177,1.3563e-09,2.4113e-07
0.78615,0.56654,0.56652,0.56585,1.2049e-07,0.69272,0.43897,1.3574e-09,2.3963e-07
0.78695,0.56654,0.56652,0.56585,1.1974e-07,0.69552,0.43618,1.3585e-09,2.3812e-07
0.78776,0.56654,0.56652,0.56585,1.1899e-07,0.69831,0.43339,1.3596e-09,2.3662e-07
0.78856,0.56654,0.56652,0.56585,1.1824e-07,0.70109,0.4306,1.3606e-09,2.3512e-07
0.78937,0.56654,0.56652,0.56585,1.1749e-07,0.70388,0.42782,1.3617e-09,2.3362e-07
0.79018,0.56654,0.56652,0.56585,1.1674e-07,0.70666,0.42504,1.3628e-09,2.3212e-07
0.79098,0.56654,0.56652,0.56585,1.16e-07,0.70943,0.42227,1.3638e-09,2.3063e-07
0.79179,0.56654,0.56652,0.56585,1.1525e-07,0.71221,0.4195,1.3649e-09,2.2914e-07
0.79259,0.56654,0.56652,0.56585,1.1451e-07,0.71497,0.41673,1.366e-09,2.2765e-07
0.7934,0.56654,0.56652,0.56585,1.1376e-07,0.71774,0.41397,1.367e-09,2.2616e-07
0.7942,0.56654,0.56652,0.56586,1.1302e-07,0.7205,0.41121,1.3681e-09,2.2467e-07
0.79501,0.56654,0.56652,0.56586,1.1228e-07,0.72326,0.40845,1.3691e-09,2.2319e-07
0.79581,0.56654,0.56652,0.56586,1.1154e-07,0.72601,0.4057,1.3702e-09,2.217e-07
0.79662,0.56654,0.56652,0.56586,1.108e-07,0.72876,0.40296,1.3712e-09,2.2022e-07
0.79743,0.56654,0.56652,0.56586,1.1006e-07,0.73151,0.40021,1.3722e-09,2.1875e-07
0.79823,0.56654,0.56652,0.56586,1.0932e-07,0.73425,0.39747,1.3733e-09,2.1727e-07
0.79904,0.56654,0.56652,0.56586,1.0859e-07,0.73698,0.39474,1.3743e-09,2.158e-07
0.79984,0.56654,0.56652,0.56586,1.0785e-07,0.73972,0.39201,1.3753e-09,2.1433e-07
0.80065,0.56654,0.56652,0.56586,1.0712e-07,0.74244,0.38928,1.3764e-09,2.1286e-07
0.80145,0.56654,0.56652,0.56587,1.0639e-07,0.74517,0.38656,1.3774e-09,2.1139e-07
0.80226,0.56654,0.56652,0.56587,1.0565e-07,0.74789,0.38385,1.3784e-09,2.0993e-07
0.80306,0.56654,0.56652,0.56587,1.0492e-07,0.7506,0.38113,1.3794e-09,2.0847e-07
0.80387,0.56654,0.56652,0.56587,1.042e-07,0.75331,0.37843,1.3804e-09,2.0701e-07
0.80467,0.56654,0.56652,0.56587,1.0347e-07,0.75601,0.37573,1.3814e-09,2.0555e-07
0.80548,0.56654,0.56652,0.56587,1.0274e-07,0.75871,0.37303,1.3824e-09,2.041e-07
0.80629,0.56654,0.56652,0.56587,1.0202e-07,0.76141,0.37034,1.3834e-09,2.0265e-07
0.80709,0.56654,0.56652,0.56587,1.0129e-07,0.7641,0.36765,1.3844e-09,2.012e-07
0.8079,0.56654,0.56652,0.56587,1.0057e-07,0.76678,0.36497,1.3854e-09,1.9976e-07
0.8087,0.56654,0.56652,0.56588,9.9851e-08,0.76946,0.36229,1.3864e-09,1.9832e-07
0.80951,0.56654,0.56652,0.56588,9.9132e-08,0.77214,0.35962,1.3874e-09,1.9688e-07
0.81031,0.56654,0.56652,0.56588,9.8414e-08,0.77481,0.35695,1.3884e-09,1.9544e-07
0.81112,0.56654,0.56652,0.56588,9.7697e-08,0.77747,0.35429,1.3893e-09,1.9401e-07
0.81192,0.56654,0.56652,0.56588,9.6982e-08,0.78013,0.35163,1.3903e-09,1.9257e-07
0.81273,0.56654,0.56652,0.56588,9.6269e-08,0.78278,0.34898,1.3913e-09,1.9115e-07
0.81353,0.56654,0.56652,0.56588,9.5557e-08,0.78543,0.34634,1.3922e-09,1.8972e-07
0.81434,0.56654,0.56652,0.56589,9.4846e-08,0.78807,0.3437,1.3932e-09,1.883e-07
0.81515,0.56654,0.56652,0.56589,9.4138e-08,0.79071,0.34107,1.3941e-09,1.8688e-07
0.81595,0.56654,0.56652,0.56589,9.343e-08,0.79334,0.33844,1.3951e-09,1.8547e-07
0.81676,0.56654,0.56652,0.56589,9.2724e-08,0.79596,0.33582,1.396e-09,1.8405e-07
0.81756,0.56654,0.56652,0.56589,9.202e-08,0.79858,0.3332,1.397e-09,1.8264e-07
0.81837,0.56654,0.56652,0.56589,9.1317e-08,0.80119,0.33059,1.3979e-09,1.8124e-07
0.81917,0.56654,0.56652,0.56589,9.0616e-08,0.8038,0.32799,1.3988e-09,1.7983e-07
0.81998,0.56654,0.56652,0.5659,8.9917e-08,0.8064,0.32539,1.3998e-09,1.7843e-07
0.82078,0.56654,0.56652,0.5659,8.9219e-08,0.809,0.3228,1.4007e-09,1.7704e-07
0.82159,0.56654,0.56652,0.5659,8.8523e-08,0.81158,0.32021,1.4016e-09,1.7564e-07
0.8224,0.56654,0.56652,0.5659,8.7829e-08,0.81417,0.31764,1.4025e-09,1.7426e-07
0.8232,0.56654,0.56652,0.5659,8.7136e-08,0.81674,0.31506,1.4034e-09,1.7287e-07
0.82401,0.56654,0.56652,0.5659,8.6445e-08,0.81931,0.3125,1.4043e-09,1.7149e-07
0.82481,0.56654,0.56652,0.56591,8.5756e-08,0.82187,0.30994,1.4052e-09,1.7011e-07
0.82562,0.56654,0.56652,0.56591,8.5069e-08,0.82443,0.30738,1.4061e-09,1.6873e-07
0.82642,0.56654,0.56652,0.56591,8.4383e-08,0.82698,0.30484,1.4069e-09,1.6736e-07
0.82723,0.56654,0.56652,0.56591,8.3699e-08,0.82952,0.3023,1.4078e-09,1.6599e-07
0.82803,0.56654,0.56652,0.56591,8.3017e-08,0.83206,0.29977,1.4087e-09,1.6463e-07
0.82884,0.56654,0.56652,0.56591,8.2337e-08,0.83459,0.29724,1.4096e-09,1.6326e-07
0.82964,0.56654,0.56652,0.56592,8.1659e-08,0.83711,0.29472,1.4104e-09,1.6191e-07
0.83045,0.56654,0.56652,0.56592,8.0982e-08,0.83963,0.29221,1.4113e-09,1.6055e-07
0.83126,0.56654,0.56652,0.56592,8.0308e-08,0.84214,0.2897,1.4121e-09,1.592e-07
0.83206,0.56654,0.56652,0.56592,7.9635e-08,0.84464,0.2872,1.413e-09,1.5786e-07
0.83287,0.56654,0.56652,0.56592,7.8964e-08,0.84713,0.28471,1.4138e-09,1.5652e-07
0.83367,0.56654,0.56652,0.56592,7.8296e-08,0.84962,0.28223,1.4146e-09,1.5518e-07
0.83448,0.56654,0.56652,0.56593,7.7629e-08,0.8521,0.27975,1.4155e-09,1.5384e-07
0.83528,0.56654,0.56652,0.56593,7.6964e-08,0.85457,0.27728,1.4163e-09,1.5251e-07
0.83609,0.56654,0.56652,0.56593,7.6301e-08,0.85704,0.27482,1.4171e-09,1.5119e-07
0.83689,0.56654,0.56652,0.56593,7.564e-08,0.8595,0.27237,1.4179e-09,1.4986e-07
0.8377,0.56654,0.56652,0.56593,7.4981e-08,0.86195,0.26992,1.4187e-09,1.4854e-07
0.8385,0.56654,0.56652,0.56594,7.4325e-08,0.86439,0.26748,1.4195e-09,1.4723e-07
0.83931,0.56654,0.56652,0.56594,7.367e-08,0.86682,0.26505,1.4203e-09,1.4592e-07
0.84012,0.56654,0.56652,0.56594,7.3017e-08,0.86925,0.26263,1.4211e-09,1.4461e-07
0.84092,0.56654,0.56652,0.56594,7.2367e-08,0.87167,0.26021,1.4219e-09,1.4331e-07
0.84173,0.56654,0.56652,0.56594,7.1718e-08,0.87408,0.2578,1.4227e-09,1.4201e-07
0.84253,0.56654,0.56652,0.56595,7.1072e-08,0.87649,0.2554,1.4235e-09,1.4072e-07
0.84334,0.56654,0.56652,0.56595,7.0428e-08,0.87888,0.25301,1.4243e-09,1.3943e-07
0.84414,0.56654,0.56652,0.56595,6.9786e-08,0.88127,0.25063,1.4251e-09,1.3815e-07
0.84495,0.56654,0.56652,0.56595,6.9146e-08,0.88365,0.24825,1.4258e-09,1.3687e-07
0.84575,0.56654,0.56652,0.56595,6.8508e-08,0.88602,0.24588,1.4266e-09,1.3559e-07
0.84656,0.56654,0.56652,0.56596,6.7873e-08,0.88839,0.24352,1.4274e-09,1.3432e-07
0.84736,0.56654,0.56652,0.56596,6.724e-08,0.89074,0.24117,1.4281e-09,1.3305e-07
0.84817,0.56654,0.56652,0.56596,6.6609e-08,0.89309,0.23883,1.4289e-09,1.3179e-07
0.84898,0.56654,0.56652,0.56596,6.598e-08,0.89543,0.23649,1.4297e-09,1.3053e-07
0.84978,0.56654,0.56652,0.56596,6.5353e-08,0.89776,0.23417,1.4304e-09,1.2928e-07
0.85059,0.56654,0.56652,0.56597,6.4729e-08,0.90008,0.23185,1.4312e-09,1.2803e-07
0.85139,0.56654,0.56652,0.56597,6.4107e-08,0.9024,0.22954,1.4319e-09,1.2678e-07
0.8522,0.56654,0.56652,0.56597,6.3488e-08,0.9047,0.22724,1.4327e-09,1.2554e-07
0.853,0.56654,0.56652,0.56597,6.2871e-08,0.907,0.22495,1.4334e-09,1.2431e-07
0.85381,0.56654,0.56652,0.56597,6.2256e-08,0.90928,0.22267,1.4342e-09,1.2308e-07
0.85461,0.56654,0.56652,0.56598,6.1644e-08,0.91156,0.22039,1.435e-09,1.2185e-07
0.85542,0.56654,0.56652,0.56598,6.1033e-08,0.91383,0.21813,1.4357e-09,1.2063e-07
0.85623,0.56654,0.56652,0.56598,6.0426e-08,0.91609,0.21587,1.4365e-09,1.1942e-07
0.85703,0.56654,0.56652,0.56598,5.9821e-08,0.91835,0.21362,1.4372e-09,1.182e-07
0.85784,0.56654,0.56652,0.56599,5.9218e-08,0.92059,0.21138,1.438e-09,1.17e-07
0.85864,0.56654,0.56652,0.56599,5.8617e-08,0.92282,0.20915,1.4387e-09,1.158e-07
0.85945,0.56654,0.56652,0.56599,5.8019e-08,0.92505,0.20693,1.4395e-09,1.146e-07
0.86025,0.56653,0.56652,0.56599,5.7424e-08,0.92726,0.20472,1.4402e-09,1.1341e-07
0.86106,0.56653,0.56652,0.566,5.6831e-08,0.92947,0.20252,1.441e-09,1.1222e-07
0.86186,0.56653,0.56652,0.566,5.6241e-08,0.93167,0.20033,1.4418e-09,1.1104e-07
0.86267,0.56653,0.56652,0.566,5.5653e-08,0.93385,0.19815,1.4425e-09,1.0986e-07
0.86347,0.56653,0.56652,0.566,5.5067e-08,0.93603,0.19597,1.4433e-09,1.0869e-07
0.86428,0.56653,0.56652,0.566,5.4485e-08,0.9382,0.19381,1.4441e-09,1.0753e-07
0.86509,0.56653,0.56652,0.56601,5.3904e-08,0.94036,0.19165,1.4448e-09,1.0636e-07
0.86589,0.56653,0.56652,0.56601,5.3327e-08,0.94251,0.18951,1.4456e-09,1.0521e-07
0.8667,0.56653,0.56652,0.56601,5.2752e-08,0.94465,0.18737,1.4464e-09,1.0406e-07
0.8675,0.56653,0.56652,0.56601,5.2179e-08,0.94678,0.18525,1.4472e-09,1.0291e-07
0.86831,0.56653,0.56652,0.56602,5.161e-08,0.9489,0.18313,1.448e-09,1.0177e-07
0.86911,0.56653,0.56652,0.56602,5.1042e-08,0.95101,0.18103,1.4488e-09,1.0064e-07
0.86992,0.56653,0.56652,0.56602,5.0478e-08,0.95311,0.17893,1.4496e-09,9.9506e-08
0.87072,0.56653,0.56652,0.56602,4.9916e-08,0.9552,0.17684,1.4504e-09,9.8382e-08
0.87153,0.56653,0.56652,0.56603,4.9357e-08,0.95729,0.17477,1.4512e-09,9.7263e-08
0.87233,0.56653,0.56652,0.56603,4.8801e-08,0.95936,0.1727,1.452e-09,9.6149e-08
0.87314,0.56653,0.56652,0.56603,4.8247e-08,0.96142,0.17065,1.4528e-09,9.5041e-08
0.87395,0.56653,0.56652,0.56603,4.7696e-08,0.96347,0.1686,1.4537e-09,9.3938e-08
0.87475,0.56653,0.56652,0.56604,4.7148e-08,0.96551,0.16656,1.4545e-09,9.2841e-08
0.87556,0.56653,0.56652,0.56604,4.6602e-08,0.96754,0.16454,1.4553e-09,9.1749e-08
0.87636,0.56653,0.56652,0.56604,4.606e-08,0.96956,0.16252,1.4562e-09,9.0663e-08
0.87717,0.56653,0.56652,0.56604,4.552e-08,0.97157,0.16052,1.4571e-09,8.9582e-08
0.87797,0.56653,0.56652,0.56605,4.4983e-08,0.97357,0.15852,1.4579e-09,8.8507e-08
0.87878,0.56653,0.56652,0.56605,4.4448e-08,0.97556,0.15654,1.4588e-09,8.7438e-08
0.87958,0.56653,0.56652,0.56605,4.3917e-08,0.97754,0.15457,1.4597e-09,8.6374e-08
0.88039,0.56653,0.56652,0.56605,4.3388e-08,0.97951,0.1526,1.4606e-09,8.5316e-08
0.8812,0.56653,0.56652,0.56606,4.2863e-08,0.98146,0.15065,1.4615e-09,8.4264e-08
0.882,0.56653,0.56652,0.56606,4.234e-08,0.98341,0.14871,1.4624e-09,8.3217e-08
0.88281,0.56653,0.56652,0.56606,4.182e-08,0.98535,0.14678,1.4634e-09,8.2176e-08
0.88361,0.56653,0.56652,0.56607,4.1303e-08,0.98727,0.14486,1.4643e-09,8.1141e-08
0.88442,0.56653,0.56652,0.56607,4.0788e-08,0.98919,0.14295,1.4653e-09,8.0112e-08
0.88522,0.56653,0.56652,0.56607,4.0277e-08,0.99109,0.14105,1.4662e-09,7.9088e-08
0.88603,0.56653,0.56652,0.56607,3.9769e-08,0.99299,0.13916,1.4672e-09,7.807e-08
0.88683,0.56653,0.56652,0.56608,3.9263e-08,0.99487,0.13729,1.4682e-09,7.7059e-08
0.88764,0.56653,0.56652,0.56608,3.8761e-08,0.99674,0.13542,1.4692e-09,7.6053e-08
0.88844,0.56653,0.56652,0.56608,3.8262e-08,0.9986,0.13357,1.4702e-09,7.5053e-08
0.88925,0.56653,0.56652,0.56608,3.7765e-08,1.0004,0.13172,1.4712e-09,7.4059e-08
0.89006,0.56653,0.56652,0.56609,3.7272e-08,1.0023,0.12989,1.4722e-09,7.3071e-08
0.89086,0.56653,0.56651,0.56609,3.6781e-08,1.0041,0.12807,1.4733e-09,7.2089e-08
0.89167,0.56653,0.56651,0.56609,3.6294e-08,1.0059,0.12626,1.4743e-09,7.1113e-08
0.89247,0.56653,0.56651,0.5661,3.581e-08,1.0077,0.12446,1.4754e-09,7.0144e-08
0.89328,0.56653,0.56651,0.5661,3.5328e-08,1.0095,0.12267,1.4765e-09,6.918e-08
0.89408,0.56653,0.56651,0.5661,3.485e-08,1.0113,0.1209,1.4776e-09,6.8222e-08
0.89489,0.56653,0.56651,0.5661,3.4375e-08,1.0131,0.11913,1.4787e-09,6.7271e-08
0.89569,0.56653,0.56651,0.56611,3.3903e-08,1.0148,0.11738,1.4798e-09,6.6326e-08
0.8965,0.56653,0.56651,0.56611,3.3434e-08,1.0166,0.11564,1.481e-09,6.5387e-08
0.8973,0.56653,0.56651,0.56611,3.2968e-08,1.0183,0.11391,1.4821e-09,6.4454e-08
0.89811,0.56653,0.56651,0.56612,3.2505e-08,1.02,0.11219,1.4833e-09,6.3527e-08
0.89892,0.56653,0.56651,0.56612,3.2046e-08,1.0218,0.11048,1.4845e-09,6.2607e-08
0.89972,0.56653,0.56651,0.56612,3.1589e-08,1.0235,0.10878,1.4857e-09,6.1693e-08
0.90053,0.56653,0.56651,0.56612,3.1136e-08,1.0251,0.1071,1.4869e-09,6.0785e-08
0.90133,0.56653,0.56651,0.56613,3.0686e-08,1.0268,0.10543,1.4881e-09,5.9883e-08
0.90214,0.56653,0.56651,0.56613,3.0239e-08,1.0285,0.10377,1.4893e-09,5.8988e-08
0.90294,0.56653,0.56651,0.56613,2.9795e-08,1.0301,0.10212,1.4906e-09,5.8099e-08
0.90375,0.56653,0.56651,0.56614,2.9354e-08,1.0318,0.10049,1.4918e-09,5.7217e-08
0.90455,0.56653,0.56651,0.56614,2.8917e-08,1.0334,0.098861,1.4931e-09,5.6341e-08
0.90536,0.56653,0.56651,0.56614,2.8483e-08,1.035,0.097248,1.4944e-09,5.5472e-08
0.90617,0.56653,0.56651,0.56615,2.8052e-08,1.0366,0.095648,1.4958e-09,5.4609e-08
0.90697,0.56653,0.56651,0.56615,2.7625e-08,1.0382,0.09406,1.4971e-09,5.3752e-08
0.90778,0.56653,0.56651,0.56615,2.72e-08,1.0398,0.092484,1.4984e-09,5.2902e-08
0.90858,0.56653,0.56651,0.56615,2.6779e-08,1.0414,0.09092,1.4998e-09,5.2059e-08
0.90939,0.56653,0.56651,0.56616,2.6361e-08,1.0429,0.089368,1.5012e-09,5.1222e-08
0.91019,0.56653,0.56651,0.56616,2.5947e-08,1.0445,0.087829,1.5026e-09,5.0391e-08
0.911,0.56653,0.56651,0.56616,2.5536e-08,1.046,0.086301,1.504e-09,4.9567e-08
0.9118,0.56653,0.56651,0.56617,2.5128e-08,1.0475,0.084786,1.5054e-09,4.875e-08
0.91261,0.56653,0.56651,0.56617,2.4723e-08,1.0491,0.083284,1.5069e-09,4.794e-08
0.91341,0.56653,0.56651,0.56617,2.4322e-08,1.0506,0.081793,1.5083e-09,4.7136e-08
0.91422,0.56653,0.56651,0.56618,2.3924e-08,1.052,0.080316,1.5098e-09,4.6339e-08
0.91503,0.56653,0.56651,0.56618,2.353e-08,1.0535,0.07885,1.5113e-09,4.5548e-08
0.91583,0.56653,0.56651,0.56618,2.3139e-08,1.055,0.077397,1.5128e-09,4.4764e-08
0.91664,0.56653,0.56651,0.56619,2.2751e-08,1.0564,0.075957,1.5144e-09,4.3987e-08
0.91744,0.56653,0.56651,0.56619,2.2366e-08,1.0578,0.074529,1.5159e-09,4.3217e-08
0.91825,0.56653,0.56651,0.56619,2.1985e-08,1.0593,0.073114,1.5175e-09,4.2453e-08
0.91905,0.56653,0.56651,0.5662,2.1608e-08,1.0607,0.071711,1.5191e-09,4.1697e-08
0.91986,0.56653,0.56651,0.5662,2.1234e-08,1.0621,0.070321,1.5207e-09,4.0947e-08
0.92066,0.56653,0.56651,0.5662,2.0863e-08,1.0635,0.068944,1.5223e-09,4.0204e-08
0.92147,0.56653,0.56651,0.5662,2.0496e-08,1.0648,0.06758,1.5239e-09,3.9467e-08
0.92227,0.56653,0.56651,0.56621,2.0132e-08,1.0662,0.066228,1.5256e-09,3.8738e-08
0.92308,0.56653,0.56651,0.56621,1.9771e-08,1.0675,0.064889,1.5272e-09,3.8016e-08
0.92389,0.56653,0.56651,0.56621,1.9414e-08,1.0689,0.063563,1.5289e-09,3.73e-08
0.92469,0.56653,0.56651,0.56622,1.9061e-08,1.0702,0.06225,1.5306e-09,3.6591e-08
0.9255,0.56653,0.56651,0.56622,1.8711e-08,1.0715,0.06095,1.5324e-09,3.589e-08
0.9263,0.56653,0.56651,0.56622,1.8364e-08,1.0728,0.059662,1.5341e-09,3.5195e-08
0.92711,0.56653,0.56651,0.56623,1.8021e-08,1.0741,0.058388,1.5359e-09,3.4507e-08
0.92791,0.56653,0.56651,0.56623,1.7682e-08,1.0753,0.057127,1.5377e-09,3.3826e-08
0.92872,0.56653,0.56651,0.56623,1.7346e-08,1.0766,0.055879,1.5395e-09,3.3153e-08
0.92952,0.56653,0.56651,0.56624,1.7014e-08,1.0778,0.054644,1.5413e-09,3.2486e-08
0.93033,0.56653,0.56651,0.56624,1.6685e-08,1.0791,0.053422,1.5431e-09,3.1826e-08
0.93113,0.56653,0.56651,0.56624,1.6359e-08,1.0803,0.052213,1.545e-09,3.1174e-08
0.93194,0.56653,0.56651,0.56625,1.6037e-08,1.0815,0.051017,1.5469e-09,3.0528e-08
0.93275,0.56653,0.56651,0.56625,1.5719e-08,1.0827,0.049835,1.5488e-09,2.989e-08
0.93355,0.56653,0.56651,0.56625,1.5404e-08,1.0838,0.048665,1.5507e-09,2.9258e-08
0.93436,0.56653,0.56651,0.56626,1.5093e-08,1.085,0.047509,1.5526e-09,2.8634e-08
0.93516,0.56653,0.56651,0.56626,1.4786e-08,1.0862,0.046367,1.5546e-09,2.8017e-08
0.93597,0.56653,0.56651,0.56626,1.4482e-08,1.0873,0.045237,1.5566e-09,2.7407e-08
0.93677,0.56653,0.56651,0.56627,1.4182e-08,1.0884,0.044121,1.5586e-09,2.6804e-08
0.93758,0.56653,0.56651,0.56627,1.3885e-08,1.0895,0.043019,1.5606e-09,2.6209e-08
0.93838,0.56653,0.56651,0.56627,1.3592e-08,1.0906,0.041929,1.5626e-09,2.5621e-08
0.93919,0.56653,0.56651,0.56628,1.3302e-08,1.0917,0.040853,1.5647e-09,2.504e-08
0.94,0.56653,0.56651,0.56628,1.3016e-08,1.0928,0.039791,1.5668e-09,2.4466e-08
0.9408,0.56653,0.56651,0.56628,1.2734e-08,1.0938,0.038742,1.5689e-09,2.3899e-08
0.94161,0.56653,0.56651,0.56629,1.2455e-08,1.0949,0.037707,1.571e-09,2.334e-08
0.94241,0.56653,0.56651,0.56629,1.218e-08,1.0959,0.036685,1.5731e-09,2.2788e-08
0.94322,0.56653,0.56651,0.56629,1.1909e-08,1.0969,0.035677,1.5753e-09,2.2243e-08
0.94402,0.56653,0.56651,0.5663,1.1642e-08,1.0979,0.034682,1.5775e-09,2.1706e-08
0.94483,0.56653,0.56651,0.5663,1.1378e-08,1.0989,0.033701,1.5797e-09,2.1175e-08
0.94563,0.56653,0.56651,0.5663,1.1117e-08,1.0999,0.032734,1.5819e-09,2.0653e-08
0.94644,0.56653,0.56651,0.56631,1.0861e-08,1.1008,0.03178,1.5842e-09,2.0137e-08
0.94724,0.56653,0.56651,0.56631,1.0608e-08,1.1018,0.03084,1.5865e-09,1.9629e-08
0.94805,0.56653,0.56651,0.56631,1.0359e-08,1.1027,0.029914,1.5888e-09,1.9128e-08
0.94886,0.56653,0.56651,0.56632,1.0113e-08,1.1036,0.029002,1.5911e-09,1.8635e-08
0.94966,0.56653,0.56651,0.56632,9.8713e-09,1.1045,0.028103,1.5934e-09,1.8149e-08
0.95047,0.56653,0.56651,0.56632,9.6332e-09,1.1054,0.027218,1.5958e-09,1.7671e-08
0.95127,0.56653,0.56651,0.56633,9.3989e-09,1.1063,0.026347,1.5982e-09,1.72e-08
0.95208,0.56653,0.56651,0.56633,9.1682e-09,1.1072,0.02549,1.6006e-09,1.6736e-08
0.95288,0.56653,0.56651,0.56634,8.9413e-09,1.108,0.024646,1.603e-09,1.628e-08
0.95369,0.56653,0.56651,0.56634,8.7182e-09,1.1089,0.023817,1.6055e-09,1.5831e-08
0.95449,0.56653,0.56651,0.56634,8.4988e-09,1.1097,0.023001,1.6079e-09,1.539e-08
0.9553,0.56653,0.56651,0.56635,8.2832e-09,1.1105,0.022199,1.6104e-09,1.4956e-08
0.9561,0.56653,0.56651,0.56635,8.0713e-09,1.1113,0.021411,1.613e-09,1.453e-08
0.95691,0.56653,0.56651,0.56635,7.8632e-09,1.1121,0.020638,1.6155e-09,1.4111e-08
0.95772,0.56653,0.56651,0.56636,7.6588e-09,1.1128,0.019878,1.6181e-09,1.37e-08
0.95852,0.56653,0.56651,0.56636,7.4582e-09,1.1136,0.019132,1.6207e-09,1.3296e-08
0.95933,0.56653,0.56651,0.56636,7.2614e-09,1.1143,0.0184,1.6233e-09,1.29e-08
0.96013,0.56653,0.56651,0.56637,7.0684e-09,1.1151,0.017682,1.6259e-09,1.2511e-08
0.96094,0.56653,0.56651,0.56637,6.8792e-09,1.1158,0.016979,1.6286e-09,1.213e-08
0.96174,0.56653,0.56651,0.56637,6.6937e-09,1.1165,0.016289,1.6313e-09,1.1756e-08
0.96255,0.56653,0.56651,0.56638,6.5121e-09,1.1171,0.015613,1.634e-09,1.139e-08
0.96335,0.56653,0.56651,0.56638,6.3343e-09,1.1178,0.014952,1.6367e-09,1.1032e-08
0.96416,0.56653,0.56651,0.56638,6.1603e-09,1.1185,0.014305,1.6395e-09,1.0681e-08
0.96497,0.56653,0.56651,0.56639,5.9901e-09,1.1191,0.013671,1.6423e-09,1.0338e-08
0.96577,0.56653,0.56651,0.56639,5.8237e-09,1.1197,0.013052,1.6451e-09,1.0002e-08
0.96658,0.56653,0.56651,0.56639,5.6611e-09,1.1203,0.012448,1.6479e-09,9.6743e-09
0.96738,0.56653,0.56651,0.5664,5.5024e-09,1.1209,0.011857,1.6508e-09,9.354e-09
0.96819,0.56653,0.56651,0.5664,5.3475e-09,1.1215,0.01128,1.6536e-09,9.0413e-09
0.96899,0.56653,0.56651,0.56641,5.1964e-09,1.1221,0.010718,1.6566e-09,8.7362e-09
0.9698,0.56653,0.56651,0.56641,5.0491e-09,1.1226,0.01017,1.6595e-09,8.4388e-09
0.9706,0.56653,0.56651,0.56641,4.9057e-09,1.1232,0.0096366,1.6624e-09,8.1491e-09
0.97141,0.56653,0.56651,0.56642,4.7662e-09,1.1237,0.0091171,1.6654e-09,7.867e-09
0.97221,0.56653,0.56651,0.56642,4.6305e-09,1.1242,0.008612,1.6684e-09,7.5926e-09
0.97302,0.56653,0.56651,0.56642,4.4986e-09,1.1247,0.0081211,1.6714e-09,7.3259e-09
0.97383,0.56653,0.56651,0.56643,4.3706e-09,1.1252,0.0076445,1.6745e-09,7.0668e-09
0.97463,0.56653,0.56651,0.56643,4.2465e-09,1.1257,0.0071822,1.6775e-09,6.8155e-09
0.97544,0.56653,0.56651,0.56643,4.1262e-09,1.1261,0.0067343,1.6806e-09,6.5718e-09
0.97624,0.56653,0.56651,0.56644,4.0098e-09,1.1266,0.0063007,1.6838e-09,6.3359e-09
0.97705,0.56653,0.56651,0.56644,3.8973e-09,1.127,0.0058814,1.6869e-09,6.1077e-09
0.97785,0.56653,0.56651,0.56644,3.7886e-09,1.1274,0.0054765,1.6901e-09,5.8872e-09
0.97866,0.56653,0.56651,0.56645,3.6838e-09,1.1278,0.005086,1.6933e-09,5.6744e-09
0.97946,0.56653,0.56651,0.56645,3.5829e-09,1.1282,0.0047098,1.6965e-09,5.4694e-09
0.98027,0.56653,0.56651,0.56646,3.4859e-09,1.1286,0.0043481,1.6997e-09,5.2721e-09
0.98107,0.56653,0.56651,0.56646,3.3928e-09,1.1289,0.0040007,1.703e-09,5.0825e-09
0.98188,0.56653,0.56651,0.56646,3.3035e-09,1.1293,0.0036678,1.7063e-09,4.9007e-09
0.98269,0.56653,0.56651,0.56647,3.2181e-09,1.1296,0.0033493,1.7096e-09,4.7267e-09
0.98349,0.56653,0.56651,0.56647,3.1366e-09,1.1299,0.0030452,1.7129e-09,4.5604e-09
0.9843,0.56653,0.56651,0.56647,3.059e-09,1.1302,0.0027555,1.7163e-09,4.4018e-09
0.9851,0.56653,0.56651,0.56648,2.9853e-09,1.1305,0.0024803,1.7196e-09,4.251e-09
0.98591,0.56653,0.56651,0.56648,2.9155e-09,1.1307,0.0022195,1.7231e-09,4.108e-09
0.98671,0.56653,0.56651,0.56648,2.8496e-09,1.131,0.0019732,1.7265e-09,3.9728e-09
0.98752,0.56653,0.56651,0.56649,2.7876e-09,1.1312,0.0017413,1.7299e-09,3.8453e-09
0.98832,0.56653,0.56651,0.56649,2.7295e-09,1.1315,0.0015239,1.7334e-09,3.7256e-09
0.98913,0.56653,0.56651,0.5665,2.6753e-09,1.1317,0.001321,1.7369e-09,3.6137e-09
0.98993,0.56653,0.56651,0.5665,2.625e-09,1.1319,0.0011325,1.7404e-09,3.5096e-09
0.99074,0.56653,0.56651,0.5665,2.5786e-09,1.132,0.00095858,1.744e-09,3.4133e-09
0.99155,0.56653,0.56651,0.56651,2.5361e-09,1.1322,0.0007991,1.7475e-09,3.3247e-09
0.99235,0.56653,0.56651,0.56651,2.4975e-09,1.1324,0.00065411,1.7511e-09,3.244e-09
0.99316,0.56653,0.56651,0.56651,2.4629e-09,1.1325,0.00052361,1.7548e-09,3.171e-09
0.99396,0.56653,0.56651,0.56652,2.4321e-09,1.1326,0.00040762,1.7584e-09,3.1058e-09
0.99477,0.56653,0.56651,0.56652,2.4053e-09,1.1327,0.00030612,1.7621e-09,3.0485e-09
0.99557,0.56653,0.56651,0.56652,2.3823e-09,1.1328,0.00021913,1.7657e-09,2.9989e-09
0.99638,0.56653,0.56651,0.56653,2.3633e-09,1.1329,0.00014664,1.7694e-09,2.9572e-09
0.99718,0.56653,0.56651,0.56653,2.3482e-09,1.133,8.8663e-05,1.7732e-09,2.9232e-09
0.99799,0.56653,0.56651,0.56654,2.337e-09,1.133,4.5193e-05,1.7769e-09,2.897e-09
0.9988,0.56653,0.56651,0.56654,2.3297e-09,1.1331,1.6233e-05,1.7807e-09,2.8787e-09
0.9996,0.56653,0.56651,0.56654,2.3263e-09,1.1331,1.7832e-06,1.7845e-09,2.8681e-09
1.0004,0.56653,0.56651,0.56655,2.3269e-09,1.1331,1.8448e-06,1.7883e-09,2.8654e-09
1.0012,0.56653,0.56651,0.56655,2.3313e-09,1.1331,1.6418e-05,1.7922e-09,2.8704e-09
1.002,0.56653,0.56651,0.56655,2.3397e-09,1.1331,4.5501e-05,1.7961e-09,2.8833e-09
1.0028,0.56653,0.56651,0.56656,2.352e-09,1.133,8.9095e-05,1.7999e-09,2.904e-09
1.0036,0.56653,0.56651,0.56656,2.3682e-09,1.133,0.0001472,1.8039e-09,2.9325e-09
1.0044,0.56653,0.56651,0.56656,2.3883e-09,1.1329,0.00021981,1.8078e-09,2.9687e-09
1.0052,0.56653,0.56651,0.56657,2.4123e-09,1.1328,0.00030692,1.8118e-09,3.0128e-09
1.006,0.56653,0.56651,0.56657,2.4402e-09,1.1327,0.00040854,1.8157e-09,3.0647e-09
1.0069,0.56653,0.56651,0.56657,2.4721e-09,1.1326,0.00052466,1.8198e-09,3.1244e-09
1.0077,0.56653,0.56651,0.56658,2.5078e-09,1.1325,0.00065528,1.8238e-09,3.1918e-09
1.0085,0.56653,0.56651,0.56658,2.5475e-09,1.1324,0.00080039,1.8278e-09,3.2671e-09
1.0093,0.56653,0.56651,0.56659,2.5911e-09,1.1322,0.00095999,1.8319e-09,3.3502e-09
1.0101,0.56653,0.56651,0.56659,2.6385e-09,1.132,0.0011341,1.836e-09,3.441e-09
1.0109,0.56653,0.56651,0.56659,2.6899e-09,1.1319,0.0013227,1.8401e-09,3.5397e-09
1.0117,0.56653,0.56651,0.5666,2.7452e-09,1.1317,0.0015257,1.8443e-09,3.6461e-09
1.0125,0.56653,0.56651,0.5666,2.8044e-09,1.1315,0.0017432,1.8485e-09,3.7604e-09
1.0133,0.56653,0.56651,0.5666,2.8675e-09,1.1312,0.0019752,1.8527e-09,3.8824e-09
1.0141,0.56653,0.56651,0.56661,2.9345e-09,1.131,0.0022217,1.8569e-09,4.0121e-09
1.0149,0.56653,0.56651,0.56661,3.0054e-09,1.1307,0.0024826,1.8611e-09,4.1497e-09
1.0157,0.56653,0.56651,0.56661,3.0802e-09,1.1305,0.0027579,1.8654e-09,4.295e-09
1.0165,0.56653,0.56651,0.56662,3.1589e-09,1.1302,0.0030477,1.8697e-09,4.4481e-09
1.0173,0.56653,0.56651,0.56662,3.2415e-09,1.1299,0.0033519,1.874e-09,4.609e-09
1.0181,0.56653,0.56651,0.56663,3.328e-09,1.1296,0.0036706,1.8783e-09,4.7776e-09
1.0189,0.56653,0.56651,0.56663,3.4183e-09,1.1293,0.0040036,1.8827e-09,4.954e-09
1.0197,0.56653,0.56651,0.56663,3.5126e-09,1.1289,0.0043511,1.8871e-09,5.1381e-09
1.0205,0.56653,0.56651,0.56664,3.6107e-09,1.1286,0.004713,1.8915e-09,5.33e-09
1.0213,0.56653,0.56651,0.56664,3.7128e-09,1.1282,0.0050892,1.8959e-09,5.5296e-09
1.0222,0.56653,0.56651,0.56664,3.8187e-09,1.1278,0.0054799,1.9004e-09,5.737e-09
1.023,0.56653,0.56651,0.56665,3.9285e-09,1.1274,0.0058849,1.9049e-09,5.9521e-09
1.0238,0.56653,0.56651,0.56665,4.0421e-09,1.127,0.0063043,1.9094e-09,6.1749e-09
1.0246,0.56653,0.56651,0.56665,4.1597e-09,1.1266,0.006738,1.9139e-09,6.4054e-09
1.0254,0.56653,0.56651,0.56666,4.2811e-09,1.1261,0.0071861,1.9185e-09,6.6436e-09
1.0262,0.56653,0.56651,0.56666,4.4063e-09,1.1257,0.0076485,1.9231e-09,6.8896e-09
1.027,0.56653,0.56651,0.56667,4.5354e-09,1.1252,0.0081252,1.9277e-09,7.1432e-09
1.0278,0.56653,0.56651,0.56667,4.6684e-09,1.1247,0.0086162,1.9323e-09,7.4046e-09
1.0286,0.56653,0.56651,0.56667,4.8053e-09,1.1242,0.0091215,1.937e-09,7.6736e-09
1.0294,0.56653,0.56651,0.56668,4.946e-09,1.1237,0.0096411,1.9417e-09,7.9503e-09
1.0302,0.56653,0.56651,0.56668,5.0905e-09,1.1232,0.010175,1.9464e-09,8.2347e-09
1.031,0.56653,0.56651,0.56668,5.2389e-09,1.1226,0.010723,1.9511e-09,8.5268e-09
1.0318,0.56653,0.56651,0.56669,5.3912e-09,1.1221,0.011285,1.9559e-09,8.8265e-09
1.0326,0.56653,0.56651,0.56669,5.5472e-09,1.1215,0.011862,1.9607e-09,9.1338e-09
1.0334,0.56653,0.56651,0.56669,5.7072e-09,1.1209,0.012453,1.9655e-09,9.4488e-09
1.0342,0.56653,0.56651,0.5667,5.8709e-09,1.1203,0.013058,1.9703e-09,9.7715e-09
1.035,0.56653,0.56651,0.5667,6.0385e-09,1.1197,0.013677,1.9752e-09,1.0102e-08
1.0358,0.56653,0.56651,0.5667,6.2099e-09,1.1191,0.01431,1.9801e-09,1.044e-08
1.0367,0.56653,0.56651,0.56671,6.3851e-09,1.1185,0.014957,1.985e-09,1.0785e-08
1.0375,0.56653,0.56651,0.56671,6.5641e-09,1.1178,0.015619,1.99e-09,1.1138e-08
1.0383,0.56653,0.56651,0.56671,6.7469e-09,1.1171,0.016295,1.995e-09,1.1499e-08
1.0391,0.56653,0.56651,0.56672,6.9336e-09,1.1165,0.016984,2e-09,1.1867e-08
1.0399,0.56653,0.56651,0.56672,7.124e-09,1.1158,0.017688,2.005e-09,1.2243e-08
1.0407,0.56653,0.56651,0.56673,7.3182e-09,1.115,0.018406,2.0101e-09,1.2626e-08
1.0415,0.56653,0.56651,0.56673,7.5163e-09,1.1143,0.019138,2.0152e-09,1.3017e-08
1.0423,0.56653,0.56651,0.56673,7.7181e-09,1.1136,0.019884,2.0203e-09,1.3416e-08
1.0431,0.56653,0.56651,0.56674,7.9237e-09,1.1128,0.020644,2.0255e-09,1.3822e-08
1.0439,0.56653,0.56651,0.56674,8.133e-09,1.1121,0.021418,2.0307e-09,1.4235e-08
1.0447,0.56653,0.56651,0.56674,8.3462e-09,1.1113,0.022206,2.0359e-09,1.4656e-08
1.0455,0.56653,0.56651,0.56675,8.5631e-09,1.1105,0.023008,2.0411e-09,1.5085e-08
1.0463,0.56653,0.56651,0.56675,8.7837e-09,1.1097,0.023824,2.0464e-09,1.5521e-08
1.0471,0.56653,0.56651,0.56675,9.0081e-09,1.1089,0.024653,2.0517e-09,1.5965e-08
1.0479,0.56653,0.56651,0.56676,9.2363e-09,1.108,0.025497,2.057e-09,1.6416e-08
1.0487,0.56653,0.56651,0.56676,9.4682e-09,1.1072,0.026354,2.0624e-09,1.6874e-08
1.0495,0.56653,0.56651,0.56676,9.7038e-09,1.1063,0.027225,2.0678e-09,1.734e-08
1.0503,0.56653,0.56651,0.56677,9.9432e-09,1.1054,0.02811,2.0732e-09,1.7813e-08
1.0512,0.56653,0.56651,0.56677,1.0186e-08,1.1045,0.029009,2.0786e-09,1.8294e-08
1.052,0.56653,0.56651,0.56677,1.0433e-08,1.1036,0.029922,2.0841e-09,1.8782e-08
1.0528,0.56653,0.56651,0.56678,1.0684e-08,1.1027,0.030848,2.0896e-09,1.9278e-08
1.0536,0.56653,0.56651,0.56678,1.0938e-08,1.1018,0.031788,2.0951e-09,1.9781e-08
1.0544,0.56653,0.56651,0.56678,1.1196e-08,1.1008,0.032742,2.1007e-09,2.0291e-08
1.0552,0.56653,0.56651,0.56679,1.1457e-08,1.0999,0.03371,2.1063e-09,2.0809e-08
1.056,0.56653,0.56651,0.56679,1.1723e-08,1.0989,0.034691,2.1119e-09,2.1334e-08
1.0568,0.56653,0.56651,0.56679,1.1992e-08,1.0979,0.035685,2.1176e-09,2.1866e-08
1.0576,0.56653,0.56651,0.5668,1.2264e-08,1.0969,0.036694,2.1233e-09,2.2405e-08
1.0584,0.56653,0.56651,0.5668,1.2541e-08,1.0959,0.037716,2.129e-09,2.2952e-08
1.0592,0.56653,0.56651,0.5668,1.2821e-08,1.0949,0.038751,2.1347e-09,2.3507e-08
1.06,0.56653,0.56651,0.56681,1.3104e-08,1.0938,0.0398,2.1405e-09,2.4068e-08
1.0608,0.56653,0.56651,0.56681,1.3392e-08,1.0928,0.040863,2.1463e-09,2.4637e-08
1.0616,0.56653,0.56651,0.56681,1.3683e-08,1.0917,0.041938,2.1522e-09,2.5213e-08
1.0624,0.56653,0.56651,0.56682,1.3977e-08,1.0906,0.043028,2.1581e-09,2.5796e-08
1.0632,0.56653,0.56651,0.56682,1.4275e-08,1.0895,0.044131,2.164e-09,2.6387e-08
1.064,0.56653,0.56651,0.56682,1.4577e-08,1.0884,0.045247,2.1699e-09,2.6984e-08
1.0648,0.56653,0.56651,0.56683,1.4882e-08,1.0873,0.046376,2.1759e-09,2.7589e-08
1.0657,0.56653,0.56651,0.56683,1.5191e-08,1.0861,0.047519,2.1818e-09,2.8201e-08
1.0665,0.56653,0.56651,0.56683,1.5504e-08,1.085,0.048675,2.1879e-09,2.882e-08
1.0673,0.56653,0.56651,0.56684,1.582e-08,1.0838,0.049845,2.1939e-09,2.9447e-08
1.0681,0.56653,0.56651,0.56684,1.614e-08,1.0827,0.051027,2.2e-09,3.008e-08
1.0689,0.56653,0.56651,0.56684,1.6463e-08,1.0815,0.052223,2.2061e-09,3.072e-08
1.0697,0.56653,0.56651,0.56685,1.679e-08,1.0803,0.053432,2.2123e-09,3.1368e-08
1.0705,0.56653,0.56651,0.56685,1.7121e-08,1.079,0.054654,2.2185e-09,3.2023e-08
1.0713,0.56653,0.56651,0.56685,1.7455e-08,1.0778,0.055889,2.2247e-09,3.2684e-08
1.0721,0.56653,0.56651,0.56686,1.7792e-08,1.0766,0.057138,2.2309e-09,3.3353e-08
1.0729,0.56653,0.56651,0.56686,1.8133e-08,1.0753,0.058399,2.2372e-09,3.4029e-08
1.0737,0.56653,0.56651,0.56686,1.8478e-08,1.0741,0.059673,2.2435e-09,3.4712e-08
1.0745,0.56653,0.56651,0.56687,1.8826e-08,1.0728,0.060961,2.2498e-09,3.5402e-08
1.0753,0.56653,0.56651,0.56687,1.9177e-08,1.0715,0.062261,2.2562e-09,3.6098e-08
1.0761,0.56653,0.56651,0.56687,1.9532e-08,1.0702,0.063574,2.2626e-09,3.6802e-08
1.0769,0.56653,0.56651,0.56688,1.9891e-08,1.0689,0.0649,2.269e-09,3.7513e-08
1.0777,0.56653,0.56651,0.56688,2.0253e-08,1.0675,0.066239,2.2755e-09,3.823e-08
1.0785,0.56653,0.56651,0.56688,2.0618e-08,1.0662,0.067591,2.2819e-09,3.8955e-08
1.0793,0.56653,0.56651,0.56689,2.0987e-08,1.0648,0.068956,2.2885e-09,3.9686e-08
1.0801,0.56653,0.56651,0.56689,2.136e-08,1.0634,0.070333,2.295e-09,4.0424e-08
1.081,0.56653,0.56651,0.56689,2.1735e-08,1.0621,0.071723,2.3016e-09,4.1169e-08
1.0818,0.56653,0.56651,0.5669,2.2115e-08,1.0607,0.073126,2.3082e-09,4.1921e-08
1.0826,0.56653,0.56651,0.5669,2.2497e-08,1.0593,0.074541,2.3148e-09,4.268e-08
1.0834,0.56653,0.56651,0.5669,2.2883e-08,1.0578,0.075969,2.3215e-09,4.3445e-08
1.0842,0.56653,0.56651,0.56691,2.3273e-08,1.0564,0.077409,2.3282e-09,4.4217e-08
1.085,0.56653,0.56651,0.56691,2.3666e-08,1.055,0.078863,2.3349e-09,4.4996e-08
1.0858,0.56653,0.56651,0.56691,2.4062e-08,1.0535,0.080328,2.3417e-09,4.5782e-08
1.0866,0.56653,0.56651,0.56692,2.4461e-08,1.052,0.081806,2.3485e-09,4.6574e-08
1.0874,0.56653,0.56651,0.56692,2.4864e-08,1.0505,0.083296,2.3553e-09,4.7374e-08
1.0882,0.56653,0.56651,0.56692,2.5271e-08,1.049,0.084799,2.3622e-09,4.8179e-08
1.089,0.56653,0.56651,0.56692,2.568e-08,1.0475,0.086314,2.369e-09,4.8992e-08
1.0898,0.56653,0.56651,0.56693,2.6093e-08,1.046,0.087842,2.376e-09,4.9811e-08
1.0906,0.56653,0.56651,0.56693,2.651e-08,1.0445,0.089381,2.3829e-09,5.0636e-08
1.0914,0.56653,0.56651,0.56693,2.6929e-08,1.0429,0.090933,2.3899e-09,5.1468e-08
1.0922,0.56653,0.56651,0.56694,2.7352e-08,1.0414,0.092497,2.3969e-09,5.2307e-08
1.093,0.56653,0.56651,0.56694,2.7778e-08,1.0398,0.094073,2.4039e-09,5.3152e-08
1.0938,0.56653,0.56651,0.56694,2.8208e-08,1.0382,0.095662,2.411e-09,5.4004e-08
1.0946,0.56653,0.56651,0.56695,2.864e-08,1.0366,0.097262,2.418e-09,5.4863e-08
1.0955,0.56653,0.56651,0.56695,2.9076e-08,1.035,0.098875,2.4252e-09,5.5727e-08
1.0963,0.56653,0.56651,0.56695,2.9515e-08,1.0334,0.1005,2.4323e-09,5.6599e-08
1.0971,0.56653,0.56651,0.56695,2.9958e-08,1.0318,0.10214,2.4395e-09,5.7476e-08
1.0979,0.56653,0.56651,0.56696,3.0403e-08,1.0301,0.10378,2.4467e-09,5.836e-08
1.0987,0.56653,0.56651,0.56696,3.0852e-08,1.0285,0.10544,2.454e-09,5.9251e-08
1.0995,0.56653,0.56651,0.56696,3.1304e-08,1.0268,0.10712,2.4612e-09,6.0147e-08
1.1003,0.56653,0.56651,0.56697,3.176e-08,1.0251,0.1088,2.4685e-09,6.1051e-08
1.1011,0.56653,0.56651,0.56697,3.2218e-08,1.0234,0.11049,2.4759e-09,6.196e-08
1.1019,0.56653,0.56651,0.56697,3.2679e-08,1.0217,0.1122,2.4832e-09,6.2876e-08
1.1027,0.56653,0.56651,0.56698,3.3144e-08,1.02,0.11392,2.4906e-09,6.3798e-08
1.1035,0.56653,0.56651,0.56698,3.3612e-08,1.0183,0.11565,2.498e-09,6.4726e-08
1.1043,0.56653,0.56651,0.56698,3.4083e-08,1.0166,0.11739,2.5055e-09,6.566e-08
1.1051,0.56653,0.56651,0.56698,3.4557e-08,1.0148,0.11915,2.5129e-09,6.6601e-08
1.1059,0.56653,0.56651,0.56699,3.5034e-08,1.0131,0.12091,2.5204e-09,6.7548e-08
1.1067,0.56653,0.56651,0.56699,3.5514e-08,1.0113,0.12269,2.528e-09,6.8501e-08
1.1075,0.56653,0.56651,0.56699,3.5998e-08,1.0095,0.12447,2.5355e-09,6.946e-08
1.1083,0.56653,0.56651,0.567,3.6484e-08,1.0077,0.12627,2.5431e-09,7.0425e-08
1.1091,0.56653,0.56651,0.567,3.6974e-08,1.0059,0.12808,2.5508e-09,7.1397e-08
1.11,0.56653,0.56651,0.567,3.7466e-08,1.0041,0.1299,2.5584e-09,7.2374e-08
1.1108,0.56653,0.56651,0.567,3.7962e-08,1.0023,0.13174,2.5661e-09,7.3357e-08
1.1116,0.56653,0.56651,0.56701,3.846e-08,1.0004,0.13358,2.5738e-09,7.4347e-08
1.1124,0.56653,0.56651,0.56701,3.8962e-08,0.99858,0.13544,2.5815e-09,7.5342e-08
1.1132,0.56653,0.56651,0.56701,3.9466e-08,0.99672,0.1373,2.5893e-09,7.6343e-08
1.114,0.56653,0.56651,0.56701,3.9974e-08,0.99485,0.13918,2.5971e-09,7.7351e-08
1.1148,0.56653,0.56651,0.56702,4.0484e-08,0.99297,0.14107,2.6049e-09,7.8364e-08
1.1156,0.56653,0.56651,0.56702,4.0998e-08,0.99108,0.14296,2.6128e-09,7.9383e-08
1.1164,0.56653,0.56651,0.56702,4.1514e-08,0.98917,0.14487,2.6207e-09,8.0407e-08
1.1172,0.56653,0.56651,0.56703,4.2033e-08,0.98726,0.14679,2.6286e-09,8.1438e-08
1.118,0.56653,0.56651,0.56703,4.2556e-08,0.98533,0.14873,2.6365e-09,8.2475e-08
1.1188,0.56653,0.56651,0.56703,4.3081e-08,0.98339,0.15067,2.6445e-09,8.3517e-08
1.1196,0.56653,0.56651,0.56703,4.3609e-08,0.98145,0.15262,2.6525e-09,8.4565e-08
1.1204,0.56653,0.56651,0.56704,4.4139e-08,0.97949,0.15458,2.6605e-09,8.5618e-08
1.1212,0.56653,0.56651,0.56704,4.4673e-08,0.97752,0.15656,2.6686e-09,8.6678e-08
1.122,0.56653,0.56651,0.56704,4.521e-08,0.97554,0.15854,2.6767e-09,8.7743e-08
1.1228,0.56653,0.56651,0.56704,4.5749e-08,0.97355,0.16054,2.6848e-09,8.8813e-08
1.1236,0.56653,0.56651,0.56705,4.6291e-08,0.97155,0.16254,2.6929e-09,8.989e-08
1.1245,0.56653,0.56651,0.56705,4.6836e-08,0.96954,0.16456,2.7011e-09,9.0972e-08
1.1253,0.56653,0.56651,0.56705,4.7384e-08,0.96752,0.16658,2.7093e-09,9.2059e-08
1.1261,0.56653,0.56651,0.56705,4.7935e-08,0.96549,0.16862,2.7175e-09,9.3152e-08
1.1269,0.56653,0.56651,0.56706,4.8488e-08,0.96345,0.17066,2.7258e-09,9.425e-08
1.1277,0.56653,0.56651,0.56706,4.9044e-08,0.9614,0.17272,2.734e-09,9.5354e-08
1.1285,0.56653,0.56651,0.56706,4.9603e-08,0.95934,0.17479,2.7423e-09,9.6463e-08
1.1293,0.56653,0.56651,0.56706,5.0164e-08,0.95727,0.17686,2.7507e-09,9.7578e-08
1.1301,0.56653,0.56651,0.56707,5.0729e-08,0.95519,0.17895,2.759e-09,9.8698e-08
1.1309,0.56653,0.56651,0.56707,5.1296e-08,0.9531,0.18104,2.7674e-09,9.9824e-08
1.1317,0.56653,0.56651,0.56707,5.1865e-08,0.95099,0.18315,2.7758e-09,1.0095e-07
1.1325,0.56653,0.56651,0.56707,5.2437e-08,0.94888,0.18527,2.7843e-09,1.0209e-07
1.1333,0.56653,0.56651,0.56708,5.3012e-08,0.94676,0.18739,2.7928e-09,1.0323e-07
1.1341,0.56653,0.56651,0.56708,5.359e-08,0.94463,0.18953,2.8012e-09,1.0438e-07
1.1349,0.56653,0.56651,0.56708,5.417e-08,0.94249,0.19167,2.8098e-09,1.0553e-07
1.1357,0.56653,0.56651,0.56708,5.4753e-08,0.94034,0.19383,2.8183e-09,1.0669e-07
1.1365,0.56653,0.56651,0.56709,5.5338e-08,0.93818,0.19599,2.8269e-09,1.0785e-07
1.1373,0.56653,0.56651,0.56709,5.5926e-08,0.93601,0.19816,2.8355e-09,1.0902e-07
1.1381,0.56653,0.56651,0.56709,5.6516e-08,0.93384,0.20035,2.8441e-09,1.1019e-07
1.1389,0.56653,0.56651,0.56709,5.7109e-08,0.93165,0.20254,2.8528e-09,1.1137e-07
1.1398,0.56653,0.56651,0.5671,5.7705e-08,0.92945,0.20474,2.8614e-09,1.1255e-07
1.1406,0.56653,0.56651,0.5671,5.8303e-08,0.92724,0.20695,2.8701e-09,1.1374e-07
1.1414,0.56653,0.56651,0.5671,5.8904e-08,0.92503,0.20917,2.8789e-09,1.1493e-07
1.1422,0.56653,0.56651,0.5671,5.9507e-08,0.9228,0.2114,2.8876e-09,1.1613e-07
1.143,0.56653,0.56651,0.56711,6.0112e-08,0.92057,0.21364,2.8964e-09,1.1733e-07
1.1438,0.56653,0.56651,0.56711,6.072e-08,0.91833,0.21589,2.9052e-09,1.1853e-07
1.1446,0.56653,0.56651,0.56711,6.133e-08,0.91607,0.21815,2.914e-09,1.1975e-07
1.1454,0.56653,0.56651,0.56711,6.1943e-08,0.91381,0.22041,2.9229e-09,1.2096e-07
1.1462,0.56653,0.56651,0.56711,6.2558e-08,0.91154,0.22269,2.9317e-09,1.2218e-07
1.147,0.56653,0.56651,0.56712,6.3176e-08,0.90926,0.22497,2.9406e-09,1.2341e-07
1.1478,0.56653,0.56651,0.56712,6.3796e-08,0.90698,0.22726,2.9495e-09,1.2464e-07
1.1486,0.56653,0.56651,0.56712,6.4418e-08,0.90468,0.22956,2.9585e-09,1.2588e-07
1.1494,0.56653,0.56651,0.56712,6.5043e-08,0.90238,0.23187,2.9674e-09,1.2712e-07
1.1502,0.56653,0.56651,0.56712,6.567e-08,0.90006,0.23419,2.9764e-09,1.2836e-07
1.151,0.56653,0.56651,0.56713,6.6299e-08,0.89774,0.23651,2.9854e-09,1.2961e-07
1.1518,0.56653,0.56651,0.56713,6.6931e-08,0.89541,0.23885,2.9944e-09,1.3087e-07
1.1526,0.56653,0.56651,0.56713,6.7564e-08,0.89307,0.24119,3.0035e-09,1.3213e-07
1.1534,0.56653,0.56651,0.56713,6.8201e-08,0.89072,0.24354,3.0126e-09,1.3339e-07
1.1543,0.56653,0.56651,0.56714,6.8839e-08,0.88837,0.2459,3.0217e-09,1.3466e-07
1.1551,0.56653,0.56651,0.56714,6.948e-08,0.886,0.24827,3.0308e-09,1.3593e-07
1.1559,0.56653,0.56651,0.56714,7.0122e-08,0.88363,0.25065,3.0399e-09,1.372e-07
1.1567,0.56653,0.56651,0.56714,7.0767e-08,0.88125,0.25303,3.0491e-09,1.3849e-07
1.1575,0.56653,0.56651,0.56714,7.1414e-08,0.87886,0.25542,3.0582e-09,1.3977e-07
1.1583,0.56653,0.56651,0.56715,7.2064e-08,0.87647,0.25782,3.0674e-09,1.4106e-07
1.1591,0.56653,0.56651,0.56715,7.2715e-08,0.87406,0.26023,3.0766e-09,1.4235e-07
1.1599,0.56653,0.56651,0.56715,7.3369e-08,0.87165,0.26265,3.0859e-09,1.4365e-07
1.1607,0.56653,0.56651,0.56715,7.4025e-08,0.86923,0.26507,3.0951e-09,1.4495e-07
1.1615,0.56653,0.56651,0.56715,7.4682e-08,0.8668,0.2675,3.1044e-09,1.4626e-07
1.1623,0.56653,0.56651,0.56716,7.5342e-08,0.86437,0.26994,3.1137e-09,1.4757e-07
1.1631,0.56653,0.56651,0.56716,7.6004e-08,0.86193,0.27239,3.123e-09,1.4889e-07
1.1639,0.56653,0.56651,0.56716,7.6668e-08,0.85947,0.27484,3.1323e-09,1.502e-07
1.1647,0.56653,0.56651,0.56716,7.7334e-08,0.85702,0.27731,3.1417e-09,1.5153e-07
1.1655,0.56653,0.56651,0.56716,7.8002e-08,0.85455,0.27977,3.151e-09,1.5285e-07
1.1663,0.56653,0.56651,0.56716,7.8672e-08,0.85208,0.28225,3.1604e-09,1.5418e-07
1.1671,0.56653,0.56651,0.56717,7.9344e-08,0.8496,0.28473,3.1698e-09,1.5552e-07
1.1679,0.56653,0.56651,0.56717,8.0018e-08,0.84711,0.28723,3.1792e-09,1.5686e-07
1.1688,0.56653,0.56651,0.56717,8.0694e-08,0.84462,0.28972,3.1887e-09,1.582e-07
1.1696,0.56653,0.56651,0.56717,8.1372e-08,0.84211,0.29223,3.1981e-09,1.5955e-07
1.1704,0.56653,0.56651,0.56717,8.2051e-08,0.83961,0.29474,3.2076e-09,1.609e-07
1.1712,0.56653,0.56651,0.56718,8.2733e-08,0.83709,0.29726,3.2171e-09,1.6225e-07
1.172,0.56653,0.56651,0.56718,8.3417e-08,0.83457,0.29979,3.2266e-09,1.6361e-07
1.1728,0.56653,0.56651,0.56718,8.4102e-08,0.83204,0.30232,3.2361e-09,1.6497e-07
1.1736,0.56653,0.56651,0.56718,8.4789e-08,0.8295,0.30486,3.2456e-09,1.6633e-07
1.1744,0.56653,0.56651,0.56718,8.5478e-08,0.82696,0.30741,3.2552e-09,1.677e-07
1.1752,0.56653,0.56651,0.56718,8.6169e-08,0.82441,0.30996,3.2647e-09,1.6907e-07
1.176,0.56653,0.56651,0.56719,8.6861e-08,0.82185,0.31252,3.2743e-09,1.7045e-07
1.1768,0.56653,0.56651,0.56719,8.7556e-08,0.81929,0.31508,3.2839e-09,1.7183e-07
1.1776,0.56653,0.56651,0.56719,8.8252e-08,0.81672,0.31766,3.2935e-09,1.7321e-07
1.1784,0.56653,0.56651,0.56719,8.895e-08,0.81414,0.32024,3.3031e-09,1.746e-07
1.1792,0.56653,0.56651,0.56719,8.9649e-08,0.81156,0.32282,3.3128e-09,1.7599e-07
1.18,0.56653,0.56651,0.56719,9.035e-08,0.80897,0.32541,3.3224e-09,1.7738e-07
1.1808,0.56653,0.56651,0.56719,9.1053e-08,0.80638,0.32801,3.3321e-09,1.7877e-07
1.1816,0.56653,0.56651,0.5672,9.1758e-08,0.80378,0.33061,3.3418e-09,1.8017e-07
1.1824,0.56653,0.56651,0.5672,9.2464e-08,0.80117,0.33322,3.3515e-09,1.8158e-07
1.1833,0.56653,0.56651,0.5672,9.3172e-08,0.79856,0.33584,3.3612e-09,1.8298e-07
1.1841,0.56653,0.56651,0.5672,9.3881e-08,0.79594,0.33846,3.3709e-09,1.8439e-07
1.1849,0.56653,0.56651,0.5672,9.4592e-08,0.79332,0.34109,3.3806e-09,1.858e-07
1.1857,0.56653,0.56651,0.5672,9.5305e-08,0.79068,0.34372,3.3904e-09,1.8722e-07
1.1865,0.56653,0.56651,0.56721,9.6019e-08,0.78805,0.34636,3.4002e-09,1.8864e-07
1.1873,0.56653,0.56651,0.56721,9.6735e-08,0.78541,0.34901,3.4099e-09,1.9006e-07
1.1881,0.56653,0.56651,0.56721,9.7452e-08,0.78276,0.35166,3.4197e-09,1.9148e-07
1.1889,0.56653,0.56651,0.56721,9.817e-08,0.78011,0.35431,3.4295e-09,1.9291e-07
1.1897,0.56653,0.56651,0.56721,9.889e-08,0.77745,0.35697,3.4394e-09,1.9434e-07
1.1905,0.56653,0.56651,0.56721,9.9612e-08,0.77478,0.35964,3.4492e-09,1.9577e-07
1.1913,0.56653,0.56651,0.56721,1.0034e-07,0.77211,0.36231,3.459e-09,1.9721e-07
1.1921,0.56653,0.56651,0.56721,1.0106e-07,0.76944,0.36499,3.4689e-09,1.9865e-07
1.1929,0.56653,0.56651,0.56722,1.0179e-07,0.76676,0.36767,3.4788e-09,2.0009e-07
1.1937,0.56653,0.56651,0.56722,1.0251e-07,0.76408,0.37036,3.4886e-09,2.0154e-07
1.1945,0.56653,0.56651,0.56722,1.0324e-07,0.76139,0.37305,3.4985e-09,2.0298e-07
1.1953,0.56653,0.56651,0.56722,1.0397e-07,0.75869,0.37575,3.5085e-09,2.0443e-07
1.1961,0.56653,0.56651,0.56722,1.047e-07,0.75599,0.37845,3.5184e-09,2.0589e-07
1.1969,0.56653,0.56651,0.56722,1.0544e-07,0.75329,0.38116,3.5283e-09,2.0734e-07
1.1977,0.56653,0.56651,0.56722,1.0617e-07,0.75058,0.38387,3.5383e-09,2.088e-07
1.1986,0.56653,0.56651,0.56722,1.069e-07,0.74786,0.38659,3.5482e-09,2.1026e-07
1.1994,0.56653,0.56651,0.56723,1.0764e-07,0.74514,0.38931,3.5582e-09,2.1172e-07
1.2002,0.56653,0.56651,0.56723,1.0838e-07,0.74242,0.39203,3.5682e-09,2.1319e-07
1.201,0.56653,0.56651,0.56723,1.0912e-07,0.73969,0.39476,3.5782e-09,2.1466e-07
1.2018,0.56653,0.56651,0.56723,1.0986e-07,0.73696,0.3975,3.5882e-09,2.1613e-07
1.2026,0.56653,0.56651,0.56723,1.106e-07,0.73422,0.40024,3.5982e-09,2.176e-07
1.2034,0.56653,0.56651,0.56723,1.1134e-07,0.73148,0.40298,3.6083e-09,2.1907e-07
1.2042,0.56653,0.56651,0.56723,1.1208e-07,0.72874,0.40573,3.6183e-09,2.2055e-07
1.205,0.56653,0.56651,0.56723,1.1283e-07,0.72599,0.40848,3.6284e-09,2.2203e-07
1.2058,0.56653,0.56651,0.56723,1.1357e-07,0.72324,0.41123,3.6384e-09,2.2351e-07
1.2066,0.56653,0.56651,0.56724,1.1432e-07,0.72048,0.41399,3.6485e-09,2.2499e-07
1.2074,0.56653,0.56651,0.56724,1.1507e-07,0.71772,0.41676,3.6586e-09,2.2648e-07
1.2082,0.56653,0.56651,0.56724,1.1582e-07,0.71495,0.41952,3.6687e-09,2.2797e-07
1.209,0.56653,0.56651,0.56724,1.1657e-07,0.71218,0.42229,3.6789e-09,2.2946e-07
1.2098,0.56653,0.56651,0.56724,1.1732e-07,0.70941,0.42507,3.689e-09,2.3095e-07
1.2106,0.56653,0.56651,0.56724,1.1807e-07,0.70663,0.42785,3.6991e-09,2.3244e-07
1.2114,0.56653,0.56651,0.56724,1.1882e-07,0.70385,0.43063,3.7093e-09,2.3394e-07
1.2122,0.56652,0.56651,0.56724,1.1958e-07,0.70107,0.43341,3.7194e-09,2.3544e-07
1.2131,0.56652,0.56651,0.56724,1.2033e-07,0.69828,0.4362,3.7296e-09,2.3694e-07
1.2139,0.56652,0.56651,0.56724,1.2109e-07,0.69549,0.43899,3.7398e-09,2.3844e-07
1.2147,0.56652,0.56651,0.56724,1.2185e-07,0.6927,0.44179,3.75e-09,2.3994e-07
1.2155,0.56652,0.56651,0.56724,1.226e-07,0.6899,0.44459,3.7602e-09,2.4145e-07
1.2163,0.56652,0.56651,0.56725,1.2336e-07,0.6871,0.44739,3.7704e-09,2.4295e-07
1.2171,0.56652,0.56651,0.56725,1.2412e-07,0.6843,0.45019,3.7807e-09,2.4446e-07
1.2179,0.56652,0.56651,0.56725,1.2488e-07,0.68149,0.453,3.7909e-09,2.4597e-07
1.2187,0.56652,0.56651,0.56725,1.2564e-07,0.67868,0.45581,3.8012e-09,2.4748e-07
1.2195,0.56652,0.56651,0.56725,1.264e-07,0.67587,0.45863,3.8114e-09,2.4899e-07
1.2203,0.56652,0.56651,0.56725,1.2717e-07,0.67306,0.46144,3.8217e-09,2.5051e-07
1.2211,0.56652,0.56651,0.56725,1.2793e-07,0.67024,0.46426,3.832e-09,2.5202e-07
1.2219,0.56652,0.56651,0.56725,1.2869e-07,0.66742,0.46708,3.8423e-09,2.5354e-07
1.2227,0.56652,0.56651,0.56725,1.2946e-07,0.6646,0.46991,3.8526e-09,2.5506e-07
1.2235,0.56652,0.56651,0.56725,1.3022e-07,0.66177,0.47273,3.8629e-09,2.5658e-07
1.2243,0.56652,0.56651,0.56725,1.3099e-07,0.65894,0.47556,3.8732e-09,2.581e-07
1.2251,0.56652,0.56651,0.56725,1.3175e-07,0.65611,0.47839,3.8835e-09,2.5962e-07
1.2259,0.56652,0.56651,0.56725,1.3252e-07,0.65328,0.48123,3.8939e-09,2.6115e-07
1.2267,0.56652,0.56651,0.56725,1.3329e-07,0.65045,0.48406,3.9042e-09,2.6267e-07
1.2276,0.56652,0.56651,0.56725,1.3406e-07,0.64761,0.4869,3.9146e-09,2.642e-07
1.2284,0.56652,0.56651,0.56726,1.3483e-07,0.64477,0.48974,3.925e-09,2.6573e-07
1.2292,0.56652,0.56651,0.56726,1.356e-07,0.64193,0.49258,3.9353e-09,2.6725e-07
1.23,0.56652,0.56651,0.56726,1.3637e-07,0.63909,0.49542,3.9457e-09,2.6878e-07
1.2308,0.56652,0.56651,0.56726,1.3714e-07,0.63624,0.49827,3.9561e-09,2.7031e-07
1.2316,0.56652,0.56651,0.56726,1.3791e-07,0.6334,0.50112,3.9665e-09,2.7185e-07
1.2324,0.56652,0.56651,0.56726,1.3868e-07,0.63055,0.50397,3.9769e-09,2.7338e-07
1.2332,0.56652,0.56651,0.56726,1.3945e-07,0.6277,0.50682,3.9873e-09,2.7491e-07
1.234,0.56652,0.56651,0.56726,1.4022e-07,0.62485,0.50967,3.9977e-09,2.7645e-07
1.2348,0.56652,0.56651,0.56726,1.4099e-07,0.62199,0.51252,4.0082e-09,2.7798e-07
1.2356,0.56652,0.56651,0.56726,1.4177e-07,0.61914,0.51538,4.0186e-09,2.7952e-07
1.2364,0.56652,0.56651,0.56726,1.4254e-07,0.61628,0.51823,4.029e-09,2.8105e-07
1.2372,0.56652,0.56651,0.56726,1.4331e-07,0.61343,0.52109,4.0395e-09,2.8259e-07
1.238,0.56652,0.56651,0.56726,1.4409e-07,0.61057,0.52395,4.0499e-09,2.8413e-07
1.2388,0.56652,0.56651,0.56726,1.4486e-07,0.60771,0.52681,4.0604e-09,2.8567e-07
1.2396,0.56652,0.56651,0.56726,1.4564e-07,0.60485,0.52967,4.0709e-09,2.872e-07
1.2404,0.56652,0.56651,0.56726,1.4641e-07,0.60199,0.53253,4.0813e-09,2.8874e-07
1.2412,0.56652,0.56651,0.56726,1.4719e-07,0.59913,0.53539,4.0918e-09,2.9028e-07
1.2421,0.56652,0.56651,0.56726,1.4796e-07,0.59626,0.53826,4.1023e-09,2.9182e-07
1.2429,0.56652,0.56651,0.56726,1.4874e-07,0.5934,0.54112,4.1128e-09,2.9336e-07
1.2437,0.56652,0.56651,0.56726,1.4951e-07,0.59054,0.54399,4.1232e-09,2.9491e-07
1.2445,0.56652,0.56651,0.56726,1.5029e-07,0.58767,0.54685,4.1337e-09,2.9645e-07
1.2453,0.56652,0.56651,0.56726,1.5107e-07,0.58481,0.54972,4.1442e-09,2.9799e-07
1.2461,0.56652,0.56651,0.56726,1.5184e-07,0.58194,0.55258,4.1547e-09,2.9953e-07
1.2469,0.56652,0.56651,0.56726,1.5262e-07,0.57907,0.55545,4.1652e-09,3.0107e-07
1.2477,0.56652,0.56651,0.56726,1.534e-07,0.57621,0.55832,4.1757e-09,3.0261e-07
1.2485,0.56652,0.56651,0.56726,1.5417e-07,0.57334,0.56118,4.1862e-09,3.0416e-07
1.2493,0.56652,0.56651,0.56726,1.5495e-07,0.57047,0.56405,4.1967e-09,3.057e-07
1.2501,0.56652,0.56651,0.56726,1.5572e-07,0.56761,0.56692,4.2072e-09,3.0724e-07
1.2509,0.56652,0.56651,0.56726,1.565e-07,0.56474,0.56979,4.2177e-09,3.0879e-07
1.2517,0.56652,0.56651,0.56726,1.5728e-07,0.56187,0.57265,4.2282e-09,3.1033e-07
1.2525,0.56652,0.56651,0.56726,1.5805e-07,0.559,0.57552,4.2387e-09,3.1187e-07
1.2533,0.56652,0.56651,0.56726,1.5883e-07,0.55614,0.57839,4.2493e-09,3.1341e-07
1.2541,0.56652,0.56651,0.56726,1.5961e-07,0.55327,0.58125,4.2598e-09,3.1496e-07
1.2549,0.56652,0.56651,0.56726,1.6038e-07,0.5504,0.58412,4.2703e-09,3.165e-07
1.2557,0.56652,0.56651,0.56726,1.6116e-07,0.54754,0.58699,4.2808e-09,3.1804e-07
1.2565,0.56652,0.56651,0.56726,1.6194e-07,0.54467,0.58985,4.2913e-09,3.1958e-07
1.2574,0.56652,0.56651,0.56726,1.6271e-07,0.54181,0.59271,4.3018e-09,3.2112e-07
1.2582,0.56652,0.56651,0.56726,1.6349e-07,0.53894,0.59558,4.3123e-09,3.2266e-07
1.259,0.56652,0.56651,0.56726,1.6426e-07,0.53608,0.59844,4.3228e-09,3.242e-07
1.2598,0.56652,0.56651,0.56726,1.6504e-07,0.53322,0.6013,4.3333e-09,3.2575e-07
1.2606,0.56652,0.56651,0.56726,1.6581e-07,0.53036,0.60417,4.3438e-09,3.2728e-07
1.2614,0.56652,0.56651,0.56726,1.6659e-07,0.52749,0.60703,4.3543e-09,3.2882e-07
1.2622,0.56652,0.56651,0.56726,1.6736e-07,0.52463,0.60989,4.3648e-09,3.3036e-07
1.263,0.56652,0.56651,0.56726,1.6814e-07,0.52178,0.61274,4.3753e-09,3.319e-07
1.2638,0.56652,0.56651,0.56726,1.6891e-07,0.51892,0.6156,4.3858e-09,3.3344e-07
1.2646,0.56652,0.56651,0.56726,1.6969e-07,0.51606,0.61846,4.3963e-09,3.3498e-07
1.2654,0.56652,0.56651,0.56726,1.7046e-07,0.51321,0.62131,4.4068e-09,3.3651e-07
1.2662,0.56652,0.56651,0.56726,1.7123e-07,0.51035,0.62416,4.4173e-09,3.3805e-07
1.267,0.56652,0.56651,0.56726,1.7201e-07,0.5075,0.62702,4.4278e-09,3.3958e-07
1.2678,0.56652,0.56651,0.56726,1.7278e-07,0.50465,0.62987,4.4382e-09,3.4112e-07
1.2686,0.56652,0.56651,0.56726,1.7355e-07,0.5018,0.63271,4.4487e-09,3.4265e-07
1.2694,0.56652,0.56651,0.56726,1.7432e-07,0.49895,0.63556,4.4592e-09,3.4418e-07
1.2702,0.56652,0.56651,0.56726,1.7509e-07,0.49611,0.63841,4.4696e-09,3.4571e-07
1.271,0.56652,0.56651,0.56726,1.7586e-07,0.49326,0.64125,4.4801e-09,3.4725e-07
1.2719,0.56652,0.56651,0.56726,1.7663e-07,0.49042,0.64409,4.4905e-09,3.4877e-07
1.2727,0.56652,0.56651,0.56725,1.774e-07,0.48758,0.64693,4.501e-09,3.503e-07
1.2735,0.56652,0.56651,0.56725,1.7817e-07,0.48474,0.64977,4.5114e-09,3.5183e-07
1.2743,0.56652,0.56651,0.56725,1.7894e-07,0.4819,0.6526,4.5218e-09,3.5336e-07
1.2751,0.56652,0.56651,0.56725,1.7971e-07,0.47907,0.65544,4.5323e-09,3.5488e-07
1.2759,0.56652,0.56651,0.56725,1.8047e-07,0.47624,0.65827,4.5427e-09,3.5641e-07
1.2767,0.56652,0.56651,0.56725,1.8124e-07,0.47341,0.66109,4.5531e-09,3.5793e-07
1.2775,0.56652,0.56651,0.56725,1.8201e-07,0.47058,0.66392,4.5635e-09,3.5945e-07
1.2783,0.56652,0.56651,0.56725,1.8277e-07,0.46776,0.66674,4.5739e-09,3.6097e-07
1.2791,0.56652,0.56651,0.56725,1.8354e-07,0.46494,0.66956,4.5842e-09,3.6249e-07
1.2799,0.56652,0.56651,0.56725,1.843e-07,0.46212,0.67238,4.5946e-09,3.6401e-07
1.2807,0.56652,0.56651,0.56725,1.8506e-07,0.4593,0.6752,4.605e-09,3.6552e-07
1.2815,0.56652,0.56651,0.56725,1.8583e-07,0.45649,0.67801,4.6153e-09,3.6704e-07
1.2823,0.56652,0.56651,0.56725,1.8659e-07,0.45367,0.68082,4.6257e-09,3.6855e-07
1.2831,0.56652,0.56651,0.56725,1.8735e-07,0.45087,0.68363,4.636e-09,3.7006e-07
1.2839,0.56652,0.56651,0.56725,1.8811e-07,0.44806,0.68643,4.6464e-09,3.7157e-07
1.2847,0.56652,0.56651,0.56725,1.8887e-07,0.44526,0.68923,4.6567e-09,3.7308e-07
1.2855,0.56652,0.56651,0.56724,1.8963e-07,0.44246,0.69203,4.667e-09,3.7459e-07
1.2864,0.56652,0.56651,0.56724,1.9039e-07,0.43966,0.69482,4.6773e-09,3.7609e-07
1.2872,0.56652,0.56651,0.56724,1.9114e-07,0.43687,0.69761,4.6876e-09,3.776e-07
1.288,0.56652,0.56651,0.56724,1.919e-07,0.43408,0.7004,4.6978e-09,3.791e-07
1.2888,0.56652,0.56651,0.56724,1.9265e-07,0.43129,0.70319,4.7081e-09,3.806e-07
1.2896,0.56652,0.56651,0.56724,1.9341e-07,0.42851,0.70597,4.7184e-09,3.821e-07
1.2904,0.56652,0.56651,0.56724,1.9416e-07,0.42573,0.70875,4.7286e-09,3.8359e-07
1.2912,0.56652,0.56651,0.56724,1.9491e-07,0.42296,0.71152,4.7388e-09,3.8509e-07
1.292,0.56652,0.56651,0.56724,1.9566e-07,0.42019,0.71429,4.749e-09,3.8658e-07
1.2928,0.56652,0.56651,0.56724,1.9641e-07,0.41742,0.71705,4.7592e-09,3.8807e-07
1.2936,0.56652,0.56651,0.56724,1.9716e-07,0.41465,0.71982,4.7694e-09,3.8956e-07
1.2944,0.56652,0.56651,0.56723,1.9791e-07,0.41189,0.72258,4.7796e-09,3.9104e-07
1.2952,0.56652,0.56651,0.56723,1.9866e-07,0.40914,0.72533,4.7897e-09,3.9253e-07
1.296,0.56652,0.56651,0.56723,1.994e-07,0.40638,0.72808,4.7999e-09,3.9401e-07
1.2968,0.56652,0.56651,0.56723,2.0015e-07,0.40364,0.73083,4.81e-09,3.9549e-07
1.2976,0.56652,0.56651,0.56723,2.0089e-07,0.40089,0.73357,4.8201e-09,3.9697e-07
1.2984,0.56652,0.56651,0.56723,2.0164e-07,0.39815,0.73631,4.8302e-09,3.9844e-07
1.2992,0.56652,0.56651,0.56723,2.0238e-07,0.39542,0.73904,4.8403e-09,3.9991e-07
1.3,0.56652,0.56651,0.56723,2.0312e-07,0.39269,0.74177,4.8504e-09,4.0138e-07
1.3009,0.56652,0.56651,0.56723,2.0386e-07,0.38996,0.74449,4.8604e-09,4.0285e-07
1.3017,0.56652,0.56651,0.56722,2.0459e-07,0.38724,0.74721,4.8704e-09,4.0432e-07
1.3025,0.56652,0.56651,0.56722,2.0533e-07,0.38452,0.74993,4.8804e-09,4.0578e-07
1.3033,0.56652,0.56651,0.56722,2.0607e-07,0.38181,0.75264,4.8904e-09,4.0724e-07
1.3041,0.56652,0.56651,0.56722,2.068e-07,0.3791,0.75534,4.9004e-09,4.087e-07
1.3049,0.56652,0.56651,0.56722,2.0753e-07,0.37639,0.75805,4.9104e-09,4.1016e-07
1.3057,0.56652,0.56651,0.56722,2.0827e-07,0.3737,0.76074,4.9203e-09,4.1161e-07
1.3065,0.56652,0.56651,0.56722,2.09e-07,0.371,0.76343,4.9302e-09,4.1306e-07
1.3073,0.56652,0.56651,0.56722,2.0972e-07,0.36831,0.76612,4.9401e-09,4.1451e-07
1.3081,0.56652,0.56651,0.56721,2.1045e-07,0.36563,0.7688,4.95e-09,4.1595e-07
1.3089,0.56652,0.56651,0.56721,2.1118e-07,0.36295,0.77148,4.9598e-09,4.174e-07
1.3097,0.56652,0.56651,0.56721,2.119e-07,0.36028,0.77415,4.9697e-09,4.1884e-07
1.3105,0.56652,0.56651,0.56721,2.1263e-07,0.35761,0.77681,4.9795e-09,4.2027e-07
1.3113,0.56652,0.56651,0.56721,2.1335e-07,0.35495,0.77947,4.9893e-09,4.2171e-07
1.3121,0.56652,0.56651,0.56721,2.1407e-07,0.35229,0.78212,4.9991e-09,4.2314e-07
1.3129,0.56652,0.56651,0.56721,2.1479e-07,0.34964,0.78477,5.0088e-09,4.2457e-07
1.3137,0.56652,0.56651,0.56721,2.1551e-07,0.34699,0.78742,5.0185e-09,4.2599e-07
1.3145,0.56652,0.56651,0.5672,2.1622e-07,0.34435,0.79005,5.0282e-09,4.2742e-07
1.3153,0.56652,0.56651,0.5672,2.1694e-07,0.34172,0.79269,5.0379e-09,4.2883e-07
1.3162,0.56652,0.56651,0.5672,2.1765e-07,0.33909,0.79531,5.0476e-09,4.3025e-07
1.317,0.56652,0.56651,0.5672,2.1836e-07,0.33647,0.79793,5.0572e-09,4.3166e-07
1.3178,0.56652,0.56651,0.5672,2.1907e-07,0.33385,0.80055,5.0668e-09,4.3307e-07
1.3186,0.56652,0.56651,0.5672,2.1978e-07,0.33124,0.80316,5.0764e-09,4.3448e-07
1.3194,0.56652,0.56651,0.5672,2.2049e-07,0.32863,0.80576,5.0859e-09,4.3588e-07
1.3202,0.56652,0.56651,0.56719,2.2119e-07,0.32603,0.80835,5.0954e-09,4.3729e-07
1.321,0.56652,0.56651,0.56719,2.2189e-07,0.32344,0.81094,5.1049e-09,4.3868e-07
1.3218,0.56652,0.56651,0.56719,2.226e-07,0.32085,0.81353,5.1144e-09,4.4008e-07
1.3226,0.56652,0.56651,0.56719,2.233e-07,0.31827,0.8161,5.1238e-09,4.4147e-07
1.3234,0.56652,0.56651,0.56719,2.2399e-07,0.3157,0.81868,5.1332e-09,4.4285e-07
1.3242,0.56652,0.56651,0.56719,2.2469e-07,0.31313,0.82124,5.1426e-09,4.4424e-07
1.325,0.56652,0.56651,0.56718,2.2538e-07,0.31057,0.8238,5.152e-09,4.4562e-07
1.3258,0.56652,0.56651,0.56718,2.2608e-07,0.30802,0.82635,5.1613e-09,4.4699e-07
1.3266,0.56652,0.56651,0.56718,2.2677e-07,0.30547,0.82889,5.1706e-09,4.4837e-07
1.3274,0.56652,0.56651,0.56718,2.2746e-07,0.30293,0.83143,5.1799e-09,4.4974e-07
1.3282,0.56652,0.56651,0.56718,2.2815e-07,0.30039,0.83396,5.1891e-09,4.511e-07
1.329,0.56652,0.56651,0.56718,2.2883e-07,0.29786,0.83649,5.1983e-09,4.5247e-07
1.3298,0.56652,0.56651,0.56717,2.2952e-07,0.29534,0.839,5.2075e-09,4.5382e-07
1.3307,0.56652,0.56651,0.56717,2.302e-07,0.29283,0.84151,5.2166e-09,4.5518e-07
1.3315,0.56652,0.56651,0.56717,2.3088e-07,0.29032,0.84402,5.2257e-09,4.5653e-07
1.3323,0.56652,0.56651,0.56717,2.3156e-07,0.28782,0.84651,5.2348e-09,4.5788e-07
1.3331,0.56652,0.56651,0.56717,2.3223e-07,0.28533,0.849,5.2438e-09,4.5922e-07
1.3339,0.56652,0.56651,0.56717,2.3291e-07,0.28284,0.85149,5.2528e-09,4.6056e-07
1.3347,0.56652,0.56651,0.56716,2.3358e-07,0.28037,0.85396,5.2618e-09,4.619e-07
1.3355,0.56652,0.56651,0.56716,2.3425e-07,0.2779,0.85643,5.2707e-09,4.6323e-07
1.3363,0.56652,0.56651,0.56716,2.3492e-07,0.27543,0.85889,5.2796e-09,4.6456e-07
1.3371,0.56652,0.56651,0.56716,2.3559e-07,0.27298,0.86134,5.2885e-09,4.6588e-07
1.3379,0.56652,0.56651,0.56716,2.3625e-07,0.27053,0.86378,5.2973e-09,4.672e-07
1.3387,0.56652,0.56651,0.56715,2.3691e-07,0.26809,0.86622,5.3061e-09,4.6852e-07
1.3395,0.56652,0.56651,0.56715,2.3757e-07,0.26565,0.86865,5.3149e-09,4.6983e-07
1.3403,0.56652,0.56651,0.56715,2.3823e-07,0.26323,0.87107,5.3236e-09,4.7114e-07
1.3411,0.56652,0.56651,0.56715,2.3889e-07,0.26081,0.87349,5.3323e-09,4.7244e-07
1.3419,0.56652,0.56651,0.56715,2.3954e-07,0.2584,0.87589,5.341e-09,4.7374e-07
1.3427,0.56652,0.56651,0.56714,2.4019e-07,0.256,0.87829,5.3496e-09,4.7504e-07
1.3435,0.56652,0.56651,0.56714,2.4084e-07,0.2536,0.88068,5.3581e-09,4.7633e-07
1.3443,0.56652,0.56651,0.56714,2.4149e-07,0.25122,0.88306,5.3667e-09,4.7762e-07
1.3452,0.56652,0.56651,0.56714,2.4214e-07,0.24884,0.88544,5.3752e-09,4.789e-07
1.346,0.56652,0.56651,0.56714,2.4278e-07,0.24647,0.8878,5.3837e-09,4.8018e-07
1.3468,0.56652,0.56651,0.56713,2.4342e-07,0.24411,0.89016,5.3921e-09,4.8145e-07
1.3476,0.56652,0.56651,0.56713,2.4406e-07,0.24175,0.89251,5.4005e-09,4.8272e-07
1.3484,0.56652,0.56651,0.56713,2.447e-07,0.23941,0.89485,5.4088e-09,4.8398e-07
1.3492,0.56652,0.56651,0.56713,2.4533e-07,0.23707,0.89718,5.4171e-09,4.8524e-07
1.35,0.56652,0.56651,0.56713,2.4596e-07,0.23474,0.89951,5.4254e-09,4.865e-07
1.3508,0.56652,0.56651,0.56712,2.4659e-07,0.23242,0.90182,5.4336e-09,4.8775e-07
1.3516,0.56652,0.56651,0.56712,2.4722e-07,0.23011,0.90413,5.4418e-09,4.89e-07
1.3524,0.56652,0.56651,0.56712,2.4785e-07,0.22781,0.90643,5.45e-09,4.9024e-07
1.3532,0.56652,0.56651,0.56712,2.4847e-07,0.22552,0.90872,5.4581e-09,4.9148e-07
1.354,0.56652,0.56651,0.56711,2.4909e-07,0.22323,0.911,5.4661e-09,4.9271e-07
1.3548,0.56652,0.56651,0.56711,2.4971e-07,0.22095,0.91327,5.4742e-09,4.9394e-07
1.3556,0.56652,0.56651,0.56711,2.5032e-07,0.21869,0.91553,5.4822e-09,4.9516e-07
1.3564,0.56652,0.56651,0.56711,2.5094e-07,0.21643,0.91779,5.4901e-09,4.9638e-07
1.3572,0.56652,0.56651,0.56711,2.5155e-07,0.21418,0.92003,5.498e-09,4.976e-07
1.358,0.56652,0.56651,0.5671,2.5216e-07,0.21194,0.92227,5.5059e-09,4.9881e-07
1.3588,0.56652,0.56651,0.5671,2.5276e-07,0.20971,0.9245,5.5137e-09,5.0001e-07
1.3597,0.56652,0.56651,0.5671,2.5337e-07,0.20748,0.92671,5.5215e-09,5.0121e-07
1.3605,0.56652,0.56651,0.5671,2.5397e-07,0.20527,0.92892,5.5292e-09,5.024e-07
1.3613,0.56652,0.56651,0.56709,2.5457e-07,0.20307,0.93112,5.5369e-09,5.0359e-07
1.3621,0.56652,0.56651,0.56709,2.5516e-07,0.20087,0.93331,5.5446e-09,5.0478e-07
1.3629,0.56652,0.56651,0.56709,2.5575e-07,0.19869,0.93549,5.5522e-09,5.0596e-07
1.3637,0.56652,0.56651,0.56709,2.5635e-07,0.19651,0.93766,5.5598e-09,5.0713e-07
1.3645,0.56652,0.56651,0.56708,2.5693e-07,0.19434,0.93983,5.5673e-09,5.083e-07
1.3653,0.56652,0.56651,0.56708,2.5752e-07,0.19219,0.94198,5.5748e-09,5.0947e-07
1.3661,0.56652,0.56651,0.56708,2.581e-07,0.19004,0.94412,5.5823e-09,5.1062e-07
1.3669,0.56652,0.56651,0.56708,2.5868e-07,0.1879,0.94625,5.5897e-09,5.1178e-07
1.3677,0.56652,0.56651,0.56708,2.5926e-07,0.18577,0.94838,5.597e-09,5.1293e-07
1.3685,0.56652,0.56651,0.56707,2.5984e-07,0.18366,0.95049,5.6043e-09,5.1407e-07
1.3693,0.56652,0.56651,0.56707,2.6041e-07,0.18155,0.95259,5.6116e-09,5.1521e-07
1.3701,0.56652,0.56651,0.56707,2.6098e-07,0.17945,0.95469,5.6188e-09,5.1634e-07
1.3709,0.56652,0.56651,0.56707,2.6155e-07,0.17736,0.95677,5.626e-09,5.1747e-07
1.3717,0.56652,0.56651,0.56706,2.6211e-07,0.17528,0.95884,5.6332e-09,5.1859e-07
1.3725,0.56652,0.56651,0.56706,2.6268e-07,0.17321,0.96091,5.6403e-09,5.1971e-07
1.3733,0.56652,0.56651,0.56706,2.6323e-07,0.17115,0.96296,5.6474e-09,5.2082e-07
1.3741,0.56652,0.56651,0.56706,2.6379e-07,0.16911,0.965,5.6544e-09,5.2193e-07
1.375,0.56652,0.56651,0.56705,2.6435e-07,0.16707,0.96704,5.6613e-09,5.2303e-07
1.3758,0.56652,0.56651,0.56705,2.649e-07,0.16504,0.96906,5.6683e-09,5.2412e-07
1.3766,0.56652,0.56651,0.56705,2.6544e-07,0.16302,0.97107,5.6752e-09,5.2521e-07
1.3774,0.56652,0.56651,0.56704,2.6599e-07,0.16101,0.97308,5.682e-09,5.263e-07
1.3782,0.56652,0.56651,0.56704,2.6653e-07,0.15902,0.97507,5.6888e-09,5.2738e-07
1.379,0.56652,0.56651,0.56704,2.6707e-07,0.15703,0.97705,5.6956e-09,5.2845e-07
1.3798,0.56652,0.56651,0.56704,2.6761e-07,0.15505,0.97902,5.7023e-09,5.2952e-07
1.3806,0.56652,0.56651,0.56703,2.6814e-07,0.15309,0.98098,5.7089e-09,5.3058e-07
1.3814,0.56652,0.56651,0.56703,2.6868e-07,0.15113,0.98293,5.7156e-09,5.3164e-07
1.3822,0.56652,0.56651,0.56703,2.692e-07,0.14919,0.98487,5.7221e-09,5.3269e-07
1.383,0.56652,0.56651,0.56703,2.6973e-07,0.14726,0.9868,5.7287e-09,5.3373e-07
1.3838,0.56652,0.56651,0.56702,2.7025e-07,0.14533,0.98871,5.7352e-09,5.3477e-07
1.3846,0.56652,0.56651,0.56702,2.7077e-07,0.14342,0.99062,5.7416e-09,5.358e-07
1.3854,0.56652,0.56651,0.56702,2.7129e-07,0.14152,0.99252,5.748e-09,5.3683e-07
1.3862,0.56652,0.56651,0.56702,2.718e-07,0.13963,0.9944,5.7544e-09,5.3785e-07
1.387,0.56652,0.56651,0.56701,2.7232e-07,0.13775,0.99628,5.7607e-09,5.3887e-07
1.3878,0.56652,0.56651,0.56701,2.7282e-07,0.13588,0.99814,5.767e-09,5.3988e-07
1.3886,0.56652,0.56651,0.56701,2.7333e-07,0.13402,0.99999,5.7732e-09,5.4088e-07
1.3895,0.56652,0.56651,0.567,2.7383e-07,0.13218,1.0018,5.7793e-09,5.4188e-07
1.3903,0.56652,0.56651,0.567,2.7433e-07,0.13034,1.0037,5.7855e-09,5.4287e-07
1.3911,0.56652,0.56651,0.567,2.7483e-07,0.12852,1.0055,5.7916e-09,5.4386e-07
1.3919,0.56652,0.56651,0.567,2.7532e-07,0.12671,1.0073,5.7976e-09,5.4484e-07
1.3927,0.56652,0.56651,0.56699,2.7581e-07,0.1249,1.0091,5.8036e-09,5.4581e-07
1.3935,0.56652,0.56651,0.56699,2.763e-07,0.12311,1.0109,5.8095e-09,5.4678e-07
1.3943,0.56652,0.56651,0.56699,2.7678e-07,0.12133,1.0126,5.8154e-09,5.4774e-07
1.3951,0.56652,0.56651,0.56698,2.7726e-07,0.11957,1.0144,5.8213e-09,5.487e-07
1.3959,0.56652,0.56651,0.56698,2.7774e-07,0.11781,1.0162,5.8271e-09,5.4965e-07
1.3967,0.56652,0.56651,0.56698,2.7821e-07,0.11607,1.0179,5.8328e-09,5.5059e-07
1.3975,0.56652,0.56651,0.56698,2.7868e-07,0.11433,1.0196,5.8386e-09,5.5153e-07
1.3983,0.56652,0.56651,0.56697,2.7915e-07,0.11261,1.0213,5.8442e-09,5.5246e-07
1.3991,0.56652,0.56651,0.56697,2.7962e-07,0.1109,1.023,5.8498e-09,5.5339e-07
1.3999,0.56652,0.56651,0.56697,2.8008e-07,0.1092,1.0247,5.8554e-09,5.5431e-07
1.4007,0.56652,0.56651,0.56696,2.8054e-07,0.10752,1.0264,5.8609e-09,5.5522e-07
1.4015,0.56652,0.56651,0.56696,2.81e-07,0.10584,1.0281,5.8664e-09,5.5612e-07
1.4023,0.56652,0.56651,0.56696,2.8145e-07,0.10418,1.0297,5.8718e-09,5.5702e-07
1.4031,0.56652,0.56651,0.56696,2.819e-07,0.10253,1.0314,5.8772e-09,5.5792e-07
1.404,0.56652,0.56651,0.56695,2.8234e-07,0.10089,1.033,5.8825e-09,5.588e-07
1.4048,0.56652,0.56651,0.56695,2.8279e-07,0.099262,1.0346,5.8878e-09,5.5969e-07
1.4056,0.56652,0.56651,0.56695,2.8323e-07,0.097647,1.0362,5.893e-09,5.6056e-07
1.4064,0.56652,0.56651,0.56694,2.8366e-07,0.096044,1.0378,5.8982e-09,5.6143e-07
1.4072,0.56652,0.56651,0.56694,2.841e-07,0.094453,1.0394,5.9033e-09,5.6229e-07
1.408,0.56652,0.56651,0.56694,2.8453e-07,0.092873,1.041,5.9084e-09,5.6314e-07
1.4088,0.56652,0.56651,0.56693,2.8495e-07,0.091306,1.0426,5.9134e-09,5.6399e-07
1.4096,0.56652,0.56651,0.56693,2.8538e-07,0.089752,1.0441,5.9184e-09,5.6483e-07
1.4104,0.56652,0.56651,0.56693,2.858e-07,0.088209,1.0456,5.9233e-09,5.6567e-07
1.4112,0.56652,0.56651,0.56693,2.8621e-07,0.086679,1.0472,5.9282e-09,5.665e-07
1.412,0.56652,0.56651,0.56692,2.8663e-07,0.085161,1.0487,5.933e-09,5.6732e-07
1.4128,0.56652,0.56651,0.56692,2.8704e-07,0.083655,1.0502,5.9378e-09,5.6814e-07
1.4136,0.56652,0.56651,0.56692,2.8744e-07,0.082162,1.0517,5.9425e-09,5.6895e-07
1.4144,0.56652,0.56651,0.56691,2.8785e-07,0.080681,1.0531,5.9471e-09,5.6975e-07
1.4152,0.56652,0.56651,0.56691,2.8825e-07,0.079212,1.0546,5.9518e-09,5.7054e-07
1.416,0.56652,0.56651,0.56691,2.8864e-07,0.077756,1.0561,5.9563e-09,5.7133e-07
1.4168,0.56652,0.56651,0.5669,2.8904e-07,0.076313,1.0575,5.9608e-09,5.7212e-07
1.4176,0.56652,0.56651,0.5669,2.8943e-07,0.074882,1.0589,5.9653e-09,5.7289e-07
1.4185,0.56652,0.56651,0.5669,2.8981e-07,0.073463,1.0603,5.9697e-09,5.7366e-07
1.4193,0.56652,0.56651,0.56689,2.902e-07,0.072058,1.0617,5.974e-09,5.7442e-07
1.4201,0.56652,0.56651,0.56689,2.9058e-07,0.070665,1.0631,5.9783e-09,5.7518e-07
1.4209,0.56652,0.56651,0.56689,2.9095e-07,0.069284,1.0645,5.9826e-09,5.7593e-07
1.4217,0.56652,0.56651,0.56688,2.9133e-07,0.067917,1.0659,5.9867e-09,5.7667e-07
1.4225,0.56652,0.56651,0.56688,2.917e-07,0.066562,1.0672,5.9909e-09,5.774e-07
1.4233,0.56652,0.56651,0.56688,2.9206e-07,0.06522,1.0685,5.9949e-09,5.7813e-07
1.4241,0.56652,0.56651,0.56687,2.9243e-07,0.063891,1.0699,5.999e-09,5.7885e-07
1.4249,0.56652,0.56651,0.56687,2.9278e-07,0.062574,1.0712,6.0029e-09,5.7957e-07
1.4257,0.56652,0.56651,0.56687,2.9314e-07,0.061271,1.0725,6.0068e-09,5.8027e-07
1.4265,0.56652,0.56651,0.56687,2.9349e-07,0.05998,1.0738,6.0107e-09,5.8097e-07
1.4273,0.56652,0.56651,0.56686,2.9384e-07,0.058703,1.075,6.0145e-09,5.8167e-07
1.4281,0.56652,0.56651,0.56686,2.9419e-07,0.057438,1.0763,6.0182e-09,5.8235e-07
1.4289,0.56652,0.56651,0.56686,2.9453e-07,0.056187,1.0775,6.0219e-09,5.8303e-07
1.4297,0.56652,0.56651,0.56685,2.9487e-07,0.054949,1.0788,6.0255e-09,5.8371e-07
1.4305,0.56652,0.56651,0.56685,2.952e-07,0.053723,1.08,6.0291e-09,5.8437e-07
1.4313,0.56652,0.56651,0.56685,2.9553e-07,0.052511,1.0812,6.0326e-09,5.8503e-07
1.4321,0.56652,0.56651,0.56684,2.9586e-07,0.051312,1.0824,6.036e-09,5.8568e-07
1.4329,0.56652,0.56651,0.56684,2.9618e-07,0.050126,1.0836,6.0394e-09,5.8633e-07
1.4338,0.56652,0.56651,0.56684,2.965e-07,0.048954,1.0847,6.0428e-09,5.8696e-07
1.4346,0.56652,0.56651,0.56683,2.9682e-07,0.047795,1.0859,6.046e-09,5.8759e-07
1.4354,0.56652,0.56651,0.56683,2.9713e-07,0.046649,1.087,6.0493e-09,5.8822e-07
1.4362,0.56652,0.56651,0.56683,2.9744e-07,0.045516,1.0881,6.0524e-09,5.8883e-07
1.437,0.56652,0.56651,0.56682,2.9775e-07,0.044397,1.0892,6.0555e-09,5.8944e-07
1.4378,0.56652,0.56651,0.56682,2.9805e-07,0.043291,1.0903,6.0586e-09,5.9004e-07
1.4386,0.56652,0.56651,0.56682,2.9835e-07,0.042198,1.0914,6.0615e-09,5.9064e-07
1.4394,0.56652,0.56651,0.56681,2.9865e-07,0.041119,1.0925,6.0645e-09,5.9123e-07
1.4402,0.56652,0.56651,0.56681,2.9894e-07,0.040053,1.0936,6.0673e-09,5.9181e-07
1.441,0.56652,0.56651,0.56681,2.9923e-07,0.039001,1.0946,6.0701e-09,5.9238e-07
1.4418,0.56652,0.56651,0.5668,2.9951e-07,0.037962,1.0956,6.0729e-09,5.9295e-07
1.4426,0.56652,0.56651,0.5668,2.9979e-07,0.036937,1.0967,6.0756e-09,5.935e-07
1.4434,0.56652,0.56651,0.5668,3.0007e-07,0.035926,1.0977,6.0782e-09,5.9406e-07
1.4442,0.56652,0.56651,0.56679,3.0034e-07,0.034928,1.0987,6.0808e-09,5.946e-07
1.445,0.56652,0.56651,0.56679,3.0061e-07,0.033943,1.0996,6.0833e-09,5.9514e-07
1.4458,0.56652,0.56651,0.56679,3.0088e-07,0.032973,1.1006,6.0857e-09,5.9567e-07
1.4466,0.56652,0.56651,0.56678,3.0114e-07,0.032015,1.1015,6.0881e-09,5.9619e-07
1.4474,0.56652,0.56651,0.56678,3.014e-07,0.031072,1.1025,6.0904e-09,5.967e-07
1.4483,0.56652,0.56651,0.56677,3.0165e-07,0.030142,1.1034,6.0927e-09,5.9721e-07
1.4491,0.56652,0.56651,0.56677,3.019e-07,0.029227,1.1043,6.0949e-09,5.9771e-07
1.4499,0.56652,0.56651,0.56677,3.0215e-07,0.028324,1.1052,6.097e-09,5.982e-07
1.4507,0.56652,0.56651,0.56676,3.0239e-07,0.027436,1.1061,6.0991e-09,5.9869e-07
1.4515,0.56652,0.56651,0.56676,3.0263e-07,0.026561,1.107,6.1011e-09,5.9917e-07
1.4523,0.56652,0.56651,0.56676,3.0287e-07,0.025701,1.1078,6.103e-09,5.9964e-07
1.4531,0.56652,0.56651,0.56675,3.031e-07,0.024854,1.1087,6.1049e-09,6.001e-07
1.4539,0.56652,0.56651,0.56675,3.0333e-07,0.024021,1.1095,6.1068e-09,6.0056e-07
1.4547,0.56652,0.56651,0.56675,3.0356e-07,0.023202,1.1103,6.1085e-09,6.0101e-07
1.4555,0.56652,0.56651,0.56674,3.0378e-07,0.022397,1.1111,6.1102e-09,6.0145e-07
1.4563,0.56652,0.56651,0.56674,3.04e-07,0.021605,1.1119,6.1119e-09,6.0188e-07
1.4571,0.56652,0.56651,0.56674,3.0421e-07,0.020828,1.1126,6.1135e-09,6.0231e-07
1.4579,0.56652,0.56651,0.56673,3.0442e-07,0.020065,1.1134,6.115e-09,6.0273e-07
1.4587,0.56652,0.56651,0.56673,3.0463e-07,0.019315,1.1141,6.1164e-09,6.0314e-07
1.4595,0.56652,0.56651,0.56673,3.0483e-07,0.01858,1.1149,6.1178e-09,6.0354e-07
1.4603,0.56652,0.56651,0.56672,3.0503e-07,0.017859,1.1156,6.1191e-09,6.0394e-07
1.4611,0.56652,0.56651,0.56672,3.0522e-07,0.017152,1.1163,6.1204e-09,6.0433e-07
1.4619,0.56652,0.56651,0.56672,3.0541e-07,0.016459,1.117,6.1216e-09,6.0471e-07
1.4628,0.56652,0.56651,0.56671,3.056e-07,0.015779,1.1176,6.1227e-09,6.0508e-07
1.4636,0.56652,0.56651,0.56671,3.0579e-07,0.015115,1.1183,6.1238e-09,6.0545e-07
1.4644,0.56652,0.56651,0.56671,3.0597e-07,0.014464,1.1189,6.1248e-09,6.0581e-07
1.4652,0.56652,0.56651,0.5667,3.0614e-07,0.013827,1.1196,6.1258e-09,6.0616e-07
1.466,0.56652,0.56651,0.5667,3.0631e-07,0.013205,1.1202,6.1267e-09,6.065e-07
1.4668,0.56652,0.56651,0.56669,3.0648e-07,0.012596,1.1208,6.1275e-09,6.0684e-07
1.4676,0.56652,0.56651,0.56669,3.0665e-07,0.012002,1.1214,6.1282e-09,6.0717e-07
1.4684,0.56652,0.56651,0.56669,3.0681e-07,0.011422,1.122,6.1289e-09,6.0749e-07
1.4692,0.56652,0.56651,0.56668,3.0696e-07,0.010856,1.1225,6.1295e-09,6.078e-07
1.47,0.56652,0.56651,0.56668,3.0712e-07,0.010305,1.1231,6.1301e-09,6.0811e-07
1.4708,0.56652,0.56651,0.56668,3.0727e-07,0.0097676,1.1236,6.1306e-09,6.084e-07
1.4716,0.56652,0.56651,0.56667,3.0741e-07,0.0092446,1.1241,6.131e-09,6.0869e-07
1.4724,0.56652,0.56651,0.56667,3.0755e-07,0.0087358,1.1246,6.1314e-09,6.0898e-07
1.4732,0.56652,0.56651,0.56667,3.0769e-07,0.0082414,1.1251,6.1317e-09,6.0925e-07
1.474,0.56652,0.56651,0.56666,3.0783e-07,0.0077613,1.1256,6.1319e-09,6.0952e-07
1.4748,0.56652,0.56651,0.56666,3.0796e-07,0.0072955,1.126,6.1321e-09,6.0978e-07
1.4756,0.56652,0.56651,0.56666,3.0808e-07,0.006844,1.1265,6.1322e-09,6.1003e-07
1.4764,0.56652,0.56651,0.56665,3.082e-07,0.0064068,1.1269,6.1323e-09,6.1028e-07
1.4773,0.56652,0.56651,0.56665,3.0832e-07,0.005984,1.1273,6.1322e-09,6.1051e-07
1.4781,0.56652,0.56651,0.56664,3.0844e-07,0.0055755,1.1277,6.1321e-09,6.1074e-07
1.4789,0.56652,0.56651,0.56664,3.0855e-07,0.0051815,1.1281,6.132e-09,6.1096e-07
1.4797,0.56652,0.56651,0.56664,3.0865e-07,0.0048017,1.1285,6.1318e-09,6.1118e-07
1.4805,0.56652,0.56651,0.56663,3.0876e-07,0.0044364,1.1288,6.1315e-09,6.1138e-07
1.4813,0.56652,0.56651,0.56663,3.0886e-07,0.0040855,1.1292,6.1311e-09,6.1158e-07
1.4821,0.56652,0.56651,0.56663,3.0895e-07,0.003749,1.1295,6.1307e-09,6.1177e-07
1.4829,0.56652,0.56651,0.56662,3.0904e-07,0.0034269,1.1298,6.1302e-09,6.1196e-07
1.4837,0.56652,0.56651,0.56662,3.0913e-07,0.0031192,1.1301,6.1296e-09,6.1213e-07
1.4845,0.56652,0.56651,0.56662,3.0921e-07,0.002826,1.1304,6.129e-09,6.123e-07
1.4853,0.56652,0.56651,0.56661,3.0929e-07,0.0025472,1.1307,6.1283e-09,6.1246e-07
1.4861,0.56652,0.56651,0.56661,3.0937e-07,0.0022828,1.1309,6.1276e-09,6.1261e-07
1.4869,0.56652,0.56651,0.5666,3.0944e-07,0.0020329,1.1312,6.1268e-09,6.1276e-07
1.4877,0.56652,0.56651,0.5666,3.0951e-07,0.0017974,1.1314,6.1259e-09,6.1289e-07
1.4885,0.56652,0.56651,0.5666,3.0957e-07,0.0015765,1.1316,6.1249e-09,6.1302e-07
1.4893,0.56652,0.56651,0.56659,3.0963e-07,0.0013699,1.1318,6.1239e-09,6.1314e-07
1.4901,0.56652,0.56651,0.56659,3.0969e-07,0.0011779,1.132,6.1228e-09,6.1326e-07
1.4909,0.56652,0.56651,0.56659,3.0974e-07,0.0010003,1.1322,6.1216e-09,6.1336e-07
1.4917,0.56652,0.56651,0.56658,3.0979e-07,0.00083728,1.1323,6.1204e-09,6.1346e-07
1.4926,0.56652,0.56651,0.56658,3.0984e-07,0.0006887,1.1325,6.1191e-09,6.1355e-07
1.4934,0.56652,0.56651,0.56658,3.0988e-07,0.00055461,1.1326,6.1177e-09,6.1364e-07
1.4942,0.56652,0.56651,0.56657,3.0991e-07,0.00043502,1.1327,6.1163e-09,6.1371e-07
1.495,0.56652,0.56651,0.56657,3.0995e-07,0.00032993,1.1328,6.1148e-09,6.1378e-07
1.4958,0.56652,0.56651,0.56656,3.0998e-07,0.00023934,1.1329,6.1132e-09,6.1384e-07
1.4966,0.56652,0.56651,0.56656,3.1e-07,0.00016326,1.133,6.1116e-09,6.1389e-07
1.4974,0.56652,0.56651,0.56656,3.1002e-07,0.00010168,1.133,6.1099e-09,6.1393e-07
1.4982,0.56652,0.56651,0.56655,3.1004e-07,5.4616e-05,1.1331,6.1081e-09,6.1397e-07
1.499,0.56652,0.56651,0.56655,3.1005e-07,2.2059e-05,1.1331,6.1063e-09,6.14e-07
1.4998,0.56652,0.56651,0.56655,3.1006e-07,4.0123e-06,1.1331,6.1044e-09,6.1402e-07
1.5006,0.56652,0.56651,0.56654,3.1007e-07,4.7687e-07,1.1331,6.1024e-09,6.1403e-07
1.5014,0.56652,0.56651,0.56654,3.1007e-07,1.1453e-05,1.1331,6.1003e-09,6.1404e-07
1.5022,0.56652,0.56651,0.56654,3.1007e-07,3.6939e-05,1.133,6.0982e-09,6.1403e-07
1.503,0.56652,0.56651,0.56653,3.1006e-07,7.6936e-05,1.133,6.096e-09,6.1402e-07
1.5038,0.56652,0.56651,0.56653,3.1005e-07,0.00013144,1.1329,6.0938e-09,6.1401e-07
1.5046,0.56652,0.56651,0.56653,3.1004e-07,0.00020046,1.1328,6.0915e-09,6.1398e-07
1.5054,0.56652,0.56651,0.56652,3.1002e-07,0.00028398,1.1328,6.0891e-09,6.1395e-07
1.5062,0.56652,0.56651,0.56652,3.1e-07,0.000382,1.1327,6.0866e-09,6.1391e-07
1.5071,0.56652,0.56651,0.56651,3.0997e-07,0.00049453,1.1325,6.0841e-09,6.1386e-07
1.5079,0.56652,0.56651,0.56651,3.0994e-07,0.00062155,1.1324,6.0815e-09,6.138e-07
1.5087,0.56652,0.56651,0.56651,3.0991e-07,0.00076307,1.1323,6.0788e-09,6.1374e-07
1.5095,0.56652,0.56651,0.5665,3.0987e-07,0.00091908,1.1321,6.0761e-09,6.1366e-07
1.5103,0.56652,0.56651,0.5665,3.0983e-07,0.0010896,1.1319,6.0733e-09,6.1358e-07
1.5111,0.56652,0.56651,0.5665,3.0978e-07,0.0012746,1.1317,6.0704e-09,6.135e-07
1.5119,0.56652,0.56651,0.56649,3.0973e-07,0.001474,1.1315,6.0674e-09,6.134e-07
1.5127,0.56652,0.56651,0.56649,3.0968e-07,0.001688,1.1313,6.0644e-09,6.133e-07
1.5135,0.56652,0.56651,0.56649,3.0962e-07,0.0019164,1.1311,6.0613e-09,6.1319e-07
1.5143,0.56652,0.56651,0.56648,3.0956e-07,0.0021592,1.1308,6.0582e-09,6.1307e-07
1.5151,0.56652,0.56651,0.56648,3.095e-07,0.0024165,1.1305,6.055e-09,6.1294e-07
1.5159,0.56652,0.56651,0.56647,3.0943e-07,0.0026883,1.1303,6.0517e-09,6.1281e-07
1.5167,0.56652,0.56651,0.56647,3.0936e-07,0.0029745,1.13,6.0483e-09,6.1267e-07
1.5175,0.56652,0.56651,0.56647,3.0928e-07,0.0032752,1.1297,6.0449e-09,6.1252e-07
1.5183,0.56652,0.56651,0.56646,3.092e-07,0.0035902,1.1293,6.0414e-09,6.1236e-07
1.5191,0.56652,0.56651,0.56646,3.0912e-07,0.0039197,1.129,6.0378e-09,6.1219e-07
1.5199,0.56652,0.56651,0.56646,3.0903e-07,0.0042636,1.1286,6.0342e-09,6.1202e-07
1.5207,0.56652,0.56651,0.56645,3.0894e-07,0.0046219,1.1283,6.0305e-09,6.1184e-07
1.5216,0.56652,0.56651,0.56645,3.0884e-07,0.0049946,1.1279,6.0267e-09,6.1165e-07
1.5224,0.56652,0.56651,0.56645,3.0874e-07,0.0053817,1.1275,6.0229e-09,6.1146e-07
1.5232,0.56652,0.56651,0.56644,3.0864e-07,0.0057832,1.1271,6.019e-09,6.1125e-07
1.524,0.56652,0.56651,0.56644,3.0853e-07,0.006199,1.1267,6.015e-09,6.1104e-07
1.5248,0.56652,0.56651,0.56643,3.0842e-07,0.0066292,1.1262,6.011e-09,6.1082e-07
1.5256,0.56652,0.56651,0.56643,3.083e-07,0.0070737,1.1258,6.0069e-09,6.106e-07
1.5264,0.56652,0.56651,0.56643,3.0818e-07,0.0075325,1.1253,6.0027e-09,6.1036e-07
1.5272,0.56652,0.56651,0.56642,3.0806e-07,0.0080057,1.1248,5.9985e-09,6.1012e-07
1.528,0.56652,0.56651,0.56642,3.0793e-07,0.0084931,1.1243,5.9942e-09,6.0987e-07
1.5288,0.56652,0.56651,0.56642,3.078e-07,0.0089949,1.1238,5.9898e-09,6.0962e-07
1.5296,0.56652,0.56651,0.56641,3.0767e-07,0.0095109,1.1233,5.9853e-09,6.0935e-07
1.5304,0.56652,0.56651,0.56641,3.0753e-07,0.010041,1.1228,5.9808e-09,6.0908e-07
1.5312,0.56652,0.56651,0.56641,3.0739e-07,0.010586,1.1222,5.9763e-09,6.088e-07
1.532,0.56652,0.56651,0.5664,3.0724e-07,0.011145,1.1217,5.9716e-09,6.0851e-07
1.5328,0.56652,0.56651,0.5664,3.0709e-07,0.011718,1.1211,5.9669e-09,6.0822e-07
1.5336,0.56652,0.56651,0.5664,3.0694e-07,0.012305,1.1205,5.9621e-09,6.0791e-07
1.5344,0.56652,0.56651,0.56639,3.0678e-07,0.012906,1.1199,5.9573e-09,6.076e-07
1.5352,0.56652,0.56651,0.56639,3.0662e-07,0.013522,1.1193,5.9524e-09,6.0729e-07
1.5361,0.56652,0.56651,0.56638,3.0645e-07,0.014152,1.1186,5.9474e-09,6.0696e-07
1.5369,0.56652,0.56651,0.56638,3.0628e-07,0.014796,1.118,5.9424e-09,6.0663e-07
1.5377,0.56652,0.56651,0.56638,3.0611e-07,0.015454,1.1173,5.9373e-09,6.0629e-07
1.5385,0.56652,0.56651,0.56637,3.0593e-07,0.016126,1.1166,5.9321e-09,6.0594e-07
1.5393,0.56652,0.56651,0.56637,3.0575e-07,0.016812,1.1159,5.9269e-09,6.0558e-07
1.5401,0.56652,0.56651,0.56637,3.0557e-07,0.017513,1.1152,5.9216e-09,6.0522e-07
1.5409,0.56652,0.56651,0.56636,3.0538e-07,0.018227,1.1145,5.9162e-09,6.0485e-07
1.5417,0.56652,0.56651,0.56636,3.0519e-07,0.018955,1.1138,5.9108e-09,6.0447e-07
1.5425,0.56652,0.56651,0.56636,3.0499e-07,0.019698,1.113,5.9053e-09,6.0408e-07
1.5433,0.56652,0.56651,0.56635,3.048e-07,0.020454,1.1123,5.8997e-09,6.0369e-07
1.5441,0.56652,0.56651,0.56635,3.0459e-07,0.021225,1.1115,5.8941e-09,6.0329e-07
1.5449,0.56652,0.56651,0.56635,3.0439e-07,0.022009,1.1107,5.8884e-09,6.0288e-07
1.5457,0.56652,0.56651,0.56634,3.0417e-07,0.022808,1.1099,5.8827e-09,6.0247e-07
1.5465,0.56652,0.56651,0.56634,3.0396e-07,0.02362,1.1091,5.8769e-09,6.0204e-07
1.5473,0.56652,0.56651,0.56634,3.0374e-07,0.024446,1.1082,5.871e-09,6.0161e-07
1.5481,0.56652,0.56651,0.56633,3.0352e-07,0.025286,1.1074,5.865e-09,6.0117e-07
1.5489,0.56652,0.56651,0.56633,3.0329e-07,0.02614,1.1065,5.859e-09,6.0073e-07
1.5497,0.56652,0.56651,0.56633,3.0306e-07,0.027008,1.1056,5.853e-09,6.0028e-07
1.5505,0.56652,0.56651,0.56632,3.0283e-07,0.02789,1.1048,5.8469e-09,5.9982e-07
1.5514,0.56652,0.56651,0.56632,3.0259e-07,0.028785,1.1039,5.8407e-09,5.9935e-07
1.5522,0.56652,0.56651,0.56632,3.0235e-07,0.029694,1.1029,5.8344e-09,5.9887e-07
1.553,0.56652,0.56651,0.56631,3.0211e-07,0.030617,1.102,5.8281e-09,5.9839e-07
1.5538,0.56652,0.56651,0.56631,3.0186e-07,0.031554,1.1011,5.8217e-09,5.979e-07
1.5546,0.56652,0.56651,0.5663,3.0161e-07,0.032504,1.1001,5.8153e-09,5.974e-07
1.5554,0.56652,0.56651,0.5663,3.0135e-07,0.033469,1.0991,5.8088e-09,5.969e-07
1.5562,0.56652,0.56651,0.5663,3.0109e-07,0.034446,1.0981,5.8022e-09,5.9639e-07
1.557,0.56652,0.56651,0.56629,3.0083e-07,0.035438,1.0972,5.7956e-09,5.9587e-07
1.5578,0.56652,0.56651,0.56629,3.0057e-07,0.036443,1.0961,5.7889e-09,5.9534e-07
1.5586,0.56652,0.56651,0.56629,3.003e-07,0.037461,1.0951,5.7822e-09,5.9481e-07
1.5594,0.56652,0.56651,0.56628,3.0002e-07,0.038493,1.0941,5.7753e-09,5.9427e-07
1.5602,0.56652,0.56651,0.56628,2.9974e-07,0.039539,1.093,5.7685e-09,5.9372e-07
1.561,0.56652,0.56651,0.56628,2.9946e-07,0.040598,1.092,5.7615e-09,5.9316e-07
1.5618,0.56652,0.56651,0.56627,2.9918e-07,0.041671,1.0909,5.7546e-09,5.926e-07
1.5626,0.56652,0.56651,0.56627,2.9889e-07,0.042757,1.0898,5.7475e-09,5.9203e-07
1.5634,0.56652,0.56651,0.56627,2.986e-07,0.043856,1.0887,5.7404e-09,5.9146e-07
1.5642,0.56652,0.56651,0.56626,2.983e-07,0.044969,1.0876,5.7332e-09,5.9087e-07
1.565,0.56652,0.56651,0.56626,2.98e-07,0.046095,1.0864,5.726e-09,5.9028e-07
1.5659,0.56652,0.56651,0.56626,2.977e-07,0.047235,1.0853,5.7187e-09,5.8968e-07
1.5667,0.56652,0.56651,0.56625,2.9739e-07,0.048387,1.0841,5.7113e-09,5.8908e-07
1.5675,0.56652,0.56651,0.56625,2.9708e-07,0.049553,1.0829,5.7039e-09,5.8846e-07
1.5683,0.56652,0.56651,0.56625,2.9677e-07,0.050733,1.0818,5.6964e-09,5.8784e-07
1.5691,0.56652,0.56651,0.56624,2.9645e-07,0.051925,1.0806,5.6889e-09,5.8722e-07
1.5699,0.56652,0.56651,0.56624,2.9613e-07,0.053131,1.0794,5.6813e-09,5.8658e-07
1.5707,0.56652,0.56651,0.56624,2.9581e-07,0.05435,1.0781,5.6737e-09,5.8594e-07
1.5715,0.56652,0.56651,0.56623,2.9548e-07,0.055582,1.0769,5.6659e-09,5.8529e-07
1.5723,0.56652,0.56651,0.56623,2.9515e-07,0.056827,1.0756,5.6582e-09,5.8464e-07
1.5731,0.56652,0.56651,0.56623,2.9481e-07,0.058085,1.0744,5.6503e-09,5.8398e-07
1.5739,0.56652,0.56651,0.56622,2.9448e-07,0.059356,1.0731,5.6424e-09,5.8331e-07
1.5747,0.56652,0.56651,0.56622,2.9413e-07,0.06064,1.0718,5.6345e-09,5.8263e-07
1.5755,0.56652,0.56651,0.56622,2.9379e-07,0.061938,1.0705,5.6265e-09,5.8195e-07
1.5763,0.56652,0.56651,0.56622,2.9344e-07,0.063248,1.0692,5.6184e-09,5.8126e-07
1.5771,0.56652,0.56651,0.56621,2.9309e-07,0.06457,1.0679,5.6103e-09,5.8056e-07
1.5779,0.56652,0.56651,0.56621,2.9273e-07,0.065906,1.0665,5.6021e-09,5.7986e-07
1.5787,0.56652,0.56651,0.56621,2.9237e-07,0.067255,1.0652,5.5938e-09,5.7915e-07
1.5795,0.56652,0.56651,0.5662,2.9201e-07,0.068616,1.0638,5.5855e-09,5.7843e-07
1.5804,0.56652,0.56651,0.5662,2.9164e-07,0.06999,1.0624,5.5772e-09,5.7771e-07
1.5812,0.56652,0.56651,0.5662,2.9127e-07,0.071377,1.061,5.5687e-09,5.7698e-07
1.582,0.56652,0.56651,0.56619,2.909e-07,0.072777,1.0596,5.5603e-09,5.7624e-07
1.5828,0.56652,0.56651,0.56619,2.9052e-07,0.074189,1.0582,5.5517e-09,5.755e-07
1.5836,0.56652,0.56651,0.56619,2.9014e-07,0.075614,1.0568,5.5431e-09,5.7475e-07
1.5844,0.56652,0.56651,0.56618,2.8976e-07,0.077051,1.0553,5.5345e-09,5.7399e-07
1.5852,0.56652,0.56651,0.56618,2.8937e-07,0.078501,1.0539,5.5258e-09,5.7322e-07
1.586,0.56652,0.56651,0.56618,2.8898e-07,0.079964,1.0524,5.517e-09,5.7245e-07
1.5868,0.56652,0.56651,0.56617,2.8859e-07,0.081438,1.0509,5.5081e-09,5.7167e-07
1.5876,0.56652,0.56651,0.56617,2.8819e-07,0.082926,1.0494,5.4993e-09,5.7089e-07
1.5884,0.56652,0.56651,0.56617,2.8779e-07,0.084425,1.0479,5.4903e-09,5.701e-07
1.5892,0.56652,0.56651,0.56616,2.8739e-07,0.085938,1.0464,5.4813e-09,5.693e-07
1.59,0.56652,0.56651,0.56616,2.8698e-07,0.087462,1.0449,5.4723e-09,5.685e-07
1.5908,0.56652,0.56651,0.56616,2.8657e-07,0.088999,1.0433,5.4631e-09,5.6768e-07
1.5916,0.56652,0.56651,0.56616,2.8616e-07,0.090547,1.0418,5.454e-09,5.6687e-07
1.5924,0.56652,0.56651,0.56615,2.8574e-07,0.092108,1.0402,5.4447e-09,5.6604e-07
1.5932,0.56652,0.56651,0.56615,2.8532e-07,0.093682,1.0386,5.4355e-09,5.6521e-07
1.594,0.56652,0.56651,0.56615,2.849e-07,0.095267,1.037,5.4261e-09,5.6438e-07
1.5949,0.56652,0.56651,0.56614,2.8447e-07,0.096864,1.0354,5.4167e-09,5.6353e-07
1.5957,0.56652,0.56651,0.56614,2.8404e-07,0.098474,1.0338,5.4073e-09,5.6268e-07
1.5965,0.56652,0.56651,0.56614,2.8361e-07,0.1001,1.0322,5.3978e-09,5.6183e-07
1.5973,0.56652,0.56651,0.56613,2.8318e-07,0.10173,1.0305,5.3882e-09,5.6096e-07
1.5981,0.56652,0.56651,0.56613,2.8274e-07,0.10337,1.0289,5.3786e-09,5.6009e-07
1.5989,0.56652,0.56651,0.56613,2.8229e-07,0.10503,1.0272,5.3689e-09,5.5922e-07
1.5997,0.56652,0.56651,0.56613,2.8185e-07,0.1067,1.0256,5.3592e-09,5.5834e-07
1.6005,0.56652,0.56651,0.56612,2.814e-07,0.10838,1.0239,5.3494e-09,5.5745e-07
1.6013,0.56652,0.56651,0.56612,2.8095e-07,0.11007,1.0222,5.3396e-09,5.5655e-07
1.6021,0.56652,0.56651,0.56612,2.8049e-07,0.11178,1.0205,5.3297e-09,5.5565e-07
1.6029,0.56652,0.56651,0.56611,2.8003e-07,0.11349,1.0187,5.3197e-09,5.5475e-07
1.6037,0.56652,0.56651,0.56611,2.7957e-07,0.11522,1.017,5.3097e-09,5.5383e-07
1.6045,0.56652,0.56651,0.56611,2.7911e-07,0.11696,1.0153,5.2997e-09,5.5291e-07
1.6053,0.56652,0.56651,0.56611,2.7864e-07,0.11871,1.0135,5.2896e-09,5.5199e-07
1.6061,0.56652,0.56651,0.5661,2.7817e-07,0.12047,1.0117,5.2794e-09,5.5106e-07
1.6069,0.56652,0.56651,0.5661,2.7769e-07,0.12225,1.01,5.2692e-09,5.5012e-07
1.6077,0.56652,0.56651,0.5661,2.7722e-07,0.12403,1.0082,5.259e-09,5.4917e-07
1.6085,0.56652,0.56651,0.56609,2.7674e-07,0.12583,1.0064,5.2487e-09,5.4823e-07
1.6093,0.56652,0.56651,0.56609,2.7625e-07,0.12763,1.0045,5.2383e-09,5.4727e-07
1.6102,0.56652,0.56651,0.56609,2.7577e-07,0.12945,1.0027,5.2279e-09,5.4631e-07
1.611,0.56652,0.56651,0.56609,2.7528e-07,0.13128,1.0009,5.2175e-09,5.4534e-07
1.6118,0.56652,0.56651,0.56608,2.7479e-07,0.13312,0.99904,5.2069e-09,5.4437e-07
1.6126,0.56652,0.56651,0.56608,2.7429e-07,0.13497,0.99719,5.1964e-09,5.4339e-07
1.6134,0.56652,0.56651,0.56608,2.7379e-07,0.13684,0.99532,5.1858e-09,5.424e-07
1.6142,0.56652,0.56651,0.56607,2.7329e-07,0.13871,0.99344,5.1751e-09,5.4141e-07
1.615,0.56652,0.56651,0.56607,2.7279e-07,0.1406,0.99155,5.1644e-09,5.4041e-07
1.6158,0.56652,0.56651,0.56607,2.7228e-07,0.14249,0.98964,5.1537e-09,5.3941e-07
1.6166,0.56652,0.56651,0.56607,2.7177e-07,0.1444,0.98773,5.1429e-09,5.384e-07
1.6174,0.56652,0.56651,0.56606,2.7126e-07,0.14632,0.98581,5.132e-09,5.3738e-07
1.6182,0.56652,0.56651,0.56606,2.7074e-07,0.14825,0.98388,5.1211e-09,5.3636e-07
1.619,0.56652,0.56651,0.56606,2.7022e-07,0.15019,0.98193,5.1102e-09,5.3534e-07
1.6198,0.56652,0.56651,0.56606,2.697e-07,0.15213,0.97998,5.0992e-09,5.343e-07
1.6206,0.56652,0.56651,0.56605,2.6918e-07,0.1541,0.97801,5.0882e-09,5.3327e-07
1.6214,0.56652,0.56651,0.56605,2.6865e-07,0.15607,0.97603,5.0771e-09,5.3222e-07
1.6222,0.56652,0.56651,0.56605,2.6812e-07,0.15805,0.97405,5.0659e-09,5.3117e-07
1.623,0.56652,0.56651,0.56605,2.6759e-07,0.16004,0.97205,5.0548e-09,5.3012e-07
1.6238,0.56652,0.56651,0.56604,2.6705e-07,0.16204,0.97004,5.0436e-09,5.2906e-07
1.6247,0.56652,0.56651,0.56604,2.6651e-07,0.16405,0.96802,5.0323e-09,5.2799e-07
1.6255,0.56652,0.56651,0.56604,2.6597e-07,0.16608,0.966,5.021e-09,5.2692e-07
1.6263,0.56652,0.56651,0.56603,2.6543e-07,0.16811,0.96396,5.0097e-09,5.2584e-07
1.6271,0.56652,0.56651,0.56603,2.6488e-07,0.17015,0.96191,4.9983e-09,5.2476e-07
1.6279,0.56652,0.56651,0.56603,2.6433e-07,0.17221,0.95985,4.9869e-09,5.2367e-07
1.6287,0.56652,0.56651,0.56603,2.6378e-07,0.17427,0.95778,4.9754e-09,5.2258e-07
1.6295,0.56652,0.56651,0.56602,2.6322e-07,0.17635,0.9557,4.9639e-09,5.2148e-07
1.6303,0.56652,0.56651,0.56602,2.6266e-07,0.17843,0.95361,4.9523e-09,5.2038e-07
1.6311,0.56652,0.56651,0.56602,2.621e-07,0.18052,0.95152,4.9407e-09,5.1927e-07
1.6319,0.56652,0.56651,0.56602,2.6154e-07,0.18263,0.94941,4.9291e-09,5.1815e-07
1.6327,0.56652,0.56651,0.56601,2.6098e-07,0.18474,0.94729,4.9175e-09,5.1703e-07
1.6335,0.56652,0.56651,0.56601,2.6041e-07,0.18686,0.94516,4.9057e-09,5.1591e-07
1.6343,0.56652,0.56651,0.56601,2.5984e-07,0.189,0.94302,4.894e-09,5.1478e-07
1.6351,0.56652,0.56651,0.56601,2.5926e-07,0.19114,0.94088,4.8822e-09,5.1364e-07
1.6359,0.56652,0.56651,0.56601,2.5869e-07,0.19329,0.93872,4.8704e-09,5.125e-07
1.6367,0.56652,0.56651,0.566,2.5811e-07,0.19545,0.93655,4.8585e-09,5.1136e-07
1.6375,0.56652,0.56651,0.566,2.5753e-07,0.19762,0.93438,4.8466e-09,5.102e-07
1.6383,0.56652,0.56651,0.566,2.5694e-07,0.19981,0.93219,4.8347e-09,5.0905e-07
1.6392,0.56652,0.56651,0.566,2.5636e-07,0.202,0.93,4.8227e-09,5.0789e-07
1.64,0.56652,0.56651,0.56599,2.5577e-07,0.2042,0.92779,4.8107e-09,5.0672e-07
1.6408,0.56652,0.56651,0.56599,2.5517e-07,0.2064,0.92558,4.7987e-09,5.0555e-07
1.6416,0.56652,0.56651,0.56599,2.5458e-07,0.20862,0.92336,4.7866e-09,5.0437e-07
1.6424,0.56652,0.56651,0.56599,2.5398e-07,0.21085,0.92112,4.7745e-09,5.0319e-07
1.6432,0.56652,0.56651,0.56598,2.5339e-07,0.21309,0.91888,4.7624e-09,5.0201e-07
1.644,0.56652,0.56651,0.56598,2.5278e-07,0.21533,0.91663,4.7502e-09,5.0082e-07
1.6448,0.56652,0.56651,0.56598,2.5218e-07,0.21759,0.91437,4.738e-09,4.9962e-07
1.6456,0.56652,0.56651,0.56598,2.5157e-07,0.21985,0.91211,4.7258e-09,4.9842e-07
1.6464,0.56652,0.56651,0.56598,2.5097e-07,0.22212,0.90983,4.7135e-09,4.9722e-07
1.6472,0.56652,0.56651,0.56597,2.5035e-07,0.2244,0.90754,4.7012e-09,4.9601e-07
1.648,0.56652,0.56651,0.56597,2.4974e-07,0.22669,0.90525,4.6889e-09,4.9479e-07
1.6488,0.56652,0.56651,0.56597,2.4912e-07,0.22899,0.90295,4.6765e-09,4.9357e-07
1.6496,0.56652,0.56651,0.56597,2.4851e-07,0.2313,0.90064,4.6641e-09,4.9235e-07
1.6504,0.56652,0.56651,0.56596,2.4789e-07,0.23361,0.89832,4.6517e-09,4.9112e-07
1.6512,0.56652,0.56651,0.56596,2.4726e-07,0.23594,0.89599,4.6393e-09,4.8989e-07
1.652,0.56652,0.56651,0.56596,2.4664e-07,0.23827,0.89365,4.6268e-09,4.8865e-07
1.6528,0.56652,0.56651,0.56596,2.4601e-07,0.24061,0.89131,4.6143e-09,4.8741e-07
1.6537,0.56652,0.56651,0.56596,2.4538e-07,0.24296,0.88895,4.6018e-09,4.8616e-07
1.6545,0.56652,0.56651,0.56595,2.4475e-07,0.24532,0.88659,4.5892e-09,4.8491e-07
1.6553,0.56652,0.56651,0.56595,2.4412e-07,0.24768,0.88422,4.5766e-09,4.8366e-07
1.6561,0.56652,0.56651,0.56595,2.4348e-07,0.25006,0.88184,4.564e-09,4.824e-07
1.6569,0.56652,0.5665,0.56595,2.4284e-07,0.25244,0.87946,4.5514e-09,4.8113e-07
1.6577,0.56652,0.5665,0.56595,2.422e-07,0.25483,0.87706,4.5387e-09,4.7986e-07
1.6585,0.56652,0.5665,0.56594,2.4156e-07,0.25723,0.87466,4.526e-09,4.7859e-07
1.6593,0.56652,0.5665,0.56594,2.4091e-07,0.25963,0.87225,4.5133e-09,4.7731e-07
1.6601,0.56652,0.5665,0.56594,2.4027e-07,0.26205,0.86983,4.5005e-09,4.7603e-07
1.6609,0.56652,0.5665,0.56594,2.3962e-07,0.26447,0.86741,4.4878e-09,4.7475e-07
1.6617,0.56652,0.5665,0.56594,2.3897e-07,0.2669,0.86497,4.475e-09,4.7346e-07
1.6625,0.56652,0.5665,0.56593,2.3831e-07,0.26934,0.86253,4.4622e-09,4.7216e-07
1.6633,0.56652,0.5665,0.56593,2.3766e-07,0.27178,0.86008,4.4493e-09,4.7087e-07
1.6641,0.56652,0.5665,0.56593,2.37e-07,0.27423,0.85763,4.4365e-09,4.6956e-07
1.6649,0.56652,0.5665,0.56593,2.3634e-07,0.27669,0.85516,4.4236e-09,4.6826e-07
1.6657,0.56652,0.5665,0.56593,2.3568e-07,0.27916,0.85269,4.4107e-09,4.6695e-07
1.6665,0.56652,0.5665,0.56592,2.3502e-07,0.28164,0.85021,4.3978e-09,4.6563e-07
1.6673,0.56652,0.5665,0.56592,2.3435e-07,0.28412,0.84773,4.3848e-09,4.6432e-07
1.6681,0.56652,0.5665,0.56592,2.3368e-07,0.28661,0.84524,4.3719e-09,4.63e-07
1.669,0.56652,0.5665,0.56592,2.3301e-07,0.2891,0.84274,4.3589e-09,4.6167e-07
1.6698,0.56652,0.5665,0.56592,2.3234e-07,0.29161,0.84023,4.3459e-09,4.6034e-07
1.6706,0.56652,0.5665,0.56592,2.3167e-07,0.29412,0.83771,4.3329e-09,4.5901e-07
1.6714,0.56652,0.5665,0.56591,2.31e-07,0.29664,0.83519,4.3198e-09,4.5767e-07
1.6722,0.56652,0.5665,0.56591,2.3032e-07,0.29916,0.83267,4.3068e-09,4.5633e-07
1.673,0.56652,0.5665,0.56591,2.2964e-07,0.30169,0.83013,4.2937e-09,4.5499e-07
1.6738,0.56652,0.5665,0.56591,2.2896e-07,0.30423,0.82759,4.2806e-09,4.5364e-07
1.6746,0.56652,0.5665,0.56591,2.2828e-07,0.30677,0.82504,4.2675e-09,4.5229e-07
1.6754,0.56652,0.5665,0.56591,2.2759e-07,0.30933,0.82249,4.2544e-09,4.5093e-07
1.6762,0.56652,0.5665,0.5659,2.2691e-07,0.31188,0.81993,4.2412e-09,4.4957e-07
1.677,0.56652,0.5665,0.5659,2.2622e-07,0.31445,0.81736,4.2281e-09,4.4821e-07
1.6778,0.56652,0.5665,0.5659,2.2553e-07,0.31702,0.81478,4.2149e-09,4.4684e-07
1.6786,0.56652,0.5665,0.5659,2.2484e-07,0.3196,0.8122,4.2017e-09,4.4547e-07
1.6794,0.56652,0.5665,0.5659,2.2415e-07,0.32218,0.80962,4.1885e-09,4.441e-07
1.6802,0.56652,0.5665,0.5659,2.2345e-07,0.32477,0.80702,4.1753e-09,4.4273e-07
1.681,0.56652,0.5665,0.56589,2.2275e-07,0.32737,0.80442,4.1621e-09,4.4135e-07
1.6818,0.56652,0.5665,0.56589,2.2206e-07,0.32997,0.80182,4.1488e-09,4.3996e-07
1.6826,0.56652,0.5665,0.56589,2.2136e-07,0.33258,0.79921,4.1356e-09,4.3858e-07
1.6835,0.56652,0.5665,0.56589,2.2066e-07,0.33519,0.79659,4.1223e-09,4.3719e-07
1.6843,0.56652,0.5665,0.56589,2.1995e-07,0.33781,0.79397,4.1091e-09,4.358e-07
1.6851,0.56652,0.5665,0.56589,2.1925e-07,0.34044,0.79134,4.0958e-09,4.344e-07
1.6859,0.56652,0.5665,0.56589,2.1854e-07,0.34307,0.7887,4.0825e-09,4.33e-07
1.6867,0.56652,0.5665,0.56588,2.1784e-07,0.34571,0.78606,4.0692e-09,4.316e-07
1.6875,0.56652,0.5665,0.56588,2.1713e-07,0.34835,0.78342,4.0559e-09,4.302e-07
1.6883,0.56652,0.5665,0.56588,2.1642e-07,0.351,0.78076,4.0426e-09,4.2879e-07
1.6891,0.56652,0.5665,0.56588,2.157e-07,0.35365,0.77811,4.0292e-09,4.2738e-07
1.6899,0.56652,0.5665,0.56588,2.1499e-07,0.35631,0.77544,4.0159e-09,4.2596e-07
1.6907,0.56652,0.5665,0.56588,2.1427e-07,0.35898,0.77278,4.0026e-09,4.2455e-07
1.6915,0.56652,0.5665,0.56588,2.1356e-07,0.36165,0.7701,3.9892e-09,4.2313e-07
1.6923,0.56652,0.5665,0.56588,2.1284e-07,0.36432,0.76743,3.9759e-09,4.2171e-07
1.6931,0.56652,0.5665,0.56587,2.1212e-07,0.36701,0.76474,3.9625e-09,4.2028e-07
1.6939,0.56652,0.5665,0.56587,2.114e-07,0.36969,0.76205,3.9491e-09,4.1885e-07
1.6947,0.56652,0.5665,0.56587,2.1068e-07,0.37238,0.75936,3.9358e-09,4.1742e-07
1.6955,0.56652,0.5665,0.56587,2.0996e-07,0.37508,0.75666,3.9224e-09,4.1599e-07
1.6963,0.56652,0.5665,0.56587,2.0923e-07,0.37778,0.75396,3.909e-09,4.1455e-07
1.6971,0.56652,0.5665,0.56587,2.085e-07,0.38049,0.75125,3.8956e-09,4.1311e-07
1.698,0.56652,0.5665,0.56587,2.0778e-07,0.3832,0.74854,3.8822e-09,4.1167e-07
1.6988,0.56652,0.5665,0.56587,2.0705e-07,0.38591,0.74582,3.8689e-09,4.1023e-07
1.6996,0.56652,0.5665,0.56586,2.0632e-07,0.38863,0.7431,3.8555e-09,4.0878e-07
1.7004,0.56652,0.5665,0.56586,2.0559e-07,0.39136,0.74037,3.8421e-09,4.0733e-07
1.7012,0.56652,0.5665,0.56586,2.0485e-07,0.39409,0.73764,3.8287e-09,4.0588e-07
1.702,0.56652,0.5665,0.56586,2.0412e-07,0.39682,0.7349,3.8153e-09,4.0443e-07
1.7028,0.56652,0.5665,0.56586,2.0339e-07,0.39956,0.73216,3.8019e-09,4.0297e-07
1.7036,0.56652,0.5665,0.56586,2.0265e-07,0.4023,0.72942,3.7885e-09,4.0151e-07
1.7044,0.56652,0.5665,0.56586,2.0191e-07,0.40504,0.72667,3.7751e-09,4.0005e-07
1.7052,0.56652,0.5665,0.56586,2.0118e-07,0.4078,0.72392,3.7618e-09,3.9859e-07
1.706,0.56652,0.5665,0.56586,2.0044e-07,0.41055,0.72116,3.7484e-09,3.9712e-07
1.7068,0.56652,0.5665,0.56585,1.997e-07,0.41331,0.7184,3.735e-09,3.9566e-07
1.7076,0.56652,0.5665,0.56585,1.9895e-07,0.41607,0.71564,3.7216e-09,3.9419e-07
1.7084,0.56652,0.5665,0.56585,1.9821e-07,0.41884,0.71287,3.7082e-09,3.9272e-07
1.7092,0.56652,0.5665,0.56585,1.9747e-07,0.42161,0.7101,3.6949e-09,3.9124e-07
1.71,0.56652,0.5665,0.56585,1.9672e-07,0.42438,0.70732,3.6815e-09,3.8977e-07
1.7108,0.56652,0.5665,0.56585,1.9598e-07,0.42716,0.70454,3.6682e-09,3.8829e-07
1.7116,0.56652,0.5665,0.56585,1.9523e-07,0.42994,0.70176,3.6548e-09,3.8681e-07
1.7125,0.56652,0.5665,0.56585,1.9448e-07,0.43272,0.69897,3.6414e-09,3.8533e-07
1.7133,0.56652,0.5665,0.56585,1.9374e-07,0.43551,0.69618,3.6281e-09,3.8384e-07
1.7141,0.56652,0.5665,0.56585,1.9299e-07,0.4383,0.69339,3.6148e-09,3.8236e-07
1.7149,0.56652,0.5665,0.56585,1.9224e-07,0.4411,0.6906,3.6014e-09,3.8087e-07
1.7157,0.56652,0.5665,0.56585,1.9149e-07,0.44389,0.6878,3.5881e-09,3.7938e-07
1.7165,0.56652,0.5665,0.56584,1.9073e-07,0.44669,0.68499,3.5748e-09,3.7789e-07
1.7173,0.56652,0.5665,0.56584,1.8998e-07,0.4495,0.68219,3.5615e-09,3.764e-07
1.7181,0.56652,0.5665,0.56584,1.8923e-07,0.45231,0.67938,3.5482e-09,3.7491e-07
1.7189,0.56652,0.5665,0.56584,1.8847e-07,0.45512,0.67657,3.5349e-09,3.7341e-07
1.7197,0.56652,0.5665,0.56584,1.8772e-07,0.45793,0.67375,3.5216e-09,3.7191e-07
1.7205,0.56652,0.5665,0.56584,1.8696e-07,0.46074,0.67094,3.5084e-09,3.7042e-07
1.7213,0.56652,0.5665,0.56584,1.8621e-07,0.46356,0.66812,3.4951e-09,3.6892e-07
1.7221,0.56652,0.5665,0.56584,1.8545e-07,0.46638,0.6653,3.4819e-09,3.6741e-07
1.7229,0.56652,0.5665,0.56584,1.8469e-07,0.46921,0.66247,3.4687e-09,3.6591e-07
1.7237,0.56652,0.5665,0.56584,1.8393e-07,0.47203,0.65964,3.4554e-09,3.6441e-07
1.7245,0.56652,0.5665,0.56584,1.8317e-07,0.47486,0.65681,3.4422e-09,3.629e-07
1.7253,0.56652,0.5665,0.56584,1.8241e-07,0.47769,0.65398,3.429e-09,3.6139e-07
1.7261,0.56652,0.5665,0.56584,1.8165e-07,0.48052,0.65115,3.4158e-09,3.5989e-07
1.7269,0.56652,0.5665,0.56584,1.8089e-07,0.48336,0.64831,3.4027e-09,3.5838e-07
1.7278,0.56652,0.5665,0.56584,1.8013e-07,0.4862,0.64547,3.3895e-09,3.5687e-07
1.7286,0.56652,0.5665,0.56583,1.7937e-07,0.48904,0.64263,3.3764e-09,3.5535e-07
1.7294,0.56652,0.5665,0.56583,1.786e-07,0.49188,0.63979,3.3632e-09,3.5384e-07
1.7302,0.56652,0.5665,0.56583,1.7784e-07,0.49472,0.63695,3.3501e-09,3.5233e-07
1.731,0.56652,0.5665,0.56583,1.7707e-07,0.49756,0.6341,3.337e-09,3.5081e-07
1.7318,0.56652,0.5665,0.56583,1.7631e-07,0.50041,0.63125,3.3239e-09,3.493e-07
1.7326,0.56652,0.5665,0.56583,1.7554e-07,0.50326,0.6284,3.3109e-09,3.4778e-07
1.7334,0.56652,0.5665,0.56583,1.7478e-07,0.50611,0.62555,3.2978e-09,3.4626e-07
1.7342,0.56652,0.5665,0.56583,1.7401e-07,0.50896,0.6227,3.2848e-09,3.4474e-07
1.735,0.56652,0.5665,0.56583,1.7325e-07,0.51182,0.61985,3.2718e-09,3.4322e-07
1.7358,0.56652,0.5665,0.56583,1.7248e-07,0.51467,0.61699,3.2588e-09,3.417e-07
1.7366,0.56652,0.5665,0.56583,1.7171e-07,0.51753,0.61414,3.2458e-09,3.4018e-07
1.7374,0.56652,0.5665,0.56583,1.7095e-07,0.52038,0.61128,3.2328e-09,3.3866e-07
1.7382,0.56652,0.5665,0.56583,1.7018e-07,0.52324,0.60842,3.2199e-09,3.3714e-07
1.739,0.56652,0.5665,0.56583,1.6941e-07,0.5261,0.60556,3.2069e-09,3.3561e-07
1.7398,0.56652,0.5665,0.56583,1.6864e-07,0.52896,0.6027,3.194e-09,3.3409e-07
1.7406,0.56652,0.5665,0.56583,1.6787e-07,0.53182,0.59984,3.1811e-09,3.3257e-07
1.7414,0.56652,0.5665,0.56583,1.671e-07,0.53468,0.59697,3.1683e-09,3.3104e-07
1.7423,0.56652,0.5665,0.56583,1.6634e-07,0.53755,0.59411,3.1554e-09,3.2952e-07
1.7431,0.56652,0.5665,0.56583,1.6557e-07,0.54041,0.59125,3.1426e-09,3.2799e-07
1.7439,0.56652,0.5665,0.56583,1.648e-07,0.54328,0.58838,3.1298e-09,3.2646e-07
1.7447,0.56652,0.5665,0.56583,1.6403e-07,0.54614,0.58552,3.117e-09,3.2494e-07
1.7455,0.56652,0.5665,0.56583,1.6326e-07,0.54901,0.58265,3.1042e-09,3.2341e-07
1.7463,0.56652,0.5665,0.56583,1.6249e-07,0.55187,0.57978,3.0915e-09,3.2188e-07
1.7471,0.56652,0.5665,0.56583,1.6172e-07,0.55474,0.57692,3.0787e-09,3.2036e-07
1.7479,0.56652,0.5665,0.56583,1.6095e-07,0.55761,0.57405,3.066e-09,3.1883e-07
1.7487,0.56652,0.5665,0.56583,1.6018e-07,0.56047,0.57118,3.0534e-09,3.173e-07
1.7495,0.56652,0.5665,0.56583,1.5941e-07,0.56334,0.56832,3.0407e-09,3.1577e-07
1.7503,0.56652,0.5665,0.56583,1.5864e-07,0.56621,0.56545,3.0281e-09,3.1425e-07
1.7511,0.56652,0.5665,0.56583,1.5787e-07,0.56908,0.56258,3.0155e-09,3.1272e-07
1.7519,0.56652,0.5665,0.56583,1.571e-07,0.57194,0.55971,3.0029e-09,3.1119e-07
1.7527,0.56652,0.5665,0.56583,1.5633e-07,0.57481,0.55685,2.9903e-09,3.0966e-07
1.7535,0.56652,0.5665,0.56583,1.5556e-07,0.57768,0.55398,2.9778e-09,3.0813e-07
1.7543,0.56652,0.5665,0.56583,1.5479e-07,0.58054,0.55111,2.9653e-09,3.0661e-07
1.7551,0.56652,0.5665,0.56583,1.5402e-07,0.58341,0.54825,2.9528e-09,3.0508e-07
1.7559,0.56652,0.5665,0.56583,1.5325e-07,0.58627,0.54538,2.9403e-09,3.0355e-07
1.7568,0.56652,0.5665,0.56583,1.5248e-07,0.58914,0.54252,2.9279e-09,3.0202e-07
1.7576,0.56652,0.5665,0.56583,1.5171e-07,0.592,0.53965,2.9155e-09,3.005e-07
1.7584,0.56652,0.5665,0.56583,1.5094e-07,0.59487,0.53679,2.9031e-09,2.9897e-07
1.7592,0.56652,0.5665,0.56583,1.5017e-07,0.59773,0.53393,2.8908e-09,2.9745e-07
1.76,0.56652,0.5665,0.56583,1.494e-07,0.60059,0.53106,2.8785e-09,2.9592e-07
1.7608,0.56652,0.5665,0.56583,1.4863e-07,0.60346,0.5282,2.8662e-09,2.9439e-07
1.7616,0.56652,0.5665,0.56583,1.4786e-07,0.60632,0.52534,2.8539e-09,2.9287e-07
1.7624,0.56652,0.5665,0.56583,1.4709e-07,0.60918,0.52248,2.8417e-09,2.9134e-07
1.7632,0.56652,0.5665,0.56583,1.4633e-07,0.61204,0.51963,2.8295e-09,2.8982e-07
1.764,0.56652,0.5665,0.56583,1.4556e-07,0.61489,0.51677,2.8173e-09,2.883e-07
1.7648,0.56652,0.5665,0.56583,1.4479e-07,0.61775,0.51391,2.8052e-09,2.8677e-07
1.7656,0.56652,0.5665,0.56583,1.4402e-07,0.6206,0.51106,2.7931e-09,2.8525e-07
1.7664,0.56652,0.5665,0.56583,1.4326e-07,0.62346,0.50821,2.781e-09,2.8373e-07
1.7672,0.56652,0.5665,0.56583,1.4249e-07,0.62631,0.50536,2.769e-09,2.8221e-07
1.768,0.56652,0.5665,0.56583,1.4172e-07,0.62916,0.50251,2.7569e-09,2.8069e-07
1.7688,0.56652,0.5665,0.56583,1.4096e-07,0.63201,0.49966,2.745e-09,2.7917e-07
1.7696,0.56652,0.5665,0.56583,1.4019e-07,0.63486,0.49681,2.733e-09,2.7765e-07
1.7704,0.56652,0.5665,0.56583,1.3943e-07,0.6377,0.49397,2.7211e-09,2.7614e-07
1.7713,0.56652,0.5665,0.56583,1.3867e-07,0.64054,0.49112,2.7093e-09,2.7462e-07
1.7721,0.56652,0.5665,0.56583,1.379e-07,0.64339,0.48828,2.6974e-09,2.7311e-07
1.7729,0.56652,0.5665,0.56584,1.3714e-07,0.64623,0.48544,2.6856e-09,2.7159e-07
1.7737,0.56652,0.5665,0.56584,1.3638e-07,0.64906,0.48261,2.6739e-09,2.7008e-07
1.7745,0.56652,0.5665,0.56584,1.3561e-07,0.6519,0.47977,2.6622e-09,2.6857e-07
1.7753,0.56652,0.5665,0.56584,1.3485e-07,0.65473,0.47694,2.6505e-09,2.6705e-07
1.7761,0.56652,0.5665,0.56584,1.3409e-07,0.65756,0.47411,2.6389e-09,2.6555e-07
1.7769,0.56652,0.5665,0.56584,1.3333e-07,0.66039,0.47128,2.6273e-09,2.6404e-07
1.7777,0.56652,0.5665,0.56584,1.3257e-07,0.66322,0.46846,2.6157e-09,2.6253e-07
1.7785,0.56652,0.5665,0.56584,1.3181e-07,0.66604,0.46564,2.6042e-09,2.6102e-07
1.7793,0.56652,0.5665,0.56584,1.3106e-07,0.66887,0.46282,2.5927e-09,2.5952e-07
1.7801,0.56652,0.5665,0.56584,1.303e-07,0.67168,0.46,2.5813e-09,2.5802e-07
1.7809,0.56652,0.5665,0.56584,1.2954e-07,0.6745,0.45718,2.5699e-09,2.5651e-07
1.7817,0.56652,0.5665,0.56584,1.2879e-07,0.67731,0.45437,2.5586e-09,2.5501e-07
1.7825,0.56652,0.5665,0.56584,1.2803e-07,0.68012,0.45156,2.5473e-09,2.5351e-07
1.7833,0.56652,0.5665,0.56584,1.2728e-07,0.68293,0.44876,2.536e-09,2.5202e-07
1.7841,0.56652,0.5665,0.56584,1.2652e-07,0.68574,0.44595,2.5248e-09,2.5052e-07
1.7849,0.56652,0.5665,0.56585,1.2577e-07,0.68854,0.44315,2.5137e-09,2.4903e-07
1.7857,0.56652,0.5665,0.56585,1.2502e-07,0.69134,0.44036,2.5025e-09,2.4753e-07
1.7866,0.56652,0.5665,0.56585,1.2427e-07,0.69413,0.43756,2.4915e-09,2.4604e-07
1.7874,0.56652,0.5665,0.56585,1.2352e-07,0.69692,0.43477,2.4805e-09,2.4455e-07
1.7882,0.56652,0.5665,0.56585,1.2277e-07,0.69971,0.43198,2.4695e-09,2.4306e-07
1.789,0.56652,0.5665,0.56585,1.2202e-07,0.7025,0.4292,2.4586e-09,2.4158e-07
1.7898,0.56652,0.5665,0.56585,1.2127e-07,0.70528,0.42642,2.4477e-09,2.401e-07
1.7906,0.56652,0.5665,0.56585,1.2052e-07,0.70806,0.42365,2.4369e-09,2.3861e-07
1.7914,0.56652,0.5665,0.56585,1.1978e-07,0.71083,0.42087,2.4262e-09,2.3713e-07
1.7922,0.56652,0.5665,0.56585,1.1903e-07,0.7136,0.4181,2.4155e-09,2.3565e-07
1.793,0.56652,0.5665,0.56585,1.1829e-07,0.71637,0.41534,2.4048e-09,2.3418e-07
1.7938,0.56652,0.5665,0.56585,1.1755e-07,0.71913,0.41258,2.3942e-09,2.327e-07
1.7946,0.56652,0.5665,0.56586,1.1681e-07,0.72189,0.40982,2.3837e-09,2.3123e-07
1.7954,0.56652,0.5665,0.56586,1.1607e-07,0.72465,0.40707,2.3732e-09,2.2976e-07
1.7962,0.56652,0.5665,0.56586,1.1533e-07,0.7274,0.40432,2.3628e-09,2.2829e-07
1.797,0.56652,0.5665,0.56586,1.1459e-07,0.73015,0.40157,2.3524e-09,2.2683e-07
1.7978,0.56652,0.5665,0.56586,1.1385e-07,0.73289,0.39883,2.3421e-09,2.2536e-07
1.7986,0.56652,0.5665,0.56586,1.1312e-07,0.73563,0.39609,2.3319e-09,2.239e-07
1.7994,0.56652,0.5665,0.56586,1.1238e-07,0.73836,0.39336,2.3217e-09,2.2244e-07
1.8002,0.56652,0.5665,0.56586,1.1165e-07,0.74109,0.39063,2.3115e-09,2.2099e-07
1.8011,0.56652,0.5665,0.56586,1.1092e-07,0.74382,0.38791,2.3015e-09,2.1953e-07
1.8019,0.56652,0.5665,0.56587,1.1019e-07,0.74654,0.38519,2.2915e-09,2.1808e-07
1.8027,0.56652,0.5665,0.56587,1.0946e-07,0.74926,0.38248,2.2815e-09,2.1663e-07
1.8035,0.56652,0.5665,0.56587,1.0873e-07,0.75197,0.37977,2.2717e-09,2.1518e-07
1.8043,0.56652,0.5665,0.56587,1.08e-07,0.75467,0.37706,2.2618e-09,2.1374e-07
1.8051,0.56652,0.5665,0.56587,1.0727e-07,0.75738,0.37436,2.2521e-09,2.123e-07
1.8059,0.56652,0.5665,0.56587,1.0655e-07,0.76007,0.37167,2.2424e-09,2.1086e-07
1.8067,0.56652,0.5665,0.56587,1.0583e-07,0.76277,0.36898,2.2328e-09,2.0942e-07
1.8075,0.56652,0.5665,0.56587,1.051e-07,0.76545,0.3663,2.2233e-09,2.0798e-07
1.8083,0.56652,0.5665,0.56588,1.0438e-07,0.76814,0.36362,2.2138e-09,2.0655e-07
1.8091,0.56652,0.5665,0.56588,1.0366e-07,0.77081,0.36094,2.2044e-09,2.0512e-07
1.8099,0.56652,0.5665,0.56588,1.0295e-07,0.77348,0.35827,2.195e-09,2.037e-07
1.8107,0.56652,0.5665,0.56588,1.0223e-07,0.77615,0.35561,2.1857e-09,2.0227e-07
1.8115,0.56652,0.5665,0.56588,1.0152e-07,0.77881,0.35295,2.1765e-09,2.0085e-07
1.8123,0.56652,0.5665,0.56588,1.008e-07,0.78147,0.3503,2.1674e-09,1.9944e-07
1.8131,0.56652,0.5665,0.56588,1.0009e-07,0.78412,0.34765,2.1584e-09,1.9802e-07
1.8139,0.56652,0.5665,0.56588,9.9379e-08,0.78676,0.34501,2.1494e-09,1.9661e-07
1.8147,0.56652,0.5665,0.56589,9.867e-08,0.7894,0.34237,2.1405e-09,1.952e-07
1.8156,0.56652,0.5665,0.56589,9.7963e-08,0.79203,0.33974,2.1316e-09,1.9379e-07
1.8164,0.56652,0.5665,0.56589,9.7257e-08,0.79466,0.33712,2.1229e-09,1.9239e-07
1.8172,0.56652,0.5665,0.56589,9.6553e-08,0.79728,0.3345,2.1142e-09,1.9099e-07
1.818,0.56652,0.5665,0.56589,9.585e-08,0.7999,0.33189,2.1055e-09,1.8959e-07
1.8188,0.56652,0.5665,0.56589,9.5149e-08,0.80251,0.32928,2.097e-09,1.882e-07
1.8196,0.56652,0.5665,0.5659,9.445e-08,0.80511,0.32668,2.0886e-09,1.8681e-07
1.8204,0.56652,0.5665,0.5659,9.3752e-08,0.80771,0.32408,2.0802e-09,1.8542e-07
1.8212,0.56652,0.5665,0.5659,9.3056e-08,0.8103,0.32149,2.0719e-09,1.8404e-07
1.822,0.56652,0.5665,0.5659,9.2361e-08,0.81289,0.31891,2.0636e-09,1.8266e-07
1.8228,0.56652,0.5665,0.5659,9.1669e-08,0.81547,0.31634,2.0555e-09,1.8128e-07
1.8236,0.56652,0.5665,0.5659,9.0978e-08,0.81804,0.31377,2.0474e-09,1.7991e-07
1.8244,0.56652,0.5665,0.5659,9.0288e-08,0.8206,0.31121,2.0394e-09,1.7854e-07
1.8252,0.56652,0.5665,0.56591,8.9601e-08,0.82316,0.30865,2.0315e-09,1.7717e-07
1.826,0.56652,0.5665,0.56591,8.8915e-08,0.82572,0.3061,2.0237e-09,1.7581e-07
1.8268,0.56652,0.5665,0.56591,8.8231e-08,0.82826,0.30356,2.016e-09,1.7445e-07
1.8276,0.56652,0.5665,0.56591,8.7549e-08,0.8308,0.30102,2.0083e-09,1.7309e-07
1.8284,0.56652,0.5665,0.56591,8.6869e-08,0.83334,0.29849,2.0007e-09,1.7174e-07
1.8292,0.56652,0.5665,0.56591,8.619e-08,0.83586,0.29597,1.9932e-09,1.7039e-07
1.8301,0.56652,0.5665,0.56592,8.5514e-08,0.83838,0.29345,1.9858e-09,1.6904e-07
1.8309,0.56652,0.5665,0.56592,8.4839e-08,0.84089,0.29094,1.9785e-09,1.677e-07
1.8317,0.56652,0.5665,0.56592,8.4166e-08,0.8434,0.28844,1.9713e-09,1.6636e-07
1.8325,0.56652,0.5665,0.56592,8.3495e-08,0.8459,0.28595,1.9641e-09,1.6503e-07
1.8333,0.56652,0.5665,0.56592,8.2826e-08,0.84839,0.28346,1.957e-09,1.637e-07
1.8341,0.56652,0.5665,0.56593,8.2159e-08,0.85087,0.28098,1.9501e-09,1.6237e-07
1.8349,0.56652,0.5665,0.56593,8.1494e-08,0.85335,0.27851,1.9432e-09,1.6105e-07
1.8357,0.56652,0.5665,0.56593,8.0831e-08,0.85582,0.27604,1.9364e-09,1.5973e-07
1.8365,0.56652,0.5665,0.56593,8.017e-08,0.85828,0.27358,1.9296e-09,1.5841e-07
1.8373,0.56652,0.5665,0.56593,7.9511e-08,0.86073,0.27113,1.923e-09,1.571e-07
1.8381,0.56652,0.5665,0.56593,7.8854e-08,0.86318,0.26869,1.9165e-09,1.5579e-07
1.8389,0.56652,0.5665,0.56594,7.8199e-08,0.86562,0.26626,1.91e-09,1.5449e-07
1.8397,0.56652,0.5665,0.56594,7.7546e-08,0.86805,0.26383,1.9037e-09,1.5319e-07
1.8405,0.56652,0.5665,0.56594,7.6895e-08,0.87047,0.26141,1.8974e-09,1.5189e-07
1.8413,0.56652,0.5665,0.56594,7.6246e-08,0.87289,0.259,1.8912e-09,1.506e-07
1.8421,0.56652,0.5665,0.56594,7.56e-08,0.8753,0.25659,1.8851e-09,1.4931e-07
1.8429,0.56652,0.5665,0.56595,7.4955e-08,0.8777,0.2542,1.8791e-09,1.4803e-07
1.8437,0.56652,0.5665,0.56595,7.4313e-08,0.88009,0.25181,1.8733e-09,1.4675e-07
1.8445,0.56652,0.5665,0.56595,7.3673e-08,0.88247,0.24943,1.8674e-09,1.4548e-07
1.8454,0.56652,0.5665,0.56595,7.3035e-08,0.88485,0.24706,1.8617e-09,1.4421e-07
1.8462,0.56652,0.5665,0.56595,7.2399e-08,0.88722,0.24469,1.8561e-09,1.4294e-07
1.847,0.56652,0.5665,0.56596,7.1765e-08,0.88958,0.24234,1.8506e-09,1.4168e-07
1.8478,0.56652,0.5665,0.56596,7.1134e-08,0.89193,0.23999,1.8452e-09,1.4042e-07
1.8486,0.56652,0.5665,0.56596,7.0505e-08,0.89427,0.23765,1.8398e-09,1.3917e-07
1.8494,0.56652,0.5665,0.56596,6.9878e-08,0.89661,0.23532,1.8346e-09,1.3792e-07
1.8502,0.56652,0.5665,0.56597,6.9253e-08,0.89893,0.233,1.8294e-09,1.3668e-07
1.851,0.56652,0.5665,0.56597,6.8631e-08,0.90125,0.23068,1.8244e-09,1.3544e-07
1.8518,0.56652,0.5665,0.56597,6.8011e-08,0.90356,0.22838,1.8195e-09,1.342e-07
1.8526,0.56652,0.5665,0.56597,6.7393e-08,0.90586,0.22608,1.8146e-09,1.3297e-07
1.8534,0.56652,0.5665,0.56597,6.6778e-08,0.90815,0.2238,1.8099e-09,1.3175e-07
1.8542,0.56652,0.5665,0.56598,6.6165e-08,0.91043,0.22152,1.8052e-09,1.3053e-07
1.855,0.56652,0.5665,0.56598,6.5555e-08,0.91271,0.21925,1.8007e-09,1.2931e-07
1.8558,0.56652,0.5665,0.56598,6.4947e-08,0.91497,0.21699,1.7962e-09,1.281e-07
1.8566,0.56652,0.5665,0.56598,6.4341e-08,0.91723,0.21474,1.7918e-09,1.2689e-07
1.8574,0.56652,0.5665,0.56598,6.3737e-08,0.91948,0.21249,1.7876e-09,1.2569e-07
1.8582,0.56652,0.5665,0.56599,6.3136e-08,0.92172,0.21026,1.7834e-09,1.2449e-07
1.859,0.56652,0.5665,0.56599,6.2538e-08,0.92395,0.20803,1.7794e-09,1.233e-07
1.8599,0.56652,0.5665,0.56599,6.1942e-08,0.92617,0.20582,1.7754e-09,1.2211e-07
1.8607,0.56652,0.5665,0.56599,6.1349e-08,0.92838,0.20361,1.7716e-09,1.2093e-07
1.8615,0.56652,0.5665,0.566,6.0758e-08,0.93058,0.20141,1.7678e-09,1.1975e-07
1.8623,0.56652,0.5665,0.566,6.0169e-08,0.93277,0.19923,1.7642e-09,1.1857e-07
1.8631,0.56652,0.5665,0.566,5.9583e-08,0.93495,0.19705,1.7607e-09,1.1741e-07
1.8639,0.56652,0.5665,0.566,5.9e-08,0.93713,0.19488,1.7572e-09,1.1624e-07
1.8647,0.56652,0.5665,0.56601,5.8419e-08,0.93929,0.19272,1.7539e-09,1.1508e-07
1.8655,0.56652,0.5665,0.56601,5.7841e-08,0.94145,0.19057,1.7507e-09,1.1393e-07
1.8663,0.56652,0.5665,0.56601,5.7265e-08,0.94359,0.18843,1.7476e-09,1.1278e-07
1.8671,0.56652,0.5665,0.56601,5.6692e-08,0.94573,0.1863,1.7445e-09,1.1164e-07
1.8679,0.56652,0.5665,0.56602,5.6121e-08,0.94785,0.18418,1.7416e-09,1.105e-07
1.8687,0.56652,0.5665,0.56602,5.5553e-08,0.94997,0.18207,1.7388e-09,1.0937e-07
1.8695,0.56652,0.5665,0.56602,5.4988e-08,0.95207,0.17997,1.7361e-09,1.0824e-07
1.8703,0.56652,0.5665,0.56602,5.4426e-08,0.95417,0.17788,1.7335e-09,1.0712e-07
1.8711,0.56652,0.5665,0.56603,5.3866e-08,0.95625,0.1758,1.7311e-09,1.06e-07
1.8719,0.56652,0.5665,0.56603,5.3309e-08,0.95833,0.17372,1.7287e-09,1.0489e-07
1.8727,0.56652,0.5665,0.56603,5.2754e-08,0.9604,0.17166,1.7264e-09,1.0378e-07
1.8735,0.56652,0.5665,0.56603,5.2202e-08,0.96245,0.16961,1.7243e-09,1.0268e-07
1.8744,0.56652,0.5665,0.56604,5.1653e-08,0.9645,0.16757,1.7222e-09,1.0158e-07
1.8752,0.56652,0.5665,0.56604,5.1107e-08,0.96653,0.16554,1.7203e-09,1.0049e-07
1.876,0.56652,0.5665,0.56604,5.0564e-08,0.96856,0.16352,1.7185e-09,9.9409e-08
1.8768,0.56652,0.5665,0.56604,5.0023e-08,0.97058,0.16151,1.7167e-09,9.8329e-08
1.8776,0.56652,0.5665,0.56605,4.9485e-08,0.97258,0.15951,1.7151e-09,9.7255e-08
1.8784,0.56652,0.5665,0.56605,4.895e-08,0.97457,0.15752,1.7136e-09,9.6186e-08
1.8792,0.56652,0.5665,0.56605,4.8417e-08,0.97656,0.15554,1.7123e-09,9.5123e-08
1.88,0.56652,0.5665,0.56605,4.7888e-08,0.97853,0.15358,1.711e-09,9.4065e-08
1.8808,0.56652,0.5665,0.56606,4.7361e-08,0.9805,0.15162,1.7098e-09,9.3013e-08
1.8816,0.56651,0.5665,0.56606,4.6837e-08,0.98245,0.14967,1.7088e-09,9.1966e-08
1.8824,0.56651,0.5665,0.56606,4.6317e-08,0.98439,0.14773,1.7078e-09,9.0925e-08
1.8832,0.56651,0.5665,0.56606,4.5799e-08,0.98632,0.14581,1.707e-09,8.989e-08
1.884,0.56651,0.5665,0.56607,4.5283e-08,0.98824,0.14389,1.7063e-09,8.886e-08
1.8848,0.56651,0.5665,0.56607,4.4771e-08,0.99015,0.14199,1.7057e-09,8.7837e-08
1.8856,0.56651,0.5665,0.56607,4.4262e-08,0.99205,0.1401,1.7052e-09,8.6818e-08
1.8864,0.56651,0.5665,0.56608,4.3755e-08,0.99394,0.13821,1.7048e-09,8.5806e-08
1.8872,0.56651,0.5665,0.56608,4.3252e-08,0.99581,0.13634,1.7046e-09,8.4799e-08
1.888,0.56651,0.5665,0.56608,4.2752e-08,0.99768,0.13448,1.7044e-09,8.3799e-08
1.8889,0.56651,0.5665,0.56608,4.2254e-08,0.99953,0.13263,1.7044e-09,8.2804e-08
1.8897,0.56651,0.5665,0.56609,4.176e-08,1.0014,0.1308,1.7045e-09,8.1815e-08
1.8905,0.56651,0.5665,0.56609,4.1268e-08,1.0032,0.12897,1.7047e-09,8.0831e-08
1.8913,0.56651,0.5665,0.56609,4.078e-08,1.005,0.12715,1.705e-09,7.9854e-08
1.8921,0.56651,0.5665,0.56609,4.0294e-08,1.0068,0.12535,1.7055e-09,7.8883e-08
1.8929,0.56651,0.5665,0.5661,3.9812e-08,1.0086,0.12356,1.706e-09,7.7917e-08
1.8937,0.56651,0.5665,0.5661,3.9332e-08,1.0104,0.12177,1.7067e-09,7.6958e-08
1.8945,0.56651,0.5665,0.5661,3.8856e-08,1.0122,0.12,1.7074e-09,7.6005e-08
1.8953,0.56651,0.5665,0.56611,3.8383e-08,1.014,0.11824,1.7083e-09,7.5057e-08
1.8961,0.56651,0.5665,0.56611,3.7913e-08,1.0157,0.1165,1.7094e-09,7.4116e-08
1.8969,0.56651,0.5665,0.56611,3.7446e-08,1.0175,0.11476,1.7105e-09,7.3181e-08
1.8977,0.56651,0.5665,0.56611,3.6982e-08,1.0192,0.11304,1.7117e-09,7.2252e-08
1.8985,0.56651,0.56649,0.56612,3.6521e-08,1.0209,0.11132,1.7131e-09,7.1329e-08
1.8993,0.56651,0.56649,0.56612,3.6063e-08,1.0226,0.10962,1.7146e-09,7.0412e-08
1.9001,0.56651,0.56649,0.56612,3.5609e-08,1.0243,0.10793,1.7162e-09,6.9501e-08
1.9009,0.56651,0.56649,0.56613,3.5157e-08,1.026,0.10626,1.7179e-09,6.8597e-08
1.9017,0.56651,0.56649,0.56613,3.4709e-08,1.0277,0.10459,1.7198e-09,6.7699e-08
1.9025,0.56651,0.56649,0.56613,3.4264e-08,1.0293,0.10294,1.7217e-09,6.6807e-08
1.9033,0.56651,0.56649,0.56614,3.3822e-08,1.031,0.10129,1.7238e-09,6.5921e-08
1.9042,0.56651,0.56649,0.56614,3.3384e-08,1.0326,0.099665,1.726e-09,6.5042e-08
1.905,0.56651,0.56649,0.56614,3.2948e-08,1.0342,0.098046,1.7283e-09,6.4169e-08
1.9058,0.56651,0.56649,0.56614,3.2516e-08,1.0358,0.09644,1.7307e-09,6.3302e-08
1.9066,0.56651,0.56649,0.56615,3.2087e-08,1.0374,0.094846,1.7333e-09,6.2442e-08
1.9074,0.56651,0.56649,0.56615,3.1662e-08,1.039,0.093264,1.7359e-09,6.1588e-08
1.9082,0.56651,0.56649,0.56615,3.1239e-08,1.0406,0.091694,1.7387e-09,6.074e-08
1.909,0.56651,0.56649,0.56616,3.082e-08,1.0422,0.090136,1.7416e-09,5.9899e-08
1.9098,0.56651,0.56649,0.56616,3.0404e-08,1.0437,0.08859,1.7447e-09,5.9064e-08
1.9106,0.56651,0.56649,0.56616,2.9992e-08,1.0453,0.087057,1.7478e-09,5.8236e-08
1.9114,0.56651,0.56649,0.56617,2.9583e-08,1.0468,0.085536,1.7511e-09,5.7414e-08
1.9122,0.56651,0.56649,0.56617,2.9177e-08,1.0483,0.084027,1.7545e-09,5.6599e-08
1.913,0.56651,0.56649,0.56617,2.8774e-08,1.0498,0.082531,1.758e-09,5.579e-08
1.9138,0.56651,0.56649,0.56617,2.8375e-08,1.0513,0.081047,1.7616e-09,5.4988e-08
1.9146,0.56651,0.56649,0.56618,2.7979e-08,1.0528,0.079575,1.7653e-09,5.4192e-08
1.9154,0.56651,0.56649,0.56618,2.7586e-08,1.0542,0.078116,1.7692e-09,5.3403e-08
1.9162,0.56651,0.56649,0.56618,2.7197e-08,1.0557,0.076669,1.7732e-09,5.2621e-08
1.917,0.56651,0.56649,0.56619,2.6811e-08,1.0571,0.075235,1.7773e-09,5.1845e-08
1.9178,0.56651,0.56649,0.56619,2.6429e-08,1.0586,0.073814,1.7815e-09,5.1076e-08
1.9187,0.56651,0.56649,0.56619,2.605e-08,1.06,0.072405,1.7859e-09,5.0314e-08
1.9195,0.56651,0.56649,0.5662,2.5674e-08,1.0614,0.071009,1.7903e-09,4.9558e-08
1.9203,0.56651,0.56649,0.5662,2.5302e-08,1.0628,0.069625,1.7949e-09,4.8809e-08
1.9211,0.56651,0.56649,0.5662,2.4933e-08,1.0642,0.068254,1.7996e-09,4.8067e-08
1.9219,0.56651,0.56649,0.56621,2.4568e-08,1.0655,0.066896,1.8045e-09,4.7331e-08
1.9227,0.56651,0.56649,0.56621,2.4206e-08,1.0669,0.065551,1.8094e-09,4.6603e-08
1.9235,0.56651,0.56649,0.56621,2.3848e-08,1.0682,0.064219,1.8145e-09,4.5881e-08
1.9243,0.56651,0.56649,0.56622,2.3493e-08,1.0695,0.062899,1.8197e-09,4.5165e-08
1.9251,0.56651,0.56649,0.56622,2.3141e-08,1.0708,0.061593,1.825e-09,4.4457e-08
1.9259,0.56651,0.56649,0.56622,2.2793e-08,1.0721,0.060299,1.8304e-09,4.3756e-08
1.9267,0.56651,0.56649,0.56623,2.2448e-08,1.0734,0.059018,1.836e-09,4.3061e-08
1.9275,0.56651,0.56649,0.56623,2.2107e-08,1.0747,0.057751,1.8417e-09,4.2373e-08
1.9283,0.56651,0.56649,0.56623,2.177e-08,1.076,0.056496,1.8475e-09,4.1692e-08
1.9291,0.56651,0.56649,0.56624,2.1436e-08,1.0772,0.055254,1.8534e-09,4.1018e-08
1.9299,0.56651,0.56649,0.56624,2.1105e-08,1.0785,0.054026,1.8595e-09,4.0351e-08
1.9307,0.56651,0.56649,0.56624,2.0778e-08,1.0797,0.05281,1.8656e-09,3.9691e-08
1.9315,0.56651,0.56649,0.56625,2.0455e-08,1.0809,0.051608,1.8719e-09,3.9038e-08
1.9323,0.56651,0.56649,0.56625,2.0135e-08,1.0821,0.050419,1.8783e-09,3.8392e-08
1.9332,0.56651,0.56649,0.56625,1.9819e-08,1.0833,0.049243,1.8849e-09,3.7753e-08
1.934,0.56651,0.56649,0.56626,1.9506e-08,1.0844,0.048081,1.8915e-09,3.7121e-08
1.9348,0.56651,0.56649,0.56626,1.9197e-08,1.0856,0.046931,1.8983e-09,3.6496e-08
1.9356,0.56651,0.56649,0.56626,1.8891e-08,1.0867,0.045795,1.9052e-09,3.5878e-08
1.9364,0.56651,0.56649,0.56627,1.8589e-08,1.0879,0.044673,1.9123e-09,3.5267e-08
1.9372,0.56651,0.56649,0.56627,1.8291e-08,1.089,0.043563,1.9194e-09,3.4663e-08
1.938,0.56651,0.56649,0.56627,1.7996e-08,1.0901,0.042468,1.9267e-09,3.4066e-08
1.9388,0.56651,0.56649,0.56628,1.7705e-08,1.0912,0.041385,1.9341e-09,3.3476e-08
1.9396,0.56651,0.56649,0.56628,1.7418e-08,1.0922,0.040316,1.9416e-09,3.2894e-08
1.9404,0.56651,0.56649,0.56628,1.7134e-08,1.0933,0.039261,1.9493e-09,3.2318e-08
1.9412,0.56651,0.56649,0.56629,1.6854e-08,1.0944,0.038219,1.957e-09,3.175e-08
1.942,0.56651,0.56649,0.56629,1.6577e-08,1.0954,0.03719,1.9649e-09,3.1189e-08
1.9428,0.56651,0.56649,0.56629,1.6304e-08,1.0964,0.036175,1.973e-09,3.0635e-08
1.9436,0.56651,0.56649,0.5663,1.6035e-08,1.0974,0.035174,1.9811e-09,3.0088e-08
1.9444,0.56651,0.56649,0.5663,1.5769e-08,1.0984,0.034186,1.9894e-09,2.9549e-08
1.9452,0.56651,0.56649,0.5663,1.5507e-08,1.0994,0.033212,1.9978e-09,2.9016e-08
1.946,0.56651,0.56649,0.56631,1.5249e-08,1.1004,0.032251,2.0063e-09,2.8491e-08
1.9468,0.56651,0.56649,0.56631,1.4994e-08,1.1013,0.031305,2.015e-09,2.7974e-08
1.9477,0.56651,0.56649,0.56631,1.4743e-08,1.1023,0.030372,2.0237e-09,2.7463e-08
1.9485,0.56651,0.56649,0.56632,1.4496e-08,1.1032,0.029452,2.0327e-09,2.696e-08
1.9493,0.56651,0.56649,0.56632,1.4253e-08,1.1041,0.028547,2.0417e-09,2.6464e-08
1.9501,0.56651,0.56649,0.56632,1.4013e-08,1.105,0.027655,2.0508e-09,2.5975e-08
1.9509,0.56651,0.56649,0.56633,1.3777e-08,1.1059,0.026777,2.0601e-09,2.5494e-08
1.9517,0.56651,0.56649,0.56633,1.3545e-08,1.1067,0.025913,2.0695e-09,2.502e-08
1.9525,0.56651,0.56649,0.56633,1.3316e-08,1.1076,0.025062,2.0791e-09,2.4553e-08
1.9533,0.56651,0.56649,0.56634,1.3091e-08,1.1084,0.024226,2.0887e-09,2.4094e-08
1.9541,0.56651,0.56649,0.56634,1.287e-08,1.1093,0.023404,2.0985e-09,2.3642e-08
1.9549,0.56651,0.56649,0.56634,1.2653e-08,1.1101,0.022595,2.1084e-09,2.3197e-08
1.9557,0.56651,0.56649,0.56635,1.2439e-08,1.1109,0.0218,2.1185e-09,2.276e-08
1.9565,0.56651,0.56649,0.56635,1.2229e-08,1.1117,0.021019,2.1287e-09,2.233e-08
1.9573,0.56651,0.56649,0.56635,1.2023e-08,1.1125,0.020253,2.139e-09,2.1907e-08
1.9581,0.56651,0.56649,0.56636,1.1821e-08,1.1132,0.0195,2.1494e-09,2.1492e-08
1.9589,0.56651,0.56649,0.56636,1.1622e-08,1.114,0.018761,2.16e-09,2.1085e-08
1.9597,0.56651,0.56649,0.56636,1.1428e-08,1.1147,0.018036,2.1706e-09,2.0685e-08
1.9605,0.56651,0.56649,0.56637,1.1237e-08,1.1154,0.017326,2.1815e-09,2.0292e-08
1.9613,0.56651,0.56649,0.56637,1.105e-08,1.1161,0.016629,2.1924e-09,1.9907e-08
1.9621,0.56651,0.56649,0.56638,1.0866e-08,1.1168,0.015946,2.2035e-09,1.9529e-08
1.963,0.56651,0.56649,0.56638,1.0687e-08,1.1175,0.015278,2.2147e-09,1.9158e-08
1.9638,0.56651,0.56649,0.56638,1.0511e-08,1.1181,0.014624,2.226e-09,1.8796e-08
1.9646,0.56651,0.56649,0.56639,1.0339e-08,1.1188,0.013984,2.2375e-09,1.844e-08
1.9654,0.56651,0.56649,0.56639,1.0171e-08,1.1194,0.013357,2.2491e-09,1.8092e-08
1.9662,0.56651,0.56649,0.56639,1.0006e-08,1.12,0.012746,2.2608e-09,1.7752e-08
1.967,0.56651,0.56649,0.5664,9.846e-09,1.1206,0.012148,2.2727e-09,1.7419e-08
1.9678,0.56651,0.56649,0.5664,9.6894e-09,1.1212,0.011564,2.2847e-09,1.7094e-08
1.9686,0.56651,0.56649,0.5664,9.5366e-09,1.1218,0.010995,2.2968e-09,1.6776e-08
1.9694,0.56651,0.56649,0.56641,9.3876e-09,1.1224,0.01044,2.309e-09,1.6466e-08
1.9702,0.56651,0.56649,0.56641,9.2425e-09,1.1229,0.0098994,2.3214e-09,1.6164e-08
1.971,0.56651,0.56649,0.56641,9.1012e-09,1.1235,0.0093729,2.3339e-09,1.5869e-08
1.9718,0.56651,0.56649,0.56642,8.9638e-09,1.124,0.0088606,2.3466e-09,1.5581e-08
1.9726,0.56651,0.56649,0.56642,8.8302e-09,1.1245,0.0083626,2.3593e-09,1.5301e-08
1.9734,0.56651,0.56649,0.56642,8.7005e-09,1.125,0.007879,2.3722e-09,1.5029e-08
1.9742,0.56651,0.56649,0.56643,8.5746e-09,1.1254,0.0074096,2.3853e-09,1.4764e-08
1.975,0.56651,0.56649,0.56643,8.4526e-09,1.1259,0.0069545,2.3984e-09,1.4507e-08
1.9758,0.56651,0.56649,0.56644,8.3345e-09,1.1264,0.0065138,2.4117e-09,1.4257e-08
1.9766,0.56651,0.56649,0.56644,8.2203e-09,1.1268,0.0060875,2.4252e-09,1.4015e-08
1.9775,0.56651,0.56649,0.56644,8.1099e-09,1.1272,0.0056754,2.4387e-09,1.3781e-08
1.9783,0.56651,0.56649,0.56645,8.0034e-09,1.1276,0.0052778,2.4524e-09,1.3554e-08
1.9791,0.56651,0.56649,0.56645,7.9007e-09,1.128,0.0048945,2.4662e-09,1.3335e-08
1.9799,0.56651,0.56649,0.56645,7.802e-09,1.1284,0.0045256,2.4802e-09,1.3124e-08
1.9807,0.56651,0.56649,0.56646,7.7071e-09,1.1287,0.0041711,2.4943e-09,1.292e-08
1.9815,0.56651,0.56649,0.56646,7.6162e-09,1.1291,0.0038311,2.5085e-09,1.2724e-08
1.9823,0.56651,0.56649,0.56646,7.5291e-09,1.1294,0.0035054,2.5229e-09,1.2535e-08
1.9831,0.56651,0.56649,0.56647,7.4459e-09,1.1297,0.0031941,2.5373e-09,1.2354e-08
1.9839,0.56651,0.56649,0.56647,7.3666e-09,1.13,0.0028973,2.552e-09,1.2181e-08
1.9847,0.56651,0.56649,0.56648,7.2912e-09,1.1303,0.0026149,2.5667e-09,1.2016e-08
1.9855,0.56651,0.56649,0.56648,7.2197e-09,1.1306,0.002347,2.5816e-09,1.1858e-08
1.9863,0.56651,0.56649,0.56648,7.1521e-09,1.1309,0.0020935,2.5966e-09,1.1708e-08
1.9871,0.56651,0.56649,0.56649,7.0884e-09,1.1311,0.0018545,2.6118e-09,1.1565e-08
1.9879,0.56651,0.56649,0.56649,7.0286e-09,1.1313,0.0016299,2.627e-09,1.143e-08
1.9887,0.56651,0.56649,0.56649,6.9728e-09,1.1316,0.0014198,2.6424e-09,1.1303e-08
1.9895,0.56651,0.56649,0.5665,6.9208e-09,1.1318,0.0012242,2.658e-09,1.1184e-08
1.9903,0.56651,0.56649,0.5665,6.8727e-09,1.132,0.001043,2.6737e-09,1.1072e-08
1.9911,0.56651,0.56649,0.5665,6.8286e-09,1.1321,0.00087635,2.6895e-09,1.0968e-08
1.992,0.56651,0.56649,0.56651,6.7883e-09,1.1323,0.00072417,2.7054e-09,1.0871e-08
1.9928,0.56651,0.56649,0.56651,6.752e-09,1.1324,0.00058649,2.7215e-09,1.0783e-08
1.9936,0.56651,0.56649,0.56652,6.7196e-09,1.1326,0.00046331,2.7377e-09,1.0701e-08
1.9944,0.56651,0.56649,0.56652,6.6911e-09,1.1327,0.00035463,2.754e-09,1.0628e-08
1.9952,0.56651,0.56649,0.56652,6.6665e-09,1.1328,0.00026044,2.7705e-09,1.0563e-08
1.996,0.56651,0.56649,0.56653,6.6458e-09,1.1329,0.00018076,2.787e-09,1.0505e-08
1.9968,0.56651,0.56649,0.56653,6.6291e-09,1.1329,0.00011559,2.8038e-09,1.0454e-08
1.9976,0.56651,0.56649,0.56653,6.6162e-09,1.133,6.493e-05,2.8206e-09,1.0412e-08
1.9984,0.56651,0.56649,0.56654,6.6073e-09,1.133,2.8776e-05,2.8376e-09,1.0377e-08
1.9992,0.56651,0.56649,0.56654,6.6023e-09,1.1331,7.1329e-06,2.8547e-09,1.035e-08
2,0.56651,0.56649,0.56654,6.6012e-09,1.1331,5.2321e-10,2.872e-09,1.0331e-08


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertK_tp_jcp_p3r2_hrefN3_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,1.5258e-11,1.1331,7.2556e-06,3.0319e-11,1.98e-13
0.001611,0.56654,0.56654,0.56655,1.5555e-11,1.1331,2.9022e-05,3.0317e-11,7.9197e-13
0.0024164,0.56654,0.56654,0.56655,1.6048e-11,1.133,6.5299e-05,3.0315e-11,1.7819e-12
0.0032219,0.56654,0.56654,0.56656,1.674e-11,1.133,0.00011609,3.0311e-11,3.1678e-12
0.0040274,0.56654,0.56654,0.56656,1.7628e-11,1.1329,0.00018138,3.0306e-11,4.9496e-12
0.0048329,0.56654,0.56654,0.56657,1.8714e-11,1.1329,0.00026118,3.03e-11,7.1272e-12
0.0056384,0.56654,0.56654,0.56657,1.9997e-11,1.1328,0.00035549,3.0293e-11,9.7006e-12
0.0064438,0.56654,0.56654,0.56657,2.1477e-11,1.1327,0.0004643,3.0284e-11,1.267e-11
0.0072493,0.56654,0.56654,0.56658,2.3154e-11,1.1326,0.0005876,3.0274e-11,1.6034e-11
0.0080548,0.56654,0.56654,0.56658,2.5029e-11,1.1324,0.00072541,3.0264e-11,1.9795e-11
0.0088603,0.56654,0.56654,0.56658,2.7101e-11,1.1323,0.0008777,3.0252e-11,2.395e-11
0.0096658,0.56654,0.56654,0.56659,2.937e-11,1.1321,0.0010445,3.0239e-11,2.8501e-11
0.010471,0.56654,0.56654,0.56659,3.1836e-11,1.132,0.0012258,3.0225e-11,3.3447e-11
0.011277,0.56654,0.56654,0.56659,3.4499e-11,1.1318,0.0014215,3.021e-11,3.8788e-11
0.012082,0.56654,0.56654,0.5666,3.7359e-11,1.1316,0.0016317,3.0194e-11,4.4523e-11
0.012888,0.56654,0.56654,0.5666,4.0415e-11,1.1313,0.0018564,3.0177e-11,5.0654e-11
0.013693,0.56654,0.56654,0.56661,4.3669e-11,1.1311,0.0020956,3.0159e-11,5.7179e-11
0.014499,0.56654,0.56654,0.56661,4.7119e-11,1.1309,0.0023492,3.014e-11,6.4098e-11
0.015304,0.56654,0.56654,0.56661,5.0766e-11,1.1306,0.0026173,3.0121e-11,7.1411e-11
0.01611,0.56654,0.56654,0.56662,5.4609e-11,1.1303,0.0028998,3.0101e-11,7.9118e-11
0.016915,0.56654,0.56654,0.56662,5.8649e-11,1.13,0.0031967,3.008e-11,8.7219e-11
0.017721,0.56654,0.56654,0.56662,6.2885e-11,1.1297,0.0035081,3.0058e-11,9.5713e-11
0.018526,0.56654,0.56654,0.56663,6.7318e-11,1.1294,0.0038339,3.0036e-11,1.046e-10
0.019332,0.56654,0.56654,0.56663,7.1947e-11,1.1291,0.0041741,3.0014e-11,1.1388e-10
0.020137,0.56654,0.56654,0.56663,7.6771e-11,1.1287,0.0045287,2.999e-11,1.2355e-10
0.020942,0.56654,0.56654,0.56664,8.1792e-11,1.1284,0.0048977,2.9967e-11,1.3362e-10
0.021748,0.56654,0.56654,0.56664,8.7009e-11,1.128,0.0052811,2.9943e-11,1.4407e-10
0.022553,0.56654,0.56654,0.56665,9.2421e-11,1.1276,0.0056789,2.9918e-11,1.5492e-10
0.023359,0.56654,0.56654,0.56665,9.8029e-11,1.1272,0.006091,2.9894e-11,1.6616e-10
0.024164,0.56654,0.56654,0.56665,1.0383e-10,1.1268,0.0065175,2.9869e-11,1.778e-10
0.02497,0.56654,0.56654,0.56666,1.0983e-10,1.1264,0.0069583,2.9844e-11,1.8982e-10
0.025775,0.56654,0.56654,0.56666,1.1602e-10,1.1259,0.0074135,2.9819e-11,2.0223e-10
0.026581,0.56654,0.56654,0.56666,1.2241e-10,1.1254,0.007883,2.9793e-11,2.1503e-10
0.027386,0.56654,0.56654,0.56667,1.29e-10,1.125,0.0083668,2.9768e-11,2.2823e-10
0.028192,0.56654,0.56654,0.56667,1.3577e-10,1.1245,0.0088649,2.9742e-11,2.4181e-10
0.028997,0.56654,0.56654,0.56667,1.4275e-10,1.124,0.0093773,2.9717e-11,2.5578e-10
0.029803,0.56654,0.56654,0.56668,1.4992e-10,1.1235,0.0099039,2.9691e-11,2.7014e-10
0.030608,0.56654,0.56654,0.56668,1.5728e-10,1.1229,0.010445,2.9666e-11,2.8489e-10
0.031414,0.56654,0.56654,0.56668,1.6483e-10,1.1224,0.011,2.964e-11,3.0002e-10
0.032219,0.56654,0.56654,0.56669,1.7258e-10,1.1218,0.011569,2.9615e-11,3.1555e-10
0.033025,0.56654,0.56654,0.56669,1.8052e-10,1.1212,0.012153,2.959e-11,3.3146e-10
0.03383,0.56654,0.56654,0.5667,1.8866e-10,1.1206,0.012751,2.9565e-11,3.4775e-10
0.034636,0.56654,0.56654,0.5667,1.9699e-10,1.12,0.013363,2.9541e-11,3.6444e-10
0.035441,0.56654,0.56654,0.5667,2.0551e-10,1.1194,0.013989,2.9516e-11,3.8151e-10
0.036247,0.56654,0.56654,0.56671,2.1423e-10,1.1188,0.014629,2.9492e-11,3.9896e-10
0.037052,0.56654,0.56654,0.56671,2.2314e-10,1.1181,0.015284,2.9468e-11,4.168e-10
0.037858,0.56654,0.56654,0.56671,2.3224e-10,1.1175,0.015952,2.9444e-11,4.3503e-10
0.038663,0.56654,0.56654,0.56672,2.4153e-10,1.1168,0.016635,2.942e-11,4.5364e-10
0.039469,0.56654,0.56654,0.56672,2.5101e-10,1.1161,0.017332,2.9397e-11,4.7263e-10
0.040274,0.56654,0.56654,0.56672,2.6069e-10,1.1154,0.018042,2.9374e-11,4.92e-10
0.041079,0.56654,0.56654,0.56673,2.7056e-10,1.1147,0.018767,2.9351e-11,5.1176e-10
0.041885,0.56654,0.56654,0.56673,2.8061e-10,1.114,0.019506,2.9328e-11,5.319e-10
0.04269,0.56654,0.56654,0.56673,2.9086e-10,1.1132,0.020259,2.9306e-11,5.5242e-10
0.043496,0.56654,0.56654,0.56674,3.013e-10,1.1124,0.021026,2.9284e-11,5.7332e-10
0.044301,0.56654,0.56654,0.56674,3.1193e-10,1.1117,0.021807,2.9262e-11,5.9461e-10
0.045107,0.56654,0.56654,0.56674,3.2275e-10,1.1109,0.022602,2.924e-11,6.1627e-10
0.045912,0.56654,0.56654,0.56675,3.3377e-10,1.1101,0.02341,2.9219e-11,6.3831e-10
0.046718,0.56654,0.56654,0.56675,3.4497e-10,1.1093,0.024233,2.9197e-11,6.6073e-10
0.047523,0.56654,0.56654,0.56676,3.5635e-10,1.1084,0.02507,2.9176e-11,6.8353e-10
0.048329,0.56654,0.56654,0.56676,3.6793e-10,1.1076,0.02592,2.9155e-11,7.0671e-10
0.049134,0.56654,0.56654,0.56676,3.797e-10,1.1067,0.026784,2.9134e-11,7.3026e-10
0.04994,0.56654,0.56654,0.56677,3.9165e-10,1.1059,0.027662,2.9113e-11,7.542e-10
0.050745,0.56654,0.56654,0.56677,4.038e-10,1.105,0.028554,2.9092e-11,7.785e-10
0.051551,0.56654,0.56654,0.56677,4.1613e-10,1.1041,0.02946,2.9071e-11,8.0319e-10
0.052356,0.56654,0.56654,0.56678,4.2865e-10,1.1032,0.030379,2.905e-11,8.2824e-10
0.053162,0.56654,0.56654,0.56678,4.4135e-10,1.1022,0.031313,2.9029e-11,8.5367e-10
0.053967,0.56654,0.56654,0.56678,4.5424e-10,1.1013,0.03226,2.9008e-11,8.7948e-10
0.054773,0.56654,0.56654,0.56679,4.6732e-10,1.1004,0.03322,2.8987e-11,9.0566e-10
0.055578,0.56654,0.56654,0.56679,4.8059e-10,1.0994,0.034194,2.8966e-11,9.3221e-10
0.056384,0.56654,0.56654,0.56679,4.9404e-10,1.0984,0.035182,2.8944e-11,9.5913e-10
0.057189,0.56654,0.56654,0.5668,5.0767e-10,1.0974,0.036184,2.8923e-11,9.8642e-10
0.057995,0.56654,0.56654,0.5668,5.2149e-10,1.0964,0.037199,2.8901e-11,1.0141e-09
0.0588,0.56654,0.56654,0.5668,5.355e-10,1.0954,0.038227,2.8879e-11,1.0421e-09
0.059606,0.56654,0.56654,0.56681,5.4969e-10,1.0943,0.039269,2.8857e-11,1.0705e-09
0.060411,0.56654,0.56654,0.56681,5.6406e-10,1.0933,0.040325,2.8834e-11,1.0993e-09
0.061216,0.56654,0.56654,0.56681,5.7862e-10,1.0922,0.041394,2.8811e-11,1.1284e-09
0.062022,0.56654,0.56654,0.56682,5.9336e-10,1.0912,0.042477,2.8788e-11,1.1579e-09
0.062827,0.56654,0.56654,0.56682,6.0828e-10,1.0901,0.043573,2.8765e-11,1.1878e-09
0.063633,0.56654,0.56654,0.56682,6.2339e-10,1.089,0.044682,2.8741e-11,1.218e-09
0.064438,0.56654,0.56654,0.56683,6.3868e-10,1.0878,0.045805,2.8716e-11,1.2486e-09
0.065244,0.56654,0.56654,0.56683,6.5415e-10,1.0867,0.046941,2.8691e-11,1.2796e-09
0.066049,0.56654,0.56654,0.56683,6.698e-10,1.0856,0.048091,2.8666e-11,1.3109e-09
0.066855,0.56654,0.56654,0.56684,6.8563e-10,1.0844,0.049253,2.864e-11,1.3426e-09
0.06766,0.56654,0.56654,0.56684,7.0164e-10,1.0833,0.050429,2.8614e-11,1.3747e-09
0.068466,0.56654,0.56654,0.56684,7.1783e-10,1.0821,0.051618,2.8588e-11,1.4071e-09
0.069271,0.56654,0.56654,0.56685,7.342e-10,1.0809,0.052821,2.856e-11,1.4398e-09
0.070077,0.56654,0.56654,0.56685,7.5075e-10,1.0797,0.054036,2.8533e-11,1.473e-09
0.070882,0.56654,0.56654,0.56685,7.6748e-10,1.0784,0.055265,2.8504e-11,1.5065e-09
0.071688,0.56654,0.56654,0.56686,7.8439e-10,1.0772,0.056507,2.8476e-11,1.5403e-09
0.072493,0.56654,0.56654,0.56686,8.0148e-10,1.076,0.057761,2.8446e-11,1.5745e-09
0.073299,0.56654,0.56654,0.56686,8.1874e-10,1.0747,0.059029,2.8417e-11,1.6091e-09
0.074104,0.56654,0.56654,0.56687,8.3618e-10,1.0734,0.06031,2.8386e-11,1.644e-09
0.07491,0.56654,0.56654,0.56687,8.538e-10,1.0721,0.061604,2.8355e-11,1.6792e-09
0.075715,0.56654,0.56654,0.56687,8.7159e-10,1.0708,0.06291,2.8324e-11,1.7149e-09
0.076521,0.56654,0.56654,0.56688,8.8956e-10,1.0695,0.06423,2.8292e-11,1.7508e-09
0.077326,0.56654,0.56654,0.56688,9.077e-10,1.0682,0.065563,2.826e-11,1.7871e-09
0.078132,0.56654,0.56654,0.56688,9.2602e-10,1.0669,0.066908,2.8227e-11,1.8238e-09
0.078937,0.56654,0.56654,0.56689,9.4451e-10,1.0655,0.068266,2.8193e-11,1.8608e-09
0.079743,0.56654,0.56654,0.56689,9.6318e-10,1.0641,0.069637,2.8159e-11,1.8982e-09
0.080548,0.56654,0.56654,0.56689,9.8202e-10,1.0628,0.071021,2.8125e-11,1.9359e-09
0.081353,0.56654,0.56654,0.56689,1.001e-09,1.0614,0.072417,2.809e-11,1.974e-09
0.082159,0.56654,0.56654,0.5669,1.0202e-09,1.06,0.073826,2.8055e-11,2.0124e-09
0.082964,0.56654,0.56654,0.5669,1.0396e-09,1.0586,0.075247,2.8019e-11,2.0511e-09
0.08377,0.56654,0.56654,0.5669,1.0591e-09,1.0571,0.076682,2.7983e-11,2.0902e-09
0.084575,0.56654,0.56654,0.56691,1.0788e-09,1.0557,0.078128,2.7947e-11,2.1296e-09
0.085381,0.56654,0.56654,0.56691,1.0987e-09,1.0542,0.079587,2.791e-11,2.1694e-09
0.086186,0.56654,0.56654,0.56691,1.1187e-09,1.0528,0.081059,2.7873e-11,2.2095e-09
0.086992,0.56654,0.56654,0.56692,1.1389e-09,1.0513,0.082543,2.7836e-11,2.25e-09
0.087797,0.56654,0.56654,0.56692,1.1593e-09,1.0498,0.08404,2.7798e-11,2.2908e-09
0.088603,0.56654,0.56654,0.56692,1.1798e-09,1.0483,0.085549,2.776e-11,2.3319e-09
0.089408,0.56654,0.56654,0.56693,1.2005e-09,1.0468,0.08707,2.7722e-11,2.3734e-09
0.090214,0.56654,0.56654,0.56693,1.2214e-09,1.0453,0.088603,2.7683e-11,2.4152e-09
0.091019,0.56654,0.56654,0.56693,1.2425e-09,1.0437,0.090149,2.7644e-11,2.4573e-09
0.091825,0.56654,0.56654,0.56694,1.2637e-09,1.0422,0.091707,2.7605e-11,2.4998e-09
0.09263,0.56654,0.56654,0.56694,1.2851e-09,1.0406,0.093277,2.7566e-11,2.5426e-09
0.093436,0.56654,0.56654,0.56694,1.3066e-09,1.039,0.094859,2.7527e-11,2.5857e-09
0.094241,0.56654,0.56654,0.56694,1.3283e-09,1.0374,0.096454,2.7487e-11,2.6291e-09
0.095047,0.56654,0.56654,0.56695,1.3502e-09,1.0358,0.09806,2.7448e-11,2.6729e-09
0.095852,0.56654,0.56654,0.56695,1.3722e-09,1.0342,0.099678,2.7408e-11,2.717e-09
0.096658,0.56654,0.56654,0.56695,1.3944e-09,1.0326,0.10131,2.7368e-11,2.7615e-09
0.097463,0.56654,0.56654,0.56696,1.4168e-09,1.031,0.10295,2.7329e-11,2.8062e-09
0.098269,0.56654,0.56654,0.56696,1.4393e-09,1.0293,0.1046,2.7289e-11,2.8513e-09
0.099074,0.56654,0.56654,0.56696,1.462e-09,1.0277,0.10627,2.7249e-11,2.8967e-09
0.09988,0.56654,0.56654,0.56697,1.4848e-09,1.026,0.10795,2.7209e-11,2.9425e-09
0.10069,0.56654,0.56654,0.56697,1.5078e-09,1.0243,0.10964,2.7169e-11,2.9885e-09
0.10149,0.56654,0.56654,0.56697,1.531e-09,1.0226,0.11134,2.7129e-11,3.0349e-09
0.1023,0.56654,0.56654,0.56697,1.5543e-09,1.0209,0.11305,2.7089e-11,3.0816e-09
0.1031,0.56654,0.56654,0.56698,1.5778e-09,1.0192,0.11478,2.7049e-11,3.1286e-09
0.10391,0.56654,0.56654,0.56698,1.6014e-09,1.0174,0.11651,2.7009e-11,3.1759e-09
0.10471,0.56654,0.56654,0.56698,1.6252e-09,1.0157,0.11826,2.6969e-11,3.2235e-09
0.10552,0.56654,0.56654,0.56699,1.6492e-09,1.014,0.12002,2.6929e-11,3.2715e-09
0.10632,0.56654,0.56654,0.56699,1.6733e-09,1.0122,0.12179,2.6888e-11,3.3197e-09
0.10713,0.56654,0.56654,0.56699,1.6976e-09,1.0104,0.12357,2.6848e-11,3.3683e-09
0.10793,0.56654,0.56654,0.56699,1.722e-09,1.0086,0.12536,2.6808e-11,3.4172e-09
0.10874,0.56654,0.56654,0.567,1.7466e-09,1.0068,0.12717,2.6768e-11,3.4663e-09
0.10955,0.56654,0.56654,0.567,1.7713e-09,1.005,0.12898,2.6728e-11,3.5158e-09
0.11035,0.56654,0.56654,0.567,1.7962e-09,1.0032,0.13081,2.6688e-11,3.5656e-09
0.11116,0.56654,0.56654,0.56701,1.8212e-09,1.0014,0.13265,2.6648e-11,3.6157e-09
0.11196,0.56654,0.56654,0.56701,1.8464e-09,0.99952,0.1345,2.6608e-11,3.6661e-09
0.11277,0.56654,0.56654,0.56701,1.8717e-09,0.99766,0.13636,2.6568e-11,3.7168e-09
0.11357,0.56654,0.56654,0.56701,1.8972e-09,0.9958,0.13823,2.6528e-11,3.7678e-09
0.11438,0.56654,0.56654,0.56702,1.9228e-09,0.99392,0.14011,2.6488e-11,3.8191e-09
0.11518,0.56654,0.56654,0.56702,1.9486e-09,0.99203,0.14201,2.6447e-11,3.8707e-09
0.11599,0.56654,0.56654,0.56702,1.9745e-09,0.99013,0.14391,2.6407e-11,3.9226e-09
0.11679,0.56654,0.56654,0.56702,2.0006e-09,0.98822,0.14582,2.6366e-11,3.9748e-09
0.1176,0.56654,0.56654,0.56703,2.0268e-09,0.9863,0.14775,2.6326e-11,4.0273e-09
0.11841,0.56654,0.56654,0.56703,2.0532e-09,0.98437,0.14969,2.6285e-11,4.0801e-09
0.11921,0.56654,0.56654,0.56703,2.0797e-09,0.98243,0.15163,2.6244e-11,4.1331e-09
0.12002,0.56654,0.56654,0.56704,2.1063e-09,0.98048,0.15359,2.6204e-11,4.1865e-09
0.12082,0.56654,0.56654,0.56704,2.1331e-09,0.97852,0.15556,2.6163e-11,4.2401e-09
0.12163,0.56654,0.56654,0.56704,2.1601e-09,0.97654,0.15754,2.6121e-11,4.294e-09
0.12243,0.56654,0.56654,0.56704,2.1872e-09,0.97456,0.15953,2.608e-11,4.3483e-09
0.12324,0.56654,0.56654,0.56705,2.2144e-09,0.97256,0.16153,2.6038e-11,4.4028e-09
0.12404,0.56654,0.56654,0.56705,2.2418e-09,0.97056,0.16354,2.5997e-11,4.4575e-09
0.12485,0.56654,0.56654,0.56705,2.2693e-09,0.96854,0.16556,2.5955e-11,4.5126e-09
0.12565,0.56654,0.56654,0.56705,2.2969e-09,0.96652,0.16759,2.5912e-11,4.568e-09
0.12646,0.56654,0.56654,0.56706,2.3247e-09,0.96448,0.16963,2.587e-11,4.6236e-09
0.12727,0.56654,0.56654,0.56706,2.3527e-09,0.96244,0.17168,2.5827e-11,4.6795e-09
0.12807,0.56654,0.56654,0.56706,2.3807e-09,0.96038,0.17374,2.5784e-11,4.7356e-09
0.12888,0.56654,0.56654,0.56706,2.4089e-09,0.95831,0.17581,2.5741e-11,4.7921e-09
0.12968,0.56654,0.56654,0.56707,2.4373e-09,0.95624,0.17789,2.5698e-11,4.8488e-09
0.13049,0.56654,0.56654,0.56707,2.4657e-09,0.95415,0.17999,2.5654e-11,4.9058e-09
0.13129,0.56654,0.56654,0.56707,2.4943e-09,0.95205,0.18209,2.561e-11,4.9631e-09
0.1321,0.56654,0.56654,0.56707,2.5231e-09,0.94995,0.1842,2.5566e-11,5.0206e-09
0.1329,0.56654,0.56654,0.56708,2.552e-09,0.94783,0.18632,2.5521e-11,5.0784e-09
0.13371,0.56654,0.56654,0.56708,2.581e-09,0.94571,0.18845,2.5476e-11,5.1365e-09
0.13452,0.56654,0.56654,0.56708,2.6101e-09,0.94357,0.19059,2.5431e-11,5.1948e-09
0.13532,0.56654,0.56654,0.56708,2.6394e-09,0.94143,0.19274,2.5385e-11,5.2534e-09
0.13613,0.56654,0.56654,0.56709,2.6688e-09,0.93927,0.1949,2.534e-11,5.3122e-09
0.13693,0.56654,0.56654,0.56709,2.6983e-09,0.93711,0.19707,2.5294e-11,5.3713e-09
0.13774,0.56654,0.56654,0.56709,2.728e-09,0.93493,0.19925,2.5247e-11,5.4307e-09
0.13854,0.56654,0.56654,0.56709,2.7578e-09,0.93275,0.20143,2.5201e-11,5.4903e-09
0.13935,0.56654,0.56654,0.56709,2.7877e-09,0.93056,0.20363,2.5154e-11,5.5502e-09
0.14015,0.56654,0.56654,0.5671,2.8177e-09,0.92836,0.20584,2.5106e-11,5.6103e-09
0.14096,0.56654,0.56654,0.5671,2.8479e-09,0.92615,0.20805,2.5059e-11,5.6707e-09
0.14176,0.56654,0.56654,0.5671,2.8782e-09,0.92393,0.21028,2.5011e-11,5.7314e-09
0.14257,0.56654,0.56654,0.5671,2.9086e-09,0.9217,0.21251,2.4963e-11,5.7922e-09
0.14338,0.56654,0.56654,0.56711,2.9391e-09,0.91946,0.21475,2.4915e-11,5.8534e-09
0.14418,0.56654,0.56654,0.56711,2.9698e-09,0.91721,0.21701,2.4866e-11,5.9147e-09
0.14499,0.56654,0.56654,0.56711,3.0006e-09,0.91495,0.21927,2.4818e-11,5.9764e-09
0.14579,0.56654,0.56654,0.56711,3.0315e-09,0.91269,0.22154,2.4769e-11,6.0382e-09
0.1466,0.56654,0.56654,0.56712,3.0625e-09,0.91041,0.22382,2.4719e-11,6.1003e-09
0.1474,0.56654,0.56654,0.56712,3.0937e-09,0.90813,0.2261,2.467e-11,6.1627e-09
0.14821,0.56654,0.56654,0.56712,3.1249e-09,0.90584,0.2284,2.462e-11,6.2252e-09
0.14901,0.56654,0.56654,0.56712,3.1563e-09,0.90354,0.2307,2.457e-11,6.2881e-09
0.14982,0.56654,0.56654,0.56712,3.1878e-09,0.90123,0.23302,2.452e-11,6.3511e-09
0.15062,0.56654,0.56654,0.56713,3.2194e-09,0.89891,0.23534,2.447e-11,6.4144e-09
0.15143,0.56654,0.56654,0.56713,3.2512e-09,0.89659,0.23767,2.442e-11,6.4779e-09
0.15224,0.56654,0.56654,0.56713,3.283e-09,0.89425,0.24001,2.4369e-11,6.5416e-09
0.15304,0.56654,0.56654,0.56713,3.315e-09,0.89191,0.24236,2.4319e-11,6.6056e-09
0.15385,0.56654,0.56654,0.56713,3.347e-09,0.88956,0.24471,2.4268e-11,6.6698e-09
0.15465,0.56654,0.56654,0.56714,3.3792e-09,0.8872,0.24708,2.4217e-11,6.7342e-09
0.15546,0.56654,0.56654,0.56714,3.4115e-09,0.88483,0.24945,2.4166e-11,6.7989e-09
0.15626,0.56654,0.56654,0.56714,3.4439e-09,0.88245,0.25183,2.4115e-11,6.8637e-09
0.15707,0.56654,0.56654,0.56714,3.4764e-09,0.88007,0.25422,2.4064e-11,6.9288e-09
0.15787,0.56654,0.56654,0.56714,3.5091e-09,0.87768,0.25661,2.4013e-11,6.9941e-09
0.15868,0.56654,0.56654,0.56715,3.5418e-09,0.87528,0.25902,2.3961e-11,7.0596e-09
0.15949,0.56654,0.56654,0.56715,3.5746e-09,0.87287,0.26143,2.391e-11,7.1254e-09
0.16029,0.56654,0.56654,0.56715,3.6076e-09,0.87045,0.26385,2.3858e-11,7.1913e-09
0.1611,0.56654,0.56654,0.56715,3.6406e-09,0.86803,0.26628,2.3807e-11,7.2575e-09
0.1619,0.56654,0.56654,0.56715,3.6738e-09,0.8656,0.26871,2.3755e-11,7.3238e-09
0.16271,0.56654,0.56654,0.56716,3.7071e-09,0.86316,0.27115,2.3704e-11,7.3904e-09
0.16351,0.56654,0.56654,0.56716,3.7404e-09,0.86071,0.2736,2.3652e-11,7.4572e-09
0.16432,0.56654,0.56654,0.56716,3.7739e-09,0.85826,0.27606,2.36e-11,7.5242e-09
0.16512,0.56654,0.56654,0.56716,3.8075e-09,0.8558,0.27853,2.3548e-11,7.5914e-09
0.16593,0.56654,0.56654,0.56716,3.8411e-09,0.85333,0.281,2.3497e-11,7.6588e-09
0.16673,0.56654,0.56654,0.56717,3.8749e-09,0.85085,0.28348,2.3445e-11,7.7263e-09
0.16754,0.56654,0.56654,0.56717,3.9088e-09,0.84837,0.28597,2.3393e-11,7.7941e-09
0.16835,0.56654,0.56654,0.56717,3.9427e-09,0.84588,0.28846,2.3341e-11,7.8621e-09
0.16915,0.56654,0.56654,0.56717,3.9768e-09,0.84338,0.29096,2.3289e-11,7.9303e-09
0.16996,0.56654,0.56654,0.56717,4.0109e-09,0.84087,0.29347,2.3237e-11,7.9987e-09
0.17076,0.56654,0.56654,0.56717,4.0452e-09,0.83836,0.29599,2.3185e-11,8.0672e-09
0.17157,0.56654,0.56654,0.56718,4.0795e-09,0.83584,0.29851,2.3133e-11,8.136e-09
0.17237,0.56654,0.56654,0.56718,4.114e-09,0.83331,0.30104,2.3081e-11,8.2049e-09
0.17318,0.56654,0.56654,0.56718,4.1485e-09,0.83078,0.30358,2.3029e-11,8.274e-09
0.17398,0.56654,0.56654,0.56718,4.1831e-09,0.82824,0.30612,2.2977e-11,8.3433e-09
0.17479,0.56654,0.56654,0.56718,4.2179e-09,0.8257,0.30867,2.2924e-11,8.4128e-09
0.17559,0.56654,0.56654,0.56718,4.2527e-09,0.82314,0.31123,2.2872e-11,8.4825e-09
0.1764,0.56654,0.56654,0.56719,4.2876e-09,0.82058,0.31379,2.2819e-11,8.5523e-09
0.17721,0.56654,0.56654,0.56719,4.3225e-09,0.81802,0.31636,2.2767e-11,8.6223e-09
0.17801,0.56654,0.56654,0.56719,4.3576e-09,0.81544,0.31893,2.2714e-11,8.6925e-09
0.17882,0.56654,0.56654,0.56719,4.3928e-09,0.81287,0.32152,2.2662e-11,8.7629e-09
0.17962,0.56654,0.56654,0.56719,4.428e-09,0.81028,0.32411,2.2609e-11,8.8334e-09
0.18043,0.56654,0.56654,0.56719,4.4633e-09,0.80769,0.3267,2.2556e-11,8.9041e-09
0.18123,0.56654,0.56654,0.5672,4.4988e-09,0.80509,0.3293,2.2503e-11,8.975e-09
0.18204,0.56654,0.56654,0.5672,4.5342e-09,0.80249,0.33191,2.245e-11,9.046e-09
0.18284,0.56654,0.56654,0.5672,4.5698e-09,0.79988,0.33452,2.2397e-11,9.1172e-09
0.18365,0.56654,0.56654,0.5672,4.6055e-09,0.79726,0.33714,2.2343e-11,9.1886e-09
0.18445,0.56654,0.56654,0.5672,4.6412e-09,0.79464,0.33976,2.229e-11,9.2601e-09
0.18526,0.56654,0.56654,0.5672,4.677e-09,0.79201,0.34239,2.2236e-11,9.3318e-09
0.18607,0.56654,0.56654,0.5672,4.7129e-09,0.78938,0.34503,2.2182e-11,9.4037e-09
0.18687,0.56654,0.56654,0.56721,4.7489e-09,0.78674,0.34767,2.2128e-11,9.4757e-09
0.18768,0.56654,0.56654,0.56721,4.7849e-09,0.7841,0.35032,2.2074e-11,9.5478e-09
0.18848,0.56654,0.56654,0.56721,4.8211e-09,0.78144,0.35297,2.2019e-11,9.6201e-09
0.18929,0.56654,0.56654,0.56721,4.8573e-09,0.77879,0.35563,2.1964e-11,9.6926e-09
0.19009,0.56654,0.56654,0.56721,4.8935e-09,0.77613,0.35829,2.191e-11,9.7652e-09
0.1909,0.56654,0.56654,0.56721,4.9299e-09,0.77346,0.36096,2.1855e-11,9.8379e-09
0.1917,0.56654,0.56654,0.56721,4.9663e-09,0.77079,0.36364,2.1799e-11,9.9108e-09
0.19251,0.56654,0.56654,0.56722,5.0028e-09,0.76811,0.36632,2.1744e-11,9.9838e-09
0.19332,0.56654,0.56654,0.56722,5.0393e-09,0.76543,0.369,2.1688e-11,1.0057e-08
0.19412,0.56654,0.56654,0.56722,5.076e-09,0.76274,0.37169,2.1632e-11,1.013e-08
0.19493,0.56654,0.56654,0.56722,5.1127e-09,0.76005,0.37439,2.1576e-11,1.0204e-08
0.19573,0.56654,0.56654,0.56722,5.1494e-09,0.75735,0.37709,2.152e-11,1.0277e-08
0.19654,0.56654,0.56654,0.56722,5.1862e-09,0.75465,0.37979,2.1463e-11,1.0351e-08
0.19734,0.56654,0.56654,0.56722,5.2231e-09,0.75194,0.3825,2.1406e-11,1.0425e-08
0.19815,0.56654,0.56654,0.56722,5.2601e-09,0.74923,0.38522,2.1349e-11,1.0499e-08
0.19895,0.56654,0.56654,0.56722,5.2971e-09,0.74652,0.38793,2.1292e-11,1.0573e-08
0.19976,0.56654,0.56654,0.56723,5.3342e-09,0.74379,0.39066,2.1235e-11,1.0647e-08
0.20056,0.56654,0.56654,0.56723,5.3713e-09,0.74107,0.39339,2.1177e-11,1.0721e-08
0.20137,0.56654,0.56654,0.56723,5.4085e-09,0.73834,0.39612,2.1119e-11,1.0796e-08
0.20218,0.56654,0.56654,0.56723,5.4458e-09,0.7356,0.39885,2.1061e-11,1.0871e-08
0.20298,0.56654,0.56654,0.56723,5.4831e-09,0.73287,0.4016,2.1003e-11,1.0945e-08
0.20379,0.56654,0.56654,0.56723,5.5205e-09,0.73012,0.40434,2.0944e-11,1.102e-08
0.20459,0.56654,0.56654,0.56723,5.5579e-09,0.72738,0.40709,2.0885e-11,1.1095e-08
0.2054,0.56654,0.56654,0.56723,5.5954e-09,0.72462,0.40984,2.0826e-11,1.117e-08
0.2062,0.56654,0.56654,0.56723,5.633e-09,0.72187,0.4126,2.0767e-11,1.1245e-08
0.20701,0.56654,0.56654,0.56724,5.6706e-09,0.71911,0.41536,2.0708e-11,1.132e-08
0.20781,0.56654,0.56654,0.56724,5.7082e-09,0.71635,0.41813,2.0649e-11,1.1396e-08
0.20862,0.56654,0.56654,0.56724,5.7459e-09,0.71358,0.4209,2.0589e-11,1.1471e-08
0.20942,0.56654,0.56654,0.56724,5.7837e-09,0.71081,0.42367,2.0529e-11,1.1547e-08
0.21023,0.56654,0.56654,0.56724,5.8215e-09,0.70803,0.42645,2.0469e-11,1.1622e-08
0.21104,0.56654,0.56654,0.56724,5.8593e-09,0.70526,0.42923,2.0409e-11,1.1698e-08
0.21184,0.56654,0.56654,0.56724,5.8972e-09,0.70247,0.43201,2.0349e-11,1.1774e-08
0.21265,0.56654,0.56654,0.56724,5.9352e-09,0.69969,0.4348,2.0288e-11,1.185e-08
0.21345,0.56654,0.56654,0.56724,5.9732e-09,0.6969,0.43759,2.0228e-11,1.1926e-08
0.21426,0.56654,0.56654,0.56724,6.0112e-09,0.69411,0.44038,2.0167e-11,1.2002e-08
0.21506,0.56654,0.56654,0.56724,6.0493e-09,0.69131,0.44318,2.0107e-11,1.2078e-08
0.21587,0.56654,0.56654,0.56725,6.0874e-09,0.68851,0.44598,2.0046e-11,1.2155e-08
0.21667,0.56654,0.56654,0.56725,6.1256e-09,0.68571,0.44878,1.9985e-11,1.2231e-08
0.21748,0.56654,0.56654,0.56725,6.1638e-09,0.68291,0.45159,1.9924e-11,1.2308e-08
0.21829,0.56654,0.56654,0.56725,6.202e-09,0.6801,0.45439,1.9863e-11,1.2384e-08
0.21909,0.56654,0.56654,0.56725,6.2403e-09,0.67729,0.45721,1.9802e-11,1.2461e-08
0.2199,0.56654,0.56654,0.56725,6.2786e-09,0.67448,0.46002,1.9741e-11,1.2538e-08
0.2207,0.56654,0.56654,0.56725,6.317e-09,0.67166,0.46284,1.968e-11,1.2614e-08
0.22151,0.56654,0.56654,0.56725,6.3554e-09,0.66884,0.46566,1.9618e-11,1.2691e-08
0.22231,0.56654,0.56654,0.56725,6.3938e-09,0.66602,0.46848,1.9557e-11,1.2768e-08
0.22312,0.56654,0.56654,0.56725,6.4323e-09,0.6632,0.47131,1.9496e-11,1.2845e-08
0.22392,0.56654,0.56654,0.56725,6.4708e-09,0.66037,0.47413,1.9435e-11,1.2922e-08
0.22473,0.56654,0.56654,0.56725,6.5093e-09,0.65754,0.47696,1.9373e-11,1.2999e-08
0.22553,0.56654,0.56654,0.56725,6.5479e-09,0.65471,0.4798,1.9312e-11,1.3077e-08
0.22634,0.56654,0.56654,0.56725,6.5865e-09,0.65188,0.48263,1.9251e-11,1.3154e-08
0.22715,0.56654,0.56654,0.56725,6.6251e-09,0.64904,0.48547,1.919e-11,1.3231e-08
0.22795,0.56654,0.56654,0.56725,6.6638e-09,0.6462,0.48831,1.9129e-11,1.3308e-08
0.22876,0.56654,0.56654,0.56726,6.7025e-09,0.64336,0.49115,1.9067e-11,1.3386e-08
0.22956,0.56654,0.56654,0.56726,6.7412e-09,0.64052,0.49399,1.9006e-11,1.3463e-08
0.23037,0.56654,0.56654,0.56726,6.7799e-09,0.63768,0.49684,1.8945e-11,1.3541e-08
0.23117,0.56654,0.56654,0.56726,6.8187e-09,0.63483,0.49968,1.8884e-11,1.3618e-08
0.23198,0.56654,0.56654,0.56726,6.8574e-09,0.63198,0.50253,1.8823e-11,1.3696e-08
0.23278,0.56654,0.56654,0.56726,6.8962e-09,0.62914,0.50538,1.8762e-11,1.3774e-08
0.23359,0.56654,0.56654,0.56726,6.9351e-09,0.62629,0.50823,1.87e-11,1.3851e-08
0.23439,0.56654,0.56654,0.56726,6.9739e-09,0.62343,0.51108,1.8639e-11,1.3929e-08
0.2352,0.56654,0.56654,0.56726,7.0128e-09,0.62058,0.51394,1.8578e-11,1.4007e-08
0.23601,0.56654,0.56654,0.56726,7.0517e-09,0.61772,0.51679,1.8517e-11,1.4085e-08
0.23681,0.56654,0.56654,0.56726,7.0906e-09,0.61487,0.51965,1.8456e-11,1.4163e-08
0.23762,0.56654,0.56654,0.56726,7.1295e-09,0.61201,0.52251,1.8395e-11,1.4241e-08
0.23842,0.56654,0.56654,0.56726,7.1684e-09,0.60915,0.52537,1.8335e-11,1.4318e-08
0.23923,0.56654,0.56654,0.56726,7.2073e-09,0.60629,0.52823,1.8274e-11,1.4396e-08
0.24003,0.56654,0.56654,0.56726,7.2463e-09,0.60343,0.53109,1.8213e-11,1.4474e-08
0.24084,0.56654,0.56654,0.56726,7.2853e-09,0.60057,0.53395,1.8152e-11,1.4552e-08
0.24164,0.56654,0.56654,0.56726,7.3243e-09,0.59771,0.53681,1.8091e-11,1.463e-08
0.24245,0.56654,0.56654,0.56726,7.3632e-09,0.59484,0.53968,1.803e-11,1.4708e-08
0.24325,0.56654,0.56654,0.56726,7.4022e-09,0.59198,0.54254,1.7969e-11,1.4787e-08
0.24406,0.56654,0.56654,0.56726,7.4413e-09,0.58912,0.54541,1.7908e-11,1.4865e-08
0.24487,0.56654,0.56654,0.56726,7.4803e-09,0.58625,0.54827,1.7847e-11,1.4943e-08
0.24567,0.56654,0.56654,0.56726,7.5193e-09,0.58338,0.55114,1.7786e-11,1.5021e-08
0.24648,0.56654,0.56654,0.56726,7.5583e-09,0.58052,0.554,1.7725e-11,1.5099e-08
0.24728,0.56654,0.56654,0.56726,7.5974e-09,0.57765,0.55687,1.7664e-11,1.5177e-08
0.24809,0.56654,0.56654,0.56726,7.6364e-09,0.57479,0.55974,1.7603e-11,1.5255e-08
0.24889,0.56654,0.56654,0.56726,7.6754e-09,0.57192,0.56261,1.7542e-11,1.5333e-08
0.2497,0.56654,0.56654,0.56726,7.7145e-09,0.56905,0.56547,1.7481e-11,1.5411e-08
0.2505,0.56654,0.56654,0.56726,7.7535e-09,0.56618,0.56834,1.742e-11,1.549e-08
0.25131,0.56654,0.56654,0.56726,7.7926e-09,0.56332,0.57121,1.7359e-11,1.5568e-08
0.25212,0.56654,0.56654,0.56726,7.8316e-09,0.56045,0.57407,1.7297e-11,1.5646e-08
0.25292,0.56654,0.56654,0.56726,7.8706e-09,0.55758,0.57694,1.7236e-11,1.5724e-08
0.25373,0.56654,0.56654,0.56726,7.9097e-09,0.55472,0.57981,1.7175e-11,1.5802e-08
0.25453,0.56654,0.56654,0.56726,7.9487e-09,0.55185,0.58267,1.7113e-11,1.588e-08
0.25534,0.56654,0.56654,0.56726,7.9877e-09,0.54898,0.58554,1.7052e-11,1.5958e-08
0.25614,0.56654,0.56654,0.56726,8.0267e-09,0.54612,0.58841,1.699e-11,1.6036e-08
0.25695,0.56654,0.56654,0.56726,8.0657e-09,0.54325,0.59127,1.6929e-11,1.6115e-08
0.25775,0.56654,0.56654,0.56726,8.1047e-09,0.54039,0.59413,1.6867e-11,1.6193e-08
0.25856,0.56654,0.56654,0.56726,8.1437e-09,0.53752,0.597,1.6806e-11,1.6271e-08
0.25936,0.56654,0.56654,0.56726,8.1827e-09,0.53466,0.59986,1.6744e-11,1.6349e-08
0.26017,0.56654,0.56654,0.56726,8.2217e-09,0.5318,0.60272,1.6682e-11,1.6427e-08
0.26098,0.56654,0.56654,0.56726,8.2606e-09,0.52894,0.60558,1.662e-11,1.6505e-08
0.26178,0.56654,0.56654,0.56726,8.2996e-09,0.52608,0.60844,1.6559e-11,1.6583e-08
0.26259,0.56654,0.56654,0.56726,8.3385e-09,0.52322,0.6113,1.6497e-11,1.6661e-08
0.26339,0.56654,0.56654,0.56726,8.3774e-09,0.52036,0.61416,1.6435e-11,1.6738e-08
0.2642,0.56654,0.56654,0.56726,8.4163e-09,0.5175,0.61702,1.6373e-11,1.6816e-08
0.265,0.56654,0.56654,0.56726,8.4552e-09,0.51465,0.61987,1.6311e-11,1.6894e-08
0.26581,0.56654,0.56654,0.56726,8.494e-09,0.51179,0.62273,1.6249e-11,1.6972e-08
0.26661,0.56654,0.56654,0.56726,8.5329e-09,0.50894,0.62558,1.6187e-11,1.705e-08
0.26742,0.56654,0.56654,0.56726,8.5717e-09,0.50609,0.62843,1.6125e-11,1.7127e-08
0.26822,0.56654,0.56654,0.56726,8.6105e-09,0.50324,0.63128,1.6063e-11,1.7205e-08
0.26903,0.56654,0.56654,0.56726,8.6493e-09,0.50039,0.63413,1.6001e-11,1.7283e-08
0.26984,0.56654,0.56654,0.56726,8.688e-09,0.49754,0.63697,1.5939e-11,1.736e-08
0.27064,0.56654,0.56654,0.56726,8.7268e-09,0.4947,0.63982,1.5876e-11,1.7438e-08
0.27145,0.56654,0.56654,0.56726,8.7655e-09,0.49185,0.64266,1.5814e-11,1.7515e-08
0.27225,0.56654,0.56654,0.56725,8.8041e-09,0.48901,0.6455,1.5752e-11,1.7593e-08
0.27306,0.56654,0.56654,0.56725,8.8428e-09,0.48617,0.64834,1.569e-11,1.767e-08
0.27386,0.56654,0.56654,0.56725,8.8814e-09,0.48333,0.65117,1.5628e-11,1.7747e-08
0.27467,0.56654,0.56654,0.56725,8.92e-09,0.4805,0.65401,1.5566e-11,1.7824e-08
0.27547,0.56654,0.56654,0.56725,8.9585e-09,0.47767,0.65684,1.5504e-11,1.7902e-08
0.27628,0.56654,0.56654,0.56725,8.9971e-09,0.47484,0.65967,1.5442e-11,1.7979e-08
0.27709,0.56654,0.56654,0.56725,9.0356e-09,0.47201,0.6625,1.5381e-11,1.8056e-08
0.27789,0.56654,0.56654,0.56725,9.074e-09,0.46918,0.66532,1.5319e-11,1.8133e-08
0.2787,0.56654,0.56654,0.56725,9.1124e-09,0.46636,0.66814,1.5257e-11,1.821e-08
0.2795,0.56654,0.56654,0.56725,9.1508e-09,0.46354,0.67096,1.5195e-11,1.8286e-08
0.28031,0.56654,0.56654,0.56725,9.1892e-09,0.46072,0.67378,1.5134e-11,1.8363e-08
0.28111,0.56654,0.56654,0.56725,9.2275e-09,0.4579,0.67659,1.5072e-11,1.844e-08
0.28192,0.56654,0.56654,0.56725,9.2658e-09,0.45509,0.6794,1.5011e-11,1.8517e-08
0.28272,0.56654,0.56654,0.56725,9.304e-09,0.45228,0.68221,1.495e-11,1.8593e-08
0.28353,0.56654,0.56654,0.56725,9.3422e-09,0.44947,0.68502,1.4888e-11,1.867e-08
0.28433,0.56654,0.56654,0.56725,9.3804e-09,0.44667,0.68782,1.4827e-11,1.8746e-08
0.28514,0.56654,0.56654,0.56724,9.4185e-09,0.44387,0.69062,1.4766e-11,1.8822e-08
0.28595,0.56654,0.56654,0.56724,9.4566e-09,0.44107,0.69342,1.4705e-11,1.8898e-08
0.28675,0.56654,0.56654,0.56724,9.4946e-09,0.43828,0.69621,1.4644e-11,1.8975e-08
0.28756,0.56654,0.56654,0.56724,9.5326e-09,0.43549,0.699,1.4583e-11,1.9051e-08
0.28836,0.56654,0.56654,0.56724,9.5705e-09,0.4327,0.70178,1.4523e-11,1.9127e-08
0.28917,0.56654,0.56654,0.56724,9.6084e-09,0.42991,0.70457,1.4462e-11,1.9202e-08
0.28997,0.56654,0.56654,0.56724,9.6463e-09,0.42713,0.70735,1.4402e-11,1.9278e-08
0.29078,0.56654,0.56654,0.56724,9.6841e-09,0.42436,0.71012,1.4341e-11,1.9354e-08
0.29158,0.56654,0.56654,0.56724,9.7218e-09,0.42158,0.71289,1.4281e-11,1.9429e-08
0.29239,0.56654,0.56654,0.56724,9.7595e-09,0.41881,0.71566,1.4221e-11,1.9505e-08
0.29319,0.56654,0.56654,0.56724,9.7971e-09,0.41605,0.71842,1.4161e-11,1.958e-08
0.294,0.56654,0.56654,0.56723,9.8347e-09,0.41328,0.72119,1.4101e-11,1.9655e-08
0.29481,0.56654,0.56654,0.56723,9.8723e-09,0.41053,0.72394,1.4041e-11,1.973e-08
0.29561,0.56654,0.56654,0.56723,9.9097e-09,0.40777,0.72669,1.3982e-11,1.9805e-08
0.29642,0.56654,0.56654,0.56723,9.9472e-09,0.40502,0.72944,1.3922e-11,1.988e-08
0.29722,0.56654,0.56654,0.56723,9.9845e-09,0.40228,0.73219,1.3863e-11,1.9955e-08
0.29803,0.56654,0.56654,0.56723,1.0022e-08,0.39953,0.73493,1.3803e-11,2.003e-08
0.29883,0.56654,0.56654,0.56723,1.0059e-08,0.3968,0.73766,1.3744e-11,2.0104e-08
0.29964,0.56654,0.56654,0.56723,1.0096e-08,0.39406,0.74039,1.3685e-11,2.0179e-08
0.30044,0.56654,0.56654,0.56723,1.0133e-08,0.39133,0.74312,1.3626e-11,2.0253e-08
0.30125,0.56654,0.56654,0.56723,1.017e-08,0.38861,0.74584,1.3567e-11,2.0327e-08
0.30206,0.56654,0.56654,0.56722,1.0207e-08,0.38589,0.74856,1.3508e-11,2.0401e-08
0.30286,0.56654,0.56654,0.56722,1.0244e-08,0.38317,0.75127,1.3449e-11,2.0475e-08
0.30367,0.56654,0.56654,0.56722,1.0281e-08,0.38046,0.75398,1.3391e-11,2.0549e-08
0.30447,0.56654,0.56654,0.56722,1.0318e-08,0.37776,0.75668,1.3332e-11,2.0623e-08
0.30528,0.56654,0.56654,0.56722,1.0355e-08,0.37506,0.75938,1.3274e-11,2.0696e-08
0.30608,0.56654,0.56654,0.56722,1.0392e-08,0.37236,0.76208,1.3215e-11,2.077e-08
0.30689,0.56654,0.56654,0.56722,1.0428e-08,0.36967,0.76476,1.3157e-11,2.0843e-08
0.30769,0.56654,0.56654,0.56722,1.0465e-08,0.36698,0.76745,1.3098e-11,2.0916e-08
0.3085,0.56654,0.56654,0.56721,1.0501e-08,0.3643,0.77013,1.304e-11,2.0989e-08
0.3093,0.56654,0.56654,0.56721,1.0538e-08,0.36163,0.7728,1.2982e-11,2.1062e-08
0.31011,0.56654,0.56654,0.56721,1.0574e-08,0.35896,0.77547,1.2924e-11,2.1135e-08
0.31092,0.56654,0.56654,0.56721,1.061e-08,0.35629,0.77813,1.2866e-11,2.1207e-08
0.31172,0.56654,0.56654,0.56721,1.0646e-08,0.35363,0.78079,1.2808e-11,2.128e-08
0.31253,0.56654,0.56654,0.56721,1.0682e-08,0.35098,0.78344,1.275e-11,2.1352e-08
0.31333,0.56654,0.56654,0.56721,1.0718e-08,0.34833,0.78608,1.2692e-11,2.1424e-08
0.31414,0.56654,0.56654,0.5672,1.0754e-08,0.34568,0.78873,1.2634e-11,2.1496e-08
0.31494,0.56654,0.56654,0.5672,1.079e-08,0.34305,0.79136,1.2576e-11,2.1568e-08
0.31575,0.56654,0.56654,0.5672,1.0826e-08,0.34041,0.79399,1.2519e-11,2.164e-08
0.31655,0.56654,0.56654,0.5672,1.0862e-08,0.33779,0.79661,1.2461e-11,2.1711e-08
0.31736,0.56654,0.56654,0.5672,1.0897e-08,0.33517,0.79923,1.2403e-11,2.1782e-08
0.31816,0.56654,0.56654,0.5672,1.0933e-08,0.33255,0.80184,1.2345e-11,2.1854e-08
0.31897,0.56654,0.56654,0.5672,1.0968e-08,0.32995,0.80445,1.2288e-11,2.1925e-08
0.31978,0.56654,0.56654,0.56719,1.1004e-08,0.32734,0.80705,1.223e-11,2.1996e-08
0.32058,0.56654,0.56654,0.56719,1.1039e-08,0.32475,0.80964,1.2173e-11,2.2066e-08
0.32139,0.56654,0.56654,0.56719,1.1074e-08,0.32216,0.81222,1.2115e-11,2.2137e-08
0.32219,0.56654,0.56654,0.56719,1.111e-08,0.31957,0.81481,1.2058e-11,2.2207e-08
0.323,0.56654,0.56654,0.56719,1.1145e-08,0.317,0.81738,1.2e-11,2.2277e-08
0.3238,0.56654,0.56654,0.56719,1.118e-08,0.31443,0.81995,1.1943e-11,2.2347e-08
0.32461,0.56654,0.56654,0.56718,1.1214e-08,0.31186,0.82251,1.1886e-11,2.2417e-08
0.32541,0.56654,0.56654,0.56718,1.1249e-08,0.3093,0.82506,1.1828e-11,2.2487e-08
0.32622,0.56654,0.56654,0.56718,1.1284e-08,0.30675,0.82761,1.1771e-11,2.2556e-08
0.32702,0.56654,0.56654,0.56718,1.1319e-08,0.30421,0.83015,1.1714e-11,2.2625e-08
0.32783,0.56654,0.56654,0.56718,1.1353e-08,0.30167,0.83269,1.1657e-11,2.2694e-08
0.32864,0.56654,0.56654,0.56718,1.1387e-08,0.29914,0.83521,1.1599e-11,2.2763e-08
0.32944,0.56654,0.56654,0.56717,1.1422e-08,0.29661,0.83774,1.1542e-11,2.2832e-08
0.33025,0.56654,0.56654,0.56717,1.1456e-08,0.2941,0.84025,1.1485e-11,2.2901e-08
0.33105,0.56654,0.56654,0.56717,1.149e-08,0.29159,0.84276,1.1428e-11,2.2969e-08
0.33186,0.56654,0.56654,0.56717,1.1524e-08,0.28908,0.84526,1.1371e-11,2.3037e-08
0.33266,0.56654,0.56654,0.56717,1.1558e-08,0.28659,0.84775,1.1315e-11,2.3105e-08
0.33347,0.56654,0.56654,0.56717,1.1592e-08,0.2841,0.85023,1.1258e-11,2.3173e-08
0.33427,0.56654,0.56654,0.56716,1.1626e-08,0.28162,0.85271,1.1201e-11,2.324e-08
0.33508,0.56654,0.56654,0.56716,1.1659e-08,0.27914,0.85518,1.1144e-11,2.3308e-08
0.33589,0.56654,0.56654,0.56716,1.1693e-08,0.27667,0.85765,1.1088e-11,2.3375e-08
0.33669,0.56654,0.56654,0.56716,1.1726e-08,0.27421,0.8601,1.1031e-11,2.3442e-08
0.3375,0.56654,0.56654,0.56716,1.176e-08,0.27176,0.86255,1.0975e-11,2.3508e-08
0.3383,0.56654,0.56654,0.56715,1.1793e-08,0.26932,0.86499,1.0919e-11,2.3575e-08
0.33911,0.56654,0.56654,0.56715,1.1826e-08,0.26688,0.86743,1.0862e-11,2.3641e-08
0.33991,0.56654,0.56654,0.56715,1.1859e-08,0.26445,0.86985,1.0806e-11,2.3707e-08
0.34072,0.56654,0.56654,0.56715,1.1892e-08,0.26203,0.87227,1.075e-11,2.3773e-08
0.34152,0.56654,0.56654,0.56715,1.1925e-08,0.25961,0.87468,1.0694e-11,2.3839e-08
0.34233,0.56654,0.56654,0.56715,1.1958e-08,0.25721,0.87708,1.0639e-11,2.3905e-08
0.34313,0.56654,0.56654,0.56714,1.199e-08,0.25481,0.87948,1.0583e-11,2.397e-08
0.34394,0.56654,0.56654,0.56714,1.2023e-08,0.25242,0.88186,1.0528e-11,2.4035e-08
0.34475,0.56654,0.56654,0.56714,1.2055e-08,0.25004,0.88424,1.0472e-11,2.41e-08
0.34555,0.56654,0.56654,0.56714,1.2087e-08,0.24766,0.88661,1.0417e-11,2.4164e-08
0.34636,0.56654,0.56654,0.56713,1.212e-08,0.2453,0.88897,1.0362e-11,2.4229e-08
0.34716,0.56654,0.56654,0.56713,1.2152e-08,0.24294,0.89133,1.0307e-11,2.4293e-08
0.34797,0.56654,0.56654,0.56713,1.2183e-08,0.24059,0.89367,1.0252e-11,2.4357e-08
0.34877,0.56654,0.56654,0.56713,1.2215e-08,0.23825,0.89601,1.0197e-11,2.442e-08
0.34958,0.56654,0.56654,0.56713,1.2247e-08,0.23592,0.89834,1.0143e-11,2.4484e-08
0.35038,0.56654,0.56654,0.56712,1.2279e-08,0.23359,0.90066,1.0088e-11,2.4547e-08
0.35119,0.56654,0.56654,0.56712,1.231e-08,0.23128,0.90297,1.0034e-11,2.461e-08
0.35199,0.56654,0.56654,0.56712,1.2341e-08,0.22897,0.90527,9.9798e-12,2.4673e-08
0.3528,0.56654,0.56654,0.56712,1.2373e-08,0.22667,0.90756,9.9258e-12,2.4735e-08
0.35361,0.56654,0.56654,0.56712,1.2404e-08,0.22438,0.90985,9.872e-12,2.4798e-08
0.35441,0.56654,0.56654,0.56711,1.2435e-08,0.2221,0.91213,9.8184e-12,2.486e-08
0.35522,0.56654,0.56654,0.56711,1.2466e-08,0.21983,0.91439,9.7649e-12,2.4922e-08
0.35602,0.56654,0.56654,0.56711,1.2496e-08,0.21757,0.91665,9.7116e-12,2.4983e-08
0.35683,0.56654,0.56654,0.56711,1.2527e-08,0.21531,0.9189,9.6584e-12,2.5045e-08
0.35763,0.56654,0.56654,0.5671,1.2558e-08,0.21307,0.92114,9.6054e-12,2.5106e-08
0.35844,0.56654,0.56654,0.5671,1.2588e-08,0.21083,0.92337,9.5526e-12,2.5166e-08
0.35924,0.56654,0.56654,0.5671,1.2618e-08,0.2086,0.9256,9.5e-12,2.5227e-08
0.36005,0.56654,0.56654,0.5671,1.2648e-08,0.20639,0.92781,9.4475e-12,2.5287e-08
0.36086,0.56654,0.56654,0.5671,1.2678e-08,0.20418,0.93001,9.3951e-12,2.5347e-08
0.36166,0.56654,0.56654,0.56709,1.2708e-08,0.20198,0.93221,9.3429e-12,2.5407e-08
0.36247,0.56654,0.56654,0.56709,1.2738e-08,0.19979,0.93439,9.2909e-12,2.5467e-08
0.36327,0.56654,0.56654,0.56709,1.2768e-08,0.19761,0.93657,9.239e-12,2.5526e-08
0.36408,0.56654,0.56654,0.56709,1.2797e-08,0.19544,0.93874,9.1873e-12,2.5585e-08
0.36488,0.56654,0.56654,0.56708,1.2827e-08,0.19327,0.94089,9.1358e-12,2.5644e-08
0.36569,0.56654,0.56654,0.56708,1.2856e-08,0.19112,0.94304,9.0844e-12,2.5703e-08
0.36649,0.56654,0.56654,0.56708,1.2885e-08,0.18898,0.94518,9.0331e-12,2.5761e-08
0.3673,0.56654,0.56654,0.56708,1.2914e-08,0.18685,0.94731,8.982e-12,2.5819e-08
0.3681,0.56654,0.56654,0.56707,1.2943e-08,0.18472,0.94943,8.9311e-12,2.5877e-08
0.36891,0.56654,0.56654,0.56707,1.2971e-08,0.18261,0.95153,8.8803e-12,2.5934e-08
0.36972,0.56654,0.56654,0.56707,1.3e-08,0.18051,0.95363,8.8296e-12,2.5991e-08
0.37052,0.56654,0.56654,0.56707,1.3028e-08,0.17841,0.95572,8.7791e-12,2.6048e-08
0.37133,0.56654,0.56654,0.56706,1.3057e-08,0.17633,0.9578,8.7288e-12,2.6105e-08
0.37213,0.56654,0.56654,0.56706,1.3085e-08,0.17425,0.95987,8.6785e-12,2.6161e-08
0.37294,0.56654,0.56654,0.56706,1.3113e-08,0.17219,0.96193,8.6284e-12,2.6217e-08
0.37374,0.56654,0.56654,0.56706,1.3141e-08,0.17014,0.96398,8.5785e-12,2.6273e-08
0.37455,0.56654,0.56654,0.56705,1.3169e-08,0.16809,0.96601,8.5287e-12,2.6329e-08
0.37535,0.56654,0.56654,0.56705,1.3196e-08,0.16606,0.96804,8.479e-12,2.6384e-08
0.37616,0.56654,0.56654,0.56705,1.3224e-08,0.16404,0.97006,8.4294e-12,2.6439e-08
0.37696,0.56654,0.56654,0.56705,1.3251e-08,0.16203,0.97207,8.38e-12,2.6494e-08
0.37777,0.56654,0.56654,0.56704,1.3278e-08,0.16002,0.97406,8.3307e-12,2.6548e-08
0.37858,0.56654,0.56654,0.56704,1.3305e-08,0.15803,0.97605,8.2815e-12,2.6602e-08
0.37938,0.56654,0.56654,0.56704,1.3332e-08,0.15605,0.97803,8.2325e-12,2.6656e-08
0.38019,0.56654,0.56654,0.56704,1.3359e-08,0.15408,0.97999,8.1836e-12,2.671e-08
0.38099,0.56654,0.56654,0.56703,1.3386e-08,0.15212,0.98195,8.1348e-12,2.6763e-08
0.3818,0.56654,0.56654,0.56703,1.3412e-08,0.15017,0.98389,8.0862e-12,2.6816e-08
0.3826,0.56654,0.56654,0.56703,1.3438e-08,0.14823,0.98583,8.0377e-12,2.6869e-08
0.38341,0.56654,0.56654,0.56703,1.3465e-08,0.1463,0.98775,7.9893e-12,2.6921e-08
0.38421,0.56654,0.56654,0.56702,1.3491e-08,0.14438,0.98966,7.9411e-12,2.6973e-08
0.38502,0.56654,0.56654,0.56702,1.3517e-08,0.14248,0.99156,7.893e-12,2.7025e-08
0.38582,0.56654,0.56654,0.56702,1.3542e-08,0.14058,0.99345,7.845e-12,2.7077e-08
0.38663,0.56654,0.56654,0.56701,1.3568e-08,0.1387,0.99533,7.7972e-12,2.7128e-08
0.38744,0.56654,0.56654,0.56701,1.3593e-08,0.13682,0.9972,7.7495e-12,2.7179e-08
0.38824,0.56654,0.56654,0.56701,1.3619e-08,0.13496,0.99906,7.702e-12,2.723e-08
0.38905,0.56654,0.56654,0.56701,1.3644e-08,0.13311,1.0009,7.6546e-12,2.728e-08
0.38985,0.56654,0.56654,0.567,1.3669e-08,0.13127,1.0027,7.6074e-12,2.733e-08
0.39066,0.56654,0.56654,0.567,1.3694e-08,0.12944,1.0046,7.5603e-12,2.738e-08
0.39146,0.56654,0.56654,0.567,1.3718e-08,0.12762,1.0064,7.5134e-12,2.7429e-08
0.39227,0.56654,0.56654,0.56699,1.3743e-08,0.12581,1.0082,7.4666e-12,2.7478e-08
0.39307,0.56654,0.56654,0.56699,1.3767e-08,0.12401,1.01,7.4201e-12,2.7527e-08
0.39388,0.56654,0.56654,0.56699,1.3791e-08,0.12223,1.0117,7.3736e-12,2.7576e-08
0.39469,0.56654,0.56654,0.56699,1.3816e-08,0.12046,1.0135,7.3274e-12,2.7624e-08
0.39549,0.56654,0.56654,0.56698,1.3839e-08,0.11869,1.0153,7.2813e-12,2.7672e-08
0.3963,0.56654,0.56654,0.56698,1.3863e-08,0.11694,1.017,7.2354e-12,2.7719e-08
0.3971,0.56654,0.56654,0.56698,1.3887e-08,0.11521,1.0187,7.1897e-12,2.7766e-08
0.39791,0.56654,0.56654,0.56697,1.391e-08,0.11348,1.0205,7.1442e-12,2.7813e-08
0.39871,0.56654,0.56654,0.56697,1.3934e-08,0.11176,1.0222,7.0988e-12,2.786e-08
0.39952,0.56654,0.56654,0.56697,1.3957e-08,0.11006,1.0239,7.0537e-12,2.7906e-08
0.40032,0.56654,0.56654,0.56697,1.398e-08,0.10837,1.0256,7.0088e-12,2.7952e-08
0.40113,0.56654,0.56654,0.56696,1.4002e-08,0.10669,1.0272,6.964e-12,2.7998e-08
0.40193,0.56654,0.56654,0.56696,1.4025e-08,0.10502,1.0289,6.9195e-12,2.8043e-08
0.40274,0.56654,0.56654,0.56696,1.4048e-08,0.10336,1.0306,6.8752e-12,2.8088e-08
0.40355,0.56654,0.56654,0.56695,1.407e-08,0.10171,1.0322,6.8311e-12,2.8133e-08
0.40435,0.56654,0.56654,0.56695,1.4092e-08,0.10008,1.0338,6.7872e-12,2.8177e-08
0.40516,0.56654,0.56654,0.56695,1.4114e-08,0.09846,1.0354,6.7436e-12,2.8221e-08
0.40596,0.56654,0.56654,0.56695,1.4136e-08,0.096851,1.037,6.7001e-12,2.8265e-08
0.40677,0.56654,0.56654,0.56694,1.4158e-08,0.095253,1.0386,6.6569e-12,2.8308e-08
0.40757,0.56654,0.56654,0.56694,1.4179e-08,0.093668,1.0402,6.6139e-12,2.8352e-08
0.40838,0.56654,0.56654,0.56694,1.42e-08,0.092095,1.0418,6.5712e-12,2.8394e-08
0.40918,0.56654,0.56654,0.56693,1.4222e-08,0.090534,1.0433,6.5286e-12,2.8437e-08
0.40999,0.56654,0.56654,0.56693,1.4243e-08,0.088985,1.0449,6.4863e-12,2.8479e-08
0.41079,0.56654,0.56654,0.56693,1.4263e-08,0.087449,1.0464,6.4443e-12,2.852e-08
0.4116,0.56654,0.56654,0.56692,1.4284e-08,0.085925,1.0479,6.4025e-12,2.8562e-08
0.41241,0.56654,0.56654,0.56692,1.4305e-08,0.084413,1.0494,6.3609e-12,2.8603e-08
0.41321,0.56654,0.56654,0.56692,1.4325e-08,0.082913,1.0509,6.3195e-12,2.8644e-08
0.41402,0.56654,0.56654,0.56691,1.4345e-08,0.081426,1.0524,6.2784e-12,2.8684e-08
0.41482,0.56654,0.56654,0.56691,1.4365e-08,0.079951,1.0539,6.2376e-12,2.8724e-08
0.41563,0.56654,0.56654,0.56691,1.4385e-08,0.078489,1.0553,6.197e-12,2.8764e-08
0.41643,0.56654,0.56654,0.56691,1.4405e-08,0.077039,1.0568,6.1566e-12,2.8803e-08
0.41724,0.56654,0.56654,0.5669,1.4424e-08,0.075602,1.0582,6.1164e-12,2.8842e-08
0.41804,0.56654,0.56654,0.5669,1.4443e-08,0.074177,1.0596,6.0765e-12,2.8881e-08
0.41885,0.56654,0.56654,0.5669,1.4463e-08,0.072765,1.061,6.0369e-12,2.8919e-08
0.41966,0.56654,0.56654,0.56689,1.4482e-08,0.071365,1.0624,5.9974e-12,2.8957e-08
0.42046,0.56654,0.56654,0.56689,1.45e-08,0.069979,1.0638,5.9583e-12,2.8995e-08
0.42127,0.56654,0.56654,0.56689,1.4519e-08,0.068605,1.0652,5.9193e-12,2.9032e-08
0.42207,0.56654,0.56654,0.56688,1.4537e-08,0.067243,1.0665,5.8806e-12,2.9069e-08
0.42288,0.56654,0.56654,0.56688,1.4556e-08,0.065895,1.0679,5.8421e-12,2.9106e-08
0.42368,0.56654,0.56654,0.56688,1.4574e-08,0.064559,1.0692,5.8039e-12,2.9142e-08
0.42449,0.56654,0.56654,0.56687,1.4592e-08,0.063236,1.0705,5.7659e-12,2.9178e-08
0.42529,0.56654,0.56654,0.56687,1.4609e-08,0.061926,1.0718,5.7281e-12,2.9213e-08
0.4261,0.56654,0.56654,0.56687,1.4627e-08,0.060629,1.0731,5.6905e-12,2.9248e-08
0.4269,0.56654,0.56654,0.56686,1.4644e-08,0.059345,1.0744,5.6532e-12,2.9283e-08
0.42771,0.56654,0.56654,0.56686,1.4662e-08,0.058074,1.0756,5.6161e-12,2.9318e-08
0.42852,0.56654,0.56654,0.56686,1.4679e-08,0.056816,1.0769,5.5792e-12,2.9352e-08
0.42932,0.56654,0.56654,0.56685,1.4696e-08,0.055571,1.0781,5.5425e-12,2.9386e-08
0.43013,0.56654,0.56654,0.56685,1.4712e-08,0.054339,1.0794,5.506e-12,2.9419e-08
0.43093,0.56654,0.56654,0.56685,1.4729e-08,0.053121,1.0806,5.4698e-12,2.9452e-08
0.43174,0.56654,0.56654,0.56684,1.4745e-08,0.051915,1.0818,5.4338e-12,2.9485e-08
0.43254,0.56654,0.56654,0.56684,1.4761e-08,0.050723,1.083,5.398e-12,2.9517e-08
0.43335,0.56654,0.56654,0.56684,1.4777e-08,0.049543,1.0841,5.3624e-12,2.9549e-08
0.43415,0.56654,0.56654,0.56683,1.4793e-08,0.048377,1.0853,5.327e-12,2.9581e-08
0.43496,0.56654,0.56654,0.56683,1.4809e-08,0.047225,1.0864,5.2918e-12,2.9612e-08
0.43576,0.56654,0.56654,0.56683,1.4824e-08,0.046085,1.0876,5.2568e-12,2.9643e-08
0.43657,0.56654,0.56654,0.56682,1.4839e-08,0.044959,1.0887,5.222e-12,2.9673e-08
0.43738,0.56654,0.56654,0.56682,1.4854e-08,0.043847,1.0898,5.1874e-12,2.9704e-08
0.43818,0.56654,0.56654,0.56682,1.4869e-08,0.042747,1.0909,5.153e-12,2.9733e-08
0.43899,0.56654,0.56654,0.56681,1.4884e-08,0.041661,1.092,5.1188e-12,2.9763e-08
0.43979,0.56654,0.56654,0.56681,1.4898e-08,0.040589,1.093,5.0848e-12,2.9792e-08
0.4406,0.56654,0.56654,0.56681,1.4913e-08,0.03953,1.0941,5.051e-12,2.9821e-08
0.4414,0.56654,0.56654,0.5668,1.4927e-08,0.038484,1.0951,5.0174e-12,2.9849e-08
0.44221,0.56654,0.56654,0.5668,1.4941e-08,0.037452,1.0961,4.984e-12,2.9877e-08
0.44301,0.56654,0.56654,0.5668,1.4955e-08,0.036434,1.0972,4.9508e-12,2.9904e-08
0.44382,0.56654,0.56654,0.56679,1.4968e-08,0.035429,1.0982,4.9177e-12,2.9932e-08
0.44462,0.56654,0.56654,0.56679,1.4982e-08,0.034438,1.0991,4.8849e-12,2.9959e-08
0.44543,0.56654,0.56654,0.56679,1.4995e-08,0.03346,1.1001,4.8522e-12,2.9985e-08
0.44624,0.56654,0.56654,0.56678,1.5008e-08,0.032496,1.1011,4.8198e-12,3.0011e-08
0.44704,0.56654,0.56654,0.56678,1.5021e-08,0.031546,1.102,4.7875e-12,3.0037e-08
0.44785,0.56654,0.56654,0.56678,1.5034e-08,0.03061,1.1029,4.7554e-12,3.0062e-08
0.44865,0.56654,0.56654,0.56677,1.5046e-08,0.029687,1.1039,4.7235e-12,3.0087e-08
0.44946,0.56654,0.56654,0.56677,1.5058e-08,0.028778,1.1048,4.6918e-12,3.0112e-08
0.45026,0.56654,0.56654,0.56677,1.507e-08,0.027882,1.1057,4.6602e-12,3.0136e-08
0.45107,0.56654,0.56654,0.56676,1.5082e-08,0.027001,1.1065,4.6289e-12,3.016e-08
0.45187,0.56654,0.56654,0.56676,1.5094e-08,0.026133,1.1074,4.5978e-12,3.0183e-08
0.45268,0.56654,0.56654,0.56676,1.5106e-08,0.025279,1.1082,4.5668e-12,3.0207e-08
0.45349,0.56654,0.56654,0.56675,1.5117e-08,0.024439,1.1091,4.5361e-12,3.0229e-08
0.45429,0.56654,0.56654,0.56675,1.5128e-08,0.023613,1.1099,4.5055e-12,3.0252e-08
0.4551,0.56654,0.56654,0.56675,1.5139e-08,0.022801,1.1107,4.4751e-12,3.0274e-08
0.4559,0.56654,0.56654,0.56674,1.515e-08,0.022003,1.1115,4.445e-12,3.0295e-08
0.45671,0.56654,0.56654,0.56674,1.516e-08,0.021218,1.1123,4.415e-12,3.0316e-08
0.45751,0.56654,0.56654,0.56673,1.5171e-08,0.020448,1.113,4.3852e-12,3.0337e-08
0.45832,0.56654,0.56654,0.56673,1.5181e-08,0.019692,1.1138,4.3556e-12,3.0358e-08
0.45912,0.56654,0.56654,0.56673,1.5191e-08,0.018949,1.1145,4.3263e-12,3.0378e-08
0.45993,0.56654,0.56654,0.56672,1.5201e-08,0.018221,1.1152,4.2971e-12,3.0397e-08
0.46073,0.56654,0.56654,0.56672,1.5211e-08,0.017506,1.1159,4.2682e-12,3.0417e-08
0.46154,0.56654,0.56654,0.56672,1.522e-08,0.016806,1.1166,4.2394e-12,3.0436e-08
0.46235,0.56654,0.56654,0.56671,1.5229e-08,0.01612,1.1173,4.2109e-12,3.0454e-08
0.46315,0.56654,0.56654,0.56671,1.5238e-08,0.015448,1.118,4.1826e-12,3.0472e-08
0.46396,0.56654,0.56654,0.56671,1.5247e-08,0.01479,1.1186,4.1545e-12,3.049e-08
0.46476,0.56654,0.56654,0.5667,1.5256e-08,0.014146,1.1193,4.1266e-12,3.0508e-08
0.46557,0.56654,0.56654,0.5667,1.5264e-08,0.013517,1.1199,4.099e-12,3.0525e-08
0.46637,0.56654,0.56654,0.5667,1.5273e-08,0.012901,1.1205,4.0716e-12,3.0541e-08
0.46718,0.56654,0.56654,0.56669,1.5281e-08,0.0123,1.1211,4.0444e-12,3.0557e-08
0.46798,0.56654,0.56654,0.56669,1.5289e-08,0.011713,1.1217,4.0174e-12,3.0573e-08
0.46879,0.56654,0.56654,0.56669,1.5296e-08,0.01114,1.1222,3.9907e-12,3.0589e-08
0.46959,0.56654,0.56654,0.56668,1.5304e-08,0.010581,1.1228,3.9642e-12,3.0604e-08
0.4704,0.56654,0.56654,0.56668,1.5311e-08,0.010037,1.1233,3.938e-12,3.0618e-08
0.47121,0.56654,0.56654,0.56667,1.5318e-08,0.0095065,1.1238,3.912e-12,3.0633e-08
0.47201,0.56654,0.56654,0.56667,1.5325e-08,0.0089906,1.1244,3.8862e-12,3.0647e-08
0.47282,0.56654,0.56654,0.56667,1.5332e-08,0.0084889,1.1248,3.8607e-12,3.066e-08
0.47362,0.56654,0.56654,0.56666,1.5339e-08,0.0080016,1.1253,3.8355e-12,3.0673e-08
0.47443,0.56654,0.56654,0.56666,1.5345e-08,0.0075286,1.1258,3.8104e-12,3.0686e-08
0.47523,0.56654,0.56654,0.56666,1.5351e-08,0.0070698,1.1262,3.7857e-12,3.0698e-08
0.47604,0.56654,0.56654,0.56665,1.5357e-08,0.0066254,1.1267,3.7612e-12,3.071e-08
0.47684,0.56654,0.56654,0.56665,1.5363e-08,0.0061954,1.1271,3.737e-12,3.0722e-08
0.47765,0.56654,0.56654,0.56665,1.5368e-08,0.0057797,1.1275,3.713e-12,3.0733e-08
0.47846,0.56654,0.56654,0.56664,1.5374e-08,0.0053784,1.1279,3.6892e-12,3.0744e-08
0.47926,0.56654,0.56654,0.56664,1.5379e-08,0.0049914,1.1283,3.6658e-12,3.0754e-08
0.48007,0.56654,0.56654,0.56664,1.5384e-08,0.0046188,1.1287,3.6426e-12,3.0764e-08
0.48087,0.56654,0.56654,0.56663,1.5389e-08,0.0042607,1.129,3.6197e-12,3.0774e-08
0.48168,0.56654,0.56654,0.56663,1.5393e-08,0.0039169,1.1293,3.597e-12,3.0783e-08
0.48248,0.56654,0.56654,0.56662,1.5398e-08,0.0035875,1.1297,3.5746e-12,3.0792e-08
0.48329,0.56654,0.56654,0.56662,1.5402e-08,0.0032725,1.13,3.5525e-12,3.08e-08
0.48409,0.56654,0.56654,0.56662,1.5406e-08,0.002972,1.1303,3.5306e-12,3.0808e-08
0.4849,0.56654,0.56654,0.56661,1.541e-08,0.0026859,1.1305,3.509e-12,3.0816e-08
0.4857,0.56654,0.56654,0.56661,1.5413e-08,0.0024143,1.1308,3.4877e-12,3.0823e-08
0.48651,0.56654,0.56654,0.56661,1.5417e-08,0.0021571,1.1311,3.4667e-12,3.083e-08
0.48732,0.56654,0.56654,0.5666,1.542e-08,0.0019144,1.1313,3.4459e-12,3.0836e-08
0.48812,0.56654,0.56654,0.5666,1.5423e-08,0.0016861,1.1315,3.4254e-12,3.0842e-08
0.48893,0.56654,0.56654,0.5666,1.5426e-08,0.0014723,1.1317,3.4051e-12,3.0848e-08
0.48973,0.56654,0.56654,0.56659,1.5428e-08,0.0012729,1.1319,3.3852e-12,3.0853e-08
0.49054,0.56654,0.56654,0.56659,1.5431e-08,0.0010881,1.1321,3.3654e-12,3.0858e-08
0.49134,0.56654,0.56654,0.56658,1.5433e-08,0.00091769,1.1323,3.346e-12,3.0863e-08
0.49215,0.56654,0.56654,0.56658,1.5435e-08,0.00076181,1.1324,3.3268e-12,3.0867e-08
0.49295,0.56654,0.56654,0.56658,1.5437e-08,0.00062041,1.1325,3.3079e-12,3.087e-08
0.49376,0.56654,0.56654,0.56657,1.5438e-08,0.00049351,1.1327,3.2893e-12,3.0874e-08
0.49456,0.56654,0.56654,0.56657,1.544e-08,0.00038111,1.1328,3.2709e-12,3.0877e-08
0.49537,0.56654,0.56654,0.56657,1.5441e-08,0.00028321,1.1329,3.2528e-12,3.0879e-08
0.49618,0.56654,0.56654,0.56656,1.5442e-08,0.00019981,1.1329,3.235e-12,3.0881e-08
0.49698,0.56654,0.56654,0.56656,1.5443e-08,0.00013092,1.133,3.2174e-12,3.0883e-08
0.49779,0.56654,0.56654,0.56656,1.5444e-08,7.6536e-05,1.133,3.2001e-12,3.0884e-08
0.49859,0.56654,0.56654,0.56655,1.5444e-08,3.6662e-05,1.1331,3.1831e-12,3.0885e-08
0.4994,0.56654,0.56654,0.56655,1.5444e-08,1.1298e-05,1.1331,3.1663e-12,3.0886e-08
0.5002,0.56654,0.56654,0.56655,1.5444e-08,4.4581e-07,1.1331,3.1498e-12,3.0886e-08
0.50101,0.56654,0.56654,0.56654,1.5444e-08,4.1044e-06,1.1331,3.1335e-12,3.0885e-08
0.50181,0.56654,0.56654,0.56654,1.5444e-08,2.2274e-05,1.1331,3.1176e-12,3.0885e-08
0.50262,0.56654,0.56654,0.56653,1.5443e-08,5.4954e-05,1.133,3.1018e-12,3.0884e-08
0.50343,0.56654,0.56654,0.56653,1.5443e-08,0.00010214,1.133,3.0864e-12,3.0882e-08
0.50423,0.56654,0.56654,0.56653,1.5442e-08,0.00016384,1.1329,3.0712e-12,3.088e-08
0.50504,0.56654,0.56654,0.56652,1.5441e-08,0.00024005,1.1328,3.0562e-12,3.0878e-08
0.50584,0.56654,0.56654,0.56652,1.5439e-08,0.00033076,1.1327,3.0415e-12,3.0876e-08
0.50665,0.56654,0.56654,0.56652,1.5438e-08,0.00043597,1.1326,3.0271e-12,3.0873e-08
0.50745,0.56654,0.56654,0.56651,1.5436e-08,0.00055569,1.1325,3.013e-12,3.0869e-08
0.50826,0.56654,0.56654,0.56651,1.5434e-08,0.0006899,1.1323,2.9991e-12,3.0865e-08
0.50906,0.56654,0.56654,0.56651,1.5432e-08,0.0008386,1.1322,2.9855e-12,3.0861e-08
0.50987,0.56654,0.56654,0.5665,1.543e-08,0.0010018,1.132,2.9721e-12,3.0856e-08
0.51067,0.56654,0.56654,0.5665,1.5427e-08,0.0011795,1.1318,2.959e-12,3.0851e-08
0.51148,0.56654,0.56654,0.56649,1.5425e-08,0.0013716,1.1316,2.9462e-12,3.0846e-08
0.51229,0.56654,0.56654,0.56649,1.5422e-08,0.0015783,1.1314,2.9337e-12,3.084e-08
0.51309,0.56654,0.56654,0.56649,1.5419e-08,0.0017994,1.1312,2.9214e-12,3.0834e-08
0.5139,0.56654,0.56654,0.56648,1.5415e-08,0.0020349,1.1309,2.9094e-12,3.0828e-08
0.5147,0.56654,0.56654,0.56648,1.5412e-08,0.002285,1.1307,2.8977e-12,3.0821e-08
0.51551,0.56654,0.56654,0.56648,1.5408e-08,0.0025495,1.1304,2.8862e-12,3.0813e-08
0.51631,0.56654,0.56654,0.56647,1.5404e-08,0.0028284,1.1301,2.875e-12,3.0805e-08
0.51712,0.56654,0.56654,0.56647,1.54e-08,0.0031218,1.1298,2.8642e-12,3.0797e-08
0.51792,0.56654,0.56654,0.56647,1.5396e-08,0.0034296,1.1295,2.8536e-12,3.0789e-08
0.51873,0.56654,0.56654,0.56646,1.5391e-08,0.0037518,1.1292,2.8432e-12,3.078e-08
0.51953,0.56654,0.56654,0.56646,1.5387e-08,0.0040884,1.1288,2.8332e-12,3.077e-08
0.52034,0.56654,0.56654,0.56645,1.5382e-08,0.0044395,1.1285,2.8235e-12,3.0761e-08
0.52115,0.56654,0.56654,0.56645,1.5377e-08,0.0048049,1.1281,2.814e-12,3.0751e-08
0.52195,0.56654,0.56654,0.56645,1.5371e-08,0.0051847,1.1277,2.8048e-12,3.074e-08
0.52276,0.56654,0.56654,0.56644,1.5366e-08,0.0055789,1.1273,2.796e-12,3.0729e-08
0.52356,0.56654,0.56654,0.56644,1.536e-08,0.0059875,1.1269,2.7874e-12,3.0718e-08
0.52437,0.56654,0.56654,0.56644,1.5354e-08,0.0064105,1.1265,2.7791e-12,3.0706e-08
0.52517,0.56654,0.56654,0.56643,1.5348e-08,0.0068477,1.126,2.7712e-12,3.0694e-08
0.52598,0.56654,0.56654,0.56643,1.5342e-08,0.0072994,1.1256,2.7635e-12,3.0682e-08
0.52678,0.56654,0.56654,0.56643,1.5336e-08,0.0077653,1.1251,2.7561e-12,3.0669e-08
0.52759,0.56654,0.56654,0.56642,1.5329e-08,0.0082455,1.1246,2.7491e-12,3.0656e-08
0.52839,0.56654,0.56654,0.56642,1.5322e-08,0.0087401,1.1241,2.7423e-12,3.0642e-08
0.5292,0.56654,0.56654,0.56642,1.5315e-08,0.0092489,1.1236,2.7359e-12,3.0628e-08
0.53001,0.56654,0.56654,0.56641,1.5308e-08,0.0097721,1.1231,2.7297e-12,3.0613e-08
0.53081,0.56654,0.56654,0.56641,1.5301e-08,0.010309,1.1225,2.7239e-12,3.0599e-08
0.53162,0.56654,0.56654,0.5664,1.5293e-08,0.010861,1.1219,2.7184e-12,3.0583e-08
0.53242,0.56654,0.56654,0.5664,1.5285e-08,0.011427,1.1214,2.7132e-12,3.0568e-08
0.53323,0.56654,0.56654,0.5664,1.5277e-08,0.012007,1.1208,2.7083e-12,3.0552e-08
0.53403,0.56654,0.56654,0.56639,1.5269e-08,0.012601,1.1202,2.7037e-12,3.0536e-08
0.53484,0.56654,0.56654,0.56639,1.5261e-08,0.01321,1.1196,2.6994e-12,3.0519e-08
0.53564,0.56654,0.56654,0.56639,1.5252e-08,0.013832,1.1189,2.6955e-12,3.0502e-08
0.53645,0.56654,0.56654,0.56638,1.5243e-08,0.014469,1.1183,2.6918e-12,3.0484e-08
0.53726,0.56654,0.56654,0.56638,1.5234e-08,0.01512,1.1176,2.6885e-12,3.0466e-08
0.53806,0.56654,0.56654,0.56638,1.5225e-08,0.015785,1.117,2.6855e-12,3.0448e-08
0.53887,0.56654,0.56654,0.56637,1.5216e-08,0.016464,1.1163,2.6828e-12,3.0429e-08
0.53967,0.56654,0.56654,0.56637,1.5206e-08,0.017158,1.1156,2.6804e-12,3.041e-08
0.54048,0.56654,0.56654,0.56637,1.5197e-08,0.017865,1.1149,2.6783e-12,3.0391e-08
0.54128,0.56654,0.56654,0.56636,1.5187e-08,0.018586,1.1141,2.6765e-12,3.0371e-08
0.54209,0.56654,0.56654,0.56636,1.5177e-08,0.019322,1.1134,2.675e-12,3.0351e-08
0.54289,0.56654,0.56654,0.56636,1.5166e-08,0.020071,1.1126,2.6739e-12,3.033e-08
0.5437,0.56654,0.56654,0.56635,1.5156e-08,0.020835,1.1119,2.673e-12,3.0309e-08
0.5445,0.56654,0.56654,0.56635,1.5145e-08,0.021612,1.1111,2.6724e-12,3.0288e-08
0.54531,0.56654,0.56654,0.56634,1.5134e-08,0.022403,1.1103,2.6722e-12,3.0266e-08
0.54612,0.56654,0.56654,0.56634,1.5123e-08,0.023209,1.1095,2.6722e-12,3.0244e-08
0.54692,0.56654,0.56654,0.56634,1.5112e-08,0.024028,1.1086,2.6725e-12,3.0222e-08
0.54773,0.56654,0.56654,0.56633,1.5101e-08,0.024861,1.1078,2.6731e-12,3.0199e-08
0.54853,0.56654,0.56654,0.56633,1.5089e-08,0.025708,1.107,2.674e-12,3.0176e-08
0.54934,0.56654,0.56654,0.56633,1.5077e-08,0.026569,1.1061,2.6753e-12,3.0152e-08
0.55014,0.56654,0.56654,0.56632,1.5065e-08,0.027444,1.1052,2.6767e-12,3.0128e-08
0.55095,0.56654,0.56654,0.56632,1.5053e-08,0.028332,1.1043,2.6785e-12,3.0104e-08
0.55175,0.56654,0.56654,0.56632,1.5041e-08,0.029234,1.1034,2.6806e-12,3.0079e-08
0.55256,0.56654,0.56654,0.56631,1.5028e-08,0.03015,1.1025,2.6829e-12,3.0054e-08
0.55336,0.56654,0.56654,0.56631,1.5015e-08,0.03108,1.1015,2.6855e-12,3.0028e-08
0.55417,0.56654,0.56654,0.56631,1.5003e-08,0.032024,1.1006,2.6884e-12,3.0002e-08
0.55498,0.56654,0.56654,0.5663,1.4989e-08,0.032981,1.0996,2.6916e-12,2.9976e-08
0.55578,0.56654,0.56654,0.5663,1.4976e-08,0.033952,1.0986,2.695e-12,2.995e-08
0.55659,0.56654,0.56654,0.5663,1.4963e-08,0.034936,1.0977,2.6987e-12,2.9923e-08
0.55739,0.56654,0.56654,0.56629,1.4949e-08,0.035934,1.0967,2.7027e-12,2.9895e-08
0.5582,0.56654,0.56654,0.56629,1.4935e-08,0.036946,1.0956,2.7069e-12,2.9867e-08
0.559,0.56654,0.56654,0.56629,1.4921e-08,0.037971,1.0946,2.7114e-12,2.9839e-08
0.55981,0.56654,0.56654,0.56628,1.4907e-08,0.03901,1.0936,2.7162e-12,2.9811e-08
0.56061,0.56654,0.56654,0.56628,1.4892e-08,0.040062,1.0925,2.7212e-12,2.9782e-08
0.56142,0.56654,0.56654,0.56628,1.4878e-08,0.041128,1.0914,2.7265e-12,2.9753e-08
0.56223,0.56654,0.56654,0.56627,1.4863e-08,0.042207,1.0903,2.732e-12,2.9723e-08
0.56303,0.56654,0.56654,0.56627,1.4848e-08,0.0433,1.0892,2.7377e-12,2.9693e-08
0.56384,0.56654,0.56654,0.56627,1.4833e-08,0.044406,1.0881,2.7437e-12,2.9663e-08
0.56464,0.56654,0.56654,0.56626,1.4818e-08,0.045525,1.087,2.75e-12,2.9633e-08
0.56545,0.56654,0.56654,0.56626,1.4802e-08,0.046658,1.0859,2.7565e-12,2.9601e-08
0.56625,0.56654,0.56654,0.56626,1.4786e-08,0.047804,1.0847,2.7632e-12,2.957e-08
0.56706,0.56654,0.56654,0.56625,1.4771e-08,0.048964,1.0835,2.7702e-12,2.9538e-08
0.56786,0.56654,0.56654,0.56625,1.4755e-08,0.050136,1.0824,2.7774e-12,2.9506e-08
0.56867,0.56654,0.56654,0.56625,1.4738e-08,0.051322,1.0812,2.7848e-12,2.9474e-08
0.56947,0.56654,0.56654,0.56624,1.4722e-08,0.052521,1.08,2.7925e-12,2.9441e-08
0.57028,0.56654,0.56654,0.56624,1.4705e-08,0.053734,1.0787,2.8004e-12,2.9408e-08
0.57109,0.56654,0.56654,0.56624,1.4689e-08,0.054959,1.0775,2.8086e-12,2.9374e-08
0.57189,0.56654,0.56654,0.56623,1.4672e-08,0.056198,1.0763,2.8169e-12,2.934e-08
0.5727,0.56654,0.56654,0.56623,1.4654e-08,0.057449,1.075,2.8255e-12,2.9306e-08
0.5735,0.56654,0.56654,0.56623,1.4637e-08,0.058714,1.0737,2.8343e-12,2.9272e-08
0.57431,0.56654,0.56654,0.56622,1.462e-08,0.059991,1.0725,2.8434e-12,2.9237e-08
0.57511,0.56654,0.56654,0.56622,1.4602e-08,0.061282,1.0712,2.8526e-12,2.9201e-08
0.57592,0.56654,0.56654,0.56622,1.4584e-08,0.062585,1.0698,2.8621e-12,2.9166e-08
0.57672,0.56654,0.56654,0.56621,1.4566e-08,0.063902,1.0685,2.8718e-12,2.913e-08
0.57753,0.56654,0.56654,0.56621,1.4548e-08,0.065231,1.0672,2.8818e-12,2.9093e-08
0.57833,0.56654,0.56654,0.56621,1.453e-08,0.066573,1.0658,2.8919e-12,2.9057e-08
0.57914,0.56654,0.56654,0.5662,1.4511e-08,0.067928,1.0645,2.9023e-12,2.9019e-08
0.57995,0.56654,0.56654,0.5662,1.4492e-08,0.069296,1.0631,2.9129e-12,2.8982e-08
0.58075,0.56654,0.56654,0.5662,1.4474e-08,0.070676,1.0617,2.9237e-12,2.8944e-08
0.58156,0.56654,0.56654,0.56619,1.4455e-08,0.07207,1.0603,2.9347e-12,2.8906e-08
0.58236,0.56654,0.56654,0.56619,1.4435e-08,0.073475,1.0589,2.9459e-12,2.8868e-08
0.58317,0.56654,0.56654,0.56619,1.4416e-08,0.074894,1.0575,2.9574e-12,2.8829e-08
0.58397,0.56654,0.56654,0.56618,1.4396e-08,0.076325,1.056,2.9691e-12,2.879e-08
0.58478,0.56654,0.56654,0.56618,1.4377e-08,0.077768,1.0546,2.981e-12,2.875e-08
0.58558,0.56654,0.56654,0.56618,1.4357e-08,0.079225,1.0531,2.9931e-12,2.8711e-08
0.58639,0.56654,0.56654,0.56618,1.4337e-08,0.080693,1.0517,3.0055e-12,2.867e-08
0.58719,0.56654,0.56654,0.56617,1.4316e-08,0.082174,1.0502,3.018e-12,2.863e-08
0.588,0.56654,0.56654,0.56617,1.4296e-08,0.083668,1.0487,3.0308e-12,2.8589e-08
0.58881,0.56654,0.56654,0.56617,1.4275e-08,0.085174,1.0472,3.0438e-12,2.8548e-08
0.58961,0.56654,0.56654,0.56616,1.4255e-08,0.086692,1.0456,3.057e-12,2.8506e-08
0.59042,0.56654,0.56654,0.56616,1.4234e-08,0.088222,1.0441,3.0705e-12,2.8465e-08
0.59122,0.56654,0.56654,0.56616,1.4213e-08,0.089765,1.0425,3.0842e-12,2.8422e-08
0.59203,0.56654,0.56654,0.56615,1.4191e-08,0.09132,1.041,3.0981e-12,2.838e-08
0.59283,0.56654,0.56654,0.56615,1.417e-08,0.092887,1.0394,3.1122e-12,2.8337e-08
0.59364,0.56654,0.56654,0.56615,1.4148e-08,0.094466,1.0378,3.1266e-12,2.8294e-08
0.59444,0.56654,0.56654,0.56614,1.4127e-08,0.096057,1.0362,3.1412e-12,2.825e-08
0.59525,0.56654,0.56654,0.56614,1.4105e-08,0.097661,1.0346,3.156e-12,2.8207e-08
0.59606,0.56654,0.56654,0.56614,1.4083e-08,0.099276,1.033,3.1711e-12,2.8162e-08
0.59686,0.56654,0.56654,0.56614,1.4061e-08,0.1009,1.0314,3.1864e-12,2.8118e-08
0.59767,0.56654,0.56654,0.56613,1.4038e-08,0.10254,1.0297,3.2019e-12,2.8073e-08
0.59847,0.56654,0.56654,0.56613,1.4016e-08,0.10419,1.0281,3.2177e-12,2.8028e-08
0.59928,0.56654,0.56654,0.56613,1.3993e-08,0.10586,1.0264,3.2338e-12,2.7983e-08
0.60008,0.56654,0.56654,0.56612,1.397e-08,0.10753,1.0247,3.25e-12,2.7937e-08
0.60089,0.56654,0.56654,0.56612,1.3947e-08,0.10922,1.023,3.2665e-12,2.7891e-08
0.60169,0.56654,0.56654,0.56612,1.3924e-08,0.11092,1.0213,3.2833e-12,2.7844e-08
0.6025,0.56654,0.56654,0.56612,1.39e-08,0.11263,1.0196,3.3003e-12,2.7798e-08
0.6033,0.56654,0.56654,0.56611,1.3877e-08,0.11435,1.0179,3.3176e-12,2.7751e-08
0.60411,0.56654,0.56654,0.56611,1.3853e-08,0.11608,1.0161,3.3351e-12,2.7703e-08
0.60492,0.56654,0.56654,0.56611,1.3829e-08,0.11783,1.0144,3.3529e-12,2.7656e-08
0.60572,0.56654,0.56654,0.5661,1.3805e-08,0.11958,1.0126,3.371e-12,2.7608e-08
0.60653,0.56654,0.56654,0.5661,1.3781e-08,0.12135,1.0109,3.3893e-12,2.7559e-08
0.60733,0.56654,0.56654,0.5661,1.3757e-08,0.12313,1.0091,3.4078e-12,2.7511e-08
0.60814,0.56654,0.56654,0.5661,1.3733e-08,0.12492,1.0073,3.4266e-12,2.7462e-08
0.60894,0.56654,0.56654,0.56609,1.3708e-08,0.12672,1.0055,3.4457e-12,2.7413e-08
0.60975,0.56654,0.56654,0.56609,1.3683e-08,0.12853,1.0036,3.4651e-12,2.7363e-08
0.61055,0.56654,0.56654,0.56609,1.3658e-08,0.13036,1.0018,3.4847e-12,2.7313e-08
0.61136,0.56654,0.56654,0.56608,1.3633e-08,0.13219,0.99998,3.5046e-12,2.7263e-08
0.61216,0.56654,0.56654,0.56608,1.3608e-08,0.13404,0.99812,3.5248e-12,2.7213e-08
0.61297,0.56654,0.56654,0.56608,1.3583e-08,0.1359,0.99626,3.5452e-12,2.7162e-08
0.61378,0.56654,0.56654,0.56608,1.3557e-08,0.13777,0.99439,3.5659e-12,2.7111e-08
0.61458,0.56654,0.56654,0.56607,1.3532e-08,0.13965,0.9925,3.5869e-12,2.7059e-08
0.61539,0.56654,0.56654,0.56607,1.3506e-08,0.14154,0.99061,3.6081e-12,2.7008e-08
0.61619,0.56654,0.56654,0.56607,1.348e-08,0.14344,0.9887,3.6297e-12,2.6956e-08
0.617,0.56654,0.56654,0.56606,1.3454e-08,0.14535,0.98678,3.6515e-12,2.6904e-08
0.6178,0.56654,0.56654,0.56606,1.3427e-08,0.14727,0.98485,3.6736e-12,2.6851e-08
0.61861,0.56654,0.56654,0.56606,1.3401e-08,0.14921,0.98291,3.6959e-12,2.6798e-08
0.61941,0.56654,0.56654,0.56606,1.3375e-08,0.15115,0.98096,3.7186e-12,2.6745e-08
0.62022,0.56654,0.56654,0.56605,1.3348e-08,0.15311,0.979,3.7415e-12,2.6692e-08
0.62103,0.56654,0.56654,0.56605,1.3321e-08,0.15507,0.97703,3.7647e-12,2.6638e-08
0.62183,0.56654,0.56654,0.56605,1.3294e-08,0.15705,0.97505,3.7882e-12,2.6584e-08
0.62264,0.56654,0.56654,0.56605,1.3267e-08,0.15903,0.97306,3.812e-12,2.653e-08
0.62344,0.56654,0.56654,0.56604,1.324e-08,0.16103,0.97106,3.836e-12,2.6475e-08
0.62425,0.56654,0.56654,0.56604,1.3212e-08,0.16304,0.96904,3.8603e-12,2.6421e-08
0.62505,0.56654,0.56654,0.56604,1.3185e-08,0.16506,0.96702,3.885e-12,2.6366e-08
0.62586,0.56654,0.56654,0.56604,1.3157e-08,0.16708,0.96499,3.9099e-12,2.631e-08
0.62666,0.56654,0.56654,0.56603,1.3129e-08,0.16912,0.96294,3.935e-12,2.6255e-08
0.62747,0.56654,0.56654,0.56603,1.3101e-08,0.17117,0.96089,3.9605e-12,2.6199e-08
0.62827,0.56654,0.56654,0.56603,1.3073e-08,0.17323,0.95883,3.9863e-12,2.6142e-08
0.62908,0.56654,0.56654,0.56603,1.3045e-08,0.1753,0.95675,4.0123e-12,2.6086e-08
0.62989,0.56654,0.56654,0.56602,1.3017e-08,0.17738,0.95467,4.0386e-12,2.6029e-08
0.63069,0.56654,0.56654,0.56602,1.2988e-08,0.17947,0.95258,4.0652e-12,2.5972e-08
0.6315,0.56654,0.56654,0.56602,1.2959e-08,0.18157,0.95047,4.0921e-12,2.5915e-08
0.6323,0.56654,0.56654,0.56602,1.2931e-08,0.18367,0.94836,4.1193e-12,2.5857e-08
0.63311,0.56654,0.56654,0.56601,1.2902e-08,0.18579,0.94624,4.1468e-12,2.5799e-08
0.63391,0.56654,0.56654,0.56601,1.2873e-08,0.18792,0.9441,4.1745e-12,2.5741e-08
0.63472,0.56654,0.56654,0.56601,1.2844e-08,0.19006,0.94196,4.2026e-12,2.5683e-08
0.63552,0.56654,0.56654,0.56601,1.2814e-08,0.19221,0.93981,4.2309e-12,2.5624e-08
0.63633,0.56654,0.56654,0.566,1.2785e-08,0.19436,0.93765,4.2596e-12,2.5566e-08
0.63713,0.56654,0.56654,0.566,1.2755e-08,0.19653,0.93547,4.2885e-12,2.5506e-08
0.63794,0.56654,0.56654,0.566,1.2726e-08,0.1987,0.93329,4.3177e-12,2.5447e-08
0.63875,0.56654,0.56654,0.566,1.2696e-08,0.20089,0.9311,4.3472e-12,2.5387e-08
0.63955,0.56654,0.56654,0.56599,1.2666e-08,0.20308,0.9289,4.377e-12,2.5327e-08
0.64036,0.56654,0.56654,0.56599,1.2636e-08,0.20529,0.9267,4.407e-12,2.5267e-08
0.64116,0.56654,0.56654,0.56599,1.2606e-08,0.2075,0.92448,4.4374e-12,2.5207e-08
0.64197,0.56654,0.56654,0.56599,1.2575e-08,0.20973,0.92225,4.4681e-12,2.5146e-08
0.64277,0.56654,0.56654,0.56599,1.2545e-08,0.21196,0.92001,4.499e-12,2.5085e-08
0.64358,0.56654,0.56654,0.56598,1.2514e-08,0.2142,0.91777,4.5303e-12,2.5024e-08
0.64438,0.56654,0.56654,0.56598,1.2484e-08,0.21645,0.91551,4.5618e-12,2.4963e-08
0.64519,0.56654,0.56654,0.56598,1.2453e-08,0.21871,0.91325,4.5936e-12,2.4901e-08
0.64599,0.56654,0.56654,0.56598,1.2422e-08,0.22097,0.91098,4.6258e-12,2.4839e-08
0.6468,0.56654,0.56654,0.56597,1.2391e-08,0.22325,0.9087,4.6582e-12,2.4777e-08
0.64761,0.56654,0.56654,0.56597,1.236e-08,0.22554,0.90641,4.6909e-12,2.4715e-08
0.64841,0.56654,0.56654,0.56597,1.2328e-08,0.22783,0.90411,4.7239e-12,2.4652e-08
0.64922,0.56654,0.56654,0.56597,1.2297e-08,0.23013,0.9018,4.7572e-12,2.4589e-08
0.65002,0.56654,0.56654,0.56597,1.2265e-08,0.23244,0.89949,4.7908e-12,2.4526e-08
0.65083,0.56654,0.56654,0.56596,1.2234e-08,0.23476,0.89716,4.8246e-12,2.4463e-08
0.65163,0.56654,0.56654,0.56596,1.2202e-08,0.23709,0.89483,4.8588e-12,2.4399e-08
0.65244,0.56654,0.56654,0.56596,1.217e-08,0.23943,0.89249,4.8933e-12,2.4336e-08
0.65324,0.56654,0.56654,0.56596,1.2138e-08,0.24177,0.89014,4.928e-12,2.4272e-08
0.65405,0.56654,0.56654,0.56596,1.2106e-08,0.24413,0.88778,4.963e-12,2.4207e-08
0.65486,0.56654,0.56654,0.56595,1.2074e-08,0.24649,0.88542,4.9983e-12,2.4143e-08
0.65566,0.56654,0.56654,0.56595,1.2042e-08,0.24886,0.88304,5.0339e-12,2.4078e-08
0.65647,0.56654,0.56654,0.56595,1.2009e-08,0.25124,0.88066,5.0698e-12,2.4013e-08
0.65727,0.56654,0.56654,0.56595,1.1977e-08,0.25362,0.87827,5.106e-12,2.3948e-08
0.65808,0.56654,0.56654,0.56594,1.1944e-08,0.25602,0.87587,5.1424e-12,2.3883e-08
0.65888,0.56654,0.56654,0.56594,1.1911e-08,0.25842,0.87347,5.1791e-12,2.3817e-08
0.65969,0.56654,0.56654,0.56594,1.1878e-08,0.26083,0.87105,5.2161e-12,2.3752e-08
0.66049,0.56654,0.56654,0.56594,1.1845e-08,0.26325,0.86863,5.2534e-12,2.3686e-08
0.6613,0.56654,0.56654,0.56594,1.1812e-08,0.26567,0.8662,5.2909e-12,2.362e-08
0.6621,0.56654,0.56654,0.56594,1.1779e-08,0.26811,0.86376,5.3287e-12,2.3553e-08
0.66291,0.56654,0.56654,0.56593,1.1746e-08,0.27055,0.86132,5.3667e-12,2.3487e-08
0.66372,0.56654,0.56654,0.56593,1.1713e-08,0.273,0.85887,5.4051e-12,2.342e-08
0.66452,0.56654,0.56654,0.56593,1.1679e-08,0.27545,0.85641,5.4436e-12,2.3353e-08
0.66533,0.56654,0.56654,0.56593,1.1645e-08,0.27792,0.85394,5.4825e-12,2.3286e-08
0.66613,0.56654,0.56654,0.56593,1.1612e-08,0.28039,0.85146,5.5215e-12,2.3218e-08
0.66694,0.56654,0.56654,0.56592,1.1578e-08,0.28287,0.84898,5.5608e-12,2.315e-08
0.66774,0.56654,0.56654,0.56592,1.1544e-08,0.28535,0.84649,5.6004e-12,2.3083e-08
0.66855,0.56654,0.56654,0.56592,1.151e-08,0.28784,0.844,5.6402e-12,2.3015e-08
0.66935,0.56654,0.56654,0.56592,1.1476e-08,0.29034,0.84149,5.6802e-12,2.2946e-08
0.67016,0.56654,0.56654,0.56592,1.1442e-08,0.29285,0.83898,5.7205e-12,2.2878e-08
0.67096,0.56654,0.56654,0.56592,1.1408e-08,0.29536,0.83647,5.761e-12,2.281e-08
0.67177,0.56654,0.56654,0.56591,1.1373e-08,0.29789,0.83394,5.8017e-12,2.2741e-08
0.67258,0.56654,0.56654,0.56591,1.1339e-08,0.30041,0.83141,5.8427e-12,2.2672e-08
0.67338,0.56654,0.56654,0.56591,1.1304e-08,0.30295,0.82887,5.8838e-12,2.2603e-08
0.67419,0.56654,0.56654,0.56591,1.127e-08,0.30549,0.82633,5.9252e-12,2.2533e-08
0.67499,0.56654,0.56654,0.56591,1.1235e-08,0.30804,0.82378,5.9668e-12,2.2464e-08
0.6758,0.56654,0.56654,0.56591,1.12e-08,0.31059,0.82122,6.0086e-12,2.2394e-08
0.6766,0.56654,0.56654,0.5659,1.1165e-08,0.31315,0.81865,6.0506e-12,2.2324e-08
0.67741,0.56654,0.56654,0.5659,1.113e-08,0.31572,0.81608,6.0928e-12,2.2254e-08
0.67821,0.56654,0.56654,0.5659,1.1095e-08,0.3183,0.8135,6.1352e-12,2.2184e-08
0.67902,0.56654,0.56654,0.5659,1.106e-08,0.32088,0.81092,6.1777e-12,2.2114e-08
0.67983,0.56654,0.56654,0.5659,1.1025e-08,0.32346,0.80833,6.2205e-12,2.2043e-08
0.68063,0.56654,0.56654,0.5659,1.0989e-08,0.32606,0.80574,6.2635e-12,2.1972e-08
0.68144,0.56654,0.56654,0.56589,1.0954e-08,0.32866,0.80313,6.3066e-12,2.1902e-08
0.68224,0.56654,0.56654,0.56589,1.0918e-08,0.33126,0.80052,6.3499e-12,2.183e-08
0.68305,0.56654,0.56654,0.56589,1.0883e-08,0.33387,0.79791,6.3934e-12,2.1759e-08
0.68385,0.56654,0.56654,0.56589,1.0847e-08,0.33649,0.79529,6.4371e-12,2.1688e-08
0.68466,0.56654,0.56654,0.56589,1.0811e-08,0.33911,0.79266,6.4809e-12,2.1616e-08
0.68546,0.56654,0.56654,0.56589,1.0776e-08,0.34174,0.79003,6.525e-12,2.1545e-08
0.68627,0.56654,0.56654,0.56589,1.074e-08,0.34438,0.78739,6.5691e-12,2.1473e-08
0.68707,0.56654,0.56654,0.56588,1.0704e-08,0.34702,0.78475,6.6135e-12,2.1401e-08
0.68788,0.56654,0.56654,0.56588,1.0668e-08,0.34966,0.7821,6.658e-12,2.1329e-08
0.68869,0.56654,0.56654,0.56588,1.0631e-08,0.35231,0.77945,6.7027e-12,2.1256e-08
0.68949,0.56654,0.56654,0.56588,1.0595e-08,0.35497,0.77679,6.7475e-12,2.1184e-08
0.6903,0.56654,0.56654,0.56588,1.0559e-08,0.35763,0.77412,6.7925e-12,2.1111e-08
0.6911,0.56654,0.56654,0.56588,1.0523e-08,0.3603,0.77145,6.8376e-12,2.1038e-08
0.69191,0.56654,0.56654,0.56588,1.0486e-08,0.36297,0.76878,6.8829e-12,2.0966e-08
0.69271,0.56654,0.56654,0.56587,1.045e-08,0.36565,0.7661,6.9284e-12,2.0893e-08
0.69352,0.56654,0.56654,0.56587,1.0413e-08,0.36834,0.76341,6.974e-12,2.0819e-08
0.69432,0.56654,0.56654,0.56587,1.0377e-08,0.37103,0.76072,7.0197e-12,2.0746e-08
0.69513,0.56654,0.56654,0.56587,1.034e-08,0.37372,0.75802,7.0656e-12,2.0673e-08
0.69593,0.56654,0.56654,0.56587,1.0303e-08,0.37642,0.75532,7.1117e-12,2.0599e-08
0.69674,0.56654,0.56654,0.56587,1.0266e-08,0.37912,0.75262,7.1579e-12,2.0525e-08
0.69755,0.56654,0.56654,0.56587,1.0229e-08,0.38183,0.7499,7.2042e-12,2.0451e-08
0.69835,0.56654,0.56654,0.56587,1.0192e-08,0.38454,0.74719,7.2507e-12,2.0378e-08
0.69916,0.56654,0.56654,0.56586,1.0155e-08,0.38726,0.74447,7.2974e-12,2.0303e-08
0.69996,0.56654,0.56654,0.56586,1.0118e-08,0.38998,0.74175,7.3442e-12,2.0229e-08
0.70077,0.56654,0.56654,0.56586,1.0081e-08,0.39271,0.73902,7.3911e-12,2.0155e-08
0.70157,0.56654,0.56654,0.56586,1.0044e-08,0.39544,0.73628,7.4382e-12,2.008e-08
0.70238,0.56654,0.56654,0.56586,1.0007e-08,0.39818,0.73355,7.4854e-12,2.0006e-08
0.70318,0.56654,0.56654,0.56586,9.9693e-09,0.40092,0.7308,7.5328e-12,1.9931e-08
0.70399,0.56654,0.56654,0.56586,9.9319e-09,0.40366,0.72806,7.5803e-12,1.9856e-08
0.7048,0.56654,0.56654,0.56586,9.8945e-09,0.40641,0.72531,7.628e-12,1.9781e-08
0.7056,0.56654,0.56654,0.56586,9.857e-09,0.40916,0.72255,7.6758e-12,1.9706e-08
0.70641,0.56654,0.56654,0.56586,9.8194e-09,0.41192,0.71979,7.7238e-12,1.9631e-08
0.70721,0.56654,0.56654,0.56585,9.7818e-09,0.41468,0.71703,7.772e-12,1.9556e-08
0.70802,0.56654,0.56654,0.56585,9.7442e-09,0.41744,0.71427,7.8202e-12,1.9481e-08
0.70882,0.56654,0.56654,0.56585,9.7065e-09,0.42021,0.7115,7.8687e-12,1.9405e-08
0.70963,0.56654,0.56654,0.56585,9.6687e-09,0.42298,0.70872,7.9173e-12,1.933e-08
0.71043,0.56654,0.56654,0.56585,9.6309e-09,0.42576,0.70594,7.966e-12,1.9254e-08
0.71124,0.56654,0.56654,0.56585,9.5931e-09,0.42854,0.70316,8.0149e-12,1.9178e-08
0.71204,0.56654,0.56654,0.56585,9.5552e-09,0.43132,0.70038,8.064e-12,1.9102e-08
0.71285,0.56654,0.56654,0.56585,9.5172e-09,0.4341,0.69759,8.1133e-12,1.9026e-08
0.71366,0.56654,0.56654,0.56585,9.4792e-09,0.43689,0.6948,8.1627e-12,1.895e-08
0.71446,0.56654,0.56654,0.56585,9.4412e-09,0.43969,0.69201,8.2122e-12,1.8874e-08
0.71527,0.56654,0.56654,0.56585,9.4031e-09,0.44248,0.68921,8.262e-12,1.8798e-08
0.71607,0.56654,0.56654,0.56584,9.365e-09,0.44528,0.68641,8.3119e-12,1.8722e-08
0.71688,0.56654,0.56654,0.56584,9.3268e-09,0.44808,0.6836,8.3619e-12,1.8645e-08
0.71768,0.56654,0.56654,0.56584,9.2886e-09,0.45089,0.6808,8.4122e-12,1.8569e-08
0.71849,0.56654,0.56654,0.56584,9.2503e-09,0.4537,0.67799,8.4626e-12,1.8492e-08
0.71929,0.56654,0.56654,0.56584,9.212e-09,0.45651,0.67517,8.5132e-12,1.8416e-08
0.7201,0.56654,0.56654,0.56584,9.1737e-09,0.45932,0.67236,8.564e-12,1.8339e-08
0.7209,0.56654,0.56654,0.56584,9.1354e-09,0.46214,0.66954,8.615e-12,1.8262e-08
0.72171,0.56654,0.56654,0.56584,9.097e-09,0.46496,0.66672,8.6661e-12,1.8185e-08
0.72252,0.56654,0.56654,0.56584,9.0585e-09,0.46778,0.6639,8.7175e-12,1.8108e-08
0.72332,0.56654,0.56654,0.56584,9.0201e-09,0.47061,0.66107,8.769e-12,1.8031e-08
0.72413,0.56654,0.56654,0.56584,8.9816e-09,0.47343,0.65824,8.8207e-12,1.7954e-08
0.72493,0.56654,0.56654,0.56584,8.943e-09,0.47626,0.65541,8.8727e-12,1.7877e-08
0.72574,0.56654,0.56654,0.56584,8.9045e-09,0.47909,0.65258,8.9248e-12,1.78e-08
0.72654,0.56654,0.56654,0.56584,8.8659e-09,0.48193,0.64974,8.9771e-12,1.7723e-08
0.72735,0.56654,0.56654,0.56584,8.8272e-09,0.48477,0.64691,9.0296e-12,1.7645e-08
0.72815,0.56654,0.56654,0.56584,8.7886e-09,0.4876,0.64407,9.0824e-12,1.7568e-08
0.72896,0.56654,0.56654,0.56583,8.7499e-09,0.49044,0.64123,9.1353e-12,1.7491e-08
0.72976,0.56654,0.56654,0.56583,8.7112e-09,0.49329,0.63838,9.1884e-12,1.7413e-08
0.73057,0.56654,0.56654,0.56583,8.6725e-09,0.49613,0.63554,9.2418e-12,1.7336e-08
0.73138,0.56654,0.56654,0.56583,8.6337e-09,0.49898,0.63269,9.2954e-12,1.7258e-08
0.73218,0.56654,0.56654,0.56583,8.595e-09,0.50182,0.62984,9.3491e-12,1.7181e-08
0.73299,0.56654,0.56654,0.56583,8.5562e-09,0.50467,0.62699,9.4031e-12,1.7103e-08
0.73379,0.56654,0.56654,0.56583,8.5173e-09,0.50752,0.62414,9.4573e-12,1.7025e-08
0.7346,0.56654,0.56654,0.56583,8.4785e-09,0.51038,0.62129,9.5118e-12,1.6947e-08
0.7354,0.56654,0.56654,0.56583,8.4396e-09,0.51323,0.61843,9.5664e-12,1.687e-08
0.73621,0.56654,0.56654,0.56583,8.4008e-09,0.51609,0.61558,9.6213e-12,1.6792e-08
0.73701,0.56654,0.56654,0.56583,8.3619e-09,0.51894,0.61272,9.6764e-12,1.6714e-08
0.73782,0.56654,0.56654,0.56583,8.323e-09,0.5218,0.60986,9.7317e-12,1.6636e-08
0.73863,0.56654,0.56654,0.56583,8.284e-09,0.52466,0.607,9.7872e-12,1.6558e-08
0.73943,0.56654,0.56654,0.56583,8.2451e-09,0.52752,0.60414,9.843e-12,1.648e-08
0.74024,0.56654,0.56654,0.56583,8.2061e-09,0.53038,0.60128,9.8989e-12,1.6402e-08
0.74104,0.56654,0.56654,0.56583,8.1672e-09,0.53324,0.59842,9.9551e-12,1.6324e-08
0.74185,0.56654,0.56654,0.56583,8.1282e-09,0.5361,0.59555,1.0012e-11,1.6246e-08
0.74265,0.56654,0.56654,0.56583,8.0892e-09,0.53897,0.59269,1.0068e-11,1.6168e-08
0.74346,0.56654,0.56654,0.56583,8.0502e-09,0.54183,0.58983,1.0125e-11,1.609e-08
0.74426,0.56654,0.56654,0.56583,8.0112e-09,0.5447,0.58696,1.0182e-11,1.6012e-08
0.74507,0.56654,0.56654,0.56583,7.9722e-09,0.54756,0.5841,1.0239e-11,1.5934e-08
0.74587,0.56654,0.56654,0.56583,7.9332e-09,0.55043,0.58123,1.0297e-11,1.5856e-08
0.74668,0.56654,0.56654,0.56583,7.8942e-09,0.55329,0.57836,1.0355e-11,1.5778e-08
0.74749,0.56654,0.56654,0.56583,7.8551e-09,0.55616,0.5755,1.0413e-11,1.57e-08
0.74829,0.56654,0.56654,0.56583,7.8161e-09,0.55903,0.57263,1.0471e-11,1.5622e-08
0.7491,0.56654,0.56654,0.56583,7.7771e-09,0.56189,0.56976,1.0529e-11,1.5544e-08
0.7499,0.56654,0.56654,0.56583,7.7381e-09,0.56476,0.56689,1.0588e-11,1.5466e-08
0.75071,0.56654,0.56654,0.56583,7.699e-09,0.56763,0.56403,1.0647e-11,1.5387e-08
0.75151,0.56654,0.56654,0.56583,7.66e-09,0.5705,0.56116,1.0706e-11,1.5309e-08
0.75232,0.56654,0.56654,0.56583,7.621e-09,0.57336,0.55829,1.0765e-11,1.5231e-08
0.75312,0.56654,0.56654,0.56583,7.5819e-09,0.57623,0.55543,1.0824e-11,1.5153e-08
0.75393,0.56654,0.56654,0.56583,7.5429e-09,0.5791,0.55256,1.0884e-11,1.5075e-08
0.75473,0.56654,0.56654,0.56583,7.5039e-09,0.58196,0.54969,1.0944e-11,1.4997e-08
0.75554,0.56654,0.56654,0.56583,7.4649e-09,0.58483,0.54683,1.1004e-11,1.4919e-08
0.75635,0.56654,0.56654,0.56583,7.4259e-09,0.5877,0.54396,1.1064e-11,1.4841e-08
0.75715,0.56654,0.56654,0.56583,7.3869e-09,0.59056,0.5411,1.1125e-11,1.4763e-08
0.75796,0.56654,0.56654,0.56583,7.3479e-09,0.59342,0.53823,1.1185e-11,1.4685e-08
0.75876,0.56654,0.56654,0.56583,7.3089e-09,0.59629,0.53537,1.1246e-11,1.4607e-08
0.75957,0.56654,0.56654,0.56583,7.2699e-09,0.59915,0.53251,1.1307e-11,1.4529e-08
0.76037,0.56654,0.56654,0.56583,7.231e-09,0.60201,0.52965,1.1368e-11,1.4451e-08
0.76118,0.56654,0.56654,0.56583,7.192e-09,0.60487,0.52679,1.143e-11,1.4373e-08
0.76198,0.56654,0.56654,0.56583,7.1531e-09,0.60773,0.52393,1.1491e-11,1.4295e-08
0.76279,0.56654,0.56654,0.56583,7.1142e-09,0.61059,0.52107,1.1553e-11,1.4217e-08
0.7636,0.56654,0.56654,0.56583,7.0753e-09,0.61345,0.51821,1.1615e-11,1.4139e-08
0.7644,0.56654,0.56654,0.56583,7.0364e-09,0.61631,0.51535,1.1677e-11,1.4061e-08
0.76521,0.56654,0.56654,0.56583,6.9976e-09,0.61916,0.5125,1.1739e-11,1.3983e-08
0.76601,0.56654,0.56654,0.56583,6.9587e-09,0.62202,0.50964,1.1801e-11,1.3906e-08
0.76682,0.56654,0.56654,0.56583,6.9199e-09,0.62487,0.50679,1.1864e-11,1.3828e-08
0.76762,0.56654,0.56654,0.56583,6.8811e-09,0.62772,0.50394,1.1927e-11,1.375e-08
0.76843,0.56654,0.56654,0.56583,6.8423e-09,0.63057,0.50109,1.199e-11,1.3673e-08
0.76923,0.56654,0.56654,0.56583,6.8035e-09,0.63342,0.49825,1.2053e-11,1.3595e-08
0.77004,0.56654,0.56654,0.56583,6.7648e-09,0.63627,0.4954,1.2116e-11,1.3517e-08
0.77084,0.56654,0.56654,0.56583,6.7261e-09,0.63911,0.49256,1.2179e-11,1.344e-08
0.77165,0.56654,0.56654,0.56583,6.6874e-09,0.64195,0.48972,1.2243e-11,1.3363e-08
0.77246,0.56654,0.56654,0.56584,6.6488e-09,0.64479,0.48688,1.2306e-11,1.3285e-08
0.77326,0.56654,0.56654,0.56584,6.6101e-09,0.64763,0.48404,1.237e-11,1.3208e-08
0.77407,0.56654,0.56654,0.56584,6.5715e-09,0.65047,0.4812,1.2434e-11,1.3131e-08
0.77487,0.56654,0.56654,0.56584,6.5329e-09,0.6533,0.47837,1.2498e-11,1.3053e-08
0.77568,0.56654,0.56654,0.56584,6.4944e-09,0.65614,0.47554,1.2562e-11,1.2976e-08
0.77648,0.56654,0.56654,0.56584,6.4559e-09,0.65897,0.47271,1.2626e-11,1.2899e-08
0.77729,0.56654,0.56654,0.56584,6.4174e-09,0.66179,0.46988,1.2691e-11,1.2822e-08
0.77809,0.56654,0.56654,0.56584,6.379e-09,0.66462,0.46706,1.2755e-11,1.2745e-08
0.7789,0.56654,0.56654,0.56584,6.3406e-09,0.66744,0.46424,1.282e-11,1.2668e-08
0.7797,0.56654,0.56654,0.56584,6.3022e-09,0.67026,0.46142,1.2885e-11,1.2592e-08
0.78051,0.56654,0.56654,0.56584,6.2639e-09,0.67308,0.4586,1.295e-11,1.2515e-08
0.78132,0.56654,0.56654,0.56584,6.2256e-09,0.6759,0.45579,1.3014e-11,1.2438e-08
0.78212,0.56654,0.56654,0.56584,6.1873e-09,0.67871,0.45298,1.308e-11,1.2362e-08
0.78293,0.56654,0.56654,0.56584,6.1491e-09,0.68152,0.45017,1.3145e-11,1.2285e-08
0.78373,0.56654,0.56654,0.56584,6.1109e-09,0.68432,0.44737,1.321e-11,1.2209e-08
0.78454,0.56654,0.56654,0.56584,6.0728e-09,0.68713,0.44456,1.3275e-11,1.2132e-08
0.78534,0.56654,0.56654,0.56585,6.0347e-09,0.68993,0.44177,1.3341e-11,1.2056e-08
0.78615,0.56654,0.56654,0.56585,5.9966e-09,0.69272,0.43897,1.3406e-11,1.198e-08
0.78695,0.56654,0.56654,0.56585,5.9586e-09,0.69552,0.43618,1.3472e-11,1.1904e-08
0.78776,0.56654,0.56654,0.56585,5.9207e-09,0.69831,0.43339,1.3538e-11,1.1828e-08
0.78856,0.56654,0.56654,0.56585,5.8827e-09,0.70109,0.4306,1.3604e-11,1.1752e-08
0.78937,0.56654,0.56654,0.56585,5.8449e-09,0.70388,0.42782,1.3669e-11,1.1676e-08
0.79018,0.56654,0.56654,0.56585,5.807e-09,0.70666,0.42504,1.3735e-11,1.16e-08
0.79098,0.56654,0.56654,0.56585,5.7693e-09,0.70943,0.42227,1.3801e-11,1.1525e-08
0.79179,0.56654,0.56654,0.56585,5.7316e-09,0.71221,0.4195,1.3868e-11,1.1449e-08
0.79259,0.56654,0.56654,0.56585,5.6939e-09,0.71497,0.41673,1.3934e-11,1.1374e-08
0.7934,0.56654,0.56654,0.56585,5.6563e-09,0.71774,0.41397,1.4e-11,1.1299e-08
0.7942,0.56654,0.56654,0.56586,5.6187e-09,0.7205,0.41121,1.4066e-11,1.1223e-08
0.79501,0.56654,0.56654,0.56586,5.5812e-09,0.72326,0.40845,1.4132e-11,1.1148e-08
0.79581,0.56654,0.56654,0.56586,5.5437e-09,0.72601,0.4057,1.4199e-11,1.1073e-08
0.79662,0.56654,0.56654,0.56586,5.5063e-09,0.72876,0.40296,1.4265e-11,1.0998e-08
0.79743,0.56654,0.56654,0.56586,5.469e-09,0.73151,0.40021,1.4332e-11,1.0924e-08
0.79823,0.56654,0.56654,0.56586,5.4317e-09,0.73425,0.39747,1.4398e-11,1.0849e-08
0.79904,0.56654,0.56654,0.56586,5.3945e-09,0.73698,0.39474,1.4465e-11,1.0775e-08
0.79984,0.56654,0.56654,0.56586,5.3573e-09,0.73972,0.39201,1.4531e-11,1.07e-08
0.80065,0.56654,0.56654,0.56586,5.3202e-09,0.74244,0.38928,1.4598e-11,1.0626e-08
0.80145,0.56654,0.56654,0.56587,5.2832e-09,0.74517,0.38656,1.4665e-11,1.0552e-08
0.80226,0.56654,0.56654,0.56587,5.2462e-09,0.74789,0.38385,1.4731e-11,1.0478e-08
0.80306,0.56654,0.56654,0.56587,5.2093e-09,0.7506,0.38113,1.4798e-11,1.0404e-08
0.80387,0.56654,0.56654,0.56587,5.1724e-09,0.75331,0.37843,1.4865e-11,1.033e-08
0.80467,0.56654,0.56654,0.56587,5.1357e-09,0.75601,0.37573,1.4931e-11,1.0256e-08
0.80548,0.56654,0.56654,0.56587,5.0989e-09,0.75871,0.37303,1.4998e-11,1.0183e-08
0.80629,0.56654,0.56654,0.56587,5.0623e-09,0.76141,0.37034,1.5065e-11,1.011e-08
0.80709,0.56654,0.56654,0.56587,5.0257e-09,0.7641,0.36765,1.5132e-11,1.0036e-08
0.8079,0.56654,0.56654,0.56587,4.9892e-09,0.76678,0.36497,1.5199e-11,9.9632e-09
0.8087,0.56654,0.56654,0.56588,4.9528e-09,0.76946,0.36229,1.5266e-11,9.8902e-09
0.80951,0.56654,0.56654,0.56588,4.9164e-09,0.77214,0.35962,1.5333e-11,9.8174e-09
0.81031,0.56654,0.56654,0.56588,4.8801e-09,0.77481,0.35695,1.54e-11,9.7448e-09
0.81112,0.56654,0.56654,0.56588,4.8439e-09,0.77747,0.35429,1.5467e-11,9.6722e-09
0.81192,0.56654,0.56654,0.56588,4.8077e-09,0.78013,0.35163,1.5534e-11,9.5999e-09
0.81273,0.56654,0.56654,0.56588,4.7716e-09,0.78278,0.34898,1.5601e-11,9.5277e-09
0.81353,0.56654,0.56654,0.56588,4.7356e-09,0.78543,0.34634,1.5668e-11,9.4556e-09
0.81434,0.56654,0.56654,0.56589,4.6997e-09,0.78807,0.3437,1.5735e-11,9.3837e-09
0.81515,0.56654,0.56654,0.56589,4.6639e-09,0.79071,0.34107,1.5802e-11,9.3119e-09
0.81595,0.56654,0.56654,0.56589,4.6281e-09,0.79334,0.33844,1.5869e-11,9.2403e-09
0.81676,0.56654,0.56654,0.56589,4.5924e-09,0.79596,0.33582,1.5936e-11,9.1688e-09
0.81756,0.56654,0.56654,0.56589,4.5568e-09,0.79858,0.3332,1.6003e-11,9.0976e-09
0.81837,0.56654,0.56654,0.56589,4.5213e-09,0.80119,0.33059,1.607e-11,9.0264e-09
0.81917,0.56654,0.56654,0.56589,4.4858e-09,0.8038,0.32799,1.6137e-11,8.9555e-09
0.81998,0.56654,0.56654,0.5659,4.4504e-09,0.8064,0.32539,1.6205e-11,8.8847e-09
0.82078,0.56654,0.56654,0.5659,4.4152e-09,0.809,0.3228,1.6272e-11,8.8141e-09
0.82159,0.56654,0.56654,0.5659,4.38e-09,0.81158,0.32021,1.6339e-11,8.7436e-09
0.8224,0.56654,0.56654,0.5659,4.3449e-09,0.81417,0.31764,1.6407e-11,8.6733e-09
0.8232,0.56654,0.56654,0.5659,4.3098e-09,0.81674,0.31506,1.6474e-11,8.6032e-09
0.82401,0.56654,0.56654,0.5659,4.2749e-09,0.81931,0.3125,1.6541e-11,8.5333e-09
0.82481,0.56654,0.56654,0.56591,4.2401e-09,0.82187,0.30994,1.6609e-11,8.4635e-09
0.82562,0.56654,0.56654,0.56591,4.2053e-09,0.82443,0.30738,1.6676e-11,8.394e-09
0.82642,0.56654,0.56654,0.56591,4.1707e-09,0.82698,0.30484,1.6744e-11,8.3246e-09
0.82723,0.56654,0.56654,0.56591,4.1361e-09,0.82952,0.3023,1.6811e-11,8.2553e-09
0.82803,0.56654,0.56654,0.56591,4.1016e-09,0.83206,0.29977,1.6879e-11,8.1863e-09
0.82884,0.56654,0.56654,0.56591,4.0672e-09,0.83459,0.29724,1.6947e-11,8.1175e-09
0.82964,0.56654,0.56654,0.56592,4.0329e-09,0.83711,0.29472,1.7014e-11,8.0488e-09
0.83045,0.56654,0.56654,0.56592,3.9987e-09,0.83963,0.29221,1.7082e-11,7.9803e-09
0.83126,0.56654,0.56654,0.56592,3.9646e-09,0.84214,0.2897,1.715e-11,7.9121e-09
0.83206,0.56654,0.56654,0.56592,3.9306e-09,0.84464,0.2872,1.7218e-11,7.844e-09
0.83287,0.56654,0.56654,0.56592,3.8967e-09,0.84713,0.28471,1.7285e-11,7.7761e-09
0.83367,0.56654,0.56654,0.56592,3.8629e-09,0.84962,0.28223,1.7353e-11,7.7084e-09
0.83448,0.56654,0.56654,0.56593,3.8292e-09,0.8521,0.27975,1.7421e-11,7.6409e-09
0.83528,0.56654,0.56654,0.56593,3.7956e-09,0.85457,0.27728,1.749e-11,7.5736e-09
0.83609,0.56654,0.56654,0.56593,3.762e-09,0.85704,0.27482,1.7558e-11,7.5065e-09
0.83689,0.56654,0.56654,0.56593,3.7286e-09,0.8595,0.27237,1.7626e-11,7.4396e-09
0.8377,0.56654,0.56654,0.56593,3.6953e-09,0.86195,0.26992,1.7694e-11,7.373e-09
0.8385,0.56654,0.56654,0.56594,3.6621e-09,0.86439,0.26748,1.7762e-11,7.3065e-09
0.83931,0.56654,0.56654,0.56594,3.629e-09,0.86682,0.26505,1.7831e-11,7.2402e-09
0.84012,0.56654,0.56654,0.56594,3.596e-09,0.86925,0.26263,1.7899e-11,7.1742e-09
0.84092,0.56654,0.56654,0.56594,3.5631e-09,0.87167,0.26021,1.7968e-11,7.1083e-09
0.84173,0.56654,0.56654,0.56594,3.5304e-09,0.87408,0.2578,1.8037e-11,7.0427e-09
0.84253,0.56654,0.56654,0.56595,3.4977e-09,0.87649,0.2554,1.8105e-11,6.9773e-09
0.84334,0.56654,0.56654,0.56595,3.4651e-09,0.87888,0.25301,1.8174e-11,6.9121e-09
0.84414,0.56654,0.56654,0.56595,3.4327e-09,0.88127,0.25063,1.8243e-11,6.8471e-09
0.84495,0.56654,0.56654,0.56595,3.4003e-09,0.88365,0.24825,1.8312e-11,6.7823e-09
0.84575,0.56654,0.56654,0.56595,3.3681e-09,0.88602,0.24588,1.8381e-11,6.7178e-09
0.84656,0.56654,0.56654,0.56596,3.336e-09,0.88839,0.24352,1.845e-11,6.6535e-09
0.84736,0.56654,0.56654,0.56596,3.3039e-09,0.89074,0.24117,1.8519e-11,6.5894e-09
0.84817,0.56654,0.56654,0.56596,3.272e-09,0.89309,0.23883,1.8588e-11,6.5255e-09
0.84898,0.56654,0.56654,0.56596,3.2403e-09,0.89543,0.23649,1.8658e-11,6.4619e-09
0.84978,0.56654,0.56654,0.56596,3.2086e-09,0.89776,0.23417,1.8727e-11,6.3985e-09
0.85059,0.56654,0.56654,0.56597,3.177e-09,0.90008,0.23185,1.8797e-11,6.3353e-09
0.85139,0.56654,0.56654,0.56597,3.1456e-09,0.9024,0.22954,1.8867e-11,6.2723e-09
0.8522,0.56654,0.56654,0.56597,3.1143e-09,0.9047,0.22724,1.8936e-11,6.2096e-09
0.853,0.56654,0.56654,0.56597,3.0831e-09,0.907,0.22495,1.9006e-11,6.1472e-09
0.85381,0.56654,0.56654,0.56597,3.052e-09,0.90928,0.22267,1.9076e-11,6.0849e-09
0.85461,0.56654,0.56654,0.56598,3.021e-09,0.91156,0.22039,1.9146e-11,6.0229e-09
0.85542,0.56654,0.56654,0.56598,2.9902e-09,0.91383,0.21813,1.9216e-11,5.9612e-09
0.85623,0.56654,0.56654,0.56598,2.9595e-09,0.91609,0.21587,1.9287e-11,5.8997e-09
0.85703,0.56654,0.56654,0.56598,2.9289e-09,0.91835,0.21362,1.9357e-11,5.8384e-09
0.85784,0.56654,0.56654,0.56599,2.8984e-09,0.92059,0.21138,1.9427e-11,5.7774e-09
0.85864,0.56654,0.56654,0.56599,2.8681e-09,0.92282,0.20915,1.9498e-11,5.7166e-09
0.85945,0.56654,0.56654,0.56599,2.8378e-09,0.92505,0.20693,1.9568e-11,5.6561e-09
0.86025,0.56654,0.56654,0.56599,2.8077e-09,0.92726,0.20472,1.9639e-11,5.5958e-09
0.86106,0.56654,0.56654,0.566,2.7778e-09,0.92947,0.20252,1.971e-11,5.5358e-09
0.86186,0.56654,0.56654,0.566,2.7479e-09,0.93167,0.20033,1.9781e-11,5.4761e-09
0.86267,0.56654,0.56654,0.566,2.7182e-09,0.93385,0.19815,1.9852e-11,5.4165e-09
0.86347,0.56654,0.56654,0.566,2.6886e-09,0.93603,0.19597,1.9923e-11,5.3573e-09
0.86428,0.56654,0.56654,0.566,2.6591e-09,0.9382,0.19381,1.9994e-11,5.2983e-09
0.86509,0.56654,0.56654,0.56601,2.6298e-09,0.94036,0.19165,2.0066e-11,5.2396e-09
0.86589,0.56654,0.56654,0.56601,2.6006e-09,0.94251,0.18951,2.0137e-11,5.1811e-09
0.8667,0.56654,0.56654,0.56601,2.5715e-09,0.94465,0.18737,2.0209e-11,5.1229e-09
0.8675,0.56654,0.56654,0.56601,2.5426e-09,0.94678,0.18525,2.028e-11,5.0649e-09
0.86831,0.56654,0.56654,0.56602,2.5138e-09,0.9489,0.18313,2.0352e-11,5.0073e-09
0.86911,0.56654,0.56654,0.56602,2.4851e-09,0.95101,0.18103,2.0424e-11,4.9498e-09
0.86992,0.56654,0.56654,0.56602,2.4566e-09,0.95311,0.17893,2.0496e-11,4.8927e-09
0.87072,0.56654,0.56654,0.56602,2.4282e-09,0.9552,0.17684,2.0568e-11,4.8358e-09
0.87153,0.56654,0.56654,0.56603,2.3999e-09,0.95729,0.17477,2.064e-11,4.7792e-09
0.87233,0.56654,0.56654,0.56603,2.3718e-09,0.95936,0.1727,2.0712e-11,4.7229e-09
0.87314,0.56654,0.56654,0.56603,2.3438e-09,0.96142,0.17065,2.0784e-11,4.6669e-09
0.87395,0.56654,0.56654,0.56603,2.316e-09,0.96347,0.1686,2.0856e-11,4.6111e-09
0.87475,0.56654,0.56654,0.56604,2.2883e-09,0.96551,0.16656,2.0928e-11,4.5556e-09
0.87556,0.56654,0.56654,0.56604,2.2607e-09,0.96754,0.16454,2.1001e-11,4.5004e-09
0.87636,0.56654,0.56654,0.56604,2.2332e-09,0.96956,0.16252,2.1073e-11,4.4454e-09
0.87717,0.56654,0.56654,0.56604,2.206e-09,0.97157,0.16052,2.1145e-11,4.3908e-09
0.87797,0.56654,0.56654,0.56605,2.1788e-09,0.97357,0.15852,2.1218e-11,4.3364e-09
0.87878,0.56654,0.56654,0.56605,2.1518e-09,0.97556,0.15654,2.129e-11,4.2823e-09
0.87958,0.56654,0.56654,0.56605,2.1249e-09,0.97754,0.15457,2.1363e-11,4.2285e-09
0.88039,0.56654,0.56654,0.56605,2.0982e-09,0.97951,0.1526,2.1436e-11,4.175e-09
0.8812,0.56654,0.56654,0.56606,2.0716e-09,0.98146,0.15065,2.1508e-11,4.1217e-09
0.882,0.56654,0.56654,0.56606,2.0452e-09,0.98341,0.14871,2.1581e-11,4.0688e-09
0.88281,0.56654,0.56654,0.56606,2.0189e-09,0.98535,0.14678,2.1654e-11,4.0162e-09
0.88361,0.56654,0.56654,0.56607,1.9928e-09,0.98727,0.14486,2.1726e-11,3.9638e-09
0.88442,0.56654,0.56654,0.56607,1.9668e-09,0.98919,0.14295,2.1799e-11,3.9117e-09
0.88522,0.56654,0.56654,0.56607,1.9409e-09,0.99109,0.14105,2.1872e-11,3.86e-09
0.88603,0.56654,0.56654,0.56607,1.9152e-09,0.99299,0.13916,2.1944e-11,3.8085e-09
0.88683,0.56654,0.56654,0.56608,1.8897e-09,0.99487,0.13729,2.2017e-11,3.7573e-09
0.88764,0.56654,0.56654,0.56608,1.8643e-09,0.99674,0.13542,2.209e-11,3.7065e-09
0.88844,0.56654,0.56654,0.56608,1.839e-09,0.9986,0.13357,2.2163e-11,3.6559e-09
0.88925,0.56654,0.56654,0.56608,1.8139e-09,1.0004,0.13172,2.2235e-11,3.6056e-09
0.89006,0.56654,0.56654,0.56609,1.789e-09,1.0023,0.12989,2.2308e-11,3.5557e-09
0.89086,0.56654,0.56654,0.56609,1.7642e-09,1.0041,0.12807,2.2381e-11,3.506e-09
0.89167,0.56654,0.56654,0.56609,1.7395e-09,1.0059,0.12626,2.2453e-11,3.4566e-09
0.89247,0.56654,0.56654,0.5661,1.7151e-09,1.0077,0.12446,2.2526e-11,3.4076e-09
0.89328,0.56654,0.56654,0.5661,1.6907e-09,1.0095,0.12267,2.2598e-11,3.3589e-09
0.89408,0.56654,0.56654,0.5661,1.6665e-09,1.0113,0.1209,2.2671e-11,3.3104e-09
0.89489,0.56654,0.56654,0.5661,1.6425e-09,1.0131,0.11913,2.2743e-11,3.2623e-09
0.89569,0.56654,0.56654,0.56611,1.6187e-09,1.0148,0.11738,2.2816e-11,3.2145e-09
0.8965,0.56654,0.56654,0.56611,1.5949e-09,1.0166,0.11564,2.2888e-11,3.167e-09
0.8973,0.56654,0.56654,0.56611,1.5714e-09,1.0183,0.11391,2.296e-11,3.1198e-09
0.89811,0.56654,0.56654,0.56612,1.548e-09,1.02,0.11219,2.3033e-11,3.073e-09
0.89892,0.56654,0.56654,0.56612,1.5248e-09,1.0218,0.11048,2.3105e-11,3.0264e-09
0.89972,0.56654,0.56654,0.56612,1.5017e-09,1.0235,0.10878,2.3177e-11,2.9802e-09
0.90053,0.56654,0.56654,0.56612,1.4788e-09,1.0251,0.1071,2.3249e-11,2.9343e-09
0.90133,0.56654,0.56654,0.56613,1.456e-09,1.0268,0.10543,2.3321e-11,2.8887e-09
0.90214,0.56654,0.56654,0.56613,1.4334e-09,1.0285,0.10377,2.3393e-11,2.8434e-09
0.90294,0.56654,0.56654,0.56613,1.411e-09,1.0301,0.10212,2.3465e-11,2.7985e-09
0.90375,0.56654,0.56654,0.56614,1.3887e-09,1.0318,0.10049,2.3536e-11,2.7539e-09
0.90455,0.56654,0.56654,0.56614,1.3666e-09,1.0334,0.098861,2.3608e-11,2.7096e-09
0.90536,0.56654,0.56654,0.56614,1.3446e-09,1.035,0.097248,2.368e-11,2.6656e-09
0.90617,0.56654,0.56654,0.56615,1.3229e-09,1.0366,0.095648,2.3751e-11,2.622e-09
0.90697,0.56654,0.56654,0.56615,1.3012e-09,1.0382,0.09406,2.3822e-11,2.5786e-09
0.90778,0.56654,0.56654,0.56615,1.2798e-09,1.0398,0.092484,2.3894e-11,2.5357e-09
0.90858,0.56654,0.56654,0.56615,1.2585e-09,1.0414,0.09092,2.3965e-11,2.493e-09
0.90939,0.56654,0.56654,0.56616,1.2374e-09,1.0429,0.089368,2.4036e-11,2.4507e-09
0.91019,0.56654,0.56654,0.56616,1.2164e-09,1.0445,0.087829,2.4107e-11,2.4087e-09
0.911,0.56654,0.56654,0.56616,1.1956e-09,1.046,0.086301,2.4178e-11,2.3671e-09
0.9118,0.56654,0.56654,0.56617,1.175e-09,1.0475,0.084786,2.4248e-11,2.3257e-09
0.91261,0.56654,0.56654,0.56617,1.1545e-09,1.0491,0.083284,2.4319e-11,2.2847e-09
0.91341,0.56654,0.56654,0.56617,1.1342e-09,1.0506,0.081793,2.4389e-11,2.2441e-09
0.91422,0.56654,0.56654,0.56618,1.1141e-09,1.052,0.080316,2.446e-11,2.2038e-09
0.91503,0.56654,0.56654,0.56618,1.0942e-09,1.0535,0.07885,2.453e-11,2.1638e-09
0.91583,0.56654,0.56654,0.56618,1.0744e-09,1.055,0.077397,2.46e-11,2.1242e-09
0.91664,0.56654,0.56654,0.56619,1.0548e-09,1.0564,0.075957,2.467e-11,2.0849e-09
0.91744,0.56654,0.56654,0.56619,1.0354e-09,1.0578,0.074529,2.474e-11,2.046e-09
0.91825,0.56654,0.56654,0.56619,1.0161e-09,1.0593,0.073114,2.481e-11,2.0074e-09
0.91905,0.56654,0.56654,0.5662,9.97e-10,1.0607,0.071711,2.4879e-11,1.9691e-09
0.91986,0.56654,0.56654,0.5662,9.7808e-10,1.0621,0.070321,2.4949e-11,1.9312e-09
0.92066,0.56654,0.56654,0.5662,9.5933e-10,1.0635,0.068944,2.5018e-11,1.8936e-09
0.92147,0.56654,0.56654,0.5662,9.4075e-10,1.0648,0.06758,2.5087e-11,1.8564e-09
0.92227,0.56654,0.56654,0.56621,9.2235e-10,1.0662,0.066228,2.5156e-11,1.8196e-09
0.92308,0.56654,0.56654,0.56621,9.0413e-10,1.0675,0.064889,2.5225e-11,1.783e-09
0.92389,0.56654,0.56654,0.56621,8.8608e-10,1.0689,0.063563,2.5294e-11,1.7469e-09
0.92469,0.56654,0.56654,0.56622,8.682e-10,1.0702,0.06225,2.5363e-11,1.711e-09
0.9255,0.56654,0.56654,0.56622,8.505e-10,1.0715,0.06095,2.5431e-11,1.6756e-09
0.9263,0.56654,0.56654,0.56622,8.3298e-10,1.0728,0.059662,2.55e-11,1.6405e-09
0.92711,0.56654,0.56654,0.56623,8.1563e-10,1.0741,0.058388,2.5568e-11,1.6057e-09
0.92791,0.56654,0.56654,0.56623,7.9846e-10,1.0753,0.057127,2.5636e-11,1.5713e-09
0.92872,0.56654,0.56654,0.56623,7.8147e-10,1.0766,0.055879,2.5704e-11,1.5372e-09
0.92952,0.56654,0.56654,0.56624,7.6466e-10,1.0778,0.054644,2.5772e-11,1.5035e-09
0.93033,0.56654,0.56654,0.56624,7.4802e-10,1.0791,0.053422,2.584e-11,1.4702e-09
0.93113,0.56654,0.56654,0.56624,7.3156e-10,1.0803,0.052213,2.5907e-11,1.4372e-09
0.93194,0.56654,0.56654,0.56625,7.1529e-10,1.0815,0.051017,2.5975e-11,1.4046e-09
0.93275,0.56654,0.56654,0.56625,6.9919e-10,1.0827,0.049835,2.6042e-11,1.3723e-09
0.93355,0.56654,0.56654,0.56625,6.8327e-10,1.0838,0.048665,2.611e-11,1.3404e-09
0.93436,0.56654,0.56654,0.56626,6.6754e-10,1.085,0.047509,2.6177e-11,1.3089e-09
0.93516,0.56654,0.56654,0.56626,6.5198e-10,1.0862,0.046367,2.6244e-11,1.2777e-09
0.93597,0.56654,0.56654,0.56626,6.3661e-10,1.0873,0.045237,2.6311e-11,1.2469e-09
0.93677,0.56654,0.56654,0.56627,6.2142e-10,1.0884,0.044121,2.6378e-11,1.2165e-09
0.93758,0.56654,0.56654,0.56627,6.0641e-10,1.0895,0.043019,2.6444e-11,1.1864e-09
0.93838,0.56654,0.56654,0.56627,5.9158e-10,1.0906,0.041929,2.6511e-11,1.1566e-09
0.93919,0.56654,0.56654,0.56628,5.7693e-10,1.0917,0.040853,2.6578e-11,1.1273e-09
0.94,0.56654,0.56654,0.56628,5.6247e-10,1.0928,0.039791,2.6644e-11,1.0983e-09
0.9408,0.56654,0.56654,0.56628,5.482e-10,1.0938,0.038742,2.671e-11,1.0697e-09
0.94161,0.56654,0.56654,0.56629,5.341e-10,1.0949,0.037707,2.6777e-11,1.0414e-09
0.94241,0.56654,0.56654,0.56629,5.2019e-10,1.0959,0.036685,2.6843e-11,1.0135e-09
0.94322,0.56654,0.56654,0.56629,5.0647e-10,1.0969,0.035677,2.6909e-11,9.8603e-10
0.94402,0.56654,0.56654,0.5663,4.9293e-10,1.0979,0.034682,2.6975e-11,9.5889e-10
0.94483,0.56654,0.56654,0.5663,4.7958e-10,1.0989,0.033701,2.7041e-11,9.3211e-10
0.94563,0.56654,0.56654,0.5663,4.6641e-10,1.0999,0.032734,2.7107e-11,9.0571e-10
0.94644,0.56654,0.56654,0.56631,4.5343e-10,1.1008,0.03178,2.7173e-11,8.7968e-10
0.94724,0.56654,0.56654,0.56631,4.4063e-10,1.1018,0.03084,2.7239e-11,8.5403e-10
0.94805,0.56654,0.56654,0.56631,4.2803e-10,1.1027,0.029914,2.7304e-11,8.2875e-10
0.94886,0.56654,0.56654,0.56632,4.156e-10,1.1036,0.029002,2.737e-11,8.0384e-10
0.94966,0.56654,0.56654,0.56632,4.0337e-10,1.1045,0.028103,2.7436e-11,7.7931e-10
0.95047,0.56654,0.56654,0.56632,3.9133e-10,1.1054,0.027218,2.7501e-11,7.5515e-10
0.95127,0.56654,0.56654,0.56633,3.7947e-10,1.1063,0.026347,2.7567e-11,7.3137e-10
0.95208,0.56654,0.56654,0.56633,3.678e-10,1.1072,0.02549,2.7632e-11,7.0797e-10
0.95288,0.56654,0.56654,0.56634,3.5632e-10,1.108,0.024646,2.7698e-11,6.8494e-10
0.95369,0.56654,0.56654,0.56634,3.4503e-10,1.1089,0.023817,2.7763e-11,6.6229e-10
0.95449,0.56654,0.56654,0.56634,3.3392e-10,1.1097,0.023001,2.7829e-11,6.4002e-10
0.9553,0.56654,0.56654,0.56635,3.2301e-10,1.1105,0.022199,2.7894e-11,6.1813e-10
0.9561,0.56654,0.56654,0.56635,3.1229e-10,1.1113,0.021411,2.7959e-11,5.9662e-10
0.95691,0.56654,0.56654,0.56635,3.0176e-10,1.1121,0.020638,2.8025e-11,5.7549e-10
0.95772,0.56654,0.56654,0.56636,2.9141e-10,1.1128,0.019878,2.809e-11,5.5474e-10
0.95852,0.56654,0.56654,0.56636,2.8126e-10,1.1136,0.019132,2.8155e-11,5.3437e-10
0.95933,0.56654,0.56654,0.56636,2.713e-10,1.1143,0.0184,2.822e-11,5.1438e-10
0.96013,0.56654,0.56654,0.56637,2.6153e-10,1.1151,0.017682,2.8286e-11,4.9478e-10
0.96094,0.56654,0.56654,0.56637,2.5195e-10,1.1158,0.016979,2.8351e-11,4.7556e-10
0.96174,0.56654,0.56654,0.56637,2.4257e-10,1.1165,0.016289,2.8416e-11,4.5672e-10
0.96255,0.56654,0.56654,0.56638,2.3337e-10,1.1171,0.015613,2.8481e-11,4.3827e-10
0.96335,0.56654,0.56654,0.56638,2.2437e-10,1.1178,0.014952,2.8546e-11,4.202e-10
0.96416,0.56654,0.56654,0.56638,2.1556e-10,1.1185,0.014305,2.8612e-11,4.0251e-10
0.96497,0.56654,0.56654,0.56639,2.0694e-10,1.1191,0.013671,2.8677e-11,3.8521e-10
0.96577,0.56654,0.56654,0.56639,1.9852e-10,1.1197,0.013052,2.8742e-11,3.683e-10
0.96658,0.56654,0.56654,0.56639,1.9029e-10,1.1203,0.012448,2.8807e-11,3.5177e-10
0.96738,0.56654,0.56654,0.5664,1.8225e-10,1.1209,0.011857,2.8872e-11,3.3563e-10
0.96819,0.56654,0.56654,0.5664,1.744e-10,1.1215,0.01128,2.8937e-11,3.1987e-10
0.96899,0.56654,0.56654,0.56641,1.6675e-10,1.1221,0.010718,2.9002e-11,3.0451e-10
0.9698,0.56654,0.56654,0.56641,1.593e-10,1.1226,0.01017,2.9067e-11,2.8953e-10
0.9706,0.56654,0.56654,0.56641,1.5203e-10,1.1232,0.0096366,2.9132e-11,2.7493e-10
0.97141,0.56654,0.56654,0.56642,1.4496e-10,1.1237,0.0091171,2.9197e-11,2.6073e-10
0.97221,0.56654,0.56654,0.56642,1.3809e-10,1.1242,0.008612,2.9262e-11,2.4692e-10
0.97302,0.56654,0.56654,0.56642,1.3141e-10,1.1247,0.0081211,2.9327e-11,2.3349e-10
0.97383,0.56654,0.56654,0.56643,1.2492e-10,1.1252,0.0076445,2.9392e-11,2.2046e-10
0.97463,0.56654,0.56654,0.56643,1.1863e-10,1.1257,0.0071822,2.9457e-11,2.0781e-10
0.97544,0.56654,0.56654,0.56643,1.1254e-10,1.1261,0.0067343,2.9522e-11,1.9556e-10
0.97624,0.56654,0.56654,0.56644,1.0664e-10,1.1266,0.0063007,2.9587e-11,1.8369e-10
0.97705,0.56654,0.56654,0.56644,1.0093e-10,1.127,0.0058814,2.9652e-11,1.7222e-10
0.97785,0.56654,0.56654,0.56644,9.5425e-11,1.1274,0.0054765,2.9716e-11,1.6113e-10
0.97866,0.56654,0.56654,0.56645,9.0112e-11,1.1278,0.005086,2.9781e-11,1.5044e-10
0.97946,0.56654,0.56654,0.56645,8.4995e-11,1.1282,0.0047098,2.9846e-11,1.4014e-10
0.98027,0.56654,0.56654,0.56646,8.0073e-11,1.1286,0.0043481,2.991e-11,1.3024e-10
0.98107,0.56654,0.56654,0.56646,7.5348e-11,1.1289,0.0040007,2.9975e-11,1.2072e-10
0.98188,0.56654,0.56654,0.56646,7.0818e-11,1.1293,0.0036678,3.004e-11,1.116e-10
0.98269,0.56654,0.56654,0.56647,6.6485e-11,1.1296,0.0033493,3.0104e-11,1.0287e-10
0.98349,0.56654,0.56654,0.56647,6.2349e-11,1.1299,0.0030452,3.0168e-11,9.4529e-11
0.9843,0.56654,0.56654,0.56647,5.8409e-11,1.1302,0.0027555,3.0233e-11,8.6584e-11
0.9851,0.56654,0.56654,0.56648,5.4665e-11,1.1305,0.0024803,3.0297e-11,7.9033e-11
0.98591,0.56654,0.56654,0.56648,5.1119e-11,1.1307,0.0022195,3.0361e-11,7.1876e-11
0.98671,0.56654,0.56654,0.56648,4.7769e-11,1.131,0.0019732,3.0425e-11,6.5112e-11
0.98752,0.56654,0.56654,0.56649,4.4616e-11,1.1312,0.0017413,3.0489e-11,5.8742e-11
0.98832,0.56654,0.56654,0.56649,4.166e-11,1.1315,0.0015239,3.0553e-11,5.2766e-11
0.98913,0.56654,0.56654,0.5665,3.8901e-11,1.1317,0.001321,3.0617e-11,4.7184e-11
0.98993,0.56654,0.56654,0.5665,3.6339e-11,1.1319,0.0011325,3.0681e-11,4.1997e-11
0.99074,0.56654,0.56654,0.5665,3.3974e-11,1.132,0.00095858,3.0745e-11,3.7204e-11
0.99155,0.56654,0.56654,0.56651,3.1807e-11,1.1322,0.0007991,3.0808e-11,3.2806e-11
0.99235,0.56654,0.56654,0.56651,2.9837e-11,1.1324,0.00065411,3.0871e-11,2.8802e-11
0.99316,0.56654,0.56654,0.56651,2.8064e-11,1.1325,0.00052361,3.0935e-11,2.5194e-11
0.99396,0.56654,0.56654,0.56652,2.6489e-11,1.1326,0.00040762,3.0998e-11,2.198e-11
0.99477,0.56654,0.56654,0.56652,2.5111e-11,1.1327,0.00030612,3.1061e-11,1.9161e-11
0.99557,0.56654,0.56654,0.56652,2.393e-11,1.1328,0.00021913,3.1124e-11,1.6737e-11
0.99638,0.56654,0.56654,0.56653,2.2948e-11,1.1329,0.00014664,3.1186e-11,1.4709e-11
0.99718,0.56654,0.56654,0.56653,2.2162e-11,1.133,8.8663e-05,3.1249e-11,1.3076e-11
0.99799,0.56654,0.56654,0.56654,2.1574e-11,1.133,4.5193e-05,3.1311e-11,1.1838e-11
0.9988,0.56654,0.56654,0.56654,2.1184e-11,1.1331,1.6233e-05,3.1373e-11,1.0995e-11
0.9996,0.56654,0.56654,0.56654,2.0991e-11,1.1331,1.7832e-06,3.1435e-11,1.0548e-11
1.0004,0.56654,0.56654,0.56655,2.0996e-11,1.1331,1.8448e-06,3.1497e-11,1.0495e-11
1.0012,0.56654,0.56654,0.56655,2.1199e-11,1.1331,1.6418e-05,3.1559e-11,1.0839e-11
1.002,0.56654,0.56654,0.56655,2.1599e-11,1.1331,4.5501e-05,3.162e-11,1.1577e-11
1.0028,0.56654,0.56654,0.56656,2.2196e-11,1.133,8.9095e-05,3.1681e-11,1.2711e-11
1.0036,0.56654,0.56654,0.56656,2.2991e-11,1.133,0.0001472,3.1742e-11,1.4241e-11
1.0044,0.56654,0.56654,0.56656,2.3984e-11,1.1329,0.00021981,3.1803e-11,1.6165e-11
1.0052,0.56654,0.56654,0.56657,2.5174e-11,1.1328,0.00030692,3.1864e-11,1.8485e-11
1.006,0.56654,0.56654,0.56657,2.6562e-11,1.1327,0.00040854,3.1924e-11,2.12e-11
1.0069,0.56654,0.56654,0.56657,2.8147e-11,1.1326,0.00052466,3.1984e-11,2.431e-11
1.0077,0.56654,0.56654,0.56658,2.9929e-11,1.1325,0.00065528,3.2044e-11,2.7815e-11
1.0085,0.56654,0.56654,0.56658,3.1909e-11,1.1324,0.00080039,3.2104e-11,3.1715e-11
1.0093,0.56654,0.56654,0.56659,3.4086e-11,1.1322,0.00095999,3.2163e-11,3.6009e-11
1.0101,0.56654,0.56654,0.56659,3.646e-11,1.132,0.0011341,3.2222e-11,4.0699e-11
1.0109,0.56654,0.56654,0.56659,3.9032e-11,1.1319,0.0013227,3.2281e-11,4.5783e-11
1.0117,0.56654,0.56654,0.5666,4.18e-11,1.1317,0.0015257,3.2339e-11,5.1261e-11
1.0125,0.56654,0.56654,0.5666,4.4766e-11,1.1315,0.0017432,3.2398e-11,5.7134e-11
1.0133,0.56654,0.56654,0.5666,4.7929e-11,1.1312,0.0019752,3.2456e-11,6.3401e-11
1.0141,0.56654,0.56654,0.56661,5.1288e-11,1.131,0.0022217,3.2514e-11,7.0063e-11
1.0149,0.56654,0.56654,0.56661,5.4844e-11,1.1307,0.0024826,3.2571e-11,7.7118e-11
1.0157,0.56654,0.56654,0.56661,5.8597e-11,1.1305,0.0027579,3.2628e-11,8.4566e-11
1.0165,0.56654,0.56654,0.56662,6.2547e-11,1.1302,0.0030477,3.2685e-11,9.2408e-11
1.0173,0.56654,0.56654,0.56662,6.6693e-11,1.1299,0.0033519,3.2742e-11,1.0064e-10
1.0181,0.56654,0.56654,0.56663,7.1035e-11,1.1296,0.0036706,3.2798e-11,1.0927e-10
1.0189,0.56654,0.56654,0.56663,7.5574e-11,1.1293,0.0040036,3.2854e-11,1.1829e-10
1.0197,0.56654,0.56654,0.56663,8.0309e-11,1.1289,0.0043511,3.291e-11,1.2771e-10
1.0205,0.56654,0.56654,0.56664,8.524e-11,1.1286,0.004713,3.2965e-11,1.3751e-10
1.0213,0.56654,0.56654,0.56664,9.0367e-11,1.1282,0.0050892,3.302e-11,1.4771e-10
1.0222,0.56654,0.56654,0.56664,9.5689e-11,1.1278,0.0054799,3.3075e-11,1.583e-10
1.023,0.56654,0.56654,0.56665,1.0121e-10,1.1274,0.0058849,3.313e-11,1.6929e-10
1.0238,0.56654,0.56654,0.56665,1.0692e-10,1.127,0.0063043,3.3184e-11,1.8066e-10
1.0246,0.56654,0.56654,0.56665,1.1283e-10,1.1266,0.006738,3.3238e-11,1.9242e-10
1.0254,0.56654,0.56654,0.56666,1.1893e-10,1.1261,0.0071861,3.3291e-11,2.0458e-10
1.0262,0.56654,0.56654,0.56666,1.2523e-10,1.1257,0.0076485,3.3345e-11,2.1712e-10
1.027,0.56654,0.56654,0.56667,1.3173e-10,1.1252,0.0081252,3.3398e-11,2.3006e-10
1.0278,0.56654,0.56654,0.56667,1.3842e-10,1.1247,0.0086162,3.345e-11,2.4339e-10
1.0286,0.56654,0.56654,0.56667,1.453e-10,1.1242,0.0091215,3.3503e-11,2.571e-10
1.0294,0.56654,0.56654,0.56668,1.5238e-10,1.1237,0.0096411,3.3555e-11,2.712e-10
1.0302,0.56654,0.56654,0.56668,1.5965e-10,1.1232,0.010175,3.3607e-11,2.857e-10
1.031,0.56654,0.56654,0.56668,1.6712e-10,1.1226,0.010723,3.3658e-11,3.0058e-10
1.0318,0.56654,0.56654,0.56669,1.7478e-10,1.1221,0.011285,3.371e-11,3.1585e-10
1.0326,0.56654,0.56654,0.56669,1.8263e-10,1.1215,0.011862,3.3761e-11,3.315e-10
1.0334,0.56654,0.56654,0.56669,1.9068e-10,1.1209,0.012453,3.3811e-11,3.4755e-10
1.0342,0.56654,0.56654,0.5667,1.9892e-10,1.1203,0.013058,3.3862e-11,3.6398e-10
1.035,0.56654,0.56654,0.5667,2.0735e-10,1.1197,0.013677,3.3912e-11,3.8079e-10
1.0358,0.56654,0.56654,0.5667,2.1598e-10,1.1191,0.01431,3.3962e-11,3.98e-10
1.0367,0.56654,0.56654,0.56671,2.248e-10,1.1185,0.014957,3.4011e-11,4.1558e-10
1.0375,0.56654,0.56654,0.56671,2.3381e-10,1.1178,0.015619,3.406e-11,4.3356e-10
1.0383,0.56654,0.56654,0.56671,2.4301e-10,1.1171,0.016295,3.4109e-11,4.5192e-10
1.0391,0.56654,0.56654,0.56672,2.5241e-10,1.1165,0.016984,3.4158e-11,4.7066e-10
1.0399,0.56654,0.56654,0.56672,2.6199e-10,1.1158,0.017688,3.4207e-11,4.8978e-10
1.0407,0.56654,0.56654,0.56673,2.7177e-10,1.115,0.018406,3.4255e-11,5.0929e-10
1.0415,0.56654,0.56654,0.56673,2.8174e-10,1.1143,0.019138,3.4303e-11,5.2918e-10
1.0423,0.56654,0.56654,0.56673,2.919e-10,1.1136,0.019884,3.4351e-11,5.4945e-10
1.0431,0.56654,0.56654,0.56674,3.0225e-10,1.1128,0.020644,3.4398e-11,5.7011e-10
1.0439,0.56654,0.56654,0.56674,3.1279e-10,1.1121,0.021418,3.4445e-11,5.9114e-10
1.0447,0.56654,0.56654,0.56674,3.2353e-10,1.1113,0.022206,3.4492e-11,6.1256e-10
1.0455,0.56654,0.56654,0.56675,3.3445e-10,1.1105,0.023008,3.4539e-11,6.3436e-10
1.0463,0.56654,0.56654,0.56675,3.4556e-10,1.1097,0.023824,3.4586e-11,6.5653e-10
1.0471,0.56654,0.56654,0.56675,3.5686e-10,1.1089,0.024653,3.4632e-11,6.7908e-10
1.0479,0.56654,0.56654,0.56676,3.6835e-10,1.108,0.025497,3.4678e-11,7.0202e-10
1.0487,0.56654,0.56654,0.56676,3.8003e-10,1.1072,0.026354,3.4724e-11,7.2533e-10
1.0495,0.56654,0.56654,0.56676,3.9189e-10,1.1063,0.027225,3.477e-11,7.4901e-10
1.0503,0.56654,0.56654,0.56677,4.0395e-10,1.1054,0.02811,3.4815e-11,7.7308e-10
1.0512,0.56654,0.56654,0.56677,4.1619e-10,1.1045,0.029009,3.486e-11,7.9752e-10
1.052,0.56654,0.56654,0.56677,4.2862e-10,1.1036,0.029922,3.4905e-11,8.2233e-10
1.0528,0.56654,0.56654,0.56678,4.4123e-10,1.1027,0.030848,3.495e-11,8.4752e-10
1.0536,0.56654,0.56654,0.56678,4.5404e-10,1.1018,0.031788,3.4995e-11,8.7308e-10
1.0544,0.56654,0.56654,0.56678,4.6703e-10,1.1008,0.032742,3.5039e-11,8.9902e-10
1.0552,0.56654,0.56654,0.56679,4.802e-10,1.0999,0.03371,3.5083e-11,9.2532e-10
1.056,0.56654,0.56654,0.56679,4.9357e-10,1.0989,0.034691,3.5128e-11,9.52e-10
1.0568,0.56654,0.56654,0.56679,5.0711e-10,1.0979,0.035685,3.5171e-11,9.7906e-10
1.0576,0.56654,0.56654,0.5668,5.2085e-10,1.0969,0.036694,3.5215e-11,1.0065e-09
1.0584,0.56654,0.56654,0.5668,5.3476e-10,1.0959,0.037716,3.5259e-11,1.0343e-09
1.0592,0.56654,0.56654,0.5668,5.4887e-10,1.0949,0.038751,3.5302e-11,1.0624e-09
1.06,0.56654,0.56654,0.56681,5.6315e-10,1.0938,0.0398,3.5346e-11,1.091e-09
1.0608,0.56654,0.56654,0.56681,5.7762e-10,1.0928,0.040863,3.5389e-11,1.1199e-09
1.0616,0.56654,0.56654,0.56681,5.9227e-10,1.0917,0.041938,3.5432e-11,1.1491e-09
1.0624,0.56654,0.56654,0.56682,6.0711e-10,1.0906,0.043028,3.5474e-11,1.1787e-09
1.0632,0.56654,0.56654,0.56682,6.2213e-10,1.0895,0.044131,3.5517e-11,1.2087e-09
1.064,0.56654,0.56654,0.56682,6.3733e-10,1.0884,0.045247,3.556e-11,1.2391e-09
1.0648,0.56654,0.56654,0.56683,6.5271e-10,1.0873,0.046376,3.5602e-11,1.2698e-09
1.0657,0.56654,0.56654,0.56683,6.6828e-10,1.0861,0.047519,3.5644e-11,1.3009e-09
1.0665,0.56654,0.56654,0.56683,6.8402e-10,1.085,0.048675,3.5686e-11,1.3324e-09
1.0673,0.56654,0.56654,0.56684,6.9995e-10,1.0838,0.049845,3.5728e-11,1.3642e-09
1.0681,0.56654,0.56654,0.56684,7.1606e-10,1.0827,0.051027,3.577e-11,1.3963e-09
1.0689,0.56654,0.56654,0.56684,7.3234e-10,1.0815,0.052223,3.5812e-11,1.4289e-09
1.0697,0.56654,0.56654,0.56685,7.4881e-10,1.0803,0.053432,3.5853e-11,1.4618e-09
1.0705,0.56654,0.56654,0.56685,7.6545e-10,1.079,0.054654,3.5895e-11,1.495e-09
1.0713,0.56654,0.56654,0.56685,7.8227e-10,1.0778,0.055889,3.5936e-11,1.5286e-09
1.0721,0.56654,0.56654,0.56686,7.9927e-10,1.0766,0.057138,3.5977e-11,1.5626e-09
1.0729,0.56654,0.56654,0.56686,8.1645e-10,1.0753,0.058399,3.6019e-11,1.5969e-09
1.0737,0.56654,0.56654,0.56686,8.3381e-10,1.0741,0.059673,3.606e-11,1.6316e-09
1.0745,0.56654,0.56654,0.56687,8.5134e-10,1.0728,0.060961,3.61e-11,1.6666e-09
1.0753,0.56654,0.56654,0.56687,8.6905e-10,1.0715,0.062261,3.6141e-11,1.702e-09
1.0761,0.56654,0.56654,0.56687,8.8694e-10,1.0702,0.063574,3.6182e-11,1.7377e-09
1.0769,0.56654,0.56654,0.56688,9.05e-10,1.0689,0.0649,3.6222e-11,1.7738e-09
1.0777,0.56654,0.56654,0.56688,9.2323e-10,1.0675,0.066239,3.6263e-11,1.8102e-09
1.0785,0.56654,0.56654,0.56688,9.4164e-10,1.0662,0.067591,3.6303e-11,1.847e-09
1.0793,0.56654,0.56654,0.56689,9.6023e-10,1.0648,0.068956,3.6343e-11,1.8841e-09
1.0801,0.56654,0.56654,0.56689,9.7898e-10,1.0634,0.070333,3.6383e-11,1.9216e-09
1.081,0.56654,0.56654,0.56689,9.9791e-10,1.0621,0.071723,3.6423e-11,1.9594e-09
1.0818,0.56654,0.56654,0.5669,1.017e-09,1.0607,0.073126,3.6463e-11,1.9976e-09
1.0826,0.56654,0.56654,0.5669,1.0363e-09,1.0593,0.074541,3.6502e-11,2.0361e-09
1.0834,0.56654,0.56654,0.5669,1.0557e-09,1.0578,0.075969,3.6542e-11,2.0749e-09
1.0842,0.56654,0.56654,0.56691,1.0754e-09,1.0564,0.077409,3.6581e-11,2.1141e-09
1.085,0.56654,0.56654,0.56691,1.0951e-09,1.055,0.078863,3.662e-11,2.1537e-09
1.0858,0.56654,0.56654,0.56691,1.1151e-09,1.0535,0.080328,3.6659e-11,2.1936e-09
1.0866,0.56654,0.56654,0.56692,1.1352e-09,1.052,0.081806,3.6698e-11,2.2338e-09
1.0874,0.56654,0.56654,0.56692,1.1555e-09,1.0505,0.083296,3.6737e-11,2.2743e-09
1.0882,0.56654,0.56654,0.56692,1.176e-09,1.049,0.084799,3.6775e-11,2.3152e-09
1.089,0.56654,0.56654,0.56692,1.1966e-09,1.0475,0.086314,3.6814e-11,2.3565e-09
1.0898,0.56654,0.56654,0.56693,1.2174e-09,1.046,0.087842,3.6852e-11,2.398e-09
1.0906,0.56654,0.56654,0.56693,1.2384e-09,1.0445,0.089381,3.689e-11,2.4399e-09
1.0914,0.56654,0.56654,0.56693,1.2595e-09,1.0429,0.090933,3.6928e-11,2.4822e-09
1.0922,0.56654,0.56654,0.56694,1.2808e-09,1.0414,0.092497,3.6966e-11,2.5247e-09
1.093,0.56654,0.56654,0.56694,1.3023e-09,1.0398,0.094073,3.7003e-11,2.5676e-09
1.0938,0.56654,0.56654,0.56694,1.3239e-09,1.0382,0.095662,3.704e-11,2.6108e-09
1.0946,0.56654,0.56654,0.56695,1.3457e-09,1.0366,0.097262,3.7078e-11,2.6544e-09
1.0955,0.56654,0.56654,0.56695,1.3677e-09,1.035,0.098875,3.7115e-11,2.6983e-09
1.0963,0.56654,0.56654,0.56695,1.3898e-09,1.0334,0.1005,3.7151e-11,2.7425e-09
1.0971,0.56654,0.56654,0.56695,1.4121e-09,1.0318,0.10214,3.7188e-11,2.787e-09
1.0979,0.56654,0.56654,0.56696,1.4345e-09,1.0301,0.10378,3.7224e-11,2.8319e-09
1.0987,0.56654,0.56654,0.56696,1.4572e-09,1.0285,0.10544,3.726e-11,2.8771e-09
1.0995,0.56654,0.56654,0.56696,1.4799e-09,1.0268,0.10712,3.7296e-11,2.9226e-09
1.1003,0.56654,0.56654,0.56697,1.5029e-09,1.0251,0.1088,3.7332e-11,2.9684e-09
1.1011,0.56654,0.56654,0.56697,1.5259e-09,1.0234,0.11049,3.7367e-11,3.0145e-09
1.1019,0.56654,0.56654,0.56697,1.5492e-09,1.0217,0.1122,3.7402e-11,3.061e-09
1.1027,0.56654,0.56654,0.56698,1.5726e-09,1.02,0.11392,3.7437e-11,3.1078e-09
1.1035,0.56654,0.56654,0.56698,1.5962e-09,1.0183,0.11565,3.7472e-11,3.1549e-09
1.1043,0.56654,0.56654,0.56698,1.6199e-09,1.0166,0.11739,3.7506e-11,3.2023e-09
1.1051,0.56654,0.56654,0.56698,1.6438e-09,1.0148,0.11915,3.754e-11,3.25e-09
1.1059,0.56654,0.56654,0.56699,1.6678e-09,1.0131,0.12091,3.7574e-11,3.298e-09
1.1067,0.56654,0.56654,0.56699,1.692e-09,1.0113,0.12269,3.7608e-11,3.3464e-09
1.1075,0.56654,0.56654,0.56699,1.7163e-09,1.0095,0.12447,3.7641e-11,3.395e-09
1.1083,0.56654,0.56654,0.567,1.7408e-09,1.0077,0.12627,3.7674e-11,3.444e-09
1.1091,0.56654,0.56654,0.567,1.7655e-09,1.0059,0.12808,3.7707e-11,3.4933e-09
1.11,0.56654,0.56654,0.567,1.7903e-09,1.0041,0.1299,3.7739e-11,3.5428e-09
1.1108,0.56654,0.56654,0.567,1.8152e-09,1.0023,0.13174,3.7771e-11,3.5927e-09
1.1116,0.56654,0.56654,0.56701,1.8404e-09,1.0004,0.13358,3.7803e-11,3.6429e-09
1.1124,0.56654,0.56654,0.56701,1.8656e-09,0.99858,0.13544,3.7835e-11,3.6934e-09
1.1132,0.56654,0.56654,0.56701,1.891e-09,0.99672,0.1373,3.7866e-11,3.7442e-09
1.114,0.56654,0.56654,0.56701,1.9166e-09,0.99485,0.13918,3.7897e-11,3.7953e-09
1.1148,0.56654,0.56654,0.56702,1.9423e-09,0.99297,0.14107,3.7927e-11,3.8467e-09
1.1156,0.56654,0.56654,0.56702,1.9682e-09,0.99108,0.14296,3.7958e-11,3.8984e-09
1.1164,0.56654,0.56654,0.56702,1.9942e-09,0.98917,0.14487,3.7988e-11,3.9503e-09
1.1172,0.56654,0.56654,0.56703,2.0203e-09,0.98726,0.14679,3.8017e-11,4.0026e-09
1.118,0.56654,0.56654,0.56703,2.0466e-09,0.98533,0.14873,3.8047e-11,4.0552e-09
1.1188,0.56654,0.56654,0.56703,2.0731e-09,0.98339,0.15067,3.8076e-11,4.108e-09
1.1196,0.56654,0.56654,0.56703,2.0997e-09,0.98145,0.15262,3.8104e-11,4.1612e-09
1.1204,0.56654,0.56654,0.56704,2.1264e-09,0.97949,0.15458,3.8132e-11,4.2146e-09
1.1212,0.56654,0.56654,0.56704,2.1533e-09,0.97752,0.15656,3.816e-11,4.2684e-09
1.122,0.56654,0.56654,0.56704,2.1803e-09,0.97554,0.15854,3.8188e-11,4.3224e-09
1.1228,0.56654,0.56654,0.56704,2.2074e-09,0.97355,0.16054,3.8215e-11,4.3767e-09
1.1236,0.56654,0.56654,0.56705,2.2348e-09,0.97155,0.16254,3.8242e-11,4.4313e-09
1.1245,0.56654,0.56654,0.56705,2.2622e-09,0.96954,0.16456,3.8268e-11,4.4861e-09
1.1253,0.56654,0.56654,0.56705,2.2898e-09,0.96752,0.16658,3.8295e-11,4.5413e-09
1.1261,0.56654,0.56654,0.56705,2.3175e-09,0.96549,0.16862,3.832e-11,4.5967e-09
1.1269,0.56654,0.56654,0.56706,2.3454e-09,0.96345,0.17066,3.8346e-11,4.6524e-09
1.1277,0.56654,0.56654,0.56706,2.3734e-09,0.9614,0.17272,3.8371e-11,4.7084e-09
1.1285,0.56654,0.56654,0.56706,2.4015e-09,0.95934,0.17479,3.8396e-11,4.7646e-09
1.1293,0.56654,0.56654,0.56706,2.4298e-09,0.95727,0.17686,3.842e-11,4.8212e-09
1.1301,0.56654,0.56654,0.56707,2.4582e-09,0.95519,0.17895,3.8444e-11,4.878e-09
1.1309,0.56654,0.56654,0.56707,2.4868e-09,0.9531,0.18104,3.8468e-11,4.935e-09
1.1317,0.56654,0.56654,0.56707,2.5154e-09,0.95099,0.18315,3.8491e-11,4.9924e-09
1.1325,0.56654,0.56654,0.56707,2.5443e-09,0.94888,0.18527,3.8514e-11,5.05e-09
1.1333,0.56654,0.56654,0.56708,2.5732e-09,0.94676,0.18739,3.8537e-11,5.1079e-09
1.1341,0.56654,0.56654,0.56708,2.6023e-09,0.94463,0.18953,3.8559e-11,5.166e-09
1.1349,0.56654,0.56654,0.56708,2.6315e-09,0.94249,0.19167,3.8581e-11,5.2244e-09
1.1357,0.56654,0.56654,0.56708,2.6608e-09,0.94034,0.19383,3.8602e-11,5.2831e-09
1.1365,0.56654,0.56654,0.56709,2.6903e-09,0.93818,0.19599,3.8623e-11,5.342e-09
1.1373,0.56654,0.56654,0.56709,2.7199e-09,0.93601,0.19816,3.8644e-11,5.4012e-09
1.1381,0.56654,0.56654,0.56709,2.7497e-09,0.93384,0.20035,3.8665e-11,5.4606e-09
1.1389,0.56654,0.56654,0.56709,2.7795e-09,0.93165,0.20254,3.8685e-11,5.5203e-09
1.1398,0.56654,0.56654,0.5671,2.8095e-09,0.92945,0.20474,3.8705e-11,5.5803e-09
1.1406,0.56654,0.56654,0.5671,2.8396e-09,0.92724,0.20695,3.8724e-11,5.6405e-09
1.1414,0.56654,0.56654,0.5671,2.8698e-09,0.92503,0.20917,3.8743e-11,5.701e-09
1.1422,0.56654,0.56654,0.5671,2.9002e-09,0.9228,0.2114,3.8762e-11,5.7617e-09
1.143,0.56654,0.56654,0.56711,2.9307e-09,0.92057,0.21364,3.878e-11,5.8226e-09
1.1438,0.56654,0.56654,0.56711,2.9613e-09,0.91833,0.21589,3.8799e-11,5.8838e-09
1.1446,0.56654,0.56654,0.56711,2.992e-09,0.91607,0.21815,3.8816e-11,5.9453e-09
1.1454,0.56654,0.56654,0.56711,3.0229e-09,0.91381,0.22041,3.8834e-11,6.0069e-09
1.1462,0.56654,0.56654,0.56711,3.0539e-09,0.91154,0.22269,3.8851e-11,6.0689e-09
1.147,0.56654,0.56654,0.56712,3.085e-09,0.90926,0.22497,3.8868e-11,6.1311e-09
1.1478,0.56654,0.56654,0.56712,3.1162e-09,0.90698,0.22726,3.8885e-11,6.1935e-09
1.1486,0.56654,0.56654,0.56712,3.1475e-09,0.90468,0.22956,3.8901e-11,6.2561e-09
1.1494,0.56654,0.56654,0.56712,3.179e-09,0.90238,0.23187,3.8917e-11,6.319e-09
1.1502,0.56654,0.56654,0.56712,3.2105e-09,0.90006,0.23419,3.8933e-11,6.3821e-09
1.151,0.56654,0.56654,0.56713,3.2422e-09,0.89774,0.23651,3.8948e-11,6.4455e-09
1.1518,0.56654,0.56654,0.56713,3.274e-09,0.89541,0.23885,3.8963e-11,6.509e-09
1.1526,0.56654,0.56654,0.56713,3.3059e-09,0.89307,0.24119,3.8978e-11,6.5728e-09
1.1534,0.56654,0.56654,0.56713,3.3379e-09,0.89072,0.24354,3.8993e-11,6.6369e-09
1.1543,0.56654,0.56654,0.56714,3.3701e-09,0.88837,0.2459,3.9007e-11,6.7011e-09
1.1551,0.56654,0.56654,0.56714,3.4023e-09,0.886,0.24827,3.9021e-11,6.7656e-09
1.1559,0.56654,0.56654,0.56714,3.4347e-09,0.88363,0.25065,3.9035e-11,6.8303e-09
1.1567,0.56654,0.56654,0.56714,3.4672e-09,0.88125,0.25303,3.9049e-11,6.8953e-09
1.1575,0.56654,0.56654,0.56714,3.4997e-09,0.87886,0.25542,3.9062e-11,6.9604e-09
1.1583,0.56654,0.56654,0.56715,3.5324e-09,0.87647,0.25782,3.9075e-11,7.0258e-09
1.1591,0.56654,0.56654,0.56715,3.5652e-09,0.87406,0.26023,3.9088e-11,7.0914e-09
1.1599,0.56654,0.56654,0.56715,3.5981e-09,0.87165,0.26265,3.9101e-11,7.1571e-09
1.1607,0.56654,0.56654,0.56715,3.6311e-09,0.86923,0.26507,3.9113e-11,7.2232e-09
1.1615,0.56654,0.56654,0.56715,3.6642e-09,0.8668,0.2675,3.9126e-11,7.2894e-09
1.1623,0.56654,0.56654,0.56716,3.6975e-09,0.86437,0.26994,3.9138e-11,7.3558e-09
1.1631,0.56654,0.56654,0.56716,3.7308e-09,0.86193,0.27239,3.915e-11,7.4224e-09
1.1639,0.56654,0.56654,0.56716,3.7642e-09,0.85947,0.27484,3.9161e-11,7.4893e-09
1.1647,0.56654,0.56654,0.56716,3.7977e-09,0.85702,0.27731,3.9173e-11,7.5563e-09
1.1655,0.56654,0.56654,0.56716,3.8314e-09,0.85455,0.27977,3.9184e-11,7.6236e-09
1.1663,0.56654,0.56654,0.56716,3.8651e-09,0.85208,0.28225,3.9195e-11,7.691e-09
1.1671,0.56654,0.56654,0.56717,3.8989e-09,0.8496,0.28473,3.9206e-11,7.7586e-09
1.1679,0.56654,0.56654,0.56717,3.9329e-09,0.84711,0.28723,3.9217e-11,7.8265e-09
1.1688,0.56654,0.56654,0.56717,3.9669e-09,0.84462,0.28972,3.9227e-11,7.8945e-09
1.1696,0.56654,0.56654,0.56717,4.001e-09,0.84211,0.29223,3.9237e-11,7.9628e-09
1.1704,0.56654,0.56654,0.56717,4.0352e-09,0.83961,0.29474,3.9248e-11,8.0312e-09
1.1712,0.56654,0.56654,0.56718,4.0695e-09,0.83709,0.29726,3.9257e-11,8.0998e-09
1.172,0.56654,0.56654,0.56718,4.1039e-09,0.83457,0.29979,3.9267e-11,8.1686e-09
1.1728,0.56654,0.56654,0.56718,4.1384e-09,0.83204,0.30232,3.9277e-11,8.2376e-09
1.1736,0.56654,0.56654,0.56718,4.173e-09,0.8295,0.30486,3.9286e-11,8.3067e-09
1.1744,0.56654,0.56654,0.56718,4.2077e-09,0.82696,0.30741,3.9296e-11,8.3761e-09
1.1752,0.56654,0.56654,0.56718,4.2425e-09,0.82441,0.30996,3.9305e-11,8.4456e-09
1.176,0.56654,0.56654,0.56719,4.2773e-09,0.82185,0.31252,3.9314e-11,8.5153e-09
1.1768,0.56654,0.56654,0.56719,4.3123e-09,0.81929,0.31508,3.9322e-11,8.5852e-09
1.1776,0.56654,0.56654,0.56719,4.3473e-09,0.81672,0.31766,3.9331e-11,8.6553e-09
1.1784,0.56654,0.56654,0.56719,4.3824e-09,0.81414,0.32024,3.9339e-11,8.7255e-09
1.1792,0.56654,0.56654,0.56719,4.4176e-09,0.81156,0.32282,3.9348e-11,8.7959e-09
1.18,0.56654,0.56654,0.56719,4.4529e-09,0.80897,0.32541,3.9356e-11,8.8665e-09
1.1808,0.56654,0.56654,0.56719,4.4883e-09,0.80638,0.32801,3.9363e-11,8.9373e-09
1.1816,0.56654,0.56654,0.5672,4.5238e-09,0.80378,0.33061,3.9371e-11,9.0082e-09
1.1824,0.56654,0.56654,0.5672,4.5593e-09,0.80117,0.33322,3.9379e-11,9.0793e-09
1.1833,0.56654,0.56654,0.5672,4.595e-09,0.79856,0.33584,3.9386e-11,9.1505e-09
1.1841,0.56654,0.56654,0.5672,4.6307e-09,0.79594,0.33846,3.9393e-11,9.2219e-09
1.1849,0.56654,0.56654,0.5672,4.6664e-09,0.79332,0.34109,3.94e-11,9.2935e-09
1.1857,0.56654,0.56654,0.5672,4.7023e-09,0.79068,0.34372,3.9407e-11,9.3652e-09
1.1865,0.56654,0.56654,0.56721,4.7383e-09,0.78805,0.34636,3.9414e-11,9.4371e-09
1.1873,0.56654,0.56654,0.56721,4.7743e-09,0.78541,0.34901,3.942e-11,9.5091e-09
1.1881,0.56654,0.56654,0.56721,4.8104e-09,0.78276,0.35166,3.9426e-11,9.5813e-09
1.1889,0.56654,0.56654,0.56721,4.8465e-09,0.78011,0.35431,3.9432e-11,9.6537e-09
1.1897,0.56654,0.56654,0.56721,4.8828e-09,0.77745,0.35697,3.9438e-11,9.7261e-09
1.1905,0.56654,0.56654,0.56721,4.9191e-09,0.77478,0.35964,3.9443e-11,9.7988e-09
1.1913,0.56654,0.56654,0.56721,4.9555e-09,0.77211,0.36231,3.9449e-11,9.8715e-09
1.1921,0.56654,0.56654,0.56721,4.992e-09,0.76944,0.36499,3.9454e-11,9.9445e-09
1.1929,0.56654,0.56654,0.56722,5.0285e-09,0.76676,0.36767,3.9459e-11,1.0018e-08
1.1937,0.56654,0.56654,0.56722,5.0651e-09,0.76408,0.37036,3.9464e-11,1.0091e-08
1.1945,0.56654,0.56654,0.56722,5.1018e-09,0.76139,0.37305,3.9468e-11,1.0164e-08
1.1953,0.56654,0.56654,0.56722,5.1385e-09,0.75869,0.37575,3.9472e-11,1.0238e-08
1.1961,0.56654,0.56654,0.56722,5.1753e-09,0.75599,0.37845,3.9476e-11,1.0311e-08
1.1969,0.56654,0.56654,0.56722,5.2122e-09,0.75329,0.38116,3.948e-11,1.0385e-08
1.1977,0.56654,0.56654,0.56722,5.2491e-09,0.75058,0.38387,3.9484e-11,1.0459e-08
1.1986,0.56654,0.56654,0.56722,5.2861e-09,0.74786,0.38659,3.9487e-11,1.0533e-08
1.1994,0.56654,0.56654,0.56723,5.3232e-09,0.74514,0.38931,3.949e-11,1.0607e-08
1.2002,0.56654,0.56654,0.56723,5.3603e-09,0.74242,0.39203,3.9493e-11,1.0681e-08
1.201,0.56654,0.56654,0.56723,5.3975e-09,0.73969,0.39476,3.9495e-11,1.0755e-08
1.2018,0.56654,0.56654,0.56723,5.4347e-09,0.73696,0.3975,3.9497e-11,1.083e-08
1.2026,0.56654,0.56654,0.56723,5.472e-09,0.73422,0.40024,3.9499e-11,1.0905e-08
1.2034,0.56654,0.56654,0.56723,5.5094e-09,0.73148,0.40298,3.9501e-11,1.0979e-08
1.2042,0.56654,0.56654,0.56723,5.5468e-09,0.72874,0.40573,3.9502e-11,1.1054e-08
1.205,0.56654,0.56654,0.56723,5.5843e-09,0.72599,0.40848,3.9503e-11,1.1129e-08
1.2058,0.56654,0.56654,0.56723,5.6218e-09,0.72324,0.41123,3.9504e-11,1.1204e-08
1.2066,0.56654,0.56654,0.56724,5.6594e-09,0.72048,0.41399,3.9504e-11,1.1279e-08
1.2074,0.56654,0.56654,0.56724,5.697e-09,0.71772,0.41676,3.9504e-11,1.1355e-08
1.2082,0.56654,0.56654,0.56724,5.7347e-09,0.71495,0.41952,3.9504e-11,1.143e-08
1.209,0.56654,0.56654,0.56724,5.7724e-09,0.71218,0.42229,3.9503e-11,1.1505e-08
1.2098,0.56654,0.56654,0.56724,5.8102e-09,0.70941,0.42507,3.9502e-11,1.1581e-08
1.2106,0.56654,0.56654,0.56724,5.8481e-09,0.70663,0.42785,3.9501e-11,1.1657e-08
1.2114,0.56654,0.56654,0.56724,5.886e-09,0.70385,0.43063,3.9499e-11,1.1732e-08
1.2122,0.56654,0.56654,0.56724,5.9239e-09,0.70107,0.43341,3.9497e-11,1.1808e-08
1.2131,0.56654,0.56654,0.56724,5.9619e-09,0.69828,0.4362,3.9495e-11,1.1884e-08
1.2139,0.56654,0.56654,0.56724,5.9999e-09,0.69549,0.43899,3.9492e-11,1.196e-08
1.2147,0.56654,0.56654,0.56724,6.038e-09,0.6927,0.44179,3.9489e-11,1.2036e-08
1.2155,0.56654,0.56654,0.56724,6.0761e-09,0.6899,0.44459,3.9486e-11,1.2113e-08
1.2163,0.56654,0.56654,0.56725,6.1142e-09,0.6871,0.44739,3.9482e-11,1.2189e-08
1.2171,0.56654,0.56654,0.56725,6.1524e-09,0.6843,0.45019,3.9478e-11,1.2265e-08
1.2179,0.56654,0.56654,0.56725,6.1907e-09,0.68149,0.453,3.9473e-11,1.2342e-08
1.2187,0.56654,0.56654,0.56725,6.229e-09,0.67868,0.45581,3.9468e-11,1.2418e-08
1.2195,0.56654,0.56654,0.56725,6.2673e-09,0.67587,0.45863,3.9463e-11,1.2495e-08
1.2203,0.56654,0.56654,0.56725,6.3056e-09,0.67306,0.46144,3.9457e-11,1.2572e-08
1.2211,0.56654,0.56654,0.56725,6.344e-09,0.67024,0.46426,3.9451e-11,1.2649e-08
1.2219,0.56654,0.56654,0.56725,6.3825e-09,0.66742,0.46708,3.9444e-11,1.2725e-08
1.2227,0.56654,0.56654,0.56725,6.4209e-09,0.6646,0.46991,3.9437e-11,1.2802e-08
1.2235,0.56654,0.56654,0.56725,6.4594e-09,0.66177,0.47273,3.9429e-11,1.2879e-08
1.2243,0.56654,0.56654,0.56725,6.4979e-09,0.65894,0.47556,3.9422e-11,1.2956e-08
1.2251,0.56654,0.56654,0.56725,6.5365e-09,0.65611,0.47839,3.9413e-11,1.3034e-08
1.2259,0.56654,0.56654,0.56725,6.5751e-09,0.65328,0.48123,3.9405e-11,1.3111e-08
1.2267,0.56654,0.56654,0.56725,6.6137e-09,0.65045,0.48406,3.9395e-11,1.3188e-08
1.2276,0.56654,0.56654,0.56725,6.6524e-09,0.64761,0.4869,3.9386e-11,1.3265e-08
1.2284,0.56654,0.56654,0.56726,6.6911e-09,0.64477,0.48974,3.9376e-11,1.3343e-08
1.2292,0.56654,0.56654,0.56726,6.7298e-09,0.64193,0.49258,3.9365e-11,1.342e-08
1.23,0.56654,0.56654,0.56726,6.7685e-09,0.63909,0.49542,3.9355e-11,1.3498e-08
1.2308,0.56654,0.56654,0.56726,6.8072e-09,0.63624,0.49827,3.9343e-11,1.3575e-08
1.2316,0.56654,0.56654,0.56726,6.846e-09,0.6334,0.50112,3.9332e-11,1.3653e-08
1.2324,0.56654,0.56654,0.56726,6.8848e-09,0.63055,0.50397,3.932e-11,1.373e-08
1.2332,0.56654,0.56654,0.56726,6.9237e-09,0.6277,0.50682,3.9307e-11,1.3808e-08
1.234,0.56654,0.56654,0.56726,6.9625e-09,0.62485,0.50967,3.9294e-11,1.3886e-08
1.2348,0.56654,0.56654,0.56726,7.0014e-09,0.62199,0.51252,3.9281e-11,1.3963e-08
1.2356,0.56654,0.56654,0.56726,7.0402e-09,0.61914,0.51538,3.9267e-11,1.4041e-08
1.2364,0.56654,0.56654,0.56726,7.0791e-09,0.61628,0.51823,3.9253e-11,1.4119e-08
1.2372,0.56654,0.56654,0.56726,7.1181e-09,0.61343,0.52109,3.9238e-11,1.4197e-08
1.238,0.56654,0.56654,0.56726,7.157e-09,0.61057,0.52395,3.9223e-11,1.4275e-08
1.2388,0.56654,0.56654,0.56726,7.1959e-09,0.60771,0.52681,3.9208e-11,1.4353e-08
1.2396,0.56654,0.56654,0.56726,7.2349e-09,0.60485,0.52967,3.9192e-11,1.4431e-08
1.2404,0.56654,0.56654,0.56726,7.2739e-09,0.60199,0.53253,3.9176e-11,1.4509e-08
1.2412,0.56654,0.56654,0.56726,7.3129e-09,0.59913,0.53539,3.916e-11,1.4587e-08
1.2421,0.56654,0.56654,0.56726,7.3519e-09,0.59626,0.53826,3.9143e-11,1.4665e-08
1.2429,0.56654,0.56654,0.56726,7.3909e-09,0.5934,0.54112,3.9125e-11,1.4743e-08
1.2437,0.56654,0.56654,0.56726,7.4299e-09,0.59054,0.54399,3.9108e-11,1.4821e-08
1.2445,0.56654,0.56654,0.56726,7.4689e-09,0.58767,0.54685,3.909e-11,1.4899e-08
1.2453,0.56654,0.56654,0.56726,7.508e-09,0.58481,0.54972,3.9071e-11,1.4977e-08
1.2461,0.56654,0.56654,0.56726,7.547e-09,0.58194,0.55258,3.9053e-11,1.5055e-08
1.2469,0.56654,0.56654,0.56726,7.586e-09,0.57907,0.55545,3.9034e-11,1.5133e-08
1.2477,0.56654,0.56654,0.56726,7.6251e-09,0.57621,0.55832,3.9014e-11,1.5211e-08
1.2485,0.56654,0.56654,0.56726,7.6641e-09,0.57334,0.56118,3.8995e-11,1.5289e-08
1.2493,0.56654,0.56654,0.56726,7.7032e-09,0.57047,0.56405,3.8975e-11,1.5367e-08
1.2501,0.56654,0.56654,0.56726,7.7422e-09,0.56761,0.56692,3.8955e-11,1.5446e-08
1.2509,0.56654,0.56654,0.56726,7.7813e-09,0.56474,0.56979,3.8934e-11,1.5524e-08
1.2517,0.56654,0.56654,0.56726,7.8204e-09,0.56187,0.57265,3.8913e-11,1.5602e-08
1.2525,0.56654,0.56654,0.56726,7.8594e-09,0.559,0.57552,3.8892e-11,1.568e-08
1.2533,0.56654,0.56654,0.56726,7.8985e-09,0.55614,0.57839,3.887e-11,1.5758e-08
1.2541,0.56654,0.56654,0.56726,7.9375e-09,0.55327,0.58125,3.8849e-11,1.5836e-08
1.2549,0.56654,0.56654,0.56726,7.9765e-09,0.5504,0.58412,3.8827e-11,1.5914e-08
1.2557,0.56654,0.56654,0.56726,8.0156e-09,0.54754,0.58699,3.8804e-11,1.5992e-08
1.2565,0.56654,0.56654,0.56726,8.0546e-09,0.54467,0.58985,3.8782e-11,1.607e-08
1.2574,0.56654,0.56654,0.56726,8.0936e-09,0.54181,0.59271,3.8759e-11,1.6148e-08
1.2582,0.56654,0.56654,0.56726,8.1326e-09,0.53894,0.59558,3.8736e-11,1.6226e-08
1.259,0.56654,0.56654,0.56726,8.1716e-09,0.53608,0.59844,3.8713e-11,1.6305e-08
1.2598,0.56654,0.56654,0.56726,8.2106e-09,0.53322,0.6013,3.869e-11,1.6383e-08
1.2606,0.56654,0.56654,0.56726,8.2496e-09,0.53036,0.60417,3.8666e-11,1.646e-08
1.2614,0.56654,0.56654,0.56726,8.2885e-09,0.52749,0.60703,3.8642e-11,1.6538e-08
1.2622,0.56654,0.56654,0.56726,8.3275e-09,0.52463,0.60989,3.8618e-11,1.6616e-08
1.263,0.56654,0.56654,0.56726,8.3664e-09,0.52178,0.61274,3.8594e-11,1.6694e-08
1.2638,0.56654,0.56654,0.56726,8.4053e-09,0.51892,0.6156,3.8569e-11,1.6772e-08
1.2646,0.56654,0.56654,0.56726,8.4442e-09,0.51606,0.61846,3.8544e-11,1.685e-08
1.2654,0.56654,0.56654,0.56726,8.4831e-09,0.51321,0.62131,3.852e-11,1.6928e-08
1.2662,0.56654,0.56654,0.56726,8.522e-09,0.51035,0.62416,3.8494e-11,1.7005e-08
1.267,0.56654,0.56654,0.56726,8.5608e-09,0.5075,0.62702,3.8469e-11,1.7083e-08
1.2678,0.56654,0.56654,0.56726,8.5996e-09,0.50465,0.62987,3.8444e-11,1.7161e-08
1.2686,0.56654,0.56654,0.56726,8.6384e-09,0.5018,0.63271,3.8418e-11,1.7238e-08
1.2694,0.56654,0.56654,0.56726,8.6772e-09,0.49895,0.63556,3.8392e-11,1.7316e-08
1.2702,0.56654,0.56654,0.56726,8.716e-09,0.49611,0.63841,3.8366e-11,1.7394e-08
1.271,0.56654,0.56654,0.56726,8.7547e-09,0.49326,0.64125,3.834e-11,1.7471e-08
1.2719,0.56654,0.56654,0.56726,8.7934e-09,0.49042,0.64409,3.8314e-11,1.7548e-08
1.2727,0.56654,0.56654,0.56725,8.8321e-09,0.48758,0.64693,3.8288e-11,1.7626e-08
1.2735,0.56654,0.56654,0.56725,8.8707e-09,0.48474,0.64977,3.8261e-11,1.7703e-08
1.2743,0.56654,0.56654,0.56725,8.9093e-09,0.4819,0.6526,3.8234e-11,1.778e-08
1.2751,0.56654,0.56654,0.56725,8.9479e-09,0.47907,0.65544,3.8208e-11,1.7858e-08
1.2759,0.56654,0.56654,0.56725,8.9865e-09,0.47624,0.65827,3.818e-11,1.7935e-08
1.2767,0.56654,0.56654,0.56725,9.025e-09,0.47341,0.66109,3.8153e-11,1.8012e-08
1.2775,0.56654,0.56654,0.56725,9.0635e-09,0.47058,0.66392,3.8126e-11,1.8089e-08
1.2783,0.56654,0.56654,0.56725,9.1019e-09,0.46776,0.66674,3.8098e-11,1.8166e-08
1.2791,0.56654,0.56654,0.56725,9.1404e-09,0.46494,0.66956,3.8071e-11,1.8243e-08
1.2799,0.56654,0.56654,0.56725,9.1788e-09,0.46212,0.67238,3.8043e-11,1.8319e-08
1.2807,0.56654,0.56654,0.56725,9.2171e-09,0.4593,0.6752,3.8015e-11,1.8396e-08
1.2815,0.56654,0.56654,0.56725,9.2554e-09,0.45649,0.67801,3.7986e-11,1.8473e-08
1.2823,0.56654,0.56654,0.56725,9.2937e-09,0.45367,0.68082,3.7958e-11,1.8549e-08
1.2831,0.56654,0.56654,0.56725,9.3319e-09,0.45087,0.68363,3.7929e-11,1.8626e-08
1.2839,0.56654,0.56654,0.56725,9.3701e-09,0.44806,0.68643,3.7901e-11,1.8702e-08
1.2847,0.56654,0.56654,0.56725,9.4083e-09,0.44526,0.68923,3.7872e-11,1.8779e-08
1.2855,0.56654,0.56654,0.56724,9.4464e-09,0.44246,0.69203,3.7843e-11,1.8855e-08
1.2864,0.56654,0.56654,0.56724,9.4844e-09,0.43966,0.69482,3.7813e-11,1.8931e-08
1.2872,0.56654,0.56654,0.56724,9.5225e-09,0.43687,0.69761,3.7784e-11,1.9007e-08
1.288,0.56654,0.56654,0.56724,9.5604e-09,0.43408,0.7004,3.7754e-11,1.9083e-08
1.2888,0.56654,0.56654,0.56724,9.5984e-09,0.43129,0.70319,3.7724e-11,1.9159e-08
1.2896,0.56654,0.56654,0.56724,9.6362e-09,0.42851,0.70597,3.7694e-11,1.9235e-08
1.2904,0.56654,0.56654,0.56724,9.6741e-09,0.42573,0.70875,3.7663e-11,1.931e-08
1.2912,0.56654,0.56654,0.56724,9.7118e-09,0.42296,0.71152,3.7633e-11,1.9386e-08
1.292,0.56654,0.56654,0.56724,9.7496e-09,0.42019,0.71429,3.7602e-11,1.9462e-08
1.2928,0.56654,0.56654,0.56724,9.7873e-09,0.41742,0.71705,3.7571e-11,1.9537e-08
1.2936,0.56654,0.56654,0.56724,9.8249e-09,0.41465,0.71982,3.7539e-11,1.9612e-08
1.2944,0.56654,0.56654,0.56723,9.8625e-09,0.41189,0.72258,3.7508e-11,1.9687e-08
1.2952,0.56654,0.56654,0.56723,9.9e-09,0.40914,0.72533,3.7476e-11,1.9762e-08
1.296,0.56654,0.56654,0.56723,9.9374e-09,0.40638,0.72808,3.7444e-11,1.9837e-08
1.2968,0.56654,0.56654,0.56723,9.9749e-09,0.40364,0.73083,3.7411e-11,1.9912e-08
1.2976,0.56654,0.56654,0.56723,1.0012e-08,0.40089,0.73357,3.7378e-11,1.9987e-08
1.2984,0.56654,0.56654,0.56723,1.0049e-08,0.39815,0.73631,3.7345e-11,2.0062e-08
1.2992,0.56654,0.56654,0.56723,1.0087e-08,0.39542,0.73904,3.7312e-11,2.0136e-08
1.3,0.56654,0.56654,0.56723,1.0124e-08,0.39269,0.74177,3.7278e-11,2.0211e-08
1.3009,0.56654,0.56654,0.56723,1.0161e-08,0.38996,0.74449,3.7244e-11,2.0285e-08
1.3017,0.56654,0.56654,0.56722,1.0198e-08,0.38724,0.74721,3.721e-11,2.0359e-08
1.3025,0.56654,0.56654,0.56722,1.0235e-08,0.38452,0.74993,3.7175e-11,2.0433e-08
1.3033,0.56654,0.56654,0.56722,1.0272e-08,0.38181,0.75264,3.714e-11,2.0507e-08
1.3041,0.56654,0.56654,0.56722,1.0309e-08,0.3791,0.75534,3.7105e-11,2.0581e-08
1.3049,0.56654,0.56654,0.56722,1.0346e-08,0.37639,0.75805,3.7069e-11,2.0654e-08
1.3057,0.56654,0.56654,0.56722,1.0382e-08,0.3737,0.76074,3.7033e-11,2.0728e-08
1.3065,0.56654,0.56654,0.56722,1.0419e-08,0.371,0.76343,3.6997e-11,2.0801e-08
1.3073,0.56654,0.56654,0.56722,1.0456e-08,0.36831,0.76612,3.696e-11,2.0874e-08
1.3081,0.56654,0.56654,0.56721,1.0492e-08,0.36563,0.7688,3.6923e-11,2.0947e-08
1.3089,0.56654,0.56654,0.56721,1.0529e-08,0.36295,0.77148,3.6886e-11,2.102e-08
1.3097,0.56654,0.56654,0.56721,1.0565e-08,0.36028,0.77415,3.6848e-11,2.1093e-08
1.3105,0.56654,0.56654,0.56721,1.0601e-08,0.35761,0.77681,3.681e-11,2.1166e-08
1.3113,0.56654,0.56654,0.56721,1.0637e-08,0.35495,0.77947,3.6772e-11,2.1238e-08
1.3121,0.56654,0.56654,0.56721,1.0674e-08,0.35229,0.78212,3.6733e-11,2.1311e-08
1.3129,0.56654,0.56654,0.56721,1.071e-08,0.34964,0.78477,3.6694e-11,2.1383e-08
1.3137,0.56654,0.56654,0.56721,1.0746e-08,0.34699,0.78742,3.6654e-11,2.1455e-08
1.3145,0.56654,0.56654,0.5672,1.0782e-08,0.34435,0.79005,3.6615e-11,2.1527e-08
1.3153,0.56654,0.56654,0.5672,1.0818e-08,0.34172,0.79269,3.6574e-11,2.1598e-08
1.3162,0.56654,0.56654,0.5672,1.0853e-08,0.33909,0.79531,3.6534e-11,2.167e-08
1.317,0.56654,0.56654,0.5672,1.0889e-08,0.33647,0.79793,3.6493e-11,2.1741e-08
1.3178,0.56654,0.56654,0.5672,1.0925e-08,0.33385,0.80055,3.6452e-11,2.1813e-08
1.3186,0.56654,0.56654,0.5672,1.096e-08,0.33124,0.80316,3.641e-11,2.1884e-08
1.3194,0.56654,0.56654,0.5672,1.0996e-08,0.32863,0.80576,3.6368e-11,2.1955e-08
1.3202,0.56654,0.56654,0.56719,1.1031e-08,0.32603,0.80835,3.6326e-11,2.2026e-08
1.321,0.56654,0.56654,0.56719,1.1066e-08,0.32344,0.81094,3.6284e-11,2.2096e-08
1.3218,0.56654,0.56654,0.56719,1.1101e-08,0.32085,0.81353,3.6241e-11,2.2167e-08
1.3226,0.56654,0.56654,0.56719,1.1137e-08,0.31827,0.8161,3.6198e-11,2.2237e-08
1.3234,0.56654,0.56654,0.56719,1.1172e-08,0.3157,0.81868,3.6154e-11,2.2307e-08
1.3242,0.56654,0.56654,0.56719,1.1206e-08,0.31313,0.82124,3.6111e-11,2.2377e-08
1.325,0.56654,0.56654,0.56718,1.1241e-08,0.31057,0.8238,3.6067e-11,2.2447e-08
1.3258,0.56654,0.56654,0.56718,1.1276e-08,0.30802,0.82635,3.6022e-11,2.2516e-08
1.3266,0.56654,0.56654,0.56718,1.1311e-08,0.30547,0.82889,3.5978e-11,2.2586e-08
1.3274,0.56654,0.56654,0.56718,1.1345e-08,0.30293,0.83143,3.5933e-11,2.2655e-08
1.3282,0.56654,0.56654,0.56718,1.138e-08,0.30039,0.83396,3.5888e-11,2.2724e-08
1.329,0.56654,0.56654,0.56718,1.1414e-08,0.29786,0.83649,3.5842e-11,2.2793e-08
1.3298,0.56654,0.56654,0.56717,1.1448e-08,0.29534,0.839,3.5797e-11,2.2861e-08
1.3307,0.56654,0.56654,0.56717,1.1483e-08,0.29283,0.84151,3.5751e-11,2.293e-08
1.3315,0.56654,0.56654,0.56717,1.1517e-08,0.29032,0.84402,3.5705e-11,2.2998e-08
1.3323,0.56654,0.56654,0.56717,1.1551e-08,0.28782,0.84651,3.5659e-11,2.3066e-08
1.3331,0.56654,0.56654,0.56717,1.1585e-08,0.28533,0.849,3.5612e-11,2.3134e-08
1.3339,0.56654,0.56654,0.56717,1.1619e-08,0.28284,0.85149,3.5565e-11,2.3201e-08
1.3347,0.56654,0.56654,0.56716,1.1652e-08,0.28037,0.85396,3.5518e-11,2.3269e-08
1.3355,0.56654,0.56654,0.56716,1.1686e-08,0.2779,0.85643,3.5471e-11,2.3336e-08
1.3363,0.56654,0.56654,0.56716,1.1719e-08,0.27543,0.85889,3.5424e-11,2.3403e-08
1.3371,0.56654,0.56654,0.56716,1.1753e-08,0.27298,0.86134,3.5377e-11,2.347e-08
1.3379,0.56654,0.56654,0.56716,1.1786e-08,0.27053,0.86378,3.5329e-11,2.3537e-08
1.3387,0.56654,0.56654,0.56715,1.1819e-08,0.26809,0.86622,3.5281e-11,2.3603e-08
1.3395,0.56654,0.56654,0.56715,1.1852e-08,0.26565,0.86865,3.5233e-11,2.367e-08
1.3403,0.56654,0.56654,0.56715,1.1885e-08,0.26323,0.87107,3.5185e-11,2.3736e-08
1.3411,0.56654,0.56654,0.56715,1.1918e-08,0.26081,0.87349,3.5137e-11,2.3801e-08
1.3419,0.56654,0.56654,0.56715,1.1951e-08,0.2584,0.87589,3.5088e-11,2.3867e-08
1.3427,0.56654,0.56654,0.56714,1.1984e-08,0.256,0.87829,3.504e-11,2.3932e-08
1.3435,0.56654,0.56654,0.56714,1.2016e-08,0.2536,0.88068,3.4991e-11,2.3998e-08
1.3443,0.56654,0.56654,0.56714,1.2049e-08,0.25122,0.88306,3.4942e-11,2.4063e-08
1.3452,0.56654,0.56654,0.56714,1.2081e-08,0.24884,0.88544,3.4894e-11,2.4127e-08
1.346,0.56654,0.56654,0.56714,1.2113e-08,0.24647,0.8878,3.4845e-11,2.4192e-08
1.3468,0.56654,0.56654,0.56713,1.2145e-08,0.24411,0.89016,3.4796e-11,2.4256e-08
1.3476,0.56654,0.56654,0.56713,1.2177e-08,0.24175,0.89251,3.4746e-11,2.432e-08
1.3484,0.56654,0.56654,0.56713,1.2209e-08,0.23941,0.89485,3.4697e-11,2.4384e-08
1.3492,0.56654,0.56654,0.56713,1.2241e-08,0.23707,0.89718,3.4648e-11,2.4448e-08
1.35,0.56654,0.56654,0.56713,1.2273e-08,0.23474,0.89951,3.4598e-11,2.4511e-08
1.3508,0.56654,0.56654,0.56712,1.2304e-08,0.23242,0.90182,3.4549e-11,2.4574e-08
1.3516,0.56654,0.56654,0.56712,1.2336e-08,0.23011,0.90413,3.4499e-11,2.4637e-08
1.3524,0.56654,0.56654,0.56712,1.2367e-08,0.22781,0.90643,3.4449e-11,2.47e-08
1.3532,0.56654,0.56654,0.56712,1.2398e-08,0.22552,0.90872,3.44e-11,2.4762e-08
1.354,0.56654,0.56654,0.56711,1.2429e-08,0.22323,0.911,3.435e-11,2.4824e-08
1.3548,0.56654,0.56654,0.56711,1.246e-08,0.22095,0.91327,3.43e-11,2.4886e-08
1.3556,0.56654,0.56654,0.56711,1.2491e-08,0.21869,0.91553,3.425e-11,2.4948e-08
1.3564,0.56654,0.56654,0.56711,1.2522e-08,0.21643,0.91779,3.42e-11,2.501e-08
1.3572,0.56654,0.56654,0.56711,1.2552e-08,0.21418,0.92003,3.415e-11,2.5071e-08
1.358,0.56654,0.56654,0.5671,1.2583e-08,0.21194,0.92227,3.4099e-11,2.5132e-08
1.3588,0.56654,0.56654,0.5671,1.2613e-08,0.20971,0.9245,3.4049e-11,2.5192e-08
1.3597,0.56654,0.56654,0.5671,1.2643e-08,0.20748,0.92671,3.3999e-11,2.5253e-08
1.3605,0.56654,0.56654,0.5671,1.2674e-08,0.20527,0.92892,3.3948e-11,2.5313e-08
1.3613,0.56654,0.56654,0.56709,1.2704e-08,0.20307,0.93112,3.3898e-11,2.5373e-08
1.3621,0.56654,0.56654,0.56709,1.2733e-08,0.20087,0.93331,3.3847e-11,2.5433e-08
1.3629,0.56654,0.56654,0.56709,1.2763e-08,0.19869,0.93549,3.3797e-11,2.5492e-08
1.3637,0.56654,0.56654,0.56709,1.2793e-08,0.19651,0.93766,3.3746e-11,2.5552e-08
1.3645,0.56654,0.56654,0.56708,1.2822e-08,0.19434,0.93983,3.3695e-11,2.5611e-08
1.3653,0.56654,0.56654,0.56708,1.2851e-08,0.19219,0.94198,3.3644e-11,2.5669e-08
1.3661,0.56654,0.56654,0.56708,1.2881e-08,0.19004,0.94412,3.3593e-11,2.5728e-08
1.3669,0.56654,0.56654,0.56708,1.291e-08,0.1879,0.94625,3.3542e-11,2.5786e-08
1.3677,0.56654,0.56654,0.56708,1.2939e-08,0.18577,0.94838,3.3491e-11,2.5844e-08
1.3685,0.56654,0.56654,0.56707,1.2967e-08,0.18366,0.95049,3.344e-11,2.5901e-08
1.3693,0.56654,0.56654,0.56707,1.2996e-08,0.18155,0.95259,3.3389e-11,2.5959e-08
1.3701,0.56654,0.56654,0.56707,1.3025e-08,0.17945,0.95469,3.3337e-11,2.6016e-08
1.3709,0.56654,0.56654,0.56707,1.3053e-08,0.17736,0.95677,3.3286e-11,2.6073e-08
1.3717,0.56654,0.56654,0.56706,1.3081e-08,0.17528,0.95884,3.3234e-11,2.6129e-08
1.3725,0.56654,0.56654,0.56706,1.3109e-08,0.17321,0.96091,3.3182e-11,2.6186e-08
1.3733,0.56654,0.56654,0.56706,1.3137e-08,0.17115,0.96296,3.313e-11,2.6242e-08
1.3741,0.56654,0.56654,0.56706,1.3165e-08,0.16911,0.965,3.3078e-11,2.6297e-08
1.375,0.56654,0.56654,0.56705,1.3193e-08,0.16707,0.96704,3.3026e-11,2.6353e-08
1.3758,0.56654,0.56654,0.56705,1.3221e-08,0.16504,0.96906,3.2974e-11,2.6408e-08
1.3766,0.56654,0.56654,0.56705,1.3248e-08,0.16302,0.97107,3.2922e-11,2.6463e-08
1.3774,0.56654,0.56654,0.56704,1.3275e-08,0.16101,0.97308,3.2869e-11,2.6518e-08
1.3782,0.56654,0.56654,0.56704,1.3302e-08,0.15902,0.97507,3.2816e-11,2.6572e-08
1.379,0.56654,0.56654,0.56704,1.3329e-08,0.15703,0.97705,3.2763e-11,2.6626e-08
1.3798,0.56654,0.56654,0.56704,1.3356e-08,0.15505,0.97902,3.271e-11,2.668e-08
1.3806,0.56654,0.56654,0.56703,1.3383e-08,0.15309,0.98098,3.2657e-11,2.6733e-08
1.3814,0.56654,0.56654,0.56703,1.341e-08,0.15113,0.98293,3.2604e-11,2.6786e-08
1.3822,0.56654,0.56654,0.56703,1.3436e-08,0.14919,0.98487,3.255e-11,2.6839e-08
1.383,0.56654,0.56654,0.56703,1.3462e-08,0.14726,0.9868,3.2497e-11,2.6892e-08
1.3838,0.56654,0.56654,0.56702,1.3488e-08,0.14533,0.98871,3.2443e-11,2.6944e-08
1.3846,0.56654,0.56654,0.56702,1.3514e-08,0.14342,0.99062,3.2388e-11,2.6996e-08
1.3854,0.56654,0.56654,0.56702,1.354e-08,0.14152,0.99252,3.2334e-11,2.7048e-08
1.3862,0.56654,0.56654,0.56702,1.3566e-08,0.13963,0.9944,3.2279e-11,2.7099e-08
1.387,0.56654,0.56654,0.56701,1.3591e-08,0.13775,0.99628,3.2225e-11,2.7151e-08
1.3878,0.56654,0.56654,0.56701,1.3617e-08,0.13588,0.99814,3.217e-11,2.7201e-08
1.3886,0.56654,0.56654,0.56701,1.3642e-08,0.13402,0.99999,3.2114e-11,2.7252e-08
1.3895,0.56654,0.56654,0.567,1.3667e-08,0.13218,1.0018,3.2059e-11,2.7302e-08
1.3903,0.56654,0.56654,0.567,1.3692e-08,0.13034,1.0037,3.2003e-11,2.7352e-08
1.3911,0.56654,0.56654,0.567,1.3717e-08,0.12852,1.0055,3.1947e-11,2.7402e-08
1.3919,0.56654,0.56654,0.567,1.3741e-08,0.12671,1.0073,3.189e-11,2.7451e-08
1.3927,0.56654,0.56654,0.56699,1.3766e-08,0.1249,1.0091,3.1834e-11,2.75e-08
1.3935,0.56654,0.56654,0.56699,1.379e-08,0.12311,1.0109,3.1777e-11,2.7549e-08
1.3943,0.56654,0.56654,0.56699,1.3814e-08,0.12133,1.0126,3.1719e-11,2.7597e-08
1.3951,0.56654,0.56654,0.56698,1.3838e-08,0.11957,1.0144,3.1662e-11,2.7645e-08
1.3959,0.56654,0.56654,0.56698,1.3862e-08,0.11781,1.0162,3.1604e-11,2.7693e-08
1.3967,0.56654,0.56654,0.56698,1.3886e-08,0.11607,1.0179,3.1546e-11,2.774e-08
1.3975,0.56654,0.56654,0.56698,1.391e-08,0.11433,1.0196,3.1487e-11,2.7788e-08
1.3983,0.56654,0.56654,0.56697,1.3933e-08,0.11261,1.0213,3.1429e-11,2.7834e-08
1.3991,0.56654,0.56654,0.56697,1.3956e-08,0.1109,1.023,3.1369e-11,2.7881e-08
1.3999,0.56654,0.56654,0.56697,1.3979e-08,0.1092,1.0247,3.131e-11,2.7927e-08
1.4007,0.56654,0.56654,0.56696,1.4002e-08,0.10752,1.0264,3.125e-11,2.7973e-08
1.4015,0.56654,0.56654,0.56696,1.4025e-08,0.10584,1.0281,3.119e-11,2.8019e-08
1.4023,0.56654,0.56654,0.56696,1.4047e-08,0.10418,1.0297,3.1129e-11,2.8064e-08
1.4031,0.56654,0.56654,0.56696,1.407e-08,0.10253,1.0314,3.1068e-11,2.8109e-08
1.404,0.56654,0.56654,0.56695,1.4092e-08,0.10089,1.033,3.1007e-11,2.8153e-08
1.4048,0.56654,0.56654,0.56695,1.4114e-08,0.099262,1.0346,3.0945e-11,2.8198e-08
1.4056,0.56654,0.56654,0.56695,1.4136e-08,0.097647,1.0362,3.0883e-11,2.8241e-08
1.4064,0.56654,0.56654,0.56694,1.4158e-08,0.096044,1.0378,3.0821e-11,2.8285e-08
1.4072,0.56654,0.56654,0.56694,1.418e-08,0.094453,1.0394,3.0758e-11,2.8328e-08
1.408,0.56654,0.56654,0.56694,1.4201e-08,0.092873,1.041,3.0695e-11,2.8371e-08
1.4088,0.56654,0.56654,0.56693,1.4222e-08,0.091306,1.0426,3.0632e-11,2.8414e-08
1.4096,0.56654,0.56654,0.56693,1.4243e-08,0.089752,1.0441,3.0568e-11,2.8456e-08
1.4104,0.56654,0.56654,0.56693,1.4264e-08,0.088209,1.0456,3.0504e-11,2.8498e-08
1.4112,0.56654,0.56654,0.56693,1.4285e-08,0.086679,1.0472,3.0439e-11,2.854e-08
1.412,0.56654,0.56654,0.56692,1.4306e-08,0.085161,1.0487,3.0374e-11,2.8581e-08
1.4128,0.56654,0.56654,0.56692,1.4326e-08,0.083655,1.0502,3.0309e-11,2.8622e-08
1.4136,0.56654,0.56654,0.56692,1.4346e-08,0.082162,1.0517,3.0243e-11,2.8663e-08
1.4144,0.56654,0.56654,0.56691,1.4367e-08,0.080681,1.0531,3.0177e-11,2.8703e-08
1.4152,0.56654,0.56654,0.56691,1.4386e-08,0.079212,1.0546,3.0111e-11,2.8743e-08
1.416,0.56654,0.56654,0.56691,1.4406e-08,0.077756,1.0561,3.0044e-11,2.8782e-08
1.4168,0.56654,0.56654,0.5669,1.4426e-08,0.076313,1.0575,2.9977e-11,2.8822e-08
1.4176,0.56654,0.56654,0.5669,1.4445e-08,0.074882,1.0589,2.991e-11,2.8861e-08
1.4185,0.56654,0.56654,0.5669,1.4464e-08,0.073463,1.0603,2.9842e-11,2.8899e-08
1.4193,0.56654,0.56654,0.56689,1.4484e-08,0.072058,1.0617,2.9774e-11,2.8937e-08
1.4201,0.56654,0.56654,0.56689,1.4502e-08,0.070665,1.0631,2.9706e-11,2.8975e-08
1.4209,0.56654,0.56654,0.56689,1.4521e-08,0.069284,1.0645,2.9637e-11,2.9013e-08
1.4217,0.56654,0.56654,0.56688,1.454e-08,0.067917,1.0659,2.9569e-11,2.905e-08
1.4225,0.56654,0.56654,0.56688,1.4558e-08,0.066562,1.0672,2.95e-11,2.9087e-08
1.4233,0.56654,0.56654,0.56688,1.4576e-08,0.06522,1.0685,2.943e-11,2.9123e-08
1.4241,0.56654,0.56654,0.56687,1.4594e-08,0.063891,1.0699,2.9361e-11,2.9159e-08
1.4249,0.56654,0.56654,0.56687,1.4612e-08,0.062574,1.0712,2.9291e-11,2.9195e-08
1.4257,0.56654,0.56654,0.56687,1.463e-08,0.061271,1.0725,2.9221e-11,2.9231e-08
1.4265,0.56654,0.56654,0.56687,1.4647e-08,0.05998,1.0738,2.9151e-11,2.9266e-08
1.4273,0.56654,0.56654,0.56686,1.4665e-08,0.058703,1.075,2.908e-11,2.93e-08
1.4281,0.56654,0.56654,0.56686,1.4682e-08,0.057438,1.0763,2.901e-11,2.9335e-08
1.4289,0.56654,0.56654,0.56686,1.4699e-08,0.056187,1.0775,2.8939e-11,2.9369e-08
1.4297,0.56654,0.56654,0.56685,1.4716e-08,0.054949,1.0788,2.8868e-11,2.9403e-08
1.4305,0.56654,0.56654,0.56685,1.4732e-08,0.053723,1.08,2.8797e-11,2.9436e-08
1.4313,0.56654,0.56654,0.56685,1.4749e-08,0.052511,1.0812,2.8726e-11,2.9469e-08
1.4321,0.56654,0.56654,0.56684,1.4765e-08,0.051312,1.0824,2.8655e-11,2.9501e-08
1.4329,0.56654,0.56654,0.56684,1.4781e-08,0.050126,1.0836,2.8583e-11,2.9534e-08
1.4338,0.56654,0.56654,0.56684,1.4797e-08,0.048954,1.0847,2.8512e-11,2.9565e-08
1.4346,0.56654,0.56654,0.56683,1.4813e-08,0.047795,1.0859,2.8441e-11,2.9597e-08
1.4354,0.56654,0.56654,0.56683,1.4828e-08,0.046649,1.087,2.8369e-11,2.9628e-08
1.4362,0.56654,0.56654,0.56683,1.4844e-08,0.045516,1.0881,2.8298e-11,2.9659e-08
1.437,0.56654,0.56654,0.56682,1.4859e-08,0.044397,1.0892,2.8227e-11,2.9689e-08
1.4378,0.56654,0.56654,0.56682,1.4874e-08,0.043291,1.0903,2.8155e-11,2.9719e-08
1.4386,0.56654,0.56654,0.56682,1.4889e-08,0.042198,1.0914,2.8084e-11,2.9749e-08
1.4394,0.56654,0.56654,0.56681,1.4903e-08,0.041119,1.0925,2.8013e-11,2.9778e-08
1.4402,0.56654,0.56654,0.56681,1.4918e-08,0.040053,1.0936,2.7941e-11,2.9807e-08
1.441,0.56654,0.56654,0.56681,1.4932e-08,0.039001,1.0946,2.787e-11,2.9836e-08
1.4418,0.56654,0.56654,0.5668,1.4946e-08,0.037962,1.0956,2.7799e-11,2.9864e-08
1.4426,0.56654,0.56654,0.5668,1.496e-08,0.036937,1.0967,2.7728e-11,2.9892e-08
1.4434,0.56654,0.56654,0.5668,1.4974e-08,0.035926,1.0977,2.7657e-11,2.992e-08
1.4442,0.56654,0.56654,0.56679,1.4987e-08,0.034928,1.0987,2.7587e-11,2.9947e-08
1.445,0.56654,0.56654,0.56679,1.5e-08,0.033943,1.0996,2.7516e-11,2.9973e-08
1.4458,0.56654,0.56654,0.56679,1.5014e-08,0.032973,1.1006,2.7446e-11,3e-08
1.4466,0.56654,0.56654,0.56678,1.5027e-08,0.032015,1.1015,2.7375e-11,3.0026e-08
1.4474,0.56654,0.56654,0.56678,1.5039e-08,0.031072,1.1025,2.7305e-11,3.0051e-08
1.4483,0.56654,0.56654,0.56677,1.5052e-08,0.030142,1.1034,2.7235e-11,3.0077e-08
1.4491,0.56654,0.56654,0.56677,1.5064e-08,0.029227,1.1043,2.7165e-11,3.0101e-08
1.4499,0.56654,0.56654,0.56677,1.5077e-08,0.028324,1.1052,2.7096e-11,3.0126e-08
1.4507,0.56654,0.56654,0.56676,1.5089e-08,0.027436,1.1061,2.7026e-11,3.015e-08
1.4515,0.56654,0.56654,0.56676,1.51e-08,0.026561,1.107,2.6957e-11,3.0174e-08
1.4523,0.56654,0.56654,0.56676,1.5112e-08,0.025701,1.1078,2.6888e-11,3.0197e-08
1.4531,0.56654,0.56654,0.56675,1.5124e-08,0.024854,1.1087,2.6819e-11,3.022e-08
1.4539,0.56654,0.56654,0.56675,1.5135e-08,0.024021,1.1095,2.675e-11,3.0243e-08
1.4547,0.56654,0.56654,0.56675,1.5146e-08,0.023202,1.1103,2.6682e-11,3.0265e-08
1.4555,0.56654,0.56654,0.56674,1.5157e-08,0.022397,1.1111,2.6613e-11,3.0287e-08
1.4563,0.56654,0.56654,0.56674,1.5167e-08,0.021605,1.1119,2.6545e-11,3.0308e-08
1.4571,0.56654,0.56654,0.56674,1.5178e-08,0.020828,1.1126,2.6476e-11,3.033e-08
1.4579,0.56654,0.56654,0.56673,1.5188e-08,0.020065,1.1134,2.6408e-11,3.035e-08
1.4587,0.56654,0.56654,0.56673,1.5198e-08,0.019315,1.1141,2.634e-11,3.0371e-08
1.4595,0.56654,0.56654,0.56673,1.5208e-08,0.01858,1.1149,2.6272e-11,3.0391e-08
1.4603,0.56654,0.56654,0.56672,1.5218e-08,0.017859,1.1156,2.6205e-11,3.041e-08
1.4611,0.56654,0.56654,0.56672,1.5228e-08,0.017152,1.1163,2.6137e-11,3.0429e-08
1.4619,0.56654,0.56654,0.56672,1.5237e-08,0.016459,1.117,2.6069e-11,3.0448e-08
1.4628,0.56654,0.56654,0.56671,1.5246e-08,0.015779,1.1176,2.6002e-11,3.0466e-08
1.4636,0.56654,0.56654,0.56671,1.5255e-08,0.015115,1.1183,2.5934e-11,3.0485e-08
1.4644,0.56654,0.56654,0.56671,1.5264e-08,0.014464,1.1189,2.5866e-11,3.0502e-08
1.4652,0.56654,0.56654,0.5667,1.5273e-08,0.013827,1.1196,2.5799e-11,3.0519e-08
1.466,0.56654,0.56654,0.5667,1.5281e-08,0.013205,1.1202,2.5731e-11,3.0536e-08
1.4668,0.56654,0.56654,0.56669,1.5289e-08,0.012596,1.1208,2.5663e-11,3.0553e-08
1.4676,0.56654,0.56654,0.56669,1.5297e-08,0.012002,1.1214,2.5595e-11,3.0569e-08
1.4684,0.56654,0.56654,0.56669,1.5305e-08,0.011422,1.122,2.5527e-11,3.0585e-08
1.4692,0.56654,0.56654,0.56668,1.5313e-08,0.010856,1.1225,2.5459e-11,3.06e-08
1.47,0.56654,0.56654,0.56668,1.532e-08,0.010305,1.1231,2.5391e-11,3.0615e-08
1.4708,0.56654,0.56654,0.56668,1.5327e-08,0.0097676,1.1236,2.5323e-11,3.0629e-08
1.4716,0.56654,0.56654,0.56667,1.5334e-08,0.0092446,1.1241,2.5254e-11,3.0644e-08
1.4724,0.56654,0.56654,0.56667,1.5341e-08,0.0087358,1.1246,2.5186e-11,3.0657e-08
1.4732,0.56654,0.56654,0.56667,1.5348e-08,0.0082414,1.1251,2.5117e-11,3.0671e-08
1.474,0.56654,0.56654,0.56666,1.5354e-08,0.0077613,1.1256,2.5047e-11,3.0684e-08
1.4748,0.56654,0.56654,0.56666,1.5361e-08,0.0072955,1.126,2.4978e-11,3.0696e-08
1.4756,0.56654,0.56654,0.56666,1.5367e-08,0.006844,1.1265,2.4908e-11,3.0709e-08
1.4764,0.56654,0.56654,0.56665,1.5373e-08,0.0064068,1.1269,2.4838e-11,3.072e-08
1.4773,0.56654,0.56654,0.56665,1.5378e-08,0.005984,1.1273,2.4767e-11,3.0732e-08
1.4781,0.56654,0.56654,0.56664,1.5384e-08,0.0055755,1.1277,2.4697e-11,3.0743e-08
1.4789,0.56654,0.56654,0.56664,1.5389e-08,0.0051815,1.1281,2.4626e-11,3.0754e-08
1.4797,0.56654,0.56654,0.56664,1.5394e-08,0.0048017,1.1285,2.4554e-11,3.0764e-08
1.4805,0.56654,0.56654,0.56663,1.5399e-08,0.0044364,1.1288,2.4482e-11,3.0774e-08
1.4813,0.56654,0.56654,0.56663,1.5404e-08,0.0040855,1.1292,2.441e-11,3.0783e-08
1.4821,0.56654,0.56654,0.56663,1.5408e-08,0.003749,1.1295,2.4337e-11,3.0792e-08
1.4829,0.56654,0.56654,0.56662,1.5413e-08,0.0034269,1.1298,2.4264e-11,3.0801e-08
1.4837,0.56654,0.56654,0.56662,1.5417e-08,0.0031192,1.1301,2.4191e-11,3.0809e-08
1.4845,0.56654,0.56654,0.56662,1.5421e-08,0.002826,1.1304,2.4117e-11,3.0817e-08
1.4853,0.56654,0.56654,0.56661,1.5424e-08,0.0025472,1.1307,2.4043e-11,3.0825e-08
1.4861,0.56654,0.56654,0.56661,1.5428e-08,0.0022828,1.1309,2.3968e-11,3.0832e-08
1.4869,0.56654,0.56654,0.5666,1.5431e-08,0.0020329,1.1312,2.3893e-11,3.0839e-08
1.4877,0.56654,0.56654,0.5666,1.5434e-08,0.0017974,1.1314,2.3817e-11,3.0845e-08
1.4885,0.56654,0.56654,0.5666,1.5437e-08,0.0015765,1.1316,2.3741e-11,3.0851e-08
1.4893,0.56654,0.56654,0.56659,1.544e-08,0.0013699,1.1318,2.3665e-11,3.0856e-08
1.4901,0.56654,0.56654,0.56659,1.5443e-08,0.0011779,1.132,2.3588e-11,3.0862e-08
1.4909,0.56654,0.56654,0.56659,1.5445e-08,0.0010003,1.1322,2.351e-11,3.0866e-08
1.4917,0.56654,0.56654,0.56658,1.5447e-08,0.00083728,1.1323,2.3433e-11,3.0871e-08
1.4926,0.56654,0.56654,0.56658,1.5449e-08,0.0006887,1.1325,2.3355e-11,3.0875e-08
1.4934,0.56654,0.56654,0.56658,1.5451e-08,0.00055461,1.1326,2.3276e-11,3.0878e-08
1.4942,0.56654,0.56654,0.56657,1.5452e-08,0.00043502,1.1327,2.3198e-11,3.0881e-08
1.495,0.56654,0.56654,0.56657,1.5454e-08,0.00032993,1.1328,2.3119e-11,3.0884e-08
1.4958,0.56654,0.56654,0.56656,1.5455e-08,0.00023934,1.1329,2.3039e-11,3.0887e-08
1.4966,0.56654,0.56654,0.56656,1.5456e-08,0.00016326,1.133,2.296e-11,3.0889e-08
1.4974,0.56654,0.56654,0.56656,1.5457e-08,0.00010168,1.133,2.288e-11,3.089e-08
1.4982,0.56654,0.56654,0.56655,1.5457e-08,5.4616e-05,1.1331,2.28e-11,3.0891e-08
1.499,0.56654,0.56654,0.56655,1.5458e-08,2.2059e-05,1.1331,2.2719e-11,3.0892e-08
1.4998,0.56654,0.56654,0.56655,1.5458e-08,4.0123e-06,1.1331,2.2639e-11,3.0893e-08
1.5006,0.56654,0.56654,0.56654,1.5458e-08,4.7687e-07,1.1331,2.2558e-11,3.0893e-08
1.5014,0.56654,0.56654,0.56654,1.5457e-08,1.1453e-05,1.1331,2.2477e-11,3.0892e-08
1.5022,0.56654,0.56654,0.56654,1.5457e-08,3.6939e-05,1.133,2.2396e-11,3.0892e-08
1.503,0.56654,0.56654,0.56653,1.5456e-08,7.6936e-05,1.133,2.2315e-11,3.089e-08
1.5038,0.56654,0.56654,0.56653,1.5456e-08,0.00013144,1.1329,2.2234e-11,3.0889e-08
1.5046,0.56654,0.56654,0.56653,1.5455e-08,0.00020046,1.1328,2.2152e-11,3.0887e-08
1.5054,0.56654,0.56654,0.56652,1.5453e-08,0.00028398,1.1328,2.2071e-11,3.0885e-08
1.5062,0.56654,0.56654,0.56652,1.5452e-08,0.000382,1.1327,2.199e-11,3.0882e-08
1.5071,0.56654,0.56654,0.56651,1.545e-08,0.00049453,1.1325,2.1909e-11,3.0879e-08
1.5079,0.56654,0.56654,0.56651,1.5449e-08,0.00062155,1.1324,2.1828e-11,3.0875e-08
1.5087,0.56654,0.56654,0.56651,1.5447e-08,0.00076307,1.1323,2.1747e-11,3.0871e-08
1.5095,0.56654,0.56654,0.5665,1.5444e-08,0.00091908,1.1321,2.1666e-11,3.0867e-08
1.5103,0.56654,0.56654,0.5665,1.5442e-08,0.0010896,1.1319,2.1586e-11,3.0862e-08
1.5111,0.56654,0.56654,0.5665,1.5439e-08,0.0012746,1.1317,2.1505e-11,3.0857e-08
1.5119,0.56654,0.56654,0.56649,1.5437e-08,0.001474,1.1315,2.1425e-11,3.0852e-08
1.5127,0.56654,0.56654,0.56649,1.5434e-08,0.001688,1.1313,2.1345e-11,3.0846e-08
1.5135,0.56654,0.56654,0.56649,1.543e-08,0.0019164,1.1311,2.1266e-11,3.084e-08
1.5143,0.56654,0.56654,0.56648,1.5427e-08,0.0021592,1.1308,2.1187e-11,3.0833e-08
1.5151,0.56654,0.56654,0.56648,1.5423e-08,0.0024165,1.1305,2.1108e-11,3.0826e-08
1.5159,0.56654,0.56654,0.56647,1.542e-08,0.0026883,1.1303,2.1029e-11,3.0818e-08
1.5167,0.56654,0.56654,0.56647,1.5416e-08,0.0029745,1.13,2.0951e-11,3.081e-08
1.5175,0.56654,0.56654,0.56647,1.5412e-08,0.0032752,1.1297,2.0873e-11,3.0802e-08
1.5183,0.56654,0.56654,0.56646,1.5407e-08,0.0035902,1.1293,2.0796e-11,3.0794e-08
1.5191,0.56654,0.56654,0.56646,1.5403e-08,0.0039197,1.129,2.0719e-11,3.0784e-08
1.5199,0.56654,0.56654,0.56646,1.5398e-08,0.0042636,1.1286,2.0642e-11,3.0775e-08
1.5207,0.56654,0.56654,0.56645,1.5393e-08,0.0046219,1.1283,2.0566e-11,3.0765e-08
1.5216,0.56654,0.56654,0.56645,1.5388e-08,0.0049946,1.1279,2.049e-11,3.0755e-08
1.5224,0.56654,0.56654,0.56645,1.5382e-08,0.0053817,1.1275,2.0415e-11,3.0744e-08
1.5232,0.56654,0.56654,0.56644,1.5377e-08,0.0057832,1.1271,2.034e-11,3.0733e-08
1.524,0.56654,0.56654,0.56644,1.5371e-08,0.006199,1.1267,2.0266e-11,3.0722e-08
1.5248,0.56654,0.56654,0.56643,1.5365e-08,0.0066292,1.1262,2.0192e-11,3.071e-08
1.5256,0.56654,0.56654,0.56643,1.5359e-08,0.0070737,1.1258,2.0119e-11,3.0698e-08
1.5264,0.56654,0.56654,0.56643,1.5353e-08,0.0075325,1.1253,2.0046e-11,3.0685e-08
1.5272,0.56654,0.56654,0.56642,1.5346e-08,0.0080057,1.1248,1.9974e-11,3.0673e-08
1.528,0.56654,0.56654,0.56642,1.534e-08,0.0084931,1.1243,1.9902e-11,3.0659e-08
1.5288,0.56654,0.56654,0.56642,1.5333e-08,0.0089949,1.1238,1.9831e-11,3.0645e-08
1.5296,0.56654,0.56654,0.56641,1.5326e-08,0.0095109,1.1233,1.976e-11,3.0631e-08
1.5304,0.56654,0.56654,0.56641,1.5318e-08,0.010041,1.1228,1.9689e-11,3.0617e-08
1.5312,0.56654,0.56654,0.56641,1.5311e-08,0.010586,1.1222,1.9619e-11,3.0602e-08
1.532,0.56654,0.56654,0.5664,1.5303e-08,0.011145,1.1217,1.955e-11,3.0587e-08
1.5328,0.56654,0.56654,0.5664,1.5295e-08,0.011718,1.1211,1.9481e-11,3.0571e-08
1.5336,0.56654,0.56654,0.5664,1.5287e-08,0.012305,1.1205,1.9412e-11,3.0555e-08
1.5344,0.56654,0.56654,0.56639,1.5279e-08,0.012906,1.1199,1.9343e-11,3.0538e-08
1.5352,0.56654,0.56654,0.56639,1.527e-08,0.013522,1.1193,1.9275e-11,3.0522e-08
1.5361,0.56654,0.56654,0.56638,1.5262e-08,0.014152,1.1186,1.9208e-11,3.0504e-08
1.5369,0.56654,0.56654,0.56638,1.5253e-08,0.014796,1.118,1.914e-11,3.0487e-08
1.5377,0.56654,0.56654,0.56638,1.5244e-08,0.015454,1.1173,1.9073e-11,3.0469e-08
1.5385,0.56654,0.56654,0.56637,1.5235e-08,0.016126,1.1166,1.9006e-11,3.045e-08
1.5393,0.56654,0.56654,0.56637,1.5225e-08,0.016812,1.1159,1.894e-11,3.0432e-08
1.5401,0.56654,0.56654,0.56637,1.5216e-08,0.017513,1.1152,1.8873e-11,3.0412e-08
1.5409,0.56654,0.56654,0.56636,1.5206e-08,0.018227,1.1145,1.8807e-11,3.0393e-08
1.5417,0.56654,0.56654,0.56636,1.5196e-08,0.018955,1.1138,1.8741e-11,3.0373e-08
1.5425,0.56654,0.56654,0.56636,1.5186e-08,0.019698,1.113,1.8675e-11,3.0353e-08
1.5433,0.56654,0.56654,0.56635,1.5175e-08,0.020454,1.1123,1.861e-11,3.0332e-08
1.5441,0.56654,0.56654,0.56635,1.5165e-08,0.021225,1.1115,1.8544e-11,3.0311e-08
1.5449,0.56654,0.56654,0.56635,1.5154e-08,0.022009,1.1107,1.8479e-11,3.029e-08
1.5457,0.56654,0.56654,0.56634,1.5143e-08,0.022808,1.1099,1.8413e-11,3.0268e-08
1.5465,0.56654,0.56654,0.56634,1.5132e-08,0.02362,1.1091,1.8348e-11,3.0246e-08
1.5473,0.56654,0.56654,0.56634,1.5121e-08,0.024446,1.1082,1.8282e-11,3.0223e-08
1.5481,0.56654,0.56654,0.56633,1.5109e-08,0.025286,1.1074,1.8217e-11,3.02e-08
1.5489,0.56654,0.56654,0.56633,1.5097e-08,0.02614,1.1065,1.8152e-11,3.0177e-08
1.5497,0.56654,0.56654,0.56633,1.5086e-08,0.027008,1.1056,1.8086e-11,3.0153e-08
1.5505,0.56654,0.56654,0.56632,1.5073e-08,0.02789,1.1048,1.8021e-11,3.0129e-08
1.5514,0.56654,0.56654,0.56632,1.5061e-08,0.028785,1.1039,1.7955e-11,3.0104e-08
1.5522,0.56654,0.56654,0.56632,1.5049e-08,0.029694,1.1029,1.789e-11,3.008e-08
1.553,0.56654,0.56654,0.56631,1.5036e-08,0.030617,1.102,1.7824e-11,3.0054e-08
1.5538,0.56654,0.56654,0.56631,1.5023e-08,0.031554,1.1011,1.7758e-11,3.0029e-08
1.5546,0.56654,0.56654,0.5663,1.501e-08,0.032504,1.1001,1.7692e-11,3.0003e-08
1.5554,0.56654,0.56654,0.5663,1.4997e-08,0.033469,1.0991,1.7626e-11,2.9977e-08
1.5562,0.56654,0.56654,0.5663,1.4984e-08,0.034446,1.0981,1.756e-11,2.995e-08
1.557,0.56654,0.56654,0.56629,1.497e-08,0.035438,1.0972,1.7493e-11,2.9923e-08
1.5578,0.56654,0.56654,0.56629,1.4956e-08,0.036443,1.0961,1.7427e-11,2.9895e-08
1.5586,0.56654,0.56654,0.56629,1.4942e-08,0.037461,1.0951,1.736e-11,2.9868e-08
1.5594,0.56654,0.56654,0.56628,1.4928e-08,0.038493,1.0941,1.7293e-11,2.9839e-08
1.5602,0.56654,0.56654,0.56628,1.4914e-08,0.039539,1.093,1.7226e-11,2.9811e-08
1.561,0.56654,0.56654,0.56628,1.49e-08,0.040598,1.092,1.7159e-11,2.9782e-08
1.5618,0.56654,0.56654,0.56627,1.4885e-08,0.041671,1.0909,1.7092e-11,2.9753e-08
1.5626,0.56654,0.56654,0.56627,1.487e-08,0.042757,1.0898,1.7025e-11,2.9723e-08
1.5634,0.56654,0.56654,0.56627,1.4855e-08,0.043856,1.0887,1.6957e-11,2.9693e-08
1.5642,0.56654,0.56654,0.56626,1.484e-08,0.044969,1.0876,1.689e-11,2.9663e-08
1.565,0.56654,0.56654,0.56626,1.4824e-08,0.046095,1.0864,1.6822e-11,2.9632e-08
1.5659,0.56654,0.56654,0.56626,1.4809e-08,0.047235,1.0853,1.6755e-11,2.9601e-08
1.5667,0.56654,0.56654,0.56625,1.4793e-08,0.048387,1.0841,1.6687e-11,2.9569e-08
1.5675,0.56654,0.56654,0.56625,1.4777e-08,0.049553,1.0829,1.6619e-11,2.9538e-08
1.5683,0.56654,0.56654,0.56625,1.4761e-08,0.050733,1.0818,1.6551e-11,2.9505e-08
1.5691,0.56654,0.56654,0.56624,1.4745e-08,0.051925,1.0806,1.6484e-11,2.9473e-08
1.5699,0.56654,0.56654,0.56624,1.4728e-08,0.053131,1.0794,1.6416e-11,2.944e-08
1.5707,0.56654,0.56654,0.56624,1.4712e-08,0.05435,1.0781,1.6348e-11,2.9407e-08
1.5715,0.56654,0.56654,0.56623,1.4695e-08,0.055582,1.0769,1.628e-11,2.9373e-08
1.5723,0.56654,0.56654,0.56623,1.4678e-08,0.056827,1.0756,1.6213e-11,2.9339e-08
1.5731,0.56654,0.56654,0.56623,1.4661e-08,0.058085,1.0744,1.6146e-11,2.9305e-08
1.5739,0.56654,0.56654,0.56622,1.4643e-08,0.059356,1.0731,1.6078e-11,2.927e-08
1.5747,0.56654,0.56654,0.56622,1.4626e-08,0.06064,1.0718,1.6011e-11,2.9235e-08
1.5755,0.56654,0.56654,0.56622,1.4608e-08,0.061938,1.0705,1.5944e-11,2.92e-08
1.5763,0.56654,0.56654,0.56622,1.459e-08,0.063248,1.0692,1.5878e-11,2.9164e-08
1.5771,0.56654,0.56654,0.56621,1.4572e-08,0.06457,1.0679,1.5811e-11,2.9128e-08
1.5779,0.56654,0.56654,0.56621,1.4554e-08,0.065906,1.0665,1.5745e-11,2.9092e-08
1.5787,0.56654,0.56654,0.56621,1.4535e-08,0.067255,1.0652,1.5679e-11,2.9055e-08
1.5795,0.56654,0.56654,0.5662,1.4517e-08,0.068616,1.0638,1.5613e-11,2.9018e-08
1.5804,0.56654,0.56654,0.5662,1.4498e-08,0.06999,1.0624,1.5548e-11,2.898e-08
1.5812,0.56654,0.56654,0.5662,1.4479e-08,0.071377,1.061,1.5483e-11,2.8942e-08
1.582,0.56654,0.56654,0.56619,1.446e-08,0.072777,1.0596,1.5419e-11,2.8904e-08
1.5828,0.56654,0.56654,0.56619,1.4441e-08,0.074189,1.0582,1.5355e-11,2.8866e-08
1.5836,0.56654,0.56654,0.56619,1.4421e-08,0.075614,1.0568,1.5291e-11,2.8827e-08
1.5844,0.56654,0.56654,0.56618,1.4401e-08,0.077051,1.0553,1.5228e-11,2.8788e-08
1.5852,0.56654,0.56654,0.56618,1.4382e-08,0.078501,1.0539,1.5165e-11,2.8748e-08
1.586,0.56654,0.56654,0.56618,1.4362e-08,0.079964,1.0524,1.5103e-11,2.8708e-08
1.5868,0.56654,0.56654,0.56617,1.4342e-08,0.081438,1.0509,1.5041e-11,2.8668e-08
1.5876,0.56654,0.56654,0.56617,1.4321e-08,0.082926,1.0494,1.498e-11,2.8627e-08
1.5884,0.56654,0.56654,0.56617,1.4301e-08,0.084425,1.0479,1.4919e-11,2.8587e-08
1.5892,0.56654,0.56654,0.56616,1.428e-08,0.085938,1.0464,1.4859e-11,2.8545e-08
1.59,0.56654,0.56654,0.56616,1.4259e-08,0.087462,1.0449,1.4799e-11,2.8504e-08
1.5908,0.56654,0.56654,0.56616,1.4238e-08,0.088999,1.0433,1.4739e-11,2.8462e-08
1.5916,0.56654,0.56654,0.56616,1.4217e-08,0.090547,1.0418,1.4681e-11,2.842e-08
1.5924,0.56654,0.56654,0.56615,1.4196e-08,0.092108,1.0402,1.4623e-11,2.8377e-08
1.5932,0.56654,0.56654,0.56615,1.4174e-08,0.093682,1.0386,1.4565e-11,2.8334e-08
1.594,0.56654,0.56654,0.56615,1.4153e-08,0.095267,1.037,1.4508e-11,2.8291e-08
1.5949,0.56654,0.56654,0.56614,1.4131e-08,0.096864,1.0354,1.4451e-11,2.8247e-08
1.5957,0.56654,0.56654,0.56614,1.4109e-08,0.098474,1.0338,1.4395e-11,2.8204e-08
1.5965,0.56654,0.56654,0.56614,1.4087e-08,0.1001,1.0322,1.434e-11,2.8159e-08
1.5973,0.56654,0.56654,0.56613,1.4065e-08,0.10173,1.0305,1.4285e-11,2.8115e-08
1.5981,0.56654,0.56654,0.56613,1.4042e-08,0.10337,1.0289,1.423e-11,2.807e-08
1.5989,0.56654,0.56654,0.56613,1.4019e-08,0.10503,1.0272,1.4176e-11,2.8025e-08
1.5997,0.56654,0.56654,0.56613,1.3997e-08,0.1067,1.0256,1.4123e-11,2.7979e-08
1.6005,0.56654,0.56654,0.56612,1.3974e-08,0.10838,1.0239,1.407e-11,2.7933e-08
1.6013,0.56654,0.56654,0.56612,1.3951e-08,0.11007,1.0222,1.4017e-11,2.7887e-08
1.6021,0.56654,0.56654,0.56612,1.3927e-08,0.11178,1.0205,1.3965e-11,2.7841e-08
1.6029,0.56654,0.56654,0.56611,1.3904e-08,0.11349,1.0187,1.3913e-11,2.7794e-08
1.6037,0.56654,0.56654,0.56611,1.388e-08,0.11522,1.017,1.3862e-11,2.7747e-08
1.6045,0.56654,0.56654,0.56611,1.3857e-08,0.11696,1.0153,1.3811e-11,2.77e-08
1.6053,0.56654,0.56654,0.56611,1.3833e-08,0.11871,1.0135,1.3761e-11,2.7652e-08
1.6061,0.56654,0.56654,0.5661,1.3809e-08,0.12047,1.0117,1.371e-11,2.7604e-08
1.6069,0.56654,0.56654,0.5661,1.3785e-08,0.12225,1.01,1.3661e-11,2.7555e-08
1.6077,0.56654,0.56654,0.5661,1.376e-08,0.12403,1.0082,1.3611e-11,2.7507e-08
1.6085,0.56654,0.56654,0.56609,1.3736e-08,0.12583,1.0064,1.3562e-11,2.7458e-08
1.6093,0.56654,0.56654,0.56609,1.3711e-08,0.12763,1.0045,1.3513e-11,2.7409e-08
1.6102,0.56654,0.56654,0.56609,1.3686e-08,0.12945,1.0027,1.3464e-11,2.7359e-08
1.611,0.56654,0.56654,0.56609,1.3661e-08,0.13128,1.0009,1.3416e-11,2.7309e-08
1.6118,0.56654,0.56654,0.56608,1.3636e-08,0.13312,0.99904,1.3368e-11,2.7259e-08
1.6126,0.56654,0.56654,0.56608,1.3611e-08,0.13497,0.99719,1.332e-11,2.7208e-08
1.6134,0.56654,0.56654,0.56608,1.3585e-08,0.13684,0.99532,1.3272e-11,2.7158e-08
1.6142,0.56654,0.56654,0.56607,1.356e-08,0.13871,0.99344,1.3224e-11,2.7107e-08
1.615,0.56654,0.56654,0.56607,1.3534e-08,0.1406,0.99155,1.3177e-11,2.7055e-08
1.6158,0.56654,0.56654,0.56607,1.3508e-08,0.14249,0.98964,1.313e-11,2.7003e-08
1.6166,0.56654,0.56654,0.56607,1.3482e-08,0.1444,0.98773,1.3082e-11,2.6952e-08
1.6174,0.56654,0.56654,0.56606,1.3456e-08,0.14632,0.98581,1.3035e-11,2.6899e-08
1.6182,0.56654,0.56654,0.56606,1.343e-08,0.14825,0.98388,1.2988e-11,2.6847e-08
1.619,0.56654,0.56654,0.56606,1.3403e-08,0.15019,0.98193,1.2941e-11,2.6794e-08
1.6198,0.56654,0.56654,0.56606,1.3377e-08,0.15213,0.97998,1.2895e-11,2.6741e-08
1.6206,0.56654,0.56654,0.56605,1.335e-08,0.1541,0.97801,1.2848e-11,2.6687e-08
1.6214,0.56654,0.56654,0.56605,1.3323e-08,0.15607,0.97603,1.2801e-11,2.6634e-08
1.6222,0.56654,0.56654,0.56605,1.3296e-08,0.15805,0.97405,1.2755e-11,2.658e-08
1.623,0.56654,0.56654,0.56605,1.3269e-08,0.16004,0.97205,1.2708e-11,2.6525e-08
1.6238,0.56654,0.56654,0.56604,1.3242e-08,0.16204,0.97004,1.2662e-11,2.6471e-08
1.6247,0.56654,0.56654,0.56604,1.3214e-08,0.16405,0.96802,1.2615e-11,2.6416e-08
1.6255,0.56654,0.56654,0.56604,1.3187e-08,0.16608,0.966,1.2569e-11,2.6361e-08
1.6263,0.56654,0.56654,0.56603,1.3159e-08,0.16811,0.96396,1.2523e-11,2.6305e-08
1.6271,0.56654,0.56654,0.56603,1.3131e-08,0.17015,0.96191,1.2476e-11,2.625e-08
1.6279,0.56654,0.56654,0.56603,1.3103e-08,0.17221,0.95985,1.243e-11,2.6194e-08
1.6287,0.56654,0.56654,0.56603,1.3075e-08,0.17427,0.95778,1.2384e-11,2.6137e-08
1.6295,0.56654,0.56654,0.56602,1.3047e-08,0.17635,0.9557,1.2338e-11,2.6081e-08
1.6303,0.56654,0.56654,0.56602,1.3018e-08,0.17843,0.95361,1.2293e-11,2.6024e-08
1.6311,0.56654,0.56654,0.56602,1.299e-08,0.18052,0.95152,1.2247e-11,2.5967e-08
1.6319,0.56654,0.56654,0.56602,1.2961e-08,0.18263,0.94941,1.2201e-11,2.591e-08
1.6327,0.56654,0.56654,0.56601,1.2932e-08,0.18474,0.94729,1.2156e-11,2.5852e-08
1.6335,0.56654,0.56654,0.56601,1.2903e-08,0.18686,0.94516,1.211e-11,2.5794e-08
1.6343,0.56654,0.56654,0.56601,1.2874e-08,0.189,0.94302,1.2065e-11,2.5736e-08
1.6351,0.56654,0.56654,0.56601,1.2845e-08,0.19114,0.94088,1.202e-11,2.5678e-08
1.6359,0.56654,0.56654,0.56601,1.2816e-08,0.19329,0.93872,1.1976e-11,2.5619e-08
1.6367,0.56654,0.56654,0.566,1.2786e-08,0.19545,0.93655,1.1931e-11,2.556e-08
1.6375,0.56654,0.56654,0.566,1.2756e-08,0.19762,0.93438,1.1887e-11,2.5501e-08
1.6383,0.56654,0.56654,0.566,1.2727e-08,0.19981,0.93219,1.1843e-11,2.5442e-08
1.6392,0.56654,0.56654,0.566,1.2697e-08,0.202,0.93,1.18e-11,2.5382e-08
1.64,0.56654,0.56654,0.56599,1.2667e-08,0.2042,0.92779,1.1756e-11,2.5322e-08
1.6408,0.56654,0.56654,0.56599,1.2637e-08,0.2064,0.92558,1.1713e-11,2.5262e-08
1.6416,0.56654,0.56654,0.56599,1.2607e-08,0.20862,0.92336,1.1671e-11,2.5201e-08
1.6424,0.56654,0.56654,0.56599,1.2576e-08,0.21085,0.92112,1.1629e-11,2.5141e-08
1.6432,0.56654,0.56654,0.56598,1.2546e-08,0.21309,0.91888,1.1587e-11,2.508e-08
1.644,0.56654,0.56654,0.56598,1.2515e-08,0.21533,0.91663,1.1545e-11,2.5019e-08
1.6448,0.56654,0.56654,0.56598,1.2484e-08,0.21759,0.91437,1.1505e-11,2.4957e-08
1.6456,0.56654,0.56654,0.56598,1.2453e-08,0.21985,0.91211,1.1464e-11,2.4895e-08
1.6464,0.56654,0.56654,0.56598,1.2422e-08,0.22212,0.90983,1.1424e-11,2.4834e-08
1.6472,0.56654,0.56654,0.56597,1.2391e-08,0.2244,0.90754,1.1385e-11,2.4771e-08
1.648,0.56654,0.56654,0.56597,1.236e-08,0.22669,0.90525,1.1346e-11,2.4709e-08
1.6488,0.56654,0.56654,0.56597,1.2329e-08,0.22899,0.90295,1.1308e-11,2.4646e-08
1.6496,0.56654,0.56654,0.56597,1.2297e-08,0.2313,0.90064,1.127e-11,2.4584e-08
1.6504,0.56654,0.56654,0.56596,1.2266e-08,0.23361,0.89832,1.1233e-11,2.452e-08
1.6512,0.56654,0.56654,0.56596,1.2234e-08,0.23594,0.89599,1.1196e-11,2.4457e-08
1.652,0.56654,0.56654,0.56596,1.2202e-08,0.23827,0.89365,1.116e-11,2.4394e-08
1.6528,0.56654,0.56654,0.56596,1.217e-08,0.24061,0.89131,1.1125e-11,2.433e-08
1.6537,0.56654,0.56654,0.56596,1.2138e-08,0.24296,0.88895,1.109e-11,2.4266e-08
1.6545,0.56654,0.56654,0.56595,1.2106e-08,0.24532,0.88659,1.1056e-11,2.4201e-08
1.6553,0.56654,0.56654,0.56595,1.2074e-08,0.24768,0.88422,1.1023e-11,2.4137e-08
1.6561,0.56654,0.56654,0.56595,1.2042e-08,0.25006,0.88184,1.099e-11,2.4072e-08
1.6569,0.56654,0.56654,0.56595,1.2009e-08,0.25244,0.87946,1.0958e-11,2.4007e-08
1.6577,0.56654,0.56654,0.56595,1.1977e-08,0.25483,0.87706,1.0927e-11,2.3942e-08
1.6585,0.56654,0.56654,0.56594,1.1944e-08,0.25723,0.87466,1.0897e-11,2.3877e-08
1.6593,0.56654,0.56654,0.56594,1.1911e-08,0.25963,0.87225,1.0867e-11,2.3811e-08
1.6601,0.56654,0.56654,0.56594,1.1878e-08,0.26205,0.86983,1.0837e-11,2.3746e-08
1.6609,0.56654,0.56654,0.56594,1.1845e-08,0.26447,0.86741,1.0809e-11,2.368e-08
1.6617,0.56654,0.56654,0.56594,1.1812e-08,0.2669,0.86497,1.0781e-11,2.3613e-08
1.6625,0.56654,0.56654,0.56593,1.1779e-08,0.26934,0.86253,1.0754e-11,2.3547e-08
1.6633,0.56654,0.56654,0.56593,1.1746e-08,0.27178,0.86008,1.0728e-11,2.348e-08
1.6641,0.56654,0.56654,0.56593,1.1712e-08,0.27423,0.85763,1.0702e-11,2.3414e-08
1.6649,0.56654,0.56654,0.56593,1.1679e-08,0.27669,0.85516,1.0677e-11,2.3347e-08
1.6657,0.56654,0.56654,0.56593,1.1645e-08,0.27916,0.85269,1.0652e-11,2.3279e-08
1.6665,0.56654,0.56654,0.56592,1.1611e-08,0.28164,0.85021,1.0629e-11,2.3212e-08
1.6673,0.56654,0.56654,0.56592,1.1577e-08,0.28412,0.84773,1.0606e-11,2.3144e-08
1.6681,0.56654,0.56654,0.56592,1.1544e-08,0.28661,0.84524,1.0583e-11,2.3077e-08
1.669,0.56654,0.56654,0.56592,1.151e-08,0.2891,0.84274,1.0561e-11,2.3008e-08
1.6698,0.56654,0.56654,0.56592,1.1475e-08,0.29161,0.84023,1.054e-11,2.294e-08
1.6706,0.56654,0.56654,0.56592,1.1441e-08,0.29412,0.83771,1.0519e-11,2.2872e-08
1.6714,0.56654,0.56654,0.56591,1.1407e-08,0.29664,0.83519,1.0499e-11,2.2803e-08
1.6722,0.56654,0.56654,0.56591,1.1373e-08,0.29916,0.83267,1.048e-11,2.2735e-08
1.673,0.56654,0.56654,0.56591,1.1338e-08,0.30169,0.83013,1.046e-11,2.2666e-08
1.6738,0.56654,0.56654,0.56591,1.1303e-08,0.30423,0.82759,1.0442e-11,2.2596e-08
1.6746,0.56654,0.56654,0.56591,1.1269e-08,0.30677,0.82504,1.0424e-11,2.2527e-08
1.6754,0.56654,0.56654,0.56591,1.1234e-08,0.30933,0.82249,1.0406e-11,2.2458e-08
1.6762,0.56654,0.56654,0.5659,1.1199e-08,0.31188,0.81993,1.0389e-11,2.2388e-08
1.677,0.56654,0.56654,0.5659,1.1164e-08,0.31445,0.81736,1.0373e-11,2.2318e-08
1.6778,0.56654,0.56654,0.5659,1.1129e-08,0.31702,0.81478,1.0356e-11,2.2248e-08
1.6786,0.56654,0.56654,0.5659,1.1094e-08,0.3196,0.8122,1.0341e-11,2.2178e-08
1.6794,0.56654,0.56654,0.5659,1.1059e-08,0.32218,0.80962,1.0325e-11,2.2107e-08
1.6802,0.56654,0.56654,0.5659,1.1024e-08,0.32477,0.80702,1.031e-11,2.2037e-08
1.681,0.56654,0.56654,0.56589,1.0988e-08,0.32737,0.80442,1.0296e-11,2.1966e-08
1.6818,0.56654,0.56654,0.56589,1.0953e-08,0.32997,0.80182,1.0281e-11,2.1895e-08
1.6826,0.56654,0.56654,0.56589,1.0917e-08,0.33258,0.79921,1.0267e-11,2.1824e-08
1.6835,0.56654,0.56654,0.56589,1.0882e-08,0.33519,0.79659,1.0254e-11,2.1753e-08
1.6843,0.56654,0.56654,0.56589,1.0846e-08,0.33781,0.79397,1.024e-11,2.1682e-08
1.6851,0.56654,0.56654,0.56589,1.081e-08,0.34044,0.79134,1.0227e-11,2.161e-08
1.6859,0.56654,0.56654,0.56589,1.0774e-08,0.34307,0.7887,1.0215e-11,2.1538e-08
1.6867,0.56654,0.56654,0.56588,1.0738e-08,0.34571,0.78606,1.0202e-11,2.1466e-08
1.6875,0.56654,0.56654,0.56588,1.0702e-08,0.34835,0.78342,1.019e-11,2.1394e-08
1.6883,0.56654,0.56654,0.56588,1.0666e-08,0.351,0.78076,1.0178e-11,2.1322e-08
1.6891,0.56654,0.56654,0.56588,1.063e-08,0.35365,0.77811,1.0166e-11,2.125e-08
1.6899,0.56654,0.56654,0.56588,1.0594e-08,0.35631,0.77544,1.0155e-11,2.1178e-08
1.6907,0.56654,0.56654,0.56588,1.0558e-08,0.35898,0.77278,1.0143e-11,2.1105e-08
1.6915,0.56654,0.56654,0.56588,1.0521e-08,0.36165,0.7701,1.0132e-11,2.1032e-08
1.6923,0.56654,0.56654,0.56588,1.0485e-08,0.36432,0.76743,1.0121e-11,2.0959e-08
1.6931,0.56654,0.56654,0.56587,1.0448e-08,0.36701,0.76474,1.0111e-11,2.0886e-08
1.6939,0.56654,0.56654,0.56587,1.0412e-08,0.36969,0.76205,1.0101e-11,2.0813e-08
1.6947,0.56654,0.56654,0.56587,1.0375e-08,0.37238,0.75936,1.0091e-11,2.074e-08
1.6955,0.56654,0.56654,0.56587,1.0338e-08,0.37508,0.75666,1.0081e-11,2.0666e-08
1.6963,0.56654,0.56654,0.56587,1.0301e-08,0.37778,0.75396,1.0071e-11,2.0593e-08
1.6971,0.56654,0.56654,0.56587,1.0265e-08,0.38049,0.75125,1.0062e-11,2.0519e-08
1.698,0.56654,0.56654,0.56587,1.0228e-08,0.3832,0.74854,1.0053e-11,2.0445e-08
1.6988,0.56654,0.56654,0.56587,1.0191e-08,0.38591,0.74582,1.0044e-11,2.0371e-08
1.6996,0.56654,0.56654,0.56586,1.0154e-08,0.38863,0.7431,1.0035e-11,2.0297e-08
1.7004,0.56654,0.56654,0.56586,1.0117e-08,0.39136,0.74037,1.0027e-11,2.0223e-08
1.7012,0.56654,0.56654,0.56586,1.0079e-08,0.39409,0.73764,1.0019e-11,2.0149e-08
1.702,0.56654,0.56654,0.56586,1.0042e-08,0.39682,0.7349,1.0011e-11,2.0074e-08
1.7028,0.56654,0.56654,0.56586,1.0005e-08,0.39956,0.73216,1.0004e-11,2e-08
1.7036,0.56654,0.56654,0.56586,9.9675e-09,0.4023,0.72942,9.9969e-12,1.9925e-08
1.7044,0.56654,0.56654,0.56586,9.9301e-09,0.40504,0.72667,9.9902e-12,1.985e-08
1.7052,0.56654,0.56654,0.56586,9.8926e-09,0.4078,0.72392,9.9839e-12,1.9775e-08
1.706,0.56654,0.56654,0.56586,9.8551e-09,0.41055,0.72116,9.9779e-12,1.97e-08
1.7068,0.56654,0.56654,0.56585,9.8175e-09,0.41331,0.7184,9.9723e-12,1.9625e-08
1.7076,0.56654,0.56654,0.56585,9.7799e-09,0.41607,0.71564,9.9671e-12,1.955e-08
1.7084,0.56654,0.56654,0.56585,9.7423e-09,0.41884,0.71287,9.9623e-12,1.9475e-08
1.7092,0.56654,0.56654,0.56585,9.7045e-09,0.42161,0.7101,9.958e-12,1.9399e-08
1.71,0.56654,0.56654,0.56585,9.6668e-09,0.42438,0.70732,9.954e-12,1.9324e-08
1.7108,0.56654,0.56654,0.56585,9.6289e-09,0.42716,0.70454,9.9506e-12,1.9248e-08
1.7116,0.56654,0.56654,0.56585,9.5911e-09,0.42994,0.70176,9.9476e-12,1.9172e-08
1.7125,0.56654,0.56654,0.56585,9.5531e-09,0.43272,0.69897,9.945e-12,1.9096e-08
1.7133,0.56654,0.56654,0.56585,9.5152e-09,0.43551,0.69618,9.943e-12,1.902e-08
1.7141,0.56654,0.56654,0.56585,9.4772e-09,0.4383,0.69339,9.9415e-12,1.8944e-08
1.7149,0.56654,0.56654,0.56585,9.4391e-09,0.4411,0.6906,9.9404e-12,1.8868e-08
1.7157,0.56654,0.56654,0.56585,9.401e-09,0.44389,0.6878,9.94e-12,1.8792e-08
1.7165,0.56654,0.56654,0.56584,9.3629e-09,0.44669,0.68499,9.94e-12,1.8716e-08
1.7173,0.56654,0.56654,0.56584,9.3247e-09,0.4495,0.68219,9.9406e-12,1.8639e-08
1.7181,0.56654,0.56654,0.56584,9.2865e-09,0.45231,0.67938,9.9418e-12,1.8563e-08
1.7189,0.56654,0.56654,0.56584,9.2482e-09,0.45512,0.67657,9.9435e-12,1.8486e-08
1.7197,0.56654,0.56654,0.56584,9.2099e-09,0.45793,0.67375,9.9458e-12,1.841e-08
1.7205,0.56654,0.56654,0.56584,9.1716e-09,0.46074,0.67094,9.9487e-12,1.8333e-08
1.7213,0.56654,0.56654,0.56584,9.1332e-09,0.46356,0.66812,9.9522e-12,1.8256e-08
1.7221,0.56654,0.56654,0.56584,9.0948e-09,0.46638,0.6653,9.9563e-12,1.818e-08
1.7229,0.56654,0.56654,0.56584,9.0564e-09,0.46921,0.66247,9.961e-12,1.8103e-08
1.7237,0.56654,0.56654,0.56584,9.0179e-09,0.47203,0.65964,9.9663e-12,1.8026e-08
1.7245,0.56654,0.56654,0.56584,8.9794e-09,0.47486,0.65681,9.9722e-12,1.7949e-08
1.7253,0.56654,0.56654,0.56584,8.9408e-09,0.47769,0.65398,9.9788e-12,1.7872e-08
1.7261,0.56654,0.56654,0.56584,8.9023e-09,0.48052,0.65115,9.9859e-12,1.7795e-08
1.7269,0.56654,0.56654,0.56584,8.8637e-09,0.48336,0.64831,9.9936e-12,1.7717e-08
1.7278,0.56654,0.56654,0.56584,8.825e-09,0.4862,0.64547,1.0002e-11,1.764e-08
1.7286,0.56654,0.56654,0.56583,8.7864e-09,0.48904,0.64263,1.0011e-11,1.7563e-08
1.7294,0.56654,0.56654,0.56583,8.7477e-09,0.49188,0.63979,1.0021e-11,1.7485e-08
1.7302,0.56654,0.56654,0.56583,8.709e-09,0.49472,0.63695,1.0031e-11,1.7408e-08
1.731,0.56654,0.56654,0.56583,8.6702e-09,0.49756,0.6341,1.0042e-11,1.733e-08
1.7318,0.56654,0.56654,0.56583,8.6315e-09,0.50041,0.63125,1.0053e-11,1.7253e-08
1.7326,0.56654,0.56654,0.56583,8.5927e-09,0.50326,0.6284,1.0065e-11,1.7175e-08
1.7334,0.56654,0.56654,0.56583,8.5539e-09,0.50611,0.62555,1.0078e-11,1.7098e-08
1.7342,0.56654,0.56654,0.56583,8.5151e-09,0.50896,0.6227,1.0091e-11,1.702e-08
1.735,0.56654,0.56654,0.56583,8.4762e-09,0.51182,0.61985,1.0105e-11,1.6942e-08
1.7358,0.56654,0.56654,0.56583,8.4374e-09,0.51467,0.61699,1.0119e-11,1.6865e-08
1.7366,0.56654,0.56654,0.56583,8.3985e-09,0.51753,0.61414,1.0134e-11,1.6787e-08
1.7374,0.56654,0.56654,0.56583,8.3596e-09,0.52038,0.61128,1.0149e-11,1.6709e-08
1.7382,0.56654,0.56654,0.56583,8.3207e-09,0.52324,0.60842,1.0166e-11,1.6631e-08
1.739,0.56654,0.56654,0.56583,8.2818e-09,0.5261,0.60556,1.0182e-11,1.6553e-08
1.7398,0.56654,0.56654,0.56583,8.2428e-09,0.52896,0.6027,1.0199e-11,1.6475e-08
1.7406,0.56654,0.56654,0.56583,8.2039e-09,0.53182,0.59984,1.0217e-11,1.6398e-08
1.7414,0.56654,0.56654,0.56583,8.1649e-09,0.53468,0.59697,1.0235e-11,1.632e-08
1.7423,0.56654,0.56654,0.56583,8.126e-09,0.53755,0.59411,1.0254e-11,1.6242e-08
1.7431,0.56654,0.56654,0.56583,8.087e-09,0.54041,0.59125,1.0273e-11,1.6164e-08
1.7439,0.56654,0.56654,0.56583,8.048e-09,0.54328,0.58838,1.0293e-11,1.6086e-08
1.7447,0.56654,0.56654,0.56583,8.009e-09,0.54614,0.58552,1.0314e-11,1.6008e-08
1.7455,0.56654,0.56654,0.56583,7.97e-09,0.54901,0.58265,1.0334e-11,1.593e-08
1.7463,0.56654,0.56654,0.56583,7.931e-09,0.55187,0.57978,1.0356e-11,1.5852e-08
1.7471,0.56654,0.56654,0.56583,7.8919e-09,0.55474,0.57692,1.0378e-11,1.5774e-08
1.7479,0.56654,0.56654,0.56583,7.8529e-09,0.55761,0.57405,1.04e-11,1.5695e-08
1.7487,0.56654,0.56654,0.56583,7.8139e-09,0.56047,0.57118,1.0423e-11,1.5617e-08
1.7495,0.56654,0.56654,0.56583,7.7749e-09,0.56334,0.56832,1.0446e-11,1.5539e-08
1.7503,0.56654,0.56654,0.56583,7.7359e-09,0.56621,0.56545,1.047e-11,1.5461e-08
1.7511,0.56654,0.56654,0.56583,7.6968e-09,0.56908,0.56258,1.0494e-11,1.5383e-08
1.7519,0.56654,0.56654,0.56583,7.6578e-09,0.57194,0.55971,1.0519e-11,1.5305e-08
1.7527,0.56654,0.56654,0.56583,7.6188e-09,0.57481,0.55685,1.0544e-11,1.5227e-08
1.7535,0.56654,0.56654,0.56583,7.5798e-09,0.57768,0.55398,1.057e-11,1.5149e-08
1.7543,0.56654,0.56654,0.56583,7.5408e-09,0.58054,0.55111,1.0596e-11,1.5071e-08
1.7551,0.56654,0.56654,0.56583,7.5018e-09,0.58341,0.54825,1.0623e-11,1.4993e-08
1.7559,0.56654,0.56654,0.56583,7.4628e-09,0.58627,0.54538,1.065e-11,1.4915e-08
1.7568,0.56654,0.56654,0.56583,7.4238e-09,0.58914,0.54252,1.0678e-11,1.4837e-08
1.7576,0.56654,0.56654,0.56583,7.3848e-09,0.592,0.53965,1.0706e-11,1.4759e-08
1.7584,0.56654,0.56654,0.56583,7.3458e-09,0.59487,0.53679,1.0735e-11,1.4681e-08
1.7592,0.56654,0.56654,0.56583,7.3068e-09,0.59773,0.53393,1.0764e-11,1.4603e-08
1.76,0.56654,0.56654,0.56583,7.2679e-09,0.60059,0.53106,1.0794e-11,1.4525e-08
1.7608,0.56654,0.56654,0.56583,7.2289e-09,0.60346,0.5282,1.0824e-11,1.4447e-08
1.7616,0.56654,0.56654,0.56583,7.19e-09,0.60632,0.52534,1.0855e-11,1.4369e-08
1.7624,0.56654,0.56654,0.56583,7.1511e-09,0.60918,0.52248,1.0886e-11,1.4291e-08
1.7632,0.56654,0.56654,0.56583,7.1122e-09,0.61204,0.51963,1.0918e-11,1.4213e-08
1.764,0.56654,0.56654,0.56583,7.0733e-09,0.61489,0.51677,1.095e-11,1.4136e-08
1.7648,0.56654,0.56654,0.56583,7.0345e-09,0.61775,0.51391,1.0983e-11,1.4058e-08
1.7656,0.56654,0.56654,0.56583,6.9956e-09,0.6206,0.51106,1.1017e-11,1.398e-08
1.7664,0.56654,0.56654,0.56583,6.9568e-09,0.62346,0.50821,1.1051e-11,1.3903e-08
1.7672,0.56654,0.56654,0.56583,6.918e-09,0.62631,0.50536,1.1086e-11,1.3825e-08
1.768,0.56654,0.56654,0.56583,6.8792e-09,0.62916,0.50251,1.1121e-11,1.3747e-08
1.7688,0.56654,0.56654,0.56583,6.8404e-09,0.63201,0.49966,1.1157e-11,1.367e-08
1.7696,0.56654,0.56654,0.56583,6.8017e-09,0.63486,0.49681,1.1193e-11,1.3592e-08
1.7704,0.56654,0.56654,0.56583,6.763e-09,0.6377,0.49397,1.123e-11,1.3515e-08
1.7713,0.56654,0.56654,0.56583,6.7243e-09,0.64054,0.49112,1.1268e-11,1.3437e-08
1.7721,0.56654,0.56654,0.56583,6.6856e-09,0.64339,0.48828,1.1306e-11,1.336e-08
1.7729,0.56654,0.56654,0.56584,6.647e-09,0.64623,0.48544,1.1345e-11,1.3283e-08
1.7737,0.56654,0.56654,0.56584,6.6084e-09,0.64906,0.48261,1.1384e-11,1.3205e-08
1.7745,0.56654,0.56654,0.56584,6.5698e-09,0.6519,0.47977,1.1425e-11,1.3128e-08
1.7753,0.56654,0.56654,0.56584,6.5312e-09,0.65473,0.47694,1.1465e-11,1.3051e-08
1.7761,0.56654,0.56654,0.56584,6.4927e-09,0.65756,0.47411,1.1507e-11,1.2974e-08
1.7769,0.56654,0.56654,0.56584,6.4542e-09,0.66039,0.47128,1.1549e-11,1.2897e-08
1.7777,0.56654,0.56654,0.56584,6.4158e-09,0.66322,0.46846,1.1592e-11,1.282e-08
1.7785,0.56654,0.56654,0.56584,6.3774e-09,0.66604,0.46564,1.1635e-11,1.2743e-08
1.7793,0.56654,0.56654,0.56584,6.339e-09,0.66887,0.46282,1.168e-11,1.2666e-08
1.7801,0.56654,0.56654,0.56584,6.3006e-09,0.67168,0.46,1.1724e-11,1.259e-08
1.7809,0.56654,0.56654,0.56584,6.2623e-09,0.6745,0.45718,1.177e-11,1.2513e-08
1.7817,0.56654,0.56654,0.56584,6.2241e-09,0.67731,0.45437,1.1816e-11,1.2436e-08
1.7825,0.56654,0.56654,0.56584,6.1858e-09,0.68012,0.45156,1.1863e-11,1.236e-08
1.7833,0.56654,0.56654,0.56584,6.1476e-09,0.68293,0.44876,1.1911e-11,1.2283e-08
1.7841,0.56654,0.56654,0.56584,6.1095e-09,0.68574,0.44595,1.1959e-11,1.2207e-08
1.7849,0.56654,0.56654,0.56585,6.0714e-09,0.68854,0.44315,1.2008e-11,1.2131e-08
1.7857,0.56654,0.56654,0.56585,6.0333e-09,0.69134,0.44036,1.2058e-11,1.2055e-08
1.7866,0.56654,0.56654,0.56585,5.9953e-09,0.69413,0.43756,1.2108e-11,1.1978e-08
1.7874,0.56654,0.56654,0.56585,5.9573e-09,0.69692,0.43477,1.2159e-11,1.1902e-08
1.7882,0.56654,0.56654,0.56585,5.9194e-09,0.69971,0.43198,1.2211e-11,1.1827e-08
1.789,0.56654,0.56654,0.56585,5.8815e-09,0.7025,0.4292,1.2263e-11,1.1751e-08
1.7898,0.56654,0.56654,0.56585,5.8436e-09,0.70528,0.42642,1.2317e-11,1.1675e-08
1.7906,0.56654,0.56654,0.56585,5.8059e-09,0.70806,0.42365,1.237e-11,1.1599e-08
1.7914,0.56654,0.56654,0.56585,5.7681e-09,0.71083,0.42087,1.2425e-11,1.1524e-08
1.7922,0.56654,0.56654,0.56585,5.7304e-09,0.7136,0.4181,1.248e-11,1.1448e-08
1.793,0.56654,0.56654,0.56585,5.6928e-09,0.71637,0.41534,1.2535e-11,1.1373e-08
1.7938,0.56654,0.56654,0.56585,5.6552e-09,0.71913,0.41258,1.2592e-11,1.1298e-08
1.7946,0.56654,0.56654,0.56586,5.6177e-09,0.72189,0.40982,1.2649e-11,1.1223e-08
1.7954,0.56654,0.56654,0.56586,5.5802e-09,0.72465,0.40707,1.2706e-11,1.1148e-08
1.7962,0.56654,0.56654,0.56586,5.5428e-09,0.7274,0.40432,1.2764e-11,1.1073e-08
1.797,0.56654,0.56654,0.56586,5.5054e-09,0.73015,0.40157,1.2823e-11,1.0998e-08
1.7978,0.56654,0.56654,0.56586,5.4681e-09,0.73289,0.39883,1.2882e-11,1.0923e-08
1.7986,0.56654,0.56654,0.56586,5.4309e-09,0.73563,0.39609,1.2942e-11,1.0849e-08
1.7994,0.56654,0.56654,0.56586,5.3937e-09,0.73836,0.39336,1.3002e-11,1.0774e-08
1.8002,0.56654,0.56654,0.56586,5.3566e-09,0.74109,0.39063,1.3063e-11,1.07e-08
1.8011,0.56654,0.56654,0.56586,5.3195e-09,0.74382,0.38791,1.3124e-11,1.0626e-08
1.8019,0.56654,0.56654,0.56587,5.2825e-09,0.74654,0.38519,1.3186e-11,1.0552e-08
1.8027,0.56654,0.56654,0.56587,5.2455e-09,0.74926,0.38248,1.3249e-11,1.0478e-08
1.8035,0.56654,0.56654,0.56587,5.2087e-09,0.75197,0.37977,1.3312e-11,1.0404e-08
1.8043,0.56654,0.56654,0.56587,5.1719e-09,0.75467,0.37706,1.3375e-11,1.033e-08
1.8051,0.56654,0.56654,0.56587,5.1351e-09,0.75738,0.37436,1.3439e-11,1.0257e-08
1.8059,0.56654,0.56654,0.56587,5.0984e-09,0.76007,0.37167,1.3503e-11,1.0183e-08
1.8067,0.56654,0.56654,0.56587,5.0618e-09,0.76277,0.36898,1.3567e-11,1.011e-08
1.8075,0.56654,0.56654,0.56587,5.0253e-09,0.76545,0.3663,1.3633e-11,1.0037e-08
1.8083,0.56654,0.56654,0.56588,4.9888e-09,0.76814,0.36362,1.3698e-11,9.9639e-09
1.8091,0.56654,0.56654,0.56588,4.9524e-09,0.77081,0.36094,1.3764e-11,9.8911e-09
1.8099,0.56654,0.56654,0.56588,4.9161e-09,0.77348,0.35827,1.383e-11,9.8183e-09
1.8107,0.56654,0.56654,0.56588,4.8798e-09,0.77615,0.35561,1.3897e-11,9.7458e-09
1.8115,0.56654,0.56654,0.56588,4.8436e-09,0.77881,0.35295,1.3964e-11,9.6733e-09
1.8123,0.56654,0.56654,0.56588,4.8075e-09,0.78147,0.3503,1.4031e-11,9.601e-09
1.8131,0.56654,0.56654,0.56588,4.7715e-09,0.78412,0.34765,1.4099e-11,9.5289e-09
1.8139,0.56654,0.56654,0.56588,4.7355e-09,0.78676,0.34501,1.4167e-11,9.4569e-09
1.8147,0.56654,0.56654,0.56589,4.6997e-09,0.7894,0.34237,1.4235e-11,9.3851e-09
1.8156,0.56654,0.56654,0.56589,4.6639e-09,0.79203,0.33974,1.4304e-11,9.3134e-09
1.8164,0.56654,0.56654,0.56589,4.6281e-09,0.79466,0.33712,1.4373e-11,9.2419e-09
1.8172,0.56654,0.56654,0.56589,4.5925e-09,0.79728,0.3345,1.4443e-11,9.1705e-09
1.818,0.56654,0.56654,0.56589,4.5569e-09,0.7999,0.33189,1.4512e-11,9.0993e-09
1.8188,0.56654,0.56654,0.56589,4.5214e-09,0.80251,0.32928,1.4582e-11,9.0283e-09
1.8196,0.56654,0.56654,0.5659,4.486e-09,0.80511,0.32668,1.4653e-11,8.9574e-09
1.8204,0.56654,0.56654,0.5659,4.4507e-09,0.80771,0.32408,1.4724e-11,8.8867e-09
1.8212,0.56654,0.56654,0.5659,4.4155e-09,0.8103,0.32149,1.4795e-11,8.8162e-09
1.822,0.56654,0.56654,0.5659,4.3804e-09,0.81289,0.31891,1.4866e-11,8.7458e-09
1.8228,0.56654,0.56654,0.5659,4.3453e-09,0.81547,0.31634,1.4938e-11,8.6757e-09
1.8236,0.56654,0.56654,0.5659,4.3103e-09,0.81804,0.31377,1.501e-11,8.6056e-09
1.8244,0.56654,0.56654,0.5659,4.2754e-09,0.8206,0.31121,1.5082e-11,8.5358e-09
1.8252,0.56654,0.56654,0.56591,4.2407e-09,0.82316,0.30865,1.5155e-11,8.4661e-09
1.826,0.56654,0.56654,0.56591,4.2059e-09,0.82572,0.3061,1.5228e-11,8.3967e-09
1.8268,0.56654,0.56654,0.56591,4.1713e-09,0.82826,0.30356,1.5301e-11,8.3274e-09
1.8276,0.56654,0.56654,0.56591,4.1368e-09,0.8308,0.30102,1.5375e-11,8.2582e-09
1.8284,0.56654,0.56654,0.56591,4.1024e-09,0.83334,0.29849,1.5449e-11,8.1893e-09
1.8292,0.56654,0.56654,0.56591,4.068e-09,0.83586,0.29597,1.5524e-11,8.1206e-09
1.8301,0.56654,0.56654,0.56592,4.0338e-09,0.83838,0.29345,1.5599e-11,8.052e-09
1.8309,0.56654,0.56654,0.56592,3.9997e-09,0.84089,0.29094,1.5674e-11,7.9836e-09
1.8317,0.56654,0.56654,0.56592,3.9656e-09,0.8434,0.28844,1.575e-11,7.9155e-09
1.8325,0.56654,0.56654,0.56592,3.9317e-09,0.8459,0.28595,1.5826e-11,7.8475e-09
1.8333,0.56654,0.56654,0.56592,3.8978e-09,0.84839,0.28346,1.5903e-11,7.7797e-09
1.8341,0.56654,0.56654,0.56593,3.864e-09,0.85087,0.28098,1.598e-11,7.7121e-09
1.8349,0.56654,0.56654,0.56593,3.8304e-09,0.85335,0.27851,1.6057e-11,7.6447e-09
1.8357,0.56654,0.56654,0.56593,3.7968e-09,0.85582,0.27604,1.6135e-11,7.5775e-09
1.8365,0.56654,0.56654,0.56593,3.7634e-09,0.85828,0.27358,1.6214e-11,7.5105e-09
1.8373,0.56654,0.56654,0.56593,3.73e-09,0.86073,0.27113,1.6293e-11,7.4437e-09
1.8381,0.56654,0.56654,0.56593,3.6968e-09,0.86318,0.26869,1.6372e-11,7.3771e-09
1.8389,0.56654,0.56654,0.56594,3.6636e-09,0.86562,0.26626,1.6452e-11,7.3108e-09
1.8397,0.56654,0.56654,0.56594,3.6306e-09,0.86805,0.26383,1.6532e-11,7.2446e-09
1.8405,0.56654,0.56654,0.56594,3.5976e-09,0.87047,0.26141,1.6613e-11,7.1787e-09
1.8413,0.56654,0.56654,0.56594,3.5648e-09,0.87289,0.259,1.6695e-11,7.1129e-09
1.8421,0.56654,0.56654,0.56594,3.5321e-09,0.8753,0.25659,1.6777e-11,7.0474e-09
1.8429,0.56654,0.56654,0.56595,3.4995e-09,0.8777,0.2542,1.6859e-11,6.9821e-09
1.8437,0.56654,0.56654,0.56595,3.467e-09,0.88009,0.25181,1.6942e-11,6.917e-09
1.8445,0.56654,0.56654,0.56595,3.4346e-09,0.88247,0.24943,1.7026e-11,6.8521e-09
1.8454,0.56654,0.56654,0.56595,3.4023e-09,0.88485,0.24706,1.711e-11,6.7874e-09
1.8462,0.56654,0.56654,0.56595,3.3701e-09,0.88722,0.24469,1.7195e-11,6.723e-09
1.847,0.56654,0.56654,0.56596,3.338e-09,0.88958,0.24234,1.728e-11,6.6588e-09
1.8478,0.56654,0.56654,0.56596,3.3061e-09,0.89193,0.23999,1.7366e-11,6.5948e-09
1.8486,0.56654,0.56654,0.56596,3.2742e-09,0.89427,0.23765,1.7453e-11,6.531e-09
1.8494,0.56654,0.56654,0.56596,3.2425e-09,0.89661,0.23532,1.754e-11,6.4675e-09
1.8502,0.56654,0.56654,0.56597,3.2109e-09,0.89893,0.233,1.7628e-11,6.4042e-09
1.851,0.56654,0.56654,0.56597,3.1794e-09,0.90125,0.23068,1.7716e-11,6.3411e-09
1.8518,0.56654,0.56654,0.56597,3.1481e-09,0.90356,0.22838,1.7805e-11,6.2783e-09
1.8526,0.56654,0.56654,0.56597,3.1168e-09,0.90586,0.22608,1.7895e-11,6.2157e-09
1.8534,0.56654,0.56654,0.56597,3.0857e-09,0.90815,0.2238,1.7985e-11,6.1534e-09
1.8542,0.56654,0.56654,0.56598,3.0547e-09,0.91043,0.22152,1.8076e-11,6.0912e-09
1.855,0.56654,0.56654,0.56598,3.0238e-09,0.91271,0.21925,1.8167e-11,6.0293e-09
1.8558,0.56654,0.56654,0.56598,2.993e-09,0.91497,0.21699,1.8259e-11,5.9677e-09
1.8566,0.56654,0.56654,0.56598,2.9623e-09,0.91723,0.21474,1.8352e-11,5.9063e-09
1.8574,0.56654,0.56654,0.56598,2.9318e-09,0.91948,0.21249,1.8445e-11,5.8452e-09
1.8582,0.56654,0.56654,0.56599,2.9014e-09,0.92172,0.21026,1.8539e-11,5.7842e-09
1.859,0.56654,0.56654,0.56599,2.8711e-09,0.92395,0.20803,1.8633e-11,5.7236e-09
1.8599,0.56654,0.56654,0.56599,2.8409e-09,0.92617,0.20582,1.8728e-11,5.6632e-09
1.8607,0.56654,0.56654,0.56599,2.8109e-09,0.92838,0.20361,1.8824e-11,5.603e-09
1.8615,0.56654,0.56654,0.566,2.781e-09,0.93058,0.20141,1.892e-11,5.5431e-09
1.8623,0.56654,0.56654,0.566,2.7512e-09,0.93277,0.19923,1.9017e-11,5.4834e-09
1.8631,0.56654,0.56654,0.566,2.7216e-09,0.93495,0.19705,1.9114e-11,5.4241e-09
1.8639,0.56654,0.56654,0.566,2.6921e-09,0.93713,0.19488,1.9212e-11,5.3649e-09
1.8647,0.56654,0.56654,0.56601,2.6627e-09,0.93929,0.19272,1.931e-11,5.306e-09
1.8655,0.56654,0.56654,0.56601,2.6334e-09,0.94145,0.19057,1.941e-11,5.2474e-09
1.8663,0.56654,0.56654,0.56601,2.6043e-09,0.94359,0.18843,1.9509e-11,5.189e-09
1.8671,0.56654,0.56654,0.56601,2.5753e-09,0.94573,0.1863,1.9609e-11,5.1309e-09
1.8679,0.56654,0.56654,0.56602,2.5464e-09,0.94785,0.18418,1.971e-11,5.0731e-09
1.8687,0.56654,0.56654,0.56602,2.5177e-09,0.94997,0.18207,1.9812e-11,5.0155e-09
1.8695,0.56654,0.56654,0.56602,2.4891e-09,0.95207,0.17997,1.9913e-11,4.9582e-09
1.8703,0.56654,0.56654,0.56602,2.4606e-09,0.95417,0.17788,2.0016e-11,4.9012e-09
1.8711,0.56654,0.56654,0.56603,2.4323e-09,0.95625,0.1758,2.0119e-11,4.8445e-09
1.8719,0.56654,0.56654,0.56603,2.4041e-09,0.95833,0.17372,2.0222e-11,4.788e-09
1.8727,0.56654,0.56654,0.56603,2.376e-09,0.9604,0.17166,2.0326e-11,4.7318e-09
1.8735,0.56654,0.56654,0.56603,2.3481e-09,0.96245,0.16961,2.0431e-11,4.6758e-09
1.8744,0.56654,0.56654,0.56604,2.3203e-09,0.9645,0.16757,2.0536e-11,4.6201e-09
1.8752,0.56654,0.56654,0.56604,2.2927e-09,0.96653,0.16554,2.0642e-11,4.5648e-09
1.876,0.56654,0.56654,0.56604,2.2652e-09,0.96856,0.16352,2.0748e-11,4.5097e-09
1.8768,0.56654,0.56654,0.56604,2.2378e-09,0.97058,0.16151,2.0854e-11,4.4548e-09
1.8776,0.56654,0.56654,0.56605,2.2106e-09,0.97258,0.15951,2.0961e-11,4.4003e-09
1.8784,0.56654,0.56654,0.56605,2.1835e-09,0.97457,0.15752,2.1069e-11,4.346e-09
1.8792,0.56654,0.56654,0.56605,2.1566e-09,0.97656,0.15554,2.1177e-11,4.292e-09
1.88,0.56654,0.56654,0.56605,2.1298e-09,0.97853,0.15358,2.1285e-11,4.2384e-09
1.8808,0.56654,0.56654,0.56606,2.1032e-09,0.9805,0.15162,2.1394e-11,4.185e-09
1.8816,0.56654,0.56654,0.56606,2.0767e-09,0.98245,0.14967,2.1504e-11,4.1318e-09
1.8824,0.56654,0.56654,0.56606,2.0503e-09,0.98439,0.14773,2.1614e-11,4.079e-09
1.8832,0.56654,0.56654,0.56606,2.0241e-09,0.98632,0.14581,2.1724e-11,4.0265e-09
1.884,0.56654,0.56654,0.56607,1.998e-09,0.98824,0.14389,2.1835e-11,3.9742e-09
1.8848,0.56654,0.56654,0.56607,1.9721e-09,0.99015,0.14199,2.1947e-11,3.9223e-09
1.8856,0.56654,0.56654,0.56607,1.9464e-09,0.99205,0.1401,2.2059e-11,3.8706e-09
1.8864,0.56654,0.56654,0.56608,1.9207e-09,0.99394,0.13821,2.2171e-11,3.8193e-09
1.8872,0.56654,0.56654,0.56608,1.8953e-09,0.99581,0.13634,2.2284e-11,3.7682e-09
1.888,0.56654,0.56654,0.56608,1.8699e-09,0.99768,0.13448,2.2397e-11,3.7175e-09
1.8889,0.56654,0.56654,0.56608,1.8448e-09,0.99953,0.13263,2.2511e-11,3.667e-09
1.8897,0.56654,0.56654,0.56609,1.8198e-09,1.0014,0.1308,2.2625e-11,3.6169e-09
1.8905,0.56654,0.56654,0.56609,1.7949e-09,1.0032,0.12897,2.274e-11,3.567e-09
1.8913,0.56654,0.56654,0.56609,1.7702e-09,1.005,0.12715,2.2855e-11,3.5175e-09
1.8921,0.56654,0.56654,0.56609,1.7456e-09,1.0068,0.12535,2.2971e-11,3.4683e-09
1.8929,0.56654,0.56654,0.5661,1.7212e-09,1.0086,0.12356,2.3087e-11,3.4193e-09
1.8937,0.56654,0.56654,0.5661,1.697e-09,1.0104,0.12177,2.3203e-11,3.3707e-09
1.8945,0.56654,0.56654,0.5661,1.6729e-09,1.0122,0.12,2.332e-11,3.3224e-09
1.8953,0.56654,0.56654,0.56611,1.6489e-09,1.014,0.11824,2.3438e-11,3.2744e-09
1.8961,0.56654,0.56654,0.56611,1.6251e-09,1.0157,0.1165,2.3556e-11,3.2267e-09
1.8969,0.56654,0.56654,0.56611,1.6015e-09,1.0175,0.11476,2.3674e-11,3.1793e-09
1.8977,0.56654,0.56654,0.56611,1.578e-09,1.0192,0.11304,2.3793e-11,3.1323e-09
1.8985,0.56654,0.56654,0.56612,1.5547e-09,1.0209,0.11132,2.3912e-11,3.0855e-09
1.8993,0.56654,0.56654,0.56612,1.5316e-09,1.0226,0.10962,2.4032e-11,3.0391e-09
1.9001,0.56654,0.56654,0.56612,1.5086e-09,1.0243,0.10793,2.4152e-11,2.993e-09
1.9009,0.56654,0.56654,0.56613,1.4857e-09,1.026,0.10626,2.4273e-11,2.9472e-09
1.9017,0.56654,0.56654,0.56613,1.4631e-09,1.0277,0.10459,2.4394e-11,2.9017e-09
1.9025,0.56654,0.56654,0.56613,1.4405e-09,1.0293,0.10294,2.4516e-11,2.8566e-09
1.9033,0.56654,0.56654,0.56614,1.4182e-09,1.031,0.10129,2.4638e-11,2.8117e-09
1.9042,0.56654,0.56654,0.56614,1.396e-09,1.0326,0.099665,2.4761e-11,2.7672e-09
1.905,0.56654,0.56654,0.56614,1.374e-09,1.0342,0.098046,2.4884e-11,2.7231e-09
1.9058,0.56654,0.56654,0.56614,1.3521e-09,1.0358,0.09644,2.5008e-11,2.6792e-09
1.9066,0.56654,0.56654,0.56615,1.3304e-09,1.0374,0.094846,2.5132e-11,2.6357e-09
1.9074,0.56654,0.56654,0.56615,1.3089e-09,1.039,0.093264,2.5256e-11,2.5925e-09
1.9082,0.56654,0.56654,0.56615,1.2875e-09,1.0406,0.091694,2.5381e-11,2.5496e-09
1.909,0.56654,0.56654,0.56616,1.2663e-09,1.0422,0.090136,2.5506e-11,2.5071e-09
1.9098,0.56654,0.56654,0.56616,1.2453e-09,1.0437,0.08859,2.5632e-11,2.4649e-09
1.9106,0.56654,0.56654,0.56616,1.2244e-09,1.0453,0.087057,2.5758e-11,2.423e-09
1.9114,0.56654,0.56654,0.56617,1.2037e-09,1.0468,0.085536,2.5885e-11,2.3815e-09
1.9122,0.56654,0.56654,0.56617,1.1831e-09,1.0483,0.084027,2.6012e-11,2.3403e-09
1.913,0.56654,0.56654,0.56617,1.1628e-09,1.0498,0.082531,2.614e-11,2.2994e-09
1.9138,0.56654,0.56654,0.56617,1.1426e-09,1.0513,0.081047,2.6268e-11,2.2589e-09
1.9146,0.56654,0.56654,0.56618,1.1225e-09,1.0528,0.079575,2.6396e-11,2.2187e-09
1.9154,0.56654,0.56654,0.56618,1.1027e-09,1.0542,0.078116,2.6525e-11,2.1788e-09
1.9162,0.56654,0.56654,0.56618,1.083e-09,1.0557,0.076669,2.6655e-11,2.1393e-09
1.917,0.56654,0.56654,0.56619,1.0635e-09,1.0571,0.075235,2.6784e-11,2.1002e-09
1.9178,0.56654,0.56654,0.56619,1.0441e-09,1.0586,0.073814,2.6914e-11,2.0613e-09
1.9187,0.56654,0.56654,0.56619,1.025e-09,1.06,0.072405,2.7045e-11,2.0229e-09
1.9195,0.56654,0.56654,0.5662,1.0059e-09,1.0614,0.071009,2.7176e-11,1.9847e-09
1.9203,0.56654,0.56654,0.5662,9.8712e-10,1.0628,0.069625,2.7307e-11,1.9469e-09
1.9211,0.56654,0.56654,0.5662,9.6846e-10,1.0642,0.068254,2.7439e-11,1.9095e-09
1.9219,0.56654,0.56654,0.56621,9.4997e-10,1.0655,0.066896,2.7571e-11,1.8724e-09
1.9227,0.56654,0.56654,0.56621,9.3166e-10,1.0669,0.065551,2.7703e-11,1.8356e-09
1.9235,0.56654,0.56654,0.56621,9.1353e-10,1.0682,0.064219,2.7836e-11,1.7992e-09
1.9243,0.56654,0.56654,0.56622,8.9557e-10,1.0695,0.062899,2.7969e-11,1.7632e-09
1.9251,0.56654,0.56654,0.56622,8.7778e-10,1.0708,0.061593,2.8103e-11,1.7275e-09
1.9259,0.56654,0.56654,0.56622,8.6018e-10,1.0721,0.060299,2.8236e-11,1.6921e-09
1.9267,0.56654,0.56654,0.56623,8.4274e-10,1.0734,0.059018,2.8371e-11,1.6571e-09
1.9275,0.56654,0.56654,0.56623,8.2549e-10,1.0747,0.057751,2.8505e-11,1.6225e-09
1.9283,0.56654,0.56654,0.56623,8.0841e-10,1.076,0.056496,2.864e-11,1.5882e-09
1.9291,0.56654,0.56654,0.56624,7.9151e-10,1.0772,0.055254,2.8775e-11,1.5543e-09
1.9299,0.56654,0.56654,0.56624,7.7479e-10,1.0785,0.054026,2.891e-11,1.5207e-09
1.9307,0.56654,0.56654,0.56624,7.5825e-10,1.0797,0.05281,2.9046e-11,1.4875e-09
1.9315,0.56654,0.56654,0.56625,7.4189e-10,1.0809,0.051608,2.9182e-11,1.4546e-09
1.9323,0.56654,0.56654,0.56625,7.257e-10,1.0821,0.050419,2.9318e-11,1.4221e-09
1.9332,0.56654,0.56654,0.56625,7.097e-10,1.0833,0.049243,2.9455e-11,1.3899e-09
1.934,0.56654,0.56654,0.56626,6.9388e-10,1.0844,0.048081,2.9592e-11,1.3582e-09
1.9348,0.56654,0.56654,0.56626,6.7823e-10,1.0856,0.046931,2.9729e-11,1.3267e-09
1.9356,0.56654,0.56654,0.56626,6.6277e-10,1.0867,0.045795,2.9866e-11,1.2957e-09
1.9364,0.56654,0.56654,0.56627,6.4749e-10,1.0879,0.044673,3.0004e-11,1.265e-09
1.9372,0.56654,0.56654,0.56627,6.3239e-10,1.089,0.043563,3.0142e-11,1.2346e-09
1.938,0.56654,0.56654,0.56627,6.1748e-10,1.0901,0.042468,3.028e-11,1.2047e-09
1.9388,0.56654,0.56654,0.56628,6.0275e-10,1.0912,0.041385,3.0418e-11,1.1751e-09
1.9396,0.56654,0.56654,0.56628,5.882e-10,1.0922,0.040316,3.0557e-11,1.1458e-09
1.9404,0.56654,0.56654,0.56628,5.7383e-10,1.0933,0.039261,3.0696e-11,1.117e-09
1.9412,0.56654,0.56654,0.56629,5.5965e-10,1.0944,0.038219,3.0835e-11,1.0885e-09
1.942,0.56654,0.56654,0.56629,5.4565e-10,1.0954,0.03719,3.0975e-11,1.0603e-09
1.9428,0.56654,0.56654,0.56629,5.3184e-10,1.0964,0.036175,3.1114e-11,1.0326e-09
1.9436,0.56654,0.56654,0.5663,5.1821e-10,1.0974,0.035174,3.1254e-11,1.0052e-09
1.9444,0.56654,0.56654,0.5663,5.0477e-10,1.0984,0.034186,3.1394e-11,9.7814e-10
1.9452,0.56654,0.56654,0.5663,4.9151e-10,1.0994,0.033212,3.1535e-11,9.5149e-10
1.946,0.56654,0.56654,0.56631,4.7844e-10,1.1004,0.032251,3.1676e-11,9.252e-10
1.9468,0.56654,0.56654,0.56631,4.6555e-10,1.1013,0.031305,3.1817e-11,8.9929e-10
1.9477,0.56654,0.56654,0.56631,4.5286e-10,1.1023,0.030372,3.1958e-11,8.7376e-10
1.9485,0.56654,0.56654,0.56632,4.4035e-10,1.1032,0.029452,3.2099e-11,8.4859e-10
1.9493,0.56654,0.56654,0.56632,4.2802e-10,1.1041,0.028547,3.2241e-11,8.238e-10
1.9501,0.56654,0.56654,0.56632,4.1589e-10,1.105,0.027655,3.2383e-11,7.9939e-10
1.9509,0.56654,0.56654,0.56633,4.0394e-10,1.1059,0.026777,3.2525e-11,7.7535e-10
1.9517,0.56654,0.56654,0.56633,3.9218e-10,1.1067,0.025913,3.2668e-11,7.5169e-10
1.9525,0.56654,0.56654,0.56633,3.8061e-10,1.1076,0.025062,3.2811e-11,7.284e-10
1.9533,0.56654,0.56654,0.56634,3.6922e-10,1.1084,0.024226,3.2954e-11,7.0549e-10
1.9541,0.56654,0.56654,0.56634,3.5803e-10,1.1093,0.023404,3.3097e-11,6.8296e-10
1.9549,0.56654,0.56654,0.56634,3.4703e-10,1.1101,0.022595,3.3241e-11,6.6081e-10
1.9557,0.56654,0.56654,0.56635,3.3621e-10,1.1109,0.0218,3.3385e-11,6.3904e-10
1.9565,0.56654,0.56654,0.56635,3.2559e-10,1.1117,0.021019,3.353e-11,6.1764e-10
1.9573,0.56654,0.56654,0.56635,3.1515e-10,1.1125,0.020253,3.3674e-11,5.9663e-10
1.9581,0.56654,0.56654,0.56636,3.0491e-10,1.1132,0.0195,3.3819e-11,5.76e-10
1.9589,0.56654,0.56654,0.56636,2.9486e-10,1.114,0.018761,3.3965e-11,5.5575e-10
1.9597,0.56654,0.56654,0.56636,2.8499e-10,1.1147,0.018036,3.411e-11,5.3588e-10
1.9605,0.56654,0.56654,0.56637,2.7532e-10,1.1154,0.017326,3.4256e-11,5.1639e-10
1.9613,0.56654,0.56654,0.56637,2.6585e-10,1.1161,0.016629,3.4403e-11,4.9729e-10
1.9621,0.56654,0.56654,0.56638,2.5656e-10,1.1168,0.015946,3.4549e-11,4.7857e-10
1.963,0.56654,0.56654,0.56638,2.4746e-10,1.1175,0.015278,3.4696e-11,4.6023e-10
1.9638,0.56654,0.56654,0.56638,2.3856e-10,1.1181,0.014624,3.4844e-11,4.4228e-10
1.9646,0.56654,0.56654,0.56639,2.2985e-10,1.1188,0.013984,3.4992e-11,4.2471e-10
1.9654,0.56654,0.56654,0.56639,2.2133e-10,1.1194,0.013357,3.514e-11,4.0753e-10
1.9662,0.56654,0.56654,0.56639,2.1301e-10,1.12,0.012746,3.5288e-11,3.9073e-10
1.967,0.56654,0.56654,0.5664,2.0488e-10,1.1206,0.012148,3.5437e-11,3.7432e-10
1.9678,0.56654,0.56654,0.5664,1.9694e-10,1.1212,0.011564,3.5587e-11,3.5829e-10
1.9686,0.56654,0.56654,0.5664,1.8919e-10,1.1218,0.010995,3.5736e-11,3.4265e-10
1.9694,0.56654,0.56654,0.56641,1.8164e-10,1.1224,0.01044,3.5886e-11,3.274e-10
1.9702,0.56654,0.56654,0.56641,1.7429e-10,1.1229,0.0098994,3.6037e-11,3.1254e-10
1.971,0.56654,0.56654,0.56641,1.6712e-10,1.1235,0.0093729,3.6188e-11,2.9806e-10
1.9718,0.56654,0.56654,0.56642,1.6016e-10,1.124,0.0088606,3.6339e-11,2.8397e-10
1.9726,0.56654,0.56654,0.56642,1.5338e-10,1.1245,0.0083626,3.649e-11,2.7027e-10
1.9734,0.56654,0.56654,0.56642,1.468e-10,1.125,0.007879,3.6642e-11,2.5696e-10
1.9742,0.56654,0.56654,0.56643,1.4042e-10,1.1254,0.0074096,3.6795e-11,2.4404e-10
1.975,0.56654,0.56654,0.56643,1.3423e-10,1.1259,0.0069545,3.6947e-11,2.3151e-10
1.9758,0.56654,0.56654,0.56644,1.2824e-10,1.1264,0.0065138,3.71e-11,2.1937e-10
1.9766,0.56654,0.56654,0.56644,1.2244e-10,1.1268,0.0060875,3.7254e-11,2.0762e-10
1.9775,0.56654,0.56654,0.56644,1.1683e-10,1.1272,0.0056754,3.7408e-11,1.9626e-10
1.9783,0.56654,0.56654,0.56645,1.1143e-10,1.1276,0.0052778,3.7562e-11,1.8529e-10
1.9791,0.56654,0.56654,0.56645,1.0622e-10,1.128,0.0048945,3.7717e-11,1.7471e-10
1.9799,0.56654,0.56654,0.56645,1.012e-10,1.1284,0.0045256,3.7872e-11,1.6453e-10
1.9807,0.56654,0.56654,0.56646,9.638e-11,1.1287,0.0041711,3.8027e-11,1.5473e-10
1.9815,0.56654,0.56654,0.56646,9.1757e-11,1.1291,0.0038311,3.8182e-11,1.4533e-10
1.9823,0.56654,0.56654,0.56646,8.7329e-11,1.1294,0.0035054,3.8338e-11,1.3632e-10
1.9831,0.56654,0.56654,0.56647,8.3098e-11,1.1297,0.0031941,3.8495e-11,1.277e-10
1.9839,0.56654,0.56654,0.56647,7.9064e-11,1.13,0.0028973,3.8651e-11,1.1948e-10
1.9847,0.56654,0.56654,0.56648,7.5226e-11,1.1303,0.0026149,3.8808e-11,1.1164e-10
1.9855,0.56654,0.56654,0.56648,7.1585e-11,1.1306,0.002347,3.8966e-11,1.042e-10
1.9863,0.56654,0.56654,0.56648,6.8141e-11,1.1309,0.0020935,3.9123e-11,9.7159e-11
1.9871,0.56654,0.56654,0.56649,6.4893e-11,1.1311,0.0018545,3.9281e-11,9.0506e-11
1.9879,0.56654,0.56654,0.56649,6.1843e-11,1.1313,0.0016299,3.9439e-11,8.4247e-11
1.9887,0.56654,0.56654,0.56649,5.899e-11,1.1316,0.0014198,3.9598e-11,7.8381e-11
1.9895,0.56654,0.56654,0.5665,5.6333e-11,1.1318,0.0012242,3.9757e-11,7.291e-11
1.9903,0.56654,0.56654,0.5665,5.3874e-11,1.132,0.001043,3.9916e-11,6.7833e-11
1.9911,0.56654,0.56654,0.5665,5.1612e-11,1.1321,0.00087635,4.0075e-11,6.315e-11
1.992,0.56654,0.56654,0.56651,4.9548e-11,1.1323,0.00072417,4.0234e-11,5.8861e-11
1.9928,0.56654,0.56654,0.56651,4.7681e-11,1.1324,0.00058649,4.0394e-11,5.4967e-11
1.9936,0.56654,0.56654,0.56652,4.6011e-11,1.1326,0.00046331,4.0554e-11,5.1468e-11
1.9944,0.56654,0.56654,0.56652,4.4538e-11,1.1327,0.00035463,4.0714e-11,4.8363e-11
1.9952,0.56654,0.56654,0.56652,4.3263e-11,1.1328,0.00026044,4.0875e-11,4.5652e-11
1.996,0.56654,0.56654,0.56653,4.2186e-11,1.1329,0.00018076,4.1035e-11,4.3337e-11
1.9968,0.56654,0.56654,0.56653,4.1306e-11,1.1329,0.00011559,4.1196e-11,4.1417e-11
1.9976,0.56654,0.56654,0.56653,4.0624e-11,1.133,6.493e-05,4.1357e-11,3.9891e-11
1.9984,0.56654,0.56654,0.56654,4.0139e-11,1.133,2.8776e-05,4.1518e-11,3.8761e-11
1.9992,0.56654,0.56654,0.56654,3.9852e-11,1.1331,7.1329e-06,4.1679e-11,3.8025e-11
2,0.56654,0.56654,0.56654,3.9763e-11,1.1331,5.2321e-10,4.1841e-11,3.7685e-11


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertK_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.095342,0.69351,0.080031,0.11011,273.4,0.02905,0.022211,24.517,0.014407,957.72,0.027908,0.0071608,0.0074253
0.25,450,540,0.051954,2.385,0.10645,0.41634,1033.8,0.0043296,0.0031028,1.912,0.001051,75.086,0.0042595,0.00055389,0.00055427
0.125,2430,2700,0.026962,14.706,0.92219,1.8158,4508.6,0.0007398,0.0005244,0.11312,6.6246e-05,4.4435,0.0007385,3.3136e-05,3.3138e-05
0.0625,15606,16524,0.01354,127.73,14.928,13.853,34396,0.00016518,0.00011689,0.0068777,6.0558e-06,0.26838,0.00016516,1.7342e-06,1.4434e-06


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertM_jcp_p3r2_hrefN0_energy.csv <==
0.00080548,0.55673,0.56202,0.56655,0.00072386,1.1331,7.2556e-06,0.0014476,7.8184e-08
0.001611,0.55673,0.56202,0.56655,0.0007239,1.1331,2.9022e-05,0.0014475,3.1272e-07
0.0024164,0.55673,0.56202,0.56655,0.00072394,1.133,6.5299e-05,0.0014472,7.0355e-07
0.0032219,0.55673,0.56202,0.56656,0.00072398,1.133,0.00011609,0.0014467,1.2506e-06
0.0040274,0.55673,0.56202,0.56656,0.00072402,1.1329,0.00018138,0.0014461,1.9537e-06
0.0048329,0.55673,0.56202,0.56657,0.00072406,1.1329,0.00026118,0.0014453,2.8127e-06
0.0056384,0.55673,0.56202,0.56657,0.0007241,1.1328,0.00035549,0.0014444,3.8275e-06
0.0064438,0.55673,0.56202,0.56657,0.00072414,1.1327,0.0004643,0.0014433,4.9977e-06
0.0072493,0.55673,0.56202,0.56658,0.00072418,1.1326,0.0005876,0.001442,6.3232e-06
0.0080548,0.55673,0.56202,0.56658,0.00072422,1.1324,0.00072541,0.0014406,7.8036e-06
0.0088603,0.55673,0.56202,0.56658,0.00072426,1.1323,0.0008777,0.0014391,9.4386e-06
0.0096658,0.55673,0.56203,0.56659,0.0007243,1.1321,0.0010445,0.0014374,1.1228e-05
0.010471,0.55674,0.56203,0.56659,0.00072434,1.132,0.0012258,0.0014355,1.3171e-05
0.011277,0.55674,0.56203,0.56659,0.00072438,1.1318,0.0014215,0.0014335,1.5267e-05
0.012082,0.55674,0.56203,0.5666,0.00072443,1.1316,0.0016317,0.0014313,1.7516e-05
0.012888,0.55674,0.56203,0.5666,0.00072447,1.1313,0.0018564,0.001429,1.9918e-05
0.013693,0.55674,0.56203,0.56661,0.00072451,1.1311,0.0020956,0.0014265,2.2471e-05
0.014499,0.55674,0.56203,0.56661,0.00072455,1.1309,0.0023492,0.0014239,2.5176e-05
0.015304,0.55674,0.56203,0.56661,0.00072459,1.1306,0.0026173,0.0014212,2.8031e-05
0.01611,0.55674,0.56204,0.56662,0.00072463,1.1303,0.0028998,0.0014182,3.1036e-05
0.016915,0.55674,0.56204,0.56662,0.00072468,1.13,0.0031967,0.0014152,3.419e-05
0.017721,0.55674,0.56204,0.56662,0.00072472,1.1297,0.0035081,0.0014119,3.7493e-05
0.018526,0.55674,0.56204,0.56663,0.00072476,1.1294,0.0038339,0.0014086,4.0944e-05
0.019332,0.55675,0.56204,0.56663,0.0007248,1.1291,0.0041741,0.0014051,4.4541e-05
0.020137,0.55675,0.56204,0.56663,0.00072484,1.1287,0.0045287,0.0014014,4.8285e-05
0.020942,0.55675,0.56205,0.56664,0.00072489,1.1284,0.0048977,0.0013976,5.2174e-05
0.021748,0.55675,0.56205,0.56664,0.00072493,1.128,0.0052811,0.0013936,5.6208e-05
0.022553,0.55675,0.56205,0.56665,0.00072497,1.1276,0.0056789,0.0013896,6.0385e-05
0.023359,0.55675,0.56205,0.56665,0.00072501,1.1272,0.006091,0.0013853,6.4705e-05
0.024164,0.55675,0.56206,0.56665,0.00072506,1.1268,0.0065175,0.0013809,6.9166e-05
0.02497,0.55676,0.56206,0.56666,0.0007251,1.1264,0.0069583,0.0013764,7.3767e-05
0.025775,0.55676,0.56206,0.56666,0.00072514,1.1259,0.0074135,0.0013718,7.8508e-05
0.026581,0.55676,0.56206,0.56666,0.00072518,1.1254,0.007883,0.001367,8.3388e-05
0.027386,0.55676,0.56207,0.56667,0.00072522,1.125,0.0083668,0.001362,8.8405e-05
0.028192,0.55676,0.56207,0.56667,0.00072527,1.1245,0.0088649,0.001357,9.3558e-05
0.028997,0.55677,0.56207,0.56667,0.00072531,1.124,0.0093773,0.0013518,9.8845e-05
0.029803,0.55677,0.56207,0.56668,0.00072535,1.1235,0.0099039,0.0013464,0.00010427
0.030608,0.55677,0.56208,0.56668,0.00072539,1.1229,0.010445,0.001341,0.00010982
0.031414,0.55677,0.56208,0.56668,0.00072544,1.1224,0.011,0.0013354,0.00011551
0.032219,0.55677,0.56208,0.56669,0.00072548,1.1218,0.011569,0.0013296,0.00012132
0.033025,0.55678,0.56209,0.56669,0.00072552,1.1212,0.012153,0.0013238,0.00012727
0.03383,0.55678,0.56209,0.5667,0.00072556,1.1206,0.012751,0.0013178,0.00013334
0.034636,0.55678,0.56209,0.5667,0.00072561,1.12,0.013363,0.0013117,0.00013953
0.035441,0.55678,0.5621,0.5667,0.00072565,1.1194,0.013989,0.0013054,0.00014585
0.036247,0.55679,0.5621,0.56671,0.00072569,1.1188,0.014629,0.0012991,0.0001523
0.037052,0.55679,0.5621,0.56671,0.00072573,1.1181,0.015284,0.0012926,0.00015887
0.037858,0.55679,0.56211,0.56671,0.00072577,1.1175,0.015952,0.001286,0.00016555
0.038663,0.55679,0.56211,0.56672,0.00072582,1.1168,0.016635,0.0012793,0.00017236
0.039469,0.5568,0.56211,0.56672,0.00072586,1.1161,0.017332,0.0012724,0.00017928
0.040274,0.5568,0.56212,0.56672,0.0007259,1.1154,0.018042,0.0012655,0.00018631
0.041079,0.5568,0.56212,0.56673,0.00072594,1.1147,0.018767,0.0012584,0.00019346
0.041885,0.5568,0.56213,0.56673,0.00072598,1.114,0.019506,0.0012512,0.00020073
0.04269,0.55681,0.56213,0.56673,0.00072603,1.1132,0.020259,0.001244,0.0002081
0.043496,0.55681,0.56213,0.56674,0.00072607,1.1124,0.021026,0.0012366,0.00021558
0.044301,0.55681,0.56214,0.56674,0.00072611,1.1117,0.021807,0.0012291,0.00022317
0.045107,0.55681,0.56214,0.56674,0.00072615,1.1109,0.022602,0.0012214,0.00023086
0.045912,0.55682,0.56215,0.56675,0.00072619,1.1101,0.02341,0.0012137,0.00023866
0.046718,0.55682,0.56215,0.56675,0.00072624,1.1093,0.024233,0.0012059,0.00024656
0.047523,0.55682,0.56216,0.56676,0.00072628,1.1084,0.02507,0.001198,0.00025456
0.048329,0.55683,0.56216,0.56676,0.00072632,1.1076,0.02592,0.00119,0.00026266
0.049134,0.55683,0.56217,0.56676,0.00072636,1.1067,0.026784,0.0011819,0.00027085
0.04994,0.55683,0.56217,0.56677,0.0007264,1.1059,0.027662,0.0011737,0.00027914
0.050745,0.55684,0.56218,0.56677,0.00072644,1.105,0.028554,0.0011654,0.00028752
0.051551,0.55684,0.56218,0.56677,0.00072649,1.1041,0.02946,0.001157,0.000296
0.052356,0.55684,0.56219,0.56678,0.00072653,1.1032,0.030379,0.0011485,0.00030456
0.053162,0.55685,0.56219,0.56678,0.00072657,1.1022,0.031313,0.0011399,0.0003132
0.053967,0.55685,0.5622,0.56678,0.00072661,1.1013,0.03226,0.0011313,0.00032194
0.054773,0.55685,0.5622,0.56679,0.00072665,1.1004,0.03322,0.0011225,0.00033075
0.055578,0.55686,0.56221,0.56679,0.00072669,1.0994,0.034194,0.0011137,0.00033965
0.056384,0.55686,0.56221,0.56679,0.00072673,1.0984,0.035182,0.0011048,0.00034862
0.057189,0.55687,0.56222,0.5668,0.00072677,1.0974,0.036184,0.0010959,0.00035768
0.057995,0.55687,0.56222,0.5668,0.00072682,1.0964,0.037199,0.0010868,0.0003668
0.0588,0.55687,0.56223,0.5668,0.00072686,1.0954,0.038227,0.0010777,0.000376
0.059606,0.55688,0.56223,0.56681,0.0007269,1.0943,0.039269,0.0010685,0.00038527
0.060411,0.55688,0.56224,0.56681,0.00072694,1.0933,0.040325,0.0010593,0.00039461
0.061216,0.55689,0.56225,0.56681,0.00072698,1.0922,0.041394,0.0010499,0.00040402
0.062022,0.55689,0.56225,0.56682,0.00072702,1.0912,0.042477,0.0010406,0.00041348
0.062827,0.55689,0.56226,0.56682,0.00072706,1.0901,0.043573,0.0010311,0.00042302
0.063633,0.5569,0.56226,0.56682,0.0007271,1.089,0.044682,0.0010216,0.00043261
0.064438,0.5569,0.56227,0.56683,0.00072715,1.0878,0.045805,0.001012,0.00044226
0.065244,0.55691,0.56227,0.56683,0.00072719,1.0867,0.046941,0.0010024,0.00045196
0.066049,0.55691,0.56228,0.56683,0.00072723,1.0856,0.048091,0.00099274,0.00046172
0.066855,0.55691,0.56229,0.56684,0.00072727,1.0844,0.049253,0.00098301,0.00047153
0.06766,0.55692,0.56229,0.56684,0.00072731,1.0833,0.050429,0.00097324,0.00048139
0.068466,0.55692,0.5623,0.56684,0.00072735,1.0821,0.051618,0.00096341,0.00049129
0.069271,0.55693,0.56231,0.56685,0.00072739,1.0809,0.052821,0.00095355,0.00050124
0.070077,0.55693,0.56231,0.56685,0.00072744,1.0797,0.054036,0.00094364,0.00051123
0.070882,0.55694,0.56232,0.56685,0.00072748,1.0784,0.055265,0.00093369,0.00052126
0.071688,0.55694,0.56233,0.56686,0.00072752,1.0772,0.056507,0.00092371,0.00053133
0.072493,0.55695,0.56233,0.56686,0.00072756,1.076,0.057761,0.00091368,0.00054144
0.073299,0.55695,0.56234,0.56686,0.0007276,1.0747,0.059029,0.00090363,0.00055158
0.074104,0.55696,0.56235,0.56687,0.00072764,1.0734,0.06031,0.00089354,0.00056174
0.07491,0.55696,0.56235,0.56687,0.00072769,1.0721,0.061604,0.00088343,0.00057194
0.075715,0.55697,0.56236,0.56687,0.00072773,1.0708,0.06291,0.00087329,0.00058217
0.076521,0.55697,0.56237,0.56688,0.00072777,1.0695,0.06423,0.00086313,0.00059241
0.077326,0.55698,0.56237,0.56688,0.00072781,1.0682,0.065563,0.00085294,0.00060268
0.078132,0.55698,0.56238,0.56688,0.00072786,1.0669,0.066908,0.00084274,0.00061297
0.078937,0.55699,0.56239,0.56689,0.0007279,1.0655,0.068266,0.00083252,0.00062328
0.079743,0.55699,0.56239,0.56689,0.00072794,1.0641,0.069637,0.00082228,0.0006336
0.080548,0.557,0.5624,0.56689,0.00072798,1.0628,0.071021,0.00081203,0.00064393
0.081353,0.557,0.56241,0.56689,0.00072803,1.0614,0.072417,0.00080178,0.00065428
0.082159,0.55701,0.56242,0.5669,0.00072807,1.06,0.073826,0.00079151,0.00066463
0.082964,0.55701,0.56242,0.5669,0.00072811,1.0586,0.075247,0.00078124,0.00067499
0.08377,0.55702,0.56243,0.5669,0.00072816,1.0571,0.076682,0.00077097,0.00068535
0.084575,0.55702,0.56244,0.56691,0.0007282,1.0557,0.078128,0.00076069,0.00069571
0.085381,0.55703,0.56245,0.56691,0.00072824,1.0542,0.079587,0.00075042,0.00070607
0.086186,0.55703,0.56245,0.56691,0.00072829,1.0528,0.081059,0.00074015,0.00071642
0.086992,0.55704,0.56246,0.56692,0.00072833,1.0513,0.082543,0.00072989,0.00072677
0.087797,0.55704,0.56247,0.56692,0.00072838,1.0498,0.08404,0.00071964,0.00073712
0.088603,0.55705,0.56248,0.56692,0.00072842,1.0483,0.085549,0.0007094,0.00074745
0.089408,0.55706,0.56248,0.56693,0.00072847,1.0468,0.08707,0.00069917,0.00075776
0.090214,0.55706,0.56249,0.56693,0.00072851,1.0453,0.088603,0.00068896,0.00076807
0.091019,0.55707,0.5625,0.56693,0.00072856,1.0437,0.090149,0.00067877,0.00077835
0.091825,0.55707,0.56251,0.56694,0.00072861,1.0422,0.091707,0.00066859,0.00078862
0.09263,0.55708,0.56252,0.56694,0.00072865,1.0406,0.093277,0.00065844,0.00079886
0.093436,0.55708,0.56252,0.56694,0.0007287,1.039,0.094859,0.00064832,0.00080908
0.094241,0.55709,0.56253,0.56694,0.00072875,1.0374,0.096454,0.00063822,0.00081927
0.095047,0.5571,0.56254,0.56695,0.00072879,1.0358,0.09806,0.00062815,0.00082944
0.095852,0.5571,0.56255,0.56695,0.00072884,1.0342,0.099678,0.00061811,0.00083957
0.096658,0.55711,0.56256,0.56695,0.00072889,1.0326,0.10131,0.00060811,0.00084967
0.097463,0.55711,0.56257,0.56696,0.00072894,1.031,0.10295,0.00059814,0.00085973
0.098269,0.55712,0.56257,0.56696,0.00072899,1.0293,0.1046,0.00058821,0.00086976
0.099074,0.55713,0.56258,0.56696,0.00072903,1.0277,0.10627,0.00057833,0.00087974
0.09988,0.55713,0.56259,0.56697,0.00072908,1.026,0.10795,0.00056848,0.00088969
0.10069,0.55714,0.5626,0.56697,0.00072913,1.0243,0.10964,0.00055868,0.00089958
0.10149,0.55714,0.56261,0.56697,0.00072918,1.0226,0.11134,0.00054893,0.00090944
0.1023,0.55715,0.56262,0.56697,0.00072924,1.0209,0.11305,0.00053923,0.00091924
0.1031,0.55716,0.56262,0.56698,0.00072929,1.0192,0.11478,0.00052958,0.00092899
0.10391,0.55716,0.56263,0.56698,0.00072934,1.0174,0.11651,0.00051999,0.00093869
0.10471,0.55717,0.56264,0.56698,0.00072939,1.0157,0.11826,0.00051045,0.00094834
0.10552,0.55718,0.56265,0.56699,0.00072944,1.014,0.12002,0.00050097,0.00095792
0.10632,0.55718,0.56266,0.56699,0.0007295,1.0122,0.12179,0.00049154,0.00096745
0.10713,0.55719,0.56267,0.56699,0.00072955,1.0104,0.12357,0.00048219,0.00097692
0.10793,0.5572,0.56268,0.56699,0.00072961,1.0086,0.12536,0.00047289,0.00098632
0.10874,0.5572,0.56269,0.567,0.00072966,1.0068,0.12717,0.00046367,0.00099566
0.10955,0.55721,0.56269,0.567,0.00072972,1.005,0.12898,0.00045451,0.0010049
0.11035,0.55722,0.5627,0.567,0.00072977,1.0032,0.13081,0.00044542,0.0010141
0.11116,0.55722,0.56271,0.56701,0.00072983,1.0014,0.13265,0.0004364,0.0010233
0.11196,0.55723,0.56272,0.56701,0.00072989,0.99952,0.1345,0.00042746,0.0010323
0.11277,0.55724,0.56273,0.56701,0.00072994,0.99766,0.13636,0.0004186,0.0010413
0.11357,0.55724,0.56274,0.56701,0.00073,0.9958,0.13823,0.00040982,0.0010502
0.11438,0.55725,0.56275,0.56702,0.00073006,0.99392,0.14011,0.00040111,0.001059
0.11518,0.55726,0.56276,0.56702,0.00073012,0.99203,0.14201,0.00039249,0.0010678
0.11599,0.55726,0.56277,0.56702,0.00073018,0.99013,0.14391,0.00038396,0.0010764
0.11679,0.55727,0.56278,0.56702,0.00073025,0.98822,0.14582,0.00037551,0.001085
0.1176,0.55728,0.56278,0.56703,0.00073031,0.9863,0.14775,0.00036714,0.0010935
0.11841,0.55729,0.56279,0.56703,0.00073037,0.98437,0.14969,0.00035887,0.0011019
0.11921,0.55729,0.5628,0.56703,0.00073043,0.98243,0.15163,0.00035069,0.0011102
0.12002,0.5573,0.56281,0.56704,0.0007305,0.98048,0.15359,0.0003426,0.0011184
0.12082,0.55731,0.56282,0.56704,0.00073056,0.97852,0.15556,0.00033461,0.0011265
0.12163,0.55731,0.56283,0.56704,0.00073063,0.97654,0.15754,0.00032672,0.0011345
0.12243,0.55732,0.56284,0.56704,0.0007307,0.97456,0.15953,0.00031893,0.0011425
0.12324,0.55733,0.56285,0.56705,0.00073076,0.97256,0.16153,0.00031123,0.0011503
0.12404,0.55734,0.56286,0.56705,0.00073083,0.97056,0.16354,0.00030364,0.001158
0.12485,0.55734,0.56287,0.56705,0.0007309,0.96854,0.16556,0.00029615,0.0011657
0.12565,0.55735,0.56288,0.56705,0.00073097,0.96652,0.16759,0.00028877,0.0011732
0.12646,0.55736,0.56289,0.56706,0.00073104,0.96448,0.16963,0.00028149,0.0011806
0.12727,0.55737,0.5629,0.56706,0.00073112,0.96244,0.17168,0.00027433,0.0011879
0.12807,0.55737,0.5629,0.56706,0.00073119,0.96038,0.17374,0.00026727,0.0011951
0.12888,0.55738,0.56291,0.56706,0.00073126,0.95831,0.17581,0.00026033,0.0012022
0.12968,0.55739,0.56292,0.56707,0.00073134,0.95624,0.17789,0.0002535,0.0012092
0.13049,0.5574,0.56293,0.56707,0.00073141,0.95415,0.17999,0.00024678,0.001216
0.13129,0.5574,0.56294,0.56707,0.00073149,0.95205,0.18209,0.00024018,0.0012228
0.1321,0.55741,0.56295,0.56707,0.00073157,0.94995,0.1842,0.0002337,0.0012294
0.1329,0.55742,0.56296,0.56708,0.00073165,0.94783,0.18632,0.00022734,0.001236
0.13371,0.55743,0.56297,0.56708,0.00073173,0.94571,0.18845,0.00022109,0.0012424
0.13452,0.55744,0.56298,0.56708,0.00073181,0.94357,0.19059,0.00021497,0.0012486
0.13532,0.55744,0.56299,0.56708,0.00073189,0.94143,0.19274,0.00020897,0.0012548
0.13613,0.55745,0.563,0.56709,0.00073197,0.93927,0.1949,0.0002031,0.0012608
0.13693,0.55746,0.56301,0.56709,0.00073206,0.93711,0.19707,0.00019735,0.0012668
0.13774,0.55747,0.56302,0.56709,0.00073214,0.93493,0.19925,0.00019173,0.0012726
0.13854,0.55747,0.56303,0.56709,0.00073223,0.93275,0.20143,0.00018624,0.0012782
0.13935,0.55748,0.56304,0.56709,0.00073232,0.93056,0.20363,0.00018087,0.0012838
0.14015,0.55749,0.56305,0.5671,0.00073241,0.92836,0.20584,0.00017564,0.0012892
0.14096,0.5575,0.56306,0.5671,0.0007325,0.92615,0.20805,0.00017053,0.0012945
0.14176,0.55751,0.56307,0.5671,0.00073259,0.92393,0.21028,0.00016556,0.0012996
0.14257,0.55752,0.56307,0.5671,0.00073268,0.9217,0.21251,0.00016072,0.0013046
0.14338,0.55752,0.56308,0.56711,0.00073278,0.91946,0.21475,0.00015602,0.0013095
0.14418,0.55753,0.56309,0.56711,0.00073287,0.91721,0.21701,0.00015145,0.0013143
0.14499,0.55754,0.5631,0.56711,0.00073297,0.91495,0.21927,0.00014701,0.0013189
0.14579,0.55755,0.56311,0.56711,0.00073307,0.91269,0.22154,0.00014272,0.0013234
0.1466,0.55756,0.56312,0.56712,0.00073317,0.91041,0.22382,0.00013856,0.0013278
0.1474,0.55756,0.56313,0.56712,0.00073327,0.90813,0.2261,0.00013454,0.001332
0.14821,0.55757,0.56314,0.56712,0.00073337,0.90584,0.2284,0.00013066,0.0013361
0.14901,0.55758,0.56315,0.56712,0.00073347,0.90354,0.2307,0.00012692,0.00134
0.14982,0.55759,0.56316,0.56712,0.00073358,0.90123,0.23302,0.00012332,0.0013438
0.15062,0.5576,0.56317,0.56713,0.00073368,0.89891,0.23534,0.00011986,0.0013475
0.15143,0.55761,0.56318,0.56713,0.00073379,0.89659,0.23767,0.00011654,0.001351
0.15224,0.55761,0.56319,0.56713,0.0007339,0.89425,0.24001,0.00011337,0.0013544
0.15304,0.55762,0.5632,0.56713,0.00073401,0.89191,0.24236,0.00011034,0.0013577
0.15385,0.55763,0.56321,0.56713,0.00073412,0.88956,0.24471,0.00010745,0.0013608
0.15465,0.55764,0.56322,0.56714,0.00073423,0.8872,0.24708,0.00010471,0.0013638
0.15546,0.55765,0.56323,0.56714,0.00073435,0.88483,0.24945,0.00010211,0.0013666
0.15626,0.55766,0.56323,0.56714,0.00073447,0.88245,0.25183,9.966e-05,0.0013693
0.15707,0.55767,0.56324,0.56714,0.00073458,0.88007,0.25422,9.7354e-05,0.0013718
0.15787,0.55767,0.56325,0.56714,0.0007347,0.87768,0.25661,9.5193e-05,0.0013742
0.15868,0.55768,0.56326,0.56715,0.00073482,0.87528,0.25902,9.3179e-05,0.0013765
0.15949,0.55769,0.56327,0.56715,0.00073495,0.87287,0.26143,9.1311e-05,0.0013786
0.16029,0.5577,0.56328,0.56715,0.00073507,0.87045,0.26385,8.9591e-05,0.0013806
0.1611,0.55771,0.56329,0.56715,0.0007352,0.86803,0.26628,8.8017e-05,0.0013824
0.1619,0.55772,0.5633,0.56715,0.00073532,0.8656,0.26871,8.6591e-05,0.0013841
0.16271,0.55773,0.56331,0.56716,0.00073545,0.86316,0.27115,8.5313e-05,0.0013856
0.16351,0.55773,0.56332,0.56716,0.00073558,0.86071,0.2736,8.4182e-05,0.001387
0.16432,0.55774,0.56333,0.56716,0.00073572,0.85826,0.27606,8.3198e-05,0.0013882
0.16512,0.55775,0.56333,0.56716,0.00073585,0.8558,0.27853,8.2363e-05,0.0013893
0.16593,0.55776,0.56334,0.56716,0.00073599,0.85333,0.281,8.1675e-05,0.0013903
0.16673,0.55777,0.56335,0.56717,0.00073612,0.85085,0.28348,8.1135e-05,0.0013911
0.16754,0.55778,0.56336,0.56717,0.00073626,0.84837,0.28597,8.0742e-05,0.0013918
0.16835,0.55779,0.56337,0.56717,0.0007364,0.84588,0.28846,8.0497e-05,0.0013923
0.16915,0.5578,0.56338,0.56717,0.00073655,0.84338,0.29096,8.04e-05,0.0013927
0.16996,0.55781,0.56339,0.56717,0.00073669,0.84087,0.29347,8.0449e-05,0.0013929
0.17076,0.55781,0.5634,0.56717,0.00073684,0.83836,0.29599,8.0646e-05,0.001393
0.17157,0.55782,0.56341,0.56718,0.00073699,0.83584,0.29851,8.099e-05,0.001393
0.17237,0.55783,0.56341,0.56718,0.00073714,0.83331,0.30104,8.148e-05,0.0013928
0.17318,0.55784,0.56342,0.56718,0.00073729,0.83078,0.30358,8.2117e-05,0.0013925
0.17398,0.55785,0.56343,0.56718,0.00073744,0.82824,0.30612,8.29e-05,0.001392
0.17479,0.55786,0.56344,0.56718,0.0007376,0.8257,0.30867,8.3828e-05,0.0013914
0.17559,0.55787,0.56345,0.56718,0.00073776,0.82314,0.31123,8.4901e-05,0.0013906
0.1764,0.55788,0.56346,0.56719,0.00073792,0.82058,0.31379,8.6119e-05,0.0013897
0.17721,0.55789,0.56347,0.56719,0.00073808,0.81802,0.31636,8.7481e-05,0.0013887
0.17801,0.5579,0.56347,0.56719,0.00073824,0.81544,0.31893,8.8987e-05,0.0013875
0.17882,0.5579,0.56348,0.56719,0.00073841,0.81287,0.32152,9.0636e-05,0.0013862
0.17962,0.55791,0.56349,0.56719,0.00073857,0.81028,0.32411,9.2428e-05,0.0013847
0.18043,0.55792,0.5635,0.56719,0.00073874,0.80769,0.3267,9.4362e-05,0.0013831
0.18123,0.55793,0.56351,0.5672,0.00073891,0.80509,0.3293,9.6437e-05,0.0013814
0.18204,0.55794,0.56351,0.5672,0.00073909,0.80249,0.33191,9.8653e-05,0.0013795
0.18284,0.55795,0.56352,0.5672,0.00073926,0.79988,0.33452,0.00010101,0.0013775
0.18365,0.55796,0.56353,0.5672,0.00073944,0.79726,0.33714,0.0001035,0.0013754
0.18445,0.55797,0.56354,0.5672,0.00073962,0.79464,0.33976,0.00010614,0.0013731
0.18526,0.55798,0.56355,0.5672,0.0007398,0.79201,0.34239,0.00010891,0.0013707
0.18607,0.55799,0.56355,0.5672,0.00073999,0.78938,0.34503,0.00011182,0.0013682
0.18687,0.558,0.56356,0.56721,0.00074017,0.78674,0.34767,0.00011486,0.0013655
0.18768,0.55801,0.56357,0.56721,0.00074036,0.7841,0.35032,0.00011804,0.0013627
0.18848,0.55802,0.56358,0.56721,0.00074055,0.78144,0.35297,0.00012135,0.0013597
0.18929,0.55802,0.56358,0.56721,0.00074074,0.77879,0.35563,0.0001248,0.0013567
0.19009,0.55803,0.56359,0.56721,0.00074093,0.77613,0.35829,0.00012837,0.0013535
0.1909,0.55804,0.5636,0.56721,0.00074113,0.77346,0.36096,0.00013208,0.0013502
0.1917,0.55805,0.56361,0.56721,0.00074133,0.77079,0.36364,0.00013592,0.0013467
0.19251,0.55806,0.56361,0.56722,0.00074153,0.76811,0.36632,0.00013989,0.0013432
0.19332,0.55807,0.56362,0.56722,0.00074173,0.76543,0.369,0.00014399,0.0013395
0.19412,0.55808,0.56363,0.56722,0.00074194,0.76274,0.37169,0.00014821,0.0013357
0.19493,0.55809,0.56364,0.56722,0.00074214,0.76005,0.37439,0.00015255,0.0013317
0.19573,0.5581,0.56364,0.56722,0.00074235,0.75735,0.37709,0.00015703,0.0013277
0.19654,0.55811,0.56365,0.56722,0.00074256,0.75465,0.37979,0.00016162,0.0013235
0.19734,0.55812,0.56366,0.56722,0.00074278,0.75194,0.3825,0.00016634,0.0013192
0.19815,0.55813,0.56366,0.56722,0.00074299,0.74923,0.38522,0.00017117,0.0013148
0.19895,0.55814,0.56367,0.56722,0.00074321,0.74652,0.38793,0.00017613,0.0013103
0.19976,0.55815,0.56368,0.56723,0.00074343,0.74379,0.39066,0.0001812,0.0013057
0.20056,0.55816,0.56368,0.56723,0.00074365,0.74107,0.39339,0.00018639,0.0013009
0.20137,0.55817,0.56369,0.56723,0.00074388,0.73834,0.39612,0.0001917,0.0012961
0.20218,0.55818,0.5637,0.56723,0.00074411,0.7356,0.39885,0.00019711,0.0012911
0.20298,0.55819,0.5637,0.56723,0.00074434,0.73287,0.4016,0.00020264,0.001286
0.20379,0.55819,0.56371,0.56723,0.00074457,0.73012,0.40434,0.00020828,0.0012808
0.20459,0.5582,0.56371,0.56723,0.0007448,0.72738,0.40709,0.00021403,0.0012756
0.2054,0.55821,0.56372,0.56723,0.00074504,0.72462,0.40984,0.00021989,0.0012702
0.2062,0.55822,0.56373,0.56723,0.00074528,0.72187,0.4126,0.00022585,0.0012647
0.20701,0.55823,0.56373,0.56724,0.00074552,0.71911,0.41536,0.00023192,0.0012591
0.20781,0.55824,0.56374,0.56724,0.00074576,0.71635,0.41813,0.00023809,0.0012534
0.20862,0.55825,0.56374,0.56724,0.000746,0.71358,0.4209,0.00024436,0.0012477
0.20942,0.55826,0.56375,0.56724,0.00074625,0.71081,0.42367,0.00025073,0.0012418
0.21023,0.55827,0.56376,0.56724,0.0007465,0.70803,0.42645,0.0002572,0.0012358
0.21104,0.55828,0.56376,0.56724,0.00074676,0.70526,0.42923,0.00026376,0.0012298
0.21184,0.55829,0.56377,0.56724,0.00074701,0.70247,0.43201,0.00027042,0.0012236
0.21265,0.5583,0.56377,0.56724,0.00074727,0.69969,0.4348,0.00027717,0.0012174
0.21345,0.55831,0.56378,0.56724,0.00074753,0.6969,0.43759,0.00028401,0.001211
0.21426,0.55832,0.56378,0.56724,0.00074779,0.69411,0.44038,0.00029094,0.0012046
0.21506,0.55833,0.56379,0.56724,0.00074805,0.69131,0.44318,0.00029795,0.0011982
0.21587,0.55834,0.56379,0.56725,0.00074832,0.68851,0.44598,0.00030505,0.0011916
0.21667,0.55835,0.5638,0.56725,0.00074859,0.68571,0.44878,0.00031224,0.0011849
0.21748,0.55836,0.5638,0.56725,0.00074886,0.68291,0.45159,0.00031951,0.0011782
0.21829,0.55837,0.56381,0.56725,0.00074913,0.6801,0.45439,0.00032685,0.0011714
0.21909,0.55838,0.56381,0.56725,0.00074941,0.67729,0.45721,0.00033428,0.0011645
0.2199,0.55839,0.56382,0.56725,0.00074969,0.67448,0.46002,0.00034178,0.0011576
0.2207,0.5584,0.56382,0.56725,0.00074997,0.67166,0.46284,0.00034935,0.0011506
0.22151,0.5584,0.56382,0.56725,0.00075025,0.66884,0.46566,0.00035699,0.0011435
0.22231,0.55841,0.56383,0.56725,0.00075054,0.66602,0.46848,0.00036471,0.0011364
0.22312,0.55842,0.56383,0.56725,0.00075082,0.6632,0.47131,0.00037249,0.0011292
0.22392,0.55843,0.56384,0.56725,0.00075111,0.66037,0.47413,0.00038034,0.0011219
0.22473,0.55844,0.56384,0.56725,0.00075141,0.65754,0.47696,0.00038825,0.0011146
0.22553,0.55845,0.56384,0.56725,0.0007517,0.65471,0.4798,0.00039623,0.0011072
0.22634,0.55846,0.56385,0.56725,0.000752,0.65188,0.48263,0.00040426,0.0010997
0.22715,0.55847,0.56385,0.56725,0.0007523,0.64904,0.48547,0.00041235,0.0010922
0.22795,0.55848,0.56385,0.56725,0.0007526,0.6462,0.48831,0.0004205,0.0010847
0.22876,0.55849,0.56386,0.56726,0.00075291,0.64336,0.49115,0.0004287,0.0010771
0.22956,0.5585,0.56386,0.56726,0.00075321,0.64052,0.49399,0.00043695,0.0010695
0.23037,0.55851,0.56386,0.56726,0.00075352,0.63768,0.49684,0.00044526,0.0010618
0.23117,0.55852,0.56387,0.56726,0.00075384,0.63483,0.49968,0.00045361,0.0010541
0.23198,0.55853,0.56387,0.56726,0.00075415,0.63198,0.50253,0.000462,0.0010463
0.23278,0.55854,0.56387,0.56726,0.00075447,0.62914,0.50538,0.00047044,0.0010385
0.23359,0.55855,0.56387,0.56726,0.00075479,0.62629,0.50823,0.00047891,0.0010307
0.23439,0.55856,0.56388,0.56726,0.00075511,0.62343,0.51108,0.00048743,0.0010228
0.2352,0.55857,0.56388,0.56726,0.00075543,0.62058,0.51394,0.00049598,0.0010149
0.23601,0.55858,0.56388,0.56726,0.00075576,0.61772,0.51679,0.00050457,0.0010069
0.23681,0.55859,0.56388,0.56726,0.00075608,0.61487,0.51965,0.00051319,0.00099898
0.23762,0.5586,0.56389,0.56726,0.00075642,0.61201,0.52251,0.00052184,0.00099099
0.23842,0.55861,0.56389,0.56726,0.00075675,0.60915,0.52537,0.00053051,0.00098298
0.23923,0.55862,0.56389,0.56726,0.00075708,0.60629,0.52823,0.00053922,0.00097495
0.24003,0.55863,0.56389,0.56726,0.00075742,0.60343,0.53109,0.00054794,0.0009669
0.24084,0.55863,0.56389,0.56726,0.00075776,0.60057,0.53395,0.00055669,0.00095884
0.24164,0.55864,0.56389,0.56726,0.0007581,0.59771,0.53681,0.00056545,0.00095076
0.24245,0.55865,0.56389,0.56726,0.00075845,0.59484,0.53968,0.00057424,0.00094266
0.24325,0.55866,0.5639,0.56726,0.0007588,0.59198,0.54254,0.00058303,0.00093456
0.24406,0.55867,0.5639,0.56726,0.00075915,0.58912,0.54541,0.00059184,0.00092645
0.24487,0.55868,0.5639,0.56726,0.0007595,0.58625,0.54827,0.00060066,0.00091834
0.24567,0.55869,0.5639,0.56726,0.00075985,0.58338,0.55114,0.00060948,0.00091022
0.24648,0.5587,0.5639,0.56726,0.00076021,0.58052,0.554,0.00061832,0.0009021
0.24728,0.55871,0.5639,0.56726,0.00076057,0.57765,0.55687,0.00062715,0.00089398
0.24809,0.55872,0.5639,0.56726,0.00076093,0.57479,0.55974,0.00063599,0.00088587
0.24889,0.55873,0.5639,0.56726,0.00076129,0.57192,0.56261,0.00064482,0.00087776
0.2497,0.55874,0.5639,0.56726,0.00076166,0.56905,0.56547,0.00065365,0.00086966
0.2505,0.55875,0.5639,0.56726,0.00076203,0.56618,0.56834,0.00066248,0.00086157
0.25131,0.55876,0.5639,0.56726,0.0007624,0.56332,0.57121,0.0006713,0.00085349
0.25212,0.55877,0.5639,0.56726,0.00076277,0.56045,0.57407,0.00068011,0.00084543
0.25292,0.55878,0.5639,0.56726,0.00076314,0.55758,0.57694,0.0006889,0.00083738
0.25373,0.55879,0.5639,0.56726,0.00076352,0.55472,0.57981,0.00069769,0.00082935
0.25453,0.5588,0.5639,0.56726,0.0007639,0.55185,0.58267,0.00070645,0.00082135
0.25534,0.5588,0.5639,0.56726,0.00076428,0.54898,0.58554,0.0007152,0.00081336
0.25614,0.55881,0.5639,0.56726,0.00076466,0.54612,0.58841,0.00072392,0.0008054
0.25695,0.55882,0.5639,0.56726,0.00076505,0.54325,0.59127,0.00073263,0.00079747
0.25775,0.55883,0.5639,0.56726,0.00076544,0.54039,0.59413,0.0007413,0.00078957
0.25856,0.55884,0.56389,0.56726,0.00076583,0.53752,0.597,0.00074995,0.0007817
0.25936,0.55885,0.56389,0.56726,0.00076622,0.53466,0.59986,0.00075857,0.00077387
0.26017,0.55886,0.56389,0.56726,0.00076661,0.5318,0.60272,0.00076716,0.00076607
0.26098,0.55887,0.56389,0.56726,0.00076701,0.52894,0.60558,0.00077571,0.0007583
0.26178,0.55888,0.56389,0.56726,0.00076741,0.52608,0.60844,0.00078423,0.00075058
0.26259,0.55889,0.56389,0.56726,0.00076781,0.52322,0.6113,0.00079271,0.0007429
0.26339,0.5589,0.56388,0.56726,0.00076821,0.52036,0.61416,0.00080115,0.00073527
0.2642,0.55891,0.56388,0.56726,0.00076862,0.5175,0.61702,0.00080955,0.00072768
0.265,0.55892,0.56388,0.56726,0.00076902,0.51465,0.61987,0.0008179,0.00072014
0.26581,0.55893,0.56388,0.56726,0.00076943,0.51179,0.62273,0.00082621,0.00071266
0.26661,0.55894,0.56388,0.56726,0.00076984,0.50894,0.62558,0.00083446,0.00070522
0.26742,0.55894,0.56387,0.56726,0.00077026,0.50609,0.62843,0.00084267,0.00069784
0.26822,0.55895,0.56387,0.56726,0.00077067,0.50324,0.63128,0.00085083,0.00069052
0.26903,0.55896,0.56387,0.56726,0.00077109,0.50039,0.63413,0.00085892,0.00068325
0.26984,0.55897,0.56386,0.56726,0.00077151,0.49754,0.63697,0.00086697,0.00067604
0.27064,0.55898,0.56386,0.56726,0.00077193,0.4947,0.63982,0.00087495,0.0006689
0.27145,0.55899,0.56386,0.56726,0.00077235,0.49185,0.64266,0.00088287,0.00066183
0.27225,0.559,0.56385,0.56725,0.00077277,0.48901,0.6455,0.00089074,0.00065481
0.27306,0.55901,0.56385,0.56725,0.0007732,0.48617,0.64834,0.00089853,0.00064787
0.27386,0.55902,0.56385,0.56725,0.00077363,0.48333,0.65117,0.00090626,0.000641
0.27467,0.55903,0.56384,0.56725,0.00077406,0.4805,0.65401,0.00091392,0.0006342
0.27547,0.55904,0.56384,0.56725,0.00077449,0.47767,0.65684,0.00092151,0.00062747
0.27628,0.55904,0.56383,0.56725,0.00077493,0.47484,0.65967,0.00092903,0.00062082
0.27709,0.55905,0.56383,0.56725,0.00077536,0.47201,0.6625,0.00093648,0.00061425
0.27789,0.55906,0.56383,0.56725,0.0007758,0.46918,0.66532,0.00094384,0.00060776
0.2787,0.55907,0.56382,0.56725,0.00077624,0.46636,0.66814,0.00095113,0.00060135
0.2795,0.55908,0.56382,0.56725,0.00077668,0.46354,0.67096,0.00095835,0.00059502
0.28031,0.55909,0.56381,0.56725,0.00077712,0.46072,0.67378,0.00096548,0.00058877
0.28111,0.5591,0.56381,0.56725,0.00077757,0.4579,0.67659,0.00097252,0.00058261
0.28192,0.55911,0.5638,0.56725,0.00077802,0.45509,0.6794,0.00097949,0.00057655
0.28272,0.55912,0.5638,0.56725,0.00077846,0.45228,0.68221,0.00098636,0.00057057
0.28353,0.55912,0.56379,0.56725,0.00077891,0.44947,0.68502,0.00099315,0.00056468
0.28433,0.55913,0.56379,0.56725,0.00077937,0.44667,0.68782,0.00099985,0.00055888
0.28514,0.55914,0.56378,0.56724,0.00077982,0.44387,0.69062,0.0010065,0.00055318
0.28595,0.55915,0.56377,0.56724,0.00078027,0.44107,0.69342,0.001013,0.00054758
0.28675,0.55916,0.56377,0.56724,0.00078073,0.43828,0.69621,0.0010194,0.00054207
0.28756,0.55917,0.56376,0.56724,0.00078119,0.43549,0.699,0.0010257,0.00053667
0.28836,0.55918,0.56376,0.56724,0.00078165,0.4327,0.70178,0.0010319,0.00053136
0.28917,0.55919,0.56375,0.56724,0.00078211,0.42991,0.70457,0.0010381,0.00052616
0.28997,0.55919,0.56374,0.56724,0.00078257,0.42713,0.70735,0.0010441,0.00052106
0.29078,0.5592,0.56374,0.56724,0.00078304,0.42436,0.71012,0.00105,0.00051606
0.29158,0.55921,0.56373,0.56724,0.0007835,0.42158,0.71289,0.0010558,0.00051117
0.29239,0.55922,0.56372,0.56724,0.00078397,0.41881,0.71566,0.0010615,0.00050639
0.29319,0.55923,0.56372,0.56724,0.00078444,0.41605,0.71842,0.0010672,0.00050172
0.294,0.55924,0.56371,0.56723,0.00078491,0.41328,0.72119,0.0010727,0.00049716
0.29481,0.55925,0.5637,0.56723,0.00078538,0.41053,0.72394,0.001078,0.00049272
0.29561,0.55925,0.56369,0.56723,0.00078585,0.40777,0.72669,0.0010833,0.00048838
0.29642,0.55926,0.56369,0.56723,0.00078632,0.40502,0.72944,0.0010885,0.00048416
0.29722,0.55927,0.56368,0.56723,0.0007868,0.40228,0.73219,0.0010935,0.00048005
0.29803,0.55928,0.56367,0.56723,0.00078728,0.39953,0.73493,0.0010985,0.00047607
0.29883,0.55929,0.56366,0.56723,0.00078775,0.3968,0.73766,0.0011033,0.0004722
0.29964,0.5593,0.56365,0.56723,0.00078823,0.39406,0.74039,0.001108,0.00046845
0.30044,0.55931,0.56365,0.56723,0.00078871,0.39133,0.74312,0.0011126,0.00046481
0.30125,0.55931,0.56364,0.56723,0.0007892,0.38861,0.74584,0.0011171,0.0004613
0.30206,0.55932,0.56363,0.56722,0.00078968,0.38589,0.74856,0.0011214,0.00045792
0.30286,0.55933,0.56362,0.56722,0.00079016,0.38317,0.75127,0.0011257,0.00045465
0.30367,0.55934,0.56361,0.56722,0.00079065,0.38046,0.75398,0.0011298,0.00045151
0.30447,0.55935,0.5636,0.56722,0.00079113,0.37776,0.75668,0.0011338,0.0004485
0.30528,0.55936,0.56359,0.56722,0.00079162,0.37506,0.75938,0.0011376,0.00044561
0.30608,0.55936,0.56359,0.56722,0.00079211,0.37236,0.76208,0.0011414,0.00044285
0.30689,0.55937,0.56358,0.56722,0.0007926,0.36967,0.76476,0.001145,0.00044021
0.30769,0.55938,0.56357,0.56722,0.00079309,0.36698,0.76745,0.0011485,0.00043771
0.3085,0.55939,0.56356,0.56721,0.00079358,0.3643,0.77013,0.0011518,0.00043533
0.3093,0.5594,0.56355,0.56721,0.00079407,0.36163,0.7728,0.0011551,0.00043308
0.31011,0.5594,0.56354,0.56721,0.00079456,0.35896,0.77547,0.0011582,0.00043097
0.31092,0.55941,0.56353,0.56721,0.00079506,0.35629,0.77813,0.0011611,0.00042898
0.31172,0.55942,0.56352,0.56721,0.00079555,0.35363,0.78079,0.001164,0.00042713
0.31253,0.55943,0.56351,0.56721,0.00079605,0.35098,0.78344,0.0011667,0.00042541
0.31333,0.55944,0.5635,0.56721,0.00079654,0.34833,0.78608,0.0011693,0.00042383
0.31414,0.55944,0.56349,0.5672,0.00079704,0.34568,0.78873,0.0011717,0.00042237
0.31494,0.55945,0.56348,0.5672,0.00079754,0.34305,0.79136,0.001174,0.00042106
0.31575,0.55946,0.56347,0.5672,0.00079804,0.34041,0.79399,0.0011762,0.00041987
0.31655,0.55947,0.56346,0.5672,0.00079854,0.33779,0.79661,0.0011783,0.00041883
0.31736,0.55948,0.56345,0.5672,0.00079904,0.33517,0.79923,0.0011802,0.00041791
0.31816,0.55948,0.56343,0.5672,0.00079954,0.33255,0.80184,0.0011819,0.00041714
0.31897,0.55949,0.56342,0.5672,0.00080004,0.32995,0.80445,0.0011836,0.0004165
0.31978,0.5595,0.56341,0.56719,0.00080054,0.32734,0.80705,0.0011851,0.00041599
0.32058,0.55951,0.5634,0.56719,0.00080104,0.32475,0.80964,0.0011865,0.00041563
0.32139,0.55951,0.56339,0.56719,0.00080155,0.32216,0.81222,0.0011877,0.0004154
0.32219,0.55952,0.56338,0.56719,0.00080205,0.31957,0.81481,0.0011888,0.00041531
0.323,0.55953,0.56337,0.56719,0.00080256,0.317,0.81738,0.0011898,0.00041535
0.3238,0.55954,0.56335,0.56719,0.00080306,0.31443,0.81995,0.0011906,0.00041554
0.32461,0.55954,0.56334,0.56718,0.00080357,0.31186,0.82251,0.0011913,0.00041586
0.32541,0.55955,0.56333,0.56718,0.00080407,0.3093,0.82506,0.0011918,0.00041632
0.32622,0.55956,0.56332,0.56718,0.00080458,0.30675,0.82761,0.0011922,0.00041692
0.32702,0.55957,0.56331,0.56718,0.00080508,0.30421,0.83015,0.0011925,0.00041765
0.32783,0.55957,0.56329,0.56718,0.00080559,0.30167,0.83269,0.0011927,0.00041853
0.32864,0.55958,0.56328,0.56718,0.0008061,0.29914,0.83521,0.0011927,0.00041954
0.32944,0.55959,0.56327,0.56717,0.0008066,0.29661,0.83774,0.0011925,0.00042069
0.33025,0.5596,0.56326,0.56717,0.00080711,0.2941,0.84025,0.0011922,0.00042197
0.33105,0.5596,0.56324,0.56717,0.00080762,0.29159,0.84276,0.0011918,0.0004234
0.33186,0.55961,0.56323,0.56717,0.00080813,0.28908,0.84526,0.0011913,0.00042496
0.33266,0.55962,0.56322,0.56717,0.00080863,0.28659,0.84775,0.0011906,0.00042666
0.33347,0.55963,0.56321,0.56717,0.00080914,0.2841,0.85023,0.0011898,0.00042849
0.33427,0.55963,0.56319,0.56716,0.00080965,0.28162,0.85271,0.0011888,0.00043047
0.33508,0.55964,0.56318,0.56716,0.00081016,0.27914,0.85518,0.0011877,0.00043257
0.33589,0.55965,0.56317,0.56716,0.00081067,0.27667,0.85765,0.0011865,0.00043482
0.33669,0.55965,0.56315,0.56716,0.00081117,0.27421,0.8601,0.0011852,0.0004372
0.3375,0.55966,0.56314,0.56716,0.00081168,0.27176,0.86255,0.0011837,0.00043971
0.3383,0.55967,0.56313,0.56715,0.00081219,0.26932,0.86499,0.001182,0.00044236
0.33911,0.55968,0.56311,0.56715,0.0008127,0.26688,0.86743,0.0011803,0.00044514
0.33991,0.55968,0.5631,0.56715,0.00081321,0.26445,0.86985,0.0011784,0.00044806
0.34072,0.55969,0.56308,0.56715,0.00081371,0.26203,0.87227,0.0011763,0.00045111
0.34152,0.5597,0.56307,0.56715,0.00081422,0.25961,0.87468,0.0011742,0.00045429
0.34233,0.5597,0.56306,0.56715,0.00081473,0.25721,0.87708,0.0011719,0.0004576
0.34313,0.55971,0.56304,0.56714,0.00081524,0.25481,0.87948,0.0011694,0.00046104
0.34394,0.55972,0.56303,0.56714,0.00081574,0.25242,0.88186,0.0011669,0.00046462
0.34475,0.55972,0.56301,0.56714,0.00081625,0.25004,0.88424,0.0011642,0.00046832
0.34555,0.55973,0.563,0.56714,0.00081676,0.24766,0.88661,0.0011614,0.00047215
0.34636,0.55974,0.56299,0.56713,0.00081726,0.2453,0.88897,0.0011584,0.00047611
0.34716,0.55974,0.56297,0.56713,0.00081777,0.24294,0.89133,0.0011553,0.0004802
0.34797,0.55975,0.56296,0.56713,0.00081827,0.24059,0.89367,0.0011521,0.00048441
0.34877,0.55976,0.56294,0.56713,0.00081878,0.23825,0.89601,0.0011488,0.00048875
0.34958,0.55976,0.56293,0.56713,0.00081928,0.23592,0.89834,0.0011454,0.00049321
0.35038,0.55977,0.56291,0.56712,0.00081979,0.23359,0.90066,0.0011418,0.0004978
0.35119,0.55978,0.5629,0.56712,0.00082029,0.23128,0.90297,0.0011381,0.00050251
0.35199,0.55978,0.56288,0.56712,0.00082079,0.22897,0.90527,0.0011342,0.00050734
0.3528,0.55979,0.56287,0.56712,0.00082129,0.22667,0.90756,0.0011303,0.00051229
0.35361,0.5598,0.56285,0.56712,0.0008218,0.22438,0.90985,0.0011262,0.00051736
0.35441,0.5598,0.56284,0.56711,0.0008223,0.2221,0.91213,0.001122,0.00052255
0.35522,0.55981,0.56282,0.56711,0.0008228,0.21983,0.91439,0.0011177,0.00052785
0.35602,0.55982,0.56281,0.56711,0.0008233,0.21757,0.91665,0.0011133,0.00053327
0.35683,0.55982,0.56279,0.56711,0.0008238,0.21531,0.9189,0.0011088,0.00053881
0.35763,0.55983,0.56278,0.5671,0.00082429,0.21307,0.92114,0.0011041,0.00054446
0.35844,0.55983,0.56276,0.5671,0.00082479,0.21083,0.92337,0.0010994,0.00055022
0.35924,0.55984,0.56274,0.5671,0.00082529,0.2086,0.9256,0.0010945,0.00055609
0.36005,0.55985,0.56273,0.5671,0.00082578,0.20639,0.92781,0.0010895,0.00056208
0.36086,0.55985,0.56271,0.5671,0.00082628,0.20418,0.93001,0.0010844,0.00056817
0.36166,0.55986,0.5627,0.56709,0.00082677,0.20198,0.93221,0.0010792,0.00057437
0.36247,0.55986,0.56268,0.56709,0.00082727,0.19979,0.93439,0.0010739,0.00058067
0.36327,0.55987,0.56267,0.56709,0.00082776,0.19761,0.93657,0.0010684,0.00058708
0.36408,0.55988,0.56265,0.56709,0.00082825,0.19544,0.93874,0.0010629,0.00059359
0.36488,0.55988,0.56263,0.56708,0.00082874,0.19327,0.94089,0.0010573,0.0006002
0.36569,0.55989,0.56262,0.56708,0.00082923,0.19112,0.94304,0.0010515,0.00060691
0.36649,0.55989,0.5626,0.56708,0.00082972,0.18898,0.94518,0.0010457,0.00061372
0.3673,0.5599,0.56259,0.56708,0.00083021,0.18685,0.94731,0.0010398,0.00062063
0.3681,0.55991,0.56257,0.56707,0.00083069,0.18472,0.94943,0.0010338,0.00062763
0.36891,0.55991,0.56255,0.56707,0.00083118,0.18261,0.95153,0.0010276,0.00063473
0.36972,0.55992,0.56254,0.56707,0.00083166,0.18051,0.95363,0.0010214,0.00064192
0.37052,0.55992,0.56252,0.56707,0.00083214,0.17841,0.95572,0.0010151,0.0006492
0.37133,0.55993,0.5625,0.56706,0.00083262,0.17633,0.9578,0.0010087,0.00065656
0.37213,0.55993,0.56249,0.56706,0.0008331,0.17425,0.95987,0.0010022,0.00066402
0.37294,0.55994,0.56247,0.56706,0.00083358,0.17219,0.96193,0.00099561,0.00067156
0.37374,0.55994,0.56245,0.56706,0.00083406,0.17014,0.96398,0.00098894,0.00067918
0.37455,0.55995,0.56244,0.56705,0.00083454,0.16809,0.96601,0.00098219,0.00068689
0.37535,0.55996,0.56242,0.56705,0.00083501,0.16606,0.96804,0.00097535,0.00069468
0.37616,0.55996,0.56241,0.56705,0.00083549,0.16404,0.97006,0.00096843,0.00070254
0.37696,0.55997,0.56239,0.56705,0.00083596,0.16203,0.97207,0.00096143,0.00071048
0.37777,0.55997,0.56237,0.56704,0.00083643,0.16002,0.97406,0.00095436,0.0007185
0.37858,0.55998,0.56236,0.56704,0.0008369,0.15803,0.97605,0.00094721,0.00072659
0.37938,0.55998,0.56234,0.56704,0.00083737,0.15605,0.97803,0.00093998,0.00073475
0.38019,0.55999,0.56232,0.56704,0.00083783,0.15408,0.97999,0.00093269,0.00074298
0.38099,0.55999,0.56231,0.56703,0.0008383,0.15212,0.98195,0.00092532,0.00075127
0.3818,0.56,0.56229,0.56703,0.00083876,0.15017,0.98389,0.00091788,0.00075964
0.3826,0.56,0.56227,0.56703,0.00083922,0.14823,0.98583,0.00091038,0.00076806
0.38341,0.56001,0.56226,0.56703,0.00083968,0.1463,0.98775,0.00090281,0.00077655
0.38421,0.56001,0.56224,0.56702,0.00084014,0.14438,0.98966,0.00089518,0.0007851
0.38502,0.56002,0.56222,0.56702,0.0008406,0.14248,0.99156,0.00088749,0.00079371
0.38582,0.56002,0.56221,0.56702,0.00084105,0.14058,0.99345,0.00087974,0.00080237
0.38663,0.56003,0.56219,0.56701,0.00084151,0.1387,0.99533,0.00087193,0.00081108
0.38744,0.56003,0.56217,0.56701,0.00084196,0.13682,0.9972,0.00086407,0.00081985
0.38824,0.56004,0.56216,0.56701,0.00084241,0.13496,0.99906,0.00085615,0.00082867
0.38905,0.56004,0.56214,0.56701,0.00084286,0.13311,1.0009,0.00084818,0.00083753
0.38985,0.56005,0.56212,0.567,0.0008433,0.13127,1.0027,0.00084016,0.00084644
0.39066,0.56005,0.5621,0.567,0.00084375,0.12944,1.0046,0.0008321,0.0008554
0.39146,0.56006,0.56209,0.567,0.00084419,0.12762,1.0064,0.00082399,0.00086439
0.39227,0.56006,0.56207,0.56699,0.00084463,0.12581,1.0082,0.00081583,0.00087343
0.39307,0.56007,0.56205,0.56699,0.00084507,0.12401,1.01,0.00080764,0.0008825
0.39388,0.56007,0.56204,0.56699,0.00084551,0.12223,1.0117,0.00079941,0.00089161
0.39469,0.56007,0.56202,0.56699,0.00084594,0.12046,1.0135,0.00079113,0.00090075
0.39549,0.56008,0.562,0.56698,0.00084637,0.11869,1.0153,0.00078283,0.00090992
0.3963,0.56008,0.56199,0.56698,0.00084681,0.11694,1.017,0.00077449,0.00091912
0.3971,0.56009,0.56197,0.56698,0.00084724,0.11521,1.0187,0.00076612,0.00092835
0.39791,0.56009,0.56195,0.56697,0.00084766,0.11348,1.0205,0.00075772,0.0009376
0.39871,0.5601,0.56194,0.56697,0.00084809,0.11176,1.0222,0.0007493,0.00094688
0.39952,0.5601,0.56192,0.56697,0.00084851,0.11006,1.0239,0.00074085,0.00095618
0.40032,0.5601,0.5619,0.56697,0.00084893,0.10837,1.0256,0.00073237,0.00096549
0.40113,0.56011,0.56189,0.56696,0.00084935,0.10669,1.0272,0.00072388,0.00097482
0.40193,0.56011,0.56187,0.56696,0.00084977,0.10502,1.0289,0.00071537,0.00098417
0.40274,0.56012,0.56185,0.56696,0.00085018,0.10336,1.0306,0.00070684,0.00099352
0.40355,0.56012,0.56184,0.56695,0.00085059,0.10171,1.0322,0.0006983,0.0010029
0.40435,0.56013,0.56182,0.56695,0.000851,0.10008,1.0338,0.00068975,0.0010123
0.40516,0.56013,0.5618,0.56695,0.00085141,0.09846,1.0354,0.00068118,0.0010216
0.40596,0.56013,0.56179,0.56695,0.00085182,0.096851,1.037,0.00067261,0.001031
0.40677,0.56014,0.56177,0.56694,0.00085222,0.095253,1.0386,0.00066404,0.0010404
0.40757,0.56014,0.56175,0.56694,0.00085262,0.093668,1.0402,0.00065546,0.0010498
0.40838,0.56015,0.56174,0.56694,0.00085302,0.092095,1.0418,0.00064688,0.0010592
0.40918,0.56015,0.56172,0.56693,0.00085342,0.090534,1.0433,0.0006383,0.0010685
0.40999,0.56015,0.56171,0.56693,0.00085381,0.088985,1.0449,0.00062972,0.0010779
0.41079,0.56016,0.56169,0.56693,0.00085421,0.087449,1.0464,0.00062115,0.0010873
0.4116,0.56016,0.56167,0.56692,0.0008546,0.085925,1.0479,0.00061258,0.0010966
0.41241,0.56016,0.56166,0.56692,0.00085498,0.084413,1.0494,0.00060403,0.0011059
0.41321,0.56017,0.56164,0.56692,0.00085537,0.082913,1.0509,0.00059549,0.0011152
0.41402,0.56017,0.56162,0.56691,0.00085575,0.081426,1.0524,0.00058696,0.0011245
0.41482,0.56017,0.56161,0.56691,0.00085613,0.079951,1.0539,0.00057844,0.0011338
0.41563,0.56018,0.56159,0.56691,0.00085651,0.078489,1.0553,0.00056995,0.0011431
0.41643,0.56018,0.56158,0.56691,0.00085688,0.077039,1.0568,0.00056147,0.0011523
0.41724,0.56019,0.56156,0.5669,0.00085726,0.075602,1.0582,0.00055302,0.0011615
0.41804,0.56019,0.56154,0.5669,0.00085763,0.074177,1.0596,0.00054459,0.0011707
0.41885,0.56019,0.56153,0.5669,0.00085799,0.072765,1.061,0.00053618,0.0011798
0.41966,0.5602,0.56151,0.56689,0.00085836,0.071365,1.0624,0.00052781,0.0011889
0.42046,0.5602,0.5615,0.56689,0.00085872,0.069979,1.0638,0.00051946,0.001198
0.42127,0.5602,0.56148,0.56689,0.00085908,0.068605,1.0652,0.00051115,0.001207
0.42207,0.5602,0.56147,0.56688,0.00085944,0.067243,1.0665,0.00050287,0.001216
0.42288,0.56021,0.56145,0.56688,0.00085979,0.065895,1.0679,0.00049463,0.001225
0.42368,0.56021,0.56144,0.56688,0.00086015,0.064559,1.0692,0.00048643,0.0012339
0.42449,0.56021,0.56142,0.56687,0.0008605,0.063236,1.0705,0.00047827,0.0012427
0.42529,0.56022,0.5614,0.56687,0.00086084,0.061926,1.0718,0.00047015,0.0012515
0.4261,0.56022,0.56139,0.56687,0.00086119,0.060629,1.0731,0.00046208,0.0012603
0.4269,0.56022,0.56137,0.56686,0.00086153,0.059345,1.0744,0.00045405,0.001269
0.42771,0.56023,0.56136,0.56686,0.00086187,0.058074,1.0756,0.00044607,0.0012777
0.42852,0.56023,0.56134,0.56686,0.0008622,0.056816,1.0769,0.00043815,0.0012863
0.42932,0.56023,0.56133,0.56685,0.00086254,0.055571,1.0781,0.00043027,0.0012948
0.43013,0.56024,0.56131,0.56685,0.00086287,0.054339,1.0794,0.00042245,0.0013033
0.43093,0.56024,0.5613,0.56685,0.0008632,0.053121,1.0806,0.00041469,0.0013117
0.43174,0.56024,0.56128,0.56684,0.00086352,0.051915,1.0818,0.00040698,0.0013201
0.43254,0.56024,0.56127,0.56684,0.00086384,0.050723,1.083,0.00039934,0.0013283
0.43335,0.56025,0.56126,0.56684,0.00086416,0.049543,1.0841,0.00039176,0.0013366
0.43415,0.56025,0.56124,0.56683,0.00086448,0.048377,1.0853,0.00038424,0.0013447
0.43496,0.56025,0.56123,0.56683,0.0008648,0.047225,1.0864,0.00037679,0.0013528
0.43576,0.56025,0.56121,0.56683,0.00086511,0.046085,1.0876,0.00036941,0.0013608
0.43657,0.56026,0.5612,0.56682,0.00086542,0.044959,1.0887,0.00036209,0.0013687
0.43738,0.56026,0.56118,0.56682,0.00086572,0.043847,1.0898,0.00035485,0.0013766
0.43818,0.56026,0.56117,0.56682,0.00086603,0.042747,1.0909,0.00034768,0.0013844
0.43899,0.56026,0.56116,0.56681,0.00086633,0.041661,1.092,0.00034059,0.0013921
0.43979,0.56027,0.56114,0.56681,0.00086662,0.040589,1.093,0.00033357,0.0013997
0.4406,0.56027,0.56113,0.56681,0.00086692,0.03953,1.0941,0.00032663,0.0014072
0.4414,0.56027,0.56112,0.5668,0.00086721,0.038484,1.0951,0.00031977,0.0014146
0.44221,0.56027,0.5611,0.5668,0.0008675,0.037452,1.0961,0.000313,0.001422
0.44301,0.56028,0.56109,0.5668,0.00086778,0.036434,1.0972,0.0003063,0.0014293
0.44382,0.56028,0.56108,0.56679,0.00086807,0.035429,1.0982,0.0002997,0.0014364
0.44462,0.56028,0.56106,0.56679,0.00086835,0.034438,1.0991,0.00029318,0.0014435
0.44543,0.56028,0.56105,0.56679,0.00086863,0.03346,1.1001,0.00028675,0.0014505
0.44624,0.56028,0.56104,0.56678,0.0008689,0.032496,1.1011,0.0002804,0.0014574
0.44704,0.56029,0.56102,0.56678,0.00086917,0.031546,1.102,0.00027415,0.0014642
0.44785,0.56029,0.56101,0.56678,0.00086944,0.03061,1.1029,0.000268,0.0014709
0.44865,0.56029,0.561,0.56677,0.0008697,0.029687,1.1039,0.00026194,0.0014775
0.44946,0.56029,0.56098,0.56677,0.00086997,0.028778,1.1048,0.00025597,0.001484
0.45026,0.56029,0.56097,0.56677,0.00087023,0.027882,1.1057,0.0002501,0.0014903
0.45107,0.5603,0.56096,0.56676,0.00087048,0.027001,1.1065,0.00024434,0.0014966
0.45187,0.5603,0.56095,0.56676,0.00087074,0.026133,1.1074,0.00023867,0.0015028
0.45268,0.5603,0.56094,0.56676,0.00087099,0.025279,1.1082,0.0002331,0.0015089
0.45349,0.5603,0.56092,0.56675,0.00087124,0.024439,1.1091,0.00022764,0.0015148
0.45429,0.5603,0.56091,0.56675,0.00087148,0.023613,1.1099,0.00022229,0.0015207
0.4551,0.56031,0.5609,0.56675,0.00087172,0.022801,1.1107,0.00021703,0.0015264
0.4559,0.56031,0.56089,0.56674,0.00087196,0.022003,1.1115,0.00021189,0.001532
0.45671,0.56031,0.56088,0.56674,0.0008722,0.021218,1.1123,0.00020686,0.0015375
0.45751,0.56031,0.56087,0.56673,0.00087243,0.020448,1.113,0.00020193,0.0015429
0.45832,0.56031,0.56085,0.56673,0.00087266,0.019692,1.1138,0.00019712,0.0015482
0.45912,0.56031,0.56084,0.56673,0.00087289,0.018949,1.1145,0.00019242,0.0015534
0.45993,0.56031,0.56083,0.56672,0.00087311,0.018221,1.1152,0.00018783,0.0015584
0.46073,0.56032,0.56082,0.56672,0.00087333,0.017506,1.1159,0.00018335,0.0015633
0.46154,0.56032,0.56081,0.56672,0.00087355,0.016806,1.1166,0.000179,0.0015681
0.46235,0.56032,0.5608,0.56671,0.00087376,0.01612,1.1173,0.00017476,0.0015728
0.46315,0.56032,0.56079,0.56671,0.00087397,0.015448,1.118,0.00017063,0.0015773
0.46396,0.56032,0.56078,0.56671,0.00087418,0.01479,1.1186,0.00016663,0.0015817
0.46476,0.56032,0.56077,0.5667,0.00087439,0.014146,1.1193,0.00016275,0.001586
0.46557,0.56032,0.56076,0.5667,0.00087459,0.013517,1.1199,0.00015898,0.0015902
0.46637,0.56033,0.56075,0.5667,0.00087479,0.012901,1.1205,0.00015534,0.0015942
0.46718,0.56033,0.56074,0.56669,0.00087499,0.0123,1.1211,0.00015182,0.0015982
0.46798,0.56033,0.56073,0.56669,0.00087518,0.011713,1.1217,0.00014843,0.0016019
0.46879,0.56033,0.56072,0.56669,0.00087537,0.01114,1.1222,0.00014516,0.0016056
0.46959,0.56033,0.56071,0.56668,0.00087556,0.010581,1.1228,0.00014201,0.0016091
0.4704,0.56033,0.5607,0.56668,0.00087574,0.010037,1.1233,0.00013899,0.0016125
0.47121,0.56033,0.56069,0.56667,0.00087592,0.0095065,1.1238,0.0001361,0.0016157
0.47201,0.56033,0.56068,0.56667,0.0008761,0.0089906,1.1244,0.00013333,0.0016189
0.47282,0.56033,0.56067,0.56667,0.00087628,0.0084889,1.1248,0.00013069,0.0016219
0.47362,0.56034,0.56066,0.56666,0.00087645,0.0080016,1.1253,0.00012818,0.0016247
0.47443,0.56034,0.56066,0.56666,0.00087662,0.0075286,1.1258,0.0001258,0.0016274
0.47523,0.56034,0.56065,0.56666,0.00087678,0.0070698,1.1262,0.00012355,0.00163
0.47604,0.56034,0.56064,0.56665,0.00087694,0.0066254,1.1267,0.00012144,0.0016325
0.47684,0.56034,0.56063,0.56665,0.0008771,0.0061954,1.1271,0.00011945,0.0016348
0.47765,0.56034,0.56062,0.56665,0.00087726,0.0057797,1.1275,0.00011759,0.0016369
0.47846,0.56034,0.56061,0.56664,0.00087741,0.0053784,1.1279,0.00011587,0.001639
0.47926,0.56034,0.56061,0.56664,0.00087757,0.0049914,1.1283,0.00011427,0.0016409
0.48007,0.56034,0.5606,0.56664,0.00087771,0.0046188,1.1287,0.00011282,0.0016426
0.48087,0.56034,0.56059,0.56663,0.00087786,0.0042607,1.129,0.00011149,0.0016442
0.48168,0.56034,0.56058,0.56663,0.000878,0.0039169,1.1293,0.0001103,0.0016457
0.48248,0.56034,0.56058,0.56662,0.00087814,0.0035875,1.1297,0.00010924,0.001647
0.48329,0.56035,0.56057,0.56662,0.00087827,0.0032725,1.13,0.00010831,0.0016482
0.48409,0.56035,0.56056,0.56662,0.0008784,0.002972,1.1303,0.00010752,0.0016493
0.4849,0.56035,0.56056,0.56661,0.00087853,0.0026859,1.1305,0.00010687,0.0016502
0.4857,0.56035,0.56055,0.56661,0.00087866,0.0024143,1.1308,0.00010635,0.001651
0.48651,0.56035,0.56054,0.56661,0.00087878,0.0021571,1.1311,0.00010596,0.0016516
0.48732,0.56035,0.56054,0.5666,0.0008789,0.0019144,1.1313,0.00010571,0.0016521
0.48812,0.56035,0.56053,0.5666,0.00087902,0.0016861,1.1315,0.00010559,0.0016525
0.48893,0.56035,0.56053,0.5666,0.00087914,0.0014723,1.1317,0.00010561,0.0016527
0.48973,0.56035,0.56052,0.56659,0.00087925,0.0012729,1.1319,0.00010576,0.0016527
0.49054,0.56035,0.56051,0.56659,0.00087935,0.0010881,1.1321,0.00010605,0.0016527
0.49134,0.56035,0.56051,0.56658,0.00087946,0.00091769,1.1323,0.00010648,0.0016524
0.49215,0.56035,0.5605,0.56658,0.00087956,0.00076181,1.1324,0.00010704,0.0016521
0.49295,0.56035,0.5605,0.56658,0.00087966,0.00062041,1.1325,0.00010773,0.0016516
0.49376,0.56035,0.56049,0.56657,0.00087976,0.00049351,1.1327,0.00010856,0.001651
0.49456,0.56035,0.56049,0.56657,0.00087985,0.00038111,1.1328,0.00010952,0.0016502
0.49537,0.56035,0.56048,0.56657,0.00087994,0.00028321,1.1329,0.00011061,0.0016493
0.49618,0.56035,0.56048,0.56656,0.00088003,0.00019981,1.1329,0.00011184,0.0016482
0.49698,0.56035,0.56048,0.56656,0.00088011,0.00013092,1.133,0.00011321,0.001647
0.49779,0.56035,0.56047,0.56656,0.00088019,7.6536e-05,1.133,0.0001147,0.0016457
0.49859,0.56035,0.56047,0.56655,0.00088027,3.6662e-05,1.1331,0.00011633,0.0016442
0.4994,0.56035,0.56046,0.56655,0.00088035,1.1298e-05,1.1331,0.00011809,0.0016426
0.5002,0.56035,0.56046,0.56655,0.00088042,4.4581e-07,1.1331,0.00011999,0.0016409
0.50101,0.56035,0.56046,0.56654,0.00088049,4.1044e-06,1.1331,0.00012201,0.001639
0.50181,0.56035,0.56045,0.56654,0.00088056,2.2274e-05,1.1331,0.00012417,0.0016369
0.50262,0.56035,0.56045,0.56653,0.00088062,5.4954e-05,1.133,0.00012646,0.0016348
0.50343,0.56035,0.56045,0.56653,0.00088068,0.00010214,1.133,0.00012888,0.0016325
0.50423,0.56035,0.56044,0.56653,0.00088074,0.00016384,1.1329,0.00013142,0.0016301
0.50504,0.56035,0.56044,0.56652,0.00088079,0.00024005,1.1328,0.0001341,0.0016275
0.50584,0.56035,0.56044,0.56652,0.00088084,0.00033076,1.1327,0.0001369,0.0016248
0.50665,0.56035,0.56044,0.56652,0.00088089,0.00043597,1.1326,0.00013983,0.001622
0.50745,0.56035,0.56043,0.56651,0.00088094,0.00055569,1.1325,0.00014289,0.001619
0.50826,0.56035,0.56043,0.56651,0.00088098,0.0006899,1.1323,0.00014607,0.0016159
0.50906,0.56035,0.56043,0.56651,0.00088102,0.0008386,1.1322,0.00014938,0.0016127
0.50987,0.56035,0.56043,0.5665,0.00088106,0.0010018,1.132,0.00015282,0.0016093
0.51067,0.56035,0.56043,0.5665,0.0008811,0.0011795,1.1318,0.00015637,0.0016058
0.51148,0.56035,0.56042,0.56649,0.00088113,0.0013716,1.1316,0.00016005,0.0016022
0.51229,0.56035,0.56042,0.56649,0.00088116,0.0015783,1.1314,0.00016386,0.0015985
0.51309,0.56035,0.56042,0.56649,0.00088118,0.0017994,1.1312,0.00016778,0.0015946
0.5139,0.56035,0.56042,0.56648,0.00088121,0.0020349,1.1309,0.00017182,0.0015906
0.5147,0.56035,0.56042,0.56648,0.00088123,0.002285,1.1307,0.00017598,0.0015865
0.51551,0.56035,0.56042,0.56648,0.00088124,0.0025495,1.1304,0.00018027,0.0015822
0.51631,0.56035,0.56042,0.56647,0.00088126,0.0028284,1.1301,0.00018466,0.0015779
0.51712,0.56035,0.56042,0.56647,0.00088127,0.0031218,1.1298,0.00018918,0.0015734
0.51792,0.56035,0.56042,0.56647,0.00088128,0.0034296,1.1295,0.0001938,0.0015688
0.51873,0.56034,0.56042,0.56646,0.00088129,0.0037518,1.1292,0.00019854,0.001564
0.51953,0.56034,0.56042,0.56646,0.00088129,0.0040884,1.1288,0.0002034,0.0015592
0.52034,0.56034,0.56042,0.56645,0.00088129,0.0044395,1.1285,0.00020836,0.0015542
0.52115,0.56034,0.56042,0.56645,0.00088129,0.0048049,1.1281,0.00021344,0.0015491
0.52195,0.56034,0.56042,0.56645,0.00088128,0.0051847,1.1277,0.00021862,0.0015439
0.52276,0.56034,0.56042,0.56644,0.00088128,0.0055789,1.1273,0.00022392,0.0015386
0.52356,0.56034,0.56042,0.56644,0.00088127,0.0059875,1.1269,0.00022932,0.0015332
0.52437,0.56034,0.56042,0.56644,0.00088125,0.0064105,1.1265,0.00023482,0.0015277
0.52517,0.56034,0.56043,0.56643,0.00088124,0.0068477,1.126,0.00024043,0.0015221
0.52598,0.56034,0.56043,0.56643,0.00088122,0.0072994,1.1256,0.00024614,0.0015163
0.52678,0.56034,0.56043,0.56643,0.0008812,0.0077653,1.1251,0.00025195,0.0015105
0.52759,0.56034,0.56043,0.56642,0.00088118,0.0082455,1.1246,0.00025786,0.0015045
0.52839,0.56034,0.56043,0.56642,0.00088115,0.0087401,1.1241,0.00026387,0.0014984
0.5292,0.56034,0.56044,0.56642,0.00088112,0.0092489,1.1236,0.00026997,0.0014923
0.53001,0.56034,0.56044,0.56641,0.00088109,0.0097721,1.1231,0.00027617,0.001486
0.53081,0.56033,0.56044,0.56641,0.00088106,0.010309,1.1225,0.00028247,0.0014796
0.53162,0.56033,0.56044,0.5664,0.00088102,0.010861,1.1219,0.00028886,0.0014732
0.53242,0.56033,0.56045,0.5664,0.00088098,0.011427,1.1214,0.00029533,0.0014666
0.53323,0.56033,0.56045,0.5664,0.00088094,0.012007,1.1208,0.0003019,0.00146
0.53403,0.56033,0.56045,0.56639,0.00088089,0.012601,1.1202,0.00030856,0.0014532
0.53484,0.56033,0.56046,0.56639,0.00088085,0.01321,1.1196,0.0003153,0.0014464
0.53564,0.56033,0.56046,0.56639,0.0008808,0.013832,1.1189,0.00032212,0.0014395
0.53645,0.56033,0.56046,0.56638,0.00088075,0.014469,1.1183,0.00032903,0.0014325
0.53726,0.56033,0.56047,0.56638,0.00088069,0.01512,1.1176,0.00033602,0.0014254
0.53806,0.56033,0.56047,0.56638,0.00088063,0.015785,1.117,0.00034308,0.0014182
0.53887,0.56033,0.56047,0.56637,0.00088057,0.016464,1.1163,0.00035023,0.0014109
0.53967,0.56032,0.56048,0.56637,0.00088051,0.017158,1.1156,0.00035745,0.0014036
0.54048,0.56032,0.56048,0.56637,0.00088045,0.017865,1.1149,0.00036474,0.0013962
0.54128,0.56032,0.56049,0.56636,0.00088038,0.018586,1.1141,0.00037211,0.0013886
0.54209,0.56032,0.56049,0.56636,0.00088031,0.019322,1.1134,0.00037955,0.0013811
0.54289,0.56032,0.5605,0.56636,0.00088024,0.020071,1.1126,0.00038706,0.0013734
0.5437,0.56032,0.5605,0.56635,0.00088016,0.020835,1.1119,0.00039463,0.0013657
0.5445,0.56032,0.56051,0.56635,0.00088009,0.021612,1.1111,0.00040227,0.0013579
0.54531,0.56032,0.56051,0.56634,0.00088001,0.022403,1.1103,0.00040997,0.00135
0.54612,0.56032,0.56052,0.56634,0.00087992,0.023209,1.1095,0.00041773,0.0013421
0.54692,0.56031,0.56052,0.56634,0.00087984,0.024028,1.1086,0.00042556,0.0013341
0.54773,0.56031,0.56053,0.56633,0.00087975,0.024861,1.1078,0.00043344,0.0013261
0.54853,0.56031,0.56054,0.56633,0.00087966,0.025708,1.107,0.00044137,0.001318
0.54934,0.56031,0.56054,0.56633,0.00087957,0.026569,1.1061,0.00044936,0.0013098
0.55014,0.56031,0.56055,0.56632,0.00087948,0.027444,1.1052,0.0004574,0.0013016
0.55095,0.56031,0.56055,0.56632,0.00087938,0.028332,1.1043,0.0004655,0.0012933
0.55175,0.56031,0.56056,0.56632,0.00087928,0.029234,1.1034,0.00047364,0.0012849
0.55256,0.56031,0.56057,0.56631,0.00087918,0.03015,1.1025,0.00048182,0.0012765
0.55336,0.5603,0.56058,0.56631,0.00087908,0.03108,1.1015,0.00049005,0.0012681
0.55417,0.5603,0.56058,0.56631,0.00087897,0.032024,1.1006,0.00049832,0.0012596
0.55498,0.5603,0.56059,0.5663,0.00087887,0.032981,1.0996,0.00050664,0.0012511
0.55578,0.5603,0.5606,0.5663,0.00087875,0.033952,1.0986,0.00051499,0.0012425
0.55659,0.5603,0.5606,0.5663,0.00087864,0.034936,1.0977,0.00052337,0.0012339
0.55739,0.5603,0.56061,0.56629,0.00087853,0.035934,1.0967,0.00053179,0.0012253
0.5582,0.5603,0.56062,0.56629,0.00087841,0.036946,1.0956,0.00054025,0.0012166
0.559,0.5603,0.56063,0.56629,0.00087829,0.037971,1.0946,0.00054873,0.0012079
0.55981,0.56029,0.56064,0.56628,0.00087817,0.03901,1.0936,0.00055724,0.0011991
0.56061,0.56029,0.56064,0.56628,0.00087805,0.040062,1.0925,0.00056577,0.0011903
0.56142,0.56029,0.56065,0.56628,0.00087792,0.041128,1.0914,0.00057433,0.0011815
0.56223,0.56029,0.56066,0.56627,0.00087779,0.042207,1.0903,0.00058292,0.0011727
0.56303,0.56029,0.56067,0.56627,0.00087766,0.0433,1.0892,0.00059152,0.0011638
0.56384,0.56029,0.56068,0.56627,0.00087753,0.044406,1.0881,0.00060014,0.0011549
0.56464,0.56029,0.56069,0.56626,0.0008774,0.045525,1.087,0.00060877,0.001146
0.56545,0.56028,0.5607,0.56626,0.00087726,0.046658,1.0859,0.00061742,0.0011371
0.56625,0.56028,0.56071,0.56626,0.00087712,0.047804,1.0847,0.00062608,0.0011282
0.56706,0.56028,0.56071,0.56625,0.00087698,0.048964,1.0835,0.00063475,0.0011192
0.56786,0.56028,0.56072,0.56625,0.00087684,0.050136,1.0824,0.00064342,0.0011102
0.56867,0.56028,0.56073,0.56625,0.00087669,0.051322,1.0812,0.00065211,0.0011013
0.56947,0.56028,0.56074,0.56624,0.00087654,0.052521,1.08,0.00066079,0.0010923
0.57028,0.56028,0.56075,0.56624,0.00087639,0.053734,1.0787,0.00066948,0.0010833
0.57109,0.56027,0.56076,0.56624,0.00087624,0.054959,1.0775,0.00067816,0.0010743
0.57189,0.56027,0.56077,0.56623,0.00087609,0.056198,1.0763,0.00068684,0.0010653
0.5727,0.56027,0.56078,0.56623,0.00087593,0.057449,1.075,0.00069552,0.0010563
0.5735,0.56027,0.56079,0.56623,0.00087578,0.058714,1.0737,0.00070419,0.0010474
0.57431,0.56027,0.5608,0.56622,0.00087562,0.059991,1.0725,0.00071285,0.0010384
0.57511,0.56027,0.56082,0.56622,0.00087546,0.061282,1.0712,0.00072149,0.0010294
0.57592,0.56027,0.56083,0.56622,0.00087529,0.062585,1.0698,0.00073013,0.0010205
0.57672,0.56026,0.56084,0.56621,0.00087513,0.063902,1.0685,0.00073875,0.0010115
0.57753,0.56026,0.56085,0.56621,0.00087496,0.065231,1.0672,0.00074735,0.0010026
0.57833,0.56026,0.56086,0.56621,0.00087479,0.066573,1.0658,0.00075593,0.00099365
0.57914,0.56026,0.56087,0.5662,0.00087462,0.067928,1.0645,0.00076449,0.00098475
0.57995,0.56026,0.56088,0.5662,0.00087445,0.069296,1.0631,0.00077302,0.00097587
0.58075,0.56026,0.56089,0.5662,0.00087427,0.070676,1.0617,0.00078153,0.00096701
0.58156,0.56026,0.5609,0.56619,0.00087409,0.07207,1.0603,0.00079001,0.00095817
0.58236,0.56025,0.56092,0.56619,0.00087391,0.073475,1.0589,0.00079846,0.00094936
0.58317,0.56025,0.56093,0.56619,0.00087373,0.074894,1.0575,0.00080688,0.00094058
0.58397,0.56025,0.56094,0.56618,0.00087355,0.076325,1.056,0.00081527,0.00093183
0.58478,0.56025,0.56095,0.56618,0.00087337,0.077768,1.0546,0.00082362,0.00092311
0.58558,0.56025,0.56096,0.56618,0.00087318,0.079225,1.0531,0.00083193,0.00091443
0.58639,0.56025,0.56098,0.56618,0.00087299,0.080693,1.0517,0.0008402,0.00090578
0.58719,0.56024,0.56099,0.56617,0.0008728,0.082174,1.0502,0.00084843,0.00089717
0.588,0.56024,0.561,0.56617,0.00087261,0.083668,1.0487,0.00085662,0.0008886
0.58881,0.56024,0.56101,0.56617,0.00087242,0.085174,1.0472,0.00086476,0.00088008
0.58961,0.56024,0.56103,0.56616,0.00087222,0.086692,1.0456,0.00087285,0.00087159
0.59042,0.56024,0.56104,0.56616,0.00087202,0.088222,1.0441,0.00088089,0.00086316
0.59122,0.56024,0.56105,0.56616,0.00087183,0.089765,1.0425,0.00088888,0.00085477
0.59203,0.56024,0.56107,0.56615,0.00087162,0.09132,1.041,0.00089682,0.00084643
0.59283,0.56023,0.56108,0.56615,0.00087142,0.092887,1.0394,0.0009047,0.00083814
0.59364,0.56023,0.56109,0.56615,0.00087122,0.094466,1.0378,0.00091253,0.00082991
0.59444,0.56023,0.56111,0.56614,0.00087101,0.096057,1.0362,0.00092029,0.00082174
0.59525,0.56023,0.56112,0.56614,0.00087081,0.097661,1.0346,0.00092799,0.00081362
0.59606,0.56023,0.56113,0.56614,0.0008706,0.099276,1.033,0.00093564,0.00080556
0.59686,0.56023,0.56115,0.56614,0.00087039,0.1009,1.0314,0.00094321,0.00079756
0.59767,0.56022,0.56116,0.56613,0.00087017,0.10254,1.0297,0.00095072,0.00078962
0.59847,0.56022,0.56118,0.56613,0.00086996,0.10419,1.0281,0.00095816,0.00078175
0.59928,0.56022,0.56119,0.56613,0.00086974,0.10586,1.0264,0.00096554,0.00077395
0.60008,0.56022,0.5612,0.56612,0.00086953,0.10753,1.0247,0.00097284,0.00076621
0.60089,0.56022,0.56122,0.56612,0.00086931,0.10922,1.023,0.00098006,0.00075855
0.60169,0.56022,0.56123,0.56612,0.00086909,0.11092,1.0213,0.00098721,0.00075096
0.6025,0.56022,0.56125,0.56612,0.00086886,0.11263,1.0196,0.00099429,0.00074344
0.6033,0.56021,0.56126,0.56611,0.00086864,0.11435,1.0179,0.0010013,0.00073599
0.60411,0.56021,0.56128,0.56611,0.00086841,0.11608,1.0161,0.0010082,0.00072863
0.60492,0.56021,0.56129,0.56611,0.00086819,0.11783,1.0144,0.001015,0.00072134
0.60572,0.56021,0.56131,0.5661,0.00086796,0.11958,1.0126,0.0010218,0.00071413
0.60653,0.56021,0.56132,0.5661,0.00086773,0.12135,1.0109,0.0010284,0.00070701
0.60733,0.56021,0.56134,0.5661,0.0008675,0.12313,1.0091,0.001035,0.00069997
0.60814,0.56021,0.56135,0.5661,0.00086726,0.12492,1.0073,0.0010415,0.00069301
0.60894,0.5602,0.56137,0.56609,0.00086703,0.12672,1.0055,0.0010479,0.00068614
0.60975,0.5602,0.56138,0.56609,0.00086679,0.12853,1.0036,0.0010542,0.00067936
0.61055,0.5602,0.5614,0.56609,0.00086656,0.13036,1.0018,0.0010604,0.00067266
0.61136,0.5602,0.56141,0.56608,0.00086632,0.13219,0.99998,0.0010666,0.00066606
0.61216,0.5602,0.56143,0.56608,0.00086608,0.13404,0.99812,0.0010726,0.00065955
0.61297,0.5602,0.56144,0.56608,0.00086583,0.1359,0.99626,0.0010785,0.00065314
0.61378,0.56019,0.56146,0.56608,0.00086559,0.13777,0.99439,0.0010844,0.00064682
0.61458,0.56019,0.56147,0.56607,0.00086535,0.13965,0.9925,0.0010901,0.0006406
0.61539,0.56019,0.56149,0.56607,0.0008651,0.14154,0.99061,0.0010957,0.00063448
0.61619,0.56019,0.56151,0.56607,0.00086485,0.14344,0.9887,0.0011013,0.00062845
0.617,0.56019,0.56152,0.56606,0.0008646,0.14535,0.98678,0.0011067,0.00062253
0.6178,0.56019,0.56154,0.56606,0.00086435,0.14727,0.98485,0.001112,0.00061671
0.61861,0.56019,0.56155,0.56606,0.0008641,0.14921,0.98291,0.0011172,0.00061099
0.61941,0.56018,0.56157,0.56606,0.00086385,0.15115,0.98096,0.0011223,0.00060538
0.62022,0.56018,0.56159,0.56605,0.00086359,0.15311,0.979,0.0011273,0.00059987
0.62103,0.56018,0.5616,0.56605,0.00086334,0.15507,0.97703,0.0011322,0.00059447
0.62183,0.56018,0.56162,0.56605,0.00086308,0.15705,0.97505,0.001137,0.00058918
0.62264,0.56018,0.56164,0.56605,0.00086282,0.15903,0.97306,0.0011416,0.00058399
0.62344,0.56018,0.56165,0.56604,0.00086256,0.16103,0.97106,0.0011462,0.00057892
0.62425,0.56018,0.56167,0.56604,0.0008623,0.16304,0.96904,0.0011506,0.00057396
0.62505,0.56018,0.56169,0.56604,0.00086204,0.16506,0.96702,0.001155,0.00056911
0.62586,0.56017,0.5617,0.56604,0.00086177,0.16708,0.96499,0.0011592,0.00056438
0.62666,0.56017,0.56172,0.56603,0.00086151,0.16912,0.96294,0.0011633,0.00055976
0.62747,0.56017,0.56174,0.56603,0.00086124,0.17117,0.96089,0.0011672,0.00055525
0.62827,0.56017,0.56175,0.56603,0.00086098,0.17323,0.95883,0.0011711,0.00055086
0.62908,0.56017,0.56177,0.56603,0.00086071,0.1753,0.95675,0.0011748,0.00054659
0.62989,0.56017,0.56179,0.56602,0.00086044,0.17738,0.95467,0.0011784,0.00054244
0.63069,0.56017,0.5618,0.56602,0.00086017,0.17947,0.95258,0.0011819,0.0005384
0.6315,0.56016,0.56182,0.56602,0.00085989,0.18157,0.95047,0.0011853,0.00053449
0.6323,0.56016,0.56184,0.56602,0.00085962,0.18367,0.94836,0.0011885,0.0005307
0.63311,0.56016,0.56186,0.56601,0.00085935,0.18579,0.94624,0.0011917,0.00052702
0.63391,0.56016,0.56187,0.56601,0.00085907,0.18792,0.9441,0.0011947,0.00052347
0.63472,0.56016,0.56189,0.56601,0.00085879,0.19006,0.94196,0.0011975,0.00052005
0.63552,0.56016,0.56191,0.56601,0.00085851,0.19221,0.93981,0.0012003,0.00051674
0.63633,0.56016,0.56193,0.566,0.00085824,0.19436,0.93765,0.0012029,0.00051356
0.63713,0.56016,0.56194,0.566,0.00085795,0.19653,0.93547,0.0012054,0.0005105
0.63794,0.56015,0.56196,0.566,0.00085767,0.1987,0.93329,0.0012078,0.00050757
0.63875,0.56015,0.56198,0.566,0.00085739,0.20089,0.9311,0.00121,0.00050477
0.63955,0.56015,0.562,0.56599,0.00085711,0.20308,0.9289,0.0012121,0.00050209
0.64036,0.56015,0.56201,0.56599,0.00085682,0.20529,0.9267,0.0012141,0.00049954
0.64116,0.56015,0.56203,0.56599,0.00085654,0.2075,0.92448,0.001216,0.00049711
0.64197,0.56015,0.56205,0.56599,0.00085625,0.20973,0.92225,0.0012177,0.00049481
0.64277,0.56015,0.56207,0.56599,0.00085596,0.21196,0.92001,0.0012193,0.00049264
0.64358,0.56015,0.56209,0.56598,0.00085567,0.2142,0.91777,0.0012207,0.0004906
0.64438,0.56015,0.5621,0.56598,0.00085538,0.21645,0.91551,0.0012221,0.00048869
0.64519,0.56014,0.56212,0.56598,0.00085509,0.21871,0.91325,0.0012233,0.0004869
0.64599,0.56014,0.56214,0.56598,0.0008548,0.22097,0.91098,0.0012244,0.00048525
0.6468,0.56014,0.56216,0.56597,0.00085451,0.22325,0.9087,0.0012253,0.00048372
0.64761,0.56014,0.56218,0.56597,0.00085421,0.22554,0.90641,0.0012261,0.00048232
0.64841,0.56014,0.56219,0.56597,0.00085392,0.22783,0.90411,0.0012268,0.00048106
0.64922,0.56014,0.56221,0.56597,0.00085362,0.23013,0.9018,0.0012273,0.00047992
0.65002,0.56014,0.56223,0.56597,0.00085332,0.23244,0.89949,0.0012277,0.00047891
0.65083,0.56014,0.56225,0.56596,0.00085303,0.23476,0.89716,0.001228,0.00047803
0.65163,0.56014,0.56227,0.56596,0.00085273,0.23709,0.89483,0.0012282,0.00047728
0.65244,0.56014,0.56229,0.56596,0.00085243,0.23943,0.89249,0.0012282,0.00047666
0.65324,0.56013,0.5623,0.56596,0.00085213,0.24177,0.89014,0.0012281,0.00047617
0.65405,0.56013,0.56232,0.56596,0.00085182,0.24413,0.88778,0.0012278,0.00047581
0.65486,0.56013,0.56234,0.56595,0.00085152,0.24649,0.88542,0.0012275,0.00047558
0.65566,0.56013,0.56236,0.56595,0.00085122,0.24886,0.88304,0.001227,0.00047548
0.65647,0.56013,0.56238,0.56595,0.00085091,0.25124,0.88066,0.0012263,0.00047551
0.65727,0.56013,0.5624,0.56595,0.00085061,0.25362,0.87827,0.0012255,0.00047567
0.65808,0.56013,0.56241,0.56594,0.0008503,0.25602,0.87587,0.0012247,0.00047596
0.65888,0.56013,0.56243,0.56594,0.00085,0.25842,0.87347,0.0012236,0.00047637
0.65969,0.56013,0.56245,0.56594,0.00084969,0.26083,0.87105,0.0012225,0.00047691
0.66049,0.56013,0.56247,0.56594,0.00084938,0.26325,0.86863,0.0012212,0.00047758
0.6613,0.56013,0.56249,0.56594,0.00084907,0.26567,0.8662,0.0012198,0.00047838
0.6621,0.56013,0.56251,0.56594,0.00084876,0.26811,0.86376,0.0012182,0.00047931
0.66291,0.56013,0.56253,0.56593,0.00084845,0.27055,0.86132,0.0012165,0.00048036
0.66372,0.56012,0.56255,0.56593,0.00084814,0.273,0.85887,0.0012147,0.00048154
0.66452,0.56012,0.56256,0.56593,0.00084782,0.27545,0.85641,0.0012128,0.00048284
0.66533,0.56012,0.56258,0.56593,0.00084751,0.27792,0.85394,0.0012108,0.00048427
0.66613,0.56012,0.5626,0.56593,0.0008472,0.28039,0.85146,0.0012086,0.00048583
0.66694,0.56012,0.56262,0.56592,0.00084688,0.28287,0.84898,0.0012063,0.0004875
0.66774,0.56012,0.56264,0.56592,0.00084657,0.28535,0.84649,0.0012038,0.00048931
0.66855,0.56012,0.56266,0.56592,0.00084625,0.28784,0.844,0.0012013,0.00049123
0.66935,0.56012,0.56268,0.56592,0.00084593,0.29034,0.84149,0.0011986,0.00049328
0.67016,0.56012,0.5627,0.56592,0.00084562,0.29285,0.83898,0.0011958,0.00049544
0.67096,0.56012,0.56272,0.56592,0.0008453,0.29536,0.83647,0.0011929,0.00049773
0.67177,0.56012,0.56273,0.56591,0.00084498,0.29789,0.83394,0.0011898,0.00050014
0.67258,0.56012,0.56275,0.56591,0.00084466,0.30041,0.83141,0.0011866,0.00050267
0.67338,0.56012,0.56277,0.56591,0.00084434,0.30295,0.82887,0.0011834,0.00050531
0.67419,0.56012,0.56279,0.56591,0.00084402,0.30549,0.82633,0.00118,0.00050808
0.67499,0.56012,0.56281,0.56591,0.00084369,0.30804,0.82378,0.0011764,0.00051096
0.6758,0.56012,0.56283,0.56591,0.00084337,0.31059,0.82122,0.0011728,0.00051395
0.6766,0.56012,0.56285,0.5659,0.00084305,0.31315,0.81865,0.001169,0.00051706
0.67741,0.56012,0.56287,0.5659,0.00084272,0.31572,0.81608,0.0011652,0.00052029
0.67821,0.56012,0.56289,0.5659,0.0008424,0.3183,0.8135,0.0011612,0.00052362
0.67902,0.56012,0.56291,0.5659,0.00084208,0.32088,0.81092,0.0011571,0.00052707
0.67983,0.56011,0.56292,0.5659,0.00084175,0.32346,0.80833,0.0011529,0.00053063
0.68063,0.56011,0.56294,0.5659,0.00084142,0.32606,0.80574,0.0011485,0.0005343
0.68144,0.56011,0.56296,0.56589,0.0008411,0.32866,0.80313,0.0011441,0.00053808
0.68224,0.56011,0.56298,0.56589,0.00084077,0.33126,0.80052,0.0011396,0.00054196
0.68305,0.56011,0.563,0.56589,0.00084044,0.33387,0.79791,0.0011349,0.00054596
0.68385,0.56011,0.56302,0.56589,0.00084011,0.33649,0.79529,0.0011302,0.00055005
0.68466,0.56011,0.56304,0.56589,0.00083978,0.33911,0.79266,0.0011253,0.00055425
0.68546,0.56011,0.56306,0.56589,0.00083945,0.34174,0.79003,0.0011204,0.00055856
0.68627,0.56011,0.56308,0.56589,0.00083913,0.34438,0.78739,0.0011153,0.00056296
0.68707,0.56011,0.5631,0.56588,0.00083879,0.34702,0.78475,0.0011101,0.00056746
0.68788,0.56011,0.56312,0.56588,0.00083846,0.34966,0.7821,0.0011049,0.00057207
0.68869,0.56011,0.56313,0.56588,0.00083813,0.35231,0.77945,0.0010995,0.00057677
0.68949,0.56011,0.56315,0.56588,0.0008378,0.35497,0.77679,0.001094,0.00058156
0.6903,0.56011,0.56317,0.56588,0.00083747,0.35763,0.77412,0.0010885,0.00058646
0.6911,0.56011,0.56319,0.56588,0.00083714,0.3603,0.77145,0.0010828,0.00059144
0.69191,0.56011,0.56321,0.56588,0.0008368,0.36297,0.76878,0.0010771,0.00059652
0.69271,0.56011,0.56323,0.56587,0.00083647,0.36565,0.7661,0.0010713,0.00060168
0.69352,0.56011,0.56325,0.56587,0.00083613,0.36834,0.76341,0.0010653,0.00060694
0.69432,0.56011,0.56327,0.56587,0.0008358,0.37103,0.76072,0.0010593,0.00061228
0.69513,0.56011,0.56329,0.56587,0.00083547,0.37372,0.75802,0.0010532,0.00061771
0.69593,0.56011,0.56331,0.56587,0.00083513,0.37642,0.75532,0.001047,0.00062323
0.69674,0.56011,0.56333,0.56587,0.00083479,0.37912,0.75262,0.0010408,0.00062883
0.69755,0.56011,0.56334,0.56587,0.00083446,0.38183,0.7499,0.0010344,0.0006345
0.69835,0.56011,0.56336,0.56587,0.00083412,0.38454,0.74719,0.001028,0.00064026
0.69916,0.56012,0.56338,0.56586,0.00083379,0.38726,0.74447,0.0010215,0.0006461
0.69996,0.56012,0.5634,0.56586,0.00083345,0.38998,0.74175,0.0010149,0.00065201
0.70077,0.56012,0.56342,0.56586,0.00083311,0.39271,0.73902,0.0010082,0.000658
0.70157,0.56012,0.56344,0.56586,0.00083277,0.39544,0.73628,0.0010015,0.00066406
0.70238,0.56012,0.56346,0.56586,0.00083244,0.39818,0.73355,0.00099468,0.0006702
0.70318,0.56012,0.56348,0.56586,0.0008321,0.40092,0.7308,0.0009878,0.0006764
0.70399,0.56012,0.5635,0.56586,0.00083176,0.40366,0.72806,0.00098085,0.00068267
0.7048,0.56012,0.56352,0.56586,0.00083142,0.40641,0.72531,0.00097383,0.00068901
0.7056,0.56012,0.56354,0.56586,0.00083108,0.40916,0.72255,0.00096675,0.00069541
0.70641,0.56012,0.56355,0.56586,0.00083074,0.41192,0.71979,0.00095961,0.00070187
0.70721,0.56012,0.56357,0.56585,0.0008304,0.41468,0.71703,0.0009524,0.0007084
0.70802,0.56012,0.56359,0.56585,0.00083006,0.41744,0.71427,0.00094514,0.00071498
0.70882,0.56012,0.56361,0.56585,0.00082972,0.42021,0.7115,0.00093782,0.00072163
0.70963,0.56012,0.56363,0.56585,0.00082938,0.42298,0.70872,0.00093044,0.00072833
0.71043,0.56012,0.56365,0.56585,0.00082904,0.42576,0.70594,0.000923,0.00073508
0.71124,0.56012,0.56367,0.56585,0.0008287,0.42854,0.70316,0.00091552,0.00074188
0.71204,0.56012,0.56369,0.56585,0.00082836,0.43132,0.70038,0.00090798,0.00074874
0.71285,0.56012,0.56371,0.56585,0.00082802,0.4341,0.69759,0.0009004,0.00075564
0.71366,0.56012,0.56373,0.56585,0.00082768,0.43689,0.6948,0.00089277,0.00076259
0.71446,0.56013,0.56375,0.56585,0.00082734,0.43969,0.69201,0.00088509,0.00076958
0.71527,0.56013,0.56376,0.56585,0.000827,0.44248,0.68921,0.00087737,0.00077662
0.71607,0.56013,0.56378,0.56584,0.00082665,0.44528,0.68641,0.00086961,0.0007837
0.71688,0.56013,0.5638,0.56584,0.00082631,0.44808,0.6836,0.00086181,0.00079081
0.71768,0.56013,0.56382,0.56584,0.00082597,0.45089,0.6808,0.00085397,0.00079797
0.71849,0.56013,0.56384,0.56584,0.00082563,0.4537,0.67799,0.0008461,0.00080515
0.71929,0.56013,0.56386,0.56584,0.00082529,0.45651,0.67517,0.0008382,0.00081237
0.7201,0.56013,0.56388,0.56584,0.00082494,0.45932,0.67236,0.00083026,0.00081963
0.7209,0.56013,0.5639,0.56584,0.0008246,0.46214,0.66954,0.0008223,0.00082691
0.72171,0.56013,0.56392,0.56584,0.00082426,0.46496,0.66672,0.00081431,0.00083422
0.72252,0.56013,0.56393,0.56584,0.00082392,0.46778,0.6639,0.00080629,0.00084155
0.72332,0.56014,0.56395,0.56584,0.00082358,0.47061,0.66107,0.00079825,0.00084891
0.72413,0.56014,0.56397,0.56584,0.00082323,0.47343,0.65824,0.00079019,0.00085628
0.72493,0.56014,0.56399,0.56584,0.00082289,0.47626,0.65541,0.0007821,0.00086368
0.72574,0.56014,0.56401,0.56584,0.00082255,0.47909,0.65258,0.00077401,0.00087109
0.72654,0.56014,0.56403,0.56584,0.00082221,0.48193,0.64974,0.00076589,0.00087852
0.72735,0.56014,0.56405,0.56584,0.00082187,0.48477,0.64691,0.00075777,0.00088596
0.72815,0.56014,0.56407,0.56584,0.00082152,0.4876,0.64407,0.00074963,0.00089342
0.72896,0.56014,0.56408,0.56583,0.00082118,0.49044,0.64123,0.00074148,0.00090088
0.72976,0.56015,0.5641,0.56583,0.00082084,0.49329,0.63838,0.00073333,0.00090835
0.73057,0.56015,0.56412,0.56583,0.0008205,0.49613,0.63554,0.00072517,0.00091583
0.73138,0.56015,0.56414,0.56583,0.00082016,0.49898,0.63269,0.00071701,0.0009233
0.73218,0.56015,0.56416,0.56583,0.00081981,0.50182,0.62984,0.00070885,0.00093078
0.73299,0.56015,0.56418,0.56583,0.00081947,0.50467,0.62699,0.00070068,0.00093826
0.73379,0.56015,0.5642,0.56583,0.00081913,0.50752,0.62414,0.00069253,0.00094574
0.7346,0.56015,0.56422,0.56583,0.00081879,0.51038,0.62129,0.00068437,0.00095321
0.7354,0.56016,0.56423,0.56583,0.00081845,0.51323,0.61843,0.00067623,0.00096067
0.73621,0.56016,0.56425,0.56583,0.00081811,0.51609,0.61558,0.00066809,0.00096813
0.73701,0.56016,0.56427,0.56583,0.00081777,0.51894,0.61272,0.00065996,0.00097557
0.73782,0.56016,0.56429,0.56583,0.00081743,0.5218,0.60986,0.00065185,0.000983
0.73863,0.56016,0.56431,0.56583,0.00081709,0.52466,0.607,0.00064375,0.00099042
0.73943,0.56016,0.56433,0.56583,0.00081675,0.52752,0.60414,0.00063567,0.00099782
0.74024,0.56017,0.56435,0.56583,0.00081641,0.53038,0.60128,0.00062761,0.0010052
0.74104,0.56017,0.56437,0.56583,0.00081607,0.53324,0.59842,0.00061957,0.0010126
0.74185,0.56017,0.56438,0.56583,0.00081573,0.5361,0.59555,0.00061156,0.0010199
0.74265,0.56017,0.5644,0.56583,0.00081539,0.53897,0.59269,0.00060357,0.0010272
0.74346,0.56017,0.56442,0.56583,0.00081505,0.54183,0.58983,0.0005956,0.0010345
0.74426,0.56017,0.56444,0.56583,0.00081471,0.5447,0.58696,0.00058767,0.0010417
0.74507,0.56018,0.56446,0.56583,0.00081437,0.54756,0.5841,0.00057976,0.001049
0.74587,0.56018,0.56448,0.56583,0.00081403,0.55043,0.58123,0.00057189,0.0010562
0.74668,0.56018,0.56449,0.56583,0.00081369,0.55329,0.57836,0.00056406,0.0010633
0.74749,0.56018,0.56451,0.56583,0.00081336,0.55616,0.5755,0.00055626,0.0010705
0.74829,0.56018,0.56453,0.56583,0.00081302,0.55903,0.57263,0.0005485,0.0010775
0.7491,0.56019,0.56455,0.56583,0.00081268,0.56189,0.56976,0.00054078,0.0010846
0.7499,0.56019,0.56457,0.56583,0.00081235,0.56476,0.56689,0.00053311,0.0010916
0.75071,0.56019,0.56459,0.56583,0.00081201,0.56763,0.56403,0.00052548,0.0010985
0.75151,0.56019,0.56461,0.56583,0.00081167,0.5705,0.56116,0.00051789,0.0011055
0.75232,0.56019,0.56462,0.56583,0.00081134,0.57336,0.55829,0.00051036,0.0011123
0.75312,0.5602,0.56464,0.56583,0.000811,0.57623,0.55543,0.00050287,0.0011191
0.75393,0.5602,0.56466,0.56583,0.00081067,0.5791,0.55256,0.00049544,0.0011259
0.75473,0.5602,0.56468,0.56583,0.00081033,0.58196,0.54969,0.00048806,0.0011326
0.75554,0.5602,0.5647,0.56583,0.00081,0.58483,0.54683,0.00048073,0.0011393
0.75635,0.56021,0.56472,0.56583,0.00080967,0.5877,0.54396,0.00047347,0.0011459
0.75715,0.56021,0.56473,0.56583,0.00080933,0.59056,0.5411,0.00046626,0.0011524
0.75796,0.56021,0.56475,0.56583,0.000809,0.59342,0.53823,0.00045911,0.0011589
0.75876,0.56021,0.56477,0.56583,0.00080867,0.59629,0.53537,0.00045203,0.0011653
0.75957,0.56022,0.56479,0.56583,0.00080834,0.59915,0.53251,0.00044501,0.0011717
0.76037,0.56022,0.56481,0.56583,0.000808,0.60201,0.52965,0.00043806,0.0011779
0.76118,0.56022,0.56483,0.56583,0.00080767,0.60487,0.52679,0.00043118,0.0011842
0.76198,0.56022,0.56484,0.56583,0.00080734,0.60773,0.52393,0.00042437,0.0011903
0.76279,0.56023,0.56486,0.56583,0.00080701,0.61059,0.52107,0.00041762,0.0011964
0.7636,0.56023,0.56488,0.56583,0.00080668,0.61345,0.51821,0.00041096,0.0012024
0.7644,0.56023,0.5649,0.56583,0.00080636,0.61631,0.51535,0.00040436,0.0012084
0.76521,0.56023,0.56492,0.56583,0.00080603,0.61916,0.5125,0.00039784,0.0012142
0.76601,0.56024,0.56493,0.56583,0.0008057,0.62202,0.50964,0.0003914,0.00122
0.76682,0.56024,0.56495,0.56583,0.00080537,0.62487,0.50679,0.00038505,0.0012257
0.76762,0.56024,0.56497,0.56583,0.00080505,0.62772,0.50394,0.00037877,0.0012313
0.76843,0.56024,0.56499,0.56583,0.00080472,0.63057,0.50109,0.00037257,0.0012369
0.76923,0.56025,0.56501,0.56583,0.0008044,0.63342,0.49825,0.00036646,0.0012423
0.77004,0.56025,0.56503,0.56583,0.00080407,0.63627,0.4954,0.00036044,0.0012477
0.77084,0.56025,0.56504,0.56583,0.00080375,0.63911,0.49256,0.0003545,0.001253
0.77165,0.56026,0.56506,0.56583,0.00080342,0.64195,0.48972,0.00034865,0.0012582
0.77246,0.56026,0.56508,0.56584,0.0008031,0.64479,0.48688,0.00034289,0.0012633
0.77326,0.56026,0.5651,0.56584,0.00080278,0.64763,0.48404,0.00033722,0.0012683
0.77407,0.56026,0.56512,0.56584,0.00080246,0.65047,0.4812,0.00033165,0.0012733
0.77487,0.56027,0.56513,0.56584,0.00080214,0.6533,0.47837,0.00032617,0.0012781
0.77568,0.56027,0.56515,0.56584,0.00080182,0.65614,0.47554,0.00032078,0.0012829
0.77648,0.56027,0.56517,0.56584,0.0008015,0.65897,0.47271,0.0003155,0.0012875
0.77729,0.56028,0.56519,0.56584,0.00080118,0.66179,0.46988,0.00031031,0.0012921
0.77809,0.56028,0.56521,0.56584,0.00080086,0.66462,0.46706,0.00030522,0.0012965
0.7789,0.56028,0.56522,0.56584,0.00080055,0.66744,0.46424,0.00030023,0.0013009
0.7797,0.56029,0.56524,0.56584,0.00080023,0.67026,0.46142,0.00029535,0.0013051
0.78051,0.56029,0.56526,0.56584,0.00079991,0.67308,0.4586,0.00029056,0.0013093
0.78132,0.56029,0.56528,0.56584,0.0007996,0.6759,0.45579,0.00028589,0.0013133
0.78212,0.5603,0.5653,0.56584,0.00079929,0.67871,0.45298,0.00028131,0.0013173
0.78293,0.5603,0.56531,0.56584,0.00079897,0.68152,0.45017,0.00027685,0.0013211
0.78373,0.5603,0.56533,0.56584,0.00079866,0.68432,0.44737,0.00027249,0.0013248
0.78454,0.56031,0.56535,0.56584,0.00079835,0.68713,0.44456,0.00026824,0.0013285
0.78534,0.56031,0.56537,0.56585,0.00079804,0.68993,0.44177,0.0002641,0.001332
0.78615,0.56031,0.56538,0.56585,0.00079773,0.69272,0.43897,0.00026008,0.0013354
0.78695,0.56032,0.5654,0.56585,0.00079742,0.69552,0.43618,0.00025616,0.0013387
0.78776,0.56032,0.56542,0.56585,0.00079711,0.69831,0.43339,0.00025236,0.0013419
0.78856,0.56032,0.56544,0.56585,0.0007968,0.70109,0.4306,0.00024867,0.0013449
0.78937,0.56033,0.56546,0.56585,0.0007965,0.70388,0.42782,0.0002451,0.0013479
0.79018,0.56033,0.56547,0.56585,0.00079619,0.70666,0.42504,0.00024164,0.0013507
0.79098,0.56033,0.56549,0.56585,0.00079589,0.70943,0.42227,0.0002383,0.0013535
0.79179,0.56034,0.56551,0.56585,0.00079558,0.71221,0.4195,0.00023508,0.0013561
0.79259,0.56034,0.56553,0.56585,0.00079528,0.71497,0.41673,0.00023197,0.0013586
0.7934,0.56034,0.56555,0.56585,0.00079498,0.71774,0.41397,0.00022899,0.001361
0.7942,0.56035,0.56556,0.56586,0.00079468,0.7205,0.41121,0.00022612,0.0013632
0.79501,0.56035,0.56558,0.56586,0.00079438,0.72326,0.40845,0.00022337,0.0013654
0.79581,0.56036,0.5656,0.56586,0.00079408,0.72601,0.4057,0.00022075,0.0013674
0.79662,0.56036,0.56562,0.56586,0.00079378,0.72876,0.40296,0.00021825,0.0013693
0.79743,0.56036,0.56563,0.56586,0.00079348,0.73151,0.40021,0.00021586,0.0013711
0.79823,0.56037,0.56565,0.56586,0.00079319,0.73425,0.39747,0.00021361,0.0013728
0.79904,0.56037,0.56567,0.56586,0.00079289,0.73698,0.39474,0.00021147,0.0013743
0.79984,0.56037,0.56569,0.56586,0.0007926,0.73972,0.39201,0.00020946,0.0013757
0.80065,0.56038,0.56571,0.56586,0.0007923,0.74244,0.38928,0.00020758,0.001377
0.80145,0.56038,0.56572,0.56587,0.00079201,0.74517,0.38656,0.00020582,0.0013782
0.80226,0.56039,0.56574,0.56587,0.00079172,0.74789,0.38385,0.00020418,0.0013793
0.80306,0.56039,0.56576,0.56587,0.00079143,0.7506,0.38113,0.00020267,0.0013802
0.80387,0.56039,0.56578,0.56587,0.00079114,0.75331,0.37843,0.00020129,0.001381
0.80467,0.5604,0.56579,0.56587,0.00079085,0.75601,0.37573,0.00020003,0.0013817
0.80548,0.5604,0.56581,0.56587,0.00079057,0.75871,0.37303,0.0001989,0.0013822
0.80629,0.56041,0.56583,0.56587,0.00079028,0.76141,0.37034,0.0001979,0.0013827
0.80709,0.56041,0.56585,0.56587,0.00079,0.7641,0.36765,0.00019703,0.001383
0.8079,0.56041,0.56586,0.56587,0.00078971,0.76678,0.36497,0.00019628,0.0013831
0.8087,0.56042,0.56588,0.56588,0.00078943,0.76946,0.36229,0.00019566,0.0013832
0.80951,0.56042,0.5659,0.56588,0.00078915,0.77214,0.35962,0.00019517,0.0013831
0.81031,0.56043,0.56592,0.56588,0.00078887,0.77481,0.35695,0.00019481,0.0013829
0.81112,0.56043,0.56594,0.56588,0.00078859,0.77747,0.35429,0.00019457,0.0013826
0.81192,0.56044,0.56595,0.56588,0.00078831,0.78013,0.35163,0.00019446,0.0013822
0.81273,0.56044,0.56597,0.56588,0.00078803,0.78278,0.34898,0.00019449,0.0013816
0.81353,0.56045,0.56599,0.56588,0.00078776,0.78543,0.34634,0.00019464,0.0013809
0.81434,0.56045,0.56601,0.56589,0.00078748,0.78807,0.3437,0.00019492,0.00138
0.81515,0.56045,0.56602,0.56589,0.00078721,0.79071,0.34107,0.00019532,0.0013791
0.81595,0.56046,0.56604,0.56589,0.00078694,0.79334,0.33844,0.00019586,0.001378
0.81676,0.56046,0.56606,0.56589,0.00078667,0.79596,0.33582,0.00019652,0.0013768
0.81756,0.56047,0.56608,0.56589,0.00078639,0.79858,0.3332,0.00019731,0.0013755
0.81837,0.56047,0.56609,0.56589,0.00078613,0.80119,0.33059,0.00019823,0.001374
0.81917,0.56048,0.56611,0.56589,0.00078586,0.8038,0.32799,0.00019928,0.0013724
0.81998,0.56048,0.56613,0.5659,0.00078559,0.8064,0.32539,0.00020045,0.0013707
0.82078,0.56049,0.56615,0.5659,0.00078533,0.809,0.3228,0.00020175,0.0013689
0.82159,0.56049,0.56617,0.5659,0.00078506,0.81158,0.32021,0.00020318,0.0013669
0.8224,0.5605,0.56618,0.5659,0.0007848,0.81417,0.31764,0.00020473,0.0013649
0.8232,0.5605,0.5662,0.5659,0.00078454,0.81674,0.31506,0.00020641,0.0013627
0.82401,0.5605,0.56622,0.5659,0.00078428,0.81931,0.3125,0.00020821,0.0013603
0.82481,0.56051,0.56624,0.56591,0.00078402,0.82187,0.30994,0.00021014,0.0013579
0.82562,0.56051,0.56625,0.56591,0.00078376,0.82443,0.30738,0.0002122,0.0013553
0.82642,0.56052,0.56627,0.56591,0.0007835,0.82698,0.30484,0.00021438,0.0013526
0.82723,0.56052,0.56629,0.56591,0.00078325,0.82952,0.3023,0.00021668,0.0013498
0.82803,0.56053,0.56631,0.56591,0.00078299,0.83206,0.29977,0.00021911,0.0013469
0.82884,0.56053,0.56632,0.56591,0.00078274,0.83459,0.29724,0.00022166,0.0013438
0.82964,0.56054,0.56634,0.56592,0.00078249,0.83711,0.29472,0.00022433,0.0013407
0.83045,0.56054,0.56636,0.56592,0.00078224,0.83963,0.29221,0.00022712,0.0013374
0.83126,0.56055,0.56638,0.56592,0.00078199,0.84214,0.2897,0.00023003,0.0013339
0.83206,0.56055,0.56639,0.56592,0.00078174,0.84464,0.2872,0.00023306,0.0013304
0.83287,0.56056,0.56641,0.56592,0.0007815,0.84713,0.28471,0.00023621,0.0013268
0.83367,0.56056,0.56643,0.56592,0.00078125,0.84962,0.28223,0.00023948,0.001323
0.83448,0.56057,0.56645,0.56593,0.00078101,0.8521,0.27975,0.00024287,0.0013191
0.83528,0.56057,0.56646,0.56593,0.00078076,0.85457,0.27728,0.00024637,0.0013152
0.83609,0.56058,0.56648,0.56593,0.00078052,0.85704,0.27482,0.00025,0.001311
0.83689,0.56058,0.5665,0.56593,0.00078028,0.8595,0.27237,0.00025373,0.0013068
0.8377,0.56059,0.56652,0.56593,0.00078004,0.86195,0.26992,0.00025758,0.0013025
0.8385,0.56059,0.56653,0.56594,0.00077981,0.86439,0.26748,0.00026154,0.0012981
0.83931,0.5606,0.56655,0.56594,0.00077957,0.86682,0.26505,0.00026562,0.0012935
0.84012,0.5606,0.56657,0.56594,0.00077934,0.86925,0.26263,0.00026981,0.0012889
0.84092,0.56061,0.56659,0.56594,0.0007791,0.87167,0.26021,0.0002741,0.0012841
0.84173,0.56062,0.5666,0.56594,0.00077887,0.87408,0.2578,0.00027851,0.0012792
0.84253,0.56062,0.56662,0.56595,0.00077864,0.87649,0.2554,0.00028303,0.0012743
0.84334,0.56063,0.56664,0.56595,0.00077841,0.87888,0.25301,0.00028765,0.0012692
0.84414,0.56063,0.56666,0.56595,0.00077818,0.88127,0.25063,0.00029238,0.001264
0.84495,0.56064,0.56668,0.56595,0.00077796,0.88365,0.24825,0.00029721,0.0012587
0.84575,0.56064,0.56669,0.56595,0.00077773,0.88602,0.24588,0.00030215,0.0012533
0.84656,0.56065,0.56671,0.56596,0.00077751,0.88839,0.24352,0.00030719,0.0012478
0.84736,0.56065,0.56673,0.56596,0.00077729,0.89074,0.24117,0.00031233,0.0012422
0.84817,0.56066,0.56675,0.56596,0.00077706,0.89309,0.23883,0.00031757,0.0012366
0.84898,0.56066,0.56676,0.56596,0.00077685,0.89543,0.23649,0.00032291,0.0012308
0.84978,0.56067,0.56678,0.56596,0.00077663,0.89776,0.23417,0.00032835,0.0012249
0.85059,0.56068,0.5668,0.56597,0.00077641,0.90008,0.23185,0.00033389,0.0012189
0.85139,0.56068,0.56682,0.56597,0.00077619,0.9024,0.22954,0.00033952,0.0012129
0.8522,0.56069,0.56683,0.56597,0.00077598,0.9047,0.22724,0.00034524,0.0012067
0.853,0.56069,0.56685,0.56597,0.00077577,0.907,0.22495,0.00035106,0.0012005
0.85381,0.5607,0.56687,0.56597,0.00077556,0.90928,0.22267,0.00035697,0.0011941
0.85461,0.5607,0.56689,0.56598,0.00077535,0.91156,0.22039,0.00036296,0.0011877
0.85542,0.56071,0.5669,0.56598,0.00077514,0.91383,0.21813,0.00036905,0.0011812
0.85623,0.56071,0.56692,0.56598,0.00077493,0.91609,0.21587,0.00037522,0.0011746
0.85703,0.56072,0.56694,0.56598,0.00077473,0.91835,0.21362,0.00038148,0.001168
0.85784,0.56073,0.56696,0.56599,0.00077452,0.92059,0.21138,0.00038782,0.0011612
0.85864,0.56073,0.56697,0.56599,0.00077432,0.92282,0.20915,0.00039424,0.0011544
0.85945,0.56074,0.56699,0.56599,0.00077412,0.92505,0.20693,0.00040074,0.0011475
0.86025,0.56074,0.56701,0.56599,0.00077392,0.92726,0.20472,0.00040733,0.0011405
0.86106,0.56075,0.56703,0.566,0.00077372,0.92947,0.20252,0.00041399,0.0011335
0.86186,0.56076,0.56704,0.566,0.00077352,0.93167,0.20033,0.00042072,0.0011263
0.86267,0.56076,0.56706,0.566,0.00077333,0.93385,0.19815,0.00042753,0.0011191
0.86347,0.56077,0.56708,0.566,0.00077313,0.93603,0.19597,0.00043442,0.0011118
0.86428,0.56077,0.5671,0.566,0.00077294,0.9382,0.19381,0.00044137,0.0011045
0.86509,0.56078,0.56711,0.56601,0.00077275,0.94036,0.19165,0.00044839,0.0010971
0.86589,0.56078,0.56713,0.56601,0.00077256,0.94251,0.18951,0.00045549,0.0010896
0.8667,0.56079,0.56715,0.56601,0.00077237,0.94465,0.18737,0.00046264,0.0010821
0.8675,0.5608,0.56717,0.56601,0.00077218,0.94678,0.18525,0.00046987,0.0010745
0.86831,0.5608,0.56718,0.56602,0.000772,0.9489,0.18313,0.00047715,0.0010668
0.86911,0.56081,0.5672,0.56602,0.00077181,0.95101,0.18103,0.0004845,0.0010591
0.86992,0.56081,0.56722,0.56602,0.00077163,0.95311,0.17893,0.0004919,0.0010514
0.87072,0.56082,0.56724,0.56602,0.00077145,0.9552,0.17684,0.00049936,0.0010435
0.87153,0.56083,0.56725,0.56603,0.00077127,0.95729,0.17477,0.00050688,0.0010357
0.87233,0.56083,0.56727,0.56603,0.00077109,0.95936,0.1727,0.00051445,0.0010277
0.87314,0.56084,0.56729,0.56603,0.00077091,0.96142,0.17065,0.00052207,0.0010197
0.87395,0.56085,0.56731,0.56603,0.00077073,0.96347,0.1686,0.00052975,0.0010117
0.87475,0.56085,0.56732,0.56604,0.00077056,0.96551,0.16656,0.00053747,0.0010037
0.87556,0.56086,0.56734,0.56604,0.00077039,0.96754,0.16454,0.00054524,0.00099554
0.87636,0.56086,0.56736,0.56604,0.00077022,0.96956,0.16252,0.00055305,0.00098738
0.87717,0.56087,0.56738,0.56604,0.00077005,0.97157,0.16052,0.00056091,0.00097918
0.87797,0.56088,0.56739,0.56605,0.00076988,0.97357,0.15852,0.0005688,0.00097095
0.87878,0.56088,0.56741,0.56605,0.00076971,0.97556,0.15654,0.00057674,0.00096268
0.87958,0.56089,0.56743,0.56605,0.00076954,0.97754,0.15457,0.00058471,0.00095437
0.88039,0.5609,0.56745,0.56605,0.00076938,0.97951,0.1526,0.00059272,0.00094604
0.8812,0.5609,0.56746,0.56606,0.00076922,0.98146,0.15065,0.00060076,0.00093767
0.882,0.56091,0.56748,0.56606,0.00076905,0.98341,0.14871,0.00060884,0.00092927
0.88281,0.56091,0.5675,0.56606,0.00076889,0.98535,0.14678,0.00061694,0.00092085
0.88361,0.56092,0.56752,0.56607,0.00076873,0.98727,0.14486,0.00062507,0.0009124
0.88442,0.56093,0.56753,0.56607,0.00076858,0.98919,0.14295,0.00063323,0.00090393
0.88522,0.56093,0.56755,0.56607,0.00076842,0.99109,0.14105,0.00064141,0.00089544
0.88603,0.56094,0.56757,0.56607,0.00076827,0.99299,0.13916,0.00064961,0.00088692
0.88683,0.56095,0.56759,0.56608,0.00076811,0.99487,0.13729,0.00065783,0.00087839
0.88764,0.56095,0.5676,0.56608,0.00076796,0.99674,0.13542,0.00066607,0.00086985
0.88844,0.56096,0.56762,0.56608,0.00076781,0.9986,0.13357,0.00067432,0.00086129
0.88925,0.56097,0.56764,0.56608,0.00076766,1.0004,0.13172,0.00068259,0.00085273
0.89006,0.56097,0.56766,0.56609,0.00076751,1.0023,0.12989,0.00069088,0.00084415
0.89086,0.56098,0.56767,0.56609,0.00076737,1.0041,0.12807,0.00069917,0.00083556
0.89167,0.56099,0.56769,0.56609,0.00076722,1.0059,0.12626,0.00070747,0.00082697
0.89247,0.56099,0.56771,0.5661,0.00076708,1.0077,0.12446,0.00071578,0.00081838
0.89328,0.561,0.56772,0.5661,0.00076693,1.0095,0.12267,0.00072409,0.00080978
0.89408,0.561,0.56774,0.5661,0.00076679,1.0113,0.1209,0.0007324,0.00080119
0.89489,0.56101,0.56776,0.5661,0.00076665,1.0131,0.11913,0.00074071,0.00079259
0.89569,0.56102,0.56778,0.56611,0.00076651,1.0148,0.11738,0.00074902,0.000784
0.8965,0.56102,0.56779,0.56611,0.00076638,1.0166,0.11564,0.00075733,0.00077542
0.8973,0.56103,0.56781,0.56611,0.00076624,1.0183,0.11391,0.00076564,0.00076685
0.89811,0.56104,0.56783,0.56612,0.00076611,1.02,0.11219,0.00077393,0.00075828
0.89892,0.56104,0.56785,0.56612,0.00076597,1.0218,0.11048,0.00078222,0.00074973
0.89972,0.56105,0.56786,0.56612,0.00076584,1.0235,0.10878,0.00079049,0.00074119
0.90053,0.56106,0.56788,0.56612,0.00076571,1.0251,0.1071,0.00079875,0.00073267
0.90133,0.56106,0.5679,0.56613,0.00076558,1.0268,0.10543,0.000807,0.00072417
0.90214,0.56107,0.56792,0.56613,0.00076546,1.0285,0.10377,0.00081523,0.00071569
0.90294,0.56108,0.56793,0.56613,0.00076533,1.0301,0.10212,0.00082344,0.00070722
0.90375,0.56108,0.56795,0.56614,0.0007652,1.0318,0.10049,0.00083162,0.00069878
0.90455,0.56109,0.56797,0.56614,0.00076508,1.0334,0.098861,0.00083979,0.00069037
0.90536,0.5611,0.56798,0.56614,0.00076496,1.035,0.097248,0.00084793,0.00068199
0.90617,0.56111,0.568,0.56615,0.00076484,1.0366,0.095648,0.00085604,0.00067363
0.90697,0.56111,0.56802,0.56615,0.00076472,1.0382,0.09406,0.00086413,0.00066531
0.90778,0.56112,0.56804,0.56615,0.0007646,1.0398,0.092484,0.00087218,0.00065701
0.90858,0.56113,0.56805,0.56615,0.00076448,1.0414,0.09092,0.0008802,0.00064876
0.90939,0.56113,0.56807,0.56616,0.00076436,1.0429,0.089368,0.00088819,0.00064054
0.91019,0.56114,0.56809,0.56616,0.00076425,1.0445,0.087829,0.00089614,0.00063236
0.911,0.56115,0.56811,0.56616,0.00076414,1.046,0.086301,0.00090405,0.00062422
0.9118,0.56115,0.56812,0.56617,0.00076402,1.0475,0.084786,0.00091193,0.00061612
0.91261,0.56116,0.56814,0.56617,0.00076391,1.0491,0.083284,0.00091976,0.00060807
0.91341,0.56117,0.56816,0.56617,0.0007638,1.0506,0.081793,0.00092755,0.00060006
0.91422,0.56117,0.56817,0.56618,0.00076369,1.052,0.080316,0.00093529,0.0005921
0.91503,0.56118,0.56819,0.56618,0.00076359,1.0535,0.07885,0.00094298,0.00058419
0.91583,0.56119,0.56821,0.56618,0.00076348,1.055,0.077397,0.00095063,0.00057633
0.91664,0.56119,0.56823,0.56619,0.00076338,1.0564,0.075957,0.00095822,0.00056853
0.91744,0.5612,0.56824,0.56619,0.00076327,1.0578,0.074529,0.00096576,0.00056078
0.91825,0.56121,0.56826,0.56619,0.00076317,1.0593,0.073114,0.00097325,0.00055309
0.91905,0.56122,0.56828,0.5662,0.00076307,1.0607,0.071711,0.00098068,0.00054545
0.91986,0.56122,0.56829,0.5662,0.00076297,1.0621,0.070321,0.00098806,0.00053788
0.92066,0.56123,0.56831,0.5662,0.00076287,1.0635,0.068944,0.00099537,0.00053037
0.92147,0.56124,0.56833,0.5662,0.00076277,1.0648,0.06758,0.0010026,0.00052292
0.92227,0.56124,0.56835,0.56621,0.00076267,1.0662,0.066228,0.0010098,0.00051553
0.92308,0.56125,0.56836,0.56621,0.00076258,1.0675,0.064889,0.0010169,0.00050822
0.92389,0.56126,0.56838,0.56621,0.00076249,1.0689,0.063563,0.001024,0.00050097
0.92469,0.56126,0.5684,0.56622,0.00076239,1.0702,0.06225,0.001031,0.00049379
0.9255,0.56127,0.56841,0.56622,0.0007623,1.0715,0.06095,0.0010379,0.00048668
0.9263,0.56128,0.56843,0.56622,0.00076221,1.0728,0.059662,0.0010448,0.00047965
0.92711,0.56128,0.56845,0.56623,0.00076212,1.0741,0.058388,0.0010515,0.00047269
0.92791,0.56129,0.56846,0.56623,0.00076203,1.0753,0.057127,0.0010583,0.00046581
0.92872,0.5613,0.56848,0.56623,0.00076194,1.0766,0.055879,0.0010649,0.00045901
0.92952,0.56131,0.5685,0.56624,0.00076186,1.0778,0.054644,0.0010714,0.00045229
0.93033,0.56131,0.56851,0.56624,0.00076177,1.0791,0.053422,0.0010779,0.00044564
0.93113,0.56132,0.56853,0.56624,0.00076169,1.0803,0.052213,0.0010843,0.00043908
0.93194,0.56133,0.56855,0.56625,0.00076161,1.0815,0.051017,0.0010906,0.0004326
0.93275,0.56133,0.56857,0.56625,0.00076152,1.0827,0.049835,0.0010968,0.00042621
0.93355,0.56134,0.56858,0.56625,0.00076144,1.0838,0.048665,0.001103,0.00041991
0.93436,0.56135,0.5686,0.56626,0.00076136,1.085,0.047509,0.001109,0.00041369
0.93516,0.56136,0.56862,0.56626,0.00076129,1.0862,0.046367,0.001115,0.00040756
0.93597,0.56136,0.56863,0.56626,0.00076121,1.0873,0.045237,0.0011209,0.00040153
0.93677,0.56137,0.56865,0.56627,0.00076113,1.0884,0.044121,0.0011267,0.00039558
0.93758,0.56138,0.56867,0.56627,0.00076106,1.0895,0.043018,0.0011324,0.00038973
0.93838,0.56138,0.56868,0.56627,0.00076098,1.0906,0.041929,0.001138,0.00038398
0.93919,0.56139,0.5687,0.56628,0.00076091,1.0917,0.040853,0.0011435,0.00037832
0.94,0.5614,0.56872,0.56628,0.00076084,1.0928,0.039791,0.0011489,0.00037275
0.9408,0.56141,0.56873,0.56628,0.00076076,1.0938,0.038742,0.0011542,0.00036729
0.94161,0.56141,0.56875,0.56629,0.00076069,1.0949,0.037707,0.0011595,0.00036192
0.94241,0.56142,0.56877,0.56629,0.00076062,1.0959,0.036685,0.0011646,0.00035666
0.94322,0.56143,0.56878,0.56629,0.00076056,1.0969,0.035677,0.0011696,0.0003515
0.94402,0.56143,0.5688,0.5663,0.00076049,1.0979,0.034682,0.0011745,0.00034644
0.94483,0.56144,0.56882,0.5663,0.00076042,1.0989,0.033701,0.0011794,0.00034148
0.94563,0.56145,0.56883,0.5663,0.00076036,1.0999,0.032734,0.0011841,0.00033663
0.94644,0.56146,0.56885,0.56631,0.00076029,1.1008,0.03178,0.0011887,0.00033189
0.94724,0.56146,0.56887,0.56631,0.00076023,1.1018,0.03084,0.0011932,0.00032725
0.94805,0.56147,0.56888,0.56631,0.00076017,1.1027,0.029914,0.0011976,0.00032272
0.94886,0.56148,0.5689,0.56632,0.00076011,1.1036,0.029002,0.0012019,0.0003183
0.94966,0.56148,0.56891,0.56632,0.00076005,1.1045,0.028103,0.0012061,0.00031399
0.95047,0.56149,0.56893,0.56632,0.00075999,1.1054,0.027218,0.0012102,0.00030979
0.95127,0.5615,0.56895,0.56633,0.00075993,1.1063,0.026347,0.0012141,0.00030571
0.95208,0.56151,0.56896,0.56633,0.00075987,1.1072,0.02549,0.001218,0.00030173
0.95288,0.56151,0.56898,0.56634,0.00075981,1.108,0.024646,0.0012218,0.00029787
0.95369,0.56152,0.569,0.56634,0.00075976,1.1089,0.023817,0.0012254,0.00029412
0.95449,0.56153,0.56901,0.56634,0.0007597,1.1097,0.023001,0.0012289,0.00029049
0.9553,0.56153,0.56903,0.56635,0.00075965,1.1105,0.022199,0.0012323,0.00028698
0.9561,0.56154,0.56904,0.56635,0.0007596,1.1113,0.021411,0.0012356,0.00028358
0.95691,0.56155,0.56906,0.56635,0.00075954,1.1121,0.020638,0.0012388,0.00028029
0.95772,0.56156,0.56908,0.56636,0.00075949,1.1128,0.019878,0.0012419,0.00027713
0.95852,0.56156,0.56909,0.56636,0.00075944,1.1136,0.019132,0.0012448,0.00027408
0.95933,0.56157,0.56911,0.56636,0.00075939,1.1143,0.0184,0.0012476,0.00027116
0.96013,0.56158,0.56913,0.56637,0.00075934,1.1151,0.017682,0.0012503,0.00026835
0.96094,0.56159,0.56914,0.56637,0.00075929,1.1158,0.016979,0.0012529,0.00026566
0.96174,0.56159,0.56916,0.56637,0.00075925,1.1165,0.016289,0.0012554,0.0002631
0.96255,0.5616,0.56917,0.56638,0.0007592,1.1171,0.015613,0.0012578,0.00026065
0.96335,0.56161,0.56919,0.56638,0.00075916,1.1178,0.014952,0.00126,0.00025833
0.96416,0.56161,0.56921,0.56638,0.00075911,1.1185,0.014305,0.0012621,0.00025613
0.96497,0.56162,0.56922,0.56639,0.00075907,1.1191,0.013671,0.0012641,0.00025405
0.96577,0.56163,0.56924,0.56639,0.00075902,1.1197,0.013052,0.001266,0.00025209
0.96658,0.56164,0.56925,0.56639,0.00075898,1.1203,0.012448,0.0012677,0.00025026
0.96738,0.56164,0.56927,0.5664,0.00075894,1.1209,0.011857,0.0012693,0.00024855
0.96819,0.56165,0.56928,0.5664,0.0007589,1.1215,0.01128,0.0012708,0.00024696
0.96899,0.56166,0.5693,0.56641,0.00075886,1.1221,0.010718,0.0012722,0.0002455
0.9698,0.56166,0.56932,0.56641,0.00075882,1.1226,0.01017,0.0012735,0.00024416
0.9706,0.56167,0.56933,0.56641,0.00075878,1.1232,0.0096366,0.0012746,0.00024295
0.97141,0.56168,0.56935,0.56642,0.00075875,1.1237,0.0091171,0.0012756,0.00024186
0.97221,0.56169,0.56936,0.56642,0.00075871,1.1242,0.008612,0.0012765,0.00024089
0.97302,0.56169,0.56938,0.56642,0.00075867,1.1247,0.0081211,0.0012773,0.00024005
0.97383,0.5617,0.56939,0.56643,0.00075864,1.1252,0.0076445,0.0012779,0.00023934
0.97463,0.56171,0.56941,0.56643,0.0007586,1.1257,0.0071822,0.0012785,0.00023875
0.97544,0.56172,0.56942,0.56643,0.00075857,1.1261,0.0067343,0.0012789,0.00023828
0.97624,0.56172,0.56944,0.56644,0.00075854,1.1266,0.0063007,0.0012791,0.00023794
0.97705,0.56173,0.56946,0.56644,0.0007585,1.127,0.0058814,0.0012793,0.00023773
0.97785,0.56174,0.56947,0.56644,0.00075847,1.1274,0.0054765,0.0012793,0.00023764
0.97866,0.56174,0.56949,0.56645,0.00075844,1.1278,0.005086,0.0012792,0.00023767
0.97946,0.56175,0.5695,0.56645,0.00075841,1.1282,0.0047098,0.001279,0.00023783
0.98027,0.56176,0.56952,0.56646,0.00075838,1.1286,0.0043481,0.0012787,0.00023811
0.98107,0.56177,0.56953,0.56646,0.00075835,1.1289,0.0040007,0.0012782,0.00023852
0.98188,0.56177,0.56955,0.56646,0.00075833,1.1293,0.0036678,0.0012776,0.00023905
0.98269,0.56178,0.56956,0.56647,0.0007583,1.1296,0.0033493,0.0012769,0.0002397
0.98349,0.56179,0.56958,0.56647,0.00075827,1.1299,0.0030452,0.0012761,0.00024048
0.9843,0.56179,0.56959,0.56647,0.00075825,1.1302,0.0027555,0.0012751,0.00024138
0.9851,0.5618,0.56961,0.56648,0.00075822,1.1305,0.0024803,0.001274,0.00024241
0.98591,0.56181,0.56962,0.56648,0.0007582,1.1307,0.0022195,0.0012728,0.00024355
0.98671,0.56182,0.56964,0.56648,0.00075817,1.131,0.0019732,0.0012715,0.00024482
0.98752,0.56182,0.56965,0.56649,0.00075815,1.1312,0.0017413,0.0012701,0.00024621
0.98832,0.56183,0.56967,0.56649,0.00075813,1.1315,0.0015239,0.0012685,0.00024772
0.98913,0.56184,0.56968,0.5665,0.00075811,1.1317,0.001321,0.0012669,0.00024936
0.98993,0.56184,0.5697,0.5665,0.00075809,1.1319,0.0011325,0.0012651,0.00025111
0.99074,0.56185,0.56971,0.5665,0.00075807,1.132,0.00095858,0.0012632,0.00025298
0.99155,0.56186,0.56973,0.56651,0.00075805,1.1322,0.0007991,0.0012611,0.00025497
0.99235,0.56187,0.56974,0.56651,0.00075803,1.1324,0.00065411,0.001259,0.00025708
0.99316,0.56187,0.56976,0.56651,0.00075801,1.1325,0.00052361,0.0012567,0.0002593
0.99396,0.56188,0.56977,0.56652,0.00075799,1.1326,0.00040762,0.0012543,0.00026165
0.99477,0.56189,0.56978,0.56652,0.00075797,1.1327,0.00030612,0.0012518,0.00026411
0.99557,0.56189,0.5698,0.56652,0.00075796,1.1328,0.00021913,0.0012492,0.00026668
0.99638,0.5619,0.56981,0.56653,0.00075794,1.1329,0.00014664,0.0012465,0.00026937
0.99718,0.56191,0.56983,0.56653,0.00075793,1.133,8.8663e-05,0.0012437,0.00027218
0.99799,0.56192,0.56984,0.56654,0.00075791,1.133,4.5193e-05,0.0012407,0.0002751
0.9988,0.56192,0.56986,0.56654,0.0007579,1.1331,1.6233e-05,0.0012377,0.00027813
0.9996,0.56193,0.56987,0.56654,0.00075788,1.1331,1.7832e-06,0.0012345,0.00028127
1.0004,0.56194,0.56989,0.56655,0.00075787,1.1331,1.8448e-06,0.0012312,0.00028453
1.0012,0.56194,0.5699,0.56655,0.00075786,1.1331,1.6418e-05,0.0012278,0.00028789
1.002,0.56195,0.56991,0.56655,0.00075785,1.1331,4.5501e-05,0.0012243,0.00029136
1.0028,0.56196,0.56993,0.56656,0.00075784,1.133,8.9095e-05,0.0012207,0.00029494
1.0036,0.56196,0.56994,0.56656,0.00075783,1.133,0.0001472,0.001217,0.00029863
1.0044,0.56197,0.56996,0.56656,0.00075782,1.1329,0.00021981,0.0012132,0.00030243
1.0052,0.56198,0.56997,0.56657,0.00075781,1.1328,0.00030692,0.0012093,0.00030633
1.006,0.56199,0.56998,0.56657,0.0007578,1.1327,0.00040854,0.0012053,0.00031033
1.0069,0.56199,0.57,0.56657,0.00075779,1.1326,0.00052466,0.0012011,0.00031444
1.0077,0.562,0.57001,0.56658,0.00075779,1.1325,0.00065528,0.0011969,0.00031865
1.0085,0.56201,0.57003,0.56658,0.00075778,1.1324,0.00080039,0.0011926,0.00032296
1.0093,0.56201,0.57004,0.56659,0.00075777,1.1322,0.00095999,0.0011882,0.00032737
1.0101,0.56202,0.57005,0.56659,0.00075777,1.132,0.0011341,0.0011837,0.00033188
1.0109,0.56203,0.57007,0.56659,0.00075776,1.1319,0.0013227,0.001179,0.00033649
1.0117,0.56203,0.57008,0.5666,0.00075776,1.1317,0.0015257,0.0011743,0.00034119
1.0125,0.56204,0.57009,0.5666,0.00075776,1.1315,0.0017432,0.0011695,0.00034599
1.0133,0.56205,0.57011,0.5666,0.00075775,1.1312,0.0019752,0.0011646,0.00035088
1.0141,0.56206,0.57012,0.56661,0.00075775,1.131,0.0022217,0.0011596,0.00035586
1.0149,0.56206,0.57013,0.56661,0.00075775,1.1307,0.0024826,0.0011546,0.00036094
1.0157,0.56207,0.57015,0.56661,0.00075775,1.1305,0.0027579,0.0011494,0.00036611
1.0165,0.56208,0.57016,0.56662,0.00075775,1.1302,0.0030477,0.0011441,0.00037136
1.0173,0.56208,0.57017,0.56662,0.00075775,1.1299,0.0033519,0.0011388,0.0003767
1.0181,0.56209,0.57019,0.56663,0.00075775,1.1296,0.0036706,0.0011334,0.00038213
1.0189,0.5621,0.5702,0.56663,0.00075775,1.1293,0.0040036,0.0011279,0.00038764
1.0197,0.5621,0.57021,0.56663,0.00075775,1.1289,0.0043511,0.0011223,0.00039324
1.0205,0.56211,0.57023,0.56664,0.00075776,1.1286,0.004713,0.0011166,0.00039891
1.0213,0.56212,0.57024,0.56664,0.00075776,1.1282,0.0050892,0.0011109,0.00040467
1.0222,0.56212,0.57025,0.56664,0.00075777,1.1278,0.0054799,0.001105,0.00041051
1.023,0.56213,0.57026,0.56665,0.00075777,1.1274,0.0058849,0.0010991,0.00041642
1.0238,0.56214,0.57028,0.56665,0.00075778,1.127,0.0063043,0.0010931,0.00042241
1.0246,0.56214,0.57029,0.56665,0.00075778,1.1266,0.006738,0.0010871,0.00042848
1.0254,0.56215,0.5703,0.56666,0.00075779,1.1261,0.0071861,0.001081,0.00043461
1.0262,0.56216,0.57032,0.56666,0.0007578,1.1257,0.0076485,0.0010748,0.00044082
1.027,0.56217,0.57033,0.56667,0.0007578,1.1252,0.0081252,0.0010685,0.0004471
1.0278,0.56217,0.57034,0.56667,0.00075781,1.1247,0.0086162,0.0010622,0.00045344
1.0286,0.56218,0.57035,0.56667,0.00075782,1.1242,0.0091215,0.0010558,0.00045986
1.0294,0.56219,0.57037,0.56668,0.00075783,1.1237,0.0096411,0.0010493,0.00046633
1.0302,0.56219,0.57038,0.56668,0.00075784,1.1232,0.010175,0.0010428,0.00047288
1.031,0.5622,0.57039,0.56668,0.00075785,1.1226,0.010723,0.0010362,0.00047948
1.0318,0.56221,0.5704,0.56669,0.00075787,1.1221,0.011285,0.0010296,0.00048614
1.0326,0.56221,0.57041,0.56669,0.00075788,1.1215,0.011862,0.0010229,0.00049286
1.0334,0.56222,0.57043,0.56669,0.00075789,1.1209,0.012453,0.0010161,0.00049964
1.0342,0.56223,0.57044,0.5667,0.00075791,1.1203,0.013058,0.0010093,0.00050648
1.035,0.56223,0.57045,0.5667,0.00075792,1.1197,0.013677,0.0010025,0.00051336
1.0358,0.56224,0.57046,0.5667,0.00075794,1.1191,0.01431,0.00099557,0.0005203
1.0367,0.56225,0.57047,0.56671,0.00075795,1.1185,0.014957,0.00098862,0.00052729
1.0375,0.56225,0.57049,0.56671,0.00075797,1.1178,0.015619,0.00098161,0.00053433
1.0383,0.56226,0.5705,0.56671,0.00075799,1.1171,0.016295,0.00097456,0.00054141
1.0391,0.56227,0.57051,0.56672,0.00075801,1.1165,0.016984,0.00096747,0.00054854
1.0399,0.56227,0.57052,0.56672,0.00075802,1.1158,0.017688,0.00096034,0.00055571
1.0407,0.56228,0.57053,0.56673,0.00075804,1.115,0.018406,0.00095316,0.00056292
1.0415,0.56229,0.57054,0.56673,0.00075806,1.1143,0.019138,0.00094595,0.00057018
1.0423,0.56229,0.57056,0.56673,0.00075809,1.1136,0.019884,0.0009387,0.00057747
1.0431,0.5623,0.57057,0.56674,0.00075811,1.1128,0.020644,0.00093142,0.00058479
1.0439,0.56231,0.57058,0.56674,0.00075813,1.1121,0.021418,0.0009241,0.00059215
1.0447,0.56231,0.57059,0.56674,0.00075815,1.1113,0.022206,0.00091676,0.00059955
1.0455,0.56232,0.5706,0.56675,0.00075818,1.1105,0.023008,0.00090938,0.00060697
1.0463,0.56232,0.57061,0.56675,0.0007582,1.1097,0.023824,0.00090198,0.00061442
1.0471,0.56233,0.57062,0.56675,0.00075823,1.1089,0.024653,0.00089455,0.0006219
1.0479,0.56234,0.57063,0.56676,0.00075825,1.108,0.025497,0.0008871,0.00062941
1.0487,0.56234,0.57064,0.56676,0.00075828,1.1072,0.026354,0.00087962,0.00063694
1.0495,0.56235,0.57066,0.56676,0.00075831,1.1063,0.027225,0.00087213,0.00064449
1.0503,0.56236,0.57067,0.56677,0.00075834,1.1054,0.02811,0.00086462,0.00065206
1.0512,0.56236,0.57068,0.56677,0.00075837,1.1045,0.029009,0.00085709,0.00065965
1.052,0.56237,0.57069,0.56677,0.0007584,1.1036,0.029922,0.00084954,0.00066725
1.0528,0.56238,0.5707,0.56678,0.00075843,1.1027,0.030848,0.00084199,0.00067487
1.0536,0.56238,0.57071,0.56678,0.00075846,1.1018,0.031788,0.00083442,0.0006825
1.0544,0.56239,0.57072,0.56678,0.00075849,1.1008,0.032742,0.00082684,0.00069014
1.0552,0.5624,0.57073,0.56679,0.00075853,1.0999,0.03371,0.00081926,0.00069779
1.056,0.5624,0.57074,0.56679,0.00075856,1.0989,0.034691,0.00081167,0.00070545
1.0568,0.56241,0.57075,0.56679,0.0007586,1.0979,0.035685,0.00080408,0.00071312
1.0576,0.56241,0.57076,0.5668,0.00075863,1.0969,0.036694,0.00079649,0.00072078
1.0584,0.56242,0.57077,0.5668,0.00075867,1.0959,0.037716,0.00078889,0.00072845
1.0592,0.56243,0.57078,0.5668,0.00075871,1.0949,0.038751,0.0007813,0.00073612
1.06,0.56243,0.57079,0.56681,0.00075875,1.0938,0.0398,0.00077371,0.00074378
1.0608,0.56244,0.5708,0.56681,0.00075879,1.0928,0.040863,0.00076613,0.00075145
1.0616,0.56245,0.57081,0.56681,0.00075883,1.0917,0.041938,0.00075856,0.0007591
1.0624,0.56245,0.57082,0.56682,0.00075887,1.0906,0.043028,0.00075099,0.00076675
1.0632,0.56246,0.57083,0.56682,0.00075891,1.0895,0.044131,0.00074344,0.00077439
1.064,0.56246,0.57084,0.56682,0.00075896,1.0884,0.045247,0.0007359,0.00078202
1.0648,0.56247,0.57085,0.56683,0.000759,1.0873,0.046376,0.00072837,0.00078963
1.0657,0.56248,0.57086,0.56683,0.00075905,1.0861,0.047519,0.00072086,0.00079723
1.0665,0.56248,0.57087,0.56683,0.00075909,1.085,0.048675,0.00071337,0.00080482
1.0673,0.56249,0.57088,0.56684,0.00075914,1.0838,0.049845,0.0007059,0.00081238
1.0681,0.56249,0.57088,0.56684,0.00075919,1.0827,0.051027,0.00069845,0.00081993
1.0689,0.5625,0.57089,0.56684,0.00075924,1.0815,0.052223,0.00069103,0.00082745
1.0697,0.56251,0.5709,0.56685,0.00075929,1.0803,0.053432,0.00068363,0.00083495
1.0705,0.56251,0.57091,0.56685,0.00075934,1.079,0.054654,0.00067626,0.00084243
1.0713,0.56252,0.57092,0.56685,0.00075939,1.0778,0.055889,0.00066892,0.00084987
1.0721,0.56253,0.57093,0.56686,0.00075945,1.0766,0.057138,0.00066161,0.00085729
1.0729,0.56253,0.57094,0.56686,0.0007595,1.0753,0.058399,0.00065433,0.00086468
1.0737,0.56254,0.57095,0.56686,0.00075956,1.0741,0.059673,0.00064708,0.00087204
1.0745,0.56254,0.57095,0.56687,0.00075962,1.0728,0.060961,0.00063987,0.00087936
1.0753,0.56255,0.57096,0.56687,0.00075967,1.0715,0.062261,0.0006327,0.00088665
1.0761,0.56256,0.57097,0.56687,0.00075973,1.0702,0.063574,0.00062557,0.00089389
1.0769,0.56256,0.57098,0.56688,0.00075979,1.0689,0.0649,0.00061848,0.0009011
1.0777,0.56257,0.57099,0.56688,0.00075985,1.0675,0.066239,0.00061144,0.00090827
1.0785,0.56257,0.571,0.56688,0.00075992,1.0662,0.067591,0.00060443,0.0009154
1.0793,0.56258,0.571,0.56689,0.00075998,1.0648,0.068956,0.00059748,0.00092248
1.0801,0.56258,0.57101,0.56689,0.00076005,1.0634,0.070333,0.00059057,0.00092952
1.081,0.56259,0.57102,0.56689,0.00076011,1.0621,0.071723,0.00058371,0.00093651
1.0818,0.5626,0.57103,0.5669,0.00076018,1.0607,0.073126,0.0005769,0.00094345
1.0826,0.5626,0.57104,0.5669,0.00076025,1.0593,0.074541,0.00057015,0.00095035
1.0834,0.56261,0.57104,0.5669,0.00076032,1.0578,0.075969,0.00056345,0.00095719
1.0842,0.56261,0.57105,0.56691,0.00076039,1.0564,0.077409,0.0005568,0.00096397
1.085,0.56262,0.57106,0.56691,0.00076046,1.055,0.078862,0.00055022,0.0009707
1.0858,0.56263,0.57107,0.56691,0.00076053,1.0535,0.080328,0.00054369,0.00097738
1.0866,0.56263,0.57107,0.56692,0.00076061,1.052,0.081806,0.00053722,0.000984
1.0874,0.56264,0.57108,0.56692,0.00076068,1.0505,0.083296,0.00053081,0.00099055
1.0882,0.56264,0.57109,0.56692,0.00076076,1.049,0.084799,0.00052447,0.00099705
1.089,0.56265,0.57109,0.56692,0.00076084,1.0475,0.086314,0.00051819,0.0010035
1.0898,0.56265,0.5711,0.56693,0.00076092,1.046,0.087842,0.00051198,0.0010099
1.0906,0.56266,0.57111,0.56693,0.000761,1.0445,0.089381,0.00050584,0.0010162
1.0914,0.56267,0.57111,0.56693,0.00076108,1.0429,0.090933,0.00049977,0.0010224
1.0922,0.56267,0.57112,0.56694,0.00076117,1.0414,0.092497,0.00049376,0.0010286
1.093,0.56268,0.57113,0.56694,0.00076125,1.0398,0.094073,0.00048783,0.0010347
1.0938,0.56268,0.57113,0.56694,0.00076134,1.0382,0.095662,0.00048198,0.0010407
1.0946,0.56269,0.57114,0.56695,0.00076143,1.0366,0.097262,0.00047619,0.0010467
1.0955,0.56269,0.57115,0.56695,0.00076151,1.035,0.098875,0.00047049,0.0010525
1.0963,0.5627,0.57115,0.56695,0.00076161,1.0334,0.1005,0.00046486,0.0010584
1.0971,0.5627,0.57116,0.56695,0.0007617,1.0318,0.10214,0.00045931,0.0010641
1.0979,0.56271,0.57116,0.56696,0.00076179,1.0301,0.10378,0.00045384,0.0010697
1.0987,0.56272,0.57117,0.56696,0.00076189,1.0285,0.10544,0.00044845,0.0010753
1.0995,0.56272,0.57118,0.56696,0.00076198,1.0268,0.10712,0.00044314,0.0010808
1.1003,0.56273,0.57118,0.56697,0.00076208,1.0251,0.1088,0.00043792,0.0010862
1.1011,0.56273,0.57119,0.56697,0.00076218,1.0234,0.11049,0.00043278,0.0010916
1.1019,0.56274,0.57119,0.56697,0.00076228,1.0217,0.1122,0.00042773,0.0010968
1.1027,0.56274,0.5712,0.56698,0.00076238,1.02,0.11392,0.00042276,0.001102
1.1035,0.56275,0.5712,0.56698,0.00076249,1.0183,0.11565,0.00041788,0.0011071
1.1043,0.56275,0.57121,0.56698,0.00076259,1.0166,0.11739,0.0004131,0.0011121
1.1051,0.56276,0.57121,0.56698,0.0007627,1.0148,0.11915,0.0004084,0.001117
1.1059,0.56276,0.57122,0.56699,0.00076281,1.0131,0.12091,0.00040379,0.0011218
1.1067,0.56277,0.57122,0.56699,0.00076292,1.0113,0.12269,0.00039928,0.0011266
1.1075,0.56277,0.57123,0.56699,0.00076303,1.0095,0.12447,0.00039486,0.0011312
1.1083,0.56278,0.57123,0.567,0.00076315,1.0077,0.12627,0.00039054,0.0011358
1.1091,0.56279,0.57124,0.567,0.00076326,1.0059,0.12808,0.00038631,0.0011402
1.11,0.56279,0.57124,0.567,0.00076338,1.0041,0.1299,0.00038217,0.0011446
1.1108,0.5628,0.57125,0.567,0.0007635,1.0023,0.13174,0.00037814,0.0011489
1.1116,0.5628,0.57125,0.56701,0.00076362,1.0004,0.13358,0.0003742,0.001153
1.1124,0.56281,0.57125,0.56701,0.00076374,0.99858,0.13544,0.00037036,0.0011571
1.1132,0.56281,0.57126,0.56701,0.00076386,0.99672,0.1373,0.00036662,0.0011611
1.114,0.56282,0.57126,0.56701,0.00076399,0.99485,0.13918,0.00036298,0.001165
1.1148,0.56282,0.57127,0.56702,0.00076411,0.99297,0.14107,0.00035944,0.0011688
1.1156,0.56283,0.57127,0.56702,0.00076424,0.99108,0.14296,0.000356,0.0011725
1.1164,0.56283,0.57127,0.56702,0.00076437,0.98917,0.14487,0.00035267,0.0011761
1.1172,0.56284,0.57128,0.56703,0.00076451,0.98726,0.14679,0.00034944,0.0011796
1.118,0.56284,0.57128,0.56703,0.00076464,0.98533,0.14873,0.00034632,0.001183
1.1188,0.56285,0.57128,0.56703,0.00076478,0.98339,0.15067,0.0003433,0.0011863
1.1196,0.56285,0.57129,0.56703,0.00076491,0.98145,0.15262,0.00034038,0.0011894
1.1204,0.56286,0.57129,0.56704,0.00076505,0.97949,0.15458,0.00033757,0.0011925
1.1212,0.56286,0.57129,0.56704,0.00076519,0.97752,0.15656,0.00033487,0.0011955
1.122,0.56287,0.5713,0.56704,0.00076534,0.97554,0.15854,0.00033227,0.0011984
1.1228,0.56287,0.5713,0.56704,0.00076548,0.97355,0.16054,0.00032978,0.0012012
1.1236,0.56288,0.5713,0.56705,0.00076563,0.97155,0.16254,0.0003274,0.0012039
1.1245,0.56288,0.5713,0.56705,0.00076578,0.96954,0.16456,0.00032513,0.0012064
1.1253,0.56289,0.57131,0.56705,0.00076593,0.96752,0.16658,0.00032297,0.0012089
1.1261,0.56289,0.57131,0.56705,0.00076608,0.96549,0.16862,0.00032092,0.0012112
1.1269,0.5629,0.57131,0.56706,0.00076624,0.96345,0.17066,0.00031897,0.0012135
1.1277,0.5629,0.57131,0.56706,0.00076639,0.9614,0.17272,0.00031714,0.0012156
1.1285,0.56291,0.57132,0.56706,0.00076655,0.95934,0.17479,0.00031542,0.0012177
1.1293,0.56291,0.57132,0.56706,0.00076671,0.95727,0.17686,0.00031381,0.0012196
1.1301,0.56292,0.57132,0.56707,0.00076687,0.95519,0.17895,0.0003123,0.0012214
1.1309,0.56292,0.57132,0.56707,0.00076704,0.9531,0.18104,0.00031091,0.0012232
1.1317,0.56293,0.57132,0.56707,0.00076721,0.95099,0.18315,0.00030963,0.0012248
1.1325,0.56293,0.57132,0.56707,0.00076737,0.94888,0.18527,0.00030847,0.0012263
1.1333,0.56294,0.57133,0.56708,0.00076754,0.94676,0.18739,0.00030741,0.0012277
1.1341,0.56294,0.57133,0.56708,0.00076772,0.94463,0.18953,0.00030647,0.001229
1.1349,0.56294,0.57133,0.56708,0.00076789,0.94249,0.19167,0.00030563,0.0012301
1.1357,0.56295,0.57133,0.56708,0.00076807,0.94034,0.19383,0.00030491,0.0012312
1.1365,0.56295,0.57133,0.56709,0.00076825,0.93818,0.19599,0.00030431,0.0012322
1.1373,0.56296,0.57133,0.56709,0.00076843,0.93601,0.19816,0.00030381,0.001233
1.1381,0.56296,0.57133,0.56709,0.00076861,0.93384,0.20035,0.00030343,0.0012338
1.1389,0.56297,0.57133,0.56709,0.0007688,0.93165,0.20254,0.00030315,0.0012344
1.1398,0.56297,0.57133,0.5671,0.00076898,0.92945,0.20474,0.00030299,0.001235
1.1406,0.56298,0.57133,0.5671,0.00076917,0.92724,0.20695,0.00030294,0.0012354
1.1414,0.56298,0.57133,0.5671,0.00076936,0.92503,0.20917,0.00030301,0.0012357
1.1422,0.56299,0.57133,0.5671,0.00076956,0.9228,0.2114,0.00030318,0.0012359
1.143,0.56299,0.57133,0.56711,0.00076975,0.92057,0.21364,0.00030347,0.001236
1.1438,0.563,0.57133,0.56711,0.00076995,0.91833,0.21589,0.00030386,0.001236
1.1446,0.563,0.57133,0.56711,0.00077015,0.91607,0.21815,0.00030437,0.0012359
1.1454,0.563,0.57133,0.56711,0.00077035,0.91381,0.22041,0.00030499,0.0012357
1.1462,0.56301,0.57133,0.56711,0.00077056,0.91154,0.22269,0.00030572,0.0012354
1.147,0.56301,0.57133,0.56712,0.00077077,0.90926,0.22497,0.00030655,0.001235
1.1478,0.56302,0.57133,0.56712,0.00077097,0.90698,0.22726,0.0003075,0.0012344
1.1486,0.56302,0.57133,0.56712,0.00077119,0.90468,0.22956,0.00030856,0.0012338
1.1494,0.56303,0.57133,0.56712,0.0007714,0.90238,0.23187,0.00030972,0.0012331
1.1502,0.56303,0.57132,0.56712,0.00077162,0.90006,0.23419,0.000311,0.0012322
1.151,0.56304,0.57132,0.56713,0.00077183,0.89774,0.23651,0.00031238,0.0012313
1.1518,0.56304,0.57132,0.56713,0.00077205,0.89541,0.23885,0.00031387,0.0012302
1.1526,0.56304,0.57132,0.56713,0.00077228,0.89307,0.24119,0.00031546,0.0012291
1.1534,0.56305,0.57132,0.56713,0.0007725,0.89072,0.24354,0.00031717,0.0012278
1.1543,0.56305,0.57132,0.56714,0.00077273,0.88837,0.2459,0.00031897,0.0012265
1.1551,0.56306,0.57131,0.56714,0.00077296,0.886,0.24827,0.00032089,0.001225
1.1559,0.56306,0.57131,0.56714,0.00077319,0.88363,0.25065,0.00032291,0.0012235
1.1567,0.56307,0.57131,0.56714,0.00077342,0.88125,0.25303,0.00032503,0.0012218
1.1575,0.56307,0.57131,0.56714,0.00077366,0.87886,0.25542,0.00032725,0.0012201
1.1583,0.56307,0.57131,0.56715,0.0007739,0.87647,0.25782,0.00032958,0.0012182
1.1591,0.56308,0.5713,0.56715,0.00077414,0.87406,0.26023,0.00033201,0.0012163
1.1599,0.56308,0.5713,0.56715,0.00077439,0.87165,0.26265,0.00033454,0.0012142
1.1607,0.56309,0.5713,0.56715,0.00077463,0.86923,0.26507,0.00033717,0.0012121
1.1615,0.56309,0.57129,0.56715,0.00077488,0.8668,0.2675,0.0003399,0.0012099
1.1623,0.56309,0.57129,0.56716,0.00077513,0.86437,0.26994,0.00034273,0.0012075
1.1631,0.5631,0.57129,0.56716,0.00077538,0.86193,0.27239,0.00034566,0.0012051
1.1639,0.5631,0.57128,0.56716,0.00077564,0.85947,0.27484,0.00034868,0.0012026
1.1647,0.56311,0.57128,0.56716,0.0007759,0.85702,0.27731,0.0003518,0.0012
1.1655,0.56311,0.57128,0.56716,0.00077616,0.85455,0.27977,0.00035502,0.0011973
1.1663,0.56311,0.57127,0.56716,0.00077642,0.85208,0.28225,0.00035833,0.0011945
1.1671,0.56312,0.57127,0.56717,0.00077669,0.8496,0.28473,0.00036173,0.0011916
1.1679,0.56312,0.57126,0.56717,0.00077696,0.84711,0.28723,0.00036522,0.0011887
1.1688,0.56313,0.57126,0.56717,0.00077723,0.84462,0.28972,0.00036881,0.0011856
1.1696,0.56313,0.57126,0.56717,0.0007775,0.84211,0.29223,0.00037249,0.0011825
1.1704,0.56313,0.57125,0.56717,0.00077777,0.83961,0.29474,0.00037625,0.0011793
1.1712,0.56314,0.57125,0.56718,0.00077805,0.83709,0.29726,0.00038011,0.001176
1.172,0.56314,0.57124,0.56718,0.00077833,0.83457,0.29979,0.00038405,0.0011726
1.1728,0.56315,0.57124,0.56718,0.00077861,0.83204,0.30232,0.00038808,0.0011692
1.1736,0.56315,0.57123,0.56718,0.0007789,0.8295,0.30486,0.00039219,0.0011656
1.1744,0.56315,0.57123,0.56718,0.00077919,0.82696,0.30741,0.00039638,0.001162
1.1752,0.56316,0.57122,0.56718,0.00077948,0.82441,0.30996,0.00040066,0.0011583
1.176,0.56316,0.57122,0.56719,0.00077977,0.82185,0.31252,0.00040502,0.0011545
1.1768,0.56317,0.57121,0.56719,0.00078007,0.81929,0.31508,0.00040946,0.0011507
1.1776,0.56317,0.5712,0.56719,0.00078036,0.81672,0.31766,0.00041398,0.0011467
1.1784,0.56317,0.5712,0.56719,0.00078066,0.81414,0.32024,0.00041858,0.0011427
1.1792,0.56318,0.57119,0.56719,0.00078097,0.81156,0.32282,0.00042325,0.0011387
1.18,0.56318,0.57119,0.56719,0.00078127,0.80897,0.32541,0.000428,0.0011345
1.1808,0.56318,0.57118,0.56719,0.00078158,0.80638,0.32801,0.00043282,0.0011303
1.1816,0.56319,0.57117,0.5672,0.00078189,0.80378,0.33061,0.00043772,0.0011261
1.1824,0.56319,0.57117,0.5672,0.0007822,0.80117,0.33322,0.00044268,0.0011217
1.1833,0.5632,0.57116,0.5672,0.00078252,0.79856,0.33584,0.00044772,0.0011173
1.1841,0.5632,0.57115,0.5672,0.00078284,0.79594,0.33846,0.00045282,0.0011128
1.1849,0.5632,0.57115,0.5672,0.00078316,0.79332,0.34109,0.000458,0.0011083
1.1857,0.56321,0.57114,0.5672,0.00078348,0.79068,0.34372,0.00046323,0.0011037
1.1865,0.56321,0.57113,0.56721,0.00078381,0.78805,0.34636,0.00046853,0.0010991
1.1873,0.56321,0.57112,0.56721,0.00078413,0.78541,0.34901,0.0004739,0.0010944
1.1881,0.56322,0.57112,0.56721,0.00078446,0.78276,0.35166,0.00047932,0.0010896
1.1889,0.56322,0.57111,0.56721,0.0007848,0.78011,0.35431,0.00048481,0.0010848
1.1897,0.56322,0.5711,0.56721,0.00078513,0.77745,0.35697,0.00049035,0.0010799
1.1905,0.56323,0.57109,0.56721,0.00078547,0.77478,0.35964,0.00049595,0.001075
1.1913,0.56323,0.57108,0.56721,0.00078581,0.77211,0.36231,0.00050161,0.00107
1.1921,0.56323,0.57108,0.56721,0.00078615,0.76944,0.36499,0.00050732,0.001065
1.1929,0.56324,0.57107,0.56722,0.0007865,0.76676,0.36767,0.00051308,0.0010599
1.1937,0.56324,0.57106,0.56722,0.00078685,0.76408,0.37036,0.0005189,0.0010548
1.1945,0.56324,0.57105,0.56722,0.0007872,0.76139,0.37305,0.00052476,0.0010496
1.1953,0.56325,0.57104,0.56722,0.00078755,0.75869,0.37575,0.00053067,0.0010444
1.1961,0.56325,0.57103,0.56722,0.00078791,0.75599,0.37845,0.00053663,0.0010392
1.1969,0.56325,0.57102,0.56722,0.00078827,0.75329,0.38116,0.00054263,0.0010339
1.1977,0.56326,0.57101,0.56722,0.00078863,0.75058,0.38387,0.00054867,0.0010286
1.1986,0.56326,0.571,0.56722,0.00078899,0.74786,0.38659,0.00055476,0.0010232
1.1994,0.56326,0.57099,0.56723,0.00078936,0.74514,0.38931,0.00056088,0.0010178
1.2002,0.56327,0.57098,0.56723,0.00078973,0.74242,0.39203,0.00056705,0.0010124
1.201,0.56327,0.57097,0.56723,0.0007901,0.73969,0.39476,0.00057325,0.0010069
1.2018,0.56327,0.57096,0.56723,0.00079047,0.73696,0.3975,0.00057948,0.0010015
1.2026,0.56328,0.57095,0.56723,0.00079085,0.73422,0.40024,0.00058575,0.00099594
1.2034,0.56328,0.57094,0.56723,0.00079123,0.73148,0.40298,0.00059205,0.0009904
1.2042,0.56328,0.57093,0.56723,0.00079161,0.72874,0.40573,0.00059838,0.00098483
1.205,0.56329,0.57092,0.56723,0.00079199,0.72599,0.40848,0.00060474,0.00097924
1.2058,0.56329,0.57091,0.56723,0.00079238,0.72324,0.41123,0.00061113,0.00097363
1.2066,0.56329,0.5709,0.56724,0.00079277,0.72048,0.41399,0.00061754,0.00096799
1.2074,0.5633,0.57089,0.56724,0.00079316,0.71772,0.41676,0.00062397,0.00096234
1.2082,0.5633,0.57088,0.56724,0.00079355,0.71495,0.41952,0.00063043,0.00095667
1.209,0.5633,0.57087,0.56724,0.00079395,0.71218,0.42229,0.0006369,0.00095099
1.2098,0.56331,0.57086,0.56724,0.00079435,0.70941,0.42507,0.0006434,0.00094529
1.2106,0.56331,0.57084,0.56724,0.00079475,0.70663,0.42785,0.00064991,0.00093959
1.2114,0.56331,0.57083,0.56724,0.00079515,0.70385,0.43063,0.00065643,0.00093387
1.2122,0.56332,0.57082,0.56724,0.00079556,0.70107,0.43341,0.00066297,0.00092814
1.2131,0.56332,0.57081,0.56724,0.00079596,0.69828,0.4362,0.00066952,0.00092241
1.2139,0.56332,0.5708,0.56724,0.00079638,0.69549,0.43899,0.00067608,0.00091667
1.2147,0.56333,0.57078,0.56724,0.00079679,0.6927,0.44179,0.00068265,0.00091093
1.2155,0.56333,0.57077,0.56724,0.0007972,0.6899,0.44459,0.00068922,0.00090519
1.2163,0.56333,0.57076,0.56725,0.00079762,0.6871,0.44739,0.0006958,0.00089944
1.2171,0.56333,0.57074,0.56725,0.00079804,0.6843,0.45019,0.00070238,0.0008937
1.2179,0.56334,0.57073,0.56725,0.00079847,0.68149,0.453,0.00070897,0.00088797
1.2187,0.56334,0.57072,0.56725,0.00079889,0.67868,0.45581,0.00071555,0.00088224
1.2195,0.56334,0.57071,0.56725,0.00079932,0.67587,0.45863,0.00072213,0.00087651
1.2203,0.56335,0.57069,0.56725,0.00079975,0.67306,0.46144,0.0007287,0.00087079
1.2211,0.56335,0.57068,0.56725,0.00080018,0.67024,0.46426,0.00073528,0.00086509
1.2219,0.56335,0.57066,0.56725,0.00080062,0.66742,0.46708,0.00074184,0.00085939
1.2227,0.56335,0.57065,0.56725,0.00080105,0.6646,0.46991,0.00074839,0.00085371
1.2235,0.56336,0.57064,0.56725,0.00080149,0.66177,0.47273,0.00075494,0.00084805
1.2243,0.56336,0.57062,0.56725,0.00080193,0.65894,0.47556,0.00076147,0.0008424
1.2251,0.56336,0.57061,0.56725,0.00080238,0.65611,0.47839,0.00076799,0.00083677
1.2259,0.56337,0.57059,0.56725,0.00080282,0.65328,0.48123,0.00077449,0.00083116
1.2267,0.56337,0.57058,0.56725,0.00080327,0.65045,0.48406,0.00078098,0.00082557
1.2276,0.56337,0.57056,0.56725,0.00080372,0.64761,0.4869,0.00078744,0.00082001
1.2284,0.56337,0.57055,0.56726,0.00080418,0.64477,0.48974,0.00079389,0.00081447
1.2292,0.56338,0.57053,0.56726,0.00080463,0.64193,0.49258,0.00080031,0.00080896
1.23,0.56338,0.57052,0.56726,0.00080509,0.63909,0.49542,0.00080671,0.00080347
1.2308,0.56338,0.5705,0.56726,0.00080555,0.63624,0.49827,0.00081308,0.00079802
1.2316,0.56339,0.57049,0.56726,0.00080601,0.6334,0.50112,0.00081943,0.00079259
1.2324,0.56339,0.57047,0.56726,0.00080648,0.63055,0.50397,0.00082575,0.00078721
1.2332,0.56339,0.57046,0.56726,0.00080694,0.6277,0.50682,0.00083204,0.00078185
1.234,0.56339,0.57044,0.56726,0.00080741,0.62485,0.50967,0.00083829,0.00077653
1.2348,0.5634,0.57043,0.56726,0.00080788,0.62199,0.51252,0.00084451,0.00077125
1.2356,0.5634,0.57041,0.56726,0.00080836,0.61914,0.51538,0.0008507,0.00076601
1.2364,0.5634,0.57039,0.56726,0.00080883,0.61628,0.51823,0.00085685,0.00076081
1.2372,0.5634,0.57038,0.56726,0.00080931,0.61343,0.52109,0.00086296,0.00075566
1.238,0.56341,0.57036,0.56726,0.00080979,0.61057,0.52395,0.00086903,0.00075054
1.2388,0.56341,0.57034,0.56726,0.00081027,0.60771,0.52681,0.00087506,0.00074547
1.2396,0.56341,0.57033,0.56726,0.00081075,0.60485,0.52967,0.00088105,0.00074045
1.2404,0.56341,0.57031,0.56726,0.00081124,0.60199,0.53253,0.00088699,0.00073548
1.2412,0.56342,0.57029,0.56726,0.00081173,0.59913,0.53539,0.00089289,0.00073056
1.2421,0.56342,0.57028,0.56726,0.00081222,0.59626,0.53826,0.00089874,0.00072569
1.2429,0.56342,0.57026,0.56726,0.00081271,0.5934,0.54112,0.00090454,0.00072087
1.2437,0.56343,0.57024,0.56726,0.0008132,0.59054,0.54399,0.00091029,0.00071611
1.2445,0.56343,0.57022,0.56726,0.0008137,0.58767,0.54685,0.00091599,0.0007114
1.2453,0.56343,0.57021,0.56726,0.00081419,0.58481,0.54972,0.00092164,0.00070675
1.2461,0.56343,0.57019,0.56726,0.00081469,0.58194,0.55258,0.00092723,0.00070216
1.2469,0.56344,0.57017,0.56726,0.0008152,0.57907,0.55545,0.00093276,0.00069763
1.2477,0.56344,0.57015,0.56726,0.0008157,0.57621,0.55832,0.00093824,0.00069316
1.2485,0.56344,0.57013,0.56726,0.0008162,0.57334,0.56118,0.00094366,0.00068875
1.2493,0.56344,0.57011,0.56726,0.00081671,0.57047,0.56405,0.00094902,0.00068441
1.2501,0.56344,0.5701,0.56726,0.00081722,0.56761,0.56692,0.00095431,0.00068013
1.2509,0.56345,0.57008,0.56726,0.00081773,0.56474,0.56979,0.00095955,0.00067592
1.2517,0.56345,0.57006,0.56726,0.00081824,0.56187,0.57265,0.00096472,0.00067177
1.2525,0.56345,0.57004,0.56726,0.00081876,0.559,0.57552,0.00096982,0.0006677
1.2533,0.56345,0.57002,0.56726,0.00081927,0.55614,0.57839,0.00097486,0.00066369
1.2541,0.56346,0.57,0.56726,0.00081979,0.55327,0.58125,0.00097983,0.00065976
1.2549,0.56346,0.56998,0.56726,0.00082031,0.5504,0.58412,0.00098473,0.0006559
1.2557,0.56346,0.56996,0.56726,0.00082083,0.54754,0.58699,0.00098956,0.00065211
1.2565,0.56346,0.56994,0.56726,0.00082136,0.54467,0.58985,0.00099431,0.0006484
1.2574,0.56347,0.56992,0.56726,0.00082188,0.54181,0.59271,0.000999,0.00064476
1.2582,0.56347,0.5699,0.56726,0.00082241,0.53894,0.59558,0.0010036,0.00064121
1.259,0.56347,0.56988,0.56726,0.00082294,0.53608,0.59844,0.0010081,0.00063773
1.2598,0.56347,0.56986,0.56726,0.00082347,0.53322,0.6013,0.0010126,0.00063433
1.2606,0.56348,0.56984,0.56726,0.000824,0.53036,0.60417,0.001017,0.00063101
1.2614,0.56348,0.56982,0.56726,0.00082453,0.52749,0.60703,0.0010213,0.00062777
1.2622,0.56348,0.5698,0.56726,0.00082507,0.52463,0.60989,0.0010255,0.00062461
1.263,0.56348,0.56978,0.56726,0.0008256,0.52178,0.61274,0.0010297,0.00062154
1.2638,0.56348,0.56976,0.56726,0.00082614,0.51892,0.6156,0.0010337,0.00061856
1.2646,0.56349,0.56974,0.56726,0.00082668,0.51606,0.61846,0.0010377,0.00061565
1.2654,0.56349,0.56972,0.56726,0.00082722,0.51321,0.62131,0.0010416,0.00061284
1.2662,0.56349,0.5697,0.56726,0.00082776,0.51035,0.62416,0.0010454,0.00061011
1.267,0.56349,0.56968,0.56726,0.0008283,0.5075,0.62702,0.0010491,0.00060747
1.2678,0.56349,0.56965,0.56726,0.00082885,0.50465,0.62987,0.0010528,0.00060492
1.2686,0.5635,0.56963,0.56726,0.0008294,0.5018,0.63271,0.0010563,0.00060246
1.2694,0.5635,0.56961,0.56726,0.00082994,0.49895,0.63556,0.0010598,0.00060009
1.2702,0.5635,0.56959,0.56726,0.00083049,0.49611,0.63841,0.0010632,0.00059782
1.271,0.5635,0.56957,0.56726,0.00083104,0.49326,0.64125,0.0010665,0.00059563
1.2719,0.56351,0.56955,0.56726,0.00083159,0.49042,0.64409,0.0010696,0.00059354
1.2727,0.56351,0.56952,0.56725,0.00083215,0.48758,0.64693,0.0010728,0.00059154
1.2735,0.56351,0.5695,0.56725,0.0008327,0.48474,0.64977,0.0010758,0.00058964
1.2743,0.56351,0.56948,0.56725,0.00083326,0.4819,0.6526,0.0010787,0.00058783
1.2751,0.56351,0.56946,0.56725,0.00083381,0.47907,0.65544,0.0010815,0.00058611
1.2759,0.56352,0.56944,0.56725,0.00083437,0.47624,0.65827,0.0010842,0.0005845
1.2767,0.56352,0.56941,0.56725,0.00083493,0.47341,0.66109,0.0010869,0.00058298
1.2775,0.56352,0.56939,0.56725,0.00083549,0.47058,0.66392,0.0010894,0.00058156
1.2783,0.56352,0.56937,0.56725,0.00083605,0.46776,0.66674,0.0010919,0.00058023
1.2791,0.56352,0.56934,0.56725,0.00083661,0.46494,0.66956,0.0010942,0.00057901
1.2799,0.56353,0.56932,0.56725,0.00083718,0.46212,0.67238,0.0010965,0.00057789
1.2807,0.56353,0.5693,0.56725,0.00083774,0.4593,0.6752,0.0010986,0.00057686
1.2815,0.56353,0.56928,0.56725,0.0008383,0.45649,0.67801,0.0011007,0.00057593
1.2823,0.56353,0.56925,0.56725,0.00083887,0.45367,0.68082,0.0011026,0.00057511
1.2831,0.56353,0.56923,0.56725,0.00083944,0.45087,0.68363,0.0011045,0.00057439
1.2839,0.56354,0.56921,0.56725,0.00084001,0.44806,0.68643,0.0011062,0.00057376
1.2847,0.56354,0.56918,0.56725,0.00084057,0.44526,0.68923,0.0011079,0.00057324
1.2855,0.56354,0.56916,0.56724,0.00084114,0.44246,0.69203,0.0011095,0.00057283
1.2864,0.56354,0.56913,0.56724,0.00084171,0.43966,0.69482,0.0011109,0.00057251
1.2872,0.56354,0.56911,0.56724,0.00084229,0.43687,0.69761,0.0011123,0.0005723
1.288,0.56354,0.56909,0.56724,0.00084286,0.43408,0.7004,0.0011135,0.00057219
1.2888,0.56355,0.56906,0.56724,0.00084343,0.43129,0.70319,0.0011147,0.00057218
1.2896,0.56355,0.56904,0.56724,0.00084401,0.42851,0.70597,0.0011157,0.00057227
1.2904,0.56355,0.56901,0.56724,0.00084458,0.42573,0.70875,0.0011167,0.00057247
1.2912,0.56355,0.56899,0.56724,0.00084515,0.42296,0.71152,0.0011175,0.00057278
1.292,0.56355,0.56897,0.56724,0.00084573,0.42019,0.71429,0.0011183,0.00057318
1.2928,0.56356,0.56894,0.56724,0.00084631,0.41742,0.71705,0.0011189,0.00057369
1.2936,0.56356,0.56892,0.56724,0.00084688,0.41465,0.71982,0.0011195,0.00057431
1.2944,0.56356,0.56889,0.56723,0.00084746,0.41189,0.72258,0.0011199,0.00057503
1.2952,0.56356,0.56887,0.56723,0.00084804,0.40914,0.72533,0.0011202,0.00057585
1.296,0.56356,0.56884,0.56723,0.00084862,0.40638,0.72808,0.0011205,0.00057677
1.2968,0.56356,0.56882,0.56723,0.0008492,0.40364,0.73083,0.0011206,0.0005778
1.2976,0.56357,0.56879,0.56723,0.00084978,0.40089,0.73357,0.0011206,0.00057894
1.2984,0.56357,0.56877,0.56723,0.00085036,0.39815,0.73631,0.0011205,0.00058017
1.2992,0.56357,0.56874,0.56723,0.00085094,0.39542,0.73904,0.0011204,0.00058151
1.3,0.56357,0.56872,0.56723,0.00085152,0.39269,0.74177,0.0011201,0.00058296
1.3009,0.56357,0.56869,0.56723,0.0008521,0.38996,0.74449,0.0011197,0.0005845
1.3017,0.56358,0.56867,0.56722,0.00085268,0.38724,0.74721,0.0011192,0.00058615
1.3025,0.56358,0.56864,0.56722,0.00085326,0.38452,0.74993,0.0011186,0.00058791
1.3033,0.56358,0.56862,0.56722,0.00085385,0.38181,0.75264,0.0011179,0.00058976
1.3041,0.56358,0.56859,0.56722,0.00085443,0.3791,0.75534,0.0011171,0.00059172
1.3049,0.56358,0.56857,0.56722,0.00085501,0.37639,0.75805,0.0011162,0.00059378
1.3057,0.56358,0.56854,0.56722,0.00085559,0.3737,0.76074,0.0011152,0.00059594
1.3065,0.56358,0.56851,0.56722,0.00085618,0.371,0.76343,0.0011142,0.0005982
1.3073,0.56359,0.56849,0.56722,0.00085676,0.36831,0.76612,0.001113,0.00060057
1.3081,0.56359,0.56846,0.56721,0.00085734,0.36563,0.7688,0.0011117,0.00060303
1.3089,0.56359,0.56844,0.56721,0.00085793,0.36295,0.77148,0.0011103,0.00060559
1.3097,0.56359,0.56841,0.56721,0.00085851,0.36028,0.77415,0.0011088,0.00060826
1.3105,0.56359,0.56838,0.56721,0.00085909,0.35761,0.77681,0.0011072,0.00061102
1.3113,0.56359,0.56836,0.56721,0.00085968,0.35495,0.77947,0.0011055,0.00061388
1.3121,0.5636,0.56833,0.56721,0.00086026,0.35229,0.78212,0.0011037,0.00061684
1.3129,0.5636,0.56831,0.56721,0.00086084,0.34964,0.78477,0.0011018,0.00061989
1.3137,0.5636,0.56828,0.56721,0.00086143,0.34699,0.78742,0.0010998,0.00062305
1.3145,0.5636,0.56825,0.5672,0.00086201,0.34435,0.79005,0.0010977,0.0006263
1.3153,0.5636,0.56823,0.5672,0.00086259,0.34172,0.79269,0.0010955,0.00062964
1.3162,0.5636,0.5682,0.5672,0.00086318,0.33909,0.79531,0.0010933,0.00063308
1.317,0.56361,0.56817,0.5672,0.00086376,0.33647,0.79793,0.0010909,0.00063662
1.3178,0.56361,0.56815,0.5672,0.00086434,0.33385,0.80055,0.0010884,0.00064024
1.3186,0.56361,0.56812,0.5672,0.00086492,0.33124,0.80316,0.0010859,0.00064397
1.3194,0.56361,0.5681,0.5672,0.00086551,0.32863,0.80576,0.0010832,0.00064778
1.3202,0.56361,0.56807,0.56719,0.00086609,0.32603,0.80835,0.0010805,0.00065168
1.321,0.56361,0.56804,0.56719,0.00086667,0.32344,0.81094,0.0010777,0.00065568
1.3218,0.56361,0.56802,0.56719,0.00086725,0.32085,0.81353,0.0010747,0.00065976
1.3226,0.56362,0.56799,0.56719,0.00086783,0.31827,0.8161,0.0010717,0.00066393
1.3234,0.56362,0.56796,0.56719,0.00086841,0.3157,0.81868,0.0010686,0.0006682
1.3242,0.56362,0.56794,0.56719,0.00086899,0.31313,0.82124,0.0010654,0.00067254
1.325,0.56362,0.56791,0.56718,0.00086957,0.31057,0.8238,0.0010622,0.00067698
1.3258,0.56362,0.56788,0.56718,0.00087015,0.30802,0.82635,0.0010588,0.0006815
1.3266,0.56362,0.56786,0.56718,0.00087073,0.30547,0.82889,0.0010554,0.0006861
1.3274,0.56362,0.56783,0.56718,0.00087131,0.30293,0.83143,0.0010518,0.00069079
1.3282,0.56363,0.5678,0.56718,0.00087188,0.30039,0.83396,0.0010482,0.00069556
1.329,0.56363,0.56777,0.56718,0.00087246,0.29786,0.83649,0.0010445,0.00070041
1.3298,0.56363,0.56775,0.56717,0.00087303,0.29534,0.839,0.0010407,0.00070534
1.3307,0.56363,0.56772,0.56717,0.00087361,0.29283,0.84151,0.0010369,0.00071036
1.3315,0.56363,0.56769,0.56717,0.00087418,0.29032,0.84402,0.0010329,0.00071544
1.3323,0.56363,0.56767,0.56717,0.00087476,0.28782,0.84651,0.0010289,0.00072061
1.3331,0.56363,0.56764,0.56717,0.00087533,0.28533,0.849,0.0010248,0.00072585
1.3339,0.56363,0.56761,0.56717,0.0008759,0.28284,0.85149,0.0010206,0.00073117
1.3347,0.56364,0.56759,0.56716,0.00087647,0.28037,0.85396,0.0010164,0.00073656
1.3355,0.56364,0.56756,0.56716,0.00087704,0.2779,0.85643,0.0010121,0.00074203
1.3363,0.56364,0.56753,0.56716,0.00087761,0.27543,0.85889,0.0010077,0.00074756
1.3371,0.56364,0.5675,0.56716,0.00087818,0.27298,0.86134,0.0010032,0.00075317
1.3379,0.56364,0.56748,0.56716,0.00087875,0.27053,0.86378,0.00099866,0.00075884
1.3387,0.56364,0.56745,0.56715,0.00087932,0.26809,0.86622,0.00099405,0.00076458
1.3395,0.56364,0.56742,0.56715,0.00087988,0.26565,0.86865,0.00098938,0.00077039
1.3403,0.56364,0.5674,0.56715,0.00088045,0.26323,0.87107,0.00098463,0.00077626
1.3411,0.56365,0.56737,0.56715,0.00088101,0.26081,0.87349,0.00097983,0.0007822
1.3419,0.56365,0.56734,0.56715,0.00088158,0.2584,0.87589,0.00097495,0.0007882
1.3427,0.56365,0.56732,0.56714,0.00088214,0.256,0.87829,0.00097001,0.00079426
1.3435,0.56365,0.56729,0.56714,0.0008827,0.2536,0.88068,0.00096501,0.00080038
1.3443,0.56365,0.56726,0.56714,0.00088326,0.25122,0.88306,0.00095995,0.00080656
1.3452,0.56365,0.56723,0.56714,0.00088382,0.24884,0.88544,0.00095483,0.0008128
1.346,0.56365,0.56721,0.56714,0.00088437,0.24647,0.8878,0.00094966,0.00081909
1.3468,0.56365,0.56718,0.56713,0.00088493,0.24411,0.89016,0.00094442,0.00082544
1.3476,0.56366,0.56715,0.56713,0.00088548,0.24175,0.89251,0.00093913,0.00083184
1.3484,0.56366,0.56713,0.56713,0.00088604,0.23941,0.89485,0.00093379,0.00083829
1.3492,0.56366,0.5671,0.56713,0.00088659,0.23707,0.89718,0.00092839,0.00084479
1.35,0.56366,0.56707,0.56713,0.00088714,0.23474,0.89951,0.00092294,0.00085134
1.3508,0.56366,0.56705,0.56712,0.00088769,0.23242,0.90182,0.00091744,0.00085794
1.3516,0.56366,0.56702,0.56712,0.00088824,0.23011,0.90413,0.00091189,0.00086458
1.3524,0.56366,0.56699,0.56712,0.00088878,0.22781,0.90643,0.0009063,0.00087127
1.3532,0.56366,0.56697,0.56712,0.00088933,0.22552,0.90872,0.00090066,0.000878
1.354,0.56366,0.56694,0.56711,0.00088987,0.22323,0.911,0.00089497,0.00088477
1.3548,0.56367,0.56691,0.56711,0.00089042,0.22095,0.91327,0.00088925,0.00089159
1.3556,0.56367,0.56689,0.56711,0.00089096,0.21869,0.91553,0.00088348,0.00089844
1.3564,0.56367,0.56686,0.56711,0.0008915,0.21643,0.91779,0.00087767,0.00090532
1.3572,0.56367,0.56683,0.56711,0.00089203,0.21418,0.92003,0.00087182,0.00091225
1.358,0.56367,0.56681,0.5671,0.00089257,0.21194,0.92227,0.00086594,0.0009192
1.3588,0.56367,0.56678,0.5671,0.00089311,0.20971,0.9245,0.00086002,0.00092619
1.3597,0.56367,0.56675,0.5671,0.00089364,0.20748,0.92671,0.00085407,0.00093321
1.3605,0.56367,0.56673,0.5671,0.00089417,0.20527,0.92892,0.00084808,0.00094026
1.3613,0.56367,0.5667,0.56709,0.0008947,0.20307,0.93112,0.00084207,0.00094733
1.3621,0.56368,0.56667,0.56709,0.00089523,0.20087,0.93331,0.00083602,0.00095444
1.3629,0.56368,0.56665,0.56709,0.00089575,0.19869,0.93549,0.00082995,0.00096156
1.3637,0.56368,0.56662,0.56709,0.00089628,0.19651,0.93766,0.00082385,0.00096871
1.3645,0.56368,0.56659,0.56708,0.0008968,0.19434,0.93983,0.00081772,0.00097588
1.3653,0.56368,0.56657,0.56708,0.00089732,0.19219,0.94198,0.00081158,0.00098307
1.3661,0.56368,0.56654,0.56708,0.00089784,0.19004,0.94412,0.00080541,0.00099027
1.3669,0.56368,0.56652,0.56708,0.00089836,0.1879,0.94625,0.00079922,0.0009975
1.3677,0.56368,0.56649,0.56708,0.00089887,0.18577,0.94838,0.00079302,0.0010047
1.3685,0.56368,0.56646,0.56707,0.00089939,0.18366,0.95049,0.00078679,0.001012
1.3693,0.56368,0.56644,0.56707,0.0008999,0.18155,0.95259,0.00078055,0.0010192
1.3701,0.56369,0.56641,0.56707,0.00090041,0.17945,0.95469,0.0007743,0.0010265
1.3709,0.56369,0.56639,0.56707,0.00090092,0.17736,0.95677,0.00076804,0.0010338
1.3717,0.56369,0.56636,0.56706,0.00090142,0.17528,0.95884,0.00076176,0.0010411
1.3725,0.56369,0.56633,0.56706,0.00090193,0.17321,0.96091,0.00075548,0.0010484
1.3733,0.56369,0.56631,0.56706,0.00090243,0.17115,0.96296,0.00074919,0.0010557
1.3741,0.56369,0.56628,0.56706,0.00090293,0.16911,0.965,0.00074289,0.001063
1.375,0.56369,0.56626,0.56705,0.00090343,0.16707,0.96704,0.00073659,0.0010703
1.3758,0.56369,0.56623,0.56705,0.00090392,0.16504,0.96906,0.00073029,0.0010776
1.3766,0.56369,0.56621,0.56705,0.00090442,0.16302,0.97107,0.00072399,0.0010848
1.3774,0.56369,0.56618,0.56704,0.00090491,0.16101,0.97308,0.00071768,0.0010921
1.3782,0.56369,0.56616,0.56704,0.0009054,0.15902,0.97507,0.00071138,0.0010994
1.379,0.5637,0.56613,0.56704,0.00090589,0.15703,0.97705,0.00070509,0.0011067
1.3798,0.5637,0.56611,0.56704,0.00090637,0.15505,0.97902,0.00069879,0.0011139
1.3806,0.5637,0.56608,0.56703,0.00090685,0.15309,0.98098,0.00069251,0.0011212
1.3814,0.5637,0.56606,0.56703,0.00090733,0.15113,0.98293,0.00068623,0.0011284
1.3822,0.5637,0.56603,0.56703,0.00090781,0.14919,0.98487,0.00067997,0.0011357
1.383,0.5637,0.56601,0.56703,0.00090829,0.14726,0.9868,0.00067371,0.0011429
1.3838,0.5637,0.56598,0.56702,0.00090876,0.14533,0.98871,0.00066747,0.0011501
1.3846,0.5637,0.56596,0.56702,0.00090923,0.14342,0.99062,0.00066125,0.0011572
1.3854,0.5637,0.56593,0.56702,0.0009097,0.14152,0.99252,0.00065504,0.0011644
1.3862,0.5637,0.56591,0.56702,0.00091017,0.13963,0.9944,0.00064885,0.0011715
1.387,0.5637,0.56589,0.56701,0.00091063,0.13775,0.99628,0.00064268,0.0011786
1.3878,0.5637,0.56586,0.56701,0.0009111,0.13588,0.99814,0.00063653,0.0011857
1.3886,0.56371,0.56584,0.56701,0.00091156,0.13402,0.99999,0.0006304,0.0011927
1.3895,0.56371,0.56581,0.567,0.00091201,0.13218,1.0018,0.0006243,0.0011997
1.3903,0.56371,0.56579,0.567,0.00091247,0.13034,1.0037,0.00061822,0.0012067
1.3911,0.56371,0.56577,0.567,0.00091292,0.12852,1.0055,0.00061217,0.0012137
1.3919,0.56371,0.56574,0.567,0.00091337,0.12671,1.0073,0.00060614,0.0012206
1.3927,0.56371,0.56572,0.56699,0.00091382,0.1249,1.0091,0.00060015,0.0012275
1.3935,0.56371,0.56569,0.56699,0.00091426,0.12311,1.0109,0.00059419,0.0012343
1.3943,0.56371,0.56567,0.56699,0.00091471,0.12133,1.0126,0.00058827,0.0012411
1.3951,0.56371,0.56565,0.56698,0.00091515,0.11957,1.0144,0.00058237,0.0012479
1.3959,0.56371,0.56563,0.56698,0.00091558,0.11781,1.0162,0.00057652,0.0012547
1.3967,0.56371,0.5656,0.56698,0.00091602,0.11607,1.0179,0.0005707,0.0012613
1.3975,0.56371,0.56558,0.56698,0.00091645,0.11433,1.0196,0.00056492,0.001268
1.3983,0.56371,0.56556,0.56697,0.00091688,0.11261,1.0213,0.00055918,0.0012746
1.3991,0.56372,0.56553,0.56697,0.00091731,0.1109,1.023,0.00055348,0.0012811
1.3999,0.56372,0.56551,0.56697,0.00091773,0.1092,1.0247,0.00054783,0.0012876
1.4007,0.56372,0.56549,0.56696,0.00091815,0.10752,1.0264,0.00054222,0.0012941
1.4015,0.56372,0.56547,0.56696,0.00091857,0.10584,1.0281,0.00053666,0.0013005
1.4023,0.56372,0.56545,0.56696,0.00091899,0.10418,1.0297,0.00053114,0.0013068
1.4031,0.56372,0.56542,0.56696,0.0009194,0.10253,1.0314,0.00052567,0.0013131
1.404,0.56372,0.5654,0.56695,0.00091981,0.10089,1.033,0.00052026,0.0013194
1.4048,0.56372,0.56538,0.56695,0.00092022,0.099262,1.0346,0.00051489,0.0013256
1.4056,0.56372,0.56536,0.56695,0.00092063,0.097647,1.0362,0.00050958,0.0013317
1.4064,0.56372,0.56534,0.56694,0.00092103,0.096044,1.0378,0.00050432,0.0013377
1.4072,0.56372,0.56531,0.56694,0.00092143,0.094453,1.0394,0.00049911,0.0013437
1.408,0.56372,0.56529,0.56694,0.00092183,0.092873,1.041,0.00049397,0.0013497
1.4088,0.56372,0.56527,0.56693,0.00092222,0.091306,1.0426,0.00048888,0.0013556
1.4096,0.56372,0.56525,0.56693,0.00092261,0.089752,1.0441,0.00048385,0.0013614
1.4104,0.56372,0.56523,0.56693,0.000923,0.088209,1.0456,0.00047888,0.0013671
1.4112,0.56373,0.56521,0.56693,0.00092339,0.086679,1.0472,0.00047397,0.0013728
1.412,0.56373,0.56519,0.56692,0.00092377,0.085161,1.0487,0.00046913,0.0013784
1.4128,0.56373,0.56517,0.56692,0.00092415,0.083655,1.0502,0.00046435,0.001384
1.4136,0.56373,0.56515,0.56692,0.00092453,0.082162,1.0517,0.00045963,0.0013894
1.4144,0.56373,0.56513,0.56691,0.0009249,0.080681,1.0531,0.00045498,0.0013948
1.4152,0.56373,0.56511,0.56691,0.00092527,0.079212,1.0546,0.0004504,0.0014001
1.416,0.56373,0.56509,0.56691,0.00092564,0.077756,1.0561,0.00044588,0.0014054
1.4168,0.56373,0.56507,0.5669,0.00092601,0.076313,1.0575,0.00044144,0.0014106
1.4176,0.56373,0.56505,0.5669,0.00092637,0.074882,1.0589,0.00043706,0.0014157
1.4185,0.56373,0.56503,0.5669,0.00092673,0.073463,1.0603,0.00043276,0.0014207
1.4193,0.56373,0.56501,0.56689,0.00092709,0.072058,1.0617,0.00042853,0.0014256
1.4201,0.56373,0.56499,0.56689,0.00092744,0.070665,1.0631,0.00042438,0.0014305
1.4209,0.56373,0.56497,0.56689,0.00092779,0.069284,1.0645,0.0004203,0.0014353
1.4217,0.56373,0.56495,0.56688,0.00092814,0.067917,1.0659,0.00041629,0.00144
1.4225,0.56373,0.56494,0.56688,0.00092848,0.066562,1.0672,0.00041236,0.0014446
1.4233,0.56373,0.56492,0.56688,0.00092883,0.06522,1.0685,0.00040851,0.0014491
1.4241,0.56373,0.5649,0.56687,0.00092916,0.063891,1.0699,0.00040474,0.0014536
1.4249,0.56374,0.56488,0.56687,0.0009295,0.062574,1.0712,0.00040104,0.001458
1.4257,0.56374,0.56486,0.56687,0.00092983,0.061271,1.0725,0.00039743,0.0014622
1.4265,0.56374,0.56484,0.56687,0.00093016,0.05998,1.0738,0.0003939,0.0014664
1.4273,0.56374,0.56483,0.56686,0.00093049,0.058703,1.075,0.00039045,0.0014705
1.4281,0.56374,0.56481,0.56686,0.00093081,0.057438,1.0763,0.00038708,0.0014745
1.4289,0.56374,0.56479,0.56686,0.00093113,0.056187,1.0775,0.0003838,0.0014785
1.4297,0.56374,0.56477,0.56685,0.00093145,0.054949,1.0788,0.0003806,0.0014823
1.4305,0.56374,0.56476,0.56685,0.00093176,0.053723,1.08,0.00037748,0.001486
1.4313,0.56374,0.56474,0.56685,0.00093208,0.052511,1.0812,0.00037445,0.0014897
1.4321,0.56374,0.56472,0.56684,0.00093238,0.051312,1.0824,0.00037151,0.0014933
1.4329,0.56374,0.56471,0.56684,0.00093269,0.050126,1.0836,0.00036866,0.0014967
1.4338,0.56374,0.56469,0.56684,0.00093299,0.048954,1.0847,0.00036589,0.0015001
1.4346,0.56374,0.56468,0.56683,0.00093329,0.047795,1.0859,0.00036321,0.0015034
1.4354,0.56374,0.56466,0.56683,0.00093359,0.046649,1.087,0.00036062,0.0015066
1.4362,0.56374,0.56464,0.56683,0.00093388,0.045516,1.0881,0.00035812,0.0015096
1.437,0.56374,0.56463,0.56682,0.00093417,0.044397,1.0892,0.00035571,0.0015126
1.4378,0.56374,0.56461,0.56682,0.00093445,0.043291,1.0903,0.00035339,0.0015155
1.4386,0.56374,0.5646,0.56682,0.00093474,0.042198,1.0914,0.00035116,0.0015183
1.4394,0.56374,0.56458,0.56681,0.00093502,0.041119,1.0925,0.00034902,0.001521
1.4402,0.56374,0.56457,0.56681,0.00093529,0.040053,1.0936,0.00034698,0.0015236
1.441,0.56374,0.56455,0.56681,0.00093557,0.039001,1.0946,0.00034502,0.0015261
1.4418,0.56374,0.56454,0.5668,0.00093584,0.037962,1.0956,0.00034317,0.0015285
1.4426,0.56374,0.56452,0.5668,0.0009361,0.036937,1.0967,0.0003414,0.0015308
1.4434,0.56375,0.56451,0.5668,0.00093637,0.035926,1.0977,0.00033973,0.001533
1.4442,0.56375,0.56449,0.56679,0.00093663,0.034928,1.0987,0.00033815,0.0015351
1.445,0.56375,0.56448,0.56679,0.00093688,0.033943,1.0996,0.00033666,0.0015371
1.4458,0.56375,0.56447,0.56679,0.00093714,0.032973,1.1006,0.00033528,0.001539
1.4466,0.56375,0.56445,0.56678,0.00093739,0.032015,1.1015,0.00033398,0.0015408
1.4474,0.56375,0.56444,0.56678,0.00093764,0.031072,1.1025,0.00033278,0.0015425
1.4483,0.56375,0.56443,0.56677,0.00093788,0.030142,1.1034,0.00033168,0.0015441
1.4491,0.56375,0.56441,0.56677,0.00093812,0.029227,1.1043,0.00033067,0.0015456
1.4499,0.56375,0.5644,0.56677,0.00093836,0.028324,1.1052,0.00032976,0.001547
1.4507,0.56375,0.56439,0.56676,0.0009386,0.027436,1.1061,0.00032894,0.0015482
1.4515,0.56375,0.56438,0.56676,0.00093883,0.026561,1.107,0.00032822,0.0015494
1.4523,0.56375,0.56436,0.56676,0.00093906,0.025701,1.1078,0.0003276,0.0015505
1.4531,0.56375,0.56435,0.56675,0.00093928,0.024854,1.1087,0.00032707,0.0015515
1.4539,0.56375,0.56434,0.56675,0.0009395,0.024021,1.1095,0.00032664,0.0015524
1.4547,0.56375,0.56433,0.56675,0.00093972,0.023202,1.1103,0.0003263,0.0015531
1.4555,0.56375,0.56432,0.56674,0.00093994,0.022397,1.1111,0.00032606,0.0015538
1.4563,0.56375,0.5643,0.56674,0.00094015,0.021605,1.1119,0.00032592,0.0015544
1.4571,0.56375,0.56429,0.56674,0.00094036,0.020828,1.1126,0.00032588,0.0015548
1.4579,0.56375,0.56428,0.56673,0.00094056,0.020065,1.1134,0.00032592,0.0015552
1.4587,0.56375,0.56427,0.56673,0.00094076,0.019315,1.1141,0.00032607,0.0015555
1.4595,0.56375,0.56426,0.56673,0.00094096,0.01858,1.1149,0.00032631,0.0015556
1.4603,0.56375,0.56425,0.56672,0.00094116,0.017859,1.1156,0.00032665,0.0015557
1.4611,0.56375,0.56424,0.56672,0.00094135,0.017152,1.1163,0.00032708,0.0015556
1.4619,0.56375,0.56423,0.56672,0.00094154,0.016459,1.117,0.00032761,0.0015555
1.4628,0.56375,0.56422,0.56671,0.00094173,0.015779,1.1176,0.00032823,0.0015552
1.4636,0.56375,0.56421,0.56671,0.00094191,0.015115,1.1183,0.00032895,0.0015549
1.4644,0.56375,0.5642,0.56671,0.00094209,0.014464,1.1189,0.00032977,0.0015544
1.4652,0.56375,0.56419,0.5667,0.00094226,0.013827,1.1196,0.00033067,0.0015539
1.466,0.56375,0.56418,0.5667,0.00094244,0.013205,1.1202,0.00033167,0.0015532
1.4668,0.56375,0.56417,0.56669,0.00094261,0.012596,1.1208,0.00033277,0.0015524
1.4676,0.56375,0.56417,0.56669,0.00094277,0.012002,1.1214,0.00033396,0.0015516
1.4684,0.56375,0.56416,0.56669,0.00094294,0.011422,1.122,0.00033524,0.0015506
1.4692,0.56375,0.56415,0.56668,0.0009431,0.010856,1.1225,0.00033661,0.0015496
1.47,0.56375,0.56414,0.56668,0.00094325,0.010305,1.1231,0.00033808,0.0015484
1.4708,0.56375,0.56413,0.56668,0.00094341,0.0097676,1.1236,0.00033964,0.0015472
1.4716,0.56375,0.56413,0.56667,0.00094355,0.0092446,1.1241,0.00034128,0.0015458
1.4724,0.56376,0.56412,0.56667,0.0009437,0.0087358,1.1246,0.00034302,0.0015444
1.4732,0.56376,0.56411,0.56667,0.00094384,0.0082414,1.1251,0.00034485,0.0015428
1.474,0.56376,0.5641,0.56666,0.00094398,0.0077613,1.1256,0.00034677,0.0015412
1.4748,0.56376,0.5641,0.56666,0.00094412,0.0072955,1.126,0.00034878,0.0015395
1.4756,0.56376,0.56409,0.56666,0.00094425,0.006844,1.1265,0.00035087,0.0015376
1.4764,0.56376,0.56408,0.56665,0.00094439,0.0064068,1.1269,0.00035306,0.0015357
1.4773,0.56376,0.56408,0.56665,0.00094451,0.005984,1.1273,0.00035533,0.0015337
1.4781,0.56376,0.56407,0.56664,0.00094464,0.0055755,1.1277,0.00035768,0.0015316
1.4789,0.56376,0.56407,0.56664,0.00094476,0.0051815,1.1281,0.00036013,0.0015294
1.4797,0.56376,0.56406,0.56664,0.00094487,0.0048017,1.1285,0.00036265,0.0015271
1.4805,0.56376,0.56406,0.56663,0.00094499,0.0044364,1.1288,0.00036527,0.0015247
1.4813,0.56376,0.56405,0.56663,0.0009451,0.0040855,1.1292,0.00036796,0.0015222
1.4821,0.56376,0.56404,0.56663,0.0009452,0.003749,1.1295,0.00037074,0.0015197
1.4829,0.56376,0.56404,0.56662,0.00094531,0.0034269,1.1298,0.0003736,0.001517
1.4837,0.56376,0.56404,0.56662,0.00094541,0.0031192,1.1301,0.00037654,0.0015143
1.4845,0.56376,0.56403,0.56662,0.00094551,0.002826,1.1304,0.00037956,0.0015115
1.4853,0.56376,0.56403,0.56661,0.0009456,0.0025472,1.1307,0.00038266,0.0015085
1.4861,0.56376,0.56402,0.56661,0.00094569,0.0022828,1.1309,0.00038584,0.0015055
1.4869,0.56376,0.56402,0.5666,0.00094578,0.0020329,1.1312,0.0003891,0.0015025
1.4877,0.56376,0.56401,0.5666,0.00094587,0.0017974,1.1314,0.00039243,0.0014993
1.4885,0.56376,0.56401,0.5666,0.00094595,0.0015765,1.1316,0.00039584,0.0014961
1.4893,0.56376,0.56401,0.56659,0.00094602,0.0013699,1.1318,0.00039932,0.0014927
1.4901,0.56376,0.564,0.56659,0.0009461,0.0011779,1.132,0.00040288,0.0014893
1.4909,0.56376,0.564,0.56659,0.00094617,0.0010003,1.1322,0.00040651,0.0014858
1.4917,0.56376,0.564,0.56658,0.00094624,0.00083728,1.1323,0.00041021,0.0014823
1.4926,0.56376,0.564,0.56658,0.00094631,0.0006887,1.1325,0.00041399,0.0014786
1.4934,0.56376,0.56399,0.56658,0.00094637,0.00055461,1.1326,0.00041783,0.0014749
1.4942,0.56376,0.56399,0.56657,0.00094643,0.00043502,1.1327,0.00042174,0.0014711
1.495,0.56376,0.56399,0.56657,0.00094648,0.00032993,1.1328,0.00042572,0.0014672
1.4958,0.56376,0.56399,0.56656,0.00094653,0.00023934,1.1329,0.00042977,0.0014633
1.4966,0.56376,0.56399,0.56656,0.00094658,0.00016326,1.133,0.00043388,0.0014593
1.4974,0.56376,0.56399,0.56656,0.00094663,0.00010168,1.133,0.00043805,0.0014552
1.4982,0.56376,0.56398,0.56655,0.00094667,5.4616e-05,1.1331,0.00044229,0.0014511
1.499,0.56376,0.56398,0.56655,0.00094671,2.2059e-05,1.1331,0.00044659,0.0014468
1.4998,0.56376,0.56398,0.56655,0.00094675,4.0123e-06,1.1331,0.00045095,0.0014425
1.5006,0.56376,0.56398,0.56654,0.00094678,4.7687e-07,1.1331,0.00045537,0.0014382
1.5014,0.56376,0.56398,0.56654,0.00094681,1.1453e-05,1.1331,0.00045985,0.0014338
1.5022,0.56376,0.56398,0.56654,0.00094684,3.6939e-05,1.133,0.00046439,0.0014293
1.503,0.56376,0.56398,0.56653,0.00094686,7.6936e-05,1.133,0.00046898,0.0014248
1.5038,0.56376,0.56398,0.56653,0.00094688,0.00013144,1.1329,0.00047362,0.0014201
1.5046,0.56376,0.56398,0.56653,0.0009469,0.00020046,1.1328,0.00047832,0.0014155
1.5054,0.56376,0.56398,0.56652,0.00094692,0.00028398,1.1328,0.00048307,0.0014108
1.5062,0.56376,0.56398,0.56652,0.00094693,0.000382,1.1327,0.00048788,0.001406
1.5071,0.56376,0.56399,0.56651,0.00094694,0.00049453,1.1325,0.00049273,0.0014011
1.5079,0.56376,0.56399,0.56651,0.00094694,0.00062155,1.1324,0.00049763,0.0013963
1.5087,0.56376,0.56399,0.56651,0.00094694,0.00076307,1.1323,0.00050258,0.0013913
1.5095,0.56376,0.56399,0.5665,0.00094694,0.00091908,1.1321,0.00050757,0.0013863
1.5103,0.56376,0.56399,0.5665,0.00094694,0.0010896,1.1319,0.00051261,0.0013813
1.5111,0.56376,0.56399,0.5665,0.00094693,0.0012746,1.1317,0.00051768,0.0013762
1.5119,0.56376,0.564,0.56649,0.00094692,0.001474,1.1315,0.00052281,0.001371
1.5127,0.56376,0.564,0.56649,0.00094691,0.001688,1.1313,0.00052797,0.0013658
1.5135,0.56376,0.564,0.56649,0.00094689,0.0019164,1.1311,0.00053317,0.0013606
1.5143,0.56376,0.564,0.56648,0.00094687,0.0021592,1.1308,0.0005384,0.0013553
1.5151,0.56376,0.56401,0.56648,0.00094685,0.0024165,1.1305,0.00054367,0.00135
1.5159,0.56376,0.56401,0.56647,0.00094682,0.0026883,1.1303,0.00054898,0.0013447
1.5167,0.56376,0.56401,0.56647,0.00094679,0.0029745,1.13,0.00055432,0.0013393
1.5175,0.56376,0.56402,0.56647,0.00094676,0.0032752,1.1297,0.00055969,0.0013338
1.5183,0.56376,0.56402,0.56646,0.00094673,0.0035902,1.1293,0.00056509,0.0013284
1.5191,0.56376,0.56402,0.56646,0.00094669,0.0039197,1.129,0.00057052,0.0013229
1.5199,0.56376,0.56403,0.56646,0.00094665,0.0042636,1.1286,0.00057598,0.0013173
1.5207,0.56376,0.56403,0.56645,0.0009466,0.0046219,1.1283,0.00058146,0.0013117
1.5216,0.56376,0.56404,0.56645,0.00094656,0.0049946,1.1279,0.00058697,0.0013061
1.5224,0.56376,0.56404,0.56645,0.00094651,0.0053817,1.1275,0.0005925,0.0013005
1.5232,0.56376,0.56405,0.56644,0.00094646,0.0057832,1.1271,0.00059805,0.0012949
1.524,0.56376,0.56405,0.56644,0.0009464,0.006199,1.1267,0.00060362,0.0012892
1.5248,0.56376,0.56406,0.56643,0.00094634,0.0066292,1.1262,0.00060921,0.0012835
1.5256,0.56376,0.56406,0.56643,0.00094628,0.0070737,1.1258,0.00061482,0.0012777
1.5264,0.56376,0.56407,0.56643,0.00094621,0.0075325,1.1253,0.00062044,0.001272
1.5272,0.56376,0.56407,0.56642,0.00094615,0.0080057,1.1248,0.00062608,0.0012662
1.528,0.56376,0.56408,0.56642,0.00094608,0.0084931,1.1243,0.00063172,0.0012604
1.5288,0.56376,0.56408,0.56642,0.000946,0.0089949,1.1238,0.00063738,0.0012546
1.5296,0.56376,0.56409,0.56641,0.00094593,0.0095109,1.1233,0.00064305,0.0012488
1.5304,0.56375,0.5641,0.56641,0.00094585,0.010041,1.1228,0.00064873,0.001243
1.5312,0.56375,0.5641,0.56641,0.00094576,0.010586,1.1222,0.00065441,0.0012371
1.532,0.56375,0.56411,0.5664,0.00094568,0.011145,1.1217,0.0006601,0.0012313
1.5328,0.56375,0.56412,0.5664,0.00094559,0.011718,1.1211,0.00066579,0.0012254
1.5336,0.56375,0.56412,0.5664,0.0009455,0.012305,1.1205,0.00067148,0.0012195
1.5344,0.56375,0.56413,0.56639,0.00094541,0.012906,1.1199,0.00067717,0.0012136
1.5352,0.56375,0.56414,0.56639,0.00094531,0.013522,1.1193,0.00068286,0.0012078
1.5361,0.56375,0.56415,0.56638,0.00094521,0.014152,1.1186,0.00068855,0.0012019
1.5369,0.56375,0.56415,0.56638,0.00094511,0.014796,1.118,0.00069424,0.001196
1.5377,0.56375,0.56416,0.56638,0.000945,0.015454,1.1173,0.00069991,0.0011901
1.5385,0.56375,0.56417,0.56637,0.00094489,0.016126,1.1166,0.00070558,0.0011842
1.5393,0.56375,0.56418,0.56637,0.00094478,0.016812,1.1159,0.00071125,0.0011783
1.5401,0.56375,0.56419,0.56637,0.00094467,0.017513,1.1152,0.0007169,0.0011724
1.5409,0.56375,0.5642,0.56636,0.00094455,0.018227,1.1145,0.00072254,0.0011666
1.5417,0.56375,0.5642,0.56636,0.00094443,0.018955,1.1138,0.00072817,0.0011607
1.5425,0.56375,0.56421,0.56636,0.00094431,0.019698,1.113,0.00073378,0.0011548
1.5433,0.56375,0.56422,0.56635,0.00094418,0.020454,1.1123,0.00073938,0.001149
1.5441,0.56375,0.56423,0.56635,0.00094406,0.021225,1.1115,0.00074495,0.0011432
1.5449,0.56375,0.56424,0.56635,0.00094393,0.022009,1.1107,0.00075051,0.0011373
1.5457,0.56375,0.56425,0.56634,0.00094379,0.022808,1.1099,0.00075605,0.0011315
1.5465,0.56375,0.56426,0.56634,0.00094366,0.02362,1.1091,0.00076157,0.0011257
1.5473,0.56375,0.56427,0.56634,0.00094352,0.024446,1.1082,0.00076706,0.00112
1.5481,0.56375,0.56428,0.56633,0.00094338,0.025286,1.1074,0.00077253,0.0011142
1.5489,0.56375,0.56429,0.56633,0.00094323,0.02614,1.1065,0.00077797,0.0011085
1.5497,0.56375,0.5643,0.56633,0.00094308,0.027008,1.1056,0.00078338,0.0011028
1.5505,0.56375,0.56431,0.56632,0.00094294,0.02789,1.1048,0.00078877,0.0010971
1.5514,0.56375,0.56432,0.56632,0.00094278,0.028785,1.1039,0.00079412,0.0010914
1.5522,0.56375,0.56433,0.56632,0.00094263,0.029694,1.1029,0.00079944,0.0010858
1.553,0.56375,0.56434,0.56631,0.00094247,0.030617,1.102,0.00080473,0.0010802
1.5538,0.56375,0.56435,0.56631,0.00094231,0.031554,1.1011,0.00080999,0.0010746
1.5546,0.56375,0.56437,0.5663,0.00094215,0.032504,1.1001,0.0008152,0.0010691
1.5554,0.56375,0.56438,0.5663,0.00094198,0.033469,1.0991,0.00082038,0.0010636
1.5562,0.56375,0.56439,0.5663,0.00094181,0.034446,1.0981,0.00082552,0.0010581
1.557,0.56375,0.5644,0.56629,0.00094164,0.035438,1.0972,0.00083062,0.0010527
1.5578,0.56375,0.56441,0.56629,0.00094147,0.036443,1.0961,0.00083568,0.0010473
1.5586,0.56375,0.56442,0.56629,0.00094129,0.037461,1.0951,0.0008407,0.0010419
1.5594,0.56375,0.56444,0.56628,0.00094111,0.038493,1.0941,0.00084567,0.0010366
1.5602,0.56375,0.56445,0.56628,0.00094093,0.039539,1.093,0.00085059,0.0010313
1.561,0.56375,0.56446,0.56628,0.00094075,0.040598,1.092,0.00085547,0.001026
1.5618,0.56375,0.56447,0.56627,0.00094056,0.041671,1.0909,0.0008603,0.0010208
1.5626,0.56375,0.56449,0.56627,0.00094037,0.042757,1.0898,0.00086508,0.0010157
1.5634,0.56375,0.5645,0.56627,0.00094018,0.043856,1.0887,0.00086981,0.0010105
1.5642,0.56375,0.56451,0.56626,0.00093999,0.044969,1.0876,0.00087449,0.0010055
1.565,0.56374,0.56452,0.56626,0.00093979,0.046095,1.0864,0.00087912,0.0010005
1.5659,0.56374,0.56454,0.56626,0.00093959,0.047235,1.0853,0.00088369,0.00099549
1.5667,0.56374,0.56455,0.56625,0.00093939,0.048387,1.0841,0.0008882,0.00099057
1.5675,0.56374,0.56457,0.56625,0.00093918,0.049553,1.0829,0.00089266,0.00098571
1.5683,0.56374,0.56458,0.56625,0.00093898,0.050733,1.0818,0.00089706,0.00098089
1.5691,0.56374,0.56459,0.56624,0.00093877,0.051925,1.0806,0.0009014,0.00097613
1.5699,0.56374,0.56461,0.56624,0.00093856,0.053131,1.0794,0.00090568,0.00097143
1.5707,0.56374,0.56462,0.56624,0.00093834,0.05435,1.0781,0.0009099,0.00096678
1.5715,0.56374,0.56463,0.56623,0.00093813,0.055582,1.0769,0.00091406,0.00096219
1.5723,0.56374,0.56465,0.56623,0.00093791,0.056827,1.0756,0.00091816,0.00095766
1.5731,0.56374,0.56466,0.56623,0.00093768,0.058085,1.0744,0.00092219,0.00095318
1.5739,0.56374,0.56468,0.56622,0.00093746,0.059356,1.0731,0.00092615,0.00094877
1.5747,0.56374,0.56469,0.56622,0.00093723,0.06064,1.0718,0.00093005,0.00094442
1.5755,0.56374,0.56471,0.56622,0.00093701,0.061938,1.0705,0.00093388,0.00094013
1.5763,0.56374,0.56472,0.56622,0.00093677,0.063248,1.0692,0.00093764,0.00093591
1.5771,0.56374,0.56474,0.56621,0.00093654,0.06457,1.0679,0.00094133,0.00093175
1.5779,0.56374,0.56475,0.56621,0.00093631,0.065906,1.0665,0.00094495,0.00092766
1.5787,0.56374,0.56477,0.56621,0.00093607,0.067255,1.0652,0.0009485,0.00092363
1.5795,0.56374,0.56478,0.5662,0.00093583,0.068616,1.0638,0.00095198,0.00091967
1.5804,0.56374,0.5648,0.5662,0.00093558,0.06999,1.0624,0.00095538,0.00091578
1.5812,0.56374,0.56481,0.5662,0.00093534,0.071377,1.061,0.00095871,0.00091196
1.582,0.56374,0.56483,0.56619,0.00093509,0.072777,1.0596,0.00096197,0.00090821
1.5828,0.56374,0.56485,0.56619,0.00093484,0.074189,1.0582,0.00096515,0.00090454
1.5836,0.56374,0.56486,0.56619,0.00093459,0.075614,1.0568,0.00096825,0.00090093
1.5844,0.56374,0.56488,0.56618,0.00093433,0.077051,1.0553,0.00097127,0.0008974
1.5852,0.56374,0.56489,0.56618,0.00093408,0.078501,1.0539,0.00097422,0.00089394
1.586,0.56374,0.56491,0.56618,0.00093382,0.079964,1.0524,0.00097709,0.00089055
1.5868,0.56374,0.56493,0.56617,0.00093356,0.081438,1.0509,0.00097988,0.00088724
1.5876,0.56374,0.56494,0.56617,0.00093329,0.082926,1.0494,0.00098258,0.00088401
1.5884,0.56374,0.56496,0.56617,0.00093303,0.084425,1.0479,0.00098521,0.00088085
1.5892,0.56373,0.56498,0.56616,0.00093276,0.085938,1.0464,0.00098775,0.00087777
1.59,0.56373,0.56499,0.56616,0.00093249,0.087462,1.0449,0.00099021,0.00087477
1.5908,0.56373,0.56501,0.56616,0.00093222,0.088999,1.0433,0.00099259,0.00087184
1.5916,0.56373,0.56503,0.56616,0.00093194,0.090547,1.0418,0.00099489,0.000869
1.5924,0.56373,0.56504,0.56615,0.00093167,0.092108,1.0402,0.0009971,0.00086624
1.5932,0.56373,0.56506,0.56615,0.00093139,0.093682,1.0386,0.00099923,0.00086355
1.594,0.56373,0.56508,0.56615,0.00093111,0.095267,1.037,0.0010013,0.00086095
1.5949,0.56373,0.5651,0.56614,0.00093083,0.096864,1.0354,0.0010032,0.00085843
1.5957,0.56373,0.56511,0.56614,0.00093054,0.098474,1.0338,0.0010051,0.00085599
1.5965,0.56373,0.56513,0.56614,0.00093025,0.1001,1.0322,0.0010069,0.00085364
1.5973,0.56373,0.56515,0.56613,0.00092996,0.10173,1.0305,0.0010086,0.00085136
1.5981,0.56373,0.56517,0.56613,0.00092967,0.10337,1.0289,0.0010102,0.00084917
1.5989,0.56373,0.56518,0.56613,0.00092938,0.10503,1.0272,0.0010117,0.00084707
1.5997,0.56373,0.5652,0.56613,0.00092908,0.1067,1.0256,0.0010131,0.00084505
1.6005,0.56373,0.56522,0.56612,0.00092879,0.10838,1.0239,0.0010145,0.00084311
1.6013,0.56373,0.56524,0.56612,0.00092849,0.11007,1.0222,0.0010157,0.00084126
1.6021,0.56373,0.56526,0.56612,0.00092818,0.11178,1.0205,0.0010169,0.0008395
1.6029,0.56373,0.56527,0.56611,0.00092788,0.11349,1.0187,0.0010179,0.00083782
1.6037,0.56373,0.56529,0.56611,0.00092757,0.11522,1.017,0.0010189,0.00083622
1.6045,0.56373,0.56531,0.56611,0.00092727,0.11696,1.0153,0.0010198,0.00083472
1.6053,0.56373,0.56533,0.56611,0.00092696,0.11871,1.0135,0.0010206,0.00083329
1.6061,0.56373,0.56535,0.5661,0.00092665,0.12047,1.0117,0.0010213,0.00083196
1.6069,0.56373,0.56537,0.5661,0.00092633,0.12225,1.01,0.001022,0.00083071
1.6077,0.56373,0.56539,0.5661,0.00092602,0.12403,1.0082,0.0010225,0.00082955
1.6085,0.56373,0.56541,0.56609,0.0009257,0.12583,1.0064,0.0010229,0.00082848
1.6093,0.56373,0.56542,0.56609,0.00092538,0.12763,1.0045,0.0010233,0.00082749
1.6102,0.56373,0.56544,0.56609,0.00092506,0.12945,1.0027,0.0010235,0.0008266
1.611,0.56373,0.56546,0.56609,0.00092473,0.13128,1.0009,0.0010237,0.00082579
1.6118,0.56372,0.56548,0.56608,0.00092441,0.13312,0.99904,0.0010238,0.00082506
1.6126,0.56372,0.5655,0.56608,0.00092408,0.13497,0.99719,0.0010237,0.00082443
1.6134,0.56372,0.56552,0.56608,0.00092375,0.13684,0.99532,0.0010236,0.00082388
1.6142,0.56372,0.56554,0.56607,0.00092342,0.13871,0.99344,0.0010234,0.00082342
1.615,0.56372,0.56556,0.56607,0.00092309,0.1406,0.99155,0.0010231,0.00082304
1.6158,0.56372,0.56558,0.56607,0.00092276,0.14249,0.98964,0.0010228,0.00082276
1.6166,0.56372,0.5656,0.56607,0.00092242,0.1444,0.98773,0.0010223,0.00082256
1.6174,0.56372,0.56562,0.56606,0.00092208,0.14632,0.98581,0.0010217,0.00082245
1.6182,0.56372,0.56564,0.56606,0.00092174,0.14825,0.98388,0.0010211,0.00082243
1.619,0.56372,0.56566,0.56606,0.0009214,0.15019,0.98193,0.0010203,0.00082249
1.6198,0.56372,0.56568,0.56606,0.00092106,0.15213,0.97998,0.0010195,0.00082264
1.6206,0.56372,0.5657,0.56605,0.00092071,0.1541,0.97801,0.0010185,0.00082287
1.6214,0.56372,0.56572,0.56605,0.00092036,0.15607,0.97603,0.0010175,0.00082319
1.6222,0.56372,0.56574,0.56605,0.00092002,0.15805,0.97405,0.0010164,0.0008236
1.623,0.56372,0.56576,0.56605,0.00091967,0.16004,0.97205,0.0010152,0.00082409
1.6238,0.56372,0.56578,0.56604,0.00091931,0.16204,0.97004,0.001014,0.00082467
1.6247,0.56372,0.5658,0.56604,0.00091896,0.16405,0.96802,0.0010126,0.00082534
1.6255,0.56372,0.56582,0.56604,0.0009186,0.16608,0.966,0.0010111,0.00082608
1.6263,0.56372,0.56584,0.56603,0.00091825,0.16811,0.96396,0.0010096,0.00082692
1.6271,0.56372,0.56586,0.56603,0.00091789,0.17015,0.96191,0.0010079,0.00082783
1.6279,0.56372,0.56588,0.56603,0.00091753,0.17221,0.95985,0.0010062,0.00082883
1.6287,0.56372,0.5659,0.56603,0.00091717,0.17427,0.95778,0.0010044,0.00082991
1.6295,0.56372,0.56592,0.56602,0.0009168,0.17635,0.9557,0.0010025,0.00083108
1.6303,0.56372,0.56594,0.56602,0.00091644,0.17843,0.95361,0.0010005,0.00083233
1.6311,0.56372,0.56596,0.56602,0.00091607,0.18052,0.95152,0.00099848,0.00083365
1.6319,0.56372,0.56598,0.56602,0.0009157,0.18263,0.94941,0.00099634,0.00083506
1.6327,0.56372,0.566,0.56601,0.00091533,0.18474,0.94729,0.00099411,0.00083655
1.6335,0.56371,0.56602,0.56601,0.00091496,0.18686,0.94516,0.0009918,0.00083812
1.6343,0.56371,0.56604,0.56601,0.00091459,0.189,0.94302,0.0009894,0.00083977
1.6351,0.56371,0.56606,0.56601,0.00091421,0.19114,0.94088,0.00098693,0.00084149
1.6359,0.56371,0.56608,0.56601,0.00091384,0.19329,0.93872,0.00098437,0.0008433
1.6367,0.56371,0.5661,0.566,0.00091346,0.19545,0.93655,0.00098174,0.00084518
1.6375,0.56371,0.56613,0.566,0.00091308,0.19762,0.93438,0.00097902,0.00084714
1.6383,0.56371,0.56615,0.566,0.0009127,0.19981,0.93219,0.00097622,0.00084917
1.6392,0.56371,0.56617,0.566,0.00091232,0.202,0.93,0.00097335,0.00085128
1.64,0.56371,0.56619,0.56599,0.00091193,0.2042,0.92779,0.0009704,0.00085346
1.6408,0.56371,0.56621,0.56599,0.00091155,0.2064,0.92558,0.00096738,0.00085572
1.6416,0.56371,0.56623,0.56599,0.00091116,0.20862,0.92336,0.00096428,0.00085805
1.6424,0.56371,0.56625,0.56599,0.00091077,0.21085,0.92112,0.0009611,0.00086045
1.6432,0.56371,0.56627,0.56598,0.00091038,0.21309,0.91888,0.00095785,0.00086292
1.644,0.56371,0.56629,0.56598,0.00090999,0.21533,0.91663,0.00095453,0.00086546
1.6448,0.56371,0.56632,0.56598,0.0009096,0.21759,0.91437,0.00095113,0.00086807
1.6456,0.56371,0.56634,0.56598,0.00090921,0.21985,0.91211,0.00094767,0.00087075
1.6464,0.56371,0.56636,0.56598,0.00090881,0.22212,0.90983,0.00094413,0.0008735
1.6472,0.56371,0.56638,0.56597,0.00090842,0.2244,0.90754,0.00094053,0.00087631
1.648,0.56371,0.5664,0.56597,0.00090802,0.22669,0.90525,0.00093685,0.00087919
1.6488,0.56371,0.56642,0.56597,0.00090762,0.22899,0.90295,0.00093311,0.00088213
1.6496,0.56371,0.56644,0.56597,0.00090722,0.2313,0.90064,0.00092931,0.00088514
1.6504,0.56371,0.56646,0.56596,0.00090682,0.23361,0.89832,0.00092544,0.0008882
1.6512,0.56371,0.56649,0.56596,0.00090642,0.23594,0.89599,0.0009215,0.00089133
1.652,0.56371,0.56651,0.56596,0.00090601,0.23827,0.89365,0.0009175,0.00089453
1.6528,0.56371,0.56653,0.56596,0.00090561,0.24061,0.89131,0.00091344,0.00089778
1.6537,0.56371,0.56655,0.56596,0.0009052,0.24296,0.88895,0.00090932,0.00090108
1.6545,0.56371,0.56657,0.56595,0.0009048,0.24532,0.88659,0.00090514,0.00090445
1.6553,0.56371,0.56659,0.56595,0.00090439,0.24768,0.88422,0.0009009,0.00090787
1.6561,0.56371,0.56662,0.56595,0.00090398,0.25006,0.88184,0.00089661,0.00091135
1.6569,0.56371,0.56664,0.56595,0.00090357,0.25244,0.87946,0.00089226,0.00091488
1.6577,0.56371,0.56666,0.56595,0.00090316,0.25483,0.87706,0.00088785,0.00091846
1.6585,0.5637,0.56668,0.56594,0.00090274,0.25723,0.87466,0.00088339,0.0009221
1.6593,0.5637,0.5667,0.56594,0.00090233,0.25963,0.87225,0.00087887,0.00092578
1.6601,0.5637,0.56672,0.56594,0.00090191,0.26205,0.86983,0.00087431,0.00092952
1.6609,0.5637,0.56675,0.56594,0.0009015,0.26447,0.86741,0.00086969,0.0009333
1.6617,0.5637,0.56677,0.56594,0.00090108,0.2669,0.86497,0.00086503,0.00093713
1.6625,0.5637,0.56679,0.56593,0.00090066,0.26934,0.86253,0.00086032,0.00094101
1.6633,0.5637,0.56681,0.56593,0.00090024,0.27178,0.86008,0.00085556,0.00094493
1.6641,0.5637,0.56683,0.56593,0.00089982,0.27423,0.85763,0.00085075,0.00094889
1.6649,0.5637,0.56685,0.56593,0.0008994,0.27669,0.85516,0.00084591,0.00095289
1.6657,0.5637,0.56688,0.56593,0.00089898,0.27916,0.85269,0.00084102,0.00095694
1.6665,0.5637,0.5669,0.56592,0.00089855,0.28164,0.85021,0.00083609,0.00096102
1.6673,0.5637,0.56692,0.56592,0.00089813,0.28412,0.84773,0.00083112,0.00096514
1.6681,0.5637,0.56694,0.56592,0.0008977,0.28661,0.84524,0.00082611,0.0009693
1.669,0.5637,0.56696,0.56592,0.00089728,0.2891,0.84274,0.00082106,0.00097349
1.6698,0.5637,0.56698,0.56592,0.00089685,0.29161,0.84023,0.00081598,0.00097772
1.6706,0.5637,0.56701,0.56592,0.00089642,0.29412,0.83771,0.00081087,0.00098198
1.6714,0.5637,0.56703,0.56591,0.00089599,0.29664,0.83519,0.00080572,0.00098627
1.6722,0.5637,0.56705,0.56591,0.00089556,0.29916,0.83267,0.00080054,0.00099059
1.673,0.5637,0.56707,0.56591,0.00089513,0.30169,0.83013,0.00079533,0.00099494
1.6738,0.5637,0.56709,0.56591,0.0008947,0.30423,0.82759,0.00079009,0.00099931
1.6746,0.5637,0.56712,0.56591,0.00089427,0.30677,0.82504,0.00078482,0.0010037
1.6754,0.5637,0.56714,0.56591,0.00089383,0.30933,0.82249,0.00077953,0.0010081
1.6762,0.5637,0.56716,0.5659,0.0008934,0.31188,0.81993,0.00077422,0.0010126
1.677,0.5637,0.56718,0.5659,0.00089296,0.31445,0.81736,0.00076888,0.0010171
1.6778,0.5637,0.5672,0.5659,0.00089253,0.31702,0.81478,0.00076352,0.0010215
1.6786,0.5637,0.56722,0.5659,0.00089209,0.3196,0.8122,0.00075814,0.001026
1.6794,0.5637,0.56725,0.5659,0.00089166,0.32218,0.80962,0.00075274,0.0010306
1.6802,0.5637,0.56727,0.5659,0.00089122,0.32477,0.80702,0.00074732,0.0010351
1.681,0.5637,0.56729,0.56589,0.00089078,0.32737,0.80442,0.00074189,0.0010397
1.6818,0.5637,0.56731,0.56589,0.00089034,0.32997,0.80182,0.00073644,0.0010442
1.6826,0.5637,0.56733,0.56589,0.0008899,0.33258,0.79921,0.00073098,0.0010488
1.6835,0.5637,0.56736,0.56589,0.00088946,0.33519,0.79659,0.00072551,0.0010534
1.6843,0.5637,0.56738,0.56589,0.00088902,0.33781,0.79397,0.00072004,0.001058
1.6851,0.5637,0.5674,0.56589,0.00088857,0.34044,0.79134,0.00071455,0.0010626
1.6859,0.5637,0.56742,0.56589,0.00088813,0.34307,0.7887,0.00070905,0.0010672
1.6867,0.5637,0.56744,0.56588,0.00088769,0.34571,0.78606,0.00070356,0.0010718
1.6875,0.5637,0.56746,0.56588,0.00088725,0.34835,0.78342,0.00069805,0.0010764
1.6883,0.5637,0.56749,0.56588,0.0008868,0.351,0.78076,0.00069255,0.0010811
1.6891,0.5637,0.56751,0.56588,0.00088636,0.35365,0.77811,0.00068704,0.0010857
1.6899,0.5637,0.56753,0.56588,0.00088591,0.35631,0.77544,0.00068154,0.0010903
1.6907,0.5637,0.56755,0.56588,0.00088546,0.35898,0.77278,0.00067604,0.0010949
1.6915,0.5637,0.56757,0.56588,0.00088502,0.36165,0.7701,0.00067054,0.0010995
1.6923,0.5637,0.56759,0.56588,0.00088457,0.36432,0.76743,0.00066504,0.0011041
1.6931,0.5637,0.56762,0.56587,0.00088412,0.36701,0.76474,0.00065956,0.0011087
1.6939,0.5637,0.56764,0.56587,0.00088367,0.36969,0.76205,0.00065408,0.0011133
1.6947,0.5637,0.56766,0.56587,0.00088323,0.37238,0.75936,0.00064861,0.0011178
1.6955,0.5637,0.56768,0.56587,0.00088278,0.37508,0.75666,0.00064316,0.0011224
1.6963,0.5637,0.5677,0.56587,0.00088233,0.37778,0.75396,0.00063771,0.0011269
1.6971,0.5637,0.56772,0.56587,0.00088188,0.38049,0.75125,0.00063228,0.0011315
1.698,0.5637,0.56775,0.56587,0.00088143,0.3832,0.74854,0.00062687,0.001136
1.6988,0.5637,0.56777,0.56587,0.00088098,0.38591,0.74582,0.00062148,0.0011405
1.6996,0.5637,0.56779,0.56586,0.00088053,0.38863,0.7431,0.0006161,0.001145
1.7004,0.5637,0.56781,0.56586,0.00088008,0.39136,0.74037,0.00061074,0.0011494
1.7012,0.5637,0.56783,0.56586,0.00087962,0.39409,0.73764,0.00060541,0.0011538
1.702,0.5637,0.56785,0.56586,0.00087917,0.39682,0.7349,0.0006001,0.0011582
1.7028,0.5637,0.56788,0.56586,0.00087872,0.39956,0.73216,0.00059481,0.0011626
1.7036,0.5637,0.5679,0.56586,0.00087827,0.4023,0.72942,0.00058955,0.001167
1.7044,0.5637,0.56792,0.56586,0.00087781,0.40504,0.72667,0.00058432,0.0011713
1.7052,0.5637,0.56794,0.56586,0.00087736,0.4078,0.72392,0.00057912,0.0011756
1.706,0.5637,0.56796,0.56586,0.00087691,0.41055,0.72116,0.00057395,0.0011799
1.7068,0.5637,0.56798,0.56585,0.00087646,0.41331,0.7184,0.00056881,0.0011841
1.7076,0.5637,0.568,0.56585,0.000876,0.41607,0.71564,0.0005637,0.0011883
1.7084,0.5637,0.56803,0.56585,0.00087555,0.41884,0.71287,0.00055863,0.0011925
1.7092,0.5637,0.56805,0.56585,0.00087509,0.42161,0.7101,0.00055359,0.0011966
1.71,0.5637,0.56807,0.56585,0.00087464,0.42438,0.70732,0.0005486,0.0012007
1.7108,0.5637,0.56809,0.56585,0.00087419,0.42716,0.70454,0.00054364,0.0012047
1.7116,0.5637,0.56811,0.56585,0.00087373,0.42994,0.70176,0.00053872,0.0012087
1.7125,0.5637,0.56813,0.56585,0.00087328,0.43272,0.69897,0.00053384,0.0012127
1.7133,0.5637,0.56815,0.56585,0.00087282,0.43551,0.69618,0.00052901,0.0012166
1.7141,0.5637,0.56817,0.56585,0.00087237,0.4383,0.69339,0.00052422,0.0012205
1.7149,0.5637,0.5682,0.56585,0.00087191,0.4411,0.6906,0.00051948,0.0012243
1.7157,0.5637,0.56822,0.56584,0.00087146,0.44389,0.6878,0.00051479,0.0012281
1.7165,0.5637,0.56824,0.56584,0.000871,0.44669,0.68499,0.00051014,0.0012319
1.7173,0.5637,0.56826,0.56584,0.00087055,0.4495,0.68219,0.00050555,0.0012356
1.7181,0.5637,0.56828,0.56584,0.00087009,0.45231,0.67938,0.000501,0.0012392
1.7189,0.5637,0.5683,0.56584,0.00086964,0.45512,0.67657,0.00049651,0.0012428
1.7197,0.5637,0.56832,0.56584,0.00086918,0.45793,0.67375,0.00049207,0.0012463
1.7205,0.5637,0.56834,0.56584,0.00086873,0.46074,0.67094,0.00048769,0.0012498
1.7213,0.5637,0.56836,0.56584,0.00086827,0.46356,0.66812,0.00048336,0.0012532
1.7221,0.5637,0.56839,0.56584,0.00086782,0.46638,0.6653,0.00047909,0.0012565
1.7229,0.5637,0.56841,0.56584,0.00086737,0.46921,0.66247,0.00047488,0.0012598
1.7237,0.5637,0.56843,0.56584,0.00086691,0.47203,0.65964,0.00047073,0.0012631
1.7245,0.5637,0.56845,0.56584,0.00086646,0.47486,0.65681,0.00046664,0.0012663
1.7253,0.5637,0.56847,0.56584,0.000866,0.47769,0.65398,0.00046262,0.0012694
1.7261,0.5637,0.56849,0.56584,0.00086555,0.48052,0.65115,0.00045865,0.0012724
1.7269,0.5637,0.56851,0.56584,0.0008651,0.48336,0.64831,0.00045476,0.0012754
1.7278,0.5637,0.56853,0.56584,0.00086464,0.4862,0.64547,0.00045092,0.0012784
1.7286,0.5637,0.56855,0.56583,0.00086419,0.48904,0.64263,0.00044716,0.0012812
1.7294,0.5637,0.56857,0.56583,0.00086374,0.49188,0.63979,0.00044346,0.001284
1.7302,0.5637,0.56859,0.56583,0.00086328,0.49472,0.63695,0.00043983,0.0012867
1.731,0.5637,0.56861,0.56583,0.00086283,0.49756,0.6341,0.00043627,0.0012894
1.7318,0.5637,0.56864,0.56583,0.00086238,0.50041,0.63125,0.00043279,0.001292
1.7326,0.5637,0.56866,0.56583,0.00086193,0.50326,0.6284,0.00042937,0.0012945
1.7334,0.5637,0.56868,0.56583,0.00086147,0.50611,0.62555,0.00042603,0.0012969
1.7342,0.5637,0.5687,0.56583,0.00086102,0.50896,0.6227,0.00042277,0.0012993
1.735,0.5637,0.56872,0.56583,0.00086057,0.51182,0.61985,0.00041957,0.0013016
1.7358,0.5637,0.56874,0.56583,0.00086012,0.51467,0.61699,0.00041646,0.0013038
1.7366,0.5637,0.56876,0.56583,0.00085967,0.51753,0.61414,0.00041342,0.0013059
1.7374,0.5637,0.56878,0.56583,0.00085922,0.52038,0.61128,0.00041046,0.001308
1.7382,0.5637,0.5688,0.56583,0.00085877,0.52324,0.60842,0.00040758,0.00131
1.739,0.5637,0.56882,0.56583,0.00085832,0.5261,0.60556,0.00040478,0.0013119
1.7398,0.5637,0.56884,0.56583,0.00085787,0.52896,0.6027,0.00040206,0.0013137
1.7406,0.5637,0.56886,0.56583,0.00085742,0.53182,0.59984,0.00039942,0.0013154
1.7414,0.5637,0.56888,0.56583,0.00085698,0.53468,0.59697,0.00039686,0.0013171
1.7423,0.5637,0.5689,0.56583,0.00085653,0.53755,0.59411,0.00039439,0.0013187
1.7431,0.5637,0.56892,0.56583,0.00085608,0.54041,0.59125,0.000392,0.0013202
1.7439,0.5637,0.56894,0.56583,0.00085563,0.54328,0.58838,0.0003897,0.0013216
1.7447,0.5637,0.56896,0.56583,0.00085519,0.54614,0.58552,0.00038748,0.0013229
1.7455,0.5637,0.56898,0.56583,0.00085474,0.54901,0.58265,0.00038534,0.0013241
1.7463,0.5637,0.569,0.56583,0.0008543,0.55187,0.57978,0.0003833,0.0013253
1.7471,0.5637,0.56902,0.56583,0.00085385,0.55474,0.57692,0.00038134,0.0013264
1.7479,0.5637,0.56904,0.56583,0.00085341,0.55761,0.57405,0.00037947,0.0013274
1.7487,0.56371,0.56906,0.56583,0.00085297,0.56047,0.57118,0.00037769,0.0013282
1.7495,0.56371,0.56908,0.56583,0.00085252,0.56334,0.56832,0.000376,0.0013291
1.7503,0.56371,0.5691,0.56583,0.00085208,0.56621,0.56545,0.00037439,0.0013298
1.7511,0.56371,0.56912,0.56583,0.00085164,0.56908,0.56258,0.00037288,0.0013304
1.7519,0.56371,0.56914,0.56583,0.0008512,0.57194,0.55971,0.00037146,0.0013309
1.7527,0.56371,0.56916,0.56583,0.00085076,0.57481,0.55685,0.00037013,0.0013314
1.7535,0.56371,0.56918,0.56583,0.00085032,0.57768,0.55398,0.0003689,0.0013317
1.7543,0.56371,0.5692,0.56583,0.00084988,0.58054,0.55111,0.00036775,0.001332
1.7551,0.56371,0.56922,0.56583,0.00084944,0.58341,0.54825,0.0003667,0.0013322
1.7559,0.56371,0.56924,0.56583,0.00084901,0.58627,0.54538,0.00036575,0.0013323
1.7568,0.56371,0.56926,0.56583,0.00084857,0.58914,0.54252,0.00036488,0.0013323
1.7576,0.56371,0.56928,0.56583,0.00084813,0.592,0.53965,0.00036411,0.0013322
1.7584,0.56371,0.5693,0.56583,0.0008477,0.59487,0.53679,0.00036344,0.001332
1.7592,0.56371,0.56932,0.56583,0.00084726,0.59773,0.53393,0.00036286,0.0013317
1.76,0.56371,0.56934,0.56583,0.00084683,0.60059,0.53106,0.00036238,0.0013313
1.7608,0.56371,0.56936,0.56583,0.0008464,0.60346,0.5282,0.00036199,0.0013308
1.7616,0.56371,0.56938,0.56583,0.00084596,0.60632,0.52534,0.0003617,0.0013302
1.7624,0.56371,0.56939,0.56583,0.00084553,0.60918,0.52248,0.0003615,0.0013296
1.7632,0.56371,0.56941,0.56583,0.0008451,0.61204,0.51963,0.0003614,0.0013288
1.764,0.56371,0.56943,0.56583,0.00084467,0.61489,0.51677,0.00036139,0.0013279
1.7648,0.56371,0.56945,0.56583,0.00084424,0.61775,0.51391,0.00036149,0.001327
1.7656,0.56372,0.56947,0.56583,0.00084381,0.6206,0.51106,0.00036168,0.001326
1.7664,0.56372,0.56949,0.56583,0.00084339,0.62346,0.50821,0.00036196,0.0013248
1.7672,0.56372,0.56951,0.56583,0.00084296,0.62631,0.50536,0.00036235,0.0013236
1.768,0.56372,0.56953,0.56583,0.00084254,0.62916,0.50251,0.00036283,0.0013222
1.7688,0.56372,0.56955,0.56583,0.00084211,0.63201,0.49966,0.00036341,0.0013208
1.7696,0.56372,0.56957,0.56583,0.00084169,0.63486,0.49681,0.00036408,0.0013193
1.7704,0.56372,0.56959,0.56583,0.00084127,0.6377,0.49397,0.00036485,0.0013177
1.7713,0.56372,0.5696,0.56583,0.00084084,0.64054,0.49112,0.00036572,0.001316
1.7721,0.56372,0.56962,0.56583,0.00084042,0.64339,0.48828,0.00036669,0.0013142
1.7729,0.56372,0.56964,0.56584,0.00084,0.64623,0.48544,0.00036775,0.0013123
1.7737,0.56372,0.56966,0.56584,0.00083958,0.64906,0.48261,0.00036891,0.0013103
1.7745,0.56372,0.56968,0.56584,0.00083917,0.6519,0.47977,0.00037017,0.0013082
1.7753,0.56372,0.5697,0.56584,0.00083875,0.65473,0.47694,0.00037152,0.001306
1.7761,0.56372,0.56972,0.56584,0.00083833,0.65756,0.47411,0.00037297,0.0013037
1.7769,0.56372,0.56974,0.56584,0.00083792,0.66039,0.47128,0.00037452,0.0013013
1.7777,0.56373,0.56975,0.56584,0.00083751,0.66322,0.46846,0.00037616,0.0012989
1.7785,0.56373,0.56977,0.56584,0.00083709,0.66604,0.46564,0.00037789,0.0012963
1.7793,0.56373,0.56979,0.56584,0.00083668,0.66887,0.46282,0.00037973,0.0012936
1.7801,0.56373,0.56981,0.56584,0.00083627,0.67168,0.46,0.00038166,0.0012909
1.7809,0.56373,0.56983,0.56584,0.00083586,0.6745,0.45718,0.00038368,0.001288
1.7817,0.56373,0.56985,0.56584,0.00083545,0.67731,0.45437,0.0003858,0.0012851
1.7825,0.56373,0.56987,0.56584,0.00083505,0.68012,0.45156,0.00038801,0.0012821
1.7833,0.56373,0.56988,0.56584,0.00083464,0.68293,0.44876,0.00039031,0.001279
1.7841,0.56373,0.5699,0.56584,0.00083424,0.68574,0.44595,0.00039271,0.0012758
1.7849,0.56373,0.56992,0.56585,0.00083383,0.68854,0.44315,0.0003952,0.0012725
1.7857,0.56373,0.56994,0.56585,0.00083343,0.69134,0.44036,0.00039779,0.0012691
1.7866,0.56373,0.56996,0.56585,0.00083303,0.69413,0.43756,0.00040046,0.0012656
1.7874,0.56373,0.56997,0.56585,0.00083263,0.69692,0.43477,0.00040323,0.001262
1.7882,0.56374,0.56999,0.56585,0.00083223,0.69971,0.43198,0.00040609,0.0012584
1.789,0.56374,0.57001,0.56585,0.00083183,0.7025,0.4292,0.00040903,0.0012546
1.7898,0.56374,0.57003,0.56585,0.00083143,0.70528,0.42642,0.00041207,0.0012508
1.7906,0.56374,0.57005,0.56585,0.00083104,0.70806,0.42365,0.0004152,0.0012469
1.7914,0.56374,0.57006,0.56585,0.00083064,0.71083,0.42087,0.00041841,0.0012429
1.7922,0.56374,0.57008,0.56585,0.00083025,0.7136,0.4181,0.00042172,0.0012388
1.793,0.56374,0.5701,0.56585,0.00082986,0.71637,0.41534,0.00042511,0.0012346
1.7938,0.56374,0.57012,0.56585,0.00082947,0.71913,0.41258,0.00042859,0.0012303
1.7946,0.56374,0.57014,0.56586,0.00082908,0.72189,0.40982,0.00043215,0.001226
1.7954,0.56374,0.57015,0.56586,0.00082869,0.72465,0.40707,0.0004358,0.0012216
1.7962,0.56374,0.57017,0.56586,0.0008283,0.7274,0.40432,0.00043953,0.0012171
1.797,0.56375,0.57019,0.56586,0.00082792,0.73015,0.40157,0.00044335,0.0012125
1.7978,0.56375,0.57021,0.56586,0.00082753,0.73289,0.39883,0.00044724,0.0012078
1.7986,0.56375,0.57022,0.56586,0.00082715,0.73563,0.39609,0.00045122,0.0012031
1.7994,0.56375,0.57024,0.56586,0.00082677,0.73836,0.39336,0.00045529,0.0011982
1.8002,0.56375,0.57026,0.56586,0.00082639,0.74109,0.39063,0.00045943,0.0011933
1.8011,0.56375,0.57028,0.56586,0.00082601,0.74382,0.38791,0.00046365,0.0011884
1.8019,0.56375,0.57029,0.56587,0.00082563,0.74654,0.38519,0.00046795,0.0011833
1.8027,0.56375,0.57031,0.56587,0.00082525,0.74926,0.38248,0.00047233,0.0011782
1.8035,0.56375,0.57033,0.56587,0.00082488,0.75197,0.37977,0.00047678,0.001173
1.8043,0.56375,0.57034,0.56587,0.0008245,0.75467,0.37706,0.00048131,0.0011677
1.8051,0.56376,0.57036,0.56587,0.00082413,0.75738,0.37436,0.00048591,0.0011623
1.8059,0.56376,0.57038,0.56587,0.00082376,0.76007,0.37167,0.00049059,0.0011569
1.8067,0.56376,0.5704,0.56587,0.00082339,0.76277,0.36898,0.00049534,0.0011514
1.8075,0.56376,0.57041,0.56587,0.00082302,0.76545,0.3663,0.00050016,0.0011459
1.8083,0.56376,0.57043,0.56588,0.00082266,0.76814,0.36362,0.00050506,0.0011403
1.8091,0.56376,0.57045,0.56588,0.00082229,0.77081,0.36094,0.00051002,0.0011346
1.8099,0.56376,0.57046,0.56588,0.00082193,0.77348,0.35827,0.00051505,0.0011288
1.8107,0.56376,0.57048,0.56588,0.00082156,0.77615,0.35561,0.00052015,0.001123
1.8115,0.56376,0.5705,0.56588,0.0008212,0.77881,0.35295,0.00052531,0.0011171
1.8123,0.56377,0.57051,0.56588,0.00082084,0.78147,0.3503,0.00053054,0.0011111
1.8131,0.56377,0.57053,0.56588,0.00082048,0.78412,0.34765,0.00053583,0.0011051
1.8139,0.56377,0.57055,0.56588,0.00082013,0.78676,0.34501,0.00054119,0.0010991
1.8147,0.56377,0.57056,0.56589,0.00081977,0.7894,0.34237,0.00054661,0.0010929
1.8156,0.56377,0.57058,0.56589,0.00081941,0.79203,0.33974,0.00055208,0.0010867
1.8164,0.56377,0.5706,0.56589,0.00081906,0.79466,0.33712,0.00055762,0.0010805
1.8172,0.56377,0.57061,0.56589,0.00081871,0.79728,0.3345,0.00056321,0.0010742
1.818,0.56377,0.57063,0.56589,0.00081836,0.7999,0.33189,0.00056887,0.0010679
1.8188,0.56378,0.57065,0.56589,0.00081801,0.80251,0.32928,0.00057457,0.0010615
1.8196,0.56378,0.57066,0.5659,0.00081766,0.80511,0.32668,0.00058033,0.001055
1.8204,0.56378,0.57068,0.5659,0.00081732,0.80771,0.32408,0.00058614,0.0010485
1.8212,0.56378,0.5707,0.5659,0.00081698,0.8103,0.32149,0.00059201,0.0010419
1.822,0.56378,0.57071,0.5659,0.00081663,0.81289,0.31891,0.00059792,0.0010353
1.8228,0.56378,0.57073,0.5659,0.00081629,0.81547,0.31634,0.00060389,0.0010287
1.8236,0.56378,0.57074,0.5659,0.00081595,0.81804,0.31377,0.0006099,0.001022
1.8244,0.56378,0.57076,0.5659,0.00081561,0.8206,0.31121,0.00061596,0.0010153
1.8252,0.56379,0.57078,0.56591,0.00081528,0.82316,0.30865,0.00062206,0.0010085
1.826,0.56379,0.57079,0.56591,0.00081494,0.82572,0.3061,0.0006282,0.0010017
1.8268,0.56379,0.57081,0.56591,0.00081461,0.82826,0.30356,0.00063439,0.00099483
1.8276,0.56379,0.57082,0.56591,0.00081427,0.8308,0.30102,0.00064062,0.00098793
1.8284,0.56379,0.57084,0.56591,0.00081394,0.83334,0.29849,0.00064688,0.00098101
1.8292,0.56379,0.57086,0.56591,0.00081361,0.83586,0.29597,0.00065319,0.00097404
1.8301,0.56379,0.57087,0.56592,0.00081329,0.83838,0.29345,0.00065953,0.00096705
1.8309,0.5638,0.57089,0.56592,0.00081296,0.84089,0.29094,0.0006659,0.00096002
1.8317,0.5638,0.5709,0.56592,0.00081264,0.8434,0.28844,0.00067231,0.00095296
1.8325,0.5638,0.57092,0.56592,0.00081231,0.8459,0.28595,0.00067875,0.00094587
1.8333,0.5638,0.57093,0.56592,0.00081199,0.84839,0.28346,0.00068522,0.00093876
1.8341,0.5638,0.57095,0.56593,0.00081167,0.85087,0.28098,0.00069172,0.00093162
1.8349,0.5638,0.57097,0.56593,0.00081135,0.85335,0.27851,0.00069825,0.00092445
1.8357,0.5638,0.57098,0.56593,0.00081103,0.85582,0.27604,0.00070481,0.00091726
1.8365,0.56381,0.571,0.56593,0.00081072,0.85828,0.27358,0.00071138,0.00091005
1.8373,0.56381,0.57101,0.56593,0.0008104,0.86073,0.27113,0.00071798,0.00090282
1.8381,0.56381,0.57103,0.56593,0.00081009,0.86318,0.26869,0.00072461,0.00089558
1.8389,0.56381,0.57104,0.56594,0.00080978,0.86562,0.26626,0.00073125,0.00088831
1.8397,0.56381,0.57106,0.56594,0.00080947,0.86805,0.26383,0.00073791,0.00088103
1.8405,0.56381,0.57107,0.56594,0.00080916,0.87047,0.26141,0.00074459,0.00087374
1.8413,0.56381,0.57109,0.56594,0.00080886,0.87289,0.259,0.00075128,0.00086643
1.8421,0.56382,0.5711,0.56594,0.00080855,0.8753,0.25659,0.00075799,0.00085912
1.8429,0.56382,0.57112,0.56595,0.00080825,0.8777,0.2542,0.00076471,0.00085179
1.8437,0.56382,0.57113,0.56595,0.00080795,0.88009,0.25181,0.00077144,0.00084446
1.8445,0.56382,0.57115,0.56595,0.00080765,0.88247,0.24943,0.00077818,0.00083712
1.8454,0.56382,0.57116,0.56595,0.00080735,0.88485,0.24706,0.00078492,0.00082977
1.8462,0.56382,0.57118,0.56595,0.00080705,0.88722,0.24469,0.00079168,0.00082242
1.847,0.56383,0.57119,0.56596,0.00080675,0.88958,0.24234,0.00079843,0.00081508
1.8478,0.56383,0.57121,0.56596,0.00080646,0.89193,0.23999,0.00080519,0.00080773
1.8486,0.56383,0.57122,0.56596,0.00080617,0.89427,0.23765,0.00081196,0.00080038
1.8494,0.56383,0.57124,0.56596,0.00080588,0.89661,0.23532,0.00081872,0.00079304
1.8502,0.56383,0.57125,0.56597,0.00080559,0.89893,0.233,0.00082548,0.0007857
1.851,0.56383,0.57127,0.56597,0.0008053,0.90125,0.23068,0.00083223,0.00077836
1.8518,0.56384,0.57128,0.56597,0.00080501,0.90356,0.22838,0.00083898,0.00077104
1.8526,0.56384,0.5713,0.56597,0.00080473,0.90586,0.22608,0.00084573,0.00076372
1.8534,0.56384,0.57131,0.56597,0.00080444,0.90815,0.2238,0.00085247,0.00075642
1.8542,0.56384,0.57133,0.56598,0.00080416,0.91043,0.22152,0.00085919,0.00074913
1.855,0.56384,0.57134,0.56598,0.00080388,0.91271,0.21925,0.00086591,0.00074185
1.8558,0.56384,0.57135,0.56598,0.0008036,0.91497,0.21699,0.00087262,0.00073459
1.8566,0.56385,0.57137,0.56598,0.00080332,0.91723,0.21474,0.00087931,0.00072734
1.8574,0.56385,0.57138,0.56598,0.00080305,0.91948,0.21249,0.00088598,0.00072012
1.8582,0.56385,0.5714,0.56599,0.00080277,0.92172,0.21026,0.00089264,0.00071291
1.859,0.56385,0.57141,0.56599,0.0008025,0.92395,0.20803,0.00089927,0.00070573
1.8599,0.56385,0.57143,0.56599,0.00080223,0.92617,0.20582,0.00090589,0.00069857
1.8607,0.56385,0.57144,0.56599,0.00080196,0.92838,0.20361,0.00091249,0.00069143
1.8615,0.56386,0.57145,0.566,0.00080169,0.93058,0.20141,0.00091906,0.00068433
1.8623,0.56386,0.57147,0.566,0.00080143,0.93277,0.19923,0.00092561,0.00067725
1.8631,0.56386,0.57148,0.566,0.00080116,0.93495,0.19705,0.00093213,0.00067019
1.8639,0.56386,0.5715,0.566,0.0008009,0.93713,0.19488,0.00093862,0.00066317
1.8647,0.56386,0.57151,0.56601,0.00080064,0.93929,0.19272,0.00094508,0.00065619
1.8655,0.56386,0.57152,0.56601,0.00080037,0.94145,0.19057,0.00095152,0.00064923
1.8663,0.56387,0.57154,0.56601,0.00080012,0.94359,0.18843,0.00095792,0.00064231
1.8671,0.56387,0.57155,0.56601,0.00079986,0.94573,0.1863,0.00096428,0.00063543
1.8679,0.56387,0.57157,0.56602,0.0007996,0.94785,0.18418,0.00097061,0.00062859
1.8687,0.56387,0.57158,0.56602,0.00079935,0.94997,0.18207,0.00097691,0.00062179
1.8695,0.56387,0.57159,0.56602,0.00079909,0.95207,0.17997,0.00098316,0.00061503
1.8703,0.56388,0.57161,0.56602,0.00079884,0.95417,0.17788,0.00098938,0.00060831
1.8711,0.56388,0.57162,0.56603,0.00079859,0.95625,0.1758,0.00099555,0.00060163
1.8719,0.56388,0.57163,0.56603,0.00079834,0.95833,0.17372,0.0010017,0.000595
1.8727,0.56388,0.57165,0.56603,0.0007981,0.9604,0.17166,0.0010078,0.00058842
1.8735,0.56388,0.57166,0.56603,0.00079785,0.96245,0.16961,0.0010138,0.00058189
1.8744,0.56389,0.57167,0.56604,0.00079761,0.9645,0.16757,0.0010198,0.0005754
1.8752,0.56389,0.57169,0.56604,0.00079736,0.96653,0.16554,0.0010258,0.00056897
1.876,0.56389,0.5717,0.56604,0.00079712,0.96856,0.16352,0.0010317,0.00056259
1.8768,0.56389,0.57171,0.56604,0.00079688,0.97058,0.16151,0.0010375,0.00055627
1.8776,0.56389,0.57173,0.56605,0.00079664,0.97258,0.15951,0.0010433,0.00055
1.8784,0.5639,0.57174,0.56605,0.00079641,0.97457,0.15752,0.001049,0.00054378
1.8792,0.5639,0.57175,0.56605,0.00079617,0.97656,0.15554,0.0010547,0.00053763
1.88,0.5639,0.57177,0.56605,0.00079594,0.97853,0.15358,0.0010603,0.00053153
1.8808,0.5639,0.57178,0.56606,0.0007957,0.9805,0.15162,0.0010659,0.00052549
1.8816,0.5639,0.57179,0.56606,0.00079547,0.98245,0.14967,0.0010714,0.00051952
1.8824,0.56391,0.57181,0.56606,0.00079524,0.98439,0.14773,0.0010769,0.00051361
1.8832,0.56391,0.57182,0.56606,0.00079502,0.98632,0.14581,0.0010823,0.00050776
1.884,0.56391,0.57183,0.56607,0.00079479,0.98824,0.14389,0.0010876,0.00050198
1.8848,0.56391,0.57184,0.56607,0.00079456,0.99015,0.14199,0.0010929,0.00049627
1.8856,0.56391,0.57186,0.56607,0.00079434,0.99205,0.1401,0.0010981,0.00049062
1.8864,0.56392,0.57187,0.56608,0.00079412,0.99394,0.13821,0.0011032,0.00048504
1.8872,0.56392,0.57188,0.56608,0.0007939,0.99581,0.13634,0.0011083,0.00047954
1.888,0.56392,0.5719,0.56608,0.00079368,0.99768,0.13448,0.0011132,0.0004741
1.8889,0.56392,0.57191,0.56608,0.00079346,0.99953,0.13263,0.0011182,0.00046874
1.8897,0.56392,0.57192,0.56609,0.00079324,1.0014,0.1308,0.001123,0.00046345
1.8905,0.56393,0.57193,0.56609,0.00079302,1.0032,0.12897,0.0011278,0.00045824
1.8913,0.56393,0.57195,0.56609,0.00079281,1.005,0.12715,0.0011325,0.0004531
1.8921,0.56393,0.57196,0.56609,0.0007926,1.0068,0.12535,0.0011372,0.00044804
1.8929,0.56393,0.57197,0.5661,0.00079239,1.0086,0.12356,0.0011417,0.00044306
1.8937,0.56393,0.57198,0.5661,0.00079218,1.0104,0.12177,0.0011462,0.00043815
1.8945,0.56394,0.57199,0.5661,0.00079197,1.0122,0.12,0.0011506,0.00043333
1.8953,0.56394,0.57201,0.56611,0.00079176,1.014,0.11824,0.0011549,0.00042859
1.8961,0.56394,0.57202,0.56611,0.00079155,1.0157,0.1165,0.0011592,0.00042393
1.8969,0.56394,0.57203,0.56611,0.00079135,1.0175,0.11476,0.0011633,0.00041935
1.8977,0.56395,0.57204,0.56611,0.00079115,1.0192,0.11304,0.0011674,0.00041486
1.8985,0.56395,0.57206,0.56612,0.00079094,1.0209,0.11132,0.0011714,0.00041045
1.8993,0.56395,0.57207,0.56612,0.00079074,1.0226,0.10962,0.0011754,0.00040613
1.9001,0.56395,0.57208,0.56612,0.00079054,1.0243,0.10793,0.0011792,0.0004019
1.9009,0.56395,0.57209,0.56613,0.00079035,1.026,0.10626,0.0011829,0.00039775
1.9017,0.56396,0.5721,0.56613,0.00079015,1.0277,0.10459,0.0011866,0.00039369
1.9025,0.56396,0.57212,0.56613,0.00078995,1.0293,0.10294,0.0011902,0.00038972
1.9033,0.56396,0.57213,0.56614,0.00078976,1.031,0.10129,0.0011937,0.00038584
1.9042,0.56396,0.57214,0.56614,0.00078957,1.0326,0.099665,0.0011971,0.00038206
1.905,0.56397,0.57215,0.56614,0.00078938,1.0342,0.098046,0.0012004,0.00037836
1.9058,0.56397,0.57216,0.56614,0.00078919,1.0358,0.09644,0.0012036,0.00037476
1.9066,0.56397,0.57217,0.56615,0.000789,1.0374,0.094846,0.0012068,0.00037124
1.9074,0.56397,0.57219,0.56615,0.00078881,1.039,0.093264,0.0012098,0.00036783
1.9082,0.56397,0.5722,0.56615,0.00078862,1.0406,0.091694,0.0012127,0.0003645
1.909,0.56398,0.57221,0.56616,0.00078844,1.0422,0.090136,0.0012156,0.00036128
1.9098,0.56398,0.57222,0.56616,0.00078826,1.0437,0.08859,0.0012184,0.00035814
1.9106,0.56398,0.57223,0.56616,0.00078807,1.0453,0.087057,0.001221,0.00035511
1.9114,0.56398,0.57224,0.56617,0.00078789,1.0468,0.085536,0.0012236,0.00035217
1.9122,0.56399,0.57225,0.56617,0.00078771,1.0483,0.084027,0.0012261,0.00034933
1.913,0.56399,0.57227,0.56617,0.00078753,1.0498,0.082531,0.0012285,0.00034658
1.9138,0.56399,0.57228,0.56617,0.00078736,1.0513,0.081047,0.0012308,0.00034394
1.9146,0.56399,0.57229,0.56618,0.00078718,1.0528,0.079575,0.001233,0.00034139
1.9154,0.564,0.5723,0.56618,0.000787,1.0542,0.078116,0.0012351,0.00033895
1.9162,0.564,0.57231,0.56618,0.00078683,1.0557,0.076669,0.0012371,0.0003366
1.917,0.564,0.57232,0.56619,0.00078666,1.0571,0.075235,0.001239,0.00033435
1.9178,0.564,0.57233,0.56619,0.00078649,1.0586,0.073814,0.0012408,0.00033221
1.9187,0.56401,0.57234,0.56619,0.00078632,1.06,0.072405,0.0012425,0.00033016
1.9195,0.56401,0.57235,0.5662,0.00078615,1.0614,0.071009,0.0012441,0.00032822
1.9203,0.56401,0.57237,0.5662,0.00078598,1.0628,0.069625,0.0012456,0.00032638
1.9211,0.56401,0.57238,0.5662,0.00078581,1.0642,0.068254,0.001247,0.00032464
1.9219,0.56402,0.57239,0.56621,0.00078565,1.0655,0.066896,0.0012483,0.000323
1.9227,0.56402,0.5724,0.56621,0.00078548,1.0669,0.065551,0.0012495,0.00032147
1.9235,0.56402,0.57241,0.56621,0.00078532,1.0682,0.064219,0.0012506,0.00032004
1.9243,0.56402,0.57242,0.56622,0.00078516,1.0695,0.062899,0.0012516,0.00031871
1.9251,0.56402,0.57243,0.56622,0.000785,1.0708,0.061593,0.0012525,0.00031749
1.9259,0.56403,0.57244,0.56622,0.00078484,1.0721,0.060299,0.0012533,0.00031636
1.9267,0.56403,0.57245,0.56623,0.00078468,1.0734,0.059018,0.001254,0.00031534
1.9275,0.56403,0.57246,0.56623,0.00078452,1.0747,0.057751,0.0012546,0.00031443
1.9283,0.56403,0.57247,0.56623,0.00078437,1.076,0.056496,0.0012551,0.00031362
1.9291,0.56404,0.57248,0.56624,0.00078421,1.0772,0.055254,0.0012555,0.00031291
1.9299,0.56404,0.57249,0.56624,0.00078406,1.0785,0.054026,0.0012558,0.00031231
1.9307,0.56404,0.5725,0.56624,0.0007839,1.0797,0.05281,0.001256,0.00031181
1.9315,0.56404,0.57251,0.56625,0.00078375,1.0809,0.051608,0.0012561,0.00031141
1.9323,0.56405,0.57252,0.56625,0.0007836,1.0821,0.050419,0.0012561,0.00031112
1.9332,0.56405,0.57253,0.56625,0.00078345,1.0833,0.049243,0.001256,0.00031093
1.934,0.56405,0.57254,0.56626,0.0007833,1.0844,0.048081,0.0012558,0.00031085
1.9348,0.56405,0.57255,0.56626,0.00078316,1.0856,0.046931,0.0012555,0.00031086
1.9356,0.56406,0.57257,0.56626,0.00078301,1.0867,0.045795,0.001255,0.00031099
1.9364,0.56406,0.57258,0.56627,0.00078287,1.0879,0.044673,0.0012545,0.00031121
1.9372,0.56406,0.57259,0.56627,0.00078272,1.089,0.043563,0.0012539,0.00031154
1.938,0.56407,0.5726,0.56627,0.00078258,1.0901,0.042468,0.0012532,0.00031197
1.9388,0.56407,0.57261,0.56628,0.00078244,1.0912,0.041385,0.0012524,0.0003125
1.9396,0.56407,0.57261,0.56628,0.0007823,1.0922,0.040316,0.0012515,0.00031314
1.9404,0.56407,0.57262,0.56628,0.00078216,1.0933,0.039261,0.0012504,0.00031387
1.9412,0.56408,0.57263,0.56629,0.00078202,1.0944,0.038219,0.0012493,0.00031471
1.942,0.56408,0.57264,0.56629,0.00078188,1.0954,0.03719,0.0012481,0.00031565
1.9428,0.56408,0.57265,0.56629,0.00078175,1.0964,0.036175,0.0012468,0.00031669
1.9436,0.56408,0.57266,0.5663,0.00078161,1.0974,0.035174,0.0012454,0.00031784
1.9444,0.56409,0.57267,0.5663,0.00078148,1.0984,0.034186,0.0012439,0.00031908
1.9452,0.56409,0.57268,0.5663,0.00078134,1.0994,0.033212,0.0012423,0.00032042
1.946,0.56409,0.57269,0.56631,0.00078121,1.1004,0.032251,0.0012406,0.00032186
1.9468,0.56409,0.5727,0.56631,0.00078108,1.1013,0.031305,0.0012388,0.0003234
1.9477,0.5641,0.57271,0.56631,0.00078095,1.1023,0.030372,0.0012369,0.00032504
1.9485,0.5641,0.57272,0.56632,0.00078082,1.1032,0.029452,0.0012349,0.00032678
1.9493,0.5641,0.57273,0.56632,0.00078069,1.1041,0.028547,0.0012328,0.00032861
1.9501,0.5641,0.57274,0.56632,0.00078057,1.105,0.027655,0.0012306,0.00033054
1.9509,0.56411,0.57275,0.56633,0.00078044,1.1059,0.026777,0.0012283,0.00033257
1.9517,0.56411,0.57276,0.56633,0.00078031,1.1067,0.025913,0.0012259,0.00033469
1.9525,0.56411,0.57277,0.56633,0.00078019,1.1076,0.025062,0.0012235,0.00033691
1.9533,0.56411,0.57278,0.56634,0.00078007,1.1084,0.024226,0.0012209,0.00033922
1.9541,0.56412,0.57279,0.56634,0.00077995,1.1093,0.023404,0.0012183,0.00034162
1.9549,0.56412,0.57279,0.56634,0.00077982,1.1101,0.022595,0.0012155,0.00034412
1.9557,0.56412,0.5728,0.56635,0.0007797,1.1109,0.0218,0.0012127,0.00034671
1.9565,0.56413,0.57281,0.56635,0.00077959,1.1117,0.021019,0.0012098,0.00034939
1.9573,0.56413,0.57282,0.56635,0.00077947,1.1125,0.020253,0.0012068,0.00035217
1.9581,0.56413,0.57283,0.56636,0.00077935,1.1132,0.0195,0.0012037,0.00035503
1.9589,0.56413,0.57284,0.56636,0.00077924,1.114,0.018761,0.0012005,0.00035798
1.9597,0.56414,0.57285,0.56636,0.00077912,1.1147,0.018036,0.0011972,0.00036102
1.9605,0.56414,0.57286,0.56637,0.00077901,1.1154,0.017326,0.0011939,0.00036415
1.9613,0.56414,0.57287,0.56637,0.00077889,1.1161,0.016629,0.0011904,0.00036736
1.9621,0.56414,0.57287,0.56638,0.00077878,1.1168,0.015946,0.0011869,0.00037066
1.963,0.56415,0.57288,0.56638,0.00077867,1.1175,0.015278,0.0011833,0.00037404
1.9638,0.56415,0.57289,0.56638,0.00077856,1.1181,0.014624,0.0011796,0.00037751
1.9646,0.56415,0.5729,0.56639,0.00077845,1.1188,0.013984,0.0011758,0.00038106
1.9654,0.56416,0.57291,0.56639,0.00077834,1.1194,0.013357,0.001172,0.0003847
1.9662,0.56416,0.57292,0.56639,0.00077824,1.12,0.012746,0.0011681,0.00038841
1.967,0.56416,0.57293,0.5664,0.00077813,1.1206,0.012148,0.0011641,0.00039221
1.9678,0.56416,0.57293,0.5664,0.00077803,1.1212,0.011564,0.00116,0.00039608
1.9686,0.56417,0.57294,0.5664,0.00077792,1.1218,0.010995,0.0011558,0.00040003
1.9694,0.56417,0.57295,0.56641,0.00077782,1.1224,0.01044,0.0011516,0.00040406
1.9702,0.56417,0.57296,0.56641,0.00077772,1.1229,0.0098994,0.0011473,0.00040816
1.971,0.56417,0.57297,0.56641,0.00077762,1.1235,0.0093729,0.0011429,0.00041234
1.9718,0.56418,0.57298,0.56642,0.00077752,1.124,0.0088606,0.0011384,0.0004166
1.9726,0.56418,0.57298,0.56642,0.00077742,1.1245,0.0083626,0.0011339,0.00042092
1.9734,0.56418,0.57299,0.56642,0.00077732,1.125,0.007879,0.0011293,0.00042532
1.9742,0.56419,0.573,0.56643,0.00077722,1.1254,0.0074096,0.0011247,0.00042979
1.975,0.56419,0.57301,0.56643,0.00077713,1.1259,0.0069545,0.0011199,0.00043432
1.9758,0.56419,0.57302,0.56644,0.00077703,1.1264,0.0065138,0.0011151,0.00043893
1.9766,0.56419,0.57302,0.56644,0.00077694,1.1268,0.0060875,0.0011103,0.0004436
1.9775,0.5642,0.57303,0.56644,0.00077684,1.1272,0.0056754,0.0011053,0.00044834
1.9783,0.5642,0.57304,0.56645,0.00077675,1.1276,0.0052778,0.0011004,0.00045314
1.9791,0.5642,0.57305,0.56645,0.00077666,1.128,0.0048945,0.0010953,0.000458
1.9799,0.56421,0.57305,0.56645,0.00077657,1.1284,0.0045256,0.0010902,0.00046293
1.9807,0.56421,0.57306,0.56646,0.00077648,1.1287,0.0041711,0.001085,0.00046791
1.9815,0.56421,0.57307,0.56646,0.00077639,1.1291,0.0038311,0.0010798,0.00047296
1.9823,0.56421,0.57308,0.56646,0.0007763,1.1294,0.0035054,0.0010745,0.00047806
1.9831,0.56422,0.57308,0.56647,0.00077622,1.1297,0.0031941,0.0010692,0.00048322
1.9839,0.56422,0.57309,0.56647,0.00077613,1.13,0.0028973,0.0010638,0.00048844
1.9847,0.56422,0.5731,0.56648,0.00077605,1.1303,0.0026149,0.0010584,0.00049371
1.9855,0.56423,0.57311,0.56648,0.00077596,1.1306,0.002347,0.0010529,0.00049903
1.9863,0.56423,0.57311,0.56648,0.00077588,1.1309,0.0020935,0.0010474,0.00050441
1.9871,0.56423,0.57312,0.56649,0.0007758,1.1311,0.0018545,0.0010418,0.00050983
1.9879,0.56423,0.57313,0.56649,0.00077572,1.1313,0.0016299,0.0010361,0.00051531
1.9887,0.56424,0.57314,0.56649,0.00077564,1.1316,0.0014198,0.0010305,0.00052083
1.9895,0.56424,0.57314,0.5665,0.00077556,1.1318,0.0012242,0.0010247,0.00052639
1.9903,0.56424,0.57315,0.5665,0.00077548,1.132,0.001043,0.001019,0.000532
1.9911,0.56425,0.57316,0.5665,0.00077541,1.1321,0.00087635,0.0010132,0.00053766
1.992,0.56425,0.57316,0.56651,0.00077533,1.1323,0.00072417,0.0010073,0.00054335
1.9928,0.56425,0.57317,0.56651,0.00077526,1.1324,0.00058649,0.0010014,0.00054909
1.9936,0.56425,0.57318,0.56652,0.00077519,1.1326,0.00046331,0.00099551,0.00055486
1.9944,0.56426,0.57319,0.56652,0.00077511,1.1327,0.00035463,0.00098955,0.00056067
1.9952,0.56426,0.57319,0.56652,0.00077504,1.1328,0.00026044,0.00098356,0.00056652
1.996,0.56426,0.5732,0.56653,0.00077497,1.1329,0.00018076,0.00097754,0.0005724
1.9968,0.56427,0.57321,0.56653,0.0007749,1.1329,0.00011559,0.00097149,0.00057831
1.9976,0.56427,0.57321,0.56653,0.00077483,1.133,6.493e-05,0.00096541,0.00058426
1.9984,0.56427,0.57322,0.56654,0.00077477,1.133,2.8776e-05,0.0009593,0.00059024
1.9992,0.56427,0.57323,0.56654,0.0007747,1.1331,7.1329e-06,0.00095316,0.00059624
2,0.56428,0.57323,0.56654,0.00077464,1.1331,5.2321e-10,0.000947,0.00060227


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertM_jcp_p3r2_hrefN1_energy.csv <==
0.00080548,0.56581,0.56621,0.56655,8.4427e-07,1.1331,7.2556e-06,1.6884e-06,1.8519e-10
0.001611,0.56581,0.56621,0.56655,8.4448e-07,1.1331,2.9022e-05,1.6882e-06,7.4074e-10
0.0024164,0.56581,0.56621,0.56655,8.448e-07,1.133,6.5299e-05,1.6879e-06,1.6666e-09
0.0032219,0.56581,0.56621,0.56656,8.4523e-07,1.133,0.00011609,1.6875e-06,2.9626e-09
0.0040274,0.56581,0.56621,0.56656,8.4578e-07,1.1329,0.00018138,1.6869e-06,4.6286e-09
0.0048329,0.56581,0.56621,0.56657,8.4645e-07,1.1329,0.00026118,1.6862e-06,6.6645e-09
0.0056384,0.56581,0.56621,0.56657,8.4722e-07,1.1328,0.00035549,1.6854e-06,9.0699e-09
0.0064438,0.56581,0.56621,0.56657,8.4811e-07,1.1327,0.0004643,1.6844e-06,1.1845e-08
0.0072493,0.56581,0.56621,0.56658,8.4912e-07,1.1326,0.0005876,1.6833e-06,1.4988e-08
0.0080548,0.56581,0.56621,0.56658,8.5024e-07,1.1324,0.00072541,1.682e-06,1.85e-08
0.0088603,0.56581,0.56621,0.56658,8.5147e-07,1.1323,0.0008777,1.6806e-06,2.2381e-08
0.0096658,0.56581,0.56621,0.56659,8.5282e-07,1.1321,0.0010445,1.679e-06,2.6629e-08
0.010471,0.56581,0.56621,0.56659,8.5428e-07,1.132,0.0012258,1.6773e-06,3.1244e-08
0.011277,0.56581,0.56621,0.56659,8.5585e-07,1.1318,0.0014215,1.6755e-06,3.6226e-08
0.012082,0.56581,0.56621,0.5666,8.5754e-07,1.1316,0.0016317,1.6735e-06,4.1573e-08
0.012888,0.56581,0.56621,0.5666,8.5934e-07,1.1313,0.0018564,1.6714e-06,4.7287e-08
0.013693,0.56581,0.56621,0.56661,8.6126e-07,1.1311,0.0020956,1.6692e-06,5.3364e-08
0.014499,0.56581,0.56621,0.56661,8.6329e-07,1.1309,0.0023492,1.6668e-06,5.9806e-08
0.015304,0.56581,0.56621,0.56661,8.6543e-07,1.1306,0.0026173,1.6643e-06,6.6611e-08
0.01611,0.56581,0.56621,0.56662,8.6769e-07,1.1303,0.0028998,1.6616e-06,7.3778e-08
0.016915,0.56581,0.56621,0.56662,8.7006e-07,1.13,0.0031967,1.6588e-06,8.1306e-08
0.017721,0.56581,0.56621,0.56662,8.7254e-07,1.1297,0.0035081,1.6559e-06,8.9196e-08
0.018526,0.56581,0.56621,0.56663,8.7514e-07,1.1294,0.0038339,1.6528e-06,9.7444e-08
0.019332,0.56581,0.56621,0.56663,8.7785e-07,1.1291,0.0041741,1.6496e-06,1.0605e-07
0.020137,0.56581,0.56621,0.56663,8.8067e-07,1.1287,0.0045287,1.6463e-06,1.1502e-07
0.020942,0.56581,0.56621,0.56664,8.8361e-07,1.1284,0.0048977,1.6429e-06,1.2434e-07
0.021748,0.56581,0.56621,0.56664,8.8666e-07,1.128,0.0052811,1.6393e-06,1.3402e-07
0.022553,0.56581,0.56621,0.56665,8.8982e-07,1.1276,0.0056789,1.6356e-06,1.4405e-07
0.023359,0.56581,0.56621,0.56665,8.931e-07,1.1272,0.006091,1.6318e-06,1.5443e-07
0.024164,0.56581,0.56621,0.56665,8.9649e-07,1.1268,0.0065175,1.6278e-06,1.6517e-07
0.02497,0.56581,0.56621,0.56666,8.9999e-07,1.1264,0.0069583,1.6237e-06,1.7625e-07
0.025775,0.56581,0.56621,0.56666,9.036e-07,1.1259,0.0074135,1.6195e-06,1.8769e-07
0.026581,0.56581,0.56621,0.56666,9.0733e-07,1.1254,0.007883,1.6152e-06,1.9948e-07
0.027386,0.56581,0.56621,0.56667,9.1117e-07,1.125,0.0083668,1.6107e-06,2.1161e-07
0.028192,0.56581,0.56621,0.56667,9.1512e-07,1.1245,0.0088649,1.6062e-06,2.2408e-07
0.028997,0.56581,0.56621,0.56667,9.1918e-07,1.124,0.0093773,1.6015e-06,2.369e-07
0.029803,0.56581,0.56621,0.56668,9.2336e-07,1.1235,0.0099039,1.5967e-06,2.5006e-07
0.030608,0.56581,0.56621,0.56668,9.2765e-07,1.1229,0.010445,1.5917e-06,2.6357e-07
0.031414,0.56581,0.56621,0.56668,9.3205e-07,1.1224,0.011,1.5867e-06,2.7741e-07
0.032219,0.56581,0.56621,0.56669,9.3656e-07,1.1218,0.011569,1.5815e-06,2.9159e-07
0.033025,0.56581,0.56621,0.56669,9.4119e-07,1.1212,0.012153,1.5763e-06,3.061e-07
0.03383,0.56581,0.56621,0.5667,9.4592e-07,1.1206,0.012751,1.5709e-06,3.2095e-07
0.034636,0.56581,0.56621,0.5667,9.5077e-07,1.12,0.013363,1.5654e-06,3.3614e-07
0.035441,0.56581,0.56621,0.5667,9.5573e-07,1.1194,0.013989,1.5598e-06,3.5165e-07
0.036247,0.56581,0.56621,0.56671,9.608e-07,1.1188,0.014629,1.5541e-06,3.6749e-07
0.037052,0.56581,0.56621,0.56671,9.6598e-07,1.1181,0.015284,1.5483e-06,3.8366e-07
0.037858,0.56581,0.56621,0.56671,9.7128e-07,1.1175,0.015952,1.5424e-06,4.0016e-07
0.038663,0.56581,0.56621,0.56672,9.7668e-07,1.1168,0.016635,1.5364e-06,4.1698e-07
0.039469,0.56582,0.56621,0.56672,9.822e-07,1.1161,0.017332,1.5303e-06,4.3412e-07
0.040274,0.56582,0.56621,0.56672,9.8783e-07,1.1154,0.018042,1.5241e-06,4.5158e-07
0.041079,0.56582,0.56621,0.56673,9.9356e-07,1.1147,0.018767,1.5178e-06,4.6936e-07
0.041885,0.56582,0.56621,0.56673,9.9941e-07,1.114,0.019506,1.5114e-06,4.8746e-07
0.04269,0.56582,0.56621,0.56673,1.0054e-06,1.1132,0.020259,1.5049e-06,5.0587e-07
0.043496,0.56582,0.56621,0.56674,1.0114e-06,1.1124,0.021026,1.4983e-06,5.2459e-07
0.044301,0.56582,0.56621,0.56674,1.0176e-06,1.1117,0.021807,1.4916e-06,5.4362e-07
0.045107,0.56582,0.56621,0.56674,1.0239e-06,1.1109,0.022602,1.4849e-06,5.6296e-07
0.045912,0.56582,0.56621,0.56675,1.0303e-06,1.1101,0.02341,1.478e-06,5.8261e-07
0.046718,0.56582,0.56621,0.56675,1.0368e-06,1.1093,0.024233,1.4711e-06,6.0255e-07
0.047523,0.56582,0.56621,0.56676,1.0434e-06,1.1084,0.02507,1.4641e-06,6.2281e-07
0.048329,0.56582,0.56621,0.56676,1.0502e-06,1.1076,0.02592,1.457e-06,6.4336e-07
0.049134,0.56582,0.56621,0.56676,1.057e-06,1.1067,0.026784,1.4498e-06,6.6421e-07
0.04994,0.56582,0.56621,0.56677,1.064e-06,1.1059,0.027662,1.4426e-06,6.8535e-07
0.050745,0.56582,0.56621,0.56677,1.071e-06,1.105,0.028554,1.4352e-06,7.0679e-07
0.051551,0.56582,0.56622,0.56677,1.0782e-06,1.1041,0.02946,1.4278e-06,7.2851e-07
0.052356,0.56582,0.56622,0.56678,1.0855e-06,1.1032,0.030379,1.4204e-06,7.5053e-07
0.053162,0.56582,0.56622,0.56678,1.0928e-06,1.1022,0.031313,1.4128e-06,7.7283e-07
0.053967,0.56582,0.56622,0.56678,1.1003e-06,1.1013,0.03226,1.4052e-06,7.9542e-07
0.054773,0.56582,0.56622,0.56679,1.1079e-06,1.1004,0.03322,1.3976e-06,8.1829e-07
0.055578,0.56582,0.56622,0.56679,1.1156e-06,1.0994,0.034194,1.3898e-06,8.4143e-07
0.056384,0.56582,0.56622,0.56679,1.1235e-06,1.0984,0.035182,1.382e-06,8.6486e-07
0.057189,0.56582,0.56622,0.5668,1.1314e-06,1.0974,0.036184,1.3742e-06,8.8856e-07
0.057995,0.56582,0.56622,0.5668,1.1394e-06,1.0964,0.037199,1.3663e-06,9.1253e-07
0.0588,0.56582,0.56622,0.5668,1.1475e-06,1.0954,0.038227,1.3583e-06,9.3677e-07
0.059606,0.56582,0.56622,0.56681,1.1558e-06,1.0943,0.039269,1.3503e-06,9.6128e-07
0.060411,0.56582,0.56622,0.56681,1.1641e-06,1.0933,0.040325,1.3422e-06,9.8606e-07
0.061216,0.56582,0.56622,0.56681,1.1726e-06,1.0922,0.041394,1.3341e-06,1.0111e-06
0.062022,0.56582,0.56622,0.56682,1.1812e-06,1.0912,0.042477,1.326e-06,1.0364e-06
0.062827,0.56583,0.56622,0.56682,1.1899e-06,1.0901,0.043573,1.3178e-06,1.062e-06
0.063633,0.56583,0.56622,0.56682,1.1986e-06,1.089,0.044682,1.3095e-06,1.0878e-06
0.064438,0.56583,0.56622,0.56683,1.2075e-06,1.0878,0.045805,1.3012e-06,1.1138e-06
0.065244,0.56583,0.56622,0.56683,1.2165e-06,1.0867,0.046941,1.2929e-06,1.1401e-06
0.066049,0.56583,0.56622,0.56683,1.2256e-06,1.0856,0.048091,1.2845e-06,1.1667e-06
0.066855,0.56583,0.56622,0.56684,1.2348e-06,1.0844,0.049253,1.2761e-06,1.1935e-06
0.06766,0.56583,0.56622,0.56684,1.2441e-06,1.0833,0.050429,1.2677e-06,1.2206e-06
0.068466,0.56583,0.56622,0.56684,1.2535e-06,1.0821,0.051618,1.2592e-06,1.2479e-06
0.069271,0.56583,0.56622,0.56685,1.2631e-06,1.0809,0.052821,1.2507e-06,1.2754e-06
0.070077,0.56583,0.56622,0.56685,1.2727e-06,1.0797,0.054036,1.2422e-06,1.3032e-06
0.070882,0.56583,0.56622,0.56685,1.2824e-06,1.0784,0.055265,1.2337e-06,1.3312e-06
0.071688,0.56583,0.56622,0.56686,1.2923e-06,1.0772,0.056507,1.2251e-06,1.3594e-06
0.072493,0.56583,0.56622,0.56686,1.3022e-06,1.076,0.057761,1.2165e-06,1.3879e-06
0.073299,0.56583,0.56622,0.56686,1.3122e-06,1.0747,0.059029,1.2079e-06,1.4166e-06
0.074104,0.56583,0.56622,0.56687,1.3224e-06,1.0734,0.06031,1.1993e-06,1.4455e-06
0.07491,0.56583,0.56622,0.56687,1.3326e-06,1.0721,0.061604,1.1907e-06,1.4746e-06
0.075715,0.56583,0.56622,0.56687,1.343e-06,1.0708,0.06291,1.182e-06,1.504e-06
0.076521,0.56583,0.56622,0.56688,1.3534e-06,1.0695,0.06423,1.1734e-06,1.5335e-06
0.077326,0.56583,0.56622,0.56688,1.364e-06,1.0682,0.065563,1.1647e-06,1.5633e-06
0.078132,0.56583,0.56622,0.56688,1.3747e-06,1.0669,0.066908,1.156e-06,1.5933e-06
0.078937,0.56583,0.56622,0.56689,1.3854e-06,1.0655,0.068266,1.1474e-06,1.6235e-06
0.079743,0.56583,0.56622,0.56689,1.3963e-06,1.0641,0.069637,1.1387e-06,1.6539e-06
0.080548,0.56584,0.56622,0.56689,1.4073e-06,1.0628,0.071021,1.13e-06,1.6845e-06
0.081353,0.56584,0.56622,0.56689,1.4183e-06,1.0614,0.072417,1.1213e-06,1.7154e-06
0.082159,0.56584,0.56622,0.5669,1.4295e-06,1.06,0.073826,1.1127e-06,1.7464e-06
0.082964,0.56584,0.56622,0.5669,1.4408e-06,1.0586,0.075247,1.104e-06,1.7776e-06
0.08377,0.56584,0.56622,0.5669,1.4522e-06,1.0571,0.076682,1.0953e-06,1.809e-06
0.084575,0.56584,0.56622,0.56691,1.4636e-06,1.0557,0.078128,1.0867e-06,1.8406e-06
0.085381,0.56584,0.56622,0.56691,1.4752e-06,1.0542,0.079587,1.0781e-06,1.8724e-06
0.086186,0.56584,0.56622,0.56691,1.4869e-06,1.0528,0.081059,1.0694e-06,1.9044e-06
0.086992,0.56584,0.56622,0.56692,1.4987e-06,1.0513,0.082543,1.0608e-06,1.9365e-06
0.087797,0.56584,0.56622,0.56692,1.5106e-06,1.0498,0.08404,1.0522e-06,1.9689e-06
0.088603,0.56584,0.56622,0.56692,1.5225e-06,1.0483,0.085549,1.0437e-06,2.0014e-06
0.089408,0.56584,0.56622,0.56693,1.5346e-06,1.0468,0.08707,1.0351e-06,2.0341e-06
0.090214,0.56584,0.56622,0.56693,1.5468e-06,1.0453,0.088603,1.0266e-06,2.067e-06
0.091019,0.56584,0.56623,0.56693,1.5591e-06,1.0437,0.090149,1.0181e-06,2.1e-06
0.091825,0.56584,0.56623,0.56694,1.5714e-06,1.0422,0.091707,1.0096e-06,2.1333e-06
0.09263,0.56584,0.56623,0.56694,1.5839e-06,1.0406,0.093277,1.0012e-06,2.1666e-06
0.093436,0.56584,0.56623,0.56694,1.5965e-06,1.039,0.094859,9.9274e-07,2.2002e-06
0.094241,0.56584,0.56623,0.56694,1.6091e-06,1.0374,0.096454,9.8435e-07,2.2339e-06
0.095047,0.56584,0.56623,0.56695,1.6219e-06,1.0358,0.09806,9.76e-07,2.2678e-06
0.095852,0.56585,0.56623,0.56695,1.6348e-06,1.0342,0.099678,9.6768e-07,2.3018e-06
0.096658,0.56585,0.56623,0.56695,1.6477e-06,1.0326,0.10131,9.5939e-07,2.336e-06
0.097463,0.56585,0.56623,0.56696,1.6608e-06,1.031,0.10295,9.5115e-07,2.3704e-06
0.098269,0.56585,0.56623,0.56696,1.6739e-06,1.0293,0.1046,9.4294e-07,2.4049e-06
0.099074,0.56585,0.56623,0.56696,1.6872e-06,1.0277,0.10627,9.3477e-07,2.4396e-06
0.09988,0.56585,0.56623,0.56697,1.7005e-06,1.026,0.10795,9.2665e-07,2.4744e-06
0.10069,0.56585,0.56623,0.56697,1.714e-06,1.0243,0.10964,9.1857e-07,2.5093e-06
0.10149,0.56585,0.56623,0.56697,1.7275e-06,1.0226,0.11134,9.1054e-07,2.5444e-06
0.1023,0.56585,0.56623,0.56697,1.7411e-06,1.0209,0.11305,9.0256e-07,2.5797e-06
0.1031,0.56585,0.56623,0.56698,1.7548e-06,1.0192,0.11478,8.9462e-07,2.6151e-06
0.10391,0.56585,0.56623,0.56698,1.7687e-06,1.0174,0.11651,8.8673e-07,2.6506e-06
0.10471,0.56585,0.56623,0.56698,1.7826e-06,1.0157,0.11826,8.789e-07,2.6862e-06
0.10552,0.56585,0.56623,0.56699,1.7966e-06,1.014,0.12002,8.7112e-07,2.722e-06
0.10632,0.56585,0.56623,0.56699,1.8107e-06,1.0122,0.12179,8.6339e-07,2.7579e-06
0.10713,0.56585,0.56623,0.56699,1.8249e-06,1.0104,0.12357,8.5572e-07,2.794e-06
0.10793,0.56585,0.56623,0.56699,1.8391e-06,1.0086,0.12536,8.4811e-07,2.8302e-06
0.10874,0.56586,0.56623,0.567,1.8535e-06,1.0068,0.12717,8.4055e-07,2.8665e-06
0.10955,0.56586,0.56623,0.567,1.868e-06,1.005,0.12898,8.3305e-07,2.9029e-06
0.11035,0.56586,0.56623,0.567,1.8825e-06,1.0032,0.13081,8.2562e-07,2.9395e-06
0.11116,0.56586,0.56623,0.56701,1.8972e-06,1.0014,0.13265,8.1825e-07,2.9761e-06
0.11196,0.56586,0.56623,0.56701,1.9119e-06,0.99952,0.1345,8.1094e-07,3.0129e-06
0.11277,0.56586,0.56623,0.56701,1.9268e-06,0.99766,0.13636,8.037e-07,3.0498e-06
0.11357,0.56586,0.56623,0.56701,1.9417e-06,0.9958,0.13823,7.9652e-07,3.0869e-06
0.11438,0.56586,0.56623,0.56702,1.9567e-06,0.99392,0.14011,7.8941e-07,3.124e-06
0.11518,0.56586,0.56623,0.56702,1.9718e-06,0.99203,0.14201,7.8236e-07,3.1613e-06
0.11599,0.56586,0.56623,0.56702,1.987e-06,0.99013,0.14391,7.7539e-07,3.1986e-06
0.11679,0.56586,0.56623,0.56702,2.0023e-06,0.98822,0.14582,7.6849e-07,3.2361e-06
0.1176,0.56586,0.56623,0.56703,2.0177e-06,0.9863,0.14775,7.6165e-07,3.2737e-06
0.11841,0.56586,0.56623,0.56703,2.0331e-06,0.98437,0.14969,7.5489e-07,3.3113e-06
0.11921,0.56586,0.56623,0.56703,2.0487e-06,0.98243,0.15163,7.4821e-07,3.3491e-06
0.12002,0.56586,0.56623,0.56704,2.0643e-06,0.98048,0.15359,7.416e-07,3.387e-06
0.12082,0.56587,0.56623,0.56704,2.08e-06,0.97852,0.15556,7.3506e-07,3.425e-06
0.12163,0.56587,0.56623,0.56704,2.0958e-06,0.97654,0.15754,7.286e-07,3.463e-06
0.12243,0.56587,0.56623,0.56704,2.1117e-06,0.97456,0.15953,7.2221e-07,3.5012e-06
0.12324,0.56587,0.56623,0.56705,2.1277e-06,0.97256,0.16153,7.1591e-07,3.5395e-06
0.12404,0.56587,0.56623,0.56705,2.1438e-06,0.97056,0.16354,7.0968e-07,3.5779e-06
0.12485,0.56587,0.56623,0.56705,2.1599e-06,0.96854,0.16556,7.0353e-07,3.6163e-06
0.12565,0.56587,0.56623,0.56705,2.1762e-06,0.96652,0.16759,6.9746e-07,3.6549e-06
0.12646,0.56587,0.56624,0.56706,2.1925e-06,0.96448,0.16963,6.9147e-07,3.6935e-06
0.12727,0.56587,0.56624,0.56706,2.2089e-06,0.96244,0.17168,6.8557e-07,3.7322e-06
0.12807,0.56587,0.56624,0.56706,2.2254e-06,0.96038,0.17374,6.7974e-07,3.771e-06
0.12888,0.56587,0.56624,0.56706,2.242e-06,0.95831,0.17581,6.74e-07,3.8099e-06
0.12968,0.56587,0.56624,0.56707,2.2586e-06,0.95624,0.17789,6.6835e-07,3.8489e-06
0.13049,0.56587,0.56624,0.56707,2.2754e-06,0.95415,0.17999,6.6277e-07,3.8879e-06
0.13129,0.56587,0.56624,0.56707,2.2922e-06,0.95205,0.18209,6.5728e-07,3.9271e-06
0.1321,0.56587,0.56624,0.56707,2.3091e-06,0.94995,0.1842,6.5188e-07,3.9663e-06
0.1329,0.56588,0.56624,0.56708,2.3261e-06,0.94783,0.18632,6.4656e-07,4.0056e-06
0.13371,0.56588,0.56624,0.56708,2.3431e-06,0.94571,0.18845,6.4133e-07,4.0449e-06
0.13452,0.56588,0.56624,0.56708,2.3603e-06,0.94357,0.19059,6.3619e-07,4.0844e-06
0.13532,0.56588,0.56624,0.56708,2.3775e-06,0.94143,0.19274,6.3113e-07,4.1239e-06
0.13613,0.56588,0.56624,0.56709,2.3948e-06,0.93927,0.1949,6.2616e-07,4.1635e-06
0.13693,0.56588,0.56624,0.56709,2.4122e-06,0.93711,0.19707,6.2128e-07,4.2031e-06
0.13774,0.56588,0.56624,0.56709,2.4297e-06,0.93493,0.19925,6.1649e-07,4.2429e-06
0.13854,0.56588,0.56624,0.56709,2.4472e-06,0.93275,0.20143,6.1179e-07,4.2827e-06
0.13935,0.56588,0.56624,0.56709,2.4649e-06,0.93056,0.20363,6.0717e-07,4.3225e-06
0.14015,0.56588,0.56624,0.5671,2.4826e-06,0.92836,0.20584,6.0265e-07,4.3625e-06
0.14096,0.56588,0.56624,0.5671,2.5003e-06,0.92615,0.20805,5.9821e-07,4.4025e-06
0.14176,0.56588,0.56624,0.5671,2.5182e-06,0.92393,0.21028,5.9387e-07,4.4425e-06
0.14257,0.56588,0.56624,0.5671,2.5361e-06,0.9217,0.21251,5.8961e-07,4.4827e-06
0.14338,0.56588,0.56624,0.56711,2.5542e-06,0.91946,0.21475,5.8545e-07,4.5229e-06
0.14418,0.56589,0.56624,0.56711,2.5722e-06,0.91721,0.21701,5.8138e-07,4.5631e-06
0.14499,0.56589,0.56624,0.56711,2.5904e-06,0.91495,0.21927,5.7739e-07,4.6034e-06
0.14579,0.56589,0.56624,0.56711,2.6086e-06,0.91269,0.22154,5.735e-07,4.6438e-06
0.1466,0.56589,0.56624,0.56712,2.627e-06,0.91041,0.22382,5.697e-07,4.6842e-06
0.1474,0.56589,0.56624,0.56712,2.6453e-06,0.90813,0.2261,5.6599e-07,4.7247e-06
0.14821,0.56589,0.56624,0.56712,2.6638e-06,0.90584,0.2284,5.6238e-07,4.7652e-06
0.14901,0.56589,0.56624,0.56712,2.6823e-06,0.90354,0.2307,5.5885e-07,4.8058e-06
0.14982,0.56589,0.56624,0.56712,2.701e-06,0.90123,0.23302,5.5541e-07,4.8465e-06
0.15062,0.56589,0.56624,0.56713,2.7196e-06,0.89891,0.23534,5.5207e-07,4.8872e-06
0.15143,0.56589,0.56624,0.56713,2.7384e-06,0.89659,0.23767,5.4882e-07,4.9279e-06
0.15224,0.56589,0.56624,0.56713,2.7572e-06,0.89425,0.24001,5.4566e-07,4.9688e-06
0.15304,0.56589,0.56624,0.56713,2.7761e-06,0.89191,0.24236,5.4259e-07,5.0096e-06
0.15385,0.56589,0.56624,0.56713,2.7951e-06,0.88956,0.24471,5.3961e-07,5.0505e-06
0.15465,0.5659,0.56624,0.56714,2.8141e-06,0.8872,0.24708,5.3672e-07,5.0915e-06
0.15546,0.5659,0.56624,0.56714,2.8332e-06,0.88483,0.24945,5.3393e-07,5.1325e-06
0.15626,0.5659,0.56624,0.56714,2.8524e-06,0.88245,0.25183,5.3122e-07,5.1736e-06
0.15707,0.5659,0.56624,0.56714,2.8716e-06,0.88007,0.25422,5.2861e-07,5.2147e-06
0.15787,0.5659,0.56624,0.56714,2.8909e-06,0.87768,0.25661,5.2609e-07,5.2558e-06
0.15868,0.5659,0.56624,0.56715,2.9103e-06,0.87528,0.25902,5.2365e-07,5.297e-06
0.15949,0.5659,0.56624,0.56715,2.9298e-06,0.87287,0.26143,5.2131e-07,5.3382e-06
0.16029,0.5659,0.56624,0.56715,2.9493e-06,0.87045,0.26385,5.1906e-07,5.3795e-06
0.1611,0.5659,0.56624,0.56715,2.9689e-06,0.86803,0.26628,5.1689e-07,5.4209e-06
0.1619,0.5659,0.56624,0.56715,2.9885e-06,0.8656,0.26871,5.1482e-07,5.4622e-06
0.16271,0.5659,0.56624,0.56716,3.0082e-06,0.86316,0.27115,5.1284e-07,5.5036e-06
0.16351,0.5659,0.56624,0.56716,3.028e-06,0.86071,0.2736,5.1094e-07,5.5451e-06
0.16432,0.5659,0.56624,0.56716,3.0479e-06,0.85826,0.27606,5.0913e-07,5.5866e-06
0.16512,0.5659,0.56624,0.56716,3.0678e-06,0.8558,0.27853,5.0741e-07,5.6281e-06
0.16593,0.56591,0.56624,0.56716,3.0877e-06,0.85333,0.281,5.0578e-07,5.6697e-06
0.16673,0.56591,0.56624,0.56717,3.1078e-06,0.85085,0.28348,5.0424e-07,5.7113e-06
0.16754,0.56591,0.56624,0.56717,3.1279e-06,0.84837,0.28597,5.0279e-07,5.7529e-06
0.16835,0.56591,0.56624,0.56717,3.148e-06,0.84588,0.28846,5.0142e-07,5.7946e-06
0.16915,0.56591,0.56624,0.56717,3.1682e-06,0.84338,0.29096,5.0014e-07,5.8364e-06
0.16996,0.56591,0.56624,0.56717,3.1885e-06,0.84087,0.29347,4.9894e-07,5.8781e-06
0.17076,0.56591,0.56624,0.56717,3.2089e-06,0.83836,0.29599,4.9783e-07,5.9199e-06
0.17157,0.56591,0.56624,0.56718,3.2293e-06,0.83584,0.29851,4.968e-07,5.9617e-06
0.17237,0.56591,0.56624,0.56718,3.2497e-06,0.83331,0.30104,4.9586e-07,6.0036e-06
0.17318,0.56591,0.56624,0.56718,3.2703e-06,0.83078,0.30358,4.9501e-07,6.0455e-06
0.17398,0.56591,0.56624,0.56718,3.2908e-06,0.82824,0.30612,4.9424e-07,6.0874e-06
0.17479,0.56591,0.56624,0.56718,3.3115e-06,0.8257,0.30867,4.9355e-07,6.1294e-06
0.17559,0.56591,0.56624,0.56718,3.3322e-06,0.82314,0.31123,4.9294e-07,6.1714e-06
0.1764,0.56592,0.56624,0.56719,3.3529e-06,0.82058,0.31379,4.9242e-07,6.2134e-06
0.17721,0.56592,0.56624,0.56719,3.3737e-06,0.81802,0.31636,4.9198e-07,6.2555e-06
0.17801,0.56592,0.56624,0.56719,3.3946e-06,0.81544,0.31893,4.9162e-07,6.2976e-06
0.17882,0.56592,0.56624,0.56719,3.4155e-06,0.81287,0.32152,4.9134e-07,6.3397e-06
0.17962,0.56592,0.56624,0.56719,3.4365e-06,0.81028,0.32411,4.9114e-07,6.3819e-06
0.18043,0.56592,0.56624,0.56719,3.4575e-06,0.80769,0.3267,4.9102e-07,6.424e-06
0.18123,0.56592,0.56624,0.5672,3.4786e-06,0.80509,0.3293,4.9098e-07,6.4662e-06
0.18204,0.56592,0.56624,0.5672,3.4997e-06,0.80249,0.33191,4.9101e-07,6.5085e-06
0.18284,0.56592,0.56624,0.5672,3.5209e-06,0.79988,0.33452,4.9113e-07,6.5508e-06
0.18365,0.56592,0.56624,0.5672,3.5422e-06,0.79726,0.33714,4.9132e-07,6.593e-06
0.18445,0.56592,0.56624,0.5672,3.5635e-06,0.79464,0.33976,4.9159e-07,6.6354e-06
0.18526,0.56592,0.56624,0.5672,3.5848e-06,0.79201,0.34239,4.9193e-07,6.6777e-06
0.18607,0.56592,0.56624,0.5672,3.6062e-06,0.78938,0.34503,4.9235e-07,6.7201e-06
0.18687,0.56593,0.56624,0.56721,3.6277e-06,0.78674,0.34767,4.9285e-07,6.7625e-06
0.18768,0.56593,0.56624,0.56721,3.6492e-06,0.7841,0.35032,4.9342e-07,6.8049e-06
0.18848,0.56593,0.56624,0.56721,3.6707e-06,0.78144,0.35297,4.9406e-07,6.8474e-06
0.18929,0.56593,0.56624,0.56721,3.6923e-06,0.77879,0.35563,4.9478e-07,6.8898e-06
0.19009,0.56593,0.56624,0.56721,3.714e-06,0.77613,0.35829,4.9556e-07,6.9323e-06
0.1909,0.56593,0.56624,0.56721,3.7356e-06,0.77346,0.36096,4.9642e-07,6.9749e-06
0.1917,0.56593,0.56624,0.56721,3.7574e-06,0.77079,0.36364,4.9735e-07,7.0174e-06
0.19251,0.56593,0.56624,0.56722,3.7792e-06,0.76811,0.36632,4.9835e-07,7.06e-06
0.19332,0.56593,0.56624,0.56722,3.801e-06,0.76543,0.369,4.9942e-07,7.1026e-06
0.19412,0.56593,0.56624,0.56722,3.8229e-06,0.76274,0.37169,5.0055e-07,7.1452e-06
0.19493,0.56593,0.56624,0.56722,3.8448e-06,0.76005,0.37439,5.0176e-07,7.1878e-06
0.19573,0.56593,0.56624,0.56722,3.8668e-06,0.75735,0.37709,5.0303e-07,7.2305e-06
0.19654,0.56593,0.56624,0.56722,3.8888e-06,0.75465,0.37979,5.0436e-07,7.2732e-06
0.19734,0.56594,0.56624,0.56722,3.9108e-06,0.75194,0.3825,5.0577e-07,7.3159e-06
0.19815,0.56594,0.56624,0.56722,3.9329e-06,0.74923,0.38522,5.0724e-07,7.3586e-06
0.19895,0.56594,0.56624,0.56722,3.955e-06,0.74652,0.38793,5.0877e-07,7.4013e-06
0.19976,0.56594,0.56624,0.56723,3.9772e-06,0.74379,0.39066,5.1036e-07,7.4441e-06
0.20056,0.56594,0.56624,0.56723,3.9994e-06,0.74107,0.39339,5.1202e-07,7.4869e-06
0.20137,0.56594,0.56624,0.56723,4.0217e-06,0.73834,0.39612,5.1374e-07,7.5297e-06
0.20218,0.56594,0.56624,0.56723,4.044e-06,0.7356,0.39885,5.1552e-07,7.5725e-06
0.20298,0.56594,0.56624,0.56723,4.0663e-06,0.73287,0.4016,5.1736e-07,7.6153e-06
0.20379,0.56594,0.56624,0.56723,4.0887e-06,0.73012,0.40434,5.1926e-07,7.6582e-06
0.20459,0.56594,0.56624,0.56723,4.1111e-06,0.72738,0.40709,5.2122e-07,7.701e-06
0.2054,0.56594,0.56624,0.56723,4.1336e-06,0.72462,0.40984,5.2324e-07,7.7439e-06
0.2062,0.56594,0.56624,0.56723,4.1561e-06,0.72187,0.4126,5.2531e-07,7.7868e-06
0.20701,0.56594,0.56624,0.56724,4.1786e-06,0.71911,0.41536,5.2744e-07,7.8297e-06
0.20781,0.56594,0.56624,0.56724,4.2012e-06,0.71635,0.41813,5.2962e-07,7.8727e-06
0.20862,0.56595,0.56624,0.56724,4.2237e-06,0.71358,0.4209,5.3186e-07,7.9156e-06
0.20942,0.56595,0.56624,0.56724,4.2464e-06,0.71081,0.42367,5.3416e-07,7.9586e-06
0.21023,0.56595,0.56624,0.56724,4.269e-06,0.70803,0.42645,5.365e-07,8.0016e-06
0.21104,0.56595,0.56624,0.56724,4.2917e-06,0.70526,0.42923,5.389e-07,8.0446e-06
0.21184,0.56595,0.56624,0.56724,4.3145e-06,0.70247,0.43201,5.4135e-07,8.0876e-06
0.21265,0.56595,0.56624,0.56724,4.3372e-06,0.69969,0.4348,5.4385e-07,8.1306e-06
0.21345,0.56595,0.56624,0.56724,4.36e-06,0.6969,0.43759,5.464e-07,8.1737e-06
0.21426,0.56595,0.56624,0.56724,4.3829e-06,0.69411,0.44038,5.49e-07,8.2167e-06
0.21506,0.56595,0.56624,0.56724,4.4057e-06,0.69131,0.44318,5.5165e-07,8.2598e-06
0.21587,0.56595,0.56624,0.56725,4.4286e-06,0.68851,0.44598,5.5434e-07,8.3028e-06
0.21667,0.56595,0.56624,0.56725,4.4515e-06,0.68571,0.44878,5.5708e-07,8.3459e-06
0.21748,0.56595,0.56624,0.56725,4.4744e-06,0.68291,0.45159,5.5987e-07,8.389e-06
0.21829,0.56595,0.56624,0.56725,4.4974e-06,0.6801,0.45439,5.627e-07,8.4321e-06
0.21909,0.56595,0.56624,0.56725,4.5204e-06,0.67729,0.45721,5.6557e-07,8.4753e-06
0.2199,0.56596,0.56624,0.56725,4.5434e-06,0.67448,0.46002,5.6849e-07,8.5184e-06
0.2207,0.56596,0.56624,0.56725,4.5665e-06,0.67166,0.46284,5.7145e-07,8.5615e-06
0.22151,0.56596,0.56624,0.56725,4.5896e-06,0.66884,0.46566,5.7445e-07,8.6047e-06
0.22231,0.56596,0.56624,0.56725,4.6127e-06,0.66602,0.46848,5.7749e-07,8.6479e-06
0.22312,0.56596,0.56624,0.56725,4.6358e-06,0.6632,0.47131,5.8056e-07,8.691e-06
0.22392,0.56596,0.56624,0.56725,4.659e-06,0.66037,0.47413,5.8368e-07,8.7342e-06
0.22473,0.56596,0.56624,0.56725,4.6821e-06,0.65754,0.47696,5.8684e-07,8.7774e-06
0.22553,0.56596,0.56624,0.56725,4.7053e-06,0.65471,0.4798,5.9003e-07,8.8206e-06
0.22634,0.56596,0.56624,0.56725,4.7285e-06,0.65188,0.48263,5.9325e-07,8.8638e-06
0.22715,0.56596,0.56624,0.56725,4.7518e-06,0.64904,0.48547,5.9652e-07,8.907e-06
0.22795,0.56596,0.56624,0.56725,4.775e-06,0.6462,0.48831,5.9981e-07,8.9503e-06
0.22876,0.56596,0.56624,0.56726,4.7983e-06,0.64336,0.49115,6.0314e-07,8.9935e-06
0.22956,0.56596,0.56624,0.56726,4.8216e-06,0.64052,0.49399,6.065e-07,9.0367e-06
0.23037,0.56596,0.56624,0.56726,4.8449e-06,0.63768,0.49684,6.0989e-07,9.08e-06
0.23117,0.56597,0.56624,0.56726,4.8683e-06,0.63483,0.49968,6.1332e-07,9.1232e-06
0.23198,0.56597,0.56624,0.56726,4.8916e-06,0.63198,0.50253,6.1677e-07,9.1665e-06
0.23278,0.56597,0.56624,0.56726,4.915e-06,0.62914,0.50538,6.2025e-07,9.2098e-06
0.23359,0.56597,0.56624,0.56726,4.9384e-06,0.62629,0.50823,6.2376e-07,9.253e-06
0.23439,0.56597,0.56624,0.56726,4.9618e-06,0.62343,0.51108,6.2729e-07,9.2963e-06
0.2352,0.56597,0.56624,0.56726,4.9852e-06,0.62058,0.51394,6.3085e-07,9.3396e-06
0.23601,0.56597,0.56624,0.56726,5.0087e-06,0.61772,0.51679,6.3444e-07,9.3829e-06
0.23681,0.56597,0.56624,0.56726,5.0321e-06,0.61487,0.51965,6.3804e-07,9.4262e-06
0.23762,0.56597,0.56624,0.56726,5.0556e-06,0.61201,0.52251,6.4168e-07,9.4694e-06
0.23842,0.56597,0.56624,0.56726,5.079e-06,0.60915,0.52537,6.4533e-07,9.5127e-06
0.23923,0.56597,0.56624,0.56726,5.1025e-06,0.60629,0.52823,6.49e-07,9.556e-06
0.24003,0.56597,0.56624,0.56726,5.126e-06,0.60343,0.53109,6.527e-07,9.5994e-06
0.24084,0.56597,0.56624,0.56726,5.1495e-06,0.60057,0.53395,6.5641e-07,9.6427e-06
0.24164,0.56597,0.56624,0.56726,5.1731e-06,0.59771,0.53681,6.6014e-07,9.686e-06
0.24245,0.56597,0.56624,0.56726,5.1966e-06,0.59484,0.53968,6.6389e-07,9.7293e-06
0.24325,0.56598,0.56623,0.56726,5.2201e-06,0.59198,0.54254,6.6766e-07,9.7726e-06
0.24406,0.56598,0.56623,0.56726,5.2437e-06,0.58912,0.54541,6.7144e-07,9.8159e-06
0.24487,0.56598,0.56623,0.56726,5.2672e-06,0.58625,0.54827,6.7523e-07,9.8592e-06
0.24567,0.56598,0.56623,0.56726,5.2908e-06,0.58338,0.55114,6.7904e-07,9.9025e-06
0.24648,0.56598,0.56623,0.56726,5.3144e-06,0.58052,0.554,6.8286e-07,9.9459e-06
0.24728,0.56598,0.56623,0.56726,5.3379e-06,0.57765,0.55687,6.8669e-07,9.9892e-06
0.24809,0.56598,0.56623,0.56726,5.3615e-06,0.57479,0.55974,6.9054e-07,1.0032e-05
0.24889,0.56598,0.56623,0.56726,5.3851e-06,0.57192,0.56261,6.9439e-07,1.0076e-05
0.2497,0.56598,0.56623,0.56726,5.4087e-06,0.56905,0.56547,6.9825e-07,1.0119e-05
0.2505,0.56598,0.56623,0.56726,5.4323e-06,0.56618,0.56834,7.0211e-07,1.0162e-05
0.25131,0.56598,0.56623,0.56726,5.4559e-06,0.56332,0.57121,7.0599e-07,1.0206e-05
0.25212,0.56598,0.56623,0.56726,5.4795e-06,0.56045,0.57407,7.0987e-07,1.0249e-05
0.25292,0.56598,0.56623,0.56726,5.5031e-06,0.55758,0.57694,7.1375e-07,1.0292e-05
0.25373,0.56598,0.56623,0.56726,5.5267e-06,0.55472,0.57981,7.1764e-07,1.0336e-05
0.25453,0.56598,0.56623,0.56726,5.5503e-06,0.55185,0.58267,7.2153e-07,1.0379e-05
0.25534,0.56598,0.56623,0.56726,5.5739e-06,0.54898,0.58554,7.2542e-07,1.0422e-05
0.25614,0.56599,0.56623,0.56726,5.5975e-06,0.54612,0.58841,7.2931e-07,1.0466e-05
0.25695,0.56599,0.56623,0.56726,5.6211e-06,0.54325,0.59127,7.332e-07,1.0509e-05
0.25775,0.56599,0.56623,0.56726,5.6447e-06,0.54039,0.59413,7.3709e-07,1.0552e-05
0.25856,0.56599,0.56623,0.56726,5.6683e-06,0.53752,0.597,7.4098e-07,1.0596e-05
0.25936,0.56599,0.56623,0.56726,5.6919e-06,0.53466,0.59986,7.4486e-07,1.0639e-05
0.26017,0.56599,0.56623,0.56726,5.7155e-06,0.5318,0.60272,7.4874e-07,1.0682e-05
0.26098,0.56599,0.56623,0.56726,5.739e-06,0.52894,0.60558,7.5261e-07,1.0725e-05
0.26178,0.56599,0.56623,0.56726,5.7626e-06,0.52608,0.60844,7.5648e-07,1.0769e-05
0.26259,0.56599,0.56623,0.56726,5.7862e-06,0.52322,0.6113,7.6033e-07,1.0812e-05
0.26339,0.56599,0.56623,0.56726,5.8097e-06,0.52036,0.61416,7.6418e-07,1.0855e-05
0.2642,0.56599,0.56623,0.56726,5.8333e-06,0.5175,0.61702,7.6802e-07,1.0899e-05
0.265,0.56599,0.56622,0.56726,5.8569e-06,0.51465,0.61987,7.7185e-07,1.0942e-05
0.26581,0.56599,0.56622,0.56726,5.8804e-06,0.51179,0.62273,7.7567e-07,1.0985e-05
0.26661,0.56599,0.56622,0.56726,5.9039e-06,0.50894,0.62558,7.7947e-07,1.1028e-05
0.26742,0.56599,0.56622,0.56726,5.9275e-06,0.50609,0.62843,7.8326e-07,1.1072e-05
0.26822,0.56599,0.56622,0.56726,5.951e-06,0.50324,0.63128,7.8704e-07,1.1115e-05
0.26903,0.56599,0.56622,0.56726,5.9745e-06,0.50039,0.63413,7.908e-07,1.1158e-05
0.26984,0.566,0.56622,0.56726,5.998e-06,0.49754,0.63697,7.9454e-07,1.1201e-05
0.27064,0.566,0.56622,0.56726,6.0214e-06,0.4947,0.63982,7.9826e-07,1.1245e-05
0.27145,0.566,0.56622,0.56726,6.0449e-06,0.49185,0.64266,8.0197e-07,1.1288e-05
0.27225,0.566,0.56622,0.56725,6.0684e-06,0.48901,0.6455,8.0565e-07,1.1331e-05
0.27306,0.566,0.56622,0.56725,6.0918e-06,0.48617,0.64834,8.0931e-07,1.1374e-05
0.27386,0.566,0.56622,0.56725,6.1152e-06,0.48333,0.65117,8.1295e-07,1.1417e-05
0.27467,0.566,0.56622,0.56725,6.1386e-06,0.4805,0.65401,8.1657e-07,1.1461e-05
0.27547,0.566,0.56622,0.56725,6.162e-06,0.47767,0.65684,8.2016e-07,1.1504e-05
0.27628,0.566,0.56622,0.56725,6.1854e-06,0.47484,0.65967,8.2373e-07,1.1547e-05
0.27709,0.566,0.56622,0.56725,6.2087e-06,0.47201,0.6625,8.2727e-07,1.159e-05
0.27789,0.566,0.56622,0.56725,6.2321e-06,0.46918,0.66532,8.3078e-07,1.1633e-05
0.2787,0.566,0.56622,0.56725,6.2554e-06,0.46636,0.66814,8.3427e-07,1.1677e-05
0.2795,0.566,0.56622,0.56725,6.2787e-06,0.46354,0.67096,8.3772e-07,1.172e-05
0.28031,0.566,0.56622,0.56725,6.302e-06,0.46072,0.67378,8.4115e-07,1.1763e-05
0.28111,0.566,0.56622,0.56725,6.3253e-06,0.4579,0.67659,8.4454e-07,1.1806e-05
0.28192,0.566,0.56621,0.56725,6.3485e-06,0.45509,0.6794,8.479e-07,1.1849e-05
0.28272,0.566,0.56621,0.56725,6.3717e-06,0.45228,0.68221,8.5122e-07,1.1892e-05
0.28353,0.566,0.56621,0.56725,6.3949e-06,0.44947,0.68502,8.5451e-07,1.1935e-05
0.28433,0.566,0.56621,0.56725,6.4181e-06,0.44667,0.68782,8.5777e-07,1.1978e-05
0.28514,0.56601,0.56621,0.56724,6.4413e-06,0.44387,0.69062,8.6099e-07,1.2022e-05
0.28595,0.56601,0.56621,0.56724,6.4644e-06,0.44107,0.69342,8.6417e-07,1.2065e-05
0.28675,0.56601,0.56621,0.56724,6.4875e-06,0.43828,0.69621,8.6731e-07,1.2108e-05
0.28756,0.56601,0.56621,0.56724,6.5106e-06,0.43549,0.699,8.7041e-07,1.2151e-05
0.28836,0.56601,0.56621,0.56724,6.5336e-06,0.4327,0.70178,8.7346e-07,1.2194e-05
0.28917,0.56601,0.56621,0.56724,6.5567e-06,0.42991,0.70457,8.7648e-07,1.2237e-05
0.28997,0.56601,0.56621,0.56724,6.5797e-06,0.42713,0.70735,8.7945e-07,1.228e-05
0.29078,0.56601,0.56621,0.56724,6.6026e-06,0.42436,0.71012,8.8238e-07,1.2323e-05
0.29158,0.56601,0.56621,0.56724,6.6256e-06,0.42158,0.71289,8.8527e-07,1.2366e-05
0.29239,0.56601,0.56621,0.56724,6.6485e-06,0.41881,0.71566,8.8811e-07,1.2409e-05
0.29319,0.56601,0.56621,0.56724,6.6714e-06,0.41605,0.71842,8.909e-07,1.2452e-05
0.294,0.56601,0.56621,0.56723,6.6942e-06,0.41328,0.72119,8.9364e-07,1.2495e-05
0.29481,0.56601,0.56621,0.56723,6.7171e-06,0.41053,0.72394,8.9633e-07,1.2538e-05
0.29561,0.56601,0.56621,0.56723,6.7399e-06,0.40777,0.72669,8.9897e-07,1.2581e-05
0.29642,0.56601,0.5662,0.56723,6.7626e-06,0.40502,0.72944,9.0156e-07,1.2624e-05
0.29722,0.56601,0.5662,0.56723,6.7853e-06,0.40228,0.73219,9.041e-07,1.2667e-05
0.29803,0.56601,0.5662,0.56723,6.808e-06,0.39953,0.73493,9.0659e-07,1.271e-05
0.29883,0.56601,0.5662,0.56723,6.8307e-06,0.3968,0.73766,9.0902e-07,1.2752e-05
0.29964,0.56601,0.5662,0.56723,6.8533e-06,0.39406,0.74039,9.114e-07,1.2795e-05
0.30044,0.56601,0.5662,0.56723,6.8759e-06,0.39133,0.74312,9.1372e-07,1.2838e-05
0.30125,0.56601,0.5662,0.56723,6.8985e-06,0.38861,0.74584,9.1598e-07,1.2881e-05
0.30206,0.56602,0.5662,0.56722,6.921e-06,0.38589,0.74856,9.1819e-07,1.2924e-05
0.30286,0.56602,0.5662,0.56722,6.9435e-06,0.38317,0.75127,9.2033e-07,1.2967e-05
0.30367,0.56602,0.5662,0.56722,6.966e-06,0.38046,0.75398,9.2242e-07,1.3009e-05
0.30447,0.56602,0.5662,0.56722,6.9884e-06,0.37776,0.75668,9.2445e-07,1.3052e-05
0.30528,0.56602,0.5662,0.56722,7.0107e-06,0.37506,0.75938,9.2641e-07,1.3095e-05
0.30608,0.56602,0.5662,0.56722,7.0331e-06,0.37236,0.76208,9.2832e-07,1.3138e-05
0.30689,0.56602,0.5662,0.56722,7.0554e-06,0.36967,0.76476,9.3015e-07,1.3181e-05
0.30769,0.56602,0.5662,0.56722,7.0776e-06,0.36698,0.76745,9.3193e-07,1.3223e-05
0.3085,0.56602,0.5662,0.56721,7.0998e-06,0.3643,0.77013,9.3364e-07,1.3266e-05
0.3093,0.56602,0.56619,0.56721,7.122e-06,0.36163,0.7728,9.3528e-07,1.3309e-05
0.31011,0.56602,0.56619,0.56721,7.1441e-06,0.35896,0.77547,9.3686e-07,1.3351e-05
0.31092,0.56602,0.56619,0.56721,7.1662e-06,0.35629,0.77813,9.3837e-07,1.3394e-05
0.31172,0.56602,0.56619,0.56721,7.1883e-06,0.35363,0.78079,9.3981e-07,1.3437e-05
0.31253,0.56602,0.56619,0.56721,7.2103e-06,0.35098,0.78344,9.4118e-07,1.3479e-05
0.31333,0.56602,0.56619,0.56721,7.2322e-06,0.34833,0.78608,9.4248e-07,1.3522e-05
0.31414,0.56602,0.56619,0.5672,7.2541e-06,0.34568,0.78873,9.4371e-07,1.3565e-05
0.31494,0.56602,0.56619,0.5672,7.276e-06,0.34305,0.79136,9.4487e-07,1.3607e-05
0.31575,0.56602,0.56619,0.5672,7.2978e-06,0.34041,0.79399,9.4596e-07,1.365e-05
0.31655,0.56602,0.56619,0.5672,7.3196e-06,0.33779,0.79661,9.4697e-07,1.3692e-05
0.31736,0.56602,0.56619,0.5672,7.3413e-06,0.33517,0.79923,9.4791e-07,1.3735e-05
0.31816,0.56602,0.56619,0.5672,7.363e-06,0.33255,0.80184,9.4878e-07,1.3777e-05
0.31897,0.56602,0.56619,0.5672,7.3846e-06,0.32995,0.80445,9.4957e-07,1.382e-05
0.31978,0.56602,0.56619,0.56719,7.4062e-06,0.32734,0.80705,9.5028e-07,1.3862e-05
0.32058,0.56602,0.56619,0.56719,7.4277e-06,0.32475,0.80964,9.5092e-07,1.3905e-05
0.32139,0.56603,0.56618,0.56719,7.4492e-06,0.32216,0.81222,9.5148e-07,1.3947e-05
0.32219,0.56603,0.56618,0.56719,7.4706e-06,0.31957,0.81481,9.5197e-07,1.3989e-05
0.323,0.56603,0.56618,0.56719,7.492e-06,0.317,0.81738,9.5237e-07,1.4032e-05
0.3238,0.56603,0.56618,0.56719,7.5133e-06,0.31443,0.81995,9.527e-07,1.4074e-05
0.32461,0.56603,0.56618,0.56718,7.5346e-06,0.31186,0.82251,9.5295e-07,1.4116e-05
0.32541,0.56603,0.56618,0.56718,7.5558e-06,0.3093,0.82506,9.5312e-07,1.4159e-05
0.32622,0.56603,0.56618,0.56718,7.577e-06,0.30675,0.82761,9.532e-07,1.4201e-05
0.32702,0.56603,0.56618,0.56718,7.5981e-06,0.30421,0.83015,9.5321e-07,1.4243e-05
0.32783,0.56603,0.56618,0.56718,7.6192e-06,0.30167,0.83269,9.5313e-07,1.4285e-05
0.32864,0.56603,0.56618,0.56718,7.6402e-06,0.29914,0.83521,9.5298e-07,1.4327e-05
0.32944,0.56603,0.56618,0.56717,7.6611e-06,0.29661,0.83774,9.5274e-07,1.4369e-05
0.33025,0.56603,0.56618,0.56717,7.682e-06,0.2941,0.84025,9.5241e-07,1.4412e-05
0.33105,0.56603,0.56618,0.56717,7.7028e-06,0.29159,0.84276,9.5201e-07,1.4454e-05
0.33186,0.56603,0.56618,0.56717,7.7236e-06,0.28908,0.84526,9.5152e-07,1.4496e-05
0.33266,0.56603,0.56617,0.56717,7.7443e-06,0.28659,0.84775,9.5094e-07,1.4538e-05
0.33347,0.56603,0.56617,0.56717,7.765e-06,0.2841,0.85023,9.5029e-07,1.458e-05
0.33427,0.56603,0.56617,0.56716,7.7856e-06,0.28162,0.85271,9.4954e-07,1.4622e-05
0.33508,0.56603,0.56617,0.56716,7.8061e-06,0.27914,0.85518,9.4872e-07,1.4664e-05
0.33589,0.56603,0.56617,0.56716,7.8266e-06,0.27667,0.85765,9.478e-07,1.4705e-05
0.33669,0.56603,0.56617,0.56716,7.847e-06,0.27421,0.8601,9.4681e-07,1.4747e-05
0.3375,0.56603,0.56617,0.56716,7.8674e-06,0.27176,0.86255,9.4572e-07,1.4789e-05
0.3383,0.56603,0.56617,0.56715,7.8877e-06,0.26932,0.86499,9.4455e-07,1.4831e-05
0.33911,0.56603,0.56617,0.56715,7.9079e-06,0.26688,0.86743,9.433e-07,1.4872e-05
0.33991,0.56603,0.56617,0.56715,7.9281e-06,0.26445,0.86985,9.4195e-07,1.4914e-05
0.34072,0.56603,0.56617,0.56715,7.9482e-06,0.26203,0.87227,9.4053e-07,1.4956e-05
0.34152,0.56603,0.56617,0.56715,7.9682e-06,0.25961,0.87468,9.3901e-07,1.4997e-05
0.34233,0.56603,0.56617,0.56715,7.9882e-06,0.25721,0.87708,9.3741e-07,1.5039e-05
0.34313,0.56603,0.56617,0.56714,8.0081e-06,0.25481,0.87948,9.3572e-07,1.508e-05
0.34394,0.56603,0.56616,0.56714,8.028e-06,0.25242,0.88186,9.3395e-07,1.5122e-05
0.34475,0.56603,0.56616,0.56714,8.0477e-06,0.25004,0.88424,9.3209e-07,1.5163e-05
0.34555,0.56603,0.56616,0.56714,8.0674e-06,0.24766,0.88661,9.3014e-07,1.5205e-05
0.34636,0.56604,0.56616,0.56713,8.0871e-06,0.2453,0.88897,9.281e-07,1.5246e-05
0.34716,0.56604,0.56616,0.56713,8.1067e-06,0.24294,0.89133,9.2598e-07,1.5287e-05
0.34797,0.56604,0.56616,0.56713,8.1262e-06,0.24059,0.89367,9.2377e-07,1.5329e-05
0.34877,0.56604,0.56616,0.56713,8.1456e-06,0.23825,0.89601,9.2148e-07,1.537e-05
0.34958,0.56604,0.56616,0.56713,8.165e-06,0.23592,0.89834,9.191e-07,1.5411e-05
0.35038,0.56604,0.56616,0.56712,8.1843e-06,0.23359,0.90066,9.1663e-07,1.5452e-05
0.35119,0.56604,0.56616,0.56712,8.2035e-06,0.23128,0.90297,9.1408e-07,1.5493e-05
0.35199,0.56604,0.56616,0.56712,8.2227e-06,0.22897,0.90527,9.1144e-07,1.5534e-05
0.3528,0.56604,0.56616,0.56712,8.2418e-06,0.22667,0.90756,9.0872e-07,1.5575e-05
0.35361,0.56604,0.56616,0.56712,8.2608e-06,0.22438,0.90985,9.0591e-07,1.5616e-05
0.35441,0.56604,0.56615,0.56711,8.2798e-06,0.2221,0.91213,9.0302e-07,1.5656e-05
0.35522,0.56604,0.56615,0.56711,8.2986e-06,0.21983,0.91439,9.0004e-07,1.5697e-05
0.35602,0.56604,0.56615,0.56711,8.3174e-06,0.21757,0.91665,8.9698e-07,1.5738e-05
0.35683,0.56604,0.56615,0.56711,8.3362e-06,0.21531,0.9189,8.9383e-07,1.5778e-05
0.35763,0.56604,0.56615,0.5671,8.3548e-06,0.21307,0.92114,8.906e-07,1.5819e-05
0.35844,0.56604,0.56615,0.5671,8.3734e-06,0.21083,0.92337,8.8729e-07,1.5859e-05
0.35924,0.56604,0.56615,0.5671,8.3919e-06,0.2086,0.9256,8.839e-07,1.59e-05
0.36005,0.56604,0.56615,0.5671,8.4103e-06,0.20639,0.92781,8.8042e-07,1.594e-05
0.36086,0.56604,0.56615,0.5671,8.4287e-06,0.20418,0.93001,8.7687e-07,1.598e-05
0.36166,0.56604,0.56615,0.56709,8.4469e-06,0.20198,0.93221,8.7323e-07,1.6021e-05
0.36247,0.56604,0.56615,0.56709,8.4651e-06,0.19979,0.93439,8.6951e-07,1.6061e-05
0.36327,0.56604,0.56615,0.56709,8.4833e-06,0.19761,0.93657,8.6571e-07,1.6101e-05
0.36408,0.56604,0.56615,0.56709,8.5013e-06,0.19544,0.93874,8.6184e-07,1.6141e-05
0.36488,0.56604,0.56614,0.56708,8.5193e-06,0.19327,0.94089,8.5788e-07,1.6181e-05
0.36569,0.56604,0.56614,0.56708,8.5371e-06,0.19112,0.94304,8.5385e-07,1.622e-05
0.36649,0.56604,0.56614,0.56708,8.5549e-06,0.18898,0.94518,8.4974e-07,1.626e-05
0.3673,0.56604,0.56614,0.56708,8.5727e-06,0.18685,0.94731,8.4556e-07,1.63e-05
0.3681,0.56604,0.56614,0.56707,8.5903e-06,0.18472,0.94943,8.413e-07,1.6339e-05
0.36891,0.56604,0.56614,0.56707,8.6079e-06,0.18261,0.95153,8.3697e-07,1.6379e-05
0.36972,0.56604,0.56614,0.56707,8.6254e-06,0.18051,0.95363,8.3256e-07,1.6418e-05
0.37052,0.56604,0.56614,0.56707,8.6427e-06,0.17841,0.95572,8.2808e-07,1.6457e-05
0.37133,0.56604,0.56614,0.56706,8.6601e-06,0.17633,0.9578,8.2352e-07,1.6497e-05
0.37213,0.56604,0.56614,0.56706,8.6773e-06,0.17425,0.95987,8.189e-07,1.6536e-05
0.37294,0.56604,0.56614,0.56706,8.6944e-06,0.17219,0.96193,8.1421e-07,1.6575e-05
0.37374,0.56604,0.56614,0.56706,8.7115e-06,0.17014,0.96398,8.0944e-07,1.6614e-05
0.37455,0.56604,0.56614,0.56705,8.7285e-06,0.16809,0.96601,8.0461e-07,1.6652e-05
0.37535,0.56604,0.56614,0.56705,8.7454e-06,0.16606,0.96804,7.9972e-07,1.6691e-05
0.37616,0.56604,0.56613,0.56705,8.7622e-06,0.16404,0.97006,7.9475e-07,1.673e-05
0.37696,0.56604,0.56613,0.56705,8.7789e-06,0.16203,0.97207,7.8972e-07,1.6768e-05
0.37777,0.56604,0.56613,0.56704,8.7956e-06,0.16002,0.97406,7.8463e-07,1.6807e-05
0.37858,0.56604,0.56613,0.56704,8.8121e-06,0.15803,0.97605,7.7948e-07,1.6845e-05
0.37938,0.56604,0.56613,0.56704,8.8286e-06,0.15605,0.97803,7.7426e-07,1.6883e-05
0.38019,0.56604,0.56613,0.56704,8.845e-06,0.15408,0.97999,7.6898e-07,1.6921e-05
0.38099,0.56604,0.56613,0.56703,8.8613e-06,0.15212,0.98195,7.6365e-07,1.6959e-05
0.3818,0.56605,0.56613,0.56703,8.8775e-06,0.15017,0.98389,7.5825e-07,1.6997e-05
0.3826,0.56605,0.56613,0.56703,8.8936e-06,0.14823,0.98583,7.528e-07,1.7034e-05
0.38341,0.56605,0.56613,0.56703,8.9096e-06,0.1463,0.98775,7.4729e-07,1.7072e-05
0.38421,0.56605,0.56613,0.56702,8.9256e-06,0.14438,0.98966,7.4173e-07,1.7109e-05
0.38502,0.56605,0.56613,0.56702,8.9414e-06,0.14248,0.99156,7.3612e-07,1.7147e-05
0.38582,0.56605,0.56613,0.56702,8.9572e-06,0.14058,0.99345,7.3045e-07,1.7184e-05
0.38663,0.56605,0.56612,0.56701,8.9728e-06,0.1387,0.99533,7.2474e-07,1.7221e-05
0.38744,0.56605,0.56612,0.56701,8.9884e-06,0.13682,0.9972,7.1897e-07,1.7258e-05
0.38824,0.56605,0.56612,0.56701,9.0039e-06,0.13496,0.99906,7.1316e-07,1.7295e-05
0.38905,0.56605,0.56612,0.56701,9.0193e-06,0.13311,1.0009,7.073e-07,1.7331e-05
0.38985,0.56605,0.56612,0.567,9.0346e-06,0.13127,1.0027,7.014e-07,1.7368e-05
0.39066,0.56605,0.56612,0.567,9.0498e-06,0.12944,1.0046,6.9546e-07,1.7404e-05
0.39146,0.56605,0.56612,0.567,9.0649e-06,0.12762,1.0064,6.8947e-07,1.744e-05
0.39227,0.56605,0.56612,0.56699,9.0799e-06,0.12581,1.0082,6.8344e-07,1.7476e-05
0.39307,0.56605,0.56612,0.56699,9.0949e-06,0.12401,1.01,6.7738e-07,1.7512e-05
0.39388,0.56605,0.56612,0.56699,9.1097e-06,0.12223,1.0117,6.7128e-07,1.7548e-05
0.39469,0.56605,0.56612,0.56699,9.1244e-06,0.12046,1.0135,6.6514e-07,1.7584e-05
0.39549,0.56605,0.56612,0.56698,9.1391e-06,0.11869,1.0153,6.5896e-07,1.7619e-05
0.3963,0.56605,0.56612,0.56698,9.1536e-06,0.11694,1.017,6.5276e-07,1.7654e-05
0.3971,0.56605,0.56612,0.56698,9.1681e-06,0.11521,1.0187,6.4652e-07,1.769e-05
0.39791,0.56605,0.56611,0.56697,9.1824e-06,0.11348,1.0205,6.4026e-07,1.7725e-05
0.39871,0.56605,0.56611,0.56697,9.1967e-06,0.11176,1.0222,6.3397e-07,1.7759e-05
0.39952,0.56605,0.56611,0.56697,9.2109e-06,0.11006,1.0239,6.2765e-07,1.7794e-05
0.40032,0.56605,0.56611,0.56697,9.2249e-06,0.10837,1.0256,6.2131e-07,1.7829e-05
0.40113,0.56605,0.56611,0.56696,9.2389e-06,0.10669,1.0272,6.1494e-07,1.7863e-05
0.40193,0.56605,0.56611,0.56696,9.2528e-06,0.10502,1.0289,6.0856e-07,1.7897e-05
0.40274,0.56605,0.56611,0.56696,9.2665e-06,0.10336,1.0306,6.0215e-07,1.7931e-05
0.40355,0.56605,0.56611,0.56695,9.2802e-06,0.10171,1.0322,5.9573e-07,1.7965e-05
0.40435,0.56605,0.56611,0.56695,9.2938e-06,0.10008,1.0338,5.8929e-07,1.7998e-05
0.40516,0.56605,0.56611,0.56695,9.3073e-06,0.09846,1.0354,5.8284e-07,1.8032e-05
0.40596,0.56605,0.56611,0.56695,9.3206e-06,0.096851,1.037,5.7638e-07,1.8065e-05
0.40677,0.56605,0.56611,0.56694,9.3339e-06,0.095253,1.0386,5.699e-07,1.8098e-05
0.40757,0.56605,0.56611,0.56694,9.3471e-06,0.093668,1.0402,5.6342e-07,1.8131e-05
0.40838,0.56605,0.56611,0.56694,9.3602e-06,0.092095,1.0418,5.5693e-07,1.8163e-05
0.40918,0.56605,0.5661,0.56693,9.3732e-06,0.090534,1.0433,5.5043e-07,1.8196e-05
0.40999,0.56605,0.5661,0.56693,9.386e-06,0.088985,1.0449,5.4394e-07,1.8228e-05
0.41079,0.56605,0.5661,0.56693,9.3988e-06,0.087449,1.0464,5.3743e-07,1.826e-05
0.4116,0.56605,0.5661,0.56692,9.4115e-06,0.085925,1.0479,5.3093e-07,1.8292e-05
0.41241,0.56605,0.5661,0.56692,9.424e-06,0.084413,1.0494,5.2444e-07,1.8324e-05
0.41321,0.56605,0.5661,0.56692,9.4365e-06,0.082913,1.0509,5.1794e-07,1.8355e-05
0.41402,0.56605,0.5661,0.56691,9.4489e-06,0.081426,1.0524,5.1145e-07,1.8386e-05
0.41482,0.56605,0.5661,0.56691,9.4611e-06,0.079951,1.0539,5.0497e-07,1.8417e-05
0.41563,0.56605,0.5661,0.56691,9.4733e-06,0.078489,1.0553,4.985e-07,1.8448e-05
0.41643,0.56605,0.5661,0.56691,9.4853e-06,0.077039,1.0568,4.9204e-07,1.8479e-05
0.41724,0.56605,0.5661,0.5669,9.4973e-06,0.075602,1.0582,4.8559e-07,1.8509e-05
0.41804,0.56605,0.5661,0.5669,9.5091e-06,0.074177,1.0596,4.7916e-07,1.8539e-05
0.41885,0.56605,0.5661,0.5669,9.5209e-06,0.072765,1.061,4.7274e-07,1.8569e-05
0.41966,0.56605,0.5661,0.56689,9.5325e-06,0.071365,1.0624,4.6634e-07,1.8599e-05
0.42046,0.56605,0.5661,0.56689,9.544e-06,0.069979,1.0638,4.5996e-07,1.8628e-05
0.42127,0.56605,0.5661,0.56689,9.5554e-06,0.068605,1.0652,4.5361e-07,1.8657e-05
0.42207,0.56605,0.56609,0.56688,9.5668e-06,0.067243,1.0665,4.4727e-07,1.8686e-05
0.42288,0.56605,0.56609,0.56688,9.578e-06,0.065895,1.0679,4.4096e-07,1.8715e-05
0.42368,0.56605,0.56609,0.56688,9.5891e-06,0.064559,1.0692,4.3468e-07,1.8743e-05
0.42449,0.56605,0.56609,0.56687,9.6001e-06,0.063236,1.0705,4.2843e-07,1.8772e-05
0.42529,0.56605,0.56609,0.56687,9.611e-06,0.061926,1.0718,4.2221e-07,1.88e-05
0.4261,0.56605,0.56609,0.56687,9.6217e-06,0.060629,1.0731,4.1603e-07,1.8827e-05
0.4269,0.56605,0.56609,0.56686,9.6324e-06,0.059345,1.0744,4.0987e-07,1.8855e-05
0.42771,0.56605,0.56609,0.56686,9.643e-06,0.058074,1.0756,4.0376e-07,1.8882e-05
0.42852,0.56605,0.56609,0.56686,9.6534e-06,0.056816,1.0769,3.9768e-07,1.8909e-05
0.42932,0.56605,0.56609,0.56685,9.6638e-06,0.055571,1.0781,3.9164e-07,1.8936e-05
0.43013,0.56605,0.56609,0.56685,9.674e-06,0.054339,1.0794,3.8564e-07,1.8962e-05
0.43093,0.56605,0.56609,0.56685,9.6842e-06,0.053121,1.0806,3.7969e-07,1.8989e-05
0.43174,0.56605,0.56609,0.56684,9.6942e-06,0.051915,1.0818,3.7378e-07,1.9015e-05
0.43254,0.56605,0.56609,0.56684,9.7041e-06,0.050723,1.083,3.6792e-07,1.904e-05
0.43335,0.56605,0.56609,0.56684,9.7139e-06,0.049543,1.0841,3.6211e-07,1.9066e-05
0.43415,0.56605,0.56609,0.56683,9.7236e-06,0.048377,1.0853,3.5634e-07,1.9091e-05
0.43496,0.56605,0.56608,0.56683,9.7332e-06,0.047225,1.0864,3.5063e-07,1.9116e-05
0.43576,0.56605,0.56608,0.56683,9.7426e-06,0.046085,1.0876,3.4497e-07,1.914e-05
0.43657,0.56605,0.56608,0.56682,9.752e-06,0.044959,1.0887,3.3937e-07,1.9165e-05
0.43738,0.56605,0.56608,0.56682,9.7613e-06,0.043847,1.0898,3.3382e-07,1.9189e-05
0.43818,0.56605,0.56608,0.56682,9.7704e-06,0.042747,1.0909,3.2834e-07,1.9212e-05
0.43899,0.56605,0.56608,0.56681,9.7794e-06,0.041661,1.092,3.2291e-07,1.9236e-05
0.43979,0.56605,0.56608,0.56681,9.7883e-06,0.040589,1.093,3.1754e-07,1.9259e-05
0.4406,0.56605,0.56608,0.56681,9.7971e-06,0.03953,1.0941,3.1224e-07,1.9282e-05
0.4414,0.56605,0.56608,0.5668,9.8058e-06,0.038484,1.0951,3.07e-07,1.9305e-05
0.44221,0.56605,0.56608,0.5668,9.8144e-06,0.037452,1.0961,3.0183e-07,1.9327e-05
0.44301,0.56605,0.56608,0.5668,9.8229e-06,0.036434,1.0972,2.9672e-07,1.9349e-05
0.44382,0.56605,0.56608,0.56679,9.8312e-06,0.035429,1.0982,2.9169e-07,1.9371e-05
0.44462,0.56605,0.56608,0.56679,9.8395e-06,0.034438,1.0991,2.8672e-07,1.9392e-05
0.44543,0.56605,0.56608,0.56679,9.8476e-06,0.03346,1.1001,2.8183e-07,1.9413e-05
0.44624,0.56605,0.56608,0.56678,9.8556e-06,0.032496,1.1011,2.7701e-07,1.9434e-05
0.44704,0.56605,0.56608,0.56678,9.8635e-06,0.031546,1.102,2.7227e-07,1.9455e-05
0.44785,0.56605,0.56608,0.56678,9.8713e-06,0.03061,1.1029,2.676e-07,1.9475e-05
0.44865,0.56605,0.56608,0.56677,9.879e-06,0.029687,1.1039,2.6301e-07,1.9495e-05
0.44946,0.56605,0.56608,0.56677,9.8866e-06,0.028778,1.1048,2.585e-07,1.9515e-05
0.45026,0.56605,0.56608,0.56677,9.894e-06,0.027882,1.1057,2.5407e-07,1.9534e-05
0.45107,0.56605,0.56607,0.56676,9.9013e-06,0.027001,1.1065,2.4972e-07,1.9553e-05
0.45187,0.56605,0.56607,0.56676,9.9086e-06,0.026133,1.1074,2.4545e-07,1.9572e-05
0.45268,0.56605,0.56607,0.56676,9.9157e-06,0.025279,1.1082,2.4127e-07,1.959e-05
0.45349,0.56605,0.56607,0.56675,9.9227e-06,0.024439,1.1091,2.3717e-07,1.9608e-05
0.45429,0.56605,0.56607,0.56675,9.9295e-06,0.023613,1.1099,2.3316e-07,1.9626e-05
0.4551,0.56605,0.56607,0.56675,9.9363e-06,0.022801,1.1107,2.2924e-07,1.9643e-05
0.4559,0.56605,0.56607,0.56674,9.9429e-06,0.022003,1.1115,2.254e-07,1.966e-05
0.45671,0.56605,0.56607,0.56674,9.9495e-06,0.021218,1.1123,2.2166e-07,1.9677e-05
0.45751,0.56605,0.56607,0.56673,9.9559e-06,0.020448,1.113,2.18e-07,1.9694e-05
0.45832,0.56605,0.56607,0.56673,9.9622e-06,0.019692,1.1138,2.1444e-07,1.971e-05
0.45912,0.56605,0.56607,0.56673,9.9683e-06,0.018949,1.1145,2.1097e-07,1.9726e-05
0.45993,0.56605,0.56607,0.56672,9.9744e-06,0.018221,1.1152,2.076e-07,1.9741e-05
0.46073,0.56605,0.56607,0.56672,9.9804e-06,0.017506,1.1159,2.0432e-07,1.9756e-05
0.46154,0.56605,0.56607,0.56672,9.9862e-06,0.016806,1.1166,2.0113e-07,1.9771e-05
0.46235,0.56605,0.56607,0.56671,9.9919e-06,0.01612,1.1173,1.9805e-07,1.9786e-05
0.46315,0.56605,0.56607,0.56671,9.9975e-06,0.015448,1.118,1.9506e-07,1.98e-05
0.46396,0.56605,0.56607,0.56671,1.0003e-05,0.01479,1.1186,1.9217e-07,1.9814e-05
0.46476,0.56605,0.56607,0.5667,1.0008e-05,0.014146,1.1193,1.8937e-07,1.9827e-05
0.46557,0.56605,0.56607,0.5667,1.0014e-05,0.013517,1.1199,1.8668e-07,1.984e-05
0.46637,0.56605,0.56607,0.5667,1.0019e-05,0.012901,1.1205,1.8409e-07,1.9853e-05
0.46718,0.56605,0.56607,0.56669,1.0024e-05,0.0123,1.1211,1.816e-07,1.9866e-05
0.46798,0.56605,0.56607,0.56669,1.0029e-05,0.011713,1.1217,1.7922e-07,1.9878e-05
0.46879,0.56605,0.56607,0.56669,1.0033e-05,0.01114,1.1222,1.7693e-07,1.989e-05
0.46959,0.56605,0.56607,0.56668,1.0038e-05,0.010581,1.1228,1.7475e-07,1.9901e-05
0.4704,0.56605,0.56607,0.56668,1.0043e-05,0.010037,1.1233,1.7267e-07,1.9912e-05
0.47121,0.56605,0.56606,0.56667,1.0047e-05,0.0095065,1.1238,1.707e-07,1.9923e-05
0.47201,0.56605,0.56606,0.56667,1.0051e-05,0.0089906,1.1244,1.6883e-07,1.9934e-05
0.47282,0.56605,0.56606,0.56667,1.0055e-05,0.0084889,1.1248,1.6707e-07,1.9944e-05
0.47362,0.56605,0.56606,0.56666,1.006e-05,0.0080016,1.1253,1.6542e-07,1.9954e-05
0.47443,0.56605,0.56606,0.56666,1.0064e-05,0.0075286,1.1258,1.6387e-07,1.9963e-05
0.47523,0.56605,0.56606,0.56666,1.0067e-05,0.0070698,1.1262,1.6242e-07,1.9972e-05
0.47604,0.56605,0.56606,0.56665,1.0071e-05,0.0066254,1.1267,1.6109e-07,1.9981e-05
0.47684,0.56605,0.56606,0.56665,1.0075e-05,0.0061954,1.1271,1.5986e-07,1.9989e-05
0.47765,0.56605,0.56606,0.56665,1.0078e-05,0.0057797,1.1275,1.5874e-07,1.9997e-05
0.47846,0.56605,0.56606,0.56664,1.0081e-05,0.0053784,1.1279,1.5773e-07,2.0005e-05
0.47926,0.56605,0.56606,0.56664,1.0085e-05,0.0049914,1.1283,1.5682e-07,2.0013e-05
0.48007,0.56605,0.56606,0.56664,1.0088e-05,0.0046188,1.1287,1.5603e-07,2.002e-05
0.48087,0.56605,0.56606,0.56663,1.0091e-05,0.0042607,1.129,1.5534e-07,2.0026e-05
0.48168,0.56605,0.56606,0.56663,1.0094e-05,0.0039169,1.1293,1.5476e-07,2.0033e-05
0.48248,0.56605,0.56606,0.56662,1.0096e-05,0.0035875,1.1297,1.5429e-07,2.0039e-05
0.48329,0.56605,0.56606,0.56662,1.0099e-05,0.0032725,1.13,1.5393e-07,2.0044e-05
0.48409,0.56605,0.56606,0.56662,1.0102e-05,0.002972,1.1303,1.5368e-07,2.005e-05
0.4849,0.56605,0.56606,0.56661,1.0104e-05,0.0026859,1.1305,1.5353e-07,2.0054e-05
0.4857,0.56605,0.56606,0.56661,1.0106e-05,0.0024143,1.1308,1.535e-07,2.0059e-05
0.48651,0.56605,0.56606,0.56661,1.0108e-05,0.0021571,1.1311,1.5357e-07,2.0063e-05
0.48732,0.56605,0.56606,0.5666,1.011e-05,0.0019144,1.1313,1.5376e-07,2.0067e-05
0.48812,0.56605,0.56606,0.5666,1.0112e-05,0.0016861,1.1315,1.5405e-07,2.0071e-05
0.48893,0.56605,0.56606,0.5666,1.0114e-05,0.0014723,1.1317,1.5444e-07,2.0074e-05
0.48973,0.56605,0.56606,0.56659,1.0116e-05,0.0012729,1.1319,1.5495e-07,2.0077e-05
0.49054,0.56605,0.56606,0.56659,1.0117e-05,0.0010881,1.1321,1.5556e-07,2.0079e-05
0.49134,0.56605,0.56606,0.56658,1.0119e-05,0.00091769,1.1323,1.5629e-07,2.0082e-05
0.49215,0.56605,0.56606,0.56658,1.012e-05,0.00076181,1.1324,1.5712e-07,2.0083e-05
0.49295,0.56605,0.56606,0.56658,1.0121e-05,0.00062041,1.1325,1.5805e-07,2.0085e-05
0.49376,0.56605,0.56606,0.56657,1.0123e-05,0.00049351,1.1327,1.5909e-07,2.0086e-05
0.49456,0.56605,0.56606,0.56657,1.0123e-05,0.00038111,1.1328,1.6024e-07,2.0087e-05
0.49537,0.56605,0.56606,0.56657,1.0124e-05,0.00028321,1.1329,1.6149e-07,2.0087e-05
0.49618,0.56605,0.56606,0.56656,1.0125e-05,0.00019981,1.1329,1.6285e-07,2.0087e-05
0.49698,0.56605,0.56606,0.56656,1.0126e-05,0.00013092,1.133,1.6431e-07,2.0087e-05
0.49779,0.56605,0.56606,0.56656,1.0126e-05,7.6536e-05,1.133,1.6588e-07,2.0086e-05
0.49859,0.56605,0.56606,0.56655,1.0127e-05,3.6662e-05,1.1331,1.6755e-07,2.0085e-05
0.4994,0.56605,0.56606,0.56655,1.0127e-05,1.1298e-05,1.1331,1.6932e-07,2.0084e-05
0.5002,0.56605,0.56606,0.56655,1.0127e-05,4.4581e-07,1.1331,1.712e-07,2.0083e-05
0.50101,0.56605,0.56606,0.56654,1.0127e-05,4.1044e-06,1.1331,1.7317e-07,2.0081e-05
0.50181,0.56605,0.56606,0.56654,1.0127e-05,2.2274e-05,1.1331,1.7525e-07,2.0078e-05
0.50262,0.56605,0.56606,0.56653,1.0127e-05,5.4954e-05,1.133,1.7743e-07,2.0076e-05
0.50343,0.56605,0.56606,0.56653,1.0126e-05,0.00010214,1.133,1.797e-07,2.0073e-05
0.50423,0.56605,0.56606,0.56653,1.0126e-05,0.00016384,1.1329,1.8208e-07,2.0069e-05
0.50504,0.56605,0.56606,0.56652,1.0125e-05,0.00024005,1.1328,1.8455e-07,2.0066e-05
0.50584,0.56605,0.56606,0.56652,1.0124e-05,0.00033076,1.1327,1.8712e-07,2.0062e-05
0.50665,0.56605,0.56606,0.56652,1.0124e-05,0.00043597,1.1326,1.8979e-07,2.0057e-05
0.50745,0.56605,0.56606,0.56651,1.0123e-05,0.00055569,1.1325,1.9255e-07,2.0053e-05
0.50826,0.56605,0.56606,0.56651,1.0122e-05,0.0006899,1.1323,1.954e-07,2.0048e-05
0.50906,0.56605,0.56606,0.56651,1.012e-05,0.0008386,1.1322,1.9835e-07,2.0042e-05
0.50987,0.56605,0.56606,0.5665,1.0119e-05,0.0010018,1.132,2.0139e-07,2.0037e-05
0.51067,0.56605,0.56606,0.5665,1.0118e-05,0.0011795,1.1318,2.0453e-07,2.0031e-05
0.51148,0.56605,0.56606,0.56649,1.0116e-05,0.0013716,1.1316,2.0775e-07,2.0024e-05
0.51229,0.56605,0.56606,0.56649,1.0114e-05,0.0015783,1.1314,2.1106e-07,2.0018e-05
0.51309,0.56605,0.56606,0.56649,1.0113e-05,0.0017994,1.1312,2.1446e-07,2.0011e-05
0.5139,0.56605,0.56606,0.56648,1.0111e-05,0.0020349,1.1309,2.1795e-07,2.0003e-05
0.5147,0.56605,0.56606,0.56648,1.0109e-05,0.002285,1.1307,2.2153e-07,1.9996e-05
0.51551,0.56605,0.56606,0.56648,1.0106e-05,0.0025495,1.1304,2.2519e-07,1.9988e-05
0.51631,0.56605,0.56606,0.56647,1.0104e-05,0.0028284,1.1301,2.2893e-07,1.9979e-05
0.51712,0.56605,0.56606,0.56647,1.0102e-05,0.0031218,1.1298,2.3276e-07,1.9971e-05
0.51792,0.56605,0.56606,0.56647,1.0099e-05,0.0034296,1.1295,2.3667e-07,1.9962e-05
0.51873,0.56605,0.56606,0.56646,1.0097e-05,0.0037518,1.1292,2.4066e-07,1.9953e-05
0.51953,0.56605,0.56606,0.56646,1.0094e-05,0.0040884,1.1288,2.4473e-07,1.9943e-05
0.52034,0.56605,0.56606,0.56645,1.0091e-05,0.0044395,1.1285,2.4887e-07,1.9933e-05
0.52115,0.56605,0.56606,0.56645,1.0088e-05,0.0048049,1.1281,2.531e-07,1.9923e-05
0.52195,0.56605,0.56606,0.56645,1.0085e-05,0.0051847,1.1277,2.5739e-07,1.9912e-05
0.52276,0.56605,0.56606,0.56644,1.0082e-05,0.0055789,1.1273,2.6177e-07,1.9902e-05
0.52356,0.56605,0.56606,0.56644,1.0078e-05,0.0059875,1.1269,2.6621e-07,1.9891e-05
0.52437,0.56605,0.56606,0.56644,1.0075e-05,0.0064105,1.1265,2.7073e-07,1.9879e-05
0.52517,0.56605,0.56606,0.56643,1.0071e-05,0.0068477,1.126,2.7532e-07,1.9867e-05
0.52598,0.56605,0.56606,0.56643,1.0068e-05,0.0072994,1.1256,2.7998e-07,1.9855e-05
0.52678,0.56605,0.56606,0.56643,1.0064e-05,0.0077653,1.1251,2.847e-07,1.9843e-05
0.52759,0.56605,0.56606,0.56642,1.006e-05,0.0082455,1.1246,2.8949e-07,1.983e-05
0.52839,0.56605,0.56606,0.56642,1.0056e-05,0.0087401,1.1241,2.9435e-07,1.9817e-05
0.5292,0.56605,0.56606,0.56642,1.0052e-05,0.0092489,1.1236,2.9927e-07,1.9804e-05
0.53001,0.56605,0.56606,0.56641,1.0047e-05,0.0097721,1.1231,3.0425e-07,1.979e-05
0.53081,0.56605,0.56606,0.56641,1.0043e-05,0.010309,1.1225,3.0929e-07,1.9777e-05
0.53162,0.56605,0.56606,0.5664,1.0038e-05,0.010861,1.1219,3.1439e-07,1.9762e-05
0.53242,0.56605,0.56606,0.5664,1.0034e-05,0.011427,1.1214,3.1955e-07,1.9748e-05
0.53323,0.56605,0.56606,0.5664,1.0029e-05,0.012007,1.1208,3.2476e-07,1.9733e-05
0.53403,0.56605,0.56606,0.56639,1.0024e-05,0.012601,1.1202,3.3003e-07,1.9718e-05
0.53484,0.56605,0.56606,0.56639,1.0019e-05,0.01321,1.1196,3.3536e-07,1.9703e-05
0.53564,0.56605,0.56606,0.56639,1.0014e-05,0.013832,1.1189,3.4073e-07,1.9687e-05
0.53645,0.56605,0.56606,0.56638,1.0009e-05,0.014469,1.1183,3.4616e-07,1.9671e-05
0.53726,0.56605,0.56606,0.56638,1.0003e-05,0.01512,1.1176,3.5163e-07,1.9655e-05
0.53806,0.56605,0.56606,0.56638,9.998e-06,0.015785,1.117,3.5715e-07,1.9639e-05
0.53887,0.56605,0.56606,0.56637,9.9924e-06,0.016464,1.1163,3.6272e-07,1.9622e-05
0.53967,0.56605,0.56606,0.56637,9.9867e-06,0.017158,1.1156,3.6833e-07,1.9605e-05
0.54048,0.56605,0.56606,0.56637,9.9809e-06,0.017865,1.1149,3.7399e-07,1.9588e-05
0.54128,0.56605,0.56606,0.56636,9.9749e-06,0.018586,1.1141,3.7969e-07,1.957e-05
0.54209,0.56605,0.56606,0.56636,9.9689e-06,0.019322,1.1134,3.8542e-07,1.9552e-05
0.54289,0.56605,0.56606,0.56636,9.9627e-06,0.020071,1.1126,3.912e-07,1.9534e-05
0.5437,0.56605,0.56606,0.56635,9.9564e-06,0.020835,1.1119,3.9701e-07,1.9516e-05
0.5445,0.56605,0.56606,0.56635,9.9501e-06,0.021612,1.1111,4.0286e-07,1.9497e-05
0.54531,0.56605,0.56606,0.56634,9.9435e-06,0.022403,1.1103,4.0874e-07,1.9478e-05
0.54612,0.56605,0.56606,0.56634,9.9369e-06,0.023209,1.1095,4.1465e-07,1.9459e-05
0.54692,0.56605,0.56606,0.56634,9.9302e-06,0.024028,1.1086,4.2059e-07,1.944e-05
0.54773,0.56605,0.56606,0.56633,9.9233e-06,0.024861,1.1078,4.2657e-07,1.942e-05
0.54853,0.56605,0.56606,0.56633,9.9163e-06,0.025708,1.107,4.3257e-07,1.94e-05
0.54934,0.56605,0.56607,0.56633,9.9093e-06,0.026569,1.1061,4.3859e-07,1.938e-05
0.55014,0.56605,0.56607,0.56632,9.9021e-06,0.027444,1.1052,4.4465e-07,1.9359e-05
0.55095,0.56605,0.56607,0.56632,9.8947e-06,0.028332,1.1043,4.5072e-07,1.9339e-05
0.55175,0.56605,0.56607,0.56632,9.8873e-06,0.029234,1.1034,4.5682e-07,1.9318e-05
0.55256,0.56605,0.56607,0.56631,9.8798e-06,0.03015,1.1025,4.6293e-07,1.9297e-05
0.55336,0.56605,0.56607,0.56631,9.8721e-06,0.03108,1.1015,4.6907e-07,1.9275e-05
0.55417,0.56605,0.56607,0.56631,9.8643e-06,0.032024,1.1006,4.7522e-07,1.9253e-05
0.55498,0.56605,0.56607,0.5663,9.8565e-06,0.032981,1.0996,4.8139e-07,1.9232e-05
0.55578,0.56605,0.56607,0.5663,9.8485e-06,0.033952,1.0986,4.8757e-07,1.9209e-05
0.55659,0.56605,0.56607,0.5663,9.8404e-06,0.034936,1.0977,4.9377e-07,1.9187e-05
0.55739,0.56605,0.56607,0.56629,9.8321e-06,0.035934,1.0967,4.9997e-07,1.9164e-05
0.5582,0.56605,0.56607,0.56629,9.8238e-06,0.036946,1.0956,5.0619e-07,1.9141e-05
0.559,0.56605,0.56607,0.56629,9.8154e-06,0.037971,1.0946,5.1241e-07,1.9118e-05
0.55981,0.56605,0.56607,0.56628,9.8068e-06,0.03901,1.0936,5.1864e-07,1.9095e-05
0.56061,0.56605,0.56607,0.56628,9.7981e-06,0.040062,1.0925,5.2488e-07,1.9071e-05
0.56142,0.56605,0.56607,0.56628,9.7893e-06,0.041128,1.0914,5.3112e-07,1.9048e-05
0.56223,0.56605,0.56607,0.56627,9.7804e-06,0.042207,1.0903,5.3736e-07,1.9024e-05
0.56303,0.56605,0.56607,0.56627,9.7714e-06,0.0433,1.0892,5.4361e-07,1.8999e-05
0.56384,0.56605,0.56607,0.56627,9.7623e-06,0.044406,1.0881,5.4985e-07,1.8975e-05
0.56464,0.56605,0.56607,0.56626,9.7531e-06,0.045525,1.087,5.5609e-07,1.895e-05
0.56545,0.56605,0.56607,0.56626,9.7438e-06,0.046658,1.0859,5.6233e-07,1.8925e-05
0.56625,0.56605,0.56607,0.56626,9.7343e-06,0.047804,1.0847,5.6856e-07,1.89e-05
0.56706,0.56605,0.56607,0.56625,9.7248e-06,0.048964,1.0835,5.7479e-07,1.8875e-05
0.56786,0.56605,0.56608,0.56625,9.7151e-06,0.050136,1.0824,5.8101e-07,1.8849e-05
0.56867,0.56605,0.56608,0.56625,9.7053e-06,0.051322,1.0812,5.8723e-07,1.8823e-05
0.56947,0.56605,0.56608,0.56624,9.6954e-06,0.052521,1.08,5.9343e-07,1.8797e-05
0.57028,0.56605,0.56608,0.56624,9.6854e-06,0.053734,1.0787,5.9962e-07,1.8771e-05
0.57109,0.56605,0.56608,0.56624,9.6753e-06,0.054959,1.0775,6.058e-07,1.8745e-05
0.57189,0.56605,0.56608,0.56623,9.6651e-06,0.056198,1.0763,6.1197e-07,1.8718e-05
0.5727,0.56605,0.56608,0.56623,9.6548e-06,0.057449,1.075,6.1812e-07,1.8691e-05
0.5735,0.56605,0.56608,0.56623,9.6444e-06,0.058714,1.0737,6.2425e-07,1.8664e-05
0.57431,0.56605,0.56608,0.56622,9.6338e-06,0.059991,1.0725,6.3037e-07,1.8637e-05
0.57511,0.56605,0.56608,0.56622,9.6232e-06,0.061282,1.0712,6.3646e-07,1.861e-05
0.57592,0.56605,0.56608,0.56622,9.6124e-06,0.062585,1.0698,6.4254e-07,1.8582e-05
0.57672,0.56605,0.56608,0.56621,9.6016e-06,0.063902,1.0685,6.486e-07,1.8555e-05
0.57753,0.56605,0.56608,0.56621,9.5906e-06,0.065231,1.0672,6.5463e-07,1.8527e-05
0.57833,0.56605,0.56608,0.56621,9.5795e-06,0.066573,1.0658,6.6064e-07,1.8498e-05
0.57914,0.56605,0.56608,0.5662,9.5683e-06,0.067928,1.0645,6.6663e-07,1.847e-05
0.57995,0.56605,0.56608,0.5662,9.557e-06,0.069296,1.0631,6.7259e-07,1.8442e-05
0.58075,0.56605,0.56608,0.5662,9.5457e-06,0.070676,1.0617,6.7852e-07,1.8413e-05
0.58156,0.56605,0.56608,0.56619,9.5342e-06,0.07207,1.0603,6.8443e-07,1.8384e-05
0.58236,0.56605,0.56609,0.56619,9.5226e-06,0.073475,1.0589,6.903e-07,1.8355e-05
0.58317,0.56605,0.56609,0.56619,9.5108e-06,0.074894,1.0575,6.9615e-07,1.8326e-05
0.58397,0.56605,0.56609,0.56618,9.499e-06,0.076325,1.056,7.0196e-07,1.8296e-05
0.58478,0.56605,0.56609,0.56618,9.4871e-06,0.077768,1.0546,7.0774e-07,1.8267e-05
0.58558,0.56605,0.56609,0.56618,9.4751e-06,0.079225,1.0531,7.1349e-07,1.8237e-05
0.58639,0.56605,0.56609,0.56618,9.463e-06,0.080693,1.0517,7.1921e-07,1.8207e-05
0.58719,0.56605,0.56609,0.56617,9.4508e-06,0.082174,1.0502,7.2489e-07,1.8177e-05
0.588,0.56605,0.56609,0.56617,9.4384e-06,0.083668,1.0487,7.3053e-07,1.8146e-05
0.58881,0.56605,0.56609,0.56617,9.426e-06,0.085174,1.0472,7.3613e-07,1.8116e-05
0.58961,0.56605,0.56609,0.56616,9.4135e-06,0.086692,1.0456,7.417e-07,1.8085e-05
0.59042,0.56605,0.56609,0.56616,9.4008e-06,0.088222,1.0441,7.4723e-07,1.8054e-05
0.59122,0.56605,0.56609,0.56616,9.3881e-06,0.089765,1.0425,7.5272e-07,1.8023e-05
0.59203,0.56605,0.56609,0.56615,9.3753e-06,0.09132,1.041,7.5816e-07,1.7992e-05
0.59283,0.56605,0.56609,0.56615,9.3623e-06,0.092887,1.0394,7.6357e-07,1.7961e-05
0.59364,0.56605,0.56609,0.56615,9.3493e-06,0.094466,1.0378,7.6893e-07,1.793e-05
0.59444,0.56605,0.5661,0.56614,9.3361e-06,0.096057,1.0362,7.7425e-07,1.7898e-05
0.59525,0.56605,0.5661,0.56614,9.3229e-06,0.097661,1.0346,7.7952e-07,1.7866e-05
0.59606,0.56605,0.5661,0.56614,9.3096e-06,0.099276,1.033,7.8475e-07,1.7834e-05
0.59686,0.56605,0.5661,0.56614,9.2961e-06,0.1009,1.0314,7.8994e-07,1.7802e-05
0.59767,0.56605,0.5661,0.56613,9.2826e-06,0.10254,1.0297,7.9508e-07,1.777e-05
0.59847,0.56605,0.5661,0.56613,9.2689e-06,0.10419,1.0281,8.0017e-07,1.7738e-05
0.59928,0.56605,0.5661,0.56613,9.2552e-06,0.10586,1.0264,8.0521e-07,1.7705e-05
0.60008,0.56605,0.5661,0.56612,9.2414e-06,0.10753,1.0247,8.102e-07,1.7673e-05
0.60089,0.56605,0.5661,0.56612,9.2274e-06,0.10922,1.023,8.1514e-07,1.764e-05
0.60169,0.56605,0.5661,0.56612,9.2134e-06,0.11092,1.0213,8.2004e-07,1.7607e-05
0.6025,0.56605,0.5661,0.56612,9.1993e-06,0.11263,1.0196,8.2488e-07,1.7574e-05
0.6033,0.56605,0.5661,0.56611,9.1851e-06,0.11435,1.0179,8.2967e-07,1.754e-05
0.60411,0.56605,0.5661,0.56611,9.1708e-06,0.11608,1.0161,8.3441e-07,1.7507e-05
0.60492,0.56605,0.56611,0.56611,9.1563e-06,0.11783,1.0144,8.391e-07,1.7474e-05
0.60572,0.56605,0.56611,0.5661,9.1418e-06,0.11958,1.0126,8.4373e-07,1.744e-05
0.60653,0.56605,0.56611,0.5661,9.1272e-06,0.12135,1.0109,8.4831e-07,1.7406e-05
0.60733,0.56605,0.56611,0.5661,9.1125e-06,0.12313,1.0091,8.5284e-07,1.7372e-05
0.60814,0.56605,0.56611,0.5661,9.0977e-06,0.12492,1.0073,8.5731e-07,1.7338e-05
0.60894,0.56605,0.56611,0.56609,9.0829e-06,0.12672,1.0055,8.6173e-07,1.7304e-05
0.60975,0.56605,0.56611,0.56609,9.0679e-06,0.12853,1.0036,8.6608e-07,1.727e-05
0.61055,0.56605,0.56611,0.56609,9.0528e-06,0.13036,1.0018,8.7039e-07,1.7235e-05
0.61136,0.56605,0.56611,0.56608,9.0376e-06,0.13219,0.99998,8.7464e-07,1.7201e-05
0.61216,0.56605,0.56611,0.56608,9.0224e-06,0.13404,0.99812,8.7883e-07,1.7166e-05
0.61297,0.56605,0.56611,0.56608,9.007e-06,0.1359,0.99626,8.8296e-07,1.7131e-05
0.61378,0.56605,0.56611,0.56608,8.9916e-06,0.13777,0.99439,8.8703e-07,1.7096e-05
0.61458,0.56605,0.56611,0.56607,8.9761e-06,0.13965,0.9925,8.9105e-07,1.7061e-05
0.61539,0.56605,0.56612,0.56607,8.9604e-06,0.14154,0.99061,8.95e-07,1.7026e-05
0.61619,0.56605,0.56612,0.56607,8.9447e-06,0.14344,0.9887,8.989e-07,1.6991e-05
0.617,0.56605,0.56612,0.56606,8.9289e-06,0.14535,0.98678,9.0274e-07,1.6955e-05
0.6178,0.56605,0.56612,0.56606,8.913e-06,0.14727,0.98485,9.0652e-07,1.692e-05
0.61861,0.56605,0.56612,0.56606,8.8971e-06,0.14921,0.98291,9.1024e-07,1.6884e-05
0.61941,0.56605,0.56612,0.56606,8.881e-06,0.15115,0.98096,9.139e-07,1.6848e-05
0.62022,0.56605,0.56612,0.56605,8.8648e-06,0.15311,0.979,9.1749e-07,1.6812e-05
0.62103,0.56605,0.56612,0.56605,8.8486e-06,0.15507,0.97703,9.2103e-07,1.6776e-05
0.62183,0.56605,0.56612,0.56605,8.8323e-06,0.15705,0.97505,9.245e-07,1.674e-05
0.62264,0.56605,0.56612,0.56605,8.8158e-06,0.15903,0.97306,9.2792e-07,1.6704e-05
0.62344,0.56605,0.56612,0.56604,8.7993e-06,0.16103,0.97106,9.3127e-07,1.6667e-05
0.62425,0.56605,0.56613,0.56604,8.7827e-06,0.16304,0.96904,9.3456e-07,1.6631e-05
0.62505,0.56605,0.56613,0.56604,8.7661e-06,0.16506,0.96702,9.3779e-07,1.6594e-05
0.62586,0.56605,0.56613,0.56604,8.7493e-06,0.16708,0.96499,9.4095e-07,1.6558e-05
0.62666,0.56605,0.56613,0.56603,8.7325e-06,0.16912,0.96294,9.4406e-07,1.6521e-05
0.62747,0.56605,0.56613,0.56603,8.7155e-06,0.17117,0.96089,9.471e-07,1.6484e-05
0.62827,0.56605,0.56613,0.56603,8.6985e-06,0.17323,0.95883,9.5008e-07,1.6447e-05
0.62908,0.56605,0.56613,0.56603,8.6814e-06,0.1753,0.95675,9.5299e-07,1.641e-05
0.62989,0.56605,0.56613,0.56602,8.6642e-06,0.17738,0.95467,9.5585e-07,1.6373e-05
0.63069,0.56605,0.56613,0.56602,8.647e-06,0.17947,0.95258,9.5864e-07,1.6335e-05
0.6315,0.56605,0.56613,0.56602,8.6296e-06,0.18157,0.95047,9.6136e-07,1.6298e-05
0.6323,0.56605,0.56614,0.56602,8.6122e-06,0.18367,0.94836,9.6403e-07,1.626e-05
0.63311,0.56605,0.56614,0.56601,8.5947e-06,0.18579,0.94624,9.6663e-07,1.6223e-05
0.63391,0.56605,0.56614,0.56601,8.5771e-06,0.18792,0.9441,9.6916e-07,1.6185e-05
0.63472,0.56605,0.56614,0.56601,8.5594e-06,0.19006,0.94196,9.7164e-07,1.6147e-05
0.63552,0.56605,0.56614,0.56601,8.5417e-06,0.19221,0.93981,9.7405e-07,1.6109e-05
0.63633,0.56605,0.56614,0.566,8.5238e-06,0.19436,0.93765,9.7639e-07,1.6071e-05
0.63713,0.56605,0.56614,0.566,8.5059e-06,0.19653,0.93547,9.7868e-07,1.6033e-05
0.63794,0.56605,0.56614,0.566,8.488e-06,0.1987,0.93329,9.8089e-07,1.5995e-05
0.63875,0.56605,0.56614,0.566,8.4699e-06,0.20089,0.9311,9.8305e-07,1.5957e-05
0.63955,0.56605,0.56614,0.56599,8.4518e-06,0.20308,0.9289,9.8514e-07,1.5918e-05
0.64036,0.56605,0.56614,0.56599,8.4335e-06,0.20529,0.9267,9.8717e-07,1.588e-05
0.64116,0.56605,0.56615,0.56599,8.4152e-06,0.2075,0.92448,9.8914e-07,1.5841e-05
0.64197,0.56605,0.56615,0.56599,8.3969e-06,0.20973,0.92225,9.9104e-07,1.5803e-05
0.64277,0.56605,0.56615,0.56599,8.3784e-06,0.21196,0.92001,9.9289e-07,1.5764e-05
0.64358,0.56605,0.56615,0.56598,8.3599e-06,0.2142,0.91777,9.9466e-07,1.5725e-05
0.64438,0.56605,0.56615,0.56598,8.3413e-06,0.21645,0.91551,9.9638e-07,1.5686e-05
0.64519,0.56605,0.56615,0.56598,8.3227e-06,0.21871,0.91325,9.9803e-07,1.5647e-05
0.64599,0.56605,0.56615,0.56598,8.3039e-06,0.22097,0.91098,9.9962e-07,1.5608e-05
0.6468,0.56605,0.56615,0.56597,8.2851e-06,0.22325,0.9087,1.0011e-06,1.5569e-05
0.64761,0.56605,0.56615,0.56597,8.2662e-06,0.22554,0.90641,1.0026e-06,1.553e-05
0.64841,0.56605,0.56616,0.56597,8.2473e-06,0.22783,0.90411,1.004e-06,1.5491e-05
0.64922,0.56605,0.56616,0.56597,8.2282e-06,0.23013,0.9018,1.0053e-06,1.5451e-05
0.65002,0.56605,0.56616,0.56597,8.2091e-06,0.23244,0.89949,1.0066e-06,1.5412e-05
0.65083,0.56605,0.56616,0.56596,8.19e-06,0.23476,0.89716,1.0078e-06,1.5372e-05
0.65163,0.56605,0.56616,0.56596,8.1707e-06,0.23709,0.89483,1.009e-06,1.5332e-05
0.65244,0.56605,0.56616,0.56596,8.1514e-06,0.23943,0.89249,1.0101e-06,1.5293e-05
0.65324,0.56605,0.56616,0.56596,8.132e-06,0.24177,0.89014,1.0111e-06,1.5253e-05
0.65405,0.56605,0.56616,0.56596,8.1126e-06,0.24413,0.88778,1.0121e-06,1.5213e-05
0.65486,0.56605,0.56616,0.56595,8.0931e-06,0.24649,0.88542,1.013e-06,1.5173e-05
0.65566,0.56605,0.56616,0.56595,8.0735e-06,0.24886,0.88304,1.0138e-06,1.5133e-05
0.65647,0.56605,0.56617,0.56595,8.0538e-06,0.25124,0.88066,1.0146e-06,1.5093e-05
0.65727,0.56605,0.56617,0.56595,8.0341e-06,0.25362,0.87827,1.0154e-06,1.5053e-05
0.65808,0.56605,0.56617,0.56594,8.0143e-06,0.25602,0.87587,1.016e-06,1.5013e-05
0.65888,0.56605,0.56617,0.56594,7.9945e-06,0.25842,0.87347,1.0166e-06,1.4972e-05
0.65969,0.56605,0.56617,0.56594,7.9746e-06,0.26083,0.87105,1.0172e-06,1.4932e-05
0.66049,0.56605,0.56617,0.56594,7.9546e-06,0.26325,0.86863,1.0177e-06,1.4892e-05
0.6613,0.56605,0.56617,0.56594,7.9346e-06,0.26567,0.8662,1.0181e-06,1.4851e-05
0.6621,0.56605,0.56617,0.56594,7.9145e-06,0.26811,0.86376,1.0185e-06,1.481e-05
0.66291,0.56605,0.56617,0.56593,7.8943e-06,0.27055,0.86132,1.0188e-06,1.477e-05
0.66372,0.56605,0.56618,0.56593,7.8741e-06,0.273,0.85887,1.019e-06,1.4729e-05
0.66452,0.56605,0.56618,0.56593,7.8538e-06,0.27545,0.85641,1.0192e-06,1.4688e-05
0.66533,0.56605,0.56618,0.56593,7.8335e-06,0.27792,0.85394,1.0194e-06,1.4648e-05
0.66613,0.56605,0.56618,0.56593,7.813e-06,0.28039,0.85146,1.0194e-06,1.4607e-05
0.66694,0.56605,0.56618,0.56592,7.7926e-06,0.28287,0.84898,1.0195e-06,1.4566e-05
0.66774,0.56605,0.56618,0.56592,7.7721e-06,0.28535,0.84649,1.0194e-06,1.4525e-05
0.66855,0.56605,0.56618,0.56592,7.7515e-06,0.28784,0.844,1.0193e-06,1.4484e-05
0.66935,0.56605,0.56618,0.56592,7.7308e-06,0.29034,0.84149,1.0192e-06,1.4442e-05
0.67016,0.56605,0.56618,0.56592,7.7101e-06,0.29285,0.83898,1.019e-06,1.4401e-05
0.67096,0.56605,0.56619,0.56592,7.6894e-06,0.29536,0.83647,1.0187e-06,1.436e-05
0.67177,0.56605,0.56619,0.56591,7.6685e-06,0.29789,0.83394,1.0184e-06,1.4319e-05
0.67258,0.56605,0.56619,0.56591,7.6477e-06,0.30041,0.83141,1.0181e-06,1.4277e-05
0.67338,0.56605,0.56619,0.56591,7.6268e-06,0.30295,0.82887,1.0176e-06,1.4236e-05
0.67419,0.56605,0.56619,0.56591,7.6058e-06,0.30549,0.82633,1.0172e-06,1.4194e-05
0.67499,0.56605,0.56619,0.56591,7.5847e-06,0.30804,0.82378,1.0166e-06,1.4153e-05
0.6758,0.56605,0.56619,0.56591,7.5636e-06,0.31059,0.82122,1.016e-06,1.4111e-05
0.6766,0.56605,0.56619,0.5659,7.5425e-06,0.31315,0.81865,1.0154e-06,1.407e-05
0.67741,0.56605,0.5662,0.5659,7.5213e-06,0.31572,0.81608,1.0147e-06,1.4028e-05
0.67821,0.56605,0.5662,0.5659,7.5001e-06,0.3183,0.8135,1.014e-06,1.3986e-05
0.67902,0.56605,0.5662,0.5659,7.4788e-06,0.32088,0.81092,1.0132e-06,1.3944e-05
0.67983,0.56605,0.5662,0.5659,7.4574e-06,0.32346,0.80833,1.0123e-06,1.3903e-05
0.68063,0.56605,0.5662,0.5659,7.436e-06,0.32606,0.80574,1.0114e-06,1.3861e-05
0.68144,0.56605,0.5662,0.56589,7.4146e-06,0.32866,0.80313,1.0105e-06,1.3819e-05
0.68224,0.56605,0.5662,0.56589,7.3931e-06,0.33126,0.80052,1.0095e-06,1.3777e-05
0.68305,0.56605,0.5662,0.56589,7.3715e-06,0.33387,0.79791,1.0084e-06,1.3735e-05
0.68385,0.56605,0.5662,0.56589,7.3499e-06,0.33649,0.79529,1.0073e-06,1.3693e-05
0.68466,0.56605,0.56621,0.56589,7.3283e-06,0.33911,0.79266,1.0062e-06,1.365e-05
0.68546,0.56605,0.56621,0.56589,7.3066e-06,0.34174,0.79003,1.005e-06,1.3608e-05
0.68627,0.56605,0.56621,0.56589,7.2849e-06,0.34438,0.78739,1.0038e-06,1.3566e-05
0.68707,0.56605,0.56621,0.56588,7.2631e-06,0.34702,0.78475,1.0025e-06,1.3524e-05
0.68788,0.56605,0.56621,0.56588,7.2413e-06,0.34966,0.7821,1.0011e-06,1.3481e-05
0.68869,0.56605,0.56621,0.56588,7.2194e-06,0.35231,0.77945,9.9974e-07,1.3439e-05
0.68949,0.56605,0.56621,0.56588,7.1975e-06,0.35497,0.77679,9.9831e-07,1.3397e-05
0.6903,0.56605,0.56621,0.56588,7.1755e-06,0.35763,0.77412,9.9684e-07,1.3354e-05
0.6911,0.56605,0.56622,0.56588,7.1535e-06,0.3603,0.77145,9.9531e-07,1.3312e-05
0.69191,0.56605,0.56622,0.56588,7.1315e-06,0.36297,0.76878,9.9375e-07,1.3269e-05
0.69271,0.56605,0.56622,0.56587,7.1094e-06,0.36565,0.7661,9.9213e-07,1.3227e-05
0.69352,0.56605,0.56622,0.56587,7.0873e-06,0.36834,0.76341,9.9048e-07,1.3184e-05
0.69432,0.56605,0.56622,0.56587,7.0651e-06,0.37103,0.76072,9.8878e-07,1.3141e-05
0.69513,0.56605,0.56622,0.56587,7.0429e-06,0.37372,0.75802,9.8704e-07,1.3099e-05
0.69593,0.56605,0.56622,0.56587,7.0207e-06,0.37642,0.75532,9.8525e-07,1.3056e-05
0.69674,0.56605,0.56622,0.56587,6.9984e-06,0.37912,0.75262,9.8342e-07,1.3013e-05
0.69755,0.56605,0.56622,0.56587,6.9761e-06,0.38183,0.7499,9.8156e-07,1.2971e-05
0.69835,0.56605,0.56623,0.56587,6.9537e-06,0.38454,0.74719,9.7965e-07,1.2928e-05
0.69916,0.56605,0.56623,0.56586,6.9313e-06,0.38726,0.74447,9.777e-07,1.2885e-05
0.69996,0.56605,0.56623,0.56586,6.9089e-06,0.38998,0.74175,9.7571e-07,1.2842e-05
0.70077,0.56605,0.56623,0.56586,6.8864e-06,0.39271,0.73902,9.7368e-07,1.2799e-05
0.70157,0.56605,0.56623,0.56586,6.8639e-06,0.39544,0.73628,9.7161e-07,1.2756e-05
0.70238,0.56605,0.56623,0.56586,6.8414e-06,0.39818,0.73355,9.6951e-07,1.2713e-05
0.70318,0.56605,0.56623,0.56586,6.8188e-06,0.40092,0.7308,9.6736e-07,1.267e-05
0.70399,0.56605,0.56623,0.56586,6.7962e-06,0.40366,0.72806,9.6519e-07,1.2627e-05
0.7048,0.56605,0.56624,0.56586,6.7736e-06,0.40641,0.72531,9.6297e-07,1.2584e-05
0.7056,0.56605,0.56624,0.56586,6.7509e-06,0.40916,0.72255,9.6072e-07,1.2541e-05
0.70641,0.56605,0.56624,0.56586,6.7282e-06,0.41192,0.71979,9.5843e-07,1.2498e-05
0.70721,0.56605,0.56624,0.56585,6.7055e-06,0.41468,0.71703,9.5611e-07,1.2455e-05
0.70802,0.56605,0.56624,0.56585,6.6827e-06,0.41744,0.71427,9.5375e-07,1.2412e-05
0.70882,0.56605,0.56624,0.56585,6.66e-06,0.42021,0.7115,9.5136e-07,1.2369e-05
0.70963,0.56605,0.56624,0.56585,6.6371e-06,0.42298,0.70872,9.4894e-07,1.2325e-05
0.71043,0.56605,0.56624,0.56585,6.6143e-06,0.42576,0.70594,9.4649e-07,1.2282e-05
0.71124,0.56605,0.56625,0.56585,6.5914e-06,0.42854,0.70316,9.44e-07,1.2239e-05
0.71204,0.56605,0.56625,0.56585,6.5685e-06,0.43132,0.70038,9.4149e-07,1.2196e-05
0.71285,0.56605,0.56625,0.56585,6.5456e-06,0.4341,0.69759,9.3894e-07,1.2152e-05
0.71366,0.56605,0.56625,0.56585,6.5226e-06,0.43689,0.6948,9.3637e-07,1.2109e-05
0.71446,0.56605,0.56625,0.56585,6.4997e-06,0.43969,0.69201,9.3376e-07,1.2066e-05
0.71527,0.56605,0.56625,0.56585,6.4767e-06,0.44248,0.68921,9.3113e-07,1.2022e-05
0.71607,0.56605,0.56625,0.56584,6.4536e-06,0.44528,0.68641,9.2847e-07,1.1979e-05
0.71688,0.56605,0.56625,0.56584,6.4306e-06,0.44808,0.6836,9.2578e-07,1.1935e-05
0.71768,0.56605,0.56626,0.56584,6.4075e-06,0.45089,0.6808,9.2307e-07,1.1892e-05
0.71849,0.56605,0.56626,0.56584,6.3844e-06,0.4537,0.67799,9.2033e-07,1.1849e-05
0.71929,0.56605,0.56626,0.56584,6.3613e-06,0.45651,0.67517,9.1757e-07,1.1805e-05
0.7201,0.56605,0.56626,0.56584,6.3382e-06,0.45932,0.67236,9.1478e-07,1.1762e-05
0.7209,0.56605,0.56626,0.56584,6.315e-06,0.46214,0.66954,9.1198e-07,1.1718e-05
0.72171,0.56605,0.56626,0.56584,6.2918e-06,0.46496,0.66672,9.0914e-07,1.1675e-05
0.72252,0.56605,0.56626,0.56584,6.2686e-06,0.46778,0.6639,9.0629e-07,1.1631e-05
0.72332,0.56605,0.56626,0.56584,6.2454e-06,0.47061,0.66107,9.0342e-07,1.1587e-05
0.72413,0.56605,0.56626,0.56584,6.2222e-06,0.47343,0.65824,9.0052e-07,1.1544e-05
0.72493,0.56605,0.56627,0.56584,6.1989e-06,0.47626,0.65541,8.9761e-07,1.15e-05
0.72574,0.56605,0.56627,0.56584,6.1757e-06,0.47909,0.65258,8.9468e-07,1.1457e-05
0.72654,0.56605,0.56627,0.56584,6.1524e-06,0.48193,0.64974,8.9173e-07,1.1413e-05
0.72735,0.56605,0.56627,0.56584,6.1291e-06,0.48477,0.64691,8.8877e-07,1.1369e-05
0.72815,0.56605,0.56627,0.56584,6.1058e-06,0.4876,0.64407,8.8579e-07,1.1326e-05
0.72896,0.56605,0.56627,0.56583,6.0825e-06,0.49044,0.64123,8.8279e-07,1.1282e-05
0.72976,0.56605,0.56627,0.56583,6.0591e-06,0.49329,0.63838,8.7978e-07,1.1238e-05
0.73057,0.56605,0.56627,0.56583,6.0358e-06,0.49613,0.63554,8.7676e-07,1.1195e-05
0.73138,0.56605,0.56628,0.56583,6.0124e-06,0.49898,0.63269,8.7372e-07,1.1151e-05
0.73218,0.56605,0.56628,0.56583,5.989e-06,0.50182,0.62984,8.7067e-07,1.1107e-05
0.73299,0.56605,0.56628,0.56583,5.9656e-06,0.50467,0.62699,8.6761e-07,1.1064e-05
0.73379,0.56605,0.56628,0.56583,5.9422e-06,0.50752,0.62414,8.6454e-07,1.102e-05
0.7346,0.56605,0.56628,0.56583,5.9188e-06,0.51038,0.62129,8.6146e-07,1.0976e-05
0.7354,0.56605,0.56628,0.56583,5.8954e-06,0.51323,0.61843,8.5838e-07,1.0932e-05
0.73621,0.56605,0.56628,0.56583,5.872e-06,0.51609,0.61558,8.5528e-07,1.0889e-05
0.73701,0.56605,0.56628,0.56583,5.8485e-06,0.51894,0.61272,8.5218e-07,1.0845e-05
0.73782,0.56605,0.56629,0.56583,5.8251e-06,0.5218,0.60986,8.4908e-07,1.0801e-05
0.73863,0.56605,0.56629,0.56583,5.8016e-06,0.52466,0.607,8.4597e-07,1.0757e-05
0.73943,0.56605,0.56629,0.56583,5.7782e-06,0.52752,0.60414,8.4286e-07,1.0714e-05
0.74024,0.56605,0.56629,0.56583,5.7547e-06,0.53038,0.60128,8.3974e-07,1.067e-05
0.74104,0.56605,0.56629,0.56583,5.7313e-06,0.53324,0.59842,8.3662e-07,1.0626e-05
0.74185,0.56605,0.56629,0.56583,5.7078e-06,0.5361,0.59555,8.335e-07,1.0582e-05
0.74265,0.56605,0.56629,0.56583,5.6843e-06,0.53897,0.59269,8.3038e-07,1.0538e-05
0.74346,0.56605,0.56629,0.56583,5.6608e-06,0.54183,0.58983,8.2727e-07,1.0494e-05
0.74426,0.56605,0.5663,0.56583,5.6374e-06,0.5447,0.58696,8.2415e-07,1.0451e-05
0.74507,0.56605,0.5663,0.56583,5.6139e-06,0.54756,0.5841,8.2104e-07,1.0407e-05
0.74587,0.56605,0.5663,0.56583,5.5904e-06,0.55043,0.58123,8.1793e-07,1.0363e-05
0.74668,0.56605,0.5663,0.56583,5.5669e-06,0.55329,0.57836,8.1483e-07,1.0319e-05
0.74749,0.56605,0.5663,0.56583,5.5434e-06,0.55616,0.5755,8.1174e-07,1.0275e-05
0.74829,0.56605,0.5663,0.56583,5.5199e-06,0.55903,0.57263,8.0865e-07,1.0231e-05
0.7491,0.56605,0.5663,0.56583,5.4965e-06,0.56189,0.56976,8.0557e-07,1.0187e-05
0.7499,0.56605,0.5663,0.56583,5.473e-06,0.56476,0.56689,8.025e-07,1.0143e-05
0.75071,0.56605,0.56631,0.56583,5.4495e-06,0.56763,0.56403,7.9944e-07,1.01e-05
0.75151,0.56605,0.56631,0.56583,5.426e-06,0.5705,0.56116,7.9639e-07,1.0056e-05
0.75232,0.56605,0.56631,0.56583,5.4025e-06,0.57336,0.55829,7.9335e-07,1.0012e-05
0.75312,0.56605,0.56631,0.56583,5.3791e-06,0.57623,0.55543,7.9033e-07,9.9678e-06
0.75393,0.56605,0.56631,0.56583,5.3556e-06,0.5791,0.55256,7.8732e-07,9.9239e-06
0.75473,0.56605,0.56631,0.56583,5.3322e-06,0.58196,0.54969,7.8433e-07,9.88e-06
0.75554,0.56605,0.56631,0.56583,5.3087e-06,0.58483,0.54683,7.8135e-07,9.8361e-06
0.75635,0.56605,0.56631,0.56583,5.2853e-06,0.5877,0.54396,7.7839e-07,9.7921e-06
0.75715,0.56605,0.56631,0.56583,5.2618e-06,0.59056,0.5411,7.7545e-07,9.7482e-06
0.75796,0.56605,0.56632,0.56583,5.2384e-06,0.59342,0.53823,7.7253e-07,9.7043e-06
0.75876,0.56605,0.56632,0.56583,5.215e-06,0.59629,0.53537,7.6963e-07,9.6603e-06
0.75957,0.56605,0.56632,0.56583,5.1916e-06,0.59915,0.53251,7.6675e-07,9.6164e-06
0.76037,0.56605,0.56632,0.56583,5.1682e-06,0.60201,0.52965,7.639e-07,9.5724e-06
0.76118,0.56605,0.56632,0.56583,5.1448e-06,0.60487,0.52679,7.6107e-07,9.5285e-06
0.76198,0.56605,0.56632,0.56583,5.1214e-06,0.60773,0.52393,7.5827e-07,9.4845e-06
0.76279,0.56605,0.56632,0.56583,5.098e-06,0.61059,0.52107,7.5549e-07,9.4405e-06
0.7636,0.56605,0.56632,0.56583,5.0747e-06,0.61345,0.51821,7.5274e-07,9.3966e-06
0.7644,0.56605,0.56633,0.56583,5.0513e-06,0.61631,0.51535,7.5002e-07,9.3526e-06
0.76521,0.56605,0.56633,0.56583,5.028e-06,0.61916,0.5125,7.4733e-07,9.3086e-06
0.76601,0.56605,0.56633,0.56583,5.0047e-06,0.62202,0.50964,7.4466e-07,9.2646e-06
0.76682,0.56605,0.56633,0.56583,4.9813e-06,0.62487,0.50679,7.4203e-07,9.2207e-06
0.76762,0.56605,0.56633,0.56583,4.9581e-06,0.62772,0.50394,7.3944e-07,9.1767e-06
0.76843,0.56605,0.56633,0.56583,4.9348e-06,0.63057,0.50109,7.3688e-07,9.1327e-06
0.76923,0.56605,0.56633,0.56583,4.9115e-06,0.63342,0.49825,7.3435e-07,9.0887e-06
0.77004,0.56605,0.56633,0.56583,4.8883e-06,0.63627,0.4954,7.3186e-07,9.0447e-06
0.77084,0.56605,0.56633,0.56583,4.8651e-06,0.63911,0.49256,7.2941e-07,9.0007e-06
0.77165,0.56605,0.56634,0.56583,4.8419e-06,0.64195,0.48972,7.2699e-07,8.9567e-06
0.77246,0.56605,0.56634,0.56584,4.8187e-06,0.64479,0.48688,7.2462e-07,8.9127e-06
0.77326,0.56605,0.56634,0.56584,4.7955e-06,0.64763,0.48404,7.2228e-07,8.8687e-06
0.77407,0.56605,0.56634,0.56584,4.7724e-06,0.65047,0.4812,7.1999e-07,8.8247e-06
0.77487,0.56605,0.56634,0.56584,4.7492e-06,0.6533,0.47837,7.1774e-07,8.7807e-06
0.77568,0.56605,0.56634,0.56584,4.7261e-06,0.65614,0.47554,7.1554e-07,8.7367e-06
0.77648,0.56605,0.56634,0.56584,4.703e-06,0.65897,0.47271,7.1338e-07,8.6927e-06
0.77729,0.56605,0.56634,0.56584,4.68e-06,0.66179,0.46988,7.1126e-07,8.6487e-06
0.77809,0.56605,0.56635,0.56584,4.6569e-06,0.66462,0.46706,7.092e-07,8.6047e-06
0.7789,0.56605,0.56635,0.56584,4.6339e-06,0.66744,0.46424,7.0718e-07,8.5607e-06
0.7797,0.56605,0.56635,0.56584,4.6109e-06,0.67026,0.46142,7.0521e-07,8.5167e-06
0.78051,0.56605,0.56635,0.56584,4.588e-06,0.67308,0.4586,7.0329e-07,8.4727e-06
0.78132,0.56605,0.56635,0.56584,4.565e-06,0.6759,0.45579,7.0142e-07,8.4286e-06
0.78212,0.56605,0.56635,0.56584,4.5421e-06,0.67871,0.45298,6.9961e-07,8.3846e-06
0.78293,0.56605,0.56635,0.56584,4.5192e-06,0.68152,0.45017,6.9785e-07,8.3406e-06
0.78373,0.56605,0.56635,0.56584,4.4964e-06,0.68432,0.44737,6.9614e-07,8.2966e-06
0.78454,0.56605,0.56635,0.56584,4.4735e-06,0.68713,0.44456,6.9449e-07,8.2526e-06
0.78534,0.56605,0.56636,0.56585,4.4507e-06,0.68993,0.44177,6.929e-07,8.2086e-06
0.78615,0.56605,0.56636,0.56585,4.4279e-06,0.69272,0.43897,6.9136e-07,8.1645e-06
0.78695,0.56605,0.56636,0.56585,4.4052e-06,0.69552,0.43618,6.8988e-07,8.1205e-06
0.78776,0.56605,0.56636,0.56585,4.3825e-06,0.69831,0.43339,6.8847e-07,8.0765e-06
0.78856,0.56605,0.56636,0.56585,4.3598e-06,0.70109,0.4306,6.8711e-07,8.0325e-06
0.78937,0.56605,0.56636,0.56585,4.3371e-06,0.70388,0.42782,6.8581e-07,7.9885e-06
0.79018,0.56605,0.56636,0.56585,4.3145e-06,0.70666,0.42504,6.8458e-07,7.9444e-06
0.79098,0.56605,0.56636,0.56585,4.2919e-06,0.70943,0.42227,6.8341e-07,7.9004e-06
0.79179,0.56605,0.56636,0.56585,4.2694e-06,0.71221,0.4195,6.8231e-07,7.8564e-06
0.79259,0.56605,0.56637,0.56585,4.2468e-06,0.71497,0.41673,6.8127e-07,7.8124e-06
0.7934,0.56605,0.56637,0.56585,4.2243e-06,0.71774,0.41397,6.8029e-07,7.7684e-06
0.7942,0.56605,0.56637,0.56586,4.2019e-06,0.7205,0.41121,6.7939e-07,7.7244e-06
0.79501,0.56605,0.56637,0.56586,4.1794e-06,0.72326,0.40845,6.7855e-07,7.6803e-06
0.79581,0.56605,0.56637,0.56586,4.1571e-06,0.72601,0.4057,6.7778e-07,7.6363e-06
0.79662,0.56605,0.56637,0.56586,4.1347e-06,0.72876,0.40296,6.7708e-07,7.5923e-06
0.79743,0.56605,0.56637,0.56586,4.1124e-06,0.73151,0.40021,6.7645e-07,7.5483e-06
0.79823,0.56605,0.56637,0.56586,4.0901e-06,0.73425,0.39747,6.7589e-07,7.5043e-06
0.79904,0.56605,0.56637,0.56586,4.0679e-06,0.73698,0.39474,6.7541e-07,7.4603e-06
0.79984,0.56605,0.56638,0.56586,4.0457e-06,0.73972,0.39201,6.75e-07,7.4163e-06
0.80065,0.56605,0.56638,0.56586,4.0235e-06,0.74244,0.38928,6.7466e-07,7.3723e-06
0.80145,0.56605,0.56638,0.56587,4.0014e-06,0.74517,0.38656,6.7439e-07,7.3283e-06
0.80226,0.56605,0.56638,0.56587,3.9793e-06,0.74789,0.38385,6.742e-07,7.2844e-06
0.80306,0.56605,0.56638,0.56587,3.9572e-06,0.7506,0.38113,6.7409e-07,7.2404e-06
0.80387,0.56605,0.56638,0.56587,3.9352e-06,0.75331,0.37843,6.7406e-07,7.1964e-06
0.80467,0.56605,0.56638,0.56587,3.9133e-06,0.75601,0.37573,6.741e-07,7.1524e-06
0.80548,0.56605,0.56638,0.56587,3.8914e-06,0.75871,0.37303,6.7422e-07,7.1085e-06
0.80629,0.56605,0.56638,0.56587,3.8695e-06,0.76141,0.37034,6.7442e-07,7.0645e-06
0.80709,0.56605,0.56639,0.56587,3.8476e-06,0.7641,0.36765,6.7469e-07,7.0206e-06
0.8079,0.56605,0.56639,0.56587,3.8259e-06,0.76678,0.36497,6.7505e-07,6.9767e-06
0.8087,0.56605,0.56639,0.56588,3.8041e-06,0.76946,0.36229,6.7549e-07,6.9327e-06
0.80951,0.56605,0.56639,0.56588,3.7824e-06,0.77214,0.35962,6.7601e-07,6.8888e-06
0.81031,0.56605,0.56639,0.56588,3.7608e-06,0.77481,0.35695,6.7661e-07,6.8449e-06
0.81112,0.56605,0.56639,0.56588,3.7391e-06,0.77747,0.35429,6.773e-07,6.801e-06
0.81192,0.56605,0.56639,0.56588,3.7176e-06,0.78013,0.35163,6.7806e-07,6.7571e-06
0.81273,0.56605,0.56639,0.56588,3.6961e-06,0.78278,0.34898,6.7891e-07,6.7132e-06
0.81353,0.56605,0.56639,0.56588,3.6746e-06,0.78543,0.34634,6.7985e-07,6.6693e-06
0.81434,0.56605,0.56639,0.56589,3.6532e-06,0.78807,0.3437,6.8086e-07,6.6255e-06
0.81515,0.56605,0.5664,0.56589,3.6318e-06,0.79071,0.34107,6.8196e-07,6.5816e-06
0.81595,0.56605,0.5664,0.56589,3.6105e-06,0.79334,0.33844,6.8315e-07,6.5378e-06
0.81676,0.56605,0.5664,0.56589,3.5892e-06,0.79596,0.33582,6.8442e-07,6.494e-06
0.81756,0.56605,0.5664,0.56589,3.568e-06,0.79858,0.3332,6.8578e-07,6.4502e-06
0.81837,0.56605,0.5664,0.56589,3.5468e-06,0.80119,0.33059,6.8722e-07,6.4064e-06
0.81917,0.56605,0.5664,0.56589,3.5257e-06,0.8038,0.32799,6.8875e-07,6.3626e-06
0.81998,0.56605,0.5664,0.5659,3.5046e-06,0.8064,0.32539,6.9037e-07,6.3189e-06
0.82078,0.56605,0.5664,0.5659,3.4836e-06,0.809,0.3228,6.9207e-07,6.2752e-06
0.82159,0.56605,0.5664,0.5659,3.4627e-06,0.81158,0.32021,6.9386e-07,6.2314e-06
0.8224,0.56605,0.56641,0.5659,3.4417e-06,0.81417,0.31764,6.9574e-07,6.1877e-06
0.8232,0.56605,0.56641,0.5659,3.4209e-06,0.81674,0.31506,6.977e-07,6.1441e-06
0.82401,0.56605,0.56641,0.5659,3.4001e-06,0.81931,0.3125,6.9975e-07,6.1004e-06
0.82481,0.56605,0.56641,0.56591,3.3793e-06,0.82187,0.30994,7.0189e-07,6.0568e-06
0.82562,0.56605,0.56641,0.56591,3.3586e-06,0.82443,0.30738,7.0412e-07,6.0132e-06
0.82642,0.56605,0.56641,0.56591,3.338e-06,0.82698,0.30484,7.0643e-07,5.9696e-06
0.82723,0.56605,0.56641,0.56591,3.3174e-06,0.82952,0.3023,7.0883e-07,5.926e-06
0.82803,0.56605,0.56641,0.56591,3.2969e-06,0.83206,0.29977,7.1132e-07,5.8825e-06
0.82884,0.56605,0.56641,0.56591,3.2765e-06,0.83459,0.29724,7.139e-07,5.839e-06
0.82964,0.56605,0.56641,0.56592,3.256e-06,0.83711,0.29472,7.1656e-07,5.7955e-06
0.83045,0.56605,0.56642,0.56592,3.2357e-06,0.83963,0.29221,7.1931e-07,5.7521e-06
0.83126,0.56605,0.56642,0.56592,3.2154e-06,0.84214,0.2897,7.2215e-07,5.7087e-06
0.83206,0.56605,0.56642,0.56592,3.1952e-06,0.84464,0.2872,7.2508e-07,5.6653e-06
0.83287,0.56605,0.56642,0.56592,3.175e-06,0.84713,0.28471,7.2809e-07,5.6219e-06
0.83367,0.56605,0.56642,0.56592,3.1549e-06,0.84962,0.28223,7.3119e-07,5.5786e-06
0.83448,0.56605,0.56642,0.56593,3.1349e-06,0.8521,0.27975,7.3437e-07,5.5353e-06
0.83528,0.56605,0.56642,0.56593,3.1149e-06,0.85457,0.27728,7.3765e-07,5.4921e-06
0.83609,0.56605,0.56642,0.56593,3.0949e-06,0.85704,0.27482,7.41e-07,5.4489e-06
0.83689,0.56605,0.56642,0.56593,3.0751e-06,0.8595,0.27237,7.4445e-07,5.4057e-06
0.8377,0.56605,0.56642,0.56593,3.0553e-06,0.86195,0.26992,7.4798e-07,5.3626e-06
0.8385,0.56605,0.56642,0.56594,3.0356e-06,0.86439,0.26748,7.5159e-07,5.3195e-06
0.83931,0.56605,0.56643,0.56594,3.0159e-06,0.86682,0.26505,7.5529e-07,5.2765e-06
0.84012,0.56605,0.56643,0.56594,2.9963e-06,0.86925,0.26263,7.5907e-07,5.2335e-06
0.84092,0.56605,0.56643,0.56594,2.9767e-06,0.87167,0.26021,7.6294e-07,5.1905e-06
0.84173,0.56605,0.56643,0.56594,2.9573e-06,0.87408,0.2578,7.6689e-07,5.1476e-06
0.84253,0.56605,0.56643,0.56595,2.9378e-06,0.87649,0.2554,7.7092e-07,5.1048e-06
0.84334,0.56605,0.56643,0.56595,2.9185e-06,0.87888,0.25301,7.7503e-07,5.062e-06
0.84414,0.56605,0.56643,0.56595,2.8992e-06,0.88127,0.25063,7.7923e-07,5.0192e-06
0.84495,0.56605,0.56643,0.56595,2.88e-06,0.88365,0.24825,7.835e-07,4.9765e-06
0.84575,0.56605,0.56643,0.56595,2.8609e-06,0.88602,0.24588,7.8786e-07,4.9339e-06
0.84656,0.56605,0.56643,0.56596,2.8418e-06,0.88839,0.24352,7.9229e-07,4.8913e-06
0.84736,0.56605,0.56643,0.56596,2.8228e-06,0.89074,0.24117,7.9681e-07,4.8488e-06
0.84817,0.56605,0.56644,0.56596,2.8039e-06,0.89309,0.23883,8.014e-07,4.8063e-06
0.84898,0.56605,0.56644,0.56596,2.785e-06,0.89543,0.23649,8.0607e-07,4.7639e-06
0.84978,0.56605,0.56644,0.56596,2.7662e-06,0.89776,0.23417,8.1081e-07,4.7216e-06
0.85059,0.56605,0.56644,0.56597,2.7475e-06,0.90008,0.23185,8.1563e-07,4.6793e-06
0.85139,0.56605,0.56644,0.56597,2.7288e-06,0.9024,0.22954,8.2053e-07,4.6371e-06
0.8522,0.56605,0.56644,0.56597,2.7102e-06,0.9047,0.22724,8.255e-07,4.5949e-06
0.853,0.56605,0.56644,0.56597,2.6917e-06,0.907,0.22495,8.3054e-07,4.5529e-06
0.85381,0.56605,0.56644,0.56597,2.6733e-06,0.90928,0.22267,8.3566e-07,4.5109e-06
0.85461,0.56605,0.56644,0.56598,2.6549e-06,0.91156,0.22039,8.4085e-07,4.4689e-06
0.85542,0.56605,0.56644,0.56598,2.6366e-06,0.91383,0.21813,8.461e-07,4.4271e-06
0.85623,0.56605,0.56644,0.56598,2.6184e-06,0.91609,0.21587,8.5143e-07,4.3853e-06
0.85703,0.56605,0.56645,0.56598,2.6002e-06,0.91835,0.21362,8.5682e-07,4.3436e-06
0.85784,0.56605,0.56645,0.56599,2.5822e-06,0.92059,0.21138,8.6228e-07,4.302e-06
0.85864,0.56605,0.56645,0.56599,2.5642e-06,0.92282,0.20915,8.6781e-07,4.2605e-06
0.85945,0.56605,0.56645,0.56599,2.5462e-06,0.92505,0.20693,8.734e-07,4.2191e-06
0.86025,0.56605,0.56645,0.56599,2.5284e-06,0.92726,0.20472,8.7906e-07,4.1777e-06
0.86106,0.56605,0.56645,0.566,2.5106e-06,0.92947,0.20252,8.8477e-07,4.1364e-06
0.86186,0.56605,0.56645,0.566,2.4929e-06,0.93167,0.20033,8.9055e-07,4.0953e-06
0.86267,0.56605,0.56645,0.566,2.4753e-06,0.93385,0.19815,8.9639e-07,4.0542e-06
0.86347,0.56605,0.56645,0.566,2.4578e-06,0.93603,0.19597,9.0229e-07,4.0132e-06
0.86428,0.56605,0.56645,0.566,2.4403e-06,0.9382,0.19381,9.0824e-07,3.9723e-06
0.86509,0.56605,0.56645,0.56601,2.4229e-06,0.94036,0.19165,9.1426e-07,3.9316e-06
0.86589,0.56605,0.56645,0.56601,2.4056e-06,0.94251,0.18951,9.2032e-07,3.8909e-06
0.8667,0.56605,0.56646,0.56601,2.3884e-06,0.94465,0.18737,9.2644e-07,3.8503e-06
0.8675,0.56605,0.56646,0.56601,2.3712e-06,0.94678,0.18525,9.3261e-07,3.8098e-06
0.86831,0.56605,0.56646,0.56602,2.3542e-06,0.9489,0.18313,9.3884e-07,3.7695e-06
0.86911,0.56605,0.56646,0.56602,2.3372e-06,0.95101,0.18103,9.4511e-07,3.7292e-06
0.86992,0.56605,0.56646,0.56602,2.3203e-06,0.95311,0.17893,9.5143e-07,3.6891e-06
0.87072,0.56605,0.56646,0.56602,2.3034e-06,0.9552,0.17684,9.578e-07,3.6491e-06
0.87153,0.56605,0.56646,0.56603,2.2867e-06,0.95729,0.17477,9.6421e-07,3.6092e-06
0.87233,0.56605,0.56646,0.56603,2.27e-06,0.95936,0.1727,9.7067e-07,3.5694e-06
0.87314,0.56605,0.56646,0.56603,2.2535e-06,0.96142,0.17065,9.7716e-07,3.5297e-06
0.87395,0.56605,0.56646,0.56603,2.237e-06,0.96347,0.1686,9.837e-07,3.4902e-06
0.87475,0.56605,0.56646,0.56604,2.2205e-06,0.96551,0.16656,9.9028e-07,3.4508e-06
0.87556,0.56605,0.56646,0.56604,2.2042e-06,0.96754,0.16454,9.969e-07,3.4115e-06
0.87636,0.56605,0.56646,0.56604,2.188e-06,0.96956,0.16252,1.0035e-06,3.3724e-06
0.87717,0.56605,0.56647,0.56604,2.1718e-06,0.97157,0.16052,1.0102e-06,3.3334e-06
0.87797,0.56605,0.56647,0.56605,2.1557e-06,0.97357,0.15852,1.0169e-06,3.2945e-06
0.87878,0.56605,0.56647,0.56605,2.1397e-06,0.97556,0.15654,1.0237e-06,3.2558e-06
0.87958,0.56605,0.56647,0.56605,2.1238e-06,0.97754,0.15457,1.0305e-06,3.2172e-06
0.88039,0.56605,0.56647,0.56605,2.108e-06,0.97951,0.1526,1.0373e-06,3.1787e-06
0.8812,0.56605,0.56647,0.56606,2.0923e-06,0.98146,0.15065,1.0441e-06,3.1404e-06
0.882,0.56605,0.56647,0.56606,2.0766e-06,0.98341,0.14871,1.051e-06,3.1023e-06
0.88281,0.56605,0.56647,0.56606,2.0611e-06,0.98535,0.14678,1.0579e-06,3.0643e-06
0.88361,0.56605,0.56647,0.56607,2.0456e-06,0.98727,0.14486,1.0648e-06,3.0264e-06
0.88442,0.56605,0.56647,0.56607,2.0302e-06,0.98919,0.14295,1.0717e-06,2.9887e-06
0.88522,0.56605,0.56647,0.56607,2.0149e-06,0.99109,0.14105,1.0786e-06,2.9512e-06
0.88603,0.56605,0.56647,0.56607,1.9997e-06,0.99299,0.13916,1.0856e-06,2.9138e-06
0.88683,0.56605,0.56647,0.56608,1.9846e-06,0.99487,0.13729,1.0925e-06,2.8766e-06
0.88764,0.56605,0.56648,0.56608,1.9695e-06,0.99674,0.13542,1.0995e-06,2.8395e-06
0.88844,0.56605,0.56648,0.56608,1.9546e-06,0.9986,0.13357,1.1065e-06,2.8027e-06
0.88925,0.56605,0.56648,0.56608,1.9397e-06,1.0004,0.13172,1.1135e-06,2.766e-06
0.89006,0.56605,0.56648,0.56609,1.925e-06,1.0023,0.12989,1.1205e-06,2.7294e-06
0.89086,0.56605,0.56648,0.56609,1.9103e-06,1.0041,0.12807,1.1275e-06,2.6931e-06
0.89167,0.56605,0.56648,0.56609,1.8957e-06,1.0059,0.12626,1.1345e-06,2.6569e-06
0.89247,0.56605,0.56648,0.5661,1.8812e-06,1.0077,0.12446,1.1415e-06,2.6209e-06
0.89328,0.56605,0.56648,0.5661,1.8668e-06,1.0095,0.12267,1.1485e-06,2.5851e-06
0.89408,0.56605,0.56648,0.5661,1.8525e-06,1.0113,0.1209,1.1556e-06,2.5494e-06
0.89489,0.56605,0.56648,0.5661,1.8383e-06,1.0131,0.11913,1.1626e-06,2.514e-06
0.89569,0.56605,0.56648,0.56611,1.8242e-06,1.0148,0.11738,1.1696e-06,2.4787e-06
0.8965,0.56605,0.56648,0.56611,1.8101e-06,1.0166,0.11564,1.1766e-06,2.4437e-06
0.8973,0.56605,0.56648,0.56611,1.7962e-06,1.0183,0.11391,1.1835e-06,2.4088e-06
0.89811,0.56605,0.56648,0.56612,1.7823e-06,1.02,0.11219,1.1905e-06,2.3742e-06
0.89892,0.56605,0.56648,0.56612,1.7686e-06,1.0218,0.11048,1.1975e-06,2.3397e-06
0.89972,0.56605,0.56649,0.56612,1.7549e-06,1.0235,0.10878,1.2044e-06,2.3054e-06
0.90053,0.56605,0.56649,0.56612,1.7414e-06,1.0251,0.1071,1.2114e-06,2.2714e-06
0.90133,0.56605,0.56649,0.56613,1.7279e-06,1.0268,0.10543,1.2183e-06,2.2375e-06
0.90214,0.56605,0.56649,0.56613,1.7145e-06,1.0285,0.10377,1.2252e-06,2.2039e-06
0.90294,0.56605,0.56649,0.56613,1.7013e-06,1.0301,0.10212,1.232e-06,2.1705e-06
0.90375,0.56605,0.56649,0.56614,1.6881e-06,1.0318,0.10049,1.2389e-06,2.1373e-06
0.90455,0.56605,0.56649,0.56614,1.675e-06,1.0334,0.098861,1.2457e-06,2.1043e-06
0.90536,0.56605,0.56649,0.56614,1.662e-06,1.035,0.097248,1.2525e-06,2.0715e-06
0.90617,0.56605,0.56649,0.56615,1.6491e-06,1.0366,0.095648,1.2592e-06,2.039e-06
0.90697,0.56605,0.56649,0.56615,1.6363e-06,1.0382,0.09406,1.266e-06,2.0067e-06
0.90778,0.56605,0.56649,0.56615,1.6236e-06,1.0398,0.092484,1.2726e-06,1.9746e-06
0.90858,0.56605,0.56649,0.56615,1.611e-06,1.0414,0.09092,1.2793e-06,1.9427e-06
0.90939,0.56605,0.56649,0.56616,1.5985e-06,1.0429,0.089368,1.2859e-06,1.9111e-06
0.91019,0.56605,0.56649,0.56616,1.5861e-06,1.0445,0.087829,1.2925e-06,1.8797e-06
0.911,0.56605,0.56649,0.56616,1.5738e-06,1.046,0.086301,1.2991e-06,1.8485e-06
0.9118,0.56605,0.56649,0.56617,1.5616e-06,1.0475,0.084786,1.3056e-06,1.8176e-06
0.91261,0.56605,0.56649,0.56617,1.5495e-06,1.0491,0.083284,1.312e-06,1.7869e-06
0.91341,0.56605,0.5665,0.56617,1.5374e-06,1.0506,0.081793,1.3184e-06,1.7565e-06
0.91422,0.56605,0.5665,0.56618,1.5255e-06,1.052,0.080316,1.3248e-06,1.7263e-06
0.91503,0.56605,0.5665,0.56618,1.5137e-06,1.0535,0.07885,1.3311e-06,1.6963e-06
0.91583,0.56605,0.5665,0.56618,1.502e-06,1.055,0.077397,1.3374e-06,1.6666e-06
0.91664,0.56605,0.5665,0.56619,1.4904e-06,1.0564,0.075957,1.3436e-06,1.6372e-06
0.91744,0.56605,0.5665,0.56619,1.4789e-06,1.0578,0.074529,1.3497e-06,1.608e-06
0.91825,0.56605,0.5665,0.56619,1.4675e-06,1.0593,0.073114,1.3558e-06,1.5791e-06
0.91905,0.56605,0.5665,0.5662,1.4562e-06,1.0607,0.071711,1.3619e-06,1.5504e-06
0.91986,0.56605,0.5665,0.5662,1.445e-06,1.0621,0.070321,1.3679e-06,1.522e-06
0.92066,0.56605,0.5665,0.5662,1.4339e-06,1.0635,0.068944,1.3738e-06,1.4939e-06
0.92147,0.56605,0.5665,0.5662,1.4228e-06,1.0648,0.06758,1.3797e-06,1.466e-06
0.92227,0.56605,0.5665,0.56621,1.4119e-06,1.0662,0.066228,1.3855e-06,1.4384e-06
0.92308,0.56605,0.5665,0.56621,1.4011e-06,1.0675,0.064889,1.3912e-06,1.4111e-06
0.92389,0.56605,0.5665,0.56621,1.3904e-06,1.0689,0.063563,1.3969e-06,1.384e-06
0.92469,0.56605,0.5665,0.56622,1.3798e-06,1.0702,0.06225,1.4025e-06,1.3572e-06
0.9255,0.56605,0.5665,0.56622,1.3694e-06,1.0715,0.06095,1.408e-06,1.3307e-06
0.9263,0.56605,0.5665,0.56622,1.359e-06,1.0728,0.059662,1.4135e-06,1.3045e-06
0.92711,0.56605,0.5665,0.56623,1.3487e-06,1.0741,0.058388,1.4189e-06,1.2785e-06
0.92791,0.56605,0.56651,0.56623,1.3385e-06,1.0753,0.057127,1.4242e-06,1.2528e-06
0.92872,0.56605,0.56651,0.56623,1.3284e-06,1.0766,0.055879,1.4294e-06,1.2274e-06
0.92952,0.56605,0.56651,0.56624,1.3185e-06,1.0778,0.054644,1.4346e-06,1.2023e-06
0.93033,0.56605,0.56651,0.56624,1.3086e-06,1.0791,0.053422,1.4396e-06,1.1775e-06
0.93113,0.56605,0.56651,0.56624,1.2988e-06,1.0803,0.052213,1.4446e-06,1.153e-06
0.93194,0.56605,0.56651,0.56625,1.2892e-06,1.0815,0.051017,1.4496e-06,1.1287e-06
0.93275,0.56605,0.56651,0.56625,1.2796e-06,1.0827,0.049835,1.4544e-06,1.1048e-06
0.93355,0.56605,0.56651,0.56625,1.2702e-06,1.0838,0.048665,1.4592e-06,1.0812e-06
0.93436,0.56605,0.56651,0.56626,1.2608e-06,1.085,0.047509,1.4638e-06,1.0578e-06
0.93516,0.56605,0.56651,0.56626,1.2516e-06,1.0862,0.046367,1.4684e-06,1.0347e-06
0.93597,0.56605,0.56651,0.56626,1.2424e-06,1.0873,0.045237,1.4729e-06,1.012e-06
0.93677,0.56605,0.56651,0.56627,1.2334e-06,1.0884,0.044121,1.4773e-06,9.8952e-07
0.93758,0.56605,0.56651,0.56627,1.2245e-06,1.0895,0.043019,1.4816e-06,9.6737e-07
0.93838,0.56605,0.56651,0.56627,1.2157e-06,1.0906,0.041929,1.4859e-06,9.4551e-07
0.93919,0.56605,0.56651,0.56628,1.207e-06,1.0917,0.040853,1.49e-06,9.2397e-07
0.94,0.56605,0.56651,0.56628,1.1984e-06,1.0928,0.039791,1.4941e-06,9.0273e-07
0.9408,0.56605,0.56651,0.56628,1.1899e-06,1.0938,0.038742,1.498e-06,8.818e-07
0.94161,0.56605,0.56651,0.56629,1.1815e-06,1.0949,0.037707,1.5019e-06,8.6118e-07
0.94241,0.56605,0.56651,0.56629,1.1732e-06,1.0959,0.036685,1.5056e-06,8.4087e-07
0.94322,0.56605,0.56651,0.56629,1.1651e-06,1.0969,0.035677,1.5093e-06,8.2087e-07
0.94402,0.56605,0.56651,0.5663,1.157e-06,1.0979,0.034682,1.5128e-06,8.0119e-07
0.94483,0.56605,0.56651,0.5663,1.1491e-06,1.0989,0.033701,1.5163e-06,7.8182e-07
0.94563,0.56605,0.56651,0.5663,1.1412e-06,1.0999,0.032734,1.5197e-06,7.6277e-07
0.94644,0.56605,0.56652,0.56631,1.1335e-06,1.1008,0.03178,1.5229e-06,7.4404e-07
0.94724,0.56605,0.56652,0.56631,1.1259e-06,1.1018,0.03084,1.5261e-06,7.2562e-07
0.94805,0.56605,0.56652,0.56631,1.1184e-06,1.1027,0.029914,1.5292e-06,7.0753e-07
0.94886,0.56605,0.56652,0.56632,1.1109e-06,1.1036,0.029002,1.5321e-06,6.8975e-07
0.94966,0.56605,0.56652,0.56632,1.1036e-06,1.1045,0.028103,1.535e-06,6.723e-07
0.95047,0.56605,0.56652,0.56632,1.0965e-06,1.1054,0.027218,1.5378e-06,6.5517e-07
0.95127,0.56605,0.56652,0.56633,1.0894e-06,1.1063,0.026347,1.5404e-06,6.3837e-07
0.95208,0.56605,0.56652,0.56633,1.0824e-06,1.1072,0.02549,1.5429e-06,6.2189e-07
0.95288,0.56605,0.56652,0.56634,1.0756e-06,1.108,0.024646,1.5454e-06,6.0573e-07
0.95369,0.56605,0.56652,0.56634,1.0688e-06,1.1089,0.023817,1.5477e-06,5.8991e-07
0.95449,0.56605,0.56652,0.56634,1.0622e-06,1.1097,0.023001,1.5499e-06,5.7441e-07
0.9553,0.56605,0.56652,0.56635,1.0556e-06,1.1105,0.022199,1.5521e-06,5.5924e-07
0.9561,0.56605,0.56652,0.56635,1.0492e-06,1.1113,0.021411,1.5541e-06,5.444e-07
0.95691,0.56605,0.56652,0.56635,1.0429e-06,1.1121,0.020638,1.556e-06,5.2988e-07
0.95772,0.56605,0.56652,0.56636,1.0367e-06,1.1128,0.019878,1.5578e-06,5.157e-07
0.95852,0.56605,0.56652,0.56636,1.0306e-06,1.1136,0.019132,1.5594e-06,5.0186e-07
0.95933,0.56605,0.56652,0.56636,1.0247e-06,1.1143,0.0184,1.561e-06,4.8834e-07
0.96013,0.56605,0.56652,0.56637,1.0188e-06,1.1151,0.017682,1.5625e-06,4.7515e-07
0.96094,0.56605,0.56652,0.56637,1.0131e-06,1.1158,0.016979,1.5638e-06,4.623e-07
0.96174,0.56605,0.56652,0.56637,1.0074e-06,1.1165,0.016289,1.5651e-06,4.4979e-07
0.96255,0.56605,0.56652,0.56638,1.0019e-06,1.1171,0.015613,1.5662e-06,4.376e-07
0.96335,0.56605,0.56652,0.56638,9.9649e-07,1.1178,0.014952,1.5672e-06,4.2575e-07
0.96416,0.56605,0.56652,0.56638,9.9119e-07,1.1185,0.014305,1.5681e-06,4.1424e-07
0.96497,0.56605,0.56652,0.56639,9.86e-07,1.1191,0.013671,1.5689e-06,4.0306e-07
0.96577,0.56605,0.56652,0.56639,9.8092e-07,1.1197,0.013052,1.5696e-06,3.9222e-07
0.96658,0.56605,0.56652,0.56639,9.7596e-07,1.1203,0.012448,1.5702e-06,3.8172e-07
0.96738,0.56605,0.56652,0.5664,9.711e-07,1.1209,0.011857,1.5707e-06,3.7155e-07
0.96819,0.56605,0.56652,0.5664,9.6637e-07,1.1215,0.01128,1.571e-06,3.6172e-07
0.96899,0.56605,0.56652,0.56641,9.6174e-07,1.1221,0.010718,1.5713e-06,3.5222e-07
0.9698,0.56605,0.56652,0.56641,9.5723e-07,1.1226,0.01017,1.5714e-06,3.4306e-07
0.9706,0.56605,0.56652,0.56641,9.5283e-07,1.1232,0.0096366,1.5714e-06,3.3424e-07
0.97141,0.56605,0.56652,0.56642,9.4854e-07,1.1237,0.0091171,1.5713e-06,3.2576e-07
0.97221,0.56605,0.56652,0.56642,9.4437e-07,1.1242,0.008612,1.5711e-06,3.1761e-07
0.97302,0.56605,0.56653,0.56642,9.4031e-07,1.1247,0.0081211,1.5708e-06,3.098e-07
0.97383,0.56605,0.56653,0.56643,9.3636e-07,1.1252,0.0076445,1.5704e-06,3.0233e-07
0.97463,0.56605,0.56653,0.56643,9.3253e-07,1.1257,0.0071822,1.5699e-06,2.952e-07
0.97544,0.56605,0.56653,0.56643,9.2881e-07,1.1261,0.0067343,1.5692e-06,2.884e-07
0.97624,0.56605,0.56653,0.56644,9.252e-07,1.1266,0.0063007,1.5685e-06,2.8195e-07
0.97705,0.56605,0.56653,0.56644,9.2171e-07,1.127,0.0058814,1.5676e-06,2.7582e-07
0.97785,0.56605,0.56653,0.56644,9.1833e-07,1.1274,0.0054765,1.5666e-06,2.7004e-07
0.97866,0.56605,0.56653,0.56645,9.1507e-07,1.1278,0.005086,1.5655e-06,2.6459e-07
0.97946,0.56605,0.56653,0.56645,9.1192e-07,1.1282,0.0047098,1.5644e-06,2.5948e-07
0.98027,0.56605,0.56653,0.56646,9.0888e-07,1.1286,0.0043481,1.5631e-06,2.5471e-07
0.98107,0.56605,0.56653,0.56646,9.0596e-07,1.1289,0.0040007,1.5617e-06,2.5027e-07
0.98188,0.56605,0.56653,0.56646,9.0315e-07,1.1293,0.0036678,1.5601e-06,2.4617e-07
0.98269,0.56605,0.56653,0.56647,9.0046e-07,1.1296,0.0033493,1.5585e-06,2.424e-07
0.98349,0.56605,0.56653,0.56647,8.9788e-07,1.1299,0.0030452,1.5568e-06,2.3897e-07
0.9843,0.56605,0.56653,0.56647,8.9542e-07,1.1302,0.0027555,1.555e-06,2.3587e-07
0.9851,0.56605,0.56653,0.56648,8.9307e-07,1.1305,0.0024803,1.553e-06,2.3311e-07
0.98591,0.56605,0.56653,0.56648,8.9084e-07,1.1307,0.0022195,1.551e-06,2.3068e-07
0.98671,0.56605,0.56653,0.56648,8.8872e-07,1.131,0.0019732,1.5489e-06,2.2858e-07
0.98752,0.56605,0.56653,0.56649,8.8672e-07,1.1312,0.0017413,1.5466e-06,2.2682e-07
0.98832,0.56605,0.56653,0.56649,8.8483e-07,1.1315,0.0015239,1.5443e-06,2.2539e-07
0.98913,0.56605,0.56653,0.5665,8.8306e-07,1.1317,0.001321,1.5418e-06,2.2429e-07
0.98993,0.56605,0.56653,0.5665,8.814e-07,1.1319,0.0011325,1.5393e-06,2.2352e-07
0.99074,0.56605,0.56653,0.5665,8.7985e-07,1.132,0.00095858,1.5366e-06,2.2308e-07
0.99155,0.56605,0.56653,0.56651,8.7843e-07,1.1322,0.0007991,1.5339e-06,2.2297e-07
0.99235,0.56605,0.56653,0.56651,8.7711e-07,1.1324,0.00065411,1.531e-06,2.2319e-07
0.99316,0.56605,0.56653,0.56651,8.7592e-07,1.1325,0.00052361,1.5281e-06,2.2374e-07
0.99396,0.56605,0.56653,0.56652,8.7483e-07,1.1326,0.00040762,1.525e-06,2.2462e-07
0.99477,0.56605,0.56653,0.56652,8.7387e-07,1.1327,0.00030612,1.5219e-06,2.2582e-07
0.99557,0.56605,0.56653,0.56652,8.7301e-07,1.1328,0.00021913,1.5187e-06,2.2735e-07
0.99638,0.56606,0.56653,0.56653,8.7228e-07,1.1329,0.00014664,1.5154e-06,2.292e-07
0.99718,0.56606,0.56653,0.56653,8.7166e-07,1.133,8.8663e-05,1.5119e-06,2.3138e-07
0.99799,0.56606,0.56653,0.56654,8.7115e-07,1.133,4.5193e-05,1.5084e-06,2.3388e-07
0.9988,0.56606,0.56653,0.56654,8.7076e-07,1.1331,1.6233e-05,1.5048e-06,2.3671e-07
0.9996,0.56606,0.56653,0.56654,8.7049e-07,1.1331,1.7832e-06,1.5011e-06,2.3985e-07
1.0004,0.56606,0.56653,0.56655,8.7033e-07,1.1331,1.8448e-06,1.4973e-06,2.4332e-07
1.0012,0.56606,0.56653,0.56655,8.7029e-07,1.1331,1.6418e-05,1.4935e-06,2.471e-07
1.002,0.56606,0.56653,0.56655,8.7036e-07,1.1331,4.5501e-05,1.4895e-06,2.5121e-07
1.0028,0.56606,0.56653,0.56656,8.7055e-07,1.133,8.9095e-05,1.4855e-06,2.5563e-07
1.0036,0.56606,0.56653,0.56656,8.7085e-07,1.133,0.0001472,1.4813e-06,2.6037e-07
1.0044,0.56606,0.56653,0.56656,8.7127e-07,1.1329,0.00021981,1.4771e-06,2.6542e-07
1.0052,0.56606,0.56653,0.56657,8.7181e-07,1.1328,0.00030692,1.4728e-06,2.7079e-07
1.006,0.56606,0.56653,0.56657,8.7246e-07,1.1327,0.00040854,1.4684e-06,2.7647e-07
1.0069,0.56606,0.56653,0.56657,8.7322e-07,1.1326,0.00052466,1.464e-06,2.8246e-07
1.0077,0.56606,0.56653,0.56658,8.7411e-07,1.1325,0.00065528,1.4594e-06,2.8877e-07
1.0085,0.56606,0.56653,0.56658,8.751e-07,1.1324,0.00080039,1.4548e-06,2.9539e-07
1.0093,0.56606,0.56653,0.56659,8.7622e-07,1.1322,0.00095999,1.4501e-06,3.0231e-07
1.0101,0.56606,0.56653,0.56659,8.7745e-07,1.132,0.0011341,1.4454e-06,3.0954e-07
1.0109,0.56606,0.56653,0.56659,8.7879e-07,1.1319,0.0013227,1.4405e-06,3.1708e-07
1.0117,0.56606,0.56653,0.5666,8.8025e-07,1.1317,0.0015257,1.4356e-06,3.2493e-07
1.0125,0.56606,0.56653,0.5666,8.8183e-07,1.1315,0.0017432,1.4306e-06,3.3307e-07
1.0133,0.56606,0.56653,0.5666,8.8352e-07,1.1312,0.0019752,1.4255e-06,3.4153e-07
1.0141,0.56606,0.56653,0.56661,8.8533e-07,1.131,0.0022217,1.4204e-06,3.5028e-07
1.0149,0.56606,0.56653,0.56661,8.8725e-07,1.1307,0.0024826,1.4152e-06,3.5933e-07
1.0157,0.56606,0.56653,0.56661,8.8929e-07,1.1305,0.0027579,1.4099e-06,3.6868e-07
1.0165,0.56606,0.56653,0.56662,8.9145e-07,1.1302,0.0030477,1.4046e-06,3.7833e-07
1.0173,0.56606,0.56653,0.56662,8.9372e-07,1.1299,0.0033519,1.3992e-06,3.8828e-07
1.0181,0.56606,0.56653,0.56663,8.961e-07,1.1296,0.0036706,1.3937e-06,3.9852e-07
1.0189,0.56606,0.56653,0.56663,8.986e-07,1.1293,0.0040036,1.3881e-06,4.0906e-07
1.0197,0.56606,0.56653,0.56663,9.0122e-07,1.1289,0.0043511,1.3826e-06,4.1989e-07
1.0205,0.56606,0.56653,0.56664,9.0395e-07,1.1286,0.004713,1.3769e-06,4.3101e-07
1.0213,0.56606,0.56653,0.56664,9.068e-07,1.1282,0.0050892,1.3712e-06,4.4242e-07
1.0222,0.56606,0.56653,0.56664,9.0976e-07,1.1278,0.0054799,1.3654e-06,4.5411e-07
1.023,0.56606,0.56653,0.56665,9.1284e-07,1.1274,0.0058849,1.3596e-06,4.661e-07
1.0238,0.56606,0.56653,0.56665,9.1603e-07,1.127,0.0063043,1.3537e-06,4.7837e-07
1.0246,0.56606,0.56653,0.56665,9.1934e-07,1.1266,0.006738,1.3478e-06,4.9092e-07
1.0254,0.56606,0.56653,0.56666,9.2276e-07,1.1261,0.0071861,1.3418e-06,5.0376e-07
1.0262,0.56606,0.56653,0.56666,9.263e-07,1.1257,0.0076485,1.3357e-06,5.1688e-07
1.027,0.56606,0.56653,0.56667,9.2995e-07,1.1252,0.0081252,1.3296e-06,5.3028e-07
1.0278,0.56606,0.56653,0.56667,9.3372e-07,1.1247,0.0086162,1.3235e-06,5.4396e-07
1.0286,0.56606,0.56653,0.56667,9.376e-07,1.1242,0.0091215,1.3173e-06,5.5791e-07
1.0294,0.56606,0.56653,0.56668,9.416e-07,1.1237,0.0096411,1.3111e-06,5.7214e-07
1.0302,0.56606,0.56653,0.56668,9.4571e-07,1.1232,0.010175,1.3048e-06,5.8665e-07
1.031,0.56606,0.56653,0.56668,9.4994e-07,1.1226,0.010723,1.2984e-06,6.0142e-07
1.0318,0.56606,0.56653,0.56669,9.5428e-07,1.1221,0.011285,1.2921e-06,6.1647e-07
1.0326,0.56606,0.56653,0.56669,9.5873e-07,1.1215,0.011862,1.2857e-06,6.3179e-07
1.0334,0.56606,0.56653,0.56669,9.633e-07,1.1209,0.012453,1.2792e-06,6.4738e-07
1.0342,0.56606,0.56653,0.5667,9.6799e-07,1.1203,0.013058,1.2727e-06,6.6323e-07
1.035,0.56606,0.56653,0.5667,9.7279e-07,1.1197,0.013677,1.2662e-06,6.7935e-07
1.0358,0.56606,0.56653,0.5667,9.777e-07,1.1191,0.01431,1.2597e-06,6.9573e-07
1.0367,0.56606,0.56653,0.56671,9.8272e-07,1.1185,0.014957,1.2531e-06,7.1238e-07
1.0375,0.56606,0.56653,0.56671,9.8787e-07,1.1178,0.015619,1.2464e-06,7.2929e-07
1.0383,0.56606,0.56653,0.56671,9.9312e-07,1.1171,0.016295,1.2398e-06,7.4645e-07
1.0391,0.56606,0.56653,0.56672,9.9849e-07,1.1165,0.016984,1.2331e-06,7.6388e-07
1.0399,0.56606,0.56653,0.56672,1.004e-06,1.1158,0.017688,1.2264e-06,7.8156e-07
1.0407,0.56606,0.56653,0.56673,1.0096e-06,1.115,0.018406,1.2196e-06,7.9949e-07
1.0415,0.56606,0.56653,0.56673,1.0153e-06,1.1143,0.019138,1.2129e-06,8.1768e-07
1.0423,0.56606,0.56653,0.56673,1.0211e-06,1.1136,0.019884,1.2061e-06,8.3612e-07
1.0431,0.56606,0.56653,0.56674,1.027e-06,1.1128,0.020644,1.1992e-06,8.5482e-07
1.0439,0.56606,0.56653,0.56674,1.0331e-06,1.1121,0.021418,1.1924e-06,8.7376e-07
1.0447,0.56606,0.56653,0.56674,1.0392e-06,1.1113,0.022206,1.1855e-06,8.9294e-07
1.0455,0.56606,0.56653,0.56675,1.0455e-06,1.1105,0.023008,1.1786e-06,9.1238e-07
1.0463,0.56606,0.56653,0.56675,1.0519e-06,1.1097,0.023824,1.1717e-06,9.3206e-07
1.0471,0.56606,0.56653,0.56675,1.0584e-06,1.1089,0.024653,1.1648e-06,9.5198e-07
1.0479,0.56606,0.56653,0.56676,1.065e-06,1.108,0.025497,1.1579e-06,9.7214e-07
1.0487,0.56607,0.56653,0.56676,1.0717e-06,1.1072,0.026354,1.1509e-06,9.9254e-07
1.0495,0.56607,0.56653,0.56676,1.0786e-06,1.1063,0.027225,1.144e-06,1.0132e-06
1.0503,0.56607,0.56653,0.56677,1.0855e-06,1.1054,0.02811,1.137e-06,1.0341e-06
1.0512,0.56607,0.56653,0.56677,1.0926e-06,1.1045,0.029009,1.13e-06,1.0552e-06
1.052,0.56607,0.56653,0.56677,1.0997e-06,1.1036,0.029922,1.123e-06,1.0765e-06
1.0528,0.56607,0.56653,0.56678,1.107e-06,1.1027,0.030848,1.116e-06,1.0981e-06
1.0536,0.56607,0.56652,0.56678,1.1144e-06,1.1018,0.031788,1.1089e-06,1.1199e-06
1.0544,0.56607,0.56652,0.56678,1.1219e-06,1.1008,0.032742,1.1019e-06,1.142e-06
1.0552,0.56607,0.56652,0.56679,1.1296e-06,1.0999,0.03371,1.0949e-06,1.1642e-06
1.056,0.56607,0.56652,0.56679,1.1373e-06,1.0989,0.034691,1.0878e-06,1.1867e-06
1.0568,0.56607,0.56652,0.56679,1.1451e-06,1.0979,0.035685,1.0808e-06,1.2094e-06
1.0576,0.56607,0.56652,0.5668,1.1531e-06,1.0969,0.036694,1.0738e-06,1.2324e-06
1.0584,0.56607,0.56652,0.5668,1.1611e-06,1.0959,0.037716,1.0667e-06,1.2555e-06
1.0592,0.56607,0.56652,0.5668,1.1693e-06,1.0949,0.038751,1.0597e-06,1.2789e-06
1.06,0.56607,0.56652,0.56681,1.1776e-06,1.0938,0.0398,1.0526e-06,1.3025e-06
1.0608,0.56607,0.56652,0.56681,1.186e-06,1.0928,0.040863,1.0456e-06,1.3264e-06
1.0616,0.56607,0.56652,0.56681,1.1945e-06,1.0917,0.041938,1.0385e-06,1.3504e-06
1.0624,0.56607,0.56652,0.56682,1.2031e-06,1.0906,0.043028,1.0315e-06,1.3747e-06
1.0632,0.56607,0.56652,0.56682,1.2118e-06,1.0895,0.044131,1.0245e-06,1.3991e-06
1.064,0.56607,0.56652,0.56682,1.2206e-06,1.0884,0.045247,1.0174e-06,1.4238e-06
1.0648,0.56607,0.56652,0.56683,1.2296e-06,1.0873,0.046376,1.0104e-06,1.4487e-06
1.0657,0.56607,0.56652,0.56683,1.2386e-06,1.0861,0.047519,1.0034e-06,1.4738e-06
1.0665,0.56607,0.56652,0.56683,1.2478e-06,1.085,0.048675,9.9643e-07,1.4991e-06
1.0673,0.56607,0.56652,0.56684,1.257e-06,1.0838,0.049845,9.8944e-07,1.5246e-06
1.0681,0.56607,0.56652,0.56684,1.2664e-06,1.0827,0.051027,9.8247e-07,1.5503e-06
1.0689,0.56607,0.56652,0.56684,1.2759e-06,1.0815,0.052223,9.7551e-07,1.5762e-06
1.0697,0.56607,0.56652,0.56685,1.2855e-06,1.0803,0.053432,9.6856e-07,1.6024e-06
1.0705,0.56607,0.56652,0.56685,1.2952e-06,1.079,0.054654,9.6163e-07,1.6287e-06
1.0713,0.56607,0.56652,0.56685,1.305e-06,1.0778,0.055889,9.5471e-07,1.6552e-06
1.0721,0.56607,0.56652,0.56686,1.3149e-06,1.0766,0.057138,9.4781e-07,1.6819e-06
1.0729,0.56607,0.56652,0.56686,1.3249e-06,1.0753,0.058399,9.4093e-07,1.7088e-06
1.0737,0.56607,0.56652,0.56686,1.335e-06,1.0741,0.059673,9.3406e-07,1.736e-06
1.0745,0.56607,0.56652,0.56687,1.3452e-06,1.0728,0.060961,9.2722e-07,1.7633e-06
1.0753,0.56607,0.56652,0.56687,1.3556e-06,1.0715,0.062261,9.204e-07,1.7907e-06
1.0761,0.56607,0.56652,0.56687,1.366e-06,1.0702,0.063574,9.136e-07,1.8184e-06
1.0769,0.56607,0.56652,0.56688,1.3766e-06,1.0689,0.0649,9.0682e-07,1.8463e-06
1.0777,0.56607,0.56652,0.56688,1.3872e-06,1.0675,0.066239,9.0006e-07,1.8744e-06
1.0785,0.56607,0.56652,0.56688,1.398e-06,1.0662,0.067591,8.9333e-07,1.9026e-06
1.0793,0.56607,0.56652,0.56689,1.4088e-06,1.0648,0.068956,8.8662e-07,1.9311e-06
1.0801,0.56607,0.56651,0.56689,1.4198e-06,1.0634,0.070333,8.7994e-07,1.9597e-06
1.081,0.56607,0.56651,0.56689,1.4309e-06,1.0621,0.071723,8.7329e-07,1.9885e-06
1.0818,0.56607,0.56651,0.5669,1.4421e-06,1.0607,0.073126,8.6666e-07,2.0175e-06
1.0826,0.56607,0.56651,0.5669,1.4533e-06,1.0593,0.074541,8.6006e-07,2.0466e-06
1.0834,0.56607,0.56651,0.5669,1.4647e-06,1.0578,0.075969,8.5349e-07,2.076e-06
1.0842,0.56607,0.56651,0.56691,1.4762e-06,1.0564,0.077409,8.4695e-07,2.1055e-06
1.085,0.56607,0.56651,0.56691,1.4878e-06,1.055,0.078863,8.4045e-07,2.1352e-06
1.0858,0.56607,0.56651,0.56691,1.4995e-06,1.0535,0.080328,8.3397e-07,2.165e-06
1.0866,0.56607,0.56651,0.56692,1.5113e-06,1.052,0.081806,8.2753e-07,2.1951e-06
1.0874,0.56607,0.56651,0.56692,1.5232e-06,1.0505,0.083296,8.2112e-07,2.2253e-06
1.0882,0.56608,0.56651,0.56692,1.5352e-06,1.049,0.084799,8.1474e-07,2.2557e-06
1.089,0.56608,0.56651,0.56692,1.5473e-06,1.0475,0.086314,8.084e-07,2.2862e-06
1.0898,0.56608,0.56651,0.56693,1.5595e-06,1.046,0.087842,8.021e-07,2.3169e-06
1.0906,0.56608,0.56651,0.56693,1.5718e-06,1.0445,0.089381,7.9583e-07,2.3478e-06
1.0914,0.56608,0.56651,0.56693,1.5842e-06,1.0429,0.090933,7.896e-07,2.3788e-06
1.0922,0.56608,0.56651,0.56694,1.5967e-06,1.0414,0.092497,7.8341e-07,2.4101e-06
1.093,0.56608,0.56651,0.56694,1.6093e-06,1.0398,0.094073,7.7725e-07,2.4414e-06
1.0938,0.56608,0.56651,0.56694,1.6221e-06,1.0382,0.095662,7.7114e-07,2.473e-06
1.0946,0.56608,0.56651,0.56695,1.6349e-06,1.0366,0.097262,7.6506e-07,2.5047e-06
1.0955,0.56608,0.56651,0.56695,1.6478e-06,1.035,0.098875,7.5903e-07,2.5365e-06
1.0963,0.56608,0.56651,0.56695,1.6608e-06,1.0334,0.1005,7.5303e-07,2.5685e-06
1.0971,0.56608,0.56651,0.56695,1.6739e-06,1.0318,0.10214,7.4708e-07,2.6007e-06
1.0979,0.56608,0.56651,0.56696,1.6871e-06,1.0301,0.10378,7.4117e-07,2.633e-06
1.0987,0.56608,0.5665,0.56696,1.7004e-06,1.0285,0.10544,7.3531e-07,2.6655e-06
1.0995,0.56608,0.5665,0.56696,1.7138e-06,1.0268,0.10712,7.2949e-07,2.6981e-06
1.1003,0.56608,0.5665,0.56697,1.7273e-06,1.0251,0.1088,7.2371e-07,2.7309e-06
1.1011,0.56608,0.5665,0.56697,1.7409e-06,1.0234,0.11049,7.1798e-07,2.7638e-06
1.1019,0.56608,0.5665,0.56697,1.7546e-06,1.0217,0.1122,7.123e-07,2.7969e-06
1.1027,0.56608,0.5665,0.56698,1.7684e-06,1.02,0.11392,7.0666e-07,2.8301e-06
1.1035,0.56608,0.5665,0.56698,1.7823e-06,1.0183,0.11565,7.0107e-07,2.8635e-06
1.1043,0.56608,0.5665,0.56698,1.7963e-06,1.0166,0.11739,6.9552e-07,2.897e-06
1.1051,0.56608,0.5665,0.56698,1.8103e-06,1.0148,0.11915,6.9003e-07,2.9307e-06
1.1059,0.56608,0.5665,0.56699,1.8245e-06,1.0131,0.12091,6.8458e-07,2.9644e-06
1.1067,0.56608,0.5665,0.56699,1.8388e-06,1.0113,0.12269,6.7919e-07,2.9984e-06
1.1075,0.56608,0.5665,0.56699,1.8532e-06,1.0095,0.12447,6.7384e-07,3.0325e-06
1.1083,0.56608,0.5665,0.567,1.8676e-06,1.0077,0.12627,6.6855e-07,3.0667e-06
1.1091,0.56608,0.5665,0.567,1.8822e-06,1.0059,0.12808,6.633e-07,3.101e-06
1.11,0.56608,0.5665,0.567,1.8968e-06,1.0041,0.1299,6.5811e-07,3.1355e-06
1.1108,0.56608,0.5665,0.567,1.9116e-06,1.0023,0.13174,6.5297e-07,3.1701e-06
1.1116,0.56608,0.5665,0.56701,1.9264e-06,1.0004,0.13358,6.4788e-07,3.2049e-06
1.1124,0.56608,0.5665,0.56701,1.9413e-06,0.99858,0.13544,6.4285e-07,3.2398e-06
1.1132,0.56608,0.5665,0.56701,1.9563e-06,0.99672,0.1373,6.3787e-07,3.2748e-06
1.114,0.56608,0.56649,0.56701,1.9714e-06,0.99485,0.13918,6.3294e-07,3.3099e-06
1.1148,0.56608,0.56649,0.56702,1.9866e-06,0.99297,0.14107,6.2807e-07,3.3452e-06
1.1156,0.56608,0.56649,0.56702,2.0019e-06,0.99108,0.14296,6.2326e-07,3.3806e-06
1.1164,0.56608,0.56649,0.56702,2.0173e-06,0.98917,0.14487,6.185e-07,3.4161e-06
1.1172,0.56608,0.56649,0.56703,2.0328e-06,0.98726,0.14679,6.138e-07,3.4518e-06
1.118,0.56608,0.56649,0.56703,2.0484e-06,0.98533,0.14873,6.0915e-07,3.4876e-06
1.1188,0.56608,0.56649,0.56703,2.064e-06,0.98339,0.15067,6.0456e-07,3.5235e-06
1.1196,0.56608,0.56649,0.56703,2.0798e-06,0.98145,0.15262,6.0003e-07,3.5595e-06
1.1204,0.56608,0.56649,0.56704,2.0956e-06,0.97949,0.15458,5.9556e-07,3.5956e-06
1.1212,0.56608,0.56649,0.56704,2.1115e-06,0.97752,0.15656,5.9115e-07,3.6319e-06
1.122,0.56608,0.56649,0.56704,2.1275e-06,0.97554,0.15854,5.868e-07,3.6682e-06
1.1228,0.56608,0.56649,0.56704,2.1436e-06,0.97355,0.16054,5.825e-07,3.7047e-06
1.1236,0.56608,0.56649,0.56705,2.1598e-06,0.97155,0.16254,5.7827e-07,3.7413e-06
1.1245,0.56609,0.56649,0.56705,2.1761e-06,0.96954,0.16456,5.7409e-07,3.778e-06
1.1253,0.56609,0.56649,0.56705,2.1924e-06,0.96752,0.16658,5.6998e-07,3.8149e-06
1.1261,0.56609,0.56649,0.56705,2.2089e-06,0.96549,0.16862,5.6593e-07,3.8518e-06
1.1269,0.56609,0.56649,0.56706,2.2254e-06,0.96345,0.17066,5.6194e-07,3.8889e-06
1.1277,0.56609,0.56648,0.56706,2.242e-06,0.9614,0.17272,5.5801e-07,3.926e-06
1.1285,0.56609,0.56648,0.56706,2.2587e-06,0.95934,0.17479,5.5415e-07,3.9633e-06
1.1293,0.56609,0.56648,0.56706,2.2755e-06,0.95727,0.17686,5.5035e-07,4.0006e-06
1.1301,0.56609,0.56648,0.56707,2.2924e-06,0.95519,0.17895,5.4661e-07,4.0381e-06
1.1309,0.56609,0.56648,0.56707,2.3093e-06,0.9531,0.18104,5.4294e-07,4.0757e-06
1.1317,0.56609,0.56648,0.56707,2.3263e-06,0.95099,0.18315,5.3933e-07,4.1134e-06
1.1325,0.56609,0.56648,0.56707,2.3435e-06,0.94888,0.18527,5.3578e-07,4.1511e-06
1.1333,0.56609,0.56648,0.56708,2.3607e-06,0.94676,0.18739,5.323e-07,4.189e-06
1.1341,0.56609,0.56648,0.56708,2.3779e-06,0.94463,0.18953,5.2888e-07,4.227e-06
1.1349,0.56609,0.56648,0.56708,2.3953e-06,0.94249,0.19167,5.2553e-07,4.2651e-06
1.1357,0.56609,0.56648,0.56708,2.4127e-06,0.94034,0.19383,5.2225e-07,4.3032e-06
1.1365,0.56609,0.56648,0.56709,2.4303e-06,0.93818,0.19599,5.1903e-07,4.3415e-06
1.1373,0.56609,0.56648,0.56709,2.4479e-06,0.93601,0.19816,5.1588e-07,4.3799e-06
1.1381,0.56609,0.56648,0.56709,2.4656e-06,0.93384,0.20035,5.128e-07,4.4183e-06
1.1389,0.56609,0.56648,0.56709,2.4833e-06,0.93165,0.20254,5.0978e-07,4.4569e-06
1.1398,0.56609,0.56647,0.5671,2.5012e-06,0.92945,0.20474,5.0683e-07,4.4955e-06
1.1406,0.56609,0.56647,0.5671,2.5191e-06,0.92724,0.20695,5.0395e-07,4.5342e-06
1.1414,0.56609,0.56647,0.5671,2.5371e-06,0.92503,0.20917,5.0113e-07,4.573e-06
1.1422,0.56609,0.56647,0.5671,2.5552e-06,0.9228,0.2114,4.9839e-07,4.6119e-06
1.143,0.56609,0.56647,0.56711,2.5733e-06,0.92057,0.21364,4.9571e-07,4.6509e-06
1.1438,0.56609,0.56647,0.56711,2.5915e-06,0.91833,0.21589,4.931e-07,4.69e-06
1.1446,0.56609,0.56647,0.56711,2.6098e-06,0.91607,0.21815,4.9057e-07,4.7291e-06
1.1454,0.56609,0.56647,0.56711,2.6282e-06,0.91381,0.22041,4.881e-07,4.7683e-06
1.1462,0.56609,0.56647,0.56711,2.6467e-06,0.91154,0.22269,4.857e-07,4.8076e-06
1.147,0.56609,0.56647,0.56712,2.6652e-06,0.90926,0.22497,4.8337e-07,4.847e-06
1.1478,0.56609,0.56647,0.56712,2.6838e-06,0.90698,0.22726,4.8111e-07,4.8865e-06
1.1486,0.56609,0.56647,0.56712,2.7025e-06,0.90468,0.22956,4.7892e-07,4.926e-06
1.1494,0.56609,0.56647,0.56712,2.7212e-06,0.90238,0.23187,4.7681e-07,4.9657e-06
1.1502,0.56609,0.56647,0.56712,2.7401e-06,0.90006,0.23419,4.7476e-07,5.0054e-06
1.151,0.56609,0.56646,0.56713,2.759e-06,0.89774,0.23651,4.7278e-07,5.0451e-06
1.1518,0.56609,0.56646,0.56713,2.7779e-06,0.89541,0.23885,4.7088e-07,5.085e-06
1.1526,0.56609,0.56646,0.56713,2.797e-06,0.89307,0.24119,4.6905e-07,5.1249e-06
1.1534,0.56609,0.56646,0.56713,2.8161e-06,0.89072,0.24354,4.6729e-07,5.1649e-06
1.1543,0.56609,0.56646,0.56714,2.8353e-06,0.88837,0.2459,4.656e-07,5.2049e-06
1.1551,0.56609,0.56646,0.56714,2.8545e-06,0.886,0.24827,4.6398e-07,5.245e-06
1.1559,0.56609,0.56646,0.56714,2.8738e-06,0.88363,0.25065,4.6243e-07,5.2852e-06
1.1567,0.56609,0.56646,0.56714,2.8932e-06,0.88125,0.25303,4.6096e-07,5.3255e-06
1.1575,0.56609,0.56646,0.56714,2.9127e-06,0.87886,0.25542,4.5956e-07,5.3658e-06
1.1583,0.5661,0.56646,0.56715,2.9322e-06,0.87647,0.25782,4.5823e-07,5.4061e-06
1.1591,0.5661,0.56646,0.56715,2.9518e-06,0.87406,0.26023,4.5698e-07,5.4466e-06
1.1599,0.5661,0.56646,0.56715,2.9714e-06,0.87165,0.26265,4.558e-07,5.4871e-06
1.1607,0.5661,0.56646,0.56715,2.9912e-06,0.86923,0.26507,4.5469e-07,5.5276e-06
1.1615,0.5661,0.56645,0.56715,3.011e-06,0.8668,0.2675,4.5365e-07,5.5683e-06
1.1623,0.5661,0.56645,0.56716,3.0308e-06,0.86437,0.26994,4.5269e-07,5.6089e-06
1.1631,0.5661,0.56645,0.56716,3.0507e-06,0.86193,0.27239,4.518e-07,5.6497e-06
1.1639,0.5661,0.56645,0.56716,3.0707e-06,0.85947,0.27484,4.5098e-07,5.6904e-06
1.1647,0.5661,0.56645,0.56716,3.0908e-06,0.85702,0.27731,4.5024e-07,5.7313e-06
1.1655,0.5661,0.56645,0.56716,3.1109e-06,0.85455,0.27977,4.4957e-07,5.7722e-06
1.1663,0.5661,0.56645,0.56716,3.131e-06,0.85208,0.28225,4.4898e-07,5.8131e-06
1.1671,0.5661,0.56645,0.56717,3.1513e-06,0.8496,0.28473,4.4845e-07,5.8541e-06
1.1679,0.5661,0.56645,0.56717,3.1716e-06,0.84711,0.28723,4.48e-07,5.8952e-06
1.1688,0.5661,0.56645,0.56717,3.1919e-06,0.84462,0.28972,4.4763e-07,5.9363e-06
1.1696,0.5661,0.56645,0.56717,3.2124e-06,0.84211,0.29223,4.4732e-07,5.9774e-06
1.1704,0.5661,0.56645,0.56717,3.2328e-06,0.83961,0.29474,4.4709e-07,6.0186e-06
1.1712,0.5661,0.56645,0.56718,3.2534e-06,0.83709,0.29726,4.4694e-07,6.0598e-06
1.172,0.5661,0.56644,0.56718,3.274e-06,0.83457,0.29979,4.4685e-07,6.1011e-06
1.1728,0.5661,0.56644,0.56718,3.2946e-06,0.83204,0.30232,4.4684e-07,6.1424e-06
1.1736,0.5661,0.56644,0.56718,3.3154e-06,0.8295,0.30486,4.4691e-07,6.1838e-06
1.1744,0.5661,0.56644,0.56718,3.3361e-06,0.82696,0.30741,4.4704e-07,6.2252e-06
1.1752,0.5661,0.56644,0.56718,3.357e-06,0.82441,0.30996,4.4725e-07,6.2667e-06
1.176,0.5661,0.56644,0.56719,3.3778e-06,0.82185,0.31252,4.4753e-07,6.3081e-06
1.1768,0.5661,0.56644,0.56719,3.3988e-06,0.81929,0.31508,4.4789e-07,6.3497e-06
1.1776,0.5661,0.56644,0.56719,3.4198e-06,0.81672,0.31766,4.4831e-07,6.3912e-06
1.1784,0.5661,0.56644,0.56719,3.4408e-06,0.81414,0.32024,4.4881e-07,6.4328e-06
1.1792,0.5661,0.56644,0.56719,3.4619e-06,0.81156,0.32282,4.4938e-07,6.4745e-06
1.18,0.5661,0.56644,0.56719,3.4831e-06,0.80897,0.32541,4.5002e-07,6.5162e-06
1.1808,0.5661,0.56644,0.56719,3.5043e-06,0.80638,0.32801,4.5074e-07,6.5579e-06
1.1816,0.5661,0.56643,0.5672,3.5256e-06,0.80378,0.33061,4.5152e-07,6.5996e-06
1.1824,0.5661,0.56643,0.5672,3.5469e-06,0.80117,0.33322,4.5238e-07,6.6414e-06
1.1833,0.5661,0.56643,0.5672,3.5683e-06,0.79856,0.33584,4.5331e-07,6.6832e-06
1.1841,0.5661,0.56643,0.5672,3.5897e-06,0.79594,0.33846,4.5431e-07,6.725e-06
1.1849,0.5661,0.56643,0.5672,3.6111e-06,0.79332,0.34109,4.5538e-07,6.7669e-06
1.1857,0.5661,0.56643,0.5672,3.6327e-06,0.79068,0.34372,4.5652e-07,6.8088e-06
1.1865,0.5661,0.56643,0.56721,3.6542e-06,0.78805,0.34636,4.5773e-07,6.8507e-06
1.1873,0.5661,0.56643,0.56721,3.6758e-06,0.78541,0.34901,4.5901e-07,6.8927e-06
1.1881,0.5661,0.56643,0.56721,3.6975e-06,0.78276,0.35166,4.6036e-07,6.9347e-06
1.1889,0.5661,0.56643,0.56721,3.7192e-06,0.78011,0.35431,4.6177e-07,6.9767e-06
1.1897,0.5661,0.56643,0.56721,3.741e-06,0.77745,0.35697,4.6326e-07,7.0187e-06
1.1905,0.5661,0.56642,0.56721,3.7628e-06,0.77478,0.35964,4.6481e-07,7.0608e-06
1.1913,0.5661,0.56642,0.56721,3.7846e-06,0.77211,0.36231,4.6644e-07,7.1028e-06
1.1921,0.5661,0.56642,0.56721,3.8065e-06,0.76944,0.36499,4.6813e-07,7.1449e-06
1.1929,0.5661,0.56642,0.56722,3.8285e-06,0.76676,0.36767,4.6988e-07,7.1871e-06
1.1937,0.56611,0.56642,0.56722,3.8505e-06,0.76408,0.37036,4.717e-07,7.2292e-06
1.1945,0.56611,0.56642,0.56722,3.8725e-06,0.76139,0.37305,4.7359e-07,7.2714e-06
1.1953,0.56611,0.56642,0.56722,3.8946e-06,0.75869,0.37575,4.7555e-07,7.3136e-06
1.1961,0.56611,0.56642,0.56722,3.9167e-06,0.75599,0.37845,4.7756e-07,7.3558e-06
1.1969,0.56611,0.56642,0.56722,3.9388e-06,0.75329,0.38116,4.7965e-07,7.398e-06
1.1977,0.56611,0.56642,0.56722,3.961e-06,0.75058,0.38387,4.818e-07,7.4402e-06
1.1986,0.56611,0.56642,0.56722,3.9833e-06,0.74786,0.38659,4.8401e-07,7.4825e-06
1.1994,0.56611,0.56641,0.56723,4.0055e-06,0.74514,0.38931,4.8628e-07,7.5248e-06
1.2002,0.56611,0.56641,0.56723,4.0278e-06,0.74242,0.39203,4.8862e-07,7.5671e-06
1.201,0.56611,0.56641,0.56723,4.0502e-06,0.73969,0.39476,4.9101e-07,7.6094e-06
1.2018,0.56611,0.56641,0.56723,4.0726e-06,0.73696,0.3975,4.9347e-07,7.6517e-06
1.2026,0.56611,0.56641,0.56723,4.095e-06,0.73422,0.40024,4.9599e-07,7.6941e-06
1.2034,0.56611,0.56641,0.56723,4.1175e-06,0.73148,0.40298,4.9857e-07,7.7364e-06
1.2042,0.56611,0.56641,0.56723,4.14e-06,0.72874,0.40573,5.0121e-07,7.7788e-06
1.205,0.56611,0.56641,0.56723,4.1625e-06,0.72599,0.40848,5.039e-07,7.8212e-06
1.2058,0.56611,0.56641,0.56723,4.1851e-06,0.72324,0.41123,5.0666e-07,7.8636e-06
1.2066,0.56611,0.56641,0.56724,4.2077e-06,0.72048,0.41399,5.0947e-07,7.906e-06
1.2074,0.56611,0.56641,0.56724,4.2304e-06,0.71772,0.41676,5.1233e-07,7.9484e-06
1.2082,0.56611,0.5664,0.56724,4.253e-06,0.71495,0.41952,5.1526e-07,7.9908e-06
1.209,0.56611,0.5664,0.56724,4.2758e-06,0.71218,0.42229,5.1823e-07,8.0333e-06
1.2098,0.56611,0.5664,0.56724,4.2985e-06,0.70941,0.42507,5.2127e-07,8.0757e-06
1.2106,0.56611,0.5664,0.56724,4.3213e-06,0.70663,0.42785,5.2435e-07,8.1182e-06
1.2114,0.56611,0.5664,0.56724,4.3441e-06,0.70385,0.43063,5.2749e-07,8.1607e-06
1.2122,0.56611,0.5664,0.56724,4.3669e-06,0.70107,0.43341,5.3067e-07,8.2032e-06
1.2131,0.56611,0.5664,0.56724,4.3898e-06,0.69828,0.4362,5.3391e-07,8.2457e-06
1.2139,0.56611,0.5664,0.56724,4.4127e-06,0.69549,0.43899,5.372e-07,8.2882e-06
1.2147,0.56611,0.5664,0.56724,4.4356e-06,0.6927,0.44179,5.4054e-07,8.3307e-06
1.2155,0.56611,0.5664,0.56724,4.4586e-06,0.6899,0.44459,5.4392e-07,8.3732e-06
1.2163,0.56611,0.5664,0.56725,4.4815e-06,0.6871,0.44739,5.4735e-07,8.4157e-06
1.2171,0.56611,0.56639,0.56725,4.5045e-06,0.6843,0.45019,5.5083e-07,8.4582e-06
1.2179,0.56611,0.56639,0.56725,4.5276e-06,0.68149,0.453,5.5435e-07,8.5008e-06
1.2187,0.56611,0.56639,0.56725,4.5506e-06,0.67868,0.45581,5.5792e-07,8.5433e-06
1.2195,0.56611,0.56639,0.56725,4.5737e-06,0.67587,0.45863,5.6153e-07,8.5859e-06
1.2203,0.56611,0.56639,0.56725,4.5968e-06,0.67306,0.46144,5.6518e-07,8.6285e-06
1.2211,0.56611,0.56639,0.56725,4.62e-06,0.67024,0.46426,5.6887e-07,8.671e-06
1.2219,0.56611,0.56639,0.56725,4.6431e-06,0.66742,0.46708,5.7261e-07,8.7136e-06
1.2227,0.56611,0.56639,0.56725,4.6663e-06,0.6646,0.46991,5.7638e-07,8.7562e-06
1.2235,0.56611,0.56639,0.56725,4.6895e-06,0.66177,0.47273,5.8019e-07,8.7988e-06
1.2243,0.56611,0.56639,0.56725,4.7127e-06,0.65894,0.47556,5.8403e-07,8.8414e-06
1.2251,0.56611,0.56638,0.56725,4.7359e-06,0.65611,0.47839,5.8792e-07,8.884e-06
1.2259,0.56611,0.56638,0.56725,4.7592e-06,0.65328,0.48123,5.9183e-07,8.9266e-06
1.2267,0.56611,0.56638,0.56725,4.7825e-06,0.65045,0.48406,5.9578e-07,8.9692e-06
1.2276,0.56611,0.56638,0.56725,4.8058e-06,0.64761,0.4869,5.9977e-07,9.0118e-06
1.2284,0.56611,0.56638,0.56726,4.8291e-06,0.64477,0.48974,6.0378e-07,9.0544e-06
1.2292,0.56611,0.56638,0.56726,4.8524e-06,0.64193,0.49258,6.0782e-07,9.0971e-06
1.23,0.56611,0.56638,0.56726,4.8758e-06,0.63909,0.49542,6.119e-07,9.1397e-06
1.2308,0.56611,0.56638,0.56726,4.8992e-06,0.63624,0.49827,6.16e-07,9.1823e-06
1.2316,0.56611,0.56638,0.56726,4.9226e-06,0.6334,0.50112,6.2012e-07,9.225e-06
1.2324,0.56612,0.56638,0.56726,4.946e-06,0.63055,0.50397,6.2427e-07,9.2676e-06
1.2332,0.56612,0.56637,0.56726,4.9694e-06,0.6277,0.50682,6.2845e-07,9.3103e-06
1.234,0.56612,0.56637,0.56726,4.9928e-06,0.62485,0.50967,6.3265e-07,9.353e-06
1.2348,0.56612,0.56637,0.56726,5.0162e-06,0.62199,0.51252,6.3687e-07,9.3956e-06
1.2356,0.56612,0.56637,0.56726,5.0397e-06,0.61914,0.51538,6.4111e-07,9.4383e-06
1.2364,0.56612,0.56637,0.56726,5.0632e-06,0.61628,0.51823,6.4537e-07,9.481e-06
1.2372,0.56612,0.56637,0.56726,5.0866e-06,0.61343,0.52109,6.4964e-07,9.5237e-06
1.238,0.56612,0.56637,0.56726,5.1101e-06,0.61057,0.52395,6.5393e-07,9.5663e-06
1.2388,0.56612,0.56637,0.56726,5.1336e-06,0.60771,0.52681,6.5824e-07,9.609e-06
1.2396,0.56612,0.56637,0.56726,5.1572e-06,0.60485,0.52967,6.6256e-07,9.6517e-06
1.2404,0.56612,0.56637,0.56726,5.1807e-06,0.60199,0.53253,6.669e-07,9.6944e-06
1.2412,0.56612,0.56637,0.56726,5.2042e-06,0.59913,0.53539,6.7124e-07,9.7372e-06
1.2421,0.56612,0.56636,0.56726,5.2277e-06,0.59626,0.53826,6.7559e-07,9.7799e-06
1.2429,0.56612,0.56636,0.56726,5.2513e-06,0.5934,0.54112,6.7996e-07,9.8226e-06
1.2437,0.56612,0.56636,0.56726,5.2748e-06,0.59054,0.54399,6.8432e-07,9.8653e-06
1.2445,0.56612,0.56636,0.56726,5.2984e-06,0.58767,0.54685,6.887e-07,9.9081e-06
1.2453,0.56612,0.56636,0.56726,5.3219e-06,0.58481,0.54972,6.9308e-07,9.9508e-06
1.2461,0.56612,0.56636,0.56726,5.3455e-06,0.58194,0.55258,6.9746e-07,9.9936e-06
1.2469,0.56612,0.56636,0.56726,5.3691e-06,0.57907,0.55545,7.0184e-07,1.0036e-05
1.2477,0.56612,0.56636,0.56726,5.3927e-06,0.57621,0.55832,7.0622e-07,1.0079e-05
1.2485,0.56612,0.56636,0.56726,5.4162e-06,0.57334,0.56118,7.106e-07,1.0122e-05
1.2493,0.56612,0.56635,0.56726,5.4398e-06,0.57047,0.56405,7.1498e-07,1.0165e-05
1.2501,0.56612,0.56635,0.56726,5.4634e-06,0.56761,0.56692,7.1935e-07,1.0207e-05
1.2509,0.56612,0.56635,0.56726,5.487e-06,0.56474,0.56979,7.2372e-07,1.025e-05
1.2517,0.56612,0.56635,0.56726,5.5106e-06,0.56187,0.57265,7.2808e-07,1.0293e-05
1.2525,0.56612,0.56635,0.56726,5.5341e-06,0.559,0.57552,7.3243e-07,1.0336e-05
1.2533,0.56612,0.56635,0.56726,5.5577e-06,0.55614,0.57839,7.3677e-07,1.0379e-05
1.2541,0.56612,0.56635,0.56726,5.5813e-06,0.55327,0.58125,7.411e-07,1.0421e-05
1.2549,0.56612,0.56635,0.56726,5.6049e-06,0.5504,0.58412,7.4542e-07,1.0464e-05
1.2557,0.56612,0.56635,0.56726,5.6285e-06,0.54754,0.58699,7.4972e-07,1.0507e-05
1.2565,0.56612,0.56635,0.56726,5.652e-06,0.54467,0.58985,7.5401e-07,1.055e-05
1.2574,0.56612,0.56634,0.56726,5.6756e-06,0.54181,0.59271,7.5828e-07,1.0593e-05
1.2582,0.56612,0.56634,0.56726,5.6992e-06,0.53894,0.59558,7.6253e-07,1.0636e-05
1.259,0.56612,0.56634,0.56726,5.7227e-06,0.53608,0.59844,7.6676e-07,1.0679e-05
1.2598,0.56612,0.56634,0.56726,5.7463e-06,0.53322,0.6013,7.7097e-07,1.0722e-05
1.2606,0.56612,0.56634,0.56726,5.7698e-06,0.53036,0.60417,7.7516e-07,1.0764e-05
1.2614,0.56612,0.56634,0.56726,5.7933e-06,0.52749,0.60703,7.7932e-07,1.0807e-05
1.2622,0.56612,0.56634,0.56726,5.8169e-06,0.52463,0.60989,7.8345e-07,1.085e-05
1.263,0.56612,0.56634,0.56726,5.8404e-06,0.52178,0.61274,7.8756e-07,1.0893e-05
1.2638,0.56612,0.56634,0.56726,5.8639e-06,0.51892,0.6156,7.9164e-07,1.0936e-05
1.2646,0.56612,0.56634,0.56726,5.8874e-06,0.51606,0.61846,7.9569e-07,1.0979e-05
1.2654,0.56612,0.56633,0.56726,5.9109e-06,0.51321,0.62131,7.9971e-07,1.1022e-05
1.2662,0.56612,0.56633,0.56726,5.9344e-06,0.51035,0.62416,8.037e-07,1.1065e-05
1.267,0.56612,0.56633,0.56726,5.9579e-06,0.5075,0.62702,8.0765e-07,1.1108e-05
1.2678,0.56612,0.56633,0.56726,5.9813e-06,0.50465,0.62987,8.1156e-07,1.1151e-05
1.2686,0.56612,0.56633,0.56726,6.0048e-06,0.5018,0.63271,8.1544e-07,1.1194e-05
1.2694,0.56612,0.56633,0.56726,6.0282e-06,0.49895,0.63556,8.1928e-07,1.1237e-05
1.2702,0.56612,0.56633,0.56726,6.0516e-06,0.49611,0.63841,8.2308e-07,1.128e-05
1.271,0.56612,0.56633,0.56726,6.075e-06,0.49326,0.64125,8.2684e-07,1.1323e-05
1.2719,0.56612,0.56633,0.56726,6.0984e-06,0.49042,0.64409,8.3056e-07,1.1366e-05
1.2727,0.56612,0.56633,0.56725,6.1218e-06,0.48758,0.64693,8.3423e-07,1.1409e-05
1.2735,0.56612,0.56632,0.56725,6.1452e-06,0.48474,0.64977,8.3786e-07,1.1452e-05
1.2743,0.56612,0.56632,0.56725,6.1685e-06,0.4819,0.6526,8.4144e-07,1.1496e-05
1.2751,0.56612,0.56632,0.56725,6.1918e-06,0.47907,0.65544,8.4497e-07,1.1539e-05
1.2759,0.56612,0.56632,0.56725,6.2151e-06,0.47624,0.65827,8.4846e-07,1.1582e-05
1.2767,0.56613,0.56632,0.56725,6.2384e-06,0.47341,0.66109,8.5189e-07,1.1625e-05
1.2775,0.56613,0.56632,0.56725,6.2617e-06,0.47058,0.66392,8.5527e-07,1.1668e-05
1.2783,0.56613,0.56632,0.56725,6.2849e-06,0.46776,0.66674,8.586e-07,1.1711e-05
1.2791,0.56613,0.56632,0.56725,6.3082e-06,0.46494,0.66956,8.6188e-07,1.1754e-05
1.2799,0.56613,0.56632,0.56725,6.3314e-06,0.46212,0.67238,8.651e-07,1.1798e-05
1.2807,0.56613,0.56632,0.56725,6.3545e-06,0.4593,0.6752,8.6826e-07,1.1841e-05
1.2815,0.56613,0.56631,0.56725,6.3777e-06,0.45649,0.67801,8.7137e-07,1.1884e-05
1.2823,0.56613,0.56631,0.56725,6.4008e-06,0.45367,0.68082,8.7441e-07,1.1927e-05
1.2831,0.56613,0.56631,0.56725,6.424e-06,0.45087,0.68363,8.774e-07,1.1971e-05
1.2839,0.56613,0.56631,0.56725,6.447e-06,0.44806,0.68643,8.8032e-07,1.2014e-05
1.2847,0.56613,0.56631,0.56725,6.4701e-06,0.44526,0.68923,8.8319e-07,1.2057e-05
1.2855,0.56613,0.56631,0.56724,6.4932e-06,0.44246,0.69203,8.8599e-07,1.21e-05
1.2864,0.56613,0.56631,0.56724,6.5162e-06,0.43966,0.69482,8.8872e-07,1.2144e-05
1.2872,0.56613,0.56631,0.56724,6.5392e-06,0.43687,0.69761,8.9139e-07,1.2187e-05
1.288,0.56613,0.56631,0.56724,6.5621e-06,0.43408,0.7004,8.9399e-07,1.223e-05
1.2888,0.56613,0.56631,0.56724,6.585e-06,0.43129,0.70319,8.9652e-07,1.2274e-05
1.2896,0.56613,0.5663,0.56724,6.6079e-06,0.42851,0.70597,8.9899e-07,1.2317e-05
1.2904,0.56613,0.5663,0.56724,6.6308e-06,0.42573,0.70875,9.0139e-07,1.236e-05
1.2912,0.56613,0.5663,0.56724,6.6537e-06,0.42296,0.71152,9.0371e-07,1.2404e-05
1.292,0.56613,0.5663,0.56724,6.6765e-06,0.42019,0.71429,9.0596e-07,1.2447e-05
1.2928,0.56613,0.5663,0.56724,6.6993e-06,0.41742,0.71705,9.0814e-07,1.249e-05
1.2936,0.56613,0.5663,0.56724,6.722e-06,0.41465,0.71982,9.1025e-07,1.2534e-05
1.2944,0.56613,0.5663,0.56723,6.7447e-06,0.41189,0.72258,9.1228e-07,1.2577e-05
1.2952,0.56613,0.5663,0.56723,6.7674e-06,0.40914,0.72533,9.1424e-07,1.2621e-05
1.296,0.56613,0.5663,0.56723,6.7901e-06,0.40638,0.72808,9.1612e-07,1.2664e-05
1.2968,0.56613,0.5663,0.56723,6.8127e-06,0.40364,0.73083,9.1793e-07,1.2707e-05
1.2976,0.56613,0.56629,0.56723,6.8353e-06,0.40089,0.73357,9.1965e-07,1.2751e-05
1.2984,0.56613,0.56629,0.56723,6.8578e-06,0.39815,0.73631,9.213e-07,1.2794e-05
1.2992,0.56613,0.56629,0.56723,6.8804e-06,0.39542,0.73904,9.2287e-07,1.2838e-05
1.3,0.56613,0.56629,0.56723,6.9028e-06,0.39269,0.74177,9.2436e-07,1.2881e-05
1.3009,0.56613,0.56629,0.56723,6.9253e-06,0.38996,0.74449,9.2577e-07,1.2925e-05
1.3017,0.56613,0.56629,0.56722,6.9477e-06,0.38724,0.74721,9.271e-07,1.2968e-05
1.3025,0.56613,0.56629,0.56722,6.97e-06,0.38452,0.74993,9.2834e-07,1.3012e-05
1.3033,0.56613,0.56629,0.56722,6.9924e-06,0.38181,0.75264,9.295e-07,1.3055e-05
1.3041,0.56613,0.56629,0.56722,7.0147e-06,0.3791,0.75534,9.3058e-07,1.3099e-05
1.3049,0.56613,0.56629,0.56722,7.0369e-06,0.37639,0.75805,9.3158e-07,1.3142e-05
1.3057,0.56613,0.56628,0.56722,7.0591e-06,0.3737,0.76074,9.3249e-07,1.3186e-05
1.3065,0.56613,0.56628,0.56722,7.0813e-06,0.371,0.76343,9.3332e-07,1.3229e-05
1.3073,0.56613,0.56628,0.56722,7.1034e-06,0.36831,0.76612,9.3406e-07,1.3273e-05
1.3081,0.56613,0.56628,0.56721,7.1255e-06,0.36563,0.7688,9.3472e-07,1.3316e-05
1.3089,0.56613,0.56628,0.56721,7.1475e-06,0.36295,0.77148,9.3529e-07,1.336e-05
1.3097,0.56613,0.56628,0.56721,7.1695e-06,0.36028,0.77415,9.3577e-07,1.3403e-05
1.3105,0.56613,0.56628,0.56721,7.1915e-06,0.35761,0.77681,9.3617e-07,1.3447e-05
1.3113,0.56613,0.56628,0.56721,7.2134e-06,0.35495,0.77947,9.3648e-07,1.349e-05
1.3121,0.56613,0.56628,0.56721,7.2353e-06,0.35229,0.78212,9.367e-07,1.3534e-05
1.3129,0.56613,0.56628,0.56721,7.2571e-06,0.34964,0.78477,9.3684e-07,1.3577e-05
1.3137,0.56613,0.56627,0.56721,7.2789e-06,0.34699,0.78742,9.3689e-07,1.3621e-05
1.3145,0.56613,0.56627,0.5672,7.3006e-06,0.34435,0.79005,9.3685e-07,1.3664e-05
1.3153,0.56613,0.56627,0.5672,7.3223e-06,0.34172,0.79269,9.3672e-07,1.3708e-05
1.3162,0.56613,0.56627,0.5672,7.3439e-06,0.33909,0.79531,9.365e-07,1.3751e-05
1.317,0.56613,0.56627,0.5672,7.3655e-06,0.33647,0.79793,9.362e-07,1.3795e-05
1.3178,0.56613,0.56627,0.5672,7.387e-06,0.33385,0.80055,9.358e-07,1.3838e-05
1.3186,0.56613,0.56627,0.5672,7.4085e-06,0.33124,0.80316,9.3532e-07,1.3882e-05
1.3194,0.56613,0.56627,0.5672,7.4299e-06,0.32863,0.80576,9.3475e-07,1.3925e-05
1.3202,0.56613,0.56627,0.56719,7.4513e-06,0.32603,0.80835,9.3409e-07,1.3969e-05
1.321,0.56613,0.56627,0.56719,7.4727e-06,0.32344,0.81094,9.3334e-07,1.4012e-05
1.3218,0.56613,0.56627,0.56719,7.4939e-06,0.32085,0.81353,9.3251e-07,1.4055e-05
1.3226,0.56613,0.56626,0.56719,7.5152e-06,0.31827,0.8161,9.3158e-07,1.4099e-05
1.3234,0.56613,0.56626,0.56719,7.5363e-06,0.3157,0.81868,9.3057e-07,1.4142e-05
1.3242,0.56613,0.56626,0.56719,7.5575e-06,0.31313,0.82124,9.2947e-07,1.4185e-05
1.325,0.56613,0.56626,0.56718,7.5785e-06,0.31057,0.8238,9.2828e-07,1.4229e-05
1.3258,0.56613,0.56626,0.56718,7.5995e-06,0.30802,0.82635,9.27e-07,1.4272e-05
1.3266,0.56613,0.56626,0.56718,7.6205e-06,0.30547,0.82889,9.2564e-07,1.4315e-05
1.3274,0.56613,0.56626,0.56718,7.6414e-06,0.30293,0.83143,9.2419e-07,1.4359e-05
1.3282,0.56613,0.56626,0.56718,7.6623e-06,0.30039,0.83396,9.2265e-07,1.4402e-05
1.329,0.56613,0.56626,0.56718,7.6831e-06,0.29786,0.83649,9.2102e-07,1.4445e-05
1.3298,0.56613,0.56626,0.56717,7.7038e-06,0.29534,0.839,9.1931e-07,1.4488e-05
1.3307,0.56613,0.56626,0.56717,7.7245e-06,0.29283,0.84151,9.1752e-07,1.4531e-05
1.3315,0.56613,0.56625,0.56717,7.7451e-06,0.29032,0.84402,9.1564e-07,1.4575e-05
1.3323,0.56613,0.56625,0.56717,7.7656e-06,0.28782,0.84651,9.1367e-07,1.4618e-05
1.3331,0.56613,0.56625,0.56717,7.7861e-06,0.28533,0.849,9.1162e-07,1.4661e-05
1.3339,0.56613,0.56625,0.56717,7.8066e-06,0.28284,0.85149,9.0948e-07,1.4704e-05
1.3347,0.56613,0.56625,0.56716,7.827e-06,0.28037,0.85396,9.0726e-07,1.4747e-05
1.3355,0.56614,0.56625,0.56716,7.8473e-06,0.2779,0.85643,9.0496e-07,1.479e-05
1.3363,0.56614,0.56625,0.56716,7.8675e-06,0.27543,0.85889,9.0258e-07,1.4833e-05
1.3371,0.56614,0.56625,0.56716,7.8877e-06,0.27298,0.86134,9.0012e-07,1.4875e-05
1.3379,0.56614,0.56625,0.56716,7.9079e-06,0.27053,0.86378,8.9757e-07,1.4918e-05
1.3387,0.56614,0.56625,0.56715,7.9279e-06,0.26809,0.86622,8.9494e-07,1.4961e-05
1.3395,0.56614,0.56625,0.56715,7.9479e-06,0.26565,0.86865,8.9224e-07,1.5004e-05
1.3403,0.56614,0.56624,0.56715,7.9679e-06,0.26323,0.87107,8.8946e-07,1.5046e-05
1.3411,0.56614,0.56624,0.56715,7.9878e-06,0.26081,0.87349,8.866e-07,1.5089e-05
1.3419,0.56614,0.56624,0.56715,8.0076e-06,0.2584,0.87589,8.8366e-07,1.5132e-05
1.3427,0.56614,0.56624,0.56714,8.0273e-06,0.256,0.87829,8.8064e-07,1.5174e-05
1.3435,0.56614,0.56624,0.56714,8.047e-06,0.2536,0.88068,8.7755e-07,1.5216e-05
1.3443,0.56614,0.56624,0.56714,8.0666e-06,0.25122,0.88306,8.7439e-07,1.5259e-05
1.3452,0.56614,0.56624,0.56714,8.0862e-06,0.24884,0.88544,8.7115e-07,1.5301e-05
1.346,0.56614,0.56624,0.56714,8.1057e-06,0.24647,0.8878,8.6784e-07,1.5343e-05
1.3468,0.56614,0.56624,0.56713,8.1251e-06,0.24411,0.89016,8.6446e-07,1.5386e-05
1.3476,0.56614,0.56624,0.56713,8.1444e-06,0.24175,0.89251,8.61e-07,1.5428e-05
1.3484,0.56614,0.56624,0.56713,8.1637e-06,0.23941,0.89485,8.5748e-07,1.547e-05
1.3492,0.56614,0.56623,0.56713,8.1829e-06,0.23707,0.89718,8.5389e-07,1.5512e-05
1.35,0.56614,0.56623,0.56713,8.202e-06,0.23474,0.89951,8.5023e-07,1.5554e-05
1.3508,0.56614,0.56623,0.56712,8.2211e-06,0.23242,0.90182,8.465e-07,1.5596e-05
1.3516,0.56614,0.56623,0.56712,8.2401e-06,0.23011,0.90413,8.4271e-07,1.5637e-05
1.3524,0.56614,0.56623,0.56712,8.259e-06,0.22781,0.90643,8.3885e-07,1.5679e-05
1.3532,0.56614,0.56623,0.56712,8.2779e-06,0.22552,0.90872,8.3493e-07,1.5721e-05
1.354,0.56614,0.56623,0.56711,8.2966e-06,0.22323,0.911,8.3095e-07,1.5762e-05
1.3548,0.56614,0.56623,0.56711,8.3153e-06,0.22095,0.91327,8.2691e-07,1.5804e-05
1.3556,0.56614,0.56623,0.56711,8.334e-06,0.21869,0.91553,8.2281e-07,1.5845e-05
1.3564,0.56614,0.56623,0.56711,8.3525e-06,0.21643,0.91779,8.1865e-07,1.5886e-05
1.3572,0.56614,0.56623,0.56711,8.371e-06,0.21418,0.92003,8.1443e-07,1.5928e-05
1.358,0.56614,0.56623,0.5671,8.3894e-06,0.21194,0.92227,8.1015e-07,1.5969e-05
1.3588,0.56614,0.56622,0.5671,8.4078e-06,0.20971,0.9245,8.0582e-07,1.601e-05
1.3597,0.56614,0.56622,0.5671,8.426e-06,0.20748,0.92671,8.0144e-07,1.6051e-05
1.3605,0.56614,0.56622,0.5671,8.4442e-06,0.20527,0.92892,7.9701e-07,1.6091e-05
1.3613,0.56614,0.56622,0.56709,8.4623e-06,0.20307,0.93112,7.9252e-07,1.6132e-05
1.3621,0.56614,0.56622,0.56709,8.4803e-06,0.20087,0.93331,7.8799e-07,1.6173e-05
1.3629,0.56614,0.56622,0.56709,8.4983e-06,0.19869,0.93549,7.834e-07,1.6213e-05
1.3637,0.56614,0.56622,0.56709,8.5161e-06,0.19651,0.93766,7.7877e-07,1.6254e-05
1.3645,0.56614,0.56622,0.56708,8.5339e-06,0.19434,0.93983,7.741e-07,1.6294e-05
1.3653,0.56614,0.56622,0.56708,8.5516e-06,0.19219,0.94198,7.6938e-07,1.6334e-05
1.3661,0.56614,0.56622,0.56708,8.5693e-06,0.19004,0.94412,7.6462e-07,1.6374e-05
1.3669,0.56614,0.56622,0.56708,8.5868e-06,0.1879,0.94625,7.5982e-07,1.6414e-05
1.3677,0.56614,0.56622,0.56708,8.6043e-06,0.18577,0.94838,7.5497e-07,1.6454e-05
1.3685,0.56614,0.56621,0.56707,8.6217e-06,0.18366,0.95049,7.5009e-07,1.6493e-05
1.3693,0.56614,0.56621,0.56707,8.639e-06,0.18155,0.95259,7.4517e-07,1.6533e-05
1.3701,0.56614,0.56621,0.56707,8.6562e-06,0.17945,0.95469,7.4022e-07,1.6572e-05
1.3709,0.56614,0.56621,0.56707,8.6734e-06,0.17736,0.95677,7.3523e-07,1.6612e-05
1.3717,0.56614,0.56621,0.56706,8.6904e-06,0.17528,0.95884,7.3021e-07,1.6651e-05
1.3725,0.56614,0.56621,0.56706,8.7074e-06,0.17321,0.96091,7.2516e-07,1.669e-05
1.3733,0.56614,0.56621,0.56706,8.7243e-06,0.17115,0.96296,7.2009e-07,1.6729e-05
1.3741,0.56614,0.56621,0.56706,8.7411e-06,0.16911,0.965,7.1498e-07,1.6767e-05
1.375,0.56614,0.56621,0.56705,8.7579e-06,0.16707,0.96704,7.0984e-07,1.6806e-05
1.3758,0.56614,0.56621,0.56705,8.7745e-06,0.16504,0.96906,7.0469e-07,1.6844e-05
1.3766,0.56614,0.56621,0.56705,8.7911e-06,0.16302,0.97107,6.995e-07,1.6883e-05
1.3774,0.56614,0.56621,0.56704,8.8075e-06,0.16101,0.97308,6.943e-07,1.6921e-05
1.3782,0.56614,0.56621,0.56704,8.8239e-06,0.15902,0.97507,6.8908e-07,1.6959e-05
1.379,0.56614,0.56621,0.56704,8.8402e-06,0.15703,0.97705,6.8383e-07,1.6997e-05
1.3798,0.56614,0.5662,0.56704,8.8564e-06,0.15505,0.97902,6.7858e-07,1.7034e-05
1.3806,0.56614,0.5662,0.56703,8.8726e-06,0.15309,0.98098,6.733e-07,1.7072e-05
1.3814,0.56614,0.5662,0.56703,8.8886e-06,0.15113,0.98293,6.6801e-07,1.7109e-05
1.3822,0.56614,0.5662,0.56703,8.9046e-06,0.14919,0.98487,6.6271e-07,1.7146e-05
1.383,0.56614,0.5662,0.56703,8.9204e-06,0.14726,0.9868,6.574e-07,1.7183e-05
1.3838,0.56614,0.5662,0.56702,8.9362e-06,0.14533,0.98871,6.5208e-07,1.722e-05
1.3846,0.56614,0.5662,0.56702,8.9519e-06,0.14342,0.99062,6.4675e-07,1.7257e-05
1.3854,0.56614,0.5662,0.56702,8.9675e-06,0.14152,0.99252,6.4141e-07,1.7294e-05
1.3862,0.56614,0.5662,0.56702,8.983e-06,0.13963,0.9944,6.3607e-07,1.733e-05
1.387,0.56614,0.5662,0.56701,8.9984e-06,0.13775,0.99628,6.3073e-07,1.7366e-05
1.3878,0.56614,0.5662,0.56701,9.0137e-06,0.13588,0.99814,6.2538e-07,1.7402e-05
1.3886,0.56614,0.5662,0.56701,9.029e-06,0.13402,0.99999,6.2004e-07,1.7438e-05
1.3895,0.56614,0.5662,0.567,9.0441e-06,0.13218,1.0018,6.147e-07,1.7474e-05
1.3903,0.56614,0.5662,0.567,9.0592e-06,0.13034,1.0037,6.0936e-07,1.7509e-05
1.3911,0.56614,0.56619,0.567,9.0741e-06,0.12852,1.0055,6.0402e-07,1.7544e-05
1.3919,0.56614,0.56619,0.567,9.089e-06,0.12671,1.0073,5.9869e-07,1.7579e-05
1.3927,0.56614,0.56619,0.56699,9.1037e-06,0.1249,1.0091,5.9337e-07,1.7614e-05
1.3935,0.56614,0.56619,0.56699,9.1184e-06,0.12311,1.0109,5.8806e-07,1.7649e-05
1.3943,0.56614,0.56619,0.56699,9.133e-06,0.12133,1.0126,5.8275e-07,1.7683e-05
1.3951,0.56614,0.56619,0.56698,9.1475e-06,0.11957,1.0144,5.7746e-07,1.7718e-05
1.3959,0.56614,0.56619,0.56698,9.1619e-06,0.11781,1.0162,5.7219e-07,1.7752e-05
1.3967,0.56614,0.56619,0.56698,9.1762e-06,0.11607,1.0179,5.6693e-07,1.7785e-05
1.3975,0.56614,0.56619,0.56698,9.1904e-06,0.11433,1.0196,5.6168e-07,1.7819e-05
1.3983,0.56614,0.56619,0.56697,9.2045e-06,0.11261,1.0213,5.5646e-07,1.7853e-05
1.3991,0.56614,0.56619,0.56697,9.2185e-06,0.1109,1.023,5.5125e-07,1.7886e-05
1.3999,0.56614,0.56619,0.56697,9.2324e-06,0.1092,1.0247,5.4606e-07,1.7919e-05
1.4007,0.56614,0.56619,0.56696,9.2462e-06,0.10752,1.0264,5.409e-07,1.7952e-05
1.4015,0.56614,0.56619,0.56696,9.26e-06,0.10584,1.0281,5.3576e-07,1.7984e-05
1.4023,0.56614,0.56619,0.56696,9.2736e-06,0.10418,1.0297,5.3065e-07,1.8017e-05
1.4031,0.56614,0.56619,0.56696,9.2871e-06,0.10253,1.0314,5.2556e-07,1.8049e-05
1.404,0.56614,0.56618,0.56695,9.3005e-06,0.10089,1.033,5.205e-07,1.8081e-05
1.4048,0.56614,0.56618,0.56695,9.3139e-06,0.099262,1.0346,5.1547e-07,1.8112e-05
1.4056,0.56614,0.56618,0.56695,9.3271e-06,0.097647,1.0362,5.1047e-07,1.8144e-05
1.4064,0.56614,0.56618,0.56694,9.3402e-06,0.096044,1.0378,5.0551e-07,1.8175e-05
1.4072,0.56614,0.56618,0.56694,9.3533e-06,0.094453,1.0394,5.0057e-07,1.8206e-05
1.408,0.56614,0.56618,0.56694,9.3662e-06,0.092873,1.041,4.9567e-07,1.8237e-05
1.4088,0.56614,0.56618,0.56693,9.379e-06,0.091306,1.0426,4.9081e-07,1.8267e-05
1.4096,0.56614,0.56618,0.56693,9.3918e-06,0.089752,1.0441,4.8599e-07,1.8298e-05
1.4104,0.56614,0.56618,0.56693,9.4044e-06,0.088209,1.0456,4.812e-07,1.8328e-05
1.4112,0.56614,0.56618,0.56693,9.4169e-06,0.086679,1.0472,4.7645e-07,1.8357e-05
1.412,0.56614,0.56618,0.56692,9.4294e-06,0.085161,1.0487,4.7175e-07,1.8387e-05
1.4128,0.56614,0.56618,0.56692,9.4417e-06,0.083655,1.0502,4.6708e-07,1.8416e-05
1.4136,0.56614,0.56618,0.56692,9.4539e-06,0.082162,1.0517,4.6246e-07,1.8445e-05
1.4144,0.56614,0.56618,0.56691,9.466e-06,0.080681,1.0531,4.5789e-07,1.8474e-05
1.4152,0.56614,0.56618,0.56691,9.4781e-06,0.079212,1.0546,4.5336e-07,1.8503e-05
1.416,0.56614,0.56618,0.56691,9.49e-06,0.077756,1.0561,4.4888e-07,1.8531e-05
1.4168,0.56614,0.56618,0.5669,9.5018e-06,0.076313,1.0575,4.4444e-07,1.8559e-05
1.4176,0.56614,0.56617,0.5669,9.5135e-06,0.074882,1.0589,4.4006e-07,1.8587e-05
1.4185,0.56614,0.56617,0.5669,9.5251e-06,0.073463,1.0603,4.3572e-07,1.8615e-05
1.4193,0.56614,0.56617,0.56689,9.5366e-06,0.072058,1.0617,4.3144e-07,1.8642e-05
1.4201,0.56614,0.56617,0.56689,9.548e-06,0.070665,1.0631,4.2721e-07,1.8669e-05
1.4209,0.56614,0.56617,0.56689,9.5593e-06,0.069284,1.0645,4.2303e-07,1.8696e-05
1.4217,0.56614,0.56617,0.56688,9.5705e-06,0.067917,1.0659,4.1891e-07,1.8722e-05
1.4225,0.56614,0.56617,0.56688,9.5816e-06,0.066562,1.0672,4.1484e-07,1.8748e-05
1.4233,0.56614,0.56617,0.56688,9.5926e-06,0.06522,1.0685,4.1083e-07,1.8774e-05
1.4241,0.56614,0.56617,0.56687,9.6034e-06,0.063891,1.0699,4.0687e-07,1.88e-05
1.4249,0.56614,0.56617,0.56687,9.6142e-06,0.062574,1.0712,4.0298e-07,1.8825e-05
1.4257,0.56614,0.56617,0.56687,9.6249e-06,0.061271,1.0725,3.9914e-07,1.8851e-05
1.4265,0.56614,0.56617,0.56687,9.6354e-06,0.05998,1.0738,3.9536e-07,1.8875e-05
1.4273,0.56614,0.56617,0.56686,9.6459e-06,0.058703,1.075,3.9165e-07,1.89e-05
1.4281,0.56614,0.56617,0.56686,9.6562e-06,0.057438,1.0763,3.8799e-07,1.8924e-05
1.4289,0.56614,0.56617,0.56686,9.6664e-06,0.056187,1.0775,3.844e-07,1.8948e-05
1.4297,0.56614,0.56617,0.56685,9.6766e-06,0.054949,1.0788,3.8087e-07,1.8972e-05
1.4305,0.56614,0.56617,0.56685,9.6866e-06,0.053723,1.08,3.7741e-07,1.8996e-05
1.4313,0.56614,0.56617,0.56685,9.6965e-06,0.052511,1.0812,3.7401e-07,1.9019e-05
1.4321,0.56614,0.56617,0.56684,9.7063e-06,0.051312,1.0824,3.7067e-07,1.9042e-05
1.4329,0.56614,0.56617,0.56684,9.716e-06,0.050126,1.0836,3.6741e-07,1.9065e-05
1.4338,0.56614,0.56617,0.56684,9.7256e-06,0.048954,1.0847,3.642e-07,1.9087e-05
1.4346,0.56614,0.56617,0.56683,9.735e-06,0.047795,1.0859,3.6107e-07,1.9109e-05
1.4354,0.56614,0.56616,0.56683,9.7444e-06,0.046649,1.087,3.58e-07,1.9131e-05
1.4362,0.56614,0.56616,0.56683,9.7536e-06,0.045516,1.0881,3.5501e-07,1.9152e-05
1.437,0.56614,0.56616,0.56682,9.7628e-06,0.044397,1.0892,3.5208e-07,1.9174e-05
1.4378,0.56614,0.56616,0.56682,9.7718e-06,0.043291,1.0903,3.4922e-07,1.9194e-05
1.4386,0.56614,0.56616,0.56682,9.7807e-06,0.042198,1.0914,3.4643e-07,1.9215e-05
1.4394,0.56614,0.56616,0.56681,9.7896e-06,0.041119,1.0925,3.4372e-07,1.9235e-05
1.4402,0.56614,0.56616,0.56681,9.7983e-06,0.040053,1.0936,3.4107e-07,1.9255e-05
1.441,0.56614,0.56616,0.56681,9.8069e-06,0.039001,1.0946,3.385e-07,1.9275e-05
1.4418,0.56614,0.56616,0.5668,9.8153e-06,0.037962,1.0956,3.3599e-07,1.9295e-05
1.4426,0.56614,0.56616,0.5668,9.8237e-06,0.036937,1.0967,3.3357e-07,1.9314e-05
1.4434,0.56614,0.56616,0.5668,9.832e-06,0.035926,1.0977,3.3121e-07,1.9333e-05
1.4442,0.56614,0.56616,0.56679,9.8401e-06,0.034928,1.0987,3.2893e-07,1.9351e-05
1.445,0.56614,0.56616,0.56679,9.8481e-06,0.033943,1.0996,3.2672e-07,1.937e-05
1.4458,0.56614,0.56616,0.56679,9.8561e-06,0.032973,1.1006,3.2458e-07,1.9388e-05
1.4466,0.56614,0.56616,0.56678,9.8639e-06,0.032015,1.1015,3.2252e-07,1.9405e-05
1.4474,0.56614,0.56616,0.56678,9.8716e-06,0.031072,1.1025,3.2054e-07,1.9423e-05
1.4483,0.56614,0.56616,0.56677,9.8792e-06,0.030142,1.1034,3.1863e-07,1.944e-05
1.4491,0.56614,0.56616,0.56677,9.8866e-06,0.029227,1.1043,3.1679e-07,1.9456e-05
1.4499,0.56614,0.56616,0.56677,9.894e-06,0.028324,1.1052,3.1503e-07,1.9473e-05
1.4507,0.56614,0.56616,0.56676,9.9012e-06,0.027436,1.1061,3.1335e-07,1.9489e-05
1.4515,0.56614,0.56616,0.56676,9.9084e-06,0.026561,1.107,3.1174e-07,1.9505e-05
1.4523,0.56614,0.56616,0.56676,9.9154e-06,0.025701,1.1078,3.1021e-07,1.9521e-05
1.4531,0.56614,0.56616,0.56675,9.9223e-06,0.024854,1.1087,3.0875e-07,1.9536e-05
1.4539,0.56614,0.56616,0.56675,9.9291e-06,0.024021,1.1095,3.0737e-07,1.9551e-05
1.4547,0.56614,0.56616,0.56675,9.9357e-06,0.023202,1.1103,3.0607e-07,1.9565e-05
1.4555,0.56615,0.56616,0.56674,9.9423e-06,0.022397,1.1111,3.0484e-07,1.958e-05
1.4563,0.56615,0.56616,0.56674,9.9487e-06,0.021605,1.1119,3.0369e-07,1.9594e-05
1.4571,0.56615,0.56616,0.56674,9.9551e-06,0.020828,1.1126,3.0261e-07,1.9608e-05
1.4579,0.56615,0.56616,0.56673,9.9613e-06,0.020065,1.1134,3.0161e-07,1.9621e-05
1.4587,0.56615,0.56616,0.56673,9.9674e-06,0.019315,1.1141,3.0069e-07,1.9634e-05
1.4595,0.56615,0.56616,0.56673,9.9734e-06,0.01858,1.1149,2.9984e-07,1.9647e-05
1.4603,0.56615,0.56615,0.56672,9.9792e-06,0.017859,1.1156,2.9907e-07,1.9659e-05
1.4611,0.56615,0.56615,0.56672,9.985e-06,0.017152,1.1163,2.9838e-07,1.9672e-05
1.4619,0.56615,0.56615,0.56672,9.9906e-06,0.016459,1.117,2.9776e-07,1.9684e-05
1.4628,0.56615,0.56615,0.56671,9.9962e-06,0.015779,1.1176,2.9722e-07,1.9695e-05
1.4636,0.56615,0.56615,0.56671,1.0002e-05,0.015115,1.1183,2.9676e-07,1.9706e-05
1.4644,0.56615,0.56615,0.56671,1.0007e-05,0.014464,1.1189,2.9637e-07,1.9717e-05
1.4652,0.56615,0.56615,0.5667,1.0012e-05,0.013827,1.1196,2.9605e-07,1.9728e-05
1.466,0.56615,0.56615,0.5667,1.0017e-05,0.013205,1.1202,2.9581e-07,1.9738e-05
1.4668,0.56615,0.56615,0.56669,1.0022e-05,0.012596,1.1208,2.9565e-07,1.9748e-05
1.4676,0.56615,0.56615,0.56669,1.0027e-05,0.012002,1.1214,2.9556e-07,1.9758e-05
1.4684,0.56615,0.56615,0.56669,1.0032e-05,0.011422,1.122,2.9554e-07,1.9768e-05
1.4692,0.56615,0.56615,0.56668,1.0036e-05,0.010856,1.1225,2.956e-07,1.9777e-05
1.47,0.56615,0.56615,0.56668,1.0041e-05,0.010305,1.1231,2.9574e-07,1.9786e-05
1.4708,0.56615,0.56615,0.56668,1.0045e-05,0.0097676,1.1236,2.9595e-07,1.9794e-05
1.4716,0.56615,0.56615,0.56667,1.0049e-05,0.0092446,1.1241,2.9623e-07,1.9802e-05
1.4724,0.56615,0.56615,0.56667,1.0053e-05,0.0087358,1.1246,2.9658e-07,1.981e-05
1.4732,0.56615,0.56615,0.56667,1.0057e-05,0.0082414,1.1251,2.9701e-07,1.9818e-05
1.474,0.56615,0.56615,0.56666,1.0061e-05,0.0077613,1.1256,2.9751e-07,1.9825e-05
1.4748,0.56615,0.56615,0.56666,1.0065e-05,0.0072955,1.126,2.9808e-07,1.9832e-05
1.4756,0.56615,0.56615,0.56666,1.0069e-05,0.006844,1.1265,2.9873e-07,1.9839e-05
1.4764,0.56615,0.56615,0.56665,1.0072e-05,0.0064068,1.1269,2.9944e-07,1.9845e-05
1.4773,0.56615,0.56615,0.56665,1.0076e-05,0.005984,1.1273,3.0023e-07,1.9851e-05
1.4781,0.56615,0.56615,0.56664,1.0079e-05,0.0055755,1.1277,3.0109e-07,1.9857e-05
1.4789,0.56615,0.56615,0.56664,1.0082e-05,0.0051815,1.1281,3.0201e-07,1.9862e-05
1.4797,0.56615,0.56615,0.56664,1.0085e-05,0.0048017,1.1285,3.0301e-07,1.9867e-05
1.4805,0.56615,0.56615,0.56663,1.0088e-05,0.0044364,1.1288,3.0408e-07,1.9872e-05
1.4813,0.56615,0.56615,0.56663,1.0091e-05,0.0040855,1.1292,3.0521e-07,1.9877e-05
1.4821,0.56615,0.56615,0.56663,1.0094e-05,0.003749,1.1295,3.0642e-07,1.9881e-05
1.4829,0.56615,0.56615,0.56662,1.0096e-05,0.0034269,1.1298,3.0769e-07,1.9885e-05
1.4837,0.56615,0.56615,0.56662,1.0099e-05,0.0031192,1.1301,3.0903e-07,1.9888e-05
1.4845,0.56615,0.56615,0.56662,1.0101e-05,0.002826,1.1304,3.1044e-07,1.9892e-05
1.4853,0.56615,0.56615,0.56661,1.0103e-05,0.0025472,1.1307,3.1191e-07,1.9895e-05
1.4861,0.56615,0.56615,0.56661,1.0105e-05,0.0022828,1.1309,3.1345e-07,1.9897e-05
1.4869,0.56615,0.56615,0.5666,1.0107e-05,0.0020329,1.1312,3.1505e-07,1.99e-05
1.4877,0.56615,0.56615,0.5666,1.0109e-05,0.0017974,1.1314,3.1672e-07,1.9902e-05
1.4885,0.56615,0.56615,0.5666,1.0111e-05,0.0015765,1.1316,3.1845e-07,1.9904e-05
1.4893,0.56615,0.56615,0.56659,1.0113e-05,0.0013699,1.1318,3.2025e-07,1.9905e-05
1.4901,0.56615,0.56615,0.56659,1.0114e-05,0.0011779,1.132,3.2211e-07,1.9906e-05
1.4909,0.56615,0.56615,0.56659,1.0116e-05,0.0010003,1.1322,3.2403e-07,1.9907e-05
1.4917,0.56615,0.56615,0.56658,1.0117e-05,0.00083728,1.1323,3.2602e-07,1.9908e-05
1.4926,0.56615,0.56615,0.56658,1.0118e-05,0.0006887,1.1325,3.2806e-07,1.9908e-05
1.4934,0.56615,0.56615,0.56658,1.0119e-05,0.00055461,1.1326,3.3017e-07,1.9908e-05
1.4942,0.56615,0.56615,0.56657,1.012e-05,0.00043502,1.1327,3.3233e-07,1.9908e-05
1.495,0.56615,0.56615,0.56657,1.0121e-05,0.00032993,1.1328,3.3456e-07,1.9907e-05
1.4958,0.56615,0.56615,0.56656,1.0121e-05,0.00023934,1.1329,3.3684e-07,1.9906e-05
1.4966,0.56615,0.56615,0.56656,1.0122e-05,0.00016326,1.133,3.3919e-07,1.9905e-05
1.4974,0.56615,0.56615,0.56656,1.0122e-05,0.00010168,1.133,3.4159e-07,1.9903e-05
1.4982,0.56615,0.56615,0.56655,1.0123e-05,5.4616e-05,1.1331,3.4405e-07,1.9901e-05
1.499,0.56615,0.56615,0.56655,1.0123e-05,2.2059e-05,1.1331,3.4656e-07,1.9899e-05
1.4998,0.56615,0.56615,0.56655,1.0123e-05,4.0123e-06,1.1331,3.4913e-07,1.9897e-05
1.5006,0.56615,0.56615,0.56654,1.0123e-05,4.7687e-07,1.1331,3.5175e-07,1.9894e-05
1.5014,0.56615,0.56615,0.56654,1.0123e-05,1.1453e-05,1.1331,3.5443e-07,1.9891e-05
1.5022,0.56615,0.56615,0.56654,1.0123e-05,3.6939e-05,1.133,3.5717e-07,1.9888e-05
1.503,0.56615,0.56615,0.56653,1.0122e-05,7.6936e-05,1.133,3.5995e-07,1.9884e-05
1.5038,0.56615,0.56615,0.56653,1.0122e-05,0.00013144,1.1329,3.6279e-07,1.9881e-05
1.5046,0.56615,0.56615,0.56653,1.0121e-05,0.00020046,1.1328,3.6568e-07,1.9876e-05
1.5054,0.56615,0.56615,0.56652,1.012e-05,0.00028398,1.1328,3.6862e-07,1.9872e-05
1.5062,0.56615,0.56615,0.56652,1.0119e-05,0.000382,1.1327,3.7161e-07,1.9867e-05
1.5071,0.56615,0.56615,0.56651,1.0118e-05,0.00049453,1.1325,3.7465e-07,1.9862e-05
1.5079,0.56615,0.56615,0.56651,1.0117e-05,0.00062155,1.1324,3.7774e-07,1.9857e-05
1.5087,0.56615,0.56615,0.56651,1.0116e-05,0.00076307,1.1323,3.8088e-07,1.9851e-05
1.5095,0.56615,0.56615,0.5665,1.0115e-05,0.00091908,1.1321,3.8407e-07,1.9845e-05
1.5103,0.56615,0.56615,0.5665,1.0113e-05,0.0010896,1.1319,3.873e-07,1.9839e-05
1.5111,0.56615,0.56615,0.5665,1.0112e-05,0.0012746,1.1317,3.9058e-07,1.9833e-05
1.5119,0.56615,0.56615,0.56649,1.011e-05,0.001474,1.1315,3.9391e-07,1.9826e-05
1.5127,0.56615,0.56615,0.56649,1.0108e-05,0.001688,1.1313,3.9728e-07,1.9819e-05
1.5135,0.56615,0.56615,0.56649,1.0106e-05,0.0019164,1.1311,4.0069e-07,1.9812e-05
1.5143,0.56615,0.56615,0.56648,1.0104e-05,0.0021592,1.1308,4.0415e-07,1.9804e-05
1.5151,0.56615,0.56615,0.56648,1.0102e-05,0.0024165,1.1305,4.0765e-07,1.9796e-05
1.5159,0.56615,0.56615,0.56647,1.01e-05,0.0026883,1.1303,4.112e-07,1.9788e-05
1.5167,0.56615,0.56615,0.56647,1.0097e-05,0.0029745,1.13,4.1478e-07,1.978e-05
1.5175,0.56615,0.56615,0.56647,1.0095e-05,0.0032752,1.1297,4.1841e-07,1.9771e-05
1.5183,0.56615,0.56615,0.56646,1.0092e-05,0.0035902,1.1293,4.2207e-07,1.9762e-05
1.5191,0.56615,0.56615,0.56646,1.0089e-05,0.0039197,1.129,4.2578e-07,1.9753e-05
1.5199,0.56615,0.56615,0.56646,1.0086e-05,0.0042636,1.1286,4.2952e-07,1.9743e-05
1.5207,0.56615,0.56615,0.56645,1.0083e-05,0.0046219,1.1283,4.3331e-07,1.9733e-05
1.5216,0.56615,0.56615,0.56645,1.008e-05,0.0049946,1.1279,4.3713e-07,1.9723e-05
1.5224,0.56615,0.56615,0.56645,1.0077e-05,0.0053817,1.1275,4.4098e-07,1.9713e-05
1.5232,0.56615,0.56615,0.56644,1.0074e-05,0.0057832,1.1271,4.4488e-07,1.9702e-05
1.524,0.56615,0.56615,0.56644,1.007e-05,0.006199,1.1267,4.4881e-07,1.9692e-05
1.5248,0.56615,0.56615,0.56643,1.0067e-05,0.0066292,1.1262,4.5277e-07,1.968e-05
1.5256,0.56615,0.56615,0.56643,1.0063e-05,0.0070737,1.1258,4.5677e-07,1.9669e-05
1.5264,0.56615,0.56615,0.56643,1.0059e-05,0.0075325,1.1253,4.608e-07,1.9657e-05
1.5272,0.56615,0.56615,0.56642,1.0055e-05,0.0080057,1.1248,4.6486e-07,1.9645e-05
1.528,0.56615,0.56615,0.56642,1.0051e-05,0.0084931,1.1243,4.6896e-07,1.9633e-05
1.5288,0.56615,0.56615,0.56642,1.0047e-05,0.0089949,1.1238,4.7308e-07,1.962e-05
1.5296,0.56615,0.56615,0.56641,1.0042e-05,0.0095109,1.1233,4.7724e-07,1.9608e-05
1.5304,0.56615,0.56615,0.56641,1.0038e-05,0.010041,1.1228,4.8143e-07,1.9595e-05
1.5312,0.56615,0.56615,0.56641,1.0033e-05,0.010586,1.1222,4.8564e-07,1.9581e-05
1.532,0.56615,0.56616,0.5664,1.0029e-05,0.011145,1.1217,4.8989e-07,1.9568e-05
1.5328,0.56615,0.56616,0.5664,1.0024e-05,0.011718,1.1211,4.9416e-07,1.9554e-05
1.5336,0.56615,0.56616,0.5664,1.0019e-05,0.012305,1.1205,4.9847e-07,1.954e-05
1.5344,0.56615,0.56616,0.56639,1.0014e-05,0.012906,1.1199,5.0279e-07,1.9525e-05
1.5352,0.56615,0.56616,0.56639,1.0009e-05,0.013522,1.1193,5.0715e-07,1.9511e-05
1.5361,0.56615,0.56616,0.56638,1.0004e-05,0.014152,1.1186,5.1153e-07,1.9496e-05
1.5369,0.56615,0.56616,0.56638,9.9984e-06,0.014796,1.118,5.1593e-07,1.9481e-05
1.5377,0.56615,0.56616,0.56638,9.9929e-06,0.015454,1.1173,5.2036e-07,1.9465e-05
1.5385,0.56615,0.56616,0.56637,9.9873e-06,0.016126,1.1166,5.2481e-07,1.945e-05
1.5393,0.56615,0.56616,0.56637,9.9816e-06,0.016812,1.1159,5.2929e-07,1.9434e-05
1.5401,0.56615,0.56616,0.56637,9.9757e-06,0.017513,1.1152,5.3378e-07,1.9418e-05
1.5409,0.56615,0.56616,0.56636,9.9698e-06,0.018227,1.1145,5.383e-07,1.9401e-05
1.5417,0.56615,0.56616,0.56636,9.9637e-06,0.018955,1.1138,5.4284e-07,1.9385e-05
1.5425,0.56615,0.56616,0.56636,9.9575e-06,0.019698,1.113,5.474e-07,1.9368e-05
1.5433,0.56615,0.56616,0.56635,9.9512e-06,0.020454,1.1123,5.5198e-07,1.935e-05
1.5441,0.56615,0.56616,0.56635,9.9448e-06,0.021225,1.1115,5.5658e-07,1.9333e-05
1.5449,0.56614,0.56616,0.56635,9.9383e-06,0.022009,1.1107,5.612e-07,1.9315e-05
1.5457,0.56614,0.56616,0.56634,9.9317e-06,0.022808,1.1099,5.6584e-07,1.9297e-05
1.5465,0.56614,0.56616,0.56634,9.9249e-06,0.02362,1.1091,5.7049e-07,1.9279e-05
1.5473,0.56614,0.56616,0.56634,9.918e-06,0.024446,1.1082,5.7516e-07,1.9261e-05
1.5481,0.56614,0.56616,0.56633,9.9111e-06,0.025286,1.1074,5.7984e-07,1.9242e-05
1.5489,0.56614,0.56616,0.56633,9.904e-06,0.02614,1.1065,5.8454e-07,1.9223e-05
1.5497,0.56614,0.56616,0.56633,9.8967e-06,0.027008,1.1056,5.8926e-07,1.9204e-05
1.5505,0.56614,0.56616,0.56632,9.8894e-06,0.02789,1.1048,5.9399e-07,1.9185e-05
1.5514,0.56614,0.56616,0.56632,9.882e-06,0.028785,1.1039,5.9873e-07,1.9165e-05
1.5522,0.56614,0.56616,0.56632,9.8744e-06,0.029694,1.1029,6.0349e-07,1.9145e-05
1.553,0.56614,0.56616,0.56631,9.8668e-06,0.030617,1.102,6.0826e-07,1.9125e-05
1.5538,0.56614,0.56616,0.56631,9.859e-06,0.031554,1.1011,6.1304e-07,1.9105e-05
1.5546,0.56614,0.56616,0.5663,9.8511e-06,0.032504,1.1001,6.1783e-07,1.9084e-05
1.5554,0.56614,0.56616,0.5663,9.8431e-06,0.033469,1.0991,6.2263e-07,1.9064e-05
1.5562,0.56614,0.56616,0.5663,9.835e-06,0.034446,1.0981,6.2744e-07,1.9042e-05
1.557,0.56614,0.56617,0.56629,9.8267e-06,0.035438,1.0972,6.3226e-07,1.9021e-05
1.5578,0.56614,0.56617,0.56629,9.8184e-06,0.036443,1.0961,6.3709e-07,1.9e-05
1.5586,0.56614,0.56617,0.56629,9.8099e-06,0.037461,1.0951,6.4193e-07,1.8978e-05
1.5594,0.56614,0.56617,0.56628,9.8014e-06,0.038493,1.0941,6.4677e-07,1.8956e-05
1.5602,0.56614,0.56617,0.56628,9.7927e-06,0.039539,1.093,6.5163e-07,1.8934e-05
1.561,0.56614,0.56617,0.56628,9.7839e-06,0.040598,1.092,6.5648e-07,1.8911e-05
1.5618,0.56614,0.56617,0.56627,9.775e-06,0.041671,1.0909,6.6135e-07,1.8889e-05
1.5626,0.56614,0.56617,0.56627,9.766e-06,0.042757,1.0898,6.6622e-07,1.8866e-05
1.5634,0.56614,0.56617,0.56627,9.7569e-06,0.043856,1.0887,6.7109e-07,1.8843e-05
1.5642,0.56614,0.56617,0.56626,9.7477e-06,0.044969,1.0876,6.7597e-07,1.8819e-05
1.565,0.56614,0.56617,0.56626,9.7383e-06,0.046095,1.0864,6.8085e-07,1.8796e-05
1.5659,0.56614,0.56617,0.56626,9.7289e-06,0.047235,1.0853,6.8573e-07,1.8772e-05
1.5667,0.56614,0.56617,0.56625,9.7193e-06,0.048387,1.0841,6.9062e-07,1.8748e-05
1.5675,0.56614,0.56617,0.56625,9.7096e-06,0.049553,1.0829,6.9551e-07,1.8724e-05
1.5683,0.56614,0.56617,0.56625,9.6999e-06,0.050733,1.0818,7.0039e-07,1.8699e-05
1.5691,0.56614,0.56617,0.56624,9.69e-06,0.051925,1.0806,7.0528e-07,1.8675e-05
1.5699,0.56614,0.56617,0.56624,9.68e-06,0.053131,1.0794,7.1017e-07,1.865e-05
1.5707,0.56614,0.56617,0.56624,9.6699e-06,0.05435,1.0781,7.1506e-07,1.8625e-05
1.5715,0.56614,0.56617,0.56623,9.6597e-06,0.055582,1.0769,7.1994e-07,1.8599e-05
1.5723,0.56614,0.56617,0.56623,9.6493e-06,0.056827,1.0756,7.2483e-07,1.8574e-05
1.5731,0.56614,0.56617,0.56623,9.6389e-06,0.058085,1.0744,7.2971e-07,1.8548e-05
1.5739,0.56614,0.56617,0.56622,9.6284e-06,0.059356,1.0731,7.3459e-07,1.8522e-05
1.5747,0.56614,0.56617,0.56622,9.6177e-06,0.06064,1.0718,7.3946e-07,1.8496e-05
1.5755,0.56614,0.56618,0.56622,9.607e-06,0.061938,1.0705,7.4433e-07,1.847e-05
1.5763,0.56614,0.56618,0.56622,9.5961e-06,0.063248,1.0692,7.4919e-07,1.8443e-05
1.5771,0.56614,0.56618,0.56621,9.5852e-06,0.06457,1.0679,7.5405e-07,1.8416e-05
1.5779,0.56614,0.56618,0.56621,9.5741e-06,0.065906,1.0665,7.5891e-07,1.8389e-05
1.5787,0.56614,0.56618,0.56621,9.563e-06,0.067255,1.0652,7.6375e-07,1.8362e-05
1.5795,0.56614,0.56618,0.5662,9.5517e-06,0.068616,1.0638,7.6859e-07,1.8335e-05
1.5804,0.56614,0.56618,0.5662,9.5403e-06,0.06999,1.0624,7.7342e-07,1.8307e-05
1.5812,0.56614,0.56618,0.5662,9.5288e-06,0.071377,1.061,7.7824e-07,1.8279e-05
1.582,0.56614,0.56618,0.56619,9.5172e-06,0.072777,1.0596,7.8305e-07,1.8251e-05
1.5828,0.56614,0.56618,0.56619,9.5055e-06,0.074189,1.0582,7.8785e-07,1.8223e-05
1.5836,0.56614,0.56618,0.56619,9.4937e-06,0.075614,1.0568,7.9264e-07,1.8195e-05
1.5844,0.56614,0.56618,0.56618,9.4818e-06,0.077051,1.0553,7.9742e-07,1.8166e-05
1.5852,0.56614,0.56618,0.56618,9.4698e-06,0.078501,1.0539,8.0219e-07,1.8137e-05
1.586,0.56614,0.56618,0.56618,9.4577e-06,0.079964,1.0524,8.0695e-07,1.8109e-05
1.5868,0.56614,0.56618,0.56617,9.4455e-06,0.081438,1.0509,8.1169e-07,1.8079e-05
1.5876,0.56614,0.56618,0.56617,9.4332e-06,0.082926,1.0494,8.1642e-07,1.805e-05
1.5884,0.56614,0.56618,0.56617,9.4208e-06,0.084425,1.0479,8.2113e-07,1.802e-05
1.5892,0.56614,0.56618,0.56616,9.4083e-06,0.085938,1.0464,8.2583e-07,1.7991e-05
1.59,0.56614,0.56619,0.56616,9.3957e-06,0.087462,1.0449,8.3052e-07,1.7961e-05
1.5908,0.56614,0.56619,0.56616,9.383e-06,0.088999,1.0433,8.3518e-07,1.7931e-05
1.5916,0.56614,0.56619,0.56616,9.3702e-06,0.090547,1.0418,8.3983e-07,1.79e-05
1.5924,0.56614,0.56619,0.56615,9.3572e-06,0.092108,1.0402,8.4447e-07,1.787e-05
1.5932,0.56614,0.56619,0.56615,9.3442e-06,0.093682,1.0386,8.4908e-07,1.7839e-05
1.594,0.56614,0.56619,0.56615,9.3311e-06,0.095267,1.037,8.5368e-07,1.7809e-05
1.5949,0.56614,0.56619,0.56614,9.3179e-06,0.096864,1.0354,8.5826e-07,1.7778e-05
1.5957,0.56614,0.56619,0.56614,9.3046e-06,0.098474,1.0338,8.6281e-07,1.7746e-05
1.5965,0.56614,0.56619,0.56614,9.2912e-06,0.1001,1.0322,8.6735e-07,1.7715e-05
1.5973,0.56614,0.56619,0.56613,9.2777e-06,0.10173,1.0305,8.7186e-07,1.7683e-05
1.5981,0.56614,0.56619,0.56613,9.2641e-06,0.10337,1.0289,8.7635e-07,1.7652e-05
1.5989,0.56614,0.56619,0.56613,9.2504e-06,0.10503,1.0272,8.8082e-07,1.762e-05
1.5997,0.56614,0.56619,0.56613,9.2366e-06,0.1067,1.0256,8.8527e-07,1.7588e-05
1.6005,0.56614,0.56619,0.56612,9.2227e-06,0.10838,1.0239,8.8969e-07,1.7556e-05
1.6013,0.56614,0.56619,0.56612,9.2087e-06,0.11007,1.0222,8.9409e-07,1.7523e-05
1.6021,0.56614,0.56619,0.56612,9.1946e-06,0.11178,1.0205,8.9846e-07,1.7491e-05
1.6029,0.56614,0.56619,0.56611,9.1804e-06,0.11349,1.0187,9.0281e-07,1.7458e-05
1.6037,0.56614,0.5662,0.56611,9.1661e-06,0.11522,1.017,9.0713e-07,1.7425e-05
1.6045,0.56614,0.5662,0.56611,9.1518e-06,0.11696,1.0153,9.1142e-07,1.7392e-05
1.6053,0.56614,0.5662,0.56611,9.1373e-06,0.11871,1.0135,9.1569e-07,1.7359e-05
1.6061,0.56614,0.5662,0.5661,9.1227e-06,0.12047,1.0117,9.1992e-07,1.7326e-05
1.6069,0.56614,0.5662,0.5661,9.1081e-06,0.12225,1.01,9.2413e-07,1.7292e-05
1.6077,0.56614,0.5662,0.5661,9.0934e-06,0.12403,1.0082,9.283e-07,1.7258e-05
1.6085,0.56614,0.5662,0.56609,9.0785e-06,0.12583,1.0064,9.3245e-07,1.7225e-05
1.6093,0.56614,0.5662,0.56609,9.0636e-06,0.12763,1.0045,9.3656e-07,1.7191e-05
1.6102,0.56614,0.5662,0.56609,9.0486e-06,0.12945,1.0027,9.4065e-07,1.7156e-05
1.611,0.56614,0.5662,0.56609,9.0335e-06,0.13128,1.0009,9.447e-07,1.7122e-05
1.6118,0.56614,0.5662,0.56608,9.0182e-06,0.13312,0.99904,9.4871e-07,1.7088e-05
1.6126,0.56614,0.5662,0.56608,9.003e-06,0.13497,0.99719,9.527e-07,1.7053e-05
1.6134,0.56614,0.5662,0.56608,8.9876e-06,0.13684,0.99532,9.5664e-07,1.7018e-05
1.6142,0.56614,0.5662,0.56607,8.9721e-06,0.13871,0.99344,9.6056e-07,1.6984e-05
1.615,0.56614,0.56621,0.56607,8.9565e-06,0.1406,0.99155,9.6443e-07,1.6949e-05
1.6158,0.56614,0.56621,0.56607,8.9409e-06,0.14249,0.98964,9.6827e-07,1.6913e-05
1.6166,0.56614,0.56621,0.56607,8.9251e-06,0.1444,0.98773,9.7208e-07,1.6878e-05
1.6174,0.56614,0.56621,0.56606,8.9093e-06,0.14632,0.98581,9.7584e-07,1.6843e-05
1.6182,0.56614,0.56621,0.56606,8.8934e-06,0.14825,0.98388,9.7957e-07,1.6807e-05
1.619,0.56614,0.56621,0.56606,8.8774e-06,0.15019,0.98193,9.8325e-07,1.6772e-05
1.6198,0.56614,0.56621,0.56606,8.8613e-06,0.15213,0.97998,9.869e-07,1.6736e-05
1.6206,0.56614,0.56621,0.56605,8.8451e-06,0.1541,0.97801,9.9051e-07,1.67e-05
1.6214,0.56614,0.56621,0.56605,8.8289e-06,0.15607,0.97603,9.9407e-07,1.6664e-05
1.6222,0.56614,0.56621,0.56605,8.8125e-06,0.15805,0.97405,9.976e-07,1.6627e-05
1.623,0.56614,0.56621,0.56605,8.7961e-06,0.16004,0.97205,1.0011e-06,1.6591e-05
1.6238,0.56614,0.56621,0.56604,8.7796e-06,0.16204,0.97004,1.0045e-06,1.6555e-05
1.6247,0.56614,0.56621,0.56604,8.763e-06,0.16405,0.96802,1.0079e-06,1.6518e-05
1.6255,0.56614,0.56621,0.56604,8.7463e-06,0.16608,0.966,1.0113e-06,1.6481e-05
1.6263,0.56614,0.56622,0.56603,8.7295e-06,0.16811,0.96396,1.0146e-06,1.6444e-05
1.6271,0.56614,0.56622,0.56603,8.7127e-06,0.17015,0.96191,1.0178e-06,1.6407e-05
1.6279,0.56614,0.56622,0.56603,8.6957e-06,0.17221,0.95985,1.021e-06,1.637e-05
1.6287,0.56614,0.56622,0.56603,8.6787e-06,0.17427,0.95778,1.0242e-06,1.6333e-05
1.6295,0.56614,0.56622,0.56602,8.6616e-06,0.17635,0.9557,1.0273e-06,1.6296e-05
1.6303,0.56614,0.56622,0.56602,8.6444e-06,0.17843,0.95361,1.0304e-06,1.6258e-05
1.6311,0.56614,0.56622,0.56602,8.6272e-06,0.18052,0.95152,1.0334e-06,1.6221e-05
1.6319,0.56614,0.56622,0.56602,8.6098e-06,0.18263,0.94941,1.0364e-06,1.6183e-05
1.6327,0.56614,0.56622,0.56601,8.5924e-06,0.18474,0.94729,1.0393e-06,1.6146e-05
1.6335,0.56614,0.56622,0.56601,8.5749e-06,0.18686,0.94516,1.0422e-06,1.6108e-05
1.6343,0.56614,0.56622,0.56601,8.5573e-06,0.189,0.94302,1.045e-06,1.607e-05
1.6351,0.56614,0.56622,0.56601,8.5397e-06,0.19114,0.94088,1.0478e-06,1.6032e-05
1.6359,0.56614,0.56622,0.56601,8.522e-06,0.19329,0.93872,1.0505e-06,1.5993e-05
1.6367,0.56614,0.56622,0.566,8.5042e-06,0.19545,0.93655,1.0531e-06,1.5955e-05
1.6375,0.56614,0.56623,0.566,8.4863e-06,0.19762,0.93438,1.0557e-06,1.5917e-05
1.6383,0.56614,0.56623,0.566,8.4683e-06,0.19981,0.93219,1.0583e-06,1.5878e-05
1.6392,0.56614,0.56623,0.566,8.4503e-06,0.202,0.93,1.0608e-06,1.584e-05
1.64,0.56614,0.56623,0.56599,8.4322e-06,0.2042,0.92779,1.0632e-06,1.5801e-05
1.6408,0.56614,0.56623,0.56599,8.414e-06,0.2064,0.92558,1.0656e-06,1.5762e-05
1.6416,0.56614,0.56623,0.56599,8.3957e-06,0.20862,0.92336,1.068e-06,1.5723e-05
1.6424,0.56614,0.56623,0.56599,8.3774e-06,0.21085,0.92112,1.0702e-06,1.5685e-05
1.6432,0.56614,0.56623,0.56598,8.359e-06,0.21309,0.91888,1.0725e-06,1.5645e-05
1.644,0.56614,0.56623,0.56598,8.3405e-06,0.21533,0.91663,1.0746e-06,1.5606e-05
1.6448,0.56614,0.56623,0.56598,8.3219e-06,0.21759,0.91437,1.0767e-06,1.5567e-05
1.6456,0.56614,0.56623,0.56598,8.3033e-06,0.21985,0.91211,1.0788e-06,1.5528e-05
1.6464,0.56614,0.56623,0.56598,8.2846e-06,0.22212,0.90983,1.0808e-06,1.5488e-05
1.6472,0.56614,0.56624,0.56597,8.2658e-06,0.2244,0.90754,1.0827e-06,1.5449e-05
1.648,0.56614,0.56624,0.56597,8.247e-06,0.22669,0.90525,1.0845e-06,1.5409e-05
1.6488,0.56614,0.56624,0.56597,8.2281e-06,0.22899,0.90295,1.0864e-06,1.537e-05
1.6496,0.56614,0.56624,0.56597,8.2091e-06,0.2313,0.90064,1.0881e-06,1.533e-05
1.6504,0.56614,0.56624,0.56596,8.1901e-06,0.23361,0.89832,1.0898e-06,1.529e-05
1.6512,0.56614,0.56624,0.56596,8.1709e-06,0.23594,0.89599,1.0914e-06,1.525e-05
1.652,0.56614,0.56624,0.56596,8.1518e-06,0.23827,0.89365,1.093e-06,1.5211e-05
1.6528,0.56614,0.56624,0.56596,8.1325e-06,0.24061,0.89131,1.0945e-06,1.5171e-05
1.6537,0.56614,0.56624,0.56596,8.1132e-06,0.24296,0.88895,1.0959e-06,1.513e-05
1.6545,0.56614,0.56624,0.56595,8.0938e-06,0.24532,0.88659,1.0973e-06,1.509e-05
1.6553,0.56614,0.56624,0.56595,8.0744e-06,0.24768,0.88422,1.0986e-06,1.505e-05
1.6561,0.56614,0.56624,0.56595,8.0549e-06,0.25006,0.88184,1.0998e-06,1.501e-05
1.6569,0.56614,0.56625,0.56595,8.0353e-06,0.25244,0.87946,1.101e-06,1.497e-05
1.6577,0.56614,0.56625,0.56595,8.0156e-06,0.25483,0.87706,1.1022e-06,1.4929e-05
1.6585,0.56614,0.56625,0.56594,7.9959e-06,0.25723,0.87466,1.1032e-06,1.4889e-05
1.6593,0.56614,0.56625,0.56594,7.9762e-06,0.25963,0.87225,1.1042e-06,1.4848e-05
1.6601,0.56613,0.56625,0.56594,7.9563e-06,0.26205,0.86983,1.1051e-06,1.4808e-05
1.6609,0.56613,0.56625,0.56594,7.9364e-06,0.26447,0.86741,1.106e-06,1.4767e-05
1.6617,0.56613,0.56625,0.56594,7.9165e-06,0.2669,0.86497,1.1068e-06,1.4726e-05
1.6625,0.56613,0.56625,0.56593,7.8964e-06,0.26934,0.86253,1.1075e-06,1.4685e-05
1.6633,0.56613,0.56625,0.56593,7.8764e-06,0.27178,0.86008,1.1082e-06,1.4645e-05
1.6641,0.56613,0.56625,0.56593,7.8562e-06,0.27423,0.85763,1.1088e-06,1.4604e-05
1.6649,0.56613,0.56625,0.56593,7.836e-06,0.27669,0.85516,1.1093e-06,1.4563e-05
1.6657,0.56613,0.56625,0.56593,7.8158e-06,0.27916,0.85269,1.1098e-06,1.4522e-05
1.6665,0.56613,0.56626,0.56592,7.7955e-06,0.28164,0.85021,1.1102e-06,1.4481e-05
1.6673,0.56613,0.56626,0.56592,7.7751e-06,0.28412,0.84773,1.1105e-06,1.444e-05
1.6681,0.56613,0.56626,0.56592,7.7547e-06,0.28661,0.84524,1.1108e-06,1.4399e-05
1.669,0.56613,0.56626,0.56592,7.7342e-06,0.2891,0.84274,1.111e-06,1.4357e-05
1.6698,0.56613,0.56626,0.56592,7.7136e-06,0.29161,0.84023,1.1112e-06,1.4316e-05
1.6706,0.56613,0.56626,0.56592,7.693e-06,0.29412,0.83771,1.1112e-06,1.4275e-05
1.6714,0.56613,0.56626,0.56591,7.6724e-06,0.29664,0.83519,1.1113e-06,1.4233e-05
1.6722,0.56613,0.56626,0.56591,7.6517e-06,0.29916,0.83267,1.1112e-06,1.4192e-05
1.673,0.56613,0.56626,0.56591,7.6309e-06,0.30169,0.83013,1.1111e-06,1.4151e-05
1.6738,0.56613,0.56626,0.56591,7.6101e-06,0.30423,0.82759,1.1109e-06,1.4109e-05
1.6746,0.56613,0.56626,0.56591,7.5892e-06,0.30677,0.82504,1.1106e-06,1.4068e-05
1.6754,0.56613,0.56627,0.56591,7.5683e-06,0.30933,0.82249,1.1103e-06,1.4026e-05
1.6762,0.56613,0.56627,0.5659,7.5473e-06,0.31188,0.81993,1.1099e-06,1.3985e-05
1.677,0.56613,0.56627,0.5659,7.5263e-06,0.31445,0.81736,1.1095e-06,1.3943e-05
1.6778,0.56613,0.56627,0.5659,7.5052e-06,0.31702,0.81478,1.109e-06,1.3901e-05
1.6786,0.56613,0.56627,0.5659,7.4841e-06,0.3196,0.8122,1.1084e-06,1.386e-05
1.6794,0.56613,0.56627,0.5659,7.4629e-06,0.32218,0.80962,1.1078e-06,1.3818e-05
1.6802,0.56613,0.56627,0.5659,7.4417e-06,0.32477,0.80702,1.1071e-06,1.3776e-05
1.681,0.56613,0.56627,0.56589,7.4204e-06,0.32737,0.80442,1.1063e-06,1.3735e-05
1.6818,0.56613,0.56627,0.56589,7.3991e-06,0.32997,0.80182,1.1054e-06,1.3693e-05
1.6826,0.56613,0.56627,0.56589,7.3777e-06,0.33258,0.79921,1.1046e-06,1.3651e-05
1.6835,0.56613,0.56627,0.56589,7.3563e-06,0.33519,0.79659,1.1036e-06,1.3609e-05
1.6843,0.56613,0.56627,0.56589,7.3349e-06,0.33781,0.79397,1.1026e-06,1.3567e-05
1.6851,0.56613,0.56628,0.56589,7.3133e-06,0.34044,0.79134,1.1015e-06,1.3525e-05
1.6859,0.56613,0.56628,0.56589,7.2918e-06,0.34307,0.7887,1.1003e-06,1.3483e-05
1.6867,0.56613,0.56628,0.56588,7.2702e-06,0.34571,0.78606,1.0991e-06,1.3441e-05
1.6875,0.56613,0.56628,0.56588,7.2486e-06,0.34835,0.78342,1.0979e-06,1.3399e-05
1.6883,0.56613,0.56628,0.56588,7.2269e-06,0.351,0.78076,1.0965e-06,1.3357e-05
1.6891,0.56613,0.56628,0.56588,7.2051e-06,0.35365,0.77811,1.0952e-06,1.3315e-05
1.6899,0.56613,0.56628,0.56588,7.1834e-06,0.35631,0.77544,1.0937e-06,1.3273e-05
1.6907,0.56613,0.56628,0.56588,7.1616e-06,0.35898,0.77278,1.0922e-06,1.3231e-05
1.6915,0.56613,0.56628,0.56588,7.1397e-06,0.36165,0.7701,1.0906e-06,1.3189e-05
1.6923,0.56613,0.56628,0.56588,7.1178e-06,0.36432,0.76743,1.089e-06,1.3147e-05
1.6931,0.56613,0.56629,0.56587,7.0959e-06,0.36701,0.76474,1.0873e-06,1.3104e-05
1.6939,0.56613,0.56629,0.56587,7.0739e-06,0.36969,0.76205,1.0856e-06,1.3062e-05
1.6947,0.56613,0.56629,0.56587,7.0519e-06,0.37238,0.75936,1.0838e-06,1.302e-05
1.6955,0.56613,0.56629,0.56587,7.0298e-06,0.37508,0.75666,1.082e-06,1.2978e-05
1.6963,0.56613,0.56629,0.56587,7.0078e-06,0.37778,0.75396,1.0801e-06,1.2935e-05
1.6971,0.56613,0.56629,0.56587,6.9856e-06,0.38049,0.75125,1.0781e-06,1.2893e-05
1.698,0.56613,0.56629,0.56587,6.9635e-06,0.3832,0.74854,1.0761e-06,1.2851e-05
1.6988,0.56613,0.56629,0.56587,6.9413e-06,0.38591,0.74582,1.074e-06,1.2809e-05
1.6996,0.56613,0.56629,0.56586,6.919e-06,0.38863,0.7431,1.0719e-06,1.2766e-05
1.7004,0.56613,0.56629,0.56586,6.8968e-06,0.39136,0.74037,1.0698e-06,1.2724e-05
1.7012,0.56613,0.56629,0.56586,6.8745e-06,0.39409,0.73764,1.0676e-06,1.2681e-05
1.702,0.56613,0.5663,0.56586,6.8521e-06,0.39682,0.7349,1.0653e-06,1.2639e-05
1.7028,0.56613,0.5663,0.56586,6.8298e-06,0.39956,0.73216,1.063e-06,1.2597e-05
1.7036,0.56613,0.5663,0.56586,6.8074e-06,0.4023,0.72942,1.0606e-06,1.2554e-05
1.7044,0.56613,0.5663,0.56586,6.7849e-06,0.40504,0.72667,1.0582e-06,1.2512e-05
1.7052,0.56613,0.5663,0.56586,6.7625e-06,0.4078,0.72392,1.0558e-06,1.2469e-05
1.706,0.56613,0.5663,0.56586,6.74e-06,0.41055,0.72116,1.0533e-06,1.2427e-05
1.7068,0.56613,0.5663,0.56585,6.7174e-06,0.41331,0.7184,1.0508e-06,1.2384e-05
1.7076,0.56613,0.5663,0.56585,6.6949e-06,0.41607,0.71564,1.0482e-06,1.2342e-05
1.7084,0.56613,0.5663,0.56585,6.6723e-06,0.41884,0.71287,1.0456e-06,1.2299e-05
1.7092,0.56613,0.5663,0.56585,6.6497e-06,0.42161,0.7101,1.0429e-06,1.2256e-05
1.71,0.56613,0.5663,0.56585,6.627e-06,0.42438,0.70732,1.0402e-06,1.2214e-05
1.7108,0.56613,0.56631,0.56585,6.6044e-06,0.42716,0.70454,1.0375e-06,1.2171e-05
1.7116,0.56613,0.56631,0.56585,6.5817e-06,0.42994,0.70176,1.0347e-06,1.2129e-05
1.7125,0.56613,0.56631,0.56585,6.5589e-06,0.43272,0.69897,1.0319e-06,1.2086e-05
1.7133,0.56613,0.56631,0.56585,6.5362e-06,0.43551,0.69618,1.029e-06,1.2043e-05
1.7141,0.56613,0.56631,0.56585,6.5134e-06,0.4383,0.69339,1.0261e-06,1.2001e-05
1.7149,0.56613,0.56631,0.56585,6.4906e-06,0.4411,0.6906,1.0232e-06,1.1958e-05
1.7157,0.56613,0.56631,0.56585,6.4678e-06,0.44389,0.6878,1.0203e-06,1.1915e-05
1.7165,0.56613,0.56631,0.56584,6.445e-06,0.44669,0.68499,1.0173e-06,1.1873e-05
1.7173,0.56613,0.56631,0.56584,6.4221e-06,0.4495,0.68219,1.0143e-06,1.183e-05
1.7181,0.56613,0.56631,0.56584,6.3992e-06,0.45231,0.67938,1.0112e-06,1.1787e-05
1.7189,0.56613,0.56631,0.56584,6.3763e-06,0.45512,0.67657,1.0082e-06,1.1744e-05
1.7197,0.56613,0.56632,0.56584,6.3534e-06,0.45793,0.67375,1.0051e-06,1.1702e-05
1.7205,0.56613,0.56632,0.56584,6.3304e-06,0.46074,0.67094,1.002e-06,1.1659e-05
1.7213,0.56613,0.56632,0.56584,6.3074e-06,0.46356,0.66812,9.9884e-07,1.1616e-05
1.7221,0.56613,0.56632,0.56584,6.2845e-06,0.46638,0.6653,9.9568e-07,1.1573e-05
1.7229,0.56613,0.56632,0.56584,6.2614e-06,0.46921,0.66247,9.925e-07,1.153e-05
1.7237,0.56613,0.56632,0.56584,6.2384e-06,0.47203,0.65964,9.8929e-07,1.1488e-05
1.7245,0.56613,0.56632,0.56584,6.2154e-06,0.47486,0.65681,9.8607e-07,1.1445e-05
1.7253,0.56613,0.56632,0.56584,6.1923e-06,0.47769,0.65398,9.8284e-07,1.1402e-05
1.7261,0.56612,0.56632,0.56584,6.1692e-06,0.48052,0.65115,9.7958e-07,1.1359e-05
1.7269,0.56612,0.56632,0.56584,6.1461e-06,0.48336,0.64831,9.7632e-07,1.1316e-05
1.7278,0.56612,0.56633,0.56584,6.123e-06,0.4862,0.64547,9.7303e-07,1.1273e-05
1.7286,0.56612,0.56633,0.56583,6.0999e-06,0.48904,0.64263,9.6974e-07,1.123e-05
1.7294,0.56612,0.56633,0.56583,6.0768e-06,0.49188,0.63979,9.6644e-07,1.1187e-05
1.7302,0.56612,0.56633,0.56583,6.0536e-06,0.49472,0.63695,9.6313e-07,1.1144e-05
1.731,0.56612,0.56633,0.56583,6.0305e-06,0.49756,0.6341,9.598e-07,1.1101e-05
1.7318,0.56612,0.56633,0.56583,6.0073e-06,0.50041,0.63125,9.5648e-07,1.1058e-05
1.7326,0.56612,0.56633,0.56583,5.9841e-06,0.50326,0.6284,9.5315e-07,1.1015e-05
1.7334,0.56612,0.56633,0.56583,5.9609e-06,0.50611,0.62555,9.4981e-07,1.0972e-05
1.7342,0.56612,0.56633,0.56583,5.9377e-06,0.50896,0.6227,9.4647e-07,1.0929e-05
1.735,0.56612,0.56633,0.56583,5.9145e-06,0.51182,0.61985,9.4313e-07,1.0886e-05
1.7358,0.56612,0.56633,0.56583,5.8913e-06,0.51467,0.61699,9.3979e-07,1.0843e-05
1.7366,0.56612,0.56634,0.56583,5.868e-06,0.51753,0.61414,9.3646e-07,1.08e-05
1.7374,0.56612,0.56634,0.56583,5.8448e-06,0.52038,0.61128,9.3312e-07,1.0756e-05
1.7382,0.56612,0.56634,0.56583,5.8215e-06,0.52324,0.60842,9.2979e-07,1.0713e-05
1.739,0.56612,0.56634,0.56583,5.7983e-06,0.5261,0.60556,9.2647e-07,1.067e-05
1.7398,0.56612,0.56634,0.56583,5.775e-06,0.52896,0.6027,9.2315e-07,1.0627e-05
1.7406,0.56612,0.56634,0.56583,5.7517e-06,0.53182,0.59984,9.1985e-07,1.0584e-05
1.7414,0.56612,0.56634,0.56583,5.7285e-06,0.53468,0.59697,9.1655e-07,1.054e-05
1.7423,0.56612,0.56634,0.56583,5.7052e-06,0.53755,0.59411,9.1327e-07,1.0497e-05
1.7431,0.56612,0.56634,0.56583,5.6819e-06,0.54041,0.59125,9.1e-07,1.0454e-05
1.7439,0.56612,0.56634,0.56583,5.6586e-06,0.54328,0.58838,9.0674e-07,1.0411e-05
1.7447,0.56612,0.56635,0.56583,5.6353e-06,0.54614,0.58552,9.035e-07,1.0367e-05
1.7455,0.56612,0.56635,0.56583,5.6121e-06,0.54901,0.58265,9.0027e-07,1.0324e-05
1.7463,0.56612,0.56635,0.56583,5.5888e-06,0.55187,0.57978,8.9707e-07,1.028e-05
1.7471,0.56612,0.56635,0.56583,5.5655e-06,0.55474,0.57692,8.9388e-07,1.0237e-05
1.7479,0.56612,0.56635,0.56583,5.5422e-06,0.55761,0.57405,8.9072e-07,1.0194e-05
1.7487,0.56612,0.56635,0.56583,5.5189e-06,0.56047,0.57118,8.8758e-07,1.015e-05
1.7495,0.56612,0.56635,0.56583,5.4956e-06,0.56334,0.56832,8.8446e-07,1.0107e-05
1.7503,0.56612,0.56635,0.56583,5.4723e-06,0.56621,0.56545,8.8137e-07,1.0063e-05
1.7511,0.56612,0.56635,0.56583,5.449e-06,0.56908,0.56258,8.7831e-07,1.002e-05
1.7519,0.56612,0.56635,0.56583,5.4258e-06,0.57194,0.55971,8.7527e-07,9.9762e-06
1.7527,0.56612,0.56636,0.56583,5.4025e-06,0.57481,0.55685,8.7227e-07,9.9327e-06
1.7535,0.56612,0.56636,0.56583,5.3792e-06,0.57768,0.55398,8.6929e-07,9.8891e-06
1.7543,0.56612,0.56636,0.56583,5.3559e-06,0.58054,0.55111,8.6635e-07,9.8455e-06
1.7551,0.56612,0.56636,0.56583,5.3327e-06,0.58341,0.54825,8.6344e-07,9.8019e-06
1.7559,0.56612,0.56636,0.56583,5.3094e-06,0.58627,0.54538,8.6057e-07,9.7582e-06
1.7568,0.56612,0.56636,0.56583,5.2861e-06,0.58914,0.54252,8.5774e-07,9.7146e-06
1.7576,0.56612,0.56636,0.56583,5.2629e-06,0.592,0.53965,8.5494e-07,9.6709e-06
1.7584,0.56612,0.56636,0.56583,5.2397e-06,0.59487,0.53679,8.5218e-07,9.6271e-06
1.7592,0.56612,0.56636,0.56583,5.2164e-06,0.59773,0.53393,8.4946e-07,9.5834e-06
1.76,0.56612,0.56636,0.56583,5.1932e-06,0.60059,0.53106,8.4678e-07,9.5396e-06
1.7608,0.56612,0.56636,0.56583,5.17e-06,0.60346,0.5282,8.4415e-07,9.4958e-06
1.7616,0.56612,0.56637,0.56583,5.1468e-06,0.60632,0.52534,8.4155e-07,9.452e-06
1.7624,0.56612,0.56637,0.56583,5.1236e-06,0.60918,0.52248,8.3901e-07,9.4082e-06
1.7632,0.56612,0.56637,0.56583,5.1004e-06,0.61204,0.51963,8.3651e-07,9.3643e-06
1.764,0.56612,0.56637,0.56583,5.0772e-06,0.61489,0.51677,8.3406e-07,9.3204e-06
1.7648,0.56612,0.56637,0.56583,5.0541e-06,0.61775,0.51391,8.3166e-07,9.2765e-06
1.7656,0.56612,0.56637,0.56583,5.0309e-06,0.6206,0.51106,8.293e-07,9.2325e-06
1.7664,0.56612,0.56637,0.56583,5.0078e-06,0.62346,0.50821,8.27e-07,9.1886e-06
1.7672,0.56612,0.56637,0.56583,4.9847e-06,0.62631,0.50536,8.2475e-07,9.1446e-06
1.768,0.56612,0.56637,0.56583,4.9616e-06,0.62916,0.50251,8.2256e-07,9.1006e-06
1.7688,0.56612,0.56637,0.56583,4.9385e-06,0.63201,0.49966,8.2042e-07,9.0565e-06
1.7696,0.56612,0.56638,0.56583,4.9154e-06,0.63486,0.49681,8.1833e-07,9.0125e-06
1.7704,0.56612,0.56638,0.56583,4.8923e-06,0.6377,0.49397,8.163e-07,8.9684e-06
1.7713,0.56612,0.56638,0.56583,4.8693e-06,0.64054,0.49112,8.1433e-07,8.9242e-06
1.7721,0.56612,0.56638,0.56583,4.8463e-06,0.64339,0.48828,8.1242e-07,8.8801e-06
1.7729,0.56612,0.56638,0.56584,4.8233e-06,0.64623,0.48544,8.1057e-07,8.8359e-06
1.7737,0.56612,0.56638,0.56584,4.8003e-06,0.64906,0.48261,8.0878e-07,8.7918e-06
1.7745,0.56612,0.56638,0.56584,4.7773e-06,0.6519,0.47977,8.0705e-07,8.7475e-06
1.7753,0.56612,0.56638,0.56584,4.7543e-06,0.65473,0.47694,8.0538e-07,8.7033e-06
1.7761,0.56612,0.56638,0.56584,4.7314e-06,0.65756,0.47411,8.0378e-07,8.6591e-06
1.7769,0.56612,0.56638,0.56584,4.7085e-06,0.66039,0.47128,8.0224e-07,8.6148e-06
1.7777,0.56612,0.56638,0.56584,4.6856e-06,0.66322,0.46846,8.0076e-07,8.5705e-06
1.7785,0.56612,0.56639,0.56584,4.6627e-06,0.66604,0.46564,7.9935e-07,8.5261e-06
1.7793,0.56612,0.56639,0.56584,4.6399e-06,0.66887,0.46282,7.9801e-07,8.4818e-06
1.7801,0.56612,0.56639,0.56584,4.6171e-06,0.67168,0.46,7.9674e-07,8.4374e-06
1.7809,0.56612,0.56639,0.56584,4.5943e-06,0.6745,0.45718,7.9553e-07,8.393e-06
1.7817,0.56612,0.56639,0.56584,4.5715e-06,0.67731,0.45437,7.944e-07,8.3486e-06
1.7825,0.56612,0.56639,0.56584,4.5488e-06,0.68012,0.45156,7.9333e-07,8.3042e-06
1.7833,0.56612,0.56639,0.56584,4.526e-06,0.68293,0.44876,7.9234e-07,8.2597e-06
1.7841,0.56612,0.56639,0.56584,4.5033e-06,0.68574,0.44595,7.9142e-07,8.2153e-06
1.7849,0.56612,0.56639,0.56585,4.4807e-06,0.68854,0.44315,7.9056e-07,8.1708e-06
1.7857,0.56612,0.56639,0.56585,4.458e-06,0.69134,0.44036,7.8978e-07,8.1263e-06
1.7866,0.56612,0.56639,0.56585,4.4354e-06,0.69413,0.43756,7.8908e-07,8.0817e-06
1.7874,0.56612,0.5664,0.56585,4.4128e-06,0.69692,0.43477,7.8845e-07,8.0372e-06
1.7882,0.56612,0.5664,0.56585,4.3903e-06,0.69971,0.43198,7.8789e-07,7.9926e-06
1.789,0.56612,0.5664,0.56585,4.3677e-06,0.7025,0.4292,7.8741e-07,7.948e-06
1.7898,0.56612,0.5664,0.56585,4.3452e-06,0.70528,0.42642,7.87e-07,7.9034e-06
1.7906,0.56612,0.5664,0.56585,4.3227e-06,0.70806,0.42365,7.8667e-07,7.8588e-06
1.7914,0.56612,0.5664,0.56585,4.3003e-06,0.71083,0.42087,7.8641e-07,7.8142e-06
1.7922,0.56611,0.5664,0.56585,4.2779e-06,0.7136,0.4181,7.8623e-07,7.7696e-06
1.793,0.56611,0.5664,0.56585,4.2555e-06,0.71637,0.41534,7.8613e-07,7.7249e-06
1.7938,0.56611,0.5664,0.56585,4.2332e-06,0.71913,0.41258,7.8611e-07,7.6802e-06
1.7946,0.56611,0.5664,0.56586,4.2109e-06,0.72189,0.40982,7.8616e-07,7.6356e-06
1.7954,0.56611,0.56641,0.56586,4.1886e-06,0.72465,0.40707,7.8629e-07,7.5909e-06
1.7962,0.56611,0.56641,0.56586,4.1663e-06,0.7274,0.40432,7.865e-07,7.5462e-06
1.797,0.56611,0.56641,0.56586,4.1441e-06,0.73015,0.40157,7.8679e-07,7.5015e-06
1.7978,0.56611,0.56641,0.56586,4.1219e-06,0.73289,0.39883,7.8716e-07,7.4567e-06
1.7986,0.56611,0.56641,0.56586,4.0998e-06,0.73563,0.39609,7.876e-07,7.412e-06
1.7994,0.56611,0.56641,0.56586,4.0777e-06,0.73836,0.39336,7.8813e-07,7.3673e-06
1.8002,0.56611,0.56641,0.56586,4.0556e-06,0.74109,0.39063,7.8873e-07,7.3226e-06
1.8011,0.56611,0.56641,0.56586,4.0336e-06,0.74382,0.38791,7.8941e-07,7.2778e-06
1.8019,0.56611,0.56641,0.56587,4.0116e-06,0.74654,0.38519,7.9018e-07,7.2331e-06
1.8027,0.56611,0.56641,0.56587,3.9897e-06,0.74926,0.38248,7.9102e-07,7.1883e-06
1.8035,0.56611,0.56641,0.56587,3.9678e-06,0.75197,0.37977,7.9194e-07,7.1436e-06
1.8043,0.56611,0.56642,0.56587,3.9459e-06,0.75467,0.37706,7.9294e-07,7.0988e-06
1.8051,0.56611,0.56642,0.56587,3.9241e-06,0.75738,0.37436,7.9402e-07,7.0541e-06
1.8059,0.56611,0.56642,0.56587,3.9023e-06,0.76007,0.37167,7.9518e-07,7.0093e-06
1.8067,0.56611,0.56642,0.56587,3.8805e-06,0.76277,0.36898,7.9642e-07,6.9646e-06
1.8075,0.56611,0.56642,0.56587,3.8588e-06,0.76545,0.3663,7.9773e-07,6.9199e-06
1.8083,0.56611,0.56642,0.56588,3.8371e-06,0.76814,0.36362,7.9913e-07,6.8751e-06
1.8091,0.56611,0.56642,0.56588,3.8155e-06,0.77081,0.36094,8.006e-07,6.8304e-06
1.8099,0.56611,0.56642,0.56588,3.7939e-06,0.77348,0.35827,8.0215e-07,6.7857e-06
1.8107,0.56611,0.56642,0.56588,3.7724e-06,0.77615,0.35561,8.0378e-07,6.741e-06
1.8115,0.56611,0.56642,0.56588,3.7509e-06,0.77881,0.35295,8.0549e-07,6.6963e-06
1.8123,0.56611,0.56642,0.56588,3.7294e-06,0.78147,0.3503,8.0727e-07,6.6516e-06
1.8131,0.56611,0.56643,0.56588,3.708e-06,0.78412,0.34765,8.0914e-07,6.6069e-06
1.8139,0.56611,0.56643,0.56588,3.6867e-06,0.78676,0.34501,8.1108e-07,6.5623e-06
1.8147,0.56611,0.56643,0.56589,3.6654e-06,0.7894,0.34237,8.1309e-07,6.5177e-06
1.8156,0.56611,0.56643,0.56589,3.6441e-06,0.79203,0.33974,8.1518e-07,6.473e-06
1.8164,0.56611,0.56643,0.56589,3.6229e-06,0.79466,0.33712,8.1735e-07,6.4284e-06
1.8172,0.56611,0.56643,0.56589,3.6017e-06,0.79728,0.3345,8.1959e-07,6.3839e-06
1.818,0.56611,0.56643,0.56589,3.5806e-06,0.7999,0.33189,8.2191e-07,6.3393e-06
1.8188,0.56611,0.56643,0.56589,3.5595e-06,0.80251,0.32928,8.243e-07,6.2948e-06
1.8196,0.56611,0.56643,0.5659,3.5385e-06,0.80511,0.32668,8.2676e-07,6.2503e-06
1.8204,0.56611,0.56643,0.5659,3.5175e-06,0.80771,0.32408,8.2929e-07,6.2058e-06
1.8212,0.56611,0.56643,0.5659,3.4966e-06,0.8103,0.32149,8.319e-07,6.1613e-06
1.822,0.56611,0.56644,0.5659,3.4758e-06,0.81289,0.31891,8.3458e-07,6.1169e-06
1.8228,0.56611,0.56644,0.5659,3.4549e-06,0.81547,0.31634,8.3733e-07,6.0725e-06
1.8236,0.56611,0.56644,0.5659,3.4342e-06,0.81804,0.31377,8.4015e-07,6.0282e-06
1.8244,0.56611,0.56644,0.5659,3.4135e-06,0.8206,0.31121,8.4304e-07,5.9839e-06
1.8252,0.56611,0.56644,0.56591,3.3928e-06,0.82316,0.30865,8.46e-07,5.9396e-06
1.826,0.56611,0.56644,0.56591,3.3722e-06,0.82572,0.3061,8.4903e-07,5.8954e-06
1.8268,0.56611,0.56644,0.56591,3.3516e-06,0.82826,0.30356,8.5212e-07,5.8512e-06
1.8276,0.56611,0.56644,0.56591,3.3311e-06,0.8308,0.30102,8.5528e-07,5.807e-06
1.8284,0.56611,0.56644,0.56591,3.3107e-06,0.83334,0.29849,8.5851e-07,5.7629e-06
1.8292,0.56611,0.56644,0.56591,3.2903e-06,0.83586,0.29597,8.618e-07,5.7188e-06
1.8301,0.56611,0.56644,0.56592,3.27e-06,0.83838,0.29345,8.6515e-07,5.6748e-06
1.8309,0.56611,0.56644,0.56592,3.2497e-06,0.84089,0.29094,8.6857e-07,5.6308e-06
1.8317,0.56611,0.56645,0.56592,3.2295e-06,0.8434,0.28844,8.7205e-07,5.5869e-06
1.8325,0.56611,0.56645,0.56592,3.2093e-06,0.8459,0.28595,8.7559e-07,5.5431e-06
1.8333,0.56611,0.56645,0.56592,3.1892e-06,0.84839,0.28346,8.7919e-07,5.4993e-06
1.8341,0.56611,0.56645,0.56593,3.1692e-06,0.85087,0.28098,8.8285e-07,5.4555e-06
1.8349,0.56611,0.56645,0.56593,3.1492e-06,0.85335,0.27851,8.8656e-07,5.4118e-06
1.8357,0.56611,0.56645,0.56593,3.1293e-06,0.85582,0.27604,8.9034e-07,5.3682e-06
1.8365,0.56611,0.56645,0.56593,3.1094e-06,0.85828,0.27358,8.9417e-07,5.3247e-06
1.8373,0.56611,0.56645,0.56593,3.0896e-06,0.86073,0.27113,8.9805e-07,5.2812e-06
1.8381,0.56611,0.56645,0.56593,3.0699e-06,0.86318,0.26869,9.0199e-07,5.2378e-06
1.8389,0.56611,0.56645,0.56594,3.0502e-06,0.86562,0.26626,9.0598e-07,5.1944e-06
1.8397,0.56611,0.56645,0.56594,3.0306e-06,0.86805,0.26383,9.1002e-07,5.1511e-06
1.8405,0.56611,0.56646,0.56594,3.011e-06,0.87047,0.26141,9.1412e-07,5.1079e-06
1.8413,0.56611,0.56646,0.56594,2.9915e-06,0.87289,0.259,9.1826e-07,5.0648e-06
1.8421,0.56611,0.56646,0.56594,2.9721e-06,0.8753,0.25659,9.2245e-07,5.0217e-06
1.8429,0.56611,0.56646,0.56595,2.9527e-06,0.8777,0.2542,9.2669e-07,4.9788e-06
1.8437,0.56611,0.56646,0.56595,2.9334e-06,0.88009,0.25181,9.3097e-07,4.9359e-06
1.8445,0.56611,0.56646,0.56595,2.9142e-06,0.88247,0.24943,9.353e-07,4.8931e-06
1.8454,0.56611,0.56646,0.56595,2.895e-06,0.88485,0.24706,9.3967e-07,4.8504e-06
1.8462,0.56611,0.56646,0.56595,2.8759e-06,0.88722,0.24469,9.4408e-07,4.8077e-06
1.847,0.56611,0.56646,0.56596,2.8569e-06,0.88958,0.24234,9.4854e-07,4.7652e-06
1.8478,0.56611,0.56646,0.56596,2.8379e-06,0.89193,0.23999,9.5303e-07,4.7228e-06
1.8486,0.56611,0.56646,0.56596,2.819e-06,0.89427,0.23765,9.5757e-07,4.6804e-06
1.8494,0.56611,0.56646,0.56596,2.8001e-06,0.89661,0.23532,9.6214e-07,4.6382e-06
1.8502,0.56611,0.56647,0.56597,2.7814e-06,0.89893,0.233,9.6674e-07,4.596e-06
1.851,0.56611,0.56647,0.56597,2.7627e-06,0.90125,0.23068,9.7138e-07,4.554e-06
1.8518,0.56611,0.56647,0.56597,2.744e-06,0.90356,0.22838,9.7605e-07,4.512e-06
1.8526,0.56611,0.56647,0.56597,2.7255e-06,0.90586,0.22608,9.8076e-07,4.4702e-06
1.8534,0.56611,0.56647,0.56597,2.707e-06,0.90815,0.2238,9.8549e-07,4.4285e-06
1.8542,0.56611,0.56647,0.56598,2.6886e-06,0.91043,0.22152,9.9026e-07,4.3869e-06
1.855,0.56611,0.56647,0.56598,2.6702e-06,0.91271,0.21925,9.9505e-07,4.3454e-06
1.8558,0.56611,0.56647,0.56598,2.6519e-06,0.91497,0.21699,9.9987e-07,4.304e-06
1.8566,0.56611,0.56647,0.56598,2.6337e-06,0.91723,0.21474,1.0047e-06,4.2627e-06
1.8574,0.56611,0.56647,0.56598,2.6156e-06,0.91948,0.21249,1.0096e-06,4.2216e-06
1.8582,0.56611,0.56647,0.56599,2.5975e-06,0.92172,0.21026,1.0145e-06,4.1805e-06
1.859,0.56611,0.56647,0.56599,2.5795e-06,0.92395,0.20803,1.0194e-06,4.1397e-06
1.8599,0.56611,0.56648,0.56599,2.5616e-06,0.92617,0.20582,1.0243e-06,4.0989e-06
1.8607,0.56611,0.56648,0.56599,2.5438e-06,0.92838,0.20361,1.0293e-06,4.0582e-06
1.8615,0.56611,0.56648,0.566,2.526e-06,0.93058,0.20141,1.0342e-06,4.0177e-06
1.8623,0.56611,0.56648,0.566,2.5083e-06,0.93277,0.19923,1.0392e-06,3.9774e-06
1.8631,0.56611,0.56648,0.566,2.4907e-06,0.93495,0.19705,1.0442e-06,3.9371e-06
1.8639,0.56611,0.56648,0.566,2.4731e-06,0.93713,0.19488,1.0492e-06,3.897e-06
1.8647,0.56611,0.56648,0.56601,2.4556e-06,0.93929,0.19272,1.0542e-06,3.8571e-06
1.8655,0.56611,0.56648,0.56601,2.4382e-06,0.94145,0.19057,1.0593e-06,3.8172e-06
1.8663,0.56611,0.56648,0.56601,2.4209e-06,0.94359,0.18843,1.0643e-06,3.7776e-06
1.8671,0.56611,0.56648,0.56601,2.4037e-06,0.94573,0.1863,1.0693e-06,3.738e-06
1.8679,0.56611,0.56648,0.56602,2.3865e-06,0.94785,0.18418,1.0744e-06,3.6987e-06
1.8687,0.56611,0.56648,0.56602,2.3694e-06,0.94997,0.18207,1.0794e-06,3.6594e-06
1.8695,0.56611,0.56648,0.56602,2.3524e-06,0.95207,0.17997,1.0845e-06,3.6204e-06
1.8703,0.56611,0.56649,0.56602,2.3355e-06,0.95417,0.17788,1.0896e-06,3.5815e-06
1.8711,0.56611,0.56649,0.56603,2.3187e-06,0.95625,0.1758,1.0946e-06,3.5427e-06
1.8719,0.56611,0.56649,0.56603,2.3019e-06,0.95833,0.17372,1.0997e-06,3.5041e-06
1.8727,0.56611,0.56649,0.56603,2.2852e-06,0.9604,0.17166,1.1047e-06,3.4657e-06
1.8735,0.56611,0.56649,0.56603,2.2686e-06,0.96245,0.16961,1.1098e-06,3.4274e-06
1.8744,0.56611,0.56649,0.56604,2.2521e-06,0.9645,0.16757,1.1148e-06,3.3893e-06
1.8752,0.56611,0.56649,0.56604,2.2356e-06,0.96653,0.16554,1.1199e-06,3.3514e-06
1.876,0.56611,0.56649,0.56604,2.2193e-06,0.96856,0.16352,1.1249e-06,3.3136e-06
1.8768,0.56611,0.56649,0.56604,2.203e-06,0.97058,0.16151,1.1299e-06,3.2761e-06
1.8776,0.56611,0.56649,0.56605,2.1868e-06,0.97258,0.15951,1.1349e-06,3.2386e-06
1.8784,0.56611,0.56649,0.56605,2.1707e-06,0.97457,0.15752,1.1399e-06,3.2014e-06
1.8792,0.56611,0.56649,0.56605,2.1546e-06,0.97656,0.15554,1.1449e-06,3.1644e-06
1.88,0.56611,0.5665,0.56605,2.1387e-06,0.97853,0.15358,1.1499e-06,3.1275e-06
1.8808,0.56611,0.5665,0.56606,2.1228e-06,0.9805,0.15162,1.1548e-06,3.0908e-06
1.8816,0.56611,0.5665,0.56606,2.107e-06,0.98245,0.14967,1.1598e-06,3.0543e-06
1.8824,0.56611,0.5665,0.56606,2.0913e-06,0.98439,0.14773,1.1647e-06,3.018e-06
1.8832,0.56611,0.5665,0.56606,2.0757e-06,0.98632,0.14581,1.1696e-06,2.9819e-06
1.884,0.56611,0.5665,0.56607,2.0602e-06,0.98824,0.14389,1.1744e-06,2.946e-06
1.8848,0.56611,0.5665,0.56607,2.0448e-06,0.99015,0.14199,1.1793e-06,2.9102e-06
1.8856,0.56611,0.5665,0.56607,2.0294e-06,0.99205,0.1401,1.1841e-06,2.8747e-06
1.8864,0.56611,0.5665,0.56608,2.0141e-06,0.99394,0.13821,1.1889e-06,2.8394e-06
1.8872,0.56611,0.5665,0.56608,1.999e-06,0.99581,0.13634,1.1937e-06,2.8042e-06
1.888,0.56611,0.5665,0.56608,1.9839e-06,0.99768,0.13448,1.1985e-06,2.7693e-06
1.8889,0.56611,0.5665,0.56608,1.9689e-06,0.99953,0.13263,1.2032e-06,2.7346e-06
1.8897,0.56611,0.5665,0.56609,1.954e-06,1.0014,0.1308,1.2079e-06,2.7e-06
1.8905,0.56611,0.5665,0.56609,1.9391e-06,1.0032,0.12897,1.2125e-06,2.6657e-06
1.8913,0.56611,0.56651,0.56609,1.9244e-06,1.005,0.12715,1.2172e-06,2.6316e-06
1.8921,0.56611,0.56651,0.56609,1.9097e-06,1.0068,0.12535,1.2218e-06,2.5977e-06
1.8929,0.56611,0.56651,0.5661,1.8952e-06,1.0086,0.12356,1.2263e-06,2.5641e-06
1.8937,0.56611,0.56651,0.5661,1.8807e-06,1.0104,0.12177,1.2308e-06,2.5306e-06
1.8945,0.56611,0.56651,0.5661,1.8663e-06,1.0122,0.12,1.2353e-06,2.4973e-06
1.8953,0.56611,0.56651,0.56611,1.852e-06,1.014,0.11824,1.2398e-06,2.4643e-06
1.8961,0.56611,0.56651,0.56611,1.8379e-06,1.0157,0.1165,1.2442e-06,2.4315e-06
1.8969,0.56611,0.56651,0.56611,1.8237e-06,1.0175,0.11476,1.2486e-06,2.3989e-06
1.8977,0.56611,0.56651,0.56611,1.8097e-06,1.0192,0.11304,1.2529e-06,2.3666e-06
1.8985,0.56611,0.56651,0.56612,1.7958e-06,1.0209,0.11132,1.2572e-06,2.3345e-06
1.8993,0.56611,0.56651,0.56612,1.782e-06,1.0226,0.10962,1.2614e-06,2.3026e-06
1.9001,0.56611,0.56651,0.56612,1.7682e-06,1.0243,0.10793,1.2656e-06,2.2709e-06
1.9009,0.56611,0.56651,0.56613,1.7546e-06,1.026,0.10626,1.2698e-06,2.2394e-06
1.9017,0.56611,0.56652,0.56613,1.7411e-06,1.0277,0.10459,1.2739e-06,2.2082e-06
1.9025,0.56611,0.56652,0.56613,1.7276e-06,1.0293,0.10294,1.2779e-06,2.1773e-06
1.9033,0.56611,0.56652,0.56614,1.7142e-06,1.031,0.10129,1.2819e-06,2.1465e-06
1.9042,0.56611,0.56652,0.56614,1.701e-06,1.0326,0.099665,1.2859e-06,2.116e-06
1.905,0.56611,0.56652,0.56614,1.6878e-06,1.0342,0.098046,1.2898e-06,2.0858e-06
1.9058,0.56611,0.56652,0.56614,1.6747e-06,1.0358,0.09644,1.2937e-06,2.0558e-06
1.9066,0.56611,0.56652,0.56615,1.6617e-06,1.0374,0.094846,1.2975e-06,2.026e-06
1.9074,0.56611,0.56652,0.56615,1.6488e-06,1.039,0.093264,1.3012e-06,1.9965e-06
1.9082,0.56611,0.56652,0.56615,1.6361e-06,1.0406,0.091694,1.3049e-06,1.9672e-06
1.909,0.56611,0.56652,0.56616,1.6234e-06,1.0422,0.090136,1.3086e-06,1.9381e-06
1.9098,0.56611,0.56652,0.56616,1.6108e-06,1.0437,0.08859,1.3122e-06,1.9094e-06
1.9106,0.56611,0.56652,0.56616,1.5983e-06,1.0453,0.087057,1.3157e-06,1.8808e-06
1.9114,0.56611,0.56652,0.56617,1.5859e-06,1.0468,0.085536,1.3192e-06,1.8525e-06
1.9122,0.56611,0.56652,0.56617,1.5736e-06,1.0483,0.084027,1.3226e-06,1.8245e-06
1.913,0.56611,0.56652,0.56617,1.5614e-06,1.0498,0.082531,1.326e-06,1.7967e-06
1.9138,0.56611,0.56653,0.56617,1.5492e-06,1.0513,0.081047,1.3293e-06,1.7692e-06
1.9146,0.56611,0.56653,0.56618,1.5372e-06,1.0528,0.079575,1.3326e-06,1.7419e-06
1.9154,0.56611,0.56653,0.56618,1.5253e-06,1.0542,0.078116,1.3357e-06,1.7149e-06
1.9162,0.56611,0.56653,0.56618,1.5135e-06,1.0557,0.076669,1.3389e-06,1.6882e-06
1.917,0.56611,0.56653,0.56619,1.5018e-06,1.0571,0.075235,1.3419e-06,1.6617e-06
1.9178,0.56611,0.56653,0.56619,1.4902e-06,1.0586,0.073814,1.3449e-06,1.6355e-06
1.9187,0.56611,0.56653,0.56619,1.4787e-06,1.06,0.072405,1.3479e-06,1.6095e-06
1.9195,0.56611,0.56653,0.5662,1.4673e-06,1.0614,0.071009,1.3507e-06,1.5838e-06
1.9203,0.56611,0.56653,0.5662,1.456e-06,1.0628,0.069625,1.3536e-06,1.5584e-06
1.9211,0.56611,0.56653,0.5662,1.4447e-06,1.0642,0.068254,1.3563e-06,1.5332e-06
1.9219,0.56611,0.56653,0.56621,1.4336e-06,1.0655,0.066896,1.359e-06,1.5083e-06
1.9227,0.56611,0.56653,0.56621,1.4226e-06,1.0669,0.065551,1.3616e-06,1.4837e-06
1.9235,0.56611,0.56653,0.56621,1.4117e-06,1.0682,0.064219,1.3642e-06,1.4593e-06
1.9243,0.56611,0.56653,0.56622,1.4009e-06,1.0695,0.062899,1.3666e-06,1.4352e-06
1.9251,0.56611,0.56653,0.56622,1.3902e-06,1.0708,0.061593,1.3691e-06,1.4114e-06
1.9259,0.56611,0.56654,0.56622,1.3796e-06,1.0721,0.060299,1.3714e-06,1.3878e-06
1.9267,0.56611,0.56654,0.56623,1.3691e-06,1.0734,0.059018,1.3737e-06,1.3646e-06
1.9275,0.56611,0.56654,0.56623,1.3587e-06,1.0747,0.057751,1.3759e-06,1.3416e-06
1.9283,0.56611,0.56654,0.56623,1.3485e-06,1.076,0.056496,1.3781e-06,1.3189e-06
1.9291,0.56611,0.56654,0.56624,1.3383e-06,1.0772,0.055254,1.3801e-06,1.2964e-06
1.9299,0.56611,0.56654,0.56624,1.3282e-06,1.0785,0.054026,1.3821e-06,1.2742e-06
1.9307,0.56611,0.56654,0.56624,1.3182e-06,1.0797,0.05281,1.3841e-06,1.2523e-06
1.9315,0.56611,0.56654,0.56625,1.3083e-06,1.0809,0.051608,1.3859e-06,1.2307e-06
1.9323,0.56611,0.56654,0.56625,1.2986e-06,1.0821,0.050419,1.3877e-06,1.2094e-06
1.9332,0.56611,0.56654,0.56625,1.2889e-06,1.0833,0.049243,1.3895e-06,1.1884e-06
1.934,0.56611,0.56654,0.56626,1.2794e-06,1.0844,0.048081,1.3911e-06,1.1676e-06
1.9348,0.56611,0.56654,0.56626,1.2699e-06,1.0856,0.046931,1.3927e-06,1.1471e-06
1.9356,0.56611,0.56654,0.56626,1.2606e-06,1.0867,0.045795,1.3942e-06,1.1269e-06
1.9364,0.56611,0.56654,0.56627,1.2513e-06,1.0879,0.044673,1.3957e-06,1.107e-06
1.9372,0.56612,0.56654,0.56627,1.2422e-06,1.089,0.043563,1.397e-06,1.0873e-06
1.938,0.56612,0.56654,0.56627,1.2332e-06,1.0901,0.042468,1.3983e-06,1.068e-06
1.9388,0.56612,0.56655,0.56628,1.2242e-06,1.0912,0.041385,1.3996e-06,1.0489e-06
1.9396,0.56612,0.56655,0.56628,1.2154e-06,1.0922,0.040316,1.4007e-06,1.0301e-06
1.9404,0.56612,0.56655,0.56628,1.2067e-06,1.0933,0.039261,1.4018e-06,1.0117e-06
1.9412,0.56612,0.56655,0.56629,1.1981e-06,1.0944,0.038219,1.4028e-06,9.9345e-07
1.942,0.56612,0.56655,0.56629,1.1896e-06,1.0954,0.03719,1.4037e-06,9.7554e-07
1.9428,0.56612,0.56655,0.56629,1.1813e-06,1.0964,0.036175,1.4046e-06,9.5791e-07
1.9436,0.56612,0.56655,0.5663,1.173e-06,1.0974,0.035174,1.4054e-06,9.4057e-07
1.9444,0.56612,0.56655,0.5663,1.1648e-06,1.0984,0.034186,1.4061e-06,9.2353e-07
1.9452,0.56612,0.56655,0.5663,1.1568e-06,1.0994,0.033212,1.4067e-06,9.0677e-07
1.946,0.56612,0.56655,0.56631,1.1488e-06,1.1004,0.032251,1.4073e-06,8.903e-07
1.9468,0.56612,0.56655,0.56631,1.141e-06,1.1013,0.031305,1.4078e-06,8.7413e-07
1.9477,0.56612,0.56655,0.56631,1.1332e-06,1.1023,0.030372,1.4082e-06,8.5824e-07
1.9485,0.56612,0.56655,0.56632,1.1256e-06,1.1032,0.029452,1.4086e-06,8.4265e-07
1.9493,0.56612,0.56655,0.56632,1.1181e-06,1.1041,0.028547,1.4089e-06,8.2735e-07
1.9501,0.56612,0.56655,0.56632,1.1107e-06,1.105,0.027655,1.4091e-06,8.1234e-07
1.9509,0.56612,0.56655,0.56633,1.1034e-06,1.1059,0.026777,1.4092e-06,7.9763e-07
1.9517,0.56612,0.56655,0.56633,1.0962e-06,1.1067,0.025913,1.4093e-06,7.8321e-07
1.9525,0.56612,0.56656,0.56633,1.0892e-06,1.1076,0.025062,1.4092e-06,7.6909e-07
1.9533,0.56612,0.56656,0.56634,1.0822e-06,1.1084,0.024226,1.4092e-06,7.5525e-07
1.9541,0.56612,0.56656,0.56634,1.0754e-06,1.1093,0.023404,1.409e-06,7.4172e-07
1.9549,0.56612,0.56656,0.56634,1.0686e-06,1.1101,0.022595,1.4088e-06,7.2847e-07
1.9557,0.56612,0.56656,0.56635,1.062e-06,1.1109,0.0218,1.4085e-06,7.1553e-07
1.9565,0.56612,0.56656,0.56635,1.0555e-06,1.1117,0.021019,1.4081e-06,7.0287e-07
1.9573,0.56612,0.56656,0.56635,1.0491e-06,1.1125,0.020253,1.4076e-06,6.9052e-07
1.9581,0.56612,0.56656,0.56636,1.0428e-06,1.1132,0.0195,1.4071e-06,6.7846e-07
1.9589,0.56612,0.56656,0.56636,1.0366e-06,1.114,0.018761,1.4065e-06,6.6669e-07
1.9597,0.56612,0.56656,0.56636,1.0305e-06,1.1147,0.018036,1.4059e-06,6.5522e-07
1.9605,0.56612,0.56656,0.56637,1.0246e-06,1.1154,0.017326,1.4051e-06,6.4405e-07
1.9613,0.56612,0.56656,0.56637,1.0187e-06,1.1161,0.016629,1.4043e-06,6.3317e-07
1.9621,0.56612,0.56656,0.56638,1.013e-06,1.1168,0.015946,1.4034e-06,6.2259e-07
1.963,0.56612,0.56656,0.56638,1.0074e-06,1.1175,0.015278,1.4025e-06,6.1231e-07
1.9638,0.56612,0.56656,0.56638,1.0019e-06,1.1181,0.014624,1.4015e-06,6.0232e-07
1.9646,0.56612,0.56656,0.56639,9.9651e-07,1.1188,0.013984,1.4004e-06,5.9263e-07
1.9654,0.56612,0.56656,0.56639,9.9124e-07,1.1194,0.013357,1.3992e-06,5.8324e-07
1.9662,0.56612,0.56656,0.56639,9.8607e-07,1.12,0.012746,1.398e-06,5.7415e-07
1.967,0.56612,0.56656,0.5664,9.8102e-07,1.1206,0.012148,1.3967e-06,5.6535e-07
1.9678,0.56612,0.56657,0.5664,9.7609e-07,1.1212,0.011564,1.3953e-06,5.5685e-07
1.9686,0.56612,0.56657,0.5664,9.7127e-07,1.1218,0.010995,1.3939e-06,5.4864e-07
1.9694,0.56612,0.56657,0.56641,9.6656e-07,1.1224,0.01044,1.3924e-06,5.4074e-07
1.9702,0.56612,0.56657,0.56641,9.6197e-07,1.1229,0.0098994,1.3908e-06,5.3313e-07
1.971,0.56612,0.56657,0.56641,9.5749e-07,1.1235,0.0093729,1.3892e-06,5.2582e-07
1.9718,0.56612,0.56657,0.56642,9.5313e-07,1.124,0.0088606,1.3874e-06,5.188e-07
1.9726,0.56612,0.56657,0.56642,9.4888e-07,1.1245,0.0083626,1.3857e-06,5.1208e-07
1.9734,0.56612,0.56657,0.56642,9.4474e-07,1.125,0.007879,1.3838e-06,5.0566e-07
1.9742,0.56612,0.56657,0.56643,9.4072e-07,1.1254,0.0074096,1.3819e-06,4.9954e-07
1.975,0.56612,0.56657,0.56643,9.3682e-07,1.1259,0.0069545,1.3799e-06,4.9371e-07
1.9758,0.56612,0.56657,0.56644,9.3303e-07,1.1264,0.0065138,1.3779e-06,4.8818e-07
1.9766,0.56612,0.56657,0.56644,9.2935e-07,1.1268,0.0060875,1.3758e-06,4.8295e-07
1.9775,0.56612,0.56657,0.56644,9.258e-07,1.1272,0.0056754,1.3736e-06,4.7801e-07
1.9783,0.56612,0.56657,0.56645,9.2235e-07,1.1276,0.0052778,1.3713e-06,4.7338e-07
1.9791,0.56612,0.56657,0.56645,9.1903e-07,1.128,0.0048945,1.369e-06,4.6903e-07
1.9799,0.56613,0.56657,0.56645,9.1582e-07,1.1284,0.0045256,1.3666e-06,4.6499e-07
1.9807,0.56613,0.56657,0.56646,9.1272e-07,1.1287,0.0041711,1.3642e-06,4.6123e-07
1.9815,0.56613,0.56657,0.56646,9.0974e-07,1.1291,0.0038311,1.3617e-06,4.5778e-07
1.9823,0.56613,0.56657,0.56646,9.0688e-07,1.1294,0.0035054,1.3591e-06,4.5462e-07
1.9831,0.56613,0.56657,0.56647,9.0413e-07,1.1297,0.0031941,1.3565e-06,4.5176e-07
1.9839,0.56613,0.56657,0.56647,9.015e-07,1.13,0.0028973,1.3538e-06,4.4919e-07
1.9847,0.56613,0.56657,0.56648,8.9899e-07,1.1303,0.0026149,1.3511e-06,4.4692e-07
1.9855,0.56613,0.56658,0.56648,8.9659e-07,1.1306,0.002347,1.3482e-06,4.4494e-07
1.9863,0.56613,0.56658,0.56648,8.9431e-07,1.1309,0.0020935,1.3454e-06,4.4326e-07
1.9871,0.56613,0.56658,0.56649,8.9214e-07,1.1311,0.0018545,1.3424e-06,4.4187e-07
1.9879,0.56613,0.56658,0.56649,8.9009e-07,1.1313,0.0016299,1.3394e-06,4.4078e-07
1.9887,0.56613,0.56658,0.56649,8.8816e-07,1.1316,0.0014198,1.3363e-06,4.3998e-07
1.9895,0.56613,0.56658,0.5665,8.8635e-07,1.1318,0.0012242,1.3332e-06,4.3947e-07
1.9903,0.56613,0.56658,0.5665,8.8465e-07,1.132,0.001043,1.33e-06,4.3926e-07
1.9911,0.56613,0.56658,0.5665,8.8307e-07,1.1321,0.00087635,1.3268e-06,4.3934e-07
1.992,0.56613,0.56658,0.56651,8.8161e-07,1.1323,0.00072417,1.3235e-06,4.3971e-07
1.9928,0.56613,0.56658,0.56651,8.8026e-07,1.1324,0.00058649,1.3201e-06,4.4038e-07
1.9936,0.56613,0.56658,0.56652,8.7903e-07,1.1326,0.00046331,1.3167e-06,4.4134e-07
1.9944,0.56613,0.56658,0.56652,8.7792e-07,1.1327,0.00035463,1.3133e-06,4.4259e-07
1.9952,0.56613,0.56658,0.56652,8.7693e-07,1.1328,0.00026044,1.3097e-06,4.4413e-07
1.996,0.56613,0.56658,0.56653,8.7605e-07,1.1329,0.00018076,1.3061e-06,4.4597e-07
1.9968,0.56613,0.56658,0.56653,8.753e-07,1.1329,0.00011559,1.3025e-06,4.4809e-07
1.9976,0.56613,0.56658,0.56653,8.7465e-07,1.133,6.493e-05,1.2988e-06,4.5051e-07
1.9984,0.56613,0.56658,0.56654,8.7413e-07,1.133,2.8776e-05,1.295e-06,4.5321e-07
1.9992,0.56613,0.56658,0.56654,8.7372e-07,1.1331,7.1329e-06,1.2912e-06,4.5621e-07
2,0.56613,0.56658,0.56654,8.7344e-07,1.1331,5.2321e-10,1.2874e-06,4.5949e-07


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertM_jcp_p3r2_hrefN2_energy.csv <==
0.00080548,0.56649,0.56652,0.56655,7.7767e-09,1.1331,7.2556e-06,1.5545e-08,8.4674e-12
0.001611,0.56649,0.56652,0.56655,7.7847e-09,1.1331,2.9022e-05,1.5536e-08,3.3861e-11
0.0024164,0.56649,0.56652,0.56655,7.7966e-09,1.133,6.5299e-05,1.5517e-08,7.6154e-11
0.0032219,0.56649,0.56652,0.56656,7.8122e-09,1.133,0.00011609,1.5489e-08,1.353e-10
0.0040274,0.56649,0.56652,0.56656,7.8316e-09,1.1329,0.00018138,1.5452e-08,2.1124e-10
0.0048329,0.56649,0.56652,0.56657,7.8548e-09,1.1329,0.00026118,1.5406e-08,3.039e-10
0.0056384,0.56649,0.56652,0.56657,7.8818e-09,1.1328,0.00035549,1.535e-08,4.1318e-10
0.0064438,0.56649,0.56652,0.56657,7.9125e-09,1.1327,0.0004643,1.5286e-08,5.3896e-10
0.0072493,0.56649,0.56652,0.56658,7.947e-09,1.1326,0.0005876,1.5213e-08,6.8112e-10
0.0080548,0.56649,0.56652,0.56658,7.9853e-09,1.1324,0.00072541,1.5131e-08,8.3951e-10
0.0088603,0.56649,0.56652,0.56658,8.0273e-09,1.1323,0.0008777,1.5041e-08,1.014e-09
0.0096658,0.56649,0.56652,0.56659,8.0731e-09,1.1321,0.0010445,1.4942e-08,1.2043e-09
0.010471,0.56649,0.56652,0.56659,8.1226e-09,1.132,0.0012258,1.4835e-08,1.4104e-09
0.011277,0.56649,0.56652,0.56659,8.1759e-09,1.1318,0.0014215,1.472e-08,1.6319e-09
0.012082,0.56649,0.56652,0.5666,8.2329e-09,1.1316,0.0016317,1.4597e-08,1.8687e-09
0.012888,0.56649,0.56652,0.5666,8.2937e-09,1.1313,0.0018564,1.4467e-08,2.1205e-09
0.013693,0.56649,0.56652,0.56661,8.3582e-09,1.1311,0.0020956,1.4329e-08,2.3871e-09
0.014499,0.56649,0.56652,0.56661,8.4264e-09,1.1309,0.0023492,1.4185e-08,2.6683e-09
0.015304,0.56649,0.56652,0.56661,8.4984e-09,1.1306,0.0026173,1.4033e-08,2.9636e-09
0.01611,0.56649,0.56652,0.56662,8.5741e-09,1.1303,0.0028998,1.3875e-08,3.2729e-09
0.016915,0.56649,0.56652,0.56662,8.6535e-09,1.13,0.0031967,1.3711e-08,3.5959e-09
0.017721,0.56649,0.56652,0.56662,8.7366e-09,1.1297,0.0035081,1.3541e-08,3.9322e-09
0.018526,0.56649,0.56652,0.56663,8.8234e-09,1.1294,0.0038339,1.3365e-08,4.2815e-09
0.019332,0.56649,0.56652,0.56663,8.9139e-09,1.1291,0.0041741,1.3184e-08,4.6435e-09
0.020137,0.56649,0.56652,0.56663,9.0082e-09,1.1287,0.0045287,1.2998e-08,5.0179e-09
0.020942,0.56649,0.56652,0.56664,9.1061e-09,1.1284,0.0048977,1.2808e-08,5.4043e-09
0.021748,0.56649,0.56652,0.56664,9.2077e-09,1.128,0.0052811,1.2613e-08,5.8023e-09
0.022553,0.56649,0.56652,0.56665,9.3131e-09,1.1276,0.0056789,1.2414e-08,6.2116e-09
0.023359,0.56649,0.56652,0.56665,9.4221e-09,1.1272,0.006091,1.2212e-08,6.6319e-09
0.024164,0.56649,0.56652,0.56665,9.5348e-09,1.1268,0.0065175,1.2007e-08,7.0627e-09
0.02497,0.56649,0.56652,0.56666,9.6512e-09,1.1264,0.0069583,1.1799e-08,7.5037e-09
0.025775,0.56649,0.56652,0.56666,9.7713e-09,1.1259,0.0074135,1.1588e-08,7.9546e-09
0.026581,0.56649,0.56652,0.56666,9.895e-09,1.1254,0.007883,1.1375e-08,8.4148e-09
0.027386,0.56649,0.56652,0.56667,1.0022e-08,1.125,0.0083668,1.1161e-08,8.8841e-09
0.028192,0.56649,0.56652,0.56667,1.0154e-08,1.1245,0.0088649,1.0945e-08,9.362e-09
0.028997,0.56649,0.56652,0.56667,1.0288e-08,1.124,0.0093773,1.0729e-08,9.8483e-09
0.029803,0.56649,0.56652,0.56668,1.0427e-08,1.1235,0.0099039,1.0511e-08,1.0342e-08
0.030608,0.56649,0.56652,0.56668,1.0569e-08,1.1229,0.010445,1.0294e-08,1.0844e-08
0.031414,0.56649,0.56652,0.56668,1.0715e-08,1.1224,0.011,1.0077e-08,1.1353e-08
0.032219,0.56649,0.56652,0.56669,1.0864e-08,1.1218,0.011569,9.8604e-09,1.1868e-08
0.033025,0.56649,0.56652,0.56669,1.1018e-08,1.1212,0.012153,9.6448e-09,1.239e-08
0.03383,0.56649,0.56652,0.5667,1.1174e-08,1.1206,0.012751,9.4305e-09,1.2918e-08
0.034636,0.56649,0.56652,0.5667,1.1335e-08,1.12,0.013363,9.2179e-09,1.3452e-08
0.035441,0.56649,0.56652,0.5667,1.1499e-08,1.1194,0.013989,9.0073e-09,1.3991e-08
0.036247,0.56649,0.56652,0.56671,1.1667e-08,1.1188,0.014629,8.7991e-09,1.4535e-08
0.037052,0.56649,0.56652,0.56671,1.1838e-08,1.1181,0.015284,8.5936e-09,1.5083e-08
0.037858,0.56649,0.56652,0.56671,1.2014e-08,1.1175,0.015952,8.3913e-09,1.5636e-08
0.038663,0.56649,0.56652,0.56672,1.2192e-08,1.1168,0.016635,8.1922e-09,1.6193e-08
0.039469,0.56649,0.56652,0.56672,1.2375e-08,1.1161,0.017332,7.9969e-09,1.6753e-08
0.040274,0.56649,0.56653,0.56672,1.2561e-08,1.1154,0.018042,7.8057e-09,1.7316e-08
0.041079,0.56649,0.56653,0.56673,1.2751e-08,1.1147,0.018767,7.6187e-09,1.7883e-08
0.041885,0.56649,0.56653,0.56673,1.2944e-08,1.114,0.019506,7.4363e-09,1.8452e-08
0.04269,0.56649,0.56653,0.56673,1.3142e-08,1.1132,0.020259,7.2588e-09,1.9024e-08
0.043496,0.56649,0.56653,0.56674,1.3342e-08,1.1124,0.021026,7.0864e-09,1.9598e-08
0.044301,0.56649,0.56653,0.56674,1.3547e-08,1.1117,0.021807,6.9194e-09,2.0174e-08
0.045107,0.56649,0.56653,0.56674,1.3755e-08,1.1109,0.022602,6.7581e-09,2.0752e-08
0.045912,0.56649,0.56653,0.56675,1.3967e-08,1.1101,0.02341,6.6026e-09,2.1331e-08
0.046718,0.56649,0.56653,0.56675,1.4182e-08,1.1093,0.024233,6.4531e-09,2.1911e-08
0.047523,0.56649,0.56653,0.56676,1.4401e-08,1.1084,0.02507,6.3099e-09,2.2493e-08
0.048329,0.56649,0.56653,0.56676,1.4624e-08,1.1076,0.02592,6.1732e-09,2.3075e-08
0.049134,0.56649,0.56653,0.56676,1.4851e-08,1.1067,0.026784,6.0431e-09,2.3658e-08
0.04994,0.56649,0.56653,0.56677,1.5081e-08,1.1059,0.027662,5.9197e-09,2.4242e-08
0.050745,0.56649,0.56653,0.56677,1.5314e-08,1.105,0.028554,5.8033e-09,2.4826e-08
0.051551,0.56649,0.56653,0.56677,1.5552e-08,1.1041,0.02946,5.6938e-09,2.541e-08
0.052356,0.56649,0.56653,0.56678,1.5793e-08,1.1032,0.030379,5.5915e-09,2.5994e-08
0.053162,0.56649,0.56653,0.56678,1.6038e-08,1.1022,0.031313,5.4965e-09,2.6579e-08
0.053967,0.56649,0.56653,0.56678,1.6286e-08,1.1013,0.03226,5.4087e-09,2.7164e-08
0.054773,0.56649,0.56653,0.56679,1.6538e-08,1.1004,0.03322,5.3283e-09,2.7748e-08
0.055578,0.56649,0.56653,0.56679,1.6794e-08,1.0994,0.034194,5.2554e-09,2.8333e-08
0.056384,0.5665,0.56653,0.56679,1.7053e-08,1.0984,0.035182,5.1898e-09,2.8917e-08
0.057189,0.5665,0.56653,0.5668,1.7316e-08,1.0974,0.036184,5.1318e-09,2.9501e-08
0.057995,0.5665,0.56653,0.5668,1.7583e-08,1.0964,0.037199,5.0811e-09,3.0085e-08
0.0588,0.5665,0.56653,0.5668,1.7854e-08,1.0954,0.038227,5.0379e-09,3.0669e-08
0.059606,0.5665,0.56653,0.56681,1.8128e-08,1.0943,0.039269,5.0022e-09,3.1253e-08
0.060411,0.5665,0.56653,0.56681,1.8405e-08,1.0933,0.040325,4.9737e-09,3.1837e-08
0.061216,0.5665,0.56653,0.56681,1.8687e-08,1.0922,0.041394,4.9526e-09,3.2421e-08
0.062022,0.5665,0.56653,0.56682,1.8972e-08,1.0912,0.042477,4.9387e-09,3.3005e-08
0.062827,0.5665,0.56653,0.56682,1.926e-08,1.0901,0.043573,4.9319e-09,3.3589e-08
0.063633,0.5665,0.56653,0.56682,1.9553e-08,1.089,0.044682,4.9321e-09,3.4173e-08
0.064438,0.5665,0.56653,0.56683,1.9849e-08,1.0878,0.045805,4.9392e-09,3.4758e-08
0.065244,0.5665,0.56653,0.56683,2.0148e-08,1.0867,0.046941,4.9531e-09,3.5343e-08
0.066049,0.5665,0.56653,0.56683,2.0451e-08,1.0856,0.048091,4.9737e-09,3.5929e-08
0.066855,0.5665,0.56653,0.56684,2.0758e-08,1.0844,0.049253,5.0007e-09,3.6516e-08
0.06766,0.5665,0.56653,0.56684,2.1069e-08,1.0833,0.050429,5.034e-09,3.7103e-08
0.068466,0.5665,0.56653,0.56684,2.1383e-08,1.0821,0.051618,5.0734e-09,3.7692e-08
0.069271,0.5665,0.56653,0.56685,2.1701e-08,1.0809,0.052821,5.1187e-09,3.8282e-08
0.070077,0.5665,0.56653,0.56685,2.2022e-08,1.0797,0.054036,5.1698e-09,3.8874e-08
0.070882,0.5665,0.56653,0.56685,2.2347e-08,1.0784,0.055265,5.2263e-09,3.9467e-08
0.071688,0.5665,0.56653,0.56686,2.2676e-08,1.0772,0.056507,5.2882e-09,4.0063e-08
0.072493,0.5665,0.56653,0.56686,2.3008e-08,1.076,0.057761,5.3551e-09,4.066e-08
0.073299,0.5665,0.56653,0.56686,2.3344e-08,1.0747,0.059029,5.4269e-09,4.126e-08
0.074104,0.5665,0.56653,0.56687,2.3683e-08,1.0734,0.06031,5.5032e-09,4.1863e-08
0.07491,0.5665,0.56653,0.56687,2.4026e-08,1.0721,0.061604,5.5838e-09,4.2468e-08
0.075715,0.5665,0.56653,0.56687,2.4373e-08,1.0708,0.06291,5.6685e-09,4.3077e-08
0.076521,0.5665,0.56653,0.56688,2.4723e-08,1.0695,0.06423,5.757e-09,4.3689e-08
0.077326,0.5665,0.56653,0.56688,2.5077e-08,1.0682,0.065563,5.8491e-09,4.4304e-08
0.078132,0.5665,0.56653,0.56688,2.5434e-08,1.0669,0.066908,5.9444e-09,4.4923e-08
0.078937,0.5665,0.56653,0.56689,2.5795e-08,1.0655,0.068266,6.0427e-09,4.5547e-08
0.079743,0.5665,0.56653,0.56689,2.6159e-08,1.0641,0.069637,6.1436e-09,4.6175e-08
0.080548,0.5665,0.56653,0.56689,2.6527e-08,1.0628,0.071021,6.247e-09,4.6807e-08
0.081353,0.5665,0.56653,0.56689,2.6899e-08,1.0614,0.072417,6.3526e-09,4.7445e-08
0.082159,0.5665,0.56653,0.5669,2.7274e-08,1.06,0.073826,6.46e-09,4.8088e-08
0.082964,0.5665,0.56653,0.5669,2.7652e-08,1.0586,0.075247,6.5689e-09,4.8736e-08
0.08377,0.5665,0.56653,0.5669,2.8035e-08,1.0571,0.076682,6.6792e-09,4.939e-08
0.084575,0.5665,0.56653,0.56691,2.842e-08,1.0557,0.078128,6.7904e-09,5.005e-08
0.085381,0.5665,0.56653,0.56691,2.8809e-08,1.0542,0.079587,6.9024e-09,5.0716e-08
0.086186,0.5665,0.56653,0.56691,2.9202e-08,1.0528,0.081059,7.0148e-09,5.1389e-08
0.086992,0.5665,0.56653,0.56692,2.9598e-08,1.0513,0.082543,7.1274e-09,5.2069e-08
0.087797,0.5665,0.56653,0.56692,2.9998e-08,1.0498,0.08404,7.2399e-09,5.2755e-08
0.088603,0.5665,0.56653,0.56692,3.0401e-08,1.0483,0.085549,7.352e-09,5.3449e-08
0.089408,0.5665,0.56653,0.56693,3.0807e-08,1.0468,0.08707,7.4634e-09,5.4151e-08
0.090214,0.5665,0.56653,0.56693,3.1217e-08,1.0453,0.088603,7.574e-09,5.486e-08
0.091019,0.5665,0.56653,0.56693,3.163e-08,1.0437,0.090149,7.6835e-09,5.5577e-08
0.091825,0.5665,0.56653,0.56694,3.2047e-08,1.0422,0.091707,7.7916e-09,5.6302e-08
0.09263,0.5665,0.56653,0.56694,3.2467e-08,1.0406,0.093277,7.898e-09,5.7036e-08
0.093436,0.5665,0.56653,0.56694,3.2891e-08,1.039,0.094859,8.0026e-09,5.7779e-08
0.094241,0.5665,0.56653,0.56694,3.3317e-08,1.0374,0.096454,8.1052e-09,5.853e-08
0.095047,0.5665,0.56653,0.56695,3.3748e-08,1.0358,0.09806,8.2054e-09,5.929e-08
0.095852,0.5665,0.56653,0.56695,3.4181e-08,1.0342,0.099678,8.3032e-09,6.0059e-08
0.096658,0.5665,0.56653,0.56695,3.4618e-08,1.0326,0.10131,8.3983e-09,6.0838e-08
0.097463,0.5665,0.56653,0.56696,3.5059e-08,1.031,0.10295,8.4906e-09,6.1627e-08
0.098269,0.5665,0.56653,0.56696,3.5502e-08,1.0293,0.1046,8.5798e-09,6.2425e-08
0.099074,0.5665,0.56653,0.56696,3.5949e-08,1.0277,0.10627,8.6658e-09,6.3232e-08
0.09988,0.5665,0.56653,0.56697,3.6399e-08,1.026,0.10795,8.7485e-09,6.405e-08
0.10069,0.5665,0.56653,0.56697,3.6853e-08,1.0243,0.10964,8.8277e-09,6.4878e-08
0.10149,0.5665,0.56653,0.56697,3.7309e-08,1.0226,0.11134,8.9033e-09,6.5716e-08
0.1023,0.5665,0.56653,0.56697,3.7769e-08,1.0209,0.11305,8.9752e-09,6.6564e-08
0.1031,0.5665,0.56653,0.56698,3.8233e-08,1.0192,0.11478,9.0432e-09,6.7422e-08
0.10391,0.5665,0.56653,0.56698,3.8699e-08,1.0174,0.11651,9.1073e-09,6.8291e-08
0.10471,0.5665,0.56653,0.56698,3.9169e-08,1.0157,0.11826,9.1673e-09,6.917e-08
0.10552,0.5665,0.56653,0.56699,3.9641e-08,1.014,0.12002,9.2233e-09,7.0059e-08
0.10632,0.5665,0.56653,0.56699,4.0117e-08,1.0122,0.12179,9.2751e-09,7.096e-08
0.10713,0.5665,0.56654,0.56699,4.0596e-08,1.0104,0.12357,9.3228e-09,7.187e-08
0.10793,0.5665,0.56654,0.56699,4.1079e-08,1.0086,0.12536,9.3662e-09,7.2791e-08
0.10874,0.5665,0.56654,0.567,4.1564e-08,1.0068,0.12717,9.4053e-09,7.3723e-08
0.10955,0.5665,0.56654,0.567,4.2053e-08,1.005,0.12898,9.4402e-09,7.4665e-08
0.11035,0.5665,0.56654,0.567,4.2544e-08,1.0032,0.13081,9.4709e-09,7.5618e-08
0.11116,0.5665,0.56654,0.56701,4.3039e-08,1.0014,0.13265,9.4972e-09,7.658e-08
0.11196,0.5665,0.56654,0.56701,4.3537e-08,0.99952,0.1345,9.5194e-09,7.7554e-08
0.11277,0.5665,0.56654,0.56701,4.4037e-08,0.99766,0.13636,9.5374e-09,7.8537e-08
0.11357,0.5665,0.56654,0.56701,4.4541e-08,0.9958,0.13823,9.5512e-09,7.9531e-08
0.11438,0.5665,0.56654,0.56702,4.5048e-08,0.99392,0.14011,9.561e-09,8.0535e-08
0.11518,0.5665,0.56654,0.56702,4.5558e-08,0.99203,0.14201,9.5667e-09,8.1549e-08
0.11599,0.5665,0.56654,0.56702,4.6071e-08,0.99013,0.14391,9.5685e-09,8.2573e-08
0.11679,0.5665,0.56654,0.56702,4.6586e-08,0.98822,0.14582,9.5664e-09,8.3607e-08
0.1176,0.5665,0.56654,0.56703,4.7105e-08,0.9863,0.14775,9.5606e-09,8.465e-08
0.11841,0.5665,0.56654,0.56703,4.7627e-08,0.98437,0.14969,9.5512e-09,8.5703e-08
0.11921,0.5665,0.56654,0.56703,4.8152e-08,0.98243,0.15163,9.5382e-09,8.6765e-08
0.12002,0.5665,0.56654,0.56704,4.8679e-08,0.98048,0.15359,9.5218e-09,8.7836e-08
0.12082,0.5665,0.56654,0.56704,4.9209e-08,0.97852,0.15556,9.5021e-09,8.8917e-08
0.12163,0.5665,0.56654,0.56704,4.9743e-08,0.97654,0.15754,9.4793e-09,9.0006e-08
0.12243,0.5665,0.56654,0.56704,5.0279e-08,0.97456,0.15953,9.4535e-09,9.1104e-08
0.12324,0.5665,0.56654,0.56705,5.0818e-08,0.97256,0.16153,9.4248e-09,9.2211e-08
0.12404,0.5665,0.56654,0.56705,5.136e-08,0.97056,0.16354,9.3935e-09,9.3326e-08
0.12485,0.5665,0.56654,0.56705,5.1904e-08,0.96854,0.16556,9.3597e-09,9.4449e-08
0.12565,0.56651,0.56654,0.56705,5.2452e-08,0.96652,0.16759,9.3235e-09,9.558e-08
0.12646,0.56651,0.56654,0.56706,5.3002e-08,0.96448,0.16963,9.2852e-09,9.6718e-08
0.12727,0.56651,0.56654,0.56706,5.3555e-08,0.96244,0.17168,9.2449e-09,9.7865e-08
0.12807,0.56651,0.56654,0.56706,5.411e-08,0.96038,0.17374,9.2027e-09,9.9018e-08
0.12888,0.56651,0.56654,0.56706,5.4669e-08,0.95831,0.17581,9.159e-09,1.0018e-07
0.12968,0.56651,0.56654,0.56707,5.523e-08,0.95624,0.17789,9.1137e-09,1.0135e-07
0.13049,0.56651,0.56654,0.56707,5.5794e-08,0.95415,0.17999,9.0673e-09,1.0252e-07
0.13129,0.56651,0.56654,0.56707,5.636e-08,0.95205,0.18209,9.0198e-09,1.037e-07
0.1321,0.56651,0.56654,0.56707,5.693e-08,0.94995,0.1842,8.9714e-09,1.0489e-07
0.1329,0.56651,0.56654,0.56708,5.7501e-08,0.94783,0.18632,8.9223e-09,1.0608e-07
0.13371,0.56651,0.56654,0.56708,5.8076e-08,0.94571,0.18845,8.8727e-09,1.0728e-07
0.13452,0.56651,0.56654,0.56708,5.8653e-08,0.94357,0.19059,8.8228e-09,1.0848e-07
0.13532,0.56651,0.56654,0.56708,5.9233e-08,0.94143,0.19274,8.7728e-09,1.0969e-07
0.13613,0.56651,0.56654,0.56709,5.9815e-08,0.93927,0.1949,8.7229e-09,1.1091e-07
0.13693,0.56651,0.56654,0.56709,6.04e-08,0.93711,0.19707,8.6732e-09,1.1213e-07
0.13774,0.56651,0.56654,0.56709,6.0987e-08,0.93493,0.19925,8.624e-09,1.1335e-07
0.13854,0.56651,0.56654,0.56709,6.1577e-08,0.93275,0.20143,8.5753e-09,1.1458e-07
0.13935,0.56651,0.56654,0.56709,6.217e-08,0.93056,0.20363,8.5275e-09,1.1581e-07
0.14015,0.56651,0.56654,0.5671,6.2765e-08,0.92836,0.20584,8.4805e-09,1.1705e-07
0.14096,0.56651,0.56654,0.5671,6.3362e-08,0.92615,0.20805,8.4347e-09,1.1829e-07
0.14176,0.56651,0.56654,0.5671,6.3962e-08,0.92393,0.21028,8.3901e-09,1.1953e-07
0.14257,0.56651,0.56654,0.5671,6.4565e-08,0.9217,0.21251,8.347e-09,1.2078e-07
0.14338,0.56651,0.56654,0.56711,6.517e-08,0.91946,0.21475,8.3054e-09,1.2203e-07
0.14418,0.56651,0.56654,0.56711,6.5777e-08,0.91721,0.21701,8.2654e-09,1.2329e-07
0.14499,0.56651,0.56654,0.56711,6.6387e-08,0.91495,0.21927,8.2273e-09,1.2455e-07
0.14579,0.56651,0.56654,0.56711,6.6999e-08,0.91269,0.22154,8.1911e-09,1.2581e-07
0.1466,0.56651,0.56654,0.56712,6.7614e-08,0.91041,0.22382,8.157e-09,1.2707e-07
0.1474,0.56651,0.56654,0.56712,6.8231e-08,0.90813,0.2261,8.1251e-09,1.2834e-07
0.14821,0.56651,0.56654,0.56712,6.885e-08,0.90584,0.2284,8.0954e-09,1.2961e-07
0.14901,0.56651,0.56654,0.56712,6.9472e-08,0.90354,0.2307,8.068e-09,1.3088e-07
0.14982,0.56651,0.56654,0.56712,7.0096e-08,0.90123,0.23302,8.0431e-09,1.3215e-07
0.15062,0.56651,0.56654,0.56713,7.0722e-08,0.89891,0.23534,8.0207e-09,1.3342e-07
0.15143,0.56651,0.56654,0.56713,7.1351e-08,0.89659,0.23767,8.0008e-09,1.347e-07
0.15224,0.56651,0.56654,0.56713,7.1982e-08,0.89425,0.24001,7.9835e-09,1.3598e-07
0.15304,0.56651,0.56654,0.56713,7.2615e-08,0.89191,0.24236,7.9689e-09,1.3726e-07
0.15385,0.56651,0.56654,0.56713,7.3251e-08,0.88956,0.24471,7.957e-09,1.3854e-07
0.15465,0.56651,0.56654,0.56714,7.3889e-08,0.8872,0.24708,7.9479e-09,1.3983e-07
0.15546,0.56651,0.56654,0.56714,7.4529e-08,0.88483,0.24945,7.9414e-09,1.4112e-07
0.15626,0.56651,0.56654,0.56714,7.5171e-08,0.88245,0.25183,7.9377e-09,1.424e-07
0.15707,0.56651,0.56654,0.56714,7.5815e-08,0.88007,0.25422,7.9367e-09,1.4369e-07
0.15787,0.56651,0.56654,0.56714,7.6462e-08,0.87768,0.25661,7.9385e-09,1.4498e-07
0.15868,0.56651,0.56654,0.56715,7.711e-08,0.87528,0.25902,7.9429e-09,1.4628e-07
0.15949,0.56651,0.56654,0.56715,7.7761e-08,0.87287,0.26143,7.95e-09,1.4757e-07
0.16029,0.56651,0.56654,0.56715,7.8414e-08,0.87045,0.26385,7.9597e-09,1.4887e-07
0.1611,0.56651,0.56654,0.56715,7.9069e-08,0.86803,0.26628,7.972e-09,1.5017e-07
0.1619,0.56651,0.56654,0.56715,7.9727e-08,0.8656,0.26871,7.9868e-09,1.5147e-07
0.16271,0.56651,0.56654,0.56716,8.0386e-08,0.86316,0.27115,8.0041e-09,1.5277e-07
0.16351,0.56651,0.56654,0.56716,8.1047e-08,0.86071,0.2736,8.0237e-09,1.5407e-07
0.16432,0.56651,0.56654,0.56716,8.1711e-08,0.85826,0.27606,8.0456e-09,1.5538e-07
0.16512,0.56651,0.56654,0.56716,8.2376e-08,0.8558,0.27853,8.0697e-09,1.5668e-07
0.16593,0.56651,0.56654,0.56716,8.3044e-08,0.85333,0.281,8.0959e-09,1.5799e-07
0.16673,0.56651,0.56654,0.56717,8.3713e-08,0.85085,0.28348,8.124e-09,1.593e-07
0.16754,0.56651,0.56654,0.56717,8.4385e-08,0.84837,0.28597,8.1541e-09,1.6062e-07
0.16835,0.56651,0.56654,0.56717,8.5058e-08,0.84588,0.28846,8.1858e-09,1.6193e-07
0.16915,0.56651,0.56654,0.56717,8.5733e-08,0.84338,0.29096,8.2192e-09,1.6325e-07
0.16996,0.56651,0.56654,0.56717,8.6411e-08,0.84087,0.29347,8.2541e-09,1.6457e-07
0.17076,0.56651,0.56654,0.56717,8.709e-08,0.83836,0.29599,8.2904e-09,1.6589e-07
0.17157,0.56651,0.56654,0.56718,8.7771e-08,0.83584,0.29851,8.3278e-09,1.6721e-07
0.17237,0.56651,0.56654,0.56718,8.8454e-08,0.83331,0.30104,8.3663e-09,1.6854e-07
0.17318,0.56651,0.56654,0.56718,8.9139e-08,0.83078,0.30358,8.4058e-09,1.6987e-07
0.17398,0.56651,0.56654,0.56718,8.9826e-08,0.82824,0.30612,8.4459e-09,1.7121e-07
0.17479,0.56651,0.56654,0.56718,9.0514e-08,0.8257,0.30867,8.4867e-09,1.7254e-07
0.17559,0.56651,0.56654,0.56718,9.1205e-08,0.82314,0.31123,8.5279e-09,1.7388e-07
0.1764,0.56651,0.56654,0.56719,9.1897e-08,0.82058,0.31379,8.5694e-09,1.7522e-07
0.17721,0.56651,0.56654,0.56719,9.2591e-08,0.81802,0.31636,8.611e-09,1.7657e-07
0.17801,0.56651,0.56654,0.56719,9.3286e-08,0.81544,0.31893,8.6525e-09,1.7792e-07
0.17882,0.56651,0.56654,0.56719,9.3984e-08,0.81287,0.32152,8.6938e-09,1.7927e-07
0.17962,0.56651,0.56654,0.56719,9.4683e-08,0.81028,0.32411,8.7347e-09,1.8063e-07
0.18043,0.56651,0.56654,0.56719,9.5384e-08,0.80769,0.3267,8.7751e-09,1.8199e-07
0.18123,0.56651,0.56654,0.5672,9.6086e-08,0.80509,0.3293,8.8147e-09,1.8336e-07
0.18204,0.56651,0.56654,0.5672,9.679e-08,0.80249,0.33191,8.8535e-09,1.8473e-07
0.18284,0.56651,0.56654,0.5672,9.7496e-08,0.79988,0.33452,8.8912e-09,1.861e-07
0.18365,0.56651,0.56654,0.5672,9.8204e-08,0.79726,0.33714,8.9278e-09,1.8748e-07
0.18445,0.56651,0.56654,0.5672,9.8913e-08,0.79464,0.33976,8.9629e-09,1.8886e-07
0.18526,0.56651,0.56654,0.5672,9.9623e-08,0.79201,0.34239,8.9966e-09,1.9025e-07
0.18607,0.56651,0.56654,0.5672,1.0034e-07,0.78938,0.34503,9.0286e-09,1.9164e-07
0.18687,0.56651,0.56654,0.56721,1.0105e-07,0.78674,0.34767,9.0589e-09,1.9304e-07
0.18768,0.56651,0.56654,0.56721,1.0176e-07,0.7841,0.35032,9.0871e-09,1.9444e-07
0.18848,0.56651,0.56654,0.56721,1.0248e-07,0.78144,0.35297,9.1134e-09,1.9585e-07
0.18929,0.56651,0.56654,0.56721,1.032e-07,0.77879,0.35563,9.1374e-09,1.9726e-07
0.19009,0.56651,0.56654,0.56721,1.0392e-07,0.77613,0.35829,9.1591e-09,1.9868e-07
0.1909,0.56651,0.56654,0.56721,1.0464e-07,0.77346,0.36096,9.1784e-09,2.001e-07
0.1917,0.56651,0.56654,0.56721,1.0536e-07,0.77079,0.36364,9.1951e-09,2.0153e-07
0.19251,0.56651,0.56654,0.56722,1.0609e-07,0.76811,0.36632,9.2092e-09,2.0296e-07
0.19332,0.56651,0.56654,0.56722,1.0681e-07,0.76543,0.369,9.2205e-09,2.044e-07
0.19412,0.56651,0.56654,0.56722,1.0754e-07,0.76274,0.37169,9.2291e-09,2.0585e-07
0.19493,0.56651,0.56654,0.56722,1.0827e-07,0.76005,0.37439,9.2347e-09,2.073e-07
0.19573,0.56651,0.56654,0.56722,1.0899e-07,0.75735,0.37709,9.2373e-09,2.0875e-07
0.19654,0.56651,0.56654,0.56722,1.0973e-07,0.75465,0.37979,9.237e-09,2.1021e-07
0.19734,0.56651,0.56654,0.56722,1.1046e-07,0.75194,0.3825,9.2335e-09,2.1168e-07
0.19815,0.56651,0.56654,0.56722,1.1119e-07,0.74923,0.38522,9.227e-09,2.1315e-07
0.19895,0.56651,0.56654,0.56722,1.1192e-07,0.74652,0.38793,9.2172e-09,2.1463e-07
0.19976,0.56651,0.56654,0.56723,1.1266e-07,0.74379,0.39066,9.2043e-09,2.1612e-07
0.20056,0.56651,0.56654,0.56723,1.134e-07,0.74107,0.39339,9.1882e-09,2.176e-07
0.20137,0.56651,0.56654,0.56723,1.1413e-07,0.73834,0.39612,9.1689e-09,2.191e-07
0.20218,0.56651,0.56654,0.56723,1.1487e-07,0.7356,0.39885,9.1464e-09,2.206e-07
0.20298,0.56651,0.56654,0.56723,1.1561e-07,0.73287,0.4016,9.1208e-09,2.2211e-07
0.20379,0.56651,0.56654,0.56723,1.1635e-07,0.73012,0.40434,9.0919e-09,2.2362e-07
0.20459,0.56651,0.56654,0.56723,1.171e-07,0.72738,0.40709,9.06e-09,2.2513e-07
0.2054,0.56651,0.56654,0.56723,1.1784e-07,0.72462,0.40984,9.0249e-09,2.2665e-07
0.2062,0.56651,0.56654,0.56723,1.1858e-07,0.72187,0.4126,8.9869e-09,2.2818e-07
0.20701,0.56651,0.56654,0.56724,1.1933e-07,0.71911,0.41536,8.9459e-09,2.2971e-07
0.20781,0.56651,0.56654,0.56724,1.2007e-07,0.71635,0.41813,8.9019e-09,2.3125e-07
0.20862,0.56651,0.56654,0.56724,1.2082e-07,0.71358,0.4209,8.8552e-09,2.3279e-07
0.20942,0.56651,0.56654,0.56724,1.2157e-07,0.71081,0.42367,8.8058e-09,2.3433e-07
0.21023,0.56651,0.56654,0.56724,1.2232e-07,0.70803,0.42645,8.7537e-09,2.3588e-07
0.21104,0.56651,0.56654,0.56724,1.2307e-07,0.70526,0.42923,8.6991e-09,2.3744e-07
0.21184,0.56651,0.56654,0.56724,1.2382e-07,0.70247,0.43201,8.6421e-09,2.39e-07
0.21265,0.56651,0.56654,0.56724,1.2457e-07,0.69969,0.4348,8.5829e-09,2.4056e-07
0.21345,0.56651,0.56654,0.56724,1.2532e-07,0.6969,0.43759,8.5215e-09,2.4213e-07
0.21426,0.56651,0.56654,0.56724,1.2608e-07,0.69411,0.44038,8.458e-09,2.437e-07
0.21506,0.56651,0.56654,0.56724,1.2683e-07,0.69131,0.44318,8.3928e-09,2.4527e-07
0.21587,0.56651,0.56654,0.56725,1.2759e-07,0.68851,0.44598,8.3258e-09,2.4685e-07
0.21667,0.56651,0.56654,0.56725,1.2834e-07,0.68571,0.44878,8.2572e-09,2.4843e-07
0.21748,0.56651,0.56654,0.56725,1.291e-07,0.68291,0.45159,8.1873e-09,2.5001e-07
0.21829,0.56651,0.56654,0.56725,1.2985e-07,0.6801,0.45439,8.1162e-09,2.5159e-07
0.21909,0.56651,0.56654,0.56725,1.3061e-07,0.67729,0.45721,8.044e-09,2.5318e-07
0.2199,0.56651,0.56654,0.56725,1.3137e-07,0.67448,0.46002,7.9709e-09,2.5477e-07
0.2207,0.56651,0.56654,0.56725,1.3213e-07,0.67166,0.46284,7.8972e-09,2.5636e-07
0.22151,0.56651,0.56654,0.56725,1.3289e-07,0.66884,0.46566,7.8229e-09,2.5795e-07
0.22231,0.56651,0.56654,0.56725,1.3365e-07,0.66602,0.46848,7.7484e-09,2.5955e-07
0.22312,0.56651,0.56654,0.56725,1.3441e-07,0.6632,0.47131,7.6737e-09,2.6115e-07
0.22392,0.56651,0.56654,0.56725,1.3517e-07,0.66037,0.47413,7.5992e-09,2.6274e-07
0.22473,0.56651,0.56654,0.56725,1.3593e-07,0.65754,0.47696,7.5249e-09,2.6434e-07
0.22553,0.56651,0.56654,0.56725,1.367e-07,0.65471,0.4798,7.451e-09,2.6594e-07
0.22634,0.56651,0.56654,0.56725,1.3746e-07,0.65188,0.48263,7.3779e-09,2.6754e-07
0.22715,0.56651,0.56654,0.56725,1.3822e-07,0.64904,0.48547,7.3056e-09,2.6914e-07
0.22795,0.56651,0.56654,0.56725,1.3899e-07,0.6462,0.48831,7.2343e-09,2.7074e-07
0.22876,0.56651,0.56654,0.56726,1.3975e-07,0.64336,0.49115,7.1644e-09,2.7234e-07
0.22956,0.56651,0.56654,0.56726,1.4051e-07,0.64052,0.49399,7.0958e-09,2.7393e-07
0.23037,0.56651,0.56654,0.56726,1.4128e-07,0.63768,0.49684,7.029e-09,2.7553e-07
0.23117,0.56651,0.56654,0.56726,1.4205e-07,0.63483,0.49968,6.9639e-09,2.7713e-07
0.23198,0.56651,0.56654,0.56726,1.4281e-07,0.63198,0.50253,6.9009e-09,2.7872e-07
0.23278,0.56651,0.56654,0.56726,1.4358e-07,0.62914,0.50538,6.84e-09,2.8032e-07
0.23359,0.56651,0.56654,0.56726,1.4434e-07,0.62629,0.50823,6.7815e-09,2.8191e-07
0.23439,0.56651,0.56654,0.56726,1.4511e-07,0.62343,0.51108,6.7256e-09,2.835e-07
0.2352,0.56651,0.56654,0.56726,1.4588e-07,0.62058,0.51394,6.6724e-09,2.8508e-07
0.23601,0.56651,0.56654,0.56726,1.4665e-07,0.61772,0.51679,6.622e-09,2.8667e-07
0.23681,0.56651,0.56654,0.56726,1.4741e-07,0.61487,0.51965,6.5746e-09,2.8825e-07
0.23762,0.56651,0.56654,0.56726,1.4818e-07,0.61201,0.52251,6.5305e-09,2.8983e-07
0.23842,0.56651,0.56654,0.56726,1.4895e-07,0.60915,0.52537,6.4896e-09,2.9141e-07
0.23923,0.56651,0.56654,0.56726,1.4972e-07,0.60629,0.52823,6.4521e-09,2.9299e-07
0.24003,0.56651,0.56654,0.56726,1.5049e-07,0.60343,0.53109,6.4182e-09,2.9456e-07
0.24084,0.56651,0.56654,0.56726,1.5126e-07,0.60057,0.53395,6.388e-09,2.9612e-07
0.24164,0.56651,0.56654,0.56726,1.5203e-07,0.59771,0.53681,6.3616e-09,2.9769e-07
0.24245,0.56651,0.56654,0.56726,1.5279e-07,0.59484,0.53968,6.339e-09,2.9925e-07
0.24325,0.56651,0.56654,0.56726,1.5356e-07,0.59198,0.54254,6.3205e-09,3.0081e-07
0.24406,0.56651,0.56654,0.56726,1.5433e-07,0.58912,0.54541,6.3059e-09,3.0236e-07
0.24487,0.56651,0.56653,0.56726,1.551e-07,0.58625,0.54827,6.2954e-09,3.0391e-07
0.24567,0.56651,0.56653,0.56726,1.5587e-07,0.58338,0.55114,6.2891e-09,3.0546e-07
0.24648,0.56651,0.56653,0.56726,1.5664e-07,0.58052,0.554,6.2871e-09,3.07e-07
0.24728,0.56651,0.56653,0.56726,1.5741e-07,0.57765,0.55687,6.2892e-09,3.0854e-07
0.24809,0.56651,0.56653,0.56726,1.5818e-07,0.57479,0.55974,6.2956e-09,3.1007e-07
0.24889,0.56651,0.56653,0.56726,1.5895e-07,0.57192,0.56261,6.3063e-09,3.116e-07
0.2497,0.56651,0.56653,0.56726,1.5972e-07,0.56905,0.56547,6.3213e-09,3.1312e-07
0.2505,0.56651,0.56653,0.56726,1.6049e-07,0.56618,0.56834,6.3405e-09,3.1464e-07
0.25131,0.56651,0.56653,0.56726,1.6126e-07,0.56332,0.57121,6.364e-09,3.1616e-07
0.25212,0.56651,0.56653,0.56726,1.6203e-07,0.56045,0.57407,6.3917e-09,3.1767e-07
0.25292,0.56651,0.56653,0.56726,1.628e-07,0.55758,0.57694,6.4236e-09,3.1918e-07
0.25373,0.56651,0.56653,0.56726,1.6357e-07,0.55472,0.57981,6.4595e-09,3.2068e-07
0.25453,0.56651,0.56653,0.56726,1.6434e-07,0.55185,0.58267,6.4995e-09,3.2218e-07
0.25534,0.56651,0.56653,0.56726,1.6511e-07,0.54898,0.58554,6.5435e-09,3.2368e-07
0.25614,0.56651,0.56653,0.56726,1.6588e-07,0.54612,0.58841,6.5914e-09,3.2517e-07
0.25695,0.56651,0.56653,0.56726,1.6665e-07,0.54325,0.59127,6.643e-09,3.2665e-07
0.25775,0.56651,0.56653,0.56726,1.6742e-07,0.54039,0.59413,6.6982e-09,3.2814e-07
0.25856,0.56651,0.56653,0.56726,1.6819e-07,0.53752,0.597,6.757e-09,3.2961e-07
0.25936,0.56651,0.56653,0.56726,1.6895e-07,0.53466,0.59986,6.8193e-09,3.3109e-07
0.26017,0.56651,0.56653,0.56726,1.6972e-07,0.5318,0.60272,6.8847e-09,3.3256e-07
0.26098,0.56651,0.56653,0.56726,1.7049e-07,0.52894,0.60558,6.9533e-09,3.3403e-07
0.26178,0.56651,0.56653,0.56726,1.7126e-07,0.52608,0.60844,7.0248e-09,3.3549e-07
0.26259,0.56651,0.56653,0.56726,1.7203e-07,0.52322,0.6113,7.0991e-09,3.3695e-07
0.26339,0.56651,0.56653,0.56726,1.7279e-07,0.52036,0.61416,7.176e-09,3.3841e-07
0.2642,0.56651,0.56653,0.56726,1.7356e-07,0.5175,0.61702,7.2553e-09,3.3987e-07
0.265,0.56651,0.56653,0.56726,1.7433e-07,0.51465,0.61987,7.3367e-09,3.4132e-07
0.26581,0.56651,0.56653,0.56726,1.7509e-07,0.51179,0.62273,7.4202e-09,3.4277e-07
0.26661,0.56651,0.56653,0.56726,1.7586e-07,0.50894,0.62558,7.5055e-09,3.4421e-07
0.26742,0.56651,0.56653,0.56726,1.7663e-07,0.50609,0.62843,7.5923e-09,3.4566e-07
0.26822,0.56651,0.56653,0.56726,1.7739e-07,0.50324,0.63128,7.6805e-09,3.471e-07
0.26903,0.56651,0.56653,0.56726,1.7816e-07,0.50039,0.63413,7.7698e-09,3.4854e-07
0.26984,0.56651,0.56653,0.56726,1.7892e-07,0.49754,0.63697,7.8599e-09,3.4998e-07
0.27064,0.56651,0.56653,0.56726,1.7968e-07,0.4947,0.63982,7.9507e-09,3.5142e-07
0.27145,0.56651,0.56653,0.56726,1.8045e-07,0.49185,0.64266,8.0419e-09,3.5286e-07
0.27225,0.56651,0.56653,0.56725,1.8121e-07,0.48901,0.6455,8.1333e-09,3.5429e-07
0.27306,0.56651,0.56653,0.56725,1.8197e-07,0.48617,0.64834,8.2245e-09,3.5572e-07
0.27386,0.56651,0.56653,0.56725,1.8274e-07,0.48333,0.65117,8.3154e-09,3.5716e-07
0.27467,0.56651,0.56653,0.56725,1.835e-07,0.4805,0.65401,8.4057e-09,3.5859e-07
0.27547,0.56651,0.56653,0.56725,1.8426e-07,0.47767,0.65684,8.4951e-09,3.6002e-07
0.27628,0.56651,0.56653,0.56725,1.8502e-07,0.47484,0.65967,8.5834e-09,3.6146e-07
0.27709,0.56651,0.56653,0.56725,1.8578e-07,0.47201,0.6625,8.6703e-09,3.6289e-07
0.27789,0.56651,0.56653,0.56725,1.8654e-07,0.46918,0.66532,8.7556e-09,3.6432e-07
0.2787,0.56651,0.56653,0.56725,1.873e-07,0.46636,0.66814,8.8391e-09,3.6576e-07
0.2795,0.56651,0.56653,0.56725,1.8806e-07,0.46354,0.67096,8.9204e-09,3.6719e-07
0.28031,0.56651,0.56653,0.56725,1.8881e-07,0.46072,0.67378,8.9993e-09,3.6863e-07
0.28111,0.56651,0.56653,0.56725,1.8957e-07,0.4579,0.67659,9.0756e-09,3.7007e-07
0.28192,0.56651,0.56653,0.56725,1.9033e-07,0.45509,0.6794,9.149e-09,3.715e-07
0.28272,0.56651,0.56653,0.56725,1.9108e-07,0.45228,0.68221,9.2194e-09,3.7294e-07
0.28353,0.56651,0.56653,0.56725,1.9184e-07,0.44947,0.68502,9.2865e-09,3.7439e-07
0.28433,0.56651,0.56653,0.56725,1.9259e-07,0.44667,0.68782,9.35e-09,3.7583e-07
0.28514,0.56651,0.56653,0.56724,1.9334e-07,0.44387,0.69062,9.4097e-09,3.7728e-07
0.28595,0.56651,0.56653,0.56724,1.941e-07,0.44107,0.69342,9.4655e-09,3.7873e-07
0.28675,0.56651,0.56653,0.56724,1.9485e-07,0.43828,0.69621,9.5171e-09,3.8018e-07
0.28756,0.56651,0.56653,0.56724,1.956e-07,0.43549,0.699,9.5644e-09,3.8163e-07
0.28836,0.56651,0.56653,0.56724,1.9635e-07,0.4327,0.70178,9.6071e-09,3.8309e-07
0.28917,0.56651,0.56653,0.56724,1.971e-07,0.42991,0.70457,9.6451e-09,3.8455e-07
0.28997,0.56651,0.56653,0.56724,1.9784e-07,0.42713,0.70735,9.6782e-09,3.8601e-07
0.29078,0.56651,0.56653,0.56724,1.9859e-07,0.42436,0.71012,9.7062e-09,3.8748e-07
0.29158,0.56651,0.56653,0.56724,1.9934e-07,0.42158,0.71289,9.7291e-09,3.8895e-07
0.29239,0.56651,0.56653,0.56724,2.0008e-07,0.41881,0.71566,9.7466e-09,3.9042e-07
0.29319,0.56651,0.56653,0.56724,2.0083e-07,0.41605,0.71842,9.7588e-09,3.9189e-07
0.294,0.56651,0.56653,0.56723,2.0157e-07,0.41328,0.72119,9.7653e-09,3.9337e-07
0.29481,0.56651,0.56653,0.56723,2.0231e-07,0.41053,0.72394,9.7662e-09,3.9486e-07
0.29561,0.56651,0.56653,0.56723,2.0305e-07,0.40777,0.72669,9.7614e-09,3.9634e-07
0.29642,0.56651,0.56653,0.56723,2.0379e-07,0.40502,0.72944,9.7507e-09,3.9783e-07
0.29722,0.56651,0.56653,0.56723,2.0453e-07,0.40228,0.73219,9.7342e-09,3.9933e-07
0.29803,0.56651,0.56653,0.56723,2.0527e-07,0.39953,0.73493,9.7118e-09,4.0083e-07
0.29883,0.56651,0.56653,0.56723,2.0601e-07,0.3968,0.73766,9.6834e-09,4.0233e-07
0.29964,0.56651,0.56653,0.56723,2.0674e-07,0.39406,0.74039,9.6491e-09,4.0383e-07
0.30044,0.56651,0.56653,0.56723,2.0747e-07,0.39133,0.74312,9.6088e-09,4.0534e-07
0.30125,0.56651,0.56653,0.56723,2.0821e-07,0.38861,0.74584,9.5625e-09,4.0685e-07
0.30206,0.56651,0.56653,0.56722,2.0894e-07,0.38589,0.74856,9.5102e-09,4.0837e-07
0.30286,0.56651,0.56653,0.56722,2.0967e-07,0.38317,0.75127,9.4521e-09,4.0989e-07
0.30367,0.56651,0.56653,0.56722,2.104e-07,0.38046,0.75398,9.3881e-09,4.1141e-07
0.30447,0.56651,0.56653,0.56722,2.1113e-07,0.37776,0.75668,9.3183e-09,4.1293e-07
0.30528,0.56651,0.56652,0.56722,2.1185e-07,0.37506,0.75938,9.2428e-09,4.1446e-07
0.30608,0.56651,0.56652,0.56722,2.1258e-07,0.37236,0.76208,9.1617e-09,4.1599e-07
0.30689,0.56651,0.56652,0.56722,2.133e-07,0.36967,0.76476,9.0751e-09,4.1753e-07
0.30769,0.56651,0.56652,0.56722,2.1402e-07,0.36698,0.76745,8.983e-09,4.1906e-07
0.3085,0.56651,0.56652,0.56721,2.1474e-07,0.3643,0.77013,8.8857e-09,4.206e-07
0.3093,0.56651,0.56652,0.56721,2.1546e-07,0.36163,0.7728,8.7833e-09,4.2215e-07
0.31011,0.56651,0.56652,0.56721,2.1618e-07,0.35896,0.77547,8.6759e-09,4.2369e-07
0.31092,0.56651,0.56652,0.56721,2.169e-07,0.35629,0.77813,8.5637e-09,4.2523e-07
0.31172,0.56651,0.56652,0.56721,2.1761e-07,0.35363,0.78079,8.4469e-09,4.2678e-07
0.31253,0.56651,0.56652,0.56721,2.1833e-07,0.35098,0.78344,8.3257e-09,4.2833e-07
0.31333,0.56651,0.56652,0.56721,2.1904e-07,0.34833,0.78608,8.2003e-09,4.2988e-07
0.31414,0.56651,0.56652,0.5672,2.1975e-07,0.34568,0.78873,8.0708e-09,4.3143e-07
0.31494,0.56651,0.56652,0.5672,2.2046e-07,0.34305,0.79136,7.9377e-09,4.3298e-07
0.31575,0.56651,0.56652,0.5672,2.2117e-07,0.34041,0.79399,7.8009e-09,4.3453e-07
0.31655,0.56651,0.56652,0.5672,2.2187e-07,0.33779,0.79661,7.661e-09,4.3608e-07
0.31736,0.56651,0.56652,0.5672,2.2258e-07,0.33517,0.79923,7.518e-09,4.3763e-07
0.31816,0.56651,0.56652,0.5672,2.2328e-07,0.33255,0.80184,7.3722e-09,4.3918e-07
0.31897,0.56651,0.56652,0.5672,2.2398e-07,0.32995,0.80445,7.2239e-09,4.4073e-07
0.31978,0.56651,0.56652,0.56719,2.2468e-07,0.32734,0.80705,7.0735e-09,4.4228e-07
0.32058,0.56651,0.56652,0.56719,2.2537e-07,0.32475,0.80964,6.9211e-09,4.4383e-07
0.32139,0.56651,0.56652,0.56719,2.2607e-07,0.32216,0.81222,6.7671e-09,4.4537e-07
0.32219,0.56651,0.56652,0.56719,2.2676e-07,0.31957,0.81481,6.6118e-09,4.4691e-07
0.323,0.56651,0.56652,0.56719,2.2745e-07,0.317,0.81738,6.4554e-09,4.4845e-07
0.3238,0.56651,0.56652,0.56719,2.2814e-07,0.31443,0.81995,6.2984e-09,4.4999e-07
0.32461,0.56651,0.56652,0.56718,2.2883e-07,0.31186,0.82251,6.141e-09,4.5153e-07
0.32541,0.56651,0.56652,0.56718,2.2952e-07,0.3093,0.82506,5.9834e-09,4.5306e-07
0.32622,0.56651,0.56652,0.56718,2.302e-07,0.30675,0.82761,5.8261e-09,4.5458e-07
0.32702,0.56651,0.56652,0.56718,2.3089e-07,0.30421,0.83015,5.6694e-09,4.561e-07
0.32783,0.56651,0.56652,0.56718,2.3157e-07,0.30167,0.83269,5.5135e-09,4.5762e-07
0.32864,0.56651,0.56652,0.56718,2.3225e-07,0.29914,0.83521,5.3588e-09,4.5913e-07
0.32944,0.56651,0.56652,0.56717,2.3292e-07,0.29661,0.83774,5.2057e-09,4.6064e-07
0.33025,0.56651,0.56652,0.56717,2.336e-07,0.2941,0.84025,5.0543e-09,4.6214e-07
0.33105,0.56651,0.56652,0.56717,2.3427e-07,0.29159,0.84276,4.9051e-09,4.6364e-07
0.33186,0.56651,0.56652,0.56717,2.3494e-07,0.28908,0.84526,4.7584e-09,4.6512e-07
0.33266,0.56651,0.56652,0.56717,2.3561e-07,0.28659,0.84775,4.6144e-09,4.6661e-07
0.33347,0.56651,0.56652,0.56717,2.3628e-07,0.2841,0.85023,4.4735e-09,4.6808e-07
0.33427,0.56651,0.56652,0.56716,2.3694e-07,0.28162,0.85271,4.336e-09,4.6955e-07
0.33508,0.56651,0.56652,0.56716,2.376e-07,0.27914,0.85518,4.2021e-09,4.7101e-07
0.33589,0.56651,0.56652,0.56716,2.3827e-07,0.27667,0.85765,4.0722e-09,4.7246e-07
0.33669,0.56651,0.56652,0.56716,2.3892e-07,0.27421,0.8601,3.9465e-09,4.739e-07
0.3375,0.56651,0.56652,0.56716,2.3958e-07,0.27176,0.86255,3.8253e-09,4.7534e-07
0.3383,0.56651,0.56652,0.56715,2.4024e-07,0.26932,0.86499,3.7089e-09,4.7676e-07
0.33911,0.56651,0.56652,0.56715,2.4089e-07,0.26688,0.86743,3.5975e-09,4.7818e-07
0.33991,0.56651,0.56652,0.56715,2.4154e-07,0.26445,0.86985,3.4914e-09,4.7958e-07
0.34072,0.56651,0.56652,0.56715,2.4219e-07,0.26203,0.87227,3.3908e-09,4.8098e-07
0.34152,0.56651,0.56652,0.56715,2.4283e-07,0.25961,0.87468,3.296e-09,4.8237e-07
0.34233,0.56651,0.56652,0.56715,2.4348e-07,0.25721,0.87708,3.207e-09,4.8374e-07
0.34313,0.56651,0.56652,0.56714,2.4412e-07,0.25481,0.87948,3.1243e-09,4.8511e-07
0.34394,0.56651,0.56652,0.56714,2.4476e-07,0.25242,0.88186,3.0479e-09,4.8646e-07
0.34475,0.56651,0.56652,0.56714,2.4539e-07,0.25004,0.88424,2.978e-09,4.8781e-07
0.34555,0.56651,0.56652,0.56714,2.4603e-07,0.24766,0.88661,2.9148e-09,4.8914e-07
0.34636,0.56651,0.56652,0.56713,2.4666e-07,0.2453,0.88897,2.8584e-09,4.9046e-07
0.34716,0.56651,0.56652,0.56713,2.4729e-07,0.24294,0.89133,2.809e-09,4.9177e-07
0.34797,0.56651,0.56652,0.56713,2.4792e-07,0.24059,0.89367,2.7667e-09,4.9307e-07
0.34877,0.56651,0.56652,0.56713,2.4854e-07,0.23825,0.89601,2.7316e-09,4.9436e-07
0.34958,0.56651,0.56652,0.56713,2.4917e-07,0.23592,0.89834,2.7038e-09,4.9563e-07
0.35038,0.56651,0.56652,0.56712,2.4979e-07,0.23359,0.90066,2.6834e-09,4.9689e-07
0.35119,0.56651,0.56652,0.56712,2.5041e-07,0.23128,0.90297,2.6704e-09,4.9814e-07
0.35199,0.56651,0.56652,0.56712,2.5102e-07,0.22897,0.90527,2.6649e-09,4.9938e-07
0.3528,0.56651,0.56652,0.56712,2.5164e-07,0.22667,0.90756,2.667e-09,5.0061e-07
0.35361,0.56651,0.56652,0.56712,2.5225e-07,0.22438,0.90985,2.6766e-09,5.0182e-07
0.35441,0.56651,0.56652,0.56711,2.5286e-07,0.2221,0.91213,2.6937e-09,5.0302e-07
0.35522,0.56651,0.56652,0.56711,2.5347e-07,0.21983,0.91439,2.7184e-09,5.0421e-07
0.35602,0.56651,0.56652,0.56711,2.5407e-07,0.21757,0.91665,2.7505e-09,5.0539e-07
0.35683,0.56651,0.56652,0.56711,2.5467e-07,0.21531,0.9189,2.7902e-09,5.0655e-07
0.35763,0.56651,0.56652,0.5671,2.5527e-07,0.21307,0.92114,2.8372e-09,5.0771e-07
0.35844,0.56651,0.56652,0.5671,2.5587e-07,0.21083,0.92337,2.8915e-09,5.0885e-07
0.35924,0.56651,0.56652,0.5671,2.5646e-07,0.2086,0.9256,2.953e-09,5.0998e-07
0.36005,0.56651,0.56652,0.5671,2.5706e-07,0.20639,0.92781,3.0217e-09,5.1109e-07
0.36086,0.56651,0.56652,0.5671,2.5765e-07,0.20418,0.93001,3.0973e-09,5.122e-07
0.36166,0.56651,0.56652,0.56709,2.5823e-07,0.20198,0.93221,3.1798e-09,5.1329e-07
0.36247,0.56651,0.56652,0.56709,2.5882e-07,0.19979,0.93439,3.2689e-09,5.1437e-07
0.36327,0.56651,0.56652,0.56709,2.594e-07,0.19761,0.93657,3.3646e-09,5.1544e-07
0.36408,0.56651,0.56652,0.56709,2.5998e-07,0.19544,0.93874,3.4667e-09,5.1649e-07
0.36488,0.56651,0.56652,0.56708,2.6056e-07,0.19327,0.94089,3.5749e-09,5.1754e-07
0.36569,0.56651,0.56652,0.56708,2.6113e-07,0.19112,0.94304,3.689e-09,5.1858e-07
0.36649,0.56651,0.56652,0.56708,2.6171e-07,0.18898,0.94518,3.8089e-09,5.196e-07
0.3673,0.56651,0.56652,0.56708,2.6227e-07,0.18685,0.94731,3.9342e-09,5.2062e-07
0.3681,0.56651,0.56652,0.56707,2.6284e-07,0.18472,0.94943,4.0648e-09,5.2162e-07
0.36891,0.56651,0.56652,0.56707,2.6341e-07,0.18261,0.95153,4.2004e-09,5.2261e-07
0.36972,0.56651,0.56652,0.56707,2.6397e-07,0.18051,0.95363,4.3407e-09,5.236e-07
0.37052,0.56651,0.56652,0.56707,2.6453e-07,0.17841,0.95572,4.4854e-09,5.2457e-07
0.37133,0.56651,0.56652,0.56706,2.6508e-07,0.17633,0.9578,4.6343e-09,5.2553e-07
0.37213,0.56651,0.56652,0.56706,2.6564e-07,0.17425,0.95987,4.7871e-09,5.2649e-07
0.37294,0.56651,0.56652,0.56706,2.6619e-07,0.17219,0.96193,4.9434e-09,5.2744e-07
0.37374,0.56651,0.56652,0.56706,2.6674e-07,0.17014,0.96398,5.103e-09,5.2837e-07
0.37455,0.56651,0.56652,0.56705,2.6728e-07,0.16809,0.96601,5.2655e-09,5.293e-07
0.37535,0.56651,0.56652,0.56705,2.6783e-07,0.16606,0.96804,5.4306e-09,5.3022e-07
0.37616,0.56651,0.56652,0.56705,2.6837e-07,0.16404,0.97006,5.598e-09,5.3114e-07
0.37696,0.56651,0.56652,0.56705,2.6891e-07,0.16203,0.97207,5.7673e-09,5.3204e-07
0.37777,0.56651,0.56652,0.56704,2.6944e-07,0.16002,0.97406,5.9382e-09,5.3294e-07
0.37858,0.56651,0.56652,0.56704,2.6997e-07,0.15803,0.97605,6.1104e-09,5.3384e-07
0.37938,0.56651,0.56652,0.56704,2.705e-07,0.15605,0.97803,6.2834e-09,5.3472e-07
0.38019,0.56651,0.56652,0.56704,2.7103e-07,0.15408,0.97999,6.4571e-09,5.356e-07
0.38099,0.56651,0.56652,0.56703,2.7155e-07,0.15212,0.98195,6.6309e-09,5.3648e-07
0.3818,0.56651,0.56652,0.56703,2.7208e-07,0.15017,0.98389,6.8046e-09,5.3735e-07
0.3826,0.56651,0.56652,0.56703,2.7259e-07,0.14823,0.98583,6.9778e-09,5.3821e-07
0.38341,0.56651,0.56652,0.56703,2.7311e-07,0.1463,0.98775,7.1502e-09,5.3907e-07
0.38421,0.56651,0.56652,0.56702,2.7362e-07,0.14438,0.98966,7.3215e-09,5.3992e-07
0.38502,0.56651,0.56652,0.56702,2.7413e-07,0.14248,0.99156,7.4912e-09,5.4077e-07
0.38582,0.56651,0.56652,0.56702,2.7464e-07,0.14058,0.99345,7.659e-09,5.4162e-07
0.38663,0.56651,0.56652,0.56701,2.7514e-07,0.1387,0.99533,7.8246e-09,5.4246e-07
0.38744,0.56651,0.56652,0.56701,2.7565e-07,0.13682,0.9972,7.9877e-09,5.433e-07
0.38824,0.56651,0.56652,0.56701,2.7614e-07,0.13496,0.99906,8.148e-09,5.4414e-07
0.38905,0.56651,0.56652,0.56701,2.7664e-07,0.13311,1.0009,8.305e-09,5.4497e-07
0.38985,0.56651,0.56652,0.567,2.7713e-07,0.13127,1.0027,8.4586e-09,5.4581e-07
0.39066,0.56651,0.56652,0.567,2.7762e-07,0.12944,1.0046,8.6084e-09,5.4664e-07
0.39146,0.56651,0.56652,0.567,2.7811e-07,0.12762,1.0064,8.7541e-09,5.4746e-07
0.39227,0.56651,0.56652,0.56699,2.7859e-07,0.12581,1.0082,8.8954e-09,5.4829e-07
0.39307,0.56651,0.56652,0.56699,2.7907e-07,0.12401,1.01,9.0321e-09,5.4911e-07
0.39388,0.56651,0.56652,0.56699,2.7955e-07,0.12223,1.0117,9.1639e-09,5.4994e-07
0.39469,0.56651,0.56652,0.56699,2.8003e-07,0.12046,1.0135,9.2904e-09,5.5076e-07
0.39549,0.56651,0.56651,0.56698,2.805e-07,0.11869,1.0153,9.4115e-09,5.5158e-07
0.3963,0.56651,0.56651,0.56698,2.8097e-07,0.11694,1.017,9.527e-09,5.5241e-07
0.3971,0.56651,0.56651,0.56698,2.8143e-07,0.11521,1.0187,9.6366e-09,5.5323e-07
0.39791,0.56651,0.56651,0.56697,2.8189e-07,0.11348,1.0205,9.74e-09,5.5405e-07
0.39871,0.56651,0.56651,0.56697,2.8235e-07,0.11176,1.0222,9.8372e-09,5.5487e-07
0.39952,0.56651,0.56651,0.56697,2.8281e-07,0.11006,1.0239,9.9279e-09,5.5569e-07
0.40032,0.56651,0.56651,0.56697,2.8326e-07,0.10837,1.0256,1.0012e-08,5.5651e-07
0.40113,0.56651,0.56651,0.56696,2.8371e-07,0.10669,1.0272,1.0089e-08,5.5734e-07
0.40193,0.56651,0.56651,0.56696,2.8416e-07,0.10502,1.0289,1.0159e-08,5.5816e-07
0.40274,0.56651,0.56651,0.56696,2.846e-07,0.10336,1.0306,1.0223e-08,5.5899e-07
0.40355,0.56651,0.56651,0.56695,2.8504e-07,0.10171,1.0322,1.0279e-08,5.5981e-07
0.40435,0.56651,0.56651,0.56695,2.8548e-07,0.10008,1.0338,1.0327e-08,5.6064e-07
0.40516,0.56651,0.56651,0.56695,2.8592e-07,0.09846,1.0354,1.0369e-08,5.6146e-07
0.40596,0.56651,0.56651,0.56695,2.8635e-07,0.096851,1.037,1.0403e-08,5.6229e-07
0.40677,0.56651,0.56651,0.56694,2.8677e-07,0.095253,1.0386,1.0429e-08,5.6312e-07
0.40757,0.56651,0.56651,0.56694,2.872e-07,0.093668,1.0402,1.0448e-08,5.6395e-07
0.40838,0.56651,0.56651,0.56694,2.8762e-07,0.092095,1.0418,1.0459e-08,5.6478e-07
0.40918,0.56651,0.56651,0.56693,2.8804e-07,0.090534,1.0433,1.0463e-08,5.6561e-07
0.40999,0.56651,0.56651,0.56693,2.8845e-07,0.088985,1.0449,1.0459e-08,5.6645e-07
0.41079,0.56651,0.56651,0.56693,2.8886e-07,0.087449,1.0464,1.0448e-08,5.6728e-07
0.4116,0.56651,0.56651,0.56692,2.8927e-07,0.085925,1.0479,1.043e-08,5.6811e-07
0.41241,0.56651,0.56651,0.56692,2.8968e-07,0.084413,1.0494,1.0404e-08,5.6895e-07
0.41321,0.56651,0.56651,0.56692,2.9008e-07,0.082913,1.0509,1.037e-08,5.6979e-07
0.41402,0.56651,0.56651,0.56691,2.9048e-07,0.081426,1.0524,1.033e-08,5.7062e-07
0.41482,0.56651,0.56651,0.56691,2.9087e-07,0.079951,1.0539,1.0282e-08,5.7146e-07
0.41563,0.56651,0.56651,0.56691,2.9126e-07,0.078489,1.0553,1.0227e-08,5.723e-07
0.41643,0.56651,0.56651,0.56691,2.9165e-07,0.077039,1.0568,1.0165e-08,5.7313e-07
0.41724,0.56651,0.56651,0.5669,2.9203e-07,0.075602,1.0582,1.0097e-08,5.7397e-07
0.41804,0.56651,0.56651,0.5669,2.9241e-07,0.074177,1.0596,1.0022e-08,5.7481e-07
0.41885,0.56651,0.56651,0.5669,2.9279e-07,0.072765,1.061,9.9407e-09,5.7564e-07
0.41966,0.56651,0.56651,0.56689,2.9317e-07,0.071365,1.0624,9.8531e-09,5.7648e-07
0.42046,0.56651,0.56651,0.56689,2.9354e-07,0.069979,1.0638,9.7595e-09,5.7731e-07
0.42127,0.56651,0.56651,0.56689,2.939e-07,0.068605,1.0652,9.6601e-09,5.7815e-07
0.42207,0.56651,0.56651,0.56688,2.9427e-07,0.067243,1.0665,9.5551e-09,5.7898e-07
0.42288,0.56651,0.56651,0.56688,2.9463e-07,0.065895,1.0679,9.4448e-09,5.7981e-07
0.42368,0.56651,0.56651,0.56688,2.9498e-07,0.064559,1.0692,9.3293e-09,5.8064e-07
0.42449,0.56651,0.56651,0.56687,2.9534e-07,0.063236,1.0705,9.209e-09,5.8146e-07
0.42529,0.56651,0.56651,0.56687,2.9569e-07,0.061926,1.0718,9.084e-09,5.8229e-07
0.4261,0.56651,0.56651,0.56687,2.9603e-07,0.060629,1.0731,8.9547e-09,5.8311e-07
0.4269,0.56651,0.56651,0.56686,2.9637e-07,0.059345,1.0744,8.8214e-09,5.8393e-07
0.42771,0.56651,0.56651,0.56686,2.9671e-07,0.058074,1.0756,8.6843e-09,5.8474e-07
0.42852,0.56651,0.56651,0.56686,2.9705e-07,0.056816,1.0769,8.5437e-09,5.8555e-07
0.42932,0.56651,0.56651,0.56685,2.9738e-07,0.055571,1.0781,8.3999e-09,5.8636e-07
0.43013,0.56651,0.56651,0.56685,2.9771e-07,0.054339,1.0794,8.2532e-09,5.8716e-07
0.43093,0.56651,0.56651,0.56685,2.9803e-07,0.053121,1.0806,8.1039e-09,5.8796e-07
0.43174,0.56651,0.56651,0.56684,2.9835e-07,0.051915,1.0818,7.9523e-09,5.8876e-07
0.43254,0.56651,0.56651,0.56684,2.9867e-07,0.050723,1.083,7.7987e-09,5.8954e-07
0.43335,0.56651,0.56651,0.56684,2.9898e-07,0.049543,1.0841,7.6435e-09,5.9033e-07
0.43415,0.56651,0.56651,0.56683,2.9929e-07,0.048377,1.0853,7.487e-09,5.911e-07
0.43496,0.56651,0.56651,0.56683,2.996e-07,0.047225,1.0864,7.3294e-09,5.9187e-07
0.43576,0.56651,0.56651,0.56683,2.999e-07,0.046085,1.0876,7.1711e-09,5.9264e-07
0.43657,0.56651,0.56651,0.56682,3.002e-07,0.044959,1.0887,7.0125e-09,5.9339e-07
0.43738,0.56651,0.56651,0.56682,3.005e-07,0.043847,1.0898,6.8537e-09,5.9414e-07
0.43818,0.56651,0.56651,0.56682,3.0079e-07,0.042747,1.0909,6.6952e-09,5.9488e-07
0.43899,0.56651,0.56651,0.56681,3.0108e-07,0.041661,1.092,6.5372e-09,5.9562e-07
0.43979,0.56651,0.56651,0.56681,3.0136e-07,0.040589,1.093,6.3801e-09,5.9634e-07
0.4406,0.56651,0.56651,0.56681,3.0164e-07,0.03953,1.0941,6.2241e-09,5.9706e-07
0.4414,0.56651,0.56651,0.5668,3.0192e-07,0.038484,1.0951,6.0696e-09,5.9777e-07
0.44221,0.56651,0.56651,0.5668,3.0219e-07,0.037452,1.0961,5.9168e-09,5.9847e-07
0.44301,0.56651,0.56651,0.5668,3.0246e-07,0.036434,1.0972,5.766e-09,5.9916e-07
0.44382,0.56651,0.56651,0.56679,3.0273e-07,0.035429,1.0982,5.6176e-09,5.9984e-07
0.44462,0.56651,0.56651,0.56679,3.0299e-07,0.034438,1.0991,5.4718e-09,6.0051e-07
0.44543,0.56651,0.56651,0.56679,3.0325e-07,0.03346,1.1001,5.3288e-09,6.0117e-07
0.44624,0.56651,0.56651,0.56678,3.035e-07,0.032496,1.1011,5.1889e-09,6.0182e-07
0.44704,0.56651,0.56651,0.56678,3.0376e-07,0.031546,1.102,5.0524e-09,6.0246e-07
0.44785,0.56651,0.56651,0.56678,3.04e-07,0.03061,1.1029,4.9194e-09,6.0309e-07
0.44865,0.56651,0.56651,0.56677,3.0425e-07,0.029687,1.1039,4.7903e-09,6.037e-07
0.44946,0.56651,0.56651,0.56677,3.0449e-07,0.028778,1.1048,4.6653e-09,6.0431e-07
0.45026,0.56651,0.56651,0.56677,3.0472e-07,0.027882,1.1057,4.5445e-09,6.049e-07
0.45107,0.56651,0.56651,0.56676,3.0495e-07,0.027001,1.1065,4.4282e-09,6.0548e-07
0.45187,0.56651,0.56651,0.56676,3.0518e-07,0.026133,1.1074,4.3165e-09,6.0605e-07
0.45268,0.56651,0.56651,0.56676,3.0541e-07,0.025279,1.1082,4.2097e-09,6.066e-07
0.45349,0.56651,0.56651,0.56675,3.0563e-07,0.024439,1.1091,4.1078e-09,6.0715e-07
0.45429,0.56651,0.56651,0.56675,3.0585e-07,0.023613,1.1099,4.0111e-09,6.0768e-07
0.4551,0.56651,0.56651,0.56675,3.0606e-07,0.022801,1.1107,3.9197e-09,6.082e-07
0.4559,0.56651,0.56651,0.56674,3.0627e-07,0.022003,1.1115,3.8337e-09,6.087e-07
0.45671,0.56651,0.56651,0.56674,3.0648e-07,0.021218,1.1123,3.7532e-09,6.092e-07
0.45751,0.56651,0.56651,0.56673,3.0668e-07,0.020448,1.113,3.6783e-09,6.0968e-07
0.45832,0.56651,0.56651,0.56673,3.0688e-07,0.019692,1.1138,3.6091e-09,6.1014e-07
0.45912,0.56651,0.56651,0.56673,3.0707e-07,0.018949,1.1145,3.5458e-09,6.106e-07
0.45993,0.56651,0.56651,0.56672,3.0726e-07,0.018221,1.1152,3.4882e-09,6.1104e-07
0.46073,0.56651,0.56651,0.56672,3.0745e-07,0.017506,1.1159,3.4366e-09,6.1146e-07
0.46154,0.56651,0.56651,0.56672,3.0763e-07,0.016806,1.1166,3.3908e-09,6.1187e-07
0.46235,0.56651,0.56651,0.56671,3.0781e-07,0.01612,1.1173,3.3511e-09,6.1227e-07
0.46315,0.56651,0.56651,0.56671,3.0799e-07,0.015448,1.118,3.3173e-09,6.1266e-07
0.46396,0.56651,0.56651,0.56671,3.0816e-07,0.01479,1.1186,3.2894e-09,6.1303e-07
0.46476,0.56651,0.56651,0.5667,3.0833e-07,0.014146,1.1193,3.2675e-09,6.1339e-07
0.46557,0.56651,0.56651,0.5667,3.0849e-07,0.013517,1.1199,3.2514e-09,6.1373e-07
0.46637,0.56651,0.56651,0.5667,3.0865e-07,0.012901,1.1205,3.2412e-09,6.1407e-07
0.46718,0.56651,0.56651,0.56669,3.0881e-07,0.0123,1.1211,3.2369e-09,6.1438e-07
0.46798,0.56651,0.56651,0.56669,3.0896e-07,0.011713,1.1217,3.2382e-09,6.1469e-07
0.46879,0.56651,0.56651,0.56669,3.0911e-07,0.01114,1.1222,3.2452e-09,6.1498e-07
0.46959,0.56651,0.56651,0.56668,3.0926e-07,0.010581,1.1228,3.2578e-09,6.1526e-07
0.4704,0.56651,0.56651,0.56668,3.094e-07,0.010037,1.1233,3.2758e-09,6.1553e-07
0.47121,0.56651,0.56651,0.56667,3.0954e-07,0.0095065,1.1238,3.2991e-09,6.1578e-07
0.47201,0.56651,0.56651,0.56667,3.0967e-07,0.0089906,1.1244,3.3276e-09,6.1602e-07
0.47282,0.56651,0.56651,0.56667,3.098e-07,0.0084889,1.1248,3.3613e-09,6.1625e-07
0.47362,0.56651,0.56651,0.56666,3.0993e-07,0.0080016,1.1253,3.3998e-09,6.1646e-07
0.47443,0.56651,0.56651,0.56666,3.1005e-07,0.0075286,1.1258,3.4431e-09,6.1666e-07
0.47523,0.56651,0.56651,0.56666,3.1017e-07,0.0070698,1.1262,3.4911e-09,6.1686e-07
0.47604,0.56651,0.56651,0.56665,3.1029e-07,0.0066254,1.1267,3.5434e-09,6.1703e-07
0.47684,0.56651,0.56651,0.56665,3.104e-07,0.0061954,1.1271,3.6001e-09,6.172e-07
0.47765,0.56651,0.56651,0.56665,3.1051e-07,0.0057797,1.1275,3.6607e-09,6.1736e-07
0.47846,0.56651,0.56651,0.56664,3.1061e-07,0.0053784,1.1279,3.7253e-09,6.175e-07
0.47926,0.56651,0.56651,0.56664,3.1071e-07,0.0049914,1.1283,3.7936e-09,6.1763e-07
0.48007,0.56651,0.56651,0.56664,3.1081e-07,0.0046188,1.1287,3.8653e-09,6.1775e-07
0.48087,0.56651,0.56651,0.56663,3.109e-07,0.0042607,1.129,3.9402e-09,6.1786e-07
0.48168,0.56651,0.56651,0.56663,3.1099e-07,0.0039169,1.1293,4.0182e-09,6.1796e-07
0.48248,0.56651,0.56651,0.56662,3.1108e-07,0.0035875,1.1297,4.099e-09,6.1805e-07
0.48329,0.56651,0.56651,0.56662,3.1116e-07,0.0032725,1.13,4.1825e-09,6.1813e-07
0.48409,0.56651,0.56651,0.56662,3.1123e-07,0.002972,1.1303,4.2682e-09,6.182e-07
0.4849,0.56651,0.56651,0.56661,3.1131e-07,0.0026859,1.1305,4.3562e-09,6.1826e-07
0.4857,0.56651,0.56651,0.56661,3.1138e-07,0.0024143,1.1308,4.446e-09,6.1831e-07
0.48651,0.56651,0.56651,0.56661,3.1144e-07,0.0021571,1.1311,4.5375e-09,6.1835e-07
0.48732,0.56651,0.56651,0.5666,3.1151e-07,0.0019144,1.1313,4.6304e-09,6.1838e-07
0.48812,0.56651,0.56651,0.5666,3.1156e-07,0.0016861,1.1315,4.7246e-09,6.184e-07
0.48893,0.56651,0.56651,0.5666,3.1162e-07,0.0014723,1.1317,4.8197e-09,6.1842e-07
0.48973,0.56651,0.56651,0.56659,3.1167e-07,0.0012729,1.1319,4.9156e-09,6.1842e-07
0.49054,0.56651,0.56651,0.56659,3.1172e-07,0.0010881,1.1321,5.012e-09,6.1842e-07
0.49134,0.56651,0.56651,0.56658,3.1176e-07,0.00091769,1.1323,5.1087e-09,6.1841e-07
0.49215,0.56651,0.56651,0.56658,3.118e-07,0.00076181,1.1324,5.2055e-09,6.1839e-07
0.49295,0.56651,0.56651,0.56658,3.1183e-07,0.00062041,1.1325,5.3021e-09,6.1837e-07
0.49376,0.56651,0.56651,0.56657,3.1187e-07,0.00049351,1.1327,5.3984e-09,6.1833e-07
0.49456,0.56651,0.56651,0.56657,3.1189e-07,0.00038111,1.1328,5.4941e-09,6.1829e-07
0.49537,0.56651,0.56651,0.56657,3.1192e-07,0.00028321,1.1329,5.589e-09,6.1825e-07
0.49618,0.56651,0.56651,0.56656,3.1194e-07,0.00019981,1.1329,5.6829e-09,6.1819e-07
0.49698,0.56651,0.56651,0.56656,3.1195e-07,0.00013092,1.133,5.7757e-09,6.1813e-07
0.49779,0.56651,0.56651,0.56656,3.1197e-07,7.6536e-05,1.133,5.8671e-09,6.1807e-07
0.49859,0.56651,0.56651,0.56655,3.1198e-07,3.6662e-05,1.1331,5.9569e-09,6.1799e-07
0.4994,0.56651,0.56651,0.56655,3.1198e-07,1.1298e-05,1.1331,6.0451e-09,6.1792e-07
0.5002,0.56651,0.56651,0.56655,3.1198e-07,4.4581e-07,1.1331,6.1313e-09,6.1783e-07
0.50101,0.56651,0.56651,0.56654,3.1198e-07,4.1044e-06,1.1331,6.2156e-09,6.1774e-07
0.50181,0.56651,0.56651,0.56654,3.1197e-07,2.2274e-05,1.1331,6.2976e-09,6.1765e-07
0.50262,0.56651,0.56651,0.56653,3.1196e-07,5.4954e-05,1.133,6.3773e-09,6.1755e-07
0.50343,0.56651,0.56651,0.56653,3.1195e-07,0.00010214,1.133,6.4545e-09,6.1744e-07
0.50423,0.56651,0.56651,0.56653,3.1193e-07,0.00016384,1.1329,6.5292e-09,6.1733e-07
0.50504,0.56651,0.56651,0.56652,3.1191e-07,0.00024005,1.1328,6.6011e-09,6.1721e-07
0.50584,0.56651,0.56651,0.56652,3.1188e-07,0.00033076,1.1327,6.6703e-09,6.1709e-07
0.50665,0.56651,0.56651,0.56652,3.1185e-07,0.00043597,1.1326,6.7366e-09,6.1696e-07
0.50745,0.56651,0.56651,0.56651,3.1182e-07,0.00055569,1.1325,6.7998e-09,6.1683e-07
0.50826,0.56651,0.56651,0.56651,3.1178e-07,0.0006899,1.1323,6.86e-09,6.167e-07
0.50906,0.56651,0.56651,0.56651,3.1174e-07,0.0008386,1.1322,6.9172e-09,6.1656e-07
0.50987,0.56651,0.56651,0.5665,3.1169e-07,0.0010018,1.132,6.9711e-09,6.1641e-07
0.51067,0.56651,0.56651,0.5665,3.1164e-07,0.0011795,1.1318,7.0218e-09,6.1626e-07
0.51148,0.56651,0.56651,0.56649,3.1159e-07,0.0013716,1.1316,7.0693e-09,6.1611e-07
0.51229,0.56651,0.56651,0.56649,3.1153e-07,0.0015783,1.1314,7.1135e-09,6.1595e-07
0.51309,0.56651,0.56651,0.56649,3.1147e-07,0.0017994,1.1312,7.1544e-09,6.1579e-07
0.5139,0.56651,0.56651,0.56648,3.1141e-07,0.0020349,1.1309,7.192e-09,6.1562e-07
0.5147,0.56651,0.56651,0.56648,3.1134e-07,0.002285,1.1307,7.2263e-09,6.1545e-07
0.51551,0.56651,0.56651,0.56648,3.1127e-07,0.0025495,1.1304,7.2574e-09,6.1527e-07
0.51631,0.56651,0.56651,0.56647,3.1119e-07,0.0028284,1.1301,7.2852e-09,6.1509e-07
0.51712,0.56651,0.56651,0.56647,3.1111e-07,0.0031218,1.1298,7.3099e-09,6.1491e-07
0.51792,0.56651,0.56651,0.56647,3.1103e-07,0.0034296,1.1295,7.3314e-09,6.1472e-07
0.51873,0.56651,0.56651,0.56646,3.1094e-07,0.0037518,1.1292,7.3497e-09,6.1452e-07
0.51953,0.56651,0.56651,0.56646,3.1085e-07,0.0040884,1.1288,7.3651e-09,6.1433e-07
0.52034,0.56651,0.56651,0.56645,3.1075e-07,0.0044395,1.1285,7.3775e-09,6.1412e-07
0.52115,0.56651,0.56651,0.56645,3.1065e-07,0.0048049,1.1281,7.387e-09,6.1391e-07
0.52195,0.56651,0.56651,0.56645,3.1055e-07,0.0051847,1.1277,7.3937e-09,6.137e-07
0.52276,0.56651,0.56651,0.56644,3.1044e-07,0.0055789,1.1273,7.3977e-09,6.1348e-07
0.52356,0.56651,0.56651,0.56644,3.1033e-07,0.0059875,1.1269,7.3991e-09,6.1326e-07
0.52437,0.56651,0.56651,0.56644,3.1021e-07,0.0064105,1.1265,7.3981e-09,6.1303e-07
0.52517,0.56651,0.56651,0.56643,3.1009e-07,0.0068477,1.126,7.3946e-09,6.1279e-07
0.52598,0.56651,0.56651,0.56643,3.0997e-07,0.0072994,1.1256,7.3889e-09,6.1255e-07
0.52678,0.56651,0.56651,0.56643,3.0984e-07,0.0077653,1.1251,7.3811e-09,6.123e-07
0.52759,0.56651,0.56651,0.56642,3.0971e-07,0.0082455,1.1246,7.3713e-09,6.1205e-07
0.52839,0.56651,0.56651,0.56642,3.0958e-07,0.0087401,1.1241,7.3597e-09,6.1179e-07
0.5292,0.56651,0.56651,0.56642,3.0944e-07,0.0092489,1.1236,7.3464e-09,6.1153e-07
0.53001,0.56651,0.56651,0.56641,3.093e-07,0.0097721,1.1231,7.3315e-09,6.1126e-07
0.53081,0.56651,0.56651,0.56641,3.0915e-07,0.010309,1.1225,7.3152e-09,6.1099e-07
0.53162,0.56651,0.56651,0.5664,3.09e-07,0.010861,1.1219,7.2976e-09,6.107e-07
0.53242,0.56651,0.56651,0.5664,3.0885e-07,0.011427,1.1214,7.2789e-09,6.1041e-07
0.53323,0.56651,0.56651,0.5664,3.0869e-07,0.012007,1.1208,7.2593e-09,6.1012e-07
0.53403,0.56651,0.56651,0.56639,3.0853e-07,0.012601,1.1202,7.2389e-09,6.0981e-07
0.53484,0.56651,0.56651,0.56639,3.0836e-07,0.01321,1.1196,7.2178e-09,6.095e-07
0.53564,0.56651,0.56651,0.56639,3.0819e-07,0.013832,1.1189,7.1963e-09,6.0919e-07
0.53645,0.56651,0.56651,0.56638,3.0802e-07,0.014469,1.1183,7.1745e-09,6.0886e-07
0.53726,0.56651,0.56651,0.56638,3.0784e-07,0.01512,1.1176,7.1525e-09,6.0853e-07
0.53806,0.56651,0.56651,0.56638,3.0766e-07,0.015785,1.117,7.1304e-09,6.0819e-07
0.53887,0.56651,0.56651,0.56637,3.0748e-07,0.016464,1.1163,7.1086e-09,6.0784e-07
0.53967,0.56651,0.56651,0.56637,3.0729e-07,0.017158,1.1156,7.087e-09,6.0749e-07
0.54048,0.56651,0.56651,0.56637,3.0709e-07,0.017865,1.1149,7.0659e-09,6.0712e-07
0.54128,0.56651,0.56651,0.56636,3.069e-07,0.018586,1.1141,7.0454e-09,6.0675e-07
0.54209,0.56651,0.56651,0.56636,3.067e-07,0.019322,1.1134,7.0256e-09,6.0637e-07
0.54289,0.56651,0.56651,0.56636,3.0649e-07,0.020071,1.1126,7.0067e-09,6.0598e-07
0.5437,0.56651,0.56651,0.56635,3.0629e-07,0.020835,1.1119,6.9888e-09,6.0559e-07
0.5445,0.56651,0.56651,0.56635,3.0608e-07,0.021612,1.1111,6.972e-09,6.0518e-07
0.54531,0.56651,0.56651,0.56634,3.0586e-07,0.022403,1.1103,6.9565e-09,6.0477e-07
0.54612,0.56651,0.56651,0.56634,3.0564e-07,0.023209,1.1095,6.9423e-09,6.0434e-07
0.54692,0.56651,0.56651,0.56634,3.0542e-07,0.024028,1.1086,6.9297e-09,6.0391e-07
0.54773,0.56651,0.56651,0.56633,3.0519e-07,0.024861,1.1078,6.9186e-09,6.0347e-07
0.54853,0.56651,0.56651,0.56633,3.0496e-07,0.025708,1.107,6.9092e-09,6.0302e-07
0.54934,0.56651,0.56651,0.56633,3.0473e-07,0.026569,1.1061,6.9016e-09,6.0256e-07
0.55014,0.56651,0.56651,0.56632,3.0449e-07,0.027444,1.1052,6.8959e-09,6.0209e-07
0.55095,0.56651,0.56651,0.56632,3.0425e-07,0.028332,1.1043,6.8921e-09,6.0161e-07
0.55175,0.56651,0.56651,0.56632,3.04e-07,0.029234,1.1034,6.8903e-09,6.0112e-07
0.55256,0.56651,0.56651,0.56631,3.0376e-07,0.03015,1.1025,6.8906e-09,6.0062e-07
0.55336,0.56651,0.56651,0.56631,3.035e-07,0.03108,1.1015,6.893e-09,6.0011e-07
0.55417,0.56651,0.56651,0.56631,3.0325e-07,0.032024,1.1006,6.8975e-09,5.996e-07
0.55498,0.56651,0.56651,0.5663,3.0299e-07,0.032981,1.0996,6.9042e-09,5.9907e-07
0.55578,0.56651,0.56651,0.5663,3.0272e-07,0.033952,1.0986,6.9132e-09,5.9854e-07
0.55659,0.56651,0.56651,0.5663,3.0246e-07,0.034936,1.0977,6.9244e-09,5.9799e-07
0.55739,0.56651,0.56651,0.56629,3.0219e-07,0.035934,1.0967,6.9378e-09,5.9743e-07
0.5582,0.56651,0.56651,0.56629,3.0191e-07,0.036946,1.0956,6.9534e-09,5.9687e-07
0.559,0.56651,0.56651,0.56629,3.0163e-07,0.037971,1.0946,6.9713e-09,5.963e-07
0.55981,0.56651,0.56651,0.56628,3.0135e-07,0.03901,1.0936,6.9914e-09,5.9571e-07
0.56061,0.56651,0.56651,0.56628,3.0107e-07,0.040062,1.0925,7.0137e-09,5.9512e-07
0.56142,0.56651,0.56651,0.56628,3.0078e-07,0.041128,1.0914,7.0381e-09,5.9452e-07
0.56223,0.56651,0.56651,0.56627,3.0049e-07,0.042207,1.0903,7.0646e-09,5.9391e-07
0.56303,0.56651,0.56651,0.56627,3.0019e-07,0.0433,1.0892,7.0931e-09,5.9329e-07
0.56384,0.56651,0.56651,0.56627,2.9989e-07,0.044406,1.0881,7.1237e-09,5.9266e-07
0.56464,0.56651,0.56651,0.56626,2.9959e-07,0.045525,1.087,7.1561e-09,5.9202e-07
0.56545,0.56651,0.56651,0.56626,2.9928e-07,0.046658,1.0859,7.1904e-09,5.9137e-07
0.56625,0.56651,0.56651,0.56626,2.9897e-07,0.047804,1.0847,7.2264e-09,5.9071e-07
0.56706,0.56651,0.56651,0.56625,2.9866e-07,0.048964,1.0835,7.264e-09,5.9005e-07
0.56786,0.56651,0.56651,0.56625,2.9834e-07,0.050136,1.0824,7.3032e-09,5.8937e-07
0.56867,0.56651,0.56651,0.56625,2.9802e-07,0.051322,1.0812,7.3438e-09,5.8869e-07
0.56947,0.56651,0.56651,0.56624,2.9769e-07,0.052521,1.08,7.3857e-09,5.88e-07
0.57028,0.56651,0.56651,0.56624,2.9736e-07,0.053734,1.0787,7.4289e-09,5.873e-07
0.57109,0.56651,0.56651,0.56624,2.9703e-07,0.054959,1.0775,7.4731e-09,5.8659e-07
0.57189,0.56651,0.56651,0.56623,2.967e-07,0.056198,1.0763,7.5182e-09,5.8588e-07
0.5727,0.56651,0.56651,0.56623,2.9636e-07,0.057449,1.075,7.5641e-09,5.8516e-07
0.5735,0.56651,0.56651,0.56623,2.9602e-07,0.058714,1.0737,7.6106e-09,5.8443e-07
0.57431,0.56651,0.56651,0.56622,2.9567e-07,0.059991,1.0725,7.6577e-09,5.8369e-07
0.57511,0.56651,0.56651,0.56622,2.9532e-07,0.061282,1.0712,7.705e-09,5.8294e-07
0.57592,0.56651,0.56651,0.56622,2.9497e-07,0.062585,1.0698,7.7526e-09,5.8219e-07
0.57672,0.56651,0.56651,0.56621,2.9462e-07,0.063902,1.0685,7.8002e-09,5.8143e-07
0.57753,0.56651,0.56651,0.56621,2.9426e-07,0.065231,1.0672,7.8476e-09,5.8067e-07
0.57833,0.56651,0.56651,0.56621,2.939e-07,0.066573,1.0658,7.8947e-09,5.799e-07
0.57914,0.56651,0.56651,0.5662,2.9353e-07,0.067928,1.0645,7.9414e-09,5.7912e-07
0.57995,0.56651,0.56651,0.5662,2.9316e-07,0.069296,1.0631,7.9874e-09,5.7833e-07
0.58075,0.56651,0.56651,0.5662,2.9279e-07,0.070676,1.0617,8.0326e-09,5.7754e-07
0.58156,0.56651,0.56651,0.56619,2.9241e-07,0.07207,1.0603,8.0769e-09,5.7675e-07
0.58236,0.56651,0.56651,0.56619,2.9203e-07,0.073475,1.0589,8.1199e-09,5.7595e-07
0.58317,0.56651,0.56651,0.56619,2.9165e-07,0.074894,1.0575,8.1617e-09,5.7514e-07
0.58397,0.56651,0.56651,0.56618,2.9127e-07,0.076325,1.056,8.202e-09,5.7433e-07
0.58478,0.56651,0.56651,0.56618,2.9088e-07,0.077768,1.0546,8.2406e-09,5.7351e-07
0.58558,0.56651,0.56651,0.56618,2.9048e-07,0.079225,1.0531,8.2774e-09,5.7269e-07
0.58639,0.56651,0.56651,0.56618,2.9009e-07,0.080693,1.0517,8.3123e-09,5.7186e-07
0.58719,0.56651,0.56651,0.56617,2.8969e-07,0.082174,1.0502,8.345e-09,5.7103e-07
0.588,0.56651,0.56651,0.56617,2.8929e-07,0.083668,1.0487,8.3754e-09,5.702e-07
0.58881,0.56651,0.56651,0.56617,2.8888e-07,0.085174,1.0472,8.4035e-09,5.6936e-07
0.58961,0.56651,0.56651,0.56616,2.8847e-07,0.086692,1.0456,8.4289e-09,5.6852e-07
0.59042,0.56651,0.56652,0.56616,2.8806e-07,0.088222,1.0441,8.4517e-09,5.6767e-07
0.59122,0.56651,0.56652,0.56616,2.8765e-07,0.089765,1.0425,8.4716e-09,5.6682e-07
0.59203,0.56651,0.56652,0.56615,2.8723e-07,0.09132,1.041,8.4885e-09,5.6597e-07
0.59283,0.56651,0.56652,0.56615,2.8681e-07,0.092887,1.0394,8.5024e-09,5.6511e-07
0.59364,0.56651,0.56652,0.56615,2.8638e-07,0.094466,1.0378,8.513e-09,5.6425e-07
0.59444,0.56651,0.56652,0.56614,2.8595e-07,0.096057,1.0362,8.5204e-09,5.6338e-07
0.59525,0.56651,0.56652,0.56614,2.8552e-07,0.097661,1.0346,8.5244e-09,5.6252e-07
0.59606,0.56651,0.56652,0.56614,2.8509e-07,0.099276,1.033,8.5249e-09,5.6165e-07
0.59686,0.56651,0.56652,0.56614,2.8465e-07,0.1009,1.0314,8.5218e-09,5.6078e-07
0.59767,0.56651,0.56652,0.56613,2.8421e-07,0.10254,1.0297,8.5151e-09,5.599e-07
0.59847,0.56651,0.56652,0.56613,2.8376e-07,0.10419,1.0281,8.5047e-09,5.5902e-07
0.59928,0.56651,0.56652,0.56613,2.8332e-07,0.10586,1.0264,8.4905e-09,5.5814e-07
0.60008,0.56651,0.56652,0.56612,2.8287e-07,0.10753,1.0247,8.4726e-09,5.5726e-07
0.60089,0.56651,0.56652,0.56612,2.8241e-07,0.10922,1.023,8.4508e-09,5.5638e-07
0.60169,0.56651,0.56652,0.56612,2.8196e-07,0.11092,1.0213,8.4252e-09,5.5549e-07
0.6025,0.56651,0.56652,0.56612,2.815e-07,0.11263,1.0196,8.3957e-09,5.546e-07
0.6033,0.56651,0.56652,0.56611,2.8103e-07,0.11435,1.0179,8.3624e-09,5.5371e-07
0.60411,0.56651,0.56652,0.56611,2.8057e-07,0.11608,1.0161,8.3252e-09,5.5281e-07
0.60492,0.56651,0.56652,0.56611,2.801e-07,0.11783,1.0144,8.2842e-09,5.5192e-07
0.60572,0.56651,0.56652,0.5661,2.7963e-07,0.11958,1.0126,8.2393e-09,5.5102e-07
0.60653,0.56651,0.56652,0.5661,2.7915e-07,0.12135,1.0109,8.1907e-09,5.5012e-07
0.60733,0.56651,0.56652,0.5661,2.7868e-07,0.12313,1.0091,8.1384e-09,5.4921e-07
0.60814,0.56651,0.56652,0.5661,2.7819e-07,0.12492,1.0073,8.0824e-09,5.4831e-07
0.60894,0.56651,0.56652,0.56609,2.7771e-07,0.12672,1.0055,8.0229e-09,5.474e-07
0.60975,0.56651,0.56652,0.56609,2.7722e-07,0.12853,1.0036,7.9598e-09,5.4649e-07
0.61055,0.56651,0.56652,0.56609,2.7673e-07,0.13036,1.0018,7.8933e-09,5.4557e-07
0.61136,0.56651,0.56652,0.56608,2.7624e-07,0.13219,0.99998,7.8235e-09,5.4466e-07
0.61216,0.56651,0.56652,0.56608,2.7574e-07,0.13404,0.99812,7.7506e-09,5.4374e-07
0.61297,0.56651,0.56652,0.56608,2.7524e-07,0.1359,0.99626,7.6745e-09,5.4282e-07
0.61378,0.56651,0.56652,0.56608,2.7474e-07,0.13777,0.99439,7.5956e-09,5.4189e-07
0.61458,0.56651,0.56652,0.56607,2.7424e-07,0.13965,0.9925,7.5138e-09,5.4096e-07
0.61539,0.56651,0.56652,0.56607,2.7373e-07,0.14154,0.99061,7.4294e-09,5.4003e-07
0.61619,0.56651,0.56652,0.56607,2.7322e-07,0.14344,0.9887,7.3425e-09,5.391e-07
0.617,0.56651,0.56652,0.56606,2.7271e-07,0.14535,0.98678,7.2532e-09,5.3816e-07
0.6178,0.56651,0.56652,0.56606,2.7219e-07,0.14727,0.98485,7.1619e-09,5.3722e-07
0.61861,0.56651,0.56652,0.56606,2.7167e-07,0.14921,0.98291,7.0686e-09,5.3627e-07
0.61941,0.56651,0.56652,0.56606,2.7115e-07,0.15115,0.98096,6.9735e-09,5.3532e-07
0.62022,0.56651,0.56652,0.56605,2.7062e-07,0.15311,0.979,6.8768e-09,5.3437e-07
0.62103,0.56651,0.56652,0.56605,2.7009e-07,0.15507,0.97703,6.7788e-09,5.3341e-07
0.62183,0.56651,0.56652,0.56605,2.6956e-07,0.15705,0.97505,6.6797e-09,5.3244e-07
0.62264,0.56651,0.56652,0.56605,2.6903e-07,0.15903,0.97306,6.5796e-09,5.3148e-07
0.62344,0.56651,0.56652,0.56604,2.6849e-07,0.16103,0.97106,6.4788e-09,5.305e-07
0.62425,0.56651,0.56652,0.56604,2.6795e-07,0.16304,0.96904,6.3775e-09,5.2953e-07
0.62505,0.56651,0.56652,0.56604,2.6741e-07,0.16506,0.96702,6.276e-09,5.2854e-07
0.62586,0.56651,0.56652,0.56604,2.6686e-07,0.16708,0.96499,6.1744e-09,5.2755e-07
0.62666,0.56651,0.56652,0.56603,2.6632e-07,0.16912,0.96294,6.0731e-09,5.2656e-07
0.62747,0.56651,0.56652,0.56603,2.6577e-07,0.17117,0.96089,5.9722e-09,5.2556e-07
0.62827,0.56651,0.56652,0.56603,2.6521e-07,0.17323,0.95883,5.8721e-09,5.2455e-07
0.62908,0.56651,0.56652,0.56603,2.6466e-07,0.1753,0.95675,5.7728e-09,5.2354e-07
0.62989,0.56651,0.56652,0.56602,2.641e-07,0.17738,0.95467,5.6748e-09,5.2252e-07
0.63069,0.56651,0.56652,0.56602,2.6354e-07,0.17947,0.95258,5.5781e-09,5.2149e-07
0.6315,0.56651,0.56652,0.56602,2.6297e-07,0.18157,0.95047,5.4832e-09,5.2046e-07
0.6323,0.56651,0.56652,0.56602,2.624e-07,0.18367,0.94836,5.3901e-09,5.1942e-07
0.63311,0.56651,0.56652,0.56601,2.6183e-07,0.18579,0.94624,5.2992e-09,5.1837e-07
0.63391,0.56651,0.56652,0.56601,2.6126e-07,0.18792,0.9441,5.2107e-09,5.1731e-07
0.63472,0.56651,0.56652,0.56601,2.6069e-07,0.19006,0.94196,5.1248e-09,5.1625e-07
0.63552,0.56651,0.56652,0.56601,2.6011e-07,0.19221,0.93981,5.0417e-09,5.1518e-07
0.63633,0.56651,0.56652,0.566,2.5953e-07,0.19436,0.93765,4.9617e-09,5.141e-07
0.63713,0.56651,0.56652,0.566,2.5895e-07,0.19653,0.93547,4.885e-09,5.1301e-07
0.63794,0.56651,0.56652,0.566,2.5836e-07,0.1987,0.93329,4.8119e-09,5.1191e-07
0.63875,0.56651,0.56652,0.566,2.5777e-07,0.20089,0.9311,4.7424e-09,5.1081e-07
0.63955,0.56651,0.56652,0.56599,2.5718e-07,0.20308,0.9289,4.6769e-09,5.0969e-07
0.64036,0.56651,0.56652,0.56599,2.5659e-07,0.20529,0.9267,4.6155e-09,5.0857e-07
0.64116,0.56651,0.56652,0.56599,2.56e-07,0.2075,0.92448,4.5584e-09,5.0743e-07
0.64197,0.56651,0.56652,0.56599,2.554e-07,0.20973,0.92225,4.5058e-09,5.0629e-07
0.64277,0.56651,0.56652,0.56599,2.548e-07,0.21196,0.92001,4.4579e-09,5.0514e-07
0.64358,0.56651,0.56652,0.56598,2.5419e-07,0.2142,0.91777,4.4148e-09,5.0397e-07
0.64438,0.56651,0.56652,0.56598,2.5359e-07,0.21645,0.91551,4.3766e-09,5.028e-07
0.64519,0.56651,0.56652,0.56598,2.5298e-07,0.21871,0.91325,4.3436e-09,5.0162e-07
0.64599,0.56651,0.56652,0.56598,2.5237e-07,0.22097,0.91098,4.3159e-09,5.0043e-07
0.6468,0.56651,0.56652,0.56597,2.5176e-07,0.22325,0.9087,4.2935e-09,4.9922e-07
0.64761,0.56651,0.56652,0.56597,2.5114e-07,0.22554,0.90641,4.2767e-09,4.9801e-07
0.64841,0.56651,0.56652,0.56597,2.5053e-07,0.22783,0.90411,4.2654e-09,4.9679e-07
0.64922,0.56651,0.56652,0.56597,2.4991e-07,0.23013,0.9018,4.2598e-09,4.9556e-07
0.65002,0.56651,0.56652,0.56597,2.4929e-07,0.23244,0.89949,4.26e-09,4.9431e-07
0.65083,0.56651,0.56652,0.56596,2.4866e-07,0.23476,0.89716,4.266e-09,4.9306e-07
0.65163,0.56651,0.56652,0.56596,2.4804e-07,0.23709,0.89483,4.2778e-09,4.9179e-07
0.65244,0.56651,0.56652,0.56596,2.4741e-07,0.23943,0.89249,4.2956e-09,4.9052e-07
0.65324,0.56651,0.56652,0.56596,2.4678e-07,0.24177,0.89014,4.3193e-09,4.8923e-07
0.65405,0.56651,0.56652,0.56596,2.4614e-07,0.24413,0.88778,4.349e-09,4.8794e-07
0.65486,0.56651,0.56652,0.56595,2.4551e-07,0.24649,0.88542,4.3846e-09,4.8663e-07
0.65566,0.56651,0.56652,0.56595,2.4487e-07,0.24886,0.88304,4.4261e-09,4.8531e-07
0.65647,0.56651,0.56652,0.56595,2.4423e-07,0.25124,0.88066,4.4736e-09,4.8399e-07
0.65727,0.56651,0.56652,0.56595,2.4359e-07,0.25362,0.87827,4.5269e-09,4.8265e-07
0.65808,0.56651,0.56652,0.56594,2.4294e-07,0.25602,0.87587,4.586e-09,4.813e-07
0.65888,0.56651,0.56652,0.56594,2.423e-07,0.25842,0.87347,4.6509e-09,4.7995e-07
0.65969,0.56651,0.56652,0.56594,2.4165e-07,0.26083,0.87105,4.7214e-09,4.7858e-07
0.66049,0.56651,0.56652,0.56594,2.41e-07,0.26325,0.86863,4.7975e-09,4.772e-07
0.6613,0.56651,0.56652,0.56594,2.4035e-07,0.26567,0.8662,4.879e-09,4.7582e-07
0.6621,0.56651,0.56652,0.56594,2.3969e-07,0.26811,0.86376,4.9659e-09,4.7442e-07
0.66291,0.56651,0.56652,0.56593,2.3904e-07,0.27055,0.86132,5.058e-09,4.7302e-07
0.66372,0.56651,0.56652,0.56593,2.3838e-07,0.273,0.85887,5.1552e-09,4.716e-07
0.66452,0.56651,0.56652,0.56593,2.3772e-07,0.27545,0.85641,5.2572e-09,4.7018e-07
0.66533,0.56651,0.56652,0.56593,2.3706e-07,0.27792,0.85394,5.364e-09,4.6875e-07
0.66613,0.56651,0.56652,0.56593,2.3639e-07,0.28039,0.85146,5.4753e-09,4.6731e-07
0.66694,0.56651,0.56652,0.56592,2.3573e-07,0.28287,0.84898,5.591e-09,4.6586e-07
0.66774,0.56651,0.56652,0.56592,2.3506e-07,0.28535,0.84649,5.7108e-09,4.6441e-07
0.66855,0.56651,0.56652,0.56592,2.3439e-07,0.28784,0.844,5.8346e-09,4.6294e-07
0.66935,0.56651,0.56652,0.56592,2.3372e-07,0.29034,0.84149,5.9621e-09,4.6147e-07
0.67016,0.56651,0.56652,0.56592,2.3304e-07,0.29285,0.83898,6.0931e-09,4.6e-07
0.67096,0.56651,0.56652,0.56592,2.3237e-07,0.29536,0.83647,6.2273e-09,4.5851e-07
0.67177,0.56651,0.56652,0.56591,2.3169e-07,0.29789,0.83394,6.3645e-09,4.5702e-07
0.67258,0.56651,0.56652,0.56591,2.3101e-07,0.30041,0.83141,6.5044e-09,4.5552e-07
0.67338,0.56651,0.56652,0.56591,2.3033e-07,0.30295,0.82887,6.6468e-09,4.5402e-07
0.67419,0.56651,0.56652,0.56591,2.2965e-07,0.30549,0.82633,6.7914e-09,4.5251e-07
0.67499,0.56651,0.56652,0.56591,2.2897e-07,0.30804,0.82378,6.9379e-09,4.5099e-07
0.6758,0.56651,0.56652,0.56591,2.2828e-07,0.31059,0.82122,7.086e-09,4.4947e-07
0.6766,0.56651,0.56652,0.5659,2.2759e-07,0.31315,0.81865,7.2354e-09,4.4795e-07
0.67741,0.56651,0.56652,0.5659,2.269e-07,0.31572,0.81608,7.3859e-09,4.4642e-07
0.67821,0.56651,0.56652,0.5659,2.2621e-07,0.3183,0.8135,7.5371e-09,4.4489e-07
0.67902,0.56651,0.56652,0.5659,2.2552e-07,0.32088,0.81092,7.6888e-09,4.4335e-07
0.67983,0.56651,0.56652,0.5659,2.2483e-07,0.32346,0.80833,7.8405e-09,4.4181e-07
0.68063,0.56651,0.56652,0.5659,2.2413e-07,0.32606,0.80574,7.9922e-09,4.4027e-07
0.68144,0.56651,0.56652,0.56589,2.2343e-07,0.32866,0.80313,8.1433e-09,4.3872e-07
0.68224,0.56651,0.56652,0.56589,2.2273e-07,0.33126,0.80052,8.2936e-09,4.3717e-07
0.68305,0.56651,0.56652,0.56589,2.2203e-07,0.33387,0.79791,8.4429e-09,4.3562e-07
0.68385,0.56651,0.56652,0.56589,2.2133e-07,0.33649,0.79529,8.5907e-09,4.3407e-07
0.68466,0.56651,0.56652,0.56589,2.2063e-07,0.33911,0.79266,8.7368e-09,4.3252e-07
0.68546,0.56651,0.56652,0.56589,2.1992e-07,0.34174,0.79003,8.881e-09,4.3097e-07
0.68627,0.56651,0.56652,0.56589,2.1922e-07,0.34438,0.78739,9.0228e-09,4.2941e-07
0.68707,0.56651,0.56652,0.56588,2.1851e-07,0.34702,0.78475,9.162e-09,4.2786e-07
0.68788,0.56651,0.56652,0.56588,2.178e-07,0.34966,0.7821,9.2983e-09,4.263e-07
0.68869,0.56651,0.56652,0.56588,2.1709e-07,0.35231,0.77945,9.4314e-09,4.2475e-07
0.68949,0.56651,0.56652,0.56588,2.1638e-07,0.35497,0.77679,9.5611e-09,4.2319e-07
0.6903,0.56651,0.56652,0.56588,2.1566e-07,0.35763,0.77412,9.687e-09,4.2164e-07
0.6911,0.56651,0.56652,0.56588,2.1495e-07,0.3603,0.77145,9.8089e-09,4.2009e-07
0.69191,0.56651,0.56652,0.56588,2.1423e-07,0.36297,0.76878,9.9266e-09,4.1853e-07
0.69271,0.56651,0.56652,0.56587,2.1351e-07,0.36565,0.7661,1.004e-08,4.1699e-07
0.69352,0.56651,0.56652,0.56587,2.1279e-07,0.36834,0.76341,1.0148e-08,4.1544e-07
0.69432,0.56651,0.56652,0.56587,2.1207e-07,0.37103,0.76072,1.0252e-08,4.1389e-07
0.69513,0.56651,0.56652,0.56587,2.1135e-07,0.37372,0.75802,1.035e-08,4.1235e-07
0.69593,0.56651,0.56652,0.56587,2.1063e-07,0.37642,0.75532,1.0442e-08,4.1081e-07
0.69674,0.56651,0.56652,0.56587,2.099e-07,0.37912,0.75262,1.053e-08,4.0928e-07
0.69755,0.56651,0.56652,0.56587,2.0918e-07,0.38183,0.7499,1.0611e-08,4.0775e-07
0.69835,0.56651,0.56652,0.56587,2.0845e-07,0.38454,0.74719,1.0686e-08,4.0622e-07
0.69916,0.56651,0.56652,0.56586,2.0772e-07,0.38726,0.74447,1.0756e-08,4.0469e-07
0.69996,0.56651,0.56652,0.56586,2.0699e-07,0.38998,0.74175,1.0818e-08,4.0317e-07
0.70077,0.56651,0.56652,0.56586,2.0626e-07,0.39271,0.73902,1.0875e-08,4.0165e-07
0.70157,0.56651,0.56652,0.56586,2.0553e-07,0.39544,0.73628,1.0925e-08,4.0014e-07
0.70238,0.56651,0.56652,0.56586,2.048e-07,0.39818,0.73355,1.0968e-08,3.9863e-07
0.70318,0.56651,0.56652,0.56586,2.0406e-07,0.40092,0.7308,1.1005e-08,3.9712e-07
0.70399,0.56651,0.56652,0.56586,2.0333e-07,0.40366,0.72806,1.1034e-08,3.9562e-07
0.7048,0.56651,0.56652,0.56586,2.0259e-07,0.40641,0.72531,1.1057e-08,3.9413e-07
0.7056,0.56651,0.56652,0.56586,2.0185e-07,0.40916,0.72255,1.1073e-08,3.9264e-07
0.70641,0.56651,0.56652,0.56586,2.0112e-07,0.41192,0.71979,1.1081e-08,3.9115e-07
0.70721,0.56651,0.56652,0.56585,2.0038e-07,0.41468,0.71703,1.1083e-08,3.8967e-07
0.70802,0.56651,0.56653,0.56585,1.9964e-07,0.41744,0.71427,1.1078e-08,3.8819e-07
0.70882,0.56651,0.56653,0.56585,1.9889e-07,0.42021,0.7115,1.1065e-08,3.8672e-07
0.70963,0.56651,0.56653,0.56585,1.9815e-07,0.42298,0.70872,1.1046e-08,3.8525e-07
0.71043,0.56651,0.56653,0.56585,1.9741e-07,0.42576,0.70594,1.1019e-08,3.8379e-07
0.71124,0.56651,0.56653,0.56585,1.9666e-07,0.42854,0.70316,1.0986e-08,3.8234e-07
0.71204,0.56651,0.56653,0.56585,1.9592e-07,0.43132,0.70038,1.0946e-08,3.8088e-07
0.71285,0.56651,0.56653,0.56585,1.9517e-07,0.4341,0.69759,1.0899e-08,3.7944e-07
0.71366,0.56651,0.56653,0.56585,1.9442e-07,0.43689,0.6948,1.0846e-08,3.7799e-07
0.71446,0.56651,0.56653,0.56585,1.9367e-07,0.43969,0.69201,1.0785e-08,3.7656e-07
0.71527,0.56651,0.56653,0.56585,1.9292e-07,0.44248,0.68921,1.0719e-08,3.7512e-07
0.71607,0.56651,0.56653,0.56584,1.9217e-07,0.44528,0.68641,1.0646e-08,3.737e-07
0.71688,0.56651,0.56653,0.56584,1.9142e-07,0.44808,0.6836,1.0567e-08,3.7227e-07
0.71768,0.56651,0.56653,0.56584,1.9067e-07,0.45089,0.6808,1.0482e-08,3.7085e-07
0.71849,0.56651,0.56653,0.56584,1.8991e-07,0.4537,0.67799,1.0392e-08,3.6943e-07
0.71929,0.56651,0.56653,0.56584,1.8916e-07,0.45651,0.67517,1.0296e-08,3.6802e-07
0.7201,0.56651,0.56653,0.56584,1.884e-07,0.45932,0.67236,1.0194e-08,3.6661e-07
0.7209,0.56651,0.56653,0.56584,1.8765e-07,0.46214,0.66954,1.0088e-08,3.6521e-07
0.72171,0.56651,0.56653,0.56584,1.8689e-07,0.46496,0.66672,9.9761e-09,3.638e-07
0.72252,0.56651,0.56653,0.56584,1.8613e-07,0.46778,0.6639,9.8599e-09,3.6241e-07
0.72332,0.56651,0.56653,0.56584,1.8537e-07,0.47061,0.66107,9.7393e-09,3.6101e-07
0.72413,0.56651,0.56653,0.56584,1.8462e-07,0.47343,0.65824,9.6146e-09,3.5962e-07
0.72493,0.56651,0.56653,0.56584,1.8386e-07,0.47626,0.65541,9.486e-09,3.5822e-07
0.72574,0.56651,0.56653,0.56584,1.8309e-07,0.47909,0.65258,9.3539e-09,3.5684e-07
0.72654,0.56651,0.56653,0.56584,1.8233e-07,0.48193,0.64974,9.2184e-09,3.5545e-07
0.72735,0.56651,0.56653,0.56584,1.8157e-07,0.48477,0.64691,9.08e-09,3.5406e-07
0.72815,0.56651,0.56653,0.56584,1.8081e-07,0.4876,0.64407,8.9389e-09,3.5268e-07
0.72896,0.56651,0.56653,0.56583,1.8005e-07,0.49044,0.64123,8.7954e-09,3.5129e-07
0.72976,0.56651,0.56653,0.56583,1.7928e-07,0.49329,0.63838,8.6499e-09,3.4991e-07
0.73057,0.56651,0.56653,0.56583,1.7852e-07,0.49613,0.63554,8.5026e-09,3.4853e-07
0.73138,0.56651,0.56653,0.56583,1.7775e-07,0.49898,0.63269,8.3539e-09,3.4715e-07
0.73218,0.56651,0.56653,0.56583,1.7699e-07,0.50182,0.62984,8.2042e-09,3.4577e-07
0.73299,0.56651,0.56653,0.56583,1.7622e-07,0.50467,0.62699,8.0537e-09,3.4438e-07
0.73379,0.56651,0.56653,0.56583,1.7545e-07,0.50752,0.62414,7.9028e-09,3.43e-07
0.7346,0.56651,0.56653,0.56583,1.7468e-07,0.51038,0.62129,7.7518e-09,3.4162e-07
0.7354,0.56651,0.56653,0.56583,1.7392e-07,0.51323,0.61843,7.6011e-09,3.4023e-07
0.73621,0.56651,0.56653,0.56583,1.7315e-07,0.51609,0.61558,7.451e-09,3.3885e-07
0.73701,0.56651,0.56653,0.56583,1.7238e-07,0.51894,0.61272,7.3018e-09,3.3746e-07
0.73782,0.56651,0.56653,0.56583,1.7161e-07,0.5218,0.60986,7.1539e-09,3.3607e-07
0.73863,0.56651,0.56653,0.56583,1.7084e-07,0.52466,0.607,7.0076e-09,3.3467e-07
0.73943,0.56651,0.56653,0.56583,1.7007e-07,0.52752,0.60414,6.8632e-09,3.3328e-07
0.74024,0.56651,0.56653,0.56583,1.693e-07,0.53038,0.60128,6.721e-09,3.3188e-07
0.74104,0.56651,0.56653,0.56583,1.6853e-07,0.53324,0.59842,6.5815e-09,3.3048e-07
0.74185,0.56651,0.56653,0.56583,1.6776e-07,0.5361,0.59555,6.4448e-09,3.2907e-07
0.74265,0.56651,0.56653,0.56583,1.6699e-07,0.53897,0.59269,6.3113e-09,3.2766e-07
0.74346,0.56651,0.56653,0.56583,1.6622e-07,0.54183,0.58983,6.1813e-09,3.2625e-07
0.74426,0.56651,0.56653,0.56583,1.6544e-07,0.5447,0.58696,6.055e-09,3.2483e-07
0.74507,0.56651,0.56653,0.56583,1.6467e-07,0.54756,0.5841,5.9329e-09,3.2341e-07
0.74587,0.56651,0.56653,0.56583,1.639e-07,0.55043,0.58123,5.8151e-09,3.2198e-07
0.74668,0.56651,0.56653,0.56583,1.6313e-07,0.55329,0.57836,5.7019e-09,3.2055e-07
0.74749,0.56651,0.56653,0.56583,1.6235e-07,0.55616,0.5755,5.5935e-09,3.1911e-07
0.74829,0.56651,0.56653,0.56583,1.6158e-07,0.55903,0.57263,5.4903e-09,3.1767e-07
0.7491,0.56651,0.56653,0.56583,1.6081e-07,0.56189,0.56976,5.3924e-09,3.1622e-07
0.7499,0.56651,0.56653,0.56583,1.6003e-07,0.56476,0.56689,5.3001e-09,3.1477e-07
0.75071,0.56651,0.56653,0.56583,1.5926e-07,0.56763,0.56403,5.2136e-09,3.1331e-07
0.75151,0.56651,0.56653,0.56583,1.5849e-07,0.5705,0.56116,5.1331e-09,3.1184e-07
0.75232,0.56651,0.56653,0.56583,1.5771e-07,0.57336,0.55829,5.0588e-09,3.1037e-07
0.75312,0.56651,0.56653,0.56583,1.5694e-07,0.57623,0.55543,4.9908e-09,3.0889e-07
0.75393,0.56651,0.56653,0.56583,1.5617e-07,0.5791,0.55256,4.9293e-09,3.0741e-07
0.75473,0.56651,0.56653,0.56583,1.5539e-07,0.58196,0.54969,4.8744e-09,3.0592e-07
0.75554,0.56651,0.56653,0.56583,1.5462e-07,0.58483,0.54683,4.8264e-09,3.0442e-07
0.75635,0.56651,0.56653,0.56583,1.5385e-07,0.5877,0.54396,4.7853e-09,3.0291e-07
0.75715,0.56651,0.56653,0.56583,1.5308e-07,0.59056,0.5411,4.7511e-09,3.014e-07
0.75796,0.56651,0.56653,0.56583,1.523e-07,0.59342,0.53823,4.7241e-09,2.9988e-07
0.75876,0.56651,0.56653,0.56583,1.5153e-07,0.59629,0.53537,4.7042e-09,2.9836e-07
0.75957,0.56651,0.56653,0.56583,1.5076e-07,0.59915,0.53251,4.6915e-09,2.9682e-07
0.76037,0.56651,0.56653,0.56583,1.4999e-07,0.60201,0.52965,4.6861e-09,2.9529e-07
0.76118,0.56651,0.56653,0.56583,1.4921e-07,0.60487,0.52679,4.688e-09,2.9374e-07
0.76198,0.56651,0.56653,0.56583,1.4844e-07,0.60773,0.52393,4.6972e-09,2.9219e-07
0.76279,0.56651,0.56653,0.56583,1.4767e-07,0.61059,0.52107,4.7136e-09,2.9063e-07
0.7636,0.56651,0.56653,0.56583,1.469e-07,0.61345,0.51821,4.7374e-09,2.8906e-07
0.7644,0.56651,0.56653,0.56583,1.4613e-07,0.61631,0.51535,4.7683e-09,2.8749e-07
0.76521,0.56651,0.56653,0.56583,1.4536e-07,0.61916,0.5125,4.8064e-09,2.8591e-07
0.76601,0.56651,0.56653,0.56583,1.4459e-07,0.62202,0.50964,4.8517e-09,2.8433e-07
0.76682,0.56651,0.56653,0.56583,1.4382e-07,0.62487,0.50679,4.9039e-09,2.8273e-07
0.76762,0.56651,0.56653,0.56583,1.4305e-07,0.62772,0.50394,4.9631e-09,2.8114e-07
0.76843,0.56651,0.56653,0.56583,1.4228e-07,0.63057,0.50109,5.0291e-09,2.7953e-07
0.76923,0.56651,0.56653,0.56583,1.4151e-07,0.63342,0.49825,5.1018e-09,2.7793e-07
0.77004,0.56651,0.56653,0.56583,1.4075e-07,0.63627,0.4954,5.181e-09,2.7631e-07
0.77084,0.56651,0.56653,0.56583,1.3998e-07,0.63911,0.49256,5.2666e-09,2.7469e-07
0.77165,0.56651,0.56653,0.56583,1.3921e-07,0.64195,0.48972,5.3584e-09,2.7307e-07
0.77246,0.56651,0.56653,0.56584,1.3845e-07,0.64479,0.48688,5.4562e-09,2.7144e-07
0.77326,0.56651,0.56653,0.56584,1.3768e-07,0.64763,0.48404,5.5599e-09,2.698e-07
0.77407,0.56651,0.56653,0.56584,1.3692e-07,0.65047,0.4812,5.6692e-09,2.6816e-07
0.77487,0.56651,0.56653,0.56584,1.3615e-07,0.6533,0.47837,5.7839e-09,2.6652e-07
0.77568,0.56651,0.56653,0.56584,1.3539e-07,0.65614,0.47554,5.9038e-09,2.6487e-07
0.77648,0.56651,0.56653,0.56584,1.3463e-07,0.65897,0.47271,6.0287e-09,2.6322e-07
0.77729,0.56651,0.56653,0.56584,1.3386e-07,0.66179,0.46988,6.1582e-09,2.6157e-07
0.77809,0.56651,0.56653,0.56584,1.331e-07,0.66462,0.46706,6.2922e-09,2.5992e-07
0.7789,0.56651,0.56653,0.56584,1.3234e-07,0.66744,0.46424,6.4303e-09,2.5826e-07
0.7797,0.56651,0.56653,0.56584,1.3158e-07,0.67026,0.46142,6.5723e-09,2.566e-07
0.78051,0.56651,0.56653,0.56584,1.3082e-07,0.67308,0.4586,6.7179e-09,2.5493e-07
0.78132,0.56651,0.56653,0.56584,1.3007e-07,0.6759,0.45579,6.8669e-09,2.5327e-07
0.78212,0.56651,0.56653,0.56584,1.2931e-07,0.67871,0.45298,7.0188e-09,2.516e-07
0.78293,0.56651,0.56653,0.56584,1.2855e-07,0.68152,0.45017,7.1734e-09,2.4993e-07
0.78373,0.56651,0.56653,0.56584,1.278e-07,0.68432,0.44737,7.3304e-09,2.4827e-07
0.78454,0.56651,0.56653,0.56584,1.2704e-07,0.68713,0.44456,7.4895e-09,2.466e-07
0.78534,0.56651,0.56653,0.56585,1.2629e-07,0.68993,0.44177,7.6504e-09,2.4493e-07
0.78615,0.56651,0.56653,0.56585,1.2554e-07,0.69272,0.43897,7.8127e-09,2.4326e-07
0.78695,0.56651,0.56653,0.56585,1.2479e-07,0.69552,0.43618,7.9761e-09,2.416e-07
0.78776,0.56651,0.56653,0.56585,1.2404e-07,0.69831,0.43339,8.1404e-09,2.3993e-07
0.78856,0.56651,0.56653,0.56585,1.2329e-07,0.70109,0.4306,8.305e-09,2.3827e-07
0.78937,0.56651,0.56653,0.56585,1.2254e-07,0.70388,0.42782,8.4699e-09,2.3661e-07
0.79018,0.56651,0.56653,0.56585,1.2179e-07,0.70666,0.42504,8.6346e-09,2.3495e-07
0.79098,0.56651,0.56653,0.56585,1.2105e-07,0.70943,0.42227,8.7987e-09,2.3329e-07
0.79179,0.56651,0.56653,0.56585,1.203e-07,0.71221,0.4195,8.9621e-09,2.3164e-07
0.79259,0.56651,0.56653,0.56585,1.1956e-07,0.71497,0.41673,9.1243e-09,2.2999e-07
0.7934,0.56651,0.56653,0.56585,1.1881e-07,0.71774,0.41397,9.285e-09,2.2834e-07
0.7942,0.56651,0.56653,0.56586,1.1807e-07,0.7205,0.41121,9.444e-09,2.267e-07
0.79501,0.56651,0.56653,0.56586,1.1733e-07,0.72326,0.40845,9.6009e-09,2.2506e-07
0.79581,0.56651,0.56653,0.56586,1.1659e-07,0.72601,0.4057,9.7555e-09,2.2343e-07
0.79662,0.56651,0.56653,0.56586,1.1586e-07,0.72876,0.40296,9.9074e-09,2.218e-07
0.79743,0.56651,0.56653,0.56586,1.1512e-07,0.73151,0.40021,1.0056e-08,2.2018e-07
0.79823,0.56651,0.56653,0.56586,1.1438e-07,0.73425,0.39747,1.0202e-08,2.1857e-07
0.79904,0.56651,0.56653,0.56586,1.1365e-07,0.73698,0.39474,1.0344e-08,2.1695e-07
0.79984,0.56651,0.56653,0.56586,1.1292e-07,0.73972,0.39201,1.0483e-08,2.1535e-07
0.80065,0.56651,0.56653,0.56586,1.1219e-07,0.74244,0.38928,1.0617e-08,2.1375e-07
0.80145,0.56651,0.56653,0.56587,1.1145e-07,0.74517,0.38656,1.0747e-08,2.1216e-07
0.80226,0.56651,0.56653,0.56587,1.1073e-07,0.74789,0.38385,1.0873e-08,2.1058e-07
0.80306,0.56651,0.56653,0.56587,1.1e-07,0.7506,0.38113,1.0994e-08,2.09e-07
0.80387,0.56651,0.56654,0.56587,1.0927e-07,0.75331,0.37843,1.111e-08,2.0743e-07
0.80467,0.56651,0.56654,0.56587,1.0855e-07,0.75601,0.37573,1.1221e-08,2.0587e-07
0.80548,0.56651,0.56654,0.56587,1.0782e-07,0.75871,0.37303,1.1327e-08,2.0432e-07
0.80629,0.56651,0.56654,0.56587,1.071e-07,0.76141,0.37034,1.1427e-08,2.0278e-07
0.80709,0.56651,0.56654,0.56587,1.0638e-07,0.7641,0.36765,1.1521e-08,2.0124e-07
0.8079,0.56651,0.56654,0.56587,1.0566e-07,0.76678,0.36497,1.161e-08,1.9972e-07
0.8087,0.56651,0.56654,0.56588,1.0495e-07,0.76946,0.36229,1.1693e-08,1.982e-07
0.80951,0.56651,0.56654,0.56588,1.0423e-07,0.77214,0.35962,1.177e-08,1.9669e-07
0.81031,0.56651,0.56654,0.56588,1.0352e-07,0.77481,0.35695,1.184e-08,1.9519e-07
0.81112,0.56651,0.56654,0.56588,1.028e-07,0.77747,0.35429,1.1904e-08,1.937e-07
0.81192,0.56651,0.56654,0.56588,1.0209e-07,0.78013,0.35163,1.1962e-08,1.9222e-07
0.81273,0.56651,0.56654,0.56588,1.0138e-07,0.78278,0.34898,1.2014e-08,1.9075e-07
0.81353,0.56651,0.56654,0.56588,1.0067e-07,0.78543,0.34634,1.2059e-08,1.8929e-07
0.81434,0.56651,0.56654,0.56589,9.9966e-08,0.78807,0.3437,1.2097e-08,1.8783e-07
0.81515,0.56651,0.56654,0.56589,9.9261e-08,0.79071,0.34107,1.2129e-08,1.8639e-07
0.81595,0.56651,0.56654,0.56589,9.8557e-08,0.79334,0.33844,1.2154e-08,1.8496e-07
0.81676,0.56651,0.56654,0.56589,9.7855e-08,0.79596,0.33582,1.2173e-08,1.8354e-07
0.81756,0.56651,0.56654,0.56589,9.7155e-08,0.79858,0.3332,1.2185e-08,1.8212e-07
0.81837,0.56651,0.56654,0.56589,9.6456e-08,0.80119,0.33059,1.2191e-08,1.8072e-07
0.81917,0.56651,0.56654,0.56589,9.5759e-08,0.8038,0.32799,1.219e-08,1.7933e-07
0.81998,0.56651,0.56654,0.5659,9.5064e-08,0.8064,0.32539,1.2183e-08,1.7794e-07
0.82078,0.56651,0.56654,0.5659,9.4371e-08,0.809,0.3228,1.217e-08,1.7657e-07
0.82159,0.56651,0.56654,0.5659,9.3679e-08,0.81158,0.32021,1.215e-08,1.7521e-07
0.8224,0.56651,0.56654,0.5659,9.2989e-08,0.81417,0.31764,1.2124e-08,1.7385e-07
0.8232,0.56651,0.56654,0.5659,9.23e-08,0.81674,0.31506,1.2092e-08,1.7251e-07
0.82401,0.56651,0.56654,0.5659,9.1613e-08,0.81931,0.3125,1.2055e-08,1.7117e-07
0.82481,0.56651,0.56654,0.56591,9.0929e-08,0.82187,0.30994,1.2011e-08,1.6985e-07
0.82562,0.56651,0.56654,0.56591,9.0246e-08,0.82443,0.30738,1.1962e-08,1.6853e-07
0.82642,0.56651,0.56654,0.56591,8.9564e-08,0.82698,0.30484,1.1907e-08,1.6722e-07
0.82723,0.56651,0.56654,0.56591,8.8885e-08,0.82952,0.3023,1.1847e-08,1.6592e-07
0.82803,0.56651,0.56654,0.56591,8.8207e-08,0.83206,0.29977,1.1782e-08,1.6463e-07
0.82884,0.56651,0.56654,0.56591,8.7531e-08,0.83459,0.29724,1.1712e-08,1.6335e-07
0.82964,0.56651,0.56654,0.56592,8.6857e-08,0.83711,0.29472,1.1637e-08,1.6208e-07
0.83045,0.56651,0.56654,0.56592,8.6185e-08,0.83963,0.29221,1.1557e-08,1.6081e-07
0.83126,0.56651,0.56654,0.56592,8.5515e-08,0.84214,0.2897,1.1473e-08,1.5956e-07
0.83206,0.56651,0.56654,0.56592,8.4847e-08,0.84464,0.2872,1.1386e-08,1.5831e-07
0.83287,0.56651,0.56654,0.56592,8.418e-08,0.84713,0.28471,1.1294e-08,1.5707e-07
0.83367,0.56651,0.56654,0.56592,8.3516e-08,0.84962,0.28223,1.1198e-08,1.5583e-07
0.83448,0.56651,0.56654,0.56593,8.2853e-08,0.8521,0.27975,1.1099e-08,1.5461e-07
0.83528,0.56651,0.56654,0.56593,8.2193e-08,0.85457,0.27728,1.0997e-08,1.5339e-07
0.83609,0.56651,0.56654,0.56593,8.1534e-08,0.85704,0.27482,1.0892e-08,1.5218e-07
0.83689,0.56651,0.56654,0.56593,8.0878e-08,0.8595,0.27237,1.0785e-08,1.5097e-07
0.8377,0.56651,0.56654,0.56593,8.0223e-08,0.86195,0.26992,1.0675e-08,1.4977e-07
0.8385,0.56651,0.56654,0.56594,7.9571e-08,0.86439,0.26748,1.0563e-08,1.4858e-07
0.83931,0.56651,0.56654,0.56594,7.892e-08,0.86682,0.26505,1.0449e-08,1.4739e-07
0.84012,0.56651,0.56654,0.56594,7.8272e-08,0.86925,0.26263,1.0333e-08,1.4621e-07
0.84092,0.56651,0.56654,0.56594,7.7625e-08,0.87167,0.26021,1.0216e-08,1.4503e-07
0.84173,0.56651,0.56654,0.56594,7.6981e-08,0.87408,0.2578,1.0098e-08,1.4386e-07
0.84253,0.56651,0.56654,0.56595,7.6339e-08,0.87649,0.2554,9.9787e-09,1.427e-07
0.84334,0.56651,0.56654,0.56595,7.5699e-08,0.87888,0.25301,9.8592e-09,1.4154e-07
0.84414,0.56651,0.56654,0.56595,7.5061e-08,0.88127,0.25063,9.7394e-09,1.4038e-07
0.84495,0.56651,0.56654,0.56595,7.4425e-08,0.88365,0.24825,9.6196e-09,1.3923e-07
0.84575,0.56651,0.56654,0.56595,7.3791e-08,0.88602,0.24588,9.5e-09,1.3808e-07
0.84656,0.56651,0.56654,0.56596,7.316e-08,0.88839,0.24352,9.3808e-09,1.3694e-07
0.84736,0.56651,0.56654,0.56596,7.253e-08,0.89074,0.24117,9.2624e-09,1.358e-07
0.84817,0.56651,0.56654,0.56596,7.1903e-08,0.89309,0.23883,9.145e-09,1.3466e-07
0.84898,0.56651,0.56654,0.56596,7.1279e-08,0.89543,0.23649,9.0288e-09,1.3353e-07
0.84978,0.56651,0.56654,0.56596,7.0656e-08,0.89776,0.23417,8.914e-09,1.324e-07
0.85059,0.56651,0.56654,0.56597,7.0036e-08,0.90008,0.23185,8.8009e-09,1.3127e-07
0.85139,0.56651,0.56654,0.56597,6.9418e-08,0.9024,0.22954,8.6897e-09,1.3015e-07
0.8522,0.56651,0.56654,0.56597,6.8802e-08,0.9047,0.22724,8.5806e-09,1.2902e-07
0.853,0.56651,0.56654,0.56597,6.8189e-08,0.907,0.22495,8.4738e-09,1.279e-07
0.85381,0.56651,0.56654,0.56597,6.7577e-08,0.90928,0.22267,8.3696e-09,1.2679e-07
0.85461,0.56651,0.56654,0.56598,6.6969e-08,0.91156,0.22039,8.2681e-09,1.2567e-07
0.85542,0.56651,0.56654,0.56598,6.6362e-08,0.91383,0.21813,8.1694e-09,1.2456e-07
0.85623,0.56651,0.56654,0.56598,6.5758e-08,0.91609,0.21587,8.0738e-09,1.2344e-07
0.85703,0.56651,0.56654,0.56598,6.5157e-08,0.91835,0.21362,7.9815e-09,1.2233e-07
0.85784,0.56651,0.56654,0.56599,6.4557e-08,0.92059,0.21138,7.8925e-09,1.2122e-07
0.85864,0.56651,0.56654,0.56599,6.3961e-08,0.92282,0.20915,7.8071e-09,1.2011e-07
0.85945,0.56651,0.56654,0.56599,6.3366e-08,0.92505,0.20693,7.7253e-09,1.1901e-07
0.86025,0.56651,0.56654,0.56599,6.2774e-08,0.92726,0.20472,7.6473e-09,1.179e-07
0.86106,0.56651,0.56654,0.566,6.2185e-08,0.92947,0.20252,7.5732e-09,1.168e-07
0.86186,0.56651,0.56654,0.566,6.1598e-08,0.93167,0.20033,7.5031e-09,1.1569e-07
0.86267,0.56651,0.56654,0.566,6.1014e-08,0.93385,0.19815,7.437e-09,1.1459e-07
0.86347,0.56651,0.56654,0.566,6.0432e-08,0.93603,0.19597,7.3752e-09,1.1349e-07
0.86428,0.56651,0.56654,0.566,5.9852e-08,0.9382,0.19381,7.3175e-09,1.1239e-07
0.86509,0.56651,0.56654,0.56601,5.9276e-08,0.94036,0.19165,7.2642e-09,1.1129e-07
0.86589,0.56651,0.56654,0.56601,5.8701e-08,0.94251,0.18951,7.2151e-09,1.1019e-07
0.8667,0.56651,0.56654,0.56601,5.813e-08,0.94465,0.18737,7.1705e-09,1.0909e-07
0.8675,0.56651,0.56654,0.56601,5.7561e-08,0.94678,0.18525,7.1302e-09,1.0799e-07
0.86831,0.56651,0.56654,0.56602,5.6994e-08,0.9489,0.18313,7.0943e-09,1.0689e-07
0.86911,0.56651,0.56654,0.56602,5.6431e-08,0.95101,0.18103,7.0628e-09,1.058e-07
0.86992,0.56651,0.56654,0.56602,5.587e-08,0.95311,0.17893,7.0356e-09,1.047e-07
0.87072,0.56651,0.56654,0.56602,5.5311e-08,0.9552,0.17684,7.0128e-09,1.0361e-07
0.87153,0.56651,0.56654,0.56603,5.4756e-08,0.95729,0.17477,6.9944e-09,1.0252e-07
0.87233,0.56651,0.56654,0.56603,5.4202e-08,0.95936,0.1727,6.9802e-09,1.0142e-07
0.87314,0.56651,0.56654,0.56603,5.3652e-08,0.96142,0.17065,6.9702e-09,1.0033e-07
0.87395,0.56651,0.56654,0.56603,5.3105e-08,0.96347,0.1686,6.9644e-09,9.9245e-08
0.87475,0.56651,0.56654,0.56604,5.256e-08,0.96551,0.16656,6.9627e-09,9.8157e-08
0.87556,0.56651,0.56654,0.56604,5.2018e-08,0.96754,0.16454,6.9649e-09,9.707e-08
0.87636,0.56651,0.56654,0.56604,5.1478e-08,0.96956,0.16252,6.9711e-09,9.5986e-08
0.87717,0.56651,0.56654,0.56604,5.0942e-08,0.97157,0.16052,6.9811e-09,9.4903e-08
0.87797,0.56651,0.56654,0.56605,5.0408e-08,0.97357,0.15852,6.9947e-09,9.3822e-08
0.87878,0.56651,0.56654,0.56605,4.9877e-08,0.97556,0.15654,7.0119e-09,9.2743e-08
0.87958,0.56651,0.56654,0.56605,4.9349e-08,0.97754,0.15457,7.0326e-09,9.1666e-08
0.88039,0.56651,0.56654,0.56605,4.8824e-08,0.97951,0.1526,7.0565e-09,9.0592e-08
0.8812,0.56651,0.56654,0.56606,4.8302e-08,0.98146,0.15065,7.0836e-09,8.952e-08
0.882,0.56651,0.56654,0.56606,4.7782e-08,0.98341,0.14871,7.1138e-09,8.8451e-08
0.88281,0.56651,0.56654,0.56606,4.7266e-08,0.98535,0.14678,7.1468e-09,8.7385e-08
0.88361,0.56651,0.56654,0.56607,4.6752e-08,0.98727,0.14486,7.1825e-09,8.6322e-08
0.88442,0.56651,0.56654,0.56607,4.6241e-08,0.98919,0.14295,7.2207e-09,8.5262e-08
0.88522,0.56651,0.56654,0.56607,4.5733e-08,0.99109,0.14105,7.2613e-09,8.4206e-08
0.88603,0.56651,0.56654,0.56607,4.5229e-08,0.99299,0.13916,7.3042e-09,8.3153e-08
0.88683,0.56651,0.56654,0.56608,4.4727e-08,0.99487,0.13729,7.349e-09,8.2104e-08
0.88764,0.56651,0.56654,0.56608,4.4228e-08,0.99674,0.13542,7.3957e-09,8.106e-08
0.88844,0.56651,0.56655,0.56608,4.3732e-08,0.9986,0.13357,7.4441e-09,8.0019e-08
0.88925,0.56651,0.56655,0.56608,4.3239e-08,1.0004,0.13172,7.4939e-09,7.8983e-08
0.89006,0.56651,0.56655,0.56609,4.2749e-08,1.0023,0.12989,7.5451e-09,7.7952e-08
0.89086,0.56651,0.56655,0.56609,4.2262e-08,1.0041,0.12807,7.5974e-09,7.6926e-08
0.89167,0.56651,0.56655,0.56609,4.1778e-08,1.0059,0.12626,7.6506e-09,7.5905e-08
0.89247,0.56651,0.56655,0.5661,4.1297e-08,1.0077,0.12446,7.7045e-09,7.4889e-08
0.89328,0.56651,0.56655,0.5661,4.0819e-08,1.0095,0.12267,7.7591e-09,7.3879e-08
0.89408,0.56651,0.56655,0.5661,4.0344e-08,1.0113,0.1209,7.814e-09,7.2874e-08
0.89489,0.56651,0.56655,0.5661,3.9872e-08,1.0131,0.11913,7.8691e-09,7.1875e-08
0.89569,0.56651,0.56655,0.56611,3.9404e-08,1.0148,0.11738,7.9242e-09,7.0883e-08
0.8965,0.56651,0.56655,0.56611,3.8938e-08,1.0166,0.11564,7.9792e-09,6.9897e-08
0.8973,0.56651,0.56655,0.56611,3.8475e-08,1.0183,0.11391,8.0339e-09,6.8917e-08
0.89811,0.56651,0.56655,0.56612,3.8016e-08,1.02,0.11219,8.0881e-09,6.7944e-08
0.89892,0.56651,0.56655,0.56612,3.756e-08,1.0218,0.11048,8.1416e-09,6.6978e-08
0.89972,0.56651,0.56655,0.56612,3.7107e-08,1.0235,0.10878,8.1943e-09,6.6019e-08
0.90053,0.56651,0.56655,0.56612,3.6657e-08,1.0251,0.1071,8.2461e-09,6.5067e-08
0.90133,0.56651,0.56655,0.56613,3.621e-08,1.0268,0.10543,8.2968e-09,6.4123e-08
0.90214,0.56651,0.56655,0.56613,3.5766e-08,1.0285,0.10377,8.3462e-09,6.3186e-08
0.90294,0.56651,0.56655,0.56613,3.5325e-08,1.0301,0.10212,8.3942e-09,6.2257e-08
0.90375,0.56651,0.56655,0.56614,3.4888e-08,1.0318,0.10049,8.4408e-09,6.1335e-08
0.90455,0.56651,0.56655,0.56614,3.4454e-08,1.0334,0.098861,8.4857e-09,6.0422e-08
0.90536,0.56651,0.56655,0.56614,3.4023e-08,1.035,0.097248,8.5288e-09,5.9517e-08
0.90617,0.56651,0.56655,0.56615,3.3595e-08,1.0366,0.095648,8.5701e-09,5.862e-08
0.90697,0.56651,0.56655,0.56615,3.317e-08,1.0382,0.09406,8.6095e-09,5.7731e-08
0.90778,0.56651,0.56655,0.56615,3.2749e-08,1.0398,0.092484,8.6468e-09,5.6851e-08
0.90858,0.56651,0.56655,0.56615,3.2331e-08,1.0414,0.09092,8.682e-09,5.5979e-08
0.90939,0.56651,0.56655,0.56616,3.1916e-08,1.0429,0.089368,8.715e-09,5.5116e-08
0.91019,0.56651,0.56655,0.56616,3.1504e-08,1.0445,0.087829,8.7458e-09,5.4262e-08
0.911,0.56651,0.56655,0.56616,3.1096e-08,1.046,0.086301,8.7742e-09,5.3417e-08
0.9118,0.56651,0.56655,0.56617,3.069e-08,1.0475,0.084786,8.8003e-09,5.258e-08
0.91261,0.56651,0.56655,0.56617,3.0288e-08,1.0491,0.083284,8.824e-09,5.1753e-08
0.91341,0.56651,0.56655,0.56617,2.989e-08,1.0506,0.081793,8.8452e-09,5.0934e-08
0.91422,0.56651,0.56655,0.56618,2.9494e-08,1.052,0.080316,8.8641e-09,5.0124e-08
0.91503,0.56651,0.56655,0.56618,2.9102e-08,1.0535,0.07885,8.8805e-09,4.9324e-08
0.91583,0.56651,0.56655,0.56618,2.8713e-08,1.055,0.077397,8.8944e-09,4.8532e-08
0.91664,0.56651,0.56655,0.56619,2.8328e-08,1.0564,0.075957,8.9059e-09,4.775e-08
0.91744,0.56651,0.56655,0.56619,2.7946e-08,1.0578,0.074529,8.915e-09,4.6976e-08
0.91825,0.56651,0.56655,0.56619,2.7567e-08,1.0593,0.073114,8.9216e-09,4.6212e-08
0.91905,0.56651,0.56655,0.5662,2.7191e-08,1.0607,0.071711,8.926e-09,4.5456e-08
0.91986,0.56651,0.56655,0.5662,2.6819e-08,1.0621,0.070321,8.928e-09,4.471e-08
0.92066,0.56651,0.56655,0.5662,2.645e-08,1.0635,0.068944,8.9277e-09,4.3972e-08
0.92147,0.56651,0.56655,0.5662,2.6084e-08,1.0648,0.06758,8.9253e-09,4.3243e-08
0.92227,0.56651,0.56655,0.56621,2.5722e-08,1.0662,0.066228,8.9207e-09,4.2523e-08
0.92308,0.56651,0.56655,0.56621,2.5363e-08,1.0675,0.064889,8.9141e-09,4.1812e-08
0.92389,0.56651,0.56655,0.56621,2.5008e-08,1.0689,0.063563,8.9055e-09,4.111e-08
0.92469,0.56651,0.56655,0.56622,2.4656e-08,1.0702,0.06225,8.8951e-09,4.0416e-08
0.9255,0.56651,0.56655,0.56622,2.4307e-08,1.0715,0.06095,8.8828e-09,3.9731e-08
0.9263,0.56651,0.56655,0.56622,2.3961e-08,1.0728,0.059662,8.8689e-09,3.9054e-08
0.92711,0.56651,0.56655,0.56623,2.3619e-08,1.0741,0.058388,8.8535e-09,3.8385e-08
0.92791,0.56651,0.56655,0.56623,2.3281e-08,1.0753,0.057127,8.8366e-09,3.7725e-08
0.92872,0.56651,0.56655,0.56623,2.2946e-08,1.0766,0.055879,8.8185e-09,3.7073e-08
0.92952,0.56651,0.56655,0.56624,2.2614e-08,1.0778,0.054644,8.7991e-09,3.6429e-08
0.93033,0.56651,0.56655,0.56624,2.2286e-08,1.0791,0.053422,8.7787e-09,3.5793e-08
0.93113,0.56651,0.56655,0.56624,2.1961e-08,1.0803,0.052213,8.7574e-09,3.5164e-08
0.93194,0.56651,0.56655,0.56625,2.1639e-08,1.0815,0.051017,8.7353e-09,3.4544e-08
0.93275,0.56651,0.56655,0.56625,2.1321e-08,1.0827,0.049835,8.7126e-09,3.393e-08
0.93355,0.56651,0.56655,0.56625,2.1007e-08,1.0838,0.048665,8.6894e-09,3.3325e-08
0.93436,0.56651,0.56655,0.56626,2.0696e-08,1.085,0.047509,8.6659e-09,3.2726e-08
0.93516,0.56651,0.56655,0.56626,2.0388e-08,1.0862,0.046367,8.6423e-09,3.2135e-08
0.93597,0.56651,0.56655,0.56626,2.0084e-08,1.0873,0.045237,8.6186e-09,3.155e-08
0.93677,0.56651,0.56655,0.56627,1.9784e-08,1.0884,0.044121,8.595e-09,3.0972e-08
0.93758,0.56651,0.56655,0.56627,1.9487e-08,1.0895,0.043019,8.5718e-09,3.0401e-08
0.93838,0.56651,0.56655,0.56627,1.9193e-08,1.0906,0.041929,8.549e-09,2.9837e-08
0.93919,0.56651,0.56655,0.56628,1.8903e-08,1.0917,0.040853,8.5268e-09,2.9279e-08
0.94,0.56651,0.56655,0.56628,1.8616e-08,1.0928,0.039791,8.5054e-09,2.8728e-08
0.9408,0.56651,0.56655,0.56628,1.8333e-08,1.0938,0.038742,8.4849e-09,2.8182e-08
0.94161,0.56651,0.56655,0.56629,1.8054e-08,1.0949,0.037707,8.4655e-09,2.7643e-08
0.94241,0.56651,0.56655,0.56629,1.7778e-08,1.0959,0.036685,8.4473e-09,2.7109e-08
0.94322,0.56651,0.56655,0.56629,1.7506e-08,1.0969,0.035677,8.4304e-09,2.6581e-08
0.94402,0.56651,0.56655,0.5663,1.7237e-08,1.0979,0.034682,8.415e-09,2.6059e-08
0.94483,0.56651,0.56655,0.5663,1.6972e-08,1.0989,0.033701,8.4013e-09,2.5542e-08
0.94563,0.56651,0.56655,0.5663,1.671e-08,1.0999,0.032734,8.3893e-09,2.5031e-08
0.94644,0.56651,0.56655,0.56631,1.6452e-08,1.1008,0.03178,8.3793e-09,2.4525e-08
0.94724,0.56652,0.56655,0.56631,1.6198e-08,1.1018,0.03084,8.3712e-09,2.4025e-08
0.94805,0.56652,0.56655,0.56631,1.5947e-08,1.1027,0.029914,8.3653e-09,2.3529e-08
0.94886,0.56652,0.56655,0.56632,1.57e-08,1.1036,0.029002,8.3616e-09,2.3038e-08
0.94966,0.56652,0.56655,0.56632,1.5456e-08,1.1045,0.028103,8.3603e-09,2.2553e-08
0.95047,0.56652,0.56655,0.56632,1.5217e-08,1.1054,0.027218,8.3615e-09,2.2072e-08
0.95127,0.56652,0.56655,0.56633,1.498e-08,1.1063,0.026347,8.3651e-09,2.1596e-08
0.95208,0.56652,0.56655,0.56633,1.4748e-08,1.1072,0.02549,8.3714e-09,2.1124e-08
0.95288,0.56652,0.56655,0.56634,1.4519e-08,1.108,0.024646,8.3804e-09,2.0657e-08
0.95369,0.56652,0.56655,0.56634,1.4294e-08,1.1089,0.023817,8.3922e-09,2.0195e-08
0.95449,0.56652,0.56655,0.56634,1.4072e-08,1.1097,0.023001,8.4067e-09,1.9738e-08
0.9553,0.56652,0.56655,0.56635,1.3854e-08,1.1105,0.022199,8.4242e-09,1.9284e-08
0.9561,0.56652,0.56655,0.56635,1.364e-08,1.1113,0.021411,8.4445e-09,1.8836e-08
0.95691,0.56652,0.56655,0.56635,1.343e-08,1.1121,0.020638,8.4678e-09,1.8392e-08
0.95772,0.56652,0.56655,0.56636,1.3223e-08,1.1128,0.019878,8.4941e-09,1.7952e-08
0.95852,0.56652,0.56655,0.56636,1.302e-08,1.1136,0.019132,8.5233e-09,1.7517e-08
0.95933,0.56652,0.56655,0.56636,1.2821e-08,1.1143,0.0184,8.5556e-09,1.7086e-08
0.96013,0.56652,0.56655,0.56637,1.2625e-08,1.1151,0.017682,8.5908e-09,1.666e-08
0.96094,0.56652,0.56655,0.56637,1.2434e-08,1.1158,0.016979,8.6289e-09,1.6239e-08
0.96174,0.56652,0.56655,0.56637,1.2246e-08,1.1165,0.016289,8.67e-09,1.5822e-08
0.96255,0.56652,0.56655,0.56638,1.2062e-08,1.1171,0.015613,8.714e-09,1.5409e-08
0.96335,0.56652,0.56655,0.56638,1.1881e-08,1.1178,0.014952,8.7608e-09,1.5002e-08
0.96416,0.56652,0.56655,0.56638,1.1705e-08,1.1185,0.014305,8.8104e-09,1.4599e-08
0.96497,0.56652,0.56655,0.56639,1.1532e-08,1.1191,0.013671,8.8628e-09,1.4201e-08
0.96577,0.56652,0.56655,0.56639,1.1363e-08,1.1197,0.013052,8.9178e-09,1.3808e-08
0.96658,0.56652,0.56655,0.56639,1.1198e-08,1.1203,0.012448,8.9754e-09,1.342e-08
0.96738,0.56652,0.56655,0.5664,1.1037e-08,1.1209,0.011857,9.0354e-09,1.3038e-08
0.96819,0.56652,0.56655,0.5664,1.0879e-08,1.1215,0.01128,9.0979e-09,1.266e-08
0.96899,0.56652,0.56655,0.56641,1.0725e-08,1.1221,0.010718,9.1626e-09,1.2288e-08
0.9698,0.56652,0.56655,0.56641,1.0576e-08,1.1226,0.01017,9.2294e-09,1.1922e-08
0.9706,0.56652,0.56655,0.56641,1.043e-08,1.1232,0.0096366,9.2983e-09,1.1561e-08
0.97141,0.56652,0.56655,0.56642,1.0288e-08,1.1237,0.0091171,9.3691e-09,1.1206e-08
0.97221,0.56652,0.56655,0.56642,1.0149e-08,1.1242,0.008612,9.4416e-09,1.0857e-08
0.97302,0.56652,0.56655,0.56642,1.0015e-08,1.1247,0.0081211,9.5156e-09,1.0515e-08
0.97383,0.56652,0.56655,0.56643,9.8847e-09,1.1252,0.0076445,9.5912e-09,1.0178e-08
0.97463,0.56652,0.56655,0.56643,9.7581e-09,1.1257,0.0071822,9.6679e-09,9.8483e-09
0.97544,0.56652,0.56655,0.56643,9.6355e-09,1.1261,0.0067343,9.7458e-09,9.5251e-09
0.97624,0.56652,0.56655,0.56644,9.5167e-09,1.1266,0.0063007,9.8246e-09,9.2088e-09
0.97705,0.56652,0.56655,0.56644,9.4018e-09,1.127,0.0058814,9.9041e-09,8.8996e-09
0.97785,0.56652,0.56655,0.56644,9.2909e-09,1.1274,0.0054765,9.9841e-09,8.5977e-09
0.97866,0.56652,0.56655,0.56645,9.1839e-09,1.1278,0.005086,1.0065e-08,8.3032e-09
0.97946,0.56652,0.56655,0.56645,9.0808e-09,1.1282,0.0047098,1.0145e-08,8.0164e-09
0.98027,0.56652,0.56655,0.56646,8.9816e-09,1.1286,0.0043481,1.0226e-08,7.7376e-09
0.98107,0.56652,0.56655,0.56646,8.8863e-09,1.1289,0.0040007,1.0306e-08,7.4668e-09
0.98188,0.56652,0.56655,0.56646,8.795e-09,1.1293,0.0036678,1.0386e-08,7.2044e-09
0.98269,0.56652,0.56655,0.56647,8.7076e-09,1.1296,0.0033493,1.0465e-08,6.9505e-09
0.98349,0.56652,0.56655,0.56647,8.6242e-09,1.1299,0.0030452,1.0543e-08,6.7054e-09
0.9843,0.56652,0.56655,0.56647,8.5447e-09,1.1302,0.0027555,1.062e-08,6.4692e-09
0.9851,0.56652,0.56655,0.56648,8.4692e-09,1.1305,0.0024803,1.0696e-08,6.2423e-09
0.98591,0.56652,0.56655,0.56648,8.3976e-09,1.1307,0.0022195,1.077e-08,6.0248e-09
0.98671,0.56652,0.56655,0.56648,8.33e-09,1.131,0.0019732,1.0843e-08,5.8168e-09
0.98752,0.56652,0.56655,0.56649,8.2663e-09,1.1312,0.0017413,1.0914e-08,5.6188e-09
0.98832,0.56652,0.56655,0.56649,8.2066e-09,1.1315,0.0015239,1.0982e-08,5.4308e-09
0.98913,0.56652,0.56655,0.5665,8.1509e-09,1.1317,0.001321,1.1049e-08,5.253e-09
0.98993,0.56652,0.56655,0.5665,8.0991e-09,1.1319,0.0011325,1.1112e-08,5.0858e-09
0.99074,0.56652,0.56655,0.5665,8.0513e-09,1.132,0.00095858,1.1173e-08,4.9291e-09
0.99155,0.56652,0.56655,0.56651,8.0074e-09,1.1322,0.0007991,1.1231e-08,4.7834e-09
0.99235,0.56652,0.56655,0.56651,7.9675e-09,1.1324,0.00065411,1.1286e-08,4.6487e-09
0.99316,0.56652,0.56655,0.56651,7.9316e-09,1.1325,0.00052361,1.1338e-08,4.5253e-09
0.99396,0.56652,0.56655,0.56652,7.8997e-09,1.1326,0.00040762,1.1386e-08,4.4133e-09
0.99477,0.56652,0.56655,0.56652,7.8717e-09,1.1327,0.00030612,1.1431e-08,4.3128e-09
0.99557,0.56652,0.56655,0.56652,7.8477e-09,1.1328,0.00021913,1.1471e-08,4.2242e-09
0.99638,0.56652,0.56655,0.56653,7.8276e-09,1.1329,0.00014664,1.1508e-08,4.1474e-09
0.99718,0.56652,0.56655,0.56653,7.8116e-09,1.133,8.8663e-05,1.154e-08,4.0828e-09
0.99799,0.56652,0.56655,0.56654,7.7995e-09,1.133,4.5193e-05,1.1569e-08,4.0303e-09
0.9988,0.56652,0.56655,0.56654,7.7913e-09,1.1331,1.6233e-05,1.1592e-08,3.9902e-09
0.9996,0.56652,0.56655,0.56654,7.7871e-09,1.1331,1.7832e-06,1.1612e-08,3.9626e-09
1.0004,0.56652,0.56655,0.56655,7.7869e-09,1.1331,1.8448e-06,1.1626e-08,3.9475e-09
1.0012,0.56652,0.56655,0.56655,7.7907e-09,1.1331,1.6418e-05,1.1636e-08,3.9451e-09
1.002,0.56652,0.56655,0.56655,7.7984e-09,1.1331,4.5501e-05,1.1641e-08,3.9555e-09
1.0028,0.56652,0.56655,0.56656,7.81e-09,1.133,8.9095e-05,1.1641e-08,3.9787e-09
1.0036,0.56652,0.56655,0.56656,7.8256e-09,1.133,0.0001472,1.1636e-08,4.0149e-09
1.0044,0.56652,0.56655,0.56656,7.8452e-09,1.1329,0.00021981,1.1626e-08,4.064e-09
1.0052,0.56652,0.56655,0.56657,7.8687e-09,1.1328,0.00030692,1.1611e-08,4.1262e-09
1.006,0.56652,0.56655,0.56657,7.8962e-09,1.1327,0.00040854,1.1591e-08,4.2015e-09
1.0069,0.56652,0.56655,0.56657,7.9276e-09,1.1326,0.00052466,1.1565e-08,4.2898e-09
1.0077,0.56652,0.56655,0.56658,7.9629e-09,1.1325,0.00065528,1.1535e-08,4.3912e-09
1.0085,0.56652,0.56655,0.56658,8.0022e-09,1.1324,0.00080039,1.1499e-08,4.5058e-09
1.0093,0.56652,0.56655,0.56659,8.0454e-09,1.1322,0.00095999,1.1457e-08,4.6334e-09
1.0101,0.56652,0.56655,0.56659,8.0925e-09,1.132,0.0011341,1.1411e-08,4.7741e-09
1.0109,0.56652,0.56655,0.56659,8.1436e-09,1.1319,0.0013227,1.1359e-08,4.9278e-09
1.0117,0.56652,0.56655,0.5666,8.1986e-09,1.1317,0.0015257,1.1303e-08,5.0945e-09
1.0125,0.56652,0.56655,0.5666,8.2575e-09,1.1315,0.0017432,1.1241e-08,5.274e-09
1.0133,0.56652,0.56655,0.5666,8.3203e-09,1.1312,0.0019752,1.1174e-08,5.4664e-09
1.0141,0.56652,0.56655,0.56661,8.387e-09,1.131,0.0022217,1.1102e-08,5.6716e-09
1.0149,0.56652,0.56655,0.56661,8.4576e-09,1.1307,0.0024826,1.1026e-08,5.8893e-09
1.0157,0.56652,0.56655,0.56661,8.5321e-09,1.1305,0.0027579,1.0945e-08,6.1196e-09
1.0165,0.56652,0.56655,0.56662,8.6106e-09,1.1302,0.0030477,1.0859e-08,6.3623e-09
1.0173,0.56652,0.56655,0.56662,8.6929e-09,1.1299,0.0033519,1.0768e-08,6.6173e-09
1.0181,0.56652,0.56655,0.56663,8.779e-09,1.1296,0.0036706,1.0674e-08,6.8843e-09
1.0189,0.56652,0.56655,0.56663,8.8691e-09,1.1293,0.0040036,1.0575e-08,7.1633e-09
1.0197,0.56652,0.56655,0.56663,8.9631e-09,1.1289,0.0043511,1.0472e-08,7.4541e-09
1.0205,0.56652,0.56655,0.56664,9.0609e-09,1.1286,0.004713,1.0365e-08,7.7564e-09
1.0213,0.56652,0.56655,0.56664,9.1625e-09,1.1282,0.0050892,1.0255e-08,8.0702e-09
1.0222,0.56652,0.56655,0.56664,9.2681e-09,1.1278,0.0054799,1.0141e-08,8.3951e-09
1.023,0.56652,0.56655,0.56665,9.3775e-09,1.1274,0.0058849,1.0024e-08,8.731e-09
1.0238,0.56652,0.56655,0.56665,9.4907e-09,1.127,0.0063043,9.9037e-09,9.0777e-09
1.0246,0.56652,0.56655,0.56665,9.6078e-09,1.1266,0.006738,9.7807e-09,9.4349e-09
1.0254,0.56652,0.56655,0.56666,9.7287e-09,1.1261,0.0071861,9.655e-09,9.8024e-09
1.0262,0.56652,0.56655,0.56666,9.8535e-09,1.1257,0.0076485,9.527e-09,1.018e-08
1.027,0.56652,0.56655,0.56667,9.982e-09,1.1252,0.0081252,9.3969e-09,1.0567e-08
1.0278,0.56652,0.56655,0.56667,1.0114e-08,1.1247,0.0086162,9.2648e-09,1.0964e-08
1.0286,0.56652,0.56655,0.56667,1.0251e-08,1.1242,0.0091215,9.1312e-09,1.137e-08
1.0294,0.56652,0.56655,0.56668,1.0391e-08,1.1237,0.0096411,8.9962e-09,1.1785e-08
1.0302,0.56652,0.56655,0.56668,1.0535e-08,1.1232,0.010175,8.8601e-09,1.2209e-08
1.031,0.56652,0.56655,0.56668,1.0682e-08,1.1226,0.010723,8.7232e-09,1.2641e-08
1.0318,0.56652,0.56655,0.56669,1.0834e-08,1.1221,0.011285,8.5858e-09,1.3081e-08
1.0326,0.56652,0.56655,0.56669,1.0989e-08,1.1215,0.011862,8.4481e-09,1.353e-08
1.0334,0.56652,0.56655,0.56669,1.1148e-08,1.1209,0.012453,8.3105e-09,1.3985e-08
1.0342,0.56652,0.56655,0.5667,1.1311e-08,1.1203,0.013058,8.1731e-09,1.4448e-08
1.035,0.56652,0.56655,0.5667,1.1477e-08,1.1197,0.013677,8.0364e-09,1.4918e-08
1.0358,0.56652,0.56655,0.5667,1.1648e-08,1.1191,0.01431,7.9005e-09,1.5395e-08
1.0367,0.56652,0.56655,0.56671,1.1822e-08,1.1185,0.014957,7.7658e-09,1.5878e-08
1.0375,0.56652,0.56655,0.56671,1.2e-08,1.1178,0.015619,7.6326e-09,1.6367e-08
1.0383,0.56652,0.56655,0.56671,1.2181e-08,1.1171,0.016295,7.5011e-09,1.6861e-08
1.0391,0.56652,0.56655,0.56672,1.2367e-08,1.1165,0.016984,7.3717e-09,1.7362e-08
1.0399,0.56652,0.56655,0.56672,1.2556e-08,1.1158,0.017688,7.2445e-09,1.7867e-08
1.0407,0.56652,0.56655,0.56673,1.2749e-08,1.115,0.018406,7.12e-09,1.8377e-08
1.0415,0.56652,0.56655,0.56673,1.2945e-08,1.1143,0.019138,6.9983e-09,1.8892e-08
1.0423,0.56652,0.56655,0.56673,1.3146e-08,1.1136,0.019884,6.8797e-09,1.9412e-08
1.0431,0.56652,0.56655,0.56674,1.335e-08,1.1128,0.020644,6.7645e-09,1.9935e-08
1.0439,0.56652,0.56655,0.56674,1.3558e-08,1.1121,0.021418,6.653e-09,2.0462e-08
1.0447,0.56652,0.56655,0.56674,1.3769e-08,1.1113,0.022206,6.5454e-09,2.0993e-08
1.0455,0.56652,0.56655,0.56675,1.3984e-08,1.1105,0.023008,6.4419e-09,2.1527e-08
1.0463,0.56652,0.56655,0.56675,1.4203e-08,1.1097,0.023824,6.3429e-09,2.2064e-08
1.0471,0.56652,0.56655,0.56675,1.4426e-08,1.1089,0.024653,6.2484e-09,2.2604e-08
1.0479,0.56652,0.56655,0.56676,1.4652e-08,1.108,0.025497,6.1588e-09,2.3146e-08
1.0487,0.56652,0.56655,0.56676,1.4883e-08,1.1072,0.026354,6.0742e-09,2.3691e-08
1.0495,0.56652,0.56655,0.56676,1.5116e-08,1.1063,0.027225,5.9949e-09,2.4238e-08
1.0503,0.56652,0.56655,0.56677,1.5354e-08,1.1054,0.02811,5.921e-09,2.4786e-08
1.0512,0.56652,0.56655,0.56677,1.5595e-08,1.1045,0.029009,5.8527e-09,2.5337e-08
1.052,0.56652,0.56655,0.56677,1.584e-08,1.1036,0.029922,5.7903e-09,2.5889e-08
1.0528,0.56652,0.56655,0.56678,1.6088e-08,1.1027,0.030848,5.7338e-09,2.6443e-08
1.0536,0.56652,0.56655,0.56678,1.634e-08,1.1018,0.031788,5.6833e-09,2.6997e-08
1.0544,0.56652,0.56655,0.56678,1.6596e-08,1.1008,0.032742,5.6391e-09,2.7553e-08
1.0552,0.56652,0.56655,0.56679,1.6856e-08,1.0999,0.03371,5.6013e-09,2.811e-08
1.056,0.56652,0.56655,0.56679,1.7119e-08,1.0989,0.034691,5.5699e-09,2.8668e-08
1.0568,0.56652,0.56655,0.56679,1.7386e-08,1.0979,0.035685,5.545e-09,2.9227e-08
1.0576,0.56652,0.56655,0.5668,1.7656e-08,1.0969,0.036694,5.5268e-09,2.9786e-08
1.0584,0.56652,0.56655,0.5668,1.793e-08,1.0959,0.037716,5.5152e-09,3.0346e-08
1.0592,0.56652,0.56655,0.5668,1.8208e-08,1.0949,0.038751,5.5104e-09,3.0906e-08
1.06,0.56652,0.56655,0.56681,1.849e-08,1.0938,0.0398,5.5124e-09,3.1467e-08
1.0608,0.56652,0.56655,0.56681,1.8775e-08,1.0928,0.040863,5.5211e-09,3.2028e-08
1.0616,0.56652,0.56655,0.56681,1.9063e-08,1.0917,0.041938,5.5367e-09,3.259e-08
1.0624,0.56652,0.56655,0.56682,1.9356e-08,1.0906,0.043028,5.559e-09,3.3152e-08
1.0632,0.56652,0.56655,0.56682,1.9651e-08,1.0895,0.044131,5.5882e-09,3.3715e-08
1.064,0.56652,0.56655,0.56682,1.9951e-08,1.0884,0.045247,5.624e-09,3.4278e-08
1.0648,0.56652,0.56655,0.56683,2.0254e-08,1.0873,0.046376,5.6666e-09,3.4842e-08
1.0657,0.56652,0.56655,0.56683,2.0561e-08,1.0861,0.047519,5.7158e-09,3.5406e-08
1.0665,0.56652,0.56655,0.56683,2.0871e-08,1.085,0.048675,5.7715e-09,3.5971e-08
1.0673,0.56652,0.56655,0.56684,2.1185e-08,1.0838,0.049845,5.8337e-09,3.6537e-08
1.0681,0.56652,0.56655,0.56684,2.1503e-08,1.0827,0.051027,5.9022e-09,3.7103e-08
1.0689,0.56652,0.56655,0.56684,2.1824e-08,1.0815,0.052223,5.9769e-09,3.7671e-08
1.0697,0.56652,0.56655,0.56685,2.2148e-08,1.0803,0.053432,6.0576e-09,3.8239e-08
1.0705,0.56652,0.56655,0.56685,2.2477e-08,1.079,0.054654,6.1443e-09,3.8809e-08
1.0713,0.56652,0.56655,0.56685,2.2808e-08,1.0778,0.055889,6.2368e-09,3.938e-08
1.0721,0.56652,0.56655,0.56686,2.3144e-08,1.0766,0.057138,6.3348e-09,3.9953e-08
1.0729,0.56652,0.56655,0.56686,2.3483e-08,1.0753,0.058399,6.4382e-09,4.0527e-08
1.0737,0.56652,0.56655,0.56686,2.3825e-08,1.0741,0.059673,6.5468e-09,4.1103e-08
1.0745,0.56652,0.56655,0.56687,2.4171e-08,1.0728,0.060961,6.6604e-09,4.1682e-08
1.0753,0.56652,0.56655,0.56687,2.4521e-08,1.0715,0.062261,6.7787e-09,4.2262e-08
1.0761,0.56652,0.56655,0.56687,2.4874e-08,1.0702,0.063574,6.9016e-09,4.2846e-08
1.0769,0.56652,0.56655,0.56688,2.523e-08,1.0689,0.0649,7.0286e-09,4.3432e-08
1.0777,0.56652,0.56655,0.56688,2.559e-08,1.0675,0.066239,7.1597e-09,4.4021e-08
1.0785,0.56652,0.56655,0.56688,2.5954e-08,1.0662,0.067591,7.2946e-09,4.4613e-08
1.0793,0.56652,0.56655,0.56689,2.6321e-08,1.0648,0.068956,7.4328e-09,4.5209e-08
1.0801,0.56652,0.56655,0.56689,2.6691e-08,1.0634,0.070333,7.5743e-09,4.5808e-08
1.081,0.56652,0.56655,0.56689,2.7065e-08,1.0621,0.071723,7.7186e-09,4.6412e-08
1.0818,0.56652,0.56655,0.5669,2.7443e-08,1.0607,0.073126,7.8656e-09,4.702e-08
1.0826,0.56652,0.56655,0.5669,2.7824e-08,1.0593,0.074541,8.0148e-09,4.7632e-08
1.0834,0.56652,0.56655,0.5669,2.8208e-08,1.0578,0.075969,8.166e-09,4.825e-08
1.0842,0.56652,0.56655,0.56691,2.8596e-08,1.0564,0.077409,8.3188e-09,4.8873e-08
1.085,0.56652,0.56655,0.56691,2.8987e-08,1.055,0.078863,8.4729e-09,4.9501e-08
1.0858,0.56652,0.56655,0.56691,2.9382e-08,1.0535,0.080328,8.6281e-09,5.0135e-08
1.0866,0.56652,0.56655,0.56692,2.978e-08,1.052,0.081806,8.784e-09,5.0775e-08
1.0874,0.56652,0.56655,0.56692,3.0181e-08,1.0505,0.083296,8.9402e-09,5.1422e-08
1.0882,0.56652,0.56655,0.56692,3.0586e-08,1.049,0.084799,9.0964e-09,5.2075e-08
1.089,0.56652,0.56655,0.56692,3.0994e-08,1.0475,0.086314,9.2524e-09,5.2736e-08
1.0898,0.56652,0.56655,0.56693,3.1406e-08,1.046,0.087842,9.4077e-09,5.3403e-08
1.0906,0.56652,0.56655,0.56693,3.182e-08,1.0445,0.089381,9.562e-09,5.4079e-08
1.0914,0.56652,0.56655,0.56693,3.2239e-08,1.0429,0.090933,9.715e-09,5.4762e-08
1.0922,0.56652,0.56655,0.56694,3.266e-08,1.0414,0.092497,9.8664e-09,5.5454e-08
1.093,0.56652,0.56655,0.56694,3.3085e-08,1.0398,0.094073,1.0016e-08,5.6154e-08
1.0938,0.56652,0.56655,0.56694,3.3513e-08,1.0382,0.095662,1.0163e-08,5.6864e-08
1.0946,0.56652,0.56655,0.56695,3.3945e-08,1.0366,0.097262,1.0308e-08,5.7582e-08
1.0955,0.56652,0.56655,0.56695,3.4379e-08,1.035,0.098875,1.0449e-08,5.831e-08
1.0963,0.56652,0.56655,0.56695,3.4817e-08,1.0334,0.1005,1.0588e-08,5.9047e-08
1.0971,0.56652,0.56655,0.56695,3.5259e-08,1.0318,0.10214,1.0723e-08,5.9795e-08
1.0979,0.56652,0.56655,0.56696,3.5703e-08,1.0301,0.10378,1.0854e-08,6.0553e-08
1.0987,0.56652,0.56655,0.56696,3.6151e-08,1.0285,0.10544,1.0981e-08,6.1321e-08
1.0995,0.56652,0.56655,0.56696,3.6602e-08,1.0268,0.10712,1.1104e-08,6.21e-08
1.1003,0.56652,0.56655,0.56697,3.7056e-08,1.0251,0.1088,1.1222e-08,6.289e-08
1.1011,0.56652,0.56655,0.56697,3.7513e-08,1.0234,0.11049,1.1335e-08,6.3692e-08
1.1019,0.56652,0.56655,0.56697,3.7974e-08,1.0217,0.1122,1.1443e-08,6.4504e-08
1.1027,0.56652,0.56655,0.56698,3.8437e-08,1.02,0.11392,1.1545e-08,6.5329e-08
1.1035,0.56652,0.56655,0.56698,3.8904e-08,1.0183,0.11565,1.1642e-08,6.6165e-08
1.1043,0.56652,0.56655,0.56698,3.9374e-08,1.0166,0.11739,1.1734e-08,6.7014e-08
1.1051,0.56652,0.56655,0.56698,3.9847e-08,1.0148,0.11915,1.1819e-08,6.7875e-08
1.1059,0.56652,0.56655,0.56699,4.0323e-08,1.0131,0.12091,1.1898e-08,6.8748e-08
1.1067,0.56652,0.56655,0.56699,4.0802e-08,1.0113,0.12269,1.197e-08,6.9633e-08
1.1075,0.56652,0.56655,0.56699,4.1284e-08,1.0095,0.12447,1.2036e-08,7.0532e-08
1.1083,0.56652,0.56655,0.567,4.1769e-08,1.0077,0.12627,1.2096e-08,7.1443e-08
1.1091,0.56652,0.56655,0.567,4.2257e-08,1.0059,0.12808,1.2148e-08,7.2367e-08
1.11,0.56652,0.56655,0.567,4.2749e-08,1.0041,0.1299,1.2193e-08,7.3304e-08
1.1108,0.56652,0.56655,0.567,4.3243e-08,1.0023,0.13174,1.2232e-08,7.4254e-08
1.1116,0.56652,0.56655,0.56701,4.374e-08,1.0004,0.13358,1.2263e-08,7.5217e-08
1.1124,0.56652,0.56655,0.56701,4.424e-08,0.99858,0.13544,1.2287e-08,7.6193e-08
1.1132,0.56652,0.56655,0.56701,4.4743e-08,0.99672,0.1373,1.2304e-08,7.7183e-08
1.114,0.56652,0.56655,0.56701,4.5249e-08,0.99485,0.13918,1.2313e-08,7.8186e-08
1.1148,0.56652,0.56655,0.56702,4.5758e-08,0.99297,0.14107,1.2315e-08,7.9202e-08
1.1156,0.56652,0.56655,0.56702,4.627e-08,0.99108,0.14296,1.2309e-08,8.0231e-08
1.1164,0.56652,0.56655,0.56702,4.6785e-08,0.98917,0.14487,1.2296e-08,8.1273e-08
1.1172,0.56652,0.56655,0.56703,4.7302e-08,0.98726,0.14679,1.2276e-08,8.2329e-08
1.118,0.56652,0.56655,0.56703,4.7823e-08,0.98533,0.14873,1.2248e-08,8.3397e-08
1.1188,0.56652,0.56655,0.56703,4.8346e-08,0.98339,0.15067,1.2213e-08,8.4479e-08
1.1196,0.56652,0.56655,0.56703,4.8872e-08,0.98145,0.15262,1.2171e-08,8.5573e-08
1.1204,0.56652,0.56655,0.56704,4.9401e-08,0.97949,0.15458,1.2121e-08,8.668e-08
1.1212,0.56652,0.56655,0.56704,4.9932e-08,0.97752,0.15656,1.2065e-08,8.78e-08
1.122,0.56652,0.56655,0.56704,5.0467e-08,0.97554,0.15854,1.2001e-08,8.8932e-08
1.1228,0.56652,0.56655,0.56704,5.1004e-08,0.97355,0.16054,1.1931e-08,9.0077e-08
1.1236,0.56652,0.56655,0.56705,5.1544e-08,0.97155,0.16254,1.1853e-08,9.1234e-08
1.1245,0.56652,0.56655,0.56705,5.2086e-08,0.96954,0.16456,1.177e-08,9.2402e-08
1.1253,0.56652,0.56655,0.56705,5.2631e-08,0.96752,0.16658,1.1679e-08,9.3583e-08
1.1261,0.56652,0.56655,0.56705,5.3179e-08,0.96549,0.16862,1.1583e-08,9.4775e-08
1.1269,0.56652,0.56655,0.56706,5.373e-08,0.96345,0.17066,1.148e-08,9.5979e-08
1.1277,0.56652,0.56655,0.56706,5.4283e-08,0.9614,0.17272,1.1372e-08,9.7194e-08
1.1285,0.56652,0.56655,0.56706,5.4839e-08,0.95934,0.17479,1.1258e-08,9.8419e-08
1.1293,0.56652,0.56655,0.56706,5.5397e-08,0.95727,0.17686,1.1138e-08,9.9655e-08
1.1301,0.56652,0.56655,0.56707,5.5958e-08,0.95519,0.17895,1.1014e-08,1.009e-07
1.1309,0.56652,0.56655,0.56707,5.6521e-08,0.9531,0.18104,1.0884e-08,1.0216e-07
1.1317,0.56652,0.56655,0.56707,5.7088e-08,0.95099,0.18315,1.075e-08,1.0343e-07
1.1325,0.56652,0.56655,0.56707,5.7656e-08,0.94888,0.18527,1.0611e-08,1.047e-07
1.1333,0.56652,0.56655,0.56708,5.8227e-08,0.94676,0.18739,1.0468e-08,1.0599e-07
1.1341,0.56652,0.56655,0.56708,5.8801e-08,0.94463,0.18953,1.0321e-08,1.0728e-07
1.1349,0.56652,0.56655,0.56708,5.9377e-08,0.94249,0.19167,1.0171e-08,1.0858e-07
1.1357,0.56652,0.56655,0.56708,5.9956e-08,0.94034,0.19383,1.0017e-08,1.0989e-07
1.1365,0.56652,0.56655,0.56709,6.0537e-08,0.93818,0.19599,9.8604e-09,1.1121e-07
1.1373,0.56652,0.56655,0.56709,6.1121e-08,0.93601,0.19816,9.701e-09,1.1254e-07
1.1381,0.56652,0.56655,0.56709,6.1707e-08,0.93384,0.20035,9.5393e-09,1.1387e-07
1.1389,0.56652,0.56655,0.56709,6.2295e-08,0.93165,0.20254,9.3755e-09,1.1521e-07
1.1398,0.56652,0.56655,0.5671,6.2886e-08,0.92945,0.20474,9.2099e-09,1.1656e-07
1.1406,0.56652,0.56655,0.5671,6.3479e-08,0.92724,0.20695,9.043e-09,1.1791e-07
1.1414,0.56652,0.56655,0.5671,6.4075e-08,0.92503,0.20917,8.8749e-09,1.1927e-07
1.1422,0.56652,0.56655,0.5671,6.4672e-08,0.9228,0.2114,8.7061e-09,1.2064e-07
1.143,0.56652,0.56655,0.56711,6.5273e-08,0.92057,0.21364,8.5368e-09,1.2201e-07
1.1438,0.56652,0.56655,0.56711,6.5875e-08,0.91833,0.21589,8.3675e-09,1.2338e-07
1.1446,0.56652,0.56655,0.56711,6.648e-08,0.91607,0.21815,8.1983e-09,1.2476e-07
1.1454,0.56652,0.56655,0.56711,6.7087e-08,0.91381,0.22041,8.0296e-09,1.2615e-07
1.1462,0.56652,0.56655,0.56711,6.7697e-08,0.91154,0.22269,7.8618e-09,1.2753e-07
1.147,0.56652,0.56655,0.56712,6.8309e-08,0.90926,0.22497,7.6952e-09,1.2892e-07
1.1478,0.56652,0.56655,0.56712,6.8923e-08,0.90698,0.22726,7.5301e-09,1.3032e-07
1.1486,0.56652,0.56655,0.56712,6.9539e-08,0.90468,0.22956,7.3667e-09,1.3171e-07
1.1494,0.56652,0.56655,0.56712,7.0158e-08,0.90238,0.23187,7.2054e-09,1.3311e-07
1.1502,0.56652,0.56655,0.56712,7.0778e-08,0.90006,0.23419,7.0465e-09,1.3451e-07
1.151,0.56652,0.56655,0.56713,7.1401e-08,0.89774,0.23651,6.8904e-09,1.3591e-07
1.1518,0.56652,0.56655,0.56713,7.2026e-08,0.89541,0.23885,6.7371e-09,1.3732e-07
1.1526,0.56652,0.56655,0.56713,7.2654e-08,0.89307,0.24119,6.5871e-09,1.3872e-07
1.1534,0.56652,0.56655,0.56713,7.3283e-08,0.89072,0.24354,6.4407e-09,1.4013e-07
1.1543,0.56652,0.56655,0.56714,7.3915e-08,0.88837,0.2459,6.298e-09,1.4153e-07
1.1551,0.56652,0.56655,0.56714,7.4548e-08,0.886,0.24827,6.1593e-09,1.4294e-07
1.1559,0.56652,0.56655,0.56714,7.5184e-08,0.88363,0.25065,6.0249e-09,1.4434e-07
1.1567,0.56652,0.56655,0.56714,7.5822e-08,0.88125,0.25303,5.895e-09,1.4575e-07
1.1575,0.56652,0.56655,0.56714,7.6462e-08,0.87886,0.25542,5.7699e-09,1.4715e-07
1.1583,0.56652,0.56655,0.56715,7.7105e-08,0.87647,0.25782,5.6496e-09,1.4856e-07
1.1591,0.56652,0.56655,0.56715,7.7749e-08,0.87406,0.26023,5.5345e-09,1.4996e-07
1.1599,0.56652,0.56655,0.56715,7.8395e-08,0.87165,0.26265,5.4247e-09,1.5137e-07
1.1607,0.56652,0.56655,0.56715,7.9044e-08,0.86923,0.26507,5.3204e-09,1.5277e-07
1.1615,0.56652,0.56655,0.56715,7.9694e-08,0.8668,0.2675,5.2217e-09,1.5417e-07
1.1623,0.56652,0.56655,0.56716,8.0346e-08,0.86437,0.26994,5.1288e-09,1.5556e-07
1.1631,0.56652,0.56655,0.56716,8.1001e-08,0.86193,0.27239,5.0419e-09,1.5696e-07
1.1639,0.56652,0.56655,0.56716,8.1657e-08,0.85947,0.27484,4.961e-09,1.5835e-07
1.1647,0.56652,0.56655,0.56716,8.2316e-08,0.85702,0.27731,4.8862e-09,1.5975e-07
1.1655,0.56652,0.56655,0.56716,8.2976e-08,0.85455,0.27977,4.8177e-09,1.6113e-07
1.1663,0.56652,0.56655,0.56716,8.3639e-08,0.85208,0.28225,4.7555e-09,1.6252e-07
1.1671,0.56652,0.56655,0.56717,8.4303e-08,0.8496,0.28473,4.6997e-09,1.6391e-07
1.1679,0.56652,0.56655,0.56717,8.4969e-08,0.84711,0.28723,4.6503e-09,1.6529e-07
1.1688,0.56652,0.56655,0.56717,8.5637e-08,0.84462,0.28972,4.6074e-09,1.6667e-07
1.1696,0.56652,0.56655,0.56717,8.6308e-08,0.84211,0.29223,4.571e-09,1.6804e-07
1.1704,0.56652,0.56655,0.56717,8.698e-08,0.83961,0.29474,4.5412e-09,1.6942e-07
1.1712,0.56652,0.56655,0.56718,8.7654e-08,0.83709,0.29726,4.5178e-09,1.7079e-07
1.172,0.56652,0.56655,0.56718,8.8329e-08,0.83457,0.29979,4.5008e-09,1.7216e-07
1.1728,0.56652,0.56655,0.56718,8.9007e-08,0.83204,0.30232,4.4904e-09,1.7352e-07
1.1736,0.56652,0.56655,0.56718,8.9686e-08,0.8295,0.30486,4.4863e-09,1.7489e-07
1.1744,0.56652,0.56655,0.56718,9.0368e-08,0.82696,0.30741,4.4885e-09,1.7625e-07
1.1752,0.56652,0.56654,0.56718,9.1051e-08,0.82441,0.30996,4.497e-09,1.7761e-07
1.176,0.56652,0.56654,0.56719,9.1736e-08,0.82185,0.31252,4.5116e-09,1.7896e-07
1.1768,0.56652,0.56654,0.56719,9.2423e-08,0.81929,0.31508,4.5324e-09,1.8031e-07
1.1776,0.56652,0.56654,0.56719,9.3111e-08,0.81672,0.31766,4.559e-09,1.8166e-07
1.1784,0.56652,0.56654,0.56719,9.3802e-08,0.81414,0.32024,4.5915e-09,1.8301e-07
1.1792,0.56652,0.56654,0.56719,9.4494e-08,0.81156,0.32282,4.6297e-09,1.8436e-07
1.18,0.56652,0.56654,0.56719,9.5188e-08,0.80897,0.32541,4.6733e-09,1.857e-07
1.1808,0.56652,0.56654,0.56719,9.5883e-08,0.80638,0.32801,4.7224e-09,1.8704e-07
1.1816,0.56652,0.56654,0.5672,9.658e-08,0.80378,0.33061,4.7766e-09,1.8838e-07
1.1824,0.56652,0.56654,0.5672,9.7279e-08,0.80117,0.33322,4.8359e-09,1.8972e-07
1.1833,0.56652,0.56654,0.5672,9.798e-08,0.79856,0.33584,4.9e-09,1.9106e-07
1.1841,0.56652,0.56654,0.5672,9.8682e-08,0.79594,0.33846,4.9687e-09,1.924e-07
1.1849,0.56652,0.56654,0.5672,9.9386e-08,0.79332,0.34109,5.0418e-09,1.9373e-07
1.1857,0.56652,0.56654,0.5672,1.0009e-07,0.79068,0.34372,5.1191e-09,1.9506e-07
1.1865,0.56652,0.56654,0.56721,1.008e-07,0.78805,0.34636,5.2004e-09,1.964e-07
1.1873,0.56652,0.56654,0.56721,1.0151e-07,0.78541,0.34901,5.2854e-09,1.9773e-07
1.1881,0.56652,0.56654,0.56721,1.0222e-07,0.78276,0.35166,5.3739e-09,1.9906e-07
1.1889,0.56652,0.56654,0.56721,1.0293e-07,0.78011,0.35431,5.4656e-09,2.0039e-07
1.1897,0.56652,0.56654,0.56721,1.0364e-07,0.77745,0.35697,5.5604e-09,2.0173e-07
1.1905,0.56652,0.56654,0.56721,1.0436e-07,0.77478,0.35964,5.6579e-09,2.0306e-07
1.1913,0.56652,0.56654,0.56721,1.0508e-07,0.77211,0.36231,5.7578e-09,2.0439e-07
1.1921,0.56652,0.56654,0.56721,1.0579e-07,0.76944,0.36499,5.86e-09,2.0573e-07
1.1929,0.56652,0.56654,0.56722,1.0651e-07,0.76676,0.36767,5.9642e-09,2.0706e-07
1.1937,0.56652,0.56654,0.56722,1.0723e-07,0.76408,0.37036,6.07e-09,2.084e-07
1.1945,0.56652,0.56654,0.56722,1.0796e-07,0.76139,0.37305,6.1773e-09,2.0974e-07
1.1953,0.56652,0.56654,0.56722,1.0868e-07,0.75869,0.37575,6.2857e-09,2.1108e-07
1.1961,0.56652,0.56654,0.56722,1.0941e-07,0.75599,0.37845,6.395e-09,2.1242e-07
1.1969,0.56652,0.56654,0.56722,1.1013e-07,0.75329,0.38116,6.5049e-09,2.1376e-07
1.1977,0.56652,0.56654,0.56722,1.1086e-07,0.75058,0.38387,6.6152e-09,2.1511e-07
1.1986,0.56652,0.56654,0.56722,1.1159e-07,0.74786,0.38659,6.7255e-09,2.1645e-07
1.1994,0.56652,0.56654,0.56723,1.1232e-07,0.74514,0.38931,6.8357e-09,2.1781e-07
1.2002,0.56652,0.56654,0.56723,1.1305e-07,0.74242,0.39203,6.9454e-09,2.1916e-07
1.201,0.56652,0.56654,0.56723,1.1379e-07,0.73969,0.39476,7.0544e-09,2.2052e-07
1.2018,0.56652,0.56654,0.56723,1.1452e-07,0.73696,0.3975,7.1625e-09,2.2188e-07
1.2026,0.56652,0.56654,0.56723,1.1526e-07,0.73422,0.40024,7.2693e-09,2.2324e-07
1.2034,0.56652,0.56654,0.56723,1.1599e-07,0.73148,0.40298,7.3748e-09,2.2461e-07
1.2042,0.56652,0.56654,0.56723,1.1673e-07,0.72874,0.40573,7.4785e-09,2.2599e-07
1.205,0.56652,0.56654,0.56723,1.1747e-07,0.72599,0.40848,7.5804e-09,2.2736e-07
1.2058,0.56652,0.56654,0.56723,1.1821e-07,0.72324,0.41123,7.6801e-09,2.2875e-07
1.2066,0.56652,0.56654,0.56724,1.1896e-07,0.72048,0.41399,7.7774e-09,2.3013e-07
1.2074,0.56652,0.56654,0.56724,1.197e-07,0.71772,0.41676,7.8723e-09,2.3152e-07
1.2082,0.56652,0.56654,0.56724,1.2044e-07,0.71495,0.41952,7.9643e-09,2.3292e-07
1.209,0.56652,0.56654,0.56724,1.2119e-07,0.71218,0.42229,8.0534e-09,2.3432e-07
1.2098,0.56652,0.56654,0.56724,1.2193e-07,0.70941,0.42507,8.1394e-09,2.3573e-07
1.2106,0.56652,0.56654,0.56724,1.2268e-07,0.70663,0.42785,8.2221e-09,2.3714e-07
1.2114,0.56652,0.56654,0.56724,1.2343e-07,0.70385,0.43063,8.3013e-09,2.3856e-07
1.2122,0.56652,0.56654,0.56724,1.2418e-07,0.70107,0.43341,8.3769e-09,2.3998e-07
1.2131,0.56652,0.56654,0.56724,1.2493e-07,0.69828,0.4362,8.4488e-09,2.4141e-07
1.2139,0.56652,0.56654,0.56724,1.2568e-07,0.69549,0.43899,8.5168e-09,2.4285e-07
1.2147,0.56652,0.56654,0.56724,1.2643e-07,0.6927,0.44179,8.5807e-09,2.4429e-07
1.2155,0.56652,0.56654,0.56724,1.2719e-07,0.6899,0.44459,8.6406e-09,2.4573e-07
1.2163,0.56652,0.56654,0.56725,1.2794e-07,0.6871,0.44739,8.6962e-09,2.4719e-07
1.2171,0.56652,0.56654,0.56725,1.287e-07,0.6843,0.45019,8.7476e-09,2.4864e-07
1.2179,0.56652,0.56654,0.56725,1.2945e-07,0.68149,0.453,8.7945e-09,2.5011e-07
1.2187,0.56652,0.56654,0.56725,1.3021e-07,0.67868,0.45581,8.837e-09,2.5158e-07
1.2195,0.56652,0.56654,0.56725,1.3097e-07,0.67587,0.45863,8.8751e-09,2.5306e-07
1.2203,0.56652,0.56654,0.56725,1.3172e-07,0.67306,0.46144,8.9086e-09,2.5454e-07
1.2211,0.56652,0.56654,0.56725,1.3248e-07,0.67024,0.46426,8.9376e-09,2.5603e-07
1.2219,0.56652,0.56654,0.56725,1.3324e-07,0.66742,0.46708,8.962e-09,2.5752e-07
1.2227,0.56652,0.56654,0.56725,1.34e-07,0.6646,0.46991,8.9818e-09,2.5903e-07
1.2235,0.56652,0.56654,0.56725,1.3476e-07,0.66177,0.47273,8.997e-09,2.6053e-07
1.2243,0.56652,0.56654,0.56725,1.3553e-07,0.65894,0.47556,9.0078e-09,2.6205e-07
1.2251,0.56652,0.56654,0.56725,1.3629e-07,0.65611,0.47839,9.014e-09,2.6356e-07
1.2259,0.56652,0.56654,0.56725,1.3705e-07,0.65328,0.48123,9.0157e-09,2.6509e-07
1.2267,0.56652,0.56654,0.56725,1.3782e-07,0.65045,0.48406,9.013e-09,2.6662e-07
1.2276,0.56652,0.56654,0.56725,1.3858e-07,0.64761,0.4869,9.006e-09,2.6815e-07
1.2284,0.56652,0.56654,0.56726,1.3935e-07,0.64477,0.48974,8.9947e-09,2.697e-07
1.2292,0.56652,0.56654,0.56726,1.4011e-07,0.64193,0.49258,8.9791e-09,2.7124e-07
1.23,0.56652,0.56654,0.56726,1.4088e-07,0.63909,0.49542,8.9595e-09,2.7279e-07
1.2308,0.56652,0.56654,0.56726,1.4164e-07,0.63624,0.49827,8.9359e-09,2.7435e-07
1.2316,0.56652,0.56654,0.56726,1.4241e-07,0.6334,0.50112,8.9084e-09,2.7591e-07
1.2324,0.56652,0.56654,0.56726,1.4318e-07,0.63055,0.50397,8.8772e-09,2.7748e-07
1.2332,0.56652,0.56654,0.56726,1.4394e-07,0.6277,0.50682,8.8423e-09,2.7905e-07
1.234,0.56652,0.56654,0.56726,1.4471e-07,0.62485,0.50967,8.8039e-09,2.8062e-07
1.2348,0.56652,0.56654,0.56726,1.4548e-07,0.62199,0.51252,8.7622e-09,2.822e-07
1.2356,0.56652,0.56654,0.56726,1.4625e-07,0.61914,0.51538,8.7173e-09,2.8378e-07
1.2364,0.56652,0.56654,0.56726,1.4702e-07,0.61628,0.51823,8.6693e-09,2.8537e-07
1.2372,0.56652,0.56654,0.56726,1.4779e-07,0.61343,0.52109,8.6185e-09,2.8696e-07
1.238,0.56652,0.56654,0.56726,1.4856e-07,0.61057,0.52395,8.5651e-09,2.8855e-07
1.2388,0.56652,0.56654,0.56726,1.4933e-07,0.60771,0.52681,8.5091e-09,2.9015e-07
1.2396,0.56652,0.56654,0.56726,1.501e-07,0.60485,0.52967,8.4507e-09,2.9175e-07
1.2404,0.56652,0.56654,0.56726,1.5087e-07,0.60199,0.53253,8.3903e-09,2.9335e-07
1.2412,0.56652,0.56654,0.56726,1.5164e-07,0.59913,0.53539,8.3278e-09,2.9495e-07
1.2421,0.56652,0.56654,0.56726,1.5241e-07,0.59626,0.53826,8.2636e-09,2.9656e-07
1.2429,0.56652,0.56654,0.56726,1.5318e-07,0.5934,0.54112,8.1979e-09,2.9816e-07
1.2437,0.56652,0.56654,0.56726,1.5395e-07,0.59054,0.54399,8.1308e-09,2.9977e-07
1.2445,0.56652,0.56654,0.56726,1.5472e-07,0.58767,0.54685,8.0625e-09,3.0138e-07
1.2453,0.56652,0.56654,0.56726,1.5549e-07,0.58481,0.54972,7.9933e-09,3.03e-07
1.2461,0.56652,0.56654,0.56726,1.5627e-07,0.58194,0.55258,7.9233e-09,3.0461e-07
1.2469,0.56652,0.56654,0.56726,1.5704e-07,0.57907,0.55545,7.8527e-09,3.0622e-07
1.2477,0.56652,0.56654,0.56726,1.5781e-07,0.57621,0.55832,7.7818e-09,3.0784e-07
1.2485,0.56652,0.56654,0.56726,1.5858e-07,0.57334,0.56118,7.7107e-09,3.0945e-07
1.2493,0.56652,0.56654,0.56726,1.5935e-07,0.57047,0.56405,7.6396e-09,3.1106e-07
1.2501,0.56652,0.56654,0.56726,1.6012e-07,0.56761,0.56692,7.5688e-09,3.1268e-07
1.2509,0.56652,0.56654,0.56726,1.6089e-07,0.56474,0.56979,7.4984e-09,3.1429e-07
1.2517,0.56652,0.56654,0.56726,1.6167e-07,0.56187,0.57265,7.4287e-09,3.159e-07
1.2525,0.56652,0.56654,0.56726,1.6244e-07,0.559,0.57552,7.3597e-09,3.1752e-07
1.2533,0.56652,0.56654,0.56726,1.6321e-07,0.55614,0.57839,7.2917e-09,3.1913e-07
1.2541,0.56652,0.56654,0.56726,1.6398e-07,0.55327,0.58125,7.2248e-09,3.2073e-07
1.2549,0.56652,0.56654,0.56726,1.6475e-07,0.5504,0.58412,7.1593e-09,3.2234e-07
1.2557,0.56652,0.56654,0.56726,1.6552e-07,0.54754,0.58699,7.0952e-09,3.2395e-07
1.2565,0.56652,0.56654,0.56726,1.6629e-07,0.54467,0.58985,7.0328e-09,3.2555e-07
1.2574,0.56652,0.56654,0.56726,1.6706e-07,0.54181,0.59271,6.9723e-09,3.2715e-07
1.2582,0.56652,0.56654,0.56726,1.6783e-07,0.53894,0.59558,6.9136e-09,3.2875e-07
1.259,0.56652,0.56654,0.56726,1.686e-07,0.53608,0.59844,6.8571e-09,3.3035e-07
1.2598,0.56652,0.56654,0.56726,1.6937e-07,0.53322,0.6013,6.8027e-09,3.3194e-07
1.2606,0.56652,0.56654,0.56726,1.7014e-07,0.53036,0.60417,6.7507e-09,3.3353e-07
1.2614,0.56652,0.56654,0.56726,1.7091e-07,0.52749,0.60703,6.7012e-09,3.3512e-07
1.2622,0.56652,0.56654,0.56726,1.7168e-07,0.52463,0.60989,6.6542e-09,3.367e-07
1.263,0.56652,0.56654,0.56726,1.7245e-07,0.52178,0.61274,6.6099e-09,3.3828e-07
1.2638,0.56652,0.56654,0.56726,1.7321e-07,0.51892,0.6156,6.5683e-09,3.3986e-07
1.2646,0.56652,0.56654,0.56726,1.7398e-07,0.51606,0.61846,6.5295e-09,3.4143e-07
1.2654,0.56652,0.56653,0.56726,1.7475e-07,0.51321,0.62131,6.4937e-09,3.43e-07
1.2662,0.56652,0.56653,0.56726,1.7552e-07,0.51035,0.62416,6.4608e-09,3.4457e-07
1.267,0.56652,0.56653,0.56726,1.7628e-07,0.5075,0.62702,6.4309e-09,3.4613e-07
1.2678,0.56652,0.56653,0.56726,1.7705e-07,0.50465,0.62987,6.4041e-09,3.4769e-07
1.2686,0.56652,0.56653,0.56726,1.7781e-07,0.5018,0.63271,6.3804e-09,3.4925e-07
1.2694,0.56652,0.56653,0.56726,1.7858e-07,0.49895,0.63556,6.3597e-09,3.508e-07
1.2702,0.56652,0.56653,0.56726,1.7934e-07,0.49611,0.63841,6.3422e-09,3.5234e-07
1.271,0.56652,0.56653,0.56726,1.8011e-07,0.49326,0.64125,6.3278e-09,3.5389e-07
1.2719,0.56652,0.56653,0.56726,1.8087e-07,0.49042,0.64409,6.3165e-09,3.5542e-07
1.2727,0.56652,0.56653,0.56725,1.8163e-07,0.48758,0.64693,6.3084e-09,3.5696e-07
1.2735,0.56652,0.56653,0.56725,1.824e-07,0.48474,0.64977,6.3033e-09,3.5849e-07
1.2743,0.56652,0.56653,0.56725,1.8316e-07,0.4819,0.6526,6.3012e-09,3.6001e-07
1.2751,0.56652,0.56653,0.56725,1.8392e-07,0.47907,0.65544,6.3022e-09,3.6154e-07
1.2759,0.56652,0.56653,0.56725,1.8468e-07,0.47624,0.65827,6.306e-09,3.6305e-07
1.2767,0.56652,0.56653,0.56725,1.8544e-07,0.47341,0.66109,6.3128e-09,3.6457e-07
1.2775,0.56652,0.56653,0.56725,1.862e-07,0.47058,0.66392,6.3224e-09,3.6607e-07
1.2783,0.56652,0.56653,0.56725,1.8696e-07,0.46776,0.66674,6.3347e-09,3.6758e-07
1.2791,0.56652,0.56653,0.56725,1.8771e-07,0.46494,0.66956,6.3497e-09,3.6908e-07
1.2799,0.56652,0.56653,0.56725,1.8847e-07,0.46212,0.67238,6.3672e-09,3.7058e-07
1.2807,0.56652,0.56653,0.56725,1.8923e-07,0.4593,0.6752,6.3871e-09,3.7207e-07
1.2815,0.56652,0.56653,0.56725,1.8998e-07,0.45649,0.67801,6.4094e-09,3.7356e-07
1.2823,0.56652,0.56653,0.56725,1.9074e-07,0.45367,0.68082,6.4339e-09,3.7504e-07
1.2831,0.56652,0.56653,0.56725,1.9149e-07,0.45087,0.68363,6.4605e-09,3.7652e-07
1.2839,0.56652,0.56653,0.56725,1.9225e-07,0.44806,0.68643,6.4891e-09,3.78e-07
1.2847,0.56652,0.56653,0.56725,1.93e-07,0.44526,0.68923,6.5196e-09,3.7948e-07
1.2855,0.56652,0.56653,0.56724,1.9375e-07,0.44246,0.69203,6.5517e-09,3.8095e-07
1.2864,0.56652,0.56653,0.56724,1.945e-07,0.43966,0.69482,6.5854e-09,3.8242e-07
1.2872,0.56652,0.56653,0.56724,1.9525e-07,0.43687,0.69761,6.6204e-09,3.8388e-07
1.288,0.56652,0.56653,0.56724,1.96e-07,0.43408,0.7004,6.6568e-09,3.8534e-07
1.2888,0.56652,0.56653,0.56724,1.9675e-07,0.43129,0.70319,6.6942e-09,3.868e-07
1.2896,0.56652,0.56653,0.56724,1.9749e-07,0.42851,0.70597,6.7326e-09,3.8826e-07
1.2904,0.56652,0.56653,0.56724,1.9824e-07,0.42573,0.70875,6.7718e-09,3.8971e-07
1.2912,0.56652,0.56653,0.56724,1.9899e-07,0.42296,0.71152,6.8115e-09,3.9116e-07
1.292,0.56652,0.56653,0.56724,1.9973e-07,0.42019,0.71429,6.8518e-09,3.9261e-07
1.2928,0.56652,0.56653,0.56724,2.0047e-07,0.41742,0.71705,6.8923e-09,3.9405e-07
1.2936,0.56652,0.56653,0.56724,2.0122e-07,0.41465,0.71982,6.9329e-09,3.955e-07
1.2944,0.56652,0.56653,0.56723,2.0196e-07,0.41189,0.72258,6.9735e-09,3.9694e-07
1.2952,0.56652,0.56653,0.56723,2.027e-07,0.40914,0.72533,7.0139e-09,3.9838e-07
1.296,0.56652,0.56653,0.56723,2.0344e-07,0.40638,0.72808,7.0539e-09,3.9982e-07
1.2968,0.56652,0.56653,0.56723,2.0417e-07,0.40364,0.73083,7.0934e-09,4.0125e-07
1.2976,0.56652,0.56653,0.56723,2.0491e-07,0.40089,0.73357,7.1322e-09,4.0269e-07
1.2984,0.56652,0.56653,0.56723,2.0565e-07,0.39815,0.73631,7.1701e-09,4.0412e-07
1.2992,0.56652,0.56653,0.56723,2.0638e-07,0.39542,0.73904,7.207e-09,4.0555e-07
1.3,0.56652,0.56653,0.56723,2.0711e-07,0.39269,0.74177,7.2428e-09,4.0698e-07
1.3009,0.56652,0.56653,0.56723,2.0784e-07,0.38996,0.74449,7.2773e-09,4.0841e-07
1.3017,0.56652,0.56653,0.56722,2.0858e-07,0.38724,0.74721,7.3103e-09,4.0984e-07
1.3025,0.56652,0.56653,0.56722,2.093e-07,0.38452,0.74993,7.3417e-09,4.1127e-07
1.3033,0.56652,0.56653,0.56722,2.1003e-07,0.38181,0.75264,7.3715e-09,4.1269e-07
1.3041,0.56652,0.56653,0.56722,2.1076e-07,0.3791,0.75534,7.3993e-09,4.1412e-07
1.3049,0.56652,0.56653,0.56722,2.1149e-07,0.37639,0.75805,7.4253e-09,4.1555e-07
1.3057,0.56652,0.56653,0.56722,2.1221e-07,0.3737,0.76074,7.4491e-09,4.1697e-07
1.3065,0.56652,0.56653,0.56722,2.1293e-07,0.371,0.76343,7.4708e-09,4.1839e-07
1.3073,0.56652,0.56653,0.56722,2.1365e-07,0.36831,0.76612,7.4902e-09,4.1982e-07
1.3081,0.56652,0.56653,0.56721,2.1437e-07,0.36563,0.7688,7.5072e-09,4.2124e-07
1.3089,0.56652,0.56653,0.56721,2.1509e-07,0.36295,0.77148,7.5217e-09,4.2266e-07
1.3097,0.56652,0.56653,0.56721,2.1581e-07,0.36028,0.77415,7.5337e-09,4.2409e-07
1.3105,0.56652,0.56653,0.56721,2.1653e-07,0.35761,0.77681,7.5431e-09,4.2551e-07
1.3113,0.56652,0.56653,0.56721,2.1724e-07,0.35495,0.77947,7.5499e-09,4.2693e-07
1.3121,0.56652,0.56653,0.56721,2.1795e-07,0.35229,0.78212,7.5539e-09,4.2835e-07
1.3129,0.56652,0.56653,0.56721,2.1867e-07,0.34964,0.78477,7.5551e-09,4.2978e-07
1.3137,0.56652,0.56653,0.56721,2.1938e-07,0.34699,0.78742,7.5536e-09,4.312e-07
1.3145,0.56652,0.56653,0.5672,2.2008e-07,0.34435,0.79005,7.5493e-09,4.3262e-07
1.3153,0.56652,0.56653,0.5672,2.2079e-07,0.34172,0.79269,7.5421e-09,4.3404e-07
1.3162,0.56652,0.56653,0.5672,2.215e-07,0.33909,0.79531,7.5321e-09,4.3546e-07
1.317,0.56652,0.56653,0.5672,2.222e-07,0.33647,0.79793,7.5192e-09,4.3688e-07
1.3178,0.56652,0.56653,0.5672,2.229e-07,0.33385,0.80055,7.5035e-09,4.383e-07
1.3186,0.56652,0.56653,0.5672,2.236e-07,0.33124,0.80316,7.4851e-09,4.3972e-07
1.3194,0.56652,0.56653,0.5672,2.243e-07,0.32863,0.80576,7.4638e-09,4.4114e-07
1.3202,0.56652,0.56653,0.56719,2.25e-07,0.32603,0.80835,7.4399e-09,4.4255e-07
1.321,0.56652,0.56653,0.56719,2.2569e-07,0.32344,0.81094,7.4132e-09,4.4397e-07
1.3218,0.56652,0.56653,0.56719,2.2639e-07,0.32085,0.81353,7.384e-09,4.4539e-07
1.3226,0.56652,0.56653,0.56719,2.2708e-07,0.31827,0.8161,7.3522e-09,4.468e-07
1.3234,0.56652,0.56653,0.56719,2.2777e-07,0.3157,0.81868,7.3179e-09,4.4822e-07
1.3242,0.56652,0.56653,0.56719,2.2845e-07,0.31313,0.82124,7.2812e-09,4.4963e-07
1.325,0.56652,0.56653,0.56718,2.2914e-07,0.31057,0.8238,7.2423e-09,4.5104e-07
1.3258,0.56652,0.56653,0.56718,2.2983e-07,0.30802,0.82635,7.2012e-09,4.5245e-07
1.3266,0.56652,0.56653,0.56718,2.3051e-07,0.30547,0.82889,7.158e-09,4.5386e-07
1.3274,0.56652,0.56653,0.56718,2.3119e-07,0.30293,0.83143,7.1128e-09,4.5527e-07
1.3282,0.56652,0.56653,0.56718,2.3187e-07,0.30039,0.83396,7.0658e-09,4.5667e-07
1.329,0.56652,0.56653,0.56718,2.3255e-07,0.29786,0.83649,7.0172e-09,4.5807e-07
1.3298,0.56652,0.56653,0.56717,2.3322e-07,0.29534,0.839,6.9669e-09,4.5947e-07
1.3307,0.56652,0.56653,0.56717,2.3389e-07,0.29283,0.84151,6.9152e-09,4.6087e-07
1.3315,0.56652,0.56653,0.56717,2.3456e-07,0.29032,0.84402,6.8623e-09,4.6227e-07
1.3323,0.56652,0.56653,0.56717,2.3523e-07,0.28782,0.84651,6.8083e-09,4.6366e-07
1.3331,0.56652,0.56653,0.56717,2.359e-07,0.28533,0.849,6.7533e-09,4.6505e-07
1.3339,0.56652,0.56653,0.56717,2.3657e-07,0.28284,0.85149,6.6976e-09,4.6644e-07
1.3347,0.56652,0.56653,0.56716,2.3723e-07,0.28037,0.85396,6.6412e-09,4.6782e-07
1.3355,0.56652,0.56653,0.56716,2.3789e-07,0.2779,0.85643,6.5844e-09,4.692e-07
1.3363,0.56652,0.56653,0.56716,2.3855e-07,0.27543,0.85889,6.5274e-09,4.7057e-07
1.3371,0.56652,0.56653,0.56716,2.3921e-07,0.27298,0.86134,6.4703e-09,4.7194e-07
1.3379,0.56652,0.56653,0.56716,2.3986e-07,0.27053,0.86378,6.4133e-09,4.7331e-07
1.3387,0.56652,0.56653,0.56715,2.4051e-07,0.26809,0.86622,6.3565e-09,4.7467e-07
1.3395,0.56652,0.56653,0.56715,2.4117e-07,0.26565,0.86865,6.3003e-09,4.7603e-07
1.3403,0.56652,0.56653,0.56715,2.4181e-07,0.26323,0.87107,6.2447e-09,4.7738e-07
1.3411,0.56652,0.56653,0.56715,2.4246e-07,0.26081,0.87349,6.19e-09,4.7873e-07
1.3419,0.56652,0.56653,0.56715,2.431e-07,0.2584,0.87589,6.1363e-09,4.8007e-07
1.3427,0.56652,0.56653,0.56714,2.4375e-07,0.256,0.87829,6.0838e-09,4.8141e-07
1.3435,0.56652,0.56653,0.56714,2.4439e-07,0.2536,0.88068,6.0327e-09,4.8274e-07
1.3443,0.56652,0.56653,0.56714,2.4502e-07,0.25122,0.88306,5.9832e-09,4.8406e-07
1.3452,0.56652,0.56653,0.56714,2.4566e-07,0.24884,0.88544,5.9355e-09,4.8538e-07
1.346,0.56652,0.56653,0.56714,2.4629e-07,0.24647,0.8878,5.8897e-09,4.867e-07
1.3468,0.56652,0.56653,0.56713,2.4692e-07,0.24411,0.89016,5.846e-09,4.88e-07
1.3476,0.56652,0.56653,0.56713,2.4755e-07,0.24175,0.89251,5.8045e-09,4.893e-07
1.3484,0.56652,0.56653,0.56713,2.4818e-07,0.23941,0.89485,5.7656e-09,4.9059e-07
1.3492,0.56652,0.56653,0.56713,2.488e-07,0.23707,0.89718,5.7292e-09,4.9188e-07
1.35,0.56652,0.56653,0.56713,2.4942e-07,0.23474,0.89951,5.6955e-09,4.9315e-07
1.3508,0.56652,0.56653,0.56712,2.5004e-07,0.23242,0.90182,5.6648e-09,4.9442e-07
1.3516,0.56652,0.56653,0.56712,2.5066e-07,0.23011,0.90413,5.6371e-09,4.9568e-07
1.3524,0.56652,0.56653,0.56712,2.5127e-07,0.22781,0.90643,5.6126e-09,4.9694e-07
1.3532,0.56652,0.56653,0.56712,2.5189e-07,0.22552,0.90872,5.5913e-09,4.9818e-07
1.354,0.56652,0.56653,0.56711,2.525e-07,0.22323,0.911,5.5735e-09,4.9942e-07
1.3548,0.56652,0.56653,0.56711,2.531e-07,0.22095,0.91327,5.5592e-09,5.0065e-07
1.3556,0.56652,0.56653,0.56711,2.5371e-07,0.21869,0.91553,5.5485e-09,5.0187e-07
1.3564,0.56652,0.56653,0.56711,2.5431e-07,0.21643,0.91779,5.5415e-09,5.0308e-07
1.3572,0.56652,0.56653,0.56711,2.5491e-07,0.21418,0.92003,5.5383e-09,5.0429e-07
1.358,0.56652,0.56653,0.5671,2.5551e-07,0.21194,0.92227,5.539e-09,5.0548e-07
1.3588,0.56652,0.56653,0.5671,2.5611e-07,0.20971,0.9245,5.5436e-09,5.0667e-07
1.3597,0.56652,0.56653,0.5671,2.567e-07,0.20748,0.92671,5.5522e-09,5.0784e-07
1.3605,0.56652,0.56653,0.5671,2.5729e-07,0.20527,0.92892,5.5649e-09,5.0901e-07
1.3613,0.56652,0.56653,0.56709,2.5788e-07,0.20307,0.93112,5.5816e-09,5.1017e-07
1.3621,0.56652,0.56653,0.56709,2.5846e-07,0.20087,0.93331,5.6023e-09,5.1132e-07
1.3629,0.56652,0.56652,0.56709,2.5904e-07,0.19869,0.93549,5.6272e-09,5.1246e-07
1.3637,0.56652,0.56652,0.56709,2.5962e-07,0.19651,0.93766,5.6562e-09,5.1359e-07
1.3645,0.56652,0.56652,0.56708,2.602e-07,0.19434,0.93983,5.6892e-09,5.1472e-07
1.3653,0.56652,0.56652,0.56708,2.6078e-07,0.19219,0.94198,5.7263e-09,5.1583e-07
1.3661,0.56652,0.56652,0.56708,2.6135e-07,0.19004,0.94412,5.7675e-09,5.1693e-07
1.3669,0.56652,0.56652,0.56708,2.6192e-07,0.1879,0.94625,5.8126e-09,5.1803e-07
1.3677,0.56652,0.56652,0.56708,2.6249e-07,0.18577,0.94838,5.8616e-09,5.1911e-07
1.3685,0.56652,0.56652,0.56707,2.6305e-07,0.18366,0.95049,5.9145e-09,5.2019e-07
1.3693,0.56652,0.56652,0.56707,2.6362e-07,0.18155,0.95259,5.9712e-09,5.2126e-07
1.3701,0.56652,0.56652,0.56707,2.6417e-07,0.17945,0.95469,6.0316e-09,5.2232e-07
1.3709,0.56652,0.56652,0.56707,2.6473e-07,0.17736,0.95677,6.0956e-09,5.2337e-07
1.3717,0.56652,0.56652,0.56706,2.6529e-07,0.17528,0.95884,6.163e-09,5.2441e-07
1.3725,0.56652,0.56652,0.56706,2.6584e-07,0.17321,0.96091,6.2338e-09,5.2544e-07
1.3733,0.56652,0.56652,0.56706,2.6639e-07,0.17115,0.96296,6.3079e-09,5.2647e-07
1.3741,0.56652,0.56652,0.56706,2.6693e-07,0.16911,0.965,6.385e-09,5.2748e-07
1.375,0.56652,0.56652,0.56705,2.6748e-07,0.16707,0.96704,6.465e-09,5.2849e-07
1.3758,0.56652,0.56652,0.56705,2.6802e-07,0.16504,0.96906,6.5478e-09,5.2949e-07
1.3766,0.56652,0.56652,0.56705,2.6856e-07,0.16302,0.97107,6.6333e-09,5.3048e-07
1.3774,0.56652,0.56652,0.56704,2.6909e-07,0.16101,0.97308,6.7211e-09,5.3146e-07
1.3782,0.56652,0.56652,0.56704,2.6962e-07,0.15902,0.97507,6.8112e-09,5.3244e-07
1.379,0.56652,0.56652,0.56704,2.7016e-07,0.15703,0.97705,6.9034e-09,5.3341e-07
1.3798,0.56652,0.56652,0.56704,2.7068e-07,0.15505,0.97902,6.9974e-09,5.3437e-07
1.3806,0.56652,0.56652,0.56703,2.7121e-07,0.15309,0.98098,7.093e-09,5.3532e-07
1.3814,0.56652,0.56652,0.56703,2.7173e-07,0.15113,0.98293,7.19e-09,5.3627e-07
1.3822,0.56652,0.56652,0.56703,2.7225e-07,0.14919,0.98487,7.2882e-09,5.3721e-07
1.383,0.56652,0.56652,0.56703,2.7276e-07,0.14726,0.9868,7.3874e-09,5.3814e-07
1.3838,0.56652,0.56652,0.56702,2.7328e-07,0.14533,0.98871,7.4873e-09,5.3907e-07
1.3846,0.56652,0.56652,0.56702,2.7379e-07,0.14342,0.99062,7.5877e-09,5.3999e-07
1.3854,0.56652,0.56652,0.56702,2.743e-07,0.14152,0.99252,7.6884e-09,5.409e-07
1.3862,0.56652,0.56652,0.56702,2.748e-07,0.13963,0.9944,7.789e-09,5.4181e-07
1.387,0.56652,0.56652,0.56701,2.753e-07,0.13775,0.99628,7.8895e-09,5.4272e-07
1.3878,0.56652,0.56652,0.56701,2.758e-07,0.13588,0.99814,7.9894e-09,5.4361e-07
1.3886,0.56652,0.56652,0.56701,2.763e-07,0.13402,0.99999,8.0886e-09,5.4451e-07
1.3895,0.56652,0.56652,0.567,2.7679e-07,0.13218,1.0018,8.1868e-09,5.454e-07
1.3903,0.56652,0.56652,0.567,2.7728e-07,0.13034,1.0037,8.2837e-09,5.4628e-07
1.3911,0.56652,0.56652,0.567,2.7777e-07,0.12852,1.0055,8.3791e-09,5.4716e-07
1.3919,0.56652,0.56652,0.567,2.7825e-07,0.12671,1.0073,8.4728e-09,5.4804e-07
1.3927,0.56652,0.56652,0.56699,2.7874e-07,0.1249,1.0091,8.5644e-09,5.4891e-07
1.3935,0.56652,0.56652,0.56699,2.7921e-07,0.12311,1.0109,8.6538e-09,5.4978e-07
1.3943,0.56652,0.56652,0.56699,2.7969e-07,0.12133,1.0126,8.7407e-09,5.5064e-07
1.3951,0.56652,0.56652,0.56698,2.8016e-07,0.11957,1.0144,8.8248e-09,5.515e-07
1.3959,0.56652,0.56652,0.56698,2.8063e-07,0.11781,1.0162,8.906e-09,5.5236e-07
1.3967,0.56652,0.56652,0.56698,2.811e-07,0.11607,1.0179,8.9839e-09,5.5322e-07
1.3975,0.56652,0.56652,0.56698,2.8156e-07,0.11433,1.0196,9.0583e-09,5.5407e-07
1.3983,0.56652,0.56652,0.56697,2.8202e-07,0.11261,1.0213,9.1291e-09,5.5492e-07
1.3991,0.56652,0.56652,0.56697,2.8248e-07,0.1109,1.023,9.196e-09,5.5577e-07
1.3999,0.56652,0.56652,0.56697,2.8294e-07,0.1092,1.0247,9.2587e-09,5.5661e-07
1.4007,0.56652,0.56652,0.56696,2.8339e-07,0.10752,1.0264,9.3172e-09,5.5746e-07
1.4015,0.56652,0.56652,0.56696,2.8384e-07,0.10584,1.0281,9.3711e-09,5.583e-07
1.4023,0.56652,0.56652,0.56696,2.8428e-07,0.10418,1.0297,9.4203e-09,5.5914e-07
1.4031,0.56652,0.56652,0.56696,2.8472e-07,0.10253,1.0314,9.4646e-09,5.5998e-07
1.404,0.56652,0.56652,0.56695,2.8516e-07,0.10089,1.033,9.5039e-09,5.6082e-07
1.4048,0.56652,0.56652,0.56695,2.856e-07,0.099262,1.0346,9.538e-09,5.6166e-07
1.4056,0.56652,0.56652,0.56695,2.8603e-07,0.097647,1.0362,9.5667e-09,5.625e-07
1.4064,0.56652,0.56652,0.56694,2.8646e-07,0.096044,1.0378,9.5899e-09,5.6333e-07
1.4072,0.56652,0.56652,0.56694,2.8689e-07,0.094453,1.0394,9.6075e-09,5.6417e-07
1.408,0.56652,0.56652,0.56694,2.8731e-07,0.092873,1.041,9.6193e-09,5.65e-07
1.4088,0.56652,0.56652,0.56693,2.8773e-07,0.091306,1.0426,9.6253e-09,5.6584e-07
1.4096,0.56652,0.56652,0.56693,2.8815e-07,0.089752,1.0441,9.6254e-09,5.6667e-07
1.4104,0.56652,0.56652,0.56693,2.8856e-07,0.088209,1.0456,9.6194e-09,5.675e-07
1.4112,0.56652,0.56652,0.56693,2.8897e-07,0.086679,1.0472,9.6074e-09,5.6833e-07
1.412,0.56652,0.56652,0.56692,2.8938e-07,0.085161,1.0487,9.5892e-09,5.6917e-07
1.4128,0.56652,0.56652,0.56692,2.8978e-07,0.083655,1.0502,9.5649e-09,5.7e-07
1.4136,0.56652,0.56652,0.56692,2.9018e-07,0.082162,1.0517,9.5343e-09,5.7083e-07
1.4144,0.56652,0.56652,0.56691,2.9058e-07,0.080681,1.0531,9.4976e-09,5.7166e-07
1.4152,0.56652,0.56652,0.56691,2.9097e-07,0.079212,1.0546,9.4546e-09,5.7249e-07
1.416,0.56652,0.56652,0.56691,2.9136e-07,0.077756,1.0561,9.4055e-09,5.7332e-07
1.4168,0.56652,0.56652,0.5669,2.9175e-07,0.076313,1.0575,9.3501e-09,5.7415e-07
1.4176,0.56652,0.56652,0.5669,2.9213e-07,0.074882,1.0589,9.2887e-09,5.7498e-07
1.4185,0.56652,0.56652,0.5669,2.9251e-07,0.073463,1.0603,9.2212e-09,5.7581e-07
1.4193,0.56652,0.56652,0.56689,2.9289e-07,0.072058,1.0617,9.1477e-09,5.7663e-07
1.4201,0.56652,0.56652,0.56689,2.9326e-07,0.070665,1.0631,9.0683e-09,5.7746e-07
1.4209,0.56652,0.56652,0.56689,2.9363e-07,0.069284,1.0645,8.9831e-09,5.7828e-07
1.4217,0.56652,0.56652,0.56688,2.94e-07,0.067917,1.0659,8.8922e-09,5.7911e-07
1.4225,0.56652,0.56652,0.56688,2.9436e-07,0.066562,1.0672,8.7957e-09,5.7993e-07
1.4233,0.56652,0.56652,0.56688,2.9472e-07,0.06522,1.0685,8.6938e-09,5.8075e-07
1.4241,0.56652,0.56652,0.56687,2.9508e-07,0.063891,1.0699,8.5866e-09,5.8157e-07
1.4249,0.56652,0.56652,0.56687,2.9543e-07,0.062574,1.0712,8.4743e-09,5.8239e-07
1.4257,0.56652,0.56652,0.56687,2.9578e-07,0.061271,1.0725,8.357e-09,5.8321e-07
1.4265,0.56652,0.56652,0.56687,2.9613e-07,0.05998,1.0738,8.235e-09,5.8402e-07
1.4273,0.56652,0.56652,0.56686,2.9647e-07,0.058703,1.075,8.1085e-09,5.8483e-07
1.4281,0.56652,0.56652,0.56686,2.9681e-07,0.057438,1.0763,7.9776e-09,5.8564e-07
1.4289,0.56652,0.56652,0.56686,2.9714e-07,0.056187,1.0775,7.8426e-09,5.8644e-07
1.4297,0.56652,0.56652,0.56685,2.9747e-07,0.054949,1.0788,7.7037e-09,5.8724e-07
1.4305,0.56652,0.56652,0.56685,2.978e-07,0.053723,1.08,7.5612e-09,5.8804e-07
1.4313,0.56652,0.56652,0.56685,2.9813e-07,0.052511,1.0812,7.4154e-09,5.8884e-07
1.4321,0.56652,0.56652,0.56684,2.9845e-07,0.051312,1.0824,7.2664e-09,5.8963e-07
1.4329,0.56652,0.56652,0.56684,2.9876e-07,0.050126,1.0836,7.1145e-09,5.9041e-07
1.4338,0.56652,0.56652,0.56684,2.9908e-07,0.048954,1.0847,6.9601e-09,5.912e-07
1.4346,0.56652,0.56652,0.56683,2.9939e-07,0.047795,1.0859,6.8034e-09,5.9197e-07
1.4354,0.56652,0.56652,0.56683,2.9969e-07,0.046649,1.087,6.6447e-09,5.9274e-07
1.4362,0.56652,0.56652,0.56683,3e-07,0.045516,1.0881,6.4844e-09,5.9351e-07
1.437,0.56652,0.56652,0.56682,3.003e-07,0.044397,1.0892,6.3226e-09,5.9427e-07
1.4378,0.56652,0.56652,0.56682,3.0059e-07,0.043291,1.0903,6.1598e-09,5.9502e-07
1.4386,0.56652,0.56652,0.56682,3.0088e-07,0.042198,1.0914,5.9962e-09,5.9577e-07
1.4394,0.56652,0.56652,0.56681,3.0117e-07,0.041119,1.0925,5.8322e-09,5.9651e-07
1.4402,0.56652,0.56652,0.56681,3.0145e-07,0.040053,1.0936,5.6681e-09,5.9724e-07
1.441,0.56652,0.56652,0.56681,3.0174e-07,0.039001,1.0946,5.5041e-09,5.9797e-07
1.4418,0.56652,0.56652,0.5668,3.0201e-07,0.037962,1.0956,5.3407e-09,5.9868e-07
1.4426,0.56652,0.56652,0.5668,3.0229e-07,0.036937,1.0967,5.1781e-09,5.9939e-07
1.4434,0.56652,0.56652,0.5668,3.0255e-07,0.035926,1.0977,5.0167e-09,6.0009e-07
1.4442,0.56652,0.56652,0.56679,3.0282e-07,0.034928,1.0987,4.8568e-09,6.0078e-07
1.445,0.56652,0.56652,0.56679,3.0308e-07,0.033943,1.0996,4.6988e-09,6.0147e-07
1.4458,0.56652,0.56652,0.56679,3.0334e-07,0.032973,1.1006,4.5428e-09,6.0214e-07
1.4466,0.56652,0.56652,0.56678,3.036e-07,0.032015,1.1015,4.3894e-09,6.028e-07
1.4474,0.56652,0.56652,0.56678,3.0385e-07,0.031072,1.1025,4.2387e-09,6.0345e-07
1.4483,0.56652,0.56652,0.56677,3.0409e-07,0.030142,1.1034,4.0911e-09,6.0409e-07
1.4491,0.56652,0.56652,0.56677,3.0434e-07,0.029227,1.1043,3.9468e-09,6.0473e-07
1.4499,0.56652,0.56652,0.56677,3.0458e-07,0.028324,1.1052,3.8063e-09,6.0534e-07
1.4507,0.56652,0.56652,0.56676,3.0481e-07,0.027436,1.1061,3.6698e-09,6.0595e-07
1.4515,0.56652,0.56652,0.56676,3.0504e-07,0.026561,1.107,3.5375e-09,6.0655e-07
1.4523,0.56652,0.56652,0.56676,3.0527e-07,0.025701,1.1078,3.4098e-09,6.0713e-07
1.4531,0.56652,0.56652,0.56675,3.055e-07,0.024854,1.1087,3.2868e-09,6.077e-07
1.4539,0.56652,0.56652,0.56675,3.0572e-07,0.024021,1.1095,3.169e-09,6.0826e-07
1.4547,0.56652,0.56652,0.56675,3.0593e-07,0.023202,1.1103,3.0565e-09,6.0881e-07
1.4555,0.56652,0.56652,0.56674,3.0615e-07,0.022397,1.1111,2.9496e-09,6.0934e-07
1.4563,0.56652,0.56652,0.56674,3.0636e-07,0.021605,1.1119,2.8485e-09,6.0986e-07
1.4571,0.56652,0.56652,0.56674,3.0656e-07,0.020828,1.1126,2.7534e-09,6.1037e-07
1.4579,0.56652,0.56652,0.56673,3.0676e-07,0.020065,1.1134,2.6646e-09,6.1086e-07
1.4587,0.56652,0.56652,0.56673,3.0696e-07,0.019315,1.1141,2.5822e-09,6.1134e-07
1.4595,0.56652,0.56652,0.56673,3.0715e-07,0.01858,1.1149,2.5064e-09,6.118e-07
1.4603,0.56652,0.56652,0.56672,3.0734e-07,0.017859,1.1156,2.4375e-09,6.1225e-07
1.4611,0.56652,0.56652,0.56672,3.0753e-07,0.017152,1.1163,2.3755e-09,6.1268e-07
1.4619,0.56652,0.56652,0.56672,3.0771e-07,0.016459,1.117,2.3205e-09,6.131e-07
1.4628,0.56652,0.56652,0.56671,3.0789e-07,0.015779,1.1176,2.2728e-09,6.1351e-07
1.4636,0.56652,0.56652,0.56671,3.0807e-07,0.015115,1.1183,2.2325e-09,6.139e-07
1.4644,0.56652,0.56652,0.56671,3.0824e-07,0.014464,1.1189,2.1996e-09,6.1427e-07
1.4652,0.56652,0.56652,0.5667,3.084e-07,0.013827,1.1196,2.1743e-09,6.1463e-07
1.466,0.56652,0.56652,0.5667,3.0857e-07,0.013205,1.1202,2.1565e-09,6.1498e-07
1.4668,0.56652,0.56652,0.56669,3.0873e-07,0.012596,1.1208,2.1464e-09,6.1531e-07
1.4676,0.56652,0.56652,0.56669,3.0888e-07,0.012002,1.1214,2.1441e-09,6.1562e-07
1.4684,0.56652,0.56652,0.56669,3.0904e-07,0.011422,1.122,2.1494e-09,6.1592e-07
1.4692,0.56652,0.56652,0.56668,3.0918e-07,0.010856,1.1225,2.1625e-09,6.162e-07
1.47,0.56652,0.56652,0.56668,3.0933e-07,0.010305,1.1231,2.1834e-09,6.1647e-07
1.4708,0.56652,0.56652,0.56668,3.0947e-07,0.0097676,1.1236,2.212e-09,6.1672e-07
1.4716,0.56652,0.56652,0.56667,3.096e-07,0.0092446,1.1241,2.2482e-09,6.1696e-07
1.4724,0.56652,0.56652,0.56667,3.0974e-07,0.0087358,1.1246,2.2921e-09,6.1718e-07
1.4732,0.56652,0.56652,0.56667,3.0987e-07,0.0082414,1.1251,2.3435e-09,6.1739e-07
1.474,0.56652,0.56652,0.56666,3.0999e-07,0.0077613,1.1256,2.4024e-09,6.1758e-07
1.4748,0.56652,0.56652,0.56666,3.1011e-07,0.0072955,1.126,2.4687e-09,6.1776e-07
1.4756,0.56652,0.56652,0.56666,3.1023e-07,0.006844,1.1265,2.5423e-09,6.1792e-07
1.4764,0.56652,0.56652,0.56665,3.1034e-07,0.0064068,1.1269,2.623e-09,6.1807e-07
1.4773,0.56652,0.56652,0.56665,3.1045e-07,0.005984,1.1273,2.7107e-09,6.182e-07
1.4781,0.56652,0.56652,0.56664,3.1056e-07,0.0055755,1.1277,2.8052e-09,6.1832e-07
1.4789,0.56652,0.56652,0.56664,3.1066e-07,0.0051815,1.1281,2.9064e-09,6.1842e-07
1.4797,0.56652,0.56652,0.56664,3.1076e-07,0.0048017,1.1285,3.0141e-09,6.1851e-07
1.4805,0.56652,0.56652,0.56663,3.1086e-07,0.0044364,1.1288,3.1281e-09,6.1858e-07
1.4813,0.56652,0.56652,0.56663,3.1095e-07,0.0040855,1.1292,3.2482e-09,6.1865e-07
1.4821,0.56652,0.56652,0.56663,3.1103e-07,0.003749,1.1295,3.3741e-09,6.1869e-07
1.4829,0.56652,0.56652,0.56662,3.1112e-07,0.0034269,1.1298,3.5056e-09,6.1873e-07
1.4837,0.56652,0.56652,0.56662,3.112e-07,0.0031192,1.1301,3.6426e-09,6.1875e-07
1.4845,0.56652,0.56652,0.56662,3.1127e-07,0.002826,1.1304,3.7846e-09,6.1876e-07
1.4853,0.56652,0.56652,0.56661,3.1134e-07,0.0025472,1.1307,3.9315e-09,6.1876e-07
1.4861,0.56652,0.56652,0.56661,3.1141e-07,0.0022828,1.1309,4.0829e-09,6.1874e-07
1.4869,0.56652,0.56652,0.5666,3.1148e-07,0.0020329,1.1312,4.2387e-09,6.1871e-07
1.4877,0.56652,0.56652,0.5666,3.1154e-07,0.0017974,1.1314,4.3985e-09,6.1868e-07
1.4885,0.56652,0.56652,0.5666,3.1159e-07,0.0015765,1.1316,4.5619e-09,6.1863e-07
1.4893,0.56652,0.56652,0.56659,3.1165e-07,0.0013699,1.1318,4.7288e-09,6.1856e-07
1.4901,0.56652,0.56652,0.56659,3.117e-07,0.0011779,1.132,4.8987e-09,6.1849e-07
1.4909,0.56652,0.56652,0.56659,3.1174e-07,0.0010003,1.1322,5.0714e-09,6.1841e-07
1.4917,0.56652,0.56652,0.56658,3.1178e-07,0.00083728,1.1323,5.2465e-09,6.1832e-07
1.4926,0.56652,0.56652,0.56658,3.1182e-07,0.0006887,1.1325,5.4237e-09,6.1821e-07
1.4934,0.56652,0.56652,0.56658,3.1185e-07,0.00055461,1.1326,5.6026e-09,6.181e-07
1.4942,0.56652,0.56652,0.56657,3.1188e-07,0.00043502,1.1327,5.783e-09,6.1798e-07
1.495,0.56652,0.56652,0.56657,3.1191e-07,0.00032993,1.1328,5.9645e-09,6.1785e-07
1.4958,0.56652,0.56652,0.56656,3.1193e-07,0.00023934,1.1329,6.1467e-09,6.1772e-07
1.4966,0.56652,0.56652,0.56656,3.1195e-07,0.00016326,1.133,6.3294e-09,6.1757e-07
1.4974,0.56652,0.56652,0.56656,3.1196e-07,0.00010168,1.133,6.5121e-09,6.1742e-07
1.4982,0.56652,0.56652,0.56655,3.1198e-07,5.4616e-05,1.1331,6.6945e-09,6.1726e-07
1.499,0.56652,0.56652,0.56655,3.1198e-07,2.2059e-05,1.1331,6.8763e-09,6.1709e-07
1.4998,0.56652,0.56652,0.56655,3.1199e-07,4.0123e-06,1.1331,7.0571e-09,6.1691e-07
1.5006,0.56652,0.56652,0.56654,3.1199e-07,4.7687e-07,1.1331,7.2367e-09,6.1673e-07
1.5014,0.56652,0.56652,0.56654,3.1198e-07,1.1453e-05,1.1331,7.4146e-09,6.1655e-07
1.5022,0.56652,0.56652,0.56654,3.1197e-07,3.6939e-05,1.133,7.5906e-09,6.1636e-07
1.503,0.56652,0.56652,0.56653,3.1196e-07,7.6936e-05,1.133,7.7643e-09,6.1616e-07
1.5038,0.56652,0.56652,0.56653,3.1195e-07,0.00013144,1.1329,7.9354e-09,6.1596e-07
1.5046,0.56652,0.56652,0.56653,3.1193e-07,0.00020046,1.1328,8.1036e-09,6.1575e-07
1.5054,0.56652,0.56652,0.56652,3.119e-07,0.00028398,1.1328,8.2686e-09,6.1554e-07
1.5062,0.56652,0.56652,0.56652,3.1188e-07,0.000382,1.1327,8.4301e-09,6.1532e-07
1.5071,0.56652,0.56652,0.56651,3.1184e-07,0.00049453,1.1325,8.5879e-09,6.151e-07
1.5079,0.56652,0.56652,0.56651,3.1181e-07,0.00062155,1.1324,8.7415e-09,6.1488e-07
1.5087,0.56652,0.56652,0.56651,3.1177e-07,0.00076307,1.1323,8.8909e-09,6.1465e-07
1.5095,0.56652,0.56652,0.5665,3.1173e-07,0.00091908,1.1321,9.0356e-09,6.1442e-07
1.5103,0.56652,0.56652,0.5665,3.1168e-07,0.0010896,1.1319,9.1755e-09,6.1419e-07
1.5111,0.56652,0.56652,0.5665,3.1163e-07,0.0012746,1.1317,9.3103e-09,6.1395e-07
1.5119,0.56652,0.56652,0.56649,3.1158e-07,0.001474,1.1315,9.4398e-09,6.1372e-07
1.5127,0.56652,0.56652,0.56649,3.1152e-07,0.001688,1.1313,9.5638e-09,6.1348e-07
1.5135,0.56652,0.56652,0.56649,3.1146e-07,0.0019164,1.1311,9.682e-09,6.1324e-07
1.5143,0.56652,0.56652,0.56648,3.1139e-07,0.0021592,1.1308,9.7943e-09,6.1299e-07
1.5151,0.56652,0.56652,0.56648,3.1132e-07,0.0024165,1.1305,9.9006e-09,6.1275e-07
1.5159,0.56652,0.56652,0.56647,3.1125e-07,0.0026883,1.1303,1.0001e-08,6.125e-07
1.5167,0.56652,0.56652,0.56647,3.1117e-07,0.0029745,1.13,1.0094e-08,6.1225e-07
1.5175,0.56652,0.56652,0.56647,3.1109e-07,0.0032752,1.1297,1.0181e-08,6.1201e-07
1.5183,0.56652,0.56652,0.56646,3.1101e-07,0.0035902,1.1293,1.0261e-08,6.1176e-07
1.5191,0.56652,0.56652,0.56646,3.1092e-07,0.0039197,1.129,1.0335e-08,6.1151e-07
1.5199,0.56652,0.56652,0.56646,3.1083e-07,0.0042636,1.1286,1.0402e-08,6.1125e-07
1.5207,0.56652,0.56652,0.56645,3.1073e-07,0.0046219,1.1283,1.0462e-08,6.11e-07
1.5216,0.56652,0.56652,0.56645,3.1063e-07,0.0049946,1.1279,1.0514e-08,6.1075e-07
1.5224,0.56652,0.56652,0.56645,3.1053e-07,0.0053817,1.1275,1.056e-08,6.105e-07
1.5232,0.56652,0.56652,0.56644,3.1042e-07,0.0057832,1.1271,1.0599e-08,6.1024e-07
1.524,0.56652,0.56652,0.56644,3.1031e-07,0.006199,1.1267,1.063e-08,6.0999e-07
1.5248,0.56652,0.56652,0.56643,3.1019e-07,0.0066292,1.1262,1.0654e-08,6.0973e-07
1.5256,0.56652,0.56652,0.56643,3.1008e-07,0.0070737,1.1258,1.0672e-08,6.0948e-07
1.5264,0.56652,0.56652,0.56643,3.0995e-07,0.0075325,1.1253,1.0682e-08,6.0922e-07
1.5272,0.56652,0.56652,0.56642,3.0983e-07,0.0080057,1.1248,1.0685e-08,6.0897e-07
1.528,0.56652,0.56652,0.56642,3.097e-07,0.0084931,1.1243,1.0681e-08,6.0871e-07
1.5288,0.56652,0.56652,0.56642,3.0956e-07,0.0089949,1.1238,1.0671e-08,6.0845e-07
1.5296,0.56652,0.56652,0.56641,3.0942e-07,0.0095109,1.1233,1.0653e-08,6.0819e-07
1.5304,0.56652,0.56652,0.56641,3.0928e-07,0.010041,1.1228,1.0629e-08,6.0793e-07
1.5312,0.56652,0.56652,0.56641,3.0913e-07,0.010586,1.1222,1.0598e-08,6.0767e-07
1.532,0.56652,0.56652,0.5664,3.0898e-07,0.011145,1.1217,1.0561e-08,6.0741e-07
1.5328,0.56652,0.56652,0.5664,3.0883e-07,0.011718,1.1211,1.0517e-08,6.0715e-07
1.5336,0.56652,0.56652,0.5664,3.0867e-07,0.012305,1.1205,1.0467e-08,6.0688e-07
1.5344,0.56652,0.56652,0.56639,3.0851e-07,0.012906,1.1199,1.0411e-08,6.0661e-07
1.5352,0.56652,0.56652,0.56639,3.0835e-07,0.013522,1.1193,1.0349e-08,6.0635e-07
1.5361,0.56652,0.56652,0.56638,3.0818e-07,0.014152,1.1186,1.0282e-08,6.0608e-07
1.5369,0.56652,0.56652,0.56638,3.0801e-07,0.014796,1.118,1.0209e-08,6.058e-07
1.5377,0.56652,0.56652,0.56638,3.0783e-07,0.015454,1.1173,1.013e-08,6.0553e-07
1.5385,0.56652,0.56652,0.56637,3.0765e-07,0.016126,1.1166,1.0047e-08,6.0525e-07
1.5393,0.56652,0.56652,0.56637,3.0746e-07,0.016812,1.1159,9.9588e-09,6.0497e-07
1.5401,0.56652,0.56652,0.56637,3.0728e-07,0.017513,1.1152,9.866e-09,6.0469e-07
1.5409,0.56652,0.56652,0.56636,3.0708e-07,0.018227,1.1145,9.7688e-09,6.044e-07
1.5417,0.56652,0.56652,0.56636,3.0689e-07,0.018955,1.1138,9.6675e-09,6.0411e-07
1.5425,0.56652,0.56652,0.56636,3.0669e-07,0.019698,1.113,9.5624e-09,6.0382e-07
1.5433,0.56652,0.56652,0.56635,3.0649e-07,0.020454,1.1123,9.4537e-09,6.0352e-07
1.5441,0.56652,0.56652,0.56635,3.0628e-07,0.021225,1.1115,9.3416e-09,6.0322e-07
1.5449,0.56652,0.56652,0.56635,3.0607e-07,0.022009,1.1107,9.2265e-09,6.0291e-07
1.5457,0.56652,0.56652,0.56634,3.0585e-07,0.022808,1.1099,9.1087e-09,6.026e-07
1.5465,0.56652,0.56652,0.56634,3.0564e-07,0.02362,1.1091,8.9883e-09,6.0228e-07
1.5473,0.56652,0.56652,0.56634,3.0541e-07,0.024446,1.1082,8.8657e-09,6.0196e-07
1.5481,0.56652,0.56652,0.56633,3.0519e-07,0.025286,1.1074,8.7412e-09,6.0163e-07
1.5489,0.56652,0.56652,0.56633,3.0496e-07,0.02614,1.1065,8.6151e-09,6.013e-07
1.5497,0.56652,0.56652,0.56633,3.0472e-07,0.027008,1.1056,8.4876e-09,6.0096e-07
1.5505,0.56652,0.56652,0.56632,3.0449e-07,0.02789,1.1048,8.3591e-09,6.0061e-07
1.5514,0.56652,0.56652,0.56632,3.0425e-07,0.028785,1.1039,8.2298e-09,6.0026e-07
1.5522,0.56652,0.56652,0.56632,3.04e-07,0.029694,1.1029,8.1e-09,5.999e-07
1.553,0.56652,0.56652,0.56631,3.0375e-07,0.030617,1.102,7.9701e-09,5.9953e-07
1.5538,0.56652,0.56652,0.56631,3.035e-07,0.031554,1.1011,7.8402e-09,5.9916e-07
1.5546,0.56652,0.56652,0.5663,3.0324e-07,0.032504,1.1001,7.7108e-09,5.9878e-07
1.5554,0.56652,0.56652,0.5663,3.0298e-07,0.033469,1.0991,7.5819e-09,5.9839e-07
1.5562,0.56652,0.56652,0.5663,3.0272e-07,0.034446,1.0981,7.4541e-09,5.9799e-07
1.557,0.56652,0.56652,0.56629,3.0245e-07,0.035438,1.0972,7.3274e-09,5.9758e-07
1.5578,0.56652,0.56652,0.56629,3.0218e-07,0.036443,1.0961,7.2022e-09,5.9716e-07
1.5586,0.56652,0.56652,0.56629,3.0191e-07,0.037461,1.0951,7.0787e-09,5.9674e-07
1.5594,0.56652,0.56652,0.56628,3.0163e-07,0.038493,1.0941,6.9572e-09,5.963e-07
1.5602,0.56652,0.56652,0.56628,3.0135e-07,0.039539,1.093,6.8379e-09,5.9586e-07
1.561,0.56652,0.56652,0.56628,3.0106e-07,0.040598,1.092,6.7211e-09,5.9541e-07
1.5618,0.56652,0.56652,0.56627,3.0077e-07,0.041671,1.0909,6.607e-09,5.9494e-07
1.5626,0.56652,0.56652,0.56627,3.0048e-07,0.042757,1.0898,6.4958e-09,5.9447e-07
1.5634,0.56652,0.56652,0.56627,3.0019e-07,0.043856,1.0887,6.3877e-09,5.9398e-07
1.5642,0.56652,0.56652,0.56626,2.9989e-07,0.044969,1.0876,6.283e-09,5.9349e-07
1.565,0.56652,0.56652,0.56626,2.9958e-07,0.046095,1.0864,6.1818e-09,5.9298e-07
1.5659,0.56652,0.56652,0.56626,2.9927e-07,0.047235,1.0853,6.0842e-09,5.9246e-07
1.5667,0.56652,0.56652,0.56625,2.9896e-07,0.048387,1.0841,5.9906e-09,5.9194e-07
1.5675,0.56652,0.56652,0.56625,2.9865e-07,0.049553,1.0829,5.901e-09,5.914e-07
1.5683,0.56652,0.56652,0.56625,2.9833e-07,0.050733,1.0818,5.8157e-09,5.9085e-07
1.5691,0.56652,0.56652,0.56624,2.9801e-07,0.051925,1.0806,5.7346e-09,5.9029e-07
1.5699,0.56652,0.56652,0.56624,2.9768e-07,0.053131,1.0794,5.658e-09,5.8971e-07
1.5707,0.56652,0.56652,0.56624,2.9736e-07,0.05435,1.0781,5.586e-09,5.8913e-07
1.5715,0.56652,0.56652,0.56623,2.9702e-07,0.055582,1.0769,5.5187e-09,5.8853e-07
1.5723,0.56652,0.56652,0.56623,2.9669e-07,0.056827,1.0756,5.4562e-09,5.8792e-07
1.5731,0.56652,0.56652,0.56623,2.9635e-07,0.058085,1.0744,5.3985e-09,5.873e-07
1.5739,0.56652,0.56652,0.56622,2.9601e-07,0.059356,1.0731,5.3458e-09,5.8667e-07
1.5747,0.56652,0.56652,0.56622,2.9566e-07,0.06064,1.0718,5.298e-09,5.8602e-07
1.5755,0.56652,0.56652,0.56622,2.9531e-07,0.061938,1.0705,5.2552e-09,5.8537e-07
1.5763,0.56652,0.56652,0.56622,2.9496e-07,0.063248,1.0692,5.2176e-09,5.847e-07
1.5771,0.56652,0.56652,0.56621,2.946e-07,0.06457,1.0679,5.185e-09,5.8402e-07
1.5779,0.56652,0.56652,0.56621,2.9424e-07,0.065906,1.0665,5.1574e-09,5.8333e-07
1.5787,0.56652,0.56652,0.56621,2.9388e-07,0.067255,1.0652,5.135e-09,5.8262e-07
1.5795,0.56652,0.56652,0.5662,2.9351e-07,0.068616,1.0638,5.1176e-09,5.8191e-07
1.5804,0.56652,0.56652,0.5662,2.9314e-07,0.06999,1.0624,5.1052e-09,5.8118e-07
1.5812,0.56652,0.56652,0.5662,2.9277e-07,0.071377,1.061,5.0979e-09,5.8044e-07
1.582,0.56652,0.56652,0.56619,2.9239e-07,0.072777,1.0596,5.0954e-09,5.7969e-07
1.5828,0.56652,0.56652,0.56619,2.9201e-07,0.074189,1.0582,5.0979e-09,5.7892e-07
1.5836,0.56652,0.56652,0.56619,2.9163e-07,0.075614,1.0568,5.1051e-09,5.7815e-07
1.5844,0.56652,0.56652,0.56618,2.9124e-07,0.077051,1.0553,5.117e-09,5.7736e-07
1.5852,0.56652,0.56652,0.56618,2.9085e-07,0.078501,1.0539,5.1336e-09,5.7657e-07
1.586,0.56652,0.56652,0.56618,2.9046e-07,0.079964,1.0524,5.1547e-09,5.7576e-07
1.5868,0.56652,0.56652,0.56617,2.9006e-07,0.081438,1.0509,5.1801e-09,5.7494e-07
1.5876,0.56652,0.56652,0.56617,2.8966e-07,0.082926,1.0494,5.2098e-09,5.7411e-07
1.5884,0.56652,0.56652,0.56617,2.8926e-07,0.084425,1.0479,5.2437e-09,5.7327e-07
1.5892,0.56652,0.56652,0.56616,2.8885e-07,0.085938,1.0464,5.2815e-09,5.7242e-07
1.59,0.56652,0.56652,0.56616,2.8844e-07,0.087462,1.0449,5.3232e-09,5.7156e-07
1.5908,0.56652,0.56652,0.56616,2.8803e-07,0.088999,1.0433,5.3686e-09,5.7068e-07
1.5916,0.56652,0.56652,0.56616,2.8761e-07,0.090547,1.0418,5.4174e-09,5.698e-07
1.5924,0.56652,0.56652,0.56615,2.8719e-07,0.092108,1.0402,5.4696e-09,5.6891e-07
1.5932,0.56652,0.56652,0.56615,2.8677e-07,0.093682,1.0386,5.525e-09,5.6801e-07
1.594,0.56652,0.56652,0.56615,2.8634e-07,0.095267,1.037,5.5834e-09,5.671e-07
1.5949,0.56652,0.56652,0.56614,2.8591e-07,0.096864,1.0354,5.6445e-09,5.6618e-07
1.5957,0.56652,0.56652,0.56614,2.8548e-07,0.098474,1.0338,5.7082e-09,5.6525e-07
1.5965,0.56652,0.56652,0.56614,2.8504e-07,0.1001,1.0322,5.7744e-09,5.6431e-07
1.5973,0.56652,0.56652,0.56613,2.8461e-07,0.10173,1.0305,5.8427e-09,5.6337e-07
1.5981,0.56652,0.56652,0.56613,2.8416e-07,0.10337,1.0289,5.9131e-09,5.6241e-07
1.5989,0.56652,0.56652,0.56613,2.8372e-07,0.10503,1.0272,5.9852e-09,5.6145e-07
1.5997,0.56652,0.56652,0.56613,2.8327e-07,0.1067,1.0256,6.0589e-09,5.6048e-07
1.6005,0.56652,0.56652,0.56612,2.8282e-07,0.10838,1.0239,6.1339e-09,5.595e-07
1.6013,0.56652,0.56652,0.56612,2.8237e-07,0.11007,1.0222,6.2102e-09,5.5852e-07
1.6021,0.56652,0.56652,0.56612,2.8191e-07,0.11178,1.0205,6.2874e-09,5.5753e-07
1.6029,0.56652,0.56652,0.56611,2.8145e-07,0.11349,1.0187,6.3653e-09,5.5653e-07
1.6037,0.56652,0.56652,0.56611,2.8098e-07,0.11522,1.017,6.4437e-09,5.5552e-07
1.6045,0.56652,0.56652,0.56611,2.8052e-07,0.11696,1.0153,6.5225e-09,5.5451e-07
1.6053,0.56652,0.56652,0.56611,2.8005e-07,0.11871,1.0135,6.6014e-09,5.5349e-07
1.6061,0.56652,0.56652,0.5661,2.7957e-07,0.12047,1.0117,6.6803e-09,5.5247e-07
1.6069,0.56652,0.56652,0.5661,2.791e-07,0.12225,1.01,6.7588e-09,5.5144e-07
1.6077,0.56652,0.56652,0.5661,2.7862e-07,0.12403,1.0082,6.8369e-09,5.504e-07
1.6085,0.56652,0.56652,0.56609,2.7814e-07,0.12583,1.0064,6.9143e-09,5.4936e-07
1.6093,0.56652,0.56652,0.56609,2.7765e-07,0.12763,1.0045,6.9908e-09,5.4832e-07
1.6102,0.56652,0.56652,0.56609,2.7717e-07,0.12945,1.0027,7.0664e-09,5.4727e-07
1.611,0.56652,0.56652,0.56609,2.7668e-07,0.13128,1.0009,7.1407e-09,5.4621e-07
1.6118,0.56652,0.56652,0.56608,2.7618e-07,0.13312,0.99904,7.2136e-09,5.4515e-07
1.6126,0.56652,0.56652,0.56608,2.7569e-07,0.13497,0.99719,7.285e-09,5.4409e-07
1.6134,0.56652,0.56652,0.56608,2.7519e-07,0.13684,0.99532,7.3547e-09,5.4302e-07
1.6142,0.56652,0.56652,0.56607,2.7468e-07,0.13871,0.99344,7.4225e-09,5.4194e-07
1.615,0.56652,0.56652,0.56607,2.7418e-07,0.1406,0.99155,7.4883e-09,5.4087e-07
1.6158,0.56652,0.56652,0.56607,2.7367e-07,0.14249,0.98964,7.552e-09,5.3979e-07
1.6166,0.56652,0.56652,0.56607,2.7316e-07,0.1444,0.98773,7.6135e-09,5.387e-07
1.6174,0.56652,0.56652,0.56606,2.7264e-07,0.14632,0.98581,7.6726e-09,5.3762e-07
1.6182,0.56652,0.56652,0.56606,2.7213e-07,0.14825,0.98388,7.7292e-09,5.3653e-07
1.619,0.56652,0.56652,0.56606,2.7161e-07,0.15019,0.98193,7.7832e-09,5.3543e-07
1.6198,0.56652,0.56652,0.56606,2.7108e-07,0.15213,0.97998,7.8346e-09,5.3434e-07
1.6206,0.56652,0.56652,0.56605,2.7056e-07,0.1541,0.97801,7.8832e-09,5.3324e-07
1.6214,0.56652,0.56652,0.56605,2.7003e-07,0.15607,0.97603,7.9289e-09,5.3213e-07
1.6222,0.56652,0.56652,0.56605,2.695e-07,0.15805,0.97405,7.9718e-09,5.3103e-07
1.623,0.56652,0.56652,0.56605,2.6897e-07,0.16004,0.97205,8.0117e-09,5.2992e-07
1.6238,0.56652,0.56652,0.56604,2.6843e-07,0.16204,0.97004,8.0487e-09,5.2881e-07
1.6247,0.56652,0.56652,0.56604,2.6789e-07,0.16405,0.96802,8.0826e-09,5.277e-07
1.6255,0.56652,0.56652,0.56604,2.6735e-07,0.16608,0.966,8.1135e-09,5.2658e-07
1.6263,0.56652,0.56652,0.56603,2.668e-07,0.16811,0.96396,8.1413e-09,5.2546e-07
1.6271,0.56652,0.56652,0.56603,2.6625e-07,0.17015,0.96191,8.166e-09,5.2434e-07
1.6279,0.56652,0.56652,0.56603,2.657e-07,0.17221,0.95985,8.1877e-09,5.2322e-07
1.6287,0.56652,0.56652,0.56603,2.6515e-07,0.17427,0.95778,8.2063e-09,5.2209e-07
1.6295,0.56652,0.56652,0.56602,2.6459e-07,0.17635,0.9557,8.2219e-09,5.2097e-07
1.6303,0.56652,0.56652,0.56602,2.6404e-07,0.17843,0.95361,8.2346e-09,5.1984e-07
1.6311,0.56652,0.56652,0.56602,2.6347e-07,0.18052,0.95152,8.2442e-09,5.187e-07
1.6319,0.56652,0.56652,0.56602,2.6291e-07,0.18263,0.94941,8.251e-09,5.1757e-07
1.6327,0.56652,0.56652,0.56601,2.6234e-07,0.18474,0.94729,8.2549e-09,5.1643e-07
1.6335,0.56652,0.56652,0.56601,2.6177e-07,0.18686,0.94516,8.256e-09,5.1529e-07
1.6343,0.56652,0.56652,0.56601,2.612e-07,0.189,0.94302,8.2545e-09,5.1415e-07
1.6351,0.56652,0.56652,0.56601,2.6063e-07,0.19114,0.94088,8.2503e-09,5.13e-07
1.6359,0.56652,0.56652,0.56601,2.6005e-07,0.19329,0.93872,8.2436e-09,5.1185e-07
1.6367,0.56652,0.56652,0.566,2.5947e-07,0.19545,0.93655,8.2345e-09,5.107e-07
1.6375,0.56652,0.56652,0.566,2.5889e-07,0.19762,0.93438,8.2231e-09,5.0955e-07
1.6383,0.56652,0.56652,0.566,2.583e-07,0.19981,0.93219,8.2094e-09,5.0839e-07
1.6392,0.56652,0.56652,0.566,2.5771e-07,0.202,0.93,8.1937e-09,5.0723e-07
1.64,0.56652,0.56652,0.56599,2.5712e-07,0.2042,0.92779,8.176e-09,5.0607e-07
1.6408,0.56652,0.56652,0.56599,2.5653e-07,0.2064,0.92558,8.1565e-09,5.049e-07
1.6416,0.56652,0.56652,0.56599,2.5593e-07,0.20862,0.92336,8.1353e-09,5.0373e-07
1.6424,0.56652,0.56652,0.56599,2.5534e-07,0.21085,0.92112,8.1125e-09,5.0256e-07
1.6432,0.56652,0.56653,0.56598,2.5474e-07,0.21309,0.91888,8.0884e-09,5.0138e-07
1.644,0.56652,0.56653,0.56598,2.5413e-07,0.21533,0.91663,8.0629e-09,5.002e-07
1.6448,0.56652,0.56653,0.56598,2.5353e-07,0.21759,0.91437,8.0363e-09,4.9902e-07
1.6456,0.56652,0.56653,0.56598,2.5292e-07,0.21985,0.91211,8.0088e-09,4.9783e-07
1.6464,0.56652,0.56653,0.56598,2.5231e-07,0.22212,0.90983,7.9804e-09,4.9664e-07
1.6472,0.56652,0.56653,0.56597,2.517e-07,0.2244,0.90754,7.9514e-09,4.9544e-07
1.648,0.56652,0.56653,0.56597,2.5108e-07,0.22669,0.90525,7.9219e-09,4.9424e-07
1.6488,0.56652,0.56653,0.56597,2.5046e-07,0.22899,0.90295,7.8921e-09,4.9304e-07
1.6496,0.56652,0.56653,0.56597,2.4984e-07,0.2313,0.90064,7.862e-09,4.9183e-07
1.6504,0.56652,0.56653,0.56596,2.4922e-07,0.23361,0.89832,7.832e-09,4.9061e-07
1.6512,0.56652,0.56653,0.56596,2.486e-07,0.23594,0.89599,7.8021e-09,4.8939e-07
1.652,0.56652,0.56653,0.56596,2.4797e-07,0.23827,0.89365,7.7725e-09,4.8817e-07
1.6528,0.56652,0.56653,0.56596,2.4734e-07,0.24061,0.89131,7.7433e-09,4.8694e-07
1.6537,0.56652,0.56653,0.56596,2.4671e-07,0.24296,0.88895,7.7147e-09,4.857e-07
1.6545,0.56652,0.56653,0.56595,2.4607e-07,0.24532,0.88659,7.6869e-09,4.8446e-07
1.6553,0.56652,0.56653,0.56595,2.4544e-07,0.24768,0.88422,7.6599e-09,4.8322e-07
1.6561,0.56652,0.56653,0.56595,2.448e-07,0.25006,0.88184,7.634e-09,4.8197e-07
1.6569,0.56652,0.56653,0.56595,2.4416e-07,0.25244,0.87946,7.6093e-09,4.8071e-07
1.6577,0.56652,0.56653,0.56595,2.4352e-07,0.25483,0.87706,7.5859e-09,4.7945e-07
1.6585,0.56652,0.56653,0.56594,2.4287e-07,0.25723,0.87466,7.5639e-09,4.7818e-07
1.6593,0.56652,0.56653,0.56594,2.4222e-07,0.25963,0.87225,7.5435e-09,4.769e-07
1.6601,0.56652,0.56653,0.56594,2.4157e-07,0.26205,0.86983,7.5247e-09,4.7562e-07
1.6609,0.56652,0.56653,0.56594,2.4092e-07,0.26447,0.86741,7.5078e-09,4.7434e-07
1.6617,0.56652,0.56653,0.56594,2.4027e-07,0.2669,0.86497,7.4927e-09,4.7305e-07
1.6625,0.56652,0.56653,0.56593,2.3961e-07,0.26934,0.86253,7.4797e-09,4.7175e-07
1.6633,0.56652,0.56653,0.56593,2.3896e-07,0.27178,0.86008,7.4687e-09,4.7044e-07
1.6641,0.56652,0.56653,0.56593,2.383e-07,0.27423,0.85763,7.4599e-09,4.6913e-07
1.6649,0.56652,0.56653,0.56593,2.3763e-07,0.27669,0.85516,7.4534e-09,4.6781e-07
1.6657,0.56652,0.56653,0.56593,2.3697e-07,0.27916,0.85269,7.4492e-09,4.6649e-07
1.6665,0.56652,0.56653,0.56592,2.363e-07,0.28164,0.85021,7.4473e-09,4.6516e-07
1.6673,0.56652,0.56653,0.56592,2.3564e-07,0.28412,0.84773,7.4479e-09,4.6382e-07
1.6681,0.56652,0.56653,0.56592,2.3497e-07,0.28661,0.84524,7.451e-09,4.6248e-07
1.669,0.56652,0.56653,0.56592,2.3429e-07,0.2891,0.84274,7.4566e-09,4.6113e-07
1.6698,0.56652,0.56653,0.56592,2.3362e-07,0.29161,0.84023,7.4647e-09,4.5977e-07
1.6706,0.56652,0.56653,0.56592,2.3294e-07,0.29412,0.83771,7.4754e-09,4.5841e-07
1.6714,0.56652,0.56653,0.56591,2.3227e-07,0.29664,0.83519,7.4886e-09,4.5704e-07
1.6722,0.56652,0.56653,0.56591,2.3159e-07,0.29916,0.83267,7.5044e-09,4.5567e-07
1.673,0.56652,0.56653,0.56591,2.3091e-07,0.30169,0.83013,7.5228e-09,4.5429e-07
1.6738,0.56652,0.56653,0.56591,2.3022e-07,0.30423,0.82759,7.5437e-09,4.529e-07
1.6746,0.56652,0.56653,0.56591,2.2954e-07,0.30677,0.82504,7.5672e-09,4.5151e-07
1.6754,0.56652,0.56653,0.56591,2.2885e-07,0.30933,0.82249,7.5931e-09,4.5011e-07
1.6762,0.56652,0.56653,0.5659,2.2816e-07,0.31188,0.81993,7.6214e-09,4.487e-07
1.677,0.56652,0.56653,0.5659,2.2747e-07,0.31445,0.81736,7.6522e-09,4.4729e-07
1.6778,0.56652,0.56653,0.5659,2.2678e-07,0.31702,0.81478,7.6852e-09,4.4587e-07
1.6786,0.56652,0.56653,0.5659,2.2609e-07,0.3196,0.8122,7.7205e-09,4.4445e-07
1.6794,0.56652,0.56653,0.5659,2.2539e-07,0.32218,0.80962,7.758e-09,4.4302e-07
1.6802,0.56652,0.56653,0.5659,2.2469e-07,0.32477,0.80702,7.7975e-09,4.4159e-07
1.681,0.56652,0.56653,0.56589,2.2399e-07,0.32737,0.80442,7.8391e-09,4.4015e-07
1.6818,0.56652,0.56653,0.56589,2.2329e-07,0.32997,0.80182,7.8825e-09,4.3871e-07
1.6826,0.56652,0.56653,0.56589,2.2259e-07,0.33258,0.79921,7.9277e-09,4.3726e-07
1.6835,0.56652,0.56653,0.56589,2.2189e-07,0.33519,0.79659,7.9746e-09,4.358e-07
1.6843,0.56652,0.56653,0.56589,2.2118e-07,0.33781,0.79397,8.023e-09,4.3434e-07
1.6851,0.56652,0.56653,0.56589,2.2048e-07,0.34044,0.79134,8.0728e-09,4.3288e-07
1.6859,0.56652,0.56653,0.56589,2.1977e-07,0.34307,0.7887,8.1239e-09,4.3141e-07
1.6867,0.56652,0.56653,0.56588,2.1906e-07,0.34571,0.78606,8.1762e-09,4.2994e-07
1.6875,0.56652,0.56653,0.56588,2.1835e-07,0.34835,0.78342,8.2294e-09,4.2847e-07
1.6883,0.56652,0.56653,0.56588,2.1764e-07,0.351,0.78076,8.2834e-09,4.2699e-07
1.6891,0.56652,0.56653,0.56588,2.1692e-07,0.35365,0.77811,8.3382e-09,4.2551e-07
1.6899,0.56652,0.56653,0.56588,2.1621e-07,0.35631,0.77544,8.3934e-09,4.2402e-07
1.6907,0.56652,0.56653,0.56588,2.1549e-07,0.35898,0.77278,8.449e-09,4.2253e-07
1.6915,0.56652,0.56653,0.56588,2.1477e-07,0.36165,0.7701,8.5048e-09,4.2104e-07
1.6923,0.56652,0.56653,0.56588,2.1405e-07,0.36432,0.76743,8.5607e-09,4.1954e-07
1.6931,0.56652,0.56653,0.56587,2.1333e-07,0.36701,0.76474,8.6164e-09,4.1805e-07
1.6939,0.56652,0.56653,0.56587,2.1261e-07,0.36969,0.76205,8.6717e-09,4.1655e-07
1.6947,0.56652,0.56653,0.56587,2.1189e-07,0.37238,0.75936,8.7266e-09,4.1504e-07
1.6955,0.56652,0.56653,0.56587,2.1116e-07,0.37508,0.75666,8.7808e-09,4.1354e-07
1.6963,0.56652,0.56653,0.56587,2.1043e-07,0.37778,0.75396,8.8342e-09,4.1203e-07
1.6971,0.56652,0.56653,0.56587,2.0971e-07,0.38049,0.75125,8.8865e-09,4.1053e-07
1.698,0.56652,0.56653,0.56587,2.0898e-07,0.3832,0.74854,8.9377e-09,4.0902e-07
1.6988,0.56652,0.56653,0.56587,2.0825e-07,0.38591,0.74582,8.9875e-09,4.0751e-07
1.6996,0.56652,0.56653,0.56586,2.0752e-07,0.38863,0.7431,9.0358e-09,4.06e-07
1.7004,0.56652,0.56653,0.56586,2.0679e-07,0.39136,0.74037,9.0823e-09,4.0449e-07
1.7012,0.56652,0.56653,0.56586,2.0605e-07,0.39409,0.73764,9.1271e-09,4.0298e-07
1.702,0.56652,0.56653,0.56586,2.0532e-07,0.39682,0.7349,9.1698e-09,4.0147e-07
1.7028,0.56652,0.56653,0.56586,2.0458e-07,0.39956,0.73216,9.2103e-09,3.9995e-07
1.7036,0.56652,0.56653,0.56586,2.0385e-07,0.4023,0.72942,9.2485e-09,3.9844e-07
1.7044,0.56652,0.56653,0.56586,2.0311e-07,0.40504,0.72667,9.2842e-09,3.9693e-07
1.7052,0.56652,0.56653,0.56586,2.0237e-07,0.4078,0.72392,9.3173e-09,3.9542e-07
1.706,0.56652,0.56653,0.56586,2.0163e-07,0.41055,0.72116,9.3476e-09,3.9391e-07
1.7068,0.56652,0.56653,0.56585,2.0089e-07,0.41331,0.7184,9.3751e-09,3.924e-07
1.7076,0.56652,0.56653,0.56585,2.0015e-07,0.41607,0.71564,9.3995e-09,3.9089e-07
1.7084,0.56652,0.56653,0.56585,1.994e-07,0.41884,0.71287,9.4209e-09,3.8939e-07
1.7092,0.56652,0.56653,0.56585,1.9866e-07,0.42161,0.7101,9.439e-09,3.8788e-07
1.71,0.56652,0.56653,0.56585,1.9792e-07,0.42438,0.70732,9.4537e-09,3.8638e-07
1.7108,0.56652,0.56653,0.56585,1.9717e-07,0.42716,0.70454,9.4651e-09,3.8487e-07
1.7116,0.56652,0.56653,0.56585,1.9642e-07,0.42994,0.70176,9.4729e-09,3.8337e-07
1.7125,0.56652,0.56653,0.56585,1.9568e-07,0.43272,0.69897,9.4771e-09,3.8187e-07
1.7133,0.56652,0.56653,0.56585,1.9493e-07,0.43551,0.69618,9.4777e-09,3.8038e-07
1.7141,0.56652,0.56653,0.56585,1.9418e-07,0.4383,0.69339,9.4746e-09,3.7888e-07
1.7149,0.56652,0.56653,0.56585,1.9343e-07,0.4411,0.6906,9.4677e-09,3.7739e-07
1.7157,0.56652,0.56653,0.56585,1.9268e-07,0.44389,0.6878,9.457e-09,3.759e-07
1.7165,0.56652,0.56653,0.56584,1.9193e-07,0.44669,0.68499,9.4425e-09,3.7441e-07
1.7173,0.56652,0.56653,0.56584,1.9117e-07,0.4495,0.68219,9.4242e-09,3.7292e-07
1.7181,0.56652,0.56653,0.56584,1.9042e-07,0.45231,0.67938,9.402e-09,3.7144e-07
1.7189,0.56652,0.56653,0.56584,1.8967e-07,0.45512,0.67657,9.376e-09,3.6995e-07
1.7197,0.56652,0.56653,0.56584,1.8891e-07,0.45793,0.67375,9.3462e-09,3.6847e-07
1.7205,0.56652,0.56653,0.56584,1.8815e-07,0.46074,0.67094,9.3125e-09,3.67e-07
1.7213,0.56652,0.56653,0.56584,1.874e-07,0.46356,0.66812,9.2751e-09,3.6552e-07
1.7221,0.56652,0.56653,0.56584,1.8664e-07,0.46638,0.6653,9.234e-09,3.6405e-07
1.7229,0.56652,0.56653,0.56584,1.8588e-07,0.46921,0.66247,9.1892e-09,3.6258e-07
1.7237,0.56652,0.56653,0.56584,1.8513e-07,0.47203,0.65964,9.1408e-09,3.6111e-07
1.7245,0.56652,0.56653,0.56584,1.8437e-07,0.47486,0.65681,9.0888e-09,3.5964e-07
1.7253,0.56652,0.56653,0.56584,1.8361e-07,0.47769,0.65398,9.0335e-09,3.5818e-07
1.7261,0.56652,0.56653,0.56584,1.8285e-07,0.48052,0.65115,8.9748e-09,3.5672e-07
1.7269,0.56652,0.56653,0.56584,1.8209e-07,0.48336,0.64831,8.9129e-09,3.5526e-07
1.7278,0.56652,0.56653,0.56584,1.8133e-07,0.4862,0.64547,8.8478e-09,3.538e-07
1.7286,0.56652,0.56654,0.56583,1.8056e-07,0.48904,0.64263,8.7798e-09,3.5235e-07
1.7294,0.56652,0.56654,0.56583,1.798e-07,0.49188,0.63979,8.709e-09,3.5089e-07
1.7302,0.56652,0.56654,0.56583,1.7904e-07,0.49472,0.63695,8.6354e-09,3.4944e-07
1.731,0.56652,0.56654,0.56583,1.7827e-07,0.49756,0.6341,8.5593e-09,3.4799e-07
1.7318,0.56652,0.56654,0.56583,1.7751e-07,0.50041,0.63125,8.4809e-09,3.4654e-07
1.7326,0.56652,0.56654,0.56583,1.7675e-07,0.50326,0.6284,8.4002e-09,3.4509e-07
1.7334,0.56652,0.56654,0.56583,1.7598e-07,0.50611,0.62555,8.3175e-09,3.4365e-07
1.7342,0.56652,0.56654,0.56583,1.7522e-07,0.50896,0.6227,8.2329e-09,3.422e-07
1.735,0.56652,0.56654,0.56583,1.7445e-07,0.51182,0.61985,8.1468e-09,3.4075e-07
1.7358,0.56652,0.56654,0.56583,1.7368e-07,0.51467,0.61699,8.0591e-09,3.3931e-07
1.7366,0.56652,0.56654,0.56583,1.7292e-07,0.51753,0.61414,7.9702e-09,3.3787e-07
1.7374,0.56652,0.56654,0.56583,1.7215e-07,0.52038,0.61128,7.8803e-09,3.3642e-07
1.7382,0.56652,0.56654,0.56583,1.7138e-07,0.52324,0.60842,7.7896e-09,3.3498e-07
1.739,0.56652,0.56654,0.56583,1.7062e-07,0.5261,0.60556,7.6983e-09,3.3354e-07
1.7398,0.56652,0.56654,0.56583,1.6985e-07,0.52896,0.6027,7.6067e-09,3.3209e-07
1.7406,0.56652,0.56654,0.56583,1.6908e-07,0.53182,0.59984,7.5149e-09,3.3065e-07
1.7414,0.56652,0.56654,0.56583,1.6831e-07,0.53468,0.59697,7.4232e-09,3.292e-07
1.7423,0.56652,0.56654,0.56583,1.6754e-07,0.53755,0.59411,7.3319e-09,3.2776e-07
1.7431,0.56652,0.56654,0.56583,1.6678e-07,0.54041,0.59125,7.2411e-09,3.2631e-07
1.7439,0.56652,0.56654,0.56583,1.6601e-07,0.54328,0.58838,7.1511e-09,3.2486e-07
1.7447,0.56652,0.56654,0.56583,1.6524e-07,0.54614,0.58552,7.0622e-09,3.2341e-07
1.7455,0.56652,0.56654,0.56583,1.6447e-07,0.54901,0.58265,6.9746e-09,3.2196e-07
1.7463,0.56652,0.56654,0.56583,1.637e-07,0.55187,0.57978,6.8885e-09,3.2051e-07
1.7471,0.56652,0.56654,0.56583,1.6293e-07,0.55474,0.57692,6.8042e-09,3.1905e-07
1.7479,0.56652,0.56654,0.56583,1.6216e-07,0.55761,0.57405,6.7219e-09,3.176e-07
1.7487,0.56652,0.56654,0.56583,1.6139e-07,0.56047,0.57118,6.6419e-09,3.1614e-07
1.7495,0.56652,0.56654,0.56583,1.6062e-07,0.56334,0.56832,6.5643e-09,3.1467e-07
1.7503,0.56652,0.56654,0.56583,1.5985e-07,0.56621,0.56545,6.4894e-09,3.1321e-07
1.7511,0.56652,0.56654,0.56583,1.5908e-07,0.56908,0.56258,6.4175e-09,3.1174e-07
1.7519,0.56652,0.56654,0.56583,1.5831e-07,0.57194,0.55971,6.3487e-09,3.1027e-07
1.7527,0.56652,0.56654,0.56583,1.5754e-07,0.57481,0.55685,6.2832e-09,3.088e-07
1.7535,0.56652,0.56654,0.56583,1.5677e-07,0.57768,0.55398,6.2213e-09,3.0732e-07
1.7543,0.56652,0.56654,0.56583,1.56e-07,0.58054,0.55111,6.1632e-09,3.0584e-07
1.7551,0.56652,0.56654,0.56583,1.5523e-07,0.58341,0.54825,6.1091e-09,3.0435e-07
1.7559,0.56652,0.56654,0.56583,1.5446e-07,0.58627,0.54538,6.0592e-09,3.0286e-07
1.7568,0.56652,0.56654,0.56583,1.5369e-07,0.58914,0.54252,6.0135e-09,3.0137e-07
1.7576,0.56652,0.56654,0.56583,1.5292e-07,0.592,0.53965,5.9724e-09,2.9987e-07
1.7584,0.56652,0.56654,0.56583,1.5215e-07,0.59487,0.53679,5.936e-09,2.9837e-07
1.7592,0.56652,0.56654,0.56583,1.5138e-07,0.59773,0.53393,5.9044e-09,2.9686e-07
1.76,0.56652,0.56654,0.56583,1.5061e-07,0.60059,0.53106,5.8777e-09,2.9535e-07
1.7608,0.56652,0.56654,0.56583,1.4985e-07,0.60346,0.5282,5.8562e-09,2.9383e-07
1.7616,0.56652,0.56654,0.56583,1.4908e-07,0.60632,0.52534,5.8399e-09,2.9231e-07
1.7624,0.56652,0.56654,0.56583,1.4831e-07,0.60918,0.52248,5.829e-09,2.9079e-07
1.7632,0.56652,0.56654,0.56583,1.4754e-07,0.61204,0.51963,5.8235e-09,2.8926e-07
1.764,0.56652,0.56654,0.56583,1.4677e-07,0.61489,0.51677,5.8236e-09,2.8772e-07
1.7648,0.56652,0.56654,0.56583,1.4601e-07,0.61775,0.51391,5.8292e-09,2.8618e-07
1.7656,0.56652,0.56654,0.56583,1.4524e-07,0.6206,0.51106,5.8406e-09,2.8464e-07
1.7664,0.56652,0.56654,0.56583,1.4447e-07,0.62346,0.50821,5.8577e-09,2.8309e-07
1.7672,0.56652,0.56654,0.56583,1.4371e-07,0.62631,0.50536,5.8806e-09,2.8153e-07
1.768,0.56652,0.56654,0.56583,1.4294e-07,0.62916,0.50251,5.9093e-09,2.7997e-07
1.7688,0.56652,0.56654,0.56583,1.4218e-07,0.63201,0.49966,5.9439e-09,2.7841e-07
1.7696,0.56652,0.56654,0.56583,1.4141e-07,0.63486,0.49681,5.9843e-09,2.7684e-07
1.7704,0.56652,0.56654,0.56583,1.4065e-07,0.6377,0.49397,6.0305e-09,2.7526e-07
1.7713,0.56652,0.56654,0.56583,1.3988e-07,0.64054,0.49112,6.0825e-09,2.7368e-07
1.7721,0.56652,0.56654,0.56583,1.3912e-07,0.64339,0.48828,6.1402e-09,2.721e-07
1.7729,0.56652,0.56654,0.56584,1.3836e-07,0.64623,0.48544,6.2037e-09,2.7051e-07
1.7737,0.56652,0.56654,0.56584,1.3759e-07,0.64906,0.48261,6.2728e-09,2.6892e-07
1.7745,0.56652,0.56654,0.56584,1.3683e-07,0.6519,0.47977,6.3476e-09,2.6732e-07
1.7753,0.56652,0.56654,0.56584,1.3607e-07,0.65473,0.47694,6.4278e-09,2.6572e-07
1.7761,0.56652,0.56654,0.56584,1.3531e-07,0.65756,0.47411,6.5133e-09,2.6411e-07
1.7769,0.56652,0.56654,0.56584,1.3455e-07,0.66039,0.47128,6.6042e-09,2.625e-07
1.7777,0.56652,0.56654,0.56584,1.3379e-07,0.66322,0.46846,6.7002e-09,2.6089e-07
1.7785,0.56652,0.56654,0.56584,1.3304e-07,0.66604,0.46564,6.8012e-09,2.5927e-07
1.7793,0.56652,0.56654,0.56584,1.3228e-07,0.66887,0.46282,6.9071e-09,2.5765e-07
1.7801,0.56652,0.56654,0.56584,1.3152e-07,0.67168,0.46,7.0176e-09,2.5603e-07
1.7809,0.56652,0.56654,0.56584,1.3077e-07,0.6745,0.45718,7.1327e-09,2.544e-07
1.7817,0.56652,0.56654,0.56584,1.3001e-07,0.67731,0.45437,7.2521e-09,2.5277e-07
1.7825,0.56652,0.56654,0.56584,1.2926e-07,0.68012,0.45156,7.3756e-09,2.5114e-07
1.7833,0.56652,0.56654,0.56584,1.285e-07,0.68293,0.44876,7.503e-09,2.495e-07
1.7841,0.56652,0.56654,0.56584,1.2775e-07,0.68574,0.44595,7.6342e-09,2.4787e-07
1.7849,0.56652,0.56654,0.56585,1.27e-07,0.68854,0.44315,7.7688e-09,2.4623e-07
1.7857,0.56652,0.56654,0.56585,1.2625e-07,0.69134,0.44036,7.9067e-09,2.4459e-07
1.7866,0.56652,0.56654,0.56585,1.255e-07,0.69413,0.43756,8.0476e-09,2.4295e-07
1.7874,0.56652,0.56654,0.56585,1.2475e-07,0.69692,0.43477,8.1912e-09,2.4131e-07
1.7882,0.56652,0.56654,0.56585,1.24e-07,0.69971,0.43198,8.3372e-09,2.3966e-07
1.789,0.56652,0.56654,0.56585,1.2325e-07,0.7025,0.4292,8.4856e-09,2.3802e-07
1.7898,0.56652,0.56654,0.56585,1.2251e-07,0.70528,0.42642,8.6358e-09,2.3638e-07
1.7906,0.56652,0.56654,0.56585,1.2176e-07,0.70806,0.42365,8.7877e-09,2.3474e-07
1.7914,0.56652,0.56654,0.56585,1.2102e-07,0.71083,0.42087,8.941e-09,2.331e-07
1.7922,0.56652,0.56655,0.56585,1.2028e-07,0.7136,0.4181,9.0953e-09,2.3146e-07
1.793,0.56652,0.56655,0.56585,1.1953e-07,0.71637,0.41534,9.2505e-09,2.2982e-07
1.7938,0.56652,0.56655,0.56585,1.1879e-07,0.71913,0.41258,9.4061e-09,2.2818e-07
1.7946,0.56652,0.56655,0.56586,1.1805e-07,0.72189,0.40982,9.5619e-09,2.2654e-07
1.7954,0.56652,0.56655,0.56586,1.1731e-07,0.72465,0.40707,9.7176e-09,2.2491e-07
1.7962,0.56652,0.56655,0.56586,1.1658e-07,0.7274,0.40432,9.8729e-09,2.2328e-07
1.797,0.56652,0.56655,0.56586,1.1584e-07,0.73015,0.40157,1.0027e-08,2.2166e-07
1.7978,0.56652,0.56655,0.56586,1.1511e-07,0.73289,0.39883,1.0181e-08,2.2003e-07
1.7986,0.56652,0.56655,0.56586,1.1437e-07,0.73563,0.39609,1.0333e-08,2.1841e-07
1.7994,0.56652,0.56655,0.56586,1.1364e-07,0.73836,0.39336,1.0484e-08,2.168e-07
1.8002,0.56652,0.56655,0.56586,1.1291e-07,0.74109,0.39063,1.0632e-08,2.1518e-07
1.8011,0.56652,0.56655,0.56586,1.1218e-07,0.74382,0.38791,1.0779e-08,2.1358e-07
1.8019,0.56652,0.56655,0.56587,1.1145e-07,0.74654,0.38519,1.0923e-08,2.1198e-07
1.8027,0.56652,0.56655,0.56587,1.1072e-07,0.74926,0.38248,1.1064e-08,2.1038e-07
1.8035,0.56652,0.56655,0.56587,1.1e-07,0.75197,0.37977,1.1202e-08,2.0879e-07
1.8043,0.56652,0.56655,0.56587,1.0927e-07,0.75467,0.37706,1.1336e-08,2.0721e-07
1.8051,0.56652,0.56655,0.56587,1.0855e-07,0.75738,0.37436,1.1467e-08,2.0563e-07
1.8059,0.56652,0.56655,0.56587,1.0783e-07,0.76007,0.37167,1.1594e-08,2.0406e-07
1.8067,0.56652,0.56655,0.56587,1.071e-07,0.76277,0.36898,1.1717e-08,2.0249e-07
1.8075,0.56652,0.56655,0.56587,1.0639e-07,0.76545,0.3663,1.1835e-08,2.0094e-07
1.8083,0.56652,0.56655,0.56588,1.0567e-07,0.76814,0.36362,1.1949e-08,1.9939e-07
1.8091,0.56652,0.56655,0.56588,1.0495e-07,0.77081,0.36094,1.2057e-08,1.9784e-07
1.8099,0.56652,0.56655,0.56588,1.0424e-07,0.77348,0.35827,1.2161e-08,1.9631e-07
1.8107,0.56652,0.56655,0.56588,1.0352e-07,0.77615,0.35561,1.2259e-08,1.9478e-07
1.8115,0.56652,0.56655,0.56588,1.0281e-07,0.77881,0.35295,1.2351e-08,1.9327e-07
1.8123,0.56652,0.56655,0.56588,1.021e-07,0.78147,0.3503,1.2438e-08,1.9176e-07
1.8131,0.56652,0.56655,0.56588,1.0139e-07,0.78412,0.34765,1.2519e-08,1.9026e-07
1.8139,0.56652,0.56655,0.56588,1.0068e-07,0.78676,0.34501,1.2594e-08,1.8877e-07
1.8147,0.56652,0.56655,0.56589,9.9976e-08,0.7894,0.34237,1.2662e-08,1.8729e-07
1.8156,0.56652,0.56655,0.56589,9.9271e-08,0.79203,0.33974,1.2724e-08,1.8582e-07
1.8164,0.56652,0.56655,0.56589,9.8568e-08,0.79466,0.33712,1.2779e-08,1.8436e-07
1.8172,0.56652,0.56655,0.56589,9.7866e-08,0.79728,0.3345,1.2828e-08,1.829e-07
1.818,0.56652,0.56655,0.56589,9.7166e-08,0.7999,0.33189,1.2869e-08,1.8146e-07
1.8188,0.56652,0.56655,0.56589,9.6468e-08,0.80251,0.32928,1.2904e-08,1.8003e-07
1.8196,0.56652,0.56655,0.5659,9.5771e-08,0.80511,0.32668,1.2932e-08,1.7861e-07
1.8204,0.56652,0.56655,0.5659,9.5076e-08,0.80771,0.32408,1.2953e-08,1.772e-07
1.8212,0.56652,0.56655,0.5659,9.4382e-08,0.8103,0.32149,1.2967e-08,1.758e-07
1.822,0.56652,0.56655,0.5659,9.3691e-08,0.81289,0.31891,1.2974e-08,1.7441e-07
1.8228,0.56652,0.56655,0.5659,9.3e-08,0.81547,0.31634,1.2973e-08,1.7303e-07
1.8236,0.56652,0.56655,0.5659,9.2312e-08,0.81804,0.31377,1.2965e-08,1.7166e-07
1.8244,0.56652,0.56655,0.5659,9.1625e-08,0.8206,0.31121,1.2951e-08,1.703e-07
1.8252,0.56652,0.56655,0.56591,9.094e-08,0.82316,0.30865,1.2929e-08,1.6895e-07
1.826,0.56652,0.56655,0.56591,9.0257e-08,0.82572,0.3061,1.29e-08,1.6761e-07
1.8268,0.56652,0.56655,0.56591,8.9575e-08,0.82826,0.30356,1.2864e-08,1.6629e-07
1.8276,0.56652,0.56655,0.56591,8.8895e-08,0.8308,0.30102,1.2821e-08,1.6497e-07
1.8284,0.56652,0.56655,0.56591,8.8217e-08,0.83334,0.29849,1.2771e-08,1.6366e-07
1.8292,0.56652,0.56655,0.56591,8.7541e-08,0.83586,0.29597,1.2714e-08,1.6237e-07
1.8301,0.56652,0.56655,0.56592,8.6866e-08,0.83838,0.29345,1.2651e-08,1.6108e-07
1.8309,0.56652,0.56655,0.56592,8.6193e-08,0.84089,0.29094,1.2581e-08,1.5981e-07
1.8317,0.56652,0.56655,0.56592,8.5522e-08,0.8434,0.28844,1.2505e-08,1.5854e-07
1.8325,0.56652,0.56655,0.56592,8.4853e-08,0.8459,0.28595,1.2422e-08,1.5728e-07
1.8333,0.56652,0.56655,0.56592,8.4186e-08,0.84839,0.28346,1.2334e-08,1.5604e-07
1.8341,0.56652,0.56655,0.56593,8.352e-08,0.85087,0.28098,1.2239e-08,1.548e-07
1.8349,0.56652,0.56655,0.56593,8.2857e-08,0.85335,0.27851,1.2139e-08,1.5357e-07
1.8357,0.56652,0.56655,0.56593,8.2195e-08,0.85582,0.27604,1.2034e-08,1.5236e-07
1.8365,0.56652,0.56655,0.56593,8.1536e-08,0.85828,0.27358,1.1923e-08,1.5115e-07
1.8373,0.56652,0.56655,0.56593,8.0878e-08,0.86073,0.27113,1.1807e-08,1.4995e-07
1.8381,0.56652,0.56655,0.56593,8.0222e-08,0.86318,0.26869,1.1686e-08,1.4876e-07
1.8389,0.56652,0.56655,0.56594,7.9568e-08,0.86562,0.26626,1.1561e-08,1.4758e-07
1.8397,0.56652,0.56655,0.56594,7.8916e-08,0.86805,0.26383,1.1431e-08,1.464e-07
1.8405,0.56652,0.56655,0.56594,7.8266e-08,0.87047,0.26141,1.1297e-08,1.4523e-07
1.8413,0.56652,0.56655,0.56594,7.7618e-08,0.87289,0.259,1.116e-08,1.4408e-07
1.8421,0.56652,0.56655,0.56594,7.6972e-08,0.8753,0.25659,1.1019e-08,1.4293e-07
1.8429,0.56652,0.56655,0.56595,7.6328e-08,0.8777,0.2542,1.0874e-08,1.4178e-07
1.8437,0.56652,0.56655,0.56595,7.5686e-08,0.88009,0.25181,1.0727e-08,1.4064e-07
1.8445,0.56652,0.56655,0.56595,7.5046e-08,0.88247,0.24943,1.0578e-08,1.3951e-07
1.8454,0.56652,0.56655,0.56595,7.4409e-08,0.88485,0.24706,1.0426e-08,1.3839e-07
1.8462,0.56652,0.56655,0.56595,7.3773e-08,0.88722,0.24469,1.0272e-08,1.3727e-07
1.847,0.56652,0.56655,0.56596,7.3139e-08,0.88958,0.24234,1.0116e-08,1.3616e-07
1.8478,0.56652,0.56655,0.56596,7.2508e-08,0.89193,0.23999,9.9593e-09,1.3506e-07
1.8486,0.56652,0.56655,0.56596,7.1878e-08,0.89427,0.23765,9.8014e-09,1.3396e-07
1.8494,0.56652,0.56655,0.56596,7.1251e-08,0.89661,0.23532,9.6428e-09,1.3286e-07
1.8502,0.56652,0.56655,0.56597,7.0626e-08,0.89893,0.233,9.4838e-09,1.3177e-07
1.851,0.56652,0.56655,0.56597,7.0003e-08,0.90125,0.23068,9.3247e-09,1.3068e-07
1.8518,0.56652,0.56655,0.56597,6.9383e-08,0.90356,0.22838,9.166e-09,1.296e-07
1.8526,0.56652,0.56655,0.56597,6.8764e-08,0.90586,0.22608,9.0078e-09,1.2852e-07
1.8534,0.56652,0.56655,0.56597,6.8148e-08,0.90815,0.2238,8.8506e-09,1.2745e-07
1.8542,0.56652,0.56655,0.56598,6.7534e-08,0.91043,0.22152,8.6947e-09,1.2637e-07
1.855,0.56652,0.56655,0.56598,6.6922e-08,0.91271,0.21925,8.5403e-09,1.253e-07
1.8558,0.56652,0.56655,0.56598,6.6313e-08,0.91497,0.21699,8.3878e-09,1.2424e-07
1.8566,0.56652,0.56655,0.56598,6.5706e-08,0.91723,0.21474,8.2375e-09,1.2317e-07
1.8574,0.56652,0.56655,0.56598,6.5101e-08,0.91948,0.21249,8.0898e-09,1.2211e-07
1.8582,0.56652,0.56655,0.56599,6.4499e-08,0.92172,0.21026,7.9448e-09,1.2105e-07
1.859,0.56652,0.56655,0.56599,6.3899e-08,0.92395,0.20803,7.8029e-09,1.1999e-07
1.8599,0.56652,0.56656,0.56599,6.3301e-08,0.92617,0.20582,7.6644e-09,1.1894e-07
1.8607,0.56652,0.56656,0.56599,6.2706e-08,0.92838,0.20361,7.5295e-09,1.1788e-07
1.8615,0.56652,0.56656,0.566,6.2113e-08,0.93058,0.20141,7.3986e-09,1.1683e-07
1.8623,0.56652,0.56656,0.566,6.1523e-08,0.93277,0.19923,7.2718e-09,1.1577e-07
1.8631,0.56652,0.56656,0.566,6.0935e-08,0.93495,0.19705,7.1495e-09,1.1472e-07
1.8639,0.56652,0.56656,0.566,6.0349e-08,0.93713,0.19488,7.0319e-09,1.1367e-07
1.8647,0.56652,0.56656,0.56601,5.9766e-08,0.93929,0.19272,6.9192e-09,1.1261e-07
1.8655,0.56652,0.56656,0.56601,5.9186e-08,0.94145,0.19057,6.8116e-09,1.1156e-07
1.8663,0.56652,0.56656,0.56601,5.8608e-08,0.94359,0.18843,6.7093e-09,1.1051e-07
1.8671,0.56652,0.56656,0.56601,5.8032e-08,0.94573,0.1863,6.6126e-09,1.0945e-07
1.8679,0.56652,0.56656,0.56602,5.746e-08,0.94785,0.18418,6.5216e-09,1.084e-07
1.8687,0.56652,0.56656,0.56602,5.6889e-08,0.94997,0.18207,6.4364e-09,1.0734e-07
1.8695,0.56652,0.56656,0.56602,5.6322e-08,0.95207,0.17997,6.3574e-09,1.0629e-07
1.8703,0.56652,0.56656,0.56602,5.5757e-08,0.95417,0.17788,6.2845e-09,1.0523e-07
1.8711,0.56652,0.56656,0.56603,5.5194e-08,0.95625,0.1758,6.2179e-09,1.0417e-07
1.8719,0.56652,0.56656,0.56603,5.4634e-08,0.95833,0.17372,6.1578e-09,1.0311e-07
1.8727,0.56652,0.56656,0.56603,5.4077e-08,0.9604,0.17166,6.1042e-09,1.0205e-07
1.8735,0.56652,0.56656,0.56603,5.3523e-08,0.96245,0.16961,6.0573e-09,1.0099e-07
1.8744,0.56652,0.56656,0.56604,5.2971e-08,0.9645,0.16757,6.017e-09,9.9925e-08
1.8752,0.56652,0.56656,0.56604,5.2422e-08,0.96653,0.16554,5.9836e-09,9.8861e-08
1.876,0.56652,0.56656,0.56604,5.1876e-08,0.96856,0.16352,5.9569e-09,9.7795e-08
1.8768,0.56652,0.56656,0.56604,5.1333e-08,0.97058,0.16151,5.9371e-09,9.6728e-08
1.8776,0.56652,0.56656,0.56605,5.0792e-08,0.97258,0.15951,5.9241e-09,9.566e-08
1.8784,0.56652,0.56656,0.56605,5.0254e-08,0.97457,0.15752,5.9181e-09,9.4591e-08
1.8792,0.56652,0.56656,0.56605,4.9719e-08,0.97656,0.15554,5.9188e-09,9.352e-08
1.88,0.56652,0.56656,0.56605,4.9187e-08,0.97853,0.15358,5.9264e-09,9.2448e-08
1.8808,0.56652,0.56656,0.56606,4.8658e-08,0.9805,0.15162,5.9408e-09,9.1375e-08
1.8816,0.56652,0.56656,0.56606,4.8132e-08,0.98245,0.14967,5.9619e-09,9.0301e-08
1.8824,0.56652,0.56656,0.56606,4.7608e-08,0.98439,0.14773,5.9896e-09,8.9227e-08
1.8832,0.56652,0.56656,0.56606,4.7088e-08,0.98632,0.14581,6.0239e-09,8.8151e-08
1.884,0.56652,0.56656,0.56607,4.657e-08,0.98824,0.14389,6.0647e-09,8.7075e-08
1.8848,0.56652,0.56656,0.56607,4.6055e-08,0.99015,0.14199,6.1119e-09,8.5999e-08
1.8856,0.56652,0.56656,0.56607,4.5544e-08,0.99205,0.1401,6.1652e-09,8.4922e-08
1.8864,0.56652,0.56656,0.56608,4.5035e-08,0.99394,0.13821,6.2247e-09,8.3845e-08
1.8872,0.56652,0.56656,0.56608,4.4529e-08,0.99581,0.13634,6.2901e-09,8.2768e-08
1.888,0.56652,0.56656,0.56608,4.4027e-08,0.99768,0.13448,6.3612e-09,8.1692e-08
1.8889,0.56652,0.56656,0.56608,4.3527e-08,0.99953,0.13263,6.438e-09,8.0616e-08
1.8897,0.56652,0.56656,0.56609,4.303e-08,1.0014,0.1308,6.5202e-09,7.954e-08
1.8905,0.56652,0.56656,0.56609,4.2537e-08,1.0032,0.12897,6.6076e-09,7.8466e-08
1.8913,0.56652,0.56656,0.56609,4.2046e-08,1.005,0.12715,6.7e-09,7.7393e-08
1.8921,0.56652,0.56656,0.56609,4.1559e-08,1.0068,0.12535,6.7972e-09,7.6321e-08
1.8929,0.56652,0.56656,0.5661,4.1075e-08,1.0086,0.12356,6.899e-09,7.5251e-08
1.8937,0.56652,0.56656,0.5661,4.0594e-08,1.0104,0.12177,7.0051e-09,7.4183e-08
1.8945,0.56652,0.56656,0.5661,4.0116e-08,1.0122,0.12,7.1153e-09,7.3117e-08
1.8953,0.56652,0.56656,0.56611,3.9641e-08,1.014,0.11824,7.2293e-09,7.2053e-08
1.8961,0.56652,0.56656,0.56611,3.917e-08,1.0157,0.1165,7.3469e-09,7.0992e-08
1.8969,0.56652,0.56656,0.56611,3.8701e-08,1.0175,0.11476,7.4679e-09,6.9935e-08
1.8977,0.56652,0.56656,0.56611,3.8236e-08,1.0192,0.11304,7.5918e-09,6.888e-08
1.8985,0.56652,0.56656,0.56612,3.7774e-08,1.0209,0.11132,7.7185e-09,6.783e-08
1.8993,0.56652,0.56656,0.56612,3.7315e-08,1.0226,0.10962,7.8477e-09,6.6783e-08
1.9001,0.56652,0.56656,0.56612,3.686e-08,1.0243,0.10793,7.9791e-09,6.5741e-08
1.9009,0.56652,0.56656,0.56613,3.6408e-08,1.026,0.10626,8.1124e-09,6.4703e-08
1.9017,0.56652,0.56656,0.56613,3.5959e-08,1.0277,0.10459,8.2473e-09,6.3671e-08
1.9025,0.56652,0.56656,0.56613,3.5513e-08,1.0293,0.10294,8.3835e-09,6.2643e-08
1.9033,0.56652,0.56656,0.56614,3.5071e-08,1.031,0.10129,8.5208e-09,6.1621e-08
1.9042,0.56652,0.56656,0.56614,3.4632e-08,1.0326,0.099665,8.6587e-09,6.0605e-08
1.905,0.56652,0.56656,0.56614,3.4196e-08,1.0342,0.098046,8.7972e-09,5.9595e-08
1.9058,0.56652,0.56656,0.56614,3.3764e-08,1.0358,0.09644,8.9357e-09,5.8592e-08
1.9066,0.56652,0.56656,0.56615,3.3335e-08,1.0374,0.094846,9.0742e-09,5.7596e-08
1.9074,0.56652,0.56656,0.56615,3.2909e-08,1.039,0.093264,9.2122e-09,5.6607e-08
1.9082,0.56652,0.56656,0.56615,3.2487e-08,1.0406,0.091694,9.3494e-09,5.5625e-08
1.909,0.56652,0.56656,0.56616,3.2068e-08,1.0422,0.090136,9.4857e-09,5.4651e-08
1.9098,0.56652,0.56656,0.56616,3.1653e-08,1.0437,0.08859,9.6206e-09,5.3685e-08
1.9106,0.56652,0.56656,0.56616,3.1241e-08,1.0453,0.087057,9.754e-09,5.2727e-08
1.9114,0.56652,0.56656,0.56617,3.0832e-08,1.0468,0.085536,9.8856e-09,5.1778e-08
1.9122,0.56652,0.56656,0.56617,3.0427e-08,1.0483,0.084027,1.0015e-08,5.0838e-08
1.913,0.56652,0.56656,0.56617,3.0025e-08,1.0498,0.082531,1.0142e-08,4.9907e-08
1.9138,0.56652,0.56656,0.56617,2.9626e-08,1.0513,0.081047,1.0267e-08,4.8986e-08
1.9146,0.56652,0.56656,0.56618,2.9231e-08,1.0528,0.079575,1.0388e-08,4.8075e-08
1.9154,0.56652,0.56656,0.56618,2.884e-08,1.0542,0.078116,1.0507e-08,4.7173e-08
1.9162,0.56652,0.56656,0.56618,2.8452e-08,1.0557,0.076669,1.0622e-08,4.6282e-08
1.917,0.56652,0.56656,0.56619,2.8067e-08,1.0571,0.075235,1.0733e-08,4.5401e-08
1.9178,0.56652,0.56656,0.56619,2.7686e-08,1.0586,0.073814,1.0841e-08,4.4531e-08
1.9187,0.56652,0.56656,0.56619,2.7309e-08,1.06,0.072405,1.0945e-08,4.3672e-08
1.9195,0.56652,0.56656,0.5662,2.6934e-08,1.0614,0.071009,1.1045e-08,4.2824e-08
1.9203,0.56652,0.56656,0.5662,2.6564e-08,1.0628,0.069625,1.1141e-08,4.1987e-08
1.9211,0.56652,0.56656,0.5662,2.6197e-08,1.0642,0.068254,1.1232e-08,4.1162e-08
1.9219,0.56652,0.56656,0.56621,2.5833e-08,1.0655,0.066896,1.1318e-08,4.0348e-08
1.9227,0.56652,0.56656,0.56621,2.5473e-08,1.0669,0.065551,1.1399e-08,3.9547e-08
1.9235,0.56652,0.56656,0.56621,2.5116e-08,1.0682,0.064219,1.1476e-08,3.8757e-08
1.9243,0.56652,0.56656,0.56622,2.4763e-08,1.0695,0.062899,1.1548e-08,3.7979e-08
1.9251,0.56652,0.56656,0.56622,2.4414e-08,1.0708,0.061593,1.1614e-08,3.7214e-08
1.9259,0.56652,0.56656,0.56622,2.4068e-08,1.0721,0.060299,1.1675e-08,3.6461e-08
1.9267,0.56652,0.56656,0.56623,2.3725e-08,1.0734,0.059018,1.1731e-08,3.572e-08
1.9275,0.56652,0.56656,0.56623,2.3387e-08,1.0747,0.057751,1.1781e-08,3.4992e-08
1.9283,0.56652,0.56656,0.56623,2.3051e-08,1.076,0.056496,1.1826e-08,3.4277e-08
1.9291,0.56652,0.56656,0.56624,2.272e-08,1.0772,0.055254,1.1865e-08,3.3574e-08
1.9299,0.56652,0.56656,0.56624,2.2391e-08,1.0785,0.054026,1.1899e-08,3.2884e-08
1.9307,0.56652,0.56656,0.56624,2.2067e-08,1.0797,0.05281,1.1928e-08,3.2206e-08
1.9315,0.56652,0.56656,0.56625,2.1746e-08,1.0809,0.051608,1.195e-08,3.1542e-08
1.9323,0.56652,0.56656,0.56625,2.1428e-08,1.0821,0.050419,1.1967e-08,3.089e-08
1.9332,0.56652,0.56656,0.56625,2.1115e-08,1.0833,0.049243,1.1979e-08,3.025e-08
1.934,0.56652,0.56656,0.56626,2.0804e-08,1.0844,0.048081,1.1985e-08,2.9624e-08
1.9348,0.56652,0.56656,0.56626,2.0498e-08,1.0856,0.046931,1.1985e-08,2.901e-08
1.9356,0.56652,0.56656,0.56626,2.0195e-08,1.0867,0.045795,1.198e-08,2.8409e-08
1.9364,0.56652,0.56656,0.56627,1.9895e-08,1.0879,0.044673,1.197e-08,2.782e-08
1.9372,0.56652,0.56656,0.56627,1.9599e-08,1.089,0.043563,1.1955e-08,2.7244e-08
1.938,0.56652,0.56656,0.56627,1.9307e-08,1.0901,0.042468,1.1934e-08,2.6681e-08
1.9388,0.56652,0.56656,0.56628,1.9019e-08,1.0912,0.041385,1.1908e-08,2.6129e-08
1.9396,0.56652,0.56656,0.56628,1.8734e-08,1.0922,0.040316,1.1877e-08,2.559e-08
1.9404,0.56652,0.56656,0.56628,1.8452e-08,1.0933,0.039261,1.1841e-08,2.5063e-08
1.9412,0.56652,0.56656,0.56629,1.8175e-08,1.0944,0.038219,1.1801e-08,2.4548e-08
1.942,0.56652,0.56656,0.56629,1.7901e-08,1.0954,0.03719,1.1756e-08,2.4045e-08
1.9428,0.56652,0.56656,0.56629,1.763e-08,1.0964,0.036175,1.1706e-08,2.3554e-08
1.9436,0.56652,0.56656,0.5663,1.7363e-08,1.0974,0.035174,1.1652e-08,2.3074e-08
1.9444,0.56652,0.56656,0.5663,1.71e-08,1.0984,0.034186,1.1595e-08,2.2606e-08
1.9452,0.56652,0.56656,0.5663,1.6841e-08,1.0994,0.033212,1.1533e-08,2.2149e-08
1.946,0.56652,0.56656,0.56631,1.6585e-08,1.1004,0.032251,1.1467e-08,2.1703e-08
1.9468,0.56652,0.56656,0.56631,1.6333e-08,1.1013,0.031305,1.1398e-08,2.1268e-08
1.9477,0.56652,0.56656,0.56631,1.6084e-08,1.1023,0.030372,1.1325e-08,2.0843e-08
1.9485,0.56652,0.56656,0.56632,1.5839e-08,1.1032,0.029452,1.125e-08,2.0429e-08
1.9493,0.56652,0.56656,0.56632,1.5598e-08,1.1041,0.028547,1.1171e-08,2.0026e-08
1.9501,0.56652,0.56656,0.56632,1.5361e-08,1.105,0.027655,1.1089e-08,1.9632e-08
1.9509,0.56652,0.56656,0.56633,1.5127e-08,1.1059,0.026777,1.1005e-08,1.9249e-08
1.9517,0.56652,0.56656,0.56633,1.4897e-08,1.1067,0.025913,1.0919e-08,1.8875e-08
1.9525,0.56652,0.56656,0.56633,1.4671e-08,1.1076,0.025062,1.0831e-08,1.8511e-08
1.9533,0.56652,0.56656,0.56634,1.4448e-08,1.1084,0.024226,1.074e-08,1.8155e-08
1.9541,0.56652,0.56656,0.56634,1.4229e-08,1.1093,0.023404,1.0648e-08,1.7809e-08
1.9549,0.56652,0.56656,0.56634,1.4013e-08,1.1101,0.022595,1.0555e-08,1.7472e-08
1.9557,0.56652,0.56656,0.56635,1.3802e-08,1.1109,0.0218,1.046e-08,1.7143e-08
1.9565,0.56652,0.56656,0.56635,1.3594e-08,1.1117,0.021019,1.0365e-08,1.6823e-08
1.9573,0.56652,0.56656,0.56635,1.339e-08,1.1125,0.020253,1.0269e-08,1.6511e-08
1.9581,0.56652,0.56656,0.56636,1.3189e-08,1.1132,0.0195,1.0172e-08,1.6207e-08
1.9589,0.56652,0.56656,0.56636,1.2993e-08,1.114,0.018761,1.0075e-08,1.591e-08
1.9597,0.56652,0.56656,0.56636,1.28e-08,1.1147,0.018036,9.9777e-09,1.5621e-08
1.9605,0.56652,0.56656,0.56637,1.261e-08,1.1154,0.017326,9.8808e-09,1.534e-08
1.9613,0.56652,0.56656,0.56637,1.2425e-08,1.1161,0.016629,9.7842e-09,1.5065e-08
1.9621,0.56652,0.56656,0.56638,1.2243e-08,1.1168,0.015946,9.6883e-09,1.4798e-08
1.963,0.56652,0.56656,0.56638,1.2065e-08,1.1175,0.015278,9.5931e-09,1.4537e-08
1.9638,0.56652,0.56656,0.56638,1.1891e-08,1.1181,0.014624,9.499e-09,1.4282e-08
1.9646,0.56652,0.56656,0.56639,1.172e-08,1.1188,0.013984,9.4061e-09,1.4034e-08
1.9654,0.56652,0.56656,0.56639,1.1553e-08,1.1194,0.013357,9.3146e-09,1.3792e-08
1.9662,0.56652,0.56656,0.56639,1.139e-08,1.12,0.012746,9.2247e-09,1.3556e-08
1.967,0.56652,0.56656,0.5664,1.1231e-08,1.1206,0.012148,9.1365e-09,1.3325e-08
1.9678,0.56652,0.56656,0.5664,1.1076e-08,1.1212,0.011564,9.0504e-09,1.3101e-08
1.9686,0.56652,0.56656,0.5664,1.0924e-08,1.1218,0.010995,8.9663e-09,1.2881e-08
1.9694,0.56652,0.56656,0.56641,1.0776e-08,1.1224,0.01044,8.8845e-09,1.2667e-08
1.9702,0.56652,0.56656,0.56641,1.0632e-08,1.1229,0.0098994,8.8051e-09,1.2459e-08
1.971,0.56652,0.56656,0.56641,1.0492e-08,1.1235,0.0093729,8.7283e-09,1.2255e-08
1.9718,0.56652,0.56656,0.56642,1.0355e-08,1.124,0.0088606,8.6542e-09,1.2056e-08
1.9726,0.56652,0.56656,0.56642,1.0222e-08,1.1245,0.0083626,8.5829e-09,1.1862e-08
1.9734,0.56652,0.56656,0.56642,1.0093e-08,1.125,0.007879,8.5146e-09,1.1672e-08
1.9742,0.56652,0.56656,0.56643,9.9683e-09,1.1254,0.0074096,8.4493e-09,1.1487e-08
1.975,0.56652,0.56656,0.56643,9.847e-09,1.1259,0.0069545,8.3872e-09,1.1307e-08
1.9758,0.56652,0.56656,0.56644,9.7295e-09,1.1264,0.0065138,8.3282e-09,1.1131e-08
1.9766,0.56652,0.56656,0.56644,9.6159e-09,1.1268,0.0060875,8.2726e-09,1.0959e-08
1.9775,0.56652,0.56656,0.56644,9.5061e-09,1.1272,0.0056754,8.2204e-09,1.0792e-08
1.9783,0.56652,0.56656,0.56645,9.4001e-09,1.1276,0.0052778,8.1716e-09,1.0629e-08
1.9791,0.56652,0.56656,0.56645,9.298e-09,1.128,0.0048945,8.1262e-09,1.047e-08
1.9799,0.56652,0.56656,0.56645,9.1997e-09,1.1284,0.0045256,8.0844e-09,1.0315e-08
1.9807,0.56652,0.56656,0.56646,9.1052e-09,1.1287,0.0041711,8.0461e-09,1.0164e-08
1.9815,0.56652,0.56656,0.56646,9.0146e-09,1.1291,0.0038311,8.0113e-09,1.0018e-08
1.9823,0.56652,0.56656,0.56646,8.9278e-09,1.1294,0.0035054,7.9801e-09,9.8756e-09
1.9831,0.56652,0.56656,0.56647,8.8449e-09,1.1297,0.0031941,7.9524e-09,9.7374e-09
1.9839,0.56652,0.56656,0.56647,8.7659e-09,1.13,0.0028973,7.9283e-09,9.6035e-09
1.9847,0.56652,0.56656,0.56648,8.6907e-09,1.1303,0.0026149,7.9077e-09,9.4738e-09
1.9855,0.56652,0.56656,0.56648,8.6194e-09,1.1306,0.002347,7.8905e-09,9.3483e-09
1.9863,0.56652,0.56656,0.56648,8.552e-09,1.1309,0.0020935,7.8767e-09,9.2272e-09
1.9871,0.56652,0.56656,0.56649,8.4884e-09,1.1311,0.0018545,7.8663e-09,9.1104e-09
1.9879,0.56652,0.56656,0.56649,8.4287e-09,1.1313,0.0016299,7.8592e-09,8.9981e-09
1.9887,0.56652,0.56656,0.56649,8.3729e-09,1.1316,0.0014198,7.8554e-09,8.8903e-09
1.9895,0.56652,0.56656,0.5665,8.3209e-09,1.1318,0.0012242,7.8547e-09,8.7872e-09
1.9903,0.56652,0.56656,0.5665,8.2728e-09,1.132,0.001043,7.857e-09,8.6887e-09
1.9911,0.56652,0.56656,0.5665,8.2287e-09,1.1321,0.00087635,7.8623e-09,8.595e-09
1.992,0.56652,0.56656,0.56651,8.1883e-09,1.1323,0.00072417,7.8704e-09,8.5063e-09
1.9928,0.56652,0.56656,0.56651,8.1519e-09,1.1324,0.00058649,7.8813e-09,8.4226e-09
1.9936,0.56652,0.56656,0.56652,8.1194e-09,1.1326,0.00046331,7.8948e-09,8.344e-09
1.9944,0.56652,0.56656,0.56652,8.0908e-09,1.1327,0.00035463,7.9108e-09,8.2708e-09
1.9952,0.56652,0.56656,0.56652,8.066e-09,1.1328,0.00026044,7.9291e-09,8.203e-09
1.996,0.56652,0.56656,0.56653,8.0452e-09,1.1329,0.00018076,7.9496e-09,8.1407e-09
1.9968,0.56652,0.56656,0.56653,8.0282e-09,1.1329,0.00011559,7.9723e-09,8.0841e-09
1.9976,0.56652,0.56656,0.56653,8.0151e-09,1.133,6.493e-05,7.9968e-09,8.0334e-09
1.9984,0.56652,0.56656,0.56654,8.0059e-09,1.133,2.8776e-05,8.0231e-09,7.9888e-09
1.9992,0.56652,0.56656,0.56654,8.0006e-09,1.1331,7.1329e-06,8.051e-09,7.9503e-09
2,0.56652,0.56656,0.56654,7.9993e-09,1.1331,5.2321e-10,8.0804e-09,7.9181e-09


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertM_jcp_p3r2_hrefN3_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,1.0215e-10,1.1331,7.2556e-06,2.0392e-10,3.8377e-13
0.001611,0.56654,0.56654,0.56655,1.0254e-10,1.1331,2.9022e-05,2.0354e-10,1.5337e-12
0.0024164,0.56654,0.56654,0.56655,1.0312e-10,1.133,6.5299e-05,2.0279e-10,3.446e-12
0.0032219,0.56654,0.56654,0.56656,1.039e-10,1.133,0.00011609,2.0168e-10,6.1138e-12
0.0040274,0.56654,0.56654,0.56656,1.0487e-10,1.1329,0.00018138,2.002e-10,9.5282e-12
0.0048329,0.56654,0.56654,0.56657,1.0603e-10,1.1329,0.00026118,1.9838e-10,1.3677e-11
0.0056384,0.56654,0.56654,0.56657,1.0738e-10,1.1328,0.00035549,1.9622e-10,1.8547e-11
0.0064438,0.56654,0.56654,0.56657,1.0893e-10,1.1327,0.0004643,1.9374e-10,2.4122e-11
0.0072493,0.56654,0.56654,0.56658,1.1067e-10,1.1326,0.0005876,1.9095e-10,3.0383e-11
0.0080548,0.56654,0.56654,0.56658,1.1259e-10,1.1324,0.00072541,1.8788e-10,3.731e-11
0.0088603,0.56654,0.56654,0.56658,1.1471e-10,1.1323,0.0008777,1.8455e-10,4.488e-11
0.0096658,0.56654,0.56654,0.56659,1.1702e-10,1.1321,0.0010445,1.8097e-10,5.307e-11
0.010471,0.56654,0.56654,0.56659,1.1952e-10,1.132,0.0012258,1.7718e-10,6.1854e-11
0.011277,0.56654,0.56654,0.56659,1.222e-10,1.1318,0.0014215,1.732e-10,7.1207e-11
0.012082,0.56654,0.56654,0.5666,1.2508e-10,1.1316,0.0016317,1.6906e-10,8.11e-11
0.012888,0.56654,0.56654,0.5666,1.2814e-10,1.1313,0.0018564,1.6478e-10,9.1505e-11
0.013693,0.56654,0.56654,0.56661,1.3139e-10,1.1311,0.0020956,1.6039e-10,1.0239e-10
0.014499,0.56654,0.56654,0.56661,1.3483e-10,1.1309,0.0023492,1.5593e-10,1.1374e-10
0.015304,0.56654,0.56654,0.56661,1.3846e-10,1.1306,0.0026173,1.5142e-10,1.2551e-10
0.01611,0.56654,0.56654,0.56662,1.4228e-10,1.1303,0.0028998,1.4689e-10,1.3767e-10
0.016915,0.56654,0.56654,0.56662,1.4628e-10,1.13,0.0031967,1.4236e-10,1.5021e-10
0.017721,0.56654,0.56654,0.56662,1.5048e-10,1.1297,0.0035081,1.3787e-10,1.6308e-10
0.018526,0.56654,0.56654,0.56663,1.5486e-10,1.1294,0.0038339,1.3345e-10,1.7626e-10
0.019332,0.56654,0.56654,0.56663,1.5943e-10,1.1291,0.0041741,1.2912e-10,1.8974e-10
0.020137,0.56654,0.56654,0.56663,1.6419e-10,1.1287,0.0045287,1.2491e-10,2.0347e-10
0.020942,0.56654,0.56654,0.56664,1.6914e-10,1.1284,0.0048977,1.2083e-10,2.1744e-10
0.021748,0.56654,0.56654,0.56664,1.7427e-10,1.128,0.0052811,1.1692e-10,2.3163e-10
0.022553,0.56654,0.56654,0.56665,1.796e-10,1.1276,0.0056789,1.1319e-10,2.4601e-10
0.023359,0.56654,0.56654,0.56665,1.8512e-10,1.1272,0.006091,1.0966e-10,2.6058e-10
0.024164,0.56654,0.56654,0.56665,1.9083e-10,1.1268,0.0065175,1.0636e-10,2.753e-10
0.02497,0.56654,0.56654,0.56666,1.9673e-10,1.1264,0.0069583,1.0328e-10,2.9017e-10
0.025775,0.56654,0.56654,0.56666,2.0282e-10,1.1259,0.0074135,1.0046e-10,3.0518e-10
0.026581,0.56654,0.56654,0.56666,2.091e-10,1.1254,0.007883,9.7892e-11,3.2032e-10
0.027386,0.56654,0.56654,0.56667,2.1558e-10,1.125,0.0083668,9.5591e-11,3.3557e-10
0.028192,0.56654,0.56654,0.56667,2.2225e-10,1.1245,0.0088649,9.3562e-11,3.5094e-10
0.028997,0.56654,0.56654,0.56667,2.2911e-10,1.124,0.0093773,9.1808e-11,3.6642e-10
0.029803,0.56654,0.56654,0.56668,2.3617e-10,1.1235,0.0099039,9.033e-11,3.8201e-10
0.030608,0.56654,0.56654,0.56668,2.4342e-10,1.1229,0.010445,8.9129e-11,3.9771e-10
0.031414,0.56654,0.56654,0.56668,2.5087e-10,1.1224,0.011,8.8199e-11,4.1353e-10
0.032219,0.56654,0.56654,0.56669,2.5851e-10,1.1218,0.011569,8.7536e-11,4.2948e-10
0.033025,0.56654,0.56654,0.56669,2.6634e-10,1.1212,0.012153,8.7132e-11,4.4556e-10
0.03383,0.56654,0.56654,0.5667,2.7438e-10,1.1206,0.012751,8.6977e-11,4.6178e-10
0.034636,0.56654,0.56654,0.5667,2.8261e-10,1.12,0.013363,8.7061e-11,4.7815e-10
0.035441,0.56654,0.56654,0.5667,2.9103e-10,1.1194,0.013989,8.737e-11,4.9469e-10
0.036247,0.56654,0.56654,0.56671,2.9965e-10,1.1188,0.014629,8.7889e-11,5.1141e-10
0.037052,0.56654,0.56654,0.56671,3.0847e-10,1.1181,0.015284,8.8603e-11,5.2834e-10
0.037858,0.56654,0.56654,0.56671,3.1748e-10,1.1175,0.015952,8.9494e-11,5.4547e-10
0.038663,0.56654,0.56654,0.56672,3.267e-10,1.1168,0.016635,9.0544e-11,5.6285e-10
0.039469,0.56654,0.56654,0.56672,3.361e-10,1.1161,0.017332,9.1734e-11,5.8047e-10
0.040274,0.56654,0.56654,0.56672,3.4571e-10,1.1154,0.018042,9.3044e-11,5.9837e-10
0.041079,0.56654,0.56654,0.56673,3.5551e-10,1.1147,0.018767,9.4455e-11,6.1657e-10
0.041885,0.56654,0.56654,0.56673,3.6551e-10,1.114,0.019506,9.5946e-11,6.3507e-10
0.04269,0.56654,0.56654,0.56673,3.757e-10,1.1132,0.020259,9.7496e-11,6.5391e-10
0.043496,0.56654,0.56654,0.56674,3.8609e-10,1.1124,0.021026,9.9086e-11,6.731e-10
0.044301,0.56654,0.56654,0.56674,3.9668e-10,1.1117,0.021807,1.007e-10,6.9266e-10
0.045107,0.56654,0.56654,0.56674,4.0746e-10,1.1109,0.022602,1.0231e-10,7.1261e-10
0.045912,0.56654,0.56654,0.56675,4.1843e-10,1.1101,0.02341,1.039e-10,7.3296e-10
0.046718,0.56654,0.56654,0.56675,4.296e-10,1.1093,0.024233,1.0546e-10,7.5374e-10
0.047523,0.56654,0.56654,0.56676,4.4096e-10,1.1084,0.02507,1.0696e-10,7.7496e-10
0.048329,0.56654,0.56654,0.56676,4.5252e-10,1.1076,0.02592,1.084e-10,7.9663e-10
0.049134,0.56654,0.56654,0.56676,4.6426e-10,1.1067,0.026784,1.0976e-10,8.1876e-10
0.04994,0.56654,0.56654,0.56677,4.762e-10,1.1059,0.027662,1.1103e-10,8.4137e-10
0.050745,0.56654,0.56654,0.56677,4.8833e-10,1.105,0.028554,1.1219e-10,8.6447e-10
0.051551,0.56654,0.56654,0.56677,5.0065e-10,1.1041,0.02946,1.1324e-10,8.8806e-10
0.052356,0.56654,0.56654,0.56678,5.1316e-10,1.1032,0.030379,1.1417e-10,9.1215e-10
0.053162,0.56654,0.56654,0.56678,5.2586e-10,1.1022,0.031313,1.1498e-10,9.3674e-10
0.053967,0.56654,0.56654,0.56678,5.3874e-10,1.1013,0.03226,1.1565e-10,9.6183e-10
0.054773,0.56654,0.56654,0.56679,5.5182e-10,1.1004,0.03322,1.162e-10,9.8743e-10
0.055578,0.56654,0.56654,0.56679,5.6507e-10,1.0994,0.034194,1.1661e-10,1.0135e-09
0.056384,0.56654,0.56654,0.56679,5.7852e-10,1.0984,0.035182,1.1689e-10,1.0401e-09
0.057189,0.56654,0.56654,0.5668,5.9215e-10,1.0974,0.036184,1.1705e-10,1.0672e-09
0.057995,0.56654,0.56654,0.5668,6.0596e-10,1.0964,0.037199,1.1708e-10,1.0948e-09
0.0588,0.56654,0.56654,0.5668,6.1996e-10,1.0954,0.038227,1.17e-10,1.1229e-09
0.059606,0.56654,0.56654,0.56681,6.3414e-10,1.0943,0.039269,1.1681e-10,1.1515e-09
0.060411,0.56654,0.56654,0.56681,6.485e-10,1.0933,0.040325,1.1653e-10,1.1805e-09
0.061216,0.56654,0.56654,0.56681,6.6304e-10,1.0922,0.041394,1.1616e-10,1.2099e-09
0.062022,0.56654,0.56654,0.56682,6.7777e-10,1.0912,0.042477,1.1571e-10,1.2398e-09
0.062827,0.56654,0.56654,0.56682,6.9267e-10,1.0901,0.043573,1.152e-10,1.2701e-09
0.063633,0.56654,0.56654,0.56682,7.0775e-10,1.089,0.044682,1.1464e-10,1.3009e-09
0.064438,0.56654,0.56654,0.56683,7.2302e-10,1.0878,0.045805,1.1404e-10,1.332e-09
0.065244,0.56654,0.56654,0.56683,7.3846e-10,1.0867,0.046941,1.1342e-10,1.3635e-09
0.066049,0.56654,0.56654,0.56683,7.5408e-10,1.0856,0.048091,1.128e-10,1.3954e-09
0.066855,0.56654,0.56654,0.56684,7.6988e-10,1.0844,0.049253,1.1219e-10,1.4276e-09
0.06766,0.56654,0.56654,0.56684,7.8585e-10,1.0833,0.050429,1.116e-10,1.4601e-09
0.068466,0.56654,0.56654,0.56684,8.02e-10,1.0821,0.051618,1.1104e-10,1.493e-09
0.069271,0.56654,0.56654,0.56685,8.1833e-10,1.0809,0.052821,1.1054e-10,1.5261e-09
0.070077,0.56654,0.56654,0.56685,8.3483e-10,1.0797,0.054036,1.101e-10,1.5596e-09
0.070882,0.56654,0.56654,0.56685,8.5152e-10,1.0784,0.055265,1.0975e-10,1.5933e-09
0.071688,0.56654,0.56654,0.56686,8.6837e-10,1.0772,0.056507,1.0948e-10,1.6273e-09
0.072493,0.56654,0.56654,0.56686,8.8541e-10,1.076,0.057761,1.0931e-10,1.6615e-09
0.073299,0.56654,0.56654,0.56686,9.0262e-10,1.0747,0.059029,1.0925e-10,1.696e-09
0.074104,0.56654,0.56654,0.56687,9.2e-10,1.0734,0.06031,1.0931e-10,1.7307e-09
0.07491,0.56654,0.56654,0.56687,9.3756e-10,1.0721,0.061604,1.095e-10,1.7656e-09
0.075715,0.56654,0.56654,0.56687,9.553e-10,1.0708,0.06291,1.0982e-10,1.8008e-09
0.076521,0.56654,0.56654,0.56688,9.7321e-10,1.0695,0.06423,1.1027e-10,1.8361e-09
0.077326,0.56654,0.56654,0.56688,9.9129e-10,1.0682,0.065563,1.1086e-10,1.8717e-09
0.078132,0.56654,0.56654,0.56688,1.0096e-09,1.0669,0.066908,1.1159e-10,1.9075e-09
0.078937,0.56654,0.56654,0.56689,1.028e-09,1.0655,0.068266,1.1245e-10,1.9435e-09
0.079743,0.56654,0.56654,0.56689,1.0466e-09,1.0641,0.069637,1.1345e-10,1.9798e-09
0.080548,0.56654,0.56654,0.56689,1.0654e-09,1.0628,0.071021,1.1457e-10,2.0162e-09
0.081353,0.56654,0.56654,0.56689,1.0844e-09,1.0614,0.072417,1.1582e-10,2.0529e-09
0.082159,0.56654,0.56654,0.5669,1.1035e-09,1.06,0.073826,1.1719e-10,2.0898e-09
0.082964,0.56654,0.56654,0.5669,1.1228e-09,1.0586,0.075247,1.1866e-10,2.1269e-09
0.08377,0.56654,0.56654,0.5669,1.1423e-09,1.0571,0.076682,1.2023e-10,2.1643e-09
0.084575,0.56654,0.56654,0.56691,1.1619e-09,1.0557,0.078128,1.2188e-10,2.202e-09
0.085381,0.56654,0.56654,0.56691,1.1818e-09,1.0542,0.079587,1.2361e-10,2.2399e-09
0.086186,0.56654,0.56654,0.56691,1.2018e-09,1.0528,0.081059,1.2539e-10,2.2782e-09
0.086992,0.56654,0.56654,0.56692,1.222e-09,1.0513,0.082543,1.2722e-10,2.3167e-09
0.087797,0.56654,0.56654,0.56692,1.2423e-09,1.0498,0.08404,1.2907e-10,2.3555e-09
0.088603,0.56654,0.56654,0.56692,1.2628e-09,1.0483,0.085549,1.3094e-10,2.3947e-09
0.089408,0.56654,0.56654,0.56693,1.2835e-09,1.0468,0.08707,1.3279e-10,2.4343e-09
0.090214,0.56654,0.56654,0.56693,1.3044e-09,1.0453,0.088603,1.3463e-10,2.4742e-09
0.091019,0.56654,0.56654,0.56693,1.3254e-09,1.0437,0.090149,1.3642e-10,2.5145e-09
0.091825,0.56654,0.56654,0.56694,1.3466e-09,1.0422,0.091707,1.3816e-10,2.5551e-09
0.09263,0.56654,0.56654,0.56694,1.368e-09,1.0406,0.093277,1.3982e-10,2.5962e-09
0.093436,0.56654,0.56654,0.56694,1.3896e-09,1.039,0.094859,1.4139e-10,2.6377e-09
0.094241,0.56654,0.56654,0.56694,1.4113e-09,1.0374,0.096454,1.4285e-10,2.6797e-09
0.095047,0.56654,0.56654,0.56695,1.4332e-09,1.0358,0.09806,1.442e-10,2.7221e-09
0.095852,0.56654,0.56654,0.56695,1.4552e-09,1.0342,0.099678,1.454e-10,2.765e-09
0.096658,0.56654,0.56654,0.56695,1.4774e-09,1.0326,0.10131,1.4646e-10,2.8084e-09
0.097463,0.56654,0.56654,0.56696,1.4998e-09,1.031,0.10295,1.4736e-10,2.8523e-09
0.098269,0.56654,0.56654,0.56696,1.5223e-09,1.0293,0.1046,1.4808e-10,2.8966e-09
0.099074,0.56654,0.56654,0.56696,1.545e-09,1.0277,0.10627,1.4863e-10,2.9415e-09
0.09988,0.56654,0.56654,0.56697,1.5679e-09,1.026,0.10795,1.4898e-10,2.9868e-09
0.10069,0.56654,0.56654,0.56697,1.5909e-09,1.0243,0.10964,1.4915e-10,3.0327e-09
0.10149,0.56654,0.56654,0.56697,1.6141e-09,1.0226,0.11134,1.4911e-10,3.0791e-09
0.1023,0.56654,0.56654,0.56697,1.6375e-09,1.0209,0.11305,1.4888e-10,3.1261e-09
0.1031,0.56654,0.56654,0.56698,1.661e-09,1.0192,0.11478,1.4844e-10,3.1735e-09
0.10391,0.56654,0.56654,0.56698,1.6846e-09,1.0174,0.11651,1.4781e-10,3.2214e-09
0.10471,0.56654,0.56654,0.56698,1.7084e-09,1.0157,0.11826,1.4698e-10,3.2699e-09
0.10552,0.56654,0.56654,0.56699,1.7324e-09,1.014,0.12002,1.4596e-10,3.3188e-09
0.10632,0.56654,0.56654,0.56699,1.7565e-09,1.0122,0.12179,1.4475e-10,3.3683e-09
0.10713,0.56654,0.56654,0.56699,1.7808e-09,1.0104,0.12357,1.4338e-10,3.4182e-09
0.10793,0.56654,0.56654,0.56699,1.8052e-09,1.0086,0.12536,1.4183e-10,3.4686e-09
0.10874,0.56654,0.56654,0.567,1.8298e-09,1.0068,0.12717,1.4014e-10,3.5194e-09
0.10955,0.56654,0.56654,0.567,1.8545e-09,1.005,0.12898,1.383e-10,3.5707e-09
0.11035,0.56654,0.56654,0.567,1.8794e-09,1.0032,0.13081,1.3635e-10,3.6224e-09
0.11116,0.56654,0.56654,0.56701,1.9044e-09,1.0014,0.13265,1.3428e-10,3.6745e-09
0.11196,0.56654,0.56654,0.56701,1.9295e-09,0.99952,0.1345,1.3212e-10,3.727e-09
0.11277,0.56654,0.56654,0.56701,1.9548e-09,0.99766,0.13636,1.2989e-10,3.7798e-09
0.11357,0.56654,0.56654,0.56701,1.9803e-09,0.9958,0.13823,1.276e-10,3.833e-09
0.11438,0.56654,0.56654,0.56702,2.0059e-09,0.99392,0.14011,1.2528e-10,3.8865e-09
0.11518,0.56654,0.56654,0.56702,2.0316e-09,0.99203,0.14201,1.2295e-10,3.9403e-09
0.11599,0.56654,0.56654,0.56702,2.0575e-09,0.99013,0.14391,1.2062e-10,3.9944e-09
0.11679,0.56654,0.56654,0.56702,2.0835e-09,0.98822,0.14582,1.1831e-10,4.0487e-09
0.1176,0.56654,0.56654,0.56703,2.1097e-09,0.9863,0.14775,1.1606e-10,4.1033e-09
0.11841,0.56654,0.56654,0.56703,2.136e-09,0.98437,0.14969,1.1386e-10,4.1581e-09
0.11921,0.56654,0.56654,0.56703,2.1624e-09,0.98243,0.15163,1.1175e-10,4.2131e-09
0.12002,0.56654,0.56654,0.56704,2.189e-09,0.98048,0.15359,1.0975e-10,4.2683e-09
0.12082,0.56654,0.56654,0.56704,2.2157e-09,0.97852,0.15556,1.0786e-10,4.3236e-09
0.12163,0.56654,0.56654,0.56704,2.2426e-09,0.97654,0.15754,1.0611e-10,4.379e-09
0.12243,0.56654,0.56654,0.56704,2.2696e-09,0.97456,0.15953,1.0451e-10,4.4346e-09
0.12324,0.56654,0.56654,0.56705,2.2967e-09,0.97256,0.16153,1.0307e-10,4.4903e-09
0.12404,0.56654,0.56654,0.56705,2.324e-09,0.97056,0.16354,1.0182e-10,4.5461e-09
0.12485,0.56654,0.56654,0.56705,2.3514e-09,0.96854,0.16556,1.0075e-10,4.602e-09
0.12565,0.56654,0.56654,0.56705,2.3789e-09,0.96652,0.16759,9.9881e-11,4.658e-09
0.12646,0.56654,0.56654,0.56706,2.4066e-09,0.96448,0.16963,9.9215e-11,4.714e-09
0.12727,0.56654,0.56654,0.56706,2.4344e-09,0.96244,0.17168,9.876e-11,4.7701e-09
0.12807,0.56654,0.56654,0.56706,2.4624e-09,0.96038,0.17374,9.8518e-11,4.8262e-09
0.12888,0.56654,0.56654,0.56706,2.4905e-09,0.95831,0.17581,9.849e-11,4.8824e-09
0.12968,0.56654,0.56654,0.56707,2.5187e-09,0.95624,0.17789,9.8675e-11,4.9387e-09
0.13049,0.56654,0.56654,0.56707,2.547e-09,0.95415,0.17999,9.9072e-11,4.995e-09
0.13129,0.56654,0.56654,0.56707,2.5755e-09,0.95205,0.18209,9.9675e-11,5.0514e-09
0.1321,0.56654,0.56654,0.56707,2.6042e-09,0.94995,0.1842,1.0048e-10,5.1079e-09
0.1329,0.56654,0.56654,0.56708,2.6329e-09,0.94783,0.18632,1.0147e-10,5.1644e-09
0.13371,0.56654,0.56654,0.56708,2.6618e-09,0.94571,0.18845,1.0265e-10,5.221e-09
0.13452,0.56654,0.56654,0.56708,2.6909e-09,0.94357,0.19059,1.0399e-10,5.2778e-09
0.13532,0.56654,0.56654,0.56708,2.72e-09,0.94143,0.19274,1.0548e-10,5.3346e-09
0.13613,0.56654,0.56654,0.56709,2.7493e-09,0.93927,0.1949,1.0712e-10,5.3916e-09
0.13693,0.56654,0.56654,0.56709,2.7788e-09,0.93711,0.19707,1.0888e-10,5.4487e-09
0.13774,0.56654,0.56654,0.56709,2.8083e-09,0.93493,0.19925,1.1074e-10,5.5059e-09
0.13854,0.56654,0.56654,0.56709,2.838e-09,0.93275,0.20143,1.1269e-10,5.5634e-09
0.13935,0.56654,0.56654,0.56709,2.8679e-09,0.93056,0.20363,1.1471e-10,5.621e-09
0.14015,0.56654,0.56654,0.5671,2.8978e-09,0.92836,0.20584,1.1677e-10,5.6789e-09
0.14096,0.56654,0.56654,0.5671,2.9279e-09,0.92615,0.20805,1.1886e-10,5.737e-09
0.14176,0.56654,0.56654,0.5671,2.9581e-09,0.92393,0.21028,1.2095e-10,5.7953e-09
0.14257,0.56654,0.56654,0.5671,2.9885e-09,0.9217,0.21251,1.2303e-10,5.854e-09
0.14338,0.56654,0.56654,0.56711,3.019e-09,0.91946,0.21475,1.2506e-10,5.9129e-09
0.14418,0.56654,0.56654,0.56711,3.0496e-09,0.91721,0.21701,1.2704e-10,5.9721e-09
0.14499,0.56654,0.56654,0.56711,3.0803e-09,0.91495,0.21927,1.2894e-10,6.0317e-09
0.14579,0.56654,0.56654,0.56711,3.1112e-09,0.91269,0.22154,1.3074e-10,6.0916e-09
0.1466,0.56654,0.56654,0.56712,3.1421e-09,0.91041,0.22382,1.3242e-10,6.1519e-09
0.1474,0.56654,0.56654,0.56712,3.1732e-09,0.90813,0.2261,1.3396e-10,6.2125e-09
0.14821,0.56654,0.56654,0.56712,3.2045e-09,0.90584,0.2284,1.3536e-10,6.2736e-09
0.14901,0.56654,0.56654,0.56712,3.2358e-09,0.90354,0.2307,1.3658e-10,6.335e-09
0.14982,0.56654,0.56654,0.56712,3.2673e-09,0.90123,0.23302,1.3763e-10,6.3969e-09
0.15062,0.56654,0.56654,0.56713,3.2989e-09,0.89891,0.23534,1.3848e-10,6.4592e-09
0.15143,0.56654,0.56654,0.56713,3.3306e-09,0.89659,0.23767,1.3913e-10,6.522e-09
0.15224,0.56654,0.56654,0.56713,3.3624e-09,0.89425,0.24001,1.3957e-10,6.5852e-09
0.15304,0.56654,0.56654,0.56713,3.3943e-09,0.89191,0.24236,1.3979e-10,6.6488e-09
0.15385,0.56654,0.56654,0.56713,3.4263e-09,0.88956,0.24471,1.3979e-10,6.7129e-09
0.15465,0.56654,0.56654,0.56714,3.4585e-09,0.8872,0.24708,1.3956e-10,6.7774e-09
0.15546,0.56654,0.56654,0.56714,3.4908e-09,0.88483,0.24945,1.3912e-10,6.8424e-09
0.15626,0.56654,0.56654,0.56714,3.5231e-09,0.88245,0.25183,1.3845e-10,6.9078e-09
0.15707,0.56654,0.56654,0.56714,3.5556e-09,0.88007,0.25422,1.3756e-10,6.9737e-09
0.15787,0.56654,0.56654,0.56714,3.5882e-09,0.87768,0.25661,1.3645e-10,7.0399e-09
0.15868,0.56654,0.56654,0.56715,3.6209e-09,0.87528,0.25902,1.3515e-10,7.1066e-09
0.15949,0.56654,0.56654,0.56715,3.6537e-09,0.87287,0.26143,1.3365e-10,7.1737e-09
0.16029,0.56654,0.56654,0.56715,3.6866e-09,0.87045,0.26385,1.3196e-10,7.2412e-09
0.1611,0.56654,0.56654,0.56715,3.7196e-09,0.86803,0.26628,1.3011e-10,7.309e-09
0.1619,0.56654,0.56654,0.56715,3.7527e-09,0.8656,0.26871,1.281e-10,7.3772e-09
0.16271,0.56654,0.56654,0.56716,3.7859e-09,0.86316,0.27115,1.2595e-10,7.4458e-09
0.16351,0.56654,0.56654,0.56716,3.8192e-09,0.86071,0.2736,1.2368e-10,7.5146e-09
0.16432,0.56654,0.56654,0.56716,3.8526e-09,0.85826,0.27606,1.2131e-10,7.5838e-09
0.16512,0.56654,0.56654,0.56716,3.886e-09,0.8558,0.27853,1.1886e-10,7.6532e-09
0.16593,0.56654,0.56654,0.56716,3.9196e-09,0.85333,0.281,1.1634e-10,7.7229e-09
0.16673,0.56654,0.56654,0.56717,3.9533e-09,0.85085,0.28348,1.1378e-10,7.7928e-09
0.16754,0.56654,0.56654,0.56717,3.9871e-09,0.84837,0.28597,1.1121e-10,7.8629e-09
0.16835,0.56654,0.56654,0.56717,4.0209e-09,0.84588,0.28846,1.0863e-10,7.9332e-09
0.16915,0.56654,0.56654,0.56717,4.0549e-09,0.84338,0.29096,1.0607e-10,8.0037e-09
0.16996,0.56654,0.56654,0.56717,4.0889e-09,0.84087,0.29347,1.0356e-10,8.0742e-09
0.17076,0.56654,0.56654,0.56717,4.123e-09,0.83836,0.29599,1.0112e-10,8.1449e-09
0.17157,0.56654,0.56654,0.56718,4.1572e-09,0.83584,0.29851,9.8755e-11,8.2157e-09
0.17237,0.56654,0.56654,0.56718,4.1916e-09,0.83331,0.30104,9.6498e-11,8.2866e-09
0.17318,0.56654,0.56654,0.56718,4.2259e-09,0.83078,0.30358,9.4362e-11,8.3575e-09
0.17398,0.56654,0.56654,0.56718,4.2604e-09,0.82824,0.30612,9.2365e-11,8.4285e-09
0.17479,0.56654,0.56654,0.56718,4.295e-09,0.8257,0.30867,9.0524e-11,8.4994e-09
0.17559,0.56654,0.56654,0.56718,4.3296e-09,0.82314,0.31123,8.8852e-11,8.5704e-09
0.1764,0.56654,0.56654,0.56719,4.3644e-09,0.82058,0.31379,8.7362e-11,8.6414e-09
0.17721,0.56654,0.56654,0.56719,4.3992e-09,0.81802,0.31636,8.6064e-11,8.7123e-09
0.17801,0.56654,0.56654,0.56719,4.4341e-09,0.81544,0.31893,8.4969e-11,8.7832e-09
0.17882,0.56654,0.56654,0.56719,4.4691e-09,0.81287,0.32152,8.4084e-11,8.8541e-09
0.17962,0.56654,0.56654,0.56719,4.5042e-09,0.81028,0.32411,8.3413e-11,8.9249e-09
0.18043,0.56654,0.56654,0.56719,4.5393e-09,0.80769,0.3267,8.296e-11,8.9957e-09
0.18123,0.56654,0.56654,0.5672,4.5746e-09,0.80509,0.3293,8.2726e-11,9.0664e-09
0.18204,0.56654,0.56654,0.5672,4.6099e-09,0.80249,0.33191,8.271e-11,9.137e-09
0.18284,0.56654,0.56654,0.5672,4.6453e-09,0.79988,0.33452,8.291e-11,9.2076e-09
0.18365,0.56654,0.56654,0.5672,4.6808e-09,0.79726,0.33714,8.332e-11,9.2782e-09
0.18445,0.56654,0.56654,0.5672,4.7163e-09,0.79464,0.33976,8.3934e-11,9.3487e-09
0.18526,0.56654,0.56654,0.5672,4.752e-09,0.79201,0.34239,8.4743e-11,9.4192e-09
0.18607,0.56654,0.56654,0.5672,4.7877e-09,0.78938,0.34503,8.5737e-11,9.4897e-09
0.18687,0.56654,0.56654,0.56721,4.8235e-09,0.78674,0.34767,8.6903e-11,9.5601e-09
0.18768,0.56654,0.56654,0.56721,4.8594e-09,0.7841,0.35032,8.8229e-11,9.6306e-09
0.18848,0.56654,0.56654,0.56721,4.8954e-09,0.78144,0.35297,8.9697e-11,9.701e-09
0.18929,0.56654,0.56654,0.56721,4.9314e-09,0.77879,0.35563,9.1293e-11,9.7715e-09
0.19009,0.56654,0.56654,0.56721,4.9675e-09,0.77613,0.35829,9.2999e-11,9.842e-09
0.1909,0.56654,0.56654,0.56721,5.0037e-09,0.77346,0.36096,9.4795e-11,9.9126e-09
0.1917,0.56654,0.56654,0.56721,5.04e-09,0.77079,0.36364,9.6664e-11,9.9833e-09
0.19251,0.56654,0.56654,0.56722,5.0763e-09,0.76811,0.36632,9.8585e-11,1.0054e-08
0.19332,0.56654,0.56654,0.56722,5.1128e-09,0.76543,0.369,1.0054e-10,1.0125e-08
0.19412,0.56654,0.56654,0.56722,5.1492e-09,0.76274,0.37169,1.025e-10,1.0196e-08
0.19493,0.56654,0.56654,0.56722,5.1858e-09,0.76005,0.37439,1.0446e-10,1.0267e-08
0.19573,0.56654,0.56654,0.56722,5.2225e-09,0.75735,0.37709,1.0638e-10,1.0339e-08
0.19654,0.56654,0.56654,0.56722,5.2592e-09,0.75465,0.37979,1.0826e-10,1.041e-08
0.19734,0.56654,0.56654,0.56722,5.2959e-09,0.75194,0.3825,1.1007e-10,1.0482e-08
0.19815,0.56654,0.56654,0.56722,5.3328e-09,0.74923,0.38522,1.118e-10,1.0554e-08
0.19895,0.56654,0.56654,0.56722,5.3697e-09,0.74652,0.38793,1.1342e-10,1.0626e-08
0.19976,0.56654,0.56654,0.56723,5.4067e-09,0.74379,0.39066,1.1492e-10,1.0698e-08
0.20056,0.56654,0.56654,0.56723,5.4437e-09,0.74107,0.39339,1.1629e-10,1.0771e-08
0.20137,0.56654,0.56654,0.56723,5.4808e-09,0.73834,0.39612,1.175e-10,1.0844e-08
0.20218,0.56654,0.56654,0.56723,5.518e-09,0.7356,0.39885,1.1856e-10,1.0917e-08
0.20298,0.56654,0.56654,0.56723,5.5552e-09,0.73287,0.4016,1.1945e-10,1.0991e-08
0.20379,0.56654,0.56654,0.56723,5.5925e-09,0.73012,0.40434,1.2016e-10,1.1065e-08
0.20459,0.56654,0.56654,0.56723,5.6298e-09,0.72738,0.40709,1.2068e-10,1.1139e-08
0.2054,0.56654,0.56654,0.56723,5.6672e-09,0.72462,0.40984,1.2101e-10,1.1213e-08
0.2062,0.56654,0.56654,0.56723,5.7047e-09,0.72187,0.4126,1.2115e-10,1.1288e-08
0.20701,0.56654,0.56654,0.56724,5.7422e-09,0.71911,0.41536,1.2109e-10,1.1363e-08
0.20781,0.56654,0.56654,0.56724,5.7797e-09,0.71635,0.41813,1.2084e-10,1.1439e-08
0.20862,0.56654,0.56654,0.56724,5.8173e-09,0.71358,0.4209,1.204e-10,1.1514e-08
0.20942,0.56654,0.56654,0.56724,5.855e-09,0.71081,0.42367,1.1977e-10,1.159e-08
0.21023,0.56654,0.56654,0.56724,5.8927e-09,0.70803,0.42645,1.1896e-10,1.1666e-08
0.21104,0.56654,0.56654,0.56724,5.9304e-09,0.70526,0.42923,1.1799e-10,1.1743e-08
0.21184,0.56654,0.56654,0.56724,5.9682e-09,0.70247,0.43201,1.1685e-10,1.182e-08
0.21265,0.56654,0.56654,0.56724,6.0061e-09,0.69969,0.4348,1.1557e-10,1.1897e-08
0.21345,0.56654,0.56654,0.56724,6.044e-09,0.6969,0.43759,1.1415e-10,1.1974e-08
0.21426,0.56654,0.56654,0.56724,6.0819e-09,0.69411,0.44038,1.1261e-10,1.2051e-08
0.21506,0.56654,0.56654,0.56724,6.1198e-09,0.69131,0.44318,1.1097e-10,1.2129e-08
0.21587,0.56654,0.56654,0.56725,6.1578e-09,0.68851,0.44598,1.0924e-10,1.2206e-08
0.21667,0.56654,0.56654,0.56725,6.1959e-09,0.68571,0.44878,1.0745e-10,1.2284e-08
0.21748,0.56654,0.56654,0.56725,6.2339e-09,0.68291,0.45159,1.056e-10,1.2362e-08
0.21829,0.56654,0.56654,0.56725,6.272e-09,0.6801,0.45439,1.0372e-10,1.244e-08
0.21909,0.56654,0.56654,0.56725,6.3102e-09,0.67729,0.45721,1.0183e-10,1.2519e-08
0.2199,0.56654,0.56654,0.56725,6.3484e-09,0.67448,0.46002,9.995e-11,1.2597e-08
0.2207,0.56654,0.56654,0.56725,6.3866e-09,0.67166,0.46284,9.8096e-11,1.2675e-08
0.22151,0.56654,0.56654,0.56725,6.4248e-09,0.66884,0.46566,9.6287e-11,1.2753e-08
0.22231,0.56654,0.56654,0.56725,6.4631e-09,0.66602,0.46848,9.4544e-11,1.2832e-08
0.22312,0.56654,0.56654,0.56725,6.5014e-09,0.6632,0.47131,9.2884e-11,1.291e-08
0.22392,0.56654,0.56654,0.56725,6.5397e-09,0.66037,0.47413,9.1323e-11,1.2988e-08
0.22473,0.56654,0.56654,0.56725,6.578e-09,0.65754,0.47696,8.988e-11,1.3066e-08
0.22553,0.56654,0.56654,0.56725,6.6164e-09,0.65471,0.4798,8.8567e-11,1.3144e-08
0.22634,0.56654,0.56654,0.56725,6.6548e-09,0.65188,0.48263,8.74e-11,1.3222e-08
0.22715,0.56654,0.56654,0.56725,6.6933e-09,0.64904,0.48547,8.639e-11,1.33e-08
0.22795,0.56654,0.56654,0.56725,6.7317e-09,0.6462,0.48831,8.5548e-11,1.3378e-08
0.22876,0.56654,0.56654,0.56726,6.7702e-09,0.64336,0.49115,8.4882e-11,1.3456e-08
0.22956,0.56654,0.56654,0.56726,6.8087e-09,0.64052,0.49399,8.4401e-11,1.3533e-08
0.23037,0.56654,0.56654,0.56726,6.8473e-09,0.63768,0.49684,8.411e-11,1.361e-08
0.23117,0.56654,0.56654,0.56726,6.8858e-09,0.63483,0.49968,8.4011e-11,1.3688e-08
0.23198,0.56654,0.56654,0.56726,6.9244e-09,0.63198,0.50253,8.4107e-11,1.3765e-08
0.23278,0.56654,0.56654,0.56726,6.963e-09,0.62914,0.50538,8.4396e-11,1.3842e-08
0.23359,0.56654,0.56654,0.56726,7.0017e-09,0.62629,0.50823,8.4877e-11,1.3918e-08
0.23439,0.56654,0.56654,0.56726,7.0403e-09,0.62343,0.51108,8.5545e-11,1.3995e-08
0.2352,0.56654,0.56654,0.56726,7.079e-09,0.62058,0.51394,8.6393e-11,1.4072e-08
0.23601,0.56654,0.56654,0.56726,7.1177e-09,0.61772,0.51679,8.7414e-11,1.4148e-08
0.23681,0.56654,0.56654,0.56726,7.1564e-09,0.61487,0.51965,8.8598e-11,1.4224e-08
0.23762,0.56654,0.56654,0.56726,7.1952e-09,0.61201,0.52251,8.9933e-11,1.43e-08
0.23842,0.56654,0.56654,0.56726,7.2339e-09,0.60915,0.52537,9.1406e-11,1.4376e-08
0.23923,0.56654,0.56654,0.56726,7.2727e-09,0.60629,0.52823,9.3002e-11,1.4452e-08
0.24003,0.56654,0.56654,0.56726,7.3115e-09,0.60343,0.53109,9.4705e-11,1.4528e-08
0.24084,0.56654,0.56654,0.56726,7.3503e-09,0.60057,0.53395,9.65e-11,1.4604e-08
0.24164,0.56654,0.56654,0.56726,7.3891e-09,0.59771,0.53681,9.8366e-11,1.468e-08
0.24245,0.56654,0.56654,0.56726,7.428e-09,0.59484,0.53968,1.0029e-10,1.4756e-08
0.24325,0.56654,0.56654,0.56726,7.4668e-09,0.59198,0.54254,1.0224e-10,1.4831e-08
0.24406,0.56654,0.56654,0.56726,7.5057e-09,0.58912,0.54541,1.0421e-10,1.4907e-08
0.24487,0.56654,0.56654,0.56726,7.5446e-09,0.58625,0.54827,1.0618e-10,1.4983e-08
0.24567,0.56654,0.56654,0.56726,7.5835e-09,0.58338,0.55114,1.0811e-10,1.5059e-08
0.24648,0.56654,0.56654,0.56726,7.6224e-09,0.58052,0.554,1.1001e-10,1.5135e-08
0.24728,0.56654,0.56654,0.56726,7.6613e-09,0.57765,0.55687,1.1183e-10,1.5211e-08
0.24809,0.56654,0.56654,0.56726,7.7002e-09,0.57479,0.55974,1.1358e-10,1.5287e-08
0.24889,0.56654,0.56654,0.56726,7.7392e-09,0.57192,0.56261,1.1522e-10,1.5363e-08
0.2497,0.56654,0.56654,0.56726,7.7781e-09,0.56905,0.56547,1.1674e-10,1.544e-08
0.2505,0.56654,0.56654,0.56726,7.8171e-09,0.56618,0.56834,1.1813e-10,1.5516e-08
0.25131,0.56654,0.56654,0.56726,7.856e-09,0.56332,0.57121,1.1936e-10,1.5593e-08
0.25212,0.56654,0.56654,0.56726,7.895e-09,0.56045,0.57407,1.2044e-10,1.567e-08
0.25292,0.56654,0.56654,0.56726,7.9339e-09,0.55758,0.57694,1.2133e-10,1.5747e-08
0.25373,0.56654,0.56654,0.56726,7.9729e-09,0.55472,0.57981,1.2204e-10,1.5824e-08
0.25453,0.56654,0.56654,0.56726,8.0118e-09,0.55185,0.58267,1.2255e-10,1.5901e-08
0.25534,0.56654,0.56654,0.56726,8.0508e-09,0.54898,0.58554,1.2286e-10,1.5979e-08
0.25614,0.56654,0.56654,0.56726,8.0897e-09,0.54612,0.58841,1.2296e-10,1.6056e-08
0.25695,0.56654,0.56654,0.56726,8.1287e-09,0.54325,0.59127,1.2285e-10,1.6134e-08
0.25775,0.56654,0.56654,0.56726,8.1676e-09,0.54039,0.59413,1.2254e-10,1.6213e-08
0.25856,0.56654,0.56654,0.56726,8.2065e-09,0.53752,0.597,1.2201e-10,1.6291e-08
0.25936,0.56654,0.56654,0.56726,8.2454e-09,0.53466,0.59986,1.2127e-10,1.637e-08
0.26017,0.56654,0.56654,0.56726,8.2843e-09,0.5318,0.60272,1.2034e-10,1.6448e-08
0.26098,0.56654,0.56654,0.56726,8.3232e-09,0.52894,0.60558,1.1921e-10,1.6527e-08
0.26178,0.56654,0.56654,0.56726,8.3621e-09,0.52608,0.60844,1.1789e-10,1.6606e-08
0.26259,0.56654,0.56654,0.56726,8.4009e-09,0.52322,0.6113,1.164e-10,1.6685e-08
0.26339,0.56654,0.56654,0.56726,8.4397e-09,0.52036,0.61416,1.1475e-10,1.6765e-08
0.2642,0.56654,0.56654,0.56726,8.4786e-09,0.5175,0.61702,1.1296e-10,1.6844e-08
0.265,0.56654,0.56654,0.56726,8.5173e-09,0.51465,0.61987,1.1103e-10,1.6924e-08
0.26581,0.56654,0.56654,0.56726,8.5561e-09,0.51179,0.62273,1.0898e-10,1.7003e-08
0.26661,0.56654,0.56654,0.56726,8.5949e-09,0.50894,0.62558,1.0684e-10,1.7083e-08
0.26742,0.56654,0.56654,0.56726,8.6336e-09,0.50609,0.62843,1.0462e-10,1.7163e-08
0.26822,0.56654,0.56654,0.56726,8.6723e-09,0.50324,0.63128,1.0234e-10,1.7242e-08
0.26903,0.56654,0.56654,0.56726,8.7109e-09,0.50039,0.63413,1.0003e-10,1.7322e-08
0.26984,0.56654,0.56654,0.56726,8.7496e-09,0.49754,0.63697,9.7698e-11,1.7401e-08
0.27064,0.56654,0.56654,0.56726,8.7882e-09,0.4947,0.63982,9.5371e-11,1.7481e-08
0.27145,0.56654,0.56654,0.56726,8.8267e-09,0.49185,0.64266,9.307e-11,1.756e-08
0.27225,0.56654,0.56654,0.56725,8.8653e-09,0.48901,0.6455,9.0815e-11,1.764e-08
0.27306,0.56654,0.56654,0.56725,8.9038e-09,0.48617,0.64834,8.8628e-11,1.7719e-08
0.27386,0.56654,0.56654,0.56725,8.9423e-09,0.48333,0.65117,8.6527e-11,1.7798e-08
0.27467,0.56654,0.56654,0.56725,8.9807e-09,0.4805,0.65401,8.4533e-11,1.7877e-08
0.27547,0.56654,0.56654,0.56725,9.0191e-09,0.47767,0.65684,8.2663e-11,1.7956e-08
0.27628,0.56654,0.56654,0.56725,9.0575e-09,0.47484,0.65967,8.0934e-11,1.8034e-08
0.27709,0.56654,0.56654,0.56725,9.0959e-09,0.47201,0.6625,7.9362e-11,1.8112e-08
0.27789,0.56654,0.56654,0.56725,9.1342e-09,0.46918,0.66532,7.7962e-11,1.819e-08
0.2787,0.56654,0.56654,0.56725,9.1724e-09,0.46636,0.66814,7.6746e-11,1.8268e-08
0.2795,0.56654,0.56654,0.56725,9.2107e-09,0.46354,0.67096,7.5724e-11,1.8346e-08
0.28031,0.56654,0.56654,0.56725,9.2489e-09,0.46072,0.67378,7.4907e-11,1.8423e-08
0.28111,0.56654,0.56654,0.56725,9.287e-09,0.4579,0.67659,7.4301e-11,1.85e-08
0.28192,0.56654,0.56654,0.56725,9.3251e-09,0.45509,0.6794,7.3912e-11,1.8576e-08
0.28272,0.56654,0.56654,0.56725,9.3632e-09,0.45228,0.68221,7.3742e-11,1.8653e-08
0.28353,0.56654,0.56654,0.56725,9.4012e-09,0.44947,0.68502,7.3793e-11,1.8729e-08
0.28433,0.56654,0.56654,0.56725,9.4392e-09,0.44667,0.68782,7.4063e-11,1.8804e-08
0.28514,0.56654,0.56654,0.56724,9.4772e-09,0.44387,0.69062,7.455e-11,1.888e-08
0.28595,0.56654,0.56654,0.56724,9.5151e-09,0.44107,0.69342,7.5248e-11,1.8955e-08
0.28675,0.56654,0.56654,0.56724,9.553e-09,0.43828,0.69621,7.615e-11,1.903e-08
0.28756,0.56654,0.56654,0.56724,9.5908e-09,0.43549,0.699,7.7246e-11,1.9104e-08
0.28836,0.56654,0.56654,0.56724,9.6286e-09,0.4327,0.70178,7.8526e-11,1.9179e-08
0.28917,0.56654,0.56654,0.56724,9.6663e-09,0.42991,0.70457,7.9977e-11,1.9253e-08
0.28997,0.56654,0.56654,0.56724,9.704e-09,0.42713,0.70735,8.1583e-11,1.9326e-08
0.29078,0.56654,0.56654,0.56724,9.7417e-09,0.42436,0.71012,8.333e-11,1.94e-08
0.29158,0.56654,0.56654,0.56724,9.7793e-09,0.42158,0.71289,8.5199e-11,1.9473e-08
0.29239,0.56654,0.56654,0.56724,9.8168e-09,0.41881,0.71566,8.7172e-11,1.9546e-08
0.29319,0.56654,0.56654,0.56724,9.8543e-09,0.41605,0.71842,8.923e-11,1.9619e-08
0.294,0.56654,0.56654,0.56723,9.8918e-09,0.41328,0.72119,9.1351e-11,1.9692e-08
0.29481,0.56654,0.56654,0.56723,9.9292e-09,0.41053,0.72394,9.3514e-11,1.9765e-08
0.29561,0.56654,0.56654,0.56723,9.9666e-09,0.40777,0.72669,9.5698e-11,1.9837e-08
0.29642,0.56654,0.56654,0.56723,1.0004e-08,0.40502,0.72944,9.788e-11,1.991e-08
0.29722,0.56654,0.56654,0.56723,1.0041e-08,0.40228,0.73219,1.0004e-10,1.9982e-08
0.29803,0.56654,0.56654,0.56723,1.0078e-08,0.39953,0.73493,1.0215e-10,2.0055e-08
0.29883,0.56654,0.56654,0.56723,1.0116e-08,0.3968,0.73766,1.042e-10,2.0127e-08
0.29964,0.56654,0.56654,0.56723,1.0153e-08,0.39406,0.74039,1.0616e-10,2.0199e-08
0.30044,0.56654,0.56654,0.56723,1.019e-08,0.39133,0.74312,1.0801e-10,2.0271e-08
0.30125,0.56654,0.56654,0.56723,1.0227e-08,0.38861,0.74584,1.0974e-10,2.0344e-08
0.30206,0.56654,0.56654,0.56722,1.0264e-08,0.38589,0.74856,1.1132e-10,2.0416e-08
0.30286,0.56654,0.56654,0.56722,1.03e-08,0.38317,0.75127,1.1273e-10,2.0488e-08
0.30367,0.56654,0.56654,0.56722,1.0337e-08,0.38046,0.75398,1.1397e-10,2.0561e-08
0.30447,0.56654,0.56654,0.56722,1.0374e-08,0.37776,0.75668,1.1502e-10,2.0633e-08
0.30528,0.56654,0.56654,0.56722,1.0411e-08,0.37506,0.75938,1.1587e-10,2.0706e-08
0.30608,0.56654,0.56654,0.56722,1.0447e-08,0.37236,0.76208,1.165e-10,2.0778e-08
0.30689,0.56654,0.56654,0.56722,1.0484e-08,0.36967,0.76476,1.1691e-10,2.0851e-08
0.30769,0.56654,0.56654,0.56722,1.052e-08,0.36698,0.76745,1.1709e-10,2.0924e-08
0.3085,0.56654,0.56654,0.56721,1.0557e-08,0.3643,0.77013,1.1705e-10,2.0997e-08
0.3093,0.56654,0.56654,0.56721,1.0593e-08,0.36163,0.7728,1.1676e-10,2.107e-08
0.31011,0.56654,0.56654,0.56721,1.0629e-08,0.35896,0.77547,1.1625e-10,2.1143e-08
0.31092,0.56654,0.56654,0.56721,1.0666e-08,0.35629,0.77813,1.155e-10,2.1216e-08
0.31172,0.56654,0.56654,0.56721,1.0702e-08,0.35363,0.78079,1.1453e-10,2.1289e-08
0.31253,0.56654,0.56654,0.56721,1.0738e-08,0.35098,0.78344,1.1333e-10,2.1362e-08
0.31333,0.56654,0.56654,0.56721,1.0774e-08,0.34833,0.78608,1.1193e-10,2.1436e-08
0.31414,0.56654,0.56654,0.5672,1.081e-08,0.34568,0.78873,1.1032e-10,2.1509e-08
0.31494,0.56654,0.56654,0.5672,1.0845e-08,0.34305,0.79136,1.0852e-10,2.1582e-08
0.31575,0.56654,0.56654,0.5672,1.0881e-08,0.34041,0.79399,1.0655e-10,2.1656e-08
0.31655,0.56654,0.56654,0.5672,1.0917e-08,0.33779,0.79661,1.0443e-10,2.1729e-08
0.31736,0.56654,0.56654,0.5672,1.0952e-08,0.33517,0.79923,1.0216e-10,2.1803e-08
0.31816,0.56654,0.56654,0.5672,1.0988e-08,0.33255,0.80184,9.9763e-11,2.1876e-08
0.31897,0.56654,0.56654,0.5672,1.1023e-08,0.32995,0.80445,9.7266e-11,2.1949e-08
0.31978,0.56654,0.56654,0.56719,1.1059e-08,0.32734,0.80705,9.4687e-11,2.2022e-08
0.32058,0.56654,0.56654,0.56719,1.1094e-08,0.32475,0.80964,9.2046e-11,2.2096e-08
0.32139,0.56654,0.56654,0.56719,1.1129e-08,0.32216,0.81222,8.9366e-11,2.2168e-08
0.32219,0.56654,0.56654,0.56719,1.1164e-08,0.31957,0.81481,8.6669e-11,2.2241e-08
0.323,0.56654,0.56654,0.56719,1.1199e-08,0.317,0.81738,8.3977e-11,2.2314e-08
0.3238,0.56654,0.56654,0.56719,1.1234e-08,0.31443,0.81995,8.1313e-11,2.2386e-08
0.32461,0.56654,0.56654,0.56718,1.1268e-08,0.31186,0.82251,7.8699e-11,2.2458e-08
0.32541,0.56654,0.56654,0.56718,1.1303e-08,0.3093,0.82506,7.6157e-11,2.253e-08
0.32622,0.56654,0.56654,0.56718,1.1338e-08,0.30675,0.82761,7.3707e-11,2.2602e-08
0.32702,0.56654,0.56654,0.56718,1.1372e-08,0.30421,0.83015,7.1371e-11,2.2673e-08
0.32783,0.56654,0.56654,0.56718,1.1406e-08,0.30167,0.83269,6.9166e-11,2.2744e-08
0.32864,0.56654,0.56654,0.56718,1.1441e-08,0.29914,0.83521,6.7112e-11,2.2814e-08
0.32944,0.56654,0.56654,0.56717,1.1475e-08,0.29661,0.83774,6.5225e-11,2.2885e-08
0.33025,0.56654,0.56654,0.56717,1.1509e-08,0.2941,0.84025,6.3519e-11,2.2954e-08
0.33105,0.56654,0.56654,0.56717,1.1543e-08,0.29159,0.84276,6.2009e-11,2.3024e-08
0.33186,0.56654,0.56654,0.56717,1.1577e-08,0.28908,0.84526,6.0707e-11,2.3093e-08
0.33266,0.56654,0.56654,0.56717,1.1611e-08,0.28659,0.84775,5.962e-11,2.3162e-08
0.33347,0.56654,0.56654,0.56717,1.1644e-08,0.2841,0.85023,5.8759e-11,2.323e-08
0.33427,0.56654,0.56654,0.56716,1.1678e-08,0.28162,0.85271,5.8128e-11,2.3298e-08
0.33508,0.56654,0.56654,0.56716,1.1711e-08,0.27914,0.85518,5.7732e-11,2.3365e-08
0.33589,0.56654,0.56654,0.56716,1.1745e-08,0.27667,0.85765,5.7572e-11,2.3432e-08
0.33669,0.56654,0.56654,0.56716,1.1778e-08,0.27421,0.8601,5.7647e-11,2.3498e-08
0.3375,0.56654,0.56654,0.56716,1.1811e-08,0.27176,0.86255,5.7956e-11,2.3565e-08
0.3383,0.56654,0.56654,0.56715,1.1844e-08,0.26932,0.86499,5.8493e-11,2.363e-08
0.33911,0.56654,0.56654,0.56715,1.1877e-08,0.26688,0.86743,5.9252e-11,2.3695e-08
0.33991,0.56654,0.56654,0.56715,1.191e-08,0.26445,0.86985,6.0224e-11,2.376e-08
0.34072,0.56654,0.56654,0.56715,1.1943e-08,0.26203,0.87227,6.1399e-11,2.3824e-08
0.34152,0.56654,0.56654,0.56715,1.1976e-08,0.25961,0.87468,6.2765e-11,2.3888e-08
0.34233,0.56654,0.56654,0.56715,1.2008e-08,0.25721,0.87708,6.4308e-11,2.3952e-08
0.34313,0.56654,0.56654,0.56714,1.2041e-08,0.25481,0.87948,6.6013e-11,2.4015e-08
0.34394,0.56654,0.56654,0.56714,1.2073e-08,0.25242,0.88186,6.7863e-11,2.4078e-08
0.34475,0.56654,0.56654,0.56714,1.2105e-08,0.25004,0.88424,6.9841e-11,2.4141e-08
0.34555,0.56654,0.56654,0.56714,1.2137e-08,0.24766,0.88661,7.1927e-11,2.4203e-08
0.34636,0.56654,0.56654,0.56713,1.2169e-08,0.2453,0.88897,7.4102e-11,2.4265e-08
0.34716,0.56654,0.56654,0.56713,1.2201e-08,0.24294,0.89133,7.6346e-11,2.4326e-08
0.34797,0.56654,0.56654,0.56713,1.2233e-08,0.24059,0.89367,7.8638e-11,2.4388e-08
0.34877,0.56654,0.56654,0.56713,1.2265e-08,0.23825,0.89601,8.0957e-11,2.4449e-08
0.34958,0.56654,0.56654,0.56713,1.2297e-08,0.23592,0.89834,8.3282e-11,2.451e-08
0.35038,0.56654,0.56654,0.56712,1.2328e-08,0.23359,0.90066,8.5591e-11,2.4571e-08
0.35119,0.56654,0.56654,0.56712,1.2359e-08,0.23128,0.90297,8.7866e-11,2.4631e-08
0.35199,0.56654,0.56654,0.56712,1.2391e-08,0.22897,0.90527,9.0084e-11,2.4691e-08
0.3528,0.56654,0.56654,0.56712,1.2422e-08,0.22667,0.90756,9.2227e-11,2.4752e-08
0.35361,0.56654,0.56654,0.56712,1.2453e-08,0.22438,0.90985,9.4277e-11,2.4812e-08
0.35441,0.56654,0.56654,0.56711,1.2484e-08,0.2221,0.91213,9.6216e-11,2.4872e-08
0.35522,0.56654,0.56654,0.56711,1.2515e-08,0.21983,0.91439,9.8028e-11,2.4932e-08
0.35602,0.56654,0.56654,0.56711,1.2545e-08,0.21757,0.91665,9.9698e-11,2.4991e-08
0.35683,0.56654,0.56654,0.56711,1.2576e-08,0.21531,0.9189,1.0121e-10,2.5051e-08
0.35763,0.56654,0.56654,0.5671,1.2607e-08,0.21307,0.92114,1.0256e-10,2.5111e-08
0.35844,0.56654,0.56654,0.5671,1.2637e-08,0.21083,0.92337,1.0373e-10,2.517e-08
0.35924,0.56654,0.56654,0.5671,1.2667e-08,0.2086,0.9256,1.0471e-10,2.523e-08
0.36005,0.56654,0.56654,0.5671,1.2697e-08,0.20639,0.92781,1.055e-10,2.5289e-08
0.36086,0.56654,0.56654,0.5671,1.2727e-08,0.20418,0.93001,1.061e-10,2.5348e-08
0.36166,0.56654,0.56654,0.56709,1.2757e-08,0.20198,0.93221,1.065e-10,2.5408e-08
0.36247,0.56654,0.56654,0.56709,1.2787e-08,0.19979,0.93439,1.0669e-10,2.5467e-08
0.36327,0.56654,0.56654,0.56709,1.2816e-08,0.19761,0.93657,1.0669e-10,2.5526e-08
0.36408,0.56654,0.56654,0.56709,1.2846e-08,0.19544,0.93874,1.0649e-10,2.5585e-08
0.36488,0.56654,0.56654,0.56708,1.2875e-08,0.19327,0.94089,1.061e-10,2.5644e-08
0.36569,0.56654,0.56654,0.56708,1.2904e-08,0.19112,0.94304,1.0552e-10,2.5703e-08
0.36649,0.56654,0.56654,0.56708,1.2934e-08,0.18898,0.94518,1.0477e-10,2.5762e-08
0.3673,0.56654,0.56654,0.56708,1.2963e-08,0.18685,0.94731,1.0385e-10,2.5821e-08
0.3681,0.56654,0.56654,0.56707,1.2991e-08,0.18472,0.94943,1.0278e-10,2.588e-08
0.36891,0.56654,0.56654,0.56707,1.302e-08,0.18261,0.95153,1.0157e-10,2.5938e-08
0.36972,0.56654,0.56654,0.56707,1.3049e-08,0.18051,0.95363,1.0023e-10,2.5997e-08
0.37052,0.56654,0.56654,0.56707,1.3077e-08,0.17841,0.95572,9.8776e-11,2.6055e-08
0.37133,0.56654,0.56654,0.56706,1.3105e-08,0.17633,0.9578,9.7227e-11,2.6113e-08
0.37213,0.56654,0.56654,0.56706,1.3133e-08,0.17425,0.95987,9.5597e-11,2.6171e-08
0.37294,0.56654,0.56654,0.56706,1.3161e-08,0.17219,0.96193,9.3906e-11,2.6229e-08
0.37374,0.56654,0.56654,0.56706,1.3189e-08,0.17014,0.96398,9.217e-11,2.6286e-08
0.37455,0.56654,0.56654,0.56705,1.3217e-08,0.16809,0.96601,9.0407e-11,2.6343e-08
0.37535,0.56654,0.56654,0.56705,1.3244e-08,0.16606,0.96804,8.8636e-11,2.64e-08
0.37616,0.56654,0.56654,0.56705,1.3272e-08,0.16404,0.97006,8.6874e-11,2.6457e-08
0.37696,0.56654,0.56654,0.56705,1.3299e-08,0.16203,0.97207,8.5139e-11,2.6513e-08
0.37777,0.56654,0.56654,0.56704,1.3326e-08,0.16002,0.97406,8.3448e-11,2.6569e-08
0.37858,0.56654,0.56654,0.56704,1.3353e-08,0.15803,0.97605,8.1818e-11,2.6625e-08
0.37938,0.56654,0.56654,0.56704,1.338e-08,0.15605,0.97803,8.0263e-11,2.668e-08
0.38019,0.56654,0.56654,0.56704,1.3407e-08,0.15408,0.97999,7.8798e-11,2.6735e-08
0.38099,0.56654,0.56654,0.56703,1.3433e-08,0.15212,0.98195,7.7437e-11,2.6789e-08
0.3818,0.56654,0.56654,0.56703,1.346e-08,0.15017,0.98389,7.6192e-11,2.6843e-08
0.3826,0.56654,0.56654,0.56703,1.3486e-08,0.14823,0.98583,7.5073e-11,2.6897e-08
0.38341,0.56654,0.56654,0.56703,1.3512e-08,0.1463,0.98775,7.409e-11,2.695e-08
0.38421,0.56654,0.56654,0.56702,1.3538e-08,0.14438,0.98966,7.3251e-11,2.7003e-08
0.38502,0.56654,0.56654,0.56702,1.3564e-08,0.14248,0.99156,7.2562e-11,2.7055e-08
0.38582,0.56654,0.56654,0.56702,1.3589e-08,0.14058,0.99345,7.2027e-11,2.7107e-08
0.38663,0.56654,0.56654,0.56701,1.3615e-08,0.1387,0.99533,7.1649e-11,2.7158e-08
0.38744,0.56654,0.56654,0.56701,1.364e-08,0.13682,0.9972,7.1428e-11,2.7209e-08
0.38824,0.56654,0.56654,0.56701,1.3666e-08,0.13496,0.99906,7.1365e-11,2.726e-08
0.38905,0.56654,0.56654,0.56701,1.3691e-08,0.13311,1.0009,7.1457e-11,2.731e-08
0.38985,0.56654,0.56654,0.567,1.3715e-08,0.13127,1.0027,7.1699e-11,2.7359e-08
0.39066,0.56654,0.56654,0.567,1.374e-08,0.12944,1.0046,7.2087e-11,2.7408e-08
0.39146,0.56654,0.56654,0.567,1.3765e-08,0.12762,1.0064,7.2612e-11,2.7457e-08
0.39227,0.56654,0.56654,0.56699,1.3789e-08,0.12581,1.0082,7.3265e-11,2.7505e-08
0.39307,0.56654,0.56654,0.56699,1.3814e-08,0.12401,1.01,7.4038e-11,2.7553e-08
0.39388,0.56654,0.56654,0.56699,1.3838e-08,0.12223,1.0117,7.4918e-11,2.7601e-08
0.39469,0.56654,0.56654,0.56699,1.3862e-08,0.12046,1.0135,7.5894e-11,2.7648e-08
0.39549,0.56654,0.56654,0.56698,1.3886e-08,0.11869,1.0153,7.6951e-11,2.7694e-08
0.3963,0.56654,0.56654,0.56698,1.3909e-08,0.11694,1.017,7.8075e-11,2.7741e-08
0.3971,0.56654,0.56654,0.56698,1.3933e-08,0.11521,1.0187,7.9251e-11,2.7787e-08
0.39791,0.56654,0.56654,0.56697,1.3956e-08,0.11348,1.0205,8.0465e-11,2.7832e-08
0.39871,0.56654,0.56654,0.56697,1.398e-08,0.11176,1.0222,8.17e-11,2.7877e-08
0.39952,0.56654,0.56654,0.56697,1.4003e-08,0.11006,1.0239,8.294e-11,2.7922e-08
0.40032,0.56654,0.56654,0.56697,1.4026e-08,0.10837,1.0256,8.417e-11,2.7967e-08
0.40113,0.56654,0.56654,0.56696,1.4048e-08,0.10669,1.0272,8.5373e-11,2.8011e-08
0.40193,0.56654,0.56654,0.56696,1.4071e-08,0.10502,1.0289,8.6535e-11,2.8055e-08
0.40274,0.56654,0.56654,0.56696,1.4093e-08,0.10336,1.0306,8.764e-11,2.8099e-08
0.40355,0.56654,0.56654,0.56695,1.4116e-08,0.10171,1.0322,8.8674e-11,2.8143e-08
0.40435,0.56654,0.56654,0.56695,1.4138e-08,0.10008,1.0338,8.9623e-11,2.8186e-08
0.40516,0.56654,0.56654,0.56695,1.416e-08,0.09846,1.0354,9.0477e-11,2.8229e-08
0.40596,0.56654,0.56654,0.56695,1.4182e-08,0.096851,1.037,9.1222e-11,2.8272e-08
0.40677,0.56654,0.56654,0.56694,1.4203e-08,0.095253,1.0386,9.185e-11,2.8315e-08
0.40757,0.56654,0.56654,0.56694,1.4225e-08,0.093668,1.0402,9.2351e-11,2.8357e-08
0.40838,0.56654,0.56654,0.56694,1.4246e-08,0.092095,1.0418,9.2718e-11,2.84e-08
0.40918,0.56654,0.56654,0.56693,1.4267e-08,0.090534,1.0433,9.2947e-11,2.8442e-08
0.40999,0.56654,0.56654,0.56693,1.4288e-08,0.088985,1.0449,9.3032e-11,2.8484e-08
0.41079,0.56654,0.56654,0.56693,1.4309e-08,0.087449,1.0464,9.2971e-11,2.8525e-08
0.4116,0.56654,0.56654,0.56692,1.433e-08,0.085925,1.0479,9.2764e-11,2.8567e-08
0.41241,0.56654,0.56654,0.56692,1.435e-08,0.084413,1.0494,9.2411e-11,2.8608e-08
0.41321,0.56654,0.56654,0.56692,1.4371e-08,0.082913,1.0509,9.1916e-11,2.865e-08
0.41402,0.56654,0.56654,0.56691,1.4391e-08,0.081426,1.0524,9.1283e-11,2.869e-08
0.41482,0.56654,0.56654,0.56691,1.4411e-08,0.079951,1.0539,9.0517e-11,2.8731e-08
0.41563,0.56654,0.56654,0.56691,1.4431e-08,0.078489,1.0553,8.9626e-11,2.8772e-08
0.41643,0.56654,0.56654,0.56691,1.445e-08,0.077039,1.0568,8.862e-11,2.8812e-08
0.41724,0.56654,0.56654,0.5669,1.447e-08,0.075602,1.0582,8.7508e-11,2.8852e-08
0.41804,0.56654,0.56654,0.5669,1.4489e-08,0.074177,1.0596,8.6304e-11,2.8892e-08
0.41885,0.56654,0.56654,0.5669,1.4508e-08,0.072765,1.061,8.5019e-11,2.8931e-08
0.41966,0.56654,0.56654,0.56689,1.4527e-08,0.071365,1.0624,8.3667e-11,2.8971e-08
0.42046,0.56654,0.56654,0.56689,1.4546e-08,0.069979,1.0638,8.2265e-11,2.901e-08
0.42127,0.56654,0.56654,0.56689,1.4565e-08,0.068605,1.0652,8.0827e-11,2.9048e-08
0.42207,0.56654,0.56654,0.56688,1.4583e-08,0.067243,1.0665,7.937e-11,2.9087e-08
0.42288,0.56654,0.56654,0.56688,1.4601e-08,0.065895,1.0679,7.7912e-11,2.9125e-08
0.42368,0.56654,0.56654,0.56688,1.4619e-08,0.064559,1.0692,7.6468e-11,2.9162e-08
0.42449,0.56654,0.56654,0.56687,1.4637e-08,0.063236,1.0705,7.5056e-11,2.9199e-08
0.42529,0.56654,0.56654,0.56687,1.4655e-08,0.061926,1.0718,7.3693e-11,2.9236e-08
0.4261,0.56654,0.56654,0.56687,1.4672e-08,0.060629,1.0731,7.2396e-11,2.9272e-08
0.4269,0.56654,0.56654,0.56686,1.469e-08,0.059345,1.0744,7.1181e-11,2.9308e-08
0.42771,0.56654,0.56654,0.56686,1.4707e-08,0.058074,1.0756,7.0065e-11,2.9344e-08
0.42852,0.56654,0.56654,0.56686,1.4724e-08,0.056816,1.0769,6.9061e-11,2.9379e-08
0.42932,0.56654,0.56654,0.56685,1.4741e-08,0.055571,1.0781,6.8184e-11,2.9413e-08
0.43013,0.56654,0.56654,0.56685,1.4757e-08,0.054339,1.0794,6.7447e-11,2.9447e-08
0.43093,0.56654,0.56654,0.56685,1.4774e-08,0.053121,1.0806,6.686e-11,2.9481e-08
0.43174,0.56654,0.56654,0.56684,1.479e-08,0.051915,1.0818,6.6435e-11,2.9513e-08
0.43254,0.56654,0.56654,0.56684,1.4806e-08,0.050723,1.083,6.6179e-11,2.9546e-08
0.43335,0.56654,0.56654,0.56684,1.4822e-08,0.049543,1.0841,6.61e-11,2.9578e-08
0.43415,0.56654,0.56654,0.56683,1.4838e-08,0.048377,1.0853,6.6203e-11,2.9609e-08
0.43496,0.56654,0.56654,0.56683,1.4853e-08,0.047225,1.0864,6.6492e-11,2.964e-08
0.43576,0.56654,0.56654,0.56683,1.4869e-08,0.046085,1.0876,6.6967e-11,2.967e-08
0.43657,0.56654,0.56654,0.56682,1.4884e-08,0.044959,1.0887,6.7629e-11,2.97e-08
0.43738,0.56654,0.56654,0.56682,1.4899e-08,0.043847,1.0898,6.8475e-11,2.9729e-08
0.43818,0.56654,0.56654,0.56682,1.4913e-08,0.042747,1.0909,6.9502e-11,2.9757e-08
0.43899,0.56654,0.56654,0.56681,1.4928e-08,0.041661,1.092,7.0703e-11,2.9785e-08
0.43979,0.56654,0.56654,0.56681,1.4943e-08,0.040589,1.093,7.207e-11,2.9813e-08
0.4406,0.56654,0.56654,0.56681,1.4957e-08,0.03953,1.0941,7.3594e-11,2.984e-08
0.4414,0.56654,0.56654,0.5668,1.4971e-08,0.038484,1.0951,7.5263e-11,2.9866e-08
0.44221,0.56654,0.56654,0.5668,1.4985e-08,0.037452,1.0961,7.7064e-11,2.9892e-08
0.44301,0.56654,0.56654,0.5668,1.4998e-08,0.036434,1.0972,7.8983e-11,2.9918e-08
0.44382,0.56654,0.56654,0.56679,1.5012e-08,0.035429,1.0982,8.1004e-11,2.9943e-08
0.44462,0.56654,0.56654,0.56679,1.5025e-08,0.034438,1.0991,8.3109e-11,2.9968e-08
0.44543,0.56654,0.56654,0.56679,1.5039e-08,0.03346,1.1001,8.5281e-11,2.9992e-08
0.44624,0.56654,0.56654,0.56678,1.5052e-08,0.032496,1.1011,8.7499e-11,3.0016e-08
0.44704,0.56654,0.56654,0.56678,1.5064e-08,0.031546,1.102,8.9744e-11,3.0039e-08
0.44785,0.56654,0.56654,0.56678,1.5077e-08,0.03061,1.1029,9.1995e-11,3.0062e-08
0.44865,0.56654,0.56654,0.56677,1.5089e-08,0.029687,1.1039,9.4231e-11,3.0085e-08
0.44946,0.56654,0.56654,0.56677,1.5102e-08,0.028778,1.1048,9.6431e-11,3.0107e-08
0.45026,0.56654,0.56654,0.56677,1.5114e-08,0.027882,1.1057,9.8573e-11,3.0129e-08
0.45107,0.56654,0.56654,0.56676,1.5126e-08,0.027001,1.1065,1.0064e-10,3.0151e-08
0.45187,0.56654,0.56654,0.56676,1.5137e-08,0.026133,1.1074,1.026e-10,3.0172e-08
0.45268,0.56654,0.56654,0.56676,1.5149e-08,0.025279,1.1082,1.0445e-10,3.0193e-08
0.45349,0.56654,0.56654,0.56675,1.516e-08,0.024439,1.1091,1.0615e-10,3.0214e-08
0.45429,0.56654,0.56654,0.56675,1.5171e-08,0.023613,1.1099,1.077e-10,3.0235e-08
0.4551,0.56654,0.56654,0.56675,1.5182e-08,0.022801,1.1107,1.0908e-10,3.0256e-08
0.4559,0.56654,0.56654,0.56674,1.5193e-08,0.022003,1.1115,1.1026e-10,3.0276e-08
0.45671,0.56654,0.56654,0.56674,1.5204e-08,0.021218,1.1123,1.1124e-10,3.0296e-08
0.45751,0.56654,0.56654,0.56673,1.5214e-08,0.020448,1.113,1.1201e-10,3.0316e-08
0.45832,0.56654,0.56654,0.56673,1.5224e-08,0.019692,1.1138,1.1254e-10,3.0336e-08
0.45912,0.56654,0.56654,0.56673,1.5234e-08,0.018949,1.1145,1.1284e-10,3.0356e-08
0.45993,0.56654,0.56654,0.56672,1.5244e-08,0.018221,1.1152,1.129e-10,3.0376e-08
0.46073,0.56654,0.56654,0.56672,1.5254e-08,0.017506,1.1159,1.1271e-10,3.0395e-08
0.46154,0.56654,0.56654,0.56672,1.5263e-08,0.016806,1.1166,1.1226e-10,3.0415e-08
0.46235,0.56654,0.56654,0.56671,1.5273e-08,0.01612,1.1173,1.1156e-10,3.0434e-08
0.46315,0.56654,0.56654,0.56671,1.5282e-08,0.015448,1.118,1.1061e-10,3.0453e-08
0.46396,0.56654,0.56654,0.56671,1.5291e-08,0.01479,1.1186,1.0941e-10,3.0472e-08
0.46476,0.56654,0.56654,0.5667,1.5299e-08,0.014146,1.1193,1.0797e-10,3.0491e-08
0.46557,0.56654,0.56654,0.5667,1.5308e-08,0.013517,1.1199,1.063e-10,3.0509e-08
0.46637,0.56654,0.56654,0.5667,1.5316e-08,0.012901,1.1205,1.0441e-10,3.0528e-08
0.46718,0.56654,0.56654,0.56669,1.5324e-08,0.0123,1.1211,1.023e-10,3.0546e-08
0.46798,0.56654,0.56654,0.56669,1.5332e-08,0.011713,1.1217,9.9998e-11,3.0564e-08
0.46879,0.56654,0.56654,0.56669,1.534e-08,0.01114,1.1222,9.7513e-11,3.0582e-08
0.46959,0.56654,0.56654,0.56668,1.5347e-08,0.010581,1.1228,9.4865e-11,3.06e-08
0.4704,0.56654,0.56654,0.56668,1.5355e-08,0.010037,1.1233,9.2073e-11,3.0617e-08
0.47121,0.56654,0.56654,0.56667,1.5362e-08,0.0095065,1.1238,8.9157e-11,3.0635e-08
0.47201,0.56654,0.56654,0.56667,1.5369e-08,0.0089906,1.1244,8.6139e-11,3.0651e-08
0.47282,0.56654,0.56654,0.56667,1.5375e-08,0.0084889,1.1248,8.3042e-11,3.0668e-08
0.47362,0.56654,0.56654,0.56666,1.5382e-08,0.0080016,1.1253,7.9889e-11,3.0684e-08
0.47443,0.56654,0.56654,0.56666,1.5388e-08,0.0075286,1.1258,7.6704e-11,3.07e-08
0.47523,0.56654,0.56654,0.56666,1.5394e-08,0.0070698,1.1262,7.3513e-11,3.0715e-08
0.47604,0.56654,0.56654,0.56665,1.54e-08,0.0066254,1.1267,7.034e-11,3.073e-08
0.47684,0.56654,0.56654,0.56665,1.5406e-08,0.0061954,1.1271,6.7209e-11,3.0745e-08
0.47765,0.56654,0.56654,0.56665,1.5412e-08,0.0057797,1.1275,6.4146e-11,3.0759e-08
0.47846,0.56654,0.56654,0.56664,1.5417e-08,0.0053784,1.1279,6.1173e-11,3.0773e-08
0.47926,0.56654,0.56654,0.56664,1.5422e-08,0.0049914,1.1283,5.8316e-11,3.0786e-08
0.48007,0.56654,0.56654,0.56664,1.5427e-08,0.0046188,1.1287,5.5596e-11,3.0798e-08
0.48087,0.56654,0.56654,0.56663,1.5432e-08,0.0042607,1.129,5.3035e-11,3.081e-08
0.48168,0.56654,0.56654,0.56663,1.5436e-08,0.0039169,1.1293,5.0653e-11,3.0821e-08
0.48248,0.56654,0.56654,0.56662,1.544e-08,0.0035875,1.1297,4.8469e-11,3.0832e-08
0.48329,0.56654,0.56654,0.56662,1.5444e-08,0.0032725,1.13,4.65e-11,3.0842e-08
0.48409,0.56654,0.56654,0.56662,1.5448e-08,0.002972,1.1303,4.4761e-11,3.0852e-08
0.4849,0.56654,0.56654,0.56661,1.5452e-08,0.0026859,1.1305,4.3267e-11,3.0861e-08
0.4857,0.56654,0.56654,0.56661,1.5456e-08,0.0024143,1.1308,4.2028e-11,3.0869e-08
0.48651,0.56654,0.56654,0.56661,1.5459e-08,0.0021571,1.1311,4.1053e-11,3.0877e-08
0.48732,0.56654,0.56654,0.5666,1.5462e-08,0.0019144,1.1313,4.0352e-11,3.0884e-08
0.48812,0.56654,0.56654,0.5666,1.5465e-08,0.0016861,1.1315,3.9927e-11,3.089e-08
0.48893,0.56654,0.56654,0.5666,1.5468e-08,0.0014723,1.1317,3.9782e-11,3.0895e-08
0.48973,0.56654,0.56654,0.56659,1.547e-08,0.0012729,1.1319,3.9917e-11,3.09e-08
0.49054,0.56654,0.56654,0.56659,1.5472e-08,0.0010881,1.1321,4.033e-11,3.0905e-08
0.49134,0.56654,0.56654,0.56658,1.5475e-08,0.00091769,1.1323,4.1017e-11,3.0908e-08
0.49215,0.56654,0.56654,0.56658,1.5476e-08,0.00076181,1.1324,4.1972e-11,3.0911e-08
0.49295,0.56654,0.56654,0.56658,1.5478e-08,0.00062041,1.1325,4.3185e-11,3.0913e-08
0.49376,0.56654,0.56654,0.56657,1.548e-08,0.00049351,1.1327,4.4646e-11,3.0915e-08
0.49456,0.56654,0.56654,0.56657,1.5481e-08,0.00038111,1.1328,4.6341e-11,3.0916e-08
0.49537,0.56654,0.56654,0.56657,1.5482e-08,0.00028321,1.1329,4.8256e-11,3.0916e-08
0.49618,0.56654,0.56654,0.56656,1.5483e-08,0.00019981,1.1329,5.0375e-11,3.0916e-08
0.49698,0.56654,0.56654,0.56656,1.5484e-08,0.00013092,1.133,5.2679e-11,3.0915e-08
0.49779,0.56654,0.56654,0.56656,1.5485e-08,7.6536e-05,1.133,5.5149e-11,3.0914e-08
0.49859,0.56654,0.56654,0.56655,1.5485e-08,3.6662e-05,1.1331,5.7763e-11,3.0912e-08
0.4994,0.56654,0.56654,0.56655,1.5485e-08,1.1298e-05,1.1331,6.0501e-11,3.091e-08
0.5002,0.56654,0.56654,0.56655,1.5485e-08,4.4581e-07,1.1331,6.3337e-11,3.0907e-08
0.50101,0.56654,0.56654,0.56654,1.5485e-08,4.1044e-06,1.1331,6.6251e-11,3.0904e-08
0.50181,0.56654,0.56654,0.56654,1.5485e-08,2.2274e-05,1.1331,6.9216e-11,3.09e-08
0.50262,0.56654,0.56654,0.56653,1.5484e-08,5.4954e-05,1.133,7.221e-11,3.0896e-08
0.50343,0.56654,0.56654,0.56653,1.5483e-08,0.00010214,1.133,7.5207e-11,3.0891e-08
0.50423,0.56654,0.56654,0.56653,1.5482e-08,0.00016384,1.1329,7.8184e-11,3.0886e-08
0.50504,0.56654,0.56654,0.56652,1.5481e-08,0.00024005,1.1328,8.1116e-11,3.0881e-08
0.50584,0.56654,0.56654,0.56652,1.548e-08,0.00033076,1.1327,8.3981e-11,3.0876e-08
0.50665,0.56654,0.56654,0.56652,1.5478e-08,0.00043597,1.1326,8.6757e-11,3.087e-08
0.50745,0.56654,0.56654,0.56651,1.5477e-08,0.00055569,1.1325,8.9421e-11,3.0864e-08
0.50826,0.56654,0.56654,0.56651,1.5475e-08,0.0006899,1.1323,9.1954e-11,3.0857e-08
0.50906,0.56654,0.56654,0.56651,1.5473e-08,0.0008386,1.1322,9.4337e-11,3.0851e-08
0.50987,0.56654,0.56654,0.5665,1.547e-08,0.0010018,1.132,9.6553e-11,3.0844e-08
0.51067,0.56654,0.56654,0.5665,1.5468e-08,0.0011795,1.1318,9.8586e-11,3.0837e-08
0.51148,0.56654,0.56654,0.56649,1.5465e-08,0.0013716,1.1316,1.0042e-10,3.083e-08
0.51229,0.56654,0.56654,0.56649,1.5462e-08,0.0015783,1.1314,1.0205e-10,3.0822e-08
0.51309,0.56654,0.56654,0.56649,1.5459e-08,0.0017994,1.1312,1.0346e-10,3.0815e-08
0.5139,0.56654,0.56654,0.56648,1.5456e-08,0.0020349,1.1309,1.0464e-10,3.0807e-08
0.5147,0.56654,0.56654,0.56648,1.5452e-08,0.002285,1.1307,1.0559e-10,3.0799e-08
0.51551,0.56654,0.56654,0.56648,1.5449e-08,0.0025495,1.1304,1.0631e-10,3.0791e-08
0.51631,0.56654,0.56654,0.56647,1.5445e-08,0.0028284,1.1301,1.0678e-10,3.0783e-08
0.51712,0.56654,0.56654,0.56647,1.5441e-08,0.0031218,1.1298,1.0703e-10,3.0775e-08
0.51792,0.56654,0.56654,0.56647,1.5437e-08,0.0034296,1.1295,1.0703e-10,3.0766e-08
0.51873,0.56654,0.56654,0.56646,1.5432e-08,0.0037518,1.1292,1.0681e-10,3.0758e-08
0.51953,0.56654,0.56654,0.56646,1.5428e-08,0.0040884,1.1288,1.0637e-10,3.0749e-08
0.52034,0.56654,0.56654,0.56645,1.5423e-08,0.0044395,1.1285,1.0572e-10,3.074e-08
0.52115,0.56654,0.56654,0.56645,1.5418e-08,0.0048049,1.1281,1.0487e-10,3.0731e-08
0.52195,0.56654,0.56654,0.56645,1.5412e-08,0.0051847,1.1277,1.0382e-10,3.0721e-08
0.52276,0.56654,0.56654,0.56644,1.5407e-08,0.0055789,1.1273,1.0261e-10,3.0712e-08
0.52356,0.56654,0.56654,0.56644,1.5401e-08,0.0059875,1.1269,1.0123e-10,3.0702e-08
0.52437,0.56654,0.56654,0.56644,1.5396e-08,0.0064105,1.1265,9.9713e-11,3.0692e-08
0.52517,0.56654,0.56654,0.56643,1.539e-08,0.0068477,1.126,9.8073e-11,3.0681e-08
0.52598,0.56654,0.56654,0.56643,1.5383e-08,0.0072994,1.1256,9.6329e-11,3.067e-08
0.52678,0.56654,0.56654,0.56643,1.5377e-08,0.0077653,1.1251,9.4501e-11,3.0659e-08
0.52759,0.56654,0.56654,0.56642,1.537e-08,0.0082455,1.1246,9.2608e-11,3.0648e-08
0.52839,0.56654,0.56654,0.56642,1.5363e-08,0.0087401,1.1241,9.0673e-11,3.0636e-08
0.5292,0.56654,0.56654,0.56642,1.5356e-08,0.0092489,1.1236,8.8715e-11,3.0624e-08
0.53001,0.56654,0.56654,0.56641,1.5349e-08,0.0097721,1.1231,8.6756e-11,3.0612e-08
0.53081,0.56654,0.56654,0.56641,1.5342e-08,0.010309,1.1225,8.4816e-11,3.0599e-08
0.53162,0.56654,0.56654,0.5664,1.5334e-08,0.010861,1.1219,8.2915e-11,3.0586e-08
0.53242,0.56654,0.56654,0.5664,1.5326e-08,0.011427,1.1214,8.1074e-11,3.0572e-08
0.53323,0.56654,0.56654,0.5664,1.5318e-08,0.012007,1.1208,7.931e-11,3.0557e-08
0.53403,0.56654,0.56654,0.56639,1.531e-08,0.012601,1.1202,7.7641e-11,3.0543e-08
0.53484,0.56654,0.56654,0.56639,1.5302e-08,0.01321,1.1196,7.6085e-11,3.0527e-08
0.53564,0.56654,0.56654,0.56639,1.5293e-08,0.013832,1.1189,7.4655e-11,3.0512e-08
0.53645,0.56654,0.56654,0.56638,1.5284e-08,0.014469,1.1183,7.3367e-11,3.0495e-08
0.53726,0.56654,0.56654,0.56638,1.5275e-08,0.01512,1.1176,7.2232e-11,3.0479e-08
0.53806,0.56654,0.56654,0.56638,1.5266e-08,0.015785,1.117,7.126e-11,3.0461e-08
0.53887,0.56654,0.56654,0.56637,1.5257e-08,0.016464,1.1163,7.0461e-11,3.0443e-08
0.53967,0.56654,0.56654,0.56637,1.5247e-08,0.017158,1.1156,6.9841e-11,3.0425e-08
0.54048,0.56654,0.56654,0.56637,1.5238e-08,0.017865,1.1149,6.9406e-11,3.0406e-08
0.54128,0.56654,0.56654,0.56636,1.5228e-08,0.018586,1.1141,6.9158e-11,3.0386e-08
0.54209,0.56654,0.56654,0.56636,1.5217e-08,0.019322,1.1134,6.9099e-11,3.0366e-08
0.54289,0.56654,0.56654,0.56636,1.5207e-08,0.020071,1.1126,6.9227e-11,3.0345e-08
0.5437,0.56654,0.56654,0.56635,1.5197e-08,0.020835,1.1119,6.9541e-11,3.0324e-08
0.5445,0.56654,0.56654,0.56635,1.5186e-08,0.021612,1.1111,7.0034e-11,3.0302e-08
0.54531,0.56654,0.56654,0.56634,1.5175e-08,0.022403,1.1103,7.0702e-11,3.0279e-08
0.54612,0.56654,0.56654,0.56634,1.5164e-08,0.023209,1.1095,7.1535e-11,3.0256e-08
0.54692,0.56654,0.56654,0.56634,1.5153e-08,0.024028,1.1086,7.2524e-11,3.0233e-08
0.54773,0.56654,0.56654,0.56633,1.5141e-08,0.024861,1.1078,7.3657e-11,3.0209e-08
0.54853,0.56654,0.56654,0.56633,1.513e-08,0.025708,1.107,7.4922e-11,3.0184e-08
0.54934,0.56654,0.56654,0.56633,1.5118e-08,0.026569,1.1061,7.6304e-11,3.0159e-08
0.55014,0.56654,0.56654,0.56632,1.5106e-08,0.027444,1.1052,7.7788e-11,3.0134e-08
0.55095,0.56654,0.56654,0.56632,1.5094e-08,0.028332,1.1043,7.9358e-11,3.0108e-08
0.55175,0.56654,0.56654,0.56632,1.5081e-08,0.029234,1.1034,8.0997e-11,3.0081e-08
0.55256,0.56654,0.56654,0.56631,1.5069e-08,0.03015,1.1025,8.2687e-11,3.0055e-08
0.55336,0.56654,0.56654,0.56631,1.5056e-08,0.03108,1.1015,8.441e-11,3.0027e-08
0.55417,0.56654,0.56654,0.56631,1.5043e-08,0.032024,1.1006,8.6148e-11,3e-08
0.55498,0.56654,0.56654,0.5663,1.503e-08,0.032981,1.0996,8.7882e-11,2.9972e-08
0.55578,0.56654,0.56654,0.5663,1.5017e-08,0.033952,1.0986,8.9594e-11,2.9944e-08
0.55659,0.56654,0.56654,0.5663,1.5003e-08,0.034936,1.0977,9.1266e-11,2.9915e-08
0.55739,0.56654,0.56654,0.56629,1.499e-08,0.035934,1.0967,9.2881e-11,2.9886e-08
0.5582,0.56654,0.56654,0.56629,1.4976e-08,0.036946,1.0956,9.4421e-11,2.9857e-08
0.559,0.56654,0.56654,0.56629,1.4962e-08,0.037971,1.0946,9.5871e-11,2.9828e-08
0.55981,0.56654,0.56654,0.56628,1.4948e-08,0.03901,1.0936,9.7216e-11,2.9798e-08
0.56061,0.56654,0.56654,0.56628,1.4933e-08,0.040062,1.0925,9.8442e-11,2.9768e-08
0.56142,0.56654,0.56654,0.56628,1.4919e-08,0.041128,1.0914,9.9536e-11,2.9738e-08
0.56223,0.56654,0.56654,0.56627,1.4904e-08,0.042207,1.0903,1.0049e-10,2.9708e-08
0.56303,0.56654,0.56654,0.56627,1.4889e-08,0.0433,1.0892,1.0129e-10,2.9677e-08
0.56384,0.56654,0.56654,0.56627,1.4874e-08,0.044406,1.0881,1.0193e-10,2.9646e-08
0.56464,0.56654,0.56654,0.56626,1.4859e-08,0.045525,1.087,1.024e-10,2.9615e-08
0.56545,0.56654,0.56654,0.56626,1.4843e-08,0.046658,1.0859,1.027e-10,2.9584e-08
0.56625,0.56654,0.56654,0.56626,1.4828e-08,0.047804,1.0847,1.0283e-10,2.9553e-08
0.56706,0.56654,0.56654,0.56625,1.4812e-08,0.048964,1.0835,1.0278e-10,2.9521e-08
0.56786,0.56654,0.56654,0.56625,1.4796e-08,0.050136,1.0824,1.0256e-10,2.9489e-08
0.56867,0.56654,0.56654,0.56625,1.478e-08,0.051322,1.0812,1.0217e-10,2.9458e-08
0.56947,0.56654,0.56654,0.56624,1.4764e-08,0.052521,1.08,1.0161e-10,2.9425e-08
0.57028,0.56654,0.56654,0.56624,1.4747e-08,0.053734,1.0787,1.0089e-10,2.9393e-08
0.57109,0.56654,0.56654,0.56624,1.473e-08,0.054959,1.0775,1.0002e-10,2.9361e-08
0.57189,0.56654,0.56654,0.56623,1.4713e-08,0.056198,1.0763,9.9002e-11,2.9328e-08
0.5727,0.56654,0.56654,0.56623,1.4696e-08,0.057449,1.075,9.7856e-11,2.9295e-08
0.5735,0.56654,0.56654,0.56623,1.4679e-08,0.058714,1.0737,9.659e-11,2.9262e-08
0.57431,0.56654,0.56654,0.56622,1.4662e-08,0.059991,1.0725,9.5219e-11,2.9228e-08
0.57511,0.56654,0.56654,0.56622,1.4644e-08,0.061282,1.0712,9.3756e-11,2.9195e-08
0.57592,0.56654,0.56654,0.56622,1.4626e-08,0.062585,1.0698,9.2218e-11,2.9161e-08
0.57672,0.56654,0.56654,0.56621,1.4608e-08,0.063902,1.0685,9.0621e-11,2.9126e-08
0.57753,0.56654,0.56654,0.56621,1.459e-08,0.065231,1.0672,8.8983e-11,2.9092e-08
0.57833,0.56654,0.56654,0.56621,1.4572e-08,0.066573,1.0658,8.732e-11,2.9057e-08
0.57914,0.56654,0.56654,0.5662,1.4554e-08,0.067928,1.0645,8.5652e-11,2.9021e-08
0.57995,0.56654,0.56654,0.5662,1.4535e-08,0.069296,1.0631,8.3995e-11,2.8986e-08
0.58075,0.56654,0.56654,0.5662,1.4516e-08,0.070676,1.0617,8.2368e-11,2.895e-08
0.58156,0.56654,0.56654,0.56619,1.4497e-08,0.07207,1.0603,8.0787e-11,2.8913e-08
0.58236,0.56654,0.56654,0.56619,1.4478e-08,0.073475,1.0589,7.9272e-11,2.8876e-08
0.58317,0.56654,0.56654,0.56619,1.4458e-08,0.074894,1.0575,7.7837e-11,2.8839e-08
0.58397,0.56654,0.56654,0.56618,1.4439e-08,0.076325,1.056,7.6498e-11,2.8801e-08
0.58478,0.56654,0.56654,0.56618,1.4419e-08,0.077768,1.0546,7.5271e-11,2.8763e-08
0.58558,0.56654,0.56654,0.56618,1.4399e-08,0.079225,1.0531,7.4169e-11,2.8724e-08
0.58639,0.56654,0.56654,0.56618,1.4379e-08,0.080693,1.0517,7.3205e-11,2.8685e-08
0.58719,0.56654,0.56654,0.56617,1.4359e-08,0.082174,1.0502,7.2388e-11,2.8646e-08
0.588,0.56654,0.56654,0.56617,1.4339e-08,0.083668,1.0487,7.1729e-11,2.8605e-08
0.58881,0.56654,0.56654,0.56617,1.4318e-08,0.085174,1.0472,7.1237e-11,2.8565e-08
0.58961,0.56654,0.56654,0.56616,1.4297e-08,0.086692,1.0456,7.0916e-11,2.8524e-08
0.59042,0.56654,0.56654,0.56616,1.4276e-08,0.088222,1.0441,7.0771e-11,2.8482e-08
0.59122,0.56654,0.56654,0.56616,1.4255e-08,0.089765,1.0425,7.0806e-11,2.844e-08
0.59203,0.56654,0.56654,0.56615,1.4234e-08,0.09132,1.041,7.1021e-11,2.8397e-08
0.59283,0.56654,0.56654,0.56615,1.4213e-08,0.092887,1.0394,7.1415e-11,2.8354e-08
0.59364,0.56654,0.56654,0.56615,1.4191e-08,0.094466,1.0378,7.1985e-11,2.831e-08
0.59444,0.56654,0.56654,0.56614,1.4169e-08,0.096057,1.0362,7.2727e-11,2.8266e-08
0.59525,0.56654,0.56654,0.56614,1.4147e-08,0.097661,1.0346,7.3634e-11,2.8221e-08
0.59606,0.56654,0.56654,0.56614,1.4125e-08,0.099276,1.033,7.4698e-11,2.8176e-08
0.59686,0.56654,0.56654,0.56614,1.4103e-08,0.1009,1.0314,7.5909e-11,2.8131e-08
0.59767,0.56654,0.56654,0.56613,1.4081e-08,0.10254,1.0297,7.7257e-11,2.8084e-08
0.59847,0.56654,0.56654,0.56613,1.4058e-08,0.10419,1.0281,7.8728e-11,2.8038e-08
0.59928,0.56654,0.56654,0.56613,1.4036e-08,0.10586,1.0264,8.0309e-11,2.7991e-08
0.60008,0.56654,0.56654,0.56612,1.4013e-08,0.10753,1.0247,8.1984e-11,2.7944e-08
0.60089,0.56654,0.56654,0.56612,1.399e-08,0.10922,1.023,8.3737e-11,2.7896e-08
0.60169,0.56654,0.56654,0.56612,1.3967e-08,0.11092,1.0213,8.5551e-11,2.7848e-08
0.6025,0.56654,0.56654,0.56612,1.3943e-08,0.11263,1.0196,8.7408e-11,2.7799e-08
0.6033,0.56654,0.56654,0.56611,1.392e-08,0.11435,1.0179,8.929e-11,2.7751e-08
0.60411,0.56654,0.56654,0.56611,1.3896e-08,0.11608,1.0161,9.1178e-11,2.7701e-08
0.60492,0.56654,0.56654,0.56611,1.3873e-08,0.11783,1.0144,9.3053e-11,2.7652e-08
0.60572,0.56654,0.56654,0.5661,1.3849e-08,0.11958,1.0126,9.4897e-11,2.7602e-08
0.60653,0.56654,0.56654,0.5661,1.3825e-08,0.12135,1.0109,9.6691e-11,2.7552e-08
0.60733,0.56654,0.56654,0.5661,1.38e-08,0.12313,1.0091,9.8417e-11,2.7502e-08
0.60814,0.56654,0.56654,0.5661,1.3776e-08,0.12492,1.0073,1.0006e-10,2.7452e-08
0.60894,0.56654,0.56654,0.56609,1.3751e-08,0.12672,1.0055,1.0159e-10,2.7401e-08
0.60975,0.56654,0.56654,0.56609,1.3727e-08,0.12853,1.0036,1.0301e-10,2.7351e-08
0.61055,0.56654,0.56654,0.56609,1.3702e-08,0.13036,1.0018,1.043e-10,2.73e-08
0.61136,0.56654,0.56654,0.56608,1.3677e-08,0.13219,0.99998,1.0544e-10,2.7249e-08
0.61216,0.56654,0.56654,0.56608,1.3652e-08,0.13404,0.99812,1.0642e-10,2.7198e-08
0.61297,0.56654,0.56654,0.56608,1.3627e-08,0.1359,0.99626,1.0722e-10,2.7146e-08
0.61378,0.56654,0.56654,0.56608,1.3601e-08,0.13777,0.99439,1.0785e-10,2.7095e-08
0.61458,0.56654,0.56654,0.56607,1.3576e-08,0.13965,0.9925,1.083e-10,2.7043e-08
0.61539,0.56654,0.56654,0.56607,1.355e-08,0.14154,0.99061,1.0855e-10,2.6992e-08
0.61619,0.56654,0.56654,0.56607,1.3524e-08,0.14344,0.9887,1.086e-10,2.694e-08
0.617,0.56654,0.56654,0.56606,1.3498e-08,0.14535,0.98678,1.0846e-10,2.6888e-08
0.6178,0.56654,0.56654,0.56606,1.3472e-08,0.14727,0.98485,1.0812e-10,2.6836e-08
0.61861,0.56654,0.56654,0.56606,1.3446e-08,0.14921,0.98291,1.0758e-10,2.6784e-08
0.61941,0.56654,0.56654,0.56606,1.3419e-08,0.15115,0.98096,1.0685e-10,2.6732e-08
0.62022,0.56654,0.56654,0.56605,1.3393e-08,0.15311,0.979,1.0593e-10,2.668e-08
0.62103,0.56654,0.56654,0.56605,1.3366e-08,0.15507,0.97703,1.0483e-10,2.6628e-08
0.62183,0.56654,0.56654,0.56605,1.3339e-08,0.15705,0.97505,1.0357e-10,2.6575e-08
0.62264,0.56654,0.56654,0.56605,1.3312e-08,0.15903,0.97306,1.0214e-10,2.6523e-08
0.62344,0.56654,0.56654,0.56604,1.3285e-08,0.16103,0.97106,1.0057e-10,2.647e-08
0.62425,0.56654,0.56654,0.56604,1.3258e-08,0.16304,0.96904,9.8869e-11,2.6417e-08
0.62505,0.56654,0.56654,0.56604,1.323e-08,0.16506,0.96702,9.7049e-11,2.6364e-08
0.62586,0.56654,0.56654,0.56604,1.3203e-08,0.16708,0.96499,9.5128e-11,2.6311e-08
0.62666,0.56654,0.56654,0.56603,1.3175e-08,0.16912,0.96294,9.3125e-11,2.6257e-08
0.62747,0.56654,0.56654,0.56603,1.3147e-08,0.17117,0.96089,9.1057e-11,2.6204e-08
0.62827,0.56654,0.56654,0.56603,1.3119e-08,0.17323,0.95883,8.8944e-11,2.615e-08
0.62908,0.56654,0.56654,0.56603,1.3091e-08,0.1753,0.95675,8.6806e-11,2.6096e-08
0.62989,0.56654,0.56654,0.56602,1.3063e-08,0.17738,0.95467,8.4662e-11,2.6041e-08
0.63069,0.56654,0.56654,0.56602,1.3034e-08,0.17947,0.95258,8.2534e-11,2.5986e-08
0.6315,0.56654,0.56654,0.56602,1.3006e-08,0.18157,0.95047,8.044e-11,2.5931e-08
0.6323,0.56654,0.56654,0.56602,1.2977e-08,0.18367,0.94836,7.8401e-11,2.5876e-08
0.63311,0.56654,0.56654,0.56601,1.2948e-08,0.18579,0.94624,7.6436e-11,2.582e-08
0.63391,0.56654,0.56654,0.56601,1.2919e-08,0.18792,0.9441,7.4564e-11,2.5764e-08
0.63472,0.56654,0.56654,0.56601,1.289e-08,0.19006,0.94196,7.2804e-11,2.5708e-08
0.63552,0.56654,0.56654,0.56601,1.2861e-08,0.19221,0.93981,7.1172e-11,2.5651e-08
0.63633,0.56654,0.56654,0.566,1.2832e-08,0.19436,0.93765,6.9684e-11,2.5594e-08
0.63713,0.56654,0.56654,0.566,1.2802e-08,0.19653,0.93547,6.8355e-11,2.5536e-08
0.63794,0.56654,0.56654,0.566,1.2773e-08,0.1987,0.93329,6.7198e-11,2.5478e-08
0.63875,0.56654,0.56654,0.566,1.2743e-08,0.20089,0.9311,6.6225e-11,2.5419e-08
0.63955,0.56654,0.56654,0.56599,1.2713e-08,0.20308,0.9289,6.5446e-11,2.536e-08
0.64036,0.56654,0.56654,0.56599,1.2683e-08,0.20529,0.9267,6.4869e-11,2.5301e-08
0.64116,0.56654,0.56654,0.56599,1.2653e-08,0.2075,0.92448,6.45e-11,2.5241e-08
0.64197,0.56654,0.56654,0.56599,1.2622e-08,0.20973,0.92225,6.4345e-11,2.518e-08
0.64277,0.56654,0.56654,0.56599,1.2592e-08,0.21196,0.92001,6.4405e-11,2.512e-08
0.64358,0.56654,0.56654,0.56598,1.2561e-08,0.2142,0.91777,6.4681e-11,2.5058e-08
0.64438,0.56654,0.56654,0.56598,1.2531e-08,0.21645,0.91551,6.5172e-11,2.4996e-08
0.64519,0.56654,0.56654,0.56598,1.25e-08,0.21871,0.91325,6.5875e-11,2.4934e-08
0.64599,0.56654,0.56654,0.56598,1.2469e-08,0.22097,0.91098,6.6783e-11,2.4872e-08
0.6468,0.56654,0.56654,0.56597,1.2438e-08,0.22325,0.9087,6.7891e-11,2.4808e-08
0.64761,0.56654,0.56654,0.56597,1.2407e-08,0.22554,0.90641,6.9189e-11,2.4745e-08
0.64841,0.56654,0.56654,0.56597,1.2376e-08,0.22783,0.90411,7.0665e-11,2.4681e-08
0.64922,0.56654,0.56654,0.56597,1.2344e-08,0.23013,0.9018,7.2309e-11,2.4617e-08
0.65002,0.56654,0.56654,0.56597,1.2313e-08,0.23244,0.89949,7.4106e-11,2.4552e-08
0.65083,0.56654,0.56654,0.56596,1.2281e-08,0.23476,0.89716,7.604e-11,2.4487e-08
0.65163,0.56654,0.56654,0.56596,1.225e-08,0.23709,0.89483,7.8096e-11,2.4421e-08
0.65244,0.56654,0.56654,0.56596,1.2218e-08,0.23943,0.89249,8.0255e-11,2.4356e-08
0.65324,0.56654,0.56654,0.56596,1.2186e-08,0.24177,0.89014,8.2499e-11,2.429e-08
0.65405,0.56654,0.56654,0.56596,1.2154e-08,0.24413,0.88778,8.4808e-11,2.4223e-08
0.65486,0.56654,0.56654,0.56595,1.2122e-08,0.24649,0.88542,8.7164e-11,2.4157e-08
0.65566,0.56654,0.56654,0.56595,1.209e-08,0.24886,0.88304,8.9545e-11,2.409e-08
0.65647,0.56654,0.56654,0.56595,1.2057e-08,0.25124,0.88066,9.1932e-11,2.4023e-08
0.65727,0.56654,0.56654,0.56595,1.2025e-08,0.25362,0.87827,9.4303e-11,2.3956e-08
0.65808,0.56654,0.56654,0.56594,1.1992e-08,0.25602,0.87587,9.664e-11,2.3888e-08
0.65888,0.56654,0.56654,0.56594,1.196e-08,0.25842,0.87347,9.8921e-11,2.3821e-08
0.65969,0.56654,0.56654,0.56594,1.1927e-08,0.26083,0.87105,1.0113e-10,2.3753e-08
0.66049,0.56654,0.56654,0.56594,1.1894e-08,0.26325,0.86863,1.0324e-10,2.3685e-08
0.6613,0.56654,0.56654,0.56594,1.1861e-08,0.26567,0.8662,1.0525e-10,2.3617e-08
0.6621,0.56654,0.56654,0.56594,1.1828e-08,0.26811,0.86376,1.0713e-10,2.3549e-08
0.66291,0.56654,0.56654,0.56593,1.1795e-08,0.27055,0.86132,1.0886e-10,2.3481e-08
0.66372,0.56654,0.56654,0.56593,1.1762e-08,0.273,0.85887,1.1044e-10,2.3413e-08
0.66452,0.56654,0.56654,0.56593,1.1728e-08,0.27545,0.85641,1.1186e-10,2.3345e-08
0.66533,0.56654,0.56654,0.56593,1.1695e-08,0.27792,0.85394,1.131e-10,2.3277e-08
0.66613,0.56654,0.56654,0.56593,1.1662e-08,0.28039,0.85146,1.1415e-10,2.3209e-08
0.66694,0.56654,0.56654,0.56592,1.1628e-08,0.28287,0.84898,1.15e-10,2.3141e-08
0.66774,0.56654,0.56654,0.56592,1.1594e-08,0.28535,0.84649,1.1566e-10,2.3073e-08
0.66855,0.56654,0.56654,0.56592,1.156e-08,0.28784,0.844,1.1612e-10,2.3005e-08
0.66935,0.56654,0.56654,0.56592,1.1526e-08,0.29034,0.84149,1.1637e-10,2.2936e-08
0.67016,0.56654,0.56654,0.56592,1.1492e-08,0.29285,0.83898,1.1642e-10,2.2868e-08
0.67096,0.56654,0.56654,0.56592,1.1458e-08,0.29536,0.83647,1.1627e-10,2.28e-08
0.67177,0.56654,0.56654,0.56591,1.1424e-08,0.29789,0.83394,1.1593e-10,2.2732e-08
0.67258,0.56654,0.56654,0.56591,1.139e-08,0.30041,0.83141,1.154e-10,2.2664e-08
0.67338,0.56654,0.56654,0.56591,1.1355e-08,0.30295,0.82887,1.1468e-10,2.2596e-08
0.67419,0.56654,0.56654,0.56591,1.1321e-08,0.30549,0.82633,1.138e-10,2.2528e-08
0.67499,0.56654,0.56654,0.56591,1.1286e-08,0.30804,0.82378,1.1276e-10,2.246e-08
0.6758,0.56654,0.56654,0.56591,1.1252e-08,0.31059,0.82122,1.1158e-10,2.2392e-08
0.6766,0.56654,0.56654,0.5659,1.1217e-08,0.31315,0.81865,1.1026e-10,2.2323e-08
0.67741,0.56654,0.56654,0.5659,1.1182e-08,0.31572,0.81608,1.0883e-10,2.2255e-08
0.67821,0.56654,0.56654,0.5659,1.1147e-08,0.3183,0.8135,1.073e-10,2.2187e-08
0.67902,0.56654,0.56654,0.5659,1.1112e-08,0.32088,0.81092,1.057e-10,2.2118e-08
0.67983,0.56654,0.56654,0.5659,1.1077e-08,0.32346,0.80833,1.0403e-10,2.205e-08
0.68063,0.56654,0.56654,0.5659,1.1042e-08,0.32606,0.80574,1.0231e-10,2.1981e-08
0.68144,0.56654,0.56654,0.56589,1.1006e-08,0.32866,0.80313,1.0058e-10,2.1912e-08
0.68224,0.56654,0.56654,0.56589,1.0971e-08,0.33126,0.80052,9.8838e-11,2.1843e-08
0.68305,0.56654,0.56654,0.56589,1.0935e-08,0.33387,0.79791,9.7114e-11,2.1774e-08
0.68385,0.56654,0.56654,0.56589,1.09e-08,0.33649,0.79529,9.5425e-11,2.1704e-08
0.68466,0.56654,0.56654,0.56589,1.0864e-08,0.33911,0.79266,9.379e-11,2.1634e-08
0.68546,0.56654,0.56654,0.56589,1.0828e-08,0.34174,0.79003,9.2228e-11,2.1564e-08
0.68627,0.56654,0.56654,0.56589,1.0793e-08,0.34438,0.78739,9.0755e-11,2.1494e-08
0.68707,0.56654,0.56654,0.56588,1.0757e-08,0.34702,0.78475,8.9388e-11,2.1424e-08
0.68788,0.56654,0.56654,0.56588,1.0721e-08,0.34966,0.7821,8.8144e-11,2.1353e-08
0.68869,0.56654,0.56654,0.56588,1.0685e-08,0.35231,0.77945,8.7036e-11,2.1282e-08
0.68949,0.56654,0.56654,0.56588,1.0648e-08,0.35497,0.77679,8.6076e-11,2.1211e-08
0.6903,0.56654,0.56654,0.56588,1.0612e-08,0.35763,0.77412,8.5278e-11,2.1139e-08
0.6911,0.56654,0.56654,0.56588,1.0576e-08,0.3603,0.77145,8.4649e-11,2.1067e-08
0.69191,0.56654,0.56654,0.56588,1.054e-08,0.36297,0.76878,8.4199e-11,2.0995e-08
0.69271,0.56654,0.56654,0.56587,1.0503e-08,0.36565,0.7661,8.3933e-11,2.0922e-08
0.69352,0.56654,0.56654,0.56587,1.0467e-08,0.36834,0.76341,8.3855e-11,2.0849e-08
0.69432,0.56654,0.56654,0.56587,1.043e-08,0.37103,0.76072,8.3969e-11,2.0776e-08
0.69513,0.56654,0.56654,0.56587,1.0393e-08,0.37372,0.75802,8.4274e-11,2.0703e-08
0.69593,0.56654,0.56654,0.56587,1.0357e-08,0.37642,0.75532,8.477e-11,2.0629e-08
0.69674,0.56654,0.56654,0.56587,1.032e-08,0.37912,0.75262,8.5452e-11,2.0554e-08
0.69755,0.56654,0.56654,0.56587,1.0283e-08,0.38183,0.7499,8.6316e-11,2.048e-08
0.69835,0.56654,0.56654,0.56587,1.0246e-08,0.38454,0.74719,8.7355e-11,2.0405e-08
0.69916,0.56654,0.56654,0.56586,1.0209e-08,0.38726,0.74447,8.8559e-11,2.033e-08
0.69996,0.56654,0.56654,0.56586,1.0172e-08,0.38998,0.74175,8.9919e-11,2.0255e-08
0.70077,0.56654,0.56654,0.56586,1.0135e-08,0.39271,0.73902,9.1422e-11,2.0179e-08
0.70157,0.56654,0.56654,0.56586,1.0098e-08,0.39544,0.73628,9.3055e-11,2.0103e-08
0.70238,0.56654,0.56654,0.56586,1.0061e-08,0.39818,0.73355,9.4803e-11,2.0027e-08
0.70318,0.56654,0.56654,0.56586,1.0024e-08,0.40092,0.7308,9.665e-11,1.9951e-08
0.70399,0.56654,0.56654,0.56586,9.9863e-09,0.40366,0.72806,9.8578e-11,1.9874e-08
0.7048,0.56654,0.56654,0.56586,9.949e-09,0.40641,0.72531,1.0057e-10,1.9797e-08
0.7056,0.56654,0.56654,0.56586,9.9116e-09,0.40916,0.72255,1.0261e-10,1.9721e-08
0.70641,0.56654,0.56654,0.56586,9.8741e-09,0.41192,0.71979,1.0467e-10,1.9644e-08
0.70721,0.56654,0.56654,0.56585,9.8366e-09,0.41468,0.71703,1.0675e-10,1.9567e-08
0.70802,0.56654,0.56654,0.56585,9.7991e-09,0.41744,0.71427,1.0881e-10,1.9489e-08
0.70882,0.56654,0.56654,0.56585,9.7615e-09,0.42021,0.7115,1.1083e-10,1.9412e-08
0.70963,0.56654,0.56654,0.56585,9.7239e-09,0.42298,0.70872,1.1281e-10,1.9335e-08
0.71043,0.56654,0.56654,0.56585,9.6862e-09,0.42576,0.70594,1.1472e-10,1.9258e-08
0.71124,0.56654,0.56654,0.56585,9.6485e-09,0.42854,0.70316,1.1654e-10,1.918e-08
0.71204,0.56654,0.56654,0.56585,9.6107e-09,0.43132,0.70038,1.1826e-10,1.9103e-08
0.71285,0.56654,0.56654,0.56585,9.5729e-09,0.4341,0.69759,1.1985e-10,1.9026e-08
0.71366,0.56654,0.56654,0.56585,9.5351e-09,0.43689,0.6948,1.2131e-10,1.8949e-08
0.71446,0.56654,0.56654,0.56585,9.4972e-09,0.43969,0.69201,1.2262e-10,1.8872e-08
0.71527,0.56654,0.56654,0.56585,9.4593e-09,0.44248,0.68921,1.2377e-10,1.8795e-08
0.71607,0.56654,0.56654,0.56584,9.4213e-09,0.44528,0.68641,1.2475e-10,1.8718e-08
0.71688,0.56654,0.56654,0.56584,9.3833e-09,0.44808,0.6836,1.2554e-10,1.8641e-08
0.71768,0.56654,0.56654,0.56584,9.3452e-09,0.45089,0.6808,1.2614e-10,1.8564e-08
0.71849,0.56654,0.56654,0.56584,9.3071e-09,0.4537,0.67799,1.2655e-10,1.8488e-08
0.71929,0.56654,0.56654,0.56584,9.269e-09,0.45651,0.67517,1.2677e-10,1.8411e-08
0.7201,0.56654,0.56654,0.56584,9.2309e-09,0.45932,0.67236,1.2678e-10,1.8335e-08
0.7209,0.56654,0.56654,0.56584,9.1927e-09,0.46214,0.66954,1.2659e-10,1.8259e-08
0.72171,0.56654,0.56654,0.56584,9.1544e-09,0.46496,0.66672,1.2621e-10,1.8183e-08
0.72252,0.56654,0.56654,0.56584,9.1162e-09,0.46778,0.6639,1.2563e-10,1.8107e-08
0.72332,0.56654,0.56654,0.56584,9.0778e-09,0.47061,0.66107,1.2486e-10,1.8031e-08
0.72413,0.56654,0.56654,0.56584,9.0395e-09,0.47343,0.65824,1.2391e-10,1.7955e-08
0.72493,0.56654,0.56654,0.56584,9.0011e-09,0.47626,0.65541,1.228e-10,1.7879e-08
0.72574,0.56654,0.56654,0.56584,8.9627e-09,0.47909,0.65258,1.2152e-10,1.7804e-08
0.72654,0.56654,0.56654,0.56584,8.9243e-09,0.48193,0.64974,1.201e-10,1.7728e-08
0.72735,0.56654,0.56654,0.56584,8.8858e-09,0.48477,0.64691,1.1854e-10,1.7653e-08
0.72815,0.56654,0.56654,0.56584,8.8473e-09,0.4876,0.64407,1.1687e-10,1.7578e-08
0.72896,0.56654,0.56654,0.56583,8.8088e-09,0.49044,0.64123,1.151e-10,1.7502e-08
0.72976,0.56654,0.56654,0.56583,8.7702e-09,0.49329,0.63838,1.1324e-10,1.7427e-08
0.73057,0.56654,0.56654,0.56583,8.7316e-09,0.49613,0.63554,1.1132e-10,1.7352e-08
0.73138,0.56654,0.56654,0.56583,8.693e-09,0.49898,0.63269,1.0935e-10,1.7277e-08
0.73218,0.56654,0.56654,0.56583,8.6543e-09,0.50182,0.62984,1.0736e-10,1.7201e-08
0.73299,0.56654,0.56654,0.56583,8.6156e-09,0.50467,0.62699,1.0536e-10,1.7126e-08
0.73379,0.56654,0.56654,0.56583,8.5769e-09,0.50752,0.62414,1.0338e-10,1.705e-08
0.7346,0.56654,0.56654,0.56583,8.5382e-09,0.51038,0.62129,1.0143e-10,1.6975e-08
0.7354,0.56654,0.56654,0.56583,8.4994e-09,0.51323,0.61843,9.9525e-11,1.6899e-08
0.73621,0.56654,0.56654,0.56583,8.4606e-09,0.51609,0.61558,9.7695e-11,1.6824e-08
0.73701,0.56654,0.56654,0.56583,8.4218e-09,0.51894,0.61272,9.5954e-11,1.6748e-08
0.73782,0.56654,0.56654,0.56583,8.383e-09,0.5218,0.60986,9.4319e-11,1.6672e-08
0.73863,0.56654,0.56654,0.56583,8.3442e-09,0.52466,0.607,9.2805e-11,1.6596e-08
0.73943,0.56654,0.56654,0.56583,8.3053e-09,0.52752,0.60414,9.1429e-11,1.6519e-08
0.74024,0.56654,0.56654,0.56583,8.2665e-09,0.53038,0.60128,9.0203e-11,1.6443e-08
0.74104,0.56654,0.56654,0.56583,8.2276e-09,0.53324,0.59842,8.914e-11,1.6366e-08
0.74185,0.56654,0.56654,0.56583,8.1887e-09,0.5361,0.59555,8.825e-11,1.6289e-08
0.74265,0.56654,0.56654,0.56583,8.1497e-09,0.53897,0.59269,8.7541e-11,1.6212e-08
0.74346,0.56654,0.56654,0.56583,8.1108e-09,0.54183,0.58983,8.7021e-11,1.6135e-08
0.74426,0.56654,0.56654,0.56583,8.0719e-09,0.5447,0.58696,8.6695e-11,1.6057e-08
0.74507,0.56654,0.56654,0.56583,8.0329e-09,0.54756,0.5841,8.6566e-11,1.5979e-08
0.74587,0.56654,0.56654,0.56583,7.994e-09,0.55043,0.58123,8.6635e-11,1.5901e-08
0.74668,0.56654,0.56654,0.56583,7.955e-09,0.55329,0.57836,8.69e-11,1.5823e-08
0.74749,0.56654,0.56654,0.56583,7.9161e-09,0.55616,0.5755,8.7361e-11,1.5745e-08
0.74829,0.56654,0.56654,0.56583,7.8771e-09,0.55903,0.57263,8.8011e-11,1.5666e-08
0.7491,0.56654,0.56654,0.56583,7.8382e-09,0.56189,0.56976,8.8844e-11,1.5587e-08
0.7499,0.56654,0.56654,0.56583,7.7992e-09,0.56476,0.56689,8.9852e-11,1.5509e-08
0.75071,0.56654,0.56654,0.56583,7.7603e-09,0.56763,0.56403,9.1024e-11,1.5429e-08
0.75151,0.56654,0.56654,0.56583,7.7213e-09,0.5705,0.56116,9.2348e-11,1.535e-08
0.75232,0.56654,0.56654,0.56583,7.6824e-09,0.57336,0.55829,9.3812e-11,1.5271e-08
0.75312,0.56654,0.56654,0.56583,7.6434e-09,0.57623,0.55543,9.54e-11,1.5191e-08
0.75393,0.56654,0.56654,0.56583,7.6045e-09,0.5791,0.55256,9.7095e-11,1.5112e-08
0.75473,0.56654,0.56654,0.56583,7.5656e-09,0.58196,0.54969,9.8882e-11,1.5032e-08
0.75554,0.56654,0.56654,0.56583,7.5267e-09,0.58483,0.54683,1.0074e-10,1.4953e-08
0.75635,0.56654,0.56654,0.56583,7.4878e-09,0.5877,0.54396,1.0265e-10,1.4873e-08
0.75715,0.56654,0.56654,0.56583,7.4489e-09,0.59056,0.5411,1.046e-10,1.4793e-08
0.75796,0.56654,0.56654,0.56583,7.41e-09,0.59342,0.53823,1.0656e-10,1.4713e-08
0.75876,0.56654,0.56654,0.56583,7.3711e-09,0.59629,0.53537,1.0851e-10,1.4634e-08
0.75957,0.56654,0.56654,0.56583,7.3323e-09,0.59915,0.53251,1.1044e-10,1.4554e-08
0.76037,0.56654,0.56654,0.56583,7.2935e-09,0.60201,0.52965,1.1232e-10,1.4475e-08
0.76118,0.56654,0.56654,0.56583,7.2546e-09,0.60487,0.52679,1.1414e-10,1.4395e-08
0.76198,0.56654,0.56654,0.56583,7.2158e-09,0.60773,0.52393,1.1587e-10,1.4316e-08
0.76279,0.56654,0.56654,0.56583,7.1771e-09,0.61059,0.52107,1.1749e-10,1.4237e-08
0.7636,0.56654,0.56654,0.56583,7.1383e-09,0.61345,0.51821,1.19e-10,1.4158e-08
0.7644,0.56654,0.56654,0.56583,7.0996e-09,0.61631,0.51535,1.2037e-10,1.4079e-08
0.76521,0.56654,0.56654,0.56583,7.0609e-09,0.61916,0.5125,1.2158e-10,1.4e-08
0.76601,0.56654,0.56654,0.56583,7.0222e-09,0.62202,0.50964,1.2263e-10,1.3922e-08
0.76682,0.56654,0.56654,0.56583,6.9835e-09,0.62487,0.50679,1.235e-10,1.3843e-08
0.76762,0.56654,0.56654,0.56583,6.9448e-09,0.62772,0.50394,1.2419e-10,1.3765e-08
0.76843,0.56654,0.56654,0.56583,6.9062e-09,0.63057,0.50109,1.2468e-10,1.3688e-08
0.76923,0.56654,0.56654,0.56583,6.8676e-09,0.63342,0.49825,1.2497e-10,1.361e-08
0.77004,0.56654,0.56654,0.56583,6.829e-09,0.63627,0.4954,1.2505e-10,1.3533e-08
0.77084,0.56654,0.56654,0.56583,6.7905e-09,0.63911,0.49256,1.2492e-10,1.3456e-08
0.77165,0.56654,0.56654,0.56583,6.7519e-09,0.64195,0.48972,1.2458e-10,1.3379e-08
0.77246,0.56654,0.56654,0.56584,6.7134e-09,0.64479,0.48688,1.2403e-10,1.3303e-08
0.77326,0.56654,0.56654,0.56584,6.675e-09,0.64763,0.48404,1.2328e-10,1.3227e-08
0.77407,0.56654,0.56654,0.56584,6.6365e-09,0.65047,0.4812,1.2233e-10,1.3151e-08
0.77487,0.56654,0.56654,0.56584,6.5981e-09,0.6533,0.47837,1.2119e-10,1.3075e-08
0.77568,0.56654,0.56654,0.56584,6.5597e-09,0.65614,0.47554,1.1987e-10,1.2999e-08
0.77648,0.56654,0.56654,0.56584,6.5213e-09,0.65897,0.47271,1.1837e-10,1.2924e-08
0.77729,0.56654,0.56654,0.56584,6.483e-09,0.66179,0.46988,1.1672e-10,1.2849e-08
0.77809,0.56654,0.56654,0.56584,6.4447e-09,0.66462,0.46706,1.1493e-10,1.2774e-08
0.7789,0.56654,0.56654,0.56584,6.4064e-09,0.66744,0.46424,1.1302e-10,1.27e-08
0.7797,0.56654,0.56654,0.56584,6.3681e-09,0.67026,0.46142,1.1099e-10,1.2625e-08
0.78051,0.56654,0.56654,0.56584,6.3299e-09,0.67308,0.4586,1.0888e-10,1.2551e-08
0.78132,0.56654,0.56654,0.56584,6.2917e-09,0.6759,0.45579,1.067e-10,1.2477e-08
0.78212,0.56654,0.56654,0.56584,6.2535e-09,0.67871,0.45298,1.0447e-10,1.2403e-08
0.78293,0.56654,0.56654,0.56584,6.2154e-09,0.68152,0.45017,1.0222e-10,1.2329e-08
0.78373,0.56654,0.56654,0.56584,6.1773e-09,0.68432,0.44737,9.9956e-11,1.2255e-08
0.78454,0.56654,0.56654,0.56584,6.1393e-09,0.68713,0.44456,9.7714e-11,1.2181e-08
0.78534,0.56654,0.56654,0.56585,6.1013e-09,0.68993,0.44177,9.5512e-11,1.2107e-08
0.78615,0.56654,0.56654,0.56585,6.0633e-09,0.69272,0.43897,9.3372e-11,1.2033e-08
0.78695,0.56654,0.56654,0.56585,6.0253e-09,0.69552,0.43618,9.1315e-11,1.1959e-08
0.78776,0.56654,0.56654,0.56585,5.9874e-09,0.69831,0.43339,8.9362e-11,1.1886e-08
0.78856,0.56654,0.56654,0.56585,5.9496e-09,0.70109,0.4306,8.7534e-11,1.1812e-08
0.78937,0.56654,0.56654,0.56585,5.9118e-09,0.70388,0.42782,8.5849e-11,1.1738e-08
0.79018,0.56654,0.56654,0.56585,5.874e-09,0.70666,0.42504,8.4326e-11,1.1664e-08
0.79098,0.56654,0.56654,0.56585,5.8363e-09,0.70943,0.42227,8.2983e-11,1.159e-08
0.79179,0.56654,0.56654,0.56585,5.7986e-09,0.71221,0.4195,8.1833e-11,1.1515e-08
0.79259,0.56654,0.56654,0.56585,5.7609e-09,0.71497,0.41673,8.0891e-11,1.1441e-08
0.7934,0.56654,0.56654,0.56585,5.7233e-09,0.71774,0.41397,8.0168e-11,1.1367e-08
0.7942,0.56654,0.56654,0.56586,5.6858e-09,0.7205,0.41121,7.9675e-11,1.1292e-08
0.79501,0.56654,0.56654,0.56586,5.6483e-09,0.72326,0.40845,7.942e-11,1.1217e-08
0.79581,0.56654,0.56654,0.56586,5.6109e-09,0.72601,0.4057,7.9408e-11,1.1142e-08
0.79662,0.56654,0.56654,0.56586,5.5735e-09,0.72876,0.40296,7.9644e-11,1.1067e-08
0.79743,0.56654,0.56654,0.56586,5.5362e-09,0.73151,0.40021,8.0129e-11,1.0992e-08
0.79823,0.56654,0.56654,0.56586,5.4989e-09,0.73425,0.39747,8.0863e-11,1.0917e-08
0.79904,0.56654,0.56654,0.56586,5.4617e-09,0.73698,0.39474,8.1843e-11,1.0842e-08
0.79984,0.56654,0.56654,0.56586,5.4246e-09,0.73972,0.39201,8.3064e-11,1.0766e-08
0.80065,0.56654,0.56654,0.56586,5.3875e-09,0.74244,0.38928,8.452e-11,1.0691e-08
0.80145,0.56654,0.56654,0.56587,5.3505e-09,0.74517,0.38656,8.6201e-11,1.0615e-08
0.80226,0.56654,0.56654,0.56587,5.3136e-09,0.74789,0.38385,8.8097e-11,1.0539e-08
0.80306,0.56654,0.56654,0.56587,5.2767e-09,0.7506,0.38113,9.0194e-11,1.0463e-08
0.80387,0.56654,0.56654,0.56587,5.2399e-09,0.75331,0.37843,9.2478e-11,1.0387e-08
0.80467,0.56654,0.56654,0.56587,5.2031e-09,0.75601,0.37573,9.4933e-11,1.0311e-08
0.80548,0.56654,0.56654,0.56587,5.1665e-09,0.75871,0.37303,9.754e-11,1.0235e-08
0.80629,0.56654,0.56654,0.56587,5.1299e-09,0.76141,0.37034,1.0028e-10,1.0159e-08
0.80709,0.56654,0.56654,0.56587,5.0934e-09,0.7641,0.36765,1.0314e-10,1.0084e-08
0.8079,0.56654,0.56654,0.56587,5.0569e-09,0.76678,0.36497,1.0608e-10,1.0008e-08
0.8087,0.56654,0.56654,0.56588,5.0205e-09,0.76946,0.36229,1.091e-10,9.932e-09
0.80951,0.56654,0.56654,0.56588,4.9842e-09,0.77214,0.35962,1.1216e-10,9.8563e-09
0.81031,0.56654,0.56654,0.56588,4.948e-09,0.77481,0.35695,1.1524e-10,9.7808e-09
0.81112,0.56654,0.56654,0.56588,4.9119e-09,0.77747,0.35429,1.1833e-10,9.7055e-09
0.81192,0.56654,0.56654,0.56588,4.8758e-09,0.78013,0.35163,1.2139e-10,9.6303e-09
0.81273,0.56654,0.56654,0.56588,4.8399e-09,0.78278,0.34898,1.2441e-10,9.5553e-09
0.81353,0.56654,0.56654,0.56588,4.804e-09,0.78543,0.34634,1.2736e-10,9.4806e-09
0.81434,0.56654,0.56654,0.56589,4.7682e-09,0.78807,0.3437,1.3021e-10,9.4061e-09
0.81515,0.56654,0.56654,0.56589,4.7324e-09,0.79071,0.34107,1.3295e-10,9.3319e-09
0.81595,0.56654,0.56654,0.56589,4.6968e-09,0.79334,0.33844,1.3557e-10,9.258e-09
0.81676,0.56654,0.56654,0.56589,4.6612e-09,0.79596,0.33582,1.3802e-10,9.1844e-09
0.81756,0.56654,0.56654,0.56589,4.6257e-09,0.79858,0.3332,1.4031e-10,9.1112e-09
0.81837,0.56654,0.56654,0.56589,4.5903e-09,0.80119,0.33059,1.4241e-10,9.0383e-09
0.81917,0.56654,0.56654,0.56589,4.555e-09,0.8038,0.32799,1.4432e-10,8.9658e-09
0.81998,0.56654,0.56654,0.5659,4.5198e-09,0.8064,0.32539,1.46e-10,8.8936e-09
0.82078,0.56654,0.56654,0.5659,4.4847e-09,0.809,0.3228,1.4747e-10,8.8219e-09
0.82159,0.56654,0.56654,0.5659,4.4496e-09,0.81158,0.32021,1.487e-10,8.7506e-09
0.8224,0.56654,0.56654,0.5659,4.4147e-09,0.81417,0.31764,1.4969e-10,8.6797e-09
0.8232,0.56654,0.56654,0.5659,4.3798e-09,0.81674,0.31506,1.5043e-10,8.6092e-09
0.82401,0.56654,0.56654,0.5659,4.345e-09,0.81931,0.3125,1.5093e-10,8.5391e-09
0.82481,0.56654,0.56654,0.56591,4.3103e-09,0.82187,0.30994,1.5118e-10,8.4695e-09
0.82562,0.56654,0.56654,0.56591,4.2757e-09,0.82443,0.30738,1.5118e-10,8.4003e-09
0.82642,0.56654,0.56654,0.56591,4.2412e-09,0.82698,0.30484,1.5093e-10,8.3315e-09
0.82723,0.56654,0.56654,0.56591,4.2068e-09,0.82952,0.3023,1.5045e-10,8.2631e-09
0.82803,0.56654,0.56654,0.56591,4.1724e-09,0.83206,0.29977,1.4974e-10,8.1952e-09
0.82884,0.56654,0.56654,0.56591,4.1382e-09,0.83459,0.29724,1.4881e-10,8.1276e-09
0.82964,0.56654,0.56654,0.56592,4.104e-09,0.83711,0.29472,1.4767e-10,8.0604e-09
0.83045,0.56654,0.56654,0.56592,4.07e-09,0.83963,0.29221,1.4633e-10,7.9936e-09
0.83126,0.56654,0.56654,0.56592,4.036e-09,0.84214,0.2897,1.4482e-10,7.9272e-09
0.83206,0.56654,0.56654,0.56592,4.0021e-09,0.84464,0.2872,1.4313e-10,7.8611e-09
0.83287,0.56654,0.56654,0.56592,3.9683e-09,0.84713,0.28471,1.413e-10,7.7954e-09
0.83367,0.56654,0.56654,0.56592,3.9347e-09,0.84962,0.28223,1.3934e-10,7.73e-09
0.83448,0.56654,0.56654,0.56593,3.9011e-09,0.8521,0.27975,1.3727e-10,7.6648e-09
0.83528,0.56654,0.56654,0.56593,3.8675e-09,0.85457,0.27728,1.3512e-10,7.6e-09
0.83609,0.56654,0.56654,0.56593,3.8341e-09,0.85704,0.27482,1.3289e-10,7.5354e-09
0.83689,0.56654,0.56654,0.56593,3.8008e-09,0.8595,0.27237,1.3061e-10,7.471e-09
0.8377,0.56654,0.56654,0.56593,3.7676e-09,0.86195,0.26992,1.2831e-10,7.4069e-09
0.8385,0.56654,0.56654,0.56594,3.7345e-09,0.86439,0.26748,1.26e-10,7.343e-09
0.83931,0.56654,0.56654,0.56594,3.7015e-09,0.86682,0.26505,1.2371e-10,7.2793e-09
0.84012,0.56654,0.56654,0.56594,3.6686e-09,0.86925,0.26263,1.2146e-10,7.2157e-09
0.84092,0.56654,0.56654,0.56594,3.6357e-09,0.87167,0.26021,1.1926e-10,7.1522e-09
0.84173,0.56654,0.56654,0.56594,3.603e-09,0.87408,0.2578,1.1714e-10,7.0889e-09
0.84253,0.56654,0.56654,0.56595,3.5704e-09,0.87649,0.2554,1.1511e-10,7.0257e-09
0.84334,0.56654,0.56654,0.56595,3.5379e-09,0.87888,0.25301,1.1319e-10,6.9627e-09
0.84414,0.56654,0.56654,0.56595,3.5055e-09,0.88127,0.25063,1.114e-10,6.8996e-09
0.84495,0.56654,0.56654,0.56595,3.4732e-09,0.88365,0.24825,1.0974e-10,6.8367e-09
0.84575,0.56654,0.56654,0.56595,3.441e-09,0.88602,0.24588,1.0825e-10,6.7738e-09
0.84656,0.56654,0.56654,0.56596,3.409e-09,0.88839,0.24352,1.0691e-10,6.711e-09
0.84736,0.56654,0.56654,0.56596,3.377e-09,0.89074,0.24117,1.0575e-10,6.6482e-09
0.84817,0.56654,0.56654,0.56596,3.3451e-09,0.89309,0.23883,1.0477e-10,6.5855e-09
0.84898,0.56654,0.56654,0.56596,3.3134e-09,0.89543,0.23649,1.0398e-10,6.5228e-09
0.84978,0.56654,0.56654,0.56596,3.2818e-09,0.89776,0.23417,1.0338e-10,6.4602e-09
0.85059,0.56654,0.56654,0.56597,3.2503e-09,0.90008,0.23185,1.0298e-10,6.3975e-09
0.85139,0.56654,0.56654,0.56597,3.2189e-09,0.9024,0.22954,1.0277e-10,6.335e-09
0.8522,0.56654,0.56654,0.56597,3.1876e-09,0.9047,0.22724,1.0275e-10,6.2724e-09
0.853,0.56654,0.56654,0.56597,3.1564e-09,0.907,0.22495,1.0291e-10,6.2099e-09
0.85381,0.56654,0.56654,0.56597,3.1254e-09,0.90928,0.22267,1.0326e-10,6.1475e-09
0.85461,0.56654,0.56654,0.56598,3.0945e-09,0.91156,0.22039,1.0379e-10,6.0852e-09
0.85542,0.56654,0.56654,0.56598,3.0637e-09,0.91383,0.21813,1.0448e-10,6.0229e-09
0.85623,0.56654,0.56654,0.56598,3.033e-09,0.91609,0.21587,1.0532e-10,5.9607e-09
0.85703,0.56654,0.56654,0.56598,3.0025e-09,0.91835,0.21362,1.0632e-10,5.8986e-09
0.85784,0.56654,0.56654,0.56599,2.972e-09,0.92059,0.21138,1.0744e-10,5.8367e-09
0.85864,0.56654,0.56654,0.56599,2.9418e-09,0.92282,0.20915,1.0868e-10,5.7748e-09
0.85945,0.56654,0.56654,0.56599,2.9116e-09,0.92505,0.20693,1.1002e-10,5.7132e-09
0.86025,0.56654,0.56654,0.56599,2.8816e-09,0.92726,0.20472,1.1144e-10,5.6517e-09
0.86106,0.56654,0.56654,0.566,2.8517e-09,0.92947,0.20252,1.1294e-10,5.5904e-09
0.86186,0.56654,0.56654,0.566,2.8219e-09,0.93167,0.20033,1.1449e-10,5.5293e-09
0.86267,0.56654,0.56654,0.566,2.7922e-09,0.93385,0.19815,1.1607e-10,5.4684e-09
0.86347,0.56654,0.56654,0.566,2.7627e-09,0.93603,0.19597,1.1767e-10,5.4078e-09
0.86428,0.56654,0.56654,0.566,2.7333e-09,0.9382,0.19381,1.1926e-10,5.3474e-09
0.86509,0.56654,0.56654,0.56601,2.7041e-09,0.94036,0.19165,1.2084e-10,5.2874e-09
0.86589,0.56654,0.56654,0.56601,2.675e-09,0.94251,0.18951,1.2239e-10,5.2276e-09
0.8667,0.56654,0.56654,0.56601,2.646e-09,0.94465,0.18737,1.2388e-10,5.1682e-09
0.8675,0.56654,0.56654,0.56601,2.6172e-09,0.94678,0.18525,1.2531e-10,5.109e-09
0.86831,0.56654,0.56654,0.56602,2.5885e-09,0.9489,0.18313,1.2665e-10,5.0503e-09
0.86911,0.56654,0.56654,0.56602,2.5599e-09,0.95101,0.18103,1.279e-10,4.9919e-09
0.86992,0.56654,0.56654,0.56602,2.5315e-09,0.95311,0.17893,1.2904e-10,4.9339e-09
0.87072,0.56654,0.56654,0.56602,2.5032e-09,0.9552,0.17684,1.3006e-10,4.8763e-09
0.87153,0.56654,0.56654,0.56603,2.475e-09,0.95729,0.17477,1.3096e-10,4.8191e-09
0.87233,0.56654,0.56654,0.56603,2.447e-09,0.95936,0.1727,1.3171e-10,4.7623e-09
0.87314,0.56654,0.56654,0.56603,2.4191e-09,0.96142,0.17065,1.3233e-10,4.7059e-09
0.87395,0.56654,0.56654,0.56603,2.3914e-09,0.96347,0.1686,1.3279e-10,4.65e-09
0.87475,0.56654,0.56654,0.56604,2.3638e-09,0.96551,0.16656,1.331e-10,4.5944e-09
0.87556,0.56654,0.56654,0.56604,2.3363e-09,0.96754,0.16454,1.3326e-10,4.5394e-09
0.87636,0.56654,0.56654,0.56604,2.309e-09,0.96956,0.16252,1.3326e-10,4.4847e-09
0.87717,0.56654,0.56654,0.56604,2.2818e-09,0.97157,0.16052,1.3311e-10,4.4305e-09
0.87797,0.56654,0.56654,0.56605,2.2547e-09,0.97357,0.15852,1.3281e-10,4.3767e-09
0.87878,0.56654,0.56654,0.56605,2.2278e-09,0.97556,0.15654,1.3236e-10,4.3233e-09
0.87958,0.56654,0.56654,0.56605,2.2011e-09,0.97754,0.15457,1.3178e-10,4.2704e-09
0.88039,0.56654,0.56654,0.56605,2.1744e-09,0.97951,0.1526,1.3106e-10,4.2178e-09
0.8812,0.56654,0.56654,0.56606,2.148e-09,0.98146,0.15065,1.3023e-10,4.1657e-09
0.882,0.56654,0.56654,0.56606,2.1216e-09,0.98341,0.14871,1.2928e-10,4.1139e-09
0.88281,0.56654,0.56654,0.56606,2.0954e-09,0.98535,0.14678,1.2823e-10,4.0626e-09
0.88361,0.56654,0.56654,0.56607,2.0693e-09,0.98727,0.14486,1.271e-10,4.0116e-09
0.88442,0.56654,0.56654,0.56607,2.0434e-09,0.98919,0.14295,1.259e-10,3.961e-09
0.88522,0.56654,0.56654,0.56607,2.0177e-09,0.99109,0.14105,1.2463e-10,3.9107e-09
0.88603,0.56654,0.56654,0.56607,1.992e-09,0.99299,0.13916,1.2332e-10,3.8607e-09
0.88683,0.56654,0.56654,0.56608,1.9665e-09,0.99487,0.13729,1.2199e-10,3.8111e-09
0.88764,0.56654,0.56654,0.56608,1.9412e-09,0.99674,0.13542,1.2063e-10,3.7618e-09
0.88844,0.56654,0.56654,0.56608,1.916e-09,0.9986,0.13357,1.1929e-10,3.7127e-09
0.88925,0.56654,0.56654,0.56608,1.891e-09,1.0004,0.13172,1.1796e-10,3.664e-09
0.89006,0.56654,0.56654,0.56609,1.8661e-09,1.0023,0.12989,1.1666e-10,3.6155e-09
0.89086,0.56654,0.56654,0.56609,1.8413e-09,1.0041,0.12807,1.1541e-10,3.5672e-09
0.89167,0.56654,0.56654,0.56609,1.8167e-09,1.0059,0.12626,1.1422e-10,3.5192e-09
0.89247,0.56654,0.56654,0.5661,1.7923e-09,1.0077,0.12446,1.1311e-10,3.4714e-09
0.89328,0.56654,0.56654,0.5661,1.7679e-09,1.0095,0.12267,1.1209e-10,3.4238e-09
0.89408,0.56654,0.56654,0.5661,1.7438e-09,1.0113,0.1209,1.1116e-10,3.3764e-09
0.89489,0.56654,0.56654,0.5661,1.7198e-09,1.0131,0.11913,1.1035e-10,3.3292e-09
0.89569,0.56654,0.56654,0.56611,1.696e-09,1.0148,0.11738,1.0966e-10,3.2822e-09
0.8965,0.56654,0.56654,0.56611,1.6723e-09,1.0166,0.11564,1.0909e-10,3.2354e-09
0.8973,0.56654,0.56654,0.56611,1.6487e-09,1.0183,0.11391,1.0866e-10,3.1888e-09
0.89811,0.56654,0.56654,0.56612,1.6253e-09,1.02,0.11219,1.0836e-10,3.1423e-09
0.89892,0.56654,0.56654,0.56612,1.6021e-09,1.0218,0.11048,1.0821e-10,3.096e-09
0.89972,0.56654,0.56654,0.56612,1.5791e-09,1.0235,0.10878,1.082e-10,3.0499e-09
0.90053,0.56654,0.56654,0.56612,1.5562e-09,1.0251,0.1071,1.0833e-10,3.004e-09
0.90133,0.56654,0.56654,0.56613,1.5334e-09,1.0268,0.10543,1.086e-10,2.9582e-09
0.90214,0.56654,0.56654,0.56613,1.5108e-09,1.0285,0.10377,1.0902e-10,2.9127e-09
0.90294,0.56654,0.56654,0.56613,1.4884e-09,1.0301,0.10212,1.0956e-10,2.8673e-09
0.90375,0.56654,0.56654,0.56614,1.4662e-09,1.0318,0.10049,1.1023e-10,2.8221e-09
0.90455,0.56654,0.56654,0.56614,1.4441e-09,1.0334,0.098861,1.1102e-10,2.7771e-09
0.90536,0.56654,0.56654,0.56614,1.4222e-09,1.035,0.097248,1.1193e-10,2.7324e-09
0.90617,0.56654,0.56654,0.56615,1.4004e-09,1.0366,0.095648,1.1293e-10,2.6879e-09
0.90697,0.56654,0.56654,0.56615,1.3788e-09,1.0382,0.09406,1.1401e-10,2.6436e-09
0.90778,0.56654,0.56654,0.56615,1.3574e-09,1.0398,0.092484,1.1518e-10,2.5996e-09
0.90858,0.56654,0.56654,0.56615,1.3361e-09,1.0414,0.09092,1.164e-10,2.5559e-09
0.90939,0.56654,0.56654,0.56616,1.315e-09,1.0429,0.089368,1.1767e-10,2.5124e-09
0.91019,0.56654,0.56654,0.56616,1.2941e-09,1.0445,0.087829,1.1897e-10,2.4693e-09
0.911,0.56654,0.56654,0.56616,1.2734e-09,1.046,0.086301,1.2028e-10,2.4265e-09
0.9118,0.56654,0.56654,0.56617,1.2528e-09,1.0475,0.084786,1.216e-10,2.384e-09
0.91261,0.56654,0.56654,0.56617,1.2324e-09,1.0491,0.083284,1.2289e-10,2.342e-09
0.91341,0.56654,0.56654,0.56617,1.2122e-09,1.0506,0.081793,1.2415e-10,2.3002e-09
0.91422,0.56654,0.56654,0.56618,1.1921e-09,1.052,0.080316,1.2536e-10,2.2589e-09
0.91503,0.56654,0.56654,0.56618,1.1723e-09,1.0535,0.07885,1.2651e-10,2.218e-09
0.91583,0.56654,0.56654,0.56618,1.1526e-09,1.055,0.077397,1.2758e-10,2.1775e-09
0.91664,0.56654,0.56654,0.56619,1.133e-09,1.0564,0.075957,1.2855e-10,2.1375e-09
0.91744,0.56654,0.56654,0.56619,1.1137e-09,1.0578,0.074529,1.2941e-10,2.0979e-09
0.91825,0.56654,0.56654,0.56619,1.0945e-09,1.0593,0.073114,1.3015e-10,2.0588e-09
0.91905,0.56654,0.56654,0.5662,1.0755e-09,1.0607,0.071711,1.3076e-10,2.0202e-09
0.91986,0.56654,0.56654,0.5662,1.0566e-09,1.0621,0.070321,1.3123e-10,1.9821e-09
0.92066,0.56654,0.56654,0.5662,1.038e-09,1.0635,0.068944,1.3154e-10,1.9444e-09
0.92147,0.56654,0.56654,0.5662,1.0195e-09,1.0648,0.06758,1.317e-10,1.9073e-09
0.92227,0.56654,0.56654,0.56621,1.0012e-09,1.0662,0.066228,1.3169e-10,1.8707e-09
0.92308,0.56654,0.56654,0.56621,9.8306e-10,1.0675,0.064889,1.3152e-10,1.8346e-09
0.92389,0.56654,0.56654,0.56621,9.651e-10,1.0689,0.063563,1.3118e-10,1.799e-09
0.92469,0.56654,0.56654,0.56622,9.4732e-10,1.0702,0.06225,1.3066e-10,1.764e-09
0.9255,0.56654,0.56654,0.56622,9.2971e-10,1.0715,0.06095,1.2998e-10,1.7294e-09
0.9263,0.56654,0.56654,0.56622,9.1228e-10,1.0728,0.059662,1.2913e-10,1.6954e-09
0.92711,0.56654,0.56654,0.56623,8.9502e-10,1.0741,0.058388,1.2812e-10,1.6619e-09
0.92791,0.56654,0.56654,0.56623,8.7794e-10,1.0753,0.057127,1.2696e-10,1.6289e-09
0.92872,0.56654,0.56654,0.56623,8.6104e-10,1.0766,0.055879,1.2566e-10,1.5964e-09
0.92952,0.56654,0.56654,0.56624,8.4431e-10,1.0778,0.054644,1.2422e-10,1.5644e-09
0.93033,0.56654,0.56654,0.56624,8.2775e-10,1.0791,0.053422,1.2266e-10,1.5328e-09
0.93113,0.56654,0.56654,0.56624,8.1137e-10,1.0803,0.052213,1.2098e-10,1.5018e-09
0.93194,0.56654,0.56654,0.56625,7.9516e-10,1.0815,0.051017,1.1922e-10,1.4711e-09
0.93275,0.56654,0.56654,0.56625,7.7914e-10,1.0827,0.049835,1.1738e-10,1.4409e-09
0.93355,0.56654,0.56654,0.56625,7.6328e-10,1.0838,0.048665,1.1547e-10,1.4111e-09
0.93436,0.56654,0.56654,0.56626,7.476e-10,1.085,0.047509,1.1352e-10,1.3817e-09
0.93516,0.56654,0.56654,0.56626,7.321e-10,1.0862,0.046367,1.1155e-10,1.3527e-09
0.93597,0.56654,0.56654,0.56626,7.1678e-10,1.0873,0.045237,1.0958e-10,1.324e-09
0.93677,0.56654,0.56654,0.56627,7.0163e-10,1.0884,0.044121,1.0762e-10,1.2956e-09
0.93758,0.56654,0.56654,0.56627,6.8666e-10,1.0895,0.043019,1.0569e-10,1.2676e-09
0.93838,0.56654,0.56654,0.56627,6.7187e-10,1.0906,0.041929,1.0382e-10,1.2399e-09
0.93919,0.56654,0.56654,0.56628,6.5725e-10,1.0917,0.040853,1.0202e-10,1.2125e-09
0.94,0.56654,0.56654,0.56628,6.4281e-10,1.0928,0.039791,1.0032e-10,1.1853e-09
0.9408,0.56654,0.56654,0.56628,6.2855e-10,1.0938,0.038742,9.8736e-11,1.1584e-09
0.94161,0.56654,0.56654,0.56629,6.1447e-10,1.0949,0.037707,9.7282e-11,1.1317e-09
0.94241,0.56654,0.56654,0.56629,6.0058e-10,1.0959,0.036685,9.5977e-11,1.1052e-09
0.94322,0.56654,0.56654,0.56629,5.8686e-10,1.0969,0.035677,9.4839e-11,1.0789e-09
0.94402,0.56654,0.56654,0.5663,5.7332e-10,1.0979,0.034682,9.3882e-11,1.0528e-09
0.94483,0.56654,0.56654,0.5663,5.5996e-10,1.0989,0.033701,9.3121e-11,1.0268e-09
0.94563,0.56654,0.56654,0.5663,5.4679e-10,1.0999,0.032734,9.2567e-11,1.001e-09
0.94644,0.56654,0.56654,0.56631,5.338e-10,1.1008,0.03178,9.2231e-11,9.7537e-10
0.94724,0.56654,0.56654,0.56631,5.21e-10,1.1018,0.03084,9.2122e-11,9.4987e-10
0.94805,0.56654,0.56654,0.56631,5.0838e-10,1.1027,0.029914,9.2246e-11,9.2451e-10
0.94886,0.56654,0.56654,0.56632,4.9594e-10,1.1036,0.029002,9.2609e-11,8.9928e-10
0.94966,0.56654,0.56654,0.56632,4.837e-10,1.1045,0.028103,9.3214e-11,8.7418e-10
0.95047,0.56654,0.56654,0.56632,4.7164e-10,1.1054,0.027218,9.406e-11,8.4921e-10
0.95127,0.56654,0.56654,0.56633,4.5976e-10,1.1063,0.026347,9.5148e-11,8.2438e-10
0.95208,0.56654,0.56654,0.56633,4.4808e-10,1.1072,0.02549,9.6473e-11,7.9969e-10
0.95288,0.56654,0.56654,0.56634,4.3659e-10,1.108,0.024646,9.803e-11,7.7515e-10
0.95369,0.56654,0.56654,0.56634,4.2529e-10,1.1089,0.023817,9.9811e-11,7.5076e-10
0.95449,0.56654,0.56654,0.56634,4.1418e-10,1.1097,0.023001,1.0181e-10,7.2654e-10
0.9553,0.56654,0.56654,0.56635,4.0326e-10,1.1105,0.022199,1.0401e-10,7.0251e-10
0.9561,0.56654,0.56654,0.56635,3.9253e-10,1.1113,0.021411,1.0639e-10,6.7867e-10
0.95691,0.56654,0.56654,0.56635,3.82e-10,1.1121,0.020638,1.0896e-10,6.5504e-10
0.95772,0.56654,0.56654,0.56636,3.7166e-10,1.1128,0.019878,1.1168e-10,6.3164e-10
0.95852,0.56654,0.56654,0.56636,3.6152e-10,1.1136,0.019132,1.1454e-10,6.0849e-10
0.95933,0.56654,0.56654,0.56636,3.5157e-10,1.1143,0.0184,1.1752e-10,5.8562e-10
0.96013,0.56654,0.56654,0.56637,3.4181e-10,1.1151,0.017682,1.2059e-10,5.6303e-10
0.96094,0.56654,0.56654,0.56637,3.3226e-10,1.1158,0.016979,1.2375e-10,5.4077e-10
0.96174,0.56654,0.56654,0.56637,3.229e-10,1.1165,0.016289,1.2695e-10,5.1884e-10
0.96255,0.56654,0.56654,0.56638,3.1373e-10,1.1171,0.015613,1.3019e-10,4.9727e-10
0.96335,0.56654,0.56654,0.56638,3.0477e-10,1.1178,0.014952,1.3344e-10,4.761e-10
0.96416,0.56654,0.56654,0.56638,2.96e-10,1.1185,0.014305,1.3666e-10,4.5533e-10
0.96497,0.56654,0.56654,0.56639,2.8743e-10,1.1191,0.013671,1.3985e-10,4.35e-10
0.96577,0.56654,0.56654,0.56639,2.7905e-10,1.1197,0.013052,1.4297e-10,4.1514e-10
0.96658,0.56654,0.56654,0.56639,2.7088e-10,1.1203,0.012448,1.46e-10,3.9575e-10
0.96738,0.56654,0.56654,0.5664,2.629e-10,1.1209,0.011857,1.4892e-10,3.7688e-10
0.96819,0.56654,0.56654,0.5664,2.5512e-10,1.1215,0.01128,1.517e-10,3.5853e-10
0.96899,0.56654,0.56654,0.56641,2.4753e-10,1.1221,0.010718,1.5433e-10,3.4073e-10
0.9698,0.56654,0.56654,0.56641,2.4015e-10,1.1226,0.01017,1.5679e-10,3.235e-10
0.9706,0.56654,0.56654,0.56641,2.3296e-10,1.1232,0.0096366,1.5905e-10,3.0686e-10
0.97141,0.56654,0.56654,0.56642,2.2597e-10,1.1237,0.0091171,1.611e-10,2.9083e-10
0.97221,0.56654,0.56654,0.56642,2.1917e-10,1.1242,0.008612,1.6293e-10,2.7541e-10
0.97302,0.56654,0.56654,0.56642,2.1257e-10,1.1247,0.0081211,1.6452e-10,2.6062e-10
0.97383,0.56654,0.56654,0.56643,2.0617e-10,1.1252,0.0076445,1.6586e-10,2.4648e-10
0.97463,0.56654,0.56654,0.56643,1.9996e-10,1.1257,0.0071822,1.6694e-10,2.3298e-10
0.97544,0.56654,0.56654,0.56643,1.9395e-10,1.1261,0.0067343,1.6775e-10,2.2015e-10
0.97624,0.56654,0.56654,0.56644,1.8813e-10,1.1266,0.0063007,1.6829e-10,2.0797e-10
0.97705,0.56654,0.56654,0.56644,1.8251e-10,1.127,0.0058814,1.6855e-10,1.9646e-10
0.97785,0.56654,0.56654,0.56644,1.7708e-10,1.1274,0.0054765,1.6854e-10,1.8562e-10
0.97866,0.56654,0.56654,0.56645,1.7185e-10,1.1278,0.005086,1.6826e-10,1.7544e-10
0.97946,0.56654,0.56654,0.56645,1.668e-10,1.1282,0.0047098,1.677e-10,1.6591e-10
0.98027,0.56654,0.56654,0.56646,1.6196e-10,1.1286,0.0043481,1.6688e-10,1.5704e-10
0.98107,0.56654,0.56654,0.56646,1.573e-10,1.1289,0.0040007,1.658e-10,1.488e-10
0.98188,0.56654,0.56654,0.56646,1.5284e-10,1.1293,0.0036678,1.6447e-10,1.412e-10
0.98269,0.56654,0.56654,0.56647,1.4856e-10,1.1296,0.0033493,1.6291e-10,1.3422e-10
0.98349,0.56654,0.56654,0.56647,1.4448e-10,1.1299,0.0030452,1.6113e-10,1.2784e-10
0.9843,0.56654,0.56654,0.56647,1.4059e-10,1.1302,0.0027555,1.5914e-10,1.2205e-10
0.9851,0.56654,0.56654,0.56648,1.3689e-10,1.1305,0.0024803,1.5696e-10,1.1682e-10
0.98591,0.56654,0.56654,0.56648,1.3338e-10,1.1307,0.0022195,1.5462e-10,1.1215e-10
0.98671,0.56654,0.56654,0.56648,1.3007e-10,1.131,0.0019732,1.5212e-10,1.0801e-10
0.98752,0.56654,0.56654,0.56649,1.2694e-10,1.1312,0.0017413,1.495e-10,1.0438e-10
0.98832,0.56654,0.56654,0.56649,1.24e-10,1.1315,0.0015239,1.4677e-10,1.0124e-10
0.98913,0.56654,0.56654,0.5665,1.2125e-10,1.1317,0.001321,1.4395e-10,9.8556e-11
0.98993,0.56654,0.56654,0.5665,1.187e-10,1.1319,0.0011325,1.4107e-10,9.6319e-11
0.99074,0.56654,0.56654,0.5665,1.1633e-10,1.132,0.00095858,1.3816e-10,9.45e-11
0.99155,0.56654,0.56654,0.56651,1.1415e-10,1.1322,0.0007991,1.3523e-10,9.3076e-11
0.99235,0.56654,0.56654,0.56651,1.1217e-10,1.1324,0.00065411,1.3231e-10,9.2026e-11
0.99316,0.56654,0.56654,0.56651,1.1037e-10,1.1325,0.00052361,1.2942e-10,9.1325e-11
0.99396,0.56654,0.56654,0.56652,1.0877e-10,1.1326,0.00040762,1.2658e-10,9.0953e-11
0.99477,0.56654,0.56654,0.56652,1.0736e-10,1.1327,0.00030612,1.2382e-10,9.0888e-11
0.99557,0.56654,0.56654,0.56652,1.0613e-10,1.1328,0.00021913,1.2116e-10,9.1111e-11
0.99638,0.56654,0.56654,0.56653,1.0511e-10,1.1329,0.00014664,1.1861e-10,9.1602e-11
0.99718,0.56654,0.56654,0.56653,1.0427e-10,1.133,8.8663e-05,1.1619e-10,9.2345e-11
0.99799,0.56654,0.56654,0.56654,1.0362e-10,1.133,4.5193e-05,1.1393e-10,9.3323e-11
0.9988,0.56654,0.56654,0.56654,1.0317e-10,1.1331,1.6233e-05,1.1183e-10,9.4522e-11
0.9996,0.56654,0.56654,0.56654,1.0292e-10,1.1331,1.7832e-06,1.099e-10,9.593e-11
1.0004,0.56654,0.56654,0.56655,1.0285e-10,1.1331,1.8448e-06,1.0817e-10,9.7536e-11
1.0012,0.56654,0.56654,0.56655,1.0299e-10,1.1331,1.6418e-05,1.0664e-10,9.9332e-11
1.002,0.56654,0.56654,0.56655,1.0331e-10,1.1331,4.5501e-05,1.0532e-10,1.0131e-10
1.0028,0.56654,0.56654,0.56656,1.0384e-10,1.133,8.9095e-05,1.0421e-10,1.0347e-10
1.0036,0.56654,0.56654,0.56656,1.0456e-10,1.133,0.0001472,1.0331e-10,1.058e-10
1.0044,0.56654,0.56654,0.56656,1.0547e-10,1.1329,0.00021981,1.0264e-10,1.0831e-10
1.0052,0.56654,0.56654,0.56657,1.0659e-10,1.1328,0.00030692,1.0218e-10,1.1099e-10
1.006,0.56654,0.56654,0.56657,1.079e-10,1.1327,0.00040854,1.0194e-10,1.1386e-10
1.0069,0.56654,0.56654,0.56657,1.0941e-10,1.1326,0.00052466,1.0191e-10,1.1691e-10
1.0077,0.56654,0.56654,0.56658,1.1112e-10,1.1325,0.00065528,1.0209e-10,1.2015e-10
1.0085,0.56654,0.56654,0.56658,1.1303e-10,1.1324,0.00080039,1.0246e-10,1.236e-10
1.0093,0.56654,0.56654,0.56659,1.1514e-10,1.1322,0.00095999,1.0301e-10,1.2726e-10
1.0101,0.56654,0.56654,0.56659,1.1744e-10,1.132,0.0011341,1.0374e-10,1.3115e-10
1.0109,0.56654,0.56654,0.56659,1.1995e-10,1.1319,0.0013227,1.0463e-10,1.3528e-10
1.0117,0.56654,0.56654,0.5666,1.2266e-10,1.1317,0.0015257,1.0566e-10,1.3967e-10
1.0125,0.56654,0.56654,0.5666,1.2557e-10,1.1315,0.0017432,1.0682e-10,1.4433e-10
1.0133,0.56654,0.56654,0.5666,1.2869e-10,1.1312,0.0019752,1.0809e-10,1.4928e-10
1.0141,0.56654,0.56654,0.56661,1.32e-10,1.131,0.0022217,1.0946e-10,1.5454e-10
1.0149,0.56654,0.56654,0.56661,1.3551e-10,1.1307,0.0024826,1.109e-10,1.6013e-10
1.0157,0.56654,0.56654,0.56661,1.3923e-10,1.1305,0.0027579,1.124e-10,1.6606e-10
1.0165,0.56654,0.56654,0.56662,1.4315e-10,1.1302,0.0030477,1.1393e-10,1.7237e-10
1.0173,0.56654,0.56654,0.56662,1.4727e-10,1.1299,0.0033519,1.1548e-10,1.7906e-10
1.0181,0.56654,0.56654,0.56663,1.5159e-10,1.1296,0.0036706,1.1702e-10,1.8615e-10
1.0189,0.56654,0.56654,0.56663,1.5611e-10,1.1293,0.0040036,1.1854e-10,1.9368e-10
1.0197,0.56654,0.56654,0.56663,1.6083e-10,1.1289,0.0043511,1.2001e-10,2.0164e-10
1.0205,0.56654,0.56654,0.56664,1.6575e-10,1.1286,0.004713,1.2143e-10,2.1007e-10
1.0213,0.56654,0.56654,0.56664,1.7087e-10,1.1282,0.0050892,1.2277e-10,2.1898e-10
1.0222,0.56654,0.56654,0.56664,1.7619e-10,1.1278,0.0054799,1.2401e-10,2.2838e-10
1.023,0.56654,0.56654,0.56665,1.8171e-10,1.1274,0.0058849,1.2514e-10,2.3829e-10
1.0238,0.56654,0.56654,0.56665,1.8743e-10,1.127,0.0063043,1.2615e-10,2.4872e-10
1.0246,0.56654,0.56654,0.56665,1.9335e-10,1.1266,0.006738,1.2702e-10,2.5969e-10
1.0254,0.56654,0.56654,0.56666,1.9947e-10,1.1261,0.0071861,1.2774e-10,2.712e-10
1.0262,0.56654,0.56654,0.56666,2.0578e-10,1.1257,0.0076485,1.283e-10,2.8326e-10
1.027,0.56654,0.56654,0.56667,2.1229e-10,1.1252,0.0081252,1.287e-10,2.9588e-10
1.0278,0.56654,0.56654,0.56667,2.1899e-10,1.1247,0.0086162,1.2893e-10,3.0906e-10
1.0286,0.56654,0.56654,0.56667,2.2589e-10,1.1242,0.0091215,1.2898e-10,3.2281e-10
1.0294,0.56654,0.56654,0.56668,2.3299e-10,1.1237,0.0096411,1.2885e-10,3.3713e-10
1.0302,0.56654,0.56654,0.56668,2.4028e-10,1.1232,0.010175,1.2855e-10,3.5201e-10
1.031,0.56654,0.56654,0.56668,2.4776e-10,1.1226,0.010723,1.2807e-10,3.6745e-10
1.0318,0.56654,0.56654,0.56669,2.5543e-10,1.1221,0.011285,1.2742e-10,3.8345e-10
1.0326,0.56654,0.56654,0.56669,2.633e-10,1.1215,0.011862,1.266e-10,4e-10
1.0334,0.56654,0.56654,0.56669,2.7136e-10,1.1209,0.012453,1.2562e-10,4.171e-10
1.0342,0.56654,0.56654,0.5667,2.7961e-10,1.1203,0.013058,1.2449e-10,4.3472e-10
1.035,0.56654,0.56654,0.5667,2.8804e-10,1.1197,0.013677,1.2323e-10,4.5286e-10
1.0358,0.56654,0.56654,0.5667,2.9667e-10,1.1191,0.01431,1.2183e-10,4.7151e-10
1.0367,0.56654,0.56654,0.56671,3.0549e-10,1.1185,0.014957,1.2032e-10,4.9066e-10
1.0375,0.56654,0.56654,0.56671,3.1449e-10,1.1178,0.015619,1.1871e-10,5.1028e-10
1.0383,0.56654,0.56654,0.56671,3.2369e-10,1.1171,0.016295,1.1702e-10,5.3035e-10
1.0391,0.56654,0.56654,0.56672,3.3307e-10,1.1165,0.016984,1.1527e-10,5.5087e-10
1.0399,0.56654,0.56654,0.56672,3.4264e-10,1.1158,0.017688,1.1346e-10,5.7181e-10
1.0407,0.56654,0.56654,0.56673,3.5239e-10,1.115,0.018406,1.1163e-10,5.9316e-10
1.0415,0.56654,0.56654,0.56673,3.6233e-10,1.1143,0.019138,1.0978e-10,6.1489e-10
1.0423,0.56654,0.56654,0.56673,3.7246e-10,1.1136,0.019884,1.0794e-10,6.3698e-10
1.0431,0.56654,0.56654,0.56674,3.8277e-10,1.1128,0.020644,1.0612e-10,6.5942e-10
1.0439,0.56654,0.56654,0.56674,3.9327e-10,1.1121,0.021418,1.0435e-10,6.8219e-10
1.0447,0.56654,0.56654,0.56674,4.0395e-10,1.1113,0.022206,1.0264e-10,7.0527e-10
1.0455,0.56654,0.56654,0.56675,4.1482e-10,1.1105,0.023008,1.0102e-10,7.2863e-10
1.0463,0.56654,0.56654,0.56675,4.2588e-10,1.1097,0.023824,9.9486e-11,7.5227e-10
1.0471,0.56654,0.56654,0.56675,4.3712e-10,1.1089,0.024653,9.8071e-11,7.7616e-10
1.0479,0.56654,0.56654,0.56676,4.4854e-10,1.108,0.025497,9.6784e-11,8.003e-10
1.0487,0.56654,0.56654,0.56676,4.6015e-10,1.1072,0.026354,9.5641e-11,8.2466e-10
1.0495,0.56654,0.56654,0.56676,4.7195e-10,1.1063,0.027225,9.4654e-11,8.4924e-10
1.0503,0.56654,0.56654,0.56677,4.8393e-10,1.1054,0.02811,9.3834e-11,8.7402e-10
1.0512,0.56654,0.56654,0.56677,4.9609e-10,1.1045,0.029009,9.319e-11,8.99e-10
1.052,0.56654,0.56654,0.56677,5.0845e-10,1.1036,0.029922,9.2731e-11,9.2416e-10
1.0528,0.56654,0.56654,0.56678,5.2098e-10,1.1027,0.030848,9.2463e-11,9.495e-10
1.0536,0.56654,0.56654,0.56678,5.337e-10,1.1018,0.031788,9.239e-11,9.7502e-10
1.0544,0.56654,0.56654,0.56678,5.4661e-10,1.1008,0.032742,9.2514e-11,1.0007e-09
1.0552,0.56654,0.56654,0.56679,5.5971e-10,1.0999,0.03371,9.2837e-11,1.0266e-09
1.056,0.56654,0.56654,0.56679,5.7299e-10,1.0989,0.034691,9.3357e-11,1.0526e-09
1.0568,0.56654,0.56654,0.56679,5.8645e-10,1.0979,0.035685,9.4071e-11,1.0788e-09
1.0576,0.56654,0.56654,0.5668,6.0011e-10,1.0969,0.036694,9.4975e-11,1.1052e-09
1.0584,0.56654,0.56654,0.5668,6.1395e-10,1.0959,0.037716,9.606e-11,1.1318e-09
1.0592,0.56654,0.56654,0.5668,6.2797e-10,1.0949,0.038751,9.7319e-11,1.1586e-09
1.06,0.56654,0.56654,0.56681,6.4218e-10,1.0938,0.0398,9.8742e-11,1.1856e-09
1.0608,0.56654,0.56654,0.56681,6.5658e-10,1.0928,0.040863,1.0032e-10,1.2128e-09
1.0616,0.56654,0.56654,0.56681,6.7116e-10,1.0917,0.041938,1.0203e-10,1.2403e-09
1.0624,0.56654,0.56654,0.56682,6.8593e-10,1.0906,0.043028,1.0387e-10,1.268e-09
1.0632,0.56654,0.56654,0.56682,7.0089e-10,1.0895,0.044131,1.0581e-10,1.296e-09
1.064,0.56654,0.56654,0.56682,7.1603e-10,1.0884,0.045247,1.0785e-10,1.3242e-09
1.0648,0.56654,0.56654,0.56683,7.3136e-10,1.0873,0.046376,1.0996e-10,1.3528e-09
1.0657,0.56654,0.56654,0.56683,7.4687e-10,1.0861,0.047519,1.1213e-10,1.3816e-09
1.0665,0.56654,0.56654,0.56683,7.6257e-10,1.085,0.048675,1.1433e-10,1.4108e-09
1.0673,0.56654,0.56654,0.56684,7.7845e-10,1.0838,0.049845,1.1655e-10,1.4404e-09
1.0681,0.56654,0.56654,0.56684,7.9452e-10,1.0827,0.051027,1.1877e-10,1.4703e-09
1.0689,0.56654,0.56654,0.56684,8.1077e-10,1.0815,0.052223,1.2097e-10,1.5006e-09
1.0697,0.56654,0.56654,0.56685,8.2721e-10,1.0803,0.053432,1.2313e-10,1.5313e-09
1.0705,0.56654,0.56654,0.56685,8.4382e-10,1.079,0.054654,1.2523e-10,1.5624e-09
1.0713,0.56654,0.56654,0.56685,8.6062e-10,1.0778,0.055889,1.2726e-10,1.594e-09
1.0721,0.56654,0.56654,0.56686,8.776e-10,1.0766,0.057138,1.2919e-10,1.626e-09
1.0729,0.56654,0.56654,0.56686,8.9476e-10,1.0753,0.058399,1.31e-10,1.6585e-09
1.0737,0.56654,0.56654,0.56686,9.121e-10,1.0741,0.059673,1.327e-10,1.6915e-09
1.0745,0.56654,0.56654,0.56687,9.2962e-10,1.0728,0.060961,1.3425e-10,1.725e-09
1.0753,0.56654,0.56654,0.56687,9.4732e-10,1.0715,0.062261,1.3565e-10,1.759e-09
1.0761,0.56654,0.56654,0.56687,9.652e-10,1.0702,0.063574,1.3689e-10,1.7935e-09
1.0769,0.56654,0.56654,0.56688,9.8325e-10,1.0689,0.0649,1.3796e-10,1.8285e-09
1.0777,0.56654,0.56654,0.56688,1.0015e-09,1.0675,0.066239,1.3884e-10,1.8641e-09
1.0785,0.56654,0.56654,0.56688,1.0199e-09,1.0662,0.067591,1.3954e-10,1.9002e-09
1.0793,0.56654,0.56654,0.56689,1.0385e-09,1.0648,0.068956,1.4004e-10,1.9369e-09
1.0801,0.56654,0.56654,0.56689,1.0572e-09,1.0634,0.070333,1.4035e-10,1.9741e-09
1.081,0.56654,0.56654,0.56689,1.0761e-09,1.0621,0.071723,1.4047e-10,2.0118e-09
1.0818,0.56654,0.56654,0.5669,1.0952e-09,1.0607,0.073126,1.4039e-10,2.0501e-09
1.0826,0.56654,0.56654,0.5669,1.1145e-09,1.0593,0.074541,1.4012e-10,2.0889e-09
1.0834,0.56654,0.56654,0.5669,1.1339e-09,1.0578,0.075969,1.3966e-10,2.1282e-09
1.0842,0.56654,0.56654,0.56691,1.1535e-09,1.0564,0.077409,1.3903e-10,2.168e-09
1.085,0.56654,0.56654,0.56691,1.1733e-09,1.055,0.078863,1.3823e-10,2.2083e-09
1.0858,0.56654,0.56654,0.56691,1.1932e-09,1.0535,0.080328,1.3726e-10,2.2492e-09
1.0866,0.56654,0.56654,0.56692,1.2133e-09,1.052,0.081806,1.3615e-10,2.2905e-09
1.0874,0.56654,0.56654,0.56692,1.2336e-09,1.0505,0.083296,1.349e-10,2.3323e-09
1.0882,0.56654,0.56654,0.56692,1.254e-09,1.049,0.084799,1.3353e-10,2.3745e-09
1.089,0.56654,0.56654,0.56692,1.2746e-09,1.0475,0.086314,1.3206e-10,2.4171e-09
1.0898,0.56654,0.56654,0.56693,1.2954e-09,1.046,0.087842,1.3049e-10,2.4602e-09
1.0906,0.56654,0.56654,0.56693,1.3163e-09,1.0445,0.089381,1.2885e-10,2.5037e-09
1.0914,0.56654,0.56654,0.56693,1.3373e-09,1.0429,0.090933,1.2716e-10,2.5475e-09
1.0922,0.56654,0.56654,0.56694,1.3586e-09,1.0414,0.092497,1.2544e-10,2.5917e-09
1.093,0.56654,0.56654,0.56694,1.38e-09,1.0398,0.094073,1.2369e-10,2.6363e-09
1.0938,0.56654,0.56654,0.56694,1.4015e-09,1.0382,0.095662,1.2195e-10,2.6811e-09
1.0946,0.56654,0.56654,0.56695,1.4232e-09,1.0366,0.097262,1.2023e-10,2.7263e-09
1.0955,0.56654,0.56654,0.56695,1.4451e-09,1.035,0.098875,1.1854e-10,2.7717e-09
1.0963,0.56654,0.56654,0.56695,1.4672e-09,1.0334,0.1005,1.1692e-10,2.8174e-09
1.0971,0.56654,0.56654,0.56695,1.4893e-09,1.0318,0.10214,1.1536e-10,2.8633e-09
1.0979,0.56654,0.56654,0.56696,1.5117e-09,1.0301,0.10378,1.139e-10,2.9095e-09
1.0987,0.56654,0.56654,0.56696,1.5342e-09,1.0285,0.10544,1.1254e-10,2.9558e-09
1.0995,0.56654,0.56654,0.56696,1.5569e-09,1.0268,0.10712,1.1131e-10,3.0024e-09
1.1003,0.56654,0.56654,0.56697,1.5797e-09,1.0251,0.1088,1.102e-10,3.0491e-09
1.1011,0.56654,0.56654,0.56697,1.6026e-09,1.0234,0.11049,1.0925e-10,3.096e-09
1.1019,0.56654,0.56654,0.56697,1.6258e-09,1.0217,0.1122,1.0845e-10,3.1431e-09
1.1027,0.56654,0.56654,0.56698,1.6491e-09,1.02,0.11392,1.0781e-10,3.1903e-09
1.1035,0.56654,0.56654,0.56698,1.6725e-09,1.0183,0.11565,1.0734e-10,3.2377e-09
1.1043,0.56654,0.56654,0.56698,1.6961e-09,1.0166,0.11739,1.0706e-10,3.2851e-09
1.1051,0.56654,0.56654,0.56698,1.7198e-09,1.0148,0.11915,1.0695e-10,3.3328e-09
1.1059,0.56654,0.56654,0.56699,1.7438e-09,1.0131,0.12091,1.0702e-10,3.3805e-09
1.1067,0.56654,0.56654,0.56699,1.7678e-09,1.0113,0.12269,1.0727e-10,3.4284e-09
1.1075,0.56654,0.56654,0.56699,1.792e-09,1.0095,0.12447,1.077e-10,3.4764e-09
1.1083,0.56654,0.56654,0.567,1.8164e-09,1.0077,0.12627,1.083e-10,3.5245e-09
1.1091,0.56654,0.56654,0.567,1.8409e-09,1.0059,0.12808,1.0908e-10,3.5728e-09
1.11,0.56654,0.56654,0.567,1.8656e-09,1.0041,0.1299,1.1001e-10,3.6213e-09
1.1108,0.56654,0.56654,0.567,1.8905e-09,1.0023,0.13174,1.1109e-10,3.6699e-09
1.1116,0.56654,0.56654,0.56701,1.9155e-09,1.0004,0.13358,1.1232e-10,3.7186e-09
1.1124,0.56654,0.56654,0.56701,1.9406e-09,0.99858,0.13544,1.1367e-10,3.7676e-09
1.1132,0.56654,0.56654,0.56701,1.9659e-09,0.99672,0.1373,1.1513e-10,3.8167e-09
1.114,0.56654,0.56654,0.56701,1.9914e-09,0.99485,0.13918,1.1669e-10,3.8661e-09
1.1148,0.56654,0.56654,0.56702,2.017e-09,0.99297,0.14107,1.1833e-10,3.9156e-09
1.1156,0.56654,0.56654,0.56702,2.0427e-09,0.99108,0.14296,1.2004e-10,3.9655e-09
1.1164,0.56654,0.56654,0.56702,2.0687e-09,0.98917,0.14487,1.2179e-10,4.0155e-09
1.1172,0.56654,0.56654,0.56703,2.0947e-09,0.98726,0.14679,1.2357e-10,4.0659e-09
1.118,0.56654,0.56654,0.56703,2.1209e-09,0.98533,0.14873,1.2535e-10,4.1165e-09
1.1188,0.56654,0.56654,0.56703,2.1473e-09,0.98339,0.15067,1.2713e-10,4.1675e-09
1.1196,0.56654,0.56654,0.56703,2.1738e-09,0.98145,0.15262,1.2887e-10,4.2188e-09
1.1204,0.56654,0.56654,0.56704,2.2005e-09,0.97949,0.15458,1.3057e-10,4.2704e-09
1.1212,0.56654,0.56654,0.56704,2.2273e-09,0.97752,0.15656,1.3219e-10,4.3224e-09
1.122,0.56654,0.56654,0.56704,2.2543e-09,0.97554,0.15854,1.3373e-10,4.3748e-09
1.1228,0.56654,0.56654,0.56704,2.2814e-09,0.97355,0.16054,1.3517e-10,4.4276e-09
1.1236,0.56654,0.56654,0.56705,2.3086e-09,0.97155,0.16254,1.3648e-10,4.4808e-09
1.1245,0.56654,0.56654,0.56705,2.336e-09,0.96954,0.16456,1.3765e-10,4.5344e-09
1.1253,0.56654,0.56654,0.56705,2.3636e-09,0.96752,0.16658,1.3867e-10,4.5885e-09
1.1261,0.56654,0.56654,0.56705,2.3913e-09,0.96549,0.16862,1.3952e-10,4.643e-09
1.1269,0.56654,0.56654,0.56706,2.4191e-09,0.96345,0.17066,1.402e-10,4.698e-09
1.1277,0.56654,0.56654,0.56706,2.4471e-09,0.9614,0.17272,1.4069e-10,4.7534e-09
1.1285,0.56654,0.56654,0.56706,2.4752e-09,0.95934,0.17479,1.4098e-10,4.8094e-09
1.1293,0.56654,0.56654,0.56706,2.5034e-09,0.95727,0.17686,1.4106e-10,4.8658e-09
1.1301,0.56654,0.56654,0.56707,2.5318e-09,0.95519,0.17895,1.4094e-10,4.9227e-09
1.1309,0.56654,0.56654,0.56707,2.5603e-09,0.9531,0.18104,1.4061e-10,4.98e-09
1.1317,0.56654,0.56654,0.56707,2.589e-09,0.95099,0.18315,1.4006e-10,5.0379e-09
1.1325,0.56654,0.56654,0.56707,2.6178e-09,0.94888,0.18527,1.393e-10,5.0962e-09
1.1333,0.56654,0.56654,0.56708,2.6467e-09,0.94676,0.18739,1.3833e-10,5.155e-09
1.1341,0.56654,0.56654,0.56708,2.6757e-09,0.94463,0.18953,1.3716e-10,5.2143e-09
1.1349,0.56654,0.56654,0.56708,2.7049e-09,0.94249,0.19167,1.3579e-10,5.274e-09
1.1357,0.56654,0.56654,0.56708,2.7342e-09,0.94034,0.19383,1.3423e-10,5.3342e-09
1.1365,0.56654,0.56654,0.56709,2.7636e-09,0.93818,0.19599,1.3249e-10,5.3948e-09
1.1373,0.56654,0.56654,0.56709,2.7932e-09,0.93601,0.19816,1.3057e-10,5.4558e-09
1.1381,0.56654,0.56654,0.56709,2.8229e-09,0.93384,0.20035,1.2851e-10,5.5173e-09
1.1389,0.56654,0.56654,0.56709,2.8527e-09,0.93165,0.20254,1.263e-10,5.5791e-09
1.1398,0.56654,0.56654,0.5671,2.8826e-09,0.92945,0.20474,1.2397e-10,5.6413e-09
1.1406,0.56654,0.56654,0.5671,2.9127e-09,0.92724,0.20695,1.2154e-10,5.7038e-09
1.1414,0.56654,0.56654,0.5671,2.9428e-09,0.92503,0.20917,1.1901e-10,5.7667e-09
1.1422,0.56654,0.56654,0.5671,2.9731e-09,0.9228,0.2114,1.1641e-10,5.8299e-09
1.143,0.56654,0.56654,0.56711,3.0036e-09,0.92057,0.21364,1.1376e-10,5.8933e-09
1.1438,0.56654,0.56654,0.56711,3.0341e-09,0.91833,0.21589,1.1109e-10,5.9571e-09
1.1446,0.56654,0.56654,0.56711,3.0647e-09,0.91607,0.21815,1.084e-10,6.0211e-09
1.1454,0.56654,0.56654,0.56711,3.0955e-09,0.91381,0.22041,1.0572e-10,6.0853e-09
1.1462,0.56654,0.56654,0.56711,3.1264e-09,0.91154,0.22269,1.0308e-10,6.1497e-09
1.147,0.56654,0.56654,0.56712,3.1574e-09,0.90926,0.22497,1.0048e-10,6.2143e-09
1.1478,0.56654,0.56654,0.56712,3.1885e-09,0.90698,0.22726,9.7954e-11,6.279e-09
1.1486,0.56654,0.56654,0.56712,3.2197e-09,0.90468,0.22956,9.5518e-11,6.3439e-09
1.1494,0.56654,0.56654,0.56712,3.251e-09,0.90238,0.23187,9.319e-11,6.4089e-09
1.1502,0.56654,0.56654,0.56712,3.2825e-09,0.90006,0.23419,9.0986e-11,6.474e-09
1.151,0.56654,0.56654,0.56713,3.314e-09,0.89774,0.23651,8.8922e-11,6.5392e-09
1.1518,0.56654,0.56654,0.56713,3.3457e-09,0.89541,0.23885,8.7013e-11,6.6044e-09
1.1526,0.56654,0.56654,0.56713,3.3775e-09,0.89307,0.24119,8.5273e-11,6.6697e-09
1.1534,0.56654,0.56654,0.56713,3.4094e-09,0.89072,0.24354,8.3713e-11,6.7351e-09
1.1543,0.56654,0.56654,0.56714,3.4414e-09,0.88837,0.2459,8.2343e-11,6.8004e-09
1.1551,0.56654,0.56654,0.56714,3.4735e-09,0.886,0.24827,8.1171e-11,6.8658e-09
1.1559,0.56654,0.56654,0.56714,3.5057e-09,0.88363,0.25065,8.0203e-11,6.9313e-09
1.1567,0.56654,0.56654,0.56714,3.5381e-09,0.88125,0.25303,7.9446e-11,6.9967e-09
1.1575,0.56654,0.56654,0.56714,3.5705e-09,0.87886,0.25542,7.89e-11,7.0621e-09
1.1583,0.56654,0.56654,0.56715,3.603e-09,0.87647,0.25782,7.8567e-11,7.1275e-09
1.1591,0.56654,0.56654,0.56715,3.6357e-09,0.87406,0.26023,7.8446e-11,7.193e-09
1.1599,0.56654,0.56654,0.56715,3.6685e-09,0.87165,0.26265,7.8533e-11,7.2584e-09
1.1607,0.56654,0.56654,0.56715,3.7013e-09,0.86923,0.26507,7.8824e-11,7.3238e-09
1.1615,0.56654,0.56654,0.56715,3.7343e-09,0.8668,0.2675,7.9313e-11,7.3893e-09
1.1623,0.56654,0.56654,0.56716,3.7674e-09,0.86437,0.26994,7.999e-11,7.4548e-09
1.1631,0.56654,0.56654,0.56716,3.8006e-09,0.86193,0.27239,8.0845e-11,7.5203e-09
1.1639,0.56654,0.56654,0.56716,3.8339e-09,0.85947,0.27484,8.1867e-11,7.5859e-09
1.1647,0.56654,0.56654,0.56716,3.8673e-09,0.85702,0.27731,8.3044e-11,7.6515e-09
1.1655,0.56654,0.56654,0.56716,3.9008e-09,0.85455,0.27977,8.4359e-11,7.7172e-09
1.1663,0.56654,0.56654,0.56716,3.9344e-09,0.85208,0.28225,8.5799e-11,7.783e-09
1.1671,0.56654,0.56654,0.56717,3.9681e-09,0.8496,0.28473,8.7347e-11,7.8488e-09
1.1679,0.56654,0.56654,0.56717,4.0019e-09,0.84711,0.28723,8.8984e-11,7.9148e-09
1.1688,0.56654,0.56654,0.56717,4.0358e-09,0.84462,0.28972,9.0694e-11,7.9809e-09
1.1696,0.56654,0.56654,0.56717,4.0698e-09,0.84211,0.29223,9.2458e-11,8.0472e-09
1.1704,0.56654,0.56654,0.56717,4.1039e-09,0.83961,0.29474,9.4257e-11,8.1136e-09
1.1712,0.56654,0.56654,0.56718,4.1382e-09,0.83709,0.29726,9.6072e-11,8.1802e-09
1.172,0.56654,0.56654,0.56718,4.1725e-09,0.83457,0.29979,9.7884e-11,8.247e-09
1.1728,0.56654,0.56654,0.56718,4.2069e-09,0.83204,0.30232,9.9676e-11,8.3141e-09
1.1736,0.56654,0.56654,0.56718,4.2414e-09,0.8295,0.30486,1.0143e-10,8.3813e-09
1.1744,0.56654,0.56654,0.56718,4.276e-09,0.82696,0.30741,1.0312e-10,8.4488e-09
1.1752,0.56654,0.56654,0.56718,4.3107e-09,0.82441,0.30996,1.0475e-10,8.5166e-09
1.176,0.56654,0.56654,0.56719,4.3454e-09,0.82185,0.31252,1.0628e-10,8.5846e-09
1.1768,0.56654,0.56654,0.56719,4.3803e-09,0.81929,0.31508,1.0771e-10,8.6529e-09
1.1776,0.56654,0.56654,0.56719,4.4153e-09,0.81672,0.31766,1.0902e-10,8.7215e-09
1.1784,0.56654,0.56654,0.56719,4.4503e-09,0.81414,0.32024,1.1021e-10,8.7905e-09
1.1792,0.56654,0.56654,0.56719,4.4855e-09,0.81156,0.32282,1.1125e-10,8.8597e-09
1.18,0.56654,0.56654,0.56719,4.5207e-09,0.80897,0.32541,1.1215e-10,8.9293e-09
1.1808,0.56654,0.56654,0.56719,4.556e-09,0.80638,0.32801,1.1289e-10,8.9991e-09
1.1816,0.56654,0.56654,0.5672,4.5914e-09,0.80378,0.33061,1.1346e-10,9.0694e-09
1.1824,0.56654,0.56654,0.5672,4.6269e-09,0.80117,0.33322,1.1387e-10,9.1399e-09
1.1833,0.56654,0.56654,0.5672,4.6624e-09,0.79856,0.33584,1.1412e-10,9.2108e-09
1.1841,0.56654,0.56654,0.5672,4.6981e-09,0.79594,0.33846,1.1419e-10,9.282e-09
1.1849,0.56654,0.56654,0.5672,4.7338e-09,0.79332,0.34109,1.141e-10,9.3535e-09
1.1857,0.56654,0.56654,0.5672,4.7696e-09,0.79068,0.34372,1.1385e-10,9.4253e-09
1.1865,0.56654,0.56654,0.56721,4.8055e-09,0.78805,0.34636,1.1343e-10,9.4975e-09
1.1873,0.56654,0.56654,0.56721,4.8414e-09,0.78541,0.34901,1.1287e-10,9.5699e-09
1.1881,0.56654,0.56654,0.56721,4.8774e-09,0.78276,0.35166,1.1216e-10,9.6427e-09
1.1889,0.56654,0.56654,0.56721,4.9135e-09,0.78011,0.35431,1.1132e-10,9.7157e-09
1.1897,0.56654,0.56654,0.56721,4.9496e-09,0.77745,0.35697,1.1036e-10,9.7889e-09
1.1905,0.56654,0.56654,0.56721,4.9859e-09,0.77478,0.35964,1.0928e-10,9.8625e-09
1.1913,0.56654,0.56654,0.56721,5.0222e-09,0.77211,0.36231,1.0811e-10,9.9362e-09
1.1921,0.56654,0.56654,0.56721,5.0585e-09,0.76944,0.36499,1.0686e-10,1.001e-08
1.1929,0.56654,0.56654,0.56722,5.0949e-09,0.76676,0.36767,1.0555e-10,1.0084e-08
1.1937,0.56654,0.56654,0.56722,5.1314e-09,0.76408,0.37036,1.0418e-10,1.0159e-08
1.1945,0.56654,0.56654,0.56722,5.168e-09,0.76139,0.37305,1.0278e-10,1.0233e-08
1.1953,0.56654,0.56654,0.56722,5.2046e-09,0.75869,0.37575,1.0137e-10,1.0308e-08
1.1961,0.56654,0.56654,0.56722,5.2413e-09,0.75599,0.37845,9.9959e-11,1.0383e-08
1.1969,0.56654,0.56654,0.56722,5.278e-09,0.75329,0.38116,9.8567e-11,1.0457e-08
1.1977,0.56654,0.56654,0.56722,5.3148e-09,0.75058,0.38387,9.7211e-11,1.0532e-08
1.1986,0.56654,0.56654,0.56722,5.3517e-09,0.74786,0.38659,9.5908e-11,1.0607e-08
1.1994,0.56654,0.56654,0.56723,5.3886e-09,0.74514,0.38931,9.4674e-11,1.0682e-08
1.2002,0.56654,0.56654,0.56723,5.4256e-09,0.74242,0.39203,9.3526e-11,1.0758e-08
1.201,0.56654,0.56654,0.56723,5.4626e-09,0.73969,0.39476,9.2476e-11,1.0833e-08
1.2018,0.56654,0.56654,0.56723,5.4997e-09,0.73696,0.3975,9.154e-11,1.0908e-08
1.2026,0.56654,0.56654,0.56723,5.5368e-09,0.73422,0.40024,9.0729e-11,1.0983e-08
1.2034,0.56654,0.56654,0.56723,5.574e-09,0.73148,0.40298,9.0055e-11,1.1058e-08
1.2042,0.56654,0.56654,0.56723,5.6113e-09,0.72874,0.40573,8.9527e-11,1.1133e-08
1.205,0.56654,0.56654,0.56723,5.6486e-09,0.72599,0.40848,8.9154e-11,1.1208e-08
1.2058,0.56654,0.56654,0.56723,5.6859e-09,0.72324,0.41123,8.8942e-11,1.1283e-08
1.2066,0.56654,0.56654,0.56724,5.7233e-09,0.72048,0.41399,8.8895e-11,1.1358e-08
1.2074,0.56654,0.56654,0.56724,5.7608e-09,0.71772,0.41676,8.9018e-11,1.1433e-08
1.2082,0.56654,0.56654,0.56724,5.7983e-09,0.71495,0.41952,8.9311e-11,1.1507e-08
1.209,0.56654,0.56654,0.56724,5.8359e-09,0.71218,0.42229,8.9774e-11,1.1582e-08
1.2098,0.56654,0.56654,0.56724,5.8735e-09,0.70941,0.42507,9.0405e-11,1.1657e-08
1.2106,0.56654,0.56654,0.56724,5.9112e-09,0.70663,0.42785,9.12e-11,1.1731e-08
1.2114,0.56654,0.56654,0.56724,5.9489e-09,0.70385,0.43063,9.2152e-11,1.1806e-08
1.2122,0.56654,0.56654,0.56724,5.9866e-09,0.70107,0.43341,9.3255e-11,1.188e-08
1.2131,0.56654,0.56654,0.56724,6.0245e-09,0.69828,0.4362,9.4499e-11,1.1954e-08
1.2139,0.56654,0.56654,0.56724,6.0623e-09,0.69549,0.43899,9.5873e-11,1.2029e-08
1.2147,0.56654,0.56654,0.56724,6.1002e-09,0.6927,0.44179,9.7366e-11,1.2103e-08
1.2155,0.56654,0.56654,0.56724,6.1382e-09,0.6899,0.44459,9.8964e-11,1.2177e-08
1.2163,0.56654,0.56654,0.56725,6.1762e-09,0.6871,0.44739,1.0065e-10,1.2252e-08
1.2171,0.56654,0.56654,0.56725,6.2142e-09,0.6843,0.45019,1.0241e-10,1.2326e-08
1.2179,0.56654,0.56654,0.56725,6.2523e-09,0.68149,0.453,1.0423e-10,1.24e-08
1.2187,0.56654,0.56654,0.56725,6.2905e-09,0.67868,0.45581,1.0609e-10,1.2475e-08
1.2195,0.56654,0.56654,0.56725,6.3287e-09,0.67587,0.45863,1.0797e-10,1.2549e-08
1.2203,0.56654,0.56654,0.56725,6.3669e-09,0.67306,0.46144,1.0986e-10,1.2624e-08
1.2211,0.56654,0.56654,0.56725,6.4051e-09,0.67024,0.46426,1.1173e-10,1.2699e-08
1.2219,0.56654,0.56654,0.56725,6.4435e-09,0.66742,0.46708,1.1357e-10,1.2773e-08
1.2227,0.56654,0.56654,0.56725,6.4818e-09,0.6646,0.46991,1.1535e-10,1.2848e-08
1.2235,0.56654,0.56654,0.56725,6.5202e-09,0.66177,0.47273,1.1707e-10,1.2923e-08
1.2243,0.56654,0.56654,0.56725,6.5586e-09,0.65894,0.47556,1.187e-10,1.2999e-08
1.2251,0.56654,0.56654,0.56725,6.5971e-09,0.65611,0.47839,1.2022e-10,1.3074e-08
1.2259,0.56654,0.56654,0.56725,6.6355e-09,0.65328,0.48123,1.2162e-10,1.3149e-08
1.2267,0.56654,0.56654,0.56725,6.6741e-09,0.65045,0.48406,1.2288e-10,1.3225e-08
1.2276,0.56654,0.56654,0.56725,6.7126e-09,0.64761,0.4869,1.24e-10,1.3301e-08
1.2284,0.56654,0.56654,0.56726,6.7512e-09,0.64477,0.48974,1.2495e-10,1.3377e-08
1.2292,0.56654,0.56654,0.56726,6.7898e-09,0.64193,0.49258,1.2572e-10,1.3454e-08
1.23,0.56654,0.56654,0.56726,6.8285e-09,0.63909,0.49542,1.2632e-10,1.3531e-08
1.2308,0.56654,0.56654,0.56726,6.8671e-09,0.63624,0.49827,1.2672e-10,1.3608e-08
1.2316,0.56654,0.56654,0.56726,6.9058e-09,0.6334,0.50112,1.2692e-10,1.3685e-08
1.2324,0.56654,0.56654,0.56726,6.9446e-09,0.63055,0.50397,1.2692e-10,1.3762e-08
1.2332,0.56654,0.56654,0.56726,6.9833e-09,0.6277,0.50682,1.2672e-10,1.384e-08
1.234,0.56654,0.56654,0.56726,7.0221e-09,0.62485,0.50967,1.2631e-10,1.3918e-08
1.2348,0.56654,0.56654,0.56726,7.0608e-09,0.62199,0.51252,1.257e-10,1.3996e-08
1.2356,0.56654,0.56654,0.56726,7.0996e-09,0.61914,0.51538,1.2489e-10,1.4074e-08
1.2364,0.56654,0.56654,0.56726,7.1385e-09,0.61628,0.51823,1.2388e-10,1.4153e-08
1.2372,0.56654,0.56654,0.56726,7.1773e-09,0.61343,0.52109,1.2269e-10,1.4232e-08
1.238,0.56654,0.56654,0.56726,7.2161e-09,0.61057,0.52395,1.2131e-10,1.4311e-08
1.2388,0.56654,0.56654,0.56726,7.255e-09,0.60771,0.52681,1.1977e-10,1.439e-08
1.2396,0.56654,0.56654,0.56726,7.2939e-09,0.60485,0.52967,1.1807e-10,1.447e-08
1.2404,0.56654,0.56654,0.56726,7.3327e-09,0.60199,0.53253,1.1623e-10,1.4549e-08
1.2412,0.56654,0.56654,0.56726,7.3716e-09,0.59913,0.53539,1.1426e-10,1.4629e-08
1.2421,0.56654,0.56654,0.56726,7.4105e-09,0.59626,0.53826,1.1218e-10,1.4709e-08
1.2429,0.56654,0.56654,0.56726,7.4494e-09,0.5934,0.54112,1.1001e-10,1.4789e-08
1.2437,0.56654,0.56654,0.56726,7.4883e-09,0.59054,0.54399,1.0776e-10,1.4869e-08
1.2445,0.56654,0.56654,0.56726,7.5272e-09,0.58767,0.54685,1.0546e-10,1.4949e-08
1.2453,0.56654,0.56654,0.56726,7.5661e-09,0.58481,0.54972,1.0312e-10,1.5029e-08
1.2461,0.56654,0.56654,0.56726,7.605e-09,0.58194,0.55258,1.0076e-10,1.5109e-08
1.2469,0.56654,0.56654,0.56726,7.6439e-09,0.57907,0.55545,9.8409e-11,1.5189e-08
1.2477,0.56654,0.56654,0.56726,7.6828e-09,0.57621,0.55832,9.6084e-11,1.527e-08
1.2485,0.56654,0.56654,0.56726,7.7217e-09,0.57334,0.56118,9.3804e-11,1.535e-08
1.2493,0.56654,0.56654,0.56726,7.7606e-09,0.57047,0.56405,9.1589e-11,1.543e-08
1.2501,0.56654,0.56654,0.56726,7.7995e-09,0.56761,0.56692,8.9459e-11,1.551e-08
1.2509,0.56654,0.56654,0.56726,7.8384e-09,0.56474,0.56979,8.7433e-11,1.5589e-08
1.2517,0.56654,0.56654,0.56726,7.8773e-09,0.56187,0.57265,8.5528e-11,1.5669e-08
1.2525,0.56654,0.56654,0.56726,7.9162e-09,0.559,0.57552,8.376e-11,1.5749e-08
1.2533,0.56654,0.56654,0.56726,7.955e-09,0.55614,0.57839,8.2146e-11,1.5828e-08
1.2541,0.56654,0.56654,0.56726,7.9939e-09,0.55327,0.58125,8.0699e-11,1.5907e-08
1.2549,0.56654,0.56654,0.56726,8.0328e-09,0.5504,0.58412,7.943e-11,1.5986e-08
1.2557,0.56654,0.56654,0.56726,8.0716e-09,0.54754,0.58699,7.8352e-11,1.6065e-08
1.2565,0.56654,0.56654,0.56726,8.1104e-09,0.54467,0.58985,7.7473e-11,1.6143e-08
1.2574,0.56654,0.56654,0.56726,8.1493e-09,0.54181,0.59271,7.6799e-11,1.6222e-08
1.2582,0.56654,0.56654,0.56726,8.1881e-09,0.53894,0.59558,7.6337e-11,1.63e-08
1.259,0.56654,0.56654,0.56726,8.2269e-09,0.53608,0.59844,7.6088e-11,1.6378e-08
1.2598,0.56654,0.56654,0.56726,8.2657e-09,0.53322,0.6013,7.6055e-11,1.6455e-08
1.2606,0.56654,0.56654,0.56726,8.3045e-09,0.53036,0.60417,7.6235e-11,1.6533e-08
1.2614,0.56654,0.56654,0.56726,8.3432e-09,0.52749,0.60703,7.6627e-11,1.661e-08
1.2622,0.56654,0.56654,0.56726,8.382e-09,0.52463,0.60989,7.7225e-11,1.6687e-08
1.263,0.56654,0.56654,0.56726,8.4208e-09,0.52178,0.61274,7.8021e-11,1.6763e-08
1.2638,0.56654,0.56654,0.56726,8.4595e-09,0.51892,0.6156,7.9008e-11,1.684e-08
1.2646,0.56654,0.56654,0.56726,8.4982e-09,0.51606,0.61846,8.0173e-11,1.6916e-08
1.2654,0.56654,0.56654,0.56726,8.5369e-09,0.51321,0.62131,8.1505e-11,1.6992e-08
1.2662,0.56654,0.56654,0.56726,8.5756e-09,0.51035,0.62416,8.2989e-11,1.7068e-08
1.267,0.56654,0.56654,0.56726,8.6143e-09,0.5075,0.62702,8.461e-11,1.7144e-08
1.2678,0.56654,0.56654,0.56726,8.6529e-09,0.50465,0.62987,8.635e-11,1.7219e-08
1.2686,0.56654,0.56654,0.56726,8.6916e-09,0.5018,0.63271,8.8191e-11,1.7295e-08
1.2694,0.56654,0.56654,0.56726,8.7302e-09,0.49895,0.63556,9.0114e-11,1.737e-08
1.2702,0.56654,0.56654,0.56726,8.7688e-09,0.49611,0.63841,9.2099e-11,1.7445e-08
1.271,0.56654,0.56654,0.56726,8.8074e-09,0.49326,0.64125,9.4124e-11,1.7521e-08
1.2719,0.56654,0.56654,0.56726,8.8459e-09,0.49042,0.64409,9.6169e-11,1.7596e-08
1.2727,0.56654,0.56654,0.56725,8.8845e-09,0.48758,0.64693,9.8211e-11,1.7671e-08
1.2735,0.56654,0.56654,0.56725,8.923e-09,0.48474,0.64977,1.0023e-10,1.7746e-08
1.2743,0.56654,0.56654,0.56725,8.9615e-09,0.4819,0.6526,1.022e-10,1.7821e-08
1.2751,0.56654,0.56654,0.56725,8.9999e-09,0.47907,0.65544,1.0411e-10,1.7896e-08
1.2759,0.56654,0.56654,0.56725,9.0384e-09,0.47624,0.65827,1.0593e-10,1.7971e-08
1.2767,0.56654,0.56654,0.56725,9.0768e-09,0.47341,0.66109,1.0764e-10,1.8046e-08
1.2775,0.56654,0.56654,0.56725,9.1152e-09,0.47058,0.66392,1.0922e-10,1.8121e-08
1.2783,0.56654,0.56654,0.56725,9.1535e-09,0.46776,0.66674,1.1066e-10,1.8196e-08
1.2791,0.56654,0.56654,0.56725,9.1918e-09,0.46494,0.66956,1.1194e-10,1.8272e-08
1.2799,0.56654,0.56654,0.56725,9.2301e-09,0.46212,0.67238,1.1304e-10,1.8347e-08
1.2807,0.56654,0.56654,0.56725,9.2684e-09,0.4593,0.6752,1.1395e-10,1.8423e-08
1.2815,0.56654,0.56654,0.56725,9.3066e-09,0.45649,0.67801,1.1466e-10,1.8499e-08
1.2823,0.56654,0.56654,0.56725,9.3448e-09,0.45367,0.68082,1.1516e-10,1.8574e-08
1.2831,0.56654,0.56654,0.56725,9.3829e-09,0.45087,0.68363,1.1543e-10,1.865e-08
1.2839,0.56654,0.56654,0.56725,9.421e-09,0.44806,0.68643,1.1548e-10,1.8727e-08
1.2847,0.56654,0.56654,0.56725,9.4591e-09,0.44526,0.68923,1.153e-10,1.8803e-08
1.2855,0.56654,0.56654,0.56724,9.4971e-09,0.44246,0.69203,1.1489e-10,1.8879e-08
1.2864,0.56654,0.56654,0.56724,9.5351e-09,0.43966,0.69482,1.1424e-10,1.8956e-08
1.2872,0.56654,0.56654,0.56724,9.573e-09,0.43687,0.69761,1.1336e-10,1.9033e-08
1.288,0.56654,0.56654,0.56724,9.6109e-09,0.43408,0.7004,1.1226e-10,1.911e-08
1.2888,0.56654,0.56654,0.56724,9.6487e-09,0.43129,0.70319,1.1094e-10,1.9187e-08
1.2896,0.56654,0.56654,0.56724,9.6865e-09,0.42851,0.70597,1.094e-10,1.9264e-08
1.2904,0.56654,0.56654,0.56724,9.7242e-09,0.42573,0.70875,1.0767e-10,1.9341e-08
1.2912,0.56654,0.56654,0.56724,9.7619e-09,0.42296,0.71152,1.0575e-10,1.9418e-08
1.292,0.56654,0.56654,0.56724,9.7995e-09,0.42019,0.71429,1.0365e-10,1.9495e-08
1.2928,0.56654,0.56654,0.56724,9.8371e-09,0.41742,0.71705,1.014e-10,1.9573e-08
1.2936,0.56654,0.56654,0.56724,9.8746e-09,0.41465,0.71982,9.9009e-11,1.965e-08
1.2944,0.56654,0.56654,0.56723,9.9121e-09,0.41189,0.72258,9.6495e-11,1.9728e-08
1.2952,0.56654,0.56654,0.56723,9.9495e-09,0.40914,0.72533,9.388e-11,1.9805e-08
1.296,0.56654,0.56654,0.56723,9.9868e-09,0.40638,0.72808,9.1184e-11,1.9882e-08
1.2968,0.56654,0.56654,0.56723,1.0024e-08,0.40364,0.73083,8.843e-11,1.996e-08
1.2976,0.56654,0.56654,0.56723,1.0061e-08,0.40089,0.73357,8.5639e-11,2.0037e-08
1.2984,0.56654,0.56654,0.56723,1.0098e-08,0.39815,0.73631,8.2835e-11,2.0114e-08
1.2992,0.56654,0.56654,0.56723,1.0135e-08,0.39542,0.73904,8.004e-11,2.0191e-08
1.3,0.56654,0.56654,0.56723,1.0172e-08,0.39269,0.74177,7.7279e-11,2.0268e-08
1.3009,0.56654,0.56654,0.56723,1.0209e-08,0.38996,0.74449,7.4572e-11,2.0344e-08
1.3017,0.56654,0.56654,0.56722,1.0246e-08,0.38724,0.74721,7.1944e-11,2.0421e-08
1.3025,0.56654,0.56654,0.56722,1.0283e-08,0.38452,0.74993,6.9416e-11,2.0497e-08
1.3033,0.56654,0.56654,0.56722,1.032e-08,0.38181,0.75264,6.7009e-11,2.0573e-08
1.3041,0.56654,0.56654,0.56722,1.0357e-08,0.3791,0.75534,6.4744e-11,2.0648e-08
1.3049,0.56654,0.56654,0.56722,1.0393e-08,0.37639,0.75805,6.2638e-11,2.0724e-08
1.3057,0.56654,0.56654,0.56722,1.043e-08,0.3737,0.76074,6.071e-11,2.0799e-08
1.3065,0.56654,0.56654,0.56722,1.0466e-08,0.371,0.76343,5.8976e-11,2.0873e-08
1.3073,0.56654,0.56654,0.56722,1.0503e-08,0.36831,0.76612,5.7451e-11,2.0948e-08
1.3081,0.56654,0.56654,0.56721,1.0539e-08,0.36563,0.7688,5.6146e-11,2.1021e-08
1.3089,0.56654,0.56654,0.56721,1.0575e-08,0.36295,0.77148,5.5074e-11,2.1095e-08
1.3097,0.56654,0.56654,0.56721,1.0611e-08,0.36028,0.77415,5.4242e-11,2.1168e-08
1.3105,0.56654,0.56654,0.56721,1.0647e-08,0.35761,0.77681,5.3658e-11,2.1241e-08
1.3113,0.56654,0.56654,0.56721,1.0683e-08,0.35495,0.77947,5.3327e-11,2.1313e-08
1.3121,0.56654,0.56654,0.56721,1.0719e-08,0.35229,0.78212,5.325e-11,2.1385e-08
1.3129,0.56654,0.56654,0.56721,1.0755e-08,0.34964,0.78477,5.3429e-11,2.1457e-08
1.3137,0.56654,0.56654,0.56721,1.0791e-08,0.34699,0.78742,5.3862e-11,2.1528e-08
1.3145,0.56654,0.56654,0.5672,1.0827e-08,0.34435,0.79005,5.4544e-11,2.1599e-08
1.3153,0.56654,0.56654,0.5672,1.0862e-08,0.34172,0.79269,5.547e-11,2.1669e-08
1.3162,0.56654,0.56654,0.5672,1.0898e-08,0.33909,0.79531,5.6632e-11,2.1739e-08
1.317,0.56654,0.56654,0.5672,1.0933e-08,0.33647,0.79793,5.802e-11,2.1809e-08
1.3178,0.56654,0.56654,0.5672,1.0969e-08,0.33385,0.80055,5.9622e-11,2.1878e-08
1.3186,0.56654,0.56654,0.5672,1.1004e-08,0.33124,0.80316,6.1424e-11,2.1947e-08
1.3194,0.56654,0.56654,0.5672,1.1039e-08,0.32863,0.80576,6.3412e-11,2.2015e-08
1.3202,0.56654,0.56654,0.56719,1.1075e-08,0.32603,0.80835,6.5568e-11,2.2084e-08
1.321,0.56654,0.56654,0.56719,1.111e-08,0.32344,0.81094,6.7875e-11,2.2152e-08
1.3218,0.56654,0.56654,0.56719,1.1145e-08,0.32085,0.81353,7.0312e-11,2.2219e-08
1.3226,0.56654,0.56654,0.56719,1.118e-08,0.31827,0.8161,7.2861e-11,2.2287e-08
1.3234,0.56654,0.56654,0.56719,1.1215e-08,0.3157,0.81868,7.55e-11,2.2354e-08
1.3242,0.56654,0.56654,0.56719,1.1249e-08,0.31313,0.82124,7.8208e-11,2.242e-08
1.325,0.56654,0.56654,0.56718,1.1284e-08,0.31057,0.8238,8.0961e-11,2.2487e-08
1.3258,0.56654,0.56654,0.56718,1.1319e-08,0.30802,0.82635,8.3739e-11,2.2554e-08
1.3266,0.56654,0.56654,0.56718,1.1353e-08,0.30547,0.82889,8.6518e-11,2.262e-08
1.3274,0.56654,0.56654,0.56718,1.1388e-08,0.30293,0.83143,8.9277e-11,2.2686e-08
1.3282,0.56654,0.56654,0.56718,1.1422e-08,0.30039,0.83396,9.1994e-11,2.2752e-08
1.329,0.56654,0.56654,0.56718,1.1456e-08,0.29786,0.83649,9.4648e-11,2.2818e-08
1.3298,0.56654,0.56654,0.56717,1.149e-08,0.29534,0.839,9.7218e-11,2.2884e-08
1.3307,0.56654,0.56654,0.56717,1.1525e-08,0.29283,0.84151,9.9685e-11,2.2949e-08
1.3315,0.56654,0.56654,0.56717,1.1559e-08,0.29032,0.84402,1.0203e-10,2.3015e-08
1.3323,0.56654,0.56654,0.56717,1.1592e-08,0.28782,0.84651,1.0424e-10,2.3081e-08
1.3331,0.56654,0.56654,0.56717,1.1626e-08,0.28533,0.849,1.0629e-10,2.3146e-08
1.3339,0.56654,0.56654,0.56717,1.166e-08,0.28284,0.85149,1.0817e-10,2.3212e-08
1.3347,0.56654,0.56654,0.56716,1.1694e-08,0.28037,0.85396,1.0987e-10,2.3277e-08
1.3355,0.56654,0.56654,0.56716,1.1727e-08,0.2779,0.85643,1.1138e-10,2.3343e-08
1.3363,0.56654,0.56654,0.56716,1.1761e-08,0.27543,0.85889,1.1268e-10,2.3409e-08
1.3371,0.56654,0.56654,0.56716,1.1794e-08,0.27298,0.86134,1.1378e-10,2.3474e-08
1.3379,0.56654,0.56654,0.56716,1.1827e-08,0.27053,0.86378,1.1466e-10,2.354e-08
1.3387,0.56654,0.56654,0.56715,1.186e-08,0.26809,0.86622,1.1532e-10,2.3605e-08
1.3395,0.56654,0.56654,0.56715,1.1893e-08,0.26565,0.86865,1.1577e-10,2.3671e-08
1.3403,0.56654,0.56654,0.56715,1.1926e-08,0.26323,0.87107,1.16e-10,2.3737e-08
1.3411,0.56654,0.56654,0.56715,1.1959e-08,0.26081,0.87349,1.16e-10,2.3802e-08
1.3419,0.56654,0.56654,0.56715,1.1992e-08,0.2584,0.87589,1.158e-10,2.3868e-08
1.3427,0.56654,0.56654,0.56714,1.2024e-08,0.256,0.87829,1.1539e-10,2.3934e-08
1.3435,0.56654,0.56654,0.56714,1.2057e-08,0.2536,0.88068,1.1479e-10,2.3999e-08
1.3443,0.56654,0.56654,0.56714,1.2089e-08,0.25122,0.88306,1.1399e-10,2.4065e-08
1.3452,0.56654,0.56654,0.56714,1.2122e-08,0.24884,0.88544,1.1302e-10,2.413e-08
1.346,0.56654,0.56654,0.56714,1.2154e-08,0.24647,0.8878,1.1188e-10,2.4196e-08
1.3468,0.56654,0.56654,0.56713,1.2186e-08,0.24411,0.89016,1.1059e-10,2.4261e-08
1.3476,0.56654,0.56654,0.56713,1.2218e-08,0.24175,0.89251,1.0916e-10,2.4326e-08
1.3484,0.56654,0.56654,0.56713,1.225e-08,0.23941,0.89485,1.0761e-10,2.4391e-08
1.3492,0.56654,0.56654,0.56713,1.2281e-08,0.23707,0.89718,1.0595e-10,2.4457e-08
1.35,0.56654,0.56654,0.56713,1.2313e-08,0.23474,0.89951,1.0421e-10,2.4521e-08
1.3508,0.56654,0.56654,0.56712,1.2344e-08,0.23242,0.90182,1.0239e-10,2.4586e-08
1.3516,0.56654,0.56654,0.56712,1.2376e-08,0.23011,0.90413,1.0053e-10,2.4651e-08
1.3524,0.56654,0.56654,0.56712,1.2407e-08,0.22781,0.90643,9.8625e-11,2.4715e-08
1.3532,0.56654,0.56654,0.56712,1.2438e-08,0.22552,0.90872,9.6707e-11,2.4779e-08
1.354,0.56654,0.56654,0.56711,1.2469e-08,0.22323,0.911,9.4788e-11,2.4843e-08
1.3548,0.56654,0.56654,0.56711,1.25e-08,0.22095,0.91327,9.2888e-11,2.4907e-08
1.3556,0.56654,0.56654,0.56711,1.253e-08,0.21869,0.91553,9.1022e-11,2.497e-08
1.3564,0.56654,0.56654,0.56711,1.2561e-08,0.21643,0.91779,8.9205e-11,2.5033e-08
1.3572,0.56654,0.56654,0.56711,1.2591e-08,0.21418,0.92003,8.7453e-11,2.5096e-08
1.358,0.56654,0.56654,0.5671,1.2622e-08,0.21194,0.92227,8.578e-11,2.5158e-08
1.3588,0.56654,0.56654,0.5671,1.2652e-08,0.20971,0.9245,8.4198e-11,2.522e-08
1.3597,0.56654,0.56654,0.5671,1.2682e-08,0.20748,0.92671,8.2718e-11,2.5282e-08
1.3605,0.56654,0.56654,0.5671,1.2712e-08,0.20527,0.92892,8.135e-11,2.5343e-08
1.3613,0.56654,0.56654,0.56709,1.2742e-08,0.20307,0.93112,8.0104e-11,2.5404e-08
1.3621,0.56654,0.56654,0.56709,1.2772e-08,0.20087,0.93331,7.8985e-11,2.5464e-08
1.3629,0.56654,0.56654,0.56709,1.2801e-08,0.19869,0.93549,7.8e-11,2.5524e-08
1.3637,0.56654,0.56654,0.56709,1.2831e-08,0.19651,0.93766,7.7152e-11,2.5584e-08
1.3645,0.56654,0.56654,0.56708,1.286e-08,0.19434,0.93983,7.6443e-11,2.5644e-08
1.3653,0.56654,0.56654,0.56708,1.2889e-08,0.19219,0.94198,7.5873e-11,2.5703e-08
1.3661,0.56654,0.56654,0.56708,1.2918e-08,0.19004,0.94412,7.5443e-11,2.5761e-08
1.3669,0.56654,0.56654,0.56708,1.2947e-08,0.1879,0.94625,7.5148e-11,2.5819e-08
1.3677,0.56654,0.56654,0.56708,1.2976e-08,0.18577,0.94838,7.4985e-11,2.5877e-08
1.3685,0.56654,0.56654,0.56707,1.3005e-08,0.18366,0.95049,7.4948e-11,2.5934e-08
1.3693,0.56654,0.56654,0.56707,1.3033e-08,0.18155,0.95259,7.503e-11,2.5991e-08
1.3701,0.56654,0.56654,0.56707,1.3062e-08,0.17945,0.95469,7.5223e-11,2.6048e-08
1.3709,0.56654,0.56654,0.56707,1.309e-08,0.17736,0.95677,7.5517e-11,2.6104e-08
1.3717,0.56654,0.56654,0.56706,1.3118e-08,0.17528,0.95884,7.5902e-11,2.616e-08
1.3725,0.56654,0.56654,0.56706,1.3146e-08,0.17321,0.96091,7.6366e-11,2.6216e-08
1.3733,0.56654,0.56654,0.56706,1.3174e-08,0.17115,0.96296,7.6896e-11,2.6271e-08
1.3741,0.56654,0.56654,0.56706,1.3202e-08,0.16911,0.965,7.7481e-11,2.6326e-08
1.375,0.56654,0.56654,0.56705,1.3229e-08,0.16707,0.96704,7.8106e-11,2.6381e-08
1.3758,0.56654,0.56654,0.56705,1.3257e-08,0.16504,0.96906,7.8758e-11,2.6435e-08
1.3766,0.56654,0.56654,0.56705,1.3284e-08,0.16302,0.97107,7.9422e-11,2.6489e-08
1.3774,0.56654,0.56654,0.56704,1.3311e-08,0.16101,0.97308,8.0085e-11,2.6543e-08
1.3782,0.56654,0.56654,0.56704,1.3338e-08,0.15902,0.97507,8.0734e-11,2.6596e-08
1.379,0.56654,0.56654,0.56704,1.3365e-08,0.15703,0.97705,8.1354e-11,2.6649e-08
1.3798,0.56654,0.56654,0.56704,1.3392e-08,0.15505,0.97902,8.1933e-11,2.6702e-08
1.3806,0.56654,0.56654,0.56703,1.3419e-08,0.15309,0.98098,8.2459e-11,2.6755e-08
1.3814,0.56654,0.56654,0.56703,1.3445e-08,0.15113,0.98293,8.2919e-11,2.6808e-08
1.3822,0.56654,0.56654,0.56703,1.3472e-08,0.14919,0.98487,8.3304e-11,2.686e-08
1.383,0.56654,0.56654,0.56703,1.3498e-08,0.14726,0.9868,8.3604e-11,2.6912e-08
1.3838,0.56654,0.56654,0.56702,1.3524e-08,0.14533,0.98871,8.381e-11,2.6964e-08
1.3846,0.56654,0.56654,0.56702,1.355e-08,0.14342,0.99062,8.3916e-11,2.7016e-08
1.3854,0.56654,0.56654,0.56702,1.3576e-08,0.14152,0.99252,8.3914e-11,2.7067e-08
1.3862,0.56654,0.56654,0.56702,1.3601e-08,0.13963,0.9944,8.3802e-11,2.7119e-08
1.387,0.56654,0.56654,0.56701,1.3627e-08,0.13775,0.99628,8.3576e-11,2.717e-08
1.3878,0.56654,0.56654,0.56701,1.3652e-08,0.13588,0.99814,8.3235e-11,2.7221e-08
1.3886,0.56654,0.56654,0.56701,1.3677e-08,0.13402,0.99999,8.2779e-11,2.7272e-08
1.3895,0.56654,0.56654,0.567,1.3702e-08,0.13218,1.0018,8.2209e-11,2.7323e-08
1.3903,0.56654,0.56654,0.567,1.3727e-08,0.13034,1.0037,8.153e-11,2.7373e-08
1.3911,0.56654,0.56654,0.567,1.3752e-08,0.12852,1.0055,8.0745e-11,2.7423e-08
1.3919,0.56654,0.56654,0.567,1.3777e-08,0.12671,1.0073,7.9862e-11,2.7473e-08
1.3927,0.56654,0.56654,0.56699,1.3801e-08,0.1249,1.0091,7.8887e-11,2.7523e-08
1.3935,0.56654,0.56654,0.56699,1.3825e-08,0.12311,1.0109,7.7831e-11,2.7573e-08
1.3943,0.56654,0.56654,0.56699,1.3849e-08,0.12133,1.0126,7.6703e-11,2.7622e-08
1.3951,0.56654,0.56654,0.56698,1.3873e-08,0.11957,1.0144,7.5515e-11,2.7671e-08
1.3959,0.56654,0.56654,0.56698,1.3897e-08,0.11781,1.0162,7.428e-11,2.772e-08
1.3967,0.56654,0.56654,0.56698,1.3921e-08,0.11607,1.0179,7.3011e-11,2.7768e-08
1.3975,0.56654,0.56654,0.56698,1.3944e-08,0.11433,1.0196,7.1723e-11,2.7817e-08
1.3983,0.56654,0.56654,0.56697,1.3968e-08,0.11261,1.0213,7.043e-11,2.7865e-08
1.3991,0.56654,0.56654,0.56697,1.3991e-08,0.1109,1.023,6.9149e-11,2.7912e-08
1.3999,0.56654,0.56654,0.56697,1.4014e-08,0.1092,1.0247,6.7894e-11,2.7959e-08
1.4007,0.56654,0.56654,0.56696,1.4037e-08,0.10752,1.0264,6.6683e-11,2.8006e-08
1.4015,0.56654,0.56654,0.56696,1.4059e-08,0.10584,1.0281,6.5531e-11,2.8053e-08
1.4023,0.56654,0.56654,0.56696,1.4082e-08,0.10418,1.0297,6.4454e-11,2.8099e-08
1.4031,0.56654,0.56654,0.56696,1.4104e-08,0.10253,1.0314,6.3467e-11,2.8145e-08
1.404,0.56654,0.56654,0.56695,1.4126e-08,0.10089,1.033,6.2586e-11,2.819e-08
1.4048,0.56654,0.56654,0.56695,1.4148e-08,0.099262,1.0346,6.1825e-11,2.8235e-08
1.4056,0.56654,0.56654,0.56695,1.417e-08,0.097647,1.0362,6.1197e-11,2.8279e-08
1.4064,0.56654,0.56654,0.56694,1.4192e-08,0.096044,1.0378,6.0714e-11,2.8323e-08
1.4072,0.56654,0.56654,0.56694,1.4213e-08,0.094453,1.0394,6.0389e-11,2.8366e-08
1.408,0.56654,0.56654,0.56694,1.4235e-08,0.092873,1.041,6.0231e-11,2.8409e-08
1.4088,0.56654,0.56654,0.56693,1.4256e-08,0.091306,1.0426,6.0249e-11,2.8451e-08
1.4096,0.56654,0.56654,0.56693,1.4277e-08,0.089752,1.0441,6.045e-11,2.8493e-08
1.4104,0.56654,0.56654,0.56693,1.4298e-08,0.088209,1.0456,6.084e-11,2.8534e-08
1.4112,0.56654,0.56654,0.56693,1.4318e-08,0.086679,1.0472,6.1422e-11,2.8575e-08
1.412,0.56654,0.56654,0.56692,1.4339e-08,0.085161,1.0487,6.2199e-11,2.8615e-08
1.4128,0.56654,0.56654,0.56692,1.4359e-08,0.083655,1.0502,6.3171e-11,2.8655e-08
1.4136,0.56654,0.56654,0.56692,1.4379e-08,0.082162,1.0517,6.4337e-11,2.8694e-08
1.4144,0.56654,0.56654,0.56691,1.4399e-08,0.080681,1.0531,6.5694e-11,2.8733e-08
1.4152,0.56654,0.56654,0.56691,1.4419e-08,0.079212,1.0546,6.7235e-11,2.8771e-08
1.416,0.56654,0.56654,0.56691,1.4439e-08,0.077756,1.0561,6.8956e-11,2.8808e-08
1.4168,0.56654,0.56654,0.5669,1.4458e-08,0.076313,1.0575,7.0845e-11,2.8846e-08
1.4176,0.56654,0.56654,0.5669,1.4478e-08,0.074882,1.0589,7.2895e-11,2.8882e-08
1.4185,0.56654,0.56654,0.5669,1.4497e-08,0.073463,1.0603,7.5091e-11,2.8918e-08
1.4193,0.56654,0.56654,0.56689,1.4516e-08,0.072058,1.0617,7.7421e-11,2.8954e-08
1.4201,0.56654,0.56654,0.56689,1.4535e-08,0.070665,1.0631,7.987e-11,2.8989e-08
1.4209,0.56654,0.56654,0.56689,1.4553e-08,0.069284,1.0645,8.242e-11,2.9024e-08
1.4217,0.56654,0.56654,0.56688,1.4572e-08,0.067917,1.0659,8.5056e-11,2.9058e-08
1.4225,0.56654,0.56654,0.56688,1.459e-08,0.066562,1.0672,8.7757e-11,2.9092e-08
1.4233,0.56654,0.56654,0.56688,1.4608e-08,0.06522,1.0685,9.0506e-11,2.9126e-08
1.4241,0.56654,0.56654,0.56687,1.4626e-08,0.063891,1.0699,9.328e-11,2.9159e-08
1.4249,0.56654,0.56654,0.56687,1.4644e-08,0.062574,1.0712,9.606e-11,2.9192e-08
1.4257,0.56654,0.56654,0.56687,1.4662e-08,0.061271,1.0725,9.8825e-11,2.9224e-08
1.4265,0.56654,0.56654,0.56687,1.4679e-08,0.05998,1.0738,1.0155e-10,2.9257e-08
1.4273,0.56654,0.56654,0.56686,1.4696e-08,0.058703,1.075,1.0422e-10,2.9288e-08
1.4281,0.56654,0.56654,0.56686,1.4713e-08,0.057438,1.0763,1.0681e-10,2.932e-08
1.4289,0.56654,0.56654,0.56686,1.473e-08,0.056187,1.0775,1.0931e-10,2.9352e-08
1.4297,0.56654,0.56654,0.56685,1.4747e-08,0.054949,1.0788,1.1168e-10,2.9383e-08
1.4305,0.56654,0.56654,0.56685,1.4764e-08,0.053723,1.08,1.1391e-10,2.9414e-08
1.4313,0.56654,0.56654,0.56685,1.478e-08,0.052511,1.0812,1.1599e-10,2.9445e-08
1.4321,0.56654,0.56654,0.56684,1.4797e-08,0.051312,1.0824,1.1789e-10,2.9475e-08
1.4329,0.56654,0.56654,0.56684,1.4813e-08,0.050126,1.0836,1.196e-10,2.9506e-08
1.4338,0.56654,0.56654,0.56684,1.4829e-08,0.048954,1.0847,1.2111e-10,2.9536e-08
1.4346,0.56654,0.56654,0.56683,1.4844e-08,0.047795,1.0859,1.2239e-10,2.9566e-08
1.4354,0.56654,0.56654,0.56683,1.486e-08,0.046649,1.087,1.2345e-10,2.9596e-08
1.4362,0.56654,0.56654,0.56683,1.4875e-08,0.045516,1.0881,1.2427e-10,2.9626e-08
1.437,0.56654,0.56654,0.56682,1.489e-08,0.044397,1.0892,1.2485e-10,2.9656e-08
1.4378,0.56654,0.56654,0.56682,1.4905e-08,0.043291,1.0903,1.2517e-10,2.9686e-08
1.4386,0.56654,0.56654,0.56682,1.492e-08,0.042198,1.0914,1.2524e-10,2.9715e-08
1.4394,0.56654,0.56654,0.56681,1.4935e-08,0.041119,1.0925,1.2505e-10,2.9745e-08
1.4402,0.56654,0.56654,0.56681,1.4949e-08,0.040053,1.0936,1.2461e-10,2.9774e-08
1.441,0.56654,0.56654,0.56681,1.4964e-08,0.039001,1.0946,1.2391e-10,2.9803e-08
1.4418,0.56654,0.56654,0.5668,1.4978e-08,0.037962,1.0956,1.2296e-10,2.9833e-08
1.4426,0.56654,0.56654,0.5668,1.4992e-08,0.036937,1.0967,1.2177e-10,2.9862e-08
1.4434,0.56654,0.56654,0.5668,1.5005e-08,0.035926,1.0977,1.2035e-10,2.989e-08
1.4442,0.56654,0.56654,0.56679,1.5019e-08,0.034928,1.0987,1.187e-10,2.9919e-08
1.445,0.56654,0.56654,0.56679,1.5032e-08,0.033943,1.0996,1.1684e-10,2.9948e-08
1.4458,0.56654,0.56654,0.56679,1.5045e-08,0.032973,1.1006,1.1479e-10,2.9976e-08
1.4466,0.56654,0.56654,0.56678,1.5058e-08,0.032015,1.1015,1.1256e-10,3.0004e-08
1.4474,0.56654,0.56654,0.56678,1.5071e-08,0.031072,1.1025,1.1016e-10,3.0032e-08
1.4483,0.56654,0.56654,0.56677,1.5084e-08,0.030142,1.1034,1.0762e-10,3.006e-08
1.4491,0.56654,0.56654,0.56677,1.5096e-08,0.029227,1.1043,1.0496e-10,3.0087e-08
1.4499,0.56654,0.56654,0.56677,1.5108e-08,0.028324,1.1052,1.0219e-10,3.0115e-08
1.4507,0.56654,0.56654,0.56676,1.512e-08,0.027436,1.1061,9.9331e-11,3.0141e-08
1.4515,0.56654,0.56654,0.56676,1.5132e-08,0.026561,1.107,9.6415e-11,3.0168e-08
1.4523,0.56654,0.56654,0.56676,1.5144e-08,0.025701,1.1078,9.346e-11,3.0194e-08
1.4531,0.56654,0.56654,0.56675,1.5155e-08,0.024854,1.1087,9.0489e-11,3.022e-08
1.4539,0.56654,0.56654,0.56675,1.5166e-08,0.024021,1.1095,8.7523e-11,3.0245e-08
1.4547,0.56654,0.56654,0.56675,1.5177e-08,0.023202,1.1103,8.4586e-11,3.027e-08
1.4555,0.56654,0.56654,0.56674,1.5188e-08,0.022397,1.1111,8.1699e-11,3.0295e-08
1.4563,0.56654,0.56654,0.56674,1.5199e-08,0.021605,1.1119,7.8883e-11,3.0319e-08
1.4571,0.56654,0.56654,0.56674,1.5209e-08,0.020828,1.1126,7.6159e-11,3.0343e-08
1.4579,0.56654,0.56654,0.56673,1.522e-08,0.020065,1.1134,7.3547e-11,3.0366e-08
1.4587,0.56654,0.56654,0.56673,1.523e-08,0.019315,1.1141,7.1065e-11,3.0388e-08
1.4595,0.56654,0.56654,0.56673,1.524e-08,0.01858,1.1149,6.873e-11,3.041e-08
1.4603,0.56654,0.56654,0.56672,1.5249e-08,0.017859,1.1156,6.6558e-11,3.0432e-08
1.4611,0.56654,0.56654,0.56672,1.5259e-08,0.017152,1.1163,6.4563e-11,3.0453e-08
1.4619,0.56654,0.56654,0.56672,1.5268e-08,0.016459,1.117,6.2757e-11,3.0473e-08
1.4628,0.56654,0.56654,0.56671,1.5277e-08,0.015779,1.1176,6.1152e-11,3.0493e-08
1.4636,0.56654,0.56654,0.56671,1.5286e-08,0.015115,1.1183,5.9755e-11,3.0512e-08
1.4644,0.56654,0.56654,0.56671,1.5295e-08,0.014464,1.1189,5.8574e-11,3.0531e-08
1.4652,0.56654,0.56654,0.5667,1.5303e-08,0.013827,1.1196,5.7614e-11,3.0549e-08
1.466,0.56654,0.56654,0.5667,1.5312e-08,0.013205,1.1202,5.6876e-11,3.0566e-08
1.4668,0.56654,0.56654,0.56669,1.532e-08,0.012596,1.1208,5.6363e-11,3.0583e-08
1.4676,0.56654,0.56654,0.56669,1.5328e-08,0.012002,1.1214,5.6072e-11,3.0599e-08
1.4684,0.56654,0.56654,0.56669,1.5335e-08,0.011422,1.122,5.6001e-11,3.0615e-08
1.4692,0.56654,0.56654,0.56668,1.5343e-08,0.010856,1.1225,5.6143e-11,3.063e-08
1.47,0.56654,0.56654,0.56668,1.535e-08,0.010305,1.1231,5.6492e-11,3.0644e-08
1.4708,0.56654,0.56654,0.56668,1.5357e-08,0.0097676,1.1236,5.7039e-11,3.0658e-08
1.4716,0.56654,0.56654,0.56667,1.5364e-08,0.0092446,1.1241,5.7773e-11,3.0671e-08
1.4724,0.56654,0.56654,0.56667,1.5371e-08,0.0087358,1.1246,5.8681e-11,3.0684e-08
1.4732,0.56654,0.56654,0.56667,1.5378e-08,0.0082414,1.1251,5.975e-11,3.0696e-08
1.474,0.56654,0.56654,0.56666,1.5384e-08,0.0077613,1.1256,6.0964e-11,3.0707e-08
1.4748,0.56654,0.56654,0.56666,1.539e-08,0.0072955,1.126,6.2307e-11,3.0718e-08
1.4756,0.56654,0.56654,0.56666,1.5396e-08,0.006844,1.1265,6.3762e-11,3.0729e-08
1.4764,0.56654,0.56654,0.56665,1.5402e-08,0.0064068,1.1269,6.5309e-11,3.0739e-08
1.4773,0.56654,0.56654,0.56665,1.5408e-08,0.005984,1.1273,6.6931e-11,3.0749e-08
1.4781,0.56654,0.56654,0.56664,1.5413e-08,0.0055755,1.1277,6.8608e-11,3.0758e-08
1.4789,0.56654,0.56654,0.56664,1.5419e-08,0.0051815,1.1281,7.032e-11,3.0767e-08
1.4797,0.56654,0.56654,0.56664,1.5424e-08,0.0048017,1.1285,7.2046e-11,3.0775e-08
1.4805,0.56654,0.56654,0.56663,1.5428e-08,0.0044364,1.1288,7.3769e-11,3.0783e-08
1.4813,0.56654,0.56654,0.56663,1.5433e-08,0.0040855,1.1292,7.5467e-11,3.0791e-08
1.4821,0.56654,0.56654,0.56663,1.5438e-08,0.003749,1.1295,7.7123e-11,3.0798e-08
1.4829,0.56654,0.56654,0.56662,1.5442e-08,0.0034269,1.1298,7.8717e-11,3.0805e-08
1.4837,0.56654,0.56654,0.56662,1.5446e-08,0.0031192,1.1301,8.0233e-11,3.0812e-08
1.4845,0.56654,0.56654,0.56662,1.545e-08,0.002826,1.1304,8.1654e-11,3.0818e-08
1.4853,0.56654,0.56654,0.56661,1.5454e-08,0.0025472,1.1307,8.2966e-11,3.0824e-08
1.4861,0.56654,0.56654,0.56661,1.5457e-08,0.0022828,1.1309,8.4153e-11,3.083e-08
1.4869,0.56654,0.56654,0.5666,1.546e-08,0.0020329,1.1312,8.5204e-11,3.0836e-08
1.4877,0.56654,0.56654,0.5666,1.5464e-08,0.0017974,1.1314,8.6108e-11,3.0841e-08
1.4885,0.56654,0.56654,0.5666,1.5467e-08,0.0015765,1.1316,8.6855e-11,3.0846e-08
1.4893,0.56654,0.56654,0.56659,1.5469e-08,0.0013699,1.1318,8.7439e-11,3.0851e-08
1.4901,0.56654,0.56654,0.56659,1.5472e-08,0.0011779,1.132,8.7854e-11,3.0856e-08
1.4909,0.56654,0.56654,0.56659,1.5474e-08,0.0010003,1.1322,8.8095e-11,3.086e-08
1.4917,0.56654,0.56654,0.56658,1.5476e-08,0.00083728,1.1323,8.8163e-11,3.0865e-08
1.4926,0.56654,0.56654,0.56658,1.5478e-08,0.0006887,1.1325,8.8056e-11,3.0869e-08
1.4934,0.56654,0.56654,0.56658,1.548e-08,0.00055461,1.1326,8.7777e-11,3.0872e-08
1.4942,0.56654,0.56654,0.56657,1.5482e-08,0.00043502,1.1327,8.7329e-11,3.0876e-08
1.495,0.56654,0.56654,0.56657,1.5483e-08,0.00032993,1.1328,8.672e-11,3.0879e-08
1.4958,0.56654,0.56654,0.56656,1.5484e-08,0.00023934,1.1329,8.5956e-11,3.0882e-08
1.4966,0.56654,0.56654,0.56656,1.5485e-08,0.00016326,1.133,8.5047e-11,3.0885e-08
1.4974,0.56654,0.56654,0.56656,1.5486e-08,0.00010168,1.133,8.4004e-11,3.0888e-08
1.4982,0.56654,0.56654,0.56655,1.5486e-08,5.4616e-05,1.1331,8.2839e-11,3.089e-08
1.499,0.56654,0.56654,0.56655,1.5487e-08,2.2059e-05,1.1331,8.1568e-11,3.0892e-08
1.4998,0.56654,0.56654,0.56655,1.5487e-08,4.0123e-06,1.1331,8.0204e-11,3.0894e-08
1.5006,0.56654,0.56654,0.56654,1.5487e-08,4.7687e-07,1.1331,7.8764e-11,3.0895e-08
1.5014,0.56654,0.56654,0.56654,1.5487e-08,1.1453e-05,1.1331,7.7266e-11,3.0896e-08
1.5022,0.56654,0.56654,0.56654,1.5486e-08,3.6939e-05,1.133,7.5727e-11,3.0897e-08
1.503,0.56654,0.56654,0.56653,1.5486e-08,7.6936e-05,1.133,7.4166e-11,3.0897e-08
1.5038,0.56654,0.56654,0.56653,1.5485e-08,0.00013144,1.1329,7.2602e-11,3.0897e-08
1.5046,0.56654,0.56654,0.56653,1.5484e-08,0.00020046,1.1328,7.1055e-11,3.0896e-08
1.5054,0.56654,0.56654,0.56652,1.5482e-08,0.00028398,1.1328,6.9542e-11,3.0895e-08
1.5062,0.56654,0.56654,0.56652,1.5481e-08,0.000382,1.1327,6.8085e-11,3.0894e-08
1.5071,0.56654,0.56654,0.56651,1.5479e-08,0.00049453,1.1325,6.67e-11,3.0892e-08
1.5079,0.56654,0.56654,0.56651,1.5477e-08,0.00062155,1.1324,6.5406e-11,3.0889e-08
1.5087,0.56654,0.56654,0.56651,1.5475e-08,0.00076307,1.1323,6.4221e-11,3.0886e-08
1.5095,0.56654,0.56654,0.5665,1.5473e-08,0.00091908,1.1321,6.3161e-11,3.0883e-08
1.5103,0.56654,0.56654,0.5665,1.5471e-08,0.0010896,1.1319,6.2241e-11,3.0879e-08
1.5111,0.56654,0.56654,0.5665,1.5468e-08,0.0012746,1.1317,6.1476e-11,3.0874e-08
1.5119,0.56654,0.56654,0.56649,1.5465e-08,0.001474,1.1315,6.0877e-11,3.0869e-08
1.5127,0.56654,0.56654,0.56649,1.5462e-08,0.001688,1.1313,6.0457e-11,3.0863e-08
1.5135,0.56654,0.56654,0.56649,1.5459e-08,0.0019164,1.1311,6.0225e-11,3.0857e-08
1.5143,0.56654,0.56654,0.56648,1.5455e-08,0.0021592,1.1308,6.0188e-11,3.085e-08
1.5151,0.56654,0.56654,0.56648,1.5452e-08,0.0024165,1.1305,6.0353e-11,3.0843e-08
1.5159,0.56654,0.56654,0.56647,1.5448e-08,0.0026883,1.1303,6.0723e-11,3.0835e-08
1.5167,0.56654,0.56654,0.56647,1.5444e-08,0.0029745,1.13,6.1302e-11,3.0826e-08
1.5175,0.56654,0.56654,0.56647,1.5439e-08,0.0032752,1.1297,6.2088e-11,3.0817e-08
1.5183,0.56654,0.56654,0.56646,1.5435e-08,0.0035902,1.1293,6.3081e-11,3.0807e-08
1.5191,0.56654,0.56654,0.56646,1.543e-08,0.0039197,1.129,6.4276e-11,3.0796e-08
1.5199,0.56654,0.56654,0.56646,1.5425e-08,0.0042636,1.1286,6.5668e-11,3.0785e-08
1.5207,0.56654,0.56654,0.56645,1.542e-08,0.0046219,1.1283,6.7249e-11,3.0774e-08
1.5216,0.56654,0.56654,0.56645,1.5415e-08,0.0049946,1.1279,6.901e-11,3.0761e-08
1.5224,0.56654,0.56654,0.56645,1.541e-08,0.0053817,1.1275,7.0939e-11,3.0749e-08
1.5232,0.56654,0.56654,0.56644,1.5404e-08,0.0057832,1.1271,7.3024e-11,3.0735e-08
1.524,0.56654,0.56654,0.56644,1.5398e-08,0.006199,1.1267,7.525e-11,3.0721e-08
1.5248,0.56654,0.56654,0.56643,1.5392e-08,0.0066292,1.1262,7.7602e-11,3.0707e-08
1.5256,0.56654,0.56654,0.56643,1.5386e-08,0.0070737,1.1258,8.0062e-11,3.0692e-08
1.5264,0.56654,0.56654,0.56643,1.538e-08,0.0075325,1.1253,8.2612e-11,3.0677e-08
1.5272,0.56654,0.56654,0.56642,1.5373e-08,0.0080057,1.1248,8.5232e-11,3.0661e-08
1.528,0.56654,0.56654,0.56642,1.5366e-08,0.0084931,1.1243,8.7904e-11,3.0645e-08
1.5288,0.56654,0.56654,0.56642,1.536e-08,0.0089949,1.1238,9.0605e-11,3.0628e-08
1.5296,0.56654,0.56654,0.56641,1.5352e-08,0.0095109,1.1233,9.3316e-11,3.0612e-08
1.5304,0.56654,0.56654,0.56641,1.5345e-08,0.010041,1.1228,9.6014e-11,3.0594e-08
1.5312,0.56654,0.56654,0.56641,1.5338e-08,0.010586,1.1222,9.868e-11,3.0576e-08
1.532,0.56654,0.56654,0.5664,1.533e-08,0.011145,1.1217,1.0129e-10,3.0558e-08
1.5328,0.56654,0.56654,0.5664,1.5322e-08,0.011718,1.1211,1.0383e-10,3.054e-08
1.5336,0.56654,0.56654,0.5664,1.5314e-08,0.012305,1.1205,1.0627e-10,3.0522e-08
1.5344,0.56654,0.56654,0.56639,1.5306e-08,0.012906,1.1199,1.0859e-10,3.0503e-08
1.5352,0.56654,0.56654,0.56639,1.5297e-08,0.013522,1.1193,1.1078e-10,3.0484e-08
1.5361,0.56654,0.56654,0.56638,1.5289e-08,0.014152,1.1186,1.1283e-10,3.0464e-08
1.5369,0.56654,0.56654,0.56638,1.528e-08,0.014796,1.118,1.147e-10,3.0445e-08
1.5377,0.56654,0.56654,0.56638,1.5271e-08,0.015454,1.1173,1.1639e-10,3.0425e-08
1.5385,0.56654,0.56654,0.56637,1.5262e-08,0.016126,1.1166,1.1789e-10,3.0405e-08
1.5393,0.56654,0.56654,0.56637,1.5252e-08,0.016812,1.1159,1.1918e-10,3.0385e-08
1.5401,0.56654,0.56654,0.56637,1.5243e-08,0.017513,1.1152,1.2026e-10,3.0365e-08
1.5409,0.56654,0.56654,0.56636,1.5233e-08,0.018227,1.1145,1.2111e-10,3.0345e-08
1.5417,0.56654,0.56654,0.56636,1.5223e-08,0.018955,1.1138,1.2172e-10,3.0324e-08
1.5425,0.56654,0.56654,0.56636,1.5213e-08,0.019698,1.113,1.2211e-10,3.0303e-08
1.5433,0.56654,0.56654,0.56635,1.5202e-08,0.020454,1.1123,1.2225e-10,3.0282e-08
1.5441,0.56654,0.56654,0.56635,1.5192e-08,0.021225,1.1115,1.2216e-10,3.0261e-08
1.5449,0.56654,0.56654,0.56635,1.5181e-08,0.022009,1.1107,1.2184e-10,3.024e-08
1.5457,0.56654,0.56654,0.56634,1.517e-08,0.022808,1.1099,1.2128e-10,3.0219e-08
1.5465,0.56654,0.56654,0.56634,1.5159e-08,0.02362,1.1091,1.2049e-10,3.0198e-08
1.5473,0.56654,0.56654,0.56634,1.5148e-08,0.024446,1.1082,1.1949e-10,3.0176e-08
1.5481,0.56654,0.56654,0.56633,1.5136e-08,0.025286,1.1074,1.1828e-10,3.0154e-08
1.5489,0.56654,0.56654,0.56633,1.5125e-08,0.02614,1.1065,1.1687e-10,3.0132e-08
1.5497,0.56654,0.56654,0.56633,1.5113e-08,0.027008,1.1056,1.1528e-10,3.011e-08
1.5505,0.56654,0.56654,0.56632,1.5101e-08,0.02789,1.1048,1.1351e-10,3.0088e-08
1.5514,0.56654,0.56654,0.56632,1.5088e-08,0.028785,1.1039,1.116e-10,3.0065e-08
1.5522,0.56654,0.56654,0.56632,1.5076e-08,0.029694,1.1029,1.0954e-10,3.0042e-08
1.553,0.56654,0.56654,0.56631,1.5063e-08,0.030617,1.102,1.0736e-10,3.0019e-08
1.5538,0.56654,0.56654,0.56631,1.5051e-08,0.031554,1.1011,1.0509e-10,2.9996e-08
1.5546,0.56654,0.56654,0.5663,1.5038e-08,0.032504,1.1001,1.0273e-10,2.9972e-08
1.5554,0.56654,0.56654,0.5663,1.5024e-08,0.033469,1.0991,1.0031e-10,2.9948e-08
1.5562,0.56654,0.56654,0.5663,1.5011e-08,0.034446,1.0981,9.7845e-11,2.9924e-08
1.557,0.56654,0.56654,0.56629,1.4997e-08,0.035438,1.0972,9.5362e-11,2.9899e-08
1.5578,0.56654,0.56654,0.56629,1.4984e-08,0.036443,1.0961,9.288e-11,2.9874e-08
1.5586,0.56654,0.56654,0.56629,1.497e-08,0.037461,1.0951,9.0418e-11,2.9849e-08
1.5594,0.56654,0.56654,0.56628,1.4955e-08,0.038493,1.0941,8.7995e-11,2.9823e-08
1.5602,0.56654,0.56654,0.56628,1.4941e-08,0.039539,1.093,8.5631e-11,2.9797e-08
1.561,0.56654,0.56654,0.56628,1.4927e-08,0.040598,1.092,8.3345e-11,2.977e-08
1.5618,0.56654,0.56654,0.56627,1.4912e-08,0.041671,1.0909,8.1153e-11,2.9743e-08
1.5626,0.56654,0.56654,0.56627,1.4897e-08,0.042757,1.0898,7.9073e-11,2.9715e-08
1.5634,0.56654,0.56654,0.56627,1.4882e-08,0.043856,1.0887,7.7119e-11,2.9687e-08
1.5642,0.56654,0.56654,0.56626,1.4867e-08,0.044969,1.0876,7.5305e-11,2.9658e-08
1.565,0.56654,0.56654,0.56626,1.4851e-08,0.046095,1.0864,7.3643e-11,2.9629e-08
1.5659,0.56654,0.56654,0.56626,1.4836e-08,0.047235,1.0853,7.2143e-11,2.9599e-08
1.5667,0.56654,0.56654,0.56625,1.482e-08,0.048387,1.0841,7.0815e-11,2.9569e-08
1.5675,0.56654,0.56654,0.56625,1.4804e-08,0.049553,1.0829,6.9666e-11,2.9538e-08
1.5683,0.56654,0.56654,0.56625,1.4788e-08,0.050733,1.0818,6.8701e-11,2.9506e-08
1.5691,0.56654,0.56654,0.56624,1.4771e-08,0.051925,1.0806,6.7923e-11,2.9474e-08
1.5699,0.56654,0.56654,0.56624,1.4755e-08,0.053131,1.0794,6.7335e-11,2.9442e-08
1.5707,0.56654,0.56654,0.56624,1.4738e-08,0.05435,1.0781,6.6935e-11,2.9409e-08
1.5715,0.56654,0.56654,0.56623,1.4721e-08,0.055582,1.0769,6.6722e-11,2.9375e-08
1.5723,0.56654,0.56654,0.56623,1.4704e-08,0.056827,1.0756,6.6691e-11,2.9341e-08
1.5731,0.56654,0.56654,0.56623,1.4687e-08,0.058085,1.0744,6.6837e-11,2.9307e-08
1.5739,0.56654,0.56654,0.56622,1.4669e-08,0.059356,1.0731,6.7153e-11,2.9271e-08
1.5747,0.56654,0.56654,0.56622,1.4652e-08,0.06064,1.0718,6.7629e-11,2.9236e-08
1.5755,0.56654,0.56654,0.56622,1.4634e-08,0.061938,1.0705,6.8255e-11,2.92e-08
1.5763,0.56654,0.56654,0.56622,1.4616e-08,0.063248,1.0692,6.9019e-11,2.9163e-08
1.5771,0.56654,0.56654,0.56621,1.4598e-08,0.06457,1.0679,6.9908e-11,2.9126e-08
1.5779,0.56654,0.56654,0.56621,1.458e-08,0.065906,1.0665,7.0908e-11,2.9088e-08
1.5787,0.56654,0.56654,0.56621,1.4561e-08,0.067255,1.0652,7.2003e-11,2.905e-08
1.5795,0.56654,0.56654,0.5662,1.4543e-08,0.068616,1.0638,7.3177e-11,2.9012e-08
1.5804,0.56654,0.56654,0.5662,1.4524e-08,0.06999,1.0624,7.4414e-11,2.8973e-08
1.5812,0.56654,0.56654,0.5662,1.4505e-08,0.071377,1.061,7.5696e-11,2.8934e-08
1.582,0.56654,0.56654,0.56619,1.4486e-08,0.072777,1.0596,7.7007e-11,2.8894e-08
1.5828,0.56654,0.56654,0.56619,1.4466e-08,0.074189,1.0582,7.8328e-11,2.8854e-08
1.5836,0.56654,0.56654,0.56619,1.4447e-08,0.075614,1.0568,7.9643e-11,2.8814e-08
1.5844,0.56654,0.56654,0.56618,1.4427e-08,0.077051,1.0553,8.0934e-11,2.8774e-08
1.5852,0.56654,0.56654,0.56618,1.4408e-08,0.078501,1.0539,8.2185e-11,2.8733e-08
1.586,0.56654,0.56654,0.56618,1.4388e-08,0.079964,1.0524,8.3379e-11,2.8692e-08
1.5868,0.56654,0.56654,0.56617,1.4367e-08,0.081438,1.0509,8.4502e-11,2.865e-08
1.5876,0.56654,0.56654,0.56617,1.4347e-08,0.082926,1.0494,8.5539e-11,2.8609e-08
1.5884,0.56654,0.56654,0.56617,1.4327e-08,0.084425,1.0479,8.6477e-11,2.8567e-08
1.5892,0.56654,0.56654,0.56616,1.4306e-08,0.085938,1.0464,8.7304e-11,2.8525e-08
1.59,0.56654,0.56654,0.56616,1.4285e-08,0.087462,1.0449,8.801e-11,2.8483e-08
1.5908,0.56654,0.56654,0.56616,1.4264e-08,0.088999,1.0433,8.8584e-11,2.844e-08
1.5916,0.56654,0.56654,0.56616,1.4243e-08,0.090547,1.0418,8.902e-11,2.8398e-08
1.5924,0.56654,0.56654,0.56615,1.4222e-08,0.092108,1.0402,8.9312e-11,2.8355e-08
1.5932,0.56654,0.56654,0.56615,1.4201e-08,0.093682,1.0386,8.9454e-11,2.8312e-08
1.594,0.56654,0.56654,0.56615,1.4179e-08,0.095267,1.037,8.9446e-11,2.8269e-08
1.5949,0.56654,0.56654,0.56614,1.4157e-08,0.096864,1.0354,8.9285e-11,2.8225e-08
1.5957,0.56654,0.56654,0.56614,1.4135e-08,0.098474,1.0338,8.8973e-11,2.8182e-08
1.5965,0.56654,0.56654,0.56614,1.4113e-08,0.1001,1.0322,8.8513e-11,2.8138e-08
1.5973,0.56654,0.56654,0.56613,1.4091e-08,0.10173,1.0305,8.7909e-11,2.8094e-08
1.5981,0.56654,0.56654,0.56613,1.4069e-08,0.10337,1.0289,8.7167e-11,2.805e-08
1.5989,0.56654,0.56654,0.56613,1.4046e-08,0.10503,1.0272,8.6294e-11,2.8006e-08
1.5997,0.56654,0.56654,0.56613,1.4023e-08,0.1067,1.0256,8.5301e-11,2.7961e-08
1.6005,0.56654,0.56654,0.56612,1.4001e-08,0.10838,1.0239,8.4199e-11,2.7917e-08
1.6013,0.56654,0.56654,0.56612,1.3977e-08,0.11007,1.0222,8.2998e-11,2.7872e-08
1.6021,0.56654,0.56654,0.56612,1.3954e-08,0.11178,1.0205,8.1713e-11,2.7827e-08
1.6029,0.56654,0.56654,0.56611,1.3931e-08,0.11349,1.0187,8.0359e-11,2.7781e-08
1.6037,0.56654,0.56654,0.56611,1.3907e-08,0.11522,1.017,7.8949e-11,2.7736e-08
1.6045,0.56654,0.56654,0.56611,1.3884e-08,0.11696,1.0153,7.7502e-11,2.769e-08
1.6053,0.56654,0.56654,0.56611,1.386e-08,0.11871,1.0135,7.6033e-11,2.7644e-08
1.6061,0.56654,0.56654,0.5661,1.3836e-08,0.12047,1.0117,7.456e-11,2.7597e-08
1.6069,0.56654,0.56654,0.5661,1.3812e-08,0.12225,1.01,7.3101e-11,2.755e-08
1.6077,0.56654,0.56654,0.5661,1.3787e-08,0.12403,1.0082,7.1673e-11,2.7503e-08
1.6085,0.56654,0.56654,0.56609,1.3763e-08,0.12583,1.0064,7.0294e-11,2.7455e-08
1.6093,0.56654,0.56654,0.56609,1.3738e-08,0.12763,1.0045,6.898e-11,2.7407e-08
1.6102,0.56654,0.56654,0.56609,1.3713e-08,0.12945,1.0027,6.775e-11,2.7359e-08
1.611,0.56654,0.56654,0.56609,1.3688e-08,0.13128,1.0009,6.662e-11,2.731e-08
1.6118,0.56654,0.56654,0.56608,1.3663e-08,0.13312,0.99904,6.5604e-11,2.7261e-08
1.6126,0.56654,0.56654,0.56608,1.3638e-08,0.13497,0.99719,6.4718e-11,2.7211e-08
1.6134,0.56654,0.56654,0.56608,1.3613e-08,0.13684,0.99532,6.3974e-11,2.7161e-08
1.6142,0.56654,0.56654,0.56607,1.3587e-08,0.13871,0.99344,6.3386e-11,2.7111e-08
1.615,0.56654,0.56654,0.56607,1.3561e-08,0.1406,0.99155,6.2965e-11,2.706e-08
1.6158,0.56654,0.56654,0.56607,1.3536e-08,0.14249,0.98964,6.2718e-11,2.7008e-08
1.6166,0.56654,0.56654,0.56607,1.351e-08,0.1444,0.98773,6.2655e-11,2.6956e-08
1.6174,0.56654,0.56654,0.56606,1.3483e-08,0.14632,0.98581,6.2782e-11,2.6904e-08
1.6182,0.56654,0.56654,0.56606,1.3457e-08,0.14825,0.98388,6.3103e-11,2.6851e-08
1.619,0.56654,0.56654,0.56606,1.3431e-08,0.15019,0.98193,6.362e-11,2.6798e-08
1.6198,0.56654,0.56654,0.56606,1.3404e-08,0.15213,0.97998,6.4334e-11,2.6744e-08
1.6206,0.56654,0.56654,0.56605,1.3377e-08,0.1541,0.97801,6.5244e-11,2.6689e-08
1.6214,0.56654,0.56654,0.56605,1.335e-08,0.15607,0.97603,6.6348e-11,2.6635e-08
1.6222,0.56654,0.56654,0.56605,1.3323e-08,0.15805,0.97405,6.764e-11,2.6579e-08
1.623,0.56654,0.56654,0.56605,1.3296e-08,0.16004,0.97205,6.9113e-11,2.6523e-08
1.6238,0.56654,0.56654,0.56604,1.3269e-08,0.16204,0.97004,7.076e-11,2.6467e-08
1.6247,0.56654,0.56654,0.56604,1.3242e-08,0.16405,0.96802,7.257e-11,2.6411e-08
1.6255,0.56654,0.56654,0.56604,1.3214e-08,0.16608,0.966,7.4532e-11,2.6353e-08
1.6263,0.56654,0.56654,0.56603,1.3186e-08,0.16811,0.96396,7.6631e-11,2.6296e-08
1.6271,0.56654,0.56654,0.56603,1.3158e-08,0.17015,0.96191,7.8855e-11,2.6238e-08
1.6279,0.56654,0.56654,0.56603,1.3131e-08,0.17221,0.95985,8.1186e-11,2.618e-08
1.6287,0.56654,0.56654,0.56603,1.3102e-08,0.17427,0.95778,8.3608e-11,2.6121e-08
1.6295,0.56654,0.56654,0.56602,1.3074e-08,0.17635,0.9557,8.6103e-11,2.6062e-08
1.6303,0.56654,0.56654,0.56602,1.3046e-08,0.17843,0.95361,8.8652e-11,2.6003e-08
1.6311,0.56654,0.56654,0.56602,1.3017e-08,0.18052,0.95152,9.1236e-11,2.5943e-08
1.6319,0.56654,0.56654,0.56602,1.2989e-08,0.18263,0.94941,9.3835e-11,2.5884e-08
1.6327,0.56654,0.56654,0.56601,1.296e-08,0.18474,0.94729,9.6429e-11,2.5824e-08
1.6335,0.56654,0.56654,0.56601,1.2931e-08,0.18686,0.94516,9.8998e-11,2.5763e-08
1.6343,0.56654,0.56654,0.56601,1.2902e-08,0.189,0.94302,1.0152e-10,2.5703e-08
1.6351,0.56654,0.56654,0.56601,1.2873e-08,0.19114,0.94088,1.0398e-10,2.5642e-08
1.6359,0.56654,0.56654,0.56601,1.2844e-08,0.19329,0.93872,1.0635e-10,2.5581e-08
1.6367,0.56654,0.56654,0.566,1.2814e-08,0.19545,0.93655,1.0862e-10,2.552e-08
1.6375,0.56654,0.56654,0.566,1.2785e-08,0.19762,0.93438,1.1077e-10,2.5459e-08
1.6383,0.56654,0.56654,0.566,1.2755e-08,0.19981,0.93219,1.1278e-10,2.5398e-08
1.6392,0.56654,0.56654,0.566,1.2726e-08,0.202,0.93,1.1464e-10,2.5336e-08
1.64,0.56654,0.56654,0.56599,1.2696e-08,0.2042,0.92779,1.1633e-10,2.5275e-08
1.6408,0.56654,0.56654,0.56599,1.2666e-08,0.2064,0.92558,1.1784e-10,2.5214e-08
1.6416,0.56654,0.56654,0.56599,1.2636e-08,0.20862,0.92336,1.1916e-10,2.5152e-08
1.6424,0.56654,0.56654,0.56599,1.2605e-08,0.21085,0.92112,1.2027e-10,2.509e-08
1.6432,0.56654,0.56654,0.56598,1.2575e-08,0.21309,0.91888,1.2118e-10,2.5029e-08
1.644,0.56654,0.56654,0.56598,1.2545e-08,0.21533,0.91663,1.2187e-10,2.4967e-08
1.6448,0.56654,0.56654,0.56598,1.2514e-08,0.21759,0.91437,1.2233e-10,2.4906e-08
1.6456,0.56654,0.56654,0.56598,1.2483e-08,0.21985,0.91211,1.2258e-10,2.4844e-08
1.6464,0.56654,0.56654,0.56598,1.2452e-08,0.22212,0.90983,1.226e-10,2.4782e-08
1.6472,0.56654,0.56654,0.56597,1.2421e-08,0.2244,0.90754,1.224e-10,2.4721e-08
1.648,0.56654,0.56654,0.56597,1.239e-08,0.22669,0.90525,1.2198e-10,2.4659e-08
1.6488,0.56654,0.56654,0.56597,1.2359e-08,0.22899,0.90295,1.2135e-10,2.4597e-08
1.6496,0.56654,0.56654,0.56597,1.2328e-08,0.2313,0.90064,1.2052e-10,2.4535e-08
1.6504,0.56654,0.56654,0.56596,1.2296e-08,0.23361,0.89832,1.1948e-10,2.4473e-08
1.6512,0.56654,0.56654,0.56596,1.2265e-08,0.23594,0.89599,1.1826e-10,2.4412e-08
1.652,0.56654,0.56654,0.56596,1.2233e-08,0.23827,0.89365,1.1687e-10,2.435e-08
1.6528,0.56654,0.56654,0.56596,1.2201e-08,0.24061,0.89131,1.1532e-10,2.4288e-08
1.6537,0.56654,0.56654,0.56596,1.217e-08,0.24296,0.88895,1.1362e-10,2.4226e-08
1.6545,0.56654,0.56654,0.56595,1.2138e-08,0.24532,0.88659,1.118e-10,2.4163e-08
1.6553,0.56654,0.56654,0.56595,1.2105e-08,0.24768,0.88422,1.0986e-10,2.4101e-08
1.6561,0.56654,0.56654,0.56595,1.2073e-08,0.25006,0.88184,1.0783e-10,2.4039e-08
1.6569,0.56654,0.56654,0.56595,1.2041e-08,0.25244,0.87946,1.0573e-10,2.3976e-08
1.6577,0.56654,0.56654,0.56595,1.2008e-08,0.25483,0.87706,1.0358e-10,2.3913e-08
1.6585,0.56654,0.56654,0.56594,1.1976e-08,0.25723,0.87466,1.0139e-10,2.385e-08
1.6593,0.56654,0.56654,0.56594,1.1943e-08,0.25963,0.87225,9.9189e-11,2.3787e-08
1.6601,0.56654,0.56654,0.56594,1.191e-08,0.26205,0.86983,9.6995e-11,2.3724e-08
1.6609,0.56654,0.56654,0.56594,1.1877e-08,0.26447,0.86741,9.4828e-11,2.366e-08
1.6617,0.56654,0.56654,0.56594,1.1844e-08,0.2669,0.86497,9.2708e-11,2.3596e-08
1.6625,0.56654,0.56654,0.56593,1.1811e-08,0.26934,0.86253,9.0654e-11,2.3532e-08
1.6633,0.56654,0.56654,0.56593,1.1778e-08,0.27178,0.86008,8.8684e-11,2.3467e-08
1.6641,0.56654,0.56654,0.56593,1.1745e-08,0.27423,0.85763,8.6816e-11,2.3402e-08
1.6649,0.56654,0.56654,0.56593,1.1711e-08,0.27669,0.85516,8.5067e-11,2.3337e-08
1.6657,0.56654,0.56654,0.56593,1.1678e-08,0.27916,0.85269,8.3451e-11,2.3272e-08
1.6665,0.56654,0.56654,0.56592,1.1644e-08,0.28164,0.85021,8.1983e-11,2.3206e-08
1.6673,0.56654,0.56654,0.56592,1.161e-08,0.28412,0.84773,8.0675e-11,2.314e-08
1.6681,0.56654,0.56654,0.56592,1.1576e-08,0.28661,0.84524,7.9539e-11,2.3073e-08
1.669,0.56654,0.56654,0.56592,1.1542e-08,0.2891,0.84274,7.8582e-11,2.3006e-08
1.6698,0.56654,0.56654,0.56592,1.1508e-08,0.29161,0.84023,7.7814e-11,2.2939e-08
1.6706,0.56654,0.56654,0.56592,1.1474e-08,0.29412,0.83771,7.7239e-11,2.2871e-08
1.6714,0.56654,0.56654,0.56591,1.144e-08,0.29664,0.83519,7.6863e-11,2.2803e-08
1.6722,0.56654,0.56654,0.56591,1.1406e-08,0.29916,0.83267,7.6686e-11,2.2734e-08
1.673,0.56654,0.56654,0.56591,1.1371e-08,0.30169,0.83013,7.6708e-11,2.2665e-08
1.6738,0.56654,0.56654,0.56591,1.1337e-08,0.30423,0.82759,7.693e-11,2.2596e-08
1.6746,0.56654,0.56654,0.56591,1.1302e-08,0.30677,0.82504,7.7345e-11,2.2527e-08
1.6754,0.56654,0.56654,0.56591,1.1267e-08,0.30933,0.82249,7.7951e-11,2.2457e-08
1.6762,0.56654,0.56654,0.5659,1.1232e-08,0.31188,0.81993,7.8739e-11,2.2386e-08
1.677,0.56654,0.56654,0.5659,1.1198e-08,0.31445,0.81736,7.97e-11,2.2315e-08
1.6778,0.56654,0.56654,0.5659,1.1163e-08,0.31702,0.81478,8.0826e-11,2.2244e-08
1.6786,0.56654,0.56654,0.5659,1.1128e-08,0.3196,0.8122,8.2103e-11,2.2173e-08
1.6794,0.56654,0.56654,0.5659,1.1092e-08,0.32218,0.80962,8.3519e-11,2.2101e-08
1.6802,0.56654,0.56654,0.5659,1.1057e-08,0.32477,0.80702,8.5061e-11,2.2029e-08
1.681,0.56654,0.56654,0.56589,1.1022e-08,0.32737,0.80442,8.6711e-11,2.1957e-08
1.6818,0.56654,0.56654,0.56589,1.0987e-08,0.32997,0.80182,8.8456e-11,2.1885e-08
1.6826,0.56654,0.56654,0.56589,1.0951e-08,0.33258,0.79921,9.0277e-11,2.1812e-08
1.6835,0.56654,0.56654,0.56589,1.0916e-08,0.33519,0.79659,9.2157e-11,2.1739e-08
1.6843,0.56654,0.56654,0.56589,1.088e-08,0.33781,0.79397,9.4079e-11,2.1666e-08
1.6851,0.56654,0.56654,0.56589,1.0844e-08,0.34044,0.79134,9.6025e-11,2.1593e-08
1.6859,0.56654,0.56654,0.56589,1.0809e-08,0.34307,0.7887,9.7977e-11,2.1519e-08
1.6867,0.56654,0.56654,0.56588,1.0773e-08,0.34571,0.78606,9.9916e-11,2.1446e-08
1.6875,0.56654,0.56654,0.56588,1.0737e-08,0.34835,0.78342,1.0183e-10,2.1372e-08
1.6883,0.56654,0.56654,0.56588,1.0701e-08,0.351,0.78076,1.0369e-10,2.1298e-08
1.6891,0.56654,0.56654,0.56588,1.0665e-08,0.35365,0.77811,1.0549e-10,2.1224e-08
1.6899,0.56654,0.56654,0.56588,1.0629e-08,0.35631,0.77544,1.0721e-10,2.1151e-08
1.6907,0.56654,0.56654,0.56588,1.0593e-08,0.35898,0.77278,1.0884e-10,2.1077e-08
1.6915,0.56654,0.56654,0.56588,1.0556e-08,0.36165,0.7701,1.1037e-10,2.1003e-08
1.6923,0.56654,0.56654,0.56588,1.052e-08,0.36432,0.76743,1.1177e-10,2.0929e-08
1.6931,0.56654,0.56654,0.56587,1.0484e-08,0.36701,0.76474,1.1304e-10,2.0855e-08
1.6939,0.56654,0.56654,0.56587,1.0447e-08,0.36969,0.76205,1.1418e-10,2.0781e-08
1.6947,0.56654,0.56654,0.56587,1.0411e-08,0.37238,0.75936,1.1517e-10,2.0707e-08
1.6955,0.56654,0.56654,0.56587,1.0374e-08,0.37508,0.75666,1.1601e-10,2.0633e-08
1.6963,0.56654,0.56654,0.56587,1.0338e-08,0.37778,0.75396,1.1669e-10,2.0559e-08
1.6971,0.56654,0.56654,0.56587,1.0301e-08,0.38049,0.75125,1.1721e-10,2.0485e-08
1.698,0.56654,0.56654,0.56587,1.0264e-08,0.3832,0.74854,1.1756e-10,2.0411e-08
1.6988,0.56654,0.56654,0.56587,1.0227e-08,0.38591,0.74582,1.1776e-10,2.0337e-08
1.6996,0.56654,0.56654,0.56586,1.0191e-08,0.38863,0.7431,1.178e-10,2.0263e-08
1.7004,0.56654,0.56654,0.56586,1.0154e-08,0.39136,0.74037,1.1768e-10,2.0189e-08
1.7012,0.56654,0.56654,0.56586,1.0117e-08,0.39409,0.73764,1.1741e-10,2.0116e-08
1.702,0.56654,0.56654,0.56586,1.008e-08,0.39682,0.7349,1.17e-10,2.0042e-08
1.7028,0.56654,0.56654,0.56586,1.0042e-08,0.39956,0.73216,1.1646e-10,1.9968e-08
1.7036,0.56654,0.56654,0.56586,1.0005e-08,0.4023,0.72942,1.1579e-10,1.9895e-08
1.7044,0.56654,0.56654,0.56586,9.9679e-09,0.40504,0.72667,1.1501e-10,1.9821e-08
1.7052,0.56654,0.56654,0.56586,9.9306e-09,0.4078,0.72392,1.1413e-10,1.9747e-08
1.706,0.56654,0.56654,0.56586,9.8932e-09,0.41055,0.72116,1.1316e-10,1.9673e-08
1.7068,0.56654,0.56654,0.56585,9.8558e-09,0.41331,0.7184,1.1212e-10,1.96e-08
1.7076,0.56654,0.56654,0.56585,9.8183e-09,0.41607,0.71564,1.1102e-10,1.9526e-08
1.7084,0.56654,0.56654,0.56585,9.7808e-09,0.41884,0.71287,1.0987e-10,1.9452e-08
1.7092,0.56654,0.56654,0.56585,9.7432e-09,0.42161,0.7101,1.087e-10,1.9378e-08
1.71,0.56654,0.56654,0.56585,9.7055e-09,0.42438,0.70732,1.0751e-10,1.9304e-08
1.7108,0.56654,0.56654,0.56585,9.6678e-09,0.42716,0.70454,1.0633e-10,1.9229e-08
1.7116,0.56654,0.56654,0.56585,9.6301e-09,0.42994,0.70176,1.0517e-10,1.9155e-08
1.7125,0.56654,0.56654,0.56585,9.5923e-09,0.43272,0.69897,1.0405e-10,1.9081e-08
1.7133,0.56654,0.56654,0.56585,9.5544e-09,0.43551,0.69618,1.0297e-10,1.9006e-08
1.7141,0.56654,0.56654,0.56585,9.5165e-09,0.4383,0.69339,1.0196e-10,1.8931e-08
1.7149,0.56654,0.56654,0.56585,9.4786e-09,0.4411,0.6906,1.0102e-10,1.8856e-08
1.7157,0.56654,0.56654,0.56585,9.4406e-09,0.44389,0.6878,1.0018e-10,1.8781e-08
1.7165,0.56654,0.56654,0.56584,9.4025e-09,0.44669,0.68499,9.944e-11,1.8706e-08
1.7173,0.56654,0.56654,0.56584,9.3645e-09,0.4495,0.68219,9.8811e-11,1.863e-08
1.7181,0.56654,0.56654,0.56584,9.3263e-09,0.45231,0.67938,9.8303e-11,1.8554e-08
1.7189,0.56654,0.56654,0.56584,9.2882e-09,0.45512,0.67657,9.7923e-11,1.8478e-08
1.7197,0.56654,0.56654,0.56584,9.25e-09,0.45793,0.67375,9.7679e-11,1.8402e-08
1.7205,0.56654,0.56654,0.56584,9.2117e-09,0.46074,0.67094,9.7573e-11,1.8326e-08
1.7213,0.56654,0.56654,0.56584,9.1734e-09,0.46356,0.66812,9.7609e-11,1.8249e-08
1.7221,0.56654,0.56654,0.56584,9.1351e-09,0.46638,0.6653,9.7789e-11,1.8172e-08
1.7229,0.56654,0.56654,0.56584,9.0967e-09,0.46921,0.66247,9.8111e-11,1.8095e-08
1.7237,0.56654,0.56654,0.56584,9.0584e-09,0.47203,0.65964,9.8573e-11,1.8018e-08
1.7245,0.56654,0.56654,0.56584,9.0199e-09,0.47486,0.65681,9.9171e-11,1.7941e-08
1.7253,0.56654,0.56654,0.56584,8.9815e-09,0.47769,0.65398,9.99e-11,1.7863e-08
1.7261,0.56654,0.56654,0.56584,8.943e-09,0.48052,0.65115,1.0075e-10,1.7785e-08
1.7269,0.56654,0.56654,0.56584,8.9045e-09,0.48336,0.64831,1.0172e-10,1.7707e-08
1.7278,0.56654,0.56654,0.56584,8.866e-09,0.4862,0.64547,1.0279e-10,1.7629e-08
1.7286,0.56654,0.56654,0.56583,8.8274e-09,0.48904,0.64263,1.0396e-10,1.7551e-08
1.7294,0.56654,0.56654,0.56583,8.7888e-09,0.49188,0.63979,1.052e-10,1.7472e-08
1.7302,0.56654,0.56654,0.56583,8.7502e-09,0.49472,0.63695,1.0651e-10,1.7394e-08
1.731,0.56654,0.56654,0.56583,8.7116e-09,0.49756,0.6341,1.0787e-10,1.7315e-08
1.7318,0.56654,0.56654,0.56583,8.673e-09,0.50041,0.63125,1.0927e-10,1.7237e-08
1.7326,0.56654,0.56654,0.56583,8.6343e-09,0.50326,0.6284,1.1069e-10,1.7158e-08
1.7334,0.56654,0.56654,0.56583,8.5956e-09,0.50611,0.62555,1.1211e-10,1.7079e-08
1.7342,0.56654,0.56654,0.56583,8.5569e-09,0.50896,0.6227,1.1352e-10,1.7e-08
1.735,0.56654,0.56654,0.56583,8.5182e-09,0.51182,0.61985,1.1489e-10,1.6922e-08
1.7358,0.56654,0.56654,0.56583,8.4795e-09,0.51467,0.61699,1.1622e-10,1.6843e-08
1.7366,0.56654,0.56654,0.56583,8.4408e-09,0.51753,0.61414,1.1748e-10,1.6764e-08
1.7374,0.56654,0.56654,0.56583,8.402e-09,0.52038,0.61128,1.1866e-10,1.6685e-08
1.7382,0.56654,0.56654,0.56583,8.3632e-09,0.52324,0.60842,1.1973e-10,1.6607e-08
1.739,0.56654,0.56654,0.56583,8.3245e-09,0.5261,0.60556,1.207e-10,1.6528e-08
1.7398,0.56654,0.56654,0.56583,8.2857e-09,0.52896,0.6027,1.2153e-10,1.645e-08
1.7406,0.56654,0.56654,0.56583,8.2469e-09,0.53182,0.59984,1.2223e-10,1.6372e-08
1.7414,0.56654,0.56654,0.56583,8.2081e-09,0.53468,0.59697,1.2277e-10,1.6293e-08
1.7423,0.56654,0.56654,0.56583,8.1692e-09,0.53755,0.59411,1.2314e-10,1.6215e-08
1.7431,0.56654,0.56654,0.56583,8.1304e-09,0.54041,0.59125,1.2334e-10,1.6137e-08
1.7439,0.56654,0.56654,0.56583,8.0916e-09,0.54328,0.58838,1.2336e-10,1.606e-08
1.7447,0.56654,0.56654,0.56583,8.0527e-09,0.54614,0.58552,1.232e-10,1.5982e-08
1.7455,0.56654,0.56654,0.56583,8.0139e-09,0.54901,0.58265,1.2284e-10,1.5905e-08
1.7463,0.56654,0.56654,0.56583,7.975e-09,0.55187,0.57978,1.2228e-10,1.5828e-08
1.7471,0.56654,0.56654,0.56583,7.9362e-09,0.55474,0.57692,1.2154e-10,1.5751e-08
1.7479,0.56654,0.56654,0.56583,7.8973e-09,0.55761,0.57405,1.206e-10,1.5674e-08
1.7487,0.56654,0.56654,0.56583,7.8584e-09,0.56047,0.57118,1.1947e-10,1.5597e-08
1.7495,0.56654,0.56654,0.56583,7.8196e-09,0.56334,0.56832,1.1815e-10,1.5521e-08
1.7503,0.56654,0.56654,0.56583,7.7807e-09,0.56621,0.56545,1.1666e-10,1.5445e-08
1.7511,0.56654,0.56654,0.56583,7.7418e-09,0.56908,0.56258,1.1501e-10,1.5369e-08
1.7519,0.56654,0.56654,0.56583,7.7029e-09,0.57194,0.55971,1.132e-10,1.5293e-08
1.7527,0.56654,0.56654,0.56583,7.664e-09,0.57481,0.55685,1.1124e-10,1.5217e-08
1.7535,0.56654,0.56654,0.56583,7.6251e-09,0.57768,0.55398,1.0916e-10,1.5141e-08
1.7543,0.56654,0.56654,0.56583,7.5862e-09,0.58054,0.55111,1.0696e-10,1.5066e-08
1.7551,0.56654,0.56654,0.56583,7.5474e-09,0.58341,0.54825,1.0466e-10,1.499e-08
1.7559,0.56654,0.56654,0.56583,7.5085e-09,0.58627,0.54538,1.0229e-10,1.4915e-08
1.7568,0.56654,0.56654,0.56583,7.4696e-09,0.58914,0.54252,9.9867e-11,1.4839e-08
1.7576,0.56654,0.56654,0.56583,7.4307e-09,0.592,0.53965,9.7402e-11,1.4764e-08
1.7584,0.56654,0.56654,0.56583,7.3918e-09,0.59487,0.53679,9.4922e-11,1.4689e-08
1.7592,0.56654,0.56654,0.56583,7.3529e-09,0.59773,0.53393,9.2448e-11,1.4613e-08
1.76,0.56654,0.56654,0.56583,7.3141e-09,0.60059,0.53106,9.0002e-11,1.4538e-08
1.7608,0.56654,0.56654,0.56583,7.2752e-09,0.60346,0.5282,8.7607e-11,1.4463e-08
1.7616,0.56654,0.56654,0.56583,7.2363e-09,0.60632,0.52534,8.5285e-11,1.4387e-08
1.7624,0.56654,0.56654,0.56583,7.1975e-09,0.60918,0.52248,8.3059e-11,1.4312e-08
1.7632,0.56654,0.56654,0.56583,7.1586e-09,0.61204,0.51963,8.0949e-11,1.4236e-08
1.764,0.56654,0.56654,0.56583,7.1198e-09,0.61489,0.51677,7.8976e-11,1.4161e-08
1.7648,0.56654,0.56654,0.56583,7.081e-09,0.61775,0.51391,7.7162e-11,1.4085e-08
1.7656,0.56654,0.56654,0.56583,7.0422e-09,0.6206,0.51106,7.5525e-11,1.4009e-08
1.7664,0.56654,0.56654,0.56583,7.0034e-09,0.62346,0.50821,7.4082e-11,1.3933e-08
1.7672,0.56654,0.56654,0.56583,6.9646e-09,0.62631,0.50536,7.2851e-11,1.3856e-08
1.768,0.56654,0.56654,0.56583,6.9258e-09,0.62916,0.50251,7.1847e-11,1.378e-08
1.7688,0.56654,0.56654,0.56583,6.8871e-09,0.63201,0.49966,7.1082e-11,1.3703e-08
1.7696,0.56654,0.56654,0.56583,6.8484e-09,0.63486,0.49681,7.0568e-11,1.3626e-08
1.7704,0.56654,0.56654,0.56583,6.8097e-09,0.6377,0.49397,7.0315e-11,1.3549e-08
1.7713,0.56654,0.56654,0.56583,6.771e-09,0.64054,0.49112,7.033e-11,1.3472e-08
1.7721,0.56654,0.56654,0.56583,6.7324e-09,0.64339,0.48828,7.0619e-11,1.3394e-08
1.7729,0.56654,0.56654,0.56584,6.6937e-09,0.64623,0.48544,7.1185e-11,1.3316e-08
1.7737,0.56654,0.56654,0.56584,6.6551e-09,0.64906,0.48261,7.2029e-11,1.3238e-08
1.7745,0.56654,0.56654,0.56584,6.6166e-09,0.6519,0.47977,7.315e-11,1.316e-08
1.7753,0.56654,0.56654,0.56584,6.578e-09,0.65473,0.47694,7.4544e-11,1.3082e-08
1.7761,0.56654,0.56654,0.56584,6.5395e-09,0.65756,0.47411,7.6205e-11,1.3003e-08
1.7769,0.56654,0.56654,0.56584,6.5011e-09,0.66039,0.47128,7.8125e-11,1.2924e-08
1.7777,0.56654,0.56654,0.56584,6.4626e-09,0.66322,0.46846,8.0296e-11,1.2845e-08
1.7785,0.56654,0.56654,0.56584,6.4242e-09,0.66604,0.46564,8.2703e-11,1.2766e-08
1.7793,0.56654,0.56654,0.56584,6.3859e-09,0.66887,0.46282,8.5334e-11,1.2686e-08
1.7801,0.56654,0.56654,0.56584,6.3475e-09,0.67168,0.46,8.8172e-11,1.2607e-08
1.7809,0.56654,0.56654,0.56584,6.3093e-09,0.6745,0.45718,9.1199e-11,1.2527e-08
1.7817,0.56654,0.56654,0.56584,6.271e-09,0.67731,0.45437,9.4397e-11,1.2448e-08
1.7825,0.56654,0.56654,0.56584,6.2328e-09,0.68012,0.45156,9.7744e-11,1.2368e-08
1.7833,0.56654,0.56654,0.56584,6.1947e-09,0.68293,0.44876,1.0122e-10,1.2288e-08
1.7841,0.56654,0.56654,0.56584,6.1566e-09,0.68574,0.44595,1.048e-10,1.2208e-08
1.7849,0.56654,0.56654,0.56585,6.1186e-09,0.68854,0.44315,1.0845e-10,1.2129e-08
1.7857,0.56654,0.56654,0.56585,6.0805e-09,0.69134,0.44036,1.1217e-10,1.2049e-08
1.7866,0.56654,0.56654,0.56585,6.0426e-09,0.69413,0.43756,1.1591e-10,1.1969e-08
1.7874,0.56654,0.56654,0.56585,6.0047e-09,0.69692,0.43477,1.1966e-10,1.189e-08
1.7882,0.56654,0.56654,0.56585,5.9669e-09,0.69971,0.43198,1.2339e-10,1.181e-08
1.789,0.56654,0.56654,0.56585,5.9291e-09,0.7025,0.4292,1.2707e-10,1.1731e-08
1.7898,0.56654,0.56654,0.56585,5.8913e-09,0.70528,0.42642,1.3068e-10,1.1652e-08
1.7906,0.56654,0.56654,0.56585,5.8536e-09,0.70806,0.42365,1.342e-10,1.1573e-08
1.7914,0.56654,0.56654,0.56585,5.816e-09,0.71083,0.42087,1.3759e-10,1.1494e-08
1.7922,0.56654,0.56654,0.56585,5.7784e-09,0.7136,0.4181,1.4085e-10,1.1416e-08
1.793,0.56654,0.56654,0.56585,5.7409e-09,0.71637,0.41534,1.4394e-10,1.1338e-08
1.7938,0.56654,0.56654,0.56585,5.7034e-09,0.71913,0.41258,1.4684e-10,1.126e-08
1.7946,0.56654,0.56654,0.56586,5.666e-09,0.72189,0.40982,1.4955e-10,1.1183e-08
1.7954,0.56654,0.56654,0.56586,5.6287e-09,0.72465,0.40707,1.5203e-10,1.1105e-08
1.7962,0.56654,0.56654,0.56586,5.5914e-09,0.7274,0.40432,1.5428e-10,1.1029e-08
1.797,0.56654,0.56654,0.56586,5.5542e-09,0.73015,0.40157,1.5628e-10,1.0952e-08
1.7978,0.56654,0.56654,0.56586,5.517e-09,0.73289,0.39883,1.5802e-10,1.0876e-08
1.7986,0.56654,0.56654,0.56586,5.4799e-09,0.73563,0.39609,1.5949e-10,1.08e-08
1.7994,0.56654,0.56654,0.56586,5.4429e-09,0.73836,0.39336,1.6068e-10,1.0725e-08
1.8002,0.56654,0.56654,0.56586,5.4059e-09,0.74109,0.39063,1.6159e-10,1.065e-08
1.8011,0.56654,0.56654,0.56586,5.369e-09,0.74382,0.38791,1.6222e-10,1.0576e-08
1.8019,0.56654,0.56654,0.56587,5.3321e-09,0.74654,0.38519,1.6257e-10,1.0502e-08
1.8027,0.56654,0.56654,0.56587,5.2953e-09,0.74926,0.38248,1.6263e-10,1.0428e-08
1.8035,0.56654,0.56654,0.56587,5.2586e-09,0.75197,0.37977,1.6242e-10,1.0355e-08
1.8043,0.56654,0.56654,0.56587,5.2219e-09,0.75467,0.37706,1.6193e-10,1.0282e-08
1.8051,0.56654,0.56654,0.56587,5.1853e-09,0.75738,0.37436,1.6118e-10,1.0209e-08
1.8059,0.56654,0.56654,0.56587,5.1488e-09,0.76007,0.37167,1.6017e-10,1.0137e-08
1.8067,0.56654,0.56654,0.56587,5.1123e-09,0.76277,0.36898,1.5893e-10,1.0066e-08
1.8075,0.56654,0.56654,0.56587,5.0759e-09,0.76545,0.3663,1.5746e-10,9.9943e-09
1.8083,0.56654,0.56654,0.56588,5.0395e-09,0.76814,0.36362,1.5578e-10,9.9232e-09
1.8091,0.56654,0.56654,0.56588,5.0032e-09,0.77081,0.36094,1.539e-10,9.8526e-09
1.8099,0.56654,0.56654,0.56588,4.967e-09,0.77348,0.35827,1.5185e-10,9.7822e-09
1.8107,0.56654,0.56654,0.56588,4.9309e-09,0.77615,0.35561,1.4964e-10,9.7121e-09
1.8115,0.56654,0.56654,0.56588,4.8948e-09,0.77881,0.35295,1.473e-10,9.6423e-09
1.8123,0.56654,0.56654,0.56588,4.8588e-09,0.78147,0.3503,1.4484e-10,9.5727e-09
1.8131,0.56654,0.56654,0.56588,4.8228e-09,0.78412,0.34765,1.423e-10,9.5034e-09
1.8139,0.56654,0.56654,0.56588,4.787e-09,0.78676,0.34501,1.3968e-10,9.4342e-09
1.8147,0.56654,0.56654,0.56589,4.7512e-09,0.7894,0.34237,1.3701e-10,9.3653e-09
1.8156,0.56654,0.56654,0.56589,4.7154e-09,0.79203,0.33974,1.3433e-10,9.2965e-09
1.8164,0.56654,0.56654,0.56589,4.6798e-09,0.79466,0.33712,1.3164e-10,9.2279e-09
1.8172,0.56654,0.56654,0.56589,4.6442e-09,0.79728,0.3345,1.2897e-10,9.1594e-09
1.818,0.56654,0.56654,0.56589,4.6087e-09,0.7999,0.33189,1.2634e-10,9.0911e-09
1.8188,0.56654,0.56654,0.56589,4.5733e-09,0.80251,0.32928,1.2377e-10,9.0228e-09
1.8196,0.56654,0.56654,0.5659,4.5379e-09,0.80511,0.32668,1.2129e-10,8.9546e-09
1.8204,0.56654,0.56654,0.5659,4.5027e-09,0.80771,0.32408,1.1891e-10,8.8864e-09
1.8212,0.56654,0.56654,0.5659,4.4675e-09,0.8103,0.32149,1.1664e-10,8.8183e-09
1.822,0.56654,0.56654,0.5659,4.4324e-09,0.81289,0.31891,1.1451e-10,8.7502e-09
1.8228,0.56654,0.56654,0.5659,4.3973e-09,0.81547,0.31634,1.1252e-10,8.6822e-09
1.8236,0.56654,0.56654,0.5659,4.3624e-09,0.81804,0.31377,1.107e-10,8.6141e-09
1.8244,0.56654,0.56654,0.5659,4.3275e-09,0.8206,0.31121,1.0905e-10,8.546e-09
1.8252,0.56654,0.56654,0.56591,4.2928e-09,0.82316,0.30865,1.0758e-10,8.478e-09
1.826,0.56654,0.56654,0.56591,4.2581e-09,0.82572,0.3061,1.0629e-10,8.4099e-09
1.8268,0.56654,0.56654,0.56591,4.2235e-09,0.82826,0.30356,1.052e-10,8.3418e-09
1.8276,0.56654,0.56654,0.56591,4.189e-09,0.8308,0.30102,1.0431e-10,8.2737e-09
1.8284,0.56654,0.56654,0.56591,4.1546e-09,0.83334,0.29849,1.0361e-10,8.2056e-09
1.8292,0.56654,0.56654,0.56591,4.1203e-09,0.83586,0.29597,1.0311e-10,8.1375e-09
1.8301,0.56654,0.56654,0.56592,4.0861e-09,0.83838,0.29345,1.0281e-10,8.0693e-09
1.8309,0.56654,0.56654,0.56592,4.052e-09,0.84089,0.29094,1.027e-10,8.0012e-09
1.8317,0.56654,0.56654,0.56592,4.0179e-09,0.8434,0.28844,1.0277e-10,7.9331e-09
1.8325,0.56654,0.56654,0.56592,3.984e-09,0.8459,0.28595,1.0302e-10,7.865e-09
1.8333,0.56654,0.56654,0.56592,3.9502e-09,0.84839,0.28346,1.0344e-10,7.7969e-09
1.8341,0.56654,0.56654,0.56593,3.9165e-09,0.85087,0.28098,1.0402e-10,7.7289e-09
1.8349,0.56654,0.56654,0.56593,3.8828e-09,0.85335,0.27851,1.0474e-10,7.6609e-09
1.8357,0.56654,0.56654,0.56593,3.8493e-09,0.85582,0.27604,1.056e-10,7.593e-09
1.8365,0.56654,0.56654,0.56593,3.8159e-09,0.85828,0.27358,1.0657e-10,7.5252e-09
1.8373,0.56654,0.56654,0.56593,3.7826e-09,0.86073,0.27113,1.0765e-10,7.4575e-09
1.8381,0.56654,0.56654,0.56593,3.7494e-09,0.86318,0.26869,1.0882e-10,7.39e-09
1.8389,0.56654,0.56654,0.56594,3.7163e-09,0.86562,0.26626,1.1006e-10,7.3225e-09
1.8397,0.56654,0.56654,0.56594,3.6833e-09,0.86805,0.26383,1.1135e-10,7.2553e-09
1.8405,0.56654,0.56654,0.56594,3.6504e-09,0.87047,0.26141,1.1269e-10,7.1882e-09
1.8413,0.56654,0.56654,0.56594,3.6177e-09,0.87289,0.259,1.1404e-10,7.1213e-09
1.8421,0.56654,0.56654,0.56594,3.585e-09,0.8753,0.25659,1.154e-10,7.0546e-09
1.8429,0.56654,0.56654,0.56595,3.5525e-09,0.8777,0.2542,1.1675e-10,6.9882e-09
1.8437,0.56654,0.56654,0.56595,3.52e-09,0.88009,0.25181,1.1807e-10,6.922e-09
1.8445,0.56654,0.56654,0.56595,3.4877e-09,0.88247,0.24943,1.1935e-10,6.8561e-09
1.8454,0.56654,0.56654,0.56595,3.4555e-09,0.88485,0.24706,1.2057e-10,6.7905e-09
1.8462,0.56654,0.56654,0.56595,3.4234e-09,0.88722,0.24469,1.2172e-10,6.7252e-09
1.847,0.56654,0.56654,0.56596,3.3915e-09,0.88958,0.24234,1.2278e-10,6.6601e-09
1.8478,0.56654,0.56654,0.56596,3.3596e-09,0.89193,0.23999,1.2376e-10,6.5955e-09
1.8486,0.56654,0.56654,0.56596,3.3279e-09,0.89427,0.23765,1.2462e-10,6.5311e-09
1.8494,0.56654,0.56654,0.56596,3.2962e-09,0.89661,0.23532,1.2538e-10,6.4671e-09
1.8502,0.56654,0.56654,0.56597,3.2647e-09,0.89893,0.233,1.2601e-10,6.4034e-09
1.851,0.56654,0.56654,0.56597,3.2333e-09,0.90125,0.23068,1.2652e-10,6.3401e-09
1.8518,0.56654,0.56654,0.56597,3.202e-09,0.90356,0.22838,1.269e-10,6.2772e-09
1.8526,0.56654,0.56654,0.56597,3.1709e-09,0.90586,0.22608,1.2715e-10,6.2146e-09
1.8534,0.56654,0.56654,0.56597,3.1398e-09,0.90815,0.2238,1.2727e-10,6.1524e-09
1.8542,0.56654,0.56654,0.56598,3.1089e-09,0.91043,0.22152,1.2725e-10,6.0906e-09
1.855,0.56654,0.56654,0.56598,3.0781e-09,0.91271,0.21925,1.2711e-10,6.0291e-09
1.8558,0.56654,0.56654,0.56598,3.0474e-09,0.91497,0.21699,1.2684e-10,5.968e-09
1.8566,0.56654,0.56654,0.56598,3.0169e-09,0.91723,0.21474,1.2645e-10,5.9073e-09
1.8574,0.56654,0.56654,0.56598,2.9864e-09,0.91948,0.21249,1.2594e-10,5.8469e-09
1.8582,0.56654,0.56654,0.56599,2.9561e-09,0.92172,0.21026,1.2533e-10,5.7869e-09
1.859,0.56654,0.56654,0.56599,2.9259e-09,0.92395,0.20803,1.2463e-10,5.7272e-09
1.8599,0.56654,0.56654,0.56599,2.8958e-09,0.92617,0.20582,1.2384e-10,5.6678e-09
1.8607,0.56654,0.56654,0.56599,2.8659e-09,0.92838,0.20361,1.2298e-10,5.6088e-09
1.8615,0.56654,0.56654,0.566,2.836e-09,0.93058,0.20141,1.2205e-10,5.55e-09
1.8623,0.56654,0.56654,0.566,2.8063e-09,0.93277,0.19923,1.2108e-10,5.4916e-09
1.8631,0.56654,0.56654,0.566,2.7767e-09,0.93495,0.19705,1.2008e-10,5.4334e-09
1.8639,0.56654,0.56654,0.566,2.7473e-09,0.93713,0.19488,1.1905e-10,5.3755e-09
1.8647,0.56654,0.56654,0.56601,2.7179e-09,0.93929,0.19272,1.1801e-10,5.3179e-09
1.8655,0.56654,0.56654,0.56601,2.6887e-09,0.94145,0.19057,1.1699e-10,5.2605e-09
1.8663,0.56654,0.56654,0.56601,2.6596e-09,0.94359,0.18843,1.1598e-10,5.2033e-09
1.8671,0.56654,0.56654,0.56601,2.6307e-09,0.94573,0.1863,1.1501e-10,5.1464e-09
1.8679,0.56654,0.56654,0.56602,2.6019e-09,0.94785,0.18418,1.1409e-10,5.0896e-09
1.8687,0.56654,0.56654,0.56602,2.5732e-09,0.94997,0.18207,1.1323e-10,5.0331e-09
1.8695,0.56654,0.56654,0.56602,2.5446e-09,0.95207,0.17997,1.1245e-10,4.9768e-09
1.8703,0.56654,0.56654,0.56602,2.5162e-09,0.95417,0.17788,1.1176e-10,4.9206e-09
1.8711,0.56654,0.56654,0.56603,2.4879e-09,0.95625,0.1758,1.1116e-10,4.8646e-09
1.8719,0.56654,0.56654,0.56603,2.4597e-09,0.95833,0.17372,1.1067e-10,4.8088e-09
1.8727,0.56654,0.56654,0.56603,2.4317e-09,0.9604,0.17166,1.1029e-10,4.7531e-09
1.8735,0.56654,0.56654,0.56603,2.4038e-09,0.96245,0.16961,1.1003e-10,4.6975e-09
1.8744,0.56654,0.56654,0.56604,2.376e-09,0.9645,0.16757,1.099e-10,4.6422e-09
1.8752,0.56654,0.56654,0.56604,2.3484e-09,0.96653,0.16554,1.0991e-10,4.5869e-09
1.876,0.56654,0.56654,0.56604,2.3209e-09,0.96856,0.16352,1.1004e-10,4.5318e-09
1.8768,0.56654,0.56654,0.56604,2.2936e-09,0.97058,0.16151,1.1031e-10,4.4769e-09
1.8776,0.56654,0.56654,0.56605,2.2664e-09,0.97258,0.15951,1.1072e-10,4.4221e-09
1.8784,0.56654,0.56654,0.56605,2.2393e-09,0.97457,0.15752,1.1126e-10,4.3674e-09
1.8792,0.56654,0.56654,0.56605,2.2124e-09,0.97656,0.15554,1.1192e-10,4.3129e-09
1.88,0.56654,0.56654,0.56605,2.1857e-09,0.97853,0.15358,1.1272e-10,4.2586e-09
1.8808,0.56654,0.56654,0.56606,2.1591e-09,0.9805,0.15162,1.1362e-10,4.2045e-09
1.8816,0.56654,0.56654,0.56606,2.1326e-09,0.98245,0.14967,1.1464e-10,4.1505e-09
1.8824,0.56654,0.56654,0.56606,2.1063e-09,0.98439,0.14773,1.1576e-10,4.0968e-09
1.8832,0.56654,0.56654,0.56606,2.0801e-09,0.98632,0.14581,1.1697e-10,4.0432e-09
1.884,0.56654,0.56654,0.56607,2.0541e-09,0.98824,0.14389,1.1826e-10,3.9899e-09
1.8848,0.56654,0.56654,0.56607,2.0282e-09,0.99015,0.14199,1.1961e-10,3.9368e-09
1.8856,0.56654,0.56654,0.56607,2.0025e-09,0.99205,0.1401,1.2101e-10,3.8839e-09
1.8864,0.56654,0.56654,0.56608,1.9769e-09,0.99394,0.13821,1.2245e-10,3.8313e-09
1.8872,0.56654,0.56654,0.56608,1.9515e-09,0.99581,0.13634,1.2391e-10,3.7791e-09
1.888,0.56654,0.56654,0.56608,1.9262e-09,0.99768,0.13448,1.2538e-10,3.7271e-09
1.8889,0.56654,0.56654,0.56608,1.9011e-09,0.99953,0.13263,1.2684e-10,3.6754e-09
1.8897,0.56654,0.56654,0.56609,1.8762e-09,1.0014,0.1308,1.2828e-10,3.6241e-09
1.8905,0.56654,0.56654,0.56609,1.8514e-09,1.0032,0.12897,1.2968e-10,3.5731e-09
1.8913,0.56654,0.56654,0.56609,1.8267e-09,1.005,0.12715,1.3102e-10,3.5225e-09
1.8921,0.56654,0.56654,0.56609,1.8023e-09,1.0068,0.12535,1.3228e-10,3.4722e-09
1.8929,0.56654,0.56654,0.5661,1.7779e-09,1.0086,0.12356,1.3347e-10,3.4224e-09
1.8937,0.56654,0.56654,0.5661,1.7538e-09,1.0104,0.12177,1.3455e-10,3.373e-09
1.8945,0.56654,0.56654,0.5661,1.7298e-09,1.0122,0.12,1.3552e-10,3.324e-09
1.8953,0.56654,0.56654,0.56611,1.7059e-09,1.014,0.11824,1.3636e-10,3.2755e-09
1.8961,0.56654,0.56654,0.56611,1.6822e-09,1.0157,0.1165,1.3706e-10,3.2274e-09
1.8969,0.56654,0.56654,0.56611,1.6587e-09,1.0175,0.11476,1.3762e-10,3.1798e-09
1.8977,0.56654,0.56654,0.56611,1.6353e-09,1.0192,0.11304,1.3803e-10,3.1326e-09
1.8985,0.56654,0.56654,0.56612,1.6121e-09,1.0209,0.11132,1.3827e-10,3.086e-09
1.8993,0.56654,0.56654,0.56612,1.5891e-09,1.0226,0.10962,1.3835e-10,3.0398e-09
1.9001,0.56654,0.56654,0.56612,1.5662e-09,1.0243,0.10793,1.3825e-10,2.9941e-09
1.9009,0.56654,0.56654,0.56613,1.5435e-09,1.026,0.10626,1.3798e-10,2.9489e-09
1.9017,0.56654,0.56654,0.56613,1.5209e-09,1.0277,0.10459,1.3754e-10,2.9042e-09
1.9025,0.56654,0.56654,0.56613,1.4985e-09,1.0293,0.10294,1.3692e-10,2.8601e-09
1.9033,0.56654,0.56654,0.56614,1.4762e-09,1.031,0.10129,1.3613e-10,2.8163e-09
1.9042,0.56654,0.56654,0.56614,1.4542e-09,1.0326,0.099665,1.3518e-10,2.7731e-09
1.905,0.56654,0.56654,0.56614,1.4322e-09,1.0342,0.098046,1.3407e-10,2.7304e-09
1.9058,0.56654,0.56654,0.56614,1.4105e-09,1.0358,0.09644,1.3281e-10,2.6881e-09
1.9066,0.56654,0.56654,0.56615,1.3889e-09,1.0374,0.094846,1.3141e-10,2.6463e-09
1.9074,0.56654,0.56654,0.56615,1.3674e-09,1.039,0.093264,1.2988e-10,2.605e-09
1.9082,0.56654,0.56654,0.56615,1.3462e-09,1.0406,0.091694,1.2824e-10,2.5641e-09
1.909,0.56654,0.56654,0.56616,1.325e-09,1.0422,0.090136,1.2649e-10,2.5236e-09
1.9098,0.56654,0.56654,0.56616,1.3041e-09,1.0437,0.08859,1.2466e-10,2.4835e-09
1.9106,0.56654,0.56654,0.56616,1.2833e-09,1.0453,0.087057,1.2275e-10,2.4439e-09
1.9114,0.56654,0.56654,0.56617,1.2627e-09,1.0468,0.085536,1.2079e-10,2.4046e-09
1.9122,0.56654,0.56654,0.56617,1.2422e-09,1.0483,0.084027,1.188e-10,2.3656e-09
1.913,0.56654,0.56654,0.56617,1.2219e-09,1.0498,0.082531,1.1679e-10,2.327e-09
1.9138,0.56654,0.56654,0.56617,1.2018e-09,1.0513,0.081047,1.1478e-10,2.2888e-09
1.9146,0.56654,0.56654,0.56618,1.1818e-09,1.0528,0.079575,1.1279e-10,2.2508e-09
1.9154,0.56654,0.56654,0.56618,1.162e-09,1.0542,0.078116,1.1084e-10,2.2132e-09
1.9162,0.56654,0.56654,0.56618,1.1424e-09,1.0557,0.076669,1.0896e-10,2.1758e-09
1.917,0.56654,0.56654,0.56619,1.1229e-09,1.0571,0.075235,1.0715e-10,2.1386e-09
1.9178,0.56654,0.56654,0.56619,1.1036e-09,1.0586,0.073814,1.0544e-10,2.1017e-09
1.9187,0.56654,0.56654,0.56619,1.0844e-09,1.06,0.072405,1.0385e-10,2.065e-09
1.9195,0.56654,0.56654,0.5662,1.0655e-09,1.0614,0.071009,1.0239e-10,2.0285e-09
1.9203,0.56654,0.56654,0.5662,1.0467e-09,1.0628,0.069625,1.0107e-10,1.9922e-09
1.9211,0.56654,0.56654,0.5662,1.028e-09,1.0642,0.068254,9.9925e-11,1.9561e-09
1.9219,0.56654,0.56654,0.56621,1.0096e-09,1.0655,0.066896,9.8951e-11,1.9202e-09
1.9227,0.56654,0.56654,0.56621,9.9127e-10,1.0669,0.065551,9.8167e-11,1.8844e-09
1.9235,0.56654,0.56654,0.56621,9.7315e-10,1.0682,0.064219,9.7582e-11,1.8487e-09
1.9243,0.56654,0.56654,0.56622,9.552e-10,1.0695,0.062899,9.7205e-11,1.8132e-09
1.9251,0.56654,0.56654,0.56622,9.3743e-10,1.0708,0.061593,9.7044e-11,1.7778e-09
1.9259,0.56654,0.56654,0.56622,9.1983e-10,1.0721,0.060299,9.7102e-11,1.7426e-09
1.9267,0.56654,0.56654,0.56623,9.0241e-10,1.0734,0.059018,9.7385e-11,1.7074e-09
1.9275,0.56654,0.56654,0.56623,8.8516e-10,1.0747,0.057751,9.7892e-11,1.6724e-09
1.9283,0.56654,0.56654,0.56623,8.6809e-10,1.076,0.056496,9.8625e-11,1.6376e-09
1.9291,0.56654,0.56654,0.56624,8.512e-10,1.0772,0.055254,9.9579e-11,1.6028e-09
1.9299,0.56654,0.56654,0.56624,8.3449e-10,1.0785,0.054026,1.0075e-10,1.5682e-09
1.9307,0.56654,0.56654,0.56624,8.1796e-10,1.0797,0.05281,1.0213e-10,1.5338e-09
1.9315,0.56654,0.56654,0.56625,8.0161e-10,1.0809,0.051608,1.0372e-10,1.4995e-09
1.9323,0.56654,0.56654,0.56625,7.8544e-10,1.0821,0.050419,1.0549e-10,1.4654e-09
1.9332,0.56654,0.56654,0.56625,7.6945e-10,1.0833,0.049243,1.0745e-10,1.4315e-09
1.934,0.56654,0.56654,0.56626,7.5365e-10,1.0844,0.048081,1.0957e-10,1.3977e-09
1.9348,0.56654,0.56654,0.56626,7.3803e-10,1.0856,0.046931,1.1185e-10,1.3642e-09
1.9356,0.56654,0.56654,0.56626,7.226e-10,1.0867,0.045795,1.1425e-10,1.3309e-09
1.9364,0.56654,0.56654,0.56627,7.0735e-10,1.0879,0.044673,1.1678e-10,1.2979e-09
1.9372,0.56654,0.56654,0.56627,6.9229e-10,1.089,0.043563,1.194e-10,1.2652e-09
1.938,0.56654,0.56654,0.56627,6.7741e-10,1.0901,0.042468,1.221e-10,1.2327e-09
1.9388,0.56654,0.56654,0.56628,6.6273e-10,1.0912,0.041385,1.2486e-10,1.2006e-09
1.9396,0.56654,0.56654,0.56628,6.4822e-10,1.0922,0.040316,1.2765e-10,1.1688e-09
1.9404,0.56654,0.56654,0.56628,6.3391e-10,1.0933,0.039261,1.3046e-10,1.1374e-09
1.9412,0.56654,0.56654,0.56629,6.1979e-10,1.0944,0.038219,1.3325e-10,1.1063e-09
1.942,0.56654,0.56654,0.56629,6.0585e-10,1.0954,0.03719,1.3602e-10,1.0757e-09
1.9428,0.56654,0.56654,0.56629,5.921e-10,1.0964,0.036175,1.3874e-10,1.0455e-09
1.9436,0.56654,0.56654,0.5663,5.7855e-10,1.0974,0.035174,1.4138e-10,1.0157e-09
1.9444,0.56654,0.56654,0.5663,5.6518e-10,1.0984,0.034186,1.4393e-10,9.8643e-10
1.9452,0.56654,0.56654,0.5663,5.52e-10,1.0994,0.033212,1.4636e-10,9.5764e-10
1.946,0.56654,0.56654,0.56631,5.3901e-10,1.1004,0.032251,1.4866e-10,9.2936e-10
1.9468,0.56654,0.56654,0.56631,5.2621e-10,1.1013,0.031305,1.508e-10,9.0162e-10
1.9477,0.56654,0.56654,0.56631,5.136e-10,1.1023,0.030372,1.5278e-10,8.7442e-10
1.9485,0.56654,0.56654,0.56632,5.0118e-10,1.1032,0.029452,1.5458e-10,8.4778e-10
1.9493,0.56654,0.56654,0.56632,4.8895e-10,1.1041,0.028547,1.5617e-10,8.2172e-10
1.9501,0.56654,0.56654,0.56632,4.769e-10,1.105,0.027655,1.5756e-10,7.9625e-10
1.9509,0.56654,0.56654,0.56633,4.6505e-10,1.1059,0.026777,1.5872e-10,7.7138e-10
1.9517,0.56654,0.56654,0.56633,4.5338e-10,1.1067,0.025913,1.5966e-10,7.4711e-10
1.9525,0.56654,0.56654,0.56633,4.4191e-10,1.1076,0.025062,1.6036e-10,7.2346e-10
1.9533,0.56654,0.56654,0.56634,4.3062e-10,1.1084,0.024226,1.6081e-10,7.0043e-10
1.9541,0.56654,0.56654,0.56634,4.1952e-10,1.1093,0.023404,1.6103e-10,6.7801e-10
1.9549,0.56654,0.56654,0.56634,4.0861e-10,1.1101,0.022595,1.61e-10,6.5622e-10
1.9557,0.56654,0.56654,0.56635,3.9788e-10,1.1109,0.0218,1.6073e-10,6.3504e-10
1.9565,0.56654,0.56654,0.56635,3.8735e-10,1.1117,0.021019,1.6022e-10,6.1447e-10
1.9573,0.56654,0.56654,0.56635,3.77e-10,1.1125,0.020253,1.5947e-10,5.9452e-10
1.9581,0.56654,0.56654,0.56636,3.6683e-10,1.1132,0.0195,1.585e-10,5.7516e-10
1.9589,0.56654,0.56654,0.56636,3.5686e-10,1.114,0.018761,1.5731e-10,5.564e-10
1.9597,0.56654,0.56654,0.56636,3.4707e-10,1.1147,0.018036,1.5592e-10,5.3821e-10
1.9605,0.56654,0.56654,0.56637,3.3746e-10,1.1154,0.017326,1.5434e-10,5.2059e-10
1.9613,0.56654,0.56654,0.56637,3.2805e-10,1.1161,0.016629,1.5257e-10,5.0352e-10
1.9621,0.56654,0.56654,0.56638,3.1882e-10,1.1168,0.015946,1.5065e-10,4.8699e-10
1.963,0.56654,0.56654,0.56638,3.0977e-10,1.1175,0.015278,1.4857e-10,4.7098e-10
1.9638,0.56654,0.56654,0.56638,3.0092e-10,1.1181,0.014624,1.4637e-10,4.5546e-10
1.9646,0.56654,0.56654,0.56639,2.9225e-10,1.1188,0.013984,1.4407e-10,4.4043e-10
1.9654,0.56654,0.56654,0.56639,2.8376e-10,1.1194,0.013357,1.4167e-10,4.2585e-10
1.9662,0.56654,0.56654,0.56639,2.7546e-10,1.12,0.012746,1.3921e-10,4.1172e-10
1.967,0.56654,0.56654,0.5664,2.6735e-10,1.1206,0.012148,1.3669e-10,3.9801e-10
1.9678,0.56654,0.56654,0.5664,2.5943e-10,1.1212,0.011564,1.3415e-10,3.847e-10
1.9686,0.56654,0.56654,0.5664,2.5169e-10,1.1218,0.010995,1.3161e-10,3.7178e-10
1.9694,0.56654,0.56654,0.56641,2.4414e-10,1.1224,0.01044,1.2908e-10,3.5921e-10
1.9702,0.56654,0.56654,0.56641,2.3678e-10,1.1229,0.0098994,1.2659e-10,3.4698e-10
1.971,0.56654,0.56654,0.56641,2.2961e-10,1.1235,0.0093729,1.2415e-10,3.3507e-10
1.9718,0.56654,0.56654,0.56642,2.2262e-10,1.124,0.0088606,1.2179e-10,3.2346e-10
1.9726,0.56654,0.56654,0.56642,2.1583e-10,1.1245,0.0083626,1.1952e-10,3.1214e-10
1.9734,0.56654,0.56654,0.56642,2.0922e-10,1.125,0.007879,1.1736e-10,3.0109e-10
1.9742,0.56654,0.56654,0.56643,2.0281e-10,1.1254,0.0074096,1.1532e-10,2.9029e-10
1.975,0.56654,0.56654,0.56643,1.9658e-10,1.1259,0.0069545,1.1343e-10,2.7974e-10
1.9758,0.56654,0.56654,0.56644,1.9055e-10,1.1264,0.0065138,1.1169e-10,2.6941e-10
1.9766,0.56654,0.56654,0.56644,1.8471e-10,1.1268,0.0060875,1.1011e-10,2.5931e-10
1.9775,0.56654,0.56654,0.56644,1.7906e-10,1.1272,0.0056754,1.0871e-10,2.4941e-10
1.9783,0.56654,0.56654,0.56645,1.736e-10,1.1276,0.0052778,1.0749e-10,2.3972e-10
1.9791,0.56654,0.56654,0.56645,1.6834e-10,1.128,0.0048945,1.0645e-10,2.3023e-10
1.9799,0.56654,0.56654,0.56645,1.6327e-10,1.1284,0.0045256,1.0561e-10,2.2094e-10
1.9807,0.56654,0.56654,0.56646,1.584e-10,1.1287,0.0041711,1.0497e-10,2.1184e-10
1.9815,0.56654,0.56654,0.56646,1.5373e-10,1.1291,0.0038311,1.0452e-10,2.0294e-10
1.9823,0.56654,0.56654,0.56646,1.4925e-10,1.1294,0.0035054,1.0426e-10,1.9423e-10
1.9831,0.56654,0.56654,0.56647,1.4496e-10,1.1297,0.0031941,1.0419e-10,1.8574e-10
1.9839,0.56654,0.56654,0.56647,1.4088e-10,1.13,0.0028973,1.043e-10,1.7745e-10
1.9847,0.56654,0.56654,0.56648,1.3699e-10,1.1303,0.0026149,1.046e-10,1.6938e-10
1.9855,0.56654,0.56654,0.56648,1.333e-10,1.1306,0.002347,1.0506e-10,1.6154e-10
1.9863,0.56654,0.56654,0.56648,1.2981e-10,1.1309,0.0020935,1.0568e-10,1.5395e-10
1.9871,0.56654,0.56654,0.56649,1.2652e-10,1.1311,0.0018545,1.0644e-10,1.466e-10
1.9879,0.56654,0.56654,0.56649,1.2343e-10,1.1313,0.0016299,1.0734e-10,1.3953e-10
1.9887,0.56654,0.56654,0.56649,1.2054e-10,1.1316,0.0014198,1.0835e-10,1.3273e-10
1.9895,0.56654,0.56654,0.5665,1.1785e-10,1.1318,0.0012242,1.0947e-10,1.2624e-10
1.9903,0.56654,0.56654,0.5665,1.1536e-10,1.132,0.001043,1.1067e-10,1.2006e-10
1.9911,0.56654,0.56654,0.5665,1.1308e-10,1.1321,0.00087635,1.1194e-10,1.1421e-10
1.992,0.56654,0.56654,0.56651,1.1099e-10,1.1323,0.00072417,1.1327e-10,1.0872e-10
1.9928,0.56654,0.56654,0.56651,1.0911e-10,1.1324,0.00058649,1.1463e-10,1.0359e-10
1.9936,0.56654,0.56654,0.56652,1.0743e-10,1.1326,0.00046331,1.16e-10,9.8853e-11
1.9944,0.56654,0.56654,0.56652,1.0595e-10,1.1327,0.00035463,1.1737e-10,9.4522e-11
1.9952,0.56654,0.56654,0.56652,1.0467e-10,1.1328,0.00026044,1.1872e-10,9.0616e-11
1.996,0.56654,0.56654,0.56653,1.0359e-10,1.1329,0.00018076,1.2003e-10,8.7151e-11
1.9968,0.56654,0.56654,0.56653,1.0272e-10,1.1329,0.00011559,1.2129e-10,8.4144e-11
1.9976,0.56654,0.56654,0.56653,1.0204e-10,1.133,6.493e-05,1.2247e-10,8.1612e-11
1.9984,0.56654,0.56654,0.56654,1.0157e-10,1.133,2.8776e-05,1.2357e-10,7.957e-11
1.9992,0.56654,0.56654,0.56654,1.013e-10,1.1331,7.1329e-06,1.2456e-10,7.8032e-11
2,0.56654,0.56654,0.56654,1.0122e-10,1.1331,5.2321e-10,1.2544e-10,7.701e-11


==> figures/relative_errors/coaxial_cable/p3/maxwell_3d_coaxial_relative_invertM_jcp_p3r2_metrics.csv <==
0.5,0,0,0.14378,0.31505,0.027825,0.06641,164.9,0.040885,0.0011668,30.902,0.035886,1072.9,0.040205,0.0075461,0.012813
0.25,0,0,0.083344,1.6363,1.3525,0.31097,772.13,0.0042279,9.0252e-06,0.85885,0.0012207,29.635,0.0042244,0.00033724,0.00052557
0.125,0,0,0.043944,12.86,76.493,2.7844,6913.6,0.00074208,2.7262e-07,0.12319,0.00011792,3.8902,0.00074215,3.2363e-05,4.9064e-05
0.0625,0,0,0.021988,119.43,1909.6,35.09,87129,0.00016534,1.344e-08,0.012852,1.3495e-05,0.38365,0.00016532,3.4082e-06,5.2923e-06


==> figures/relative_errors/coaxial_cable/p4/log_coaxial_convergence_p4.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_coaxial.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [16 16 16]
         nquad: [5 5 5]

Done! Simulation with 42294 DoFs took 108854.096476s, 43.839749s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 42294 DoFs took 269495.598078s, 108.536286s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [8 8 8]
         nquad: [5 5 5]

Done! Simulation with 8382 DoFs took 9976.955936s, 4.018105s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 8382 DoFs took 20276.129096s, 8.165980s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [4 4 4]
         nquad: [5 5 5]

Done! Simulation with 2226 DoFs took 1843.426456s, 0.742419s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 2226 DoFs took 1927.480152s, 0.776271s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.500000000000000
        geo_name: 'geo_thick_ring.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [2 2 2]
         nquad: [5 5 5]

Done! Simulation with 840 DoFs took 250.972766s, 0.101076s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 840 DoFs took 273.536506s, 0.110164s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
4,0.0080548,0.017227


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertK_tp_jcp_p4r3_hrefN0_energy.csv <==
0.00080548,0.56653,0.5662,0.56655,3.9242e-07,1.1331,7.2556e-06,7.8469e-07,1.6079e-10
0.001611,0.56653,0.5662,0.56655,3.9273e-07,1.1331,2.9022e-05,7.8483e-07,6.4315e-10
0.0024164,0.56653,0.5662,0.56655,3.9327e-07,1.133,6.5299e-05,7.851e-07,1.4471e-09
0.0032219,0.56653,0.5662,0.56656,3.9404e-07,1.133,0.00011609,7.8552e-07,2.5726e-09
0.0040274,0.56653,0.5662,0.56656,3.9504e-07,1.1329,0.00018138,7.8607e-07,4.0196e-09
0.0048329,0.56653,0.5662,0.56657,3.9628e-07,1.1329,0.00026118,7.8676e-07,5.7882e-09
0.0056384,0.56653,0.5662,0.56657,3.9774e-07,1.1328,0.00035549,7.8759e-07,7.8784e-09
0.0064438,0.56653,0.5662,0.56657,3.9943e-07,1.1327,0.0004643,7.8857e-07,1.029e-08
0.0072493,0.56653,0.5662,0.56658,4.0135e-07,1.1326,0.0005876,7.8969e-07,1.3023e-08
0.0080548,0.56653,0.5662,0.56658,4.0351e-07,1.1324,0.00072541,7.9095e-07,1.6078e-08
0.0088603,0.56652,0.5662,0.56658,4.059e-07,1.1323,0.0008777,7.9235e-07,1.9454e-08
0.0096658,0.56652,0.5662,0.56659,4.0853e-07,1.1321,0.0010445,7.939e-07,2.3152e-08
0.010471,0.56652,0.5662,0.56659,4.1139e-07,1.132,0.0012258,7.956e-07,2.7171e-08
0.011277,0.56652,0.5662,0.56659,4.1448e-07,1.1318,0.0014215,7.9745e-07,3.1512e-08
0.012082,0.56652,0.5662,0.5666,4.1781e-07,1.1316,0.0016317,7.9945e-07,3.6174e-08
0.012888,0.56652,0.5662,0.5666,4.2138e-07,1.1313,0.0018564,8.0161e-07,4.1158e-08
0.013693,0.56652,0.5662,0.56661,4.2519e-07,1.1311,0.0020956,8.0392e-07,4.6463e-08
0.014499,0.56652,0.5662,0.56661,4.2924e-07,1.1309,0.0023492,8.0639e-07,5.209e-08
0.015304,0.56652,0.5662,0.56661,4.3353e-07,1.1306,0.0026173,8.0903e-07,5.8038e-08
0.01611,0.56652,0.5662,0.56662,4.3807e-07,1.1303,0.0028998,8.1182e-07,6.4308e-08
0.016915,0.56652,0.5662,0.56662,4.4284e-07,1.13,0.0031967,8.1479e-07,7.0899e-08
0.017721,0.56652,0.5662,0.56662,4.4787e-07,1.1297,0.0035081,8.1792e-07,7.7812e-08
0.018526,0.56652,0.5662,0.56663,4.5314e-07,1.1294,0.0038339,8.2123e-07,8.5046e-08
0.019332,0.56652,0.5662,0.56663,4.5866e-07,1.1291,0.0041741,8.2471e-07,9.2602e-08
0.020137,0.56652,0.5662,0.56663,4.6443e-07,1.1287,0.0045287,8.2838e-07,1.0048e-07
0.020942,0.56652,0.5662,0.56664,4.7045e-07,1.1284,0.0048977,8.3222e-07,1.0868e-07
0.021748,0.56652,0.5662,0.56664,4.7673e-07,1.128,0.0052811,8.3626e-07,1.172e-07
0.022553,0.56652,0.5662,0.56665,4.8326e-07,1.1276,0.0056789,8.4048e-07,1.2604e-07
0.023359,0.56652,0.5662,0.56665,4.9005e-07,1.1272,0.006091,8.449e-07,1.3521e-07
0.024164,0.56652,0.5662,0.56665,4.9711e-07,1.1268,0.0065175,8.4951e-07,1.447e-07
0.02497,0.56652,0.5662,0.56666,5.0442e-07,1.1264,0.0069583,8.5433e-07,1.5451e-07
0.025775,0.56652,0.5662,0.56666,5.12e-07,1.1259,0.0074135,8.5936e-07,1.6464e-07
0.026581,0.56652,0.5662,0.56666,5.1985e-07,1.1254,0.007883,8.646e-07,1.7509e-07
0.027386,0.56652,0.5662,0.56667,5.2796e-07,1.125,0.0083668,8.7005e-07,1.8587e-07
0.028192,0.56652,0.5662,0.56667,5.3635e-07,1.1245,0.0088649,8.7572e-07,1.9697e-07
0.028997,0.56652,0.56621,0.56667,5.4501e-07,1.124,0.0093773,8.8161e-07,2.084e-07
0.029803,0.56652,0.56621,0.56668,5.5394e-07,1.1235,0.0099039,8.8774e-07,2.2015e-07
0.030608,0.56652,0.56621,0.56668,5.6316e-07,1.1229,0.010445,8.941e-07,2.3222e-07
0.031414,0.56652,0.56621,0.56668,5.7265e-07,1.1224,0.011,9.0069e-07,2.4461e-07
0.032219,0.56652,0.56621,0.56669,5.8243e-07,1.1218,0.011569,9.0753e-07,2.5734e-07
0.033025,0.56652,0.56621,0.56669,5.925e-07,1.1212,0.012153,9.1462e-07,2.7038e-07
0.03383,0.56652,0.56621,0.5667,6.0286e-07,1.1206,0.012751,9.2196e-07,2.8375e-07
0.034636,0.56652,0.56621,0.5667,6.1351e-07,1.12,0.013363,9.2957e-07,2.9745e-07
0.035441,0.56652,0.56621,0.5667,6.2445e-07,1.1194,0.013989,9.3743e-07,3.1147e-07
0.036247,0.56651,0.56621,0.56671,6.3569e-07,1.1188,0.014629,9.4556e-07,3.2582e-07
0.037052,0.56651,0.56621,0.56671,6.4723e-07,1.1181,0.015284,9.5397e-07,3.405e-07
0.037858,0.56651,0.56621,0.56671,6.5908e-07,1.1175,0.015952,9.6266e-07,3.555e-07
0.038663,0.56651,0.56621,0.56672,6.7123e-07,1.1168,0.016635,9.7163e-07,3.7084e-07
0.039469,0.56651,0.56621,0.56672,6.837e-07,1.1161,0.017332,9.8089e-07,3.865e-07
0.040274,0.56651,0.56621,0.56672,6.9647e-07,1.1154,0.018042,9.9045e-07,4.0249e-07
0.041079,0.56651,0.56621,0.56673,7.0956e-07,1.1147,0.018767,1.0003e-06,4.1881e-07
0.041885,0.56651,0.56621,0.56673,7.2297e-07,1.114,0.019506,1.0105e-06,4.3547e-07
0.04269,0.56651,0.56621,0.56673,7.3671e-07,1.1132,0.020259,1.021e-06,4.5245e-07
0.043496,0.56651,0.56621,0.56674,7.5076e-07,1.1124,0.021026,1.0318e-06,4.6977e-07
0.044301,0.56651,0.56621,0.56674,7.6515e-07,1.1117,0.021807,1.0429e-06,4.8743e-07
0.045107,0.56651,0.56621,0.56674,7.7987e-07,1.1109,0.022602,1.0543e-06,5.0542e-07
0.045912,0.56651,0.56621,0.56675,7.9493e-07,1.1101,0.02341,1.0661e-06,5.2374e-07
0.046718,0.56651,0.56621,0.56675,8.1032e-07,1.1093,0.024233,1.0782e-06,5.4241e-07
0.047523,0.56651,0.56621,0.56676,8.2605e-07,1.1084,0.02507,1.0907e-06,5.6141e-07
0.048329,0.56651,0.56621,0.56676,8.4214e-07,1.1076,0.02592,1.1035e-06,5.8075e-07
0.049134,0.56651,0.56621,0.56676,8.5857e-07,1.1067,0.026784,1.1167e-06,6.0043e-07
0.04994,0.5665,0.56621,0.56677,8.7535e-07,1.1059,0.027662,1.1302e-06,6.2045e-07
0.050745,0.5665,0.56621,0.56677,8.9249e-07,1.105,0.028554,1.1442e-06,6.4082e-07
0.051551,0.5665,0.56621,0.56677,9.0998e-07,1.1041,0.02946,1.1584e-06,6.6153e-07
0.052356,0.5665,0.56621,0.56678,9.2784e-07,1.1032,0.030379,1.1731e-06,6.8259e-07
0.053162,0.5665,0.56621,0.56678,9.4607e-07,1.1022,0.031313,1.1881e-06,7.04e-07
0.053967,0.5665,0.56621,0.56678,9.6467e-07,1.1013,0.03226,1.2036e-06,7.2576e-07
0.054773,0.5665,0.56621,0.56679,9.8364e-07,1.1004,0.03322,1.2194e-06,7.4786e-07
0.055578,0.5665,0.56621,0.56679,1.003e-06,1.0994,0.034194,1.2356e-06,7.7033e-07
0.056384,0.5665,0.56621,0.56679,1.0227e-06,1.0984,0.035182,1.2523e-06,7.9315e-07
0.057189,0.5665,0.56621,0.5668,1.0428e-06,1.0974,0.036184,1.2693e-06,8.1632e-07
0.057995,0.5665,0.56621,0.5668,1.0633e-06,1.0964,0.037199,1.2868e-06,8.3986e-07
0.0588,0.5665,0.56621,0.5668,1.0842e-06,1.0954,0.038227,1.3047e-06,8.6375e-07
0.059606,0.5665,0.56621,0.56681,1.1055e-06,1.0943,0.039269,1.323e-06,8.8801e-07
0.060411,0.5665,0.56621,0.56681,1.1272e-06,1.0933,0.040325,1.3417e-06,9.1264e-07
0.061216,0.56649,0.56621,0.56681,1.1493e-06,1.0922,0.041394,1.3609e-06,9.3763e-07
0.062022,0.56649,0.56621,0.56682,1.1717e-06,1.0912,0.042477,1.3805e-06,9.63e-07
0.062827,0.56649,0.56621,0.56682,1.1946e-06,1.0901,0.043573,1.4006e-06,9.8873e-07
0.063633,0.56649,0.56622,0.56682,1.218e-06,1.089,0.044682,1.4211e-06,1.0148e-06
0.064438,0.56649,0.56622,0.56683,1.2417e-06,1.0878,0.045805,1.442e-06,1.0413e-06
0.065244,0.56649,0.56622,0.56683,1.2658e-06,1.0867,0.046941,1.4634e-06,1.0682e-06
0.066049,0.56649,0.56622,0.56683,1.2904e-06,1.0856,0.048091,1.4853e-06,1.0955e-06
0.066855,0.56649,0.56622,0.56684,1.3154e-06,1.0844,0.049253,1.5077e-06,1.1231e-06
0.06766,0.56649,0.56622,0.56684,1.3408e-06,1.0833,0.050429,1.5305e-06,1.1511e-06
0.068466,0.56649,0.56622,0.56684,1.3667e-06,1.0821,0.051618,1.5538e-06,1.1796e-06
0.069271,0.56649,0.56622,0.56685,1.393e-06,1.0809,0.052821,1.5775e-06,1.2084e-06
0.070077,0.56648,0.56622,0.56685,1.4197e-06,1.0797,0.054036,1.6018e-06,1.2376e-06
0.070882,0.56648,0.56622,0.56685,1.4469e-06,1.0784,0.055265,1.6265e-06,1.2672e-06
0.071688,0.56648,0.56622,0.56686,1.4745e-06,1.0772,0.056507,1.6517e-06,1.2973e-06
0.072493,0.56648,0.56622,0.56686,1.5026e-06,1.076,0.057761,1.6774e-06,1.3277e-06
0.073299,0.56648,0.56622,0.56686,1.5311e-06,1.0747,0.059029,1.7036e-06,1.3586e-06
0.074104,0.56648,0.56622,0.56687,1.5601e-06,1.0734,0.06031,1.7303e-06,1.3899e-06
0.07491,0.56648,0.56622,0.56687,1.5895e-06,1.0721,0.061604,1.7575e-06,1.4215e-06
0.075715,0.56648,0.56622,0.56687,1.6194e-06,1.0708,0.06291,1.7852e-06,1.4537e-06
0.076521,0.56648,0.56622,0.56688,1.6498e-06,1.0695,0.06423,1.8134e-06,1.4862e-06
0.077326,0.56648,0.56622,0.56688,1.6807e-06,1.0682,0.065563,1.8421e-06,1.5192e-06
0.078132,0.56648,0.56622,0.56688,1.712e-06,1.0669,0.066908,1.8713e-06,1.5526e-06
0.078937,0.56647,0.56622,0.56689,1.7438e-06,1.0655,0.068266,1.901e-06,1.5865e-06
0.079743,0.56647,0.56622,0.56689,1.776e-06,1.0641,0.069637,1.9313e-06,1.6208e-06
0.080548,0.56647,0.56622,0.56689,1.8088e-06,1.0628,0.071021,1.962e-06,1.6556e-06
0.081353,0.56647,0.56622,0.56689,1.842e-06,1.0614,0.072417,1.9933e-06,1.6908e-06
0.082159,0.56647,0.56622,0.5669,1.8757e-06,1.06,0.073826,2.0251e-06,1.7264e-06
0.082964,0.56647,0.56622,0.5669,1.91e-06,1.0586,0.075247,2.0573e-06,1.7626e-06
0.08377,0.56647,0.56622,0.5669,1.9447e-06,1.0571,0.076682,2.0902e-06,1.7992e-06
0.084575,0.56647,0.56622,0.56691,1.9799e-06,1.0557,0.078128,2.1235e-06,1.8363e-06
0.085381,0.56647,0.56622,0.56691,2.0156e-06,1.0542,0.079587,2.1573e-06,1.8738e-06
0.086186,0.56646,0.56623,0.56691,2.0518e-06,1.0528,0.081059,2.1917e-06,1.9119e-06
0.086992,0.56646,0.56623,0.56692,2.0885e-06,1.0513,0.082543,2.2265e-06,1.9504e-06
0.087797,0.56646,0.56623,0.56692,2.1257e-06,1.0498,0.08404,2.2619e-06,1.9895e-06
0.088603,0.56646,0.56623,0.56692,2.1634e-06,1.0483,0.085549,2.2978e-06,2.029e-06
0.089408,0.56646,0.56623,0.56693,2.2017e-06,1.0468,0.08707,2.3343e-06,2.069e-06
0.090214,0.56646,0.56623,0.56693,2.2404e-06,1.0453,0.088603,2.3712e-06,2.1096e-06
0.091019,0.56646,0.56623,0.56693,2.2797e-06,1.0437,0.090149,2.4087e-06,2.1507e-06
0.091825,0.56646,0.56623,0.56694,2.3195e-06,1.0422,0.091707,2.4466e-06,2.1923e-06
0.09263,0.56646,0.56623,0.56694,2.3598e-06,1.0406,0.093277,2.4851e-06,2.2344e-06
0.093436,0.56645,0.56623,0.56694,2.4006e-06,1.039,0.094859,2.5241e-06,2.2771e-06
0.094241,0.56645,0.56623,0.56694,2.4419e-06,1.0374,0.096454,2.5636e-06,2.3203e-06
0.095047,0.56645,0.56623,0.56695,2.4838e-06,1.0358,0.09806,2.6036e-06,2.364e-06
0.095852,0.56645,0.56623,0.56695,2.5262e-06,1.0342,0.099678,2.6441e-06,2.4083e-06
0.096658,0.56645,0.56623,0.56695,2.5691e-06,1.0326,0.10131,2.6851e-06,2.4532e-06
0.097463,0.56645,0.56623,0.56696,2.6126e-06,1.031,0.10295,2.7266e-06,2.4986e-06
0.098269,0.56645,0.56623,0.56696,2.6566e-06,1.0293,0.1046,2.7686e-06,2.5446e-06
0.099074,0.56645,0.56623,0.56696,2.7011e-06,1.0277,0.10627,2.8111e-06,2.5912e-06
0.09988,0.56645,0.56623,0.56697,2.7462e-06,1.026,0.10795,2.854e-06,2.6384e-06
0.10069,0.56644,0.56623,0.56697,2.7918e-06,1.0243,0.10964,2.8975e-06,2.6862e-06
0.10149,0.56644,0.56623,0.56697,2.838e-06,1.0226,0.11134,2.9414e-06,2.7346e-06
0.1023,0.56644,0.56623,0.56697,2.8847e-06,1.0209,0.11305,2.9858e-06,2.7835e-06
0.1031,0.56644,0.56623,0.56698,2.9319e-06,1.0192,0.11478,3.0307e-06,2.8331e-06
0.10391,0.56644,0.56623,0.56698,2.9797e-06,1.0174,0.11651,3.076e-06,2.8833e-06
0.10471,0.56644,0.56624,0.56698,3.028e-06,1.0157,0.11826,3.1219e-06,2.9342e-06
0.10552,0.56644,0.56624,0.56699,3.0769e-06,1.014,0.12002,3.1681e-06,2.9857e-06
0.10632,0.56644,0.56624,0.56699,3.1263e-06,1.0122,0.12179,3.2148e-06,3.0378e-06
0.10713,0.56643,0.56624,0.56699,3.1763e-06,1.0104,0.12357,3.262e-06,3.0906e-06
0.10793,0.56643,0.56624,0.56699,3.2268e-06,1.0086,0.12536,3.3096e-06,3.144e-06
0.10874,0.56643,0.56624,0.567,3.2779e-06,1.0068,0.12717,3.3576e-06,3.1981e-06
0.10955,0.56643,0.56624,0.567,3.3295e-06,1.005,0.12898,3.4061e-06,3.2529e-06
0.11035,0.56643,0.56624,0.567,3.3816e-06,1.0032,0.13081,3.455e-06,3.3083e-06
0.11116,0.56643,0.56624,0.56701,3.4344e-06,1.0014,0.13265,3.5043e-06,3.3644e-06
0.11196,0.56643,0.56624,0.56701,3.4876e-06,0.99952,0.1345,3.554e-06,3.4213e-06
0.11277,0.56643,0.56624,0.56701,3.5415e-06,0.99766,0.13636,3.6041e-06,3.4788e-06
0.11357,0.56642,0.56624,0.56701,3.5958e-06,0.9958,0.13823,3.6546e-06,3.5371e-06
0.11438,0.56642,0.56624,0.56702,3.6508e-06,0.99392,0.14011,3.7055e-06,3.596e-06
0.11518,0.56642,0.56624,0.56702,3.7062e-06,0.99203,0.14201,3.7568e-06,3.6557e-06
0.11599,0.56642,0.56624,0.56702,3.7623e-06,0.99013,0.14391,3.8084e-06,3.7161e-06
0.11679,0.56642,0.56624,0.56702,3.8189e-06,0.98822,0.14582,3.8604e-06,3.7773e-06
0.1176,0.56642,0.56624,0.56703,3.876e-06,0.9863,0.14775,3.9127e-06,3.8392e-06
0.11841,0.56642,0.56624,0.56703,3.9337e-06,0.98437,0.14969,3.9655e-06,3.9019e-06
0.11921,0.56641,0.56624,0.56703,3.9919e-06,0.98243,0.15163,4.0185e-06,3.9654e-06
0.12002,0.56641,0.56624,0.56704,4.0507e-06,0.98048,0.15359,4.0719e-06,4.0296e-06
0.12082,0.56641,0.56625,0.56704,4.1101e-06,0.97852,0.15556,4.1255e-06,4.0946e-06
0.12163,0.56641,0.56625,0.56704,4.1699e-06,0.97654,0.15754,4.1795e-06,4.1604e-06
0.12243,0.56641,0.56625,0.56704,4.2304e-06,0.97456,0.15953,4.2338e-06,4.227e-06
0.12324,0.56641,0.56625,0.56705,4.2914e-06,0.97256,0.16153,4.2884e-06,4.2944e-06
0.12404,0.56641,0.56625,0.56705,4.3529e-06,0.97056,0.16354,4.3433e-06,4.3626e-06
0.12485,0.5664,0.56625,0.56705,4.415e-06,0.96854,0.16556,4.3984e-06,4.4316e-06
0.12565,0.5664,0.56625,0.56705,4.4776e-06,0.96652,0.16759,4.4538e-06,4.5015e-06
0.12646,0.5664,0.56625,0.56706,4.5408e-06,0.96448,0.16963,4.5095e-06,4.5722e-06
0.12727,0.5664,0.56625,0.56706,4.6045e-06,0.96244,0.17168,4.5654e-06,4.6437e-06
0.12807,0.5664,0.56625,0.56706,4.6688e-06,0.96038,0.17374,4.6215e-06,4.7161e-06
0.12888,0.5664,0.56625,0.56706,4.7336e-06,0.95831,0.17581,4.6778e-06,4.7894e-06
0.12968,0.5664,0.56625,0.56707,4.799e-06,0.95624,0.17789,4.7344e-06,4.8636e-06
0.13049,0.56639,0.56625,0.56707,4.8648e-06,0.95415,0.17999,4.7911e-06,4.9386e-06
0.13129,0.56639,0.56625,0.56707,4.9313e-06,0.95205,0.18209,4.848e-06,5.0145e-06
0.1321,0.56639,0.56625,0.56707,4.9982e-06,0.94995,0.1842,4.9051e-06,5.0913e-06
0.1329,0.56639,0.56625,0.56708,5.0657e-06,0.94783,0.18632,4.9624e-06,5.169e-06
0.13371,0.56639,0.56625,0.56708,5.1337e-06,0.94571,0.18845,5.0198e-06,5.2476e-06
0.13452,0.56639,0.56625,0.56708,5.2023e-06,0.94357,0.19059,5.0774e-06,5.3272e-06
0.13532,0.56639,0.56625,0.56708,5.2713e-06,0.94143,0.19274,5.135e-06,5.4077e-06
0.13613,0.56638,0.56626,0.56709,5.3409e-06,0.93927,0.1949,5.1928e-06,5.4891e-06
0.13693,0.56638,0.56626,0.56709,5.4111e-06,0.93711,0.19707,5.2507e-06,5.5714e-06
0.13774,0.56638,0.56626,0.56709,5.4817e-06,0.93493,0.19925,5.3087e-06,5.6547e-06
0.13854,0.56638,0.56626,0.56709,5.5529e-06,0.93275,0.20143,5.3667e-06,5.739e-06
0.13935,0.56638,0.56626,0.56709,5.6245e-06,0.93056,0.20363,5.4248e-06,5.8243e-06
0.14015,0.56638,0.56626,0.5671,5.6967e-06,0.92836,0.20584,5.483e-06,5.9105e-06
0.14096,0.56638,0.56626,0.5671,5.7694e-06,0.92615,0.20805,5.5412e-06,5.9977e-06
0.14176,0.56637,0.56626,0.5671,5.8426e-06,0.92393,0.21028,5.5994e-06,6.0858e-06
0.14257,0.56637,0.56626,0.5671,5.9164e-06,0.9217,0.21251,5.6577e-06,6.175e-06
0.14338,0.56637,0.56626,0.56711,5.9906e-06,0.91946,0.21475,5.7159e-06,6.2652e-06
0.14418,0.56637,0.56626,0.56711,6.0653e-06,0.91721,0.21701,5.7741e-06,6.3564e-06
0.14499,0.56637,0.56626,0.56711,6.1405e-06,0.91495,0.21927,5.8323e-06,6.4486e-06
0.14579,0.56637,0.56626,0.56711,6.2162e-06,0.91269,0.22154,5.8905e-06,6.5419e-06
0.1466,0.56637,0.56626,0.56712,6.2924e-06,0.91041,0.22382,5.9486e-06,6.6362e-06
0.1474,0.56636,0.56626,0.56712,6.3691e-06,0.90813,0.2261,6.0066e-06,6.7315e-06
0.14821,0.56636,0.56626,0.56712,6.4462e-06,0.90584,0.2284,6.0646e-06,6.8279e-06
0.14901,0.56636,0.56626,0.56712,6.5238e-06,0.90354,0.2307,6.1224e-06,6.9253e-06
0.14982,0.56636,0.56626,0.56712,6.602e-06,0.90123,0.23302,6.1801e-06,7.0238e-06
0.15062,0.56636,0.56627,0.56713,6.6806e-06,0.89891,0.23534,6.2378e-06,7.1233e-06
0.15143,0.56636,0.56627,0.56713,6.7596e-06,0.89659,0.23767,6.2952e-06,7.224e-06
0.15224,0.56635,0.56627,0.56713,6.8391e-06,0.89425,0.24001,6.3526e-06,7.3257e-06
0.15304,0.56635,0.56627,0.56713,6.9191e-06,0.89191,0.24236,6.4097e-06,7.4285e-06
0.15385,0.56635,0.56627,0.56713,6.9995e-06,0.88956,0.24471,6.4667e-06,7.5324e-06
0.15465,0.56635,0.56627,0.56714,7.0804e-06,0.8872,0.24708,6.5235e-06,7.6374e-06
0.15546,0.56635,0.56627,0.56714,7.1618e-06,0.88483,0.24945,6.58e-06,7.7435e-06
0.15626,0.56635,0.56627,0.56714,7.2436e-06,0.88245,0.25183,6.6364e-06,7.8507e-06
0.15707,0.56635,0.56627,0.56714,7.3258e-06,0.88007,0.25422,6.6925e-06,7.9591e-06
0.15787,0.56634,0.56627,0.56714,7.4085e-06,0.87768,0.25661,6.7484e-06,8.0685e-06
0.15868,0.56634,0.56627,0.56715,7.4916e-06,0.87528,0.25902,6.804e-06,8.1791e-06
0.15949,0.56634,0.56627,0.56715,7.5751e-06,0.87287,0.26143,6.8593e-06,8.2909e-06
0.16029,0.56634,0.56627,0.56715,7.659e-06,0.87045,0.26385,6.9143e-06,8.4037e-06
0.1611,0.56634,0.56627,0.56715,7.7434e-06,0.86803,0.26628,6.9691e-06,8.5178e-06
0.1619,0.56634,0.56627,0.56715,7.8282e-06,0.8656,0.26871,7.0235e-06,8.6329e-06
0.16271,0.56633,0.56627,0.56716,7.9134e-06,0.86316,0.27115,7.0775e-06,8.7492e-06
0.16351,0.56633,0.56627,0.56716,7.999e-06,0.86071,0.2736,7.1312e-06,8.8667e-06
0.16432,0.56633,0.56627,0.56716,8.085e-06,0.85826,0.27606,7.1846e-06,8.9854e-06
0.16512,0.56633,0.56628,0.56716,8.1714e-06,0.8558,0.27853,7.2376e-06,9.1052e-06
0.16593,0.56633,0.56628,0.56716,8.2582e-06,0.85333,0.281,7.2902e-06,9.2262e-06
0.16673,0.56633,0.56628,0.56717,8.3453e-06,0.85085,0.28348,7.3423e-06,9.3483e-06
0.16754,0.56632,0.56628,0.56717,8.4329e-06,0.84837,0.28597,7.3941e-06,9.4717e-06
0.16835,0.56632,0.56628,0.56717,8.5208e-06,0.84588,0.28846,7.4454e-06,9.5962e-06
0.16915,0.56632,0.56628,0.56717,8.6091e-06,0.84338,0.29096,7.4963e-06,9.7219e-06
0.16996,0.56632,0.56628,0.56717,8.6978e-06,0.84087,0.29347,7.5468e-06,9.8488e-06
0.17076,0.56632,0.56628,0.56717,8.7868e-06,0.83836,0.29599,7.5967e-06,9.9769e-06
0.17157,0.56632,0.56628,0.56718,8.8762e-06,0.83584,0.29851,7.6462e-06,1.0106e-05
0.17237,0.56631,0.56628,0.56718,8.966e-06,0.83331,0.30104,7.6952e-06,1.0237e-05
0.17318,0.56631,0.56628,0.56718,9.056e-06,0.83078,0.30358,7.7436e-06,1.0368e-05
0.17398,0.56631,0.56628,0.56718,9.1465e-06,0.82824,0.30612,7.7915e-06,1.0501e-05
0.17479,0.56631,0.56628,0.56718,9.2372e-06,0.8257,0.30867,7.8389e-06,1.0635e-05
0.17559,0.56631,0.56628,0.56718,9.3283e-06,0.82314,0.31123,7.8858e-06,1.0771e-05
0.1764,0.56631,0.56628,0.56719,9.4197e-06,0.82058,0.31379,7.9321e-06,1.0907e-05
0.17721,0.5663,0.56628,0.56719,9.5114e-06,0.81802,0.31636,7.9778e-06,1.1045e-05
0.17801,0.5663,0.56628,0.56719,9.6035e-06,0.81544,0.31893,8.0229e-06,1.1184e-05
0.17882,0.5663,0.56629,0.56719,9.6958e-06,0.81287,0.32152,8.0674e-06,1.1324e-05
0.17962,0.5663,0.56629,0.56719,9.7884e-06,0.81028,0.32411,8.1113e-06,1.1466e-05
0.18043,0.5663,0.56629,0.56719,9.8814e-06,0.80769,0.3267,8.1545e-06,1.1608e-05
0.18123,0.5663,0.56629,0.5672,9.9746e-06,0.80509,0.3293,8.1971e-06,1.1752e-05
0.18204,0.5663,0.56629,0.5672,1.0068e-05,0.80249,0.33191,8.2391e-06,1.1897e-05
0.18284,0.56629,0.56629,0.5672,1.0162e-05,0.79988,0.33452,8.2804e-06,1.2043e-05
0.18365,0.56629,0.56629,0.5672,1.0256e-05,0.79726,0.33714,8.3211e-06,1.2191e-05
0.18445,0.56629,0.56629,0.5672,1.035e-05,0.79464,0.33976,8.361e-06,1.234e-05
0.18526,0.56629,0.56629,0.5672,1.0445e-05,0.79201,0.34239,8.4002e-06,1.249e-05
0.18607,0.56629,0.56629,0.5672,1.054e-05,0.78938,0.34503,8.4388e-06,1.2641e-05
0.18687,0.56629,0.56629,0.56721,1.0635e-05,0.78674,0.34767,8.4766e-06,1.2793e-05
0.18768,0.56628,0.56629,0.56721,1.073e-05,0.7841,0.35032,8.5137e-06,1.2947e-05
0.18848,0.56628,0.56629,0.56721,1.0826e-05,0.78144,0.35297,8.55e-06,1.3101e-05
0.18929,0.56628,0.56629,0.56721,1.0921e-05,0.77879,0.35563,8.5856e-06,1.3257e-05
0.19009,0.56628,0.56629,0.56721,1.1018e-05,0.77613,0.35829,8.6205e-06,1.3415e-05
0.1909,0.56628,0.56629,0.56721,1.1114e-05,0.77346,0.36096,8.6545e-06,1.3573e-05
0.1917,0.56628,0.56629,0.56721,1.121e-05,0.77079,0.36364,8.6878e-06,1.3733e-05
0.19251,0.56627,0.56629,0.56722,1.1307e-05,0.76811,0.36632,8.7203e-06,1.3893e-05
0.19332,0.56627,0.5663,0.56722,1.1404e-05,0.76543,0.369,8.7519e-06,1.4055e-05
0.19412,0.56627,0.5663,0.56722,1.1501e-05,0.76274,0.37169,8.7828e-06,1.4219e-05
0.19493,0.56627,0.5663,0.56722,1.1598e-05,0.76005,0.37439,8.8128e-06,1.4383e-05
0.19573,0.56627,0.5663,0.56722,1.1695e-05,0.75735,0.37709,8.842e-06,1.4549e-05
0.19654,0.56627,0.5663,0.56722,1.1793e-05,0.75465,0.37979,8.8704e-06,1.4716e-05
0.19734,0.56626,0.5663,0.56722,1.1891e-05,0.75194,0.3825,8.8979e-06,1.4883e-05
0.19815,0.56626,0.5663,0.56722,1.1989e-05,0.74923,0.38522,8.9246e-06,1.5053e-05
0.19895,0.56626,0.5663,0.56722,1.2087e-05,0.74652,0.38793,8.9504e-06,1.5223e-05
0.19976,0.56626,0.5663,0.56723,1.2185e-05,0.74379,0.39066,8.9753e-06,1.5394e-05
0.20056,0.56626,0.5663,0.56723,1.2283e-05,0.74107,0.39339,8.9994e-06,1.5567e-05
0.20137,0.56626,0.5663,0.56723,1.2382e-05,0.73834,0.39612,9.0225e-06,1.5741e-05
0.20218,0.56625,0.5663,0.56723,1.248e-05,0.7356,0.39885,9.0448e-06,1.5916e-05
0.20298,0.56625,0.5663,0.56723,1.2579e-05,0.73287,0.4016,9.0661e-06,1.6092e-05
0.20379,0.56625,0.5663,0.56723,1.2678e-05,0.73012,0.40434,9.0866e-06,1.6269e-05
0.20459,0.56625,0.5663,0.56723,1.2777e-05,0.72738,0.40709,9.1061e-06,1.6448e-05
0.2054,0.56625,0.5663,0.56723,1.2876e-05,0.72462,0.40984,9.1247e-06,1.6627e-05
0.2062,0.56624,0.5663,0.56723,1.2975e-05,0.72187,0.4126,9.1424e-06,1.6808e-05
0.20701,0.56624,0.56631,0.56724,1.3074e-05,0.71911,0.41536,9.1592e-06,1.699e-05
0.20781,0.56624,0.56631,0.56724,1.3174e-05,0.71635,0.41813,9.175e-06,1.7173e-05
0.20862,0.56624,0.56631,0.56724,1.3273e-05,0.71358,0.4209,9.1898e-06,1.7357e-05
0.20942,0.56624,0.56631,0.56724,1.3373e-05,0.71081,0.42367,9.2037e-06,1.7542e-05
0.21023,0.56624,0.56631,0.56724,1.3472e-05,0.70803,0.42645,9.2167e-06,1.7728e-05
0.21104,0.56623,0.56631,0.56724,1.3572e-05,0.70526,0.42923,9.2287e-06,1.7915e-05
0.21184,0.56623,0.56631,0.56724,1.3672e-05,0.70247,0.43201,9.2397e-06,1.8104e-05
0.21265,0.56623,0.56631,0.56724,1.3771e-05,0.69969,0.4348,9.2498e-06,1.8293e-05
0.21345,0.56623,0.56631,0.56724,1.3871e-05,0.6969,0.43759,9.2588e-06,1.8483e-05
0.21426,0.56623,0.56631,0.56724,1.3971e-05,0.69411,0.44038,9.2669e-06,1.8675e-05
0.21506,0.56623,0.56631,0.56724,1.4071e-05,0.69131,0.44318,9.2741e-06,1.8867e-05
0.21587,0.56622,0.56631,0.56725,1.4171e-05,0.68851,0.44598,9.2802e-06,1.9061e-05
0.21667,0.56622,0.56631,0.56725,1.427e-05,0.68571,0.44878,9.2854e-06,1.9255e-05
0.21748,0.56622,0.56631,0.56725,1.437e-05,0.68291,0.45159,9.2895e-06,1.9451e-05
0.21829,0.56622,0.56631,0.56725,1.447e-05,0.6801,0.45439,9.2927e-06,1.9648e-05
0.21909,0.56622,0.56631,0.56725,1.457e-05,0.67729,0.45721,9.2949e-06,1.9845e-05
0.2199,0.56622,0.56631,0.56725,1.467e-05,0.67448,0.46002,9.2961e-06,2.0044e-05
0.2207,0.56621,0.56631,0.56725,1.477e-05,0.67166,0.46284,9.2962e-06,2.0243e-05
0.22151,0.56621,0.56631,0.56725,1.4869e-05,0.66884,0.46566,9.2954e-06,2.0444e-05
0.22231,0.56621,0.56632,0.56725,1.4969e-05,0.66602,0.46848,9.2936e-06,2.0645e-05
0.22312,0.56621,0.56632,0.56725,1.5069e-05,0.6632,0.47131,9.2908e-06,2.0847e-05
0.22392,0.56621,0.56632,0.56725,1.5169e-05,0.66037,0.47413,9.287e-06,2.105e-05
0.22473,0.56621,0.56632,0.56725,1.5268e-05,0.65754,0.47696,9.2822e-06,2.1255e-05
0.22553,0.5662,0.56632,0.56725,1.5368e-05,0.65471,0.4798,9.2763e-06,2.146e-05
0.22634,0.5662,0.56632,0.56725,1.5467e-05,0.65188,0.48263,9.2695e-06,2.1665e-05
0.22715,0.5662,0.56632,0.56725,1.5567e-05,0.64904,0.48547,9.2617e-06,2.1872e-05
0.22795,0.5662,0.56632,0.56725,1.5666e-05,0.6462,0.48831,9.2529e-06,2.208e-05
0.22876,0.5662,0.56632,0.56726,1.5766e-05,0.64336,0.49115,9.2431e-06,2.2288e-05
0.22956,0.5662,0.56632,0.56726,1.5865e-05,0.64052,0.49399,9.2322e-06,2.2497e-05
0.23037,0.56619,0.56632,0.56726,1.5964e-05,0.63768,0.49684,9.2204e-06,2.2708e-05
0.23117,0.56619,0.56632,0.56726,1.6063e-05,0.63483,0.49968,9.2076e-06,2.2918e-05
0.23198,0.56619,0.56632,0.56726,1.6162e-05,0.63198,0.50253,9.1938e-06,2.313e-05
0.23278,0.56619,0.56632,0.56726,1.6261e-05,0.62914,0.50538,9.179e-06,2.3343e-05
0.23359,0.56619,0.56632,0.56726,1.6359e-05,0.62629,0.50823,9.1632e-06,2.3556e-05
0.23439,0.56619,0.56632,0.56726,1.6458e-05,0.62343,0.51108,9.1465e-06,2.377e-05
0.2352,0.56618,0.56632,0.56726,1.6557e-05,0.62058,0.51394,9.1287e-06,2.3984e-05
0.23601,0.56618,0.56632,0.56726,1.6655e-05,0.61772,0.51679,9.11e-06,2.42e-05
0.23681,0.56618,0.56632,0.56726,1.6753e-05,0.61487,0.51965,9.0903e-06,2.4416e-05
0.23762,0.56618,0.56633,0.56726,1.6851e-05,0.61201,0.52251,9.0697e-06,2.4632e-05
0.23842,0.56618,0.56633,0.56726,1.6949e-05,0.60915,0.52537,9.048e-06,2.485e-05
0.23923,0.56618,0.56633,0.56726,1.7047e-05,0.60629,0.52823,9.0254e-06,2.5068e-05
0.24003,0.56617,0.56633,0.56726,1.7144e-05,0.60343,0.53109,9.0019e-06,2.5287e-05
0.24084,0.56617,0.56633,0.56726,1.7242e-05,0.60057,0.53395,8.9774e-06,2.5506e-05
0.24164,0.56617,0.56633,0.56726,1.7339e-05,0.59771,0.53681,8.9519e-06,2.5726e-05
0.24245,0.56617,0.56633,0.56726,1.7436e-05,0.59484,0.53968,8.9256e-06,2.5946e-05
0.24325,0.56617,0.56633,0.56726,1.7533e-05,0.59198,0.54254,8.8982e-06,2.6167e-05
0.24406,0.56617,0.56633,0.56726,1.7629e-05,0.58912,0.54541,8.87e-06,2.6389e-05
0.24487,0.56616,0.56633,0.56726,1.7726e-05,0.58625,0.54827,8.8408e-06,2.6611e-05
0.24567,0.56616,0.56633,0.56726,1.7822e-05,0.58338,0.55114,8.8107e-06,2.6834e-05
0.24648,0.56616,0.56633,0.56726,1.7918e-05,0.58052,0.554,8.7797e-06,2.7057e-05
0.24728,0.56616,0.56633,0.56726,1.8014e-05,0.57765,0.55687,8.7478e-06,2.728e-05
0.24809,0.56616,0.56633,0.56726,1.811e-05,0.57479,0.55974,8.715e-06,2.7504e-05
0.24889,0.56616,0.56633,0.56726,1.8205e-05,0.57192,0.56261,8.6813e-06,2.7729e-05
0.2497,0.56615,0.56633,0.56726,1.83e-05,0.56905,0.56547,8.6468e-06,2.7954e-05
0.2505,0.56615,0.56633,0.56726,1.8395e-05,0.56618,0.56834,8.6113e-06,2.8179e-05
0.25131,0.56615,0.56633,0.56726,1.849e-05,0.56332,0.57121,8.575e-06,2.8405e-05
0.25212,0.56615,0.56633,0.56726,1.8584e-05,0.56045,0.57407,8.5379e-06,2.8631e-05
0.25292,0.56615,0.56633,0.56726,1.8679e-05,0.55758,0.57694,8.4999e-06,2.8857e-05
0.25373,0.56614,0.56634,0.56726,1.8773e-05,0.55472,0.57981,8.461e-06,2.9084e-05
0.25453,0.56614,0.56634,0.56726,1.8866e-05,0.55185,0.58267,8.4214e-06,2.9311e-05
0.25534,0.56614,0.56634,0.56726,1.896e-05,0.54898,0.58554,8.3809e-06,2.9538e-05
0.25614,0.56614,0.56634,0.56726,1.9053e-05,0.54612,0.58841,8.3396e-06,2.9766e-05
0.25695,0.56614,0.56634,0.56726,1.9146e-05,0.54325,0.59127,8.2975e-06,2.9994e-05
0.25775,0.56614,0.56634,0.56726,1.9238e-05,0.54039,0.59413,8.2546e-06,3.0222e-05
0.25856,0.56613,0.56634,0.56726,1.9331e-05,0.53752,0.597,8.2109e-06,3.045e-05
0.25936,0.56613,0.56634,0.56726,1.9423e-05,0.53466,0.59986,8.1665e-06,3.0679e-05
0.26017,0.56613,0.56634,0.56726,1.9514e-05,0.5318,0.60272,8.1213e-06,3.0907e-05
0.26098,0.56613,0.56634,0.56726,1.9606e-05,0.52894,0.60558,8.0754e-06,3.1136e-05
0.26178,0.56613,0.56634,0.56726,1.9697e-05,0.52608,0.60844,8.0287e-06,3.1365e-05
0.26259,0.56613,0.56634,0.56726,1.9788e-05,0.52322,0.6113,7.9813e-06,3.1594e-05
0.26339,0.56612,0.56634,0.56726,1.9878e-05,0.52036,0.61416,7.9331e-06,3.1823e-05
0.2642,0.56612,0.56634,0.56726,1.9968e-05,0.5175,0.61702,7.8843e-06,3.2053e-05
0.265,0.56612,0.56634,0.56726,2.0058e-05,0.51465,0.61987,7.8348e-06,3.2282e-05
0.26581,0.56612,0.56634,0.56726,2.0148e-05,0.51179,0.62273,7.7846e-06,3.2511e-05
0.26661,0.56612,0.56634,0.56726,2.0237e-05,0.50894,0.62558,7.7337e-06,3.274e-05
0.26742,0.56612,0.56634,0.56726,2.0326e-05,0.50609,0.62843,7.6822e-06,3.297e-05
0.26822,0.56611,0.56634,0.56726,2.0414e-05,0.50324,0.63128,7.6301e-06,3.3199e-05
0.26903,0.56611,0.56634,0.56726,2.0503e-05,0.50039,0.63413,7.5773e-06,3.3428e-05
0.26984,0.56611,0.56634,0.56726,2.0591e-05,0.49754,0.63697,7.5239e-06,3.3657e-05
0.27064,0.56611,0.56634,0.56726,2.0678e-05,0.4947,0.63982,7.4698e-06,3.3886e-05
0.27145,0.56611,0.56634,0.56726,2.0765e-05,0.49185,0.64266,7.4152e-06,3.4115e-05
0.27225,0.56611,0.56635,0.56725,2.0852e-05,0.48901,0.6455,7.3601e-06,3.4344e-05
0.27306,0.5661,0.56635,0.56725,2.0938e-05,0.48617,0.64834,7.3043e-06,3.4572e-05
0.27386,0.5661,0.56635,0.56725,2.1024e-05,0.48333,0.65117,7.248e-06,3.4801e-05
0.27467,0.5661,0.56635,0.56725,2.111e-05,0.4805,0.65401,7.1912e-06,3.5029e-05
0.27547,0.5661,0.56635,0.56725,2.1195e-05,0.47767,0.65684,7.1338e-06,3.5257e-05
0.27628,0.5661,0.56635,0.56725,2.128e-05,0.47484,0.65967,7.076e-06,3.5485e-05
0.27709,0.5661,0.56635,0.56725,2.1365e-05,0.47201,0.6625,7.0176e-06,3.5712e-05
0.27789,0.5661,0.56635,0.56725,2.1449e-05,0.46918,0.66532,6.9588e-06,3.5939e-05
0.2787,0.56609,0.56635,0.56725,2.1533e-05,0.46636,0.66814,6.8995e-06,3.6166e-05
0.2795,0.56609,0.56635,0.56725,2.1616e-05,0.46354,0.67096,6.8397e-06,3.6393e-05
0.28031,0.56609,0.56635,0.56725,2.1699e-05,0.46072,0.67378,6.7795e-06,3.6619e-05
0.28111,0.56609,0.56635,0.56725,2.1782e-05,0.4579,0.67659,6.7189e-06,3.6844e-05
0.28192,0.56609,0.56635,0.56725,2.1864e-05,0.45509,0.6794,6.6578e-06,3.707e-05
0.28272,0.56609,0.56635,0.56725,2.1946e-05,0.45228,0.68221,6.5964e-06,3.7295e-05
0.28353,0.56608,0.56635,0.56725,2.2027e-05,0.44947,0.68502,6.5346e-06,3.7519e-05
0.28433,0.56608,0.56635,0.56725,2.2108e-05,0.44667,0.68782,6.4725e-06,3.7743e-05
0.28514,0.56608,0.56635,0.56724,2.2188e-05,0.44387,0.69062,6.41e-06,3.7967e-05
0.28595,0.56608,0.56635,0.56724,2.2268e-05,0.44107,0.69342,6.3471e-06,3.819e-05
0.28675,0.56608,0.56635,0.56724,2.2348e-05,0.43828,0.69621,6.284e-06,3.8412e-05
0.28756,0.56608,0.56635,0.56724,2.2427e-05,0.43549,0.699,6.2205e-06,3.8634e-05
0.28836,0.56607,0.56635,0.56724,2.2506e-05,0.4327,0.70178,6.1568e-06,3.8856e-05
0.28917,0.56607,0.56635,0.56724,2.2585e-05,0.42991,0.70457,6.0927e-06,3.9076e-05
0.28997,0.56607,0.56635,0.56724,2.2662e-05,0.42713,0.70735,6.0285e-06,3.9296e-05
0.29078,0.56607,0.56635,0.56724,2.274e-05,0.42436,0.71012,5.964e-06,3.9516e-05
0.29158,0.56607,0.56635,0.56724,2.2817e-05,0.42158,0.71289,5.8992e-06,3.9735e-05
0.29239,0.56607,0.56635,0.56724,2.2894e-05,0.41881,0.71566,5.8343e-06,3.9953e-05
0.29319,0.56606,0.56635,0.56724,2.297e-05,0.41605,0.71842,5.7692e-06,4.017e-05
0.294,0.56606,0.56636,0.56723,2.3046e-05,0.41328,0.72119,5.7038e-06,4.0387e-05
0.29481,0.56606,0.56636,0.56723,2.3121e-05,0.41053,0.72394,5.6384e-06,4.0603e-05
0.29561,0.56606,0.56636,0.56723,2.3196e-05,0.40777,0.72669,5.5728e-06,4.0818e-05
0.29642,0.56606,0.56636,0.56723,2.327e-05,0.40502,0.72944,5.507e-06,4.1033e-05
0.29722,0.56606,0.56636,0.56723,2.3344e-05,0.40228,0.73219,5.4412e-06,4.1246e-05
0.29803,0.56605,0.56636,0.56723,2.3417e-05,0.39953,0.73493,5.3752e-06,4.1459e-05
0.29883,0.56605,0.56636,0.56723,2.349e-05,0.3968,0.73766,5.3092e-06,4.1671e-05
0.29964,0.56605,0.56636,0.56723,2.3563e-05,0.39406,0.74039,5.2431e-06,4.1882e-05
0.30044,0.56605,0.56636,0.56723,2.3635e-05,0.39133,0.74312,5.1769e-06,4.2092e-05
0.30125,0.56605,0.56636,0.56723,2.3706e-05,0.38861,0.74584,5.1108e-06,4.2302e-05
0.30206,0.56605,0.56636,0.56722,2.3777e-05,0.38589,0.74856,5.0446e-06,4.251e-05
0.30286,0.56605,0.56636,0.56722,2.3848e-05,0.38317,0.75127,4.9784e-06,4.2717e-05
0.30367,0.56604,0.56636,0.56722,2.3918e-05,0.38046,0.75398,4.9122e-06,4.2924e-05
0.30447,0.56604,0.56636,0.56722,2.3988e-05,0.37776,0.75668,4.8461e-06,4.3129e-05
0.30528,0.56604,0.56636,0.56722,2.4057e-05,0.37506,0.75938,4.78e-06,4.3334e-05
0.30608,0.56604,0.56636,0.56722,2.4125e-05,0.37236,0.76208,4.7139e-06,4.3537e-05
0.30689,0.56604,0.56636,0.56722,2.4194e-05,0.36967,0.76476,4.648e-06,4.3739e-05
0.30769,0.56604,0.56636,0.56722,2.4261e-05,0.36698,0.76745,4.5821e-06,4.394e-05
0.3085,0.56603,0.56636,0.56721,2.4328e-05,0.3643,0.77013,4.5164e-06,4.4141e-05
0.3093,0.56603,0.56636,0.56721,2.4395e-05,0.36163,0.7728,4.4507e-06,4.434e-05
0.31011,0.56603,0.56636,0.56721,2.4461e-05,0.35896,0.77547,4.3852e-06,4.4537e-05
0.31092,0.56603,0.56636,0.56721,2.4527e-05,0.35629,0.77813,4.3199e-06,4.4734e-05
0.31172,0.56603,0.56636,0.56721,2.4592e-05,0.35363,0.78079,4.2548e-06,4.493e-05
0.31253,0.56603,0.56636,0.56721,2.4657e-05,0.35098,0.78344,4.1898e-06,4.5124e-05
0.31333,0.56603,0.56636,0.56721,2.4721e-05,0.34833,0.78608,4.125e-06,4.5317e-05
0.31414,0.56602,0.56636,0.5672,2.4785e-05,0.34568,0.78873,4.0605e-06,4.5509e-05
0.31494,0.56602,0.56636,0.5672,2.4848e-05,0.34305,0.79136,3.9962e-06,4.57e-05
0.31575,0.56602,0.56636,0.5672,2.4911e-05,0.34041,0.79399,3.9321e-06,4.5889e-05
0.31655,0.56602,0.56636,0.5672,2.4973e-05,0.33779,0.79661,3.8683e-06,4.6077e-05
0.31736,0.56602,0.56636,0.5672,2.5034e-05,0.33517,0.79923,3.8048e-06,4.6264e-05
0.31816,0.56602,0.56636,0.5672,2.5096e-05,0.33255,0.80184,3.7415e-06,4.645e-05
0.31897,0.56601,0.56636,0.5672,2.5156e-05,0.32995,0.80445,3.6786e-06,4.6634e-05
0.31978,0.56601,0.56636,0.56719,2.5216e-05,0.32734,0.80705,3.616e-06,4.6817e-05
0.32058,0.56601,0.56637,0.56719,2.5276e-05,0.32475,0.80964,3.5538e-06,4.6998e-05
0.32139,0.56601,0.56637,0.56719,2.5335e-05,0.32216,0.81222,3.4918e-06,4.7178e-05
0.32219,0.56601,0.56637,0.56719,2.5394e-05,0.31957,0.81481,3.4303e-06,4.7357e-05
0.323,0.56601,0.56637,0.56719,2.5452e-05,0.317,0.81738,3.3691e-06,4.7534e-05
0.3238,0.56601,0.56637,0.56719,2.5509e-05,0.31443,0.81995,3.3083e-06,4.771e-05
0.32461,0.566,0.56637,0.56718,2.5566e-05,0.31186,0.82251,3.248e-06,4.7884e-05
0.32541,0.566,0.56637,0.56718,2.5623e-05,0.3093,0.82506,3.188e-06,4.8057e-05
0.32622,0.566,0.56637,0.56718,2.5679e-05,0.30675,0.82761,3.1285e-06,4.8229e-05
0.32702,0.566,0.56637,0.56718,2.5734e-05,0.30421,0.83015,3.0694e-06,4.8399e-05
0.32783,0.566,0.56637,0.56718,2.5789e-05,0.30167,0.83269,3.0108e-06,4.8567e-05
0.32864,0.566,0.56637,0.56718,2.5843e-05,0.29914,0.83521,2.9527e-06,4.8734e-05
0.32944,0.566,0.56637,0.56717,2.5897e-05,0.29661,0.83774,2.895e-06,4.8899e-05
0.33025,0.56599,0.56637,0.56717,2.595e-05,0.2941,0.84025,2.8379e-06,4.9063e-05
0.33105,0.56599,0.56637,0.56717,2.6003e-05,0.29159,0.84276,2.7812e-06,4.9225e-05
0.33186,0.56599,0.56637,0.56717,2.6056e-05,0.28908,0.84526,2.7251e-06,4.9386e-05
0.33266,0.56599,0.56637,0.56717,2.6107e-05,0.28659,0.84775,2.6695e-06,4.9545e-05
0.33347,0.56599,0.56637,0.56717,2.6158e-05,0.2841,0.85023,2.6144e-06,4.9702e-05
0.33427,0.56599,0.56637,0.56716,2.6209e-05,0.28162,0.85271,2.5599e-06,4.9858e-05
0.33508,0.56599,0.56637,0.56716,2.6259e-05,0.27914,0.85518,2.506e-06,5.0012e-05
0.33589,0.56598,0.56637,0.56716,2.6309e-05,0.27667,0.85765,2.4527e-06,5.0165e-05
0.33669,0.56598,0.56637,0.56716,2.6358e-05,0.27421,0.8601,2.3999e-06,5.0316e-05
0.3375,0.56598,0.56637,0.56716,2.6406e-05,0.27176,0.86255,2.3478e-06,5.0465e-05
0.3383,0.56598,0.56637,0.56715,2.6454e-05,0.26932,0.86499,2.2963e-06,5.0612e-05
0.33911,0.56598,0.56637,0.56715,2.6502e-05,0.26688,0.86743,2.2454e-06,5.0758e-05
0.33991,0.56598,0.56637,0.56715,2.6549e-05,0.26445,0.86985,2.1951e-06,5.0902e-05
0.34072,0.56598,0.56637,0.56715,2.6595e-05,0.26203,0.87227,2.1454e-06,5.1044e-05
0.34152,0.56597,0.56637,0.56715,2.6641e-05,0.25961,0.87468,2.0965e-06,5.1185e-05
0.34233,0.56597,0.56637,0.56715,2.6686e-05,0.25721,0.87708,2.0481e-06,5.1324e-05
0.34313,0.56597,0.56637,0.56714,2.6731e-05,0.25481,0.87948,2.0005e-06,5.1461e-05
0.34394,0.56597,0.56637,0.56714,2.6775e-05,0.25242,0.88186,1.9535e-06,5.1596e-05
0.34475,0.56597,0.56637,0.56714,2.6819e-05,0.25004,0.88424,1.9073e-06,5.173e-05
0.34555,0.56597,0.56637,0.56714,2.6862e-05,0.24766,0.88661,1.8617e-06,5.1862e-05
0.34636,0.56597,0.56637,0.56713,2.6904e-05,0.2453,0.88897,1.8168e-06,5.1992e-05
0.34716,0.56596,0.56637,0.56713,2.6946e-05,0.24294,0.89133,1.7726e-06,5.212e-05
0.34797,0.56596,0.56637,0.56713,2.6988e-05,0.24059,0.89367,1.7292e-06,5.2246e-05
0.34877,0.56596,0.56637,0.56713,2.7029e-05,0.23825,0.89601,1.6865e-06,5.2371e-05
0.34958,0.56596,0.56637,0.56713,2.7069e-05,0.23592,0.89834,1.6445e-06,5.2494e-05
0.35038,0.56596,0.56637,0.56712,2.7109e-05,0.23359,0.90066,1.6033e-06,5.2614e-05
0.35119,0.56596,0.56637,0.56712,2.7148e-05,0.23128,0.90297,1.5628e-06,5.2733e-05
0.35199,0.56596,0.56637,0.56712,2.7187e-05,0.22897,0.90527,1.5231e-06,5.2851e-05
0.3528,0.56595,0.56637,0.56712,2.7225e-05,0.22667,0.90756,1.4842e-06,5.2966e-05
0.35361,0.56595,0.56637,0.56712,2.7263e-05,0.22438,0.90985,1.446e-06,5.308e-05
0.35441,0.56595,0.56637,0.56711,2.73e-05,0.2221,0.91213,1.4086e-06,5.3191e-05
0.35522,0.56595,0.56637,0.56711,2.7336e-05,0.21983,0.91439,1.3719e-06,5.3301e-05
0.35602,0.56595,0.56637,0.56711,2.7372e-05,0.21757,0.91665,1.3361e-06,5.3409e-05
0.35683,0.56595,0.56637,0.56711,2.7408e-05,0.21531,0.9189,1.301e-06,5.3515e-05
0.35763,0.56595,0.56637,0.5671,2.7443e-05,0.21307,0.92114,1.2668e-06,5.3619e-05
0.35844,0.56595,0.56637,0.5671,2.7477e-05,0.21083,0.92337,1.2333e-06,5.3721e-05
0.35924,0.56594,0.56637,0.5671,2.7511e-05,0.2086,0.9256,1.2007e-06,5.3821e-05
0.36005,0.56594,0.56637,0.5671,2.7544e-05,0.20639,0.92781,1.1688e-06,5.392e-05
0.36086,0.56594,0.56637,0.5671,2.7577e-05,0.20418,0.93001,1.1378e-06,5.4016e-05
0.36166,0.56594,0.56637,0.56709,2.7609e-05,0.20198,0.93221,1.1075e-06,5.4111e-05
0.36247,0.56594,0.56638,0.56709,2.7641e-05,0.19979,0.93439,1.0781e-06,5.4203e-05
0.36327,0.56594,0.56638,0.56709,2.7672e-05,0.19761,0.93657,1.0495e-06,5.4294e-05
0.36408,0.56594,0.56638,0.56709,2.7702e-05,0.19544,0.93874,1.0218e-06,5.4383e-05
0.36488,0.56594,0.56638,0.56708,2.7732e-05,0.19327,0.94089,9.9483e-07,5.447e-05
0.36569,0.56593,0.56638,0.56708,2.7762e-05,0.19112,0.94304,9.6871e-07,5.4555e-05
0.36649,0.56593,0.56638,0.56708,2.7791e-05,0.18898,0.94518,9.4342e-07,5.4638e-05
0.3673,0.56593,0.56638,0.56708,2.7819e-05,0.18685,0.94731,9.1895e-07,5.4719e-05
0.3681,0.56593,0.56638,0.56707,2.7847e-05,0.18472,0.94943,8.9532e-07,5.4798e-05
0.36891,0.56593,0.56638,0.56707,2.7874e-05,0.18261,0.95153,8.7252e-07,5.4875e-05
0.36972,0.56593,0.56638,0.56707,2.79e-05,0.18051,0.95363,8.5054e-07,5.495e-05
0.37052,0.56593,0.56638,0.56707,2.7927e-05,0.17841,0.95572,8.294e-07,5.5024e-05
0.37133,0.56593,0.56638,0.56706,2.7952e-05,0.17633,0.9578,8.0908e-07,5.5095e-05
0.37213,0.56592,0.56638,0.56706,2.7977e-05,0.17425,0.95987,7.896e-07,5.5165e-05
0.37294,0.56592,0.56638,0.56706,2.8002e-05,0.17219,0.96193,7.7094e-07,5.5232e-05
0.37374,0.56592,0.56638,0.56706,2.8026e-05,0.17014,0.96398,7.5311e-07,5.5298e-05
0.37455,0.56592,0.56638,0.56705,2.8049e-05,0.16809,0.96601,7.3611e-07,5.5362e-05
0.37535,0.56592,0.56638,0.56705,2.8072e-05,0.16606,0.96804,7.1993e-07,5.5423e-05
0.37616,0.56592,0.56638,0.56705,2.8094e-05,0.16404,0.97006,7.0457e-07,5.5483e-05
0.37696,0.56592,0.56638,0.56705,2.8116e-05,0.16203,0.97207,6.9003e-07,5.5541e-05
0.37777,0.56592,0.56638,0.56704,2.8137e-05,0.16002,0.97406,6.7631e-07,5.5597e-05
0.37858,0.56591,0.56638,0.56704,2.8157e-05,0.15803,0.97605,6.6341e-07,5.5651e-05
0.37938,0.56591,0.56638,0.56704,2.8177e-05,0.15605,0.97803,6.5131e-07,5.5704e-05
0.38019,0.56591,0.56638,0.56704,2.8197e-05,0.15408,0.97999,6.4003e-07,5.5754e-05
0.38099,0.56591,0.56638,0.56703,2.8216e-05,0.15212,0.98195,6.2955e-07,5.5802e-05
0.3818,0.56591,0.56638,0.56703,2.8234e-05,0.15017,0.98389,6.1987e-07,5.5849e-05
0.3826,0.56591,0.56638,0.56703,2.8252e-05,0.14823,0.98583,6.1098e-07,5.5893e-05
0.38341,0.56591,0.56638,0.56703,2.8269e-05,0.1463,0.98775,6.0289e-07,5.5936e-05
0.38421,0.56591,0.56638,0.56702,2.8286e-05,0.14438,0.98966,5.9559e-07,5.5977e-05
0.38502,0.56591,0.56638,0.56702,2.8302e-05,0.14248,0.99156,5.8906e-07,5.6016e-05
0.38582,0.5659,0.56638,0.56702,2.8318e-05,0.14058,0.99345,5.8332e-07,5.6053e-05
0.38663,0.5659,0.56638,0.56701,2.8333e-05,0.1387,0.99533,5.7834e-07,5.6088e-05
0.38744,0.5659,0.56638,0.56701,2.8348e-05,0.13682,0.9972,5.7413e-07,5.6121e-05
0.38824,0.5659,0.56638,0.56701,2.8362e-05,0.13496,0.99906,5.7069e-07,5.6153e-05
0.38905,0.5659,0.56638,0.56701,2.8375e-05,0.13311,1.0009,5.6799e-07,5.6182e-05
0.38985,0.5659,0.56638,0.567,2.8388e-05,0.13127,1.0027,5.6604e-07,5.621e-05
0.39066,0.5659,0.56638,0.567,2.84e-05,0.12944,1.0046,5.6483e-07,5.6236e-05
0.39146,0.5659,0.56638,0.567,2.8412e-05,0.12762,1.0064,5.6435e-07,5.626e-05
0.39227,0.5659,0.56638,0.56699,2.8424e-05,0.12581,1.0082,5.646e-07,5.6283e-05
0.39307,0.56589,0.56638,0.56699,2.8434e-05,0.12401,1.01,5.6557e-07,5.6303e-05
0.39388,0.56589,0.56638,0.56699,2.8444e-05,0.12223,1.0117,5.6724e-07,5.6322e-05
0.39469,0.56589,0.56638,0.56699,2.8454e-05,0.12046,1.0135,5.6962e-07,5.6338e-05
0.39549,0.56589,0.56638,0.56698,2.8463e-05,0.11869,1.0153,5.727e-07,5.6354e-05
0.3963,0.56589,0.56638,0.56698,2.8472e-05,0.11694,1.017,5.7645e-07,5.6367e-05
0.3971,0.56589,0.56638,0.56698,2.848e-05,0.11521,1.0187,5.8089e-07,5.6378e-05
0.39791,0.56589,0.56638,0.56697,2.8487e-05,0.11348,1.0205,5.8599e-07,5.6388e-05
0.39871,0.56589,0.56638,0.56697,2.8494e-05,0.11176,1.0222,5.9175e-07,5.6396e-05
0.39952,0.56589,0.56638,0.56697,2.85e-05,0.11006,1.0239,5.9816e-07,5.6402e-05
0.40032,0.56589,0.56638,0.56697,2.8506e-05,0.10837,1.0256,6.0521e-07,5.6407e-05
0.40113,0.56588,0.56638,0.56696,2.8511e-05,0.10669,1.0272,6.1289e-07,5.641e-05
0.40193,0.56588,0.56638,0.56696,2.8516e-05,0.10502,1.0289,6.2119e-07,5.6411e-05
0.40274,0.56588,0.56638,0.56696,2.852e-05,0.10336,1.0306,6.301e-07,5.641e-05
0.40355,0.56588,0.56638,0.56695,2.8524e-05,0.10171,1.0322,6.3961e-07,5.6408e-05
0.40435,0.56588,0.56638,0.56695,2.8527e-05,0.10008,1.0338,6.4971e-07,5.6404e-05
0.40516,0.56588,0.56638,0.56695,2.8529e-05,0.09846,1.0354,6.6038e-07,5.6398e-05
0.40596,0.56588,0.56638,0.56695,2.8531e-05,0.096851,1.037,6.7163e-07,5.6391e-05
0.40677,0.56588,0.56638,0.56694,2.8533e-05,0.095253,1.0386,6.8343e-07,5.6382e-05
0.40757,0.56588,0.56638,0.56694,2.8534e-05,0.093668,1.0402,6.9577e-07,5.6372e-05
0.40838,0.56588,0.56638,0.56694,2.8534e-05,0.092095,1.0418,7.0865e-07,5.6359e-05
0.40918,0.56588,0.56638,0.56693,2.8534e-05,0.090534,1.0433,7.2205e-07,5.6346e-05
0.40999,0.56587,0.56638,0.56693,2.8533e-05,0.088985,1.0449,7.3596e-07,5.633e-05
0.41079,0.56587,0.56638,0.56693,2.8532e-05,0.087449,1.0464,7.5037e-07,5.6313e-05
0.4116,0.56587,0.56638,0.56692,2.853e-05,0.085925,1.0479,7.6527e-07,5.6295e-05
0.41241,0.56587,0.56638,0.56692,2.8528e-05,0.084413,1.0494,7.8064e-07,5.6275e-05
0.41321,0.56587,0.56638,0.56692,2.8525e-05,0.082913,1.0509,7.9647e-07,5.6253e-05
0.41402,0.56587,0.56638,0.56691,2.8521e-05,0.081426,1.0524,8.1276e-07,5.623e-05
0.41482,0.56587,0.56638,0.56691,2.8517e-05,0.079951,1.0539,8.2948e-07,5.6205e-05
0.41563,0.56587,0.56638,0.56691,2.8513e-05,0.078489,1.0553,8.4662e-07,5.6179e-05
0.41643,0.56587,0.56638,0.56691,2.8508e-05,0.077039,1.0568,8.6418e-07,5.6152e-05
0.41724,0.56587,0.56638,0.5669,2.8502e-05,0.075602,1.0582,8.8213e-07,5.6122e-05
0.41804,0.56587,0.56638,0.5669,2.8496e-05,0.074177,1.0596,9.0048e-07,5.6092e-05
0.41885,0.56586,0.56638,0.5669,2.849e-05,0.072765,1.061,9.1919e-07,5.606e-05
0.41966,0.56586,0.56638,0.56689,2.8482e-05,0.071365,1.0624,9.3827e-07,5.6027e-05
0.42046,0.56586,0.56638,0.56689,2.8475e-05,0.069979,1.0638,9.5769e-07,5.5992e-05
0.42127,0.56586,0.56638,0.56689,2.8466e-05,0.068605,1.0652,9.7744e-07,5.5955e-05
0.42207,0.56586,0.56638,0.56688,2.8458e-05,0.067243,1.0665,9.9752e-07,5.5918e-05
0.42288,0.56586,0.56638,0.56688,2.8448e-05,0.065895,1.0679,1.0179e-06,5.5879e-05
0.42368,0.56586,0.56638,0.56688,2.8439e-05,0.064559,1.0692,1.0386e-06,5.5839e-05
0.42449,0.56586,0.56638,0.56687,2.8428e-05,0.063236,1.0705,1.0595e-06,5.5797e-05
0.42529,0.56586,0.56638,0.56687,2.8417e-05,0.061926,1.0718,1.0808e-06,5.5754e-05
0.4261,0.56586,0.56638,0.56687,2.8406e-05,0.060629,1.0731,1.1022e-06,5.571e-05
0.4269,0.56586,0.56638,0.56686,2.8394e-05,0.059345,1.0744,1.1239e-06,5.5664e-05
0.42771,0.56586,0.56638,0.56686,2.8382e-05,0.058074,1.0756,1.1459e-06,5.5617e-05
0.42852,0.56586,0.56638,0.56686,2.8369e-05,0.056816,1.0769,1.168e-06,5.5569e-05
0.42932,0.56585,0.56638,0.56685,2.8355e-05,0.055571,1.0781,1.1904e-06,5.552e-05
0.43013,0.56585,0.56638,0.56685,2.8341e-05,0.054339,1.0794,1.2129e-06,5.5469e-05
0.43093,0.56585,0.56638,0.56685,2.8327e-05,0.053121,1.0806,1.2356e-06,5.5418e-05
0.43174,0.56585,0.56638,0.56684,2.8312e-05,0.051915,1.0818,1.2585e-06,5.5365e-05
0.43254,0.56585,0.56638,0.56684,2.8296e-05,0.050723,1.083,1.2815e-06,5.5311e-05
0.43335,0.56585,0.56638,0.56684,2.828e-05,0.049543,1.0841,1.3046e-06,5.5255e-05
0.43415,0.56585,0.56638,0.56683,2.8263e-05,0.048377,1.0853,1.3278e-06,5.5199e-05
0.43496,0.56585,0.56638,0.56683,2.8246e-05,0.047225,1.0864,1.3512e-06,5.5141e-05
0.43576,0.56585,0.56638,0.56683,2.8229e-05,0.046085,1.0876,1.3746e-06,5.5083e-05
0.43657,0.56585,0.56638,0.56682,2.8211e-05,0.044959,1.0887,1.3981e-06,5.5023e-05
0.43738,0.56585,0.56638,0.56682,2.8192e-05,0.043847,1.0898,1.4217e-06,5.4962e-05
0.43818,0.56585,0.56638,0.56682,2.8173e-05,0.042747,1.0909,1.4453e-06,5.49e-05
0.43899,0.56585,0.56638,0.56681,2.8153e-05,0.041661,1.092,1.469e-06,5.4838e-05
0.43979,0.56585,0.56638,0.56681,2.8133e-05,0.040589,1.093,1.4926e-06,5.4774e-05
0.4406,0.56585,0.56638,0.56681,2.8113e-05,0.03953,1.0941,1.5163e-06,5.4709e-05
0.4414,0.56585,0.56638,0.5668,2.8091e-05,0.038484,1.0951,1.54e-06,5.4643e-05
0.44221,0.56584,0.56638,0.5668,2.807e-05,0.037452,1.0961,1.5637e-06,5.4576e-05
0.44301,0.56584,0.56638,0.5668,2.8048e-05,0.036434,1.0972,1.5873e-06,5.4508e-05
0.44382,0.56584,0.56638,0.56679,2.8025e-05,0.035429,1.0982,1.6108e-06,5.4439e-05
0.44462,0.56584,0.56638,0.56679,2.8002e-05,0.034438,1.0991,1.6344e-06,5.437e-05
0.44543,0.56584,0.56638,0.56679,2.7978e-05,0.03346,1.1001,1.6578e-06,5.4299e-05
0.44624,0.56584,0.56638,0.56678,2.7954e-05,0.032496,1.1011,1.6812e-06,5.4227e-05
0.44704,0.56584,0.56638,0.56678,2.793e-05,0.031546,1.102,1.7044e-06,5.4155e-05
0.44785,0.56584,0.56638,0.56678,2.7905e-05,0.03061,1.1029,1.7276e-06,5.4082e-05
0.44865,0.56584,0.56638,0.56677,2.7879e-05,0.029687,1.1039,1.7506e-06,5.4008e-05
0.44946,0.56584,0.56638,0.56677,2.7853e-05,0.028778,1.1048,1.7735e-06,5.3933e-05
0.45026,0.56584,0.56638,0.56677,2.7827e-05,0.027882,1.1057,1.7963e-06,5.3857e-05
0.45107,0.56584,0.56638,0.56676,2.78e-05,0.027001,1.1065,1.8189e-06,5.3781e-05
0.45187,0.56584,0.56638,0.56676,2.7772e-05,0.026133,1.1074,1.8413e-06,5.3703e-05
0.45268,0.56584,0.56638,0.56676,2.7744e-05,0.025279,1.1082,1.8636e-06,5.3625e-05
0.45349,0.56584,0.56638,0.56675,2.7716e-05,0.024439,1.1091,1.8856e-06,5.3547e-05
0.45429,0.56584,0.56638,0.56675,2.7687e-05,0.023613,1.1099,1.9075e-06,5.3467e-05
0.4551,0.56584,0.56638,0.56675,2.7658e-05,0.022801,1.1107,1.9291e-06,5.3387e-05
0.4559,0.56584,0.56638,0.56674,2.7628e-05,0.022003,1.1115,1.9505e-06,5.3306e-05
0.45671,0.56584,0.56638,0.56674,2.7598e-05,0.021218,1.1123,1.9717e-06,5.3224e-05
0.45751,0.56584,0.56638,0.56673,2.7567e-05,0.020448,1.113,1.9926e-06,5.3142e-05
0.45832,0.56584,0.56638,0.56673,2.7536e-05,0.019692,1.1138,2.0133e-06,5.3059e-05
0.45912,0.56583,0.56638,0.56673,2.7505e-05,0.018949,1.1145,2.0337e-06,5.2976e-05
0.45993,0.56583,0.56638,0.56672,2.7473e-05,0.018221,1.1152,2.0538e-06,5.2892e-05
0.46073,0.56583,0.56638,0.56672,2.744e-05,0.017506,1.1159,2.0736e-06,5.2807e-05
0.46154,0.56583,0.56638,0.56672,2.7407e-05,0.016806,1.1166,2.0931e-06,5.2722e-05
0.46235,0.56583,0.56638,0.56671,2.7374e-05,0.01612,1.1173,2.1123e-06,5.2636e-05
0.46315,0.56583,0.56638,0.56671,2.734e-05,0.015448,1.118,2.1312e-06,5.255e-05
0.46396,0.56583,0.56638,0.56671,2.7306e-05,0.01479,1.1186,2.1498e-06,5.2463e-05
0.46476,0.56583,0.56638,0.5667,2.7272e-05,0.014146,1.1193,2.1681e-06,5.2375e-05
0.46557,0.56583,0.56638,0.5667,2.7237e-05,0.013517,1.1199,2.1859e-06,5.2287e-05
0.46637,0.56583,0.56638,0.5667,2.7201e-05,0.012901,1.1205,2.2035e-06,5.2199e-05
0.46718,0.56583,0.56638,0.56669,2.7165e-05,0.0123,1.1211,2.2207e-06,5.211e-05
0.46798,0.56583,0.56638,0.56669,2.7129e-05,0.011713,1.1217,2.2375e-06,5.2021e-05
0.46879,0.56583,0.56638,0.56669,2.7092e-05,0.01114,1.1222,2.2539e-06,5.1931e-05
0.46959,0.56583,0.56638,0.56668,2.7055e-05,0.010581,1.1228,2.2699e-06,5.1841e-05
0.4704,0.56583,0.56638,0.56668,2.7018e-05,0.010037,1.1233,2.2856e-06,5.175e-05
0.47121,0.56583,0.56638,0.56667,2.698e-05,0.0095065,1.1238,2.3008e-06,5.1659e-05
0.47201,0.56583,0.56638,0.56667,2.6942e-05,0.0089906,1.1244,2.3157e-06,5.1567e-05
0.47282,0.56583,0.56638,0.56667,2.6903e-05,0.0084889,1.1248,2.3301e-06,5.1476e-05
0.47362,0.56583,0.56638,0.56666,2.6864e-05,0.0080016,1.1253,2.3441e-06,5.1384e-05
0.47443,0.56583,0.56638,0.56666,2.6824e-05,0.0075286,1.1258,2.3577e-06,5.1291e-05
0.47523,0.56583,0.56638,0.56666,2.6785e-05,0.0070698,1.1262,2.3709e-06,5.1198e-05
0.47604,0.56583,0.56638,0.56665,2.6744e-05,0.0066254,1.1267,2.3836e-06,5.1105e-05
0.47684,0.56583,0.56638,0.56665,2.6704e-05,0.0061954,1.1271,2.3958e-06,5.1012e-05
0.47765,0.56583,0.56638,0.56665,2.6663e-05,0.0057797,1.1275,2.4077e-06,5.0918e-05
0.47846,0.56583,0.56638,0.56664,2.6622e-05,0.0053784,1.1279,2.419e-06,5.0824e-05
0.47926,0.56583,0.56638,0.56664,2.658e-05,0.0049914,1.1283,2.4299e-06,5.073e-05
0.48007,0.56583,0.56638,0.56664,2.6538e-05,0.0046188,1.1287,2.4404e-06,5.0635e-05
0.48087,0.56583,0.56638,0.56663,2.6495e-05,0.0042607,1.129,2.4504e-06,5.0541e-05
0.48168,0.56583,0.56638,0.56663,2.6453e-05,0.0039169,1.1293,2.4599e-06,5.0446e-05
0.48248,0.56583,0.56638,0.56662,2.641e-05,0.0035875,1.1297,2.4689e-06,5.035e-05
0.48329,0.56583,0.56638,0.56662,2.6366e-05,0.0032725,1.13,2.4775e-06,5.0255e-05
0.48409,0.56583,0.56638,0.56662,2.6323e-05,0.002972,1.1303,2.4855e-06,5.016e-05
0.4849,0.56583,0.56638,0.56661,2.6278e-05,0.0026859,1.1305,2.4931e-06,5.0064e-05
0.4857,0.56583,0.56638,0.56661,2.6234e-05,0.0024143,1.1308,2.5002e-06,4.9968e-05
0.48651,0.56583,0.56638,0.56661,2.6189e-05,0.0021571,1.1311,2.5068e-06,4.9872e-05
0.48732,0.56583,0.56638,0.5666,2.6144e-05,0.0019144,1.1313,2.513e-06,4.9776e-05
0.48812,0.56583,0.56638,0.5666,2.6099e-05,0.0016861,1.1315,2.5186e-06,4.9679e-05
0.48893,0.56583,0.56638,0.5666,2.6053e-05,0.0014723,1.1317,2.5237e-06,4.9583e-05
0.48973,0.56583,0.56638,0.56659,2.6007e-05,0.0012729,1.1319,2.5284e-06,4.9486e-05
0.49054,0.56583,0.56638,0.56659,2.5961e-05,0.0010881,1.1321,2.5325e-06,4.939e-05
0.49134,0.56583,0.56638,0.56658,2.5915e-05,0.00091769,1.1323,2.5362e-06,4.9293e-05
0.49215,0.56583,0.56638,0.56658,2.5868e-05,0.00076181,1.1324,2.5393e-06,4.9196e-05
0.49295,0.56583,0.56638,0.56658,2.5821e-05,0.00062041,1.1325,2.542e-06,4.9099e-05
0.49376,0.56583,0.56638,0.56657,2.5773e-05,0.00049351,1.1327,2.5441e-06,4.9003e-05
0.49456,0.56583,0.56638,0.56657,2.5726e-05,0.00038111,1.1328,2.5458e-06,4.8906e-05
0.49537,0.56583,0.56638,0.56657,2.5678e-05,0.00028321,1.1329,2.5469e-06,4.8809e-05
0.49618,0.56583,0.56638,0.56656,2.563e-05,0.00019981,1.1329,2.5476e-06,4.8712e-05
0.49698,0.56583,0.56638,0.56656,2.5581e-05,0.00013092,1.133,2.5478e-06,4.8615e-05
0.49779,0.56583,0.56638,0.56656,2.5532e-05,7.6536e-05,1.133,2.5474e-06,4.8518e-05
0.49859,0.56583,0.56638,0.56655,2.5484e-05,3.6662e-05,1.1331,2.5466e-06,4.8421e-05
0.4994,0.56583,0.56638,0.56655,2.5434e-05,1.1298e-05,1.1331,2.5453e-06,4.8324e-05
0.5002,0.56583,0.56638,0.56655,2.5385e-05,4.4581e-07,1.1331,2.5435e-06,4.8227e-05
0.50101,0.56583,0.56638,0.56654,2.5335e-05,4.1044e-06,1.1331,2.5412e-06,4.813e-05
0.50181,0.56583,0.56638,0.56654,2.5286e-05,2.2274e-05,1.1331,2.5384e-06,4.8033e-05
0.50262,0.56583,0.56638,0.56653,2.5235e-05,5.4954e-05,1.133,2.5351e-06,4.7936e-05
0.50343,0.56583,0.56638,0.56653,2.5185e-05,0.00010214,1.133,2.5314e-06,4.7839e-05
0.50423,0.56583,0.56638,0.56653,2.5135e-05,0.00016384,1.1329,2.5272e-06,4.7742e-05
0.50504,0.56583,0.56638,0.56652,2.5084e-05,0.00024005,1.1328,2.5225e-06,4.7645e-05
0.50584,0.56583,0.56638,0.56652,2.5033e-05,0.00033076,1.1327,2.5173e-06,4.7549e-05
0.50665,0.56583,0.56638,0.56652,2.4982e-05,0.00043597,1.1326,2.5117e-06,4.7452e-05
0.50745,0.56583,0.56638,0.56651,2.4931e-05,0.00055569,1.1325,2.5056e-06,4.7356e-05
0.50826,0.56583,0.56638,0.56651,2.4879e-05,0.0006899,1.1323,2.4991e-06,4.726e-05
0.50906,0.56583,0.56638,0.56651,2.4828e-05,0.0008386,1.1322,2.4921e-06,4.7163e-05
0.50987,0.56583,0.56638,0.5665,2.4776e-05,0.0010018,1.132,2.4846e-06,4.7067e-05
0.51067,0.56583,0.56638,0.5665,2.4724e-05,0.0011795,1.1318,2.4768e-06,4.6971e-05
0.51148,0.56583,0.56638,0.56649,2.4672e-05,0.0013716,1.1316,2.4684e-06,4.6875e-05
0.51229,0.56583,0.56638,0.56649,2.462e-05,0.0015783,1.1314,2.4597e-06,4.678e-05
0.51309,0.56583,0.56638,0.56649,2.4567e-05,0.0017994,1.1312,2.4505e-06,4.6684e-05
0.5139,0.56583,0.56638,0.56648,2.4515e-05,0.0020349,1.1309,2.4409e-06,4.6588e-05
0.5147,0.56584,0.56638,0.56648,2.4462e-05,0.002285,1.1307,2.4309e-06,4.6493e-05
0.51551,0.56584,0.56638,0.56648,2.4409e-05,0.0025495,1.1304,2.4205e-06,4.6398e-05
0.51631,0.56584,0.56638,0.56647,2.4356e-05,0.0028284,1.1301,2.4096e-06,4.6303e-05
0.51712,0.56584,0.56638,0.56647,2.4303e-05,0.0031218,1.1298,2.3984e-06,4.6208e-05
0.51792,0.56584,0.56638,0.56647,2.425e-05,0.0034296,1.1295,2.3868e-06,4.6113e-05
0.51873,0.56584,0.56638,0.56646,2.4197e-05,0.0037518,1.1292,2.3748e-06,4.6019e-05
0.51953,0.56584,0.56638,0.56646,2.4144e-05,0.0040884,1.1288,2.3624e-06,4.5925e-05
0.52034,0.56584,0.56638,0.56645,2.409e-05,0.0044395,1.1285,2.3497e-06,4.583e-05
0.52115,0.56584,0.56638,0.56645,2.4037e-05,0.0048049,1.1281,2.3366e-06,4.5737e-05
0.52195,0.56584,0.56638,0.56645,2.3983e-05,0.0051847,1.1277,2.3231e-06,4.5643e-05
0.52276,0.56584,0.56638,0.56644,2.3929e-05,0.0055789,1.1273,2.3093e-06,4.5549e-05
0.52356,0.56584,0.56638,0.56644,2.3876e-05,0.0059875,1.1269,2.2952e-06,4.5456e-05
0.52437,0.56584,0.56638,0.56644,2.3822e-05,0.0064105,1.1265,2.2807e-06,4.5363e-05
0.52517,0.56584,0.56638,0.56643,2.3768e-05,0.0068477,1.126,2.2659e-06,4.527e-05
0.52598,0.56584,0.56638,0.56643,2.3714e-05,0.0072994,1.1256,2.2508e-06,4.5177e-05
0.52678,0.56584,0.56638,0.56643,2.366e-05,0.0077653,1.1251,2.2354e-06,4.5085e-05
0.52759,0.56584,0.56638,0.56642,2.3606e-05,0.0082455,1.1246,2.2197e-06,4.4992e-05
0.52839,0.56584,0.56638,0.56642,2.3552e-05,0.0087401,1.1241,2.2037e-06,4.49e-05
0.5292,0.56584,0.56638,0.56642,2.3498e-05,0.0092489,1.1236,2.1874e-06,4.4808e-05
0.53001,0.56584,0.56638,0.56641,2.3444e-05,0.0097721,1.1231,2.1708e-06,4.4717e-05
0.53081,0.56585,0.56638,0.56641,2.339e-05,0.010309,1.1225,2.154e-06,4.4625e-05
0.53162,0.56585,0.56638,0.5664,2.3336e-05,0.010861,1.1219,2.1369e-06,4.4534e-05
0.53242,0.56585,0.56638,0.5664,2.3281e-05,0.011427,1.1214,2.1196e-06,4.4443e-05
0.53323,0.56585,0.56638,0.5664,2.3227e-05,0.012007,1.1208,2.102e-06,4.4353e-05
0.53403,0.56585,0.56638,0.56639,2.3173e-05,0.012601,1.1202,2.0843e-06,4.4262e-05
0.53484,0.56585,0.56638,0.56639,2.3119e-05,0.01321,1.1196,2.0662e-06,4.4172e-05
0.53564,0.56585,0.56638,0.56639,2.3065e-05,0.013832,1.1189,2.048e-06,4.4082e-05
0.53645,0.56585,0.56638,0.56638,2.3011e-05,0.014469,1.1183,2.0296e-06,4.3993e-05
0.53726,0.56585,0.56638,0.56638,2.2957e-05,0.01512,1.1176,2.011e-06,4.3903e-05
0.53806,0.56585,0.56638,0.56638,2.2903e-05,0.015785,1.117,1.9922e-06,4.3814e-05
0.53887,0.56585,0.56638,0.56637,2.2849e-05,0.016464,1.1163,1.9733e-06,4.3725e-05
0.53967,0.56585,0.56638,0.56637,2.2795e-05,0.017158,1.1156,1.9541e-06,4.3637e-05
0.54048,0.56585,0.56638,0.56637,2.2742e-05,0.017865,1.1149,1.9349e-06,4.3548e-05
0.54128,0.56585,0.56638,0.56636,2.2688e-05,0.018586,1.1141,1.9155e-06,4.346e-05
0.54209,0.56586,0.56638,0.56636,2.2634e-05,0.019322,1.1134,1.8959e-06,4.3372e-05
0.54289,0.56586,0.56638,0.56636,2.258e-05,0.020071,1.1126,1.8762e-06,4.3285e-05
0.5437,0.56586,0.56638,0.56635,2.2527e-05,0.020835,1.1119,1.8564e-06,4.3197e-05
0.5445,0.56586,0.56638,0.56635,2.2473e-05,0.021612,1.1111,1.8365e-06,4.311e-05
0.54531,0.56586,0.56638,0.56634,2.242e-05,0.022403,1.1103,1.8165e-06,4.3024e-05
0.54612,0.56586,0.56638,0.56634,2.2367e-05,0.023209,1.1095,1.7965e-06,4.2937e-05
0.54692,0.56586,0.56638,0.56634,2.2314e-05,0.024028,1.1086,1.7763e-06,4.2851e-05
0.54773,0.56586,0.56638,0.56633,2.2261e-05,0.024861,1.1078,1.7561e-06,4.2765e-05
0.54853,0.56586,0.56638,0.56633,2.2208e-05,0.025708,1.107,1.7358e-06,4.2679e-05
0.54934,0.56586,0.56638,0.56633,2.2155e-05,0.026569,1.1061,1.7155e-06,4.2594e-05
0.55014,0.56586,0.56638,0.56632,2.2102e-05,0.027444,1.1052,1.6951e-06,4.2509e-05
0.55095,0.56586,0.56638,0.56632,2.2049e-05,0.028332,1.1043,1.6747e-06,4.2424e-05
0.55175,0.56587,0.56638,0.56632,2.1997e-05,0.029234,1.1034,1.6543e-06,4.2339e-05
0.55256,0.56587,0.56638,0.56631,2.1945e-05,0.03015,1.1025,1.6339e-06,4.2255e-05
0.55336,0.56587,0.56638,0.56631,2.1892e-05,0.03108,1.1015,1.6135e-06,4.2171e-05
0.55417,0.56587,0.56638,0.56631,2.184e-05,0.032024,1.1006,1.5931e-06,4.2088e-05
0.55498,0.56587,0.56638,0.5663,2.1788e-05,0.032981,1.0996,1.5727e-06,4.2004e-05
0.55578,0.56587,0.56638,0.5663,2.1737e-05,0.033952,1.0986,1.5523e-06,4.1921e-05
0.55659,0.56587,0.56638,0.5663,2.1685e-05,0.034936,1.0977,1.532e-06,4.1838e-05
0.55739,0.56587,0.56638,0.56629,2.1634e-05,0.035934,1.0967,1.5117e-06,4.1756e-05
0.5582,0.56587,0.56638,0.56629,2.1582e-05,0.036946,1.0956,1.4914e-06,4.1673e-05
0.559,0.56587,0.56638,0.56629,2.1531e-05,0.037971,1.0946,1.4713e-06,4.1591e-05
0.55981,0.56588,0.56638,0.56628,2.148e-05,0.03901,1.0936,1.4512e-06,4.151e-05
0.56061,0.56588,0.56638,0.56628,2.143e-05,0.040062,1.0925,1.4311e-06,4.1428e-05
0.56142,0.56588,0.56638,0.56628,2.1379e-05,0.041128,1.0914,1.4112e-06,4.1347e-05
0.56223,0.56588,0.56638,0.56627,2.1329e-05,0.042207,1.0903,1.3914e-06,4.1266e-05
0.56303,0.56588,0.56638,0.56627,2.1279e-05,0.0433,1.0892,1.3716e-06,4.1186e-05
0.56384,0.56588,0.56638,0.56627,2.1229e-05,0.044406,1.0881,1.352e-06,4.1105e-05
0.56464,0.56588,0.56638,0.56626,2.1179e-05,0.045525,1.087,1.3325e-06,4.1025e-05
0.56545,0.56588,0.56638,0.56626,2.1129e-05,0.046658,1.0859,1.3131e-06,4.0946e-05
0.56625,0.56588,0.56638,0.56626,2.108e-05,0.047804,1.0847,1.2939e-06,4.0866e-05
0.56706,0.56588,0.56638,0.56625,2.1031e-05,0.048964,1.0835,1.2748e-06,4.0787e-05
0.56786,0.56589,0.56638,0.56625,2.0982e-05,0.050136,1.0824,1.2559e-06,4.0708e-05
0.56867,0.56589,0.56638,0.56625,2.0933e-05,0.051322,1.0812,1.2371e-06,4.063e-05
0.56947,0.56589,0.56638,0.56624,2.0885e-05,0.052521,1.08,1.2185e-06,4.0551e-05
0.57028,0.56589,0.56638,0.56624,2.0837e-05,0.053734,1.0787,1.2e-06,4.0473e-05
0.57109,0.56589,0.56638,0.56624,2.0789e-05,0.054959,1.0775,1.1818e-06,4.0396e-05
0.57189,0.56589,0.56638,0.56623,2.0741e-05,0.056198,1.0763,1.1637e-06,4.0318e-05
0.5727,0.56589,0.56638,0.56623,2.0694e-05,0.057449,1.075,1.1458e-06,4.0241e-05
0.5735,0.56589,0.56638,0.56623,2.0646e-05,0.058714,1.0737,1.1282e-06,4.0164e-05
0.57431,0.5659,0.56638,0.56622,2.0599e-05,0.059991,1.0725,1.1107e-06,4.0088e-05
0.57511,0.5659,0.56638,0.56622,2.0553e-05,0.061282,1.0712,1.0935e-06,4.0012e-05
0.57592,0.5659,0.56638,0.56622,2.0506e-05,0.062585,1.0698,1.0764e-06,3.9936e-05
0.57672,0.5659,0.56638,0.56621,2.046e-05,0.063902,1.0685,1.0596e-06,3.986e-05
0.57753,0.5659,0.56638,0.56621,2.0414e-05,0.065231,1.0672,1.0431e-06,3.9785e-05
0.57833,0.5659,0.56638,0.56621,2.0368e-05,0.066573,1.0658,1.0267e-06,3.971e-05
0.57914,0.5659,0.56638,0.5662,2.0323e-05,0.067928,1.0645,1.0106e-06,3.9635e-05
0.57995,0.5659,0.56638,0.5662,2.0278e-05,0.069296,1.0631,9.9479e-07,3.956e-05
0.58075,0.56591,0.56638,0.5662,2.0233e-05,0.070676,1.0617,9.7919e-07,3.9486e-05
0.58156,0.56591,0.56638,0.56619,2.0188e-05,0.07207,1.0603,9.6386e-07,3.9412e-05
0.58236,0.56591,0.56638,0.56619,2.0144e-05,0.073475,1.0589,9.4879e-07,3.9339e-05
0.58317,0.56591,0.56638,0.56619,2.01e-05,0.074894,1.0575,9.3399e-07,3.9265e-05
0.58397,0.56591,0.56638,0.56618,2.0056e-05,0.076325,1.056,9.1946e-07,3.9192e-05
0.58478,0.56591,0.56638,0.56618,2.0012e-05,0.077768,1.0546,9.052e-07,3.912e-05
0.58558,0.56591,0.56638,0.56618,1.9969e-05,0.079225,1.0531,8.9123e-07,3.9047e-05
0.58639,0.56592,0.56638,0.56618,1.9926e-05,0.080693,1.0517,8.7754e-07,3.8975e-05
0.58719,0.56592,0.56638,0.56617,1.9884e-05,0.082174,1.0502,8.6413e-07,3.8903e-05
0.588,0.56592,0.56638,0.56617,1.9841e-05,0.083668,1.0487,8.5102e-07,3.8832e-05
0.58881,0.56592,0.56638,0.56617,1.9799e-05,0.085174,1.0472,8.3819e-07,3.8761e-05
0.58961,0.56592,0.56638,0.56616,1.9758e-05,0.086692,1.0456,8.2567e-07,3.869e-05
0.59042,0.56592,0.56638,0.56616,1.9716e-05,0.088222,1.0441,8.1345e-07,3.8619e-05
0.59122,0.56592,0.56639,0.56616,1.9675e-05,0.089765,1.0425,8.0152e-07,3.8549e-05
0.59203,0.56593,0.56639,0.56615,1.9634e-05,0.09132,1.041,7.8991e-07,3.8479e-05
0.59283,0.56593,0.56639,0.56615,1.9594e-05,0.092887,1.0394,7.7859e-07,3.8409e-05
0.59364,0.56593,0.56639,0.56615,1.9554e-05,0.094466,1.0378,7.6759e-07,3.834e-05
0.59444,0.56593,0.56639,0.56614,1.9514e-05,0.096057,1.0362,7.569e-07,3.8271e-05
0.59525,0.56593,0.56639,0.56614,1.9474e-05,0.097661,1.0346,7.4652e-07,3.8202e-05
0.59606,0.56593,0.56639,0.56614,1.9435e-05,0.099276,1.033,7.3646e-07,3.8133e-05
0.59686,0.56593,0.56639,0.56614,1.9396e-05,0.1009,1.0314,7.2671e-07,3.8065e-05
0.59767,0.56594,0.56639,0.56613,1.9357e-05,0.10254,1.0297,7.1728e-07,3.7997e-05
0.59847,0.56594,0.56639,0.56613,1.9319e-05,0.10419,1.0281,7.0816e-07,3.7929e-05
0.59928,0.56594,0.56639,0.56613,1.9281e-05,0.10586,1.0264,6.9936e-07,3.7862e-05
0.60008,0.56594,0.56639,0.56612,1.9243e-05,0.10753,1.0247,6.9088e-07,3.7795e-05
0.60089,0.56594,0.56639,0.56612,1.9206e-05,0.10922,1.023,6.8272e-07,3.7728e-05
0.60169,0.56594,0.56639,0.56612,1.9168e-05,0.11092,1.0213,6.7488e-07,3.7662e-05
0.6025,0.56595,0.56639,0.56612,1.9132e-05,0.11263,1.0196,6.6736e-07,3.7596e-05
0.6033,0.56595,0.56639,0.56611,1.9095e-05,0.11435,1.0179,6.6015e-07,3.753e-05
0.60411,0.56595,0.56639,0.56611,1.9059e-05,0.11608,1.0161,6.5327e-07,3.7465e-05
0.60492,0.56595,0.56639,0.56611,1.9023e-05,0.11783,1.0144,6.467e-07,3.74e-05
0.60572,0.56595,0.56639,0.5661,1.8988e-05,0.11958,1.0126,6.4045e-07,3.7335e-05
0.60653,0.56595,0.56639,0.5661,1.8952e-05,0.12135,1.0109,6.3451e-07,3.727e-05
0.60733,0.56595,0.56639,0.5661,1.8917e-05,0.12313,1.0091,6.2889e-07,3.7206e-05
0.60814,0.56596,0.56639,0.5661,1.8883e-05,0.12492,1.0073,6.2358e-07,3.7142e-05
0.60894,0.56596,0.56639,0.56609,1.8849e-05,0.12672,1.0055,6.1859e-07,3.7079e-05
0.60975,0.56596,0.56639,0.56609,1.8815e-05,0.12853,1.0036,6.139e-07,3.7015e-05
0.61055,0.56596,0.56639,0.56609,1.8781e-05,0.13036,1.0018,6.0952e-07,3.6952e-05
0.61136,0.56596,0.56639,0.56608,1.8748e-05,0.13219,0.99998,6.0545e-07,3.689e-05
0.61216,0.56596,0.56639,0.56608,1.8715e-05,0.13404,0.99812,6.0168e-07,3.6827e-05
0.61297,0.56597,0.56639,0.56608,1.8682e-05,0.1359,0.99626,5.9822e-07,3.6766e-05
0.61378,0.56597,0.56639,0.56608,1.8649e-05,0.13777,0.99439,5.9505e-07,3.6704e-05
0.61458,0.56597,0.56639,0.56607,1.8617e-05,0.13965,0.9925,5.9218e-07,3.6643e-05
0.61539,0.56597,0.56639,0.56607,1.8586e-05,0.14154,0.99061,5.896e-07,3.6581e-05
0.61619,0.56597,0.56639,0.56607,1.8554e-05,0.14344,0.9887,5.8732e-07,3.6521e-05
0.617,0.56598,0.56639,0.56606,1.8523e-05,0.14535,0.98678,5.8532e-07,3.646e-05
0.6178,0.56598,0.56639,0.56606,1.8492e-05,0.14727,0.98485,5.8361e-07,3.64e-05
0.61861,0.56598,0.56639,0.56606,1.8461e-05,0.14921,0.98291,5.8217e-07,3.6341e-05
0.61941,0.56598,0.56639,0.56606,1.8431e-05,0.15115,0.98096,5.8102e-07,3.6281e-05
0.62022,0.56598,0.56639,0.56605,1.8401e-05,0.15311,0.979,5.8013e-07,3.6222e-05
0.62103,0.56598,0.56639,0.56605,1.8371e-05,0.15507,0.97703,5.7952e-07,3.6163e-05
0.62183,0.56599,0.56639,0.56605,1.8342e-05,0.15705,0.97505,5.7917e-07,3.6105e-05
0.62264,0.56599,0.56639,0.56605,1.8313e-05,0.15903,0.97306,5.7908e-07,3.6047e-05
0.62344,0.56599,0.56639,0.56604,1.8284e-05,0.16103,0.97106,5.7925e-07,3.5989e-05
0.62425,0.56599,0.56639,0.56604,1.8256e-05,0.16304,0.96904,5.7968e-07,3.5932e-05
0.62505,0.56599,0.56639,0.56604,1.8228e-05,0.16506,0.96702,5.8035e-07,3.5875e-05
0.62586,0.56599,0.56639,0.56604,1.82e-05,0.16708,0.96499,5.8126e-07,3.5818e-05
0.62666,0.566,0.56639,0.56603,1.8172e-05,0.16912,0.96294,5.8242e-07,3.5761e-05
0.62747,0.566,0.56639,0.56603,1.8145e-05,0.17117,0.96089,5.838e-07,3.5705e-05
0.62827,0.566,0.56639,0.56603,1.8118e-05,0.17323,0.95883,5.8542e-07,3.565e-05
0.62908,0.566,0.56639,0.56603,1.8091e-05,0.1753,0.95675,5.8726e-07,3.5594e-05
0.62989,0.566,0.56639,0.56602,1.8064e-05,0.17738,0.95467,5.8932e-07,3.5539e-05
0.63069,0.56601,0.56639,0.56602,1.8038e-05,0.17947,0.95258,5.916e-07,3.5484e-05
0.6315,0.56601,0.56639,0.56602,1.8012e-05,0.18157,0.95047,5.9408e-07,3.543e-05
0.6323,0.56601,0.56639,0.56602,1.7986e-05,0.18367,0.94836,5.9676e-07,3.5376e-05
0.63311,0.56601,0.56639,0.56601,1.7961e-05,0.18579,0.94624,5.9964e-07,3.5322e-05
0.63391,0.56601,0.56639,0.56601,1.7936e-05,0.18792,0.9441,6.0272e-07,3.5269e-05
0.63472,0.56602,0.56639,0.56601,1.7911e-05,0.19006,0.94196,6.0598e-07,3.5216e-05
0.63552,0.56602,0.56639,0.56601,1.7886e-05,0.19221,0.93981,6.0942e-07,3.5163e-05
0.63633,0.56602,0.56639,0.566,1.7862e-05,0.19436,0.93765,6.1303e-07,3.5111e-05
0.63713,0.56602,0.56639,0.566,1.7838e-05,0.19653,0.93547,6.1681e-07,3.5059e-05
0.63794,0.56602,0.56639,0.566,1.7814e-05,0.1987,0.93329,6.2076e-07,3.5007e-05
0.63875,0.56603,0.56639,0.566,1.779e-05,0.20089,0.9311,6.2486e-07,3.4956e-05
0.63955,0.56603,0.56639,0.56599,1.7767e-05,0.20308,0.9289,6.2911e-07,3.4905e-05
0.64036,0.56603,0.56639,0.56599,1.7744e-05,0.20529,0.9267,6.3351e-07,3.4854e-05
0.64116,0.56603,0.56639,0.56599,1.7721e-05,0.2075,0.92448,6.3805e-07,3.4804e-05
0.64197,0.56603,0.56639,0.56599,1.7698e-05,0.20973,0.92225,6.4272e-07,3.4754e-05
0.64277,0.56604,0.56639,0.56599,1.7676e-05,0.21196,0.92001,6.4752e-07,3.4704e-05
0.64358,0.56604,0.5664,0.56598,1.7654e-05,0.2142,0.91777,6.5243e-07,3.4655e-05
0.64438,0.56604,0.5664,0.56598,1.7632e-05,0.21645,0.91551,6.5746e-07,3.4606e-05
0.64519,0.56604,0.5664,0.56598,1.761e-05,0.21871,0.91325,6.626e-07,3.4557e-05
0.64599,0.56604,0.5664,0.56598,1.7588e-05,0.22097,0.91098,6.6784e-07,3.4509e-05
0.6468,0.56605,0.5664,0.56597,1.7567e-05,0.22325,0.9087,6.7317e-07,3.4461e-05
0.64761,0.56605,0.5664,0.56597,1.7546e-05,0.22554,0.90641,6.786e-07,3.4413e-05
0.64841,0.56605,0.5664,0.56597,1.7525e-05,0.22783,0.90411,6.841e-07,3.4366e-05
0.64922,0.56605,0.5664,0.56597,1.7504e-05,0.23013,0.9018,6.8969e-07,3.4319e-05
0.65002,0.56605,0.5664,0.56597,1.7484e-05,0.23244,0.89949,6.9534e-07,3.4273e-05
0.65083,0.56606,0.5664,0.56596,1.7464e-05,0.23476,0.89716,7.0106e-07,3.4226e-05
0.65163,0.56606,0.5664,0.56596,1.7444e-05,0.23709,0.89483,7.0683e-07,3.418e-05
0.65244,0.56606,0.5664,0.56596,1.7424e-05,0.23943,0.89249,7.1266e-07,3.4135e-05
0.65324,0.56606,0.5664,0.56596,1.7404e-05,0.24177,0.89014,7.1853e-07,3.409e-05
0.65405,0.56606,0.5664,0.56596,1.7385e-05,0.24413,0.88778,7.2444e-07,3.4045e-05
0.65486,0.56607,0.5664,0.56595,1.7365e-05,0.24649,0.88542,7.3039e-07,3.4e-05
0.65566,0.56607,0.5664,0.56595,1.7346e-05,0.24886,0.88304,7.3636e-07,3.3956e-05
0.65647,0.56607,0.5664,0.56595,1.7327e-05,0.25124,0.88066,7.4235e-07,3.3912e-05
0.65727,0.56607,0.5664,0.56595,1.7308e-05,0.25362,0.87827,7.4836e-07,3.3868e-05
0.65808,0.56607,0.5664,0.56594,1.729e-05,0.25602,0.87587,7.5438e-07,3.3825e-05
0.65888,0.56608,0.5664,0.56594,1.7271e-05,0.25842,0.87347,7.604e-07,3.3782e-05
0.65969,0.56608,0.5664,0.56594,1.7253e-05,0.26083,0.87105,7.6641e-07,3.3739e-05
0.66049,0.56608,0.5664,0.56594,1.7235e-05,0.26325,0.86863,7.7242e-07,3.3697e-05
0.6613,0.56608,0.5664,0.56594,1.7217e-05,0.26567,0.8662,7.7842e-07,3.3655e-05
0.6621,0.56608,0.5664,0.56594,1.7199e-05,0.26811,0.86376,7.844e-07,3.3613e-05
0.66291,0.56609,0.5664,0.56593,1.7181e-05,0.27055,0.86132,7.9035e-07,3.3572e-05
0.66372,0.56609,0.5664,0.56593,1.7164e-05,0.273,0.85887,7.9627e-07,3.3531e-05
0.66452,0.56609,0.5664,0.56593,1.7146e-05,0.27545,0.85641,8.0216e-07,3.349e-05
0.66533,0.56609,0.5664,0.56593,1.7129e-05,0.27792,0.85394,8.08e-07,3.345e-05
0.66613,0.5661,0.5664,0.56593,1.7112e-05,0.28039,0.85146,8.138e-07,3.3409e-05
0.66694,0.5661,0.5664,0.56592,1.7095e-05,0.28287,0.84898,8.1954e-07,3.337e-05
0.66774,0.5661,0.5664,0.56592,1.7078e-05,0.28535,0.84649,8.2523e-07,3.333e-05
0.66855,0.5661,0.5664,0.56592,1.7061e-05,0.28784,0.844,8.3086e-07,3.3291e-05
0.66935,0.5661,0.5664,0.56592,1.7044e-05,0.29034,0.84149,8.3642e-07,3.3252e-05
0.67016,0.56611,0.5664,0.56592,1.7027e-05,0.29285,0.83898,8.4192e-07,3.3213e-05
0.67096,0.56611,0.5664,0.56592,1.7011e-05,0.29536,0.83647,8.4733e-07,3.3175e-05
0.67177,0.56611,0.5664,0.56591,1.6995e-05,0.29789,0.83394,8.5267e-07,3.3136e-05
0.67258,0.56611,0.5664,0.56591,1.6978e-05,0.30041,0.83141,8.5792e-07,3.3099e-05
0.67338,0.56611,0.5664,0.56591,1.6962e-05,0.30295,0.82887,8.6309e-07,3.3061e-05
0.67419,0.56612,0.5664,0.56591,1.6946e-05,0.30549,0.82633,8.6816e-07,3.3024e-05
0.67499,0.56612,0.5664,0.56591,1.693e-05,0.30804,0.82378,8.7313e-07,3.2987e-05
0.6758,0.56612,0.5664,0.56591,1.6914e-05,0.31059,0.82122,8.7801e-07,3.295e-05
0.6766,0.56612,0.5664,0.5659,1.6898e-05,0.31315,0.81865,8.8278e-07,3.2913e-05
0.67741,0.56613,0.5664,0.5659,1.6882e-05,0.31572,0.81608,8.8744e-07,3.2877e-05
0.67821,0.56613,0.5664,0.5659,1.6866e-05,0.3183,0.8135,8.9199e-07,3.2841e-05
0.67902,0.56613,0.5664,0.5659,1.6851e-05,0.32088,0.81092,8.9643e-07,3.2805e-05
0.67983,0.56613,0.5664,0.5659,1.6835e-05,0.32346,0.80833,9.0075e-07,3.277e-05
0.68063,0.56613,0.5664,0.5659,1.682e-05,0.32606,0.80574,9.0495e-07,3.2734e-05
0.68144,0.56614,0.5664,0.56589,1.6804e-05,0.32866,0.80313,9.0902e-07,3.2699e-05
0.68224,0.56614,0.5664,0.56589,1.6789e-05,0.33126,0.80052,9.1297e-07,3.2664e-05
0.68305,0.56614,0.5664,0.56589,1.6773e-05,0.33387,0.79791,9.1679e-07,3.2629e-05
0.68385,0.56614,0.5664,0.56589,1.6758e-05,0.33649,0.79529,9.2048e-07,3.2595e-05
0.68466,0.56615,0.5664,0.56589,1.6742e-05,0.33911,0.79266,9.2404e-07,3.2561e-05
0.68546,0.56615,0.5664,0.56589,1.6727e-05,0.34174,0.79003,9.2746e-07,3.2527e-05
0.68627,0.56615,0.5664,0.56589,1.6712e-05,0.34438,0.78739,9.3074e-07,3.2493e-05
0.68707,0.56615,0.5664,0.56588,1.6697e-05,0.34702,0.78475,9.3389e-07,3.2459e-05
0.68788,0.56615,0.56641,0.56588,1.6681e-05,0.34966,0.7821,9.3689e-07,3.2426e-05
0.68869,0.56616,0.56641,0.56588,1.6666e-05,0.35231,0.77945,9.3975e-07,3.2392e-05
0.68949,0.56616,0.56641,0.56588,1.6651e-05,0.35497,0.77679,9.4247e-07,3.2359e-05
0.6903,0.56616,0.56641,0.56588,1.6636e-05,0.35763,0.77412,9.4504e-07,3.2326e-05
0.6911,0.56616,0.56641,0.56588,1.662e-05,0.3603,0.77145,9.4747e-07,3.2293e-05
0.69191,0.56617,0.56641,0.56588,1.6605e-05,0.36297,0.76878,9.4975e-07,3.2261e-05
0.69271,0.56617,0.56641,0.56587,1.659e-05,0.36565,0.7661,9.5189e-07,3.2228e-05
0.69352,0.56617,0.56641,0.56587,1.6575e-05,0.36834,0.76341,9.5388e-07,3.2196e-05
0.69432,0.56617,0.56641,0.56587,1.656e-05,0.37103,0.76072,9.5572e-07,3.2164e-05
0.69513,0.56617,0.56641,0.56587,1.6544e-05,0.37372,0.75802,9.5741e-07,3.2132e-05
0.69593,0.56618,0.56641,0.56587,1.6529e-05,0.37642,0.75532,9.5896e-07,3.21e-05
0.69674,0.56618,0.56641,0.56587,1.6514e-05,0.37912,0.75262,9.6036e-07,3.2068e-05
0.69755,0.56618,0.56641,0.56587,1.6499e-05,0.38183,0.7499,9.6161e-07,3.2036e-05
0.69835,0.56618,0.56641,0.56587,1.6483e-05,0.38454,0.74719,9.6272e-07,3.2004e-05
0.69916,0.56619,0.56641,0.56586,1.6468e-05,0.38726,0.74447,9.6368e-07,3.1973e-05
0.69996,0.56619,0.56641,0.56586,1.6453e-05,0.38998,0.74175,9.6449e-07,3.1941e-05
0.70077,0.56619,0.56641,0.56586,1.6437e-05,0.39271,0.73902,9.6517e-07,3.191e-05
0.70157,0.56619,0.56641,0.56586,1.6422e-05,0.39544,0.73628,9.657e-07,3.1878e-05
0.70238,0.56619,0.56641,0.56586,1.6406e-05,0.39818,0.73355,9.661e-07,3.1847e-05
0.70318,0.5662,0.56641,0.56586,1.6391e-05,0.40092,0.7308,9.6635e-07,3.1816e-05
0.70399,0.5662,0.56641,0.56586,1.6375e-05,0.40366,0.72806,9.6647e-07,3.1784e-05
0.7048,0.5662,0.56641,0.56586,1.636e-05,0.40641,0.72531,9.6646e-07,3.1753e-05
0.7056,0.5662,0.56641,0.56586,1.6344e-05,0.40916,0.72255,9.6631e-07,3.1722e-05
0.70641,0.56621,0.56641,0.56586,1.6328e-05,0.41192,0.71979,9.6603e-07,3.1691e-05
0.70721,0.56621,0.56641,0.56585,1.6313e-05,0.41468,0.71703,9.6563e-07,3.166e-05
0.70802,0.56621,0.56641,0.56585,1.6297e-05,0.41744,0.71427,9.651e-07,3.1628e-05
0.70882,0.56621,0.56641,0.56585,1.6281e-05,0.42021,0.7115,9.6445e-07,3.1597e-05
0.70963,0.56621,0.56641,0.56585,1.6265e-05,0.42298,0.70872,9.6369e-07,3.1566e-05
0.71043,0.56622,0.56641,0.56585,1.6249e-05,0.42576,0.70594,9.6281e-07,3.1535e-05
0.71124,0.56622,0.56641,0.56585,1.6233e-05,0.42854,0.70316,9.6182e-07,3.1503e-05
0.71204,0.56622,0.56641,0.56585,1.6216e-05,0.43132,0.70038,9.6072e-07,3.1472e-05
0.71285,0.56622,0.56641,0.56585,1.62e-05,0.4341,0.69759,9.5952e-07,3.1441e-05
0.71366,0.56623,0.56641,0.56585,1.6184e-05,0.43689,0.6948,9.5822e-07,3.1409e-05
0.71446,0.56623,0.56641,0.56585,1.6167e-05,0.43969,0.69201,9.5682e-07,3.1378e-05
0.71527,0.56623,0.56641,0.56585,1.6151e-05,0.44248,0.68921,9.5533e-07,3.1346e-05
0.71607,0.56623,0.56641,0.56584,1.6134e-05,0.44528,0.68641,9.5376e-07,3.1314e-05
0.71688,0.56623,0.56641,0.56584,1.6117e-05,0.44808,0.6836,9.5211e-07,3.1282e-05
0.71768,0.56624,0.56641,0.56584,1.61e-05,0.45089,0.6808,9.5037e-07,3.1251e-05
0.71849,0.56624,0.56641,0.56584,1.6084e-05,0.4537,0.67799,9.4857e-07,3.1218e-05
0.71929,0.56624,0.56641,0.56584,1.6066e-05,0.45651,0.67517,9.467e-07,3.1186e-05
0.7201,0.56624,0.56641,0.56584,1.6049e-05,0.45932,0.67236,9.4477e-07,3.1154e-05
0.7209,0.56625,0.56641,0.56584,1.6032e-05,0.46214,0.66954,9.4279e-07,3.1121e-05
0.72171,0.56625,0.56641,0.56584,1.6015e-05,0.46496,0.66672,9.4075e-07,3.1089e-05
0.72252,0.56625,0.56641,0.56584,1.5997e-05,0.46778,0.6639,9.3867e-07,3.1056e-05
0.72332,0.56625,0.56641,0.56584,1.598e-05,0.47061,0.66107,9.3656e-07,3.1023e-05
0.72413,0.56625,0.56641,0.56584,1.5962e-05,0.47343,0.65824,9.3441e-07,3.099e-05
0.72493,0.56626,0.56641,0.56584,1.5944e-05,0.47626,0.65541,9.3223e-07,3.0956e-05
0.72574,0.56626,0.56641,0.56584,1.5926e-05,0.47909,0.65258,9.3004e-07,3.0922e-05
0.72654,0.56626,0.56641,0.56584,1.5908e-05,0.48193,0.64974,9.2783e-07,3.0889e-05
0.72735,0.56626,0.56641,0.56584,1.589e-05,0.48477,0.64691,9.2562e-07,3.0854e-05
0.72815,0.56627,0.56641,0.56584,1.5872e-05,0.4876,0.64407,9.2341e-07,3.082e-05
0.72896,0.56627,0.56641,0.56583,1.5853e-05,0.49044,0.64123,9.2121e-07,3.0785e-05
0.72976,0.56627,0.56641,0.56583,1.5835e-05,0.49329,0.63838,9.1902e-07,3.075e-05
0.73057,0.56627,0.56641,0.56583,1.5816e-05,0.49613,0.63554,9.1685e-07,3.0715e-05
0.73138,0.56627,0.56641,0.56583,1.5797e-05,0.49898,0.63269,9.1472e-07,3.068e-05
0.73218,0.56628,0.56641,0.56583,1.5778e-05,0.50182,0.62984,9.1262e-07,3.0644e-05
0.73299,0.56628,0.56641,0.56583,1.5759e-05,0.50467,0.62699,9.1056e-07,3.0608e-05
0.73379,0.56628,0.56641,0.56583,1.574e-05,0.50752,0.62414,9.0856e-07,3.0572e-05
0.7346,0.56628,0.56641,0.56583,1.5721e-05,0.51038,0.62129,9.0662e-07,3.0535e-05
0.7354,0.56628,0.56641,0.56583,1.5701e-05,0.51323,0.61843,9.0474e-07,3.0498e-05
0.73621,0.56629,0.56641,0.56583,1.5682e-05,0.51609,0.61558,9.0294e-07,3.046e-05
0.73701,0.56629,0.56641,0.56583,1.5662e-05,0.51894,0.61272,9.0123e-07,3.0422e-05
0.73782,0.56629,0.56641,0.56583,1.5642e-05,0.5218,0.60986,8.9961e-07,3.0384e-05
0.73863,0.56629,0.56641,0.56583,1.5622e-05,0.52466,0.607,8.9809e-07,3.0346e-05
0.73943,0.5663,0.56641,0.56583,1.5602e-05,0.52752,0.60414,8.9668e-07,3.0307e-05
0.74024,0.5663,0.56641,0.56583,1.5581e-05,0.53038,0.60128,8.9538e-07,3.0267e-05
0.74104,0.5663,0.56641,0.56583,1.5561e-05,0.53324,0.59842,8.9422e-07,3.0227e-05
0.74185,0.5663,0.56641,0.56583,1.554e-05,0.5361,0.59555,8.9318e-07,3.0187e-05
0.74265,0.5663,0.56641,0.56583,1.5519e-05,0.53897,0.59269,8.923e-07,3.0146e-05
0.74346,0.56631,0.56642,0.56583,1.5498e-05,0.54183,0.58983,8.9156e-07,3.0105e-05
0.74426,0.56631,0.56642,0.56583,1.5477e-05,0.5447,0.58696,8.9098e-07,3.0064e-05
0.74507,0.56631,0.56642,0.56583,1.5456e-05,0.54756,0.5841,8.9058e-07,3.0022e-05
0.74587,0.56631,0.56642,0.56583,1.5435e-05,0.55043,0.58123,8.9036e-07,2.9979e-05
0.74668,0.56631,0.56642,0.56583,1.5413e-05,0.55329,0.57836,8.9032e-07,2.9936e-05
0.74749,0.56632,0.56642,0.56583,1.5391e-05,0.55616,0.5755,8.9048e-07,2.9892e-05
0.74829,0.56632,0.56642,0.56583,1.537e-05,0.55903,0.57263,8.9085e-07,2.9848e-05
0.7491,0.56632,0.56642,0.56583,1.5348e-05,0.56189,0.56976,8.9144e-07,2.9804e-05
0.7499,0.56632,0.56642,0.56583,1.5325e-05,0.56476,0.56689,8.9225e-07,2.9759e-05
0.75071,0.56633,0.56642,0.56583,1.5303e-05,0.56763,0.56403,8.9329e-07,2.9713e-05
0.75151,0.56633,0.56642,0.56583,1.5281e-05,0.5705,0.56116,8.9459e-07,2.9667e-05
0.75232,0.56633,0.56642,0.56583,1.5258e-05,0.57336,0.55829,8.9613e-07,2.962e-05
0.75312,0.56633,0.56642,0.56583,1.5235e-05,0.57623,0.55543,8.9794e-07,2.9573e-05
0.75393,0.56633,0.56642,0.56583,1.5212e-05,0.5791,0.55256,9.0001e-07,2.9525e-05
0.75473,0.56634,0.56642,0.56583,1.5189e-05,0.58196,0.54969,9.0238e-07,2.9476e-05
0.75554,0.56634,0.56642,0.56583,1.5166e-05,0.58483,0.54683,9.0503e-07,2.9427e-05
0.75635,0.56634,0.56642,0.56583,1.5142e-05,0.5877,0.54396,9.0798e-07,2.9377e-05
0.75715,0.56634,0.56642,0.56583,1.5119e-05,0.59056,0.5411,9.1125e-07,2.9327e-05
0.75796,0.56634,0.56642,0.56583,1.5095e-05,0.59342,0.53823,9.1483e-07,2.9276e-05
0.75876,0.56635,0.56642,0.56583,1.5071e-05,0.59629,0.53537,9.1874e-07,2.9224e-05
0.75957,0.56635,0.56642,0.56583,1.5047e-05,0.59915,0.53251,9.2299e-07,2.9171e-05
0.76037,0.56635,0.56642,0.56583,1.5023e-05,0.60201,0.52965,9.276e-07,2.9118e-05
0.76118,0.56635,0.56642,0.56583,1.4999e-05,0.60487,0.52679,9.3255e-07,2.9065e-05
0.76198,0.56635,0.56642,0.56583,1.4974e-05,0.60773,0.52393,9.3788e-07,2.901e-05
0.76279,0.56636,0.56642,0.56583,1.4949e-05,0.61059,0.52107,9.4358e-07,2.8955e-05
0.7636,0.56636,0.56642,0.56583,1.4925e-05,0.61345,0.51821,9.4967e-07,2.89e-05
0.7644,0.56636,0.56642,0.56583,1.49e-05,0.61631,0.51535,9.5615e-07,2.8843e-05
0.76521,0.56636,0.56642,0.56583,1.4874e-05,0.61916,0.5125,9.6304e-07,2.8786e-05
0.76601,0.56636,0.56642,0.56583,1.4849e-05,0.62202,0.50964,9.7034e-07,2.8728e-05
0.76682,0.56637,0.56642,0.56583,1.4824e-05,0.62487,0.50679,9.7807e-07,2.8669e-05
0.76762,0.56637,0.56642,0.56583,1.4798e-05,0.62772,0.50394,9.8622e-07,2.861e-05
0.76843,0.56637,0.56642,0.56583,1.4772e-05,0.63057,0.50109,9.9482e-07,2.855e-05
0.76923,0.56637,0.56642,0.56583,1.4746e-05,0.63342,0.49825,1.0039e-06,2.8489e-05
0.77004,0.56637,0.56642,0.56583,1.472e-05,0.63627,0.4954,1.0134e-06,2.8427e-05
0.77084,0.56638,0.56642,0.56583,1.4694e-05,0.63911,0.49256,1.0234e-06,2.8365e-05
0.77165,0.56638,0.56642,0.56583,1.4668e-05,0.64195,0.48972,1.0338e-06,2.8302e-05
0.77246,0.56638,0.56642,0.56584,1.4641e-05,0.64479,0.48688,1.0448e-06,2.8238e-05
0.77326,0.56638,0.56642,0.56584,1.4614e-05,0.64763,0.48404,1.0562e-06,2.8173e-05
0.77407,0.56638,0.56642,0.56584,1.4588e-05,0.65047,0.4812,1.0681e-06,2.8107e-05
0.77487,0.56639,0.56642,0.56584,1.4561e-05,0.6533,0.47837,1.0806e-06,2.8041e-05
0.77568,0.56639,0.56642,0.56584,1.4533e-05,0.65614,0.47554,1.0935e-06,2.7973e-05
0.77648,0.56639,0.56642,0.56584,1.4506e-05,0.65897,0.47271,1.107e-06,2.7905e-05
0.77729,0.56639,0.56642,0.56584,1.4479e-05,0.66179,0.46988,1.1211e-06,2.7836e-05
0.77809,0.56639,0.56642,0.56584,1.4451e-05,0.66462,0.46706,1.1357e-06,2.7767e-05
0.7789,0.5664,0.56642,0.56584,1.4423e-05,0.66744,0.46424,1.1508e-06,2.7696e-05
0.7797,0.5664,0.56642,0.56584,1.4396e-05,0.67026,0.46142,1.1665e-06,2.7625e-05
0.78051,0.5664,0.56642,0.56584,1.4368e-05,0.67308,0.4586,1.1828e-06,2.7552e-05
0.78132,0.5664,0.56642,0.56584,1.4339e-05,0.6759,0.45579,1.1996e-06,2.7479e-05
0.78212,0.5664,0.56642,0.56584,1.4311e-05,0.67871,0.45298,1.217e-06,2.7405e-05
0.78293,0.5664,0.56642,0.56584,1.4283e-05,0.68152,0.45017,1.235e-06,2.733e-05
0.78373,0.56641,0.56642,0.56584,1.4254e-05,0.68432,0.44737,1.2537e-06,2.7254e-05
0.78454,0.56641,0.56642,0.56584,1.4225e-05,0.68713,0.44456,1.2729e-06,2.7178e-05
0.78534,0.56641,0.56642,0.56585,1.4196e-05,0.68993,0.44177,1.2927e-06,2.71e-05
0.78615,0.56641,0.56642,0.56585,1.4168e-05,0.69272,0.43897,1.3132e-06,2.7022e-05
0.78695,0.56641,0.56642,0.56585,1.4138e-05,0.69552,0.43618,1.3342e-06,2.6943e-05
0.78776,0.56642,0.56642,0.56585,1.4109e-05,0.69831,0.43339,1.3559e-06,2.6862e-05
0.78856,0.56642,0.56642,0.56585,1.408e-05,0.70109,0.4306,1.3783e-06,2.6781e-05
0.78937,0.56642,0.56642,0.56585,1.405e-05,0.70388,0.42782,1.4013e-06,2.6699e-05
0.79018,0.56642,0.56642,0.56585,1.4021e-05,0.70666,0.42504,1.4249e-06,2.6616e-05
0.79098,0.56642,0.56642,0.56585,1.3991e-05,0.70943,0.42227,1.4492e-06,2.6532e-05
0.79179,0.56642,0.56642,0.56585,1.3961e-05,0.71221,0.4195,1.4742e-06,2.6448e-05
0.79259,0.56643,0.56642,0.56585,1.3931e-05,0.71497,0.41673,1.4998e-06,2.6362e-05
0.7934,0.56643,0.56642,0.56585,1.3901e-05,0.71774,0.41397,1.5261e-06,2.6275e-05
0.7942,0.56643,0.56642,0.56586,1.387e-05,0.7205,0.41121,1.5531e-06,2.6188e-05
0.79501,0.56643,0.56642,0.56586,1.384e-05,0.72326,0.40845,1.5808e-06,2.6099e-05
0.79581,0.56643,0.56642,0.56586,1.381e-05,0.72601,0.4057,1.6092e-06,2.601e-05
0.79662,0.56644,0.56642,0.56586,1.3779e-05,0.72876,0.40296,1.6382e-06,2.592e-05
0.79743,0.56644,0.56642,0.56586,1.3748e-05,0.73151,0.40021,1.668e-06,2.5828e-05
0.79823,0.56644,0.56642,0.56586,1.3717e-05,0.73425,0.39747,1.6984e-06,2.5736e-05
0.79904,0.56644,0.56642,0.56586,1.3686e-05,0.73698,0.39474,1.7296e-06,2.5643e-05
0.79984,0.56644,0.56642,0.56586,1.3655e-05,0.73972,0.39201,1.7614e-06,2.5549e-05
0.80065,0.56644,0.56642,0.56586,1.3624e-05,0.74244,0.38928,1.794e-06,2.5454e-05
0.80145,0.56645,0.56642,0.56587,1.3593e-05,0.74517,0.38656,1.8273e-06,2.5358e-05
0.80226,0.56645,0.56642,0.56587,1.3561e-05,0.74789,0.38385,1.8613e-06,2.5261e-05
0.80306,0.56645,0.56642,0.56587,1.353e-05,0.7506,0.38113,1.8961e-06,2.5163e-05
0.80387,0.56645,0.56642,0.56587,1.3498e-05,0.75331,0.37843,1.9315e-06,2.5065e-05
0.80467,0.56645,0.56642,0.56587,1.3466e-05,0.75601,0.37573,1.9677e-06,2.4965e-05
0.80548,0.56645,0.56642,0.56587,1.3435e-05,0.75871,0.37303,2.0047e-06,2.4864e-05
0.80629,0.56646,0.56642,0.56587,1.3403e-05,0.76141,0.37034,2.0423e-06,2.4763e-05
0.80709,0.56646,0.56641,0.56587,1.3371e-05,0.7641,0.36765,2.0807e-06,2.4661e-05
0.8079,0.56646,0.56641,0.56587,1.3338e-05,0.76678,0.36497,2.1198e-06,2.4557e-05
0.8087,0.56646,0.56641,0.56588,1.3306e-05,0.76946,0.36229,2.1597e-06,2.4453e-05
0.80951,0.56646,0.56641,0.56588,1.3274e-05,0.77214,0.35962,2.2003e-06,2.4348e-05
0.81031,0.56646,0.56641,0.56588,1.3242e-05,0.77481,0.35695,2.2417e-06,2.4241e-05
0.81112,0.56647,0.56641,0.56588,1.3209e-05,0.77747,0.35429,2.2838e-06,2.4134e-05
0.81192,0.56647,0.56641,0.56588,1.3177e-05,0.78013,0.35163,2.3266e-06,2.4026e-05
0.81273,0.56647,0.56641,0.56588,1.3144e-05,0.78278,0.34898,2.3702e-06,2.3918e-05
0.81353,0.56647,0.56641,0.56588,1.3111e-05,0.78543,0.34634,2.4145e-06,2.3808e-05
0.81434,0.56647,0.56641,0.56589,1.3078e-05,0.78807,0.3437,2.4595e-06,2.3697e-05
0.81515,0.56647,0.56641,0.56589,1.3045e-05,0.79071,0.34107,2.5053e-06,2.3586e-05
0.81595,0.56647,0.56641,0.56589,1.3012e-05,0.79334,0.33844,2.5519e-06,2.3473e-05
0.81676,0.56648,0.56641,0.56589,1.2979e-05,0.79596,0.33582,2.5991e-06,2.336e-05
0.81756,0.56648,0.56641,0.56589,1.2946e-05,0.79858,0.3332,2.6471e-06,2.3245e-05
0.81837,0.56648,0.56641,0.56589,1.2913e-05,0.80119,0.33059,2.6959e-06,2.313e-05
0.81917,0.56648,0.56641,0.56589,1.288e-05,0.8038,0.32799,2.7454e-06,2.3014e-05
0.81998,0.56648,0.56641,0.5659,1.2846e-05,0.8064,0.32539,2.7956e-06,2.2897e-05
0.82078,0.56648,0.56641,0.5659,1.2813e-05,0.809,0.3228,2.8465e-06,2.278e-05
0.82159,0.56649,0.56641,0.5659,1.278e-05,0.81158,0.32021,2.8982e-06,2.2661e-05
0.8224,0.56649,0.56641,0.5659,1.2746e-05,0.81417,0.31764,2.9506e-06,2.2542e-05
0.8232,0.56649,0.56641,0.5659,1.2712e-05,0.81674,0.31506,3.0037e-06,2.2421e-05
0.82401,0.56649,0.56641,0.5659,1.2679e-05,0.81931,0.3125,3.0575e-06,2.23e-05
0.82481,0.56649,0.56641,0.56591,1.2645e-05,0.82187,0.30994,3.1121e-06,2.2178e-05
0.82562,0.56649,0.56641,0.56591,1.2611e-05,0.82443,0.30738,3.1674e-06,2.2055e-05
0.82642,0.56649,0.56641,0.56591,1.2578e-05,0.82698,0.30484,3.2233e-06,2.1932e-05
0.82723,0.5665,0.56641,0.56591,1.2544e-05,0.82952,0.3023,3.28e-06,2.1807e-05
0.82803,0.5665,0.56641,0.56591,1.251e-05,0.83206,0.29977,3.3374e-06,2.1682e-05
0.82884,0.5665,0.56641,0.56591,1.2476e-05,0.83459,0.29724,3.3954e-06,2.1556e-05
0.82964,0.5665,0.56641,0.56592,1.2442e-05,0.83711,0.29472,3.4542e-06,2.1429e-05
0.83045,0.5665,0.56641,0.56592,1.2408e-05,0.83963,0.29221,3.5136e-06,2.1302e-05
0.83126,0.5665,0.56641,0.56592,1.2374e-05,0.84214,0.2897,3.5737e-06,2.1173e-05
0.83206,0.5665,0.56641,0.56592,1.2339e-05,0.84464,0.2872,3.6345e-06,2.1044e-05
0.83287,0.5665,0.56641,0.56592,1.2305e-05,0.84713,0.28471,3.696e-06,2.0914e-05
0.83367,0.56651,0.56641,0.56592,1.2271e-05,0.84962,0.28223,3.7581e-06,2.0784e-05
0.83448,0.56651,0.56641,0.56593,1.2237e-05,0.8521,0.27975,3.8209e-06,2.0653e-05
0.83528,0.56651,0.56641,0.56593,1.2202e-05,0.85457,0.27728,3.8843e-06,2.0521e-05
0.83609,0.56651,0.56641,0.56593,1.2168e-05,0.85704,0.27482,3.9483e-06,2.0388e-05
0.83689,0.56651,0.56641,0.56593,1.2134e-05,0.8595,0.27237,4.013e-06,2.0254e-05
0.8377,0.56651,0.56641,0.56593,1.2099e-05,0.86195,0.26992,4.0783e-06,2.012e-05
0.8385,0.56651,0.56641,0.56594,1.2065e-05,0.86439,0.26748,4.1442e-06,1.9986e-05
0.83931,0.56652,0.56641,0.56594,1.203e-05,0.86682,0.26505,4.2108e-06,1.985e-05
0.84012,0.56652,0.56641,0.56594,1.1996e-05,0.86925,0.26263,4.2779e-06,1.9714e-05
0.84092,0.56652,0.56641,0.56594,1.1962e-05,0.87167,0.26021,4.3456e-06,1.9577e-05
0.84173,0.56652,0.56641,0.56594,1.1927e-05,0.87408,0.2578,4.4139e-06,1.944e-05
0.84253,0.56652,0.56641,0.56595,1.1893e-05,0.87649,0.2554,4.4828e-06,1.9302e-05
0.84334,0.56652,0.56641,0.56595,1.1858e-05,0.87888,0.25301,4.5523e-06,1.9164e-05
0.84414,0.56652,0.56641,0.56595,1.1823e-05,0.88127,0.25063,4.6223e-06,1.9025e-05
0.84495,0.56652,0.56641,0.56595,1.1789e-05,0.88365,0.24825,4.6928e-06,1.8885e-05
0.84575,0.56653,0.56641,0.56595,1.1754e-05,0.88602,0.24588,4.7639e-06,1.8745e-05
0.84656,0.56653,0.56641,0.56596,1.172e-05,0.88839,0.24352,4.8355e-06,1.8604e-05
0.84736,0.56653,0.56641,0.56596,1.1685e-05,0.89074,0.24117,4.9076e-06,1.8463e-05
0.84817,0.56653,0.56641,0.56596,1.165e-05,0.89309,0.23883,4.9802e-06,1.8321e-05
0.84898,0.56653,0.5664,0.56596,1.1616e-05,0.89543,0.23649,5.0533e-06,1.8178e-05
0.84978,0.56653,0.5664,0.56596,1.1581e-05,0.89776,0.23417,5.1269e-06,1.8035e-05
0.85059,0.56653,0.5664,0.56597,1.1547e-05,0.90008,0.23185,5.201e-06,1.7892e-05
0.85139,0.56653,0.5664,0.56597,1.1512e-05,0.9024,0.22954,5.2755e-06,1.7748e-05
0.8522,0.56653,0.5664,0.56597,1.1477e-05,0.9047,0.22724,5.3505e-06,1.7604e-05
0.853,0.56654,0.5664,0.56597,1.1443e-05,0.907,0.22495,5.4259e-06,1.746e-05
0.85381,0.56654,0.5664,0.56597,1.1408e-05,0.90928,0.22267,5.5017e-06,1.7315e-05
0.85461,0.56654,0.5664,0.56598,1.1374e-05,0.91156,0.22039,5.5779e-06,1.7169e-05
0.85542,0.56654,0.5664,0.56598,1.1339e-05,0.91383,0.21813,5.6545e-06,1.7023e-05
0.85623,0.56654,0.5664,0.56598,1.1304e-05,0.91609,0.21587,5.7315e-06,1.6877e-05
0.85703,0.56654,0.5664,0.56598,1.127e-05,0.91835,0.21362,5.8089e-06,1.6731e-05
0.85784,0.56654,0.5664,0.56599,1.1235e-05,0.92059,0.21138,5.8866e-06,1.6584e-05
0.85864,0.56654,0.5664,0.56599,1.1201e-05,0.92282,0.20915,5.9647e-06,1.6437e-05
0.85945,0.56654,0.5664,0.56599,1.1166e-05,0.92505,0.20693,6.0431e-06,1.6289e-05
0.86025,0.56655,0.5664,0.56599,1.1132e-05,0.92726,0.20472,6.1219e-06,1.6141e-05
0.86106,0.56655,0.5664,0.566,1.1097e-05,0.92947,0.20252,6.2009e-06,1.5993e-05
0.86186,0.56655,0.5664,0.566,1.1063e-05,0.93167,0.20033,6.2802e-06,1.5845e-05
0.86267,0.56655,0.5664,0.566,1.1028e-05,0.93385,0.19815,6.3598e-06,1.5696e-05
0.86347,0.56655,0.5664,0.566,1.0994e-05,0.93603,0.19597,6.4397e-06,1.5548e-05
0.86428,0.56655,0.5664,0.566,1.0959e-05,0.9382,0.19381,6.5197e-06,1.5399e-05
0.86509,0.56655,0.5664,0.56601,1.0925e-05,0.94036,0.19165,6.6001e-06,1.525e-05
0.86589,0.56655,0.5664,0.56601,1.0891e-05,0.94251,0.18951,6.6806e-06,1.51e-05
0.8667,0.56655,0.5664,0.56601,1.0856e-05,0.94465,0.18737,6.7613e-06,1.4951e-05
0.8675,0.56655,0.5664,0.56601,1.0822e-05,0.94678,0.18525,6.8423e-06,1.4802e-05
0.86831,0.56656,0.5664,0.56602,1.0788e-05,0.9489,0.18313,6.9234e-06,1.4652e-05
0.86911,0.56656,0.5664,0.56602,1.0753e-05,0.95101,0.18103,7.0046e-06,1.4502e-05
0.86992,0.56656,0.5664,0.56602,1.0719e-05,0.95311,0.17893,7.086e-06,1.4352e-05
0.87072,0.56656,0.5664,0.56602,1.0685e-05,0.9552,0.17684,7.1675e-06,1.4203e-05
0.87153,0.56656,0.5664,0.56603,1.0651e-05,0.95729,0.17477,7.2491e-06,1.4053e-05
0.87233,0.56656,0.5664,0.56603,1.0617e-05,0.95936,0.1727,7.3308e-06,1.3903e-05
0.87314,0.56656,0.56639,0.56603,1.0583e-05,0.96142,0.17065,7.4125e-06,1.3753e-05
0.87395,0.56656,0.56639,0.56603,1.0549e-05,0.96347,0.1686,7.4944e-06,1.3603e-05
0.87475,0.56656,0.56639,0.56604,1.0515e-05,0.96551,0.16656,7.5762e-06,1.3453e-05
0.87556,0.56656,0.56639,0.56604,1.0481e-05,0.96754,0.16454,7.6581e-06,1.3304e-05
0.87636,0.56656,0.56639,0.56604,1.0447e-05,0.96956,0.16252,7.74e-06,1.3154e-05
0.87717,0.56657,0.56639,0.56604,1.0413e-05,0.97157,0.16052,7.8219e-06,1.3004e-05
0.87797,0.56657,0.56639,0.56605,1.0379e-05,0.97357,0.15852,7.9037e-06,1.2855e-05
0.87878,0.56657,0.56639,0.56605,1.0346e-05,0.97556,0.15654,7.9855e-06,1.2706e-05
0.87958,0.56657,0.56639,0.56605,1.0312e-05,0.97754,0.15457,8.0673e-06,1.2557e-05
0.88039,0.56657,0.56639,0.56605,1.0278e-05,0.97951,0.1526,8.149e-06,1.2408e-05
0.8812,0.56657,0.56639,0.56606,1.0245e-05,0.98146,0.15065,8.2305e-06,1.2259e-05
0.882,0.56657,0.56639,0.56606,1.0211e-05,0.98341,0.14871,8.312e-06,1.211e-05
0.88281,0.56657,0.56639,0.56606,1.0178e-05,0.98535,0.14678,8.3933e-06,1.1962e-05
0.88361,0.56657,0.56639,0.56607,1.0144e-05,0.98727,0.14486,8.4745e-06,1.1814e-05
0.88442,0.56657,0.56639,0.56607,1.0111e-05,0.98919,0.14295,8.5555e-06,1.1666e-05
0.88522,0.56657,0.56639,0.56607,1.0078e-05,0.99109,0.14105,8.6363e-06,1.1519e-05
0.88603,0.56657,0.56639,0.56607,1.0044e-05,0.99299,0.13916,8.717e-06,1.1372e-05
0.88683,0.56657,0.56639,0.56608,1.0011e-05,0.99487,0.13729,8.7974e-06,1.1225e-05
0.88764,0.56658,0.56639,0.56608,9.978e-06,0.99674,0.13542,8.8775e-06,1.1078e-05
0.88844,0.56658,0.56639,0.56608,9.9449e-06,0.9986,0.13357,8.9575e-06,1.0932e-05
0.88925,0.56658,0.56639,0.56608,9.9119e-06,1.0004,0.13172,9.0371e-06,1.0787e-05
0.89006,0.56658,0.56639,0.56609,9.879e-06,1.0023,0.12989,9.1165e-06,1.0641e-05
0.89086,0.56658,0.56639,0.56609,9.8461e-06,1.0041,0.12807,9.1955e-06,1.0497e-05
0.89167,0.56658,0.56639,0.56609,9.8133e-06,1.0059,0.12626,9.2743e-06,1.0352e-05
0.89247,0.56658,0.56638,0.5661,9.7806e-06,1.0077,0.12446,9.3526e-06,1.0208e-05
0.89328,0.56658,0.56638,0.5661,9.7479e-06,1.0095,0.12267,9.4307e-06,1.0065e-05
0.89408,0.56658,0.56638,0.5661,9.7153e-06,1.0113,0.1209,9.5083e-06,9.9223e-06
0.89489,0.56658,0.56638,0.5661,9.6828e-06,1.0131,0.11913,9.5856e-06,9.7799e-06
0.89569,0.56658,0.56638,0.56611,9.6503e-06,1.0148,0.11738,9.6624e-06,9.6382e-06
0.8965,0.56658,0.56638,0.56611,9.6179e-06,1.0166,0.11564,9.7389e-06,9.497e-06
0.8973,0.56658,0.56638,0.56611,9.5856e-06,1.0183,0.11391,9.8148e-06,9.3564e-06
0.89811,0.56658,0.56638,0.56612,9.5534e-06,1.02,0.11219,9.8903e-06,9.2164e-06
0.89892,0.56658,0.56638,0.56612,9.5212e-06,1.0218,0.11048,9.9653e-06,9.0771e-06
0.89972,0.56658,0.56638,0.56612,9.4891e-06,1.0235,0.10878,1.004e-05,8.9384e-06
0.90053,0.56659,0.56638,0.56612,9.4571e-06,1.0251,0.1071,1.0114e-05,8.8004e-06
0.90133,0.56659,0.56638,0.56613,9.4252e-06,1.0268,0.10543,1.0187e-05,8.6631e-06
0.90214,0.56659,0.56638,0.56613,9.3934e-06,1.0285,0.10377,1.026e-05,8.5265e-06
0.90294,0.56659,0.56638,0.56613,9.3616e-06,1.0301,0.10212,1.0333e-05,8.3906e-06
0.90375,0.56659,0.56638,0.56614,9.3299e-06,1.0318,0.10049,1.0404e-05,8.2555e-06
0.90455,0.56659,0.56638,0.56614,9.2984e-06,1.0334,0.098861,1.0476e-05,8.1212e-06
0.90536,0.56659,0.56638,0.56614,9.2668e-06,1.035,0.097248,1.0546e-05,7.9876e-06
0.90617,0.56659,0.56638,0.56615,9.2354e-06,1.0366,0.095648,1.0616e-05,7.8549e-06
0.90697,0.56659,0.56638,0.56615,9.2041e-06,1.0382,0.09406,1.0685e-05,7.7229e-06
0.90778,0.56659,0.56638,0.56615,9.1728e-06,1.0398,0.092484,1.0754e-05,7.5918e-06
0.90858,0.56659,0.56637,0.56615,9.1417e-06,1.0414,0.09092,1.0822e-05,7.4616e-06
0.90939,0.56659,0.56637,0.56616,9.1106e-06,1.0429,0.089368,1.0889e-05,7.3323e-06
0.91019,0.56659,0.56637,0.56616,9.0796e-06,1.0445,0.087829,1.0955e-05,7.2038e-06
0.911,0.56659,0.56637,0.56616,9.0487e-06,1.046,0.086301,1.1021e-05,7.0763e-06
0.9118,0.56659,0.56637,0.56617,9.0179e-06,1.0475,0.084786,1.1086e-05,6.9497e-06
0.91261,0.56659,0.56637,0.56617,8.9872e-06,1.0491,0.083284,1.115e-05,6.8241e-06
0.91341,0.56659,0.56637,0.56617,8.9566e-06,1.0506,0.081793,1.1214e-05,6.6994e-06
0.91422,0.56659,0.56637,0.56618,8.9261e-06,1.052,0.080316,1.1276e-05,6.5757e-06
0.91503,0.56659,0.56637,0.56618,8.8957e-06,1.0535,0.07885,1.1338e-05,6.4531e-06
0.91583,0.56659,0.56637,0.56618,8.8654e-06,1.055,0.077397,1.1399e-05,6.3314e-06
0.91664,0.56659,0.56637,0.56619,8.8352e-06,1.0564,0.075957,1.146e-05,6.2108e-06
0.91744,0.56659,0.56637,0.56619,8.805e-06,1.0578,0.074529,1.1519e-05,6.0912e-06
0.91825,0.5666,0.56637,0.56619,8.775e-06,1.0593,0.073114,1.1577e-05,5.9727e-06
0.91905,0.5666,0.56637,0.5662,8.7451e-06,1.0607,0.071711,1.1635e-05,5.8553e-06
0.91986,0.5666,0.56637,0.5662,8.7153e-06,1.0621,0.070321,1.1692e-05,5.739e-06
0.92066,0.5666,0.56637,0.5662,8.6856e-06,1.0635,0.068944,1.1747e-05,5.6239e-06
0.92147,0.5666,0.56637,0.5662,8.656e-06,1.0648,0.06758,1.1802e-05,5.5098e-06
0.92227,0.5666,0.56637,0.56621,8.6265e-06,1.0662,0.066228,1.1856e-05,5.3969e-06
0.92308,0.5666,0.56637,0.56621,8.5971e-06,1.0675,0.064889,1.1909e-05,5.2852e-06
0.92389,0.5666,0.56636,0.56621,8.5678e-06,1.0689,0.063563,1.1961e-05,5.1747e-06
0.92469,0.5666,0.56636,0.56622,8.5386e-06,1.0702,0.06225,1.2012e-05,5.0654e-06
0.9255,0.5666,0.56636,0.56622,8.5096e-06,1.0715,0.06095,1.2062e-05,4.9572e-06
0.9263,0.5666,0.56636,0.56622,8.4806e-06,1.0728,0.059662,1.2111e-05,4.8503e-06
0.92711,0.5666,0.56636,0.56623,8.4518e-06,1.0741,0.058388,1.2159e-05,4.7447e-06
0.92791,0.5666,0.56636,0.56623,8.423e-06,1.0753,0.057127,1.2206e-05,4.6403e-06
0.92872,0.5666,0.56636,0.56623,8.3944e-06,1.0766,0.055879,1.2252e-05,4.5371e-06
0.92952,0.5666,0.56636,0.56624,8.3659e-06,1.0778,0.054644,1.2297e-05,4.4353e-06
0.93033,0.5666,0.56636,0.56624,8.3375e-06,1.0791,0.053422,1.234e-05,4.3347e-06
0.93113,0.5666,0.56636,0.56624,8.3092e-06,1.0803,0.052213,1.2383e-05,4.2355e-06
0.93194,0.5666,0.56636,0.56625,8.2811e-06,1.0815,0.051017,1.2425e-05,4.1375e-06
0.93275,0.5666,0.56636,0.56625,8.2531e-06,1.0827,0.049835,1.2465e-05,4.041e-06
0.93355,0.5666,0.56636,0.56625,8.2252e-06,1.0838,0.048665,1.2505e-05,3.9457e-06
0.93436,0.5666,0.56636,0.56626,8.1974e-06,1.085,0.047509,1.2543e-05,3.8518e-06
0.93516,0.5666,0.56636,0.56626,8.1697e-06,1.0862,0.046367,1.258e-05,3.7593e-06
0.93597,0.5666,0.56636,0.56626,8.1422e-06,1.0873,0.045237,1.2616e-05,3.6682e-06
0.93677,0.5666,0.56636,0.56627,8.1147e-06,1.0884,0.044121,1.2651e-05,3.5784e-06
0.93758,0.5666,0.56635,0.56627,8.0874e-06,1.0895,0.043019,1.2685e-05,3.4901e-06
0.93838,0.5666,0.56635,0.56627,8.0603e-06,1.0906,0.041929,1.2717e-05,3.4032e-06
0.93919,0.5666,0.56635,0.56628,8.0332e-06,1.0917,0.040853,1.2749e-05,3.3177e-06
0.94,0.5666,0.56635,0.56628,8.0063e-06,1.0928,0.039791,1.2779e-05,3.2336e-06
0.9408,0.5666,0.56635,0.56628,7.9796e-06,1.0938,0.038742,1.2808e-05,3.151e-06
0.94161,0.5666,0.56635,0.56629,7.9529e-06,1.0949,0.037707,1.2836e-05,3.0699e-06
0.94241,0.5666,0.56635,0.56629,7.9264e-06,1.0959,0.036685,1.2863e-05,2.9902e-06
0.94322,0.5666,0.56635,0.56629,7.9e-06,1.0969,0.035677,1.2888e-05,2.912e-06
0.94402,0.5666,0.56635,0.5663,7.8738e-06,1.0979,0.034682,1.2912e-05,2.8352e-06
0.94483,0.5666,0.56635,0.5663,7.8477e-06,1.0989,0.033701,1.2935e-05,2.76e-06
0.94563,0.5666,0.56635,0.5663,7.8217e-06,1.0999,0.032734,1.2957e-05,2.6863e-06
0.94644,0.5666,0.56635,0.56631,7.7959e-06,1.1008,0.03178,1.2978e-05,2.614e-06
0.94724,0.5666,0.56635,0.56631,7.7702e-06,1.1018,0.03084,1.2997e-05,2.5433e-06
0.94805,0.5666,0.56635,0.56631,7.7446e-06,1.1027,0.029914,1.3015e-05,2.4741e-06
0.94886,0.5666,0.56635,0.56632,7.7192e-06,1.1036,0.029002,1.3032e-05,2.4065e-06
0.94966,0.5666,0.56635,0.56632,7.694e-06,1.1045,0.028103,1.3048e-05,2.3403e-06
0.95047,0.5666,0.56634,0.56632,7.6689e-06,1.1054,0.027218,1.3062e-05,2.2757e-06
0.95127,0.5666,0.56634,0.56633,7.6439e-06,1.1063,0.026347,1.3075e-05,2.2127e-06
0.95208,0.5666,0.56634,0.56633,7.6191e-06,1.1072,0.02549,1.3087e-05,2.1512e-06
0.95288,0.5666,0.56634,0.56634,7.5944e-06,1.108,0.024646,1.3097e-05,2.0913e-06
0.95369,0.5666,0.56634,0.56634,7.5699e-06,1.1089,0.023817,1.3107e-05,2.0329e-06
0.95449,0.5666,0.56634,0.56634,7.5455e-06,1.1097,0.023001,1.3115e-05,1.9762e-06
0.9553,0.5666,0.56634,0.56635,7.5213e-06,1.1105,0.022199,1.3122e-05,1.921e-06
0.9561,0.5666,0.56634,0.56635,7.4972e-06,1.1113,0.021411,1.3127e-05,1.8673e-06
0.95691,0.5666,0.56634,0.56635,7.4733e-06,1.1121,0.020638,1.3131e-05,1.8153e-06
0.95772,0.5666,0.56634,0.56636,7.4495e-06,1.1128,0.019878,1.3134e-05,1.7648e-06
0.95852,0.5666,0.56634,0.56636,7.426e-06,1.1136,0.019132,1.3136e-05,1.7159e-06
0.95933,0.5666,0.56634,0.56636,7.4025e-06,1.1143,0.0184,1.3136e-05,1.6686e-06
0.96013,0.5666,0.56634,0.56637,7.3792e-06,1.1151,0.017682,1.3136e-05,1.623e-06
0.96094,0.5666,0.56634,0.56637,7.3561e-06,1.1158,0.016979,1.3133e-05,1.5789e-06
0.96174,0.5666,0.56634,0.56637,7.3332e-06,1.1165,0.016289,1.313e-05,1.5364e-06
0.96255,0.5666,0.56633,0.56638,7.3104e-06,1.1171,0.015613,1.3125e-05,1.4955e-06
0.96335,0.5666,0.56633,0.56638,7.2878e-06,1.1178,0.014952,1.3119e-05,1.4562e-06
0.96416,0.5666,0.56633,0.56638,7.2653e-06,1.1185,0.014305,1.3112e-05,1.4185e-06
0.96497,0.5666,0.56633,0.56639,7.243e-06,1.1191,0.013671,1.3104e-05,1.3824e-06
0.96577,0.5666,0.56633,0.56639,7.2209e-06,1.1197,0.013052,1.3094e-05,1.3479e-06
0.96658,0.5666,0.56633,0.56639,7.199e-06,1.1203,0.012448,1.3083e-05,1.3151e-06
0.96738,0.5666,0.56633,0.5664,7.1772e-06,1.1209,0.011857,1.3071e-05,1.2838e-06
0.96819,0.5666,0.56633,0.5664,7.1556e-06,1.1215,0.01128,1.3057e-05,1.2541e-06
0.96899,0.5666,0.56633,0.56641,7.1342e-06,1.1221,0.010718,1.3042e-05,1.226e-06
0.9698,0.5666,0.56633,0.56641,7.113e-06,1.1226,0.01017,1.3026e-05,1.1996e-06
0.9706,0.5666,0.56633,0.56641,7.0919e-06,1.1232,0.0096366,1.3009e-05,1.1747e-06
0.97141,0.5666,0.56633,0.56642,7.071e-06,1.1237,0.0091171,1.2991e-05,1.1514e-06
0.97221,0.5666,0.56633,0.56642,7.0503e-06,1.1242,0.008612,1.2971e-05,1.1298e-06
0.97302,0.5666,0.56633,0.56642,7.0298e-06,1.1247,0.0081211,1.295e-05,1.1097e-06
0.97383,0.5666,0.56632,0.56643,7.0095e-06,1.1252,0.0076445,1.2928e-05,1.0912e-06
0.97463,0.5666,0.56632,0.56643,6.9893e-06,1.1257,0.0071822,1.2904e-05,1.0743e-06
0.97544,0.5666,0.56632,0.56643,6.9694e-06,1.1261,0.0067343,1.288e-05,1.059e-06
0.97624,0.5666,0.56632,0.56644,6.9496e-06,1.1266,0.0063007,1.2854e-05,1.0452e-06
0.97705,0.5666,0.56632,0.56644,6.93e-06,1.127,0.0058814,1.2827e-05,1.033e-06
0.97785,0.5666,0.56632,0.56644,6.9107e-06,1.1274,0.0054765,1.2799e-05,1.0224e-06
0.97866,0.56659,0.56632,0.56645,6.8915e-06,1.1278,0.005086,1.277e-05,1.0134e-06
0.97946,0.56659,0.56632,0.56645,6.8725e-06,1.1282,0.0047098,1.2739e-05,1.0059e-06
0.98027,0.56659,0.56632,0.56646,6.8537e-06,1.1286,0.0043481,1.2707e-05,1e-06
0.98107,0.56659,0.56632,0.56646,6.8351e-06,1.1289,0.0040007,1.2674e-05,9.9565e-07
0.98188,0.56659,0.56632,0.56646,6.8166e-06,1.1293,0.0036678,1.264e-05,9.9283e-07
0.98269,0.56659,0.56632,0.56647,6.7984e-06,1.1296,0.0033493,1.2605e-05,9.9155e-07
0.98349,0.56659,0.56632,0.56647,6.7804e-06,1.1299,0.0030452,1.2569e-05,9.918e-07
0.9843,0.56659,0.56632,0.56647,6.7626e-06,1.1302,0.0027555,1.2532e-05,9.9357e-07
0.9851,0.56659,0.56631,0.56648,6.745e-06,1.1305,0.0024803,1.2493e-05,9.9686e-07
0.98591,0.56659,0.56631,0.56648,6.7276e-06,1.1307,0.0022195,1.2454e-05,1.0017e-06
0.98671,0.56659,0.56631,0.56648,6.7105e-06,1.131,0.0019732,1.2413e-05,1.008e-06
0.98752,0.56659,0.56631,0.56649,6.6935e-06,1.1312,0.0017413,1.2371e-05,1.0158e-06
0.98832,0.56659,0.56631,0.56649,6.6767e-06,1.1315,0.0015239,1.2328e-05,1.025e-06
0.98913,0.56659,0.56631,0.5665,6.6602e-06,1.1317,0.001321,1.2285e-05,1.0358e-06
0.98993,0.56659,0.56631,0.5665,6.6438e-06,1.1319,0.0011325,1.224e-05,1.048e-06
0.99074,0.56659,0.56631,0.5665,6.6277e-06,1.132,0.00095858,1.2194e-05,1.0617e-06
0.99155,0.56659,0.56631,0.56651,6.6118e-06,1.1322,0.0007991,1.2147e-05,1.0769e-06
0.99235,0.56659,0.56631,0.56651,6.5961e-06,1.1324,0.00065411,1.2099e-05,1.0935e-06
0.99316,0.56659,0.56631,0.56651,6.5806e-06,1.1325,0.00052361,1.205e-05,1.1115e-06
0.99396,0.56659,0.56631,0.56652,6.5654e-06,1.1326,0.00040762,1.2e-05,1.1309e-06
0.99477,0.56659,0.56631,0.56652,6.5503e-06,1.1327,0.00030612,1.1949e-05,1.1518e-06
0.99557,0.56659,0.56631,0.56652,6.5355e-06,1.1328,0.00021913,1.1897e-05,1.174e-06
0.99638,0.56658,0.5663,0.56653,6.5209e-06,1.1329,0.00014664,1.1844e-05,1.1977e-06
0.99718,0.56658,0.5663,0.56653,6.5066e-06,1.133,8.8663e-05,1.179e-05,1.2227e-06
0.99799,0.56658,0.5663,0.56654,6.4925e-06,1.133,4.5193e-05,1.1736e-05,1.2491e-06
0.9988,0.56658,0.5663,0.56654,6.4785e-06,1.1331,1.6233e-05,1.168e-05,1.2768e-06
0.9996,0.56658,0.5663,0.56654,6.4649e-06,1.1331,1.7832e-06,1.1624e-05,1.3059e-06
1.0004,0.56658,0.5663,0.56655,6.4514e-06,1.1331,1.8448e-06,1.1567e-05,1.3363e-06
1.0012,0.56658,0.5663,0.56655,6.4382e-06,1.1331,1.6418e-05,1.1508e-05,1.3681e-06
1.002,0.56658,0.5663,0.56655,6.4252e-06,1.1331,4.5501e-05,1.1449e-05,1.4011e-06
1.0028,0.56658,0.5663,0.56656,6.4125e-06,1.133,8.9095e-05,1.139e-05,1.4355e-06
1.0036,0.56658,0.5663,0.56656,6.4e-06,1.133,0.0001472,1.1329e-05,1.4711e-06
1.0044,0.56658,0.5663,0.56656,6.3877e-06,1.1329,0.00021981,1.1267e-05,1.508e-06
1.0052,0.56658,0.5663,0.56657,6.3757e-06,1.1328,0.00030692,1.1205e-05,1.5461e-06
1.006,0.56658,0.5663,0.56657,6.3639e-06,1.1327,0.00040854,1.1142e-05,1.5855e-06
1.0069,0.56658,0.56629,0.56657,6.3523e-06,1.1326,0.00052466,1.1078e-05,1.6262e-06
1.0077,0.56658,0.56629,0.56658,6.341e-06,1.1325,0.00065528,1.1014e-05,1.668e-06
1.0085,0.56658,0.56629,0.56658,6.3299e-06,1.1324,0.00080039,1.0949e-05,1.7111e-06
1.0093,0.56658,0.56629,0.56659,6.3191e-06,1.1322,0.00095999,1.0883e-05,1.7553e-06
1.0101,0.56657,0.56629,0.56659,6.3085e-06,1.132,0.0011341,1.0816e-05,1.8007e-06
1.0109,0.56657,0.56629,0.56659,6.2982e-06,1.1319,0.0013227,1.0749e-05,1.8473e-06
1.0117,0.56657,0.56629,0.5666,6.2881e-06,1.1317,0.0015257,1.0681e-05,1.895e-06
1.0125,0.56657,0.56629,0.5666,6.2783e-06,1.1315,0.0017432,1.0613e-05,1.9438e-06
1.0133,0.56657,0.56629,0.5666,6.2687e-06,1.1312,0.0019752,1.0544e-05,1.9938e-06
1.0141,0.56657,0.56629,0.56661,6.2593e-06,1.131,0.0022217,1.0474e-05,2.0448e-06
1.0149,0.56657,0.56629,0.56661,6.2502e-06,1.1307,0.0024826,1.0404e-05,2.0969e-06
1.0157,0.56657,0.56629,0.56661,6.2414e-06,1.1305,0.0027579,1.0333e-05,2.1501e-06
1.0165,0.56657,0.56629,0.56662,6.2328e-06,1.1302,0.0030477,1.0261e-05,2.2044e-06
1.0173,0.56657,0.56629,0.56662,6.2245e-06,1.1299,0.0033519,1.0189e-05,2.2597e-06
1.0181,0.56657,0.56628,0.56663,6.2164e-06,1.1296,0.0036706,1.0117e-05,2.316e-06
1.0189,0.56657,0.56628,0.56663,6.2086e-06,1.1293,0.0040036,1.0044e-05,2.3733e-06
1.0197,0.56657,0.56628,0.56663,6.201e-06,1.1289,0.0043511,9.9704e-06,2.4316e-06
1.0205,0.56656,0.56628,0.56664,6.1937e-06,1.1286,0.004713,9.8965e-06,2.4909e-06
1.0213,0.56656,0.56628,0.56664,6.1866e-06,1.1282,0.0050892,9.8221e-06,2.5512e-06
1.0222,0.56656,0.56628,0.56664,6.1798e-06,1.1278,0.0054799,9.7473e-06,2.6123e-06
1.023,0.56656,0.56628,0.56665,6.1733e-06,1.1274,0.0058849,9.6722e-06,2.6744e-06
1.0238,0.56656,0.56628,0.56665,6.167e-06,1.127,0.0063043,9.5966e-06,2.7375e-06
1.0246,0.56656,0.56628,0.56665,6.161e-06,1.1266,0.006738,9.5206e-06,2.8014e-06
1.0254,0.56656,0.56628,0.56666,6.1553e-06,1.1261,0.0071861,9.4444e-06,2.8661e-06
1.0262,0.56656,0.56628,0.56666,6.1498e-06,1.1257,0.0076485,9.3677e-06,2.9318e-06
1.027,0.56656,0.56628,0.56667,6.1445e-06,1.1252,0.0081252,9.2908e-06,2.9983e-06
1.0278,0.56656,0.56628,0.56667,6.1396e-06,1.1247,0.0086162,9.2135e-06,3.0656e-06
1.0286,0.56656,0.56627,0.56667,6.1348e-06,1.1242,0.0091215,9.136e-06,3.1337e-06
1.0294,0.56655,0.56627,0.56668,6.1304e-06,1.1237,0.0096411,9.0582e-06,3.2026e-06
1.0302,0.56655,0.56627,0.56668,6.1262e-06,1.1232,0.010175,8.9802e-06,3.2722e-06
1.031,0.56655,0.56627,0.56668,6.1223e-06,1.1226,0.010723,8.9019e-06,3.3427e-06
1.0318,0.56655,0.56627,0.56669,6.1186e-06,1.1221,0.011285,8.8235e-06,3.4138e-06
1.0326,0.56655,0.56627,0.56669,6.1153e-06,1.1215,0.011862,8.7448e-06,3.4857e-06
1.0334,0.56655,0.56627,0.56669,6.1121e-06,1.1209,0.012453,8.666e-06,3.5583e-06
1.0342,0.56655,0.56627,0.5667,6.1093e-06,1.1203,0.013058,8.587e-06,3.6316e-06
1.035,0.56655,0.56627,0.5667,6.1067e-06,1.1197,0.013677,8.5078e-06,3.7055e-06
1.0358,0.56655,0.56627,0.5667,6.1044e-06,1.1191,0.01431,8.4286e-06,3.7802e-06
1.0367,0.56655,0.56627,0.56671,6.1023e-06,1.1185,0.014957,8.3492e-06,3.8554e-06
1.0375,0.56655,0.56627,0.56671,6.1005e-06,1.1178,0.015619,8.2698e-06,3.9312e-06
1.0383,0.56654,0.56627,0.56671,6.099e-06,1.1171,0.016295,8.1903e-06,4.0077e-06
1.0391,0.56654,0.56626,0.56672,6.0977e-06,1.1165,0.016984,8.1107e-06,4.0848e-06
1.0399,0.56654,0.56626,0.56672,6.0967e-06,1.1158,0.017688,8.0311e-06,4.1624e-06
1.0407,0.56654,0.56626,0.56673,6.096e-06,1.115,0.018406,7.9515e-06,4.2405e-06
1.0415,0.56654,0.56626,0.56673,6.0955e-06,1.1143,0.019138,7.8718e-06,4.3192e-06
1.0423,0.56654,0.56626,0.56673,6.0953e-06,1.1136,0.019884,7.7922e-06,4.3984e-06
1.0431,0.56654,0.56626,0.56674,6.0954e-06,1.1128,0.020644,7.7127e-06,4.4781e-06
1.0439,0.56654,0.56626,0.56674,6.0957e-06,1.1121,0.021418,7.6331e-06,4.5583e-06
1.0447,0.56654,0.56626,0.56674,6.0963e-06,1.1113,0.022206,7.5537e-06,4.639e-06
1.0455,0.56653,0.56626,0.56675,6.0972e-06,1.1105,0.023008,7.4743e-06,4.72e-06
1.0463,0.56653,0.56626,0.56675,6.0983e-06,1.1097,0.023824,7.395e-06,4.8016e-06
1.0471,0.56653,0.56626,0.56675,6.0997e-06,1.1089,0.024653,7.3158e-06,4.8835e-06
1.0479,0.56653,0.56626,0.56676,6.1013e-06,1.108,0.025497,7.2368e-06,4.9658e-06
1.0487,0.56653,0.56626,0.56676,6.1032e-06,1.1072,0.026354,7.1579e-06,5.0486e-06
1.0495,0.56653,0.56625,0.56676,6.1054e-06,1.1063,0.027225,7.0792e-06,5.1316e-06
1.0503,0.56653,0.56625,0.56677,6.1079e-06,1.1054,0.02811,7.0006e-06,5.2151e-06
1.0512,0.56653,0.56625,0.56677,6.1106e-06,1.1045,0.029009,6.9223e-06,5.2988e-06
1.052,0.56653,0.56625,0.56677,6.1135e-06,1.1036,0.029922,6.8441e-06,5.3829e-06
1.0528,0.56652,0.56625,0.56678,6.1167e-06,1.1027,0.030848,6.7662e-06,5.4673e-06
1.0536,0.56652,0.56625,0.56678,6.1202e-06,1.1018,0.031788,6.6885e-06,5.5519e-06
1.0544,0.56652,0.56625,0.56678,6.124e-06,1.1008,0.032742,6.6111e-06,5.6368e-06
1.0552,0.56652,0.56625,0.56679,6.1279e-06,1.0999,0.03371,6.5339e-06,5.722e-06
1.056,0.56652,0.56625,0.56679,6.1322e-06,1.0989,0.034691,6.457e-06,5.8074e-06
1.0568,0.56652,0.56625,0.56679,6.1367e-06,1.0979,0.035685,6.3805e-06,5.893e-06
1.0576,0.56652,0.56625,0.5668,6.1415e-06,1.0969,0.036694,6.3042e-06,5.9788e-06
1.0584,0.56652,0.56625,0.5668,6.1465e-06,1.0959,0.037716,6.2282e-06,6.0648e-06
1.0592,0.56651,0.56625,0.5668,6.1518e-06,1.0949,0.038751,6.1526e-06,6.1509e-06
1.06,0.56651,0.56624,0.56681,6.1573e-06,1.0938,0.0398,6.0773e-06,6.2373e-06
1.0608,0.56651,0.56624,0.56681,6.1631e-06,1.0928,0.040863,6.0024e-06,6.3237e-06
1.0616,0.56651,0.56624,0.56681,6.1691e-06,1.0917,0.041938,5.9279e-06,6.4103e-06
1.0624,0.56651,0.56624,0.56682,6.1754e-06,1.0906,0.043028,5.8537e-06,6.497e-06
1.0632,0.56651,0.56624,0.56682,6.1819e-06,1.0895,0.044131,5.78e-06,6.5838e-06
1.064,0.56651,0.56624,0.56682,6.1887e-06,1.0884,0.045247,5.7067e-06,6.6706e-06
1.0648,0.56651,0.56624,0.56683,6.1957e-06,1.0873,0.046376,5.6338e-06,6.7576e-06
1.0657,0.5665,0.56624,0.56683,6.2029e-06,1.0861,0.047519,5.5613e-06,6.8446e-06
1.0665,0.5665,0.56624,0.56683,6.2104e-06,1.085,0.048675,5.4893e-06,6.9316e-06
1.0673,0.5665,0.56624,0.56684,6.2182e-06,1.0838,0.049845,5.4177e-06,7.0186e-06
1.0681,0.5665,0.56624,0.56684,6.2262e-06,1.0827,0.051027,5.3466e-06,7.1057e-06
1.0689,0.5665,0.56624,0.56684,6.2344e-06,1.0815,0.052223,5.276e-06,7.1927e-06
1.0697,0.5665,0.56624,0.56685,6.2428e-06,1.0803,0.053432,5.2059e-06,7.2798e-06
1.0705,0.5665,0.56624,0.56685,6.2515e-06,1.079,0.054654,5.1363e-06,7.3668e-06
1.0713,0.56649,0.56623,0.56685,6.2605e-06,1.0778,0.055889,5.0672e-06,7.4537e-06
1.0721,0.56649,0.56623,0.56686,6.2696e-06,1.0766,0.057138,4.9986e-06,7.5406e-06
1.0729,0.56649,0.56623,0.56686,6.279e-06,1.0753,0.058399,4.9305e-06,7.6275e-06
1.0737,0.56649,0.56623,0.56686,6.2886e-06,1.0741,0.059673,4.863e-06,7.7142e-06
1.0745,0.56649,0.56623,0.56687,6.2985e-06,1.0728,0.060961,4.7961e-06,7.8009e-06
1.0753,0.56649,0.56623,0.56687,6.3085e-06,1.0715,0.062261,4.7297e-06,7.8874e-06
1.0761,0.56649,0.56623,0.56687,6.3188e-06,1.0702,0.063574,4.6639e-06,7.9738e-06
1.0769,0.56648,0.56623,0.56688,6.3294e-06,1.0689,0.0649,4.5986e-06,8.0601e-06
1.0777,0.56648,0.56623,0.56688,6.3401e-06,1.0675,0.066239,4.5339e-06,8.1463e-06
1.0785,0.56648,0.56623,0.56688,6.3511e-06,1.0662,0.067591,4.4699e-06,8.2323e-06
1.0793,0.56648,0.56623,0.56689,6.3622e-06,1.0648,0.068956,4.4064e-06,8.3181e-06
1.0801,0.56648,0.56623,0.56689,6.3736e-06,1.0634,0.070333,4.3435e-06,8.4037e-06
1.081,0.56648,0.56623,0.56689,6.3852e-06,1.0621,0.071723,4.2812e-06,8.4892e-06
1.0818,0.56648,0.56622,0.5669,6.397e-06,1.0607,0.073126,4.2196e-06,8.5745e-06
1.0826,0.56647,0.56622,0.5669,6.4091e-06,1.0593,0.074541,4.1586e-06,8.6595e-06
1.0834,0.56647,0.56622,0.5669,6.4213e-06,1.0578,0.075969,4.0982e-06,8.7444e-06
1.0842,0.56647,0.56622,0.56691,6.4337e-06,1.0564,0.077409,4.0385e-06,8.829e-06
1.085,0.56647,0.56622,0.56691,6.4463e-06,1.055,0.078863,3.9794e-06,8.9133e-06
1.0858,0.56647,0.56622,0.56691,6.4592e-06,1.0535,0.080328,3.9209e-06,8.9975e-06
1.0866,0.56647,0.56622,0.56692,6.4722e-06,1.052,0.081806,3.8631e-06,9.0813e-06
1.0874,0.56646,0.56622,0.56692,6.4854e-06,1.0505,0.083296,3.806e-06,9.1649e-06
1.0882,0.56646,0.56622,0.56692,6.4989e-06,1.049,0.084799,3.7495e-06,9.2482e-06
1.089,0.56646,0.56622,0.56692,6.5125e-06,1.0475,0.086314,3.6937e-06,9.3313e-06
1.0898,0.56646,0.56622,0.56693,6.5263e-06,1.046,0.087842,3.6386e-06,9.414e-06
1.0906,0.56646,0.56622,0.56693,6.5403e-06,1.0445,0.089381,3.5841e-06,9.4964e-06
1.0914,0.56646,0.56622,0.56693,6.5545e-06,1.0429,0.090933,3.5304e-06,9.5786e-06
1.0922,0.56645,0.56622,0.56694,6.5688e-06,1.0414,0.092497,3.4773e-06,9.6604e-06
1.093,0.56645,0.56621,0.56694,6.5834e-06,1.0398,0.094073,3.4249e-06,9.7419e-06
1.0938,0.56645,0.56621,0.56694,6.5981e-06,1.0382,0.095662,3.3731e-06,9.823e-06
1.0946,0.56645,0.56621,0.56695,6.613e-06,1.0366,0.097262,3.3221e-06,9.9038e-06
1.0955,0.56645,0.56621,0.56695,6.628e-06,1.035,0.098875,3.2718e-06,9.9843e-06
1.0963,0.56645,0.56621,0.56695,6.6433e-06,1.0334,0.1005,3.2221e-06,1.0064e-05
1.0971,0.56644,0.56621,0.56695,6.6587e-06,1.0318,0.10214,3.1732e-06,1.0144e-05
1.0979,0.56644,0.56621,0.56696,6.6743e-06,1.0301,0.10378,3.125e-06,1.0224e-05
1.0987,0.56644,0.56621,0.56696,6.69e-06,1.0285,0.10544,3.0774e-06,1.0303e-05
1.0995,0.56644,0.56621,0.56696,6.7059e-06,1.0268,0.10712,3.0306e-06,1.0381e-05
1.1003,0.56644,0.56621,0.56697,6.7219e-06,1.0251,0.1088,2.9844e-06,1.0459e-05
1.1011,0.56644,0.56621,0.56697,6.7382e-06,1.0234,0.11049,2.939e-06,1.0537e-05
1.1019,0.56643,0.56621,0.56697,6.7545e-06,1.0217,0.1122,2.8943e-06,1.0615e-05
1.1027,0.56643,0.56621,0.56698,6.771e-06,1.02,0.11392,2.8502e-06,1.0692e-05
1.1035,0.56643,0.56621,0.56698,6.7877e-06,1.0183,0.11565,2.8069e-06,1.0769e-05
1.1043,0.56643,0.5662,0.56698,6.8045e-06,1.0166,0.11739,2.7643e-06,1.0845e-05
1.1051,0.56643,0.5662,0.56698,6.8215e-06,1.0148,0.11915,2.7223e-06,1.0921e-05
1.1059,0.56643,0.5662,0.56699,6.8386e-06,1.0131,0.12091,2.6811e-06,1.0996e-05
1.1067,0.56642,0.5662,0.56699,6.8558e-06,1.0113,0.12269,2.6406e-06,1.1071e-05
1.1075,0.56642,0.5662,0.56699,6.8732e-06,1.0095,0.12447,2.6007e-06,1.1146e-05
1.1083,0.56642,0.5662,0.567,6.8907e-06,1.0077,0.12627,2.5616e-06,1.122e-05
1.1091,0.56642,0.5662,0.567,6.9083e-06,1.0059,0.12808,2.5231e-06,1.1294e-05
1.11,0.56642,0.5662,0.567,6.9261e-06,1.0041,0.1299,2.4854e-06,1.1367e-05
1.1108,0.56641,0.5662,0.567,6.944e-06,1.0023,0.13174,2.4483e-06,1.144e-05
1.1116,0.56641,0.5662,0.56701,6.962e-06,1.0004,0.13358,2.4119e-06,1.1512e-05
1.1124,0.56641,0.5662,0.56701,6.9802e-06,0.99858,0.13544,2.3762e-06,1.1584e-05
1.1132,0.56641,0.5662,0.56701,6.9984e-06,0.99672,0.1373,2.3412e-06,1.1656e-05
1.114,0.56641,0.5662,0.56701,7.0168e-06,0.99485,0.13918,2.3069e-06,1.1727e-05
1.1148,0.56641,0.5662,0.56702,7.0353e-06,0.99297,0.14107,2.2732e-06,1.1797e-05
1.1156,0.5664,0.5662,0.56702,7.0539e-06,0.99108,0.14296,2.2402e-06,1.1868e-05
1.1164,0.5664,0.56619,0.56702,7.0726e-06,0.98917,0.14487,2.2079e-06,1.1937e-05
1.1172,0.5664,0.56619,0.56703,7.0915e-06,0.98726,0.14679,2.1762e-06,1.2007e-05
1.118,0.5664,0.56619,0.56703,7.1104e-06,0.98533,0.14873,2.1452e-06,1.2076e-05
1.1188,0.5664,0.56619,0.56703,7.1294e-06,0.98339,0.15067,2.1149e-06,1.2144e-05
1.1196,0.56639,0.56619,0.56703,7.1486e-06,0.98145,0.15262,2.0852e-06,1.2212e-05
1.1204,0.56639,0.56619,0.56704,7.1678e-06,0.97949,0.15458,2.0561e-06,1.2279e-05
1.1212,0.56639,0.56619,0.56704,7.1871e-06,0.97752,0.15656,2.0277e-06,1.2346e-05
1.122,0.56639,0.56619,0.56704,7.2065e-06,0.97554,0.15854,1.9999e-06,1.2413e-05
1.1228,0.56639,0.56619,0.56704,7.226e-06,0.97355,0.16054,1.9728e-06,1.2479e-05
1.1236,0.56638,0.56619,0.56705,7.2456e-06,0.97155,0.16254,1.9463e-06,1.2545e-05
1.1245,0.56638,0.56619,0.56705,7.2653e-06,0.96954,0.16456,1.9204e-06,1.261e-05
1.1253,0.56638,0.56619,0.56705,7.2851e-06,0.96752,0.16658,1.8951e-06,1.2675e-05
1.1261,0.56638,0.56619,0.56705,7.3049e-06,0.96549,0.16862,1.8704e-06,1.2739e-05
1.1269,0.56638,0.56619,0.56706,7.3248e-06,0.96345,0.17066,1.8463e-06,1.2803e-05
1.1277,0.56637,0.56619,0.56706,7.3448e-06,0.9614,0.17272,1.8229e-06,1.2867e-05
1.1285,0.56637,0.56618,0.56706,7.3649e-06,0.95934,0.17479,1.8e-06,1.293e-05
1.1293,0.56637,0.56618,0.56706,7.3851e-06,0.95727,0.17686,1.7777e-06,1.2992e-05
1.1301,0.56637,0.56618,0.56707,7.4053e-06,0.95519,0.17895,1.756e-06,1.3055e-05
1.1309,0.56637,0.56618,0.56707,7.4256e-06,0.9531,0.18104,1.7348e-06,1.3116e-05
1.1317,0.56636,0.56618,0.56707,7.446e-06,0.95099,0.18315,1.7142e-06,1.3178e-05
1.1325,0.56636,0.56618,0.56707,7.4664e-06,0.94888,0.18527,1.6942e-06,1.3239e-05
1.1333,0.56636,0.56618,0.56708,7.4869e-06,0.94676,0.18739,1.6747e-06,1.3299e-05
1.1341,0.56636,0.56618,0.56708,7.5074e-06,0.94463,0.18953,1.6558e-06,1.3359e-05
1.1349,0.56636,0.56618,0.56708,7.528e-06,0.94249,0.19167,1.6374e-06,1.3419e-05
1.1357,0.56635,0.56618,0.56708,7.5487e-06,0.94034,0.19383,1.6196e-06,1.3478e-05
1.1365,0.56635,0.56618,0.56709,7.5694e-06,0.93818,0.19599,1.6022e-06,1.3537e-05
1.1373,0.56635,0.56618,0.56709,7.5902e-06,0.93601,0.19816,1.5854e-06,1.3595e-05
1.1381,0.56635,0.56618,0.56709,7.611e-06,0.93384,0.20035,1.5691e-06,1.3653e-05
1.1389,0.56635,0.56618,0.56709,7.6319e-06,0.93165,0.20254,1.5533e-06,1.3711e-05
1.1398,0.56634,0.56618,0.5671,7.6528e-06,0.92945,0.20474,1.538e-06,1.3768e-05
1.1406,0.56634,0.56618,0.5671,7.6738e-06,0.92724,0.20695,1.5232e-06,1.3824e-05
1.1414,0.56634,0.56617,0.5671,7.6948e-06,0.92503,0.20917,1.5089e-06,1.3881e-05
1.1422,0.56634,0.56617,0.5671,7.7159e-06,0.9228,0.2114,1.495e-06,1.3937e-05
1.143,0.56633,0.56617,0.56711,7.737e-06,0.92057,0.21364,1.4816e-06,1.3992e-05
1.1438,0.56633,0.56617,0.56711,7.7582e-06,0.91833,0.21589,1.4687e-06,1.4048e-05
1.1446,0.56633,0.56617,0.56711,7.7794e-06,0.91607,0.21815,1.4562e-06,1.4103e-05
1.1454,0.56633,0.56617,0.56711,7.8006e-06,0.91381,0.22041,1.4441e-06,1.4157e-05
1.1462,0.56633,0.56617,0.56711,7.8219e-06,0.91154,0.22269,1.4325e-06,1.4211e-05
1.147,0.56632,0.56617,0.56712,7.8432e-06,0.90926,0.22497,1.4213e-06,1.4265e-05
1.1478,0.56632,0.56617,0.56712,7.8645e-06,0.90698,0.22726,1.4105e-06,1.4318e-05
1.1486,0.56632,0.56617,0.56712,7.8859e-06,0.90468,0.22956,1.4002e-06,1.4372e-05
1.1494,0.56632,0.56617,0.56712,7.9073e-06,0.90238,0.23187,1.3902e-06,1.4424e-05
1.1502,0.56631,0.56617,0.56712,7.9287e-06,0.90006,0.23419,1.3807e-06,1.4477e-05
1.151,0.56631,0.56617,0.56713,7.9502e-06,0.89774,0.23651,1.3715e-06,1.4529e-05
1.1518,0.56631,0.56617,0.56713,7.9717e-06,0.89541,0.23885,1.3627e-06,1.4581e-05
1.1526,0.56631,0.56617,0.56713,7.9932e-06,0.89307,0.24119,1.3543e-06,1.4632e-05
1.1534,0.56631,0.56617,0.56713,8.0148e-06,0.89072,0.24354,1.3462e-06,1.4683e-05
1.1543,0.5663,0.56616,0.56714,8.0364e-06,0.88837,0.2459,1.3385e-06,1.4734e-05
1.1551,0.5663,0.56616,0.56714,8.058e-06,0.886,0.24827,1.3312e-06,1.4785e-05
1.1559,0.5663,0.56616,0.56714,8.0797e-06,0.88363,0.25065,1.3242e-06,1.4835e-05
1.1567,0.5663,0.56616,0.56714,8.1013e-06,0.88125,0.25303,1.3175e-06,1.4885e-05
1.1575,0.56629,0.56616,0.56714,8.123e-06,0.87886,0.25542,1.3111e-06,1.4935e-05
1.1583,0.56629,0.56616,0.56715,8.1447e-06,0.87647,0.25782,1.3051e-06,1.4984e-05
1.1591,0.56629,0.56616,0.56715,8.1665e-06,0.87406,0.26023,1.2994e-06,1.5034e-05
1.1599,0.56629,0.56616,0.56715,8.1882e-06,0.87165,0.26265,1.294e-06,1.5083e-05
1.1607,0.56629,0.56616,0.56715,8.21e-06,0.86923,0.26507,1.2889e-06,1.5131e-05
1.1615,0.56628,0.56616,0.56715,8.2319e-06,0.8668,0.2675,1.284e-06,1.518e-05
1.1623,0.56628,0.56616,0.56716,8.2537e-06,0.86437,0.26994,1.2795e-06,1.5228e-05
1.1631,0.56628,0.56616,0.56716,8.2756e-06,0.86193,0.27239,1.2752e-06,1.5276e-05
1.1639,0.56628,0.56616,0.56716,8.2974e-06,0.85947,0.27484,1.2712e-06,1.5324e-05
1.1647,0.56627,0.56616,0.56716,8.3194e-06,0.85702,0.27731,1.2674e-06,1.5371e-05
1.1655,0.56627,0.56616,0.56716,8.3413e-06,0.85455,0.27977,1.2639e-06,1.5419e-05
1.1663,0.56627,0.56616,0.56716,8.3633e-06,0.85208,0.28225,1.2607e-06,1.5466e-05
1.1671,0.56627,0.56616,0.56717,8.3852e-06,0.8496,0.28473,1.2576e-06,1.5513e-05
1.1679,0.56626,0.56616,0.56717,8.4072e-06,0.84711,0.28723,1.2548e-06,1.556e-05
1.1688,0.56626,0.56615,0.56717,8.4293e-06,0.84462,0.28972,1.2523e-06,1.5606e-05
1.1696,0.56626,0.56615,0.56717,8.4513e-06,0.84211,0.29223,1.2499e-06,1.5653e-05
1.1704,0.56626,0.56615,0.56717,8.4734e-06,0.83961,0.29474,1.2478e-06,1.5699e-05
1.1712,0.56625,0.56615,0.56718,8.4955e-06,0.83709,0.29726,1.2459e-06,1.5745e-05
1.172,0.56625,0.56615,0.56718,8.5177e-06,0.83457,0.29979,1.2441e-06,1.5791e-05
1.1728,0.56625,0.56615,0.56718,8.5398e-06,0.83204,0.30232,1.2426e-06,1.5837e-05
1.1736,0.56625,0.56615,0.56718,8.562e-06,0.8295,0.30486,1.2412e-06,1.5883e-05
1.1744,0.56624,0.56615,0.56718,8.5843e-06,0.82696,0.30741,1.2401e-06,1.5928e-05
1.1752,0.56624,0.56615,0.56718,8.6065e-06,0.82441,0.30996,1.2391e-06,1.5974e-05
1.176,0.56624,0.56615,0.56719,8.6288e-06,0.82185,0.31252,1.2382e-06,1.6019e-05
1.1768,0.56624,0.56615,0.56719,8.6511e-06,0.81929,0.31508,1.2376e-06,1.6065e-05
1.1776,0.56623,0.56615,0.56719,8.6735e-06,0.81672,0.31766,1.237e-06,1.611e-05
1.1784,0.56623,0.56615,0.56719,8.6959e-06,0.81414,0.32024,1.2367e-06,1.6155e-05
1.1792,0.56623,0.56615,0.56719,8.7183e-06,0.81156,0.32282,1.2365e-06,1.62e-05
1.18,0.56623,0.56615,0.56719,8.7408e-06,0.80897,0.32541,1.2364e-06,1.6245e-05
1.1808,0.56623,0.56615,0.56719,8.7633e-06,0.80638,0.32801,1.2365e-06,1.629e-05
1.1816,0.56622,0.56615,0.5672,8.7858e-06,0.80378,0.33061,1.2366e-06,1.6335e-05
1.1824,0.56622,0.56615,0.5672,8.8084e-06,0.80117,0.33322,1.237e-06,1.638e-05
1.1833,0.56622,0.56615,0.5672,8.831e-06,0.79856,0.33584,1.2374e-06,1.6425e-05
1.1841,0.56622,0.56615,0.5672,8.8537e-06,0.79594,0.33846,1.238e-06,1.6469e-05
1.1849,0.56621,0.56614,0.5672,8.8764e-06,0.79332,0.34109,1.2386e-06,1.6514e-05
1.1857,0.56621,0.56614,0.5672,8.8992e-06,0.79068,0.34372,1.2394e-06,1.6559e-05
1.1865,0.56621,0.56614,0.56721,8.922e-06,0.78805,0.34636,1.2403e-06,1.6604e-05
1.1873,0.56621,0.56614,0.56721,8.9449e-06,0.78541,0.34901,1.2412e-06,1.6649e-05
1.1881,0.5662,0.56614,0.56721,8.9678e-06,0.78276,0.35166,1.2423e-06,1.6693e-05
1.1889,0.5662,0.56614,0.56721,8.9908e-06,0.78011,0.35431,1.2435e-06,1.6738e-05
1.1897,0.5662,0.56614,0.56721,9.0138e-06,0.77745,0.35697,1.2447e-06,1.6783e-05
1.1905,0.5662,0.56614,0.56721,9.0369e-06,0.77478,0.35964,1.2461e-06,1.6828e-05
1.1913,0.56619,0.56614,0.56721,9.0601e-06,0.77211,0.36231,1.2475e-06,1.6873e-05
1.1921,0.56619,0.56614,0.56721,9.0833e-06,0.76944,0.36499,1.249e-06,1.6918e-05
1.1929,0.56619,0.56614,0.56722,9.1066e-06,0.76676,0.36767,1.2505e-06,1.6963e-05
1.1937,0.56619,0.56614,0.56722,9.1299e-06,0.76408,0.37036,1.2522e-06,1.7008e-05
1.1945,0.56618,0.56614,0.56722,9.1534e-06,0.76139,0.37305,1.2539e-06,1.7053e-05
1.1953,0.56618,0.56614,0.56722,9.1769e-06,0.75869,0.37575,1.2557e-06,1.7098e-05
1.1961,0.56618,0.56614,0.56722,9.2005e-06,0.75599,0.37845,1.2575e-06,1.7143e-05
1.1969,0.56617,0.56614,0.56722,9.2241e-06,0.75329,0.38116,1.2594e-06,1.7189e-05
1.1977,0.56617,0.56614,0.56722,9.2479e-06,0.75058,0.38387,1.2614e-06,1.7234e-05
1.1986,0.56617,0.56614,0.56722,9.2717e-06,0.74786,0.38659,1.2634e-06,1.728e-05
1.1994,0.56617,0.56614,0.56723,9.2956e-06,0.74514,0.38931,1.2655e-06,1.7326e-05
1.2002,0.56616,0.56614,0.56723,9.3196e-06,0.74242,0.39203,1.2676e-06,1.7372e-05
1.201,0.56616,0.56614,0.56723,9.3437e-06,0.73969,0.39476,1.2698e-06,1.7418e-05
1.2018,0.56616,0.56614,0.56723,9.3679e-06,0.73696,0.3975,1.272e-06,1.7464e-05
1.2026,0.56616,0.56613,0.56723,9.3922e-06,0.73422,0.40024,1.2743e-06,1.751e-05
1.2034,0.56615,0.56613,0.56723,9.4166e-06,0.73148,0.40298,1.2766e-06,1.7557e-05
1.2042,0.56615,0.56613,0.56723,9.4411e-06,0.72874,0.40573,1.279e-06,1.7603e-05
1.205,0.56615,0.56613,0.56723,9.4657e-06,0.72599,0.40848,1.2815e-06,1.765e-05
1.2058,0.56615,0.56613,0.56723,9.4905e-06,0.72324,0.41123,1.2839e-06,1.7697e-05
1.2066,0.56614,0.56613,0.56724,9.5153e-06,0.72048,0.41399,1.2865e-06,1.7744e-05
1.2074,0.56614,0.56613,0.56724,9.5402e-06,0.71772,0.41676,1.289e-06,1.7791e-05
1.2082,0.56614,0.56613,0.56724,9.5653e-06,0.71495,0.41952,1.2916e-06,1.7839e-05
1.209,0.56614,0.56613,0.56724,9.5905e-06,0.71218,0.42229,1.2943e-06,1.7887e-05
1.2098,0.56613,0.56613,0.56724,9.6159e-06,0.70941,0.42507,1.297e-06,1.7935e-05
1.2106,0.56613,0.56613,0.56724,9.6413e-06,0.70663,0.42785,1.2998e-06,1.7983e-05
1.2114,0.56613,0.56613,0.56724,9.6669e-06,0.70385,0.43063,1.3026e-06,1.8031e-05
1.2122,0.56613,0.56613,0.56724,9.6927e-06,0.70107,0.43341,1.3054e-06,1.808e-05
1.2131,0.56612,0.56613,0.56724,9.7185e-06,0.69828,0.4362,1.3083e-06,1.8129e-05
1.2139,0.56612,0.56613,0.56724,9.7446e-06,0.69549,0.43899,1.3112e-06,1.8178e-05
1.2147,0.56612,0.56613,0.56724,9.7707e-06,0.6927,0.44179,1.3142e-06,1.8227e-05
1.2155,0.56612,0.56613,0.56724,9.7971e-06,0.6899,0.44459,1.3172e-06,1.8277e-05
1.2163,0.56611,0.56613,0.56725,9.8235e-06,0.6871,0.44739,1.3203e-06,1.8327e-05
1.2171,0.56611,0.56613,0.56725,9.8502e-06,0.6843,0.45019,1.3235e-06,1.8377e-05
1.2179,0.56611,0.56613,0.56725,9.877e-06,0.68149,0.453,1.3267e-06,1.8427e-05
1.2187,0.5661,0.56613,0.56725,9.904e-06,0.67868,0.45581,1.3299e-06,1.8478e-05
1.2195,0.5661,0.56613,0.56725,9.9311e-06,0.67587,0.45863,1.3332e-06,1.8529e-05
1.2203,0.5661,0.56613,0.56725,9.9584e-06,0.67306,0.46144,1.3366e-06,1.858e-05
1.2211,0.5661,0.56613,0.56725,9.9859e-06,0.67024,0.46426,1.34e-06,1.8632e-05
1.2219,0.56609,0.56613,0.56725,1.0014e-05,0.66742,0.46708,1.3435e-06,1.8684e-05
1.2227,0.56609,0.56612,0.56725,1.0042e-05,0.6646,0.46991,1.347e-06,1.8736e-05
1.2235,0.56609,0.56612,0.56725,1.007e-05,0.66177,0.47273,1.3506e-06,1.8789e-05
1.2243,0.56609,0.56612,0.56725,1.0098e-05,0.65894,0.47556,1.3543e-06,1.8841e-05
1.2251,0.56608,0.56612,0.56725,1.0126e-05,0.65611,0.47839,1.358e-06,1.8895e-05
1.2259,0.56608,0.56612,0.56725,1.0155e-05,0.65328,0.48123,1.3619e-06,1.8948e-05
1.2267,0.56608,0.56612,0.56725,1.0184e-05,0.65045,0.48406,1.3658e-06,1.9002e-05
1.2276,0.56608,0.56612,0.56725,1.0213e-05,0.64761,0.4869,1.3697e-06,1.9056e-05
1.2284,0.56607,0.56612,0.56726,1.0242e-05,0.64477,0.48974,1.3738e-06,1.9111e-05
1.2292,0.56607,0.56612,0.56726,1.0272e-05,0.64193,0.49258,1.3779e-06,1.9166e-05
1.23,0.56607,0.56612,0.56726,1.0302e-05,0.63909,0.49542,1.3821e-06,1.9221e-05
1.2308,0.56606,0.56612,0.56726,1.0331e-05,0.63624,0.49827,1.3865e-06,1.9276e-05
1.2316,0.56606,0.56612,0.56726,1.0362e-05,0.6334,0.50112,1.3909e-06,1.9333e-05
1.2324,0.56606,0.56612,0.56726,1.0392e-05,0.63055,0.50397,1.3954e-06,1.9389e-05
1.2332,0.56606,0.56612,0.56726,1.0423e-05,0.6277,0.50682,1.4e-06,1.9446e-05
1.234,0.56605,0.56612,0.56726,1.0454e-05,0.62485,0.50967,1.4047e-06,1.9503e-05
1.2348,0.56605,0.56612,0.56726,1.0485e-05,0.62199,0.51252,1.4095e-06,1.956e-05
1.2356,0.56605,0.56612,0.56726,1.0516e-05,0.61914,0.51538,1.4144e-06,1.9618e-05
1.2364,0.56605,0.56612,0.56726,1.0548e-05,0.61628,0.51823,1.4194e-06,1.9677e-05
1.2372,0.56604,0.56612,0.56726,1.058e-05,0.61343,0.52109,1.4246e-06,1.9735e-05
1.238,0.56604,0.56612,0.56726,1.0612e-05,0.61057,0.52395,1.4299e-06,1.9795e-05
1.2388,0.56604,0.56612,0.56726,1.0645e-05,0.60771,0.52681,1.4353e-06,1.9854e-05
1.2396,0.56604,0.56612,0.56726,1.0677e-05,0.60485,0.52967,1.4408e-06,1.9914e-05
1.2404,0.56603,0.56612,0.56726,1.071e-05,0.60199,0.53253,1.4464e-06,1.9975e-05
1.2412,0.56603,0.56612,0.56726,1.0744e-05,0.59913,0.53539,1.4522e-06,2.0035e-05
1.2421,0.56603,0.56612,0.56726,1.0777e-05,0.59626,0.53826,1.4581e-06,2.0097e-05
1.2429,0.56602,0.56612,0.56726,1.0811e-05,0.5934,0.54112,1.4642e-06,2.0158e-05
1.2437,0.56602,0.56612,0.56726,1.0845e-05,0.59054,0.54399,1.4704e-06,2.0221e-05
1.2445,0.56602,0.56612,0.56726,1.088e-05,0.58767,0.54685,1.4768e-06,2.0283e-05
1.2453,0.56602,0.56612,0.56726,1.0915e-05,0.58481,0.54972,1.4833e-06,2.0346e-05
1.2461,0.56601,0.56612,0.56726,1.095e-05,0.58194,0.55258,1.49e-06,2.041e-05
1.2469,0.56601,0.56612,0.56726,1.0985e-05,0.57907,0.55545,1.4968e-06,2.0474e-05
1.2477,0.56601,0.56611,0.56726,1.1021e-05,0.57621,0.55832,1.5038e-06,2.0538e-05
1.2485,0.56601,0.56611,0.56726,1.1057e-05,0.57334,0.56118,1.511e-06,2.0603e-05
1.2493,0.566,0.56611,0.56726,1.1093e-05,0.57047,0.56405,1.5183e-06,2.0668e-05
1.2501,0.566,0.56611,0.56726,1.113e-05,0.56761,0.56692,1.5258e-06,2.0734e-05
1.2509,0.566,0.56611,0.56726,1.1167e-05,0.56474,0.56979,1.5335e-06,2.0801e-05
1.2517,0.566,0.56611,0.56726,1.1204e-05,0.56187,0.57265,1.5414e-06,2.0867e-05
1.2525,0.56599,0.56611,0.56726,1.1242e-05,0.559,0.57552,1.5495e-06,2.0935e-05
1.2533,0.56599,0.56611,0.56726,1.128e-05,0.55614,0.57839,1.5578e-06,2.1002e-05
1.2541,0.56599,0.56611,0.56726,1.1319e-05,0.55327,0.58125,1.5662e-06,2.1071e-05
1.2549,0.56599,0.56611,0.56726,1.1357e-05,0.5504,0.58412,1.5749e-06,2.114e-05
1.2557,0.56598,0.56611,0.56726,1.1396e-05,0.54754,0.58699,1.5838e-06,2.1209e-05
1.2565,0.56598,0.56611,0.56726,1.1436e-05,0.54467,0.58985,1.5929e-06,2.1279e-05
1.2574,0.56598,0.56611,0.56726,1.1476e-05,0.54181,0.59271,1.6022e-06,2.1349e-05
1.2582,0.56597,0.56611,0.56726,1.1516e-05,0.53894,0.59558,1.6117e-06,2.142e-05
1.259,0.56597,0.56611,0.56726,1.1556e-05,0.53608,0.59844,1.6214e-06,2.1491e-05
1.2598,0.56597,0.56611,0.56726,1.1597e-05,0.53322,0.6013,1.6314e-06,2.1563e-05
1.2606,0.56597,0.56611,0.56726,1.1638e-05,0.53036,0.60417,1.6415e-06,2.1635e-05
1.2614,0.56596,0.56611,0.56726,1.168e-05,0.52749,0.60703,1.652e-06,2.1708e-05
1.2622,0.56596,0.56611,0.56726,1.1722e-05,0.52463,0.60989,1.6626e-06,2.1781e-05
1.263,0.56596,0.56611,0.56726,1.1764e-05,0.52178,0.61274,1.6735e-06,2.1855e-05
1.2638,0.56596,0.56611,0.56726,1.1807e-05,0.51892,0.6156,1.6846e-06,2.193e-05
1.2646,0.56595,0.56611,0.56726,1.185e-05,0.51606,0.61846,1.696e-06,2.2005e-05
1.2654,0.56595,0.56611,0.56726,1.1894e-05,0.51321,0.62131,1.7076e-06,2.208e-05
1.2662,0.56595,0.56611,0.56726,1.1938e-05,0.51035,0.62416,1.7195e-06,2.2156e-05
1.267,0.56595,0.56611,0.56726,1.1982e-05,0.5075,0.62702,1.7316e-06,2.2233e-05
1.2678,0.56594,0.56611,0.56726,1.2027e-05,0.50465,0.62987,1.744e-06,2.231e-05
1.2686,0.56594,0.56611,0.56726,1.2072e-05,0.5018,0.63271,1.7567e-06,2.2388e-05
1.2694,0.56594,0.56611,0.56726,1.2118e-05,0.49895,0.63556,1.7696e-06,2.2466e-05
1.2702,0.56594,0.56611,0.56726,1.2164e-05,0.49611,0.63841,1.7827e-06,2.2545e-05
1.271,0.56593,0.56611,0.56726,1.221e-05,0.49326,0.64125,1.7962e-06,2.2624e-05
1.2719,0.56593,0.56611,0.56726,1.2257e-05,0.49042,0.64409,1.8099e-06,2.2704e-05
1.2727,0.56593,0.56611,0.56725,1.2304e-05,0.48758,0.64693,1.8239e-06,2.2785e-05
1.2735,0.56593,0.56611,0.56725,1.2352e-05,0.48474,0.64977,1.8382e-06,2.2866e-05
1.2743,0.56592,0.56611,0.56725,1.24e-05,0.4819,0.6526,1.8527e-06,2.2947e-05
1.2751,0.56592,0.56611,0.56725,1.2449e-05,0.47907,0.65544,1.8675e-06,2.303e-05
1.2759,0.56592,0.56611,0.56725,1.2497e-05,0.47624,0.65827,1.8827e-06,2.3112e-05
1.2767,0.56591,0.56611,0.56725,1.2547e-05,0.47341,0.66109,1.8981e-06,2.3196e-05
1.2775,0.56591,0.56611,0.56725,1.2597e-05,0.47058,0.66392,1.9137e-06,2.328e-05
1.2783,0.56591,0.56611,0.56725,1.2647e-05,0.46776,0.66674,1.9297e-06,2.3364e-05
1.2791,0.56591,0.56611,0.56725,1.2698e-05,0.46494,0.66956,1.946e-06,2.3449e-05
1.2799,0.5659,0.56611,0.56725,1.2749e-05,0.46212,0.67238,1.9625e-06,2.3535e-05
1.2807,0.5659,0.56611,0.56725,1.28e-05,0.4593,0.6752,1.9794e-06,2.3621e-05
1.2815,0.5659,0.5661,0.56725,1.2852e-05,0.45649,0.67801,1.9965e-06,2.3708e-05
1.2823,0.5659,0.5661,0.56725,1.2905e-05,0.45367,0.68082,2.014e-06,2.3795e-05
1.2831,0.56589,0.5661,0.56725,1.2958e-05,0.45087,0.68363,2.0317e-06,2.3883e-05
1.2839,0.56589,0.5661,0.56725,1.3011e-05,0.44806,0.68643,2.0498e-06,2.3972e-05
1.2847,0.56589,0.5661,0.56725,1.3065e-05,0.44526,0.68923,2.0681e-06,2.4061e-05
1.2855,0.56589,0.5661,0.56724,1.3119e-05,0.44246,0.69203,2.0867e-06,2.4151e-05
1.2864,0.56588,0.5661,0.56724,1.3174e-05,0.43966,0.69482,2.1057e-06,2.4242e-05
1.2872,0.56588,0.5661,0.56724,1.3229e-05,0.43687,0.69761,2.1249e-06,2.4333e-05
1.288,0.56588,0.5661,0.56724,1.3284e-05,0.43408,0.7004,2.1445e-06,2.4424e-05
1.2888,0.56588,0.5661,0.56724,1.334e-05,0.43129,0.70319,2.1643e-06,2.4517e-05
1.2896,0.56587,0.5661,0.56724,1.3397e-05,0.42851,0.70597,2.1844e-06,2.4609e-05
1.2904,0.56587,0.5661,0.56724,1.3454e-05,0.42573,0.70875,2.2049e-06,2.4703e-05
1.2912,0.56587,0.5661,0.56724,1.3511e-05,0.42296,0.71152,2.2256e-06,2.4797e-05
1.292,0.56587,0.5661,0.56724,1.3569e-05,0.42019,0.71429,2.2467e-06,2.4892e-05
1.2928,0.56586,0.5661,0.56724,1.3627e-05,0.41742,0.71705,2.268e-06,2.4987e-05
1.2936,0.56586,0.5661,0.56724,1.3686e-05,0.41465,0.71982,2.2897e-06,2.5083e-05
1.2944,0.56586,0.5661,0.56723,1.3746e-05,0.41189,0.72258,2.3116e-06,2.5179e-05
1.2952,0.56586,0.5661,0.56723,1.3805e-05,0.40914,0.72533,2.3339e-06,2.5277e-05
1.296,0.56585,0.5661,0.56723,1.3865e-05,0.40638,0.72808,2.3564e-06,2.5374e-05
1.2968,0.56585,0.5661,0.56723,1.3926e-05,0.40364,0.73083,2.3792e-06,2.5473e-05
1.2976,0.56585,0.5661,0.56723,1.3987e-05,0.40089,0.73357,2.4023e-06,2.5572e-05
1.2984,0.56585,0.5661,0.56723,1.4049e-05,0.39815,0.73631,2.4258e-06,2.5672e-05
1.2992,0.56585,0.5661,0.56723,1.4111e-05,0.39542,0.73904,2.4495e-06,2.5772e-05
1.3,0.56584,0.5661,0.56723,1.4173e-05,0.39269,0.74177,2.4734e-06,2.5873e-05
1.3009,0.56584,0.5661,0.56723,1.4236e-05,0.38996,0.74449,2.4977e-06,2.5975e-05
1.3017,0.56584,0.5661,0.56722,1.43e-05,0.38724,0.74721,2.5223e-06,2.6077e-05
1.3025,0.56584,0.5661,0.56722,1.4363e-05,0.38452,0.74993,2.5471e-06,2.618e-05
1.3033,0.56583,0.5661,0.56722,1.4428e-05,0.38181,0.75264,2.5722e-06,2.6283e-05
1.3041,0.56583,0.5661,0.56722,1.4492e-05,0.3791,0.75534,2.5976e-06,2.6387e-05
1.3049,0.56583,0.5661,0.56722,1.4558e-05,0.37639,0.75805,2.6233e-06,2.6492e-05
1.3057,0.56583,0.5661,0.56722,1.4623e-05,0.3737,0.76074,2.6492e-06,2.6598e-05
1.3065,0.56582,0.5661,0.56722,1.469e-05,0.371,0.76343,2.6754e-06,2.6704e-05
1.3073,0.56582,0.5661,0.56722,1.4756e-05,0.36831,0.76612,2.7019e-06,2.681e-05
1.3081,0.56582,0.5661,0.56721,1.4823e-05,0.36563,0.7688,2.7286e-06,2.6918e-05
1.3089,0.56582,0.5661,0.56721,1.4891e-05,0.36295,0.77148,2.7556e-06,2.7026e-05
1.3097,0.56581,0.5661,0.56721,1.4959e-05,0.36028,0.77415,2.7828e-06,2.7134e-05
1.3105,0.56581,0.5661,0.56721,1.5027e-05,0.35761,0.77681,2.8103e-06,2.7244e-05
1.3113,0.56581,0.5661,0.56721,1.5096e-05,0.35495,0.77947,2.838e-06,2.7354e-05
1.3121,0.56581,0.5661,0.56721,1.5165e-05,0.35229,0.78212,2.8659e-06,2.7464e-05
1.3129,0.5658,0.5661,0.56721,1.5235e-05,0.34964,0.78477,2.8941e-06,2.7576e-05
1.3137,0.5658,0.5661,0.56721,1.5305e-05,0.34699,0.78742,2.9226e-06,2.7688e-05
1.3145,0.5658,0.5661,0.5672,1.5376e-05,0.34435,0.79005,2.9512e-06,2.78e-05
1.3153,0.5658,0.5661,0.5672,1.5447e-05,0.34172,0.79269,2.9801e-06,2.7913e-05
1.3162,0.5658,0.5661,0.5672,1.5518e-05,0.33909,0.79531,3.0091e-06,2.8027e-05
1.317,0.56579,0.5661,0.5672,1.559e-05,0.33647,0.79793,3.0384e-06,2.8142e-05
1.3178,0.56579,0.5661,0.5672,1.5662e-05,0.33385,0.80055,3.0679e-06,2.8257e-05
1.3186,0.56579,0.5661,0.5672,1.5735e-05,0.33124,0.80316,3.0976e-06,2.8373e-05
1.3194,0.56579,0.5661,0.5672,1.5808e-05,0.32863,0.80576,3.1275e-06,2.8489e-05
1.3202,0.56578,0.5661,0.56719,1.5882e-05,0.32603,0.80835,3.1576e-06,2.8607e-05
1.321,0.56578,0.5661,0.56719,1.5956e-05,0.32344,0.81094,3.1878e-06,2.8724e-05
1.3218,0.56578,0.5661,0.56719,1.6031e-05,0.32085,0.81353,3.2182e-06,2.8843e-05
1.3226,0.56578,0.5661,0.56719,1.6105e-05,0.31827,0.8161,3.2488e-06,2.8962e-05
1.3234,0.56578,0.5661,0.56719,1.6181e-05,0.3157,0.81868,3.2796e-06,2.9082e-05
1.3242,0.56577,0.5661,0.56719,1.6257e-05,0.31313,0.82124,3.3105e-06,2.9203e-05
1.325,0.56577,0.5661,0.56718,1.6333e-05,0.31057,0.8238,3.3416e-06,2.9324e-05
1.3258,0.56577,0.5661,0.56718,1.6409e-05,0.30802,0.82635,3.3728e-06,2.9446e-05
1.3266,0.56577,0.5661,0.56718,1.6486e-05,0.30547,0.82889,3.4041e-06,2.9568e-05
1.3274,0.56576,0.5661,0.56718,1.6563e-05,0.30293,0.83143,3.4356e-06,2.9691e-05
1.3282,0.56576,0.5661,0.56718,1.6641e-05,0.30039,0.83396,3.4672e-06,2.9815e-05
1.329,0.56576,0.5661,0.56718,1.6719e-05,0.29786,0.83649,3.4989e-06,2.9939e-05
1.3298,0.56576,0.5661,0.56717,1.6798e-05,0.29534,0.839,3.5307e-06,3.0065e-05
1.3307,0.56576,0.5661,0.56717,1.6877e-05,0.29283,0.84151,3.5626e-06,3.019e-05
1.3315,0.56575,0.5661,0.56717,1.6956e-05,0.29032,0.84402,3.5946e-06,3.0317e-05
1.3323,0.56575,0.5661,0.56717,1.7035e-05,0.28782,0.84651,3.6267e-06,3.0444e-05
1.3331,0.56575,0.5661,0.56717,1.7115e-05,0.28533,0.849,3.6589e-06,3.0572e-05
1.3339,0.56575,0.5661,0.56717,1.7196e-05,0.28284,0.85149,3.6911e-06,3.07e-05
1.3347,0.56575,0.5661,0.56716,1.7276e-05,0.28037,0.85396,3.7234e-06,3.0829e-05
1.3355,0.56574,0.5661,0.56716,1.7357e-05,0.2779,0.85643,3.7557e-06,3.0959e-05
1.3363,0.56574,0.5661,0.56716,1.7439e-05,0.27543,0.85889,3.7881e-06,3.109e-05
1.3371,0.56574,0.5661,0.56716,1.7521e-05,0.27298,0.86134,3.8205e-06,3.1221e-05
1.3379,0.56574,0.5661,0.56716,1.7603e-05,0.27053,0.86378,3.853e-06,3.1353e-05
1.3387,0.56573,0.5661,0.56715,1.7685e-05,0.26809,0.86622,3.8854e-06,3.1485e-05
1.3395,0.56573,0.5661,0.56715,1.7768e-05,0.26565,0.86865,3.9179e-06,3.1618e-05
1.3403,0.56573,0.5661,0.56715,1.7851e-05,0.26323,0.87107,3.9504e-06,3.1752e-05
1.3411,0.56573,0.5661,0.56715,1.7935e-05,0.26081,0.87349,3.9829e-06,3.1886e-05
1.3419,0.56573,0.5661,0.56715,1.8018e-05,0.2584,0.87589,4.0153e-06,3.2021e-05
1.3427,0.56572,0.5661,0.56714,1.8102e-05,0.256,0.87829,4.0478e-06,3.2157e-05
1.3435,0.56572,0.5661,0.56714,1.8187e-05,0.2536,0.88068,4.0801e-06,3.2293e-05
1.3443,0.56572,0.5661,0.56714,1.8271e-05,0.25122,0.88306,4.1125e-06,3.243e-05
1.3452,0.56572,0.5661,0.56714,1.8356e-05,0.24884,0.88544,4.1448e-06,3.2568e-05
1.346,0.56572,0.5661,0.56714,1.8442e-05,0.24647,0.8878,4.177e-06,3.2706e-05
1.3468,0.56571,0.5661,0.56713,1.8527e-05,0.24411,0.89016,4.2092e-06,3.2845e-05
1.3476,0.56571,0.5661,0.56713,1.8613e-05,0.24175,0.89251,4.2413e-06,3.2985e-05
1.3484,0.56571,0.5661,0.56713,1.8699e-05,0.23941,0.89485,4.2733e-06,3.3125e-05
1.3492,0.56571,0.5661,0.56713,1.8786e-05,0.23707,0.89718,4.3052e-06,3.3266e-05
1.35,0.56571,0.5661,0.56713,1.8872e-05,0.23474,0.89951,4.337e-06,3.3407e-05
1.3508,0.5657,0.5661,0.56712,1.8959e-05,0.23242,0.90182,4.3686e-06,3.355e-05
1.3516,0.5657,0.5661,0.56712,1.9046e-05,0.23011,0.90413,4.4002e-06,3.3692e-05
1.3524,0.5657,0.5661,0.56712,1.9134e-05,0.22781,0.90643,4.4316e-06,3.3836e-05
1.3532,0.5657,0.5661,0.56712,1.9221e-05,0.22552,0.90872,4.4629e-06,3.398e-05
1.354,0.5657,0.5661,0.56711,1.9309e-05,0.22323,0.911,4.494e-06,3.4124e-05
1.3548,0.5657,0.5661,0.56711,1.9397e-05,0.22095,0.91327,4.5249e-06,3.427e-05
1.3556,0.56569,0.5661,0.56711,1.9486e-05,0.21869,0.91553,4.5557e-06,3.4416e-05
1.3564,0.56569,0.5661,0.56711,1.9574e-05,0.21643,0.91779,4.5863e-06,3.4562e-05
1.3572,0.56569,0.5661,0.56711,1.9663e-05,0.21418,0.92003,4.6167e-06,3.4709e-05
1.358,0.56569,0.5661,0.5671,1.9752e-05,0.21194,0.92227,4.6469e-06,3.4857e-05
1.3588,0.56569,0.5661,0.5671,1.9841e-05,0.20971,0.9245,4.6768e-06,3.5005e-05
1.3597,0.56568,0.5661,0.5671,1.9931e-05,0.20748,0.92671,4.7066e-06,3.5154e-05
1.3605,0.56568,0.5661,0.5671,2.002e-05,0.20527,0.92892,4.7361e-06,3.5304e-05
1.3613,0.56568,0.5661,0.56709,2.011e-05,0.20307,0.93112,4.7654e-06,3.5454e-05
1.3621,0.56568,0.5661,0.56709,2.02e-05,0.20087,0.93331,4.7944e-06,3.5605e-05
1.3629,0.56568,0.5661,0.56709,2.029e-05,0.19869,0.93549,4.8232e-06,3.5756e-05
1.3637,0.56568,0.5661,0.56709,2.038e-05,0.19651,0.93766,4.8517e-06,3.5908e-05
1.3645,0.56567,0.5661,0.56708,2.047e-05,0.19434,0.93983,4.88e-06,3.6061e-05
1.3653,0.56567,0.5661,0.56708,2.0561e-05,0.19219,0.94198,4.9079e-06,3.6214e-05
1.3661,0.56567,0.5661,0.56708,2.0652e-05,0.19004,0.94412,4.9355e-06,3.6368e-05
1.3669,0.56567,0.5661,0.56708,2.0742e-05,0.1879,0.94625,4.9629e-06,3.6522e-05
1.3677,0.56567,0.5661,0.56708,2.0833e-05,0.18577,0.94838,4.9899e-06,3.6677e-05
1.3685,0.56566,0.5661,0.56707,2.0924e-05,0.18366,0.95049,5.0166e-06,3.6832e-05
1.3693,0.56566,0.5661,0.56707,2.1015e-05,0.18155,0.95259,5.043e-06,3.6988e-05
1.3701,0.56566,0.5661,0.56707,2.1107e-05,0.17945,0.95469,5.069e-06,3.7144e-05
1.3709,0.56566,0.5661,0.56707,2.1198e-05,0.17736,0.95677,5.0946e-06,3.7301e-05
1.3717,0.56566,0.5661,0.56706,2.1289e-05,0.17528,0.95884,5.1199e-06,3.7459e-05
1.3725,0.56566,0.5661,0.56706,2.1381e-05,0.17321,0.96091,5.1449e-06,3.7617e-05
1.3733,0.56565,0.5661,0.56706,2.1473e-05,0.17115,0.96296,5.1694e-06,3.7776e-05
1.3741,0.56565,0.5661,0.56706,2.1564e-05,0.16911,0.965,5.1936e-06,3.7935e-05
1.375,0.56565,0.5661,0.56705,2.1656e-05,0.16707,0.96704,5.2174e-06,3.8094e-05
1.3758,0.56565,0.5661,0.56705,2.1748e-05,0.16504,0.96906,5.2408e-06,3.8255e-05
1.3766,0.56565,0.5661,0.56705,2.184e-05,0.16302,0.97107,5.2637e-06,3.8415e-05
1.3774,0.56565,0.5661,0.56704,2.1931e-05,0.16101,0.97308,5.2863e-06,3.8576e-05
1.3782,0.56565,0.5661,0.56704,2.2023e-05,0.15902,0.97507,5.3084e-06,3.8738e-05
1.379,0.56564,0.5661,0.56704,2.2115e-05,0.15703,0.97705,5.3301e-06,3.89e-05
1.3798,0.56564,0.5661,0.56704,2.2207e-05,0.15505,0.97902,5.3513e-06,3.9063e-05
1.3806,0.56564,0.5661,0.56703,2.2299e-05,0.15309,0.98098,5.3721e-06,3.9226e-05
1.3814,0.56564,0.5661,0.56703,2.2391e-05,0.15113,0.98293,5.3924e-06,3.939e-05
1.3822,0.56564,0.5661,0.56703,2.2483e-05,0.14919,0.98487,5.4123e-06,3.9554e-05
1.383,0.56564,0.5661,0.56703,2.2575e-05,0.14726,0.9868,5.4316e-06,3.9718e-05
1.3838,0.56563,0.5661,0.56702,2.2667e-05,0.14533,0.98871,5.4505e-06,3.9883e-05
1.3846,0.56563,0.5661,0.56702,2.2759e-05,0.14342,0.99062,5.4689e-06,4.0048e-05
1.3854,0.56563,0.5661,0.56702,2.2851e-05,0.14152,0.99252,5.4868e-06,4.0214e-05
1.3862,0.56563,0.5661,0.56702,2.2942e-05,0.13963,0.9944,5.5042e-06,4.038e-05
1.387,0.56563,0.5661,0.56701,2.3034e-05,0.13775,0.99628,5.5211e-06,4.0547e-05
1.3878,0.56563,0.5661,0.56701,2.3126e-05,0.13588,0.99814,5.5375e-06,4.0714e-05
1.3886,0.56563,0.5661,0.56701,2.3217e-05,0.13402,0.99999,5.5534e-06,4.0881e-05
1.3895,0.56562,0.5661,0.567,2.3309e-05,0.13218,1.0018,5.5687e-06,4.1049e-05
1.3903,0.56562,0.5661,0.567,2.34e-05,0.13034,1.0037,5.5835e-06,4.1217e-05
1.3911,0.56562,0.5661,0.567,2.3492e-05,0.12852,1.0055,5.5977e-06,4.1386e-05
1.3919,0.56562,0.5661,0.567,2.3583e-05,0.12671,1.0073,5.6114e-06,4.1555e-05
1.3927,0.56562,0.5661,0.56699,2.3674e-05,0.1249,1.0091,5.6246e-06,4.1724e-05
1.3935,0.56562,0.5661,0.56699,2.3765e-05,0.12311,1.0109,5.6372e-06,4.1894e-05
1.3943,0.56562,0.5661,0.56699,2.3856e-05,0.12133,1.0126,5.6492e-06,4.2064e-05
1.3951,0.56561,0.5661,0.56698,2.3947e-05,0.11957,1.0144,5.6606e-06,4.2234e-05
1.3959,0.56561,0.5661,0.56698,2.4038e-05,0.11781,1.0162,5.6715e-06,4.2405e-05
1.3967,0.56561,0.5661,0.56698,2.4129e-05,0.11607,1.0179,5.6818e-06,4.2575e-05
1.3975,0.56561,0.5661,0.56698,2.4219e-05,0.11433,1.0196,5.6915e-06,4.2747e-05
1.3983,0.56561,0.5661,0.56697,2.4309e-05,0.11261,1.0213,5.7006e-06,4.2918e-05
1.3991,0.56561,0.5661,0.56697,2.4399e-05,0.1109,1.023,5.7092e-06,4.309e-05
1.3999,0.56561,0.5661,0.56697,2.4489e-05,0.1092,1.0247,5.7171e-06,4.3262e-05
1.4007,0.5656,0.5661,0.56696,2.4579e-05,0.10752,1.0264,5.7244e-06,4.3434e-05
1.4015,0.5656,0.5661,0.56696,2.4669e-05,0.10584,1.0281,5.7311e-06,4.3606e-05
1.4023,0.5656,0.5661,0.56696,2.4758e-05,0.10418,1.0297,5.7373e-06,4.3779e-05
1.4031,0.5656,0.5661,0.56696,2.4847e-05,0.10253,1.0314,5.7428e-06,4.3952e-05
1.404,0.5656,0.5661,0.56695,2.4936e-05,0.10089,1.033,5.7477e-06,4.4125e-05
1.4048,0.5656,0.5661,0.56695,2.5025e-05,0.099262,1.0346,5.7519e-06,4.4298e-05
1.4056,0.5656,0.5661,0.56695,2.5114e-05,0.097647,1.0362,5.7556e-06,4.4472e-05
1.4064,0.5656,0.5661,0.56694,2.5202e-05,0.096044,1.0378,5.7586e-06,4.4646e-05
1.4072,0.56559,0.5661,0.56694,2.529e-05,0.094453,1.0394,5.761e-06,4.4819e-05
1.408,0.56559,0.5661,0.56694,2.5378e-05,0.092873,1.041,5.7628e-06,4.4993e-05
1.4088,0.56559,0.5661,0.56693,2.5466e-05,0.091306,1.0426,5.764e-06,4.5168e-05
1.4096,0.56559,0.5661,0.56693,2.5553e-05,0.089752,1.0441,5.7645e-06,4.5342e-05
1.4104,0.56559,0.5661,0.56693,2.564e-05,0.088209,1.0456,5.7644e-06,4.5516e-05
1.4112,0.56559,0.5661,0.56693,2.5727e-05,0.086679,1.0472,5.7636e-06,4.5691e-05
1.412,0.56559,0.5661,0.56692,2.5814e-05,0.085161,1.0487,5.7623e-06,4.5865e-05
1.4128,0.56559,0.5661,0.56692,2.59e-05,0.083655,1.0502,5.7602e-06,4.604e-05
1.4136,0.56559,0.5661,0.56692,2.5986e-05,0.082162,1.0517,5.7576e-06,4.6214e-05
1.4144,0.56558,0.5661,0.56691,2.6072e-05,0.080681,1.0531,5.7543e-06,4.6389e-05
1.4152,0.56558,0.5661,0.56691,2.6157e-05,0.079212,1.0546,5.7504e-06,4.6564e-05
1.416,0.56558,0.5661,0.56691,2.6242e-05,0.077756,1.0561,5.7459e-06,4.6738e-05
1.4168,0.56558,0.5661,0.5669,2.6327e-05,0.076313,1.0575,5.7407e-06,4.6913e-05
1.4176,0.56558,0.5661,0.5669,2.6411e-05,0.074882,1.0589,5.7348e-06,4.7088e-05
1.4185,0.56558,0.5661,0.5669,2.6495e-05,0.073463,1.0603,5.7284e-06,4.7262e-05
1.4193,0.56558,0.5661,0.56689,2.6579e-05,0.072058,1.0617,5.7213e-06,4.7437e-05
1.4201,0.56558,0.5661,0.56689,2.6663e-05,0.070665,1.0631,5.7136e-06,4.7612e-05
1.4209,0.56558,0.5661,0.56689,2.6746e-05,0.069284,1.0645,5.7052e-06,4.7786e-05
1.4217,0.56557,0.5661,0.56688,2.6828e-05,0.067917,1.0659,5.6963e-06,4.7961e-05
1.4225,0.56557,0.5661,0.56688,2.6911e-05,0.066562,1.0672,5.6866e-06,4.8135e-05
1.4233,0.56557,0.5661,0.56688,2.6993e-05,0.06522,1.0685,5.6764e-06,4.8309e-05
1.4241,0.56557,0.5661,0.56687,2.7074e-05,0.063891,1.0699,5.6656e-06,4.8483e-05
1.4249,0.56557,0.5661,0.56687,2.7156e-05,0.062574,1.0712,5.6541e-06,4.8657e-05
1.4257,0.56557,0.5661,0.56687,2.7237e-05,0.061271,1.0725,5.642e-06,4.8831e-05
1.4265,0.56557,0.5661,0.56687,2.7317e-05,0.05998,1.0738,5.6293e-06,4.9005e-05
1.4273,0.56557,0.5661,0.56686,2.7397e-05,0.058703,1.075,5.616e-06,4.9178e-05
1.4281,0.56557,0.5661,0.56686,2.7477e-05,0.057438,1.0763,5.6021e-06,4.9351e-05
1.4289,0.56557,0.5661,0.56686,2.7556e-05,0.056187,1.0775,5.5876e-06,4.9524e-05
1.4297,0.56556,0.5661,0.56685,2.7635e-05,0.054949,1.0788,5.5725e-06,4.9697e-05
1.4305,0.56556,0.5661,0.56685,2.7713e-05,0.053723,1.08,5.5568e-06,4.987e-05
1.4313,0.56556,0.5661,0.56685,2.7791e-05,0.052511,1.0812,5.5405e-06,5.0042e-05
1.4321,0.56556,0.5661,0.56684,2.7869e-05,0.051312,1.0824,5.5236e-06,5.0214e-05
1.4329,0.56556,0.5661,0.56684,2.7946e-05,0.050126,1.0836,5.5061e-06,5.0385e-05
1.4338,0.56556,0.5661,0.56684,2.8022e-05,0.048954,1.0847,5.4881e-06,5.0557e-05
1.4346,0.56556,0.5661,0.56683,2.8099e-05,0.047795,1.0859,5.4695e-06,5.0728e-05
1.4354,0.56556,0.5661,0.56683,2.8174e-05,0.046649,1.087,5.4503e-06,5.0898e-05
1.4362,0.56556,0.5661,0.56683,2.825e-05,0.045516,1.0881,5.4306e-06,5.1069e-05
1.437,0.56556,0.5661,0.56682,2.8324e-05,0.044397,1.0892,5.4103e-06,5.1239e-05
1.4378,0.56556,0.5661,0.56682,2.8399e-05,0.043291,1.0903,5.3895e-06,5.1408e-05
1.4386,0.56556,0.5661,0.56682,2.8473e-05,0.042198,1.0914,5.3681e-06,5.1577e-05
1.4394,0.56555,0.5661,0.56681,2.8546e-05,0.041119,1.0925,5.3462e-06,5.1746e-05
1.4402,0.56555,0.5661,0.56681,2.8619e-05,0.040053,1.0936,5.3238e-06,5.1914e-05
1.441,0.56555,0.5661,0.56681,2.8691e-05,0.039001,1.0946,5.3009e-06,5.2082e-05
1.4418,0.56555,0.5661,0.5668,2.8763e-05,0.037962,1.0956,5.2774e-06,5.2249e-05
1.4426,0.56555,0.5661,0.5668,2.8834e-05,0.036937,1.0967,5.2535e-06,5.2415e-05
1.4434,0.56555,0.5661,0.5668,2.8905e-05,0.035926,1.0977,5.229e-06,5.2582e-05
1.4442,0.56555,0.5661,0.56679,2.8976e-05,0.034928,1.0987,5.2041e-06,5.2747e-05
1.445,0.56555,0.5661,0.56679,2.9045e-05,0.033943,1.0996,5.1787e-06,5.2912e-05
1.4458,0.56555,0.5661,0.56679,2.9115e-05,0.032973,1.1006,5.1528e-06,5.3077e-05
1.4466,0.56555,0.5661,0.56678,2.9184e-05,0.032015,1.1015,5.1264e-06,5.3241e-05
1.4474,0.56555,0.5661,0.56678,2.9252e-05,0.031072,1.1025,5.0996e-06,5.3404e-05
1.4483,0.56555,0.5661,0.56677,2.9319e-05,0.030142,1.1034,5.0723e-06,5.3567e-05
1.4491,0.56555,0.5661,0.56677,2.9387e-05,0.029227,1.1043,5.0446e-06,5.3729e-05
1.4499,0.56555,0.5661,0.56677,2.9453e-05,0.028324,1.1052,5.0165e-06,5.389e-05
1.4507,0.56554,0.5661,0.56676,2.9519e-05,0.027436,1.1061,4.988e-06,5.4051e-05
1.4515,0.56554,0.5661,0.56676,2.9585e-05,0.026561,1.107,4.959e-06,5.421e-05
1.4523,0.56554,0.5661,0.56676,2.965e-05,0.025701,1.1078,4.9297e-06,5.437e-05
1.4531,0.56554,0.5661,0.56675,2.9714e-05,0.024854,1.1087,4.8999e-06,5.4528e-05
1.4539,0.56554,0.5661,0.56675,2.9778e-05,0.024021,1.1095,4.8698e-06,5.4686e-05
1.4547,0.56554,0.5661,0.56675,2.9841e-05,0.023202,1.1103,4.8393e-06,5.4843e-05
1.4555,0.56554,0.5661,0.56674,2.9904e-05,0.022397,1.1111,4.8085e-06,5.4999e-05
1.4563,0.56554,0.5661,0.56674,2.9966e-05,0.021605,1.1119,4.7773e-06,5.5154e-05
1.4571,0.56554,0.5661,0.56674,3.0027e-05,0.020828,1.1126,4.7458e-06,5.5309e-05
1.4579,0.56554,0.5661,0.56673,3.0088e-05,0.020065,1.1134,4.7139e-06,5.5462e-05
1.4587,0.56554,0.5661,0.56673,3.0148e-05,0.019315,1.1141,4.6817e-06,5.5615e-05
1.4595,0.56554,0.5661,0.56673,3.0208e-05,0.01858,1.1149,4.6493e-06,5.5767e-05
1.4603,0.56554,0.5661,0.56672,3.0267e-05,0.017859,1.1156,4.6165e-06,5.5918e-05
1.4611,0.56554,0.5661,0.56672,3.0326e-05,0.017152,1.1163,4.5834e-06,5.6068e-05
1.4619,0.56554,0.5661,0.56672,3.0383e-05,0.016459,1.117,4.5501e-06,5.6217e-05
1.4628,0.56554,0.5661,0.56671,3.0441e-05,0.015779,1.1176,4.5165e-06,5.6365e-05
1.4636,0.56554,0.5661,0.56671,3.0497e-05,0.015115,1.1183,4.4827e-06,5.6512e-05
1.4644,0.56554,0.5661,0.56671,3.0553e-05,0.014464,1.1189,4.4486e-06,5.6658e-05
1.4652,0.56554,0.5661,0.5667,3.0609e-05,0.013827,1.1196,4.4144e-06,5.6803e-05
1.466,0.56553,0.5661,0.5667,3.0664e-05,0.013205,1.1202,4.3799e-06,5.6947e-05
1.4668,0.56553,0.5661,0.56669,3.0718e-05,0.012596,1.1208,4.3452e-06,5.709e-05
1.4676,0.56553,0.5661,0.56669,3.0771e-05,0.012002,1.1214,4.3103e-06,5.7232e-05
1.4684,0.56553,0.5661,0.56669,3.0824e-05,0.011422,1.122,4.2753e-06,5.7373e-05
1.4692,0.56553,0.5661,0.56668,3.0877e-05,0.010856,1.1225,4.24e-06,5.7513e-05
1.47,0.56553,0.5661,0.56668,3.0928e-05,0.010305,1.1231,4.2047e-06,5.7652e-05
1.4708,0.56553,0.5661,0.56668,3.0979e-05,0.0097676,1.1236,4.1692e-06,5.7789e-05
1.4716,0.56553,0.5661,0.56667,3.1029e-05,0.0092446,1.1241,4.1336e-06,5.7925e-05
1.4724,0.56553,0.5661,0.56667,3.1079e-05,0.0087358,1.1246,4.0978e-06,5.806e-05
1.4732,0.56553,0.5661,0.56667,3.1128e-05,0.0082414,1.1251,4.062e-06,5.8194e-05
1.474,0.56553,0.5661,0.56666,3.1177e-05,0.0077613,1.1256,4.0261e-06,5.8327e-05
1.4748,0.56553,0.5661,0.56666,3.1224e-05,0.0072955,1.126,3.9901e-06,5.8459e-05
1.4756,0.56553,0.5661,0.56666,3.1271e-05,0.006844,1.1265,3.9541e-06,5.8589e-05
1.4764,0.56553,0.5661,0.56665,3.1318e-05,0.0064068,1.1269,3.918e-06,5.8718e-05
1.4773,0.56553,0.5661,0.56665,3.1364e-05,0.005984,1.1273,3.8819e-06,5.8845e-05
1.4781,0.56553,0.5661,0.56664,3.1409e-05,0.0055755,1.1277,3.8458e-06,5.8972e-05
1.4789,0.56553,0.5661,0.56664,3.1453e-05,0.0051815,1.1281,3.8097e-06,5.9097e-05
1.4797,0.56553,0.5661,0.56664,3.1497e-05,0.0048017,1.1285,3.7735e-06,5.922e-05
1.4805,0.56553,0.5661,0.56663,3.154e-05,0.0044364,1.1288,3.7374e-06,5.9343e-05
1.4813,0.56553,0.5661,0.56663,3.1582e-05,0.0040855,1.1292,3.7014e-06,5.9463e-05
1.4821,0.56553,0.5661,0.56663,3.1624e-05,0.003749,1.1295,3.6654e-06,5.9583e-05
1.4829,0.56553,0.5661,0.56662,3.1665e-05,0.0034269,1.1298,3.6294e-06,5.9701e-05
1.4837,0.56553,0.5661,0.56662,3.1706e-05,0.0031192,1.1301,3.5935e-06,5.9818e-05
1.4845,0.56553,0.5661,0.56662,3.1745e-05,0.002826,1.1304,3.5578e-06,5.9933e-05
1.4853,0.56553,0.5661,0.56661,3.1784e-05,0.0025472,1.1307,3.5221e-06,6.0047e-05
1.4861,0.56553,0.5661,0.56661,3.1823e-05,0.0022828,1.1309,3.4865e-06,6.0159e-05
1.4869,0.56553,0.5661,0.5666,3.186e-05,0.0020329,1.1312,3.4511e-06,6.027e-05
1.4877,0.56553,0.5661,0.5666,3.1897e-05,0.0017974,1.1314,3.4158e-06,6.0379e-05
1.4885,0.56553,0.5661,0.5666,3.1934e-05,0.0015765,1.1316,3.3807e-06,6.0487e-05
1.4893,0.56553,0.5661,0.56659,3.1969e-05,0.0013699,1.1318,3.3457e-06,6.0593e-05
1.4901,0.56553,0.5661,0.56659,3.2004e-05,0.0011779,1.132,3.3109e-06,6.0698e-05
1.4909,0.56553,0.5661,0.56659,3.2039e-05,0.0010003,1.1322,3.2763e-06,6.0801e-05
1.4917,0.56553,0.5661,0.56658,3.2072e-05,0.00083728,1.1323,3.242e-06,6.0902e-05
1.4926,0.56553,0.5661,0.56658,3.2105e-05,0.0006887,1.1325,3.2078e-06,6.1002e-05
1.4934,0.56553,0.5661,0.56658,3.2137e-05,0.00055461,1.1326,3.1739e-06,6.11e-05
1.4942,0.56553,0.5661,0.56657,3.2169e-05,0.00043502,1.1327,3.1403e-06,6.1197e-05
1.495,0.56553,0.5661,0.56657,3.2199e-05,0.00032993,1.1328,3.1069e-06,6.1292e-05
1.4958,0.56553,0.5661,0.56656,3.2229e-05,0.00023934,1.1329,3.0738e-06,6.1385e-05
1.4966,0.56553,0.5661,0.56656,3.2259e-05,0.00016326,1.133,3.0409e-06,6.1477e-05
1.4974,0.56553,0.5661,0.56656,3.2287e-05,0.00010168,1.133,3.0084e-06,6.1566e-05
1.4982,0.56553,0.5661,0.56655,3.2315e-05,5.4616e-05,1.1331,2.9762e-06,6.1655e-05
1.499,0.56553,0.5661,0.56655,3.2343e-05,2.2059e-05,1.1331,2.9443e-06,6.1741e-05
1.4998,0.56553,0.5661,0.56655,3.2369e-05,4.0123e-06,1.1331,2.9128e-06,6.1826e-05
1.5006,0.56553,0.5661,0.56654,3.2395e-05,4.7687e-07,1.1331,2.8816e-06,6.1909e-05
1.5014,0.56553,0.5661,0.56654,3.242e-05,1.1453e-05,1.1331,2.8508e-06,6.199e-05
1.5022,0.56553,0.5661,0.56654,3.2445e-05,3.6939e-05,1.133,2.8204e-06,6.2069e-05
1.503,0.56553,0.5661,0.56653,3.2469e-05,7.6936e-05,1.133,2.7903e-06,6.2147e-05
1.5038,0.56553,0.5661,0.56653,3.2492e-05,0.00013144,1.1329,2.7607e-06,6.2223e-05
1.5046,0.56553,0.5661,0.56653,3.2514e-05,0.00020046,1.1328,2.7315e-06,6.2297e-05
1.5054,0.56553,0.5661,0.56652,3.2536e-05,0.00028398,1.1328,2.7027e-06,6.2369e-05
1.5062,0.56553,0.5661,0.56652,3.2557e-05,0.000382,1.1327,2.6743e-06,6.2439e-05
1.5071,0.56553,0.5661,0.56651,3.2577e-05,0.00049453,1.1325,2.6464e-06,6.2507e-05
1.5079,0.56553,0.5661,0.56651,3.2596e-05,0.00062155,1.1324,2.619e-06,6.2574e-05
1.5087,0.56553,0.5661,0.56651,3.2615e-05,0.00076307,1.1323,2.592e-06,6.2639e-05
1.5095,0.56553,0.5661,0.5665,3.2633e-05,0.00091908,1.1321,2.5655e-06,6.2701e-05
1.5103,0.56553,0.5661,0.5665,3.2651e-05,0.0010896,1.1319,2.5395e-06,6.2762e-05
1.5111,0.56553,0.5661,0.5665,3.2668e-05,0.0012746,1.1317,2.514e-06,6.2821e-05
1.5119,0.56553,0.5661,0.56649,3.2684e-05,0.001474,1.1315,2.489e-06,6.2878e-05
1.5127,0.56553,0.5661,0.56649,3.2699e-05,0.001688,1.1313,2.4646e-06,6.2933e-05
1.5135,0.56553,0.5661,0.56649,3.2713e-05,0.0019164,1.1311,2.4407e-06,6.2986e-05
1.5143,0.56553,0.5661,0.56648,3.2727e-05,0.0021592,1.1308,2.4174e-06,6.3037e-05
1.5151,0.56553,0.5661,0.56648,3.2741e-05,0.0024165,1.1305,2.3946e-06,6.3087e-05
1.5159,0.56553,0.5661,0.56647,3.2753e-05,0.0026883,1.1303,2.3723e-06,6.3134e-05
1.5167,0.56553,0.5661,0.56647,3.2765e-05,0.0029745,1.13,2.3507e-06,6.3179e-05
1.5175,0.56553,0.5661,0.56647,3.2776e-05,0.0032752,1.1297,2.3296e-06,6.3222e-05
1.5183,0.56553,0.5661,0.56646,3.2786e-05,0.0035902,1.1293,2.3092e-06,6.3263e-05
1.5191,0.56553,0.5661,0.56646,3.2796e-05,0.0039197,1.129,2.2893e-06,6.3303e-05
1.5199,0.56553,0.5661,0.56646,3.2805e-05,0.0042636,1.1286,2.2701e-06,6.334e-05
1.5207,0.56553,0.5661,0.56645,3.2813e-05,0.0046219,1.1283,2.2515e-06,6.3375e-05
1.5216,0.56553,0.5661,0.56645,3.2821e-05,0.0049946,1.1279,2.2335e-06,6.3408e-05
1.5224,0.56553,0.5661,0.56645,3.2828e-05,0.0053817,1.1275,2.2162e-06,6.3439e-05
1.5232,0.56553,0.5661,0.56644,3.2834e-05,0.0057832,1.1271,2.1995e-06,6.3468e-05
1.524,0.56553,0.5661,0.56644,3.2839e-05,0.006199,1.1267,2.1835e-06,6.3495e-05
1.5248,0.56553,0.5661,0.56643,3.2844e-05,0.0066292,1.1262,2.1682e-06,6.352e-05
1.5256,0.56553,0.5661,0.56643,3.2848e-05,0.0070737,1.1258,2.1535e-06,6.3543e-05
1.5264,0.56553,0.5661,0.56643,3.2851e-05,0.0075325,1.1253,2.1395e-06,6.3563e-05
1.5272,0.56553,0.5661,0.56642,3.2854e-05,0.0080057,1.1248,2.1262e-06,6.3582e-05
1.528,0.56553,0.5661,0.56642,3.2856e-05,0.0084931,1.1243,2.1136e-06,6.3598e-05
1.5288,0.56553,0.5661,0.56642,3.2857e-05,0.0089949,1.1238,2.1017e-06,6.3613e-05
1.5296,0.56553,0.5661,0.56641,3.2858e-05,0.0095109,1.1233,2.0905e-06,6.3625e-05
1.5304,0.56553,0.5661,0.56641,3.2858e-05,0.010041,1.1228,2.08e-06,6.3635e-05
1.5312,0.56553,0.5661,0.56641,3.2857e-05,0.010586,1.1222,2.0702e-06,6.3643e-05
1.532,0.56553,0.5661,0.5664,3.2855e-05,0.011145,1.1217,2.0612e-06,6.3649e-05
1.5328,0.56553,0.5661,0.5664,3.2853e-05,0.011718,1.1211,2.0529e-06,6.3653e-05
1.5336,0.56553,0.5661,0.5664,3.285e-05,0.012305,1.1205,2.0453e-06,6.3655e-05
1.5344,0.56553,0.5661,0.56639,3.2846e-05,0.012906,1.1199,2.0385e-06,6.3654e-05
1.5352,0.56553,0.5661,0.56639,3.2842e-05,0.013522,1.1193,2.0324e-06,6.3652e-05
1.5361,0.56553,0.5661,0.56638,3.2837e-05,0.014152,1.1186,2.027e-06,6.3647e-05
1.5369,0.56553,0.5661,0.56638,3.2831e-05,0.014796,1.118,2.0225e-06,6.364e-05
1.5377,0.56553,0.5661,0.56638,3.2825e-05,0.015454,1.1173,2.0187e-06,6.3631e-05
1.5385,0.56554,0.5661,0.56637,3.2818e-05,0.016126,1.1166,2.0156e-06,6.362e-05
1.5393,0.56554,0.5661,0.56637,3.281e-05,0.016812,1.1159,2.0133e-06,6.3607e-05
1.5401,0.56554,0.5661,0.56637,3.2802e-05,0.017513,1.1152,2.0118e-06,6.3592e-05
1.5409,0.56554,0.5661,0.56636,3.2793e-05,0.018227,1.1145,2.0111e-06,6.3574e-05
1.5417,0.56554,0.5661,0.56636,3.2783e-05,0.018955,1.1138,2.0111e-06,6.3554e-05
1.5425,0.56554,0.5661,0.56636,3.2772e-05,0.019698,1.113,2.0119e-06,6.3532e-05
1.5433,0.56554,0.5661,0.56635,3.2761e-05,0.020454,1.1123,2.0135e-06,6.3508e-05
1.5441,0.56554,0.5661,0.56635,3.2749e-05,0.021225,1.1115,2.0159e-06,6.3482e-05
1.5449,0.56554,0.5661,0.56635,3.2737e-05,0.022009,1.1107,2.0191e-06,6.3454e-05
1.5457,0.56554,0.5661,0.56634,3.2723e-05,0.022808,1.1099,2.023e-06,6.3424e-05
1.5465,0.56554,0.5661,0.56634,3.2709e-05,0.02362,1.1091,2.0277e-06,6.3391e-05
1.5473,0.56554,0.5661,0.56634,3.2695e-05,0.024446,1.1082,2.0333e-06,6.3356e-05
1.5481,0.56554,0.5661,0.56633,3.268e-05,0.025286,1.1074,2.0396e-06,6.3319e-05
1.5489,0.56554,0.5661,0.56633,3.2664e-05,0.02614,1.1065,2.0466e-06,6.328e-05
1.5497,0.56554,0.5661,0.56633,3.2647e-05,0.027008,1.1056,2.0545e-06,6.3239e-05
1.5505,0.56554,0.5661,0.56632,3.263e-05,0.02789,1.1048,2.0632e-06,6.3196e-05
1.5514,0.56554,0.5661,0.56632,3.2612e-05,0.028785,1.1039,2.0726e-06,6.3151e-05
1.5522,0.56554,0.5661,0.56632,3.2593e-05,0.029694,1.1029,2.0829e-06,6.3103e-05
1.553,0.56554,0.5661,0.56631,3.2574e-05,0.030617,1.102,2.0939e-06,6.3053e-05
1.5538,0.56554,0.5661,0.56631,3.2554e-05,0.031554,1.1011,2.1057e-06,6.3002e-05
1.5546,0.56555,0.5661,0.5663,3.2533e-05,0.032504,1.1001,2.1183e-06,6.2948e-05
1.5554,0.56555,0.5661,0.5663,3.2512e-05,0.033469,1.0991,2.1317e-06,6.2892e-05
1.5562,0.56555,0.5661,0.5663,3.249e-05,0.034446,1.0981,2.1458e-06,6.2834e-05
1.557,0.56555,0.5661,0.56629,3.2467e-05,0.035438,1.0972,2.1607e-06,6.2773e-05
1.5578,0.56555,0.5661,0.56629,3.2444e-05,0.036443,1.0961,2.1764e-06,6.2711e-05
1.5586,0.56555,0.5661,0.56629,3.242e-05,0.037461,1.0951,2.1929e-06,6.2647e-05
1.5594,0.56555,0.5661,0.56628,3.2395e-05,0.038493,1.0941,2.2101e-06,6.258e-05
1.5602,0.56555,0.5661,0.56628,3.237e-05,0.039539,1.093,2.2281e-06,6.2512e-05
1.561,0.56555,0.5661,0.56628,3.2344e-05,0.040598,1.092,2.2468e-06,6.2441e-05
1.5618,0.56555,0.5661,0.56627,3.2317e-05,0.041671,1.0909,2.2663e-06,6.2368e-05
1.5626,0.56555,0.5661,0.56627,3.229e-05,0.042757,1.0898,2.2865e-06,6.2294e-05
1.5634,0.56555,0.5661,0.56627,3.2262e-05,0.043856,1.0887,2.3075e-06,6.2217e-05
1.5642,0.56555,0.5661,0.56626,3.2234e-05,0.044969,1.0876,2.3292e-06,6.2138e-05
1.565,0.56555,0.5661,0.56626,3.2204e-05,0.046095,1.0864,2.3517e-06,6.2057e-05
1.5659,0.56555,0.5661,0.56626,3.2175e-05,0.047235,1.0853,2.3749e-06,6.1974e-05
1.5667,0.56556,0.5661,0.56625,3.2144e-05,0.048387,1.0841,2.3988e-06,6.1889e-05
1.5675,0.56556,0.5661,0.56625,3.2113e-05,0.049553,1.0829,2.4234e-06,6.1802e-05
1.5683,0.56556,0.5661,0.56625,3.2081e-05,0.050733,1.0818,2.4487e-06,6.1713e-05
1.5691,0.56556,0.5661,0.56624,3.2049e-05,0.051925,1.0806,2.4748e-06,6.1622e-05
1.5699,0.56556,0.5661,0.56624,3.2016e-05,0.053131,1.0794,2.5015e-06,6.153e-05
1.5707,0.56556,0.5661,0.56624,3.1982e-05,0.05435,1.0781,2.5289e-06,6.1435e-05
1.5715,0.56556,0.5661,0.56623,3.1947e-05,0.055582,1.0769,2.557e-06,6.1338e-05
1.5723,0.56556,0.5661,0.56623,3.1912e-05,0.056827,1.0756,2.5858e-06,6.1239e-05
1.5731,0.56556,0.5661,0.56623,3.1877e-05,0.058085,1.0744,2.6152e-06,6.1138e-05
1.5739,0.56556,0.5661,0.56622,3.1841e-05,0.059356,1.0731,2.6453e-06,6.1036e-05
1.5747,0.56556,0.5661,0.56622,3.1804e-05,0.06064,1.0718,2.6761e-06,6.0931e-05
1.5755,0.56556,0.5661,0.56622,3.1766e-05,0.061938,1.0705,2.7075e-06,6.0825e-05
1.5763,0.56556,0.5661,0.56622,3.1728e-05,0.063248,1.0692,2.7395e-06,6.0716e-05
1.5771,0.56557,0.5661,0.56621,3.1689e-05,0.06457,1.0679,2.7722e-06,6.0606e-05
1.5779,0.56557,0.5661,0.56621,3.165e-05,0.065906,1.0665,2.8054e-06,6.0494e-05
1.5787,0.56557,0.5661,0.56621,3.161e-05,0.067255,1.0652,2.8393e-06,6.038e-05
1.5795,0.56557,0.5661,0.5662,3.1569e-05,0.068616,1.0638,2.8738e-06,6.0264e-05
1.5804,0.56557,0.5661,0.5662,3.1528e-05,0.06999,1.0624,2.9088e-06,6.0147e-05
1.5812,0.56557,0.56609,0.5662,3.1486e-05,0.071377,1.061,2.9445e-06,6.0027e-05
1.582,0.56557,0.56609,0.56619,3.1443e-05,0.072777,1.0596,2.9807e-06,5.9906e-05
1.5828,0.56557,0.56609,0.56619,3.14e-05,0.074189,1.0582,3.0174e-06,5.9783e-05
1.5836,0.56557,0.56609,0.56619,3.1356e-05,0.075614,1.0568,3.0547e-06,5.9658e-05
1.5844,0.56557,0.56609,0.56618,3.1312e-05,0.077051,1.0553,3.0925e-06,5.9532e-05
1.5852,0.56557,0.56609,0.56618,3.1267e-05,0.078501,1.0539,3.1309e-06,5.9403e-05
1.586,0.56558,0.56609,0.56618,3.1221e-05,0.079964,1.0524,3.1697e-06,5.9273e-05
1.5868,0.56558,0.56609,0.56617,3.1175e-05,0.081438,1.0509,3.2091e-06,5.9141e-05
1.5876,0.56558,0.56609,0.56617,3.1128e-05,0.082926,1.0494,3.2489e-06,5.9008e-05
1.5884,0.56558,0.56609,0.56617,3.1081e-05,0.084425,1.0479,3.2893e-06,5.8873e-05
1.5892,0.56558,0.56609,0.56616,3.1033e-05,0.085938,1.0464,3.3301e-06,5.8736e-05
1.59,0.56558,0.56609,0.56616,3.0985e-05,0.087462,1.0449,3.3713e-06,5.8598e-05
1.5908,0.56558,0.56609,0.56616,3.0935e-05,0.088999,1.0433,3.413e-06,5.8458e-05
1.5916,0.56558,0.56609,0.56616,3.0886e-05,0.090547,1.0418,3.4551e-06,5.8316e-05
1.5924,0.56558,0.56609,0.56615,3.0835e-05,0.092108,1.0402,3.4976e-06,5.8173e-05
1.5932,0.56558,0.56609,0.56615,3.0784e-05,0.093682,1.0386,3.5405e-06,5.8028e-05
1.594,0.56558,0.56609,0.56615,3.0733e-05,0.095267,1.037,3.5838e-06,5.7881e-05
1.5949,0.56559,0.56609,0.56614,3.068e-05,0.096864,1.0354,3.6275e-06,5.7733e-05
1.5957,0.56559,0.56609,0.56614,3.0628e-05,0.098474,1.0338,3.6715e-06,5.7584e-05
1.5965,0.56559,0.56609,0.56614,3.0574e-05,0.1001,1.0322,3.7159e-06,5.7433e-05
1.5973,0.56559,0.56609,0.56613,3.052e-05,0.10173,1.0305,3.7606e-06,5.728e-05
1.5981,0.56559,0.56609,0.56613,3.0466e-05,0.10337,1.0289,3.8057e-06,5.7126e-05
1.5989,0.56559,0.56609,0.56613,3.0411e-05,0.10503,1.0272,3.851e-06,5.6971e-05
1.5997,0.56559,0.56609,0.56613,3.0355e-05,0.1067,1.0256,3.8967e-06,5.6814e-05
1.6005,0.56559,0.56609,0.56612,3.0299e-05,0.10838,1.0239,3.9426e-06,5.6655e-05
1.6013,0.56559,0.56609,0.56612,3.0242e-05,0.11007,1.0222,3.9888e-06,5.6496e-05
1.6021,0.56559,0.56609,0.56612,3.0185e-05,0.11178,1.0205,4.0352e-06,5.6335e-05
1.6029,0.5656,0.56609,0.56611,3.0127e-05,0.11349,1.0187,4.0818e-06,5.6172e-05
1.6037,0.5656,0.56609,0.56611,3.0068e-05,0.11522,1.017,4.1287e-06,5.6008e-05
1.6045,0.5656,0.56609,0.56611,3.0009e-05,0.11696,1.0153,4.1758e-06,5.5843e-05
1.6053,0.5656,0.56609,0.56611,2.995e-05,0.11871,1.0135,4.2231e-06,5.5676e-05
1.6061,0.5656,0.56609,0.5661,2.989e-05,0.12047,1.0117,4.2706e-06,5.5509e-05
1.6069,0.5656,0.56609,0.5661,2.9829e-05,0.12225,1.01,4.3182e-06,5.534e-05
1.6077,0.5656,0.56609,0.5661,2.9768e-05,0.12403,1.0082,4.366e-06,5.5169e-05
1.6085,0.5656,0.56609,0.56609,2.9706e-05,0.12583,1.0064,4.4139e-06,5.4998e-05
1.6093,0.5656,0.56609,0.56609,2.9643e-05,0.12763,1.0045,4.4619e-06,5.4825e-05
1.6102,0.56561,0.56609,0.56609,2.958e-05,0.12945,1.0027,4.51e-06,5.4651e-05
1.611,0.56561,0.56609,0.56609,2.9517e-05,0.13128,1.0009,4.5582e-06,5.4476e-05
1.6118,0.56561,0.56609,0.56608,2.9453e-05,0.13312,0.99904,4.6065e-06,5.43e-05
1.6126,0.56561,0.56609,0.56608,2.9388e-05,0.13497,0.99719,4.6548e-06,5.4122e-05
1.6134,0.56561,0.56609,0.56608,2.9323e-05,0.13684,0.99532,4.7032e-06,5.3944e-05
1.6142,0.56561,0.56609,0.56607,2.9258e-05,0.13871,0.99344,4.7516e-06,5.3764e-05
1.615,0.56561,0.56609,0.56607,2.9192e-05,0.1406,0.99155,4.8e-06,5.3583e-05
1.6158,0.56561,0.56609,0.56607,2.9125e-05,0.14249,0.98964,4.8484e-06,5.3401e-05
1.6166,0.56562,0.56609,0.56607,2.9058e-05,0.1444,0.98773,4.8968e-06,5.3219e-05
1.6174,0.56562,0.56609,0.56606,2.899e-05,0.14632,0.98581,4.9452e-06,5.3035e-05
1.6182,0.56562,0.56609,0.56606,2.8922e-05,0.14825,0.98388,4.9935e-06,5.285e-05
1.619,0.56562,0.56609,0.56606,2.8853e-05,0.15019,0.98193,5.0417e-06,5.2664e-05
1.6198,0.56562,0.56609,0.56606,2.8784e-05,0.15213,0.97998,5.0899e-06,5.2478e-05
1.6206,0.56562,0.56609,0.56605,2.8714e-05,0.1541,0.97801,5.1379e-06,5.229e-05
1.6214,0.56562,0.56609,0.56605,2.8644e-05,0.15607,0.97603,5.1859e-06,5.2101e-05
1.6222,0.56562,0.56608,0.56605,2.8573e-05,0.15805,0.97405,5.2337e-06,5.1912e-05
1.623,0.56562,0.56608,0.56605,2.8501e-05,0.16004,0.97205,5.2814e-06,5.1722e-05
1.6238,0.56563,0.56608,0.56604,2.843e-05,0.16204,0.97004,5.3289e-06,5.153e-05
1.6247,0.56563,0.56608,0.56604,2.8357e-05,0.16405,0.96802,5.3763e-06,5.1338e-05
1.6255,0.56563,0.56608,0.56604,2.8285e-05,0.16608,0.966,5.4235e-06,5.1146e-05
1.6263,0.56563,0.56608,0.56603,2.8211e-05,0.16811,0.96396,5.4704e-06,5.0952e-05
1.6271,0.56563,0.56608,0.56603,2.8137e-05,0.17015,0.96191,5.5172e-06,5.0758e-05
1.6279,0.56563,0.56608,0.56603,2.8063e-05,0.17221,0.95985,5.5637e-06,5.0563e-05
1.6287,0.56563,0.56608,0.56603,2.7988e-05,0.17427,0.95778,5.61e-06,5.0367e-05
1.6295,0.56564,0.56608,0.56602,2.7913e-05,0.17635,0.9557,5.656e-06,5.0171e-05
1.6303,0.56564,0.56608,0.56602,2.7838e-05,0.17843,0.95361,5.7017e-06,4.9973e-05
1.6311,0.56564,0.56608,0.56602,2.7761e-05,0.18052,0.95152,5.7472e-06,4.9776e-05
1.6319,0.56564,0.56608,0.56602,2.7685e-05,0.18263,0.94941,5.7923e-06,4.9577e-05
1.6327,0.56564,0.56608,0.56601,2.7608e-05,0.18474,0.94729,5.8371e-06,4.9378e-05
1.6335,0.56564,0.56608,0.56601,2.753e-05,0.18686,0.94516,5.8816e-06,4.9178e-05
1.6343,0.56564,0.56608,0.56601,2.7452e-05,0.189,0.94302,5.9258e-06,4.8978e-05
1.6351,0.56564,0.56608,0.56601,2.7374e-05,0.19114,0.94088,5.9696e-06,4.8777e-05
1.6359,0.56565,0.56608,0.56601,2.7295e-05,0.19329,0.93872,6.013e-06,4.8576e-05
1.6367,0.56565,0.56608,0.566,2.7215e-05,0.19545,0.93655,6.056e-06,4.8374e-05
1.6375,0.56565,0.56608,0.566,2.7135e-05,0.19762,0.93438,6.0986e-06,4.8172e-05
1.6383,0.56565,0.56608,0.566,2.7055e-05,0.19981,0.93219,6.1408e-06,4.7969e-05
1.6392,0.56565,0.56608,0.566,2.6974e-05,0.202,0.93,6.1826e-06,4.7766e-05
1.64,0.56565,0.56608,0.56599,2.6893e-05,0.2042,0.92779,6.224e-06,4.7563e-05
1.6408,0.56565,0.56608,0.56599,2.6812e-05,0.2064,0.92558,6.2649e-06,4.7359e-05
1.6416,0.56566,0.56608,0.56599,2.673e-05,0.20862,0.92336,6.3053e-06,4.7154e-05
1.6424,0.56566,0.56608,0.56599,2.6647e-05,0.21085,0.92112,6.3452e-06,4.6949e-05
1.6432,0.56566,0.56608,0.56598,2.6564e-05,0.21309,0.91888,6.3847e-06,4.6744e-05
1.644,0.56566,0.56608,0.56598,2.6481e-05,0.21533,0.91663,6.4236e-06,4.6539e-05
1.6448,0.56566,0.56608,0.56598,2.6398e-05,0.21759,0.91437,6.462e-06,4.6333e-05
1.6456,0.56566,0.56608,0.56598,2.6314e-05,0.21985,0.91211,6.4999e-06,4.6127e-05
1.6464,0.56566,0.56608,0.56598,2.6229e-05,0.22212,0.90983,6.5373e-06,4.5921e-05
1.6472,0.56566,0.56608,0.56597,2.6144e-05,0.2244,0.90754,6.5741e-06,4.5714e-05
1.648,0.56567,0.56608,0.56597,2.6059e-05,0.22669,0.90525,6.6104e-06,4.5507e-05
1.6488,0.56567,0.56608,0.56597,2.5973e-05,0.22899,0.90295,6.646e-06,4.5301e-05
1.6496,0.56567,0.56608,0.56597,2.5887e-05,0.2313,0.90064,6.6811e-06,4.5093e-05
1.6504,0.56567,0.56608,0.56596,2.5801e-05,0.23361,0.89832,6.7156e-06,4.4886e-05
1.6512,0.56567,0.56607,0.56596,2.5714e-05,0.23594,0.89599,6.7495e-06,4.4679e-05
1.652,0.56567,0.56607,0.56596,2.5627e-05,0.23827,0.89365,6.7827e-06,4.4471e-05
1.6528,0.56568,0.56607,0.56596,2.5539e-05,0.24061,0.89131,6.8154e-06,4.4263e-05
1.6537,0.56568,0.56607,0.56596,2.5451e-05,0.24296,0.88895,6.8474e-06,4.4056e-05
1.6545,0.56568,0.56607,0.56595,2.5363e-05,0.24532,0.88659,6.8787e-06,4.3848e-05
1.6553,0.56568,0.56607,0.56595,2.5275e-05,0.24768,0.88422,6.9094e-06,4.364e-05
1.6561,0.56568,0.56607,0.56595,2.5186e-05,0.25006,0.88184,6.9395e-06,4.3432e-05
1.6569,0.56568,0.56607,0.56595,2.5096e-05,0.25244,0.87946,6.9688e-06,4.3224e-05
1.6577,0.56568,0.56607,0.56595,2.5007e-05,0.25483,0.87706,6.9975e-06,4.3016e-05
1.6585,0.56569,0.56607,0.56594,2.4917e-05,0.25723,0.87466,7.0254e-06,4.2808e-05
1.6593,0.56569,0.56607,0.56594,2.4826e-05,0.25963,0.87225,7.0527e-06,4.26e-05
1.6601,0.56569,0.56607,0.56594,2.4736e-05,0.26205,0.86983,7.0793e-06,4.2392e-05
1.6609,0.56569,0.56607,0.56594,2.4645e-05,0.26447,0.86741,7.1051e-06,4.2185e-05
1.6617,0.56569,0.56607,0.56594,2.4554e-05,0.2669,0.86497,7.1303e-06,4.1977e-05
1.6625,0.56569,0.56607,0.56593,2.4462e-05,0.26934,0.86253,7.1547e-06,4.1769e-05
1.6633,0.56569,0.56607,0.56593,2.437e-05,0.27178,0.86008,7.1783e-06,4.1562e-05
1.6641,0.5657,0.56607,0.56593,2.4278e-05,0.27423,0.85763,7.2012e-06,4.1355e-05
1.6649,0.5657,0.56607,0.56593,2.4186e-05,0.27669,0.85516,7.2234e-06,4.1148e-05
1.6657,0.5657,0.56607,0.56593,2.4093e-05,0.27916,0.85269,7.2448e-06,4.0941e-05
1.6665,0.5657,0.56607,0.56592,2.4e-05,0.28164,0.85021,7.2654e-06,4.0734e-05
1.6673,0.5657,0.56607,0.56592,2.3906e-05,0.28412,0.84773,7.2853e-06,4.0527e-05
1.6681,0.5657,0.56607,0.56592,2.3813e-05,0.28661,0.84524,7.3043e-06,4.0321e-05
1.669,0.56571,0.56607,0.56592,2.3719e-05,0.2891,0.84274,7.3226e-06,4.0115e-05
1.6698,0.56571,0.56607,0.56592,2.3625e-05,0.29161,0.84023,7.3402e-06,3.9909e-05
1.6706,0.56571,0.56607,0.56592,2.353e-05,0.29412,0.83771,7.3569e-06,3.9704e-05
1.6714,0.56571,0.56607,0.56591,2.3436e-05,0.29664,0.83519,7.3728e-06,3.9499e-05
1.6722,0.56571,0.56607,0.56591,2.3341e-05,0.29916,0.83267,7.3879e-06,3.9294e-05
1.673,0.56571,0.56607,0.56591,2.3246e-05,0.30169,0.83013,7.4022e-06,3.9089e-05
1.6738,0.56571,0.56607,0.56591,2.315e-05,0.30423,0.82759,7.4158e-06,3.8885e-05
1.6746,0.56572,0.56606,0.56591,2.3055e-05,0.30677,0.82504,7.4285e-06,3.8681e-05
1.6754,0.56572,0.56606,0.56591,2.2959e-05,0.30933,0.82249,7.4403e-06,3.8477e-05
1.6762,0.56572,0.56606,0.5659,2.2863e-05,0.31188,0.81993,7.4514e-06,3.8274e-05
1.677,0.56572,0.56606,0.5659,2.2766e-05,0.31445,0.81736,7.4617e-06,3.8071e-05
1.6778,0.56572,0.56606,0.5659,2.267e-05,0.31702,0.81478,7.4711e-06,3.7869e-05
1.6786,0.56572,0.56606,0.5659,2.2573e-05,0.3196,0.8122,7.4797e-06,3.7667e-05
1.6794,0.56573,0.56606,0.5659,2.2476e-05,0.32218,0.80962,7.4875e-06,3.7465e-05
1.6802,0.56573,0.56606,0.5659,2.2379e-05,0.32477,0.80702,7.4944e-06,3.7264e-05
1.681,0.56573,0.56606,0.56589,2.2282e-05,0.32737,0.80442,7.5005e-06,3.7063e-05
1.6818,0.56573,0.56606,0.56589,2.2185e-05,0.32997,0.80182,7.5058e-06,3.6863e-05
1.6826,0.56573,0.56606,0.56589,2.2087e-05,0.33258,0.79921,7.5103e-06,3.6663e-05
1.6835,0.56573,0.56606,0.56589,2.1989e-05,0.33519,0.79659,7.5139e-06,3.6464e-05
1.6843,0.56574,0.56606,0.56589,2.1891e-05,0.33781,0.79397,7.5167e-06,3.6266e-05
1.6851,0.56574,0.56606,0.56589,2.1793e-05,0.34044,0.79134,7.5187e-06,3.6067e-05
1.6859,0.56574,0.56606,0.56589,2.1695e-05,0.34307,0.7887,7.5198e-06,3.587e-05
1.6867,0.56574,0.56606,0.56588,2.1596e-05,0.34571,0.78606,7.5201e-06,3.5673e-05
1.6875,0.56574,0.56606,0.56588,2.1498e-05,0.34835,0.78342,7.5196e-06,3.5476e-05
1.6883,0.56574,0.56606,0.56588,2.1399e-05,0.351,0.78076,7.5182e-06,3.528e-05
1.6891,0.56575,0.56606,0.56588,2.13e-05,0.35365,0.77811,7.5161e-06,3.5084e-05
1.6899,0.56575,0.56606,0.56588,2.1201e-05,0.35631,0.77544,7.5131e-06,3.489e-05
1.6907,0.56575,0.56606,0.56588,2.1102e-05,0.35898,0.77278,7.5092e-06,3.4695e-05
1.6915,0.56575,0.56606,0.56588,2.1003e-05,0.36165,0.7701,7.5046e-06,3.4502e-05
1.6923,0.56575,0.56606,0.56588,2.0904e-05,0.36432,0.76743,7.4991e-06,3.4309e-05
1.6931,0.56575,0.56606,0.56587,2.0805e-05,0.36701,0.76474,7.4929e-06,3.4116e-05
1.6939,0.56576,0.56606,0.56587,2.0705e-05,0.36969,0.76205,7.4858e-06,3.3924e-05
1.6947,0.56576,0.56605,0.56587,2.0606e-05,0.37238,0.75936,7.4779e-06,3.3733e-05
1.6955,0.56576,0.56605,0.56587,2.0506e-05,0.37508,0.75666,7.4692e-06,3.3543e-05
1.6963,0.56576,0.56605,0.56587,2.0406e-05,0.37778,0.75396,7.4597e-06,3.3353e-05
1.6971,0.56576,0.56605,0.56587,2.0307e-05,0.38049,0.75125,7.4494e-06,3.3164e-05
1.698,0.56576,0.56605,0.56587,2.0207e-05,0.3832,0.74854,7.4383e-06,3.2975e-05
1.6988,0.56577,0.56605,0.56587,2.0107e-05,0.38591,0.74582,7.4264e-06,3.2787e-05
1.6996,0.56577,0.56605,0.56586,2.0007e-05,0.38863,0.7431,7.4138e-06,3.26e-05
1.7004,0.56577,0.56605,0.56586,1.9907e-05,0.39136,0.74037,7.4003e-06,3.2414e-05
1.7012,0.56577,0.56605,0.56586,1.9807e-05,0.39409,0.73764,7.3861e-06,3.2228e-05
1.702,0.56577,0.56605,0.56586,1.9707e-05,0.39682,0.7349,7.3712e-06,3.2043e-05
1.7028,0.56577,0.56605,0.56586,1.9607e-05,0.39956,0.73216,7.3554e-06,3.1859e-05
1.7036,0.56578,0.56605,0.56586,1.9507e-05,0.4023,0.72942,7.339e-06,3.1675e-05
1.7044,0.56578,0.56605,0.56586,1.9407e-05,0.40504,0.72667,7.3217e-06,3.1492e-05
1.7052,0.56578,0.56605,0.56586,1.9307e-05,0.4078,0.72392,7.3038e-06,3.131e-05
1.706,0.56578,0.56605,0.56586,1.9207e-05,0.41055,0.72116,7.2851e-06,3.1129e-05
1.7068,0.56578,0.56605,0.56585,1.9107e-05,0.41331,0.7184,7.2656e-06,3.0948e-05
1.7076,0.56579,0.56605,0.56585,1.9007e-05,0.41607,0.71564,7.2455e-06,3.0769e-05
1.7084,0.56579,0.56605,0.56585,1.8907e-05,0.41884,0.71287,7.2246e-06,3.059e-05
1.7092,0.56579,0.56605,0.56585,1.8807e-05,0.42161,0.7101,7.203e-06,3.0411e-05
1.71,0.56579,0.56605,0.56585,1.8707e-05,0.42438,0.70732,7.1808e-06,3.0234e-05
1.7108,0.56579,0.56605,0.56585,1.8607e-05,0.42716,0.70454,7.1578e-06,3.0057e-05
1.7116,0.56579,0.56605,0.56585,1.8508e-05,0.42994,0.70176,7.1341e-06,2.9881e-05
1.7125,0.5658,0.56604,0.56585,1.8408e-05,0.43272,0.69897,7.1098e-06,2.9706e-05
1.7133,0.5658,0.56604,0.56585,1.8308e-05,0.43551,0.69618,7.0849e-06,2.9531e-05
1.7141,0.5658,0.56604,0.56585,1.8209e-05,0.4383,0.69339,7.0592e-06,2.9358e-05
1.7149,0.5658,0.56604,0.56585,1.8109e-05,0.4411,0.6906,7.0329e-06,2.9185e-05
1.7157,0.5658,0.56604,0.56585,1.801e-05,0.44389,0.6878,7.006e-06,2.9013e-05
1.7165,0.5658,0.56604,0.56584,1.791e-05,0.44669,0.68499,6.9785e-06,2.8842e-05
1.7173,0.56581,0.56604,0.56584,1.7811e-05,0.4495,0.68219,6.9503e-06,2.8672e-05
1.7181,0.56581,0.56604,0.56584,1.7712e-05,0.45231,0.67938,6.9215e-06,2.8502e-05
1.7189,0.56581,0.56604,0.56584,1.7613e-05,0.45512,0.67657,6.8922e-06,2.8333e-05
1.7197,0.56581,0.56604,0.56584,1.7514e-05,0.45793,0.67375,6.8622e-06,2.8165e-05
1.7205,0.56581,0.56604,0.56584,1.7415e-05,0.46074,0.67094,6.8316e-06,2.7998e-05
1.7213,0.56582,0.56604,0.56584,1.7316e-05,0.46356,0.66812,6.8005e-06,2.7832e-05
1.7221,0.56582,0.56604,0.56584,1.7218e-05,0.46638,0.6653,6.7689e-06,2.7667e-05
1.7229,0.56582,0.56604,0.56584,1.7119e-05,0.46921,0.66247,6.7366e-06,2.7502e-05
1.7237,0.56582,0.56604,0.56584,1.7021e-05,0.47203,0.65964,6.7039e-06,2.7338e-05
1.7245,0.56582,0.56604,0.56584,1.6923e-05,0.47486,0.65681,6.6706e-06,2.7175e-05
1.7253,0.56582,0.56604,0.56584,1.6825e-05,0.47769,0.65398,6.6368e-06,2.7013e-05
1.7261,0.56583,0.56604,0.56584,1.6727e-05,0.48052,0.65115,6.6025e-06,2.6852e-05
1.7269,0.56583,0.56604,0.56584,1.663e-05,0.48336,0.64831,6.5677e-06,2.6691e-05
1.7278,0.56583,0.56604,0.56584,1.6532e-05,0.4862,0.64547,6.5324e-06,2.6532e-05
1.7286,0.56583,0.56603,0.56583,1.6435e-05,0.48904,0.64263,6.4967e-06,2.6373e-05
1.7294,0.56583,0.56603,0.56583,1.6338e-05,0.49188,0.63979,6.4605e-06,2.6215e-05
1.7302,0.56583,0.56603,0.56583,1.6241e-05,0.49472,0.63695,6.4238e-06,2.6058e-05
1.731,0.56584,0.56603,0.56583,1.6144e-05,0.49756,0.6341,6.3867e-06,2.5902e-05
1.7318,0.56584,0.56603,0.56583,1.6048e-05,0.50041,0.63125,6.3492e-06,2.5746e-05
1.7326,0.56584,0.56603,0.56583,1.5951e-05,0.50326,0.6284,6.3112e-06,2.5592e-05
1.7334,0.56584,0.56603,0.56583,1.5855e-05,0.50611,0.62555,6.2729e-06,2.5438e-05
1.7342,0.56584,0.56603,0.56583,1.576e-05,0.50896,0.6227,6.2342e-06,2.5285e-05
1.735,0.56585,0.56603,0.56583,1.5664e-05,0.51182,0.61985,6.1951e-06,2.5133e-05
1.7358,0.56585,0.56603,0.56583,1.5569e-05,0.51467,0.61699,6.1556e-06,2.4982e-05
1.7366,0.56585,0.56603,0.56583,1.5474e-05,0.51753,0.61414,6.1158e-06,2.4831e-05
1.7374,0.56585,0.56603,0.56583,1.5379e-05,0.52038,0.61128,6.0756e-06,2.4682e-05
1.7382,0.56585,0.56603,0.56583,1.5284e-05,0.52324,0.60842,6.0351e-06,2.4533e-05
1.739,0.56585,0.56603,0.56583,1.519e-05,0.5261,0.60556,5.9943e-06,2.4385e-05
1.7398,0.56586,0.56603,0.56583,1.5096e-05,0.52896,0.6027,5.9532e-06,2.4238e-05
1.7406,0.56586,0.56603,0.56583,1.5002e-05,0.53182,0.59984,5.9118e-06,2.4092e-05
1.7414,0.56586,0.56603,0.56583,1.4908e-05,0.53468,0.59697,5.8701e-06,2.3947e-05
1.7423,0.56586,0.56603,0.56583,1.4815e-05,0.53755,0.59411,5.8281e-06,2.3802e-05
1.7431,0.56586,0.56603,0.56583,1.4722e-05,0.54041,0.59125,5.7859e-06,2.3658e-05
1.7439,0.56587,0.56602,0.56583,1.4629e-05,0.54328,0.58838,5.7435e-06,2.3515e-05
1.7447,0.56587,0.56602,0.56583,1.4537e-05,0.54614,0.58552,5.7008e-06,2.3373e-05
1.7455,0.56587,0.56602,0.56583,1.4445e-05,0.54901,0.58265,5.6579e-06,2.3232e-05
1.7463,0.56587,0.56602,0.56583,1.4353e-05,0.55187,0.57978,5.6147e-06,2.3092e-05
1.7471,0.56587,0.56602,0.56583,1.4262e-05,0.55474,0.57692,5.5714e-06,2.2952e-05
1.7479,0.56587,0.56602,0.56583,1.4171e-05,0.55761,0.57405,5.5279e-06,2.2813e-05
1.7487,0.56588,0.56602,0.56583,1.408e-05,0.56047,0.57118,5.4843e-06,2.2675e-05
1.7495,0.56588,0.56602,0.56583,1.3989e-05,0.56334,0.56832,5.4405e-06,2.2538e-05
1.7503,0.56588,0.56602,0.56583,1.3899e-05,0.56621,0.56545,5.3965e-06,2.2402e-05
1.7511,0.56588,0.56602,0.56583,1.3809e-05,0.56908,0.56258,5.3524e-06,2.2266e-05
1.7519,0.56588,0.56602,0.56583,1.372e-05,0.57194,0.55971,5.3082e-06,2.2132e-05
1.7527,0.56589,0.56602,0.56583,1.3631e-05,0.57481,0.55685,5.2638e-06,2.1998e-05
1.7535,0.56589,0.56602,0.56583,1.3542e-05,0.57768,0.55398,5.2194e-06,2.1864e-05
1.7543,0.56589,0.56602,0.56583,1.3454e-05,0.58054,0.55111,5.1749e-06,2.1732e-05
1.7551,0.56589,0.56602,0.56583,1.3365e-05,0.58341,0.54825,5.1303e-06,2.1601e-05
1.7559,0.56589,0.56602,0.56583,1.3278e-05,0.58627,0.54538,5.0857e-06,2.147e-05
1.7568,0.56589,0.56602,0.56583,1.319e-05,0.58914,0.54252,5.041e-06,2.134e-05
1.7576,0.5659,0.56602,0.56583,1.3103e-05,0.592,0.53965,4.9962e-06,2.1211e-05
1.7584,0.5659,0.56601,0.56583,1.3017e-05,0.59487,0.53679,4.9514e-06,2.1082e-05
1.7592,0.5659,0.56601,0.56583,1.2931e-05,0.59773,0.53393,4.9067e-06,2.0955e-05
1.76,0.5659,0.56601,0.56583,1.2845e-05,0.60059,0.53106,4.8619e-06,2.0828e-05
1.7608,0.5659,0.56601,0.56583,1.2759e-05,0.60346,0.5282,4.8171e-06,2.0702e-05
1.7616,0.56591,0.56601,0.56583,1.2674e-05,0.60632,0.52534,4.7723e-06,2.0576e-05
1.7624,0.56591,0.56601,0.56583,1.259e-05,0.60918,0.52248,4.7276e-06,2.0452e-05
1.7632,0.56591,0.56601,0.56583,1.2505e-05,0.61204,0.51963,4.6829e-06,2.0328e-05
1.764,0.56591,0.56601,0.56583,1.2422e-05,0.61489,0.51677,4.6382e-06,2.0205e-05
1.7648,0.56591,0.56601,0.56583,1.2338e-05,0.61775,0.51391,4.5936e-06,2.0083e-05
1.7656,0.56591,0.56601,0.56583,1.2255e-05,0.6206,0.51106,4.5491e-06,1.9961e-05
1.7664,0.56592,0.56601,0.56583,1.2173e-05,0.62346,0.50821,4.5047e-06,1.984e-05
1.7672,0.56592,0.56601,0.56583,1.209e-05,0.62631,0.50536,4.4604e-06,1.972e-05
1.768,0.56592,0.56601,0.56583,1.2009e-05,0.62916,0.50251,4.4161e-06,1.9601e-05
1.7688,0.56592,0.56601,0.56583,1.1927e-05,0.63201,0.49966,4.372e-06,1.9483e-05
1.7696,0.56592,0.56601,0.56583,1.1846e-05,0.63486,0.49681,4.328e-06,1.9365e-05
1.7704,0.56593,0.56601,0.56583,1.1766e-05,0.6377,0.49397,4.2841e-06,1.9248e-05
1.7713,0.56593,0.56601,0.56583,1.1686e-05,0.64054,0.49112,4.2404e-06,1.9131e-05
1.7721,0.56593,0.56601,0.56583,1.1606e-05,0.64339,0.48828,4.1968e-06,1.9016e-05
1.7729,0.56593,0.566,0.56584,1.1527e-05,0.64623,0.48544,4.1534e-06,1.8901e-05
1.7737,0.56593,0.566,0.56584,1.1448e-05,0.64906,0.48261,4.1102e-06,1.8786e-05
1.7745,0.56593,0.566,0.56584,1.137e-05,0.6519,0.47977,4.0671e-06,1.8673e-05
1.7753,0.56594,0.566,0.56584,1.1292e-05,0.65473,0.47694,4.0242e-06,1.856e-05
1.7761,0.56594,0.566,0.56584,1.1215e-05,0.65756,0.47411,3.9815e-06,1.8448e-05
1.7769,0.56594,0.566,0.56584,1.1138e-05,0.66039,0.47128,3.9391e-06,1.8337e-05
1.7777,0.56594,0.566,0.56584,1.1061e-05,0.66322,0.46846,3.8968e-06,1.8226e-05
1.7785,0.56594,0.566,0.56584,1.0985e-05,0.66604,0.46564,3.8548e-06,1.8116e-05
1.7793,0.56594,0.566,0.56584,1.091e-05,0.66887,0.46282,3.8129e-06,1.8006e-05
1.7801,0.56595,0.566,0.56584,1.0835e-05,0.67168,0.46,3.7714e-06,1.7898e-05
1.7809,0.56595,0.566,0.56584,1.076e-05,0.6745,0.45718,3.73e-06,1.779e-05
1.7817,0.56595,0.566,0.56584,1.0686e-05,0.67731,0.45437,3.689e-06,1.7682e-05
1.7825,0.56595,0.566,0.56584,1.0612e-05,0.68012,0.45156,3.6482e-06,1.7576e-05
1.7833,0.56595,0.566,0.56584,1.0539e-05,0.68293,0.44876,3.6076e-06,1.747e-05
1.7841,0.56596,0.566,0.56584,1.0466e-05,0.68574,0.44595,3.5673e-06,1.7365e-05
1.7849,0.56596,0.566,0.56585,1.0394e-05,0.68854,0.44315,3.5274e-06,1.726e-05
1.7857,0.56596,0.56599,0.56585,1.0322e-05,0.69134,0.44036,3.4877e-06,1.7156e-05
1.7866,0.56596,0.56599,0.56585,1.025e-05,0.69413,0.43756,3.4483e-06,1.7053e-05
1.7874,0.56596,0.56599,0.56585,1.0179e-05,0.69692,0.43477,3.4091e-06,1.695e-05
1.7882,0.56596,0.56599,0.56585,1.0109e-05,0.69971,0.43198,3.3704e-06,1.6848e-05
1.789,0.56597,0.56599,0.56585,1.0039e-05,0.7025,0.4292,3.3319e-06,1.6746e-05
1.7898,0.56597,0.56599,0.56585,9.9697e-06,0.70528,0.42642,3.2937e-06,1.6646e-05
1.7906,0.56597,0.56599,0.56585,9.9007e-06,0.70806,0.42365,3.2559e-06,1.6545e-05
1.7914,0.56597,0.56599,0.56585,9.8322e-06,0.71083,0.42087,3.2183e-06,1.6446e-05
1.7922,0.56597,0.56599,0.56585,9.7641e-06,0.7136,0.4181,3.1812e-06,1.6347e-05
1.793,0.56597,0.56599,0.56585,9.6966e-06,0.71637,0.41534,3.1443e-06,1.6249e-05
1.7938,0.56598,0.56599,0.56585,9.6295e-06,0.71913,0.41258,3.1078e-06,1.6151e-05
1.7946,0.56598,0.56599,0.56586,9.5629e-06,0.72189,0.40982,3.0717e-06,1.6054e-05
1.7954,0.56598,0.56599,0.56586,9.4968e-06,0.72465,0.40707,3.0359e-06,1.5958e-05
1.7962,0.56598,0.56599,0.56586,9.4312e-06,0.7274,0.40432,3.0005e-06,1.5862e-05
1.797,0.56598,0.56599,0.56586,9.3661e-06,0.73015,0.40157,2.9654e-06,1.5767e-05
1.7978,0.56598,0.56599,0.56586,9.3014e-06,0.73289,0.39883,2.9307e-06,1.5672e-05
1.7986,0.56599,0.56598,0.56586,9.2373e-06,0.73563,0.39609,2.8963e-06,1.5578e-05
1.7994,0.56599,0.56598,0.56586,9.1736e-06,0.73836,0.39336,2.8624e-06,1.5485e-05
1.8002,0.56599,0.56598,0.56586,9.1104e-06,0.74109,0.39063,2.8288e-06,1.5392e-05
1.8011,0.56599,0.56598,0.56586,9.0477e-06,0.74382,0.38791,2.7955e-06,1.53e-05
1.8019,0.56599,0.56598,0.56587,8.9854e-06,0.74654,0.38519,2.7627e-06,1.5208e-05
1.8027,0.56599,0.56598,0.56587,8.9237e-06,0.74926,0.38248,2.7302e-06,1.5117e-05
1.8035,0.566,0.56598,0.56587,8.8624e-06,0.75197,0.37977,2.6982e-06,1.5027e-05
1.8043,0.566,0.56598,0.56587,8.8016e-06,0.75467,0.37706,2.6665e-06,1.4937e-05
1.8051,0.566,0.56598,0.56587,8.7413e-06,0.75738,0.37436,2.6352e-06,1.4847e-05
1.8059,0.566,0.56598,0.56587,8.6815e-06,0.76007,0.37167,2.6043e-06,1.4759e-05
1.8067,0.566,0.56598,0.56587,8.6222e-06,0.76277,0.36898,2.5738e-06,1.4671e-05
1.8075,0.566,0.56598,0.56587,8.5633e-06,0.76545,0.3663,2.5437e-06,1.4583e-05
1.8083,0.56601,0.56598,0.56588,8.5049e-06,0.76814,0.36362,2.514e-06,1.4496e-05
1.8091,0.56601,0.56598,0.56588,8.447e-06,0.77081,0.36094,2.4846e-06,1.4409e-05
1.8099,0.56601,0.56598,0.56588,8.3896e-06,0.77348,0.35827,2.4557e-06,1.4323e-05
1.8107,0.56601,0.56597,0.56588,8.3326e-06,0.77615,0.35561,2.4272e-06,1.4238e-05
1.8115,0.56601,0.56597,0.56588,8.2762e-06,0.77881,0.35295,2.3991e-06,1.4153e-05
1.8123,0.56601,0.56597,0.56588,8.2202e-06,0.78147,0.3503,2.3713e-06,1.4069e-05
1.8131,0.56602,0.56597,0.56588,8.1646e-06,0.78412,0.34765,2.344e-06,1.3985e-05
1.8139,0.56602,0.56597,0.56588,8.1096e-06,0.78676,0.34501,2.3171e-06,1.3902e-05
1.8147,0.56602,0.56597,0.56589,8.055e-06,0.7894,0.34237,2.2906e-06,1.3819e-05
1.8156,0.56602,0.56597,0.56589,8.0009e-06,0.79203,0.33974,2.2644e-06,1.3737e-05
1.8164,0.56602,0.56597,0.56589,7.9472e-06,0.79466,0.33712,2.2387e-06,1.3656e-05
1.8172,0.56602,0.56597,0.56589,7.894e-06,0.79728,0.3345,2.2134e-06,1.3575e-05
1.818,0.56603,0.56597,0.56589,7.8413e-06,0.7999,0.33189,2.1885e-06,1.3494e-05
1.8188,0.56603,0.56597,0.56589,7.789e-06,0.80251,0.32928,2.1639e-06,1.3414e-05
1.8196,0.56603,0.56597,0.5659,7.7372e-06,0.80511,0.32668,2.1398e-06,1.3335e-05
1.8204,0.56603,0.56597,0.5659,7.6859e-06,0.80771,0.32408,2.116e-06,1.3256e-05
1.8212,0.56603,0.56597,0.5659,7.635e-06,0.8103,0.32149,2.0927e-06,1.3177e-05
1.822,0.56603,0.56597,0.5659,7.5845e-06,0.81289,0.31891,2.0697e-06,1.3099e-05
1.8228,0.56603,0.56597,0.5659,7.5345e-06,0.81547,0.31634,2.0471e-06,1.3022e-05
1.8236,0.56604,0.56596,0.5659,7.485e-06,0.81804,0.31377,2.025e-06,1.2945e-05
1.8244,0.56604,0.56596,0.5659,7.4359e-06,0.8206,0.31121,2.0032e-06,1.2869e-05
1.8252,0.56604,0.56596,0.56591,7.3873e-06,0.82316,0.30865,1.9817e-06,1.2793e-05
1.826,0.56604,0.56596,0.56591,7.3391e-06,0.82572,0.3061,1.9607e-06,1.2717e-05
1.8268,0.56604,0.56596,0.56591,7.2913e-06,0.82826,0.30356,1.9401e-06,1.2643e-05
1.8276,0.56604,0.56596,0.56591,7.244e-06,0.8308,0.30102,1.9198e-06,1.2568e-05
1.8284,0.56604,0.56596,0.56591,7.1971e-06,0.83334,0.29849,1.8999e-06,1.2494e-05
1.8292,0.56605,0.56596,0.56591,7.1507e-06,0.83586,0.29597,1.8804e-06,1.2421e-05
1.8301,0.56605,0.56596,0.56592,7.1047e-06,0.83838,0.29345,1.8612e-06,1.2348e-05
1.8309,0.56605,0.56596,0.56592,7.0591e-06,0.84089,0.29094,1.8424e-06,1.2276e-05
1.8317,0.56605,0.56596,0.56592,7.0139e-06,0.8434,0.28844,1.824e-06,1.2204e-05
1.8325,0.56605,0.56596,0.56592,6.9692e-06,0.8459,0.28595,1.8059e-06,1.2132e-05
1.8333,0.56605,0.56596,0.56592,6.9249e-06,0.84839,0.28346,1.7882e-06,1.2062e-05
1.8341,0.56605,0.56596,0.56593,6.881e-06,0.85087,0.28098,1.7708e-06,1.1991e-05
1.8349,0.56606,0.56595,0.56593,6.8375e-06,0.85335,0.27851,1.7538e-06,1.1921e-05
1.8357,0.56606,0.56595,0.56593,6.7945e-06,0.85582,0.27604,1.7371e-06,1.1852e-05
1.8365,0.56606,0.56595,0.56593,6.7518e-06,0.85828,0.27358,1.7208e-06,1.1783e-05
1.8373,0.56606,0.56595,0.56593,6.7096e-06,0.86073,0.27113,1.7048e-06,1.1714e-05
1.8381,0.56606,0.56595,0.56593,6.6677e-06,0.86318,0.26869,1.6891e-06,1.1646e-05
1.8389,0.56606,0.56595,0.56594,6.6263e-06,0.86562,0.26626,1.6738e-06,1.1579e-05
1.8397,0.56606,0.56595,0.56594,6.5853e-06,0.86805,0.26383,1.6588e-06,1.1512e-05
1.8405,0.56607,0.56595,0.56594,6.5446e-06,0.87047,0.26141,1.6442e-06,1.1445e-05
1.8413,0.56607,0.56595,0.56594,6.5044e-06,0.87289,0.259,1.6298e-06,1.1379e-05
1.8421,0.56607,0.56595,0.56594,6.4645e-06,0.8753,0.25659,1.6158e-06,1.1313e-05
1.8429,0.56607,0.56595,0.56595,6.425e-06,0.8777,0.2542,1.602e-06,1.1248e-05
1.8437,0.56607,0.56595,0.56595,6.386e-06,0.88009,0.25181,1.5886e-06,1.1183e-05
1.8445,0.56607,0.56595,0.56595,6.3473e-06,0.88247,0.24943,1.5755e-06,1.1119e-05
1.8454,0.56607,0.56595,0.56595,6.3089e-06,0.88485,0.24706,1.5627e-06,1.1055e-05
1.8462,0.56608,0.56595,0.56595,6.271e-06,0.88722,0.24469,1.5502e-06,1.0992e-05
1.847,0.56608,0.56594,0.56596,6.2334e-06,0.88958,0.24234,1.5379e-06,1.0929e-05
1.8478,0.56608,0.56594,0.56596,6.1962e-06,0.89193,0.23999,1.526e-06,1.0866e-05
1.8486,0.56608,0.56594,0.56596,6.1594e-06,0.89427,0.23765,1.5143e-06,1.0804e-05
1.8494,0.56608,0.56594,0.56596,6.1229e-06,0.89661,0.23532,1.5029e-06,1.0743e-05
1.8502,0.56608,0.56594,0.56597,6.0868e-06,0.89893,0.233,1.4918e-06,1.0682e-05
1.851,0.56608,0.56594,0.56597,6.0511e-06,0.90125,0.23068,1.481e-06,1.0621e-05
1.8518,0.56608,0.56594,0.56597,6.0157e-06,0.90356,0.22838,1.4704e-06,1.0561e-05
1.8526,0.56609,0.56594,0.56597,5.9806e-06,0.90586,0.22608,1.46e-06,1.0501e-05
1.8534,0.56609,0.56594,0.56597,5.9459e-06,0.90815,0.2238,1.45e-06,1.0442e-05
1.8542,0.56609,0.56594,0.56598,5.9115e-06,0.91043,0.22152,1.4401e-06,1.0383e-05
1.855,0.56609,0.56594,0.56598,5.8775e-06,0.91271,0.21925,1.4306e-06,1.0324e-05
1.8558,0.56609,0.56594,0.56598,5.8438e-06,0.91497,0.21699,1.4212e-06,1.0266e-05
1.8566,0.56609,0.56594,0.56598,5.8105e-06,0.91723,0.21474,1.4121e-06,1.0209e-05
1.8574,0.56609,0.56594,0.56598,5.7775e-06,0.91948,0.21249,1.4033e-06,1.0152e-05
1.8582,0.56609,0.56593,0.56599,5.7448e-06,0.92172,0.21026,1.3946e-06,1.0095e-05
1.859,0.5661,0.56593,0.56599,5.7125e-06,0.92395,0.20803,1.3862e-06,1.0039e-05
1.8599,0.5661,0.56593,0.56599,5.6804e-06,0.92617,0.20582,1.378e-06,9.9828e-06
1.8607,0.5661,0.56593,0.56599,5.6487e-06,0.92838,0.20361,1.37e-06,9.9274e-06
1.8615,0.5661,0.56593,0.566,5.6173e-06,0.93058,0.20141,1.3623e-06,9.8723e-06
1.8623,0.5661,0.56593,0.566,5.5862e-06,0.93277,0.19923,1.3547e-06,9.8177e-06
1.8631,0.5661,0.56593,0.566,5.5554e-06,0.93495,0.19705,1.3474e-06,9.7635e-06
1.8639,0.5661,0.56593,0.566,5.525e-06,0.93713,0.19488,1.3402e-06,9.7097e-06
1.8647,0.5661,0.56593,0.56601,5.4948e-06,0.93929,0.19272,1.3332e-06,9.6564e-06
1.8655,0.5661,0.56593,0.56601,5.4649e-06,0.94145,0.19057,1.3265e-06,9.6034e-06
1.8663,0.56611,0.56593,0.56601,5.4354e-06,0.94359,0.18843,1.3199e-06,9.5509e-06
1.8671,0.56611,0.56593,0.56601,5.4061e-06,0.94573,0.1863,1.3135e-06,9.4987e-06
1.8679,0.56611,0.56593,0.56602,5.3771e-06,0.94785,0.18418,1.3072e-06,9.447e-06
1.8687,0.56611,0.56593,0.56602,5.3484e-06,0.94997,0.18207,1.3012e-06,9.3957e-06
1.8695,0.56611,0.56592,0.56602,5.32e-06,0.95207,0.17997,1.2953e-06,9.3448e-06
1.8703,0.56611,0.56592,0.56602,5.2919e-06,0.95417,0.17788,1.2896e-06,9.2942e-06
1.8711,0.56611,0.56592,0.56603,5.2641e-06,0.95625,0.1758,1.2841e-06,9.2441e-06
1.8719,0.56611,0.56592,0.56603,5.2365e-06,0.95833,0.17372,1.2787e-06,9.1943e-06
1.8727,0.56611,0.56592,0.56603,5.2092e-06,0.9604,0.17166,1.2735e-06,9.145e-06
1.8735,0.56611,0.56592,0.56603,5.1822e-06,0.96245,0.16961,1.2684e-06,9.096e-06
1.8744,0.56612,0.56592,0.56604,5.1555e-06,0.9645,0.16757,1.2635e-06,9.0474e-06
1.8752,0.56612,0.56592,0.56604,5.129e-06,0.96653,0.16554,1.2587e-06,8.9993e-06
1.876,0.56612,0.56592,0.56604,5.1028e-06,0.96856,0.16352,1.2541e-06,8.9514e-06
1.8768,0.56612,0.56592,0.56604,5.0768e-06,0.97058,0.16151,1.2496e-06,8.904e-06
1.8776,0.56612,0.56592,0.56605,5.0511e-06,0.97258,0.15951,1.2453e-06,8.8569e-06
1.8784,0.56612,0.56592,0.56605,5.0257e-06,0.97457,0.15752,1.2411e-06,8.8103e-06
1.8792,0.56612,0.56592,0.56605,5.0005e-06,0.97656,0.15554,1.237e-06,8.7639e-06
1.88,0.56612,0.56592,0.56605,4.9755e-06,0.97853,0.15358,1.2331e-06,8.718e-06
1.8808,0.56612,0.56592,0.56606,4.9508e-06,0.9805,0.15162,1.2292e-06,8.6724e-06
1.8816,0.56612,0.56591,0.56606,4.9264e-06,0.98245,0.14967,1.2256e-06,8.6272e-06
1.8824,0.56612,0.56591,0.56606,4.9022e-06,0.98439,0.14773,1.222e-06,8.5823e-06
1.8832,0.56613,0.56591,0.56606,4.8782e-06,0.98632,0.14581,1.2186e-06,8.5378e-06
1.884,0.56613,0.56591,0.56607,4.8545e-06,0.98824,0.14389,1.2153e-06,8.4937e-06
1.8848,0.56613,0.56591,0.56607,4.831e-06,0.99015,0.14199,1.2121e-06,8.4499e-06
1.8856,0.56613,0.56591,0.56607,4.8077e-06,0.99205,0.1401,1.209e-06,8.4065e-06
1.8864,0.56613,0.56591,0.56608,4.7847e-06,0.99394,0.13821,1.2061e-06,8.3634e-06
1.8872,0.56613,0.56591,0.56608,4.7619e-06,0.99581,0.13634,1.2033e-06,8.3206e-06
1.888,0.56613,0.56591,0.56608,4.7394e-06,0.99768,0.13448,1.2005e-06,8.2782e-06
1.8889,0.56613,0.56591,0.56608,4.717e-06,0.99953,0.13263,1.1979e-06,8.2361e-06
1.8897,0.56613,0.56591,0.56609,4.6949e-06,1.0014,0.1308,1.1954e-06,8.1944e-06
1.8905,0.56613,0.56591,0.56609,4.673e-06,1.0032,0.12897,1.1931e-06,8.1529e-06
1.8913,0.56613,0.56591,0.56609,4.6513e-06,1.005,0.12715,1.1908e-06,8.1118e-06
1.8921,0.56613,0.56591,0.56609,4.6299e-06,1.0068,0.12535,1.1886e-06,8.0711e-06
1.8929,0.56613,0.5659,0.5661,4.6086e-06,1.0086,0.12356,1.1866e-06,8.0306e-06
1.8937,0.56614,0.5659,0.5661,4.5876e-06,1.0104,0.12177,1.1846e-06,7.9905e-06
1.8945,0.56614,0.5659,0.5661,4.5668e-06,1.0122,0.12,1.1828e-06,7.9507e-06
1.8953,0.56614,0.5659,0.56611,4.5461e-06,1.014,0.11824,1.1811e-06,7.9112e-06
1.8961,0.56614,0.5659,0.56611,4.5257e-06,1.0157,0.1165,1.1795e-06,7.872e-06
1.8969,0.56614,0.5659,0.56611,4.5056e-06,1.0175,0.11476,1.178e-06,7.8331e-06
1.8977,0.56614,0.5659,0.56611,4.4856e-06,1.0192,0.11304,1.1766e-06,7.7945e-06
1.8985,0.56614,0.5659,0.56612,4.4658e-06,1.0209,0.11132,1.1753e-06,7.7562e-06
1.8993,0.56614,0.5659,0.56612,4.4462e-06,1.0226,0.10962,1.1742e-06,7.7183e-06
1.9001,0.56614,0.5659,0.56612,4.4268e-06,1.0243,0.10793,1.1731e-06,7.6806e-06
1.9009,0.56614,0.5659,0.56613,4.4076e-06,1.026,0.10626,1.1722e-06,7.6431e-06
1.9017,0.56614,0.5659,0.56613,4.3887e-06,1.0277,0.10459,1.1713e-06,7.606e-06
1.9025,0.56614,0.5659,0.56613,4.3699e-06,1.0293,0.10294,1.1706e-06,7.5692e-06
1.9033,0.56614,0.5659,0.56614,4.3513e-06,1.031,0.10129,1.17e-06,7.5326e-06
1.9042,0.56614,0.56589,0.56614,4.3329e-06,1.0326,0.099665,1.1695e-06,7.4963e-06
1.905,0.56614,0.56589,0.56614,4.3147e-06,1.0342,0.098046,1.1692e-06,7.4603e-06
1.9058,0.56614,0.56589,0.56614,4.2967e-06,1.0358,0.09644,1.169e-06,7.4245e-06
1.9066,0.56615,0.56589,0.56615,4.2789e-06,1.0374,0.094846,1.1688e-06,7.389e-06
1.9074,0.56615,0.56589,0.56615,4.2613e-06,1.039,0.093264,1.1689e-06,7.3537e-06
1.9082,0.56615,0.56589,0.56615,4.2439e-06,1.0406,0.091694,1.169e-06,7.3188e-06
1.909,0.56615,0.56589,0.56616,4.2266e-06,1.0422,0.090136,1.1693e-06,7.284e-06
1.9098,0.56615,0.56589,0.56616,4.2096e-06,1.0437,0.08859,1.1697e-06,7.2495e-06
1.9106,0.56615,0.56589,0.56616,4.1928e-06,1.0453,0.087057,1.1702e-06,7.2153e-06
1.9114,0.56615,0.56589,0.56617,4.1761e-06,1.0468,0.085536,1.1709e-06,7.1813e-06
1.9122,0.56615,0.56589,0.56617,4.1596e-06,1.0483,0.084027,1.1717e-06,7.1475e-06
1.913,0.56615,0.56589,0.56617,4.1433e-06,1.0498,0.082531,1.1727e-06,7.114e-06
1.9138,0.56615,0.56589,0.56617,4.1272e-06,1.0513,0.081047,1.1738e-06,7.0807e-06
1.9146,0.56615,0.56589,0.56618,4.1113e-06,1.0528,0.079575,1.175e-06,7.0476e-06
1.9154,0.56615,0.56588,0.56618,4.0956e-06,1.0542,0.078116,1.1765e-06,7.0147e-06
1.9162,0.56615,0.56588,0.56618,4.0801e-06,1.0557,0.076669,1.178e-06,6.9821e-06
1.917,0.56615,0.56588,0.56619,4.0647e-06,1.0571,0.075235,1.1798e-06,6.9497e-06
1.9178,0.56615,0.56588,0.56619,4.0496e-06,1.0586,0.073814,1.1817e-06,6.9174e-06
1.9187,0.56615,0.56588,0.56619,4.0346e-06,1.06,0.072405,1.1837e-06,6.8854e-06
1.9195,0.56615,0.56588,0.5662,4.0198e-06,1.0614,0.071009,1.1859e-06,6.8536e-06
1.9203,0.56615,0.56588,0.5662,4.0052e-06,1.0628,0.069625,1.1884e-06,6.822e-06
1.9211,0.56615,0.56588,0.5662,3.9908e-06,1.0642,0.068254,1.1909e-06,6.7906e-06
1.9219,0.56615,0.56588,0.56621,3.9765e-06,1.0655,0.066896,1.1937e-06,6.7594e-06
1.9227,0.56615,0.56588,0.56621,3.9625e-06,1.0669,0.065551,1.1967e-06,6.7283e-06
1.9235,0.56615,0.56588,0.56621,3.9487e-06,1.0682,0.064219,1.1998e-06,6.6975e-06
1.9243,0.56615,0.56588,0.56622,3.935e-06,1.0695,0.062899,1.2032e-06,6.6668e-06
1.9251,0.56615,0.56588,0.56622,3.9215e-06,1.0708,0.061593,1.2067e-06,6.6363e-06
1.9259,0.56615,0.56588,0.56622,3.9083e-06,1.0721,0.060299,1.2105e-06,6.606e-06
1.9267,0.56615,0.56587,0.56623,3.8952e-06,1.0734,0.059018,1.2145e-06,6.5758e-06
1.9275,0.56615,0.56587,0.56623,3.8823e-06,1.0747,0.057751,1.2187e-06,6.5459e-06
1.9283,0.56615,0.56587,0.56623,3.8696e-06,1.076,0.056496,1.2231e-06,6.516e-06
1.9291,0.56615,0.56587,0.56624,3.857e-06,1.0772,0.055254,1.2277e-06,6.4864e-06
1.9299,0.56616,0.56587,0.56624,3.8447e-06,1.0785,0.054026,1.2326e-06,6.4568e-06
1.9307,0.56616,0.56587,0.56624,3.8326e-06,1.0797,0.05281,1.2377e-06,6.4275e-06
1.9315,0.56616,0.56587,0.56625,3.8207e-06,1.0809,0.051608,1.243e-06,6.3983e-06
1.9323,0.56616,0.56587,0.56625,3.8089e-06,1.0821,0.050419,1.2486e-06,6.3692e-06
1.9332,0.56616,0.56587,0.56625,3.7974e-06,1.0833,0.049243,1.2545e-06,6.3403e-06
1.934,0.56616,0.56587,0.56626,3.786e-06,1.0844,0.048081,1.2606e-06,6.3115e-06
1.9348,0.56616,0.56587,0.56626,3.7749e-06,1.0856,0.046931,1.267e-06,6.2828e-06
1.9356,0.56616,0.56587,0.56626,3.764e-06,1.0867,0.045795,1.2736e-06,6.2543e-06
1.9364,0.56616,0.56587,0.56627,3.7532e-06,1.0879,0.044673,1.2806e-06,6.2259e-06
1.9372,0.56616,0.56587,0.56627,3.7427e-06,1.089,0.043563,1.2878e-06,6.1976e-06
1.938,0.56616,0.56586,0.56627,3.7324e-06,1.0901,0.042468,1.2953e-06,6.1695e-06
1.9388,0.56616,0.56586,0.56628,3.7222e-06,1.0912,0.041385,1.3031e-06,6.1414e-06
1.9396,0.56616,0.56586,0.56628,3.7123e-06,1.0922,0.040316,1.3111e-06,6.1135e-06
1.9404,0.56616,0.56586,0.56628,3.7026e-06,1.0933,0.039261,1.3195e-06,6.0857e-06
1.9412,0.56616,0.56586,0.56629,3.6931e-06,1.0944,0.038219,1.3282e-06,6.058e-06
1.942,0.56616,0.56586,0.56629,3.6838e-06,1.0954,0.03719,1.3373e-06,6.0304e-06
1.9428,0.56616,0.56586,0.56629,3.6748e-06,1.0964,0.036175,1.3466e-06,6.0029e-06
1.9436,0.56616,0.56586,0.5663,3.6659e-06,1.0974,0.035174,1.3563e-06,5.9755e-06
1.9444,0.56616,0.56586,0.5663,3.6573e-06,1.0984,0.034186,1.3663e-06,5.9482e-06
1.9452,0.56616,0.56586,0.5663,3.6488e-06,1.0994,0.033212,1.3767e-06,5.921e-06
1.946,0.56616,0.56586,0.56631,3.6406e-06,1.1004,0.032251,1.3874e-06,5.8939e-06
1.9468,0.56616,0.56586,0.56631,3.6327e-06,1.1013,0.031305,1.3984e-06,5.8669e-06
1.9477,0.56616,0.56586,0.56631,3.6249e-06,1.1023,0.030372,1.4099e-06,5.8399e-06
1.9485,0.56616,0.56586,0.56632,3.6174e-06,1.1032,0.029452,1.4216e-06,5.8131e-06
1.9493,0.56616,0.56586,0.56632,3.6101e-06,1.1041,0.028547,1.4338e-06,5.7863e-06
1.9501,0.56615,0.56585,0.56632,3.603e-06,1.105,0.027655,1.4464e-06,5.7596e-06
1.9509,0.56615,0.56585,0.56633,3.5962e-06,1.1059,0.026777,1.4593e-06,5.733e-06
1.9517,0.56615,0.56585,0.56633,3.5895e-06,1.1067,0.025913,1.4726e-06,5.7065e-06
1.9525,0.56615,0.56585,0.56633,3.5832e-06,1.1076,0.025062,1.4863e-06,5.68e-06
1.9533,0.56615,0.56585,0.56634,3.577e-06,1.1084,0.024226,1.5004e-06,5.6537e-06
1.9541,0.56615,0.56585,0.56634,3.5712e-06,1.1093,0.023404,1.515e-06,5.6273e-06
1.9549,0.56615,0.56585,0.56634,3.5655e-06,1.1101,0.022595,1.5299e-06,5.6011e-06
1.9557,0.56615,0.56585,0.56635,3.5601e-06,1.1109,0.0218,1.5453e-06,5.5749e-06
1.9565,0.56615,0.56585,0.56635,3.5549e-06,1.1117,0.021019,1.5611e-06,5.5488e-06
1.9573,0.56615,0.56585,0.56635,3.55e-06,1.1125,0.020253,1.5773e-06,5.5228e-06
1.9581,0.56615,0.56585,0.56636,3.5454e-06,1.1132,0.0195,1.594e-06,5.4968e-06
1.9589,0.56615,0.56585,0.56636,3.541e-06,1.114,0.018761,1.6111e-06,5.4709e-06
1.9597,0.56615,0.56585,0.56636,3.5368e-06,1.1147,0.018036,1.6287e-06,5.445e-06
1.9605,0.56615,0.56585,0.56637,3.533e-06,1.1154,0.017326,1.6467e-06,5.4192e-06
1.9613,0.56615,0.56584,0.56637,3.5293e-06,1.1161,0.016629,1.6652e-06,5.3935e-06
1.9621,0.56615,0.56584,0.56638,3.526e-06,1.1168,0.015946,1.6842e-06,5.3678e-06
1.963,0.56615,0.56584,0.56638,3.5229e-06,1.1175,0.015278,1.7036e-06,5.3421e-06
1.9638,0.56615,0.56584,0.56638,3.52e-06,1.1181,0.014624,1.7235e-06,5.3166e-06
1.9646,0.56615,0.56584,0.56639,3.5175e-06,1.1188,0.013984,1.7439e-06,5.2911e-06
1.9654,0.56615,0.56584,0.56639,3.5152e-06,1.1194,0.013357,1.7648e-06,5.2656e-06
1.9662,0.56615,0.56584,0.56639,3.5132e-06,1.12,0.012746,1.7862e-06,5.2402e-06
1.967,0.56615,0.56584,0.5664,3.5115e-06,1.1206,0.012148,1.8081e-06,5.2148e-06
1.9678,0.56615,0.56584,0.5664,3.51e-06,1.1212,0.011564,1.8305e-06,5.1896e-06
1.9686,0.56615,0.56584,0.5664,3.5089e-06,1.1218,0.010995,1.8534e-06,5.1643e-06
1.9694,0.56615,0.56584,0.56641,3.508e-06,1.1224,0.01044,1.8768e-06,5.1391e-06
1.9702,0.56615,0.56584,0.56641,3.5074e-06,1.1229,0.0098994,1.9008e-06,5.114e-06
1.971,0.56615,0.56584,0.56641,3.5071e-06,1.1235,0.0093729,1.9252e-06,5.0889e-06
1.9718,0.56615,0.56584,0.56642,3.5071e-06,1.124,0.0088606,1.9503e-06,5.0639e-06
1.9726,0.56615,0.56584,0.56642,3.5074e-06,1.1245,0.0083626,1.9758e-06,5.039e-06
1.9734,0.56614,0.56583,0.56642,3.508e-06,1.125,0.007879,2.0019e-06,5.0141e-06
1.9742,0.56614,0.56583,0.56643,3.5089e-06,1.1254,0.0074096,2.0285e-06,4.9893e-06
1.975,0.56614,0.56583,0.56643,3.5101e-06,1.1259,0.0069545,2.0557e-06,4.9645e-06
1.9758,0.56614,0.56583,0.56644,3.5116e-06,1.1264,0.0065138,2.0834e-06,4.9398e-06
1.9766,0.56614,0.56583,0.56644,3.5134e-06,1.1268,0.0060875,2.1117e-06,4.9151e-06
1.9775,0.56614,0.56583,0.56644,3.5155e-06,1.1272,0.0056754,2.1405e-06,4.8905e-06
1.9783,0.56614,0.56583,0.56645,3.518e-06,1.1276,0.0052778,2.1699e-06,4.866e-06
1.9791,0.56614,0.56583,0.56645,3.5207e-06,1.128,0.0048945,2.1999e-06,4.8416e-06
1.9799,0.56614,0.56583,0.56645,3.5238e-06,1.1284,0.0045256,2.2304e-06,4.8172e-06
1.9807,0.56614,0.56583,0.56646,3.5272e-06,1.1287,0.0041711,2.2616e-06,4.7929e-06
1.9815,0.56614,0.56583,0.56646,3.531e-06,1.1291,0.0038311,2.2933e-06,4.7687e-06
1.9823,0.56614,0.56583,0.56646,3.535e-06,1.1294,0.0035054,2.3255e-06,4.7445e-06
1.9831,0.56614,0.56583,0.56647,3.5394e-06,1.1297,0.0031941,2.3584e-06,4.7205e-06
1.9839,0.56614,0.56583,0.56647,3.5441e-06,1.13,0.0028973,2.3918e-06,4.6965e-06
1.9847,0.56614,0.56583,0.56648,3.5492e-06,1.1303,0.0026149,2.4259e-06,4.6726e-06
1.9855,0.56614,0.56583,0.56648,3.5546e-06,1.1306,0.002347,2.4605e-06,4.6488e-06
1.9863,0.56613,0.56582,0.56648,3.5604e-06,1.1309,0.0020935,2.4957e-06,4.625e-06
1.9871,0.56613,0.56582,0.56649,3.5665e-06,1.1311,0.0018545,2.5315e-06,4.6014e-06
1.9879,0.56613,0.56582,0.56649,3.5729e-06,1.1313,0.0016299,2.5679e-06,4.5779e-06
1.9887,0.56613,0.56582,0.56649,3.5797e-06,1.1316,0.0014198,2.6049e-06,4.5544e-06
1.9895,0.56613,0.56582,0.5665,3.5868e-06,1.1318,0.0012242,2.6425e-06,4.5311e-06
1.9903,0.56613,0.56582,0.5665,3.5943e-06,1.132,0.001043,2.6807e-06,4.5079e-06
1.9911,0.56613,0.56582,0.5665,3.6022e-06,1.1321,0.00087635,2.7195e-06,4.4848e-06
1.992,0.56613,0.56582,0.56651,3.6104e-06,1.1323,0.00072417,2.7589e-06,4.4618e-06
1.9928,0.56613,0.56582,0.56651,3.6189e-06,1.1324,0.00058649,2.7989e-06,4.4389e-06
1.9936,0.56613,0.56582,0.56652,3.6279e-06,1.1326,0.00046331,2.8396e-06,4.4162e-06
1.9944,0.56613,0.56582,0.56652,3.6372e-06,1.1327,0.00035463,2.8808e-06,4.3936e-06
1.9952,0.56613,0.56582,0.56652,3.6469e-06,1.1328,0.00026044,2.9226e-06,4.3711e-06
1.996,0.56613,0.56582,0.56653,3.6569e-06,1.1329,0.00018076,2.965e-06,4.3488e-06
1.9968,0.56612,0.56582,0.56653,3.6673e-06,1.1329,0.00011559,3.0081e-06,4.3266e-06
1.9976,0.56612,0.56582,0.56653,3.6781e-06,1.133,6.493e-05,3.0517e-06,4.3045e-06
1.9984,0.56612,0.56581,0.56654,3.6893e-06,1.133,2.8776e-05,3.096e-06,4.2826e-06
1.9992,0.56612,0.56581,0.56654,3.7009e-06,1.1331,7.1329e-06,3.1408e-06,4.2609e-06
2,0.56612,0.56581,0.56654,3.7128e-06,1.1331,5.2321e-10,3.1863e-06,4.2393e-06


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertK_tp_jcp_p4r3_hrefN1_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,1.979e-09,1.1331,7.2556e-06,3.9569e-09,1.1591e-12
0.001611,0.56654,0.56654,0.56655,1.9807e-09,1.1331,2.9022e-05,3.9567e-09,4.6363e-12
0.0024164,0.56654,0.56654,0.56655,1.9833e-09,1.133,6.5299e-05,3.9563e-09,1.0431e-11
0.0032219,0.56654,0.56654,0.56656,1.9871e-09,1.133,0.00011609,3.9556e-09,1.8544e-11
0.0040274,0.56654,0.56654,0.56656,1.9918e-09,1.1329,0.00018138,3.9547e-09,2.8974e-11
0.0048329,0.56654,0.56654,0.56657,1.9977e-09,1.1329,0.00026118,3.9536e-09,4.172e-11
0.0056384,0.56654,0.56654,0.56657,2.0045e-09,1.1328,0.00035549,3.9523e-09,5.6782e-11
0.0064438,0.56654,0.56654,0.56657,2.0125e-09,1.1327,0.0004643,3.9507e-09,7.4159e-11
0.0072493,0.56654,0.56654,0.56658,2.0214e-09,1.1326,0.0005876,3.949e-09,9.3849e-11
0.0080548,0.56654,0.56654,0.56658,2.0314e-09,1.1324,0.00072541,3.947e-09,1.1585e-10
0.0088603,0.56654,0.56654,0.56658,2.0425e-09,1.1323,0.0008777,3.9449e-09,1.4017e-10
0.0096658,0.56654,0.56654,0.56659,2.0547e-09,1.1321,0.0010445,3.9425e-09,1.6679e-10
0.010471,0.56654,0.56654,0.56659,2.0678e-09,1.132,0.0012258,3.94e-09,1.9573e-10
0.011277,0.56654,0.56654,0.56659,2.0821e-09,1.1318,0.0014215,3.9372e-09,2.2697e-10
0.012082,0.56654,0.56654,0.5666,2.0974e-09,1.1316,0.0016317,3.9343e-09,2.6052e-10
0.012888,0.56654,0.56654,0.5666,2.1137e-09,1.1313,0.0018564,3.9311e-09,2.9637e-10
0.013693,0.56654,0.56654,0.56661,2.1312e-09,1.1311,0.0020956,3.9278e-09,3.3452e-10
0.014499,0.56654,0.56654,0.56661,2.1497e-09,1.1309,0.0023492,3.9243e-09,3.7497e-10
0.015304,0.56654,0.56654,0.56661,2.1692e-09,1.1306,0.0026173,3.9207e-09,4.1773e-10
0.01611,0.56654,0.56654,0.56662,2.1898e-09,1.1303,0.0028998,3.9169e-09,4.6277e-10
0.016915,0.56654,0.56654,0.56662,2.2115e-09,1.13,0.0031967,3.9129e-09,5.1012e-10
0.017721,0.56654,0.56654,0.56662,2.2343e-09,1.1297,0.0035081,3.9088e-09,5.5975e-10
0.018526,0.56654,0.56654,0.56663,2.2581e-09,1.1294,0.0038339,3.9045e-09,6.1168e-10
0.019332,0.56654,0.56654,0.56663,2.283e-09,1.1291,0.0041741,3.9001e-09,6.6589e-10
0.020137,0.56654,0.56654,0.56663,2.309e-09,1.1287,0.0045287,3.8956e-09,7.2239e-10
0.020942,0.56654,0.56654,0.56664,2.336e-09,1.1284,0.0048977,3.8909e-09,7.8117e-10
0.021748,0.56654,0.56654,0.56664,2.3642e-09,1.128,0.0052811,3.8861e-09,8.4223e-10
0.022553,0.56654,0.56654,0.56665,2.3934e-09,1.1276,0.0056789,3.8812e-09,9.0557e-10
0.023359,0.56654,0.56654,0.56665,2.4237e-09,1.1272,0.006091,3.8762e-09,9.7119e-10
0.024164,0.56654,0.56654,0.56665,2.4551e-09,1.1268,0.0065175,3.8711e-09,1.0391e-09
0.02497,0.56654,0.56654,0.56666,2.4876e-09,1.1264,0.0069583,3.866e-09,1.1093e-09
0.025775,0.56654,0.56654,0.56666,2.5212e-09,1.1259,0.0074135,3.8607e-09,1.1817e-09
0.026581,0.56654,0.56654,0.56666,2.5559e-09,1.1254,0.007883,3.8553e-09,1.2564e-09
0.027386,0.56654,0.56654,0.56667,2.5916e-09,1.125,0.0083668,3.8499e-09,1.3334e-09
0.028192,0.56654,0.56654,0.56667,2.6285e-09,1.1245,0.0088649,3.8444e-09,1.4126e-09
0.028997,0.56654,0.56654,0.56667,2.6665e-09,1.124,0.0093773,3.8389e-09,1.4941e-09
0.029803,0.56654,0.56654,0.56668,2.7056e-09,1.1235,0.0099039,3.8333e-09,1.5778e-09
0.030608,0.56654,0.56654,0.56668,2.7458e-09,1.1229,0.010445,3.8277e-09,1.6639e-09
0.031414,0.56654,0.56654,0.56668,2.7871e-09,1.1224,0.011,3.822e-09,1.7521e-09
0.032219,0.56654,0.56654,0.56669,2.8295e-09,1.1218,0.011569,3.8163e-09,1.8427e-09
0.033025,0.56654,0.56654,0.56669,2.873e-09,1.1212,0.012153,3.8106e-09,1.9354e-09
0.03383,0.56654,0.56654,0.5667,2.9176e-09,1.1206,0.012751,3.8048e-09,2.0305e-09
0.034636,0.56654,0.56654,0.5667,2.9634e-09,1.12,0.013363,3.799e-09,2.1277e-09
0.035441,0.56654,0.56654,0.5667,3.0103e-09,1.1194,0.013989,3.7932e-09,2.2273e-09
0.036247,0.56654,0.56654,0.56671,3.0583e-09,1.1188,0.014629,3.7875e-09,2.329e-09
0.037052,0.56654,0.56654,0.56671,3.1074e-09,1.1181,0.015284,3.7817e-09,2.4331e-09
0.037858,0.56654,0.56654,0.56671,3.1576e-09,1.1175,0.015952,3.7759e-09,2.5393e-09
0.038663,0.56654,0.56654,0.56672,3.209e-09,1.1168,0.016635,3.7701e-09,2.6478e-09
0.039469,0.56654,0.56654,0.56672,3.2615e-09,1.1161,0.017332,3.7643e-09,2.7586e-09
0.040274,0.56654,0.56654,0.56672,3.3151e-09,1.1154,0.018042,3.7586e-09,2.8716e-09
0.041079,0.56654,0.56654,0.56673,3.3698e-09,1.1147,0.018767,3.7529e-09,2.9868e-09
0.041885,0.56654,0.56654,0.56673,3.4257e-09,1.114,0.019506,3.7471e-09,3.1043e-09
0.04269,0.56654,0.56654,0.56673,3.4827e-09,1.1132,0.020259,3.7415e-09,3.224e-09
0.043496,0.56654,0.56654,0.56674,3.5409e-09,1.1124,0.021026,3.7358e-09,3.346e-09
0.044301,0.56654,0.56654,0.56674,3.6002e-09,1.1117,0.021807,3.7302e-09,3.4702e-09
0.045107,0.56654,0.56654,0.56674,3.6606e-09,1.1109,0.022602,3.7246e-09,3.5966e-09
0.045912,0.56654,0.56654,0.56675,3.7222e-09,1.1101,0.02341,3.7191e-09,3.7252e-09
0.046718,0.56654,0.56654,0.56675,3.7848e-09,1.1093,0.024233,3.7135e-09,3.8562e-09
0.047523,0.56654,0.56654,0.56676,3.8487e-09,1.1084,0.02507,3.7081e-09,3.9893e-09
0.048329,0.56654,0.56654,0.56676,3.9136e-09,1.1076,0.02592,3.7026e-09,4.1247e-09
0.049134,0.56654,0.56654,0.56676,3.9798e-09,1.1067,0.026784,3.6972e-09,4.2623e-09
0.04994,0.56654,0.56654,0.56677,4.047e-09,1.1059,0.027662,3.6919e-09,4.4021e-09
0.050745,0.56654,0.56654,0.56677,4.1154e-09,1.105,0.028554,3.6866e-09,4.5442e-09
0.051551,0.56654,0.56654,0.56677,4.1849e-09,1.1041,0.02946,3.6813e-09,4.6885e-09
0.052356,0.56654,0.56654,0.56678,4.2556e-09,1.1032,0.030379,3.6761e-09,4.8351e-09
0.053162,0.56654,0.56654,0.56678,4.3274e-09,1.1022,0.031313,3.6709e-09,4.9839e-09
0.053967,0.56654,0.56654,0.56678,4.4003e-09,1.1013,0.03226,3.6658e-09,5.1349e-09
0.054773,0.56654,0.56654,0.56679,4.4744e-09,1.1004,0.03322,3.6607e-09,5.2881e-09
0.055578,0.56654,0.56654,0.56679,4.5496e-09,1.0994,0.034194,3.6556e-09,5.4436e-09
0.056384,0.56654,0.56654,0.56679,4.626e-09,1.0984,0.035182,3.6506e-09,5.6013e-09
0.057189,0.56654,0.56654,0.5668,4.7035e-09,1.0974,0.036184,3.6457e-09,5.7613e-09
0.057995,0.56654,0.56654,0.5668,4.7821e-09,1.0964,0.037199,3.6408e-09,5.9235e-09
0.0588,0.56654,0.56654,0.5668,4.8619e-09,1.0954,0.038227,3.6359e-09,6.0879e-09
0.059606,0.56654,0.56654,0.56681,4.9428e-09,1.0943,0.039269,3.631e-09,6.2546e-09
0.060411,0.56654,0.56654,0.56681,5.0248e-09,1.0933,0.040325,3.6262e-09,6.4234e-09
0.061216,0.56654,0.56654,0.56681,5.108e-09,1.0922,0.041394,3.6215e-09,6.5945e-09
0.062022,0.56654,0.56654,0.56682,5.1923e-09,1.0912,0.042477,3.6167e-09,6.7679e-09
0.062827,0.56654,0.56654,0.56682,5.2777e-09,1.0901,0.043573,3.612e-09,6.9435e-09
0.063633,0.56654,0.56654,0.56682,5.3643e-09,1.089,0.044682,3.6074e-09,7.1213e-09
0.064438,0.56654,0.56654,0.56683,5.452e-09,1.0878,0.045805,3.6027e-09,7.3013e-09
0.065244,0.56654,0.56654,0.56683,5.5408e-09,1.0867,0.046941,3.5981e-09,7.4835e-09
0.066049,0.56654,0.56654,0.56683,5.6308e-09,1.0856,0.048091,3.5935e-09,7.668e-09
0.066855,0.56654,0.56654,0.56684,5.7218e-09,1.0844,0.049253,3.589e-09,7.8547e-09
0.06766,0.56654,0.56654,0.56684,5.814e-09,1.0833,0.050429,3.5844e-09,8.0436e-09
0.068466,0.56654,0.56654,0.56684,5.9074e-09,1.0821,0.051618,3.5799e-09,8.2348e-09
0.069271,0.56654,0.56654,0.56685,6.0018e-09,1.0809,0.052821,3.5755e-09,8.4281e-09
0.070077,0.56654,0.56654,0.56685,6.0973e-09,1.0797,0.054036,3.571e-09,8.6237e-09
0.070882,0.56654,0.56654,0.56685,6.194e-09,1.0784,0.055265,3.5666e-09,8.8215e-09
0.071688,0.56654,0.56654,0.56686,6.2918e-09,1.0772,0.056507,3.5621e-09,9.0215e-09
0.072493,0.56654,0.56654,0.56686,6.3907e-09,1.076,0.057761,3.5577e-09,9.2237e-09
0.073299,0.56654,0.56654,0.56686,6.4907e-09,1.0747,0.059029,3.5533e-09,9.4281e-09
0.074104,0.56654,0.56654,0.56687,6.5918e-09,1.0734,0.06031,3.549e-09,9.6347e-09
0.07491,0.56654,0.56654,0.56687,6.694e-09,1.0721,0.061604,3.5446e-09,9.8435e-09
0.075715,0.56654,0.56654,0.56687,6.7974e-09,1.0708,0.06291,3.5403e-09,1.0054e-08
0.076521,0.56654,0.56654,0.56688,6.9018e-09,1.0695,0.06423,3.5359e-09,1.0268e-08
0.077326,0.56654,0.56654,0.56688,7.0073e-09,1.0682,0.065563,3.5316e-09,1.0483e-08
0.078132,0.56654,0.56654,0.56688,7.1139e-09,1.0669,0.066908,3.5273e-09,1.0701e-08
0.078937,0.56654,0.56654,0.56689,7.2217e-09,1.0655,0.068266,3.523e-09,1.092e-08
0.079743,0.56654,0.56654,0.56689,7.3305e-09,1.0641,0.069637,3.5187e-09,1.1142e-08
0.080548,0.56654,0.56654,0.56689,7.4404e-09,1.0628,0.071021,3.5145e-09,1.1366e-08
0.081353,0.56654,0.56654,0.56689,7.5514e-09,1.0614,0.072417,3.5102e-09,1.1593e-08
0.082159,0.56654,0.56654,0.5669,7.6634e-09,1.06,0.073826,3.5059e-09,1.1821e-08
0.082964,0.56654,0.56654,0.5669,7.7766e-09,1.0586,0.075247,3.5017e-09,1.2051e-08
0.08377,0.56654,0.56654,0.5669,7.8908e-09,1.0571,0.076682,3.4975e-09,1.2284e-08
0.084575,0.56654,0.56654,0.56691,8.0061e-09,1.0557,0.078128,3.4933e-09,1.2519e-08
0.085381,0.56654,0.56654,0.56691,8.1225e-09,1.0542,0.079587,3.489e-09,1.2756e-08
0.086186,0.56654,0.56654,0.56691,8.24e-09,1.0528,0.081059,3.4849e-09,1.2995e-08
0.086992,0.56654,0.56654,0.56692,8.3585e-09,1.0513,0.082543,3.4807e-09,1.3236e-08
0.087797,0.56654,0.56654,0.56692,8.4781e-09,1.0498,0.08404,3.4765e-09,1.348e-08
0.088603,0.56654,0.56654,0.56692,8.5988e-09,1.0483,0.085549,3.4723e-09,1.3725e-08
0.089408,0.56654,0.56654,0.56693,8.7205e-09,1.0468,0.08707,3.4682e-09,1.3973e-08
0.090214,0.56654,0.56654,0.56693,8.8433e-09,1.0453,0.088603,3.464e-09,1.4222e-08
0.091019,0.56654,0.56654,0.56693,8.9671e-09,1.0437,0.090149,3.4599e-09,1.4474e-08
0.091825,0.56654,0.56654,0.56694,9.0919e-09,1.0422,0.091707,3.4558e-09,1.4728e-08
0.09263,0.56654,0.56654,0.56694,9.2179e-09,1.0406,0.093277,3.4517e-09,1.4984e-08
0.093436,0.56654,0.56654,0.56694,9.3448e-09,1.039,0.094859,3.4477e-09,1.5242e-08
0.094241,0.56654,0.56654,0.56694,9.4728e-09,1.0374,0.096454,3.4436e-09,1.5502e-08
0.095047,0.56654,0.56654,0.56695,9.6019e-09,1.0358,0.09806,3.4395e-09,1.5764e-08
0.095852,0.56654,0.56654,0.56695,9.7319e-09,1.0342,0.099678,3.4355e-09,1.6028e-08
0.096658,0.56654,0.56654,0.56695,9.863e-09,1.0326,0.10131,3.4315e-09,1.6295e-08
0.097463,0.56654,0.56654,0.56696,9.9951e-09,1.031,0.10295,3.4275e-09,1.6563e-08
0.098269,0.56654,0.56654,0.56696,1.0128e-08,1.0293,0.1046,3.4235e-09,1.6833e-08
0.099074,0.56654,0.56654,0.56696,1.0262e-08,1.0277,0.10627,3.4196e-09,1.7105e-08
0.09988,0.56654,0.56654,0.56697,1.0398e-08,1.026,0.10795,3.4157e-09,1.738e-08
0.10069,0.56654,0.56654,0.56697,1.0534e-08,1.0243,0.10964,3.4117e-09,1.7656e-08
0.10149,0.56654,0.56654,0.56697,1.0671e-08,1.0226,0.11134,3.4079e-09,1.7934e-08
0.1023,0.56654,0.56654,0.56697,1.0809e-08,1.0209,0.11305,3.404e-09,1.8214e-08
0.1031,0.56654,0.56654,0.56698,1.0948e-08,1.0192,0.11478,3.4001e-09,1.8497e-08
0.10391,0.56654,0.56654,0.56698,1.1089e-08,1.0174,0.11651,3.3963e-09,1.8781e-08
0.10471,0.56654,0.56654,0.56698,1.123e-08,1.0157,0.11826,3.3925e-09,1.9067e-08
0.10552,0.56654,0.56654,0.56699,1.1372e-08,1.014,0.12002,3.3887e-09,1.9355e-08
0.10632,0.56654,0.56654,0.56699,1.1515e-08,1.0122,0.12179,3.3849e-09,1.9645e-08
0.10713,0.56654,0.56654,0.56699,1.1659e-08,1.0104,0.12357,3.3811e-09,1.9937e-08
0.10793,0.56654,0.56654,0.56699,1.1804e-08,1.0086,0.12536,3.3774e-09,2.0231e-08
0.10874,0.56654,0.56654,0.567,1.195e-08,1.0068,0.12717,3.3737e-09,2.0527e-08
0.10955,0.56654,0.56654,0.567,1.2097e-08,1.005,0.12898,3.3699e-09,2.0824e-08
0.11035,0.56654,0.56654,0.567,1.2245e-08,1.0032,0.13081,3.3663e-09,2.1124e-08
0.11116,0.56654,0.56654,0.56701,1.2394e-08,1.0014,0.13265,3.3626e-09,2.1425e-08
0.11196,0.56654,0.56654,0.56701,1.2544e-08,0.99952,0.1345,3.3589e-09,2.1729e-08
0.11277,0.56654,0.56654,0.56701,1.2694e-08,0.99766,0.13636,3.3552e-09,2.2034e-08
0.11357,0.56654,0.56654,0.56701,1.2846e-08,0.9958,0.13823,3.3516e-09,2.2341e-08
0.11438,0.56654,0.56654,0.56702,1.2999e-08,0.99392,0.14011,3.348e-09,2.265e-08
0.11518,0.56654,0.56654,0.56702,1.3152e-08,0.99203,0.14201,3.3443e-09,2.296e-08
0.11599,0.56654,0.56654,0.56702,1.3307e-08,0.99013,0.14391,3.3407e-09,2.3273e-08
0.11679,0.56654,0.56654,0.56702,1.3462e-08,0.98822,0.14582,3.3371e-09,2.3587e-08
0.1176,0.56654,0.56654,0.56703,1.3618e-08,0.9863,0.14775,3.3335e-09,2.3903e-08
0.11841,0.56654,0.56654,0.56703,1.3776e-08,0.98437,0.14969,3.3299e-09,2.4221e-08
0.11921,0.56654,0.56654,0.56703,1.3934e-08,0.98243,0.15163,3.3262e-09,2.4541e-08
0.12002,0.56654,0.56654,0.56704,1.4093e-08,0.98048,0.15359,3.3226e-09,2.4863e-08
0.12082,0.56654,0.56654,0.56704,1.4252e-08,0.97852,0.15556,3.319e-09,2.5186e-08
0.12163,0.56654,0.56654,0.56704,1.4413e-08,0.97654,0.15754,3.3154e-09,2.5511e-08
0.12243,0.56654,0.56654,0.56704,1.4575e-08,0.97456,0.15953,3.3117e-09,2.5838e-08
0.12324,0.56654,0.56654,0.56705,1.4737e-08,0.97256,0.16153,3.3081e-09,2.6166e-08
0.12404,0.56654,0.56654,0.56705,1.4901e-08,0.97056,0.16354,3.3044e-09,2.6497e-08
0.12485,0.56654,0.56654,0.56705,1.5065e-08,0.96854,0.16556,3.3008e-09,2.6829e-08
0.12565,0.56654,0.56654,0.56705,1.523e-08,0.96652,0.16759,3.2971e-09,2.7162e-08
0.12646,0.56654,0.56654,0.56706,1.5396e-08,0.96448,0.16963,3.2934e-09,2.7498e-08
0.12727,0.56654,0.56654,0.56706,1.5562e-08,0.96244,0.17168,3.2896e-09,2.7835e-08
0.12807,0.56654,0.56654,0.56706,1.573e-08,0.96038,0.17374,3.2859e-09,2.8174e-08
0.12888,0.56654,0.56654,0.56706,1.5898e-08,0.95831,0.17581,3.2821e-09,2.8514e-08
0.12968,0.56654,0.56654,0.56707,1.6067e-08,0.95624,0.17789,3.2783e-09,2.8856e-08
0.13049,0.56654,0.56654,0.56707,1.6237e-08,0.95415,0.17999,3.2745e-09,2.92e-08
0.13129,0.56654,0.56654,0.56707,1.6408e-08,0.95205,0.18209,3.2706e-09,2.9545e-08
0.1321,0.56654,0.56654,0.56707,1.6579e-08,0.94995,0.1842,3.2668e-09,2.9892e-08
0.1329,0.56654,0.56654,0.56708,1.6752e-08,0.94783,0.18632,3.2628e-09,3.0241e-08
0.13371,0.56654,0.56654,0.56708,1.6925e-08,0.94571,0.18845,3.2589e-09,3.0591e-08
0.13452,0.56654,0.56654,0.56708,1.7099e-08,0.94357,0.19059,3.2549e-09,3.0943e-08
0.13532,0.56654,0.56654,0.56708,1.7274e-08,0.94143,0.19274,3.2509e-09,3.1296e-08
0.13613,0.56654,0.56654,0.56709,1.7449e-08,0.93927,0.1949,3.2469e-09,3.1651e-08
0.13693,0.56654,0.56654,0.56709,1.7625e-08,0.93711,0.19707,3.2428e-09,3.2008e-08
0.13774,0.56654,0.56654,0.56709,1.7802e-08,0.93493,0.19925,3.2387e-09,3.2366e-08
0.13854,0.56654,0.56654,0.56709,1.798e-08,0.93275,0.20143,3.2346e-09,3.2725e-08
0.13935,0.56654,0.56654,0.56709,1.8158e-08,0.93056,0.20363,3.2304e-09,3.3086e-08
0.14015,0.56654,0.56654,0.5671,1.8338e-08,0.92836,0.20584,3.2262e-09,3.3449e-08
0.14096,0.56654,0.56654,0.5671,1.8517e-08,0.92615,0.20805,3.2219e-09,3.3813e-08
0.14176,0.56654,0.56654,0.5671,1.8698e-08,0.92393,0.21028,3.2177e-09,3.4179e-08
0.14257,0.56654,0.56654,0.5671,1.8879e-08,0.9217,0.21251,3.2133e-09,3.4546e-08
0.14338,0.56654,0.56654,0.56711,1.9062e-08,0.91946,0.21475,3.209e-09,3.4914e-08
0.14418,0.56654,0.56654,0.56711,1.9244e-08,0.91721,0.21701,3.2046e-09,3.5284e-08
0.14499,0.56654,0.56654,0.56711,1.9428e-08,0.91495,0.21927,3.2002e-09,3.5656e-08
0.14579,0.56654,0.56654,0.56711,1.9612e-08,0.91269,0.22154,3.1958e-09,3.6028e-08
0.1466,0.56654,0.56654,0.56712,1.9797e-08,0.91041,0.22382,3.1913e-09,3.6403e-08
0.1474,0.56654,0.56654,0.56712,1.9983e-08,0.90813,0.2261,3.1869e-09,3.6778e-08
0.14821,0.56654,0.56654,0.56712,2.0169e-08,0.90584,0.2284,3.1824e-09,3.7155e-08
0.14901,0.56654,0.56654,0.56712,2.0356e-08,0.90354,0.2307,3.1778e-09,3.7534e-08
0.14982,0.56654,0.56654,0.56712,2.0543e-08,0.90123,0.23302,3.1733e-09,3.7914e-08
0.15062,0.56654,0.56654,0.56713,2.0732e-08,0.89891,0.23534,3.1688e-09,3.8295e-08
0.15143,0.56654,0.56654,0.56713,2.0921e-08,0.89659,0.23767,3.1642e-09,3.8677e-08
0.15224,0.56654,0.56654,0.56713,2.111e-08,0.89425,0.24001,3.1596e-09,3.9061e-08
0.15304,0.56654,0.56654,0.56713,2.13e-08,0.89191,0.24236,3.155e-09,3.9446e-08
0.15385,0.56654,0.56654,0.56713,2.1491e-08,0.88956,0.24471,3.1505e-09,3.9832e-08
0.15465,0.56654,0.56654,0.56714,2.1683e-08,0.8872,0.24708,3.1459e-09,4.022e-08
0.15546,0.56654,0.56654,0.56714,2.1875e-08,0.88483,0.24945,3.1413e-09,4.0609e-08
0.15626,0.56654,0.56654,0.56714,2.2068e-08,0.88245,0.25183,3.1367e-09,4.0999e-08
0.15707,0.56654,0.56654,0.56714,2.2261e-08,0.88007,0.25422,3.1322e-09,4.139e-08
0.15787,0.56654,0.56654,0.56714,2.2455e-08,0.87768,0.25661,3.1276e-09,4.1783e-08
0.15868,0.56654,0.56654,0.56715,2.265e-08,0.87528,0.25902,3.1231e-09,4.2177e-08
0.15949,0.56654,0.56654,0.56715,2.2845e-08,0.87287,0.26143,3.1186e-09,4.2572e-08
0.16029,0.56654,0.56654,0.56715,2.3041e-08,0.87045,0.26385,3.1141e-09,4.2968e-08
0.1611,0.56654,0.56654,0.56715,2.3238e-08,0.86803,0.26628,3.1097e-09,4.3366e-08
0.1619,0.56654,0.56654,0.56715,2.3435e-08,0.8656,0.26871,3.1053e-09,4.3764e-08
0.16271,0.56654,0.56654,0.56716,2.3632e-08,0.86316,0.27115,3.1009e-09,4.4164e-08
0.16351,0.56654,0.56654,0.56716,2.3831e-08,0.86071,0.2736,3.0966e-09,4.4565e-08
0.16432,0.56654,0.56654,0.56716,2.4029e-08,0.85826,0.27606,3.0923e-09,4.4967e-08
0.16512,0.56654,0.56654,0.56716,2.4229e-08,0.8558,0.27853,3.0881e-09,4.537e-08
0.16593,0.56654,0.56654,0.56716,2.4429e-08,0.85333,0.281,3.0839e-09,4.5774e-08
0.16673,0.56654,0.56654,0.56717,2.4629e-08,0.85085,0.28348,3.0797e-09,4.6179e-08
0.16754,0.56654,0.56654,0.56717,2.483e-08,0.84837,0.28597,3.0757e-09,4.6585e-08
0.16835,0.56654,0.56654,0.56717,2.5032e-08,0.84588,0.28846,3.0716e-09,4.6992e-08
0.16915,0.56654,0.56654,0.56717,2.5234e-08,0.84338,0.29096,3.0677e-09,4.7401e-08
0.16996,0.56654,0.56654,0.56717,2.5437e-08,0.84087,0.29347,3.0638e-09,4.781e-08
0.17076,0.56654,0.56654,0.56717,2.564e-08,0.83836,0.29599,3.06e-09,4.822e-08
0.17157,0.56654,0.56654,0.56718,2.5844e-08,0.83584,0.29851,3.0563e-09,4.8632e-08
0.17237,0.56654,0.56654,0.56718,2.6048e-08,0.83331,0.30104,3.0526e-09,4.9044e-08
0.17318,0.56654,0.56654,0.56718,2.6253e-08,0.83078,0.30358,3.049e-09,4.9457e-08
0.17398,0.56654,0.56654,0.56718,2.6459e-08,0.82824,0.30612,3.0455e-09,4.9872e-08
0.17479,0.56654,0.56654,0.56718,2.6665e-08,0.8257,0.30867,3.0421e-09,5.0287e-08
0.17559,0.56654,0.56654,0.56718,2.6871e-08,0.82314,0.31123,3.0388e-09,5.0703e-08
0.1764,0.56654,0.56654,0.56719,2.7078e-08,0.82058,0.31379,3.0355e-09,5.112e-08
0.17721,0.56654,0.56654,0.56719,2.7285e-08,0.81802,0.31636,3.0323e-09,5.1538e-08
0.17801,0.56654,0.56654,0.56719,2.7493e-08,0.81544,0.31893,3.0292e-09,5.1957e-08
0.17882,0.56654,0.56654,0.56719,2.7702e-08,0.81287,0.32152,3.0262e-09,5.2377e-08
0.17962,0.56654,0.56654,0.56719,2.791e-08,0.81028,0.32411,3.0233e-09,5.2797e-08
0.18043,0.56654,0.56654,0.56719,2.812e-08,0.80769,0.3267,3.0205e-09,5.3219e-08
0.18123,0.56654,0.56654,0.5672,2.8329e-08,0.80509,0.3293,3.0177e-09,5.3641e-08
0.18204,0.56654,0.56654,0.5672,2.854e-08,0.80249,0.33191,3.0151e-09,5.4064e-08
0.18284,0.56654,0.56654,0.5672,2.875e-08,0.79988,0.33452,3.0125e-09,5.4488e-08
0.18365,0.56654,0.56654,0.5672,2.8962e-08,0.79726,0.33714,3.01e-09,5.4913e-08
0.18445,0.56654,0.56654,0.5672,2.9173e-08,0.79464,0.33976,3.0075e-09,5.5339e-08
0.18526,0.56654,0.56654,0.5672,2.9385e-08,0.79201,0.34239,3.0052e-09,5.5765e-08
0.18607,0.56654,0.56654,0.5672,2.9598e-08,0.78938,0.34503,3.0029e-09,5.6193e-08
0.18687,0.56654,0.56654,0.56721,2.9811e-08,0.78674,0.34767,3.0007e-09,5.6621e-08
0.18768,0.56654,0.56654,0.56721,3.0024e-08,0.7841,0.35032,2.9986e-09,5.7049e-08
0.18848,0.56654,0.56654,0.56721,3.0238e-08,0.78144,0.35297,2.9965e-09,5.7479e-08
0.18929,0.56654,0.56654,0.56721,3.0452e-08,0.77879,0.35563,2.9945e-09,5.7909e-08
0.19009,0.56654,0.56654,0.56721,3.0666e-08,0.77613,0.35829,2.9926e-09,5.834e-08
0.1909,0.56654,0.56654,0.56721,3.0881e-08,0.77346,0.36096,2.9907e-09,5.8772e-08
0.1917,0.56654,0.56654,0.56721,3.1097e-08,0.77079,0.36364,2.9889e-09,5.9204e-08
0.19251,0.56654,0.56654,0.56722,3.1312e-08,0.76811,0.36632,2.9871e-09,5.9637e-08
0.19332,0.56654,0.56654,0.56722,3.1528e-08,0.76543,0.369,2.9853e-09,6.0071e-08
0.19412,0.56654,0.56654,0.56722,3.1745e-08,0.76274,0.37169,2.9836e-09,6.0506e-08
0.19493,0.56654,0.56654,0.56722,3.1961e-08,0.76005,0.37439,2.9819e-09,6.0941e-08
0.19573,0.56654,0.56654,0.56722,3.2179e-08,0.75735,0.37709,2.9803e-09,6.1377e-08
0.19654,0.56654,0.56654,0.56722,3.2396e-08,0.75465,0.37979,2.9786e-09,6.1814e-08
0.19734,0.56654,0.56654,0.56722,3.2614e-08,0.75194,0.3825,2.977e-09,6.2251e-08
0.19815,0.56654,0.56654,0.56722,3.2832e-08,0.74923,0.38522,2.9754e-09,6.2689e-08
0.19895,0.56654,0.56654,0.56722,3.305e-08,0.74652,0.38793,2.9738e-09,6.3127e-08
0.19976,0.56654,0.56654,0.56723,3.3269e-08,0.74379,0.39066,2.9721e-09,6.3566e-08
0.20056,0.56654,0.56654,0.56723,3.3488e-08,0.74107,0.39339,2.9705e-09,6.4006e-08
0.20137,0.56654,0.56654,0.56723,3.3708e-08,0.73834,0.39612,2.9689e-09,6.4446e-08
0.20218,0.56654,0.56654,0.56723,3.3927e-08,0.7356,0.39885,2.9672e-09,6.4887e-08
0.20298,0.56654,0.56654,0.56723,3.4147e-08,0.73287,0.4016,2.9655e-09,6.5329e-08
0.20379,0.56654,0.56654,0.56723,3.4368e-08,0.73012,0.40434,2.9637e-09,6.5771e-08
0.20459,0.56654,0.56654,0.56723,3.4588e-08,0.72738,0.40709,2.962e-09,6.6214e-08
0.2054,0.56654,0.56654,0.56723,3.4809e-08,0.72462,0.40984,2.9601e-09,6.6657e-08
0.2062,0.56654,0.56654,0.56723,3.503e-08,0.72187,0.4126,2.9583e-09,6.7101e-08
0.20701,0.56654,0.56654,0.56724,3.5251e-08,0.71911,0.41536,2.9563e-09,6.7546e-08
0.20781,0.56654,0.56654,0.56724,3.5473e-08,0.71635,0.41813,2.9543e-09,6.7991e-08
0.20862,0.56654,0.56654,0.56724,3.5694e-08,0.71358,0.4209,2.9522e-09,6.8437e-08
0.20942,0.56654,0.56654,0.56724,3.5916e-08,0.71081,0.42367,2.95e-09,6.8883e-08
0.21023,0.56654,0.56654,0.56724,3.6139e-08,0.70803,0.42645,2.9478e-09,6.9329e-08
0.21104,0.56654,0.56654,0.56724,3.6361e-08,0.70526,0.42923,2.9454e-09,6.9777e-08
0.21184,0.56654,0.56654,0.56724,3.6584e-08,0.70247,0.43201,2.943e-09,7.0224e-08
0.21265,0.56654,0.56654,0.56724,3.6806e-08,0.69969,0.4348,2.9404e-09,7.0673e-08
0.21345,0.56654,0.56654,0.56724,3.7029e-08,0.6969,0.43759,2.9377e-09,7.1121e-08
0.21426,0.56654,0.56654,0.56724,3.7253e-08,0.69411,0.44038,2.9349e-09,7.157e-08
0.21506,0.56654,0.56654,0.56724,3.7476e-08,0.69131,0.44318,2.932e-09,7.202e-08
0.21587,0.56654,0.56654,0.56725,3.77e-08,0.68851,0.44598,2.929e-09,7.247e-08
0.21667,0.56654,0.56654,0.56725,3.7923e-08,0.68571,0.44878,2.9258e-09,7.2921e-08
0.21748,0.56654,0.56654,0.56725,3.8147e-08,0.68291,0.45159,2.9225e-09,7.3372e-08
0.21829,0.56654,0.56654,0.56725,3.8371e-08,0.6801,0.45439,2.9191e-09,7.3824e-08
0.21909,0.56654,0.56654,0.56725,3.8596e-08,0.67729,0.45721,2.9155e-09,7.4276e-08
0.2199,0.56654,0.56654,0.56725,3.882e-08,0.67448,0.46002,2.9117e-09,7.4728e-08
0.2207,0.56654,0.56654,0.56725,3.9044e-08,0.67166,0.46284,2.9078e-09,7.5181e-08
0.22151,0.56654,0.56654,0.56725,3.9269e-08,0.66884,0.46566,2.9038e-09,7.5634e-08
0.22231,0.56654,0.56654,0.56725,3.9494e-08,0.66602,0.46848,2.8996e-09,7.6088e-08
0.22312,0.56654,0.56654,0.56725,3.9719e-08,0.6632,0.47131,2.8952e-09,7.6542e-08
0.22392,0.56654,0.56654,0.56725,3.9944e-08,0.66037,0.47413,2.8907e-09,7.6997e-08
0.22473,0.56654,0.56654,0.56725,4.0169e-08,0.65754,0.47696,2.886e-09,7.7451e-08
0.22553,0.56654,0.56654,0.56725,4.0394e-08,0.65471,0.4798,2.8811e-09,7.7907e-08
0.22634,0.56654,0.56654,0.56725,4.0619e-08,0.65188,0.48263,2.8761e-09,7.8362e-08
0.22715,0.56654,0.56654,0.56725,4.0845e-08,0.64904,0.48547,2.8708e-09,7.8818e-08
0.22795,0.56654,0.56654,0.56725,4.107e-08,0.6462,0.48831,2.8655e-09,7.9275e-08
0.22876,0.56654,0.56654,0.56726,4.1296e-08,0.64336,0.49115,2.8599e-09,7.9731e-08
0.22956,0.56654,0.56654,0.56726,4.1521e-08,0.64052,0.49399,2.8542e-09,8.0188e-08
0.23037,0.56654,0.56654,0.56726,4.1747e-08,0.63768,0.49684,2.8483e-09,8.0646e-08
0.23117,0.56654,0.56654,0.56726,4.1973e-08,0.63483,0.49968,2.8422e-09,8.1103e-08
0.23198,0.56654,0.56654,0.56726,4.2198e-08,0.63198,0.50253,2.8359e-09,8.1561e-08
0.23278,0.56654,0.56654,0.56726,4.2424e-08,0.62914,0.50538,2.8295e-09,8.2019e-08
0.23359,0.56654,0.56654,0.56726,4.265e-08,0.62629,0.50823,2.8229e-09,8.2478e-08
0.23439,0.56654,0.56654,0.56726,4.2876e-08,0.62343,0.51108,2.8161e-09,8.2936e-08
0.2352,0.56654,0.56654,0.56726,4.3102e-08,0.62058,0.51394,2.8092e-09,8.3395e-08
0.23601,0.56654,0.56654,0.56726,4.3328e-08,0.61772,0.51679,2.8021e-09,8.3855e-08
0.23681,0.56654,0.56654,0.56726,4.3555e-08,0.61487,0.51965,2.7948e-09,8.4314e-08
0.23762,0.56654,0.56654,0.56726,4.3781e-08,0.61201,0.52251,2.7874e-09,8.4774e-08
0.23842,0.56654,0.56654,0.56726,4.4007e-08,0.60915,0.52537,2.7798e-09,8.5234e-08
0.23923,0.56654,0.56654,0.56726,4.4233e-08,0.60629,0.52823,2.772e-09,8.5694e-08
0.24003,0.56654,0.56654,0.56726,4.4459e-08,0.60343,0.53109,2.7641e-09,8.6154e-08
0.24084,0.56654,0.56654,0.56726,4.4685e-08,0.60057,0.53395,2.756e-09,8.6615e-08
0.24164,0.56654,0.56654,0.56726,4.4912e-08,0.59771,0.53681,2.7478e-09,8.7076e-08
0.24245,0.56654,0.56654,0.56726,4.5138e-08,0.59484,0.53968,2.7394e-09,8.7537e-08
0.24325,0.56654,0.56654,0.56726,4.5364e-08,0.59198,0.54254,2.7309e-09,8.7998e-08
0.24406,0.56654,0.56654,0.56726,4.5591e-08,0.58912,0.54541,2.7223e-09,8.8459e-08
0.24487,0.56654,0.56654,0.56726,4.5817e-08,0.58625,0.54827,2.7135e-09,8.892e-08
0.24567,0.56654,0.56654,0.56726,4.6043e-08,0.58338,0.55114,2.7045e-09,8.9382e-08
0.24648,0.56654,0.56654,0.56726,4.6269e-08,0.58052,0.554,2.6955e-09,8.9843e-08
0.24728,0.56654,0.56654,0.56726,4.6496e-08,0.57765,0.55687,2.6863e-09,9.0305e-08
0.24809,0.56654,0.56654,0.56726,4.6722e-08,0.57479,0.55974,2.677e-09,9.0767e-08
0.24889,0.56654,0.56654,0.56726,4.6948e-08,0.57192,0.56261,2.6675e-09,9.1229e-08
0.2497,0.56654,0.56654,0.56726,4.7174e-08,0.56905,0.56547,2.658e-09,9.1691e-08
0.2505,0.56654,0.56654,0.56726,4.74e-08,0.56618,0.56834,2.6483e-09,9.2153e-08
0.25131,0.56654,0.56654,0.56726,4.7627e-08,0.56332,0.57121,2.6385e-09,9.2615e-08
0.25212,0.56654,0.56654,0.56726,4.7853e-08,0.56045,0.57407,2.6287e-09,9.3077e-08
0.25292,0.56654,0.56654,0.56726,4.8079e-08,0.55758,0.57694,2.6187e-09,9.3539e-08
0.25373,0.56654,0.56654,0.56726,4.8305e-08,0.55472,0.57981,2.6086e-09,9.4001e-08
0.25453,0.56654,0.56654,0.56726,4.8531e-08,0.55185,0.58267,2.5985e-09,9.4464e-08
0.25534,0.56654,0.56654,0.56726,4.8757e-08,0.54898,0.58554,2.5882e-09,9.4926e-08
0.25614,0.56654,0.56654,0.56726,4.8983e-08,0.54612,0.58841,2.5779e-09,9.5388e-08
0.25695,0.56654,0.56654,0.56726,4.9209e-08,0.54325,0.59127,2.5675e-09,9.585e-08
0.25775,0.56654,0.56654,0.56726,4.9435e-08,0.54039,0.59413,2.557e-09,9.6312e-08
0.25856,0.56654,0.56654,0.56726,4.9661e-08,0.53752,0.597,2.5464e-09,9.6775e-08
0.25936,0.56654,0.56654,0.56726,4.9886e-08,0.53466,0.59986,2.5358e-09,9.7237e-08
0.26017,0.56654,0.56654,0.56726,5.0112e-08,0.5318,0.60272,2.5251e-09,9.7699e-08
0.26098,0.56654,0.56654,0.56726,5.0338e-08,0.52894,0.60558,2.5143e-09,9.8161e-08
0.26178,0.56654,0.56654,0.56726,5.0563e-08,0.52608,0.60844,2.5035e-09,9.8623e-08
0.26259,0.56654,0.56654,0.56726,5.0789e-08,0.52322,0.6113,2.4926e-09,9.9085e-08
0.26339,0.56654,0.56654,0.56726,5.1014e-08,0.52036,0.61416,2.4817e-09,9.9547e-08
0.2642,0.56654,0.56654,0.56726,5.124e-08,0.5175,0.61702,2.4707e-09,1.0001e-07
0.265,0.56654,0.56654,0.56726,5.1465e-08,0.51465,0.61987,2.4597e-09,1.0047e-07
0.26581,0.56654,0.56654,0.56726,5.169e-08,0.51179,0.62273,2.4486e-09,1.0093e-07
0.26661,0.56654,0.56654,0.56726,5.1916e-08,0.50894,0.62558,2.4375e-09,1.0139e-07
0.26742,0.56654,0.56654,0.56726,5.2141e-08,0.50609,0.62843,2.4264e-09,1.0185e-07
0.26822,0.56654,0.56654,0.56726,5.2366e-08,0.50324,0.63128,2.4152e-09,1.0232e-07
0.26903,0.56654,0.56654,0.56726,5.2591e-08,0.50039,0.63413,2.404e-09,1.0278e-07
0.26984,0.56654,0.56654,0.56726,5.2815e-08,0.49754,0.63697,2.3928e-09,1.0324e-07
0.27064,0.56654,0.56654,0.56726,5.304e-08,0.4947,0.63982,2.3815e-09,1.037e-07
0.27145,0.56654,0.56654,0.56726,5.3265e-08,0.49185,0.64266,2.3702e-09,1.0416e-07
0.27225,0.56654,0.56654,0.56725,5.349e-08,0.48901,0.6455,2.3589e-09,1.0462e-07
0.27306,0.56654,0.56654,0.56725,5.3714e-08,0.48617,0.64834,2.3476e-09,1.0508e-07
0.27386,0.56654,0.56654,0.56725,5.3938e-08,0.48333,0.65117,2.3362e-09,1.0554e-07
0.27467,0.56654,0.56654,0.56725,5.4163e-08,0.4805,0.65401,2.3248e-09,1.06e-07
0.27547,0.56654,0.56654,0.56725,5.4387e-08,0.47767,0.65684,2.3135e-09,1.0646e-07
0.27628,0.56654,0.56654,0.56725,5.4611e-08,0.47484,0.65967,2.3021e-09,1.0692e-07
0.27709,0.56654,0.56654,0.56725,5.4835e-08,0.47201,0.6625,2.2906e-09,1.0738e-07
0.27789,0.56654,0.56654,0.56725,5.5059e-08,0.46918,0.66532,2.2792e-09,1.0784e-07
0.2787,0.56654,0.56654,0.56725,5.5283e-08,0.46636,0.66814,2.2678e-09,1.083e-07
0.2795,0.56654,0.56654,0.56725,5.5506e-08,0.46354,0.67096,2.2564e-09,1.0876e-07
0.28031,0.56654,0.56654,0.56725,5.573e-08,0.46072,0.67378,2.2449e-09,1.0921e-07
0.28111,0.56654,0.56654,0.56725,5.5953e-08,0.4579,0.67659,2.2335e-09,1.0967e-07
0.28192,0.56654,0.56654,0.56725,5.6176e-08,0.45509,0.6794,2.2221e-09,1.1013e-07
0.28272,0.56654,0.56654,0.56725,5.6399e-08,0.45228,0.68221,2.2106e-09,1.1059e-07
0.28353,0.56654,0.56654,0.56725,5.6622e-08,0.44947,0.68502,2.1992e-09,1.1105e-07
0.28433,0.56654,0.56654,0.56725,5.6845e-08,0.44667,0.68782,2.1877e-09,1.115e-07
0.28514,0.56654,0.56654,0.56724,5.7068e-08,0.44387,0.69062,2.1763e-09,1.1196e-07
0.28595,0.56654,0.56654,0.56724,5.729e-08,0.44107,0.69342,2.1649e-09,1.1242e-07
0.28675,0.56654,0.56654,0.56724,5.7513e-08,0.43828,0.69621,2.1534e-09,1.1287e-07
0.28756,0.56654,0.56654,0.56724,5.7735e-08,0.43549,0.699,2.142e-09,1.1333e-07
0.28836,0.56654,0.56654,0.56724,5.7957e-08,0.4327,0.70178,2.1306e-09,1.1378e-07
0.28917,0.56654,0.56654,0.56724,5.8179e-08,0.42991,0.70457,2.1192e-09,1.1424e-07
0.28997,0.56654,0.56654,0.56724,5.8401e-08,0.42713,0.70735,2.1078e-09,1.1469e-07
0.29078,0.56654,0.56654,0.56724,5.8623e-08,0.42436,0.71012,2.0964e-09,1.1515e-07
0.29158,0.56654,0.56654,0.56724,5.8844e-08,0.42158,0.71289,2.085e-09,1.156e-07
0.29239,0.56654,0.56654,0.56724,5.9066e-08,0.41881,0.71566,2.0737e-09,1.1606e-07
0.29319,0.56654,0.56654,0.56724,5.9287e-08,0.41605,0.71842,2.0623e-09,1.1651e-07
0.294,0.56654,0.56654,0.56723,5.9508e-08,0.41328,0.72119,2.051e-09,1.1696e-07
0.29481,0.56654,0.56654,0.56723,5.9728e-08,0.41053,0.72394,2.0397e-09,1.1742e-07
0.29561,0.56654,0.56654,0.56723,5.9949e-08,0.40777,0.72669,2.0284e-09,1.1787e-07
0.29642,0.56654,0.56654,0.56723,6.0169e-08,0.40502,0.72944,2.0171e-09,1.1832e-07
0.29722,0.56654,0.56654,0.56723,6.039e-08,0.40228,0.73219,2.0058e-09,1.1877e-07
0.29803,0.56654,0.56654,0.56723,6.061e-08,0.39953,0.73493,1.9946e-09,1.1922e-07
0.29883,0.56654,0.56654,0.56723,6.083e-08,0.3968,0.73766,1.9833e-09,1.1968e-07
0.29964,0.56654,0.56654,0.56723,6.1049e-08,0.39406,0.74039,1.9721e-09,1.2013e-07
0.30044,0.56654,0.56654,0.56723,6.1269e-08,0.39133,0.74312,1.961e-09,1.2058e-07
0.30125,0.56654,0.56654,0.56723,6.1488e-08,0.38861,0.74584,1.9498e-09,1.2103e-07
0.30206,0.56654,0.56654,0.56722,6.1707e-08,0.38589,0.74856,1.9387e-09,1.2148e-07
0.30286,0.56654,0.56654,0.56722,6.1926e-08,0.38317,0.75127,1.9276e-09,1.2192e-07
0.30367,0.56654,0.56654,0.56722,6.2144e-08,0.38046,0.75398,1.9165e-09,1.2237e-07
0.30447,0.56654,0.56654,0.56722,6.2363e-08,0.37776,0.75668,1.9055e-09,1.2282e-07
0.30528,0.56654,0.56654,0.56722,6.2581e-08,0.37506,0.75938,1.8945e-09,1.2327e-07
0.30608,0.56654,0.56654,0.56722,6.2799e-08,0.37236,0.76208,1.8835e-09,1.2371e-07
0.30689,0.56654,0.56654,0.56722,6.3016e-08,0.36967,0.76476,1.8725e-09,1.2416e-07
0.30769,0.56654,0.56654,0.56722,6.3234e-08,0.36698,0.76745,1.8616e-09,1.2461e-07
0.3085,0.56654,0.56654,0.56721,6.3451e-08,0.3643,0.77013,1.8507e-09,1.2505e-07
0.3093,0.56654,0.56654,0.56721,6.3668e-08,0.36163,0.7728,1.8399e-09,1.255e-07
0.31011,0.56654,0.56654,0.56721,6.3885e-08,0.35896,0.77547,1.829e-09,1.2594e-07
0.31092,0.56654,0.56654,0.56721,6.4101e-08,0.35629,0.77813,1.8182e-09,1.2638e-07
0.31172,0.56654,0.56654,0.56721,6.4317e-08,0.35363,0.78079,1.8075e-09,1.2683e-07
0.31253,0.56654,0.56654,0.56721,6.4533e-08,0.35098,0.78344,1.7968e-09,1.2727e-07
0.31333,0.56654,0.56654,0.56721,6.4749e-08,0.34833,0.78608,1.7861e-09,1.2771e-07
0.31414,0.56654,0.56654,0.5672,6.4964e-08,0.34568,0.78873,1.7755e-09,1.2815e-07
0.31494,0.56654,0.56654,0.5672,6.5179e-08,0.34305,0.79136,1.7649e-09,1.2859e-07
0.31575,0.56654,0.56654,0.5672,6.5394e-08,0.34041,0.79399,1.7543e-09,1.2903e-07
0.31655,0.56654,0.56654,0.5672,6.5608e-08,0.33779,0.79661,1.7438e-09,1.2947e-07
0.31736,0.56654,0.56654,0.5672,6.5823e-08,0.33517,0.79923,1.7333e-09,1.2991e-07
0.31816,0.56654,0.56654,0.5672,6.6036e-08,0.33255,0.80184,1.7228e-09,1.3035e-07
0.31897,0.56654,0.56654,0.5672,6.625e-08,0.32995,0.80445,1.7124e-09,1.3079e-07
0.31978,0.56654,0.56654,0.56719,6.6463e-08,0.32734,0.80705,1.7021e-09,1.3122e-07
0.32058,0.56654,0.56654,0.56719,6.6676e-08,0.32475,0.80964,1.6917e-09,1.3166e-07
0.32139,0.56654,0.56654,0.56719,6.6889e-08,0.32216,0.81222,1.6814e-09,1.321e-07
0.32219,0.56654,0.56654,0.56719,6.7101e-08,0.31957,0.81481,1.6712e-09,1.3253e-07
0.323,0.56654,0.56654,0.56719,6.7313e-08,0.317,0.81738,1.6609e-09,1.3296e-07
0.3238,0.56654,0.56654,0.56719,6.7524e-08,0.31443,0.81995,1.6508e-09,1.334e-07
0.32461,0.56654,0.56654,0.56718,6.7736e-08,0.31186,0.82251,1.6406e-09,1.3383e-07
0.32541,0.56654,0.56654,0.56718,6.7946e-08,0.3093,0.82506,1.6305e-09,1.3426e-07
0.32622,0.56654,0.56654,0.56718,6.8157e-08,0.30675,0.82761,1.6204e-09,1.3469e-07
0.32702,0.56654,0.56654,0.56718,6.8367e-08,0.30421,0.83015,1.6104e-09,1.3512e-07
0.32783,0.56654,0.56654,0.56718,6.8577e-08,0.30167,0.83269,1.6004e-09,1.3555e-07
0.32864,0.56654,0.56654,0.56718,6.8786e-08,0.29914,0.83521,1.5904e-09,1.3598e-07
0.32944,0.56654,0.56654,0.56717,6.8995e-08,0.29661,0.83774,1.5804e-09,1.3641e-07
0.33025,0.56654,0.56654,0.56717,6.9203e-08,0.2941,0.84025,1.5705e-09,1.3684e-07
0.33105,0.56654,0.56654,0.56717,6.9412e-08,0.29159,0.84276,1.5606e-09,1.3726e-07
0.33186,0.56654,0.56654,0.56717,6.9619e-08,0.28908,0.84526,1.5507e-09,1.3769e-07
0.33266,0.56654,0.56654,0.56717,6.9827e-08,0.28659,0.84775,1.5408e-09,1.3811e-07
0.33347,0.56654,0.56654,0.56717,7.0033e-08,0.2841,0.85023,1.531e-09,1.3854e-07
0.33427,0.56654,0.56654,0.56716,7.024e-08,0.28162,0.85271,1.5212e-09,1.3896e-07
0.33508,0.56654,0.56654,0.56716,7.0446e-08,0.27914,0.85518,1.5114e-09,1.3938e-07
0.33589,0.56654,0.56654,0.56716,7.0651e-08,0.27667,0.85765,1.5016e-09,1.398e-07
0.33669,0.56654,0.56654,0.56716,7.0856e-08,0.27421,0.8601,1.4919e-09,1.4022e-07
0.3375,0.56654,0.56654,0.56716,7.1061e-08,0.27176,0.86255,1.4821e-09,1.4064e-07
0.3383,0.56654,0.56654,0.56715,7.1265e-08,0.26932,0.86499,1.4724e-09,1.4106e-07
0.33911,0.56654,0.56654,0.56715,7.1468e-08,0.26688,0.86743,1.4626e-09,1.4147e-07
0.33991,0.56654,0.56654,0.56715,7.1672e-08,0.26445,0.86985,1.4529e-09,1.4189e-07
0.34072,0.56654,0.56654,0.56715,7.1874e-08,0.26203,0.87227,1.4432e-09,1.423e-07
0.34152,0.56654,0.56654,0.56715,7.2076e-08,0.25961,0.87468,1.4335e-09,1.4272e-07
0.34233,0.56654,0.56654,0.56715,7.2278e-08,0.25721,0.87708,1.4237e-09,1.4313e-07
0.34313,0.56654,0.56654,0.56714,7.2479e-08,0.25481,0.87948,1.414e-09,1.4354e-07
0.34394,0.56654,0.56654,0.56714,7.2679e-08,0.25242,0.88186,1.4043e-09,1.4395e-07
0.34475,0.56654,0.56654,0.56714,7.2879e-08,0.25004,0.88424,1.3946e-09,1.4436e-07
0.34555,0.56654,0.56654,0.56714,7.3078e-08,0.24766,0.88661,1.3848e-09,1.4477e-07
0.34636,0.56654,0.56654,0.56713,7.3277e-08,0.2453,0.88897,1.375e-09,1.4518e-07
0.34716,0.56654,0.56654,0.56713,7.3475e-08,0.24294,0.89133,1.3653e-09,1.4559e-07
0.34797,0.56654,0.56654,0.56713,7.3673e-08,0.24059,0.89367,1.3555e-09,1.4599e-07
0.34877,0.56654,0.56654,0.56713,7.387e-08,0.23825,0.89601,1.3457e-09,1.4639e-07
0.34958,0.56654,0.56654,0.56713,7.4066e-08,0.23592,0.89834,1.3359e-09,1.468e-07
0.35038,0.56654,0.56654,0.56712,7.4262e-08,0.23359,0.90066,1.326e-09,1.472e-07
0.35119,0.56654,0.56654,0.56712,7.4457e-08,0.23128,0.90297,1.3161e-09,1.476e-07
0.35199,0.56654,0.56654,0.56712,7.4652e-08,0.22897,0.90527,1.3062e-09,1.48e-07
0.3528,0.56654,0.56654,0.56712,7.4846e-08,0.22667,0.90756,1.2963e-09,1.4839e-07
0.35361,0.56654,0.56654,0.56712,7.5039e-08,0.22438,0.90985,1.2864e-09,1.4879e-07
0.35441,0.56654,0.56654,0.56711,7.5231e-08,0.2221,0.91213,1.2764e-09,1.4919e-07
0.35522,0.56654,0.56654,0.56711,7.5423e-08,0.21983,0.91439,1.2664e-09,1.4958e-07
0.35602,0.56654,0.56654,0.56711,7.5614e-08,0.21757,0.91665,1.2564e-09,1.4997e-07
0.35683,0.56654,0.56654,0.56711,7.5805e-08,0.21531,0.9189,1.2463e-09,1.5036e-07
0.35763,0.56654,0.56654,0.5671,7.5995e-08,0.21307,0.92114,1.2362e-09,1.5075e-07
0.35844,0.56654,0.56654,0.5671,7.6184e-08,0.21083,0.92337,1.226e-09,1.5114e-07
0.35924,0.56654,0.56654,0.5671,7.6372e-08,0.2086,0.9256,1.2159e-09,1.5153e-07
0.36005,0.56654,0.56654,0.5671,7.656e-08,0.20639,0.92781,1.2057e-09,1.5191e-07
0.36086,0.56654,0.56654,0.5671,7.6747e-08,0.20418,0.93001,1.1954e-09,1.523e-07
0.36166,0.56654,0.56654,0.56709,7.6933e-08,0.20198,0.93221,1.1852e-09,1.5268e-07
0.36247,0.56654,0.56654,0.56709,7.7118e-08,0.19979,0.93439,1.1748e-09,1.5306e-07
0.36327,0.56654,0.56654,0.56709,7.7303e-08,0.19761,0.93657,1.1645e-09,1.5344e-07
0.36408,0.56654,0.56654,0.56709,7.7487e-08,0.19544,0.93874,1.1541e-09,1.5382e-07
0.36488,0.56654,0.56654,0.56708,7.767e-08,0.19327,0.94089,1.1437e-09,1.542e-07
0.36569,0.56654,0.56654,0.56708,7.7852e-08,0.19112,0.94304,1.1333e-09,1.5457e-07
0.36649,0.56654,0.56654,0.56708,7.8034e-08,0.18898,0.94518,1.1228e-09,1.5494e-07
0.3673,0.56654,0.56654,0.56708,7.8214e-08,0.18685,0.94731,1.1123e-09,1.5532e-07
0.3681,0.56654,0.56654,0.56707,7.8394e-08,0.18472,0.94943,1.1018e-09,1.5569e-07
0.36891,0.56654,0.56654,0.56707,7.8573e-08,0.18261,0.95153,1.0912e-09,1.5606e-07
0.36972,0.56654,0.56654,0.56707,7.8752e-08,0.18051,0.95363,1.0806e-09,1.5642e-07
0.37052,0.56654,0.56654,0.56707,7.8929e-08,0.17841,0.95572,1.07e-09,1.5679e-07
0.37133,0.56654,0.56654,0.56706,7.9105e-08,0.17633,0.9578,1.0594e-09,1.5715e-07
0.37213,0.56654,0.56654,0.56706,7.9281e-08,0.17425,0.95987,1.0487e-09,1.5751e-07
0.37294,0.56654,0.56654,0.56706,7.9456e-08,0.17219,0.96193,1.0381e-09,1.5787e-07
0.37374,0.56654,0.56654,0.56706,7.963e-08,0.17014,0.96398,1.0274e-09,1.5823e-07
0.37455,0.56654,0.56654,0.56705,7.9803e-08,0.16809,0.96601,1.0167e-09,1.5859e-07
0.37535,0.56654,0.56654,0.56705,7.9975e-08,0.16606,0.96804,1.006e-09,1.5894e-07
0.37616,0.56654,0.56654,0.56705,8.0146e-08,0.16404,0.97006,9.9527e-10,1.593e-07
0.37696,0.56654,0.56654,0.56705,8.0316e-08,0.16203,0.97207,9.8455e-10,1.5965e-07
0.37777,0.56654,0.56654,0.56704,8.0486e-08,0.16002,0.97406,9.7384e-10,1.6e-07
0.37858,0.56654,0.56654,0.56704,8.0654e-08,0.15803,0.97605,9.6313e-10,1.6034e-07
0.37938,0.56654,0.56654,0.56704,8.0821e-08,0.15605,0.97803,9.5243e-10,1.6069e-07
0.38019,0.56654,0.56654,0.56704,8.0988e-08,0.15408,0.97999,9.4173e-10,1.6103e-07
0.38099,0.56654,0.56654,0.56703,8.1154e-08,0.15212,0.98195,9.3105e-10,1.6138e-07
0.3818,0.56654,0.56654,0.56703,8.1318e-08,0.15017,0.98389,9.2039e-10,1.6172e-07
0.3826,0.56654,0.56654,0.56703,8.1482e-08,0.14823,0.98583,9.0975e-10,1.6205e-07
0.38341,0.56654,0.56654,0.56703,8.1645e-08,0.1463,0.98775,8.9913e-10,1.6239e-07
0.38421,0.56654,0.56654,0.56702,8.1806e-08,0.14438,0.98966,8.8854e-10,1.6272e-07
0.38502,0.56654,0.56654,0.56702,8.1967e-08,0.14248,0.99156,8.7798e-10,1.6306e-07
0.38582,0.56654,0.56654,0.56702,8.2127e-08,0.14058,0.99345,8.6746e-10,1.6339e-07
0.38663,0.56654,0.56654,0.56701,8.2285e-08,0.1387,0.99533,8.5698e-10,1.6371e-07
0.38744,0.56654,0.56654,0.56701,8.2443e-08,0.13682,0.9972,8.4655e-10,1.6404e-07
0.38824,0.56654,0.56654,0.56701,8.26e-08,0.13496,0.99906,8.3616e-10,1.6436e-07
0.38905,0.56654,0.56654,0.56701,8.2755e-08,0.13311,1.0009,8.2582e-10,1.6469e-07
0.38985,0.56654,0.56654,0.567,8.291e-08,0.13127,1.0027,8.1554e-10,1.65e-07
0.39066,0.56654,0.56654,0.567,8.3064e-08,0.12944,1.0046,8.0532e-10,1.6532e-07
0.39146,0.56654,0.56654,0.567,8.3216e-08,0.12762,1.0064,7.9517e-10,1.6564e-07
0.39227,0.56654,0.56654,0.56699,8.3368e-08,0.12581,1.0082,7.8508e-10,1.6595e-07
0.39307,0.56654,0.56654,0.56699,8.3518e-08,0.12401,1.01,7.7506e-10,1.6626e-07
0.39388,0.56654,0.56654,0.56699,8.3667e-08,0.12223,1.0117,7.6512e-10,1.6657e-07
0.39469,0.56654,0.56654,0.56699,8.3816e-08,0.12046,1.0135,7.5525e-10,1.6688e-07
0.39549,0.56654,0.56654,0.56698,8.3963e-08,0.11869,1.0153,7.4547e-10,1.6718e-07
0.3963,0.56654,0.56654,0.56698,8.4109e-08,0.11694,1.017,7.3577e-10,1.6748e-07
0.3971,0.56654,0.56654,0.56698,8.4254e-08,0.11521,1.0187,7.2616e-10,1.6778e-07
0.39791,0.56654,0.56654,0.56697,8.4398e-08,0.11348,1.0205,7.1664e-10,1.6808e-07
0.39871,0.56654,0.56654,0.56697,8.4541e-08,0.11176,1.0222,7.0722e-10,1.6837e-07
0.39952,0.56654,0.56654,0.56697,8.4683e-08,0.11006,1.0239,6.9789e-10,1.6867e-07
0.40032,0.56654,0.56654,0.56697,8.4823e-08,0.10837,1.0256,6.8867e-10,1.6896e-07
0.40113,0.56654,0.56654,0.56696,8.4963e-08,0.10669,1.0272,6.7955e-10,1.6925e-07
0.40193,0.56654,0.56654,0.56696,8.5101e-08,0.10502,1.0289,6.7053e-10,1.6953e-07
0.40274,0.56654,0.56654,0.56696,8.5239e-08,0.10336,1.0306,6.6162e-10,1.6982e-07
0.40355,0.56654,0.56654,0.56695,8.5375e-08,0.10171,1.0322,6.5282e-10,1.701e-07
0.40435,0.56654,0.56654,0.56695,8.551e-08,0.10008,1.0338,6.4413e-10,1.7038e-07
0.40516,0.56654,0.56654,0.56695,8.5644e-08,0.09846,1.0354,6.3556e-10,1.7065e-07
0.40596,0.56654,0.56654,0.56695,8.5777e-08,0.096851,1.037,6.271e-10,1.7093e-07
0.40677,0.56654,0.56654,0.56694,8.5908e-08,0.095253,1.0386,6.1876e-10,1.712e-07
0.40757,0.56654,0.56654,0.56694,8.6039e-08,0.093668,1.0402,6.1054e-10,1.7147e-07
0.40838,0.56654,0.56654,0.56694,8.6168e-08,0.092095,1.0418,6.0244e-10,1.7173e-07
0.40918,0.56654,0.56654,0.56693,8.6296e-08,0.090534,1.0433,5.9446e-10,1.72e-07
0.40999,0.56654,0.56654,0.56693,8.6423e-08,0.088985,1.0449,5.866e-10,1.7226e-07
0.41079,0.56654,0.56654,0.56693,8.6549e-08,0.087449,1.0464,5.7886e-10,1.7252e-07
0.4116,0.56654,0.56654,0.56692,8.6673e-08,0.085925,1.0479,5.7124e-10,1.7278e-07
0.41241,0.56654,0.56654,0.56692,8.6797e-08,0.084413,1.0494,5.6375e-10,1.7303e-07
0.41321,0.56654,0.56654,0.56692,8.6919e-08,0.082913,1.0509,5.5638e-10,1.7328e-07
0.41402,0.56654,0.56654,0.56691,8.704e-08,0.081426,1.0524,5.4913e-10,1.7353e-07
0.41482,0.56654,0.56654,0.56691,8.716e-08,0.079951,1.0539,5.42e-10,1.7378e-07
0.41563,0.56654,0.56654,0.56691,8.7279e-08,0.078489,1.0553,5.35e-10,1.7402e-07
0.41643,0.56654,0.56654,0.56691,8.7396e-08,0.077039,1.0568,5.2811e-10,1.7426e-07
0.41724,0.56654,0.56654,0.5669,8.7513e-08,0.075602,1.0582,5.2135e-10,1.745e-07
0.41804,0.56654,0.56654,0.5669,8.7628e-08,0.074177,1.0596,5.147e-10,1.7474e-07
0.41885,0.56654,0.56654,0.5669,8.7742e-08,0.072765,1.061,5.0818e-10,1.7498e-07
0.41966,0.56654,0.56654,0.56689,8.7854e-08,0.071365,1.0624,5.0177e-10,1.7521e-07
0.42046,0.56654,0.56654,0.56689,8.7966e-08,0.069979,1.0638,4.9547e-10,1.7544e-07
0.42127,0.56654,0.56654,0.56689,8.8076e-08,0.068605,1.0652,4.8929e-10,1.7566e-07
0.42207,0.56654,0.56654,0.56688,8.8185e-08,0.067243,1.0665,4.8322e-10,1.7589e-07
0.42288,0.56654,0.56654,0.56688,8.8293e-08,0.065895,1.0679,4.7726e-10,1.7611e-07
0.42368,0.56654,0.56654,0.56688,8.84e-08,0.064559,1.0692,4.7141e-10,1.7633e-07
0.42449,0.56654,0.56654,0.56687,8.8505e-08,0.063236,1.0705,4.6566e-10,1.7654e-07
0.42529,0.56654,0.56654,0.56687,8.8609e-08,0.061926,1.0718,4.6002e-10,1.7676e-07
0.4261,0.56654,0.56654,0.56687,8.8712e-08,0.060629,1.0731,4.5448e-10,1.7697e-07
0.4269,0.56654,0.56654,0.56686,8.8814e-08,0.059345,1.0744,4.4904e-10,1.7718e-07
0.42771,0.56654,0.56654,0.56686,8.8914e-08,0.058074,1.0756,4.437e-10,1.7738e-07
0.42852,0.56654,0.56654,0.56686,8.9014e-08,0.056816,1.0769,4.3845e-10,1.7759e-07
0.42932,0.56654,0.56654,0.56685,8.9112e-08,0.055571,1.0781,4.3329e-10,1.7779e-07
0.43013,0.56654,0.56654,0.56685,8.9208e-08,0.054339,1.0794,4.2821e-10,1.7799e-07
0.43093,0.56654,0.56654,0.56685,8.9304e-08,0.053121,1.0806,4.2323e-10,1.7818e-07
0.43174,0.56654,0.56654,0.56684,8.9398e-08,0.051915,1.0818,4.1833e-10,1.7838e-07
0.43254,0.56654,0.56654,0.56684,8.9491e-08,0.050723,1.083,4.135e-10,1.7857e-07
0.43335,0.56654,0.56654,0.56684,8.9583e-08,0.049543,1.0841,4.0876e-10,1.7876e-07
0.43415,0.56654,0.56654,0.56683,8.9674e-08,0.048377,1.0853,4.0409e-10,1.7894e-07
0.43496,0.56654,0.56654,0.56683,8.9763e-08,0.047225,1.0864,3.9949e-10,1.7913e-07
0.43576,0.56654,0.56654,0.56683,8.9851e-08,0.046085,1.0876,3.9496e-10,1.7931e-07
0.43657,0.56654,0.56654,0.56682,8.9938e-08,0.044959,1.0887,3.9049e-10,1.7949e-07
0.43738,0.56654,0.56654,0.56682,9.0024e-08,0.043847,1.0898,3.8609e-10,1.7966e-07
0.43818,0.56654,0.56654,0.56682,9.0108e-08,0.042747,1.0909,3.8175e-10,1.7983e-07
0.43899,0.56654,0.56654,0.56681,9.0191e-08,0.041661,1.092,3.7746e-10,1.8e-07
0.43979,0.56654,0.56654,0.56681,9.0273e-08,0.040589,1.093,3.7323e-10,1.8017e-07
0.4406,0.56654,0.56654,0.56681,9.0354e-08,0.03953,1.0941,3.6904e-10,1.8034e-07
0.4414,0.56654,0.56654,0.5668,9.0433e-08,0.038484,1.0951,3.6491e-10,1.805e-07
0.44221,0.56654,0.56654,0.5668,9.0511e-08,0.037452,1.0961,3.6082e-10,1.8066e-07
0.44301,0.56654,0.56654,0.5668,9.0588e-08,0.036434,1.0972,3.5678e-10,1.8082e-07
0.44382,0.56654,0.56654,0.56679,9.0664e-08,0.035429,1.0982,3.5277e-10,1.8097e-07
0.44462,0.56654,0.56654,0.56679,9.0738e-08,0.034438,1.0991,3.488e-10,1.8113e-07
0.44543,0.56654,0.56654,0.56679,9.0811e-08,0.03346,1.1001,3.4487e-10,1.8128e-07
0.44624,0.56654,0.56654,0.56678,9.0883e-08,0.032496,1.1011,3.4097e-10,1.8143e-07
0.44704,0.56654,0.56654,0.56678,9.0954e-08,0.031546,1.102,3.3711e-10,1.8157e-07
0.44785,0.56654,0.56654,0.56678,9.1024e-08,0.03061,1.1029,3.3327e-10,1.8171e-07
0.44865,0.56654,0.56654,0.56677,9.1092e-08,0.029687,1.1039,3.2945e-10,1.8185e-07
0.44946,0.56654,0.56654,0.56677,9.1159e-08,0.028778,1.1048,3.2566e-10,1.8199e-07
0.45026,0.56654,0.56654,0.56677,9.1225e-08,0.027882,1.1057,3.219e-10,1.8213e-07
0.45107,0.56654,0.56654,0.56676,9.1289e-08,0.027001,1.1065,3.1815e-10,1.8226e-07
0.45187,0.56654,0.56654,0.56676,9.1353e-08,0.026133,1.1074,3.1443e-10,1.8239e-07
0.45268,0.56654,0.56654,0.56676,9.1415e-08,0.025279,1.1082,3.1072e-10,1.8252e-07
0.45349,0.56654,0.56654,0.56675,9.1475e-08,0.024439,1.1091,3.0703e-10,1.8264e-07
0.45429,0.56654,0.56654,0.56675,9.1535e-08,0.023613,1.1099,3.0335e-10,1.8277e-07
0.4551,0.56654,0.56654,0.56675,9.1593e-08,0.022801,1.1107,2.9969e-10,1.8289e-07
0.4559,0.56654,0.56654,0.56674,9.1651e-08,0.022003,1.1115,2.9604e-10,1.8301e-07
0.45671,0.56654,0.56654,0.56674,9.1707e-08,0.021218,1.1123,2.924e-10,1.8312e-07
0.45751,0.56654,0.56654,0.56673,9.1761e-08,0.020448,1.113,2.8877e-10,1.8323e-07
0.45832,0.56654,0.56654,0.56673,9.1815e-08,0.019692,1.1138,2.8516e-10,1.8334e-07
0.45912,0.56654,0.56654,0.56673,9.1867e-08,0.018949,1.1145,2.8155e-10,1.8345e-07
0.45993,0.56654,0.56654,0.56672,9.1918e-08,0.018221,1.1152,2.7796e-10,1.8356e-07
0.46073,0.56654,0.56654,0.56672,9.1968e-08,0.017506,1.1159,2.7437e-10,1.8366e-07
0.46154,0.56654,0.56654,0.56672,9.2017e-08,0.016806,1.1166,2.7079e-10,1.8376e-07
0.46235,0.56654,0.56654,0.56671,9.2065e-08,0.01612,1.1173,2.6722e-10,1.8386e-07
0.46315,0.56654,0.56654,0.56671,9.2111e-08,0.015448,1.118,2.6366e-10,1.8396e-07
0.46396,0.56654,0.56654,0.56671,9.2156e-08,0.01479,1.1186,2.6011e-10,1.8405e-07
0.46476,0.56654,0.56654,0.5667,9.22e-08,0.014146,1.1193,2.5657e-10,1.8414e-07
0.46557,0.56654,0.56654,0.5667,9.2243e-08,0.013517,1.1199,2.5304e-10,1.8423e-07
0.46637,0.56654,0.56654,0.5667,9.2284e-08,0.012901,1.1205,2.4952e-10,1.8432e-07
0.46718,0.56654,0.56654,0.56669,9.2324e-08,0.0123,1.1211,2.4602e-10,1.844e-07
0.46798,0.56654,0.56654,0.56669,9.2364e-08,0.011713,1.1217,2.4252e-10,1.8448e-07
0.46879,0.56654,0.56654,0.56669,9.2402e-08,0.01114,1.1222,2.3904e-10,1.8456e-07
0.46959,0.56654,0.56654,0.56668,9.2438e-08,0.010581,1.1228,2.3558e-10,1.8464e-07
0.4704,0.56654,0.56654,0.56668,9.2474e-08,0.010037,1.1233,2.3213e-10,1.8472e-07
0.47121,0.56654,0.56654,0.56667,9.2509e-08,0.0095065,1.1238,2.287e-10,1.8479e-07
0.47201,0.56654,0.56654,0.56667,9.2542e-08,0.0089906,1.1244,2.2528e-10,1.8486e-07
0.47282,0.56654,0.56654,0.56667,9.2574e-08,0.0084889,1.1248,2.2189e-10,1.8493e-07
0.47362,0.56654,0.56654,0.56666,9.2605e-08,0.0080016,1.1253,2.1852e-10,1.8499e-07
0.47443,0.56654,0.56654,0.56666,9.2635e-08,0.0075286,1.1258,2.1517e-10,1.8505e-07
0.47523,0.56654,0.56654,0.56666,9.2664e-08,0.0070698,1.1262,2.1185e-10,1.8512e-07
0.47604,0.56654,0.56654,0.56665,9.2691e-08,0.0066254,1.1267,2.0855e-10,1.8517e-07
0.47684,0.56654,0.56654,0.56665,9.2718e-08,0.0061954,1.1271,2.0529e-10,1.8523e-07
0.47765,0.56654,0.56654,0.56665,9.2743e-08,0.0057797,1.1275,2.0205e-10,1.8528e-07
0.47846,0.56654,0.56654,0.56664,9.2767e-08,0.0053784,1.1279,1.9885e-10,1.8534e-07
0.47926,0.56654,0.56654,0.56664,9.279e-08,0.0049914,1.1283,1.9569e-10,1.8538e-07
0.48007,0.56654,0.56654,0.56664,9.2812e-08,0.0046188,1.1287,1.9256e-10,1.8543e-07
0.48087,0.56654,0.56654,0.56663,9.2833e-08,0.0042607,1.129,1.8948e-10,1.8548e-07
0.48168,0.56654,0.56654,0.56663,9.2852e-08,0.0039169,1.1293,1.8643e-10,1.8552e-07
0.48248,0.56654,0.56654,0.56662,9.2871e-08,0.0035875,1.1297,1.8344e-10,1.8556e-07
0.48329,0.56654,0.56654,0.56662,9.2888e-08,0.0032725,1.13,1.8049e-10,1.856e-07
0.48409,0.56654,0.56654,0.56662,9.2904e-08,0.002972,1.1303,1.7759e-10,1.8563e-07
0.4849,0.56654,0.56654,0.56661,9.2919e-08,0.0026859,1.1305,1.7474e-10,1.8566e-07
0.4857,0.56654,0.56654,0.56661,9.2933e-08,0.0024143,1.1308,1.7195e-10,1.8569e-07
0.48651,0.56654,0.56654,0.56661,9.2946e-08,0.0021571,1.1311,1.6922e-10,1.8572e-07
0.48732,0.56654,0.56654,0.5666,9.2958e-08,0.0019144,1.1313,1.6655e-10,1.8575e-07
0.48812,0.56654,0.56654,0.5666,9.2969e-08,0.0016861,1.1315,1.6394e-10,1.8577e-07
0.48893,0.56654,0.56654,0.5666,9.2978e-08,0.0014723,1.1317,1.614e-10,1.858e-07
0.48973,0.56654,0.56654,0.56659,9.2987e-08,0.0012729,1.1319,1.5893e-10,1.8582e-07
0.49054,0.56654,0.56654,0.56659,9.2994e-08,0.0010881,1.1321,1.5654e-10,1.8583e-07
0.49134,0.56654,0.56654,0.56658,9.3001e-08,0.00091769,1.1323,1.5422e-10,1.8585e-07
0.49215,0.56654,0.56654,0.56658,9.3006e-08,0.00076181,1.1324,1.5198e-10,1.8586e-07
0.49295,0.56654,0.56654,0.56658,9.301e-08,0.00062041,1.1325,1.4982e-10,1.8587e-07
0.49376,0.56654,0.56654,0.56657,9.3013e-08,0.00049351,1.1327,1.4774e-10,1.8588e-07
0.49456,0.56654,0.56654,0.56657,9.3015e-08,0.00038111,1.1328,1.4575e-10,1.8589e-07
0.49537,0.56654,0.56654,0.56657,9.3016e-08,0.00028321,1.1329,1.4385e-10,1.8589e-07
0.49618,0.56654,0.56654,0.56656,9.3016e-08,0.00019981,1.1329,1.4205e-10,1.8589e-07
0.49698,0.56654,0.56654,0.56656,9.3015e-08,0.00013092,1.133,1.4034e-10,1.8589e-07
0.49779,0.56654,0.56654,0.56656,9.3013e-08,7.6536e-05,1.133,1.3873e-10,1.8589e-07
0.49859,0.56654,0.56654,0.56655,9.301e-08,3.6662e-05,1.1331,1.3723e-10,1.8588e-07
0.4994,0.56654,0.56654,0.56655,9.3005e-08,1.1298e-05,1.1331,1.3582e-10,1.8587e-07
0.5002,0.56654,0.56654,0.56655,9.3e-08,4.4581e-07,1.1331,1.3453e-10,1.8587e-07
0.50101,0.56654,0.56654,0.56654,9.2993e-08,4.1044e-06,1.1331,1.3335e-10,1.8585e-07
0.50181,0.56654,0.56654,0.56654,9.2986e-08,2.2274e-05,1.1331,1.3228e-10,1.8584e-07
0.50262,0.56654,0.56654,0.56653,9.2977e-08,5.4954e-05,1.133,1.3132e-10,1.8582e-07
0.50343,0.56654,0.56654,0.56653,9.2968e-08,0.00010214,1.133,1.3049e-10,1.8581e-07
0.50423,0.56654,0.56654,0.56653,9.2957e-08,0.00016384,1.1329,1.2978e-10,1.8578e-07
0.50504,0.56654,0.56654,0.56652,9.2946e-08,0.00024005,1.1328,1.2919e-10,1.8576e-07
0.50584,0.56654,0.56654,0.56652,9.2933e-08,0.00033076,1.1327,1.2872e-10,1.8574e-07
0.50665,0.56654,0.56654,0.56652,9.2919e-08,0.00043597,1.1326,1.2839e-10,1.8571e-07
0.50745,0.56654,0.56654,0.56651,9.2904e-08,0.00055569,1.1325,1.2819e-10,1.8568e-07
0.50826,0.56654,0.56654,0.56651,9.2889e-08,0.0006899,1.1323,1.2812e-10,1.8565e-07
0.50906,0.56654,0.56654,0.56651,9.2872e-08,0.0008386,1.1322,1.2819e-10,1.8562e-07
0.50987,0.56654,0.56654,0.5665,9.2854e-08,0.0010018,1.132,1.284e-10,1.8558e-07
0.51067,0.56654,0.56654,0.5665,9.2835e-08,0.0011795,1.1318,1.2875e-10,1.8554e-07
0.51148,0.56654,0.56654,0.56649,9.2815e-08,0.0013716,1.1316,1.2924e-10,1.855e-07
0.51229,0.56654,0.56654,0.56649,9.2794e-08,0.0015783,1.1314,1.2988e-10,1.8546e-07
0.51309,0.56654,0.56654,0.56649,9.2772e-08,0.0017994,1.1312,1.3067e-10,1.8541e-07
0.5139,0.56654,0.56654,0.56648,9.2749e-08,0.0020349,1.1309,1.316e-10,1.8537e-07
0.5147,0.56654,0.56654,0.56648,9.2725e-08,0.002285,1.1307,1.3269e-10,1.8532e-07
0.51551,0.56654,0.56654,0.56648,9.27e-08,0.0025495,1.1304,1.3392e-10,1.8527e-07
0.51631,0.56654,0.56654,0.56647,9.2674e-08,0.0028284,1.1301,1.3532e-10,1.8521e-07
0.51712,0.56654,0.56654,0.56647,9.2647e-08,0.0031218,1.1298,1.3687e-10,1.8516e-07
0.51792,0.56654,0.56654,0.56647,9.2619e-08,0.0034296,1.1295,1.3857e-10,1.851e-07
0.51873,0.56654,0.56654,0.56646,9.259e-08,0.0037518,1.1292,1.4044e-10,1.8504e-07
0.51953,0.56654,0.56654,0.56646,9.256e-08,0.0040884,1.1288,1.4246e-10,1.8498e-07
0.52034,0.56654,0.56654,0.56645,9.2529e-08,0.0044395,1.1285,1.4465e-10,1.8491e-07
0.52115,0.56654,0.56654,0.56645,9.2497e-08,0.0048049,1.1281,1.47e-10,1.8485e-07
0.52195,0.56654,0.56654,0.56645,9.2464e-08,0.0051847,1.1277,1.4951e-10,1.8478e-07
0.52276,0.56654,0.56654,0.56644,9.243e-08,0.0055789,1.1273,1.5218e-10,1.8471e-07
0.52356,0.56654,0.56654,0.56644,9.2395e-08,0.0059875,1.1269,1.5502e-10,1.8463e-07
0.52437,0.56654,0.56654,0.56644,9.2358e-08,0.0064105,1.1265,1.5803e-10,1.8456e-07
0.52517,0.56654,0.56654,0.56643,9.2321e-08,0.0068477,1.126,1.612e-10,1.8448e-07
0.52598,0.56654,0.56654,0.56643,9.2283e-08,0.0072994,1.1256,1.6453e-10,1.844e-07
0.52678,0.56654,0.56654,0.56643,9.2244e-08,0.0077653,1.1251,1.6804e-10,1.8432e-07
0.52759,0.56654,0.56654,0.56642,9.2204e-08,0.0082455,1.1246,1.7171e-10,1.8424e-07
0.52839,0.56654,0.56654,0.56642,9.2163e-08,0.0087401,1.1241,1.7554e-10,1.8415e-07
0.5292,0.56654,0.56654,0.56642,9.2121e-08,0.0092489,1.1236,1.7955e-10,1.8406e-07
0.53001,0.56654,0.56654,0.56641,9.2078e-08,0.0097721,1.1231,1.8371e-10,1.8397e-07
0.53081,0.56654,0.56654,0.56641,9.2033e-08,0.010309,1.1225,1.8805e-10,1.8388e-07
0.53162,0.56654,0.56654,0.5664,9.1988e-08,0.010861,1.1219,1.9255e-10,1.8378e-07
0.53242,0.56654,0.56654,0.5664,9.1942e-08,0.011427,1.1214,1.9721e-10,1.8369e-07
0.53323,0.56654,0.56654,0.5664,9.1895e-08,0.012007,1.1208,2.0204e-10,1.8359e-07
0.53403,0.56654,0.56654,0.56639,9.1847e-08,0.012601,1.1202,2.0703e-10,1.8349e-07
0.53484,0.56654,0.56654,0.56639,9.1798e-08,0.01321,1.1196,2.1218e-10,1.8338e-07
0.53564,0.56654,0.56654,0.56639,9.1748e-08,0.013832,1.1189,2.1749e-10,1.8328e-07
0.53645,0.56654,0.56654,0.56638,9.1697e-08,0.014469,1.1183,2.2296e-10,1.8317e-07
0.53726,0.56654,0.56654,0.56638,9.1644e-08,0.01512,1.1176,2.2859e-10,1.8306e-07
0.53806,0.56654,0.56654,0.56638,9.1591e-08,0.015785,1.117,2.3438e-10,1.8295e-07
0.53887,0.56654,0.56654,0.56637,9.1537e-08,0.016464,1.1163,2.4031e-10,1.8283e-07
0.53967,0.56654,0.56654,0.56637,9.1482e-08,0.017158,1.1156,2.4641e-10,1.8272e-07
0.54048,0.56654,0.56654,0.56637,9.1426e-08,0.017865,1.1149,2.5265e-10,1.826e-07
0.54128,0.56654,0.56654,0.56636,9.1369e-08,0.018586,1.1141,2.5904e-10,1.8248e-07
0.54209,0.56654,0.56654,0.56636,9.1311e-08,0.019322,1.1134,2.6558e-10,1.8236e-07
0.54289,0.56654,0.56654,0.56636,9.1251e-08,0.020071,1.1126,2.7226e-10,1.8223e-07
0.5437,0.56654,0.56654,0.56635,9.1191e-08,0.020835,1.1119,2.7909e-10,1.821e-07
0.5445,0.56654,0.56654,0.56635,9.113e-08,0.021612,1.1111,2.8605e-10,1.8197e-07
0.54531,0.56654,0.56654,0.56634,9.1068e-08,0.022403,1.1103,2.9315e-10,1.8184e-07
0.54612,0.56654,0.56654,0.56634,9.1005e-08,0.023209,1.1095,3.0038e-10,1.8171e-07
0.54692,0.56654,0.56654,0.56634,9.0941e-08,0.024028,1.1086,3.0775e-10,1.8157e-07
0.54773,0.56654,0.56654,0.56633,9.0875e-08,0.024861,1.1078,3.1524e-10,1.8144e-07
0.54853,0.56654,0.56654,0.56633,9.0809e-08,0.025708,1.107,3.2285e-10,1.813e-07
0.54934,0.56654,0.56654,0.56633,9.0742e-08,0.026569,1.1061,3.3059e-10,1.8115e-07
0.55014,0.56654,0.56654,0.56632,9.0674e-08,0.027444,1.1052,3.3845e-10,1.8101e-07
0.55095,0.56654,0.56654,0.56632,9.0605e-08,0.028332,1.1043,3.4642e-10,1.8086e-07
0.55175,0.56654,0.56654,0.56632,9.0534e-08,0.029234,1.1034,3.5451e-10,1.8071e-07
0.55256,0.56654,0.56654,0.56631,9.0463e-08,0.03015,1.1025,3.627e-10,1.8056e-07
0.55336,0.56654,0.56654,0.56631,9.0391e-08,0.03108,1.1015,3.7099e-10,1.8041e-07
0.55417,0.56654,0.56654,0.56631,9.0317e-08,0.032024,1.1006,3.7939e-10,1.8026e-07
0.55498,0.56654,0.56654,0.5663,9.0243e-08,0.032981,1.0996,3.8788e-10,1.801e-07
0.55578,0.56654,0.56654,0.5663,9.0168e-08,0.033952,1.0986,3.9647e-10,1.7994e-07
0.55659,0.56654,0.56654,0.5663,9.0091e-08,0.034936,1.0977,4.0515e-10,1.7978e-07
0.55739,0.56654,0.56654,0.56629,9.0014e-08,0.035934,1.0967,4.1391e-10,1.7961e-07
0.5582,0.56654,0.56654,0.56629,8.9936e-08,0.036946,1.0956,4.2275e-10,1.7945e-07
0.559,0.56654,0.56654,0.56629,8.9856e-08,0.037971,1.0946,4.3167e-10,1.7928e-07
0.55981,0.56654,0.56654,0.56628,8.9776e-08,0.03901,1.0936,4.4066e-10,1.7911e-07
0.56061,0.56654,0.56654,0.56628,8.9694e-08,0.040062,1.0925,4.4972e-10,1.7894e-07
0.56142,0.56654,0.56654,0.56628,8.9612e-08,0.041128,1.0914,4.5885e-10,1.7877e-07
0.56223,0.56654,0.56654,0.56627,8.9529e-08,0.042207,1.0903,4.6803e-10,1.7859e-07
0.56303,0.56654,0.56654,0.56627,8.9444e-08,0.0433,1.0892,4.7728e-10,1.7841e-07
0.56384,0.56654,0.56654,0.56627,8.9358e-08,0.044406,1.0881,4.8657e-10,1.7823e-07
0.56464,0.56654,0.56654,0.56626,8.9272e-08,0.045525,1.087,4.9592e-10,1.7805e-07
0.56545,0.56654,0.56654,0.56626,8.9184e-08,0.046658,1.0859,5.053e-10,1.7786e-07
0.56625,0.56654,0.56654,0.56626,8.9096e-08,0.047804,1.0847,5.1473e-10,1.7768e-07
0.56706,0.56654,0.56654,0.56625,8.9006e-08,0.048964,1.0835,5.2419e-10,1.7749e-07
0.56786,0.56654,0.56654,0.56625,8.8915e-08,0.050136,1.0824,5.3369e-10,1.773e-07
0.56867,0.56654,0.56654,0.56625,8.8824e-08,0.051322,1.0812,5.4321e-10,1.771e-07
0.56947,0.56654,0.56654,0.56624,8.8731e-08,0.052521,1.08,5.5275e-10,1.7691e-07
0.57028,0.56654,0.56654,0.56624,8.8637e-08,0.053734,1.0787,5.6231e-10,1.7671e-07
0.57109,0.56654,0.56654,0.56624,8.8542e-08,0.054959,1.0775,5.7189e-10,1.7651e-07
0.57189,0.56654,0.56654,0.56623,8.8446e-08,0.056198,1.0763,5.8148e-10,1.7631e-07
0.5727,0.56654,0.56654,0.56623,8.8349e-08,0.057449,1.075,5.9107e-10,1.7611e-07
0.5735,0.56654,0.56654,0.56623,8.8252e-08,0.058714,1.0737,6.0067e-10,1.759e-07
0.57431,0.56654,0.56654,0.56622,8.8153e-08,0.059991,1.0725,6.1026e-10,1.7569e-07
0.57511,0.56654,0.56654,0.56622,8.8053e-08,0.061282,1.0712,6.1986e-10,1.7549e-07
0.57592,0.56654,0.56654,0.56622,8.7952e-08,0.062585,1.0698,6.2944e-10,1.7527e-07
0.57672,0.56654,0.56654,0.56621,8.7849e-08,0.063902,1.0685,6.3901e-10,1.7506e-07
0.57753,0.56654,0.56654,0.56621,8.7746e-08,0.065231,1.0672,6.4856e-10,1.7484e-07
0.57833,0.56654,0.56654,0.56621,8.7642e-08,0.066573,1.0658,6.581e-10,1.7463e-07
0.57914,0.56654,0.56654,0.5662,8.7537e-08,0.067928,1.0645,6.6761e-10,1.7441e-07
0.57995,0.56654,0.56654,0.5662,8.7431e-08,0.069296,1.0631,6.771e-10,1.7418e-07
0.58075,0.56654,0.56654,0.5662,8.7324e-08,0.070676,1.0617,6.8655e-10,1.7396e-07
0.58156,0.56654,0.56654,0.56619,8.7215e-08,0.07207,1.0603,6.9598e-10,1.7373e-07
0.58236,0.56654,0.56654,0.56619,8.7106e-08,0.073475,1.0589,7.0537e-10,1.7351e-07
0.58317,0.56654,0.56654,0.56619,8.6996e-08,0.074894,1.0575,7.1472e-10,1.7328e-07
0.58397,0.56654,0.56654,0.56618,8.6884e-08,0.076325,1.056,7.2403e-10,1.7304e-07
0.58478,0.56654,0.56654,0.56618,8.6772e-08,0.077768,1.0546,7.3329e-10,1.7281e-07
0.58558,0.56654,0.56654,0.56618,8.6658e-08,0.079225,1.0531,7.4251e-10,1.7257e-07
0.58639,0.56654,0.56654,0.56618,8.6544e-08,0.080693,1.0517,7.5168e-10,1.7234e-07
0.58719,0.56654,0.56654,0.56617,8.6428e-08,0.082174,1.0502,7.6081e-10,1.721e-07
0.588,0.56654,0.56654,0.56617,8.6311e-08,0.083668,1.0487,7.6987e-10,1.7185e-07
0.58881,0.56654,0.56654,0.56617,8.6194e-08,0.085174,1.0472,7.7889e-10,1.7161e-07
0.58961,0.56654,0.56654,0.56616,8.6075e-08,0.086692,1.0456,7.8784e-10,1.7136e-07
0.59042,0.56654,0.56654,0.56616,8.5955e-08,0.088222,1.0441,7.9674e-10,1.7111e-07
0.59122,0.56654,0.56654,0.56616,8.5835e-08,0.089765,1.0425,8.0558e-10,1.7086e-07
0.59203,0.56654,0.56654,0.56615,8.5713e-08,0.09132,1.041,8.1435e-10,1.7061e-07
0.59283,0.56654,0.56654,0.56615,8.559e-08,0.092887,1.0394,8.2307e-10,1.7036e-07
0.59364,0.56654,0.56654,0.56615,8.5466e-08,0.094466,1.0378,8.3171e-10,1.701e-07
0.59444,0.56654,0.56654,0.56614,8.5341e-08,0.096057,1.0362,8.403e-10,1.6984e-07
0.59525,0.56654,0.56654,0.56614,8.5215e-08,0.097661,1.0346,8.4882e-10,1.6958e-07
0.59606,0.56654,0.56654,0.56614,8.5088e-08,0.099276,1.033,8.5727e-10,1.6932e-07
0.59686,0.56654,0.56654,0.56614,8.4961e-08,0.1009,1.0314,8.6565e-10,1.6906e-07
0.59767,0.56654,0.56654,0.56613,8.4832e-08,0.10254,1.0297,8.7397e-10,1.6879e-07
0.59847,0.56654,0.56654,0.56613,8.4702e-08,0.10419,1.0281,8.8221e-10,1.6852e-07
0.59928,0.56654,0.56654,0.56613,8.457e-08,0.10586,1.0264,8.9039e-10,1.6825e-07
0.60008,0.56654,0.56654,0.56612,8.4438e-08,0.10753,1.0247,8.9851e-10,1.6798e-07
0.60089,0.56654,0.56654,0.56612,8.4305e-08,0.10922,1.023,9.0655e-10,1.677e-07
0.60169,0.56654,0.56654,0.56612,8.4171e-08,0.11092,1.0213,9.1453e-10,1.6743e-07
0.6025,0.56654,0.56654,0.56612,8.4036e-08,0.11263,1.0196,9.2244e-10,1.6715e-07
0.6033,0.56654,0.56654,0.56611,8.39e-08,0.11435,1.0179,9.3028e-10,1.6687e-07
0.60411,0.56654,0.56654,0.56611,8.3763e-08,0.11608,1.0161,9.3805e-10,1.6659e-07
0.60492,0.56654,0.56654,0.56611,8.3625e-08,0.11783,1.0144,9.4576e-10,1.663e-07
0.60572,0.56654,0.56654,0.5661,8.3486e-08,0.11958,1.0126,9.5341e-10,1.6602e-07
0.60653,0.56654,0.56654,0.5661,8.3345e-08,0.12135,1.0109,9.61e-10,1.6573e-07
0.60733,0.56654,0.56654,0.5661,8.3204e-08,0.12313,1.0091,9.6852e-10,1.6544e-07
0.60814,0.56654,0.56654,0.5661,8.3062e-08,0.12492,1.0073,9.7598e-10,1.6515e-07
0.60894,0.56654,0.56654,0.56609,8.2919e-08,0.12672,1.0055,9.8338e-10,1.6485e-07
0.60975,0.56654,0.56654,0.56609,8.2775e-08,0.12853,1.0036,9.9073e-10,1.6456e-07
0.61055,0.56654,0.56654,0.56609,8.263e-08,0.13036,1.0018,9.9802e-10,1.6426e-07
0.61136,0.56654,0.56654,0.56608,8.2483e-08,0.13219,0.99998,1.0053e-09,1.6396e-07
0.61216,0.56654,0.56654,0.56608,8.2336e-08,0.13404,0.99812,1.0124e-09,1.6366e-07
0.61297,0.56654,0.56654,0.56608,8.2188e-08,0.1359,0.99626,1.0196e-09,1.6336e-07
0.61378,0.56654,0.56654,0.56608,8.2039e-08,0.13777,0.99439,1.0267e-09,1.6305e-07
0.61458,0.56654,0.56654,0.56607,8.1889e-08,0.13965,0.9925,1.0337e-09,1.6274e-07
0.61539,0.56654,0.56654,0.56607,8.1738e-08,0.14154,0.99061,1.0407e-09,1.6244e-07
0.61619,0.56654,0.56654,0.56607,8.1586e-08,0.14344,0.9887,1.0476e-09,1.6212e-07
0.617,0.56654,0.56654,0.56606,8.1433e-08,0.14535,0.98678,1.0546e-09,1.6181e-07
0.6178,0.56654,0.56654,0.56606,8.1279e-08,0.14727,0.98485,1.0614e-09,1.615e-07
0.61861,0.56654,0.56654,0.56606,8.1124e-08,0.14921,0.98291,1.0683e-09,1.6118e-07
0.61941,0.56654,0.56654,0.56606,8.0968e-08,0.15115,0.98096,1.0751e-09,1.6086e-07
0.62022,0.56654,0.56654,0.56605,8.0811e-08,0.15311,0.979,1.0819e-09,1.6054e-07
0.62103,0.56654,0.56654,0.56605,8.0653e-08,0.15507,0.97703,1.0886e-09,1.6022e-07
0.62183,0.56654,0.56654,0.56605,8.0495e-08,0.15705,0.97505,1.0954e-09,1.5989e-07
0.62264,0.56654,0.56654,0.56605,8.0335e-08,0.15903,0.97306,1.1021e-09,1.5957e-07
0.62344,0.56654,0.56654,0.56604,8.0174e-08,0.16103,0.97106,1.1088e-09,1.5924e-07
0.62425,0.56654,0.56654,0.56604,8.0013e-08,0.16304,0.96904,1.1155e-09,1.5891e-07
0.62505,0.56654,0.56654,0.56604,7.985e-08,0.16506,0.96702,1.1222e-09,1.5858e-07
0.62586,0.56654,0.56654,0.56604,7.9687e-08,0.16708,0.96499,1.1288e-09,1.5824e-07
0.62666,0.56654,0.56654,0.56603,7.9522e-08,0.16912,0.96294,1.1355e-09,1.5791e-07
0.62747,0.56654,0.56654,0.56603,7.9357e-08,0.17117,0.96089,1.1421e-09,1.5757e-07
0.62827,0.56654,0.56654,0.56603,7.9191e-08,0.17323,0.95883,1.1488e-09,1.5723e-07
0.62908,0.56654,0.56654,0.56603,7.9024e-08,0.1753,0.95675,1.1554e-09,1.5689e-07
0.62989,0.56654,0.56654,0.56602,7.8856e-08,0.17738,0.95467,1.1621e-09,1.5655e-07
0.63069,0.56654,0.56654,0.56602,7.8687e-08,0.17947,0.95258,1.1688e-09,1.562e-07
0.6315,0.56654,0.56654,0.56602,7.8517e-08,0.18157,0.95047,1.1754e-09,1.5586e-07
0.6323,0.56654,0.56654,0.56602,7.8346e-08,0.18367,0.94836,1.1821e-09,1.5551e-07
0.63311,0.56654,0.56654,0.56601,7.8175e-08,0.18579,0.94624,1.1888e-09,1.5516e-07
0.63391,0.56654,0.56654,0.56601,7.8002e-08,0.18792,0.9441,1.1956e-09,1.5481e-07
0.63472,0.56654,0.56654,0.56601,7.7829e-08,0.19006,0.94196,1.2023e-09,1.5446e-07
0.63552,0.56654,0.56654,0.56601,7.7654e-08,0.19221,0.93981,1.2091e-09,1.541e-07
0.63633,0.56654,0.56654,0.566,7.7479e-08,0.19436,0.93765,1.2159e-09,1.5374e-07
0.63713,0.56654,0.56654,0.566,7.7303e-08,0.19653,0.93547,1.2227e-09,1.5338e-07
0.63794,0.56654,0.56654,0.566,7.7126e-08,0.1987,0.93329,1.2296e-09,1.5302e-07
0.63875,0.56654,0.56654,0.566,7.6949e-08,0.20089,0.9311,1.2364e-09,1.5266e-07
0.63955,0.56654,0.56654,0.56599,7.677e-08,0.20308,0.9289,1.2434e-09,1.523e-07
0.64036,0.56654,0.56654,0.56599,7.6591e-08,0.20529,0.9267,1.2503e-09,1.5193e-07
0.64116,0.56654,0.56654,0.56599,7.641e-08,0.2075,0.92448,1.2573e-09,1.5156e-07
0.64197,0.56654,0.56654,0.56599,7.6229e-08,0.20973,0.92225,1.2644e-09,1.5119e-07
0.64277,0.56654,0.56654,0.56599,7.6047e-08,0.21196,0.92001,1.2714e-09,1.5082e-07
0.64358,0.56654,0.56654,0.56598,7.5864e-08,0.2142,0.91777,1.2786e-09,1.5045e-07
0.64438,0.56654,0.56654,0.56598,7.5681e-08,0.21645,0.91551,1.2857e-09,1.5008e-07
0.64519,0.56654,0.56654,0.56598,7.5496e-08,0.21871,0.91325,1.2929e-09,1.497e-07
0.64599,0.56654,0.56654,0.56598,7.5311e-08,0.22097,0.91098,1.3002e-09,1.4932e-07
0.6468,0.56654,0.56654,0.56597,7.5125e-08,0.22325,0.9087,1.3075e-09,1.4894e-07
0.64761,0.56654,0.56654,0.56597,7.4938e-08,0.22554,0.90641,1.3149e-09,1.4856e-07
0.64841,0.56654,0.56654,0.56597,7.475e-08,0.22783,0.90411,1.3223e-09,1.4818e-07
0.64922,0.56654,0.56654,0.56597,7.4562e-08,0.23013,0.9018,1.3297e-09,1.4779e-07
0.65002,0.56654,0.56654,0.56597,7.4373e-08,0.23244,0.89949,1.3372e-09,1.4741e-07
0.65083,0.56654,0.56654,0.56596,7.4183e-08,0.23476,0.89716,1.3448e-09,1.4702e-07
0.65163,0.56654,0.56654,0.56596,7.3992e-08,0.23709,0.89483,1.3524e-09,1.4663e-07
0.65244,0.56654,0.56654,0.56596,7.38e-08,0.23943,0.89249,1.36e-09,1.4624e-07
0.65324,0.56654,0.56654,0.56596,7.3608e-08,0.24177,0.89014,1.3678e-09,1.4585e-07
0.65405,0.56654,0.56654,0.56596,7.3415e-08,0.24413,0.88778,1.3755e-09,1.4545e-07
0.65486,0.56654,0.56654,0.56595,7.3221e-08,0.24649,0.88542,1.3833e-09,1.4506e-07
0.65566,0.56654,0.56654,0.56595,7.3026e-08,0.24886,0.88304,1.3912e-09,1.4466e-07
0.65647,0.56654,0.56654,0.56595,7.2831e-08,0.25124,0.88066,1.3991e-09,1.4426e-07
0.65727,0.56654,0.56654,0.56595,7.2635e-08,0.25362,0.87827,1.4071e-09,1.4386e-07
0.65808,0.56654,0.56654,0.56594,7.2438e-08,0.25602,0.87587,1.4151e-09,1.4346e-07
0.65888,0.56654,0.56654,0.56594,7.224e-08,0.25842,0.87347,1.4232e-09,1.4306e-07
0.65969,0.56654,0.56654,0.56594,7.2042e-08,0.26083,0.87105,1.4313e-09,1.4265e-07
0.66049,0.56654,0.56654,0.56594,7.1843e-08,0.26325,0.86863,1.4395e-09,1.4225e-07
0.6613,0.56654,0.56654,0.56594,7.1643e-08,0.26567,0.8662,1.4477e-09,1.4184e-07
0.6621,0.56654,0.56654,0.56594,7.1443e-08,0.26811,0.86376,1.4559e-09,1.4143e-07
0.66291,0.56654,0.56654,0.56593,7.1242e-08,0.27055,0.86132,1.4642e-09,1.4102e-07
0.66372,0.56654,0.56654,0.56593,7.104e-08,0.273,0.85887,1.4726e-09,1.4061e-07
0.66452,0.56654,0.56654,0.56593,7.0837e-08,0.27545,0.85641,1.4809e-09,1.4019e-07
0.66533,0.56654,0.56654,0.56593,7.0634e-08,0.27792,0.85394,1.4893e-09,1.3978e-07
0.66613,0.56654,0.56654,0.56593,7.043e-08,0.28039,0.85146,1.4978e-09,1.3936e-07
0.66694,0.56654,0.56654,0.56592,7.0226e-08,0.28287,0.84898,1.5063e-09,1.3895e-07
0.66774,0.56654,0.56654,0.56592,7.0021e-08,0.28535,0.84649,1.5148e-09,1.3853e-07
0.66855,0.56654,0.56654,0.56592,6.9815e-08,0.28784,0.844,1.5233e-09,1.3811e-07
0.66935,0.56654,0.56654,0.56592,6.9608e-08,0.29034,0.84149,1.5319e-09,1.3768e-07
0.67016,0.56654,0.56654,0.56592,6.9401e-08,0.29285,0.83898,1.5405e-09,1.3726e-07
0.67096,0.56654,0.56654,0.56592,6.9193e-08,0.29536,0.83647,1.5491e-09,1.3684e-07
0.67177,0.56654,0.56654,0.56591,6.8985e-08,0.29789,0.83394,1.5577e-09,1.3641e-07
0.67258,0.56654,0.56654,0.56591,6.8776e-08,0.30041,0.83141,1.5664e-09,1.3599e-07
0.67338,0.56654,0.56654,0.56591,6.8566e-08,0.30295,0.82887,1.575e-09,1.3556e-07
0.67419,0.56654,0.56654,0.56591,6.8356e-08,0.30549,0.82633,1.5837e-09,1.3513e-07
0.67499,0.56654,0.56654,0.56591,6.8145e-08,0.30804,0.82378,1.5924e-09,1.347e-07
0.6758,0.56654,0.56654,0.56591,6.7934e-08,0.31059,0.82122,1.6011e-09,1.3427e-07
0.6766,0.56654,0.56654,0.5659,6.7722e-08,0.31315,0.81865,1.6098e-09,1.3383e-07
0.67741,0.56654,0.56654,0.5659,6.7509e-08,0.31572,0.81608,1.6185e-09,1.334e-07
0.67821,0.56654,0.56654,0.5659,6.7296e-08,0.3183,0.8135,1.6272e-09,1.3296e-07
0.67902,0.56654,0.56654,0.5659,6.7082e-08,0.32088,0.81092,1.6359e-09,1.3253e-07
0.67983,0.56654,0.56654,0.5659,6.6868e-08,0.32346,0.80833,1.6446e-09,1.3209e-07
0.68063,0.56654,0.56654,0.5659,6.6653e-08,0.32606,0.80574,1.6533e-09,1.3165e-07
0.68144,0.56654,0.56654,0.56589,6.6437e-08,0.32866,0.80313,1.662e-09,1.3121e-07
0.68224,0.56654,0.56654,0.56589,6.6221e-08,0.33126,0.80052,1.6707e-09,1.3077e-07
0.68305,0.56654,0.56654,0.56589,6.6005e-08,0.33387,0.79791,1.6793e-09,1.3033e-07
0.68385,0.56654,0.56654,0.56589,6.5788e-08,0.33649,0.79529,1.6879e-09,1.2989e-07
0.68466,0.56654,0.56654,0.56589,6.557e-08,0.33911,0.79266,1.6966e-09,1.2944e-07
0.68546,0.56654,0.56654,0.56589,6.5352e-08,0.34174,0.79003,1.7051e-09,1.29e-07
0.68627,0.56654,0.56654,0.56589,6.5134e-08,0.34438,0.78739,1.7137e-09,1.2855e-07
0.68707,0.56654,0.56654,0.56588,6.4914e-08,0.34702,0.78475,1.7223e-09,1.2811e-07
0.68788,0.56654,0.56654,0.56588,6.4695e-08,0.34966,0.7821,1.7308e-09,1.2766e-07
0.68869,0.56654,0.56654,0.56588,6.4475e-08,0.35231,0.77945,1.7392e-09,1.2721e-07
0.68949,0.56654,0.56654,0.56588,6.4254e-08,0.35497,0.77679,1.7477e-09,1.2676e-07
0.6903,0.56654,0.56654,0.56588,6.4033e-08,0.35763,0.77412,1.7561e-09,1.2631e-07
0.6911,0.56654,0.56654,0.56588,6.3812e-08,0.3603,0.77145,1.7645e-09,1.2586e-07
0.69191,0.56654,0.56654,0.56588,6.359e-08,0.36297,0.76878,1.7728e-09,1.2541e-07
0.69271,0.56654,0.56654,0.56587,6.3368e-08,0.36565,0.7661,1.7811e-09,1.2495e-07
0.69352,0.56654,0.56654,0.56587,6.3145e-08,0.36834,0.76341,1.7894e-09,1.245e-07
0.69432,0.56654,0.56654,0.56587,6.2922e-08,0.37103,0.76072,1.7976e-09,1.2405e-07
0.69513,0.56654,0.56654,0.56587,6.2698e-08,0.37372,0.75802,1.8058e-09,1.2359e-07
0.69593,0.56654,0.56654,0.56587,6.2474e-08,0.37642,0.75532,1.8139e-09,1.2313e-07
0.69674,0.56654,0.56654,0.56587,6.2249e-08,0.37912,0.75262,1.822e-09,1.2268e-07
0.69755,0.56654,0.56654,0.56587,6.2025e-08,0.38183,0.7499,1.83e-09,1.2222e-07
0.69835,0.56654,0.56654,0.56587,6.1799e-08,0.38454,0.74719,1.838e-09,1.2176e-07
0.69916,0.56654,0.56654,0.56586,6.1574e-08,0.38726,0.74447,1.8459e-09,1.213e-07
0.69996,0.56654,0.56654,0.56586,6.1348e-08,0.38998,0.74175,1.8538e-09,1.2084e-07
0.70077,0.56654,0.56654,0.56586,6.1121e-08,0.39271,0.73902,1.8616e-09,1.2038e-07
0.70157,0.56654,0.56654,0.56586,6.0895e-08,0.39544,0.73628,1.8694e-09,1.1992e-07
0.70238,0.56654,0.56654,0.56586,6.0668e-08,0.39818,0.73355,1.8771e-09,1.1946e-07
0.70318,0.56654,0.56654,0.56586,6.044e-08,0.40092,0.7308,1.8848e-09,1.19e-07
0.70399,0.56654,0.56654,0.56586,6.0213e-08,0.40366,0.72806,1.8925e-09,1.1853e-07
0.7048,0.56654,0.56654,0.56586,5.9985e-08,0.40641,0.72531,1.9e-09,1.1807e-07
0.7056,0.56654,0.56654,0.56586,5.9756e-08,0.40916,0.72255,1.9076e-09,1.176e-07
0.70641,0.56654,0.56654,0.56586,5.9528e-08,0.41192,0.71979,1.9151e-09,1.1714e-07
0.70721,0.56654,0.56654,0.56585,5.9299e-08,0.41468,0.71703,1.9225e-09,1.1667e-07
0.70802,0.56654,0.56654,0.56585,5.9069e-08,0.41744,0.71427,1.9299e-09,1.1621e-07
0.70882,0.56654,0.56654,0.56585,5.884e-08,0.42021,0.7115,1.9372e-09,1.1574e-07
0.70963,0.56654,0.56654,0.56585,5.861e-08,0.42298,0.70872,1.9445e-09,1.1528e-07
0.71043,0.56654,0.56654,0.56585,5.838e-08,0.42576,0.70594,1.9518e-09,1.1481e-07
0.71124,0.56654,0.56654,0.56585,5.815e-08,0.42854,0.70316,1.959e-09,1.1434e-07
0.71204,0.56654,0.56654,0.56585,5.7919e-08,0.43132,0.70038,1.9662e-09,1.1387e-07
0.71285,0.56654,0.56654,0.56585,5.7689e-08,0.4341,0.69759,1.9733e-09,1.134e-07
0.71366,0.56654,0.56654,0.56585,5.7458e-08,0.43689,0.6948,1.9804e-09,1.1294e-07
0.71446,0.56654,0.56654,0.56585,5.7227e-08,0.43969,0.69201,1.9874e-09,1.1247e-07
0.71527,0.56654,0.56654,0.56585,5.6995e-08,0.44248,0.68921,1.9944e-09,1.12e-07
0.71607,0.56654,0.56654,0.56584,5.6764e-08,0.44528,0.68641,2.0014e-09,1.1153e-07
0.71688,0.56654,0.56654,0.56584,5.6532e-08,0.44808,0.6836,2.0084e-09,1.1106e-07
0.71768,0.56654,0.56654,0.56584,5.63e-08,0.45089,0.6808,2.0153e-09,1.1058e-07
0.71849,0.56654,0.56654,0.56584,5.6068e-08,0.4537,0.67799,2.0222e-09,1.1011e-07
0.71929,0.56654,0.56654,0.56584,5.5836e-08,0.45651,0.67517,2.029e-09,1.0964e-07
0.7201,0.56654,0.56654,0.56584,5.5603e-08,0.45932,0.67236,2.0359e-09,1.0917e-07
0.7209,0.56654,0.56654,0.56584,5.5371e-08,0.46214,0.66954,2.0427e-09,1.087e-07
0.72171,0.56654,0.56654,0.56584,5.5138e-08,0.46496,0.66672,2.0495e-09,1.0823e-07
0.72252,0.56654,0.56654,0.56584,5.4906e-08,0.46778,0.6639,2.0562e-09,1.0775e-07
0.72332,0.56654,0.56654,0.56584,5.4673e-08,0.47061,0.66107,2.063e-09,1.0728e-07
0.72413,0.56654,0.56654,0.56584,5.444e-08,0.47343,0.65824,2.0698e-09,1.0681e-07
0.72493,0.56654,0.56654,0.56584,5.4207e-08,0.47626,0.65541,2.0765e-09,1.0634e-07
0.72574,0.56654,0.56654,0.56584,5.3973e-08,0.47909,0.65258,2.0832e-09,1.0586e-07
0.72654,0.56654,0.56654,0.56584,5.374e-08,0.48193,0.64974,2.09e-09,1.0539e-07
0.72735,0.56654,0.56654,0.56584,5.3507e-08,0.48477,0.64691,2.0967e-09,1.0492e-07
0.72815,0.56654,0.56654,0.56584,5.3273e-08,0.4876,0.64407,2.1034e-09,1.0444e-07
0.72896,0.56654,0.56654,0.56583,5.304e-08,0.49044,0.64123,2.1102e-09,1.0397e-07
0.72976,0.56654,0.56654,0.56583,5.2807e-08,0.49329,0.63838,2.1169e-09,1.035e-07
0.73057,0.56654,0.56654,0.56583,5.2573e-08,0.49613,0.63554,2.1237e-09,1.0302e-07
0.73138,0.56654,0.56654,0.56583,5.234e-08,0.49898,0.63269,2.1304e-09,1.0255e-07
0.73218,0.56654,0.56654,0.56583,5.2106e-08,0.50182,0.62984,2.1372e-09,1.0207e-07
0.73299,0.56654,0.56654,0.56583,5.1872e-08,0.50467,0.62699,2.144e-09,1.016e-07
0.73379,0.56654,0.56654,0.56583,5.1639e-08,0.50752,0.62414,2.1508e-09,1.0113e-07
0.7346,0.56654,0.56654,0.56583,5.1405e-08,0.51038,0.62129,2.1576e-09,1.0065e-07
0.7354,0.56654,0.56654,0.56583,5.1172e-08,0.51323,0.61843,2.1645e-09,1.0018e-07
0.73621,0.56654,0.56654,0.56583,5.0938e-08,0.51609,0.61558,2.1714e-09,9.9705e-08
0.73701,0.56654,0.56654,0.56583,5.0705e-08,0.51894,0.61272,2.1783e-09,9.9231e-08
0.73782,0.56654,0.56654,0.56583,5.0471e-08,0.5218,0.60986,2.1852e-09,9.8758e-08
0.73863,0.56654,0.56654,0.56583,5.0238e-08,0.52466,0.607,2.1922e-09,9.8284e-08
0.73943,0.56654,0.56654,0.56583,5.0005e-08,0.52752,0.60414,2.1992e-09,9.781e-08
0.74024,0.56654,0.56654,0.56583,4.9771e-08,0.53038,0.60128,2.2062e-09,9.7337e-08
0.74104,0.56654,0.56654,0.56583,4.9538e-08,0.53324,0.59842,2.2133e-09,9.6863e-08
0.74185,0.56654,0.56654,0.56583,4.9305e-08,0.5361,0.59555,2.2204e-09,9.639e-08
0.74265,0.56654,0.56654,0.56583,4.9072e-08,0.53897,0.59269,2.2276e-09,9.5917e-08
0.74346,0.56654,0.56654,0.56583,4.8839e-08,0.54183,0.58983,2.2348e-09,9.5444e-08
0.74426,0.56654,0.56654,0.56583,4.8606e-08,0.5447,0.58696,2.242e-09,9.4971e-08
0.74507,0.56654,0.56654,0.56583,4.8374e-08,0.54756,0.5841,2.2494e-09,9.4498e-08
0.74587,0.56654,0.56654,0.56583,4.8141e-08,0.55043,0.58123,2.2567e-09,9.4026e-08
0.74668,0.56654,0.56654,0.56583,4.7909e-08,0.55329,0.57836,2.2641e-09,9.3553e-08
0.74749,0.56654,0.56654,0.56583,4.7676e-08,0.55616,0.5755,2.2716e-09,9.3081e-08
0.74829,0.56654,0.56654,0.56583,4.7444e-08,0.55903,0.57263,2.2791e-09,9.2609e-08
0.7491,0.56654,0.56654,0.56583,4.7212e-08,0.56189,0.56976,2.2866e-09,9.2137e-08
0.7499,0.56654,0.56654,0.56583,4.698e-08,0.56476,0.56689,2.2943e-09,9.1666e-08
0.75071,0.56654,0.56654,0.56583,4.6748e-08,0.56763,0.56403,2.3019e-09,9.1195e-08
0.75151,0.56654,0.56654,0.56583,4.6517e-08,0.5705,0.56116,2.3097e-09,9.0724e-08
0.75232,0.56654,0.56654,0.56583,4.6285e-08,0.57336,0.55829,2.3175e-09,9.0253e-08
0.75312,0.56654,0.56654,0.56583,4.6054e-08,0.57623,0.55543,2.3253e-09,8.9783e-08
0.75393,0.56654,0.56654,0.56583,4.5823e-08,0.5791,0.55256,2.3332e-09,8.9313e-08
0.75473,0.56654,0.56654,0.56583,4.5592e-08,0.58196,0.54969,2.3412e-09,8.8843e-08
0.75554,0.56654,0.56654,0.56583,4.5362e-08,0.58483,0.54683,2.3493e-09,8.8374e-08
0.75635,0.56654,0.56654,0.56583,4.5131e-08,0.5877,0.54396,2.3573e-09,8.7905e-08
0.75715,0.56654,0.56654,0.56583,4.4901e-08,0.59056,0.5411,2.3655e-09,8.7436e-08
0.75796,0.56654,0.56654,0.56583,4.4671e-08,0.59342,0.53823,2.3737e-09,8.6968e-08
0.75876,0.56654,0.56654,0.56583,4.4441e-08,0.59629,0.53537,2.382e-09,8.65e-08
0.75957,0.56654,0.56654,0.56583,4.4212e-08,0.59915,0.53251,2.3903e-09,8.6033e-08
0.76037,0.56654,0.56654,0.56583,4.3982e-08,0.60201,0.52965,2.3987e-09,8.5566e-08
0.76118,0.56654,0.56654,0.56583,4.3753e-08,0.60487,0.52679,2.4072e-09,8.5099e-08
0.76198,0.56654,0.56654,0.56583,4.3524e-08,0.60773,0.52393,2.4157e-09,8.4633e-08
0.76279,0.56654,0.56654,0.56583,4.3295e-08,0.61059,0.52107,2.4243e-09,8.4167e-08
0.7636,0.56654,0.56654,0.56583,4.3067e-08,0.61345,0.51821,2.4329e-09,8.3701e-08
0.7644,0.56654,0.56654,0.56583,4.2839e-08,0.61631,0.51535,2.4416e-09,8.3236e-08
0.76521,0.56654,0.56654,0.56583,4.2611e-08,0.61916,0.5125,2.4504e-09,8.2772e-08
0.76601,0.56654,0.56654,0.56583,4.2383e-08,0.62202,0.50964,2.4592e-09,8.2308e-08
0.76682,0.56654,0.56654,0.56583,4.2156e-08,0.62487,0.50679,2.4681e-09,8.1844e-08
0.76762,0.56654,0.56654,0.56583,4.1929e-08,0.62772,0.50394,2.477e-09,8.1381e-08
0.76843,0.56654,0.56654,0.56583,4.1702e-08,0.63057,0.50109,2.486e-09,8.0919e-08
0.76923,0.56654,0.56654,0.56583,4.1476e-08,0.63342,0.49825,2.495e-09,8.0457e-08
0.77004,0.56654,0.56654,0.56583,4.125e-08,0.63627,0.4954,2.504e-09,7.9995e-08
0.77084,0.56654,0.56654,0.56583,4.1024e-08,0.63911,0.49256,2.5132e-09,7.9534e-08
0.77165,0.56654,0.56654,0.56583,4.0798e-08,0.64195,0.48972,2.5223e-09,7.9074e-08
0.77246,0.56654,0.56654,0.56584,4.0573e-08,0.64479,0.48688,2.5315e-09,7.8614e-08
0.77326,0.56654,0.56654,0.56584,4.0348e-08,0.64763,0.48404,2.5408e-09,7.8155e-08
0.77407,0.56654,0.56654,0.56584,4.0123e-08,0.65047,0.4812,2.5501e-09,7.7696e-08
0.77487,0.56654,0.56654,0.56584,3.9899e-08,0.6533,0.47837,2.5594e-09,7.7238e-08
0.77568,0.56654,0.56654,0.56584,3.9675e-08,0.65614,0.47554,2.5688e-09,7.678e-08
0.77648,0.56654,0.56654,0.56584,3.9451e-08,0.65897,0.47271,2.5782e-09,7.6323e-08
0.77729,0.56654,0.56654,0.56584,3.9227e-08,0.66179,0.46988,2.5876e-09,7.5867e-08
0.77809,0.56654,0.56654,0.56584,3.9004e-08,0.66462,0.46706,2.5971e-09,7.5411e-08
0.7789,0.56654,0.56654,0.56584,3.8781e-08,0.66744,0.46424,2.6066e-09,7.4956e-08
0.7797,0.56654,0.56654,0.56584,3.8559e-08,0.67026,0.46142,2.6161e-09,7.4502e-08
0.78051,0.56654,0.56654,0.56584,3.8337e-08,0.67308,0.4586,2.6257e-09,7.4048e-08
0.78132,0.56654,0.56654,0.56584,3.8115e-08,0.6759,0.45579,2.6353e-09,7.3595e-08
0.78212,0.56654,0.56654,0.56584,3.7894e-08,0.67871,0.45298,2.6449e-09,7.3142e-08
0.78293,0.56654,0.56654,0.56584,3.7672e-08,0.68152,0.45017,2.6545e-09,7.269e-08
0.78373,0.56654,0.56654,0.56584,3.7452e-08,0.68432,0.44737,2.6641e-09,7.2239e-08
0.78454,0.56654,0.56654,0.56584,3.7231e-08,0.68713,0.44456,2.6737e-09,7.1789e-08
0.78534,0.56654,0.56654,0.56585,3.7011e-08,0.68993,0.44177,2.6834e-09,7.1339e-08
0.78615,0.56654,0.56654,0.56585,3.6792e-08,0.69272,0.43897,2.693e-09,7.089e-08
0.78695,0.56654,0.56654,0.56585,3.6572e-08,0.69552,0.43618,2.7027e-09,7.0442e-08
0.78776,0.56654,0.56654,0.56585,3.6353e-08,0.69831,0.43339,2.7123e-09,6.9994e-08
0.78856,0.56654,0.56654,0.56585,3.6135e-08,0.70109,0.4306,2.722e-09,6.9547e-08
0.78937,0.56654,0.56654,0.56585,3.5916e-08,0.70388,0.42782,2.7316e-09,6.9101e-08
0.79018,0.56654,0.56654,0.56585,3.5699e-08,0.70666,0.42504,2.7413e-09,6.8656e-08
0.79098,0.56654,0.56654,0.56585,3.5481e-08,0.70943,0.42227,2.7509e-09,6.8211e-08
0.79179,0.56654,0.56654,0.56585,3.5264e-08,0.71221,0.4195,2.7605e-09,6.7767e-08
0.79259,0.56654,0.56654,0.56585,3.5047e-08,0.71497,0.41673,2.7701e-09,6.7324e-08
0.7934,0.56654,0.56654,0.56585,3.4831e-08,0.71774,0.41397,2.7797e-09,6.6882e-08
0.7942,0.56654,0.56654,0.56586,3.4615e-08,0.7205,0.41121,2.7893e-09,6.644e-08
0.79501,0.56654,0.56654,0.56586,3.4399e-08,0.72326,0.40845,2.7988e-09,6.6e-08
0.79581,0.56654,0.56654,0.56586,3.4184e-08,0.72601,0.4057,2.8083e-09,6.556e-08
0.79662,0.56654,0.56654,0.56586,3.3969e-08,0.72876,0.40296,2.8178e-09,6.512e-08
0.79743,0.56654,0.56654,0.56586,3.3755e-08,0.73151,0.40021,2.8272e-09,6.4682e-08
0.79823,0.56654,0.56654,0.56586,3.3541e-08,0.73425,0.39747,2.8366e-09,6.4245e-08
0.79904,0.56654,0.56654,0.56586,3.3327e-08,0.73698,0.39474,2.8459e-09,6.3808e-08
0.79984,0.56654,0.56654,0.56586,3.3114e-08,0.73972,0.39201,2.8552e-09,6.3372e-08
0.80065,0.56654,0.56654,0.56586,3.2901e-08,0.74244,0.38928,2.8645e-09,6.2937e-08
0.80145,0.56654,0.56654,0.56587,3.2688e-08,0.74517,0.38656,2.8737e-09,6.2503e-08
0.80226,0.56654,0.56654,0.56587,3.2476e-08,0.74789,0.38385,2.8829e-09,6.207e-08
0.80306,0.56654,0.56654,0.56587,3.2265e-08,0.7506,0.38113,2.892e-09,6.1637e-08
0.80387,0.56654,0.56654,0.56587,3.2053e-08,0.75331,0.37843,2.901e-09,6.1206e-08
0.80467,0.56654,0.56654,0.56587,3.1842e-08,0.75601,0.37573,2.91e-09,6.0775e-08
0.80548,0.56654,0.56654,0.56587,3.1632e-08,0.75871,0.37303,2.9189e-09,6.0345e-08
0.80629,0.56654,0.56654,0.56587,3.1422e-08,0.76141,0.37034,2.9277e-09,5.9916e-08
0.80709,0.56654,0.56654,0.56587,3.1212e-08,0.7641,0.36765,2.9365e-09,5.9488e-08
0.8079,0.56654,0.56654,0.56587,3.1003e-08,0.76678,0.36497,2.9452e-09,5.9061e-08
0.8087,0.56654,0.56654,0.56588,3.0794e-08,0.76946,0.36229,2.9538e-09,5.8635e-08
0.80951,0.56654,0.56654,0.56588,3.0586e-08,0.77214,0.35962,2.9623e-09,5.821e-08
0.81031,0.56654,0.56654,0.56588,3.0378e-08,0.77481,0.35695,2.9708e-09,5.7785e-08
0.81112,0.56654,0.56654,0.56588,3.0171e-08,0.77747,0.35429,2.9791e-09,5.7362e-08
0.81192,0.56654,0.56654,0.56588,2.9963e-08,0.78013,0.35163,2.9874e-09,5.6939e-08
0.81273,0.56654,0.56654,0.56588,2.9757e-08,0.78278,0.34898,2.9956e-09,5.6518e-08
0.81353,0.56654,0.56654,0.56588,2.9551e-08,0.78543,0.34634,3.0037e-09,5.6097e-08
0.81434,0.56654,0.56654,0.56589,2.9345e-08,0.78807,0.3437,3.0117e-09,5.5678e-08
0.81515,0.56654,0.56654,0.56589,2.9139e-08,0.79071,0.34107,3.0196e-09,5.5259e-08
0.81595,0.56654,0.56654,0.56589,2.8934e-08,0.79334,0.33844,3.0274e-09,5.4841e-08
0.81676,0.56654,0.56654,0.56589,2.873e-08,0.79596,0.33582,3.0351e-09,5.4425e-08
0.81756,0.56654,0.56654,0.56589,2.8526e-08,0.79858,0.3332,3.0426e-09,5.4009e-08
0.81837,0.56654,0.56654,0.56589,2.8322e-08,0.80119,0.33059,3.0501e-09,5.3594e-08
0.81917,0.56654,0.56654,0.56589,2.8119e-08,0.8038,0.32799,3.0575e-09,5.3181e-08
0.81998,0.56654,0.56654,0.5659,2.7916e-08,0.8064,0.32539,3.0647e-09,5.2768e-08
0.82078,0.56654,0.56654,0.5659,2.7714e-08,0.809,0.3228,3.0719e-09,5.2356e-08
0.82159,0.56654,0.56654,0.5659,2.7512e-08,0.81158,0.32021,3.0789e-09,5.1946e-08
0.8224,0.56654,0.56654,0.5659,2.7311e-08,0.81417,0.31764,3.0858e-09,5.1536e-08
0.8232,0.56654,0.56654,0.5659,2.711e-08,0.81674,0.31506,3.0926e-09,5.1127e-08
0.82401,0.56654,0.56654,0.5659,2.691e-08,0.81931,0.3125,3.0993e-09,5.072e-08
0.82481,0.56654,0.56654,0.56591,2.671e-08,0.82187,0.30994,3.1058e-09,5.0313e-08
0.82562,0.56654,0.56654,0.56591,2.651e-08,0.82443,0.30738,3.1122e-09,4.9908e-08
0.82642,0.56654,0.56654,0.56591,2.6311e-08,0.82698,0.30484,3.1185e-09,4.9503e-08
0.82723,0.56654,0.56654,0.56591,2.6112e-08,0.82952,0.3023,3.1247e-09,4.91e-08
0.82803,0.56654,0.56654,0.56591,2.5914e-08,0.83206,0.29977,3.1308e-09,4.8698e-08
0.82884,0.56654,0.56654,0.56591,2.5717e-08,0.83459,0.29724,3.1367e-09,4.8297e-08
0.82964,0.56654,0.56654,0.56592,2.5519e-08,0.83711,0.29472,3.1425e-09,4.7896e-08
0.83045,0.56654,0.56654,0.56592,2.5323e-08,0.83963,0.29221,3.1482e-09,4.7497e-08
0.83126,0.56654,0.56654,0.56592,2.5127e-08,0.84214,0.2897,3.1538e-09,4.71e-08
0.83206,0.56654,0.56654,0.56592,2.4931e-08,0.84464,0.2872,3.1592e-09,4.6703e-08
0.83287,0.56654,0.56654,0.56592,2.4736e-08,0.84713,0.28471,3.1645e-09,4.6307e-08
0.83367,0.56654,0.56654,0.56592,2.4541e-08,0.84962,0.28223,3.1697e-09,4.5912e-08
0.83448,0.56654,0.56654,0.56593,2.4347e-08,0.8521,0.27975,3.1747e-09,4.5519e-08
0.83528,0.56654,0.56654,0.56593,2.4153e-08,0.85457,0.27728,3.1797e-09,4.5127e-08
0.83609,0.56654,0.56654,0.56593,2.396e-08,0.85704,0.27482,3.1845e-09,4.4735e-08
0.83689,0.56654,0.56654,0.56593,2.3767e-08,0.8595,0.27237,3.1892e-09,4.4345e-08
0.8377,0.56654,0.56654,0.56593,2.3575e-08,0.86195,0.26992,3.1937e-09,4.3957e-08
0.8385,0.56654,0.56654,0.56594,2.3383e-08,0.86439,0.26748,3.1982e-09,4.3569e-08
0.83931,0.56654,0.56654,0.56594,2.3192e-08,0.86682,0.26505,3.2025e-09,4.3182e-08
0.84012,0.56654,0.56654,0.56594,2.3002e-08,0.86925,0.26263,3.2067e-09,4.2797e-08
0.84092,0.56654,0.56654,0.56594,2.2812e-08,0.87167,0.26021,3.2108e-09,4.2413e-08
0.84173,0.56654,0.56654,0.56594,2.2622e-08,0.87408,0.2578,3.2148e-09,4.203e-08
0.84253,0.56654,0.56654,0.56595,2.2433e-08,0.87649,0.2554,3.2186e-09,4.1648e-08
0.84334,0.56654,0.56654,0.56595,2.2245e-08,0.87888,0.25301,3.2224e-09,4.1267e-08
0.84414,0.56654,0.56654,0.56595,2.2057e-08,0.88127,0.25063,3.2261e-09,4.0888e-08
0.84495,0.56654,0.56654,0.56595,2.1869e-08,0.88365,0.24825,3.2296e-09,4.0509e-08
0.84575,0.56654,0.56654,0.56595,2.1683e-08,0.88602,0.24588,3.2331e-09,4.0132e-08
0.84656,0.56654,0.56654,0.56596,2.1496e-08,0.88839,0.24352,3.2364e-09,3.9757e-08
0.84736,0.56654,0.56654,0.56596,2.1311e-08,0.89074,0.24117,3.2397e-09,3.9382e-08
0.84817,0.56654,0.56654,0.56596,2.1126e-08,0.89309,0.23883,3.2428e-09,3.9009e-08
0.84898,0.56654,0.56654,0.56596,2.0941e-08,0.89543,0.23649,3.2459e-09,3.8636e-08
0.84978,0.56654,0.56654,0.56596,2.0757e-08,0.89776,0.23417,3.2489e-09,3.8266e-08
0.85059,0.56654,0.56654,0.56597,2.0574e-08,0.90008,0.23185,3.2518e-09,3.7896e-08
0.85139,0.56654,0.56654,0.56597,2.0391e-08,0.9024,0.22954,3.2546e-09,3.7528e-08
0.8522,0.56654,0.56654,0.56597,2.0209e-08,0.9047,0.22724,3.2573e-09,3.7161e-08
0.853,0.56654,0.56654,0.56597,2.0027e-08,0.907,0.22495,3.26e-09,3.6795e-08
0.85381,0.56654,0.56654,0.56597,1.9846e-08,0.90928,0.22267,3.2626e-09,3.643e-08
0.85461,0.56654,0.56654,0.56598,1.9666e-08,0.91156,0.22039,3.2651e-09,3.6067e-08
0.85542,0.56654,0.56654,0.56598,1.9486e-08,0.91383,0.21813,3.2676e-09,3.5705e-08
0.85623,0.56654,0.56654,0.56598,1.9307e-08,0.91609,0.21587,3.27e-09,3.5345e-08
0.85703,0.56654,0.56654,0.56598,1.9129e-08,0.91835,0.21362,3.2724e-09,3.4985e-08
0.85784,0.56654,0.56654,0.56599,1.8951e-08,0.92059,0.21138,3.2747e-09,3.4627e-08
0.85864,0.56654,0.56654,0.56599,1.8774e-08,0.92282,0.20915,3.2769e-09,3.4271e-08
0.85945,0.56654,0.56654,0.56599,1.8597e-08,0.92505,0.20693,3.2792e-09,3.3915e-08
0.86025,0.56654,0.56654,0.56599,1.8421e-08,0.92726,0.20472,3.2813e-09,3.3561e-08
0.86106,0.56654,0.56654,0.566,1.8246e-08,0.92947,0.20252,3.2835e-09,3.3209e-08
0.86186,0.56654,0.56654,0.566,1.8071e-08,0.93167,0.20033,3.2856e-09,3.2857e-08
0.86267,0.56654,0.56654,0.566,1.7897e-08,0.93385,0.19815,3.2877e-09,3.2507e-08
0.86347,0.56654,0.56654,0.566,1.7724e-08,0.93603,0.19597,3.2898e-09,3.2159e-08
0.86428,0.56654,0.56654,0.566,1.7552e-08,0.9382,0.19381,3.2918e-09,3.1811e-08
0.86509,0.56654,0.56654,0.56601,1.738e-08,0.94036,0.19165,3.2939e-09,3.1466e-08
0.86589,0.56654,0.56654,0.56601,1.7209e-08,0.94251,0.18951,3.2959e-09,3.1121e-08
0.8667,0.56654,0.56654,0.56601,1.7038e-08,0.94465,0.18737,3.2979e-09,3.0778e-08
0.8675,0.56654,0.56654,0.56601,1.6868e-08,0.94678,0.18525,3.3e-09,3.0437e-08
0.86831,0.56654,0.56654,0.56602,1.6699e-08,0.9489,0.18313,3.302e-09,3.0096e-08
0.86911,0.56654,0.56654,0.56602,1.6531e-08,0.95101,0.18103,3.304e-09,2.9758e-08
0.86992,0.56654,0.56654,0.56602,1.6363e-08,0.95311,0.17893,3.3061e-09,2.942e-08
0.87072,0.56654,0.56654,0.56602,1.6196e-08,0.9552,0.17684,3.3082e-09,2.9084e-08
0.87153,0.56654,0.56654,0.56603,1.603e-08,0.95729,0.17477,3.3102e-09,2.875e-08
0.87233,0.56654,0.56654,0.56603,1.5865e-08,0.95936,0.1727,3.3124e-09,2.8417e-08
0.87314,0.56654,0.56654,0.56603,1.57e-08,0.96142,0.17065,3.3145e-09,2.8085e-08
0.87395,0.56654,0.56654,0.56603,1.5536e-08,0.96347,0.1686,3.3166e-09,2.7755e-08
0.87475,0.56654,0.56654,0.56604,1.5373e-08,0.96551,0.16656,3.3188e-09,2.7427e-08
0.87556,0.56654,0.56654,0.56604,1.521e-08,0.96754,0.16454,3.3211e-09,2.71e-08
0.87636,0.56654,0.56654,0.56604,1.5049e-08,0.96956,0.16252,3.3233e-09,2.6774e-08
0.87717,0.56654,0.56654,0.56604,1.4888e-08,0.97157,0.16052,3.3256e-09,2.645e-08
0.87797,0.56654,0.56654,0.56605,1.4728e-08,0.97357,0.15852,3.328e-09,2.6127e-08
0.87878,0.56654,0.56654,0.56605,1.4568e-08,0.97556,0.15654,3.3304e-09,2.5806e-08
0.87958,0.56654,0.56654,0.56605,1.441e-08,0.97754,0.15457,3.3328e-09,2.5487e-08
0.88039,0.56654,0.56654,0.56605,1.4252e-08,0.97951,0.1526,3.3353e-09,2.5169e-08
0.8812,0.56654,0.56654,0.56606,1.4095e-08,0.98146,0.15065,3.3379e-09,2.4852e-08
0.882,0.56654,0.56654,0.56606,1.3939e-08,0.98341,0.14871,3.3405e-09,2.4538e-08
0.88281,0.56654,0.56654,0.56606,1.3784e-08,0.98535,0.14678,3.3431e-09,2.4224e-08
0.88361,0.56654,0.56654,0.56607,1.3629e-08,0.98727,0.14486,3.3459e-09,2.3913e-08
0.88442,0.56654,0.56654,0.56607,1.3476e-08,0.98919,0.14295,3.3486e-09,2.3603e-08
0.88522,0.56654,0.56654,0.56607,1.3323e-08,0.99109,0.14105,3.3515e-09,2.3294e-08
0.88603,0.56654,0.56654,0.56607,1.3171e-08,0.99299,0.13916,3.3544e-09,2.2987e-08
0.88683,0.56654,0.56654,0.56608,1.302e-08,0.99487,0.13729,3.3574e-09,2.2682e-08
0.88764,0.56654,0.56654,0.56608,1.2869e-08,0.99674,0.13542,3.3604e-09,2.2378e-08
0.88844,0.56654,0.56654,0.56608,1.272e-08,0.9986,0.13357,3.3635e-09,2.2077e-08
0.88925,0.56654,0.56654,0.56608,1.2571e-08,1.0004,0.13172,3.3667e-09,2.1776e-08
0.89006,0.56654,0.56654,0.56609,1.2424e-08,1.0023,0.12989,3.3699e-09,2.1478e-08
0.89086,0.56654,0.56654,0.56609,1.2277e-08,1.0041,0.12807,3.3732e-09,2.1181e-08
0.89167,0.56654,0.56654,0.56609,1.2131e-08,1.0059,0.12626,3.3765e-09,2.0885e-08
0.89247,0.56654,0.56654,0.5661,1.1986e-08,1.0077,0.12446,3.38e-09,2.0592e-08
0.89328,0.56654,0.56654,0.5661,1.1842e-08,1.0095,0.12267,3.3835e-09,2.03e-08
0.89408,0.56654,0.56654,0.5661,1.1698e-08,1.0113,0.1209,3.387e-09,2.001e-08
0.89489,0.56654,0.56654,0.5661,1.1556e-08,1.0131,0.11913,3.3906e-09,1.9722e-08
0.89569,0.56654,0.56654,0.56611,1.1415e-08,1.0148,0.11738,3.3943e-09,1.9435e-08
0.8965,0.56654,0.56654,0.56611,1.1274e-08,1.0166,0.11564,3.3981e-09,1.915e-08
0.8973,0.56654,0.56654,0.56611,1.1134e-08,1.0183,0.11391,3.4019e-09,1.8867e-08
0.89811,0.56654,0.56654,0.56612,1.0996e-08,1.02,0.11219,3.4058e-09,1.8586e-08
0.89892,0.56654,0.56654,0.56612,1.0858e-08,1.0218,0.11048,3.4097e-09,1.8306e-08
0.89972,0.56654,0.56654,0.56612,1.0721e-08,1.0235,0.10878,3.4137e-09,1.8028e-08
0.90053,0.56654,0.56654,0.56612,1.0585e-08,1.0251,0.1071,3.4177e-09,1.7752e-08
0.90133,0.56654,0.56654,0.56613,1.045e-08,1.0268,0.10543,3.4218e-09,1.7478e-08
0.90214,0.56654,0.56654,0.56613,1.0316e-08,1.0285,0.10377,3.426e-09,1.7206e-08
0.90294,0.56654,0.56654,0.56613,1.0183e-08,1.0301,0.10212,3.4302e-09,1.6936e-08
0.90375,0.56654,0.56654,0.56614,1.0051e-08,1.0318,0.10049,3.4344e-09,1.6667e-08
0.90455,0.56654,0.56654,0.56614,9.9195e-09,1.0334,0.098861,3.4387e-09,1.64e-08
0.90536,0.56654,0.56654,0.56614,9.7892e-09,1.035,0.097248,3.443e-09,1.6135e-08
0.90617,0.56654,0.56654,0.56615,9.6599e-09,1.0366,0.095648,3.4474e-09,1.5873e-08
0.90697,0.56654,0.56654,0.56615,9.5316e-09,1.0382,0.09406,3.4518e-09,1.5611e-08
0.90778,0.56654,0.56654,0.56615,9.4043e-09,1.0398,0.092484,3.4562e-09,1.5352e-08
0.90858,0.56654,0.56654,0.56615,9.2779e-09,1.0414,0.09092,3.4607e-09,1.5095e-08
0.90939,0.56654,0.56654,0.56616,9.1526e-09,1.0429,0.089368,3.4652e-09,1.484e-08
0.91019,0.56654,0.56654,0.56616,9.0282e-09,1.0445,0.087829,3.4698e-09,1.4587e-08
0.911,0.56654,0.56654,0.56616,8.9048e-09,1.046,0.086301,3.4743e-09,1.4335e-08
0.9118,0.56654,0.56654,0.56617,8.7824e-09,1.0475,0.084786,3.4789e-09,1.4086e-08
0.91261,0.56654,0.56654,0.56617,8.661e-09,1.0491,0.083284,3.4835e-09,1.3838e-08
0.91341,0.56654,0.56654,0.56617,8.5406e-09,1.0506,0.081793,3.4882e-09,1.3593e-08
0.91422,0.56654,0.56654,0.56618,8.4212e-09,1.052,0.080316,3.4928e-09,1.335e-08
0.91503,0.56654,0.56654,0.56618,8.3028e-09,1.0535,0.07885,3.4975e-09,1.3108e-08
0.91583,0.56654,0.56654,0.56618,8.1854e-09,1.055,0.077397,3.5021e-09,1.2869e-08
0.91664,0.56654,0.56654,0.56619,8.0691e-09,1.0564,0.075957,3.5068e-09,1.2631e-08
0.91744,0.56654,0.56654,0.56619,7.9537e-09,1.0578,0.074529,3.5114e-09,1.2396e-08
0.91825,0.56654,0.56654,0.56619,7.8394e-09,1.0593,0.073114,3.5161e-09,1.2163e-08
0.91905,0.56654,0.56654,0.5662,7.7262e-09,1.0607,0.071711,3.5208e-09,1.1932e-08
0.91986,0.56654,0.56654,0.5662,7.6139e-09,1.0621,0.070321,3.5255e-09,1.1702e-08
0.92066,0.56654,0.56654,0.5662,7.5027e-09,1.0635,0.068944,3.5301e-09,1.1475e-08
0.92147,0.56654,0.56654,0.5662,7.3926e-09,1.0648,0.06758,3.5348e-09,1.125e-08
0.92227,0.56654,0.56654,0.56621,7.2834e-09,1.0662,0.066228,3.5394e-09,1.1027e-08
0.92308,0.56654,0.56654,0.56621,7.1754e-09,1.0675,0.064889,3.544e-09,1.0807e-08
0.92389,0.56654,0.56654,0.56621,7.0683e-09,1.0689,0.063563,3.5486e-09,1.0588e-08
0.92469,0.56654,0.56654,0.56622,6.9624e-09,1.0702,0.06225,3.5532e-09,1.0372e-08
0.9255,0.56654,0.56654,0.56622,6.8575e-09,1.0715,0.06095,3.5578e-09,1.0157e-08
0.9263,0.56654,0.56654,0.56622,6.7536e-09,1.0728,0.059662,3.5623e-09,9.945e-09
0.92711,0.56654,0.56654,0.56623,6.6509e-09,1.0741,0.058388,3.5668e-09,9.7349e-09
0.92791,0.56654,0.56654,0.56623,6.5491e-09,1.0753,0.057127,3.5713e-09,9.527e-09
0.92872,0.56654,0.56654,0.56623,6.4485e-09,1.0766,0.055879,3.5758e-09,9.3212e-09
0.92952,0.56654,0.56654,0.56624,6.3489e-09,1.0778,0.054644,3.5802e-09,9.1177e-09
0.93033,0.56654,0.56654,0.56624,6.2505e-09,1.0791,0.053422,3.5846e-09,8.9163e-09
0.93113,0.56654,0.56654,0.56624,6.153e-09,1.0803,0.052213,3.589e-09,8.7171e-09
0.93194,0.56654,0.56654,0.56625,6.0567e-09,1.0815,0.051017,3.5933e-09,8.5201e-09
0.93275,0.56654,0.56654,0.56625,5.9615e-09,1.0827,0.049835,3.5976e-09,8.3254e-09
0.93355,0.56654,0.56654,0.56625,5.8673e-09,1.0838,0.048665,3.6019e-09,8.1328e-09
0.93436,0.56654,0.56654,0.56626,5.7743e-09,1.085,0.047509,3.6061e-09,7.9425e-09
0.93516,0.56654,0.56654,0.56626,5.6823e-09,1.0862,0.046367,3.6103e-09,7.7544e-09
0.93597,0.56654,0.56654,0.56626,5.5915e-09,1.0873,0.045237,3.6144e-09,7.5685e-09
0.93677,0.56654,0.56654,0.56627,5.5017e-09,1.0884,0.044121,3.6185e-09,7.3849e-09
0.93758,0.56654,0.56654,0.56627,5.4131e-09,1.0895,0.043019,3.6226e-09,7.2035e-09
0.93838,0.56654,0.56654,0.56627,5.3255e-09,1.0906,0.041929,3.6266e-09,7.0244e-09
0.93919,0.56654,0.56654,0.56628,5.2391e-09,1.0917,0.040853,3.6306e-09,6.8476e-09
0.94,0.56654,0.56654,0.56628,5.1538e-09,1.0928,0.039791,3.6345e-09,6.673e-09
0.9408,0.56654,0.56654,0.56628,5.0696e-09,1.0938,0.038742,3.6384e-09,6.5007e-09
0.94161,0.56654,0.56654,0.56629,4.9865e-09,1.0949,0.037707,3.6423e-09,6.3307e-09
0.94241,0.56654,0.56654,0.56629,4.9045e-09,1.0959,0.036685,3.6461e-09,6.163e-09
0.94322,0.56654,0.56654,0.56629,4.8237e-09,1.0969,0.035677,3.6498e-09,5.9975e-09
0.94402,0.56654,0.56654,0.5663,4.744e-09,1.0979,0.034682,3.6536e-09,5.8344e-09
0.94483,0.56654,0.56654,0.5663,4.6654e-09,1.0989,0.033701,3.6572e-09,5.6735e-09
0.94563,0.56654,0.56654,0.5663,4.5879e-09,1.0999,0.032734,3.6609e-09,5.515e-09
0.94644,0.56654,0.56654,0.56631,4.5116e-09,1.1008,0.03178,3.6645e-09,5.3587e-09
0.94724,0.56654,0.56654,0.56631,4.4364e-09,1.1018,0.03084,3.668e-09,5.2048e-09
0.94805,0.56654,0.56654,0.56631,4.3624e-09,1.1027,0.029914,3.6716e-09,5.0532e-09
0.94886,0.56654,0.56654,0.56632,4.2895e-09,1.1036,0.029002,3.675e-09,4.9039e-09
0.94966,0.56654,0.56654,0.56632,4.2177e-09,1.1045,0.028103,3.6785e-09,4.7569e-09
0.95047,0.56654,0.56654,0.56632,4.1471e-09,1.1054,0.027218,3.6819e-09,4.6123e-09
0.95127,0.56654,0.56654,0.56633,4.0776e-09,1.1063,0.026347,3.6852e-09,4.47e-09
0.95208,0.56654,0.56654,0.56633,4.0093e-09,1.1072,0.02549,3.6886e-09,4.33e-09
0.95288,0.56654,0.56654,0.56634,3.9421e-09,1.108,0.024646,3.6919e-09,4.1924e-09
0.95369,0.56654,0.56654,0.56634,3.8761e-09,1.1089,0.023817,3.6951e-09,4.0571e-09
0.95449,0.56654,0.56654,0.56634,3.8112e-09,1.1097,0.023001,3.6983e-09,3.9241e-09
0.9553,0.56654,0.56654,0.56635,3.7475e-09,1.1105,0.022199,3.7015e-09,3.7935e-09
0.9561,0.56654,0.56654,0.56635,3.685e-09,1.1113,0.021411,3.7047e-09,3.6653e-09
0.95691,0.56654,0.56654,0.56635,3.6236e-09,1.1121,0.020638,3.7079e-09,3.5393e-09
0.95772,0.56654,0.56654,0.56636,3.5634e-09,1.1128,0.019878,3.711e-09,3.4158e-09
0.95852,0.56654,0.56654,0.56636,3.5043e-09,1.1136,0.019132,3.7141e-09,3.2946e-09
0.95933,0.56654,0.56654,0.56636,3.4464e-09,1.1143,0.0184,3.7171e-09,3.1757e-09
0.96013,0.56654,0.56654,0.56637,3.3897e-09,1.1151,0.017682,3.7202e-09,3.0592e-09
0.96094,0.56654,0.56654,0.56637,3.3341e-09,1.1158,0.016979,3.7232e-09,2.9451e-09
0.96174,0.56654,0.56654,0.56637,3.2798e-09,1.1165,0.016289,3.7262e-09,2.8333e-09
0.96255,0.56654,0.56654,0.56638,3.2265e-09,1.1171,0.015613,3.7292e-09,2.7239e-09
0.96335,0.56654,0.56654,0.56638,3.1745e-09,1.1178,0.014952,3.7321e-09,2.6169e-09
0.96416,0.56654,0.56654,0.56638,3.1236e-09,1.1185,0.014305,3.7351e-09,2.5122e-09
0.96497,0.56654,0.56654,0.56639,3.0739e-09,1.1191,0.013671,3.738e-09,2.4099e-09
0.96577,0.56654,0.56654,0.56639,3.0254e-09,1.1197,0.013052,3.7409e-09,2.3099e-09
0.96658,0.56654,0.56654,0.56639,2.9781e-09,1.1203,0.012448,3.7438e-09,2.2123e-09
0.96738,0.56654,0.56654,0.5664,2.9319e-09,1.1209,0.011857,3.7468e-09,2.1171e-09
0.96819,0.56654,0.56654,0.5664,2.8869e-09,1.1215,0.01128,3.7496e-09,2.0242e-09
0.96899,0.56654,0.56654,0.56641,2.8431e-09,1.1221,0.010718,3.7525e-09,1.9337e-09
0.9698,0.56654,0.56654,0.56641,2.8005e-09,1.1226,0.01017,3.7554e-09,1.8456e-09
0.9706,0.56654,0.56654,0.56641,2.7591e-09,1.1232,0.0096366,3.7583e-09,1.7598e-09
0.97141,0.56654,0.56654,0.56642,2.7188e-09,1.1237,0.0091171,3.7612e-09,1.6764e-09
0.97221,0.56654,0.56654,0.56642,2.6797e-09,1.1242,0.008612,3.7641e-09,1.5954e-09
0.97302,0.56654,0.56654,0.56642,2.6419e-09,1.1247,0.0081211,3.767e-09,1.5168e-09
0.97383,0.56654,0.56654,0.56643,2.6052e-09,1.1252,0.0076445,3.7698e-09,1.4405e-09
0.97463,0.56654,0.56654,0.56643,2.5696e-09,1.1257,0.0071822,3.7727e-09,1.3665e-09
0.97544,0.56654,0.56654,0.56643,2.5353e-09,1.1261,0.0067343,3.7756e-09,1.295e-09
0.97624,0.56654,0.56654,0.56644,2.5022e-09,1.1266,0.0063007,3.7785e-09,1.2258e-09
0.97705,0.56654,0.56654,0.56644,2.4702e-09,1.127,0.0058814,3.7814e-09,1.159e-09
0.97785,0.56654,0.56654,0.56644,2.4394e-09,1.1274,0.0054765,3.7843e-09,1.0945e-09
0.97866,0.56654,0.56654,0.56645,2.4098e-09,1.1278,0.005086,3.7873e-09,1.0324e-09
0.97946,0.56654,0.56654,0.56645,2.3814e-09,1.1282,0.0047098,3.7902e-09,9.7263e-10
0.98027,0.56654,0.56654,0.56646,2.3542e-09,1.1286,0.0043481,3.7931e-09,9.1525e-10
0.98107,0.56654,0.56654,0.56646,2.3282e-09,1.1289,0.0040007,3.7961e-09,8.6022e-10
0.98188,0.56654,0.56654,0.56646,2.3033e-09,1.1293,0.0036678,3.7991e-09,8.0755e-10
0.98269,0.56654,0.56654,0.56647,2.2797e-09,1.1296,0.0033493,3.8021e-09,7.5724e-10
0.98349,0.56654,0.56654,0.56647,2.2572e-09,1.1299,0.0030452,3.8051e-09,7.0929e-10
0.9843,0.56654,0.56654,0.56647,2.2359e-09,1.1302,0.0027555,3.8081e-09,6.6369e-10
0.9851,0.56654,0.56654,0.56648,2.2158e-09,1.1305,0.0024803,3.8111e-09,6.2044e-10
0.98591,0.56654,0.56654,0.56648,2.1969e-09,1.1307,0.0022195,3.8142e-09,5.7954e-10
0.98671,0.56654,0.56654,0.56648,2.1791e-09,1.131,0.0019732,3.8173e-09,5.4099e-10
0.98752,0.56654,0.56654,0.56649,2.1626e-09,1.1312,0.0017413,3.8204e-09,5.0479e-10
0.98832,0.56654,0.56654,0.56649,2.1472e-09,1.1315,0.0015239,3.8235e-09,4.7094e-10
0.98913,0.56654,0.56654,0.5665,2.133e-09,1.1317,0.001321,3.8266e-09,4.3943e-10
0.98993,0.56654,0.56654,0.5665,2.12e-09,1.1319,0.0011325,3.8298e-09,4.1026e-10
0.99074,0.56654,0.56654,0.5665,2.1082e-09,1.132,0.00095858,3.8329e-09,3.8343e-10
0.99155,0.56654,0.56654,0.56651,2.0975e-09,1.1322,0.0007991,3.8361e-09,3.5895e-10
0.99235,0.56654,0.56654,0.56651,2.0881e-09,1.1324,0.00065411,3.8394e-09,3.368e-10
0.99316,0.56654,0.56654,0.56651,2.0798e-09,1.1325,0.00052361,3.8426e-09,3.1698e-10
0.99396,0.56654,0.56654,0.56652,2.0727e-09,1.1326,0.00040762,3.8459e-09,2.995e-10
0.99477,0.56654,0.56654,0.56652,2.0667e-09,1.1327,0.00030612,3.8491e-09,2.8435e-10
0.99557,0.56654,0.56654,0.56652,2.062e-09,1.1328,0.00021913,3.8524e-09,2.7152e-10
0.99638,0.56654,0.56654,0.56653,2.0584e-09,1.1329,0.00014664,3.8558e-09,2.6103e-10
0.99718,0.56654,0.56654,0.56653,2.056e-09,1.133,8.8663e-05,3.8591e-09,2.5286e-10
0.99799,0.56654,0.56654,0.56654,2.0547e-09,1.133,4.5193e-05,3.8625e-09,2.4701e-10
0.9988,0.56654,0.56654,0.56654,2.0547e-09,1.1331,1.6233e-05,3.8659e-09,2.4348e-10
0.9996,0.56654,0.56654,0.56654,2.0558e-09,1.1331,1.7832e-06,3.8693e-09,2.4227e-10
1.0004,0.56654,0.56654,0.56655,2.058e-09,1.1331,1.8448e-06,3.8727e-09,2.4337e-10
1.0012,0.56654,0.56654,0.56655,2.0615e-09,1.1331,1.6418e-05,3.8762e-09,2.4679e-10
1.002,0.56654,0.56654,0.56655,2.0661e-09,1.1331,4.5501e-05,3.8796e-09,2.5251e-10
1.0028,0.56654,0.56654,0.56656,2.0718e-09,1.133,8.9095e-05,3.8831e-09,2.6055e-10
1.0036,0.56654,0.56654,0.56656,2.0788e-09,1.133,0.0001472,3.8866e-09,2.7089e-10
1.0044,0.56654,0.56654,0.56656,2.0868e-09,1.1329,0.00021981,3.8902e-09,2.8353e-10
1.0052,0.56654,0.56654,0.56657,2.0961e-09,1.1328,0.00030692,3.8937e-09,2.9848e-10
1.006,0.56654,0.56654,0.56657,2.1065e-09,1.1327,0.00040854,3.8973e-09,3.1572e-10
1.0069,0.56654,0.56654,0.56657,2.118e-09,1.1326,0.00052466,3.9008e-09,3.3526e-10
1.0077,0.56654,0.56654,0.56658,2.1308e-09,1.1325,0.00065528,3.9044e-09,3.571e-10
1.0085,0.56654,0.56654,0.56658,2.1446e-09,1.1324,0.00080039,3.908e-09,3.8122e-10
1.0093,0.56654,0.56654,0.56659,2.1596e-09,1.1322,0.00095999,3.9116e-09,4.0764e-10
1.0101,0.56654,0.56654,0.56659,2.1758e-09,1.132,0.0011341,3.9152e-09,4.3634e-10
1.0109,0.56654,0.56654,0.56659,2.1931e-09,1.1319,0.0013227,3.9189e-09,4.6732e-10
1.0117,0.56654,0.56654,0.5666,2.2115e-09,1.1317,0.0015257,3.9225e-09,5.0059e-10
1.0125,0.56654,0.56654,0.5666,2.2311e-09,1.1315,0.0017432,3.9261e-09,5.3613e-10
1.0133,0.56654,0.56654,0.5666,2.2519e-09,1.1312,0.0019752,3.9298e-09,5.7395e-10
1.0141,0.56654,0.56654,0.56661,2.2737e-09,1.131,0.0022217,3.9334e-09,6.1405e-10
1.0149,0.56654,0.56654,0.56661,2.2967e-09,1.1307,0.0024826,3.9371e-09,6.5641e-10
1.0157,0.56654,0.56654,0.56661,2.3209e-09,1.1305,0.0027579,3.9407e-09,7.0105e-10
1.0165,0.56654,0.56654,0.56662,2.3462e-09,1.1302,0.0030477,3.9444e-09,7.4795e-10
1.0173,0.56654,0.56654,0.56662,2.3726e-09,1.1299,0.0033519,3.948e-09,7.9712e-10
1.0181,0.56654,0.56654,0.56663,2.4001e-09,1.1296,0.0036706,3.9516e-09,8.4854e-10
1.0189,0.56654,0.56654,0.56663,2.4287e-09,1.1293,0.0040036,3.9552e-09,9.0223e-10
1.0197,0.56654,0.56654,0.56663,2.4585e-09,1.1289,0.0043511,3.9589e-09,9.5818e-10
1.0205,0.56654,0.56654,0.56664,2.4894e-09,1.1286,0.004713,3.9625e-09,1.0164e-09
1.0213,0.56654,0.56654,0.56664,2.5214e-09,1.1282,0.0050892,3.966e-09,1.0768e-09
1.0222,0.56654,0.56654,0.56664,2.5546e-09,1.1278,0.0054799,3.9696e-09,1.1395e-09
1.023,0.56654,0.56654,0.56665,2.5888e-09,1.1274,0.0058849,3.9732e-09,1.2045e-09
1.0238,0.56654,0.56654,0.56665,2.6242e-09,1.127,0.0063043,3.9767e-09,1.2717e-09
1.0246,0.56654,0.56654,0.56665,2.6606e-09,1.1266,0.006738,3.9802e-09,1.3411e-09
1.0254,0.56654,0.56654,0.56666,2.6982e-09,1.1261,0.0071861,3.9837e-09,1.4128e-09
1.0262,0.56654,0.56654,0.56666,2.7369e-09,1.1257,0.0076485,3.9871e-09,1.4867e-09
1.027,0.56654,0.56654,0.56667,2.7767e-09,1.1252,0.0081252,3.9905e-09,1.5629e-09
1.0278,0.56654,0.56654,0.56667,2.8176e-09,1.1247,0.0086162,3.9939e-09,1.6413e-09
1.0286,0.56654,0.56654,0.56667,2.8595e-09,1.1242,0.0091215,3.9972e-09,1.7219e-09
1.0294,0.56654,0.56654,0.56668,2.9026e-09,1.1237,0.0096411,4.0005e-09,1.8047e-09
1.0302,0.56654,0.56654,0.56668,2.9468e-09,1.1232,0.010175,4.0037e-09,1.8898e-09
1.031,0.56654,0.56654,0.56668,2.992e-09,1.1226,0.010723,4.0069e-09,1.9771e-09
1.0318,0.56654,0.56654,0.56669,3.0384e-09,1.1221,0.011285,4.0101e-09,2.0666e-09
1.0326,0.56654,0.56654,0.56669,3.0858e-09,1.1215,0.011862,4.0132e-09,2.1584e-09
1.0334,0.56654,0.56654,0.56669,3.1343e-09,1.1209,0.012453,4.0162e-09,2.2523e-09
1.0342,0.56654,0.56654,0.5667,3.1839e-09,1.1203,0.013058,4.0192e-09,2.3485e-09
1.035,0.56654,0.56654,0.5667,3.2345e-09,1.1197,0.013677,4.0221e-09,2.4469e-09
1.0358,0.56654,0.56654,0.5667,3.2863e-09,1.1191,0.01431,4.025e-09,2.5475e-09
1.0367,0.56654,0.56654,0.56671,3.3391e-09,1.1185,0.014957,4.0278e-09,2.6504e-09
1.0375,0.56654,0.56654,0.56671,3.3929e-09,1.1178,0.015619,4.0305e-09,2.7554e-09
1.0383,0.56654,0.56654,0.56671,3.4479e-09,1.1171,0.016295,4.0331e-09,2.8626e-09
1.0391,0.56654,0.56654,0.56672,3.5039e-09,1.1165,0.016984,4.0357e-09,2.9721e-09
1.0399,0.56654,0.56654,0.56672,3.5609e-09,1.1158,0.017688,4.0382e-09,3.0837e-09
1.0407,0.56654,0.56654,0.56673,3.6191e-09,1.115,0.018406,4.0406e-09,3.1976e-09
1.0415,0.56654,0.56654,0.56673,3.6782e-09,1.1143,0.019138,4.0429e-09,3.3136e-09
1.0423,0.56654,0.56654,0.56673,3.7385e-09,1.1136,0.019884,4.0451e-09,3.4319e-09
1.0431,0.56654,0.56654,0.56674,3.7998e-09,1.1128,0.020644,4.0472e-09,3.5523e-09
1.0439,0.56654,0.56654,0.56674,3.8621e-09,1.1121,0.021418,4.0492e-09,3.6749e-09
1.0447,0.56654,0.56654,0.56674,3.9255e-09,1.1113,0.022206,4.0512e-09,3.7998e-09
1.0455,0.56654,0.56654,0.56675,3.9899e-09,1.1105,0.023008,4.053e-09,3.9268e-09
1.0463,0.56654,0.56654,0.56675,4.0553e-09,1.1097,0.023824,4.0547e-09,4.056e-09
1.0471,0.56654,0.56654,0.56675,4.1218e-09,1.1089,0.024653,4.0563e-09,4.1873e-09
1.0479,0.56654,0.56654,0.56676,4.1894e-09,1.108,0.025497,4.0578e-09,4.3209e-09
1.0487,0.56654,0.56654,0.56676,4.2579e-09,1.1072,0.026354,4.0592e-09,4.4567e-09
1.0495,0.56654,0.56654,0.56676,4.3275e-09,1.1063,0.027225,4.0605e-09,4.5946e-09
1.0503,0.56654,0.56654,0.56677,4.3982e-09,1.1054,0.02811,4.0617e-09,4.7347e-09
1.0512,0.56654,0.56654,0.56677,4.4698e-09,1.1045,0.029009,4.0627e-09,4.8769e-09
1.052,0.56654,0.56654,0.56677,4.5425e-09,1.1036,0.029922,4.0636e-09,5.0214e-09
1.0528,0.56654,0.56654,0.56678,4.6162e-09,1.1027,0.030848,4.0644e-09,5.168e-09
1.0536,0.56654,0.56654,0.56678,4.6909e-09,1.1018,0.031788,4.0651e-09,5.3168e-09
1.0544,0.56654,0.56654,0.56678,4.7667e-09,1.1008,0.032742,4.0656e-09,5.4677e-09
1.0552,0.56654,0.56654,0.56679,4.8434e-09,1.0999,0.03371,4.066e-09,5.6208e-09
1.056,0.56654,0.56654,0.56679,4.9212e-09,1.0989,0.034691,4.0663e-09,5.7761e-09
1.0568,0.56654,0.56654,0.56679,5e-09,1.0979,0.035685,4.0664e-09,5.9335e-09
1.0576,0.56654,0.56654,0.5668,5.0797e-09,1.0969,0.036694,4.0664e-09,6.0931e-09
1.0584,0.56654,0.56654,0.5668,5.1605e-09,1.0959,0.037716,4.0662e-09,6.2548e-09
1.0592,0.56654,0.56654,0.5668,5.2423e-09,1.0949,0.038751,4.066e-09,6.4187e-09
1.06,0.56654,0.56654,0.56681,5.3251e-09,1.0938,0.0398,4.0655e-09,6.5847e-09
1.0608,0.56654,0.56654,0.56681,5.4089e-09,1.0928,0.040863,4.065e-09,6.7529e-09
1.0616,0.56654,0.56654,0.56681,5.4938e-09,1.0917,0.041938,4.0643e-09,6.9232e-09
1.0624,0.56654,0.56654,0.56682,5.5796e-09,1.0906,0.043028,4.0634e-09,7.0957e-09
1.0632,0.56654,0.56654,0.56682,5.6664e-09,1.0895,0.044131,4.0624e-09,7.2703e-09
1.064,0.56654,0.56654,0.56682,5.7541e-09,1.0884,0.045247,4.0613e-09,7.447e-09
1.0648,0.56654,0.56654,0.56683,5.8429e-09,1.0873,0.046376,4.06e-09,7.6258e-09
1.0657,0.56654,0.56654,0.56683,5.9327e-09,1.0861,0.047519,4.0586e-09,7.8068e-09
1.0665,0.56654,0.56654,0.56683,6.0235e-09,1.085,0.048675,4.057e-09,7.9899e-09
1.0673,0.56654,0.56654,0.56684,6.1152e-09,1.0838,0.049845,4.0553e-09,8.1751e-09
1.0681,0.56654,0.56654,0.56684,6.208e-09,1.0827,0.051027,4.0535e-09,8.3625e-09
1.0689,0.56654,0.56654,0.56684,6.3017e-09,1.0815,0.052223,4.0515e-09,8.5519e-09
1.0697,0.56654,0.56654,0.56685,6.3964e-09,1.0803,0.053432,4.0493e-09,8.7435e-09
1.0705,0.56654,0.56654,0.56685,6.4921e-09,1.079,0.054654,4.047e-09,8.9372e-09
1.0713,0.56654,0.56654,0.56685,6.5888e-09,1.0778,0.055889,4.0446e-09,9.1329e-09
1.0721,0.56654,0.56654,0.56686,6.6864e-09,1.0766,0.057138,4.042e-09,9.3308e-09
1.0729,0.56654,0.56654,0.56686,6.785e-09,1.0753,0.058399,4.0393e-09,9.5308e-09
1.0737,0.56654,0.56654,0.56686,6.8847e-09,1.0741,0.059673,4.0365e-09,9.7328e-09
1.0745,0.56654,0.56654,0.56687,6.9852e-09,1.0728,0.060961,4.0335e-09,9.937e-09
1.0753,0.56654,0.56654,0.56687,7.0868e-09,1.0715,0.062261,4.0304e-09,1.0143e-08
1.0761,0.56654,0.56654,0.56687,7.1893e-09,1.0702,0.063574,4.0271e-09,1.0352e-08
1.0769,0.56654,0.56654,0.56688,7.2928e-09,1.0689,0.0649,4.0238e-09,1.0562e-08
1.0777,0.56654,0.56654,0.56688,7.3973e-09,1.0675,0.066239,4.0203e-09,1.0774e-08
1.0785,0.56654,0.56654,0.56688,7.5028e-09,1.0662,0.067591,4.0166e-09,1.0989e-08
1.0793,0.56654,0.56654,0.56689,7.6092e-09,1.0648,0.068956,4.0129e-09,1.1206e-08
1.0801,0.56654,0.56654,0.56689,7.7166e-09,1.0634,0.070333,4.009e-09,1.1424e-08
1.081,0.56654,0.56654,0.56689,7.8249e-09,1.0621,0.071723,4.005e-09,1.1645e-08
1.0818,0.56654,0.56654,0.5669,7.9343e-09,1.0607,0.073126,4.0009e-09,1.1868e-08
1.0826,0.56654,0.56654,0.5669,8.0446e-09,1.0593,0.074541,3.9967e-09,1.2092e-08
1.0834,0.56654,0.56654,0.5669,8.1558e-09,1.0578,0.075969,3.9924e-09,1.2319e-08
1.0842,0.56654,0.56654,0.56691,8.2681e-09,1.0564,0.077409,3.9879e-09,1.2548e-08
1.085,0.56654,0.56654,0.56691,8.3813e-09,1.055,0.078863,3.9834e-09,1.2779e-08
1.0858,0.56654,0.56654,0.56691,8.4954e-09,1.0535,0.080328,3.9788e-09,1.3012e-08
1.0866,0.56654,0.56654,0.56692,8.6105e-09,1.052,0.081806,3.974e-09,1.3247e-08
1.0874,0.56654,0.56654,0.56692,8.7266e-09,1.0505,0.083296,3.9692e-09,1.3484e-08
1.0882,0.56654,0.56654,0.56692,8.8437e-09,1.049,0.084799,3.9643e-09,1.3723e-08
1.089,0.56654,0.56654,0.56692,8.9617e-09,1.0475,0.086314,3.9593e-09,1.3964e-08
1.0898,0.56654,0.56654,0.56693,9.0806e-09,1.046,0.087842,3.9542e-09,1.4207e-08
1.0906,0.56654,0.56654,0.56693,9.2006e-09,1.0445,0.089381,3.9491e-09,1.4452e-08
1.0914,0.56654,0.56654,0.56693,9.3215e-09,1.0429,0.090933,3.9438e-09,1.4699e-08
1.0922,0.56654,0.56654,0.56694,9.4433e-09,1.0414,0.092497,3.9385e-09,1.4948e-08
1.093,0.56654,0.56654,0.56694,9.5661e-09,1.0398,0.094073,3.9332e-09,1.5199e-08
1.0938,0.56654,0.56654,0.56694,9.6899e-09,1.0382,0.095662,3.9277e-09,1.5452e-08
1.0946,0.56654,0.56654,0.56695,9.8146e-09,1.0366,0.097262,3.9222e-09,1.5707e-08
1.0955,0.56654,0.56654,0.56695,9.9403e-09,1.035,0.098875,3.9167e-09,1.5964e-08
1.0963,0.56654,0.56654,0.56695,1.0067e-08,1.0334,0.1005,3.9111e-09,1.6223e-08
1.0971,0.56654,0.56654,0.56695,1.0195e-08,1.0318,0.10214,3.9055e-09,1.6484e-08
1.0979,0.56654,0.56654,0.56696,1.0323e-08,1.0301,0.10378,3.8998e-09,1.6746e-08
1.0987,0.56654,0.56654,0.56696,1.0453e-08,1.0285,0.10544,3.8941e-09,1.7011e-08
1.0995,0.56654,0.56654,0.56696,1.0583e-08,1.0268,0.10712,3.8883e-09,1.7278e-08
1.1003,0.56654,0.56654,0.56697,1.0714e-08,1.0251,0.1088,3.8825e-09,1.7546e-08
1.1011,0.56654,0.56654,0.56697,1.0847e-08,1.0234,0.11049,3.8767e-09,1.7817e-08
1.1019,0.56654,0.56654,0.56697,1.098e-08,1.0217,0.1122,3.8709e-09,1.8089e-08
1.1027,0.56654,0.56654,0.56698,1.1114e-08,1.02,0.11392,3.865e-09,1.8364e-08
1.1035,0.56654,0.56654,0.56698,1.125e-08,1.0183,0.11565,3.8592e-09,1.864e-08
1.1043,0.56654,0.56654,0.56698,1.1386e-08,1.0166,0.11739,3.8533e-09,1.8918e-08
1.1051,0.56654,0.56654,0.56698,1.1523e-08,1.0148,0.11915,3.8474e-09,1.9198e-08
1.1059,0.56654,0.56654,0.56699,1.1661e-08,1.0131,0.12091,3.8415e-09,1.948e-08
1.1067,0.56654,0.56654,0.56699,1.18e-08,1.0113,0.12269,3.8356e-09,1.9764e-08
1.1075,0.56654,0.56654,0.56699,1.194e-08,1.0095,0.12447,3.8297e-09,2.005e-08
1.1083,0.56654,0.56654,0.567,1.2081e-08,1.0077,0.12627,3.8238e-09,2.0338e-08
1.1091,0.56654,0.56654,0.567,1.2223e-08,1.0059,0.12808,3.818e-09,2.0627e-08
1.11,0.56654,0.56654,0.567,1.2365e-08,1.0041,0.1299,3.8121e-09,2.0919e-08
1.1108,0.56654,0.56654,0.567,1.2509e-08,1.0023,0.13174,3.8062e-09,2.1212e-08
1.1116,0.56654,0.56654,0.56701,1.2654e-08,1.0004,0.13358,3.8004e-09,2.1507e-08
1.1124,0.56654,0.56654,0.56701,1.2799e-08,0.99858,0.13544,3.7946e-09,2.1804e-08
1.1132,0.56654,0.56654,0.56701,1.2946e-08,0.99672,0.1373,3.7888e-09,2.2103e-08
1.114,0.56654,0.56654,0.56701,1.3093e-08,0.99485,0.13918,3.7831e-09,2.2404e-08
1.1148,0.56654,0.56654,0.56702,1.3242e-08,0.99297,0.14107,3.7773e-09,2.2706e-08
1.1156,0.56654,0.56654,0.56702,1.3391e-08,0.99108,0.14296,3.7716e-09,2.3011e-08
1.1164,0.56654,0.56654,0.56702,1.3541e-08,0.98917,0.14487,3.7659e-09,2.3317e-08
1.1172,0.56654,0.56654,0.56703,1.3693e-08,0.98726,0.14679,3.7603e-09,2.3625e-08
1.118,0.56654,0.56654,0.56703,1.3845e-08,0.98533,0.14873,3.7547e-09,2.3935e-08
1.1188,0.56654,0.56654,0.56703,1.3998e-08,0.98339,0.15067,3.7491e-09,2.4246e-08
1.1196,0.56654,0.56654,0.56703,1.4152e-08,0.98145,0.15262,3.7436e-09,2.456e-08
1.1204,0.56654,0.56654,0.56704,1.4307e-08,0.97949,0.15458,3.7381e-09,2.4875e-08
1.1212,0.56654,0.56654,0.56704,1.4462e-08,0.97752,0.15656,3.7327e-09,2.5192e-08
1.122,0.56654,0.56654,0.56704,1.4619e-08,0.97554,0.15854,3.7273e-09,2.5511e-08
1.1228,0.56654,0.56654,0.56704,1.4777e-08,0.97355,0.16054,3.722e-09,2.5831e-08
1.1236,0.56654,0.56654,0.56705,1.4935e-08,0.97155,0.16254,3.7167e-09,2.6154e-08
1.1245,0.56654,0.56654,0.56705,1.5095e-08,0.96954,0.16456,3.7114e-09,2.6478e-08
1.1253,0.56654,0.56654,0.56705,1.5255e-08,0.96752,0.16658,3.7062e-09,2.6804e-08
1.1261,0.56654,0.56654,0.56705,1.5416e-08,0.96549,0.16862,3.701e-09,2.7131e-08
1.1269,0.56654,0.56654,0.56706,1.5578e-08,0.96345,0.17066,3.6959e-09,2.7461e-08
1.1277,0.56654,0.56654,0.56706,1.5741e-08,0.9614,0.17272,3.6908e-09,2.7792e-08
1.1285,0.56654,0.56654,0.56706,1.5905e-08,0.95934,0.17479,3.6858e-09,2.8125e-08
1.1293,0.56654,0.56654,0.56706,1.607e-08,0.95727,0.17686,3.6809e-09,2.846e-08
1.1301,0.56654,0.56654,0.56707,1.6236e-08,0.95519,0.17895,3.6759e-09,2.8796e-08
1.1309,0.56654,0.56654,0.56707,1.6403e-08,0.9531,0.18104,3.6711e-09,2.9134e-08
1.1317,0.56654,0.56654,0.56707,1.657e-08,0.95099,0.18315,3.6662e-09,2.9474e-08
1.1325,0.56654,0.56654,0.56707,1.6739e-08,0.94888,0.18527,3.6615e-09,2.9816e-08
1.1333,0.56654,0.56654,0.56708,1.6908e-08,0.94676,0.18739,3.6567e-09,3.0159e-08
1.1341,0.56654,0.56654,0.56708,1.7078e-08,0.94463,0.18953,3.652e-09,3.0504e-08
1.1349,0.56654,0.56654,0.56708,1.7249e-08,0.94249,0.19167,3.6474e-09,3.085e-08
1.1357,0.56654,0.56654,0.56708,1.7421e-08,0.94034,0.19383,3.6428e-09,3.1199e-08
1.1365,0.56654,0.56654,0.56709,1.7594e-08,0.93818,0.19599,3.6382e-09,3.1549e-08
1.1373,0.56654,0.56654,0.56709,1.7767e-08,0.93601,0.19816,3.6337e-09,3.19e-08
1.1381,0.56654,0.56654,0.56709,1.7942e-08,0.93384,0.20035,3.6293e-09,3.2254e-08
1.1389,0.56654,0.56654,0.56709,1.8117e-08,0.93165,0.20254,3.6248e-09,3.2609e-08
1.1398,0.56654,0.56654,0.5671,1.8293e-08,0.92945,0.20474,3.6204e-09,3.2965e-08
1.1406,0.56654,0.56654,0.5671,1.847e-08,0.92724,0.20695,3.6161e-09,3.3324e-08
1.1414,0.56654,0.56654,0.5671,1.8648e-08,0.92503,0.20917,3.6118e-09,3.3684e-08
1.1422,0.56654,0.56654,0.5671,1.8826e-08,0.9228,0.2114,3.6075e-09,3.4045e-08
1.143,0.56654,0.56654,0.56711,1.9006e-08,0.92057,0.21364,3.6032e-09,3.4409e-08
1.1438,0.56654,0.56654,0.56711,1.9186e-08,0.91833,0.21589,3.599e-09,3.4773e-08
1.1446,0.56654,0.56654,0.56711,1.9367e-08,0.91607,0.21815,3.5948e-09,3.514e-08
1.1454,0.56654,0.56654,0.56711,1.9549e-08,0.91381,0.22041,3.5906e-09,3.5508e-08
1.1462,0.56654,0.56654,0.56711,1.9732e-08,0.91154,0.22269,3.5865e-09,3.5878e-08
1.147,0.56654,0.56654,0.56712,1.9916e-08,0.90926,0.22497,3.5823e-09,3.6249e-08
1.1478,0.56654,0.56654,0.56712,2.01e-08,0.90698,0.22726,3.5782e-09,3.6622e-08
1.1486,0.56654,0.56654,0.56712,2.0285e-08,0.90468,0.22956,3.5741e-09,3.6996e-08
1.1494,0.56654,0.56654,0.56712,2.0471e-08,0.90238,0.23187,3.5701e-09,3.7372e-08
1.1502,0.56654,0.56654,0.56712,2.0658e-08,0.90006,0.23419,3.566e-09,3.775e-08
1.151,0.56654,0.56654,0.56713,2.0845e-08,0.89774,0.23651,3.562e-09,3.8129e-08
1.1518,0.56654,0.56654,0.56713,2.1034e-08,0.89541,0.23885,3.5579e-09,3.8509e-08
1.1526,0.56654,0.56654,0.56713,2.1223e-08,0.89307,0.24119,3.5539e-09,3.8892e-08
1.1534,0.56654,0.56654,0.56713,2.1413e-08,0.89072,0.24354,3.5499e-09,3.9275e-08
1.1543,0.56654,0.56654,0.56714,2.1603e-08,0.88837,0.2459,3.5459e-09,3.966e-08
1.1551,0.56654,0.56654,0.56714,2.1795e-08,0.886,0.24827,3.5419e-09,4.0047e-08
1.1559,0.56654,0.56654,0.56714,2.1987e-08,0.88363,0.25065,3.5378e-09,4.0435e-08
1.1567,0.56654,0.56654,0.56714,2.2179e-08,0.88125,0.25303,3.5338e-09,4.0825e-08
1.1575,0.56654,0.56654,0.56714,2.2373e-08,0.87886,0.25542,3.5298e-09,4.1216e-08
1.1583,0.56654,0.56654,0.56715,2.2567e-08,0.87647,0.25782,3.5258e-09,4.1609e-08
1.1591,0.56654,0.56654,0.56715,2.2762e-08,0.87406,0.26023,3.5217e-09,4.2003e-08
1.1599,0.56654,0.56654,0.56715,2.2958e-08,0.87165,0.26265,3.5177e-09,4.2399e-08
1.1607,0.56654,0.56654,0.56715,2.3155e-08,0.86923,0.26507,3.5137e-09,4.2796e-08
1.1615,0.56654,0.56654,0.56715,2.3352e-08,0.8668,0.2675,3.5096e-09,4.3194e-08
1.1623,0.56654,0.56654,0.56716,2.355e-08,0.86437,0.26994,3.5055e-09,4.3594e-08
1.1631,0.56654,0.56654,0.56716,2.3748e-08,0.86193,0.27239,3.5014e-09,4.3995e-08
1.1639,0.56654,0.56654,0.56716,2.3948e-08,0.85947,0.27484,3.4973e-09,4.4398e-08
1.1647,0.56654,0.56654,0.56716,2.4148e-08,0.85702,0.27731,3.4931e-09,4.4802e-08
1.1655,0.56654,0.56654,0.56716,2.4348e-08,0.85455,0.27977,3.489e-09,4.5208e-08
1.1663,0.56654,0.56654,0.56716,2.455e-08,0.85208,0.28225,3.4848e-09,4.5615e-08
1.1671,0.56654,0.56654,0.56717,2.4752e-08,0.8496,0.28473,3.4806e-09,4.6023e-08
1.1679,0.56654,0.56654,0.56717,2.4954e-08,0.84711,0.28723,3.4763e-09,4.6432e-08
1.1688,0.56654,0.56654,0.56717,2.5158e-08,0.84462,0.28972,3.4721e-09,4.6843e-08
1.1696,0.56654,0.56654,0.56717,2.5362e-08,0.84211,0.29223,3.4678e-09,4.7255e-08
1.1704,0.56654,0.56654,0.56717,2.5566e-08,0.83961,0.29474,3.4635e-09,4.7669e-08
1.1712,0.56654,0.56654,0.56718,2.5771e-08,0.83709,0.29726,3.4591e-09,4.8084e-08
1.172,0.56654,0.56654,0.56718,2.5977e-08,0.83457,0.29979,3.4547e-09,4.85e-08
1.1728,0.56654,0.56654,0.56718,2.6184e-08,0.83204,0.30232,3.4503e-09,4.8917e-08
1.1736,0.56654,0.56654,0.56718,2.6391e-08,0.8295,0.30486,3.4458e-09,4.9336e-08
1.1744,0.56654,0.56654,0.56718,2.6599e-08,0.82696,0.30741,3.4413e-09,4.9756e-08
1.1752,0.56654,0.56654,0.56718,2.6807e-08,0.82441,0.30996,3.4368e-09,5.0177e-08
1.176,0.56654,0.56654,0.56719,2.7016e-08,0.82185,0.31252,3.4323e-09,5.06e-08
1.1768,0.56654,0.56654,0.56719,2.7225e-08,0.81929,0.31508,3.4277e-09,5.1023e-08
1.1776,0.56654,0.56654,0.56719,2.7436e-08,0.81672,0.31766,3.423e-09,5.1448e-08
1.1784,0.56654,0.56654,0.56719,2.7646e-08,0.81414,0.32024,3.4184e-09,5.1874e-08
1.1792,0.56654,0.56654,0.56719,2.7857e-08,0.81156,0.32282,3.4136e-09,5.2301e-08
1.18,0.56654,0.56654,0.56719,2.8069e-08,0.80897,0.32541,3.4089e-09,5.273e-08
1.1808,0.56654,0.56654,0.56719,2.8282e-08,0.80638,0.32801,3.4041e-09,5.3159e-08
1.1816,0.56654,0.56654,0.5672,2.8494e-08,0.80378,0.33061,3.3993e-09,5.359e-08
1.1824,0.56654,0.56654,0.5672,2.8708e-08,0.80117,0.33322,3.3944e-09,5.4021e-08
1.1833,0.56654,0.56654,0.5672,2.8922e-08,0.79856,0.33584,3.3895e-09,5.4454e-08
1.1841,0.56654,0.56654,0.5672,2.9136e-08,0.79594,0.33846,3.3846e-09,5.4888e-08
1.1849,0.56654,0.56654,0.5672,2.9351e-08,0.79332,0.34109,3.3796e-09,5.5323e-08
1.1857,0.56654,0.56654,0.5672,2.9567e-08,0.79068,0.34372,3.3746e-09,5.5759e-08
1.1865,0.56654,0.56654,0.56721,2.9783e-08,0.78805,0.34636,3.3695e-09,5.6197e-08
1.1873,0.56654,0.56654,0.56721,3e-08,0.78541,0.34901,3.3644e-09,5.6635e-08
1.1881,0.56654,0.56654,0.56721,3.0217e-08,0.78276,0.35166,3.3593e-09,5.7074e-08
1.1889,0.56654,0.56654,0.56721,3.0434e-08,0.78011,0.35431,3.3541e-09,5.7514e-08
1.1897,0.56654,0.56654,0.56721,3.0652e-08,0.77745,0.35697,3.3489e-09,5.7955e-08
1.1905,0.56654,0.56654,0.56721,3.0871e-08,0.77478,0.35964,3.3437e-09,5.8397e-08
1.1913,0.56654,0.56654,0.56721,3.109e-08,0.77211,0.36231,3.3384e-09,5.8841e-08
1.1921,0.56654,0.56654,0.56721,3.1309e-08,0.76944,0.36499,3.3331e-09,5.9285e-08
1.1929,0.56654,0.56654,0.56722,3.1529e-08,0.76676,0.36767,3.3278e-09,5.973e-08
1.1937,0.56654,0.56654,0.56722,3.1749e-08,0.76408,0.37036,3.3225e-09,6.0176e-08
1.1945,0.56654,0.56654,0.56722,3.197e-08,0.76139,0.37305,3.3171e-09,6.0622e-08
1.1953,0.56654,0.56654,0.56722,3.2191e-08,0.75869,0.37575,3.3116e-09,6.107e-08
1.1961,0.56654,0.56654,0.56722,3.2412e-08,0.75599,0.37845,3.3062e-09,6.1519e-08
1.1969,0.56654,0.56654,0.56722,3.2634e-08,0.75329,0.38116,3.3007e-09,6.1968e-08
1.1977,0.56654,0.56654,0.56722,3.2857e-08,0.75058,0.38387,3.2952e-09,6.2418e-08
1.1986,0.56654,0.56654,0.56722,3.3079e-08,0.74786,0.38659,3.2897e-09,6.2869e-08
1.1994,0.56654,0.56654,0.56723,3.3303e-08,0.74514,0.38931,3.2841e-09,6.3321e-08
1.2002,0.56654,0.56654,0.56723,3.3526e-08,0.74242,0.39203,3.2786e-09,6.3774e-08
1.201,0.56654,0.56654,0.56723,3.375e-08,0.73969,0.39476,3.273e-09,6.4227e-08
1.2018,0.56654,0.56654,0.56723,3.3974e-08,0.73696,0.3975,3.2673e-09,6.4681e-08
1.2026,0.56654,0.56654,0.56723,3.4199e-08,0.73422,0.40024,3.2617e-09,6.5136e-08
1.2034,0.56654,0.56654,0.56723,3.4424e-08,0.73148,0.40298,3.2561e-09,6.5592e-08
1.2042,0.56654,0.56654,0.56723,3.4649e-08,0.72874,0.40573,3.2504e-09,6.6048e-08
1.205,0.56654,0.56654,0.56723,3.4875e-08,0.72599,0.40848,3.2447e-09,6.6505e-08
1.2058,0.56654,0.56654,0.56723,3.5101e-08,0.72324,0.41123,3.239e-09,6.6963e-08
1.2066,0.56654,0.56654,0.56724,3.5327e-08,0.72048,0.41399,3.2333e-09,6.7421e-08
1.2074,0.56654,0.56654,0.56724,3.5554e-08,0.71772,0.41676,3.2276e-09,6.788e-08
1.2082,0.56654,0.56654,0.56724,3.5781e-08,0.71495,0.41952,3.2219e-09,6.834e-08
1.209,0.56654,0.56654,0.56724,3.6008e-08,0.71218,0.42229,3.2161e-09,6.88e-08
1.2098,0.56654,0.56654,0.56724,3.6235e-08,0.70941,0.42507,3.2104e-09,6.9261e-08
1.2106,0.56654,0.56654,0.56724,3.6463e-08,0.70663,0.42785,3.2046e-09,6.9722e-08
1.2114,0.56654,0.56654,0.56724,3.6691e-08,0.70385,0.43063,3.1989e-09,7.0184e-08
1.2122,0.56654,0.56654,0.56724,3.692e-08,0.70107,0.43341,3.1931e-09,7.0646e-08
1.2131,0.56654,0.56654,0.56724,3.7148e-08,0.69828,0.4362,3.1874e-09,7.1109e-08
1.2139,0.56654,0.56654,0.56724,3.7377e-08,0.69549,0.43899,3.1816e-09,7.1573e-08
1.2147,0.56654,0.56654,0.56724,3.7606e-08,0.6927,0.44179,3.1759e-09,7.2037e-08
1.2155,0.56654,0.56654,0.56724,3.7835e-08,0.6899,0.44459,3.1701e-09,7.2501e-08
1.2163,0.56654,0.56654,0.56725,3.8065e-08,0.6871,0.44739,3.1643e-09,7.2966e-08
1.2171,0.56654,0.56654,0.56725,3.8295e-08,0.6843,0.45019,3.1586e-09,7.3431e-08
1.2179,0.56654,0.56654,0.56725,3.8525e-08,0.68149,0.453,3.1528e-09,7.3897e-08
1.2187,0.56654,0.56654,0.56725,3.8755e-08,0.67868,0.45581,3.1471e-09,7.4363e-08
1.2195,0.56654,0.56654,0.56725,3.8985e-08,0.67587,0.45863,3.1414e-09,7.4829e-08
1.2203,0.56654,0.56654,0.56725,3.9216e-08,0.67306,0.46144,3.1356e-09,7.5296e-08
1.2211,0.56654,0.56654,0.56725,3.9447e-08,0.67024,0.46426,3.1299e-09,7.5763e-08
1.2219,0.56654,0.56654,0.56725,3.9678e-08,0.66742,0.46708,3.1242e-09,7.6231e-08
1.2227,0.56654,0.56654,0.56725,3.9909e-08,0.6646,0.46991,3.1185e-09,7.6699e-08
1.2235,0.56654,0.56654,0.56725,4.014e-08,0.66177,0.47273,3.1128e-09,7.7167e-08
1.2243,0.56654,0.56654,0.56725,4.0371e-08,0.65894,0.47556,3.1071e-09,7.7636e-08
1.2251,0.56654,0.56654,0.56725,4.0603e-08,0.65611,0.47839,3.1014e-09,7.8104e-08
1.2259,0.56654,0.56654,0.56725,4.0835e-08,0.65328,0.48123,3.0957e-09,7.8573e-08
1.2267,0.56654,0.56654,0.56725,4.1066e-08,0.65045,0.48406,3.0901e-09,7.9043e-08
1.2276,0.56654,0.56654,0.56725,4.1298e-08,0.64761,0.4869,3.0844e-09,7.9512e-08
1.2284,0.56654,0.56654,0.56726,4.153e-08,0.64477,0.48974,3.0788e-09,7.9982e-08
1.2292,0.56654,0.56654,0.56726,4.1762e-08,0.64193,0.49258,3.0731e-09,8.0452e-08
1.23,0.56654,0.56654,0.56726,4.1995e-08,0.63909,0.49542,3.0675e-09,8.0922e-08
1.2308,0.56654,0.56654,0.56726,4.2227e-08,0.63624,0.49827,3.0619e-09,8.1392e-08
1.2316,0.56654,0.56654,0.56726,4.2459e-08,0.6334,0.50112,3.0563e-09,8.1862e-08
1.2324,0.56654,0.56654,0.56726,4.2692e-08,0.63055,0.50397,3.0507e-09,8.2333e-08
1.2332,0.56654,0.56654,0.56726,4.2924e-08,0.6277,0.50682,3.0451e-09,8.2803e-08
1.234,0.56654,0.56654,0.56726,4.3157e-08,0.62485,0.50967,3.0396e-09,8.3274e-08
1.2348,0.56654,0.56654,0.56726,4.339e-08,0.62199,0.51252,3.034e-09,8.3745e-08
1.2356,0.56654,0.56654,0.56726,4.3622e-08,0.61914,0.51538,3.0284e-09,8.4216e-08
1.2364,0.56654,0.56654,0.56726,4.3855e-08,0.61628,0.51823,3.0229e-09,8.4687e-08
1.2372,0.56654,0.56654,0.56726,4.4088e-08,0.61343,0.52109,3.0173e-09,8.5158e-08
1.238,0.56654,0.56654,0.56726,4.432e-08,0.61057,0.52395,3.0118e-09,8.5629e-08
1.2388,0.56654,0.56654,0.56726,4.4553e-08,0.60771,0.52681,3.0063e-09,8.61e-08
1.2396,0.56654,0.56654,0.56726,4.4786e-08,0.60485,0.52967,3.0007e-09,8.6571e-08
1.2404,0.56654,0.56654,0.56726,4.5019e-08,0.60199,0.53253,2.9952e-09,8.7042e-08
1.2412,0.56654,0.56654,0.56726,4.5252e-08,0.59913,0.53539,2.9897e-09,8.7513e-08
1.2421,0.56654,0.56654,0.56726,4.5484e-08,0.59626,0.53826,2.9842e-09,8.7984e-08
1.2429,0.56654,0.56654,0.56726,4.5717e-08,0.5934,0.54112,2.9786e-09,8.8455e-08
1.2437,0.56654,0.56654,0.56726,4.595e-08,0.59054,0.54399,2.9731e-09,8.8926e-08
1.2445,0.56654,0.56654,0.56726,4.6182e-08,0.58767,0.54685,2.9676e-09,8.9397e-08
1.2453,0.56654,0.56654,0.56726,4.6415e-08,0.58481,0.54972,2.962e-09,8.9868e-08
1.2461,0.56654,0.56654,0.56726,4.6647e-08,0.58194,0.55258,2.9565e-09,9.0338e-08
1.2469,0.56654,0.56654,0.56726,4.688e-08,0.57907,0.55545,2.9509e-09,9.0809e-08
1.2477,0.56654,0.56654,0.56726,4.7112e-08,0.57621,0.55832,2.9454e-09,9.1279e-08
1.2485,0.56654,0.56654,0.56726,4.7345e-08,0.57334,0.56118,2.9398e-09,9.175e-08
1.2493,0.56654,0.56654,0.56726,4.7577e-08,0.57047,0.56405,2.9342e-09,9.222e-08
1.2501,0.56654,0.56654,0.56726,4.7809e-08,0.56761,0.56692,2.9286e-09,9.269e-08
1.2509,0.56654,0.56654,0.56726,4.8041e-08,0.56474,0.56979,2.923e-09,9.316e-08
1.2517,0.56654,0.56654,0.56726,4.8273e-08,0.56187,0.57265,2.9173e-09,9.3629e-08
1.2525,0.56654,0.56654,0.56726,4.8505e-08,0.559,0.57552,2.9116e-09,9.4099e-08
1.2533,0.56654,0.56654,0.56726,4.8737e-08,0.55614,0.57839,2.9059e-09,9.4568e-08
1.2541,0.56654,0.56654,0.56726,4.8968e-08,0.55327,0.58125,2.9002e-09,9.5037e-08
1.2549,0.56654,0.56654,0.56726,4.92e-08,0.5504,0.58412,2.8945e-09,9.5505e-08
1.2557,0.56654,0.56654,0.56726,4.9431e-08,0.54754,0.58699,2.8887e-09,9.5974e-08
1.2565,0.56654,0.56654,0.56726,4.9662e-08,0.54467,0.58985,2.8829e-09,9.6442e-08
1.2574,0.56654,0.56654,0.56726,4.9894e-08,0.54181,0.59271,2.877e-09,9.691e-08
1.2582,0.56654,0.56654,0.56726,5.0124e-08,0.53894,0.59558,2.8711e-09,9.7378e-08
1.259,0.56654,0.56654,0.56726,5.0355e-08,0.53608,0.59844,2.8652e-09,9.7845e-08
1.2598,0.56654,0.56654,0.56726,5.0586e-08,0.53322,0.6013,2.8592e-09,9.8312e-08
1.2606,0.56654,0.56654,0.56726,5.0816e-08,0.53036,0.60417,2.8532e-09,9.8779e-08
1.2614,0.56654,0.56654,0.56726,5.1046e-08,0.52749,0.60703,2.8471e-09,9.9246e-08
1.2622,0.56654,0.56654,0.56726,5.1276e-08,0.52463,0.60989,2.841e-09,9.9712e-08
1.263,0.56654,0.56654,0.56726,5.1506e-08,0.52178,0.61274,2.8349e-09,1.0018e-07
1.2638,0.56654,0.56654,0.56726,5.1736e-08,0.51892,0.6156,2.8286e-09,1.0064e-07
1.2646,0.56654,0.56654,0.56726,5.1965e-08,0.51606,0.61846,2.8224e-09,1.0111e-07
1.2654,0.56654,0.56654,0.56726,5.2194e-08,0.51321,0.62131,2.816e-09,1.0157e-07
1.2662,0.56654,0.56654,0.56726,5.2423e-08,0.51035,0.62416,2.8096e-09,1.0204e-07
1.267,0.56654,0.56654,0.56726,5.2652e-08,0.5075,0.62702,2.8031e-09,1.025e-07
1.2678,0.56654,0.56654,0.56726,5.2881e-08,0.50465,0.62987,2.7966e-09,1.0296e-07
1.2686,0.56654,0.56654,0.56726,5.3109e-08,0.5018,0.63271,2.79e-09,1.0343e-07
1.2694,0.56654,0.56654,0.56726,5.3337e-08,0.49895,0.63556,2.7833e-09,1.0389e-07
1.2702,0.56654,0.56654,0.56726,5.3565e-08,0.49611,0.63841,2.7765e-09,1.0435e-07
1.271,0.56654,0.56654,0.56726,5.3792e-08,0.49326,0.64125,2.7697e-09,1.0482e-07
1.2719,0.56654,0.56654,0.56726,5.402e-08,0.49042,0.64409,2.7628e-09,1.0528e-07
1.2727,0.56654,0.56654,0.56725,5.4247e-08,0.48758,0.64693,2.7558e-09,1.0574e-07
1.2735,0.56654,0.56654,0.56725,5.4473e-08,0.48474,0.64977,2.7487e-09,1.062e-07
1.2743,0.56654,0.56654,0.56725,5.47e-08,0.4819,0.6526,2.7415e-09,1.0666e-07
1.2751,0.56654,0.56654,0.56725,5.4926e-08,0.47907,0.65544,2.7342e-09,1.0712e-07
1.2759,0.56654,0.56654,0.56725,5.5152e-08,0.47624,0.65827,2.7268e-09,1.0758e-07
1.2767,0.56654,0.56654,0.56725,5.5378e-08,0.47341,0.66109,2.7194e-09,1.0804e-07
1.2775,0.56654,0.56654,0.56725,5.5603e-08,0.47058,0.66392,2.7118e-09,1.0849e-07
1.2783,0.56654,0.56654,0.56725,5.5828e-08,0.46776,0.66674,2.7041e-09,1.0895e-07
1.2791,0.56654,0.56654,0.56725,5.6053e-08,0.46494,0.66956,2.6964e-09,1.0941e-07
1.2799,0.56654,0.56654,0.56725,5.6277e-08,0.46212,0.67238,2.6885e-09,1.0987e-07
1.2807,0.56654,0.56654,0.56725,5.6501e-08,0.4593,0.6752,2.6805e-09,1.1032e-07
1.2815,0.56654,0.56654,0.56725,5.6725e-08,0.45649,0.67801,2.6724e-09,1.1078e-07
1.2823,0.56654,0.56654,0.56725,5.6948e-08,0.45367,0.68082,2.6642e-09,1.1123e-07
1.2831,0.56654,0.56654,0.56725,5.7171e-08,0.45087,0.68363,2.6559e-09,1.1169e-07
1.2839,0.56654,0.56654,0.56725,5.7394e-08,0.44806,0.68643,2.6475e-09,1.1214e-07
1.2847,0.56654,0.56654,0.56725,5.7617e-08,0.44526,0.68923,2.6389e-09,1.1259e-07
1.2855,0.56654,0.56654,0.56724,5.7839e-08,0.44246,0.69203,2.6303e-09,1.1305e-07
1.2864,0.56654,0.56654,0.56724,5.8061e-08,0.43966,0.69482,2.6215e-09,1.135e-07
1.2872,0.56654,0.56654,0.56724,5.8282e-08,0.43687,0.69761,2.6126e-09,1.1395e-07
1.288,0.56654,0.56654,0.56724,5.8503e-08,0.43408,0.7004,2.6035e-09,1.144e-07
1.2888,0.56654,0.56654,0.56724,5.8724e-08,0.43129,0.70319,2.5944e-09,1.1485e-07
1.2896,0.56654,0.56654,0.56724,5.8944e-08,0.42851,0.70597,2.5851e-09,1.153e-07
1.2904,0.56654,0.56654,0.56724,5.9164e-08,0.42573,0.70875,2.5757e-09,1.1575e-07
1.2912,0.56654,0.56654,0.56724,5.9384e-08,0.42296,0.71152,2.5662e-09,1.162e-07
1.292,0.56654,0.56654,0.56724,5.9603e-08,0.42019,0.71429,2.5565e-09,1.1665e-07
1.2928,0.56654,0.56654,0.56724,5.9822e-08,0.41742,0.71705,2.5467e-09,1.171e-07
1.2936,0.56654,0.56654,0.56724,6.004e-08,0.41465,0.71982,2.5368e-09,1.1754e-07
1.2944,0.56654,0.56654,0.56723,6.0258e-08,0.41189,0.72258,2.5267e-09,1.1799e-07
1.2952,0.56654,0.56654,0.56723,6.0476e-08,0.40914,0.72533,2.5165e-09,1.1844e-07
1.296,0.56654,0.56654,0.56723,6.0693e-08,0.40638,0.72808,2.5062e-09,1.1888e-07
1.2968,0.56654,0.56654,0.56723,6.091e-08,0.40364,0.73083,2.4957e-09,1.1932e-07
1.2976,0.56654,0.56654,0.56723,6.1127e-08,0.40089,0.73357,2.4851e-09,1.1977e-07
1.2984,0.56654,0.56654,0.56723,6.1343e-08,0.39815,0.73631,2.4744e-09,1.2021e-07
1.2992,0.56654,0.56654,0.56723,6.1559e-08,0.39542,0.73904,2.4635e-09,1.2065e-07
1.3,0.56654,0.56654,0.56723,6.1774e-08,0.39269,0.74177,2.4525e-09,1.211e-07
1.3009,0.56654,0.56654,0.56723,6.1989e-08,0.38996,0.74449,2.4414e-09,1.2154e-07
1.3017,0.56654,0.56654,0.56722,6.2203e-08,0.38724,0.74721,2.4301e-09,1.2198e-07
1.3025,0.56654,0.56654,0.56722,6.2417e-08,0.38452,0.74993,2.4187e-09,1.2242e-07
1.3033,0.56654,0.56654,0.56722,6.2631e-08,0.38181,0.75264,2.4072e-09,1.2285e-07
1.3041,0.56654,0.56654,0.56722,6.2844e-08,0.3791,0.75534,2.3955e-09,1.2329e-07
1.3049,0.56654,0.56654,0.56722,6.3057e-08,0.37639,0.75805,2.3838e-09,1.2373e-07
1.3057,0.56654,0.56654,0.56722,6.3269e-08,0.3737,0.76074,2.3718e-09,1.2417e-07
1.3065,0.56654,0.56654,0.56722,6.3481e-08,0.371,0.76343,2.3598e-09,1.246e-07
1.3073,0.56654,0.56654,0.56722,6.3693e-08,0.36831,0.76612,2.3476e-09,1.2504e-07
1.3081,0.56654,0.56654,0.56721,6.3904e-08,0.36563,0.7688,2.3353e-09,1.2547e-07
1.3089,0.56654,0.56654,0.56721,6.4115e-08,0.36295,0.77148,2.3229e-09,1.2591e-07
1.3097,0.56654,0.56654,0.56721,6.4325e-08,0.36028,0.77415,2.3104e-09,1.2634e-07
1.3105,0.56654,0.56654,0.56721,6.4535e-08,0.35761,0.77681,2.2977e-09,1.2677e-07
1.3113,0.56654,0.56654,0.56721,6.4744e-08,0.35495,0.77947,2.2849e-09,1.272e-07
1.3121,0.56654,0.56654,0.56721,6.4953e-08,0.35229,0.78212,2.272e-09,1.2763e-07
1.3129,0.56654,0.56654,0.56721,6.5161e-08,0.34964,0.78477,2.259e-09,1.2806e-07
1.3137,0.56654,0.56654,0.56721,6.5369e-08,0.34699,0.78742,2.2459e-09,1.2849e-07
1.3145,0.56654,0.56654,0.5672,6.5577e-08,0.34435,0.79005,2.2327e-09,1.2892e-07
1.3153,0.56654,0.56654,0.5672,6.5784e-08,0.34172,0.79269,2.2193e-09,1.2935e-07
1.3162,0.56654,0.56654,0.5672,6.5991e-08,0.33909,0.79531,2.2059e-09,1.2978e-07
1.317,0.56654,0.56654,0.5672,6.6197e-08,0.33647,0.79793,2.1923e-09,1.302e-07
1.3178,0.56654,0.56654,0.5672,6.6402e-08,0.33385,0.80055,2.1787e-09,1.3063e-07
1.3186,0.56654,0.56654,0.5672,6.6608e-08,0.33124,0.80316,2.165e-09,1.3105e-07
1.3194,0.56654,0.56654,0.5672,6.6813e-08,0.32863,0.80576,2.1512e-09,1.3147e-07
1.3202,0.56654,0.56654,0.56719,6.7017e-08,0.32603,0.80835,2.1372e-09,1.319e-07
1.321,0.56654,0.56654,0.56719,6.7221e-08,0.32344,0.81094,2.1233e-09,1.3232e-07
1.3218,0.56654,0.56654,0.56719,6.7424e-08,0.32085,0.81353,2.1092e-09,1.3274e-07
1.3226,0.56654,0.56654,0.56719,6.7627e-08,0.31827,0.8161,2.095e-09,1.3316e-07
1.3234,0.56654,0.56654,0.56719,6.783e-08,0.3157,0.81868,2.0808e-09,1.3358e-07
1.3242,0.56654,0.56654,0.56719,6.8032e-08,0.31313,0.82124,2.0665e-09,1.34e-07
1.325,0.56654,0.56654,0.56718,6.8233e-08,0.31057,0.8238,2.0522e-09,1.3441e-07
1.3258,0.56654,0.56654,0.56718,6.8434e-08,0.30802,0.82635,2.0378e-09,1.3483e-07
1.3266,0.56654,0.56654,0.56718,6.8635e-08,0.30547,0.82889,2.0233e-09,1.3525e-07
1.3274,0.56654,0.56654,0.56718,6.8835e-08,0.30293,0.83143,2.0088e-09,1.3566e-07
1.3282,0.56654,0.56654,0.56718,6.9034e-08,0.30039,0.83396,1.9942e-09,1.3607e-07
1.329,0.56654,0.56654,0.56718,6.9233e-08,0.29786,0.83649,1.9796e-09,1.3649e-07
1.3298,0.56654,0.56654,0.56717,6.9432e-08,0.29534,0.839,1.965e-09,1.369e-07
1.3307,0.56654,0.56654,0.56717,6.963e-08,0.29283,0.84151,1.9503e-09,1.3731e-07
1.3315,0.56654,0.56654,0.56717,6.9828e-08,0.29032,0.84402,1.9356e-09,1.3772e-07
1.3323,0.56654,0.56654,0.56717,7.0025e-08,0.28782,0.84651,1.9209e-09,1.3813e-07
1.3331,0.56654,0.56654,0.56717,7.0222e-08,0.28533,0.849,1.9061e-09,1.3854e-07
1.3339,0.56654,0.56654,0.56717,7.0418e-08,0.28284,0.85149,1.8914e-09,1.3894e-07
1.3347,0.56654,0.56654,0.56716,7.0614e-08,0.28037,0.85396,1.8766e-09,1.3935e-07
1.3355,0.56654,0.56654,0.56716,7.0809e-08,0.2779,0.85643,1.8618e-09,1.3976e-07
1.3363,0.56654,0.56654,0.56716,7.1003e-08,0.27543,0.85889,1.847e-09,1.4016e-07
1.3371,0.56654,0.56654,0.56716,7.1198e-08,0.27298,0.86134,1.8322e-09,1.4056e-07
1.3379,0.56654,0.56654,0.56716,7.1391e-08,0.27053,0.86378,1.8175e-09,1.4097e-07
1.3387,0.56654,0.56654,0.56715,7.1584e-08,0.26809,0.86622,1.8027e-09,1.4137e-07
1.3395,0.56654,0.56654,0.56715,7.1777e-08,0.26565,0.86865,1.788e-09,1.4177e-07
1.3403,0.56654,0.56654,0.56715,7.1969e-08,0.26323,0.87107,1.7732e-09,1.4217e-07
1.3411,0.56654,0.56654,0.56715,7.2161e-08,0.26081,0.87349,1.7586e-09,1.4256e-07
1.3419,0.56654,0.56654,0.56715,7.2352e-08,0.2584,0.87589,1.7439e-09,1.4296e-07
1.3427,0.56654,0.56654,0.56714,7.2543e-08,0.256,0.87829,1.7293e-09,1.4336e-07
1.3435,0.56654,0.56654,0.56714,7.2733e-08,0.2536,0.88068,1.7147e-09,1.4375e-07
1.3443,0.56654,0.56654,0.56714,7.2922e-08,0.25122,0.88306,1.7001e-09,1.4414e-07
1.3452,0.56654,0.56654,0.56714,7.3111e-08,0.24884,0.88544,1.6857e-09,1.4454e-07
1.346,0.56654,0.56654,0.56714,7.33e-08,0.24647,0.8878,1.6712e-09,1.4493e-07
1.3468,0.56654,0.56654,0.56713,7.3488e-08,0.24411,0.89016,1.6568e-09,1.4532e-07
1.3476,0.56654,0.56654,0.56713,7.3675e-08,0.24175,0.89251,1.6425e-09,1.4571e-07
1.3484,0.56654,0.56654,0.56713,7.3862e-08,0.23941,0.89485,1.6283e-09,1.461e-07
1.3492,0.56654,0.56654,0.56713,7.4049e-08,0.23707,0.89718,1.6141e-09,1.4648e-07
1.35,0.56654,0.56654,0.56713,7.4235e-08,0.23474,0.89951,1.6e-09,1.4687e-07
1.3508,0.56654,0.56654,0.56712,7.442e-08,0.23242,0.90182,1.5859e-09,1.4725e-07
1.3516,0.56654,0.56654,0.56712,7.4605e-08,0.23011,0.90413,1.5719e-09,1.4764e-07
1.3524,0.56654,0.56654,0.56712,7.4789e-08,0.22781,0.90643,1.5581e-09,1.4802e-07
1.3532,0.56654,0.56654,0.56712,7.4972e-08,0.22552,0.90872,1.5443e-09,1.484e-07
1.354,0.56654,0.56654,0.56711,7.5156e-08,0.22323,0.911,1.5306e-09,1.4878e-07
1.3548,0.56654,0.56654,0.56711,7.5338e-08,0.22095,0.91327,1.517e-09,1.4916e-07
1.3556,0.56654,0.56654,0.56711,7.552e-08,0.21869,0.91553,1.5034e-09,1.4954e-07
1.3564,0.56654,0.56654,0.56711,7.5702e-08,0.21643,0.91779,1.49e-09,1.4991e-07
1.3572,0.56654,0.56654,0.56711,7.5882e-08,0.21418,0.92003,1.4767e-09,1.5029e-07
1.358,0.56654,0.56654,0.5671,7.6063e-08,0.21194,0.92227,1.4635e-09,1.5066e-07
1.3588,0.56654,0.56654,0.5671,7.6242e-08,0.20971,0.9245,1.4503e-09,1.5103e-07
1.3597,0.56654,0.56654,0.5671,7.6421e-08,0.20748,0.92671,1.4373e-09,1.5141e-07
1.3605,0.56654,0.56654,0.5671,7.66e-08,0.20527,0.92892,1.4244e-09,1.5178e-07
1.3613,0.56654,0.56654,0.56709,7.6778e-08,0.20307,0.93112,1.4116e-09,1.5214e-07
1.3621,0.56654,0.56654,0.56709,7.6955e-08,0.20087,0.93331,1.3989e-09,1.5251e-07
1.3629,0.56654,0.56654,0.56709,7.7132e-08,0.19869,0.93549,1.3863e-09,1.5288e-07
1.3637,0.56654,0.56654,0.56709,7.7308e-08,0.19651,0.93766,1.3739e-09,1.5324e-07
1.3645,0.56654,0.56654,0.56708,7.7484e-08,0.19434,0.93983,1.3615e-09,1.5361e-07
1.3653,0.56654,0.56654,0.56708,7.7659e-08,0.19219,0.94198,1.3492e-09,1.5397e-07
1.3661,0.56654,0.56654,0.56708,7.7833e-08,0.19004,0.94412,1.3371e-09,1.5433e-07
1.3669,0.56654,0.56654,0.56708,7.8007e-08,0.1879,0.94625,1.3251e-09,1.5469e-07
1.3677,0.56654,0.56654,0.56708,7.818e-08,0.18577,0.94838,1.3132e-09,1.5505e-07
1.3685,0.56654,0.56654,0.56707,7.8352e-08,0.18366,0.95049,1.3014e-09,1.554e-07
1.3693,0.56654,0.56654,0.56707,7.8524e-08,0.18155,0.95259,1.2897e-09,1.5576e-07
1.3701,0.56654,0.56654,0.56707,7.8695e-08,0.17945,0.95469,1.2782e-09,1.5611e-07
1.3709,0.56654,0.56654,0.56707,7.8865e-08,0.17736,0.95677,1.2667e-09,1.5646e-07
1.3717,0.56654,0.56654,0.56706,7.9035e-08,0.17528,0.95884,1.2554e-09,1.5682e-07
1.3725,0.56654,0.56654,0.56706,7.9204e-08,0.17321,0.96091,1.2441e-09,1.5716e-07
1.3733,0.56654,0.56654,0.56706,7.9373e-08,0.17115,0.96296,1.233e-09,1.5751e-07
1.3741,0.56654,0.56654,0.56706,7.9541e-08,0.16911,0.965,1.222e-09,1.5786e-07
1.375,0.56654,0.56654,0.56705,7.9708e-08,0.16707,0.96704,1.2111e-09,1.582e-07
1.3758,0.56654,0.56654,0.56705,7.9874e-08,0.16504,0.96906,1.2003e-09,1.5855e-07
1.3766,0.56654,0.56654,0.56705,8.004e-08,0.16302,0.97107,1.1896e-09,1.5889e-07
1.3774,0.56654,0.56654,0.56704,8.0205e-08,0.16101,0.97308,1.1791e-09,1.5923e-07
1.3782,0.56654,0.56654,0.56704,8.037e-08,0.15902,0.97507,1.1686e-09,1.5957e-07
1.379,0.56654,0.56654,0.56704,8.0533e-08,0.15703,0.97705,1.1582e-09,1.5991e-07
1.3798,0.56654,0.56654,0.56704,8.0696e-08,0.15505,0.97902,1.1479e-09,1.6024e-07
1.3806,0.56654,0.56654,0.56703,8.0859e-08,0.15309,0.98098,1.1378e-09,1.6058e-07
1.3814,0.56654,0.56654,0.56703,8.102e-08,0.15113,0.98293,1.1277e-09,1.6091e-07
1.3822,0.56654,0.56654,0.56703,8.1181e-08,0.14919,0.98487,1.1177e-09,1.6124e-07
1.383,0.56654,0.56654,0.56703,8.1341e-08,0.14726,0.9868,1.1078e-09,1.6157e-07
1.3838,0.56654,0.56654,0.56702,8.15e-08,0.14533,0.98871,1.098e-09,1.619e-07
1.3846,0.56654,0.56654,0.56702,8.1659e-08,0.14342,0.99062,1.0883e-09,1.6223e-07
1.3854,0.56654,0.56654,0.56702,8.1817e-08,0.14152,0.99252,1.0786e-09,1.6255e-07
1.3862,0.56654,0.56654,0.56702,8.1974e-08,0.13963,0.9944,1.0691e-09,1.6288e-07
1.387,0.56654,0.56654,0.56701,8.213e-08,0.13775,0.99628,1.0596e-09,1.632e-07
1.3878,0.56654,0.56654,0.56701,8.2285e-08,0.13588,0.99814,1.0502e-09,1.6352e-07
1.3886,0.56654,0.56654,0.56701,8.244e-08,0.13402,0.99999,1.0409e-09,1.6384e-07
1.3895,0.56654,0.56654,0.567,8.2594e-08,0.13218,1.0018,1.0317e-09,1.6416e-07
1.3903,0.56654,0.56654,0.567,8.2747e-08,0.13034,1.0037,1.0225e-09,1.6447e-07
1.3911,0.56654,0.56654,0.567,8.29e-08,0.12852,1.0055,1.0134e-09,1.6479e-07
1.3919,0.56654,0.56654,0.567,8.3051e-08,0.12671,1.0073,1.0043e-09,1.651e-07
1.3927,0.56654,0.56654,0.56699,8.3202e-08,0.1249,1.0091,9.9537e-10,1.6541e-07
1.3935,0.56654,0.56654,0.56699,8.3352e-08,0.12311,1.0109,9.8645e-10,1.6572e-07
1.3943,0.56654,0.56654,0.56699,8.3501e-08,0.12133,1.0126,9.776e-10,1.6602e-07
1.3951,0.56654,0.56654,0.56698,8.3649e-08,0.11957,1.0144,9.688e-10,1.6633e-07
1.3959,0.56654,0.56654,0.56698,8.3796e-08,0.11781,1.0162,9.6006e-10,1.6663e-07
1.3967,0.56654,0.56654,0.56698,8.3943e-08,0.11607,1.0179,9.5137e-10,1.6693e-07
1.3975,0.56654,0.56654,0.56698,8.4088e-08,0.11433,1.0196,9.4274e-10,1.6723e-07
1.3983,0.56654,0.56654,0.56697,8.4233e-08,0.11261,1.0213,9.3415e-10,1.6753e-07
1.3991,0.56654,0.56654,0.56697,8.4377e-08,0.1109,1.023,9.2561e-10,1.6783e-07
1.3999,0.56654,0.56654,0.56697,8.452e-08,0.1092,1.0247,9.1712e-10,1.6812e-07
1.4007,0.56654,0.56654,0.56696,8.4662e-08,0.10752,1.0264,9.0866e-10,1.6841e-07
1.4015,0.56654,0.56654,0.56696,8.4803e-08,0.10584,1.0281,9.0026e-10,1.6871e-07
1.4023,0.56654,0.56654,0.56696,8.4943e-08,0.10418,1.0297,8.9189e-10,1.6899e-07
1.4031,0.56654,0.56654,0.56696,8.5083e-08,0.10253,1.0314,8.8356e-10,1.6928e-07
1.404,0.56654,0.56654,0.56695,8.5221e-08,0.10089,1.033,8.7527e-10,1.6957e-07
1.4048,0.56654,0.56654,0.56695,8.5359e-08,0.099262,1.0346,8.6702e-10,1.6985e-07
1.4056,0.56654,0.56654,0.56695,8.5495e-08,0.097647,1.0362,8.588e-10,1.7013e-07
1.4064,0.56654,0.56654,0.56694,8.5631e-08,0.096044,1.0378,8.5062e-10,1.7041e-07
1.4072,0.56654,0.56654,0.56694,8.5765e-08,0.094453,1.0394,8.4247e-10,1.7069e-07
1.408,0.56654,0.56654,0.56694,8.5899e-08,0.092873,1.041,8.3435e-10,1.7096e-07
1.4088,0.56654,0.56654,0.56693,8.6032e-08,0.091306,1.0426,8.2627e-10,1.7124e-07
1.4096,0.56654,0.56654,0.56693,8.6164e-08,0.089752,1.0441,8.1822e-10,1.7151e-07
1.4104,0.56654,0.56654,0.56693,8.6295e-08,0.088209,1.0456,8.1019e-10,1.7178e-07
1.4112,0.56654,0.56654,0.56693,8.6425e-08,0.086679,1.0472,8.022e-10,1.7205e-07
1.412,0.56654,0.56654,0.56692,8.6553e-08,0.085161,1.0487,7.9424e-10,1.7231e-07
1.4128,0.56654,0.56654,0.56692,8.6681e-08,0.083655,1.0502,7.8631e-10,1.7258e-07
1.4136,0.56654,0.56654,0.56692,8.6808e-08,0.082162,1.0517,7.7842e-10,1.7284e-07
1.4144,0.56654,0.56654,0.56691,8.6934e-08,0.080681,1.0531,7.7055e-10,1.731e-07
1.4152,0.56654,0.56654,0.56691,8.7059e-08,0.079212,1.0546,7.6271e-10,1.7335e-07
1.416,0.56654,0.56654,0.56691,8.7183e-08,0.077756,1.0561,7.549e-10,1.7361e-07
1.4168,0.56654,0.56654,0.5669,8.7305e-08,0.076313,1.0575,7.4712e-10,1.7386e-07
1.4176,0.56654,0.56654,0.5669,8.7427e-08,0.074882,1.0589,7.3938e-10,1.7412e-07
1.4185,0.56654,0.56654,0.5669,8.7548e-08,0.073463,1.0603,7.3167e-10,1.7436e-07
1.4193,0.56654,0.56654,0.56689,8.7668e-08,0.072058,1.0617,7.2399e-10,1.7461e-07
1.4201,0.56654,0.56654,0.56689,8.7786e-08,0.070665,1.0631,7.1634e-10,1.7486e-07
1.4209,0.56654,0.56654,0.56689,8.7904e-08,0.069284,1.0645,7.0873e-10,1.751e-07
1.4217,0.56654,0.56654,0.56688,8.802e-08,0.067917,1.0659,7.0115e-10,1.7534e-07
1.4225,0.56654,0.56654,0.56688,8.8136e-08,0.066562,1.0672,6.9361e-10,1.7558e-07
1.4233,0.56654,0.56654,0.56688,8.825e-08,0.06522,1.0685,6.8611e-10,1.7581e-07
1.4241,0.56654,0.56654,0.56687,8.8363e-08,0.063891,1.0699,6.7864e-10,1.7605e-07
1.4249,0.56654,0.56654,0.56687,8.8476e-08,0.062574,1.0712,6.7122e-10,1.7628e-07
1.4257,0.56654,0.56654,0.56687,8.8587e-08,0.061271,1.0725,6.6383e-10,1.7651e-07
1.4265,0.56654,0.56654,0.56687,8.8697e-08,0.05998,1.0738,6.5649e-10,1.7674e-07
1.4273,0.56653,0.56654,0.56686,8.8805e-08,0.058703,1.075,6.4919e-10,1.7696e-07
1.4281,0.56653,0.56654,0.56686,8.8913e-08,0.057438,1.0763,6.4194e-10,1.7718e-07
1.4289,0.56653,0.56654,0.56686,8.902e-08,0.056187,1.0775,6.3473e-10,1.774e-07
1.4297,0.56653,0.56654,0.56685,8.9125e-08,0.054949,1.0788,6.2757e-10,1.7762e-07
1.4305,0.56653,0.56654,0.56685,8.923e-08,0.053723,1.08,6.2046e-10,1.7784e-07
1.4313,0.56653,0.56654,0.56685,8.9333e-08,0.052511,1.0812,6.134e-10,1.7805e-07
1.4321,0.56653,0.56654,0.56684,8.9435e-08,0.051312,1.0824,6.0639e-10,1.7826e-07
1.4329,0.56653,0.56654,0.56684,8.9536e-08,0.050126,1.0836,5.9944e-10,1.7847e-07
1.4338,0.56653,0.56654,0.56684,8.9636e-08,0.048954,1.0847,5.9254e-10,1.7868e-07
1.4346,0.56653,0.56654,0.56683,8.9735e-08,0.047795,1.0859,5.857e-10,1.7888e-07
1.4354,0.56653,0.56654,0.56683,8.9832e-08,0.046649,1.087,5.7892e-10,1.7909e-07
1.4362,0.56653,0.56654,0.56683,8.9928e-08,0.045516,1.0881,5.722e-10,1.7928e-07
1.437,0.56653,0.56654,0.56682,9.0024e-08,0.044397,1.0892,5.6554e-10,1.7948e-07
1.4378,0.56653,0.56654,0.56682,9.0118e-08,0.043291,1.0903,5.5895e-10,1.7968e-07
1.4386,0.56653,0.56654,0.56682,9.021e-08,0.042198,1.0914,5.5242e-10,1.7987e-07
1.4394,0.56653,0.56654,0.56681,9.0302e-08,0.041119,1.0925,5.4596e-10,1.8006e-07
1.4402,0.56653,0.56654,0.56681,9.0392e-08,0.040053,1.0936,5.3957e-10,1.8025e-07
1.441,0.56653,0.56654,0.56681,9.0482e-08,0.039001,1.0946,5.3325e-10,1.8043e-07
1.4418,0.56653,0.56654,0.5668,9.057e-08,0.037962,1.0956,5.27e-10,1.8061e-07
1.4426,0.56653,0.56654,0.5668,9.0656e-08,0.036937,1.0967,5.2083e-10,1.8079e-07
1.4434,0.56653,0.56654,0.5668,9.0742e-08,0.035926,1.0977,5.1473e-10,1.8097e-07
1.4442,0.56653,0.56654,0.56679,9.0827e-08,0.034928,1.0987,5.0871e-10,1.8114e-07
1.445,0.56653,0.56654,0.56679,9.091e-08,0.033943,1.0996,5.0276e-10,1.8132e-07
1.4458,0.56653,0.56654,0.56679,9.0992e-08,0.032973,1.1006,4.969e-10,1.8149e-07
1.4466,0.56653,0.56654,0.56678,9.1072e-08,0.032015,1.1015,4.9112e-10,1.8165e-07
1.4474,0.56653,0.56654,0.56678,9.1152e-08,0.031072,1.1025,4.8543e-10,1.8182e-07
1.4483,0.56653,0.56654,0.56677,9.123e-08,0.030142,1.1034,4.7981e-10,1.8198e-07
1.4491,0.56653,0.56654,0.56677,9.1307e-08,0.029227,1.1043,4.7429e-10,1.8214e-07
1.4499,0.56653,0.56654,0.56677,9.1383e-08,0.028324,1.1052,4.6885e-10,1.823e-07
1.4507,0.56653,0.56654,0.56676,9.1458e-08,0.027436,1.1061,4.635e-10,1.8245e-07
1.4515,0.56653,0.56654,0.56676,9.1531e-08,0.026561,1.107,4.5824e-10,1.826e-07
1.4523,0.56653,0.56654,0.56676,9.1603e-08,0.025701,1.1078,4.5307e-10,1.8275e-07
1.4531,0.56653,0.56654,0.56675,9.1674e-08,0.024854,1.1087,4.48e-10,1.829e-07
1.4539,0.56653,0.56654,0.56675,9.1744e-08,0.024021,1.1095,4.4302e-10,1.8304e-07
1.4547,0.56653,0.56654,0.56675,9.1812e-08,0.023202,1.1103,4.3813e-10,1.8319e-07
1.4555,0.56653,0.56654,0.56674,9.1879e-08,0.022397,1.1111,4.3334e-10,1.8332e-07
1.4563,0.56653,0.56654,0.56674,9.1945e-08,0.021605,1.1119,4.2865e-10,1.8346e-07
1.4571,0.56653,0.56654,0.56674,9.2009e-08,0.020828,1.1126,4.2406e-10,1.8359e-07
1.4579,0.56653,0.56654,0.56673,9.2073e-08,0.020065,1.1134,4.1957e-10,1.8373e-07
1.4587,0.56653,0.56654,0.56673,9.2135e-08,0.019315,1.1141,4.1517e-10,1.8385e-07
1.4595,0.56653,0.56654,0.56673,9.2195e-08,0.01858,1.1149,4.1088e-10,1.8398e-07
1.4603,0.56653,0.56654,0.56672,9.2255e-08,0.017859,1.1156,4.067e-10,1.841e-07
1.4611,0.56653,0.56654,0.56672,9.2313e-08,0.017152,1.1163,4.0261e-10,1.8422e-07
1.4619,0.56653,0.56654,0.56672,9.237e-08,0.016459,1.117,3.9863e-10,1.8434e-07
1.4628,0.56653,0.56654,0.56671,9.2425e-08,0.015779,1.1176,3.9476e-10,1.8446e-07
1.4636,0.56653,0.56654,0.56671,9.248e-08,0.015115,1.1183,3.9099e-10,1.8457e-07
1.4644,0.56653,0.56654,0.56671,9.2533e-08,0.014464,1.1189,3.8733e-10,1.8468e-07
1.4652,0.56653,0.56654,0.5667,9.2584e-08,0.013827,1.1196,3.8378e-10,1.8478e-07
1.466,0.56653,0.56654,0.5667,9.2635e-08,0.013205,1.1202,3.8034e-10,1.8489e-07
1.4668,0.56653,0.56654,0.56669,9.2684e-08,0.012596,1.1208,3.7701e-10,1.8499e-07
1.4676,0.56653,0.56654,0.56669,9.2732e-08,0.012002,1.1214,3.7378e-10,1.8509e-07
1.4684,0.56653,0.56654,0.56669,9.2778e-08,0.011422,1.122,3.7067e-10,1.8519e-07
1.4692,0.56653,0.56654,0.56668,9.2823e-08,0.010856,1.1225,3.6767e-10,1.8528e-07
1.47,0.56653,0.56654,0.56668,9.2867e-08,0.010305,1.1231,3.6479e-10,1.8537e-07
1.4708,0.56653,0.56654,0.56668,9.291e-08,0.0097676,1.1236,3.6201e-10,1.8546e-07
1.4716,0.56653,0.56654,0.56667,9.2951e-08,0.0092446,1.1241,3.5935e-10,1.8554e-07
1.4724,0.56653,0.56654,0.56667,9.2991e-08,0.0087358,1.1246,3.5681e-10,1.8563e-07
1.4732,0.56653,0.56654,0.56667,9.303e-08,0.0082414,1.1251,3.5438e-10,1.8571e-07
1.474,0.56653,0.56654,0.56666,9.3067e-08,0.0077613,1.1256,3.5206e-10,1.8578e-07
1.4748,0.56653,0.56654,0.56666,9.3103e-08,0.0072955,1.126,3.4986e-10,1.8586e-07
1.4756,0.56653,0.56654,0.56666,9.3138e-08,0.006844,1.1265,3.4778e-10,1.8593e-07
1.4764,0.56653,0.56654,0.56665,9.3172e-08,0.0064068,1.1269,3.4581e-10,1.86e-07
1.4773,0.56653,0.56654,0.56665,9.3204e-08,0.005984,1.1273,3.4396e-10,1.8606e-07
1.4781,0.56653,0.56654,0.56664,9.3235e-08,0.0055755,1.1277,3.4223e-10,1.8613e-07
1.4789,0.56653,0.56654,0.56664,9.3264e-08,0.0051815,1.1281,3.4061e-10,1.8619e-07
1.4797,0.56653,0.56654,0.56664,9.3292e-08,0.0048017,1.1285,3.3911e-10,1.8625e-07
1.4805,0.56653,0.56654,0.56663,9.3319e-08,0.0044364,1.1288,3.3773e-10,1.863e-07
1.4813,0.56653,0.56654,0.56663,9.3345e-08,0.0040855,1.1292,3.3647e-10,1.8635e-07
1.4821,0.56653,0.56654,0.56663,9.3369e-08,0.003749,1.1295,3.3533e-10,1.864e-07
1.4829,0.56653,0.56654,0.56662,9.3392e-08,0.0034269,1.1298,3.3431e-10,1.8645e-07
1.4837,0.56653,0.56654,0.56662,9.3414e-08,0.0031192,1.1301,3.3341e-10,1.8649e-07
1.4845,0.56653,0.56654,0.56662,9.3434e-08,0.002826,1.1304,3.3262e-10,1.8654e-07
1.4853,0.56653,0.56654,0.56661,9.3453e-08,0.0025472,1.1307,3.3196e-10,1.8657e-07
1.4861,0.56653,0.56654,0.56661,9.3471e-08,0.0022828,1.1309,3.3141e-10,1.8661e-07
1.4869,0.56653,0.56654,0.5666,9.3488e-08,0.0020329,1.1312,3.3098e-10,1.8664e-07
1.4877,0.56653,0.56654,0.5666,9.3503e-08,0.0017974,1.1314,3.3067e-10,1.8667e-07
1.4885,0.56653,0.56654,0.5666,9.3517e-08,0.0015765,1.1316,3.3048e-10,1.867e-07
1.4893,0.56653,0.56654,0.56659,9.3529e-08,0.0013699,1.1318,3.3041e-10,1.8673e-07
1.4901,0.56653,0.56654,0.56659,9.354e-08,0.0011779,1.132,3.3045e-10,1.8675e-07
1.4909,0.56653,0.56654,0.56659,9.355e-08,0.0010003,1.1322,3.3061e-10,1.8677e-07
1.4917,0.56653,0.56654,0.56658,9.3559e-08,0.00083728,1.1323,3.3089e-10,1.8679e-07
1.4926,0.56653,0.56654,0.56658,9.3566e-08,0.0006887,1.1325,3.3128e-10,1.868e-07
1.4934,0.56653,0.56654,0.56658,9.3572e-08,0.00055461,1.1326,3.3179e-10,1.8681e-07
1.4942,0.56653,0.56654,0.56657,9.3577e-08,0.00043502,1.1327,3.3242e-10,1.8682e-07
1.495,0.56653,0.56654,0.56657,9.358e-08,0.00032993,1.1328,3.3316e-10,1.8683e-07
1.4958,0.56653,0.56654,0.56656,9.3583e-08,0.00023934,1.1329,3.3401e-10,1.8683e-07
1.4966,0.56653,0.56654,0.56656,9.3583e-08,0.00016326,1.133,3.3498e-10,1.8683e-07
1.4974,0.56653,0.56654,0.56656,9.3583e-08,0.00010168,1.133,3.3606e-10,1.8683e-07
1.4982,0.56653,0.56654,0.56655,9.3581e-08,5.4616e-05,1.1331,3.3724e-10,1.8683e-07
1.499,0.56653,0.56654,0.56655,9.3578e-08,2.2059e-05,1.1331,3.3854e-10,1.8682e-07
1.4998,0.56653,0.56654,0.56655,9.3574e-08,4.0123e-06,1.1331,3.3995e-10,1.8681e-07
1.5006,0.56653,0.56654,0.56654,9.3568e-08,4.7687e-07,1.1331,3.4146e-10,1.868e-07
1.5014,0.56653,0.56654,0.56654,9.3561e-08,1.1453e-05,1.1331,3.4308e-10,1.8678e-07
1.5022,0.56653,0.56654,0.56654,9.3553e-08,3.6939e-05,1.133,3.448e-10,1.8676e-07
1.503,0.56653,0.56654,0.56653,9.3544e-08,7.6936e-05,1.133,3.4663e-10,1.8674e-07
1.5038,0.56653,0.56654,0.56653,9.3533e-08,0.00013144,1.1329,3.4855e-10,1.8672e-07
1.5046,0.56653,0.56654,0.56653,9.3521e-08,0.00020046,1.1328,3.5058e-10,1.8669e-07
1.5054,0.56653,0.56654,0.56652,9.3508e-08,0.00028398,1.1328,3.527e-10,1.8666e-07
1.5062,0.56653,0.56654,0.56652,9.3493e-08,0.000382,1.1327,3.5492e-10,1.8663e-07
1.5071,0.56653,0.56654,0.56651,9.3477e-08,0.00049453,1.1325,3.5724e-10,1.866e-07
1.5079,0.56653,0.56654,0.56651,9.346e-08,0.00062155,1.1324,3.5964e-10,1.8656e-07
1.5087,0.56653,0.56654,0.56651,9.3442e-08,0.00076307,1.1323,3.6214e-10,1.8652e-07
1.5095,0.56653,0.56654,0.5665,9.3422e-08,0.00091908,1.1321,3.6473e-10,1.8648e-07
1.5103,0.56653,0.56654,0.5665,9.3402e-08,0.0010896,1.1319,3.674e-10,1.8644e-07
1.5111,0.56653,0.56654,0.5665,9.3379e-08,0.0012746,1.1317,3.7015e-10,1.8639e-07
1.5119,0.56653,0.56654,0.56649,9.3356e-08,0.001474,1.1315,3.7299e-10,1.8634e-07
1.5127,0.56653,0.56654,0.56649,9.3331e-08,0.001688,1.1313,3.7591e-10,1.8629e-07
1.5135,0.56653,0.56654,0.56649,9.3306e-08,0.0019164,1.1311,3.789e-10,1.8623e-07
1.5143,0.56653,0.56654,0.56648,9.3278e-08,0.0021592,1.1308,3.8197e-10,1.8617e-07
1.5151,0.56653,0.56654,0.56648,9.325e-08,0.0024165,1.1305,3.8511e-10,1.8612e-07
1.5159,0.56653,0.56654,0.56647,9.3221e-08,0.0026883,1.1303,3.8832e-10,1.8605e-07
1.5167,0.56653,0.56654,0.56647,9.319e-08,0.0029745,1.13,3.916e-10,1.8599e-07
1.5175,0.56653,0.56654,0.56647,9.3158e-08,0.0032752,1.1297,3.9494e-10,1.8592e-07
1.5183,0.56653,0.56654,0.56646,9.3124e-08,0.0035902,1.1293,3.9835e-10,1.8585e-07
1.5191,0.56653,0.56654,0.56646,9.309e-08,0.0039197,1.129,4.0182e-10,1.8578e-07
1.5199,0.56653,0.56654,0.56646,9.3054e-08,0.0042636,1.1286,4.0534e-10,1.857e-07
1.5207,0.56653,0.56654,0.56645,9.3017e-08,0.0046219,1.1283,4.0892e-10,1.8563e-07
1.5216,0.56653,0.56654,0.56645,9.2979e-08,0.0049946,1.1279,4.1255e-10,1.8555e-07
1.5224,0.56653,0.56654,0.56645,9.294e-08,0.0053817,1.1275,4.1623e-10,1.8546e-07
1.5232,0.56653,0.56654,0.56644,9.2899e-08,0.0057832,1.1271,4.1996e-10,1.8538e-07
1.524,0.56653,0.56654,0.56644,9.2857e-08,0.006199,1.1267,4.2374e-10,1.8529e-07
1.5248,0.56653,0.56654,0.56643,9.2814e-08,0.0066292,1.1262,4.2756e-10,1.852e-07
1.5256,0.56653,0.56654,0.56643,9.277e-08,0.0070737,1.1258,4.3141e-10,1.8511e-07
1.5264,0.56653,0.56654,0.56643,9.2724e-08,0.0075325,1.1253,4.3531e-10,1.8501e-07
1.5272,0.56653,0.56654,0.56642,9.2678e-08,0.0080057,1.1248,4.3924e-10,1.8492e-07
1.528,0.56653,0.56654,0.56642,9.263e-08,0.0084931,1.1243,4.4321e-10,1.8482e-07
1.5288,0.56653,0.56654,0.56642,9.2581e-08,0.0089949,1.1238,4.4721e-10,1.8471e-07
1.5296,0.56653,0.56654,0.56641,9.2531e-08,0.0095109,1.1233,4.5124e-10,1.8461e-07
1.5304,0.56653,0.56654,0.56641,9.248e-08,0.010041,1.1228,4.5529e-10,1.845e-07
1.5312,0.56653,0.56654,0.56641,9.2427e-08,0.010586,1.1222,4.5937e-10,1.8439e-07
1.532,0.56653,0.56654,0.5664,9.2373e-08,0.011145,1.1217,4.6348e-10,1.8428e-07
1.5328,0.56653,0.56654,0.5664,9.2318e-08,0.011718,1.1211,4.6761e-10,1.8417e-07
1.5336,0.56653,0.56654,0.5664,9.2262e-08,0.012305,1.1205,4.7175e-10,1.8405e-07
1.5344,0.56653,0.56654,0.56639,9.2205e-08,0.012906,1.1199,4.7592e-10,1.8393e-07
1.5352,0.56653,0.56654,0.56639,9.2147e-08,0.013522,1.1193,4.8011e-10,1.8381e-07
1.5361,0.56653,0.56654,0.56638,9.2087e-08,0.014152,1.1186,4.8431e-10,1.8369e-07
1.5369,0.56653,0.56654,0.56638,9.2027e-08,0.014796,1.118,4.8853e-10,1.8357e-07
1.5377,0.56653,0.56654,0.56638,9.1965e-08,0.015454,1.1173,4.9276e-10,1.8344e-07
1.5385,0.56653,0.56654,0.56637,9.1902e-08,0.016126,1.1166,4.97e-10,1.8331e-07
1.5393,0.56653,0.56654,0.56637,9.1838e-08,0.016812,1.1159,5.0126e-10,1.8317e-07
1.5401,0.56653,0.56654,0.56637,9.1773e-08,0.017513,1.1152,5.0553e-10,1.8304e-07
1.5409,0.56653,0.56654,0.56636,9.1707e-08,0.018227,1.1145,5.0981e-10,1.829e-07
1.5417,0.56653,0.56654,0.56636,9.1639e-08,0.018955,1.1138,5.141e-10,1.8276e-07
1.5425,0.56653,0.56654,0.56636,9.1571e-08,0.019698,1.113,5.1841e-10,1.8262e-07
1.5433,0.56653,0.56654,0.56635,9.1501e-08,0.020454,1.1123,5.2272e-10,1.8248e-07
1.5441,0.56653,0.56654,0.56635,9.143e-08,0.021225,1.1115,5.2705e-10,1.8233e-07
1.5449,0.56653,0.56654,0.56635,9.1358e-08,0.022009,1.1107,5.3138e-10,1.8219e-07
1.5457,0.56653,0.56654,0.56634,9.1285e-08,0.022808,1.1099,5.3573e-10,1.8204e-07
1.5465,0.56653,0.56654,0.56634,9.1211e-08,0.02362,1.1091,5.4009e-10,1.8188e-07
1.5473,0.56653,0.56654,0.56634,9.1136e-08,0.024446,1.1082,5.4447e-10,1.8173e-07
1.5481,0.56653,0.56654,0.56633,9.106e-08,0.025286,1.1074,5.4885e-10,1.8157e-07
1.5489,0.56653,0.56654,0.56633,9.0983e-08,0.02614,1.1065,5.5326e-10,1.8141e-07
1.5497,0.56653,0.56654,0.56633,9.0904e-08,0.027008,1.1056,5.5767e-10,1.8125e-07
1.5505,0.56653,0.56654,0.56632,9.0825e-08,0.02789,1.1048,5.6211e-10,1.8109e-07
1.5514,0.56653,0.56654,0.56632,9.0744e-08,0.028785,1.1039,5.6656e-10,1.8092e-07
1.5522,0.56653,0.56654,0.56632,9.0663e-08,0.029694,1.1029,5.7104e-10,1.8075e-07
1.553,0.56653,0.56654,0.56631,9.058e-08,0.030617,1.102,5.7553e-10,1.8059e-07
1.5538,0.56653,0.56654,0.56631,9.0497e-08,0.031554,1.1011,5.8005e-10,1.8041e-07
1.5546,0.56653,0.56654,0.5663,9.0412e-08,0.032504,1.1001,5.8459e-10,1.8024e-07
1.5554,0.56653,0.56654,0.5663,9.0326e-08,0.033469,1.0991,5.8916e-10,1.8006e-07
1.5562,0.56653,0.56654,0.5663,9.024e-08,0.034446,1.0981,5.9376e-10,1.7989e-07
1.557,0.56653,0.56654,0.56629,9.0152e-08,0.035438,1.0972,5.9839e-10,1.7971e-07
1.5578,0.56653,0.56654,0.56629,9.0063e-08,0.036443,1.0961,6.0306e-10,1.7952e-07
1.5586,0.56653,0.56654,0.56629,8.9973e-08,0.037461,1.0951,6.0776e-10,1.7934e-07
1.5594,0.56653,0.56654,0.56628,8.9882e-08,0.038493,1.0941,6.125e-10,1.7915e-07
1.5602,0.56653,0.56654,0.56628,8.979e-08,0.039539,1.093,6.1728e-10,1.7896e-07
1.561,0.56653,0.56654,0.56628,8.9698e-08,0.040598,1.092,6.221e-10,1.7877e-07
1.5618,0.56653,0.56654,0.56627,8.9604e-08,0.041671,1.0909,6.2697e-10,1.7858e-07
1.5626,0.56653,0.56654,0.56627,8.9509e-08,0.042757,1.0898,6.3189e-10,1.7839e-07
1.5634,0.56653,0.56654,0.56627,8.9413e-08,0.043856,1.0887,6.3686e-10,1.7819e-07
1.5642,0.56653,0.56654,0.56626,8.9316e-08,0.044969,1.0876,6.4189e-10,1.7799e-07
1.565,0.56653,0.56654,0.56626,8.9219e-08,0.046095,1.0864,6.4697e-10,1.7779e-07
1.5659,0.56653,0.56654,0.56626,8.912e-08,0.047235,1.0853,6.5212e-10,1.7759e-07
1.5667,0.56653,0.56654,0.56625,8.902e-08,0.048387,1.0841,6.5732e-10,1.7738e-07
1.5675,0.56653,0.56654,0.56625,8.892e-08,0.049553,1.0829,6.626e-10,1.7718e-07
1.5683,0.56653,0.56654,0.56625,8.8818e-08,0.050733,1.0818,6.6794e-10,1.7697e-07
1.5691,0.56653,0.56654,0.56624,8.8715e-08,0.051925,1.0806,6.7335e-10,1.7676e-07
1.5699,0.56653,0.56654,0.56624,8.8612e-08,0.053131,1.0794,6.7884e-10,1.7654e-07
1.5707,0.56653,0.56654,0.56624,8.8507e-08,0.05435,1.0781,6.844e-10,1.7633e-07
1.5715,0.56653,0.56654,0.56623,8.8402e-08,0.055582,1.0769,6.9005e-10,1.7611e-07
1.5723,0.56653,0.56654,0.56623,8.8296e-08,0.056827,1.0756,6.9578e-10,1.759e-07
1.5731,0.56653,0.56654,0.56623,8.8189e-08,0.058085,1.0744,7.0159e-10,1.7568e-07
1.5739,0.56653,0.56654,0.56622,8.808e-08,0.059356,1.0731,7.0749e-10,1.7545e-07
1.5747,0.56653,0.56654,0.56622,8.7971e-08,0.06064,1.0718,7.1348e-10,1.7523e-07
1.5755,0.56653,0.56654,0.56622,8.7861e-08,0.061938,1.0705,7.1956e-10,1.75e-07
1.5763,0.56653,0.56654,0.56622,8.775e-08,0.063248,1.0692,7.2574e-10,1.7478e-07
1.5771,0.56653,0.56654,0.56621,8.7639e-08,0.06457,1.0679,7.3202e-10,1.7455e-07
1.5779,0.56653,0.56654,0.56621,8.7526e-08,0.065906,1.0665,7.3839e-10,1.7431e-07
1.5787,0.56654,0.56654,0.56621,8.7412e-08,0.067255,1.0652,7.4487e-10,1.7408e-07
1.5795,0.56654,0.56654,0.5662,8.7298e-08,0.068616,1.0638,7.5144e-10,1.7384e-07
1.5804,0.56654,0.56654,0.5662,8.7183e-08,0.06999,1.0624,7.5813e-10,1.7361e-07
1.5812,0.56654,0.56654,0.5662,8.7066e-08,0.071377,1.061,7.6492e-10,1.7337e-07
1.582,0.56654,0.56654,0.56619,8.6949e-08,0.072777,1.0596,7.7181e-10,1.7313e-07
1.5828,0.56654,0.56654,0.56619,8.6831e-08,0.074189,1.0582,7.7882e-10,1.7288e-07
1.5836,0.56654,0.56654,0.56619,8.6713e-08,0.075614,1.0568,7.8593e-10,1.7264e-07
1.5844,0.56654,0.56654,0.56618,8.6593e-08,0.077051,1.0553,7.9316e-10,1.7239e-07
1.5852,0.56654,0.56654,0.56618,8.6472e-08,0.078501,1.0539,8.005e-10,1.7214e-07
1.586,0.56654,0.56654,0.56618,8.6351e-08,0.079964,1.0524,8.0795e-10,1.7189e-07
1.5868,0.56654,0.56654,0.56617,8.6229e-08,0.081438,1.0509,8.1551e-10,1.7164e-07
1.5876,0.56654,0.56654,0.56617,8.6106e-08,0.082926,1.0494,8.2319e-10,1.7139e-07
1.5884,0.56654,0.56654,0.56617,8.5982e-08,0.084425,1.0479,8.3098e-10,1.7113e-07
1.5892,0.56654,0.56654,0.56616,8.5857e-08,0.085938,1.0464,8.3888e-10,1.7088e-07
1.59,0.56654,0.56654,0.56616,8.5731e-08,0.087462,1.0449,8.469e-10,1.7062e-07
1.5908,0.56654,0.56654,0.56616,8.5605e-08,0.088999,1.0433,8.5503e-10,1.7035e-07
1.5916,0.56654,0.56654,0.56616,8.5478e-08,0.090547,1.0418,8.6327e-10,1.7009e-07
1.5924,0.56654,0.56654,0.56615,8.535e-08,0.092108,1.0402,8.7162e-10,1.6983e-07
1.5932,0.56654,0.56654,0.56615,8.5221e-08,0.093682,1.0386,8.8009e-10,1.6956e-07
1.594,0.56654,0.56654,0.56615,8.5091e-08,0.095267,1.037,8.8866e-10,1.6929e-07
1.5949,0.56654,0.56654,0.56614,8.496e-08,0.096864,1.0354,8.9735e-10,1.6902e-07
1.5957,0.56654,0.56654,0.56614,8.4829e-08,0.098474,1.0338,9.0614e-10,1.6875e-07
1.5965,0.56654,0.56654,0.56614,8.4697e-08,0.1001,1.0322,9.1503e-10,1.6848e-07
1.5973,0.56654,0.56654,0.56613,8.4564e-08,0.10173,1.0305,9.2403e-10,1.682e-07
1.5981,0.56654,0.56654,0.56613,8.443e-08,0.10337,1.0289,9.3313e-10,1.6793e-07
1.5989,0.56654,0.56654,0.56613,8.4296e-08,0.10503,1.0272,9.4233e-10,1.6765e-07
1.5997,0.56654,0.56654,0.56613,8.416e-08,0.1067,1.0256,9.5163e-10,1.6737e-07
1.6005,0.56654,0.56654,0.56612,8.4024e-08,0.10838,1.0239,9.6103e-10,1.6709e-07
1.6013,0.56654,0.56654,0.56612,8.3887e-08,0.11007,1.0222,9.7052e-10,1.668e-07
1.6021,0.56654,0.56654,0.56612,8.375e-08,0.11178,1.0205,9.8009e-10,1.6652e-07
1.6029,0.56654,0.56654,0.56611,8.3611e-08,0.11349,1.0187,9.8976e-10,1.6623e-07
1.6037,0.56654,0.56654,0.56611,8.3472e-08,0.11522,1.017,9.9951e-10,1.6594e-07
1.6045,0.56654,0.56654,0.56611,8.3332e-08,0.11696,1.0153,1.0093e-09,1.6565e-07
1.6053,0.56654,0.56654,0.56611,8.3191e-08,0.11871,1.0135,1.0193e-09,1.6536e-07
1.6061,0.56654,0.56654,0.5661,8.3049e-08,0.12047,1.0117,1.0292e-09,1.6507e-07
1.6069,0.56654,0.56654,0.5661,8.2907e-08,0.12225,1.01,1.0393e-09,1.6477e-07
1.6077,0.56654,0.56654,0.5661,8.2763e-08,0.12403,1.0082,1.0494e-09,1.6448e-07
1.6085,0.56654,0.56654,0.56609,8.262e-08,0.12583,1.0064,1.0596e-09,1.6418e-07
1.6093,0.56654,0.56654,0.56609,8.2475e-08,0.12763,1.0045,1.0699e-09,1.6388e-07
1.6102,0.56654,0.56654,0.56609,8.2329e-08,0.12945,1.0027,1.0802e-09,1.6358e-07
1.611,0.56654,0.56654,0.56609,8.2183e-08,0.13128,1.0009,1.0906e-09,1.6328e-07
1.6118,0.56654,0.56654,0.56608,8.2036e-08,0.13312,0.99904,1.101e-09,1.6297e-07
1.6126,0.56654,0.56654,0.56608,8.1888e-08,0.13497,0.99719,1.1114e-09,1.6266e-07
1.6134,0.56654,0.56654,0.56608,8.174e-08,0.13684,0.99532,1.122e-09,1.6236e-07
1.6142,0.56654,0.56654,0.56607,8.159e-08,0.13871,0.99344,1.1325e-09,1.6205e-07
1.615,0.56654,0.56654,0.56607,8.144e-08,0.1406,0.99155,1.1431e-09,1.6174e-07
1.6158,0.56654,0.56654,0.56607,8.1289e-08,0.14249,0.98964,1.1537e-09,1.6142e-07
1.6166,0.56654,0.56654,0.56607,8.1138e-08,0.1444,0.98773,1.1643e-09,1.6111e-07
1.6174,0.56654,0.56654,0.56606,8.0985e-08,0.14632,0.98581,1.175e-09,1.608e-07
1.6182,0.56654,0.56654,0.56606,8.0832e-08,0.14825,0.98388,1.1857e-09,1.6048e-07
1.619,0.56654,0.56654,0.56606,8.0678e-08,0.15019,0.98193,1.1964e-09,1.6016e-07
1.6198,0.56654,0.56654,0.56606,8.0524e-08,0.15213,0.97998,1.2071e-09,1.5984e-07
1.6206,0.56654,0.56654,0.56605,8.0368e-08,0.1541,0.97801,1.2178e-09,1.5952e-07
1.6214,0.56654,0.56654,0.56605,8.0212e-08,0.15607,0.97603,1.2285e-09,1.592e-07
1.6222,0.56654,0.56654,0.56605,8.0055e-08,0.15805,0.97405,1.2393e-09,1.5887e-07
1.623,0.56654,0.56654,0.56605,7.9898e-08,0.16004,0.97205,1.25e-09,1.5855e-07
1.6238,0.56654,0.56654,0.56604,7.9739e-08,0.16204,0.97004,1.2607e-09,1.5822e-07
1.6247,0.56654,0.56654,0.56604,7.958e-08,0.16405,0.96802,1.2714e-09,1.5789e-07
1.6255,0.56654,0.56654,0.56604,7.9421e-08,0.16608,0.966,1.2821e-09,1.5756e-07
1.6263,0.56654,0.56654,0.56603,7.926e-08,0.16811,0.96396,1.2927e-09,1.5723e-07
1.6271,0.56654,0.56654,0.56603,7.9099e-08,0.17015,0.96191,1.3034e-09,1.5689e-07
1.6279,0.56654,0.56654,0.56603,7.8937e-08,0.17221,0.95985,1.314e-09,1.5656e-07
1.6287,0.56654,0.56654,0.56603,7.8774e-08,0.17427,0.95778,1.3246e-09,1.5622e-07
1.6295,0.56654,0.56654,0.56602,7.861e-08,0.17635,0.9557,1.3351e-09,1.5589e-07
1.6303,0.56654,0.56654,0.56602,7.8446e-08,0.17843,0.95361,1.3456e-09,1.5555e-07
1.6311,0.56654,0.56654,0.56602,7.8281e-08,0.18052,0.95152,1.3561e-09,1.5521e-07
1.6319,0.56654,0.56654,0.56602,7.8115e-08,0.18263,0.94941,1.3666e-09,1.5486e-07
1.6327,0.56654,0.56654,0.56601,7.7949e-08,0.18474,0.94729,1.3769e-09,1.5452e-07
1.6335,0.56654,0.56654,0.56601,7.7782e-08,0.18686,0.94516,1.3873e-09,1.5418e-07
1.6343,0.56654,0.56654,0.56601,7.7614e-08,0.189,0.94302,1.3976e-09,1.5383e-07
1.6351,0.56654,0.56654,0.56601,7.7445e-08,0.19114,0.94088,1.4078e-09,1.5348e-07
1.6359,0.56654,0.56654,0.56601,7.7276e-08,0.19329,0.93872,1.418e-09,1.5313e-07
1.6367,0.56654,0.56654,0.566,7.7106e-08,0.19545,0.93655,1.4281e-09,1.5278e-07
1.6375,0.56654,0.56654,0.566,7.6935e-08,0.19762,0.93438,1.4381e-09,1.5243e-07
1.6383,0.56654,0.56654,0.566,7.6764e-08,0.19981,0.93219,1.4481e-09,1.5208e-07
1.6392,0.56654,0.56654,0.566,7.6591e-08,0.202,0.93,1.4581e-09,1.5172e-07
1.64,0.56654,0.56654,0.56599,7.6418e-08,0.2042,0.92779,1.4679e-09,1.5137e-07
1.6408,0.56654,0.56654,0.56599,7.6245e-08,0.2064,0.92558,1.4777e-09,1.5101e-07
1.6416,0.56654,0.56654,0.56599,7.607e-08,0.20862,0.92336,1.4874e-09,1.5065e-07
1.6424,0.56654,0.56654,0.56599,7.5895e-08,0.21085,0.92112,1.497e-09,1.5029e-07
1.6432,0.56654,0.56654,0.56598,7.572e-08,0.21309,0.91888,1.5066e-09,1.4993e-07
1.644,0.56654,0.56654,0.56598,7.5543e-08,0.21533,0.91663,1.5161e-09,1.4957e-07
1.6448,0.56654,0.56654,0.56598,7.5366e-08,0.21759,0.91437,1.5255e-09,1.4921e-07
1.6456,0.56654,0.56654,0.56598,7.5188e-08,0.21985,0.91211,1.5348e-09,1.4884e-07
1.6464,0.56654,0.56654,0.56598,7.5009e-08,0.22212,0.90983,1.544e-09,1.4847e-07
1.6472,0.56654,0.56654,0.56597,7.483e-08,0.2244,0.90754,1.5532e-09,1.4811e-07
1.648,0.56654,0.56654,0.56597,7.465e-08,0.22669,0.90525,1.5623e-09,1.4774e-07
1.6488,0.56654,0.56654,0.56597,7.4469e-08,0.22899,0.90295,1.5712e-09,1.4737e-07
1.6496,0.56654,0.56654,0.56597,7.4288e-08,0.2313,0.90064,1.5801e-09,1.47e-07
1.6504,0.56654,0.56654,0.56596,7.4106e-08,0.23361,0.89832,1.589e-09,1.4662e-07
1.6512,0.56654,0.56654,0.56596,7.3923e-08,0.23594,0.89599,1.5977e-09,1.4625e-07
1.652,0.56654,0.56654,0.56596,7.3739e-08,0.23827,0.89365,1.6063e-09,1.4587e-07
1.6528,0.56654,0.56654,0.56596,7.3555e-08,0.24061,0.89131,1.6148e-09,1.455e-07
1.6537,0.56654,0.56654,0.56596,7.337e-08,0.24296,0.88895,1.6233e-09,1.4512e-07
1.6545,0.56654,0.56654,0.56595,7.3185e-08,0.24532,0.88659,1.6317e-09,1.4474e-07
1.6553,0.56654,0.56654,0.56595,7.2999e-08,0.24768,0.88422,1.6399e-09,1.4436e-07
1.6561,0.56654,0.56654,0.56595,7.2812e-08,0.25006,0.88184,1.6481e-09,1.4398e-07
1.6569,0.56654,0.56654,0.56595,7.2624e-08,0.25244,0.87946,1.6562e-09,1.4359e-07
1.6577,0.56654,0.56654,0.56595,7.2436e-08,0.25483,0.87706,1.6642e-09,1.4321e-07
1.6585,0.56654,0.56654,0.56594,7.2247e-08,0.25723,0.87466,1.6721e-09,1.4282e-07
1.6593,0.56654,0.56654,0.56594,7.2057e-08,0.25963,0.87225,1.6799e-09,1.4243e-07
1.6601,0.56654,0.56654,0.56594,7.1867e-08,0.26205,0.86983,1.6877e-09,1.4205e-07
1.6609,0.56654,0.56654,0.56594,7.1676e-08,0.26447,0.86741,1.6953e-09,1.4166e-07
1.6617,0.56654,0.56654,0.56594,7.1484e-08,0.2669,0.86497,1.7029e-09,1.4127e-07
1.6625,0.56654,0.56654,0.56593,7.1292e-08,0.26934,0.86253,1.7103e-09,1.4087e-07
1.6633,0.56654,0.56654,0.56593,7.1099e-08,0.27178,0.86008,1.7177e-09,1.4048e-07
1.6641,0.56654,0.56654,0.56593,7.0906e-08,0.27423,0.85763,1.725e-09,1.4009e-07
1.6649,0.56654,0.56654,0.56593,7.0711e-08,0.27669,0.85516,1.7322e-09,1.3969e-07
1.6657,0.56654,0.56654,0.56593,7.0517e-08,0.27916,0.85269,1.7393e-09,1.3929e-07
1.6665,0.56654,0.56654,0.56592,7.0321e-08,0.28164,0.85021,1.7463e-09,1.389e-07
1.6673,0.56654,0.56654,0.56592,7.0125e-08,0.28412,0.84773,1.7532e-09,1.385e-07
1.6681,0.56654,0.56654,0.56592,6.9928e-08,0.28661,0.84524,1.7601e-09,1.381e-07
1.669,0.56654,0.56654,0.56592,6.9731e-08,0.2891,0.84274,1.7668e-09,1.3769e-07
1.6698,0.56654,0.56654,0.56592,6.9532e-08,0.29161,0.84023,1.7735e-09,1.3729e-07
1.6706,0.56654,0.56654,0.56592,6.9334e-08,0.29412,0.83771,1.7801e-09,1.3689e-07
1.6714,0.56654,0.56654,0.56591,6.9134e-08,0.29664,0.83519,1.7866e-09,1.3648e-07
1.6722,0.56654,0.56654,0.56591,6.8934e-08,0.29916,0.83267,1.7931e-09,1.3608e-07
1.673,0.56654,0.56654,0.56591,6.8734e-08,0.30169,0.83013,1.7995e-09,1.3567e-07
1.6738,0.56654,0.56654,0.56591,6.8533e-08,0.30423,0.82759,1.8057e-09,1.3526e-07
1.6746,0.56654,0.56654,0.56591,6.8331e-08,0.30677,0.82504,1.812e-09,1.3485e-07
1.6754,0.56654,0.56654,0.56591,6.8128e-08,0.30933,0.82249,1.8181e-09,1.3444e-07
1.6762,0.56654,0.56654,0.5659,6.7925e-08,0.31188,0.81993,1.8242e-09,1.3403e-07
1.677,0.56654,0.56654,0.5659,6.7722e-08,0.31445,0.81736,1.8302e-09,1.3361e-07
1.6778,0.56654,0.56654,0.5659,6.7517e-08,0.31702,0.81478,1.8361e-09,1.332e-07
1.6786,0.56654,0.56654,0.5659,6.7312e-08,0.3196,0.8122,1.842e-09,1.3278e-07
1.6794,0.56654,0.56654,0.5659,6.7107e-08,0.32218,0.80962,1.8478e-09,1.3237e-07
1.6802,0.56654,0.56654,0.5659,6.6901e-08,0.32477,0.80702,1.8535e-09,1.3195e-07
1.681,0.56654,0.56654,0.56589,6.6694e-08,0.32737,0.80442,1.8592e-09,1.3153e-07
1.6818,0.56654,0.56654,0.56589,6.6487e-08,0.32997,0.80182,1.8648e-09,1.3111e-07
1.6826,0.56654,0.56654,0.56589,6.6279e-08,0.33258,0.79921,1.8703e-09,1.3069e-07
1.6835,0.56654,0.56654,0.56589,6.6071e-08,0.33519,0.79659,1.8758e-09,1.3027e-07
1.6843,0.56654,0.56654,0.56589,6.5862e-08,0.33781,0.79397,1.8813e-09,1.2984e-07
1.6851,0.56654,0.56654,0.56589,6.5653e-08,0.34044,0.79134,1.8867e-09,1.2942e-07
1.6859,0.56654,0.56654,0.56589,6.5443e-08,0.34307,0.7887,1.892e-09,1.2899e-07
1.6867,0.56654,0.56654,0.56588,6.5232e-08,0.34571,0.78606,1.8973e-09,1.2857e-07
1.6875,0.56654,0.56654,0.56588,6.5021e-08,0.34835,0.78342,1.9025e-09,1.2814e-07
1.6883,0.56654,0.56654,0.56588,6.4809e-08,0.351,0.78076,1.9077e-09,1.2771e-07
1.6891,0.56654,0.56654,0.56588,6.4597e-08,0.35365,0.77811,1.9129e-09,1.2728e-07
1.6899,0.56654,0.56654,0.56588,6.4384e-08,0.35631,0.77544,1.918e-09,1.2685e-07
1.6907,0.56654,0.56654,0.56588,6.4171e-08,0.35898,0.77278,1.9231e-09,1.2642e-07
1.6915,0.56654,0.56654,0.56588,6.3957e-08,0.36165,0.7701,1.9282e-09,1.2599e-07
1.6923,0.56654,0.56654,0.56588,6.3743e-08,0.36432,0.76743,1.9332e-09,1.2555e-07
1.6931,0.56654,0.56654,0.56587,6.3528e-08,0.36701,0.76474,1.9382e-09,1.2512e-07
1.6939,0.56654,0.56654,0.56587,6.3313e-08,0.36969,0.76205,1.9431e-09,1.2468e-07
1.6947,0.56654,0.56654,0.56587,6.3097e-08,0.37238,0.75936,1.9481e-09,1.2425e-07
1.6955,0.56654,0.56654,0.56587,6.288e-08,0.37508,0.75666,1.953e-09,1.2381e-07
1.6963,0.56654,0.56654,0.56587,6.2664e-08,0.37778,0.75396,1.9579e-09,1.2337e-07
1.6971,0.56654,0.56654,0.56587,6.2446e-08,0.38049,0.75125,1.9627e-09,1.2293e-07
1.698,0.56654,0.56654,0.56587,6.2228e-08,0.3832,0.74854,1.9676e-09,1.2249e-07
1.6988,0.56654,0.56654,0.56587,6.201e-08,0.38591,0.74582,1.9724e-09,1.2205e-07
1.6996,0.56654,0.56654,0.56586,6.1791e-08,0.38863,0.7431,1.9773e-09,1.2161e-07
1.7004,0.56654,0.56654,0.56586,6.1572e-08,0.39136,0.74037,1.9821e-09,1.2116e-07
1.7012,0.56654,0.56654,0.56586,6.1352e-08,0.39409,0.73764,1.9869e-09,1.2072e-07
1.702,0.56654,0.56654,0.56586,6.1132e-08,0.39682,0.7349,1.9917e-09,1.2027e-07
1.7028,0.56654,0.56654,0.56586,6.0912e-08,0.39956,0.73216,1.9966e-09,1.1983e-07
1.7036,0.56654,0.56654,0.56586,6.0691e-08,0.4023,0.72942,2.0014e-09,1.1938e-07
1.7044,0.56654,0.56654,0.56586,6.0469e-08,0.40504,0.72667,2.0062e-09,1.1893e-07
1.7052,0.56654,0.56654,0.56586,6.0247e-08,0.4078,0.72392,2.011e-09,1.1848e-07
1.706,0.56654,0.56654,0.56586,6.0025e-08,0.41055,0.72116,2.0159e-09,1.1803e-07
1.7068,0.56654,0.56654,0.56585,5.9802e-08,0.41331,0.7184,2.0207e-09,1.1758e-07
1.7076,0.56654,0.56654,0.56585,5.9579e-08,0.41607,0.71564,2.0256e-09,1.1713e-07
1.7084,0.56654,0.56654,0.56585,5.9356e-08,0.41884,0.71287,2.0305e-09,1.1668e-07
1.7092,0.56654,0.56654,0.56585,5.9132e-08,0.42161,0.7101,2.0354e-09,1.1623e-07
1.71,0.56654,0.56654,0.56585,5.8907e-08,0.42438,0.70732,2.0403e-09,1.1577e-07
1.7108,0.56654,0.56654,0.56585,5.8683e-08,0.42716,0.70454,2.0453e-09,1.1532e-07
1.7116,0.56654,0.56654,0.56585,5.8458e-08,0.42994,0.70176,2.0502e-09,1.1486e-07
1.7125,0.56654,0.56654,0.56585,5.8232e-08,0.43272,0.69897,2.0552e-09,1.1441e-07
1.7133,0.56654,0.56654,0.56585,5.8006e-08,0.43551,0.69618,2.0603e-09,1.1395e-07
1.7141,0.56654,0.56654,0.56585,5.778e-08,0.4383,0.69339,2.0653e-09,1.135e-07
1.7149,0.56654,0.56654,0.56585,5.7554e-08,0.4411,0.6906,2.0704e-09,1.1304e-07
1.7157,0.56654,0.56654,0.56585,5.7327e-08,0.44389,0.6878,2.0756e-09,1.1258e-07
1.7165,0.56654,0.56654,0.56584,5.71e-08,0.44669,0.68499,2.0807e-09,1.1212e-07
1.7173,0.56654,0.56654,0.56584,5.6872e-08,0.4495,0.68219,2.0859e-09,1.1166e-07
1.7181,0.56654,0.56654,0.56584,5.6644e-08,0.45231,0.67938,2.0912e-09,1.112e-07
1.7189,0.56654,0.56654,0.56584,5.6416e-08,0.45512,0.67657,2.0965e-09,1.1074e-07
1.7197,0.56654,0.56654,0.56584,5.6188e-08,0.45793,0.67375,2.1018e-09,1.1027e-07
1.7205,0.56654,0.56654,0.56584,5.5959e-08,0.46074,0.67094,2.1072e-09,1.0981e-07
1.7213,0.56654,0.56654,0.56584,5.573e-08,0.46356,0.66812,2.1126e-09,1.0935e-07
1.7221,0.56654,0.56654,0.56584,5.5501e-08,0.46638,0.6653,2.1181e-09,1.0888e-07
1.7229,0.56654,0.56654,0.56584,5.5271e-08,0.46921,0.66247,2.1236e-09,1.0842e-07
1.7237,0.56654,0.56654,0.56584,5.5041e-08,0.47203,0.65964,2.1292e-09,1.0795e-07
1.7245,0.56654,0.56654,0.56584,5.4811e-08,0.47486,0.65681,2.1348e-09,1.0749e-07
1.7253,0.56654,0.56654,0.56584,5.4581e-08,0.47769,0.65398,2.1404e-09,1.0702e-07
1.7261,0.56654,0.56654,0.56584,5.435e-08,0.48052,0.65115,2.1462e-09,1.0655e-07
1.7269,0.56654,0.56654,0.56584,5.412e-08,0.48336,0.64831,2.1519e-09,1.0609e-07
1.7278,0.56654,0.56654,0.56584,5.3889e-08,0.4862,0.64547,2.1578e-09,1.0562e-07
1.7286,0.56654,0.56654,0.56583,5.3657e-08,0.48904,0.64263,2.1636e-09,1.0515e-07
1.7294,0.56654,0.56654,0.56583,5.3426e-08,0.49188,0.63979,2.1696e-09,1.0468e-07
1.7302,0.56654,0.56654,0.56583,5.3194e-08,0.49472,0.63695,2.1756e-09,1.0421e-07
1.731,0.56654,0.56654,0.56583,5.2962e-08,0.49756,0.6341,2.1816e-09,1.0374e-07
1.7318,0.56654,0.56654,0.56583,5.273e-08,0.50041,0.63125,2.1877e-09,1.0327e-07
1.7326,0.56654,0.56654,0.56583,5.2498e-08,0.50326,0.6284,2.1939e-09,1.028e-07
1.7334,0.56654,0.56654,0.56583,5.2266e-08,0.50611,0.62555,2.2001e-09,1.0233e-07
1.7342,0.56654,0.56654,0.56583,5.2033e-08,0.50896,0.6227,2.2063e-09,1.0186e-07
1.735,0.56654,0.56654,0.56583,5.18e-08,0.51182,0.61985,2.2126e-09,1.0139e-07
1.7358,0.56654,0.56654,0.56583,5.1567e-08,0.51467,0.61699,2.219e-09,1.0092e-07
1.7366,0.56654,0.56654,0.56583,5.1334e-08,0.51753,0.61414,2.2254e-09,1.0044e-07
1.7374,0.56654,0.56654,0.56583,5.1101e-08,0.52038,0.61128,2.2319e-09,9.997e-08
1.7382,0.56654,0.56654,0.56583,5.0868e-08,0.52324,0.60842,2.2384e-09,9.9497e-08
1.739,0.56654,0.56654,0.56583,5.0634e-08,0.5261,0.60556,2.245e-09,9.9024e-08
1.7398,0.56654,0.56654,0.56583,5.0401e-08,0.52896,0.6027,2.2516e-09,9.855e-08
1.7406,0.56654,0.56654,0.56583,5.0167e-08,0.53182,0.59984,2.2583e-09,9.8076e-08
1.7414,0.56654,0.56654,0.56583,4.9934e-08,0.53468,0.59697,2.265e-09,9.7602e-08
1.7423,0.56654,0.56654,0.56583,4.97e-08,0.53755,0.59411,2.2717e-09,9.7128e-08
1.7431,0.56654,0.56654,0.56583,4.9466e-08,0.54041,0.59125,2.2785e-09,9.6653e-08
1.7439,0.56654,0.56654,0.56583,4.9232e-08,0.54328,0.58838,2.2854e-09,9.6178e-08
1.7447,0.56654,0.56654,0.56583,4.8998e-08,0.54614,0.58552,2.2923e-09,9.5703e-08
1.7455,0.56654,0.56654,0.56583,4.8764e-08,0.54901,0.58265,2.2992e-09,9.5228e-08
1.7463,0.56654,0.56654,0.56583,4.853e-08,0.55187,0.57978,2.3062e-09,9.4753e-08
1.7471,0.56654,0.56654,0.56583,4.8295e-08,0.55474,0.57692,2.3132e-09,9.4278e-08
1.7479,0.56654,0.56654,0.56583,4.8061e-08,0.55761,0.57405,2.3202e-09,9.3802e-08
1.7487,0.56654,0.56654,0.56583,4.7827e-08,0.56047,0.57118,2.3273e-09,9.3327e-08
1.7495,0.56654,0.56654,0.56583,4.7593e-08,0.56334,0.56832,2.3344e-09,9.2851e-08
1.7503,0.56654,0.56654,0.56583,4.7359e-08,0.56621,0.56545,2.3415e-09,9.2376e-08
1.7511,0.56654,0.56654,0.56583,4.7124e-08,0.56908,0.56258,2.3487e-09,9.19e-08
1.7519,0.56654,0.56654,0.56583,4.689e-08,0.57194,0.55971,2.3558e-09,9.1425e-08
1.7527,0.56654,0.56654,0.56583,4.6656e-08,0.57481,0.55685,2.363e-09,9.0949e-08
1.7535,0.56654,0.56654,0.56583,4.6422e-08,0.57768,0.55398,2.3703e-09,9.0473e-08
1.7543,0.56654,0.56654,0.56583,4.6188e-08,0.58054,0.55111,2.3775e-09,8.9998e-08
1.7551,0.56654,0.56654,0.56583,4.5954e-08,0.58341,0.54825,2.3848e-09,8.9522e-08
1.7559,0.56654,0.56654,0.56583,4.5719e-08,0.58627,0.54538,2.3921e-09,8.9047e-08
1.7568,0.56654,0.56654,0.56583,4.5486e-08,0.58914,0.54252,2.3994e-09,8.8572e-08
1.7576,0.56654,0.56654,0.56583,4.5252e-08,0.592,0.53965,2.4067e-09,8.8096e-08
1.7584,0.56654,0.56654,0.56583,4.5018e-08,0.59487,0.53679,2.414e-09,8.7621e-08
1.7592,0.56654,0.56654,0.56583,4.4784e-08,0.59773,0.53393,2.4213e-09,8.7147e-08
1.76,0.56654,0.56654,0.56583,4.455e-08,0.60059,0.53106,2.4287e-09,8.6672e-08
1.7608,0.56654,0.56654,0.56583,4.4317e-08,0.60346,0.5282,2.436e-09,8.6197e-08
1.7616,0.56654,0.56654,0.56583,4.4083e-08,0.60632,0.52534,2.4434e-09,8.5723e-08
1.7624,0.56654,0.56654,0.56583,4.385e-08,0.60918,0.52248,2.4507e-09,8.5249e-08
1.7632,0.56654,0.56654,0.56583,4.3617e-08,0.61204,0.51963,2.458e-09,8.4775e-08
1.764,0.56654,0.56654,0.56583,4.3383e-08,0.61489,0.51677,2.4654e-09,8.4301e-08
1.7648,0.56654,0.56654,0.56583,4.315e-08,0.61775,0.51391,2.4727e-09,8.3828e-08
1.7656,0.56654,0.56654,0.56583,4.2918e-08,0.6206,0.51106,2.48e-09,8.3355e-08
1.7664,0.56654,0.56654,0.56583,4.2685e-08,0.62346,0.50821,2.4874e-09,8.2882e-08
1.7672,0.56654,0.56654,0.56583,4.2452e-08,0.62631,0.50536,2.4947e-09,8.241e-08
1.768,0.56654,0.56654,0.56583,4.222e-08,0.62916,0.50251,2.502e-09,8.1938e-08
1.7688,0.56654,0.56654,0.56583,4.1988e-08,0.63201,0.49966,2.5093e-09,8.1466e-08
1.7696,0.56654,0.56654,0.56583,4.1756e-08,0.63486,0.49681,2.5166e-09,8.0995e-08
1.7704,0.56654,0.56654,0.56583,4.1524e-08,0.6377,0.49397,2.5238e-09,8.0524e-08
1.7713,0.56654,0.56654,0.56583,4.1292e-08,0.64054,0.49112,2.5311e-09,8.0054e-08
1.7721,0.56654,0.56654,0.56583,4.1061e-08,0.64339,0.48828,2.5383e-09,7.9584e-08
1.7729,0.56654,0.56654,0.56584,4.083e-08,0.64623,0.48544,2.5456e-09,7.9114e-08
1.7737,0.56654,0.56654,0.56584,4.0599e-08,0.64906,0.48261,2.5528e-09,7.8645e-08
1.7745,0.56654,0.56654,0.56584,4.0368e-08,0.6519,0.47977,2.56e-09,7.8176e-08
1.7753,0.56654,0.56654,0.56584,4.0138e-08,0.65473,0.47694,2.5671e-09,7.7708e-08
1.7761,0.56654,0.56654,0.56584,3.9907e-08,0.65756,0.47411,2.5743e-09,7.724e-08
1.7769,0.56654,0.56654,0.56584,3.9677e-08,0.66039,0.47128,2.5814e-09,7.6773e-08
1.7777,0.56654,0.56654,0.56584,3.9448e-08,0.66322,0.46846,2.5885e-09,7.6307e-08
1.7785,0.56654,0.56654,0.56584,3.9218e-08,0.66604,0.46564,2.5956e-09,7.584e-08
1.7793,0.56654,0.56654,0.56584,3.8989e-08,0.66887,0.46282,2.6027e-09,7.5375e-08
1.7801,0.56654,0.56654,0.56584,3.876e-08,0.67168,0.46,2.6098e-09,7.491e-08
1.7809,0.56654,0.56654,0.56584,3.8531e-08,0.6745,0.45718,2.6168e-09,7.4446e-08
1.7817,0.56654,0.56654,0.56584,3.8303e-08,0.67731,0.45437,2.6238e-09,7.3982e-08
1.7825,0.56654,0.56654,0.56584,3.8075e-08,0.68012,0.45156,2.6308e-09,7.3519e-08
1.7833,0.56654,0.56654,0.56584,3.7847e-08,0.68293,0.44876,2.6378e-09,7.3057e-08
1.7841,0.56654,0.56654,0.56584,3.762e-08,0.68574,0.44595,2.6448e-09,7.2595e-08
1.7849,0.56654,0.56654,0.56585,3.7393e-08,0.68854,0.44315,2.6517e-09,7.2134e-08
1.7857,0.56654,0.56654,0.56585,3.7166e-08,0.69134,0.44036,2.6587e-09,7.1674e-08
1.7866,0.56654,0.56654,0.56585,3.694e-08,0.69413,0.43756,2.6656e-09,7.1214e-08
1.7874,0.56654,0.56654,0.56585,3.6714e-08,0.69692,0.43477,2.6725e-09,7.0755e-08
1.7882,0.56654,0.56654,0.56585,3.6488e-08,0.69971,0.43198,2.6794e-09,7.0297e-08
1.789,0.56654,0.56654,0.56585,3.6263e-08,0.7025,0.4292,2.6863e-09,6.9839e-08
1.7898,0.56654,0.56654,0.56585,3.6038e-08,0.70528,0.42642,2.6932e-09,6.9382e-08
1.7906,0.56654,0.56654,0.56585,3.5813e-08,0.70806,0.42365,2.7001e-09,6.8926e-08
1.7914,0.56654,0.56654,0.56585,3.5589e-08,0.71083,0.42087,2.7069e-09,6.8471e-08
1.7922,0.56654,0.56654,0.56585,3.5365e-08,0.7136,0.4181,2.7138e-09,6.8017e-08
1.793,0.56654,0.56654,0.56585,3.5142e-08,0.71637,0.41534,2.7207e-09,6.7563e-08
1.7938,0.56654,0.56654,0.56585,3.4919e-08,0.71913,0.41258,2.7275e-09,6.7111e-08
1.7946,0.56654,0.56654,0.56586,3.4697e-08,0.72189,0.40982,2.7344e-09,6.6659e-08
1.7954,0.56654,0.56654,0.56586,3.4474e-08,0.72465,0.40707,2.7413e-09,6.6207e-08
1.7962,0.56654,0.56654,0.56586,3.4253e-08,0.7274,0.40432,2.7482e-09,6.5757e-08
1.797,0.56654,0.56654,0.56586,3.4031e-08,0.73015,0.40157,2.755e-09,6.5308e-08
1.7978,0.56654,0.56654,0.56586,3.3811e-08,0.73289,0.39883,2.7619e-09,6.4859e-08
1.7986,0.56654,0.56654,0.56586,3.359e-08,0.73563,0.39609,2.7688e-09,6.4412e-08
1.7994,0.56654,0.56654,0.56586,3.337e-08,0.73836,0.39336,2.7758e-09,6.3965e-08
1.8002,0.56654,0.56654,0.56586,3.3151e-08,0.74109,0.39063,2.7827e-09,6.3519e-08
1.8011,0.56654,0.56654,0.56586,3.2932e-08,0.74382,0.38791,2.7897e-09,6.3074e-08
1.8019,0.56654,0.56654,0.56587,3.2714e-08,0.74654,0.38519,2.7966e-09,6.263e-08
1.8027,0.56654,0.56654,0.56587,3.2496e-08,0.74926,0.38248,2.8036e-09,6.2187e-08
1.8035,0.56654,0.56654,0.56587,3.2278e-08,0.75197,0.37977,2.8107e-09,6.1745e-08
1.8043,0.56654,0.56654,0.56587,3.2061e-08,0.75467,0.37706,2.8177e-09,6.1304e-08
1.8051,0.56654,0.56654,0.56587,3.1845e-08,0.75738,0.37436,2.8248e-09,6.0864e-08
1.8059,0.56654,0.56654,0.56587,3.1629e-08,0.76007,0.37167,2.8319e-09,6.0425e-08
1.8067,0.56654,0.56654,0.56587,3.1413e-08,0.76277,0.36898,2.8391e-09,5.9987e-08
1.8075,0.56654,0.56654,0.56587,3.1198e-08,0.76545,0.3663,2.8463e-09,5.955e-08
1.8083,0.56654,0.56654,0.56588,3.0984e-08,0.76814,0.36362,2.8535e-09,5.9114e-08
1.8091,0.56654,0.56654,0.56588,3.077e-08,0.77081,0.36094,2.8608e-09,5.8679e-08
1.8099,0.56654,0.56654,0.56588,3.0556e-08,0.77348,0.35827,2.8681e-09,5.8245e-08
1.8107,0.56654,0.56654,0.56588,3.0344e-08,0.77615,0.35561,2.8755e-09,5.7812e-08
1.8115,0.56654,0.56654,0.56588,3.0131e-08,0.77881,0.35295,2.8829e-09,5.738e-08
1.8123,0.56654,0.56654,0.56588,2.992e-08,0.78147,0.3503,2.8904e-09,5.6949e-08
1.8131,0.56654,0.56654,0.56588,2.9708e-08,0.78412,0.34765,2.8979e-09,5.6519e-08
1.8139,0.56654,0.56654,0.56588,2.9498e-08,0.78676,0.34501,2.9054e-09,5.609e-08
1.8147,0.56654,0.56654,0.56589,2.9288e-08,0.7894,0.34237,2.9131e-09,5.5662e-08
1.8156,0.56654,0.56654,0.56589,2.9078e-08,0.79203,0.33974,2.9208e-09,5.5236e-08
1.8164,0.56654,0.56654,0.56589,2.8869e-08,0.79466,0.33712,2.9285e-09,5.481e-08
1.8172,0.56654,0.56654,0.56589,2.8661e-08,0.79728,0.3345,2.9363e-09,5.4386e-08
1.818,0.56654,0.56654,0.56589,2.8453e-08,0.7999,0.33189,2.9442e-09,5.3963e-08
1.8188,0.56654,0.56654,0.56589,2.8246e-08,0.80251,0.32928,2.9521e-09,5.3541e-08
1.8196,0.56654,0.56654,0.5659,2.804e-08,0.80511,0.32668,2.9601e-09,5.312e-08
1.8204,0.56654,0.56654,0.5659,2.7834e-08,0.80771,0.32408,2.9682e-09,5.27e-08
1.8212,0.56654,0.56654,0.5659,2.7629e-08,0.8103,0.32149,2.9763e-09,5.2281e-08
1.822,0.56654,0.56654,0.5659,2.7424e-08,0.81289,0.31891,2.9845e-09,5.1864e-08
1.8228,0.56654,0.56654,0.5659,2.722e-08,0.81547,0.31634,2.9927e-09,5.1447e-08
1.8236,0.56654,0.56654,0.5659,2.7017e-08,0.81804,0.31377,3.001e-09,5.1032e-08
1.8244,0.56654,0.56654,0.5659,2.6814e-08,0.8206,0.31121,3.0094e-09,5.0618e-08
1.8252,0.56654,0.56654,0.56591,2.6612e-08,0.82316,0.30865,3.0179e-09,5.0206e-08
1.826,0.56654,0.56654,0.56591,2.641e-08,0.82572,0.3061,3.0264e-09,4.9794e-08
1.8268,0.56654,0.56654,0.56591,2.6209e-08,0.82826,0.30356,3.035e-09,4.9384e-08
1.8276,0.56654,0.56654,0.56591,2.6009e-08,0.8308,0.30102,3.0437e-09,4.8974e-08
1.8284,0.56654,0.56654,0.56591,2.5809e-08,0.83334,0.29849,3.0524e-09,4.8567e-08
1.8292,0.56654,0.56654,0.56591,2.5611e-08,0.83586,0.29597,3.0612e-09,4.816e-08
1.8301,0.56654,0.56654,0.56592,2.5412e-08,0.83838,0.29345,3.07e-09,4.7754e-08
1.8309,0.56654,0.56654,0.56592,2.5215e-08,0.84089,0.29094,3.079e-09,4.735e-08
1.8317,0.56654,0.56654,0.56592,2.5018e-08,0.8434,0.28844,3.088e-09,4.6947e-08
1.8325,0.56654,0.56654,0.56592,2.4821e-08,0.8459,0.28595,3.097e-09,4.6546e-08
1.8333,0.56654,0.56654,0.56592,2.4626e-08,0.84839,0.28346,3.1061e-09,4.6145e-08
1.8341,0.56654,0.56654,0.56593,2.4431e-08,0.85087,0.28098,3.1153e-09,4.5746e-08
1.8349,0.56654,0.56654,0.56593,2.4237e-08,0.85335,0.27851,3.1245e-09,4.5349e-08
1.8357,0.56654,0.56654,0.56593,2.4043e-08,0.85582,0.27604,3.1338e-09,4.4952e-08
1.8365,0.56654,0.56654,0.56593,2.385e-08,0.85828,0.27358,3.1431e-09,4.4557e-08
1.8373,0.56654,0.56654,0.56593,2.3658e-08,0.86073,0.27113,3.1525e-09,4.4163e-08
1.8381,0.56654,0.56654,0.56593,2.3466e-08,0.86318,0.26869,3.1619e-09,4.377e-08
1.8389,0.56654,0.56654,0.56594,2.3275e-08,0.86562,0.26626,3.1714e-09,4.3379e-08
1.8397,0.56654,0.56654,0.56594,2.3085e-08,0.86805,0.26383,3.1809e-09,4.2989e-08
1.8405,0.56654,0.56654,0.56594,2.2896e-08,0.87047,0.26141,3.1905e-09,4.2601e-08
1.8413,0.56654,0.56654,0.56594,2.2707e-08,0.87289,0.259,3.2001e-09,4.2214e-08
1.8421,0.56654,0.56654,0.56594,2.2519e-08,0.8753,0.25659,3.2097e-09,4.1828e-08
1.8429,0.56654,0.56654,0.56595,2.2331e-08,0.8777,0.2542,3.2194e-09,4.1443e-08
1.8437,0.56654,0.56654,0.56595,2.2145e-08,0.88009,0.25181,3.2291e-09,4.106e-08
1.8445,0.56654,0.56654,0.56595,2.1959e-08,0.88247,0.24943,3.2388e-09,4.0679e-08
1.8454,0.56654,0.56654,0.56595,2.1773e-08,0.88485,0.24706,3.2486e-09,4.0298e-08
1.8462,0.56654,0.56654,0.56595,2.1589e-08,0.88722,0.24469,3.2584e-09,3.9919e-08
1.847,0.56654,0.56654,0.56596,2.1405e-08,0.88958,0.24234,3.2681e-09,3.9542e-08
1.8478,0.56654,0.56654,0.56596,2.1222e-08,0.89193,0.23999,3.2779e-09,3.9166e-08
1.8486,0.56654,0.56654,0.56596,2.1039e-08,0.89427,0.23765,3.2878e-09,3.8791e-08
1.8494,0.56654,0.56654,0.56596,2.0858e-08,0.89661,0.23532,3.2976e-09,3.8418e-08
1.8502,0.56654,0.56654,0.56597,2.0677e-08,0.89893,0.233,3.3074e-09,3.8046e-08
1.851,0.56654,0.56654,0.56597,2.0497e-08,0.90125,0.23068,3.3172e-09,3.7676e-08
1.8518,0.56654,0.56654,0.56597,2.0317e-08,0.90356,0.22838,3.327e-09,3.7307e-08
1.8526,0.56654,0.56654,0.56597,2.0138e-08,0.90586,0.22608,3.3368e-09,3.694e-08
1.8534,0.56654,0.56654,0.56597,1.996e-08,0.90815,0.2238,3.3466e-09,3.6574e-08
1.8542,0.56654,0.56654,0.56598,1.9783e-08,0.91043,0.22152,3.3563e-09,3.6209e-08
1.855,0.56654,0.56654,0.56598,1.9606e-08,0.91271,0.21925,3.3661e-09,3.5846e-08
1.8558,0.56654,0.56654,0.56598,1.943e-08,0.91497,0.21699,3.3758e-09,3.5485e-08
1.8566,0.56654,0.56654,0.56598,1.9255e-08,0.91723,0.21474,3.3855e-09,3.5125e-08
1.8574,0.56654,0.56654,0.56598,1.9081e-08,0.91948,0.21249,3.3951e-09,3.4766e-08
1.8582,0.56654,0.56654,0.56599,1.8907e-08,0.92172,0.21026,3.4047e-09,3.4409e-08
1.859,0.56654,0.56654,0.56599,1.8734e-08,0.92395,0.20803,3.4143e-09,3.4054e-08
1.8599,0.56654,0.56654,0.56599,1.8562e-08,0.92617,0.20582,3.4238e-09,3.37e-08
1.8607,0.56654,0.56654,0.56599,1.839e-08,0.92838,0.20361,3.4333e-09,3.3347e-08
1.8615,0.56654,0.56654,0.566,1.8219e-08,0.93058,0.20141,3.4427e-09,3.2996e-08
1.8623,0.56654,0.56654,0.566,1.8049e-08,0.93277,0.19923,3.4521e-09,3.2647e-08
1.8631,0.56654,0.56654,0.566,1.788e-08,0.93495,0.19705,3.4614e-09,3.2299e-08
1.8639,0.56654,0.56654,0.566,1.7712e-08,0.93713,0.19488,3.4707e-09,3.1953e-08
1.8647,0.56654,0.56654,0.56601,1.7544e-08,0.93929,0.19272,3.4798e-09,3.1608e-08
1.8655,0.56654,0.56654,0.56601,1.7377e-08,0.94145,0.19057,3.4889e-09,3.1265e-08
1.8663,0.56654,0.56654,0.56601,1.7211e-08,0.94359,0.18843,3.498e-09,3.0924e-08
1.8671,0.56654,0.56654,0.56601,1.7045e-08,0.94573,0.1863,3.5069e-09,3.0584e-08
1.8679,0.56654,0.56654,0.56602,1.6881e-08,0.94785,0.18418,3.5158e-09,3.0245e-08
1.8687,0.56654,0.56654,0.56602,1.6717e-08,0.94997,0.18207,3.5246e-09,2.9909e-08
1.8695,0.56654,0.56654,0.56602,1.6553e-08,0.95207,0.17997,3.5333e-09,2.9573e-08
1.8703,0.56654,0.56654,0.56602,1.6391e-08,0.95417,0.17788,3.542e-09,2.924e-08
1.8711,0.56654,0.56654,0.56603,1.6229e-08,0.95625,0.1758,3.5505e-09,2.8908e-08
1.8719,0.56654,0.56654,0.56603,1.6068e-08,0.95833,0.17372,3.5589e-09,2.8578e-08
1.8727,0.56654,0.56654,0.56603,1.5908e-08,0.9604,0.17166,3.5673e-09,2.8249e-08
1.8735,0.56654,0.56654,0.56603,1.5749e-08,0.96245,0.16961,3.5755e-09,2.7922e-08
1.8744,0.56654,0.56654,0.56604,1.559e-08,0.9645,0.16757,3.5837e-09,2.7597e-08
1.8752,0.56654,0.56654,0.56604,1.5432e-08,0.96653,0.16554,3.5917e-09,2.7273e-08
1.876,0.56654,0.56654,0.56604,1.5275e-08,0.96856,0.16352,3.5997e-09,2.6951e-08
1.8768,0.56654,0.56654,0.56604,1.5119e-08,0.97058,0.16151,3.6075e-09,2.6631e-08
1.8776,0.56654,0.56654,0.56605,1.4964e-08,0.97258,0.15951,3.6152e-09,2.6312e-08
1.8784,0.56654,0.56654,0.56605,1.4809e-08,0.97457,0.15752,3.6229e-09,2.5995e-08
1.8792,0.56654,0.56654,0.56605,1.4655e-08,0.97656,0.15554,3.6304e-09,2.5679e-08
1.88,0.56654,0.56654,0.56605,1.4502e-08,0.97853,0.15358,3.6378e-09,2.5366e-08
1.8808,0.56654,0.56654,0.56606,1.4349e-08,0.9805,0.15162,3.6451e-09,2.5054e-08
1.8816,0.56654,0.56654,0.56606,1.4198e-08,0.98245,0.14967,3.6522e-09,2.4744e-08
1.8824,0.56654,0.56654,0.56606,1.4047e-08,0.98439,0.14773,3.6593e-09,2.4435e-08
1.8832,0.56654,0.56654,0.56606,1.3897e-08,0.98632,0.14581,3.6663e-09,2.4128e-08
1.884,0.56654,0.56654,0.56607,1.3748e-08,0.98824,0.14389,3.6731e-09,2.3823e-08
1.8848,0.56654,0.56654,0.56607,1.36e-08,0.99015,0.14199,3.6798e-09,2.3519e-08
1.8856,0.56654,0.56654,0.56607,1.3452e-08,0.99205,0.1401,3.6864e-09,2.3218e-08
1.8864,0.56654,0.56654,0.56608,1.3305e-08,0.99394,0.13821,3.6929e-09,2.2918e-08
1.8872,0.56654,0.56654,0.56608,1.3159e-08,0.99581,0.13634,3.6992e-09,2.2619e-08
1.888,0.56654,0.56654,0.56608,1.3014e-08,0.99768,0.13448,3.7055e-09,2.2323e-08
1.8889,0.56654,0.56654,0.56608,1.287e-08,0.99953,0.13263,3.7116e-09,2.2028e-08
1.8897,0.56654,0.56654,0.56609,1.2726e-08,1.0014,0.1308,3.7176e-09,2.1735e-08
1.8905,0.56654,0.56654,0.56609,1.2584e-08,1.0032,0.12897,3.7235e-09,2.1444e-08
1.8913,0.56654,0.56654,0.56609,1.2442e-08,1.005,0.12715,3.7293e-09,2.1154e-08
1.8921,0.56654,0.56654,0.56609,1.2301e-08,1.0068,0.12535,3.735e-09,2.0867e-08
1.8929,0.56654,0.56654,0.5661,1.2161e-08,1.0086,0.12356,3.7405e-09,2.0581e-08
1.8937,0.56654,0.56654,0.5661,1.2021e-08,1.0104,0.12177,3.746e-09,2.0297e-08
1.8945,0.56654,0.56654,0.5661,1.1883e-08,1.0122,0.12,3.7513e-09,2.0014e-08
1.8953,0.56654,0.56654,0.56611,1.1745e-08,1.014,0.11824,3.7565e-09,1.9734e-08
1.8961,0.56654,0.56654,0.56611,1.1608e-08,1.0157,0.1165,3.7616e-09,1.9455e-08
1.8969,0.56654,0.56654,0.56611,1.1472e-08,1.0175,0.11476,3.7666e-09,1.9178e-08
1.8977,0.56654,0.56654,0.56611,1.1337e-08,1.0192,0.11304,3.7715e-09,1.8903e-08
1.8985,0.56654,0.56654,0.56612,1.1203e-08,1.0209,0.11132,3.7762e-09,1.8629e-08
1.8993,0.56654,0.56654,0.56612,1.1069e-08,1.0226,0.10962,3.7809e-09,1.8358e-08
1.9001,0.56654,0.56654,0.56612,1.0937e-08,1.0243,0.10793,3.7855e-09,1.8088e-08
1.9009,0.56654,0.56654,0.56613,1.0805e-08,1.026,0.10626,3.7899e-09,1.782e-08
1.9017,0.56654,0.56654,0.56613,1.0674e-08,1.0277,0.10459,3.7942e-09,1.7554e-08
1.9025,0.56654,0.56654,0.56613,1.0544e-08,1.0293,0.10294,3.7985e-09,1.729e-08
1.9033,0.56654,0.56654,0.56614,1.0415e-08,1.031,0.10129,3.8026e-09,1.7027e-08
1.9042,0.56654,0.56654,0.56614,1.0287e-08,1.0326,0.099665,3.8067e-09,1.6767e-08
1.905,0.56654,0.56654,0.56614,1.0159e-08,1.0342,0.098046,3.8106e-09,1.6508e-08
1.9058,0.56654,0.56654,0.56614,1.0033e-08,1.0358,0.09644,3.8144e-09,1.6251e-08
1.9066,0.56654,0.56654,0.56615,9.9072e-09,1.0374,0.094846,3.8182e-09,1.5996e-08
1.9074,0.56654,0.56654,0.56615,9.7825e-09,1.039,0.093264,3.8218e-09,1.5743e-08
1.9082,0.56654,0.56654,0.56615,9.6587e-09,1.0406,0.091694,3.8254e-09,1.5492e-08
1.909,0.56654,0.56654,0.56616,9.5357e-09,1.0422,0.090136,3.8289e-09,1.5243e-08
1.9098,0.56654,0.56654,0.56616,9.4137e-09,1.0437,0.08859,3.8322e-09,1.4995e-08
1.9106,0.56654,0.56654,0.56616,9.2925e-09,1.0453,0.087057,3.8355e-09,1.475e-08
1.9114,0.56654,0.56654,0.56617,9.1723e-09,1.0468,0.085536,3.8387e-09,1.4506e-08
1.9122,0.56654,0.56654,0.56617,9.0529e-09,1.0483,0.084027,3.8418e-09,1.4264e-08
1.913,0.56654,0.56654,0.56617,8.9345e-09,1.0498,0.082531,3.8449e-09,1.4024e-08
1.9138,0.56654,0.56654,0.56617,8.817e-09,1.0513,0.081047,3.8478e-09,1.3786e-08
1.9146,0.56654,0.56654,0.56618,8.7004e-09,1.0528,0.079575,3.8507e-09,1.355e-08
1.9154,0.56654,0.56654,0.56618,8.5848e-09,1.0542,0.078116,3.8535e-09,1.3316e-08
1.9162,0.56654,0.56654,0.56618,8.47e-09,1.0557,0.076669,3.8562e-09,1.3084e-08
1.917,0.56654,0.56654,0.56619,8.3562e-09,1.0571,0.075235,3.8588e-09,1.2854e-08
1.9178,0.56654,0.56654,0.56619,8.2434e-09,1.0586,0.073814,3.8614e-09,1.2625e-08
1.9187,0.56654,0.56654,0.56619,8.1314e-09,1.06,0.072405,3.8638e-09,1.2399e-08
1.9195,0.56654,0.56654,0.5662,8.0204e-09,1.0614,0.071009,3.8663e-09,1.2175e-08
1.9203,0.56654,0.56654,0.5662,7.9104e-09,1.0628,0.069625,3.8686e-09,1.1952e-08
1.9211,0.56654,0.56654,0.5662,7.8013e-09,1.0642,0.068254,3.8709e-09,1.1732e-08
1.9219,0.56654,0.56654,0.56621,7.6931e-09,1.0655,0.066896,3.8731e-09,1.1513e-08
1.9227,0.56654,0.56654,0.56621,7.5859e-09,1.0669,0.065551,3.8752e-09,1.1297e-08
1.9235,0.56654,0.56654,0.56621,7.4797e-09,1.0682,0.064219,3.8773e-09,1.1082e-08
1.9243,0.56654,0.56654,0.56622,7.3744e-09,1.0695,0.062899,3.8793e-09,1.087e-08
1.9251,0.56654,0.56654,0.56622,7.2701e-09,1.0708,0.061593,3.8813e-09,1.0659e-08
1.9259,0.56654,0.56654,0.56622,7.1668e-09,1.0721,0.060299,3.8832e-09,1.045e-08
1.9267,0.56654,0.56654,0.56623,7.0644e-09,1.0734,0.059018,3.885e-09,1.0244e-08
1.9275,0.56654,0.56654,0.56623,6.963e-09,1.0747,0.057751,3.8868e-09,1.0039e-08
1.9283,0.56654,0.56654,0.56623,6.8626e-09,1.076,0.056496,3.8886e-09,9.8367e-09
1.9291,0.56654,0.56654,0.56624,6.7632e-09,1.0772,0.055254,3.8902e-09,9.6362e-09
1.9299,0.56654,0.56654,0.56624,6.6648e-09,1.0785,0.054026,3.8919e-09,9.4377e-09
1.9307,0.56654,0.56654,0.56624,6.5674e-09,1.0797,0.05281,3.8935e-09,9.2413e-09
1.9315,0.56654,0.56654,0.56625,6.4709e-09,1.0809,0.051608,3.895e-09,9.0468e-09
1.9323,0.56654,0.56654,0.56625,6.3755e-09,1.0821,0.050419,3.8965e-09,8.8545e-09
1.9332,0.56654,0.56654,0.56625,6.2811e-09,1.0833,0.049243,3.898e-09,8.6642e-09
1.934,0.56654,0.56654,0.56626,6.1877e-09,1.0844,0.048081,3.8994e-09,8.4759e-09
1.9348,0.56654,0.56654,0.56626,6.0952e-09,1.0856,0.046931,3.9008e-09,8.2897e-09
1.9356,0.56654,0.56654,0.56626,6.0039e-09,1.0867,0.045795,3.9021e-09,8.1056e-09
1.9364,0.56654,0.56654,0.56627,5.9135e-09,1.0879,0.044673,3.9034e-09,7.9235e-09
1.9372,0.56654,0.56654,0.56627,5.8241e-09,1.089,0.043563,3.9047e-09,7.7435e-09
1.938,0.56654,0.56654,0.56627,5.7358e-09,1.0901,0.042468,3.906e-09,7.5656e-09
1.9388,0.56654,0.56654,0.56628,5.6485e-09,1.0912,0.041385,3.9072e-09,7.3898e-09
1.9396,0.56654,0.56654,0.56628,5.5623e-09,1.0922,0.040316,3.9084e-09,7.2161e-09
1.9404,0.56654,0.56654,0.56628,5.4771e-09,1.0933,0.039261,3.9096e-09,7.0445e-09
1.9412,0.56654,0.56654,0.56629,5.3929e-09,1.0944,0.038219,3.9107e-09,6.875e-09
1.942,0.56654,0.56654,0.56629,5.3098e-09,1.0954,0.03719,3.9119e-09,6.7076e-09
1.9428,0.56654,0.56654,0.56629,5.2277e-09,1.0964,0.036175,3.913e-09,6.5424e-09
1.9436,0.56654,0.56654,0.5663,5.1467e-09,1.0974,0.035174,3.9141e-09,6.3792e-09
1.9444,0.56654,0.56654,0.5663,5.0667e-09,1.0984,0.034186,3.9152e-09,6.2182e-09
1.9452,0.56654,0.56654,0.5663,4.9878e-09,1.0994,0.033212,3.9163e-09,6.0593e-09
1.946,0.56654,0.56654,0.56631,4.91e-09,1.1004,0.032251,3.9174e-09,5.9025e-09
1.9468,0.56654,0.56654,0.56631,4.8332e-09,1.1013,0.031305,3.9185e-09,5.7479e-09
1.9477,0.56654,0.56654,0.56631,4.7575e-09,1.1023,0.030372,3.9195e-09,5.5955e-09
1.9485,0.56654,0.56654,0.56632,4.6829e-09,1.1032,0.029452,3.9206e-09,5.4452e-09
1.9493,0.56654,0.56654,0.56632,4.6093e-09,1.1041,0.028547,3.9217e-09,5.297e-09
1.9501,0.56654,0.56654,0.56632,4.5369e-09,1.105,0.027655,3.9228e-09,5.151e-09
1.9509,0.56654,0.56654,0.56633,4.4655e-09,1.1059,0.026777,3.9238e-09,5.0072e-09
1.9517,0.56654,0.56654,0.56633,4.3953e-09,1.1067,0.025913,3.9249e-09,4.8656e-09
1.9525,0.56654,0.56654,0.56633,4.3261e-09,1.1076,0.025062,3.926e-09,4.7261e-09
1.9533,0.56654,0.56654,0.56634,4.258e-09,1.1084,0.024226,3.9272e-09,4.5888e-09
1.9541,0.56654,0.56654,0.56634,4.191e-09,1.1093,0.023404,3.9283e-09,4.4537e-09
1.9549,0.56654,0.56654,0.56634,4.1251e-09,1.1101,0.022595,3.9294e-09,4.3208e-09
1.9557,0.56654,0.56654,0.56635,4.0604e-09,1.1109,0.0218,3.9306e-09,4.1901e-09
1.9565,0.56654,0.56654,0.56635,3.9967e-09,1.1117,0.021019,3.9318e-09,4.0616e-09
1.9573,0.56654,0.56654,0.56635,3.9342e-09,1.1125,0.020253,3.933e-09,3.9353e-09
1.9581,0.56654,0.56654,0.56636,3.8727e-09,1.1132,0.0195,3.9343e-09,3.8112e-09
1.9589,0.56654,0.56654,0.56636,3.8124e-09,1.114,0.018761,3.9355e-09,3.6893e-09
1.9597,0.56654,0.56654,0.56636,3.7532e-09,1.1147,0.018036,3.9368e-09,3.5697e-09
1.9605,0.56654,0.56654,0.56637,3.6952e-09,1.1154,0.017326,3.9381e-09,3.4522e-09
1.9613,0.56654,0.56654,0.56637,3.6383e-09,1.1161,0.016629,3.9395e-09,3.337e-09
1.9621,0.56654,0.56654,0.56638,3.5825e-09,1.1168,0.015946,3.9409e-09,3.2241e-09
1.963,0.56654,0.56654,0.56638,3.5278e-09,1.1175,0.015278,3.9423e-09,3.1134e-09
1.9638,0.56654,0.56654,0.56638,3.4743e-09,1.1181,0.014624,3.9438e-09,3.0049e-09
1.9646,0.56654,0.56654,0.56639,3.422e-09,1.1188,0.013984,3.9453e-09,2.8986e-09
1.9654,0.56654,0.56654,0.56639,3.3707e-09,1.1194,0.013357,3.9468e-09,2.7947e-09
1.9662,0.56654,0.56654,0.56639,3.3207e-09,1.12,0.012746,3.9484e-09,2.6929e-09
1.967,0.56654,0.56654,0.5664,3.2717e-09,1.1206,0.012148,3.95e-09,2.5935e-09
1.9678,0.56654,0.56654,0.5664,3.224e-09,1.1212,0.011564,3.9516e-09,2.4963e-09
1.9686,0.56654,0.56654,0.5664,3.1773e-09,1.1218,0.010995,3.9533e-09,2.4013e-09
1.9694,0.56654,0.56654,0.56641,3.1319e-09,1.1224,0.01044,3.9551e-09,2.3087e-09
1.9702,0.56654,0.56654,0.56641,3.0876e-09,1.1229,0.0098994,3.9569e-09,2.2183e-09
1.971,0.56654,0.56654,0.56641,3.0444e-09,1.1235,0.0093729,3.9587e-09,2.1302e-09
1.9718,0.56654,0.56654,0.56642,3.0025e-09,1.124,0.0088606,3.9605e-09,2.0444e-09
1.9726,0.56654,0.56654,0.56642,2.9617e-09,1.1245,0.0083626,3.9624e-09,1.9609e-09
1.9734,0.56654,0.56654,0.56642,2.922e-09,1.125,0.007879,3.9644e-09,1.8797e-09
1.9742,0.56654,0.56654,0.56643,2.8836e-09,1.1254,0.0074096,3.9664e-09,1.8008e-09
1.975,0.56654,0.56654,0.56643,2.8463e-09,1.1259,0.0069545,3.9684e-09,1.7242e-09
1.9758,0.56654,0.56654,0.56644,2.8102e-09,1.1264,0.0065138,3.9705e-09,1.6499e-09
1.9766,0.56654,0.56654,0.56644,2.7752e-09,1.1268,0.0060875,3.9726e-09,1.5779e-09
1.9775,0.56654,0.56654,0.56644,2.7415e-09,1.1272,0.0056754,3.9747e-09,1.5082e-09
1.9783,0.56654,0.56654,0.56645,2.7089e-09,1.1276,0.0052778,3.9769e-09,1.4409e-09
1.9791,0.56654,0.56654,0.56645,2.6775e-09,1.128,0.0048945,3.9791e-09,1.3759e-09
1.9799,0.56654,0.56654,0.56645,2.6473e-09,1.1284,0.0045256,3.9813e-09,1.3132e-09
1.9807,0.56654,0.56654,0.56646,2.6182e-09,1.1287,0.0041711,3.9836e-09,1.2529e-09
1.9815,0.56654,0.56654,0.56646,2.5904e-09,1.1291,0.0038311,3.9859e-09,1.1949e-09
1.9823,0.56654,0.56654,0.56646,2.5637e-09,1.1294,0.0035054,3.9882e-09,1.1392e-09
1.9831,0.56654,0.56654,0.56647,2.5382e-09,1.1297,0.0031941,3.9905e-09,1.0859e-09
1.9839,0.56654,0.56654,0.56647,2.5139e-09,1.13,0.0028973,3.9929e-09,1.035e-09
1.9847,0.56654,0.56654,0.56648,2.4908e-09,1.1303,0.0026149,3.9953e-09,9.8635e-10
1.9855,0.56654,0.56654,0.56648,2.4689e-09,1.1306,0.002347,3.9977e-09,9.4012e-10
1.9863,0.56654,0.56654,0.56648,2.4482e-09,1.1309,0.0020935,4.0001e-09,8.9625e-10
1.9871,0.56654,0.56654,0.56649,2.4287e-09,1.1311,0.0018545,4.0026e-09,8.5475e-10
1.9879,0.56654,0.56654,0.56649,2.4103e-09,1.1313,0.0016299,4.005e-09,8.1563e-10
1.9887,0.56654,0.56654,0.56649,2.3932e-09,1.1316,0.0014198,4.0075e-09,7.7888e-10
1.9895,0.56654,0.56654,0.5665,2.3772e-09,1.1318,0.0012242,4.0099e-09,7.4451e-10
1.9903,0.56654,0.56654,0.5665,2.3624e-09,1.132,0.001043,4.0124e-09,7.1253e-10
1.9911,0.56654,0.56654,0.5665,2.3489e-09,1.1321,0.00087635,4.0148e-09,6.8294e-10
1.992,0.56654,0.56654,0.56651,2.3365e-09,1.1323,0.00072417,4.0173e-09,6.5574e-10
1.9928,0.56654,0.56654,0.56651,2.3253e-09,1.1324,0.00058649,4.0197e-09,6.3093e-10
1.9936,0.56654,0.56654,0.56652,2.3153e-09,1.1326,0.00046331,4.0221e-09,6.0853e-10
1.9944,0.56654,0.56654,0.56652,2.3065e-09,1.1327,0.00035463,4.0245e-09,5.8852e-10
1.9952,0.56654,0.56654,0.56652,2.2989e-09,1.1328,0.00026044,4.0269e-09,5.7093e-10
1.996,0.56654,0.56654,0.56653,2.2925e-09,1.1329,0.00018076,4.0293e-09,5.5574e-10
1.9968,0.56654,0.56654,0.56653,2.2873e-09,1.1329,0.00011559,4.0316e-09,5.4296e-10
1.9976,0.56654,0.56654,0.56653,2.2833e-09,1.133,6.493e-05,4.034e-09,5.326e-10
1.9984,0.56654,0.56654,0.56654,2.2805e-09,1.133,2.8776e-05,4.0363e-09,5.2465e-10
1.9992,0.56654,0.56654,0.56654,2.2788e-09,1.1331,7.1329e-06,4.0385e-09,5.1913e-10
2,0.56654,0.56654,0.56654,2.2784e-09,1.1331,5.2321e-10,4.0407e-09,5.1602e-10


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertK_tp_jcp_p4r3_hrefN2_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,8.8307e-12,1.1331,7.2556e-06,1.7654e-11,7.6863e-15
0.001611,0.56654,0.56654,0.56655,8.8415e-12,1.1331,2.9022e-05,1.7652e-11,3.0744e-14
0.0024164,0.56654,0.56654,0.56655,8.8593e-12,1.133,6.5299e-05,1.7649e-11,6.9171e-14
0.0032219,0.56654,0.56654,0.56656,8.8841e-12,1.133,0.00011609,1.7645e-11,1.2296e-13
0.0040274,0.56654,0.56654,0.56656,8.9158e-12,1.1329,0.00018138,1.7639e-11,1.9211e-13
0.0048329,0.56654,0.56654,0.56657,8.9544e-12,1.1329,0.00026118,1.7632e-11,2.7661e-13
0.0056384,0.56654,0.56654,0.56657,9.0001e-12,1.1328,0.00035549,1.7624e-11,3.7645e-13
0.0064438,0.56654,0.56654,0.56657,9.0527e-12,1.1327,0.0004643,1.7614e-11,4.9161e-13
0.0072493,0.56654,0.56654,0.56658,9.1124e-12,1.1326,0.0005876,1.7603e-11,6.2209e-13
0.0080548,0.56654,0.56654,0.56658,9.179e-12,1.1324,0.00072541,1.759e-11,7.6787e-13
0.0088603,0.56654,0.56654,0.56658,9.2526e-12,1.1323,0.0008777,1.7576e-11,9.2893e-13
0.0096658,0.56654,0.56654,0.56659,9.3332e-12,1.1321,0.0010445,1.7561e-11,1.1053e-12
0.010471,0.56654,0.56654,0.56659,9.4209e-12,1.132,0.0012258,1.7545e-11,1.2968e-12
0.011277,0.56654,0.56654,0.56659,9.5156e-12,1.1318,0.0014215,1.7527e-11,1.5036e-12
0.012082,0.56654,0.56654,0.5666,9.6173e-12,1.1316,0.0016317,1.7509e-11,1.7256e-12
0.012888,0.56654,0.56654,0.5666,9.726e-12,1.1313,0.0018564,1.7489e-11,1.9628e-12
0.013693,0.56654,0.56654,0.56661,9.8418e-12,1.1311,0.0020956,1.7469e-11,2.2152e-12
0.014499,0.56654,0.56654,0.56661,9.9647e-12,1.1309,0.0023492,1.7447e-11,2.4826e-12
0.015304,0.56654,0.56654,0.56661,1.0095e-11,1.1306,0.0026173,1.7424e-11,2.7652e-12
0.01611,0.56654,0.56654,0.56662,1.0232e-11,1.1303,0.0028998,1.7401e-11,3.0629e-12
0.016915,0.56654,0.56654,0.56662,1.0376e-11,1.13,0.0031967,1.7376e-11,3.3756e-12
0.017721,0.56654,0.56654,0.56662,1.0527e-11,1.1297,0.0035081,1.7351e-11,3.7034e-12
0.018526,0.56654,0.56654,0.56663,1.0685e-11,1.1294,0.0038339,1.7325e-11,4.0461e-12
0.019332,0.56654,0.56654,0.56663,1.0851e-11,1.1291,0.0041741,1.7298e-11,4.4038e-12
0.020137,0.56654,0.56654,0.56663,1.1024e-11,1.1287,0.0045287,1.7271e-11,4.7765e-12
0.020942,0.56654,0.56654,0.56664,1.1203e-11,1.1284,0.0048977,1.7243e-11,5.1641e-12
0.021748,0.56654,0.56654,0.56664,1.139e-11,1.128,0.0052811,1.7214e-11,5.5665e-12
0.022553,0.56654,0.56654,0.56665,1.1585e-11,1.1276,0.0056789,1.7185e-11,5.9838e-12
0.023359,0.56654,0.56654,0.56665,1.1786e-11,1.1272,0.006091,1.7156e-11,6.416e-12
0.024164,0.56654,0.56654,0.56665,1.1995e-11,1.1268,0.0065175,1.7126e-11,6.8629e-12
0.02497,0.56654,0.56654,0.56666,1.221e-11,1.1264,0.0069583,1.7096e-11,7.3246e-12
0.025775,0.56654,0.56654,0.56666,1.2433e-11,1.1259,0.0074135,1.7066e-11,7.801e-12
0.026581,0.56654,0.56654,0.56666,1.2664e-11,1.1254,0.007883,1.7035e-11,8.2922e-12
0.027386,0.56654,0.56654,0.56667,1.2901e-11,1.125,0.0083668,1.7004e-11,8.798e-12
0.028192,0.56654,0.56654,0.56667,1.3146e-11,1.1245,0.0088649,1.6973e-11,9.3184e-12
0.028997,0.56654,0.56654,0.56667,1.3398e-11,1.124,0.0093773,1.6942e-11,9.8535e-12
0.029803,0.56654,0.56654,0.56668,1.3657e-11,1.1235,0.0099039,1.6911e-11,1.0403e-11
0.030608,0.56654,0.56654,0.56668,1.3923e-11,1.1229,0.010445,1.6879e-11,1.0967e-11
0.031414,0.56654,0.56654,0.56668,1.4197e-11,1.1224,0.011,1.6848e-11,1.1546e-11
0.032219,0.56654,0.56654,0.56669,1.4478e-11,1.1218,0.011569,1.6817e-11,1.2139e-11
0.033025,0.56654,0.56654,0.56669,1.4766e-11,1.1212,0.012153,1.6786e-11,1.2747e-11
0.03383,0.56654,0.56654,0.5667,1.5062e-11,1.1206,0.012751,1.6755e-11,1.3369e-11
0.034636,0.56654,0.56654,0.5667,1.5365e-11,1.12,0.013363,1.6725e-11,1.4005e-11
0.035441,0.56654,0.56654,0.5667,1.5675e-11,1.1194,0.013989,1.6694e-11,1.4656e-11
0.036247,0.56654,0.56654,0.56671,1.5993e-11,1.1188,0.014629,1.6664e-11,1.5321e-11
0.037052,0.56654,0.56654,0.56671,1.6318e-11,1.1181,0.015284,1.6634e-11,1.6001e-11
0.037858,0.56654,0.56654,0.56671,1.665e-11,1.1175,0.015952,1.6605e-11,1.6694e-11
0.038663,0.56654,0.56654,0.56672,1.6989e-11,1.1168,0.016635,1.6576e-11,1.7402e-11
0.039469,0.56654,0.56654,0.56672,1.7336e-11,1.1161,0.017332,1.6547e-11,1.8124e-11
0.040274,0.56654,0.56654,0.56672,1.769e-11,1.1154,0.018042,1.6519e-11,1.8861e-11
0.041079,0.56654,0.56654,0.56673,1.8051e-11,1.1147,0.018767,1.6491e-11,1.9611e-11
0.041885,0.56654,0.56654,0.56673,1.842e-11,1.114,0.019506,1.6464e-11,2.0375e-11
0.04269,0.56654,0.56654,0.56673,1.8796e-11,1.1132,0.020259,1.6438e-11,2.1154e-11
0.043496,0.56654,0.56654,0.56674,1.9179e-11,1.1124,0.021026,1.6411e-11,2.1947e-11
0.044301,0.56654,0.56654,0.56674,1.957e-11,1.1117,0.021807,1.6386e-11,2.2753e-11
0.045107,0.56654,0.56654,0.56674,1.9967e-11,1.1109,0.022602,1.6361e-11,2.3574e-11
0.045912,0.56654,0.56654,0.56675,2.0372e-11,1.1101,0.02341,1.6337e-11,2.4408e-11
0.046718,0.56654,0.56654,0.56675,2.0785e-11,1.1093,0.024233,1.6313e-11,2.5257e-11
0.047523,0.56654,0.56654,0.56676,2.1204e-11,1.1084,0.02507,1.629e-11,2.6119e-11
0.048329,0.56654,0.56654,0.56676,2.1631e-11,1.1076,0.02592,1.6268e-11,2.6995e-11
0.049134,0.56654,0.56654,0.56676,2.2065e-11,1.1067,0.026784,1.6246e-11,2.7885e-11
0.04994,0.56654,0.56654,0.56677,2.2507e-11,1.1059,0.027662,1.6225e-11,2.8789e-11
0.050745,0.56654,0.56654,0.56677,2.2955e-11,1.105,0.028554,1.6205e-11,2.9706e-11
0.051551,0.56654,0.56654,0.56677,2.3411e-11,1.1041,0.02946,1.6185e-11,3.0637e-11
0.052356,0.56654,0.56654,0.56678,2.3874e-11,1.1032,0.030379,1.6166e-11,3.1582e-11
0.053162,0.56654,0.56654,0.56678,2.4344e-11,1.1022,0.031313,1.6148e-11,3.2541e-11
0.053967,0.56654,0.56654,0.56678,2.4822e-11,1.1013,0.03226,1.613e-11,3.3513e-11
0.054773,0.56654,0.56654,0.56679,2.5306e-11,1.1004,0.03322,1.6113e-11,3.4499e-11
0.055578,0.56654,0.56654,0.56679,2.5798e-11,1.0994,0.034194,1.6097e-11,3.5499e-11
0.056384,0.56654,0.56654,0.56679,2.6296e-11,1.0984,0.035182,1.6081e-11,3.6512e-11
0.057189,0.56654,0.56654,0.5668,2.6802e-11,1.0974,0.036184,1.6066e-11,3.7538e-11
0.057995,0.56654,0.56654,0.5668,2.7315e-11,1.0964,0.037199,1.6051e-11,3.8579e-11
0.0588,0.56654,0.56654,0.5668,2.7835e-11,1.0954,0.038227,1.6038e-11,3.9632e-11
0.059606,0.56654,0.56654,0.56681,2.8362e-11,1.0943,0.039269,1.6024e-11,4.0699e-11
0.060411,0.56654,0.56654,0.56681,2.8896e-11,1.0933,0.040325,1.6012e-11,4.178e-11
0.061216,0.56654,0.56654,0.56681,2.9437e-11,1.0922,0.041394,1.6e-11,4.2874e-11
0.062022,0.56654,0.56654,0.56682,2.9985e-11,1.0912,0.042477,1.5988e-11,4.3982e-11
0.062827,0.56654,0.56654,0.56682,3.054e-11,1.0901,0.043573,1.5977e-11,4.5103e-11
0.063633,0.56654,0.56654,0.56682,3.1101e-11,1.089,0.044682,1.5966e-11,4.6237e-11
0.064438,0.56654,0.56654,0.56683,3.167e-11,1.0878,0.045805,1.5956e-11,4.7385e-11
0.065244,0.56654,0.56654,0.56683,3.2246e-11,1.0867,0.046941,1.5946e-11,4.8545e-11
0.066049,0.56654,0.56654,0.56683,3.2828e-11,1.0856,0.048091,1.5936e-11,4.972e-11
0.066855,0.56654,0.56654,0.56684,3.3417e-11,1.0844,0.049253,1.5927e-11,5.0907e-11
0.06766,0.56654,0.56654,0.56684,3.4013e-11,1.0833,0.050429,1.5918e-11,5.2108e-11
0.068466,0.56654,0.56654,0.56684,3.4616e-11,1.0821,0.051618,1.591e-11,5.3322e-11
0.069271,0.56654,0.56654,0.56685,3.5225e-11,1.0809,0.052821,1.5901e-11,5.4549e-11
0.070077,0.56654,0.56654,0.56685,3.5842e-11,1.0797,0.054036,1.5893e-11,5.579e-11
0.070882,0.56654,0.56654,0.56685,3.6464e-11,1.0784,0.055265,1.5885e-11,5.7044e-11
0.071688,0.56654,0.56654,0.56686,3.7094e-11,1.0772,0.056507,1.5878e-11,5.831e-11
0.072493,0.56654,0.56654,0.56686,3.773e-11,1.076,0.057761,1.587e-11,5.959e-11
0.073299,0.56654,0.56654,0.56686,3.8373e-11,1.0747,0.059029,1.5862e-11,6.0883e-11
0.074104,0.56654,0.56654,0.56687,3.9022e-11,1.0734,0.06031,1.5855e-11,6.2189e-11
0.07491,0.56654,0.56654,0.56687,3.9678e-11,1.0721,0.061604,1.5848e-11,6.3509e-11
0.075715,0.56654,0.56654,0.56687,4.034e-11,1.0708,0.06291,1.584e-11,6.4841e-11
0.076521,0.56654,0.56654,0.56688,4.1009e-11,1.0695,0.06423,1.5833e-11,6.6186e-11
0.077326,0.56654,0.56654,0.56688,4.1685e-11,1.0682,0.065563,1.5825e-11,6.7544e-11
0.078132,0.56654,0.56654,0.56688,4.2366e-11,1.0669,0.066908,1.5817e-11,6.8915e-11
0.078937,0.56654,0.56654,0.56689,4.3055e-11,1.0655,0.068266,1.581e-11,7.0299e-11
0.079743,0.56654,0.56654,0.56689,4.3749e-11,1.0641,0.069637,1.5802e-11,7.1696e-11
0.080548,0.56654,0.56654,0.56689,4.445e-11,1.0628,0.071021,1.5794e-11,7.3106e-11
0.081353,0.56654,0.56654,0.56689,4.5157e-11,1.0614,0.072417,1.5786e-11,7.4529e-11
0.082159,0.56654,0.56654,0.5669,4.5871e-11,1.06,0.073826,1.5777e-11,7.5964e-11
0.082964,0.56654,0.56654,0.5669,4.659e-11,1.0586,0.075247,1.5768e-11,7.7412e-11
0.08377,0.56654,0.56654,0.5669,4.7316e-11,1.0571,0.076682,1.576e-11,7.8873e-11
0.084575,0.56654,0.56654,0.56691,4.8049e-11,1.0557,0.078128,1.575e-11,8.0347e-11
0.085381,0.56654,0.56654,0.56691,4.8787e-11,1.0542,0.079587,1.5741e-11,8.1833e-11
0.086186,0.56654,0.56654,0.56691,4.9531e-11,1.0528,0.081059,1.5731e-11,8.3332e-11
0.086992,0.56654,0.56654,0.56692,5.0282e-11,1.0513,0.082543,1.572e-11,8.4844e-11
0.087797,0.56654,0.56654,0.56692,5.1039e-11,1.0498,0.08404,1.571e-11,8.6368e-11
0.088603,0.56654,0.56654,0.56692,5.1802e-11,1.0483,0.085549,1.5698e-11,8.7905e-11
0.089408,0.56654,0.56654,0.56693,5.2571e-11,1.0468,0.08707,1.5687e-11,8.9454e-11
0.090214,0.56654,0.56654,0.56693,5.3345e-11,1.0453,0.088603,1.5675e-11,9.1016e-11
0.091019,0.56654,0.56654,0.56693,5.4126e-11,1.0437,0.090149,1.5662e-11,9.2591e-11
0.091825,0.56654,0.56654,0.56694,5.4913e-11,1.0422,0.091707,1.5649e-11,9.4178e-11
0.09263,0.56654,0.56654,0.56694,5.5706e-11,1.0406,0.093277,1.5635e-11,9.5777e-11
0.093436,0.56654,0.56654,0.56694,5.6505e-11,1.039,0.094859,1.5621e-11,9.7388e-11
0.094241,0.56654,0.56654,0.56694,5.7309e-11,1.0374,0.096454,1.5606e-11,9.9012e-11
0.095047,0.56654,0.56654,0.56695,5.8119e-11,1.0358,0.09806,1.559e-11,1.0065e-10
0.095852,0.56654,0.56654,0.56695,5.8936e-11,1.0342,0.099678,1.5574e-11,1.023e-10
0.096658,0.56654,0.56654,0.56695,5.9758e-11,1.0326,0.10131,1.5557e-11,1.0396e-10
0.097463,0.56654,0.56654,0.56696,6.0585e-11,1.031,0.10295,1.554e-11,1.0563e-10
0.098269,0.56654,0.56654,0.56696,6.1419e-11,1.0293,0.1046,1.5521e-11,1.0732e-10
0.099074,0.56654,0.56654,0.56696,6.2258e-11,1.0277,0.10627,1.5503e-11,1.0901e-10
0.09988,0.56654,0.56654,0.56697,6.3103e-11,1.026,0.10795,1.5483e-11,1.1072e-10
0.10069,0.56654,0.56654,0.56697,6.3954e-11,1.0243,0.10964,1.5462e-11,1.1244e-10
0.10149,0.56654,0.56654,0.56697,6.481e-11,1.0226,0.11134,1.5441e-11,1.1418e-10
0.1023,0.56654,0.56654,0.56697,6.5672e-11,1.0209,0.11305,1.5419e-11,1.1592e-10
0.1031,0.56654,0.56654,0.56698,6.6539e-11,1.0192,0.11478,1.5397e-11,1.1768e-10
0.10391,0.56654,0.56654,0.56698,6.7412e-11,1.0174,0.11651,1.5373e-11,1.1945e-10
0.10471,0.56654,0.56654,0.56698,6.8291e-11,1.0157,0.11826,1.5349e-11,1.2123e-10
0.10552,0.56654,0.56654,0.56699,6.9175e-11,1.014,0.12002,1.5324e-11,1.2303e-10
0.10632,0.56654,0.56654,0.56699,7.0065e-11,1.0122,0.12179,1.5298e-11,1.2483e-10
0.10713,0.56654,0.56654,0.56699,7.096e-11,1.0104,0.12357,1.5272e-11,1.2665e-10
0.10793,0.56654,0.56654,0.56699,7.186e-11,1.0086,0.12536,1.5245e-11,1.2848e-10
0.10874,0.56654,0.56654,0.567,7.2766e-11,1.0068,0.12717,1.5217e-11,1.3032e-10
0.10955,0.56654,0.56654,0.567,7.3678e-11,1.005,0.12898,1.5188e-11,1.3217e-10
0.11035,0.56654,0.56654,0.567,7.4595e-11,1.0032,0.13081,1.5158e-11,1.3403e-10
0.11116,0.56654,0.56654,0.56701,7.5517e-11,1.0014,0.13265,1.5128e-11,1.3591e-10
0.11196,0.56654,0.56654,0.56701,7.6445e-11,0.99952,0.1345,1.5097e-11,1.3779e-10
0.11277,0.56654,0.56654,0.56701,7.7378e-11,0.99766,0.13636,1.5065e-11,1.3969e-10
0.11357,0.56654,0.56654,0.56701,7.8316e-11,0.9958,0.13823,1.5033e-11,1.416e-10
0.11438,0.56654,0.56654,0.56702,7.9259e-11,0.99392,0.14011,1.5e-11,1.4352e-10
0.11518,0.56654,0.56654,0.56702,8.0208e-11,0.99203,0.14201,1.4966e-11,1.4545e-10
0.11599,0.56654,0.56654,0.56702,8.1163e-11,0.99013,0.14391,1.4932e-11,1.4739e-10
0.11679,0.56654,0.56654,0.56702,8.2122e-11,0.98822,0.14582,1.4897e-11,1.4935e-10
0.1176,0.56654,0.56654,0.56703,8.3087e-11,0.9863,0.14775,1.4862e-11,1.5131e-10
0.11841,0.56654,0.56654,0.56703,8.4057e-11,0.98437,0.14969,1.4826e-11,1.5329e-10
0.11921,0.56654,0.56654,0.56703,8.5032e-11,0.98243,0.15163,1.4789e-11,1.5527e-10
0.12002,0.56654,0.56654,0.56704,8.6013e-11,0.98048,0.15359,1.4752e-11,1.5727e-10
0.12082,0.56654,0.56654,0.56704,8.6998e-11,0.97852,0.15556,1.4715e-11,1.5928e-10
0.12163,0.56654,0.56654,0.56704,8.7989e-11,0.97654,0.15754,1.4677e-11,1.613e-10
0.12243,0.56654,0.56654,0.56704,8.8985e-11,0.97456,0.15953,1.4638e-11,1.6333e-10
0.12324,0.56654,0.56654,0.56705,8.9986e-11,0.97256,0.16153,1.46e-11,1.6537e-10
0.12404,0.56654,0.56654,0.56705,9.0992e-11,0.97056,0.16354,1.4561e-11,1.6742e-10
0.12485,0.56654,0.56654,0.56705,9.2004e-11,0.96854,0.16556,1.4521e-11,1.6949e-10
0.12565,0.56654,0.56654,0.56705,9.302e-11,0.96652,0.16759,1.4482e-11,1.7156e-10
0.12646,0.56654,0.56654,0.56706,9.4042e-11,0.96448,0.16963,1.4442e-11,1.7364e-10
0.12727,0.56654,0.56654,0.56706,9.5069e-11,0.96244,0.17168,1.4402e-11,1.7574e-10
0.12807,0.56654,0.56654,0.56706,9.6101e-11,0.96038,0.17374,1.4361e-11,1.7784e-10
0.12888,0.56654,0.56654,0.56706,9.7138e-11,0.95831,0.17581,1.4321e-11,1.7995e-10
0.12968,0.56654,0.56654,0.56707,9.818e-11,0.95624,0.17789,1.428e-11,1.8208e-10
0.13049,0.56654,0.56654,0.56707,9.9226e-11,0.95415,0.17999,1.4239e-11,1.8421e-10
0.13129,0.56654,0.56654,0.56707,1.0028e-10,0.95205,0.18209,1.4198e-11,1.8636e-10
0.1321,0.56654,0.56654,0.56707,1.0134e-10,0.94995,0.1842,1.4157e-11,1.8851e-10
0.1329,0.56654,0.56654,0.56708,1.024e-10,0.94783,0.18632,1.4116e-11,1.9068e-10
0.13371,0.56654,0.56654,0.56708,1.0346e-10,0.94571,0.18845,1.4075e-11,1.9285e-10
0.13452,0.56654,0.56654,0.56708,1.0454e-10,0.94357,0.19059,1.4033e-11,1.9504e-10
0.13532,0.56654,0.56654,0.56708,1.0561e-10,0.94143,0.19274,1.3992e-11,1.9723e-10
0.13613,0.56654,0.56654,0.56709,1.0669e-10,0.93927,0.1949,1.3951e-11,1.9944e-10
0.13693,0.56654,0.56654,0.56709,1.0778e-10,0.93711,0.19707,1.391e-11,2.0165e-10
0.13774,0.56654,0.56654,0.56709,1.0887e-10,0.93493,0.19925,1.3869e-11,2.0388e-10
0.13854,0.56654,0.56654,0.56709,1.0997e-10,0.93275,0.20143,1.3827e-11,2.0611e-10
0.13935,0.56654,0.56654,0.56709,1.1107e-10,0.93056,0.20363,1.3786e-11,2.0835e-10
0.14015,0.56654,0.56654,0.5671,1.1218e-10,0.92836,0.20584,1.3746e-11,2.1061e-10
0.14096,0.56654,0.56654,0.5671,1.1329e-10,0.92615,0.20805,1.3705e-11,2.1287e-10
0.14176,0.56654,0.56654,0.5671,1.144e-10,0.92393,0.21028,1.3664e-11,2.1514e-10
0.14257,0.56654,0.56654,0.5671,1.1552e-10,0.9217,0.21251,1.3623e-11,2.1742e-10
0.14338,0.56654,0.56654,0.56711,1.1665e-10,0.91946,0.21475,1.3583e-11,2.1971e-10
0.14418,0.56654,0.56654,0.56711,1.1778e-10,0.91721,0.21701,1.3543e-11,2.2201e-10
0.14499,0.56654,0.56654,0.56711,1.1891e-10,0.91495,0.21927,1.3503e-11,2.2432e-10
0.14579,0.56654,0.56654,0.56711,1.2005e-10,0.91269,0.22154,1.3463e-11,2.2664e-10
0.1466,0.56654,0.56654,0.56712,1.212e-10,0.91041,0.22382,1.3423e-11,2.2897e-10
0.1474,0.56654,0.56654,0.56712,1.2234e-10,0.90813,0.2261,1.3383e-11,2.3131e-10
0.14821,0.56654,0.56654,0.56712,1.235e-10,0.90584,0.2284,1.3344e-11,2.3365e-10
0.14901,0.56654,0.56654,0.56712,1.2466e-10,0.90354,0.2307,1.3305e-11,2.3601e-10
0.14982,0.56654,0.56654,0.56712,1.2582e-10,0.90123,0.23302,1.3265e-11,2.3837e-10
0.15062,0.56654,0.56654,0.56713,1.2698e-10,0.89891,0.23534,1.3227e-11,2.4074e-10
0.15143,0.56654,0.56654,0.56713,1.2816e-10,0.89659,0.23767,1.3188e-11,2.4312e-10
0.15224,0.56654,0.56654,0.56713,1.2933e-10,0.89425,0.24001,1.3149e-11,2.4551e-10
0.15304,0.56654,0.56654,0.56713,1.3051e-10,0.89191,0.24236,1.3111e-11,2.4791e-10
0.15385,0.56654,0.56654,0.56713,1.317e-10,0.88956,0.24471,1.3073e-11,2.5032e-10
0.15465,0.56654,0.56654,0.56714,1.3288e-10,0.8872,0.24708,1.3035e-11,2.5273e-10
0.15546,0.56654,0.56654,0.56714,1.3408e-10,0.88483,0.24945,1.2997e-11,2.5516e-10
0.15626,0.56654,0.56654,0.56714,1.3527e-10,0.88245,0.25183,1.2959e-11,2.5759e-10
0.15707,0.56654,0.56654,0.56714,1.3648e-10,0.88007,0.25422,1.2922e-11,2.6003e-10
0.15787,0.56654,0.56654,0.56714,1.3768e-10,0.87768,0.25661,1.2884e-11,2.6248e-10
0.15868,0.56654,0.56654,0.56715,1.3889e-10,0.87528,0.25902,1.2847e-11,2.6494e-10
0.15949,0.56654,0.56654,0.56715,1.4011e-10,0.87287,0.26143,1.281e-11,2.674e-10
0.16029,0.56654,0.56654,0.56715,1.4133e-10,0.87045,0.26385,1.2773e-11,2.6988e-10
0.1611,0.56654,0.56654,0.56715,1.4255e-10,0.86803,0.26628,1.2736e-11,2.7236e-10
0.1619,0.56654,0.56654,0.56715,1.4377e-10,0.8656,0.26871,1.27e-11,2.7485e-10
0.16271,0.56654,0.56654,0.56716,1.4501e-10,0.86316,0.27115,1.2663e-11,2.7735e-10
0.16351,0.56654,0.56654,0.56716,1.4624e-10,0.86071,0.2736,1.2626e-11,2.7985e-10
0.16432,0.56654,0.56654,0.56716,1.4748e-10,0.85826,0.27606,1.259e-11,2.8237e-10
0.16512,0.56654,0.56654,0.56716,1.4872e-10,0.8558,0.27853,1.2553e-11,2.8489e-10
0.16593,0.56654,0.56654,0.56716,1.4997e-10,0.85333,0.281,1.2517e-11,2.8742e-10
0.16673,0.56654,0.56654,0.56717,1.5122e-10,0.85085,0.28348,1.2481e-11,2.8995e-10
0.16754,0.56654,0.56654,0.56717,1.5247e-10,0.84837,0.28597,1.2444e-11,2.925e-10
0.16835,0.56654,0.56654,0.56717,1.5373e-10,0.84588,0.28846,1.2408e-11,2.9505e-10
0.16915,0.56654,0.56654,0.56717,1.5499e-10,0.84338,0.29096,1.2372e-11,2.9761e-10
0.16996,0.56654,0.56654,0.56717,1.5626e-10,0.84087,0.29347,1.2335e-11,3.0017e-10
0.17076,0.56654,0.56654,0.56717,1.5752e-10,0.83836,0.29599,1.2299e-11,3.0275e-10
0.17157,0.56654,0.56654,0.56718,1.588e-10,0.83584,0.29851,1.2263e-11,3.0533e-10
0.17237,0.56654,0.56654,0.56718,1.6007e-10,0.83331,0.30104,1.2226e-11,3.0792e-10
0.17318,0.56654,0.56654,0.56718,1.6135e-10,0.83078,0.30358,1.219e-11,3.1051e-10
0.17398,0.56654,0.56654,0.56718,1.6263e-10,0.82824,0.30612,1.2153e-11,3.1311e-10
0.17479,0.56654,0.56654,0.56718,1.6392e-10,0.8257,0.30867,1.2116e-11,3.1572e-10
0.17559,0.56654,0.56654,0.56718,1.6521e-10,0.82314,0.31123,1.208e-11,3.1834e-10
0.1764,0.56654,0.56654,0.56719,1.665e-10,0.82058,0.31379,1.2043e-11,3.2096e-10
0.17721,0.56654,0.56654,0.56719,1.678e-10,0.81802,0.31636,1.2006e-11,3.2359e-10
0.17801,0.56654,0.56654,0.56719,1.691e-10,0.81544,0.31893,1.1969e-11,3.2622e-10
0.17882,0.56654,0.56654,0.56719,1.704e-10,0.81287,0.32152,1.1932e-11,3.2887e-10
0.17962,0.56654,0.56654,0.56719,1.717e-10,0.81028,0.32411,1.1895e-11,3.3151e-10
0.18043,0.56654,0.56654,0.56719,1.7301e-10,0.80769,0.3267,1.1858e-11,3.3417e-10
0.18123,0.56654,0.56654,0.5672,1.7432e-10,0.80509,0.3293,1.1821e-11,3.3683e-10
0.18204,0.56654,0.56654,0.5672,1.7564e-10,0.80249,0.33191,1.1783e-11,3.3949e-10
0.18284,0.56654,0.56654,0.5672,1.7696e-10,0.79988,0.33452,1.1746e-11,3.4217e-10
0.18365,0.56654,0.56654,0.5672,1.7828e-10,0.79726,0.33714,1.1708e-11,3.4485e-10
0.18445,0.56654,0.56654,0.5672,1.796e-10,0.79464,0.33976,1.167e-11,3.4753e-10
0.18526,0.56654,0.56654,0.5672,1.8093e-10,0.79201,0.34239,1.1633e-11,3.5022e-10
0.18607,0.56654,0.56654,0.5672,1.8226e-10,0.78938,0.34503,1.1595e-11,3.5292e-10
0.18687,0.56654,0.56654,0.56721,1.8359e-10,0.78674,0.34767,1.1557e-11,3.5562e-10
0.18768,0.56654,0.56654,0.56721,1.8492e-10,0.7841,0.35032,1.1519e-11,3.5832e-10
0.18848,0.56654,0.56654,0.56721,1.8626e-10,0.78144,0.35297,1.1481e-11,3.6104e-10
0.18929,0.56654,0.56654,0.56721,1.876e-10,0.77879,0.35563,1.1443e-11,3.6375e-10
0.19009,0.56654,0.56654,0.56721,1.8894e-10,0.77613,0.35829,1.1405e-11,3.6648e-10
0.1909,0.56654,0.56654,0.56721,1.9029e-10,0.77346,0.36096,1.1366e-11,3.6921e-10
0.1917,0.56654,0.56654,0.56721,1.9163e-10,0.77079,0.36364,1.1328e-11,3.7194e-10
0.19251,0.56654,0.56654,0.56722,1.9298e-10,0.76811,0.36632,1.129e-11,3.7468e-10
0.19332,0.56654,0.56654,0.56722,1.9434e-10,0.76543,0.369,1.1252e-11,3.7742e-10
0.19412,0.56654,0.56654,0.56722,1.9569e-10,0.76274,0.37169,1.1213e-11,3.8017e-10
0.19493,0.56654,0.56654,0.56722,1.9705e-10,0.76005,0.37439,1.1175e-11,3.8292e-10
0.19573,0.56654,0.56654,0.56722,1.9841e-10,0.75735,0.37709,1.1137e-11,3.8568e-10
0.19654,0.56654,0.56654,0.56722,1.9977e-10,0.75465,0.37979,1.1098e-11,3.8844e-10
0.19734,0.56654,0.56654,0.56722,2.0113e-10,0.75194,0.3825,1.106e-11,3.912e-10
0.19815,0.56654,0.56654,0.56722,2.025e-10,0.74923,0.38522,1.1022e-11,3.9397e-10
0.19895,0.56654,0.56654,0.56722,2.0387e-10,0.74652,0.38793,1.0983e-11,3.9675e-10
0.19976,0.56654,0.56654,0.56723,2.0524e-10,0.74379,0.39066,1.0945e-11,3.9953e-10
0.20056,0.56654,0.56654,0.56723,2.0661e-10,0.74107,0.39339,1.0907e-11,4.0231e-10
0.20137,0.56654,0.56654,0.56723,2.0798e-10,0.73834,0.39612,1.0869e-11,4.051e-10
0.20218,0.56654,0.56654,0.56723,2.0936e-10,0.7356,0.39885,1.0831e-11,4.0789e-10
0.20298,0.56654,0.56654,0.56723,2.1074e-10,0.73287,0.4016,1.0793e-11,4.1068e-10
0.20379,0.56654,0.56654,0.56723,2.1212e-10,0.73012,0.40434,1.0755e-11,4.1348e-10
0.20459,0.56654,0.56654,0.56723,2.135e-10,0.72738,0.40709,1.0717e-11,4.1628e-10
0.2054,0.56654,0.56654,0.56723,2.1488e-10,0.72462,0.40984,1.0679e-11,4.1909e-10
0.2062,0.56654,0.56654,0.56723,2.1627e-10,0.72187,0.4126,1.0641e-11,4.219e-10
0.20701,0.56654,0.56654,0.56724,2.1766e-10,0.71911,0.41536,1.0603e-11,4.2471e-10
0.20781,0.56654,0.56654,0.56724,2.1905e-10,0.71635,0.41813,1.0565e-11,4.2753e-10
0.20862,0.56654,0.56654,0.56724,2.2044e-10,0.71358,0.4209,1.0527e-11,4.3035e-10
0.20942,0.56654,0.56654,0.56724,2.2183e-10,0.71081,0.42367,1.049e-11,4.3317e-10
0.21023,0.56654,0.56654,0.56724,2.2322e-10,0.70803,0.42645,1.0452e-11,4.36e-10
0.21104,0.56654,0.56654,0.56724,2.2462e-10,0.70526,0.42923,1.0415e-11,4.3883e-10
0.21184,0.56654,0.56654,0.56724,2.2602e-10,0.70247,0.43201,1.0377e-11,4.4166e-10
0.21265,0.56654,0.56654,0.56724,2.2742e-10,0.69969,0.4348,1.034e-11,4.445e-10
0.21345,0.56654,0.56654,0.56724,2.2882e-10,0.6969,0.43759,1.0302e-11,4.4733e-10
0.21426,0.56654,0.56654,0.56724,2.3022e-10,0.69411,0.44038,1.0265e-11,4.5018e-10
0.21506,0.56654,0.56654,0.56724,2.3162e-10,0.69131,0.44318,1.0227e-11,4.5302e-10
0.21587,0.56654,0.56654,0.56725,2.3303e-10,0.68851,0.44598,1.019e-11,4.5587e-10
0.21667,0.56654,0.56654,0.56725,2.3444e-10,0.68571,0.44878,1.0153e-11,4.5872e-10
0.21748,0.56654,0.56654,0.56725,2.3584e-10,0.68291,0.45159,1.0116e-11,4.6157e-10
0.21829,0.56654,0.56654,0.56725,2.3725e-10,0.6801,0.45439,1.0079e-11,4.6443e-10
0.21909,0.56654,0.56654,0.56725,2.3866e-10,0.67729,0.45721,1.0041e-11,4.6728e-10
0.2199,0.56654,0.56654,0.56725,2.4007e-10,0.67448,0.46002,1.0004e-11,4.7014e-10
0.2207,0.56654,0.56654,0.56725,2.4149e-10,0.67166,0.46284,9.9674e-12,4.7301e-10
0.22151,0.56654,0.56654,0.56725,2.429e-10,0.66884,0.46566,9.9304e-12,4.7587e-10
0.22231,0.56654,0.56654,0.56725,2.4432e-10,0.66602,0.46848,9.8934e-12,4.7874e-10
0.22312,0.56654,0.56654,0.56725,2.4573e-10,0.6632,0.47131,9.8565e-12,4.8161e-10
0.22392,0.56654,0.56654,0.56725,2.4715e-10,0.66037,0.47413,9.8196e-12,4.8448e-10
0.22473,0.56654,0.56654,0.56725,2.4857e-10,0.65754,0.47696,9.7827e-12,4.8736e-10
0.22553,0.56654,0.56654,0.56725,2.4999e-10,0.65471,0.4798,9.7459e-12,4.9023e-10
0.22634,0.56654,0.56654,0.56725,2.5141e-10,0.65188,0.48263,9.709e-12,4.9311e-10
0.22715,0.56654,0.56654,0.56725,2.5283e-10,0.64904,0.48547,9.6722e-12,4.9599e-10
0.22795,0.56654,0.56654,0.56725,2.5425e-10,0.6462,0.48831,9.6355e-12,4.9887e-10
0.22876,0.56654,0.56654,0.56726,2.5568e-10,0.64336,0.49115,9.5987e-12,5.0176e-10
0.22956,0.56654,0.56654,0.56726,2.571e-10,0.64052,0.49399,9.562e-12,5.0464e-10
0.23037,0.56654,0.56654,0.56726,2.5853e-10,0.63768,0.49684,9.5253e-12,5.0753e-10
0.23117,0.56654,0.56654,0.56726,2.5995e-10,0.63483,0.49968,9.4886e-12,5.1042e-10
0.23198,0.56654,0.56654,0.56726,2.6138e-10,0.63198,0.50253,9.4519e-12,5.1331e-10
0.23278,0.56654,0.56654,0.56726,2.6281e-10,0.62914,0.50538,9.4153e-12,5.162e-10
0.23359,0.56654,0.56654,0.56726,2.6424e-10,0.62629,0.50823,9.3786e-12,5.191e-10
0.23439,0.56654,0.56654,0.56726,2.6567e-10,0.62343,0.51108,9.342e-12,5.2199e-10
0.2352,0.56654,0.56654,0.56726,2.671e-10,0.62058,0.51394,9.3054e-12,5.2489e-10
0.23601,0.56654,0.56654,0.56726,2.6853e-10,0.61772,0.51679,9.2689e-12,5.2779e-10
0.23681,0.56654,0.56654,0.56726,2.6996e-10,0.61487,0.51965,9.2323e-12,5.3069e-10
0.23762,0.56654,0.56654,0.56726,2.7139e-10,0.61201,0.52251,9.1958e-12,5.3359e-10
0.23842,0.56654,0.56654,0.56726,2.7283e-10,0.60915,0.52537,9.1593e-12,5.3649e-10
0.23923,0.56654,0.56654,0.56726,2.7426e-10,0.60629,0.52823,9.1228e-12,5.3939e-10
0.24003,0.56654,0.56654,0.56726,2.7569e-10,0.60343,0.53109,9.0863e-12,5.423e-10
0.24084,0.56654,0.56654,0.56726,2.7713e-10,0.60057,0.53395,9.0499e-12,5.452e-10
0.24164,0.56654,0.56654,0.56726,2.7856e-10,0.59771,0.53681,9.0134e-12,5.4811e-10
0.24245,0.56654,0.56654,0.56726,2.8e-10,0.59484,0.53968,8.977e-12,5.5102e-10
0.24325,0.56654,0.56654,0.56726,2.8143e-10,0.59198,0.54254,8.9406e-12,5.5393e-10
0.24406,0.56654,0.56654,0.56726,2.8287e-10,0.58912,0.54541,8.9043e-12,5.5684e-10
0.24487,0.56654,0.56654,0.56726,2.8431e-10,0.58625,0.54827,8.8679e-12,5.5975e-10
0.24567,0.56654,0.56654,0.56726,2.8574e-10,0.58338,0.55114,8.8316e-12,5.6266e-10
0.24648,0.56654,0.56654,0.56726,2.8718e-10,0.58052,0.554,8.7952e-12,5.6557e-10
0.24728,0.56654,0.56654,0.56726,2.8862e-10,0.57765,0.55687,8.7589e-12,5.6848e-10
0.24809,0.56654,0.56654,0.56726,2.9006e-10,0.57479,0.55974,8.7226e-12,5.7139e-10
0.24889,0.56654,0.56654,0.56726,2.9149e-10,0.57192,0.56261,8.6864e-12,5.743e-10
0.2497,0.56654,0.56654,0.56726,2.9293e-10,0.56905,0.56547,8.6501e-12,5.7722e-10
0.2505,0.56654,0.56654,0.56726,2.9437e-10,0.56618,0.56834,8.6138e-12,5.8013e-10
0.25131,0.56654,0.56654,0.56726,2.9581e-10,0.56332,0.57121,8.5776e-12,5.8304e-10
0.25212,0.56654,0.56654,0.56726,2.9725e-10,0.56045,0.57407,8.5414e-12,5.8596e-10
0.25292,0.56654,0.56654,0.56726,2.9869e-10,0.55758,0.57694,8.5052e-12,5.8887e-10
0.25373,0.56654,0.56654,0.56726,3.0013e-10,0.55472,0.57981,8.4689e-12,5.9178e-10
0.25453,0.56654,0.56654,0.56726,3.0156e-10,0.55185,0.58267,8.4327e-12,5.947e-10
0.25534,0.56654,0.56654,0.56726,3.03e-10,0.54898,0.58554,8.3965e-12,5.9761e-10
0.25614,0.56654,0.56654,0.56726,3.0444e-10,0.54612,0.58841,8.3603e-12,6.0052e-10
0.25695,0.56654,0.56654,0.56726,3.0588e-10,0.54325,0.59127,8.3241e-12,6.0344e-10
0.25775,0.56654,0.56654,0.56726,3.0732e-10,0.54039,0.59413,8.2879e-12,6.0635e-10
0.25856,0.56654,0.56654,0.56726,3.0876e-10,0.53752,0.597,8.2516e-12,6.0926e-10
0.25936,0.56654,0.56654,0.56726,3.1019e-10,0.53466,0.59986,8.2154e-12,6.1217e-10
0.26017,0.56654,0.56654,0.56726,3.1163e-10,0.5318,0.60272,8.1791e-12,6.1508e-10
0.26098,0.56654,0.56654,0.56726,3.1307e-10,0.52894,0.60558,8.1428e-12,6.1799e-10
0.26178,0.56654,0.56654,0.56726,3.1451e-10,0.52608,0.60844,8.1065e-12,6.209e-10
0.26259,0.56654,0.56654,0.56726,3.1594e-10,0.52322,0.6113,8.0702e-12,6.2381e-10
0.26339,0.56654,0.56654,0.56726,3.1738e-10,0.52036,0.61416,8.0338e-12,6.2672e-10
0.2642,0.56654,0.56654,0.56726,3.1881e-10,0.5175,0.61702,7.9974e-12,6.2963e-10
0.265,0.56654,0.56654,0.56726,3.2025e-10,0.51465,0.61987,7.961e-12,6.3253e-10
0.26581,0.56654,0.56654,0.56726,3.2168e-10,0.51179,0.62273,7.9245e-12,6.3544e-10
0.26661,0.56654,0.56654,0.56726,3.2312e-10,0.50894,0.62558,7.888e-12,6.3834e-10
0.26742,0.56654,0.56654,0.56726,3.2455e-10,0.50609,0.62843,7.8514e-12,6.4125e-10
0.26822,0.56654,0.56654,0.56726,3.2598e-10,0.50324,0.63128,7.8147e-12,6.4415e-10
0.26903,0.56654,0.56654,0.56726,3.2741e-10,0.50039,0.63413,7.778e-12,6.4705e-10
0.26984,0.56654,0.56654,0.56726,3.2884e-10,0.49754,0.63697,7.7413e-12,6.4995e-10
0.27064,0.56654,0.56654,0.56726,3.3027e-10,0.4947,0.63982,7.7045e-12,6.5285e-10
0.27145,0.56654,0.56654,0.56726,3.317e-10,0.49185,0.64266,7.6676e-12,6.5574e-10
0.27225,0.56654,0.56654,0.56725,3.3313e-10,0.48901,0.6455,7.6306e-12,6.5864e-10
0.27306,0.56654,0.56654,0.56725,3.3456e-10,0.48617,0.64834,7.5936e-12,6.6153e-10
0.27386,0.56654,0.56654,0.56725,3.3599e-10,0.48333,0.65117,7.5565e-12,6.6442e-10
0.27467,0.56654,0.56654,0.56725,3.3741e-10,0.4805,0.65401,7.5194e-12,6.6731e-10
0.27547,0.56654,0.56654,0.56725,3.3884e-10,0.47767,0.65684,7.4821e-12,6.7019e-10
0.27628,0.56654,0.56654,0.56725,3.4026e-10,0.47484,0.65967,7.4448e-12,6.7308e-10
0.27709,0.56654,0.56654,0.56725,3.4168e-10,0.47201,0.6625,7.4074e-12,6.7596e-10
0.27789,0.56654,0.56654,0.56725,3.431e-10,0.46918,0.66532,7.37e-12,6.7884e-10
0.2787,0.56654,0.56654,0.56725,3.4452e-10,0.46636,0.66814,7.3324e-12,6.8172e-10
0.2795,0.56654,0.56654,0.56725,3.4594e-10,0.46354,0.67096,7.2948e-12,6.8459e-10
0.28031,0.56654,0.56654,0.56725,3.4736e-10,0.46072,0.67378,7.2571e-12,6.8746e-10
0.28111,0.56654,0.56654,0.56725,3.4878e-10,0.4579,0.67659,7.2193e-12,6.9033e-10
0.28192,0.56654,0.56654,0.56725,3.5019e-10,0.45509,0.6794,7.1815e-12,6.932e-10
0.28272,0.56654,0.56654,0.56725,3.516e-10,0.45228,0.68221,7.1436e-12,6.9606e-10
0.28353,0.56654,0.56654,0.56725,3.5302e-10,0.44947,0.68502,7.1056e-12,6.9893e-10
0.28433,0.56654,0.56654,0.56725,3.5443e-10,0.44667,0.68782,7.0676e-12,7.0178e-10
0.28514,0.56654,0.56654,0.56724,3.5583e-10,0.44387,0.69062,7.0295e-12,7.0464e-10
0.28595,0.56654,0.56654,0.56724,3.5724e-10,0.44107,0.69342,6.9914e-12,7.0749e-10
0.28675,0.56654,0.56654,0.56724,3.5865e-10,0.43828,0.69621,6.9533e-12,7.1034e-10
0.28756,0.56654,0.56654,0.56724,3.6005e-10,0.43549,0.699,6.9151e-12,7.1319e-10
0.28836,0.56654,0.56654,0.56724,3.6145e-10,0.4327,0.70178,6.8768e-12,7.1603e-10
0.28917,0.56654,0.56654,0.56724,3.6285e-10,0.42991,0.70457,6.8386e-12,7.1887e-10
0.28997,0.56654,0.56654,0.56724,3.6425e-10,0.42713,0.70735,6.8003e-12,7.217e-10
0.29078,0.56654,0.56654,0.56724,3.6565e-10,0.42436,0.71012,6.762e-12,7.2453e-10
0.29158,0.56654,0.56654,0.56724,3.6704e-10,0.42158,0.71289,6.7237e-12,7.2736e-10
0.29239,0.56654,0.56654,0.56724,3.6844e-10,0.41881,0.71566,6.6855e-12,7.3019e-10
0.29319,0.56654,0.56654,0.56724,3.6983e-10,0.41605,0.71842,6.6472e-12,7.33e-10
0.294,0.56654,0.56654,0.56723,3.7121e-10,0.41328,0.72119,6.609e-12,7.3582e-10
0.29481,0.56654,0.56654,0.56723,3.726e-10,0.41053,0.72394,6.5708e-12,7.3863e-10
0.29561,0.56654,0.56654,0.56723,3.7399e-10,0.40777,0.72669,6.5327e-12,7.4144e-10
0.29642,0.56654,0.56654,0.56723,3.7537e-10,0.40502,0.72944,6.4946e-12,7.4424e-10
0.29722,0.56654,0.56654,0.56723,3.7675e-10,0.40228,0.73219,6.4566e-12,7.4704e-10
0.29803,0.56654,0.56654,0.56723,3.7813e-10,0.39953,0.73493,6.4187e-12,7.4983e-10
0.29883,0.56654,0.56654,0.56723,3.795e-10,0.3968,0.73766,6.3809e-12,7.5262e-10
0.29964,0.56654,0.56654,0.56723,3.8088e-10,0.39406,0.74039,6.3431e-12,7.5541e-10
0.30044,0.56654,0.56654,0.56723,3.8225e-10,0.39133,0.74312,6.3055e-12,7.5819e-10
0.30125,0.56654,0.56654,0.56723,3.8362e-10,0.38861,0.74584,6.268e-12,7.6096e-10
0.30206,0.56654,0.56654,0.56722,3.8498e-10,0.38589,0.74856,6.2306e-12,7.6373e-10
0.30286,0.56654,0.56654,0.56722,3.8635e-10,0.38317,0.75127,6.1933e-12,7.665e-10
0.30367,0.56654,0.56654,0.56722,3.8771e-10,0.38046,0.75398,6.1563e-12,7.6926e-10
0.30447,0.56654,0.56654,0.56722,3.8907e-10,0.37776,0.75668,6.1193e-12,7.7201e-10
0.30528,0.56654,0.56654,0.56722,3.9042e-10,0.37506,0.75938,6.0826e-12,7.7476e-10
0.30608,0.56654,0.56654,0.56722,3.9177e-10,0.37236,0.76208,6.046e-12,7.775e-10
0.30689,0.56654,0.56654,0.56722,3.9313e-10,0.36967,0.76476,6.0096e-12,7.8024e-10
0.30769,0.56654,0.56654,0.56722,3.9447e-10,0.36698,0.76745,5.9733e-12,7.8297e-10
0.3085,0.56654,0.56654,0.56721,3.9582e-10,0.3643,0.77013,5.9373e-12,7.857e-10
0.3093,0.56654,0.56654,0.56721,3.9716e-10,0.36163,0.7728,5.9015e-12,7.8842e-10
0.31011,0.56654,0.56654,0.56721,3.985e-10,0.35896,0.77547,5.8659e-12,7.9114e-10
0.31092,0.56654,0.56654,0.56721,3.9984e-10,0.35629,0.77813,5.8305e-12,7.9385e-10
0.31172,0.56654,0.56654,0.56721,4.0117e-10,0.35363,0.78079,5.7954e-12,7.9655e-10
0.31253,0.56654,0.56654,0.56721,4.025e-10,0.35098,0.78344,5.7604e-12,7.9925e-10
0.31333,0.56654,0.56654,0.56721,4.0383e-10,0.34833,0.78608,5.7257e-12,8.0194e-10
0.31414,0.56654,0.56654,0.5672,4.0516e-10,0.34568,0.78873,5.6912e-12,8.0462e-10
0.31494,0.56654,0.56654,0.5672,4.0648e-10,0.34305,0.79136,5.657e-12,8.073e-10
0.31575,0.56654,0.56654,0.5672,4.078e-10,0.34041,0.79399,5.623e-12,8.0997e-10
0.31655,0.56654,0.56654,0.5672,4.0911e-10,0.33779,0.79661,5.5892e-12,8.1264e-10
0.31736,0.56654,0.56654,0.5672,4.1043e-10,0.33517,0.79923,5.5556e-12,8.153e-10
0.31816,0.56654,0.56654,0.5672,4.1174e-10,0.33255,0.80184,5.5223e-12,8.1795e-10
0.31897,0.56654,0.56654,0.5672,4.1304e-10,0.32995,0.80445,5.4891e-12,8.206e-10
0.31978,0.56654,0.56654,0.56719,4.1435e-10,0.32734,0.80705,5.4562e-12,8.2323e-10
0.32058,0.56654,0.56654,0.56719,4.1565e-10,0.32475,0.80964,5.4235e-12,8.2587e-10
0.32139,0.56654,0.56654,0.56719,4.1694e-10,0.32216,0.81222,5.391e-12,8.2849e-10
0.32219,0.56654,0.56654,0.56719,4.1823e-10,0.31957,0.81481,5.3588e-12,8.3111e-10
0.323,0.56654,0.56654,0.56719,4.1952e-10,0.317,0.81738,5.3267e-12,8.3372e-10
0.3238,0.56654,0.56654,0.56719,4.2081e-10,0.31443,0.81995,5.2948e-12,8.3633e-10
0.32461,0.56654,0.56654,0.56718,4.2209e-10,0.31186,0.82251,5.263e-12,8.3892e-10
0.32541,0.56654,0.56654,0.56718,4.2337e-10,0.3093,0.82506,5.2315e-12,8.4152e-10
0.32622,0.56654,0.56654,0.56718,4.2465e-10,0.30675,0.82761,5.2001e-12,8.441e-10
0.32702,0.56654,0.56654,0.56718,4.2592e-10,0.30421,0.83015,5.1688e-12,8.4667e-10
0.32783,0.56654,0.56654,0.56718,4.2719e-10,0.30167,0.83269,5.1377e-12,8.4924e-10
0.32864,0.56654,0.56654,0.56718,4.2846e-10,0.29914,0.83521,5.1068e-12,8.518e-10
0.32944,0.56654,0.56654,0.56717,4.2972e-10,0.29661,0.83774,5.0759e-12,8.5436e-10
0.33025,0.56654,0.56654,0.56717,4.3097e-10,0.2941,0.84025,5.0452e-12,8.569e-10
0.33105,0.56654,0.56654,0.56717,4.3223e-10,0.29159,0.84276,5.0145e-12,8.5944e-10
0.33186,0.56654,0.56654,0.56717,4.3348e-10,0.28908,0.84526,4.984e-12,8.6197e-10
0.33266,0.56654,0.56654,0.56717,4.3473e-10,0.28659,0.84775,4.9536e-12,8.645e-10
0.33347,0.56654,0.56654,0.56717,4.3597e-10,0.2841,0.85023,4.9232e-12,8.6701e-10
0.33427,0.56654,0.56654,0.56716,4.3721e-10,0.28162,0.85271,4.8929e-12,8.6952e-10
0.33508,0.56654,0.56654,0.56716,4.3844e-10,0.27914,0.85518,4.8626e-12,8.7202e-10
0.33589,0.56654,0.56654,0.56716,4.3967e-10,0.27667,0.85765,4.8324e-12,8.7451e-10
0.33669,0.56654,0.56654,0.56716,4.409e-10,0.27421,0.8601,4.8022e-12,8.77e-10
0.3375,0.56654,0.56654,0.56716,4.4212e-10,0.27176,0.86255,4.7721e-12,8.7948e-10
0.3383,0.56654,0.56654,0.56715,4.4334e-10,0.26932,0.86499,4.742e-12,8.8195e-10
0.33911,0.56654,0.56654,0.56715,4.4456e-10,0.26688,0.86743,4.7119e-12,8.8441e-10
0.33991,0.56654,0.56654,0.56715,4.4577e-10,0.26445,0.86985,4.6818e-12,8.8686e-10
0.34072,0.56654,0.56654,0.56715,4.4698e-10,0.26203,0.87227,4.6518e-12,8.893e-10
0.34152,0.56654,0.56654,0.56715,4.4818e-10,0.25961,0.87468,4.6217e-12,8.9174e-10
0.34233,0.56654,0.56654,0.56715,4.4938e-10,0.25721,0.87708,4.5917e-12,8.9417e-10
0.34313,0.56654,0.56654,0.56714,4.5058e-10,0.25481,0.87948,4.5616e-12,8.9659e-10
0.34394,0.56654,0.56654,0.56714,4.5177e-10,0.25242,0.88186,4.5316e-12,8.99e-10
0.34475,0.56654,0.56654,0.56714,4.5295e-10,0.25004,0.88424,4.5015e-12,9.0141e-10
0.34555,0.56654,0.56654,0.56714,4.5414e-10,0.24766,0.88661,4.4715e-12,9.038e-10
0.34636,0.56654,0.56654,0.56713,4.5532e-10,0.2453,0.88897,4.4414e-12,9.0619e-10
0.34716,0.56654,0.56654,0.56713,4.5649e-10,0.24294,0.89133,4.4114e-12,9.0857e-10
0.34797,0.56654,0.56654,0.56713,4.5766e-10,0.24059,0.89367,4.3814e-12,9.1094e-10
0.34877,0.56654,0.56654,0.56713,4.5883e-10,0.23825,0.89601,4.3513e-12,9.133e-10
0.34958,0.56654,0.56654,0.56713,4.5999e-10,0.23592,0.89834,4.3213e-12,9.1566e-10
0.35038,0.56654,0.56654,0.56712,4.6115e-10,0.23359,0.90066,4.2913e-12,9.18e-10
0.35119,0.56654,0.56654,0.56712,4.623e-10,0.23128,0.90297,4.2613e-12,9.2034e-10
0.35199,0.56654,0.56654,0.56712,4.6345e-10,0.22897,0.90527,4.2314e-12,9.2267e-10
0.3528,0.56654,0.56654,0.56712,4.646e-10,0.22667,0.90756,4.2014e-12,9.2499e-10
0.35361,0.56654,0.56654,0.56712,4.6574e-10,0.22438,0.90985,4.1716e-12,9.273e-10
0.35441,0.56654,0.56654,0.56711,4.6687e-10,0.2221,0.91213,4.1417e-12,9.296e-10
0.35522,0.56654,0.56654,0.56711,4.68e-10,0.21983,0.91439,4.1119e-12,9.319e-10
0.35602,0.56654,0.56654,0.56711,4.6913e-10,0.21757,0.91665,4.0822e-12,9.3418e-10
0.35683,0.56654,0.56654,0.56711,4.7025e-10,0.21531,0.9189,4.0525e-12,9.3646e-10
0.35763,0.56654,0.56654,0.5671,4.7137e-10,0.21307,0.92114,4.0229e-12,9.3872e-10
0.35844,0.56654,0.56654,0.5671,4.7249e-10,0.21083,0.92337,3.9934e-12,9.4098e-10
0.35924,0.56654,0.56654,0.5671,4.736e-10,0.2086,0.9256,3.964e-12,9.4323e-10
0.36005,0.56654,0.56654,0.5671,4.747e-10,0.20639,0.92781,3.9347e-12,9.4547e-10
0.36086,0.56654,0.56654,0.5671,4.758e-10,0.20418,0.93001,3.9055e-12,9.477e-10
0.36166,0.56654,0.56654,0.56709,4.769e-10,0.20198,0.93221,3.8764e-12,9.4993e-10
0.36247,0.56654,0.56654,0.56709,4.7799e-10,0.19979,0.93439,3.8475e-12,9.5214e-10
0.36327,0.56654,0.56654,0.56709,4.7908e-10,0.19761,0.93657,3.8187e-12,9.5434e-10
0.36408,0.56654,0.56654,0.56709,4.8016e-10,0.19544,0.93874,3.79e-12,9.5654e-10
0.36488,0.56654,0.56654,0.56708,4.8124e-10,0.19327,0.94089,3.7615e-12,9.5872e-10
0.36569,0.56654,0.56654,0.56708,4.8232e-10,0.19112,0.94304,3.7331e-12,9.609e-10
0.36649,0.56654,0.56654,0.56708,4.8339e-10,0.18898,0.94518,3.7049e-12,9.6307e-10
0.3673,0.56654,0.56654,0.56708,4.8445e-10,0.18685,0.94731,3.6769e-12,9.6522e-10
0.3681,0.56654,0.56654,0.56707,4.8551e-10,0.18472,0.94943,3.6491e-12,9.6737e-10
0.36891,0.56654,0.56654,0.56707,4.8656e-10,0.18261,0.95153,3.6215e-12,9.6951e-10
0.36972,0.56654,0.56654,0.56707,4.8762e-10,0.18051,0.95363,3.5941e-12,9.7164e-10
0.37052,0.56654,0.56654,0.56707,4.8866e-10,0.17841,0.95572,3.5668e-12,9.7376e-10
0.37133,0.56654,0.56654,0.56706,4.897e-10,0.17633,0.9578,3.5398e-12,9.7587e-10
0.37213,0.56654,0.56654,0.56706,4.9074e-10,0.17425,0.95987,3.513e-12,9.7797e-10
0.37294,0.56654,0.56654,0.56706,4.9177e-10,0.17219,0.96193,3.4865e-12,9.8006e-10
0.37374,0.56654,0.56654,0.56706,4.928e-10,0.17014,0.96398,3.4602e-12,9.8214e-10
0.37455,0.56654,0.56654,0.56705,4.9382e-10,0.16809,0.96601,3.4341e-12,9.8421e-10
0.37535,0.56654,0.56654,0.56705,4.9484e-10,0.16606,0.96804,3.4082e-12,9.8627e-10
0.37616,0.56654,0.56654,0.56705,4.9585e-10,0.16404,0.97006,3.3827e-12,9.8832e-10
0.37696,0.56654,0.56654,0.56705,4.9686e-10,0.16203,0.97207,3.3573e-12,9.9036e-10
0.37777,0.56654,0.56654,0.56704,4.9786e-10,0.16002,0.97406,3.3323e-12,9.9239e-10
0.37858,0.56654,0.56654,0.56704,4.9886e-10,0.15803,0.97605,3.3074e-12,9.9441e-10
0.37938,0.56654,0.56654,0.56704,4.9985e-10,0.15605,0.97803,3.2829e-12,9.9642e-10
0.38019,0.56654,0.56654,0.56704,5.0084e-10,0.15408,0.97999,3.2586e-12,9.9842e-10
0.38099,0.56654,0.56654,0.56703,5.0182e-10,0.15212,0.98195,3.2346e-12,1.0004e-09
0.3818,0.56654,0.56654,0.56703,5.028e-10,0.15017,0.98389,3.2109e-12,1.0024e-09
0.3826,0.56654,0.56654,0.56703,5.0377e-10,0.14823,0.98583,3.1874e-12,1.0044e-09
0.38341,0.56654,0.56654,0.56703,5.0474e-10,0.1463,0.98775,3.1643e-12,1.0063e-09
0.38421,0.56654,0.56654,0.56702,5.057e-10,0.14438,0.98966,3.1414e-12,1.0083e-09
0.38502,0.56654,0.56654,0.56702,5.0666e-10,0.14248,0.99156,3.1187e-12,1.0102e-09
0.38582,0.56654,0.56654,0.56702,5.0761e-10,0.14058,0.99345,3.0964e-12,1.0121e-09
0.38663,0.56654,0.56654,0.56701,5.0856e-10,0.1387,0.99533,3.0743e-12,1.014e-09
0.38744,0.56654,0.56654,0.56701,5.095e-10,0.13682,0.9972,3.0525e-12,1.0159e-09
0.38824,0.56654,0.56654,0.56701,5.1044e-10,0.13496,0.99906,3.031e-12,1.0178e-09
0.38905,0.56654,0.56654,0.56701,5.1137e-10,0.13311,1.0009,3.0097e-12,1.0197e-09
0.38985,0.56654,0.56654,0.567,5.1229e-10,0.13127,1.0027,2.9887e-12,1.0216e-09
0.39066,0.56654,0.56654,0.567,5.1321e-10,0.12944,1.0046,2.968e-12,1.0235e-09
0.39146,0.56654,0.56654,0.567,5.1413e-10,0.12762,1.0064,2.9475e-12,1.0253e-09
0.39227,0.56654,0.56654,0.56699,5.1504e-10,0.12581,1.0082,2.9273e-12,1.0271e-09
0.39307,0.56654,0.56654,0.56699,5.1594e-10,0.12401,1.01,2.9074e-12,1.029e-09
0.39388,0.56654,0.56654,0.56699,5.1684e-10,0.12223,1.0117,2.8877e-12,1.0308e-09
0.39469,0.56654,0.56654,0.56699,5.1773e-10,0.12046,1.0135,2.8682e-12,1.0326e-09
0.39549,0.56654,0.56654,0.56698,5.1862e-10,0.11869,1.0153,2.849e-12,1.0344e-09
0.3963,0.56654,0.56654,0.56698,5.195e-10,0.11694,1.017,2.83e-12,1.0362e-09
0.3971,0.56654,0.56654,0.56698,5.2037e-10,0.11521,1.0187,2.8113e-12,1.0379e-09
0.39791,0.56654,0.56654,0.56697,5.2124e-10,0.11348,1.0205,2.7928e-12,1.0397e-09
0.39871,0.56654,0.56654,0.56697,5.2211e-10,0.11176,1.0222,2.7745e-12,1.0414e-09
0.39952,0.56654,0.56654,0.56697,5.2297e-10,0.11006,1.0239,2.7564e-12,1.0432e-09
0.40032,0.56654,0.56654,0.56697,5.2382e-10,0.10837,1.0256,2.7386e-12,1.0449e-09
0.40113,0.56654,0.56654,0.56696,5.2467e-10,0.10669,1.0272,2.721e-12,1.0466e-09
0.40193,0.56654,0.56654,0.56696,5.2551e-10,0.10502,1.0289,2.7035e-12,1.0483e-09
0.40274,0.56654,0.56654,0.56696,5.2634e-10,0.10336,1.0306,2.6863e-12,1.05e-09
0.40355,0.56654,0.56654,0.56695,5.2717e-10,0.10171,1.0322,2.6693e-12,1.0517e-09
0.40435,0.56654,0.56654,0.56695,5.2799e-10,0.10008,1.0338,2.6524e-12,1.0533e-09
0.40516,0.56654,0.56654,0.56695,5.2881e-10,0.09846,1.0354,2.6358e-12,1.055e-09
0.40596,0.56654,0.56654,0.56695,5.2962e-10,0.096851,1.037,2.6194e-12,1.0566e-09
0.40677,0.56654,0.56654,0.56694,5.3043e-10,0.095253,1.0386,2.6031e-12,1.0582e-09
0.40757,0.56654,0.56654,0.56694,5.3122e-10,0.093668,1.0402,2.587e-12,1.0599e-09
0.40838,0.56654,0.56654,0.56694,5.3202e-10,0.092095,1.0418,2.5711e-12,1.0615e-09
0.40918,0.56654,0.56654,0.56693,5.328e-10,0.090534,1.0433,2.5554e-12,1.0631e-09
0.40999,0.56654,0.56654,0.56693,5.3358e-10,0.088985,1.0449,2.5398e-12,1.0646e-09
0.41079,0.56654,0.56654,0.56693,5.3436e-10,0.087449,1.0464,2.5244e-12,1.0662e-09
0.4116,0.56654,0.56654,0.56692,5.3512e-10,0.085925,1.0479,2.5092e-12,1.0677e-09
0.41241,0.56654,0.56654,0.56692,5.3589e-10,0.084413,1.0494,2.4942e-12,1.0693e-09
0.41321,0.56654,0.56654,0.56692,5.3664e-10,0.082913,1.0509,2.4793e-12,1.0708e-09
0.41402,0.56654,0.56654,0.56691,5.3739e-10,0.081426,1.0524,2.4646e-12,1.0723e-09
0.41482,0.56654,0.56654,0.56691,5.3813e-10,0.079951,1.0539,2.4501e-12,1.0738e-09
0.41563,0.56654,0.56654,0.56691,5.3887e-10,0.078489,1.0553,2.4357e-12,1.0753e-09
0.41643,0.56654,0.56654,0.56691,5.3959e-10,0.077039,1.0568,2.4215e-12,1.0768e-09
0.41724,0.56654,0.56654,0.5669,5.4032e-10,0.075602,1.0582,2.4075e-12,1.0782e-09
0.41804,0.56654,0.56654,0.5669,5.4103e-10,0.074177,1.0596,2.3936e-12,1.0797e-09
0.41885,0.56654,0.56654,0.5669,5.4174e-10,0.072765,1.061,2.3799e-12,1.0811e-09
0.41966,0.56654,0.56654,0.56689,5.4245e-10,0.071365,1.0624,2.3664e-12,1.0825e-09
0.42046,0.56654,0.56654,0.56689,5.4314e-10,0.069979,1.0638,2.353e-12,1.0839e-09
0.42127,0.56654,0.56654,0.56689,5.4383e-10,0.068605,1.0652,2.3398e-12,1.0853e-09
0.42207,0.56654,0.56654,0.56688,5.4451e-10,0.067243,1.0665,2.3267e-12,1.0867e-09
0.42288,0.56654,0.56654,0.56688,5.4519e-10,0.065895,1.0679,2.3139e-12,1.0881e-09
0.42368,0.56654,0.56654,0.56688,5.4586e-10,0.064559,1.0692,2.3011e-12,1.0894e-09
0.42449,0.56654,0.56654,0.56687,5.4652e-10,0.063236,1.0705,2.2885e-12,1.0908e-09
0.42529,0.56654,0.56654,0.56687,5.4718e-10,0.061926,1.0718,2.2761e-12,1.0921e-09
0.4261,0.56654,0.56654,0.56687,5.4783e-10,0.060629,1.0731,2.2638e-12,1.0934e-09
0.4269,0.56654,0.56654,0.56686,5.4847e-10,0.059345,1.0744,2.2517e-12,1.0947e-09
0.42771,0.56654,0.56654,0.56686,5.4911e-10,0.058074,1.0756,2.2397e-12,1.096e-09
0.42852,0.56654,0.56654,0.56686,5.4974e-10,0.056816,1.0769,2.2278e-12,1.0972e-09
0.42932,0.56654,0.56654,0.56685,5.5036e-10,0.055571,1.0781,2.2161e-12,1.0985e-09
0.43013,0.56654,0.56654,0.56685,5.5097e-10,0.054339,1.0794,2.2045e-12,1.0997e-09
0.43093,0.56654,0.56654,0.56685,5.5158e-10,0.053121,1.0806,2.193e-12,1.101e-09
0.43174,0.56654,0.56654,0.56684,5.5218e-10,0.051915,1.0818,2.1817e-12,1.1022e-09
0.43254,0.56654,0.56654,0.56684,5.5278e-10,0.050723,1.083,2.1705e-12,1.1034e-09
0.43335,0.56654,0.56654,0.56684,5.5337e-10,0.049543,1.0841,2.1594e-12,1.1046e-09
0.43415,0.56654,0.56654,0.56683,5.5395e-10,0.048377,1.0853,2.1484e-12,1.1057e-09
0.43496,0.56654,0.56654,0.56683,5.5452e-10,0.047225,1.0864,2.1375e-12,1.1069e-09
0.43576,0.56654,0.56654,0.56683,5.5509e-10,0.046085,1.0876,2.1266e-12,1.108e-09
0.43657,0.56654,0.56654,0.56682,5.5565e-10,0.044959,1.0887,2.1159e-12,1.1092e-09
0.43738,0.56654,0.56654,0.56682,5.562e-10,0.043847,1.0898,2.1053e-12,1.1103e-09
0.43818,0.56654,0.56654,0.56682,5.5675e-10,0.042747,1.0909,2.0947e-12,1.1114e-09
0.43899,0.56654,0.56654,0.56681,5.5729e-10,0.041661,1.092,2.0842e-12,1.1125e-09
0.43979,0.56654,0.56654,0.56681,5.5782e-10,0.040589,1.093,2.0738e-12,1.1136e-09
0.4406,0.56654,0.56654,0.56681,5.5834e-10,0.03953,1.0941,2.0634e-12,1.1146e-09
0.4414,0.56654,0.56654,0.5668,5.5886e-10,0.038484,1.0951,2.0531e-12,1.1157e-09
0.44221,0.56654,0.56654,0.5668,5.5937e-10,0.037452,1.0961,2.0428e-12,1.1167e-09
0.44301,0.56654,0.56654,0.5668,5.5987e-10,0.036434,1.0972,2.0326e-12,1.1177e-09
0.44382,0.56654,0.56654,0.56679,5.6037e-10,0.035429,1.0982,2.0224e-12,1.1187e-09
0.44462,0.56654,0.56654,0.56679,5.6086e-10,0.034438,1.0991,2.0122e-12,1.1197e-09
0.44543,0.56654,0.56654,0.56679,5.6134e-10,0.03346,1.1001,2.0021e-12,1.1207e-09
0.44624,0.56654,0.56654,0.56678,5.6182e-10,0.032496,1.1011,1.9919e-12,1.1216e-09
0.44704,0.56654,0.56654,0.56678,5.6229e-10,0.031546,1.102,1.9819e-12,1.1226e-09
0.44785,0.56654,0.56654,0.56678,5.6275e-10,0.03061,1.1029,1.9718e-12,1.1235e-09
0.44865,0.56654,0.56654,0.56677,5.632e-10,0.029687,1.1039,1.9618e-12,1.1244e-09
0.44946,0.56654,0.56654,0.56677,5.6365e-10,0.028778,1.1048,1.9517e-12,1.1253e-09
0.45026,0.56654,0.56654,0.56677,5.6409e-10,0.027882,1.1057,1.9417e-12,1.1262e-09
0.45107,0.56654,0.56654,0.56676,5.6452e-10,0.027001,1.1065,1.9317e-12,1.1271e-09
0.45187,0.56654,0.56654,0.56676,5.6495e-10,0.026133,1.1074,1.9218e-12,1.128e-09
0.45268,0.56654,0.56654,0.56676,5.6537e-10,0.025279,1.1082,1.9118e-12,1.1288e-09
0.45349,0.56654,0.56654,0.56675,5.6578e-10,0.024439,1.1091,1.9019e-12,1.1297e-09
0.45429,0.56654,0.56654,0.56675,5.6618e-10,0.023613,1.1099,1.892e-12,1.1305e-09
0.4551,0.56654,0.56654,0.56675,5.6658e-10,0.022801,1.1107,1.8821e-12,1.1313e-09
0.4559,0.56654,0.56654,0.56674,5.6697e-10,0.022003,1.1115,1.8722e-12,1.1321e-09
0.45671,0.56654,0.56654,0.56674,5.6736e-10,0.021218,1.1123,1.8624e-12,1.1329e-09
0.45751,0.56654,0.56654,0.56673,5.6773e-10,0.020448,1.113,1.8526e-12,1.1336e-09
0.45832,0.56654,0.56654,0.56673,5.681e-10,0.019692,1.1138,1.8429e-12,1.1344e-09
0.45912,0.56654,0.56654,0.56673,5.6846e-10,0.018949,1.1145,1.8332e-12,1.1351e-09
0.45993,0.56654,0.56654,0.56672,5.6882e-10,0.018221,1.1152,1.8235e-12,1.1358e-09
0.46073,0.56654,0.56654,0.56672,5.6917e-10,0.017506,1.1159,1.814e-12,1.1365e-09
0.46154,0.56654,0.56654,0.56672,5.6951e-10,0.016806,1.1166,1.8045e-12,1.1372e-09
0.46235,0.56654,0.56654,0.56671,5.6984e-10,0.01612,1.1173,1.795e-12,1.1379e-09
0.46315,0.56654,0.56654,0.56671,5.7017e-10,0.015448,1.118,1.7857e-12,1.1386e-09
0.46396,0.56654,0.56654,0.56671,5.7049e-10,0.01479,1.1186,1.7765e-12,1.1392e-09
0.46476,0.56654,0.56654,0.5667,5.708e-10,0.014146,1.1193,1.7673e-12,1.1398e-09
0.46557,0.56654,0.56654,0.5667,5.7111e-10,0.013517,1.1199,1.7583e-12,1.1405e-09
0.46637,0.56654,0.56654,0.5667,5.7141e-10,0.012901,1.1205,1.7493e-12,1.1411e-09
0.46718,0.56654,0.56654,0.56669,5.717e-10,0.0123,1.1211,1.7406e-12,1.1417e-09
0.46798,0.56654,0.56654,0.56669,5.7198e-10,0.011713,1.1217,1.7319e-12,1.1422e-09
0.46879,0.56654,0.56654,0.56669,5.7226e-10,0.01114,1.1222,1.7234e-12,1.1428e-09
0.46959,0.56654,0.56654,0.56668,5.7253e-10,0.010581,1.1228,1.715e-12,1.1433e-09
0.4704,0.56654,0.56654,0.56668,5.728e-10,0.010037,1.1233,1.7069e-12,1.1439e-09
0.47121,0.56654,0.56654,0.56667,5.7305e-10,0.0095065,1.1238,1.6988e-12,1.1444e-09
0.47201,0.56654,0.56654,0.56667,5.733e-10,0.0089906,1.1244,1.691e-12,1.1449e-09
0.47282,0.56654,0.56654,0.56667,5.7354e-10,0.0084889,1.1248,1.6834e-12,1.1454e-09
0.47362,0.56654,0.56654,0.56666,5.7378e-10,0.0080016,1.1253,1.6759e-12,1.1459e-09
0.47443,0.56654,0.56654,0.56666,5.7401e-10,0.0075286,1.1258,1.6687e-12,1.1464e-09
0.47523,0.56654,0.56654,0.56666,5.7423e-10,0.0070698,1.1262,1.6617e-12,1.1468e-09
0.47604,0.56654,0.56654,0.56665,5.7445e-10,0.0066254,1.1267,1.6549e-12,1.1472e-09
0.47684,0.56654,0.56654,0.56665,5.7465e-10,0.0061954,1.1271,1.6484e-12,1.1477e-09
0.47765,0.56654,0.56654,0.56665,5.7485e-10,0.0057797,1.1275,1.642e-12,1.1481e-09
0.47846,0.56654,0.56654,0.56664,5.7505e-10,0.0053784,1.1279,1.636e-12,1.1485e-09
0.47926,0.56654,0.56654,0.56664,5.7524e-10,0.0049914,1.1283,1.6302e-12,1.1488e-09
0.48007,0.56654,0.56654,0.56664,5.7542e-10,0.0046188,1.1287,1.6246e-12,1.1492e-09
0.48087,0.56654,0.56654,0.56663,5.7559e-10,0.0042607,1.129,1.6194e-12,1.1496e-09
0.48168,0.56654,0.56654,0.56663,5.7575e-10,0.0039169,1.1293,1.6144e-12,1.1499e-09
0.48248,0.56654,0.56654,0.56662,5.7591e-10,0.0035875,1.1297,1.6097e-12,1.1502e-09
0.48329,0.56654,0.56654,0.56662,5.7607e-10,0.0032725,1.13,1.6052e-12,1.1505e-09
0.48409,0.56654,0.56654,0.56662,5.7621e-10,0.002972,1.1303,1.6011e-12,1.1508e-09
0.4849,0.56654,0.56654,0.56661,5.7635e-10,0.0026859,1.1305,1.5972e-12,1.1511e-09
0.4857,0.56654,0.56654,0.56661,5.7648e-10,0.0024143,1.1308,1.5936e-12,1.1514e-09
0.48651,0.56654,0.56654,0.56661,5.766e-10,0.0021571,1.1311,1.5904e-12,1.1516e-09
0.48732,0.56654,0.56654,0.5666,5.7672e-10,0.0019144,1.1313,1.5874e-12,1.1519e-09
0.48812,0.56654,0.56654,0.5666,5.7683e-10,0.0016861,1.1315,1.5847e-12,1.1521e-09
0.48893,0.56654,0.56654,0.5666,5.7693e-10,0.0014723,1.1317,1.5823e-12,1.1523e-09
0.48973,0.56654,0.56654,0.56659,5.7703e-10,0.0012729,1.1319,1.5803e-12,1.1525e-09
0.49054,0.56654,0.56654,0.56659,5.7712e-10,0.0010881,1.1321,1.5785e-12,1.1527e-09
0.49134,0.56654,0.56654,0.56658,5.772e-10,0.00091769,1.1323,1.577e-12,1.1528e-09
0.49215,0.56654,0.56654,0.56658,5.7728e-10,0.00076181,1.1324,1.5758e-12,1.153e-09
0.49295,0.56654,0.56654,0.56658,5.7735e-10,0.00062041,1.1325,1.5749e-12,1.1531e-09
0.49376,0.56654,0.56654,0.56657,5.7741e-10,0.00049351,1.1327,1.5742e-12,1.1532e-09
0.49456,0.56654,0.56654,0.56657,5.7746e-10,0.00038111,1.1328,1.5739e-12,1.1533e-09
0.49537,0.56654,0.56654,0.56657,5.7751e-10,0.00028321,1.1329,1.5738e-12,1.1534e-09
0.49618,0.56654,0.56654,0.56656,5.7755e-10,0.00019981,1.1329,1.574e-12,1.1535e-09
0.49698,0.56654,0.56654,0.56656,5.7758e-10,0.00013092,1.133,1.5745e-12,1.1536e-09
0.49779,0.56654,0.56654,0.56656,5.7761e-10,7.6536e-05,1.133,1.5753e-12,1.1536e-09
0.49859,0.56654,0.56654,0.56655,5.7763e-10,3.6662e-05,1.1331,1.5762e-12,1.1537e-09
0.4994,0.56654,0.56654,0.56655,5.7764e-10,1.1298e-05,1.1331,1.5775e-12,1.1537e-09
0.5002,0.56654,0.56654,0.56655,5.7764e-10,4.4581e-07,1.1331,1.579e-12,1.1537e-09
0.50101,0.56654,0.56654,0.56654,5.7764e-10,4.1044e-06,1.1331,1.5807e-12,1.1537e-09
0.50181,0.56654,0.56654,0.56654,5.7763e-10,2.2274e-05,1.1331,1.5826e-12,1.1537e-09
0.50262,0.56654,0.56654,0.56653,5.7762e-10,5.4954e-05,1.133,1.5848e-12,1.1536e-09
0.50343,0.56654,0.56654,0.56653,5.7759e-10,0.00010214,1.133,1.5872e-12,1.1536e-09
0.50423,0.56654,0.56654,0.56653,5.7756e-10,0.00016384,1.1329,1.5898e-12,1.1535e-09
0.50504,0.56654,0.56654,0.56652,5.7752e-10,0.00024005,1.1328,1.5925e-12,1.1535e-09
0.50584,0.56654,0.56654,0.56652,5.7748e-10,0.00033076,1.1327,1.5955e-12,1.1534e-09
0.50665,0.56654,0.56654,0.56652,5.7743e-10,0.00043597,1.1326,1.5986e-12,1.1533e-09
0.50745,0.56654,0.56654,0.56651,5.7737e-10,0.00055569,1.1325,1.602e-12,1.1531e-09
0.50826,0.56654,0.56654,0.56651,5.773e-10,0.0006899,1.1323,1.6054e-12,1.153e-09
0.50906,0.56654,0.56654,0.56651,5.7723e-10,0.0008386,1.1322,1.6091e-12,1.1528e-09
0.50987,0.56654,0.56654,0.5665,5.7715e-10,0.0010018,1.132,1.6129e-12,1.1527e-09
0.51067,0.56654,0.56654,0.5665,5.7706e-10,0.0011795,1.1318,1.6168e-12,1.1525e-09
0.51148,0.56654,0.56654,0.56649,5.7696e-10,0.0013716,1.1316,1.6209e-12,1.1523e-09
0.51229,0.56654,0.56654,0.56649,5.7686e-10,0.0015783,1.1314,1.6252e-12,1.1521e-09
0.51309,0.56654,0.56654,0.56649,5.7675e-10,0.0017994,1.1312,1.6295e-12,1.1519e-09
0.5139,0.56654,0.56654,0.56648,5.7663e-10,0.0020349,1.1309,1.634e-12,1.1516e-09
0.5147,0.56654,0.56654,0.56648,5.7651e-10,0.002285,1.1307,1.6386e-12,1.1514e-09
0.51551,0.56654,0.56654,0.56648,5.7638e-10,0.0025495,1.1304,1.6433e-12,1.1511e-09
0.51631,0.56654,0.56654,0.56647,5.7624e-10,0.0028284,1.1301,1.6482e-12,1.1508e-09
0.51712,0.56654,0.56654,0.56647,5.7609e-10,0.0031218,1.1298,1.6532e-12,1.1505e-09
0.51792,0.56654,0.56654,0.56647,5.7594e-10,0.0034296,1.1295,1.6582e-12,1.1502e-09
0.51873,0.56654,0.56654,0.56646,5.7578e-10,0.0037518,1.1292,1.6634e-12,1.1499e-09
0.51953,0.56654,0.56654,0.56646,5.7561e-10,0.0040884,1.1288,1.6687e-12,1.1496e-09
0.52034,0.56654,0.56654,0.56645,5.7544e-10,0.0044395,1.1285,1.6742e-12,1.1492e-09
0.52115,0.56654,0.56654,0.56645,5.7525e-10,0.0048049,1.1281,1.6797e-12,1.1488e-09
0.52195,0.56654,0.56654,0.56645,5.7506e-10,0.0051847,1.1277,1.6854e-12,1.1484e-09
0.52276,0.56654,0.56654,0.56644,5.7487e-10,0.0055789,1.1273,1.6912e-12,1.148e-09
0.52356,0.56654,0.56654,0.56644,5.7466e-10,0.0059875,1.1269,1.6971e-12,1.1476e-09
0.52437,0.56654,0.56654,0.56644,5.7445e-10,0.0064105,1.1265,1.7031e-12,1.1472e-09
0.52517,0.56654,0.56654,0.56643,5.7423e-10,0.0068477,1.126,1.7093e-12,1.1468e-09
0.52598,0.56654,0.56654,0.56643,5.74e-10,0.0072994,1.1256,1.7156e-12,1.1463e-09
0.52678,0.56654,0.56654,0.56643,5.7377e-10,0.0077653,1.1251,1.722e-12,1.1458e-09
0.52759,0.56654,0.56654,0.56642,5.7353e-10,0.0082455,1.1246,1.7286e-12,1.1453e-09
0.52839,0.56654,0.56654,0.56642,5.7328e-10,0.0087401,1.1241,1.7354e-12,1.1448e-09
0.5292,0.56654,0.56654,0.56642,5.7303e-10,0.0092489,1.1236,1.7423e-12,1.1443e-09
0.53001,0.56654,0.56654,0.56641,5.7276e-10,0.0097721,1.1231,1.7493e-12,1.1438e-09
0.53081,0.56654,0.56654,0.56641,5.7249e-10,0.010309,1.1225,1.7566e-12,1.1432e-09
0.53162,0.56654,0.56654,0.5664,5.7221e-10,0.010861,1.1219,1.764e-12,1.1427e-09
0.53242,0.56654,0.56654,0.5664,5.7193e-10,0.011427,1.1214,1.7716e-12,1.1421e-09
0.53323,0.56654,0.56654,0.5664,5.7164e-10,0.012007,1.1208,1.7794e-12,1.1415e-09
0.53403,0.56654,0.56654,0.56639,5.7134e-10,0.012601,1.1202,1.7874e-12,1.1409e-09
0.53484,0.56654,0.56654,0.56639,5.7103e-10,0.01321,1.1196,1.7956e-12,1.1403e-09
0.53564,0.56654,0.56654,0.56639,5.7071e-10,0.013832,1.1189,1.8041e-12,1.1396e-09
0.53645,0.56654,0.56654,0.56638,5.7039e-10,0.014469,1.1183,1.8127e-12,1.139e-09
0.53726,0.56654,0.56654,0.56638,5.7006e-10,0.01512,1.1176,1.8216e-12,1.1383e-09
0.53806,0.56654,0.56654,0.56638,5.6973e-10,0.015785,1.117,1.8307e-12,1.1376e-09
0.53887,0.56654,0.56654,0.56637,5.6938e-10,0.016464,1.1163,1.84e-12,1.1369e-09
0.53967,0.56654,0.56654,0.56637,5.6903e-10,0.017158,1.1156,1.8496e-12,1.1362e-09
0.54048,0.56654,0.56654,0.56637,5.6867e-10,0.017865,1.1149,1.8595e-12,1.1355e-09
0.54128,0.56654,0.56654,0.56636,5.6831e-10,0.018586,1.1141,1.8696e-12,1.1347e-09
0.54209,0.56654,0.56654,0.56636,5.6794e-10,0.019322,1.1134,1.8799e-12,1.134e-09
0.54289,0.56654,0.56654,0.56636,5.6756e-10,0.020071,1.1126,1.8906e-12,1.1332e-09
0.5437,0.56654,0.56654,0.56635,5.6717e-10,0.020835,1.1119,1.9014e-12,1.1324e-09
0.5445,0.56654,0.56654,0.56635,5.6677e-10,0.021612,1.1111,1.9126e-12,1.1316e-09
0.54531,0.56654,0.56654,0.56634,5.6637e-10,0.022403,1.1103,1.924e-12,1.1308e-09
0.54612,0.56654,0.56654,0.56634,5.6596e-10,0.023209,1.1095,1.9357e-12,1.13e-09
0.54692,0.56654,0.56654,0.56634,5.6555e-10,0.024028,1.1086,1.9477e-12,1.1291e-09
0.54773,0.56654,0.56654,0.56633,5.6512e-10,0.024861,1.1078,1.96e-12,1.1283e-09
0.54853,0.56654,0.56654,0.56633,5.6469e-10,0.025708,1.107,1.9725e-12,1.1274e-09
0.54934,0.56654,0.56654,0.56633,5.6426e-10,0.026569,1.1061,1.9854e-12,1.1265e-09
0.55014,0.56654,0.56654,0.56632,5.6381e-10,0.027444,1.1052,1.9985e-12,1.1256e-09
0.55095,0.56654,0.56654,0.56632,5.6336e-10,0.028332,1.1043,2.0118e-12,1.1247e-09
0.55175,0.56654,0.56654,0.56632,5.629e-10,0.029234,1.1034,2.0255e-12,1.1238e-09
0.55256,0.56654,0.56654,0.56631,5.6243e-10,0.03015,1.1025,2.0394e-12,1.1228e-09
0.55336,0.56654,0.56654,0.56631,5.6196e-10,0.03108,1.1015,2.0536e-12,1.1219e-09
0.55417,0.56654,0.56654,0.56631,5.6148e-10,0.032024,1.1006,2.068e-12,1.1209e-09
0.55498,0.56654,0.56654,0.5663,5.6099e-10,0.032981,1.0996,2.0828e-12,1.1199e-09
0.55578,0.56654,0.56654,0.5663,5.605e-10,0.033952,1.0986,2.0977e-12,1.1189e-09
0.55659,0.56654,0.56654,0.5663,5.6e-10,0.034936,1.0977,2.113e-12,1.1179e-09
0.55739,0.56654,0.56654,0.56629,5.5949e-10,0.035934,1.0967,2.1285e-12,1.1169e-09
0.5582,0.56654,0.56654,0.56629,5.5897e-10,0.036946,1.0956,2.1442e-12,1.1158e-09
0.559,0.56654,0.56654,0.56629,5.5845e-10,0.037971,1.0946,2.1602e-12,1.1147e-09
0.55981,0.56654,0.56654,0.56628,5.5792e-10,0.03901,1.0936,2.1764e-12,1.1137e-09
0.56061,0.56654,0.56654,0.56628,5.5739e-10,0.040062,1.0925,2.1928e-12,1.1126e-09
0.56142,0.56654,0.56654,0.56628,5.5684e-10,0.041128,1.0914,2.2095e-12,1.1115e-09
0.56223,0.56654,0.56654,0.56627,5.5629e-10,0.042207,1.0903,2.2263e-12,1.1104e-09
0.56303,0.56654,0.56654,0.56627,5.5574e-10,0.0433,1.0892,2.2434e-12,1.1092e-09
0.56384,0.56654,0.56654,0.56627,5.5517e-10,0.044406,1.0881,2.2607e-12,1.1081e-09
0.56464,0.56654,0.56654,0.56626,5.546e-10,0.045525,1.087,2.2782e-12,1.1069e-09
0.56545,0.56654,0.56654,0.56626,5.5403e-10,0.046658,1.0859,2.2959e-12,1.1058e-09
0.56625,0.56654,0.56654,0.56626,5.5344e-10,0.047804,1.0847,2.3138e-12,1.1046e-09
0.56706,0.56654,0.56654,0.56625,5.5285e-10,0.048964,1.0835,2.3318e-12,1.1034e-09
0.56786,0.56654,0.56654,0.56625,5.5226e-10,0.050136,1.0824,2.3501e-12,1.1022e-09
0.56867,0.56654,0.56654,0.56625,5.5165e-10,0.051322,1.0812,2.3685e-12,1.1009e-09
0.56947,0.56654,0.56654,0.56624,5.5104e-10,0.052521,1.08,2.3871e-12,1.0997e-09
0.57028,0.56654,0.56654,0.56624,5.5042e-10,0.053734,1.0787,2.4058e-12,1.0984e-09
0.57109,0.56654,0.56654,0.56624,5.498e-10,0.054959,1.0775,2.4247e-12,1.0972e-09
0.57189,0.56654,0.56654,0.56623,5.4917e-10,0.056198,1.0763,2.4438e-12,1.0959e-09
0.5727,0.56654,0.56654,0.56623,5.4853e-10,0.057449,1.075,2.463e-12,1.0946e-09
0.5735,0.56654,0.56654,0.56623,5.4789e-10,0.058714,1.0737,2.4824e-12,1.0933e-09
0.57431,0.56654,0.56654,0.56622,5.4724e-10,0.059991,1.0725,2.5019e-12,1.092e-09
0.57511,0.56654,0.56654,0.56622,5.4659e-10,0.061282,1.0712,2.5215e-12,1.0906e-09
0.57592,0.56654,0.56654,0.56622,5.4592e-10,0.062585,1.0698,2.5413e-12,1.0893e-09
0.57672,0.56654,0.56654,0.56621,5.4525e-10,0.063902,1.0685,2.5612e-12,1.0879e-09
0.57753,0.56654,0.56654,0.56621,5.4458e-10,0.065231,1.0672,2.5813e-12,1.0866e-09
0.57833,0.56654,0.56654,0.56621,5.439e-10,0.066573,1.0658,2.6014e-12,1.0852e-09
0.57914,0.56654,0.56654,0.5662,5.4321e-10,0.067928,1.0645,2.6217e-12,1.0838e-09
0.57995,0.56654,0.56654,0.5662,5.4251e-10,0.069296,1.0631,2.6422e-12,1.0824e-09
0.58075,0.56654,0.56654,0.5662,5.4181e-10,0.070676,1.0617,2.6627e-12,1.081e-09
0.58156,0.56654,0.56654,0.56619,5.4111e-10,0.07207,1.0603,2.6834e-12,1.0795e-09
0.58236,0.56654,0.56654,0.56619,5.4039e-10,0.073475,1.0589,2.7042e-12,1.0781e-09
0.58317,0.56654,0.56654,0.56619,5.3967e-10,0.074894,1.0575,2.7251e-12,1.0766e-09
0.58397,0.56654,0.56654,0.56618,5.3895e-10,0.076325,1.056,2.7462e-12,1.0752e-09
0.58478,0.56654,0.56654,0.56618,5.3822e-10,0.077768,1.0546,2.7674e-12,1.0737e-09
0.58558,0.56654,0.56654,0.56618,5.3748e-10,0.079225,1.0531,2.7887e-12,1.0722e-09
0.58639,0.56654,0.56654,0.56618,5.3674e-10,0.080693,1.0517,2.8101e-12,1.0707e-09
0.58719,0.56654,0.56654,0.56617,5.3599e-10,0.082174,1.0502,2.8316e-12,1.0691e-09
0.588,0.56654,0.56654,0.56617,5.3523e-10,0.083668,1.0487,2.8533e-12,1.0676e-09
0.58881,0.56654,0.56654,0.56617,5.3447e-10,0.085174,1.0472,2.875e-12,1.0661e-09
0.58961,0.56654,0.56654,0.56616,5.337e-10,0.086692,1.0456,2.8969e-12,1.0645e-09
0.59042,0.56654,0.56654,0.56616,5.3293e-10,0.088222,1.0441,2.9189e-12,1.0629e-09
0.59122,0.56654,0.56654,0.56616,5.3215e-10,0.089765,1.0425,2.9411e-12,1.0614e-09
0.59203,0.56654,0.56654,0.56615,5.3136e-10,0.09132,1.041,2.9633e-12,1.0598e-09
0.59283,0.56654,0.56654,0.56615,5.3057e-10,0.092887,1.0394,2.9857e-12,1.0582e-09
0.59364,0.56654,0.56654,0.56615,5.2978e-10,0.094466,1.0378,3.0082e-12,1.0565e-09
0.59444,0.56654,0.56654,0.56614,5.2897e-10,0.096057,1.0362,3.0308e-12,1.0549e-09
0.59525,0.56654,0.56654,0.56614,5.2816e-10,0.097661,1.0346,3.0535e-12,1.0533e-09
0.59606,0.56654,0.56654,0.56614,5.2735e-10,0.099276,1.033,3.0763e-12,1.0516e-09
0.59686,0.56654,0.56654,0.56614,5.2653e-10,0.1009,1.0314,3.0993e-12,1.05e-09
0.59767,0.56654,0.56654,0.56613,5.257e-10,0.10254,1.0297,3.1223e-12,1.0483e-09
0.59847,0.56654,0.56654,0.56613,5.2487e-10,0.10419,1.0281,3.1455e-12,1.0466e-09
0.59928,0.56654,0.56654,0.56613,5.2404e-10,0.10586,1.0264,3.1688e-12,1.0449e-09
0.60008,0.56654,0.56654,0.56612,5.2319e-10,0.10753,1.0247,3.1922e-12,1.0432e-09
0.60089,0.56654,0.56654,0.56612,5.2234e-10,0.10922,1.023,3.2157e-12,1.0415e-09
0.60169,0.56654,0.56654,0.56612,5.2149e-10,0.11092,1.0213,3.2393e-12,1.0397e-09
0.6025,0.56654,0.56654,0.56612,5.2063e-10,0.11263,1.0196,3.263e-12,1.038e-09
0.6033,0.56654,0.56654,0.56611,5.1977e-10,0.11435,1.0179,3.2868e-12,1.0362e-09
0.60411,0.56654,0.56654,0.56611,5.189e-10,0.11608,1.0161,3.3107e-12,1.0345e-09
0.60492,0.56654,0.56654,0.56611,5.1802e-10,0.11783,1.0144,3.3346e-12,1.0327e-09
0.60572,0.56654,0.56654,0.5661,5.1714e-10,0.11958,1.0126,3.3587e-12,1.0309e-09
0.60653,0.56654,0.56654,0.5661,5.1625e-10,0.12135,1.0109,3.3829e-12,1.0291e-09
0.60733,0.56654,0.56654,0.5661,5.1536e-10,0.12313,1.0091,3.4071e-12,1.0273e-09
0.60814,0.56654,0.56654,0.5661,5.1446e-10,0.12492,1.0073,3.4314e-12,1.0255e-09
0.60894,0.56654,0.56654,0.56609,5.1356e-10,0.12672,1.0055,3.4558e-12,1.0237e-09
0.60975,0.56654,0.56654,0.56609,5.1265e-10,0.12853,1.0036,3.4802e-12,1.0218e-09
0.61055,0.56654,0.56654,0.56609,5.1173e-10,0.13036,1.0018,3.5048e-12,1.02e-09
0.61136,0.56654,0.56654,0.56608,5.1081e-10,0.13219,0.99998,3.5293e-12,1.0181e-09
0.61216,0.56654,0.56654,0.56608,5.0989e-10,0.13404,0.99812,3.554e-12,1.0162e-09
0.61297,0.56654,0.56654,0.56608,5.0896e-10,0.1359,0.99626,3.5787e-12,1.0143e-09
0.61378,0.56654,0.56654,0.56608,5.0802e-10,0.13777,0.99439,3.6034e-12,1.0124e-09
0.61458,0.56654,0.56654,0.56607,5.0708e-10,0.13965,0.9925,3.6282e-12,1.0105e-09
0.61539,0.56654,0.56654,0.56607,5.0613e-10,0.14154,0.99061,3.653e-12,1.0086e-09
0.61619,0.56654,0.56654,0.56607,5.0518e-10,0.14344,0.9887,3.6779e-12,1.0067e-09
0.617,0.56654,0.56654,0.56606,5.0423e-10,0.14535,0.98678,3.7028e-12,1.0047e-09
0.6178,0.56654,0.56654,0.56606,5.0326e-10,0.14727,0.98485,3.7277e-12,1.0028e-09
0.61861,0.56654,0.56654,0.56606,5.023e-10,0.14921,0.98291,3.7526e-12,1.0008e-09
0.61941,0.56654,0.56654,0.56606,5.0132e-10,0.15115,0.98096,3.7776e-12,9.9887e-10
0.62022,0.56654,0.56654,0.56605,5.0034e-10,0.15311,0.979,3.8025e-12,9.9689e-10
0.62103,0.56654,0.56654,0.56605,4.9936e-10,0.15507,0.97703,3.8275e-12,9.949e-10
0.62183,0.56654,0.56654,0.56605,4.9837e-10,0.15705,0.97505,3.8525e-12,9.9289e-10
0.62264,0.56654,0.56654,0.56605,4.9738e-10,0.15903,0.97306,3.8775e-12,9.9088e-10
0.62344,0.56654,0.56654,0.56604,4.9638e-10,0.16103,0.97106,3.9025e-12,9.8886e-10
0.62425,0.56654,0.56654,0.56604,4.9538e-10,0.16304,0.96904,3.9275e-12,9.8683e-10
0.62505,0.56654,0.56654,0.56604,4.9437e-10,0.16506,0.96702,3.9525e-12,9.8478e-10
0.62586,0.56654,0.56654,0.56604,4.9335e-10,0.16708,0.96499,3.9775e-12,9.8273e-10
0.62666,0.56654,0.56654,0.56603,4.9234e-10,0.16912,0.96294,4.0025e-12,9.8067e-10
0.62747,0.56654,0.56654,0.56603,4.9131e-10,0.17117,0.96089,4.0275e-12,9.7859e-10
0.62827,0.56654,0.56654,0.56603,4.9028e-10,0.17323,0.95883,4.0525e-12,9.7651e-10
0.62908,0.56654,0.56654,0.56603,4.8925e-10,0.1753,0.95675,4.0775e-12,9.7442e-10
0.62989,0.56654,0.56654,0.56602,4.8821e-10,0.17738,0.95467,4.1024e-12,9.7231e-10
0.63069,0.56654,0.56654,0.56602,4.8716e-10,0.17947,0.95258,4.1274e-12,9.702e-10
0.6315,0.56654,0.56654,0.56602,4.8611e-10,0.18157,0.95047,4.1523e-12,9.6808e-10
0.6323,0.56654,0.56654,0.56602,4.8506e-10,0.18367,0.94836,4.1773e-12,9.6594e-10
0.63311,0.56654,0.56654,0.56601,4.84e-10,0.18579,0.94624,4.2022e-12,9.638e-10
0.63391,0.56654,0.56654,0.56601,4.8294e-10,0.18792,0.9441,4.2272e-12,9.6164e-10
0.63472,0.56654,0.56654,0.56601,4.8187e-10,0.19006,0.94196,4.2522e-12,9.5948e-10
0.63552,0.56654,0.56654,0.56601,4.8079e-10,0.19221,0.93981,4.2771e-12,9.5731e-10
0.63633,0.56654,0.56654,0.566,4.7971e-10,0.19436,0.93765,4.3021e-12,9.5512e-10
0.63713,0.56654,0.56654,0.566,4.7863e-10,0.19653,0.93547,4.3271e-12,9.5293e-10
0.63794,0.56654,0.56654,0.566,4.7754e-10,0.1987,0.93329,4.3521e-12,9.5073e-10
0.63875,0.56654,0.56654,0.566,4.7645e-10,0.20089,0.9311,4.3771e-12,9.4851e-10
0.63955,0.56654,0.56654,0.56599,4.7535e-10,0.20308,0.9289,4.4022e-12,9.4629e-10
0.64036,0.56654,0.56654,0.56599,4.7424e-10,0.20529,0.9267,4.4273e-12,9.4406e-10
0.64116,0.56654,0.56654,0.56599,4.7313e-10,0.2075,0.92448,4.4524e-12,9.4182e-10
0.64197,0.56654,0.56654,0.56599,4.7202e-10,0.20973,0.92225,4.4776e-12,9.3957e-10
0.64277,0.56654,0.56654,0.56599,4.709e-10,0.21196,0.92001,4.5029e-12,9.373e-10
0.64358,0.56654,0.56654,0.56598,4.6978e-10,0.2142,0.91777,4.5282e-12,9.3503e-10
0.64438,0.56654,0.56654,0.56598,4.6865e-10,0.21645,0.91551,4.5536e-12,9.3275e-10
0.64519,0.56654,0.56654,0.56598,4.6752e-10,0.21871,0.91325,4.579e-12,9.3046e-10
0.64599,0.56654,0.56654,0.56598,4.6638e-10,0.22097,0.91098,4.6046e-12,9.2817e-10
0.6468,0.56654,0.56654,0.56597,4.6524e-10,0.22325,0.9087,4.6302e-12,9.2586e-10
0.64761,0.56654,0.56654,0.56597,4.641e-10,0.22554,0.90641,4.6559e-12,9.2354e-10
0.64841,0.56654,0.56654,0.56597,4.6295e-10,0.22783,0.90411,4.6817e-12,9.2121e-10
0.64922,0.56654,0.56654,0.56597,4.6179e-10,0.23013,0.9018,4.7076e-12,9.1888e-10
0.65002,0.56654,0.56654,0.56597,4.6063e-10,0.23244,0.89949,4.7337e-12,9.1653e-10
0.65083,0.56654,0.56654,0.56596,4.5947e-10,0.23476,0.89716,4.7599e-12,9.1418e-10
0.65163,0.56654,0.56654,0.56596,4.583e-10,0.23709,0.89483,4.7861e-12,9.1181e-10
0.65244,0.56654,0.56654,0.56596,4.5713e-10,0.23943,0.89249,4.8126e-12,9.0944e-10
0.65324,0.56654,0.56654,0.56596,4.5595e-10,0.24177,0.89014,4.8391e-12,9.0706e-10
0.65405,0.56654,0.56654,0.56596,4.5477e-10,0.24413,0.88778,4.8658e-12,9.0467e-10
0.65486,0.56654,0.56654,0.56595,4.5358e-10,0.24649,0.88542,4.8927e-12,9.0227e-10
0.65566,0.56654,0.56654,0.56595,4.5239e-10,0.24886,0.88304,4.9197e-12,8.9986e-10
0.65647,0.56654,0.56654,0.56595,4.512e-10,0.25124,0.88066,4.9468e-12,8.9744e-10
0.65727,0.56654,0.56654,0.56595,4.5e-10,0.25362,0.87827,4.9742e-12,8.9502e-10
0.65808,0.56654,0.56654,0.56594,4.4879e-10,0.25602,0.87587,5.0016e-12,8.9258e-10
0.65888,0.56654,0.56654,0.56594,4.4759e-10,0.25842,0.87347,5.0293e-12,8.9014e-10
0.65969,0.56654,0.56654,0.56594,4.4637e-10,0.26083,0.87105,5.057e-12,8.8769e-10
0.66049,0.56654,0.56654,0.56594,4.4516e-10,0.26325,0.86863,5.085e-12,8.8523e-10
0.6613,0.56654,0.56654,0.56594,4.4394e-10,0.26567,0.8662,5.1131e-12,8.8276e-10
0.6621,0.56654,0.56654,0.56594,4.4271e-10,0.26811,0.86376,5.1414e-12,8.8029e-10
0.66291,0.56654,0.56654,0.56593,4.4149e-10,0.27055,0.86132,5.1698e-12,8.778e-10
0.66372,0.56654,0.56654,0.56593,4.4025e-10,0.273,0.85887,5.1984e-12,8.7531e-10
0.66452,0.56654,0.56654,0.56593,4.3902e-10,0.27545,0.85641,5.2272e-12,8.7281e-10
0.66533,0.56654,0.56654,0.56593,4.3778e-10,0.27792,0.85394,5.2561e-12,8.703e-10
0.66613,0.56654,0.56654,0.56593,4.3653e-10,0.28039,0.85146,5.2852e-12,8.6778e-10
0.66694,0.56654,0.56654,0.56592,4.3529e-10,0.28287,0.84898,5.3144e-12,8.6526e-10
0.66774,0.56654,0.56654,0.56592,4.3403e-10,0.28535,0.84649,5.3438e-12,8.6272e-10
0.66855,0.56654,0.56654,0.56592,4.3278e-10,0.28784,0.844,5.3734e-12,8.6018e-10
0.66935,0.56654,0.56654,0.56592,4.3152e-10,0.29034,0.84149,5.403e-12,8.5764e-10
0.67016,0.56654,0.56654,0.56592,4.3026e-10,0.29285,0.83898,5.4329e-12,8.5508e-10
0.67096,0.56654,0.56654,0.56592,4.2899e-10,0.29536,0.83647,5.4628e-12,8.5252e-10
0.67177,0.56654,0.56654,0.56591,4.2772e-10,0.29789,0.83394,5.4929e-12,8.4995e-10
0.67258,0.56654,0.56654,0.56591,4.2645e-10,0.30041,0.83141,5.5231e-12,8.4737e-10
0.67338,0.56654,0.56654,0.56591,4.2517e-10,0.30295,0.82887,5.5535e-12,8.4479e-10
0.67419,0.56654,0.56654,0.56591,4.2389e-10,0.30549,0.82633,5.584e-12,8.4219e-10
0.67499,0.56654,0.56654,0.56591,4.226e-10,0.30804,0.82378,5.6146e-12,8.3959e-10
0.6758,0.56654,0.56654,0.56591,4.2132e-10,0.31059,0.82122,5.6453e-12,8.3699e-10
0.6766,0.56654,0.56654,0.5659,4.2003e-10,0.31315,0.81865,5.6762e-12,8.3438e-10
0.67741,0.56654,0.56654,0.5659,4.1873e-10,0.31572,0.81608,5.7071e-12,8.3176e-10
0.67821,0.56654,0.56654,0.5659,4.1743e-10,0.3183,0.8135,5.7382e-12,8.2913e-10
0.67902,0.56654,0.56654,0.5659,4.1613e-10,0.32088,0.81092,5.7694e-12,8.265e-10
0.67983,0.56654,0.56654,0.5659,4.1483e-10,0.32346,0.80833,5.8007e-12,8.2386e-10
0.68063,0.56654,0.56654,0.5659,4.1352e-10,0.32606,0.80574,5.8321e-12,8.2121e-10
0.68144,0.56654,0.56654,0.56589,4.1221e-10,0.32866,0.80313,5.8636e-12,8.1856e-10
0.68224,0.56654,0.56654,0.56589,4.109e-10,0.33126,0.80052,5.8952e-12,8.159e-10
0.68305,0.56654,0.56654,0.56589,4.0958e-10,0.33387,0.79791,5.9269e-12,8.1323e-10
0.68385,0.56654,0.56654,0.56589,4.0826e-10,0.33649,0.79529,5.9587e-12,8.1056e-10
0.68466,0.56654,0.56654,0.56589,4.0694e-10,0.33911,0.79266,5.9907e-12,8.0789e-10
0.68546,0.56654,0.56654,0.56589,4.0561e-10,0.34174,0.79003,6.0227e-12,8.052e-10
0.68627,0.56654,0.56654,0.56589,4.0428e-10,0.34438,0.78739,6.0549e-12,8.0251e-10
0.68707,0.56654,0.56654,0.56588,4.0295e-10,0.34702,0.78475,6.0872e-12,7.9982e-10
0.68788,0.56654,0.56654,0.56588,4.0162e-10,0.34966,0.7821,6.1196e-12,7.9712e-10
0.68869,0.56654,0.56654,0.56588,4.0028e-10,0.35231,0.77945,6.1521e-12,7.9441e-10
0.68949,0.56654,0.56654,0.56588,3.9894e-10,0.35497,0.77679,6.1848e-12,7.917e-10
0.6903,0.56654,0.56654,0.56588,3.976e-10,0.35763,0.77412,6.2175e-12,7.8899e-10
0.6911,0.56654,0.56654,0.56588,3.9626e-10,0.3603,0.77145,6.2504e-12,7.8626e-10
0.69191,0.56654,0.56654,0.56588,3.9491e-10,0.36297,0.76878,6.2835e-12,7.8354e-10
0.69271,0.56654,0.56654,0.56587,3.9356e-10,0.36565,0.7661,6.3166e-12,7.808e-10
0.69352,0.56654,0.56654,0.56587,3.9221e-10,0.36834,0.76341,6.35e-12,7.7807e-10
0.69432,0.56654,0.56654,0.56587,3.9085e-10,0.37103,0.76072,6.3834e-12,7.7532e-10
0.69513,0.56654,0.56654,0.56587,3.895e-10,0.37372,0.75802,6.4171e-12,7.7258e-10
0.69593,0.56654,0.56654,0.56587,3.8814e-10,0.37642,0.75532,6.4509e-12,7.6982e-10
0.69674,0.56654,0.56654,0.56587,3.8678e-10,0.37912,0.75262,6.4848e-12,7.6707e-10
0.69755,0.56654,0.56654,0.56587,3.8541e-10,0.38183,0.7499,6.519e-12,7.6431e-10
0.69835,0.56654,0.56654,0.56587,3.8405e-10,0.38454,0.74719,6.5533e-12,7.6154e-10
0.69916,0.56654,0.56654,0.56586,3.8268e-10,0.38726,0.74447,6.5877e-12,7.5877e-10
0.69996,0.56654,0.56654,0.56586,3.8131e-10,0.38998,0.74175,6.6224e-12,7.5599e-10
0.70077,0.56654,0.56654,0.56586,3.7994e-10,0.39271,0.73902,6.6573e-12,7.5321e-10
0.70157,0.56654,0.56654,0.56586,3.7856e-10,0.39544,0.73628,6.6923e-12,7.5043e-10
0.70238,0.56654,0.56654,0.56586,3.7718e-10,0.39818,0.73355,6.7276e-12,7.4764e-10
0.70318,0.56654,0.56654,0.56586,3.7581e-10,0.40092,0.7308,6.7631e-12,7.4485e-10
0.70399,0.56654,0.56654,0.56586,3.7443e-10,0.40366,0.72806,6.7988e-12,7.4205e-10
0.7048,0.56654,0.56654,0.56586,3.7304e-10,0.40641,0.72531,6.8347e-12,7.3925e-10
0.7056,0.56654,0.56654,0.56586,3.7166e-10,0.40916,0.72255,6.8708e-12,7.3645e-10
0.70641,0.56654,0.56654,0.56586,3.7027e-10,0.41192,0.71979,6.9071e-12,7.3364e-10
0.70721,0.56654,0.56654,0.56585,3.6889e-10,0.41468,0.71703,6.9437e-12,7.3083e-10
0.70802,0.56654,0.56654,0.56585,3.675e-10,0.41744,0.71427,6.9804e-12,7.2801e-10
0.70882,0.56654,0.56654,0.56585,3.661e-10,0.42021,0.7115,7.0175e-12,7.2519e-10
0.70963,0.56654,0.56654,0.56585,3.6471e-10,0.42298,0.70872,7.0547e-12,7.2237e-10
0.71043,0.56654,0.56654,0.56585,3.6332e-10,0.42576,0.70594,7.0922e-12,7.1954e-10
0.71124,0.56654,0.56654,0.56585,3.6192e-10,0.42854,0.70316,7.1299e-12,7.1671e-10
0.71204,0.56654,0.56654,0.56585,3.6052e-10,0.43132,0.70038,7.1678e-12,7.1388e-10
0.71285,0.56654,0.56654,0.56585,3.5913e-10,0.4341,0.69759,7.206e-12,7.1104e-10
0.71366,0.56654,0.56654,0.56585,3.5772e-10,0.43689,0.6948,7.2443e-12,7.0821e-10
0.71446,0.56654,0.56654,0.56585,3.5632e-10,0.43969,0.69201,7.283e-12,7.0536e-10
0.71527,0.56654,0.56654,0.56585,3.5492e-10,0.44248,0.68921,7.3218e-12,7.0252e-10
0.71607,0.56654,0.56654,0.56584,3.5351e-10,0.44528,0.68641,7.3608e-12,6.9967e-10
0.71688,0.56654,0.56654,0.56584,3.5211e-10,0.44808,0.6836,7.4001e-12,6.9682e-10
0.71768,0.56654,0.56654,0.56584,3.507e-10,0.45089,0.6808,7.4395e-12,6.9396e-10
0.71849,0.56654,0.56654,0.56584,3.4929e-10,0.4537,0.67799,7.4792e-12,6.9111e-10
0.71929,0.56654,0.56654,0.56584,3.4788e-10,0.45651,0.67517,7.5191e-12,6.8825e-10
0.7201,0.56654,0.56654,0.56584,3.4647e-10,0.45932,0.67236,7.5591e-12,6.8538e-10
0.7209,0.56654,0.56654,0.56584,3.4506e-10,0.46214,0.66954,7.5993e-12,6.8252e-10
0.72171,0.56654,0.56654,0.56584,3.4365e-10,0.46496,0.66672,7.6397e-12,6.7965e-10
0.72252,0.56654,0.56654,0.56584,3.4223e-10,0.46778,0.6639,7.6803e-12,6.7678e-10
0.72332,0.56654,0.56654,0.56584,3.4082e-10,0.47061,0.66107,7.721e-12,6.7391e-10
0.72413,0.56654,0.56654,0.56584,3.394e-10,0.47343,0.65824,7.7618e-12,6.7104e-10
0.72493,0.56654,0.56654,0.56584,3.3798e-10,0.47626,0.65541,7.8028e-12,6.6816e-10
0.72574,0.56654,0.56654,0.56584,3.3656e-10,0.47909,0.65258,7.8439e-12,6.6528e-10
0.72654,0.56654,0.56654,0.56584,3.3514e-10,0.48193,0.64974,7.8851e-12,6.624e-10
0.72735,0.56654,0.56654,0.56584,3.3372e-10,0.48477,0.64691,7.9263e-12,6.5952e-10
0.72815,0.56654,0.56654,0.56584,3.323e-10,0.4876,0.64407,7.9677e-12,6.5663e-10
0.72896,0.56654,0.56654,0.56583,3.3088e-10,0.49044,0.64123,8.0091e-12,6.5375e-10
0.72976,0.56654,0.56654,0.56583,3.2945e-10,0.49329,0.63838,8.0505e-12,6.5086e-10
0.73057,0.56654,0.56654,0.56583,3.2803e-10,0.49613,0.63554,8.092e-12,6.4797e-10
0.73138,0.56654,0.56654,0.56583,3.2661e-10,0.49898,0.63269,8.1335e-12,6.4508e-10
0.73218,0.56654,0.56654,0.56583,3.2518e-10,0.50182,0.62984,8.175e-12,6.4218e-10
0.73299,0.56654,0.56654,0.56583,3.2375e-10,0.50467,0.62699,8.2165e-12,6.3929e-10
0.73379,0.56654,0.56654,0.56583,3.2233e-10,0.50752,0.62414,8.258e-12,6.3639e-10
0.7346,0.56654,0.56654,0.56583,3.209e-10,0.51038,0.62129,8.2994e-12,6.335e-10
0.7354,0.56654,0.56654,0.56583,3.1947e-10,0.51323,0.61843,8.3408e-12,6.306e-10
0.73621,0.56654,0.56654,0.56583,3.1804e-10,0.51609,0.61558,8.3821e-12,6.277e-10
0.73701,0.56654,0.56654,0.56583,3.1661e-10,0.51894,0.61272,8.4233e-12,6.2479e-10
0.73782,0.56654,0.56654,0.56583,3.1518e-10,0.5218,0.60986,8.4644e-12,6.2189e-10
0.73863,0.56654,0.56654,0.56583,3.1375e-10,0.52466,0.607,8.5054e-12,6.1899e-10
0.73943,0.56654,0.56654,0.56583,3.1232e-10,0.52752,0.60414,8.5463e-12,6.1608e-10
0.74024,0.56654,0.56654,0.56583,3.1088e-10,0.53038,0.60128,8.587e-12,6.1318e-10
0.74104,0.56654,0.56654,0.56583,3.0945e-10,0.53324,0.59842,8.6276e-12,6.1027e-10
0.74185,0.56654,0.56654,0.56583,3.0802e-10,0.5361,0.59555,8.668e-12,6.0736e-10
0.74265,0.56654,0.56654,0.56583,3.0658e-10,0.53897,0.59269,8.7082e-12,6.0446e-10
0.74346,0.56654,0.56654,0.56583,3.0515e-10,0.54183,0.58983,8.7482e-12,6.0155e-10
0.74426,0.56654,0.56654,0.56583,3.0371e-10,0.5447,0.58696,8.788e-12,5.9864e-10
0.74507,0.56654,0.56654,0.56583,3.0228e-10,0.54756,0.5841,8.8276e-12,5.9573e-10
0.74587,0.56654,0.56654,0.56583,3.0084e-10,0.55043,0.58123,8.867e-12,5.9282e-10
0.74668,0.56654,0.56654,0.56583,2.9941e-10,0.55329,0.57836,8.9062e-12,5.8991e-10
0.74749,0.56654,0.56654,0.56583,2.9797e-10,0.55616,0.5755,8.9451e-12,5.87e-10
0.74829,0.56654,0.56654,0.56583,2.9653e-10,0.55903,0.57263,8.9838e-12,5.8408e-10
0.7491,0.56654,0.56654,0.56583,2.951e-10,0.56189,0.56976,9.0222e-12,5.8117e-10
0.7499,0.56654,0.56654,0.56583,2.9366e-10,0.56476,0.56689,9.0604e-12,5.7826e-10
0.75071,0.56654,0.56654,0.56583,2.9222e-10,0.56763,0.56403,9.0983e-12,5.7535e-10
0.75151,0.56654,0.56654,0.56583,2.9079e-10,0.5705,0.56116,9.136e-12,5.7244e-10
0.75232,0.56654,0.56654,0.56583,2.8935e-10,0.57336,0.55829,9.1734e-12,5.6953e-10
0.75312,0.56654,0.56654,0.56583,2.8791e-10,0.57623,0.55543,9.2105e-12,5.6661e-10
0.75393,0.56654,0.56654,0.56583,2.8647e-10,0.5791,0.55256,9.2474e-12,5.637e-10
0.75473,0.56654,0.56654,0.56583,2.8504e-10,0.58196,0.54969,9.2839e-12,5.6079e-10
0.75554,0.56654,0.56654,0.56583,2.836e-10,0.58483,0.54683,9.3203e-12,5.5788e-10
0.75635,0.56654,0.56654,0.56583,2.8216e-10,0.5877,0.54396,9.3563e-12,5.5497e-10
0.75715,0.56654,0.56654,0.56583,2.8072e-10,0.59056,0.5411,9.3921e-12,5.5206e-10
0.75796,0.56654,0.56654,0.56583,2.7929e-10,0.59342,0.53823,9.4277e-12,5.4915e-10
0.75876,0.56654,0.56654,0.56583,2.7785e-10,0.59629,0.53537,9.463e-12,5.4624e-10
0.75957,0.56654,0.56654,0.56583,2.7641e-10,0.59915,0.53251,9.498e-12,5.4333e-10
0.76037,0.56654,0.56654,0.56583,2.7498e-10,0.60201,0.52965,9.5328e-12,5.4042e-10
0.76118,0.56654,0.56654,0.56583,2.7354e-10,0.60487,0.52679,9.5673e-12,5.3751e-10
0.76198,0.56654,0.56654,0.56583,2.721e-10,0.60773,0.52393,9.6016e-12,5.3461e-10
0.76279,0.56654,0.56654,0.56583,2.7067e-10,0.61059,0.52107,9.6357e-12,5.317e-10
0.7636,0.56654,0.56654,0.56583,2.6923e-10,0.61345,0.51821,9.6696e-12,5.2879e-10
0.7644,0.56654,0.56654,0.56583,2.678e-10,0.61631,0.51535,9.7032e-12,5.2589e-10
0.76521,0.56654,0.56654,0.56583,2.6636e-10,0.61916,0.5125,9.7366e-12,5.2299e-10
0.76601,0.56654,0.56654,0.56583,2.6493e-10,0.62202,0.50964,9.7698e-12,5.2009e-10
0.76682,0.56654,0.56654,0.56583,2.6349e-10,0.62487,0.50679,9.8028e-12,5.1719e-10
0.76762,0.56654,0.56654,0.56583,2.6206e-10,0.62772,0.50394,9.8357e-12,5.1429e-10
0.76843,0.56654,0.56654,0.56583,2.6063e-10,0.63057,0.50109,9.8683e-12,5.1139e-10
0.76923,0.56654,0.56654,0.56583,2.592e-10,0.63342,0.49825,9.9008e-12,5.0849e-10
0.77004,0.56654,0.56654,0.56583,2.5776e-10,0.63627,0.4954,9.9331e-12,5.056e-10
0.77084,0.56654,0.56654,0.56583,2.5633e-10,0.63911,0.49256,9.9652e-12,5.027e-10
0.77165,0.56654,0.56654,0.56583,2.549e-10,0.64195,0.48972,9.9972e-12,4.9981e-10
0.77246,0.56654,0.56654,0.56584,2.5347e-10,0.64479,0.48688,1.0029e-11,4.9692e-10
0.77326,0.56654,0.56654,0.56584,2.5205e-10,0.64763,0.48404,1.0061e-11,4.9403e-10
0.77407,0.56654,0.56654,0.56584,2.5062e-10,0.65047,0.4812,1.0092e-11,4.9114e-10
0.77487,0.56654,0.56654,0.56584,2.4919e-10,0.6533,0.47837,1.0124e-11,4.8826e-10
0.77568,0.56654,0.56654,0.56584,2.4777e-10,0.65614,0.47554,1.0155e-11,4.8538e-10
0.77648,0.56654,0.56654,0.56584,2.4634e-10,0.65897,0.47271,1.0186e-11,4.825e-10
0.77729,0.56654,0.56654,0.56584,2.4492e-10,0.66179,0.46988,1.0218e-11,4.7962e-10
0.77809,0.56654,0.56654,0.56584,2.4349e-10,0.66462,0.46706,1.0249e-11,4.7674e-10
0.7789,0.56654,0.56654,0.56584,2.4207e-10,0.66744,0.46424,1.028e-11,4.7387e-10
0.7797,0.56654,0.56654,0.56584,2.4065e-10,0.67026,0.46142,1.031e-11,4.7099e-10
0.78051,0.56654,0.56654,0.56584,2.3923e-10,0.67308,0.4586,1.0341e-11,4.6813e-10
0.78132,0.56654,0.56654,0.56584,2.3782e-10,0.6759,0.45579,1.0372e-11,4.6526e-10
0.78212,0.56654,0.56654,0.56584,2.364e-10,0.67871,0.45298,1.0402e-11,4.6239e-10
0.78293,0.56654,0.56654,0.56584,2.3498e-10,0.68152,0.45017,1.0433e-11,4.5953e-10
0.78373,0.56654,0.56654,0.56584,2.3357e-10,0.68432,0.44737,1.0463e-11,4.5667e-10
0.78454,0.56654,0.56654,0.56584,2.3216e-10,0.68713,0.44456,1.0494e-11,4.5382e-10
0.78534,0.56654,0.56654,0.56585,2.3075e-10,0.68993,0.44177,1.0524e-11,4.5097e-10
0.78615,0.56654,0.56654,0.56585,2.2934e-10,0.69272,0.43897,1.0555e-11,4.4812e-10
0.78695,0.56654,0.56654,0.56585,2.2793e-10,0.69552,0.43618,1.0585e-11,4.4527e-10
0.78776,0.56654,0.56654,0.56585,2.2652e-10,0.69831,0.43339,1.0615e-11,4.4243e-10
0.78856,0.56654,0.56654,0.56585,2.2512e-10,0.70109,0.4306,1.0645e-11,4.3959e-10
0.78937,0.56654,0.56654,0.56585,2.2371e-10,0.70388,0.42782,1.0675e-11,4.3675e-10
0.79018,0.56654,0.56654,0.56585,2.2231e-10,0.70666,0.42504,1.0705e-11,4.3392e-10
0.79098,0.56654,0.56654,0.56585,2.2091e-10,0.70943,0.42227,1.0735e-11,4.3109e-10
0.79179,0.56654,0.56654,0.56585,2.1951e-10,0.71221,0.4195,1.0766e-11,4.2826e-10
0.79259,0.56654,0.56654,0.56585,2.1812e-10,0.71497,0.41673,1.0795e-11,4.2544e-10
0.7934,0.56654,0.56654,0.56585,2.1672e-10,0.71774,0.41397,1.0825e-11,4.2262e-10
0.7942,0.56654,0.56654,0.56586,2.1533e-10,0.7205,0.41121,1.0855e-11,4.198e-10
0.79501,0.56654,0.56654,0.56586,2.1394e-10,0.72326,0.40845,1.0885e-11,4.1699e-10
0.79581,0.56654,0.56654,0.56586,2.1255e-10,0.72601,0.4057,1.0915e-11,4.1419e-10
0.79662,0.56654,0.56654,0.56586,2.1116e-10,0.72876,0.40296,1.0945e-11,4.1138e-10
0.79743,0.56654,0.56654,0.56586,2.0978e-10,0.73151,0.40021,1.0975e-11,4.0858e-10
0.79823,0.56654,0.56654,0.56586,2.084e-10,0.73425,0.39747,1.1005e-11,4.0579e-10
0.79904,0.56654,0.56654,0.56586,2.0702e-10,0.73698,0.39474,1.1035e-11,4.03e-10
0.79984,0.56654,0.56654,0.56586,2.0564e-10,0.73972,0.39201,1.1064e-11,4.0022e-10
0.80065,0.56654,0.56654,0.56586,2.0426e-10,0.74244,0.38928,1.1094e-11,3.9744e-10
0.80145,0.56654,0.56654,0.56587,2.0289e-10,0.74517,0.38656,1.1124e-11,3.9466e-10
0.80226,0.56654,0.56654,0.56587,2.0152e-10,0.74789,0.38385,1.1154e-11,3.9189e-10
0.80306,0.56654,0.56654,0.56587,2.0015e-10,0.7506,0.38113,1.1184e-11,3.8912e-10
0.80387,0.56654,0.56654,0.56587,1.9879e-10,0.75331,0.37843,1.1214e-11,3.8636e-10
0.80467,0.56654,0.56654,0.56587,1.9742e-10,0.75601,0.37573,1.1243e-11,3.836e-10
0.80548,0.56654,0.56654,0.56587,1.9606e-10,0.75871,0.37303,1.1273e-11,3.8085e-10
0.80629,0.56654,0.56654,0.56587,1.947e-10,0.76141,0.37034,1.1303e-11,3.7811e-10
0.80709,0.56654,0.56654,0.56587,1.9335e-10,0.7641,0.36765,1.1333e-11,3.7537e-10
0.8079,0.56654,0.56654,0.56587,1.92e-10,0.76678,0.36497,1.1363e-11,3.7263e-10
0.8087,0.56654,0.56654,0.56588,1.9065e-10,0.76946,0.36229,1.1393e-11,3.699e-10
0.80951,0.56654,0.56654,0.56588,1.893e-10,0.77214,0.35962,1.1423e-11,3.6717e-10
0.81031,0.56654,0.56654,0.56588,1.8795e-10,0.77481,0.35695,1.1452e-11,3.6446e-10
0.81112,0.56654,0.56654,0.56588,1.8661e-10,0.77747,0.35429,1.1482e-11,3.6174e-10
0.81192,0.56654,0.56654,0.56588,1.8527e-10,0.78013,0.35163,1.1512e-11,3.5903e-10
0.81273,0.56654,0.56654,0.56588,1.8394e-10,0.78278,0.34898,1.1542e-11,3.5633e-10
0.81353,0.56654,0.56654,0.56588,1.826e-10,0.78543,0.34634,1.1572e-11,3.5364e-10
0.81434,0.56654,0.56654,0.56589,1.8127e-10,0.78807,0.3437,1.1602e-11,3.5095e-10
0.81515,0.56654,0.56654,0.56589,1.7995e-10,0.79071,0.34107,1.1633e-11,3.4826e-10
0.81595,0.56654,0.56654,0.56589,1.7862e-10,0.79334,0.33844,1.1663e-11,3.4558e-10
0.81676,0.56654,0.56654,0.56589,1.773e-10,0.79596,0.33582,1.1693e-11,3.4291e-10
0.81756,0.56654,0.56654,0.56589,1.7598e-10,0.79858,0.3332,1.1723e-11,3.4025e-10
0.81837,0.56654,0.56654,0.56589,1.7467e-10,0.80119,0.33059,1.1753e-11,3.3759e-10
0.81917,0.56654,0.56654,0.56589,1.7336e-10,0.8038,0.32799,1.1783e-11,3.3493e-10
0.81998,0.56654,0.56654,0.5659,1.7205e-10,0.8064,0.32539,1.1814e-11,3.3229e-10
0.82078,0.56654,0.56654,0.5659,1.7075e-10,0.809,0.3228,1.1844e-11,3.2965e-10
0.82159,0.56654,0.56654,0.5659,1.6945e-10,0.81158,0.32021,1.1874e-11,3.2702e-10
0.8224,0.56654,0.56654,0.5659,1.6815e-10,0.81417,0.31764,1.1905e-11,3.2439e-10
0.8232,0.56654,0.56654,0.5659,1.6685e-10,0.81674,0.31506,1.1935e-11,3.2177e-10
0.82401,0.56654,0.56654,0.5659,1.6556e-10,0.81931,0.3125,1.1966e-11,3.1916e-10
0.82481,0.56654,0.56654,0.56591,1.6427e-10,0.82187,0.30994,1.1996e-11,3.1655e-10
0.82562,0.56654,0.56654,0.56591,1.6299e-10,0.82443,0.30738,1.2027e-11,3.1395e-10
0.82642,0.56654,0.56654,0.56591,1.6171e-10,0.82698,0.30484,1.2057e-11,3.1136e-10
0.82723,0.56654,0.56654,0.56591,1.6043e-10,0.82952,0.3023,1.2088e-11,3.0878e-10
0.82803,0.56654,0.56654,0.56591,1.5916e-10,0.83206,0.29977,1.2118e-11,3.062e-10
0.82884,0.56654,0.56654,0.56591,1.5789e-10,0.83459,0.29724,1.2149e-11,3.0363e-10
0.82964,0.56654,0.56654,0.56592,1.5662e-10,0.83711,0.29472,1.2179e-11,3.0106e-10
0.83045,0.56654,0.56654,0.56592,1.5536e-10,0.83963,0.29221,1.221e-11,2.9851e-10
0.83126,0.56654,0.56654,0.56592,1.541e-10,0.84214,0.2897,1.2241e-11,2.9596e-10
0.83206,0.56654,0.56654,0.56592,1.5285e-10,0.84464,0.2872,1.2271e-11,2.9342e-10
0.83287,0.56654,0.56654,0.56592,1.5159e-10,0.84713,0.28471,1.2302e-11,2.9089e-10
0.83367,0.56654,0.56654,0.56592,1.5035e-10,0.84962,0.28223,1.2332e-11,2.8836e-10
0.83448,0.56654,0.56654,0.56593,1.491e-10,0.8521,0.27975,1.2363e-11,2.8584e-10
0.83528,0.56654,0.56654,0.56593,1.4786e-10,0.85457,0.27728,1.2393e-11,2.8333e-10
0.83609,0.56654,0.56654,0.56593,1.4663e-10,0.85704,0.27482,1.2423e-11,2.8083e-10
0.83689,0.56654,0.56654,0.56593,1.454e-10,0.8595,0.27237,1.2454e-11,2.7834e-10
0.8377,0.56654,0.56654,0.56593,1.4417e-10,0.86195,0.26992,1.2484e-11,2.7585e-10
0.8385,0.56654,0.56654,0.56594,1.4294e-10,0.86439,0.26748,1.2514e-11,2.7337e-10
0.83931,0.56654,0.56654,0.56594,1.4172e-10,0.86682,0.26505,1.2545e-11,2.709e-10
0.84012,0.56654,0.56654,0.56594,1.4051e-10,0.86925,0.26263,1.2575e-11,2.6844e-10
0.84092,0.56654,0.56654,0.56594,1.3929e-10,0.87167,0.26021,1.2605e-11,2.6599e-10
0.84173,0.56654,0.56654,0.56594,1.3809e-10,0.87408,0.2578,1.2635e-11,2.6354e-10
0.84253,0.56654,0.56654,0.56595,1.3688e-10,0.87649,0.2554,1.2665e-11,2.611e-10
0.84334,0.56654,0.56654,0.56595,1.3568e-10,0.87888,0.25301,1.2695e-11,2.5867e-10
0.84414,0.56654,0.56654,0.56595,1.3449e-10,0.88127,0.25063,1.2724e-11,2.5625e-10
0.84495,0.56654,0.56654,0.56595,1.333e-10,0.88365,0.24825,1.2754e-11,2.5384e-10
0.84575,0.56654,0.56654,0.56595,1.3211e-10,0.88602,0.24588,1.2783e-11,2.5143e-10
0.84656,0.56654,0.56654,0.56596,1.3093e-10,0.88839,0.24352,1.2813e-11,2.4904e-10
0.84736,0.56654,0.56654,0.56596,1.2975e-10,0.89074,0.24117,1.2842e-11,2.4665e-10
0.84817,0.56654,0.56654,0.56596,1.2857e-10,0.89309,0.23883,1.2871e-11,2.4427e-10
0.84898,0.56654,0.56654,0.56596,1.274e-10,0.89543,0.23649,1.29e-11,2.419e-10
0.84978,0.56654,0.56654,0.56596,1.2623e-10,0.89776,0.23417,1.2929e-11,2.3954e-10
0.85059,0.56654,0.56654,0.56597,1.2507e-10,0.90008,0.23185,1.2957e-11,2.3719e-10
0.85139,0.56654,0.56654,0.56597,1.2391e-10,0.9024,0.22954,1.2986e-11,2.3484e-10
0.8522,0.56654,0.56654,0.56597,1.2276e-10,0.9047,0.22724,1.3014e-11,2.3251e-10
0.853,0.56654,0.56654,0.56597,1.2161e-10,0.907,0.22495,1.3042e-11,2.3018e-10
0.85381,0.56654,0.56654,0.56597,1.2047e-10,0.90928,0.22267,1.307e-11,2.2787e-10
0.85461,0.56654,0.56654,0.56598,1.1933e-10,0.91156,0.22039,1.3098e-11,2.2556e-10
0.85542,0.56654,0.56654,0.56598,1.1819e-10,0.91383,0.21813,1.3126e-11,2.2326e-10
0.85623,0.56654,0.56654,0.56598,1.1706e-10,0.91609,0.21587,1.3154e-11,2.2097e-10
0.85703,0.56654,0.56654,0.56598,1.1593e-10,0.91835,0.21362,1.3181e-11,2.1869e-10
0.85784,0.56654,0.56654,0.56599,1.1481e-10,0.92059,0.21138,1.3208e-11,2.1642e-10
0.85864,0.56654,0.56654,0.56599,1.137e-10,0.92282,0.20915,1.3235e-11,2.1415e-10
0.85945,0.56654,0.56654,0.56599,1.1258e-10,0.92505,0.20693,1.3262e-11,2.119e-10
0.86025,0.56654,0.56654,0.56599,1.1147e-10,0.92726,0.20472,1.3289e-11,2.0966e-10
0.86106,0.56654,0.56654,0.566,1.1037e-10,0.92947,0.20252,1.3315e-11,2.0742e-10
0.86186,0.56654,0.56654,0.566,1.0927e-10,0.93167,0.20033,1.3342e-11,2.052e-10
0.86267,0.56654,0.56654,0.566,1.0818e-10,0.93385,0.19815,1.3368e-11,2.0298e-10
0.86347,0.56654,0.56654,0.566,1.0709e-10,0.93603,0.19597,1.3394e-11,2.0078e-10
0.86428,0.56654,0.56654,0.566,1.06e-10,0.9382,0.19381,1.342e-11,1.9858e-10
0.86509,0.56654,0.56654,0.56601,1.0492e-10,0.94036,0.19165,1.3446e-11,1.9639e-10
0.86589,0.56654,0.56654,0.56601,1.0384e-10,0.94251,0.18951,1.3472e-11,1.9422e-10
0.8667,0.56654,0.56654,0.56601,1.0277e-10,0.94465,0.18737,1.3497e-11,1.9205e-10
0.8675,0.56654,0.56654,0.56601,1.0171e-10,0.94678,0.18525,1.3523e-11,1.8989e-10
0.86831,0.56654,0.56654,0.56602,1.0065e-10,0.9489,0.18313,1.3548e-11,1.8774e-10
0.86911,0.56654,0.56654,0.56602,9.9589e-11,0.95101,0.18103,1.3573e-11,1.856e-10
0.86992,0.56654,0.56654,0.56602,9.8537e-11,0.95311,0.17893,1.3599e-11,1.8348e-10
0.87072,0.56654,0.56654,0.56602,9.7491e-11,0.9552,0.17684,1.3624e-11,1.8136e-10
0.87153,0.56654,0.56654,0.56603,9.6449e-11,0.95729,0.17477,1.3649e-11,1.7925e-10
0.87233,0.56654,0.56654,0.56603,9.5412e-11,0.95936,0.1727,1.3674e-11,1.7715e-10
0.87314,0.56654,0.56654,0.56603,9.438e-11,0.96142,0.17065,1.3699e-11,1.7506e-10
0.87395,0.56654,0.56654,0.56603,9.3353e-11,0.96347,0.1686,1.3723e-11,1.7298e-10
0.87475,0.56654,0.56654,0.56604,9.2331e-11,0.96551,0.16656,1.3748e-11,1.7091e-10
0.87556,0.56654,0.56654,0.56604,9.1315e-11,0.96754,0.16454,1.3773e-11,1.6886e-10
0.87636,0.56654,0.56654,0.56604,9.0303e-11,0.96956,0.16252,1.3797e-11,1.6681e-10
0.87717,0.56654,0.56654,0.56604,8.9296e-11,0.97157,0.16052,1.3822e-11,1.6477e-10
0.87797,0.56654,0.56654,0.56605,8.8295e-11,0.97357,0.15852,1.3847e-11,1.6274e-10
0.87878,0.56654,0.56654,0.56605,8.7299e-11,0.97556,0.15654,1.3871e-11,1.6073e-10
0.87958,0.56654,0.56654,0.56605,8.6308e-11,0.97754,0.15457,1.3896e-11,1.5872e-10
0.88039,0.56654,0.56654,0.56605,8.5322e-11,0.97951,0.1526,1.392e-11,1.5672e-10
0.8812,0.56654,0.56654,0.56606,8.4341e-11,0.98146,0.15065,1.3945e-11,1.5474e-10
0.882,0.56654,0.56654,0.56606,8.3366e-11,0.98341,0.14871,1.397e-11,1.5276e-10
0.88281,0.56654,0.56654,0.56606,8.2396e-11,0.98535,0.14678,1.3994e-11,1.508e-10
0.88361,0.56654,0.56654,0.56607,8.1431e-11,0.98727,0.14486,1.4019e-11,1.4884e-10
0.88442,0.56654,0.56654,0.56607,8.0472e-11,0.98919,0.14295,1.4043e-11,1.469e-10
0.88522,0.56654,0.56654,0.56607,7.9518e-11,0.99109,0.14105,1.4068e-11,1.4497e-10
0.88603,0.56654,0.56654,0.56607,7.857e-11,0.99299,0.13916,1.4093e-11,1.4305e-10
0.88683,0.56654,0.56654,0.56608,7.7627e-11,0.99487,0.13729,1.4117e-11,1.4114e-10
0.88764,0.56654,0.56654,0.56608,7.6689e-11,0.99674,0.13542,1.4142e-11,1.3924e-10
0.88844,0.56654,0.56654,0.56608,7.5757e-11,0.9986,0.13357,1.4167e-11,1.3735e-10
0.88925,0.56654,0.56654,0.56608,7.4831e-11,1.0004,0.13172,1.4191e-11,1.3547e-10
0.89006,0.56654,0.56654,0.56609,7.391e-11,1.0023,0.12989,1.4216e-11,1.336e-10
0.89086,0.56654,0.56654,0.56609,7.2995e-11,1.0041,0.12807,1.424e-11,1.3175e-10
0.89167,0.56654,0.56654,0.56609,7.2085e-11,1.0059,0.12626,1.4265e-11,1.299e-10
0.89247,0.56654,0.56654,0.5661,7.1181e-11,1.0077,0.12446,1.429e-11,1.2807e-10
0.89328,0.56654,0.56654,0.5661,7.0282e-11,1.0095,0.12267,1.4314e-11,1.2625e-10
0.89408,0.56654,0.56654,0.5661,6.939e-11,1.0113,0.1209,1.4339e-11,1.2444e-10
0.89489,0.56654,0.56654,0.5661,6.8503e-11,1.0131,0.11913,1.4363e-11,1.2264e-10
0.89569,0.56654,0.56654,0.56611,6.7621e-11,1.0148,0.11738,1.4388e-11,1.2085e-10
0.8965,0.56654,0.56654,0.56611,6.6746e-11,1.0166,0.11564,1.4412e-11,1.1908e-10
0.8973,0.56654,0.56654,0.56611,6.5876e-11,1.0183,0.11391,1.4437e-11,1.1732e-10
0.89811,0.56654,0.56654,0.56612,6.5012e-11,1.02,0.11219,1.4461e-11,1.1556e-10
0.89892,0.56654,0.56654,0.56612,6.4154e-11,1.0218,0.11048,1.4485e-11,1.1382e-10
0.89972,0.56654,0.56654,0.56612,6.3301e-11,1.0235,0.10878,1.4509e-11,1.1209e-10
0.90053,0.56654,0.56654,0.56612,6.2455e-11,1.0251,0.1071,1.4533e-11,1.1038e-10
0.90133,0.56654,0.56654,0.56613,6.1615e-11,1.0268,0.10543,1.4557e-11,1.0867e-10
0.90214,0.56654,0.56654,0.56613,6.078e-11,1.0285,0.10377,1.4581e-11,1.0698e-10
0.90294,0.56654,0.56654,0.56613,5.9951e-11,1.0301,0.10212,1.4604e-11,1.053e-10
0.90375,0.56654,0.56654,0.56614,5.9129e-11,1.0318,0.10049,1.4628e-11,1.0363e-10
0.90455,0.56654,0.56654,0.56614,5.8312e-11,1.0334,0.098861,1.4651e-11,1.0197e-10
0.90536,0.56654,0.56654,0.56614,5.7501e-11,1.035,0.097248,1.4674e-11,1.0033e-10
0.90617,0.56654,0.56654,0.56615,5.6697e-11,1.0366,0.095648,1.4697e-11,9.8697e-11
0.90697,0.56654,0.56654,0.56615,5.5898e-11,1.0382,0.09406,1.4719e-11,9.7077e-11
0.90778,0.56654,0.56654,0.56615,5.5106e-11,1.0398,0.092484,1.4742e-11,9.547e-11
0.90858,0.56654,0.56654,0.56615,5.4319e-11,1.0414,0.09092,1.4764e-11,9.3875e-11
0.90939,0.56654,0.56654,0.56616,5.3539e-11,1.0429,0.089368,1.4786e-11,9.2292e-11
0.91019,0.56654,0.56654,0.56616,5.2765e-11,1.0445,0.087829,1.4808e-11,9.0722e-11
0.911,0.56654,0.56654,0.56616,5.1997e-11,1.046,0.086301,1.4829e-11,8.9165e-11
0.9118,0.56654,0.56654,0.56617,5.1235e-11,1.0475,0.084786,1.485e-11,8.7621e-11
0.91261,0.56654,0.56654,0.56617,5.048e-11,1.0491,0.083284,1.4871e-11,8.6089e-11
0.91341,0.56654,0.56654,0.56617,4.9731e-11,1.0506,0.081793,1.4892e-11,8.4569e-11
0.91422,0.56654,0.56654,0.56618,4.8988e-11,1.052,0.080316,1.4912e-11,8.3063e-11
0.91503,0.56654,0.56654,0.56618,4.8251e-11,1.0535,0.07885,1.4932e-11,8.1569e-11
0.91583,0.56654,0.56654,0.56618,4.752e-11,1.055,0.077397,1.4952e-11,8.0089e-11
0.91664,0.56654,0.56654,0.56619,4.6796e-11,1.0564,0.075957,1.4972e-11,7.8621e-11
0.91744,0.56654,0.56654,0.56619,4.6078e-11,1.0578,0.074529,1.4991e-11,7.7166e-11
0.91825,0.56654,0.56654,0.56619,4.5367e-11,1.0593,0.073114,1.5009e-11,7.5725e-11
0.91905,0.56654,0.56654,0.5662,4.4662e-11,1.0607,0.071711,1.5028e-11,7.4296e-11
0.91986,0.56654,0.56654,0.5662,4.3963e-11,1.0621,0.070321,1.5046e-11,7.288e-11
0.92066,0.56654,0.56654,0.5662,4.3271e-11,1.0635,0.068944,1.5064e-11,7.1478e-11
0.92147,0.56654,0.56654,0.5662,4.2585e-11,1.0648,0.06758,1.5082e-11,7.0089e-11
0.92227,0.56654,0.56654,0.56621,4.1906e-11,1.0662,0.066228,1.5099e-11,6.8713e-11
0.92308,0.56654,0.56654,0.56621,4.1233e-11,1.0675,0.064889,1.5116e-11,6.735e-11
0.92389,0.56654,0.56654,0.56621,4.0566e-11,1.0689,0.063563,1.5132e-11,6.6e-11
0.92469,0.56654,0.56654,0.56622,3.9906e-11,1.0702,0.06225,1.5149e-11,6.4664e-11
0.9255,0.56654,0.56654,0.56622,3.9253e-11,1.0715,0.06095,1.5164e-11,6.3342e-11
0.9263,0.56654,0.56654,0.56622,3.8606e-11,1.0728,0.059662,1.518e-11,6.2032e-11
0.92711,0.56654,0.56654,0.56623,3.7966e-11,1.0741,0.058388,1.5195e-11,6.0736e-11
0.92791,0.56654,0.56654,0.56623,3.7332e-11,1.0753,0.057127,1.521e-11,5.9454e-11
0.92872,0.56654,0.56654,0.56623,3.6705e-11,1.0766,0.055879,1.5225e-11,5.8185e-11
0.92952,0.56654,0.56654,0.56624,3.6084e-11,1.0778,0.054644,1.5239e-11,5.6929e-11
0.93033,0.56654,0.56654,0.56624,3.547e-11,1.0791,0.053422,1.5254e-11,5.5687e-11
0.93113,0.56654,0.56654,0.56624,3.4863e-11,1.0803,0.052213,1.5267e-11,5.4459e-11
0.93194,0.56654,0.56654,0.56625,3.4263e-11,1.0815,0.051017,1.5281e-11,5.3244e-11
0.93275,0.56654,0.56654,0.56625,3.3669e-11,1.0827,0.049835,1.5294e-11,5.2043e-11
0.93355,0.56654,0.56654,0.56625,3.3081e-11,1.0838,0.048665,1.5307e-11,5.0855e-11
0.93436,0.56654,0.56654,0.56626,3.2501e-11,1.085,0.047509,1.532e-11,4.9682e-11
0.93516,0.56654,0.56654,0.56626,3.1927e-11,1.0862,0.046367,1.5332e-11,4.8521e-11
0.93597,0.56654,0.56654,0.56626,3.136e-11,1.0873,0.045237,1.5345e-11,4.7375e-11
0.93677,0.56654,0.56654,0.56627,3.0799e-11,1.0884,0.044121,1.5357e-11,4.6242e-11
0.93758,0.56654,0.56654,0.56627,3.0246e-11,1.0895,0.043019,1.5368e-11,4.5123e-11
0.93838,0.56654,0.56654,0.56627,2.9699e-11,1.0906,0.041929,1.538e-11,4.4018e-11
0.93919,0.56654,0.56654,0.56628,2.9159e-11,1.0917,0.040853,1.5391e-11,4.2927e-11
0.94,0.56654,0.56654,0.56628,2.8626e-11,1.0928,0.039791,1.5403e-11,4.1849e-11
0.9408,0.56654,0.56654,0.56628,2.8099e-11,1.0938,0.038742,1.5414e-11,4.0785e-11
0.94161,0.56654,0.56654,0.56629,2.758e-11,1.0949,0.037707,1.5424e-11,3.9735e-11
0.94241,0.56654,0.56654,0.56629,2.7067e-11,1.0959,0.036685,1.5435e-11,3.8699e-11
0.94322,0.56654,0.56654,0.56629,2.6561e-11,1.0969,0.035677,1.5445e-11,3.7677e-11
0.94402,0.56654,0.56654,0.5663,2.6062e-11,1.0979,0.034682,1.5456e-11,3.6669e-11
0.94483,0.56654,0.56654,0.5663,2.557e-11,1.0989,0.033701,1.5466e-11,3.5674e-11
0.94563,0.56654,0.56654,0.5663,2.5085e-11,1.0999,0.032734,1.5476e-11,3.4694e-11
0.94644,0.56654,0.56654,0.56631,2.4606e-11,1.1008,0.03178,1.5486e-11,3.3727e-11
0.94724,0.56654,0.56654,0.56631,2.4135e-11,1.1018,0.03084,1.5495e-11,3.2775e-11
0.94805,0.56654,0.56654,0.56631,2.3671e-11,1.1027,0.029914,1.5505e-11,3.1836e-11
0.94886,0.56654,0.56654,0.56632,2.3213e-11,1.1036,0.029002,1.5515e-11,3.0911e-11
0.94966,0.56654,0.56654,0.56632,2.2762e-11,1.1045,0.028103,1.5524e-11,3.0001e-11
0.95047,0.56654,0.56654,0.56632,2.2319e-11,1.1054,0.027218,1.5533e-11,2.9104e-11
0.95127,0.56654,0.56654,0.56633,2.1882e-11,1.1063,0.026347,1.5542e-11,2.8221e-11
0.95208,0.56654,0.56654,0.56633,2.1452e-11,1.1072,0.02549,1.5551e-11,2.7353e-11
0.95288,0.56654,0.56654,0.56634,2.1029e-11,1.108,0.024646,1.556e-11,2.6498e-11
0.95369,0.56654,0.56654,0.56634,2.0614e-11,1.1089,0.023817,1.5569e-11,2.5658e-11
0.95449,0.56654,0.56654,0.56634,2.0205e-11,1.1097,0.023001,1.5578e-11,2.4831e-11
0.9553,0.56654,0.56654,0.56635,1.9803e-11,1.1105,0.022199,1.5587e-11,2.4019e-11
0.9561,0.56654,0.56654,0.56635,1.9408e-11,1.1113,0.021411,1.5595e-11,2.3221e-11
0.95691,0.56654,0.56654,0.56635,1.902e-11,1.1121,0.020638,1.5604e-11,2.2437e-11
0.95772,0.56654,0.56654,0.56636,1.864e-11,1.1128,0.019878,1.5612e-11,2.1667e-11
0.95852,0.56654,0.56654,0.56636,1.8266e-11,1.1136,0.019132,1.5621e-11,2.0911e-11
0.95933,0.56654,0.56654,0.56636,1.7899e-11,1.1143,0.0184,1.5629e-11,2.0169e-11
0.96013,0.56654,0.56654,0.56637,1.7539e-11,1.1151,0.017682,1.5637e-11,1.9442e-11
0.96094,0.56654,0.56654,0.56637,1.7187e-11,1.1158,0.016979,1.5645e-11,1.8729e-11
0.96174,0.56654,0.56654,0.56637,1.6841e-11,1.1165,0.016289,1.5653e-11,1.8029e-11
0.96255,0.56654,0.56654,0.56638,1.6503e-11,1.1171,0.015613,1.5661e-11,1.7345e-11
0.96335,0.56654,0.56654,0.56638,1.6171e-11,1.1178,0.014952,1.5669e-11,1.6674e-11
0.96416,0.56654,0.56654,0.56638,1.5847e-11,1.1185,0.014305,1.5676e-11,1.6017e-11
0.96497,0.56654,0.56654,0.56639,1.553e-11,1.1191,0.013671,1.5684e-11,1.5375e-11
0.96577,0.56654,0.56654,0.56639,1.5219e-11,1.1197,0.013052,1.5692e-11,1.4747e-11
0.96658,0.56654,0.56654,0.56639,1.4916e-11,1.1203,0.012448,1.5699e-11,1.4134e-11
0.96738,0.56654,0.56654,0.5664,1.462e-11,1.1209,0.011857,1.5706e-11,1.3534e-11
0.96819,0.56654,0.56654,0.5664,1.4331e-11,1.1215,0.01128,1.5714e-11,1.2949e-11
0.96899,0.56654,0.56654,0.56641,1.4049e-11,1.1221,0.010718,1.5721e-11,1.2378e-11
0.9698,0.56654,0.56654,0.56641,1.3775e-11,1.1226,0.01017,1.5728e-11,1.1822e-11
0.9706,0.56654,0.56654,0.56641,1.3507e-11,1.1232,0.0096366,1.5734e-11,1.128e-11
0.97141,0.56654,0.56654,0.56642,1.3247e-11,1.1237,0.0091171,1.5741e-11,1.0752e-11
0.97221,0.56654,0.56654,0.56642,1.2993e-11,1.1242,0.008612,1.5748e-11,1.0239e-11
0.97302,0.56654,0.56654,0.56642,1.2747e-11,1.1247,0.0081211,1.5754e-11,9.7397e-12
0.97383,0.56654,0.56654,0.56643,1.2508e-11,1.1252,0.0076445,1.5761e-11,9.2551e-12
0.97463,0.56654,0.56654,0.56643,1.2276e-11,1.1257,0.0071822,1.5767e-11,8.7849e-12
0.97544,0.56654,0.56654,0.56643,1.2051e-11,1.1261,0.0067343,1.5773e-11,8.3291e-12
0.97624,0.56654,0.56654,0.56644,1.1833e-11,1.1266,0.0063007,1.5779e-11,7.8877e-12
0.97705,0.56654,0.56654,0.56644,1.1623e-11,1.127,0.0058814,1.5785e-11,7.4608e-12
0.97785,0.56654,0.56654,0.56644,1.142e-11,1.1274,0.0054765,1.5791e-11,7.0483e-12
0.97866,0.56654,0.56654,0.56645,1.1223e-11,1.1278,0.005086,1.5796e-11,6.6503e-12
0.97946,0.56654,0.56654,0.56645,1.1034e-11,1.1282,0.0047098,1.5802e-11,6.2668e-12
0.98027,0.56654,0.56654,0.56646,1.0853e-11,1.1286,0.0043481,1.5807e-11,5.8977e-12
0.98107,0.56654,0.56654,0.56646,1.0678e-11,1.1289,0.0040007,1.5813e-11,5.5431e-12
0.98188,0.56654,0.56654,0.56646,1.051e-11,1.1293,0.0036678,1.5818e-11,5.203e-12
0.98269,0.56654,0.56654,0.56647,1.035e-11,1.1296,0.0033493,1.5823e-11,4.8775e-12
0.98349,0.56654,0.56654,0.56647,1.0197e-11,1.1299,0.0030452,1.5827e-11,4.5665e-12
0.9843,0.56654,0.56654,0.56647,1.0051e-11,1.1302,0.0027555,1.5832e-11,4.27e-12
0.9851,0.56654,0.56654,0.56648,9.9123e-12,1.1305,0.0024803,1.5837e-11,3.988e-12
0.98591,0.56654,0.56654,0.56648,9.7809e-12,1.1307,0.0022195,1.5841e-11,3.7206e-12
0.98671,0.56654,0.56654,0.56648,9.6566e-12,1.131,0.0019732,1.5845e-11,3.4678e-12
0.98752,0.56654,0.56654,0.56649,9.5396e-12,1.1312,0.0017413,1.585e-11,3.2295e-12
0.98832,0.56654,0.56654,0.56649,9.4298e-12,1.1315,0.0015239,1.5854e-11,3.0058e-12
0.98913,0.56654,0.56654,0.5665,9.3272e-12,1.1317,0.001321,1.5858e-11,2.7968e-12
0.98993,0.56654,0.56654,0.5665,9.2318e-12,1.1319,0.0011325,1.5861e-11,2.6023e-12
0.99074,0.56654,0.56654,0.5665,9.1438e-12,1.132,0.00095858,1.5865e-11,2.4224e-12
0.99155,0.56654,0.56654,0.56651,9.0629e-12,1.1322,0.0007991,1.5869e-11,2.2571e-12
0.99235,0.56654,0.56654,0.56651,8.9893e-12,1.1324,0.00065411,1.5872e-11,2.1065e-12
0.99316,0.56654,0.56654,0.56651,8.923e-12,1.1325,0.00052361,1.5876e-11,1.9705e-12
0.99396,0.56654,0.56654,0.56652,8.8639e-12,1.1326,0.00040762,1.5879e-11,1.8491e-12
0.99477,0.56654,0.56654,0.56652,8.8121e-12,1.1327,0.00030612,1.5882e-11,1.7424e-12
0.99557,0.56654,0.56654,0.56652,8.7676e-12,1.1328,0.00021913,1.5885e-11,1.6503e-12
0.99638,0.56654,0.56654,0.56653,8.7304e-12,1.1329,0.00014664,1.5888e-11,1.5729e-12
0.99718,0.56654,0.56654,0.56653,8.7004e-12,1.133,8.8663e-05,1.5891e-11,1.5102e-12
0.99799,0.56654,0.56654,0.56654,8.6778e-12,1.133,4.5193e-05,1.5893e-11,1.4622e-12
0.9988,0.56654,0.56654,0.56654,8.6624e-12,1.1331,1.6233e-05,1.5896e-11,1.4288e-12
0.9996,0.56654,0.56654,0.56654,8.6543e-12,1.1331,1.7832e-06,1.5898e-11,1.4101e-12
1.0004,0.56654,0.56654,0.56655,8.6535e-12,1.1331,1.8448e-06,1.5901e-11,1.4061e-12
1.0012,0.56654,0.56654,0.56655,8.66e-12,1.1331,1.6418e-05,1.5903e-11,1.4168e-12
1.002,0.56654,0.56654,0.56655,8.6738e-12,1.1331,4.5501e-05,1.5905e-11,1.4423e-12
1.0028,0.56654,0.56654,0.56656,8.6949e-12,1.133,8.9095e-05,1.5908e-11,1.4824e-12
1.0036,0.56654,0.56654,0.56656,8.7234e-12,1.133,0.0001472,1.591e-11,1.5372e-12
1.0044,0.56654,0.56654,0.56656,8.7591e-12,1.1329,0.00021981,1.5911e-11,1.6068e-12
1.0052,0.56654,0.56654,0.56657,8.8022e-12,1.1328,0.00030692,1.5913e-11,1.6911e-12
1.006,0.56654,0.56654,0.56657,8.8525e-12,1.1327,0.00040854,1.5915e-11,1.7901e-12
1.0069,0.56654,0.56654,0.56657,8.9102e-12,1.1326,0.00052466,1.5917e-11,1.9038e-12
1.0077,0.56654,0.56654,0.56658,8.9752e-12,1.1325,0.00065528,1.5918e-11,2.0323e-12
1.0085,0.56654,0.56654,0.56658,9.0475e-12,1.1324,0.00080039,1.592e-11,2.1755e-12
1.0093,0.56654,0.56654,0.56659,9.1271e-12,1.1322,0.00095999,1.5921e-11,2.3334e-12
1.0101,0.56654,0.56654,0.56659,9.2141e-12,1.132,0.0011341,1.5922e-11,2.5061e-12
1.0109,0.56654,0.56654,0.56659,9.3084e-12,1.1319,0.0013227,1.5923e-11,2.6936e-12
1.0117,0.56654,0.56654,0.5666,9.41e-12,1.1317,0.0015257,1.5924e-11,2.8957e-12
1.0125,0.56654,0.56654,0.5666,9.5189e-12,1.1315,0.0017432,1.5925e-11,3.1126e-12
1.0133,0.56654,0.56654,0.5666,9.6351e-12,1.1312,0.0019752,1.5926e-11,3.3443e-12
1.0141,0.56654,0.56654,0.56661,9.7586e-12,1.131,0.0022217,1.5927e-11,3.5906e-12
1.0149,0.56654,0.56654,0.56661,9.8894e-12,1.1307,0.0024826,1.5927e-11,3.8518e-12
1.0157,0.56654,0.56654,0.56661,1.0028e-11,1.1305,0.0027579,1.5928e-11,4.1276e-12
1.0165,0.56654,0.56654,0.56662,1.0173e-11,1.1302,0.0030477,1.5928e-11,4.4182e-12
1.0173,0.56654,0.56654,0.56662,1.0326e-11,1.1299,0.0033519,1.5928e-11,4.7235e-12
1.0181,0.56654,0.56654,0.56663,1.0486e-11,1.1296,0.0036706,1.5928e-11,5.0435e-12
1.0189,0.56654,0.56654,0.56663,1.0653e-11,1.1293,0.0040036,1.5928e-11,5.3782e-12
1.0197,0.56654,0.56654,0.56663,1.0828e-11,1.1289,0.0043511,1.5928e-11,5.7277e-12
1.0205,0.56654,0.56654,0.56664,1.101e-11,1.1286,0.004713,1.5928e-11,6.0919e-12
1.0213,0.56654,0.56654,0.56664,1.1199e-11,1.1282,0.0050892,1.5928e-11,6.4707e-12
1.0222,0.56654,0.56654,0.56664,1.1396e-11,1.1278,0.0054799,1.5927e-11,6.8642e-12
1.023,0.56654,0.56654,0.56665,1.16e-11,1.1274,0.0058849,1.5927e-11,7.2725e-12
1.0238,0.56654,0.56654,0.56665,1.1811e-11,1.127,0.0063043,1.5926e-11,7.6953e-12
1.0246,0.56654,0.56654,0.56665,1.2029e-11,1.1266,0.006738,1.5925e-11,8.1329e-12
1.0254,0.56654,0.56654,0.56666,1.2255e-11,1.1261,0.0071861,1.5924e-11,8.5851e-12
1.0262,0.56654,0.56654,0.56666,1.2488e-11,1.1257,0.0076485,1.5923e-11,9.0519e-12
1.027,0.56654,0.56654,0.56667,1.2728e-11,1.1252,0.0081252,1.5922e-11,9.5334e-12
1.0278,0.56654,0.56654,0.56667,1.2975e-11,1.1247,0.0086162,1.5921e-11,1.0029e-11
1.0286,0.56654,0.56654,0.56667,1.323e-11,1.1242,0.0091215,1.5919e-11,1.054e-11
1.0294,0.56654,0.56654,0.56668,1.3492e-11,1.1237,0.0096411,1.5918e-11,1.1065e-11
1.0302,0.56654,0.56654,0.56668,1.3761e-11,1.1232,0.010175,1.5916e-11,1.1605e-11
1.031,0.56654,0.56654,0.56668,1.4037e-11,1.1226,0.010723,1.5915e-11,1.2159e-11
1.0318,0.56654,0.56654,0.56669,1.4321e-11,1.1221,0.011285,1.5913e-11,1.2728e-11
1.0326,0.56654,0.56654,0.56669,1.4611e-11,1.1215,0.011862,1.5911e-11,1.3312e-11
1.0334,0.56654,0.56654,0.56669,1.4909e-11,1.1209,0.012453,1.5909e-11,1.391e-11
1.0342,0.56654,0.56654,0.5667,1.5214e-11,1.1203,0.013058,1.5907e-11,1.4522e-11
1.035,0.56654,0.56654,0.5667,1.5527e-11,1.1197,0.013677,1.5904e-11,1.5149e-11
1.0358,0.56654,0.56654,0.5667,1.5846e-11,1.1191,0.01431,1.5902e-11,1.579e-11
1.0367,0.56654,0.56654,0.56671,1.6173e-11,1.1185,0.014957,1.59e-11,1.6446e-11
1.0375,0.56654,0.56654,0.56671,1.6506e-11,1.1178,0.015619,1.5897e-11,1.7116e-11
1.0383,0.56654,0.56654,0.56671,1.6847e-11,1.1171,0.016295,1.5895e-11,1.78e-11
1.0391,0.56654,0.56654,0.56672,1.7195e-11,1.1165,0.016984,1.5892e-11,1.8499e-11
1.0399,0.56654,0.56654,0.56672,1.7551e-11,1.1158,0.017688,1.5889e-11,1.9212e-11
1.0407,0.56654,0.56654,0.56673,1.7913e-11,1.115,0.018406,1.5887e-11,1.9939e-11
1.0415,0.56654,0.56654,0.56673,1.8282e-11,1.1143,0.019138,1.5884e-11,2.0681e-11
1.0423,0.56654,0.56654,0.56673,1.8659e-11,1.1136,0.019884,1.5881e-11,2.1437e-11
1.0431,0.56654,0.56654,0.56674,1.9042e-11,1.1128,0.020644,1.5878e-11,2.2207e-11
1.0439,0.56654,0.56654,0.56674,1.9433e-11,1.1121,0.021418,1.5875e-11,2.2991e-11
1.0447,0.56654,0.56654,0.56674,1.9831e-11,1.1113,0.022206,1.5872e-11,2.379e-11
1.0455,0.56654,0.56654,0.56675,2.0235e-11,1.1105,0.023008,1.5868e-11,2.4602e-11
1.0463,0.56654,0.56654,0.56675,2.0647e-11,1.1097,0.023824,1.5865e-11,2.5429e-11
1.0471,0.56654,0.56654,0.56675,2.1066e-11,1.1089,0.024653,1.5862e-11,2.627e-11
1.0479,0.56654,0.56654,0.56676,2.1491e-11,1.108,0.025497,1.5858e-11,2.7125e-11
1.0487,0.56654,0.56654,0.56676,2.1924e-11,1.1072,0.026354,1.5855e-11,2.7994e-11
1.0495,0.56654,0.56654,0.56676,2.2364e-11,1.1063,0.027225,1.5851e-11,2.8877e-11
1.0503,0.56654,0.56654,0.56677,2.281e-11,1.1054,0.02811,1.5847e-11,2.9774e-11
1.0512,0.56654,0.56654,0.56677,2.3264e-11,1.1045,0.029009,1.5843e-11,3.0685e-11
1.052,0.56654,0.56654,0.56677,2.3724e-11,1.1036,0.029922,1.5839e-11,3.161e-11
1.0528,0.56654,0.56654,0.56678,2.4192e-11,1.1027,0.030848,1.5835e-11,3.2548e-11
1.0536,0.56654,0.56654,0.56678,2.4666e-11,1.1018,0.031788,1.5831e-11,3.3501e-11
1.0544,0.56654,0.56654,0.56678,2.5147e-11,1.1008,0.032742,1.5827e-11,3.4468e-11
1.0552,0.56654,0.56654,0.56679,2.5635e-11,1.0999,0.03371,1.5823e-11,3.5448e-11
1.056,0.56654,0.56654,0.56679,2.613e-11,1.0989,0.034691,1.5818e-11,3.6442e-11
1.0568,0.56654,0.56654,0.56679,2.6632e-11,1.0979,0.035685,1.5813e-11,3.745e-11
1.0576,0.56654,0.56654,0.5668,2.714e-11,1.0969,0.036694,1.5809e-11,3.8472e-11
1.0584,0.56654,0.56654,0.5668,2.7656e-11,1.0959,0.037716,1.5804e-11,3.9508e-11
1.0592,0.56654,0.56654,0.5668,2.8178e-11,1.0949,0.038751,1.5799e-11,4.0557e-11
1.06,0.56654,0.56654,0.56681,2.8707e-11,1.0938,0.0398,1.5793e-11,4.162e-11
1.0608,0.56654,0.56654,0.56681,2.9242e-11,1.0928,0.040863,1.5788e-11,4.2697e-11
1.0616,0.56654,0.56654,0.56681,2.9784e-11,1.0917,0.041938,1.5782e-11,4.3787e-11
1.0624,0.56654,0.56654,0.56682,3.0333e-11,1.0906,0.043028,1.5776e-11,4.4891e-11
1.0632,0.56654,0.56654,0.56682,3.0889e-11,1.0895,0.044131,1.577e-11,4.6008e-11
1.064,0.56654,0.56654,0.56682,3.1451e-11,1.0884,0.045247,1.5763e-11,4.7139e-11
1.0648,0.56654,0.56654,0.56683,3.202e-11,1.0873,0.046376,1.5757e-11,4.8284e-11
1.0657,0.56654,0.56654,0.56683,3.2596e-11,1.0861,0.047519,1.575e-11,4.9442e-11
1.0665,0.56654,0.56654,0.56683,3.3178e-11,1.085,0.048675,1.5742e-11,5.0614e-11
1.0673,0.56654,0.56654,0.56684,3.3767e-11,1.0838,0.049845,1.5735e-11,5.1799e-11
1.0681,0.56654,0.56654,0.56684,3.4362e-11,1.0827,0.051027,1.5727e-11,5.2997e-11
1.0689,0.56654,0.56654,0.56684,3.4964e-11,1.0815,0.052223,1.5718e-11,5.4209e-11
1.0697,0.56654,0.56654,0.56685,3.5572e-11,1.0803,0.053432,1.571e-11,5.5435e-11
1.0705,0.56654,0.56654,0.56685,3.6187e-11,1.079,0.054654,1.57e-11,5.6673e-11
1.0713,0.56654,0.56654,0.56685,3.6808e-11,1.0778,0.055889,1.5691e-11,5.7926e-11
1.0721,0.56654,0.56654,0.56686,3.7436e-11,1.0766,0.057138,1.5681e-11,5.9191e-11
1.0729,0.56654,0.56654,0.56686,3.807e-11,1.0753,0.058399,1.5671e-11,6.047e-11
1.0737,0.56654,0.56654,0.56686,3.8711e-11,1.0741,0.059673,1.566e-11,6.1762e-11
1.0745,0.56654,0.56654,0.56687,3.9358e-11,1.0728,0.060961,1.5649e-11,6.3067e-11
1.0753,0.56654,0.56654,0.56687,4.0011e-11,1.0715,0.062261,1.5637e-11,6.4386e-11
1.0761,0.56654,0.56654,0.56687,4.0671e-11,1.0702,0.063574,1.5625e-11,6.5718e-11
1.0769,0.56654,0.56654,0.56688,4.1337e-11,1.0689,0.0649,1.5612e-11,6.7063e-11
1.0777,0.56654,0.56654,0.56688,4.201e-11,1.0675,0.066239,1.5599e-11,6.8421e-11
1.0785,0.56654,0.56654,0.56688,4.2689e-11,1.0662,0.067591,1.5585e-11,6.9792e-11
1.0793,0.56654,0.56654,0.56689,4.3374e-11,1.0648,0.068956,1.5571e-11,7.1176e-11
1.0801,0.56654,0.56654,0.56689,4.4065e-11,1.0634,0.070333,1.5556e-11,7.2574e-11
1.081,0.56654,0.56654,0.56689,4.4763e-11,1.0621,0.071723,1.5541e-11,7.3984e-11
1.0818,0.56654,0.56654,0.5669,4.5466e-11,1.0607,0.073126,1.5525e-11,7.5408e-11
1.0826,0.56654,0.56654,0.5669,4.6176e-11,1.0593,0.074541,1.5508e-11,7.6844e-11
1.0834,0.56654,0.56654,0.5669,4.6893e-11,1.0578,0.075969,1.5491e-11,7.8294e-11
1.0842,0.56654,0.56654,0.56691,4.7615e-11,1.0564,0.077409,1.5473e-11,7.9757e-11
1.085,0.56654,0.56654,0.56691,4.8343e-11,1.055,0.078863,1.5455e-11,8.1232e-11
1.0858,0.56654,0.56654,0.56691,4.9078e-11,1.0535,0.080328,1.5436e-11,8.272e-11
1.0866,0.56654,0.56654,0.56692,4.9819e-11,1.052,0.081806,1.5416e-11,8.4221e-11
1.0874,0.56654,0.56654,0.56692,5.0566e-11,1.0505,0.083296,1.5396e-11,8.5735e-11
1.0882,0.56654,0.56654,0.56692,5.1319e-11,1.049,0.084799,1.5375e-11,8.7262e-11
1.089,0.56654,0.56654,0.56692,5.2078e-11,1.0475,0.086314,1.5353e-11,8.8802e-11
1.0898,0.56654,0.56654,0.56693,5.2843e-11,1.046,0.087842,1.5331e-11,9.0354e-11
1.0906,0.56654,0.56654,0.56693,5.3614e-11,1.0445,0.089381,1.5308e-11,9.1919e-11
1.0914,0.56654,0.56654,0.56693,5.4391e-11,1.0429,0.090933,1.5285e-11,9.3497e-11
1.0922,0.56654,0.56654,0.56694,5.5174e-11,1.0414,0.092497,1.5261e-11,9.5087e-11
1.093,0.56654,0.56654,0.56694,5.5963e-11,1.0398,0.094073,1.5237e-11,9.669e-11
1.0938,0.56654,0.56654,0.56694,5.6758e-11,1.0382,0.095662,1.5211e-11,9.8305e-11
1.0946,0.56654,0.56654,0.56695,5.7559e-11,1.0366,0.097262,1.5186e-11,9.9933e-11
1.0955,0.56654,0.56654,0.56695,5.8366e-11,1.035,0.098875,1.5159e-11,1.0157e-10
1.0963,0.56654,0.56654,0.56695,5.9179e-11,1.0334,0.1005,1.5132e-11,1.0323e-10
1.0971,0.56654,0.56654,0.56695,5.9998e-11,1.0318,0.10214,1.5105e-11,1.0489e-10
1.0979,0.56654,0.56654,0.56696,6.0823e-11,1.0301,0.10378,1.5077e-11,1.0657e-10
1.0987,0.56654,0.56654,0.56696,6.1653e-11,1.0285,0.10544,1.5048e-11,1.0826e-10
1.0995,0.56654,0.56654,0.56696,6.249e-11,1.0268,0.10712,1.5019e-11,1.0996e-10
1.1003,0.56654,0.56654,0.56697,6.3332e-11,1.0251,0.1088,1.499e-11,1.1167e-10
1.1011,0.56654,0.56654,0.56697,6.418e-11,1.0234,0.11049,1.496e-11,1.134e-10
1.1019,0.56654,0.56654,0.56697,6.5034e-11,1.0217,0.1122,1.4929e-11,1.1514e-10
1.1027,0.56654,0.56654,0.56698,6.5894e-11,1.02,0.11392,1.4899e-11,1.1689e-10
1.1035,0.56654,0.56654,0.56698,6.676e-11,1.0183,0.11565,1.4867e-11,1.1865e-10
1.1043,0.56654,0.56654,0.56698,6.7631e-11,1.0166,0.11739,1.4836e-11,1.2043e-10
1.1051,0.56654,0.56654,0.56698,6.8509e-11,1.0148,0.11915,1.4804e-11,1.2221e-10
1.1059,0.56654,0.56654,0.56699,6.9392e-11,1.0131,0.12091,1.4772e-11,1.2401e-10
1.1067,0.56654,0.56654,0.56699,7.028e-11,1.0113,0.12269,1.4739e-11,1.2582e-10
1.1075,0.56654,0.56654,0.56699,7.1175e-11,1.0095,0.12447,1.4706e-11,1.2764e-10
1.1083,0.56654,0.56654,0.567,7.2075e-11,1.0077,0.12627,1.4673e-11,1.2948e-10
1.1091,0.56654,0.56654,0.567,7.2981e-11,1.0059,0.12808,1.464e-11,1.3132e-10
1.11,0.56654,0.56654,0.567,7.3893e-11,1.0041,0.1299,1.4607e-11,1.3318e-10
1.1108,0.56654,0.56654,0.567,7.481e-11,1.0023,0.13174,1.4573e-11,1.3505e-10
1.1116,0.56654,0.56654,0.56701,7.5733e-11,1.0004,0.13358,1.4539e-11,1.3693e-10
1.1124,0.56654,0.56654,0.56701,7.6662e-11,0.99858,0.13544,1.4505e-11,1.3882e-10
1.1132,0.56654,0.56654,0.56701,7.7596e-11,0.99672,0.1373,1.4471e-11,1.4072e-10
1.114,0.56654,0.56654,0.56701,7.8536e-11,0.99485,0.13918,1.4437e-11,1.4263e-10
1.1148,0.56654,0.56654,0.56702,7.9481e-11,0.99297,0.14107,1.4403e-11,1.4456e-10
1.1156,0.56654,0.56654,0.56702,8.0433e-11,0.99108,0.14296,1.4369e-11,1.465e-10
1.1164,0.56654,0.56654,0.56702,8.1389e-11,0.98917,0.14487,1.4335e-11,1.4844e-10
1.1172,0.56654,0.56654,0.56703,8.2352e-11,0.98726,0.14679,1.4301e-11,1.504e-10
1.118,0.56654,0.56654,0.56703,8.3319e-11,0.98533,0.14873,1.4267e-11,1.5237e-10
1.1188,0.56654,0.56654,0.56703,8.4293e-11,0.98339,0.15067,1.4233e-11,1.5435e-10
1.1196,0.56654,0.56654,0.56703,8.5271e-11,0.98145,0.15262,1.4199e-11,1.5634e-10
1.1204,0.56654,0.56654,0.56704,8.6256e-11,0.97949,0.15458,1.4166e-11,1.5835e-10
1.1212,0.56654,0.56654,0.56704,8.7246e-11,0.97752,0.15656,1.4132e-11,1.6036e-10
1.122,0.56654,0.56654,0.56704,8.8241e-11,0.97554,0.15854,1.4099e-11,1.6238e-10
1.1228,0.56654,0.56654,0.56704,8.9241e-11,0.97355,0.16054,1.4066e-11,1.6442e-10
1.1236,0.56654,0.56654,0.56705,9.0248e-11,0.97155,0.16254,1.4033e-11,1.6646e-10
1.1245,0.56654,0.56654,0.56705,9.1259e-11,0.96954,0.16456,1.4e-11,1.6852e-10
1.1253,0.56654,0.56654,0.56705,9.2276e-11,0.96752,0.16658,1.3967e-11,1.7058e-10
1.1261,0.56654,0.56654,0.56705,9.3298e-11,0.96549,0.16862,1.3935e-11,1.7266e-10
1.1269,0.56654,0.56654,0.56706,9.4325e-11,0.96345,0.17066,1.3903e-11,1.7475e-10
1.1277,0.56654,0.56654,0.56706,9.5358e-11,0.9614,0.17272,1.3871e-11,1.7685e-10
1.1285,0.56654,0.56654,0.56706,9.6396e-11,0.95934,0.17479,1.384e-11,1.7895e-10
1.1293,0.56654,0.56654,0.56706,9.7439e-11,0.95727,0.17686,1.3809e-11,1.8107e-10
1.1301,0.56654,0.56654,0.56707,9.8488e-11,0.95519,0.17895,1.3778e-11,1.832e-10
1.1309,0.56654,0.56654,0.56707,9.9542e-11,0.9531,0.18104,1.3747e-11,1.8534e-10
1.1317,0.56654,0.56654,0.56707,1.006e-10,0.95099,0.18315,1.3717e-11,1.8748e-10
1.1325,0.56654,0.56654,0.56707,1.0166e-10,0.94888,0.18527,1.3687e-11,1.8964e-10
1.1333,0.56654,0.56654,0.56708,1.0273e-10,0.94676,0.18739,1.3657e-11,1.9181e-10
1.1341,0.56654,0.56654,0.56708,1.0381e-10,0.94463,0.18953,1.3628e-11,1.9399e-10
1.1349,0.56654,0.56654,0.56708,1.0489e-10,0.94249,0.19167,1.3599e-11,1.9617e-10
1.1357,0.56654,0.56654,0.56708,1.0597e-10,0.94034,0.19383,1.357e-11,1.9837e-10
1.1365,0.56654,0.56654,0.56709,1.0706e-10,0.93818,0.19599,1.3542e-11,2.0058e-10
1.1373,0.56654,0.56654,0.56709,1.0815e-10,0.93601,0.19816,1.3514e-11,2.0279e-10
1.1381,0.56654,0.56654,0.56709,1.0925e-10,0.93384,0.20035,1.3487e-11,2.0502e-10
1.1389,0.56654,0.56654,0.56709,1.1036e-10,0.93165,0.20254,1.346e-11,2.0725e-10
1.1398,0.56654,0.56654,0.5671,1.1147e-10,0.92945,0.20474,1.3433e-11,2.095e-10
1.1406,0.56654,0.56654,0.5671,1.1258e-10,0.92724,0.20695,1.3406e-11,2.1175e-10
1.1414,0.56654,0.56654,0.5671,1.137e-10,0.92503,0.20917,1.338e-11,2.1402e-10
1.1422,0.56654,0.56654,0.5671,1.1482e-10,0.9228,0.2114,1.3354e-11,2.1629e-10
1.143,0.56654,0.56654,0.56711,1.1595e-10,0.92057,0.21364,1.3329e-11,2.1857e-10
1.1438,0.56654,0.56654,0.56711,1.1708e-10,0.91833,0.21589,1.3304e-11,2.2086e-10
1.1446,0.56654,0.56654,0.56711,1.1822e-10,0.91607,0.21815,1.3279e-11,2.2316e-10
1.1454,0.56654,0.56654,0.56711,1.1936e-10,0.91381,0.22041,1.3255e-11,2.2547e-10
1.1462,0.56654,0.56654,0.56711,1.2051e-10,0.91154,0.22269,1.323e-11,2.2779e-10
1.147,0.56654,0.56654,0.56712,1.2166e-10,0.90926,0.22497,1.3206e-11,2.3011e-10
1.1478,0.56654,0.56654,0.56712,1.2281e-10,0.90698,0.22726,1.3183e-11,2.3245e-10
1.1486,0.56654,0.56654,0.56712,1.2397e-10,0.90468,0.22956,1.316e-11,2.3479e-10
1.1494,0.56654,0.56654,0.56712,1.2514e-10,0.90238,0.23187,1.3137e-11,2.3714e-10
1.1502,0.56654,0.56654,0.56712,1.2631e-10,0.90006,0.23419,1.3114e-11,2.395e-10
1.151,0.56654,0.56654,0.56713,1.2748e-10,0.89774,0.23651,1.3091e-11,2.4187e-10
1.1518,0.56654,0.56654,0.56713,1.2866e-10,0.89541,0.23885,1.3069e-11,2.4425e-10
1.1526,0.56654,0.56654,0.56713,1.2984e-10,0.89307,0.24119,1.3047e-11,2.4663e-10
1.1534,0.56654,0.56654,0.56713,1.3103e-10,0.89072,0.24354,1.3025e-11,2.4903e-10
1.1543,0.56654,0.56654,0.56714,1.3222e-10,0.88837,0.2459,1.3004e-11,2.5143e-10
1.1551,0.56654,0.56654,0.56714,1.3341e-10,0.886,0.24827,1.2982e-11,2.5384e-10
1.1559,0.56654,0.56654,0.56714,1.3461e-10,0.88363,0.25065,1.2961e-11,2.5626e-10
1.1567,0.56654,0.56654,0.56714,1.3581e-10,0.88125,0.25303,1.294e-11,2.5869e-10
1.1575,0.56654,0.56654,0.56714,1.3702e-10,0.87886,0.25542,1.2919e-11,2.6112e-10
1.1583,0.56654,0.56654,0.56715,1.3823e-10,0.87647,0.25782,1.2899e-11,2.6356e-10
1.1591,0.56654,0.56654,0.56715,1.3945e-10,0.87406,0.26023,1.2878e-11,2.6601e-10
1.1599,0.56654,0.56654,0.56715,1.4066e-10,0.87165,0.26265,1.2857e-11,2.6847e-10
1.1607,0.56654,0.56654,0.56715,1.4189e-10,0.86923,0.26507,1.2837e-11,2.7094e-10
1.1615,0.56654,0.56654,0.56715,1.4311e-10,0.8668,0.2675,1.2816e-11,2.7341e-10
1.1623,0.56654,0.56654,0.56716,1.4434e-10,0.86437,0.26994,1.2796e-11,2.7589e-10
1.1631,0.56654,0.56654,0.56716,1.4558e-10,0.86193,0.27239,1.2776e-11,2.7838e-10
1.1639,0.56654,0.56654,0.56716,1.4682e-10,0.85947,0.27484,1.2755e-11,2.8088e-10
1.1647,0.56654,0.56654,0.56716,1.4806e-10,0.85702,0.27731,1.2735e-11,2.8338e-10
1.1655,0.56654,0.56654,0.56716,1.493e-10,0.85455,0.27977,1.2715e-11,2.8589e-10
1.1663,0.56654,0.56654,0.56716,1.5055e-10,0.85208,0.28225,1.2694e-11,2.8841e-10
1.1671,0.56654,0.56654,0.56717,1.518e-10,0.8496,0.28473,1.2674e-11,2.9093e-10
1.1679,0.56654,0.56654,0.56717,1.5306e-10,0.84711,0.28723,1.2653e-11,2.9347e-10
1.1688,0.56654,0.56654,0.56717,1.5432e-10,0.84462,0.28972,1.2633e-11,2.9601e-10
1.1696,0.56654,0.56654,0.56717,1.5558e-10,0.84211,0.29223,1.2612e-11,2.9855e-10
1.1704,0.56654,0.56654,0.56717,1.5685e-10,0.83961,0.29474,1.2591e-11,3.0111e-10
1.1712,0.56654,0.56654,0.56718,1.5812e-10,0.83709,0.29726,1.257e-11,3.0367e-10
1.172,0.56654,0.56654,0.56718,1.5939e-10,0.83457,0.29979,1.2549e-11,3.0623e-10
1.1728,0.56654,0.56654,0.56718,1.6067e-10,0.83204,0.30232,1.2527e-11,3.0881e-10
1.1736,0.56654,0.56654,0.56718,1.6195e-10,0.8295,0.30486,1.2506e-11,3.1139e-10
1.1744,0.56654,0.56654,0.56718,1.6323e-10,0.82696,0.30741,1.2484e-11,3.1397e-10
1.1752,0.56654,0.56654,0.56718,1.6451e-10,0.82441,0.30996,1.2461e-11,3.1657e-10
1.176,0.56654,0.56654,0.56719,1.658e-10,0.82185,0.31252,1.2439e-11,3.1917e-10
1.1768,0.56654,0.56654,0.56719,1.671e-10,0.81929,0.31508,1.2416e-11,3.2177e-10
1.1776,0.56654,0.56654,0.56719,1.6839e-10,0.81672,0.31766,1.2393e-11,3.2439e-10
1.1784,0.56654,0.56654,0.56719,1.6969e-10,0.81414,0.32024,1.237e-11,3.2701e-10
1.1792,0.56654,0.56654,0.56719,1.7099e-10,0.81156,0.32282,1.2346e-11,3.2963e-10
1.18,0.56654,0.56654,0.56719,1.7229e-10,0.80897,0.32541,1.2322e-11,3.3226e-10
1.1808,0.56654,0.56654,0.56719,1.736e-10,0.80638,0.32801,1.2298e-11,3.349e-10
1.1816,0.56654,0.56654,0.5672,1.7491e-10,0.80378,0.33061,1.2273e-11,3.3755e-10
1.1824,0.56654,0.56654,0.5672,1.7622e-10,0.80117,0.33322,1.2248e-11,3.402e-10
1.1833,0.56654,0.56654,0.5672,1.7754e-10,0.79856,0.33584,1.2223e-11,3.4285e-10
1.1841,0.56654,0.56654,0.5672,1.7886e-10,0.79594,0.33846,1.2197e-11,3.4552e-10
1.1849,0.56654,0.56654,0.5672,1.8018e-10,0.79332,0.34109,1.217e-11,3.4818e-10
1.1857,0.56654,0.56654,0.5672,1.815e-10,0.79068,0.34372,1.2143e-11,3.5086e-10
1.1865,0.56654,0.56654,0.56721,1.8283e-10,0.78805,0.34636,1.2116e-11,3.5354e-10
1.1873,0.56654,0.56654,0.56721,1.8415e-10,0.78541,0.34901,1.2088e-11,3.5622e-10
1.1881,0.56654,0.56654,0.56721,1.8549e-10,0.78276,0.35166,1.206e-11,3.5891e-10
1.1889,0.56654,0.56654,0.56721,1.8682e-10,0.78011,0.35431,1.2031e-11,3.6161e-10
1.1897,0.56654,0.56654,0.56721,1.8816e-10,0.77745,0.35697,1.2002e-11,3.6431e-10
1.1905,0.56654,0.56654,0.56721,1.8949e-10,0.77478,0.35964,1.1972e-11,3.6702e-10
1.1913,0.56654,0.56654,0.56721,1.9084e-10,0.77211,0.36231,1.1942e-11,3.6973e-10
1.1921,0.56654,0.56654,0.56721,1.9218e-10,0.76944,0.36499,1.1911e-11,3.7245e-10
1.1929,0.56654,0.56654,0.56722,1.9353e-10,0.76676,0.36767,1.188e-11,3.7517e-10
1.1937,0.56654,0.56654,0.56722,1.9487e-10,0.76408,0.37036,1.1848e-11,3.779e-10
1.1945,0.56654,0.56654,0.56722,1.9622e-10,0.76139,0.37305,1.1815e-11,3.8063e-10
1.1953,0.56654,0.56654,0.56722,1.9758e-10,0.75869,0.37575,1.1782e-11,3.8337e-10
1.1961,0.56654,0.56654,0.56722,1.9893e-10,0.75599,0.37845,1.1749e-11,3.8611e-10
1.1969,0.56654,0.56654,0.56722,2.0029e-10,0.75329,0.38116,1.1715e-11,3.8886e-10
1.1977,0.56654,0.56654,0.56722,2.0165e-10,0.75058,0.38387,1.168e-11,3.9162e-10
1.1986,0.56654,0.56654,0.56722,2.0301e-10,0.74786,0.38659,1.1645e-11,3.9437e-10
1.1994,0.56654,0.56654,0.56723,2.0437e-10,0.74514,0.38931,1.1609e-11,3.9714e-10
1.2002,0.56654,0.56654,0.56723,2.0574e-10,0.74242,0.39203,1.1573e-11,3.999e-10
1.201,0.56654,0.56654,0.56723,2.0711e-10,0.73969,0.39476,1.1536e-11,4.0268e-10
1.2018,0.56654,0.56654,0.56723,2.0848e-10,0.73696,0.3975,1.1499e-11,4.0545e-10
1.2026,0.56654,0.56654,0.56723,2.0985e-10,0.73422,0.40024,1.1461e-11,4.0823e-10
1.2034,0.56654,0.56654,0.56723,2.1122e-10,0.73148,0.40298,1.1423e-11,4.1102e-10
1.2042,0.56654,0.56654,0.56723,2.126e-10,0.72874,0.40573,1.1385e-11,4.1381e-10
1.205,0.56654,0.56654,0.56723,2.1398e-10,0.72599,0.40848,1.1346e-11,4.166e-10
1.2058,0.56654,0.56654,0.56723,2.1535e-10,0.72324,0.41123,1.1306e-11,4.194e-10
1.2066,0.56654,0.56654,0.56724,2.1674e-10,0.72048,0.41399,1.1266e-11,4.2221e-10
1.2074,0.56654,0.56654,0.56724,2.1812e-10,0.71772,0.41676,1.1226e-11,4.2501e-10
1.2082,0.56654,0.56654,0.56724,2.195e-10,0.71495,0.41952,1.1185e-11,4.2782e-10
1.209,0.56654,0.56654,0.56724,2.2089e-10,0.71218,0.42229,1.1144e-11,4.3064e-10
1.2098,0.56654,0.56654,0.56724,2.2228e-10,0.70941,0.42507,1.1102e-11,4.3346e-10
1.2106,0.56654,0.56654,0.56724,2.2367e-10,0.70663,0.42785,1.106e-11,4.3628e-10
1.2114,0.56654,0.56654,0.56724,2.2506e-10,0.70385,0.43063,1.1018e-11,4.3911e-10
1.2122,0.56654,0.56654,0.56724,2.2646e-10,0.70107,0.43341,1.0975e-11,4.4194e-10
1.2131,0.56654,0.56654,0.56724,2.2785e-10,0.69828,0.4362,1.0933e-11,4.4477e-10
1.2139,0.56654,0.56654,0.56724,2.2925e-10,0.69549,0.43899,1.0889e-11,4.4761e-10
1.2147,0.56654,0.56654,0.56724,2.3065e-10,0.6927,0.44179,1.0846e-11,4.5045e-10
1.2155,0.56654,0.56654,0.56724,2.3205e-10,0.6899,0.44459,1.0803e-11,4.5329e-10
1.2163,0.56654,0.56654,0.56725,2.3345e-10,0.6871,0.44739,1.0759e-11,4.5614e-10
1.2171,0.56654,0.56654,0.56725,2.3485e-10,0.6843,0.45019,1.0715e-11,4.5899e-10
1.2179,0.56654,0.56654,0.56725,2.3626e-10,0.68149,0.453,1.0671e-11,4.6184e-10
1.2187,0.56654,0.56654,0.56725,2.3766e-10,0.67868,0.45581,1.0627e-11,4.647e-10
1.2195,0.56654,0.56654,0.56725,2.3907e-10,0.67587,0.45863,1.0583e-11,4.6756e-10
1.2203,0.56654,0.56654,0.56725,2.4048e-10,0.67306,0.46144,1.0538e-11,4.7042e-10
1.2211,0.56654,0.56654,0.56725,2.4189e-10,0.67024,0.46426,1.0494e-11,4.7329e-10
1.2219,0.56654,0.56654,0.56725,2.433e-10,0.66742,0.46708,1.045e-11,4.7616e-10
1.2227,0.56654,0.56654,0.56725,2.4472e-10,0.6646,0.46991,1.0405e-11,4.7903e-10
1.2235,0.56654,0.56654,0.56725,2.4613e-10,0.66177,0.47273,1.0361e-11,4.819e-10
1.2243,0.56654,0.56654,0.56725,2.4755e-10,0.65894,0.47556,1.0317e-11,4.8478e-10
1.2251,0.56654,0.56654,0.56725,2.4896e-10,0.65611,0.47839,1.0272e-11,4.8766e-10
1.2259,0.56654,0.56654,0.56725,2.5038e-10,0.65328,0.48123,1.0228e-11,4.9054e-10
1.2267,0.56654,0.56654,0.56725,2.518e-10,0.65045,0.48406,1.0184e-11,4.9342e-10
1.2276,0.56654,0.56654,0.56725,2.5322e-10,0.64761,0.4869,1.014e-11,4.9631e-10
1.2284,0.56654,0.56654,0.56726,2.5465e-10,0.64477,0.48974,1.0096e-11,4.992e-10
1.2292,0.56654,0.56654,0.56726,2.5607e-10,0.64193,0.49258,1.0053e-11,5.0209e-10
1.23,0.56654,0.56654,0.56726,2.5749e-10,0.63909,0.49542,1.0009e-11,5.0498e-10
1.2308,0.56654,0.56654,0.56726,2.5892e-10,0.63624,0.49827,9.9657e-12,5.0787e-10
1.2316,0.56654,0.56654,0.56726,2.6035e-10,0.6334,0.50112,9.9225e-12,5.1077e-10
1.2324,0.56654,0.56654,0.56726,2.6177e-10,0.63055,0.50397,9.8795e-12,5.1367e-10
1.2332,0.56654,0.56654,0.56726,2.632e-10,0.6277,0.50682,9.8367e-12,5.1657e-10
1.234,0.56654,0.56654,0.56726,2.6463e-10,0.62485,0.50967,9.7942e-12,5.1947e-10
1.2348,0.56654,0.56654,0.56726,2.6606e-10,0.62199,0.51252,9.7518e-12,5.2238e-10
1.2356,0.56654,0.56654,0.56726,2.675e-10,0.61914,0.51538,9.7097e-12,5.2528e-10
1.2364,0.56654,0.56654,0.56726,2.6893e-10,0.61628,0.51823,9.6679e-12,5.2819e-10
1.2372,0.56654,0.56654,0.56726,2.7036e-10,0.61343,0.52109,9.6263e-12,5.311e-10
1.238,0.56654,0.56654,0.56726,2.718e-10,0.61057,0.52395,9.5849e-12,5.3401e-10
1.2388,0.56654,0.56654,0.56726,2.7323e-10,0.60771,0.52681,9.5438e-12,5.3692e-10
1.2396,0.56654,0.56654,0.56726,2.7467e-10,0.60485,0.52967,9.503e-12,5.3983e-10
1.2404,0.56654,0.56654,0.56726,2.761e-10,0.60199,0.53253,9.4624e-12,5.4274e-10
1.2412,0.56654,0.56654,0.56726,2.7754e-10,0.59913,0.53539,9.4221e-12,5.4566e-10
1.2421,0.56654,0.56654,0.56726,2.7898e-10,0.59626,0.53826,9.3821e-12,5.4857e-10
1.2429,0.56654,0.56654,0.56726,2.8042e-10,0.5934,0.54112,9.3423e-12,5.5149e-10
1.2437,0.56654,0.56654,0.56726,2.8185e-10,0.59054,0.54399,9.3028e-12,5.5441e-10
1.2445,0.56654,0.56654,0.56726,2.8329e-10,0.58767,0.54685,9.2636e-12,5.5732e-10
1.2453,0.56654,0.56654,0.56726,2.8473e-10,0.58481,0.54972,9.2246e-12,5.6024e-10
1.2461,0.56654,0.56654,0.56726,2.8617e-10,0.58194,0.55258,9.1859e-12,5.6316e-10
1.2469,0.56654,0.56654,0.56726,2.8761e-10,0.57907,0.55545,9.1474e-12,5.6608e-10
1.2477,0.56654,0.56654,0.56726,2.8905e-10,0.57621,0.55832,9.1092e-12,5.69e-10
1.2485,0.56654,0.56654,0.56726,2.905e-10,0.57334,0.56118,9.0712e-12,5.7192e-10
1.2493,0.56654,0.56654,0.56726,2.9194e-10,0.57047,0.56405,9.0335e-12,5.7484e-10
1.2501,0.56654,0.56654,0.56726,2.9338e-10,0.56761,0.56692,8.996e-12,5.7776e-10
1.2509,0.56654,0.56654,0.56726,2.9482e-10,0.56474,0.56979,8.9587e-12,5.8068e-10
1.2517,0.56654,0.56654,0.56726,2.9626e-10,0.56187,0.57265,8.9217e-12,5.836e-10
1.2525,0.56654,0.56654,0.56726,2.977e-10,0.559,0.57552,8.8848e-12,5.8652e-10
1.2533,0.56654,0.56654,0.56726,2.9915e-10,0.55614,0.57839,8.8482e-12,5.8944e-10
1.2541,0.56654,0.56654,0.56726,3.0059e-10,0.55327,0.58125,8.8118e-12,5.9237e-10
1.2549,0.56654,0.56654,0.56726,3.0203e-10,0.5504,0.58412,8.7757e-12,5.9529e-10
1.2557,0.56654,0.56654,0.56726,3.0347e-10,0.54754,0.58699,8.7397e-12,5.9821e-10
1.2565,0.56654,0.56654,0.56726,3.0491e-10,0.54467,0.58985,8.7039e-12,6.0112e-10
1.2574,0.56654,0.56654,0.56726,3.0636e-10,0.54181,0.59271,8.6682e-12,6.0404e-10
1.2582,0.56654,0.56654,0.56726,3.078e-10,0.53894,0.59558,8.6328e-12,6.0696e-10
1.259,0.56654,0.56654,0.56726,3.0924e-10,0.53608,0.59844,8.5975e-12,6.0988e-10
1.2598,0.56654,0.56654,0.56726,3.1068e-10,0.53322,0.6013,8.5624e-12,6.128e-10
1.2606,0.56654,0.56654,0.56726,3.1212e-10,0.53036,0.60417,8.5275e-12,6.1571e-10
1.2614,0.56654,0.56654,0.56726,3.1356e-10,0.52749,0.60703,8.4927e-12,6.1863e-10
1.2622,0.56654,0.56654,0.56726,3.15e-10,0.52463,0.60989,8.4581e-12,6.2154e-10
1.263,0.56654,0.56654,0.56726,3.1644e-10,0.52178,0.61274,8.4237e-12,6.2445e-10
1.2638,0.56654,0.56654,0.56726,3.1788e-10,0.51892,0.6156,8.3894e-12,6.2736e-10
1.2646,0.56654,0.56654,0.56726,3.1931e-10,0.51606,0.61846,8.3552e-12,6.3027e-10
1.2654,0.56654,0.56654,0.56726,3.2075e-10,0.51321,0.62131,8.3212e-12,6.3318e-10
1.2662,0.56654,0.56654,0.56726,3.2219e-10,0.51035,0.62416,8.2873e-12,6.3609e-10
1.267,0.56654,0.56654,0.56726,3.2362e-10,0.5075,0.62702,8.2536e-12,6.39e-10
1.2678,0.56654,0.56654,0.56726,3.2506e-10,0.50465,0.62987,8.22e-12,6.419e-10
1.2686,0.56654,0.56654,0.56726,3.2649e-10,0.5018,0.63271,8.1866e-12,6.448e-10
1.2694,0.56654,0.56654,0.56726,3.2793e-10,0.49895,0.63556,8.1533e-12,6.477e-10
1.2702,0.56654,0.56654,0.56726,3.2936e-10,0.49611,0.63841,8.1201e-12,6.506e-10
1.271,0.56654,0.56654,0.56726,3.3079e-10,0.49326,0.64125,8.0871e-12,6.5349e-10
1.2719,0.56654,0.56654,0.56726,3.3222e-10,0.49042,0.64409,8.0542e-12,6.5639e-10
1.2727,0.56654,0.56654,0.56725,3.3365e-10,0.48758,0.64693,8.0215e-12,6.5928e-10
1.2735,0.56654,0.56654,0.56725,3.3508e-10,0.48474,0.64977,7.9889e-12,6.6217e-10
1.2743,0.56654,0.56654,0.56725,3.3651e-10,0.4819,0.6526,7.9565e-12,6.6506e-10
1.2751,0.56654,0.56654,0.56725,3.3793e-10,0.47907,0.65544,7.9242e-12,6.6794e-10
1.2759,0.56654,0.56654,0.56725,3.3936e-10,0.47624,0.65827,7.8921e-12,6.7082e-10
1.2767,0.56654,0.56654,0.56725,3.4078e-10,0.47341,0.66109,7.8601e-12,6.737e-10
1.2775,0.56654,0.56654,0.56725,3.422e-10,0.47058,0.66392,7.8283e-12,6.7658e-10
1.2783,0.56654,0.56654,0.56725,3.4362e-10,0.46776,0.66674,7.7966e-12,6.7945e-10
1.2791,0.56654,0.56654,0.56725,3.4504e-10,0.46494,0.66956,7.7652e-12,6.8232e-10
1.2799,0.56654,0.56654,0.56725,3.4646e-10,0.46212,0.67238,7.7339e-12,6.8519e-10
1.2807,0.56654,0.56654,0.56725,3.4788e-10,0.4593,0.6752,7.7027e-12,6.8805e-10
1.2815,0.56654,0.56654,0.56725,3.4929e-10,0.45649,0.67801,7.6718e-12,6.9091e-10
1.2823,0.56654,0.56654,0.56725,3.5071e-10,0.45367,0.68082,7.641e-12,6.9377e-10
1.2831,0.56654,0.56654,0.56725,3.5212e-10,0.45087,0.68363,7.6104e-12,6.9662e-10
1.2839,0.56654,0.56654,0.56725,3.5353e-10,0.44806,0.68643,7.5801e-12,6.9947e-10
1.2847,0.56654,0.56654,0.56725,3.5494e-10,0.44526,0.68923,7.5499e-12,7.0232e-10
1.2855,0.56654,0.56654,0.56724,3.5634e-10,0.44246,0.69203,7.5199e-12,7.0516e-10
1.2864,0.56654,0.56654,0.56724,3.5775e-10,0.43966,0.69482,7.4901e-12,7.08e-10
1.2872,0.56654,0.56654,0.56724,3.5915e-10,0.43687,0.69761,7.4605e-12,7.1084e-10
1.288,0.56654,0.56654,0.56724,3.6055e-10,0.43408,0.7004,7.4311e-12,7.1367e-10
1.2888,0.56654,0.56654,0.56724,3.6195e-10,0.43129,0.70319,7.4019e-12,7.165e-10
1.2896,0.56654,0.56654,0.56724,3.6335e-10,0.42851,0.70597,7.3729e-12,7.1932e-10
1.2904,0.56654,0.56654,0.56724,3.6474e-10,0.42573,0.70875,7.3442e-12,7.2214e-10
1.2912,0.56654,0.56654,0.56724,3.6614e-10,0.42296,0.71152,7.3156e-12,7.2496e-10
1.292,0.56654,0.56654,0.56724,3.6753e-10,0.42019,0.71429,7.2873e-12,7.2777e-10
1.2928,0.56654,0.56654,0.56724,3.6892e-10,0.41742,0.71705,7.2592e-12,7.3058e-10
1.2936,0.56654,0.56654,0.56724,3.7031e-10,0.41465,0.71982,7.2313e-12,7.3338e-10
1.2944,0.56654,0.56654,0.56723,3.7169e-10,0.41189,0.72258,7.2036e-12,7.3618e-10
1.2952,0.56654,0.56654,0.56723,3.7307e-10,0.40914,0.72533,7.1761e-12,7.3897e-10
1.296,0.56654,0.56654,0.56723,3.7445e-10,0.40638,0.72808,7.1488e-12,7.4176e-10
1.2968,0.56654,0.56654,0.56723,3.7583e-10,0.40364,0.73083,7.1217e-12,7.4454e-10
1.2976,0.56654,0.56654,0.56723,3.7721e-10,0.40089,0.73357,7.0949e-12,7.4732e-10
1.2984,0.56654,0.56654,0.56723,3.7858e-10,0.39815,0.73631,7.0682e-12,7.501e-10
1.2992,0.56654,0.56654,0.56723,3.7995e-10,0.39542,0.73904,7.0417e-12,7.5286e-10
1.3,0.56654,0.56654,0.56723,3.8132e-10,0.39269,0.74177,7.0154e-12,7.5563e-10
1.3009,0.56654,0.56654,0.56723,3.8269e-10,0.38996,0.74449,6.9894e-12,7.5839e-10
1.3017,0.56654,0.56654,0.56722,3.8405e-10,0.38724,0.74721,6.9634e-12,7.6114e-10
1.3025,0.56654,0.56654,0.56722,3.8541e-10,0.38452,0.74993,6.9377e-12,7.6389e-10
1.3033,0.56654,0.56654,0.56722,3.8677e-10,0.38181,0.75264,6.9122e-12,7.6664e-10
1.3041,0.56654,0.56654,0.56722,3.8813e-10,0.3791,0.75534,6.8868e-12,7.6937e-10
1.3049,0.56654,0.56654,0.56722,3.8948e-10,0.37639,0.75805,6.8615e-12,7.7211e-10
1.3057,0.56654,0.56654,0.56722,3.9084e-10,0.3737,0.76074,6.8364e-12,7.7483e-10
1.3065,0.56654,0.56654,0.56722,3.9218e-10,0.371,0.76343,6.8115e-12,7.7756e-10
1.3073,0.56654,0.56654,0.56722,3.9353e-10,0.36831,0.76612,6.7867e-12,7.8027e-10
1.3081,0.56654,0.56654,0.56721,3.9487e-10,0.36563,0.7688,6.762e-12,7.8299e-10
1.3089,0.56654,0.56654,0.56721,3.9621e-10,0.36295,0.77148,6.7374e-12,7.8569e-10
1.3097,0.56654,0.56654,0.56721,3.9755e-10,0.36028,0.77415,6.713e-12,7.8839e-10
1.3105,0.56654,0.56654,0.56721,3.9889e-10,0.35761,0.77681,6.6886e-12,7.9109e-10
1.3113,0.56654,0.56654,0.56721,4.0022e-10,0.35495,0.77947,6.6644e-12,7.9378e-10
1.3121,0.56654,0.56654,0.56721,4.0155e-10,0.35229,0.78212,6.6402e-12,7.9646e-10
1.3129,0.56654,0.56654,0.56721,4.0288e-10,0.34964,0.78477,6.616e-12,7.9914e-10
1.3137,0.56654,0.56654,0.56721,4.042e-10,0.34699,0.78742,6.592e-12,8.0181e-10
1.3145,0.56654,0.56654,0.5672,4.0552e-10,0.34435,0.79005,6.5679e-12,8.0447e-10
1.3153,0.56654,0.56654,0.5672,4.0684e-10,0.34172,0.79269,6.544e-12,8.0713e-10
1.3162,0.56654,0.56654,0.5672,4.0815e-10,0.33909,0.79531,6.52e-12,8.0979e-10
1.317,0.56654,0.56654,0.5672,4.0946e-10,0.33647,0.79793,6.4961e-12,8.1243e-10
1.3178,0.56654,0.56654,0.5672,4.1077e-10,0.33385,0.80055,6.4721e-12,8.1508e-10
1.3186,0.56654,0.56654,0.5672,4.1208e-10,0.33124,0.80316,6.4482e-12,8.1771e-10
1.3194,0.56654,0.56654,0.5672,4.1338e-10,0.32863,0.80576,6.4242e-12,8.2034e-10
1.3202,0.56654,0.56654,0.56719,4.1468e-10,0.32603,0.80835,6.4003e-12,8.2296e-10
1.321,0.56654,0.56654,0.56719,4.1598e-10,0.32344,0.81094,6.3763e-12,8.2558e-10
1.3218,0.56654,0.56654,0.56719,4.1727e-10,0.32085,0.81353,6.3522e-12,8.2819e-10
1.3226,0.56654,0.56654,0.56719,4.1856e-10,0.31827,0.8161,6.3281e-12,8.308e-10
1.3234,0.56654,0.56654,0.56719,4.1985e-10,0.3157,0.81868,6.3039e-12,8.3339e-10
1.3242,0.56654,0.56654,0.56719,4.2113e-10,0.31313,0.82124,6.2797e-12,8.3599e-10
1.325,0.56654,0.56654,0.56718,4.2241e-10,0.31057,0.8238,6.2553e-12,8.3857e-10
1.3258,0.56654,0.56654,0.56718,4.2369e-10,0.30802,0.82635,6.2309e-12,8.4115e-10
1.3266,0.56654,0.56654,0.56718,4.2496e-10,0.30547,0.82889,6.2064e-12,8.4372e-10
1.3274,0.56654,0.56654,0.56718,4.2623e-10,0.30293,0.83143,6.1818e-12,8.4629e-10
1.3282,0.56654,0.56654,0.56718,4.275e-10,0.30039,0.83396,6.1571e-12,8.4885e-10
1.329,0.56654,0.56654,0.56718,4.2877e-10,0.29786,0.83649,6.1322e-12,8.514e-10
1.3298,0.56654,0.56654,0.56717,4.3003e-10,0.29534,0.839,6.1072e-12,8.5395e-10
1.3307,0.56654,0.56654,0.56717,4.3128e-10,0.29283,0.84151,6.0821e-12,8.5648e-10
1.3315,0.56654,0.56654,0.56717,4.3254e-10,0.29032,0.84402,6.0569e-12,8.5902e-10
1.3323,0.56654,0.56654,0.56717,4.3379e-10,0.28782,0.84651,6.0315e-12,8.6154e-10
1.3331,0.56654,0.56654,0.56717,4.3503e-10,0.28533,0.849,6.006e-12,8.6406e-10
1.3339,0.56654,0.56654,0.56717,4.3628e-10,0.28284,0.85149,5.9803e-12,8.6657e-10
1.3347,0.56654,0.56654,0.56716,4.3752e-10,0.28037,0.85396,5.9544e-12,8.6908e-10
1.3355,0.56654,0.56654,0.56716,4.3875e-10,0.2779,0.85643,5.9284e-12,8.7158e-10
1.3363,0.56654,0.56654,0.56716,4.3999e-10,0.27543,0.85889,5.9022e-12,8.7407e-10
1.3371,0.56654,0.56654,0.56716,4.4121e-10,0.27298,0.86134,5.8758e-12,8.7655e-10
1.3379,0.56654,0.56654,0.56716,4.4244e-10,0.27053,0.86378,5.8493e-12,8.7903e-10
1.3387,0.56654,0.56654,0.56715,4.4366e-10,0.26809,0.86622,5.8226e-12,8.815e-10
1.3395,0.56654,0.56654,0.56715,4.4488e-10,0.26565,0.86865,5.7956e-12,8.8396e-10
1.3403,0.56654,0.56654,0.56715,4.4609e-10,0.26323,0.87107,5.7685e-12,8.8642e-10
1.3411,0.56654,0.56654,0.56715,4.473e-10,0.26081,0.87349,5.7412e-12,8.8886e-10
1.3419,0.56654,0.56654,0.56715,4.4851e-10,0.2584,0.87589,5.7138e-12,8.9131e-10
1.3427,0.56654,0.56654,0.56714,4.4971e-10,0.256,0.87829,5.6861e-12,8.9374e-10
1.3435,0.56654,0.56654,0.56714,4.5091e-10,0.2536,0.88068,5.6582e-12,8.9616e-10
1.3443,0.56654,0.56654,0.56714,4.5211e-10,0.25122,0.88306,5.6301e-12,8.9858e-10
1.3452,0.56654,0.56654,0.56714,4.533e-10,0.24884,0.88544,5.6018e-12,9.0099e-10
1.346,0.56654,0.56654,0.56714,4.5449e-10,0.24647,0.8878,5.5733e-12,9.034e-10
1.3468,0.56654,0.56654,0.56713,4.5567e-10,0.24411,0.89016,5.5446e-12,9.0579e-10
1.3476,0.56654,0.56654,0.56713,4.5685e-10,0.24175,0.89251,5.5157e-12,9.0818e-10
1.3484,0.56654,0.56654,0.56713,4.5802e-10,0.23941,0.89485,5.4865e-12,9.1056e-10
1.3492,0.56654,0.56654,0.56713,4.5919e-10,0.23707,0.89718,5.4572e-12,9.1293e-10
1.35,0.56654,0.56654,0.56713,4.6036e-10,0.23474,0.89951,5.4276e-12,9.153e-10
1.3508,0.56654,0.56654,0.56712,4.6153e-10,0.23242,0.90182,5.3978e-12,9.1765e-10
1.3516,0.56654,0.56654,0.56712,4.6268e-10,0.23011,0.90413,5.3678e-12,9.2e-10
1.3524,0.56654,0.56654,0.56712,4.6384e-10,0.22781,0.90643,5.3376e-12,9.2234e-10
1.3532,0.56654,0.56654,0.56712,4.6499e-10,0.22552,0.90872,5.3072e-12,9.2467e-10
1.354,0.56654,0.56654,0.56711,4.6614e-10,0.22323,0.911,5.2766e-12,9.27e-10
1.3548,0.56654,0.56654,0.56711,4.6728e-10,0.22095,0.91327,5.2457e-12,9.2931e-10
1.3556,0.56654,0.56654,0.56711,4.6842e-10,0.21869,0.91553,5.2147e-12,9.3162e-10
1.3564,0.56654,0.56654,0.56711,4.6955e-10,0.21643,0.91779,5.1834e-12,9.3392e-10
1.3572,0.56654,0.56654,0.56711,4.7068e-10,0.21418,0.92003,5.1519e-12,9.3621e-10
1.358,0.56654,0.56654,0.5671,4.718e-10,0.21194,0.92227,5.1202e-12,9.3849e-10
1.3588,0.56654,0.56654,0.5671,4.7292e-10,0.20971,0.9245,5.0884e-12,9.4076e-10
1.3597,0.56654,0.56654,0.5671,4.7404e-10,0.20748,0.92671,5.0563e-12,9.4303e-10
1.3605,0.56654,0.56654,0.5671,4.7515e-10,0.20527,0.92892,5.0241e-12,9.4528e-10
1.3613,0.56654,0.56654,0.56709,4.7626e-10,0.20307,0.93112,4.9916e-12,9.4753e-10
1.3621,0.56654,0.56654,0.56709,4.7736e-10,0.20087,0.93331,4.959e-12,9.4976e-10
1.3629,0.56654,0.56654,0.56709,4.7846e-10,0.19869,0.93549,4.9263e-12,9.5199e-10
1.3637,0.56654,0.56654,0.56709,4.7955e-10,0.19651,0.93766,4.8934e-12,9.5421e-10
1.3645,0.56654,0.56654,0.56708,4.8064e-10,0.19434,0.93983,4.8603e-12,9.5642e-10
1.3653,0.56654,0.56654,0.56708,4.8173e-10,0.19219,0.94198,4.8271e-12,9.5862e-10
1.3661,0.56654,0.56654,0.56708,4.828e-10,0.19004,0.94412,4.7938e-12,9.6081e-10
1.3669,0.56654,0.56654,0.56708,4.8388e-10,0.1879,0.94625,4.7604e-12,9.63e-10
1.3677,0.56654,0.56654,0.56708,4.8495e-10,0.18577,0.94838,4.7269e-12,9.6517e-10
1.3685,0.56654,0.56654,0.56707,4.8601e-10,0.18366,0.95049,4.6933e-12,9.6733e-10
1.3693,0.56654,0.56654,0.56707,4.8707e-10,0.18155,0.95259,4.6596e-12,9.6949e-10
1.3701,0.56654,0.56654,0.56707,4.8813e-10,0.17945,0.95469,4.6259e-12,9.7163e-10
1.3709,0.56654,0.56654,0.56707,4.8918e-10,0.17736,0.95677,4.5921e-12,9.7376e-10
1.3717,0.56654,0.56654,0.56706,4.9022e-10,0.17528,0.95884,4.5583e-12,9.7589e-10
1.3725,0.56654,0.56654,0.56706,4.9126e-10,0.17321,0.96091,4.5246e-12,9.78e-10
1.3733,0.56654,0.56654,0.56706,4.923e-10,0.17115,0.96296,4.4908e-12,9.801e-10
1.3741,0.56654,0.56654,0.56706,4.9333e-10,0.16911,0.965,4.4571e-12,9.822e-10
1.375,0.56654,0.56654,0.56705,4.9435e-10,0.16707,0.96704,4.4234e-12,9.8428e-10
1.3758,0.56654,0.56654,0.56705,4.9537e-10,0.16504,0.96906,4.3898e-12,9.8635e-10
1.3766,0.56654,0.56654,0.56705,4.9639e-10,0.16302,0.97107,4.3564e-12,9.8842e-10
1.3774,0.56654,0.56654,0.56704,4.9739e-10,0.16101,0.97308,4.323e-12,9.9047e-10
1.3782,0.56654,0.56654,0.56704,4.984e-10,0.15902,0.97507,4.2897e-12,9.9251e-10
1.379,0.56654,0.56654,0.56704,4.994e-10,0.15703,0.97705,4.2566e-12,9.9454e-10
1.3798,0.56654,0.56654,0.56704,5.0039e-10,0.15505,0.97902,4.2237e-12,9.9656e-10
1.3806,0.56654,0.56654,0.56703,5.0138e-10,0.15309,0.98098,4.1909e-12,9.9857e-10
1.3814,0.56654,0.56654,0.56703,5.0236e-10,0.15113,0.98293,4.1584e-12,1.0006e-09
1.3822,0.56654,0.56654,0.56703,5.0334e-10,0.14919,0.98487,4.1261e-12,1.0026e-09
1.383,0.56654,0.56654,0.56703,5.0431e-10,0.14726,0.9868,4.0941e-12,1.0045e-09
1.3838,0.56654,0.56654,0.56702,5.0528e-10,0.14533,0.98871,4.0623e-12,1.0065e-09
1.3846,0.56654,0.56654,0.56702,5.0624e-10,0.14342,0.99062,4.0308e-12,1.0084e-09
1.3854,0.56654,0.56654,0.56702,5.0719e-10,0.14152,0.99252,3.9997e-12,1.0104e-09
1.3862,0.56654,0.56654,0.56702,5.0814e-10,0.13963,0.9944,3.9688e-12,1.0123e-09
1.387,0.56654,0.56654,0.56701,5.0909e-10,0.13775,0.99628,3.9383e-12,1.0142e-09
1.3878,0.56654,0.56654,0.56701,5.1003e-10,0.13588,0.99814,3.9081e-12,1.0161e-09
1.3886,0.56654,0.56654,0.56701,5.1096e-10,0.13402,0.99999,3.8784e-12,1.018e-09
1.3895,0.56654,0.56654,0.567,5.1189e-10,0.13218,1.0018,3.849e-12,1.0199e-09
1.3903,0.56654,0.56654,0.567,5.1281e-10,0.13034,1.0037,3.82e-12,1.0218e-09
1.3911,0.56654,0.56654,0.567,5.1372e-10,0.12852,1.0055,3.7914e-12,1.0237e-09
1.3919,0.56654,0.56654,0.567,5.1463e-10,0.12671,1.0073,3.7633e-12,1.0255e-09
1.3927,0.56654,0.56654,0.56699,5.1554e-10,0.1249,1.0091,3.7356e-12,1.0273e-09
1.3935,0.56654,0.56654,0.56699,5.1643e-10,0.12311,1.0109,3.7083e-12,1.0292e-09
1.3943,0.56654,0.56654,0.56699,5.1733e-10,0.12133,1.0126,3.6815e-12,1.031e-09
1.3951,0.56654,0.56654,0.56698,5.1821e-10,0.11957,1.0144,3.6552e-12,1.0328e-09
1.3959,0.56654,0.56654,0.56698,5.1909e-10,0.11781,1.0162,3.6293e-12,1.0346e-09
1.3967,0.56654,0.56654,0.56698,5.1997e-10,0.11607,1.0179,3.6039e-12,1.0363e-09
1.3975,0.56654,0.56654,0.56698,5.2084e-10,0.11433,1.0196,3.5791e-12,1.0381e-09
1.3983,0.56654,0.56654,0.56697,5.217e-10,0.11261,1.0213,3.5547e-12,1.0398e-09
1.3991,0.56654,0.56654,0.56697,5.2256e-10,0.1109,1.023,3.5307e-12,1.0416e-09
1.3999,0.56654,0.56654,0.56697,5.2341e-10,0.1092,1.0247,3.5073e-12,1.0433e-09
1.4007,0.56654,0.56654,0.56696,5.2425e-10,0.10752,1.0264,3.4844e-12,1.045e-09
1.4015,0.56654,0.56654,0.56696,5.2509e-10,0.10584,1.0281,3.462e-12,1.0467e-09
1.4023,0.56654,0.56654,0.56696,5.2592e-10,0.10418,1.0297,3.44e-12,1.0484e-09
1.4031,0.56654,0.56654,0.56696,5.2675e-10,0.10253,1.0314,3.4186e-12,1.0501e-09
1.404,0.56654,0.56654,0.56695,5.2757e-10,0.10089,1.033,3.3976e-12,1.0517e-09
1.4048,0.56654,0.56654,0.56695,5.2839e-10,0.099262,1.0346,3.3771e-12,1.0534e-09
1.4056,0.56654,0.56654,0.56695,5.2919e-10,0.097647,1.0362,3.357e-12,1.055e-09
1.4064,0.56654,0.56654,0.56694,5.2999e-10,0.096044,1.0378,3.3374e-12,1.0567e-09
1.4072,0.56654,0.56654,0.56694,5.3079e-10,0.094453,1.0394,3.3183e-12,1.0583e-09
1.408,0.56654,0.56654,0.56694,5.3158e-10,0.092873,1.041,3.2995e-12,1.0599e-09
1.4088,0.56654,0.56654,0.56693,5.3236e-10,0.091306,1.0426,3.2812e-12,1.0614e-09
1.4096,0.56654,0.56654,0.56693,5.3314e-10,0.089752,1.0441,3.2633e-12,1.063e-09
1.4104,0.56654,0.56654,0.56693,5.3391e-10,0.088209,1.0456,3.2458e-12,1.0646e-09
1.4112,0.56654,0.56654,0.56693,5.3467e-10,0.086679,1.0472,3.2286e-12,1.0661e-09
1.412,0.56654,0.56654,0.56692,5.3543e-10,0.085161,1.0487,3.2118e-12,1.0676e-09
1.4128,0.56654,0.56654,0.56692,5.3618e-10,0.083655,1.0502,3.1954e-12,1.0692e-09
1.4136,0.56654,0.56654,0.56692,5.3693e-10,0.082162,1.0517,3.1792e-12,1.0707e-09
1.4144,0.56654,0.56654,0.56691,5.3766e-10,0.080681,1.0531,3.1633e-12,1.0722e-09
1.4152,0.56654,0.56654,0.56691,5.384e-10,0.079212,1.0546,3.1477e-12,1.0736e-09
1.416,0.56654,0.56654,0.56691,5.3912e-10,0.077756,1.0561,3.1323e-12,1.0751e-09
1.4168,0.56654,0.56654,0.5669,5.3984e-10,0.076313,1.0575,3.1171e-12,1.0766e-09
1.4176,0.56654,0.56654,0.5669,5.4055e-10,0.074882,1.0589,3.1022e-12,1.078e-09
1.4185,0.56654,0.56654,0.5669,5.4126e-10,0.073463,1.0603,3.0873e-12,1.0794e-09
1.4193,0.56654,0.56654,0.56689,5.4196e-10,0.072058,1.0617,3.0727e-12,1.0808e-09
1.4201,0.56654,0.56654,0.56689,5.4265e-10,0.070665,1.0631,3.0581e-12,1.0822e-09
1.4209,0.56654,0.56654,0.56689,5.4334e-10,0.069284,1.0645,3.0436e-12,1.0836e-09
1.4217,0.56654,0.56654,0.56688,5.4402e-10,0.067917,1.0659,3.0292e-12,1.085e-09
1.4225,0.56654,0.56654,0.56688,5.4469e-10,0.066562,1.0672,3.0148e-12,1.0864e-09
1.4233,0.56654,0.56654,0.56688,5.4536e-10,0.06522,1.0685,3.0003e-12,1.0877e-09
1.4241,0.56654,0.56654,0.56687,5.4602e-10,0.063891,1.0699,2.9859e-12,1.089e-09
1.4249,0.56654,0.56654,0.56687,5.4667e-10,0.062574,1.0712,2.9714e-12,1.0904e-09
1.4257,0.56654,0.56654,0.56687,5.4732e-10,0.061271,1.0725,2.9568e-12,1.0917e-09
1.4265,0.56654,0.56654,0.56687,5.4796e-10,0.05998,1.0738,2.9421e-12,1.093e-09
1.4273,0.56654,0.56654,0.56686,5.4859e-10,0.058703,1.075,2.9273e-12,1.0942e-09
1.4281,0.56654,0.56654,0.56686,5.4922e-10,0.057438,1.0763,2.9124e-12,1.0955e-09
1.4289,0.56654,0.56654,0.56686,5.4984e-10,0.056187,1.0775,2.8972e-12,1.0968e-09
1.4297,0.56654,0.56654,0.56685,5.5045e-10,0.054949,1.0788,2.8818e-12,1.098e-09
1.4305,0.56654,0.56654,0.56685,5.5105e-10,0.053723,1.08,2.8663e-12,1.0992e-09
1.4313,0.56654,0.56654,0.56685,5.5165e-10,0.052511,1.0812,2.8504e-12,1.1005e-09
1.4321,0.56654,0.56654,0.56684,5.5225e-10,0.051312,1.0824,2.8343e-12,1.1017e-09
1.4329,0.56654,0.56654,0.56684,5.5283e-10,0.050126,1.0836,2.818e-12,1.1028e-09
1.4338,0.56654,0.56654,0.56684,5.5341e-10,0.048954,1.0847,2.8013e-12,1.104e-09
1.4346,0.56654,0.56654,0.56683,5.5399e-10,0.047795,1.0859,2.7843e-12,1.1052e-09
1.4354,0.56654,0.56654,0.56683,5.5455e-10,0.046649,1.087,2.767e-12,1.1063e-09
1.4362,0.56654,0.56654,0.56683,5.5511e-10,0.045516,1.0881,2.7494e-12,1.1075e-09
1.437,0.56654,0.56654,0.56682,5.5566e-10,0.044397,1.0892,2.7314e-12,1.1086e-09
1.4378,0.56654,0.56654,0.56682,5.5621e-10,0.043291,1.0903,2.713e-12,1.1097e-09
1.4386,0.56654,0.56654,0.56682,5.5675e-10,0.042198,1.0914,2.6943e-12,1.1108e-09
1.4394,0.56654,0.56654,0.56681,5.5728e-10,0.041119,1.0925,2.6753e-12,1.1119e-09
1.4402,0.56654,0.56654,0.56681,5.5781e-10,0.040053,1.0936,2.6559e-12,1.113e-09
1.441,0.56654,0.56654,0.56681,5.5833e-10,0.039001,1.0946,2.6361e-12,1.114e-09
1.4418,0.56654,0.56654,0.5668,5.5884e-10,0.037962,1.0956,2.6159e-12,1.1151e-09
1.4426,0.56654,0.56654,0.5668,5.5934e-10,0.036937,1.0967,2.5954e-12,1.1161e-09
1.4434,0.56654,0.56654,0.5668,5.5984e-10,0.035926,1.0977,2.5745e-12,1.1171e-09
1.4442,0.56654,0.56654,0.56679,5.6033e-10,0.034928,1.0987,2.5532e-12,1.1181e-09
1.445,0.56654,0.56654,0.56679,5.6082e-10,0.033943,1.0996,2.5317e-12,1.1191e-09
1.4458,0.56654,0.56654,0.56679,5.6129e-10,0.032973,1.1006,2.5097e-12,1.1201e-09
1.4466,0.56654,0.56654,0.56678,5.6177e-10,0.032015,1.1015,2.4875e-12,1.121e-09
1.4474,0.56654,0.56654,0.56678,5.6223e-10,0.031072,1.1025,2.4649e-12,1.122e-09
1.4483,0.56654,0.56654,0.56677,5.6269e-10,0.030142,1.1034,2.442e-12,1.1229e-09
1.4491,0.56654,0.56654,0.56677,5.6314e-10,0.029227,1.1043,2.4188e-12,1.1239e-09
1.4499,0.56654,0.56654,0.56677,5.6358e-10,0.028324,1.1052,2.3954e-12,1.1248e-09
1.4507,0.56654,0.56654,0.56676,5.6402e-10,0.027436,1.1061,2.3716e-12,1.1257e-09
1.4515,0.56654,0.56654,0.56676,5.6445e-10,0.026561,1.107,2.3477e-12,1.1266e-09
1.4523,0.56654,0.56654,0.56676,5.6487e-10,0.025701,1.1078,2.3235e-12,1.1274e-09
1.4531,0.56654,0.56654,0.56675,5.6529e-10,0.024854,1.1087,2.2991e-12,1.1283e-09
1.4539,0.56654,0.56654,0.56675,5.657e-10,0.024021,1.1095,2.2745e-12,1.1291e-09
1.4547,0.56654,0.56654,0.56675,5.661e-10,0.023202,1.1103,2.2497e-12,1.13e-09
1.4555,0.56654,0.56654,0.56674,5.665e-10,0.022397,1.1111,2.2248e-12,1.1308e-09
1.4563,0.56654,0.56654,0.56674,5.6689e-10,0.021605,1.1119,2.1998e-12,1.1316e-09
1.4571,0.56654,0.56654,0.56674,5.6727e-10,0.020828,1.1126,2.1746e-12,1.1324e-09
1.4579,0.56654,0.56654,0.56673,5.6765e-10,0.020065,1.1134,2.1494e-12,1.1331e-09
1.4587,0.56654,0.56654,0.56673,5.6801e-10,0.019315,1.1141,2.1241e-12,1.1339e-09
1.4595,0.56654,0.56654,0.56673,5.6838e-10,0.01858,1.1149,2.0988e-12,1.1347e-09
1.4603,0.56654,0.56654,0.56672,5.6873e-10,0.017859,1.1156,2.0734e-12,1.1354e-09
1.4611,0.56654,0.56654,0.56672,5.6908e-10,0.017152,1.1163,2.0481e-12,1.1361e-09
1.4619,0.56654,0.56654,0.56672,5.6942e-10,0.016459,1.117,2.0227e-12,1.1368e-09
1.4628,0.56654,0.56654,0.56671,5.6976e-10,0.015779,1.1176,1.9975e-12,1.1375e-09
1.4636,0.56654,0.56654,0.56671,5.7008e-10,0.015115,1.1183,1.9723e-12,1.1382e-09
1.4644,0.56654,0.56654,0.56671,5.7041e-10,0.014464,1.1189,1.9472e-12,1.1389e-09
1.4652,0.56654,0.56654,0.5667,5.7072e-10,0.013827,1.1196,1.9222e-12,1.1395e-09
1.466,0.56654,0.56654,0.5667,5.7103e-10,0.013205,1.1202,1.8974e-12,1.1402e-09
1.4668,0.56654,0.56654,0.56669,5.7133e-10,0.012596,1.1208,1.8727e-12,1.1408e-09
1.4676,0.56654,0.56654,0.56669,5.7162e-10,0.012002,1.1214,1.8483e-12,1.1414e-09
1.4684,0.56654,0.56654,0.56669,5.7191e-10,0.011422,1.122,1.824e-12,1.142e-09
1.4692,0.56654,0.56654,0.56668,5.7219e-10,0.010856,1.1225,1.8e-12,1.1426e-09
1.47,0.56654,0.56654,0.56668,5.7246e-10,0.010305,1.1231,1.7763e-12,1.1431e-09
1.4708,0.56654,0.56654,0.56668,5.7273e-10,0.0097676,1.1236,1.7528e-12,1.1437e-09
1.4716,0.56654,0.56654,0.56667,5.7299e-10,0.0092446,1.1241,1.7297e-12,1.1442e-09
1.4724,0.56654,0.56654,0.56667,5.7324e-10,0.0087358,1.1246,1.7069e-12,1.1448e-09
1.4732,0.56654,0.56654,0.56667,5.7348e-10,0.0082414,1.1251,1.6844e-12,1.1453e-09
1.474,0.56654,0.56654,0.56666,5.7372e-10,0.0077613,1.1256,1.6623e-12,1.1458e-09
1.4748,0.56654,0.56654,0.56666,5.7395e-10,0.0072955,1.126,1.6406e-12,1.1463e-09
1.4756,0.56654,0.56654,0.56666,5.7418e-10,0.006844,1.1265,1.6193e-12,1.1467e-09
1.4764,0.56654,0.56654,0.56665,5.744e-10,0.0064068,1.1269,1.5985e-12,1.1472e-09
1.4773,0.56654,0.56654,0.56665,5.7461e-10,0.005984,1.1273,1.5781e-12,1.1476e-09
1.4781,0.56654,0.56654,0.56664,5.7481e-10,0.0055755,1.1277,1.5581e-12,1.1481e-09
1.4789,0.56654,0.56654,0.56664,5.7501e-10,0.0051815,1.1281,1.5387e-12,1.1485e-09
1.4797,0.56654,0.56654,0.56664,5.752e-10,0.0048017,1.1285,1.5197e-12,1.1489e-09
1.4805,0.56654,0.56654,0.56663,5.7538e-10,0.0044364,1.1288,1.5013e-12,1.1493e-09
1.4813,0.56654,0.56654,0.56663,5.7555e-10,0.0040855,1.1292,1.4834e-12,1.1496e-09
1.4821,0.56654,0.56654,0.56663,5.7572e-10,0.003749,1.1295,1.4661e-12,1.15e-09
1.4829,0.56654,0.56654,0.56662,5.7588e-10,0.0034269,1.1298,1.4493e-12,1.1503e-09
1.4837,0.56654,0.56654,0.56662,5.7604e-10,0.0031192,1.1301,1.433e-12,1.1506e-09
1.4845,0.56654,0.56654,0.56662,5.7618e-10,0.002826,1.1304,1.4174e-12,1.151e-09
1.4853,0.56654,0.56654,0.56661,5.7632e-10,0.0025472,1.1307,1.4024e-12,1.1512e-09
1.4861,0.56654,0.56654,0.56661,5.7646e-10,0.0022828,1.1309,1.3879e-12,1.1515e-09
1.4869,0.56654,0.56654,0.5666,5.7658e-10,0.0020329,1.1312,1.3741e-12,1.1518e-09
1.4877,0.56654,0.56654,0.5666,5.767e-10,0.0017974,1.1314,1.3608e-12,1.152e-09
1.4885,0.56654,0.56654,0.5666,5.7681e-10,0.0015765,1.1316,1.3482e-12,1.1523e-09
1.4893,0.56654,0.56654,0.56659,5.7692e-10,0.0013699,1.1318,1.3362e-12,1.1525e-09
1.4901,0.56654,0.56654,0.56659,5.7702e-10,0.0011779,1.132,1.3249e-12,1.1527e-09
1.4909,0.56654,0.56654,0.56659,5.7711e-10,0.0010003,1.1322,1.3141e-12,1.1529e-09
1.4917,0.56654,0.56654,0.56658,5.7719e-10,0.00083728,1.1323,1.304e-12,1.1531e-09
1.4926,0.56654,0.56654,0.56658,5.7726e-10,0.0006887,1.1325,1.2945e-12,1.1532e-09
1.4934,0.56654,0.56654,0.56658,5.7733e-10,0.00055461,1.1326,1.2857e-12,1.1534e-09
1.4942,0.56654,0.56654,0.56657,5.7739e-10,0.00043502,1.1327,1.2774e-12,1.1535e-09
1.495,0.56654,0.56654,0.56657,5.7745e-10,0.00032993,1.1328,1.2698e-12,1.1536e-09
1.4958,0.56654,0.56654,0.56656,5.7749e-10,0.00023934,1.1329,1.2628e-12,1.1537e-09
1.4966,0.56654,0.56654,0.56656,5.7753e-10,0.00016326,1.133,1.2564e-12,1.1538e-09
1.4974,0.56654,0.56654,0.56656,5.7757e-10,0.00010168,1.133,1.2506e-12,1.1539e-09
1.4982,0.56654,0.56654,0.56655,5.7759e-10,5.4616e-05,1.1331,1.2455e-12,1.1539e-09
1.499,0.56654,0.56654,0.56655,5.7761e-10,2.2059e-05,1.1331,1.2408e-12,1.154e-09
1.4998,0.56654,0.56654,0.56655,5.7762e-10,4.0123e-06,1.1331,1.2368e-12,1.154e-09
1.5006,0.56654,0.56654,0.56654,5.7762e-10,4.7687e-07,1.1331,1.2334e-12,1.154e-09
1.5014,0.56654,0.56654,0.56654,5.7762e-10,1.1453e-05,1.1331,1.2305e-12,1.154e-09
1.5022,0.56654,0.56654,0.56654,5.776e-10,3.6939e-05,1.133,1.2281e-12,1.154e-09
1.503,0.56654,0.56654,0.56653,5.7759e-10,7.6936e-05,1.133,1.2263e-12,1.1539e-09
1.5038,0.56654,0.56654,0.56653,5.7756e-10,0.00013144,1.1329,1.2249e-12,1.1539e-09
1.5046,0.56654,0.56654,0.56653,5.7752e-10,0.00020046,1.1328,1.2241e-12,1.1538e-09
1.5054,0.56654,0.56654,0.56652,5.7748e-10,0.00028398,1.1328,1.2238e-12,1.1537e-09
1.5062,0.56654,0.56654,0.56652,5.7743e-10,0.000382,1.1327,1.224e-12,1.1536e-09
1.5071,0.56654,0.56654,0.56651,5.7738e-10,0.00049453,1.1325,1.2246e-12,1.1535e-09
1.5079,0.56654,0.56654,0.56651,5.7731e-10,0.00062155,1.1324,1.2256e-12,1.1534e-09
1.5087,0.56654,0.56654,0.56651,5.7724e-10,0.00076307,1.1323,1.2271e-12,1.1533e-09
1.5095,0.56654,0.56654,0.5665,5.7716e-10,0.00091908,1.1321,1.2289e-12,1.1531e-09
1.5103,0.56654,0.56654,0.5665,5.7708e-10,0.0010896,1.1319,1.2312e-12,1.1529e-09
1.5111,0.56654,0.56654,0.5665,5.7698e-10,0.0012746,1.1317,1.2338e-12,1.1527e-09
1.5119,0.56654,0.56654,0.56649,5.7688e-10,0.001474,1.1315,1.2368e-12,1.1525e-09
1.5127,0.56654,0.56654,0.56649,5.7678e-10,0.001688,1.1313,1.2401e-12,1.1523e-09
1.5135,0.56654,0.56654,0.56649,5.7666e-10,0.0019164,1.1311,1.2437e-12,1.1521e-09
1.5143,0.56654,0.56654,0.56648,5.7654e-10,0.0021592,1.1308,1.2476e-12,1.1518e-09
1.5151,0.56654,0.56654,0.56648,5.764e-10,0.0024165,1.1305,1.2517e-12,1.1516e-09
1.5159,0.56654,0.56654,0.56647,5.7627e-10,0.0026883,1.1303,1.2561e-12,1.1513e-09
1.5167,0.56654,0.56654,0.56647,5.7612e-10,0.0029745,1.13,1.2608e-12,1.151e-09
1.5175,0.56654,0.56654,0.56647,5.7597e-10,0.0032752,1.1297,1.2656e-12,1.1507e-09
1.5183,0.56654,0.56654,0.56646,5.7581e-10,0.0035902,1.1293,1.2706e-12,1.1503e-09
1.5191,0.56654,0.56654,0.56646,5.7564e-10,0.0039197,1.129,1.2757e-12,1.15e-09
1.5199,0.56654,0.56654,0.56646,5.7546e-10,0.0042636,1.1286,1.281e-12,1.1496e-09
1.5207,0.56654,0.56654,0.56645,5.7528e-10,0.0046219,1.1283,1.2864e-12,1.1493e-09
1.5216,0.56654,0.56654,0.56645,5.7509e-10,0.0049946,1.1279,1.2918e-12,1.1489e-09
1.5224,0.56654,0.56654,0.56645,5.7489e-10,0.0053817,1.1275,1.2974e-12,1.1485e-09
1.5232,0.56654,0.56654,0.56644,5.7468e-10,0.0057832,1.1271,1.3029e-12,1.1481e-09
1.524,0.56654,0.56654,0.56644,5.7447e-10,0.006199,1.1267,1.3085e-12,1.1476e-09
1.5248,0.56654,0.56654,0.56643,5.7425e-10,0.0066292,1.1262,1.3141e-12,1.1472e-09
1.5256,0.56654,0.56654,0.56643,5.7402e-10,0.0070737,1.1258,1.3196e-12,1.1467e-09
1.5264,0.56654,0.56654,0.56643,5.7379e-10,0.0075325,1.1253,1.3251e-12,1.1462e-09
1.5272,0.56654,0.56654,0.56642,5.7354e-10,0.0080057,1.1248,1.3305e-12,1.1458e-09
1.528,0.56654,0.56654,0.56642,5.7329e-10,0.0084931,1.1243,1.3359e-12,1.1453e-09
1.5288,0.56654,0.56654,0.56642,5.7304e-10,0.0089949,1.1238,1.3411e-12,1.1447e-09
1.5296,0.56654,0.56654,0.56641,5.7277e-10,0.0095109,1.1233,1.3461e-12,1.1442e-09
1.5304,0.56654,0.56654,0.56641,5.725e-10,0.010041,1.1228,1.351e-12,1.1436e-09
1.5312,0.56654,0.56654,0.56641,5.7222e-10,0.010586,1.1222,1.3558e-12,1.1431e-09
1.532,0.56654,0.56654,0.5664,5.7193e-10,0.011145,1.1217,1.3603e-12,1.1425e-09
1.5328,0.56654,0.56654,0.5664,5.7164e-10,0.011718,1.1211,1.3647e-12,1.1419e-09
1.5336,0.56654,0.56654,0.5664,5.7133e-10,0.012305,1.1205,1.3688e-12,1.1413e-09
1.5344,0.56654,0.56654,0.56639,5.7102e-10,0.012906,1.1199,1.3726e-12,1.1407e-09
1.5352,0.56654,0.56654,0.56639,5.7071e-10,0.013522,1.1193,1.3762e-12,1.14e-09
1.5361,0.56654,0.56654,0.56638,5.7038e-10,0.014152,1.1186,1.3796e-12,1.1394e-09
1.5369,0.56654,0.56654,0.56638,5.7005e-10,0.014796,1.118,1.3827e-12,1.1387e-09
1.5377,0.56654,0.56654,0.56638,5.6971e-10,0.015454,1.1173,1.3855e-12,1.138e-09
1.5385,0.56654,0.56654,0.56637,5.6937e-10,0.016126,1.1166,1.388e-12,1.1373e-09
1.5393,0.56654,0.56654,0.56637,5.6901e-10,0.016812,1.1159,1.3901e-12,1.1366e-09
1.5401,0.56654,0.56654,0.56637,5.6865e-10,0.017513,1.1152,1.392e-12,1.1359e-09
1.5409,0.56654,0.56654,0.56636,5.6829e-10,0.018227,1.1145,1.3936e-12,1.1352e-09
1.5417,0.56654,0.56654,0.56636,5.6791e-10,0.018955,1.1138,1.3949e-12,1.1344e-09
1.5425,0.56654,0.56654,0.56636,5.6753e-10,0.019698,1.113,1.3959e-12,1.1337e-09
1.5433,0.56654,0.56654,0.56635,5.6714e-10,0.020454,1.1123,1.3965e-12,1.1329e-09
1.5441,0.56654,0.56654,0.56635,5.6674e-10,0.021225,1.1115,1.3969e-12,1.1321e-09
1.5449,0.56654,0.56654,0.56635,5.6634e-10,0.022009,1.1107,1.397e-12,1.1313e-09
1.5457,0.56654,0.56654,0.56634,5.6593e-10,0.022808,1.1099,1.3967e-12,1.1305e-09
1.5465,0.56654,0.56654,0.56634,5.6551e-10,0.02362,1.1091,1.3962e-12,1.1296e-09
1.5473,0.56654,0.56654,0.56634,5.6509e-10,0.024446,1.1082,1.3954e-12,1.1288e-09
1.5481,0.56654,0.56654,0.56633,5.6466e-10,0.025286,1.1074,1.3944e-12,1.1279e-09
1.5489,0.56654,0.56654,0.56633,5.6422e-10,0.02614,1.1065,1.3931e-12,1.127e-09
1.5497,0.56654,0.56654,0.56633,5.6377e-10,0.027008,1.1056,1.3916e-12,1.1262e-09
1.5505,0.56654,0.56654,0.56632,5.6332e-10,0.02789,1.1048,1.3898e-12,1.1253e-09
1.5514,0.56654,0.56654,0.56632,5.6286e-10,0.028785,1.1039,1.3879e-12,1.1243e-09
1.5522,0.56654,0.56654,0.56632,5.624e-10,0.029694,1.1029,1.3858e-12,1.1234e-09
1.553,0.56654,0.56654,0.56631,5.6192e-10,0.030617,1.102,1.3835e-12,1.1225e-09
1.5538,0.56654,0.56654,0.56631,5.6144e-10,0.031554,1.1011,1.3811e-12,1.1215e-09
1.5546,0.56654,0.56654,0.5663,5.6096e-10,0.032504,1.1001,1.3785e-12,1.1205e-09
1.5554,0.56654,0.56654,0.5663,5.6046e-10,0.033469,1.0991,1.3759e-12,1.1195e-09
1.5562,0.56654,0.56654,0.5663,5.5996e-10,0.034446,1.0981,1.3732e-12,1.1186e-09
1.557,0.56654,0.56654,0.56629,5.5945e-10,0.035438,1.0972,1.3704e-12,1.1175e-09
1.5578,0.56654,0.56654,0.56629,5.5894e-10,0.036443,1.0961,1.3676e-12,1.1165e-09
1.5586,0.56654,0.56654,0.56629,5.5842e-10,0.037461,1.0951,1.3649e-12,1.1155e-09
1.5594,0.56654,0.56654,0.56628,5.5789e-10,0.038493,1.0941,1.3621e-12,1.1144e-09
1.5602,0.56654,0.56654,0.56628,5.5736e-10,0.039539,1.093,1.3594e-12,1.1134e-09
1.561,0.56654,0.56654,0.56628,5.5682e-10,0.040598,1.092,1.3568e-12,1.1123e-09
1.5618,0.56654,0.56654,0.56627,5.5627e-10,0.041671,1.0909,1.3543e-12,1.1112e-09
1.5626,0.56654,0.56654,0.56627,5.5572e-10,0.042757,1.0898,1.352e-12,1.1101e-09
1.5634,0.56654,0.56654,0.56627,5.5516e-10,0.043856,1.0887,1.3498e-12,1.109e-09
1.5642,0.56654,0.56654,0.56626,5.5459e-10,0.044969,1.0876,1.3478e-12,1.1078e-09
1.565,0.56654,0.56654,0.56626,5.5402e-10,0.046095,1.0864,1.346e-12,1.1067e-09
1.5659,0.56654,0.56654,0.56626,5.5344e-10,0.047235,1.0853,1.3445e-12,1.1055e-09
1.5667,0.56654,0.56654,0.56625,5.5286e-10,0.048387,1.0841,1.3432e-12,1.1044e-09
1.5675,0.56654,0.56654,0.56625,5.5227e-10,0.049553,1.0829,1.3423e-12,1.1032e-09
1.5683,0.56654,0.56654,0.56625,5.5167e-10,0.050733,1.0818,1.3416e-12,1.102e-09
1.5691,0.56654,0.56654,0.56624,5.5106e-10,0.051925,1.0806,1.3414e-12,1.1008e-09
1.5699,0.56654,0.56654,0.56624,5.5045e-10,0.053131,1.0794,1.3415e-12,1.0996e-09
1.5707,0.56654,0.56654,0.56624,5.4983e-10,0.05435,1.0781,1.342e-12,1.0983e-09
1.5715,0.56654,0.56654,0.56623,5.4921e-10,0.055582,1.0769,1.3429e-12,1.0971e-09
1.5723,0.56654,0.56654,0.56623,5.4858e-10,0.056827,1.0756,1.3443e-12,1.0958e-09
1.5731,0.56654,0.56654,0.56623,5.4795e-10,0.058085,1.0744,1.3461e-12,1.0945e-09
1.5739,0.56654,0.56654,0.56622,5.473e-10,0.059356,1.0731,1.3484e-12,1.0933e-09
1.5747,0.56654,0.56654,0.56622,5.4666e-10,0.06064,1.0718,1.3512e-12,1.092e-09
1.5755,0.56654,0.56654,0.56622,5.46e-10,0.061938,1.0705,1.3546e-12,1.0906e-09
1.5763,0.56654,0.56654,0.56622,5.4534e-10,0.063248,1.0692,1.3584e-12,1.0893e-09
1.5771,0.56654,0.56654,0.56621,5.4467e-10,0.06457,1.0679,1.3629e-12,1.088e-09
1.5779,0.56654,0.56654,0.56621,5.44e-10,0.065906,1.0665,1.3679e-12,1.0866e-09
1.5787,0.56654,0.56654,0.56621,5.4332e-10,0.067255,1.0652,1.3734e-12,1.0853e-09
1.5795,0.56654,0.56654,0.5662,5.4264e-10,0.068616,1.0638,1.3796e-12,1.0839e-09
1.5804,0.56654,0.56654,0.5662,5.4195e-10,0.06999,1.0624,1.3864e-12,1.0825e-09
1.5812,0.56654,0.56654,0.5662,5.4125e-10,0.071377,1.061,1.3938e-12,1.0811e-09
1.582,0.56654,0.56654,0.56619,5.4055e-10,0.072777,1.0596,1.4018e-12,1.0797e-09
1.5828,0.56654,0.56654,0.56619,5.3984e-10,0.074189,1.0582,1.4105e-12,1.0783e-09
1.5836,0.56654,0.56654,0.56619,5.3912e-10,0.075614,1.0568,1.4197e-12,1.0768e-09
1.5844,0.56654,0.56654,0.56618,5.384e-10,0.077051,1.0553,1.4296e-12,1.0754e-09
1.5852,0.56654,0.56654,0.56618,5.3767e-10,0.078501,1.0539,1.4402e-12,1.0739e-09
1.586,0.56654,0.56654,0.56618,5.3694e-10,0.079964,1.0524,1.4514e-12,1.0724e-09
1.5868,0.56654,0.56654,0.56617,5.362e-10,0.081438,1.0509,1.4632e-12,1.0709e-09
1.5876,0.56654,0.56654,0.56617,5.3546e-10,0.082926,1.0494,1.4757e-12,1.0694e-09
1.5884,0.56654,0.56654,0.56617,5.3471e-10,0.084425,1.0479,1.4888e-12,1.0679e-09
1.5892,0.56654,0.56654,0.56616,5.3395e-10,0.085938,1.0464,1.5026e-12,1.0664e-09
1.59,0.56654,0.56654,0.56616,5.3319e-10,0.087462,1.0449,1.517e-12,1.0649e-09
1.5908,0.56654,0.56654,0.56616,5.3242e-10,0.088999,1.0433,1.532e-12,1.0633e-09
1.5916,0.56654,0.56654,0.56616,5.3164e-10,0.090547,1.0418,1.5476e-12,1.0617e-09
1.5924,0.56654,0.56654,0.56615,5.3086e-10,0.092108,1.0402,1.5639e-12,1.0602e-09
1.5932,0.56654,0.56654,0.56615,5.3008e-10,0.093682,1.0386,1.5808e-12,1.0586e-09
1.594,0.56654,0.56654,0.56615,5.2928e-10,0.095267,1.037,1.5982e-12,1.057e-09
1.5949,0.56654,0.56654,0.56614,5.2849e-10,0.096864,1.0354,1.6162e-12,1.0554e-09
1.5957,0.56654,0.56654,0.56614,5.2768e-10,0.098474,1.0338,1.6349e-12,1.0537e-09
1.5965,0.56654,0.56654,0.56614,5.2687e-10,0.1001,1.0322,1.654e-12,1.0521e-09
1.5973,0.56654,0.56654,0.56613,5.2606e-10,0.10173,1.0305,1.6738e-12,1.0504e-09
1.5981,0.56654,0.56654,0.56613,5.2524e-10,0.10337,1.0289,1.694e-12,1.0488e-09
1.5989,0.56654,0.56654,0.56613,5.2441e-10,0.10503,1.0272,1.7149e-12,1.0471e-09
1.5997,0.56654,0.56654,0.56613,5.2358e-10,0.1067,1.0256,1.7362e-12,1.0454e-09
1.6005,0.56654,0.56654,0.56612,5.2274e-10,0.10838,1.0239,1.758e-12,1.0437e-09
1.6013,0.56654,0.56654,0.56612,5.2189e-10,0.11007,1.0222,1.7803e-12,1.042e-09
1.6021,0.56654,0.56654,0.56612,5.2104e-10,0.11178,1.0205,1.8031e-12,1.0403e-09
1.6029,0.56654,0.56654,0.56611,5.2019e-10,0.11349,1.0187,1.8263e-12,1.0385e-09
1.6037,0.56654,0.56654,0.56611,5.1933e-10,0.11522,1.017,1.85e-12,1.0368e-09
1.6045,0.56654,0.56654,0.56611,5.1846e-10,0.11696,1.0153,1.8741e-12,1.035e-09
1.6053,0.56654,0.56654,0.56611,5.1758e-10,0.11871,1.0135,1.8986e-12,1.0333e-09
1.6061,0.56654,0.56654,0.5661,5.1671e-10,0.12047,1.0117,1.9235e-12,1.0315e-09
1.6069,0.56654,0.56654,0.5661,5.1582e-10,0.12225,1.01,1.9488e-12,1.0297e-09
1.6077,0.56654,0.56654,0.5661,5.1493e-10,0.12403,1.0082,1.9745e-12,1.0279e-09
1.6085,0.56654,0.56654,0.56609,5.1403e-10,0.12583,1.0064,2.0005e-12,1.0261e-09
1.6093,0.56654,0.56654,0.56609,5.1313e-10,0.12763,1.0045,2.0269e-12,1.0242e-09
1.6102,0.56654,0.56654,0.56609,5.1222e-10,0.12945,1.0027,2.0536e-12,1.0224e-09
1.611,0.56654,0.56654,0.56609,5.1131e-10,0.13128,1.0009,2.0806e-12,1.0205e-09
1.6118,0.56654,0.56654,0.56608,5.1039e-10,0.13312,0.99904,2.1079e-12,1.0187e-09
1.6126,0.56654,0.56654,0.56608,5.0947e-10,0.13497,0.99719,2.1355e-12,1.0168e-09
1.6134,0.56654,0.56654,0.56608,5.0854e-10,0.13684,0.99532,2.1634e-12,1.0149e-09
1.6142,0.56654,0.56654,0.56607,5.076e-10,0.13871,0.99344,2.1915e-12,1.013e-09
1.615,0.56654,0.56654,0.56607,5.0666e-10,0.1406,0.99155,2.2199e-12,1.0111e-09
1.6158,0.56654,0.56654,0.56607,5.0571e-10,0.14249,0.98964,2.2485e-12,1.0092e-09
1.6166,0.56654,0.56654,0.56607,5.0476e-10,0.1444,0.98773,2.2774e-12,1.0072e-09
1.6174,0.56654,0.56654,0.56606,5.038e-10,0.14632,0.98581,2.3064e-12,1.0053e-09
1.6182,0.56654,0.56654,0.56606,5.0284e-10,0.14825,0.98388,2.3357e-12,1.0033e-09
1.619,0.56654,0.56654,0.56606,5.0187e-10,0.15019,0.98193,2.3651e-12,1.0014e-09
1.6198,0.56654,0.56654,0.56606,5.009e-10,0.15213,0.97998,2.3947e-12,9.994e-10
1.6206,0.56654,0.56654,0.56605,4.9992e-10,0.1541,0.97801,2.4245e-12,9.9741e-10
1.6214,0.56654,0.56654,0.56605,4.9893e-10,0.15607,0.97603,2.4545e-12,9.9541e-10
1.6222,0.56654,0.56654,0.56605,4.9794e-10,0.15805,0.97405,2.4846e-12,9.934e-10
1.623,0.56654,0.56654,0.56605,4.9694e-10,0.16004,0.97205,2.5148e-12,9.9137e-10
1.6238,0.56654,0.56654,0.56604,4.9594e-10,0.16204,0.97004,2.5452e-12,9.8934e-10
1.6247,0.56654,0.56654,0.56604,4.9493e-10,0.16405,0.96802,2.5757e-12,9.8729e-10
1.6255,0.56654,0.56654,0.56604,4.9392e-10,0.16608,0.966,2.6063e-12,9.8524e-10
1.6263,0.56654,0.56654,0.56603,4.929e-10,0.16811,0.96396,2.637e-12,9.8317e-10
1.6271,0.56654,0.56654,0.56603,4.9188e-10,0.17015,0.96191,2.6678e-12,9.8109e-10
1.6279,0.56654,0.56654,0.56603,4.9085e-10,0.17221,0.95985,2.6987e-12,9.79e-10
1.6287,0.56654,0.56654,0.56603,4.8982e-10,0.17427,0.95778,2.7297e-12,9.7691e-10
1.6295,0.56654,0.56654,0.56602,4.8878e-10,0.17635,0.9557,2.7608e-12,9.748e-10
1.6303,0.56654,0.56654,0.56602,4.8773e-10,0.17843,0.95361,2.792e-12,9.7268e-10
1.6311,0.56654,0.56654,0.56602,4.8668e-10,0.18052,0.95152,2.8232e-12,9.7055e-10
1.6319,0.56654,0.56654,0.56602,4.8563e-10,0.18263,0.94941,2.8545e-12,9.684e-10
1.6327,0.56654,0.56654,0.56601,4.8457e-10,0.18474,0.94729,2.8858e-12,9.6625e-10
1.6335,0.56654,0.56654,0.56601,4.835e-10,0.18686,0.94516,2.9173e-12,9.6409e-10
1.6343,0.56654,0.56654,0.56601,4.8243e-10,0.189,0.94302,2.9487e-12,9.6192e-10
1.6351,0.56654,0.56654,0.56601,4.8136e-10,0.19114,0.94088,2.9802e-12,9.5974e-10
1.6359,0.56654,0.56654,0.56601,4.8028e-10,0.19329,0.93872,3.0117e-12,9.5754e-10
1.6367,0.56654,0.56654,0.566,4.7919e-10,0.19545,0.93655,3.0433e-12,9.5534e-10
1.6375,0.56654,0.56654,0.566,4.781e-10,0.19762,0.93438,3.0749e-12,9.5313e-10
1.6383,0.56654,0.56654,0.566,4.7701e-10,0.19981,0.93219,3.1065e-12,9.5091e-10
1.6392,0.56654,0.56654,0.566,4.7591e-10,0.202,0.93,3.1382e-12,9.4867e-10
1.64,0.56654,0.56654,0.56599,4.748e-10,0.2042,0.92779,3.1699e-12,9.4643e-10
1.6408,0.56654,0.56654,0.56599,4.7369e-10,0.2064,0.92558,3.2016e-12,9.4418e-10
1.6416,0.56654,0.56654,0.56599,4.7258e-10,0.20862,0.92336,3.2333e-12,9.4192e-10
1.6424,0.56654,0.56654,0.56599,4.7146e-10,0.21085,0.92112,3.265e-12,9.3965e-10
1.6432,0.56654,0.56654,0.56598,4.7033e-10,0.21309,0.91888,3.2967e-12,9.3737e-10
1.644,0.56654,0.56654,0.56598,4.692e-10,0.21533,0.91663,3.3284e-12,9.3508e-10
1.6448,0.56654,0.56654,0.56598,4.6807e-10,0.21759,0.91437,3.3602e-12,9.3278e-10
1.6456,0.56654,0.56654,0.56598,4.6693e-10,0.21985,0.91211,3.3919e-12,9.3047e-10
1.6464,0.56654,0.56654,0.56598,4.6579e-10,0.22212,0.90983,3.4236e-12,9.2815e-10
1.6472,0.56654,0.56654,0.56597,4.6464e-10,0.2244,0.90754,3.4553e-12,9.2582e-10
1.648,0.56654,0.56654,0.56597,4.6349e-10,0.22669,0.90525,3.487e-12,9.2349e-10
1.6488,0.56654,0.56654,0.56597,4.6233e-10,0.22899,0.90295,3.5187e-12,9.2114e-10
1.6496,0.56654,0.56654,0.56597,4.6117e-10,0.2313,0.90064,3.5504e-12,9.1878e-10
1.6504,0.56654,0.56654,0.56596,4.6e-10,0.23361,0.89832,3.5821e-12,9.1642e-10
1.6512,0.56654,0.56654,0.56596,4.5883e-10,0.23594,0.89599,3.6137e-12,9.1405e-10
1.652,0.56654,0.56654,0.56596,4.5766e-10,0.23827,0.89365,3.6454e-12,9.1167e-10
1.6528,0.56654,0.56654,0.56596,4.5648e-10,0.24061,0.89131,3.677e-12,9.0928e-10
1.6537,0.56654,0.56654,0.56596,4.5529e-10,0.24296,0.88895,3.7086e-12,9.0688e-10
1.6545,0.56654,0.56654,0.56595,4.5411e-10,0.24532,0.88659,3.7402e-12,9.0447e-10
1.6553,0.56654,0.56654,0.56595,4.5291e-10,0.24768,0.88422,3.7717e-12,9.0206e-10
1.6561,0.56654,0.56654,0.56595,4.5172e-10,0.25006,0.88184,3.8032e-12,8.9963e-10
1.6569,0.56654,0.56654,0.56595,4.5052e-10,0.25244,0.87946,3.8348e-12,8.972e-10
1.6577,0.56654,0.56654,0.56595,4.4931e-10,0.25483,0.87706,3.8663e-12,8.9476e-10
1.6585,0.56654,0.56654,0.56594,4.4811e-10,0.25723,0.87466,3.8978e-12,8.9231e-10
1.6593,0.56654,0.56654,0.56594,4.4689e-10,0.25963,0.87225,3.9292e-12,8.8986e-10
1.6601,0.56654,0.56654,0.56594,4.4568e-10,0.26205,0.86983,3.9607e-12,8.8739e-10
1.6609,0.56654,0.56654,0.56594,4.4446e-10,0.26447,0.86741,3.9922e-12,8.8492e-10
1.6617,0.56654,0.56654,0.56594,4.4323e-10,0.2669,0.86497,4.0236e-12,8.8244e-10
1.6625,0.56654,0.56654,0.56593,4.42e-10,0.26934,0.86253,4.0551e-12,8.7995e-10
1.6633,0.56654,0.56654,0.56593,4.4077e-10,0.27178,0.86008,4.0865e-12,8.7745e-10
1.6641,0.56654,0.56654,0.56593,4.3953e-10,0.27423,0.85763,4.118e-12,8.7495e-10
1.6649,0.56654,0.56654,0.56593,4.383e-10,0.27669,0.85516,4.1495e-12,8.7244e-10
1.6657,0.56654,0.56654,0.56593,4.3705e-10,0.27916,0.85269,4.181e-12,8.6992e-10
1.6665,0.56654,0.56654,0.56592,4.358e-10,0.28164,0.85021,4.2125e-12,8.674e-10
1.6673,0.56654,0.56654,0.56592,4.3455e-10,0.28412,0.84773,4.2441e-12,8.6486e-10
1.6681,0.56654,0.56654,0.56592,4.333e-10,0.28661,0.84524,4.2757e-12,8.6232e-10
1.669,0.56654,0.56654,0.56592,4.3204e-10,0.2891,0.84274,4.3074e-12,8.5978e-10
1.6698,0.56654,0.56654,0.56592,4.3078e-10,0.29161,0.84023,4.3391e-12,8.5722e-10
1.6706,0.56654,0.56654,0.56592,4.2952e-10,0.29412,0.83771,4.3709e-12,8.5466e-10
1.6714,0.56654,0.56654,0.56591,4.2825e-10,0.29664,0.83519,4.4027e-12,8.5209e-10
1.6722,0.56654,0.56654,0.56591,4.2698e-10,0.29916,0.83267,4.4347e-12,8.4952e-10
1.673,0.56654,0.56654,0.56591,4.257e-10,0.30169,0.83013,4.4667e-12,8.4693e-10
1.6738,0.56654,0.56654,0.56591,4.2442e-10,0.30423,0.82759,4.4988e-12,8.4435e-10
1.6746,0.56654,0.56654,0.56591,4.2314e-10,0.30677,0.82504,4.5311e-12,8.4175e-10
1.6754,0.56654,0.56654,0.56591,4.2186e-10,0.30933,0.82249,4.5635e-12,8.3915e-10
1.6762,0.56654,0.56654,0.5659,4.2057e-10,0.31188,0.81993,4.596e-12,8.3654e-10
1.677,0.56654,0.56654,0.5659,4.1928e-10,0.31445,0.81736,4.6286e-12,8.3392e-10
1.6778,0.56654,0.56654,0.5659,4.1798e-10,0.31702,0.81478,4.6614e-12,8.313e-10
1.6786,0.56654,0.56654,0.5659,4.1669e-10,0.3196,0.8122,4.6943e-12,8.2868e-10
1.6794,0.56654,0.56654,0.5659,4.1538e-10,0.32218,0.80962,4.7274e-12,8.2604e-10
1.6802,0.56654,0.56654,0.5659,4.1408e-10,0.32477,0.80702,4.7606e-12,8.234e-10
1.681,0.56654,0.56654,0.56589,4.1278e-10,0.32737,0.80442,4.7941e-12,8.2076e-10
1.6818,0.56654,0.56654,0.56589,4.1147e-10,0.32997,0.80182,4.8277e-12,8.181e-10
1.6826,0.56654,0.56654,0.56589,4.1015e-10,0.33258,0.79921,4.8615e-12,8.1545e-10
1.6835,0.56654,0.56654,0.56589,4.0884e-10,0.33519,0.79659,4.8955e-12,8.1278e-10
1.6843,0.56654,0.56654,0.56589,4.0752e-10,0.33781,0.79397,4.9296e-12,8.1011e-10
1.6851,0.56654,0.56654,0.56589,4.062e-10,0.34044,0.79134,4.964e-12,8.0744e-10
1.6859,0.56654,0.56654,0.56589,4.0488e-10,0.34307,0.7887,4.9986e-12,8.0476e-10
1.6867,0.56654,0.56654,0.56588,4.0355e-10,0.34571,0.78606,5.0334e-12,8.0207e-10
1.6875,0.56654,0.56654,0.56588,4.0222e-10,0.34835,0.78342,5.0684e-12,7.9938e-10
1.6883,0.56654,0.56654,0.56588,4.0089e-10,0.351,0.78076,5.1036e-12,7.9668e-10
1.6891,0.56654,0.56654,0.56588,3.9956e-10,0.35365,0.77811,5.139e-12,7.9398e-10
1.6899,0.56654,0.56654,0.56588,3.9822e-10,0.35631,0.77544,5.1746e-12,7.9127e-10
1.6907,0.56654,0.56654,0.56588,3.9688e-10,0.35898,0.77278,5.2104e-12,7.8856e-10
1.6915,0.56654,0.56654,0.56588,3.9554e-10,0.36165,0.7701,5.2464e-12,7.8584e-10
1.6923,0.56654,0.56654,0.56588,3.942e-10,0.36432,0.76743,5.2826e-12,7.8311e-10
1.6931,0.56654,0.56654,0.56587,3.9285e-10,0.36701,0.76474,5.319e-12,7.8038e-10
1.6939,0.56654,0.56654,0.56587,3.915e-10,0.36969,0.76205,5.3556e-12,7.7765e-10
1.6947,0.56654,0.56654,0.56587,3.9015e-10,0.37238,0.75936,5.3924e-12,7.7491e-10
1.6955,0.56654,0.56654,0.56587,3.888e-10,0.37508,0.75666,5.4293e-12,7.7217e-10
1.6963,0.56654,0.56654,0.56587,3.8744e-10,0.37778,0.75396,5.4665e-12,7.6942e-10
1.6971,0.56654,0.56654,0.56587,3.8609e-10,0.38049,0.75125,5.5038e-12,7.6667e-10
1.698,0.56654,0.56654,0.56587,3.8473e-10,0.3832,0.74854,5.5413e-12,7.6391e-10
1.6988,0.56654,0.56654,0.56587,3.8336e-10,0.38591,0.74582,5.5789e-12,7.6115e-10
1.6996,0.56654,0.56654,0.56586,3.82e-10,0.38863,0.7431,5.6167e-12,7.5838e-10
1.7004,0.56654,0.56654,0.56586,3.8063e-10,0.39136,0.74037,5.6547e-12,7.5561e-10
1.7012,0.56654,0.56654,0.56586,3.7926e-10,0.39409,0.73764,5.6928e-12,7.5283e-10
1.702,0.56654,0.56654,0.56586,3.7789e-10,0.39682,0.7349,5.731e-12,7.5005e-10
1.7028,0.56654,0.56654,0.56586,3.7652e-10,0.39956,0.73216,5.7694e-12,7.4727e-10
1.7036,0.56654,0.56654,0.56586,3.7515e-10,0.4023,0.72942,5.8078e-12,7.4448e-10
1.7044,0.56654,0.56654,0.56586,3.7377e-10,0.40504,0.72667,5.8464e-12,7.4169e-10
1.7052,0.56654,0.56654,0.56586,3.7239e-10,0.4078,0.72392,5.8852e-12,7.3889e-10
1.706,0.56654,0.56654,0.56586,3.7101e-10,0.41055,0.72116,5.924e-12,7.3609e-10
1.7068,0.56654,0.56654,0.56585,3.6963e-10,0.41331,0.7184,5.9629e-12,7.3329e-10
1.7076,0.56654,0.56654,0.56585,3.6824e-10,0.41607,0.71564,6.0019e-12,7.3048e-10
1.7084,0.56654,0.56654,0.56585,3.6685e-10,0.41884,0.71287,6.041e-12,7.2767e-10
1.7092,0.56654,0.56654,0.56585,3.6547e-10,0.42161,0.7101,6.0802e-12,7.2485e-10
1.71,0.56654,0.56654,0.56585,3.6408e-10,0.42438,0.70732,6.1194e-12,7.2203e-10
1.7108,0.56654,0.56654,0.56585,3.6268e-10,0.42716,0.70454,6.1587e-12,7.1921e-10
1.7116,0.56654,0.56654,0.56585,3.6129e-10,0.42994,0.70176,6.1981e-12,7.1638e-10
1.7125,0.56654,0.56654,0.56585,3.5989e-10,0.43272,0.69897,6.2375e-12,7.1355e-10
1.7133,0.56654,0.56654,0.56585,3.585e-10,0.43551,0.69618,6.277e-12,7.1072e-10
1.7141,0.56654,0.56654,0.56585,3.571e-10,0.4383,0.69339,6.3166e-12,7.0788e-10
1.7149,0.56654,0.56654,0.56585,3.557e-10,0.4411,0.6906,6.3562e-12,7.0504e-10
1.7157,0.56654,0.56654,0.56585,3.543e-10,0.44389,0.6878,6.3958e-12,7.022e-10
1.7165,0.56654,0.56654,0.56584,3.5289e-10,0.44669,0.68499,6.4355e-12,6.9935e-10
1.7173,0.56654,0.56654,0.56584,3.5149e-10,0.4495,0.68219,6.4752e-12,6.965e-10
1.7181,0.56654,0.56654,0.56584,3.5008e-10,0.45231,0.67938,6.5149e-12,6.9365e-10
1.7189,0.56654,0.56654,0.56584,3.4867e-10,0.45512,0.67657,6.5547e-12,6.9079e-10
1.7197,0.56654,0.56654,0.56584,3.4726e-10,0.45793,0.67375,6.5945e-12,6.8793e-10
1.7205,0.56654,0.56654,0.56584,3.4585e-10,0.46074,0.67094,6.6343e-12,6.8507e-10
1.7213,0.56654,0.56654,0.56584,3.4444e-10,0.46356,0.66812,6.6742e-12,6.822e-10
1.7221,0.56654,0.56654,0.56584,3.4302e-10,0.46638,0.6653,6.714e-12,6.7933e-10
1.7229,0.56654,0.56654,0.56584,3.4161e-10,0.46921,0.66247,6.7539e-12,6.7646e-10
1.7237,0.56654,0.56654,0.56584,3.4019e-10,0.47203,0.65964,6.7938e-12,6.7359e-10
1.7245,0.56654,0.56654,0.56584,3.3877e-10,0.47486,0.65681,6.8337e-12,6.7071e-10
1.7253,0.56654,0.56654,0.56584,3.3735e-10,0.47769,0.65398,6.8737e-12,6.6783e-10
1.7261,0.56654,0.56654,0.56584,3.3593e-10,0.48052,0.65115,6.9136e-12,6.6495e-10
1.7269,0.56654,0.56654,0.56584,3.3451e-10,0.48336,0.64831,6.9536e-12,6.6207e-10
1.7278,0.56654,0.56654,0.56584,3.3309e-10,0.4862,0.64547,6.9936e-12,6.5918e-10
1.7286,0.56654,0.56654,0.56583,3.3166e-10,0.48904,0.64263,7.0335e-12,6.5629e-10
1.7294,0.56654,0.56654,0.56583,3.3024e-10,0.49188,0.63979,7.0736e-12,6.534e-10
1.7302,0.56654,0.56654,0.56583,3.2881e-10,0.49472,0.63695,7.1136e-12,6.5051e-10
1.731,0.56654,0.56654,0.56583,3.2738e-10,0.49756,0.6341,7.1537e-12,6.4761e-10
1.7318,0.56654,0.56654,0.56583,3.2595e-10,0.50041,0.63125,7.1938e-12,6.4472e-10
1.7326,0.56654,0.56654,0.56583,3.2453e-10,0.50326,0.6284,7.2339e-12,6.4182e-10
1.7334,0.56654,0.56654,0.56583,3.2309e-10,0.50611,0.62555,7.274e-12,6.3891e-10
1.7342,0.56654,0.56654,0.56583,3.2166e-10,0.50896,0.6227,7.3142e-12,6.3601e-10
1.735,0.56654,0.56654,0.56583,3.2023e-10,0.51182,0.61985,7.3545e-12,6.3311e-10
1.7358,0.56654,0.56654,0.56583,3.188e-10,0.51467,0.61699,7.3947e-12,6.302e-10
1.7366,0.56654,0.56654,0.56583,3.1736e-10,0.51753,0.61414,7.4351e-12,6.2729e-10
1.7374,0.56654,0.56654,0.56583,3.1593e-10,0.52038,0.61128,7.4754e-12,6.2438e-10
1.7382,0.56654,0.56654,0.56583,3.1449e-10,0.52324,0.60842,7.5159e-12,6.2147e-10
1.739,0.56654,0.56654,0.56583,3.1306e-10,0.5261,0.60556,7.5564e-12,6.1855e-10
1.7398,0.56654,0.56654,0.56583,3.1162e-10,0.52896,0.6027,7.597e-12,6.1564e-10
1.7406,0.56654,0.56654,0.56583,3.1018e-10,0.53182,0.59984,7.6377e-12,6.1272e-10
1.7414,0.56654,0.56654,0.56583,3.0874e-10,0.53468,0.59697,7.6784e-12,6.098e-10
1.7423,0.56654,0.56654,0.56583,3.073e-10,0.53755,0.59411,7.7193e-12,6.0689e-10
1.7431,0.56654,0.56654,0.56583,3.0586e-10,0.54041,0.59125,7.7603e-12,6.0397e-10
1.7439,0.56654,0.56654,0.56583,3.0442e-10,0.54328,0.58838,7.8013e-12,6.0104e-10
1.7447,0.56654,0.56654,0.56583,3.0298e-10,0.54614,0.58552,7.8425e-12,5.9812e-10
1.7455,0.56654,0.56654,0.56583,3.0154e-10,0.54901,0.58265,7.8838e-12,5.952e-10
1.7463,0.56654,0.56654,0.56583,3.001e-10,0.55187,0.57978,7.9252e-12,5.9227e-10
1.7471,0.56654,0.56654,0.56583,2.9866e-10,0.55474,0.57692,7.9668e-12,5.8935e-10
1.7479,0.56654,0.56654,0.56583,2.9722e-10,0.55761,0.57405,8.0085e-12,5.8642e-10
1.7487,0.56654,0.56654,0.56583,2.9577e-10,0.56047,0.57118,8.0503e-12,5.835e-10
1.7495,0.56654,0.56654,0.56583,2.9433e-10,0.56334,0.56832,8.0922e-12,5.8057e-10
1.7503,0.56654,0.56654,0.56583,2.9289e-10,0.56621,0.56545,8.1344e-12,5.7764e-10
1.7511,0.56654,0.56654,0.56583,2.9144e-10,0.56908,0.56258,8.1766e-12,5.7471e-10
1.7519,0.56654,0.56654,0.56583,2.9e-10,0.57194,0.55971,8.219e-12,5.7178e-10
1.7527,0.56654,0.56654,0.56583,2.8856e-10,0.57481,0.55685,8.2616e-12,5.6886e-10
1.7535,0.56654,0.56654,0.56583,2.8712e-10,0.57768,0.55398,8.3043e-12,5.6593e-10
1.7543,0.56654,0.56654,0.56583,2.8567e-10,0.58054,0.55111,8.3471e-12,5.63e-10
1.7551,0.56654,0.56654,0.56583,2.8423e-10,0.58341,0.54825,8.3902e-12,5.6007e-10
1.7559,0.56654,0.56654,0.56583,2.8279e-10,0.58627,0.54538,8.4333e-12,5.5714e-10
1.7568,0.56654,0.56654,0.56583,2.8134e-10,0.58914,0.54252,8.4766e-12,5.5421e-10
1.7576,0.56654,0.56654,0.56583,2.799e-10,0.592,0.53965,8.5201e-12,5.5128e-10
1.7584,0.56654,0.56654,0.56583,2.7846e-10,0.59487,0.53679,8.5637e-12,5.4835e-10
1.7592,0.56654,0.56654,0.56583,2.7702e-10,0.59773,0.53393,8.6074e-12,5.4543e-10
1.76,0.56654,0.56654,0.56583,2.7557e-10,0.60059,0.53106,8.6513e-12,5.425e-10
1.7608,0.56654,0.56654,0.56583,2.7413e-10,0.60346,0.5282,8.6953e-12,5.3957e-10
1.7616,0.56654,0.56654,0.56583,2.7269e-10,0.60632,0.52534,8.7394e-12,5.3665e-10
1.7624,0.56654,0.56654,0.56583,2.7125e-10,0.60918,0.52248,8.7837e-12,5.3372e-10
1.7632,0.56654,0.56654,0.56583,2.6981e-10,0.61204,0.51963,8.828e-12,5.308e-10
1.764,0.56654,0.56654,0.56583,2.6837e-10,0.61489,0.51677,8.8725e-12,5.2787e-10
1.7648,0.56654,0.56654,0.56583,2.6693e-10,0.61775,0.51391,8.917e-12,5.2495e-10
1.7656,0.56654,0.56654,0.56583,2.6549e-10,0.6206,0.51106,8.9617e-12,5.2203e-10
1.7664,0.56654,0.56654,0.56583,2.6406e-10,0.62346,0.50821,9.0065e-12,5.1911e-10
1.7672,0.56654,0.56654,0.56583,2.6262e-10,0.62631,0.50536,9.0513e-12,5.1619e-10
1.768,0.56654,0.56654,0.56583,2.6118e-10,0.62916,0.50251,9.0962e-12,5.1327e-10
1.7688,0.56654,0.56654,0.56583,2.5975e-10,0.63201,0.49966,9.1412e-12,5.1036e-10
1.7696,0.56654,0.56654,0.56583,2.5831e-10,0.63486,0.49681,9.1862e-12,5.0744e-10
1.7704,0.56654,0.56654,0.56583,2.5688e-10,0.6377,0.49397,9.2313e-12,5.0453e-10
1.7713,0.56654,0.56654,0.56583,2.5545e-10,0.64054,0.49112,9.2765e-12,5.0162e-10
1.7721,0.56654,0.56654,0.56583,2.5402e-10,0.64339,0.48828,9.3217e-12,4.9871e-10
1.7729,0.56654,0.56654,0.56584,2.5258e-10,0.64623,0.48544,9.367e-12,4.958e-10
1.7737,0.56654,0.56654,0.56584,2.5115e-10,0.64906,0.48261,9.4123e-12,4.929e-10
1.7745,0.56654,0.56654,0.56584,2.4973e-10,0.6519,0.47977,9.4577e-12,4.8999e-10
1.7753,0.56654,0.56654,0.56584,2.483e-10,0.65473,0.47694,9.5031e-12,4.8709e-10
1.7761,0.56654,0.56654,0.56584,2.4687e-10,0.65756,0.47411,9.5485e-12,4.842e-10
1.7769,0.56654,0.56654,0.56584,2.4545e-10,0.66039,0.47128,9.594e-12,4.813e-10
1.7777,0.56654,0.56654,0.56584,2.4402e-10,0.66322,0.46846,9.6394e-12,4.7841e-10
1.7785,0.56654,0.56654,0.56584,2.426e-10,0.66604,0.46564,9.685e-12,4.7552e-10
1.7793,0.56654,0.56654,0.56584,2.4118e-10,0.66887,0.46282,9.7305e-12,4.7263e-10
1.7801,0.56654,0.56654,0.56584,2.3976e-10,0.67168,0.46,9.7761e-12,4.6974e-10
1.7809,0.56654,0.56654,0.56584,2.3834e-10,0.6745,0.45718,9.8217e-12,4.6686e-10
1.7817,0.56654,0.56654,0.56584,2.3692e-10,0.67731,0.45437,9.8674e-12,4.6398e-10
1.7825,0.56654,0.56654,0.56584,2.3551e-10,0.68012,0.45156,9.9131e-12,4.6111e-10
1.7833,0.56654,0.56654,0.56584,2.341e-10,0.68293,0.44876,9.9588e-12,4.5823e-10
1.7841,0.56654,0.56654,0.56584,2.3268e-10,0.68574,0.44595,1.0005e-11,4.5536e-10
1.7849,0.56654,0.56654,0.56585,2.3127e-10,0.68854,0.44315,1.005e-11,4.525e-10
1.7857,0.56654,0.56654,0.56585,2.2986e-10,0.69134,0.44036,1.0096e-11,4.4963e-10
1.7866,0.56654,0.56654,0.56585,2.2846e-10,0.69413,0.43756,1.0142e-11,4.4677e-10
1.7874,0.56654,0.56654,0.56585,2.2705e-10,0.69692,0.43477,1.0188e-11,4.4392e-10
1.7882,0.56654,0.56654,0.56585,2.2565e-10,0.69971,0.43198,1.0234e-11,4.4107e-10
1.789,0.56654,0.56654,0.56585,2.2425e-10,0.7025,0.4292,1.028e-11,4.3822e-10
1.7898,0.56654,0.56654,0.56585,2.2285e-10,0.70528,0.42642,1.0326e-11,4.3537e-10
1.7906,0.56654,0.56654,0.56585,2.2145e-10,0.70806,0.42365,1.0372e-11,4.3253e-10
1.7914,0.56654,0.56654,0.56585,2.2006e-10,0.71083,0.42087,1.0418e-11,4.2969e-10
1.7922,0.56654,0.56654,0.56585,2.1866e-10,0.7136,0.4181,1.0464e-11,4.2686e-10
1.793,0.56654,0.56654,0.56585,2.1727e-10,0.71637,0.41534,1.051e-11,4.2403e-10
1.7938,0.56654,0.56654,0.56585,2.1588e-10,0.71913,0.41258,1.0556e-11,4.2121e-10
1.7946,0.56654,0.56654,0.56586,2.1449e-10,0.72189,0.40982,1.0602e-11,4.1839e-10
1.7954,0.56654,0.56654,0.56586,2.1311e-10,0.72465,0.40707,1.0648e-11,4.1557e-10
1.7962,0.56654,0.56654,0.56586,2.1173e-10,0.7274,0.40432,1.0694e-11,4.1276e-10
1.797,0.56654,0.56654,0.56586,2.1035e-10,0.73015,0.40157,1.074e-11,4.0995e-10
1.7978,0.56654,0.56654,0.56586,2.0897e-10,0.73289,0.39883,1.0786e-11,4.0715e-10
1.7986,0.56654,0.56654,0.56586,2.0759e-10,0.73563,0.39609,1.0832e-11,4.0435e-10
1.7994,0.56654,0.56654,0.56586,2.0622e-10,0.73836,0.39336,1.0879e-11,4.0156e-10
1.8002,0.56654,0.56654,0.56586,2.0485e-10,0.74109,0.39063,1.0925e-11,3.9877e-10
1.8011,0.56654,0.56654,0.56586,2.0348e-10,0.74382,0.38791,1.0971e-11,3.9599e-10
1.8019,0.56654,0.56654,0.56587,2.0211e-10,0.74654,0.38519,1.1017e-11,3.9321e-10
1.8027,0.56654,0.56654,0.56587,2.0075e-10,0.74926,0.38248,1.1063e-11,3.9044e-10
1.8035,0.56654,0.56654,0.56587,1.9939e-10,0.75197,0.37977,1.1108e-11,3.8767e-10
1.8043,0.56654,0.56654,0.56587,1.9803e-10,0.75467,0.37706,1.1154e-11,3.8491e-10
1.8051,0.56654,0.56654,0.56587,1.9667e-10,0.75738,0.37436,1.12e-11,3.8215e-10
1.8059,0.56654,0.56654,0.56587,1.9532e-10,0.76007,0.37167,1.1246e-11,3.794e-10
1.8067,0.56654,0.56654,0.56587,1.9397e-10,0.76277,0.36898,1.1291e-11,3.7665e-10
1.8075,0.56654,0.56654,0.56587,1.9262e-10,0.76545,0.3663,1.1337e-11,3.7391e-10
1.8083,0.56654,0.56654,0.56588,1.9128e-10,0.76814,0.36362,1.1382e-11,3.7117e-10
1.8091,0.56654,0.56654,0.56588,1.8994e-10,0.77081,0.36094,1.1427e-11,3.6844e-10
1.8099,0.56654,0.56654,0.56588,1.886e-10,0.77348,0.35827,1.1472e-11,3.6572e-10
1.8107,0.56654,0.56654,0.56588,1.8726e-10,0.77615,0.35561,1.1517e-11,3.63e-10
1.8115,0.56654,0.56654,0.56588,1.8593e-10,0.77881,0.35295,1.1562e-11,3.6029e-10
1.8123,0.56654,0.56654,0.56588,1.8459e-10,0.78147,0.3503,1.1606e-11,3.5758e-10
1.8131,0.56654,0.56654,0.56588,1.8327e-10,0.78412,0.34765,1.1651e-11,3.5488e-10
1.8139,0.56654,0.56654,0.56588,1.8194e-10,0.78676,0.34501,1.1695e-11,3.5219e-10
1.8147,0.56654,0.56654,0.56589,1.8062e-10,0.7894,0.34237,1.1739e-11,3.495e-10
1.8156,0.56654,0.56654,0.56589,1.793e-10,0.79203,0.33974,1.1783e-11,3.4681e-10
1.8164,0.56654,0.56654,0.56589,1.7798e-10,0.79466,0.33712,1.1826e-11,3.4414e-10
1.8172,0.56654,0.56654,0.56589,1.7667e-10,0.79728,0.3345,1.187e-11,3.4147e-10
1.818,0.56654,0.56654,0.56589,1.7536e-10,0.7999,0.33189,1.1913e-11,3.388e-10
1.8188,0.56654,0.56654,0.56589,1.7405e-10,0.80251,0.32928,1.1956e-11,3.3615e-10
1.8196,0.56654,0.56654,0.5659,1.7275e-10,0.80511,0.32668,1.1998e-11,3.335e-10
1.8204,0.56654,0.56654,0.5659,1.7145e-10,0.80771,0.32408,1.204e-11,3.3085e-10
1.8212,0.56654,0.56654,0.5659,1.7015e-10,0.8103,0.32149,1.2082e-11,3.2822e-10
1.822,0.56654,0.56654,0.5659,1.6885e-10,0.81289,0.31891,1.2124e-11,3.2558e-10
1.8228,0.56654,0.56654,0.5659,1.6756e-10,0.81547,0.31634,1.2165e-11,3.2296e-10
1.8236,0.56654,0.56654,0.5659,1.6627e-10,0.81804,0.31377,1.2206e-11,3.2034e-10
1.8244,0.56654,0.56654,0.5659,1.6499e-10,0.8206,0.31121,1.2247e-11,3.1773e-10
1.8252,0.56654,0.56654,0.56591,1.6371e-10,0.82316,0.30865,1.2287e-11,3.1513e-10
1.826,0.56654,0.56654,0.56591,1.6243e-10,0.82572,0.3061,1.2327e-11,3.1253e-10
1.8268,0.56654,0.56654,0.56591,1.6115e-10,0.82826,0.30356,1.2367e-11,3.0994e-10
1.8276,0.56654,0.56654,0.56591,1.5988e-10,0.8308,0.30102,1.2406e-11,3.0736e-10
1.8284,0.56654,0.56654,0.56591,1.5861e-10,0.83334,0.29849,1.2445e-11,3.0478e-10
1.8292,0.56654,0.56654,0.56591,1.5735e-10,0.83586,0.29597,1.2483e-11,3.0222e-10
1.8301,0.56654,0.56654,0.56592,1.5609e-10,0.83838,0.29345,1.2521e-11,2.9966e-10
1.8309,0.56654,0.56654,0.56592,1.5483e-10,0.84089,0.29094,1.2559e-11,2.971e-10
1.8317,0.56654,0.56654,0.56592,1.5358e-10,0.8434,0.28844,1.2596e-11,2.9456e-10
1.8325,0.56654,0.56654,0.56592,1.5232e-10,0.8459,0.28595,1.2633e-11,2.9202e-10
1.8333,0.56654,0.56654,0.56592,1.5108e-10,0.84839,0.28346,1.2669e-11,2.8949e-10
1.8341,0.56654,0.56654,0.56593,1.4983e-10,0.85087,0.28098,1.2705e-11,2.8696e-10
1.8349,0.56654,0.56654,0.56593,1.4859e-10,0.85335,0.27851,1.2741e-11,2.8445e-10
1.8357,0.56654,0.56654,0.56593,1.4736e-10,0.85582,0.27604,1.2776e-11,2.8194e-10
1.8365,0.56654,0.56654,0.56593,1.4612e-10,0.85828,0.27358,1.281e-11,2.7944e-10
1.8373,0.56654,0.56654,0.56593,1.4489e-10,0.86073,0.27113,1.2844e-11,2.7694e-10
1.8381,0.56654,0.56654,0.56593,1.4367e-10,0.86318,0.26869,1.2878e-11,2.7446e-10
1.8389,0.56654,0.56654,0.56594,1.4245e-10,0.86562,0.26626,1.2911e-11,2.7198e-10
1.8397,0.56654,0.56654,0.56594,1.4123e-10,0.86805,0.26383,1.2944e-11,2.6951e-10
1.8405,0.56654,0.56654,0.56594,1.4001e-10,0.87047,0.26141,1.2976e-11,2.6705e-10
1.8413,0.56654,0.56654,0.56594,1.388e-10,0.87289,0.259,1.3008e-11,2.646e-10
1.8421,0.56654,0.56654,0.56594,1.376e-10,0.8753,0.25659,1.3039e-11,2.6215e-10
1.8429,0.56654,0.56654,0.56595,1.3639e-10,0.8777,0.2542,1.307e-11,2.5971e-10
1.8437,0.56654,0.56654,0.56595,1.3519e-10,0.88009,0.25181,1.3101e-11,2.5728e-10
1.8445,0.56654,0.56654,0.56595,1.34e-10,0.88247,0.24943,1.3131e-11,2.5486e-10
1.8454,0.56654,0.56654,0.56595,1.3281e-10,0.88485,0.24706,1.3161e-11,2.5245e-10
1.8462,0.56654,0.56654,0.56595,1.3162e-10,0.88722,0.24469,1.319e-11,2.5005e-10
1.847,0.56654,0.56654,0.56596,1.3044e-10,0.88958,0.24234,1.3219e-11,2.4765e-10
1.8478,0.56654,0.56654,0.56596,1.2926e-10,0.89193,0.23999,1.3248e-11,2.4526e-10
1.8486,0.56654,0.56654,0.56596,1.2808e-10,0.89427,0.23765,1.3276e-11,2.4289e-10
1.8494,0.56654,0.56654,0.56596,1.2691e-10,0.89661,0.23532,1.3304e-11,2.4052e-10
1.8502,0.56654,0.56654,0.56597,1.2574e-10,0.89893,0.233,1.3331e-11,2.3815e-10
1.851,0.56654,0.56654,0.56597,1.2458e-10,0.90125,0.23068,1.3359e-11,2.358e-10
1.8518,0.56654,0.56654,0.56597,1.2342e-10,0.90356,0.22838,1.3386e-11,2.3346e-10
1.8526,0.56654,0.56654,0.56597,1.2227e-10,0.90586,0.22608,1.3412e-11,2.3112e-10
1.8534,0.56654,0.56654,0.56597,1.2112e-10,0.90815,0.2238,1.3438e-11,2.2879e-10
1.8542,0.56654,0.56654,0.56598,1.1997e-10,0.91043,0.22152,1.3465e-11,2.2648e-10
1.855,0.56654,0.56654,0.56598,1.1883e-10,0.91271,0.21925,1.349e-11,2.2417e-10
1.8558,0.56654,0.56654,0.56598,1.1769e-10,0.91497,0.21699,1.3516e-11,2.2187e-10
1.8566,0.56654,0.56654,0.56598,1.1656e-10,0.91723,0.21474,1.3541e-11,2.1958e-10
1.8574,0.56654,0.56654,0.56598,1.1543e-10,0.91948,0.21249,1.3566e-11,2.1729e-10
1.8582,0.56654,0.56654,0.56599,1.1431e-10,0.92172,0.21026,1.3591e-11,2.1502e-10
1.859,0.56654,0.56654,0.56599,1.1319e-10,0.92395,0.20803,1.3616e-11,2.1276e-10
1.8599,0.56654,0.56654,0.56599,1.1207e-10,0.92617,0.20582,1.3641e-11,2.105e-10
1.8607,0.56654,0.56654,0.56599,1.1096e-10,0.92838,0.20361,1.3665e-11,2.0826e-10
1.8615,0.56654,0.56654,0.566,1.0986e-10,0.93058,0.20141,1.369e-11,2.0602e-10
1.8623,0.56654,0.56654,0.566,1.0875e-10,0.93277,0.19923,1.3714e-11,2.0379e-10
1.8631,0.56654,0.56654,0.566,1.0766e-10,0.93495,0.19705,1.3738e-11,2.0158e-10
1.8639,0.56654,0.56654,0.566,1.0657e-10,0.93713,0.19488,1.3762e-11,1.9937e-10
1.8647,0.56654,0.56654,0.56601,1.0548e-10,0.93929,0.19272,1.3786e-11,1.9717e-10
1.8655,0.56654,0.56654,0.56601,1.044e-10,0.94145,0.19057,1.381e-11,1.9498e-10
1.8663,0.56654,0.56654,0.56601,1.0332e-10,0.94359,0.18843,1.3833e-11,1.928e-10
1.8671,0.56654,0.56654,0.56601,1.0225e-10,0.94573,0.1863,1.3857e-11,1.9063e-10
1.8679,0.56654,0.56654,0.56602,1.0118e-10,0.94785,0.18418,1.3881e-11,1.8848e-10
1.8687,0.56654,0.56654,0.56602,1.0012e-10,0.94997,0.18207,1.3905e-11,1.8633e-10
1.8695,0.56654,0.56654,0.56602,9.9057e-11,0.95207,0.17997,1.3928e-11,1.8419e-10
1.8703,0.56654,0.56654,0.56602,9.8004e-11,0.95417,0.17788,1.3952e-11,1.8206e-10
1.8711,0.56654,0.56654,0.56603,9.6956e-11,0.95625,0.1758,1.3976e-11,1.7994e-10
1.8719,0.56654,0.56654,0.56603,9.5913e-11,0.95833,0.17372,1.3999e-11,1.7783e-10
1.8727,0.56654,0.56654,0.56603,9.4875e-11,0.9604,0.17166,1.4023e-11,1.7573e-10
1.8735,0.56654,0.56654,0.56603,9.3842e-11,0.96245,0.16961,1.4047e-11,1.7364e-10
1.8744,0.56654,0.56654,0.56604,9.2814e-11,0.9645,0.16757,1.407e-11,1.7156e-10
1.8752,0.56654,0.56654,0.56604,9.1791e-11,0.96653,0.16554,1.4094e-11,1.6949e-10
1.876,0.56654,0.56654,0.56604,9.0774e-11,0.96856,0.16352,1.4118e-11,1.6743e-10
1.8768,0.56654,0.56654,0.56604,8.9761e-11,0.97058,0.16151,1.4142e-11,1.6538e-10
1.8776,0.56654,0.56654,0.56605,8.8754e-11,0.97258,0.15951,1.4166e-11,1.6334e-10
1.8784,0.56654,0.56654,0.56605,8.7752e-11,0.97457,0.15752,1.419e-11,1.6132e-10
1.8792,0.56654,0.56654,0.56605,8.6756e-11,0.97656,0.15554,1.4214e-11,1.593e-10
1.88,0.56654,0.56654,0.56605,8.5765e-11,0.97853,0.15358,1.4238e-11,1.5729e-10
1.8808,0.56654,0.56654,0.56606,8.4779e-11,0.9805,0.15162,1.4262e-11,1.553e-10
1.8816,0.56654,0.56654,0.56606,8.3799e-11,0.98245,0.14967,1.4286e-11,1.5331e-10
1.8824,0.56654,0.56654,0.56606,8.2824e-11,0.98439,0.14773,1.431e-11,1.5134e-10
1.8832,0.56654,0.56654,0.56606,8.1854e-11,0.98632,0.14581,1.4334e-11,1.4937e-10
1.884,0.56654,0.56654,0.56607,8.089e-11,0.98824,0.14389,1.4359e-11,1.4742e-10
1.8848,0.56654,0.56654,0.56607,7.9932e-11,0.99015,0.14199,1.4383e-11,1.4548e-10
1.8856,0.56654,0.56654,0.56607,7.8979e-11,0.99205,0.1401,1.4408e-11,1.4355e-10
1.8864,0.56654,0.56654,0.56608,7.8032e-11,0.99394,0.13821,1.4432e-11,1.4163e-10
1.8872,0.56654,0.56654,0.56608,7.709e-11,0.99581,0.13634,1.4457e-11,1.3972e-10
1.888,0.56654,0.56654,0.56608,7.6154e-11,0.99768,0.13448,1.4482e-11,1.3783e-10
1.8889,0.56654,0.56654,0.56608,7.5224e-11,0.99953,0.13263,1.4507e-11,1.3594e-10
1.8897,0.56654,0.56654,0.56609,7.4299e-11,1.0014,0.1308,1.4532e-11,1.3407e-10
1.8905,0.56654,0.56654,0.56609,7.338e-11,1.0032,0.12897,1.4557e-11,1.322e-10
1.8913,0.56654,0.56654,0.56609,7.2467e-11,1.005,0.12715,1.4582e-11,1.3035e-10
1.8921,0.56654,0.56654,0.56609,7.1559e-11,1.0068,0.12535,1.4607e-11,1.2851e-10
1.8929,0.56654,0.56654,0.5661,7.0657e-11,1.0086,0.12356,1.4632e-11,1.2668e-10
1.8937,0.56654,0.56654,0.5661,6.9762e-11,1.0104,0.12177,1.4657e-11,1.2487e-10
1.8945,0.56654,0.56654,0.5661,6.8872e-11,1.0122,0.12,1.4683e-11,1.2306e-10
1.8953,0.56654,0.56654,0.56611,6.7988e-11,1.014,0.11824,1.4708e-11,1.2127e-10
1.8961,0.56654,0.56654,0.56611,6.7109e-11,1.0157,0.1165,1.4734e-11,1.1948e-10
1.8969,0.56654,0.56654,0.56611,6.6237e-11,1.0175,0.11476,1.476e-11,1.1771e-10
1.8977,0.56654,0.56654,0.56611,6.5371e-11,1.0192,0.11304,1.4786e-11,1.1596e-10
1.8985,0.56654,0.56654,0.56612,6.4511e-11,1.0209,0.11132,1.4811e-11,1.1421e-10
1.8993,0.56654,0.56654,0.56612,6.3656e-11,1.0226,0.10962,1.4837e-11,1.1247e-10
1.9001,0.56654,0.56654,0.56612,6.2808e-11,1.0243,0.10793,1.4863e-11,1.1075e-10
1.9009,0.56654,0.56654,0.56613,6.1966e-11,1.026,0.10626,1.489e-11,1.0904e-10
1.9017,0.56654,0.56654,0.56613,6.113e-11,1.0277,0.10459,1.4916e-11,1.0734e-10
1.9025,0.56654,0.56654,0.56613,6.0299e-11,1.0293,0.10294,1.4942e-11,1.0566e-10
1.9033,0.56654,0.56654,0.56614,5.9475e-11,1.031,0.10129,1.4968e-11,1.0398e-10
1.9042,0.56654,0.56654,0.56614,5.8658e-11,1.0326,0.099665,1.4995e-11,1.0232e-10
1.905,0.56654,0.56654,0.56614,5.7846e-11,1.0342,0.098046,1.5021e-11,1.0067e-10
1.9058,0.56654,0.56654,0.56614,5.7041e-11,1.0358,0.09644,1.5048e-11,9.9033e-11
1.9066,0.56654,0.56654,0.56615,5.6241e-11,1.0374,0.094846,1.5074e-11,9.7408e-11
1.9074,0.56654,0.56654,0.56615,5.5448e-11,1.039,0.093264,1.5101e-11,9.5795e-11
1.9082,0.56654,0.56654,0.56615,5.4661e-11,1.0406,0.091694,1.5128e-11,9.4195e-11
1.909,0.56654,0.56654,0.56616,5.3881e-11,1.0422,0.090136,1.5154e-11,9.2607e-11
1.9098,0.56654,0.56654,0.56616,5.3107e-11,1.0437,0.08859,1.5181e-11,9.1032e-11
1.9106,0.56654,0.56654,0.56616,5.2339e-11,1.0453,0.087057,1.5208e-11,8.9469e-11
1.9114,0.56654,0.56654,0.56617,5.1577e-11,1.0468,0.085536,1.5235e-11,8.7919e-11
1.9122,0.56654,0.56654,0.56617,5.0821e-11,1.0483,0.084027,1.5261e-11,8.6382e-11
1.913,0.56654,0.56654,0.56617,5.0072e-11,1.0498,0.082531,1.5288e-11,8.4857e-11
1.9138,0.56654,0.56654,0.56617,4.933e-11,1.0513,0.081047,1.5315e-11,8.3345e-11
1.9146,0.56654,0.56654,0.56618,4.8593e-11,1.0528,0.079575,1.5341e-11,8.1845e-11
1.9154,0.56654,0.56654,0.56618,4.7863e-11,1.0542,0.078116,1.5368e-11,8.0359e-11
1.9162,0.56654,0.56654,0.56618,4.714e-11,1.0557,0.076669,1.5395e-11,7.8885e-11
1.917,0.56654,0.56654,0.56619,4.6423e-11,1.0571,0.075235,1.5421e-11,7.7424e-11
1.9178,0.56654,0.56654,0.56619,4.5712e-11,1.0586,0.073814,1.5448e-11,7.5977e-11
1.9187,0.56654,0.56654,0.56619,4.5008e-11,1.06,0.072405,1.5474e-11,7.4542e-11
1.9195,0.56654,0.56654,0.5662,4.431e-11,1.0614,0.071009,1.5501e-11,7.312e-11
1.9203,0.56654,0.56654,0.5662,4.3619e-11,1.0628,0.069625,1.5527e-11,7.1711e-11
1.9211,0.56654,0.56654,0.5662,4.2934e-11,1.0642,0.068254,1.5553e-11,7.0315e-11
1.9219,0.56654,0.56654,0.56621,4.2256e-11,1.0655,0.066896,1.5579e-11,6.8932e-11
1.9227,0.56654,0.56654,0.56621,4.1584e-11,1.0669,0.065551,1.5605e-11,6.7563e-11
1.9235,0.56654,0.56654,0.56621,4.0918e-11,1.0682,0.064219,1.563e-11,6.6206e-11
1.9243,0.56654,0.56654,0.56622,4.0259e-11,1.0695,0.062899,1.5656e-11,6.4863e-11
1.9251,0.56654,0.56654,0.56622,3.9607e-11,1.0708,0.061593,1.5681e-11,6.3533e-11
1.9259,0.56654,0.56654,0.56622,3.8961e-11,1.0721,0.060299,1.5706e-11,6.2216e-11
1.9267,0.56654,0.56654,0.56623,3.8322e-11,1.0734,0.059018,1.5731e-11,6.0913e-11
1.9275,0.56654,0.56654,0.56623,3.7689e-11,1.0747,0.057751,1.5756e-11,5.9623e-11
1.9283,0.56654,0.56654,0.56623,3.7063e-11,1.076,0.056496,1.578e-11,5.8346e-11
1.9291,0.56654,0.56654,0.56624,3.6444e-11,1.0772,0.055254,1.5805e-11,5.7083e-11
1.9299,0.56654,0.56654,0.56624,3.5831e-11,1.0785,0.054026,1.5829e-11,5.5833e-11
1.9307,0.56654,0.56654,0.56624,3.5224e-11,1.0797,0.05281,1.5852e-11,5.4597e-11
1.9315,0.56654,0.56654,0.56625,3.4625e-11,1.0809,0.051608,1.5876e-11,5.3374e-11
1.9323,0.56654,0.56654,0.56625,3.4032e-11,1.0821,0.050419,1.5899e-11,5.2165e-11
1.9332,0.56654,0.56654,0.56625,3.3445e-11,1.0833,0.049243,1.5921e-11,5.0969e-11
1.934,0.56654,0.56654,0.56626,3.2865e-11,1.0844,0.048081,1.5944e-11,4.9787e-11
1.9348,0.56654,0.56654,0.56626,3.2292e-11,1.0856,0.046931,1.5966e-11,4.8618e-11
1.9356,0.56654,0.56654,0.56626,3.1725e-11,1.0867,0.045795,1.5987e-11,4.7463e-11
1.9364,0.56654,0.56654,0.56627,3.1165e-11,1.0879,0.044673,1.6009e-11,4.6322e-11
1.9372,0.56654,0.56654,0.56627,3.0612e-11,1.089,0.043563,1.603e-11,4.5194e-11
1.938,0.56654,0.56654,0.56627,3.0065e-11,1.0901,0.042468,1.605e-11,4.408e-11
1.9388,0.56654,0.56654,0.56628,2.9525e-11,1.0912,0.041385,1.607e-11,4.298e-11
1.9396,0.56654,0.56654,0.56628,2.8992e-11,1.0922,0.040316,1.609e-11,4.1894e-11
1.9404,0.56654,0.56654,0.56628,2.8465e-11,1.0933,0.039261,1.6109e-11,4.0821e-11
1.9412,0.56654,0.56654,0.56629,2.7945e-11,1.0944,0.038219,1.6128e-11,3.9762e-11
1.942,0.56654,0.56654,0.56629,2.7432e-11,1.0954,0.03719,1.6147e-11,3.8718e-11
1.9428,0.56654,0.56654,0.56629,2.6926e-11,1.0964,0.036175,1.6165e-11,3.7687e-11
1.9436,0.56654,0.56654,0.5663,2.6426e-11,1.0974,0.035174,1.6182e-11,3.6669e-11
1.9444,0.56654,0.56654,0.5663,2.5933e-11,1.0984,0.034186,1.6199e-11,3.5666e-11
1.9452,0.56654,0.56654,0.5663,2.5446e-11,1.0994,0.033212,1.6216e-11,3.4677e-11
1.946,0.56654,0.56654,0.56631,2.4967e-11,1.1004,0.032251,1.6232e-11,3.3702e-11
1.9468,0.56654,0.56654,0.56631,2.4494e-11,1.1013,0.031305,1.6248e-11,3.274e-11
1.9477,0.56654,0.56654,0.56631,2.4028e-11,1.1023,0.030372,1.6263e-11,3.1793e-11
1.9485,0.56654,0.56654,0.56632,2.3569e-11,1.1032,0.029452,1.6278e-11,3.0859e-11
1.9493,0.56654,0.56654,0.56632,2.3116e-11,1.1041,0.028547,1.6292e-11,2.994e-11
1.9501,0.56654,0.56654,0.56632,2.267e-11,1.105,0.027655,1.6306e-11,2.9035e-11
1.9509,0.56654,0.56654,0.56633,2.2231e-11,1.1059,0.026777,1.6319e-11,2.8144e-11
1.9517,0.56654,0.56654,0.56633,2.1799e-11,1.1067,0.025913,1.6332e-11,2.7266e-11
1.9525,0.56654,0.56654,0.56633,2.1374e-11,1.1076,0.025062,1.6344e-11,2.6403e-11
1.9533,0.56654,0.56654,0.56634,2.0955e-11,1.1084,0.024226,1.6356e-11,2.5555e-11
1.9541,0.56654,0.56654,0.56634,2.0544e-11,1.1093,0.023404,1.6368e-11,2.472e-11
1.9549,0.56654,0.56654,0.56634,2.0139e-11,1.1101,0.022595,1.6379e-11,2.3899e-11
1.9557,0.56654,0.56654,0.56635,1.9741e-11,1.1109,0.0218,1.6389e-11,2.3093e-11
1.9565,0.56654,0.56654,0.56635,1.935e-11,1.1117,0.021019,1.64e-11,2.2301e-11
1.9573,0.56654,0.56654,0.56635,1.8966e-11,1.1125,0.020253,1.6409e-11,2.1522e-11
1.9581,0.56654,0.56654,0.56636,1.8589e-11,1.1132,0.0195,1.6419e-11,2.0759e-11
1.9589,0.56654,0.56654,0.56636,1.8218e-11,1.114,0.018761,1.6427e-11,2.0009e-11
1.9597,0.56654,0.56654,0.56636,1.7855e-11,1.1147,0.018036,1.6436e-11,1.9274e-11
1.9605,0.56654,0.56654,0.56637,1.7498e-11,1.1154,0.017326,1.6444e-11,1.8553e-11
1.9613,0.56654,0.56654,0.56637,1.7149e-11,1.1161,0.016629,1.6452e-11,1.7846e-11
1.9621,0.56654,0.56654,0.56638,1.6806e-11,1.1168,0.015946,1.6459e-11,1.7153e-11
1.963,0.56654,0.56654,0.56638,1.647e-11,1.1175,0.015278,1.6466e-11,1.6475e-11
1.9638,0.56654,0.56654,0.56638,1.6142e-11,1.1181,0.014624,1.6472e-11,1.5811e-11
1.9646,0.56654,0.56654,0.56639,1.582e-11,1.1188,0.013984,1.6479e-11,1.5161e-11
1.9654,0.56654,0.56654,0.56639,1.5505e-11,1.1194,0.013357,1.6485e-11,1.4526e-11
1.9662,0.56654,0.56654,0.56639,1.5198e-11,1.12,0.012746,1.649e-11,1.3905e-11
1.967,0.56654,0.56654,0.5664,1.4897e-11,1.1206,0.012148,1.6495e-11,1.3299e-11
1.9678,0.56654,0.56654,0.5664,1.4603e-11,1.1212,0.011564,1.65e-11,1.2707e-11
1.9686,0.56654,0.56654,0.5664,1.4317e-11,1.1218,0.010995,1.6505e-11,1.2129e-11
1.9694,0.56654,0.56654,0.56641,1.4037e-11,1.1224,0.01044,1.6509e-11,1.1565e-11
1.9702,0.56654,0.56654,0.56641,1.3765e-11,1.1229,0.0098994,1.6514e-11,1.1016e-11
1.971,0.56654,0.56654,0.56641,1.35e-11,1.1235,0.0093729,1.6518e-11,1.0482e-11
1.9718,0.56654,0.56654,0.56642,1.3241e-11,1.124,0.0088606,1.6521e-11,9.9616e-12
1.9726,0.56654,0.56654,0.56642,1.299e-11,1.1245,0.0083626,1.6525e-11,9.4558e-12
1.9734,0.56654,0.56654,0.56642,1.2746e-11,1.125,0.007879,1.6528e-11,8.9646e-12
1.9742,0.56654,0.56654,0.56643,1.2509e-11,1.1254,0.0074096,1.6531e-11,8.4877e-12
1.975,0.56654,0.56654,0.56643,1.228e-11,1.1259,0.0069545,1.6534e-11,8.0254e-12
1.9758,0.56654,0.56654,0.56644,1.2057e-11,1.1264,0.0065138,1.6537e-11,7.5775e-12
1.9766,0.56654,0.56654,0.56644,1.1842e-11,1.1268,0.0060875,1.654e-11,7.1442e-12
1.9775,0.56654,0.56654,0.56644,1.1634e-11,1.1272,0.0056754,1.6542e-11,6.7253e-12
1.9783,0.56654,0.56654,0.56645,1.1433e-11,1.1276,0.0052778,1.6544e-11,6.321e-12
1.9791,0.56654,0.56654,0.56645,1.1239e-11,1.128,0.0048945,1.6546e-11,5.9312e-12
1.9799,0.56654,0.56654,0.56645,1.1052e-11,1.1284,0.0045256,1.6549e-11,5.5559e-12
1.9807,0.56654,0.56654,0.56646,1.0873e-11,1.1287,0.0041711,1.6551e-11,5.1952e-12
1.9815,0.56654,0.56654,0.56646,1.0701e-11,1.1291,0.0038311,1.6552e-11,4.849e-12
1.9823,0.56654,0.56654,0.56646,1.0536e-11,1.1294,0.0035054,1.6554e-11,4.5175e-12
1.9831,0.56654,0.56654,0.56647,1.0378e-11,1.1297,0.0031941,1.6556e-11,4.2005e-12
1.9839,0.56654,0.56654,0.56647,1.0228e-11,1.13,0.0028973,1.6557e-11,3.8981e-12
1.9847,0.56654,0.56654,0.56648,1.0085e-11,1.1303,0.0026149,1.6559e-11,3.6103e-12
1.9855,0.56654,0.56654,0.56648,9.9487e-12,1.1306,0.002347,1.656e-11,3.3372e-12
1.9863,0.56654,0.56654,0.56648,9.8201e-12,1.1309,0.0020935,1.6562e-11,3.0787e-12
1.9871,0.56654,0.56654,0.56649,9.6988e-12,1.1311,0.0018545,1.6563e-11,2.8348e-12
1.9879,0.56654,0.56654,0.56649,9.5848e-12,1.1313,0.0016299,1.6564e-11,2.6056e-12
1.9887,0.56654,0.56654,0.56649,9.4781e-12,1.1316,0.0014198,1.6565e-11,2.3911e-12
1.9895,0.56654,0.56654,0.5665,9.3787e-12,1.1318,0.0012242,1.6566e-11,2.1913e-12
1.9903,0.56654,0.56654,0.5665,9.2865e-12,1.132,0.001043,1.6567e-11,2.0061e-12
1.9911,0.56654,0.56654,0.5665,9.2017e-12,1.1321,0.00087635,1.6568e-11,1.8357e-12
1.992,0.56654,0.56654,0.56651,9.1242e-12,1.1323,0.00072417,1.6568e-11,1.68e-12
1.9928,0.56654,0.56654,0.56651,9.054e-12,1.1324,0.00058649,1.6569e-11,1.539e-12
1.9936,0.56654,0.56654,0.56652,8.9912e-12,1.1326,0.00046331,1.657e-11,1.4127e-12
1.9944,0.56654,0.56654,0.56652,8.9356e-12,1.1327,0.00035463,1.657e-11,1.3012e-12
1.9952,0.56654,0.56654,0.56652,8.8874e-12,1.1328,0.00026044,1.657e-11,1.2045e-12
1.996,0.56654,0.56654,0.56653,8.8465e-12,1.1329,0.00018076,1.657e-11,1.1226e-12
1.9968,0.56654,0.56654,0.56653,8.8129e-12,1.1329,0.00011559,1.657e-11,1.0554e-12
1.9976,0.56654,0.56654,0.56653,8.7867e-12,1.133,6.493e-05,1.657e-11,1.003e-12
1.9984,0.56654,0.56654,0.56654,8.7678e-12,1.133,2.8776e-05,1.657e-11,9.6536e-13
1.9992,0.56654,0.56654,0.56654,8.7562e-12,1.1331,7.1329e-06,1.657e-11,9.4255e-13
2,0.56654,0.56654,0.56654,8.752e-12,1.1331,5.2321e-10,1.6569e-11,9.3455e-13


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertK_tp_jcp_p4r3_hrefN3_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,5.9064e-12,1.1331,7.2556e-06,1.1812e-11,7.5464e-16
0.001611,0.56654,0.56654,0.56655,5.9065e-12,1.1331,2.9022e-05,1.181e-11,3.0138e-15
0.0024164,0.56654,0.56654,0.56655,5.9062e-12,1.133,6.5299e-05,1.1806e-11,6.7633e-15
0.0032219,0.56654,0.56654,0.56656,5.9056e-12,1.133,0.00011609,1.1799e-11,1.1979e-14
0.0040274,0.56654,0.56654,0.56656,5.9047e-12,1.1329,0.00018138,1.1791e-11,1.863e-14
0.0048329,0.56654,0.56654,0.56657,5.9035e-12,1.1329,0.00026118,1.178e-11,2.6673e-14
0.0056384,0.56654,0.56654,0.56657,5.902e-12,1.1328,0.00035549,1.1768e-11,3.6059e-14
0.0064438,0.56654,0.56654,0.56657,5.9003e-12,1.1327,0.0004643,1.1754e-11,4.673e-14
0.0072493,0.56654,0.56654,0.56658,5.8983e-12,1.1326,0.0005876,1.1738e-11,5.8623e-14
0.0080548,0.56654,0.56654,0.56658,5.8962e-12,1.1324,0.00072541,1.1721e-11,7.1665e-14
0.0088603,0.56654,0.56654,0.56658,5.8938e-12,1.1323,0.0008777,1.1702e-11,8.578e-14
0.0096658,0.56654,0.56654,0.56659,5.8913e-12,1.1321,0.0010445,1.1682e-11,1.0089e-13
0.010471,0.56654,0.56654,0.56659,5.8888e-12,1.132,0.0012258,1.1661e-11,1.169e-13
0.011277,0.56654,0.56654,0.56659,5.8861e-12,1.1318,0.0014215,1.1639e-11,1.3373e-13
0.012082,0.56654,0.56654,0.5666,5.8835e-12,1.1316,0.0016317,1.1616e-11,1.5128e-13
0.012888,0.56654,0.56654,0.5666,5.8808e-12,1.1313,0.0018564,1.1592e-11,1.6946e-13
0.013693,0.56654,0.56654,0.56661,5.8783e-12,1.1311,0.0020956,1.1568e-11,1.8818e-13
0.014499,0.56654,0.56654,0.56661,5.8758e-12,1.1309,0.0023492,1.1544e-11,2.0735e-13
0.015304,0.56654,0.56654,0.56661,5.8734e-12,1.1306,0.0026173,1.152e-11,2.2687e-13
0.01611,0.56654,0.56654,0.56662,5.8713e-12,1.1303,0.0028998,1.1496e-11,2.4666e-13
0.016915,0.56654,0.56654,0.56662,5.8693e-12,1.13,0.0031967,1.1472e-11,2.6662e-13
0.017721,0.56654,0.56654,0.56662,5.8676e-12,1.1297,0.0035081,1.1449e-11,2.8668e-13
0.018526,0.56654,0.56654,0.56663,5.8662e-12,1.1294,0.0038339,1.1426e-11,3.0676e-13
0.019332,0.56654,0.56654,0.56663,5.8651e-12,1.1291,0.0041741,1.1403e-11,3.2678e-13
0.020137,0.56654,0.56654,0.56663,5.8643e-12,1.1287,0.0045287,1.1382e-11,3.4669e-13
0.020942,0.56654,0.56654,0.56664,5.8639e-12,1.1284,0.0048977,1.1361e-11,3.6642e-13
0.021748,0.56654,0.56654,0.56664,5.864e-12,1.128,0.0052811,1.1342e-11,3.8591e-13
0.022553,0.56654,0.56654,0.56665,5.8644e-12,1.1276,0.0056789,1.1324e-11,4.0513e-13
0.023359,0.56654,0.56654,0.56665,5.8653e-12,1.1272,0.006091,1.1306e-11,4.2404e-13
0.024164,0.56654,0.56654,0.56665,5.8666e-12,1.1268,0.0065175,1.1291e-11,4.4261e-13
0.02497,0.56654,0.56654,0.56666,5.8683e-12,1.1264,0.0069583,1.1276e-11,4.6081e-13
0.025775,0.56654,0.56654,0.56666,5.8706e-12,1.1259,0.0074135,1.1262e-11,4.7864e-13
0.026581,0.56654,0.56654,0.56666,5.8732e-12,1.1254,0.007883,1.125e-11,4.9608e-13
0.027386,0.56654,0.56654,0.56667,5.8764e-12,1.125,0.0083668,1.124e-11,5.1315e-13
0.028192,0.56654,0.56654,0.56667,5.88e-12,1.1245,0.0088649,1.123e-11,5.2986e-13
0.028997,0.56654,0.56654,0.56667,5.884e-12,1.124,0.0093773,1.1222e-11,5.4621e-13
0.029803,0.56654,0.56654,0.56668,5.8884e-12,1.1235,0.0099039,1.1215e-11,5.6224e-13
0.030608,0.56654,0.56654,0.56668,5.8933e-12,1.1229,0.010445,1.1209e-11,5.7798e-13
0.031414,0.56654,0.56654,0.56668,5.8985e-12,1.1224,0.011,1.1204e-11,5.9347e-13
0.032219,0.56654,0.56654,0.56669,5.9041e-12,1.1218,0.011569,1.1199e-11,6.0875e-13
0.033025,0.56654,0.56654,0.56669,5.91e-12,1.1212,0.012153,1.1196e-11,6.2387e-13
0.03383,0.56654,0.56654,0.5667,5.9163e-12,1.1206,0.012751,1.1194e-11,6.3888e-13
0.034636,0.56654,0.56654,0.5667,5.9228e-12,1.12,0.013363,1.1192e-11,6.5384e-13
0.035441,0.56654,0.56654,0.5667,5.9295e-12,1.1194,0.013989,1.119e-11,6.688e-13
0.036247,0.56654,0.56654,0.56671,5.9365e-12,1.1188,0.014629,1.1189e-11,6.8382e-13
0.037052,0.56654,0.56654,0.56671,5.9437e-12,1.1181,0.015284,1.1188e-11,6.9898e-13
0.037858,0.56654,0.56654,0.56671,5.951e-12,1.1175,0.015952,1.1188e-11,7.1432e-13
0.038663,0.56654,0.56654,0.56672,5.9584e-12,1.1168,0.016635,1.1187e-11,7.2991e-13
0.039469,0.56654,0.56654,0.56672,5.966e-12,1.1161,0.017332,1.1186e-11,7.458e-13
0.040274,0.56654,0.56654,0.56672,5.9735e-12,1.1154,0.018042,1.1185e-11,7.6207e-13
0.041079,0.56654,0.56654,0.56673,5.9811e-12,1.1147,0.018767,1.1183e-11,7.7876e-13
0.041885,0.56654,0.56654,0.56673,5.9887e-12,1.114,0.019506,1.1181e-11,7.9593e-13
0.04269,0.56654,0.56654,0.56673,5.9962e-12,1.1132,0.020259,1.1179e-11,8.1363e-13
0.043496,0.56654,0.56654,0.56674,6.0037e-12,1.1124,0.021026,1.1176e-11,8.3189e-13
0.044301,0.56654,0.56654,0.56674,6.0111e-12,1.1117,0.021807,1.1171e-11,8.5077e-13
0.045107,0.56654,0.56654,0.56674,6.0184e-12,1.1109,0.022602,1.1166e-11,8.703e-13
0.045912,0.56654,0.56654,0.56675,6.0255e-12,1.1101,0.02341,1.1161e-11,8.9051e-13
0.046718,0.56654,0.56654,0.56675,6.0325e-12,1.1093,0.024233,1.1154e-11,9.1143e-13
0.047523,0.56654,0.56654,0.56676,6.0394e-12,1.1084,0.02507,1.1146e-11,9.3307e-13
0.048329,0.56654,0.56654,0.56676,6.0461e-12,1.1076,0.02592,1.1137e-11,9.5545e-13
0.049134,0.56654,0.56654,0.56676,6.0526e-12,1.1067,0.026784,1.1127e-11,9.7857e-13
0.04994,0.56654,0.56654,0.56677,6.0589e-12,1.1059,0.027662,1.1115e-11,1.0025e-12
0.050745,0.56654,0.56654,0.56677,6.0651e-12,1.105,0.028554,1.1103e-11,1.0271e-12
0.051551,0.56654,0.56654,0.56677,6.071e-12,1.1041,0.02946,1.109e-11,1.0524e-12
0.052356,0.56654,0.56654,0.56678,6.0768e-12,1.1032,0.030379,1.1075e-11,1.0785e-12
0.053162,0.56654,0.56654,0.56678,6.0824e-12,1.1022,0.031313,1.1059e-11,1.1053e-12
0.053967,0.56654,0.56654,0.56678,6.0879e-12,1.1013,0.03226,1.1043e-11,1.1328e-12
0.054773,0.56654,0.56654,0.56679,6.0931e-12,1.1004,0.03322,1.1025e-11,1.161e-12
0.055578,0.56654,0.56654,0.56679,6.0983e-12,1.0994,0.034194,1.1007e-11,1.1898e-12
0.056384,0.56654,0.56654,0.56679,6.1033e-12,1.0984,0.035182,1.0987e-11,1.2191e-12
0.057189,0.56654,0.56654,0.5668,6.1082e-12,1.0974,0.036184,1.0967e-11,1.2491e-12
0.057995,0.56654,0.56654,0.5668,6.113e-12,1.0964,0.037199,1.0947e-11,1.2795e-12
0.0588,0.56654,0.56654,0.5668,6.1178e-12,1.0954,0.038227,1.0925e-11,1.3105e-12
0.059606,0.56654,0.56654,0.56681,6.1225e-12,1.0943,0.039269,1.0903e-11,1.3419e-12
0.060411,0.56654,0.56654,0.56681,6.1271e-12,1.0933,0.040325,1.0881e-11,1.3737e-12
0.061216,0.56654,0.56654,0.56681,6.1318e-12,1.0922,0.041394,1.0858e-11,1.4059e-12
0.062022,0.56654,0.56654,0.56682,6.1364e-12,1.0912,0.042477,1.0834e-11,1.4383e-12
0.062827,0.56654,0.56654,0.56682,6.1411e-12,1.0901,0.043573,1.0811e-11,1.4711e-12
0.063633,0.56654,0.56654,0.56682,6.1458e-12,1.089,0.044682,1.0787e-11,1.5041e-12
0.064438,0.56654,0.56654,0.56683,6.1506e-12,1.0878,0.045805,1.0764e-11,1.5374e-12
0.065244,0.56654,0.56654,0.56683,6.1554e-12,1.0867,0.046941,1.074e-11,1.5708e-12
0.066049,0.56654,0.56654,0.56683,6.1603e-12,1.0856,0.048091,1.0716e-11,1.6043e-12
0.066855,0.56654,0.56654,0.56684,6.1654e-12,1.0844,0.049253,1.0693e-11,1.638e-12
0.06766,0.56654,0.56654,0.56684,6.1706e-12,1.0833,0.050429,1.0669e-11,1.6718e-12
0.068466,0.56654,0.56654,0.56684,6.1759e-12,1.0821,0.051618,1.0646e-11,1.7056e-12
0.069271,0.56654,0.56654,0.56685,6.1813e-12,1.0809,0.052821,1.0623e-11,1.7395e-12
0.070077,0.56654,0.56654,0.56685,6.1869e-12,1.0797,0.054036,1.06e-11,1.7734e-12
0.070882,0.56654,0.56654,0.56685,6.1927e-12,1.0784,0.055265,1.0578e-11,1.8074e-12
0.071688,0.56654,0.56654,0.56686,6.1986e-12,1.0772,0.056507,1.0556e-11,1.8414e-12
0.072493,0.56654,0.56654,0.56686,6.2047e-12,1.076,0.057761,1.0534e-11,1.8754e-12
0.073299,0.56654,0.56654,0.56686,6.211e-12,1.0747,0.059029,1.0513e-11,1.9094e-12
0.074104,0.56654,0.56654,0.56687,6.2174e-12,1.0734,0.06031,1.0491e-11,1.9434e-12
0.07491,0.56654,0.56654,0.56687,6.224e-12,1.0721,0.061604,1.0471e-11,1.9775e-12
0.075715,0.56654,0.56654,0.56687,6.2308e-12,1.0708,0.06291,1.045e-11,2.0116e-12
0.076521,0.56654,0.56654,0.56688,6.2377e-12,1.0695,0.06423,1.043e-11,2.0457e-12
0.077326,0.56654,0.56654,0.56688,6.2448e-12,1.0682,0.065563,1.041e-11,2.0799e-12
0.078132,0.56654,0.56654,0.56688,6.252e-12,1.0669,0.066908,1.039e-11,2.1142e-12
0.078937,0.56654,0.56654,0.56689,6.2593e-12,1.0655,0.068266,1.037e-11,2.1486e-12
0.079743,0.56654,0.56654,0.56689,6.2668e-12,1.0641,0.069637,1.0351e-11,2.183e-12
0.080548,0.56654,0.56654,0.56689,6.2744e-12,1.0628,0.071021,1.0331e-11,2.2176e-12
0.081353,0.56654,0.56654,0.56689,6.2821e-12,1.0614,0.072417,1.0312e-11,2.2524e-12
0.082159,0.56654,0.56654,0.5669,6.2899e-12,1.06,0.073826,1.0292e-11,2.2873e-12
0.082964,0.56654,0.56654,0.5669,6.2977e-12,1.0586,0.075247,1.0273e-11,2.3224e-12
0.08377,0.56654,0.56654,0.5669,6.3057e-12,1.0571,0.076682,1.0254e-11,2.3576e-12
0.084575,0.56654,0.56654,0.56691,6.3137e-12,1.0557,0.078128,1.0234e-11,2.3931e-12
0.085381,0.56654,0.56654,0.56691,6.3218e-12,1.0542,0.079587,1.0215e-11,2.4289e-12
0.086186,0.56654,0.56654,0.56691,6.3299e-12,1.0528,0.081059,1.0195e-11,2.4648e-12
0.086992,0.56654,0.56654,0.56692,6.3381e-12,1.0513,0.082543,1.0175e-11,2.5011e-12
0.087797,0.56654,0.56654,0.56692,6.3462e-12,1.0498,0.08404,1.0155e-11,2.5376e-12
0.088603,0.56654,0.56654,0.56692,6.3545e-12,1.0483,0.085549,1.0135e-11,2.5743e-12
0.089408,0.56654,0.56654,0.56693,6.3627e-12,1.0468,0.08707,1.0114e-11,2.6114e-12
0.090214,0.56654,0.56654,0.56693,6.3709e-12,1.0453,0.088603,1.0093e-11,2.6487e-12
0.091019,0.56654,0.56654,0.56693,6.3792e-12,1.0437,0.090149,1.0072e-11,2.6864e-12
0.091825,0.56654,0.56654,0.56694,6.3875e-12,1.0422,0.091707,1.0051e-11,2.7243e-12
0.09263,0.56654,0.56654,0.56694,6.3958e-12,1.0406,0.093277,1.0029e-11,2.7625e-12
0.093436,0.56654,0.56654,0.56694,6.404e-12,1.039,0.094859,1.0007e-11,2.801e-12
0.094241,0.56654,0.56654,0.56694,6.4123e-12,1.0374,0.096454,9.985e-12,2.8397e-12
0.095047,0.56654,0.56654,0.56695,6.4207e-12,1.0358,0.09806,9.9626e-12,2.8787e-12
0.095852,0.56654,0.56654,0.56695,6.429e-12,1.0342,0.099678,9.94e-12,2.918e-12
0.096658,0.56654,0.56654,0.56695,6.4374e-12,1.0326,0.10131,9.9173e-12,2.9575e-12
0.097463,0.56654,0.56654,0.56696,6.4458e-12,1.031,0.10295,9.8943e-12,2.9972e-12
0.098269,0.56654,0.56654,0.56696,6.4542e-12,1.0293,0.1046,9.8713e-12,3.0371e-12
0.099074,0.56654,0.56654,0.56696,6.4627e-12,1.0277,0.10627,9.8482e-12,3.0772e-12
0.09988,0.56654,0.56654,0.56697,6.4712e-12,1.026,0.10795,9.8249e-12,3.1174e-12
0.10069,0.56654,0.56654,0.56697,6.4798e-12,1.0243,0.10964,9.8017e-12,3.1578e-12
0.10149,0.56654,0.56654,0.56697,6.4884e-12,1.0226,0.11134,9.7785e-12,3.1984e-12
0.1023,0.56654,0.56654,0.56697,6.4972e-12,1.0209,0.11305,9.7553e-12,3.239e-12
0.1031,0.56654,0.56654,0.56698,6.506e-12,1.0192,0.11478,9.7322e-12,3.2798e-12
0.10391,0.56654,0.56654,0.56698,6.5149e-12,1.0174,0.11651,9.7092e-12,3.3206e-12
0.10471,0.56654,0.56654,0.56698,6.5239e-12,1.0157,0.11826,9.6864e-12,3.3615e-12
0.10552,0.56654,0.56654,0.56699,6.5331e-12,1.014,0.12002,9.6637e-12,3.4024e-12
0.10632,0.56654,0.56654,0.56699,6.5423e-12,1.0122,0.12179,9.6412e-12,3.4434e-12
0.10713,0.56654,0.56654,0.56699,6.5517e-12,1.0104,0.12357,9.619e-12,3.4844e-12
0.10793,0.56654,0.56654,0.56699,6.5612e-12,1.0086,0.12536,9.597e-12,3.5254e-12
0.10874,0.56654,0.56654,0.567,6.5708e-12,1.0068,0.12717,9.5753e-12,3.5664e-12
0.10955,0.56654,0.56654,0.567,6.5806e-12,1.005,0.12898,9.5539e-12,3.6074e-12
0.11035,0.56654,0.56654,0.567,6.5905e-12,1.0032,0.13081,9.5327e-12,3.6484e-12
0.11116,0.56654,0.56654,0.56701,6.6006e-12,1.0014,0.13265,9.5119e-12,3.6894e-12
0.11196,0.56654,0.56654,0.56701,6.6108e-12,0.99952,0.1345,9.4913e-12,3.7303e-12
0.11277,0.56654,0.56654,0.56701,6.6212e-12,0.99766,0.13636,9.4711e-12,3.7713e-12
0.11357,0.56654,0.56654,0.56701,6.6317e-12,0.9958,0.13823,9.4511e-12,3.8123e-12
0.11438,0.56654,0.56654,0.56702,6.6424e-12,0.99392,0.14011,9.4314e-12,3.8533e-12
0.11518,0.56654,0.56654,0.56702,6.6532e-12,0.99203,0.14201,9.412e-12,3.8943e-12
0.11599,0.56654,0.56654,0.56702,6.6641e-12,0.99013,0.14391,9.3928e-12,3.9354e-12
0.11679,0.56654,0.56654,0.56702,6.6752e-12,0.98822,0.14582,9.3738e-12,3.9765e-12
0.1176,0.56654,0.56654,0.56703,6.6863e-12,0.9863,0.14775,9.355e-12,4.0177e-12
0.11841,0.56654,0.56654,0.56703,6.6976e-12,0.98437,0.14969,9.3364e-12,4.0589e-12
0.11921,0.56654,0.56654,0.56703,6.709e-12,0.98243,0.15163,9.3178e-12,4.1002e-12
0.12002,0.56654,0.56654,0.56704,6.7206e-12,0.98048,0.15359,9.2994e-12,4.1417e-12
0.12082,0.56654,0.56654,0.56704,6.7322e-12,0.97852,0.15556,9.281e-12,4.1833e-12
0.12163,0.56654,0.56654,0.56704,6.7438e-12,0.97654,0.15754,9.2626e-12,4.225e-12
0.12243,0.56654,0.56654,0.56704,6.7556e-12,0.97456,0.15953,9.2442e-12,4.267e-12
0.12324,0.56654,0.56654,0.56705,6.7674e-12,0.97256,0.16153,9.2257e-12,4.3091e-12
0.12404,0.56654,0.56654,0.56705,6.7793e-12,0.97056,0.16354,9.2071e-12,4.3514e-12
0.12485,0.56654,0.56654,0.56705,6.7912e-12,0.96854,0.16556,9.1884e-12,4.394e-12
0.12565,0.56654,0.56654,0.56705,6.8031e-12,0.96652,0.16759,9.1695e-12,4.4368e-12
0.12646,0.56654,0.56654,0.56706,6.8151e-12,0.96448,0.16963,9.1504e-12,4.4799e-12
0.12727,0.56654,0.56654,0.56706,6.8271e-12,0.96244,0.17168,9.131e-12,4.5232e-12
0.12807,0.56654,0.56654,0.56706,6.8391e-12,0.96038,0.17374,9.1113e-12,4.5669e-12
0.12888,0.56654,0.56654,0.56706,6.8511e-12,0.95831,0.17581,9.0914e-12,4.6109e-12
0.12968,0.56654,0.56654,0.56707,6.8631e-12,0.95624,0.17789,9.0711e-12,4.6551e-12
0.13049,0.56654,0.56654,0.56707,6.8751e-12,0.95415,0.17999,9.0504e-12,4.6998e-12
0.13129,0.56654,0.56654,0.56707,6.8871e-12,0.95205,0.18209,9.0294e-12,4.7447e-12
0.1321,0.56654,0.56654,0.56707,6.899e-12,0.94995,0.1842,9.008e-12,4.79e-12
0.1329,0.56654,0.56654,0.56708,6.911e-12,0.94783,0.18632,8.9863e-12,4.8357e-12
0.13371,0.56654,0.56654,0.56708,6.9229e-12,0.94571,0.18845,8.9641e-12,4.8816e-12
0.13452,0.56654,0.56654,0.56708,6.9348e-12,0.94357,0.19059,8.9415e-12,4.928e-12
0.13532,0.56654,0.56654,0.56708,6.9466e-12,0.94143,0.19274,8.9186e-12,4.9746e-12
0.13613,0.56654,0.56654,0.56709,6.9584e-12,0.93927,0.1949,8.8952e-12,5.0216e-12
0.13693,0.56654,0.56654,0.56709,6.9702e-12,0.93711,0.19707,8.8715e-12,5.069e-12
0.13774,0.56654,0.56654,0.56709,6.982e-12,0.93493,0.19925,8.8474e-12,5.1166e-12
0.13854,0.56654,0.56654,0.56709,6.9938e-12,0.93275,0.20143,8.823e-12,5.1646e-12
0.13935,0.56654,0.56654,0.56709,7.0055e-12,0.93056,0.20363,8.7983e-12,5.2128e-12
0.14015,0.56654,0.56654,0.5671,7.0173e-12,0.92836,0.20584,8.7732e-12,5.2613e-12
0.14096,0.56654,0.56654,0.5671,7.029e-12,0.92615,0.20805,8.7479e-12,5.3101e-12
0.14176,0.56654,0.56654,0.5671,7.0407e-12,0.92393,0.21028,8.7223e-12,5.3592e-12
0.14257,0.56654,0.56654,0.5671,7.0525e-12,0.9217,0.21251,8.6965e-12,5.4085e-12
0.14338,0.56654,0.56654,0.56711,7.0642e-12,0.91946,0.21475,8.6705e-12,5.458e-12
0.14418,0.56654,0.56654,0.56711,7.076e-12,0.91721,0.21701,8.6443e-12,5.5077e-12
0.14499,0.56654,0.56654,0.56711,7.0878e-12,0.91495,0.21927,8.618e-12,5.5576e-12
0.14579,0.56654,0.56654,0.56711,7.0996e-12,0.91269,0.22154,8.5916e-12,5.6077e-12
0.1466,0.56654,0.56654,0.56712,7.1115e-12,0.91041,0.22382,8.5651e-12,5.6579e-12
0.1474,0.56654,0.56654,0.56712,7.1234e-12,0.90813,0.2261,8.5385e-12,5.7083e-12
0.14821,0.56654,0.56654,0.56712,7.1354e-12,0.90584,0.2284,8.5119e-12,5.7588e-12
0.14901,0.56654,0.56654,0.56712,7.1474e-12,0.90354,0.2307,8.4853e-12,5.8094e-12
0.14982,0.56654,0.56654,0.56712,7.1594e-12,0.90123,0.23302,8.4587e-12,5.8601e-12
0.15062,0.56654,0.56654,0.56713,7.1716e-12,0.89891,0.23534,8.4322e-12,5.9109e-12
0.15143,0.56654,0.56654,0.56713,7.1838e-12,0.89659,0.23767,8.4057e-12,5.9618e-12
0.15224,0.56654,0.56654,0.56713,7.196e-12,0.89425,0.24001,8.3793e-12,6.0128e-12
0.15304,0.56654,0.56654,0.56713,7.2084e-12,0.89191,0.24236,8.353e-12,6.0638e-12
0.15385,0.56654,0.56654,0.56713,7.2208e-12,0.88956,0.24471,8.3267e-12,6.1149e-12
0.15465,0.56654,0.56654,0.56714,7.2333e-12,0.8872,0.24708,8.3006e-12,6.166e-12
0.15546,0.56654,0.56654,0.56714,7.2459e-12,0.88483,0.24945,8.2746e-12,6.2172e-12
0.15626,0.56654,0.56654,0.56714,7.2585e-12,0.88245,0.25183,8.2486e-12,6.2684e-12
0.15707,0.56654,0.56654,0.56714,7.2712e-12,0.88007,0.25422,8.2228e-12,6.3197e-12
0.15787,0.56654,0.56654,0.56714,7.284e-12,0.87768,0.25661,8.197e-12,6.371e-12
0.15868,0.56654,0.56654,0.56715,7.2969e-12,0.87528,0.25902,8.1714e-12,6.4224e-12
0.15949,0.56654,0.56654,0.56715,7.3098e-12,0.87287,0.26143,8.1458e-12,6.4739e-12
0.16029,0.56654,0.56654,0.56715,7.3228e-12,0.87045,0.26385,8.1203e-12,6.5254e-12
0.1611,0.56654,0.56654,0.56715,7.3359e-12,0.86803,0.26628,8.0949e-12,6.5769e-12
0.1619,0.56654,0.56654,0.56715,7.349e-12,0.8656,0.26871,8.0695e-12,6.6286e-12
0.16271,0.56654,0.56654,0.56716,7.3622e-12,0.86316,0.27115,8.0441e-12,6.6803e-12
0.16351,0.56654,0.56654,0.56716,7.3755e-12,0.86071,0.2736,8.0188e-12,6.7321e-12
0.16432,0.56654,0.56654,0.56716,7.3887e-12,0.85826,0.27606,7.9935e-12,6.784e-12
0.16512,0.56654,0.56654,0.56716,7.4021e-12,0.8558,0.27853,7.9681e-12,6.836e-12
0.16593,0.56654,0.56654,0.56716,7.4154e-12,0.85333,0.281,7.9427e-12,6.8881e-12
0.16673,0.56654,0.56654,0.56717,7.4288e-12,0.85085,0.28348,7.9172e-12,6.9404e-12
0.16754,0.56654,0.56654,0.56717,7.4422e-12,0.84837,0.28597,7.8917e-12,6.9927e-12
0.16835,0.56654,0.56654,0.56717,7.4557e-12,0.84588,0.28846,7.8661e-12,7.0452e-12
0.16915,0.56654,0.56654,0.56717,7.4691e-12,0.84338,0.29096,7.8405e-12,7.0978e-12
0.16996,0.56654,0.56654,0.56717,7.4826e-12,0.84087,0.29347,7.8147e-12,7.1505e-12
0.17076,0.56654,0.56654,0.56717,7.4961e-12,0.83836,0.29599,7.7888e-12,7.2034e-12
0.17157,0.56654,0.56654,0.56718,7.5096e-12,0.83584,0.29851,7.7628e-12,7.2564e-12
0.17237,0.56654,0.56654,0.56718,7.5231e-12,0.83331,0.30104,7.7367e-12,7.3096e-12
0.17318,0.56654,0.56654,0.56718,7.5367e-12,0.83078,0.30358,7.7105e-12,7.3629e-12
0.17398,0.56654,0.56654,0.56718,7.5502e-12,0.82824,0.30612,7.6841e-12,7.4163e-12
0.17479,0.56654,0.56654,0.56718,7.5638e-12,0.8257,0.30867,7.6577e-12,7.4699e-12
0.17559,0.56654,0.56654,0.56718,7.5773e-12,0.82314,0.31123,7.6311e-12,7.5236e-12
0.1764,0.56654,0.56654,0.56719,7.5909e-12,0.82058,0.31379,7.6044e-12,7.5774e-12
0.17721,0.56654,0.56654,0.56719,7.6045e-12,0.81802,0.31636,7.5776e-12,7.6314e-12
0.17801,0.56654,0.56654,0.56719,7.6181e-12,0.81544,0.31893,7.5507e-12,7.6854e-12
0.17882,0.56654,0.56654,0.56719,7.6317e-12,0.81287,0.32152,7.5238e-12,7.7396e-12
0.17962,0.56654,0.56654,0.56719,7.6454e-12,0.81028,0.32411,7.4968e-12,7.7939e-12
0.18043,0.56654,0.56654,0.56719,7.659e-12,0.80769,0.3267,7.4698e-12,7.8483e-12
0.18123,0.56654,0.56654,0.5672,7.6727e-12,0.80509,0.3293,7.4427e-12,7.9027e-12
0.18204,0.56654,0.56654,0.5672,7.6864e-12,0.80249,0.33191,7.4157e-12,7.9572e-12
0.18284,0.56654,0.56654,0.5672,7.7002e-12,0.79988,0.33452,7.3886e-12,8.0118e-12
0.18365,0.56654,0.56654,0.5672,7.714e-12,0.79726,0.33714,7.3616e-12,8.0664e-12
0.18445,0.56654,0.56654,0.5672,7.7279e-12,0.79464,0.33976,7.3347e-12,8.1211e-12
0.18526,0.56654,0.56654,0.5672,7.7418e-12,0.79201,0.34239,7.3078e-12,8.1758e-12
0.18607,0.56654,0.56654,0.5672,7.7558e-12,0.78938,0.34503,7.281e-12,8.2305e-12
0.18687,0.56654,0.56654,0.56721,7.7698e-12,0.78674,0.34767,7.2544e-12,8.2852e-12
0.18768,0.56654,0.56654,0.56721,7.7839e-12,0.7841,0.35032,7.2279e-12,8.3399e-12
0.18848,0.56654,0.56654,0.56721,7.7981e-12,0.78144,0.35297,7.2015e-12,8.3946e-12
0.18929,0.56654,0.56654,0.56721,7.8123e-12,0.77879,0.35563,7.1753e-12,8.4493e-12
0.19009,0.56654,0.56654,0.56721,7.8266e-12,0.77613,0.35829,7.1493e-12,8.5039e-12
0.1909,0.56654,0.56654,0.56721,7.841e-12,0.77346,0.36096,7.1235e-12,8.5586e-12
0.1917,0.56654,0.56654,0.56721,7.8555e-12,0.77079,0.36364,7.0979e-12,8.6131e-12
0.19251,0.56654,0.56654,0.56722,7.8701e-12,0.76811,0.36632,7.0725e-12,8.6677e-12
0.19332,0.56654,0.56654,0.56722,7.8847e-12,0.76543,0.369,7.0473e-12,8.7222e-12
0.19412,0.56654,0.56654,0.56722,7.8995e-12,0.76274,0.37169,7.0223e-12,8.7766e-12
0.19493,0.56654,0.56654,0.56722,7.9143e-12,0.76005,0.37439,6.9976e-12,8.831e-12
0.19573,0.56654,0.56654,0.56722,7.9292e-12,0.75735,0.37709,6.973e-12,8.8854e-12
0.19654,0.56654,0.56654,0.56722,7.9442e-12,0.75465,0.37979,6.9487e-12,8.9397e-12
0.19734,0.56654,0.56654,0.56722,7.9593e-12,0.75194,0.3825,6.9246e-12,8.994e-12
0.19815,0.56654,0.56654,0.56722,7.9744e-12,0.74923,0.38522,6.9006e-12,9.0482e-12
0.19895,0.56654,0.56654,0.56722,7.9897e-12,0.74652,0.38793,6.8769e-12,9.1024e-12
0.19976,0.56654,0.56654,0.56723,8.005e-12,0.74379,0.39066,6.8533e-12,9.1566e-12
0.20056,0.56654,0.56654,0.56723,8.0203e-12,0.74107,0.39339,6.8299e-12,9.2108e-12
0.20137,0.56654,0.56654,0.56723,8.0358e-12,0.73834,0.39612,6.8066e-12,9.2649e-12
0.20218,0.56654,0.56654,0.56723,8.0512e-12,0.7356,0.39885,6.7834e-12,9.3191e-12
0.20298,0.56654,0.56654,0.56723,8.0668e-12,0.73287,0.4016,6.7603e-12,9.3733e-12
0.20379,0.56654,0.56654,0.56723,8.0824e-12,0.73012,0.40434,6.7373e-12,9.4275e-12
0.20459,0.56654,0.56654,0.56723,8.098e-12,0.72738,0.40709,6.7143e-12,9.4817e-12
0.2054,0.56654,0.56654,0.56723,8.1137e-12,0.72462,0.40984,6.6914e-12,9.536e-12
0.2062,0.56654,0.56654,0.56723,8.1294e-12,0.72187,0.4126,6.6684e-12,9.5903e-12
0.20701,0.56654,0.56654,0.56724,8.1451e-12,0.71911,0.41536,6.6455e-12,9.6447e-12
0.20781,0.56654,0.56654,0.56724,8.1608e-12,0.71635,0.41813,6.6225e-12,9.6991e-12
0.20862,0.56654,0.56654,0.56724,8.1765e-12,0.71358,0.4209,6.5994e-12,9.7536e-12
0.20942,0.56654,0.56654,0.56724,8.1923e-12,0.71081,0.42367,6.5762e-12,9.8083e-12
0.21023,0.56654,0.56654,0.56724,8.208e-12,0.70803,0.42645,6.553e-12,9.863e-12
0.21104,0.56654,0.56654,0.56724,8.2237e-12,0.70526,0.42923,6.5296e-12,9.9178e-12
0.21184,0.56654,0.56654,0.56724,8.2394e-12,0.70247,0.43201,6.5061e-12,9.9728e-12
0.21265,0.56654,0.56654,0.56724,8.2551e-12,0.69969,0.4348,6.4824e-12,1.0028e-11
0.21345,0.56654,0.56654,0.56724,8.2708e-12,0.6969,0.43759,6.4586e-12,1.0083e-11
0.21426,0.56654,0.56654,0.56724,8.2864e-12,0.69411,0.44038,6.4345e-12,1.0138e-11
0.21506,0.56654,0.56654,0.56724,8.302e-12,0.69131,0.44318,6.4103e-12,1.0194e-11
0.21587,0.56654,0.56654,0.56725,8.3176e-12,0.68851,0.44598,6.386e-12,1.0249e-11
0.21667,0.56654,0.56654,0.56725,8.3332e-12,0.68571,0.44878,6.3614e-12,1.0305e-11
0.21748,0.56654,0.56654,0.56725,8.3487e-12,0.68291,0.45159,6.3366e-12,1.0361e-11
0.21829,0.56654,0.56654,0.56725,8.3642e-12,0.6801,0.45439,6.3116e-12,1.0417e-11
0.21909,0.56654,0.56654,0.56725,8.3796e-12,0.67729,0.45721,6.2865e-12,1.0473e-11
0.2199,0.56654,0.56654,0.56725,8.395e-12,0.67448,0.46002,6.2611e-12,1.0529e-11
0.2207,0.56654,0.56654,0.56725,8.4104e-12,0.67166,0.46284,6.2356e-12,1.0585e-11
0.22151,0.56654,0.56654,0.56725,8.4258e-12,0.66884,0.46566,6.2099e-12,1.0642e-11
0.22231,0.56654,0.56654,0.56725,8.4411e-12,0.66602,0.46848,6.1841e-12,1.0698e-11
0.22312,0.56654,0.56654,0.56725,8.4564e-12,0.6632,0.47131,6.1581e-12,1.0755e-11
0.22392,0.56654,0.56654,0.56725,8.4716e-12,0.66037,0.47413,6.132e-12,1.0811e-11
0.22473,0.56654,0.56654,0.56725,8.4869e-12,0.65754,0.47696,6.1057e-12,1.0868e-11
0.22553,0.56654,0.56654,0.56725,8.5021e-12,0.65471,0.4798,6.0794e-12,1.0925e-11
0.22634,0.56654,0.56654,0.56725,8.5173e-12,0.65188,0.48263,6.053e-12,1.0982e-11
0.22715,0.56654,0.56654,0.56725,8.5325e-12,0.64904,0.48547,6.0265e-12,1.1038e-11
0.22795,0.56654,0.56654,0.56725,8.5477e-12,0.6462,0.48831,5.9999e-12,1.1095e-11
0.22876,0.56654,0.56654,0.56726,8.5628e-12,0.64336,0.49115,5.9734e-12,1.1152e-11
0.22956,0.56654,0.56654,0.56726,8.578e-12,0.64052,0.49399,5.9468e-12,1.1209e-11
0.23037,0.56654,0.56654,0.56726,8.5932e-12,0.63768,0.49684,5.9202e-12,1.1266e-11
0.23117,0.56654,0.56654,0.56726,8.6084e-12,0.63483,0.49968,5.8937e-12,1.1323e-11
0.23198,0.56654,0.56654,0.56726,8.6236e-12,0.63198,0.50253,5.8671e-12,1.138e-11
0.23278,0.56654,0.56654,0.56726,8.6388e-12,0.62914,0.50538,5.8406e-12,1.1437e-11
0.23359,0.56654,0.56654,0.56726,8.654e-12,0.62629,0.50823,5.8142e-12,1.1494e-11
0.23439,0.56654,0.56654,0.56726,8.6693e-12,0.62343,0.51108,5.7879e-12,1.1551e-11
0.2352,0.56654,0.56654,0.56726,8.6845e-12,0.62058,0.51394,5.7616e-12,1.1607e-11
0.23601,0.56654,0.56654,0.56726,8.6998e-12,0.61772,0.51679,5.7354e-12,1.1664e-11
0.23681,0.56654,0.56654,0.56726,8.7151e-12,0.61487,0.51965,5.7093e-12,1.1721e-11
0.23762,0.56654,0.56654,0.56726,8.7305e-12,0.61201,0.52251,5.6833e-12,1.1778e-11
0.23842,0.56654,0.56654,0.56726,8.7458e-12,0.60915,0.52537,5.6574e-12,1.1834e-11
0.23923,0.56654,0.56654,0.56726,8.7612e-12,0.60629,0.52823,5.6317e-12,1.1891e-11
0.24003,0.56654,0.56654,0.56726,8.7766e-12,0.60343,0.53109,5.606e-12,1.1947e-11
0.24084,0.56654,0.56654,0.56726,8.792e-12,0.60057,0.53395,5.5804e-12,1.2004e-11
0.24164,0.56654,0.56654,0.56726,8.8075e-12,0.59771,0.53681,5.5549e-12,1.206e-11
0.24245,0.56654,0.56654,0.56726,8.823e-12,0.59484,0.53968,5.5296e-12,1.2116e-11
0.24325,0.56654,0.56654,0.56726,8.8385e-12,0.59198,0.54254,5.5043e-12,1.2173e-11
0.24406,0.56654,0.56654,0.56726,8.854e-12,0.58912,0.54541,5.4791e-12,1.2229e-11
0.24487,0.56654,0.56654,0.56726,8.8695e-12,0.58625,0.54827,5.454e-12,1.2285e-11
0.24567,0.56654,0.56654,0.56726,8.885e-12,0.58338,0.55114,5.429e-12,1.2341e-11
0.24648,0.56654,0.56654,0.56726,8.9006e-12,0.58052,0.554,5.404e-12,1.2397e-11
0.24728,0.56654,0.56654,0.56726,8.9161e-12,0.57765,0.55687,5.3791e-12,1.2453e-11
0.24809,0.56654,0.56654,0.56726,8.9317e-12,0.57479,0.55974,5.3542e-12,1.2509e-11
0.24889,0.56654,0.56654,0.56726,8.9473e-12,0.57192,0.56261,5.3294e-12,1.2565e-11
0.2497,0.56654,0.56654,0.56726,8.9629e-12,0.56905,0.56547,5.3046e-12,1.2621e-11
0.2505,0.56654,0.56654,0.56726,8.9784e-12,0.56618,0.56834,5.2798e-12,1.2677e-11
0.25131,0.56654,0.56654,0.56726,8.994e-12,0.56332,0.57121,5.2551e-12,1.2733e-11
0.25212,0.56654,0.56654,0.56726,9.0095e-12,0.56045,0.57407,5.2304e-12,1.2789e-11
0.25292,0.56654,0.56654,0.56726,9.0251e-12,0.55758,0.57694,5.2056e-12,1.2845e-11
0.25373,0.56654,0.56654,0.56726,9.0406e-12,0.55472,0.57981,5.1809e-12,1.29e-11
0.25453,0.56654,0.56654,0.56726,9.0561e-12,0.55185,0.58267,5.1562e-12,1.2956e-11
0.25534,0.56654,0.56654,0.56726,9.0716e-12,0.54898,0.58554,5.1314e-12,1.3012e-11
0.25614,0.56654,0.56654,0.56726,9.0871e-12,0.54612,0.58841,5.1067e-12,1.3068e-11
0.25695,0.56654,0.56654,0.56726,9.1026e-12,0.54325,0.59127,5.0819e-12,1.3123e-11
0.25775,0.56654,0.56654,0.56726,9.1181e-12,0.54039,0.59413,5.0572e-12,1.3179e-11
0.25856,0.56654,0.56654,0.56726,9.1335e-12,0.53752,0.597,5.0324e-12,1.3235e-11
0.25936,0.56654,0.56654,0.56726,9.1489e-12,0.53466,0.59986,5.0077e-12,1.329e-11
0.26017,0.56654,0.56654,0.56726,9.1643e-12,0.5318,0.60272,4.9829e-12,1.3346e-11
0.26098,0.56654,0.56654,0.56726,9.1797e-12,0.52894,0.60558,4.9582e-12,1.3401e-11
0.26178,0.56654,0.56654,0.56726,9.1951e-12,0.52608,0.60844,4.9335e-12,1.3457e-11
0.26259,0.56654,0.56654,0.56726,9.2105e-12,0.52322,0.6113,4.9088e-12,1.3512e-11
0.26339,0.56654,0.56654,0.56726,9.2258e-12,0.52036,0.61416,4.8842e-12,1.3567e-11
0.2642,0.56654,0.56654,0.56726,9.2412e-12,0.5175,0.61702,4.8596e-12,1.3623e-11
0.265,0.56654,0.56654,0.56726,9.2565e-12,0.51465,0.61987,4.8351e-12,1.3678e-11
0.26581,0.56654,0.56654,0.56726,9.2718e-12,0.51179,0.62273,4.8107e-12,1.3733e-11
0.26661,0.56654,0.56654,0.56726,9.2871e-12,0.50894,0.62558,4.7863e-12,1.3788e-11
0.26742,0.56654,0.56654,0.56726,9.3025e-12,0.50609,0.62843,4.7621e-12,1.3843e-11
0.26822,0.56654,0.56654,0.56726,9.3178e-12,0.50324,0.63128,4.7379e-12,1.3898e-11
0.26903,0.56654,0.56654,0.56726,9.3331e-12,0.50039,0.63413,4.7139e-12,1.3952e-11
0.26984,0.56654,0.56654,0.56726,9.3485e-12,0.49754,0.63697,4.69e-12,1.4007e-11
0.27064,0.56654,0.56654,0.56726,9.3638e-12,0.4947,0.63982,4.6662e-12,1.4061e-11
0.27145,0.56654,0.56654,0.56726,9.3791e-12,0.49185,0.64266,4.6426e-12,1.4116e-11
0.27225,0.56654,0.56654,0.56725,9.3945e-12,0.48901,0.6455,4.6192e-12,1.417e-11
0.27306,0.56654,0.56654,0.56725,9.4099e-12,0.48617,0.64834,4.5959e-12,1.4224e-11
0.27386,0.56654,0.56654,0.56725,9.4253e-12,0.48333,0.65117,4.5728e-12,1.4278e-11
0.27467,0.56654,0.56654,0.56725,9.4407e-12,0.4805,0.65401,4.5499e-12,1.4331e-11
0.27547,0.56654,0.56654,0.56725,9.4561e-12,0.47767,0.65684,4.5271e-12,1.4385e-11
0.27628,0.56654,0.56654,0.56725,9.4715e-12,0.47484,0.65967,4.5046e-12,1.4438e-11
0.27709,0.56654,0.56654,0.56725,9.487e-12,0.47201,0.6625,4.4822e-12,1.4492e-11
0.27789,0.56654,0.56654,0.56725,9.5024e-12,0.46918,0.66532,4.46e-12,1.4545e-11
0.2787,0.56654,0.56654,0.56725,9.5179e-12,0.46636,0.66814,4.438e-12,1.4598e-11
0.2795,0.56654,0.56654,0.56725,9.5334e-12,0.46354,0.67096,4.4162e-12,1.4651e-11
0.28031,0.56654,0.56654,0.56725,9.5489e-12,0.46072,0.67378,4.3946e-12,1.4703e-11
0.28111,0.56654,0.56654,0.56725,9.5644e-12,0.4579,0.67659,4.3731e-12,1.4756e-11
0.28192,0.56654,0.56654,0.56725,9.5799e-12,0.45509,0.6794,4.3518e-12,1.4808e-11
0.28272,0.56654,0.56654,0.56725,9.5955e-12,0.45228,0.68221,4.3307e-12,1.486e-11
0.28353,0.56654,0.56654,0.56725,9.611e-12,0.44947,0.68502,4.3096e-12,1.4912e-11
0.28433,0.56654,0.56654,0.56725,9.6265e-12,0.44667,0.68782,4.2888e-12,1.4964e-11
0.28514,0.56654,0.56654,0.56724,9.6421e-12,0.44387,0.69062,4.268e-12,1.5016e-11
0.28595,0.56654,0.56654,0.56724,9.6576e-12,0.44107,0.69342,4.2474e-12,1.5068e-11
0.28675,0.56654,0.56654,0.56724,9.6731e-12,0.43828,0.69621,4.2268e-12,1.5119e-11
0.28756,0.56654,0.56654,0.56724,9.6886e-12,0.43549,0.699,4.2063e-12,1.5171e-11
0.28836,0.56654,0.56654,0.56724,9.7041e-12,0.4327,0.70178,4.186e-12,1.5222e-11
0.28917,0.56654,0.56654,0.56724,9.7196e-12,0.42991,0.70457,4.1656e-12,1.5274e-11
0.28997,0.56654,0.56654,0.56724,9.735e-12,0.42713,0.70735,4.1453e-12,1.5325e-11
0.29078,0.56654,0.56654,0.56724,9.7504e-12,0.42436,0.71012,4.125e-12,1.5376e-11
0.29158,0.56654,0.56654,0.56724,9.7658e-12,0.42158,0.71289,4.1048e-12,1.5427e-11
0.29239,0.56654,0.56654,0.56724,9.7812e-12,0.41881,0.71566,4.0845e-12,1.5478e-11
0.29319,0.56654,0.56654,0.56724,9.7965e-12,0.41605,0.71842,4.0642e-12,1.5529e-11
0.294,0.56654,0.56654,0.56723,9.8117e-12,0.41328,0.72119,4.0439e-12,1.558e-11
0.29481,0.56654,0.56654,0.56723,9.827e-12,0.41053,0.72394,4.0236e-12,1.563e-11
0.29561,0.56654,0.56654,0.56723,9.8421e-12,0.40777,0.72669,4.0032e-12,1.5681e-11
0.29642,0.56654,0.56654,0.56723,9.8573e-12,0.40502,0.72944,3.9828e-12,1.5732e-11
0.29722,0.56654,0.56654,0.56723,9.8723e-12,0.40228,0.73219,3.9624e-12,1.5782e-11
0.29803,0.56654,0.56654,0.56723,9.8873e-12,0.39953,0.73493,3.9418e-12,1.5833e-11
0.29883,0.56654,0.56654,0.56723,9.9023e-12,0.3968,0.73766,3.9212e-12,1.5883e-11
0.29964,0.56654,0.56654,0.56723,9.9172e-12,0.39406,0.74039,3.9006e-12,1.5934e-11
0.30044,0.56654,0.56654,0.56723,9.9321e-12,0.39133,0.74312,3.8799e-12,1.5984e-11
0.30125,0.56654,0.56654,0.56723,9.9469e-12,0.38861,0.74584,3.8591e-12,1.6035e-11
0.30206,0.56654,0.56654,0.56722,9.9616e-12,0.38589,0.74856,3.8382e-12,1.6085e-11
0.30286,0.56654,0.56654,0.56722,9.9763e-12,0.38317,0.75127,3.8173e-12,1.6135e-11
0.30367,0.56654,0.56654,0.56722,9.9909e-12,0.38046,0.75398,3.7963e-12,1.6185e-11
0.30447,0.56654,0.56654,0.56722,1.0005e-11,0.37776,0.75668,3.7753e-12,1.6236e-11
0.30528,0.56654,0.56654,0.56722,1.002e-11,0.37506,0.75938,3.7542e-12,1.6286e-11
0.30608,0.56654,0.56654,0.56722,1.0034e-11,0.37236,0.76208,3.7331e-12,1.6336e-11
0.30689,0.56654,0.56654,0.56722,1.0049e-11,0.36967,0.76476,3.7119e-12,1.6386e-11
0.30769,0.56654,0.56654,0.56722,1.0063e-11,0.36698,0.76745,3.6907e-12,1.6436e-11
0.3085,0.56654,0.56654,0.56721,1.0077e-11,0.3643,0.77013,3.6695e-12,1.6485e-11
0.3093,0.56654,0.56654,0.56721,1.0092e-11,0.36163,0.7728,3.6483e-12,1.6535e-11
0.31011,0.56654,0.56654,0.56721,1.0106e-11,0.35896,0.77547,3.6271e-12,1.6585e-11
0.31092,0.56654,0.56654,0.56721,1.012e-11,0.35629,0.77813,3.6059e-12,1.6634e-11
0.31172,0.56654,0.56654,0.56721,1.0134e-11,0.35363,0.78079,3.5848e-12,1.6684e-11
0.31253,0.56654,0.56654,0.56721,1.0148e-11,0.35098,0.78344,3.5636e-12,1.6733e-11
0.31333,0.56654,0.56654,0.56721,1.0162e-11,0.34833,0.78608,3.5426e-12,1.6782e-11
0.31414,0.56654,0.56654,0.5672,1.0176e-11,0.34568,0.78873,3.5215e-12,1.6831e-11
0.31494,0.56654,0.56654,0.5672,1.019e-11,0.34305,0.79136,3.5005e-12,1.688e-11
0.31575,0.56654,0.56654,0.5672,1.0204e-11,0.34041,0.79399,3.4796e-12,1.6929e-11
0.31655,0.56654,0.56654,0.5672,1.0218e-11,0.33779,0.79661,3.4588e-12,1.6978e-11
0.31736,0.56654,0.56654,0.5672,1.0232e-11,0.33517,0.79923,3.4381e-12,1.7026e-11
0.31816,0.56654,0.56654,0.5672,1.0246e-11,0.33255,0.80184,3.4174e-12,1.7075e-11
0.31897,0.56654,0.56654,0.5672,1.026e-11,0.32995,0.80445,3.3969e-12,1.7123e-11
0.31978,0.56654,0.56654,0.56719,1.0274e-11,0.32734,0.80705,3.3764e-12,1.7171e-11
0.32058,0.56654,0.56654,0.56719,1.0287e-11,0.32475,0.80964,3.3561e-12,1.7219e-11
0.32139,0.56654,0.56654,0.56719,1.0301e-11,0.32216,0.81222,3.3358e-12,1.7267e-11
0.32219,0.56654,0.56654,0.56719,1.0315e-11,0.31957,0.81481,3.3157e-12,1.7314e-11
0.323,0.56654,0.56654,0.56719,1.0329e-11,0.317,0.81738,3.2957e-12,1.7362e-11
0.3238,0.56654,0.56654,0.56719,1.0342e-11,0.31443,0.81995,3.2757e-12,1.7409e-11
0.32461,0.56654,0.56654,0.56718,1.0356e-11,0.31186,0.82251,3.2559e-12,1.7456e-11
0.32541,0.56654,0.56654,0.56718,1.037e-11,0.3093,0.82506,3.2362e-12,1.7503e-11
0.32622,0.56654,0.56654,0.56718,1.0383e-11,0.30675,0.82761,3.2166e-12,1.755e-11
0.32702,0.56654,0.56654,0.56718,1.0397e-11,0.30421,0.83015,3.1972e-12,1.7597e-11
0.32783,0.56654,0.56654,0.56718,1.041e-11,0.30167,0.83269,3.1778e-12,1.7643e-11
0.32864,0.56654,0.56654,0.56718,1.0424e-11,0.29914,0.83521,3.1585e-12,1.769e-11
0.32944,0.56654,0.56654,0.56717,1.0438e-11,0.29661,0.83774,3.1393e-12,1.7736e-11
0.33025,0.56654,0.56654,0.56717,1.0451e-11,0.2941,0.84025,3.1202e-12,1.7782e-11
0.33105,0.56654,0.56654,0.56717,1.0464e-11,0.29159,0.84276,3.1012e-12,1.7828e-11
0.33186,0.56654,0.56654,0.56717,1.0478e-11,0.28908,0.84526,3.0822e-12,1.7873e-11
0.33266,0.56654,0.56654,0.56717,1.0491e-11,0.28659,0.84775,3.0634e-12,1.7919e-11
0.33347,0.56654,0.56654,0.56717,1.0504e-11,0.2841,0.85023,3.0446e-12,1.7964e-11
0.33427,0.56654,0.56654,0.56716,1.0518e-11,0.28162,0.85271,3.0259e-12,1.801e-11
0.33508,0.56654,0.56654,0.56716,1.0531e-11,0.27914,0.85518,3.0072e-12,1.8055e-11
0.33589,0.56654,0.56654,0.56716,1.0544e-11,0.27667,0.85765,2.9886e-12,1.81e-11
0.33669,0.56654,0.56654,0.56716,1.0557e-11,0.27421,0.8601,2.9701e-12,1.8144e-11
0.3375,0.56654,0.56654,0.56716,1.057e-11,0.27176,0.86255,2.9517e-12,1.8189e-11
0.3383,0.56654,0.56654,0.56715,1.0583e-11,0.26932,0.86499,2.9333e-12,1.8233e-11
0.33911,0.56654,0.56654,0.56715,1.0596e-11,0.26688,0.86743,2.915e-12,1.8278e-11
0.33991,0.56654,0.56654,0.56715,1.0609e-11,0.26445,0.86985,2.8967e-12,1.8322e-11
0.34072,0.56654,0.56654,0.56715,1.0622e-11,0.26203,0.87227,2.8785e-12,1.8366e-11
0.34152,0.56654,0.56654,0.56715,1.0635e-11,0.25961,0.87468,2.8604e-12,1.841e-11
0.34233,0.56654,0.56654,0.56715,1.0648e-11,0.25721,0.87708,2.8423e-12,1.8453e-11
0.34313,0.56654,0.56654,0.56714,1.0661e-11,0.25481,0.87948,2.8243e-12,1.8497e-11
0.34394,0.56654,0.56654,0.56714,1.0673e-11,0.25242,0.88186,2.8064e-12,1.854e-11
0.34475,0.56654,0.56654,0.56714,1.0686e-11,0.25004,0.88424,2.7886e-12,1.8583e-11
0.34555,0.56654,0.56654,0.56714,1.0699e-11,0.24766,0.88661,2.7709e-12,1.8626e-11
0.34636,0.56654,0.56654,0.56713,1.0711e-11,0.2453,0.88897,2.7532e-12,1.8669e-11
0.34716,0.56654,0.56654,0.56713,1.0724e-11,0.24294,0.89133,2.7357e-12,1.8712e-11
0.34797,0.56654,0.56654,0.56713,1.0736e-11,0.24059,0.89367,2.7183e-12,1.8754e-11
0.34877,0.56654,0.56654,0.56713,1.0749e-11,0.23825,0.89601,2.701e-12,1.8796e-11
0.34958,0.56654,0.56654,0.56713,1.0761e-11,0.23592,0.89834,2.6838e-12,1.8838e-11
0.35038,0.56654,0.56654,0.56712,1.0773e-11,0.23359,0.90066,2.6668e-12,1.888e-11
0.35119,0.56654,0.56654,0.56712,1.0786e-11,0.23128,0.90297,2.6499e-12,1.8922e-11
0.35199,0.56654,0.56654,0.56712,1.0798e-11,0.22897,0.90527,2.6331e-12,1.8963e-11
0.3528,0.56654,0.56654,0.56712,1.081e-11,0.22667,0.90756,2.6165e-12,1.9004e-11
0.35361,0.56654,0.56654,0.56712,1.0823e-11,0.22438,0.90985,2.6e-12,1.9045e-11
0.35441,0.56654,0.56654,0.56711,1.0835e-11,0.2221,0.91213,2.5837e-12,1.9086e-11
0.35522,0.56654,0.56654,0.56711,1.0847e-11,0.21983,0.91439,2.5676e-12,1.9126e-11
0.35602,0.56654,0.56654,0.56711,1.0859e-11,0.21757,0.91665,2.5517e-12,1.9166e-11
0.35683,0.56654,0.56654,0.56711,1.0871e-11,0.21531,0.9189,2.5359e-12,1.9206e-11
0.35763,0.56654,0.56654,0.5671,1.0883e-11,0.21307,0.92114,2.5203e-12,1.9246e-11
0.35844,0.56654,0.56654,0.5671,1.0895e-11,0.21083,0.92337,2.5049e-12,1.9286e-11
0.35924,0.56654,0.56654,0.5671,1.0907e-11,0.2086,0.9256,2.4897e-12,1.9325e-11
0.36005,0.56654,0.56654,0.5671,1.0919e-11,0.20639,0.92781,2.4747e-12,1.9364e-11
0.36086,0.56654,0.56654,0.5671,1.0931e-11,0.20418,0.93001,2.4599e-12,1.9403e-11
0.36166,0.56654,0.56654,0.56709,1.0943e-11,0.20198,0.93221,2.4452e-12,1.9441e-11
0.36247,0.56654,0.56654,0.56709,1.0955e-11,0.19979,0.93439,2.4308e-12,1.948e-11
0.36327,0.56654,0.56654,0.56709,1.0967e-11,0.19761,0.93657,2.4165e-12,1.9518e-11
0.36408,0.56654,0.56654,0.56709,1.0979e-11,0.19544,0.93874,2.4024e-12,1.9555e-11
0.36488,0.56654,0.56654,0.56708,1.0991e-11,0.19327,0.94089,2.3885e-12,1.9593e-11
0.36569,0.56654,0.56654,0.56708,1.1003e-11,0.19112,0.94304,2.3748e-12,1.963e-11
0.36649,0.56654,0.56654,0.56708,1.1014e-11,0.18898,0.94518,2.3612e-12,1.9667e-11
0.3673,0.56654,0.56654,0.56708,1.1026e-11,0.18685,0.94731,2.3477e-12,1.9704e-11
0.3681,0.56654,0.56654,0.56707,1.1038e-11,0.18472,0.94943,2.3345e-12,1.9741e-11
0.36891,0.56654,0.56654,0.56707,1.1049e-11,0.18261,0.95153,2.3213e-12,1.9777e-11
0.36972,0.56654,0.56654,0.56707,1.1061e-11,0.18051,0.95363,2.3083e-12,1.9813e-11
0.37052,0.56654,0.56654,0.56707,1.1072e-11,0.17841,0.95572,2.2955e-12,1.9849e-11
0.37133,0.56654,0.56654,0.56706,1.1084e-11,0.17633,0.9578,2.2827e-12,1.9885e-11
0.37213,0.56654,0.56654,0.56706,1.1095e-11,0.17425,0.95987,2.27e-12,1.9921e-11
0.37294,0.56654,0.56654,0.56706,1.1107e-11,0.17219,0.96193,2.2575e-12,1.9956e-11
0.37374,0.56654,0.56654,0.56706,1.1118e-11,0.17014,0.96398,2.245e-12,1.9991e-11
0.37455,0.56654,0.56654,0.56705,1.1129e-11,0.16809,0.96601,2.2326e-12,2.0026e-11
0.37535,0.56654,0.56654,0.56705,1.114e-11,0.16606,0.96804,2.2203e-12,2.0061e-11
0.37616,0.56654,0.56654,0.56705,1.1152e-11,0.16404,0.97006,2.208e-12,2.0095e-11
0.37696,0.56654,0.56654,0.56705,1.1163e-11,0.16203,0.97207,2.1958e-12,2.0129e-11
0.37777,0.56654,0.56654,0.56704,1.1174e-11,0.16002,0.97406,2.1836e-12,2.0164e-11
0.37858,0.56654,0.56654,0.56704,1.1184e-11,0.15803,0.97605,2.1715e-12,2.0197e-11
0.37938,0.56654,0.56654,0.56704,1.1195e-11,0.15605,0.97803,2.1594e-12,2.0231e-11
0.38019,0.56654,0.56654,0.56704,1.1206e-11,0.15408,0.97999,2.1473e-12,2.0265e-11
0.38099,0.56654,0.56654,0.56703,1.1217e-11,0.15212,0.98195,2.1352e-12,2.0298e-11
0.3818,0.56654,0.56654,0.56703,1.1227e-11,0.15017,0.98389,2.1232e-12,2.0331e-11
0.3826,0.56654,0.56654,0.56703,1.1238e-11,0.14823,0.98583,2.1111e-12,2.0364e-11
0.38341,0.56654,0.56654,0.56703,1.1248e-11,0.1463,0.98775,2.0991e-12,2.0397e-11
0.38421,0.56654,0.56654,0.56702,1.1259e-11,0.14438,0.98966,2.087e-12,2.043e-11
0.38502,0.56654,0.56654,0.56702,1.1269e-11,0.14248,0.99156,2.075e-12,2.0463e-11
0.38582,0.56654,0.56654,0.56702,1.1279e-11,0.14058,0.99345,2.0629e-12,2.0495e-11
0.38663,0.56654,0.56654,0.56701,1.1289e-11,0.1387,0.99533,2.0509e-12,2.0527e-11
0.38744,0.56654,0.56654,0.56701,1.1299e-11,0.13682,0.9972,2.0388e-12,2.0559e-11
0.38824,0.56654,0.56654,0.56701,1.1309e-11,0.13496,0.99906,2.0268e-12,2.0591e-11
0.38905,0.56654,0.56654,0.56701,1.1319e-11,0.13311,1.0009,2.0148e-12,2.0623e-11
0.38985,0.56654,0.56654,0.567,1.1328e-11,0.13127,1.0027,2.0027e-12,2.0654e-11
0.39066,0.56654,0.56654,0.567,1.1338e-11,0.12944,1.0046,1.9907e-12,2.0685e-11
0.39146,0.56654,0.56654,0.567,1.1348e-11,0.12762,1.0064,1.9787e-12,2.0717e-11
0.39227,0.56654,0.56654,0.56699,1.1357e-11,0.12581,1.0082,1.9667e-12,2.0747e-11
0.39307,0.56654,0.56654,0.56699,1.1366e-11,0.12401,1.01,1.9548e-12,2.0778e-11
0.39388,0.56654,0.56654,0.56699,1.1376e-11,0.12223,1.0117,1.9428e-12,2.0809e-11
0.39469,0.56654,0.56654,0.56699,1.1385e-11,0.12046,1.0135,1.9309e-12,2.0839e-11
0.39549,0.56654,0.56654,0.56698,1.1394e-11,0.11869,1.0153,1.9191e-12,2.0869e-11
0.3963,0.56654,0.56654,0.56698,1.1403e-11,0.11694,1.017,1.9073e-12,2.0899e-11
0.3971,0.56654,0.56654,0.56698,1.1412e-11,0.11521,1.0187,1.8955e-12,2.0929e-11
0.39791,0.56654,0.56654,0.56697,1.1421e-11,0.11348,1.0205,1.8839e-12,2.0958e-11
0.39871,0.56654,0.56654,0.56697,1.143e-11,0.11176,1.0222,1.8722e-12,2.0988e-11
0.39952,0.56654,0.56654,0.56697,1.1439e-11,0.11006,1.0239,1.8607e-12,2.1017e-11
0.40032,0.56654,0.56654,0.56697,1.1447e-11,0.10837,1.0256,1.8492e-12,2.1046e-11
0.40113,0.56654,0.56654,0.56696,1.1456e-11,0.10669,1.0272,1.8378e-12,2.1074e-11
0.40193,0.56654,0.56654,0.56696,1.1465e-11,0.10502,1.0289,1.8266e-12,2.1103e-11
0.40274,0.56654,0.56654,0.56696,1.1473e-11,0.10336,1.0306,1.8154e-12,2.1131e-11
0.40355,0.56654,0.56654,0.56695,1.1482e-11,0.10171,1.0322,1.8042e-12,2.1159e-11
0.40435,0.56654,0.56654,0.56695,1.149e-11,0.10008,1.0338,1.7932e-12,2.1187e-11
0.40516,0.56654,0.56654,0.56695,1.1498e-11,0.09846,1.0354,1.7824e-12,2.1214e-11
0.40596,0.56654,0.56654,0.56695,1.1506e-11,0.096851,1.037,1.7716e-12,2.1241e-11
0.40677,0.56654,0.56654,0.56694,1.1515e-11,0.095253,1.0386,1.7609e-12,2.1268e-11
0.40757,0.56654,0.56654,0.56694,1.1523e-11,0.093668,1.0402,1.7503e-12,2.1295e-11
0.40838,0.56654,0.56654,0.56694,1.1531e-11,0.092095,1.0418,1.7399e-12,2.1322e-11
0.40918,0.56654,0.56654,0.56693,1.1539e-11,0.090534,1.0433,1.7296e-12,2.1348e-11
0.40999,0.56654,0.56654,0.56693,1.1547e-11,0.088985,1.0449,1.7194e-12,2.1374e-11
0.41079,0.56654,0.56654,0.56693,1.1554e-11,0.087449,1.0464,1.7093e-12,2.14e-11
0.4116,0.56654,0.56654,0.56692,1.1562e-11,0.085925,1.0479,1.6993e-12,2.1425e-11
0.41241,0.56654,0.56654,0.56692,1.157e-11,0.084413,1.0494,1.6895e-12,2.1451e-11
0.41321,0.56654,0.56654,0.56692,1.1578e-11,0.082913,1.0509,1.6798e-12,2.1476e-11
0.41402,0.56654,0.56654,0.56691,1.1585e-11,0.081426,1.0524,1.6702e-12,2.15e-11
0.41482,0.56654,0.56654,0.56691,1.1593e-11,0.079951,1.0539,1.6607e-12,2.1525e-11
0.41563,0.56654,0.56654,0.56691,1.16e-11,0.078489,1.0553,1.6513e-12,2.1549e-11
0.41643,0.56654,0.56654,0.56691,1.1608e-11,0.077039,1.0568,1.6421e-12,2.1573e-11
0.41724,0.56654,0.56654,0.5669,1.1615e-11,0.075602,1.0582,1.633e-12,2.1597e-11
0.41804,0.56654,0.56654,0.5669,1.1622e-11,0.074177,1.0596,1.624e-12,2.1621e-11
0.41885,0.56654,0.56654,0.5669,1.163e-11,0.072765,1.061,1.6151e-12,2.1644e-11
0.41966,0.56654,0.56654,0.56689,1.1637e-11,0.071365,1.0624,1.6064e-12,2.1667e-11
0.42046,0.56654,0.56654,0.56689,1.1644e-11,0.069979,1.0638,1.5977e-12,2.169e-11
0.42127,0.56654,0.56654,0.56689,1.1651e-11,0.068605,1.0652,1.5892e-12,2.1712e-11
0.42207,0.56654,0.56654,0.56688,1.1658e-11,0.067243,1.0665,1.5808e-12,2.1735e-11
0.42288,0.56654,0.56654,0.56688,1.1665e-11,0.065895,1.0679,1.5726e-12,2.1757e-11
0.42368,0.56654,0.56654,0.56688,1.1672e-11,0.064559,1.0692,1.5644e-12,2.1779e-11
0.42449,0.56654,0.56654,0.56687,1.1678e-11,0.063236,1.0705,1.5564e-12,2.18e-11
0.42529,0.56654,0.56654,0.56687,1.1685e-11,0.061926,1.0718,1.5485e-12,2.1821e-11
0.4261,0.56654,0.56654,0.56687,1.1692e-11,0.060629,1.0731,1.5408e-12,2.1842e-11
0.4269,0.56654,0.56654,0.56686,1.1698e-11,0.059345,1.0744,1.5331e-12,2.1863e-11
0.42771,0.56654,0.56654,0.56686,1.1705e-11,0.058074,1.0756,1.5257e-12,2.1884e-11
0.42852,0.56654,0.56654,0.56686,1.1711e-11,0.056816,1.0769,1.5183e-12,2.1904e-11
0.42932,0.56654,0.56654,0.56685,1.1717e-11,0.055571,1.0781,1.5111e-12,2.1924e-11
0.43013,0.56654,0.56654,0.56685,1.1724e-11,0.054339,1.0794,1.5041e-12,2.1944e-11
0.43093,0.56654,0.56654,0.56685,1.173e-11,0.053121,1.0806,1.4972e-12,2.1963e-11
0.43174,0.56654,0.56654,0.56684,1.1736e-11,0.051915,1.0818,1.4904e-12,2.1982e-11
0.43254,0.56654,0.56654,0.56684,1.1742e-11,0.050723,1.083,1.4838e-12,2.2001e-11
0.43335,0.56654,0.56654,0.56684,1.1748e-11,0.049543,1.0841,1.4774e-12,2.2019e-11
0.43415,0.56654,0.56654,0.56683,1.1754e-11,0.048377,1.0853,1.4711e-12,2.2038e-11
0.43496,0.56654,0.56654,0.56683,1.176e-11,0.047225,1.0864,1.4651e-12,2.2056e-11
0.43576,0.56654,0.56654,0.56683,1.1766e-11,0.046085,1.0876,1.4592e-12,2.2073e-11
0.43657,0.56654,0.56654,0.56682,1.1772e-11,0.044959,1.0887,1.4534e-12,2.2091e-11
0.43738,0.56654,0.56654,0.56682,1.1778e-11,0.043847,1.0898,1.4479e-12,2.2108e-11
0.43818,0.56654,0.56654,0.56682,1.1784e-11,0.042747,1.0909,1.4426e-12,2.2125e-11
0.43899,0.56654,0.56654,0.56681,1.1789e-11,0.041661,1.092,1.4374e-12,2.2141e-11
0.43979,0.56654,0.56654,0.56681,1.1795e-11,0.040589,1.093,1.4325e-12,2.2157e-11
0.4406,0.56654,0.56654,0.56681,1.1801e-11,0.03953,1.0941,1.4277e-12,2.2173e-11
0.4414,0.56654,0.56654,0.5668,1.1806e-11,0.038484,1.0951,1.4231e-12,2.2189e-11
0.44221,0.56654,0.56654,0.5668,1.1811e-11,0.037452,1.0961,1.4188e-12,2.2204e-11
0.44301,0.56654,0.56654,0.5668,1.1817e-11,0.036434,1.0972,1.4146e-12,2.2219e-11
0.44382,0.56654,0.56654,0.56679,1.1822e-11,0.035429,1.0982,1.4106e-12,2.2234e-11
0.44462,0.56654,0.56654,0.56679,1.1828e-11,0.034438,1.0991,1.4069e-12,2.2248e-11
0.44543,0.56654,0.56654,0.56679,1.1833e-11,0.03346,1.1001,1.4033e-12,2.2262e-11
0.44624,0.56654,0.56654,0.56678,1.1838e-11,0.032496,1.1011,1.3999e-12,2.2276e-11
0.44704,0.56654,0.56654,0.56678,1.1843e-11,0.031546,1.102,1.3968e-12,2.2289e-11
0.44785,0.56654,0.56654,0.56678,1.1848e-11,0.03061,1.1029,1.3938e-12,2.2303e-11
0.44865,0.56654,0.56654,0.56677,1.1853e-11,0.029687,1.1039,1.391e-12,2.2315e-11
0.44946,0.56654,0.56654,0.56677,1.1858e-11,0.028778,1.1048,1.3883e-12,2.2328e-11
0.45026,0.56654,0.56654,0.56677,1.1863e-11,0.027882,1.1057,1.3859e-12,2.234e-11
0.45107,0.56654,0.56654,0.56676,1.1868e-11,0.027001,1.1065,1.3836e-12,2.2352e-11
0.45187,0.56654,0.56654,0.56676,1.1873e-11,0.026133,1.1074,1.3815e-12,2.2364e-11
0.45268,0.56654,0.56654,0.56676,1.1877e-11,0.025279,1.1082,1.3795e-12,2.2375e-11
0.45349,0.56654,0.56654,0.56675,1.1882e-11,0.024439,1.1091,1.3777e-12,2.2386e-11
0.45429,0.56654,0.56654,0.56675,1.1886e-11,0.023613,1.1099,1.376e-12,2.2397e-11
0.4551,0.56654,0.56654,0.56675,1.1891e-11,0.022801,1.1107,1.3744e-12,2.2407e-11
0.4559,0.56654,0.56654,0.56674,1.1895e-11,0.022003,1.1115,1.373e-12,2.2418e-11
0.45671,0.56654,0.56654,0.56674,1.19e-11,0.021218,1.1123,1.3717e-12,2.2428e-11
0.45751,0.56654,0.56654,0.56673,1.1904e-11,0.020448,1.113,1.3704e-12,2.2437e-11
0.45832,0.56654,0.56654,0.56673,1.1908e-11,0.019692,1.1138,1.3693e-12,2.2447e-11
0.45912,0.56654,0.56654,0.56673,1.1912e-11,0.018949,1.1145,1.3682e-12,2.2456e-11
0.45993,0.56654,0.56654,0.56672,1.1916e-11,0.018221,1.1152,1.3673e-12,2.2465e-11
0.46073,0.56654,0.56654,0.56672,1.192e-11,0.017506,1.1159,1.3663e-12,2.2474e-11
0.46154,0.56654,0.56654,0.56672,1.1924e-11,0.016806,1.1166,1.3655e-12,2.2482e-11
0.46235,0.56654,0.56654,0.56671,1.1928e-11,0.01612,1.1173,1.3647e-12,2.249e-11
0.46315,0.56654,0.56654,0.56671,1.1931e-11,0.015448,1.118,1.3639e-12,2.2499e-11
0.46396,0.56654,0.56654,0.56671,1.1935e-11,0.01479,1.1186,1.3632e-12,2.2506e-11
0.46476,0.56654,0.56654,0.5667,1.1938e-11,0.014146,1.1193,1.3625e-12,2.2514e-11
0.46557,0.56654,0.56654,0.5667,1.1942e-11,0.013517,1.1199,1.3618e-12,2.2521e-11
0.46637,0.56654,0.56654,0.5667,1.1945e-11,0.012901,1.1205,1.3612e-12,2.2528e-11
0.46718,0.56654,0.56654,0.56669,1.1948e-11,0.0123,1.1211,1.3605e-12,2.2535e-11
0.46798,0.56654,0.56654,0.56669,1.1951e-11,0.011713,1.1217,1.3599e-12,2.2542e-11
0.46879,0.56654,0.56654,0.56669,1.1954e-11,0.01114,1.1222,1.3593e-12,2.2548e-11
0.46959,0.56654,0.56654,0.56668,1.1957e-11,0.010581,1.1228,1.3587e-12,2.2555e-11
0.4704,0.56654,0.56654,0.56668,1.1959e-11,0.010037,1.1233,1.3581e-12,2.2561e-11
0.47121,0.56654,0.56654,0.56667,1.1962e-11,0.0095065,1.1238,1.3575e-12,2.2567e-11
0.47201,0.56654,0.56654,0.56667,1.1965e-11,0.0089906,1.1244,1.3569e-12,2.2572e-11
0.47282,0.56654,0.56654,0.56667,1.1967e-11,0.0084889,1.1248,1.3563e-12,2.2578e-11
0.47362,0.56654,0.56654,0.56666,1.1969e-11,0.0080016,1.1253,1.3557e-12,2.2583e-11
0.47443,0.56654,0.56654,0.56666,1.1971e-11,0.0075286,1.1258,1.3552e-12,2.2588e-11
0.47523,0.56654,0.56654,0.56666,1.1974e-11,0.0070698,1.1262,1.3546e-12,2.2592e-11
0.47604,0.56654,0.56654,0.56665,1.1976e-11,0.0066254,1.1267,1.3541e-12,2.2597e-11
0.47684,0.56654,0.56654,0.56665,1.1977e-11,0.0061954,1.1271,1.3536e-12,2.2601e-11
0.47765,0.56654,0.56654,0.56665,1.1979e-11,0.0057797,1.1275,1.3531e-12,2.2605e-11
0.47846,0.56654,0.56654,0.56664,1.1981e-11,0.0053784,1.1279,1.3526e-12,2.2609e-11
0.47926,0.56654,0.56654,0.56664,1.1983e-11,0.0049914,1.1283,1.3522e-12,2.2613e-11
0.48007,0.56654,0.56654,0.56664,1.1984e-11,0.0046188,1.1287,1.3519e-12,2.2616e-11
0.48087,0.56654,0.56654,0.56663,1.1985e-11,0.0042607,1.129,1.3515e-12,2.2619e-11
0.48168,0.56654,0.56654,0.56663,1.1987e-11,0.0039169,1.1293,1.3513e-12,2.2622e-11
0.48248,0.56654,0.56654,0.56662,1.1988e-11,0.0035875,1.1297,1.3511e-12,2.2625e-11
0.48329,0.56654,0.56654,0.56662,1.1989e-11,0.0032725,1.13,1.351e-12,2.2627e-11
0.48409,0.56654,0.56654,0.56662,1.199e-11,0.002972,1.1303,1.3509e-12,2.263e-11
0.4849,0.56654,0.56654,0.56661,1.1991e-11,0.0026859,1.1305,1.351e-12,2.2631e-11
0.4857,0.56654,0.56654,0.56661,1.1992e-11,0.0024143,1.1308,1.3511e-12,2.2633e-11
0.48651,0.56654,0.56654,0.56661,1.1993e-11,0.0021571,1.1311,1.3513e-12,2.2634e-11
0.48732,0.56654,0.56654,0.5666,1.1994e-11,0.0019144,1.1313,1.3516e-12,2.2636e-11
0.48812,0.56654,0.56654,0.5666,1.1994e-11,0.0016861,1.1315,1.3521e-12,2.2636e-11
0.48893,0.56654,0.56654,0.5666,1.1995e-11,0.0014723,1.1317,1.3526e-12,2.2637e-11
0.48973,0.56654,0.56654,0.56659,1.1995e-11,0.0012729,1.1319,1.3533e-12,2.2637e-11
0.49054,0.56654,0.56654,0.56659,1.1996e-11,0.0010881,1.1321,1.354e-12,2.2637e-11
0.49134,0.56654,0.56654,0.56658,1.1996e-11,0.00091769,1.1323,1.3549e-12,2.2637e-11
0.49215,0.56654,0.56654,0.56658,1.1996e-11,0.00076181,1.1324,1.356e-12,2.2637e-11
0.49295,0.56654,0.56654,0.56658,1.1996e-11,0.00062041,1.1325,1.3571e-12,2.2636e-11
0.49376,0.56654,0.56654,0.56657,1.1997e-11,0.00049351,1.1327,1.3584e-12,2.2635e-11
0.49456,0.56654,0.56654,0.56657,1.1997e-11,0.00038111,1.1328,1.3599e-12,2.2633e-11
0.49537,0.56654,0.56654,0.56657,1.1997e-11,0.00028321,1.1329,1.3615e-12,2.2632e-11
0.49618,0.56654,0.56654,0.56656,1.1996e-11,0.00019981,1.1329,1.3632e-12,2.263e-11
0.49698,0.56654,0.56654,0.56656,1.1996e-11,0.00013092,1.133,1.365e-12,2.2627e-11
0.49779,0.56654,0.56654,0.56656,1.1996e-11,7.6536e-05,1.133,1.367e-12,2.2625e-11
0.49859,0.56654,0.56654,0.56655,1.1996e-11,3.6662e-05,1.1331,1.3692e-12,2.2622e-11
0.4994,0.56654,0.56654,0.56655,1.1995e-11,1.1298e-05,1.1331,1.3715e-12,2.2619e-11
0.5002,0.56654,0.56654,0.56655,1.1995e-11,4.4581e-07,1.1331,1.3739e-12,2.2616e-11
0.50101,0.56654,0.56654,0.56654,1.1994e-11,4.1044e-06,1.1331,1.3765e-12,2.2612e-11
0.50181,0.56654,0.56654,0.56654,1.1994e-11,2.2274e-05,1.1331,1.3792e-12,2.2608e-11
0.50262,0.56654,0.56654,0.56653,1.1993e-11,5.4954e-05,1.133,1.3821e-12,2.2604e-11
0.50343,0.56654,0.56654,0.56653,1.1992e-11,0.00010214,1.133,1.3851e-12,2.2599e-11
0.50423,0.56654,0.56654,0.56653,1.1991e-11,0.00016384,1.1329,1.3883e-12,2.2594e-11
0.50504,0.56654,0.56654,0.56652,1.199e-11,0.00024005,1.1328,1.3916e-12,2.2589e-11
0.50584,0.56654,0.56654,0.56652,1.199e-11,0.00033076,1.1327,1.3951e-12,2.2584e-11
0.50665,0.56654,0.56654,0.56652,1.1989e-11,0.00043597,1.1326,1.3987e-12,2.2578e-11
0.50745,0.56654,0.56654,0.56651,1.1987e-11,0.00055569,1.1325,1.4024e-12,2.2572e-11
0.50826,0.56654,0.56654,0.56651,1.1986e-11,0.0006899,1.1323,1.4063e-12,2.2566e-11
0.50906,0.56654,0.56654,0.56651,1.1985e-11,0.0008386,1.1322,1.4104e-12,2.256e-11
0.50987,0.56654,0.56654,0.5665,1.1984e-11,0.0010018,1.132,1.4146e-12,2.2553e-11
0.51067,0.56654,0.56654,0.5665,1.1982e-11,0.0011795,1.1318,1.419e-12,2.2546e-11
0.51148,0.56654,0.56654,0.56649,1.1981e-11,0.0013716,1.1316,1.4235e-12,2.2538e-11
0.51229,0.56654,0.56654,0.56649,1.1979e-11,0.0015783,1.1314,1.4282e-12,2.2531e-11
0.51309,0.56654,0.56654,0.56649,1.1978e-11,0.0017994,1.1312,1.433e-12,2.2523e-11
0.5139,0.56654,0.56654,0.56648,1.1976e-11,0.0020349,1.1309,1.438e-12,2.2514e-11
0.5147,0.56654,0.56654,0.56648,1.1975e-11,0.002285,1.1307,1.4432e-12,2.2506e-11
0.51551,0.56654,0.56654,0.56648,1.1973e-11,0.0025495,1.1304,1.4485e-12,2.2497e-11
0.51631,0.56654,0.56654,0.56647,1.1971e-11,0.0028284,1.1301,1.454e-12,2.2488e-11
0.51712,0.56654,0.56654,0.56647,1.1969e-11,0.0031218,1.1298,1.4597e-12,2.2478e-11
0.51792,0.56654,0.56654,0.56647,1.1967e-11,0.0034296,1.1295,1.4655e-12,2.2469e-11
0.51873,0.56654,0.56654,0.56646,1.1965e-11,0.0037518,1.1292,1.4716e-12,2.2459e-11
0.51953,0.56654,0.56654,0.56646,1.1963e-11,0.0040884,1.1288,1.4778e-12,2.2448e-11
0.52034,0.56654,0.56654,0.56645,1.1961e-11,0.0044395,1.1285,1.4841e-12,2.2438e-11
0.52115,0.56654,0.56654,0.56645,1.1959e-11,0.0048049,1.1281,1.4907e-12,2.2427e-11
0.52195,0.56654,0.56654,0.56645,1.1956e-11,0.0051847,1.1277,1.4974e-12,2.2415e-11
0.52276,0.56654,0.56654,0.56644,1.1954e-11,0.0055789,1.1273,1.5044e-12,2.2404e-11
0.52356,0.56654,0.56654,0.56644,1.1952e-11,0.0059875,1.1269,1.5115e-12,2.2392e-11
0.52437,0.56654,0.56654,0.56644,1.1949e-11,0.0064105,1.1265,1.5187e-12,2.238e-11
0.52517,0.56654,0.56654,0.56643,1.1947e-11,0.0068477,1.126,1.5262e-12,2.2368e-11
0.52598,0.56654,0.56654,0.56643,1.1944e-11,0.0072994,1.1256,1.5338e-12,2.2355e-11
0.52678,0.56654,0.56654,0.56643,1.1942e-11,0.0077653,1.1251,1.5417e-12,2.2342e-11
0.52759,0.56654,0.56654,0.56642,1.1939e-11,0.0082455,1.1246,1.5496e-12,2.2328e-11
0.52839,0.56654,0.56654,0.56642,1.1936e-11,0.0087401,1.1241,1.5578e-12,2.2315e-11
0.5292,0.56654,0.56654,0.56642,1.1934e-11,0.0092489,1.1236,1.5661e-12,2.2301e-11
0.53001,0.56654,0.56654,0.56641,1.1931e-11,0.0097721,1.1231,1.5746e-12,2.2287e-11
0.53081,0.56654,0.56654,0.56641,1.1928e-11,0.010309,1.1225,1.5832e-12,2.2272e-11
0.53162,0.56654,0.56654,0.5664,1.1925e-11,0.010861,1.1219,1.592e-12,2.2257e-11
0.53242,0.56654,0.56654,0.5664,1.1922e-11,0.011427,1.1214,1.6009e-12,2.2242e-11
0.53323,0.56654,0.56654,0.5664,1.1919e-11,0.012007,1.1208,1.61e-12,2.2227e-11
0.53403,0.56654,0.56654,0.56639,1.1915e-11,0.012601,1.1202,1.6191e-12,2.2212e-11
0.53484,0.56654,0.56654,0.56639,1.1912e-11,0.01321,1.1196,1.6284e-12,2.2196e-11
0.53564,0.56654,0.56654,0.56639,1.1909e-11,0.013832,1.1189,1.6378e-12,2.218e-11
0.53645,0.56654,0.56654,0.56638,1.1905e-11,0.014469,1.1183,1.6473e-12,2.2163e-11
0.53726,0.56654,0.56654,0.56638,1.1902e-11,0.01512,1.1176,1.6568e-12,2.2147e-11
0.53806,0.56654,0.56654,0.56638,1.1898e-11,0.015785,1.117,1.6664e-12,2.213e-11
0.53887,0.56654,0.56654,0.56637,1.1895e-11,0.016464,1.1163,1.6761e-12,2.2113e-11
0.53967,0.56654,0.56654,0.56637,1.1891e-11,0.017158,1.1156,1.6859e-12,2.2096e-11
0.54048,0.56654,0.56654,0.56637,1.1887e-11,0.017865,1.1149,1.6957e-12,2.2078e-11
0.54128,0.56654,0.56654,0.56636,1.1883e-11,0.018586,1.1141,1.7055e-12,2.2061e-11
0.54209,0.56654,0.56654,0.56636,1.1879e-11,0.019322,1.1134,1.7153e-12,2.2043e-11
0.54289,0.56654,0.56654,0.56636,1.1875e-11,0.020071,1.1126,1.7251e-12,2.2025e-11
0.5437,0.56654,0.56654,0.56635,1.1871e-11,0.020835,1.1119,1.735e-12,2.2006e-11
0.5445,0.56654,0.56654,0.56635,1.1866e-11,0.021612,1.1111,1.7448e-12,2.1988e-11
0.54531,0.56654,0.56654,0.56634,1.1862e-11,0.022403,1.1103,1.7547e-12,2.1969e-11
0.54612,0.56654,0.56654,0.56634,1.1857e-11,0.023209,1.1095,1.7645e-12,2.195e-11
0.54692,0.56654,0.56654,0.56634,1.1853e-11,0.024028,1.1086,1.7742e-12,2.1931e-11
0.54773,0.56654,0.56654,0.56633,1.1848e-11,0.024861,1.1078,1.784e-12,2.1912e-11
0.54853,0.56654,0.56654,0.56633,1.1843e-11,0.025708,1.107,1.7937e-12,2.1893e-11
0.54934,0.56654,0.56654,0.56633,1.1838e-11,0.026569,1.1061,1.8033e-12,2.1873e-11
0.55014,0.56654,0.56654,0.56632,1.1833e-11,0.027444,1.1052,1.8129e-12,2.1854e-11
0.55095,0.56654,0.56654,0.56632,1.1828e-11,0.028332,1.1043,1.8225e-12,2.1834e-11
0.55175,0.56654,0.56654,0.56632,1.1823e-11,0.029234,1.1034,1.832e-12,2.1814e-11
0.55256,0.56654,0.56654,0.56631,1.1817e-11,0.03015,1.1025,1.8414e-12,2.1793e-11
0.55336,0.56654,0.56654,0.56631,1.1812e-11,0.03108,1.1015,1.8508e-12,2.1773e-11
0.55417,0.56654,0.56654,0.56631,1.1806e-11,0.032024,1.1006,1.8602e-12,2.1752e-11
0.55498,0.56654,0.56654,0.5663,1.1801e-11,0.032981,1.0996,1.8695e-12,2.1732e-11
0.55578,0.56654,0.56654,0.5663,1.1795e-11,0.033952,1.0986,1.8787e-12,2.1711e-11
0.55659,0.56654,0.56654,0.5663,1.1789e-11,0.034936,1.0977,1.888e-12,2.169e-11
0.55739,0.56654,0.56654,0.56629,1.1783e-11,0.035934,1.0967,1.8972e-12,2.1669e-11
0.5582,0.56654,0.56654,0.56629,1.1777e-11,0.036946,1.0956,1.9063e-12,2.1647e-11
0.559,0.56654,0.56654,0.56629,1.177e-11,0.037971,1.0946,1.9155e-12,2.1625e-11
0.55981,0.56654,0.56654,0.56628,1.1764e-11,0.03901,1.0936,1.9246e-12,2.1604e-11
0.56061,0.56654,0.56654,0.56628,1.1758e-11,0.040062,1.0925,1.9338e-12,2.1582e-11
0.56142,0.56654,0.56654,0.56628,1.1751e-11,0.041128,1.0914,1.9429e-12,2.1559e-11
0.56223,0.56654,0.56654,0.56627,1.1745e-11,0.042207,1.0903,1.9521e-12,2.1537e-11
0.56303,0.56654,0.56654,0.56627,1.1738e-11,0.0433,1.0892,1.9613e-12,2.1515e-11
0.56384,0.56654,0.56654,0.56627,1.1731e-11,0.044406,1.0881,1.9705e-12,2.1492e-11
0.56464,0.56654,0.56654,0.56626,1.1724e-11,0.045525,1.087,1.9797e-12,2.1469e-11
0.56545,0.56654,0.56654,0.56626,1.1717e-11,0.046658,1.0859,1.9891e-12,2.1445e-11
0.56625,0.56654,0.56654,0.56626,1.171e-11,0.047804,1.0847,1.9984e-12,2.1422e-11
0.56706,0.56654,0.56654,0.56625,1.1703e-11,0.048964,1.0835,2.0079e-12,2.1398e-11
0.56786,0.56654,0.56654,0.56625,1.1696e-11,0.050136,1.0824,2.0174e-12,2.1374e-11
0.56867,0.56654,0.56654,0.56625,1.1689e-11,0.051322,1.0812,2.027e-12,2.135e-11
0.56947,0.56654,0.56654,0.56624,1.1681e-11,0.052521,1.08,2.0367e-12,2.1326e-11
0.57028,0.56654,0.56654,0.56624,1.1674e-11,0.053734,1.0787,2.0466e-12,2.1301e-11
0.57109,0.56654,0.56654,0.56624,1.1666e-11,0.054959,1.0775,2.0565e-12,2.1276e-11
0.57189,0.56654,0.56654,0.56623,1.1659e-11,0.056198,1.0763,2.0666e-12,2.1251e-11
0.5727,0.56654,0.56654,0.56623,1.1651e-11,0.057449,1.075,2.0768e-12,2.1226e-11
0.5735,0.56654,0.56654,0.56623,1.1644e-11,0.058714,1.0737,2.0871e-12,2.12e-11
0.57431,0.56654,0.56654,0.56622,1.1636e-11,0.059991,1.0725,2.0975e-12,2.1174e-11
0.57511,0.56654,0.56654,0.56622,1.1628e-11,0.061282,1.0712,2.1082e-12,2.1148e-11
0.57592,0.56654,0.56654,0.56622,1.162e-11,0.062585,1.0698,2.1189e-12,2.1122e-11
0.57672,0.56654,0.56654,0.56621,1.1612e-11,0.063902,1.0685,2.1298e-12,2.1095e-11
0.57753,0.56654,0.56654,0.56621,1.1604e-11,0.065231,1.0672,2.1409e-12,2.1068e-11
0.57833,0.56654,0.56654,0.56621,1.1596e-11,0.066573,1.0658,2.1521e-12,2.1041e-11
0.57914,0.56654,0.56654,0.5662,1.1588e-11,0.067928,1.0645,2.1635e-12,2.1013e-11
0.57995,0.56654,0.56654,0.5662,1.158e-11,0.069296,1.0631,2.1751e-12,2.0986e-11
0.58075,0.56654,0.56654,0.5662,1.1572e-11,0.070676,1.0617,2.1868e-12,2.0958e-11
0.58156,0.56654,0.56654,0.56619,1.1564e-11,0.07207,1.0603,2.1987e-12,2.0929e-11
0.58236,0.56654,0.56654,0.56619,1.1556e-11,0.073475,1.0589,2.2108e-12,2.0901e-11
0.58317,0.56654,0.56654,0.56619,1.1548e-11,0.074894,1.0575,2.2231e-12,2.0872e-11
0.58397,0.56654,0.56654,0.56618,1.1539e-11,0.076325,1.056,2.2355e-12,2.0843e-11
0.58478,0.56654,0.56654,0.56618,1.1531e-11,0.077768,1.0546,2.248e-12,2.0814e-11
0.58558,0.56654,0.56654,0.56618,1.1523e-11,0.079225,1.0531,2.2608e-12,2.0784e-11
0.58639,0.56654,0.56654,0.56618,1.1514e-11,0.080693,1.0517,2.2737e-12,2.0754e-11
0.58719,0.56654,0.56654,0.56617,1.1506e-11,0.082174,1.0502,2.2868e-12,2.0724e-11
0.588,0.56654,0.56654,0.56617,1.1497e-11,0.083668,1.0487,2.3001e-12,2.0694e-11
0.58881,0.56654,0.56654,0.56617,1.1488e-11,0.085174,1.0472,2.3135e-12,2.0663e-11
0.58961,0.56654,0.56654,0.56616,1.148e-11,0.086692,1.0456,2.3271e-12,2.0633e-11
0.59042,0.56654,0.56654,0.56616,1.1471e-11,0.088222,1.0441,2.3409e-12,2.0601e-11
0.59122,0.56654,0.56654,0.56616,1.1462e-11,0.089765,1.0425,2.3549e-12,2.057e-11
0.59203,0.56654,0.56654,0.56615,1.1454e-11,0.09132,1.041,2.369e-12,2.0538e-11
0.59283,0.56654,0.56654,0.56615,1.1445e-11,0.092887,1.0394,2.3833e-12,2.0507e-11
0.59364,0.56654,0.56654,0.56615,1.1436e-11,0.094466,1.0378,2.3978e-12,2.0474e-11
0.59444,0.56654,0.56654,0.56614,1.1427e-11,0.096057,1.0362,2.4124e-12,2.0442e-11
0.59525,0.56654,0.56654,0.56614,1.1418e-11,0.097661,1.0346,2.4272e-12,2.0409e-11
0.59606,0.56654,0.56654,0.56614,1.1409e-11,0.099276,1.033,2.4422e-12,2.0376e-11
0.59686,0.56654,0.56654,0.56614,1.14e-11,0.1009,1.0314,2.4573e-12,2.0343e-11
0.59767,0.56654,0.56654,0.56613,1.1391e-11,0.10254,1.0297,2.4726e-12,2.031e-11
0.59847,0.56654,0.56654,0.56613,1.1382e-11,0.10419,1.0281,2.4881e-12,2.0276e-11
0.59928,0.56654,0.56654,0.56613,1.1373e-11,0.10586,1.0264,2.5038e-12,2.0242e-11
0.60008,0.56654,0.56654,0.56612,1.1364e-11,0.10753,1.0247,2.5196e-12,2.0208e-11
0.60089,0.56654,0.56654,0.56612,1.1355e-11,0.10922,1.023,2.5356e-12,2.0174e-11
0.60169,0.56654,0.56654,0.56612,1.1345e-11,0.11092,1.0213,2.5517e-12,2.0139e-11
0.6025,0.56654,0.56654,0.56612,1.1336e-11,0.11263,1.0196,2.568e-12,2.0104e-11
0.6033,0.56654,0.56654,0.56611,1.1327e-11,0.11435,1.0179,2.5845e-12,2.0069e-11
0.60411,0.56654,0.56654,0.56611,1.1317e-11,0.11608,1.0161,2.6011e-12,2.0033e-11
0.60492,0.56654,0.56654,0.56611,1.1308e-11,0.11783,1.0144,2.6179e-12,1.9998e-11
0.60572,0.56654,0.56654,0.5661,1.1298e-11,0.11958,1.0126,2.6348e-12,1.9962e-11
0.60653,0.56654,0.56654,0.5661,1.1289e-11,0.12135,1.0109,2.6519e-12,1.9926e-11
0.60733,0.56654,0.56654,0.5661,1.1279e-11,0.12313,1.0091,2.6691e-12,1.9889e-11
0.60814,0.56654,0.56654,0.5661,1.127e-11,0.12492,1.0073,2.6865e-12,1.9853e-11
0.60894,0.56654,0.56654,0.56609,1.126e-11,0.12672,1.0055,2.7039e-12,1.9816e-11
0.60975,0.56654,0.56654,0.56609,1.125e-11,0.12853,1.0036,2.7215e-12,1.9779e-11
0.61055,0.56654,0.56654,0.56609,1.124e-11,0.13036,1.0018,2.7392e-12,1.9741e-11
0.61136,0.56654,0.56654,0.56608,1.123e-11,0.13219,0.99998,2.757e-12,1.9704e-11
0.61216,0.56654,0.56654,0.56608,1.1221e-11,0.13404,0.99812,2.7749e-12,1.9666e-11
0.61297,0.56654,0.56654,0.56608,1.1211e-11,0.1359,0.99626,2.7928e-12,1.9628e-11
0.61378,0.56654,0.56654,0.56608,1.12e-11,0.13777,0.99439,2.8109e-12,1.959e-11
0.61458,0.56654,0.56654,0.56607,1.119e-11,0.13965,0.9925,2.829e-12,1.9552e-11
0.61539,0.56654,0.56654,0.56607,1.118e-11,0.14154,0.99061,2.8471e-12,1.9513e-11
0.61619,0.56654,0.56654,0.56607,1.117e-11,0.14344,0.9887,2.8653e-12,1.9475e-11
0.617,0.56654,0.56654,0.56606,1.116e-11,0.14535,0.98678,2.8835e-12,1.9436e-11
0.6178,0.56654,0.56654,0.56606,1.1149e-11,0.14727,0.98485,2.9017e-12,1.9397e-11
0.61861,0.56654,0.56654,0.56606,1.1139e-11,0.14921,0.98291,2.9199e-12,1.9358e-11
0.61941,0.56654,0.56654,0.56606,1.1128e-11,0.15115,0.98096,2.9381e-12,1.9319e-11
0.62022,0.56654,0.56654,0.56605,1.1118e-11,0.15311,0.979,2.9562e-12,1.9279e-11
0.62103,0.56654,0.56654,0.56605,1.1107e-11,0.15507,0.97703,2.9743e-12,1.924e-11
0.62183,0.56654,0.56654,0.56605,1.1096e-11,0.15705,0.97505,2.9924e-12,1.92e-11
0.62264,0.56654,0.56654,0.56605,1.1085e-11,0.15903,0.97306,3.0104e-12,1.916e-11
0.62344,0.56654,0.56654,0.56604,1.1074e-11,0.16103,0.97106,3.0284e-12,1.9121e-11
0.62425,0.56654,0.56654,0.56604,1.1063e-11,0.16304,0.96904,3.0462e-12,1.9081e-11
0.62505,0.56654,0.56654,0.56604,1.1052e-11,0.16506,0.96702,3.064e-12,1.9041e-11
0.62586,0.56654,0.56654,0.56604,1.1041e-11,0.16708,0.96499,3.0817e-12,1.9001e-11
0.62666,0.56654,0.56654,0.56603,1.103e-11,0.16912,0.96294,3.0992e-12,1.896e-11
0.62747,0.56654,0.56654,0.56603,1.1018e-11,0.17117,0.96089,3.1167e-12,1.892e-11
0.62827,0.56654,0.56654,0.56603,1.1007e-11,0.17323,0.95883,3.134e-12,1.888e-11
0.62908,0.56654,0.56654,0.56603,1.0995e-11,0.1753,0.95675,3.1512e-12,1.8839e-11
0.62989,0.56654,0.56654,0.56602,1.0984e-11,0.17738,0.95467,3.1683e-12,1.8799e-11
0.63069,0.56654,0.56654,0.56602,1.0972e-11,0.17947,0.95258,3.1852e-12,1.8758e-11
0.6315,0.56654,0.56654,0.56602,1.096e-11,0.18157,0.95047,3.202e-12,1.8718e-11
0.6323,0.56654,0.56654,0.56602,1.0948e-11,0.18367,0.94836,3.2187e-12,1.8677e-11
0.63311,0.56654,0.56654,0.56601,1.0936e-11,0.18579,0.94624,3.2353e-12,1.8636e-11
0.63391,0.56654,0.56654,0.56601,1.0924e-11,0.18792,0.9441,3.2518e-12,1.8595e-11
0.63472,0.56654,0.56654,0.56601,1.0911e-11,0.19006,0.94196,3.2681e-12,1.8555e-11
0.63552,0.56654,0.56654,0.56601,1.0899e-11,0.19221,0.93981,3.2843e-12,1.8514e-11
0.63633,0.56654,0.56654,0.566,1.0886e-11,0.19436,0.93765,3.3005e-12,1.8472e-11
0.63713,0.56654,0.56654,0.566,1.0874e-11,0.19653,0.93547,3.3165e-12,1.8431e-11
0.63794,0.56654,0.56654,0.566,1.0861e-11,0.1987,0.93329,3.3324e-12,1.839e-11
0.63875,0.56654,0.56654,0.566,1.0849e-11,0.20089,0.9311,3.3483e-12,1.8349e-11
0.63955,0.56654,0.56654,0.56599,1.0836e-11,0.20308,0.9289,3.3641e-12,1.8307e-11
0.64036,0.56654,0.56654,0.56599,1.0823e-11,0.20529,0.9267,3.3799e-12,1.8266e-11
0.64116,0.56654,0.56654,0.56599,1.081e-11,0.2075,0.92448,3.3956e-12,1.8224e-11
0.64197,0.56654,0.56654,0.56599,1.0797e-11,0.20973,0.92225,3.4113e-12,1.8182e-11
0.64277,0.56654,0.56654,0.56599,1.0784e-11,0.21196,0.92001,3.427e-12,1.8141e-11
0.64358,0.56654,0.56654,0.56598,1.0771e-11,0.2142,0.91777,3.4426e-12,1.8099e-11
0.64438,0.56654,0.56654,0.56598,1.0757e-11,0.21645,0.91551,3.4583e-12,1.8056e-11
0.64519,0.56654,0.56654,0.56598,1.0744e-11,0.21871,0.91325,3.4741e-12,1.8014e-11
0.64599,0.56654,0.56654,0.56598,1.0731e-11,0.22097,0.91098,3.4898e-12,1.7972e-11
0.6468,0.56654,0.56654,0.56597,1.0717e-11,0.22325,0.9087,3.5057e-12,1.7929e-11
0.64761,0.56654,0.56654,0.56597,1.0704e-11,0.22554,0.90641,3.5215e-12,1.7886e-11
0.64841,0.56654,0.56654,0.56597,1.069e-11,0.22783,0.90411,3.5375e-12,1.7843e-11
0.64922,0.56654,0.56654,0.56597,1.0677e-11,0.23013,0.9018,3.5536e-12,1.78e-11
0.65002,0.56654,0.56654,0.56597,1.0663e-11,0.23244,0.89949,3.5698e-12,1.7757e-11
0.65083,0.56654,0.56654,0.56596,1.065e-11,0.23476,0.89716,3.5861e-12,1.7714e-11
0.65163,0.56654,0.56654,0.56596,1.0636e-11,0.23709,0.89483,3.6025e-12,1.767e-11
0.65244,0.56654,0.56654,0.56596,1.0623e-11,0.23943,0.89249,3.619e-12,1.7626e-11
0.65324,0.56654,0.56654,0.56596,1.0609e-11,0.24177,0.89014,3.6357e-12,1.7582e-11
0.65405,0.56654,0.56654,0.56596,1.0595e-11,0.24413,0.88778,3.6526e-12,1.7538e-11
0.65486,0.56654,0.56654,0.56595,1.0582e-11,0.24649,0.88542,3.6696e-12,1.7494e-11
0.65566,0.56654,0.56654,0.56595,1.0568e-11,0.24886,0.88304,3.6868e-12,1.7449e-11
0.65647,0.56654,0.56654,0.56595,1.0554e-11,0.25124,0.88066,3.7042e-12,1.7404e-11
0.65727,0.56654,0.56654,0.56595,1.054e-11,0.25362,0.87827,3.7217e-12,1.7359e-11
0.65808,0.56654,0.56654,0.56594,1.0527e-11,0.25602,0.87587,3.7395e-12,1.7314e-11
0.65888,0.56654,0.56654,0.56594,1.0513e-11,0.25842,0.87347,3.7574e-12,1.7268e-11
0.65969,0.56654,0.56654,0.56594,1.0499e-11,0.26083,0.87105,3.7755e-12,1.7223e-11
0.66049,0.56654,0.56654,0.56594,1.0485e-11,0.26325,0.86863,3.7938e-12,1.7177e-11
0.6613,0.56654,0.56654,0.56594,1.0472e-11,0.26567,0.8662,3.8123e-12,1.7131e-11
0.6621,0.56654,0.56654,0.56594,1.0458e-11,0.26811,0.86376,3.8309e-12,1.7085e-11
0.66291,0.56654,0.56654,0.56593,1.0444e-11,0.27055,0.86132,3.8498e-12,1.7038e-11
0.66372,0.56654,0.56654,0.56593,1.043e-11,0.273,0.85887,3.8688e-12,1.6991e-11
0.66452,0.56654,0.56654,0.56593,1.0416e-11,0.27545,0.85641,3.8881e-12,1.6945e-11
0.66533,0.56654,0.56654,0.56593,1.0403e-11,0.27792,0.85394,3.9075e-12,1.6898e-11
0.66613,0.56654,0.56654,0.56593,1.0389e-11,0.28039,0.85146,3.9271e-12,1.685e-11
0.66694,0.56654,0.56654,0.56592,1.0375e-11,0.28287,0.84898,3.9468e-12,1.6803e-11
0.66774,0.56654,0.56654,0.56592,1.0361e-11,0.28535,0.84649,3.9668e-12,1.6755e-11
0.66855,0.56654,0.56654,0.56592,1.0347e-11,0.28784,0.844,3.9869e-12,1.6707e-11
0.66935,0.56654,0.56654,0.56592,1.0333e-11,0.29034,0.84149,4.0072e-12,1.6659e-11
0.67016,0.56654,0.56654,0.56592,1.0319e-11,0.29285,0.83898,4.0276e-12,1.6611e-11
0.67096,0.56654,0.56654,0.56592,1.0306e-11,0.29536,0.83647,4.0482e-12,1.6563e-11
0.67177,0.56654,0.56654,0.56591,1.0292e-11,0.29789,0.83394,4.069e-12,1.6514e-11
0.67258,0.56654,0.56654,0.56591,1.0278e-11,0.30041,0.83141,4.0899e-12,1.6466e-11
0.67338,0.56654,0.56654,0.56591,1.0264e-11,0.30295,0.82887,4.1109e-12,1.6417e-11
0.67419,0.56654,0.56654,0.56591,1.025e-11,0.30549,0.82633,4.1321e-12,1.6368e-11
0.67499,0.56654,0.56654,0.56591,1.0236e-11,0.30804,0.82378,4.1535e-12,1.6319e-11
0.6758,0.56654,0.56654,0.56591,1.0222e-11,0.31059,0.82122,4.1749e-12,1.6269e-11
0.6766,0.56654,0.56654,0.5659,1.0208e-11,0.31315,0.81865,4.1965e-12,1.622e-11
0.67741,0.56654,0.56654,0.5659,1.0194e-11,0.31572,0.81608,4.2183e-12,1.617e-11
0.67821,0.56654,0.56654,0.5659,1.018e-11,0.3183,0.8135,4.2401e-12,1.6121e-11
0.67902,0.56654,0.56654,0.5659,1.0166e-11,0.32088,0.81092,4.2621e-12,1.6071e-11
0.67983,0.56654,0.56654,0.5659,1.0152e-11,0.32346,0.80833,4.2842e-12,1.6021e-11
0.68063,0.56654,0.56654,0.5659,1.0138e-11,0.32606,0.80574,4.3064e-12,1.597e-11
0.68144,0.56654,0.56654,0.56589,1.0124e-11,0.32866,0.80313,4.3287e-12,1.592e-11
0.68224,0.56654,0.56654,0.56589,1.011e-11,0.33126,0.80052,4.3511e-12,1.5869e-11
0.68305,0.56654,0.56654,0.56589,1.0096e-11,0.33387,0.79791,4.3736e-12,1.5819e-11
0.68385,0.56654,0.56654,0.56589,1.0082e-11,0.33649,0.79529,4.3962e-12,1.5768e-11
0.68466,0.56654,0.56654,0.56589,1.0068e-11,0.33911,0.79266,4.4188e-12,1.5717e-11
0.68546,0.56654,0.56654,0.56589,1.0054e-11,0.34174,0.79003,4.4416e-12,1.5666e-11
0.68627,0.56654,0.56654,0.56589,1.004e-11,0.34438,0.78739,4.4644e-12,1.5615e-11
0.68707,0.56654,0.56654,0.56588,1.0025e-11,0.34702,0.78475,4.4873e-12,1.5564e-11
0.68788,0.56654,0.56654,0.56588,1.0011e-11,0.34966,0.7821,4.5102e-12,1.5512e-11
0.68869,0.56654,0.56654,0.56588,9.997e-12,0.35231,0.77945,4.5332e-12,1.5461e-11
0.68949,0.56654,0.56654,0.56588,9.9828e-12,0.35497,0.77679,4.5562e-12,1.5409e-11
0.6903,0.56654,0.56654,0.56588,9.9685e-12,0.35763,0.77412,4.5793e-12,1.5358e-11
0.6911,0.56654,0.56654,0.56588,9.9541e-12,0.3603,0.77145,4.6023e-12,1.5306e-11
0.69191,0.56654,0.56654,0.56588,9.9398e-12,0.36297,0.76878,4.6254e-12,1.5254e-11
0.69271,0.56654,0.56654,0.56587,9.9254e-12,0.36565,0.7661,4.6485e-12,1.5202e-11
0.69352,0.56654,0.56654,0.56587,9.911e-12,0.36834,0.76341,4.6715e-12,1.515e-11
0.69432,0.56654,0.56654,0.56587,9.8965e-12,0.37103,0.76072,4.6945e-12,1.5098e-11
0.69513,0.56654,0.56654,0.56587,9.882e-12,0.37372,0.75802,4.7175e-12,1.5046e-11
0.69593,0.56654,0.56654,0.56587,9.8674e-12,0.37642,0.75532,4.7404e-12,1.4994e-11
0.69674,0.56654,0.56654,0.56587,9.8528e-12,0.37912,0.75262,4.7633e-12,1.4942e-11
0.69755,0.56654,0.56654,0.56587,9.8382e-12,0.38183,0.7499,4.786e-12,1.489e-11
0.69835,0.56654,0.56654,0.56587,9.8235e-12,0.38454,0.74719,4.8087e-12,1.4838e-11
0.69916,0.56654,0.56654,0.56586,9.8087e-12,0.38726,0.74447,4.8313e-12,1.4786e-11
0.69996,0.56654,0.56654,0.56586,9.7939e-12,0.38998,0.74175,4.8537e-12,1.4734e-11
0.70077,0.56654,0.56654,0.56586,9.7791e-12,0.39271,0.73902,4.876e-12,1.4682e-11
0.70157,0.56654,0.56654,0.56586,9.7641e-12,0.39544,0.73628,4.8982e-12,1.463e-11
0.70238,0.56654,0.56654,0.56586,9.7492e-12,0.39818,0.73355,4.9202e-12,1.4578e-11
0.70318,0.56654,0.56654,0.56586,9.7341e-12,0.40092,0.7308,4.9421e-12,1.4526e-11
0.70399,0.56654,0.56654,0.56586,9.719e-12,0.40366,0.72806,4.9638e-12,1.4474e-11
0.7048,0.56654,0.56654,0.56586,9.7039e-12,0.40641,0.72531,4.9852e-12,1.4422e-11
0.7056,0.56654,0.56654,0.56586,9.6886e-12,0.40916,0.72255,5.0065e-12,1.4371e-11
0.70641,0.56654,0.56654,0.56586,9.6733e-12,0.41192,0.71979,5.0276e-12,1.4319e-11
0.70721,0.56654,0.56654,0.56585,9.658e-12,0.41468,0.71703,5.0485e-12,1.4267e-11
0.70802,0.56654,0.56654,0.56585,9.6425e-12,0.41744,0.71427,5.0692e-12,1.4216e-11
0.70882,0.56654,0.56654,0.56585,9.627e-12,0.42021,0.7115,5.0897e-12,1.4164e-11
0.70963,0.56654,0.56654,0.56585,9.6114e-12,0.42298,0.70872,5.11e-12,1.4113e-11
0.71043,0.56654,0.56654,0.56585,9.5958e-12,0.42576,0.70594,5.13e-12,1.4062e-11
0.71124,0.56654,0.56654,0.56585,9.5801e-12,0.42854,0.70316,5.1499e-12,1.401e-11
0.71204,0.56654,0.56654,0.56585,9.5643e-12,0.43132,0.70038,5.1695e-12,1.3959e-11
0.71285,0.56654,0.56654,0.56585,9.5485e-12,0.4341,0.69759,5.1889e-12,1.3908e-11
0.71366,0.56654,0.56654,0.56585,9.5326e-12,0.43689,0.6948,5.2082e-12,1.3857e-11
0.71446,0.56654,0.56654,0.56585,9.5166e-12,0.43969,0.69201,5.2272e-12,1.3806e-11
0.71527,0.56654,0.56654,0.56585,9.5006e-12,0.44248,0.68921,5.2461e-12,1.3755e-11
0.71607,0.56654,0.56654,0.56584,9.4845e-12,0.44528,0.68641,5.2648e-12,1.3704e-11
0.71688,0.56654,0.56654,0.56584,9.4684e-12,0.44808,0.6836,5.2834e-12,1.3653e-11
0.71768,0.56654,0.56654,0.56584,9.4522e-12,0.45089,0.6808,5.3018e-12,1.3603e-11
0.71849,0.56654,0.56654,0.56584,9.436e-12,0.4537,0.67799,5.3201e-12,1.3552e-11
0.71929,0.56654,0.56654,0.56584,9.4197e-12,0.45651,0.67517,5.3383e-12,1.3501e-11
0.7201,0.56654,0.56654,0.56584,9.4034e-12,0.45932,0.67236,5.3563e-12,1.345e-11
0.7209,0.56654,0.56654,0.56584,9.387e-12,0.46214,0.66954,5.3743e-12,1.34e-11
0.72171,0.56654,0.56654,0.56584,9.3706e-12,0.46496,0.66672,5.3923e-12,1.3349e-11
0.72252,0.56654,0.56654,0.56584,9.3542e-12,0.46778,0.6639,5.4102e-12,1.3298e-11
0.72332,0.56654,0.56654,0.56584,9.3378e-12,0.47061,0.66107,5.4281e-12,1.3248e-11
0.72413,0.56654,0.56654,0.56584,9.3213e-12,0.47343,0.65824,5.4459e-12,1.3197e-11
0.72493,0.56654,0.56654,0.56584,9.3049e-12,0.47626,0.65541,5.4638e-12,1.3146e-11
0.72574,0.56654,0.56654,0.56584,9.2884e-12,0.47909,0.65258,5.4817e-12,1.3095e-11
0.72654,0.56654,0.56654,0.56584,9.2719e-12,0.48193,0.64974,5.4997e-12,1.3044e-11
0.72735,0.56654,0.56654,0.56584,9.2555e-12,0.48477,0.64691,5.5177e-12,1.2993e-11
0.72815,0.56654,0.56654,0.56584,9.239e-12,0.4876,0.64407,5.5358e-12,1.2942e-11
0.72896,0.56654,0.56654,0.56583,9.2225e-12,0.49044,0.64123,5.554e-12,1.2891e-11
0.72976,0.56654,0.56654,0.56583,9.2061e-12,0.49329,0.63838,5.5723e-12,1.284e-11
0.73057,0.56654,0.56654,0.56583,9.1896e-12,0.49613,0.63554,5.5908e-12,1.2789e-11
0.73138,0.56654,0.56654,0.56583,9.1732e-12,0.49898,0.63269,5.6093e-12,1.2737e-11
0.73218,0.56654,0.56654,0.56583,9.1569e-12,0.50182,0.62984,5.6281e-12,1.2686e-11
0.73299,0.56654,0.56654,0.56583,9.1405e-12,0.50467,0.62699,5.6469e-12,1.2634e-11
0.73379,0.56654,0.56654,0.56583,9.1242e-12,0.50752,0.62414,5.666e-12,1.2582e-11
0.7346,0.56654,0.56654,0.56583,9.1079e-12,0.51038,0.62129,5.6852e-12,1.2531e-11
0.7354,0.56654,0.56654,0.56583,9.0916e-12,0.51323,0.61843,5.7045e-12,1.2479e-11
0.73621,0.56654,0.56654,0.56583,9.0754e-12,0.51609,0.61558,5.7241e-12,1.2427e-11
0.73701,0.56654,0.56654,0.56583,9.0592e-12,0.51894,0.61272,5.7438e-12,1.2375e-11
0.73782,0.56654,0.56654,0.56583,9.0431e-12,0.5218,0.60986,5.7638e-12,1.2322e-11
0.73863,0.56654,0.56654,0.56583,9.027e-12,0.52466,0.607,5.7839e-12,1.227e-11
0.73943,0.56654,0.56654,0.56583,9.0109e-12,0.52752,0.60414,5.8042e-12,1.2218e-11
0.74024,0.56654,0.56654,0.56583,8.9949e-12,0.53038,0.60128,5.8246e-12,1.2165e-11
0.74104,0.56654,0.56654,0.56583,8.979e-12,0.53324,0.59842,5.8452e-12,1.2113e-11
0.74185,0.56654,0.56654,0.56583,8.963e-12,0.5361,0.59555,5.866e-12,1.206e-11
0.74265,0.56654,0.56654,0.56583,8.9471e-12,0.53897,0.59269,5.887e-12,1.2007e-11
0.74346,0.56654,0.56654,0.56583,8.9313e-12,0.54183,0.58983,5.9081e-12,1.1954e-11
0.74426,0.56654,0.56654,0.56583,8.9155e-12,0.5447,0.58696,5.9294e-12,1.1902e-11
0.74507,0.56654,0.56654,0.56583,8.8997e-12,0.54756,0.5841,5.9508e-12,1.1849e-11
0.74587,0.56654,0.56654,0.56583,8.884e-12,0.55043,0.58123,5.9723e-12,1.1796e-11
0.74668,0.56654,0.56654,0.56583,8.8683e-12,0.55329,0.57836,5.9939e-12,1.1743e-11
0.74749,0.56654,0.56654,0.56583,8.8526e-12,0.55616,0.5755,6.0157e-12,1.169e-11
0.74829,0.56654,0.56654,0.56583,8.837e-12,0.55903,0.57263,6.0375e-12,1.1636e-11
0.7491,0.56654,0.56654,0.56583,8.8214e-12,0.56189,0.56976,6.0595e-12,1.1583e-11
0.7499,0.56654,0.56654,0.56583,8.8058e-12,0.56476,0.56689,6.0815e-12,1.153e-11
0.75071,0.56654,0.56654,0.56583,8.7903e-12,0.56763,0.56403,6.1036e-12,1.1477e-11
0.75151,0.56654,0.56654,0.56583,8.7747e-12,0.5705,0.56116,6.1258e-12,1.1424e-11
0.75232,0.56654,0.56654,0.56583,8.7592e-12,0.57336,0.55829,6.148e-12,1.137e-11
0.75312,0.56654,0.56654,0.56583,8.7438e-12,0.57623,0.55543,6.1703e-12,1.1317e-11
0.75393,0.56654,0.56654,0.56583,8.7283e-12,0.5791,0.55256,6.1926e-12,1.1264e-11
0.75473,0.56654,0.56654,0.56583,8.7129e-12,0.58196,0.54969,6.2149e-12,1.1211e-11
0.75554,0.56654,0.56654,0.56583,8.6974e-12,0.58483,0.54683,6.2373e-12,1.1158e-11
0.75635,0.56654,0.56654,0.56583,8.682e-12,0.5877,0.54396,6.2597e-12,1.1104e-11
0.75715,0.56654,0.56654,0.56583,8.6666e-12,0.59056,0.5411,6.2821e-12,1.1051e-11
0.75796,0.56654,0.56654,0.56583,8.6512e-12,0.59342,0.53823,6.3045e-12,1.0998e-11
0.75876,0.56654,0.56654,0.56583,8.6359e-12,0.59629,0.53537,6.3269e-12,1.0945e-11
0.75957,0.56654,0.56654,0.56583,8.6205e-12,0.59915,0.53251,6.3493e-12,1.0892e-11
0.76037,0.56654,0.56654,0.56583,8.6051e-12,0.60201,0.52965,6.3717e-12,1.0839e-11
0.76118,0.56654,0.56654,0.56583,8.5898e-12,0.60487,0.52679,6.3941e-12,1.0785e-11
0.76198,0.56654,0.56654,0.56583,8.5745e-12,0.60773,0.52393,6.4166e-12,1.0732e-11
0.76279,0.56654,0.56654,0.56583,8.5591e-12,0.61059,0.52107,6.439e-12,1.0679e-11
0.7636,0.56654,0.56654,0.56583,8.5438e-12,0.61345,0.51821,6.4613e-12,1.0626e-11
0.7644,0.56654,0.56654,0.56583,8.5285e-12,0.61631,0.51535,6.4837e-12,1.0573e-11
0.76521,0.56654,0.56654,0.56583,8.5132e-12,0.61916,0.5125,6.5061e-12,1.052e-11
0.76601,0.56654,0.56654,0.56583,8.4978e-12,0.62202,0.50964,6.5284e-12,1.0467e-11
0.76682,0.56654,0.56654,0.56583,8.4825e-12,0.62487,0.50679,6.5507e-12,1.0414e-11
0.76762,0.56654,0.56654,0.56583,8.4672e-12,0.62772,0.50394,6.573e-12,1.0361e-11
0.76843,0.56654,0.56654,0.56583,8.4519e-12,0.63057,0.50109,6.5953e-12,1.0309e-11
0.76923,0.56654,0.56654,0.56583,8.4366e-12,0.63342,0.49825,6.6175e-12,1.0256e-11
0.77004,0.56654,0.56654,0.56583,8.4213e-12,0.63627,0.4954,6.6396e-12,1.0203e-11
0.77084,0.56654,0.56654,0.56583,8.406e-12,0.63911,0.49256,6.6618e-12,1.015e-11
0.77165,0.56654,0.56654,0.56583,8.3907e-12,0.64195,0.48972,6.6838e-12,1.0098e-11
0.77246,0.56654,0.56654,0.56584,8.3754e-12,0.64479,0.48688,6.7058e-12,1.0045e-11
0.77326,0.56654,0.56654,0.56584,8.3601e-12,0.64763,0.48404,6.7278e-12,9.9924e-12
0.77407,0.56654,0.56654,0.56584,8.3448e-12,0.65047,0.4812,6.7496e-12,9.94e-12
0.77487,0.56654,0.56654,0.56584,8.3295e-12,0.6533,0.47837,6.7714e-12,9.8876e-12
0.77568,0.56654,0.56654,0.56584,8.3142e-12,0.65614,0.47554,6.793e-12,9.8353e-12
0.77648,0.56654,0.56654,0.56584,8.2988e-12,0.65897,0.47271,6.8146e-12,9.7831e-12
0.77729,0.56654,0.56654,0.56584,8.2835e-12,0.66179,0.46988,6.836e-12,9.7309e-12
0.77809,0.56654,0.56654,0.56584,8.2681e-12,0.66462,0.46706,6.8573e-12,9.6789e-12
0.7789,0.56654,0.56654,0.56584,8.2528e-12,0.66744,0.46424,6.8785e-12,9.6271e-12
0.7797,0.56654,0.56654,0.56584,8.2374e-12,0.67026,0.46142,6.8995e-12,9.5753e-12
0.78051,0.56654,0.56654,0.56584,8.222e-12,0.67308,0.4586,6.9203e-12,9.5237e-12
0.78132,0.56654,0.56654,0.56584,8.2066e-12,0.6759,0.45579,6.9409e-12,9.4722e-12
0.78212,0.56654,0.56654,0.56584,8.1911e-12,0.67871,0.45298,6.9614e-12,9.4209e-12
0.78293,0.56654,0.56654,0.56584,8.1756e-12,0.68152,0.45017,6.9816e-12,9.3697e-12
0.78373,0.56654,0.56654,0.56584,8.1601e-12,0.68432,0.44737,7.0016e-12,9.3187e-12
0.78454,0.56654,0.56654,0.56584,8.1446e-12,0.68713,0.44456,7.0214e-12,9.2679e-12
0.78534,0.56654,0.56654,0.56585,8.1291e-12,0.68993,0.44177,7.041e-12,9.2172e-12
0.78615,0.56654,0.56654,0.56585,8.1135e-12,0.69272,0.43897,7.0603e-12,9.1668e-12
0.78695,0.56654,0.56654,0.56585,8.0979e-12,0.69552,0.43618,7.0793e-12,9.1165e-12
0.78776,0.56654,0.56654,0.56585,8.0823e-12,0.69831,0.43339,7.0981e-12,9.0664e-12
0.78856,0.56654,0.56654,0.56585,8.0666e-12,0.70109,0.4306,7.1167e-12,9.0165e-12
0.78937,0.56654,0.56654,0.56585,8.0509e-12,0.70388,0.42782,7.135e-12,8.9668e-12
0.79018,0.56654,0.56654,0.56585,8.0352e-12,0.70666,0.42504,7.153e-12,8.9174e-12
0.79098,0.56654,0.56654,0.56585,8.0194e-12,0.70943,0.42227,7.1707e-12,8.8681e-12
0.79179,0.56654,0.56654,0.56585,8.0036e-12,0.71221,0.4195,7.1882e-12,8.819e-12
0.79259,0.56654,0.56654,0.56585,7.9878e-12,0.71497,0.41673,7.2055e-12,8.7701e-12
0.7934,0.56654,0.56654,0.56585,7.972e-12,0.71774,0.41397,7.2225e-12,8.7214e-12
0.7942,0.56654,0.56654,0.56586,7.9561e-12,0.7205,0.41121,7.2393e-12,8.6729e-12
0.79501,0.56654,0.56654,0.56586,7.9402e-12,0.72326,0.40845,7.2558e-12,8.6246e-12
0.79581,0.56654,0.56654,0.56586,7.9243e-12,0.72601,0.4057,7.2721e-12,8.5764e-12
0.79662,0.56654,0.56654,0.56586,7.9084e-12,0.72876,0.40296,7.2883e-12,8.5284e-12
0.79743,0.56654,0.56654,0.56586,7.8924e-12,0.73151,0.40021,7.3042e-12,8.4806e-12
0.79823,0.56654,0.56654,0.56586,7.8765e-12,0.73425,0.39747,7.32e-12,8.4329e-12
0.79904,0.56654,0.56654,0.56586,7.8605e-12,0.73698,0.39474,7.3357e-12,8.3854e-12
0.79984,0.56654,0.56654,0.56586,7.8446e-12,0.73972,0.39201,7.3512e-12,8.3379e-12
0.80065,0.56654,0.56654,0.56586,7.8286e-12,0.74244,0.38928,7.3667e-12,8.2906e-12
0.80145,0.56654,0.56654,0.56587,7.8127e-12,0.74517,0.38656,7.3821e-12,8.2434e-12
0.80226,0.56654,0.56654,0.56587,7.7968e-12,0.74789,0.38385,7.3974e-12,8.1962e-12
0.80306,0.56654,0.56654,0.56587,7.7809e-12,0.7506,0.38113,7.4127e-12,8.1491e-12
0.80387,0.56654,0.56654,0.56587,7.7651e-12,0.75331,0.37843,7.428e-12,8.1021e-12
0.80467,0.56654,0.56654,0.56587,7.7492e-12,0.75601,0.37573,7.4433e-12,8.0551e-12
0.80548,0.56654,0.56654,0.56587,7.7335e-12,0.75871,0.37303,7.4587e-12,8.0082e-12
0.80629,0.56654,0.56654,0.56587,7.7177e-12,0.76141,0.37034,7.4742e-12,7.9613e-12
0.80709,0.56654,0.56654,0.56587,7.702e-12,0.7641,0.36765,7.4897e-12,7.9143e-12
0.8079,0.56654,0.56654,0.56587,7.6864e-12,0.76678,0.36497,7.5054e-12,7.8674e-12
0.8087,0.56654,0.56654,0.56588,7.6709e-12,0.76946,0.36229,7.5213e-12,7.8204e-12
0.80951,0.56654,0.56654,0.56588,7.6554e-12,0.77214,0.35962,7.5373e-12,7.7734e-12
0.81031,0.56654,0.56654,0.56588,7.6399e-12,0.77481,0.35695,7.5535e-12,7.7264e-12
0.81112,0.56654,0.56654,0.56588,7.6246e-12,0.77747,0.35429,7.5699e-12,7.6793e-12
0.81192,0.56654,0.56654,0.56588,7.6094e-12,0.78013,0.35163,7.5865e-12,7.6322e-12
0.81273,0.56654,0.56654,0.56588,7.5942e-12,0.78278,0.34898,7.6034e-12,7.585e-12
0.81353,0.56654,0.56654,0.56588,7.5791e-12,0.78543,0.34634,7.6205e-12,7.5378e-12
0.81434,0.56654,0.56654,0.56589,7.5641e-12,0.78807,0.3437,7.6378e-12,7.4904e-12
0.81515,0.56654,0.56654,0.56589,7.5492e-12,0.79071,0.34107,7.6554e-12,7.4431e-12
0.81595,0.56654,0.56654,0.56589,7.5345e-12,0.79334,0.33844,7.6733e-12,7.3956e-12
0.81676,0.56654,0.56654,0.56589,7.5198e-12,0.79596,0.33582,7.6914e-12,7.3481e-12
0.81756,0.56654,0.56654,0.56589,7.5052e-12,0.79858,0.3332,7.7098e-12,7.3005e-12
0.81837,0.56654,0.56654,0.56589,7.4907e-12,0.80119,0.33059,7.7285e-12,7.2529e-12
0.81917,0.56654,0.56654,0.56589,7.4763e-12,0.8038,0.32799,7.7474e-12,7.2052e-12
0.81998,0.56654,0.56654,0.5659,7.462e-12,0.8064,0.32539,7.7665e-12,7.1575e-12
0.82078,0.56654,0.56654,0.5659,7.4478e-12,0.809,0.3228,7.7859e-12,7.1097e-12
0.82159,0.56654,0.56654,0.5659,7.4337e-12,0.81158,0.32021,7.8055e-12,7.0619e-12
0.8224,0.56654,0.56654,0.5659,7.4197e-12,0.81417,0.31764,7.8253e-12,7.0141e-12
0.8232,0.56654,0.56654,0.5659,7.4058e-12,0.81674,0.31506,7.8453e-12,6.9663e-12
0.82401,0.56654,0.56654,0.5659,7.392e-12,0.81931,0.3125,7.8655e-12,6.9185e-12
0.82481,0.56654,0.56654,0.56591,7.3783e-12,0.82187,0.30994,7.8859e-12,6.8707e-12
0.82562,0.56654,0.56654,0.56591,7.3647e-12,0.82443,0.30738,7.9063e-12,6.823e-12
0.82642,0.56654,0.56654,0.56591,7.3511e-12,0.82698,0.30484,7.9269e-12,6.7753e-12
0.82723,0.56654,0.56654,0.56591,7.3376e-12,0.82952,0.3023,7.9476e-12,6.7276e-12
0.82803,0.56654,0.56654,0.56591,7.3242e-12,0.83206,0.29977,7.9683e-12,6.68e-12
0.82884,0.56654,0.56654,0.56591,7.3108e-12,0.83459,0.29724,7.9891e-12,6.6325e-12
0.82964,0.56654,0.56654,0.56592,7.2975e-12,0.83711,0.29472,8.01e-12,6.5851e-12
0.83045,0.56654,0.56654,0.56592,7.2843e-12,0.83963,0.29221,8.0308e-12,6.5378e-12
0.83126,0.56654,0.56654,0.56592,7.2711e-12,0.84214,0.2897,8.0516e-12,6.4906e-12
0.83206,0.56654,0.56654,0.56592,7.258e-12,0.84464,0.2872,8.0724e-12,6.4436e-12
0.83287,0.56654,0.56654,0.56592,7.2449e-12,0.84713,0.28471,8.0932e-12,6.3966e-12
0.83367,0.56654,0.56654,0.56592,7.2319e-12,0.84962,0.28223,8.1139e-12,6.3499e-12
0.83448,0.56654,0.56654,0.56593,7.2189e-12,0.8521,0.27975,8.1345e-12,6.3032e-12
0.83528,0.56654,0.56654,0.56593,7.2059e-12,0.85457,0.27728,8.155e-12,6.2568e-12
0.83609,0.56654,0.56654,0.56593,7.1929e-12,0.85704,0.27482,8.1754e-12,6.2105e-12
0.83689,0.56654,0.56654,0.56593,7.18e-12,0.8595,0.27237,8.1957e-12,6.1644e-12
0.8377,0.56654,0.56654,0.56593,7.1671e-12,0.86195,0.26992,8.2158e-12,6.1184e-12
0.8385,0.56654,0.56654,0.56594,7.1543e-12,0.86439,0.26748,8.2358e-12,6.0727e-12
0.83931,0.56654,0.56654,0.56594,7.1414e-12,0.86682,0.26505,8.2557e-12,6.0271e-12
0.84012,0.56654,0.56654,0.56594,7.1286e-12,0.86925,0.26263,8.2754e-12,5.9817e-12
0.84092,0.56654,0.56654,0.56594,7.1158e-12,0.87167,0.26021,8.295e-12,5.9365e-12
0.84173,0.56654,0.56654,0.56594,7.103e-12,0.87408,0.2578,8.3144e-12,5.8915e-12
0.84253,0.56654,0.56654,0.56595,7.0902e-12,0.87649,0.2554,8.3337e-12,5.8467e-12
0.84334,0.56654,0.56654,0.56595,7.0774e-12,0.87888,0.25301,8.3528e-12,5.8021e-12
0.84414,0.56654,0.56654,0.56595,7.0647e-12,0.88127,0.25063,8.3717e-12,5.7577e-12
0.84495,0.56654,0.56654,0.56595,7.052e-12,0.88365,0.24825,8.3905e-12,5.7134e-12
0.84575,0.56654,0.56654,0.56595,7.0392e-12,0.88602,0.24588,8.4091e-12,5.6693e-12
0.84656,0.56654,0.56654,0.56596,7.0265e-12,0.88839,0.24352,8.4276e-12,5.6254e-12
0.84736,0.56654,0.56654,0.56596,7.0139e-12,0.89074,0.24117,8.446e-12,5.5817e-12
0.84817,0.56654,0.56654,0.56596,7.0012e-12,0.89309,0.23883,8.4642e-12,5.5382e-12
0.84898,0.56654,0.56654,0.56596,6.9886e-12,0.89543,0.23649,8.4822e-12,5.4949e-12
0.84978,0.56654,0.56654,0.56596,6.9759e-12,0.89776,0.23417,8.5002e-12,5.4517e-12
0.85059,0.56654,0.56654,0.56597,6.9633e-12,0.90008,0.23185,8.518e-12,5.4087e-12
0.85139,0.56654,0.56654,0.56597,6.9508e-12,0.9024,0.22954,8.5356e-12,5.3659e-12
0.8522,0.56654,0.56654,0.56597,6.9382e-12,0.9047,0.22724,8.5531e-12,5.3233e-12
0.853,0.56654,0.56654,0.56597,6.9257e-12,0.907,0.22495,8.5705e-12,5.2809e-12
0.85381,0.56654,0.56654,0.56597,6.9132e-12,0.90928,0.22267,8.5877e-12,5.2386e-12
0.85461,0.56654,0.56654,0.56598,6.9007e-12,0.91156,0.22039,8.6049e-12,5.1965e-12
0.85542,0.56654,0.56654,0.56598,6.8882e-12,0.91383,0.21813,8.6218e-12,5.1546e-12
0.85623,0.56654,0.56654,0.56598,6.8758e-12,0.91609,0.21587,8.6386e-12,5.113e-12
0.85703,0.56654,0.56654,0.56598,6.8634e-12,0.91835,0.21362,8.6553e-12,5.0715e-12
0.85784,0.56654,0.56654,0.56599,6.851e-12,0.92059,0.21138,8.6718e-12,5.0302e-12
0.85864,0.56654,0.56654,0.56599,6.8387e-12,0.92282,0.20915,8.6881e-12,4.9892e-12
0.85945,0.56654,0.56654,0.56599,6.8263e-12,0.92505,0.20693,8.7043e-12,4.9484e-12
0.86025,0.56654,0.56654,0.56599,6.814e-12,0.92726,0.20472,8.7203e-12,4.9078e-12
0.86106,0.56654,0.56654,0.566,6.8018e-12,0.92947,0.20252,8.736e-12,4.8675e-12
0.86186,0.56654,0.56654,0.566,6.7895e-12,0.93167,0.20033,8.7516e-12,4.8274e-12
0.86267,0.56654,0.56654,0.566,6.7773e-12,0.93385,0.19815,8.767e-12,4.7876e-12
0.86347,0.56654,0.56654,0.566,6.765e-12,0.93603,0.19597,8.7821e-12,4.748e-12
0.86428,0.56654,0.56654,0.566,6.7528e-12,0.9382,0.19381,8.7969e-12,4.7087e-12
0.86509,0.56654,0.56654,0.56601,6.7407e-12,0.94036,0.19165,8.8115e-12,4.6698e-12
0.86589,0.56654,0.56654,0.56601,6.7285e-12,0.94251,0.18951,8.8259e-12,4.6311e-12
0.8667,0.56654,0.56654,0.56601,6.7163e-12,0.94465,0.18737,8.8399e-12,4.5927e-12
0.8675,0.56654,0.56654,0.56601,6.7042e-12,0.94678,0.18525,8.8537e-12,4.5547e-12
0.86831,0.56654,0.56654,0.56602,6.6921e-12,0.9489,0.18313,8.8672e-12,4.5169e-12
0.86911,0.56654,0.56654,0.56602,6.6799e-12,0.95101,0.18103,8.8804e-12,4.4795e-12
0.86992,0.56654,0.56654,0.56602,6.6678e-12,0.95311,0.17893,8.8932e-12,4.4425e-12
0.87072,0.56654,0.56654,0.56602,6.6558e-12,0.9552,0.17684,8.9058e-12,4.4057e-12
0.87153,0.56654,0.56654,0.56603,6.6437e-12,0.95729,0.17477,8.918e-12,4.3693e-12
0.87233,0.56654,0.56654,0.56603,6.6316e-12,0.95936,0.1727,8.93e-12,4.3332e-12
0.87314,0.56654,0.56654,0.56603,6.6195e-12,0.96142,0.17065,8.9416e-12,4.2975e-12
0.87395,0.56654,0.56654,0.56603,6.6075e-12,0.96347,0.1686,8.9529e-12,4.2621e-12
0.87475,0.56654,0.56654,0.56604,6.5955e-12,0.96551,0.16656,8.9639e-12,4.227e-12
0.87556,0.56654,0.56654,0.56604,6.5835e-12,0.96754,0.16454,8.9747e-12,4.1923e-12
0.87636,0.56654,0.56654,0.56604,6.5715e-12,0.96956,0.16252,8.9852e-12,4.1578e-12
0.87717,0.56654,0.56654,0.56604,6.5595e-12,0.97157,0.16052,8.9954e-12,4.1237e-12
0.87797,0.56654,0.56654,0.56605,6.5476e-12,0.97357,0.15852,9.0054e-12,4.0899e-12
0.87878,0.56654,0.56654,0.56605,6.5357e-12,0.97556,0.15654,9.0152e-12,4.0563e-12
0.87958,0.56654,0.56654,0.56605,6.5239e-12,0.97754,0.15457,9.0247e-12,4.023e-12
0.88039,0.56654,0.56654,0.56605,6.5121e-12,0.97951,0.1526,9.0342e-12,3.9899e-12
0.8812,0.56654,0.56654,0.56606,6.5003e-12,0.98146,0.15065,9.0434e-12,3.9571e-12
0.882,0.56654,0.56654,0.56606,6.4886e-12,0.98341,0.14871,9.0526e-12,3.9245e-12
0.88281,0.56654,0.56654,0.56606,6.4769e-12,0.98535,0.14678,9.0617e-12,3.8921e-12
0.88361,0.56654,0.56654,0.56607,6.4654e-12,0.98727,0.14486,9.0708e-12,3.8599e-12
0.88442,0.56654,0.56654,0.56607,6.4538e-12,0.98919,0.14295,9.0798e-12,3.8279e-12
0.88522,0.56654,0.56654,0.56607,6.4424e-12,0.99109,0.14105,9.0889e-12,3.796e-12
0.88603,0.56654,0.56654,0.56607,6.4311e-12,0.99299,0.13916,9.098e-12,3.7642e-12
0.88683,0.56654,0.56654,0.56608,6.4198e-12,0.99487,0.13729,9.1072e-12,3.7325e-12
0.88764,0.56654,0.56654,0.56608,6.4087e-12,0.99674,0.13542,9.1165e-12,3.7009e-12
0.88844,0.56654,0.56654,0.56608,6.3977e-12,0.9986,0.13357,9.126e-12,3.6694e-12
0.88925,0.56654,0.56654,0.56608,6.3868e-12,1.0004,0.13172,9.1356e-12,3.6379e-12
0.89006,0.56654,0.56654,0.56609,6.376e-12,1.0023,0.12989,9.1455e-12,3.6065e-12
0.89086,0.56654,0.56654,0.56609,6.3653e-12,1.0041,0.12807,9.1556e-12,3.575e-12
0.89167,0.56654,0.56654,0.56609,6.3548e-12,1.0059,0.12626,9.1659e-12,3.5436e-12
0.89247,0.56654,0.56654,0.5661,6.3444e-12,1.0077,0.12446,9.1765e-12,3.5122e-12
0.89328,0.56654,0.56654,0.5661,6.3341e-12,1.0095,0.12267,9.1874e-12,3.4808e-12
0.89408,0.56654,0.56654,0.5661,6.324e-12,1.0113,0.1209,9.1986e-12,3.4494e-12
0.89489,0.56654,0.56654,0.5661,6.314e-12,1.0131,0.11913,9.2101e-12,3.418e-12
0.89569,0.56654,0.56654,0.56611,6.3042e-12,1.0148,0.11738,9.222e-12,3.3865e-12
0.8965,0.56654,0.56654,0.56611,6.2946e-12,1.0166,0.11564,9.2341e-12,3.355e-12
0.8973,0.56654,0.56654,0.56611,6.2851e-12,1.0183,0.11391,9.2467e-12,3.3235e-12
0.89811,0.56654,0.56654,0.56612,6.2757e-12,1.02,0.11219,9.2595e-12,3.292e-12
0.89892,0.56654,0.56654,0.56612,6.2666e-12,1.0218,0.11048,9.2726e-12,3.2605e-12
0.89972,0.56654,0.56654,0.56612,6.2575e-12,1.0235,0.10878,9.2861e-12,3.229e-12
0.90053,0.56654,0.56654,0.56612,6.2486e-12,1.0251,0.1071,9.2998e-12,3.1974e-12
0.90133,0.56654,0.56654,0.56613,6.2399e-12,1.0268,0.10543,9.3138e-12,3.166e-12
0.90214,0.56654,0.56654,0.56613,6.2313e-12,1.0285,0.10377,9.3281e-12,3.1345e-12
0.90294,0.56654,0.56654,0.56613,6.2229e-12,1.0301,0.10212,9.3426e-12,3.1031e-12
0.90375,0.56654,0.56654,0.56614,6.2145e-12,1.0318,0.10049,9.3573e-12,3.0718e-12
0.90455,0.56654,0.56654,0.56614,6.2063e-12,1.0334,0.098861,9.3721e-12,3.0406e-12
0.90536,0.56654,0.56654,0.56614,6.1983e-12,1.035,0.097248,9.3871e-12,3.0095e-12
0.90617,0.56654,0.56654,0.56615,6.1903e-12,1.0366,0.095648,9.4022e-12,2.9785e-12
0.90697,0.56654,0.56654,0.56615,6.1825e-12,1.0382,0.09406,9.4173e-12,2.9477e-12
0.90778,0.56654,0.56654,0.56615,6.1748e-12,1.0398,0.092484,9.4324e-12,2.9171e-12
0.90858,0.56654,0.56654,0.56615,6.1671e-12,1.0414,0.09092,9.4476e-12,2.8866e-12
0.90939,0.56654,0.56654,0.56616,6.1596e-12,1.0429,0.089368,9.4627e-12,2.8564e-12
0.91019,0.56654,0.56654,0.56616,6.1521e-12,1.0445,0.087829,9.4777e-12,2.8265e-12
0.911,0.56654,0.56654,0.56616,6.1447e-12,1.046,0.086301,9.4925e-12,2.7968e-12
0.9118,0.56654,0.56654,0.56617,6.1373e-12,1.0475,0.084786,9.5072e-12,2.7674e-12
0.91261,0.56654,0.56654,0.56617,6.13e-12,1.0491,0.083284,9.5217e-12,2.7384e-12
0.91341,0.56654,0.56654,0.56617,6.1228e-12,1.0506,0.081793,9.536e-12,2.7097e-12
0.91422,0.56654,0.56654,0.56618,6.1156e-12,1.052,0.080316,9.5499e-12,2.6813e-12
0.91503,0.56654,0.56654,0.56618,6.1084e-12,1.0535,0.07885,9.5636e-12,2.6533e-12
0.91583,0.56654,0.56654,0.56618,6.1013e-12,1.055,0.077397,9.577e-12,2.6256e-12
0.91664,0.56654,0.56654,0.56619,6.0942e-12,1.0564,0.075957,9.59e-12,2.5984e-12
0.91744,0.56654,0.56654,0.56619,6.0871e-12,1.0578,0.074529,9.6026e-12,2.5715e-12
0.91825,0.56654,0.56654,0.56619,6.08e-12,1.0593,0.073114,9.6149e-12,2.5451e-12
0.91905,0.56654,0.56654,0.5662,6.0729e-12,1.0607,0.071711,9.6268e-12,2.5191e-12
0.91986,0.56654,0.56654,0.5662,6.0659e-12,1.0621,0.070321,9.6382e-12,2.4935e-12
0.92066,0.56654,0.56654,0.5662,6.0588e-12,1.0635,0.068944,9.6492e-12,2.4684e-12
0.92147,0.56654,0.56654,0.5662,6.0517e-12,1.0648,0.06758,9.6598e-12,2.4436e-12
0.92227,0.56654,0.56654,0.56621,6.0446e-12,1.0662,0.066228,9.67e-12,2.4193e-12
0.92308,0.56654,0.56654,0.56621,6.0376e-12,1.0675,0.064889,9.6797e-12,2.3954e-12
0.92389,0.56654,0.56654,0.56621,6.0305e-12,1.0689,0.063563,9.6891e-12,2.3719e-12
0.92469,0.56654,0.56654,0.56622,6.0234e-12,1.0702,0.06225,9.698e-12,2.3489e-12
0.9255,0.56654,0.56654,0.56622,6.0163e-12,1.0715,0.06095,9.7065e-12,2.3262e-12
0.9263,0.56654,0.56654,0.56622,6.0093e-12,1.0728,0.059662,9.7146e-12,2.3039e-12
0.92711,0.56654,0.56654,0.56623,6.0022e-12,1.0741,0.058388,9.7224e-12,2.282e-12
0.92791,0.56654,0.56654,0.56623,5.9951e-12,1.0753,0.057127,9.7298e-12,2.2605e-12
0.92872,0.56654,0.56654,0.56623,5.9881e-12,1.0766,0.055879,9.7369e-12,2.2393e-12
0.92952,0.56654,0.56654,0.56624,5.9811e-12,1.0778,0.054644,9.7437e-12,2.2184e-12
0.93033,0.56654,0.56654,0.56624,5.974e-12,1.0791,0.053422,9.7502e-12,2.1979e-12
0.93113,0.56654,0.56654,0.56624,5.9671e-12,1.0803,0.052213,9.7564e-12,2.1777e-12
0.93194,0.56654,0.56654,0.56625,5.9601e-12,1.0815,0.051017,9.7623e-12,2.1578e-12
0.93275,0.56654,0.56654,0.56625,5.9532e-12,1.0827,0.049835,9.7681e-12,2.1382e-12
0.93355,0.56654,0.56654,0.56625,5.9463e-12,1.0838,0.048665,9.7736e-12,2.1189e-12
0.93436,0.56654,0.56654,0.56626,5.9394e-12,1.085,0.047509,9.779e-12,2.0999e-12
0.93516,0.56654,0.56654,0.56626,5.9326e-12,1.0862,0.046367,9.7841e-12,2.0811e-12
0.93597,0.56654,0.56654,0.56626,5.9259e-12,1.0873,0.045237,9.7891e-12,2.0626e-12
0.93677,0.56654,0.56654,0.56627,5.9192e-12,1.0884,0.044121,9.794e-12,2.0443e-12
0.93758,0.56654,0.56654,0.56627,5.9125e-12,1.0895,0.043019,9.7988e-12,2.0263e-12
0.93838,0.56654,0.56654,0.56627,5.9059e-12,1.0906,0.041929,9.8034e-12,2.0084e-12
0.93919,0.56654,0.56654,0.56628,5.8994e-12,1.0917,0.040853,9.808e-12,1.9909e-12
0.94,0.56654,0.56654,0.56628,5.893e-12,1.0928,0.039791,9.8124e-12,1.9735e-12
0.9408,0.56654,0.56654,0.56628,5.8866e-12,1.0938,0.038742,9.8168e-12,1.9564e-12
0.94161,0.56654,0.56654,0.56629,5.8803e-12,1.0949,0.037707,9.8211e-12,1.9395e-12
0.94241,0.56654,0.56654,0.56629,5.8741e-12,1.0959,0.036685,9.8252e-12,1.9229e-12
0.94322,0.56654,0.56654,0.56629,5.8679e-12,1.0969,0.035677,9.8293e-12,1.9065e-12
0.94402,0.56654,0.56654,0.5663,5.8618e-12,1.0979,0.034682,9.8333e-12,1.8903e-12
0.94483,0.56654,0.56654,0.5663,5.8558e-12,1.0989,0.033701,9.8372e-12,1.8744e-12
0.94563,0.56654,0.56654,0.5663,5.8499e-12,1.0999,0.032734,9.841e-12,1.8588e-12
0.94644,0.56654,0.56654,0.56631,5.844e-12,1.1008,0.03178,9.8447e-12,1.8434e-12
0.94724,0.56654,0.56654,0.56631,5.8383e-12,1.1018,0.03084,9.8483e-12,1.8283e-12
0.94805,0.56654,0.56654,0.56631,5.8326e-12,1.1027,0.029914,9.8517e-12,1.8134e-12
0.94886,0.56654,0.56654,0.56632,5.8269e-12,1.1036,0.029002,9.855e-12,1.7989e-12
0.94966,0.56654,0.56654,0.56632,5.8214e-12,1.1045,0.028103,9.8581e-12,1.7846e-12
0.95047,0.56654,0.56654,0.56632,5.8159e-12,1.1054,0.027218,9.8611e-12,1.7706e-12
0.95127,0.56654,0.56654,0.56633,5.8104e-12,1.1063,0.026347,9.8639e-12,1.757e-12
0.95208,0.56654,0.56654,0.56633,5.8051e-12,1.1072,0.02549,9.8665e-12,1.7437e-12
0.95288,0.56654,0.56654,0.56634,5.7998e-12,1.108,0.024646,9.8689e-12,1.7307e-12
0.95369,0.56654,0.56654,0.56634,5.7946e-12,1.1089,0.023817,9.8712e-12,1.718e-12
0.95449,0.56654,0.56654,0.56634,5.7894e-12,1.1097,0.023001,9.8732e-12,1.7056e-12
0.9553,0.56654,0.56654,0.56635,5.7843e-12,1.1105,0.022199,9.8751e-12,1.6936e-12
0.9561,0.56654,0.56654,0.56635,5.7793e-12,1.1113,0.021411,9.8767e-12,1.6819e-12
0.95691,0.56654,0.56654,0.56635,5.7743e-12,1.1121,0.020638,9.8782e-12,1.6705e-12
0.95772,0.56654,0.56654,0.56636,5.7694e-12,1.1128,0.019878,9.8794e-12,1.6594e-12
0.95852,0.56654,0.56654,0.56636,5.7646e-12,1.1136,0.019132,9.8805e-12,1.6487e-12
0.95933,0.56654,0.56654,0.56636,5.7599e-12,1.1143,0.0184,9.8814e-12,1.6383e-12
0.96013,0.56654,0.56654,0.56637,5.7552e-12,1.1151,0.017682,9.8822e-12,1.6281e-12
0.96094,0.56654,0.56654,0.56637,5.7506e-12,1.1158,0.016979,9.8828e-12,1.6183e-12
0.96174,0.56654,0.56654,0.56637,5.746e-12,1.1165,0.016289,9.8833e-12,1.6087e-12
0.96255,0.56654,0.56654,0.56638,5.7416e-12,1.1171,0.015613,9.8837e-12,1.5994e-12
0.96335,0.56654,0.56654,0.56638,5.7372e-12,1.1178,0.014952,9.884e-12,1.5903e-12
0.96416,0.56654,0.56654,0.56638,5.7329e-12,1.1185,0.014305,9.8843e-12,1.5815e-12
0.96497,0.56654,0.56654,0.56639,5.7287e-12,1.1191,0.013671,9.8846e-12,1.5729e-12
0.96577,0.56654,0.56654,0.56639,5.7246e-12,1.1197,0.013052,9.8848e-12,1.5644e-12
0.96658,0.56654,0.56654,0.56639,5.7206e-12,1.1203,0.012448,9.8851e-12,1.5561e-12
0.96738,0.56654,0.56654,0.5664,5.7167e-12,1.1209,0.011857,9.8855e-12,1.548e-12
0.96819,0.56654,0.56654,0.5664,5.713e-12,1.1215,0.01128,9.886e-12,1.54e-12
0.96899,0.56654,0.56654,0.56641,5.7093e-12,1.1221,0.010718,9.8866e-12,1.5321e-12
0.9698,0.56654,0.56654,0.56641,5.7058e-12,1.1226,0.01017,9.8873e-12,1.5243e-12
0.9706,0.56654,0.56654,0.56641,5.7024e-12,1.1232,0.0096366,9.8883e-12,1.5165e-12
0.97141,0.56654,0.56654,0.56642,5.6992e-12,1.1237,0.0091171,9.8895e-12,1.5088e-12
0.97221,0.56654,0.56654,0.56642,5.6961e-12,1.1242,0.008612,9.891e-12,1.5011e-12
0.97302,0.56654,0.56654,0.56642,5.6931e-12,1.1247,0.0081211,9.8927e-12,1.4935e-12
0.97383,0.56654,0.56654,0.56643,5.6903e-12,1.1252,0.0076445,9.8948e-12,1.4858e-12
0.97463,0.56654,0.56654,0.56643,5.6876e-12,1.1257,0.0071822,9.8971e-12,1.4782e-12
0.97544,0.56654,0.56654,0.56643,5.6852e-12,1.1261,0.0067343,9.8998e-12,1.4705e-12
0.97624,0.56654,0.56654,0.56644,5.6828e-12,1.1266,0.0063007,9.9029e-12,1.4628e-12
0.97705,0.56654,0.56654,0.56644,5.6807e-12,1.127,0.0058814,9.9063e-12,1.4551e-12
0.97785,0.56654,0.56654,0.56644,5.6787e-12,1.1274,0.0054765,9.9101e-12,1.4473e-12
0.97866,0.56654,0.56654,0.56645,5.6768e-12,1.1278,0.005086,9.9142e-12,1.4395e-12
0.97946,0.56654,0.56654,0.56645,5.6752e-12,1.1282,0.0047098,9.9187e-12,1.4317e-12
0.98027,0.56654,0.56654,0.56646,5.6737e-12,1.1286,0.0043481,9.9236e-12,1.4238e-12
0.98107,0.56654,0.56654,0.56646,5.6724e-12,1.1289,0.0040007,9.9287e-12,1.416e-12
0.98188,0.56654,0.56654,0.56646,5.6712e-12,1.1293,0.0036678,9.9342e-12,1.4081e-12
0.98269,0.56654,0.56654,0.56647,5.6702e-12,1.1296,0.0033493,9.94e-12,1.4003e-12
0.98349,0.56654,0.56654,0.56647,5.6693e-12,1.1299,0.0030452,9.9461e-12,1.3925e-12
0.9843,0.56654,0.56654,0.56647,5.6686e-12,1.1302,0.0027555,9.9524e-12,1.3848e-12
0.9851,0.56654,0.56654,0.56648,5.668e-12,1.1305,0.0024803,9.9589e-12,1.3772e-12
0.98591,0.56654,0.56654,0.56648,5.6676e-12,1.1307,0.0022195,9.9655e-12,1.3697e-12
0.98671,0.56654,0.56654,0.56648,5.6673e-12,1.131,0.0019732,9.9723e-12,1.3623e-12
0.98752,0.56654,0.56654,0.56649,5.6671e-12,1.1312,0.0017413,9.9791e-12,1.3551e-12
0.98832,0.56654,0.56654,0.56649,5.667e-12,1.1315,0.0015239,9.9859e-12,1.3481e-12
0.98913,0.56654,0.56654,0.5665,5.667e-12,1.1317,0.001321,9.9927e-12,1.3413e-12
0.98993,0.56654,0.56654,0.5665,5.6672e-12,1.1319,0.0011325,9.9995e-12,1.3348e-12
0.99074,0.56654,0.56654,0.5665,5.6673e-12,1.132,0.00095858,1.0006e-11,1.3286e-12
0.99155,0.56654,0.56654,0.56651,5.6676e-12,1.1322,0.0007991,1.0012e-11,1.3228e-12
0.99235,0.56654,0.56654,0.56651,5.6679e-12,1.1324,0.00065411,1.0019e-11,1.3173e-12
0.99316,0.56654,0.56654,0.56651,5.6683e-12,1.1325,0.00052361,1.0024e-11,1.3122e-12
0.99396,0.56654,0.56654,0.56652,5.6687e-12,1.1326,0.00040762,1.003e-11,1.3075e-12
0.99477,0.56654,0.56654,0.56652,5.6691e-12,1.1327,0.00030612,1.0035e-11,1.3033e-12
0.99557,0.56654,0.56654,0.56652,5.6696e-12,1.1328,0.00021913,1.004e-11,1.2995e-12
0.99638,0.56654,0.56654,0.56653,5.67e-12,1.1329,0.00014664,1.0044e-11,1.2963e-12
0.99718,0.56654,0.56654,0.56653,5.6705e-12,1.133,8.8663e-05,1.0047e-11,1.2936e-12
0.99799,0.56654,0.56654,0.56654,5.671e-12,1.133,4.5193e-05,1.005e-11,1.2914e-12
0.9988,0.56654,0.56654,0.56654,5.6714e-12,1.1331,1.6233e-05,1.0053e-11,1.2899e-12
0.9996,0.56654,0.56654,0.56654,5.6718e-12,1.1331,1.7832e-06,1.0055e-11,1.2889e-12
1.0004,0.56654,0.56654,0.56655,5.6722e-12,1.1331,1.8448e-06,1.0056e-11,1.2885e-12
1.0012,0.56654,0.56654,0.56655,5.6726e-12,1.1331,1.6418e-05,1.0057e-11,1.2887e-12
1.002,0.56654,0.56654,0.56655,5.673e-12,1.1331,4.5501e-05,1.0056e-11,1.2895e-12
1.0028,0.56654,0.56654,0.56656,5.6733e-12,1.133,8.9095e-05,1.0056e-11,1.2909e-12
1.0036,0.56654,0.56654,0.56656,5.6736e-12,1.133,0.0001472,1.0054e-11,1.2929e-12
1.0044,0.56654,0.56654,0.56656,5.6738e-12,1.1329,0.00021981,1.0052e-11,1.2955e-12
1.0052,0.56654,0.56654,0.56657,5.674e-12,1.1328,0.00030692,1.0049e-11,1.2987e-12
1.006,0.56654,0.56654,0.56657,5.6742e-12,1.1327,0.00040854,1.0046e-11,1.3024e-12
1.0069,0.56654,0.56654,0.56657,5.6743e-12,1.1326,0.00052466,1.0042e-11,1.3067e-12
1.0077,0.56654,0.56654,0.56658,5.6745e-12,1.1325,0.00065528,1.0037e-11,1.3116e-12
1.0085,0.56654,0.56654,0.56658,5.6746e-12,1.1324,0.00080039,1.0032e-11,1.3169e-12
1.0093,0.56654,0.56654,0.56659,5.6747e-12,1.1322,0.00095999,1.0027e-11,1.3228e-12
1.0101,0.56654,0.56654,0.56659,5.6748e-12,1.132,0.0011341,1.002e-11,1.3291e-12
1.0109,0.56654,0.56654,0.56659,5.6749e-12,1.1319,0.0013227,1.0014e-11,1.3359e-12
1.0117,0.56654,0.56654,0.5666,5.675e-12,1.1317,0.0015257,1.0007e-11,1.343e-12
1.0125,0.56654,0.56654,0.5666,5.6751e-12,1.1315,0.0017432,9.9996e-12,1.3506e-12
1.0133,0.56654,0.56654,0.5666,5.6752e-12,1.1312,0.0019752,9.992e-12,1.3585e-12
1.0141,0.56654,0.56654,0.56661,5.6754e-12,1.131,0.0022217,9.9842e-12,1.3667e-12
1.0149,0.56654,0.56654,0.56661,5.6757e-12,1.1307,0.0024826,9.9762e-12,1.3751e-12
1.0157,0.56654,0.56654,0.56661,5.676e-12,1.1305,0.0027579,9.968e-12,1.3839e-12
1.0165,0.56654,0.56654,0.56662,5.6763e-12,1.1302,0.0030477,9.9598e-12,1.3929e-12
1.0173,0.56654,0.56654,0.56662,5.6767e-12,1.1299,0.0033519,9.9515e-12,1.402e-12
1.0181,0.56654,0.56654,0.56663,5.6773e-12,1.1296,0.0036706,9.9432e-12,1.4114e-12
1.0189,0.56654,0.56654,0.56663,5.6779e-12,1.1293,0.0040036,9.9349e-12,1.4208e-12
1.0197,0.56654,0.56654,0.56663,5.6786e-12,1.1289,0.0043511,9.9268e-12,1.4304e-12
1.0205,0.56654,0.56654,0.56664,5.6794e-12,1.1286,0.004713,9.9187e-12,1.4401e-12
1.0213,0.56654,0.56654,0.56664,5.6804e-12,1.1282,0.0050892,9.9108e-12,1.4499e-12
1.0222,0.56654,0.56654,0.56664,5.6815e-12,1.1278,0.0054799,9.9031e-12,1.4598e-12
1.023,0.56654,0.56654,0.56665,5.6827e-12,1.1274,0.0058849,9.8957e-12,1.4697e-12
1.0238,0.56654,0.56654,0.56665,5.684e-12,1.127,0.0063043,9.8884e-12,1.4796e-12
1.0246,0.56654,0.56654,0.56665,5.6855e-12,1.1266,0.006738,9.8814e-12,1.4896e-12
1.0254,0.56654,0.56654,0.56666,5.6871e-12,1.1261,0.0071861,9.8746e-12,1.4997e-12
1.0262,0.56654,0.56654,0.56666,5.6889e-12,1.1257,0.0076485,9.8681e-12,1.5097e-12
1.027,0.56654,0.56654,0.56667,5.6909e-12,1.1252,0.0081252,9.8619e-12,1.5198e-12
1.0278,0.56654,0.56654,0.56667,5.693e-12,1.1247,0.0086162,9.8559e-12,1.53e-12
1.0286,0.56654,0.56654,0.56667,5.6952e-12,1.1242,0.0091215,9.8502e-12,1.5402e-12
1.0294,0.56654,0.56654,0.56668,5.6976e-12,1.1237,0.0096411,9.8447e-12,1.5504e-12
1.0302,0.56654,0.56654,0.56668,5.7001e-12,1.1232,0.010175,9.8395e-12,1.5608e-12
1.031,0.56654,0.56654,0.56668,5.7028e-12,1.1226,0.010723,9.8345e-12,1.5712e-12
1.0318,0.56654,0.56654,0.56669,5.7056e-12,1.1221,0.011285,9.8296e-12,1.5817e-12
1.0326,0.56654,0.56654,0.56669,5.7086e-12,1.1215,0.011862,9.8249e-12,1.5923e-12
1.0334,0.56654,0.56654,0.56669,5.7117e-12,1.1209,0.012453,9.8203e-12,1.6031e-12
1.0342,0.56654,0.56654,0.5667,5.715e-12,1.1203,0.013058,9.8159e-12,1.6141e-12
1.035,0.56654,0.56654,0.5667,5.7183e-12,1.1197,0.013677,9.8115e-12,1.6252e-12
1.0358,0.56654,0.56654,0.5667,5.7218e-12,1.1191,0.01431,9.8071e-12,1.6365e-12
1.0367,0.56654,0.56654,0.56671,5.7254e-12,1.1185,0.014957,9.8028e-12,1.648e-12
1.0375,0.56654,0.56654,0.56671,5.7291e-12,1.1178,0.015619,9.7984e-12,1.6598e-12
1.0383,0.56654,0.56654,0.56671,5.7329e-12,1.1171,0.016295,9.794e-12,1.6719e-12
1.0391,0.56654,0.56654,0.56672,5.7369e-12,1.1165,0.016984,9.7895e-12,1.6842e-12
1.0399,0.56654,0.56654,0.56672,5.7409e-12,1.1158,0.017688,9.7849e-12,1.6968e-12
1.0407,0.56654,0.56654,0.56673,5.7449e-12,1.115,0.018406,9.7801e-12,1.7098e-12
1.0415,0.56654,0.56654,0.56673,5.7491e-12,1.1143,0.019138,9.7752e-12,1.723e-12
1.0423,0.56654,0.56654,0.56673,5.7534e-12,1.1136,0.019884,9.7701e-12,1.7366e-12
1.0431,0.56654,0.56654,0.56674,5.7577e-12,1.1128,0.020644,9.7648e-12,1.7506e-12
1.0439,0.56654,0.56654,0.56674,5.7621e-12,1.1121,0.021418,9.7593e-12,1.7649e-12
1.0447,0.56654,0.56654,0.56674,5.7665e-12,1.1113,0.022206,9.7535e-12,1.7795e-12
1.0455,0.56654,0.56654,0.56675,5.7711e-12,1.1105,0.023008,9.7475e-12,1.7946e-12
1.0463,0.56654,0.56654,0.56675,5.7756e-12,1.1097,0.023824,9.7413e-12,1.8099e-12
1.0471,0.56654,0.56654,0.56675,5.7803e-12,1.1089,0.024653,9.7348e-12,1.8257e-12
1.0479,0.56654,0.56654,0.56676,5.785e-12,1.108,0.025497,9.7281e-12,1.8418e-12
1.0487,0.56654,0.56654,0.56676,5.7897e-12,1.1072,0.026354,9.7212e-12,1.8582e-12
1.0495,0.56654,0.56654,0.56676,5.7945e-12,1.1063,0.027225,9.714e-12,1.875e-12
1.0503,0.56654,0.56654,0.56677,5.7994e-12,1.1054,0.02811,9.7066e-12,1.8922e-12
1.0512,0.56654,0.56654,0.56677,5.8043e-12,1.1045,0.029009,9.6991e-12,1.9096e-12
1.052,0.56654,0.56654,0.56677,5.8093e-12,1.1036,0.029922,9.6913e-12,1.9274e-12
1.0528,0.56654,0.56654,0.56678,5.8144e-12,1.1027,0.030848,9.6834e-12,1.9454e-12
1.0536,0.56654,0.56654,0.56678,5.8195e-12,1.1018,0.031788,9.6754e-12,1.9637e-12
1.0544,0.56654,0.56654,0.56678,5.8248e-12,1.1008,0.032742,9.6672e-12,1.9823e-12
1.0552,0.56654,0.56654,0.56679,5.83e-12,1.0999,0.03371,9.659e-12,2.0011e-12
1.056,0.56654,0.56654,0.56679,5.8354e-12,1.0989,0.034691,9.6507e-12,2.0202e-12
1.0568,0.56654,0.56654,0.56679,5.8409e-12,1.0979,0.035685,9.6423e-12,2.0394e-12
1.0576,0.56654,0.56654,0.5668,5.8464e-12,1.0969,0.036694,9.6339e-12,2.0589e-12
1.0584,0.56654,0.56654,0.5668,5.852e-12,1.0959,0.037716,9.6256e-12,2.0785e-12
1.0592,0.56654,0.56654,0.5668,5.8578e-12,1.0949,0.038751,9.6172e-12,2.0983e-12
1.06,0.56654,0.56654,0.56681,5.8636e-12,1.0938,0.0398,9.6089e-12,2.1183e-12
1.0608,0.56654,0.56654,0.56681,5.8695e-12,1.0928,0.040863,9.6007e-12,2.1384e-12
1.0616,0.56654,0.56654,0.56681,5.8755e-12,1.0917,0.041938,9.5925e-12,2.1586e-12
1.0624,0.56654,0.56654,0.56682,5.8817e-12,1.0906,0.043028,9.5844e-12,2.179e-12
1.0632,0.56654,0.56654,0.56682,5.8879e-12,1.0895,0.044131,9.5764e-12,2.1995e-12
1.064,0.56654,0.56654,0.56682,5.8943e-12,1.0884,0.045247,9.5684e-12,2.2201e-12
1.0648,0.56654,0.56654,0.56683,5.9007e-12,1.0873,0.046376,9.5606e-12,2.2409e-12
1.0657,0.56654,0.56654,0.56683,5.9073e-12,1.0861,0.047519,9.5528e-12,2.2618e-12
1.0665,0.56654,0.56654,0.56683,5.914e-12,1.085,0.048675,9.5452e-12,2.2828e-12
1.0673,0.56654,0.56654,0.56684,5.9208e-12,1.0838,0.049845,9.5376e-12,2.304e-12
1.0681,0.56654,0.56654,0.56684,5.9277e-12,1.0827,0.051027,9.53e-12,2.3253e-12
1.0689,0.56654,0.56654,0.56684,5.9346e-12,1.0815,0.052223,9.5224e-12,2.3468e-12
1.0697,0.56654,0.56654,0.56685,5.9417e-12,1.0803,0.053432,9.5149e-12,2.3685e-12
1.0705,0.56654,0.56654,0.56685,5.9489e-12,1.079,0.054654,9.5073e-12,2.3905e-12
1.0713,0.56654,0.56654,0.56685,5.9562e-12,1.0778,0.055889,9.4997e-12,2.4126e-12
1.0721,0.56654,0.56654,0.56686,5.9635e-12,1.0766,0.057138,9.492e-12,2.435e-12
1.0729,0.56654,0.56654,0.56686,5.9709e-12,1.0753,0.058399,9.4842e-12,2.4577e-12
1.0737,0.56654,0.56654,0.56686,5.9784e-12,1.0741,0.059673,9.4762e-12,2.4806e-12
1.0745,0.56654,0.56654,0.56687,5.9859e-12,1.0728,0.060961,9.4679e-12,2.5039e-12
1.0753,0.56654,0.56654,0.56687,5.9935e-12,1.0715,0.062261,9.4595e-12,2.5276e-12
1.0761,0.56654,0.56654,0.56687,6.0012e-12,1.0702,0.063574,9.4508e-12,2.5516e-12
1.0769,0.56654,0.56654,0.56688,6.0088e-12,1.0689,0.0649,9.4417e-12,2.576e-12
1.0777,0.56654,0.56654,0.56688,6.0166e-12,1.0675,0.066239,9.4323e-12,2.6008e-12
1.0785,0.56654,0.56654,0.56688,6.0243e-12,1.0662,0.067591,9.4225e-12,2.6261e-12
1.0793,0.56654,0.56654,0.56689,6.032e-12,1.0648,0.068956,9.4122e-12,2.6518e-12
1.0801,0.56654,0.56654,0.56689,6.0398e-12,1.0634,0.070333,9.4015e-12,2.6781e-12
1.081,0.56654,0.56654,0.56689,6.0476e-12,1.0621,0.071723,9.3903e-12,2.7048e-12
1.0818,0.56654,0.56654,0.5669,6.0553e-12,1.0607,0.073126,9.3786e-12,2.732e-12
1.0826,0.56654,0.56654,0.5669,6.0631e-12,1.0593,0.074541,9.3663e-12,2.7598e-12
1.0834,0.56654,0.56654,0.5669,6.0708e-12,1.0578,0.075969,9.3535e-12,2.7881e-12
1.0842,0.56654,0.56654,0.56691,6.0785e-12,1.0564,0.077409,9.3401e-12,2.817e-12
1.085,0.56654,0.56654,0.56691,6.0862e-12,1.055,0.078863,9.3261e-12,2.8464e-12
1.0858,0.56654,0.56654,0.56691,6.0939e-12,1.0535,0.080328,9.3115e-12,2.8763e-12
1.0866,0.56654,0.56654,0.56692,6.1016e-12,1.052,0.081806,9.2964e-12,2.9068e-12
1.0874,0.56654,0.56654,0.56692,6.1092e-12,1.0505,0.083296,9.2806e-12,2.9379e-12
1.0882,0.56654,0.56654,0.56692,6.1169e-12,1.049,0.084799,9.2643e-12,2.9694e-12
1.089,0.56654,0.56654,0.56692,6.1245e-12,1.0475,0.086314,9.2475e-12,3.0015e-12
1.0898,0.56654,0.56654,0.56693,6.1321e-12,1.046,0.087842,9.2301e-12,3.034e-12
1.0906,0.56654,0.56654,0.56693,6.1396e-12,1.0445,0.089381,9.2122e-12,3.067e-12
1.0914,0.56654,0.56654,0.56693,6.1472e-12,1.0429,0.090933,9.1939e-12,3.1005e-12
1.0922,0.56654,0.56654,0.56694,6.1548e-12,1.0414,0.092497,9.1752e-12,3.1344e-12
1.093,0.56654,0.56654,0.56694,6.1624e-12,1.0398,0.094073,9.1561e-12,3.1686e-12
1.0938,0.56654,0.56654,0.56694,6.17e-12,1.0382,0.095662,9.1367e-12,3.2032e-12
1.0946,0.56654,0.56654,0.56695,6.1776e-12,1.0366,0.097262,9.117e-12,3.2382e-12
1.0955,0.56654,0.56654,0.56695,6.1852e-12,1.035,0.098875,9.097e-12,3.2734e-12
1.0963,0.56654,0.56654,0.56695,6.1929e-12,1.0334,0.1005,9.077e-12,3.3089e-12
1.0971,0.56654,0.56654,0.56695,6.2007e-12,1.0318,0.10214,9.0568e-12,3.3445e-12
1.0979,0.56654,0.56654,0.56696,6.2085e-12,1.0301,0.10378,9.0365e-12,3.3804e-12
1.0987,0.56654,0.56654,0.56696,6.2163e-12,1.0285,0.10544,9.0163e-12,3.4164e-12
1.0995,0.56654,0.56654,0.56696,6.2243e-12,1.0268,0.10712,8.9961e-12,3.4525e-12
1.1003,0.56654,0.56654,0.56697,6.2323e-12,1.0251,0.1088,8.9761e-12,3.4886e-12
1.1011,0.56654,0.56654,0.56697,6.2405e-12,1.0234,0.11049,8.9562e-12,3.5248e-12
1.1019,0.56654,0.56654,0.56697,6.2487e-12,1.0217,0.1122,8.9365e-12,3.5609e-12
1.1027,0.56654,0.56654,0.56698,6.2571e-12,1.02,0.11392,8.9172e-12,3.5971e-12
1.1035,0.56654,0.56654,0.56698,6.2656e-12,1.0183,0.11565,8.8982e-12,3.6331e-12
1.1043,0.56654,0.56654,0.56698,6.2743e-12,1.0166,0.11739,8.8795e-12,3.6691e-12
1.1051,0.56654,0.56654,0.56698,6.2831e-12,1.0148,0.11915,8.8612e-12,3.7049e-12
1.1059,0.56654,0.56654,0.56699,6.292e-12,1.0131,0.12091,8.8434e-12,3.7407e-12
1.1067,0.56654,0.56654,0.56699,6.3011e-12,1.0113,0.12269,8.826e-12,3.7762e-12
1.1075,0.56654,0.56654,0.56699,6.3104e-12,1.0095,0.12447,8.8091e-12,3.8117e-12
1.1083,0.56654,0.56654,0.567,6.3198e-12,1.0077,0.12627,8.7927e-12,3.8469e-12
1.1091,0.56654,0.56654,0.567,6.3294e-12,1.0059,0.12808,8.7768e-12,3.882e-12
1.11,0.56654,0.56654,0.567,6.3392e-12,1.0041,0.1299,8.7615e-12,3.9169e-12
1.1108,0.56654,0.56654,0.567,6.3491e-12,1.0023,0.13174,8.7466e-12,3.9517e-12
1.1116,0.56654,0.56654,0.56701,6.3592e-12,1.0004,0.13358,8.7322e-12,3.9863e-12
1.1124,0.56654,0.56654,0.56701,6.3695e-12,0.99858,0.13544,8.7183e-12,4.0208e-12
1.1132,0.56654,0.56654,0.56701,6.38e-12,0.99672,0.1373,8.7048e-12,4.0551e-12
1.114,0.56654,0.56654,0.56701,6.3905e-12,0.99485,0.13918,8.6917e-12,4.0894e-12
1.1148,0.56654,0.56654,0.56702,6.4013e-12,0.99297,0.14107,8.6791e-12,4.1235e-12
1.1156,0.56654,0.56654,0.56702,6.4122e-12,0.99108,0.14296,8.6667e-12,4.1576e-12
1.1164,0.56654,0.56654,0.56702,6.4232e-12,0.98917,0.14487,8.6547e-12,4.1917e-12
1.1172,0.56654,0.56654,0.56703,6.4344e-12,0.98726,0.14679,8.643e-12,4.2258e-12
1.118,0.56654,0.56654,0.56703,6.4457e-12,0.98533,0.14873,8.6314e-12,4.2599e-12
1.1188,0.56654,0.56654,0.56703,6.4571e-12,0.98339,0.15067,8.62e-12,4.2941e-12
1.1196,0.56654,0.56654,0.56703,6.4686e-12,0.98145,0.15262,8.6087e-12,4.3284e-12
1.1204,0.56654,0.56654,0.56704,6.4801e-12,0.97949,0.15458,8.5974e-12,4.3629e-12
1.1212,0.56654,0.56654,0.56704,6.4918e-12,0.97752,0.15656,8.5861e-12,4.3975e-12
1.122,0.56654,0.56654,0.56704,6.5035e-12,0.97554,0.15854,8.5748e-12,4.4323e-12
1.1228,0.56654,0.56654,0.56704,6.5153e-12,0.97355,0.16054,8.5633e-12,4.4674e-12
1.1236,0.56654,0.56654,0.56705,6.5272e-12,0.97155,0.16254,8.5516e-12,4.5027e-12
1.1245,0.56654,0.56654,0.56705,6.539e-12,0.96954,0.16456,8.5397e-12,4.5384e-12
1.1253,0.56654,0.56654,0.56705,6.5509e-12,0.96752,0.16658,8.5275e-12,4.5744e-12
1.1261,0.56654,0.56654,0.56705,6.5629e-12,0.96549,0.16862,8.515e-12,4.6107e-12
1.1269,0.56654,0.56654,0.56706,6.5748e-12,0.96345,0.17066,8.5021e-12,4.6475e-12
1.1277,0.56654,0.56654,0.56706,6.5867e-12,0.9614,0.17272,8.4887e-12,4.6847e-12
1.1285,0.56654,0.56654,0.56706,6.5986e-12,0.95934,0.17479,8.4749e-12,4.7222e-12
1.1293,0.56654,0.56654,0.56706,6.6105e-12,0.95727,0.17686,8.4607e-12,4.7603e-12
1.1301,0.56654,0.56654,0.56707,6.6223e-12,0.95519,0.17895,8.4459e-12,4.7988e-12
1.1309,0.56654,0.56654,0.56707,6.6342e-12,0.9531,0.18104,8.4307e-12,4.8377e-12
1.1317,0.56654,0.56654,0.56707,6.646e-12,0.95099,0.18315,8.4149e-12,4.8771e-12
1.1325,0.56654,0.56654,0.56707,6.6578e-12,0.94888,0.18527,8.3985e-12,4.917e-12
1.1333,0.56654,0.56654,0.56708,6.6695e-12,0.94676,0.18739,8.3816e-12,4.9573e-12
1.1341,0.56654,0.56654,0.56708,6.6812e-12,0.94463,0.18953,8.3642e-12,4.9981e-12
1.1349,0.56654,0.56654,0.56708,6.6928e-12,0.94249,0.19167,8.3463e-12,5.0393e-12
1.1357,0.56654,0.56654,0.56708,6.7044e-12,0.94034,0.19383,8.3279e-12,5.081e-12
1.1365,0.56654,0.56654,0.56709,6.716e-12,0.93818,0.19599,8.309e-12,5.123e-12
1.1373,0.56654,0.56654,0.56709,6.7276e-12,0.93601,0.19816,8.2897e-12,5.1654e-12
1.1381,0.56654,0.56654,0.56709,6.7391e-12,0.93384,0.20035,8.2699e-12,5.2082e-12
1.1389,0.56654,0.56654,0.56709,6.7506e-12,0.93165,0.20254,8.2498e-12,5.2513e-12
1.1398,0.56654,0.56654,0.5671,6.762e-12,0.92945,0.20474,8.2293e-12,5.2948e-12
1.1406,0.56654,0.56654,0.5671,6.7735e-12,0.92724,0.20695,8.2086e-12,5.3385e-12
1.1414,0.56654,0.56654,0.5671,6.785e-12,0.92503,0.20917,8.1875e-12,5.3824e-12
1.1422,0.56654,0.56654,0.5671,6.7965e-12,0.9228,0.2114,8.1663e-12,5.4266e-12
1.143,0.56654,0.56654,0.56711,6.8079e-12,0.92057,0.21364,8.1449e-12,5.4709e-12
1.1438,0.56654,0.56654,0.56711,6.8195e-12,0.91833,0.21589,8.1235e-12,5.5154e-12
1.1446,0.56654,0.56654,0.56711,6.831e-12,0.91607,0.21815,8.1019e-12,5.5601e-12
1.1454,0.56654,0.56654,0.56711,6.8426e-12,0.91381,0.22041,8.0804e-12,5.6048e-12
1.1462,0.56654,0.56654,0.56711,6.8542e-12,0.91154,0.22269,8.0589e-12,5.6495e-12
1.147,0.56654,0.56654,0.56712,6.8659e-12,0.90926,0.22497,8.0374e-12,5.6943e-12
1.1478,0.56654,0.56654,0.56712,6.8776e-12,0.90698,0.22726,8.0161e-12,5.7391e-12
1.1486,0.56654,0.56654,0.56712,6.8894e-12,0.90468,0.22956,7.995e-12,5.7839e-12
1.1494,0.56654,0.56654,0.56712,6.9013e-12,0.90238,0.23187,7.974e-12,5.8287e-12
1.1502,0.56654,0.56654,0.56712,6.9133e-12,0.90006,0.23419,7.9533e-12,5.8734e-12
1.151,0.56654,0.56654,0.56713,6.9254e-12,0.89774,0.23651,7.9328e-12,5.918e-12
1.1518,0.56654,0.56654,0.56713,6.9376e-12,0.89541,0.23885,7.9126e-12,5.9625e-12
1.1526,0.56654,0.56654,0.56713,6.9498e-12,0.89307,0.24119,7.8927e-12,6.0069e-12
1.1534,0.56654,0.56654,0.56713,6.9622e-12,0.89072,0.24354,7.8731e-12,6.0513e-12
1.1543,0.56654,0.56654,0.56714,6.9747e-12,0.88837,0.2459,7.8538e-12,6.0955e-12
1.1551,0.56654,0.56654,0.56714,6.9873e-12,0.886,0.24827,7.8349e-12,6.1396e-12
1.1559,0.56654,0.56654,0.56714,6.9999e-12,0.88363,0.25065,7.8162e-12,6.1837e-12
1.1567,0.56654,0.56654,0.56714,7.0127e-12,0.88125,0.25303,7.7979e-12,6.2276e-12
1.1575,0.56654,0.56654,0.56714,7.0257e-12,0.87886,0.25542,7.7798e-12,6.2715e-12
1.1583,0.56654,0.56654,0.56715,7.0387e-12,0.87647,0.25782,7.7621e-12,6.3153e-12
1.1591,0.56654,0.56654,0.56715,7.0518e-12,0.87406,0.26023,7.7446e-12,6.359e-12
1.1599,0.56654,0.56654,0.56715,7.065e-12,0.87165,0.26265,7.7273e-12,6.4027e-12
1.1607,0.56654,0.56654,0.56715,7.0783e-12,0.86923,0.26507,7.7103e-12,6.4463e-12
1.1615,0.56654,0.56654,0.56715,7.0917e-12,0.8668,0.2675,7.6934e-12,6.49e-12
1.1623,0.56654,0.56654,0.56716,7.1052e-12,0.86437,0.26994,7.6767e-12,6.5337e-12
1.1631,0.56654,0.56654,0.56716,7.1188e-12,0.86193,0.27239,7.6601e-12,6.5774e-12
1.1639,0.56654,0.56654,0.56716,7.1324e-12,0.85947,0.27484,7.6435e-12,6.6212e-12
1.1647,0.56654,0.56654,0.56716,7.1461e-12,0.85702,0.27731,7.627e-12,6.6651e-12
1.1655,0.56654,0.56654,0.56716,7.1598e-12,0.85455,0.27977,7.6105e-12,6.7091e-12
1.1663,0.56654,0.56654,0.56716,7.1736e-12,0.85208,0.28225,7.594e-12,6.7533e-12
1.1671,0.56654,0.56654,0.56717,7.1875e-12,0.8496,0.28473,7.5774e-12,6.7976e-12
1.1679,0.56654,0.56654,0.56717,7.2014e-12,0.84711,0.28723,7.5607e-12,6.842e-12
1.1688,0.56654,0.56654,0.56717,7.2153e-12,0.84462,0.28972,7.5439e-12,6.8867e-12
1.1696,0.56654,0.56654,0.56717,7.2293e-12,0.84211,0.29223,7.5269e-12,6.9316e-12
1.1704,0.56654,0.56654,0.56717,7.2432e-12,0.83961,0.29474,7.5097e-12,6.9767e-12
1.1712,0.56654,0.56654,0.56718,7.2572e-12,0.83709,0.29726,7.4924e-12,7.0221e-12
1.172,0.56654,0.56654,0.56718,7.2712e-12,0.83457,0.29979,7.4747e-12,7.0677e-12
1.1728,0.56654,0.56654,0.56718,7.2852e-12,0.83204,0.30232,7.4569e-12,7.1135e-12
1.1736,0.56654,0.56654,0.56718,7.2992e-12,0.8295,0.30486,7.4387e-12,7.1596e-12
1.1744,0.56654,0.56654,0.56718,7.3132e-12,0.82696,0.30741,7.4203e-12,7.206e-12
1.1752,0.56654,0.56654,0.56718,7.3271e-12,0.82441,0.30996,7.4016e-12,7.2526e-12
1.176,0.56654,0.56654,0.56719,7.3411e-12,0.82185,0.31252,7.3827e-12,7.2995e-12
1.1768,0.56654,0.56654,0.56719,7.3551e-12,0.81929,0.31508,7.3635e-12,7.3467e-12
1.1776,0.56654,0.56654,0.56719,7.369e-12,0.81672,0.31766,7.344e-12,7.394e-12
1.1784,0.56654,0.56654,0.56719,7.383e-12,0.81414,0.32024,7.3243e-12,7.4416e-12
1.1792,0.56654,0.56654,0.56719,7.3969e-12,0.81156,0.32282,7.3044e-12,7.4895e-12
1.18,0.56654,0.56654,0.56719,7.4109e-12,0.80897,0.32541,7.2842e-12,7.5375e-12
1.1808,0.56654,0.56654,0.56719,7.4248e-12,0.80638,0.32801,7.2639e-12,7.5857e-12
1.1816,0.56654,0.56654,0.5672,7.4387e-12,0.80378,0.33061,7.2435e-12,7.634e-12
1.1824,0.56654,0.56654,0.5672,7.4527e-12,0.80117,0.33322,7.2229e-12,7.6825e-12
1.1833,0.56654,0.56654,0.5672,7.4666e-12,0.79856,0.33584,7.2022e-12,7.7311e-12
1.1841,0.56654,0.56654,0.5672,7.4806e-12,0.79594,0.33846,7.1814e-12,7.7798e-12
1.1849,0.56654,0.56654,0.5672,7.4946e-12,0.79332,0.34109,7.1607e-12,7.8285e-12
1.1857,0.56654,0.56654,0.5672,7.5086e-12,0.79068,0.34372,7.1399e-12,7.8773e-12
1.1865,0.56654,0.56654,0.56721,7.5227e-12,0.78805,0.34636,7.1192e-12,7.9262e-12
1.1873,0.56654,0.56654,0.56721,7.5368e-12,0.78541,0.34901,7.0985e-12,7.975e-12
1.1881,0.56654,0.56654,0.56721,7.5509e-12,0.78276,0.35166,7.078e-12,8.0238e-12
1.1889,0.56654,0.56654,0.56721,7.5651e-12,0.78011,0.35431,7.0576e-12,8.0725e-12
1.1897,0.56654,0.56654,0.56721,7.5793e-12,0.77745,0.35697,7.0374e-12,8.1212e-12
1.1905,0.56654,0.56654,0.56721,7.5936e-12,0.77478,0.35964,7.0173e-12,8.1699e-12
1.1913,0.56654,0.56654,0.56721,7.6079e-12,0.77211,0.36231,6.9975e-12,8.2184e-12
1.1921,0.56654,0.56654,0.56721,7.6223e-12,0.76944,0.36499,6.9778e-12,8.2668e-12
1.1929,0.56654,0.56654,0.56722,7.6368e-12,0.76676,0.36767,6.9585e-12,8.3151e-12
1.1937,0.56654,0.56654,0.56722,7.6514e-12,0.76408,0.37036,6.9394e-12,8.3634e-12
1.1945,0.56654,0.56654,0.56722,7.666e-12,0.76139,0.37305,6.9205e-12,8.4115e-12
1.1953,0.56654,0.56654,0.56722,7.6807e-12,0.75869,0.37575,6.9019e-12,8.4594e-12
1.1961,0.56654,0.56654,0.56722,7.6954e-12,0.75599,0.37845,6.8836e-12,8.5073e-12
1.1969,0.56654,0.56654,0.56722,7.7103e-12,0.75329,0.38116,6.8655e-12,8.5551e-12
1.1977,0.56654,0.56654,0.56722,7.7252e-12,0.75058,0.38387,6.8476e-12,8.6028e-12
1.1986,0.56654,0.56654,0.56722,7.7402e-12,0.74786,0.38659,6.83e-12,8.6504e-12
1.1994,0.56654,0.56654,0.56723,7.7552e-12,0.74514,0.38931,6.8125e-12,8.6979e-12
1.2002,0.56654,0.56654,0.56723,7.7703e-12,0.74242,0.39203,6.7952e-12,8.7454e-12
1.201,0.56654,0.56654,0.56723,7.7855e-12,0.73969,0.39476,6.7781e-12,8.7929e-12
1.2018,0.56654,0.56654,0.56723,7.8007e-12,0.73696,0.3975,6.7611e-12,8.8404e-12
1.2026,0.56654,0.56654,0.56723,7.816e-12,0.73422,0.40024,6.7441e-12,8.8879e-12
1.2034,0.56654,0.56654,0.56723,7.8313e-12,0.73148,0.40298,6.7272e-12,8.9354e-12
1.2042,0.56654,0.56654,0.56723,7.8467e-12,0.72874,0.40573,6.7103e-12,8.9831e-12
1.205,0.56654,0.56654,0.56723,7.8621e-12,0.72599,0.40848,6.6933e-12,9.0308e-12
1.2058,0.56654,0.56654,0.56723,7.8775e-12,0.72324,0.41123,6.6763e-12,9.0787e-12
1.2066,0.56654,0.56654,0.56724,7.8929e-12,0.72048,0.41399,6.6591e-12,9.1267e-12
1.2074,0.56654,0.56654,0.56724,7.9083e-12,0.71772,0.41676,6.6417e-12,9.175e-12
1.2082,0.56654,0.56654,0.56724,7.9238e-12,0.71495,0.41952,6.6241e-12,9.2234e-12
1.209,0.56654,0.56654,0.56724,7.9392e-12,0.71218,0.42229,6.6063e-12,9.2721e-12
1.2098,0.56654,0.56654,0.56724,7.9546e-12,0.70941,0.42507,6.5881e-12,9.3211e-12
1.2106,0.56654,0.56654,0.56724,7.97e-12,0.70663,0.42785,6.5696e-12,9.3704e-12
1.2114,0.56654,0.56654,0.56724,7.9854e-12,0.70385,0.43063,6.5508e-12,9.42e-12
1.2122,0.56654,0.56654,0.56724,8.0007e-12,0.70107,0.43341,6.5315e-12,9.4699e-12
1.2131,0.56654,0.56654,0.56724,8.016e-12,0.69828,0.4362,6.5118e-12,9.5202e-12
1.2139,0.56654,0.56654,0.56724,8.0313e-12,0.69549,0.43899,6.4917e-12,9.5709e-12
1.2147,0.56654,0.56654,0.56724,8.0465e-12,0.6927,0.44179,6.4711e-12,9.6219e-12
1.2155,0.56654,0.56654,0.56724,8.0616e-12,0.6899,0.44459,6.45e-12,9.6733e-12
1.2163,0.56654,0.56654,0.56725,8.0767e-12,0.6871,0.44739,6.4284e-12,9.7251e-12
1.2171,0.56654,0.56654,0.56725,8.0918e-12,0.6843,0.45019,6.4063e-12,9.7772e-12
1.2179,0.56654,0.56654,0.56725,8.1068e-12,0.68149,0.453,6.3838e-12,9.8298e-12
1.2187,0.56654,0.56654,0.56725,8.1217e-12,0.67868,0.45581,6.3608e-12,9.8827e-12
1.2195,0.56654,0.56654,0.56725,8.1366e-12,0.67587,0.45863,6.3373e-12,9.9359e-12
1.2203,0.56654,0.56654,0.56725,8.1515e-12,0.67306,0.46144,6.3134e-12,9.9895e-12
1.2211,0.56654,0.56654,0.56725,8.1662e-12,0.67024,0.46426,6.2891e-12,1.0043e-11
1.2219,0.56654,0.56654,0.56725,8.181e-12,0.66742,0.46708,6.2644e-12,1.0098e-11
1.2227,0.56654,0.56654,0.56725,8.1957e-12,0.6646,0.46991,6.2393e-12,1.0152e-11
1.2235,0.56654,0.56654,0.56725,8.2104e-12,0.66177,0.47273,6.214e-12,1.0207e-11
1.2243,0.56654,0.56654,0.56725,8.225e-12,0.65894,0.47556,6.1884e-12,1.0262e-11
1.2251,0.56654,0.56654,0.56725,8.2397e-12,0.65611,0.47839,6.1626e-12,1.0317e-11
1.2259,0.56654,0.56654,0.56725,8.2543e-12,0.65328,0.48123,6.1366e-12,1.0372e-11
1.2267,0.56654,0.56654,0.56725,8.2689e-12,0.65045,0.48406,6.1105e-12,1.0427e-11
1.2276,0.56654,0.56654,0.56725,8.2836e-12,0.64761,0.4869,6.0844e-12,1.0483e-11
1.2284,0.56654,0.56654,0.56726,8.2982e-12,0.64477,0.48974,6.0583e-12,1.0538e-11
1.2292,0.56654,0.56654,0.56726,8.3129e-12,0.64193,0.49258,6.0323e-12,1.0593e-11
1.23,0.56654,0.56654,0.56726,8.3276e-12,0.63909,0.49542,6.0063e-12,1.0649e-11
1.2308,0.56654,0.56654,0.56726,8.3423e-12,0.63624,0.49827,5.9806e-12,1.0704e-11
1.2316,0.56654,0.56654,0.56726,8.3571e-12,0.6334,0.50112,5.9551e-12,1.0759e-11
1.2324,0.56654,0.56654,0.56726,8.372e-12,0.63055,0.50397,5.9298e-12,1.0814e-11
1.2332,0.56654,0.56654,0.56726,8.3869e-12,0.6277,0.50682,5.9049e-12,1.0869e-11
1.234,0.56654,0.56654,0.56726,8.4019e-12,0.62485,0.50967,5.8804e-12,1.0923e-11
1.2348,0.56654,0.56654,0.56726,8.417e-12,0.62199,0.51252,5.8563e-12,1.0978e-11
1.2356,0.56654,0.56654,0.56726,8.4321e-12,0.61914,0.51538,5.8327e-12,1.1032e-11
1.2364,0.56654,0.56654,0.56726,8.4474e-12,0.61628,0.51823,5.8095e-12,1.1085e-11
1.2372,0.56654,0.56654,0.56726,8.4628e-12,0.61343,0.52109,5.7869e-12,1.1139e-11
1.238,0.56654,0.56654,0.56726,8.4782e-12,0.61057,0.52395,5.7648e-12,1.1192e-11
1.2388,0.56654,0.56654,0.56726,8.4938e-12,0.60771,0.52681,5.7433e-12,1.1244e-11
1.2396,0.56654,0.56654,0.56726,8.5095e-12,0.60485,0.52967,5.7223e-12,1.1297e-11
1.2404,0.56654,0.56654,0.56726,8.5253e-12,0.60199,0.53253,5.7019e-12,1.1349e-11
1.2412,0.56654,0.56654,0.56726,8.5412e-12,0.59913,0.53539,5.682e-12,1.14e-11
1.2421,0.56654,0.56654,0.56726,8.5572e-12,0.59626,0.53826,5.6628e-12,1.1452e-11
1.2429,0.56654,0.56654,0.56726,8.5733e-12,0.5934,0.54112,5.644e-12,1.1503e-11
1.2437,0.56654,0.56654,0.56726,8.5895e-12,0.59054,0.54399,5.6258e-12,1.1553e-11
1.2445,0.56654,0.56654,0.56726,8.6058e-12,0.58767,0.54685,5.608e-12,1.1604e-11
1.2453,0.56654,0.56654,0.56726,8.6222e-12,0.58481,0.54972,5.5907e-12,1.1654e-11
1.2461,0.56654,0.56654,0.56726,8.6387e-12,0.58194,0.55258,5.5739e-12,1.1704e-11
1.2469,0.56654,0.56654,0.56726,8.6553e-12,0.57907,0.55545,5.5574e-12,1.1753e-11
1.2477,0.56654,0.56654,0.56726,8.6719e-12,0.57621,0.55832,5.5412e-12,1.1803e-11
1.2485,0.56654,0.56654,0.56726,8.6885e-12,0.57334,0.56118,5.5252e-12,1.1852e-11
1.2493,0.56654,0.56654,0.56726,8.7053e-12,0.57047,0.56405,5.5095e-12,1.1901e-11
1.2501,0.56654,0.56654,0.56726,8.722e-12,0.56761,0.56692,5.494e-12,1.195e-11
1.2509,0.56654,0.56654,0.56726,8.7388e-12,0.56474,0.56979,5.4785e-12,1.1999e-11
1.2517,0.56654,0.56654,0.56726,8.7556e-12,0.56187,0.57265,5.463e-12,1.2048e-11
1.2525,0.56654,0.56654,0.56726,8.7723e-12,0.559,0.57552,5.4476e-12,1.2097e-11
1.2533,0.56654,0.56654,0.56726,8.7891e-12,0.55614,0.57839,5.432e-12,1.2146e-11
1.2541,0.56654,0.56654,0.56726,8.8058e-12,0.55327,0.58125,5.4162e-12,1.2195e-11
1.2549,0.56654,0.56654,0.56726,8.8226e-12,0.5504,0.58412,5.4002e-12,1.2245e-11
1.2557,0.56654,0.56654,0.56726,8.8392e-12,0.54754,0.58699,5.384e-12,1.2294e-11
1.2565,0.56654,0.56654,0.56726,8.8558e-12,0.54467,0.58985,5.3674e-12,1.2344e-11
1.2574,0.56654,0.56654,0.56726,8.8723e-12,0.54181,0.59271,5.3504e-12,1.2394e-11
1.2582,0.56654,0.56654,0.56726,8.8888e-12,0.53894,0.59558,5.3329e-12,1.2445e-11
1.259,0.56654,0.56654,0.56726,8.9051e-12,0.53608,0.59844,5.315e-12,1.2495e-11
1.2598,0.56654,0.56654,0.56726,8.9214e-12,0.53322,0.6013,5.2965e-12,1.2546e-11
1.2606,0.56654,0.56654,0.56726,8.9375e-12,0.53036,0.60417,5.2774e-12,1.2598e-11
1.2614,0.56654,0.56654,0.56726,8.9535e-12,0.52749,0.60703,5.2577e-12,1.2649e-11
1.2622,0.56654,0.56654,0.56726,8.9695e-12,0.52463,0.60989,5.2374e-12,1.2702e-11
1.263,0.56654,0.56654,0.56726,8.9852e-12,0.52178,0.61274,5.2164e-12,1.2754e-11
1.2638,0.56654,0.56654,0.56726,9.0009e-12,0.51892,0.6156,5.1948e-12,1.2807e-11
1.2646,0.56654,0.56654,0.56726,9.0164e-12,0.51606,0.61846,5.1725e-12,1.286e-11
1.2654,0.56654,0.56654,0.56726,9.0318e-12,0.51321,0.62131,5.1495e-12,1.2914e-11
1.2662,0.56654,0.56654,0.56726,9.047e-12,0.51035,0.62416,5.1258e-12,1.2968e-11
1.267,0.56654,0.56654,0.56726,9.0621e-12,0.5075,0.62702,5.1015e-12,1.3023e-11
1.2678,0.56654,0.56654,0.56726,9.0771e-12,0.50465,0.62987,5.0766e-12,1.3078e-11
1.2686,0.56654,0.56654,0.56726,9.092e-12,0.5018,0.63271,5.051e-12,1.3133e-11
1.2694,0.56654,0.56654,0.56726,9.1067e-12,0.49895,0.63556,5.0249e-12,1.3189e-11
1.2702,0.56654,0.56654,0.56726,9.1213e-12,0.49611,0.63841,4.9982e-12,1.3244e-11
1.271,0.56654,0.56654,0.56726,9.1358e-12,0.49326,0.64125,4.971e-12,1.3301e-11
1.2719,0.56654,0.56654,0.56726,9.1502e-12,0.49042,0.64409,4.9433e-12,1.3357e-11
1.2727,0.56654,0.56654,0.56725,9.1645e-12,0.48758,0.64693,4.9153e-12,1.3414e-11
1.2735,0.56654,0.56654,0.56725,9.1787e-12,0.48474,0.64977,4.8868e-12,1.3471e-11
1.2743,0.56654,0.56654,0.56725,9.1928e-12,0.4819,0.6526,4.8581e-12,1.3528e-11
1.2751,0.56654,0.56654,0.56725,9.2069e-12,0.47907,0.65544,4.8291e-12,1.3585e-11
1.2759,0.56654,0.56654,0.56725,9.2209e-12,0.47624,0.65827,4.7999e-12,1.3642e-11
1.2767,0.56654,0.56654,0.56725,9.2348e-12,0.47341,0.66109,4.7706e-12,1.3699e-11
1.2775,0.56654,0.56654,0.56725,9.2487e-12,0.47058,0.66392,4.7412e-12,1.3756e-11
1.2783,0.56654,0.56654,0.56725,9.2626e-12,0.46776,0.66674,4.7118e-12,1.3813e-11
1.2791,0.56654,0.56654,0.56725,9.2764e-12,0.46494,0.66956,4.6825e-12,1.387e-11
1.2799,0.56654,0.56654,0.56725,9.2903e-12,0.46212,0.67238,4.6533e-12,1.3927e-11
1.2807,0.56654,0.56654,0.56725,9.3042e-12,0.4593,0.6752,4.6242e-12,1.3984e-11
1.2815,0.56654,0.56654,0.56725,9.318e-12,0.45649,0.67801,4.5954e-12,1.4041e-11
1.2823,0.56654,0.56654,0.56725,9.3319e-12,0.45367,0.68082,4.5669e-12,1.4097e-11
1.2831,0.56654,0.56654,0.56725,9.3459e-12,0.45087,0.68363,4.5386e-12,1.4153e-11
1.2839,0.56654,0.56654,0.56725,9.3598e-12,0.44806,0.68643,4.5108e-12,1.4209e-11
1.2847,0.56654,0.56654,0.56725,9.3739e-12,0.44526,0.68923,4.4834e-12,1.4264e-11
1.2855,0.56654,0.56654,0.56724,9.388e-12,0.44246,0.69203,4.4564e-12,1.4319e-11
1.2864,0.56654,0.56654,0.56724,9.4021e-12,0.43966,0.69482,4.43e-12,1.4374e-11
1.2872,0.56654,0.56654,0.56724,9.4163e-12,0.43687,0.69761,4.4041e-12,1.4429e-11
1.288,0.56654,0.56654,0.56724,9.4306e-12,0.43408,0.7004,4.3787e-12,1.4483e-11
1.2888,0.56654,0.56654,0.56724,9.445e-12,0.43129,0.70319,4.3539e-12,1.4536e-11
1.2896,0.56654,0.56654,0.56724,9.4595e-12,0.42851,0.70597,4.3296e-12,1.4589e-11
1.2904,0.56654,0.56654,0.56724,9.474e-12,0.42573,0.70875,4.306e-12,1.4642e-11
1.2912,0.56654,0.56654,0.56724,9.4887e-12,0.42296,0.71152,4.283e-12,1.4694e-11
1.292,0.56654,0.56654,0.56724,9.5034e-12,0.42019,0.71429,4.2606e-12,1.4746e-11
1.2928,0.56654,0.56654,0.56724,9.5183e-12,0.41742,0.71705,4.2388e-12,1.4798e-11
1.2936,0.56654,0.56654,0.56724,9.5332e-12,0.41465,0.71982,4.2176e-12,1.4849e-11
1.2944,0.56654,0.56654,0.56723,9.5482e-12,0.41189,0.72258,4.1969e-12,1.4899e-11
1.2952,0.56654,0.56654,0.56723,9.5632e-12,0.40914,0.72533,4.1769e-12,1.495e-11
1.296,0.56654,0.56654,0.56723,9.5784e-12,0.40638,0.72808,4.1574e-12,1.4999e-11
1.2968,0.56654,0.56654,0.56723,9.5936e-12,0.40364,0.73083,4.1384e-12,1.5049e-11
1.2976,0.56654,0.56654,0.56723,9.6089e-12,0.40089,0.73357,4.1199e-12,1.5098e-11
1.2984,0.56654,0.56654,0.56723,9.6243e-12,0.39815,0.73631,4.102e-12,1.5147e-11
1.2992,0.56654,0.56654,0.56723,9.6398e-12,0.39542,0.73904,4.0844e-12,1.5195e-11
1.3,0.56654,0.56654,0.56723,9.6552e-12,0.39269,0.74177,4.0673e-12,1.5243e-11
1.3009,0.56654,0.56654,0.56723,9.6708e-12,0.38996,0.74449,4.0506e-12,1.5291e-11
1.3017,0.56654,0.56654,0.56722,9.6863e-12,0.38724,0.74721,4.0343e-12,1.5338e-11
1.3025,0.56654,0.56654,0.56722,9.702e-12,0.38452,0.74993,4.0182e-12,1.5386e-11
1.3033,0.56654,0.56654,0.56722,9.7176e-12,0.38181,0.75264,4.0025e-12,1.5433e-11
1.3041,0.56654,0.56654,0.56722,9.7332e-12,0.3791,0.75534,3.987e-12,1.5479e-11
1.3049,0.56654,0.56654,0.56722,9.7489e-12,0.37639,0.75805,3.9718e-12,1.5526e-11
1.3057,0.56654,0.56654,0.56722,9.7646e-12,0.3737,0.76074,3.9567e-12,1.5572e-11
1.3065,0.56654,0.56654,0.56722,9.7802e-12,0.371,0.76343,3.9418e-12,1.5619e-11
1.3073,0.56654,0.56654,0.56722,9.7959e-12,0.36831,0.76612,3.9271e-12,1.5665e-11
1.3081,0.56654,0.56654,0.56721,9.8115e-12,0.36563,0.7688,3.9124e-12,1.5711e-11
1.3089,0.56654,0.56654,0.56721,9.8271e-12,0.36295,0.77148,3.8979e-12,1.5756e-11
1.3097,0.56654,0.56654,0.56721,9.8427e-12,0.36028,0.77415,3.8834e-12,1.5802e-11
1.3105,0.56654,0.56654,0.56721,9.8583e-12,0.35761,0.77681,3.8689e-12,1.5848e-11
1.3113,0.56654,0.56654,0.56721,9.8738e-12,0.35495,0.77947,3.8544e-12,1.5893e-11
1.3121,0.56654,0.56654,0.56721,9.8892e-12,0.35229,0.78212,3.84e-12,1.5938e-11
1.3129,0.56654,0.56654,0.56721,9.9046e-12,0.34964,0.78477,3.8255e-12,1.5984e-11
1.3137,0.56654,0.56654,0.56721,9.92e-12,0.34699,0.78742,3.811e-12,1.6029e-11
1.3145,0.56654,0.56654,0.5672,9.9352e-12,0.34435,0.79005,3.7964e-12,1.6074e-11
1.3153,0.56654,0.56654,0.5672,9.9505e-12,0.34172,0.79269,3.7817e-12,1.6119e-11
1.3162,0.56654,0.56654,0.5672,9.9656e-12,0.33909,0.79531,3.767e-12,1.6164e-11
1.317,0.56654,0.56654,0.5672,9.9807e-12,0.33647,0.79793,3.7522e-12,1.6209e-11
1.3178,0.56654,0.56654,0.5672,9.9957e-12,0.33385,0.80055,3.7373e-12,1.6254e-11
1.3186,0.56654,0.56654,0.5672,1.0011e-11,0.33124,0.80316,3.7223e-12,1.6299e-11
1.3194,0.56654,0.56654,0.5672,1.0025e-11,0.32863,0.80576,3.7071e-12,1.6344e-11
1.3202,0.56654,0.56654,0.56719,1.004e-11,0.32603,0.80835,3.6919e-12,1.6388e-11
1.321,0.56654,0.56654,0.56719,1.0055e-11,0.32344,0.81094,3.6766e-12,1.6433e-11
1.3218,0.56654,0.56654,0.56719,1.0069e-11,0.32085,0.81353,3.6611e-12,1.6478e-11
1.3226,0.56654,0.56654,0.56719,1.0084e-11,0.31827,0.8161,3.6456e-12,1.6522e-11
1.3234,0.56654,0.56654,0.56719,1.0098e-11,0.3157,0.81868,3.6299e-12,1.6567e-11
1.3242,0.56654,0.56654,0.56719,1.0113e-11,0.31313,0.82124,3.6141e-12,1.6611e-11
1.325,0.56654,0.56654,0.56718,1.0127e-11,0.31057,0.8238,3.5981e-12,1.6656e-11
1.3258,0.56654,0.56654,0.56718,1.0141e-11,0.30802,0.82635,3.5821e-12,1.67e-11
1.3266,0.56654,0.56654,0.56718,1.0155e-11,0.30547,0.82889,3.5658e-12,1.6744e-11
1.3274,0.56654,0.56654,0.56718,1.0169e-11,0.30293,0.83143,3.5495e-12,1.6789e-11
1.3282,0.56654,0.56654,0.56718,1.0183e-11,0.30039,0.83396,3.533e-12,1.6833e-11
1.329,0.56654,0.56654,0.56718,1.0197e-11,0.29786,0.83649,3.5164e-12,1.6877e-11
1.3298,0.56654,0.56654,0.56717,1.021e-11,0.29534,0.839,3.4996e-12,1.6921e-11
1.3307,0.56654,0.56654,0.56717,1.0224e-11,0.29283,0.84151,3.4827e-12,1.6965e-11
1.3315,0.56654,0.56654,0.56717,1.0237e-11,0.29032,0.84402,3.4656e-12,1.7009e-11
1.3323,0.56654,0.56654,0.56717,1.0251e-11,0.28782,0.84651,3.4484e-12,1.7053e-11
1.3331,0.56654,0.56654,0.56717,1.0264e-11,0.28533,0.849,3.431e-12,1.7097e-11
1.3339,0.56654,0.56654,0.56717,1.0277e-11,0.28284,0.85149,3.4134e-12,1.7141e-11
1.3347,0.56654,0.56654,0.56716,1.029e-11,0.28037,0.85396,3.3956e-12,1.7184e-11
1.3355,0.56654,0.56654,0.56716,1.0303e-11,0.2779,0.85643,3.3777e-12,1.7228e-11
1.3363,0.56654,0.56654,0.56716,1.0316e-11,0.27543,0.85889,3.3595e-12,1.7272e-11
1.3371,0.56654,0.56654,0.56716,1.0329e-11,0.27298,0.86134,3.3412e-12,1.7316e-11
1.3379,0.56654,0.56654,0.56716,1.0341e-11,0.27053,0.86378,3.3227e-12,1.736e-11
1.3387,0.56654,0.56654,0.56715,1.0354e-11,0.26809,0.86622,3.3041e-12,1.7403e-11
1.3395,0.56654,0.56654,0.56715,1.0366e-11,0.26565,0.86865,3.2852e-12,1.7447e-11
1.3403,0.56654,0.56654,0.56715,1.0379e-11,0.26323,0.87107,3.2661e-12,1.7491e-11
1.3411,0.56654,0.56654,0.56715,1.0391e-11,0.26081,0.87349,3.2469e-12,1.7535e-11
1.3419,0.56654,0.56654,0.56715,1.0403e-11,0.2584,0.87589,3.2275e-12,1.7578e-11
1.3427,0.56654,0.56654,0.56714,1.0415e-11,0.256,0.87829,3.2079e-12,1.7622e-11
1.3435,0.56654,0.56654,0.56714,1.0427e-11,0.2536,0.88068,3.1882e-12,1.7666e-11
1.3443,0.56654,0.56654,0.56714,1.0439e-11,0.25122,0.88306,3.1683e-12,1.7709e-11
1.3452,0.56654,0.56654,0.56714,1.0451e-11,0.24884,0.88544,3.1483e-12,1.7753e-11
1.346,0.56654,0.56654,0.56714,1.0462e-11,0.24647,0.8878,3.1282e-12,1.7796e-11
1.3468,0.56654,0.56654,0.56713,1.0474e-11,0.24411,0.89016,3.1081e-12,1.784e-11
1.3476,0.56654,0.56654,0.56713,1.0485e-11,0.24175,0.89251,3.0878e-12,1.7883e-11
1.3484,0.56654,0.56654,0.56713,1.0497e-11,0.23941,0.89485,3.0675e-12,1.7926e-11
1.3492,0.56654,0.56654,0.56713,1.0508e-11,0.23707,0.89718,3.0472e-12,1.797e-11
1.35,0.56654,0.56654,0.56713,1.052e-11,0.23474,0.89951,3.0269e-12,1.8013e-11
1.3508,0.56654,0.56654,0.56712,1.0531e-11,0.23242,0.90182,3.0067e-12,1.8055e-11
1.3516,0.56654,0.56654,0.56712,1.0542e-11,0.23011,0.90413,2.9866e-12,1.8098e-11
1.3524,0.56654,0.56654,0.56712,1.0554e-11,0.22781,0.90643,2.9666e-12,1.8141e-11
1.3532,0.56654,0.56654,0.56712,1.0565e-11,0.22552,0.90872,2.9467e-12,1.8183e-11
1.354,0.56654,0.56654,0.56711,1.0576e-11,0.22323,0.911,2.9271e-12,1.8225e-11
1.3548,0.56654,0.56654,0.56711,1.0587e-11,0.22095,0.91327,2.9076e-12,1.8267e-11
1.3556,0.56654,0.56654,0.56711,1.0598e-11,0.21869,0.91553,2.8885e-12,1.8308e-11
1.3564,0.56654,0.56654,0.56711,1.0609e-11,0.21643,0.91779,2.8697e-12,1.8349e-11
1.3572,0.56654,0.56654,0.56711,1.0621e-11,0.21418,0.92003,2.8512e-12,1.839e-11
1.358,0.56654,0.56654,0.5671,1.0632e-11,0.21194,0.92227,2.8332e-12,1.843e-11
1.3588,0.56654,0.56654,0.5671,1.0643e-11,0.20971,0.9245,2.8156e-12,1.8471e-11
1.3597,0.56654,0.56654,0.5671,1.0654e-11,0.20748,0.92671,2.7984e-12,1.851e-11
1.3605,0.56654,0.56654,0.5671,1.0666e-11,0.20527,0.92892,2.7818e-12,1.8549e-11
1.3613,0.56654,0.56654,0.56709,1.0677e-11,0.20307,0.93112,2.7657e-12,1.8588e-11
1.3621,0.56654,0.56654,0.56709,1.0688e-11,0.20087,0.93331,2.7502e-12,1.8626e-11
1.3629,0.56654,0.56654,0.56709,1.07e-11,0.19869,0.93549,2.7353e-12,1.8664e-11
1.3637,0.56654,0.56654,0.56709,1.0711e-11,0.19651,0.93766,2.721e-12,1.8701e-11
1.3645,0.56654,0.56654,0.56708,1.0722e-11,0.19434,0.93983,2.7073e-12,1.8738e-11
1.3653,0.56654,0.56654,0.56708,1.0734e-11,0.19219,0.94198,2.6944e-12,1.8774e-11
1.3661,0.56654,0.56654,0.56708,1.0746e-11,0.19004,0.94412,2.6821e-12,1.8809e-11
1.3669,0.56654,0.56654,0.56708,1.0757e-11,0.1879,0.94625,2.6704e-12,1.8844e-11
1.3677,0.56654,0.56654,0.56708,1.0769e-11,0.18577,0.94838,2.6595e-12,1.8879e-11
1.3685,0.56654,0.56654,0.56707,1.0781e-11,0.18366,0.95049,2.6492e-12,1.8912e-11
1.3693,0.56654,0.56654,0.56707,1.0793e-11,0.18155,0.95259,2.6397e-12,1.8946e-11
1.3701,0.56654,0.56654,0.56707,1.0805e-11,0.17945,0.95469,2.6307e-12,1.8978e-11
1.3709,0.56654,0.56654,0.56707,1.0817e-11,0.17736,0.95677,2.6224e-12,1.9011e-11
1.3717,0.56654,0.56654,0.56706,1.0829e-11,0.17528,0.95884,2.6148e-12,1.9042e-11
1.3725,0.56654,0.56654,0.56706,1.0841e-11,0.17321,0.96091,2.6077e-12,1.9073e-11
1.3733,0.56654,0.56654,0.56706,1.0853e-11,0.17115,0.96296,2.6012e-12,1.9104e-11
1.3741,0.56654,0.56654,0.56706,1.0865e-11,0.16911,0.965,2.5952e-12,1.9134e-11
1.375,0.56654,0.56654,0.56705,1.0877e-11,0.16707,0.96704,2.5897e-12,1.9164e-11
1.3758,0.56654,0.56654,0.56705,1.0889e-11,0.16504,0.96906,2.5846e-12,1.9194e-11
1.3766,0.56654,0.56654,0.56705,1.0901e-11,0.16302,0.97107,2.5799e-12,1.9223e-11
1.3774,0.56654,0.56654,0.56704,1.0913e-11,0.16101,0.97308,2.5755e-12,1.9251e-11
1.3782,0.56654,0.56654,0.56704,1.0926e-11,0.15902,0.97507,2.5714e-12,1.928e-11
1.379,0.56654,0.56654,0.56704,1.0938e-11,0.15703,0.97705,2.5675e-12,1.9308e-11
1.3798,0.56654,0.56654,0.56704,1.095e-11,0.15505,0.97902,2.5638e-12,1.9336e-11
1.3806,0.56654,0.56654,0.56703,1.0962e-11,0.15309,0.98098,2.5602e-12,1.9364e-11
1.3814,0.56654,0.56654,0.56703,1.0974e-11,0.15113,0.98293,2.5566e-12,1.9391e-11
1.3822,0.56654,0.56654,0.56703,1.0986e-11,0.14919,0.98487,2.553e-12,1.9419e-11
1.383,0.56654,0.56654,0.56703,1.0998e-11,0.14726,0.9868,2.5492e-12,1.9446e-11
1.3838,0.56654,0.56654,0.56702,1.101e-11,0.14533,0.98871,2.5454e-12,1.9474e-11
1.3846,0.56654,0.56654,0.56702,1.1021e-11,0.14342,0.99062,2.5413e-12,1.9501e-11
1.3854,0.56654,0.56654,0.56702,1.1033e-11,0.14152,0.99252,2.5369e-12,1.9529e-11
1.3862,0.56654,0.56654,0.56702,1.1044e-11,0.13963,0.9944,2.5322e-12,1.9556e-11
1.387,0.56654,0.56654,0.56701,1.1055e-11,0.13775,0.99628,2.5272e-12,1.9584e-11
1.3878,0.56654,0.56654,0.56701,1.1067e-11,0.13588,0.99814,2.5217e-12,1.9612e-11
1.3886,0.56654,0.56654,0.56701,1.1078e-11,0.13402,0.99999,2.5157e-12,1.964e-11
1.3895,0.56654,0.56654,0.567,1.1088e-11,0.13218,1.0018,2.5093e-12,1.9668e-11
1.3903,0.56654,0.56654,0.567,1.1099e-11,0.13034,1.0037,2.5022e-12,1.9696e-11
1.3911,0.56654,0.56654,0.567,1.111e-11,0.12852,1.0055,2.4947e-12,1.9725e-11
1.3919,0.56654,0.56654,0.567,1.112e-11,0.12671,1.0073,2.4865e-12,1.9754e-11
1.3927,0.56654,0.56654,0.56699,1.113e-11,0.1249,1.0091,2.4777e-12,1.9783e-11
1.3935,0.56654,0.56654,0.56699,1.114e-11,0.12311,1.0109,2.4683e-12,1.9812e-11
1.3943,0.56654,0.56654,0.56699,1.115e-11,0.12133,1.0126,2.4582e-12,1.9842e-11
1.3951,0.56654,0.56654,0.56698,1.116e-11,0.11957,1.0144,2.4475e-12,1.9872e-11
1.3959,0.56654,0.56654,0.56698,1.1169e-11,0.11781,1.0162,2.4362e-12,1.9902e-11
1.3967,0.56654,0.56654,0.56698,1.1178e-11,0.11607,1.0179,2.4243e-12,1.9932e-11
1.3975,0.56654,0.56654,0.56698,1.1187e-11,0.11433,1.0196,2.4118e-12,1.9963e-11
1.3983,0.56654,0.56654,0.56697,1.1196e-11,0.11261,1.0213,2.3988e-12,1.9994e-11
1.3991,0.56654,0.56654,0.56697,1.1205e-11,0.1109,1.023,2.3851e-12,2.0025e-11
1.3999,0.56654,0.56654,0.56697,1.1214e-11,0.1092,1.0247,2.371e-12,2.0056e-11
1.4007,0.56654,0.56654,0.56696,1.1222e-11,0.10752,1.0264,2.3565e-12,2.0088e-11
1.4015,0.56654,0.56654,0.56696,1.123e-11,0.10584,1.0281,2.3415e-12,2.0119e-11
1.4023,0.56654,0.56654,0.56696,1.1238e-11,0.10418,1.0297,2.3261e-12,2.0151e-11
1.4031,0.56654,0.56654,0.56696,1.1246e-11,0.10253,1.0314,2.3105e-12,2.0182e-11
1.404,0.56654,0.56654,0.56695,1.1254e-11,0.10089,1.033,2.2945e-12,2.0214e-11
1.4048,0.56654,0.56654,0.56695,1.1262e-11,0.099262,1.0346,2.2784e-12,2.0246e-11
1.4056,0.56654,0.56654,0.56695,1.127e-11,0.097647,1.0362,2.2621e-12,2.0277e-11
1.4064,0.56654,0.56654,0.56694,1.1277e-11,0.096044,1.0378,2.2457e-12,2.0308e-11
1.4072,0.56654,0.56654,0.56694,1.1284e-11,0.094453,1.0394,2.2294e-12,2.034e-11
1.408,0.56654,0.56654,0.56694,1.1292e-11,0.092873,1.041,2.213e-12,2.0371e-11
1.4088,0.56654,0.56654,0.56693,1.1299e-11,0.091306,1.0426,2.1967e-12,2.0401e-11
1.4096,0.56654,0.56654,0.56693,1.1306e-11,0.089752,1.0441,2.1806e-12,2.0432e-11
1.4104,0.56654,0.56654,0.56693,1.1313e-11,0.088209,1.0456,2.1648e-12,2.0462e-11
1.4112,0.56654,0.56654,0.56693,1.132e-11,0.086679,1.0472,2.1491e-12,2.0492e-11
1.412,0.56654,0.56654,0.56692,1.1327e-11,0.085161,1.0487,2.1338e-12,2.0521e-11
1.4128,0.56654,0.56654,0.56692,1.1334e-11,0.083655,1.0502,2.1189e-12,2.055e-11
1.4136,0.56654,0.56654,0.56692,1.1341e-11,0.082162,1.0517,2.1044e-12,2.0578e-11
1.4144,0.56654,0.56654,0.56691,1.1348e-11,0.080681,1.0531,2.0904e-12,2.0606e-11
1.4152,0.56654,0.56654,0.56691,1.1355e-11,0.079212,1.0546,2.0768e-12,2.0634e-11
1.416,0.56654,0.56654,0.56691,1.1362e-11,0.077756,1.0561,2.0637e-12,2.0661e-11
1.4168,0.56654,0.56654,0.5669,1.1369e-11,0.076313,1.0575,2.0512e-12,2.0687e-11
1.4176,0.56654,0.56654,0.5669,1.1376e-11,0.074882,1.0589,2.0393e-12,2.0713e-11
1.4185,0.56654,0.56654,0.5669,1.1383e-11,0.073463,1.0603,2.028e-12,2.0738e-11
1.4193,0.56654,0.56654,0.56689,1.139e-11,0.072058,1.0617,2.0172e-12,2.0763e-11
1.4201,0.56654,0.56654,0.56689,1.1397e-11,0.070665,1.0631,2.0071e-12,2.0787e-11
1.4209,0.56654,0.56654,0.56689,1.1404e-11,0.069284,1.0645,1.9975e-12,2.0811e-11
1.4217,0.56654,0.56654,0.56688,1.1411e-11,0.067917,1.0659,1.9885e-12,2.0834e-11
1.4225,0.56654,0.56654,0.56688,1.1418e-11,0.066562,1.0672,1.9801e-12,2.0856e-11
1.4233,0.56654,0.56654,0.56688,1.1425e-11,0.06522,1.0685,1.9723e-12,2.0878e-11
1.4241,0.56654,0.56654,0.56687,1.1432e-11,0.063891,1.0699,1.9649e-12,2.09e-11
1.4249,0.56654,0.56654,0.56687,1.1439e-11,0.062574,1.0712,1.9581e-12,2.0921e-11
1.4257,0.56654,0.56654,0.56687,1.1446e-11,0.061271,1.0725,1.9518e-12,2.0941e-11
1.4265,0.56654,0.56654,0.56687,1.1453e-11,0.05998,1.0738,1.9459e-12,2.0961e-11
1.4273,0.56654,0.56654,0.56686,1.146e-11,0.058703,1.075,1.9404e-12,2.0981e-11
1.4281,0.56654,0.56654,0.56686,1.1468e-11,0.057438,1.0763,1.9352e-12,2.1e-11
1.4289,0.56654,0.56654,0.56686,1.1475e-11,0.056187,1.0775,1.9304e-12,2.1019e-11
1.4297,0.56654,0.56654,0.56685,1.1481e-11,0.054949,1.0788,1.9258e-12,2.1037e-11
1.4305,0.56654,0.56654,0.56685,1.1488e-11,0.053723,1.08,1.9214e-12,2.1055e-11
1.4313,0.56654,0.56654,0.56685,1.1495e-11,0.052511,1.0812,1.9172e-12,2.1073e-11
1.4321,0.56654,0.56654,0.56684,1.1502e-11,0.051312,1.0824,1.9131e-12,2.1091e-11
1.4329,0.56654,0.56654,0.56684,1.1509e-11,0.050126,1.0836,1.9091e-12,2.1109e-11
1.4338,0.56654,0.56654,0.56684,1.1516e-11,0.048954,1.0847,1.9051e-12,2.1126e-11
1.4346,0.56654,0.56654,0.56683,1.1522e-11,0.047795,1.0859,1.901e-12,2.1144e-11
1.4354,0.56654,0.56654,0.56683,1.1529e-11,0.046649,1.087,1.8969e-12,2.1161e-11
1.4362,0.56654,0.56654,0.56683,1.1535e-11,0.045516,1.0881,1.8926e-12,2.1178e-11
1.437,0.56654,0.56654,0.56682,1.1542e-11,0.044397,1.0892,1.8882e-12,2.1196e-11
1.4378,0.56654,0.56654,0.56682,1.1548e-11,0.043291,1.0903,1.8836e-12,2.1213e-11
1.4386,0.56654,0.56654,0.56682,1.1555e-11,0.042198,1.0914,1.8787e-12,2.123e-11
1.4394,0.56654,0.56654,0.56681,1.1561e-11,0.041119,1.0925,1.8736e-12,2.1248e-11
1.4402,0.56654,0.56654,0.56681,1.1567e-11,0.040053,1.0936,1.8681e-12,2.1265e-11
1.441,0.56654,0.56654,0.56681,1.1573e-11,0.039001,1.0946,1.8624e-12,2.1283e-11
1.4418,0.56654,0.56654,0.5668,1.1578e-11,0.037962,1.0956,1.8563e-12,2.1301e-11
1.4426,0.56654,0.56654,0.5668,1.1584e-11,0.036937,1.0967,1.8498e-12,2.1319e-11
1.4434,0.56654,0.56654,0.5668,1.159e-11,0.035926,1.0977,1.843e-12,2.1337e-11
1.4442,0.56654,0.56654,0.56679,1.1595e-11,0.034928,1.0987,1.8358e-12,2.1355e-11
1.445,0.56654,0.56654,0.56679,1.1601e-11,0.033943,1.0996,1.8282e-12,2.1373e-11
1.4458,0.56654,0.56654,0.56679,1.1606e-11,0.032973,1.1006,1.8203e-12,2.1391e-11
1.4466,0.56654,0.56654,0.56678,1.1611e-11,0.032015,1.1015,1.8119e-12,2.141e-11
1.4474,0.56654,0.56654,0.56678,1.1616e-11,0.031072,1.1025,1.8033e-12,2.1429e-11
1.4483,0.56654,0.56654,0.56677,1.1621e-11,0.030142,1.1034,1.7943e-12,2.1448e-11
1.4491,0.56654,0.56654,0.56677,1.1626e-11,0.029227,1.1043,1.785e-12,2.1466e-11
1.4499,0.56654,0.56654,0.56677,1.163e-11,0.028324,1.1052,1.7754e-12,2.1485e-11
1.4507,0.56654,0.56654,0.56676,1.1635e-11,0.027436,1.1061,1.7656e-12,2.1504e-11
1.4515,0.56654,0.56654,0.56676,1.1639e-11,0.026561,1.107,1.7555e-12,2.1523e-11
1.4523,0.56654,0.56654,0.56676,1.1644e-11,0.025701,1.1078,1.7453e-12,2.1543e-11
1.4531,0.56654,0.56654,0.56675,1.1648e-11,0.024854,1.1087,1.7349e-12,2.1562e-11
1.4539,0.56654,0.56654,0.56675,1.1652e-11,0.024021,1.1095,1.7244e-12,2.158e-11
1.4547,0.56654,0.56654,0.56675,1.1657e-11,0.023202,1.1103,1.7138e-12,2.1599e-11
1.4555,0.56654,0.56654,0.56674,1.1661e-11,0.022397,1.1111,1.7031e-12,2.1618e-11
1.4563,0.56654,0.56654,0.56674,1.1665e-11,0.021605,1.1119,1.6925e-12,2.1637e-11
1.4571,0.56654,0.56654,0.56674,1.1668e-11,0.020828,1.1126,1.682e-12,2.1655e-11
1.4579,0.56654,0.56654,0.56673,1.1672e-11,0.020065,1.1134,1.6715e-12,2.1673e-11
1.4587,0.56654,0.56654,0.56673,1.1676e-11,0.019315,1.1141,1.6611e-12,2.1691e-11
1.4595,0.56654,0.56654,0.56673,1.168e-11,0.01858,1.1149,1.651e-12,2.1709e-11
1.4603,0.56654,0.56654,0.56672,1.1683e-11,0.017859,1.1156,1.641e-12,2.1726e-11
1.4611,0.56654,0.56654,0.56672,1.1687e-11,0.017152,1.1163,1.6313e-12,2.1743e-11
1.4619,0.56654,0.56654,0.56672,1.1691e-11,0.016459,1.117,1.6219e-12,2.1759e-11
1.4628,0.56654,0.56654,0.56671,1.1694e-11,0.015779,1.1176,1.6128e-12,2.1776e-11
1.4636,0.56654,0.56654,0.56671,1.1698e-11,0.015115,1.1183,1.604e-12,2.1791e-11
1.4644,0.56654,0.56654,0.56671,1.1701e-11,0.014464,1.1189,1.5957e-12,2.1807e-11
1.4652,0.56654,0.56654,0.5667,1.1705e-11,0.013827,1.1196,1.5876e-12,2.1822e-11
1.466,0.56654,0.56654,0.5667,1.1708e-11,0.013205,1.1202,1.58e-12,2.1836e-11
1.4668,0.56654,0.56654,0.56669,1.1711e-11,0.012596,1.1208,1.5729e-12,2.185e-11
1.4676,0.56654,0.56654,0.56669,1.1715e-11,0.012002,1.1214,1.5661e-12,2.1863e-11
1.4684,0.56654,0.56654,0.56669,1.1718e-11,0.011422,1.122,1.5598e-12,2.1876e-11
1.4692,0.56654,0.56654,0.56668,1.1721e-11,0.010856,1.1225,1.5539e-12,2.1889e-11
1.47,0.56654,0.56654,0.56668,1.1725e-11,0.010305,1.1231,1.5485e-12,2.1901e-11
1.4708,0.56654,0.56654,0.56668,1.1728e-11,0.0097676,1.1236,1.5435e-12,2.1912e-11
1.4716,0.56654,0.56654,0.56667,1.1731e-11,0.0092446,1.1241,1.5389e-12,2.1923e-11
1.4724,0.56654,0.56654,0.56667,1.1734e-11,0.0087358,1.1246,1.5347e-12,2.1933e-11
1.4732,0.56654,0.56654,0.56667,1.1737e-11,0.0082414,1.1251,1.5309e-12,2.1943e-11
1.474,0.56654,0.56654,0.56666,1.174e-11,0.0077613,1.1256,1.5274e-12,2.1953e-11
1.4748,0.56654,0.56654,0.56666,1.1743e-11,0.0072955,1.126,1.5243e-12,2.1962e-11
1.4756,0.56654,0.56654,0.56666,1.1746e-11,0.006844,1.1265,1.5215e-12,2.1971e-11
1.4764,0.56654,0.56654,0.56665,1.1749e-11,0.0064068,1.1269,1.519e-12,2.1979e-11
1.4773,0.56654,0.56654,0.56665,1.1752e-11,0.005984,1.1273,1.5167e-12,2.1987e-11
1.4781,0.56654,0.56654,0.56664,1.1755e-11,0.0055755,1.1277,1.5146e-12,2.1995e-11
1.4789,0.56654,0.56654,0.56664,1.1757e-11,0.0051815,1.1281,1.5126e-12,2.2002e-11
1.4797,0.56654,0.56654,0.56664,1.176e-11,0.0048017,1.1285,1.5108e-12,2.2009e-11
1.4805,0.56654,0.56654,0.56663,1.1762e-11,0.0044364,1.1288,1.509e-12,2.2016e-11
1.4813,0.56654,0.56654,0.56663,1.1765e-11,0.0040855,1.1292,1.5073e-12,2.2022e-11
1.4821,0.56654,0.56654,0.56663,1.1767e-11,0.003749,1.1295,1.5056e-12,2.2029e-11
1.4829,0.56654,0.56654,0.56662,1.1769e-11,0.0034269,1.1298,1.5038e-12,2.2035e-11
1.4837,0.56654,0.56654,0.56662,1.1772e-11,0.0031192,1.1301,1.5019e-12,2.2041e-11
1.4845,0.56654,0.56654,0.56662,1.1774e-11,0.002826,1.1304,1.4999e-12,2.2047e-11
1.4853,0.56654,0.56654,0.56661,1.1775e-11,0.0025472,1.1307,1.4976e-12,2.2053e-11
1.4861,0.56654,0.56654,0.56661,1.1777e-11,0.0022828,1.1309,1.4952e-12,2.2059e-11
1.4869,0.56654,0.56654,0.5666,1.1779e-11,0.0020329,1.1312,1.4925e-12,2.2065e-11
1.4877,0.56654,0.56654,0.5666,1.178e-11,0.0017974,1.1314,1.4895e-12,2.2071e-11
1.4885,0.56654,0.56654,0.5666,1.1782e-11,0.0015765,1.1316,1.4861e-12,2.2078e-11
1.4893,0.56654,0.56654,0.56659,1.1783e-11,0.0013699,1.1318,1.4824e-12,2.2084e-11
1.4901,0.56654,0.56654,0.56659,1.1784e-11,0.0011779,1.132,1.4783e-12,2.209e-11
1.4909,0.56654,0.56654,0.56659,1.1785e-11,0.0010003,1.1322,1.4738e-12,2.2097e-11
1.4917,0.56654,0.56654,0.56658,1.1786e-11,0.00083728,1.1323,1.4688e-12,2.2103e-11
1.4926,0.56654,0.56654,0.56658,1.1787e-11,0.0006887,1.1325,1.4634e-12,2.211e-11
1.4934,0.56654,0.56654,0.56658,1.1787e-11,0.00055461,1.1326,1.4575e-12,2.2117e-11
1.4942,0.56654,0.56654,0.56657,1.1787e-11,0.00043502,1.1327,1.4512e-12,2.2124e-11
1.495,0.56654,0.56654,0.56657,1.1788e-11,0.00032993,1.1328,1.4443e-12,2.2131e-11
1.4958,0.56654,0.56654,0.56656,1.1788e-11,0.00023934,1.1329,1.437e-12,2.2138e-11
1.4966,0.56654,0.56654,0.56656,1.1787e-11,0.00016326,1.133,1.4292e-12,2.2146e-11
1.4974,0.56654,0.56654,0.56656,1.1787e-11,0.00010168,1.133,1.421e-12,2.2153e-11
1.4982,0.56654,0.56654,0.56655,1.1787e-11,5.4616e-05,1.1331,1.4122e-12,2.2161e-11
1.499,0.56654,0.56654,0.56655,1.1786e-11,2.2059e-05,1.1331,1.4031e-12,2.2169e-11
1.4998,0.56654,0.56654,0.56655,1.1785e-11,4.0123e-06,1.1331,1.3935e-12,2.2177e-11
1.5006,0.56654,0.56654,0.56654,1.1784e-11,4.7687e-07,1.1331,1.3836e-12,2.2185e-11
1.5014,0.56654,0.56654,0.56654,1.1783e-11,1.1453e-05,1.1331,1.3733e-12,2.2193e-11
1.5022,0.56654,0.56654,0.56654,1.1782e-11,3.6939e-05,1.133,1.3627e-12,2.2202e-11
1.503,0.56654,0.56654,0.56653,1.1781e-11,7.6936e-05,1.133,1.3518e-12,2.221e-11
1.5038,0.56654,0.56654,0.56653,1.1779e-11,0.00013144,1.1329,1.3406e-12,2.2218e-11
1.5046,0.56654,0.56654,0.56653,1.1778e-11,0.00020046,1.1328,1.3293e-12,2.2226e-11
1.5054,0.56654,0.56654,0.56652,1.1776e-11,0.00028398,1.1328,1.3178e-12,2.2235e-11
1.5062,0.56654,0.56654,0.56652,1.1774e-11,0.000382,1.1327,1.3062e-12,2.2243e-11
1.5071,0.56654,0.56654,0.56651,1.1772e-11,0.00049453,1.1325,1.2945e-12,2.225e-11
1.5079,0.56654,0.56654,0.56651,1.177e-11,0.00062155,1.1324,1.2829e-12,2.2258e-11
1.5087,0.56654,0.56654,0.56651,1.1768e-11,0.00076307,1.1323,1.2712e-12,2.2266e-11
1.5095,0.56654,0.56654,0.5665,1.1766e-11,0.00091908,1.1321,1.2597e-12,2.2273e-11
1.5103,0.56654,0.56654,0.5665,1.1764e-11,0.0010896,1.1319,1.2484e-12,2.228e-11
1.5111,0.56654,0.56654,0.5665,1.1762e-11,0.0012746,1.1317,1.2372e-12,2.2286e-11
1.5119,0.56654,0.56654,0.56649,1.1759e-11,0.001474,1.1315,1.2263e-12,2.2292e-11
1.5127,0.56654,0.56654,0.56649,1.1757e-11,0.001688,1.1313,1.2157e-12,2.2298e-11
1.5135,0.56654,0.56654,0.56649,1.1755e-11,0.0019164,1.1311,1.2054e-12,2.2304e-11
1.5143,0.56654,0.56654,0.56648,1.1752e-11,0.0021592,1.1308,1.1956e-12,2.2309e-11
1.5151,0.56654,0.56654,0.56648,1.175e-11,0.0024165,1.1305,1.1862e-12,2.2313e-11
1.5159,0.56654,0.56654,0.56647,1.1747e-11,0.0026883,1.1303,1.1773e-12,2.2317e-11
1.5167,0.56654,0.56654,0.56647,1.1745e-11,0.0029745,1.13,1.169e-12,2.232e-11
1.5175,0.56654,0.56654,0.56647,1.1742e-11,0.0032752,1.1297,1.1612e-12,2.2323e-11
1.5183,0.56654,0.56654,0.56646,1.174e-11,0.0035902,1.1293,1.154e-12,2.2325e-11
1.5191,0.56654,0.56654,0.56646,1.1737e-11,0.0039197,1.129,1.1475e-12,2.2327e-11
1.5199,0.56654,0.56654,0.56646,1.1735e-11,0.0042636,1.1286,1.1416e-12,2.2328e-11
1.5207,0.56654,0.56654,0.56645,1.1732e-11,0.0046219,1.1283,1.1363e-12,2.2328e-11
1.5216,0.56654,0.56654,0.56645,1.173e-11,0.0049946,1.1279,1.1318e-12,2.2328e-11
1.5224,0.56654,0.56654,0.56645,1.1727e-11,0.0053817,1.1275,1.128e-12,2.2327e-11
1.5232,0.56654,0.56654,0.56644,1.1725e-11,0.0057832,1.1271,1.1248e-12,2.2325e-11
1.524,0.56654,0.56654,0.56644,1.1723e-11,0.006199,1.1267,1.1224e-12,2.2323e-11
1.5248,0.56654,0.56654,0.56643,1.172e-11,0.0066292,1.1262,1.1207e-12,2.232e-11
1.5256,0.56654,0.56654,0.56643,1.1718e-11,0.0070737,1.1258,1.1197e-12,2.2316e-11
1.5264,0.56654,0.56654,0.56643,1.1716e-11,0.0075325,1.1253,1.1193e-12,2.2312e-11
1.5272,0.56654,0.56654,0.56642,1.1713e-11,0.0080057,1.1248,1.1196e-12,2.2307e-11
1.528,0.56654,0.56654,0.56642,1.1711e-11,0.0084931,1.1243,1.1206e-12,2.2302e-11
1.5288,0.56654,0.56654,0.56642,1.1709e-11,0.0089949,1.1238,1.1222e-12,2.2296e-11
1.5296,0.56654,0.56654,0.56641,1.1707e-11,0.0095109,1.1233,1.1243e-12,2.2289e-11
1.5304,0.56654,0.56654,0.56641,1.1705e-11,0.010041,1.1228,1.127e-12,2.2282e-11
1.5312,0.56654,0.56654,0.56641,1.1702e-11,0.010586,1.1222,1.1302e-12,2.2275e-11
1.532,0.56654,0.56654,0.5664,1.17e-11,0.011145,1.1217,1.1339e-12,2.2267e-11
1.5328,0.56654,0.56654,0.5664,1.1698e-11,0.011718,1.1211,1.138e-12,2.2258e-11
1.5336,0.56654,0.56654,0.5664,1.1696e-11,0.012305,1.1205,1.1425e-12,2.2249e-11
1.5344,0.56654,0.56654,0.56639,1.1694e-11,0.012906,1.1199,1.1473e-12,2.224e-11
1.5352,0.56654,0.56654,0.56639,1.1692e-11,0.013522,1.1193,1.1524e-12,2.2231e-11
1.5361,0.56654,0.56654,0.56638,1.1689e-11,0.014152,1.1186,1.1577e-12,2.2221e-11
1.5369,0.56654,0.56654,0.56638,1.1687e-11,0.014796,1.118,1.1632e-12,2.2211e-11
1.5377,0.56654,0.56654,0.56638,1.1684e-11,0.015454,1.1173,1.1688e-12,2.22e-11
1.5385,0.56654,0.56654,0.56637,1.1682e-11,0.016126,1.1166,1.1745e-12,2.219e-11
1.5393,0.56654,0.56654,0.56637,1.1679e-11,0.016812,1.1159,1.1802e-12,2.2179e-11
1.5401,0.56654,0.56654,0.56637,1.1677e-11,0.017513,1.1152,1.1859e-12,2.2168e-11
1.5409,0.56654,0.56654,0.56636,1.1674e-11,0.018227,1.1145,1.1915e-12,2.2157e-11
1.5417,0.56654,0.56654,0.56636,1.1671e-11,0.018955,1.1138,1.197e-12,2.2146e-11
1.5425,0.56654,0.56654,0.56636,1.1668e-11,0.019698,1.113,1.2023e-12,2.2134e-11
1.5433,0.56654,0.56654,0.56635,1.1665e-11,0.020454,1.1123,1.2075e-12,2.2123e-11
1.5441,0.56654,0.56654,0.56635,1.1662e-11,0.021225,1.1115,1.2124e-12,2.2112e-11
1.5449,0.56654,0.56654,0.56635,1.1659e-11,0.022009,1.1107,1.217e-12,2.21e-11
1.5457,0.56654,0.56654,0.56634,1.1655e-11,0.022808,1.1099,1.2214e-12,2.2089e-11
1.5465,0.56654,0.56654,0.56634,1.1652e-11,0.02362,1.1091,1.2254e-12,2.2078e-11
1.5473,0.56654,0.56654,0.56634,1.1648e-11,0.024446,1.1082,1.2291e-12,2.2066e-11
1.5481,0.56654,0.56654,0.56633,1.1644e-11,0.025286,1.1074,1.2325e-12,2.2055e-11
1.5489,0.56654,0.56654,0.56633,1.164e-11,0.02614,1.1065,1.2355e-12,2.2044e-11
1.5497,0.56654,0.56654,0.56633,1.1635e-11,0.027008,1.1056,1.2381e-12,2.2032e-11
1.5505,0.56654,0.56654,0.56632,1.1631e-11,0.02789,1.1048,1.2403e-12,2.2021e-11
1.5514,0.56654,0.56654,0.56632,1.1626e-11,0.028785,1.1039,1.2422e-12,2.201e-11
1.5522,0.56654,0.56654,0.56632,1.1621e-11,0.029694,1.1029,1.2437e-12,2.1999e-11
1.553,0.56654,0.56654,0.56631,1.1616e-11,0.030617,1.102,1.2449e-12,2.1987e-11
1.5538,0.56654,0.56654,0.56631,1.1611e-11,0.031554,1.1011,1.2458e-12,2.1976e-11
1.5546,0.56654,0.56654,0.5663,1.1605e-11,0.032504,1.1001,1.2463e-12,2.1965e-11
1.5554,0.56654,0.56654,0.5663,1.16e-11,0.033469,1.0991,1.2466e-12,2.1953e-11
1.5562,0.56654,0.56654,0.5663,1.1594e-11,0.034446,1.0981,1.2467e-12,2.1942e-11
1.557,0.56654,0.56654,0.56629,1.1588e-11,0.035438,1.0972,1.2465e-12,2.193e-11
1.5578,0.56654,0.56654,0.56629,1.1582e-11,0.036443,1.0961,1.2461e-12,2.1918e-11
1.5586,0.56654,0.56654,0.56629,1.1576e-11,0.037461,1.0951,1.2456e-12,2.1906e-11
1.5594,0.56654,0.56654,0.56628,1.1569e-11,0.038493,1.0941,1.245e-12,2.1894e-11
1.5602,0.56654,0.56654,0.56628,1.1563e-11,0.039539,1.093,1.2444e-12,2.1881e-11
1.561,0.56654,0.56654,0.56628,1.1556e-11,0.040598,1.092,1.2437e-12,2.1869e-11
1.5618,0.56654,0.56654,0.56627,1.1549e-11,0.041671,1.0909,1.2431e-12,2.1856e-11
1.5626,0.56654,0.56654,0.56627,1.1542e-11,0.042757,1.0898,1.2426e-12,2.1842e-11
1.5634,0.56654,0.56654,0.56627,1.1535e-11,0.043856,1.0887,1.2422e-12,2.1828e-11
1.5642,0.56654,0.56654,0.56626,1.1528e-11,0.044969,1.0876,1.2419e-12,2.1814e-11
1.565,0.56654,0.56654,0.56626,1.1521e-11,0.046095,1.0864,1.2419e-12,2.18e-11
1.5659,0.56654,0.56654,0.56626,1.1513e-11,0.047235,1.0853,1.2421e-12,2.1785e-11
1.5667,0.56654,0.56654,0.56625,1.1506e-11,0.048387,1.0841,1.2426e-12,2.1769e-11
1.5675,0.56654,0.56654,0.56625,1.1498e-11,0.049553,1.0829,1.2434e-12,2.1753e-11
1.5683,0.56654,0.56654,0.56625,1.1491e-11,0.050733,1.0818,1.2446e-12,2.1737e-11
1.5691,0.56654,0.56654,0.56624,1.1483e-11,0.051925,1.0806,1.2463e-12,2.172e-11
1.5699,0.56654,0.56654,0.56624,1.1475e-11,0.053131,1.0794,1.2483e-12,2.1703e-11
1.5707,0.56654,0.56654,0.56624,1.1468e-11,0.05435,1.0781,1.2508e-12,2.1684e-11
1.5715,0.56654,0.56654,0.56623,1.146e-11,0.055582,1.0769,1.2538e-12,2.1666e-11
1.5723,0.56654,0.56654,0.56623,1.1452e-11,0.056827,1.0756,1.2572e-12,2.1647e-11
1.5731,0.56654,0.56654,0.56623,1.1444e-11,0.058085,1.0744,1.2612e-12,2.1627e-11
1.5739,0.56654,0.56654,0.56622,1.1436e-11,0.059356,1.0731,1.2657e-12,2.1607e-11
1.5747,0.56654,0.56654,0.56622,1.1428e-11,0.06064,1.0718,1.2707e-12,2.1586e-11
1.5755,0.56654,0.56654,0.56622,1.142e-11,0.061938,1.0705,1.2762e-12,2.1564e-11
1.5763,0.56654,0.56654,0.56622,1.1412e-11,0.063248,1.0692,1.2823e-12,2.1542e-11
1.5771,0.56654,0.56654,0.56621,1.1404e-11,0.06457,1.0679,1.2889e-12,2.152e-11
1.5779,0.56654,0.56654,0.56621,1.1396e-11,0.065906,1.0665,1.296e-12,2.1496e-11
1.5787,0.56654,0.56654,0.56621,1.1388e-11,0.067255,1.0652,1.3035e-12,2.1473e-11
1.5795,0.56654,0.56654,0.5662,1.138e-11,0.068616,1.0638,1.3116e-12,2.1449e-11
1.5804,0.56654,0.56654,0.5662,1.1372e-11,0.06999,1.0624,1.3201e-12,2.1424e-11
1.5812,0.56654,0.56654,0.5662,1.1364e-11,0.071377,1.061,1.3291e-12,2.1399e-11
1.582,0.56654,0.56654,0.56619,1.1356e-11,0.072777,1.0596,1.3384e-12,2.1373e-11
1.5828,0.56654,0.56654,0.56619,1.1348e-11,0.074189,1.0582,1.3482e-12,2.1347e-11
1.5836,0.56654,0.56654,0.56619,1.134e-11,0.075614,1.0568,1.3583e-12,2.1321e-11
1.5844,0.56654,0.56654,0.56618,1.1331e-11,0.077051,1.0553,1.3687e-12,2.1294e-11
1.5852,0.56654,0.56654,0.56618,1.1323e-11,0.078501,1.0539,1.3794e-12,2.1267e-11
1.586,0.56654,0.56654,0.56618,1.1315e-11,0.079964,1.0524,1.3904e-12,2.124e-11
1.5868,0.56654,0.56654,0.56617,1.1307e-11,0.081438,1.0509,1.4016e-12,2.1212e-11
1.5876,0.56654,0.56654,0.56617,1.1298e-11,0.082926,1.0494,1.413e-12,2.1184e-11
1.5884,0.56654,0.56654,0.56617,1.129e-11,0.084425,1.0479,1.4245e-12,2.1155e-11
1.5892,0.56654,0.56654,0.56616,1.1281e-11,0.085938,1.0464,1.4362e-12,2.1127e-11
1.59,0.56654,0.56654,0.56616,1.1273e-11,0.087462,1.0449,1.448e-12,2.1098e-11
1.5908,0.56654,0.56654,0.56616,1.1264e-11,0.088999,1.0433,1.4599e-12,2.1069e-11
1.5916,0.56654,0.56654,0.56616,1.1256e-11,0.090547,1.0418,1.4719e-12,2.104e-11
1.5924,0.56654,0.56654,0.56615,1.1247e-11,0.092108,1.0402,1.4839e-12,2.101e-11
1.5932,0.56654,0.56654,0.56615,1.1238e-11,0.093682,1.0386,1.4959e-12,2.0981e-11
1.594,0.56654,0.56654,0.56615,1.123e-11,0.095267,1.037,1.5079e-12,2.0951e-11
1.5949,0.56654,0.56654,0.56614,1.1221e-11,0.096864,1.0354,1.5199e-12,2.0922e-11
1.5957,0.56654,0.56654,0.56614,1.1212e-11,0.098474,1.0338,1.5319e-12,2.0892e-11
1.5965,0.56654,0.56654,0.56614,1.1203e-11,0.1001,1.0322,1.5439e-12,2.0862e-11
1.5973,0.56654,0.56654,0.56613,1.1194e-11,0.10173,1.0305,1.5558e-12,2.0831e-11
1.5981,0.56654,0.56654,0.56613,1.1184e-11,0.10337,1.0289,1.5677e-12,2.0801e-11
1.5989,0.56654,0.56654,0.56613,1.1175e-11,0.10503,1.0272,1.5797e-12,2.0771e-11
1.5997,0.56654,0.56654,0.56613,1.1166e-11,0.1067,1.0256,1.5915e-12,2.074e-11
1.6005,0.56654,0.56654,0.56612,1.1156e-11,0.10838,1.0239,1.6034e-12,2.071e-11
1.6013,0.56654,0.56654,0.56612,1.1147e-11,0.11007,1.0222,1.6153e-12,2.0679e-11
1.6021,0.56654,0.56654,0.56612,1.1138e-11,0.11178,1.0205,1.6273e-12,2.0648e-11
1.6029,0.56654,0.56654,0.56611,1.1128e-11,0.11349,1.0187,1.6392e-12,2.0617e-11
1.6037,0.56654,0.56654,0.56611,1.1118e-11,0.11522,1.017,1.6513e-12,2.0585e-11
1.6045,0.56654,0.56654,0.56611,1.1109e-11,0.11696,1.0153,1.6634e-12,2.0554e-11
1.6053,0.56654,0.56654,0.56611,1.1099e-11,0.11871,1.0135,1.6756e-12,2.0522e-11
1.6061,0.56654,0.56654,0.5661,1.1089e-11,0.12047,1.0117,1.688e-12,2.049e-11
1.6069,0.56654,0.56654,0.5661,1.1079e-11,0.12225,1.01,1.7006e-12,2.0458e-11
1.6077,0.56654,0.56654,0.5661,1.1069e-11,0.12403,1.0082,1.7133e-12,2.0425e-11
1.6085,0.56654,0.56654,0.56609,1.1059e-11,0.12583,1.0064,1.7262e-12,2.0392e-11
1.6093,0.56654,0.56654,0.56609,1.1049e-11,0.12763,1.0045,1.7394e-12,2.0359e-11
1.6102,0.56654,0.56654,0.56609,1.1039e-11,0.12945,1.0027,1.7528e-12,2.0326e-11
1.611,0.56654,0.56654,0.56609,1.1029e-11,0.13128,1.0009,1.7665e-12,2.0292e-11
1.6118,0.56654,0.56654,0.56608,1.1019e-11,0.13312,0.99904,1.7806e-12,2.0258e-11
1.6126,0.56654,0.56654,0.56608,1.1009e-11,0.13497,0.99719,1.7949e-12,2.0224e-11
1.6134,0.56654,0.56654,0.56608,1.0999e-11,0.13684,0.99532,1.8096e-12,2.0189e-11
1.6142,0.56654,0.56654,0.56607,1.0989e-11,0.13871,0.99344,1.8246e-12,2.0153e-11
1.615,0.56654,0.56654,0.56607,1.0979e-11,0.1406,0.99155,1.84e-12,2.0118e-11
1.6158,0.56654,0.56654,0.56607,1.0969e-11,0.14249,0.98964,1.8558e-12,2.0082e-11
1.6166,0.56654,0.56654,0.56607,1.0959e-11,0.1444,0.98773,1.872e-12,2.0045e-11
1.6174,0.56654,0.56654,0.56606,1.0949e-11,0.14632,0.98581,1.8885e-12,2.0009e-11
1.6182,0.56654,0.56654,0.56606,1.0938e-11,0.14825,0.98388,1.9055e-12,1.9971e-11
1.619,0.56654,0.56654,0.56606,1.0928e-11,0.15019,0.98193,1.9228e-12,1.9934e-11
1.6198,0.56654,0.56654,0.56606,1.0918e-11,0.15213,0.97998,1.9404e-12,1.9896e-11
1.6206,0.56654,0.56654,0.56605,1.0908e-11,0.1541,0.97801,1.9585e-12,1.9857e-11
1.6214,0.56654,0.56654,0.56605,1.0898e-11,0.15607,0.97603,1.9768e-12,1.9818e-11
1.6222,0.56654,0.56654,0.56605,1.0887e-11,0.15805,0.97405,1.9955e-12,1.9779e-11
1.623,0.56654,0.56654,0.56605,1.0877e-11,0.16004,0.97205,2.0145e-12,1.974e-11
1.6238,0.56654,0.56654,0.56604,1.0867e-11,0.16204,0.97004,2.0337e-12,1.97e-11
1.6247,0.56654,0.56654,0.56604,1.0856e-11,0.16405,0.96802,2.0532e-12,1.966e-11
1.6255,0.56654,0.56654,0.56604,1.0846e-11,0.16608,0.966,2.0729e-12,1.9619e-11
1.6263,0.56654,0.56654,0.56603,1.0836e-11,0.16811,0.96396,2.0928e-12,1.9578e-11
1.6271,0.56654,0.56654,0.56603,1.0825e-11,0.17015,0.96191,2.1129e-12,1.9537e-11
1.6279,0.56654,0.56654,0.56603,1.0814e-11,0.17221,0.95985,2.133e-12,1.9496e-11
1.6287,0.56654,0.56654,0.56603,1.0804e-11,0.17427,0.95778,2.1533e-12,1.9454e-11
1.6295,0.56654,0.56654,0.56602,1.0793e-11,0.17635,0.9557,2.1735e-12,1.9413e-11
1.6303,0.56654,0.56654,0.56602,1.0782e-11,0.17843,0.95361,2.1938e-12,1.9371e-11
1.6311,0.56654,0.56654,0.56602,1.0771e-11,0.18052,0.95152,2.2141e-12,1.9329e-11
1.6319,0.56654,0.56654,0.56602,1.076e-11,0.18263,0.94941,2.2343e-12,1.9287e-11
1.6327,0.56654,0.56654,0.56601,1.0749e-11,0.18474,0.94729,2.2543e-12,1.9245e-11
1.6335,0.56654,0.56654,0.56601,1.0738e-11,0.18686,0.94516,2.2743e-12,1.9202e-11
1.6343,0.56654,0.56654,0.56601,1.0727e-11,0.189,0.94302,2.2941e-12,1.916e-11
1.6351,0.56654,0.56654,0.56601,1.0716e-11,0.19114,0.94088,2.3137e-12,1.9117e-11
1.6359,0.56654,0.56654,0.56601,1.0704e-11,0.19329,0.93872,2.333e-12,1.9075e-11
1.6367,0.56654,0.56654,0.566,1.0692e-11,0.19545,0.93655,2.3522e-12,1.9033e-11
1.6375,0.56654,0.56654,0.566,1.0681e-11,0.19762,0.93438,2.371e-12,1.899e-11
1.6383,0.56654,0.56654,0.566,1.0669e-11,0.19981,0.93219,2.3896e-12,1.8948e-11
1.6392,0.56654,0.56654,0.566,1.0657e-11,0.202,0.93,2.4079e-12,1.8905e-11
1.64,0.56654,0.56654,0.56599,1.0644e-11,0.2042,0.92779,2.4259e-12,1.8863e-11
1.6408,0.56654,0.56654,0.56599,1.0632e-11,0.2064,0.92558,2.4436e-12,1.8821e-11
1.6416,0.56654,0.56654,0.56599,1.062e-11,0.20862,0.92336,2.4609e-12,1.8779e-11
1.6424,0.56654,0.56654,0.56599,1.0607e-11,0.21085,0.92112,2.478e-12,1.8736e-11
1.6432,0.56654,0.56654,0.56598,1.0595e-11,0.21309,0.91888,2.4947e-12,1.8694e-11
1.644,0.56654,0.56654,0.56598,1.0582e-11,0.21533,0.91663,2.5112e-12,1.8652e-11
1.6448,0.56654,0.56654,0.56598,1.0569e-11,0.21759,0.91437,2.5274e-12,1.861e-11
1.6456,0.56654,0.56654,0.56598,1.0556e-11,0.21985,0.91211,2.5433e-12,1.8568e-11
1.6464,0.56654,0.56654,0.56598,1.0542e-11,0.22212,0.90983,2.559e-12,1.8526e-11
1.6472,0.56654,0.56654,0.56597,1.0529e-11,0.2244,0.90754,2.5744e-12,1.8484e-11
1.648,0.56654,0.56654,0.56597,1.0516e-11,0.22669,0.90525,2.5897e-12,1.8442e-11
1.6488,0.56654,0.56654,0.56597,1.0502e-11,0.22899,0.90295,2.6048e-12,1.84e-11
1.6496,0.56654,0.56654,0.56597,1.0489e-11,0.2313,0.90064,2.6198e-12,1.8358e-11
1.6504,0.56654,0.56654,0.56596,1.0475e-11,0.23361,0.89832,2.6347e-12,1.8315e-11
1.6512,0.56654,0.56654,0.56596,1.0461e-11,0.23594,0.89599,2.6495e-12,1.8273e-11
1.652,0.56654,0.56654,0.56596,1.0447e-11,0.23827,0.89365,2.6644e-12,1.823e-11
1.6528,0.56654,0.56654,0.56596,1.0433e-11,0.24061,0.89131,2.6792e-12,1.8188e-11
1.6537,0.56654,0.56654,0.56596,1.042e-11,0.24296,0.88895,2.6941e-12,1.8145e-11
1.6545,0.56654,0.56654,0.56595,1.0406e-11,0.24532,0.88659,2.7091e-12,1.8102e-11
1.6553,0.56654,0.56654,0.56595,1.0391e-11,0.24768,0.88422,2.7243e-12,1.8059e-11
1.6561,0.56654,0.56654,0.56595,1.0377e-11,0.25006,0.88184,2.7396e-12,1.8015e-11
1.6569,0.56654,0.56654,0.56595,1.0363e-11,0.25244,0.87946,2.7551e-12,1.7971e-11
1.6577,0.56654,0.56654,0.56595,1.0349e-11,0.25483,0.87706,2.7709e-12,1.7927e-11
1.6585,0.56654,0.56654,0.56594,1.0335e-11,0.25723,0.87466,2.787e-12,1.7883e-11
1.6593,0.56654,0.56654,0.56594,1.0321e-11,0.25963,0.87225,2.8035e-12,1.7838e-11
1.6601,0.56654,0.56654,0.56594,1.0307e-11,0.26205,0.86983,2.8202e-12,1.7793e-11
1.6609,0.56654,0.56654,0.56594,1.0292e-11,0.26447,0.86741,2.8374e-12,1.7747e-11
1.6617,0.56654,0.56654,0.56594,1.0278e-11,0.2669,0.86497,2.8549e-12,1.7702e-11
1.6625,0.56654,0.56654,0.56593,1.0264e-11,0.26934,0.86253,2.8729e-12,1.7655e-11
1.6633,0.56654,0.56654,0.56593,1.025e-11,0.27178,0.86008,2.8913e-12,1.7609e-11
1.6641,0.56654,0.56654,0.56593,1.0236e-11,0.27423,0.85763,2.9103e-12,1.7561e-11
1.6649,0.56654,0.56654,0.56593,1.0222e-11,0.27669,0.85516,2.9296e-12,1.7514e-11
1.6657,0.56654,0.56654,0.56593,1.0208e-11,0.27916,0.85269,2.9495e-12,1.7466e-11
1.6665,0.56654,0.56654,0.56592,1.0194e-11,0.28164,0.85021,2.9699e-12,1.7417e-11
1.6673,0.56654,0.56654,0.56592,1.018e-11,0.28412,0.84773,2.9908e-12,1.7368e-11
1.6681,0.56654,0.56654,0.56592,1.0166e-11,0.28661,0.84524,3.0122e-12,1.7319e-11
1.669,0.56654,0.56654,0.56592,1.0152e-11,0.2891,0.84274,3.0341e-12,1.7269e-11
1.6698,0.56654,0.56654,0.56592,1.0138e-11,0.29161,0.84023,3.0565e-12,1.7219e-11
1.6706,0.56654,0.56654,0.56592,1.0124e-11,0.29412,0.83771,3.0794e-12,1.7168e-11
1.6714,0.56654,0.56654,0.56591,1.011e-11,0.29664,0.83519,3.1028e-12,1.7117e-11
1.6722,0.56654,0.56654,0.56591,1.0096e-11,0.29916,0.83267,3.1266e-12,1.7065e-11
1.673,0.56654,0.56654,0.56591,1.0082e-11,0.30169,0.83013,3.1509e-12,1.7013e-11
1.6738,0.56654,0.56654,0.56591,1.0068e-11,0.30423,0.82759,3.1756e-12,1.6961e-11
1.6746,0.56654,0.56654,0.56591,1.0054e-11,0.30677,0.82504,3.2008e-12,1.6908e-11
1.6754,0.56654,0.56654,0.56591,1.0041e-11,0.30933,0.82249,3.2263e-12,1.6855e-11
1.6762,0.56654,0.56654,0.5659,1.0027e-11,0.31188,0.81993,3.2522e-12,1.6801e-11
1.677,0.56654,0.56654,0.5659,1.0013e-11,0.31445,0.81736,3.2785e-12,1.6747e-11
1.6778,0.56654,0.56654,0.5659,9.9992e-12,0.31702,0.81478,3.305e-12,1.6693e-11
1.6786,0.56654,0.56654,0.5659,9.9854e-12,0.3196,0.8122,3.3319e-12,1.6639e-11
1.6794,0.56654,0.56654,0.5659,9.9716e-12,0.32218,0.80962,3.3591e-12,1.6584e-11
1.6802,0.56654,0.56654,0.5659,9.9578e-12,0.32477,0.80702,3.3865e-12,1.6529e-11
1.681,0.56654,0.56654,0.56589,9.9439e-12,0.32737,0.80442,3.4141e-12,1.6474e-11
1.6818,0.56654,0.56654,0.56589,9.9301e-12,0.32997,0.80182,3.442e-12,1.6418e-11
1.6826,0.56654,0.56654,0.56589,9.9163e-12,0.33258,0.79921,3.47e-12,1.6363e-11
1.6835,0.56654,0.56654,0.56589,9.9024e-12,0.33519,0.79659,3.4981e-12,1.6307e-11
1.6843,0.56654,0.56654,0.56589,9.8885e-12,0.33781,0.79397,3.5264e-12,1.6251e-11
1.6851,0.56654,0.56654,0.56589,9.8746e-12,0.34044,0.79134,3.5548e-12,1.6194e-11
1.6859,0.56654,0.56654,0.56589,9.8607e-12,0.34307,0.7887,3.5833e-12,1.6138e-11
1.6867,0.56654,0.56654,0.56588,9.8467e-12,0.34571,0.78606,3.6119e-12,1.6082e-11
1.6875,0.56654,0.56654,0.56588,9.8328e-12,0.34835,0.78342,3.6405e-12,1.6025e-11
1.6883,0.56654,0.56654,0.56588,9.8188e-12,0.351,0.78076,3.6692e-12,1.5968e-11
1.6891,0.56654,0.56654,0.56588,9.8047e-12,0.35365,0.77811,3.6979e-12,1.5912e-11
1.6899,0.56654,0.56654,0.56588,9.7906e-12,0.35631,0.77544,3.7266e-12,1.5855e-11
1.6907,0.56654,0.56654,0.56588,9.7765e-12,0.35898,0.77278,3.7553e-12,1.5798e-11
1.6915,0.56654,0.56654,0.56588,9.7624e-12,0.36165,0.7701,3.784e-12,1.5741e-11
1.6923,0.56654,0.56654,0.56588,9.7482e-12,0.36432,0.76743,3.8126e-12,1.5684e-11
1.6931,0.56654,0.56654,0.56587,9.7339e-12,0.36701,0.76474,3.8412e-12,1.5627e-11
1.6939,0.56654,0.56654,0.56587,9.7197e-12,0.36969,0.76205,3.8698e-12,1.557e-11
1.6947,0.56654,0.56654,0.56587,9.7054e-12,0.37238,0.75936,3.8984e-12,1.5512e-11
1.6955,0.56654,0.56654,0.56587,9.691e-12,0.37508,0.75666,3.9268e-12,1.5455e-11
1.6963,0.56654,0.56654,0.56587,9.6766e-12,0.37778,0.75396,3.9553e-12,1.5398e-11
1.6971,0.56654,0.56654,0.56587,9.6622e-12,0.38049,0.75125,3.9837e-12,1.5341e-11
1.698,0.56654,0.56654,0.56587,9.6477e-12,0.3832,0.74854,4.012e-12,1.5283e-11
1.6988,0.56654,0.56654,0.56587,9.6332e-12,0.38591,0.74582,4.0402e-12,1.5226e-11
1.6996,0.56654,0.56654,0.56586,9.6186e-12,0.38863,0.7431,4.0684e-12,1.5169e-11
1.7004,0.56654,0.56654,0.56586,9.604e-12,0.39136,0.74037,4.0966e-12,1.5112e-11
1.7012,0.56654,0.56654,0.56586,9.5894e-12,0.39409,0.73764,4.1246e-12,1.5054e-11
1.702,0.56654,0.56654,0.56586,9.5747e-12,0.39682,0.7349,4.1526e-12,1.4997e-11
1.7028,0.56654,0.56654,0.56586,9.5599e-12,0.39956,0.73216,4.1805e-12,1.4939e-11
1.7036,0.56654,0.56654,0.56586,9.5451e-12,0.4023,0.72942,4.2084e-12,1.4882e-11
1.7044,0.56654,0.56654,0.56586,9.5303e-12,0.40504,0.72667,4.2362e-12,1.4824e-11
1.7052,0.56654,0.56654,0.56586,9.5154e-12,0.4078,0.72392,4.2639e-12,1.4767e-11
1.706,0.56654,0.56654,0.56586,9.5005e-12,0.41055,0.72116,4.2916e-12,1.4709e-11
1.7068,0.56654,0.56654,0.56585,9.4855e-12,0.41331,0.7184,4.3192e-12,1.4652e-11
1.7076,0.56654,0.56654,0.56585,9.4704e-12,0.41607,0.71564,4.3467e-12,1.4594e-11
1.7084,0.56654,0.56654,0.56585,9.4553e-12,0.41884,0.71287,4.3741e-12,1.4537e-11
1.7092,0.56654,0.56654,0.56585,9.4402e-12,0.42161,0.7101,4.4015e-12,1.4479e-11
1.71,0.56654,0.56654,0.56585,9.425e-12,0.42438,0.70732,4.4288e-12,1.4421e-11
1.7108,0.56654,0.56654,0.56585,9.4097e-12,0.42716,0.70454,4.4561e-12,1.4363e-11
1.7116,0.56654,0.56654,0.56585,9.3944e-12,0.42994,0.70176,4.4832e-12,1.4306e-11
1.7125,0.56654,0.56654,0.56585,9.379e-12,0.43272,0.69897,4.5103e-12,1.4248e-11
1.7133,0.56654,0.56654,0.56585,9.3636e-12,0.43551,0.69618,4.5373e-12,1.419e-11
1.7141,0.56654,0.56654,0.56585,9.3481e-12,0.4383,0.69339,4.5643e-12,1.4132e-11
1.7149,0.56654,0.56654,0.56585,9.3326e-12,0.4411,0.6906,4.5912e-12,1.4074e-11
1.7157,0.56654,0.56654,0.56585,9.317e-12,0.44389,0.6878,4.618e-12,1.4016e-11
1.7165,0.56654,0.56654,0.56584,9.3013e-12,0.44669,0.68499,4.6447e-12,1.3958e-11
1.7173,0.56654,0.56654,0.56584,9.2856e-12,0.4495,0.68219,4.6714e-12,1.39e-11
1.7181,0.56654,0.56654,0.56584,9.2699e-12,0.45231,0.67938,4.698e-12,1.3842e-11
1.7189,0.56654,0.56654,0.56584,9.2541e-12,0.45512,0.67657,4.7245e-12,1.3784e-11
1.7197,0.56654,0.56654,0.56584,9.2382e-12,0.45793,0.67375,4.751e-12,1.3725e-11
1.7205,0.56654,0.56654,0.56584,9.2223e-12,0.46074,0.67094,4.7774e-12,1.3667e-11
1.7213,0.56654,0.56654,0.56584,9.2064e-12,0.46356,0.66812,4.8037e-12,1.3609e-11
1.7221,0.56654,0.56654,0.56584,9.1904e-12,0.46638,0.6653,4.83e-12,1.3551e-11
1.7229,0.56654,0.56654,0.56584,9.1744e-12,0.46921,0.66247,4.8562e-12,1.3493e-11
1.7237,0.56654,0.56654,0.56584,9.1583e-12,0.47203,0.65964,4.8824e-12,1.3434e-11
1.7245,0.56654,0.56654,0.56584,9.1423e-12,0.47486,0.65681,4.9085e-12,1.3376e-11
1.7253,0.56654,0.56654,0.56584,9.1261e-12,0.47769,0.65398,4.9346e-12,1.3318e-11
1.7261,0.56654,0.56654,0.56584,9.11e-12,0.48052,0.65115,4.9607e-12,1.3259e-11
1.7269,0.56654,0.56654,0.56584,9.0938e-12,0.48336,0.64831,4.9867e-12,1.3201e-11
1.7278,0.56654,0.56654,0.56584,9.0777e-12,0.4862,0.64547,5.0127e-12,1.3143e-11
1.7286,0.56654,0.56654,0.56583,9.0615e-12,0.48904,0.64263,5.0387e-12,1.3084e-11
1.7294,0.56654,0.56654,0.56583,9.0453e-12,0.49188,0.63979,5.0647e-12,1.3026e-11
1.7302,0.56654,0.56654,0.56583,9.029e-12,0.49472,0.63695,5.0907e-12,1.2967e-11
1.731,0.56654,0.56654,0.56583,9.0128e-12,0.49756,0.6341,5.1166e-12,1.2909e-11
1.7318,0.56654,0.56654,0.56583,8.9966e-12,0.50041,0.63125,5.1426e-12,1.2851e-11
1.7326,0.56654,0.56654,0.56583,8.9804e-12,0.50326,0.6284,5.1686e-12,1.2792e-11
1.7334,0.56654,0.56654,0.56583,8.9642e-12,0.50611,0.62555,5.1946e-12,1.2734e-11
1.7342,0.56654,0.56654,0.56583,8.948e-12,0.50896,0.6227,5.2207e-12,1.2675e-11
1.735,0.56654,0.56654,0.56583,8.9319e-12,0.51182,0.61985,5.2468e-12,1.2617e-11
1.7358,0.56654,0.56654,0.56583,8.9157e-12,0.51467,0.61699,5.2729e-12,1.2559e-11
1.7366,0.56654,0.56654,0.56583,8.8996e-12,0.51753,0.61414,5.299e-12,1.25e-11
1.7374,0.56654,0.56654,0.56583,8.8835e-12,0.52038,0.61128,5.3252e-12,1.2442e-11
1.7382,0.56654,0.56654,0.56583,8.8674e-12,0.52324,0.60842,5.3515e-12,1.2383e-11
1.739,0.56654,0.56654,0.56583,8.8514e-12,0.5261,0.60556,5.3778e-12,1.2325e-11
1.7398,0.56654,0.56654,0.56583,8.8353e-12,0.52896,0.6027,5.4042e-12,1.2267e-11
1.7406,0.56654,0.56654,0.56583,8.8194e-12,0.53182,0.59984,5.4306e-12,1.2208e-11
1.7414,0.56654,0.56654,0.56583,8.8034e-12,0.53468,0.59697,5.4571e-12,1.215e-11
1.7423,0.56654,0.56654,0.56583,8.7875e-12,0.53755,0.59411,5.4837e-12,1.2091e-11
1.7431,0.56654,0.56654,0.56583,8.7716e-12,0.54041,0.59125,5.5103e-12,1.2033e-11
1.7439,0.56654,0.56654,0.56583,8.7558e-12,0.54328,0.58838,5.537e-12,1.1975e-11
1.7447,0.56654,0.56654,0.56583,8.74e-12,0.54614,0.58552,5.5638e-12,1.1916e-11
1.7455,0.56654,0.56654,0.56583,8.7242e-12,0.54901,0.58265,5.5906e-12,1.1858e-11
1.7463,0.56654,0.56654,0.56583,8.7084e-12,0.55187,0.57978,5.6175e-12,1.1799e-11
1.7471,0.56654,0.56654,0.56583,8.6927e-12,0.55474,0.57692,5.6445e-12,1.1741e-11
1.7479,0.56654,0.56654,0.56583,8.6771e-12,0.55761,0.57405,5.6715e-12,1.1683e-11
1.7487,0.56654,0.56654,0.56583,8.6614e-12,0.56047,0.57118,5.6986e-12,1.1624e-11
1.7495,0.56654,0.56654,0.56583,8.6458e-12,0.56334,0.56832,5.7258e-12,1.1566e-11
1.7503,0.56654,0.56654,0.56583,8.6302e-12,0.56621,0.56545,5.7531e-12,1.1507e-11
1.7511,0.56654,0.56654,0.56583,8.6147e-12,0.56908,0.56258,5.7804e-12,1.1449e-11
1.7519,0.56654,0.56654,0.56583,8.5992e-12,0.57194,0.55971,5.8078e-12,1.1391e-11
1.7527,0.56654,0.56654,0.56583,8.5837e-12,0.57481,0.55685,5.8352e-12,1.1332e-11
1.7535,0.56654,0.56654,0.56583,8.5682e-12,0.57768,0.55398,5.8627e-12,1.1274e-11
1.7543,0.56654,0.56654,0.56583,8.5528e-12,0.58054,0.55111,5.8903e-12,1.1215e-11
1.7551,0.56654,0.56654,0.56583,8.5374e-12,0.58341,0.54825,5.9179e-12,1.1157e-11
1.7559,0.56654,0.56654,0.56583,8.522e-12,0.58627,0.54538,5.9457e-12,1.1098e-11
1.7568,0.56654,0.56654,0.56583,8.5066e-12,0.58914,0.54252,5.9734e-12,1.104e-11
1.7576,0.56654,0.56654,0.56583,8.4912e-12,0.592,0.53965,6.0013e-12,1.0981e-11
1.7584,0.56654,0.56654,0.56583,8.4759e-12,0.59487,0.53679,6.0292e-12,1.0923e-11
1.7592,0.56654,0.56654,0.56583,8.4606e-12,0.59773,0.53393,6.0571e-12,1.0864e-11
1.76,0.56654,0.56654,0.56583,8.4453e-12,0.60059,0.53106,6.0852e-12,1.0805e-11
1.7608,0.56654,0.56654,0.56583,8.43e-12,0.60346,0.5282,6.1133e-12,1.0747e-11
1.7616,0.56654,0.56654,0.56583,8.4147e-12,0.60632,0.52534,6.1415e-12,1.0688e-11
1.7624,0.56654,0.56654,0.56583,8.3995e-12,0.60918,0.52248,6.1697e-12,1.0629e-11
1.7632,0.56654,0.56654,0.56583,8.3843e-12,0.61204,0.51963,6.1981e-12,1.057e-11
1.764,0.56654,0.56654,0.56583,8.3691e-12,0.61489,0.51677,6.2265e-12,1.0512e-11
1.7648,0.56654,0.56654,0.56583,8.3539e-12,0.61775,0.51391,6.2549e-12,1.0453e-11
1.7656,0.56654,0.56654,0.56583,8.3387e-12,0.6206,0.51106,6.2835e-12,1.0394e-11
1.7664,0.56654,0.56654,0.56583,8.3235e-12,0.62346,0.50821,6.3121e-12,1.0335e-11
1.7672,0.56654,0.56654,0.56583,8.3084e-12,0.62631,0.50536,6.3408e-12,1.0276e-11
1.768,0.56654,0.56654,0.56583,8.2933e-12,0.62916,0.50251,6.3695e-12,1.0217e-11
1.7688,0.56654,0.56654,0.56583,8.2782e-12,0.63201,0.49966,6.3984e-12,1.0158e-11
1.7696,0.56654,0.56654,0.56583,8.2631e-12,0.63486,0.49681,6.4272e-12,1.0099e-11
1.7704,0.56654,0.56654,0.56583,8.248e-12,0.6377,0.49397,6.4562e-12,1.004e-11
1.7713,0.56654,0.56654,0.56583,8.233e-12,0.64054,0.49112,6.4852e-12,9.9808e-12
1.7721,0.56654,0.56654,0.56583,8.218e-12,0.64339,0.48828,6.5142e-12,9.9217e-12
1.7729,0.56654,0.56654,0.56584,8.2029e-12,0.64623,0.48544,6.5433e-12,9.8626e-12
1.7737,0.56654,0.56654,0.56584,8.1879e-12,0.64906,0.48261,6.5724e-12,9.8035e-12
1.7745,0.56654,0.56654,0.56584,8.173e-12,0.6519,0.47977,6.6015e-12,9.7444e-12
1.7753,0.56654,0.56654,0.56584,8.158e-12,0.65473,0.47694,6.6306e-12,9.6854e-12
1.7761,0.56654,0.56654,0.56584,8.143e-12,0.65756,0.47411,6.6597e-12,9.6263e-12
1.7769,0.56654,0.56654,0.56584,8.1281e-12,0.66039,0.47128,6.6888e-12,9.5674e-12
1.7777,0.56654,0.56654,0.56584,8.1131e-12,0.66322,0.46846,6.7179e-12,9.5084e-12
1.7785,0.56654,0.56654,0.56584,8.0982e-12,0.66604,0.46564,6.7469e-12,9.4496e-12
1.7793,0.56654,0.56654,0.56584,8.0833e-12,0.66887,0.46282,6.7758e-12,9.3908e-12
1.7801,0.56654,0.56654,0.56584,8.0683e-12,0.67168,0.46,6.8046e-12,9.3321e-12
1.7809,0.56654,0.56654,0.56584,8.0534e-12,0.6745,0.45718,6.8333e-12,9.2735e-12
1.7817,0.56654,0.56654,0.56584,8.0385e-12,0.67731,0.45437,6.8619e-12,9.215e-12
1.7825,0.56654,0.56654,0.56584,8.0235e-12,0.68012,0.45156,6.8904e-12,9.1567e-12
1.7833,0.56654,0.56654,0.56584,8.0086e-12,0.68293,0.44876,6.9186e-12,9.0985e-12
1.7841,0.56654,0.56654,0.56584,7.9936e-12,0.68574,0.44595,6.9467e-12,9.0404e-12
1.7849,0.56654,0.56654,0.56585,7.9786e-12,0.68854,0.44315,6.9746e-12,8.9826e-12
1.7857,0.56654,0.56654,0.56585,7.9636e-12,0.69134,0.44036,7.0023e-12,8.9249e-12
1.7866,0.56654,0.56654,0.56585,7.9485e-12,0.69413,0.43756,7.0297e-12,8.8674e-12
1.7874,0.56654,0.56654,0.56585,7.9334e-12,0.69692,0.43477,7.0568e-12,8.8101e-12
1.7882,0.56654,0.56654,0.56585,7.9183e-12,0.69971,0.43198,7.0837e-12,8.753e-12
1.789,0.56654,0.56654,0.56585,7.9032e-12,0.7025,0.4292,7.1103e-12,8.6961e-12
1.7898,0.56654,0.56654,0.56585,7.888e-12,0.70528,0.42642,7.1366e-12,8.6394e-12
1.7906,0.56654,0.56654,0.56585,7.8728e-12,0.70806,0.42365,7.1625e-12,8.583e-12
1.7914,0.56654,0.56654,0.56585,7.8575e-12,0.71083,0.42087,7.1882e-12,8.5268e-12
1.7922,0.56654,0.56654,0.56585,7.8422e-12,0.7136,0.4181,7.2135e-12,8.4709e-12
1.793,0.56654,0.56654,0.56585,7.8268e-12,0.71637,0.41534,7.2384e-12,8.4152e-12
1.7938,0.56654,0.56654,0.56585,7.8114e-12,0.71913,0.41258,7.2631e-12,8.3598e-12
1.7946,0.56654,0.56654,0.56586,7.796e-12,0.72189,0.40982,7.2874e-12,8.3046e-12
1.7954,0.56654,0.56654,0.56586,7.7805e-12,0.72465,0.40707,7.3113e-12,8.2497e-12
1.7962,0.56654,0.56654,0.56586,7.765e-12,0.7274,0.40432,7.3349e-12,8.195e-12
1.797,0.56654,0.56654,0.56586,7.7494e-12,0.73015,0.40157,7.3582e-12,8.1405e-12
1.7978,0.56654,0.56654,0.56586,7.7337e-12,0.73289,0.39883,7.3812e-12,8.0863e-12
1.7986,0.56654,0.56654,0.56586,7.7181e-12,0.73563,0.39609,7.4039e-12,8.0323e-12
1.7994,0.56654,0.56654,0.56586,7.7024e-12,0.73836,0.39336,7.4263e-12,7.9785e-12
1.8002,0.56654,0.56654,0.56586,7.6867e-12,0.74109,0.39063,7.4484e-12,7.9249e-12
1.8011,0.56654,0.56654,0.56586,7.6709e-12,0.74382,0.38791,7.4703e-12,7.8715e-12
1.8019,0.56654,0.56654,0.56587,7.6551e-12,0.74654,0.38519,7.492e-12,7.8183e-12
1.8027,0.56654,0.56654,0.56587,7.6394e-12,0.74926,0.38248,7.5134e-12,7.7653e-12
1.8035,0.56654,0.56654,0.56587,7.6236e-12,0.75197,0.37977,7.5347e-12,7.7124e-12
1.8043,0.56654,0.56654,0.56587,7.6078e-12,0.75467,0.37706,7.5558e-12,7.6597e-12
1.8051,0.56654,0.56654,0.56587,7.592e-12,0.75738,0.37436,7.5769e-12,7.6071e-12
1.8059,0.56654,0.56654,0.56587,7.5762e-12,0.76007,0.37167,7.5978e-12,7.5546e-12
1.8067,0.56654,0.56654,0.56587,7.5604e-12,0.76277,0.36898,7.6186e-12,7.5022e-12
1.8075,0.56654,0.56654,0.56587,7.5447e-12,0.76545,0.3663,7.6395e-12,7.4499e-12
1.8083,0.56654,0.56654,0.56588,7.529e-12,0.76814,0.36362,7.6603e-12,7.3977e-12
1.8091,0.56654,0.56654,0.56588,7.5133e-12,0.77081,0.36094,7.6811e-12,7.3455e-12
1.8099,0.56654,0.56654,0.56588,7.4977e-12,0.77348,0.35827,7.702e-12,7.2934e-12
1.8107,0.56654,0.56654,0.56588,7.4822e-12,0.77615,0.35561,7.723e-12,7.2413e-12
1.8115,0.56654,0.56654,0.56588,7.4667e-12,0.77881,0.35295,7.7441e-12,7.1892e-12
1.8123,0.56654,0.56654,0.56588,7.4513e-12,0.78147,0.3503,7.7654e-12,7.1371e-12
1.8131,0.56654,0.56654,0.56588,7.4359e-12,0.78412,0.34765,7.7868e-12,7.0851e-12
1.8139,0.56654,0.56654,0.56588,7.4207e-12,0.78676,0.34501,7.8084e-12,7.033e-12
1.8147,0.56654,0.56654,0.56589,7.4055e-12,0.7894,0.34237,7.8302e-12,6.9809e-12
1.8156,0.56654,0.56654,0.56589,7.3904e-12,0.79203,0.33974,7.8522e-12,6.9287e-12
1.8164,0.56654,0.56654,0.56589,7.3755e-12,0.79466,0.33712,7.8744e-12,6.8766e-12
1.8172,0.56654,0.56654,0.56589,7.3606e-12,0.79728,0.3345,7.8968e-12,6.8244e-12
1.818,0.56654,0.56654,0.56589,7.3458e-12,0.7999,0.33189,7.9195e-12,6.7721e-12
1.8188,0.56654,0.56654,0.56589,7.3312e-12,0.80251,0.32928,7.9425e-12,6.7199e-12
1.8196,0.56654,0.56654,0.5659,7.3166e-12,0.80511,0.32668,7.9657e-12,6.6676e-12
1.8204,0.56654,0.56654,0.5659,7.3022e-12,0.80771,0.32408,7.9891e-12,6.6153e-12
1.8212,0.56654,0.56654,0.5659,7.2879e-12,0.8103,0.32149,8.0128e-12,6.563e-12
1.822,0.56654,0.56654,0.5659,7.2737e-12,0.81289,0.31891,8.0367e-12,6.5107e-12
1.8228,0.56654,0.56654,0.5659,7.2596e-12,0.81547,0.31634,8.0609e-12,6.4584e-12
1.8236,0.56654,0.56654,0.5659,7.2456e-12,0.81804,0.31377,8.0852e-12,6.4061e-12
1.8244,0.56654,0.56654,0.5659,7.2318e-12,0.8206,0.31121,8.1098e-12,6.3538e-12
1.8252,0.56654,0.56654,0.56591,7.218e-12,0.82316,0.30865,8.1345e-12,6.3016e-12
1.826,0.56654,0.56654,0.56591,7.2043e-12,0.82572,0.3061,8.1593e-12,6.2494e-12
1.8268,0.56654,0.56654,0.56591,7.1908e-12,0.82826,0.30356,8.1843e-12,6.1973e-12
1.8276,0.56654,0.56654,0.56591,7.1773e-12,0.8308,0.30102,8.2093e-12,6.1453e-12
1.8284,0.56654,0.56654,0.56591,7.1639e-12,0.83334,0.29849,8.2345e-12,6.0934e-12
1.8292,0.56654,0.56654,0.56591,7.1506e-12,0.83586,0.29597,8.2596e-12,6.0416e-12
1.8301,0.56654,0.56654,0.56592,7.1374e-12,0.83838,0.29345,8.2848e-12,5.99e-12
1.8309,0.56654,0.56654,0.56592,7.1243e-12,0.84089,0.29094,8.31e-12,5.9385e-12
1.8317,0.56654,0.56654,0.56592,7.1112e-12,0.8434,0.28844,8.3352e-12,5.8872e-12
1.8325,0.56654,0.56654,0.56592,7.0981e-12,0.8459,0.28595,8.3602e-12,5.8361e-12
1.8333,0.56654,0.56654,0.56592,7.0852e-12,0.84839,0.28346,8.3852e-12,5.7852e-12
1.8341,0.56654,0.56654,0.56593,7.0723e-12,0.85087,0.28098,8.41e-12,5.7345e-12
1.8349,0.56654,0.56654,0.56593,7.0594e-12,0.85335,0.27851,8.4347e-12,5.6841e-12
1.8357,0.56654,0.56654,0.56593,7.0465e-12,0.85582,0.27604,8.4592e-12,5.6339e-12
1.8365,0.56654,0.56654,0.56593,7.0337e-12,0.85828,0.27358,8.4835e-12,5.5839e-12
1.8373,0.56654,0.56654,0.56593,7.0209e-12,0.86073,0.27113,8.5076e-12,5.5343e-12
1.8381,0.56654,0.56654,0.56593,7.0082e-12,0.86318,0.26869,8.5314e-12,5.485e-12
1.8389,0.56654,0.56654,0.56594,6.9954e-12,0.86562,0.26626,8.555e-12,5.4359e-12
1.8397,0.56654,0.56654,0.56594,6.9827e-12,0.86805,0.26383,8.5783e-12,5.3871e-12
1.8405,0.56654,0.56654,0.56594,6.97e-12,0.87047,0.26141,8.6013e-12,5.3387e-12
1.8413,0.56654,0.56654,0.56594,6.9573e-12,0.87289,0.259,8.6241e-12,5.2906e-12
1.8421,0.56654,0.56654,0.56594,6.9446e-12,0.8753,0.25659,8.6465e-12,5.2427e-12
1.8429,0.56654,0.56654,0.56595,6.932e-12,0.8777,0.2542,8.6687e-12,5.1952e-12
1.8437,0.56654,0.56654,0.56595,6.9193e-12,0.88009,0.25181,8.6905e-12,5.148e-12
1.8445,0.56654,0.56654,0.56595,6.9066e-12,0.88247,0.24943,8.7121e-12,5.1012e-12
1.8454,0.56654,0.56654,0.56595,6.894e-12,0.88485,0.24706,8.7333e-12,5.0546e-12
1.8462,0.56654,0.56654,0.56595,6.8813e-12,0.88722,0.24469,8.7543e-12,5.0084e-12
1.847,0.56654,0.56654,0.56596,6.8687e-12,0.88958,0.24234,8.7749e-12,4.9624e-12
1.8478,0.56654,0.56654,0.56596,6.856e-12,0.89193,0.23999,8.7953e-12,4.9167e-12
1.8486,0.56654,0.56654,0.56596,6.8434e-12,0.89427,0.23765,8.8155e-12,4.8714e-12
1.8494,0.56654,0.56654,0.56596,6.8308e-12,0.89661,0.23532,8.8354e-12,4.8263e-12
1.8502,0.56654,0.56654,0.56597,6.8183e-12,0.89893,0.233,8.855e-12,4.7815e-12
1.851,0.56654,0.56654,0.56597,6.8057e-12,0.90125,0.23068,8.8745e-12,4.7369e-12
1.8518,0.56654,0.56654,0.56597,6.7932e-12,0.90356,0.22838,8.8937e-12,4.6926e-12
1.8526,0.56654,0.56654,0.56597,6.7807e-12,0.90586,0.22608,8.9128e-12,4.6486e-12
1.8534,0.56654,0.56654,0.56597,6.7682e-12,0.90815,0.2238,8.9317e-12,4.6048e-12
1.8542,0.56654,0.56654,0.56598,6.7558e-12,0.91043,0.22152,8.9504e-12,4.5612e-12
1.855,0.56654,0.56654,0.56598,6.7434e-12,0.91271,0.21925,8.9689e-12,4.5178e-12
1.8558,0.56654,0.56654,0.56598,6.731e-12,0.91497,0.21699,8.9874e-12,4.4746e-12
1.8566,0.56654,0.56654,0.56598,6.7187e-12,0.91723,0.21474,9.0057e-12,4.4317e-12
1.8574,0.56654,0.56654,0.56598,6.7064e-12,0.91948,0.21249,9.0239e-12,4.3889e-12
1.8582,0.56654,0.56654,0.56599,6.6942e-12,0.92172,0.21026,9.042e-12,4.3464e-12
1.859,0.56654,0.56654,0.56599,6.682e-12,0.92395,0.20803,9.0601e-12,4.304e-12
1.8599,0.56654,0.56654,0.56599,6.6699e-12,0.92617,0.20582,9.078e-12,4.2618e-12
1.8607,0.56654,0.56654,0.56599,6.6578e-12,0.92838,0.20361,9.0958e-12,4.2198e-12
1.8615,0.56654,0.56654,0.566,6.6458e-12,0.93058,0.20141,9.1136e-12,4.178e-12
1.8623,0.56654,0.56654,0.566,6.6338e-12,0.93277,0.19923,9.1313e-12,4.1363e-12
1.8631,0.56654,0.56654,0.566,6.6219e-12,0.93495,0.19705,9.149e-12,4.0949e-12
1.8639,0.56654,0.56654,0.566,6.61e-12,0.93713,0.19488,9.1665e-12,4.0536e-12
1.8647,0.56654,0.56654,0.56601,6.5982e-12,0.93929,0.19272,9.1839e-12,4.0125e-12
1.8655,0.56654,0.56654,0.56601,6.5864e-12,0.94145,0.19057,9.2013e-12,3.9716e-12
1.8663,0.56654,0.56654,0.56601,6.5747e-12,0.94359,0.18843,9.2185e-12,3.9309e-12
1.8671,0.56654,0.56654,0.56601,6.563e-12,0.94573,0.1863,9.2357e-12,3.8904e-12
1.8679,0.56654,0.56654,0.56602,6.5514e-12,0.94785,0.18418,9.2527e-12,3.8501e-12
1.8687,0.56654,0.56654,0.56602,6.5398e-12,0.94997,0.18207,9.2696e-12,3.8101e-12
1.8695,0.56654,0.56654,0.56602,6.5282e-12,0.95207,0.17997,9.2863e-12,3.7702e-12
1.8703,0.56654,0.56654,0.56602,6.5167e-12,0.95417,0.17788,9.3028e-12,3.7306e-12
1.8711,0.56654,0.56654,0.56603,6.5052e-12,0.95625,0.1758,9.3192e-12,3.6912e-12
1.8719,0.56654,0.56654,0.56603,6.4937e-12,0.95833,0.17372,9.3354e-12,3.6521e-12
1.8727,0.56654,0.56654,0.56603,6.4823e-12,0.9604,0.17166,9.3513e-12,3.6133e-12
1.8735,0.56654,0.56654,0.56603,6.4709e-12,0.96245,0.16961,9.3671e-12,3.5747e-12
1.8744,0.56654,0.56654,0.56604,6.4595e-12,0.9645,0.16757,9.3826e-12,3.5364e-12
1.8752,0.56654,0.56654,0.56604,6.4481e-12,0.96653,0.16554,9.3979e-12,3.4983e-12
1.876,0.56654,0.56654,0.56604,6.4367e-12,0.96856,0.16352,9.4129e-12,3.4606e-12
1.8768,0.56654,0.56654,0.56604,6.4254e-12,0.97058,0.16151,9.4276e-12,3.4231e-12
1.8776,0.56654,0.56654,0.56605,6.414e-12,0.97258,0.15951,9.4421e-12,3.3859e-12
1.8784,0.56654,0.56654,0.56605,6.4027e-12,0.97457,0.15752,9.4564e-12,3.3491e-12
1.8792,0.56654,0.56654,0.56605,6.3914e-12,0.97656,0.15554,9.4703e-12,3.3125e-12
1.88,0.56654,0.56654,0.56605,6.3801e-12,0.97853,0.15358,9.484e-12,3.2762e-12
1.8808,0.56654,0.56654,0.56606,6.3688e-12,0.9805,0.15162,9.4974e-12,3.2403e-12
1.8816,0.56654,0.56654,0.56606,6.3575e-12,0.98245,0.14967,9.5105e-12,3.2046e-12
1.8824,0.56654,0.56654,0.56606,6.3463e-12,0.98439,0.14773,9.5234e-12,3.1692e-12
1.8832,0.56654,0.56654,0.56606,6.3351e-12,0.98632,0.14581,9.536e-12,3.1341e-12
1.884,0.56654,0.56654,0.56607,6.3239e-12,0.98824,0.14389,9.5484e-12,3.0993e-12
1.8848,0.56654,0.56654,0.56607,6.3127e-12,0.99015,0.14199,9.5606e-12,3.0648e-12
1.8856,0.56654,0.56654,0.56607,6.3016e-12,0.99205,0.1401,9.5725e-12,3.0306e-12
1.8864,0.56654,0.56654,0.56608,6.2905e-12,0.99394,0.13821,9.5843e-12,2.9966e-12
1.8872,0.56654,0.56654,0.56608,6.2794e-12,0.99581,0.13634,9.5959e-12,2.9629e-12
1.888,0.56654,0.56654,0.56608,6.2684e-12,0.99768,0.13448,9.6074e-12,2.9294e-12
1.8889,0.56654,0.56654,0.56608,6.2575e-12,0.99953,0.13263,9.6188e-12,2.8961e-12
1.8897,0.56654,0.56654,0.56609,6.2466e-12,1.0014,0.1308,9.6301e-12,2.8631e-12
1.8905,0.56654,0.56654,0.56609,6.2358e-12,1.0032,0.12897,9.6412e-12,2.8303e-12
1.8913,0.56654,0.56654,0.56609,6.225e-12,1.005,0.12715,9.6524e-12,2.7976e-12
1.8921,0.56654,0.56654,0.56609,6.2144e-12,1.0068,0.12535,9.6635e-12,2.7652e-12
1.8929,0.56654,0.56654,0.5661,6.2038e-12,1.0086,0.12356,9.6747e-12,2.7329e-12
1.8937,0.56654,0.56654,0.5661,6.1933e-12,1.0104,0.12177,9.6859e-12,2.7008e-12
1.8945,0.56654,0.56654,0.5661,6.1829e-12,1.0122,0.12,9.6971e-12,2.6688e-12
1.8953,0.56654,0.56654,0.56611,6.1727e-12,1.014,0.11824,9.7084e-12,2.6369e-12
1.8961,0.56654,0.56654,0.56611,6.1625e-12,1.0157,0.1165,9.7199e-12,2.6052e-12
1.8969,0.56654,0.56654,0.56611,6.1525e-12,1.0175,0.11476,9.7314e-12,2.5735e-12
1.8977,0.56654,0.56654,0.56611,6.1426e-12,1.0192,0.11304,9.7431e-12,2.542e-12
1.8985,0.56654,0.56654,0.56612,6.1328e-12,1.0209,0.11132,9.755e-12,2.5106e-12
1.8993,0.56654,0.56654,0.56612,6.1231e-12,1.0226,0.10962,9.767e-12,2.4793e-12
1.9001,0.56654,0.56654,0.56612,6.1136e-12,1.0243,0.10793,9.7792e-12,2.448e-12
1.9009,0.56654,0.56654,0.56613,6.1042e-12,1.026,0.10626,9.7916e-12,2.4169e-12
1.9017,0.56654,0.56654,0.56613,6.095e-12,1.0277,0.10459,9.8042e-12,2.3858e-12
1.9025,0.56654,0.56654,0.56613,6.0859e-12,1.0293,0.10294,9.817e-12,2.3548e-12
1.9033,0.56654,0.56654,0.56614,6.0769e-12,1.031,0.10129,9.83e-12,2.3238e-12
1.9042,0.56654,0.56654,0.56614,6.0681e-12,1.0326,0.099665,9.8432e-12,2.293e-12
1.905,0.56654,0.56654,0.56614,6.0594e-12,1.0342,0.098046,9.8566e-12,2.2623e-12
1.9058,0.56654,0.56654,0.56614,6.0509e-12,1.0358,0.09644,9.8701e-12,2.2316e-12
1.9066,0.56654,0.56654,0.56615,6.0424e-12,1.0374,0.094846,9.8838e-12,2.2011e-12
1.9074,0.56654,0.56654,0.56615,6.0341e-12,1.039,0.093264,9.8976e-12,2.1707e-12
1.9082,0.56654,0.56654,0.56615,6.026e-12,1.0406,0.091694,9.9115e-12,2.1404e-12
1.909,0.56654,0.56654,0.56616,6.0179e-12,1.0422,0.090136,9.9256e-12,2.1102e-12
1.9098,0.56654,0.56654,0.56616,6.01e-12,1.0437,0.08859,9.9397e-12,2.0802e-12
1.9106,0.56654,0.56654,0.56616,6.0021e-12,1.0453,0.087057,9.9539e-12,2.0504e-12
1.9114,0.56654,0.56654,0.56617,5.9944e-12,1.0468,0.085536,9.9681e-12,2.0207e-12
1.9122,0.56654,0.56654,0.56617,5.9868e-12,1.0483,0.084027,9.9823e-12,1.9913e-12
1.913,0.56654,0.56654,0.56617,5.9792e-12,1.0498,0.082531,9.9964e-12,1.962e-12
1.9138,0.56654,0.56654,0.56617,5.9718e-12,1.0513,0.081047,1.0011e-11,1.933e-12
1.9146,0.56654,0.56654,0.56618,5.9644e-12,1.0528,0.079575,1.0024e-11,1.9043e-12
1.9154,0.56654,0.56654,0.56618,5.9571e-12,1.0542,0.078116,1.0038e-11,1.8758e-12
1.9162,0.56654,0.56654,0.56618,5.9498e-12,1.0557,0.076669,1.0052e-11,1.8475e-12
1.917,0.56654,0.56654,0.56619,5.9426e-12,1.0571,0.075235,1.0066e-11,1.8196e-12
1.9178,0.56654,0.56654,0.56619,5.9355e-12,1.0586,0.073814,1.0079e-11,1.792e-12
1.9187,0.56654,0.56654,0.56619,5.9284e-12,1.06,0.072405,1.0092e-11,1.7647e-12
1.9195,0.56654,0.56654,0.5662,5.9213e-12,1.0614,0.071009,1.0105e-11,1.7378e-12
1.9203,0.56654,0.56654,0.5662,5.9143e-12,1.0628,0.069625,1.0117e-11,1.7112e-12
1.9211,0.56654,0.56654,0.5662,5.9073e-12,1.0642,0.068254,1.013e-11,1.685e-12
1.9219,0.56654,0.56654,0.56621,5.9003e-12,1.0655,0.066896,1.0141e-11,1.6592e-12
1.9227,0.56654,0.56654,0.56621,5.8934e-12,1.0669,0.065551,1.0153e-11,1.6337e-12
1.9235,0.56654,0.56654,0.56621,5.8865e-12,1.0682,0.064219,1.0164e-11,1.6087e-12
1.9243,0.56654,0.56654,0.56622,5.8796e-12,1.0695,0.062899,1.0175e-11,1.584e-12
1.9251,0.56654,0.56654,0.56622,5.8727e-12,1.0708,0.061593,1.0186e-11,1.5598e-12
1.9259,0.56654,0.56654,0.56622,5.8658e-12,1.0721,0.060299,1.0196e-11,1.536e-12
1.9267,0.56654,0.56654,0.56623,5.859e-12,1.0734,0.059018,1.0205e-11,1.5126e-12
1.9275,0.56654,0.56654,0.56623,5.8522e-12,1.0747,0.057751,1.0215e-11,1.4896e-12
1.9283,0.56654,0.56654,0.56623,5.8454e-12,1.076,0.056496,1.0224e-11,1.467e-12
1.9291,0.56654,0.56654,0.56624,5.8386e-12,1.0772,0.055254,1.0232e-11,1.4448e-12
1.9299,0.56654,0.56654,0.56624,5.8318e-12,1.0785,0.054026,1.0241e-11,1.4231e-12
1.9307,0.56654,0.56654,0.56624,5.8251e-12,1.0797,0.05281,1.0249e-11,1.4017e-12
1.9315,0.56654,0.56654,0.56625,5.8185e-12,1.0809,0.051608,1.0256e-11,1.3808e-12
1.9323,0.56654,0.56654,0.56625,5.8118e-12,1.0821,0.050419,1.0263e-11,1.3603e-12
1.9332,0.56654,0.56654,0.56625,5.8052e-12,1.0833,0.049243,1.027e-11,1.3401e-12
1.934,0.56654,0.56654,0.56626,5.7987e-12,1.0844,0.048081,1.0277e-11,1.3203e-12
1.9348,0.56654,0.56654,0.56626,5.7922e-12,1.0856,0.046931,1.0283e-11,1.3009e-12
1.9356,0.56654,0.56654,0.56626,5.7857e-12,1.0867,0.045795,1.029e-11,1.2819e-12
1.9364,0.56654,0.56654,0.56627,5.7794e-12,1.0879,0.044673,1.0295e-11,1.2633e-12
1.9372,0.56654,0.56654,0.56627,5.773e-12,1.089,0.043563,1.0301e-11,1.245e-12
1.938,0.56654,0.56654,0.56627,5.7668e-12,1.0901,0.042468,1.0307e-11,1.227e-12
1.9388,0.56654,0.56654,0.56628,5.7606e-12,1.0912,0.041385,1.0312e-11,1.2094e-12
1.9396,0.56654,0.56654,0.56628,5.7546e-12,1.0922,0.040316,1.0317e-11,1.1921e-12
1.9404,0.56654,0.56654,0.56628,5.7486e-12,1.0933,0.039261,1.0322e-11,1.1751e-12
1.9412,0.56654,0.56654,0.56629,5.7427e-12,1.0944,0.038219,1.0327e-11,1.1585e-12
1.942,0.56654,0.56654,0.56629,5.7368e-12,1.0954,0.03719,1.0332e-11,1.1421e-12
1.9428,0.56654,0.56654,0.56629,5.7311e-12,1.0964,0.036175,1.0336e-11,1.1261e-12
1.9436,0.56654,0.56654,0.5663,5.7255e-12,1.0974,0.035174,1.0341e-11,1.1104e-12
1.9444,0.56654,0.56654,0.5663,5.72e-12,1.0984,0.034186,1.0345e-11,1.0949e-12
1.9452,0.56654,0.56654,0.5663,5.7145e-12,1.0994,0.033212,1.0349e-11,1.0798e-12
1.946,0.56654,0.56654,0.56631,5.7092e-12,1.1004,0.032251,1.0353e-11,1.065e-12
1.9468,0.56654,0.56654,0.56631,5.704e-12,1.1013,0.031305,1.0357e-11,1.0505e-12
1.9477,0.56654,0.56654,0.56631,5.6988e-12,1.1023,0.030372,1.0361e-11,1.0362e-12
1.9485,0.56654,0.56654,0.56632,5.6938e-12,1.1032,0.029452,1.0365e-11,1.0223e-12
1.9493,0.56654,0.56654,0.56632,5.6888e-12,1.1041,0.028547,1.0369e-11,1.0087e-12
1.9501,0.56654,0.56654,0.56632,5.684e-12,1.105,0.027655,1.0373e-11,9.9535e-13
1.9509,0.56654,0.56654,0.56633,5.6792e-12,1.1059,0.026777,1.0376e-11,9.8233e-13
1.9517,0.56654,0.56654,0.56633,5.6745e-12,1.1067,0.025913,1.0379e-11,9.6963e-13
1.9525,0.56654,0.56654,0.56633,5.67e-12,1.1076,0.025062,1.0383e-11,9.5724e-13
1.9533,0.56654,0.56654,0.56634,5.6654e-12,1.1084,0.024226,1.0386e-11,9.4517e-13
1.9541,0.56654,0.56654,0.56634,5.661e-12,1.1093,0.023404,1.0389e-11,9.3343e-13
1.9549,0.56654,0.56654,0.56634,5.6567e-12,1.1101,0.022595,1.0391e-11,9.2202e-13
1.9557,0.56654,0.56654,0.56635,5.6524e-12,1.1109,0.0218,1.0394e-11,9.1094e-13
1.9565,0.56654,0.56654,0.56635,5.6482e-12,1.1117,0.021019,1.0396e-11,9.0021e-13
1.9573,0.56654,0.56654,0.56635,5.644e-12,1.1125,0.020253,1.0398e-11,8.8982e-13
1.9581,0.56654,0.56654,0.56636,5.6399e-12,1.1132,0.0195,1.04e-11,8.7978e-13
1.9589,0.56654,0.56654,0.56636,5.6359e-12,1.114,0.018761,1.0402e-11,8.701e-13
1.9597,0.56654,0.56654,0.56636,5.6319e-12,1.1147,0.018036,1.0403e-11,8.6077e-13
1.9605,0.56654,0.56654,0.56637,5.628e-12,1.1154,0.017326,1.0404e-11,8.518e-13
1.9613,0.56654,0.56654,0.56637,5.6242e-12,1.1161,0.016629,1.0405e-11,8.4319e-13
1.9621,0.56654,0.56654,0.56638,5.6203e-12,1.1168,0.015946,1.0406e-11,8.3494e-13
1.963,0.56654,0.56654,0.56638,5.6166e-12,1.1175,0.015278,1.0406e-11,8.2705e-13
1.9638,0.56654,0.56654,0.56638,5.6129e-12,1.1181,0.014624,1.0406e-11,8.1952e-13
1.9646,0.56654,0.56654,0.56639,5.6092e-12,1.1188,0.013984,1.0406e-11,8.1235e-13
1.9654,0.56654,0.56654,0.56639,5.6056e-12,1.1194,0.013357,1.0406e-11,8.0553e-13
1.9662,0.56654,0.56654,0.56639,5.602e-12,1.12,0.012746,1.0405e-11,7.9906e-13
1.967,0.56654,0.56654,0.5664,5.5985e-12,1.1206,0.012148,1.0404e-11,7.9293e-13
1.9678,0.56654,0.56654,0.5664,5.5951e-12,1.1212,0.011564,1.0403e-11,7.8715e-13
1.9686,0.56654,0.56654,0.5664,5.5917e-12,1.1218,0.010995,1.0402e-11,7.8169e-13
1.9694,0.56654,0.56654,0.56641,5.5884e-12,1.1224,0.01044,1.04e-11,7.7656e-13
1.9702,0.56654,0.56654,0.56641,5.5851e-12,1.1229,0.0098994,1.0399e-11,7.7174e-13
1.971,0.56654,0.56654,0.56641,5.5819e-12,1.1235,0.0093729,1.0397e-11,7.6722e-13
1.9718,0.56654,0.56654,0.56642,5.5788e-12,1.124,0.0088606,1.0395e-11,7.63e-13
1.9726,0.56654,0.56654,0.56642,5.5758e-12,1.1245,0.0083626,1.0393e-11,7.5907e-13
1.9734,0.56654,0.56654,0.56642,5.5729e-12,1.125,0.007879,1.039e-11,7.5542e-13
1.9742,0.56654,0.56654,0.56643,5.57e-12,1.1254,0.0074096,1.0388e-11,7.5203e-13
1.975,0.56654,0.56654,0.56643,5.5673e-12,1.1259,0.0069545,1.0386e-11,7.4889e-13
1.9758,0.56654,0.56654,0.56644,5.5646e-12,1.1264,0.0065138,1.0383e-11,7.4601e-13
1.9766,0.56654,0.56654,0.56644,5.5621e-12,1.1268,0.0060875,1.0381e-11,7.4336e-13
1.9775,0.56654,0.56654,0.56644,5.5597e-12,1.1272,0.0056754,1.0378e-11,7.4093e-13
1.9783,0.56654,0.56654,0.56645,5.5574e-12,1.1276,0.0052778,1.0376e-11,7.3873e-13
1.9791,0.56654,0.56654,0.56645,5.5552e-12,1.128,0.0048945,1.0374e-11,7.3674e-13
1.9799,0.56654,0.56654,0.56645,5.5531e-12,1.1284,0.0045256,1.0371e-11,7.3495e-13
1.9807,0.56654,0.56654,0.56646,5.5512e-12,1.1287,0.0041711,1.0369e-11,7.3336e-13
1.9815,0.56654,0.56654,0.56646,5.5494e-12,1.1291,0.0038311,1.0367e-11,7.3197e-13
1.9823,0.56654,0.56654,0.56646,5.5477e-12,1.1294,0.0035054,1.0365e-11,7.3077e-13
1.9831,0.56654,0.56654,0.56647,5.5461e-12,1.1297,0.0031941,1.0363e-11,7.2976e-13
1.9839,0.56654,0.56654,0.56647,5.5447e-12,1.13,0.0028973,1.0361e-11,7.2893e-13
1.9847,0.56654,0.56654,0.56648,5.5434e-12,1.1303,0.0026149,1.0359e-11,7.2829e-13
1.9855,0.56654,0.56654,0.56648,5.5423e-12,1.1306,0.002347,1.0357e-11,7.2785e-13
1.9863,0.56654,0.56654,0.56648,5.5413e-12,1.1309,0.0020935,1.0355e-11,7.2759e-13
1.9871,0.56654,0.56654,0.56649,5.5404e-12,1.1311,0.0018545,1.0353e-11,7.2754e-13
1.9879,0.56654,0.56654,0.56649,5.5397e-12,1.1313,0.0016299,1.0352e-11,7.2768e-13
1.9887,0.56654,0.56654,0.56649,5.539e-12,1.1316,0.0014198,1.035e-11,7.2804e-13
1.9895,0.56654,0.56654,0.5665,5.5385e-12,1.1318,0.0012242,1.0348e-11,7.2861e-13
1.9903,0.56654,0.56654,0.5665,5.5381e-12,1.132,0.001043,1.0347e-11,7.294e-13
1.9911,0.56654,0.56654,0.5665,5.5378e-12,1.1321,0.00087635,1.0345e-11,7.3044e-13
1.992,0.56654,0.56654,0.56651,5.5376e-12,1.1323,0.00072417,1.0344e-11,7.3171e-13
1.9928,0.56654,0.56654,0.56651,5.5375e-12,1.1324,0.00058649,1.0342e-11,7.3324e-13
1.9936,0.56654,0.56654,0.56652,5.5375e-12,1.1326,0.00046331,1.034e-11,7.3504e-13
1.9944,0.56654,0.56654,0.56652,5.5376e-12,1.1327,0.00035463,1.0338e-11,7.3712e-13
1.9952,0.56654,0.56654,0.56652,5.5378e-12,1.1328,0.00026044,1.0336e-11,7.3948e-13
1.996,0.56654,0.56654,0.56653,5.538e-12,1.1329,0.00018076,1.0334e-11,7.4215e-13
1.9968,0.56654,0.56654,0.56653,5.5383e-12,1.1329,0.00011559,1.0331e-11,7.4512e-13
1.9976,0.56654,0.56654,0.56653,5.5386e-12,1.133,6.493e-05,1.0329e-11,7.4842e-13
1.9984,0.56654,0.56654,0.56654,5.539e-12,1.133,2.8776e-05,1.0326e-11,7.5206e-13
1.9992,0.56654,0.56654,0.56654,5.5394e-12,1.1331,7.1329e-06,1.0323e-11,7.5603e-13
2,0.56654,0.56654,0.56654,5.5399e-12,1.1331,5.2321e-10,1.0319e-11,7.6036e-13


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertK_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.055536,1.6338,0.041591,0.10108,250.97,0.0076164,0.0052367,2.4582,0.0026161,90.014,0.0069271,0.00060333,0.0010764
0.25,756,882,0.031017,13.599,0.11691,0.74242,1843.4,0.00040642,0.00028966,0.026759,6.4011e-05,0.99311,0.00040454,3.6034e-06,1.0219e-05
0.125,3300,3630,0.015931,88.639,0.97281,4.0181,9977,3.1931e-05,2.2756e-05,0.001882,3.9528e-06,0.042263,3.1932e-05,1.6673e-06,2.0241e-06
0.0625,18468,19494,0.0080548,1000.5,17.855,43.84,1.0885e+05,4.6015e-06,3.9381e-06,0.0017555,3.1906e-06,0.038122,4.5644e-06,1.7825e-06,1.8037e-06


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertM_jcp_p4r3_hrefN0_energy.csv <==
0.00080548,0.56645,0.5662,0.56655,0.00012775,1.1331,7.2556e-06,0.00025549,1.596e-08
0.001611,0.56645,0.5662,0.56655,0.00012776,1.1331,2.9022e-05,0.00025546,6.3837e-08
0.0024164,0.56645,0.5662,0.56655,0.00012777,1.133,6.5299e-05,0.0002554,1.4362e-07
0.0032219,0.56645,0.5662,0.56656,0.00012778,1.133,0.00011609,0.0002553,2.5528e-07
0.0040274,0.56645,0.5662,0.56656,0.00012778,1.1329,0.00018138,0.00025517,3.988e-07
0.0048329,0.56645,0.5662,0.56657,0.00012779,1.1329,0.00026118,0.00025501,5.7414e-07
0.0056384,0.56645,0.5662,0.56657,0.0001278,1.1328,0.00035549,0.00025481,7.8124e-07
0.0064438,0.56645,0.5662,0.56657,0.0001278,1.1327,0.0004643,0.00025458,1.0201e-06
0.0072493,0.56645,0.5662,0.56658,0.00012781,1.1326,0.0005876,0.00025432,1.2905e-06
0.0080548,0.56645,0.5662,0.56658,0.00012781,1.1324,0.00072541,0.00025403,1.5926e-06
0.0088603,0.56645,0.5662,0.56658,0.00012782,1.1323,0.0008777,0.00025371,1.9262e-06
0.0096658,0.56645,0.5662,0.56659,0.00012782,1.1321,0.0010445,0.00025335,2.2911e-06
0.010471,0.56645,0.5662,0.56659,0.00012783,1.132,0.0012258,0.00025296,2.6874e-06
0.011277,0.56645,0.5662,0.56659,0.00012783,1.1318,0.0014215,0.00025255,3.1149e-06
0.012082,0.56645,0.5662,0.5666,0.00012783,1.1316,0.0016317,0.00025209,3.5736e-06
0.012888,0.56645,0.5662,0.5666,0.00012784,1.1313,0.0018564,0.00025161,4.0632e-06
0.013693,0.56645,0.5662,0.56661,0.00012784,1.1311,0.0020956,0.0002511,4.5836e-06
0.014499,0.56645,0.5662,0.56661,0.00012784,1.1309,0.0023492,0.00025055,5.1348e-06
0.015304,0.56645,0.5662,0.56661,0.00012784,1.1306,0.0026173,0.00024997,5.7165e-06
0.01611,0.56645,0.5662,0.56662,0.00012785,1.1303,0.0028998,0.00024936,6.3287e-06
0.016915,0.56645,0.5662,0.56662,0.00012785,1.13,0.0031967,0.00024872,6.9711e-06
0.017721,0.56645,0.5662,0.56662,0.00012785,1.1297,0.0035081,0.00024805,7.6437e-06
0.018526,0.56645,0.5662,0.56663,0.00012785,1.1294,0.0038339,0.00024735,8.3461e-06
0.019332,0.56645,0.5662,0.56663,0.00012785,1.1291,0.0041741,0.00024662,9.0783e-06
0.020137,0.56645,0.5662,0.56663,0.00012785,1.1287,0.0045287,0.00024586,9.84e-06
0.020942,0.56645,0.5662,0.56664,0.00012785,1.1284,0.0048977,0.00024507,1.0631e-05
0.021748,0.56645,0.5662,0.56664,0.00012785,1.128,0.0052811,0.00024425,1.1451e-05
0.022553,0.56645,0.5662,0.56665,0.00012785,1.1276,0.0056789,0.0002434,1.23e-05
0.023359,0.56645,0.5662,0.56665,0.00012785,1.1272,0.006091,0.00024252,1.3178e-05
0.024164,0.56645,0.5662,0.56665,0.00012785,1.1268,0.0065175,0.00024161,1.4085e-05
0.02497,0.56645,0.5662,0.56666,0.00012784,1.1264,0.0069583,0.00024067,1.5019e-05
0.025775,0.56645,0.5662,0.56666,0.00012784,1.1259,0.0074135,0.0002397,1.5982e-05
0.026581,0.56645,0.5662,0.56666,0.00012784,1.1254,0.007883,0.00023871,1.6972e-05
0.027386,0.56645,0.56621,0.56667,0.00012784,1.125,0.0083668,0.00023768,1.7989e-05
0.028192,0.56645,0.56621,0.56667,0.00012783,1.1245,0.0088649,0.00023663,1.9034e-05
0.028997,0.56645,0.56621,0.56667,0.00012783,1.124,0.0093773,0.00023555,2.0106e-05
0.029803,0.56645,0.56621,0.56668,0.00012783,1.1235,0.0099039,0.00023445,2.1205e-05
0.030608,0.56644,0.56621,0.56668,0.00012782,1.1229,0.010445,0.00023331,2.233e-05
0.031414,0.56644,0.56621,0.56668,0.00012782,1.1224,0.011,0.00023215,2.348e-05
0.032219,0.56644,0.56621,0.56669,0.00012781,1.1218,0.011569,0.00023097,2.4657e-05
0.033025,0.56644,0.56621,0.56669,0.00012781,1.1212,0.012153,0.00022975,2.5859e-05
0.03383,0.56644,0.56621,0.5667,0.0001278,1.1206,0.012751,0.00022852,2.7087e-05
0.034636,0.56644,0.56621,0.5667,0.00012779,1.12,0.013363,0.00022725,2.8339e-05
0.035441,0.56644,0.56621,0.5667,0.00012779,1.1194,0.013989,0.00022596,2.9615e-05
0.036247,0.56644,0.56621,0.56671,0.00012778,1.1188,0.014629,0.00022465,3.0916e-05
0.037052,0.56644,0.56621,0.56671,0.00012777,1.1181,0.015284,0.00022331,3.2241e-05
0.037858,0.56644,0.56621,0.56671,0.00012777,1.1175,0.015952,0.00022195,3.3589e-05
0.038663,0.56644,0.56621,0.56672,0.00012776,1.1168,0.016635,0.00022056,3.496e-05
0.039469,0.56644,0.56621,0.56672,0.00012775,1.1161,0.017332,0.00021915,3.6354e-05
0.040274,0.56644,0.56621,0.56672,0.00012774,1.1154,0.018042,0.00021771,3.777e-05
0.041079,0.56644,0.56621,0.56673,0.00012773,1.1147,0.018767,0.00021626,3.9209e-05
0.041885,0.56644,0.56621,0.56673,0.00012772,1.114,0.019506,0.00021478,4.0669e-05
0.04269,0.56644,0.56621,0.56673,0.00012771,1.1132,0.020259,0.00021328,4.215e-05
0.043496,0.56644,0.56621,0.56674,0.0001277,1.1124,0.021026,0.00021176,4.3652e-05
0.044301,0.56644,0.56621,0.56674,0.00012769,1.1117,0.021807,0.00021021,4.5175e-05
0.045107,0.56644,0.56621,0.56674,0.00012768,1.1109,0.022602,0.00020865,4.6718e-05
0.045912,0.56644,0.56621,0.56675,0.00012767,1.1101,0.02341,0.00020706,4.828e-05
0.046718,0.56644,0.56621,0.56675,0.00012766,1.1093,0.024233,0.00020546,4.9862e-05
0.047523,0.56644,0.56621,0.56676,0.00012765,1.1084,0.02507,0.00020384,5.1463e-05
0.048329,0.56644,0.56621,0.56676,0.00012764,1.1076,0.02592,0.00020219,5.3082e-05
0.049134,0.56644,0.56621,0.56676,0.00012762,1.1067,0.026784,0.00020053,5.4719e-05
0.04994,0.56644,0.56621,0.56677,0.00012761,1.1059,0.027662,0.00019885,5.6373e-05
0.050745,0.56643,0.56621,0.56677,0.0001276,1.105,0.028554,0.00019715,5.8045e-05
0.051551,0.56643,0.56621,0.56677,0.00012758,1.1041,0.02946,0.00019544,5.9734e-05
0.052356,0.56643,0.56621,0.56678,0.00012757,1.1032,0.030379,0.0001937,6.1439e-05
0.053162,0.56643,0.56621,0.56678,0.00012756,1.1022,0.031313,0.00019195,6.3159e-05
0.053967,0.56643,0.56621,0.56678,0.00012754,1.1013,0.03226,0.00019019,6.4895e-05
0.054773,0.56643,0.56621,0.56679,0.00012753,1.1004,0.03322,0.00018841,6.6646e-05
0.055578,0.56643,0.56621,0.56679,0.00012751,1.0994,0.034194,0.00018661,6.8412e-05
0.056384,0.56643,0.56621,0.56679,0.0001275,1.0984,0.035182,0.0001848,7.0191e-05
0.057189,0.56643,0.56621,0.5668,0.00012748,1.0974,0.036184,0.00018298,7.1984e-05
0.057995,0.56643,0.56621,0.5668,0.00012746,1.0964,0.037199,0.00018114,7.379e-05
0.0588,0.56643,0.56622,0.5668,0.00012745,1.0954,0.038227,0.00017929,7.5609e-05
0.059606,0.56643,0.56622,0.56681,0.00012743,1.0943,0.039269,0.00017742,7.744e-05
0.060411,0.56643,0.56622,0.56681,0.00012741,1.0933,0.040325,0.00017554,7.9282e-05
0.061216,0.56643,0.56622,0.56681,0.0001274,1.0922,0.041394,0.00017366,8.1136e-05
0.062022,0.56643,0.56622,0.56682,0.00012738,1.0912,0.042477,0.00017176,8.3e-05
0.062827,0.56643,0.56622,0.56682,0.00012736,1.0901,0.043573,0.00016984,8.4875e-05
0.063633,0.56643,0.56622,0.56682,0.00012734,1.089,0.044682,0.00016792,8.6759e-05
0.064438,0.56642,0.56622,0.56683,0.00012732,1.0878,0.045805,0.00016599,8.8653e-05
0.065244,0.56642,0.56622,0.56683,0.0001273,1.0867,0.046941,0.00016405,9.0555e-05
0.066049,0.56642,0.56622,0.56683,0.00012728,1.0856,0.048091,0.0001621,9.2465e-05
0.066855,0.56642,0.56622,0.56684,0.00012726,1.0844,0.049253,0.00016014,9.4384e-05
0.06766,0.56642,0.56622,0.56684,0.00012724,1.0833,0.050429,0.00015818,9.6309e-05
0.068466,0.56642,0.56622,0.56684,0.00012722,1.0821,0.051618,0.0001562,9.8241e-05
0.069271,0.56642,0.56622,0.56685,0.0001272,1.0809,0.052821,0.00015422,0.00010018
0.070077,0.56642,0.56622,0.56685,0.00012718,1.0797,0.054036,0.00015224,0.00010212
0.070882,0.56642,0.56622,0.56685,0.00012716,1.0784,0.055265,0.00015024,0.00010407
0.071688,0.56642,0.56622,0.56686,0.00012714,1.0772,0.056507,0.00014825,0.00010603
0.072493,0.56642,0.56622,0.56686,0.00012712,1.076,0.057761,0.00014624,0.00010799
0.073299,0.56642,0.56622,0.56686,0.00012709,1.0747,0.059029,0.00014424,0.00010995
0.074104,0.56642,0.56622,0.56687,0.00012707,1.0734,0.06031,0.00014223,0.00011191
0.07491,0.56642,0.56622,0.56687,0.00012705,1.0721,0.061604,0.00014021,0.00011388
0.075715,0.56642,0.56622,0.56687,0.00012702,1.0708,0.06291,0.0001382,0.00011585
0.076521,0.56641,0.56623,0.56688,0.000127,1.0695,0.06423,0.00013618,0.00011782
0.077326,0.56641,0.56623,0.56688,0.00012698,1.0682,0.065563,0.00013416,0.00011979
0.078132,0.56641,0.56623,0.56688,0.00012695,1.0669,0.066908,0.00013214,0.00012177
0.078937,0.56641,0.56623,0.56689,0.00012693,1.0655,0.068266,0.00013011,0.00012374
0.079743,0.56641,0.56623,0.56689,0.0001269,1.0641,0.069637,0.00012809,0.00012571
0.080548,0.56641,0.56623,0.56689,0.00012688,1.0628,0.071021,0.00012607,0.00012769
0.081353,0.56641,0.56623,0.56689,0.00012685,1.0614,0.072417,0.00012405,0.00012966
0.082159,0.56641,0.56623,0.5669,0.00012683,1.06,0.073826,0.00012203,0.00013163
0.082964,0.56641,0.56623,0.5669,0.0001268,1.0586,0.075247,0.00012001,0.00013359
0.08377,0.56641,0.56623,0.5669,0.00012677,1.0571,0.076682,0.00011799,0.00013555
0.084575,0.56641,0.56623,0.56691,0.00012675,1.0557,0.078128,0.00011598,0.00013751
0.085381,0.56641,0.56623,0.56691,0.00012672,1.0542,0.079587,0.00011397,0.00013947
0.086186,0.5664,0.56623,0.56691,0.00012669,1.0528,0.081059,0.00011197,0.00014142
0.086992,0.5664,0.56623,0.56692,0.00012667,1.0513,0.082543,0.00010997,0.00014337
0.087797,0.5664,0.56623,0.56692,0.00012664,1.0498,0.08404,0.00010797,0.00014531
0.088603,0.5664,0.56623,0.56692,0.00012661,1.0483,0.085549,0.00010598,0.00014724
0.089408,0.5664,0.56623,0.56693,0.00012658,1.0468,0.08707,0.000104,0.00014917
0.090214,0.5664,0.56623,0.56693,0.00012656,1.0453,0.088603,0.00010202,0.00015109
0.091019,0.5664,0.56624,0.56693,0.00012653,1.0437,0.090149,0.00010005,0.00015301
0.091825,0.5664,0.56624,0.56694,0.0001265,1.0422,0.091707,9.8087e-05,0.00015491
0.09263,0.5664,0.56624,0.56694,0.00012647,1.0406,0.093277,9.6132e-05,0.00015681
0.093436,0.5664,0.56624,0.56694,0.00012644,1.039,0.094859,9.4185e-05,0.0001587
0.094241,0.5664,0.56624,0.56694,0.00012641,1.0374,0.096454,9.2248e-05,0.00016058
0.095047,0.5664,0.56624,0.56695,0.00012638,1.0358,0.09806,9.032e-05,0.00016244
0.095852,0.56639,0.56624,0.56695,0.00012635,1.0342,0.099678,8.8402e-05,0.0001643
0.096658,0.56639,0.56624,0.56695,0.00012632,1.0326,0.10131,8.6495e-05,0.00016615
0.097463,0.56639,0.56624,0.56696,0.00012629,1.031,0.10295,8.4599e-05,0.00016799
0.098269,0.56639,0.56624,0.56696,0.00012626,1.0293,0.1046,8.2714e-05,0.00016981
0.099074,0.56639,0.56624,0.56696,0.00012623,1.0277,0.10627,8.0841e-05,0.00017162
0.09988,0.56639,0.56624,0.56697,0.0001262,1.026,0.10795,7.8981e-05,0.00017342
0.10069,0.56639,0.56624,0.56697,0.00012617,1.0243,0.10964,7.7133e-05,0.0001752
0.10149,0.56639,0.56624,0.56697,0.00012614,1.0226,0.11134,7.5299e-05,0.00017698
0.1023,0.56639,0.56624,0.56697,0.00012611,1.0209,0.11305,7.3479e-05,0.00017873
0.1031,0.56639,0.56625,0.56698,0.00012607,1.0192,0.11478,7.1673e-05,0.00018048
0.10391,0.56639,0.56625,0.56698,0.00012604,1.0174,0.11651,6.9882e-05,0.0001822
0.10471,0.56638,0.56625,0.56698,0.00012601,1.0157,0.11826,6.8106e-05,0.00018392
0.10552,0.56638,0.56625,0.56699,0.00012598,1.014,0.12002,6.6345e-05,0.00018561
0.10632,0.56638,0.56625,0.56699,0.00012595,1.0122,0.12179,6.4601e-05,0.00018729
0.10713,0.56638,0.56625,0.56699,0.00012591,1.0104,0.12357,6.2873e-05,0.00018895
0.10793,0.56638,0.56625,0.56699,0.00012588,1.0086,0.12536,6.1163e-05,0.0001906
0.10874,0.56638,0.56625,0.567,0.00012585,1.0068,0.12717,5.9469e-05,0.00019223
0.10955,0.56638,0.56625,0.567,0.00012582,1.005,0.12898,5.7794e-05,0.00019384
0.11035,0.56638,0.56625,0.567,0.00012578,1.0032,0.13081,5.6137e-05,0.00019543
0.11116,0.56638,0.56625,0.56701,0.00012575,1.0014,0.13265,5.4498e-05,0.000197
0.11196,0.56638,0.56625,0.56701,0.00012572,0.99952,0.1345,5.2879e-05,0.00019855
0.11277,0.56637,0.56625,0.56701,0.00012568,0.99766,0.13636,5.1279e-05,0.00020009
0.11357,0.56637,0.56626,0.56701,0.00012565,0.9958,0.13823,4.9699e-05,0.0002016
0.11438,0.56637,0.56626,0.56702,0.00012562,0.99392,0.14011,4.8139e-05,0.00020309
0.11518,0.56637,0.56626,0.56702,0.00012558,0.99203,0.14201,4.66e-05,0.00020456
0.11599,0.56637,0.56626,0.56702,0.00012555,0.99013,0.14391,4.5082e-05,0.00020601
0.11679,0.56637,0.56626,0.56702,0.00012551,0.98822,0.14582,4.3585e-05,0.00020744
0.1176,0.56637,0.56626,0.56703,0.00012548,0.9863,0.14775,4.2111e-05,0.00020885
0.11841,0.56637,0.56626,0.56703,0.00012544,0.98437,0.14969,4.0658e-05,0.00021023
0.11921,0.56637,0.56626,0.56703,0.00012541,0.98243,0.15163,3.9228e-05,0.00021159
0.12002,0.56637,0.56626,0.56704,0.00012538,0.98048,0.15359,3.7821e-05,0.00021293
0.12082,0.56636,0.56626,0.56704,0.00012534,0.97852,0.15556,3.6437e-05,0.00021425
0.12163,0.56636,0.56626,0.56704,0.00012531,0.97654,0.15754,3.5077e-05,0.00021554
0.12243,0.56636,0.56626,0.56704,0.00012527,0.97456,0.15953,3.3741e-05,0.0002168
0.12324,0.56636,0.56627,0.56705,0.00012524,0.97256,0.16153,3.2429e-05,0.00021805
0.12404,0.56636,0.56627,0.56705,0.0001252,0.97056,0.16354,3.1142e-05,0.00021926
0.12485,0.56636,0.56627,0.56705,0.00012517,0.96854,0.16556,2.9879e-05,0.00022046
0.12565,0.56636,0.56627,0.56705,0.00012513,0.96652,0.16759,2.8642e-05,0.00022162
0.12646,0.56636,0.56627,0.56706,0.0001251,0.96448,0.16963,2.7431e-05,0.00022276
0.12727,0.56636,0.56627,0.56706,0.00012506,0.96244,0.17168,2.6245e-05,0.00022388
0.12807,0.56635,0.56627,0.56706,0.00012503,0.96038,0.17374,2.5085e-05,0.00022497
0.12888,0.56635,0.56627,0.56706,0.00012499,0.95831,0.17581,2.3952e-05,0.00022603
0.12968,0.56635,0.56627,0.56707,0.00012496,0.95624,0.17789,2.2845e-05,0.00022707
0.13049,0.56635,0.56627,0.56707,0.00012492,0.95415,0.17999,2.1765e-05,0.00022808
0.13129,0.56635,0.56627,0.56707,0.00012489,0.95205,0.18209,2.0713e-05,0.00022906
0.1321,0.56635,0.56628,0.56707,0.00012485,0.94995,0.1842,1.9688e-05,0.00023001
0.1329,0.56635,0.56628,0.56708,0.00012482,0.94783,0.18632,1.8691e-05,0.00023094
0.13371,0.56635,0.56628,0.56708,0.00012478,0.94571,0.18845,1.7721e-05,0.00023184
0.13452,0.56635,0.56628,0.56708,0.00012475,0.94357,0.19059,1.678e-05,0.00023271
0.13532,0.56634,0.56628,0.56708,0.00012471,0.94143,0.19274,1.5867e-05,0.00023355
0.13613,0.56634,0.56628,0.56709,0.00012467,0.93927,0.1949,1.4983e-05,0.00023437
0.13693,0.56634,0.56628,0.56709,0.00012464,0.93711,0.19707,1.4128e-05,0.00023515
0.13774,0.56634,0.56628,0.56709,0.0001246,0.93493,0.19925,1.3302e-05,0.00023591
0.13854,0.56634,0.56628,0.56709,0.00012457,0.93275,0.20143,1.2505e-05,0.00023663
0.13935,0.56634,0.56628,0.56709,0.00012453,0.93056,0.20363,1.1737e-05,0.00023733
0.14015,0.56634,0.56628,0.5671,0.0001245,0.92836,0.20584,1.0999e-05,0.000238
0.14096,0.56634,0.56629,0.5671,0.00012446,0.92615,0.20805,1.0291e-05,0.00023864
0.14176,0.56634,0.56629,0.5671,0.00012443,0.92393,0.21028,9.6126e-06,0.00023924
0.14257,0.56633,0.56629,0.5671,0.00012439,0.9217,0.21251,8.9644e-06,0.00023982
0.14338,0.56633,0.56629,0.56711,0.00012436,0.91946,0.21475,8.3465e-06,0.00024037
0.14418,0.56633,0.56629,0.56711,0.00012432,0.91721,0.21701,7.7589e-06,0.00024089
0.14499,0.56633,0.56629,0.56711,0.00012429,0.91495,0.21927,7.2018e-06,0.00024138
0.14579,0.56633,0.56629,0.56711,0.00012425,0.91269,0.22154,6.6754e-06,0.00024183
0.1466,0.56633,0.56629,0.56712,0.00012422,0.91041,0.22382,6.1797e-06,0.00024226
0.1474,0.56633,0.56629,0.56712,0.00012418,0.90813,0.2261,5.7148e-06,0.00024265
0.14821,0.56633,0.56629,0.56712,0.00012415,0.90584,0.2284,5.2809e-06,0.00024302
0.14901,0.56632,0.5663,0.56712,0.00012412,0.90354,0.2307,4.8781e-06,0.00024335
0.14982,0.56632,0.5663,0.56712,0.00012408,0.90123,0.23302,4.5063e-06,0.00024366
0.15062,0.56632,0.5663,0.56713,0.00012405,0.89891,0.23534,4.1658e-06,0.00024393
0.15143,0.56632,0.5663,0.56713,0.00012401,0.89659,0.23767,3.8565e-06,0.00024417
0.15224,0.56632,0.5663,0.56713,0.00012398,0.89425,0.24001,3.5785e-06,0.00024438
0.15304,0.56632,0.5663,0.56713,0.00012394,0.89191,0.24236,3.3319e-06,0.00024456
0.15385,0.56632,0.5663,0.56713,0.00012391,0.88956,0.24471,3.1167e-06,0.00024471
0.15465,0.56632,0.5663,0.56714,0.00012388,0.8872,0.24708,2.933e-06,0.00024482
0.15546,0.56632,0.5663,0.56714,0.00012384,0.88483,0.24945,2.7807e-06,0.00024491
0.15626,0.56631,0.5663,0.56714,0.00012381,0.88245,0.25183,2.6599e-06,0.00024496
0.15707,0.56631,0.5663,0.56714,0.00012378,0.88007,0.25422,2.5705e-06,0.00024498
0.15787,0.56631,0.56631,0.56714,0.00012374,0.87768,0.25661,2.5127e-06,0.00024498
0.15868,0.56631,0.56631,0.56715,0.00012371,0.87528,0.25902,2.4863e-06,0.00024494
0.15949,0.56631,0.56631,0.56715,0.00012368,0.87287,0.26143,2.4914e-06,0.00024486
0.16029,0.56631,0.56631,0.56715,0.00012365,0.87045,0.26385,2.5279e-06,0.00024476
0.1611,0.56631,0.56631,0.56715,0.00012361,0.86803,0.26628,2.5958e-06,0.00024463
0.1619,0.56631,0.56631,0.56715,0.00012358,0.8656,0.26871,2.6951e-06,0.00024447
0.16271,0.5663,0.56631,0.56716,0.00012355,0.86316,0.27115,2.8256e-06,0.00024427
0.16351,0.5663,0.56631,0.56716,0.00012352,0.86071,0.2736,2.9875e-06,0.00024405
0.16432,0.5663,0.56631,0.56716,0.00012348,0.85826,0.27606,3.1805e-06,0.00024379
0.16512,0.5663,0.56631,0.56716,0.00012345,0.8558,0.27853,3.4045e-06,0.0002435
0.16593,0.5663,0.56632,0.56716,0.00012342,0.85333,0.281,3.6597e-06,0.00024318
0.16673,0.5663,0.56632,0.56717,0.00012339,0.85085,0.28348,3.9457e-06,0.00024283
0.16754,0.5663,0.56632,0.56717,0.00012336,0.84837,0.28597,4.2625e-06,0.00024246
0.16835,0.5663,0.56632,0.56717,0.00012333,0.84588,0.28846,4.6101e-06,0.00024205
0.16915,0.56629,0.56632,0.56717,0.0001233,0.84338,0.29096,4.9883e-06,0.00024161
0.16996,0.56629,0.56632,0.56717,0.00012327,0.84087,0.29347,5.3969e-06,0.00024114
0.17076,0.56629,0.56632,0.56717,0.00012324,0.83836,0.29599,5.8359e-06,0.00024064
0.17157,0.56629,0.56632,0.56718,0.00012321,0.83584,0.29851,6.3051e-06,0.00024011
0.17237,0.56629,0.56632,0.56718,0.00012318,0.83331,0.30104,6.8044e-06,0.00023955
0.17318,0.56629,0.56632,0.56718,0.00012315,0.83078,0.30358,7.3335e-06,0.00023896
0.17398,0.56629,0.56632,0.56718,0.00012312,0.82824,0.30612,7.8924e-06,0.00023834
0.17479,0.56629,0.56633,0.56718,0.00012309,0.8257,0.30867,8.4809e-06,0.0002377
0.17559,0.56628,0.56633,0.56718,0.00012306,0.82314,0.31123,9.0987e-06,0.00023702
0.1764,0.56628,0.56633,0.56719,0.00012303,0.82058,0.31379,9.7457e-06,0.00023632
0.17721,0.56628,0.56633,0.56719,0.000123,0.81802,0.31636,1.0422e-05,0.00023559
0.17801,0.56628,0.56633,0.56719,0.00012298,0.81544,0.31893,1.1127e-05,0.00023483
0.17882,0.56628,0.56633,0.56719,0.00012295,0.81287,0.32152,1.186e-05,0.00023404
0.17962,0.56628,0.56633,0.56719,0.00012292,0.81028,0.32411,1.2622e-05,0.00023322
0.18043,0.56628,0.56633,0.56719,0.00012289,0.80769,0.3267,1.3412e-05,0.00023238
0.18123,0.56628,0.56633,0.5672,0.00012287,0.80509,0.3293,1.4229e-05,0.0002315
0.18204,0.56627,0.56633,0.5672,0.00012284,0.80249,0.33191,1.5075e-05,0.00023061
0.18284,0.56627,0.56634,0.5672,0.00012281,0.79988,0.33452,1.5948e-05,0.00022968
0.18365,0.56627,0.56634,0.5672,0.00012279,0.79726,0.33714,1.6848e-05,0.00022873
0.18445,0.56627,0.56634,0.5672,0.00012276,0.79464,0.33976,1.7775e-05,0.00022775
0.18526,0.56627,0.56634,0.5672,0.00012274,0.79201,0.34239,1.8729e-05,0.00022674
0.18607,0.56627,0.56634,0.5672,0.00012271,0.78938,0.34503,1.9709e-05,0.00022571
0.18687,0.56627,0.56634,0.56721,0.00012269,0.78674,0.34767,2.0715e-05,0.00022466
0.18768,0.56627,0.56634,0.56721,0.00012266,0.7841,0.35032,2.1747e-05,0.00022358
0.18848,0.56626,0.56634,0.56721,0.00012264,0.78144,0.35297,2.2804e-05,0.00022247
0.18929,0.56626,0.56634,0.56721,0.00012261,0.77879,0.35563,2.3887e-05,0.00022134
0.19009,0.56626,0.56634,0.56721,0.00012259,0.77613,0.35829,2.4994e-05,0.00022019
0.1909,0.56626,0.56634,0.56721,0.00012257,0.77346,0.36096,2.6126e-05,0.00021901
0.1917,0.56626,0.56634,0.56721,0.00012254,0.77079,0.36364,2.7282e-05,0.00021781
0.19251,0.56626,0.56635,0.56722,0.00012252,0.76811,0.36632,2.8463e-05,0.00021658
0.19332,0.56626,0.56635,0.56722,0.0001225,0.76543,0.369,2.9666e-05,0.00021533
0.19412,0.56626,0.56635,0.56722,0.00012248,0.76274,0.37169,3.0893e-05,0.00021406
0.19493,0.56625,0.56635,0.56722,0.00012246,0.76005,0.37439,3.2143e-05,0.00021277
0.19573,0.56625,0.56635,0.56722,0.00012243,0.75735,0.37709,3.3416e-05,0.00021145
0.19654,0.56625,0.56635,0.56722,0.00012241,0.75465,0.37979,3.471e-05,0.00021012
0.19734,0.56625,0.56635,0.56722,0.00012239,0.75194,0.3825,3.6027e-05,0.00020876
0.19815,0.56625,0.56635,0.56722,0.00012237,0.74923,0.38522,3.7365e-05,0.00020738
0.19895,0.56625,0.56635,0.56722,0.00012235,0.74652,0.38793,3.8724e-05,0.00020598
0.19976,0.56625,0.56635,0.56723,0.00012233,0.74379,0.39066,4.0104e-05,0.00020456
0.20056,0.56625,0.56635,0.56723,0.00012231,0.74107,0.39339,4.1504e-05,0.00020312
0.20137,0.56624,0.56635,0.56723,0.0001223,0.73834,0.39612,4.2924e-05,0.00020167
0.20218,0.56624,0.56635,0.56723,0.00012228,0.7356,0.39885,4.4363e-05,0.00020019
0.20298,0.56624,0.56635,0.56723,0.00012226,0.73287,0.4016,4.5822e-05,0.0001987
0.20379,0.56624,0.56636,0.56723,0.00012224,0.73012,0.40434,4.7299e-05,0.00019718
0.20459,0.56624,0.56636,0.56723,0.00012222,0.72738,0.40709,4.8795e-05,0.00019565
0.2054,0.56624,0.56636,0.56723,0.00012221,0.72462,0.40984,5.0308e-05,0.00019411
0.2062,0.56624,0.56636,0.56723,0.00012219,0.72187,0.4126,5.1839e-05,0.00019254
0.20701,0.56624,0.56636,0.56724,0.00012217,0.71911,0.41536,5.3387e-05,0.00019096
0.20781,0.56623,0.56636,0.56724,0.00012216,0.71635,0.41813,5.4952e-05,0.00018937
0.20862,0.56623,0.56636,0.56724,0.00012214,0.71358,0.4209,5.6533e-05,0.00018775
0.20942,0.56623,0.56636,0.56724,0.00012213,0.71081,0.42367,5.8129e-05,0.00018613
0.21023,0.56623,0.56636,0.56724,0.00012211,0.70803,0.42645,5.9741e-05,0.00018449
0.21104,0.56623,0.56636,0.56724,0.0001221,0.70526,0.42923,6.1368e-05,0.00018283
0.21184,0.56623,0.56636,0.56724,0.00012209,0.70247,0.43201,6.3009e-05,0.00018116
0.21265,0.56623,0.56636,0.56724,0.00012207,0.69969,0.4348,6.4664e-05,0.00017948
0.21345,0.56623,0.56636,0.56724,0.00012206,0.6969,0.43759,6.6333e-05,0.00017779
0.21426,0.56622,0.56636,0.56724,0.00012205,0.69411,0.44038,6.8014e-05,0.00017608
0.21506,0.56622,0.56636,0.56724,0.00012204,0.69131,0.44318,6.9709e-05,0.00017436
0.21587,0.56622,0.56636,0.56725,0.00012202,0.68851,0.44598,7.1415e-05,0.00017263
0.21667,0.56622,0.56636,0.56725,0.00012201,0.68571,0.44878,7.3133e-05,0.00017089
0.21748,0.56622,0.56637,0.56725,0.000122,0.68291,0.45159,7.4862e-05,0.00016914
0.21829,0.56622,0.56637,0.56725,0.00012199,0.6801,0.45439,7.6602e-05,0.00016738
0.21909,0.56622,0.56637,0.56725,0.00012198,0.67729,0.45721,7.8352e-05,0.00016561
0.2199,0.56622,0.56637,0.56725,0.00012197,0.67448,0.46002,8.0112e-05,0.00016383
0.2207,0.56621,0.56637,0.56725,0.00012196,0.67166,0.46284,8.1881e-05,0.00016204
0.22151,0.56621,0.56637,0.56725,0.00012195,0.66884,0.46566,8.3659e-05,0.00016025
0.22231,0.56621,0.56637,0.56725,0.00012194,0.66602,0.46848,8.5445e-05,0.00015844
0.22312,0.56621,0.56637,0.56725,0.00012194,0.6632,0.47131,8.7239e-05,0.00015664
0.22392,0.56621,0.56637,0.56725,0.00012193,0.66037,0.47413,8.904e-05,0.00015482
0.22473,0.56621,0.56637,0.56725,0.00012192,0.65754,0.47696,9.0848e-05,0.000153
0.22553,0.56621,0.56637,0.56725,0.00012192,0.65471,0.4798,9.2662e-05,0.00015117
0.22634,0.56621,0.56637,0.56725,0.00012191,0.65188,0.48263,9.4482e-05,0.00014934
0.22715,0.5662,0.56637,0.56725,0.0001219,0.64904,0.48547,9.6308e-05,0.0001475
0.22795,0.5662,0.56637,0.56725,0.0001219,0.6462,0.48831,9.8138e-05,0.00014566
0.22876,0.5662,0.56637,0.56726,0.00012189,0.64336,0.49115,9.9973e-05,0.00014381
0.22956,0.5662,0.56637,0.56726,0.00012189,0.64052,0.49399,0.00010181,0.00014197
0.23037,0.5662,0.56637,0.56726,0.00012188,0.63768,0.49684,0.00010365,0.00014012
0.23117,0.5662,0.56637,0.56726,0.00012188,0.63483,0.49968,0.0001055,0.00013826
0.23198,0.5662,0.56637,0.56726,0.00012188,0.63198,0.50253,0.00010734,0.00013641
0.23278,0.5662,0.56637,0.56726,0.00012187,0.62914,0.50538,0.00010919,0.00013456
0.23359,0.56619,0.56637,0.56726,0.00012187,0.62629,0.50823,0.00011104,0.0001327
0.23439,0.56619,0.56637,0.56726,0.00012187,0.62343,0.51108,0.00011289,0.00013085
0.2352,0.56619,0.56637,0.56726,0.00012187,0.62058,0.51394,0.00011475,0.00012899
0.23601,0.56619,0.56637,0.56726,0.00012187,0.61772,0.51679,0.0001166,0.00012714
0.23681,0.56619,0.56637,0.56726,0.00012187,0.61487,0.51965,0.00011845,0.00012529
0.23762,0.56619,0.56637,0.56726,0.00012187,0.61201,0.52251,0.0001203,0.00012344
0.23842,0.56619,0.56637,0.56726,0.00012187,0.60915,0.52537,0.00012214,0.00012159
0.23923,0.56619,0.56637,0.56726,0.00012187,0.60629,0.52823,0.00012399,0.00011975
0.24003,0.56619,0.56637,0.56726,0.00012187,0.60343,0.53109,0.00012583,0.00011791
0.24084,0.56618,0.56637,0.56726,0.00012187,0.60057,0.53395,0.00012767,0.00011607
0.24164,0.56618,0.56637,0.56726,0.00012187,0.59771,0.53681,0.00012951,0.00011424
0.24245,0.56618,0.56637,0.56726,0.00012188,0.59484,0.53968,0.00013134,0.00011241
0.24325,0.56618,0.56637,0.56726,0.00012188,0.59198,0.54254,0.00013316,0.00011059
0.24406,0.56618,0.56637,0.56726,0.00012188,0.58912,0.54541,0.00013499,0.00010878
0.24487,0.56618,0.56637,0.56726,0.00012189,0.58625,0.54827,0.0001368,0.00010697
0.24567,0.56618,0.56637,0.56726,0.00012189,0.58338,0.55114,0.00013861,0.00010517
0.24648,0.56618,0.56637,0.56726,0.00012189,0.58052,0.554,0.00014042,0.00010337
0.24728,0.56617,0.56637,0.56726,0.0001219,0.57765,0.55687,0.00014221,0.00010159
0.24809,0.56617,0.56637,0.56726,0.00012191,0.57479,0.55974,0.000144,9.9811e-05
0.24889,0.56617,0.56637,0.56726,0.00012191,0.57192,0.56261,0.00014578,9.8042e-05
0.2497,0.56617,0.56637,0.56726,0.00012192,0.56905,0.56547,0.00014755,9.6283e-05
0.2505,0.56617,0.56637,0.56726,0.00012192,0.56618,0.56834,0.00014931,9.4534e-05
0.25131,0.56617,0.56637,0.56726,0.00012193,0.56332,0.57121,0.00015107,9.2795e-05
0.25212,0.56617,0.56637,0.56726,0.00012194,0.56045,0.57407,0.00015281,9.1068e-05
0.25292,0.56617,0.56637,0.56726,0.00012195,0.55758,0.57694,0.00015454,8.9351e-05
0.25373,0.56617,0.56637,0.56726,0.00012196,0.55472,0.57981,0.00015627,8.7646e-05
0.25453,0.56616,0.56637,0.56726,0.00012197,0.55185,0.58267,0.00015798,8.5954e-05
0.25534,0.56616,0.56637,0.56726,0.00012197,0.54898,0.58554,0.00015967,8.4274e-05
0.25614,0.56616,0.56637,0.56726,0.00012198,0.54612,0.58841,0.00016136,8.2608e-05
0.25695,0.56616,0.56637,0.56726,0.00012199,0.54325,0.59127,0.00016303,8.0955e-05
0.25775,0.56616,0.56637,0.56726,0.00012201,0.54039,0.59413,0.00016469,7.9316e-05
0.25856,0.56616,0.56637,0.56726,0.00012202,0.53752,0.597,0.00016634,7.7691e-05
0.25936,0.56616,0.56637,0.56726,0.00012203,0.53466,0.59986,0.00016797,7.6082e-05
0.26017,0.56616,0.56637,0.56726,0.00012204,0.5318,0.60272,0.00016959,7.4488e-05
0.26098,0.56616,0.56637,0.56726,0.00012205,0.52894,0.60558,0.00017119,7.2909e-05
0.26178,0.56615,0.56637,0.56726,0.00012206,0.52608,0.60844,0.00017278,7.1347e-05
0.26259,0.56615,0.56636,0.56726,0.00012208,0.52322,0.6113,0.00017435,6.9802e-05
0.26339,0.56615,0.56636,0.56726,0.00012209,0.52036,0.61416,0.00017591,6.8274e-05
0.2642,0.56615,0.56636,0.56726,0.00012211,0.5175,0.61702,0.00017745,6.6763e-05
0.265,0.56615,0.56636,0.56726,0.00012212,0.51465,0.61987,0.00017897,6.527e-05
0.26581,0.56615,0.56636,0.56726,0.00012213,0.51179,0.62273,0.00018047,6.3795e-05
0.26661,0.56615,0.56636,0.56726,0.00012215,0.50894,0.62558,0.00018196,6.2339e-05
0.26742,0.56615,0.56636,0.56726,0.00012217,0.50609,0.62843,0.00018343,6.0902e-05
0.26822,0.56615,0.56636,0.56726,0.00012218,0.50324,0.63128,0.00018488,5.9484e-05
0.26903,0.56614,0.56636,0.56726,0.0001222,0.50039,0.63413,0.00018631,5.8087e-05
0.26984,0.56614,0.56636,0.56726,0.00012221,0.49754,0.63697,0.00018772,5.6709e-05
0.27064,0.56614,0.56636,0.56726,0.00012223,0.4947,0.63982,0.00018911,5.5353e-05
0.27145,0.56614,0.56636,0.56726,0.00012225,0.49185,0.64266,0.00019048,5.4017e-05
0.27225,0.56614,0.56636,0.56725,0.00012227,0.48901,0.6455,0.00019183,5.2702e-05
0.27306,0.56614,0.56636,0.56725,0.00012228,0.48617,0.64834,0.00019316,5.1409e-05
0.27386,0.56614,0.56635,0.56725,0.0001223,0.48333,0.65117,0.00019447,5.0138e-05
0.27467,0.56614,0.56635,0.56725,0.00012232,0.4805,0.65401,0.00019576,4.889e-05
0.27547,0.56614,0.56635,0.56725,0.00012234,0.47767,0.65684,0.00019702,4.7664e-05
0.27628,0.56613,0.56635,0.56725,0.00012236,0.47484,0.65967,0.00019826,4.6461e-05
0.27709,0.56613,0.56635,0.56725,0.00012238,0.47201,0.6625,0.00019948,4.5282e-05
0.27789,0.56613,0.56635,0.56725,0.0001224,0.46918,0.66532,0.00020068,4.4126e-05
0.2787,0.56613,0.56635,0.56725,0.00012242,0.46636,0.66814,0.00020185,4.2994e-05
0.2795,0.56613,0.56635,0.56725,0.00012244,0.46354,0.67096,0.000203,4.1886e-05
0.28031,0.56613,0.56635,0.56725,0.00012247,0.46072,0.67378,0.00020413,4.0803e-05
0.28111,0.56613,0.56635,0.56725,0.00012249,0.4579,0.67659,0.00020523,3.9745e-05
0.28192,0.56613,0.56635,0.56725,0.00012251,0.45509,0.6794,0.00020631,3.8712e-05
0.28272,0.56613,0.56634,0.56725,0.00012253,0.45228,0.68221,0.00020736,3.7704e-05
0.28353,0.56613,0.56634,0.56725,0.00012256,0.44947,0.68502,0.00020839,3.6723e-05
0.28433,0.56612,0.56634,0.56725,0.00012258,0.44667,0.68782,0.00020939,3.5767e-05
0.28514,0.56612,0.56634,0.56724,0.0001226,0.44387,0.69062,0.00021037,3.4837e-05
0.28595,0.56612,0.56634,0.56724,0.00012263,0.44107,0.69342,0.00021132,3.3934e-05
0.28675,0.56612,0.56634,0.56724,0.00012265,0.43828,0.69621,0.00021225,3.3057e-05
0.28756,0.56612,0.56634,0.56724,0.00012268,0.43549,0.699,0.00021314,3.2208e-05
0.28836,0.56612,0.56634,0.56724,0.0001227,0.4327,0.70178,0.00021402,3.1385e-05
0.28917,0.56612,0.56634,0.56724,0.00012273,0.42991,0.70457,0.00021486,3.059e-05
0.28997,0.56612,0.56633,0.56724,0.00012275,0.42713,0.70735,0.00021568,2.9823e-05
0.29078,0.56612,0.56633,0.56724,0.00012278,0.42436,0.71012,0.00021647,2.9083e-05
0.29158,0.56612,0.56633,0.56724,0.0001228,0.42158,0.71289,0.00021724,2.8371e-05
0.29239,0.56611,0.56633,0.56724,0.00012283,0.41881,0.71566,0.00021797,2.7688e-05
0.29319,0.56611,0.56633,0.56724,0.00012286,0.41605,0.71842,0.00021868,2.7033e-05
0.294,0.56611,0.56633,0.56723,0.00012288,0.41328,0.72119,0.00021936,2.6406e-05
0.29481,0.56611,0.56633,0.56723,0.00012291,0.41053,0.72394,0.00022002,2.5808e-05
0.29561,0.56611,0.56632,0.56723,0.00012294,0.40777,0.72669,0.00022064,2.5239e-05
0.29642,0.56611,0.56632,0.56723,0.00012297,0.40502,0.72944,0.00022124,2.47e-05
0.29722,0.56611,0.56632,0.56723,0.000123,0.40228,0.73219,0.0002218,2.4189e-05
0.29803,0.56611,0.56632,0.56723,0.00012302,0.39953,0.73493,0.00022234,2.3707e-05
0.29883,0.56611,0.56632,0.56723,0.00012305,0.3968,0.73766,0.00022285,2.3255e-05
0.29964,0.56611,0.56632,0.56723,0.00012308,0.39406,0.74039,0.00022333,2.2833e-05
0.30044,0.56611,0.56632,0.56723,0.00012311,0.39133,0.74312,0.00022378,2.244e-05
0.30125,0.5661,0.56631,0.56723,0.00012314,0.38861,0.74584,0.00022421,2.2077e-05
0.30206,0.5661,0.56631,0.56722,0.00012317,0.38589,0.74856,0.0002246,2.1744e-05
0.30286,0.5661,0.56631,0.56722,0.0001232,0.38317,0.75127,0.00022496,2.1441e-05
0.30367,0.5661,0.56631,0.56722,0.00012323,0.38046,0.75398,0.0002253,2.1168e-05
0.30447,0.5661,0.56631,0.56722,0.00012326,0.37776,0.75668,0.0002256,2.0925e-05
0.30528,0.5661,0.56631,0.56722,0.00012329,0.37506,0.75938,0.00022588,2.0712e-05
0.30608,0.5661,0.5663,0.56722,0.00012333,0.37236,0.76208,0.00022612,2.0529e-05
0.30689,0.5661,0.5663,0.56722,0.00012336,0.36967,0.76476,0.00022634,2.0377e-05
0.30769,0.5661,0.5663,0.56722,0.00012339,0.36698,0.76745,0.00022652,2.0255e-05
0.3085,0.5661,0.5663,0.56721,0.00012342,0.3643,0.77013,0.00022668,2.0163e-05
0.3093,0.5661,0.5663,0.56721,0.00012345,0.36163,0.7728,0.0002268,2.0102e-05
0.31011,0.5661,0.5663,0.56721,0.00012348,0.35896,0.77547,0.0002269,2.0071e-05
0.31092,0.56609,0.56629,0.56721,0.00012352,0.35629,0.77813,0.00022696,2.0071e-05
0.31172,0.56609,0.56629,0.56721,0.00012355,0.35363,0.78079,0.000227,2.0101e-05
0.31253,0.56609,0.56629,0.56721,0.00012358,0.35098,0.78344,0.000227,2.0161e-05
0.31333,0.56609,0.56629,0.56721,0.00012362,0.34833,0.78608,0.00022698,2.0252e-05
0.31414,0.56609,0.56629,0.5672,0.00012365,0.34568,0.78873,0.00022693,2.0373e-05
0.31494,0.56609,0.56629,0.5672,0.00012368,0.34305,0.79136,0.00022684,2.0524e-05
0.31575,0.56609,0.56628,0.5672,0.00012372,0.34041,0.79399,0.00022673,2.0706e-05
0.31655,0.56609,0.56628,0.5672,0.00012375,0.33779,0.79661,0.00022658,2.0917e-05
0.31736,0.56609,0.56628,0.5672,0.00012378,0.33517,0.79923,0.00022641,2.1159e-05
0.31816,0.56609,0.56628,0.5672,0.00012382,0.33255,0.80184,0.00022621,2.1431e-05
0.31897,0.56609,0.56628,0.5672,0.00012385,0.32995,0.80445,0.00022597,2.1733e-05
0.31978,0.56609,0.56627,0.56719,0.00012389,0.32734,0.80705,0.00022571,2.2065e-05
0.32058,0.56608,0.56627,0.56719,0.00012392,0.32475,0.80964,0.00022542,2.2427e-05
0.32139,0.56608,0.56627,0.56719,0.00012396,0.32216,0.81222,0.00022509,2.2819e-05
0.32219,0.56608,0.56627,0.56719,0.00012399,0.31957,0.81481,0.00022474,2.324e-05
0.323,0.56608,0.56627,0.56719,0.00012403,0.317,0.81738,0.00022436,2.3691e-05
0.3238,0.56608,0.56627,0.56719,0.00012406,0.31443,0.81995,0.00022395,2.4171e-05
0.32461,0.56608,0.56626,0.56718,0.0001241,0.31186,0.82251,0.00022351,2.4681e-05
0.32541,0.56608,0.56626,0.56718,0.00012413,0.3093,0.82506,0.00022305,2.5219e-05
0.32622,0.56608,0.56626,0.56718,0.00012417,0.30675,0.82761,0.00022255,2.5787e-05
0.32702,0.56608,0.56626,0.56718,0.0001242,0.30421,0.83015,0.00022203,2.6383e-05
0.32783,0.56608,0.56626,0.56718,0.00012424,0.30167,0.83269,0.00022147,2.7008e-05
0.32864,0.56608,0.56625,0.56718,0.00012428,0.29914,0.83521,0.00022089,2.7662e-05
0.32944,0.56608,0.56625,0.56717,0.00012431,0.29661,0.83774,0.00022028,2.8344e-05
0.33025,0.56608,0.56625,0.56717,0.00012435,0.2941,0.84025,0.00021964,2.9054e-05
0.33105,0.56607,0.56625,0.56717,0.00012439,0.29159,0.84276,0.00021898,2.9792e-05
0.33186,0.56607,0.56624,0.56717,0.00012442,0.28908,0.84526,0.00021829,3.0558e-05
0.33266,0.56607,0.56624,0.56717,0.00012446,0.28659,0.84775,0.00021757,3.1351e-05
0.33347,0.56607,0.56624,0.56717,0.0001245,0.2841,0.85023,0.00021682,3.2172e-05
0.33427,0.56607,0.56624,0.56716,0.00012453,0.28162,0.85271,0.00021604,3.302e-05
0.33508,0.56607,0.56624,0.56716,0.00012457,0.27914,0.85518,0.00021524,3.3895e-05
0.33589,0.56607,0.56623,0.56716,0.00012461,0.27667,0.85765,0.00021442,3.4796e-05
0.33669,0.56607,0.56623,0.56716,0.00012464,0.27421,0.8601,0.00021356,3.5724e-05
0.3375,0.56607,0.56623,0.56716,0.00012468,0.27176,0.86255,0.00021268,3.6678e-05
0.3383,0.56607,0.56623,0.56715,0.00012472,0.26932,0.86499,0.00021178,3.7658e-05
0.33911,0.56607,0.56623,0.56715,0.00012475,0.26688,0.86743,0.00021084,3.8663e-05
0.33991,0.56607,0.56622,0.56715,0.00012479,0.26445,0.86985,0.00020989,3.9694e-05
0.34072,0.56607,0.56622,0.56715,0.00012483,0.26203,0.87227,0.00020891,4.075e-05
0.34152,0.56607,0.56622,0.56715,0.00012487,0.25961,0.87468,0.0002079,4.1831e-05
0.34233,0.56606,0.56622,0.56715,0.0001249,0.25721,0.87708,0.00020687,4.2936e-05
0.34313,0.56606,0.56621,0.56714,0.00012494,0.25481,0.87948,0.00020581,4.4066e-05
0.34394,0.56606,0.56621,0.56714,0.00012498,0.25242,0.88186,0.00020474,4.5219e-05
0.34475,0.56606,0.56621,0.56714,0.00012501,0.25004,0.88424,0.00020363,4.6396e-05
0.34555,0.56606,0.56621,0.56714,0.00012505,0.24766,0.88661,0.00020251,4.7597e-05
0.34636,0.56606,0.56621,0.56713,0.00012509,0.2453,0.88897,0.00020136,4.882e-05
0.34716,0.56606,0.5662,0.56713,0.00012513,0.24294,0.89133,0.00020019,5.0066e-05
0.34797,0.56606,0.5662,0.56713,0.00012516,0.24059,0.89367,0.00019899,5.1335e-05
0.34877,0.56606,0.5662,0.56713,0.0001252,0.23825,0.89601,0.00019778,5.2625e-05
0.34958,0.56606,0.5662,0.56713,0.00012524,0.23592,0.89834,0.00019654,5.3937e-05
0.35038,0.56606,0.56619,0.56712,0.00012528,0.23359,0.90066,0.00019528,5.527e-05
0.35119,0.56606,0.56619,0.56712,0.00012531,0.23128,0.90297,0.000194,5.6624e-05
0.35199,0.56606,0.56619,0.56712,0.00012535,0.22897,0.90527,0.0001927,5.7999e-05
0.3528,0.56606,0.56619,0.56712,0.00012539,0.22667,0.90756,0.00019138,5.9394e-05
0.35361,0.56606,0.56619,0.56712,0.00012543,0.22438,0.90985,0.00019004,6.0809e-05
0.35441,0.56606,0.56618,0.56711,0.00012546,0.2221,0.91213,0.00018868,6.2243e-05
0.35522,0.56605,0.56618,0.56711,0.0001255,0.21983,0.91439,0.00018731,6.3696e-05
0.35602,0.56605,0.56618,0.56711,0.00012554,0.21757,0.91665,0.00018591,6.5168e-05
0.35683,0.56605,0.56618,0.56711,0.00012558,0.21531,0.9189,0.00018449,6.6658e-05
0.35763,0.56605,0.56617,0.5671,0.00012561,0.21307,0.92114,0.00018306,6.8166e-05
0.35844,0.56605,0.56617,0.5671,0.00012565,0.21083,0.92337,0.00018161,6.9692e-05
0.35924,0.56605,0.56617,0.5671,0.00012569,0.2086,0.9256,0.00018014,7.1234e-05
0.36005,0.56605,0.56617,0.5671,0.00012572,0.20639,0.92781,0.00017865,7.2794e-05
0.36086,0.56605,0.56617,0.5671,0.00012576,0.20418,0.93001,0.00017715,7.4369e-05
0.36166,0.56605,0.56616,0.56709,0.0001258,0.20198,0.93221,0.00017563,7.596e-05
0.36247,0.56605,0.56616,0.56709,0.00012583,0.19979,0.93439,0.0001741,7.7567e-05
0.36327,0.56605,0.56616,0.56709,0.00012587,0.19761,0.93657,0.00017255,7.9189e-05
0.36408,0.56605,0.56616,0.56709,0.00012591,0.19544,0.93874,0.00017099,8.0825e-05
0.36488,0.56605,0.56615,0.56708,0.00012594,0.19327,0.94089,0.00016941,8.2475e-05
0.36569,0.56605,0.56615,0.56708,0.00012598,0.19112,0.94304,0.00016782,8.4139e-05
0.36649,0.56605,0.56615,0.56708,0.00012602,0.18898,0.94518,0.00016622,8.5816e-05
0.3673,0.56605,0.56615,0.56708,0.00012605,0.18685,0.94731,0.0001646,8.7506e-05
0.3681,0.56605,0.56615,0.56707,0.00012609,0.18472,0.94943,0.00016297,8.9208e-05
0.36891,0.56605,0.56614,0.56707,0.00012613,0.18261,0.95153,0.00016133,9.0922e-05
0.36972,0.56605,0.56614,0.56707,0.00012616,0.18051,0.95363,0.00015967,9.2648e-05
0.37052,0.56604,0.56614,0.56707,0.0001262,0.17841,0.95572,0.00015801,9.4384e-05
0.37133,0.56604,0.56614,0.56706,0.00012623,0.17633,0.9578,0.00015633,9.6131e-05
0.37213,0.56604,0.56613,0.56706,0.00012627,0.17425,0.95987,0.00015465,9.7888e-05
0.37294,0.56604,0.56613,0.56706,0.0001263,0.17219,0.96193,0.00015295,9.9654e-05
0.37374,0.56604,0.56613,0.56706,0.00012634,0.17014,0.96398,0.00015125,0.00010143
0.37455,0.56604,0.56613,0.56705,0.00012637,0.16809,0.96601,0.00014954,0.00010321
0.37535,0.56604,0.56613,0.56705,0.00012641,0.16606,0.96804,0.00014781,0.00010501
0.37616,0.56604,0.56612,0.56705,0.00012644,0.16404,0.97006,0.00014608,0.00010681
0.37696,0.56604,0.56612,0.56705,0.00012648,0.16203,0.97207,0.00014435,0.00010861
0.37777,0.56604,0.56612,0.56704,0.00012651,0.16002,0.97406,0.0001426,0.00011043
0.37858,0.56604,0.56612,0.56704,0.00012655,0.15803,0.97605,0.00014085,0.00011225
0.37938,0.56604,0.56611,0.56704,0.00012658,0.15605,0.97803,0.00013909,0.00011407
0.38019,0.56604,0.56611,0.56704,0.00012662,0.15408,0.97999,0.00013733,0.0001159
0.38099,0.56604,0.56611,0.56703,0.00012665,0.15212,0.98195,0.00013557,0.00011774
0.3818,0.56604,0.56611,0.56703,0.00012669,0.15017,0.98389,0.00013379,0.00011958
0.3826,0.56604,0.56611,0.56703,0.00012672,0.14823,0.98583,0.00013202,0.00012142
0.38341,0.56604,0.5661,0.56703,0.00012675,0.1463,0.98775,0.00013024,0.00012327
0.38421,0.56604,0.5661,0.56702,0.00012679,0.14438,0.98966,0.00012846,0.00012512
0.38502,0.56604,0.5661,0.56702,0.00012682,0.14248,0.99156,0.00012667,0.00012697
0.38582,0.56604,0.5661,0.56702,0.00012685,0.14058,0.99345,0.00012488,0.00012882
0.38663,0.56604,0.5661,0.56701,0.00012689,0.1387,0.99533,0.00012309,0.00013068
0.38744,0.56604,0.56609,0.56701,0.00012692,0.13682,0.9972,0.0001213,0.00013253
0.38824,0.56604,0.56609,0.56701,0.00012695,0.13496,0.99906,0.00011951,0.00013439
0.38905,0.56603,0.56609,0.56701,0.00012698,0.13311,1.0009,0.00011772,0.00013624
0.38985,0.56603,0.56609,0.567,0.00012702,0.13127,1.0027,0.00011593,0.0001381
0.39066,0.56603,0.56609,0.567,0.00012705,0.12944,1.0046,0.00011414,0.00013995
0.39146,0.56603,0.56608,0.567,0.00012708,0.12762,1.0064,0.00011235,0.00014181
0.39227,0.56603,0.56608,0.56699,0.00012711,0.12581,1.0082,0.00011057,0.00014366
0.39307,0.56603,0.56608,0.56699,0.00012714,0.12401,1.01,0.00010878,0.0001455
0.39388,0.56603,0.56608,0.56699,0.00012717,0.12223,1.0117,0.000107,0.00014735
0.39469,0.56603,0.56608,0.56699,0.0001272,0.12046,1.0135,0.00010522,0.00014919
0.39549,0.56603,0.56607,0.56698,0.00012724,0.11869,1.0153,0.00010344,0.00015103
0.3963,0.56603,0.56607,0.56698,0.00012727,0.11694,1.017,0.00010167,0.00015286
0.3971,0.56603,0.56607,0.56698,0.0001273,0.11521,1.0187,9.9907e-05,0.00015468
0.39791,0.56603,0.56607,0.56697,0.00012733,0.11348,1.0205,9.8146e-05,0.00015651
0.39871,0.56603,0.56607,0.56697,0.00012736,0.11176,1.0222,9.6391e-05,0.00015832
0.39952,0.56603,0.56606,0.56697,0.00012739,0.11006,1.0239,9.4641e-05,0.00016013
0.40032,0.56603,0.56606,0.56697,0.00012742,0.10837,1.0256,9.2899e-05,0.00016193
0.40113,0.56603,0.56606,0.56696,0.00012744,0.10669,1.0272,9.1163e-05,0.00016373
0.40193,0.56603,0.56606,0.56696,0.00012747,0.10502,1.0289,8.9434e-05,0.00016551
0.40274,0.56603,0.56606,0.56696,0.0001275,0.10336,1.0306,8.7714e-05,0.00016729
0.40355,0.56603,0.56606,0.56695,0.00012753,0.10171,1.0322,8.6002e-05,0.00016906
0.40435,0.56603,0.56605,0.56695,0.00012756,0.10008,1.0338,8.4299e-05,0.00017082
0.40516,0.56603,0.56605,0.56695,0.00012759,0.09846,1.0354,8.2606e-05,0.00017257
0.40596,0.56603,0.56605,0.56695,0.00012762,0.096851,1.037,8.0922e-05,0.00017431
0.40677,0.56603,0.56605,0.56694,0.00012764,0.095253,1.0386,7.9249e-05,0.00017604
0.40757,0.56603,0.56605,0.56694,0.00012767,0.093668,1.0402,7.7586e-05,0.00017776
0.40838,0.56603,0.56605,0.56694,0.0001277,0.092095,1.0418,7.5934e-05,0.00017946
0.40918,0.56603,0.56604,0.56693,0.00012773,0.090534,1.0433,7.4294e-05,0.00018116
0.40999,0.56603,0.56604,0.56693,0.00012775,0.088985,1.0449,7.2666e-05,0.00018284
0.41079,0.56603,0.56604,0.56693,0.00012778,0.087449,1.0464,7.1051e-05,0.00018451
0.4116,0.56603,0.56604,0.56692,0.0001278,0.085925,1.0479,6.9449e-05,0.00018616
0.41241,0.56603,0.56604,0.56692,0.00012783,0.084413,1.0494,6.786e-05,0.0001878
0.41321,0.56603,0.56604,0.56692,0.00012786,0.082913,1.0509,6.6285e-05,0.00018943
0.41402,0.56603,0.56603,0.56691,0.00012788,0.081426,1.0524,6.4724e-05,0.00019104
0.41482,0.56602,0.56603,0.56691,0.00012791,0.079951,1.0539,6.3177e-05,0.00019264
0.41563,0.56602,0.56603,0.56691,0.00012793,0.078489,1.0553,6.1646e-05,0.00019422
0.41643,0.56602,0.56603,0.56691,0.00012796,0.077039,1.0568,6.0131e-05,0.00019578
0.41724,0.56602,0.56603,0.5669,0.00012798,0.075602,1.0582,5.8631e-05,0.00019733
0.41804,0.56602,0.56603,0.5669,0.00012801,0.074177,1.0596,5.7147e-05,0.00019886
0.41885,0.56602,0.56603,0.5669,0.00012803,0.072765,1.061,5.5681e-05,0.00020038
0.41966,0.56602,0.56602,0.56689,0.00012805,0.071365,1.0624,5.4231e-05,0.00020188
0.42046,0.56602,0.56602,0.56689,0.00012808,0.069979,1.0638,5.2799e-05,0.00020335
0.42127,0.56602,0.56602,0.56689,0.0001281,0.068605,1.0652,5.1385e-05,0.00020482
0.42207,0.56602,0.56602,0.56688,0.00012812,0.067243,1.0665,4.9989e-05,0.00020626
0.42288,0.56602,0.56602,0.56688,0.00012815,0.065895,1.0679,4.8611e-05,0.00020768
0.42368,0.56602,0.56602,0.56688,0.00012817,0.064559,1.0692,4.7253e-05,0.00020908
0.42449,0.56602,0.56602,0.56687,0.00012819,0.063236,1.0705,4.5914e-05,0.00021047
0.42529,0.56602,0.56602,0.56687,0.00012821,0.061926,1.0718,4.4595e-05,0.00021183
0.4261,0.56602,0.56602,0.56687,0.00012823,0.060629,1.0731,4.3295e-05,0.00021317
0.4269,0.56602,0.56601,0.56686,0.00012825,0.059345,1.0744,4.2017e-05,0.00021449
0.42771,0.56602,0.56601,0.56686,0.00012828,0.058074,1.0756,4.0759e-05,0.00021579
0.42852,0.56602,0.56601,0.56686,0.0001283,0.056816,1.0769,3.9522e-05,0.00021707
0.42932,0.56602,0.56601,0.56685,0.00012832,0.055571,1.0781,3.8307e-05,0.00021833
0.43013,0.56602,0.56601,0.56685,0.00012834,0.054339,1.0794,3.7113e-05,0.00021956
0.43093,0.56602,0.56601,0.56685,0.00012836,0.053121,1.0806,3.5942e-05,0.00022077
0.43174,0.56602,0.56601,0.56684,0.00012838,0.051915,1.0818,3.4793e-05,0.00022196
0.43254,0.56602,0.56601,0.56684,0.0001284,0.050723,1.083,3.3666e-05,0.00022313
0.43335,0.56602,0.56601,0.56684,0.00012842,0.049543,1.0841,3.2563e-05,0.00022427
0.43415,0.56602,0.56601,0.56683,0.00012844,0.048377,1.0853,3.1483e-05,0.00022539
0.43496,0.56602,0.566,0.56683,0.00012845,0.047225,1.0864,3.0427e-05,0.00022648
0.43576,0.56602,0.566,0.56683,0.00012847,0.046085,1.0876,2.9394e-05,0.00022755
0.43657,0.56602,0.566,0.56682,0.00012849,0.044959,1.0887,2.8386e-05,0.00022859
0.43738,0.56602,0.566,0.56682,0.00012851,0.043847,1.0898,2.7402e-05,0.00022961
0.43818,0.56602,0.566,0.56682,0.00012853,0.042747,1.0909,2.6443e-05,0.00023061
0.43899,0.56602,0.566,0.56681,0.00012854,0.041661,1.092,2.5509e-05,0.00023158
0.43979,0.56602,0.566,0.56681,0.00012856,0.040589,1.093,2.46e-05,0.00023252
0.4406,0.56602,0.566,0.56681,0.00012858,0.03953,1.0941,2.3716e-05,0.00023344
0.4414,0.56602,0.566,0.5668,0.00012859,0.038484,1.0951,2.2858e-05,0.00023433
0.44221,0.56602,0.566,0.5668,0.00012861,0.037452,1.0961,2.2026e-05,0.00023519
0.44301,0.56602,0.566,0.5668,0.00012863,0.036434,1.0972,2.122e-05,0.00023603
0.44382,0.56602,0.566,0.56679,0.00012864,0.035429,1.0982,2.0441e-05,0.00023684
0.44462,0.56602,0.566,0.56679,0.00012866,0.034438,1.0991,1.9688e-05,0.00023763
0.44543,0.56602,0.566,0.56679,0.00012867,0.03346,1.1001,1.8962e-05,0.00023838
0.44624,0.56602,0.566,0.56678,0.00012869,0.032496,1.1011,1.8263e-05,0.00023911
0.44704,0.56602,0.566,0.56678,0.0001287,0.031546,1.102,1.7591e-05,0.00023981
0.44785,0.56602,0.566,0.56678,0.00012872,0.03061,1.1029,1.6946e-05,0.00024049
0.44865,0.56602,0.56599,0.56677,0.00012873,0.029687,1.1039,1.6329e-05,0.00024113
0.44946,0.56602,0.56599,0.56677,0.00012874,0.028778,1.1048,1.5739e-05,0.00024175
0.45026,0.56602,0.56599,0.56677,0.00012876,0.027882,1.1057,1.5177e-05,0.00024234
0.45107,0.56602,0.56599,0.56676,0.00012877,0.027001,1.1065,1.4643e-05,0.0002429
0.45187,0.56602,0.56599,0.56676,0.00012878,0.026133,1.1074,1.4137e-05,0.00024343
0.45268,0.56602,0.56599,0.56676,0.0001288,0.025279,1.1082,1.366e-05,0.00024393
0.45349,0.56602,0.56599,0.56675,0.00012881,0.024439,1.1091,1.3211e-05,0.00024441
0.45429,0.56602,0.56599,0.56675,0.00012882,0.023613,1.1099,1.279e-05,0.00024485
0.4551,0.56602,0.56599,0.56675,0.00012883,0.022801,1.1107,1.2398e-05,0.00024527
0.4559,0.56602,0.56599,0.56674,0.00012884,0.022003,1.1115,1.2034e-05,0.00024566
0.45671,0.56602,0.56599,0.56674,0.00012886,0.021218,1.1123,1.1699e-05,0.00024601
0.45751,0.56602,0.56599,0.56673,0.00012887,0.020448,1.113,1.1394e-05,0.00024634
0.45832,0.56602,0.56599,0.56673,0.00012888,0.019692,1.1138,1.1117e-05,0.00024664
0.45912,0.56602,0.56599,0.56673,0.00012889,0.018949,1.1145,1.0869e-05,0.00024691
0.45993,0.56602,0.56599,0.56672,0.0001289,0.018221,1.1152,1.065e-05,0.00024715
0.46073,0.56602,0.56599,0.56672,0.00012891,0.017506,1.1159,1.046e-05,0.00024736
0.46154,0.56602,0.56599,0.56672,0.00012892,0.016806,1.1166,1.0299e-05,0.00024754
0.46235,0.56602,0.56599,0.56671,0.00012893,0.01612,1.1173,1.0168e-05,0.00024769
0.46315,0.56602,0.56599,0.56671,0.00012894,0.015448,1.118,1.0066e-05,0.00024781
0.46396,0.56602,0.56599,0.56671,0.00012895,0.01479,1.1186,9.9929e-06,0.0002479
0.46476,0.56602,0.56599,0.5667,0.00012896,0.014146,1.1193,9.9492e-06,0.00024796
0.46557,0.56602,0.56599,0.5667,0.00012897,0.013517,1.1199,9.9349e-06,0.000248
0.46637,0.56602,0.566,0.5667,0.00012897,0.012901,1.1205,9.9498e-06,0.000248
0.46718,0.56602,0.566,0.56669,0.00012898,0.0123,1.1211,9.994e-06,0.00024797
0.46798,0.56602,0.566,0.56669,0.00012899,0.011713,1.1217,1.0067e-05,0.00024791
0.46879,0.56602,0.566,0.56669,0.000129,0.01114,1.1222,1.017e-05,0.00024783
0.46959,0.56602,0.566,0.56668,0.00012901,0.010581,1.1228,1.0302e-05,0.00024771
0.4704,0.56602,0.566,0.56668,0.00012901,0.010037,1.1233,1.0463e-05,0.00024756
0.47121,0.56602,0.566,0.56667,0.00012902,0.0095065,1.1238,1.0653e-05,0.00024739
0.47201,0.56602,0.566,0.56667,0.00012903,0.0089906,1.1244,1.0872e-05,0.00024718
0.47282,0.56602,0.566,0.56667,0.00012903,0.0084889,1.1248,1.112e-05,0.00024694
0.47362,0.56602,0.566,0.56666,0.00012904,0.0080016,1.1253,1.1398e-05,0.00024668
0.47443,0.56602,0.566,0.56666,0.00012905,0.0075286,1.1258,1.1703e-05,0.00024639
0.47523,0.56602,0.566,0.56666,0.00012905,0.0070698,1.1262,1.2038e-05,0.00024606
0.47604,0.56602,0.566,0.56665,0.00012906,0.0066254,1.1267,1.2401e-05,0.00024571
0.47684,0.56602,0.566,0.56665,0.00012906,0.0061954,1.1271,1.2793e-05,0.00024533
0.47765,0.56602,0.566,0.56665,0.00012907,0.0057797,1.1275,1.3213e-05,0.00024492
0.47846,0.56602,0.566,0.56664,0.00012907,0.0053784,1.1279,1.3662e-05,0.00024448
0.47926,0.56602,0.566,0.56664,0.00012908,0.0049914,1.1283,1.4139e-05,0.00024401
0.48007,0.56601,0.56601,0.56664,0.00012908,0.0046188,1.1287,1.4644e-05,0.00024352
0.48087,0.56601,0.56601,0.56663,0.00012909,0.0042607,1.129,1.5176e-05,0.00024299
0.48168,0.56601,0.56601,0.56663,0.00012909,0.0039169,1.1293,1.5737e-05,0.00024244
0.48248,0.56601,0.56601,0.56662,0.00012909,0.0035875,1.1297,1.6325e-05,0.00024186
0.48329,0.56601,0.56601,0.56662,0.0001291,0.0032725,1.13,1.6941e-05,0.00024125
0.48409,0.56601,0.56601,0.56662,0.0001291,0.002972,1.1303,1.7583e-05,0.00024062
0.4849,0.56601,0.56601,0.56661,0.0001291,0.0026859,1.1305,1.8253e-05,0.00023995
0.4857,0.56601,0.56601,0.56661,0.00012911,0.0024143,1.1308,1.895e-05,0.00023926
0.48651,0.56601,0.56601,0.56661,0.00012911,0.0021571,1.1311,1.9674e-05,0.00023854
0.48732,0.56601,0.56601,0.5666,0.00012911,0.0019144,1.1313,2.0424e-05,0.0002378
0.48812,0.56601,0.56601,0.5666,0.00012911,0.0016861,1.1315,2.12e-05,0.00023703
0.48893,0.56601,0.56602,0.5666,0.00012912,0.0014723,1.1317,2.2002e-05,0.00023623
0.48973,0.56601,0.56602,0.56659,0.00012912,0.0012729,1.1319,2.2831e-05,0.0002354
0.49054,0.56601,0.56602,0.56659,0.00012912,0.0010881,1.1321,2.3685e-05,0.00023455
0.49134,0.56601,0.56602,0.56658,0.00012912,0.00091769,1.1323,2.4564e-05,0.00023368
0.49215,0.56601,0.56602,0.56658,0.00012912,0.00076181,1.1324,2.5469e-05,0.00023278
0.49295,0.56601,0.56602,0.56658,0.00012912,0.00062041,1.1325,2.6398e-05,0.00023185
0.49376,0.56601,0.56602,0.56657,0.00012912,0.00049351,1.1327,2.7352e-05,0.0002309
0.49456,0.56601,0.56602,0.56657,0.00012913,0.00038111,1.1328,2.833e-05,0.00022992
0.49537,0.56601,0.56603,0.56657,0.00012913,0.00028321,1.1329,2.9333e-05,0.00022892
0.49618,0.56601,0.56603,0.56656,0.00012913,0.00019981,1.1329,3.0359e-05,0.00022789
0.49698,0.56601,0.56603,0.56656,0.00012913,0.00013092,1.133,3.1409e-05,0.00022684
0.49779,0.56601,0.56603,0.56656,0.00012913,7.6536e-05,1.133,3.2482e-05,0.00022577
0.49859,0.56601,0.56603,0.56655,0.00012913,3.6662e-05,1.1331,3.3579e-05,0.00022467
0.4994,0.56601,0.56603,0.56655,0.00012913,1.1298e-05,1.1331,3.4697e-05,0.00022355
0.5002,0.56601,0.56603,0.56655,0.00012913,4.4581e-07,1.1331,3.5839e-05,0.00022241
0.50101,0.56601,0.56604,0.56654,0.00012912,4.1044e-06,1.1331,3.7002e-05,0.00022125
0.50181,0.56601,0.56604,0.56654,0.00012912,2.2274e-05,1.1331,3.8187e-05,0.00022006
0.50262,0.56601,0.56604,0.56653,0.00012912,5.4954e-05,1.133,3.9393e-05,0.00021885
0.50343,0.56601,0.56604,0.56653,0.00012912,0.00010214,1.133,4.0621e-05,0.00021762
0.50423,0.56601,0.56604,0.56653,0.00012912,0.00016384,1.1329,4.1869e-05,0.00021637
0.50504,0.56601,0.56604,0.56652,0.00012912,0.00024005,1.1328,4.3138e-05,0.0002151
0.50584,0.56601,0.56605,0.56652,0.00012912,0.00033076,1.1327,4.4426e-05,0.00021381
0.50665,0.56601,0.56605,0.56652,0.00012912,0.00043597,1.1326,4.5735e-05,0.0002125
0.50745,0.56601,0.56605,0.56651,0.00012911,0.00055569,1.1325,4.7062e-05,0.00021116
0.50826,0.56601,0.56605,0.56651,0.00012911,0.0006899,1.1323,4.8409e-05,0.00020981
0.50906,0.56601,0.56605,0.56651,0.00012911,0.0008386,1.1322,4.9774e-05,0.00020844
0.50987,0.56601,0.56605,0.5665,0.00012911,0.0010018,1.132,5.1158e-05,0.00020706
0.51067,0.56601,0.56606,0.5665,0.0001291,0.0011795,1.1318,5.2559e-05,0.00020565
0.51148,0.56601,0.56606,0.56649,0.0001291,0.0013716,1.1316,5.3978e-05,0.00020422
0.51229,0.56601,0.56606,0.56649,0.0001291,0.0015783,1.1314,5.5414e-05,0.00020278
0.51309,0.56601,0.56606,0.56649,0.0001291,0.0017994,1.1312,5.6867e-05,0.00020132
0.5139,0.56601,0.56606,0.56648,0.00012909,0.0020349,1.1309,5.8336e-05,0.00019985
0.5147,0.56601,0.56606,0.56648,0.00012909,0.002285,1.1307,5.982e-05,0.00019836
0.51551,0.56601,0.56607,0.56648,0.00012909,0.0025495,1.1304,6.1321e-05,0.00019685
0.51631,0.56601,0.56607,0.56647,0.00012908,0.0028284,1.1301,6.2836e-05,0.00019533
0.51712,0.56601,0.56607,0.56647,0.00012908,0.0031218,1.1298,6.4366e-05,0.00019379
0.51792,0.56601,0.56607,0.56647,0.00012907,0.0034296,1.1295,6.591e-05,0.00019224
0.51873,0.56601,0.56607,0.56646,0.00012907,0.0037518,1.1292,6.7468e-05,0.00019067
0.51953,0.56601,0.56608,0.56646,0.00012907,0.0040884,1.1288,6.904e-05,0.00018909
0.52034,0.56601,0.56608,0.56645,0.00012906,0.0044395,1.1285,7.0624e-05,0.0001875
0.52115,0.56601,0.56608,0.56645,0.00012906,0.0048049,1.1281,7.2221e-05,0.00018589
0.52195,0.56601,0.56608,0.56645,0.00012905,0.0051847,1.1277,7.383e-05,0.00018428
0.52276,0.56601,0.56608,0.56644,0.00012905,0.0055789,1.1273,7.5451e-05,0.00018265
0.52356,0.56601,0.56609,0.56644,0.00012904,0.0059875,1.1269,7.7083e-05,0.00018101
0.52437,0.56601,0.56609,0.56644,0.00012904,0.0064105,1.1265,7.8725e-05,0.00017935
0.52517,0.56601,0.56609,0.56643,0.00012903,0.0068477,1.126,8.0378e-05,0.00017769
0.52598,0.56601,0.56609,0.56643,0.00012903,0.0072994,1.1256,8.2041e-05,0.00017602
0.52678,0.56601,0.56609,0.56643,0.00012902,0.0077653,1.1251,8.3714e-05,0.00017433
0.52759,0.56601,0.5661,0.56642,0.00012902,0.0082455,1.1246,8.5395e-05,0.00017264
0.52839,0.56601,0.5661,0.56642,0.00012901,0.0087401,1.1241,8.7085e-05,0.00017094
0.5292,0.56601,0.5661,0.56642,0.00012901,0.0092489,1.1236,8.8782e-05,0.00016923
0.53001,0.56601,0.5661,0.56641,0.000129,0.0097721,1.1231,9.0488e-05,0.00016752
0.53081,0.56601,0.56611,0.56641,0.000129,0.010309,1.1225,9.22e-05,0.00016579
0.53162,0.56601,0.56611,0.5664,0.00012899,0.010861,1.1219,9.3919e-05,0.00016406
0.53242,0.56601,0.56611,0.5664,0.00012899,0.011427,1.1214,9.5645e-05,0.00016233
0.53323,0.56601,0.56611,0.5664,0.00012898,0.012007,1.1208,9.7376e-05,0.00016058
0.53403,0.56601,0.56611,0.56639,0.00012897,0.012601,1.1202,9.9112e-05,0.00015883
0.53484,0.56601,0.56612,0.56639,0.00012897,0.01321,1.1196,0.00010085,0.00015708
0.53564,0.56601,0.56612,0.56639,0.00012896,0.013832,1.1189,0.0001026,0.00015532
0.53645,0.56601,0.56612,0.56638,0.00012895,0.014469,1.1183,0.00010435,0.00015356
0.53726,0.56601,0.56612,0.56638,0.00012895,0.01512,1.1176,0.0001061,0.0001518
0.53806,0.56601,0.56613,0.56638,0.00012894,0.015785,1.117,0.00010786,0.00015003
0.53887,0.56601,0.56613,0.56637,0.00012894,0.016464,1.1163,0.00010961,0.00014826
0.53967,0.56601,0.56613,0.56637,0.00012893,0.017158,1.1156,0.00011137,0.00014648
0.54048,0.56601,0.56613,0.56637,0.00012892,0.017865,1.1149,0.00011313,0.00014471
0.54128,0.56601,0.56613,0.56636,0.00012892,0.018586,1.1141,0.0001149,0.00014293
0.54209,0.56601,0.56614,0.56636,0.00012891,0.019322,1.1134,0.00011666,0.00014116
0.54289,0.56601,0.56614,0.56636,0.0001289,0.020071,1.1126,0.00011842,0.00013938
0.5437,0.56601,0.56614,0.56635,0.00012889,0.020835,1.1119,0.00012018,0.00013761
0.5445,0.56601,0.56614,0.56635,0.00012889,0.021612,1.1111,0.00012195,0.00013583
0.54531,0.56601,0.56615,0.56634,0.00012888,0.022403,1.1103,0.0001237,0.00013406
0.54612,0.56601,0.56615,0.56634,0.00012887,0.023209,1.1095,0.00012546,0.00013228
0.54692,0.56601,0.56615,0.56634,0.00012887,0.024028,1.1086,0.00012722,0.00013051
0.54773,0.56601,0.56615,0.56633,0.00012886,0.024861,1.1078,0.00012897,0.00012875
0.54853,0.56601,0.56616,0.56633,0.00012885,0.025708,1.107,0.00013072,0.00012698
0.54934,0.56601,0.56616,0.56633,0.00012884,0.026569,1.1061,0.00013247,0.00012522
0.55014,0.56601,0.56616,0.56632,0.00012884,0.027444,1.1052,0.00013421,0.00012347
0.55095,0.56601,0.56616,0.56632,0.00012883,0.028332,1.1043,0.00013594,0.00012172
0.55175,0.56601,0.56616,0.56632,0.00012882,0.029234,1.1034,0.00013767,0.00011997
0.55256,0.56601,0.56617,0.56631,0.00012881,0.03015,1.1025,0.0001394,0.00011823
0.55336,0.56601,0.56617,0.56631,0.00012881,0.03108,1.1015,0.00014112,0.00011649
0.55417,0.56601,0.56617,0.56631,0.0001288,0.032024,1.1006,0.00014283,0.00011477
0.55498,0.56601,0.56617,0.5663,0.00012879,0.032981,1.0996,0.00014454,0.00011305
0.55578,0.56601,0.56618,0.5663,0.00012878,0.033952,1.0986,0.00014623,0.00011133
0.55659,0.56601,0.56618,0.5663,0.00012878,0.034936,1.0977,0.00014792,0.00010963
0.55739,0.56601,0.56618,0.56629,0.00012877,0.035934,1.0967,0.00014961,0.00010793
0.5582,0.56601,0.56618,0.56629,0.00012876,0.036946,1.0956,0.00015128,0.00010624
0.559,0.56601,0.56619,0.56629,0.00012875,0.037971,1.0946,0.00015294,0.00010456
0.55981,0.56601,0.56619,0.56628,0.00012874,0.03901,1.0936,0.00015459,0.00010289
0.56061,0.56601,0.56619,0.56628,0.00012874,0.040062,1.0925,0.00015624,0.00010123
0.56142,0.56601,0.56619,0.56628,0.00012873,0.041128,1.0914,0.00015787,9.9585e-05
0.56223,0.56601,0.5662,0.56627,0.00012872,0.042207,1.0903,0.00015949,9.7948e-05
0.56303,0.56601,0.5662,0.56627,0.00012871,0.0433,1.0892,0.0001611,9.6322e-05
0.56384,0.56601,0.5662,0.56627,0.0001287,0.044406,1.0881,0.0001627,9.4709e-05
0.56464,0.56601,0.5662,0.56626,0.00012869,0.045525,1.087,0.00016428,9.3107e-05
0.56545,0.56601,0.5662,0.56626,0.00012869,0.046658,1.0859,0.00016585,9.1519e-05
0.56625,0.56601,0.56621,0.56626,0.00012868,0.047804,1.0847,0.00016741,8.9944e-05
0.56706,0.56601,0.56621,0.56625,0.00012867,0.048964,1.0835,0.00016896,8.8382e-05
0.56786,0.56601,0.56621,0.56625,0.00012866,0.050136,1.0824,0.00017049,8.6835e-05
0.56867,0.56601,0.56621,0.56625,0.00012865,0.051322,1.0812,0.000172,8.5302e-05
0.56947,0.56601,0.56622,0.56624,0.00012864,0.052521,1.08,0.00017351,8.3785e-05
0.57028,0.56601,0.56622,0.56624,0.00012864,0.053734,1.0787,0.00017499,8.2282e-05
0.57109,0.56601,0.56622,0.56624,0.00012863,0.054959,1.0775,0.00017646,8.0796e-05
0.57189,0.56601,0.56622,0.56623,0.00012862,0.056198,1.0763,0.00017791,7.9325e-05
0.5727,0.56601,0.56622,0.56623,0.00012861,0.057449,1.075,0.00017935,7.7871e-05
0.5735,0.56601,0.56623,0.56623,0.0001286,0.058714,1.0737,0.00018077,7.6434e-05
0.57431,0.56601,0.56623,0.56622,0.00012859,0.059991,1.0725,0.00018217,7.5015e-05
0.57511,0.56601,0.56623,0.56622,0.00012859,0.061282,1.0712,0.00018356,7.3613e-05
0.57592,0.56601,0.56623,0.56622,0.00012858,0.062585,1.0698,0.00018493,7.2229e-05
0.57672,0.56601,0.56624,0.56621,0.00012857,0.063902,1.0685,0.00018627,7.0864e-05
0.57753,0.56601,0.56624,0.56621,0.00012856,0.065231,1.0672,0.0001876,6.9518e-05
0.57833,0.56601,0.56624,0.56621,0.00012855,0.066573,1.0658,0.00018891,6.819e-05
0.57914,0.56601,0.56624,0.5662,0.00012854,0.067928,1.0645,0.0001902,6.6883e-05
0.57995,0.56601,0.56624,0.5662,0.00012854,0.069296,1.0631,0.00019148,6.5595e-05
0.58075,0.56601,0.56625,0.5662,0.00012853,0.070676,1.0617,0.00019273,6.4327e-05
0.58156,0.56601,0.56625,0.56619,0.00012852,0.07207,1.0603,0.00019396,6.308e-05
0.58236,0.56601,0.56625,0.56619,0.00012851,0.073475,1.0589,0.00019516,6.1854e-05
0.58317,0.56601,0.56625,0.56619,0.0001285,0.074894,1.0575,0.00019635,6.0649e-05
0.58397,0.56601,0.56625,0.56618,0.00012849,0.076325,1.056,0.00019752,5.9466e-05
0.58478,0.56601,0.56626,0.56618,0.00012848,0.077768,1.0546,0.00019866,5.8305e-05
0.58558,0.56601,0.56626,0.56618,0.00012848,0.079225,1.0531,0.00019979,5.7166e-05
0.58639,0.56601,0.56626,0.56618,0.00012847,0.080693,1.0517,0.00020088,5.6049e-05
0.58719,0.56601,0.56626,0.56617,0.00012846,0.082174,1.0502,0.00020196,5.4955e-05
0.588,0.56601,0.56626,0.56617,0.00012845,0.083668,1.0487,0.00020302,5.3884e-05
0.58881,0.56601,0.56627,0.56617,0.00012844,0.085174,1.0472,0.00020405,5.2837e-05
0.58961,0.56601,0.56627,0.56616,0.00012843,0.086692,1.0456,0.00020505,5.1813e-05
0.59042,0.56601,0.56627,0.56616,0.00012842,0.088222,1.0441,0.00020604,5.0813e-05
0.59122,0.56601,0.56627,0.56616,0.00012842,0.089765,1.0425,0.00020699,4.9838e-05
0.59203,0.56601,0.56627,0.56615,0.00012841,0.09132,1.041,0.00020793,4.8887e-05
0.59283,0.56601,0.56628,0.56615,0.0001284,0.092887,1.0394,0.00020884,4.796e-05
0.59364,0.56601,0.56628,0.56615,0.00012839,0.094466,1.0378,0.00020972,4.7059e-05
0.59444,0.56601,0.56628,0.56614,0.00012838,0.096057,1.0362,0.00021058,4.6182e-05
0.59525,0.56601,0.56628,0.56614,0.00012837,0.097661,1.0346,0.00021142,4.5331e-05
0.59606,0.56601,0.56628,0.56614,0.00012837,0.099276,1.033,0.00021222,4.4506e-05
0.59686,0.56601,0.56629,0.56614,0.00012836,0.1009,1.0314,0.00021301,4.3706e-05
0.59767,0.56601,0.56629,0.56613,0.00012835,0.10254,1.0297,0.00021376,4.2933e-05
0.59847,0.56601,0.56629,0.56613,0.00012834,0.10419,1.0281,0.00021449,4.2186e-05
0.59928,0.56601,0.56629,0.56613,0.00012833,0.10586,1.0264,0.0002152,4.1465e-05
0.60008,0.56601,0.56629,0.56612,0.00012832,0.10753,1.0247,0.00021588,4.0771e-05
0.60089,0.56601,0.56629,0.56612,0.00012831,0.10922,1.023,0.00021653,4.0104e-05
0.60169,0.56601,0.5663,0.56612,0.00012831,0.11092,1.0213,0.00021715,3.9463e-05
0.6025,0.56601,0.5663,0.56612,0.0001283,0.11263,1.0196,0.00021775,3.885e-05
0.6033,0.56601,0.5663,0.56611,0.00012829,0.11435,1.0179,0.00021832,3.8265e-05
0.60411,0.56601,0.5663,0.56611,0.00012828,0.11608,1.0161,0.00021886,3.7707e-05
0.60492,0.56601,0.5663,0.56611,0.00012827,0.11783,1.0144,0.00021937,3.7176e-05
0.60572,0.56601,0.5663,0.5661,0.00012827,0.11958,1.0126,0.00021986,3.6673e-05
0.60653,0.56601,0.5663,0.5661,0.00012826,0.12135,1.0109,0.00022032,3.6198e-05
0.60733,0.56601,0.56631,0.5661,0.00012825,0.12313,1.0091,0.00022075,3.5751e-05
0.60814,0.56601,0.56631,0.5661,0.00012824,0.12492,1.0073,0.00022115,3.5332e-05
0.60894,0.56601,0.56631,0.56609,0.00012823,0.12672,1.0055,0.00022152,3.4942e-05
0.60975,0.56601,0.56631,0.56609,0.00012822,0.12853,1.0036,0.00022187,3.458e-05
0.61055,0.56601,0.56631,0.56609,0.00012822,0.13036,1.0018,0.00022219,3.4246e-05
0.61136,0.56601,0.56631,0.56608,0.00012821,0.13219,0.99998,0.00022248,3.394e-05
0.61216,0.56601,0.56631,0.56608,0.0001282,0.13404,0.99812,0.00022274,3.3664e-05
0.61297,0.56601,0.56632,0.56608,0.00012819,0.1359,0.99626,0.00022297,3.3416e-05
0.61378,0.56601,0.56632,0.56608,0.00012818,0.13777,0.99439,0.00022317,3.3196e-05
0.61458,0.56601,0.56632,0.56607,0.00012818,0.13965,0.9925,0.00022335,3.3006e-05
0.61539,0.56601,0.56632,0.56607,0.00012817,0.14154,0.99061,0.00022349,3.2844e-05
0.61619,0.56601,0.56632,0.56607,0.00012816,0.14344,0.9887,0.00022361,3.2711e-05
0.617,0.56601,0.56632,0.56606,0.00012815,0.14535,0.98678,0.0002237,3.2607e-05
0.6178,0.56601,0.56632,0.56606,0.00012814,0.14727,0.98485,0.00022376,3.2532e-05
0.61861,0.56601,0.56632,0.56606,0.00012814,0.14921,0.98291,0.00022379,3.2485e-05
0.61941,0.56601,0.56633,0.56606,0.00012813,0.15115,0.98096,0.00022379,3.2468e-05
0.62022,0.566,0.56633,0.56605,0.00012812,0.15311,0.979,0.00022376,3.248e-05
0.62103,0.566,0.56633,0.56605,0.00012811,0.15507,0.97703,0.00022371,3.252e-05
0.62183,0.566,0.56633,0.56605,0.00012811,0.15705,0.97505,0.00022362,3.2589e-05
0.62264,0.566,0.56633,0.56605,0.0001281,0.15903,0.97306,0.00022351,3.2687e-05
0.62344,0.566,0.56633,0.56604,0.00012809,0.16103,0.97106,0.00022337,3.2814e-05
0.62425,0.566,0.56633,0.56604,0.00012808,0.16304,0.96904,0.00022319,3.297e-05
0.62505,0.566,0.56633,0.56604,0.00012807,0.16506,0.96702,0.00022299,3.3154e-05
0.62586,0.566,0.56633,0.56604,0.00012807,0.16708,0.96499,0.00022277,3.3367e-05
0.62666,0.566,0.56633,0.56603,0.00012806,0.16912,0.96294,0.00022251,3.3609e-05
0.62747,0.566,0.56633,0.56603,0.00012805,0.17117,0.96089,0.00022222,3.3879e-05
0.62827,0.566,0.56633,0.56603,0.00012804,0.17323,0.95883,0.00022191,3.4178e-05
0.62908,0.566,0.56634,0.56603,0.00012804,0.1753,0.95675,0.00022157,3.4505e-05
0.62989,0.566,0.56634,0.56602,0.00012803,0.17738,0.95467,0.0002212,3.486e-05
0.63069,0.566,0.56634,0.56602,0.00012802,0.17947,0.95258,0.0002208,3.5244e-05
0.6315,0.566,0.56634,0.56602,0.00012801,0.18157,0.95047,0.00022037,3.5655e-05
0.6323,0.566,0.56634,0.56602,0.00012801,0.18367,0.94836,0.00021992,3.6094e-05
0.63311,0.566,0.56634,0.56601,0.000128,0.18579,0.94624,0.00021944,3.6561e-05
0.63391,0.566,0.56634,0.56601,0.00012799,0.18792,0.9441,0.00021893,3.7056e-05
0.63472,0.566,0.56634,0.56601,0.00012799,0.19006,0.94196,0.00021839,3.7578e-05
0.63552,0.566,0.56634,0.56601,0.00012798,0.19221,0.93981,0.00021783,3.8128e-05
0.63633,0.566,0.56634,0.566,0.00012797,0.19436,0.93765,0.00021724,3.8705e-05
0.63713,0.566,0.56634,0.566,0.00012796,0.19653,0.93547,0.00021662,3.9309e-05
0.63794,0.566,0.56634,0.566,0.00012796,0.1987,0.93329,0.00021597,3.9939e-05
0.63875,0.566,0.56634,0.566,0.00012795,0.20089,0.9311,0.0002153,4.0597e-05
0.63955,0.566,0.56634,0.56599,0.00012794,0.20308,0.9289,0.0002146,4.1281e-05
0.64036,0.566,0.56634,0.56599,0.00012794,0.20529,0.9267,0.00021388,4.1991e-05
0.64116,0.566,0.56634,0.56599,0.00012793,0.2075,0.92448,0.00021313,4.2727e-05
0.64197,0.566,0.56634,0.56599,0.00012792,0.20973,0.92225,0.00021235,4.3489e-05
0.64277,0.566,0.56634,0.56599,0.00012791,0.21196,0.92001,0.00021155,4.4277e-05
0.64358,0.566,0.56634,0.56598,0.00012791,0.2142,0.91777,0.00021073,4.5091e-05
0.64438,0.566,0.56634,0.56598,0.0001279,0.21645,0.91551,0.00020987,4.5929e-05
0.64519,0.566,0.56634,0.56598,0.00012789,0.21871,0.91325,0.000209,4.6793e-05
0.64599,0.566,0.56634,0.56598,0.00012789,0.22097,0.91098,0.00020809,4.7681e-05
0.6468,0.566,0.56634,0.56597,0.00012788,0.22325,0.9087,0.00020717,4.8594e-05
0.64761,0.56599,0.56634,0.56597,0.00012787,0.22554,0.90641,0.00020622,4.9531e-05
0.64841,0.56599,0.56634,0.56597,0.00012787,0.22783,0.90411,0.00020524,5.0492e-05
0.64922,0.56599,0.56634,0.56597,0.00012786,0.23013,0.9018,0.00020425,5.1477e-05
0.65002,0.56599,0.56634,0.56597,0.00012785,0.23244,0.89949,0.00020322,5.2485e-05
0.65083,0.56599,0.56634,0.56596,0.00012785,0.23476,0.89716,0.00020218,5.3516e-05
0.65163,0.56599,0.56634,0.56596,0.00012784,0.23709,0.89483,0.00020111,5.457e-05
0.65244,0.56599,0.56634,0.56596,0.00012783,0.23943,0.89249,0.00020002,5.5647e-05
0.65324,0.56599,0.56634,0.56596,0.00012783,0.24177,0.89014,0.00019891,5.6746e-05
0.65405,0.56599,0.56634,0.56596,0.00012782,0.24413,0.88778,0.00019778,5.7867e-05
0.65486,0.56599,0.56634,0.56595,0.00012782,0.24649,0.88542,0.00019662,5.9009e-05
0.65566,0.56599,0.56634,0.56595,0.00012781,0.24886,0.88304,0.00019545,6.0173e-05
0.65647,0.56599,0.56634,0.56595,0.0001278,0.25124,0.88066,0.00019425,6.1358e-05
0.65727,0.56599,0.56634,0.56595,0.0001278,0.25362,0.87827,0.00019303,6.2564e-05
0.65808,0.56599,0.56634,0.56594,0.00012779,0.25602,0.87587,0.00019179,6.379e-05
0.65888,0.56599,0.56634,0.56594,0.00012778,0.25842,0.87347,0.00019053,6.5035e-05
0.65969,0.56599,0.56634,0.56594,0.00012778,0.26083,0.87105,0.00018926,6.6301e-05
0.66049,0.56599,0.56634,0.56594,0.00012777,0.26325,0.86863,0.00018796,6.7586e-05
0.6613,0.56599,0.56634,0.56594,0.00012777,0.26567,0.8662,0.00018664,6.889e-05
0.6621,0.56599,0.56633,0.56594,0.00012776,0.26811,0.86376,0.00018531,7.0212e-05
0.66291,0.56599,0.56633,0.56593,0.00012775,0.27055,0.86132,0.00018396,7.1553e-05
0.66372,0.56599,0.56633,0.56593,0.00012775,0.273,0.85887,0.00018259,7.2911e-05
0.66452,0.56599,0.56633,0.56593,0.00012774,0.27545,0.85641,0.0001812,7.4287e-05
0.66533,0.56599,0.56633,0.56593,0.00012774,0.27792,0.85394,0.00017979,7.568e-05
0.66613,0.56599,0.56633,0.56593,0.00012773,0.28039,0.85146,0.00017837,7.709e-05
0.66694,0.56599,0.56633,0.56592,0.00012773,0.28287,0.84898,0.00017694,7.8515e-05
0.66774,0.56598,0.56633,0.56592,0.00012772,0.28535,0.84649,0.00017548,7.9957e-05
0.66855,0.56598,0.56633,0.56592,0.00012771,0.28784,0.844,0.00017401,8.1415e-05
0.66935,0.56598,0.56633,0.56592,0.00012771,0.29034,0.84149,0.00017253,8.2887e-05
0.67016,0.56598,0.56633,0.56592,0.0001277,0.29285,0.83898,0.00017103,8.4374e-05
0.67096,0.56598,0.56632,0.56592,0.0001277,0.29536,0.83647,0.00016952,8.5876e-05
0.67177,0.56598,0.56632,0.56591,0.00012769,0.29789,0.83394,0.00016799,8.7391e-05
0.67258,0.56598,0.56632,0.56591,0.00012769,0.30041,0.83141,0.00016645,8.892e-05
0.67338,0.56598,0.56632,0.56591,0.00012768,0.30295,0.82887,0.0001649,9.0462e-05
0.67419,0.56598,0.56632,0.56591,0.00012768,0.30549,0.82633,0.00016334,9.2016e-05
0.67499,0.56598,0.56632,0.56591,0.00012767,0.30804,0.82378,0.00016176,9.3582e-05
0.6758,0.56598,0.56632,0.56591,0.00012767,0.31059,0.82122,0.00016017,9.5161e-05
0.6766,0.56598,0.56631,0.5659,0.00012766,0.31315,0.81865,0.00015857,9.675e-05
0.67741,0.56598,0.56631,0.5659,0.00012766,0.31572,0.81608,0.00015696,9.8351e-05
0.67821,0.56598,0.56631,0.5659,0.00012765,0.3183,0.8135,0.00015534,9.9962e-05
0.67902,0.56598,0.56631,0.5659,0.00012765,0.32088,0.81092,0.00015371,0.00010158
0.67983,0.56598,0.56631,0.5659,0.00012764,0.32346,0.80833,0.00015207,0.00010321
0.68063,0.56598,0.56631,0.5659,0.00012764,0.32606,0.80574,0.00015042,0.00010485
0.68144,0.56598,0.56631,0.56589,0.00012763,0.32866,0.80313,0.00014876,0.0001065
0.68224,0.56598,0.5663,0.56589,0.00012763,0.33126,0.80052,0.0001471,0.00010816
0.68305,0.56598,0.5663,0.56589,0.00012762,0.33387,0.79791,0.00014542,0.00010982
0.68385,0.56598,0.5663,0.56589,0.00012762,0.33649,0.79529,0.00014374,0.00011149
0.68466,0.56597,0.5663,0.56589,0.00012761,0.33911,0.79266,0.00014205,0.00011317
0.68546,0.56597,0.5663,0.56589,0.00012761,0.34174,0.79003,0.00014036,0.00011485
0.68627,0.56597,0.5663,0.56589,0.0001276,0.34438,0.78739,0.00013866,0.00011654
0.68707,0.56597,0.56629,0.56588,0.0001276,0.34702,0.78475,0.00013696,0.00011824
0.68788,0.56597,0.56629,0.56588,0.00012759,0.34966,0.7821,0.00013525,0.00011994
0.68869,0.56597,0.56629,0.56588,0.00012759,0.35231,0.77945,0.00013353,0.00012164
0.68949,0.56597,0.56629,0.56588,0.00012759,0.35497,0.77679,0.00013182,0.00012335
0.6903,0.56597,0.56629,0.56588,0.00012758,0.35763,0.77412,0.0001301,0.00012507
0.6911,0.56597,0.56628,0.56588,0.00012758,0.3603,0.77145,0.00012837,0.00012678
0.69191,0.56597,0.56628,0.56588,0.00012757,0.36297,0.76878,0.00012665,0.0001285
0.69271,0.56597,0.56628,0.56587,0.00012757,0.36565,0.7661,0.00012492,0.00013022
0.69352,0.56597,0.56628,0.56587,0.00012756,0.36834,0.76341,0.00012319,0.00013194
0.69432,0.56597,0.56628,0.56587,0.00012756,0.37103,0.76072,0.00012146,0.00013366
0.69513,0.56597,0.56627,0.56587,0.00012756,0.37372,0.75802,0.00011973,0.00013539
0.69593,0.56597,0.56627,0.56587,0.00012755,0.37642,0.75532,0.000118,0.00013711
0.69674,0.56597,0.56627,0.56587,0.00012755,0.37912,0.75262,0.00011626,0.00013883
0.69755,0.56597,0.56627,0.56587,0.00012755,0.38183,0.7499,0.00011453,0.00014056
0.69835,0.56596,0.56626,0.56587,0.00012754,0.38454,0.74719,0.00011281,0.00014228
0.69916,0.56596,0.56626,0.56586,0.00012754,0.38726,0.74447,0.00011108,0.000144
0.69996,0.56596,0.56626,0.56586,0.00012753,0.38998,0.74175,0.00010935,0.00014571
0.70077,0.56596,0.56626,0.56586,0.00012753,0.39271,0.73902,0.00010763,0.00014743
0.70157,0.56596,0.56625,0.56586,0.00012753,0.39544,0.73628,0.00010591,0.00014914
0.70238,0.56596,0.56625,0.56586,0.00012752,0.39818,0.73355,0.0001042,0.00015085
0.70318,0.56596,0.56625,0.56586,0.00012752,0.40092,0.7308,0.00010249,0.00015255
0.70399,0.56596,0.56625,0.56586,0.00012752,0.40366,0.72806,0.00010078,0.00015425
0.7048,0.56596,0.56624,0.56586,0.00012751,0.40641,0.72531,9.9083e-05,0.00015595
0.7056,0.56596,0.56624,0.56586,0.00012751,0.40916,0.72255,9.7388e-05,0.00015763
0.70641,0.56596,0.56624,0.56586,0.00012751,0.41192,0.71979,9.5699e-05,0.00015932
0.70721,0.56596,0.56624,0.56585,0.0001275,0.41468,0.71703,9.4017e-05,0.00016099
0.70802,0.56596,0.56623,0.56585,0.0001275,0.41744,0.71427,9.2341e-05,0.00016266
0.70882,0.56596,0.56623,0.56585,0.0001275,0.42021,0.7115,9.0673e-05,0.00016433
0.70963,0.56596,0.56623,0.56585,0.0001275,0.42298,0.70872,8.9013e-05,0.00016598
0.71043,0.56596,0.56623,0.56585,0.00012749,0.42576,0.70594,8.7362e-05,0.00016763
0.71124,0.56595,0.56622,0.56585,0.00012749,0.42854,0.70316,8.5719e-05,0.00016926
0.71204,0.56595,0.56622,0.56585,0.00012749,0.43132,0.70038,8.4086e-05,0.00017089
0.71285,0.56595,0.56622,0.56585,0.00012749,0.4341,0.69759,8.2462e-05,0.00017251
0.71366,0.56595,0.56621,0.56585,0.00012748,0.43689,0.6948,8.0848e-05,0.00017412
0.71446,0.56595,0.56621,0.56585,0.00012748,0.43969,0.69201,7.9246e-05,0.00017572
0.71527,0.56595,0.56621,0.56585,0.00012748,0.44248,0.68921,7.7654e-05,0.0001773
0.71607,0.56595,0.5662,0.56584,0.00012748,0.44528,0.68641,7.6074e-05,0.00017888
0.71688,0.56595,0.5662,0.56584,0.00012747,0.44808,0.6836,7.4505e-05,0.00018044
0.71768,0.56595,0.5662,0.56584,0.00012747,0.45089,0.6808,7.295e-05,0.000182
0.71849,0.56595,0.5662,0.56584,0.00012747,0.4537,0.67799,7.1407e-05,0.00018353
0.71929,0.56595,0.56619,0.56584,0.00012747,0.45651,0.67517,6.9877e-05,0.00018506
0.7201,0.56595,0.56619,0.56584,0.00012747,0.45932,0.67236,6.8361e-05,0.00018657
0.7209,0.56595,0.56619,0.56584,0.00012746,0.46214,0.66954,6.6859e-05,0.00018807
0.72171,0.56595,0.56618,0.56584,0.00012746,0.46496,0.66672,6.5371e-05,0.00018956
0.72252,0.56595,0.56618,0.56584,0.00012746,0.46778,0.6639,6.3899e-05,0.00019102
0.72332,0.56594,0.56618,0.56584,0.00012746,0.47061,0.66107,6.2442e-05,0.00019248
0.72413,0.56594,0.56617,0.56584,0.00012746,0.47343,0.65824,6.1e-05,0.00019392
0.72493,0.56594,0.56617,0.56584,0.00012746,0.47626,0.65541,5.9575e-05,0.00019534
0.72574,0.56594,0.56617,0.56584,0.00012746,0.47909,0.65258,5.8166e-05,0.00019675
0.72654,0.56594,0.56616,0.56584,0.00012745,0.48193,0.64974,5.6774e-05,0.00019814
0.72735,0.56594,0.56616,0.56584,0.00012745,0.48477,0.64691,5.54e-05,0.00019951
0.72815,0.56594,0.56616,0.56584,0.00012745,0.4876,0.64407,5.4043e-05,0.00020086
0.72896,0.56594,0.56615,0.56583,0.00012745,0.49044,0.64123,5.2704e-05,0.0002022
0.72976,0.56594,0.56615,0.56583,0.00012745,0.49329,0.63838,5.1384e-05,0.00020352
0.73057,0.56594,0.56615,0.56583,0.00012745,0.49613,0.63554,5.0082e-05,0.00020482
0.73138,0.56594,0.56614,0.56583,0.00012745,0.49898,0.63269,4.88e-05,0.0002061
0.73218,0.56594,0.56614,0.56583,0.00012745,0.50182,0.62984,4.7537e-05,0.00020736
0.73299,0.56594,0.56613,0.56583,0.00012745,0.50467,0.62699,4.6294e-05,0.0002086
0.73379,0.56593,0.56613,0.56583,0.00012745,0.50752,0.62414,4.5071e-05,0.00020982
0.7346,0.56593,0.56613,0.56583,0.00012745,0.51038,0.62129,4.3868e-05,0.00021103
0.7354,0.56593,0.56612,0.56583,0.00012745,0.51323,0.61843,4.2687e-05,0.00021221
0.73621,0.56593,0.56612,0.56583,0.00012745,0.51609,0.61558,4.1527e-05,0.00021337
0.73701,0.56593,0.56612,0.56583,0.00012745,0.51894,0.61272,4.0388e-05,0.00021451
0.73782,0.56593,0.56611,0.56583,0.00012745,0.5218,0.60986,3.9272e-05,0.00021562
0.73863,0.56593,0.56611,0.56583,0.00012745,0.52466,0.607,3.8177e-05,0.00021672
0.73943,0.56593,0.5661,0.56583,0.00012745,0.52752,0.60414,3.7105e-05,0.00021779
0.74024,0.56593,0.5661,0.56583,0.00012745,0.53038,0.60128,3.6056e-05,0.00021884
0.74104,0.56593,0.5661,0.56583,0.00012745,0.53324,0.59842,3.5029e-05,0.00021987
0.74185,0.56593,0.56609,0.56583,0.00012745,0.5361,0.59555,3.4026e-05,0.00022087
0.74265,0.56593,0.56609,0.56583,0.00012745,0.53897,0.59269,3.3047e-05,0.00022185
0.74346,0.56593,0.56609,0.56583,0.00012745,0.54183,0.58983,3.2092e-05,0.00022281
0.74426,0.56592,0.56608,0.56583,0.00012745,0.5447,0.58696,3.1161e-05,0.00022374
0.74507,0.56592,0.56608,0.56583,0.00012745,0.54756,0.5841,3.0254e-05,0.00022465
0.74587,0.56592,0.56607,0.56583,0.00012745,0.55043,0.58123,2.9372e-05,0.00022553
0.74668,0.56592,0.56607,0.56583,0.00012745,0.55329,0.57836,2.8515e-05,0.00022639
0.74749,0.56592,0.56607,0.56583,0.00012745,0.55616,0.5755,2.7683e-05,0.00022722
0.74829,0.56592,0.56606,0.56583,0.00012745,0.55903,0.57263,2.6877e-05,0.00022803
0.7491,0.56592,0.56606,0.56583,0.00012746,0.56189,0.56976,2.6096e-05,0.00022882
0.7499,0.56592,0.56605,0.56583,0.00012746,0.56476,0.56689,2.5341e-05,0.00022957
0.75071,0.56592,0.56605,0.56583,0.00012746,0.56763,0.56403,2.4612e-05,0.00023031
0.75151,0.56592,0.56605,0.56583,0.00012746,0.5705,0.56116,2.391e-05,0.00023101
0.75232,0.56592,0.56604,0.56583,0.00012746,0.57336,0.55829,2.3234e-05,0.00023169
0.75312,0.56591,0.56604,0.56583,0.00012746,0.57623,0.55543,2.2584e-05,0.00023234
0.75393,0.56591,0.56603,0.56583,0.00012747,0.5791,0.55256,2.1962e-05,0.00023297
0.75473,0.56591,0.56603,0.56583,0.00012747,0.58196,0.54969,2.1366e-05,0.00023357
0.75554,0.56591,0.56602,0.56583,0.00012747,0.58483,0.54683,2.0798e-05,0.00023414
0.75635,0.56591,0.56602,0.56583,0.00012747,0.5877,0.54396,2.0257e-05,0.00023469
0.75715,0.56591,0.56602,0.56583,0.00012747,0.59056,0.5411,1.9744e-05,0.00023521
0.75796,0.56591,0.56601,0.56583,0.00012748,0.59342,0.53823,1.9258e-05,0.0002357
0.75876,0.56591,0.56601,0.56583,0.00012748,0.59629,0.53537,1.8801e-05,0.00023616
0.75957,0.56591,0.566,0.56583,0.00012748,0.59915,0.53251,1.8371e-05,0.00023659
0.76037,0.56591,0.566,0.56583,0.00012748,0.60201,0.52965,1.7969e-05,0.000237
0.76118,0.56591,0.56599,0.56583,0.00012749,0.60487,0.52679,1.7596e-05,0.00023738
0.76198,0.56591,0.56599,0.56583,0.00012749,0.60773,0.52393,1.7251e-05,0.00023773
0.76279,0.5659,0.56599,0.56583,0.00012749,0.61059,0.52107,1.6934e-05,0.00023805
0.7636,0.5659,0.56598,0.56583,0.0001275,0.61345,0.51821,1.6646e-05,0.00023835
0.7644,0.5659,0.56598,0.56583,0.0001275,0.61631,0.51535,1.6386e-05,0.00023861
0.76521,0.5659,0.56597,0.56583,0.0001275,0.61916,0.5125,1.6155e-05,0.00023885
0.76601,0.5659,0.56597,0.56583,0.00012751,0.62202,0.50964,1.5953e-05,0.00023906
0.76682,0.5659,0.56596,0.56583,0.00012751,0.62487,0.50679,1.578e-05,0.00023924
0.76762,0.5659,0.56596,0.56583,0.00012751,0.62772,0.50394,1.5635e-05,0.00023939
0.76843,0.5659,0.56595,0.56583,0.00012752,0.63057,0.50109,1.552e-05,0.00023952
0.76923,0.5659,0.56595,0.56583,0.00012752,0.63342,0.49825,1.5433e-05,0.00023961
0.77004,0.5659,0.56595,0.56583,0.00012753,0.63627,0.4954,1.5376e-05,0.00023968
0.77084,0.5659,0.56594,0.56583,0.00012753,0.63911,0.49256,1.5347e-05,0.00023971
0.77165,0.56589,0.56594,0.56583,0.00012753,0.64195,0.48972,1.5348e-05,0.00023972
0.77246,0.56589,0.56593,0.56584,0.00012754,0.64479,0.48688,1.5378e-05,0.0002397
0.77326,0.56589,0.56593,0.56584,0.00012754,0.64763,0.48404,1.5436e-05,0.00023965
0.77407,0.56589,0.56592,0.56584,0.00012755,0.65047,0.4812,1.5524e-05,0.00023957
0.77487,0.56589,0.56592,0.56584,0.00012755,0.6533,0.47837,1.5641e-05,0.00023946
0.77568,0.56589,0.56591,0.56584,0.00012756,0.65614,0.47554,1.5787e-05,0.00023933
0.77648,0.56589,0.56591,0.56584,0.00012756,0.65897,0.47271,1.5962e-05,0.00023916
0.77729,0.56589,0.56591,0.56584,0.00012757,0.66179,0.46988,1.6166e-05,0.00023897
0.77809,0.56589,0.5659,0.56584,0.00012757,0.66462,0.46706,1.6399e-05,0.00023874
0.7789,0.56589,0.5659,0.56584,0.00012758,0.66744,0.46424,1.666e-05,0.00023849
0.7797,0.56588,0.56589,0.56584,0.00012758,0.67026,0.46142,1.6951e-05,0.00023821
0.78051,0.56588,0.56589,0.56584,0.00012759,0.67308,0.4586,1.727e-05,0.0002379
0.78132,0.56588,0.56588,0.56584,0.00012759,0.6759,0.45579,1.7618e-05,0.00023757
0.78212,0.56588,0.56588,0.56584,0.0001276,0.67871,0.45298,1.7994e-05,0.0002372
0.78293,0.56588,0.56587,0.56584,0.0001276,0.68152,0.45017,1.8399e-05,0.00023681
0.78373,0.56588,0.56587,0.56584,0.00012761,0.68432,0.44737,1.8832e-05,0.00023639
0.78454,0.56588,0.56586,0.56584,0.00012762,0.68713,0.44456,1.9294e-05,0.00023594
0.78534,0.56588,0.56586,0.56585,0.00012762,0.68993,0.44177,1.9784e-05,0.00023546
0.78615,0.56588,0.56585,0.56585,0.00012763,0.69272,0.43897,2.0301e-05,0.00023495
0.78695,0.56588,0.56585,0.56585,0.00012763,0.69552,0.43618,2.0847e-05,0.00023442
0.78776,0.56587,0.56584,0.56585,0.00012764,0.69831,0.43339,2.1421e-05,0.00023386
0.78856,0.56587,0.56584,0.56585,0.00012765,0.70109,0.4306,2.2022e-05,0.00023327
0.78937,0.56587,0.56583,0.56585,0.00012765,0.70388,0.42782,2.265e-05,0.00023266
0.79018,0.56587,0.56583,0.56585,0.00012766,0.70666,0.42504,2.3306e-05,0.00023201
0.79098,0.56587,0.56583,0.56585,0.00012767,0.70943,0.42227,2.3989e-05,0.00023134
0.79179,0.56587,0.56582,0.56585,0.00012767,0.71221,0.4195,2.4699e-05,0.00023065
0.79259,0.56587,0.56582,0.56585,0.00012768,0.71497,0.41673,2.5436e-05,0.00022992
0.7934,0.56587,0.56581,0.56585,0.00012769,0.71774,0.41397,2.62e-05,0.00022917
0.7942,0.56587,0.56581,0.56586,0.00012769,0.7205,0.41121,2.699e-05,0.0002284
0.79501,0.56587,0.5658,0.56586,0.0001277,0.72326,0.40845,2.7806e-05,0.0002276
0.79581,0.56586,0.5658,0.56586,0.00012771,0.72601,0.4057,2.8648e-05,0.00022677
0.79662,0.56586,0.56579,0.56586,0.00012772,0.72876,0.40296,2.9516e-05,0.00022592
0.79743,0.56586,0.56579,0.56586,0.00012772,0.73151,0.40021,3.0409e-05,0.00022504
0.79823,0.56586,0.56578,0.56586,0.00012773,0.73425,0.39747,3.1328e-05,0.00022414
0.79904,0.56586,0.56578,0.56586,0.00012774,0.73698,0.39474,3.2272e-05,0.00022321
0.79984,0.56586,0.56577,0.56586,0.00012775,0.73972,0.39201,3.3241e-05,0.00022225
0.80065,0.56586,0.56577,0.56586,0.00012776,0.74244,0.38928,3.4234e-05,0.00022128
0.80145,0.56586,0.56576,0.56587,0.00012776,0.74517,0.38656,3.5252e-05,0.00022027
0.80226,0.56586,0.56576,0.56587,0.00012777,0.74789,0.38385,3.6294e-05,0.00021925
0.80306,0.56586,0.56575,0.56587,0.00012778,0.7506,0.38113,3.7359e-05,0.0002182
0.80387,0.56585,0.56575,0.56587,0.00012779,0.75331,0.37843,3.8449e-05,0.00021713
0.80467,0.56585,0.56574,0.56587,0.0001278,0.75601,0.37573,3.9561e-05,0.00021603
0.80548,0.56585,0.56574,0.56587,0.00012781,0.75871,0.37303,4.0696e-05,0.00021491
0.80629,0.56585,0.56573,0.56587,0.00012781,0.76141,0.37034,4.1854e-05,0.00021377
0.80709,0.56585,0.56573,0.56587,0.00012782,0.7641,0.36765,4.3035e-05,0.00021261
0.8079,0.56585,0.56572,0.56587,0.00012783,0.76678,0.36497,4.4237e-05,0.00021143
0.8087,0.56585,0.56572,0.56588,0.00012784,0.76946,0.36229,4.5461e-05,0.00021022
0.80951,0.56585,0.56571,0.56588,0.00012785,0.77214,0.35962,4.6707e-05,0.00020899
0.81031,0.56585,0.56571,0.56588,0.00012786,0.77481,0.35695,4.7973e-05,0.00020774
0.81112,0.56584,0.56571,0.56588,0.00012787,0.77747,0.35429,4.9261e-05,0.00020647
0.81192,0.56584,0.5657,0.56588,0.00012788,0.78013,0.35163,5.0569e-05,0.00020518
0.81273,0.56584,0.5657,0.56588,0.00012789,0.78278,0.34898,5.1896e-05,0.00020388
0.81353,0.56584,0.56569,0.56588,0.0001279,0.78543,0.34634,5.3244e-05,0.00020255
0.81434,0.56584,0.56569,0.56589,0.0001279,0.78807,0.3437,5.4611e-05,0.0002012
0.81515,0.56584,0.56568,0.56589,0.00012791,0.79071,0.34107,5.5997e-05,0.00019983
0.81595,0.56584,0.56568,0.56589,0.00012792,0.79334,0.33844,5.7402e-05,0.00019845
0.81676,0.56584,0.56567,0.56589,0.00012793,0.79596,0.33582,5.8825e-05,0.00019704
0.81756,0.56584,0.56567,0.56589,0.00012794,0.79858,0.3332,6.0266e-05,0.00019562
0.81837,0.56584,0.56566,0.56589,0.00012795,0.80119,0.33059,6.1724e-05,0.00019418
0.81917,0.56583,0.56566,0.56589,0.00012796,0.8038,0.32799,6.3199e-05,0.00019273
0.81998,0.56583,0.56565,0.5659,0.00012797,0.8064,0.32539,6.4692e-05,0.00019126
0.82078,0.56583,0.56565,0.5659,0.00012798,0.809,0.3228,6.62e-05,0.00018977
0.82159,0.56583,0.56564,0.5659,0.00012799,0.81158,0.32021,6.7725e-05,0.00018826
0.8224,0.56583,0.56564,0.5659,0.000128,0.81417,0.31764,6.9265e-05,0.00018674
0.8232,0.56583,0.56563,0.5659,0.00012801,0.81674,0.31506,7.0821e-05,0.00018521
0.82401,0.56583,0.56563,0.5659,0.00012802,0.81931,0.3125,7.2391e-05,0.00018366
0.82481,0.56583,0.56562,0.56591,0.00012804,0.82187,0.30994,7.3975e-05,0.0001821
0.82562,0.56583,0.56562,0.56591,0.00012805,0.82443,0.30738,7.5574e-05,0.00018052
0.82642,0.56582,0.56561,0.56591,0.00012806,0.82698,0.30484,7.7185e-05,0.00017893
0.82723,0.56582,0.56561,0.56591,0.00012807,0.82952,0.3023,7.881e-05,0.00017732
0.82803,0.56582,0.5656,0.56591,0.00012808,0.83206,0.29977,8.0448e-05,0.00017571
0.82884,0.56582,0.5656,0.56591,0.00012809,0.83459,0.29724,8.2098e-05,0.00017408
0.82964,0.56582,0.56559,0.56592,0.0001281,0.83711,0.29472,8.3759e-05,0.00017244
0.83045,0.56582,0.56559,0.56592,0.00012811,0.83963,0.29221,8.5432e-05,0.00017079
0.83126,0.56582,0.56558,0.56592,0.00012812,0.84214,0.2897,8.7116e-05,0.00016913
0.83206,0.56582,0.56558,0.56592,0.00012813,0.84464,0.2872,8.881e-05,0.00016745
0.83287,0.56582,0.56557,0.56592,0.00012814,0.84713,0.28471,9.0514e-05,0.00016577
0.83367,0.56581,0.56557,0.56592,0.00012815,0.84962,0.28223,9.2228e-05,0.00016408
0.83448,0.56581,0.56556,0.56593,0.00012817,0.8521,0.27975,9.3951e-05,0.00016238
0.83528,0.56581,0.56556,0.56593,0.00012818,0.85457,0.27728,9.5683e-05,0.00016067
0.83609,0.56581,0.56556,0.56593,0.00012819,0.85704,0.27482,9.7422e-05,0.00015895
0.83689,0.56581,0.56555,0.56593,0.0001282,0.8595,0.27237,9.917e-05,0.00015723
0.8377,0.56581,0.56555,0.56593,0.00012821,0.86195,0.26992,0.00010092,0.0001555
0.8385,0.56581,0.56554,0.56594,0.00012822,0.86439,0.26748,0.00010269,0.00015376
0.83931,0.56581,0.56554,0.56594,0.00012823,0.86682,0.26505,0.00010445,0.00015201
0.84012,0.56581,0.56553,0.56594,0.00012824,0.86925,0.26263,0.00010623,0.00015026
0.84092,0.5658,0.56553,0.56594,0.00012826,0.87167,0.26021,0.00010801,0.0001485
0.84173,0.5658,0.56552,0.56594,0.00012827,0.87408,0.2578,0.00010979,0.00014674
0.84253,0.5658,0.56552,0.56595,0.00012828,0.87649,0.2554,0.00011158,0.00014498
0.84334,0.5658,0.56551,0.56595,0.00012829,0.87888,0.25301,0.00011337,0.00014321
0.84414,0.5658,0.56551,0.56595,0.0001283,0.88127,0.25063,0.00011517,0.00014144
0.84495,0.5658,0.5655,0.56595,0.00012831,0.88365,0.24825,0.00011697,0.00013966
0.84575,0.5658,0.5655,0.56595,0.00012832,0.88602,0.24588,0.00011877,0.00013788
0.84656,0.5658,0.56549,0.56596,0.00012834,0.88839,0.24352,0.00012057,0.0001361
0.84736,0.5658,0.56549,0.56596,0.00012835,0.89074,0.24117,0.00012238,0.00013432
0.84817,0.56579,0.56548,0.56596,0.00012836,0.89309,0.23883,0.00012418,0.00013253
0.84898,0.56579,0.56548,0.56596,0.00012837,0.89543,0.23649,0.00012599,0.00013075
0.84978,0.56579,0.56547,0.56596,0.00012838,0.89776,0.23417,0.0001278,0.00012897
0.85059,0.56579,0.56547,0.56597,0.00012839,0.90008,0.23185,0.0001296,0.00012718
0.85139,0.56579,0.56547,0.56597,0.00012841,0.9024,0.22954,0.00013141,0.0001254
0.8522,0.56579,0.56546,0.56597,0.00012842,0.9047,0.22724,0.00013322,0.00012362
0.853,0.56579,0.56546,0.56597,0.00012843,0.907,0.22495,0.00013502,0.00012184
0.85381,0.56579,0.56545,0.56597,0.00012844,0.90928,0.22267,0.00013682,0.00012006
0.85461,0.56578,0.56545,0.56598,0.00012845,0.91156,0.22039,0.00013862,0.00011829
0.85542,0.56578,0.56544,0.56598,0.00012846,0.91383,0.21813,0.00014041,0.00011651
0.85623,0.56578,0.56544,0.56598,0.00012848,0.91609,0.21587,0.0001422,0.00011475
0.85703,0.56578,0.56543,0.56598,0.00012849,0.91835,0.21362,0.00014399,0.00011298
0.85784,0.56578,0.56543,0.56599,0.0001285,0.92059,0.21138,0.00014577,0.00011122
0.85864,0.56578,0.56542,0.56599,0.00012851,0.92282,0.20915,0.00014755,0.00010947
0.85945,0.56578,0.56542,0.56599,0.00012852,0.92505,0.20693,0.00014932,0.00010772
0.86025,0.56578,0.56541,0.56599,0.00012853,0.92726,0.20472,0.00015109,0.00010598
0.86106,0.56578,0.56541,0.566,0.00012854,0.92947,0.20252,0.00015285,0.00010424
0.86186,0.56577,0.56541,0.566,0.00012856,0.93167,0.20033,0.0001546,0.00010251
0.86267,0.56577,0.5654,0.566,0.00012857,0.93385,0.19815,0.00015635,0.00010079
0.86347,0.56577,0.5654,0.566,0.00012858,0.93603,0.19597,0.00015808,9.9073e-05
0.86428,0.56577,0.56539,0.566,0.00012859,0.9382,0.19381,0.00015981,9.7367e-05
0.86509,0.56577,0.56539,0.56601,0.0001286,0.94036,0.19165,0.00016153,9.5669e-05
0.86589,0.56577,0.56538,0.56601,0.00012861,0.94251,0.18951,0.00016324,9.3981e-05
0.8667,0.56577,0.56538,0.56601,0.00012862,0.94465,0.18737,0.00016494,9.2302e-05
0.8675,0.56577,0.56537,0.56601,0.00012863,0.94678,0.18525,0.00016664,9.0634e-05
0.86831,0.56577,0.56537,0.56602,0.00012865,0.9489,0.18313,0.00016832,8.8975e-05
0.86911,0.56576,0.56536,0.56602,0.00012866,0.95101,0.18103,0.00016999,8.7328e-05
0.86992,0.56576,0.56536,0.56602,0.00012867,0.95311,0.17893,0.00017164,8.5692e-05
0.87072,0.56576,0.56536,0.56602,0.00012868,0.9552,0.17684,0.00017329,8.4068e-05
0.87153,0.56576,0.56535,0.56603,0.00012869,0.95729,0.17477,0.00017492,8.2456e-05
0.87233,0.56576,0.56535,0.56603,0.0001287,0.95936,0.1727,0.00017654,8.0857e-05
0.87314,0.56576,0.56534,0.56603,0.00012871,0.96142,0.17065,0.00017815,7.9271e-05
0.87395,0.56576,0.56534,0.56603,0.00012872,0.96347,0.1686,0.00017974,7.7698e-05
0.87475,0.56576,0.56533,0.56604,0.00012873,0.96551,0.16656,0.00018132,7.614e-05
0.87556,0.56575,0.56533,0.56604,0.00012874,0.96754,0.16454,0.00018289,7.4595e-05
0.87636,0.56575,0.56533,0.56604,0.00012875,0.96956,0.16252,0.00018444,7.3066e-05
0.87717,0.56575,0.56532,0.56604,0.00012876,0.97157,0.16052,0.00018597,7.1551e-05
0.87797,0.56575,0.56532,0.56605,0.00012877,0.97357,0.15852,0.00018749,7.0053e-05
0.87878,0.56575,0.56531,0.56605,0.00012878,0.97556,0.15654,0.000189,6.857e-05
0.87958,0.56575,0.56531,0.56605,0.00012879,0.97754,0.15457,0.00019048,6.7103e-05
0.88039,0.56575,0.5653,0.56605,0.0001288,0.97951,0.1526,0.00019195,6.5653e-05
0.8812,0.56575,0.5653,0.56606,0.00012881,0.98146,0.15065,0.00019341,6.4221e-05
0.882,0.56575,0.5653,0.56606,0.00012882,0.98341,0.14871,0.00019484,6.2806e-05
0.88281,0.56574,0.56529,0.56606,0.00012883,0.98535,0.14678,0.00019626,6.1408e-05
0.88361,0.56574,0.56529,0.56607,0.00012884,0.98727,0.14486,0.00019766,6.0029e-05
0.88442,0.56574,0.56528,0.56607,0.00012885,0.98919,0.14295,0.00019903,5.8669e-05
0.88522,0.56574,0.56528,0.56607,0.00012886,0.99109,0.14105,0.00020039,5.7327e-05
0.88603,0.56574,0.56527,0.56607,0.00012887,0.99299,0.13916,0.00020174,5.6005e-05
0.88683,0.56574,0.56527,0.56608,0.00012888,0.99487,0.13729,0.00020306,5.4702e-05
0.88764,0.56574,0.56527,0.56608,0.00012889,0.99674,0.13542,0.00020436,5.342e-05
0.88844,0.56574,0.56526,0.56608,0.0001289,0.9986,0.13357,0.00020564,5.2158e-05
0.88925,0.56573,0.56526,0.56608,0.00012891,1.0004,0.13172,0.0002069,5.0916e-05
0.89006,0.56573,0.56525,0.56609,0.00012891,1.0023,0.12989,0.00020813,4.9696e-05
0.89086,0.56573,0.56525,0.56609,0.00012892,1.0041,0.12807,0.00020935,4.8497e-05
0.89167,0.56573,0.56525,0.56609,0.00012893,1.0059,0.12626,0.00021054,4.7319e-05
0.89247,0.56573,0.56524,0.5661,0.00012894,1.0077,0.12446,0.00021172,4.6163e-05
0.89328,0.56573,0.56524,0.5661,0.00012895,1.0095,0.12267,0.00021286,4.503e-05
0.89408,0.56573,0.56523,0.5661,0.00012896,1.0113,0.1209,0.00021399,4.3919e-05
0.89489,0.56573,0.56523,0.5661,0.00012896,1.0131,0.11913,0.00021509,4.2831e-05
0.89569,0.56573,0.56523,0.56611,0.00012897,1.0148,0.11738,0.00021617,4.1767e-05
0.8965,0.56572,0.56522,0.56611,0.00012898,1.0166,0.11564,0.00021723,4.0725e-05
0.8973,0.56572,0.56522,0.56611,0.00012899,1.0183,0.11391,0.00021826,3.9708e-05
0.89811,0.56572,0.56521,0.56612,0.00012899,1.02,0.11219,0.00021927,3.8714e-05
0.89892,0.56572,0.56521,0.56612,0.000129,1.0218,0.11048,0.00022025,3.7744e-05
0.89972,0.56572,0.56521,0.56612,0.00012901,1.0235,0.10878,0.00022121,3.6799e-05
0.90053,0.56572,0.5652,0.56612,0.00012901,1.0251,0.1071,0.00022215,3.5879e-05
0.90133,0.56572,0.5652,0.56613,0.00012902,1.0268,0.10543,0.00022306,3.4984e-05
0.90214,0.56572,0.56519,0.56613,0.00012903,1.0285,0.10377,0.00022394,3.4113e-05
0.90294,0.56572,0.56519,0.56613,0.00012903,1.0301,0.10212,0.0002248,3.3269e-05
0.90375,0.56571,0.56519,0.56614,0.00012904,1.0318,0.10049,0.00022563,3.2449e-05
0.90455,0.56571,0.56518,0.56614,0.00012904,1.0334,0.098861,0.00022643,3.1656e-05
0.90536,0.56571,0.56518,0.56614,0.00012905,1.035,0.097248,0.00022721,3.0889e-05
0.90617,0.56571,0.56517,0.56615,0.00012905,1.0366,0.095648,0.00022796,3.0148e-05
0.90697,0.56571,0.56517,0.56615,0.00012906,1.0382,0.09406,0.00022869,2.9433e-05
0.90778,0.56571,0.56517,0.56615,0.00012906,1.0398,0.092484,0.00022938,2.8745e-05
0.90858,0.56571,0.56516,0.56615,0.00012907,1.0414,0.09092,0.00023006,2.8084e-05
0.90939,0.56571,0.56516,0.56616,0.00012907,1.0429,0.089368,0.0002307,2.745e-05
0.91019,0.5657,0.56516,0.56616,0.00012908,1.0445,0.087829,0.00023131,2.6843e-05
0.911,0.5657,0.56515,0.56616,0.00012908,1.046,0.086301,0.0002319,2.6263e-05
0.9118,0.5657,0.56515,0.56617,0.00012909,1.0475,0.084786,0.00023246,2.5711e-05
0.91261,0.5657,0.56515,0.56617,0.00012909,1.0491,0.083284,0.000233,2.5186e-05
0.91341,0.5657,0.56514,0.56617,0.00012909,1.0506,0.081793,0.0002335,2.4689e-05
0.91422,0.5657,0.56514,0.56618,0.0001291,1.052,0.080316,0.00023398,2.422e-05
0.91503,0.5657,0.56513,0.56618,0.0001291,1.0535,0.07885,0.00023442,2.3779e-05
0.91583,0.5657,0.56513,0.56618,0.0001291,1.055,0.077397,0.00023484,2.3365e-05
0.91664,0.5657,0.56513,0.56619,0.00012911,1.0564,0.075957,0.00023523,2.298e-05
0.91744,0.56569,0.56512,0.56619,0.00012911,1.0578,0.074529,0.00023559,2.2624e-05
0.91825,0.56569,0.56512,0.56619,0.00012911,1.0593,0.073114,0.00023593,2.2295e-05
0.91905,0.56569,0.56512,0.5662,0.00012911,1.0607,0.071711,0.00023623,2.1995e-05
0.91986,0.56569,0.56511,0.5662,0.00012912,1.0621,0.070321,0.00023651,2.1724e-05
0.92066,0.56569,0.56511,0.5662,0.00012912,1.0635,0.068944,0.00023675,2.1481e-05
0.92147,0.56569,0.56511,0.5662,0.00012912,1.0648,0.06758,0.00023697,2.1267e-05
0.92227,0.56569,0.5651,0.56621,0.00012912,1.0662,0.066228,0.00023716,2.1081e-05
0.92308,0.56569,0.5651,0.56621,0.00012912,1.0675,0.064889,0.00023732,2.0925e-05
0.92389,0.56569,0.5651,0.56621,0.00012912,1.0689,0.063563,0.00023745,2.0796e-05
0.92469,0.56568,0.56509,0.56622,0.00012912,1.0702,0.06225,0.00023755,2.0697e-05
0.9255,0.56568,0.56509,0.56622,0.00012912,1.0715,0.06095,0.00023762,2.0627e-05
0.9263,0.56568,0.56509,0.56622,0.00012912,1.0728,0.059662,0.00023766,2.0585e-05
0.92711,0.56568,0.56508,0.56623,0.00012912,1.0741,0.058388,0.00023767,2.0572e-05
0.92791,0.56568,0.56508,0.56623,0.00012912,1.0753,0.057127,0.00023765,2.0588e-05
0.92872,0.56568,0.56508,0.56623,0.00012912,1.0766,0.055879,0.00023761,2.0633e-05
0.92952,0.56568,0.56507,0.56624,0.00012912,1.0778,0.054644,0.00023753,2.0706e-05
0.93033,0.56568,0.56507,0.56624,0.00012912,1.0791,0.053422,0.00023742,2.0808e-05
0.93113,0.56568,0.56507,0.56624,0.00012911,1.0803,0.052213,0.00023729,2.0939e-05
0.93194,0.56567,0.56506,0.56625,0.00012911,1.0815,0.051017,0.00023713,2.1099e-05
0.93275,0.56567,0.56506,0.56625,0.00012911,1.0827,0.049835,0.00023693,2.1287e-05
0.93355,0.56567,0.56506,0.56625,0.00012911,1.0838,0.048665,0.00023671,2.1504e-05
0.93436,0.56567,0.56506,0.56626,0.00012911,1.085,0.047509,0.00023646,2.1749e-05
0.93516,0.56567,0.56505,0.56626,0.0001291,1.0862,0.046367,0.00023618,2.2023e-05
0.93597,0.56567,0.56505,0.56626,0.0001291,1.0873,0.045237,0.00023587,2.2325e-05
0.93677,0.56567,0.56505,0.56627,0.0001291,1.0884,0.044121,0.00023554,2.2655e-05
0.93758,0.56567,0.56504,0.56627,0.00012909,1.0895,0.043019,0.00023517,2.3014e-05
0.93838,0.56567,0.56504,0.56627,0.00012909,1.0906,0.041929,0.00023477,2.34e-05
0.93919,0.56566,0.56504,0.56628,0.00012908,1.0917,0.040853,0.00023435,2.3815e-05
0.94,0.56566,0.56503,0.56628,0.00012908,1.0928,0.039791,0.0002339,2.4257e-05
0.9408,0.56566,0.56503,0.56628,0.00012907,1.0938,0.038742,0.00023342,2.4727e-05
0.94161,0.56566,0.56503,0.56629,0.00012907,1.0949,0.037707,0.00023291,2.5224e-05
0.94241,0.56566,0.56503,0.56629,0.00012906,1.0959,0.036685,0.00023238,2.5749e-05
0.94322,0.56566,0.56502,0.56629,0.00012906,1.0969,0.035677,0.00023181,2.6301e-05
0.94402,0.56566,0.56502,0.5663,0.00012905,1.0979,0.034682,0.00023122,2.688e-05
0.94483,0.56566,0.56502,0.5663,0.00012904,1.0989,0.033701,0.0002306,2.7486e-05
0.94563,0.56566,0.56502,0.5663,0.00012904,1.0999,0.032734,0.00022996,2.8119e-05
0.94644,0.56565,0.56501,0.56631,0.00012903,1.1008,0.03178,0.00022928,2.8778e-05
0.94724,0.56565,0.56501,0.56631,0.00012902,1.1018,0.03084,0.00022858,2.9464e-05
0.94805,0.56565,0.56501,0.56631,0.00012902,1.1027,0.029914,0.00022785,3.0176e-05
0.94886,0.56565,0.565,0.56632,0.00012901,1.1036,0.029002,0.0002271,3.0914e-05
0.94966,0.56565,0.565,0.56632,0.000129,1.1045,0.028103,0.00022632,3.1678e-05
0.95047,0.56565,0.565,0.56632,0.00012899,1.1054,0.027218,0.00022551,3.2467e-05
0.95127,0.56565,0.565,0.56633,0.00012898,1.1063,0.026347,0.00022468,3.3282e-05
0.95208,0.56565,0.56499,0.56633,0.00012897,1.1072,0.02549,0.00022382,3.4122e-05
0.95288,0.56565,0.56499,0.56634,0.00012896,1.108,0.024646,0.00022294,3.4987e-05
0.95369,0.56564,0.56499,0.56634,0.00012895,1.1089,0.023817,0.00022203,3.5876e-05
0.95449,0.56564,0.56499,0.56634,0.00012894,1.1097,0.023001,0.0002211,3.679e-05
0.9553,0.56564,0.56498,0.56635,0.00012893,1.1105,0.022199,0.00022014,3.7728e-05
0.9561,0.56564,0.56498,0.56635,0.00012892,1.1113,0.021411,0.00021915,3.869e-05
0.95691,0.56564,0.56498,0.56635,0.00012891,1.1121,0.020638,0.00021815,3.9675e-05
0.95772,0.56564,0.56498,0.56636,0.0001289,1.1128,0.019878,0.00021712,4.0684e-05
0.95852,0.56564,0.56498,0.56636,0.00012889,1.1136,0.019132,0.00021606,4.1716e-05
0.95933,0.56564,0.56497,0.56636,0.00012888,1.1143,0.0184,0.00021498,4.277e-05
0.96013,0.56564,0.56497,0.56637,0.00012886,1.1151,0.017682,0.00021388,4.3847e-05
0.96094,0.56564,0.56497,0.56637,0.00012885,1.1158,0.016979,0.00021276,4.4947e-05
0.96174,0.56563,0.56497,0.56637,0.00012884,1.1165,0.016289,0.00021161,4.6068e-05
0.96255,0.56563,0.56496,0.56638,0.00012882,1.1171,0.015613,0.00021044,4.7211e-05
0.96335,0.56563,0.56496,0.56638,0.00012881,1.1178,0.014952,0.00020925,4.8375e-05
0.96416,0.56563,0.56496,0.56638,0.0001288,1.1185,0.014305,0.00020804,4.956e-05
0.96497,0.56563,0.56496,0.56639,0.00012878,1.1191,0.013671,0.0002068,5.0765e-05
0.96577,0.56563,0.56496,0.56639,0.00012877,1.1197,0.013052,0.00020555,5.1991e-05
0.96658,0.56563,0.56495,0.56639,0.00012875,1.1203,0.012448,0.00020427,5.3237e-05
0.96738,0.56563,0.56495,0.5664,0.00012874,1.1209,0.011857,0.00020298,5.4502e-05
0.96819,0.56563,0.56495,0.5664,0.00012872,1.1215,0.01128,0.00020166,5.5787e-05
0.96899,0.56563,0.56495,0.56641,0.00012871,1.1221,0.010718,0.00020033,5.709e-05
0.9698,0.56562,0.56495,0.56641,0.00012869,1.1226,0.01017,0.00019897,5.8412e-05
0.9706,0.56562,0.56494,0.56641,0.00012868,1.1232,0.0096366,0.0001976,5.9752e-05
0.97141,0.56562,0.56494,0.56642,0.00012866,1.1237,0.0091171,0.00019621,6.111e-05
0.97221,0.56562,0.56494,0.56642,0.00012864,1.1242,0.008612,0.0001948,6.2486e-05
0.97302,0.56562,0.56494,0.56642,0.00012862,1.1247,0.0081211,0.00019337,6.3878e-05
0.97383,0.56562,0.56494,0.56643,0.00012861,1.1252,0.0076445,0.00019193,6.5287e-05
0.97463,0.56562,0.56494,0.56643,0.00012859,1.1257,0.0071822,0.00019046,6.6712e-05
0.97544,0.56562,0.56493,0.56643,0.00012857,1.1261,0.0067343,0.00018899,6.8154e-05
0.97624,0.56562,0.56493,0.56644,0.00012855,1.1266,0.0063007,0.00018749,6.961e-05
0.97705,0.56562,0.56493,0.56644,0.00012853,1.127,0.0058814,0.00018598,7.1082e-05
0.97785,0.56561,0.56493,0.56644,0.00012851,1.1274,0.0054765,0.00018446,7.2569e-05
0.97866,0.56561,0.56493,0.56645,0.00012849,1.1278,0.005086,0.00018292,7.4069e-05
0.97946,0.56561,0.56493,0.56645,0.00012847,1.1282,0.0047098,0.00018136,7.5584e-05
0.98027,0.56561,0.56492,0.56646,0.00012845,1.1286,0.0043481,0.0001798,7.7112e-05
0.98107,0.56561,0.56492,0.56646,0.00012843,1.1289,0.0040007,0.00017821,7.8653e-05
0.98188,0.56561,0.56492,0.56646,0.00012841,1.1293,0.0036678,0.00017662,8.0206e-05
0.98269,0.56561,0.56492,0.56647,0.00012839,1.1296,0.0033493,0.00017501,8.1772e-05
0.98349,0.56561,0.56492,0.56647,0.00012837,1.1299,0.0030452,0.00017339,8.335e-05
0.9843,0.56561,0.56492,0.56647,0.00012835,1.1302,0.0027555,0.00017176,8.4938e-05
0.9851,0.56561,0.56492,0.56648,0.00012833,1.1305,0.0024803,0.00017011,8.6538e-05
0.98591,0.5656,0.56491,0.56648,0.0001283,1.1307,0.0022195,0.00016846,8.8148e-05
0.98671,0.5656,0.56491,0.56648,0.00012828,1.131,0.0019732,0.00016679,8.9768e-05
0.98752,0.5656,0.56491,0.56649,0.00012826,1.1312,0.0017413,0.00016512,9.1398e-05
0.98832,0.5656,0.56491,0.56649,0.00012823,1.1315,0.0015239,0.00016343,9.3037e-05
0.98913,0.5656,0.56491,0.5665,0.00012821,1.1317,0.001321,0.00016174,9.4684e-05
0.98993,0.5656,0.56491,0.5665,0.00012819,1.1319,0.0011325,0.00016003,9.6339e-05
0.99074,0.5656,0.56491,0.5665,0.00012816,1.132,0.00095858,0.00015832,9.8003e-05
0.99155,0.5656,0.56491,0.56651,0.00012814,1.1322,0.0007991,0.0001566,9.9673e-05
0.99235,0.5656,0.56491,0.56651,0.00012811,1.1324,0.00065411,0.00015488,0.00010135
0.99316,0.5656,0.5649,0.56651,0.00012809,1.1325,0.00052361,0.00015314,0.00010303
0.99396,0.5656,0.5649,0.56652,0.00012806,1.1326,0.00040762,0.0001514,0.00010472
0.99477,0.56559,0.5649,0.56652,0.00012804,1.1327,0.00030612,0.00014966,0.00010642
0.99557,0.56559,0.5649,0.56652,0.00012801,1.1328,0.00021913,0.0001479,0.00010812
0.99638,0.56559,0.5649,0.56653,0.00012799,1.1329,0.00014664,0.00014615,0.00010982
0.99718,0.56559,0.5649,0.56653,0.00012796,1.133,8.8663e-05,0.00014438,0.00011153
0.99799,0.56559,0.5649,0.56654,0.00012793,1.133,4.5193e-05,0.00014262,0.00011324
0.9988,0.56559,0.5649,0.56654,0.0001279,1.1331,1.6233e-05,0.00014085,0.00011496
0.9996,0.56559,0.5649,0.56654,0.00012788,1.1331,1.7832e-06,0.00013908,0.00011668
1.0004,0.56559,0.5649,0.56655,0.00012785,1.1331,1.8448e-06,0.0001373,0.0001184
1.0012,0.56559,0.5649,0.56655,0.00012782,1.1331,1.6418e-05,0.00013552,0.00012012
1.002,0.56559,0.5649,0.56655,0.00012779,1.1331,4.5501e-05,0.00013374,0.00012184
1.0028,0.56559,0.56489,0.56656,0.00012777,1.133,8.9095e-05,0.00013196,0.00012357
1.0036,0.56558,0.56489,0.56656,0.00012774,1.133,0.0001472,0.00013018,0.00012529
1.0044,0.56558,0.56489,0.56656,0.00012771,1.1329,0.00021981,0.0001284,0.00012702
1.0052,0.56558,0.56489,0.56657,0.00012768,1.1328,0.00030692,0.00012662,0.00012874
1.006,0.56558,0.56489,0.56657,0.00012765,1.1327,0.00040854,0.00012484,0.00013046
1.0069,0.56558,0.56489,0.56657,0.00012762,1.1326,0.00052466,0.00012306,0.00013218
1.0077,0.56558,0.56489,0.56658,0.00012759,1.1325,0.00065528,0.00012128,0.0001339
1.0085,0.56558,0.56489,0.56658,0.00012756,1.1324,0.00080039,0.0001195,0.00013562
1.0093,0.56558,0.56489,0.56659,0.00012753,1.1322,0.00095999,0.00011773,0.00013733
1.0101,0.56558,0.56489,0.56659,0.0001275,1.132,0.0011341,0.00011596,0.00013904
1.0109,0.56558,0.56489,0.56659,0.00012747,1.1319,0.0013227,0.00011419,0.00014074
1.0117,0.56558,0.56489,0.5666,0.00012743,1.1317,0.0015257,0.00011242,0.00014245
1.0125,0.56558,0.56489,0.5666,0.0001274,1.1315,0.0017432,0.00011066,0.00014414
1.0133,0.56557,0.56489,0.5666,0.00012737,1.1312,0.0019752,0.00010891,0.00014583
1.0141,0.56557,0.56489,0.56661,0.00012734,1.131,0.0022217,0.00010716,0.00014752
1.0149,0.56557,0.56489,0.56661,0.00012731,1.1307,0.0024826,0.00010542,0.0001492
1.0157,0.56557,0.56489,0.56661,0.00012727,1.1305,0.0027579,0.00010368,0.00015087
1.0165,0.56557,0.56489,0.56662,0.00012724,1.1302,0.0030477,0.00010195,0.00015253
1.0173,0.56557,0.56489,0.56662,0.00012721,1.1299,0.0033519,0.00010023,0.00015419
1.0181,0.56557,0.56489,0.56663,0.00012718,1.1296,0.0036706,9.8511e-05,0.00015584
1.0189,0.56557,0.56489,0.56663,0.00012714,1.1293,0.0040036,9.6804e-05,0.00015748
1.0197,0.56557,0.56489,0.56663,0.00012711,1.1289,0.0043511,9.5105e-05,0.00015911
1.0205,0.56557,0.56489,0.56664,0.00012708,1.1286,0.004713,9.3415e-05,0.00016074
1.0213,0.56557,0.56489,0.56664,0.00012704,1.1282,0.0050892,9.1735e-05,0.00016235
1.0222,0.56557,0.56489,0.56664,0.00012701,1.1278,0.0054799,9.0064e-05,0.00016395
1.023,0.56556,0.56489,0.56665,0.00012697,1.1274,0.0058849,8.8404e-05,0.00016554
1.0238,0.56556,0.56489,0.56665,0.00012694,1.127,0.0063043,8.6754e-05,0.00016712
1.0246,0.56556,0.56489,0.56665,0.0001269,1.1266,0.006738,8.5116e-05,0.00016869
1.0254,0.56556,0.56489,0.56666,0.00012687,1.1261,0.0071861,8.349e-05,0.00017025
1.0262,0.56556,0.56489,0.56666,0.00012683,1.1257,0.0076485,8.1875e-05,0.00017179
1.027,0.56556,0.56489,0.56667,0.0001268,1.1252,0.0081252,8.0273e-05,0.00017332
1.0278,0.56556,0.56489,0.56667,0.00012676,1.1247,0.0086162,7.8684e-05,0.00017484
1.0286,0.56556,0.56489,0.56667,0.00012673,1.1242,0.0091215,7.7109e-05,0.00017634
1.0294,0.56556,0.56489,0.56668,0.00012669,1.1237,0.0096411,7.5547e-05,0.00017783
1.0302,0.56556,0.56489,0.56668,0.00012665,1.1232,0.010175,7.3999e-05,0.00017931
1.031,0.56556,0.56489,0.56668,0.00012662,1.1226,0.010723,7.2466e-05,0.00018077
1.0318,0.56556,0.56489,0.56669,0.00012658,1.1221,0.011285,7.0948e-05,0.00018222
1.0326,0.56556,0.56489,0.56669,0.00012655,1.1215,0.011862,6.9445e-05,0.00018365
1.0334,0.56555,0.56489,0.56669,0.00012651,1.1209,0.012453,6.7959e-05,0.00018506
1.0342,0.56555,0.56489,0.5667,0.00012647,1.1203,0.013058,6.6488e-05,0.00018646
1.035,0.56555,0.5649,0.5667,0.00012643,1.1197,0.013677,6.5034e-05,0.00018784
1.0358,0.56555,0.5649,0.5667,0.0001264,1.1191,0.01431,6.3597e-05,0.0001892
1.0367,0.56555,0.5649,0.56671,0.00012636,1.1185,0.014957,6.2177e-05,0.00019054
1.0375,0.56555,0.5649,0.56671,0.00012632,1.1178,0.015619,6.0776e-05,0.00019187
1.0383,0.56555,0.5649,0.56671,0.00012629,1.1171,0.016295,5.9392e-05,0.00019318
1.0391,0.56555,0.5649,0.56672,0.00012625,1.1165,0.016984,5.8026e-05,0.00019447
1.0399,0.56555,0.5649,0.56672,0.00012621,1.1158,0.017688,5.668e-05,0.00019574
1.0407,0.56555,0.5649,0.56673,0.00012617,1.115,0.018406,5.5353e-05,0.00019699
1.0415,0.56555,0.5649,0.56673,0.00012613,1.1143,0.019138,5.4045e-05,0.00019822
1.0423,0.56555,0.5649,0.56673,0.0001261,1.1136,0.019884,5.2757e-05,0.00019944
1.0431,0.56555,0.5649,0.56674,0.00012606,1.1128,0.020644,5.1489e-05,0.00020063
1.0439,0.56555,0.5649,0.56674,0.00012602,1.1121,0.021418,5.0242e-05,0.0002018
1.0447,0.56554,0.56491,0.56674,0.00012598,1.1113,0.022206,4.9016e-05,0.00020295
1.0455,0.56554,0.56491,0.56675,0.00012594,1.1105,0.023008,4.7811e-05,0.00020408
1.0463,0.56554,0.56491,0.56675,0.00012591,1.1097,0.023824,4.6628e-05,0.00020518
1.0471,0.56554,0.56491,0.56675,0.00012587,1.1089,0.024653,4.5466e-05,0.00020627
1.0479,0.56554,0.56491,0.56676,0.00012583,1.108,0.025497,4.4327e-05,0.00020733
1.0487,0.56554,0.56491,0.56676,0.00012579,1.1072,0.026354,4.3209e-05,0.00020837
1.0495,0.56554,0.56491,0.56676,0.00012575,1.1063,0.027225,4.2115e-05,0.00020939
1.0503,0.56554,0.56491,0.56677,0.00012571,1.1054,0.02811,4.1044e-05,0.00021038
1.0512,0.56554,0.56491,0.56677,0.00012567,1.1045,0.029009,3.9996e-05,0.00021135
1.052,0.56554,0.56492,0.56677,0.00012563,1.1036,0.029922,3.8971e-05,0.0002123
1.0528,0.56554,0.56492,0.56678,0.00012559,1.1027,0.030848,3.7971e-05,0.00021322
1.0536,0.56554,0.56492,0.56678,0.00012556,1.1018,0.031788,3.6994e-05,0.00021412
1.0544,0.56554,0.56492,0.56678,0.00012552,1.1008,0.032742,3.6042e-05,0.00021499
1.0552,0.56554,0.56492,0.56679,0.00012548,1.0999,0.03371,3.5114e-05,0.00021584
1.056,0.56554,0.56492,0.56679,0.00012544,1.0989,0.034691,3.4212e-05,0.00021666
1.0568,0.56554,0.56492,0.56679,0.0001254,1.0979,0.035685,3.3334e-05,0.00021746
1.0576,0.56553,0.56493,0.5668,0.00012536,1.0969,0.036694,3.2482e-05,0.00021824
1.0584,0.56553,0.56493,0.5668,0.00012532,1.0959,0.037716,3.1655e-05,0.00021899
1.0592,0.56553,0.56493,0.5668,0.00012528,1.0949,0.038751,3.0854e-05,0.00021971
1.06,0.56553,0.56493,0.56681,0.00012524,1.0938,0.0398,3.0078e-05,0.00022041
1.0608,0.56553,0.56493,0.56681,0.0001252,1.0928,0.040863,2.9329e-05,0.00022108
1.0616,0.56553,0.56493,0.56681,0.00012516,1.0917,0.041938,2.8607e-05,0.00022172
1.0624,0.56553,0.56493,0.56682,0.00012512,1.0906,0.043028,2.791e-05,0.00022234
1.0632,0.56553,0.56494,0.56682,0.00012509,1.0895,0.044131,2.7241e-05,0.00022293
1.064,0.56553,0.56494,0.56682,0.00012505,1.0884,0.045247,2.6598e-05,0.00022349
1.0648,0.56553,0.56494,0.56683,0.00012501,1.0873,0.046376,2.5983e-05,0.00022403
1.0657,0.56553,0.56494,0.56683,0.00012497,1.0861,0.047519,2.5394e-05,0.00022454
1.0665,0.56553,0.56494,0.56683,0.00012493,1.085,0.048675,2.4833e-05,0.00022503
1.0673,0.56553,0.56495,0.56684,0.00012489,1.0838,0.049845,2.43e-05,0.00022548
1.0681,0.56553,0.56495,0.56684,0.00012485,1.0827,0.051027,2.3794e-05,0.00022591
1.0689,0.56553,0.56495,0.56684,0.00012481,1.0815,0.052223,2.3315e-05,0.00022631
1.0697,0.56553,0.56495,0.56685,0.00012477,1.0803,0.053432,2.2865e-05,0.00022668
1.0705,0.56553,0.56495,0.56685,0.00012474,1.079,0.054654,2.2442e-05,0.00022703
1.0713,0.56552,0.56495,0.56685,0.0001247,1.0778,0.055889,2.2048e-05,0.00022734
1.0721,0.56552,0.56496,0.56686,0.00012466,1.0766,0.057138,2.1682e-05,0.00022763
1.0729,0.56552,0.56496,0.56686,0.00012462,1.0753,0.058399,2.1344e-05,0.00022789
1.0737,0.56552,0.56496,0.56686,0.00012458,1.0741,0.059673,2.1034e-05,0.00022813
1.0745,0.56552,0.56496,0.56687,0.00012454,1.0728,0.060961,2.0753e-05,0.00022833
1.0753,0.56552,0.56496,0.56687,0.0001245,1.0715,0.062261,2.05e-05,0.00022851
1.0761,0.56552,0.56497,0.56687,0.00012447,1.0702,0.063574,2.0276e-05,0.00022866
1.0769,0.56552,0.56497,0.56688,0.00012443,1.0689,0.0649,2.008e-05,0.00022878
1.0777,0.56552,0.56497,0.56688,0.00012439,1.0675,0.066239,1.9913e-05,0.00022887
1.0785,0.56552,0.56497,0.56688,0.00012435,1.0662,0.067591,1.9774e-05,0.00022893
1.0793,0.56552,0.56498,0.56689,0.00012431,1.0648,0.068956,1.9665e-05,0.00022896
1.0801,0.56552,0.56498,0.56689,0.00012428,1.0634,0.070333,1.9583e-05,0.00022897
1.081,0.56552,0.56498,0.56689,0.00012424,1.0621,0.071723,1.9531e-05,0.00022895
1.0818,0.56552,0.56498,0.5669,0.0001242,1.0607,0.073126,1.9507e-05,0.0002289
1.0826,0.56552,0.56498,0.5669,0.00012416,1.0593,0.074541,1.9512e-05,0.00022882
1.0834,0.56552,0.56499,0.5669,0.00012413,1.0578,0.075969,1.9546e-05,0.00022871
1.0842,0.56552,0.56499,0.56691,0.00012409,1.0564,0.077409,1.9609e-05,0.00022857
1.085,0.56552,0.56499,0.56691,0.00012405,1.055,0.078863,1.97e-05,0.00022841
1.0858,0.56552,0.56499,0.56691,0.00012402,1.0535,0.080328,1.9819e-05,0.00022822
1.0866,0.56552,0.565,0.56692,0.00012398,1.052,0.081806,1.9968e-05,0.00022799
1.0874,0.56552,0.565,0.56692,0.00012394,1.0505,0.083296,2.0144e-05,0.00022775
1.0882,0.56551,0.565,0.56692,0.00012391,1.049,0.084799,2.0349e-05,0.00022747
1.089,0.56551,0.565,0.56692,0.00012387,1.0475,0.086314,2.0583e-05,0.00022716
1.0898,0.56551,0.565,0.56693,0.00012384,1.046,0.087842,2.0845e-05,0.00022683
1.0906,0.56551,0.56501,0.56693,0.0001238,1.0445,0.089381,2.1135e-05,0.00022647
1.0914,0.56551,0.56501,0.56693,0.00012377,1.0429,0.090933,2.1453e-05,0.00022608
1.0922,0.56551,0.56501,0.56694,0.00012373,1.0414,0.092497,2.1799e-05,0.00022566
1.093,0.56551,0.56501,0.56694,0.0001237,1.0398,0.094073,2.2174e-05,0.00022522
1.0938,0.56551,0.56502,0.56694,0.00012366,1.0382,0.095662,2.2576e-05,0.00022475
1.0946,0.56551,0.56502,0.56695,0.00012363,1.0366,0.097262,2.3005e-05,0.00022425
1.0955,0.56551,0.56502,0.56695,0.00012359,1.035,0.098875,2.3463e-05,0.00022372
1.0963,0.56551,0.56502,0.56695,0.00012356,1.0334,0.1005,2.3947e-05,0.00022317
1.0971,0.56551,0.56503,0.56695,0.00012352,1.0318,0.10214,2.4459e-05,0.00022259
1.0979,0.56551,0.56503,0.56696,0.00012349,1.0301,0.10378,2.4999e-05,0.00022198
1.0987,0.56551,0.56503,0.56696,0.00012346,1.0285,0.10544,2.5565e-05,0.00022135
1.0995,0.56551,0.56504,0.56696,0.00012342,1.0268,0.10712,2.6158e-05,0.00022069
1.1003,0.56551,0.56504,0.56697,0.00012339,1.0251,0.1088,2.6777e-05,0.00022001
1.1011,0.56551,0.56504,0.56697,0.00012336,1.0234,0.11049,2.7423e-05,0.00021929
1.1019,0.56551,0.56504,0.56697,0.00012333,1.0217,0.1122,2.8096e-05,0.00021856
1.1027,0.56551,0.56505,0.56698,0.00012329,1.02,0.11392,2.8794e-05,0.00021779
1.1035,0.56551,0.56505,0.56698,0.00012326,1.0183,0.11565,2.9519e-05,0.00021701
1.1043,0.56551,0.56505,0.56698,0.00012323,1.0166,0.11739,3.0269e-05,0.00021619
1.1051,0.56551,0.56505,0.56698,0.0001232,1.0148,0.11915,3.1044e-05,0.00021535
1.1059,0.56551,0.56506,0.56699,0.00012317,1.0131,0.12091,3.1845e-05,0.00021449
1.1067,0.56551,0.56506,0.56699,0.00012314,1.0113,0.12269,3.2671e-05,0.0002136
1.1075,0.56551,0.56506,0.56699,0.00012311,1.0095,0.12447,3.3521e-05,0.00021269
1.1083,0.56551,0.56506,0.567,0.00012308,1.0077,0.12627,3.4397e-05,0.00021176
1.1091,0.5655,0.56507,0.567,0.00012305,1.0059,0.12808,3.5296e-05,0.0002108
1.11,0.5655,0.56507,0.567,0.00012302,1.0041,0.1299,3.6219e-05,0.00020981
1.1108,0.5655,0.56507,0.567,0.00012299,1.0023,0.13174,3.7167e-05,0.00020881
1.1116,0.5655,0.56508,0.56701,0.00012296,1.0004,0.13358,3.8137e-05,0.00020778
1.1124,0.5655,0.56508,0.56701,0.00012293,0.99858,0.13544,3.9131e-05,0.00020673
1.1132,0.5655,0.56508,0.56701,0.0001229,0.99672,0.1373,4.0148e-05,0.00020565
1.114,0.5655,0.56508,0.56701,0.00012287,0.99485,0.13918,4.1188e-05,0.00020456
1.1148,0.5655,0.56509,0.56702,0.00012285,0.99297,0.14107,4.225e-05,0.00020344
1.1156,0.5655,0.56509,0.56702,0.00012282,0.99108,0.14296,4.3334e-05,0.0002023
1.1164,0.5655,0.56509,0.56702,0.00012279,0.98917,0.14487,4.444e-05,0.00020114
1.1172,0.5655,0.5651,0.56703,0.00012276,0.98726,0.14679,4.5567e-05,0.00019996
1.118,0.5655,0.5651,0.56703,0.00012274,0.98533,0.14873,4.6715e-05,0.00019876
1.1188,0.5655,0.5651,0.56703,0.00012271,0.98339,0.15067,4.7885e-05,0.00019754
1.1196,0.5655,0.5651,0.56703,0.00012269,0.98145,0.15262,4.9074e-05,0.0001963
1.1204,0.5655,0.56511,0.56704,0.00012266,0.97949,0.15458,5.0284e-05,0.00019504
1.1212,0.5655,0.56511,0.56704,0.00012264,0.97752,0.15656,5.1514e-05,0.00019376
1.122,0.5655,0.56511,0.56704,0.00012261,0.97554,0.15854,5.2763e-05,0.00019246
1.1228,0.5655,0.56512,0.56704,0.00012259,0.97355,0.16054,5.4031e-05,0.00019114
1.1236,0.5655,0.56512,0.56705,0.00012256,0.97155,0.16254,5.5319e-05,0.00018981
1.1245,0.5655,0.56512,0.56705,0.00012254,0.96954,0.16456,5.6624e-05,0.00018845
1.1253,0.5655,0.56513,0.56705,0.00012252,0.96752,0.16658,5.7948e-05,0.00018708
1.1261,0.5655,0.56513,0.56705,0.00012249,0.96549,0.16862,5.9289e-05,0.0001857
1.1269,0.5655,0.56513,0.56706,0.00012247,0.96345,0.17066,6.0647e-05,0.00018429
1.1277,0.5655,0.56513,0.56706,0.00012245,0.9614,0.17272,6.2023e-05,0.00018287
1.1285,0.5655,0.56514,0.56706,0.00012243,0.95934,0.17479,6.3415e-05,0.00018144
1.1293,0.5655,0.56514,0.56706,0.0001224,0.95727,0.17686,6.4823e-05,0.00017999
1.1301,0.5655,0.56514,0.56707,0.00012238,0.95519,0.17895,6.6247e-05,0.00017852
1.1309,0.5655,0.56515,0.56707,0.00012236,0.9531,0.18104,6.7686e-05,0.00017704
1.1317,0.5655,0.56515,0.56707,0.00012234,0.95099,0.18315,6.914e-05,0.00017555
1.1325,0.5655,0.56515,0.56707,0.00012232,0.94888,0.18527,7.0609e-05,0.00017404
1.1333,0.5655,0.56516,0.56708,0.0001223,0.94676,0.18739,7.2092e-05,0.00017251
1.1341,0.5655,0.56516,0.56708,0.00012228,0.94463,0.18953,7.3589e-05,0.00017098
1.1349,0.5655,0.56516,0.56708,0.00012227,0.94249,0.19167,7.5099e-05,0.00016943
1.1357,0.5655,0.56516,0.56708,0.00012225,0.94034,0.19383,7.6621e-05,0.00016787
1.1365,0.5655,0.56517,0.56709,0.00012223,0.93818,0.19599,7.8157e-05,0.0001663
1.1373,0.5655,0.56517,0.56709,0.00012221,0.93601,0.19816,7.9704e-05,0.00016472
1.1381,0.5655,0.56517,0.56709,0.0001222,0.93384,0.20035,8.1263e-05,0.00016313
1.1389,0.5655,0.56518,0.56709,0.00012218,0.93165,0.20254,8.2833e-05,0.00016152
1.1398,0.5655,0.56518,0.5671,0.00012216,0.92945,0.20474,8.4414e-05,0.00015991
1.1406,0.5655,0.56518,0.5671,0.00012215,0.92724,0.20695,8.6006e-05,0.00015829
1.1414,0.5655,0.56518,0.5671,0.00012213,0.92503,0.20917,8.7607e-05,0.00015666
1.1422,0.5655,0.56519,0.5671,0.00012212,0.9228,0.2114,8.9217e-05,0.00015502
1.143,0.5655,0.56519,0.56711,0.0001221,0.92057,0.21364,9.0837e-05,0.00015337
1.1438,0.5655,0.56519,0.56711,0.00012209,0.91833,0.21589,9.2465e-05,0.00015171
1.1446,0.5655,0.5652,0.56711,0.00012208,0.91607,0.21815,9.4101e-05,0.00015005
1.1454,0.5655,0.5652,0.56711,0.00012206,0.91381,0.22041,9.5745e-05,0.00014838
1.1462,0.5655,0.5652,0.56711,0.00012205,0.91154,0.22269,9.7396e-05,0.0001467
1.147,0.5655,0.56521,0.56712,0.00012204,0.90926,0.22497,9.9053e-05,0.00014502
1.1478,0.5655,0.56521,0.56712,0.00012203,0.90698,0.22726,0.00010072,0.00014333
1.1486,0.56549,0.56521,0.56712,0.00012201,0.90468,0.22956,0.00010239,0.00014164
1.1494,0.56549,0.56521,0.56712,0.000122,0.90238,0.23187,0.00010406,0.00013995
1.1502,0.56549,0.56522,0.56712,0.00012199,0.90006,0.23419,0.00010574,0.00013824
1.151,0.56549,0.56522,0.56713,0.00012198,0.89774,0.23651,0.00010743,0.00013654
1.1518,0.56549,0.56522,0.56713,0.00012197,0.89541,0.23885,0.00010911,0.00013483
1.1526,0.56549,0.56523,0.56713,0.00012196,0.89307,0.24119,0.00011081,0.00013312
1.1534,0.56549,0.56523,0.56713,0.00012196,0.89072,0.24354,0.0001125,0.00013141
1.1543,0.56549,0.56523,0.56714,0.00012195,0.88837,0.2459,0.0001142,0.0001297
1.1551,0.56549,0.56524,0.56714,0.00012194,0.886,0.24827,0.0001159,0.00012798
1.1559,0.56549,0.56524,0.56714,0.00012193,0.88363,0.25065,0.0001176,0.00012627
1.1567,0.56549,0.56524,0.56714,0.00012193,0.88125,0.25303,0.0001193,0.00012455
1.1575,0.56549,0.56524,0.56714,0.00012192,0.87886,0.25542,0.000121,0.00012284
1.1583,0.56549,0.56525,0.56715,0.00012191,0.87647,0.25782,0.0001227,0.00012112
1.1591,0.56549,0.56525,0.56715,0.00012191,0.87406,0.26023,0.00012441,0.00011941
1.1599,0.56549,0.56525,0.56715,0.0001219,0.87165,0.26265,0.00012611,0.0001177
1.1607,0.56549,0.56526,0.56715,0.0001219,0.86923,0.26507,0.00012781,0.00011599
1.1615,0.56549,0.56526,0.56715,0.0001219,0.8668,0.2675,0.00012951,0.00011428
1.1623,0.56549,0.56526,0.56716,0.00012189,0.86437,0.26994,0.0001312,0.00011258
1.1631,0.56549,0.56526,0.56716,0.00012189,0.86193,0.27239,0.0001329,0.00011088
1.1639,0.56549,0.56527,0.56716,0.00012189,0.85947,0.27484,0.00013459,0.00010918
1.1647,0.56549,0.56527,0.56716,0.00012188,0.85702,0.27731,0.00013628,0.00010749
1.1655,0.56549,0.56527,0.56716,0.00012188,0.85455,0.27977,0.00013796,0.00010581
1.1663,0.56549,0.56527,0.56716,0.00012188,0.85208,0.28225,0.00013964,0.00010413
1.1671,0.56549,0.56528,0.56717,0.00012188,0.8496,0.28473,0.00014131,0.00010245
1.1679,0.56549,0.56528,0.56717,0.00012188,0.84711,0.28723,0.00014298,0.00010078
1.1688,0.56549,0.56528,0.56717,0.00012188,0.84462,0.28972,0.00014464,9.9121e-05
1.1696,0.56549,0.56529,0.56717,0.00012188,0.84211,0.29223,0.0001463,9.7467e-05
1.1704,0.56549,0.56529,0.56717,0.00012188,0.83961,0.29474,0.00014795,9.582e-05
1.1712,0.56549,0.56529,0.56718,0.00012188,0.83709,0.29726,0.00014959,9.4182e-05
1.172,0.56549,0.56529,0.56718,0.00012189,0.83457,0.29979,0.00015122,9.2552e-05
1.1728,0.56549,0.5653,0.56718,0.00012189,0.83204,0.30232,0.00015285,9.0932e-05
1.1736,0.56549,0.5653,0.56718,0.00012189,0.8295,0.30486,0.00015446,8.9321e-05
1.1744,0.56549,0.5653,0.56718,0.0001219,0.82696,0.30741,0.00015607,8.772e-05
1.1752,0.56549,0.5653,0.56718,0.0001219,0.82441,0.30996,0.00015767,8.613e-05
1.176,0.56549,0.56531,0.56719,0.0001219,0.82185,0.31252,0.00015926,8.4551e-05
1.1768,0.56549,0.56531,0.56719,0.00012191,0.81929,0.31508,0.00016084,8.2983e-05
1.1776,0.56549,0.56531,0.56719,0.00012191,0.81672,0.31766,0.0001624,8.1426e-05
1.1784,0.56549,0.56531,0.56719,0.00012192,0.81414,0.32024,0.00016396,7.9882e-05
1.1792,0.56549,0.56532,0.56719,0.00012193,0.81156,0.32282,0.0001655,7.8351e-05
1.18,0.56549,0.56532,0.56719,0.00012193,0.80897,0.32541,0.00016703,7.6833e-05
1.1808,0.56549,0.56532,0.56719,0.00012194,0.80638,0.32801,0.00016855,7.5328e-05
1.1816,0.56549,0.56533,0.5672,0.00012195,0.80378,0.33061,0.00017006,7.3837e-05
1.1824,0.56549,0.56533,0.5672,0.00012196,0.80117,0.33322,0.00017155,7.2361e-05
1.1833,0.56549,0.56533,0.5672,0.00012197,0.79856,0.33584,0.00017303,7.0899e-05
1.1841,0.56549,0.56533,0.5672,0.00012198,0.79594,0.33846,0.0001745,6.9453e-05
1.1849,0.56549,0.56534,0.5672,0.00012198,0.79332,0.34109,0.00017595,6.8022e-05
1.1857,0.56549,0.56534,0.5672,0.00012199,0.79068,0.34372,0.00017738,6.6607e-05
1.1865,0.5655,0.56534,0.56721,0.00012201,0.78805,0.34636,0.0001788,6.5209e-05
1.1873,0.5655,0.56534,0.56721,0.00012202,0.78541,0.34901,0.00018021,6.3827e-05
1.1881,0.5655,0.56534,0.56721,0.00012203,0.78276,0.35166,0.00018159,6.2462e-05
1.1889,0.5655,0.56535,0.56721,0.00012204,0.78011,0.35431,0.00018296,6.1115e-05
1.1897,0.5655,0.56535,0.56721,0.00012205,0.77745,0.35697,0.00018432,5.9786e-05
1.1905,0.5655,0.56535,0.56721,0.00012207,0.77478,0.35964,0.00018566,5.8475e-05
1.1913,0.5655,0.56535,0.56721,0.00012208,0.77211,0.36231,0.00018697,5.7183e-05
1.1921,0.5655,0.56536,0.56721,0.00012209,0.76944,0.36499,0.00018827,5.591e-05
1.1929,0.5655,0.56536,0.56722,0.00012211,0.76676,0.36767,0.00018956,5.4656e-05
1.1937,0.5655,0.56536,0.56722,0.00012212,0.76408,0.37036,0.00019082,5.3422e-05
1.1945,0.5655,0.56536,0.56722,0.00012214,0.76139,0.37305,0.00019206,5.2208e-05
1.1953,0.5655,0.56537,0.56722,0.00012215,0.75869,0.37575,0.00019329,5.1014e-05
1.1961,0.5655,0.56537,0.56722,0.00012217,0.75599,0.37845,0.00019449,4.9841e-05
1.1969,0.5655,0.56537,0.56722,0.00012218,0.75329,0.38116,0.00019568,4.8689e-05
1.1977,0.5655,0.56537,0.56722,0.0001222,0.75058,0.38387,0.00019684,4.7559e-05
1.1986,0.5655,0.56537,0.56722,0.00012222,0.74786,0.38659,0.00019799,4.645e-05
1.1994,0.5655,0.56538,0.56723,0.00012224,0.74514,0.38931,0.00019911,4.5364e-05
1.2002,0.5655,0.56538,0.56723,0.00012225,0.74242,0.39203,0.00020021,4.4299e-05
1.201,0.5655,0.56538,0.56723,0.00012227,0.73969,0.39476,0.00020129,4.3258e-05
1.2018,0.5655,0.56538,0.56723,0.00012229,0.73696,0.3975,0.00020234,4.2239e-05
1.2026,0.5655,0.56538,0.56723,0.00012231,0.73422,0.40024,0.00020338,4.1244e-05
1.2034,0.5655,0.56539,0.56723,0.00012233,0.73148,0.40298,0.00020439,4.0272e-05
1.2042,0.5655,0.56539,0.56723,0.00012235,0.72874,0.40573,0.00020538,3.9324e-05
1.205,0.5655,0.56539,0.56723,0.00012237,0.72599,0.40848,0.00020634,3.84e-05
1.2058,0.5655,0.56539,0.56723,0.00012239,0.72324,0.41123,0.00020729,3.7501e-05
1.2066,0.5655,0.56539,0.56724,0.00012242,0.72048,0.41399,0.0002082,3.6626e-05
1.2074,0.5655,0.5654,0.56724,0.00012244,0.71772,0.41676,0.0002091,3.5776e-05
1.2082,0.5655,0.5654,0.56724,0.00012246,0.71495,0.41952,0.00020997,3.4951e-05
1.209,0.5655,0.5654,0.56724,0.00012248,0.71218,0.42229,0.00021081,3.4151e-05
1.2098,0.5655,0.5654,0.56724,0.00012251,0.70941,0.42507,0.00021163,3.3377e-05
1.2106,0.5655,0.5654,0.56724,0.00012253,0.70663,0.42785,0.00021243,3.2628e-05
1.2114,0.5655,0.56541,0.56724,0.00012255,0.70385,0.43063,0.0002132,3.1906e-05
1.2122,0.5655,0.56541,0.56724,0.00012258,0.70107,0.43341,0.00021395,3.121e-05
1.2131,0.5655,0.56541,0.56724,0.0001226,0.69828,0.4362,0.00021466,3.054e-05
1.2139,0.5655,0.56541,0.56724,0.00012263,0.69549,0.43899,0.00021536,2.9897e-05
1.2147,0.5655,0.56541,0.56724,0.00012265,0.6927,0.44179,0.00021603,2.9281e-05
1.2155,0.5655,0.56541,0.56724,0.00012268,0.6899,0.44459,0.00021667,2.8692e-05
1.2163,0.5655,0.56542,0.56725,0.00012271,0.6871,0.44739,0.00021728,2.813e-05
1.2171,0.5655,0.56542,0.56725,0.00012273,0.6843,0.45019,0.00021787,2.7595e-05
1.2179,0.5655,0.56542,0.56725,0.00012276,0.68149,0.453,0.00021843,2.7088e-05
1.2187,0.5655,0.56542,0.56725,0.00012279,0.67868,0.45581,0.00021897,2.6609e-05
1.2195,0.5655,0.56542,0.56725,0.00012282,0.67587,0.45863,0.00021947,2.6157e-05
1.2203,0.5655,0.56542,0.56725,0.00012284,0.67306,0.46144,0.00021995,2.5733e-05
1.2211,0.5655,0.56543,0.56725,0.00012287,0.67024,0.46426,0.00022041,2.5338e-05
1.2219,0.5655,0.56543,0.56725,0.0001229,0.66742,0.46708,0.00022083,2.497e-05
1.2227,0.5655,0.56543,0.56725,0.00012293,0.6646,0.46991,0.00022123,2.4631e-05
1.2235,0.5655,0.56543,0.56725,0.00012296,0.66177,0.47273,0.0002216,2.432e-05
1.2243,0.5655,0.56543,0.56725,0.00012299,0.65894,0.47556,0.00022194,2.4038e-05
1.2251,0.5655,0.56543,0.56725,0.00012302,0.65611,0.47839,0.00022226,2.3785e-05
1.2259,0.5655,0.56543,0.56725,0.00012305,0.65328,0.48123,0.00022254,2.356e-05
1.2267,0.5655,0.56544,0.56725,0.00012308,0.65045,0.48406,0.0002228,2.3364e-05
1.2276,0.5655,0.56544,0.56725,0.00012311,0.64761,0.4869,0.00022303,2.3196e-05
1.2284,0.5655,0.56544,0.56726,0.00012315,0.64477,0.48974,0.00022323,2.3058e-05
1.2292,0.5655,0.56544,0.56726,0.00012318,0.64193,0.49258,0.00022341,2.2949e-05
1.23,0.5655,0.56544,0.56726,0.00012321,0.63909,0.49542,0.00022355,2.2868e-05
1.2308,0.56551,0.56544,0.56726,0.00012324,0.63624,0.49827,0.00022367,2.2817e-05
1.2316,0.56551,0.56544,0.56726,0.00012328,0.6334,0.50112,0.00022376,2.2795e-05
1.2324,0.56551,0.56544,0.56726,0.00012331,0.63055,0.50397,0.00022382,2.2802e-05
1.2332,0.56551,0.56545,0.56726,0.00012334,0.6277,0.50682,0.00022385,2.2838e-05
1.234,0.56551,0.56545,0.56726,0.00012338,0.62485,0.50967,0.00022385,2.2903e-05
1.2348,0.56551,0.56545,0.56726,0.00012341,0.62199,0.51252,0.00022383,2.2998e-05
1.2356,0.56551,0.56545,0.56726,0.00012345,0.61914,0.51538,0.00022377,2.3121e-05
1.2364,0.56551,0.56545,0.56726,0.00012348,0.61628,0.51823,0.00022369,2.3274e-05
1.2372,0.56551,0.56545,0.56726,0.00012352,0.61343,0.52109,0.00022358,2.3455e-05
1.238,0.56551,0.56545,0.56726,0.00012355,0.61057,0.52395,0.00022344,2.3666e-05
1.2388,0.56551,0.56545,0.56726,0.00012359,0.60771,0.52681,0.00022327,2.3906e-05
1.2396,0.56551,0.56545,0.56726,0.00012362,0.60485,0.52967,0.00022307,2.4174e-05
1.2404,0.56551,0.56546,0.56726,0.00012366,0.60199,0.53253,0.00022285,2.4472e-05
1.2412,0.56551,0.56546,0.56726,0.0001237,0.59913,0.53539,0.0002226,2.4798e-05
1.2421,0.56551,0.56546,0.56726,0.00012373,0.59626,0.53826,0.00022231,2.5154e-05
1.2429,0.56551,0.56546,0.56726,0.00012377,0.5934,0.54112,0.000222,2.5537e-05
1.2437,0.56551,0.56546,0.56726,0.00012381,0.59054,0.54399,0.00022167,2.595e-05
1.2445,0.56551,0.56546,0.56726,0.00012385,0.58767,0.54685,0.0002213,2.6391e-05
1.2453,0.56551,0.56546,0.56726,0.00012388,0.58481,0.54972,0.00022091,2.6861e-05
1.2461,0.56551,0.56546,0.56726,0.00012392,0.58194,0.55258,0.00022049,2.7358e-05
1.2469,0.56551,0.56546,0.56726,0.00012396,0.57907,0.55545,0.00022004,2.7884e-05
1.2477,0.56551,0.56546,0.56726,0.000124,0.57621,0.55832,0.00021956,2.8438e-05
1.2485,0.56551,0.56546,0.56726,0.00012404,0.57334,0.56118,0.00021906,2.902e-05
1.2493,0.56551,0.56546,0.56726,0.00012408,0.57047,0.56405,0.00021852,2.963e-05
1.2501,0.56551,0.56547,0.56726,0.00012412,0.56761,0.56692,0.00021797,3.0268e-05
1.2509,0.56551,0.56547,0.56726,0.00012416,0.56474,0.56979,0.00021738,3.0933e-05
1.2517,0.56551,0.56547,0.56726,0.0001242,0.56187,0.57265,0.00021677,3.1625e-05
1.2525,0.56551,0.56547,0.56726,0.00012424,0.559,0.57552,0.00021613,3.2344e-05
1.2533,0.56551,0.56547,0.56726,0.00012428,0.55614,0.57839,0.00021546,3.3091e-05
1.2541,0.56551,0.56547,0.56726,0.00012432,0.55327,0.58125,0.00021477,3.3864e-05
1.2549,0.56551,0.56547,0.56726,0.00012436,0.5504,0.58412,0.00021405,3.4664e-05
1.2557,0.56551,0.56547,0.56726,0.0001244,0.54754,0.58699,0.00021331,3.549e-05
1.2565,0.56551,0.56547,0.56726,0.00012444,0.54467,0.58985,0.00021254,3.6343e-05
1.2574,0.56552,0.56547,0.56726,0.00012448,0.54181,0.59271,0.00021174,3.7222e-05
1.2582,0.56552,0.56547,0.56726,0.00012452,0.53894,0.59558,0.00021092,3.8126e-05
1.259,0.56552,0.56547,0.56726,0.00012456,0.53608,0.59844,0.00021007,3.9056e-05
1.2598,0.56552,0.56547,0.56726,0.00012461,0.53322,0.6013,0.0002092,4.0011e-05
1.2606,0.56552,0.56547,0.56726,0.00012465,0.53036,0.60417,0.0002083,4.0991e-05
1.2614,0.56552,0.56547,0.56726,0.00012469,0.52749,0.60703,0.00020738,4.1996e-05
1.2622,0.56552,0.56547,0.56726,0.00012473,0.52463,0.60989,0.00020644,4.3026e-05
1.263,0.56552,0.56547,0.56726,0.00012477,0.52178,0.61274,0.00020547,4.408e-05
1.2638,0.56552,0.56547,0.56726,0.00012482,0.51892,0.6156,0.00020448,4.5158e-05
1.2646,0.56552,0.56548,0.56726,0.00012486,0.51606,0.61846,0.00020346,4.626e-05
1.2654,0.56552,0.56548,0.56726,0.0001249,0.51321,0.62131,0.00020242,4.7385e-05
1.2662,0.56552,0.56548,0.56726,0.00012495,0.51035,0.62416,0.00020136,4.8534e-05
1.267,0.56552,0.56548,0.56726,0.00012499,0.5075,0.62702,0.00020027,4.9706e-05
1.2678,0.56552,0.56548,0.56726,0.00012503,0.50465,0.62987,0.00019917,5.09e-05
1.2686,0.56552,0.56548,0.56726,0.00012508,0.5018,0.63271,0.00019804,5.2116e-05
1.2694,0.56552,0.56548,0.56726,0.00012512,0.49895,0.63556,0.00019689,5.3355e-05
1.2702,0.56552,0.56548,0.56726,0.00012516,0.49611,0.63841,0.00019571,5.4615e-05
1.271,0.56552,0.56548,0.56726,0.00012521,0.49326,0.64125,0.00019452,5.5896e-05
1.2719,0.56552,0.56548,0.56726,0.00012525,0.49042,0.64409,0.0001933,5.7199e-05
1.2727,0.56552,0.56548,0.56725,0.0001253,0.48758,0.64693,0.00019207,5.8522e-05
1.2735,0.56552,0.56548,0.56725,0.00012534,0.48474,0.64977,0.00019081,5.9866e-05
1.2743,0.56552,0.56548,0.56725,0.00012538,0.4819,0.6526,0.00018954,6.123e-05
1.2751,0.56552,0.56548,0.56725,0.00012543,0.47907,0.65544,0.00018824,6.2613e-05
1.2759,0.56552,0.56548,0.56725,0.00012547,0.47624,0.65827,0.00018693,6.4016e-05
1.2767,0.56552,0.56548,0.56725,0.00012552,0.47341,0.66109,0.0001856,6.5438e-05
1.2775,0.56552,0.56548,0.56725,0.00012556,0.47058,0.66392,0.00018425,6.6878e-05
1.2783,0.56552,0.56548,0.56725,0.00012561,0.46776,0.66674,0.00018288,6.8336e-05
1.2791,0.56552,0.56548,0.56725,0.00012565,0.46494,0.66956,0.00018149,6.9813e-05
1.2799,0.56553,0.56548,0.56725,0.0001257,0.46212,0.67238,0.00018009,7.1306e-05
1.2807,0.56553,0.56548,0.56725,0.00012574,0.4593,0.6752,0.00017867,7.2817e-05
1.2815,0.56553,0.56548,0.56725,0.00012579,0.45649,0.67801,0.00017723,7.4345e-05
1.2823,0.56553,0.56548,0.56725,0.00012583,0.45367,0.68082,0.00017578,7.5889e-05
1.2831,0.56553,0.56548,0.56725,0.00012588,0.45087,0.68363,0.00017431,7.7448e-05
1.2839,0.56553,0.56548,0.56725,0.00012592,0.44806,0.68643,0.00017282,7.9024e-05
1.2847,0.56553,0.56548,0.56725,0.00012597,0.44526,0.68923,0.00017132,8.0614e-05
1.2855,0.56553,0.56548,0.56724,0.00012601,0.44246,0.69203,0.00016981,8.2219e-05
1.2864,0.56553,0.56548,0.56724,0.00012606,0.43966,0.69482,0.00016828,8.3838e-05
1.2872,0.56553,0.56548,0.56724,0.0001261,0.43687,0.69761,0.00016674,8.5471e-05
1.288,0.56553,0.56548,0.56724,0.00012615,0.43408,0.7004,0.00016518,8.7118e-05
1.2888,0.56553,0.56548,0.56724,0.0001262,0.43129,0.70319,0.00016361,8.8777e-05
1.2896,0.56553,0.56548,0.56724,0.00012624,0.42851,0.70597,0.00016203,9.0449e-05
1.2904,0.56553,0.56548,0.56724,0.00012629,0.42573,0.70875,0.00016044,9.2133e-05
1.2912,0.56553,0.56548,0.56724,0.00012633,0.42296,0.71152,0.00015884,9.3829e-05
1.292,0.56553,0.56548,0.56724,0.00012638,0.42019,0.71429,0.00015722,9.5536e-05
1.2928,0.56553,0.56548,0.56724,0.00012642,0.41742,0.71705,0.00015559,9.7254e-05
1.2936,0.56553,0.56548,0.56724,0.00012647,0.41465,0.71982,0.00015396,9.8982e-05
1.2944,0.56553,0.56548,0.56723,0.00012651,0.41189,0.72258,0.00015231,0.00010072
1.2952,0.56553,0.56548,0.56723,0.00012656,0.40914,0.72533,0.00015065,0.00010247
1.296,0.56553,0.56548,0.56723,0.00012661,0.40638,0.72808,0.00014899,0.00010422
1.2968,0.56553,0.56548,0.56723,0.00012665,0.40364,0.73083,0.00014731,0.00010599
1.2976,0.56553,0.56548,0.56723,0.0001267,0.40089,0.73357,0.00014563,0.00010776
1.2984,0.56553,0.56548,0.56723,0.00012674,0.39815,0.73631,0.00014394,0.00010954
1.2992,0.56553,0.56548,0.56723,0.00012679,0.39542,0.73904,0.00014225,0.00011133
1.3,0.56553,0.56548,0.56723,0.00012683,0.39269,0.74177,0.00014054,0.00011312
1.3009,0.56554,0.56548,0.56723,0.00012688,0.38996,0.74449,0.00013883,0.00011493
1.3017,0.56554,0.56548,0.56722,0.00012692,0.38724,0.74721,0.00013712,0.00011673
1.3025,0.56554,0.56548,0.56722,0.00012697,0.38452,0.74993,0.0001354,0.00011854
1.3033,0.56554,0.56548,0.56722,0.00012702,0.38181,0.75264,0.00013367,0.00012036
1.3041,0.56554,0.56548,0.56722,0.00012706,0.3791,0.75534,0.00013194,0.00012218
1.3049,0.56554,0.56548,0.56722,0.00012711,0.37639,0.75805,0.00013021,0.00012401
1.3057,0.56554,0.56548,0.56722,0.00012715,0.3737,0.76074,0.00012847,0.00012583
1.3065,0.56554,0.56548,0.56722,0.0001272,0.371,0.76343,0.00012673,0.00012766
1.3073,0.56554,0.56548,0.56722,0.00012724,0.36831,0.76612,0.00012499,0.0001295
1.3081,0.56554,0.56548,0.56721,0.00012729,0.36563,0.7688,0.00012324,0.00013133
1.3089,0.56554,0.56548,0.56721,0.00012733,0.36295,0.77148,0.0001215,0.00013317
1.3097,0.56554,0.56548,0.56721,0.00012738,0.36028,0.77415,0.00011975,0.00013501
1.3105,0.56554,0.56548,0.56721,0.00012742,0.35761,0.77681,0.000118,0.00013685
1.3113,0.56554,0.56548,0.56721,0.00012747,0.35495,0.77947,0.00011625,0.00013868
1.3121,0.56554,0.56548,0.56721,0.00012751,0.35229,0.78212,0.0001145,0.00014052
1.3129,0.56554,0.56547,0.56721,0.00012756,0.34964,0.78477,0.00011276,0.00014236
1.3137,0.56554,0.56547,0.56721,0.0001276,0.34699,0.78742,0.00011101,0.00014419
1.3145,0.56554,0.56547,0.5672,0.00012765,0.34435,0.79005,0.00010927,0.00014603
1.3153,0.56554,0.56547,0.5672,0.00012769,0.34172,0.79269,0.00010752,0.00014786
1.3162,0.56554,0.56547,0.5672,0.00012773,0.33909,0.79531,0.00010578,0.00014969
1.317,0.56554,0.56547,0.5672,0.00012778,0.33647,0.79793,0.00010405,0.00015151
1.3178,0.56554,0.56547,0.5672,0.00012782,0.33385,0.80055,0.00010232,0.00015333
1.3186,0.56554,0.56547,0.5672,0.00012787,0.33124,0.80316,0.00010059,0.00015515
1.3194,0.56554,0.56547,0.5672,0.00012791,0.32863,0.80576,9.8864e-05,0.00015696
1.3202,0.56555,0.56547,0.56719,0.00012796,0.32603,0.80835,9.7145e-05,0.00015877
1.321,0.56555,0.56547,0.56719,0.000128,0.32344,0.81094,9.5432e-05,0.00016057
1.3218,0.56555,0.56547,0.56719,0.00012804,0.32085,0.81353,9.3725e-05,0.00016236
1.3226,0.56555,0.56547,0.56719,0.00012809,0.31827,0.8161,9.2024e-05,0.00016415
1.3234,0.56555,0.56547,0.56719,0.00012813,0.3157,0.81868,9.033e-05,0.00016593
1.3242,0.56555,0.56547,0.56719,0.00012817,0.31313,0.82124,8.8644e-05,0.0001677
1.325,0.56555,0.56547,0.56718,0.00012822,0.31057,0.8238,8.6965e-05,0.00016947
1.3258,0.56555,0.56547,0.56718,0.00012826,0.30802,0.82635,8.5295e-05,0.00017122
1.3266,0.56555,0.56547,0.56718,0.0001283,0.30547,0.82889,8.3634e-05,0.00017297
1.3274,0.56555,0.56547,0.56718,0.00012835,0.30293,0.83143,8.1982e-05,0.00017471
1.3282,0.56555,0.56547,0.56718,0.00012839,0.30039,0.83396,8.0339e-05,0.00017644
1.329,0.56555,0.56547,0.56718,0.00012843,0.29786,0.83649,7.8707e-05,0.00017816
1.3298,0.56555,0.56547,0.56717,0.00012847,0.29534,0.839,7.7085e-05,0.00017986
1.3307,0.56555,0.56547,0.56717,0.00012852,0.29283,0.84151,7.5474e-05,0.00018156
1.3315,0.56555,0.56547,0.56717,0.00012856,0.29032,0.84402,7.3874e-05,0.00018324
1.3323,0.56555,0.56547,0.56717,0.0001286,0.28782,0.84651,7.2287e-05,0.00018491
1.3331,0.56555,0.56547,0.56717,0.00012864,0.28533,0.849,7.0711e-05,0.00018657
1.3339,0.56555,0.56547,0.56717,0.00012868,0.28284,0.85149,6.9149e-05,0.00018822
1.3347,0.56555,0.56547,0.56716,0.00012873,0.28037,0.85396,6.7599e-05,0.00018985
1.3355,0.56555,0.56547,0.56716,0.00012877,0.2779,0.85643,6.6064e-05,0.00019147
1.3363,0.56555,0.56547,0.56716,0.00012881,0.27543,0.85889,6.4542e-05,0.00019308
1.3371,0.56555,0.56547,0.56716,0.00012885,0.27298,0.86134,6.3035e-05,0.00019467
1.3379,0.56555,0.56547,0.56716,0.00012889,0.27053,0.86378,6.1542e-05,0.00019624
1.3387,0.56555,0.56547,0.56715,0.00012893,0.26809,0.86622,6.0065e-05,0.0001978
1.3395,0.56555,0.56547,0.56715,0.00012897,0.26565,0.86865,5.8603e-05,0.00019934
1.3403,0.56556,0.56547,0.56715,0.00012901,0.26323,0.87107,5.7158e-05,0.00020087
1.3411,0.56556,0.56547,0.56715,0.00012905,0.26081,0.87349,5.5729e-05,0.00020238
1.3419,0.56556,0.56547,0.56715,0.00012909,0.2584,0.87589,5.4316e-05,0.00020387
1.3427,0.56556,0.56547,0.56714,0.00012913,0.256,0.87829,5.2921e-05,0.00020535
1.3435,0.56556,0.56547,0.56714,0.00012917,0.2536,0.88068,5.1544e-05,0.0002068
1.3443,0.56556,0.56547,0.56714,0.00012921,0.25122,0.88306,5.0185e-05,0.00020824
1.3452,0.56556,0.56547,0.56714,0.00012925,0.24884,0.88544,4.8844e-05,0.00020966
1.346,0.56556,0.56547,0.56714,0.00012929,0.24647,0.8878,4.7521e-05,0.00021106
1.3468,0.56556,0.56547,0.56713,0.00012933,0.24411,0.89016,4.6218e-05,0.00021245
1.3476,0.56556,0.56547,0.56713,0.00012937,0.24175,0.89251,4.4934e-05,0.00021381
1.3484,0.56556,0.56547,0.56713,0.00012941,0.23941,0.89485,4.367e-05,0.00021515
1.3492,0.56556,0.56547,0.56713,0.00012945,0.23707,0.89718,4.2427e-05,0.00021647
1.35,0.56556,0.56547,0.56713,0.00012949,0.23474,0.89951,4.1203e-05,0.00021777
1.3508,0.56556,0.56547,0.56712,0.00012953,0.23242,0.90182,4.0001e-05,0.00021905
1.3516,0.56556,0.56547,0.56712,0.00012956,0.23011,0.90413,3.882e-05,0.00022031
1.3524,0.56556,0.56547,0.56712,0.0001296,0.22781,0.90643,3.766e-05,0.00022154
1.3532,0.56556,0.56547,0.56712,0.00012964,0.22552,0.90872,3.6522e-05,0.00022276
1.354,0.56556,0.56547,0.56711,0.00012968,0.22323,0.911,3.5406e-05,0.00022395
1.3548,0.56556,0.56547,0.56711,0.00012971,0.22095,0.91327,3.4313e-05,0.00022512
1.3556,0.56556,0.56547,0.56711,0.00012975,0.21869,0.91553,3.3243e-05,0.00022626
1.3564,0.56556,0.56547,0.56711,0.00012979,0.21643,0.91779,3.2195e-05,0.00022738
1.3572,0.56556,0.56547,0.56711,0.00012983,0.21418,0.92003,3.1171e-05,0.00022848
1.358,0.56556,0.56547,0.5671,0.00012986,0.21194,0.92227,3.017e-05,0.00022955
1.3588,0.56556,0.56547,0.5671,0.0001299,0.20971,0.9245,2.9194e-05,0.0002306
1.3597,0.56556,0.56547,0.5671,0.00012994,0.20748,0.92671,2.8241e-05,0.00023163
1.3605,0.56556,0.56547,0.5671,0.00012997,0.20527,0.92892,2.7313e-05,0.00023263
1.3613,0.56557,0.56547,0.56709,0.00013001,0.20307,0.93112,2.641e-05,0.00023361
1.3621,0.56557,0.56547,0.56709,0.00013004,0.20087,0.93331,2.5531e-05,0.00023455
1.3629,0.56557,0.56547,0.56709,0.00013008,0.19869,0.93549,2.4678e-05,0.00023548
1.3637,0.56557,0.56547,0.56709,0.00013011,0.19651,0.93766,2.385e-05,0.00023638
1.3645,0.56557,0.56547,0.56708,0.00013015,0.19434,0.93983,2.3048e-05,0.00023725
1.3653,0.56557,0.56547,0.56708,0.00013018,0.19219,0.94198,2.2272e-05,0.0002381
1.3661,0.56557,0.56547,0.56708,0.00013022,0.19004,0.94412,2.1521e-05,0.00023892
1.3669,0.56557,0.56547,0.56708,0.00013025,0.1879,0.94625,2.0798e-05,0.00023971
1.3677,0.56557,0.56547,0.56708,0.00013029,0.18577,0.94838,2.01e-05,0.00024047
1.3685,0.56557,0.56547,0.56707,0.00013032,0.18366,0.95049,1.943e-05,0.00024121
1.3693,0.56557,0.56547,0.56707,0.00013036,0.18155,0.95259,1.8786e-05,0.00024193
1.3701,0.56557,0.56547,0.56707,0.00013039,0.17945,0.95469,1.8169e-05,0.00024261
1.3709,0.56557,0.56547,0.56707,0.00013042,0.17736,0.95677,1.758e-05,0.00024327
1.3717,0.56557,0.56547,0.56706,0.00013046,0.17528,0.95884,1.7018e-05,0.00024389
1.3725,0.56557,0.56547,0.56706,0.00013049,0.17321,0.96091,1.6484e-05,0.0002445
1.3733,0.56557,0.56547,0.56706,0.00013052,0.17115,0.96296,1.5977e-05,0.00024507
1.3741,0.56557,0.56547,0.56706,0.00013056,0.16911,0.965,1.5498e-05,0.00024561
1.375,0.56557,0.56547,0.56705,0.00013059,0.16707,0.96704,1.5048e-05,0.00024613
1.3758,0.56557,0.56547,0.56705,0.00013062,0.16504,0.96906,1.4625e-05,0.00024661
1.3766,0.56557,0.56547,0.56705,0.00013065,0.16302,0.97107,1.4231e-05,0.00024707
1.3774,0.56557,0.56547,0.56704,0.00013068,0.16101,0.97308,1.3865e-05,0.0002475
1.3782,0.56557,0.56547,0.56704,0.00013072,0.15902,0.97507,1.3528e-05,0.0002479
1.379,0.56557,0.56547,0.56704,0.00013075,0.15703,0.97705,1.3219e-05,0.00024828
1.3798,0.56557,0.56547,0.56704,0.00013078,0.15505,0.97902,1.2939e-05,0.00024862
1.3806,0.56557,0.56547,0.56703,0.00013081,0.15309,0.98098,1.2687e-05,0.00024893
1.3814,0.56557,0.56547,0.56703,0.00013084,0.15113,0.98293,1.2465e-05,0.00024922
1.3822,0.56557,0.56547,0.56703,0.00013087,0.14919,0.98487,1.2272e-05,0.00024947
1.383,0.56558,0.56548,0.56703,0.0001309,0.14726,0.9868,1.2107e-05,0.0002497
1.3838,0.56558,0.56548,0.56702,0.00013093,0.14533,0.98871,1.1972e-05,0.00024989
1.3846,0.56558,0.56548,0.56702,0.00013096,0.14342,0.99062,1.1865e-05,0.00025006
1.3854,0.56558,0.56548,0.56702,0.00013099,0.14152,0.99252,1.1788e-05,0.0002502
1.3862,0.56558,0.56548,0.56702,0.00013102,0.13963,0.9944,1.174e-05,0.0002503
1.387,0.56558,0.56548,0.56701,0.00013105,0.13775,0.99628,1.1721e-05,0.00025038
1.3878,0.56558,0.56548,0.56701,0.00013108,0.13588,0.99814,1.1731e-05,0.00025043
1.3886,0.56558,0.56548,0.56701,0.00013111,0.13402,0.99999,1.1771e-05,0.00025045
1.3895,0.56558,0.56548,0.567,0.00013114,0.13218,1.0018,1.184e-05,0.00025044
1.3903,0.56558,0.56548,0.567,0.00013117,0.13034,1.0037,1.1937e-05,0.0002504
1.3911,0.56558,0.56548,0.567,0.00013119,0.12852,1.0055,1.2065e-05,0.00025032
1.3919,0.56558,0.56548,0.567,0.00013122,0.12671,1.0073,1.2221e-05,0.00025023
1.3927,0.56558,0.56548,0.56699,0.00013125,0.1249,1.0091,1.2406e-05,0.0002501
1.3935,0.56558,0.56548,0.56699,0.00013128,0.12311,1.0109,1.262e-05,0.00024994
1.3943,0.56558,0.56548,0.56699,0.00013131,0.12133,1.0126,1.2864e-05,0.00024975
1.3951,0.56558,0.56548,0.56698,0.00013133,0.11957,1.0144,1.3136e-05,0.00024953
1.3959,0.56558,0.56549,0.56698,0.00013136,0.11781,1.0162,1.3438e-05,0.00024928
1.3967,0.56558,0.56549,0.56698,0.00013139,0.11607,1.0179,1.3768e-05,0.00024901
1.3975,0.56558,0.56549,0.56698,0.00013141,0.11433,1.0196,1.4127e-05,0.0002487
1.3983,0.56558,0.56549,0.56697,0.00013144,0.11261,1.0213,1.4514e-05,0.00024837
1.3991,0.56558,0.56549,0.56697,0.00013147,0.1109,1.023,1.493e-05,0.000248
1.3999,0.56558,0.56549,0.56697,0.00013149,0.1092,1.0247,1.5375e-05,0.00024761
1.4007,0.56558,0.56549,0.56696,0.00013152,0.10752,1.0264,1.5848e-05,0.00024719
1.4015,0.56558,0.56549,0.56696,0.00013155,0.10584,1.0281,1.6349e-05,0.00024674
1.4023,0.56558,0.56549,0.56696,0.00013157,0.10418,1.0297,1.6878e-05,0.00024626
1.4031,0.56558,0.56549,0.56696,0.0001316,0.10253,1.0314,1.7436e-05,0.00024576
1.404,0.56558,0.56549,0.56695,0.00013162,0.10089,1.033,1.8021e-05,0.00024522
1.4048,0.56558,0.56549,0.56695,0.00013165,0.099262,1.0346,1.8634e-05,0.00024466
1.4056,0.56558,0.5655,0.56695,0.00013167,0.097647,1.0362,1.9274e-05,0.00024407
1.4064,0.56558,0.5655,0.56694,0.0001317,0.096044,1.0378,1.9942e-05,0.00024345
1.4072,0.56558,0.5655,0.56694,0.00013172,0.094453,1.0394,2.0637e-05,0.0002428
1.408,0.56558,0.5655,0.56694,0.00013174,0.092873,1.041,2.1359e-05,0.00024213
1.4088,0.56559,0.5655,0.56693,0.00013177,0.091306,1.0426,2.2108e-05,0.00024143
1.4096,0.56559,0.5655,0.56693,0.00013179,0.089752,1.0441,2.2883e-05,0.0002407
1.4104,0.56559,0.5655,0.56693,0.00013182,0.088209,1.0456,2.3685e-05,0.00023995
1.4112,0.56559,0.5655,0.56693,0.00013184,0.086679,1.0472,2.4513e-05,0.00023917
1.412,0.56559,0.5655,0.56692,0.00013186,0.085161,1.0487,2.5367e-05,0.00023836
1.4128,0.56559,0.56551,0.56692,0.00013189,0.083655,1.0502,2.6247e-05,0.00023752
1.4136,0.56559,0.56551,0.56692,0.00013191,0.082162,1.0517,2.7153e-05,0.00023666
1.4144,0.56559,0.56551,0.56691,0.00013193,0.080681,1.0531,2.8084e-05,0.00023578
1.4152,0.56559,0.56551,0.56691,0.00013195,0.079212,1.0546,2.904e-05,0.00023487
1.416,0.56559,0.56551,0.56691,0.00013198,0.077756,1.0561,3.0021e-05,0.00023393
1.4168,0.56559,0.56551,0.5669,0.000132,0.076313,1.0575,3.1026e-05,0.00023297
1.4176,0.56559,0.56551,0.5669,0.00013202,0.074882,1.0589,3.2056e-05,0.00023198
1.4185,0.56559,0.56551,0.5669,0.00013204,0.073463,1.0603,3.311e-05,0.00023097
1.4193,0.56559,0.56551,0.56689,0.00013206,0.072058,1.0617,3.4187e-05,0.00022994
1.4201,0.56559,0.56552,0.56689,0.00013208,0.070665,1.0631,3.5288e-05,0.00022888
1.4209,0.56559,0.56552,0.56689,0.00013211,0.069284,1.0645,3.6413e-05,0.0002278
1.4217,0.56559,0.56552,0.56688,0.00013213,0.067917,1.0659,3.756e-05,0.00022669
1.4225,0.56559,0.56552,0.56688,0.00013215,0.066562,1.0672,3.873e-05,0.00022557
1.4233,0.56559,0.56552,0.56688,0.00013217,0.06522,1.0685,3.9922e-05,0.00022442
1.4241,0.56559,0.56552,0.56687,0.00013219,0.063891,1.0699,4.1136e-05,0.00022324
1.4249,0.56559,0.56552,0.56687,0.00013221,0.062574,1.0712,4.2372e-05,0.00022205
1.4257,0.56559,0.56553,0.56687,0.00013223,0.061271,1.0725,4.3629e-05,0.00022083
1.4265,0.56559,0.56553,0.56687,0.00013225,0.05998,1.0738,4.4907e-05,0.00021959
1.4273,0.56559,0.56553,0.56686,0.00013227,0.058703,1.075,4.6206e-05,0.00021833
1.4281,0.56559,0.56553,0.56686,0.00013229,0.057438,1.0763,4.7526e-05,0.00021705
1.4289,0.56559,0.56553,0.56686,0.00013231,0.056187,1.0775,4.8865e-05,0.00021575
1.4297,0.56559,0.56553,0.56685,0.00013233,0.054949,1.0788,5.0224e-05,0.00021443
1.4305,0.56559,0.56553,0.56685,0.00013235,0.053723,1.08,5.1602e-05,0.00021309
1.4313,0.56559,0.56553,0.56685,0.00013237,0.052511,1.0812,5.2999e-05,0.00021173
1.4321,0.56559,0.56554,0.56684,0.00013238,0.051312,1.0824,5.4415e-05,0.00021035
1.4329,0.56559,0.56554,0.56684,0.0001324,0.050126,1.0836,5.5848e-05,0.00020896
1.4338,0.56559,0.56554,0.56684,0.00013242,0.048954,1.0847,5.73e-05,0.00020754
1.4346,0.56559,0.56554,0.56683,0.00013244,0.047795,1.0859,5.8769e-05,0.00020611
1.4354,0.56559,0.56554,0.56683,0.00013246,0.046649,1.087,6.0255e-05,0.00020466
1.4362,0.56559,0.56554,0.56683,0.00013248,0.045516,1.0881,6.1758e-05,0.00020319
1.437,0.56559,0.56555,0.56682,0.00013249,0.044397,1.0892,6.3277e-05,0.00020171
1.4378,0.56559,0.56555,0.56682,0.00013251,0.043291,1.0903,6.4812e-05,0.00020021
1.4386,0.56559,0.56555,0.56682,0.00013253,0.042198,1.0914,6.6362e-05,0.00019869
1.4394,0.56559,0.56555,0.56681,0.00013254,0.041119,1.0925,6.7927e-05,0.00019716
1.4402,0.56559,0.56555,0.56681,0.00013256,0.040053,1.0936,6.9507e-05,0.00019562
1.441,0.56559,0.56555,0.56681,0.00013258,0.039001,1.0946,7.1101e-05,0.00019406
1.4418,0.56559,0.56555,0.5668,0.0001326,0.037962,1.0956,7.2709e-05,0.00019248
1.4426,0.5656,0.56556,0.5668,0.00013261,0.036937,1.0967,7.433e-05,0.00019089
1.4434,0.5656,0.56556,0.5668,0.00013263,0.035926,1.0977,7.5964e-05,0.00018929
1.4442,0.5656,0.56556,0.56679,0.00013264,0.034928,1.0987,7.761e-05,0.00018768
1.445,0.5656,0.56556,0.56679,0.00013266,0.033943,1.0996,7.9269e-05,0.00018605
1.4458,0.5656,0.56556,0.56679,0.00013268,0.032973,1.1006,8.0939e-05,0.00018442
1.4466,0.5656,0.56556,0.56678,0.00013269,0.032015,1.1015,8.262e-05,0.00018277
1.4474,0.5656,0.56557,0.56678,0.00013271,0.031072,1.1025,8.4312e-05,0.0001811
1.4483,0.5656,0.56557,0.56677,0.00013272,0.030142,1.1034,8.6014e-05,0.00017943
1.4491,0.5656,0.56557,0.56677,0.00013274,0.029227,1.1043,8.7726e-05,0.00017775
1.4499,0.5656,0.56557,0.56677,0.00013275,0.028324,1.1052,8.9447e-05,0.00017606
1.4507,0.5656,0.56557,0.56676,0.00013277,0.027436,1.1061,9.1177e-05,0.00017436
1.4515,0.5656,0.56557,0.56676,0.00013278,0.026561,1.107,9.2916e-05,0.00017265
1.4523,0.5656,0.56558,0.56676,0.0001328,0.025701,1.1078,9.4662e-05,0.00017094
1.4531,0.5656,0.56558,0.56675,0.00013281,0.024854,1.1087,9.6416e-05,0.00016921
1.4539,0.5656,0.56558,0.56675,0.00013283,0.024021,1.1095,9.8177e-05,0.00016748
1.4547,0.5656,0.56558,0.56675,0.00013284,0.023202,1.1103,9.9945e-05,0.00016574
1.4555,0.5656,0.56558,0.56674,0.00013286,0.022397,1.1111,0.00010172,0.00016399
1.4563,0.5656,0.56558,0.56674,0.00013287,0.021605,1.1119,0.0001035,0.00016224
1.4571,0.5656,0.56559,0.56674,0.00013288,0.020828,1.1126,0.00010528,0.00016049
1.4579,0.5656,0.56559,0.56673,0.0001329,0.020065,1.1134,0.00010707,0.00015872
1.4587,0.5656,0.56559,0.56673,0.00013291,0.019315,1.1141,0.00010886,0.00015696
1.4595,0.5656,0.56559,0.56673,0.00013293,0.01858,1.1149,0.00011066,0.00015519
1.4603,0.5656,0.56559,0.56672,0.00013294,0.017859,1.1156,0.00011246,0.00015342
1.4611,0.5656,0.56559,0.56672,0.00013295,0.017152,1.1163,0.00011426,0.00015164
1.4619,0.5656,0.5656,0.56672,0.00013296,0.016459,1.117,0.00011607,0.00014986
1.4628,0.5656,0.5656,0.56671,0.00013298,0.015779,1.1176,0.00011788,0.00014808
1.4636,0.5656,0.5656,0.56671,0.00013299,0.015115,1.1183,0.00011968,0.0001463
1.4644,0.5656,0.5656,0.56671,0.000133,0.014464,1.1189,0.00012149,0.00014451
1.4652,0.5656,0.5656,0.5667,0.00013302,0.013827,1.1196,0.0001233,0.00014273
1.466,0.5656,0.56561,0.5667,0.00013303,0.013205,1.1202,0.00012511,0.00014094
1.4668,0.5656,0.56561,0.56669,0.00013304,0.012596,1.1208,0.00012692,0.00013916
1.4676,0.5656,0.56561,0.56669,0.00013305,0.012002,1.1214,0.00012873,0.00013738
1.4684,0.5656,0.56561,0.56669,0.00013306,0.011422,1.122,0.00013053,0.00013559
1.4692,0.5656,0.56561,0.56668,0.00013308,0.010856,1.1225,0.00013234,0.00013381
1.47,0.5656,0.56561,0.56668,0.00013309,0.010305,1.1231,0.00013414,0.00013204
1.4708,0.5656,0.56562,0.56668,0.0001331,0.0097676,1.1236,0.00013594,0.00013026
1.4716,0.5656,0.56562,0.56667,0.00013311,0.0092446,1.1241,0.00013773,0.00012849
1.4724,0.5656,0.56562,0.56667,0.00013312,0.0087358,1.1246,0.00013952,0.00012672
1.4732,0.5656,0.56562,0.56667,0.00013313,0.0082414,1.1251,0.00014131,0.00012496
1.474,0.5656,0.56562,0.56666,0.00013314,0.0077613,1.1256,0.00014309,0.0001232
1.4748,0.5656,0.56562,0.56666,0.00013315,0.0072955,1.126,0.00014486,0.00012145
1.4756,0.5656,0.56563,0.56666,0.00013317,0.006844,1.1265,0.00014663,0.0001197
1.4764,0.5656,0.56563,0.56665,0.00013318,0.0064068,1.1269,0.0001484,0.00011796
1.4773,0.5656,0.56563,0.56665,0.00013319,0.005984,1.1273,0.00015015,0.00011622
1.4781,0.5656,0.56563,0.56664,0.0001332,0.0055755,1.1277,0.0001519,0.00011449
1.4789,0.5656,0.56563,0.56664,0.00013321,0.0051815,1.1281,0.00015364,0.00011277
1.4797,0.5656,0.56564,0.56664,0.00013322,0.0048017,1.1285,0.00015538,0.00011106
1.4805,0.5656,0.56564,0.56663,0.00013323,0.0044364,1.1288,0.0001571,0.00010936
1.4813,0.5656,0.56564,0.56663,0.00013324,0.0040855,1.1292,0.00015881,0.00010766
1.4821,0.5656,0.56564,0.56663,0.00013325,0.003749,1.1295,0.00016052,0.00010598
1.4829,0.5656,0.56564,0.56662,0.00013326,0.0034269,1.1298,0.00016221,0.0001043
1.4837,0.5656,0.56564,0.56662,0.00013327,0.0031192,1.1301,0.0001639,0.00010263
1.4845,0.5656,0.56565,0.56662,0.00013328,0.002826,1.1304,0.00016557,0.00010098
1.4853,0.5656,0.56565,0.56661,0.00013329,0.0025472,1.1307,0.00016723,9.9337e-05
1.4861,0.5656,0.56565,0.56661,0.00013329,0.0022828,1.1309,0.00016888,9.7706e-05
1.4869,0.5656,0.56565,0.5666,0.0001333,0.0020329,1.1312,0.00017052,9.6087e-05
1.4877,0.5656,0.56565,0.5666,0.00013331,0.0017974,1.1314,0.00017215,9.448e-05
1.4885,0.5656,0.56565,0.5666,0.00013332,0.0015765,1.1316,0.00017376,9.2886e-05
1.4893,0.5656,0.56566,0.56659,0.00013333,0.0013699,1.1318,0.00017535,9.1306e-05
1.4901,0.5656,0.56566,0.56659,0.00013334,0.0011779,1.132,0.00017694,8.974e-05
1.4909,0.5656,0.56566,0.56659,0.00013335,0.0010003,1.1322,0.00017851,8.8188e-05
1.4917,0.5656,0.56566,0.56658,0.00013336,0.00083728,1.1323,0.00018006,8.6651e-05
1.4926,0.5656,0.56566,0.56658,0.00013336,0.0006887,1.1325,0.0001816,8.5129e-05
1.4934,0.5656,0.56566,0.56658,0.00013337,0.00055461,1.1326,0.00018312,8.3623e-05
1.4942,0.5656,0.56567,0.56657,0.00013338,0.00043502,1.1327,0.00018463,8.2132e-05
1.495,0.5656,0.56567,0.56657,0.00013339,0.00032993,1.1328,0.00018612,8.0658e-05
1.4958,0.5656,0.56567,0.56656,0.0001334,0.00023934,1.1329,0.00018759,7.9201e-05
1.4966,0.5656,0.56567,0.56656,0.0001334,0.00016326,1.133,0.00018905,7.7762e-05
1.4974,0.5656,0.56567,0.56656,0.00013341,0.00010168,1.133,0.00019048,7.6339e-05
1.4982,0.5656,0.56567,0.56655,0.00013342,5.4616e-05,1.1331,0.0001919,7.4935e-05
1.499,0.5656,0.56568,0.56655,0.00013343,2.2059e-05,1.1331,0.0001933,7.3549e-05
1.4998,0.5656,0.56568,0.56655,0.00013343,4.0123e-06,1.1331,0.00019468,7.2182e-05
1.5006,0.5656,0.56568,0.56654,0.00013344,4.7687e-07,1.1331,0.00019605,7.0834e-05
1.5014,0.5656,0.56568,0.56654,0.00013345,1.1453e-05,1.1331,0.00019739,6.9506e-05
1.5022,0.5656,0.56568,0.56654,0.00013345,3.6939e-05,1.133,0.00019871,6.8197e-05
1.503,0.5656,0.56568,0.56653,0.00013346,7.6936e-05,1.133,0.00020001,6.6909e-05
1.5038,0.5656,0.56569,0.56653,0.00013347,0.00013144,1.1329,0.00020129,6.5641e-05
1.5046,0.5656,0.56569,0.56653,0.00013347,0.00020046,1.1328,0.00020255,6.4394e-05
1.5054,0.5656,0.56569,0.56652,0.00013348,0.00028398,1.1328,0.00020379,6.3169e-05
1.5062,0.5656,0.56569,0.56652,0.00013349,0.000382,1.1327,0.00020501,6.1965e-05
1.5071,0.5656,0.56569,0.56651,0.00013349,0.00049453,1.1325,0.0002062,6.0783e-05
1.5079,0.5656,0.56569,0.56651,0.0001335,0.00062155,1.1324,0.00020738,5.9623e-05
1.5087,0.5656,0.56569,0.56651,0.00013351,0.00076307,1.1323,0.00020852,5.8486e-05
1.5095,0.5656,0.5657,0.5665,0.00013351,0.00091908,1.1321,0.00020965,5.7372e-05
1.5103,0.5656,0.5657,0.5665,0.00013352,0.0010896,1.1319,0.00021075,5.6281e-05
1.5111,0.5656,0.5657,0.5665,0.00013352,0.0012746,1.1317,0.00021183,5.5214e-05
1.5119,0.5656,0.5657,0.56649,0.00013353,0.001474,1.1315,0.00021289,5.417e-05
1.5127,0.5656,0.5657,0.56649,0.00013353,0.001688,1.1313,0.00021392,5.315e-05
1.5135,0.5656,0.5657,0.56649,0.00013354,0.0019164,1.1311,0.00021492,5.2155e-05
1.5143,0.5656,0.5657,0.56648,0.00013354,0.0021592,1.1308,0.0002159,5.1185e-05
1.5151,0.5656,0.56571,0.56648,0.00013355,0.0024165,1.1305,0.00021686,5.0239e-05
1.5159,0.5656,0.56571,0.56647,0.00013355,0.0026883,1.1303,0.00021779,4.9319e-05
1.5167,0.5656,0.56571,0.56647,0.00013356,0.0029745,1.13,0.00021869,4.8424e-05
1.5175,0.5656,0.56571,0.56647,0.00013356,0.0032752,1.1297,0.00021957,4.7554e-05
1.5183,0.5656,0.56571,0.56646,0.00013357,0.0035902,1.1293,0.00022043,4.6711e-05
1.5191,0.5656,0.56571,0.56646,0.00013357,0.0039197,1.129,0.00022125,4.5894e-05
1.5199,0.5656,0.56571,0.56646,0.00013358,0.0042636,1.1286,0.00022205,4.5103e-05
1.5207,0.5656,0.56571,0.56645,0.00013358,0.0046219,1.1283,0.00022283,4.4339e-05
1.5216,0.5656,0.56572,0.56645,0.00013359,0.0049946,1.1279,0.00022357,4.3601e-05
1.5224,0.5656,0.56572,0.56645,0.00013359,0.0053817,1.1275,0.00022429,4.2891e-05
1.5232,0.5656,0.56572,0.56644,0.00013359,0.0057832,1.1271,0.00022498,4.2208e-05
1.524,0.5656,0.56572,0.56644,0.0001336,0.006199,1.1267,0.00022565,4.1552e-05
1.5248,0.5656,0.56572,0.56643,0.0001336,0.0066292,1.1262,0.00022628,4.0924e-05
1.5256,0.5656,0.56572,0.56643,0.00013361,0.0070737,1.1258,0.00022689,4.0324e-05
1.5264,0.5656,0.56572,0.56643,0.00013361,0.0075325,1.1253,0.00022747,3.9751e-05
1.5272,0.5656,0.56572,0.56642,0.00013361,0.0080057,1.1248,0.00022802,3.9207e-05
1.528,0.5656,0.56572,0.56642,0.00013362,0.0084931,1.1243,0.00022854,3.8691e-05
1.5288,0.5656,0.56573,0.56642,0.00013362,0.0089949,1.1238,0.00022904,3.8203e-05
1.5296,0.5656,0.56573,0.56641,0.00013362,0.0095109,1.1233,0.0002295,3.7744e-05
1.5304,0.5656,0.56573,0.56641,0.00013363,0.010041,1.1228,0.00022994,3.7314e-05
1.5312,0.5656,0.56573,0.56641,0.00013363,0.010586,1.1222,0.00023035,3.6913e-05
1.532,0.5656,0.56573,0.5664,0.00013363,0.011145,1.1217,0.00023072,3.654e-05
1.5328,0.5656,0.56573,0.5664,0.00013363,0.011718,1.1211,0.00023107,3.6196e-05
1.5336,0.5656,0.56573,0.5664,0.00013364,0.012305,1.1205,0.00023139,3.5882e-05
1.5344,0.5656,0.56573,0.56639,0.00013364,0.012906,1.1199,0.00023168,3.5597e-05
1.5352,0.5656,0.56573,0.56639,0.00013364,0.013522,1.1193,0.00023194,3.5341e-05
1.5361,0.5656,0.56573,0.56638,0.00013364,0.014152,1.1186,0.00023218,3.5114e-05
1.5369,0.5656,0.56573,0.56638,0.00013365,0.014796,1.118,0.00023238,3.4917e-05
1.5377,0.5656,0.56573,0.56638,0.00013365,0.015454,1.1173,0.00023255,3.4749e-05
1.5385,0.5656,0.56574,0.56637,0.00013365,0.016126,1.1166,0.00023269,3.4611e-05
1.5393,0.5656,0.56574,0.56637,0.00013365,0.016812,1.1159,0.0002328,3.4503e-05
1.5401,0.5656,0.56574,0.56637,0.00013365,0.017513,1.1152,0.00023288,3.4424e-05
1.5409,0.5656,0.56574,0.56636,0.00013366,0.018227,1.1145,0.00023294,3.4375e-05
1.5417,0.5656,0.56574,0.56636,0.00013366,0.018955,1.1138,0.00023296,3.4356e-05
1.5425,0.5656,0.56574,0.56636,0.00013366,0.019698,1.113,0.00023295,3.4366e-05
1.5433,0.5656,0.56574,0.56635,0.00013366,0.020454,1.1123,0.00023292,3.4406e-05
1.5441,0.5656,0.56574,0.56635,0.00013366,0.021225,1.1115,0.00023285,3.4476e-05
1.5449,0.5656,0.56574,0.56635,0.00013366,0.022009,1.1107,0.00023275,3.4575e-05
1.5457,0.5656,0.56574,0.56634,0.00013366,0.022808,1.1099,0.00023262,3.4705e-05
1.5465,0.5656,0.56574,0.56634,0.00013366,0.02362,1.1091,0.00023247,3.4863e-05
1.5473,0.5656,0.56574,0.56634,0.00013367,0.024446,1.1082,0.00023228,3.5052e-05
1.5481,0.5656,0.56574,0.56633,0.00013367,0.025286,1.1074,0.00023206,3.527e-05
1.5489,0.5656,0.56574,0.56633,0.00013367,0.02614,1.1065,0.00023182,3.5517e-05
1.5497,0.5656,0.56574,0.56633,0.00013367,0.027008,1.1056,0.00023154,3.5794e-05
1.5505,0.5656,0.56574,0.56632,0.00013367,0.02789,1.1048,0.00023123,3.6101e-05
1.5514,0.5656,0.56574,0.56632,0.00013367,0.028785,1.1039,0.0002309,3.6437e-05
1.5522,0.5656,0.56575,0.56632,0.00013367,0.029694,1.1029,0.00023054,3.6802e-05
1.553,0.5656,0.56575,0.56631,0.00013367,0.030617,1.102,0.00023014,3.7196e-05
1.5538,0.5656,0.56575,0.56631,0.00013367,0.031554,1.1011,0.00022972,3.7619e-05
1.5546,0.5656,0.56575,0.5663,0.00013367,0.032504,1.1001,0.00022927,3.8071e-05
1.5554,0.5656,0.56575,0.5663,0.00013367,0.033469,1.0991,0.00022878,3.8552e-05
1.5562,0.5656,0.56575,0.5663,0.00013367,0.034446,1.0981,0.00022827,3.9062e-05
1.557,0.5656,0.56575,0.56629,0.00013367,0.035438,1.0972,0.00022773,3.96e-05
1.5578,0.5656,0.56575,0.56629,0.00013367,0.036443,1.0961,0.00022717,4.0167e-05
1.5586,0.5656,0.56575,0.56629,0.00013367,0.037461,1.0951,0.00022657,4.0762e-05
1.5594,0.56559,0.56575,0.56628,0.00013366,0.038493,1.0941,0.00022594,4.1385e-05
1.5602,0.56559,0.56575,0.56628,0.00013366,0.039539,1.093,0.00022529,4.2036e-05
1.561,0.56559,0.56575,0.56628,0.00013366,0.040598,1.092,0.00022461,4.2715e-05
1.5618,0.56559,0.56575,0.56627,0.00013366,0.041671,1.0909,0.0002239,4.3422e-05
1.5626,0.56559,0.56575,0.56627,0.00013366,0.042757,1.0898,0.00022316,4.4156e-05
1.5634,0.56559,0.56575,0.56627,0.00013366,0.043856,1.0887,0.0002224,4.4918e-05
1.5642,0.56559,0.56575,0.56626,0.00013366,0.044969,1.0876,0.00022161,4.5706e-05
1.565,0.56559,0.56575,0.56626,0.00013366,0.046095,1.0864,0.00022079,4.6522e-05
1.5659,0.56559,0.56575,0.56626,0.00013365,0.047235,1.0853,0.00021995,4.7364e-05
1.5667,0.56559,0.56575,0.56625,0.00013365,0.048387,1.0841,0.00021907,4.8232e-05
1.5675,0.56559,0.56575,0.56625,0.00013365,0.049553,1.0829,0.00021817,4.9127e-05
1.5683,0.56559,0.56575,0.56625,0.00013365,0.050733,1.0818,0.00021725,5.0048e-05
1.5691,0.56559,0.56575,0.56624,0.00013365,0.051925,1.0806,0.0002163,5.0994e-05
1.5699,0.56559,0.56575,0.56624,0.00013364,0.053131,1.0794,0.00021532,5.1966e-05
1.5707,0.56559,0.56575,0.56624,0.00013364,0.05435,1.0781,0.00021432,5.2963e-05
1.5715,0.56559,0.56575,0.56623,0.00013364,0.055582,1.0769,0.00021329,5.3985e-05
1.5723,0.56559,0.56575,0.56623,0.00013364,0.056827,1.0756,0.00021224,5.5032e-05
1.5731,0.56559,0.56575,0.56623,0.00013363,0.058085,1.0744,0.00021117,5.6103e-05
1.5739,0.56559,0.56574,0.56622,0.00013363,0.059356,1.0731,0.00021007,5.7199e-05
1.5747,0.56559,0.56574,0.56622,0.00013363,0.06064,1.0718,0.00020894,5.8318e-05
1.5755,0.56559,0.56574,0.56622,0.00013363,0.061938,1.0705,0.00020779,5.9461e-05
1.5763,0.56559,0.56574,0.56622,0.00013362,0.063248,1.0692,0.00020662,6.0627e-05
1.5771,0.56559,0.56574,0.56621,0.00013362,0.06457,1.0679,0.00020542,6.1816e-05
1.5779,0.56559,0.56574,0.56621,0.00013362,0.065906,1.0665,0.00020421,6.3028e-05
1.5787,0.56559,0.56574,0.56621,0.00013361,0.067255,1.0652,0.00020296,6.4262e-05
1.5795,0.56559,0.56574,0.5662,0.00013361,0.068616,1.0638,0.0002017,6.5518e-05
1.5804,0.56559,0.56574,0.5662,0.00013361,0.06999,1.0624,0.00020042,6.6796e-05
1.5812,0.56559,0.56574,0.5662,0.0001336,0.071377,1.061,0.00019911,6.8095e-05
1.582,0.56559,0.56574,0.56619,0.0001336,0.072777,1.0596,0.00019778,6.9415e-05
1.5828,0.56559,0.56574,0.56619,0.00013359,0.074189,1.0582,0.00019643,7.0756e-05
1.5836,0.56559,0.56574,0.56619,0.00013359,0.075614,1.0568,0.00019506,7.2117e-05
1.5844,0.56559,0.56574,0.56618,0.00013359,0.077051,1.0553,0.00019368,7.3498e-05
1.5852,0.56559,0.56574,0.56618,0.00013358,0.078501,1.0539,0.00019227,7.4899e-05
1.586,0.56559,0.56574,0.56618,0.00013358,0.079964,1.0524,0.00019084,7.6319e-05
1.5868,0.56559,0.56574,0.56617,0.00013357,0.081438,1.0509,0.00018939,7.7757e-05
1.5876,0.56559,0.56573,0.56617,0.00013357,0.082926,1.0494,0.00018792,7.9214e-05
1.5884,0.56559,0.56573,0.56617,0.00013356,0.084425,1.0479,0.00018644,8.0689e-05
1.5892,0.56559,0.56573,0.56616,0.00013356,0.085938,1.0464,0.00018494,8.2182e-05
1.59,0.56559,0.56573,0.56616,0.00013356,0.087462,1.0449,0.00018342,8.3692e-05
1.5908,0.56559,0.56573,0.56616,0.00013355,0.088999,1.0433,0.00018188,8.5219e-05
1.5916,0.56559,0.56573,0.56616,0.00013355,0.090547,1.0418,0.00018033,8.6762e-05
1.5924,0.56559,0.56573,0.56615,0.00013354,0.092108,1.0402,0.00017876,8.8322e-05
1.5932,0.56559,0.56573,0.56615,0.00013354,0.093682,1.0386,0.00017717,8.9897e-05
1.594,0.56559,0.56573,0.56615,0.00013353,0.095267,1.037,0.00017557,9.1487e-05
1.5949,0.56558,0.56573,0.56614,0.00013352,0.096864,1.0354,0.00017396,9.3092e-05
1.5957,0.56558,0.56572,0.56614,0.00013352,0.098474,1.0338,0.00017233,9.4712e-05
1.5965,0.56558,0.56572,0.56614,0.00013351,0.1001,1.0322,0.00017068,9.6345e-05
1.5973,0.56558,0.56572,0.56613,0.00013351,0.10173,1.0305,0.00016902,9.7992e-05
1.5981,0.56558,0.56572,0.56613,0.0001335,0.10337,1.0289,0.00016735,9.9652e-05
1.5989,0.56558,0.56572,0.56613,0.0001335,0.10503,1.0272,0.00016567,0.00010132
1.5997,0.56558,0.56572,0.56613,0.00013349,0.1067,1.0256,0.00016397,0.00010301
1.6005,0.56558,0.56572,0.56612,0.00013348,0.10838,1.0239,0.00016226,0.00010471
1.6013,0.56558,0.56572,0.56612,0.00013348,0.11007,1.0222,0.00016054,0.00010641
1.6021,0.56558,0.56571,0.56612,0.00013347,0.11178,1.0205,0.00015881,0.00010813
1.6029,0.56558,0.56571,0.56611,0.00013347,0.11349,1.0187,0.00015707,0.00010986
1.6037,0.56558,0.56571,0.56611,0.00013346,0.11522,1.017,0.00015532,0.0001116
1.6045,0.56558,0.56571,0.56611,0.00013345,0.11696,1.0153,0.00015356,0.00011335
1.6053,0.56558,0.56571,0.56611,0.00013345,0.11871,1.0135,0.00015179,0.0001151
1.6061,0.56558,0.56571,0.5661,0.00013344,0.12047,1.0117,0.00015001,0.00011687
1.6069,0.56558,0.56571,0.5661,0.00013343,0.12225,1.01,0.00014822,0.00011864
1.6077,0.56558,0.5657,0.5661,0.00013343,0.12403,1.0082,0.00014643,0.00012043
1.6085,0.56558,0.5657,0.56609,0.00013342,0.12583,1.0064,0.00014462,0.00012221
1.6093,0.56558,0.5657,0.56609,0.00013341,0.12763,1.0045,0.00014281,0.00012401
1.6102,0.56558,0.5657,0.56609,0.0001334,0.12945,1.0027,0.000141,0.00012581
1.611,0.56558,0.5657,0.56609,0.0001334,0.13128,1.0009,0.00013918,0.00012762
1.6118,0.56558,0.5657,0.56608,0.00013339,0.13312,0.99904,0.00013735,0.00012943
1.6126,0.56558,0.56569,0.56608,0.00013338,0.13497,0.99719,0.00013552,0.00013124
1.6134,0.56558,0.56569,0.56608,0.00013337,0.13684,0.99532,0.00013368,0.00013307
1.6142,0.56558,0.56569,0.56607,0.00013337,0.13871,0.99344,0.00013184,0.00013489
1.615,0.56558,0.56569,0.56607,0.00013336,0.1406,0.99155,0.00013,0.00013672
1.6158,0.56558,0.56569,0.56607,0.00013335,0.14249,0.98964,0.00012816,0.00013855
1.6166,0.56558,0.56569,0.56607,0.00013334,0.1444,0.98773,0.00012631,0.00014038
1.6174,0.56558,0.56568,0.56606,0.00013334,0.14632,0.98581,0.00012446,0.00014221
1.6182,0.56558,0.56568,0.56606,0.00013333,0.14825,0.98388,0.00012261,0.00014405
1.619,0.56558,0.56568,0.56606,0.00013332,0.15019,0.98193,0.00012075,0.00014589
1.6198,0.56558,0.56568,0.56606,0.00013331,0.15213,0.97998,0.0001189,0.00014772
1.6206,0.56558,0.56568,0.56605,0.0001333,0.1541,0.97801,0.00011705,0.00014956
1.6214,0.56557,0.56567,0.56605,0.0001333,0.15607,0.97603,0.0001152,0.0001514
1.6222,0.56557,0.56567,0.56605,0.00013329,0.15805,0.97405,0.00011335,0.00015323
1.623,0.56557,0.56567,0.56605,0.00013328,0.16004,0.97205,0.0001115,0.00015506
1.6238,0.56557,0.56567,0.56604,0.00013327,0.16204,0.97004,0.00010965,0.00015689
1.6247,0.56557,0.56567,0.56604,0.00013326,0.16405,0.96802,0.0001078,0.00015872
1.6255,0.56557,0.56566,0.56604,0.00013325,0.16608,0.966,0.00010596,0.00016055
1.6263,0.56557,0.56566,0.56603,0.00013324,0.16811,0.96396,0.00010412,0.00016237
1.6271,0.56557,0.56566,0.56603,0.00013324,0.17015,0.96191,0.00010229,0.00016418
1.6279,0.56557,0.56566,0.56603,0.00013323,0.17221,0.95985,0.00010046,0.000166
1.6287,0.56557,0.56566,0.56603,0.00013322,0.17427,0.95778,9.8635e-05,0.0001678
1.6295,0.56557,0.56565,0.56602,0.00013321,0.17635,0.9557,9.6815e-05,0.0001696
1.6303,0.56557,0.56565,0.56602,0.0001332,0.17843,0.95361,9.5002e-05,0.0001714
1.6311,0.56557,0.56565,0.56602,0.00013319,0.18052,0.95152,9.3195e-05,0.00017319
1.6319,0.56557,0.56565,0.56602,0.00013318,0.18263,0.94941,9.1396e-05,0.00017497
1.6327,0.56557,0.56564,0.56601,0.00013317,0.18474,0.94729,8.9603e-05,0.00017674
1.6335,0.56557,0.56564,0.56601,0.00013316,0.18686,0.94516,8.7819e-05,0.00017851
1.6343,0.56557,0.56564,0.56601,0.00013315,0.189,0.94302,8.6043e-05,0.00018027
1.6351,0.56557,0.56564,0.56601,0.00013315,0.19114,0.94088,8.4275e-05,0.00018201
1.6359,0.56557,0.56563,0.56601,0.00013314,0.19329,0.93872,8.2518e-05,0.00018375
1.6367,0.56557,0.56563,0.566,0.00013313,0.19545,0.93655,8.077e-05,0.00018548
1.6375,0.56557,0.56563,0.566,0.00013312,0.19762,0.93438,7.9032e-05,0.0001872
1.6383,0.56557,0.56563,0.566,0.00013311,0.19981,0.93219,7.7305e-05,0.00018891
1.6392,0.56557,0.56563,0.566,0.0001331,0.202,0.93,7.5589e-05,0.00019061
1.64,0.56557,0.56562,0.56599,0.00013309,0.2042,0.92779,7.3885e-05,0.00019229
1.6408,0.56557,0.56562,0.56599,0.00013308,0.2064,0.92558,7.2193e-05,0.00019396
1.6416,0.56557,0.56562,0.56599,0.00013307,0.20862,0.92336,7.0514e-05,0.00019562
1.6424,0.56557,0.56562,0.56599,0.00013306,0.21085,0.92112,6.8848e-05,0.00019727
1.6432,0.56557,0.56561,0.56598,0.00013305,0.21309,0.91888,6.7195e-05,0.0001989
1.644,0.56557,0.56561,0.56598,0.00013304,0.21533,0.91663,6.5556e-05,0.00020052
1.6448,0.56556,0.56561,0.56598,0.00013303,0.21759,0.91437,6.3931e-05,0.00020213
1.6456,0.56556,0.5656,0.56598,0.00013302,0.21985,0.91211,6.2322e-05,0.00020372
1.6464,0.56556,0.5656,0.56598,0.00013301,0.22212,0.90983,6.0727e-05,0.00020529
1.6472,0.56556,0.5656,0.56597,0.000133,0.2244,0.90754,5.9149e-05,0.00020685
1.648,0.56556,0.5656,0.56597,0.00013299,0.22669,0.90525,5.7586e-05,0.00020839
1.6488,0.56556,0.56559,0.56597,0.00013298,0.22899,0.90295,5.604e-05,0.00020992
1.6496,0.56556,0.56559,0.56597,0.00013297,0.2313,0.90064,5.4511e-05,0.00021143
1.6504,0.56556,0.56559,0.56596,0.00013296,0.23361,0.89832,5.2999e-05,0.00021292
1.6512,0.56556,0.56559,0.56596,0.00013295,0.23594,0.89599,5.1505e-05,0.00021439
1.652,0.56556,0.56558,0.56596,0.00013294,0.23827,0.89365,5.0029e-05,0.00021585
1.6528,0.56556,0.56558,0.56596,0.00013293,0.24061,0.89131,4.8572e-05,0.00021728
1.6537,0.56556,0.56558,0.56596,0.00013292,0.24296,0.88895,4.7134e-05,0.0002187
1.6545,0.56556,0.56557,0.56595,0.00013291,0.24532,0.88659,4.5715e-05,0.0002201
1.6553,0.56556,0.56557,0.56595,0.0001329,0.24768,0.88422,4.4316e-05,0.00022148
1.6561,0.56556,0.56557,0.56595,0.00013289,0.25006,0.88184,4.2937e-05,0.00022283
1.6569,0.56556,0.56557,0.56595,0.00013288,0.25244,0.87946,4.1578e-05,0.00022417
1.6577,0.56556,0.56556,0.56595,0.00013286,0.25483,0.87706,4.024e-05,0.00022549
1.6585,0.56556,0.56556,0.56594,0.00013285,0.25723,0.87466,3.8924e-05,0.00022678
1.6593,0.56556,0.56556,0.56594,0.00013284,0.25963,0.87225,3.7629e-05,0.00022806
1.6601,0.56556,0.56555,0.56594,0.00013283,0.26205,0.86983,3.6356e-05,0.00022931
1.6609,0.56556,0.56555,0.56594,0.00013282,0.26447,0.86741,3.5106e-05,0.00023054
1.6617,0.56556,0.56555,0.56594,0.00013281,0.2669,0.86497,3.3878e-05,0.00023175
1.6625,0.56556,0.56555,0.56593,0.0001328,0.26934,0.86253,3.2672e-05,0.00023293
1.6633,0.56556,0.56554,0.56593,0.00013279,0.27178,0.86008,3.1491e-05,0.00023409
1.6641,0.56556,0.56554,0.56593,0.00013278,0.27423,0.85763,3.0333e-05,0.00023523
1.6649,0.56556,0.56554,0.56593,0.00013277,0.27669,0.85516,2.9198e-05,0.00023634
1.6657,0.56555,0.56553,0.56593,0.00013276,0.27916,0.85269,2.8088e-05,0.00023743
1.6665,0.56555,0.56553,0.56592,0.00013275,0.28164,0.85021,2.7003e-05,0.00023849
1.6673,0.56555,0.56553,0.56592,0.00013274,0.28412,0.84773,2.5942e-05,0.00023953
1.6681,0.56555,0.56552,0.56592,0.00013273,0.28661,0.84524,2.4907e-05,0.00024055
1.669,0.56555,0.56552,0.56592,0.00013272,0.2891,0.84274,2.3897e-05,0.00024154
1.6698,0.56555,0.56552,0.56592,0.00013271,0.29161,0.84023,2.2912e-05,0.0002425
1.6706,0.56555,0.56551,0.56592,0.0001327,0.29412,0.83771,2.1954e-05,0.00024344
1.6714,0.56555,0.56551,0.56591,0.00013268,0.29664,0.83519,2.1022e-05,0.00024435
1.6722,0.56555,0.56551,0.56591,0.00013267,0.29916,0.83267,2.0116e-05,0.00024523
1.673,0.56555,0.56551,0.56591,0.00013266,0.30169,0.83013,1.9237e-05,0.00024609
1.6738,0.56555,0.5655,0.56591,0.00013265,0.30423,0.82759,1.8385e-05,0.00024692
1.6746,0.56555,0.5655,0.56591,0.00013264,0.30677,0.82504,1.7561e-05,0.00024772
1.6754,0.56555,0.5655,0.56591,0.00013263,0.30933,0.82249,1.6763e-05,0.0002485
1.6762,0.56555,0.56549,0.5659,0.00013262,0.31188,0.81993,1.5994e-05,0.00024925
1.677,0.56555,0.56549,0.5659,0.00013261,0.31445,0.81736,1.5252e-05,0.00024997
1.6778,0.56555,0.56549,0.5659,0.0001326,0.31702,0.81478,1.4538e-05,0.00025066
1.6786,0.56555,0.56548,0.5659,0.00013259,0.3196,0.8122,1.3853e-05,0.00025133
1.6794,0.56555,0.56548,0.5659,0.00013258,0.32218,0.80962,1.3196e-05,0.00025196
1.6802,0.56555,0.56548,0.5659,0.00013257,0.32477,0.80702,1.2568e-05,0.00025257
1.681,0.56555,0.56547,0.56589,0.00013256,0.32737,0.80442,1.1969e-05,0.00025315
1.6818,0.56555,0.56547,0.56589,0.00013255,0.32997,0.80182,1.1398e-05,0.0002537
1.6826,0.56555,0.56547,0.56589,0.00013254,0.33258,0.79921,1.0857e-05,0.00025422
1.6835,0.56555,0.56546,0.56589,0.00013253,0.33519,0.79659,1.0345e-05,0.00025471
1.6843,0.56555,0.56546,0.56589,0.00013252,0.33781,0.79397,9.863e-06,0.00025517
1.6851,0.56555,0.56546,0.56589,0.0001325,0.34044,0.79134,9.4104e-06,0.0002556
1.6859,0.56554,0.56545,0.56589,0.00013249,0.34307,0.7887,8.9874e-06,0.000256
1.6867,0.56554,0.56545,0.56588,0.00013248,0.34571,0.78606,8.5944e-06,0.00025637
1.6875,0.56554,0.56545,0.56588,0.00013247,0.34835,0.78342,8.2313e-06,0.00025672
1.6883,0.56554,0.56544,0.56588,0.00013246,0.351,0.78076,7.8983e-06,0.00025703
1.6891,0.56554,0.56544,0.56588,0.00013245,0.35365,0.77811,7.5956e-06,0.00025731
1.6899,0.56554,0.56544,0.56588,0.00013244,0.35631,0.77544,7.3231e-06,0.00025756
1.6907,0.56554,0.56543,0.56588,0.00013243,0.35898,0.77278,7.0811e-06,0.00025778
1.6915,0.56554,0.56543,0.56588,0.00013242,0.36165,0.7701,6.8694e-06,0.00025797
1.6923,0.56554,0.56543,0.56588,0.00013241,0.36432,0.76743,6.6883e-06,0.00025814
1.6931,0.56554,0.56542,0.56587,0.0001324,0.36701,0.76474,6.5378e-06,0.00025827
1.6939,0.56554,0.56542,0.56587,0.00013239,0.36969,0.76205,6.418e-06,0.00025836
1.6947,0.56554,0.56542,0.56587,0.00013238,0.37238,0.75936,6.3288e-06,0.00025843
1.6955,0.56554,0.56541,0.56587,0.00013237,0.37508,0.75666,6.2703e-06,0.00025847
1.6963,0.56554,0.56541,0.56587,0.00013236,0.37778,0.75396,6.2426e-06,0.00025848
1.6971,0.56554,0.56541,0.56587,0.00013235,0.38049,0.75125,6.2456e-06,0.00025846
1.698,0.56554,0.5654,0.56587,0.00013234,0.3832,0.74854,6.2794e-06,0.0002584
1.6988,0.56554,0.5654,0.56587,0.00013233,0.38591,0.74582,6.344e-06,0.00025832
1.6996,0.56554,0.5654,0.56586,0.00013232,0.38863,0.7431,6.4394e-06,0.0002582
1.7004,0.56554,0.56539,0.56586,0.00013231,0.39136,0.74037,6.5655e-06,0.00025806
1.7012,0.56554,0.56539,0.56586,0.0001323,0.39409,0.73764,6.7224e-06,0.00025788
1.702,0.56554,0.56539,0.56586,0.00013229,0.39682,0.7349,6.91e-06,0.00025767
1.7028,0.56554,0.56538,0.56586,0.00013228,0.39956,0.73216,7.1283e-06,0.00025744
1.7036,0.56554,0.56538,0.56586,0.00013227,0.4023,0.72942,7.3772e-06,0.00025717
1.7044,0.56554,0.56537,0.56586,0.00013226,0.40504,0.72667,7.6567e-06,0.00025687
1.7052,0.56553,0.56537,0.56586,0.00013225,0.4078,0.72392,7.9668e-06,0.00025654
1.706,0.56553,0.56537,0.56586,0.00013224,0.41055,0.72116,8.3072e-06,0.00025618
1.7068,0.56553,0.56536,0.56585,0.00013223,0.41331,0.7184,8.6781e-06,0.00025579
1.7076,0.56553,0.56536,0.56585,0.00013222,0.41607,0.71564,9.0792e-06,0.00025537
1.7084,0.56553,0.56536,0.56585,0.00013221,0.41884,0.71287,9.5105e-06,0.00025492
1.7092,0.56553,0.56535,0.56585,0.00013221,0.42161,0.7101,9.972e-06,0.00025444
1.71,0.56553,0.56535,0.56585,0.0001322,0.42438,0.70732,1.0463e-05,0.00025393
1.7108,0.56553,0.56535,0.56585,0.00013219,0.42716,0.70454,1.0985e-05,0.00025339
1.7116,0.56553,0.56534,0.56585,0.00013218,0.42994,0.70176,1.1536e-05,0.00025282
1.7125,0.56553,0.56534,0.56585,0.00013217,0.43272,0.69897,1.2116e-05,0.00025222
1.7133,0.56553,0.56534,0.56585,0.00013216,0.43551,0.69618,1.2726e-05,0.00025159
1.7141,0.56553,0.56533,0.56585,0.00013215,0.4383,0.69339,1.3366e-05,0.00025093
1.7149,0.56553,0.56533,0.56585,0.00013214,0.4411,0.6906,1.4035e-05,0.00025025
1.7157,0.56553,0.56533,0.56585,0.00013213,0.44389,0.6878,1.4732e-05,0.00024953
1.7165,0.56553,0.56532,0.56584,0.00013212,0.44669,0.68499,1.5459e-05,0.00024879
1.7173,0.56553,0.56532,0.56584,0.00013211,0.4495,0.68219,1.6214e-05,0.00024801
1.7181,0.56553,0.56531,0.56584,0.00013211,0.45231,0.67938,1.6997e-05,0.00024721
1.7189,0.56553,0.56531,0.56584,0.0001321,0.45512,0.67657,1.7809e-05,0.00024638
1.7197,0.56553,0.56531,0.56584,0.00013209,0.45793,0.67375,1.8649e-05,0.00024553
1.7205,0.56553,0.5653,0.56584,0.00013208,0.46074,0.67094,1.9517e-05,0.00024464
1.7213,0.56553,0.5653,0.56584,0.00013207,0.46356,0.66812,2.0412e-05,0.00024373
1.7221,0.56553,0.5653,0.56584,0.00013206,0.46638,0.6653,2.1335e-05,0.00024279
1.7229,0.56553,0.56529,0.56584,0.00013205,0.46921,0.66247,2.2285e-05,0.00024182
1.7237,0.56553,0.56529,0.56584,0.00013204,0.47203,0.65964,2.3262e-05,0.00024083
1.7245,0.56552,0.56529,0.56584,0.00013204,0.47486,0.65681,2.4266e-05,0.00023981
1.7253,0.56552,0.56528,0.56584,0.00013203,0.47769,0.65398,2.5296e-05,0.00023876
1.7261,0.56552,0.56528,0.56584,0.00013202,0.48052,0.65115,2.6353e-05,0.00023769
1.7269,0.56552,0.56528,0.56584,0.00013201,0.48336,0.64831,2.7435e-05,0.00023659
1.7278,0.56552,0.56527,0.56584,0.000132,0.4862,0.64547,2.8543e-05,0.00023546
1.7286,0.56552,0.56527,0.56583,0.000132,0.48904,0.64263,2.9676e-05,0.00023431
1.7294,0.56552,0.56527,0.56583,0.00013199,0.49188,0.63979,3.0835e-05,0.00023314
1.7302,0.56552,0.56526,0.56583,0.00013198,0.49472,0.63695,3.2018e-05,0.00023194
1.731,0.56552,0.56526,0.56583,0.00013197,0.49756,0.6341,3.3226e-05,0.00023072
1.7318,0.56552,0.56525,0.56583,0.00013196,0.50041,0.63125,3.4458e-05,0.00022947
1.7326,0.56552,0.56525,0.56583,0.00013196,0.50326,0.6284,3.5714e-05,0.0002282
1.7334,0.56552,0.56525,0.56583,0.00013195,0.50611,0.62555,3.6993e-05,0.0002269
1.7342,0.56552,0.56524,0.56583,0.00013194,0.50896,0.6227,3.8296e-05,0.00022558
1.735,0.56552,0.56524,0.56583,0.00013193,0.51182,0.61985,3.9622e-05,0.00022424
1.7358,0.56552,0.56524,0.56583,0.00013192,0.51467,0.61699,4.097e-05,0.00022288
1.7366,0.56552,0.56523,0.56583,0.00013192,0.51753,0.61414,4.234e-05,0.00022149
1.7374,0.56552,0.56523,0.56583,0.00013191,0.52038,0.61128,4.3733e-05,0.00022009
1.7382,0.56552,0.56523,0.56583,0.0001319,0.52324,0.60842,4.5147e-05,0.00021866
1.739,0.56552,0.56522,0.56583,0.00013189,0.5261,0.60556,4.6582e-05,0.00021721
1.7398,0.56552,0.56522,0.56583,0.00013189,0.52896,0.6027,4.8037e-05,0.00021574
1.7406,0.56552,0.56522,0.56583,0.00013188,0.53182,0.59984,4.9514e-05,0.00021425
1.7414,0.56552,0.56521,0.56583,0.00013187,0.53468,0.59697,5.101e-05,0.00021274
1.7423,0.56552,0.56521,0.56583,0.00013187,0.53755,0.59411,5.2526e-05,0.0002112
1.7431,0.56552,0.56521,0.56583,0.00013186,0.54041,0.59125,5.4061e-05,0.00020966
1.7439,0.56551,0.5652,0.56583,0.00013185,0.54328,0.58838,5.5615e-05,0.00020809
1.7447,0.56551,0.5652,0.56583,0.00013184,0.54614,0.58552,5.7188e-05,0.0002065
1.7455,0.56551,0.5652,0.56583,0.00013184,0.54901,0.58265,5.8779e-05,0.0002049
1.7463,0.56551,0.56519,0.56583,0.00013183,0.55187,0.57978,6.0387e-05,0.00020327
1.7471,0.56551,0.56519,0.56583,0.00013182,0.55474,0.57692,6.2013e-05,0.00020163
1.7479,0.56551,0.56518,0.56583,0.00013182,0.55761,0.57405,6.3656e-05,0.00019998
1.7487,0.56551,0.56518,0.56583,0.00013181,0.56047,0.57118,6.5315e-05,0.0001983
1.7495,0.56551,0.56518,0.56583,0.0001318,0.56334,0.56832,6.699e-05,0.00019662
1.7503,0.56551,0.56517,0.56583,0.0001318,0.56621,0.56545,6.8681e-05,0.00019491
1.7511,0.56551,0.56517,0.56583,0.00013179,0.56908,0.56258,7.0386e-05,0.00019319
1.7519,0.56551,0.56517,0.56583,0.00013178,0.57194,0.55971,7.2107e-05,0.00019146
1.7527,0.56551,0.56516,0.56583,0.00013178,0.57481,0.55685,7.3842e-05,0.00018971
1.7535,0.56551,0.56516,0.56583,0.00013177,0.57768,0.55398,7.559e-05,0.00018795
1.7543,0.56551,0.56516,0.56583,0.00013176,0.58054,0.55111,7.7352e-05,0.00018617
1.7551,0.56551,0.56515,0.56583,0.00013176,0.58341,0.54825,7.9127e-05,0.00018439
1.7559,0.56551,0.56515,0.56583,0.00013175,0.58627,0.54538,8.0915e-05,0.00018259
1.7568,0.56551,0.56515,0.56583,0.00013174,0.58914,0.54252,8.2714e-05,0.00018077
1.7576,0.56551,0.56514,0.56583,0.00013174,0.592,0.53965,8.4525e-05,0.00017895
1.7584,0.56551,0.56514,0.56583,0.00013173,0.59487,0.53679,8.6347e-05,0.00017712
1.7592,0.56551,0.56514,0.56583,0.00013172,0.59773,0.53393,8.818e-05,0.00017527
1.76,0.56551,0.56513,0.56583,0.00013172,0.60059,0.53106,9.0023e-05,0.00017341
1.7608,0.56551,0.56513,0.56583,0.00013171,0.60346,0.5282,9.1875e-05,0.00017155
1.7616,0.56551,0.56513,0.56583,0.00013171,0.60632,0.52534,9.3737e-05,0.00016968
1.7624,0.56551,0.56512,0.56583,0.0001317,0.60918,0.52248,9.5607e-05,0.00016779
1.7632,0.56551,0.56512,0.56583,0.00013169,0.61204,0.51963,9.7486e-05,0.0001659
1.764,0.5655,0.56512,0.56583,0.00013169,0.61489,0.51677,9.9372e-05,0.000164
1.7648,0.5655,0.56511,0.56583,0.00013168,0.61775,0.51391,0.00010127,0.0001621
1.7656,0.5655,0.56511,0.56583,0.00013168,0.6206,0.51106,0.00010317,0.00016019
1.7664,0.5655,0.56511,0.56583,0.00013167,0.62346,0.50821,0.00010507,0.00015827
1.7672,0.5655,0.5651,0.56583,0.00013166,0.62631,0.50536,0.00010699,0.00015634
1.768,0.5655,0.5651,0.56583,0.00013166,0.62916,0.50251,0.0001089,0.00015441
1.7688,0.5655,0.5651,0.56583,0.00013165,0.63201,0.49966,0.00011083,0.00015248
1.7696,0.5655,0.56509,0.56583,0.00013165,0.63486,0.49681,0.00011275,0.00015054
1.7704,0.5655,0.56509,0.56583,0.00013164,0.6377,0.49397,0.00011468,0.0001486
1.7713,0.5655,0.56509,0.56583,0.00013163,0.64054,0.49112,0.00011662,0.00014665
1.7721,0.5655,0.56508,0.56583,0.00013163,0.64339,0.48828,0.00011856,0.0001447
1.7729,0.5655,0.56508,0.56584,0.00013162,0.64623,0.48544,0.00012049,0.00014275
1.7737,0.5655,0.56508,0.56584,0.00013162,0.64906,0.48261,0.00012244,0.0001408
1.7745,0.5655,0.56507,0.56584,0.00013161,0.6519,0.47977,0.00012438,0.00013884
1.7753,0.5655,0.56507,0.56584,0.0001316,0.65473,0.47694,0.00012632,0.00013689
1.7761,0.5655,0.56507,0.56584,0.0001316,0.65756,0.47411,0.00012826,0.00013493
1.7769,0.5655,0.56506,0.56584,0.00013159,0.66039,0.47128,0.00013021,0.00013298
1.7777,0.5655,0.56506,0.56584,0.00013159,0.66322,0.46846,0.00013215,0.00013102
1.7785,0.5655,0.56506,0.56584,0.00013158,0.66604,0.46564,0.00013409,0.00012907
1.7793,0.5655,0.56505,0.56584,0.00013158,0.66887,0.46282,0.00013603,0.00012712
1.7801,0.5655,0.56505,0.56584,0.00013157,0.67168,0.46,0.00013797,0.00012517
1.7809,0.5655,0.56505,0.56584,0.00013156,0.6745,0.45718,0.00013991,0.00012322
1.7817,0.5655,0.56504,0.56584,0.00013156,0.67731,0.45437,0.00014184,0.00012128
1.7825,0.5655,0.56504,0.56584,0.00013155,0.68012,0.45156,0.00014377,0.00011934
1.7833,0.5655,0.56504,0.56584,0.00013155,0.68293,0.44876,0.00014569,0.0001174
1.7841,0.5655,0.56503,0.56584,0.00013154,0.68574,0.44595,0.00014761,0.00011547
1.7849,0.56549,0.56503,0.56585,0.00013153,0.68854,0.44315,0.00014952,0.00011354
1.7857,0.56549,0.56503,0.56585,0.00013153,0.69134,0.44036,0.00015143,0.00011162
1.7866,0.56549,0.56503,0.56585,0.00013152,0.69413,0.43756,0.00015333,0.00010971
1.7874,0.56549,0.56502,0.56585,0.00013152,0.69692,0.43477,0.00015523,0.0001078
1.7882,0.56549,0.56502,0.56585,0.00013151,0.69971,0.43198,0.00015712,0.0001059
1.789,0.56549,0.56502,0.56585,0.0001315,0.7025,0.4292,0.000159,0.00010401
1.7898,0.56549,0.56501,0.56585,0.0001315,0.70528,0.42642,0.00016087,0.00010212
1.7906,0.56549,0.56501,0.56585,0.00013149,0.70806,0.42365,0.00016274,0.00010025
1.7914,0.56549,0.56501,0.56585,0.00013149,0.71083,0.42087,0.00016459,9.8378e-05
1.7922,0.56549,0.565,0.56585,0.00013148,0.7136,0.4181,0.00016644,9.652e-05
1.793,0.56549,0.565,0.56585,0.00013147,0.71637,0.41534,0.00016827,9.4672e-05
1.7938,0.56549,0.565,0.56585,0.00013147,0.71913,0.41258,0.0001701,9.2834e-05
1.7946,0.56549,0.56499,0.56586,0.00013146,0.72189,0.40982,0.00017191,9.1006e-05
1.7954,0.56549,0.56499,0.56586,0.00013145,0.72465,0.40707,0.00017372,8.9191e-05
1.7962,0.56549,0.56499,0.56586,0.00013145,0.7274,0.40432,0.00017551,8.7387e-05
1.797,0.56549,0.56499,0.56586,0.00013144,0.73015,0.40157,0.00017729,8.5595e-05
1.7978,0.56549,0.56498,0.56586,0.00013143,0.73289,0.39883,0.00017905,8.3816e-05
1.7986,0.56549,0.56498,0.56586,0.00013143,0.73563,0.39609,0.00018081,8.205e-05
1.7994,0.56549,0.56498,0.56586,0.00013142,0.73836,0.39336,0.00018255,8.0298e-05
1.8002,0.56549,0.56497,0.56586,0.00013141,0.74109,0.39063,0.00018427,7.8559e-05
1.8011,0.56549,0.56497,0.56586,0.00013141,0.74382,0.38791,0.00018598,7.6836e-05
1.8019,0.56549,0.56497,0.56587,0.0001314,0.74654,0.38519,0.00018768,7.5127e-05
1.8027,0.56549,0.56496,0.56587,0.00013139,0.74926,0.38248,0.00018936,7.3433e-05
1.8035,0.56549,0.56496,0.56587,0.00013139,0.75197,0.37977,0.00019102,7.1755e-05
1.8043,0.56549,0.56496,0.56587,0.00013138,0.75467,0.37706,0.00019267,7.0094e-05
1.8051,0.56549,0.56496,0.56587,0.00013137,0.75738,0.37436,0.0001943,6.8449e-05
1.8059,0.56549,0.56495,0.56587,0.00013137,0.76007,0.37167,0.00019591,6.6821e-05
1.8067,0.56548,0.56495,0.56587,0.00013136,0.76277,0.36898,0.00019751,6.521e-05
1.8075,0.56548,0.56495,0.56587,0.00013135,0.76545,0.3663,0.00019909,6.3617e-05
1.8083,0.56548,0.56494,0.56588,0.00013134,0.76814,0.36362,0.00020065,6.2043e-05
1.8091,0.56548,0.56494,0.56588,0.00013134,0.77081,0.36094,0.00020219,6.0487e-05
1.8099,0.56548,0.56494,0.56588,0.00013133,0.77348,0.35827,0.00020371,5.895e-05
1.8107,0.56548,0.56494,0.56588,0.00013132,0.77615,0.35561,0.00020521,5.7433e-05
1.8115,0.56548,0.56493,0.56588,0.00013131,0.77881,0.35295,0.00020669,5.5935e-05
1.8123,0.56548,0.56493,0.56588,0.00013131,0.78147,0.3503,0.00020815,5.4457e-05
1.8131,0.56548,0.56493,0.56588,0.0001313,0.78412,0.34765,0.00020959,5.3e-05
1.8139,0.56548,0.56492,0.56588,0.00013129,0.78676,0.34501,0.00021101,5.1564e-05
1.8147,0.56548,0.56492,0.56589,0.00013128,0.7894,0.34237,0.00021241,5.0149e-05
1.8156,0.56548,0.56492,0.56589,0.00013127,0.79203,0.33974,0.00021379,4.8756e-05
1.8164,0.56548,0.56492,0.56589,0.00013126,0.79466,0.33712,0.00021514,4.7385e-05
1.8172,0.56548,0.56491,0.56589,0.00013126,0.79728,0.3345,0.00021648,4.6036e-05
1.818,0.56548,0.56491,0.56589,0.00013125,0.7999,0.33189,0.00021779,4.4709e-05
1.8188,0.56548,0.56491,0.56589,0.00013124,0.80251,0.32928,0.00021907,4.3406e-05
1.8196,0.56548,0.56491,0.5659,0.00013123,0.80511,0.32668,0.00022033,4.2126e-05
1.8204,0.56548,0.5649,0.5659,0.00013122,0.80771,0.32408,0.00022157,4.0869e-05
1.8212,0.56548,0.5649,0.5659,0.00013121,0.8103,0.32149,0.00022279,3.9636e-05
1.822,0.56548,0.5649,0.5659,0.0001312,0.81289,0.31891,0.00022398,3.8428e-05
1.8228,0.56548,0.5649,0.5659,0.00013119,0.81547,0.31634,0.00022514,3.7244e-05
1.8236,0.56548,0.56489,0.5659,0.00013118,0.81804,0.31377,0.00022628,3.6085e-05
1.8244,0.56548,0.56489,0.5659,0.00013117,0.8206,0.31121,0.0002274,3.4951e-05
1.8252,0.56548,0.56489,0.56591,0.00013116,0.82316,0.30865,0.00022849,3.3842e-05
1.826,0.56548,0.56489,0.56591,0.00013115,0.82572,0.3061,0.00022955,3.2759e-05
1.8268,0.56548,0.56488,0.56591,0.00013114,0.82826,0.30356,0.00023059,3.1702e-05
1.8276,0.56548,0.56488,0.56591,0.00013113,0.8308,0.30102,0.0002316,3.0671e-05
1.8284,0.56548,0.56488,0.56591,0.00013112,0.83334,0.29849,0.00023258,2.9666e-05
1.8292,0.56548,0.56488,0.56591,0.00013111,0.83586,0.29597,0.00023354,2.8688e-05
1.8301,0.56548,0.56487,0.56592,0.0001311,0.83838,0.29345,0.00023447,2.7737e-05
1.8309,0.56548,0.56487,0.56592,0.00013109,0.84089,0.29094,0.00023537,2.6813e-05
1.8317,0.56547,0.56487,0.56592,0.00013108,0.8434,0.28844,0.00023624,2.5917e-05
1.8325,0.56547,0.56487,0.56592,0.00013107,0.8459,0.28595,0.00023709,2.5048e-05
1.8333,0.56547,0.56486,0.56592,0.00013106,0.84839,0.28346,0.00023791,2.4207e-05
1.8341,0.56547,0.56486,0.56593,0.00013105,0.85087,0.28098,0.0002387,2.3393e-05
1.8349,0.56547,0.56486,0.56593,0.00013103,0.85335,0.27851,0.00023946,2.2608e-05
1.8357,0.56547,0.56486,0.56593,0.00013102,0.85582,0.27604,0.00024019,2.1851e-05
1.8365,0.56547,0.56485,0.56593,0.00013101,0.85828,0.27358,0.0002409,2.1123e-05
1.8373,0.56547,0.56485,0.56593,0.000131,0.86073,0.27113,0.00024157,2.0424e-05
1.8381,0.56547,0.56485,0.56593,0.00013099,0.86318,0.26869,0.00024222,1.9753e-05
1.8389,0.56547,0.56485,0.56594,0.00013097,0.86562,0.26626,0.00024283,1.9111e-05
1.8397,0.56547,0.56484,0.56594,0.00013096,0.86805,0.26383,0.00024342,1.8499e-05
1.8405,0.56547,0.56484,0.56594,0.00013095,0.87047,0.26141,0.00024398,1.7916e-05
1.8413,0.56547,0.56484,0.56594,0.00013093,0.87289,0.259,0.00024451,1.7362e-05
1.8421,0.56547,0.56484,0.56594,0.00013092,0.8753,0.25659,0.000245,1.6838e-05
1.8429,0.56547,0.56484,0.56595,0.00013091,0.8777,0.2542,0.00024547,1.6343e-05
1.8437,0.56547,0.56483,0.56595,0.00013089,0.88009,0.25181,0.00024591,1.5878e-05
1.8445,0.56547,0.56483,0.56595,0.00013088,0.88247,0.24943,0.00024631,1.5444e-05
1.8454,0.56547,0.56483,0.56595,0.00013086,0.88485,0.24706,0.00024669,1.5039e-05
1.8462,0.56547,0.56483,0.56595,0.00013085,0.88722,0.24469,0.00024704,1.4664e-05
1.847,0.56547,0.56482,0.56596,0.00013084,0.88958,0.24234,0.00024735,1.4319e-05
1.8478,0.56547,0.56482,0.56596,0.00013082,0.89193,0.23999,0.00024764,1.4005e-05
1.8486,0.56547,0.56482,0.56596,0.00013081,0.89427,0.23765,0.00024789,1.3721e-05
1.8494,0.56547,0.56482,0.56596,0.00013079,0.89661,0.23532,0.00024811,1.3467e-05
1.8502,0.56547,0.56482,0.56597,0.00013078,0.89893,0.233,0.00024831,1.3244e-05
1.851,0.56547,0.56481,0.56597,0.00013076,0.90125,0.23068,0.00024847,1.3051e-05
1.8518,0.56547,0.56481,0.56597,0.00013074,0.90356,0.22838,0.0002486,1.2888e-05
1.8526,0.56547,0.56481,0.56597,0.00013073,0.90586,0.22608,0.0002487,1.2756e-05
1.8534,0.56547,0.56481,0.56597,0.00013071,0.90815,0.2238,0.00024877,1.2654e-05
1.8542,0.56547,0.56481,0.56598,0.00013069,0.91043,0.22152,0.00024881,1.2583e-05
1.855,0.56547,0.5648,0.56598,0.00013068,0.91271,0.21925,0.00024881,1.2543e-05
1.8558,0.56547,0.5648,0.56598,0.00013066,0.91497,0.21699,0.00024879,1.2532e-05
1.8566,0.56547,0.5648,0.56598,0.00013064,0.91723,0.21474,0.00024873,1.2553e-05
1.8574,0.56547,0.5648,0.56598,0.00013063,0.91948,0.21249,0.00024865,1.2603e-05
1.8582,0.56547,0.5648,0.56599,0.00013061,0.92172,0.21026,0.00024853,1.2685e-05
1.859,0.56547,0.5648,0.56599,0.00013059,0.92395,0.20803,0.00024838,1.2796e-05
1.8599,0.56547,0.56479,0.56599,0.00013057,0.92617,0.20582,0.00024821,1.2938e-05
1.8607,0.56547,0.56479,0.56599,0.00013055,0.92838,0.20361,0.000248,1.311e-05
1.8615,0.56546,0.56479,0.566,0.00013053,0.93058,0.20141,0.00024776,1.3312e-05
1.8623,0.56546,0.56479,0.566,0.00013052,0.93277,0.19923,0.00024749,1.3544e-05
1.8631,0.56546,0.56479,0.566,0.0001305,0.93495,0.19705,0.00024719,1.3807e-05
1.8639,0.56546,0.56478,0.566,0.00013048,0.93713,0.19488,0.00024686,1.4099e-05
1.8647,0.56546,0.56478,0.56601,0.00013046,0.93929,0.19272,0.00024649,1.4421e-05
1.8655,0.56546,0.56478,0.56601,0.00013044,0.94145,0.19057,0.0002461,1.4773e-05
1.8663,0.56546,0.56478,0.56601,0.00013042,0.94359,0.18843,0.00024568,1.5154e-05
1.8671,0.56546,0.56478,0.56601,0.0001304,0.94573,0.1863,0.00024523,1.5565e-05
1.8679,0.56546,0.56478,0.56602,0.00013038,0.94785,0.18418,0.00024475,1.6006e-05
1.8687,0.56546,0.56477,0.56602,0.00013035,0.94997,0.18207,0.00024423,1.6475e-05
1.8695,0.56546,0.56477,0.56602,0.00013033,0.95207,0.17997,0.00024369,1.6974e-05
1.8703,0.56546,0.56477,0.56602,0.00013031,0.95417,0.17788,0.00024312,1.7501e-05
1.8711,0.56546,0.56477,0.56603,0.00013029,0.95625,0.1758,0.00024252,1.8058e-05
1.8719,0.56546,0.56477,0.56603,0.00013027,0.95833,0.17372,0.00024189,1.8643e-05
1.8727,0.56546,0.56477,0.56603,0.00013025,0.9604,0.17166,0.00024124,1.9256e-05
1.8735,0.56546,0.56477,0.56603,0.00013022,0.96245,0.16961,0.00024055,1.9897e-05
1.8744,0.56546,0.56476,0.56604,0.0001302,0.9645,0.16757,0.00023983,2.0567e-05
1.8752,0.56546,0.56476,0.56604,0.00013018,0.96653,0.16554,0.00023909,2.1265e-05
1.876,0.56546,0.56476,0.56604,0.00013015,0.96856,0.16352,0.00023832,2.199e-05
1.8768,0.56546,0.56476,0.56604,0.00013013,0.97058,0.16151,0.00023752,2.2742e-05
1.8776,0.56546,0.56476,0.56605,0.00013011,0.97258,0.15951,0.00023669,2.3522e-05
1.8784,0.56546,0.56476,0.56605,0.00013008,0.97457,0.15752,0.00023583,2.4329e-05
1.8792,0.56546,0.56476,0.56605,0.00013006,0.97656,0.15554,0.00023495,2.5163e-05
1.88,0.56546,0.56475,0.56605,0.00013003,0.97853,0.15358,0.00023404,2.6023e-05
1.8808,0.56546,0.56475,0.56606,0.00013001,0.9805,0.15162,0.0002331,2.6909e-05
1.8816,0.56546,0.56475,0.56606,0.00012998,0.98245,0.14967,0.00023214,2.7821e-05
1.8824,0.56546,0.56475,0.56606,0.00012996,0.98439,0.14773,0.00023115,2.876e-05
1.8832,0.56546,0.56475,0.56606,0.00012993,0.98632,0.14581,0.00023014,2.9723e-05
1.884,0.56546,0.56475,0.56607,0.0001299,0.98824,0.14389,0.00022909,3.0712e-05
1.8848,0.56546,0.56475,0.56607,0.00012988,0.99015,0.14199,0.00022803,3.1726e-05
1.8856,0.56546,0.56475,0.56607,0.00012985,0.99205,0.1401,0.00022693,3.2765e-05
1.8864,0.56546,0.56475,0.56608,0.00012982,0.99394,0.13821,0.00022582,3.3827e-05
1.8872,0.56546,0.56474,0.56608,0.00012979,0.99581,0.13634,0.00022468,3.4914e-05
1.888,0.56546,0.56474,0.56608,0.00012977,0.99768,0.13448,0.00022351,3.6025e-05
1.8889,0.56546,0.56474,0.56608,0.00012974,0.99953,0.13263,0.00022232,3.7159e-05
1.8897,0.56546,0.56474,0.56609,0.00012971,1.0014,0.1308,0.00022111,3.8316e-05
1.8905,0.56546,0.56474,0.56609,0.00012968,1.0032,0.12897,0.00021987,3.9496e-05
1.8913,0.56546,0.56474,0.56609,0.00012965,1.005,0.12715,0.00021861,4.0699e-05
1.8921,0.56546,0.56474,0.56609,0.00012962,1.0068,0.12535,0.00021732,4.1923e-05
1.8929,0.56546,0.56474,0.5661,0.00012959,1.0086,0.12356,0.00021602,4.317e-05
1.8937,0.56546,0.56474,0.5661,0.00012956,1.0104,0.12177,0.00021469,4.4438e-05
1.8945,0.56546,0.56474,0.5661,0.00012953,1.0122,0.12,0.00021334,4.5727e-05
1.8953,0.56546,0.56473,0.56611,0.0001295,1.014,0.11824,0.00021197,4.7036e-05
1.8961,0.56546,0.56473,0.56611,0.00012947,1.0157,0.1165,0.00021058,4.8367e-05
1.8969,0.56546,0.56473,0.56611,0.00012944,1.0175,0.11476,0.00020917,4.9717e-05
1.8977,0.56546,0.56473,0.56611,0.00012941,1.0192,0.11304,0.00020774,5.1086e-05
1.8985,0.56546,0.56473,0.56612,0.00012938,1.0209,0.11132,0.00020628,5.2475e-05
1.8993,0.56546,0.56473,0.56612,0.00012935,1.0226,0.10962,0.00020481,5.3883e-05
1.9001,0.56546,0.56473,0.56612,0.00012932,1.0243,0.10793,0.00020332,5.5309e-05
1.9009,0.56546,0.56473,0.56613,0.00012928,1.026,0.10626,0.00020181,5.6754e-05
1.9017,0.56546,0.56473,0.56613,0.00012925,1.0277,0.10459,0.00020029,5.8216e-05
1.9025,0.56546,0.56473,0.56613,0.00012922,1.0293,0.10294,0.00019874,5.9695e-05
1.9033,0.56546,0.56473,0.56614,0.00012918,1.031,0.10129,0.00019718,6.1191e-05
1.9042,0.56545,0.56473,0.56614,0.00012915,1.0326,0.099665,0.0001956,6.2704e-05
1.905,0.56545,0.56473,0.56614,0.00012912,1.0342,0.098046,0.000194,6.4232e-05
1.9058,0.56545,0.56473,0.56614,0.00012908,1.0358,0.09644,0.00019239,6.5777e-05
1.9066,0.56545,0.56473,0.56615,0.00012905,1.0374,0.094846,0.00019076,6.7336e-05
1.9074,0.56545,0.56473,0.56615,0.00012901,1.039,0.093264,0.00018912,6.891e-05
1.9082,0.56545,0.56473,0.56615,0.00012898,1.0406,0.091694,0.00018746,7.0499e-05
1.909,0.56545,0.56472,0.56616,0.00012894,1.0422,0.090136,0.00018579,7.2101e-05
1.9098,0.56545,0.56472,0.56616,0.00012891,1.0437,0.08859,0.0001841,7.3717e-05
1.9106,0.56545,0.56472,0.56616,0.00012887,1.0453,0.087057,0.0001824,7.5346e-05
1.9114,0.56545,0.56472,0.56617,0.00012884,1.0468,0.085536,0.00018068,7.6988e-05
1.9122,0.56545,0.56472,0.56617,0.0001288,1.0483,0.084027,0.00017896,7.8642e-05
1.913,0.56545,0.56472,0.56617,0.00012876,1.0498,0.082531,0.00017722,8.0307e-05
1.9138,0.56545,0.56472,0.56617,0.00012873,1.0513,0.081047,0.00017547,8.1983e-05
1.9146,0.56545,0.56472,0.56618,0.00012869,1.0528,0.079575,0.00017371,8.3671e-05
1.9154,0.56545,0.56472,0.56618,0.00012865,1.0542,0.078116,0.00017193,8.5368e-05
1.9162,0.56545,0.56472,0.56618,0.00012861,1.0557,0.076669,0.00017015,8.7076e-05
1.917,0.56545,0.56472,0.56619,0.00012857,1.0571,0.075235,0.00016836,8.8792e-05
1.9178,0.56545,0.56472,0.56619,0.00012854,1.0586,0.073814,0.00016655,9.0518e-05
1.9187,0.56545,0.56472,0.56619,0.0001285,1.06,0.072405,0.00016474,9.2252e-05
1.9195,0.56545,0.56472,0.5662,0.00012846,1.0614,0.071009,0.00016292,9.3994e-05
1.9203,0.56545,0.56472,0.5662,0.00012842,1.0628,0.069625,0.0001611,9.5744e-05
1.9211,0.56545,0.56472,0.5662,0.00012838,1.0642,0.068254,0.00015926,9.75e-05
1.9219,0.56545,0.56472,0.56621,0.00012834,1.0655,0.066896,0.00015742,9.9263e-05
1.9227,0.56545,0.56472,0.56621,0.0001283,1.0669,0.065551,0.00015557,0.00010103
1.9235,0.56545,0.56472,0.56621,0.00012826,1.0682,0.064219,0.00015371,0.00010281
1.9243,0.56545,0.56472,0.56622,0.00012822,1.0695,0.062899,0.00015185,0.00010459
1.9251,0.56545,0.56472,0.56622,0.00012818,1.0708,0.061593,0.00014999,0.00010637
1.9259,0.56545,0.56472,0.56622,0.00012814,1.0721,0.060299,0.00014812,0.00010816
1.9267,0.56545,0.56472,0.56623,0.0001281,1.0734,0.059018,0.00014624,0.00010995
1.9275,0.56545,0.56472,0.56623,0.00012805,1.0747,0.057751,0.00014436,0.00011175
1.9283,0.56545,0.56472,0.56623,0.00012801,1.076,0.056496,0.00014248,0.00011355
1.9291,0.56545,0.56472,0.56624,0.00012797,1.0772,0.055254,0.0001406,0.00011535
1.9299,0.56545,0.56472,0.56624,0.00012793,1.0785,0.054026,0.00013871,0.00011715
1.9307,0.56545,0.56472,0.56624,0.00012789,1.0797,0.05281,0.00013682,0.00011895
1.9315,0.56545,0.56473,0.56625,0.00012784,1.0809,0.051608,0.00013493,0.00012075
1.9323,0.56545,0.56473,0.56625,0.0001278,1.0821,0.050419,0.00013304,0.00012256
1.9332,0.56545,0.56473,0.56625,0.00012776,1.0833,0.049243,0.00013115,0.00012436
1.934,0.56545,0.56473,0.56626,0.00012771,1.0844,0.048081,0.00012926,0.00012616
1.9348,0.56545,0.56473,0.56626,0.00012767,1.0856,0.046931,0.00012737,0.00012797
1.9356,0.56545,0.56473,0.56626,0.00012763,1.0867,0.045795,0.00012549,0.00012977
1.9364,0.56545,0.56473,0.56627,0.00012758,1.0879,0.044673,0.0001236,0.00013156
1.9372,0.56545,0.56473,0.56627,0.00012754,1.089,0.043563,0.00012172,0.00013336
1.938,0.56545,0.56473,0.56627,0.00012749,1.0901,0.042468,0.00011984,0.00013515
1.9388,0.56545,0.56473,0.56628,0.00012745,1.0912,0.041385,0.00011796,0.00013694
1.9396,0.56545,0.56473,0.56628,0.0001274,1.0922,0.040316,0.00011608,0.00013872
1.9404,0.56545,0.56473,0.56628,0.00012736,1.0933,0.039261,0.00011421,0.0001405
1.9412,0.56545,0.56473,0.56629,0.00012731,1.0944,0.038219,0.00011235,0.00014228
1.942,0.56545,0.56473,0.56629,0.00012727,1.0954,0.03719,0.00011049,0.00014404
1.9428,0.56545,0.56473,0.56629,0.00012722,1.0964,0.036175,0.00010863,0.00014581
1.9436,0.56545,0.56473,0.5663,0.00012717,1.0974,0.035174,0.00010678,0.00014756
1.9444,0.56545,0.56474,0.5663,0.00012713,1.0984,0.034186,0.00010494,0.00014931
1.9452,0.56545,0.56474,0.5663,0.00012708,1.0994,0.033212,0.00010311,0.00015105
1.946,0.56545,0.56474,0.56631,0.00012703,1.1004,0.032251,0.00010128,0.00015279
1.9468,0.56545,0.56474,0.56631,0.00012699,1.1013,0.031305,9.9463e-05,0.00015451
1.9477,0.56545,0.56474,0.56631,0.00012694,1.1023,0.030372,9.7652e-05,0.00015623
1.9485,0.56545,0.56474,0.56632,0.00012689,1.1032,0.029452,9.5851e-05,0.00015794
1.9493,0.56545,0.56474,0.56632,0.00012685,1.1041,0.028547,9.4059e-05,0.00015963
1.9501,0.56545,0.56474,0.56632,0.0001268,1.105,0.027655,9.2276e-05,0.00016132
1.9509,0.56545,0.56474,0.56633,0.00012675,1.1059,0.026777,9.0505e-05,0.000163
1.9517,0.56545,0.56474,0.56633,0.0001267,1.1067,0.025913,8.8744e-05,0.00016466
1.9525,0.56545,0.56475,0.56633,0.00012665,1.1076,0.025062,8.6994e-05,0.00016631
1.9533,0.56545,0.56475,0.56634,0.00012661,1.1084,0.024226,8.5256e-05,0.00016796
1.9541,0.56545,0.56475,0.56634,0.00012656,1.1093,0.023404,8.353e-05,0.00016959
1.9549,0.56545,0.56475,0.56634,0.00012651,1.1101,0.022595,8.1817e-05,0.0001712
1.9557,0.56545,0.56475,0.56635,0.00012646,1.1109,0.0218,8.0117e-05,0.0001728
1.9565,0.56545,0.56475,0.56635,0.00012641,1.1117,0.021019,7.843e-05,0.00017439
1.9573,0.56545,0.56475,0.56635,0.00012636,1.1125,0.020253,7.6757e-05,0.00017597
1.9581,0.56545,0.56475,0.56636,0.00012631,1.1132,0.0195,7.5099e-05,0.00017753
1.9589,0.56545,0.56476,0.56636,0.00012626,1.114,0.018761,7.3456e-05,0.00017907
1.9597,0.56545,0.56476,0.56636,0.00012621,1.1147,0.018036,7.1827e-05,0.0001806
1.9605,0.56545,0.56476,0.56637,0.00012616,1.1154,0.017326,7.0214e-05,0.00018212
1.9613,0.56545,0.56476,0.56637,0.00012612,1.1161,0.016629,6.8618e-05,0.00018361
1.9621,0.56545,0.56476,0.56638,0.00012607,1.1168,0.015946,6.7037e-05,0.00018509
1.963,0.56545,0.56476,0.56638,0.00012602,1.1175,0.015278,6.5474e-05,0.00018656
1.9638,0.56545,0.56476,0.56638,0.00012597,1.1181,0.014624,6.3928e-05,0.000188
1.9646,0.56545,0.56477,0.56639,0.00012592,1.1188,0.013984,6.2399e-05,0.00018943
1.9654,0.56545,0.56477,0.56639,0.00012587,1.1194,0.013357,6.0889e-05,0.00019084
1.9662,0.56545,0.56477,0.56639,0.00012581,1.12,0.012746,5.9396e-05,0.00019223
1.967,0.56545,0.56477,0.5664,0.00012576,1.1206,0.012148,5.7923e-05,0.00019361
1.9678,0.56545,0.56477,0.5664,0.00012571,1.1212,0.011564,5.6469e-05,0.00019496
1.9686,0.56545,0.56477,0.5664,0.00012566,1.1218,0.010995,5.5034e-05,0.00019629
1.9694,0.56545,0.56478,0.56641,0.00012561,1.1224,0.01044,5.362e-05,0.00019761
1.9702,0.56545,0.56478,0.56641,0.00012556,1.1229,0.0098994,5.2225e-05,0.0001989
1.971,0.56545,0.56478,0.56641,0.00012551,1.1235,0.0093729,5.0851e-05,0.00020017
1.9718,0.56545,0.56478,0.56642,0.00012546,1.124,0.0088606,4.9498e-05,0.00020142
1.9726,0.56545,0.56478,0.56642,0.00012541,1.1245,0.0083626,4.8167e-05,0.00020265
1.9734,0.56545,0.56479,0.56642,0.00012536,1.125,0.007879,4.6856e-05,0.00020386
1.9742,0.56545,0.56479,0.56643,0.00012531,1.1254,0.0074096,4.5568e-05,0.00020505
1.975,0.56545,0.56479,0.56643,0.00012526,1.1259,0.0069545,4.4303e-05,0.00020621
1.9758,0.56545,0.56479,0.56644,0.0001252,1.1264,0.0065138,4.3059e-05,0.00020735
1.9766,0.56545,0.56479,0.56644,0.00012515,1.1268,0.0060875,4.1839e-05,0.00020847
1.9775,0.56545,0.5648,0.56644,0.0001251,1.1272,0.0056754,4.0642e-05,0.00020956
1.9783,0.56545,0.5648,0.56645,0.00012505,1.1276,0.0052778,3.9468e-05,0.00021063
1.9791,0.56545,0.5648,0.56645,0.000125,1.128,0.0048945,3.8319e-05,0.00021168
1.9799,0.56545,0.5648,0.56645,0.00012495,1.1284,0.0045256,3.7193e-05,0.0002127
1.9807,0.56545,0.5648,0.56646,0.0001249,1.1287,0.0041711,3.6092e-05,0.0002137
1.9815,0.56545,0.56481,0.56646,0.00012485,1.1291,0.0038311,3.5015e-05,0.00021468
1.9823,0.56545,0.56481,0.56646,0.00012479,1.1294,0.0035054,3.3963e-05,0.00021563
1.9831,0.56545,0.56481,0.56647,0.00012474,1.1297,0.0031941,3.2937e-05,0.00021655
1.9839,0.56545,0.56481,0.56647,0.00012469,1.13,0.0028973,3.1935e-05,0.00021745
1.9847,0.56545,0.56482,0.56648,0.00012464,1.1303,0.0026149,3.096e-05,0.00021832
1.9855,0.56545,0.56482,0.56648,0.00012459,1.1306,0.002347,3.001e-05,0.00021917
1.9863,0.56545,0.56482,0.56648,0.00012454,1.1309,0.0020935,2.9087e-05,0.00021999
1.9871,0.56545,0.56482,0.56649,0.00012449,1.1311,0.0018545,2.819e-05,0.00022078
1.9879,0.56545,0.56482,0.56649,0.00012444,1.1313,0.0016299,2.7319e-05,0.00022155
1.9887,0.56545,0.56483,0.56649,0.00012438,1.1316,0.0014198,2.6475e-05,0.00022229
1.9895,0.56545,0.56483,0.5665,0.00012433,1.1318,0.0012242,2.5659e-05,0.00022301
1.9903,0.56545,0.56483,0.5665,0.00012428,1.132,0.001043,2.4869e-05,0.0002237
1.9911,0.56545,0.56483,0.5665,0.00012423,1.1321,0.00087635,2.4107e-05,0.00022436
1.992,0.56546,0.56484,0.56651,0.00012418,1.1323,0.00072417,2.3372e-05,0.00022499
1.9928,0.56546,0.56484,0.56651,0.00012413,1.1324,0.00058649,2.2665e-05,0.00022559
1.9936,0.56546,0.56484,0.56652,0.00012408,1.1326,0.00046331,2.1986e-05,0.00022617
1.9944,0.56546,0.56484,0.56652,0.00012403,1.1327,0.00035463,2.1335e-05,0.00022672
1.9952,0.56546,0.56485,0.56652,0.00012398,1.1328,0.00026044,2.0712e-05,0.00022724
1.996,0.56546,0.56485,0.56653,0.00012393,1.1329,0.00018076,2.0118e-05,0.00022774
1.9968,0.56546,0.56485,0.56653,0.00012388,1.1329,0.00011559,1.9552e-05,0.0002282
1.9976,0.56546,0.56485,0.56653,0.00012383,1.133,6.493e-05,1.9015e-05,0.00022864
1.9984,0.56546,0.56486,0.56654,0.00012378,1.133,2.8776e-05,1.8506e-05,0.00022905
1.9992,0.56546,0.56486,0.56654,0.00012373,1.1331,7.1329e-06,1.8026e-05,0.00022942
2,0.56546,0.56486,0.56654,0.00012368,1.1331,5.2321e-10,1.7575e-05,0.00022978


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertM_jcp_p4r3_hrefN1_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,6.5244e-08,1.1331,7.2556e-06,1.3046e-07,3.0791e-11
0.001611,0.56654,0.56654,0.56655,6.5261e-08,1.1331,2.9022e-05,1.304e-07,1.2314e-10
0.0024164,0.56654,0.56654,0.56655,6.5281e-08,1.133,6.5299e-05,1.3029e-07,2.7695e-10
0.0032219,0.56654,0.56654,0.56656,6.5304e-08,1.133,0.00011609,1.3012e-07,4.921e-10
0.0040274,0.56654,0.56654,0.56656,6.5329e-08,1.1329,0.00018138,1.2989e-07,7.684e-10
0.0048329,0.56654,0.56654,0.56657,6.5356e-08,1.1329,0.00026118,1.2961e-07,1.1056e-09
0.0056384,0.56654,0.56654,0.56657,6.5385e-08,1.1328,0.00035549,1.2927e-07,1.5034e-09
0.0064438,0.56654,0.56654,0.56657,6.5416e-08,1.1327,0.0004643,1.2887e-07,1.9614e-09
0.0072493,0.56654,0.56654,0.56658,6.545e-08,1.1326,0.0005876,1.2842e-07,2.4793e-09
0.0080548,0.56654,0.56654,0.56658,6.5486e-08,1.1324,0.00072541,1.2792e-07,3.0566e-09
0.0088603,0.56654,0.56654,0.56658,6.5524e-08,1.1323,0.0008777,1.2736e-07,3.6927e-09
0.0096658,0.56654,0.56654,0.56659,6.5565e-08,1.1321,0.0010445,1.2674e-07,4.3872e-09
0.010471,0.56654,0.56654,0.56659,6.5607e-08,1.132,0.0012258,1.2608e-07,5.1393e-09
0.011277,0.56654,0.56654,0.56659,6.5652e-08,1.1318,0.0014215,1.2536e-07,5.9485e-09
0.012082,0.56654,0.56654,0.5666,6.5699e-08,1.1316,0.0016317,1.2458e-07,6.814e-09
0.012888,0.56654,0.56654,0.5666,6.5748e-08,1.1313,0.0018564,1.2376e-07,7.735e-09
0.013693,0.56654,0.56654,0.56661,6.5799e-08,1.1311,0.0020956,1.2289e-07,8.7108e-09
0.014499,0.56654,0.56654,0.56661,6.5853e-08,1.1309,0.0023492,1.2196e-07,9.7404e-09
0.015304,0.56654,0.56654,0.56661,6.5908e-08,1.1306,0.0026173,1.2099e-07,1.0823e-08
0.01611,0.56654,0.56654,0.56662,6.5965e-08,1.1303,0.0028998,1.1997e-07,1.1958e-08
0.016915,0.56654,0.56654,0.56662,6.6025e-08,1.13,0.0031967,1.1891e-07,1.3143e-08
0.017721,0.56654,0.56654,0.56662,6.6086e-08,1.1297,0.0035081,1.1779e-07,1.4379e-08
0.018526,0.56654,0.56654,0.56663,6.615e-08,1.1294,0.0038339,1.1664e-07,1.5663e-08
0.019332,0.56654,0.56654,0.56663,6.6215e-08,1.1291,0.0041741,1.1544e-07,1.6995e-08
0.020137,0.56654,0.56654,0.56663,6.6283e-08,1.1287,0.0045287,1.1419e-07,1.8374e-08
0.020942,0.56654,0.56654,0.56664,6.6352e-08,1.1284,0.0048977,1.1291e-07,1.9798e-08
0.021748,0.56654,0.56654,0.56664,6.6423e-08,1.128,0.0052811,1.1158e-07,2.1266e-08
0.022553,0.56654,0.56654,0.56665,6.6496e-08,1.1276,0.0056789,1.1022e-07,2.2777e-08
0.023359,0.56654,0.56654,0.56665,6.6572e-08,1.1272,0.006091,1.0881e-07,2.4329e-08
0.024164,0.56654,0.56654,0.56665,6.6649e-08,1.1268,0.0065175,1.0738e-07,2.5921e-08
0.02497,0.56654,0.56654,0.56666,6.6727e-08,1.1264,0.0069583,1.059e-07,2.7552e-08
0.025775,0.56654,0.56654,0.56666,6.6808e-08,1.1259,0.0074135,1.044e-07,2.922e-08
0.026581,0.56654,0.56654,0.56666,6.6891e-08,1.1254,0.007883,1.0286e-07,3.0924e-08
0.027386,0.56654,0.56654,0.56667,6.6975e-08,1.125,0.0083668,1.0129e-07,3.2663e-08
0.028192,0.56654,0.56654,0.56667,6.7061e-08,1.1245,0.0088649,9.9688e-08,3.4434e-08
0.028997,0.56654,0.56654,0.56667,6.7149e-08,1.124,0.0093773,9.8062e-08,3.6236e-08
0.029803,0.56654,0.56654,0.56668,6.7239e-08,1.1235,0.0099039,9.6409e-08,3.8068e-08
0.030608,0.56654,0.56654,0.56668,6.733e-08,1.1229,0.010445,9.4732e-08,3.9928e-08
0.031414,0.56654,0.56654,0.56668,6.7423e-08,1.1224,0.011,9.3032e-08,4.1814e-08
0.032219,0.56654,0.56654,0.56669,6.7518e-08,1.1218,0.011569,9.131e-08,4.3725e-08
0.033025,0.56654,0.56654,0.56669,6.7614e-08,1.1212,0.012153,8.9569e-08,4.566e-08
0.03383,0.56654,0.56654,0.5667,6.7712e-08,1.1206,0.012751,8.781e-08,4.7615e-08
0.034636,0.56654,0.56654,0.5667,6.7812e-08,1.12,0.013363,8.6034e-08,4.959e-08
0.035441,0.56654,0.56654,0.5667,6.7913e-08,1.1194,0.013989,8.4244e-08,5.1583e-08
0.036247,0.56654,0.56654,0.56671,6.8016e-08,1.1188,0.014629,8.244e-08,5.3593e-08
0.037052,0.56654,0.56654,0.56671,6.8121e-08,1.1181,0.015284,8.0626e-08,5.5616e-08
0.037858,0.56654,0.56654,0.56671,6.8227e-08,1.1175,0.015952,7.8801e-08,5.7653e-08
0.038663,0.56654,0.56654,0.56672,6.8335e-08,1.1168,0.016635,7.6969e-08,5.97e-08
0.039469,0.56654,0.56654,0.56672,6.8444e-08,1.1161,0.017332,7.5131e-08,6.1757e-08
0.040274,0.56654,0.56654,0.56672,6.8555e-08,1.1154,0.018042,7.3289e-08,6.3821e-08
0.041079,0.56654,0.56654,0.56673,6.8667e-08,1.1147,0.018767,7.1444e-08,6.5891e-08
0.041885,0.56654,0.56654,0.56673,6.8781e-08,1.114,0.019506,6.9598e-08,6.7964e-08
0.04269,0.56654,0.56654,0.56673,6.8896e-08,1.1132,0.020259,6.7753e-08,7.004e-08
0.043496,0.56654,0.56654,0.56674,6.9013e-08,1.1124,0.021026,6.5911e-08,7.2115e-08
0.044301,0.56654,0.56654,0.56674,6.9131e-08,1.1117,0.021807,6.4073e-08,7.419e-08
0.045107,0.56654,0.56654,0.56674,6.9251e-08,1.1109,0.022602,6.2242e-08,7.626e-08
0.045912,0.56654,0.56654,0.56675,6.9372e-08,1.1101,0.02341,6.0418e-08,7.8326e-08
0.046718,0.56654,0.56654,0.56675,6.9494e-08,1.1093,0.024233,5.8604e-08,8.0385e-08
0.047523,0.56654,0.56654,0.56676,6.9618e-08,1.1084,0.02507,5.6801e-08,8.2435e-08
0.048329,0.56654,0.56654,0.56676,6.9743e-08,1.1076,0.02592,5.5012e-08,8.4475e-08
0.049134,0.56654,0.56654,0.56676,6.987e-08,1.1067,0.026784,5.3237e-08,8.6503e-08
0.04994,0.56654,0.56654,0.56677,6.9998e-08,1.1059,0.027662,5.1479e-08,8.8517e-08
0.050745,0.56654,0.56654,0.56677,7.0127e-08,1.105,0.028554,4.9739e-08,9.0516e-08
0.051551,0.56654,0.56654,0.56677,7.0258e-08,1.1041,0.02946,4.8019e-08,9.2497e-08
0.052356,0.56654,0.56654,0.56678,7.039e-08,1.1032,0.030379,4.632e-08,9.4459e-08
0.053162,0.56654,0.56654,0.56678,7.0523e-08,1.1022,0.031313,4.4644e-08,9.6401e-08
0.053967,0.56654,0.56654,0.56678,7.0657e-08,1.1013,0.03226,4.2993e-08,9.8321e-08
0.054773,0.56654,0.56654,0.56679,7.0793e-08,1.1004,0.03322,4.1369e-08,1.0022e-07
0.055578,0.56654,0.56654,0.56679,7.093e-08,1.0994,0.034194,3.9772e-08,1.0209e-07
0.056384,0.56654,0.56654,0.56679,7.1068e-08,1.0984,0.035182,3.8205e-08,1.0393e-07
0.057189,0.56654,0.56654,0.5668,7.1207e-08,1.0974,0.036184,3.6668e-08,1.0575e-07
0.057995,0.56654,0.56654,0.5668,7.1348e-08,1.0964,0.037199,3.5164e-08,1.0753e-07
0.0588,0.56654,0.56654,0.5668,7.149e-08,1.0954,0.038227,3.3693e-08,1.0929e-07
0.059606,0.56654,0.56654,0.56681,7.1633e-08,1.0943,0.039269,3.2258e-08,1.1101e-07
0.060411,0.56654,0.56654,0.56681,7.1777e-08,1.0933,0.040325,3.0859e-08,1.1269e-07
0.061216,0.56654,0.56654,0.56681,7.1922e-08,1.0922,0.041394,2.9498e-08,1.1435e-07
0.062022,0.56654,0.56654,0.56682,7.2069e-08,1.0912,0.042477,2.8176e-08,1.1596e-07
0.062827,0.56654,0.56654,0.56682,7.2216e-08,1.0901,0.043573,2.6895e-08,1.1754e-07
0.063633,0.56654,0.56654,0.56682,7.2365e-08,1.089,0.044682,2.5656e-08,1.1907e-07
0.064438,0.56654,0.56654,0.56683,7.2515e-08,1.0878,0.045805,2.4459e-08,1.2057e-07
0.065244,0.56654,0.56654,0.56683,7.2666e-08,1.0867,0.046941,2.3306e-08,1.2203e-07
0.066049,0.56654,0.56654,0.56683,7.2818e-08,1.0856,0.048091,2.2199e-08,1.2344e-07
0.066855,0.56654,0.56654,0.56684,7.2971e-08,1.0844,0.049253,2.1137e-08,1.2481e-07
0.06766,0.56654,0.56654,0.56684,7.3126e-08,1.0833,0.050429,2.0123e-08,1.2613e-07
0.068466,0.56654,0.56654,0.56684,7.3281e-08,1.0821,0.051618,1.9157e-08,1.274e-07
0.069271,0.56654,0.56654,0.56685,7.3437e-08,1.0809,0.052821,1.8241e-08,1.2863e-07
0.070077,0.56654,0.56654,0.56685,7.3595e-08,1.0797,0.054036,1.7374e-08,1.2982e-07
0.070882,0.56654,0.56654,0.56685,7.3753e-08,1.0784,0.055265,1.6558e-08,1.3095e-07
0.071688,0.56654,0.56654,0.56686,7.3913e-08,1.0772,0.056507,1.5794e-08,1.3203e-07
0.072493,0.56654,0.56654,0.56686,7.4074e-08,1.076,0.057761,1.5082e-08,1.3306e-07
0.073299,0.56654,0.56654,0.56686,7.4235e-08,1.0747,0.059029,1.4424e-08,1.3405e-07
0.074104,0.56654,0.56654,0.56687,7.4398e-08,1.0734,0.06031,1.3819e-08,1.3498e-07
0.07491,0.56654,0.56654,0.56687,7.4561e-08,1.0721,0.061604,1.3268e-08,1.3585e-07
0.075715,0.56654,0.56654,0.56687,7.4726e-08,1.0708,0.06291,1.2773e-08,1.3668e-07
0.076521,0.56654,0.56654,0.56688,7.4891e-08,1.0695,0.06423,1.2332e-08,1.3745e-07
0.077326,0.56654,0.56654,0.56688,7.5058e-08,1.0682,0.065563,1.1948e-08,1.3817e-07
0.078132,0.56654,0.56654,0.56688,7.5225e-08,1.0669,0.066908,1.162e-08,1.3883e-07
0.078937,0.56654,0.56654,0.56689,7.5394e-08,1.0655,0.068266,1.1348e-08,1.3944e-07
0.079743,0.56654,0.56654,0.56689,7.5563e-08,1.0641,0.069637,1.1133e-08,1.3999e-07
0.080548,0.56654,0.56654,0.56689,7.5734e-08,1.0628,0.071021,1.0976e-08,1.4049e-07
0.081353,0.56654,0.56654,0.56689,7.5905e-08,1.0614,0.072417,1.0875e-08,1.4093e-07
0.082159,0.56654,0.56654,0.5669,7.6077e-08,1.06,0.073826,1.0832e-08,1.4132e-07
0.082964,0.56654,0.56654,0.5669,7.625e-08,1.0586,0.075247,1.0847e-08,1.4165e-07
0.08377,0.56654,0.56654,0.5669,7.6424e-08,1.0571,0.076682,1.0918e-08,1.4193e-07
0.084575,0.56654,0.56654,0.56691,7.6599e-08,1.0557,0.078128,1.1048e-08,1.4215e-07
0.085381,0.56654,0.56654,0.56691,7.6775e-08,1.0542,0.079587,1.1234e-08,1.4232e-07
0.086186,0.56654,0.56654,0.56691,7.6951e-08,1.0528,0.081059,1.1478e-08,1.4242e-07
0.086992,0.56654,0.56654,0.56692,7.7129e-08,1.0513,0.082543,1.1779e-08,1.4248e-07
0.087797,0.56654,0.56654,0.56692,7.7307e-08,1.0498,0.08404,1.2136e-08,1.4248e-07
0.088603,0.56654,0.56654,0.56692,7.7486e-08,1.0483,0.085549,1.255e-08,1.4242e-07
0.089408,0.56654,0.56654,0.56693,7.7666e-08,1.0468,0.08707,1.302e-08,1.4231e-07
0.090214,0.56654,0.56654,0.56693,7.7847e-08,1.0453,0.088603,1.3545e-08,1.4215e-07
0.091019,0.56654,0.56654,0.56693,7.8029e-08,1.0437,0.090149,1.4126e-08,1.4193e-07
0.091825,0.56654,0.56654,0.56694,7.8212e-08,1.0422,0.091707,1.4761e-08,1.4166e-07
0.09263,0.56654,0.56654,0.56694,7.8395e-08,1.0406,0.093277,1.5451e-08,1.4134e-07
0.093436,0.56654,0.56654,0.56694,7.8579e-08,1.039,0.094859,1.6193e-08,1.4096e-07
0.094241,0.56654,0.56654,0.56694,7.8764e-08,1.0374,0.096454,1.6989e-08,1.4054e-07
0.095047,0.56654,0.56654,0.56695,7.895e-08,1.0358,0.09806,1.7837e-08,1.4006e-07
0.095852,0.56654,0.56654,0.56695,7.9136e-08,1.0342,0.099678,1.8736e-08,1.3954e-07
0.096658,0.56654,0.56654,0.56695,7.9324e-08,1.0326,0.10131,1.9685e-08,1.3896e-07
0.097463,0.56654,0.56654,0.56696,7.9512e-08,1.031,0.10295,2.0684e-08,1.3834e-07
0.098269,0.56654,0.56654,0.56696,7.97e-08,1.0293,0.1046,2.1732e-08,1.3767e-07
0.099074,0.56654,0.56654,0.56696,7.989e-08,1.0277,0.10627,2.2827e-08,1.3695e-07
0.09988,0.56654,0.56654,0.56697,8.008e-08,1.026,0.10795,2.397e-08,1.3619e-07
0.10069,0.56654,0.56654,0.56697,8.0271e-08,1.0243,0.10964,2.5158e-08,1.3538e-07
0.10149,0.56654,0.56654,0.56697,8.0463e-08,1.0226,0.11134,2.639e-08,1.3454e-07
0.1023,0.56654,0.56654,0.56697,8.0655e-08,1.0209,0.11305,2.7666e-08,1.3364e-07
0.1031,0.56654,0.56654,0.56698,8.0848e-08,1.0192,0.11478,2.8984e-08,1.3271e-07
0.10391,0.56654,0.56654,0.56698,8.1042e-08,1.0174,0.11651,3.0344e-08,1.3174e-07
0.10471,0.56654,0.56654,0.56698,8.1236e-08,1.0157,0.11826,3.1743e-08,1.3073e-07
0.10552,0.56654,0.56654,0.56699,8.1431e-08,1.014,0.12002,3.3181e-08,1.2968e-07
0.10632,0.56654,0.56654,0.56699,8.1627e-08,1.0122,0.12179,3.4656e-08,1.286e-07
0.10713,0.56654,0.56654,0.56699,8.1823e-08,1.0104,0.12357,3.6166e-08,1.2748e-07
0.10793,0.56654,0.56654,0.56699,8.202e-08,1.0086,0.12536,3.7712e-08,1.2633e-07
0.10874,0.56654,0.56654,0.567,8.2218e-08,1.0068,0.12717,3.929e-08,1.2515e-07
0.10955,0.56654,0.56654,0.567,8.2416e-08,1.005,0.12898,4.09e-08,1.2393e-07
0.11035,0.56654,0.56654,0.567,8.2615e-08,1.0032,0.13081,4.254e-08,1.2269e-07
0.11116,0.56654,0.56654,0.56701,8.2814e-08,1.0014,0.13265,4.4208e-08,1.2142e-07
0.11196,0.56654,0.56654,0.56701,8.3014e-08,0.99952,0.1345,4.5904e-08,1.2012e-07
0.11277,0.56654,0.56654,0.56701,8.3214e-08,0.99766,0.13636,4.7625e-08,1.188e-07
0.11357,0.56654,0.56654,0.56701,8.3415e-08,0.9958,0.13823,4.9369e-08,1.1746e-07
0.11438,0.56654,0.56654,0.56702,8.3617e-08,0.99392,0.14011,5.1137e-08,1.161e-07
0.11518,0.56654,0.56654,0.56702,8.3819e-08,0.99203,0.14201,5.2924e-08,1.1471e-07
0.11599,0.56654,0.56654,0.56702,8.4022e-08,0.99013,0.14391,5.4731e-08,1.1331e-07
0.11679,0.56654,0.56654,0.56702,8.4225e-08,0.98822,0.14582,5.6555e-08,1.1189e-07
0.1176,0.56654,0.56654,0.56703,8.4428e-08,0.9863,0.14775,5.8394e-08,1.1046e-07
0.11841,0.56654,0.56654,0.56703,8.4632e-08,0.98437,0.14969,6.0248e-08,1.0902e-07
0.11921,0.56654,0.56654,0.56703,8.4837e-08,0.98243,0.15163,6.2113e-08,1.0756e-07
0.12002,0.56654,0.56654,0.56704,8.5041e-08,0.98048,0.15359,6.3989e-08,1.0609e-07
0.12082,0.56654,0.56654,0.56704,8.5247e-08,0.97852,0.15556,6.5874e-08,1.0462e-07
0.12163,0.56654,0.56654,0.56704,8.5452e-08,0.97654,0.15754,6.7765e-08,1.0314e-07
0.12243,0.56654,0.56654,0.56704,8.5659e-08,0.97456,0.15953,6.9662e-08,1.0166e-07
0.12324,0.56654,0.56654,0.56705,8.5865e-08,0.97256,0.16153,7.1562e-08,1.0017e-07
0.12404,0.56654,0.56654,0.56705,8.6072e-08,0.97056,0.16354,7.3464e-08,9.868e-08
0.12485,0.56654,0.56654,0.56705,8.6279e-08,0.96854,0.16556,7.5366e-08,9.7193e-08
0.12565,0.56654,0.56654,0.56705,8.6487e-08,0.96652,0.16759,7.7265e-08,9.5708e-08
0.12646,0.56654,0.56654,0.56706,8.6695e-08,0.96448,0.16963,7.9162e-08,9.4227e-08
0.12727,0.56654,0.56654,0.56706,8.6903e-08,0.96244,0.17168,8.1052e-08,9.2753e-08
0.12807,0.56654,0.56654,0.56706,8.7111e-08,0.96038,0.17374,8.2936e-08,9.1286e-08
0.12888,0.56654,0.56654,0.56706,8.732e-08,0.95831,0.17581,8.4811e-08,8.9829e-08
0.12968,0.56654,0.56654,0.56707,8.7529e-08,0.95624,0.17789,8.6675e-08,8.8383e-08
0.13049,0.56654,0.56654,0.56707,8.7738e-08,0.95415,0.17999,8.8527e-08,8.6949e-08
0.13129,0.56654,0.56654,0.56707,8.7947e-08,0.95205,0.18209,9.0364e-08,8.5531e-08
0.1321,0.56654,0.56654,0.56707,8.8157e-08,0.94995,0.1842,9.2186e-08,8.4128e-08
0.1329,0.56654,0.56654,0.56708,8.8367e-08,0.94783,0.18632,9.399e-08,8.2744e-08
0.13371,0.56654,0.56654,0.56708,8.8577e-08,0.94571,0.18845,9.5775e-08,8.1379e-08
0.13452,0.56654,0.56654,0.56708,8.8787e-08,0.94357,0.19059,9.754e-08,8.0035e-08
0.13532,0.56654,0.56654,0.56708,8.8997e-08,0.94143,0.19274,9.9281e-08,7.8714e-08
0.13613,0.56654,0.56654,0.56709,8.9208e-08,0.93927,0.1949,1.01e-07,7.7417e-08
0.13693,0.56654,0.56654,0.56709,8.9418e-08,0.93711,0.19707,1.0269e-07,7.6146e-08
0.13774,0.56654,0.56654,0.56709,8.9629e-08,0.93493,0.19925,1.0436e-07,7.4902e-08
0.13854,0.56654,0.56654,0.56709,8.984e-08,0.93275,0.20143,1.0599e-07,7.3688e-08
0.13935,0.56654,0.56654,0.56709,9.005e-08,0.93056,0.20363,1.076e-07,7.2504e-08
0.14015,0.56654,0.56654,0.5671,9.0261e-08,0.92836,0.20584,1.0917e-07,7.1352e-08
0.14096,0.56654,0.56654,0.5671,9.0472e-08,0.92615,0.20805,1.1071e-07,7.0233e-08
0.14176,0.56654,0.56654,0.5671,9.0683e-08,0.92393,0.21028,1.1222e-07,6.9149e-08
0.14257,0.56654,0.56654,0.5671,9.0894e-08,0.9217,0.21251,1.1369e-07,6.8101e-08
0.14338,0.56654,0.56654,0.56711,9.1104e-08,0.91946,0.21475,1.1512e-07,6.709e-08
0.14418,0.56654,0.56654,0.56711,9.1315e-08,0.91721,0.21701,1.1651e-07,6.6119e-08
0.14499,0.56654,0.56654,0.56711,9.1526e-08,0.91495,0.21927,1.1786e-07,6.5187e-08
0.14579,0.56654,0.56654,0.56711,9.1736e-08,0.91269,0.22154,1.1918e-07,6.4296e-08
0.1466,0.56654,0.56654,0.56712,9.1946e-08,0.91041,0.22382,1.2045e-07,6.3448e-08
0.1474,0.56654,0.56654,0.56712,9.2157e-08,0.90813,0.2261,1.2167e-07,6.2643e-08
0.14821,0.56654,0.56654,0.56712,9.2367e-08,0.90584,0.2284,1.2285e-07,6.1883e-08
0.14901,0.56654,0.56654,0.56712,9.2577e-08,0.90354,0.2307,1.2399e-07,6.1168e-08
0.14982,0.56654,0.56654,0.56712,9.2787e-08,0.90123,0.23302,1.2507e-07,6.0501e-08
0.15062,0.56654,0.56654,0.56713,9.2996e-08,0.89891,0.23534,1.2611e-07,5.9881e-08
0.15143,0.56654,0.56654,0.56713,9.3206e-08,0.89659,0.23767,1.271e-07,5.9309e-08
0.15224,0.56654,0.56654,0.56713,9.3415e-08,0.89425,0.24001,1.2804e-07,5.8787e-08
0.15304,0.56654,0.56654,0.56713,9.3624e-08,0.89191,0.24236,1.2893e-07,5.8316e-08
0.15385,0.56654,0.56654,0.56713,9.3832e-08,0.88956,0.24471,1.2977e-07,5.7895e-08
0.15465,0.56654,0.56654,0.56714,9.404e-08,0.8872,0.24708,1.3055e-07,5.7527e-08
0.15546,0.56654,0.56654,0.56714,9.4248e-08,0.88483,0.24945,1.3129e-07,5.7211e-08
0.15626,0.56654,0.56654,0.56714,9.4456e-08,0.88245,0.25183,1.3196e-07,5.6948e-08
0.15707,0.56654,0.56654,0.56714,9.4663e-08,0.88007,0.25422,1.3259e-07,5.6739e-08
0.15787,0.56654,0.56654,0.56714,9.487e-08,0.87768,0.25661,1.3316e-07,5.6584e-08
0.15868,0.56654,0.56654,0.56715,9.5077e-08,0.87528,0.25902,1.3367e-07,5.6484e-08
0.15949,0.56654,0.56654,0.56715,9.5283e-08,0.87287,0.26143,1.3413e-07,5.6439e-08
0.16029,0.56654,0.56654,0.56715,9.5489e-08,0.87045,0.26385,1.3453e-07,5.645e-08
0.1611,0.56654,0.56654,0.56715,9.5694e-08,0.86803,0.26628,1.3487e-07,5.6517e-08
0.1619,0.56654,0.56654,0.56715,9.5899e-08,0.8656,0.26871,1.3516e-07,5.6641e-08
0.16271,0.56654,0.56654,0.56716,9.6104e-08,0.86316,0.27115,1.3539e-07,5.6821e-08
0.16351,0.56654,0.56654,0.56716,9.6308e-08,0.86071,0.2736,1.3556e-07,5.7057e-08
0.16432,0.56654,0.56654,0.56716,9.6511e-08,0.85826,0.27606,1.3567e-07,5.7351e-08
0.16512,0.56654,0.56654,0.56716,9.6714e-08,0.8558,0.27853,1.3573e-07,5.7701e-08
0.16593,0.56654,0.56654,0.56716,9.6917e-08,0.85333,0.281,1.3573e-07,5.8108e-08
0.16673,0.56654,0.56654,0.56717,9.7119e-08,0.85085,0.28348,1.3567e-07,5.8572e-08
0.16754,0.56654,0.56654,0.56717,9.732e-08,0.84837,0.28597,1.3555e-07,5.9093e-08
0.16835,0.56654,0.56654,0.56717,9.7521e-08,0.84588,0.28846,1.3537e-07,5.967e-08
0.16915,0.56654,0.56654,0.56717,9.7721e-08,0.84338,0.29096,1.3514e-07,6.0304e-08
0.16996,0.56654,0.56654,0.56717,9.7921e-08,0.84087,0.29347,1.3485e-07,6.0994e-08
0.17076,0.56654,0.56654,0.56717,9.812e-08,0.83836,0.29599,1.345e-07,6.174e-08
0.17157,0.56654,0.56654,0.56718,9.8318e-08,0.83584,0.29851,1.3409e-07,6.2542e-08
0.17237,0.56654,0.56654,0.56718,9.8516e-08,0.83331,0.30104,1.3363e-07,6.3399e-08
0.17318,0.56654,0.56654,0.56718,9.8713e-08,0.83078,0.30358,1.3312e-07,6.431e-08
0.17398,0.56654,0.56654,0.56718,9.891e-08,0.82824,0.30612,1.3254e-07,6.5276e-08
0.17479,0.56654,0.56654,0.56718,9.9106e-08,0.8257,0.30867,1.3192e-07,6.6295e-08
0.17559,0.56654,0.56654,0.56718,9.9301e-08,0.82314,0.31123,1.3123e-07,6.7367e-08
0.1764,0.56654,0.56654,0.56719,9.9495e-08,0.82058,0.31379,1.305e-07,6.8492e-08
0.17721,0.56654,0.56654,0.56719,9.9689e-08,0.81802,0.31636,1.2971e-07,6.9668e-08
0.17801,0.56654,0.56654,0.56719,9.9882e-08,0.81544,0.31893,1.2887e-07,7.0895e-08
0.17882,0.56654,0.56654,0.56719,1.0007e-07,0.81287,0.32152,1.2798e-07,7.2172e-08
0.17962,0.56654,0.56654,0.56719,1.0027e-07,0.81028,0.32411,1.2703e-07,7.3499e-08
0.18043,0.56654,0.56654,0.56719,1.0046e-07,0.80769,0.3267,1.2604e-07,7.4873e-08
0.18123,0.56654,0.56654,0.5672,1.0065e-07,0.80509,0.3293,1.25e-07,7.6295e-08
0.18204,0.56654,0.56654,0.5672,1.0084e-07,0.80249,0.33191,1.2391e-07,7.7764e-08
0.18284,0.56654,0.56654,0.5672,1.0102e-07,0.79988,0.33452,1.2277e-07,7.9278e-08
0.18365,0.56654,0.56654,0.5672,1.0121e-07,0.79726,0.33714,1.2159e-07,8.0836e-08
0.18445,0.56654,0.56654,0.5672,1.014e-07,0.79464,0.33976,1.2036e-07,8.2437e-08
0.18526,0.56654,0.56654,0.5672,1.0159e-07,0.79201,0.34239,1.1909e-07,8.4081e-08
0.18607,0.56654,0.56654,0.5672,1.0177e-07,0.78938,0.34503,1.1778e-07,8.5765e-08
0.18687,0.56654,0.56654,0.56721,1.0196e-07,0.78674,0.34767,1.1642e-07,8.7488e-08
0.18768,0.56654,0.56654,0.56721,1.0214e-07,0.7841,0.35032,1.1503e-07,8.925e-08
0.18848,0.56654,0.56654,0.56721,1.0232e-07,0.78144,0.35297,1.136e-07,9.105e-08
0.18929,0.56654,0.56654,0.56721,1.0251e-07,0.77879,0.35563,1.1213e-07,9.2884e-08
0.19009,0.56654,0.56654,0.56721,1.0269e-07,0.77613,0.35829,1.1062e-07,9.4753e-08
0.1909,0.56654,0.56654,0.56721,1.0287e-07,0.77346,0.36096,1.0908e-07,9.6655e-08
0.1917,0.56654,0.56654,0.56721,1.0305e-07,0.77079,0.36364,1.0751e-07,9.8589e-08
0.19251,0.56654,0.56654,0.56722,1.0323e-07,0.76811,0.36632,1.059e-07,1.0055e-07
0.19332,0.56654,0.56654,0.56722,1.034e-07,0.76543,0.369,1.0427e-07,1.0254e-07
0.19412,0.56654,0.56654,0.56722,1.0358e-07,0.76274,0.37169,1.026e-07,1.0456e-07
0.19493,0.56654,0.56654,0.56722,1.0376e-07,0.76005,0.37439,1.0091e-07,1.0661e-07
0.19573,0.56654,0.56654,0.56722,1.0393e-07,0.75735,0.37709,9.9194e-08,1.0867e-07
0.19654,0.56654,0.56654,0.56722,1.0411e-07,0.75465,0.37979,9.7453e-08,1.1077e-07
0.19734,0.56654,0.56654,0.56722,1.0428e-07,0.75194,0.3825,9.5691e-08,1.1288e-07
0.19815,0.56654,0.56654,0.56722,1.0446e-07,0.74923,0.38522,9.3907e-08,1.1501e-07
0.19895,0.56654,0.56654,0.56722,1.0463e-07,0.74652,0.38793,9.2105e-08,1.1715e-07
0.19976,0.56654,0.56654,0.56723,1.048e-07,0.74379,0.39066,9.0286e-08,1.1932e-07
0.20056,0.56654,0.56654,0.56723,1.0497e-07,0.74107,0.39339,8.845e-08,1.2149e-07
0.20137,0.56654,0.56654,0.56723,1.0514e-07,0.73834,0.39612,8.6601e-08,1.2368e-07
0.20218,0.56654,0.56654,0.56723,1.0531e-07,0.7356,0.39885,8.474e-08,1.2588e-07
0.20298,0.56654,0.56654,0.56723,1.0548e-07,0.73287,0.4016,8.2868e-08,1.2809e-07
0.20379,0.56654,0.56654,0.56723,1.0565e-07,0.73012,0.40434,8.0988e-08,1.3031e-07
0.20459,0.56654,0.56654,0.56723,1.0581e-07,0.72738,0.40709,7.9101e-08,1.3253e-07
0.2054,0.56654,0.56654,0.56723,1.0598e-07,0.72462,0.40984,7.7208e-08,1.3475e-07
0.2062,0.56654,0.56654,0.56723,1.0615e-07,0.72187,0.4126,7.5312e-08,1.3698e-07
0.20701,0.56654,0.56654,0.56724,1.0631e-07,0.71911,0.41536,7.3414e-08,1.3921e-07
0.20781,0.56654,0.56654,0.56724,1.0647e-07,0.71635,0.41813,7.1516e-08,1.4143e-07
0.20862,0.56654,0.56654,0.56724,1.0664e-07,0.71358,0.4209,6.962e-08,1.4366e-07
0.20942,0.56654,0.56654,0.56724,1.068e-07,0.71081,0.42367,6.7728e-08,1.4587e-07
0.21023,0.56654,0.56654,0.56724,1.0696e-07,0.70803,0.42645,6.584e-08,1.4808e-07
0.21104,0.56654,0.56654,0.56724,1.0712e-07,0.70526,0.42923,6.396e-08,1.5029e-07
0.21184,0.56654,0.56654,0.56724,1.0728e-07,0.70247,0.43201,6.2089e-08,1.5248e-07
0.21265,0.56654,0.56654,0.56724,1.0744e-07,0.69969,0.4348,6.0228e-08,1.5466e-07
0.21345,0.56654,0.56654,0.56724,1.076e-07,0.6969,0.43759,5.8379e-08,1.5683e-07
0.21426,0.56654,0.56654,0.56724,1.0776e-07,0.69411,0.44038,5.6545e-08,1.5898e-07
0.21506,0.56654,0.56654,0.56724,1.0792e-07,0.69131,0.44318,5.4726e-08,1.6111e-07
0.21587,0.56654,0.56654,0.56725,1.0808e-07,0.68851,0.44598,5.2924e-08,1.6323e-07
0.21667,0.56654,0.56654,0.56725,1.0823e-07,0.68571,0.44878,5.1141e-08,1.6532e-07
0.21748,0.56654,0.56654,0.56725,1.0839e-07,0.68291,0.45159,4.9379e-08,1.674e-07
0.21829,0.56654,0.56654,0.56725,1.0854e-07,0.6801,0.45439,4.7639e-08,1.6945e-07
0.21909,0.56654,0.56654,0.56725,1.087e-07,0.67729,0.45721,4.5923e-08,1.7147e-07
0.2199,0.56654,0.56654,0.56725,1.0885e-07,0.67448,0.46002,4.4232e-08,1.7347e-07
0.2207,0.56654,0.56654,0.56725,1.0901e-07,0.67166,0.46284,4.2568e-08,1.7544e-07
0.22151,0.56654,0.56654,0.56725,1.0916e-07,0.66884,0.46566,4.0933e-08,1.7738e-07
0.22231,0.56654,0.56654,0.56725,1.0931e-07,0.66602,0.46848,3.9328e-08,1.793e-07
0.22312,0.56654,0.56654,0.56725,1.0946e-07,0.6632,0.47131,3.7754e-08,1.8117e-07
0.22392,0.56654,0.56654,0.56725,1.0962e-07,0.66037,0.47413,3.6213e-08,1.8302e-07
0.22473,0.56654,0.56654,0.56725,1.0977e-07,0.65754,0.47696,3.4706e-08,1.8483e-07
0.22553,0.56654,0.56654,0.56725,1.0992e-07,0.65471,0.4798,3.3235e-08,1.866e-07
0.22634,0.56654,0.56654,0.56725,1.1007e-07,0.65188,0.48263,3.1802e-08,1.8833e-07
0.22715,0.56654,0.56654,0.56725,1.1022e-07,0.64904,0.48547,3.0406e-08,1.9003e-07
0.22795,0.56654,0.56654,0.56725,1.1037e-07,0.6462,0.48831,2.905e-08,1.9168e-07
0.22876,0.56654,0.56654,0.56726,1.1052e-07,0.64336,0.49115,2.7735e-08,1.933e-07
0.22956,0.56654,0.56654,0.56726,1.1067e-07,0.64052,0.49399,2.6462e-08,1.9487e-07
0.23037,0.56654,0.56654,0.56726,1.1081e-07,0.63768,0.49684,2.5232e-08,1.964e-07
0.23117,0.56654,0.56654,0.56726,1.1096e-07,0.63483,0.49968,2.4047e-08,1.9788e-07
0.23198,0.56654,0.56654,0.56726,1.1111e-07,0.63198,0.50253,2.2906e-08,1.9931e-07
0.23278,0.56654,0.56654,0.56726,1.1126e-07,0.62914,0.50538,2.1813e-08,2.007e-07
0.23359,0.56654,0.56654,0.56726,1.1141e-07,0.62629,0.50823,2.0766e-08,2.0204e-07
0.23439,0.56654,0.56654,0.56726,1.1155e-07,0.62343,0.51108,1.9768e-08,2.0334e-07
0.2352,0.56654,0.56654,0.56726,1.117e-07,0.62058,0.51394,1.882e-08,2.0458e-07
0.23601,0.56654,0.56654,0.56726,1.1185e-07,0.61772,0.51679,1.7921e-08,2.0577e-07
0.23681,0.56654,0.56654,0.56726,1.1199e-07,0.61487,0.51965,1.7073e-08,2.0691e-07
0.23762,0.56654,0.56654,0.56726,1.1214e-07,0.61201,0.52251,1.6277e-08,2.08e-07
0.23842,0.56654,0.56654,0.56726,1.1229e-07,0.60915,0.52537,1.5533e-08,2.0904e-07
0.23923,0.56654,0.56654,0.56726,1.1243e-07,0.60629,0.52823,1.4842e-08,2.1002e-07
0.24003,0.56654,0.56654,0.56726,1.1258e-07,0.60343,0.53109,1.4205e-08,2.1095e-07
0.24084,0.56654,0.56654,0.56726,1.1273e-07,0.60057,0.53395,1.3622e-08,2.1183e-07
0.24164,0.56654,0.56654,0.56726,1.1287e-07,0.59771,0.53681,1.3093e-08,2.1265e-07
0.24245,0.56654,0.56654,0.56726,1.1302e-07,0.59484,0.53968,1.262e-08,2.1342e-07
0.24325,0.56654,0.56654,0.56726,1.1316e-07,0.59198,0.54254,1.2202e-08,2.1413e-07
0.24406,0.56654,0.56654,0.56726,1.1331e-07,0.58912,0.54541,1.184e-08,2.1478e-07
0.24487,0.56654,0.56654,0.56726,1.1346e-07,0.58625,0.54827,1.1534e-08,2.1538e-07
0.24567,0.56654,0.56654,0.56726,1.136e-07,0.58338,0.55114,1.1285e-08,2.1592e-07
0.24648,0.56654,0.56654,0.56726,1.1375e-07,0.58052,0.554,1.1092e-08,2.1641e-07
0.24728,0.56654,0.56654,0.56726,1.139e-07,0.57765,0.55687,1.0955e-08,2.1684e-07
0.24809,0.56654,0.56654,0.56726,1.1404e-07,0.57479,0.55974,1.0876e-08,2.1721e-07
0.24889,0.56654,0.56654,0.56726,1.1419e-07,0.57192,0.56261,1.0853e-08,2.1753e-07
0.2497,0.56654,0.56654,0.56726,1.1434e-07,0.56905,0.56547,1.0887e-08,2.1779e-07
0.2505,0.56654,0.56654,0.56726,1.1449e-07,0.56618,0.56834,1.0978e-08,2.18e-07
0.25131,0.56654,0.56654,0.56726,1.1463e-07,0.56332,0.57121,1.1125e-08,2.1814e-07
0.25212,0.56654,0.56654,0.56726,1.1478e-07,0.56045,0.57407,1.1329e-08,2.1824e-07
0.25292,0.56654,0.56654,0.56726,1.1493e-07,0.55758,0.57694,1.1589e-08,2.1827e-07
0.25373,0.56654,0.56654,0.56726,1.1508e-07,0.55472,0.57981,1.1904e-08,2.1826e-07
0.25453,0.56654,0.56654,0.56726,1.1523e-07,0.55185,0.58267,1.2276e-08,2.1818e-07
0.25534,0.56654,0.56654,0.56726,1.1538e-07,0.54898,0.58554,1.2702e-08,2.1806e-07
0.25614,0.56654,0.56654,0.56726,1.1553e-07,0.54612,0.58841,1.3183e-08,2.1787e-07
0.25695,0.56654,0.56654,0.56726,1.1568e-07,0.54325,0.59127,1.3718e-08,2.1764e-07
0.25775,0.56654,0.56654,0.56726,1.1583e-07,0.54039,0.59413,1.4306e-08,2.1735e-07
0.25856,0.56654,0.56654,0.56726,1.1598e-07,0.53752,0.597,1.4948e-08,2.1701e-07
0.25936,0.56654,0.56654,0.56726,1.1613e-07,0.53466,0.59986,1.5642e-08,2.1662e-07
0.26017,0.56654,0.56654,0.56726,1.1628e-07,0.5318,0.60272,1.6387e-08,2.1618e-07
0.26098,0.56654,0.56654,0.56726,1.1644e-07,0.52894,0.60558,1.7184e-08,2.1569e-07
0.26178,0.56654,0.56654,0.56726,1.1659e-07,0.52608,0.60844,1.803e-08,2.1515e-07
0.26259,0.56654,0.56654,0.56726,1.1674e-07,0.52322,0.6113,1.8926e-08,2.1456e-07
0.26339,0.56654,0.56654,0.56726,1.169e-07,0.52036,0.61416,1.987e-08,2.1392e-07
0.2642,0.56654,0.56654,0.56726,1.1705e-07,0.5175,0.61702,2.0862e-08,2.1324e-07
0.265,0.56654,0.56654,0.56726,1.1721e-07,0.51465,0.61987,2.19e-08,2.1251e-07
0.26581,0.56654,0.56654,0.56726,1.1736e-07,0.51179,0.62273,2.2983e-08,2.1174e-07
0.26661,0.56654,0.56654,0.56726,1.1752e-07,0.50894,0.62558,2.4111e-08,2.1093e-07
0.26742,0.56654,0.56654,0.56726,1.1768e-07,0.50609,0.62843,2.5282e-08,2.1007e-07
0.26822,0.56654,0.56654,0.56726,1.1783e-07,0.50324,0.63128,2.6495e-08,2.0917e-07
0.26903,0.56654,0.56654,0.56726,1.1799e-07,0.50039,0.63413,2.7749e-08,2.0823e-07
0.26984,0.56654,0.56654,0.56726,1.1815e-07,0.49754,0.63697,2.9043e-08,2.0726e-07
0.27064,0.56654,0.56654,0.56726,1.1831e-07,0.4947,0.63982,3.0375e-08,2.0625e-07
0.27145,0.56654,0.56654,0.56726,1.1847e-07,0.49185,0.64266,3.1744e-08,2.052e-07
0.27225,0.56654,0.56654,0.56725,1.1863e-07,0.48901,0.6455,3.3149e-08,2.0411e-07
0.27306,0.56654,0.56654,0.56725,1.1879e-07,0.48617,0.64834,3.4588e-08,2.03e-07
0.27386,0.56654,0.56654,0.56725,1.1896e-07,0.48333,0.65117,3.6061e-08,2.0185e-07
0.27467,0.56654,0.56654,0.56725,1.1912e-07,0.4805,0.65401,3.7564e-08,2.0067e-07
0.27547,0.56654,0.56654,0.56725,1.1928e-07,0.47767,0.65684,3.9099e-08,1.9947e-07
0.27628,0.56654,0.56654,0.56725,1.1945e-07,0.47484,0.65967,4.0661e-08,1.9823e-07
0.27709,0.56654,0.56654,0.56725,1.1961e-07,0.47201,0.6625,4.2251e-08,1.9698e-07
0.27789,0.56654,0.56654,0.56725,1.1978e-07,0.46918,0.66532,4.3867e-08,1.9569e-07
0.2787,0.56654,0.56654,0.56725,1.1995e-07,0.46636,0.66814,4.5506e-08,1.9439e-07
0.2795,0.56654,0.56654,0.56725,1.2011e-07,0.46354,0.67096,4.7168e-08,1.9306e-07
0.28031,0.56654,0.56654,0.56725,1.2028e-07,0.46072,0.67378,4.8851e-08,1.9172e-07
0.28111,0.56654,0.56654,0.56725,1.2045e-07,0.4579,0.67659,5.0553e-08,1.9035e-07
0.28192,0.56654,0.56654,0.56725,1.2062e-07,0.45509,0.6794,5.2273e-08,1.8897e-07
0.28272,0.56654,0.56654,0.56725,1.2079e-07,0.45228,0.68221,5.4008e-08,1.8758e-07
0.28353,0.56654,0.56654,0.56725,1.2097e-07,0.44947,0.68502,5.5758e-08,1.8617e-07
0.28433,0.56654,0.56654,0.56725,1.2114e-07,0.44667,0.68782,5.752e-08,1.8476e-07
0.28514,0.56654,0.56654,0.56724,1.2131e-07,0.44387,0.69062,5.9293e-08,1.8333e-07
0.28595,0.56654,0.56654,0.56724,1.2149e-07,0.44107,0.69342,6.1076e-08,1.819e-07
0.28675,0.56654,0.56654,0.56724,1.2166e-07,0.43828,0.69621,6.2865e-08,1.8046e-07
0.28756,0.56654,0.56654,0.56724,1.2184e-07,0.43549,0.699,6.4661e-08,1.7902e-07
0.28836,0.56654,0.56654,0.56724,1.2202e-07,0.4327,0.70178,6.646e-08,1.7757e-07
0.28917,0.56654,0.56654,0.56724,1.2219e-07,0.42991,0.70457,6.8262e-08,1.7612e-07
0.28997,0.56654,0.56654,0.56724,1.2237e-07,0.42713,0.70735,7.0064e-08,1.7468e-07
0.29078,0.56654,0.56654,0.56724,1.2255e-07,0.42436,0.71012,7.1865e-08,1.7324e-07
0.29158,0.56654,0.56654,0.56724,1.2273e-07,0.42158,0.71289,7.3664e-08,1.718e-07
0.29239,0.56654,0.56654,0.56724,1.2291e-07,0.41881,0.71566,7.5457e-08,1.7037e-07
0.29319,0.56654,0.56654,0.56724,1.2309e-07,0.41605,0.71842,7.7244e-08,1.6894e-07
0.294,0.56654,0.56654,0.56723,1.2328e-07,0.41328,0.72119,7.9023e-08,1.6753e-07
0.29481,0.56654,0.56654,0.56723,1.2346e-07,0.41053,0.72394,8.0793e-08,1.6613e-07
0.29561,0.56654,0.56654,0.56723,1.2365e-07,0.40777,0.72669,8.255e-08,1.6474e-07
0.29642,0.56654,0.56654,0.56723,1.2383e-07,0.40502,0.72944,8.4295e-08,1.6337e-07
0.29722,0.56654,0.56654,0.56723,1.2402e-07,0.40228,0.73219,8.6025e-08,1.6201e-07
0.29803,0.56654,0.56654,0.56723,1.242e-07,0.39953,0.73493,8.7738e-08,1.6067e-07
0.29883,0.56654,0.56654,0.56723,1.2439e-07,0.3968,0.73766,8.9433e-08,1.5935e-07
0.29964,0.56654,0.56654,0.56723,1.2458e-07,0.39406,0.74039,9.1109e-08,1.5805e-07
0.30044,0.56654,0.56654,0.56723,1.2477e-07,0.39133,0.74312,9.2763e-08,1.5678e-07
0.30125,0.56654,0.56654,0.56723,1.2496e-07,0.38861,0.74584,9.4394e-08,1.5552e-07
0.30206,0.56654,0.56654,0.56722,1.2515e-07,0.38589,0.74856,9.6e-08,1.543e-07
0.30286,0.56654,0.56654,0.56722,1.2534e-07,0.38317,0.75127,9.7581e-08,1.531e-07
0.30367,0.56654,0.56654,0.56722,1.2553e-07,0.38046,0.75398,9.9134e-08,1.5193e-07
0.30447,0.56654,0.56654,0.56722,1.2573e-07,0.37776,0.75668,1.0066e-07,1.508e-07
0.30528,0.56654,0.56654,0.56722,1.2592e-07,0.37506,0.75938,1.0215e-07,1.4969e-07
0.30608,0.56654,0.56654,0.56722,1.2612e-07,0.37236,0.76208,1.0361e-07,1.4862e-07
0.30689,0.56654,0.56654,0.56722,1.2631e-07,0.36967,0.76476,1.0504e-07,1.4758e-07
0.30769,0.56654,0.56654,0.56722,1.2651e-07,0.36698,0.76745,1.0643e-07,1.4658e-07
0.3085,0.56654,0.56654,0.56721,1.267e-07,0.3643,0.77013,1.0779e-07,1.4561e-07
0.3093,0.56654,0.56654,0.56721,1.269e-07,0.36163,0.7728,1.0911e-07,1.4469e-07
0.31011,0.56654,0.56654,0.56721,1.271e-07,0.35896,0.77547,1.1039e-07,1.438e-07
0.31092,0.56654,0.56654,0.56721,1.273e-07,0.35629,0.77813,1.1164e-07,1.4296e-07
0.31172,0.56654,0.56654,0.56721,1.2749e-07,0.35363,0.78079,1.1284e-07,1.4215e-07
0.31253,0.56654,0.56654,0.56721,1.2769e-07,0.35098,0.78344,1.14e-07,1.4139e-07
0.31333,0.56654,0.56654,0.56721,1.2789e-07,0.34833,0.78608,1.1511e-07,1.4068e-07
0.31414,0.56654,0.56654,0.5672,1.281e-07,0.34568,0.78873,1.1618e-07,1.4001e-07
0.31494,0.56654,0.56654,0.5672,1.283e-07,0.34305,0.79136,1.1721e-07,1.3939e-07
0.31575,0.56654,0.56654,0.5672,1.285e-07,0.34041,0.79399,1.1819e-07,1.3881e-07
0.31655,0.56654,0.56654,0.5672,1.287e-07,0.33779,0.79661,1.1912e-07,1.3828e-07
0.31736,0.56654,0.56654,0.5672,1.289e-07,0.33517,0.79923,1.2e-07,1.378e-07
0.31816,0.56654,0.56654,0.5672,1.2911e-07,0.33255,0.80184,1.2084e-07,1.3737e-07
0.31897,0.56654,0.56654,0.5672,1.2931e-07,0.32995,0.80445,1.2162e-07,1.37e-07
0.31978,0.56654,0.56654,0.56719,1.2951e-07,0.32734,0.80705,1.2236e-07,1.3667e-07
0.32058,0.56654,0.56654,0.56719,1.2972e-07,0.32475,0.80964,1.2304e-07,1.364e-07
0.32139,0.56654,0.56654,0.56719,1.2992e-07,0.32216,0.81222,1.2367e-07,1.3617e-07
0.32219,0.56654,0.56654,0.56719,1.3013e-07,0.31957,0.81481,1.2425e-07,1.3601e-07
0.323,0.56654,0.56654,0.56719,1.3034e-07,0.317,0.81738,1.2478e-07,1.3589e-07
0.3238,0.56654,0.56654,0.56719,1.3054e-07,0.31443,0.81995,1.2525e-07,1.3583e-07
0.32461,0.56654,0.56654,0.56718,1.3075e-07,0.31186,0.82251,1.2567e-07,1.3582e-07
0.32541,0.56654,0.56654,0.56718,1.3095e-07,0.3093,0.82506,1.2604e-07,1.3587e-07
0.32622,0.56654,0.56654,0.56718,1.3116e-07,0.30675,0.82761,1.2634e-07,1.3598e-07
0.32702,0.56654,0.56654,0.56718,1.3137e-07,0.30421,0.83015,1.266e-07,1.3614e-07
0.32783,0.56654,0.56654,0.56718,1.3157e-07,0.30167,0.83269,1.268e-07,1.3635e-07
0.32864,0.56654,0.56654,0.56718,1.3178e-07,0.29914,0.83521,1.2694e-07,1.3662e-07
0.32944,0.56654,0.56654,0.56717,1.3199e-07,0.29661,0.83774,1.2703e-07,1.3695e-07
0.33025,0.56654,0.56654,0.56717,1.322e-07,0.2941,0.84025,1.2706e-07,1.3733e-07
0.33105,0.56654,0.56654,0.56717,1.3241e-07,0.29159,0.84276,1.2704e-07,1.3777e-07
0.33186,0.56654,0.56654,0.56717,1.3261e-07,0.28908,0.84526,1.2696e-07,1.3827e-07
0.33266,0.56654,0.56654,0.56717,1.3282e-07,0.28659,0.84775,1.2682e-07,1.3882e-07
0.33347,0.56654,0.56654,0.56717,1.3303e-07,0.2841,0.85023,1.2663e-07,1.3942e-07
0.33427,0.56654,0.56654,0.56716,1.3324e-07,0.28162,0.85271,1.2639e-07,1.4009e-07
0.33508,0.56654,0.56654,0.56716,1.3345e-07,0.27914,0.85518,1.2609e-07,1.408e-07
0.33589,0.56654,0.56654,0.56716,1.3365e-07,0.27667,0.85765,1.2573e-07,1.4158e-07
0.33669,0.56654,0.56654,0.56716,1.3386e-07,0.27421,0.8601,1.2532e-07,1.424e-07
0.3375,0.56654,0.56654,0.56716,1.3407e-07,0.27176,0.86255,1.2486e-07,1.4328e-07
0.3383,0.56654,0.56654,0.56715,1.3428e-07,0.26932,0.86499,1.2434e-07,1.4422e-07
0.33911,0.56654,0.56654,0.56715,1.3448e-07,0.26688,0.86743,1.2377e-07,1.452e-07
0.33991,0.56654,0.56654,0.56715,1.3469e-07,0.26445,0.86985,1.2314e-07,1.4624e-07
0.34072,0.56654,0.56654,0.56715,1.349e-07,0.26203,0.87227,1.2247e-07,1.4733e-07
0.34152,0.56654,0.56654,0.56715,1.3511e-07,0.25961,0.87468,1.2174e-07,1.4847e-07
0.34233,0.56654,0.56654,0.56715,1.3531e-07,0.25721,0.87708,1.2096e-07,1.4967e-07
0.34313,0.56654,0.56654,0.56714,1.3552e-07,0.25481,0.87948,1.2013e-07,1.5091e-07
0.34394,0.56654,0.56654,0.56714,1.3573e-07,0.25242,0.88186,1.1926e-07,1.522e-07
0.34475,0.56654,0.56654,0.56714,1.3593e-07,0.25004,0.88424,1.1833e-07,1.5354e-07
0.34555,0.56654,0.56654,0.56714,1.3614e-07,0.24766,0.88661,1.1736e-07,1.5492e-07
0.34636,0.56654,0.56654,0.56713,1.3634e-07,0.2453,0.88897,1.1634e-07,1.5635e-07
0.34716,0.56654,0.56654,0.56713,1.3655e-07,0.24294,0.89133,1.1527e-07,1.5783e-07
0.34797,0.56654,0.56654,0.56713,1.3675e-07,0.24059,0.89367,1.1416e-07,1.5935e-07
0.34877,0.56654,0.56654,0.56713,1.3696e-07,0.23825,0.89601,1.1301e-07,1.6091e-07
0.34958,0.56654,0.56654,0.56713,1.3716e-07,0.23592,0.89834,1.1181e-07,1.6251e-07
0.35038,0.56654,0.56654,0.56712,1.3736e-07,0.23359,0.90066,1.1057e-07,1.6416e-07
0.35119,0.56654,0.56654,0.56712,1.3757e-07,0.23128,0.90297,1.0929e-07,1.6584e-07
0.35199,0.56654,0.56654,0.56712,1.3777e-07,0.22897,0.90527,1.0798e-07,1.6756e-07
0.3528,0.56654,0.56654,0.56712,1.3797e-07,0.22667,0.90756,1.0662e-07,1.6932e-07
0.35361,0.56654,0.56654,0.56712,1.3817e-07,0.22438,0.90985,1.0523e-07,1.7112e-07
0.35441,0.56654,0.56654,0.56711,1.3837e-07,0.2221,0.91213,1.038e-07,1.7294e-07
0.35522,0.56654,0.56654,0.56711,1.3857e-07,0.21983,0.91439,1.0234e-07,1.748e-07
0.35602,0.56654,0.56654,0.56711,1.3877e-07,0.21757,0.91665,1.0085e-07,1.767e-07
0.35683,0.56654,0.56654,0.56711,1.3897e-07,0.21531,0.9189,9.9325e-08,1.7862e-07
0.35763,0.56654,0.56654,0.5671,1.3917e-07,0.21307,0.92114,9.7772e-08,1.8057e-07
0.35844,0.56654,0.56654,0.5671,1.3937e-07,0.21083,0.92337,9.619e-08,1.8254e-07
0.35924,0.56654,0.56654,0.5671,1.3956e-07,0.2086,0.9256,9.4582e-08,1.8455e-07
0.36005,0.56654,0.56654,0.5671,1.3976e-07,0.20639,0.92781,9.2948e-08,1.8657e-07
0.36086,0.56654,0.56654,0.5671,1.3996e-07,0.20418,0.93001,9.1292e-08,1.8862e-07
0.36166,0.56654,0.56654,0.56709,1.4015e-07,0.20198,0.93221,8.9613e-08,1.9069e-07
0.36247,0.56654,0.56654,0.56709,1.4034e-07,0.19979,0.93439,8.7913e-08,1.9277e-07
0.36327,0.56654,0.56654,0.56709,1.4054e-07,0.19761,0.93657,8.6195e-08,1.9488e-07
0.36408,0.56654,0.56654,0.56709,1.4073e-07,0.19544,0.93874,8.446e-08,1.97e-07
0.36488,0.56654,0.56654,0.56708,1.4092e-07,0.19327,0.94089,8.2709e-08,1.9913e-07
0.36569,0.56654,0.56654,0.56708,1.4111e-07,0.19112,0.94304,8.0944e-08,2.0128e-07
0.36649,0.56654,0.56654,0.56708,1.413e-07,0.18898,0.94518,7.9167e-08,2.0343e-07
0.3673,0.56654,0.56654,0.56708,1.4149e-07,0.18685,0.94731,7.7379e-08,2.056e-07
0.3681,0.56654,0.56654,0.56707,1.4168e-07,0.18472,0.94943,7.5583e-08,2.0777e-07
0.36891,0.56654,0.56654,0.56707,1.4186e-07,0.18261,0.95153,7.3779e-08,2.0995e-07
0.36972,0.56654,0.56654,0.56707,1.4205e-07,0.18051,0.95363,7.197e-08,2.1213e-07
0.37052,0.56654,0.56654,0.56707,1.4224e-07,0.17841,0.95572,7.0157e-08,2.1431e-07
0.37133,0.56654,0.56654,0.56706,1.4242e-07,0.17633,0.9578,6.8341e-08,2.165e-07
0.37213,0.56654,0.56654,0.56706,1.426e-07,0.17425,0.95987,6.6526e-08,2.1868e-07
0.37294,0.56654,0.56654,0.56706,1.4278e-07,0.17219,0.96193,6.4712e-08,2.2086e-07
0.37374,0.56654,0.56654,0.56706,1.4297e-07,0.17014,0.96398,6.2901e-08,2.2303e-07
0.37455,0.56654,0.56654,0.56705,1.4315e-07,0.16809,0.96601,6.1095e-08,2.252e-07
0.37535,0.56654,0.56654,0.56705,1.4333e-07,0.16606,0.96804,5.9295e-08,2.2736e-07
0.37616,0.56654,0.56654,0.56705,1.435e-07,0.16404,0.97006,5.7503e-08,2.295e-07
0.37696,0.56654,0.56654,0.56705,1.4368e-07,0.16203,0.97207,5.5721e-08,2.3164e-07
0.37777,0.56654,0.56654,0.56704,1.4386e-07,0.16002,0.97406,5.3951e-08,2.3376e-07
0.37858,0.56654,0.56654,0.56704,1.4403e-07,0.15803,0.97605,5.2194e-08,2.3587e-07
0.37938,0.56654,0.56654,0.56704,1.4421e-07,0.15605,0.97803,5.0452e-08,2.3796e-07
0.38019,0.56654,0.56654,0.56704,1.4438e-07,0.15408,0.97999,4.8726e-08,2.4003e-07
0.38099,0.56654,0.56654,0.56703,1.4455e-07,0.15212,0.98195,4.7018e-08,2.4208e-07
0.3818,0.56654,0.56654,0.56703,1.4472e-07,0.15017,0.98389,4.5331e-08,2.4411e-07
0.3826,0.56654,0.56654,0.56703,1.4489e-07,0.14823,0.98583,4.3664e-08,2.4612e-07
0.38341,0.56654,0.56654,0.56703,1.4506e-07,0.1463,0.98775,4.202e-08,2.481e-07
0.38421,0.56654,0.56654,0.56702,1.4523e-07,0.14438,0.98966,4.0401e-08,2.5005e-07
0.38502,0.56654,0.56654,0.56702,1.4539e-07,0.14248,0.99156,3.8807e-08,2.5198e-07
0.38582,0.56654,0.56654,0.56702,1.4556e-07,0.14058,0.99345,3.7242e-08,2.5387e-07
0.38663,0.56654,0.56654,0.56701,1.4572e-07,0.1387,0.99533,3.5704e-08,2.5574e-07
0.38744,0.56654,0.56654,0.56701,1.4588e-07,0.13682,0.9972,3.4198e-08,2.5757e-07
0.38824,0.56654,0.56654,0.56701,1.4604e-07,0.13496,0.99906,3.2723e-08,2.5937e-07
0.38905,0.56654,0.56654,0.56701,1.462e-07,0.13311,1.0009,3.1281e-08,2.6113e-07
0.38985,0.56654,0.56654,0.567,1.4636e-07,0.13127,1.0027,2.9874e-08,2.6285e-07
0.39066,0.56654,0.56654,0.567,1.4652e-07,0.12944,1.0046,2.8502e-08,2.6454e-07
0.39146,0.56654,0.56654,0.567,1.4668e-07,0.12762,1.0064,2.7168e-08,2.6619e-07
0.39227,0.56654,0.56654,0.56699,1.4683e-07,0.12581,1.0082,2.5871e-08,2.678e-07
0.39307,0.56654,0.56654,0.56699,1.4699e-07,0.12401,1.01,2.4615e-08,2.6936e-07
0.39388,0.56654,0.56654,0.56699,1.4714e-07,0.12223,1.0117,2.3399e-08,2.7089e-07
0.39469,0.56654,0.56654,0.56699,1.4729e-07,0.12046,1.0135,2.2225e-08,2.7236e-07
0.39549,0.56654,0.56654,0.56698,1.4745e-07,0.11869,1.0153,2.1094e-08,2.738e-07
0.3963,0.56654,0.56654,0.56698,1.4759e-07,0.11694,1.017,2.0007e-08,2.7518e-07
0.3971,0.56654,0.56654,0.56698,1.4774e-07,0.11521,1.0187,1.8965e-08,2.7652e-07
0.39791,0.56654,0.56654,0.56697,1.4789e-07,0.11348,1.0205,1.7969e-08,2.7781e-07
0.39871,0.56654,0.56654,0.56697,1.4804e-07,0.11176,1.0222,1.702e-08,2.7905e-07
0.39952,0.56654,0.56654,0.56697,1.4818e-07,0.11006,1.0239,1.6119e-08,2.8024e-07
0.40032,0.56654,0.56654,0.56697,1.4833e-07,0.10837,1.0256,1.5266e-08,2.8139e-07
0.40113,0.56654,0.56654,0.56696,1.4847e-07,0.10669,1.0272,1.4463e-08,2.8247e-07
0.40193,0.56654,0.56654,0.56696,1.4861e-07,0.10502,1.0289,1.371e-08,2.8351e-07
0.40274,0.56654,0.56654,0.56696,1.4875e-07,0.10336,1.0306,1.3008e-08,2.8449e-07
0.40355,0.56654,0.56654,0.56695,1.4889e-07,0.10171,1.0322,1.2357e-08,2.8542e-07
0.40435,0.56654,0.56654,0.56695,1.4903e-07,0.10008,1.0338,1.1758e-08,2.863e-07
0.40516,0.56654,0.56654,0.56695,1.4916e-07,0.09846,1.0354,1.1212e-08,2.8711e-07
0.40596,0.56654,0.56654,0.56695,1.493e-07,0.096851,1.037,1.072e-08,2.8788e-07
0.40677,0.56654,0.56654,0.56694,1.4943e-07,0.095253,1.0386,1.028e-08,2.8859e-07
0.40757,0.56654,0.56654,0.56694,1.4957e-07,0.093668,1.0402,9.8951e-09,2.8924e-07
0.40838,0.56654,0.56654,0.56694,1.497e-07,0.092095,1.0418,9.5642e-09,2.8983e-07
0.40918,0.56654,0.56654,0.56693,1.4983e-07,0.090534,1.0433,9.288e-09,2.9037e-07
0.40999,0.56654,0.56654,0.56693,1.4996e-07,0.088985,1.0449,9.0666e-09,2.9085e-07
0.41079,0.56654,0.56654,0.56693,1.5009e-07,0.087449,1.0464,8.9002e-09,2.9127e-07
0.4116,0.56654,0.56654,0.56692,1.5021e-07,0.085925,1.0479,8.7891e-09,2.9164e-07
0.41241,0.56654,0.56654,0.56692,1.5034e-07,0.084413,1.0494,8.7332e-09,2.9195e-07
0.41321,0.56654,0.56654,0.56692,1.5047e-07,0.082913,1.0509,8.7326e-09,2.922e-07
0.41402,0.56654,0.56654,0.56691,1.5059e-07,0.081426,1.0524,8.7873e-09,2.9239e-07
0.41482,0.56654,0.56654,0.56691,1.5071e-07,0.079951,1.0539,8.8972e-09,2.9253e-07
0.41563,0.56654,0.56654,0.56691,1.5083e-07,0.078489,1.0553,9.0622e-09,2.9261e-07
0.41643,0.56654,0.56654,0.56691,1.5095e-07,0.077039,1.0568,9.2821e-09,2.9263e-07
0.41724,0.56654,0.56654,0.5669,1.5107e-07,0.075602,1.0582,9.5566e-09,2.9259e-07
0.41804,0.56654,0.56654,0.5669,1.5119e-07,0.074177,1.0596,9.8855e-09,2.925e-07
0.41885,0.56654,0.56654,0.5669,1.5131e-07,0.072765,1.061,1.0269e-08,2.9235e-07
0.41966,0.56654,0.56654,0.56689,1.5143e-07,0.071365,1.0624,1.0705e-08,2.9215e-07
0.42046,0.56654,0.56654,0.56689,1.5154e-07,0.069979,1.0638,1.1195e-08,2.9189e-07
0.42127,0.56654,0.56654,0.56689,1.5165e-07,0.068605,1.0652,1.1738e-08,2.9157e-07
0.42207,0.56654,0.56654,0.56688,1.5177e-07,0.067243,1.0665,1.2332e-08,2.912e-07
0.42288,0.56654,0.56654,0.56688,1.5188e-07,0.065895,1.0679,1.2979e-08,2.9078e-07
0.42368,0.56654,0.56654,0.56688,1.5199e-07,0.064559,1.0692,1.3676e-08,2.903e-07
0.42449,0.56654,0.56654,0.56687,1.521e-07,0.063236,1.0705,1.4424e-08,2.8978e-07
0.42529,0.56654,0.56654,0.56687,1.5221e-07,0.061926,1.0718,1.5221e-08,2.892e-07
0.4261,0.56654,0.56654,0.56687,1.5232e-07,0.060629,1.0731,1.6067e-08,2.8856e-07
0.4269,0.56654,0.56654,0.56686,1.5242e-07,0.059345,1.0744,1.6961e-08,2.8788e-07
0.42771,0.56654,0.56654,0.56686,1.5253e-07,0.058074,1.0756,1.7902e-08,2.8715e-07
0.42852,0.56654,0.56654,0.56686,1.5263e-07,0.056816,1.0769,1.8889e-08,2.8637e-07
0.42932,0.56654,0.56654,0.56685,1.5273e-07,0.055571,1.0781,1.9921e-08,2.8555e-07
0.43013,0.56654,0.56654,0.56685,1.5284e-07,0.054339,1.0794,2.0998e-08,2.8468e-07
0.43093,0.56654,0.56654,0.56685,1.5294e-07,0.053121,1.0806,2.2117e-08,2.8376e-07
0.43174,0.56654,0.56654,0.56684,1.5304e-07,0.051915,1.0818,2.3279e-08,2.828e-07
0.43254,0.56654,0.56654,0.56684,1.5314e-07,0.050723,1.083,2.4482e-08,2.8179e-07
0.43335,0.56654,0.56654,0.56684,1.5324e-07,0.049543,1.0841,2.5724e-08,2.8075e-07
0.43415,0.56654,0.56654,0.56683,1.5333e-07,0.048377,1.0853,2.7005e-08,2.7966e-07
0.43496,0.56654,0.56654,0.56683,1.5343e-07,0.047225,1.0864,2.8323e-08,2.7854e-07
0.43576,0.56654,0.56654,0.56683,1.5352e-07,0.046085,1.0876,2.9678e-08,2.7737e-07
0.43657,0.56654,0.56654,0.56682,1.5362e-07,0.044959,1.0887,3.1067e-08,2.7617e-07
0.43738,0.56654,0.56654,0.56682,1.5371e-07,0.043847,1.0898,3.2489e-08,2.7494e-07
0.43818,0.56654,0.56654,0.56682,1.538e-07,0.042747,1.0909,3.3943e-08,2.7367e-07
0.43899,0.56654,0.56654,0.56681,1.539e-07,0.041661,1.092,3.5429e-08,2.7236e-07
0.43979,0.56654,0.56654,0.56681,1.5399e-07,0.040589,1.093,3.6943e-08,2.7103e-07
0.4406,0.56654,0.56654,0.56681,1.5408e-07,0.03953,1.0941,3.8485e-08,2.6967e-07
0.4414,0.56654,0.56654,0.5668,1.5416e-07,0.038484,1.0951,4.0053e-08,2.6827e-07
0.44221,0.56654,0.56654,0.5668,1.5425e-07,0.037452,1.0961,4.1646e-08,2.6686e-07
0.44301,0.56654,0.56654,0.5668,1.5434e-07,0.036434,1.0972,4.3262e-08,2.6541e-07
0.44382,0.56654,0.56654,0.56679,1.5442e-07,0.035429,1.0982,4.4899e-08,2.6395e-07
0.44462,0.56654,0.56654,0.56679,1.5451e-07,0.034438,1.0991,4.6557e-08,2.6246e-07
0.44543,0.56654,0.56654,0.56679,1.5459e-07,0.03346,1.1001,4.8233e-08,2.6095e-07
0.44624,0.56654,0.56654,0.56678,1.5467e-07,0.032496,1.1011,4.9926e-08,2.5942e-07
0.44704,0.56654,0.56654,0.56678,1.5476e-07,0.031546,1.102,5.1634e-08,2.5788e-07
0.44785,0.56654,0.56654,0.56678,1.5484e-07,0.03061,1.1029,5.3356e-08,2.5632e-07
0.44865,0.56654,0.56654,0.56677,1.5492e-07,0.029687,1.1039,5.509e-08,2.5474e-07
0.44946,0.56654,0.56654,0.56677,1.55e-07,0.028778,1.1048,5.6834e-08,2.5316e-07
0.45026,0.56654,0.56654,0.56677,1.5507e-07,0.027882,1.1057,5.8586e-08,2.5156e-07
0.45107,0.56654,0.56654,0.56676,1.5515e-07,0.027001,1.1065,6.0345e-08,2.4996e-07
0.45187,0.56654,0.56654,0.56676,1.5523e-07,0.026133,1.1074,6.211e-08,2.4834e-07
0.45268,0.56654,0.56654,0.56676,1.553e-07,0.025279,1.1082,6.3878e-08,2.4673e-07
0.45349,0.56654,0.56654,0.56675,1.5538e-07,0.024439,1.1091,6.5647e-08,2.451e-07
0.45429,0.56654,0.56654,0.56675,1.5545e-07,0.023613,1.1099,6.7417e-08,2.4348e-07
0.4551,0.56654,0.56654,0.56675,1.5552e-07,0.022801,1.1107,6.9185e-08,2.4186e-07
0.4559,0.56654,0.56654,0.56674,1.5559e-07,0.022003,1.1115,7.095e-08,2.4024e-07
0.45671,0.56654,0.56654,0.56674,1.5566e-07,0.021218,1.1123,7.2709e-08,2.3862e-07
0.45751,0.56654,0.56654,0.56673,1.5573e-07,0.020448,1.113,7.4462e-08,2.37e-07
0.45832,0.56654,0.56654,0.56673,1.558e-07,0.019692,1.1138,7.6207e-08,2.354e-07
0.45912,0.56654,0.56654,0.56673,1.5587e-07,0.018949,1.1145,7.7941e-08,2.338e-07
0.45993,0.56654,0.56654,0.56672,1.5594e-07,0.018221,1.1152,7.9664e-08,2.3221e-07
0.46073,0.56654,0.56654,0.56672,1.56e-07,0.017506,1.1159,8.1373e-08,2.3063e-07
0.46154,0.56654,0.56654,0.56672,1.5607e-07,0.016806,1.1166,8.3067e-08,2.2907e-07
0.46235,0.56654,0.56654,0.56671,1.5613e-07,0.01612,1.1173,8.4744e-08,2.2752e-07
0.46315,0.56654,0.56654,0.56671,1.5619e-07,0.015448,1.118,8.6403e-08,2.2599e-07
0.46396,0.56654,0.56654,0.56671,1.5626e-07,0.01479,1.1186,8.8042e-08,2.2447e-07
0.46476,0.56654,0.56654,0.5667,1.5632e-07,0.014146,1.1193,8.966e-08,2.2298e-07
0.46557,0.56654,0.56654,0.5667,1.5638e-07,0.013517,1.1199,9.1255e-08,2.215e-07
0.46637,0.56654,0.56654,0.5667,1.5644e-07,0.012901,1.1205,9.2825e-08,2.2005e-07
0.46718,0.56654,0.56654,0.56669,1.565e-07,0.0123,1.1211,9.4369e-08,2.1862e-07
0.46798,0.56654,0.56654,0.56669,1.5655e-07,0.011713,1.1217,9.5885e-08,2.1722e-07
0.46879,0.56654,0.56654,0.56669,1.5661e-07,0.01114,1.1222,9.7372e-08,2.1585e-07
0.46959,0.56654,0.56654,0.56668,1.5667e-07,0.010581,1.1228,9.8829e-08,2.145e-07
0.4704,0.56654,0.56654,0.56668,1.5672e-07,0.010037,1.1233,1.0025e-07,2.1319e-07
0.47121,0.56654,0.56654,0.56667,1.5677e-07,0.0095065,1.1238,1.0165e-07,2.119e-07
0.47201,0.56654,0.56654,0.56667,1.5683e-07,0.0089906,1.1244,1.03e-07,2.1065e-07
0.47282,0.56654,0.56654,0.56667,1.5688e-07,0.0084889,1.1248,1.0432e-07,2.0943e-07
0.47362,0.56654,0.56654,0.56666,1.5693e-07,0.0080016,1.1253,1.0561e-07,2.0825e-07
0.47443,0.56654,0.56654,0.56666,1.5698e-07,0.0075286,1.1258,1.0685e-07,2.071e-07
0.47523,0.56654,0.56654,0.56666,1.5703e-07,0.0070698,1.1262,1.0806e-07,2.0599e-07
0.47604,0.56654,0.56654,0.56665,1.5707e-07,0.0066254,1.1267,1.0922e-07,2.0492e-07
0.47684,0.56654,0.56654,0.56665,1.5712e-07,0.0061954,1.1271,1.1035e-07,2.0389e-07
0.47765,0.56654,0.56654,0.56665,1.5717e-07,0.0057797,1.1275,1.1143e-07,2.029e-07
0.47846,0.56654,0.56654,0.56664,1.5721e-07,0.0053784,1.1279,1.1246e-07,2.0196e-07
0.47926,0.56654,0.56654,0.56664,1.5725e-07,0.0049914,1.1283,1.1346e-07,2.0105e-07
0.48007,0.56654,0.56654,0.56664,1.573e-07,0.0046188,1.1287,1.144e-07,2.0019e-07
0.48087,0.56654,0.56654,0.56663,1.5734e-07,0.0042607,1.129,1.153e-07,1.9938e-07
0.48168,0.56654,0.56654,0.56663,1.5738e-07,0.0039169,1.1293,1.1615e-07,1.9861e-07
0.48248,0.56654,0.56654,0.56662,1.5742e-07,0.0035875,1.1297,1.1695e-07,1.9788e-07
0.48329,0.56654,0.56654,0.56662,1.5746e-07,0.0032725,1.13,1.177e-07,1.9721e-07
0.48409,0.56654,0.56654,0.56662,1.5749e-07,0.002972,1.1303,1.1841e-07,1.9658e-07
0.4849,0.56654,0.56654,0.56661,1.5753e-07,0.0026859,1.1305,1.1906e-07,1.96e-07
0.4857,0.56654,0.56654,0.56661,1.5756e-07,0.0024143,1.1308,1.1966e-07,1.9547e-07
0.48651,0.56654,0.56654,0.56661,1.576e-07,0.0021571,1.1311,1.2021e-07,1.9499e-07
0.48732,0.56654,0.56654,0.5666,1.5763e-07,0.0019144,1.1313,1.207e-07,1.9456e-07
0.48812,0.56654,0.56654,0.5666,1.5766e-07,0.0016861,1.1315,1.2115e-07,1.9418e-07
0.48893,0.56654,0.56654,0.5666,1.5769e-07,0.0014723,1.1317,1.2153e-07,1.9385e-07
0.48973,0.56654,0.56654,0.56659,1.5772e-07,0.0012729,1.1319,1.2187e-07,1.9358e-07
0.49054,0.56654,0.56654,0.56659,1.5775e-07,0.0010881,1.1321,1.2215e-07,1.9335e-07
0.49134,0.56654,0.56654,0.56658,1.5778e-07,0.00091769,1.1323,1.2238e-07,1.9318e-07
0.49215,0.56654,0.56654,0.56658,1.578e-07,0.00076181,1.1324,1.2255e-07,1.9306e-07
0.49295,0.56654,0.56654,0.56658,1.5783e-07,0.00062041,1.1325,1.2267e-07,1.9299e-07
0.49376,0.56654,0.56654,0.56657,1.5785e-07,0.00049351,1.1327,1.2273e-07,1.9298e-07
0.49456,0.56654,0.56654,0.56657,1.5788e-07,0.00038111,1.1328,1.2274e-07,1.9302e-07
0.49537,0.56654,0.56654,0.56657,1.579e-07,0.00028321,1.1329,1.2269e-07,1.9311e-07
0.49618,0.56654,0.56654,0.56656,1.5792e-07,0.00019981,1.1329,1.2259e-07,1.9325e-07
0.49698,0.56654,0.56654,0.56656,1.5794e-07,0.00013092,1.133,1.2243e-07,1.9345e-07
0.49779,0.56654,0.56654,0.56656,1.5796e-07,7.6536e-05,1.133,1.2222e-07,1.937e-07
0.49859,0.56654,0.56654,0.56655,1.5797e-07,3.6662e-05,1.1331,1.2195e-07,1.94e-07
0.4994,0.56654,0.56654,0.56655,1.5799e-07,1.1298e-05,1.1331,1.2163e-07,1.9435e-07
0.5002,0.56654,0.56654,0.56655,1.58e-07,4.4581e-07,1.1331,1.2125e-07,1.9475e-07
0.50101,0.56654,0.56654,0.56654,1.5801e-07,4.1044e-06,1.1331,1.2082e-07,1.9521e-07
0.50181,0.56654,0.56654,0.56654,1.5803e-07,2.2274e-05,1.1331,1.2034e-07,1.9571e-07
0.50262,0.56654,0.56654,0.56653,1.5804e-07,5.4954e-05,1.133,1.198e-07,1.9627e-07
0.50343,0.56654,0.56654,0.56653,1.5805e-07,0.00010214,1.133,1.1922e-07,1.9688e-07
0.50423,0.56654,0.56654,0.56653,1.5806e-07,0.00016384,1.1329,1.1858e-07,1.9753e-07
0.50504,0.56654,0.56654,0.56652,1.5806e-07,0.00024005,1.1328,1.1789e-07,1.9824e-07
0.50584,0.56654,0.56654,0.56652,1.5807e-07,0.00033076,1.1327,1.1715e-07,1.9899e-07
0.50665,0.56654,0.56654,0.56652,1.5807e-07,0.00043597,1.1326,1.1635e-07,1.9979e-07
0.50745,0.56654,0.56654,0.56651,1.5808e-07,0.00055569,1.1325,1.1551e-07,2.0064e-07
0.50826,0.56654,0.56654,0.56651,1.5808e-07,0.0006899,1.1323,1.1463e-07,2.0153e-07
0.50906,0.56654,0.56654,0.56651,1.5808e-07,0.0008386,1.1322,1.1369e-07,2.0246e-07
0.50987,0.56654,0.56654,0.5665,1.5808e-07,0.0010018,1.132,1.1271e-07,2.0345e-07
0.51067,0.56654,0.56654,0.5665,1.5807e-07,0.0011795,1.1318,1.1168e-07,2.0447e-07
0.51148,0.56654,0.56654,0.56649,1.5807e-07,0.0013716,1.1316,1.1061e-07,2.0554e-07
0.51229,0.56654,0.56654,0.56649,1.5807e-07,0.0015783,1.1314,1.0949e-07,2.0664e-07
0.51309,0.56654,0.56654,0.56649,1.5806e-07,0.0017994,1.1312,1.0833e-07,2.0779e-07
0.5139,0.56654,0.56654,0.56648,1.5805e-07,0.0020349,1.1309,1.0713e-07,2.0897e-07
0.5147,0.56654,0.56654,0.56648,1.5805e-07,0.002285,1.1307,1.0589e-07,2.102e-07
0.51551,0.56654,0.56654,0.56648,1.5804e-07,0.0025495,1.1304,1.0461e-07,2.1146e-07
0.51631,0.56654,0.56654,0.56647,1.5802e-07,0.0028284,1.1301,1.033e-07,2.1275e-07
0.51712,0.56654,0.56654,0.56647,1.5801e-07,0.0031218,1.1298,1.0194e-07,2.1408e-07
0.51792,0.56654,0.56654,0.56647,1.58e-07,0.0034296,1.1295,1.0055e-07,2.1544e-07
0.51873,0.56654,0.56654,0.56646,1.5798e-07,0.0037518,1.1292,9.9131e-08,2.1684e-07
0.51953,0.56654,0.56654,0.56646,1.5797e-07,0.0040884,1.1288,9.7675e-08,2.1826e-07
0.52034,0.56654,0.56654,0.56645,1.5795e-07,0.0044395,1.1285,9.6188e-08,2.1971e-07
0.52115,0.56654,0.56654,0.56645,1.5793e-07,0.0048049,1.1281,9.4672e-08,2.2119e-07
0.52195,0.56654,0.56654,0.56645,1.5791e-07,0.0051847,1.1277,9.3127e-08,2.2269e-07
0.52276,0.56654,0.56654,0.56644,1.5789e-07,0.0055789,1.1273,9.1555e-08,2.2422e-07
0.52356,0.56654,0.56654,0.56644,1.5786e-07,0.0059875,1.1269,8.9958e-08,2.2577e-07
0.52437,0.56654,0.56654,0.56644,1.5784e-07,0.0064105,1.1265,8.8337e-08,2.2734e-07
0.52517,0.56654,0.56654,0.56643,1.5781e-07,0.0068477,1.126,8.6694e-08,2.2893e-07
0.52598,0.56654,0.56654,0.56643,1.5779e-07,0.0072994,1.1256,8.503e-08,2.3054e-07
0.52678,0.56654,0.56654,0.56643,1.5776e-07,0.0077653,1.1251,8.3347e-08,2.3217e-07
0.52759,0.56654,0.56654,0.56642,1.5773e-07,0.0082455,1.1246,8.1647e-08,2.3381e-07
0.52839,0.56654,0.56654,0.56642,1.577e-07,0.0087401,1.1241,7.9931e-08,2.3547e-07
0.5292,0.56654,0.56654,0.56642,1.5767e-07,0.0092489,1.1236,7.8201e-08,2.3713e-07
0.53001,0.56654,0.56654,0.56641,1.5763e-07,0.0097721,1.1231,7.6458e-08,2.3881e-07
0.53081,0.56654,0.56654,0.56641,1.576e-07,0.010309,1.1225,7.4704e-08,2.4049e-07
0.53162,0.56654,0.56654,0.5664,1.5756e-07,0.010861,1.1219,7.2942e-08,2.4218e-07
0.53242,0.56654,0.56654,0.5664,1.5752e-07,0.011427,1.1214,7.1172e-08,2.4387e-07
0.53323,0.56654,0.56654,0.5664,1.5748e-07,0.012007,1.1208,6.9396e-08,2.4557e-07
0.53403,0.56654,0.56654,0.56639,1.5744e-07,0.012601,1.1202,6.7616e-08,2.4727e-07
0.53484,0.56654,0.56654,0.56639,1.574e-07,0.01321,1.1196,6.5834e-08,2.4897e-07
0.53564,0.56654,0.56654,0.56639,1.5736e-07,0.013832,1.1189,6.4052e-08,2.5066e-07
0.53645,0.56654,0.56654,0.56638,1.5731e-07,0.014469,1.1183,6.2271e-08,2.5236e-07
0.53726,0.56654,0.56654,0.56638,1.5727e-07,0.01512,1.1176,6.0492e-08,2.5404e-07
0.53806,0.56654,0.56654,0.56638,1.5722e-07,0.015785,1.117,5.8719e-08,2.5572e-07
0.53887,0.56654,0.56654,0.56637,1.5717e-07,0.016464,1.1163,5.6951e-08,2.574e-07
0.53967,0.56654,0.56654,0.56637,1.5712e-07,0.017158,1.1156,5.5192e-08,2.5906e-07
0.54048,0.56654,0.56654,0.56637,1.5707e-07,0.017865,1.1149,5.3443e-08,2.607e-07
0.54128,0.56654,0.56654,0.56636,1.5702e-07,0.018586,1.1141,5.1705e-08,2.6234e-07
0.54209,0.56654,0.56654,0.56636,1.5697e-07,0.019322,1.1134,4.998e-08,2.6396e-07
0.54289,0.56654,0.56654,0.56636,1.5691e-07,0.020071,1.1126,4.8271e-08,2.6556e-07
0.5437,0.56654,0.56654,0.56635,1.5686e-07,0.020835,1.1119,4.6577e-08,2.6714e-07
0.5445,0.56654,0.56654,0.56635,1.568e-07,0.021612,1.1111,4.4902e-08,2.687e-07
0.54531,0.56654,0.56654,0.56634,1.5674e-07,0.022403,1.1103,4.3247e-08,2.7024e-07
0.54612,0.56654,0.56654,0.56634,1.5668e-07,0.023209,1.1095,4.1614e-08,2.7175e-07
0.54692,0.56654,0.56654,0.56634,1.5662e-07,0.024028,1.1086,4.0003e-08,2.7324e-07
0.54773,0.56654,0.56654,0.56633,1.5656e-07,0.024861,1.1078,3.8417e-08,2.747e-07
0.54853,0.56654,0.56654,0.56633,1.565e-07,0.025708,1.107,3.6857e-08,2.7614e-07
0.54934,0.56654,0.56654,0.56633,1.5643e-07,0.026569,1.1061,3.5325e-08,2.7754e-07
0.55014,0.56654,0.56654,0.56632,1.5637e-07,0.027444,1.1052,3.3823e-08,2.7891e-07
0.55095,0.56654,0.56654,0.56632,1.563e-07,0.028332,1.1043,3.2351e-08,2.8025e-07
0.55175,0.56654,0.56654,0.56632,1.5623e-07,0.029234,1.1034,3.0911e-08,2.8155e-07
0.55256,0.56654,0.56654,0.56631,1.5616e-07,0.03015,1.1025,2.9505e-08,2.8282e-07
0.55336,0.56654,0.56654,0.56631,1.5609e-07,0.03108,1.1015,2.8134e-08,2.8405e-07
0.55417,0.56654,0.56654,0.56631,1.5602e-07,0.032024,1.1006,2.6799e-08,2.8524e-07
0.55498,0.56654,0.56654,0.5663,1.5595e-07,0.032981,1.0996,2.5502e-08,2.864e-07
0.55578,0.56654,0.56654,0.5663,1.5588e-07,0.033952,1.0986,2.4244e-08,2.8751e-07
0.55659,0.56654,0.56654,0.5663,1.558e-07,0.034936,1.0977,2.3026e-08,2.8858e-07
0.55739,0.56654,0.56654,0.56629,1.5573e-07,0.035934,1.0967,2.185e-08,2.896e-07
0.5582,0.56654,0.56654,0.56629,1.5565e-07,0.036946,1.0956,2.0716e-08,2.9058e-07
0.559,0.56654,0.56654,0.56629,1.5557e-07,0.037971,1.0946,1.9626e-08,2.9152e-07
0.55981,0.56654,0.56654,0.56628,1.5549e-07,0.03901,1.0936,1.8581e-08,2.924e-07
0.56061,0.56654,0.56654,0.56628,1.5541e-07,0.040062,1.0925,1.7582e-08,2.9324e-07
0.56142,0.56654,0.56654,0.56628,1.5533e-07,0.041128,1.0914,1.6631e-08,2.9403e-07
0.56223,0.56654,0.56654,0.56627,1.5525e-07,0.042207,1.0903,1.5727e-08,2.9477e-07
0.56303,0.56654,0.56654,0.56627,1.5517e-07,0.0433,1.0892,1.4872e-08,2.9546e-07
0.56384,0.56654,0.56654,0.56627,1.5508e-07,0.044406,1.0881,1.4066e-08,2.961e-07
0.56464,0.56654,0.56654,0.56626,1.55e-07,0.045525,1.087,1.3312e-08,2.9668e-07
0.56545,0.56654,0.56654,0.56626,1.5491e-07,0.046658,1.0859,1.2609e-08,2.9721e-07
0.56625,0.56654,0.56654,0.56626,1.5482e-07,0.047804,1.0847,1.1958e-08,2.9769e-07
0.56706,0.56654,0.56654,0.56625,1.5473e-07,0.048964,1.0835,1.136e-08,2.9811e-07
0.56786,0.56654,0.56654,0.56625,1.5465e-07,0.050136,1.0824,1.0815e-08,2.9848e-07
0.56867,0.56654,0.56654,0.56625,1.5456e-07,0.051322,1.0812,1.0325e-08,2.9879e-07
0.56947,0.56654,0.56654,0.56624,1.5447e-07,0.052521,1.08,9.8891e-09,2.9904e-07
0.57028,0.56654,0.56654,0.56624,1.5437e-07,0.053734,1.0787,9.5085e-09,2.9924e-07
0.57109,0.56654,0.56654,0.56624,1.5428e-07,0.054959,1.0775,9.1836e-09,2.9938e-07
0.57189,0.56654,0.56654,0.56623,1.5419e-07,0.056198,1.0763,8.9147e-09,2.9946e-07
0.5727,0.56654,0.56654,0.56623,1.5409e-07,0.057449,1.075,8.7021e-09,2.9948e-07
0.5735,0.56654,0.56654,0.56623,1.54e-07,0.058714,1.0737,8.5462e-09,2.9945e-07
0.57431,0.56654,0.56654,0.56622,1.539e-07,0.059991,1.0725,8.4471e-09,2.9936e-07
0.57511,0.56654,0.56654,0.56622,1.5381e-07,0.061282,1.0712,8.4051e-09,2.9921e-07
0.57592,0.56654,0.56654,0.56622,1.5371e-07,0.062585,1.0698,8.4204e-09,2.9899e-07
0.57672,0.56654,0.56654,0.56621,1.5361e-07,0.063902,1.0685,8.4928e-09,2.9873e-07
0.57753,0.56654,0.56654,0.56621,1.5351e-07,0.065231,1.0672,8.6226e-09,2.984e-07
0.57833,0.56654,0.56654,0.56621,1.5341e-07,0.066573,1.0658,8.8097e-09,2.9801e-07
0.57914,0.56654,0.56654,0.5662,1.5331e-07,0.067928,1.0645,9.0539e-09,2.9756e-07
0.57995,0.56654,0.56654,0.5662,1.5321e-07,0.069296,1.0631,9.3552e-09,2.9706e-07
0.58075,0.56654,0.56654,0.5662,1.531e-07,0.070676,1.0617,9.7133e-09,2.965e-07
0.58156,0.56654,0.56654,0.56619,1.53e-07,0.07207,1.0603,1.0128e-08,2.9588e-07
0.58236,0.56654,0.56654,0.56619,1.529e-07,0.073475,1.0589,1.0599e-08,2.952e-07
0.58317,0.56654,0.56654,0.56619,1.5279e-07,0.074894,1.0575,1.1126e-08,2.9446e-07
0.58397,0.56654,0.56654,0.56618,1.5269e-07,0.076325,1.056,1.1709e-08,2.9367e-07
0.58478,0.56654,0.56654,0.56618,1.5258e-07,0.077768,1.0546,1.2346e-08,2.9282e-07
0.58558,0.56654,0.56654,0.56618,1.5248e-07,0.079225,1.0531,1.3039e-08,2.9191e-07
0.58639,0.56654,0.56654,0.56618,1.5237e-07,0.080693,1.0517,1.3785e-08,2.9095e-07
0.58719,0.56654,0.56654,0.56617,1.5226e-07,0.082174,1.0502,1.4585e-08,2.8994e-07
0.588,0.56654,0.56654,0.56617,1.5215e-07,0.083668,1.0487,1.5437e-08,2.8887e-07
0.58881,0.56654,0.56654,0.56617,1.5204e-07,0.085174,1.0472,1.6342e-08,2.8774e-07
0.58961,0.56654,0.56654,0.56616,1.5193e-07,0.086692,1.0456,1.7298e-08,2.8657e-07
0.59042,0.56654,0.56654,0.56616,1.5182e-07,0.088222,1.0441,1.8304e-08,2.8534e-07
0.59122,0.56654,0.56654,0.56616,1.5171e-07,0.089765,1.0425,1.936e-08,2.8406e-07
0.59203,0.56654,0.56654,0.56615,1.516e-07,0.09132,1.041,2.0465e-08,2.8273e-07
0.59283,0.56654,0.56654,0.56615,1.5149e-07,0.092887,1.0394,2.1617e-08,2.8136e-07
0.59364,0.56654,0.56654,0.56615,1.5137e-07,0.094466,1.0378,2.2817e-08,2.7993e-07
0.59444,0.56654,0.56654,0.56614,1.5126e-07,0.096057,1.0362,2.4062e-08,2.7846e-07
0.59525,0.56654,0.56654,0.56614,1.5115e-07,0.097661,1.0346,2.5352e-08,2.7694e-07
0.59606,0.56654,0.56654,0.56614,1.5103e-07,0.099276,1.033,2.6685e-08,2.7538e-07
0.59686,0.56654,0.56654,0.56614,1.5092e-07,0.1009,1.0314,2.8061e-08,2.7377e-07
0.59767,0.56654,0.56654,0.56613,1.508e-07,0.10254,1.0297,2.9478e-08,2.7212e-07
0.59847,0.56654,0.56654,0.56613,1.5068e-07,0.10419,1.0281,3.0935e-08,2.7043e-07
0.59928,0.56654,0.56654,0.56613,1.5057e-07,0.10586,1.0264,3.2431e-08,2.687e-07
0.60008,0.56654,0.56654,0.56612,1.5045e-07,0.10753,1.0247,3.3964e-08,2.6693e-07
0.60089,0.56654,0.56654,0.56612,1.5033e-07,0.10922,1.023,3.5533e-08,2.6513e-07
0.60169,0.56654,0.56654,0.56612,1.5021e-07,0.11092,1.0213,3.7137e-08,2.6329e-07
0.6025,0.56654,0.56654,0.56612,1.5009e-07,0.11263,1.0196,3.8774e-08,2.6141e-07
0.6033,0.56654,0.56654,0.56611,1.4997e-07,0.11435,1.0179,4.0443e-08,2.5951e-07
0.60411,0.56654,0.56654,0.56611,1.4985e-07,0.11608,1.0161,4.2142e-08,2.5757e-07
0.60492,0.56654,0.56654,0.56611,1.4973e-07,0.11783,1.0144,4.3869e-08,2.556e-07
0.60572,0.56654,0.56654,0.5661,1.4961e-07,0.11958,1.0126,4.5624e-08,2.536e-07
0.60653,0.56654,0.56654,0.5661,1.4949e-07,0.12135,1.0109,4.7405e-08,2.5157e-07
0.60733,0.56654,0.56654,0.5661,1.4937e-07,0.12313,1.0091,4.921e-08,2.4953e-07
0.60814,0.56654,0.56654,0.5661,1.4924e-07,0.12492,1.0073,5.1037e-08,2.4745e-07
0.60894,0.56654,0.56654,0.56609,1.4912e-07,0.12672,1.0055,5.2885e-08,2.4536e-07
0.60975,0.56654,0.56654,0.56609,1.49e-07,0.12853,1.0036,5.4753e-08,2.4324e-07
0.61055,0.56654,0.56654,0.56609,1.4887e-07,0.13036,1.0018,5.6638e-08,2.4111e-07
0.61136,0.56654,0.56654,0.56608,1.4875e-07,0.13219,0.99998,5.8538e-08,2.3896e-07
0.61216,0.56654,0.56654,0.56608,1.4862e-07,0.13404,0.99812,6.0453e-08,2.3679e-07
0.61297,0.56654,0.56654,0.56608,1.485e-07,0.1359,0.99626,6.238e-08,2.3461e-07
0.61378,0.56654,0.56654,0.56608,1.4837e-07,0.13777,0.99439,6.4318e-08,2.3242e-07
0.61458,0.56654,0.56654,0.56607,1.4824e-07,0.13965,0.9925,6.6265e-08,2.3022e-07
0.61539,0.56654,0.56654,0.56607,1.4812e-07,0.14154,0.99061,6.8219e-08,2.2801e-07
0.61619,0.56654,0.56654,0.56607,1.4799e-07,0.14344,0.9887,7.0178e-08,2.258e-07
0.617,0.56654,0.56654,0.56606,1.4786e-07,0.14535,0.98678,7.2141e-08,2.2358e-07
0.6178,0.56654,0.56654,0.56606,1.4773e-07,0.14727,0.98485,7.4106e-08,2.2135e-07
0.61861,0.56654,0.56654,0.56606,1.476e-07,0.14921,0.98291,7.6071e-08,2.1913e-07
0.61941,0.56654,0.56654,0.56606,1.4747e-07,0.15115,0.98096,7.8034e-08,2.1691e-07
0.62022,0.56654,0.56654,0.56605,1.4734e-07,0.15311,0.979,7.9994e-08,2.1469e-07
0.62103,0.56654,0.56654,0.56605,1.4721e-07,0.15507,0.97703,8.1949e-08,2.1247e-07
0.62183,0.56654,0.56654,0.56605,1.4708e-07,0.15705,0.97505,8.3897e-08,2.1026e-07
0.62264,0.56654,0.56654,0.56605,1.4694e-07,0.15903,0.97306,8.5836e-08,2.0805e-07
0.62344,0.56654,0.56654,0.56604,1.4681e-07,0.16103,0.97106,8.7764e-08,2.0586e-07
0.62425,0.56654,0.56654,0.56604,1.4668e-07,0.16304,0.96904,8.9681e-08,2.0367e-07
0.62505,0.56654,0.56654,0.56604,1.4654e-07,0.16506,0.96702,9.1583e-08,2.015e-07
0.62586,0.56654,0.56654,0.56604,1.4641e-07,0.16708,0.96499,9.347e-08,1.9935e-07
0.62666,0.56654,0.56654,0.56603,1.4627e-07,0.16912,0.96294,9.5339e-08,1.9721e-07
0.62747,0.56654,0.56654,0.56603,1.4614e-07,0.17117,0.96089,9.7189e-08,1.9508e-07
0.62827,0.56654,0.56654,0.56603,1.46e-07,0.17323,0.95883,9.9018e-08,1.9298e-07
0.62908,0.56654,0.56654,0.56603,1.4586e-07,0.1753,0.95675,1.0083e-07,1.909e-07
0.62989,0.56654,0.56654,0.56602,1.4572e-07,0.17738,0.95467,1.0261e-07,1.8884e-07
0.63069,0.56654,0.56654,0.56602,1.4559e-07,0.17947,0.95258,1.0437e-07,1.8681e-07
0.6315,0.56654,0.56654,0.56602,1.4545e-07,0.18157,0.95047,1.061e-07,1.848e-07
0.6323,0.56654,0.56654,0.56602,1.4531e-07,0.18367,0.94836,1.078e-07,1.8282e-07
0.63311,0.56654,0.56654,0.56601,1.4517e-07,0.18579,0.94624,1.0947e-07,1.8086e-07
0.63391,0.56654,0.56654,0.56601,1.4502e-07,0.18792,0.9441,1.1111e-07,1.7894e-07
0.63472,0.56654,0.56654,0.56601,1.4488e-07,0.19006,0.94196,1.1271e-07,1.7705e-07
0.63552,0.56654,0.56654,0.56601,1.4474e-07,0.19221,0.93981,1.1428e-07,1.752e-07
0.63633,0.56654,0.56654,0.566,1.446e-07,0.19436,0.93765,1.1582e-07,1.7337e-07
0.63713,0.56654,0.56654,0.566,1.4445e-07,0.19653,0.93547,1.1731e-07,1.7159e-07
0.63794,0.56654,0.56654,0.566,1.4431e-07,0.1987,0.93329,1.1877e-07,1.6984e-07
0.63875,0.56654,0.56654,0.566,1.4416e-07,0.20089,0.9311,1.2019e-07,1.6813e-07
0.63955,0.56654,0.56654,0.56599,1.4401e-07,0.20308,0.9289,1.2156e-07,1.6646e-07
0.64036,0.56654,0.56654,0.56599,1.4387e-07,0.20529,0.9267,1.229e-07,1.6484e-07
0.64116,0.56654,0.56654,0.56599,1.4372e-07,0.2075,0.92448,1.2418e-07,1.6325e-07
0.64197,0.56654,0.56654,0.56599,1.4357e-07,0.20973,0.92225,1.2543e-07,1.6171e-07
0.64277,0.56654,0.56654,0.56599,1.4342e-07,0.21196,0.92001,1.2662e-07,1.6021e-07
0.64358,0.56654,0.56654,0.56598,1.4327e-07,0.2142,0.91777,1.2777e-07,1.5876e-07
0.64438,0.56654,0.56654,0.56598,1.4312e-07,0.21645,0.91551,1.2887e-07,1.5736e-07
0.64519,0.56654,0.56654,0.56598,1.4296e-07,0.21871,0.91325,1.2993e-07,1.56e-07
0.64599,0.56654,0.56654,0.56598,1.4281e-07,0.22097,0.91098,1.3093e-07,1.5469e-07
0.6468,0.56654,0.56654,0.56597,1.4265e-07,0.22325,0.9087,1.3188e-07,1.5343e-07
0.64761,0.56654,0.56654,0.56597,1.425e-07,0.22554,0.90641,1.3277e-07,1.5223e-07
0.64841,0.56654,0.56654,0.56597,1.4234e-07,0.22783,0.90411,1.3362e-07,1.5107e-07
0.64922,0.56654,0.56654,0.56597,1.4219e-07,0.23013,0.9018,1.3441e-07,1.4997e-07
0.65002,0.56654,0.56654,0.56597,1.4203e-07,0.23244,0.89949,1.3514e-07,1.4891e-07
0.65083,0.56654,0.56654,0.56596,1.4187e-07,0.23476,0.89716,1.3582e-07,1.4791e-07
0.65163,0.56654,0.56653,0.56596,1.4171e-07,0.23709,0.89483,1.3645e-07,1.4697e-07
0.65244,0.56654,0.56653,0.56596,1.4155e-07,0.23943,0.89249,1.3701e-07,1.4608e-07
0.65324,0.56654,0.56653,0.56596,1.4138e-07,0.24177,0.89014,1.3753e-07,1.4524e-07
0.65405,0.56654,0.56653,0.56596,1.4122e-07,0.24413,0.88778,1.3798e-07,1.4446e-07
0.65486,0.56654,0.56653,0.56595,1.4106e-07,0.24649,0.88542,1.3837e-07,1.4374e-07
0.65566,0.56654,0.56653,0.56595,1.4089e-07,0.24886,0.88304,1.3871e-07,1.4307e-07
0.65647,0.56654,0.56653,0.56595,1.4072e-07,0.25124,0.88066,1.3899e-07,1.4246e-07
0.65727,0.56654,0.56653,0.56595,1.4056e-07,0.25362,0.87827,1.3921e-07,1.419e-07
0.65808,0.56654,0.56653,0.56594,1.4039e-07,0.25602,0.87587,1.3937e-07,1.414e-07
0.65888,0.56654,0.56653,0.56594,1.4022e-07,0.25842,0.87347,1.3948e-07,1.4096e-07
0.65969,0.56654,0.56653,0.56594,1.4005e-07,0.26083,0.87105,1.3952e-07,1.4058e-07
0.66049,0.56654,0.56653,0.56594,1.3987e-07,0.26325,0.86863,1.395e-07,1.4025e-07
0.6613,0.56654,0.56653,0.56594,1.397e-07,0.26567,0.8662,1.3943e-07,1.3998e-07
0.6621,0.56654,0.56653,0.56594,1.3953e-07,0.26811,0.86376,1.3929e-07,1.3976e-07
0.66291,0.56654,0.56653,0.56593,1.3935e-07,0.27055,0.86132,1.391e-07,1.396e-07
0.66372,0.56654,0.56653,0.56593,1.3917e-07,0.273,0.85887,1.3885e-07,1.395e-07
0.66452,0.56654,0.56653,0.56593,1.39e-07,0.27545,0.85641,1.3854e-07,1.3945e-07
0.66533,0.56654,0.56653,0.56593,1.3882e-07,0.27792,0.85394,1.3817e-07,1.3946e-07
0.66613,0.56654,0.56653,0.56593,1.3864e-07,0.28039,0.85146,1.3774e-07,1.3953e-07
0.66694,0.56654,0.56653,0.56592,1.3845e-07,0.28287,0.84898,1.3726e-07,1.3965e-07
0.66774,0.56654,0.56653,0.56592,1.3827e-07,0.28535,0.84649,1.3671e-07,1.3983e-07
0.66855,0.56654,0.56653,0.56592,1.3809e-07,0.28784,0.844,1.3611e-07,1.4006e-07
0.66935,0.56654,0.56653,0.56592,1.379e-07,0.29034,0.84149,1.3546e-07,1.4034e-07
0.67016,0.56654,0.56653,0.56592,1.3771e-07,0.29285,0.83898,1.3475e-07,1.4067e-07
0.67096,0.56654,0.56653,0.56592,1.3752e-07,0.29536,0.83647,1.3398e-07,1.4106e-07
0.67177,0.56654,0.56653,0.56591,1.3733e-07,0.29789,0.83394,1.3317e-07,1.415e-07
0.67258,0.56654,0.56653,0.56591,1.3714e-07,0.30041,0.83141,1.3229e-07,1.4199e-07
0.67338,0.56654,0.56653,0.56591,1.3695e-07,0.30295,0.82887,1.3137e-07,1.4253e-07
0.67419,0.56654,0.56653,0.56591,1.3676e-07,0.30549,0.82633,1.3039e-07,1.4312e-07
0.67499,0.56654,0.56653,0.56591,1.3656e-07,0.30804,0.82378,1.2936e-07,1.4376e-07
0.6758,0.56654,0.56653,0.56591,1.3636e-07,0.31059,0.82122,1.2828e-07,1.4444e-07
0.6766,0.56654,0.56653,0.5659,1.3617e-07,0.31315,0.81865,1.2716e-07,1.4517e-07
0.67741,0.56654,0.56653,0.5659,1.3597e-07,0.31572,0.81608,1.2598e-07,1.4595e-07
0.67821,0.56654,0.56653,0.5659,1.3577e-07,0.3183,0.8135,1.2476e-07,1.4677e-07
0.67902,0.56654,0.56653,0.5659,1.3556e-07,0.32088,0.81092,1.2349e-07,1.4763e-07
0.67983,0.56654,0.56653,0.5659,1.3536e-07,0.32346,0.80833,1.2218e-07,1.4854e-07
0.68063,0.56654,0.56653,0.5659,1.3515e-07,0.32606,0.80574,1.2083e-07,1.4948e-07
0.68144,0.56654,0.56653,0.56589,1.3495e-07,0.32866,0.80313,1.1943e-07,1.5047e-07
0.68224,0.56654,0.56653,0.56589,1.3474e-07,0.33126,0.80052,1.1799e-07,1.5149e-07
0.68305,0.56654,0.56653,0.56589,1.3453e-07,0.33387,0.79791,1.1651e-07,1.5255e-07
0.68385,0.56654,0.56653,0.56589,1.3432e-07,0.33649,0.79529,1.1499e-07,1.5364e-07
0.68466,0.56654,0.56653,0.56589,1.3411e-07,0.33911,0.79266,1.1344e-07,1.5477e-07
0.68546,0.56654,0.56653,0.56589,1.3389e-07,0.34174,0.79003,1.1185e-07,1.5593e-07
0.68627,0.56654,0.56653,0.56589,1.3368e-07,0.34438,0.78739,1.1023e-07,1.5713e-07
0.68707,0.56654,0.56653,0.56588,1.3346e-07,0.34702,0.78475,1.0857e-07,1.5835e-07
0.68788,0.56654,0.56653,0.56588,1.3324e-07,0.34966,0.7821,1.0689e-07,1.596e-07
0.68869,0.56654,0.56653,0.56588,1.3302e-07,0.35231,0.77945,1.0517e-07,1.6088e-07
0.68949,0.56654,0.56653,0.56588,1.328e-07,0.35497,0.77679,1.0343e-07,1.6218e-07
0.6903,0.56654,0.56653,0.56588,1.3258e-07,0.35763,0.77412,1.0165e-07,1.635e-07
0.6911,0.56654,0.56653,0.56588,1.3236e-07,0.3603,0.77145,9.9859e-08,1.6485e-07
0.69191,0.56654,0.56653,0.56588,1.3213e-07,0.36297,0.76878,9.804e-08,1.6622e-07
0.69271,0.56654,0.56653,0.56587,1.319e-07,0.36565,0.7661,9.6199e-08,1.6761e-07
0.69352,0.56654,0.56653,0.56587,1.3168e-07,0.36834,0.76341,9.4339e-08,1.6901e-07
0.69432,0.56654,0.56653,0.56587,1.3145e-07,0.37103,0.76072,9.246e-08,1.7043e-07
0.69513,0.56654,0.56653,0.56587,1.3121e-07,0.37372,0.75802,9.0565e-08,1.7186e-07
0.69593,0.56654,0.56653,0.56587,1.3098e-07,0.37642,0.75532,8.8655e-08,1.7331e-07
0.69674,0.56653,0.56653,0.56587,1.3075e-07,0.37912,0.75262,8.6732e-08,1.7476e-07
0.69755,0.56653,0.56653,0.56587,1.3051e-07,0.38183,0.7499,8.4797e-08,1.7623e-07
0.69835,0.56653,0.56653,0.56587,1.3028e-07,0.38454,0.74719,8.2853e-08,1.777e-07
0.69916,0.56653,0.56653,0.56586,1.3004e-07,0.38726,0.74447,8.0901e-08,1.7917e-07
0.69996,0.56653,0.56653,0.56586,1.298e-07,0.38998,0.74175,7.8943e-08,1.8065e-07
0.70077,0.56653,0.56653,0.56586,1.2956e-07,0.39271,0.73902,7.698e-08,1.8213e-07
0.70157,0.56653,0.56653,0.56586,1.2931e-07,0.39544,0.73628,7.5015e-08,1.8361e-07
0.70238,0.56653,0.56653,0.56586,1.2907e-07,0.39818,0.73355,7.3049e-08,1.8509e-07
0.70318,0.56653,0.56653,0.56586,1.2883e-07,0.40092,0.7308,7.1083e-08,1.8657e-07
0.70399,0.56653,0.56653,0.56586,1.2858e-07,0.40366,0.72806,6.9121e-08,1.8804e-07
0.7048,0.56653,0.56653,0.56586,1.2833e-07,0.40641,0.72531,6.7163e-08,1.895e-07
0.7056,0.56653,0.56653,0.56586,1.2808e-07,0.40916,0.72255,6.5211e-08,1.9096e-07
0.70641,0.56653,0.56653,0.56586,1.2783e-07,0.41192,0.71979,6.3267e-08,1.924e-07
0.70721,0.56653,0.56653,0.56585,1.2758e-07,0.41468,0.71703,6.1332e-08,1.9383e-07
0.70802,0.56653,0.56653,0.56585,1.2733e-07,0.41744,0.71427,5.9409e-08,1.9525e-07
0.70882,0.56653,0.56653,0.56585,1.2707e-07,0.42021,0.7115,5.7499e-08,1.9665e-07
0.70963,0.56653,0.56653,0.56585,1.2682e-07,0.42298,0.70872,5.5604e-08,1.9803e-07
0.71043,0.56653,0.56653,0.56585,1.2656e-07,0.42576,0.70594,5.3725e-08,1.994e-07
0.71124,0.56653,0.56653,0.56585,1.263e-07,0.42854,0.70316,5.1864e-08,2.0074e-07
0.71204,0.56653,0.56653,0.56585,1.2605e-07,0.43132,0.70038,5.0024e-08,2.0207e-07
0.71285,0.56653,0.56653,0.56585,1.2578e-07,0.4341,0.69759,4.8204e-08,2.0337e-07
0.71366,0.56653,0.56653,0.56585,1.2552e-07,0.43689,0.6948,4.6408e-08,2.0464e-07
0.71446,0.56653,0.56653,0.56585,1.2526e-07,0.43969,0.69201,4.4636e-08,2.0589e-07
0.71527,0.56653,0.56653,0.56585,1.25e-07,0.44248,0.68921,4.289e-08,2.071e-07
0.71607,0.56653,0.56653,0.56584,1.2473e-07,0.44528,0.68641,4.1172e-08,2.0829e-07
0.71688,0.56653,0.56653,0.56584,1.2447e-07,0.44808,0.6836,3.9483e-08,2.0945e-07
0.71768,0.56653,0.56653,0.56584,1.242e-07,0.45089,0.6808,3.7825e-08,2.1058e-07
0.71849,0.56653,0.56653,0.56584,1.2393e-07,0.4537,0.67799,3.6198e-08,2.1167e-07
0.71929,0.56653,0.56653,0.56584,1.2366e-07,0.45651,0.67517,3.4606e-08,2.1272e-07
0.7201,0.56653,0.56653,0.56584,1.2339e-07,0.45932,0.67236,3.3048e-08,2.1374e-07
0.7209,0.56653,0.56653,0.56584,1.2312e-07,0.46214,0.66954,3.1527e-08,2.1472e-07
0.72171,0.56653,0.56653,0.56584,1.2285e-07,0.46496,0.66672,3.0043e-08,2.1566e-07
0.72252,0.56653,0.56653,0.56584,1.2258e-07,0.46778,0.6639,2.8598e-08,2.1656e-07
0.72332,0.56653,0.56653,0.56584,1.223e-07,0.47061,0.66107,2.7193e-08,2.1742e-07
0.72413,0.56653,0.56653,0.56584,1.2203e-07,0.47343,0.65824,2.5829e-08,2.1823e-07
0.72493,0.56653,0.56653,0.56584,1.2175e-07,0.47626,0.65541,2.4508e-08,2.19e-07
0.72574,0.56653,0.56653,0.56584,1.2148e-07,0.47909,0.65258,2.3231e-08,2.1973e-07
0.72654,0.56653,0.56653,0.56584,1.212e-07,0.48193,0.64974,2.1998e-08,2.2041e-07
0.72735,0.56653,0.56653,0.56584,1.2092e-07,0.48477,0.64691,2.0811e-08,2.2104e-07
0.72815,0.56653,0.56653,0.56584,1.2065e-07,0.4876,0.64407,1.9671e-08,2.2162e-07
0.72896,0.56653,0.56653,0.56583,1.2037e-07,0.49044,0.64123,1.8578e-08,2.2216e-07
0.72976,0.56653,0.56653,0.56583,1.2009e-07,0.49329,0.63838,1.7534e-08,2.2264e-07
0.73057,0.56653,0.56653,0.56583,1.1981e-07,0.49613,0.63554,1.6539e-08,2.2307e-07
0.73138,0.56653,0.56653,0.56583,1.1953e-07,0.49898,0.63269,1.5595e-08,2.2346e-07
0.73218,0.56653,0.56653,0.56583,1.1924e-07,0.50182,0.62984,1.4702e-08,2.2379e-07
0.73299,0.56653,0.56653,0.56583,1.1896e-07,0.50467,0.62699,1.386e-08,2.2406e-07
0.73379,0.56653,0.56653,0.56583,1.1868e-07,0.50752,0.62414,1.3071e-08,2.2429e-07
0.7346,0.56653,0.56653,0.56583,1.184e-07,0.51038,0.62129,1.2335e-08,2.2446e-07
0.7354,0.56653,0.56653,0.56583,1.1811e-07,0.51323,0.61843,1.1652e-08,2.2457e-07
0.73621,0.56653,0.56653,0.56583,1.1783e-07,0.51609,0.61558,1.1024e-08,2.2463e-07
0.73701,0.56653,0.56653,0.56583,1.1754e-07,0.51894,0.61272,1.045e-08,2.2464e-07
0.73782,0.56653,0.56653,0.56583,1.1726e-07,0.5218,0.60986,9.9309e-09,2.2459e-07
0.73863,0.56653,0.56653,0.56583,1.1697e-07,0.52466,0.607,9.4674e-09,2.2448e-07
0.73943,0.56653,0.56653,0.56583,1.1669e-07,0.52752,0.60414,9.0596e-09,2.2431e-07
0.74024,0.56653,0.56653,0.56583,1.164e-07,0.53038,0.60128,8.7077e-09,2.2409e-07
0.74104,0.56653,0.56653,0.56583,1.1612e-07,0.53324,0.59842,8.4119e-09,2.2382e-07
0.74185,0.56653,0.56653,0.56583,1.1583e-07,0.5361,0.59555,8.1725e-09,2.2348e-07
0.74265,0.56653,0.56653,0.56583,1.1554e-07,0.53897,0.59269,7.9894e-09,2.2309e-07
0.74346,0.56653,0.56653,0.56583,1.1526e-07,0.54183,0.58983,7.8628e-09,2.2265e-07
0.74426,0.56653,0.56653,0.56583,1.1497e-07,0.5447,0.58696,7.7926e-09,2.2214e-07
0.74507,0.56653,0.56653,0.56583,1.1468e-07,0.54756,0.5841,7.7788e-09,2.2158e-07
0.74587,0.56653,0.56653,0.56583,1.1439e-07,0.55043,0.58123,7.8213e-09,2.2097e-07
0.74668,0.56653,0.56653,0.56583,1.1411e-07,0.55329,0.57836,7.9199e-09,2.2029e-07
0.74749,0.56653,0.56653,0.56583,1.1382e-07,0.55616,0.5755,8.0744e-09,2.1957e-07
0.74829,0.56653,0.56653,0.56583,1.1353e-07,0.55903,0.57263,8.2845e-09,2.1878e-07
0.7491,0.56653,0.56653,0.56583,1.1325e-07,0.56189,0.56976,8.5499e-09,2.1794e-07
0.7499,0.56653,0.56653,0.56583,1.1296e-07,0.56476,0.56689,8.8702e-09,2.1705e-07
0.75071,0.56653,0.56653,0.56583,1.1267e-07,0.56763,0.56403,9.2451e-09,2.161e-07
0.75151,0.56653,0.56653,0.56583,1.1239e-07,0.5705,0.56116,9.6739e-09,2.151e-07
0.75232,0.56653,0.56653,0.56583,1.121e-07,0.57336,0.55829,1.0156e-08,2.1404e-07
0.75312,0.56653,0.56653,0.56583,1.1181e-07,0.57623,0.55543,1.0692e-08,2.1294e-07
0.75393,0.56653,0.56653,0.56583,1.1153e-07,0.5791,0.55256,1.1279e-08,2.1178e-07
0.75473,0.56653,0.56653,0.56583,1.1124e-07,0.58196,0.54969,1.1919e-08,2.1057e-07
0.75554,0.56653,0.56653,0.56583,1.1096e-07,0.58483,0.54683,1.2609e-08,2.093e-07
0.75635,0.56653,0.56653,0.56583,1.1067e-07,0.5877,0.54396,1.3349e-08,2.0799e-07
0.75715,0.56653,0.56653,0.56583,1.1039e-07,0.59056,0.5411,1.4139e-08,2.0664e-07
0.75796,0.56653,0.56653,0.56583,1.101e-07,0.59342,0.53823,1.4977e-08,2.0523e-07
0.75876,0.56653,0.56653,0.56583,1.0982e-07,0.59629,0.53537,1.5863e-08,2.0378e-07
0.75957,0.56653,0.56653,0.56583,1.0954e-07,0.59915,0.53251,1.6795e-08,2.0228e-07
0.76037,0.56653,0.56653,0.56583,1.0925e-07,0.60201,0.52965,1.7773e-08,2.0073e-07
0.76118,0.56653,0.56653,0.56583,1.0897e-07,0.60487,0.52679,1.8796e-08,1.9915e-07
0.76198,0.56653,0.56653,0.56583,1.0869e-07,0.60773,0.52393,1.9862e-08,1.9752e-07
0.76279,0.56653,0.56653,0.56583,1.0841e-07,0.61059,0.52107,2.0971e-08,1.9585e-07
0.7636,0.56653,0.56653,0.56583,1.0813e-07,0.61345,0.51821,2.2121e-08,1.9414e-07
0.7644,0.56653,0.56653,0.56583,1.0785e-07,0.61631,0.51535,2.3311e-08,1.9239e-07
0.76521,0.56653,0.56653,0.56583,1.0757e-07,0.61916,0.5125,2.454e-08,1.906e-07
0.76601,0.56653,0.56653,0.56583,1.0729e-07,0.62202,0.50964,2.5806e-08,1.8878e-07
0.76682,0.56653,0.56653,0.56583,1.0701e-07,0.62487,0.50679,2.7109e-08,1.8692e-07
0.76762,0.56653,0.56653,0.56583,1.0674e-07,0.62772,0.50394,2.8447e-08,1.8503e-07
0.76843,0.56653,0.56653,0.56583,1.0646e-07,0.63057,0.50109,2.9818e-08,1.831e-07
0.76923,0.56653,0.56653,0.56583,1.0619e-07,0.63342,0.49825,3.1221e-08,1.8115e-07
0.77004,0.56653,0.56653,0.56583,1.0591e-07,0.63627,0.4954,3.2656e-08,1.7917e-07
0.77084,0.56653,0.56653,0.56583,1.0564e-07,0.63911,0.49256,3.4119e-08,1.7716e-07
0.77165,0.56653,0.56653,0.56583,1.0537e-07,0.64195,0.48972,3.5611e-08,1.7512e-07
0.77246,0.56653,0.56653,0.56584,1.0509e-07,0.64479,0.48688,3.7129e-08,1.7306e-07
0.77326,0.56653,0.56653,0.56584,1.0482e-07,0.64763,0.48404,3.8671e-08,1.7098e-07
0.77407,0.56653,0.56653,0.56584,1.0455e-07,0.65047,0.4812,4.0237e-08,1.6887e-07
0.77487,0.56653,0.56653,0.56584,1.0428e-07,0.6533,0.47837,4.1825e-08,1.6674e-07
0.77568,0.56653,0.56653,0.56584,1.0402e-07,0.65614,0.47554,4.3433e-08,1.646e-07
0.77648,0.56653,0.56653,0.56584,1.0375e-07,0.65897,0.47271,4.5059e-08,1.6244e-07
0.77729,0.56653,0.56653,0.56584,1.0349e-07,0.66179,0.46988,4.6703e-08,1.6027e-07
0.77809,0.56653,0.56653,0.56584,1.0322e-07,0.66462,0.46706,4.8361e-08,1.5808e-07
0.7789,0.56653,0.56653,0.56584,1.0296e-07,0.66744,0.46424,5.0034e-08,1.5588e-07
0.7797,0.56653,0.56653,0.56584,1.027e-07,0.67026,0.46142,5.1718e-08,1.5367e-07
0.78051,0.56653,0.56653,0.56584,1.0243e-07,0.67308,0.4586,5.3412e-08,1.5146e-07
0.78132,0.56653,0.56653,0.56584,1.0217e-07,0.6759,0.45579,5.5116e-08,1.4923e-07
0.78212,0.56653,0.56653,0.56584,1.0192e-07,0.67871,0.45298,5.6826e-08,1.4701e-07
0.78293,0.56653,0.56653,0.56584,1.0166e-07,0.68152,0.45017,5.8542e-08,1.4478e-07
0.78373,0.56653,0.56653,0.56584,1.014e-07,0.68432,0.44737,6.0261e-08,1.4254e-07
0.78454,0.56653,0.56653,0.56584,1.0115e-07,0.68713,0.44456,6.1982e-08,1.4031e-07
0.78534,0.56653,0.56653,0.56585,1.0089e-07,0.68993,0.44177,6.3703e-08,1.3808e-07
0.78615,0.56653,0.56653,0.56585,1.0064e-07,0.69272,0.43897,6.5423e-08,1.3586e-07
0.78695,0.56653,0.56653,0.56585,1.0039e-07,0.69552,0.43618,6.7139e-08,1.3364e-07
0.78776,0.56653,0.56653,0.56585,1.0014e-07,0.69831,0.43339,6.8851e-08,1.3143e-07
0.78856,0.56653,0.56653,0.56585,9.9893e-08,0.70109,0.4306,7.0556e-08,1.2923e-07
0.78937,0.56653,0.56653,0.56585,9.9646e-08,0.70388,0.42782,7.2254e-08,1.2704e-07
0.79018,0.56653,0.56653,0.56585,9.94e-08,0.70666,0.42504,7.3941e-08,1.2486e-07
0.79098,0.56653,0.56653,0.56585,9.9156e-08,0.70943,0.42227,7.5617e-08,1.2269e-07
0.79179,0.56653,0.56653,0.56585,9.8913e-08,0.71221,0.4195,7.7279e-08,1.2055e-07
0.79259,0.56653,0.56653,0.56585,9.8672e-08,0.71497,0.41673,7.8927e-08,1.1842e-07
0.7934,0.56653,0.56653,0.56585,9.8432e-08,0.71774,0.41397,8.0559e-08,1.163e-07
0.7942,0.56653,0.56653,0.56586,9.8193e-08,0.7205,0.41121,8.2173e-08,1.1421e-07
0.79501,0.56653,0.56653,0.56586,9.7956e-08,0.72326,0.40845,8.3767e-08,1.1215e-07
0.79581,0.56653,0.56653,0.56586,9.772e-08,0.72601,0.4057,8.534e-08,1.101e-07
0.79662,0.56653,0.56653,0.56586,9.7486e-08,0.72876,0.40296,8.6891e-08,1.0808e-07
0.79743,0.56653,0.56653,0.56586,9.7254e-08,0.73151,0.40021,8.8417e-08,1.0609e-07
0.79823,0.56653,0.56653,0.56586,9.7023e-08,0.73425,0.39747,8.9918e-08,1.0413e-07
0.79904,0.56653,0.56653,0.56586,9.6793e-08,0.73698,0.39474,9.1392e-08,1.0219e-07
0.79984,0.56653,0.56653,0.56586,9.6565e-08,0.73972,0.39201,9.2838e-08,1.0029e-07
0.80065,0.56653,0.56653,0.56586,9.6338e-08,0.74244,0.38928,9.4254e-08,9.8422e-08
0.80145,0.56653,0.56653,0.56587,9.6113e-08,0.74517,0.38656,9.5639e-08,9.6587e-08
0.80226,0.56653,0.56653,0.56587,9.5889e-08,0.74789,0.38385,9.6991e-08,9.4788e-08
0.80306,0.56653,0.56653,0.56587,9.5667e-08,0.7506,0.38113,9.8309e-08,9.3026e-08
0.80387,0.56653,0.56653,0.56587,9.5447e-08,0.75331,0.37843,9.9593e-08,9.1301e-08
0.80467,0.56653,0.56653,0.56587,9.5228e-08,0.75601,0.37573,1.0084e-07,8.9616e-08
0.80548,0.56653,0.56653,0.56587,9.5011e-08,0.75871,0.37303,1.0205e-07,8.7972e-08
0.80629,0.56653,0.56653,0.56587,9.4795e-08,0.76141,0.37034,1.0322e-07,8.6369e-08
0.80709,0.56653,0.56653,0.56587,9.4581e-08,0.7641,0.36765,1.0435e-07,8.481e-08
0.8079,0.56653,0.56653,0.56587,9.4368e-08,0.76678,0.36497,1.0544e-07,8.3294e-08
0.8087,0.56653,0.56653,0.56588,9.4157e-08,0.76946,0.36229,1.0649e-07,8.1823e-08
0.80951,0.56653,0.56653,0.56588,9.3947e-08,0.77214,0.35962,1.075e-07,8.0398e-08
0.81031,0.56653,0.56653,0.56588,9.3739e-08,0.77481,0.35695,1.0846e-07,7.902e-08
0.81112,0.56653,0.56653,0.56588,9.3533e-08,0.77747,0.35429,1.0938e-07,7.769e-08
0.81192,0.56653,0.56653,0.56588,9.3328e-08,0.78013,0.35163,1.1025e-07,7.6409e-08
0.81273,0.56653,0.56653,0.56588,9.3125e-08,0.78278,0.34898,1.1107e-07,7.5178e-08
0.81353,0.56653,0.56653,0.56588,9.2923e-08,0.78543,0.34634,1.1185e-07,7.3996e-08
0.81434,0.56653,0.56653,0.56589,9.2723e-08,0.78807,0.3437,1.1258e-07,7.2866e-08
0.81515,0.56653,0.56653,0.56589,9.2524e-08,0.79071,0.34107,1.1326e-07,7.1788e-08
0.81595,0.56653,0.56653,0.56589,9.2328e-08,0.79334,0.33844,1.1389e-07,7.0761e-08
0.81676,0.56653,0.56653,0.56589,9.2132e-08,0.79596,0.33582,1.1448e-07,6.9788e-08
0.81756,0.56653,0.56653,0.56589,9.1938e-08,0.79858,0.3332,1.1501e-07,6.8869e-08
0.81837,0.56653,0.56653,0.56589,9.1746e-08,0.80119,0.33059,1.1549e-07,6.8003e-08
0.81917,0.56653,0.56653,0.56589,9.1555e-08,0.8038,0.32799,1.1592e-07,6.7192e-08
0.81998,0.56653,0.56653,0.5659,9.1366e-08,0.8064,0.32539,1.163e-07,6.6435e-08
0.82078,0.56653,0.56653,0.5659,9.1179e-08,0.809,0.3228,1.1662e-07,6.5734e-08
0.82159,0.56653,0.56653,0.5659,9.0993e-08,0.81158,0.32021,1.169e-07,6.5087e-08
0.8224,0.56653,0.56653,0.5659,9.0808e-08,0.81417,0.31764,1.1712e-07,6.4497e-08
0.8232,0.56653,0.56653,0.5659,9.0625e-08,0.81674,0.31506,1.1729e-07,6.3962e-08
0.82401,0.56653,0.56653,0.5659,9.0444e-08,0.81931,0.3125,1.174e-07,6.3484e-08
0.82481,0.56653,0.56653,0.56591,9.0264e-08,0.82187,0.30994,1.1747e-07,6.3061e-08
0.82562,0.56653,0.56653,0.56591,9.0086e-08,0.82443,0.30738,1.1748e-07,6.2694e-08
0.82642,0.56653,0.56653,0.56591,8.9909e-08,0.82698,0.30484,1.1744e-07,6.2383e-08
0.82723,0.56653,0.56653,0.56591,8.9734e-08,0.82952,0.3023,1.1734e-07,6.2128e-08
0.82803,0.56653,0.56653,0.56591,8.956e-08,0.83206,0.29977,1.1719e-07,6.1928e-08
0.82884,0.56653,0.56653,0.56591,8.9388e-08,0.83459,0.29724,1.1699e-07,6.1784e-08
0.82964,0.56653,0.56653,0.56592,8.9217e-08,0.83711,0.29472,1.1674e-07,6.1696e-08
0.83045,0.56653,0.56653,0.56592,8.9048e-08,0.83963,0.29221,1.1643e-07,6.1662e-08
0.83126,0.56653,0.56653,0.56592,8.888e-08,0.84214,0.2897,1.1608e-07,6.1683e-08
0.83206,0.56653,0.56653,0.56592,8.8714e-08,0.84464,0.2872,1.1567e-07,6.1758e-08
0.83287,0.56653,0.56653,0.56592,8.8549e-08,0.84713,0.28471,1.1521e-07,6.1887e-08
0.83367,0.56653,0.56653,0.56592,8.8386e-08,0.84962,0.28223,1.147e-07,6.2069e-08
0.83448,0.56653,0.56653,0.56593,8.8224e-08,0.8521,0.27975,1.1414e-07,6.2303e-08
0.83528,0.56653,0.56653,0.56593,8.8064e-08,0.85457,0.27728,1.1354e-07,6.259e-08
0.83609,0.56653,0.56653,0.56593,8.7905e-08,0.85704,0.27482,1.1288e-07,6.2929e-08
0.83689,0.56653,0.56653,0.56593,8.7747e-08,0.8595,0.27237,1.1218e-07,6.3318e-08
0.8377,0.56653,0.56653,0.56593,8.7591e-08,0.86195,0.26992,1.1143e-07,6.3756e-08
0.8385,0.56653,0.56653,0.56594,8.7436e-08,0.86439,0.26748,1.1063e-07,6.4245e-08
0.83931,0.56653,0.56653,0.56594,8.7283e-08,0.86682,0.26505,1.0978e-07,6.4781e-08
0.84012,0.56653,0.56653,0.56594,8.7131e-08,0.86925,0.26263,1.089e-07,6.5365e-08
0.84092,0.56653,0.56653,0.56594,8.6981e-08,0.87167,0.26021,1.0797e-07,6.5996e-08
0.84173,0.56653,0.56653,0.56594,8.6832e-08,0.87408,0.2578,1.0699e-07,6.6672e-08
0.84253,0.56653,0.56653,0.56595,8.6684e-08,0.87649,0.2554,1.0598e-07,6.7392e-08
0.84334,0.56653,0.56653,0.56595,8.6537e-08,0.87888,0.25301,1.0492e-07,6.8156e-08
0.84414,0.56653,0.56653,0.56595,8.6392e-08,0.88127,0.25063,1.0382e-07,6.8963e-08
0.84495,0.56653,0.56653,0.56595,8.6249e-08,0.88365,0.24825,1.0269e-07,6.9811e-08
0.84575,0.56653,0.56653,0.56595,8.6107e-08,0.88602,0.24588,1.0151e-07,7.0699e-08
0.84656,0.56653,0.56653,0.56596,8.5966e-08,0.88839,0.24352,1.0031e-07,7.1626e-08
0.84736,0.56653,0.56653,0.56596,8.5826e-08,0.89074,0.24117,9.9062e-08,7.259e-08
0.84817,0.56653,0.56653,0.56596,8.5688e-08,0.89309,0.23883,9.7784e-08,7.3591e-08
0.84898,0.56653,0.56653,0.56596,8.5551e-08,0.89543,0.23649,9.6475e-08,7.4627e-08
0.84978,0.56653,0.56653,0.56596,8.5415e-08,0.89776,0.23417,9.5134e-08,7.5696e-08
0.85059,0.56653,0.56653,0.56597,8.528e-08,0.90008,0.23185,9.3763e-08,7.6798e-08
0.85139,0.56653,0.56653,0.56597,8.5147e-08,0.9024,0.22954,9.2364e-08,7.7931e-08
0.8522,0.56653,0.56653,0.56597,8.5015e-08,0.9047,0.22724,9.0938e-08,7.9093e-08
0.853,0.56653,0.56653,0.56597,8.4885e-08,0.907,0.22495,8.9486e-08,8.0283e-08
0.85381,0.56653,0.56653,0.56597,8.4755e-08,0.90928,0.22267,8.8011e-08,8.15e-08
0.85461,0.56653,0.56653,0.56598,8.4627e-08,0.91156,0.22039,8.6513e-08,8.2742e-08
0.85542,0.56653,0.56653,0.56598,8.45e-08,0.91383,0.21813,8.4994e-08,8.4007e-08
0.85623,0.56653,0.56653,0.56598,8.4375e-08,0.91609,0.21587,8.3455e-08,8.5294e-08
0.85703,0.56653,0.56653,0.56598,8.425e-08,0.91835,0.21362,8.1899e-08,8.6602e-08
0.85784,0.56653,0.56653,0.56599,8.4127e-08,0.92059,0.21138,8.0326e-08,8.7928e-08
0.85864,0.56653,0.56653,0.56599,8.4005e-08,0.92282,0.20915,7.8738e-08,8.9271e-08
0.85945,0.56653,0.56653,0.56599,8.3884e-08,0.92505,0.20693,7.7138e-08,9.063e-08
0.86025,0.56653,0.56653,0.56599,8.3764e-08,0.92726,0.20472,7.5526e-08,9.2003e-08
0.86106,0.56653,0.56653,0.566,8.3646e-08,0.92947,0.20252,7.3904e-08,9.3388e-08
0.86186,0.56653,0.56653,0.566,8.3529e-08,0.93167,0.20033,7.2274e-08,9.4784e-08
0.86267,0.56653,0.56653,0.566,8.3413e-08,0.93385,0.19815,7.0637e-08,9.6188e-08
0.86347,0.56653,0.56653,0.566,8.3298e-08,0.93603,0.19597,6.8995e-08,9.76e-08
0.86428,0.56653,0.56653,0.566,8.3184e-08,0.9382,0.19381,6.7351e-08,9.9017e-08
0.86509,0.56653,0.56653,0.56601,8.3071e-08,0.94036,0.19165,6.5704e-08,1.0044e-07
0.86589,0.56653,0.56653,0.56601,8.296e-08,0.94251,0.18951,6.4058e-08,1.0186e-07
0.8667,0.56653,0.56653,0.56601,8.2849e-08,0.94465,0.18737,6.2413e-08,1.0328e-07
0.8675,0.56653,0.56653,0.56601,8.274e-08,0.94678,0.18525,6.0773e-08,1.0471e-07
0.86831,0.56653,0.56653,0.56602,8.2632e-08,0.9489,0.18313,5.9137e-08,1.0613e-07
0.86911,0.56653,0.56653,0.56602,8.2525e-08,0.95101,0.18103,5.7508e-08,1.0754e-07
0.86992,0.56653,0.56653,0.56602,8.2419e-08,0.95311,0.17893,5.5887e-08,1.0895e-07
0.87072,0.56653,0.56653,0.56602,8.2314e-08,0.9552,0.17684,5.4277e-08,1.1035e-07
0.87153,0.56653,0.56653,0.56603,8.221e-08,0.95729,0.17477,5.2679e-08,1.1174e-07
0.87233,0.56653,0.56653,0.56603,8.2107e-08,0.95936,0.1727,5.1094e-08,1.1312e-07
0.87314,0.56653,0.56653,0.56603,8.2006e-08,0.96142,0.17065,4.9524e-08,1.1449e-07
0.87395,0.56653,0.56653,0.56603,8.1905e-08,0.96347,0.1686,4.7971e-08,1.1584e-07
0.87475,0.56653,0.56653,0.56604,8.1806e-08,0.96551,0.16656,4.6436e-08,1.1718e-07
0.87556,0.56653,0.56653,0.56604,8.1708e-08,0.96754,0.16454,4.4921e-08,1.1849e-07
0.87636,0.56653,0.56653,0.56604,8.161e-08,0.96956,0.16252,4.3427e-08,1.1979e-07
0.87717,0.56653,0.56653,0.56604,8.1514e-08,0.97157,0.16052,4.1956e-08,1.2107e-07
0.87797,0.56653,0.56653,0.56605,8.1419e-08,0.97357,0.15852,4.051e-08,1.2233e-07
0.87878,0.56653,0.56653,0.56605,8.1325e-08,0.97556,0.15654,3.909e-08,1.2356e-07
0.87958,0.56653,0.56653,0.56605,8.1232e-08,0.97754,0.15457,3.7698e-08,1.2477e-07
0.88039,0.56653,0.56653,0.56605,8.114e-08,0.97951,0.1526,3.6335e-08,1.2594e-07
0.8812,0.56653,0.56653,0.56606,8.1048e-08,0.98146,0.15065,3.5002e-08,1.271e-07
0.882,0.56653,0.56653,0.56606,8.0958e-08,0.98341,0.14871,3.37e-08,1.2822e-07
0.88281,0.56653,0.56653,0.56606,8.087e-08,0.98535,0.14678,3.2432e-08,1.2931e-07
0.88361,0.56653,0.56653,0.56607,8.0782e-08,0.98727,0.14486,3.1199e-08,1.3036e-07
0.88442,0.56653,0.56653,0.56607,8.0695e-08,0.98919,0.14295,3.0001e-08,1.3139e-07
0.88522,0.56653,0.56653,0.56607,8.0609e-08,0.99109,0.14105,2.8841e-08,1.3238e-07
0.88603,0.56653,0.56653,0.56607,8.0524e-08,0.99299,0.13916,2.7718e-08,1.3333e-07
0.88683,0.56653,0.56653,0.56608,8.044e-08,0.99487,0.13729,2.6636e-08,1.3424e-07
0.88764,0.56653,0.56653,0.56608,8.0357e-08,0.99674,0.13542,2.5594e-08,1.3512e-07
0.88844,0.56653,0.56653,0.56608,8.0275e-08,0.9986,0.13357,2.4594e-08,1.3596e-07
0.88925,0.56653,0.56653,0.56608,8.0194e-08,1.0004,0.13172,2.3637e-08,1.3675e-07
0.89006,0.56653,0.56653,0.56609,8.0114e-08,1.0023,0.12989,2.2724e-08,1.375e-07
0.89086,0.56653,0.56653,0.56609,8.0036e-08,1.0041,0.12807,2.1856e-08,1.3821e-07
0.89167,0.56653,0.56653,0.56609,7.9958e-08,1.0059,0.12626,2.1034e-08,1.3888e-07
0.89247,0.56653,0.56653,0.5661,7.9881e-08,1.0077,0.12446,2.026e-08,1.395e-07
0.89328,0.56653,0.56653,0.5661,7.9805e-08,1.0095,0.12267,1.9532e-08,1.4008e-07
0.89408,0.56653,0.56653,0.5661,7.973e-08,1.0113,0.1209,1.8854e-08,1.4061e-07
0.89489,0.56653,0.56653,0.5661,7.9656e-08,1.0131,0.11913,1.8225e-08,1.4109e-07
0.89569,0.56653,0.56653,0.56611,7.9583e-08,1.0148,0.11738,1.7646e-08,1.4152e-07
0.8965,0.56653,0.56653,0.56611,7.9511e-08,1.0166,0.11564,1.7119e-08,1.419e-07
0.8973,0.56653,0.56653,0.56611,7.944e-08,1.0183,0.11391,1.6642e-08,1.4224e-07
0.89811,0.56653,0.56653,0.56612,7.937e-08,1.02,0.11219,1.6218e-08,1.4252e-07
0.89892,0.56653,0.56653,0.56612,7.9301e-08,1.0218,0.11048,1.5847e-08,1.4275e-07
0.89972,0.56653,0.56653,0.56612,7.9233e-08,1.0235,0.10878,1.5529e-08,1.4294e-07
0.90053,0.56653,0.56653,0.56612,7.9166e-08,1.0251,0.1071,1.5265e-08,1.4307e-07
0.90133,0.56653,0.56653,0.56613,7.91e-08,1.0268,0.10543,1.5055e-08,1.4314e-07
0.90214,0.56653,0.56653,0.56613,7.9035e-08,1.0285,0.10377,1.4899e-08,1.4317e-07
0.90294,0.56653,0.56653,0.56613,7.897e-08,1.0301,0.10212,1.4798e-08,1.4314e-07
0.90375,0.56653,0.56653,0.56614,7.8907e-08,1.0318,0.10049,1.4752e-08,1.4306e-07
0.90455,0.56653,0.56653,0.56614,7.8845e-08,1.0334,0.098861,1.4761e-08,1.4293e-07
0.90536,0.56653,0.56653,0.56614,7.8783e-08,1.035,0.097248,1.4826e-08,1.4274e-07
0.90617,0.56653,0.56653,0.56615,7.8723e-08,1.0366,0.095648,1.4946e-08,1.425e-07
0.90697,0.56653,0.56653,0.56615,7.8664e-08,1.0382,0.09406,1.5121e-08,1.4221e-07
0.90778,0.56653,0.56653,0.56615,7.8605e-08,1.0398,0.092484,1.5352e-08,1.4186e-07
0.90858,0.56653,0.56653,0.56615,7.8548e-08,1.0414,0.09092,1.5639e-08,1.4146e-07
0.90939,0.56653,0.56653,0.56616,7.8491e-08,1.0429,0.089368,1.5981e-08,1.41e-07
0.91019,0.56653,0.56653,0.56616,7.8435e-08,1.0445,0.087829,1.6378e-08,1.4049e-07
0.911,0.56653,0.56653,0.56616,7.8381e-08,1.046,0.086301,1.683e-08,1.3993e-07
0.9118,0.56653,0.56653,0.56617,7.8327e-08,1.0475,0.084786,1.7337e-08,1.3932e-07
0.91261,0.56653,0.56653,0.56617,7.8274e-08,1.0491,0.083284,1.7898e-08,1.3865e-07
0.91341,0.56653,0.56653,0.56617,7.8222e-08,1.0506,0.081793,1.8513e-08,1.3793e-07
0.91422,0.56653,0.56653,0.56618,7.8171e-08,1.052,0.080316,1.9181e-08,1.3716e-07
0.91503,0.56653,0.56653,0.56618,7.8121e-08,1.0535,0.07885,1.9903e-08,1.3634e-07
0.91583,0.56653,0.56653,0.56618,7.8072e-08,1.055,0.077397,2.0677e-08,1.3547e-07
0.91664,0.56653,0.56653,0.56619,7.8024e-08,1.0564,0.075957,2.1503e-08,1.3454e-07
0.91744,0.56653,0.56653,0.56619,7.7977e-08,1.0578,0.074529,2.2381e-08,1.3357e-07
0.91825,0.56653,0.56653,0.56619,7.793e-08,1.0593,0.073114,2.3309e-08,1.3255e-07
0.91905,0.56653,0.56653,0.5662,7.7885e-08,1.0607,0.071711,2.4287e-08,1.3148e-07
0.91986,0.56653,0.56653,0.5662,7.784e-08,1.0621,0.070321,2.5315e-08,1.3037e-07
0.92066,0.56653,0.56653,0.5662,7.7797e-08,1.0635,0.068944,2.6391e-08,1.292e-07
0.92147,0.56653,0.56653,0.5662,7.7754e-08,1.0648,0.06758,2.7514e-08,1.2799e-07
0.92227,0.56653,0.56653,0.56621,7.7712e-08,1.0662,0.066228,2.8684e-08,1.2674e-07
0.92308,0.56653,0.56653,0.56621,7.7671e-08,1.0675,0.064889,2.9899e-08,1.2544e-07
0.92389,0.56653,0.56653,0.56621,7.7631e-08,1.0689,0.063563,3.116e-08,1.241e-07
0.92469,0.56653,0.56653,0.56622,7.7592e-08,1.0702,0.06225,3.2463e-08,1.2272e-07
0.9255,0.56653,0.56653,0.56622,7.7553e-08,1.0715,0.06095,3.381e-08,1.213e-07
0.9263,0.56653,0.56653,0.56622,7.7516e-08,1.0728,0.059662,3.5197e-08,1.1983e-07
0.92711,0.56653,0.56653,0.56623,7.7479e-08,1.0741,0.058388,3.6625e-08,1.1833e-07
0.92791,0.56653,0.56653,0.56623,7.7443e-08,1.0753,0.057127,3.8092e-08,1.1679e-07
0.92872,0.56653,0.56653,0.56623,7.7409e-08,1.0766,0.055879,3.9597e-08,1.1522e-07
0.92952,0.56653,0.56653,0.56624,7.7374e-08,1.0778,0.054644,4.1139e-08,1.1361e-07
0.93033,0.56653,0.56653,0.56624,7.7341e-08,1.0791,0.053422,4.2715e-08,1.1197e-07
0.93113,0.56653,0.56653,0.56624,7.7309e-08,1.0803,0.052213,4.4325e-08,1.1029e-07
0.93194,0.56653,0.56653,0.56625,7.7277e-08,1.0815,0.051017,4.5968e-08,1.0859e-07
0.93275,0.56653,0.56653,0.56625,7.7246e-08,1.0827,0.049835,4.7642e-08,1.0685e-07
0.93355,0.56653,0.56653,0.56625,7.7217e-08,1.0838,0.048665,4.9346e-08,1.0509e-07
0.93436,0.56653,0.56653,0.56626,7.7187e-08,1.085,0.047509,5.1078e-08,1.033e-07
0.93516,0.56653,0.56653,0.56626,7.7159e-08,1.0862,0.046367,5.2836e-08,1.0148e-07
0.93597,0.56653,0.56653,0.56626,7.7131e-08,1.0873,0.045237,5.462e-08,9.9643e-08
0.93677,0.56653,0.56653,0.56627,7.7105e-08,1.0884,0.044121,5.6427e-08,9.7782e-08
0.93758,0.56653,0.56653,0.56627,7.7079e-08,1.0895,0.043019,5.8256e-08,9.5901e-08
0.93838,0.56653,0.56653,0.56627,7.7053e-08,1.0906,0.041929,6.0106e-08,9.4001e-08
0.93919,0.56653,0.56653,0.56628,7.7029e-08,1.0917,0.040853,6.1974e-08,9.2083e-08
0.94,0.56653,0.56653,0.56628,7.7005e-08,1.0928,0.039791,6.386e-08,9.015e-08
0.9408,0.56653,0.56653,0.56628,7.6982e-08,1.0938,0.038742,6.5761e-08,8.8202e-08
0.94161,0.56653,0.56653,0.56629,7.696e-08,1.0949,0.037707,6.7676e-08,8.6243e-08
0.94241,0.56653,0.56653,0.56629,7.6938e-08,1.0959,0.036685,6.9604e-08,8.4272e-08
0.94322,0.56653,0.56653,0.56629,7.6917e-08,1.0969,0.035677,7.1541e-08,8.2293e-08
0.94402,0.56653,0.56653,0.5663,7.6897e-08,1.0979,0.034682,7.3488e-08,8.0306e-08
0.94483,0.56653,0.56653,0.5663,7.6877e-08,1.0989,0.033701,7.5442e-08,7.8313e-08
0.94563,0.56653,0.56653,0.5663,7.6858e-08,1.0999,0.032734,7.7401e-08,7.6316e-08
0.94644,0.56653,0.56653,0.56631,7.684e-08,1.1008,0.03178,7.9363e-08,7.4317e-08
0.94724,0.56653,0.56653,0.56631,7.6822e-08,1.1018,0.03084,8.1327e-08,7.2318e-08
0.94805,0.56653,0.56653,0.56631,7.6806e-08,1.1027,0.029914,8.3292e-08,7.0319e-08
0.94886,0.56653,0.56653,0.56632,7.6789e-08,1.1036,0.029002,8.5255e-08,6.8323e-08
0.94966,0.56653,0.56653,0.56632,7.6773e-08,1.1045,0.028103,8.7215e-08,6.6332e-08
0.95047,0.56653,0.56653,0.56632,7.6758e-08,1.1054,0.027218,8.9169e-08,6.4348e-08
0.95127,0.56653,0.56653,0.56633,7.6744e-08,1.1063,0.026347,9.1117e-08,6.2371e-08
0.95208,0.56653,0.56653,0.56633,7.673e-08,1.1072,0.02549,9.3056e-08,6.0404e-08
0.95288,0.56653,0.56653,0.56634,7.6716e-08,1.108,0.024646,9.4985e-08,5.8448e-08
0.95369,0.56653,0.56653,0.56634,7.6703e-08,1.1089,0.023817,9.6902e-08,5.6505e-08
0.95449,0.56653,0.56653,0.56634,7.6691e-08,1.1097,0.023001,9.8805e-08,5.4577e-08
0.9553,0.56653,0.56653,0.56635,7.6679e-08,1.1105,0.022199,1.0069e-07,5.2666e-08
0.9561,0.56653,0.56653,0.56635,7.6668e-08,1.1113,0.021411,1.0256e-07,5.0773e-08
0.95691,0.56653,0.56653,0.56635,7.6657e-08,1.1121,0.020638,1.0442e-07,4.8899e-08
0.95772,0.56653,0.56653,0.56636,7.6647e-08,1.1128,0.019878,1.0625e-07,4.7047e-08
0.95852,0.56653,0.56653,0.56636,7.6637e-08,1.1136,0.019132,1.0806e-07,4.5217e-08
0.95933,0.56653,0.56653,0.56636,7.6627e-08,1.1143,0.0184,1.0984e-07,4.3413e-08
0.96013,0.56653,0.56653,0.56637,7.6618e-08,1.1151,0.017682,1.116e-07,4.1634e-08
0.96094,0.56653,0.56653,0.56637,7.661e-08,1.1158,0.016979,1.1334e-07,3.9883e-08
0.96174,0.56653,0.56653,0.56637,7.6602e-08,1.1165,0.016289,1.1504e-07,3.8161e-08
0.96255,0.56653,0.56653,0.56638,7.6594e-08,1.1171,0.015613,1.1672e-07,3.647e-08
0.96335,0.56653,0.56653,0.56638,7.6586e-08,1.1178,0.014952,1.1836e-07,3.4811e-08
0.96416,0.56653,0.56653,0.56638,7.6579e-08,1.1185,0.014305,1.1997e-07,3.3186e-08
0.96497,0.56653,0.56653,0.56639,7.6572e-08,1.1191,0.013671,1.2155e-07,3.1596e-08
0.96577,0.56653,0.56653,0.56639,7.6566e-08,1.1197,0.013052,1.2309e-07,3.0042e-08
0.96658,0.56653,0.56653,0.56639,7.656e-08,1.1203,0.012448,1.2459e-07,2.8526e-08
0.96738,0.56653,0.56653,0.5664,7.6554e-08,1.1209,0.011857,1.2606e-07,2.7049e-08
0.96819,0.56653,0.56653,0.5664,7.6549e-08,1.1215,0.01128,1.2748e-07,2.5612e-08
0.96899,0.56653,0.56653,0.56641,7.6543e-08,1.1221,0.010718,1.2887e-07,2.4217e-08
0.9698,0.56653,0.56653,0.56641,7.6538e-08,1.1226,0.01017,1.3021e-07,2.2865e-08
0.9706,0.56653,0.56653,0.56641,7.6533e-08,1.1232,0.0096366,1.3151e-07,2.1557e-08
0.97141,0.56653,0.56653,0.56642,7.6529e-08,1.1237,0.0091171,1.3276e-07,2.0294e-08
0.97221,0.56653,0.56653,0.56642,7.6524e-08,1.1242,0.008612,1.3397e-07,1.9077e-08
0.97302,0.56653,0.56653,0.56642,7.652e-08,1.1247,0.0081211,1.3513e-07,1.7907e-08
0.97383,0.56653,0.56653,0.56643,7.6516e-08,1.1252,0.0076445,1.3625e-07,1.6786e-08
0.97463,0.56653,0.56653,0.56643,7.6512e-08,1.1257,0.0071822,1.3731e-07,1.5714e-08
0.97544,0.56653,0.56653,0.56643,7.6509e-08,1.1261,0.0067343,1.3832e-07,1.4692e-08
0.97624,0.56653,0.56653,0.56644,7.6505e-08,1.1266,0.0063007,1.3929e-07,1.3722e-08
0.97705,0.56653,0.56653,0.56644,7.6501e-08,1.127,0.0058814,1.402e-07,1.2803e-08
0.97785,0.56653,0.56653,0.56644,7.6498e-08,1.1274,0.0054765,1.4106e-07,1.1937e-08
0.97866,0.56653,0.56653,0.56645,7.6495e-08,1.1278,0.005086,1.4186e-07,1.1125e-08
0.97946,0.56653,0.56653,0.56645,7.6491e-08,1.1282,0.0047098,1.4262e-07,1.0366e-08
0.98027,0.56653,0.56653,0.56646,7.6488e-08,1.1286,0.0043481,1.4331e-07,9.6627e-09
0.98107,0.56653,0.56653,0.56646,7.6485e-08,1.1289,0.0040007,1.4395e-07,9.0146e-09
0.98188,0.56653,0.56653,0.56646,7.6482e-08,1.1293,0.0036678,1.4454e-07,8.4224e-09
0.98269,0.56653,0.56653,0.56647,7.6478e-08,1.1296,0.0033493,1.4507e-07,7.8867e-09
0.98349,0.56653,0.56653,0.56647,7.6475e-08,1.1299,0.0030452,1.4554e-07,7.408e-09
0.9843,0.56653,0.56653,0.56647,7.6472e-08,1.1302,0.0027555,1.4596e-07,6.9865e-09
0.9851,0.56653,0.56653,0.56648,7.6469e-08,1.1305,0.0024803,1.4631e-07,6.6227e-09
0.98591,0.56653,0.56653,0.56648,7.6465e-08,1.1307,0.0022195,1.4661e-07,6.3168e-09
0.98671,0.56653,0.56653,0.56648,7.6462e-08,1.131,0.0019732,1.4685e-07,6.0691e-09
0.98752,0.56653,0.56653,0.56649,7.6458e-08,1.1312,0.0017413,1.4704e-07,5.8799e-09
0.98832,0.56653,0.56653,0.56649,7.6455e-08,1.1315,0.0015239,1.4716e-07,5.7491e-09
0.98913,0.56653,0.56653,0.5665,7.6451e-08,1.1317,0.001321,1.4722e-07,5.677e-09
0.98993,0.56653,0.56653,0.5665,7.6447e-08,1.1319,0.0011325,1.4723e-07,5.6636e-09
0.99074,0.56653,0.56653,0.5665,7.6443e-08,1.132,0.00095858,1.4718e-07,5.7088e-09
0.99155,0.56653,0.56653,0.56651,7.6439e-08,1.1322,0.0007991,1.4707e-07,5.8126e-09
0.99235,0.56653,0.56653,0.56651,7.6435e-08,1.1324,0.00065411,1.4689e-07,5.9748e-09
0.99316,0.56653,0.56653,0.56651,7.643e-08,1.1325,0.00052361,1.4667e-07,6.1953e-09
0.99396,0.56653,0.56653,0.56652,7.6426e-08,1.1326,0.00040762,1.4638e-07,6.4738e-09
0.99477,0.56653,0.56653,0.56652,7.6421e-08,1.1327,0.00030612,1.4603e-07,6.8102e-09
0.99557,0.56653,0.56653,0.56652,7.6416e-08,1.1328,0.00021913,1.4563e-07,7.2039e-09
0.99638,0.56653,0.56653,0.56653,7.641e-08,1.1329,0.00014664,1.4517e-07,7.6548e-09
0.99718,0.56653,0.56653,0.56653,7.6405e-08,1.133,8.8663e-05,1.4465e-07,8.1622e-09
0.99799,0.56653,0.56653,0.56654,7.6399e-08,1.133,4.5193e-05,1.4407e-07,8.7259e-09
0.9988,0.56653,0.56653,0.56654,7.6393e-08,1.1331,1.6233e-05,1.4344e-07,9.3451e-09
0.9996,0.56653,0.56653,0.56654,7.6387e-08,1.1331,1.7832e-06,1.4275e-07,1.0019e-08
1.0004,0.56653,0.56653,0.56655,7.6381e-08,1.1331,1.8448e-06,1.4201e-07,1.0748e-08
1.0012,0.56653,0.56653,0.56655,7.6374e-08,1.1331,1.6418e-05,1.4122e-07,1.1531e-08
1.002,0.56653,0.56653,0.56655,7.6367e-08,1.1331,4.5501e-05,1.4037e-07,1.2366e-08
1.0028,0.56653,0.56653,0.56656,7.636e-08,1.133,8.9095e-05,1.3947e-07,1.3254e-08
1.0036,0.56653,0.56653,0.56656,7.6352e-08,1.133,0.0001472,1.3851e-07,1.4193e-08
1.0044,0.56653,0.56653,0.56656,7.6344e-08,1.1329,0.00021981,1.3751e-07,1.5182e-08
1.0052,0.56653,0.56653,0.56657,7.6336e-08,1.1328,0.00030692,1.3645e-07,1.6222e-08
1.006,0.56653,0.56653,0.56657,7.6327e-08,1.1327,0.00040854,1.3535e-07,1.7309e-08
1.0069,0.56653,0.56653,0.56657,7.6319e-08,1.1326,0.00052466,1.3419e-07,1.8445e-08
1.0077,0.56653,0.56653,0.56658,7.631e-08,1.1325,0.00065528,1.3299e-07,1.9627e-08
1.0085,0.56653,0.56653,0.56658,7.63e-08,1.1324,0.00080039,1.3175e-07,2.0855e-08
1.0093,0.56653,0.56653,0.56659,7.629e-08,1.1322,0.00095999,1.3045e-07,2.2128e-08
1.0101,0.56653,0.56653,0.56659,7.628e-08,1.132,0.0011341,1.2912e-07,2.3443e-08
1.0109,0.56653,0.56653,0.56659,7.627e-08,1.1319,0.0013227,1.2774e-07,2.4801e-08
1.0117,0.56653,0.56653,0.5666,7.6259e-08,1.1317,0.0015257,1.2632e-07,2.6199e-08
1.0125,0.56653,0.56653,0.5666,7.6248e-08,1.1315,0.0017432,1.2486e-07,2.7637e-08
1.0133,0.56653,0.56653,0.5666,7.6237e-08,1.1312,0.0019752,1.2336e-07,2.9114e-08
1.0141,0.56653,0.56653,0.56661,7.6225e-08,1.131,0.0022217,1.2182e-07,3.0627e-08
1.0149,0.56653,0.56653,0.56661,7.6213e-08,1.1307,0.0024826,1.2025e-07,3.2176e-08
1.0157,0.56653,0.56653,0.56661,7.6201e-08,1.1305,0.0027579,1.1864e-07,3.3759e-08
1.0165,0.56653,0.56653,0.56662,7.6188e-08,1.1302,0.0030477,1.17e-07,3.5375e-08
1.0173,0.56653,0.56653,0.56662,7.6175e-08,1.1299,0.0033519,1.1533e-07,3.7022e-08
1.0181,0.56653,0.56653,0.56663,7.6162e-08,1.1296,0.0036706,1.1362e-07,3.8699e-08
1.0189,0.56653,0.56653,0.56663,7.6148e-08,1.1293,0.0040036,1.1189e-07,4.0405e-08
1.0197,0.56653,0.56653,0.56663,7.6134e-08,1.1289,0.0043511,1.1013e-07,4.2137e-08
1.0205,0.56653,0.56653,0.56664,7.612e-08,1.1286,0.004713,1.0835e-07,4.3894e-08
1.0213,0.56653,0.56653,0.56664,7.6106e-08,1.1282,0.0050892,1.0654e-07,4.5675e-08
1.0222,0.56653,0.56653,0.56664,7.6091e-08,1.1278,0.0054799,1.047e-07,4.7478e-08
1.023,0.56653,0.56653,0.56665,7.6076e-08,1.1274,0.0058849,1.0285e-07,4.9301e-08
1.0238,0.56653,0.56653,0.56665,7.6061e-08,1.127,0.0063043,1.0098e-07,5.1143e-08
1.0246,0.56653,0.56653,0.56665,7.6045e-08,1.1266,0.006738,9.9087e-08,5.3003e-08
1.0254,0.56653,0.56653,0.56666,7.6029e-08,1.1261,0.0071861,9.7181e-08,5.4878e-08
1.0262,0.56653,0.56653,0.56666,7.6013e-08,1.1257,0.0076485,9.526e-08,5.6766e-08
1.027,0.56653,0.56653,0.56667,7.5997e-08,1.1252,0.0081252,9.3326e-08,5.8667e-08
1.0278,0.56653,0.56653,0.56667,7.598e-08,1.1247,0.0086162,9.1382e-08,6.0579e-08
1.0286,0.56653,0.56653,0.56667,7.5963e-08,1.1242,0.0091215,8.9428e-08,6.2499e-08
1.0294,0.56653,0.56653,0.56668,7.5946e-08,1.1237,0.0096411,8.7467e-08,6.4426e-08
1.0302,0.56653,0.56653,0.56668,7.5929e-08,1.1232,0.010175,8.55e-08,6.6358e-08
1.031,0.56653,0.56653,0.56668,7.5912e-08,1.1226,0.010723,8.3529e-08,6.8295e-08
1.0318,0.56653,0.56653,0.56669,7.5894e-08,1.1221,0.011285,8.1555e-08,7.0233e-08
1.0326,0.56653,0.56653,0.56669,7.5876e-08,1.1215,0.011862,7.9581e-08,7.2171e-08
1.0334,0.56653,0.56653,0.56669,7.5858e-08,1.1209,0.012453,7.7609e-08,7.4108e-08
1.0342,0.56653,0.56653,0.5667,7.584e-08,1.1203,0.013058,7.5639e-08,7.6042e-08
1.035,0.56653,0.56653,0.5667,7.5822e-08,1.1197,0.013677,7.3674e-08,7.7971e-08
1.0358,0.56653,0.56653,0.5667,7.5804e-08,1.1191,0.01431,7.1715e-08,7.9893e-08
1.0367,0.56653,0.56653,0.56671,7.5786e-08,1.1185,0.014957,6.9764e-08,8.1807e-08
1.0375,0.56653,0.56653,0.56671,7.5768e-08,1.1178,0.015619,6.7823e-08,8.3712e-08
1.0383,0.56653,0.56653,0.56671,7.5749e-08,1.1171,0.016295,6.5894e-08,8.5605e-08
1.0391,0.56653,0.56653,0.56672,7.5731e-08,1.1165,0.016984,6.3977e-08,8.7484e-08
1.0399,0.56653,0.56653,0.56672,7.5712e-08,1.1158,0.017688,6.2076e-08,8.9349e-08
1.0407,0.56653,0.56653,0.56673,7.5694e-08,1.115,0.018406,6.0191e-08,9.1197e-08
1.0415,0.56653,0.56653,0.56673,7.5676e-08,1.1143,0.019138,5.8324e-08,9.3028e-08
1.0423,0.56653,0.56653,0.56673,7.5657e-08,1.1136,0.019884,5.6476e-08,9.4838e-08
1.0431,0.56653,0.56653,0.56674,7.5639e-08,1.1128,0.020644,5.465e-08,9.6628e-08
1.0439,0.56653,0.56653,0.56674,7.5621e-08,1.1121,0.021418,5.2847e-08,9.8395e-08
1.0447,0.56653,0.56653,0.56674,7.5603e-08,1.1113,0.022206,5.1068e-08,1.0014e-07
1.0455,0.56653,0.56653,0.56675,7.5585e-08,1.1105,0.023008,4.9316e-08,1.0185e-07
1.0463,0.56653,0.56653,0.56675,7.5567e-08,1.1097,0.023824,4.759e-08,1.0354e-07
1.0471,0.56653,0.56653,0.56675,7.555e-08,1.1089,0.024653,4.5894e-08,1.0521e-07
1.0479,0.56653,0.56653,0.56676,7.5533e-08,1.108,0.025497,4.4227e-08,1.0684e-07
1.0487,0.56653,0.56653,0.56676,7.5515e-08,1.1072,0.026354,4.2593e-08,1.0844e-07
1.0495,0.56653,0.56653,0.56676,7.5499e-08,1.1063,0.027225,4.0992e-08,1.1001e-07
1.0503,0.56653,0.56653,0.56677,7.5482e-08,1.1054,0.02811,3.9425e-08,1.1154e-07
1.0512,0.56653,0.56653,0.56677,7.5466e-08,1.1045,0.029009,3.7894e-08,1.1304e-07
1.052,0.56653,0.56653,0.56677,7.545e-08,1.1036,0.029922,3.64e-08,1.145e-07
1.0528,0.56653,0.56653,0.56678,7.5434e-08,1.1027,0.030848,3.4945e-08,1.1592e-07
1.0536,0.56653,0.56653,0.56678,7.5419e-08,1.1018,0.031788,3.3529e-08,1.1731e-07
1.0544,0.56653,0.56653,0.56678,7.5404e-08,1.1008,0.032742,3.2154e-08,1.1866e-07
1.0552,0.56653,0.56653,0.56679,7.539e-08,1.0999,0.03371,3.082e-08,1.1996e-07
1.056,0.56653,0.56653,0.56679,7.5376e-08,1.0989,0.034691,2.953e-08,1.2122e-07
1.0568,0.56653,0.56653,0.56679,7.5363e-08,1.0979,0.035685,2.8283e-08,1.2244e-07
1.0576,0.56653,0.56653,0.5668,7.535e-08,1.0969,0.036694,2.7082e-08,1.2362e-07
1.0584,0.56653,0.56653,0.5668,7.5338e-08,1.0959,0.037716,2.5926e-08,1.2475e-07
1.0592,0.56653,0.56653,0.5668,7.5326e-08,1.0949,0.038751,2.4818e-08,1.2583e-07
1.06,0.56653,0.56653,0.56681,7.5315e-08,1.0938,0.0398,2.3757e-08,1.2687e-07
1.0608,0.56653,0.56653,0.56681,7.5305e-08,1.0928,0.040863,2.2745e-08,1.2786e-07
1.0616,0.56653,0.56653,0.56681,7.5295e-08,1.0917,0.041938,2.1782e-08,1.2881e-07
1.0624,0.56653,0.56653,0.56682,7.5286e-08,1.0906,0.043028,2.0869e-08,1.297e-07
1.0632,0.56653,0.56653,0.56682,7.5277e-08,1.0895,0.044131,2.0007e-08,1.3055e-07
1.064,0.56653,0.56653,0.56682,7.527e-08,1.0884,0.045247,1.9196e-08,1.3134e-07
1.0648,0.56653,0.56653,0.56683,7.5263e-08,1.0873,0.046376,1.8438e-08,1.3209e-07
1.0657,0.56653,0.56653,0.56683,7.5257e-08,1.0861,0.047519,1.7732e-08,1.3278e-07
1.0665,0.56653,0.56653,0.56683,7.5251e-08,1.085,0.048675,1.7079e-08,1.3342e-07
1.0673,0.56653,0.56653,0.56684,7.5247e-08,1.0838,0.049845,1.648e-08,1.3401e-07
1.0681,0.56653,0.56653,0.56684,7.5244e-08,1.0827,0.051027,1.5934e-08,1.3455e-07
1.0689,0.56653,0.56653,0.56684,7.5241e-08,1.0815,0.052223,1.5443e-08,1.3504e-07
1.0697,0.56653,0.56653,0.56685,7.5239e-08,1.0803,0.053432,1.5006e-08,1.3547e-07
1.0705,0.56653,0.56653,0.56685,7.5239e-08,1.079,0.054654,1.4624e-08,1.3585e-07
1.0713,0.56653,0.56653,0.56685,7.5239e-08,1.0778,0.055889,1.4297e-08,1.3618e-07
1.0721,0.56653,0.56653,0.56686,7.5241e-08,1.0766,0.057138,1.4025e-08,1.3646e-07
1.0729,0.56653,0.56653,0.56686,7.5243e-08,1.0753,0.058399,1.3808e-08,1.3668e-07
1.0737,0.56653,0.56653,0.56686,7.5247e-08,1.0741,0.059673,1.3646e-08,1.3685e-07
1.0745,0.56653,0.56653,0.56687,7.5252e-08,1.0728,0.060961,1.354e-08,1.3696e-07
1.0753,0.56653,0.56653,0.56687,7.5258e-08,1.0715,0.062261,1.3488e-08,1.3703e-07
1.0761,0.56653,0.56653,0.56687,7.5265e-08,1.0702,0.063574,1.3492e-08,1.3704e-07
1.0769,0.56653,0.56653,0.56688,7.5273e-08,1.0689,0.0649,1.355e-08,1.37e-07
1.0777,0.56653,0.56653,0.56688,7.5283e-08,1.0675,0.066239,1.3663e-08,1.369e-07
1.0785,0.56653,0.56653,0.56688,7.5294e-08,1.0662,0.067591,1.383e-08,1.3676e-07
1.0793,0.56653,0.56653,0.56689,7.5306e-08,1.0648,0.068956,1.4051e-08,1.3656e-07
1.0801,0.56653,0.56653,0.56689,7.5319e-08,1.0634,0.070333,1.4326e-08,1.3631e-07
1.081,0.56653,0.56653,0.56689,7.5334e-08,1.0621,0.071723,1.4653e-08,1.3602e-07
1.0818,0.56653,0.56653,0.5669,7.5351e-08,1.0607,0.073126,1.5034e-08,1.3567e-07
1.0826,0.56653,0.56653,0.5669,7.5368e-08,1.0593,0.074541,1.5467e-08,1.3527e-07
1.0834,0.56653,0.56653,0.5669,7.5387e-08,1.0578,0.075969,1.5951e-08,1.3482e-07
1.0842,0.56653,0.56653,0.56691,7.5408e-08,1.0564,0.077409,1.6486e-08,1.3433e-07
1.085,0.56653,0.56653,0.56691,7.543e-08,1.055,0.078863,1.7071e-08,1.3379e-07
1.0858,0.56653,0.56653,0.56691,7.5454e-08,1.0535,0.080328,1.7706e-08,1.332e-07
1.0866,0.56653,0.56653,0.56692,7.5479e-08,1.052,0.081806,1.8389e-08,1.3257e-07
1.0874,0.56653,0.56653,0.56692,7.5506e-08,1.0505,0.083296,1.9121e-08,1.3189e-07
1.0882,0.56653,0.56653,0.56692,7.5534e-08,1.049,0.084799,1.9899e-08,1.3117e-07
1.089,0.56653,0.56653,0.56692,7.5564e-08,1.0475,0.086314,2.0724e-08,1.304e-07
1.0898,0.56653,0.56653,0.56693,7.5596e-08,1.046,0.087842,2.1594e-08,1.296e-07
1.0906,0.56653,0.56653,0.56693,7.5629e-08,1.0445,0.089381,2.2509e-08,1.2875e-07
1.0914,0.56653,0.56653,0.56693,7.5664e-08,1.0429,0.090933,2.3466e-08,1.2786e-07
1.0922,0.56653,0.56653,0.56694,7.5701e-08,1.0414,0.092497,2.4466e-08,1.2694e-07
1.093,0.56653,0.56653,0.56694,7.574e-08,1.0398,0.094073,2.5507e-08,1.2597e-07
1.0938,0.56653,0.56653,0.56694,7.578e-08,1.0382,0.095662,2.6588e-08,1.2497e-07
1.0946,0.56653,0.56653,0.56695,7.5822e-08,1.0366,0.097262,2.7707e-08,1.2394e-07
1.0955,0.56653,0.56653,0.56695,7.5866e-08,1.035,0.098875,2.8864e-08,1.2287e-07
1.0963,0.56653,0.56653,0.56695,7.5912e-08,1.0334,0.1005,3.0058e-08,1.2177e-07
1.0971,0.56653,0.56653,0.56695,7.5959e-08,1.0318,0.10214,3.1286e-08,1.2063e-07
1.0979,0.56653,0.56653,0.56696,7.6009e-08,1.0301,0.10378,3.2548e-08,1.1947e-07
1.0987,0.56653,0.56653,0.56696,7.606e-08,1.0285,0.10544,3.3843e-08,1.1828e-07
1.0995,0.56653,0.56653,0.56696,7.6114e-08,1.0268,0.10712,3.5168e-08,1.1706e-07
1.1003,0.56653,0.56653,0.56697,7.6169e-08,1.0251,0.1088,3.6523e-08,1.1581e-07
1.1011,0.56653,0.56653,0.56697,7.6226e-08,1.0234,0.11049,3.7906e-08,1.1455e-07
1.1019,0.56653,0.56653,0.56697,7.6285e-08,1.0217,0.1122,3.9316e-08,1.1325e-07
1.1027,0.56653,0.56653,0.56698,7.6346e-08,1.02,0.11392,4.0752e-08,1.1194e-07
1.1035,0.56653,0.56653,0.56698,7.6409e-08,1.0183,0.11565,4.2211e-08,1.1061e-07
1.1043,0.56653,0.56653,0.56698,7.6475e-08,1.0166,0.11739,4.3692e-08,1.0926e-07
1.1051,0.56653,0.56653,0.56698,7.6542e-08,1.0148,0.11915,4.5194e-08,1.0789e-07
1.1059,0.56653,0.56653,0.56699,7.6611e-08,1.0131,0.12091,4.6715e-08,1.0651e-07
1.1067,0.56653,0.56653,0.56699,7.6682e-08,1.0113,0.12269,4.8254e-08,1.0511e-07
1.1075,0.56653,0.56653,0.56699,7.6756e-08,1.0095,0.12447,4.9808e-08,1.037e-07
1.1083,0.56653,0.56653,0.567,7.6831e-08,1.0077,0.12627,5.1378e-08,1.0229e-07
1.1091,0.56653,0.56653,0.567,7.6909e-08,1.0059,0.12808,5.2959e-08,1.0086e-07
1.11,0.56653,0.56653,0.567,7.6989e-08,1.0041,0.1299,5.4552e-08,9.9425e-08
1.1108,0.56653,0.56653,0.567,7.707e-08,1.0023,0.13174,5.6155e-08,9.7986e-08
1.1116,0.56653,0.56653,0.56701,7.7154e-08,1.0004,0.13358,5.7766e-08,9.6543e-08
1.1124,0.56653,0.56653,0.56701,7.724e-08,0.99858,0.13544,5.9382e-08,9.5098e-08
1.1132,0.56653,0.56653,0.56701,7.7329e-08,0.99672,0.1373,6.1004e-08,9.3654e-08
1.114,0.56653,0.56653,0.56701,7.7419e-08,0.99485,0.13918,6.2628e-08,9.221e-08
1.1148,0.56653,0.56653,0.56702,7.7511e-08,0.99297,0.14107,6.4254e-08,9.0769e-08
1.1156,0.56653,0.56653,0.56702,7.7606e-08,0.99108,0.14296,6.5879e-08,8.9334e-08
1.1164,0.56653,0.56653,0.56702,7.7703e-08,0.98917,0.14487,6.7502e-08,8.7904e-08
1.1172,0.56653,0.56653,0.56703,7.7802e-08,0.98726,0.14679,6.9122e-08,8.6482e-08
1.118,0.56653,0.56653,0.56703,7.7903e-08,0.98533,0.14873,7.0736e-08,8.5071e-08
1.1188,0.56653,0.56653,0.56703,7.8007e-08,0.98339,0.15067,7.2344e-08,8.367e-08
1.1196,0.56653,0.56653,0.56703,7.8112e-08,0.98145,0.15262,7.3943e-08,8.2282e-08
1.1204,0.56653,0.56653,0.56704,7.822e-08,0.97949,0.15458,7.5532e-08,8.0909e-08
1.1212,0.56653,0.56653,0.56704,7.833e-08,0.97752,0.15656,7.7109e-08,7.9552e-08
1.122,0.56653,0.56653,0.56704,7.8443e-08,0.97554,0.15854,7.8673e-08,7.8212e-08
1.1228,0.56653,0.56653,0.56704,7.8557e-08,0.97355,0.16054,8.0222e-08,7.6892e-08
1.1236,0.56653,0.56653,0.56705,7.8674e-08,0.97155,0.16254,8.1754e-08,7.5593e-08
1.1245,0.56653,0.56653,0.56705,7.8792e-08,0.96954,0.16456,8.3269e-08,7.4316e-08
1.1253,0.56653,0.56653,0.56705,7.8913e-08,0.96752,0.16658,8.4764e-08,7.3063e-08
1.1261,0.56653,0.56653,0.56705,7.9037e-08,0.96549,0.16862,8.6238e-08,7.1835e-08
1.1269,0.56653,0.56653,0.56706,7.9162e-08,0.96345,0.17066,8.7689e-08,7.0635e-08
1.1277,0.56653,0.56653,0.56706,7.929e-08,0.9614,0.17272,8.9117e-08,6.9462e-08
1.1285,0.56653,0.56653,0.56706,7.9419e-08,0.95934,0.17479,9.0519e-08,6.8319e-08
1.1293,0.56653,0.56653,0.56706,7.9551e-08,0.95727,0.17686,9.1895e-08,6.7208e-08
1.1301,0.56653,0.56653,0.56707,7.9686e-08,0.95519,0.17895,9.3242e-08,6.6129e-08
1.1309,0.56653,0.56653,0.56707,7.9822e-08,0.9531,0.18104,9.456e-08,6.5083e-08
1.1317,0.56653,0.56653,0.56707,7.996e-08,0.95099,0.18315,9.5848e-08,6.4073e-08
1.1325,0.56653,0.56653,0.56707,8.0101e-08,0.94888,0.18527,9.7103e-08,6.3099e-08
1.1333,0.56653,0.56653,0.56708,8.0244e-08,0.94676,0.18739,9.8325e-08,6.2163e-08
1.1341,0.56653,0.56653,0.56708,8.0389e-08,0.94463,0.18953,9.9512e-08,6.1266e-08
1.1349,0.56653,0.56653,0.56708,8.0536e-08,0.94249,0.19167,1.0066e-07,6.0408e-08
1.1357,0.56653,0.56653,0.56708,8.0685e-08,0.94034,0.19383,1.0178e-07,5.9592e-08
1.1365,0.56653,0.56653,0.56709,8.0836e-08,0.93818,0.19599,1.0285e-07,5.8818e-08
1.1373,0.56653,0.56653,0.56709,8.0989e-08,0.93601,0.19816,1.0389e-07,5.8087e-08
1.1381,0.56653,0.56653,0.56709,8.1145e-08,0.93384,0.20035,1.0489e-07,5.74e-08
1.1389,0.56653,0.56653,0.56709,8.1302e-08,0.93165,0.20254,1.0585e-07,5.6759e-08
1.1398,0.56653,0.56653,0.5671,8.1462e-08,0.92945,0.20474,1.0676e-07,5.6164e-08
1.1406,0.56653,0.56653,0.5671,8.1624e-08,0.92724,0.20695,1.0763e-07,5.5615e-08
1.1414,0.56653,0.56653,0.5671,8.1787e-08,0.92503,0.20917,1.0846e-07,5.5115e-08
1.1422,0.56653,0.56653,0.5671,8.1953e-08,0.9228,0.2114,1.0924e-07,5.4664e-08
1.143,0.56653,0.56653,0.56711,8.2121e-08,0.92057,0.21364,1.0998e-07,5.4261e-08
1.1438,0.56653,0.56653,0.56711,8.2291e-08,0.91833,0.21589,1.1067e-07,5.3909e-08
1.1446,0.56653,0.56653,0.56711,8.2462e-08,0.91607,0.21815,1.1132e-07,5.3608e-08
1.1454,0.56653,0.56653,0.56711,8.2636e-08,0.91381,0.22041,1.1191e-07,5.3358e-08
1.1462,0.56653,0.56653,0.56711,8.2812e-08,0.91154,0.22269,1.1246e-07,5.316e-08
1.147,0.56653,0.56653,0.56712,8.2989e-08,0.90926,0.22497,1.1296e-07,5.3015e-08
1.1478,0.56653,0.56653,0.56712,8.3169e-08,0.90698,0.22726,1.1342e-07,5.2922e-08
1.1486,0.56653,0.56653,0.56712,8.335e-08,0.90468,0.22956,1.1382e-07,5.2883e-08
1.1494,0.56653,0.56653,0.56712,8.3533e-08,0.90238,0.23187,1.1417e-07,5.2897e-08
1.1502,0.56653,0.56653,0.56712,8.3718e-08,0.90006,0.23419,1.1447e-07,5.2966e-08
1.151,0.56653,0.56653,0.56713,8.3905e-08,0.89774,0.23651,1.1472e-07,5.3089e-08
1.1518,0.56653,0.56653,0.56713,8.4094e-08,0.89541,0.23885,1.1492e-07,5.3266e-08
1.1526,0.56653,0.56653,0.56713,8.4285e-08,0.89307,0.24119,1.1507e-07,5.3498e-08
1.1534,0.56653,0.56653,0.56713,8.4477e-08,0.89072,0.24354,1.1517e-07,5.3785e-08
1.1543,0.56653,0.56653,0.56714,8.4671e-08,0.88837,0.2459,1.1522e-07,5.4126e-08
1.1551,0.56653,0.56653,0.56714,8.4867e-08,0.886,0.24827,1.1521e-07,5.4523e-08
1.1559,0.56653,0.56653,0.56714,8.5064e-08,0.88363,0.25065,1.1516e-07,5.4974e-08
1.1567,0.56653,0.56653,0.56714,8.5264e-08,0.88125,0.25303,1.1505e-07,5.548e-08
1.1575,0.56653,0.56653,0.56714,8.5465e-08,0.87886,0.25542,1.1489e-07,5.604e-08
1.1583,0.56653,0.56653,0.56715,8.5667e-08,0.87647,0.25782,1.1468e-07,5.6655e-08
1.1591,0.56653,0.56653,0.56715,8.5872e-08,0.87406,0.26023,1.1442e-07,5.7324e-08
1.1599,0.56653,0.56653,0.56715,8.6077e-08,0.87165,0.26265,1.1411e-07,5.8046e-08
1.1607,0.56653,0.56653,0.56715,8.6285e-08,0.86923,0.26507,1.1375e-07,5.8822e-08
1.1615,0.56653,0.56653,0.56715,8.6494e-08,0.8668,0.2675,1.1334e-07,5.9651e-08
1.1623,0.56653,0.56653,0.56716,8.6705e-08,0.86437,0.26994,1.1288e-07,6.0533e-08
1.1631,0.56653,0.56653,0.56716,8.6917e-08,0.86193,0.27239,1.1237e-07,6.1467e-08
1.1639,0.56653,0.56653,0.56716,8.713e-08,0.85947,0.27484,1.1181e-07,6.2452e-08
1.1647,0.56653,0.56653,0.56716,8.7345e-08,0.85702,0.27731,1.112e-07,6.3489e-08
1.1655,0.56653,0.56653,0.56716,8.7562e-08,0.85455,0.27977,1.1055e-07,6.4575e-08
1.1663,0.56653,0.56653,0.56716,8.778e-08,0.85208,0.28225,1.0985e-07,6.5711e-08
1.1671,0.56653,0.56653,0.56717,8.7999e-08,0.8496,0.28473,1.091e-07,6.6897e-08
1.1679,0.56653,0.56653,0.56717,8.822e-08,0.84711,0.28723,1.0831e-07,6.813e-08
1.1688,0.56653,0.56653,0.56717,8.8442e-08,0.84462,0.28972,1.0747e-07,6.941e-08
1.1696,0.56653,0.56653,0.56717,8.8666e-08,0.84211,0.29223,1.0659e-07,7.0737e-08
1.1704,0.56653,0.56653,0.56717,8.8891e-08,0.83961,0.29474,1.0567e-07,7.211e-08
1.1712,0.56653,0.56653,0.56718,8.9117e-08,0.83709,0.29726,1.0471e-07,7.3527e-08
1.172,0.56653,0.56653,0.56718,8.9344e-08,0.83457,0.29979,1.037e-07,7.4987e-08
1.1728,0.56653,0.56653,0.56718,8.9573e-08,0.83204,0.30232,1.0266e-07,7.649e-08
1.1736,0.56653,0.56653,0.56718,8.9803e-08,0.8295,0.30486,1.0157e-07,7.8034e-08
1.1744,0.56653,0.56653,0.56718,9.0034e-08,0.82696,0.30741,1.0045e-07,7.9619e-08
1.1752,0.56653,0.56653,0.56718,9.0266e-08,0.82441,0.30996,9.9289e-08,8.1243e-08
1.176,0.56653,0.56653,0.56719,9.0499e-08,0.82185,0.31252,9.8094e-08,8.2904e-08
1.1768,0.56653,0.56653,0.56719,9.0734e-08,0.81929,0.31508,9.6865e-08,8.4603e-08
1.1776,0.56653,0.56653,0.56719,9.0969e-08,0.81672,0.31766,9.5602e-08,8.6337e-08
1.1784,0.56653,0.56653,0.56719,9.1206e-08,0.81414,0.32024,9.4307e-08,8.8105e-08
1.1792,0.56653,0.56653,0.56719,9.1444e-08,0.81156,0.32282,9.2982e-08,8.9905e-08
1.18,0.56653,0.56653,0.56719,9.1682e-08,0.80897,0.32541,9.1627e-08,9.1738e-08
1.1808,0.56653,0.56653,0.56719,9.1922e-08,0.80638,0.32801,9.0245e-08,9.36e-08
1.1816,0.56653,0.56653,0.5672,9.2163e-08,0.80378,0.33061,8.8835e-08,9.5491e-08
1.1824,0.56653,0.56653,0.5672,9.2405e-08,0.80117,0.33322,8.74e-08,9.7409e-08
1.1833,0.56653,0.56653,0.5672,9.2647e-08,0.79856,0.33584,8.5942e-08,9.9353e-08
1.1841,0.56653,0.56653,0.5672,9.2891e-08,0.79594,0.33846,8.4461e-08,1.0132e-07
1.1849,0.56653,0.56653,0.5672,9.3136e-08,0.79332,0.34109,8.2959e-08,1.0331e-07
1.1857,0.56653,0.56653,0.5672,9.3381e-08,0.79068,0.34372,8.1437e-08,1.0532e-07
1.1865,0.56653,0.56653,0.56721,9.3627e-08,0.78805,0.34636,7.9898e-08,1.0736e-07
1.1873,0.56653,0.56653,0.56721,9.3874e-08,0.78541,0.34901,7.8342e-08,1.0941e-07
1.1881,0.56653,0.56653,0.56721,9.4122e-08,0.78276,0.35166,7.6772e-08,1.1147e-07
1.1889,0.56653,0.56653,0.56721,9.4371e-08,0.78011,0.35431,7.5188e-08,1.1355e-07
1.1897,0.56653,0.56653,0.56721,9.462e-08,0.77745,0.35697,7.3592e-08,1.1565e-07
1.1905,0.56653,0.56653,0.56721,9.487e-08,0.77478,0.35964,7.1986e-08,1.1775e-07
1.1913,0.56653,0.56653,0.56721,9.5121e-08,0.77211,0.36231,7.0372e-08,1.1987e-07
1.1921,0.56653,0.56653,0.56721,9.5373e-08,0.76944,0.36499,6.8751e-08,1.2199e-07
1.1929,0.56653,0.56653,0.56722,9.5625e-08,0.76676,0.36767,6.7124e-08,1.2413e-07
1.1937,0.56653,0.56653,0.56722,9.5878e-08,0.76408,0.37036,6.5494e-08,1.2626e-07
1.1945,0.56653,0.56653,0.56722,9.6132e-08,0.76139,0.37305,6.3862e-08,1.284e-07
1.1953,0.56653,0.56653,0.56722,9.6386e-08,0.75869,0.37575,6.2229e-08,1.3054e-07
1.1961,0.56653,0.56653,0.56722,9.6641e-08,0.75599,0.37845,6.0598e-08,1.3268e-07
1.1969,0.56653,0.56653,0.56722,9.6896e-08,0.75329,0.38116,5.8969e-08,1.3482e-07
1.1977,0.56653,0.56653,0.56722,9.7152e-08,0.75058,0.38387,5.7345e-08,1.3696e-07
1.1986,0.56653,0.56653,0.56722,9.7409e-08,0.74786,0.38659,5.5727e-08,1.3909e-07
1.1994,0.56653,0.56653,0.56723,9.7666e-08,0.74514,0.38931,5.4117e-08,1.4121e-07
1.2002,0.56653,0.56653,0.56723,9.7924e-08,0.74242,0.39203,5.2516e-08,1.4333e-07
1.201,0.56653,0.56653,0.56723,9.8182e-08,0.73969,0.39476,5.0927e-08,1.4544e-07
1.2018,0.56653,0.56653,0.56723,9.844e-08,0.73696,0.3975,4.9349e-08,1.4753e-07
1.2026,0.56653,0.56653,0.56723,9.8699e-08,0.73422,0.40024,4.7786e-08,1.4961e-07
1.2034,0.56653,0.56653,0.56723,9.8959e-08,0.73148,0.40298,4.6239e-08,1.5168e-07
1.2042,0.56653,0.56653,0.56723,9.9219e-08,0.72874,0.40573,4.4709e-08,1.5373e-07
1.205,0.56653,0.56653,0.56723,9.9479e-08,0.72599,0.40848,4.3198e-08,1.5576e-07
1.2058,0.56653,0.56653,0.56723,9.974e-08,0.72324,0.41123,4.1707e-08,1.5777e-07
1.2066,0.56653,0.56653,0.56724,1e-07,0.72048,0.41399,4.0238e-08,1.5976e-07
1.2074,0.56653,0.56653,0.56724,1.0026e-07,0.71772,0.41676,3.8793e-08,1.6173e-07
1.2082,0.56653,0.56653,0.56724,1.0052e-07,0.71495,0.41952,3.7372e-08,1.6368e-07
1.209,0.56653,0.56653,0.56724,1.0079e-07,0.71218,0.42229,3.5978e-08,1.6559e-07
1.2098,0.56653,0.56653,0.56724,1.0105e-07,0.70941,0.42507,3.4612e-08,1.6749e-07
1.2106,0.56653,0.56653,0.56724,1.0131e-07,0.70663,0.42785,3.3275e-08,1.6935e-07
1.2114,0.56653,0.56653,0.56724,1.0157e-07,0.70385,0.43063,3.1968e-08,1.7118e-07
1.2122,0.56653,0.56653,0.56724,1.0184e-07,0.70107,0.43341,3.0694e-08,1.7298e-07
1.2131,0.56653,0.56653,0.56724,1.021e-07,0.69828,0.4362,2.9452e-08,1.7475e-07
1.2139,0.56653,0.56653,0.56724,1.0237e-07,0.69549,0.43899,2.8245e-08,1.7649e-07
1.2147,0.56653,0.56653,0.56724,1.0263e-07,0.6927,0.44179,2.7074e-08,1.7818e-07
1.2155,0.56653,0.56653,0.56724,1.0289e-07,0.6899,0.44459,2.594e-08,1.7985e-07
1.2163,0.56653,0.56653,0.56725,1.0316e-07,0.6871,0.44739,2.4844e-08,1.8147e-07
1.2171,0.56653,0.56653,0.56725,1.0342e-07,0.6843,0.45019,2.3788e-08,1.8306e-07
1.2179,0.56653,0.56653,0.56725,1.0369e-07,0.68149,0.453,2.2771e-08,1.846e-07
1.2187,0.56653,0.56653,0.56725,1.0395e-07,0.67868,0.45581,2.1797e-08,1.8611e-07
1.2195,0.56653,0.56653,0.56725,1.0422e-07,0.67587,0.45863,2.0865e-08,1.8757e-07
1.2203,0.56653,0.56653,0.56725,1.0448e-07,0.67306,0.46144,1.9976e-08,1.8899e-07
1.2211,0.56653,0.56653,0.56725,1.0475e-07,0.67024,0.46426,1.9133e-08,1.9037e-07
1.2219,0.56653,0.56653,0.56725,1.0502e-07,0.66742,0.46708,1.8334e-08,1.917e-07
1.2227,0.56653,0.56653,0.56725,1.0528e-07,0.6646,0.46991,1.7582e-08,1.9298e-07
1.2235,0.56653,0.56653,0.56725,1.0555e-07,0.66177,0.47273,1.6877e-08,1.9422e-07
1.2243,0.56653,0.56653,0.56725,1.0581e-07,0.65894,0.47556,1.6221e-08,1.9541e-07
1.2251,0.56653,0.56653,0.56725,1.0608e-07,0.65611,0.47839,1.5612e-08,1.9655e-07
1.2259,0.56653,0.56653,0.56725,1.0635e-07,0.65328,0.48123,1.5054e-08,1.9764e-07
1.2267,0.56653,0.56653,0.56725,1.0661e-07,0.65045,0.48406,1.4545e-08,1.9868e-07
1.2276,0.56653,0.56653,0.56725,1.0688e-07,0.64761,0.4869,1.4087e-08,1.9967e-07
1.2284,0.56653,0.56653,0.56726,1.0714e-07,0.64477,0.48974,1.368e-08,2.0061e-07
1.2292,0.56653,0.56653,0.56726,1.0741e-07,0.64193,0.49258,1.3325e-08,2.015e-07
1.23,0.56653,0.56653,0.56726,1.0768e-07,0.63909,0.49542,1.3023e-08,2.0233e-07
1.2308,0.56653,0.56653,0.56726,1.0794e-07,0.63624,0.49827,1.2772e-08,2.0312e-07
1.2316,0.56653,0.56653,0.56726,1.0821e-07,0.6334,0.50112,1.2575e-08,2.0385e-07
1.2324,0.56653,0.56653,0.56726,1.0848e-07,0.63055,0.50397,1.2431e-08,2.0452e-07
1.2332,0.56653,0.56653,0.56726,1.0874e-07,0.6277,0.50682,1.2341e-08,2.0515e-07
1.234,0.56653,0.56653,0.56726,1.0901e-07,0.62485,0.50967,1.2304e-08,2.0572e-07
1.2348,0.56653,0.56653,0.56726,1.0928e-07,0.62199,0.51252,1.2322e-08,2.0623e-07
1.2356,0.56653,0.56653,0.56726,1.0954e-07,0.61914,0.51538,1.2393e-08,2.067e-07
1.2364,0.56653,0.56653,0.56726,1.0981e-07,0.61628,0.51823,1.2519e-08,2.071e-07
1.2372,0.56653,0.56653,0.56726,1.1008e-07,0.61343,0.52109,1.2698e-08,2.0746e-07
1.238,0.56653,0.56653,0.56726,1.1034e-07,0.61057,0.52395,1.2932e-08,2.0776e-07
1.2388,0.56653,0.56653,0.56726,1.1061e-07,0.60771,0.52681,1.322e-08,2.08e-07
1.2396,0.56653,0.56653,0.56726,1.1088e-07,0.60485,0.52967,1.3561e-08,2.0819e-07
1.2404,0.56653,0.56653,0.56726,1.1114e-07,0.60199,0.53253,1.3956e-08,2.0833e-07
1.2412,0.56653,0.56653,0.56726,1.1141e-07,0.59913,0.53539,1.4405e-08,2.0841e-07
1.2421,0.56653,0.56653,0.56726,1.1168e-07,0.59626,0.53826,1.4906e-08,2.0845e-07
1.2429,0.56653,0.56653,0.56726,1.1194e-07,0.5934,0.54112,1.5461e-08,2.0842e-07
1.2437,0.56653,0.56653,0.56726,1.1221e-07,0.59054,0.54399,1.6067e-08,2.0835e-07
1.2445,0.56653,0.56653,0.56726,1.1247e-07,0.58767,0.54685,1.6726e-08,2.0822e-07
1.2453,0.56653,0.56653,0.56726,1.1274e-07,0.58481,0.54972,1.7436e-08,2.0804e-07
1.2461,0.56653,0.56653,0.56726,1.1301e-07,0.58194,0.55258,1.8196e-08,2.0782e-07
1.2469,0.56653,0.56653,0.56726,1.1327e-07,0.57907,0.55545,1.9007e-08,2.0754e-07
1.2477,0.56653,0.56653,0.56726,1.1354e-07,0.57621,0.55832,1.9868e-08,2.0721e-07
1.2485,0.56653,0.56653,0.56726,1.138e-07,0.57334,0.56118,2.0778e-08,2.0683e-07
1.2493,0.56653,0.56653,0.56726,1.1407e-07,0.57047,0.56405,2.1735e-08,2.064e-07
1.2501,0.56653,0.56653,0.56726,1.1433e-07,0.56761,0.56692,2.274e-08,2.0593e-07
1.2509,0.56653,0.56653,0.56726,1.146e-07,0.56474,0.56979,2.3792e-08,2.0541e-07
1.2517,0.56653,0.56653,0.56726,1.1486e-07,0.56187,0.57265,2.4889e-08,2.0484e-07
1.2525,0.56653,0.56653,0.56726,1.1513e-07,0.559,0.57552,2.6031e-08,2.0423e-07
1.2533,0.56653,0.56653,0.56726,1.1539e-07,0.55614,0.57839,2.7217e-08,2.0357e-07
1.2541,0.56653,0.56653,0.56726,1.1566e-07,0.55327,0.58125,2.8446e-08,2.0287e-07
1.2549,0.56653,0.56653,0.56726,1.1592e-07,0.5504,0.58412,2.9716e-08,2.0213e-07
1.2557,0.56653,0.56653,0.56726,1.1619e-07,0.54754,0.58699,3.1027e-08,2.0134e-07
1.2565,0.56653,0.56653,0.56726,1.1645e-07,0.54467,0.58985,3.2378e-08,2.0052e-07
1.2574,0.56653,0.56653,0.56726,1.1671e-07,0.54181,0.59271,3.3767e-08,1.9966e-07
1.2582,0.56653,0.56653,0.56726,1.1698e-07,0.53894,0.59558,3.5194e-08,1.9876e-07
1.259,0.56653,0.56653,0.56726,1.1724e-07,0.53608,0.59844,3.6656e-08,1.9782e-07
1.2598,0.56653,0.56653,0.56726,1.175e-07,0.53322,0.6013,3.8153e-08,1.9685e-07
1.2606,0.56653,0.56653,0.56726,1.1777e-07,0.53036,0.60417,3.9683e-08,1.9585e-07
1.2614,0.56653,0.56653,0.56726,1.1803e-07,0.52749,0.60703,4.1245e-08,1.9481e-07
1.2622,0.56653,0.56653,0.56726,1.1829e-07,0.52463,0.60989,4.2838e-08,1.9374e-07
1.263,0.56653,0.56653,0.56726,1.1855e-07,0.52178,0.61274,4.4461e-08,1.9265e-07
1.2638,0.56653,0.56653,0.56726,1.1882e-07,0.51892,0.6156,4.6111e-08,1.9152e-07
1.2646,0.56653,0.56653,0.56726,1.1908e-07,0.51606,0.61846,4.7788e-08,1.9037e-07
1.2654,0.56653,0.56653,0.56726,1.1934e-07,0.51321,0.62131,4.9489e-08,1.8919e-07
1.2662,0.56653,0.56653,0.56726,1.196e-07,0.51035,0.62416,5.1214e-08,1.8798e-07
1.267,0.56653,0.56653,0.56726,1.1986e-07,0.5075,0.62702,5.2961e-08,1.8676e-07
1.2678,0.56653,0.56653,0.56726,1.2012e-07,0.50465,0.62987,5.4728e-08,1.8551e-07
1.2686,0.56653,0.56653,0.56726,1.2038e-07,0.5018,0.63271,5.6514e-08,1.8425e-07
1.2694,0.56653,0.56653,0.56726,1.2064e-07,0.49895,0.63556,5.8317e-08,1.8296e-07
1.2702,0.56653,0.56653,0.56726,1.209e-07,0.49611,0.63841,6.0136e-08,1.8166e-07
1.271,0.56653,0.56653,0.56726,1.2116e-07,0.49326,0.64125,6.1969e-08,1.8035e-07
1.2719,0.56653,0.56653,0.56726,1.2142e-07,0.49042,0.64409,6.3814e-08,1.7902e-07
1.2727,0.56653,0.56653,0.56725,1.2168e-07,0.48758,0.64693,6.5669e-08,1.7768e-07
1.2735,0.56653,0.56653,0.56725,1.2193e-07,0.48474,0.64977,6.7534e-08,1.7633e-07
1.2743,0.56653,0.56653,0.56725,1.2219e-07,0.4819,0.6526,6.9406e-08,1.7498e-07
1.2751,0.56653,0.56653,0.56725,1.2245e-07,0.47907,0.65544,7.1284e-08,1.7361e-07
1.2759,0.56653,0.56653,0.56725,1.2271e-07,0.47624,0.65827,7.3165e-08,1.7225e-07
1.2767,0.56653,0.56653,0.56725,1.2296e-07,0.47341,0.66109,7.5049e-08,1.7088e-07
1.2775,0.56653,0.56653,0.56725,1.2322e-07,0.47058,0.66392,7.6934e-08,1.695e-07
1.2783,0.56653,0.56653,0.56725,1.2347e-07,0.46776,0.66674,7.8817e-08,1.6813e-07
1.2791,0.56653,0.56653,0.56725,1.2373e-07,0.46494,0.66956,8.0698e-08,1.6676e-07
1.2799,0.56653,0.56653,0.56725,1.2398e-07,0.46212,0.67238,8.2574e-08,1.6539e-07
1.2807,0.56653,0.56653,0.56725,1.2424e-07,0.4593,0.6752,8.4444e-08,1.6403e-07
1.2815,0.56653,0.56653,0.56725,1.2449e-07,0.45649,0.67801,8.6306e-08,1.6268e-07
1.2823,0.56653,0.56653,0.56725,1.2475e-07,0.45367,0.68082,8.8158e-08,1.6133e-07
1.2831,0.56653,0.56653,0.56725,1.25e-07,0.45087,0.68363,8.9999e-08,1.6e-07
1.2839,0.56653,0.56653,0.56725,1.2525e-07,0.44806,0.68643,9.1828e-08,1.5867e-07
1.2847,0.56653,0.56653,0.56725,1.255e-07,0.44526,0.68923,9.3641e-08,1.5736e-07
1.2855,0.56653,0.56653,0.56724,1.2575e-07,0.44246,0.69203,9.5439e-08,1.5607e-07
1.2864,0.56653,0.56653,0.56724,1.26e-07,0.43966,0.69482,9.7218e-08,1.5479e-07
1.2872,0.56653,0.56653,0.56724,1.2625e-07,0.43687,0.69761,9.8979e-08,1.5353e-07
1.288,0.56653,0.56653,0.56724,1.265e-07,0.43408,0.7004,1.0072e-07,1.5229e-07
1.2888,0.56653,0.56653,0.56724,1.2675e-07,0.43129,0.70319,1.0243e-07,1.5107e-07
1.2896,0.56653,0.56653,0.56724,1.27e-07,0.42851,0.70597,1.0413e-07,1.4988e-07
1.2904,0.56653,0.56653,0.56724,1.2725e-07,0.42573,0.70875,1.0579e-07,1.4871e-07
1.2912,0.56653,0.56653,0.56724,1.275e-07,0.42296,0.71152,1.0743e-07,1.4756e-07
1.292,0.56653,0.56653,0.56724,1.2774e-07,0.42019,0.71429,1.0904e-07,1.4644e-07
1.2928,0.56653,0.56653,0.56724,1.2799e-07,0.41742,0.71705,1.1062e-07,1.4535e-07
1.2936,0.56653,0.56653,0.56724,1.2823e-07,0.41465,0.71982,1.1217e-07,1.443e-07
1.2944,0.56653,0.56653,0.56723,1.2848e-07,0.41189,0.72258,1.1369e-07,1.4327e-07
1.2952,0.56653,0.56653,0.56723,1.2872e-07,0.40914,0.72533,1.1517e-07,1.4228e-07
1.296,0.56653,0.56653,0.56723,1.2897e-07,0.40638,0.72808,1.1661e-07,1.4132e-07
1.2968,0.56653,0.56653,0.56723,1.2921e-07,0.40364,0.73083,1.1802e-07,1.404e-07
1.2976,0.56653,0.56653,0.56723,1.2945e-07,0.40089,0.73357,1.1939e-07,1.3951e-07
1.2984,0.56653,0.56653,0.56723,1.2969e-07,0.39815,0.73631,1.2072e-07,1.3866e-07
1.2992,0.56653,0.56653,0.56723,1.2993e-07,0.39542,0.73904,1.2201e-07,1.3785e-07
1.3,0.56653,0.56653,0.56723,1.3017e-07,0.39269,0.74177,1.2325e-07,1.3708e-07
1.3009,0.56653,0.56653,0.56723,1.3041e-07,0.38996,0.74449,1.2446e-07,1.3636e-07
1.3017,0.56653,0.56653,0.56722,1.3065e-07,0.38724,0.74721,1.2562e-07,1.3567e-07
1.3025,0.56653,0.56653,0.56722,1.3088e-07,0.38452,0.74993,1.2673e-07,1.3504e-07
1.3033,0.56653,0.56653,0.56722,1.3112e-07,0.38181,0.75264,1.278e-07,1.3444e-07
1.3041,0.56653,0.56653,0.56722,1.3135e-07,0.3791,0.75534,1.2882e-07,1.3389e-07
1.3049,0.56653,0.56653,0.56722,1.3159e-07,0.37639,0.75805,1.2979e-07,1.3339e-07
1.3057,0.56653,0.56653,0.56722,1.3182e-07,0.3737,0.76074,1.3071e-07,1.3293e-07
1.3065,0.56653,0.56653,0.56722,1.3205e-07,0.371,0.76343,1.3158e-07,1.3253e-07
1.3073,0.56653,0.56653,0.56722,1.3229e-07,0.36831,0.76612,1.324e-07,1.3217e-07
1.3081,0.56653,0.56653,0.56721,1.3252e-07,0.36563,0.7688,1.3317e-07,1.3186e-07
1.3089,0.56653,0.56653,0.56721,1.3275e-07,0.36295,0.77148,1.3389e-07,1.316e-07
1.3097,0.56653,0.56653,0.56721,1.3297e-07,0.36028,0.77415,1.3455e-07,1.314e-07
1.3105,0.56653,0.56653,0.56721,1.332e-07,0.35761,0.77681,1.3516e-07,1.3124e-07
1.3113,0.56653,0.56653,0.56721,1.3343e-07,0.35495,0.77947,1.3572e-07,1.3114e-07
1.3121,0.56653,0.56653,0.56721,1.3366e-07,0.35229,0.78212,1.3622e-07,1.3109e-07
1.3129,0.56653,0.56653,0.56721,1.3388e-07,0.34964,0.78477,1.3666e-07,1.311e-07
1.3137,0.56653,0.56653,0.56721,1.341e-07,0.34699,0.78742,1.3705e-07,1.3115e-07
1.3145,0.56653,0.56653,0.5672,1.3433e-07,0.34435,0.79005,1.3739e-07,1.3127e-07
1.3153,0.56653,0.56653,0.5672,1.3455e-07,0.34172,0.79269,1.3767e-07,1.3143e-07
1.3162,0.56653,0.56653,0.5672,1.3477e-07,0.33909,0.79531,1.3789e-07,1.3165e-07
1.317,0.56653,0.56653,0.5672,1.3499e-07,0.33647,0.79793,1.3805e-07,1.3193e-07
1.3178,0.56653,0.56653,0.5672,1.3521e-07,0.33385,0.80055,1.3816e-07,1.3226e-07
1.3186,0.56653,0.56653,0.5672,1.3542e-07,0.33124,0.80316,1.3821e-07,1.3264e-07
1.3194,0.56653,0.56653,0.5672,1.3564e-07,0.32863,0.80576,1.382e-07,1.3308e-07
1.3202,0.56653,0.56653,0.56719,1.3586e-07,0.32603,0.80835,1.3813e-07,1.3358e-07
1.321,0.56653,0.56653,0.56719,1.3607e-07,0.32344,0.81094,1.3801e-07,1.3413e-07
1.3218,0.56653,0.56653,0.56719,1.3628e-07,0.32085,0.81353,1.3783e-07,1.3473e-07
1.3226,0.56653,0.56653,0.56719,1.3649e-07,0.31827,0.8161,1.376e-07,1.3539e-07
1.3234,0.56653,0.56653,0.56719,1.367e-07,0.3157,0.81868,1.3731e-07,1.361e-07
1.3242,0.56653,0.56653,0.56719,1.3691e-07,0.31313,0.82124,1.3696e-07,1.3687e-07
1.325,0.56653,0.56653,0.56718,1.3712e-07,0.31057,0.8238,1.3655e-07,1.3769e-07
1.3258,0.56653,0.56653,0.56718,1.3733e-07,0.30802,0.82635,1.3609e-07,1.3857e-07
1.3266,0.56653,0.56653,0.56718,1.3753e-07,0.30547,0.82889,1.3557e-07,1.3949e-07
1.3274,0.56653,0.56653,0.56718,1.3774e-07,0.30293,0.83143,1.35e-07,1.4047e-07
1.3282,0.56653,0.56653,0.56718,1.3794e-07,0.30039,0.83396,1.3438e-07,1.4151e-07
1.329,0.56653,0.56653,0.56718,1.3814e-07,0.29786,0.83649,1.337e-07,1.4259e-07
1.3298,0.56653,0.56653,0.56717,1.3834e-07,0.29534,0.839,1.3296e-07,1.4373e-07
1.3307,0.56653,0.56653,0.56717,1.3854e-07,0.29283,0.84151,1.3218e-07,1.4491e-07
1.3315,0.56653,0.56653,0.56717,1.3874e-07,0.29032,0.84402,1.3134e-07,1.4614e-07
1.3323,0.56653,0.56653,0.56717,1.3894e-07,0.28782,0.84651,1.3045e-07,1.4743e-07
1.3331,0.56653,0.56653,0.56717,1.3913e-07,0.28533,0.849,1.2951e-07,1.4876e-07
1.3339,0.56653,0.56653,0.56717,1.3933e-07,0.28284,0.85149,1.2852e-07,1.5013e-07
1.3347,0.56653,0.56653,0.56716,1.3952e-07,0.28037,0.85396,1.2748e-07,1.5156e-07
1.3355,0.56653,0.56653,0.56716,1.3971e-07,0.2779,0.85643,1.264e-07,1.5303e-07
1.3363,0.56653,0.56653,0.56716,1.399e-07,0.27543,0.85889,1.2527e-07,1.5454e-07
1.3371,0.56653,0.56653,0.56716,1.4009e-07,0.27298,0.86134,1.2409e-07,1.5609e-07
1.3379,0.56653,0.56653,0.56716,1.4028e-07,0.27053,0.86378,1.2286e-07,1.5769e-07
1.3387,0.56653,0.56653,0.56715,1.4046e-07,0.26809,0.86622,1.216e-07,1.5933e-07
1.3395,0.56653,0.56653,0.56715,1.4065e-07,0.26565,0.86865,1.2029e-07,1.6101e-07
1.3403,0.56653,0.56653,0.56715,1.4083e-07,0.26323,0.87107,1.1894e-07,1.6273e-07
1.3411,0.56653,0.56653,0.56715,1.4101e-07,0.26081,0.87349,1.1755e-07,1.6448e-07
1.3419,0.56653,0.56653,0.56715,1.4119e-07,0.2584,0.87589,1.1612e-07,1.6627e-07
1.3427,0.56653,0.56653,0.56714,1.4137e-07,0.256,0.87829,1.1465e-07,1.681e-07
1.3435,0.56653,0.56653,0.56714,1.4155e-07,0.2536,0.88068,1.1315e-07,1.6996e-07
1.3443,0.56653,0.56653,0.56714,1.4173e-07,0.25122,0.88306,1.1161e-07,1.7185e-07
1.3452,0.56653,0.56653,0.56714,1.419e-07,0.24884,0.88544,1.1004e-07,1.7377e-07
1.346,0.56653,0.56653,0.56714,1.4208e-07,0.24647,0.8878,1.0843e-07,1.7572e-07
1.3468,0.56653,0.56653,0.56713,1.4225e-07,0.24411,0.89016,1.068e-07,1.777e-07
1.3476,0.56653,0.56653,0.56713,1.4242e-07,0.24175,0.89251,1.0513e-07,1.797e-07
1.3484,0.56653,0.56653,0.56713,1.4259e-07,0.23941,0.89485,1.0344e-07,1.8174e-07
1.3492,0.56653,0.56653,0.56713,1.4276e-07,0.23707,0.89718,1.0172e-07,1.8379e-07
1.35,0.56653,0.56653,0.56713,1.4292e-07,0.23474,0.89951,9.9979e-08,1.8586e-07
1.3508,0.56653,0.56653,0.56712,1.4309e-07,0.23242,0.90182,9.8213e-08,1.8796e-07
1.3516,0.56653,0.56653,0.56712,1.4325e-07,0.23011,0.90413,9.6426e-08,1.9008e-07
1.3524,0.56653,0.56653,0.56712,1.4341e-07,0.22781,0.90643,9.4618e-08,1.9221e-07
1.3532,0.56653,0.56653,0.56712,1.4357e-07,0.22552,0.90872,9.2792e-08,1.9436e-07
1.354,0.56653,0.56653,0.56711,1.4373e-07,0.22323,0.911,9.095e-08,1.9652e-07
1.3548,0.56653,0.56653,0.56711,1.4389e-07,0.22095,0.91327,8.9092e-08,1.9869e-07
1.3556,0.56653,0.56653,0.56711,1.4405e-07,0.21869,0.91553,8.7221e-08,2.0087e-07
1.3564,0.56653,0.56653,0.56711,1.442e-07,0.21643,0.91779,8.5339e-08,2.0307e-07
1.3572,0.56653,0.56653,0.56711,1.4436e-07,0.21418,0.92003,8.3446e-08,2.0527e-07
1.358,0.56653,0.56653,0.5671,1.4451e-07,0.21194,0.92227,8.1545e-08,2.0747e-07
1.3588,0.56653,0.56653,0.5671,1.4466e-07,0.20971,0.9245,7.9638e-08,2.0968e-07
1.3597,0.56653,0.56653,0.5671,1.4481e-07,0.20748,0.92671,7.7725e-08,2.1189e-07
1.3605,0.56653,0.56653,0.5671,1.4496e-07,0.20527,0.92892,7.581e-08,2.1411e-07
1.3613,0.56653,0.56653,0.56709,1.451e-07,0.20307,0.93112,7.3893e-08,2.1632e-07
1.3621,0.56653,0.56653,0.56709,1.4525e-07,0.20087,0.93331,7.1976e-08,2.1853e-07
1.3629,0.56653,0.56653,0.56709,1.4539e-07,0.19869,0.93549,7.0061e-08,2.2073e-07
1.3637,0.56653,0.56653,0.56709,1.4554e-07,0.19651,0.93766,6.815e-08,2.2293e-07
1.3645,0.56653,0.56653,0.56708,1.4568e-07,0.19434,0.93983,6.6244e-08,2.2511e-07
1.3653,0.56653,0.56653,0.56708,1.4582e-07,0.19219,0.94198,6.4345e-08,2.2729e-07
1.3661,0.56653,0.56653,0.56708,1.4596e-07,0.19004,0.94412,6.2455e-08,2.2946e-07
1.3669,0.56653,0.56653,0.56708,1.4609e-07,0.1879,0.94625,6.0575e-08,2.3161e-07
1.3677,0.56653,0.56653,0.56708,1.4623e-07,0.18577,0.94838,5.8707e-08,2.3375e-07
1.3685,0.56653,0.56653,0.56707,1.4637e-07,0.18366,0.95049,5.6854e-08,2.3588e-07
1.3693,0.56653,0.56653,0.56707,1.465e-07,0.18155,0.95259,5.5015e-08,2.3798e-07
1.3701,0.56653,0.56653,0.56707,1.4663e-07,0.17945,0.95469,5.3194e-08,2.4007e-07
1.3709,0.56653,0.56653,0.56707,1.4676e-07,0.17736,0.95677,5.1391e-08,2.4213e-07
1.3717,0.56653,0.56653,0.56706,1.4689e-07,0.17528,0.95884,4.9609e-08,2.4418e-07
1.3725,0.56653,0.56653,0.56706,1.4702e-07,0.17321,0.96091,4.7848e-08,2.4619e-07
1.3733,0.56653,0.56653,0.56706,1.4715e-07,0.17115,0.96296,4.6111e-08,2.4818e-07
1.3741,0.56653,0.56653,0.56706,1.4727e-07,0.16911,0.965,4.4399e-08,2.5015e-07
1.375,0.56653,0.56653,0.56705,1.474e-07,0.16707,0.96704,4.2713e-08,2.5208e-07
1.3758,0.56653,0.56653,0.56705,1.4752e-07,0.16504,0.96906,4.1055e-08,2.5399e-07
1.3766,0.56653,0.56653,0.56705,1.4764e-07,0.16302,0.97107,3.9426e-08,2.5586e-07
1.3774,0.56653,0.56653,0.56704,1.4776e-07,0.16101,0.97308,3.7828e-08,2.577e-07
1.3782,0.56653,0.56653,0.56704,1.4788e-07,0.15902,0.97507,3.6263e-08,2.5951e-07
1.379,0.56653,0.56653,0.56704,1.48e-07,0.15703,0.97705,3.4731e-08,2.6128e-07
1.3798,0.56653,0.56653,0.56704,1.4812e-07,0.15505,0.97902,3.3234e-08,2.6301e-07
1.3806,0.56653,0.56653,0.56703,1.4824e-07,0.15309,0.98098,3.1773e-08,2.647e-07
1.3814,0.56653,0.56653,0.56703,1.4835e-07,0.15113,0.98293,3.035e-08,2.6635e-07
1.3822,0.56653,0.56653,0.56703,1.4847e-07,0.14919,0.98487,2.8965e-08,2.6797e-07
1.383,0.56653,0.56653,0.56703,1.4858e-07,0.14726,0.9868,2.762e-08,2.6954e-07
1.3838,0.56653,0.56653,0.56702,1.4869e-07,0.14533,0.98871,2.6317e-08,2.7107e-07
1.3846,0.56653,0.56653,0.56702,1.488e-07,0.14342,0.99062,2.5055e-08,2.7255e-07
1.3854,0.56653,0.56653,0.56702,1.4891e-07,0.14152,0.99252,2.3837e-08,2.7399e-07
1.3862,0.56653,0.56653,0.56702,1.4902e-07,0.13963,0.9944,2.2664e-08,2.7538e-07
1.387,0.56653,0.56653,0.56701,1.4913e-07,0.13775,0.99628,2.1535e-08,2.7672e-07
1.3878,0.56653,0.56653,0.56701,1.4924e-07,0.13588,0.99814,2.0453e-08,2.7802e-07
1.3886,0.56653,0.56653,0.56701,1.4934e-07,0.13402,0.99999,1.9418e-08,2.7926e-07
1.3895,0.56653,0.56653,0.567,1.4945e-07,0.13218,1.0018,1.8431e-08,2.8046e-07
1.3903,0.56653,0.56653,0.567,1.4955e-07,0.13034,1.0037,1.7493e-08,2.8161e-07
1.3911,0.56653,0.56653,0.567,1.4965e-07,0.12852,1.0055,1.6605e-08,2.827e-07
1.3919,0.56653,0.56653,0.567,1.4975e-07,0.12671,1.0073,1.5767e-08,2.8374e-07
1.3927,0.56653,0.56653,0.56699,1.4985e-07,0.1249,1.0091,1.4981e-08,2.8473e-07
1.3935,0.56653,0.56653,0.56699,1.4996e-07,0.12311,1.0109,1.4246e-08,2.8566e-07
1.3943,0.56653,0.56653,0.56699,1.5005e-07,0.12133,1.0126,1.3563e-08,2.8655e-07
1.3951,0.56653,0.56653,0.56698,1.5015e-07,0.11957,1.0144,1.2934e-08,2.8737e-07
1.3959,0.56653,0.56653,0.56698,1.5025e-07,0.11781,1.0162,1.2357e-08,2.8814e-07
1.3967,0.56653,0.56653,0.56698,1.5035e-07,0.11607,1.0179,1.1835e-08,2.8886e-07
1.3975,0.56653,0.56653,0.56698,1.5044e-07,0.11433,1.0196,1.1366e-08,2.8952e-07
1.3983,0.56653,0.56653,0.56697,1.5054e-07,0.11261,1.0213,1.0953e-08,2.9012e-07
1.3991,0.56653,0.56653,0.56697,1.5063e-07,0.1109,1.023,1.0594e-08,2.9067e-07
1.3999,0.56653,0.56653,0.56697,1.5072e-07,0.1092,1.0247,1.029e-08,2.9116e-07
1.4007,0.56653,0.56653,0.56696,1.5082e-07,0.10752,1.0264,1.0041e-08,2.9159e-07
1.4015,0.56653,0.56653,0.56696,1.5091e-07,0.10584,1.0281,9.848e-09,2.9197e-07
1.4023,0.56653,0.56653,0.56696,1.51e-07,0.10418,1.0297,9.7102e-09,2.9229e-07
1.4031,0.56653,0.56653,0.56696,1.5109e-07,0.10253,1.0314,9.628e-09,2.9255e-07
1.404,0.56653,0.56653,0.56695,1.5118e-07,0.10089,1.033,9.6013e-09,2.9276e-07
1.4048,0.56653,0.56653,0.56695,1.5127e-07,0.099262,1.0346,9.63e-09,2.9291e-07
1.4056,0.56653,0.56653,0.56695,1.5136e-07,0.097647,1.0362,9.714e-09,2.93e-07
1.4064,0.56653,0.56653,0.56694,1.5145e-07,0.096044,1.0378,9.8531e-09,2.9304e-07
1.4072,0.56653,0.56653,0.56694,1.5153e-07,0.094453,1.0394,1.0047e-08,2.9302e-07
1.408,0.56653,0.56653,0.56694,1.5162e-07,0.092873,1.041,1.0296e-08,2.9294e-07
1.4088,0.56653,0.56653,0.56693,1.5171e-07,0.091306,1.0426,1.0599e-08,2.9281e-07
1.4096,0.56653,0.56653,0.56693,1.5179e-07,0.089752,1.0441,1.0956e-08,2.9263e-07
1.4104,0.56653,0.56653,0.56693,1.5188e-07,0.088209,1.0456,1.1366e-08,2.9238e-07
1.4112,0.56653,0.56653,0.56693,1.5196e-07,0.086679,1.0472,1.183e-08,2.9209e-07
1.412,0.56653,0.56653,0.56692,1.5204e-07,0.085161,1.0487,1.2346e-08,2.9174e-07
1.4128,0.56653,0.56653,0.56692,1.5213e-07,0.083655,1.0502,1.2913e-08,2.9134e-07
1.4136,0.56653,0.56653,0.56692,1.5221e-07,0.082162,1.0517,1.3533e-08,2.9088e-07
1.4144,0.56653,0.56653,0.56691,1.5229e-07,0.080681,1.0531,1.4203e-08,2.9038e-07
1.4152,0.56653,0.56653,0.56691,1.5237e-07,0.079212,1.0546,1.4922e-08,2.8982e-07
1.416,0.56653,0.56653,0.56691,1.5245e-07,0.077756,1.0561,1.5691e-08,2.8921e-07
1.4168,0.56653,0.56653,0.5669,1.5253e-07,0.076313,1.0575,1.6509e-08,2.8856e-07
1.4176,0.56653,0.56653,0.5669,1.5261e-07,0.074882,1.0589,1.7373e-08,2.8785e-07
1.4185,0.56653,0.56653,0.5669,1.5269e-07,0.073463,1.0603,1.8285e-08,2.871e-07
1.4193,0.56653,0.56653,0.56689,1.5277e-07,0.072058,1.0617,1.9242e-08,2.863e-07
1.4201,0.56653,0.56653,0.56689,1.5285e-07,0.070665,1.0631,2.0244e-08,2.8546e-07
1.4209,0.56653,0.56653,0.56689,1.5293e-07,0.069284,1.0645,2.1289e-08,2.8457e-07
1.4217,0.56653,0.56653,0.56688,1.5301e-07,0.067917,1.0659,2.2378e-08,2.8363e-07
1.4225,0.56653,0.56653,0.56688,1.5308e-07,0.066562,1.0672,2.3507e-08,2.8266e-07
1.4233,0.56653,0.56653,0.56688,1.5316e-07,0.06522,1.0685,2.4677e-08,2.8164e-07
1.4241,0.56653,0.56653,0.56687,1.5324e-07,0.063891,1.0699,2.5887e-08,2.8059e-07
1.4249,0.56653,0.56653,0.56687,1.5331e-07,0.062574,1.0712,2.7134e-08,2.7949e-07
1.4257,0.56653,0.56653,0.56687,1.5339e-07,0.061271,1.0725,2.8418e-08,2.7836e-07
1.4265,0.56653,0.56653,0.56687,1.5346e-07,0.05998,1.0738,2.9738e-08,2.7719e-07
1.4273,0.56653,0.56653,0.56686,1.5354e-07,0.058703,1.075,3.1091e-08,2.7599e-07
1.4281,0.56653,0.56653,0.56686,1.5361e-07,0.057438,1.0763,3.2478e-08,2.7475e-07
1.4289,0.56653,0.56653,0.56686,1.5369e-07,0.056187,1.0775,3.3896e-08,2.7348e-07
1.4297,0.56653,0.56653,0.56685,1.5376e-07,0.054949,1.0788,3.5344e-08,2.7218e-07
1.4305,0.56653,0.56653,0.56685,1.5384e-07,0.053723,1.08,3.6821e-08,2.7085e-07
1.4313,0.56653,0.56653,0.56685,1.5391e-07,0.052511,1.0812,3.8325e-08,2.6949e-07
1.4321,0.56653,0.56653,0.56684,1.5398e-07,0.051312,1.0824,3.9854e-08,2.6811e-07
1.4329,0.56653,0.56653,0.56684,1.5405e-07,0.050126,1.0836,4.1408e-08,2.667e-07
1.4338,0.56653,0.56653,0.56684,1.5413e-07,0.048954,1.0847,4.2985e-08,2.6527e-07
1.4346,0.56653,0.56653,0.56683,1.542e-07,0.047795,1.0859,4.4583e-08,2.6381e-07
1.4354,0.56653,0.56653,0.56683,1.5427e-07,0.046649,1.087,4.62e-08,2.6234e-07
1.4362,0.56653,0.56653,0.56683,1.5434e-07,0.045516,1.0881,4.7835e-08,2.6085e-07
1.437,0.56653,0.56653,0.56682,1.5441e-07,0.044397,1.0892,4.9487e-08,2.5934e-07
1.4378,0.56653,0.56653,0.56682,1.5448e-07,0.043291,1.0903,5.1154e-08,2.5781e-07
1.4386,0.56653,0.56653,0.56682,1.5455e-07,0.042198,1.0914,5.2834e-08,2.5627e-07
1.4394,0.56653,0.56653,0.56681,1.5462e-07,0.041119,1.0925,5.4525e-08,2.5472e-07
1.4402,0.56653,0.56653,0.56681,1.5469e-07,0.040053,1.0936,5.6227e-08,2.5316e-07
1.441,0.56653,0.56653,0.56681,1.5476e-07,0.039001,1.0946,5.7936e-08,2.5159e-07
1.4418,0.56653,0.56653,0.5668,1.5483e-07,0.037962,1.0956,5.9653e-08,2.5001e-07
1.4426,0.56653,0.56653,0.5668,1.549e-07,0.036937,1.0967,6.1374e-08,2.4842e-07
1.4434,0.56653,0.56653,0.5668,1.5497e-07,0.035926,1.0977,6.3099e-08,2.4683e-07
1.4442,0.56653,0.56653,0.56679,1.5503e-07,0.034928,1.0987,6.4825e-08,2.4524e-07
1.445,0.56653,0.56653,0.56679,1.551e-07,0.033943,1.0996,6.6552e-08,2.4365e-07
1.4458,0.56653,0.56653,0.56679,1.5517e-07,0.032973,1.1006,6.8276e-08,2.4206e-07
1.4466,0.56653,0.56653,0.56678,1.5524e-07,0.032015,1.1015,6.9998e-08,2.4047e-07
1.4474,0.56653,0.56653,0.56678,1.553e-07,0.031072,1.1025,7.1714e-08,2.3889e-07
1.4483,0.56653,0.56653,0.56677,1.5537e-07,0.030142,1.1034,7.3424e-08,2.3731e-07
1.4491,0.56653,0.56653,0.56677,1.5543e-07,0.029227,1.1043,7.5125e-08,2.3574e-07
1.4499,0.56653,0.56653,0.56677,1.555e-07,0.028324,1.1052,7.6817e-08,2.3418e-07
1.4507,0.56653,0.56653,0.56676,1.5556e-07,0.027436,1.1061,7.8497e-08,2.3263e-07
1.4515,0.56653,0.56653,0.56676,1.5563e-07,0.026561,1.107,8.0164e-08,2.3109e-07
1.4523,0.56653,0.56653,0.56676,1.5569e-07,0.025701,1.1078,8.1817e-08,2.2957e-07
1.4531,0.56653,0.56653,0.56675,1.5576e-07,0.024854,1.1087,8.3453e-08,2.2806e-07
1.4539,0.56653,0.56653,0.56675,1.5582e-07,0.024021,1.1095,8.5071e-08,2.2657e-07
1.4547,0.56653,0.56653,0.56675,1.5588e-07,0.023202,1.1103,8.667e-08,2.2509e-07
1.4555,0.56653,0.56653,0.56674,1.5594e-07,0.022397,1.1111,8.8248e-08,2.2364e-07
1.4563,0.56653,0.56653,0.56674,1.5601e-07,0.021605,1.1119,8.9803e-08,2.2221e-07
1.4571,0.56653,0.56653,0.56674,1.5607e-07,0.020828,1.1126,9.1335e-08,2.208e-07
1.4579,0.56653,0.56653,0.56673,1.5613e-07,0.020065,1.1134,9.2841e-08,2.1941e-07
1.4587,0.56653,0.56653,0.56673,1.5619e-07,0.019315,1.1141,9.4321e-08,2.1806e-07
1.4595,0.56653,0.56653,0.56673,1.5625e-07,0.01858,1.1149,9.5772e-08,2.1672e-07
1.4603,0.56653,0.56653,0.56672,1.5631e-07,0.017859,1.1156,9.7193e-08,2.1542e-07
1.4611,0.56653,0.56653,0.56672,1.5637e-07,0.017152,1.1163,9.8584e-08,2.1415e-07
1.4619,0.56653,0.56653,0.56672,1.5642e-07,0.016459,1.117,9.9943e-08,2.1291e-07
1.4628,0.56653,0.56653,0.56671,1.5648e-07,0.015779,1.1176,1.0127e-07,2.117e-07
1.4636,0.56653,0.56653,0.56671,1.5654e-07,0.015115,1.1183,1.0256e-07,2.1052e-07
1.4644,0.56653,0.56653,0.56671,1.5659e-07,0.014464,1.1189,1.0381e-07,2.0938e-07
1.4652,0.56653,0.56653,0.5667,1.5665e-07,0.013827,1.1196,1.0503e-07,2.0827e-07
1.466,0.56653,0.56653,0.5667,1.5671e-07,0.013205,1.1202,1.0621e-07,2.072e-07
1.4668,0.56653,0.56653,0.56669,1.5676e-07,0.012596,1.1208,1.0735e-07,2.0617e-07
1.4676,0.56653,0.56653,0.56669,1.5681e-07,0.012002,1.1214,1.0845e-07,2.0518e-07
1.4684,0.56653,0.56653,0.56669,1.5687e-07,0.011422,1.122,1.095e-07,2.0423e-07
1.4692,0.56653,0.56653,0.56668,1.5692e-07,0.010856,1.1225,1.1052e-07,2.0332e-07
1.47,0.56653,0.56653,0.56668,1.5697e-07,0.010305,1.1231,1.1149e-07,2.0246e-07
1.4708,0.56653,0.56653,0.56668,1.5702e-07,0.0097676,1.1236,1.1241e-07,2.0163e-07
1.4716,0.56653,0.56653,0.56667,1.5707e-07,0.0092446,1.1241,1.133e-07,2.0085e-07
1.4724,0.56653,0.56653,0.56667,1.5712e-07,0.0087358,1.1246,1.1413e-07,2.0011e-07
1.4732,0.56653,0.56653,0.56667,1.5717e-07,0.0082414,1.1251,1.1492e-07,1.9942e-07
1.474,0.56653,0.56653,0.56666,1.5722e-07,0.0077613,1.1256,1.1566e-07,1.9878e-07
1.4748,0.56653,0.56653,0.56666,1.5727e-07,0.0072955,1.126,1.1635e-07,1.9818e-07
1.4756,0.56653,0.56653,0.56666,1.5731e-07,0.006844,1.1265,1.17e-07,1.9763e-07
1.4764,0.56653,0.56653,0.56665,1.5736e-07,0.0064068,1.1269,1.1759e-07,1.9713e-07
1.4773,0.56653,0.56653,0.56665,1.574e-07,0.005984,1.1273,1.1813e-07,1.9667e-07
1.4781,0.56653,0.56653,0.56664,1.5745e-07,0.0055755,1.1277,1.1863e-07,1.9627e-07
1.4789,0.56653,0.56653,0.56664,1.5749e-07,0.0051815,1.1281,1.1907e-07,1.9591e-07
1.4797,0.56653,0.56653,0.56664,1.5753e-07,0.0048017,1.1285,1.1946e-07,1.956e-07
1.4805,0.56653,0.56653,0.56663,1.5757e-07,0.0044364,1.1288,1.198e-07,1.9534e-07
1.4813,0.56653,0.56653,0.56663,1.5761e-07,0.0040855,1.1292,1.2009e-07,1.9514e-07
1.4821,0.56653,0.56653,0.56663,1.5765e-07,0.003749,1.1295,1.2032e-07,1.9498e-07
1.4829,0.56653,0.56653,0.56662,1.5769e-07,0.0034269,1.1298,1.205e-07,1.9487e-07
1.4837,0.56653,0.56653,0.56662,1.5773e-07,0.0031192,1.1301,1.2063e-07,1.9482e-07
1.4845,0.56653,0.56653,0.56662,1.5776e-07,0.002826,1.1304,1.2071e-07,1.9481e-07
1.4853,0.56653,0.56653,0.56661,1.578e-07,0.0025472,1.1307,1.2073e-07,1.9486e-07
1.4861,0.56653,0.56653,0.56661,1.5783e-07,0.0022828,1.1309,1.207e-07,1.9496e-07
1.4869,0.56653,0.56653,0.5666,1.5786e-07,0.0020329,1.1312,1.2062e-07,1.951e-07
1.4877,0.56653,0.56653,0.5666,1.5789e-07,0.0017974,1.1314,1.2049e-07,1.953e-07
1.4885,0.56653,0.56653,0.5666,1.5792e-07,0.0015765,1.1316,1.203e-07,1.9555e-07
1.4893,0.56653,0.56653,0.56659,1.5795e-07,0.0013699,1.1318,1.2006e-07,1.9585e-07
1.4901,0.56653,0.56653,0.56659,1.5798e-07,0.0011779,1.132,1.1977e-07,1.9619e-07
1.4909,0.56653,0.56653,0.56659,1.5801e-07,0.0010003,1.1322,1.1942e-07,1.9659e-07
1.4917,0.56653,0.56653,0.56658,1.5803e-07,0.00083728,1.1323,1.1903e-07,1.9704e-07
1.4926,0.56653,0.56653,0.56658,1.5806e-07,0.0006887,1.1325,1.1858e-07,1.9753e-07
1.4934,0.56653,0.56653,0.56658,1.5808e-07,0.00055461,1.1326,1.1809e-07,1.9807e-07
1.4942,0.56653,0.56653,0.56657,1.581e-07,0.00043502,1.1327,1.1754e-07,1.9866e-07
1.495,0.56653,0.56653,0.56657,1.5812e-07,0.00032993,1.1328,1.1694e-07,1.993e-07
1.4958,0.56653,0.56653,0.56656,1.5814e-07,0.00023934,1.1329,1.163e-07,1.9998e-07
1.4966,0.56653,0.56653,0.56656,1.5816e-07,0.00016326,1.133,1.1561e-07,2.0071e-07
1.4974,0.56653,0.56653,0.56656,1.5818e-07,0.00010168,1.133,1.1486e-07,2.0149e-07
1.4982,0.56653,0.56653,0.56655,1.5819e-07,5.4616e-05,1.1331,1.1408e-07,2.023e-07
1.499,0.56653,0.56653,0.56655,1.582e-07,2.2059e-05,1.1331,1.1324e-07,2.0317e-07
1.4998,0.56653,0.56653,0.56655,1.5822e-07,4.0123e-06,1.1331,1.1236e-07,2.0407e-07
1.5006,0.56653,0.56653,0.56654,1.5823e-07,4.7687e-07,1.1331,1.1144e-07,2.0502e-07
1.5014,0.56653,0.56653,0.56654,1.5824e-07,1.1453e-05,1.1331,1.1047e-07,2.06e-07
1.5022,0.56653,0.56653,0.56654,1.5824e-07,3.6939e-05,1.133,1.0946e-07,2.0703e-07
1.503,0.56653,0.56653,0.56653,1.5825e-07,7.6936e-05,1.133,1.0841e-07,2.0809e-07
1.5038,0.56653,0.56653,0.56653,1.5826e-07,0.00013144,1.1329,1.0732e-07,2.0919e-07
1.5046,0.56653,0.56653,0.56653,1.5826e-07,0.00020046,1.1328,1.0619e-07,2.1033e-07
1.5054,0.56653,0.56653,0.56652,1.5826e-07,0.00028398,1.1328,1.0501e-07,2.1151e-07
1.5062,0.56653,0.56653,0.56652,1.5826e-07,0.000382,1.1327,1.0381e-07,2.1272e-07
1.5071,0.56653,0.56653,0.56651,1.5826e-07,0.00049453,1.1325,1.0256e-07,2.1396e-07
1.5079,0.56653,0.56653,0.56651,1.5826e-07,0.00062155,1.1324,1.0128e-07,2.1523e-07
1.5087,0.56653,0.56653,0.56651,1.5825e-07,0.00076307,1.1323,9.9972e-08,2.1653e-07
1.5095,0.56653,0.56653,0.5665,1.5825e-07,0.00091908,1.1321,9.8628e-08,2.1787e-07
1.5103,0.56653,0.56653,0.5665,1.5824e-07,0.0010896,1.1319,9.7252e-08,2.1923e-07
1.5111,0.56653,0.56653,0.5665,1.5823e-07,0.0012746,1.1317,9.5846e-08,2.2062e-07
1.5119,0.56653,0.56653,0.56649,1.5822e-07,0.001474,1.1315,9.4412e-08,2.2203e-07
1.5127,0.56653,0.56653,0.56649,1.5821e-07,0.001688,1.1313,9.2951e-08,2.2347e-07
1.5135,0.56653,0.56653,0.56649,1.5819e-07,0.0019164,1.1311,9.1464e-08,2.2492e-07
1.5143,0.56653,0.56653,0.56648,1.5818e-07,0.0021592,1.1308,8.9953e-08,2.264e-07
1.5151,0.56653,0.56653,0.56648,1.5816e-07,0.0024165,1.1305,8.842e-08,2.279e-07
1.5159,0.56653,0.56653,0.56647,1.5814e-07,0.0026883,1.1303,8.6865e-08,2.2942e-07
1.5167,0.56653,0.56653,0.56647,1.5812e-07,0.0029745,1.13,8.529e-08,2.3095e-07
1.5175,0.56653,0.56653,0.56647,1.581e-07,0.0032752,1.1297,8.3697e-08,2.325e-07
1.5183,0.56653,0.56653,0.56646,1.5808e-07,0.0035902,1.1293,8.2088e-08,2.3406e-07
1.5191,0.56653,0.56653,0.56646,1.5805e-07,0.0039197,1.129,8.0463e-08,2.3564e-07
1.5199,0.56653,0.56653,0.56646,1.5802e-07,0.0042636,1.1286,7.8825e-08,2.3722e-07
1.5207,0.56653,0.56653,0.56645,1.5799e-07,0.0046219,1.1283,7.7175e-08,2.3881e-07
1.5216,0.56653,0.56653,0.56645,1.5796e-07,0.0049946,1.1279,7.5514e-08,2.4041e-07
1.5224,0.56653,0.56653,0.56645,1.5793e-07,0.0053817,1.1275,7.3845e-08,2.4202e-07
1.5232,0.56653,0.56653,0.56644,1.579e-07,0.0057832,1.1271,7.2169e-08,2.4362e-07
1.524,0.56653,0.56653,0.56644,1.5786e-07,0.006199,1.1267,7.0487e-08,2.4523e-07
1.5248,0.56653,0.56653,0.56643,1.5782e-07,0.0066292,1.1262,6.88e-08,2.4685e-07
1.5256,0.56653,0.56653,0.56643,1.5778e-07,0.0070737,1.1258,6.7112e-08,2.4845e-07
1.5264,0.56653,0.56653,0.56643,1.5774e-07,0.0075325,1.1253,6.5423e-08,2.5006e-07
1.5272,0.56653,0.56653,0.56642,1.577e-07,0.0080057,1.1248,6.3735e-08,2.5166e-07
1.528,0.56653,0.56653,0.56642,1.5765e-07,0.0084931,1.1243,6.2049e-08,2.5326e-07
1.5288,0.56653,0.56653,0.56642,1.5761e-07,0.0089949,1.1238,6.0368e-08,2.5485e-07
1.5296,0.56653,0.56653,0.56641,1.5756e-07,0.0095109,1.1233,5.8692e-08,2.5643e-07
1.5304,0.56653,0.56653,0.56641,1.5751e-07,0.010041,1.1228,5.7024e-08,2.58e-07
1.5312,0.56653,0.56653,0.56641,1.5746e-07,0.010586,1.1222,5.5365e-08,2.5955e-07
1.532,0.56653,0.56653,0.5664,1.574e-07,0.011145,1.1217,5.3716e-08,2.6109e-07
1.5328,0.56653,0.56653,0.5664,1.5735e-07,0.011718,1.1211,5.208e-08,2.6262e-07
1.5336,0.56653,0.56653,0.5664,1.5729e-07,0.012305,1.1205,5.0458e-08,2.6413e-07
1.5344,0.56653,0.56653,0.56639,1.5723e-07,0.012906,1.1199,4.885e-08,2.6562e-07
1.5352,0.56653,0.56653,0.56639,1.5717e-07,0.013522,1.1193,4.726e-08,2.6709e-07
1.5361,0.56653,0.56653,0.56638,1.5711e-07,0.014152,1.1186,4.5688e-08,2.6854e-07
1.5369,0.56653,0.56653,0.56638,1.5705e-07,0.014796,1.118,4.4136e-08,2.6996e-07
1.5377,0.56653,0.56653,0.56638,1.5698e-07,0.015454,1.1173,4.2605e-08,2.7136e-07
1.5385,0.56653,0.56653,0.56637,1.5692e-07,0.016126,1.1166,4.1098e-08,2.7273e-07
1.5393,0.56653,0.56653,0.56637,1.5685e-07,0.016812,1.1159,3.9614e-08,2.7408e-07
1.5401,0.56653,0.56653,0.56637,1.5678e-07,0.017513,1.1152,3.8157e-08,2.7539e-07
1.5409,0.56653,0.56653,0.56636,1.567e-07,0.018227,1.1145,3.6726e-08,2.7668e-07
1.5417,0.56653,0.56653,0.56636,1.5663e-07,0.018955,1.1138,3.5324e-08,2.7793e-07
1.5425,0.56653,0.56653,0.56636,1.5655e-07,0.019698,1.113,3.3952e-08,2.7915e-07
1.5433,0.56653,0.56653,0.56635,1.5648e-07,0.020454,1.1123,3.2612e-08,2.8034e-07
1.5441,0.56653,0.56653,0.56635,1.564e-07,0.021225,1.1115,3.1303e-08,2.8149e-07
1.5449,0.56653,0.56653,0.56635,1.5632e-07,0.022009,1.1107,3.0029e-08,2.826e-07
1.5457,0.56653,0.56653,0.56634,1.5623e-07,0.022808,1.1099,2.879e-08,2.8368e-07
1.5465,0.56653,0.56653,0.56634,1.5615e-07,0.02362,1.1091,2.7586e-08,2.8471e-07
1.5473,0.56653,0.56653,0.56634,1.5606e-07,0.024446,1.1082,2.642e-08,2.8571e-07
1.5481,0.56653,0.56653,0.56633,1.5598e-07,0.025286,1.1074,2.5293e-08,2.8666e-07
1.5489,0.56653,0.56653,0.56633,1.5589e-07,0.02614,1.1065,2.4205e-08,2.8757e-07
1.5497,0.56653,0.56653,0.56633,1.558e-07,0.027008,1.1056,2.3158e-08,2.8844e-07
1.5505,0.56653,0.56653,0.56632,1.557e-07,0.02789,1.1048,2.2153e-08,2.8926e-07
1.5514,0.56653,0.56653,0.56632,1.5561e-07,0.028785,1.1039,2.119e-08,2.9003e-07
1.5522,0.56653,0.56653,0.56632,1.5552e-07,0.029694,1.1029,2.0271e-08,2.9076e-07
1.553,0.56653,0.56653,0.56631,1.5542e-07,0.030617,1.102,1.9396e-08,2.9144e-07
1.5538,0.56653,0.56653,0.56631,1.5532e-07,0.031554,1.1011,1.8566e-08,2.9208e-07
1.5546,0.56653,0.56653,0.5663,1.5522e-07,0.032504,1.1001,1.7783e-08,2.9266e-07
1.5554,0.56653,0.56653,0.5663,1.5512e-07,0.033469,1.0991,1.7046e-08,2.9319e-07
1.5562,0.56653,0.56653,0.5663,1.5502e-07,0.034446,1.0981,1.6357e-08,2.9368e-07
1.557,0.56653,0.56653,0.56629,1.5491e-07,0.035438,1.0972,1.5716e-08,2.9411e-07
1.5578,0.56653,0.56653,0.56629,1.5481e-07,0.036443,1.0961,1.5124e-08,2.9449e-07
1.5586,0.56653,0.56653,0.56629,1.547e-07,0.037461,1.0951,1.4582e-08,2.9482e-07
1.5594,0.56653,0.56653,0.56628,1.5459e-07,0.038493,1.0941,1.4089e-08,2.951e-07
1.5602,0.56653,0.56653,0.56628,1.5448e-07,0.039539,1.093,1.3647e-08,2.9532e-07
1.561,0.56653,0.56653,0.56628,1.5437e-07,0.040598,1.092,1.3256e-08,2.9549e-07
1.5618,0.56653,0.56653,0.56627,1.5426e-07,0.041671,1.0909,1.2916e-08,2.956e-07
1.5626,0.56653,0.56653,0.56627,1.5414e-07,0.042757,1.0898,1.2628e-08,2.9566e-07
1.5634,0.56653,0.56653,0.56627,1.5403e-07,0.043856,1.0887,1.2392e-08,2.9567e-07
1.5642,0.56653,0.56653,0.56626,1.5391e-07,0.044969,1.0876,1.2208e-08,2.9562e-07
1.565,0.56653,0.56653,0.56626,1.5379e-07,0.046095,1.0864,1.2076e-08,2.9551e-07
1.5659,0.56653,0.56653,0.56626,1.5368e-07,0.047235,1.0853,1.1997e-08,2.9535e-07
1.5667,0.56653,0.56653,0.56625,1.5356e-07,0.048387,1.0841,1.197e-08,2.9514e-07
1.5675,0.56653,0.56653,0.56625,1.5343e-07,0.049553,1.0829,1.1996e-08,2.9487e-07
1.5683,0.56653,0.56653,0.56625,1.5331e-07,0.050733,1.0818,1.2075e-08,2.9455e-07
1.5691,0.56653,0.56653,0.56624,1.5319e-07,0.051925,1.0806,1.2206e-08,2.9417e-07
1.5699,0.56653,0.56653,0.56624,1.5306e-07,0.053131,1.0794,1.239e-08,2.9373e-07
1.5707,0.56653,0.56653,0.56624,1.5294e-07,0.05435,1.0781,1.2626e-08,2.9324e-07
1.5715,0.56653,0.56653,0.56623,1.5281e-07,0.055582,1.0769,1.2914e-08,2.927e-07
1.5723,0.56653,0.56653,0.56623,1.5268e-07,0.056827,1.0756,1.3254e-08,2.921e-07
1.5731,0.56653,0.56653,0.56623,1.5255e-07,0.058085,1.0744,1.3646e-08,2.9145e-07
1.5739,0.56653,0.56653,0.56622,1.5242e-07,0.059356,1.0731,1.4088e-08,2.9075e-07
1.5747,0.56653,0.56653,0.56622,1.5229e-07,0.06064,1.0718,1.4582e-08,2.8999e-07
1.5755,0.56653,0.56653,0.56622,1.5215e-07,0.061938,1.0705,1.5125e-08,2.8918e-07
1.5763,0.56653,0.56653,0.56622,1.5202e-07,0.063248,1.0692,1.5719e-08,2.8832e-07
1.5771,0.56653,0.56653,0.56621,1.5189e-07,0.06457,1.0679,1.6362e-08,2.8741e-07
1.5779,0.56653,0.56653,0.56621,1.5175e-07,0.065906,1.0665,1.7053e-08,2.8644e-07
1.5787,0.56653,0.56653,0.56621,1.5161e-07,0.067255,1.0652,1.7793e-08,2.8543e-07
1.5795,0.56653,0.56653,0.5662,1.5147e-07,0.068616,1.0638,1.858e-08,2.8437e-07
1.5804,0.56653,0.56653,0.5662,1.5134e-07,0.06999,1.0624,1.9414e-08,2.8326e-07
1.5812,0.56653,0.56653,0.5662,1.512e-07,0.071377,1.061,2.0293e-08,2.821e-07
1.582,0.56653,0.56653,0.56619,1.5106e-07,0.072777,1.0596,2.1218e-08,2.8089e-07
1.5828,0.56653,0.56653,0.56619,1.5091e-07,0.074189,1.0582,2.2186e-08,2.7964e-07
1.5836,0.56653,0.56653,0.56619,1.5077e-07,0.075614,1.0568,2.3198e-08,2.7835e-07
1.5844,0.56653,0.56653,0.56618,1.5063e-07,0.077051,1.0553,2.4252e-08,2.7701e-07
1.5852,0.56653,0.56653,0.56618,1.5049e-07,0.078501,1.0539,2.5348e-08,2.7562e-07
1.586,0.56653,0.56653,0.56618,1.5034e-07,0.079964,1.0524,2.6484e-08,2.742e-07
1.5868,0.56653,0.56653,0.56617,1.502e-07,0.081438,1.0509,2.7659e-08,2.7273e-07
1.5876,0.56653,0.56653,0.56617,1.5005e-07,0.082926,1.0494,2.8873e-08,2.7123e-07
1.5884,0.56653,0.56653,0.56617,1.499e-07,0.084425,1.0479,3.0123e-08,2.6968e-07
1.5892,0.56653,0.56653,0.56616,1.4976e-07,0.085938,1.0464,3.1409e-08,2.681e-07
1.59,0.56653,0.56653,0.56616,1.4961e-07,0.087462,1.0449,3.273e-08,2.6648e-07
1.5908,0.56653,0.56653,0.56616,1.4946e-07,0.088999,1.0433,3.4084e-08,2.6483e-07
1.5916,0.56653,0.56653,0.56616,1.4931e-07,0.090547,1.0418,3.5471e-08,2.6315e-07
1.5924,0.56653,0.56653,0.56615,1.4916e-07,0.092108,1.0402,3.6888e-08,2.6143e-07
1.5932,0.56653,0.56653,0.56615,1.4901e-07,0.093682,1.0386,3.8335e-08,2.5968e-07
1.594,0.56653,0.56653,0.56615,1.4886e-07,0.095267,1.037,3.981e-08,2.579e-07
1.5949,0.56653,0.56653,0.56614,1.487e-07,0.096864,1.0354,4.1311e-08,2.561e-07
1.5957,0.56653,0.56653,0.56614,1.4855e-07,0.098474,1.0338,4.2838e-08,2.5427e-07
1.5965,0.56653,0.56653,0.56614,1.484e-07,0.1001,1.0322,4.4389e-08,2.5241e-07
1.5973,0.56653,0.56653,0.56613,1.4825e-07,0.10173,1.0305,4.5963e-08,2.5053e-07
1.5981,0.56653,0.56653,0.56613,1.4809e-07,0.10337,1.0289,4.7557e-08,2.4863e-07
1.5989,0.56653,0.56653,0.56613,1.4794e-07,0.10503,1.0272,4.9171e-08,2.467e-07
1.5997,0.56653,0.56653,0.56613,1.4778e-07,0.1067,1.0256,5.0803e-08,2.4476e-07
1.6005,0.56653,0.56653,0.56612,1.4763e-07,0.10838,1.0239,5.2451e-08,2.428e-07
1.6013,0.56653,0.56653,0.56612,1.4747e-07,0.11007,1.0222,5.4115e-08,2.4083e-07
1.6021,0.56653,0.56653,0.56612,1.4731e-07,0.11178,1.0205,5.5791e-08,2.3884e-07
1.6029,0.56653,0.56653,0.56611,1.4716e-07,0.11349,1.0187,5.748e-08,2.3684e-07
1.6037,0.56653,0.56653,0.56611,1.47e-07,0.11522,1.017,5.9178e-08,2.3482e-07
1.6045,0.56653,0.56653,0.56611,1.4684e-07,0.11696,1.0153,6.0885e-08,2.328e-07
1.6053,0.56653,0.56653,0.56611,1.4669e-07,0.11871,1.0135,6.2599e-08,2.3077e-07
1.6061,0.56653,0.56653,0.5661,1.4653e-07,0.12047,1.0117,6.4318e-08,2.2874e-07
1.6069,0.56653,0.56653,0.5661,1.4637e-07,0.12225,1.01,6.6041e-08,2.267e-07
1.6077,0.56653,0.56653,0.5661,1.4621e-07,0.12403,1.0082,6.7766e-08,2.2465e-07
1.6085,0.56653,0.56653,0.56609,1.4605e-07,0.12583,1.0064,6.9492e-08,2.2261e-07
1.6093,0.56653,0.56653,0.56609,1.4589e-07,0.12763,1.0045,7.1217e-08,2.2057e-07
1.6102,0.56653,0.56653,0.56609,1.4573e-07,0.12945,1.0027,7.2938e-08,2.1852e-07
1.611,0.56653,0.56653,0.56609,1.4557e-07,0.13128,1.0009,7.4656e-08,2.1649e-07
1.6118,0.56653,0.56653,0.56608,1.4541e-07,0.13312,0.99904,7.6367e-08,2.1446e-07
1.6126,0.56653,0.56653,0.56608,1.4525e-07,0.13497,0.99719,7.8071e-08,2.1243e-07
1.6134,0.56653,0.56653,0.56608,1.4509e-07,0.13684,0.99532,7.9765e-08,2.1041e-07
1.6142,0.56653,0.56653,0.56607,1.4493e-07,0.13871,0.99344,8.1449e-08,2.0841e-07
1.615,0.56653,0.56653,0.56607,1.4477e-07,0.1406,0.99155,8.312e-08,2.0641e-07
1.6158,0.56653,0.56653,0.56607,1.4461e-07,0.14249,0.98964,8.4777e-08,2.0443e-07
1.6166,0.56653,0.56653,0.56607,1.4444e-07,0.1444,0.98773,8.6419e-08,2.0247e-07
1.6174,0.56653,0.56653,0.56606,1.4428e-07,0.14632,0.98581,8.8043e-08,2.0052e-07
1.6182,0.56653,0.56653,0.56606,1.4412e-07,0.14825,0.98388,8.9649e-08,1.9859e-07
1.619,0.56653,0.56653,0.56606,1.4396e-07,0.15019,0.98193,9.1235e-08,1.9668e-07
1.6198,0.56653,0.56653,0.56606,1.4379e-07,0.15213,0.97998,9.2799e-08,1.9479e-07
1.6206,0.56653,0.56653,0.56605,1.4363e-07,0.1541,0.97801,9.4341e-08,1.9292e-07
1.6214,0.56653,0.56653,0.56605,1.4347e-07,0.15607,0.97603,9.5857e-08,1.9108e-07
1.6222,0.56653,0.56653,0.56605,1.4331e-07,0.15805,0.97405,9.7348e-08,1.8927e-07
1.623,0.56653,0.56653,0.56605,1.4314e-07,0.16004,0.97205,9.8811e-08,1.8748e-07
1.6238,0.56653,0.56653,0.56604,1.4298e-07,0.16204,0.97004,1.0025e-07,1.8572e-07
1.6247,0.56653,0.56653,0.56604,1.4282e-07,0.16405,0.96802,1.0165e-07,1.8398e-07
1.6255,0.56653,0.56653,0.56604,1.4265e-07,0.16608,0.966,1.0302e-07,1.8228e-07
1.6263,0.56653,0.56653,0.56603,1.4249e-07,0.16811,0.96396,1.0436e-07,1.8062e-07
1.6271,0.56653,0.56653,0.56603,1.4233e-07,0.17015,0.96191,1.0567e-07,1.7898e-07
1.6279,0.56653,0.56653,0.56603,1.4216e-07,0.17221,0.95985,1.0694e-07,1.7738e-07
1.6287,0.56653,0.56653,0.56603,1.42e-07,0.17427,0.95778,1.0817e-07,1.7582e-07
1.6295,0.56653,0.56653,0.56602,1.4183e-07,0.17635,0.9557,1.0937e-07,1.743e-07
1.6303,0.56653,0.56653,0.56602,1.4167e-07,0.17843,0.95361,1.1053e-07,1.7281e-07
1.6311,0.56653,0.56653,0.56602,1.4151e-07,0.18052,0.95152,1.1165e-07,1.7136e-07
1.6319,0.56653,0.56653,0.56602,1.4134e-07,0.18263,0.94941,1.1272e-07,1.6996e-07
1.6327,0.56653,0.56653,0.56601,1.4118e-07,0.18474,0.94729,1.1376e-07,1.6859e-07
1.6335,0.56653,0.56653,0.56601,1.4101e-07,0.18686,0.94516,1.1475e-07,1.6727e-07
1.6343,0.56653,0.56653,0.56601,1.4085e-07,0.189,0.94302,1.157e-07,1.6599e-07
1.6351,0.56653,0.56653,0.56601,1.4068e-07,0.19114,0.94088,1.1661e-07,1.6476e-07
1.6359,0.56653,0.56653,0.56601,1.4052e-07,0.19329,0.93872,1.1746e-07,1.6357e-07
1.6367,0.56653,0.56653,0.566,1.4035e-07,0.19545,0.93655,1.1828e-07,1.6243e-07
1.6375,0.56653,0.56653,0.566,1.4019e-07,0.19762,0.93438,1.1904e-07,1.6133e-07
1.6383,0.56653,0.56653,0.566,1.4002e-07,0.19981,0.93219,1.1976e-07,1.6029e-07
1.6392,0.56653,0.56653,0.566,1.3986e-07,0.202,0.93,1.2043e-07,1.5929e-07
1.64,0.56653,0.56653,0.56599,1.3969e-07,0.2042,0.92779,1.2105e-07,1.5834e-07
1.6408,0.56653,0.56653,0.56599,1.3953e-07,0.2064,0.92558,1.2162e-07,1.5744e-07
1.6416,0.56653,0.56653,0.56599,1.3936e-07,0.20862,0.92336,1.2214e-07,1.5659e-07
1.6424,0.56653,0.56653,0.56599,1.392e-07,0.21085,0.92112,1.2261e-07,1.5579e-07
1.6432,0.56653,0.56653,0.56598,1.3903e-07,0.21309,0.91888,1.2302e-07,1.5504e-07
1.644,0.56653,0.56653,0.56598,1.3886e-07,0.21533,0.91663,1.2339e-07,1.5434e-07
1.6448,0.56653,0.56653,0.56598,1.387e-07,0.21759,0.91437,1.237e-07,1.5369e-07
1.6456,0.56653,0.56653,0.56598,1.3853e-07,0.21985,0.91211,1.2396e-07,1.531e-07
1.6464,0.56653,0.56653,0.56598,1.3837e-07,0.22212,0.90983,1.2417e-07,1.5256e-07
1.6472,0.56653,0.56653,0.56597,1.382e-07,0.2244,0.90754,1.2433e-07,1.5207e-07
1.648,0.56653,0.56653,0.56597,1.3803e-07,0.22669,0.90525,1.2443e-07,1.5163e-07
1.6488,0.56653,0.56653,0.56597,1.3787e-07,0.22899,0.90295,1.2448e-07,1.5125e-07
1.6496,0.56653,0.56653,0.56597,1.377e-07,0.2313,0.90064,1.2448e-07,1.5092e-07
1.6504,0.56653,0.56653,0.56596,1.3753e-07,0.23361,0.89832,1.2443e-07,1.5064e-07
1.6512,0.56653,0.56653,0.56596,1.3737e-07,0.23594,0.89599,1.2432e-07,1.5042e-07
1.652,0.56653,0.56653,0.56596,1.372e-07,0.23827,0.89365,1.2416e-07,1.5024e-07
1.6528,0.56653,0.56653,0.56596,1.3703e-07,0.24061,0.89131,1.2394e-07,1.5012e-07
1.6537,0.56653,0.56653,0.56596,1.3687e-07,0.24296,0.88895,1.2368e-07,1.5006e-07
1.6545,0.56653,0.56653,0.56595,1.367e-07,0.24532,0.88659,1.2336e-07,1.5004e-07
1.6553,0.56653,0.56653,0.56595,1.3653e-07,0.24768,0.88422,1.2299e-07,1.5008e-07
1.6561,0.56653,0.56653,0.56595,1.3637e-07,0.25006,0.88184,1.2257e-07,1.5016e-07
1.6569,0.56653,0.56653,0.56595,1.362e-07,0.25244,0.87946,1.2209e-07,1.503e-07
1.6577,0.56653,0.56653,0.56595,1.3603e-07,0.25483,0.87706,1.2157e-07,1.5049e-07
1.6585,0.56653,0.56653,0.56594,1.3586e-07,0.25723,0.87466,1.21e-07,1.5073e-07
1.6593,0.56653,0.56653,0.56594,1.357e-07,0.25963,0.87225,1.2037e-07,1.5102e-07
1.6601,0.56653,0.56653,0.56594,1.3553e-07,0.26205,0.86983,1.197e-07,1.5136e-07
1.6609,0.56653,0.56653,0.56594,1.3536e-07,0.26447,0.86741,1.1898e-07,1.5174e-07
1.6617,0.56653,0.56653,0.56594,1.3519e-07,0.2669,0.86497,1.1821e-07,1.5217e-07
1.6625,0.56653,0.56653,0.56593,1.3502e-07,0.26934,0.86253,1.1739e-07,1.5265e-07
1.6633,0.56653,0.56653,0.56593,1.3485e-07,0.27178,0.86008,1.1653e-07,1.5318e-07
1.6641,0.56653,0.56653,0.56593,1.3469e-07,0.27423,0.85763,1.1562e-07,1.5375e-07
1.6649,0.56653,0.56653,0.56593,1.3452e-07,0.27669,0.85516,1.1467e-07,1.5436e-07
1.6657,0.56653,0.56653,0.56593,1.3435e-07,0.27916,0.85269,1.1367e-07,1.5502e-07
1.6665,0.56653,0.56653,0.56592,1.3418e-07,0.28164,0.85021,1.1263e-07,1.5572e-07
1.6673,0.56653,0.56653,0.56592,1.3401e-07,0.28412,0.84773,1.1155e-07,1.5647e-07
1.6681,0.56653,0.56653,0.56592,1.3384e-07,0.28661,0.84524,1.1043e-07,1.5725e-07
1.669,0.56653,0.56653,0.56592,1.3367e-07,0.2891,0.84274,1.0927e-07,1.5807e-07
1.6698,0.56653,0.56653,0.56592,1.335e-07,0.29161,0.84023,1.0807e-07,1.5893e-07
1.6706,0.56653,0.56653,0.56592,1.3333e-07,0.29412,0.83771,1.0683e-07,1.5983e-07
1.6714,0.56653,0.56653,0.56591,1.3316e-07,0.29664,0.83519,1.0556e-07,1.6076e-07
1.6722,0.56653,0.56653,0.56591,1.3299e-07,0.29916,0.83267,1.0425e-07,1.6173e-07
1.673,0.56653,0.56653,0.56591,1.3282e-07,0.30169,0.83013,1.0291e-07,1.6273e-07
1.6738,0.56653,0.56653,0.56591,1.3265e-07,0.30423,0.82759,1.0153e-07,1.6377e-07
1.6746,0.56653,0.56653,0.56591,1.3248e-07,0.30677,0.82504,1.0013e-07,1.6483e-07
1.6754,0.56653,0.56653,0.56591,1.3231e-07,0.30933,0.82249,9.8689e-08,1.6593e-07
1.6762,0.56653,0.56653,0.5659,1.3214e-07,0.31188,0.81993,9.7224e-08,1.6705e-07
1.677,0.56653,0.56653,0.5659,1.3196e-07,0.31445,0.81736,9.5732e-08,1.682e-07
1.6778,0.56653,0.56653,0.5659,1.3179e-07,0.31702,0.81478,9.4214e-08,1.6937e-07
1.6786,0.56653,0.56653,0.5659,1.3162e-07,0.3196,0.8122,9.2671e-08,1.7057e-07
1.6794,0.56653,0.56653,0.5659,1.3145e-07,0.32218,0.80962,9.1106e-08,1.7179e-07
1.6802,0.56653,0.56653,0.5659,1.3128e-07,0.32477,0.80702,8.9519e-08,1.7304e-07
1.681,0.56653,0.56653,0.56589,1.311e-07,0.32737,0.80442,8.7912e-08,1.743e-07
1.6818,0.56653,0.56653,0.56589,1.3093e-07,0.32997,0.80182,8.6287e-08,1.7558e-07
1.6826,0.56653,0.56653,0.56589,1.3076e-07,0.33258,0.79921,8.4644e-08,1.7687e-07
1.6835,0.56653,0.56653,0.56589,1.3059e-07,0.33519,0.79659,8.2987e-08,1.7819e-07
1.6843,0.56653,0.56653,0.56589,1.3041e-07,0.33781,0.79397,8.1316e-08,1.7951e-07
1.6851,0.56653,0.56653,0.56589,1.3024e-07,0.34044,0.79134,7.9633e-08,1.8085e-07
1.6859,0.56653,0.56653,0.56589,1.3007e-07,0.34307,0.7887,7.7939e-08,1.8219e-07
1.6867,0.56653,0.56653,0.56588,1.2989e-07,0.34571,0.78606,7.6236e-08,1.8355e-07
1.6875,0.56653,0.56653,0.56588,1.2972e-07,0.34835,0.78342,7.4526e-08,1.8491e-07
1.6883,0.56653,0.56653,0.56588,1.2954e-07,0.351,0.78076,7.281e-08,1.8628e-07
1.6891,0.56653,0.56653,0.56588,1.2937e-07,0.35365,0.77811,7.109e-08,1.8765e-07
1.6899,0.56653,0.56653,0.56588,1.292e-07,0.35631,0.77544,6.9368e-08,1.8902e-07
1.6907,0.56653,0.56653,0.56588,1.2902e-07,0.35898,0.77278,6.7645e-08,1.904e-07
1.6915,0.56653,0.56653,0.56588,1.2885e-07,0.36165,0.7701,6.5923e-08,1.9177e-07
1.6923,0.56653,0.56653,0.56588,1.2867e-07,0.36432,0.76743,6.4203e-08,1.9314e-07
1.6931,0.56653,0.56653,0.56587,1.285e-07,0.36701,0.76474,6.2487e-08,1.945e-07
1.6939,0.56653,0.56653,0.56587,1.2832e-07,0.36969,0.76205,6.0777e-08,1.9586e-07
1.6947,0.56653,0.56653,0.56587,1.2814e-07,0.37238,0.75936,5.9074e-08,1.9721e-07
1.6955,0.56653,0.56653,0.56587,1.2797e-07,0.37508,0.75666,5.738e-08,1.9856e-07
1.6963,0.56653,0.56653,0.56587,1.2779e-07,0.37778,0.75396,5.5697e-08,1.9989e-07
1.6971,0.56653,0.56653,0.56587,1.2762e-07,0.38049,0.75125,5.4026e-08,2.0121e-07
1.698,0.56653,0.56653,0.56587,1.2744e-07,0.3832,0.74854,5.2369e-08,2.0251e-07
1.6988,0.56653,0.56653,0.56587,1.2726e-07,0.38591,0.74582,5.0727e-08,2.038e-07
1.6996,0.56653,0.56653,0.56586,1.2709e-07,0.38863,0.7431,4.9102e-08,2.0507e-07
1.7004,0.56653,0.56653,0.56586,1.2691e-07,0.39136,0.74037,4.7496e-08,2.0632e-07
1.7012,0.56653,0.56653,0.56586,1.2673e-07,0.39409,0.73764,4.5909e-08,2.0756e-07
1.702,0.56653,0.56653,0.56586,1.2655e-07,0.39682,0.7349,4.4344e-08,2.0877e-07
1.7028,0.56653,0.56653,0.56586,1.2638e-07,0.39956,0.73216,4.2802e-08,2.0995e-07
1.7036,0.56653,0.56653,0.56586,1.262e-07,0.4023,0.72942,4.1284e-08,2.1112e-07
1.7044,0.56653,0.56653,0.56586,1.2602e-07,0.40504,0.72667,3.9793e-08,2.1225e-07
1.7052,0.56653,0.56653,0.56586,1.2584e-07,0.4078,0.72392,3.8328e-08,2.1336e-07
1.706,0.56653,0.56653,0.56586,1.2567e-07,0.41055,0.72116,3.6893e-08,2.1444e-07
1.7068,0.56653,0.56653,0.56585,1.2549e-07,0.41331,0.7184,3.5487e-08,2.1549e-07
1.7076,0.56653,0.56653,0.56585,1.2531e-07,0.41607,0.71564,3.4113e-08,2.1651e-07
1.7084,0.56653,0.56653,0.56585,1.2513e-07,0.41884,0.71287,3.2772e-08,2.1749e-07
1.7092,0.56653,0.56653,0.56585,1.2495e-07,0.42161,0.7101,3.1465e-08,2.1844e-07
1.71,0.56653,0.56653,0.56585,1.2478e-07,0.42438,0.70732,3.0193e-08,2.1936e-07
1.7108,0.56653,0.56653,0.56585,1.246e-07,0.42716,0.70454,2.8958e-08,2.2024e-07
1.7116,0.56653,0.56653,0.56585,1.2442e-07,0.42994,0.70176,2.776e-08,2.2108e-07
1.7125,0.56653,0.56653,0.56585,1.2424e-07,0.43272,0.69897,2.6601e-08,2.2188e-07
1.7133,0.56653,0.56653,0.56585,1.2406e-07,0.43551,0.69618,2.5482e-08,2.2264e-07
1.7141,0.56653,0.56653,0.56585,1.2388e-07,0.4383,0.69339,2.4405e-08,2.2336e-07
1.7149,0.56653,0.56653,0.56585,1.237e-07,0.4411,0.6906,2.3369e-08,2.2403e-07
1.7157,0.56653,0.56653,0.56585,1.2352e-07,0.44389,0.6878,2.2377e-08,2.2467e-07
1.7165,0.56653,0.56653,0.56584,1.2334e-07,0.44669,0.68499,2.1428e-08,2.2526e-07
1.7173,0.56653,0.56653,0.56584,1.2316e-07,0.4495,0.68219,2.0525e-08,2.258e-07
1.7181,0.56653,0.56653,0.56584,1.2298e-07,0.45231,0.67938,1.9667e-08,2.263e-07
1.7189,0.56653,0.56653,0.56584,1.2281e-07,0.45512,0.67657,1.8856e-08,2.2675e-07
1.7197,0.56653,0.56653,0.56584,1.2263e-07,0.45793,0.67375,1.8093e-08,2.2716e-07
1.7205,0.56653,0.56653,0.56584,1.2245e-07,0.46074,0.67094,1.7378e-08,2.2751e-07
1.7213,0.56653,0.56653,0.56584,1.2227e-07,0.46356,0.66812,1.6712e-08,2.2782e-07
1.7221,0.56653,0.56653,0.56584,1.2209e-07,0.46638,0.6653,1.6095e-08,2.2808e-07
1.7229,0.56653,0.56653,0.56584,1.2191e-07,0.46921,0.66247,1.5529e-08,2.2829e-07
1.7237,0.56653,0.56653,0.56584,1.2173e-07,0.47203,0.65964,1.5013e-08,2.2844e-07
1.7245,0.56653,0.56653,0.56584,1.2155e-07,0.47486,0.65681,1.4549e-08,2.2855e-07
1.7253,0.56653,0.56653,0.56584,1.2137e-07,0.47769,0.65398,1.4137e-08,2.286e-07
1.7261,0.56653,0.56653,0.56584,1.2119e-07,0.48052,0.65115,1.3777e-08,2.286e-07
1.7269,0.56653,0.56653,0.56584,1.2101e-07,0.48336,0.64831,1.3469e-08,2.2855e-07
1.7278,0.56653,0.56653,0.56584,1.2083e-07,0.4862,0.64547,1.3214e-08,2.2845e-07
1.7286,0.56653,0.56653,0.56583,1.2065e-07,0.48904,0.64263,1.3012e-08,2.2829e-07
1.7294,0.56653,0.56653,0.56583,1.2047e-07,0.49188,0.63979,1.2864e-08,2.2808e-07
1.7302,0.56653,0.56653,0.56583,1.2029e-07,0.49472,0.63695,1.277e-08,2.2781e-07
1.731,0.56653,0.56653,0.56583,1.2011e-07,0.49756,0.6341,1.2729e-08,2.275e-07
1.7318,0.56653,0.56653,0.56583,1.1993e-07,0.50041,0.63125,1.2741e-08,2.2712e-07
1.7326,0.56653,0.56653,0.56583,1.1975e-07,0.50326,0.6284,1.2808e-08,2.267e-07
1.7334,0.56653,0.56653,0.56583,1.1957e-07,0.50611,0.62555,1.2928e-08,2.2622e-07
1.7342,0.56653,0.56653,0.56583,1.194e-07,0.50896,0.6227,1.3102e-08,2.2569e-07
1.735,0.56653,0.56653,0.56583,1.1922e-07,0.51182,0.61985,1.333e-08,2.251e-07
1.7358,0.56653,0.56653,0.56583,1.1904e-07,0.51467,0.61699,1.3611e-08,2.2446e-07
1.7366,0.56653,0.56653,0.56583,1.1886e-07,0.51753,0.61414,1.3945e-08,2.2377e-07
1.7374,0.56653,0.56653,0.56583,1.1868e-07,0.52038,0.61128,1.4332e-08,2.2303e-07
1.7382,0.56653,0.56653,0.56583,1.185e-07,0.52324,0.60842,1.4772e-08,2.2223e-07
1.739,0.56653,0.56653,0.56583,1.1832e-07,0.5261,0.60556,1.5263e-08,2.2138e-07
1.7398,0.56653,0.56653,0.56583,1.1814e-07,0.52896,0.6027,1.5807e-08,2.2048e-07
1.7406,0.56653,0.56653,0.56583,1.1796e-07,0.53182,0.59984,1.6402e-08,2.1953e-07
1.7414,0.56653,0.56653,0.56583,1.1779e-07,0.53468,0.59697,1.7047e-08,2.1852e-07
1.7423,0.56653,0.56653,0.56583,1.1761e-07,0.53755,0.59411,1.7743e-08,2.1747e-07
1.7431,0.56653,0.56653,0.56583,1.1743e-07,0.54041,0.59125,1.8489e-08,2.1637e-07
1.7439,0.56653,0.56653,0.56583,1.1725e-07,0.54328,0.58838,1.9283e-08,2.1522e-07
1.7447,0.56653,0.56653,0.56583,1.1707e-07,0.54614,0.58552,2.0125e-08,2.1402e-07
1.7455,0.56653,0.56653,0.56583,1.1689e-07,0.54901,0.58265,2.1016e-08,2.1277e-07
1.7463,0.56653,0.56653,0.56583,1.1672e-07,0.55187,0.57978,2.1952e-08,2.1148e-07
1.7471,0.56653,0.56653,0.56583,1.1654e-07,0.55474,0.57692,2.2935e-08,2.1014e-07
1.7479,0.56653,0.56653,0.56583,1.1636e-07,0.55761,0.57405,2.3963e-08,2.0876e-07
1.7487,0.56653,0.56653,0.56583,1.1618e-07,0.56047,0.57118,2.5034e-08,2.0733e-07
1.7495,0.56653,0.56653,0.56583,1.1601e-07,0.56334,0.56832,2.6149e-08,2.0587e-07
1.7503,0.56653,0.56653,0.56583,1.1583e-07,0.56621,0.56545,2.7306e-08,2.0435e-07
1.7511,0.56653,0.56653,0.56583,1.1565e-07,0.56908,0.56258,2.8504e-08,2.028e-07
1.7519,0.56653,0.56653,0.56583,1.1548e-07,0.57194,0.55971,2.9741e-08,2.0121e-07
1.7527,0.56653,0.56653,0.56583,1.153e-07,0.57481,0.55685,3.1018e-08,1.9958e-07
1.7535,0.56653,0.56653,0.56583,1.1512e-07,0.57768,0.55398,3.2332e-08,1.9791e-07
1.7543,0.56653,0.56653,0.56583,1.1495e-07,0.58054,0.55111,3.3683e-08,1.9621e-07
1.7551,0.56653,0.56653,0.56583,1.1477e-07,0.58341,0.54825,3.5069e-08,1.9447e-07
1.7559,0.56653,0.56653,0.56583,1.1459e-07,0.58627,0.54538,3.649e-08,1.927e-07
1.7568,0.56653,0.56653,0.56583,1.1442e-07,0.58914,0.54252,3.7942e-08,1.9089e-07
1.7576,0.56653,0.56653,0.56583,1.1424e-07,0.592,0.53965,3.9427e-08,1.8906e-07
1.7584,0.56653,0.56653,0.56583,1.1407e-07,0.59487,0.53679,4.0941e-08,1.8719e-07
1.7592,0.56653,0.56653,0.56583,1.1389e-07,0.59773,0.53393,4.2484e-08,1.853e-07
1.76,0.56653,0.56653,0.56583,1.1371e-07,0.60059,0.53106,4.4054e-08,1.8337e-07
1.7608,0.56653,0.56653,0.56583,1.1354e-07,0.60346,0.5282,4.565e-08,1.8143e-07
1.7616,0.56653,0.56653,0.56583,1.1336e-07,0.60632,0.52534,4.7271e-08,1.7946e-07
1.7624,0.56653,0.56653,0.56583,1.1319e-07,0.60918,0.52248,4.8914e-08,1.7746e-07
1.7632,0.56653,0.56653,0.56583,1.1301e-07,0.61204,0.51963,5.0579e-08,1.7545e-07
1.764,0.56653,0.56653,0.56583,1.1284e-07,0.61489,0.51677,5.2264e-08,1.7341e-07
1.7648,0.56653,0.56653,0.56583,1.1266e-07,0.61775,0.51391,5.3967e-08,1.7136e-07
1.7656,0.56653,0.56653,0.56583,1.1249e-07,0.6206,0.51106,5.5687e-08,1.6929e-07
1.7664,0.56653,0.56653,0.56583,1.1231e-07,0.62346,0.50821,5.7422e-08,1.6721e-07
1.7672,0.56653,0.56653,0.56583,1.1214e-07,0.62631,0.50536,5.9171e-08,1.6511e-07
1.768,0.56653,0.56653,0.56583,1.1196e-07,0.62916,0.50251,6.0932e-08,1.63e-07
1.7688,0.56653,0.56653,0.56583,1.1179e-07,0.63201,0.49966,6.2704e-08,1.6088e-07
1.7696,0.56653,0.56653,0.56583,1.1162e-07,0.63486,0.49681,6.4484e-08,1.5875e-07
1.7704,0.56653,0.56653,0.56583,1.1144e-07,0.6377,0.49397,6.6271e-08,1.5661e-07
1.7713,0.56653,0.56653,0.56583,1.1127e-07,0.64054,0.49112,6.8065e-08,1.5447e-07
1.7721,0.56653,0.56653,0.56583,1.1109e-07,0.64339,0.48828,6.9862e-08,1.5232e-07
1.7729,0.56653,0.56653,0.56584,1.1092e-07,0.64623,0.48544,7.1661e-08,1.5018e-07
1.7737,0.56653,0.56653,0.56584,1.1074e-07,0.64906,0.48261,7.3461e-08,1.4803e-07
1.7745,0.56653,0.56653,0.56584,1.1057e-07,0.6519,0.47977,7.526e-08,1.4588e-07
1.7753,0.56653,0.56653,0.56584,1.104e-07,0.65473,0.47694,7.7056e-08,1.4374e-07
1.7761,0.56653,0.56653,0.56584,1.1022e-07,0.65756,0.47411,7.8849e-08,1.416e-07
1.7769,0.56653,0.56653,0.56584,1.1005e-07,0.66039,0.47128,8.0635e-08,1.3946e-07
1.7777,0.56653,0.56653,0.56584,1.0987e-07,0.66322,0.46846,8.2414e-08,1.3733e-07
1.7785,0.56653,0.56653,0.56584,1.097e-07,0.66604,0.46564,8.4183e-08,1.3522e-07
1.7793,0.56653,0.56653,0.56584,1.0953e-07,0.66887,0.46282,8.5942e-08,1.3311e-07
1.7801,0.56653,0.56653,0.56584,1.0935e-07,0.67168,0.46,8.7688e-08,1.3101e-07
1.7809,0.56653,0.56653,0.56584,1.0918e-07,0.6745,0.45718,8.9421e-08,1.2893e-07
1.7817,0.56653,0.56653,0.56584,1.09e-07,0.67731,0.45437,9.1138e-08,1.2687e-07
1.7825,0.56653,0.56653,0.56584,1.0883e-07,0.68012,0.45156,9.2838e-08,1.2482e-07
1.7833,0.56653,0.56653,0.56584,1.0865e-07,0.68293,0.44876,9.4519e-08,1.2279e-07
1.7841,0.56653,0.56653,0.56584,1.0848e-07,0.68574,0.44595,9.618e-08,1.2078e-07
1.7849,0.56653,0.56653,0.56585,1.0831e-07,0.68854,0.44315,9.7819e-08,1.1879e-07
1.7857,0.56653,0.56653,0.56585,1.0813e-07,0.69134,0.44036,9.9435e-08,1.1683e-07
1.7866,0.56653,0.56653,0.56585,1.0796e-07,0.69413,0.43756,1.0103e-07,1.1488e-07
1.7874,0.56653,0.56653,0.56585,1.0778e-07,0.69692,0.43477,1.0259e-07,1.1297e-07
1.7882,0.56653,0.56653,0.56585,1.0761e-07,0.69971,0.43198,1.0413e-07,1.1108e-07
1.789,0.56653,0.56653,0.56585,1.0743e-07,0.7025,0.4292,1.0564e-07,1.0922e-07
1.7898,0.56653,0.56653,0.56585,1.0726e-07,0.70528,0.42642,1.0712e-07,1.0739e-07
1.7906,0.56653,0.56653,0.56585,1.0708e-07,0.70806,0.42365,1.0856e-07,1.056e-07
1.7914,0.56653,0.56653,0.56585,1.069e-07,0.71083,0.42087,1.0998e-07,1.0383e-07
1.7922,0.56653,0.56653,0.56585,1.0673e-07,0.7136,0.4181,1.1136e-07,1.021e-07
1.793,0.56653,0.56653,0.56585,1.0655e-07,0.71637,0.41534,1.127e-07,1.004e-07
1.7938,0.56653,0.56653,0.56585,1.0638e-07,0.71913,0.41258,1.1401e-07,9.8742e-08
1.7946,0.56653,0.56653,0.56586,1.062e-07,0.72189,0.40982,1.1528e-07,9.7119e-08
1.7954,0.56653,0.56653,0.56586,1.0602e-07,0.72465,0.40707,1.1651e-07,9.5535e-08
1.7962,0.56653,0.56653,0.56586,1.0584e-07,0.7274,0.40432,1.177e-07,9.3991e-08
1.797,0.56653,0.56653,0.56586,1.0567e-07,0.73015,0.40157,1.1885e-07,9.2487e-08
1.7978,0.56653,0.56653,0.56586,1.0549e-07,0.73289,0.39883,1.1995e-07,9.1025e-08
1.7986,0.56653,0.56653,0.56586,1.0531e-07,0.73563,0.39609,1.2102e-07,8.9605e-08
1.7994,0.56653,0.56653,0.56586,1.0513e-07,0.73836,0.39336,1.2204e-07,8.8229e-08
1.8002,0.56653,0.56653,0.56586,1.0495e-07,0.74109,0.39063,1.2301e-07,8.6898e-08
1.8011,0.56653,0.56653,0.56586,1.0478e-07,0.74382,0.38791,1.2394e-07,8.5612e-08
1.8019,0.56653,0.56653,0.56587,1.046e-07,0.74654,0.38519,1.2482e-07,8.4372e-08
1.8027,0.56653,0.56653,0.56587,1.0442e-07,0.74926,0.38248,1.2565e-07,8.3179e-08
1.8035,0.56653,0.56653,0.56587,1.0424e-07,0.75197,0.37977,1.2644e-07,8.2034e-08
1.8043,0.56653,0.56653,0.56587,1.0406e-07,0.75467,0.37706,1.2717e-07,8.0937e-08
1.8051,0.56653,0.56653,0.56587,1.0388e-07,0.75738,0.37436,1.2786e-07,7.9889e-08
1.8059,0.56653,0.56653,0.56587,1.0369e-07,0.76007,0.37167,1.285e-07,7.8891e-08
1.8067,0.56653,0.56653,0.56587,1.0351e-07,0.76277,0.36898,1.2908e-07,7.7942e-08
1.8075,0.56653,0.56653,0.56587,1.0333e-07,0.76545,0.3663,1.2961e-07,7.7045e-08
1.8083,0.56653,0.56653,0.56588,1.0315e-07,0.76814,0.36362,1.301e-07,7.6198e-08
1.8091,0.56653,0.56653,0.56588,1.0296e-07,0.77081,0.36094,1.3053e-07,7.5402e-08
1.8099,0.56653,0.56653,0.56588,1.0278e-07,0.77348,0.35827,1.309e-07,7.4658e-08
1.8107,0.56653,0.56653,0.56588,1.026e-07,0.77615,0.35561,1.3123e-07,7.3967e-08
1.8115,0.56653,0.56653,0.56588,1.0241e-07,0.77881,0.35295,1.315e-07,7.3327e-08
1.8123,0.56653,0.56653,0.56588,1.0223e-07,0.78147,0.3503,1.3171e-07,7.274e-08
1.8131,0.56653,0.56653,0.56588,1.0204e-07,0.78412,0.34765,1.3188e-07,7.2205e-08
1.8139,0.56653,0.56653,0.56588,1.0185e-07,0.78676,0.34501,1.3199e-07,7.1724e-08
1.8147,0.56653,0.56653,0.56589,1.0167e-07,0.7894,0.34237,1.3204e-07,7.1295e-08
1.8156,0.56653,0.56653,0.56589,1.0148e-07,0.79203,0.33974,1.3204e-07,7.0918e-08
1.8164,0.56653,0.56653,0.56589,1.0129e-07,0.79466,0.33712,1.3199e-07,7.0595e-08
1.8172,0.56653,0.56653,0.56589,1.011e-07,0.79728,0.3345,1.3188e-07,7.0324e-08
1.818,0.56653,0.56653,0.56589,1.0091e-07,0.7999,0.33189,1.3172e-07,7.0105e-08
1.8188,0.56653,0.56653,0.56589,1.0072e-07,0.80251,0.32928,1.3151e-07,6.9939e-08
1.8196,0.56653,0.56653,0.5659,1.0053e-07,0.80511,0.32668,1.3124e-07,6.9825e-08
1.8204,0.56653,0.56653,0.5659,1.0034e-07,0.80771,0.32408,1.3093e-07,6.9762e-08
1.8212,0.56653,0.56653,0.5659,1.0015e-07,0.8103,0.32149,1.3055e-07,6.9751e-08
1.822,0.56653,0.56653,0.5659,9.996e-08,0.81289,0.31891,1.3013e-07,6.9791e-08
1.8228,0.56653,0.56653,0.5659,9.9767e-08,0.81547,0.31634,1.2965e-07,6.9881e-08
1.8236,0.56653,0.56653,0.5659,9.9573e-08,0.81804,0.31377,1.2913e-07,7.0022e-08
1.8244,0.56653,0.56653,0.5659,9.9379e-08,0.8206,0.31121,1.2855e-07,7.0212e-08
1.8252,0.56653,0.56653,0.56591,9.9184e-08,0.82316,0.30865,1.2792e-07,7.0451e-08
1.826,0.56653,0.56653,0.56591,9.8989e-08,0.82572,0.3061,1.2724e-07,7.0738e-08
1.8268,0.56653,0.56653,0.56591,9.8793e-08,0.82826,0.30356,1.2651e-07,7.1073e-08
1.8276,0.56653,0.56653,0.56591,9.8596e-08,0.8308,0.30102,1.2574e-07,7.1455e-08
1.8284,0.56653,0.56653,0.56591,9.8398e-08,0.83334,0.29849,1.2491e-07,7.1883e-08
1.8292,0.56653,0.56653,0.56591,9.82e-08,0.83586,0.29597,1.2404e-07,7.2356e-08
1.8301,0.56653,0.56653,0.56592,9.8001e-08,0.83838,0.29345,1.2313e-07,7.2874e-08
1.8309,0.56653,0.56653,0.56592,9.7801e-08,0.84089,0.29094,1.2217e-07,7.3436e-08
1.8317,0.56653,0.56653,0.56592,9.76e-08,0.8434,0.28844,1.2116e-07,7.404e-08
1.8325,0.56653,0.56653,0.56592,9.7399e-08,0.8459,0.28595,1.2011e-07,7.4686e-08
1.8333,0.56653,0.56653,0.56592,9.7197e-08,0.84839,0.28346,1.1902e-07,7.5373e-08
1.8341,0.56653,0.56653,0.56593,9.6995e-08,0.85087,0.28098,1.1789e-07,7.6099e-08
1.8349,0.56653,0.56653,0.56593,9.6791e-08,0.85335,0.27851,1.1672e-07,7.6865e-08
1.8357,0.56653,0.56653,0.56593,9.6587e-08,0.85582,0.27604,1.1551e-07,7.7667e-08
1.8365,0.56653,0.56653,0.56593,9.6383e-08,0.85828,0.27358,1.1426e-07,7.8507e-08
1.8373,0.56653,0.56653,0.56593,9.6177e-08,0.86073,0.27113,1.1297e-07,7.9381e-08
1.8381,0.56653,0.56653,0.56593,9.5971e-08,0.86318,0.26869,1.1165e-07,8.0289e-08
1.8389,0.56653,0.56653,0.56594,9.5764e-08,0.86562,0.26626,1.103e-07,8.123e-08
1.8397,0.56653,0.56653,0.56594,9.5556e-08,0.86805,0.26383,1.0891e-07,8.2203e-08
1.8405,0.56653,0.56653,0.56594,9.5348e-08,0.87047,0.26141,1.0749e-07,8.3205e-08
1.8413,0.56653,0.56653,0.56594,9.5139e-08,0.87289,0.259,1.0604e-07,8.4237e-08
1.8421,0.56653,0.56653,0.56594,9.4929e-08,0.8753,0.25659,1.0456e-07,8.5296e-08
1.8429,0.56653,0.56653,0.56595,9.4719e-08,0.8777,0.2542,1.0306e-07,8.6381e-08
1.8437,0.56653,0.56653,0.56595,9.4507e-08,0.88009,0.25181,1.0152e-07,8.7491e-08
1.8445,0.56653,0.56653,0.56595,9.4295e-08,0.88247,0.24943,9.9967e-08,8.8624e-08
1.8454,0.56653,0.56653,0.56595,9.4083e-08,0.88485,0.24706,9.8387e-08,8.9779e-08
1.8462,0.56653,0.56653,0.56595,9.387e-08,0.88722,0.24469,9.6786e-08,9.0954e-08
1.847,0.56653,0.56653,0.56596,9.3656e-08,0.88958,0.24234,9.5164e-08,9.2148e-08
1.8478,0.56653,0.56653,0.56596,9.3441e-08,0.89193,0.23999,9.3523e-08,9.3359e-08
1.8486,0.56653,0.56653,0.56596,9.3226e-08,0.89427,0.23765,9.1865e-08,9.4586e-08
1.8494,0.56653,0.56653,0.56596,9.301e-08,0.89661,0.23532,9.0192e-08,9.5827e-08
1.8502,0.56653,0.56653,0.56597,9.2793e-08,0.89893,0.233,8.8505e-08,9.7082e-08
1.851,0.56653,0.56653,0.56597,9.2576e-08,0.90125,0.23068,8.6805e-08,9.8347e-08
1.8518,0.56653,0.56653,0.56597,9.2358e-08,0.90356,0.22838,8.5095e-08,9.9622e-08
1.8526,0.56653,0.56653,0.56597,9.214e-08,0.90586,0.22608,8.3375e-08,1.009e-07
1.8534,0.56653,0.56653,0.56597,9.1921e-08,0.90815,0.2238,8.1647e-08,1.0219e-07
1.8542,0.56653,0.56653,0.56598,9.1701e-08,0.91043,0.22152,7.9914e-08,1.0349e-07
1.855,0.56653,0.56653,0.56598,9.1481e-08,0.91271,0.21925,7.8176e-08,1.0479e-07
1.8558,0.56653,0.56653,0.56598,9.126e-08,0.91497,0.21699,7.6435e-08,1.0608e-07
1.8566,0.56653,0.56653,0.56598,9.1039e-08,0.91723,0.21474,7.4693e-08,1.0738e-07
1.8574,0.56653,0.56653,0.56598,9.0817e-08,0.91948,0.21249,7.2952e-08,1.0868e-07
1.8582,0.56653,0.56653,0.56599,9.0594e-08,0.92172,0.21026,7.1212e-08,1.0998e-07
1.859,0.56653,0.56653,0.56599,9.0372e-08,0.92395,0.20803,6.9477e-08,1.1127e-07
1.8599,0.56653,0.56653,0.56599,9.0148e-08,0.92617,0.20582,6.7746e-08,1.1255e-07
1.8607,0.56653,0.56653,0.56599,8.9924e-08,0.92838,0.20361,6.6023e-08,1.1383e-07
1.8615,0.56653,0.56653,0.566,8.97e-08,0.93058,0.20141,6.4308e-08,1.1509e-07
1.8623,0.56653,0.56653,0.566,8.9475e-08,0.93277,0.19923,6.2603e-08,1.1635e-07
1.8631,0.56653,0.56653,0.566,8.925e-08,0.93495,0.19705,6.091e-08,1.1759e-07
1.8639,0.56653,0.56653,0.566,8.9025e-08,0.93713,0.19488,5.923e-08,1.1882e-07
1.8647,0.56653,0.56653,0.56601,8.8799e-08,0.93929,0.19272,5.7565e-08,1.2003e-07
1.8655,0.56653,0.56653,0.56601,8.8573e-08,0.94145,0.19057,5.5916e-08,1.2123e-07
1.8663,0.56653,0.56653,0.56601,8.8346e-08,0.94359,0.18843,5.4285e-08,1.2241e-07
1.8671,0.56653,0.56653,0.56601,8.8119e-08,0.94573,0.1863,5.2673e-08,1.2357e-07
1.8679,0.56653,0.56653,0.56602,8.7892e-08,0.94785,0.18418,5.1083e-08,1.247e-07
1.8687,0.56653,0.56653,0.56602,8.7665e-08,0.94997,0.18207,4.9514e-08,1.2582e-07
1.8695,0.56653,0.56653,0.56602,8.7437e-08,0.95207,0.17997,4.797e-08,1.269e-07
1.8703,0.56653,0.56653,0.56602,8.7209e-08,0.95417,0.17788,4.6451e-08,1.2797e-07
1.8711,0.56653,0.56653,0.56603,8.6981e-08,0.95625,0.1758,4.4958e-08,1.29e-07
1.8719,0.56653,0.56653,0.56603,8.6753e-08,0.95833,0.17372,4.3493e-08,1.3001e-07
1.8727,0.56653,0.56653,0.56603,8.6525e-08,0.9604,0.17166,4.2058e-08,1.3099e-07
1.8735,0.56653,0.56653,0.56603,8.6296e-08,0.96245,0.16961,4.0653e-08,1.3194e-07
1.8744,0.56653,0.56653,0.56604,8.6068e-08,0.9645,0.16757,3.928e-08,1.3285e-07
1.8752,0.56653,0.56653,0.56604,8.5839e-08,0.96653,0.16554,3.7941e-08,1.3374e-07
1.876,0.56653,0.56653,0.56604,8.561e-08,0.96856,0.16352,3.6635e-08,1.3459e-07
1.8768,0.56653,0.56653,0.56604,8.5382e-08,0.97058,0.16151,3.5366e-08,1.354e-07
1.8776,0.56653,0.56653,0.56605,8.5153e-08,0.97258,0.15951,3.4133e-08,1.3617e-07
1.8784,0.56653,0.56653,0.56605,8.4924e-08,0.97457,0.15752,3.2938e-08,1.3691e-07
1.8792,0.56653,0.56653,0.56605,8.4696e-08,0.97656,0.15554,3.1782e-08,1.3761e-07
1.88,0.56653,0.56653,0.56605,8.4467e-08,0.97853,0.15358,3.0666e-08,1.3827e-07
1.8808,0.56653,0.56653,0.56606,8.4239e-08,0.9805,0.15162,2.9591e-08,1.3889e-07
1.8816,0.56653,0.56653,0.56606,8.4011e-08,0.98245,0.14967,2.8559e-08,1.3946e-07
1.8824,0.56653,0.56653,0.56606,8.3783e-08,0.98439,0.14773,2.7569e-08,1.4e-07
1.8832,0.56653,0.56653,0.56606,8.3555e-08,0.98632,0.14581,2.6623e-08,1.4049e-07
1.884,0.56653,0.56653,0.56607,8.3328e-08,0.98824,0.14389,2.5721e-08,1.4093e-07
1.8848,0.56653,0.56653,0.56607,8.3101e-08,0.99015,0.14199,2.4866e-08,1.4134e-07
1.8856,0.56653,0.56653,0.56607,8.2874e-08,0.99205,0.1401,2.4056e-08,1.4169e-07
1.8864,0.56653,0.56653,0.56608,8.2647e-08,0.99394,0.13821,2.3293e-08,1.42e-07
1.8872,0.56653,0.56653,0.56608,8.2421e-08,0.99581,0.13634,2.2578e-08,1.4226e-07
1.888,0.56653,0.56653,0.56608,8.2195e-08,0.99768,0.13448,2.1912e-08,1.4248e-07
1.8889,0.56653,0.56653,0.56608,8.197e-08,0.99953,0.13263,2.1294e-08,1.4265e-07
1.8897,0.56653,0.56653,0.56609,8.1745e-08,1.0014,0.1308,2.0726e-08,1.4276e-07
1.8905,0.56653,0.56653,0.56609,8.1521e-08,1.0032,0.12897,2.0207e-08,1.4283e-07
1.8913,0.56653,0.56653,0.56609,8.1297e-08,1.005,0.12715,1.9739e-08,1.4286e-07
1.8921,0.56653,0.56653,0.56609,8.1074e-08,1.0068,0.12535,1.9322e-08,1.4283e-07
1.8929,0.56653,0.56653,0.5661,8.0851e-08,1.0086,0.12356,1.8956e-08,1.4275e-07
1.8937,0.56653,0.56653,0.5661,8.063e-08,1.0104,0.12177,1.8641e-08,1.4262e-07
1.8945,0.56653,0.56653,0.5661,8.0408e-08,1.0122,0.12,1.8377e-08,1.4244e-07
1.8953,0.56653,0.56653,0.56611,8.0188e-08,1.014,0.11824,1.8166e-08,1.4221e-07
1.8961,0.56653,0.56653,0.56611,7.9968e-08,1.0157,0.1165,1.8007e-08,1.4193e-07
1.8969,0.56653,0.56653,0.56611,7.9749e-08,1.0175,0.11476,1.7899e-08,1.416e-07
1.8977,0.56653,0.56653,0.56611,7.9531e-08,1.0192,0.11304,1.7844e-08,1.4122e-07
1.8985,0.56653,0.56653,0.56612,7.9313e-08,1.0209,0.11132,1.7841e-08,1.4079e-07
1.8993,0.56653,0.56653,0.56612,7.9097e-08,1.0226,0.10962,1.7891e-08,1.403e-07
1.9001,0.56653,0.56653,0.56612,7.8881e-08,1.0243,0.10793,1.7992e-08,1.3977e-07
1.9009,0.56653,0.56653,0.56613,7.8667e-08,1.026,0.10626,1.8145e-08,1.3919e-07
1.9017,0.56653,0.56653,0.56613,7.8453e-08,1.0277,0.10459,1.835e-08,1.3856e-07
1.9025,0.56653,0.56653,0.56613,7.824e-08,1.0293,0.10294,1.8606e-08,1.3787e-07
1.9033,0.56653,0.56653,0.56614,7.8029e-08,1.031,0.10129,1.8913e-08,1.3714e-07
1.9042,0.56653,0.56653,0.56614,7.7818e-08,1.0326,0.099665,1.9272e-08,1.3636e-07
1.905,0.56653,0.56653,0.56614,7.7609e-08,1.0342,0.098046,1.968e-08,1.3554e-07
1.9058,0.56653,0.56653,0.56614,7.74e-08,1.0358,0.09644,2.0139e-08,1.3466e-07
1.9066,0.56653,0.56653,0.56615,7.7193e-08,1.0374,0.094846,2.0648e-08,1.3374e-07
1.9074,0.56653,0.56653,0.56615,7.6987e-08,1.039,0.093264,2.1205e-08,1.3277e-07
1.9082,0.56653,0.56653,0.56615,7.6783e-08,1.0406,0.091694,2.1811e-08,1.3175e-07
1.909,0.56653,0.56653,0.56616,7.6579e-08,1.0422,0.090136,2.2464e-08,1.3069e-07
1.9098,0.56653,0.56653,0.56616,7.6377e-08,1.0437,0.08859,2.3165e-08,1.2959e-07
1.9106,0.56653,0.56653,0.56616,7.6176e-08,1.0453,0.087057,2.3912e-08,1.2844e-07
1.9114,0.56653,0.56653,0.56617,7.5977e-08,1.0468,0.085536,2.4705e-08,1.2725e-07
1.9122,0.56653,0.56653,0.56617,7.5779e-08,1.0483,0.084027,2.5543e-08,1.2601e-07
1.913,0.56653,0.56653,0.56617,7.5582e-08,1.0498,0.082531,2.6425e-08,1.2474e-07
1.9138,0.56653,0.56653,0.56617,7.5387e-08,1.0513,0.081047,2.735e-08,1.2342e-07
1.9146,0.56653,0.56653,0.56618,7.5194e-08,1.0528,0.079575,2.8318e-08,1.2207e-07
1.9154,0.56653,0.56653,0.56618,7.5001e-08,1.0542,0.078116,2.9326e-08,1.2068e-07
1.9162,0.56653,0.56653,0.56618,7.4811e-08,1.0557,0.076669,3.0376e-08,1.1925e-07
1.917,0.56653,0.56653,0.56619,7.4622e-08,1.0571,0.075235,3.1464e-08,1.1778e-07
1.9178,0.56653,0.56653,0.56619,7.4435e-08,1.0586,0.073814,3.2591e-08,1.1628e-07
1.9187,0.56653,0.56653,0.56619,7.4249e-08,1.06,0.072405,3.3755e-08,1.1474e-07
1.9195,0.56653,0.56653,0.5662,7.4065e-08,1.0614,0.071009,3.4954e-08,1.1318e-07
1.9203,0.56653,0.56653,0.5662,7.3882e-08,1.0628,0.069625,3.6189e-08,1.1158e-07
1.9211,0.56653,0.56653,0.5662,7.3702e-08,1.0642,0.068254,3.7457e-08,1.0995e-07
1.9219,0.56653,0.56653,0.56621,7.3523e-08,1.0655,0.066896,3.8758e-08,1.0829e-07
1.9227,0.56653,0.56653,0.56621,7.3346e-08,1.0669,0.065551,4.009e-08,1.066e-07
1.9235,0.56653,0.56653,0.56621,7.317e-08,1.0682,0.064219,4.1452e-08,1.0489e-07
1.9243,0.56653,0.56653,0.56622,7.2997e-08,1.0695,0.062899,4.2842e-08,1.0315e-07
1.9251,0.56653,0.56653,0.56622,7.2825e-08,1.0708,0.061593,4.4259e-08,1.0139e-07
1.9259,0.56653,0.56653,0.56622,7.2656e-08,1.0721,0.060299,4.5702e-08,9.9609e-08
1.9267,0.56653,0.56653,0.56623,7.2488e-08,1.0734,0.059018,4.7169e-08,9.7806e-08
1.9275,0.56653,0.56653,0.56623,7.2322e-08,1.0747,0.057751,4.866e-08,9.5984e-08
1.9283,0.56653,0.56653,0.56623,7.2158e-08,1.076,0.056496,5.0172e-08,9.4144e-08
1.9291,0.56653,0.56653,0.56624,7.1996e-08,1.0772,0.055254,5.1704e-08,9.2288e-08
1.9299,0.56653,0.56653,0.56624,7.1836e-08,1.0785,0.054026,5.3254e-08,9.0418e-08
1.9307,0.56653,0.56653,0.56624,7.1678e-08,1.0797,0.05281,5.4822e-08,8.8534e-08
1.9315,0.56653,0.56653,0.56625,7.1522e-08,1.0809,0.051608,5.6405e-08,8.6639e-08
1.9323,0.56653,0.56653,0.56625,7.1368e-08,1.0821,0.050419,5.8002e-08,8.4734e-08
1.9332,0.56653,0.56653,0.56625,7.1216e-08,1.0833,0.049243,5.9612e-08,8.2821e-08
1.934,0.56653,0.56653,0.56626,7.1067e-08,1.0844,0.048081,6.1233e-08,8.0901e-08
1.9348,0.56653,0.56653,0.56626,7.0919e-08,1.0856,0.046931,6.2863e-08,7.8976e-08
1.9356,0.56653,0.56653,0.56626,7.0774e-08,1.0867,0.045795,6.45e-08,7.7047e-08
1.9364,0.56653,0.56653,0.56627,7.063e-08,1.0879,0.044673,6.6144e-08,7.5117e-08
1.9372,0.56653,0.56653,0.56627,7.0489e-08,1.089,0.043563,6.7793e-08,7.3186e-08
1.938,0.56653,0.56653,0.56627,7.035e-08,1.0901,0.042468,6.9445e-08,7.1256e-08
1.9388,0.56653,0.56653,0.56628,7.0214e-08,1.0912,0.041385,7.1098e-08,6.933e-08
1.9396,0.56653,0.56653,0.56628,7.0079e-08,1.0922,0.040316,7.2751e-08,6.7408e-08
1.9404,0.56653,0.56653,0.56628,6.9947e-08,1.0933,0.039261,7.4403e-08,6.5492e-08
1.9412,0.56653,0.56653,0.56629,6.9817e-08,1.0944,0.038219,7.6051e-08,6.3584e-08
1.942,0.56653,0.56653,0.56629,6.9689e-08,1.0954,0.03719,7.7694e-08,6.1685e-08
1.9428,0.56653,0.56653,0.56629,6.9564e-08,1.0964,0.036175,7.9331e-08,5.9797e-08
1.9436,0.56653,0.56653,0.5663,6.9441e-08,1.0974,0.035174,8.096e-08,5.7922e-08
1.9444,0.56653,0.56653,0.5663,6.932e-08,1.0984,0.034186,8.2579e-08,5.6061e-08
1.9452,0.56653,0.56653,0.5663,6.9202e-08,1.0994,0.033212,8.4187e-08,5.4216e-08
1.946,0.56653,0.56653,0.56631,6.9085e-08,1.1004,0.032251,8.5782e-08,5.2388e-08
1.9468,0.56653,0.56653,0.56631,6.8972e-08,1.1013,0.031305,8.7364e-08,5.058e-08
1.9477,0.56653,0.56653,0.56631,6.886e-08,1.1023,0.030372,8.8929e-08,4.8791e-08
1.9485,0.56653,0.56653,0.56632,6.8751e-08,1.1032,0.029452,9.0478e-08,4.7025e-08
1.9493,0.56653,0.56653,0.56632,6.8644e-08,1.1041,0.028547,9.2007e-08,4.5281e-08
1.9501,0.56653,0.56653,0.56632,6.854e-08,1.105,0.027655,9.3517e-08,4.3563e-08
1.9509,0.56653,0.56653,0.56633,6.8438e-08,1.1059,0.026777,9.5004e-08,4.1871e-08
1.9517,0.56653,0.56653,0.56633,6.8338e-08,1.1067,0.025913,9.6469e-08,4.0207e-08
1.9525,0.56653,0.56653,0.56633,6.8241e-08,1.1076,0.025062,9.791e-08,3.8573e-08
1.9533,0.56653,0.56653,0.56634,6.8146e-08,1.1084,0.024226,9.9324e-08,3.6968e-08
1.9541,0.56653,0.56653,0.56634,6.8054e-08,1.1093,0.023404,1.0071e-07,3.5396e-08
1.9549,0.56653,0.56653,0.56634,6.7964e-08,1.1101,0.022595,1.0207e-07,3.3857e-08
1.9557,0.56653,0.56653,0.56635,6.7876e-08,1.1109,0.0218,1.034e-07,3.2353e-08
1.9565,0.56653,0.56653,0.56635,6.7791e-08,1.1117,0.021019,1.047e-07,3.0884e-08
1.9573,0.56653,0.56653,0.56635,6.7708e-08,1.1125,0.020253,1.0596e-07,2.9453e-08
1.9581,0.56653,0.56653,0.56636,6.7628e-08,1.1132,0.0195,1.072e-07,2.806e-08
1.9589,0.56653,0.56653,0.56636,6.755e-08,1.114,0.018761,1.0839e-07,2.6707e-08
1.9597,0.56653,0.56653,0.56636,6.7475e-08,1.1147,0.018036,1.0956e-07,2.5394e-08
1.9605,0.56653,0.56653,0.56637,6.7402e-08,1.1154,0.017326,1.1068e-07,2.4123e-08
1.9613,0.56653,0.56653,0.56637,6.7331e-08,1.1161,0.016629,1.1177e-07,2.2895e-08
1.9621,0.56653,0.56653,0.56638,6.7263e-08,1.1168,0.015946,1.1281e-07,2.171e-08
1.963,0.56653,0.56653,0.56638,6.7197e-08,1.1175,0.015278,1.1382e-07,2.0571e-08
1.9638,0.56653,0.56653,0.56638,6.7133e-08,1.1181,0.014624,1.1479e-07,1.9478e-08
1.9646,0.56653,0.56653,0.56639,6.7072e-08,1.1188,0.013984,1.1571e-07,1.8431e-08
1.9654,0.56653,0.56653,0.56639,6.7014e-08,1.1194,0.013357,1.166e-07,1.7432e-08
1.9662,0.56653,0.56653,0.56639,6.6958e-08,1.12,0.012746,1.1743e-07,1.6481e-08
1.967,0.56653,0.56653,0.5664,6.6904e-08,1.1206,0.012148,1.1823e-07,1.558e-08
1.9678,0.56653,0.56653,0.5664,6.6853e-08,1.1212,0.011564,1.1898e-07,1.4728e-08
1.9686,0.56653,0.56653,0.5664,6.6804e-08,1.1218,0.010995,1.1968e-07,1.3928e-08
1.9694,0.56653,0.56653,0.56641,6.6757e-08,1.1224,0.01044,1.2034e-07,1.3178e-08
1.9702,0.56653,0.56653,0.56641,6.6713e-08,1.1229,0.0098994,1.2094e-07,1.2481e-08
1.971,0.56653,0.56653,0.56641,6.6671e-08,1.1235,0.0093729,1.2151e-07,1.1836e-08
1.9718,0.56653,0.56653,0.56642,6.6632e-08,1.124,0.0088606,1.2202e-07,1.1245e-08
1.9726,0.56653,0.56653,0.56642,6.6594e-08,1.1245,0.0083626,1.2248e-07,1.0707e-08
1.9734,0.56653,0.56653,0.56642,6.656e-08,1.125,0.007879,1.229e-07,1.0222e-08
1.9742,0.56653,0.56653,0.56643,6.6527e-08,1.1254,0.0074096,1.2326e-07,9.7926e-09
1.975,0.56653,0.56653,0.56643,6.6497e-08,1.1259,0.0069545,1.2358e-07,9.4175e-09
1.9758,0.56653,0.56653,0.56644,6.647e-08,1.1264,0.0065138,1.2384e-07,9.0974e-09
1.9766,0.56653,0.56653,0.56644,6.6444e-08,1.1268,0.0060875,1.2406e-07,8.8324e-09
1.9775,0.56653,0.56653,0.56644,6.6421e-08,1.1272,0.0056754,1.2422e-07,8.6229e-09
1.9783,0.56653,0.56653,0.56645,6.64e-08,1.1276,0.0052778,1.2433e-07,8.4688e-09
1.9791,0.56653,0.56653,0.56645,6.6382e-08,1.128,0.0048945,1.2439e-07,8.3704e-09
1.9799,0.56653,0.56653,0.56645,6.6365e-08,1.1284,0.0045256,1.244e-07,8.3276e-09
1.9807,0.56653,0.56653,0.56646,6.6351e-08,1.1287,0.0041711,1.2436e-07,8.3404e-09
1.9815,0.56653,0.56653,0.56646,6.634e-08,1.1291,0.0038311,1.2427e-07,8.4088e-09
1.9823,0.56653,0.56653,0.56646,6.633e-08,1.1294,0.0035054,1.2413e-07,8.5326e-09
1.9831,0.56653,0.56653,0.56647,6.6323e-08,1.1297,0.0031941,1.2393e-07,8.7118e-09
1.9839,0.56653,0.56653,0.56647,6.6318e-08,1.13,0.0028973,1.2369e-07,8.946e-09
1.9847,0.56653,0.56653,0.56648,6.6315e-08,1.1303,0.0026149,1.234e-07,9.235e-09
1.9855,0.56653,0.56653,0.56648,6.6314e-08,1.1306,0.002347,1.2305e-07,9.5786e-09
1.9863,0.56653,0.56653,0.56648,6.6316e-08,1.1309,0.0020935,1.2266e-07,9.9763e-09
1.9871,0.56653,0.56653,0.56649,6.632e-08,1.1311,0.0018545,1.2221e-07,1.0428e-08
1.9879,0.56653,0.56653,0.56649,6.6326e-08,1.1313,0.0016299,1.2172e-07,1.0933e-08
1.9887,0.56653,0.56653,0.56649,6.6334e-08,1.1316,0.0014198,1.2118e-07,1.149e-08
1.9895,0.56653,0.56653,0.5665,6.6344e-08,1.1318,0.0012242,1.2059e-07,1.21e-08
1.9903,0.56653,0.56653,0.5665,6.6356e-08,1.132,0.001043,1.1995e-07,1.2762e-08
1.9911,0.56653,0.56653,0.5665,6.637e-08,1.1321,0.00087635,1.1927e-07,1.3474e-08
1.992,0.56653,0.56653,0.56651,6.6387e-08,1.1323,0.00072417,1.1854e-07,1.4237e-08
1.9928,0.56653,0.56653,0.56651,6.6405e-08,1.1324,0.00058649,1.1776e-07,1.505e-08
1.9936,0.56653,0.56653,0.56652,6.6426e-08,1.1326,0.00046331,1.1694e-07,1.5911e-08
1.9944,0.56653,0.56653,0.56652,6.6448e-08,1.1327,0.00035463,1.1608e-07,1.682e-08
1.9952,0.56653,0.56653,0.56652,6.6473e-08,1.1328,0.00026044,1.1517e-07,1.7777e-08
1.996,0.56653,0.56653,0.56653,6.6499e-08,1.1329,0.00018076,1.1422e-07,1.878e-08
1.9968,0.56653,0.56653,0.56653,6.6528e-08,1.1329,0.00011559,1.1323e-07,1.9828e-08
1.9976,0.56653,0.56653,0.56653,6.6558e-08,1.133,6.493e-05,1.122e-07,2.0921e-08
1.9984,0.56653,0.56653,0.56654,6.6591e-08,1.133,2.8776e-05,1.1112e-07,2.2057e-08
1.9992,0.56653,0.56653,0.56654,6.6625e-08,1.1331,7.1329e-06,1.1002e-07,2.3235e-08
2,0.56653,0.56653,0.56654,6.6662e-08,1.1331,5.2321e-10,1.0887e-07,2.4455e-08


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertM_jcp_p4r3_hrefN2_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,2.4079e-10,1.1331,7.2556e-06,4.8113e-10,4.4257e-13
0.001611,0.56654,0.56654,0.56655,2.4102e-10,1.1331,2.9022e-05,4.8027e-10,1.7686e-12
0.0024164,0.56654,0.56654,0.56655,2.4127e-10,1.133,6.5299e-05,4.7856e-10,3.9729e-12
0.0032219,0.56654,0.56654,0.56656,2.4153e-10,1.133,0.00011609,4.7601e-10,7.0473e-12
0.0040274,0.56654,0.56654,0.56656,2.418e-10,1.1329,0.00018138,4.7261e-10,1.098e-11
0.0048329,0.56654,0.56654,0.56657,2.4207e-10,1.1329,0.00026118,4.6839e-10,1.5755e-11
0.0056384,0.56654,0.56654,0.56657,2.4236e-10,1.1328,0.00035549,4.6337e-10,2.1356e-11
0.0064438,0.56654,0.56654,0.56657,2.4266e-10,1.1327,0.0004643,4.5755e-10,2.776e-11
0.0072493,0.56654,0.56654,0.56658,2.4296e-10,1.1326,0.0005876,4.5098e-10,3.4943e-11
0.0080548,0.56654,0.56654,0.56658,2.4327e-10,1.1324,0.00072541,4.4366e-10,4.2877e-11
0.0088603,0.56654,0.56654,0.56658,2.4358e-10,1.1323,0.0008777,4.3564e-10,5.1533e-11
0.0096658,0.56654,0.56654,0.56659,2.439e-10,1.1321,0.0010445,4.2693e-10,6.0877e-11
0.010471,0.56654,0.56654,0.56659,2.4423e-10,1.132,0.0012258,4.1758e-10,7.0873e-11
0.011277,0.56654,0.56654,0.56659,2.4456e-10,1.1318,0.0014215,4.0763e-10,8.1484e-11
0.012082,0.56654,0.56654,0.5666,2.4489e-10,1.1316,0.0016317,3.9711e-10,9.2669e-11
0.012888,0.56654,0.56654,0.5666,2.4522e-10,1.1313,0.0018564,3.8606e-10,1.0438e-10
0.013693,0.56654,0.56654,0.56661,2.4556e-10,1.1311,0.0020956,3.7452e-10,1.1659e-10
0.014499,0.56654,0.56654,0.56661,2.4589e-10,1.1309,0.0023492,3.6255e-10,1.2923e-10
0.015304,0.56654,0.56654,0.56661,2.4623e-10,1.1306,0.0026173,3.5019e-10,1.4227e-10
0.01611,0.56654,0.56654,0.56662,2.4657e-10,1.1303,0.0028998,3.3748e-10,1.5565e-10
0.016915,0.56654,0.56654,0.56662,2.469e-10,1.13,0.0031967,3.2449e-10,1.6932e-10
0.017721,0.56654,0.56654,0.56662,2.4724e-10,1.1297,0.0035081,3.1125e-10,1.8323e-10
0.018526,0.56654,0.56654,0.56663,2.4757e-10,1.1294,0.0038339,2.9782e-10,1.9733e-10
0.019332,0.56654,0.56654,0.56663,2.4791e-10,1.1291,0.0041741,2.8425e-10,2.1156e-10
0.020137,0.56654,0.56654,0.56663,2.4824e-10,1.1287,0.0045287,2.706e-10,2.2588e-10
0.020942,0.56654,0.56654,0.56664,2.4857e-10,1.1284,0.0048977,2.5692e-10,2.4022e-10
0.021748,0.56654,0.56654,0.56664,2.489e-10,1.128,0.0052811,2.4326e-10,2.5454e-10
0.022553,0.56654,0.56654,0.56665,2.4923e-10,1.1276,0.0056789,2.2968e-10,2.6877e-10
0.023359,0.56654,0.56654,0.56665,2.4955e-10,1.1272,0.006091,2.1623e-10,2.8288e-10
0.024164,0.56654,0.56654,0.56665,2.4988e-10,1.1268,0.0065175,2.0296e-10,2.9679e-10
0.02497,0.56654,0.56654,0.56666,2.502e-10,1.1264,0.0069583,1.8992e-10,3.1047e-10
0.025775,0.56654,0.56654,0.56666,2.5052e-10,1.1259,0.0074135,1.7717e-10,3.2387e-10
0.026581,0.56654,0.56654,0.56666,2.5083e-10,1.1254,0.007883,1.6475e-10,3.3692e-10
0.027386,0.56654,0.56654,0.56667,2.5115e-10,1.125,0.0083668,1.5272e-10,3.4959e-10
0.028192,0.56654,0.56654,0.56667,2.5147e-10,1.1245,0.0088649,1.4111e-10,3.6182e-10
0.028997,0.56654,0.56654,0.56667,2.5178e-10,1.124,0.0093773,1.2998e-10,3.7358e-10
0.029803,0.56654,0.56654,0.56668,2.5209e-10,1.1235,0.0099039,1.1937e-10,3.8482e-10
0.030608,0.56654,0.56654,0.56668,2.5241e-10,1.1229,0.010445,1.0931e-10,3.955e-10
0.031414,0.56654,0.56654,0.56668,2.5272e-10,1.1224,0.011,9.9856e-11,4.0559e-10
0.032219,0.56654,0.56654,0.56669,2.5304e-10,1.1218,0.011569,9.1033e-11,4.1504e-10
0.033025,0.56654,0.56654,0.56669,2.5335e-10,1.1212,0.012153,8.2879e-11,4.2382e-10
0.03383,0.56654,0.56654,0.5667,2.5367e-10,1.1206,0.012751,7.5424e-11,4.3191e-10
0.034636,0.56654,0.56654,0.5667,2.5399e-10,1.12,0.013363,6.8697e-11,4.3927e-10
0.035441,0.56654,0.56654,0.5667,2.5431e-10,1.1194,0.013989,6.2722e-11,4.4589e-10
0.036247,0.56654,0.56654,0.56671,2.5463e-10,1.1188,0.014629,5.7524e-11,4.5174e-10
0.037052,0.56654,0.56654,0.56671,2.5496e-10,1.1181,0.015284,5.3121e-11,4.568e-10
0.037858,0.56654,0.56654,0.56671,2.5529e-10,1.1175,0.015952,4.9529e-11,4.6105e-10
0.038663,0.56654,0.56654,0.56672,2.5563e-10,1.1168,0.016635,4.6762e-11,4.6449e-10
0.039469,0.56654,0.56654,0.56672,2.5597e-10,1.1161,0.017332,4.4829e-11,4.6711e-10
0.040274,0.56654,0.56654,0.56672,2.5632e-10,1.1154,0.018042,4.3737e-11,4.689e-10
0.041079,0.56654,0.56654,0.56673,2.5667e-10,1.1147,0.018767,4.3489e-11,4.6985e-10
0.041885,0.56654,0.56654,0.56673,2.5703e-10,1.114,0.019506,4.4084e-11,4.6998e-10
0.04269,0.56654,0.56654,0.56673,2.574e-10,1.1132,0.020259,4.5519e-11,4.6929e-10
0.043496,0.56654,0.56654,0.56674,2.5778e-10,1.1124,0.021026,4.7787e-11,4.6778e-10
0.044301,0.56654,0.56654,0.56674,2.5817e-10,1.1117,0.021807,5.0878e-11,4.6546e-10
0.045107,0.56654,0.56654,0.56674,2.5857e-10,1.1109,0.022602,5.4777e-11,4.6236e-10
0.045912,0.56654,0.56654,0.56675,2.5897e-10,1.1101,0.02341,5.947e-11,4.5848e-10
0.046718,0.56654,0.56654,0.56675,2.5939e-10,1.1093,0.024233,6.4934e-11,4.5385e-10
0.047523,0.56654,0.56654,0.56676,2.5982e-10,1.1084,0.02507,7.1148e-11,4.485e-10
0.048329,0.56654,0.56654,0.56676,2.6026e-10,1.1076,0.02592,7.8086e-11,4.4244e-10
0.049134,0.56654,0.56654,0.56676,2.6072e-10,1.1067,0.026784,8.5719e-11,4.3572e-10
0.04994,0.56654,0.56654,0.56677,2.6119e-10,1.1059,0.027662,9.4015e-11,4.2836e-10
0.050745,0.56654,0.56654,0.56677,2.6167e-10,1.105,0.028554,1.0294e-10,4.2039e-10
0.051551,0.56654,0.56654,0.56677,2.6216e-10,1.1041,0.02946,1.1246e-10,4.1186e-10
0.052356,0.56654,0.56654,0.56678,2.6267e-10,1.1032,0.030379,1.2253e-10,4.0281e-10
0.053162,0.56654,0.56654,0.56678,2.6319e-10,1.1022,0.031313,1.3311e-10,3.9327e-10
0.053967,0.56654,0.56654,0.56678,2.6373e-10,1.1013,0.03226,1.4417e-10,3.8329e-10
0.054773,0.56654,0.56654,0.56679,2.6428e-10,1.1004,0.03322,1.5564e-10,3.7291e-10
0.055578,0.56654,0.56654,0.56679,2.6484e-10,1.0994,0.034194,1.675e-10,3.6219e-10
0.056384,0.56654,0.56654,0.56679,2.6543e-10,1.0984,0.035182,1.7968e-10,3.5117e-10
0.057189,0.56654,0.56654,0.5668,2.6602e-10,1.0974,0.036184,1.9215e-10,3.399e-10
0.057995,0.56654,0.56654,0.5668,2.6664e-10,1.0964,0.037199,2.0484e-10,3.2843e-10
0.0588,0.56654,0.56654,0.5668,2.6726e-10,1.0954,0.038227,2.1771e-10,3.1682e-10
0.059606,0.56654,0.56654,0.56681,2.6791e-10,1.0943,0.039269,2.3071e-10,3.051e-10
0.060411,0.56654,0.56654,0.56681,2.6857e-10,1.0933,0.040325,2.4378e-10,2.9335e-10
0.061216,0.56654,0.56654,0.56681,2.6924e-10,1.0922,0.041394,2.5687e-10,2.816e-10
0.062022,0.56654,0.56654,0.56682,2.6993e-10,1.0912,0.042477,2.6994e-10,2.6992e-10
0.062827,0.56654,0.56654,0.56682,2.7063e-10,1.0901,0.043573,2.8291e-10,2.5835e-10
0.063633,0.56654,0.56654,0.56682,2.7135e-10,1.089,0.044682,2.9575e-10,2.4695e-10
0.064438,0.56654,0.56654,0.56683,2.7208e-10,1.0878,0.045805,3.084e-10,2.3576e-10
0.065244,0.56654,0.56654,0.56683,2.7283e-10,1.0867,0.046941,3.2081e-10,2.2484e-10
0.066049,0.56654,0.56654,0.56683,2.7359e-10,1.0856,0.048091,3.3293e-10,2.1424e-10
0.066855,0.56654,0.56654,0.56684,2.7436e-10,1.0844,0.049253,3.4471e-10,2.04e-10
0.06766,0.56654,0.56654,0.56684,2.7514e-10,1.0833,0.050429,3.5611e-10,1.9417e-10
0.068466,0.56654,0.56654,0.56684,2.7594e-10,1.0821,0.051618,3.6708e-10,1.848e-10
0.069271,0.56654,0.56654,0.56685,2.7675e-10,1.0809,0.052821,3.7757e-10,1.7592e-10
0.070077,0.56654,0.56654,0.56685,2.7756e-10,1.0797,0.054036,3.8754e-10,1.6759e-10
0.070882,0.56654,0.56654,0.56685,2.7839e-10,1.0784,0.055265,3.9695e-10,1.5983e-10
0.071688,0.56654,0.56654,0.56686,2.7923e-10,1.0772,0.056507,4.0577e-10,1.5269e-10
0.072493,0.56654,0.56654,0.56686,2.8008e-10,1.076,0.057761,4.1396e-10,1.4619e-10
0.073299,0.56654,0.56654,0.56686,2.8093e-10,1.0747,0.059029,4.2149e-10,1.4037e-10
0.074104,0.56654,0.56654,0.56687,2.8179e-10,1.0734,0.06031,4.2832e-10,1.3526e-10
0.07491,0.56654,0.56654,0.56687,2.8266e-10,1.0721,0.061604,4.3443e-10,1.3088e-10
0.075715,0.56654,0.56654,0.56687,2.8353e-10,1.0708,0.06291,4.398e-10,1.2726e-10
0.076521,0.56654,0.56654,0.56688,2.8441e-10,1.0695,0.06423,4.444e-10,1.2442e-10
0.077326,0.56654,0.56654,0.56688,2.8529e-10,1.0682,0.065563,4.4822e-10,1.2237e-10
0.078132,0.56654,0.56654,0.56688,2.8618e-10,1.0669,0.066908,4.5123e-10,1.2112e-10
0.078937,0.56654,0.56654,0.56689,2.8707e-10,1.0655,0.068266,4.5344e-10,1.2069e-10
0.079743,0.56654,0.56654,0.56689,2.8795e-10,1.0641,0.069637,4.5482e-10,1.2109e-10
0.080548,0.56654,0.56654,0.56689,2.8884e-10,1.0628,0.071021,4.5538e-10,1.2231e-10
0.081353,0.56654,0.56654,0.56689,2.8973e-10,1.0614,0.072417,4.5511e-10,1.2436e-10
0.082159,0.56654,0.56654,0.5669,2.9062e-10,1.06,0.073826,4.5401e-10,1.2723e-10
0.082964,0.56654,0.56654,0.5669,2.9151e-10,1.0586,0.075247,4.521e-10,1.3092e-10
0.08377,0.56654,0.56654,0.5669,2.9239e-10,1.0571,0.076682,4.4937e-10,1.3542e-10
0.084575,0.56654,0.56654,0.56691,2.9327e-10,1.0557,0.078128,4.4583e-10,1.4071e-10
0.085381,0.56654,0.56654,0.56691,2.9415e-10,1.0542,0.079587,4.4151e-10,1.4679e-10
0.086186,0.56654,0.56654,0.56691,2.9502e-10,1.0528,0.081059,4.3642e-10,1.5362e-10
0.086992,0.56654,0.56654,0.56692,2.9588e-10,1.0513,0.082543,4.3057e-10,1.6119e-10
0.087797,0.56654,0.56654,0.56692,2.9674e-10,1.0498,0.08404,4.2401e-10,1.6948e-10
0.088603,0.56654,0.56654,0.56692,2.9759e-10,1.0483,0.085549,4.1674e-10,1.7845e-10
0.089408,0.56654,0.56654,0.56693,2.9844e-10,1.0468,0.08707,4.088e-10,1.8808e-10
0.090214,0.56654,0.56654,0.56693,2.9927e-10,1.0453,0.088603,4.0022e-10,1.9833e-10
0.091019,0.56654,0.56654,0.56693,3.001e-10,1.0437,0.090149,3.9104e-10,2.0916e-10
0.091825,0.56654,0.56654,0.56694,3.0092e-10,1.0422,0.091707,3.813e-10,2.2054e-10
0.09263,0.56654,0.56654,0.56694,3.0173e-10,1.0406,0.093277,3.7102e-10,2.3243e-10
0.093436,0.56654,0.56654,0.56694,3.0252e-10,1.039,0.094859,3.6026e-10,2.4478e-10
0.094241,0.56654,0.56654,0.56694,3.0331e-10,1.0374,0.096454,3.4906e-10,2.5756e-10
0.095047,0.56654,0.56654,0.56695,3.0409e-10,1.0358,0.09806,3.3746e-10,2.7071e-10
0.095852,0.56654,0.56654,0.56695,3.0485e-10,1.0342,0.099678,3.2551e-10,2.8419e-10
0.096658,0.56654,0.56654,0.56695,3.056e-10,1.0326,0.10131,3.1326e-10,2.9795e-10
0.097463,0.56654,0.56654,0.56696,3.0635e-10,1.031,0.10295,3.0076e-10,3.1193e-10
0.098269,0.56654,0.56654,0.56696,3.0708e-10,1.0293,0.1046,2.8805e-10,3.261e-10
0.099074,0.56654,0.56654,0.56696,3.078e-10,1.0277,0.10627,2.752e-10,3.4039e-10
0.09988,0.56654,0.56654,0.56697,3.085e-10,1.026,0.10795,2.6224e-10,3.5477e-10
0.10069,0.56654,0.56654,0.56697,3.092e-10,1.0243,0.10964,2.4923e-10,3.6916e-10
0.10149,0.56654,0.56654,0.56697,3.0988e-10,1.0226,0.11134,2.3624e-10,3.8353e-10
0.1023,0.56654,0.56654,0.56697,3.1055e-10,1.0209,0.11305,2.2329e-10,3.9781e-10
0.1031,0.56654,0.56654,0.56698,3.1122e-10,1.0192,0.11478,2.1046e-10,4.1197e-10
0.10391,0.56654,0.56654,0.56698,3.1187e-10,1.0174,0.11651,1.9779e-10,4.2594e-10
0.10471,0.56654,0.56654,0.56698,3.1251e-10,1.0157,0.11826,1.8533e-10,4.3968e-10
0.10552,0.56654,0.56654,0.56699,3.1314e-10,1.014,0.12002,1.7313e-10,4.5314e-10
0.10632,0.56654,0.56654,0.56699,3.1376e-10,1.0122,0.12179,1.6125e-10,4.6627e-10
0.10713,0.56654,0.56654,0.56699,3.1437e-10,1.0104,0.12357,1.4972e-10,4.7902e-10
0.10793,0.56654,0.56654,0.56699,3.1497e-10,1.0086,0.12536,1.386e-10,4.9135e-10
0.10874,0.56654,0.56654,0.567,3.1557e-10,1.0068,0.12717,1.2793e-10,5.0321e-10
0.10955,0.56654,0.56654,0.567,3.1616e-10,1.005,0.12898,1.1775e-10,5.1456e-10
0.11035,0.56654,0.56654,0.567,3.1674e-10,1.0032,0.13081,1.0811e-10,5.2537e-10
0.11116,0.56654,0.56654,0.56701,3.1731e-10,1.0014,0.13265,9.9039e-11,5.3559e-10
0.11196,0.56654,0.56654,0.56701,3.1789e-10,0.99952,0.1345,9.0577e-11,5.4519e-10
0.11277,0.56654,0.56654,0.56701,3.1845e-10,0.99766,0.13636,8.2759e-11,5.5414e-10
0.11357,0.56654,0.56654,0.56701,3.1902e-10,0.9958,0.13823,7.5616e-11,5.6241e-10
0.11438,0.56654,0.56654,0.56702,3.1958e-10,0.99392,0.14011,6.9177e-11,5.6997e-10
0.11518,0.56654,0.56654,0.56702,3.2013e-10,0.99203,0.14201,6.3467e-11,5.768e-10
0.11599,0.56654,0.56654,0.56702,3.2069e-10,0.99013,0.14391,5.851e-11,5.8288e-10
0.11679,0.56654,0.56654,0.56702,3.2125e-10,0.98822,0.14582,5.4325e-11,5.8818e-10
0.1176,0.56654,0.56654,0.56703,3.2181e-10,0.9863,0.14775,5.093e-11,5.9269e-10
0.11841,0.56654,0.56654,0.56703,3.2237e-10,0.98437,0.14969,4.8338e-11,5.9641e-10
0.11921,0.56654,0.56654,0.56703,3.2294e-10,0.98243,0.15163,4.6559e-11,5.9932e-10
0.12002,0.56654,0.56654,0.56704,3.2351e-10,0.98048,0.15359,4.5601e-11,6.0141e-10
0.12082,0.56654,0.56654,0.56704,3.2408e-10,0.97852,0.15556,4.5468e-11,6.027e-10
0.12163,0.56654,0.56654,0.56704,3.2466e-10,0.97654,0.15754,4.616e-11,6.0317e-10
0.12243,0.56654,0.56654,0.56704,3.2525e-10,0.97456,0.15953,4.7674e-11,6.0283e-10
0.12324,0.56654,0.56654,0.56705,3.2585e-10,0.97256,0.16153,5.0005e-11,6.0169e-10
0.12404,0.56654,0.56654,0.56705,3.2645e-10,0.97056,0.16354,5.3144e-11,5.9976e-10
0.12485,0.56654,0.56654,0.56705,3.2707e-10,0.96854,0.16556,5.7077e-11,5.9706e-10
0.12565,0.56654,0.56654,0.56705,3.2769e-10,0.96652,0.16759,6.1788e-11,5.936e-10
0.12646,0.56654,0.56654,0.56706,3.2833e-10,0.96448,0.16963,6.726e-11,5.894e-10
0.12727,0.56654,0.56654,0.56706,3.2898e-10,0.96244,0.17168,7.347e-11,5.845e-10
0.12807,0.56654,0.56654,0.56706,3.2965e-10,0.96038,0.17374,8.0393e-11,5.789e-10
0.12888,0.56654,0.56654,0.56706,3.3033e-10,0.95831,0.17581,8.8002e-11,5.7266e-10
0.12968,0.56654,0.56654,0.56707,3.3102e-10,0.95624,0.17789,9.6265e-11,5.6578e-10
0.13049,0.56654,0.56654,0.56707,3.3174e-10,0.95415,0.17999,1.0515e-10,5.5832e-10
0.13129,0.56654,0.56654,0.56707,3.3246e-10,0.95205,0.18209,1.1462e-10,5.5031e-10
0.1321,0.56654,0.56654,0.56707,3.3321e-10,0.94995,0.1842,1.2464e-10,5.4178e-10
0.1329,0.56654,0.56654,0.56708,3.3397e-10,0.94783,0.18632,1.3517e-10,5.3278e-10
0.13371,0.56654,0.56654,0.56708,3.3476e-10,0.94571,0.18845,1.4616e-10,5.2335e-10
0.13452,0.56654,0.56654,0.56708,3.3556e-10,0.94357,0.19059,1.5758e-10,5.1355e-10
0.13532,0.56654,0.56654,0.56708,3.3639e-10,0.94143,0.19274,1.6937e-10,5.034e-10
0.13613,0.56654,0.56654,0.56709,3.3723e-10,0.93927,0.1949,1.8149e-10,4.9297e-10
0.13693,0.56654,0.56654,0.56709,3.3809e-10,0.93711,0.19707,1.9389e-10,4.823e-10
0.13774,0.56654,0.56654,0.56709,3.3898e-10,0.93493,0.19925,2.0652e-10,4.7145e-10
0.13854,0.56654,0.56654,0.56709,3.3989e-10,0.93275,0.20143,2.1932e-10,4.6045e-10
0.13935,0.56654,0.56654,0.56709,3.4082e-10,0.93056,0.20363,2.3226e-10,4.4938e-10
0.14015,0.56654,0.56654,0.5671,3.4177e-10,0.92836,0.20584,2.4527e-10,4.3827e-10
0.14096,0.56654,0.56654,0.5671,3.4274e-10,0.92615,0.20805,2.5831e-10,4.2718e-10
0.14176,0.56654,0.56654,0.5671,3.4374e-10,0.92393,0.21028,2.7131e-10,4.1617e-10
0.14257,0.56654,0.56654,0.5671,3.4476e-10,0.9217,0.21251,2.8424e-10,4.0528e-10
0.14338,0.56654,0.56654,0.56711,3.458e-10,0.91946,0.21475,2.9703e-10,3.9457e-10
0.14418,0.56654,0.56654,0.56711,3.4687e-10,0.91721,0.21701,3.0964e-10,3.8409e-10
0.14499,0.56654,0.56654,0.56711,3.4795e-10,0.91495,0.21927,3.2201e-10,3.7389e-10
0.14579,0.56654,0.56654,0.56711,3.4906e-10,0.91269,0.22154,3.3409e-10,3.6402e-10
0.1466,0.56654,0.56654,0.56712,3.5019e-10,0.91041,0.22382,3.4585e-10,3.5453e-10
0.1474,0.56654,0.56654,0.56712,3.5134e-10,0.90813,0.2261,3.5722e-10,3.4546e-10
0.14821,0.56654,0.56654,0.56712,3.5251e-10,0.90584,0.2284,3.6816e-10,3.3686e-10
0.14901,0.56654,0.56654,0.56712,3.537e-10,0.90354,0.2307,3.7864e-10,3.2877e-10
0.14982,0.56654,0.56654,0.56712,3.5491e-10,0.90123,0.23302,3.886e-10,3.2123e-10
0.15062,0.56654,0.56654,0.56713,3.5615e-10,0.89891,0.23534,3.98e-10,3.1429e-10
0.15143,0.56654,0.56654,0.56713,3.574e-10,0.89659,0.23767,4.0682e-10,3.0798e-10
0.15224,0.56654,0.56654,0.56713,3.5867e-10,0.89425,0.24001,4.1501e-10,3.0233e-10
0.15304,0.56654,0.56654,0.56713,3.5995e-10,0.89191,0.24236,4.2253e-10,2.9737e-10
0.15385,0.56654,0.56654,0.56713,3.6126e-10,0.88956,0.24471,4.2937e-10,2.9315e-10
0.15465,0.56654,0.56654,0.56714,3.6258e-10,0.8872,0.24708,4.3549e-10,2.8967e-10
0.15546,0.56654,0.56654,0.56714,3.6392e-10,0.88483,0.24945,4.4086e-10,2.8697e-10
0.15626,0.56654,0.56654,0.56714,3.6527e-10,0.88245,0.25183,4.4547e-10,2.8506e-10
0.15707,0.56654,0.56654,0.56714,3.6663e-10,0.88007,0.25422,4.493e-10,2.8397e-10
0.15787,0.56654,0.56654,0.56714,3.6801e-10,0.87768,0.25661,4.5232e-10,2.837e-10
0.15868,0.56654,0.56654,0.56715,3.694e-10,0.87528,0.25902,4.5453e-10,2.8427e-10
0.15949,0.56654,0.56654,0.56715,3.7081e-10,0.87287,0.26143,4.5593e-10,2.8569e-10
0.16029,0.56654,0.56654,0.56715,3.7222e-10,0.87045,0.26385,4.5649e-10,2.8795e-10
0.1611,0.56654,0.56654,0.56715,3.7364e-10,0.86803,0.26628,4.5622e-10,2.9106e-10
0.1619,0.56654,0.56654,0.56715,3.7508e-10,0.8656,0.26871,4.5513e-10,2.9503e-10
0.16271,0.56654,0.56654,0.56716,3.7652e-10,0.86316,0.27115,4.532e-10,2.9983e-10
0.16351,0.56654,0.56654,0.56716,3.7797e-10,0.86071,0.2736,4.5046e-10,3.0547e-10
0.16432,0.56654,0.56654,0.56716,3.7942e-10,0.85826,0.27606,4.4691e-10,3.1192e-10
0.16512,0.56654,0.56654,0.56716,3.8088e-10,0.8558,0.27853,4.4257e-10,3.1919e-10
0.16593,0.56654,0.56654,0.56716,3.8234e-10,0.85333,0.281,4.3745e-10,3.2724e-10
0.16673,0.56654,0.56654,0.56717,3.8381e-10,0.85085,0.28348,4.3158e-10,3.3605e-10
0.16754,0.56654,0.56654,0.56717,3.8528e-10,0.84837,0.28597,4.2497e-10,3.456e-10
0.16835,0.56654,0.56654,0.56717,3.8676e-10,0.84588,0.28846,4.1765e-10,3.5587e-10
0.16915,0.56654,0.56654,0.56717,3.8823e-10,0.84338,0.29096,4.0965e-10,3.6681e-10
0.16996,0.56654,0.56654,0.56717,3.8971e-10,0.84087,0.29347,4.0101e-10,3.7841e-10
0.17076,0.56654,0.56654,0.56717,3.9118e-10,0.83836,0.29599,3.9175e-10,3.9062e-10
0.17157,0.56654,0.56654,0.56718,3.9266e-10,0.83584,0.29851,3.8192e-10,4.034e-10
0.17237,0.56654,0.56654,0.56718,3.9413e-10,0.83331,0.30104,3.7155e-10,4.1672e-10
0.17318,0.56654,0.56654,0.56718,3.956e-10,0.83078,0.30358,3.6068e-10,4.3053e-10
0.17398,0.56654,0.56654,0.56718,3.9707e-10,0.82824,0.30612,3.4936e-10,4.4478e-10
0.17479,0.56654,0.56654,0.56718,3.9853e-10,0.8257,0.30867,3.3763e-10,4.5944e-10
0.17559,0.56654,0.56654,0.56718,4e-10,0.82314,0.31123,3.2554e-10,4.7445e-10
0.1764,0.56654,0.56654,0.56719,4.0145e-10,0.82058,0.31379,3.1314e-10,4.8977e-10
0.17721,0.56654,0.56654,0.56719,4.029e-10,0.81802,0.31636,3.0047e-10,5.0534e-10
0.17801,0.56654,0.56654,0.56719,4.0435e-10,0.81544,0.31893,2.8759e-10,5.2111e-10
0.17882,0.56654,0.56654,0.56719,4.0579e-10,0.81287,0.32152,2.7454e-10,5.3704e-10
0.17962,0.56654,0.56654,0.56719,4.0723e-10,0.81028,0.32411,2.6139e-10,5.5306e-10
0.18043,0.56654,0.56654,0.56719,4.0866e-10,0.80769,0.3267,2.4818e-10,5.6914e-10
0.18123,0.56654,0.56654,0.5672,4.1008e-10,0.80509,0.3293,2.3496e-10,5.852e-10
0.18204,0.56654,0.56654,0.5672,4.115e-10,0.80249,0.33191,2.2179e-10,6.012e-10
0.18284,0.56654,0.56654,0.5672,4.1291e-10,0.79988,0.33452,2.0872e-10,6.1709e-10
0.18365,0.56654,0.56654,0.5672,4.1431e-10,0.79726,0.33714,1.958e-10,6.3282e-10
0.18445,0.56654,0.56654,0.5672,4.1571e-10,0.79464,0.33976,1.8309e-10,6.4833e-10
0.18526,0.56654,0.56654,0.5672,4.171e-10,0.79201,0.34239,1.7063e-10,6.6357e-10
0.18607,0.56654,0.56654,0.5672,4.1848e-10,0.78938,0.34503,1.5847e-10,6.785e-10
0.18687,0.56654,0.56654,0.56721,4.1986e-10,0.78674,0.34767,1.4666e-10,6.9306e-10
0.18768,0.56654,0.56654,0.56721,4.2123e-10,0.7841,0.35032,1.3526e-10,7.0721e-10
0.18848,0.56654,0.56654,0.56721,4.226e-10,0.78144,0.35297,1.243e-10,7.209e-10
0.18929,0.56654,0.56654,0.56721,4.2396e-10,0.77879,0.35563,1.1383e-10,7.3409e-10
0.19009,0.56654,0.56654,0.56721,4.2532e-10,0.77613,0.35829,1.039e-10,7.4674e-10
0.1909,0.56654,0.56654,0.56721,4.2667e-10,0.77346,0.36096,9.4528e-11,7.5881e-10
0.1917,0.56654,0.56654,0.56721,4.2801e-10,0.77079,0.36364,8.577e-11,7.7026e-10
0.19251,0.56654,0.56654,0.56722,4.2936e-10,0.76811,0.36632,7.7655e-11,7.8106e-10
0.19332,0.56654,0.56654,0.56722,4.3069e-10,0.76543,0.369,7.0217e-11,7.9117e-10
0.19412,0.56654,0.56654,0.56722,4.3203e-10,0.76274,0.37169,6.3485e-11,8.0057e-10
0.19493,0.56654,0.56654,0.56722,4.3336e-10,0.76005,0.37439,5.7486e-11,8.0924e-10
0.19573,0.56654,0.56654,0.56722,4.3469e-10,0.75735,0.37709,5.2245e-11,8.1714e-10
0.19654,0.56654,0.56654,0.56722,4.3602e-10,0.75465,0.37979,4.7782e-11,8.2426e-10
0.19734,0.56654,0.56654,0.56722,4.3735e-10,0.75194,0.3825,4.4117e-11,8.3058e-10
0.19815,0.56654,0.56654,0.56722,4.3868e-10,0.74923,0.38522,4.1263e-11,8.3609e-10
0.19895,0.56654,0.56654,0.56722,4.4001e-10,0.74652,0.38793,3.9233e-11,8.4078e-10
0.19976,0.56654,0.56654,0.56723,4.4134e-10,0.74379,0.39066,3.8034e-11,8.4464e-10
0.20056,0.56654,0.56654,0.56723,4.4267e-10,0.74107,0.39339,3.7673e-11,8.4766e-10
0.20137,0.56654,0.56654,0.56723,4.44e-10,0.73834,0.39612,3.8151e-11,8.4985e-10
0.20218,0.56654,0.56654,0.56723,4.4533e-10,0.7356,0.39885,3.9466e-11,8.512e-10
0.20298,0.56654,0.56654,0.56723,4.4667e-10,0.73287,0.4016,4.1614e-11,8.5173e-10
0.20379,0.56654,0.56654,0.56723,4.4802e-10,0.73012,0.40434,4.4586e-11,8.5145e-10
0.20459,0.56654,0.56654,0.56723,4.4936e-10,0.72738,0.40709,4.8372e-11,8.5036e-10
0.2054,0.56654,0.56654,0.56723,4.5072e-10,0.72462,0.40984,5.2955e-11,8.4848e-10
0.2062,0.56654,0.56654,0.56723,4.5207e-10,0.72187,0.4126,5.8319e-11,8.4583e-10
0.20701,0.56654,0.56654,0.56724,4.5344e-10,0.71911,0.41536,6.4443e-11,8.4244e-10
0.20781,0.56654,0.56654,0.56724,4.5481e-10,0.71635,0.41813,7.1303e-11,8.3832e-10
0.20862,0.56654,0.56654,0.56724,4.5619e-10,0.71358,0.4209,7.8871e-11,8.3351e-10
0.20942,0.56654,0.56654,0.56724,4.5758e-10,0.71081,0.42367,8.7118e-11,8.2804e-10
0.21023,0.56654,0.56654,0.56724,4.5897e-10,0.70803,0.42645,9.6012e-11,8.2193e-10
0.21104,0.56654,0.56654,0.56724,4.6038e-10,0.70526,0.42923,1.0552e-10,8.1523e-10
0.21184,0.56654,0.56654,0.56724,4.6179e-10,0.70247,0.43201,1.156e-10,8.0798e-10
0.21265,0.56654,0.56654,0.56724,4.6321e-10,0.69969,0.4348,1.2621e-10,8.0021e-10
0.21345,0.56654,0.56654,0.56724,4.6464e-10,0.6969,0.43759,1.3732e-10,7.9197e-10
0.21426,0.56654,0.56654,0.56724,4.6609e-10,0.69411,0.44038,1.4888e-10,7.833e-10
0.21506,0.56654,0.56654,0.56724,4.6754e-10,0.69131,0.44318,1.6084e-10,7.7424e-10
0.21587,0.56654,0.56654,0.56725,4.69e-10,0.68851,0.44598,1.7315e-10,7.6485e-10
0.21667,0.56654,0.56654,0.56725,4.7048e-10,0.68571,0.44878,1.8578e-10,7.5518e-10
0.21748,0.56654,0.56654,0.56725,4.7196e-10,0.68291,0.45159,1.9866e-10,7.4526e-10
0.21829,0.56654,0.56654,0.56725,4.7346e-10,0.6801,0.45439,2.1175e-10,7.3517e-10
0.21909,0.56654,0.56654,0.56725,4.7497e-10,0.67729,0.45721,2.25e-10,7.2494e-10
0.2199,0.56654,0.56654,0.56725,4.7648e-10,0.67448,0.46002,2.3834e-10,7.1462e-10
0.2207,0.56654,0.56654,0.56725,4.7801e-10,0.67166,0.46284,2.5174e-10,7.0428e-10
0.22151,0.56654,0.56654,0.56725,4.7955e-10,0.66884,0.46566,2.6514e-10,6.9396e-10
0.22231,0.56654,0.56654,0.56725,4.811e-10,0.66602,0.46848,2.7848e-10,6.8372e-10
0.22312,0.56654,0.56654,0.56725,4.8266e-10,0.6632,0.47131,2.9172e-10,6.7361e-10
0.22392,0.56654,0.56654,0.56725,4.8423e-10,0.66037,0.47413,3.0479e-10,6.6367e-10
0.22473,0.56654,0.56654,0.56725,4.8581e-10,0.65754,0.47696,3.1765e-10,6.5397e-10
0.22553,0.56654,0.56654,0.56725,4.874e-10,0.65471,0.4798,3.3025e-10,6.4455e-10
0.22634,0.56654,0.56654,0.56725,4.89e-10,0.65188,0.48263,3.4254e-10,6.3546e-10
0.22715,0.56654,0.56654,0.56725,4.906e-10,0.64904,0.48547,3.5447e-10,6.2674e-10
0.22795,0.56654,0.56654,0.56725,4.9222e-10,0.6462,0.48831,3.6599e-10,6.1845e-10
0.22876,0.56654,0.56654,0.56726,4.9384e-10,0.64336,0.49115,3.7706e-10,6.1063e-10
0.22956,0.56654,0.56654,0.56726,4.9547e-10,0.64052,0.49399,3.8763e-10,6.0331e-10
0.23037,0.56654,0.56654,0.56726,4.971e-10,0.63768,0.49684,3.9766e-10,5.9655e-10
0.23117,0.56654,0.56654,0.56726,4.9875e-10,0.63483,0.49968,4.0711e-10,5.9038e-10
0.23198,0.56654,0.56654,0.56726,5.0039e-10,0.63198,0.50253,4.1595e-10,5.8483e-10
0.23278,0.56654,0.56654,0.56726,5.0204e-10,0.62914,0.50538,4.2414e-10,5.7994e-10
0.23359,0.56654,0.56654,0.56726,5.0369e-10,0.62629,0.50823,4.3165e-10,5.7574e-10
0.23439,0.56654,0.56654,0.56726,5.0535e-10,0.62343,0.51108,4.3845e-10,5.7225e-10
0.2352,0.56654,0.56654,0.56726,5.0701e-10,0.62058,0.51394,4.4451e-10,5.6951e-10
0.23601,0.56654,0.56654,0.56726,5.0867e-10,0.61772,0.51679,4.498e-10,5.6753e-10
0.23681,0.56654,0.56654,0.56726,5.1033e-10,0.61487,0.51965,4.5432e-10,5.6633e-10
0.23762,0.56654,0.56654,0.56726,5.1198e-10,0.61201,0.52251,4.5803e-10,5.6593e-10
0.23842,0.56654,0.56654,0.56726,5.1364e-10,0.60915,0.52537,4.6093e-10,5.6635e-10
0.23923,0.56654,0.56654,0.56726,5.153e-10,0.60629,0.52823,4.6301e-10,5.6759e-10
0.24003,0.56654,0.56654,0.56726,5.1695e-10,0.60343,0.53109,4.6425e-10,5.6965e-10
0.24084,0.56654,0.56654,0.56726,5.186e-10,0.60057,0.53395,4.6465e-10,5.7254e-10
0.24164,0.56654,0.56654,0.56726,5.2024e-10,0.59771,0.53681,4.6421e-10,5.7627e-10
0.24245,0.56654,0.56654,0.56726,5.2188e-10,0.59484,0.53968,4.6294e-10,5.8082e-10
0.24325,0.56654,0.56654,0.56726,5.2351e-10,0.59198,0.54254,4.6083e-10,5.8619e-10
0.24406,0.56654,0.56654,0.56726,5.2513e-10,0.58912,0.54541,4.579e-10,5.9237e-10
0.24487,0.56654,0.56654,0.56726,5.2675e-10,0.58625,0.54827,4.5416e-10,5.9934e-10
0.24567,0.56654,0.56654,0.56726,5.2836e-10,0.58338,0.55114,4.4962e-10,6.071e-10
0.24648,0.56654,0.56654,0.56726,5.2996e-10,0.58052,0.554,4.443e-10,6.1561e-10
0.24728,0.56654,0.56654,0.56726,5.3154e-10,0.57765,0.55687,4.3823e-10,6.2486e-10
0.24809,0.56654,0.56654,0.56726,5.3312e-10,0.57479,0.55974,4.3142e-10,6.3482e-10
0.24889,0.56654,0.56654,0.56726,5.3468e-10,0.57192,0.56261,4.2391e-10,6.4546e-10
0.2497,0.56654,0.56654,0.56726,5.3624e-10,0.56905,0.56547,4.1572e-10,6.5675e-10
0.2505,0.56654,0.56654,0.56726,5.3778e-10,0.56618,0.56834,4.0689e-10,6.6866e-10
0.25131,0.56654,0.56654,0.56726,5.393e-10,0.56332,0.57121,3.9745e-10,6.8115e-10
0.25212,0.56654,0.56654,0.56726,5.4081e-10,0.56045,0.57407,3.8744e-10,6.9419e-10
0.25292,0.56654,0.56654,0.56726,5.4231e-10,0.55758,0.57694,3.769e-10,7.0772e-10
0.25373,0.56654,0.56654,0.56726,5.4379e-10,0.55472,0.57981,3.6587e-10,7.2171e-10
0.25453,0.56654,0.56654,0.56726,5.4526e-10,0.55185,0.58267,3.544e-10,7.3611e-10
0.25534,0.56654,0.56654,0.56726,5.4671e-10,0.54898,0.58554,3.4253e-10,7.5089e-10
0.25614,0.56654,0.56654,0.56726,5.4815e-10,0.54612,0.58841,3.3031e-10,7.6598e-10
0.25695,0.56654,0.56654,0.56726,5.4956e-10,0.54325,0.59127,3.1779e-10,7.8134e-10
0.25775,0.56654,0.56654,0.56726,5.5097e-10,0.54039,0.59413,3.0501e-10,7.9693e-10
0.25856,0.56654,0.56654,0.56726,5.5235e-10,0.53752,0.597,2.9203e-10,8.1268e-10
0.25936,0.56654,0.56654,0.56726,5.5372e-10,0.53466,0.59986,2.7889e-10,8.2855e-10
0.26017,0.56654,0.56654,0.56726,5.5507e-10,0.5318,0.60272,2.6566e-10,8.4449e-10
0.26098,0.56654,0.56654,0.56726,5.5641e-10,0.52894,0.60558,2.5238e-10,8.6044e-10
0.26178,0.56654,0.56654,0.56726,5.5773e-10,0.52608,0.60844,2.391e-10,8.7635e-10
0.26259,0.56654,0.56654,0.56726,5.5903e-10,0.52322,0.6113,2.2589e-10,8.9218e-10
0.26339,0.56654,0.56654,0.56726,5.6032e-10,0.52036,0.61416,2.1278e-10,9.0786e-10
0.2642,0.56654,0.56654,0.56726,5.6159e-10,0.5175,0.61702,1.9983e-10,9.2335e-10
0.265,0.56654,0.56654,0.56726,5.6284e-10,0.51465,0.61987,1.871e-10,9.3859e-10
0.26581,0.56654,0.56654,0.56726,5.6408e-10,0.51179,0.62273,1.7463e-10,9.5354e-10
0.26661,0.56654,0.56654,0.56726,5.6531e-10,0.50894,0.62558,1.6247e-10,9.6815e-10
0.26742,0.56654,0.56654,0.56726,5.6652e-10,0.50609,0.62843,1.5067e-10,9.8237e-10
0.26822,0.56654,0.56654,0.56726,5.6771e-10,0.50324,0.63128,1.3927e-10,9.9615e-10
0.26903,0.56654,0.56654,0.56726,5.689e-10,0.50039,0.63413,1.2833e-10,1.0095e-09
0.26984,0.56654,0.56654,0.56726,5.7007e-10,0.49754,0.63697,1.1788e-10,1.0223e-09
0.27064,0.56654,0.56654,0.56726,5.7122e-10,0.4947,0.63982,1.0796e-10,1.0345e-09
0.27145,0.56654,0.56654,0.56726,5.7237e-10,0.49185,0.64266,9.8614e-11,1.0461e-09
0.27225,0.56654,0.56654,0.56725,5.735e-10,0.48901,0.6455,8.9877e-11,1.0571e-09
0.27306,0.56654,0.56654,0.56725,5.7463e-10,0.48617,0.64834,8.1783e-11,1.0675e-09
0.27386,0.56654,0.56654,0.56725,5.7575e-10,0.48333,0.65117,7.4362e-11,1.0771e-09
0.27467,0.56654,0.56654,0.56725,5.7685e-10,0.4805,0.65401,6.7644e-11,1.0861e-09
0.27547,0.56654,0.56654,0.56725,5.7795e-10,0.47767,0.65684,6.1654e-11,1.0943e-09
0.27628,0.56654,0.56654,0.56725,5.7904e-10,0.47484,0.65967,5.6414e-11,1.1017e-09
0.27709,0.56654,0.56654,0.56725,5.8013e-10,0.47201,0.6625,5.1944e-11,1.1083e-09
0.27789,0.56654,0.56654,0.56725,5.8121e-10,0.46918,0.66532,4.8262e-11,1.1142e-09
0.2787,0.56654,0.56654,0.56725,5.8229e-10,0.46636,0.66814,4.538e-11,1.1192e-09
0.2795,0.56654,0.56654,0.56725,5.8336e-10,0.46354,0.67096,4.3308e-11,1.1234e-09
0.28031,0.56654,0.56654,0.56725,5.8444e-10,0.46072,0.67378,4.2054e-11,1.1268e-09
0.28111,0.56654,0.56654,0.56725,5.8551e-10,0.4579,0.67659,4.1621e-11,1.1294e-09
0.28192,0.56654,0.56654,0.56725,5.8658e-10,0.45509,0.6794,4.2009e-11,1.1311e-09
0.28272,0.56654,0.56654,0.56725,5.8765e-10,0.45228,0.68221,4.3216e-11,1.1321e-09
0.28353,0.56654,0.56654,0.56725,5.8872e-10,0.44947,0.68502,4.5235e-11,1.1322e-09
0.28433,0.56654,0.56654,0.56725,5.8979e-10,0.44667,0.68782,4.8057e-11,1.1315e-09
0.28514,0.56654,0.56654,0.56724,5.9087e-10,0.44387,0.69062,5.1669e-11,1.1301e-09
0.28595,0.56654,0.56654,0.56724,5.9195e-10,0.44107,0.69342,5.6055e-11,1.1278e-09
0.28675,0.56654,0.56654,0.56724,5.9304e-10,0.43828,0.69621,6.1196e-11,1.1249e-09
0.28756,0.56654,0.56654,0.56724,5.9413e-10,0.43549,0.699,6.707e-11,1.1212e-09
0.28836,0.56654,0.56654,0.56724,5.9523e-10,0.4327,0.70178,7.3652e-11,1.1168e-09
0.28917,0.56654,0.56654,0.56724,5.9633e-10,0.42991,0.70457,8.0915e-11,1.1117e-09
0.28997,0.56654,0.56654,0.56724,5.9744e-10,0.42713,0.70735,8.8827e-11,1.1061e-09
0.29078,0.56654,0.56654,0.56724,5.9857e-10,0.42436,0.71012,9.7355e-11,1.0998e-09
0.29158,0.56654,0.56654,0.56724,5.997e-10,0.42158,0.71289,1.0646e-10,1.0929e-09
0.29239,0.56654,0.56654,0.56724,6.0084e-10,0.41881,0.71566,1.1612e-10,1.0856e-09
0.29319,0.56654,0.56654,0.56724,6.0199e-10,0.41605,0.71842,1.2627e-10,1.0777e-09
0.294,0.56654,0.56654,0.56723,6.0315e-10,0.41328,0.72119,1.3689e-10,1.0694e-09
0.29481,0.56654,0.56654,0.56723,6.0433e-10,0.41053,0.72394,1.4792e-10,1.0607e-09
0.29561,0.56654,0.56654,0.56723,6.0551e-10,0.40777,0.72669,1.5932e-10,1.0517e-09
0.29642,0.56654,0.56654,0.56723,6.0671e-10,0.40502,0.72944,1.7105e-10,1.0424e-09
0.29722,0.56654,0.56654,0.56723,6.0793e-10,0.40228,0.73219,1.8305e-10,1.0328e-09
0.29803,0.56654,0.56654,0.56723,6.0915e-10,0.39953,0.73493,1.9528e-10,1.023e-09
0.29883,0.56654,0.56654,0.56723,6.1039e-10,0.3968,0.73766,2.0768e-10,1.0131e-09
0.29964,0.56654,0.56654,0.56723,6.1164e-10,0.39406,0.74039,2.2021e-10,1.0031e-09
0.30044,0.56654,0.56654,0.56723,6.1291e-10,0.39133,0.74312,2.3281e-10,9.93e-10
0.30125,0.56654,0.56654,0.56723,6.1418e-10,0.38861,0.74584,2.4543e-10,9.8294e-10
0.30206,0.56654,0.56654,0.56722,6.1548e-10,0.38589,0.74856,2.5802e-10,9.7294e-10
0.30286,0.56654,0.56654,0.56722,6.1678e-10,0.38317,0.75127,2.7052e-10,9.6304e-10
0.30367,0.56654,0.56654,0.56722,6.181e-10,0.38046,0.75398,2.8289e-10,9.5331e-10
0.30447,0.56654,0.56654,0.56722,6.1944e-10,0.37776,0.75668,2.9508e-10,9.4379e-10
0.30528,0.56654,0.56654,0.56722,6.2078e-10,0.37506,0.75938,3.0703e-10,9.3454e-10
0.30608,0.56654,0.56654,0.56722,6.2214e-10,0.37236,0.76208,3.187e-10,9.2559e-10
0.30689,0.56654,0.56654,0.56722,6.2351e-10,0.36967,0.76476,3.3003e-10,9.17e-10
0.30769,0.56654,0.56654,0.56722,6.249e-10,0.36698,0.76745,3.4098e-10,9.0882e-10
0.3085,0.56654,0.56654,0.56721,6.2629e-10,0.3643,0.77013,3.5151e-10,9.0108e-10
0.3093,0.56654,0.56654,0.56721,6.277e-10,0.36163,0.7728,3.6157e-10,8.9383e-10
0.31011,0.56654,0.56654,0.56721,6.2912e-10,0.35896,0.77547,3.7112e-10,8.8712e-10
0.31092,0.56654,0.56654,0.56721,6.3055e-10,0.35629,0.77813,3.8012e-10,8.8098e-10
0.31172,0.56654,0.56654,0.56721,6.3198e-10,0.35363,0.78079,3.8853e-10,8.7544e-10
0.31253,0.56654,0.56654,0.56721,6.3343e-10,0.35098,0.78344,3.9632e-10,8.7054e-10
0.31333,0.56654,0.56654,0.56721,6.3489e-10,0.34833,0.78608,4.0346e-10,8.6632e-10
0.31414,0.56654,0.56654,0.5672,6.3635e-10,0.34568,0.78873,4.0991e-10,8.6279e-10
0.31494,0.56654,0.56654,0.5672,6.3782e-10,0.34305,0.79136,4.1565e-10,8.5999e-10
0.31575,0.56654,0.56654,0.5672,6.393e-10,0.34041,0.79399,4.2066e-10,8.5793e-10
0.31655,0.56654,0.56654,0.5672,6.4078e-10,0.33779,0.79661,4.2491e-10,8.5664e-10
0.31736,0.56654,0.56654,0.5672,6.4226e-10,0.33517,0.79923,4.2839e-10,8.5614e-10
0.31816,0.56654,0.56654,0.5672,6.4375e-10,0.33255,0.80184,4.3108e-10,8.5643e-10
0.31897,0.56654,0.56654,0.5672,6.4524e-10,0.32995,0.80445,4.3297e-10,8.5752e-10
0.31978,0.56654,0.56654,0.56719,6.4674e-10,0.32734,0.80705,4.3404e-10,8.5943e-10
0.32058,0.56654,0.56654,0.56719,6.4823e-10,0.32475,0.80964,4.3431e-10,8.6216e-10
0.32139,0.56654,0.56654,0.56719,6.4973e-10,0.32216,0.81222,4.3376e-10,8.6571e-10
0.32219,0.56654,0.56654,0.56719,6.5123e-10,0.31957,0.81481,4.3239e-10,8.7006e-10
0.323,0.56654,0.56654,0.56719,6.5272e-10,0.317,0.81738,4.3021e-10,8.7523e-10
0.3238,0.56654,0.56654,0.56719,6.5421e-10,0.31443,0.81995,4.2723e-10,8.8119e-10
0.32461,0.56654,0.56654,0.56718,6.557e-10,0.31186,0.82251,4.2345e-10,8.8794e-10
0.32541,0.56654,0.56654,0.56718,6.5718e-10,0.3093,0.82506,4.189e-10,8.9546e-10
0.32622,0.56654,0.56654,0.56718,6.5866e-10,0.30675,0.82761,4.136e-10,9.0372e-10
0.32702,0.56654,0.56654,0.56718,6.6013e-10,0.30421,0.83015,4.0755e-10,9.1272e-10
0.32783,0.56654,0.56654,0.56718,6.616e-10,0.30167,0.83269,4.0078e-10,9.2241e-10
0.32864,0.56654,0.56654,0.56718,6.6306e-10,0.29914,0.83521,3.9333e-10,9.3278e-10
0.32944,0.56654,0.56654,0.56717,6.6451e-10,0.29661,0.83774,3.8522e-10,9.4379e-10
0.33025,0.56654,0.56654,0.56717,6.6595e-10,0.2941,0.84025,3.7648e-10,9.5541e-10
0.33105,0.56654,0.56654,0.56717,6.6738e-10,0.29159,0.84276,3.6715e-10,9.6761e-10
0.33186,0.56654,0.56654,0.56717,6.688e-10,0.28908,0.84526,3.5726e-10,9.8034e-10
0.33266,0.56654,0.56654,0.56717,6.7021e-10,0.28659,0.84775,3.4686e-10,9.9356e-10
0.33347,0.56654,0.56654,0.56717,6.7161e-10,0.2841,0.85023,3.3598e-10,1.0072e-09
0.33427,0.56654,0.56654,0.56716,6.7299e-10,0.28162,0.85271,3.2467e-10,1.0213e-09
0.33508,0.56654,0.56654,0.56716,6.7437e-10,0.27914,0.85518,3.1297e-10,1.0358e-09
0.33589,0.56654,0.56654,0.56716,6.7573e-10,0.27667,0.85765,3.0094e-10,1.0505e-09
0.33669,0.56654,0.56654,0.56716,6.7707e-10,0.27421,0.8601,2.8861e-10,1.0655e-09
0.3375,0.56654,0.56654,0.56716,6.7841e-10,0.27176,0.86255,2.7604e-10,1.0808e-09
0.3383,0.56654,0.56654,0.56715,6.7972e-10,0.26932,0.86499,2.6328e-10,1.0962e-09
0.33911,0.56654,0.56654,0.56715,6.8103e-10,0.26688,0.86743,2.5037e-10,1.1117e-09
0.33991,0.56654,0.56654,0.56715,6.8232e-10,0.26445,0.86985,2.3738e-10,1.1273e-09
0.34072,0.56654,0.56654,0.56715,6.8359e-10,0.26203,0.87227,2.2436e-10,1.1428e-09
0.34152,0.56654,0.56654,0.56715,6.8485e-10,0.25961,0.87468,2.1134e-10,1.1584e-09
0.34233,0.56654,0.56654,0.56715,6.8609e-10,0.25721,0.87708,1.984e-10,1.1738e-09
0.34313,0.56654,0.56654,0.56714,6.8732e-10,0.25481,0.87948,1.8558e-10,1.1891e-09
0.34394,0.56654,0.56654,0.56714,6.8853e-10,0.25242,0.88186,1.7293e-10,1.2041e-09
0.34475,0.56654,0.56654,0.56714,6.8973e-10,0.25004,0.88424,1.6051e-10,1.219e-09
0.34555,0.56654,0.56654,0.56714,6.9091e-10,0.24766,0.88661,1.4836e-10,1.2335e-09
0.34636,0.56654,0.56654,0.56713,6.9208e-10,0.2453,0.88897,1.3653e-10,1.2476e-09
0.34716,0.56654,0.56654,0.56713,6.9323e-10,0.24294,0.89133,1.2508e-10,1.2614e-09
0.34797,0.56654,0.56654,0.56713,6.9437e-10,0.24059,0.89367,1.1404e-10,1.2747e-09
0.34877,0.56654,0.56654,0.56713,6.955e-10,0.23825,0.89601,1.0347e-10,1.2875e-09
0.34958,0.56654,0.56654,0.56713,6.9661e-10,0.23592,0.89834,9.3403e-11,1.2998e-09
0.35038,0.56654,0.56654,0.56712,6.977e-10,0.23359,0.90066,8.3886e-11,1.3115e-09
0.35119,0.56654,0.56654,0.56712,6.9879e-10,0.23128,0.90297,7.4956e-11,1.3226e-09
0.35199,0.56654,0.56654,0.56712,6.9986e-10,0.22897,0.90527,6.665e-11,1.3331e-09
0.3528,0.56654,0.56654,0.56712,7.0092e-10,0.22667,0.90756,5.9003e-11,1.3428e-09
0.35361,0.56654,0.56654,0.56712,7.0197e-10,0.22438,0.90985,5.2047e-11,1.3519e-09
0.35441,0.56654,0.56654,0.56711,7.0301e-10,0.2221,0.91213,4.581e-11,1.3602e-09
0.35522,0.56654,0.56654,0.56711,7.0403e-10,0.21983,0.91439,4.032e-11,1.3677e-09
0.35602,0.56654,0.56654,0.56711,7.0505e-10,0.21757,0.91665,3.5599e-11,1.3745e-09
0.35683,0.56654,0.56654,0.56711,7.0606e-10,0.21531,0.9189,3.1668e-11,1.3805e-09
0.35763,0.56654,0.56654,0.5671,7.0706e-10,0.21307,0.92114,2.8544e-11,1.3856e-09
0.35844,0.56654,0.56654,0.5671,7.0805e-10,0.21083,0.92337,2.6242e-11,1.3899e-09
0.35924,0.56654,0.56654,0.5671,7.0904e-10,0.2086,0.9256,2.4771e-11,1.3933e-09
0.36005,0.56654,0.56654,0.5671,7.1002e-10,0.20639,0.92781,2.4141e-11,1.3959e-09
0.36086,0.56654,0.56654,0.5671,7.11e-10,0.20418,0.93001,2.4354e-11,1.3976e-09
0.36166,0.56654,0.56654,0.56709,7.1197e-10,0.20198,0.93221,2.5413e-11,1.3985e-09
0.36247,0.56654,0.56654,0.56709,7.1293e-10,0.19979,0.93439,2.7314e-11,1.3985e-09
0.36327,0.56654,0.56654,0.56709,7.1389e-10,0.19761,0.93657,3.0052e-11,1.3977e-09
0.36408,0.56654,0.56654,0.56709,7.1485e-10,0.19544,0.93874,3.3617e-11,1.3961e-09
0.36488,0.56654,0.56654,0.56708,7.1581e-10,0.19327,0.94089,3.7999e-11,1.3936e-09
0.36569,0.56654,0.56654,0.56708,7.1677e-10,0.19112,0.94304,4.318e-11,1.3904e-09
0.36649,0.56654,0.56654,0.56708,7.1772e-10,0.18898,0.94518,4.9143e-11,1.3863e-09
0.3673,0.56654,0.56654,0.56708,7.1868e-10,0.18685,0.94731,5.5865e-11,1.3815e-09
0.3681,0.56654,0.56654,0.56707,7.1964e-10,0.18472,0.94943,6.3322e-11,1.376e-09
0.36891,0.56654,0.56654,0.56707,7.206e-10,0.18261,0.95153,7.1486e-11,1.3697e-09
0.36972,0.56654,0.56654,0.56707,7.2156e-10,0.18051,0.95363,8.0327e-11,1.3628e-09
0.37052,0.56654,0.56654,0.56707,7.2252e-10,0.17841,0.95572,8.981e-11,1.3552e-09
0.37133,0.56654,0.56654,0.56706,7.2348e-10,0.17633,0.9578,9.9902e-11,1.3471e-09
0.37213,0.56654,0.56654,0.56706,7.2445e-10,0.17425,0.95987,1.1056e-10,1.3383e-09
0.37294,0.56654,0.56654,0.56706,7.2543e-10,0.17219,0.96193,1.2175e-10,1.3291e-09
0.37374,0.56654,0.56654,0.56706,7.264e-10,0.17014,0.96398,1.3343e-10,1.3194e-09
0.37455,0.56654,0.56654,0.56705,7.2739e-10,0.16809,0.96601,1.4555e-10,1.3092e-09
0.37535,0.56654,0.56654,0.56705,7.2837e-10,0.16606,0.96804,1.5806e-10,1.2987e-09
0.37616,0.56654,0.56654,0.56705,7.2937e-10,0.16404,0.97006,1.7092e-10,1.2878e-09
0.37696,0.56654,0.56654,0.56705,7.3037e-10,0.16203,0.97207,1.8408e-10,1.2766e-09
0.37777,0.56654,0.56654,0.56704,7.3137e-10,0.16002,0.97406,1.9749e-10,1.2652e-09
0.37858,0.56654,0.56654,0.56704,7.3238e-10,0.15803,0.97605,2.111e-10,1.2537e-09
0.37938,0.56654,0.56654,0.56704,7.334e-10,0.15605,0.97803,2.2485e-10,1.2419e-09
0.38019,0.56654,0.56654,0.56704,7.3442e-10,0.15408,0.97999,2.3869e-10,1.2301e-09
0.38099,0.56654,0.56654,0.56703,7.3545e-10,0.15212,0.98195,2.5257e-10,1.2183e-09
0.3818,0.56654,0.56654,0.56703,7.3648e-10,0.15017,0.98389,2.6644e-10,1.2065e-09
0.3826,0.56654,0.56654,0.56703,7.3752e-10,0.14823,0.98583,2.8024e-10,1.1948e-09
0.38341,0.56654,0.56654,0.56703,7.3857e-10,0.1463,0.98775,2.9391e-10,1.1832e-09
0.38421,0.56654,0.56654,0.56702,7.3962e-10,0.14438,0.98966,3.0742e-10,1.1718e-09
0.38502,0.56654,0.56654,0.56702,7.4067e-10,0.14248,0.99156,3.207e-10,1.1607e-09
0.38582,0.56654,0.56654,0.56702,7.4173e-10,0.14058,0.99345,3.337e-10,1.1498e-09
0.38663,0.56654,0.56654,0.56701,7.428e-10,0.1387,0.99533,3.4637e-10,1.1392e-09
0.38744,0.56654,0.56654,0.56701,7.4387e-10,0.13682,0.9972,3.5867e-10,1.1291e-09
0.38824,0.56654,0.56654,0.56701,7.4495e-10,0.13496,0.99906,3.7055e-10,1.1193e-09
0.38905,0.56654,0.56654,0.56701,7.4602e-10,0.13311,1.0009,3.8196e-10,1.1101e-09
0.38985,0.56654,0.56654,0.567,7.471e-10,0.13127,1.0027,3.9285e-10,1.1014e-09
0.39066,0.56654,0.56654,0.567,7.4819e-10,0.12944,1.0046,4.032e-10,1.0932e-09
0.39146,0.56654,0.56654,0.567,7.4927e-10,0.12762,1.0064,4.1294e-10,1.0856e-09
0.39227,0.56654,0.56654,0.56699,7.5036e-10,0.12581,1.0082,4.2206e-10,1.0787e-09
0.39307,0.56654,0.56654,0.56699,7.5144e-10,0.12401,1.01,4.3051e-10,1.0724e-09
0.39388,0.56654,0.56654,0.56699,7.5253e-10,0.12223,1.0117,4.3827e-10,1.0668e-09
0.39469,0.56654,0.56654,0.56699,7.5361e-10,0.12046,1.0135,4.453e-10,1.0619e-09
0.39549,0.56654,0.56654,0.56698,7.547e-10,0.11869,1.0153,4.5157e-10,1.0578e-09
0.3963,0.56654,0.56654,0.56698,7.5578e-10,0.11694,1.017,4.5706e-10,1.0545e-09
0.3971,0.56654,0.56654,0.56698,7.5685e-10,0.11521,1.0187,4.6176e-10,1.052e-09
0.39791,0.56654,0.56654,0.56697,7.5793e-10,0.11348,1.0205,4.6564e-10,1.0502e-09
0.39871,0.56654,0.56654,0.56697,7.59e-10,0.11176,1.0222,4.6868e-10,1.0493e-09
0.39952,0.56654,0.56654,0.56697,7.6006e-10,0.11006,1.0239,4.7089e-10,1.0492e-09
0.40032,0.56654,0.56654,0.56697,7.6111e-10,0.10837,1.0256,4.7225e-10,1.05e-09
0.40113,0.56654,0.56654,0.56696,7.6216e-10,0.10669,1.0272,4.7275e-10,1.0516e-09
0.40193,0.56654,0.56654,0.56696,7.632e-10,0.10502,1.0289,4.724e-10,1.054e-09
0.40274,0.56654,0.56654,0.56696,7.6424e-10,0.10336,1.0306,4.7119e-10,1.0573e-09
0.40355,0.56654,0.56654,0.56695,7.6526e-10,0.10171,1.0322,4.6914e-10,1.0614e-09
0.40435,0.56654,0.56654,0.56695,7.6627e-10,0.10008,1.0338,4.6624e-10,1.0663e-09
0.40516,0.56654,0.56654,0.56695,7.6727e-10,0.09846,1.0354,4.6252e-10,1.072e-09
0.40596,0.56654,0.56654,0.56695,7.6826e-10,0.096851,1.037,4.5799e-10,1.0785e-09
0.40677,0.56654,0.56654,0.56694,7.6923e-10,0.095253,1.0386,4.5267e-10,1.0858e-09
0.40757,0.56654,0.56654,0.56694,7.7019e-10,0.093668,1.0402,4.4657e-10,1.0938e-09
0.40838,0.56654,0.56654,0.56694,7.7114e-10,0.092095,1.0418,4.3973e-10,1.1026e-09
0.40918,0.56654,0.56654,0.56693,7.7207e-10,0.090534,1.0433,4.3216e-10,1.112e-09
0.40999,0.56654,0.56654,0.56693,7.7299e-10,0.088985,1.0449,4.2391e-10,1.1221e-09
0.41079,0.56654,0.56654,0.56693,7.7389e-10,0.087449,1.0464,4.15e-10,1.1328e-09
0.4116,0.56654,0.56654,0.56692,7.7477e-10,0.085925,1.0479,4.0547e-10,1.1441e-09
0.41241,0.56654,0.56654,0.56692,7.7563e-10,0.084413,1.0494,3.9535e-10,1.1559e-09
0.41321,0.56654,0.56654,0.56692,7.7648e-10,0.082913,1.0509,3.8469e-10,1.1683e-09
0.41402,0.56654,0.56654,0.56691,7.7731e-10,0.081426,1.0524,3.7354e-10,1.1811e-09
0.41482,0.56654,0.56654,0.56691,7.7812e-10,0.079951,1.0539,3.6192e-10,1.1943e-09
0.41563,0.56654,0.56654,0.56691,7.7891e-10,0.078489,1.0553,3.4989e-10,1.2079e-09
0.41643,0.56654,0.56654,0.56691,7.7968e-10,0.077039,1.0568,3.375e-10,1.2219e-09
0.41724,0.56654,0.56654,0.5669,7.8044e-10,0.075602,1.0582,3.2479e-10,1.2361e-09
0.41804,0.56654,0.56654,0.5669,7.8117e-10,0.074177,1.0596,3.1182e-10,1.2505e-09
0.41885,0.56654,0.56654,0.5669,7.8188e-10,0.072765,1.061,2.9863e-10,1.2651e-09
0.41966,0.56654,0.56654,0.56689,7.8257e-10,0.071365,1.0624,2.8528e-10,1.2799e-09
0.42046,0.56654,0.56654,0.56689,7.8324e-10,0.069979,1.0638,2.7182e-10,1.2947e-09
0.42127,0.56654,0.56654,0.56689,7.8389e-10,0.068605,1.0652,2.5831e-10,1.3095e-09
0.42207,0.56654,0.56654,0.56688,7.8452e-10,0.067243,1.0665,2.4478e-10,1.3243e-09
0.42288,0.56654,0.56654,0.56688,7.8514e-10,0.065895,1.0679,2.3131e-10,1.339e-09
0.42368,0.56654,0.56654,0.56688,7.8573e-10,0.064559,1.0692,2.1793e-10,1.3535e-09
0.42449,0.56654,0.56654,0.56687,7.863e-10,0.063236,1.0705,2.0471e-10,1.3679e-09
0.42529,0.56654,0.56654,0.56687,7.8685e-10,0.061926,1.0718,1.9169e-10,1.382e-09
0.4261,0.56654,0.56654,0.56687,7.8738e-10,0.060629,1.0731,1.7892e-10,1.3958e-09
0.4269,0.56654,0.56654,0.56686,7.8789e-10,0.059345,1.0744,1.6646e-10,1.4093e-09
0.42771,0.56654,0.56654,0.56686,7.8839e-10,0.058074,1.0756,1.5435e-10,1.4224e-09
0.42852,0.56654,0.56654,0.56686,7.8886e-10,0.056816,1.0769,1.4263e-10,1.4351e-09
0.42932,0.56654,0.56654,0.56685,7.8932e-10,0.055571,1.0781,1.3136e-10,1.4473e-09
0.43013,0.56654,0.56654,0.56685,7.8976e-10,0.054339,1.0794,1.2058e-10,1.459e-09
0.43093,0.56654,0.56654,0.56685,7.9019e-10,0.053121,1.0806,1.1032e-10,1.4701e-09
0.43174,0.56654,0.56654,0.56684,7.906e-10,0.051915,1.0818,1.0063e-10,1.4806e-09
0.43254,0.56654,0.56654,0.56684,7.9099e-10,0.050723,1.083,9.1535e-11,1.4905e-09
0.43335,0.56654,0.56654,0.56684,7.9137e-10,0.049543,1.0841,8.3082e-11,1.4997e-09
0.43415,0.56654,0.56654,0.56683,7.9174e-10,0.048377,1.0853,7.5297e-11,1.5082e-09
0.43496,0.56654,0.56654,0.56683,7.9209e-10,0.047225,1.0864,6.8209e-11,1.516e-09
0.43576,0.56654,0.56654,0.56683,7.9243e-10,0.046085,1.0876,6.1845e-11,1.523e-09
0.43657,0.56654,0.56654,0.56682,7.9276e-10,0.044959,1.0887,5.6227e-11,1.5293e-09
0.43738,0.56654,0.56654,0.56682,7.9308e-10,0.043847,1.0898,5.1376e-11,1.5348e-09
0.43818,0.56654,0.56654,0.56682,7.9338e-10,0.042747,1.0909,4.7309e-11,1.5395e-09
0.43899,0.56654,0.56654,0.56681,7.9368e-10,0.041661,1.092,4.4039e-11,1.5433e-09
0.43979,0.56654,0.56654,0.56681,7.9397e-10,0.040589,1.093,4.1578e-11,1.5464e-09
0.4406,0.56654,0.56654,0.56681,7.9426e-10,0.03953,1.0941,3.9932e-11,1.5486e-09
0.4414,0.56654,0.56654,0.5668,7.9453e-10,0.038484,1.0951,3.9107e-11,1.55e-09
0.44221,0.56654,0.56654,0.5668,7.948e-10,0.037452,1.0961,3.9102e-11,1.5505e-09
0.44301,0.56654,0.56654,0.5668,7.9507e-10,0.036434,1.0972,3.9915e-11,1.5502e-09
0.44382,0.56654,0.56654,0.56679,7.9533e-10,0.035429,1.0982,4.1541e-11,1.5491e-09
0.44462,0.56654,0.56654,0.56679,7.9559e-10,0.034438,1.0991,4.397e-11,1.5472e-09
0.44543,0.56654,0.56654,0.56679,7.9584e-10,0.03346,1.1001,4.7191e-11,1.5445e-09
0.44624,0.56654,0.56654,0.56678,7.961e-10,0.032496,1.1011,5.1188e-11,1.541e-09
0.44704,0.56654,0.56654,0.56678,7.9635e-10,0.031546,1.102,5.5942e-11,1.5368e-09
0.44785,0.56654,0.56654,0.56678,7.966e-10,0.03061,1.1029,6.1433e-11,1.5318e-09
0.44865,0.56654,0.56654,0.56677,7.9685e-10,0.029687,1.1039,6.7635e-11,1.5261e-09
0.44946,0.56654,0.56654,0.56677,7.9711e-10,0.028778,1.1048,7.4521e-11,1.5197e-09
0.45026,0.56654,0.56654,0.56677,7.9737e-10,0.027882,1.1057,8.2062e-11,1.5127e-09
0.45107,0.56654,0.56654,0.56676,7.9762e-10,0.027001,1.1065,9.0225e-11,1.505e-09
0.45187,0.56654,0.56654,0.56676,7.9789e-10,0.026133,1.1074,9.8974e-11,1.4968e-09
0.45268,0.56654,0.56654,0.56676,7.9815e-10,0.025279,1.1082,1.0827e-10,1.488e-09
0.45349,0.56654,0.56654,0.56675,7.9842e-10,0.024439,1.1091,1.1808e-10,1.4788e-09
0.45429,0.56654,0.56654,0.56675,7.987e-10,0.023613,1.1099,1.2836e-10,1.469e-09
0.4551,0.56654,0.56654,0.56675,7.9898e-10,0.022801,1.1107,1.3906e-10,1.4589e-09
0.4559,0.56654,0.56654,0.56674,7.9926e-10,0.022003,1.1115,1.5014e-10,1.4484e-09
0.45671,0.56654,0.56654,0.56674,7.9956e-10,0.021218,1.1123,1.6156e-10,1.4376e-09
0.45751,0.56654,0.56654,0.56673,7.9985e-10,0.020448,1.113,1.7326e-10,1.4264e-09
0.45832,0.56654,0.56654,0.56673,8.0016e-10,0.019692,1.1138,1.8519e-10,1.4151e-09
0.45912,0.56654,0.56654,0.56673,8.0047e-10,0.018949,1.1145,1.9732e-10,1.4036e-09
0.45993,0.56654,0.56654,0.56672,8.0078e-10,0.018221,1.1152,2.0958e-10,1.392e-09
0.46073,0.56654,0.56654,0.56672,8.0111e-10,0.017506,1.1159,2.2192e-10,1.3803e-09
0.46154,0.56654,0.56654,0.56672,8.0144e-10,0.016806,1.1166,2.343e-10,1.3686e-09
0.46235,0.56654,0.56654,0.56671,8.0178e-10,0.01612,1.1173,2.4666e-10,1.3569e-09
0.46315,0.56654,0.56654,0.56671,8.0212e-10,0.015448,1.118,2.5895e-10,1.3453e-09
0.46396,0.56654,0.56654,0.56671,8.0247e-10,0.01479,1.1186,2.7112e-10,1.3338e-09
0.46476,0.56654,0.56654,0.5667,8.0283e-10,0.014146,1.1193,2.8312e-10,1.3225e-09
0.46557,0.56654,0.56654,0.5667,8.0319e-10,0.013517,1.1199,2.949e-10,1.3115e-09
0.46637,0.56654,0.56654,0.5667,8.0356e-10,0.012901,1.1205,3.064e-10,1.3007e-09
0.46718,0.56654,0.56654,0.56669,8.0394e-10,0.0123,1.1211,3.176e-10,1.2903e-09
0.46798,0.56654,0.56654,0.56669,8.0431e-10,0.011713,1.1217,3.2843e-10,1.2802e-09
0.46879,0.56654,0.56654,0.56669,8.047e-10,0.01114,1.1222,3.3885e-10,1.2706e-09
0.46959,0.56654,0.56654,0.56668,8.0509e-10,0.010581,1.1228,3.4881e-10,1.2614e-09
0.4704,0.56654,0.56654,0.56668,8.0548e-10,0.010037,1.1233,3.5829e-10,1.2527e-09
0.47121,0.56654,0.56654,0.56667,8.0587e-10,0.0095065,1.1238,3.6723e-10,1.2445e-09
0.47201,0.56654,0.56654,0.56667,8.0627e-10,0.0089906,1.1244,3.7561e-10,1.2369e-09
0.47282,0.56654,0.56654,0.56667,8.0667e-10,0.0084889,1.1248,3.8338e-10,1.23e-09
0.47362,0.56654,0.56654,0.56666,8.0707e-10,0.0080016,1.1253,3.9051e-10,1.2236e-09
0.47443,0.56654,0.56654,0.56666,8.0747e-10,0.0075286,1.1258,3.9698e-10,1.218e-09
0.47523,0.56654,0.56654,0.56666,8.0787e-10,0.0070698,1.1262,4.0276e-10,1.213e-09
0.47604,0.56654,0.56654,0.56665,8.0827e-10,0.0066254,1.1267,4.0782e-10,1.2087e-09
0.47684,0.56654,0.56654,0.56665,8.0867e-10,0.0061954,1.1271,4.1214e-10,1.2052e-09
0.47765,0.56654,0.56654,0.56665,8.0906e-10,0.0057797,1.1275,4.157e-10,1.2024e-09
0.47846,0.56654,0.56654,0.56664,8.0945e-10,0.0053784,1.1279,4.185e-10,1.2004e-09
0.47926,0.56654,0.56654,0.56664,8.0984e-10,0.0049914,1.1283,4.2051e-10,1.1992e-09
0.48007,0.56654,0.56654,0.56664,8.1022e-10,0.0046188,1.1287,4.2173e-10,1.1987e-09
0.48087,0.56654,0.56654,0.56663,8.1059e-10,0.0042607,1.129,4.2215e-10,1.199e-09
0.48168,0.56654,0.56654,0.56663,8.1096e-10,0.0039169,1.1293,4.2177e-10,1.2002e-09
0.48248,0.56654,0.56654,0.56662,8.1132e-10,0.0035875,1.1297,4.2059e-10,1.2021e-09
0.48329,0.56654,0.56654,0.56662,8.1168e-10,0.0032725,1.13,4.1862e-10,1.2047e-09
0.48409,0.56654,0.56654,0.56662,8.1202e-10,0.002972,1.1303,4.1586e-10,1.2082e-09
0.4849,0.56654,0.56654,0.56661,8.1235e-10,0.0026859,1.1305,4.1232e-10,1.2124e-09
0.4857,0.56654,0.56654,0.56661,8.1267e-10,0.0024143,1.1308,4.0802e-10,1.2173e-09
0.48651,0.56654,0.56654,0.56661,8.1298e-10,0.0021571,1.1311,4.0298e-10,1.223e-09
0.48732,0.56654,0.56654,0.5666,8.1328e-10,0.0019144,1.1313,3.9721e-10,1.2293e-09
0.48812,0.56654,0.56654,0.5666,8.1356e-10,0.0016861,1.1315,3.9074e-10,1.2364e-09
0.48893,0.56654,0.56654,0.5666,8.1383e-10,0.0014723,1.1317,3.8359e-10,1.2441e-09
0.48973,0.56654,0.56654,0.56659,8.1409e-10,0.0012729,1.1319,3.7579e-10,1.2524e-09
0.49054,0.56654,0.56654,0.56659,8.1432e-10,0.0010881,1.1321,3.6738e-10,1.2613e-09
0.49134,0.56654,0.56654,0.56658,8.1455e-10,0.00091769,1.1323,3.5838e-10,1.2707e-09
0.49215,0.56654,0.56654,0.56658,8.1475e-10,0.00076181,1.1324,3.4884e-10,1.2807e-09
0.49295,0.56654,0.56654,0.56658,8.1494e-10,0.00062041,1.1325,3.3879e-10,1.2911e-09
0.49376,0.56654,0.56654,0.56657,8.1511e-10,0.00049351,1.1327,3.2828e-10,1.3019e-09
0.49456,0.56654,0.56654,0.56657,8.1526e-10,0.00038111,1.1328,3.1733e-10,1.3132e-09
0.49537,0.56654,0.56654,0.56657,8.154e-10,0.00028321,1.1329,3.0601e-10,1.3248e-09
0.49618,0.56654,0.56654,0.56656,8.1551e-10,0.00019981,1.1329,2.9435e-10,1.3367e-09
0.49698,0.56654,0.56654,0.56656,8.1561e-10,0.00013092,1.133,2.824e-10,1.3488e-09
0.49779,0.56654,0.56654,0.56656,8.1568e-10,7.6536e-05,1.133,2.7022e-10,1.3611e-09
0.49859,0.56654,0.56654,0.56655,8.1574e-10,3.6662e-05,1.1331,2.5784e-10,1.3736e-09
0.4994,0.56654,0.56654,0.56655,8.1577e-10,1.1298e-05,1.1331,2.4533e-10,1.3862e-09
0.5002,0.56654,0.56654,0.56655,8.1578e-10,4.4581e-07,1.1331,2.3272e-10,1.3988e-09
0.50101,0.56654,0.56654,0.56654,8.1578e-10,4.1044e-06,1.1331,2.2008e-10,1.4115e-09
0.50181,0.56654,0.56654,0.56654,8.1575e-10,2.2274e-05,1.1331,2.0745e-10,1.4241e-09
0.50262,0.56654,0.56654,0.56653,8.157e-10,5.4954e-05,1.133,1.9489e-10,1.4365e-09
0.50343,0.56654,0.56654,0.56653,8.1564e-10,0.00010214,1.133,1.8244e-10,1.4488e-09
0.50423,0.56654,0.56654,0.56653,8.1555e-10,0.00016384,1.1329,1.7016e-10,1.4609e-09
0.50504,0.56654,0.56654,0.56652,8.1544e-10,0.00024005,1.1328,1.581e-10,1.4728e-09
0.50584,0.56654,0.56654,0.56652,8.1531e-10,0.00033076,1.1327,1.4631e-10,1.4843e-09
0.50665,0.56654,0.56654,0.56652,8.1516e-10,0.00043597,1.1326,1.3483e-10,1.4955e-09
0.50745,0.56654,0.56654,0.56651,8.15e-10,0.00055569,1.1325,1.2371e-10,1.5063e-09
0.50826,0.56654,0.56654,0.56651,8.1481e-10,0.0006899,1.1323,1.13e-10,1.5166e-09
0.50906,0.56654,0.56654,0.56651,8.146e-10,0.0008386,1.1322,1.0275e-10,1.5265e-09
0.50987,0.56654,0.56654,0.5665,8.1438e-10,0.0010018,1.132,9.2987e-11,1.5358e-09
0.51067,0.56654,0.56654,0.5665,8.1414e-10,0.0011795,1.1318,8.376e-11,1.5445e-09
0.51148,0.56654,0.56654,0.56649,8.1388e-10,0.0013716,1.1316,7.5107e-11,1.5527e-09
0.51229,0.56654,0.56654,0.56649,8.1361e-10,0.0015783,1.1314,6.7064e-11,1.5602e-09
0.51309,0.56654,0.56654,0.56649,8.1332e-10,0.0017994,1.1312,5.9663e-11,1.567e-09
0.5139,0.56654,0.56654,0.56648,8.1302e-10,0.0020349,1.1309,5.2937e-11,1.5731e-09
0.5147,0.56654,0.56654,0.56648,8.127e-10,0.002285,1.1307,4.6914e-11,1.5785e-09
0.51551,0.56654,0.56654,0.56648,8.1237e-10,0.0025495,1.1304,4.1619e-11,1.5831e-09
0.51631,0.56654,0.56654,0.56647,8.1202e-10,0.0028284,1.1301,3.7076e-11,1.587e-09
0.51712,0.56654,0.56654,0.56647,8.1166e-10,0.0031218,1.1298,3.3303e-11,1.59e-09
0.51792,0.56654,0.56654,0.56647,8.1129e-10,0.0034296,1.1295,3.0319e-11,1.5923e-09
0.51873,0.56654,0.56654,0.56646,8.1091e-10,0.0037518,1.1292,2.8136e-11,1.5937e-09
0.51953,0.56654,0.56654,0.56646,8.1052e-10,0.0040884,1.1288,2.6765e-11,1.5943e-09
0.52034,0.56654,0.56654,0.56645,8.1012e-10,0.0044395,1.1285,2.6213e-11,1.594e-09
0.52115,0.56654,0.56654,0.56645,8.0972e-10,0.0048049,1.1281,2.6485e-11,1.593e-09
0.52195,0.56654,0.56654,0.56645,8.093e-10,0.0051847,1.1277,2.758e-11,1.591e-09
0.52276,0.56654,0.56654,0.56644,8.0888e-10,0.0055789,1.1273,2.9496e-11,1.5883e-09
0.52356,0.56654,0.56654,0.56644,8.0846e-10,0.0059875,1.1269,3.2229e-11,1.5847e-09
0.52437,0.56654,0.56654,0.56644,8.0803e-10,0.0064105,1.1265,3.5767e-11,1.5803e-09
0.52517,0.56654,0.56654,0.56643,8.0759e-10,0.0068477,1.126,4.0099e-11,1.5751e-09
0.52598,0.56654,0.56654,0.56643,8.0716e-10,0.0072994,1.1256,4.521e-11,1.5691e-09
0.52678,0.56654,0.56654,0.56643,8.0672e-10,0.0077653,1.1251,5.1082e-11,1.5623e-09
0.52759,0.56654,0.56654,0.56642,8.0627e-10,0.0082455,1.1246,5.7691e-11,1.5549e-09
0.52839,0.56654,0.56654,0.56642,8.0583e-10,0.0087401,1.1241,6.5014e-11,1.5466e-09
0.5292,0.56654,0.56654,0.56642,8.0539e-10,0.0092489,1.1236,7.3024e-11,1.5378e-09
0.53001,0.56654,0.56654,0.56641,8.0495e-10,0.0097721,1.1231,8.169e-11,1.5282e-09
0.53081,0.56654,0.56654,0.56641,8.0451e-10,0.010309,1.1225,9.0979e-11,1.518e-09
0.53162,0.56654,0.56654,0.5664,8.0407e-10,0.010861,1.1219,1.0086e-10,1.5073e-09
0.53242,0.56654,0.56654,0.5664,8.0363e-10,0.011427,1.1214,1.1128e-10,1.496e-09
0.53323,0.56654,0.56654,0.5664,8.032e-10,0.012007,1.1208,1.2222e-10,1.4842e-09
0.53403,0.56654,0.56654,0.56639,8.0277e-10,0.012601,1.1202,1.3363e-10,1.4719e-09
0.53484,0.56654,0.56654,0.56639,8.0234e-10,0.01321,1.1196,1.4546e-10,1.4592e-09
0.53564,0.56654,0.56654,0.56639,8.0192e-10,0.013832,1.1189,1.5768e-10,1.4462e-09
0.53645,0.56654,0.56654,0.56638,8.0151e-10,0.014469,1.1183,1.7022e-10,1.4328e-09
0.53726,0.56654,0.56654,0.56638,8.011e-10,0.01512,1.1176,1.8305e-10,1.4191e-09
0.53806,0.56654,0.56654,0.56638,8.0069e-10,0.015785,1.117,1.9611e-10,1.4053e-09
0.53887,0.56654,0.56654,0.56637,8.0029e-10,0.016464,1.1163,2.0936e-10,1.3912e-09
0.53967,0.56654,0.56654,0.56637,7.999e-10,0.017158,1.1156,2.2274e-10,1.3771e-09
0.54048,0.56654,0.56654,0.56637,7.9951e-10,0.017865,1.1149,2.362e-10,1.3628e-09
0.54128,0.56654,0.56654,0.56636,7.9913e-10,0.018586,1.1141,2.4969e-10,1.3486e-09
0.54209,0.56654,0.56654,0.56636,7.9876e-10,0.019322,1.1134,2.6315e-10,1.3344e-09
0.54289,0.56654,0.56654,0.56636,7.9839e-10,0.020071,1.1126,2.7654e-10,1.3202e-09
0.5437,0.56654,0.56654,0.56635,7.9803e-10,0.020835,1.1119,2.8981e-10,1.3063e-09
0.5445,0.56654,0.56654,0.56635,7.9767e-10,0.021612,1.1111,3.0289e-10,1.2925e-09
0.54531,0.56654,0.56654,0.56634,7.9732e-10,0.022403,1.1103,3.1574e-10,1.2789e-09
0.54612,0.56654,0.56654,0.56634,7.9698e-10,0.023209,1.1095,3.2832e-10,1.2656e-09
0.54692,0.56654,0.56654,0.56634,7.9664e-10,0.024028,1.1086,3.4056e-10,1.2527e-09
0.54773,0.56654,0.56654,0.56633,7.9631e-10,0.024861,1.1078,3.5243e-10,1.2402e-09
0.54853,0.56654,0.56654,0.56633,7.9598e-10,0.025708,1.107,3.6387e-10,1.2281e-09
0.54934,0.56654,0.56654,0.56633,7.9566e-10,0.026569,1.1061,3.7485e-10,1.2165e-09
0.55014,0.56654,0.56654,0.56632,7.9534e-10,0.027444,1.1052,3.8532e-10,1.2054e-09
0.55095,0.56654,0.56654,0.56632,7.9502e-10,0.028332,1.1043,3.9524e-10,1.1948e-09
0.55175,0.56654,0.56654,0.56632,7.9471e-10,0.029234,1.1034,4.0457e-10,1.1849e-09
0.55256,0.56654,0.56654,0.56631,7.944e-10,0.03015,1.1025,4.1328e-10,1.1755e-09
0.55336,0.56654,0.56654,0.56631,7.9409e-10,0.03108,1.1015,4.2133e-10,1.1669e-09
0.55417,0.56654,0.56654,0.56631,7.9379e-10,0.032024,1.1006,4.2868e-10,1.1589e-09
0.55498,0.56654,0.56654,0.5663,7.9348e-10,0.032981,1.0996,4.3532e-10,1.1516e-09
0.55578,0.56654,0.56654,0.5663,7.9318e-10,0.033952,1.0986,4.4122e-10,1.1451e-09
0.55659,0.56654,0.56654,0.5663,7.9287e-10,0.034936,1.0977,4.4635e-10,1.1394e-09
0.55739,0.56654,0.56654,0.56629,7.9256e-10,0.035934,1.0967,4.5069e-10,1.1344e-09
0.5582,0.56654,0.56654,0.56629,7.9225e-10,0.036946,1.0956,4.5423e-10,1.1303e-09
0.559,0.56654,0.56654,0.56629,7.9194e-10,0.037971,1.0946,4.5696e-10,1.1269e-09
0.55981,0.56654,0.56654,0.56628,7.9162e-10,0.03901,1.0936,4.5886e-10,1.1244e-09
0.56061,0.56654,0.56654,0.56628,7.913e-10,0.040062,1.0925,4.5992e-10,1.1227e-09
0.56142,0.56654,0.56654,0.56628,7.9098e-10,0.041128,1.0914,4.6015e-10,1.1218e-09
0.56223,0.56654,0.56654,0.56627,7.9065e-10,0.042207,1.0903,4.5954e-10,1.1217e-09
0.56303,0.56654,0.56654,0.56627,7.9031e-10,0.0433,1.0892,4.581e-10,1.1225e-09
0.56384,0.56654,0.56654,0.56627,7.8996e-10,0.044406,1.0881,4.5583e-10,1.1241e-09
0.56464,0.56654,0.56654,0.56626,7.8961e-10,0.045525,1.087,4.5274e-10,1.1265e-09
0.56545,0.56654,0.56654,0.56626,7.8925e-10,0.046658,1.0859,4.4884e-10,1.1296e-09
0.56625,0.56654,0.56654,0.56626,7.8887e-10,0.047804,1.0847,4.4416e-10,1.1336e-09
0.56706,0.56654,0.56654,0.56625,7.8849e-10,0.048964,1.0835,4.387e-10,1.1383e-09
0.56786,0.56654,0.56654,0.56625,7.881e-10,0.050136,1.0824,4.3249e-10,1.1437e-09
0.56867,0.56654,0.56654,0.56625,7.8769e-10,0.051322,1.0812,4.2556e-10,1.1498e-09
0.56947,0.56654,0.56654,0.56624,7.8727e-10,0.052521,1.08,4.1794e-10,1.1566e-09
0.57028,0.56654,0.56654,0.56624,7.8684e-10,0.053734,1.0787,4.0964e-10,1.164e-09
0.57109,0.56654,0.56654,0.56624,7.8639e-10,0.054959,1.0775,4.0072e-10,1.1721e-09
0.57189,0.56654,0.56654,0.56623,7.8593e-10,0.056198,1.0763,3.9119e-10,1.1807e-09
0.5727,0.56654,0.56654,0.56623,7.8546e-10,0.057449,1.075,3.8111e-10,1.1898e-09
0.5735,0.56654,0.56654,0.56623,7.8497e-10,0.058714,1.0737,3.7051e-10,1.1994e-09
0.57431,0.56654,0.56654,0.56622,7.8446e-10,0.059991,1.0725,3.5943e-10,1.2095e-09
0.57511,0.56654,0.56654,0.56622,7.8394e-10,0.061282,1.0712,3.4791e-10,1.22e-09
0.57592,0.56654,0.56654,0.56622,7.834e-10,0.062585,1.0698,3.3601e-10,1.2308e-09
0.57672,0.56654,0.56654,0.56621,7.8285e-10,0.063902,1.0685,3.2377e-10,1.2419e-09
0.57753,0.56654,0.56654,0.56621,7.8228e-10,0.065231,1.0672,3.1124e-10,1.2533e-09
0.57833,0.56654,0.56654,0.56621,7.8169e-10,0.066573,1.0658,2.9846e-10,1.2649e-09
0.57914,0.56654,0.56654,0.5662,7.8108e-10,0.067928,1.0645,2.855e-10,1.2767e-09
0.57995,0.56654,0.56654,0.5662,7.8045e-10,0.069296,1.0631,2.7239e-10,1.2885e-09
0.58075,0.56654,0.56654,0.5662,7.7981e-10,0.070676,1.0617,2.592e-10,1.3004e-09
0.58156,0.56654,0.56654,0.56619,7.7915e-10,0.07207,1.0603,2.4597e-10,1.3123e-09
0.58236,0.56654,0.56654,0.56619,7.7847e-10,0.073475,1.0589,2.3276e-10,1.3242e-09
0.58317,0.56654,0.56654,0.56619,7.7778e-10,0.074894,1.0575,2.1961e-10,1.3359e-09
0.58397,0.56654,0.56654,0.56618,7.7706e-10,0.076325,1.056,2.0659e-10,1.3475e-09
0.58478,0.56654,0.56654,0.56618,7.7633e-10,0.077768,1.0546,1.9373e-10,1.3589e-09
0.58558,0.56654,0.56654,0.56618,7.7558e-10,0.079225,1.0531,1.811e-10,1.3701e-09
0.58639,0.56654,0.56654,0.56618,7.7482e-10,0.080693,1.0517,1.6874e-10,1.3809e-09
0.58719,0.56654,0.56654,0.56617,7.7403e-10,0.082174,1.0502,1.5671e-10,1.3914e-09
0.588,0.56654,0.56654,0.56617,7.7323e-10,0.083668,1.0487,1.4504e-10,1.4014e-09
0.58881,0.56654,0.56654,0.56617,7.7242e-10,0.085174,1.0472,1.3378e-10,1.4111e-09
0.58961,0.56654,0.56654,0.56616,7.7159e-10,0.086692,1.0456,1.2298e-10,1.4202e-09
0.59042,0.56654,0.56654,0.56616,7.7074e-10,0.088222,1.0441,1.1269e-10,1.4288e-09
0.59122,0.56654,0.56654,0.56616,7.6988e-10,0.089765,1.0425,1.0293e-10,1.4368e-09
0.59203,0.56654,0.56654,0.56615,7.6901e-10,0.09132,1.041,9.3753e-11,1.4443e-09
0.59283,0.56654,0.56654,0.56615,7.6812e-10,0.092887,1.0394,8.5191e-11,1.4511e-09
0.59364,0.56654,0.56654,0.56615,7.6722e-10,0.094466,1.0378,7.7277e-11,1.4572e-09
0.59444,0.56654,0.56654,0.56614,7.6631e-10,0.096057,1.0362,7.0042e-11,1.4626e-09
0.59525,0.56654,0.56654,0.56614,7.6538e-10,0.097661,1.0346,6.3514e-11,1.4673e-09
0.59606,0.56654,0.56654,0.56614,7.6445e-10,0.099276,1.033,5.7718e-11,1.4712e-09
0.59686,0.56654,0.56654,0.56614,7.6351e-10,0.1009,1.0314,5.2677e-11,1.4743e-09
0.59767,0.56654,0.56654,0.56613,7.6255e-10,0.10254,1.0297,4.841e-11,1.4767e-09
0.59847,0.56654,0.56654,0.56613,7.6159e-10,0.10419,1.0281,4.4933e-11,1.4782e-09
0.59928,0.56654,0.56654,0.56613,7.6062e-10,0.10586,1.0264,4.226e-11,1.479e-09
0.60008,0.56654,0.56654,0.56612,7.5964e-10,0.10753,1.0247,4.0399e-11,1.4789e-09
0.60089,0.56654,0.56654,0.56612,7.5865e-10,0.10922,1.023,3.9358e-11,1.478e-09
0.60169,0.56654,0.56654,0.56612,7.5766e-10,0.11092,1.0213,3.914e-11,1.4762e-09
0.6025,0.56654,0.56654,0.56612,7.5667e-10,0.11263,1.0196,3.9744e-11,1.4736e-09
0.6033,0.56654,0.56654,0.56611,7.5567e-10,0.11435,1.0179,4.1169e-11,1.4702e-09
0.60411,0.56654,0.56654,0.56611,7.5467e-10,0.11608,1.0161,4.3407e-11,1.4659e-09
0.60492,0.56654,0.56654,0.56611,7.5367e-10,0.11783,1.0144,4.6449e-11,1.4609e-09
0.60572,0.56654,0.56654,0.5661,7.5266e-10,0.11958,1.0126,5.0281e-11,1.455e-09
0.60653,0.56654,0.56654,0.5661,7.5165e-10,0.12135,1.0109,5.4888e-11,1.4484e-09
0.60733,0.56654,0.56654,0.5661,7.5064e-10,0.12313,1.0091,6.025e-11,1.441e-09
0.60814,0.56654,0.56654,0.5661,7.4964e-10,0.12492,1.0073,6.6346e-11,1.4329e-09
0.60894,0.56654,0.56654,0.56609,7.4863e-10,0.12672,1.0055,7.3151e-11,1.4241e-09
0.60975,0.56654,0.56654,0.56609,7.4763e-10,0.12853,1.0036,8.0635e-11,1.4146e-09
0.61055,0.56654,0.56654,0.56609,7.4662e-10,0.13036,1.0018,8.877e-11,1.4045e-09
0.61136,0.56654,0.56654,0.56608,7.4562e-10,0.13219,0.99998,9.7522e-11,1.3937e-09
0.61216,0.56654,0.56654,0.56608,7.4463e-10,0.13404,0.99812,1.0686e-10,1.3824e-09
0.61297,0.56654,0.56654,0.56608,7.4364e-10,0.1359,0.99626,1.1673e-10,1.3705e-09
0.61378,0.56654,0.56654,0.56608,7.4265e-10,0.13777,0.99439,1.2711e-10,1.3582e-09
0.61458,0.56654,0.56654,0.56607,7.4166e-10,0.13965,0.9925,1.3795e-10,1.3454e-09
0.61539,0.56654,0.56654,0.56607,7.4069e-10,0.14154,0.99061,1.4921e-10,1.3322e-09
0.61619,0.56654,0.56654,0.56607,7.3971e-10,0.14344,0.9887,1.6084e-10,1.3186e-09
0.617,0.56654,0.56654,0.56606,7.3875e-10,0.14535,0.98678,1.728e-10,1.3047e-09
0.6178,0.56654,0.56654,0.56606,7.3778e-10,0.14727,0.98485,1.8503e-10,1.2905e-09
0.61861,0.56654,0.56654,0.56606,7.3683e-10,0.14921,0.98291,1.9749e-10,1.2762e-09
0.61941,0.56654,0.56654,0.56606,7.3588e-10,0.15115,0.98096,2.1013e-10,1.2616e-09
0.62022,0.56654,0.56654,0.56605,7.3494e-10,0.15311,0.979,2.229e-10,1.247e-09
0.62103,0.56654,0.56654,0.56605,7.34e-10,0.15507,0.97703,2.3574e-10,1.2323e-09
0.62183,0.56654,0.56654,0.56605,7.3307e-10,0.15705,0.97505,2.4861e-10,1.2175e-09
0.62264,0.56654,0.56654,0.56605,7.3214e-10,0.15903,0.97306,2.6145e-10,1.2028e-09
0.62344,0.56654,0.56654,0.56604,7.3123e-10,0.16103,0.97106,2.742e-10,1.1882e-09
0.62425,0.56654,0.56654,0.56604,7.3031e-10,0.16304,0.96904,2.8683e-10,1.1738e-09
0.62505,0.56654,0.56654,0.56604,7.2941e-10,0.16506,0.96702,2.9928e-10,1.1595e-09
0.62586,0.56654,0.56654,0.56604,7.285e-10,0.16708,0.96499,3.115e-10,1.1455e-09
0.62666,0.56654,0.56654,0.56603,7.2761e-10,0.16912,0.96294,3.2343e-10,1.1318e-09
0.62747,0.56654,0.56654,0.56603,7.2672e-10,0.17117,0.96089,3.3504e-10,1.1184e-09
0.62827,0.56654,0.56654,0.56603,7.2583e-10,0.17323,0.95883,3.4628e-10,1.1054e-09
0.62908,0.56654,0.56654,0.56603,7.2494e-10,0.1753,0.95675,3.5709e-10,1.0928e-09
0.62989,0.56654,0.56654,0.56602,7.2406e-10,0.17738,0.95467,3.6745e-10,1.0807e-09
0.63069,0.56654,0.56654,0.56602,7.2319e-10,0.17947,0.95258,3.773e-10,1.0691e-09
0.6315,0.56654,0.56654,0.56602,7.2231e-10,0.18157,0.95047,3.8661e-10,1.058e-09
0.6323,0.56654,0.56654,0.56602,7.2144e-10,0.18367,0.94836,3.9533e-10,1.0475e-09
0.63311,0.56654,0.56654,0.56601,7.2056e-10,0.18579,0.94624,4.0345e-10,1.0377e-09
0.63391,0.56654,0.56654,0.56601,7.1969e-10,0.18792,0.9441,4.1091e-10,1.0285e-09
0.63472,0.56654,0.56654,0.56601,7.1882e-10,0.19006,0.94196,4.177e-10,1.0199e-09
0.63552,0.56654,0.56654,0.56601,7.1794e-10,0.19221,0.93981,4.2378e-10,1.0121e-09
0.63633,0.56654,0.56654,0.566,7.1707e-10,0.19436,0.93765,4.2914e-10,1.005e-09
0.63713,0.56654,0.56654,0.566,7.1619e-10,0.19653,0.93547,4.3375e-10,9.9863e-10
0.63794,0.56654,0.56654,0.566,7.1531e-10,0.1987,0.93329,4.3759e-10,9.9303e-10
0.63875,0.56654,0.56654,0.566,7.1442e-10,0.20089,0.9311,4.4064e-10,9.882e-10
0.63955,0.56654,0.56654,0.56599,7.1353e-10,0.20308,0.9289,4.429e-10,9.8416e-10
0.64036,0.56654,0.56654,0.56599,7.1263e-10,0.20529,0.9267,4.4436e-10,9.8091e-10
0.64116,0.56654,0.56654,0.56599,7.1173e-10,0.2075,0.92448,4.4501e-10,9.7845e-10
0.64197,0.56654,0.56654,0.56599,7.1082e-10,0.20973,0.92225,4.4485e-10,9.7679e-10
0.64277,0.56654,0.56654,0.56599,7.099e-10,0.21196,0.92001,4.4387e-10,9.7592e-10
0.64358,0.56654,0.56654,0.56598,7.0897e-10,0.2142,0.91777,4.4209e-10,9.7585e-10
0.64438,0.56654,0.56654,0.56598,7.0803e-10,0.21645,0.91551,4.3951e-10,9.7655e-10
0.64519,0.56654,0.56654,0.56598,7.0708e-10,0.21871,0.91325,4.3614e-10,9.7802e-10
0.64599,0.56654,0.56654,0.56598,7.0612e-10,0.22097,0.91098,4.32e-10,9.8024e-10
0.6468,0.56654,0.56654,0.56597,7.0515e-10,0.22325,0.9087,4.271e-10,9.832e-10
0.64761,0.56654,0.56654,0.56597,7.0416e-10,0.22554,0.90641,4.2146e-10,9.8686e-10
0.64841,0.56654,0.56654,0.56597,7.0316e-10,0.22783,0.90411,4.151e-10,9.9122e-10
0.64922,0.56654,0.56654,0.56597,7.0215e-10,0.23013,0.9018,4.0806e-10,9.9624e-10
0.65002,0.56654,0.56654,0.56597,7.0112e-10,0.23244,0.89949,4.0035e-10,1.0019e-09
0.65083,0.56654,0.56654,0.56596,7.0008e-10,0.23476,0.89716,3.9201e-10,1.0081e-09
0.65163,0.56654,0.56654,0.56596,6.9901e-10,0.23709,0.89483,3.8308e-10,1.015e-09
0.65244,0.56654,0.56654,0.56596,6.9794e-10,0.23943,0.89249,3.7358e-10,1.0223e-09
0.65324,0.56654,0.56654,0.56596,6.9684e-10,0.24177,0.89014,3.6357e-10,1.0301e-09
0.65405,0.56654,0.56654,0.56596,6.9573e-10,0.24413,0.88778,3.5307e-10,1.0384e-09
0.65486,0.56654,0.56654,0.56595,6.946e-10,0.24649,0.88542,3.4212e-10,1.0471e-09
0.65566,0.56654,0.56654,0.56595,6.9345e-10,0.24886,0.88304,3.3079e-10,1.0561e-09
0.65647,0.56654,0.56654,0.56595,6.9229e-10,0.25124,0.88066,3.191e-10,1.0655e-09
0.65727,0.56654,0.56654,0.56595,6.911e-10,0.25362,0.87827,3.0711e-10,1.0751e-09
0.65808,0.56654,0.56654,0.56594,6.899e-10,0.25602,0.87587,2.9486e-10,1.0849e-09
0.65888,0.56654,0.56654,0.56594,6.8867e-10,0.25842,0.87347,2.8241e-10,1.0949e-09
0.65969,0.56654,0.56654,0.56594,6.8743e-10,0.26083,0.87105,2.6979e-10,1.1051e-09
0.66049,0.56654,0.56654,0.56594,6.8617e-10,0.26325,0.86863,2.5708e-10,1.1153e-09
0.6613,0.56654,0.56654,0.56594,6.8489e-10,0.26567,0.8662,2.4431e-10,1.1255e-09
0.6621,0.56654,0.56654,0.56594,6.8359e-10,0.26811,0.86376,2.3153e-10,1.1356e-09
0.66291,0.56654,0.56654,0.56593,6.8227e-10,0.27055,0.86132,2.188e-10,1.1457e-09
0.66372,0.56654,0.56654,0.56593,6.8093e-10,0.273,0.85887,2.0617e-10,1.1557e-09
0.66452,0.56654,0.56654,0.56593,6.7957e-10,0.27545,0.85641,1.9369e-10,1.1654e-09
0.66533,0.56654,0.56654,0.56593,6.7819e-10,0.27792,0.85394,1.814e-10,1.175e-09
0.66613,0.56654,0.56654,0.56593,6.768e-10,0.28039,0.85146,1.6937e-10,1.1842e-09
0.66694,0.56654,0.56654,0.56592,6.7539e-10,0.28287,0.84898,1.5763e-10,1.1931e-09
0.66774,0.56654,0.56654,0.56592,6.7396e-10,0.28535,0.84649,1.4624e-10,1.2017e-09
0.66855,0.56654,0.56654,0.56592,6.7251e-10,0.28784,0.844,1.3523e-10,1.2098e-09
0.66935,0.56654,0.56654,0.56592,6.7105e-10,0.29034,0.84149,1.2465e-10,1.2174e-09
0.67016,0.56654,0.56654,0.56592,6.6957e-10,0.29285,0.83898,1.1456e-10,1.2246e-09
0.67096,0.56654,0.56654,0.56592,6.6808e-10,0.29536,0.83647,1.0497e-10,1.2312e-09
0.67177,0.56654,0.56654,0.56591,6.6657e-10,0.29789,0.83394,9.5942e-11,1.2372e-09
0.67258,0.56654,0.56654,0.56591,6.6505e-10,0.30041,0.83141,8.7502e-11,1.2426e-09
0.67338,0.56654,0.56654,0.56591,6.6351e-10,0.30295,0.82887,7.9685e-11,1.2473e-09
0.67419,0.56654,0.56654,0.56591,6.6197e-10,0.30549,0.82633,7.2523e-11,1.2514e-09
0.67499,0.56654,0.56654,0.56591,6.6041e-10,0.30804,0.82378,6.6044e-11,1.2548e-09
0.6758,0.56654,0.56654,0.56591,6.5884e-10,0.31059,0.82122,6.0275e-11,1.2574e-09
0.6766,0.56654,0.56654,0.5659,6.5726e-10,0.31315,0.81865,5.5237e-11,1.2593e-09
0.67741,0.56654,0.56654,0.5659,6.5568e-10,0.31572,0.81608,5.0951e-11,1.2604e-09
0.67821,0.56654,0.56654,0.5659,6.5408e-10,0.3183,0.8135,4.7435e-11,1.2607e-09
0.67902,0.56654,0.56654,0.5659,6.5248e-10,0.32088,0.81092,4.4701e-11,1.2603e-09
0.67983,0.56654,0.56654,0.5659,6.5087e-10,0.32346,0.80833,4.2762e-11,1.259e-09
0.68063,0.56654,0.56654,0.5659,6.4926e-10,0.32606,0.80574,4.1623e-11,1.2569e-09
0.68144,0.56654,0.56654,0.56589,6.4764e-10,0.32866,0.80313,4.1291e-11,1.254e-09
0.68224,0.56654,0.56654,0.56589,6.4602e-10,0.33126,0.80052,4.1765e-11,1.2503e-09
0.68305,0.56654,0.56654,0.56589,6.444e-10,0.33387,0.79791,4.3045e-11,1.2458e-09
0.68385,0.56654,0.56654,0.56589,6.4278e-10,0.33649,0.79529,4.5123e-11,1.2404e-09
0.68466,0.56654,0.56654,0.56589,6.4115e-10,0.33911,0.79266,4.7993e-11,1.2343e-09
0.68546,0.56654,0.56654,0.56589,6.3953e-10,0.34174,0.79003,5.1642e-11,1.2274e-09
0.68627,0.56654,0.56654,0.56589,6.3791e-10,0.34438,0.78739,5.6056e-11,1.2198e-09
0.68707,0.56654,0.56654,0.56588,6.3629e-10,0.34702,0.78475,6.1216e-11,1.2114e-09
0.68788,0.56654,0.56654,0.56588,6.3468e-10,0.34966,0.7821,6.7102e-11,1.2022e-09
0.68869,0.56654,0.56654,0.56588,6.3306e-10,0.35231,0.77945,7.369e-11,1.1924e-09
0.68949,0.56654,0.56654,0.56588,6.3146e-10,0.35497,0.77679,8.0954e-11,1.182e-09
0.6903,0.56654,0.56654,0.56588,6.2986e-10,0.35763,0.77412,8.8863e-11,1.1709e-09
0.6911,0.56654,0.56654,0.56588,6.2826e-10,0.3603,0.77145,9.7387e-11,1.1591e-09
0.69191,0.56654,0.56654,0.56588,6.2668e-10,0.36297,0.76878,1.0649e-10,1.1469e-09
0.69271,0.56654,0.56654,0.56587,6.251e-10,0.36565,0.7661,1.1614e-10,1.1341e-09
0.69352,0.56654,0.56654,0.56587,6.2353e-10,0.36834,0.76341,1.2629e-10,1.1208e-09
0.69432,0.56654,0.56654,0.56587,6.2197e-10,0.37103,0.76072,1.369e-10,1.107e-09
0.69513,0.56654,0.56654,0.56587,6.2042e-10,0.37372,0.75802,1.4794e-10,1.0929e-09
0.69593,0.56654,0.56654,0.56587,6.1888e-10,0.37642,0.75532,1.5935e-10,1.0784e-09
0.69674,0.56654,0.56654,0.56587,6.1735e-10,0.37912,0.75262,1.7109e-10,1.0636e-09
0.69755,0.56654,0.56654,0.56587,6.1583e-10,0.38183,0.7499,1.8311e-10,1.0486e-09
0.69835,0.56654,0.56654,0.56587,6.1433e-10,0.38454,0.74719,1.9537e-10,1.0333e-09
0.69916,0.56654,0.56654,0.56586,6.1284e-10,0.38726,0.74447,2.0781e-10,1.0179e-09
0.69996,0.56654,0.56654,0.56586,6.1136e-10,0.38998,0.74175,2.2039e-10,1.0023e-09
0.70077,0.56654,0.56654,0.56586,6.0989e-10,0.39271,0.73902,2.3305e-10,9.8672e-10
0.70157,0.56654,0.56654,0.56586,6.0843e-10,0.39544,0.73628,2.4575e-10,9.7112e-10
0.70238,0.56654,0.56654,0.56586,6.0699e-10,0.39818,0.73355,2.5843e-10,9.5556e-10
0.70318,0.56654,0.56654,0.56586,6.0556e-10,0.40092,0.7308,2.7104e-10,9.4009e-10
0.70399,0.56654,0.56654,0.56586,6.0415e-10,0.40366,0.72806,2.8353e-10,9.2477e-10
0.7048,0.56654,0.56654,0.56586,6.0275e-10,0.40641,0.72531,2.9584e-10,9.0965e-10
0.7056,0.56654,0.56654,0.56586,6.0136e-10,0.40916,0.72255,3.0794e-10,8.9477e-10
0.70641,0.56654,0.56654,0.56586,5.9998e-10,0.41192,0.71979,3.1978e-10,8.8018e-10
0.70721,0.56654,0.56654,0.56585,5.9862e-10,0.41468,0.71703,3.3129e-10,8.6594e-10
0.70802,0.56654,0.56654,0.56585,5.9727e-10,0.41744,0.71427,3.4244e-10,8.5209e-10
0.70882,0.56654,0.56654,0.56585,5.9593e-10,0.42021,0.7115,3.5319e-10,8.3867e-10
0.70963,0.56654,0.56654,0.56585,5.946e-10,0.42298,0.70872,3.6348e-10,8.2572e-10
0.71043,0.56654,0.56654,0.56585,5.9329e-10,0.42576,0.70594,3.7329e-10,8.1329e-10
0.71124,0.56654,0.56654,0.56585,5.9198e-10,0.42854,0.70316,3.8256e-10,8.0141e-10
0.71204,0.56654,0.56654,0.56585,5.9069e-10,0.43132,0.70038,3.9126e-10,7.9012e-10
0.71285,0.56654,0.56654,0.56585,5.8941e-10,0.4341,0.69759,3.9935e-10,7.7946e-10
0.71366,0.56654,0.56654,0.56585,5.8813e-10,0.43689,0.6948,4.0681e-10,7.6946e-10
0.71446,0.56654,0.56654,0.56585,5.8687e-10,0.43969,0.69201,4.136e-10,7.6014e-10
0.71527,0.56654,0.56654,0.56585,5.8562e-10,0.44248,0.68921,4.197e-10,7.5154e-10
0.71607,0.56654,0.56654,0.56584,5.8437e-10,0.44528,0.68641,4.2507e-10,7.4367e-10
0.71688,0.56654,0.56654,0.56584,5.8313e-10,0.44808,0.6836,4.297e-10,7.3655e-10
0.71768,0.56654,0.56654,0.56584,5.819e-10,0.45089,0.6808,4.3358e-10,7.3022e-10
0.71849,0.56654,0.56654,0.56584,5.8067e-10,0.4537,0.67799,4.3667e-10,7.2467e-10
0.71929,0.56654,0.56654,0.56584,5.7945e-10,0.45651,0.67517,4.3898e-10,7.1992e-10
0.7201,0.56654,0.56654,0.56584,5.7823e-10,0.45932,0.67236,4.4048e-10,7.1597e-10
0.7209,0.56654,0.56654,0.56584,5.7702e-10,0.46214,0.66954,4.4118e-10,7.1285e-10
0.72171,0.56654,0.56654,0.56584,5.758e-10,0.46496,0.66672,4.4108e-10,7.1053e-10
0.72252,0.56654,0.56654,0.56584,5.746e-10,0.46778,0.6639,4.4016e-10,7.0903e-10
0.72332,0.56654,0.56654,0.56584,5.7339e-10,0.47061,0.66107,4.3844e-10,7.0834e-10
0.72413,0.56654,0.56654,0.56584,5.7218e-10,0.47343,0.65824,4.3592e-10,7.0845e-10
0.72493,0.56654,0.56654,0.56584,5.7098e-10,0.47626,0.65541,4.3261e-10,7.0935e-10
0.72574,0.56654,0.56654,0.56584,5.6977e-10,0.47909,0.65258,4.2852e-10,7.1102e-10
0.72654,0.56654,0.56654,0.56584,5.6856e-10,0.48193,0.64974,4.2368e-10,7.1345e-10
0.72735,0.56654,0.56654,0.56584,5.6735e-10,0.48477,0.64691,4.1809e-10,7.1661e-10
0.72815,0.56654,0.56654,0.56584,5.6614e-10,0.4876,0.64407,4.1179e-10,7.2049e-10
0.72896,0.56654,0.56654,0.56583,5.6492e-10,0.49044,0.64123,4.0479e-10,7.2506e-10
0.72976,0.56654,0.56654,0.56583,5.637e-10,0.49329,0.63838,3.9712e-10,7.3028e-10
0.73057,0.56654,0.56654,0.56583,5.6248e-10,0.49613,0.63554,3.8882e-10,7.3613e-10
0.73138,0.56654,0.56654,0.56583,5.6125e-10,0.49898,0.63269,3.7992e-10,7.4258e-10
0.73218,0.56654,0.56654,0.56583,5.6001e-10,0.50182,0.62984,3.7044e-10,7.4957e-10
0.73299,0.56654,0.56654,0.56583,5.5877e-10,0.50467,0.62699,3.6044e-10,7.5709e-10
0.73379,0.56654,0.56654,0.56583,5.5752e-10,0.50752,0.62414,3.4995e-10,7.6508e-10
0.7346,0.56654,0.56654,0.56583,5.5626e-10,0.51038,0.62129,3.3901e-10,7.735e-10
0.7354,0.56654,0.56654,0.56583,5.5499e-10,0.51323,0.61843,3.2767e-10,7.8232e-10
0.73621,0.56654,0.56654,0.56583,5.5372e-10,0.51609,0.61558,3.1596e-10,7.9147e-10
0.73701,0.56654,0.56654,0.56583,5.5243e-10,0.51894,0.61272,3.0395e-10,8.0092e-10
0.73782,0.56654,0.56654,0.56583,5.5114e-10,0.5218,0.60986,2.9167e-10,8.1062e-10
0.73863,0.56654,0.56654,0.56583,5.4984e-10,0.52466,0.607,2.7917e-10,8.2051e-10
0.73943,0.56654,0.56654,0.56583,5.4853e-10,0.52752,0.60414,2.6651e-10,8.3055e-10
0.74024,0.56654,0.56654,0.56583,5.4721e-10,0.53038,0.60128,2.5374e-10,8.4068e-10
0.74104,0.56654,0.56654,0.56583,5.4588e-10,0.53324,0.59842,2.409e-10,8.5086e-10
0.74185,0.56654,0.56654,0.56583,5.4454e-10,0.5361,0.59555,2.2805e-10,8.6103e-10
0.74265,0.56654,0.56654,0.56583,5.4319e-10,0.53897,0.59269,2.1524e-10,8.7114e-10
0.74346,0.56654,0.56654,0.56583,5.4183e-10,0.54183,0.58983,2.0252e-10,8.8114e-10
0.74426,0.56654,0.56654,0.56583,5.4046e-10,0.5447,0.58696,1.8994e-10,8.9098e-10
0.74507,0.56654,0.56654,0.56583,5.3908e-10,0.54756,0.5841,1.7756e-10,9.0061e-10
0.74587,0.56654,0.56654,0.56583,5.3769e-10,0.55043,0.58123,1.6541e-10,9.0997e-10
0.74668,0.56654,0.56654,0.56583,5.3629e-10,0.55329,0.57836,1.5356e-10,9.1902e-10
0.74749,0.56654,0.56654,0.56583,5.3489e-10,0.55616,0.5755,1.4205e-10,9.2772e-10
0.74829,0.56654,0.56654,0.56583,5.3347e-10,0.55903,0.57263,1.3093e-10,9.3601e-10
0.7491,0.56654,0.56654,0.56583,5.3205e-10,0.56189,0.56976,1.2023e-10,9.4386e-10
0.7499,0.56654,0.56654,0.56583,5.3061e-10,0.56476,0.56689,1.1001e-10,9.5121e-10
0.75071,0.56654,0.56654,0.56583,5.2917e-10,0.56763,0.56403,1.0031e-10,9.5804e-10
0.75151,0.56654,0.56654,0.56583,5.2773e-10,0.5705,0.56116,9.1161e-11,9.6429e-10
0.75232,0.56654,0.56654,0.56583,5.2627e-10,0.57336,0.55829,8.2604e-11,9.6994e-10
0.75312,0.56654,0.56654,0.56583,5.2481e-10,0.57623,0.55543,7.4675e-11,9.7495e-10
0.75393,0.56654,0.56654,0.56583,5.2335e-10,0.5791,0.55256,6.7405e-11,9.7929e-10
0.75473,0.56654,0.56654,0.56583,5.2187e-10,0.58196,0.54969,6.0825e-11,9.8292e-10
0.75554,0.56654,0.56654,0.56583,5.204e-10,0.58483,0.54683,5.4962e-11,9.8583e-10
0.75635,0.56654,0.56654,0.56583,5.1892e-10,0.5877,0.54396,4.984e-11,9.88e-10
0.75715,0.56654,0.56654,0.56583,5.1744e-10,0.59056,0.5411,4.548e-11,9.8939e-10
0.75796,0.56654,0.56654,0.56583,5.1595e-10,0.59342,0.53823,4.1902e-11,9.9e-10
0.75876,0.56654,0.56654,0.56583,5.1446e-10,0.59629,0.53537,3.9121e-11,9.898e-10
0.75957,0.56654,0.56654,0.56583,5.1297e-10,0.59915,0.53251,3.7148e-11,9.888e-10
0.76037,0.56654,0.56654,0.56583,5.1148e-10,0.60201,0.52965,3.5993e-11,9.8697e-10
0.76118,0.56654,0.56654,0.56583,5.0999e-10,0.60487,0.52679,3.5661e-11,9.8433e-10
0.76198,0.56654,0.56654,0.56583,5.0851e-10,0.60773,0.52393,3.6156e-11,9.8085e-10
0.76279,0.56654,0.56654,0.56583,5.0702e-10,0.61059,0.52107,3.7476e-11,9.7656e-10
0.7636,0.56654,0.56654,0.56583,5.0553e-10,0.61345,0.51821,3.9619e-11,9.7145e-10
0.7644,0.56654,0.56654,0.56583,5.0405e-10,0.61631,0.51535,4.2575e-11,9.6553e-10
0.76521,0.56654,0.56654,0.56583,5.0257e-10,0.61916,0.5125,4.6336e-11,9.5881e-10
0.76601,0.56654,0.56654,0.56583,5.011e-10,0.62202,0.50964,5.0887e-11,9.5131e-10
0.76682,0.56654,0.56654,0.56583,4.9963e-10,0.62487,0.50679,5.6212e-11,9.4305e-10
0.76762,0.56654,0.56654,0.56583,4.9817e-10,0.62772,0.50394,6.2292e-11,9.3404e-10
0.76843,0.56654,0.56654,0.56583,4.9671e-10,0.63057,0.50109,6.9103e-11,9.2431e-10
0.76923,0.56654,0.56654,0.56583,4.9526e-10,0.63342,0.49825,7.662e-11,9.1389e-10
0.77004,0.56654,0.56654,0.56583,4.9381e-10,0.63627,0.4954,8.4814e-11,9.0281e-10
0.77084,0.56654,0.56654,0.56583,4.9238e-10,0.63911,0.49256,9.3655e-11,8.911e-10
0.77165,0.56654,0.56654,0.56583,4.9095e-10,0.64195,0.48972,1.0311e-10,8.7879e-10
0.77246,0.56654,0.56654,0.56584,4.8953e-10,0.64479,0.48688,1.1314e-10,8.6592e-10
0.77326,0.56654,0.56654,0.56584,4.8812e-10,0.64763,0.48404,1.2371e-10,8.5253e-10
0.77407,0.56654,0.56654,0.56584,4.8672e-10,0.65047,0.4812,1.3478e-10,8.3866e-10
0.77487,0.56654,0.56654,0.56584,4.8533e-10,0.6533,0.47837,1.463e-10,8.2436e-10
0.77568,0.56654,0.56654,0.56584,4.8395e-10,0.65614,0.47554,1.5824e-10,8.0966e-10
0.77648,0.56654,0.56654,0.56584,4.8258e-10,0.65897,0.47271,1.7054e-10,7.9462e-10
0.77729,0.56654,0.56654,0.56584,4.8122e-10,0.66179,0.46988,1.8316e-10,7.7928e-10
0.77809,0.56654,0.56654,0.56584,4.7987e-10,0.66462,0.46706,1.9605e-10,7.637e-10
0.7789,0.56654,0.56654,0.56584,4.7854e-10,0.66744,0.46424,2.0916e-10,7.4791e-10
0.7797,0.56654,0.56654,0.56584,4.7721e-10,0.67026,0.46142,2.2245e-10,7.3198e-10
0.78051,0.56654,0.56654,0.56584,4.759e-10,0.67308,0.4586,2.3585e-10,7.1595e-10
0.78132,0.56654,0.56654,0.56584,4.7459e-10,0.6759,0.45579,2.4932e-10,6.9987e-10
0.78212,0.56654,0.56654,0.56584,4.733e-10,0.67871,0.45298,2.628e-10,6.838e-10
0.78293,0.56654,0.56654,0.56584,4.7202e-10,0.68152,0.45017,2.7625e-10,6.6778e-10
0.78373,0.56654,0.56654,0.56584,4.7075e-10,0.68432,0.44737,2.8962e-10,6.5188e-10
0.78454,0.56654,0.56654,0.56584,4.6949e-10,0.68713,0.44456,3.0284e-10,6.3614e-10
0.78534,0.56654,0.56654,0.56585,4.6824e-10,0.68993,0.44177,3.1587e-10,6.206e-10
0.78615,0.56654,0.56654,0.56585,4.67e-10,0.69272,0.43897,3.2867e-10,6.0533e-10
0.78695,0.56654,0.56654,0.56585,4.6577e-10,0.69552,0.43618,3.4117e-10,5.9036e-10
0.78776,0.56654,0.56654,0.56585,4.6455e-10,0.69831,0.43339,3.5334e-10,5.7575e-10
0.78856,0.56654,0.56654,0.56585,4.6333e-10,0.70109,0.4306,3.6512e-10,5.6154e-10
0.78937,0.56654,0.56654,0.56585,4.6213e-10,0.70388,0.42782,3.7648e-10,5.4778e-10
0.79018,0.56654,0.56654,0.56585,4.6093e-10,0.70666,0.42504,3.8736e-10,5.345e-10
0.79098,0.56654,0.56654,0.56585,4.5974e-10,0.70943,0.42227,3.9773e-10,5.2176e-10
0.79179,0.56654,0.56654,0.56585,4.5856e-10,0.71221,0.4195,4.0755e-10,5.0957e-10
0.79259,0.56654,0.56654,0.56585,4.5738e-10,0.71497,0.41673,4.1677e-10,4.98e-10
0.7934,0.56654,0.56654,0.56585,4.5621e-10,0.71774,0.41397,4.2537e-10,4.8705e-10
0.7942,0.56654,0.56654,0.56586,4.5505e-10,0.7205,0.41121,4.3332e-10,4.7678e-10
0.79501,0.56654,0.56654,0.56586,4.5389e-10,0.72326,0.40845,4.4057e-10,4.672e-10
0.79581,0.56654,0.56654,0.56586,4.5273e-10,0.72601,0.4057,4.4711e-10,4.5834e-10
0.79662,0.56654,0.56654,0.56586,4.5157e-10,0.72876,0.40296,4.5291e-10,4.5023e-10
0.79743,0.56654,0.56654,0.56586,4.5042e-10,0.73151,0.40021,4.5795e-10,4.4289e-10
0.79823,0.56654,0.56654,0.56586,4.4926e-10,0.73425,0.39747,4.6221e-10,4.3632e-10
0.79904,0.56654,0.56654,0.56586,4.4811e-10,0.73698,0.39474,4.6567e-10,4.3055e-10
0.79984,0.56654,0.56654,0.56586,4.4696e-10,0.73972,0.39201,4.6833e-10,4.2559e-10
0.80065,0.56654,0.56654,0.56586,4.458e-10,0.74244,0.38928,4.7017e-10,4.2144e-10
0.80145,0.56654,0.56654,0.56587,4.4465e-10,0.74517,0.38656,4.7118e-10,4.1811e-10
0.80226,0.56654,0.56654,0.56587,4.4349e-10,0.74789,0.38385,4.7138e-10,4.156e-10
0.80306,0.56654,0.56654,0.56587,4.4232e-10,0.7506,0.38113,4.7074e-10,4.139e-10
0.80387,0.56654,0.56654,0.56587,4.4116e-10,0.75331,0.37843,4.6929e-10,4.1302e-10
0.80467,0.56654,0.56654,0.56587,4.3998e-10,0.75601,0.37573,4.6702e-10,4.1294e-10
0.80548,0.56654,0.56654,0.56587,4.388e-10,0.75871,0.37303,4.6395e-10,4.1366e-10
0.80629,0.56654,0.56654,0.56587,4.3762e-10,0.76141,0.37034,4.6009e-10,4.1515e-10
0.80709,0.56654,0.56654,0.56587,4.3642e-10,0.7641,0.36765,4.5545e-10,4.174e-10
0.8079,0.56654,0.56654,0.56587,4.3522e-10,0.76678,0.36497,4.5006e-10,4.2038e-10
0.8087,0.56654,0.56654,0.56588,4.3401e-10,0.76946,0.36229,4.4394e-10,4.2409e-10
0.80951,0.56654,0.56654,0.56588,4.3279e-10,0.77214,0.35962,4.3711e-10,4.2848e-10
0.81031,0.56654,0.56654,0.56588,4.3156e-10,0.77481,0.35695,4.296e-10,4.3353e-10
0.81112,0.56654,0.56654,0.56588,4.3032e-10,0.77747,0.35429,4.2144e-10,4.392e-10
0.81192,0.56654,0.56654,0.56588,4.2907e-10,0.78013,0.35163,4.1267e-10,4.4547e-10
0.81273,0.56654,0.56654,0.56588,4.2781e-10,0.78278,0.34898,4.0332e-10,4.523e-10
0.81353,0.56654,0.56654,0.56588,4.2654e-10,0.78543,0.34634,3.9342e-10,4.5965e-10
0.81434,0.56654,0.56654,0.56589,4.2525e-10,0.78807,0.3437,3.8303e-10,4.6747e-10
0.81515,0.56654,0.56654,0.56589,4.2395e-10,0.79071,0.34107,3.7217e-10,4.7572e-10
0.81595,0.56654,0.56654,0.56589,4.2264e-10,0.79334,0.33844,3.609e-10,4.8437e-10
0.81676,0.56654,0.56654,0.56589,4.2131e-10,0.79596,0.33582,3.4925e-10,4.9337e-10
0.81756,0.56654,0.56654,0.56589,4.1997e-10,0.79858,0.3332,3.3728e-10,5.0266e-10
0.81837,0.56654,0.56654,0.56589,4.1862e-10,0.80119,0.33059,3.2503e-10,5.122e-10
0.81917,0.56654,0.56654,0.56589,4.1725e-10,0.8038,0.32799,3.1256e-10,5.2194e-10
0.81998,0.56654,0.56654,0.5659,4.1587e-10,0.8064,0.32539,2.999e-10,5.3184e-10
0.82078,0.56654,0.56654,0.5659,4.1447e-10,0.809,0.3228,2.8712e-10,5.4183e-10
0.82159,0.56654,0.56654,0.5659,4.1307e-10,0.81158,0.32021,2.7425e-10,5.5188e-10
0.8224,0.56654,0.56654,0.5659,4.1164e-10,0.81417,0.31764,2.6136e-10,5.6193e-10
0.8232,0.56654,0.56654,0.5659,4.1021e-10,0.81674,0.31506,2.4849e-10,5.7193e-10
0.82401,0.56654,0.56654,0.5659,4.0876e-10,0.81931,0.3125,2.357e-10,5.8182e-10
0.82481,0.56654,0.56654,0.56591,4.073e-10,0.82187,0.30994,2.2303e-10,5.9157e-10
0.82562,0.56654,0.56654,0.56591,4.0583e-10,0.82443,0.30738,2.1054e-10,6.0112e-10
0.82642,0.56654,0.56654,0.56591,4.0434e-10,0.82698,0.30484,1.9827e-10,6.1042e-10
0.82723,0.56654,0.56654,0.56591,4.0284e-10,0.82952,0.3023,1.8627e-10,6.1942e-10
0.82803,0.56654,0.56654,0.56591,4.0134e-10,0.83206,0.29977,1.7459e-10,6.2808e-10
0.82884,0.56654,0.56654,0.56591,3.9982e-10,0.83459,0.29724,1.6327e-10,6.3636e-10
0.82964,0.56654,0.56654,0.56592,3.9829e-10,0.83711,0.29472,1.5236e-10,6.4422e-10
0.83045,0.56654,0.56654,0.56592,3.9675e-10,0.83963,0.29221,1.419e-10,6.516e-10
0.83126,0.56654,0.56654,0.56592,3.952e-10,0.84214,0.2897,1.3193e-10,6.5847e-10
0.83206,0.56654,0.56654,0.56592,3.9365e-10,0.84464,0.2872,1.2249e-10,6.648e-10
0.83287,0.56654,0.56654,0.56592,3.9209e-10,0.84713,0.28471,1.1362e-10,6.7055e-10
0.83367,0.56654,0.56654,0.56592,3.9052e-10,0.84962,0.28223,1.0534e-10,6.7569e-10
0.83448,0.56654,0.56654,0.56593,3.8894e-10,0.8521,0.27975,9.7699e-11,6.8019e-10
0.83528,0.56654,0.56654,0.56593,3.8736e-10,0.85457,0.27728,9.0714e-11,6.8401e-10
0.83609,0.56654,0.56654,0.56593,3.8578e-10,0.85704,0.27482,8.4414e-11,6.8715e-10
0.83689,0.56654,0.56654,0.56593,3.842e-10,0.8595,0.27237,7.8824e-11,6.8957e-10
0.8377,0.56654,0.56654,0.56593,3.8261e-10,0.86195,0.26992,7.3963e-11,6.9126e-10
0.8385,0.56654,0.56654,0.56594,3.8102e-10,0.86439,0.26748,6.9849e-11,6.9219e-10
0.83931,0.56654,0.56654,0.56594,3.7943e-10,0.86682,0.26505,6.6496e-11,6.9237e-10
0.84012,0.56654,0.56654,0.56594,3.7785e-10,0.86925,0.26263,6.3916e-11,6.9178e-10
0.84092,0.56654,0.56654,0.56594,3.7626e-10,0.87167,0.26021,6.2117e-11,6.9041e-10
0.84173,0.56654,0.56654,0.56594,3.7468e-10,0.87408,0.2578,6.1105e-11,6.8826e-10
0.84253,0.56654,0.56654,0.56595,3.731e-10,0.87649,0.2554,6.088e-11,6.8533e-10
0.84334,0.56654,0.56654,0.56595,3.7153e-10,0.87888,0.25301,6.1442e-11,6.8162e-10
0.84414,0.56654,0.56654,0.56595,3.6996e-10,0.88127,0.25063,6.2786e-11,6.7714e-10
0.84495,0.56654,0.56654,0.56595,3.684e-10,0.88365,0.24825,6.4905e-11,6.719e-10
0.84575,0.56654,0.56654,0.56595,3.6685e-10,0.88602,0.24588,6.7787e-11,6.6592e-10
0.84656,0.56654,0.56654,0.56596,3.6531e-10,0.88839,0.24352,7.142e-11,6.592e-10
0.84736,0.56654,0.56654,0.56596,3.6378e-10,0.89074,0.24117,7.5785e-11,6.5177e-10
0.84817,0.56654,0.56654,0.56596,3.6226e-10,0.89309,0.23883,8.0864e-11,6.4365e-10
0.84898,0.56654,0.56654,0.56596,3.6075e-10,0.89543,0.23649,8.6633e-11,6.3486e-10
0.84978,0.56654,0.56654,0.56596,3.5925e-10,0.89776,0.23417,9.3068e-11,6.2544e-10
0.85059,0.56654,0.56654,0.56597,3.5777e-10,0.90008,0.23185,1.0014e-10,6.154e-10
0.85139,0.56654,0.56654,0.56597,3.563e-10,0.9024,0.22954,1.0782e-10,6.0478e-10
0.8522,0.56654,0.56654,0.56597,3.5485e-10,0.9047,0.22724,1.1607e-10,5.9363e-10
0.853,0.56654,0.56654,0.56597,3.5341e-10,0.907,0.22495,1.2485e-10,5.8196e-10
0.85381,0.56654,0.56654,0.56597,3.5199e-10,0.90928,0.22267,1.3414e-10,5.6984e-10
0.85461,0.56654,0.56654,0.56598,3.5059e-10,0.91156,0.22039,1.4389e-10,5.5728e-10
0.85542,0.56654,0.56654,0.56598,3.492e-10,0.91383,0.21813,1.5406e-10,5.4434e-10
0.85623,0.56654,0.56654,0.56598,3.4783e-10,0.91609,0.21587,1.646e-10,5.3107e-10
0.85703,0.56654,0.56654,0.56598,3.4649e-10,0.91835,0.21362,1.7547e-10,5.175e-10
0.85784,0.56654,0.56654,0.56599,3.4516e-10,0.92059,0.21138,1.8663e-10,5.0369e-10
0.85864,0.56654,0.56654,0.56599,3.4385e-10,0.92282,0.20915,1.9803e-10,4.8967e-10
0.85945,0.56654,0.56654,0.56599,3.4256e-10,0.92505,0.20693,2.0961e-10,4.7551e-10
0.86025,0.56654,0.56654,0.56599,3.413e-10,0.92726,0.20472,2.2134e-10,4.6125e-10
0.86106,0.56654,0.56654,0.566,3.4005e-10,0.92947,0.20252,2.3316e-10,4.4694e-10
0.86186,0.56654,0.56654,0.566,3.3883e-10,0.93167,0.20033,2.4502e-10,4.3263e-10
0.86267,0.56654,0.56654,0.566,3.3762e-10,0.93385,0.19815,2.5688e-10,4.1837e-10
0.86347,0.56654,0.56654,0.566,3.3644e-10,0.93603,0.19597,2.6868e-10,4.0421e-10
0.86428,0.56654,0.56654,0.566,3.3528e-10,0.9382,0.19381,2.8037e-10,3.902e-10
0.86509,0.56654,0.56654,0.56601,3.3414e-10,0.94036,0.19165,2.919e-10,3.7639e-10
0.86589,0.56654,0.56654,0.56601,3.3303e-10,0.94251,0.18951,3.0323e-10,3.6282e-10
0.8667,0.56654,0.56654,0.56601,3.3193e-10,0.94465,0.18737,3.1431e-10,3.4956e-10
0.8675,0.56654,0.56654,0.56601,3.3086e-10,0.94678,0.18525,3.2509e-10,3.3663e-10
0.86831,0.56654,0.56654,0.56602,3.2981e-10,0.9489,0.18313,3.3552e-10,3.2409e-10
0.86911,0.56654,0.56654,0.56602,3.2877e-10,0.95101,0.18103,3.4557e-10,3.1197e-10
0.86992,0.56654,0.56654,0.56602,3.2776e-10,0.95311,0.17893,3.5519e-10,3.0033e-10
0.87072,0.56654,0.56654,0.56602,3.2677e-10,0.9552,0.17684,3.6434e-10,2.892e-10
0.87153,0.56654,0.56654,0.56603,3.258e-10,0.95729,0.17477,3.7298e-10,2.7862e-10
0.87233,0.56654,0.56654,0.56603,3.2485e-10,0.95936,0.1727,3.8107e-10,2.6862e-10
0.87314,0.56654,0.56654,0.56603,3.2391e-10,0.96142,0.17065,3.8859e-10,2.5924e-10
0.87395,0.56654,0.56654,0.56603,3.23e-10,0.96347,0.1686,3.9549e-10,2.5051e-10
0.87475,0.56654,0.56654,0.56604,3.221e-10,0.96551,0.16656,4.0175e-10,2.4246e-10
0.87556,0.56654,0.56654,0.56604,3.2122e-10,0.96754,0.16454,4.0734e-10,2.351e-10
0.87636,0.56654,0.56654,0.56604,3.2036e-10,0.96956,0.16252,4.1225e-10,2.2848e-10
0.87717,0.56654,0.56654,0.56604,3.1951e-10,0.97157,0.16052,4.1643e-10,2.2259e-10
0.87797,0.56654,0.56654,0.56605,3.1868e-10,0.97357,0.15852,4.1989e-10,2.1747e-10
0.87878,0.56654,0.56654,0.56605,3.1786e-10,0.97556,0.15654,4.226e-10,2.1313e-10
0.87958,0.56654,0.56654,0.56605,3.1706e-10,0.97754,0.15457,4.2455e-10,2.0957e-10
0.88039,0.56654,0.56654,0.56605,3.1627e-10,0.97951,0.1526,4.2573e-10,2.0681e-10
0.8812,0.56654,0.56654,0.56606,3.1549e-10,0.98146,0.15065,4.2614e-10,2.0485e-10
0.882,0.56654,0.56654,0.56606,3.1473e-10,0.98341,0.14871,4.2577e-10,2.0369e-10
0.88281,0.56654,0.56654,0.56606,3.1397e-10,0.98535,0.14678,4.2462e-10,2.0333e-10
0.88361,0.56654,0.56654,0.56607,3.1323e-10,0.98727,0.14486,4.227e-10,2.0376e-10
0.88442,0.56654,0.56654,0.56607,3.1249e-10,0.98919,0.14295,4.2001e-10,2.0498e-10
0.88522,0.56654,0.56654,0.56607,3.1177e-10,0.99109,0.14105,4.1656e-10,2.0697e-10
0.88603,0.56654,0.56654,0.56607,3.1105e-10,0.99299,0.13916,4.1237e-10,2.0972e-10
0.88683,0.56654,0.56654,0.56608,3.1033e-10,0.99487,0.13729,4.0745e-10,2.1322e-10
0.88764,0.56654,0.56654,0.56608,3.0963e-10,0.99674,0.13542,4.0182e-10,2.1744e-10
0.88844,0.56654,0.56654,0.56608,3.0893e-10,0.9986,0.13357,3.955e-10,2.2235e-10
0.88925,0.56654,0.56654,0.56608,3.0823e-10,1.0004,0.13172,3.8852e-10,2.2795e-10
0.89006,0.56654,0.56654,0.56609,3.0754e-10,1.0023,0.12989,3.809e-10,2.3418e-10
0.89086,0.56654,0.56654,0.56609,3.0685e-10,1.0041,0.12807,3.7268e-10,2.4103e-10
0.89167,0.56654,0.56654,0.56609,3.0617e-10,1.0059,0.12626,3.6388e-10,2.4846e-10
0.89247,0.56654,0.56654,0.5661,3.0549e-10,1.0077,0.12446,3.5455e-10,2.5643e-10
0.89328,0.56654,0.56654,0.5661,3.0481e-10,1.0095,0.12267,3.4471e-10,2.6491e-10
0.89408,0.56654,0.56654,0.5661,3.0413e-10,1.0113,0.1209,3.3441e-10,2.7385e-10
0.89489,0.56654,0.56654,0.5661,3.0345e-10,1.0131,0.11913,3.2369e-10,2.8321e-10
0.89569,0.56654,0.56654,0.56611,3.0277e-10,1.0148,0.11738,3.1259e-10,2.9296e-10
0.8965,0.56654,0.56654,0.56611,3.0209e-10,1.0166,0.11564,3.0115e-10,3.0303e-10
0.8973,0.56654,0.56654,0.56611,3.0141e-10,1.0183,0.11391,2.8943e-10,3.134e-10
0.89811,0.56654,0.56654,0.56612,3.0073e-10,1.02,0.11219,2.7747e-10,3.24e-10
0.89892,0.56654,0.56654,0.56612,3.0005e-10,1.0218,0.11048,2.6531e-10,3.3479e-10
0.89972,0.56654,0.56654,0.56612,2.9937e-10,1.0235,0.10878,2.5301e-10,3.4572e-10
0.90053,0.56654,0.56654,0.56612,2.9868e-10,1.0251,0.1071,2.4062e-10,3.5675e-10
0.90133,0.56654,0.56654,0.56613,2.98e-10,1.0268,0.10543,2.2818e-10,3.6781e-10
0.90214,0.56654,0.56654,0.56613,2.9731e-10,1.0285,0.10377,2.1575e-10,3.7886e-10
0.90294,0.56654,0.56654,0.56613,2.9661e-10,1.0301,0.10212,2.0338e-10,3.8985e-10
0.90375,0.56654,0.56654,0.56614,2.9592e-10,1.0318,0.10049,1.9112e-10,4.0073e-10
0.90455,0.56654,0.56654,0.56614,2.9522e-10,1.0334,0.098861,1.7901e-10,4.1144e-10
0.90536,0.56654,0.56654,0.56614,2.9453e-10,1.035,0.097248,1.6711e-10,4.2194e-10
0.90617,0.56654,0.56654,0.56615,2.9382e-10,1.0366,0.095648,1.5546e-10,4.3218e-10
0.90697,0.56654,0.56654,0.56615,2.9312e-10,1.0382,0.09406,1.4413e-10,4.4212e-10
0.90778,0.56654,0.56654,0.56615,2.9242e-10,1.0398,0.092484,1.3314e-10,4.517e-10
0.90858,0.56654,0.56654,0.56615,2.9171e-10,1.0414,0.09092,1.2254e-10,4.6088e-10
0.90939,0.56654,0.56654,0.56616,2.91e-10,1.0429,0.089368,1.1239e-10,4.6962e-10
0.91019,0.56654,0.56654,0.56616,2.9029e-10,1.0445,0.087829,1.0272e-10,4.7787e-10
0.911,0.56654,0.56654,0.56616,2.8958e-10,1.046,0.086301,9.3568e-11,4.856e-10
0.9118,0.56654,0.56654,0.56617,2.8887e-10,1.0475,0.084786,8.4979e-11,4.9277e-10
0.91261,0.56654,0.56654,0.56617,2.8816e-10,1.0491,0.083284,7.6988e-11,4.9934e-10
0.91341,0.56654,0.56654,0.56617,2.8745e-10,1.0506,0.081793,6.9627e-11,5.0528e-10
0.91422,0.56654,0.56654,0.56618,2.8674e-10,1.052,0.080316,6.2929e-11,5.1056e-10
0.91503,0.56654,0.56654,0.56618,2.8604e-10,1.0535,0.07885,5.6922e-11,5.1515e-10
0.91583,0.56654,0.56654,0.56618,2.8533e-10,1.055,0.077397,5.1632e-11,5.1903e-10
0.91664,0.56654,0.56654,0.56619,2.8463e-10,1.0564,0.075957,4.7083e-11,5.2217e-10
0.91744,0.56654,0.56654,0.56619,2.8393e-10,1.0578,0.074529,4.3295e-11,5.2456e-10
0.91825,0.56654,0.56654,0.56619,2.8323e-10,1.0593,0.073114,4.0287e-11,5.2617e-10
0.91905,0.56654,0.56654,0.5662,2.8254e-10,1.0607,0.071711,3.8072e-11,5.27e-10
0.91986,0.56654,0.56654,0.5662,2.8185e-10,1.0621,0.070321,3.6661e-11,5.2704e-10
0.92066,0.56654,0.56654,0.5662,2.8117e-10,1.0635,0.068944,3.6064e-11,5.2627e-10
0.92147,0.56654,0.56654,0.5662,2.8049e-10,1.0648,0.06758,3.6285e-11,5.247e-10
0.92227,0.56654,0.56654,0.56621,2.7982e-10,1.0662,0.066228,3.7326e-11,5.2231e-10
0.92308,0.56654,0.56654,0.56621,2.7916e-10,1.0675,0.064889,3.9186e-11,5.1913e-10
0.92389,0.56654,0.56654,0.56621,2.785e-10,1.0689,0.063563,4.1859e-11,5.1514e-10
0.92469,0.56654,0.56654,0.56622,2.7786e-10,1.0702,0.06225,4.534e-11,5.1037e-10
0.9255,0.56654,0.56654,0.56622,2.7722e-10,1.0715,0.06095,4.9615e-11,5.0482e-10
0.9263,0.56654,0.56654,0.56622,2.7659e-10,1.0728,0.059662,5.4672e-11,4.9851e-10
0.92711,0.56654,0.56654,0.56623,2.7597e-10,1.0741,0.058388,6.0493e-11,4.9145e-10
0.92791,0.56654,0.56654,0.56623,2.7536e-10,1.0753,0.057127,6.7058e-11,4.8367e-10
0.92872,0.56654,0.56654,0.56623,2.7477e-10,1.0766,0.055879,7.4343e-11,4.7519e-10
0.92952,0.56654,0.56654,0.56624,2.7418e-10,1.0778,0.054644,8.2324e-11,4.6604e-10
0.93033,0.56654,0.56654,0.56624,2.7361e-10,1.0791,0.053422,9.0971e-11,4.5625e-10
0.93113,0.56654,0.56654,0.56624,2.7305e-10,1.0803,0.052213,1.0025e-10,4.4585e-10
0.93194,0.56654,0.56654,0.56625,2.7251e-10,1.0815,0.051017,1.1014e-10,4.3488e-10
0.93275,0.56654,0.56654,0.56625,2.7197e-10,1.0827,0.049835,1.2058e-10,4.2336e-10
0.93355,0.56654,0.56654,0.56625,2.7146e-10,1.0838,0.048665,1.3156e-10,4.1135e-10
0.93436,0.56654,0.56654,0.56626,2.7095e-10,1.085,0.047509,1.4302e-10,3.9888e-10
0.93516,0.56654,0.56654,0.56626,2.7046e-10,1.0862,0.046367,1.5492e-10,3.86e-10
0.93597,0.56654,0.56654,0.56626,2.6998e-10,1.0873,0.045237,1.6722e-10,3.7274e-10
0.93677,0.56654,0.56654,0.56627,2.6952e-10,1.0884,0.044121,1.7988e-10,3.5917e-10
0.93758,0.56654,0.56654,0.56627,2.6908e-10,1.0895,0.043019,1.9284e-10,3.4531e-10
0.93838,0.56654,0.56654,0.56627,2.6865e-10,1.0906,0.041929,2.0606e-10,3.3123e-10
0.93919,0.56654,0.56654,0.56628,2.6823e-10,1.0917,0.040853,2.1949e-10,3.1698e-10
0.94,0.56654,0.56654,0.56628,2.6783e-10,1.0928,0.039791,2.3308e-10,3.0259e-10
0.9408,0.56654,0.56654,0.56628,2.6745e-10,1.0938,0.038742,2.4677e-10,2.8813e-10
0.94161,0.56654,0.56654,0.56629,2.6708e-10,1.0949,0.037707,2.6052e-10,2.7364e-10
0.94241,0.56654,0.56654,0.56629,2.6673e-10,1.0959,0.036685,2.7427e-10,2.5918e-10
0.94322,0.56654,0.56654,0.56629,2.6639e-10,1.0969,0.035677,2.8797e-10,2.448e-10
0.94402,0.56654,0.56654,0.5663,2.6606e-10,1.0979,0.034682,3.0157e-10,2.3055e-10
0.94483,0.56654,0.56654,0.5663,2.6575e-10,1.0989,0.033701,3.1503e-10,2.1647e-10
0.94563,0.56654,0.56654,0.5663,2.6545e-10,1.0999,0.032734,3.2828e-10,2.0263e-10
0.94644,0.56654,0.56654,0.56631,2.6517e-10,1.1008,0.03178,3.4128e-10,1.8907e-10
0.94724,0.56654,0.56654,0.56631,2.649e-10,1.1018,0.03084,3.5398e-10,1.7583e-10
0.94805,0.56654,0.56654,0.56631,2.6465e-10,1.1027,0.029914,3.6633e-10,1.6296e-10
0.94886,0.56654,0.56654,0.56632,2.644e-10,1.1036,0.029002,3.7829e-10,1.5052e-10
0.94966,0.56654,0.56654,0.56632,2.6417e-10,1.1045,0.028103,3.8981e-10,1.3854e-10
0.95047,0.56654,0.56654,0.56632,2.6395e-10,1.1054,0.027218,4.0084e-10,1.2706e-10
0.95127,0.56654,0.56654,0.56633,2.6374e-10,1.1063,0.026347,4.1136e-10,1.1613e-10
0.95208,0.56654,0.56654,0.56633,2.6354e-10,1.1072,0.02549,4.213e-10,1.0578e-10
0.95288,0.56654,0.56654,0.56634,2.6336e-10,1.108,0.024646,4.3065e-10,9.6057e-11
0.95369,0.56654,0.56654,0.56634,2.6317e-10,1.1089,0.023817,4.3937e-10,8.6983e-11
0.95449,0.56654,0.56654,0.56634,2.63e-10,1.1097,0.023001,4.4741e-10,7.8592e-11
0.9553,0.56654,0.56654,0.56635,2.6284e-10,1.1105,0.022199,4.5476e-10,7.0914e-11
0.9561,0.56654,0.56654,0.56635,2.6268e-10,1.1113,0.021411,4.6139e-10,6.3974e-11
0.95691,0.56654,0.56654,0.56635,2.6253e-10,1.1121,0.020638,4.6726e-10,5.7794e-11
0.95772,0.56654,0.56654,0.56636,2.6238e-10,1.1128,0.019878,4.7237e-10,5.2394e-11
0.95852,0.56654,0.56654,0.56636,2.6224e-10,1.1136,0.019132,4.7669e-10,4.7791e-11
0.95933,0.56654,0.56654,0.56636,2.621e-10,1.1143,0.0184,4.802e-10,4.3999e-11
0.96013,0.56654,0.56654,0.56637,2.6197e-10,1.1151,0.017682,4.829e-10,4.1028e-11
0.96094,0.56654,0.56654,0.56637,2.6183e-10,1.1158,0.016979,4.8478e-10,3.8886e-11
0.96174,0.56654,0.56654,0.56637,2.617e-10,1.1165,0.016289,4.8582e-10,3.7577e-11
0.96255,0.56654,0.56654,0.56638,2.6157e-10,1.1171,0.015613,4.8604e-10,3.7101e-11
0.96335,0.56654,0.56654,0.56638,2.6144e-10,1.1178,0.014952,4.8542e-10,3.7457e-11
0.96416,0.56654,0.56654,0.56638,2.613e-10,1.1185,0.014305,4.8397e-10,3.864e-11
0.96497,0.56654,0.56654,0.56639,2.6117e-10,1.1191,0.013671,4.817e-10,4.0639e-11
0.96577,0.56654,0.56654,0.56639,2.6103e-10,1.1197,0.013052,4.7861e-10,4.3445e-11
0.96658,0.56654,0.56654,0.56639,2.6089e-10,1.1203,0.012448,4.7473e-10,4.7042e-11
0.96738,0.56654,0.56654,0.5664,2.6074e-10,1.1209,0.011857,4.7007e-10,5.1412e-11
0.96819,0.56654,0.56654,0.5664,2.6059e-10,1.1215,0.01128,4.6465e-10,5.6534e-11
0.96899,0.56654,0.56654,0.56641,2.6044e-10,1.1221,0.010718,4.5849e-10,6.2385e-11
0.9698,0.56654,0.56654,0.56641,2.6027e-10,1.1226,0.01017,4.5161e-10,6.8939e-11
0.9706,0.56654,0.56654,0.56641,2.6011e-10,1.1232,0.0096366,4.4405e-10,7.6165e-11
0.97141,0.56654,0.56654,0.56642,2.5993e-10,1.1237,0.0091171,4.3583e-10,8.4032e-11
0.97221,0.56654,0.56654,0.56642,2.5975e-10,1.1242,0.008612,4.2699e-10,9.2506e-11
0.97302,0.56654,0.56654,0.56642,2.5955e-10,1.1247,0.0081211,4.1756e-10,1.0155e-10
0.97383,0.56654,0.56654,0.56643,2.5935e-10,1.1252,0.0076445,4.0758e-10,1.1113e-10
0.97463,0.56654,0.56654,0.56643,2.5914e-10,1.1257,0.0071822,3.9709e-10,1.212e-10
0.97544,0.56654,0.56654,0.56643,2.5892e-10,1.1261,0.0067343,3.8614e-10,1.3171e-10
0.97624,0.56654,0.56654,0.56644,2.587e-10,1.1266,0.0063007,3.7476e-10,1.4264e-10
0.97705,0.56654,0.56654,0.56644,2.5846e-10,1.127,0.0058814,3.63e-10,1.5392e-10
0.97785,0.56654,0.56654,0.56644,2.5821e-10,1.1274,0.0054765,3.509e-10,1.6551e-10
0.97866,0.56654,0.56654,0.56645,2.5795e-10,1.1278,0.005086,3.3852e-10,1.7737e-10
0.97946,0.56654,0.56654,0.56645,2.5768e-10,1.1282,0.0047098,3.2591e-10,1.8945e-10
0.98027,0.56654,0.56654,0.56646,2.574e-10,1.1286,0.0043481,3.1311e-10,2.0169e-10
0.98107,0.56654,0.56654,0.56646,2.5711e-10,1.1289,0.0040007,3.0017e-10,2.1404e-10
0.98188,0.56654,0.56654,0.56646,2.5681e-10,1.1293,0.0036678,2.8715e-10,2.2646e-10
0.98269,0.56654,0.56654,0.56647,2.5649e-10,1.1296,0.0033493,2.7409e-10,2.389e-10
0.98349,0.56654,0.56654,0.56647,2.5617e-10,1.1299,0.0030452,2.6104e-10,2.513e-10
0.9843,0.56654,0.56654,0.56647,2.5584e-10,1.1302,0.0027555,2.4807e-10,2.6361e-10
0.9851,0.56654,0.56654,0.56648,2.555e-10,1.1305,0.0024803,2.3521e-10,2.7579e-10
0.98591,0.56654,0.56654,0.56648,2.5515e-10,1.1307,0.0022195,2.2251e-10,2.8778e-10
0.98671,0.56654,0.56654,0.56648,2.5479e-10,1.131,0.0019732,2.1004e-10,2.9954e-10
0.98752,0.56654,0.56654,0.56649,2.5442e-10,1.1312,0.0017413,1.9782e-10,3.1102e-10
0.98832,0.56654,0.56654,0.56649,2.5405e-10,1.1315,0.0015239,1.8592e-10,3.2217e-10
0.98913,0.56654,0.56654,0.5665,2.5367e-10,1.1317,0.001321,1.7438e-10,3.3295e-10
0.98993,0.56654,0.56654,0.5665,2.5328e-10,1.1319,0.0011325,1.6323e-10,3.4332e-10
0.99074,0.56654,0.56654,0.5665,2.5288e-10,1.132,0.00095858,1.5253e-10,3.5323e-10
0.99155,0.56654,0.56654,0.56651,2.5248e-10,1.1322,0.0007991,1.4231e-10,3.6265e-10
0.99235,0.56654,0.56654,0.56651,2.5207e-10,1.1324,0.00065411,1.3262e-10,3.7153e-10
0.99316,0.56654,0.56654,0.56651,2.5167e-10,1.1325,0.00052361,1.2349e-10,3.7985e-10
0.99396,0.56654,0.56654,0.56652,2.5125e-10,1.1326,0.00040762,1.1494e-10,3.8756e-10
0.99477,0.56654,0.56654,0.56652,2.5084e-10,1.1327,0.00030612,1.0703e-10,3.9465e-10
0.99557,0.56654,0.56654,0.56652,2.5042e-10,1.1328,0.00021913,9.9765e-11,4.0108e-10
0.99638,0.56654,0.56654,0.56653,2.5001e-10,1.1329,0.00014664,9.3184e-11,4.0683e-10
0.99718,0.56654,0.56654,0.56653,2.4959e-10,1.133,8.8663e-05,8.7308e-11,4.1187e-10
0.99799,0.56654,0.56654,0.56654,2.4917e-10,1.133,4.5193e-05,8.2157e-11,4.1619e-10
0.9988,0.56654,0.56654,0.56654,2.4876e-10,1.1331,1.6233e-05,7.7749e-11,4.1977e-10
0.9996,0.56654,0.56654,0.56654,2.4835e-10,1.1331,1.7832e-06,7.41e-11,4.226e-10
1.0004,0.56654,0.56654,0.56655,2.4795e-10,1.1331,1.8448e-06,7.1221e-11,4.2467e-10
1.0012,0.56654,0.56654,0.56655,2.4755e-10,1.1331,1.6418e-05,6.9121e-11,4.2597e-10
1.002,0.56654,0.56654,0.56655,2.4715e-10,1.1331,4.5501e-05,6.7806e-11,4.265e-10
1.0028,0.56654,0.56654,0.56656,2.4677e-10,1.133,8.9095e-05,6.7278e-11,4.2626e-10
1.0036,0.56654,0.56654,0.56656,2.4639e-10,1.133,0.0001472,6.7536e-11,4.2524e-10
1.0044,0.56654,0.56654,0.56656,2.4602e-10,1.1329,0.00021981,6.8576e-11,4.2346e-10
1.0052,0.56654,0.56654,0.56657,2.4566e-10,1.1328,0.00030692,7.0392e-11,4.2093e-10
1.006,0.56654,0.56654,0.56657,2.4531e-10,1.1327,0.00040854,7.2973e-11,4.1766e-10
1.0069,0.56654,0.56654,0.56657,2.4498e-10,1.1326,0.00052466,7.6306e-11,4.1365e-10
1.0077,0.56654,0.56654,0.56658,2.4466e-10,1.1325,0.00065528,8.0375e-11,4.0894e-10
1.0085,0.56654,0.56654,0.56658,2.4435e-10,1.1324,0.00080039,8.5161e-11,4.0354e-10
1.0093,0.56654,0.56654,0.56659,2.4406e-10,1.1322,0.00095999,9.0641e-11,3.9747e-10
1.0101,0.56654,0.56654,0.56659,2.4378e-10,1.132,0.0011341,9.6791e-11,3.9076e-10
1.0109,0.56654,0.56654,0.56659,2.4352e-10,1.1319,0.0013227,1.0358e-10,3.8345e-10
1.0117,0.56654,0.56654,0.5666,2.4327e-10,1.1317,0.0015257,1.1099e-10,3.7556e-10
1.0125,0.56654,0.56654,0.5666,2.4305e-10,1.1315,0.0017432,1.1897e-10,3.6713e-10
1.0133,0.56654,0.56654,0.5666,2.4284e-10,1.1312,0.0019752,1.275e-10,3.5818e-10
1.0141,0.56654,0.56654,0.56661,2.4266e-10,1.131,0.0022217,1.3654e-10,3.4877e-10
1.0149,0.56654,0.56654,0.56661,2.4249e-10,1.1307,0.0024826,1.4604e-10,3.3894e-10
1.0157,0.56654,0.56654,0.56661,2.4234e-10,1.1305,0.0027579,1.5598e-10,3.2871e-10
1.0165,0.56654,0.56654,0.56662,2.4222e-10,1.1302,0.0030477,1.663e-10,3.1814e-10
1.0173,0.56654,0.56654,0.56662,2.4212e-10,1.1299,0.0033519,1.7696e-10,3.0728e-10
1.0181,0.56654,0.56654,0.56663,2.4204e-10,1.1296,0.0036706,1.8792e-10,2.9616e-10
1.0189,0.56654,0.56654,0.56663,2.4198e-10,1.1293,0.0040036,1.9913e-10,2.8484e-10
1.0197,0.56654,0.56654,0.56663,2.4195e-10,1.1289,0.0043511,2.1054e-10,2.7336e-10
1.0205,0.56654,0.56654,0.56664,2.4194e-10,1.1286,0.004713,2.221e-10,2.6178e-10
1.0213,0.56654,0.56654,0.56664,2.4195e-10,1.1282,0.0050892,2.3377e-10,2.5014e-10
1.0222,0.56654,0.56654,0.56664,2.4199e-10,1.1278,0.0054799,2.455e-10,2.3848e-10
1.023,0.56654,0.56654,0.56665,2.4206e-10,1.1274,0.0058849,2.5723e-10,2.2688e-10
1.0238,0.56654,0.56654,0.56665,2.4214e-10,1.127,0.0063043,2.6893e-10,2.1536e-10
1.0246,0.56654,0.56654,0.56665,2.4225e-10,1.1266,0.006738,2.8053e-10,2.0398e-10
1.0254,0.56654,0.56654,0.56666,2.4239e-10,1.1261,0.0071861,2.9199e-10,1.9279e-10
1.0262,0.56654,0.56654,0.56666,2.4255e-10,1.1257,0.0076485,3.0326e-10,1.8184e-10
1.027,0.56654,0.56654,0.56667,2.4273e-10,1.1252,0.0081252,3.1429e-10,1.7117e-10
1.0278,0.56654,0.56654,0.56667,2.4294e-10,1.1247,0.0086162,3.2505e-10,1.6083e-10
1.0286,0.56654,0.56654,0.56667,2.4317e-10,1.1242,0.0091215,3.3547e-10,1.5087e-10
1.0294,0.56654,0.56654,0.56668,2.4343e-10,1.1237,0.0096411,3.4553e-10,1.4132e-10
1.0302,0.56654,0.56654,0.56668,2.437e-10,1.1232,0.010175,3.5517e-10,1.3223e-10
1.031,0.56654,0.56654,0.56668,2.44e-10,1.1226,0.010723,3.6436e-10,1.2364e-10
1.0318,0.56654,0.56654,0.56669,2.4433e-10,1.1221,0.011285,3.7306e-10,1.1559e-10
1.0326,0.56654,0.56654,0.56669,2.4467e-10,1.1215,0.011862,3.8123e-10,1.0811e-10
1.0334,0.56654,0.56654,0.56669,2.4504e-10,1.1209,0.012453,3.8883e-10,1.0124e-10
1.0342,0.56654,0.56654,0.5667,2.4542e-10,1.1203,0.013058,3.9585e-10,9.5001e-11
1.035,0.56654,0.56654,0.5667,2.4583e-10,1.1197,0.013677,4.0223e-10,8.9428e-11
1.0358,0.56654,0.56654,0.5667,2.4626e-10,1.1191,0.01431,4.0797e-10,8.4547e-11
1.0367,0.56654,0.56654,0.56671,2.467e-10,1.1185,0.014957,4.1302e-10,8.0379e-11
1.0375,0.56654,0.56654,0.56671,2.4717e-10,1.1178,0.015619,4.1738e-10,7.6946e-11
1.0383,0.56654,0.56654,0.56671,2.4765e-10,1.1171,0.016295,4.2103e-10,7.4265e-11
1.0391,0.56654,0.56654,0.56672,2.4814e-10,1.1165,0.016984,4.2394e-10,7.235e-11
1.0399,0.56654,0.56654,0.56672,2.4866e-10,1.1158,0.017688,4.261e-10,7.1213e-11
1.0407,0.56654,0.56654,0.56673,2.4919e-10,1.115,0.018406,4.2752e-10,7.0861e-11
1.0415,0.56654,0.56654,0.56673,2.4973e-10,1.1143,0.019138,4.2816e-10,7.13e-11
1.0423,0.56654,0.56654,0.56673,2.5029e-10,1.1136,0.019884,4.2805e-10,7.2532e-11
1.0431,0.56654,0.56654,0.56674,2.5086e-10,1.1128,0.020644,4.2717e-10,7.4556e-11
1.0439,0.56654,0.56654,0.56674,2.5144e-10,1.1121,0.021418,4.2552e-10,7.7367e-11
1.0447,0.56654,0.56654,0.56674,2.5204e-10,1.1113,0.022206,4.2312e-10,8.0958e-11
1.0455,0.56654,0.56654,0.56675,2.5264e-10,1.1105,0.023008,4.1996e-10,8.5319e-11
1.0463,0.56654,0.56654,0.56675,2.5326e-10,1.1097,0.023824,4.1608e-10,9.0436e-11
1.0471,0.56654,0.56654,0.56675,2.5388e-10,1.1089,0.024653,4.1147e-10,9.6293e-11
1.0479,0.56654,0.56654,0.56676,2.5451e-10,1.108,0.025497,4.0615e-10,1.0287e-10
1.0487,0.56654,0.56654,0.56676,2.5515e-10,1.1072,0.026354,4.0016e-10,1.1014e-10
1.0495,0.56654,0.56654,0.56676,2.558e-10,1.1063,0.027225,3.935e-10,1.1809e-10
1.0503,0.56654,0.56654,0.56677,2.5645e-10,1.1054,0.02811,3.8621e-10,1.2668e-10
1.0512,0.56654,0.56654,0.56677,2.571e-10,1.1045,0.029009,3.7832e-10,1.3589e-10
1.052,0.56654,0.56654,0.56677,2.5776e-10,1.1036,0.029922,3.6986e-10,1.4567e-10
1.0528,0.56654,0.56654,0.56678,2.5843e-10,1.1027,0.030848,3.6085e-10,1.5601e-10
1.0536,0.56654,0.56654,0.56678,2.591e-10,1.1018,0.031788,3.5135e-10,1.6685e-10
1.0544,0.56654,0.56654,0.56678,2.5977e-10,1.1008,0.032742,3.4137e-10,1.7816e-10
1.0552,0.56654,0.56654,0.56679,2.6044e-10,1.0999,0.03371,3.3098e-10,1.8991e-10
1.056,0.56654,0.56654,0.56679,2.6112e-10,1.0989,0.034691,3.202e-10,2.0203e-10
1.0568,0.56654,0.56654,0.56679,2.6179e-10,1.0979,0.035685,3.0908e-10,2.145e-10
1.0576,0.56654,0.56654,0.5668,2.6247e-10,1.0969,0.036694,2.9767e-10,2.2727e-10
1.0584,0.56654,0.56654,0.5668,2.6314e-10,1.0959,0.037716,2.86e-10,2.4029e-10
1.0592,0.56654,0.56654,0.5668,2.6382e-10,1.0949,0.038751,2.7414e-10,2.535e-10
1.06,0.56654,0.56654,0.56681,2.645e-10,1.0938,0.0398,2.6212e-10,2.6687e-10
1.0608,0.56654,0.56654,0.56681,2.6517e-10,1.0928,0.040863,2.5e-10,2.8034e-10
1.0616,0.56654,0.56654,0.56681,2.6585e-10,1.0917,0.041938,2.3782e-10,2.9387e-10
1.0624,0.56654,0.56654,0.56682,2.6652e-10,1.0906,0.043028,2.2564e-10,3.074e-10
1.0632,0.56654,0.56654,0.56682,2.6719e-10,1.0895,0.044131,2.1349e-10,3.2089e-10
1.064,0.56654,0.56654,0.56682,2.6786e-10,1.0884,0.045247,2.0144e-10,3.3428e-10
1.0648,0.56654,0.56654,0.56683,2.6853e-10,1.0873,0.046376,1.8953e-10,3.4752e-10
1.0657,0.56654,0.56654,0.56683,2.692e-10,1.0861,0.047519,1.7782e-10,3.6058e-10
1.0665,0.56654,0.56654,0.56683,2.6986e-10,1.085,0.048675,1.6633e-10,3.7339e-10
1.0673,0.56654,0.56654,0.56684,2.7053e-10,1.0838,0.049845,1.5514e-10,3.8591e-10
1.0681,0.56654,0.56654,0.56684,2.7119e-10,1.0827,0.051027,1.4427e-10,3.981e-10
1.0689,0.56654,0.56654,0.56684,2.7185e-10,1.0815,0.052223,1.3378e-10,4.0992e-10
1.0697,0.56654,0.56654,0.56685,2.7251e-10,1.0803,0.053432,1.2371e-10,4.2131e-10
1.0705,0.56654,0.56654,0.56685,2.7317e-10,1.079,0.054654,1.141e-10,4.3224e-10
1.0713,0.56654,0.56654,0.56685,2.7383e-10,1.0778,0.055889,1.0499e-10,4.4267e-10
1.0721,0.56654,0.56654,0.56686,2.7449e-10,1.0766,0.057138,9.6414e-11,4.5257e-10
1.0729,0.56654,0.56654,0.56686,2.7515e-10,1.0753,0.058399,8.8413e-11,4.6189e-10
1.0737,0.56654,0.56654,0.56686,2.7581e-10,1.0741,0.059673,8.1019e-11,4.706e-10
1.0745,0.56654,0.56654,0.56687,2.7647e-10,1.0728,0.060961,7.4263e-11,4.7868e-10
1.0753,0.56654,0.56654,0.56687,2.7714e-10,1.0715,0.062261,6.8173e-11,4.861e-10
1.0761,0.56654,0.56654,0.56687,2.778e-10,1.0702,0.063574,6.2776e-11,4.9282e-10
1.0769,0.56654,0.56654,0.56688,2.7847e-10,1.0689,0.0649,5.8094e-11,4.9884e-10
1.0777,0.56654,0.56654,0.56688,2.7914e-10,1.0675,0.066239,5.4149e-11,5.0413e-10
1.0785,0.56654,0.56654,0.56688,2.7981e-10,1.0662,0.067591,5.0957e-11,5.0867e-10
1.0793,0.56654,0.56654,0.56689,2.8049e-10,1.0648,0.068956,4.8533e-11,5.1245e-10
1.0801,0.56654,0.56654,0.56689,2.8117e-10,1.0634,0.070333,4.6889e-11,5.1546e-10
1.081,0.56654,0.56654,0.56689,2.8186e-10,1.0621,0.071723,4.6033e-11,5.1769e-10
1.0818,0.56654,0.56654,0.5669,2.8255e-10,1.0607,0.073126,4.597e-11,5.1914e-10
1.0826,0.56654,0.56654,0.5669,2.8325e-10,1.0593,0.074541,4.6702e-11,5.198e-10
1.0834,0.56654,0.56654,0.5669,2.8396e-10,1.0578,0.075969,4.8228e-11,5.1969e-10
1.0842,0.56654,0.56654,0.56691,2.8467e-10,1.0564,0.077409,5.0545e-11,5.188e-10
1.085,0.56654,0.56654,0.56691,2.8539e-10,1.055,0.078863,5.3645e-11,5.1714e-10
1.0858,0.56654,0.56654,0.56691,2.8613e-10,1.0535,0.080328,5.7517e-11,5.1473e-10
1.0866,0.56654,0.56654,0.56692,2.8686e-10,1.052,0.081806,6.2147e-11,5.1158e-10
1.0874,0.56654,0.56654,0.56692,2.8761e-10,1.0505,0.083296,6.752e-11,5.0771e-10
1.0882,0.56654,0.56654,0.56692,2.8837e-10,1.049,0.084799,7.3616e-11,5.0313e-10
1.089,0.56654,0.56654,0.56692,2.8914e-10,1.0475,0.086314,8.0412e-11,4.9787e-10
1.0898,0.56654,0.56654,0.56693,2.8992e-10,1.046,0.087842,8.7884e-11,4.9196e-10
1.0906,0.56654,0.56654,0.56693,2.9072e-10,1.0445,0.089381,9.6003e-11,4.8543e-10
1.0914,0.56654,0.56654,0.56693,2.9152e-10,1.0429,0.090933,1.0474e-10,4.783e-10
1.0922,0.56654,0.56654,0.56694,2.9234e-10,1.0414,0.092497,1.1406e-10,4.7062e-10
1.093,0.56654,0.56654,0.56694,2.9317e-10,1.0398,0.094073,1.2393e-10,4.6241e-10
1.0938,0.56654,0.56654,0.56694,2.9401e-10,1.0382,0.095662,1.3431e-10,4.5371e-10
1.0946,0.56654,0.56654,0.56695,2.9487e-10,1.0366,0.097262,1.4516e-10,4.4457e-10
1.0955,0.56654,0.56654,0.56695,2.9574e-10,1.035,0.098875,1.5644e-10,4.3503e-10
1.0963,0.56654,0.56654,0.56695,2.9662e-10,1.0334,0.1005,1.6811e-10,4.2513e-10
1.0971,0.56654,0.56654,0.56695,2.9752e-10,1.0318,0.10214,1.8012e-10,4.1491e-10
1.0979,0.56654,0.56654,0.56696,2.9843e-10,1.0301,0.10378,1.9243e-10,4.0443e-10
1.0987,0.56654,0.56654,0.56696,2.9936e-10,1.0285,0.10544,2.0499e-10,3.9372e-10
1.0995,0.56654,0.56654,0.56696,3.003e-10,1.0268,0.10712,2.1775e-10,3.8285e-10
1.1003,0.56654,0.56654,0.56697,3.0125e-10,1.0251,0.1088,2.3066e-10,3.7184e-10
1.1011,0.56654,0.56654,0.56697,3.0222e-10,1.0234,0.11049,2.4367e-10,3.6077e-10
1.1019,0.56654,0.56654,0.56697,3.032e-10,1.0217,0.1122,2.5673e-10,3.4967e-10
1.1027,0.56654,0.56654,0.56698,3.042e-10,1.02,0.11392,2.6979e-10,3.3861e-10
1.1035,0.56654,0.56654,0.56698,3.0521e-10,1.0183,0.11565,2.8281e-10,3.2761e-10
1.1043,0.56654,0.56654,0.56698,3.0623e-10,1.0166,0.11739,2.9572e-10,3.1675e-10
1.1051,0.56654,0.56654,0.56698,3.0727e-10,1.0148,0.11915,3.0849e-10,3.0606e-10
1.1059,0.56654,0.56654,0.56699,3.0832e-10,1.0131,0.12091,3.2105e-10,2.956e-10
1.1067,0.56654,0.56654,0.56699,3.0939e-10,1.0113,0.12269,3.3337e-10,2.8541e-10
1.1075,0.56654,0.56654,0.56699,3.1046e-10,1.0095,0.12447,3.4539e-10,2.7554e-10
1.1083,0.56654,0.56654,0.567,3.1155e-10,1.0077,0.12627,3.5707e-10,2.6604e-10
1.1091,0.56654,0.56654,0.567,3.1265e-10,1.0059,0.12808,3.6836e-10,2.5694e-10
1.11,0.56654,0.56654,0.567,3.1376e-10,1.0041,0.1299,3.7922e-10,2.4831e-10
1.1108,0.56654,0.56654,0.567,3.1488e-10,1.0023,0.13174,3.896e-10,2.4016e-10
1.1116,0.56654,0.56654,0.56701,3.1601e-10,1.0004,0.13358,3.9947e-10,2.3255e-10
1.1124,0.56654,0.56654,0.56701,3.1715e-10,0.99858,0.13544,4.0879e-10,2.2551e-10
1.1132,0.56654,0.56654,0.56701,3.183e-10,0.99672,0.1373,4.1752e-10,2.1908e-10
1.114,0.56654,0.56654,0.56701,3.1946e-10,0.99485,0.13918,4.2563e-10,2.1329e-10
1.1148,0.56654,0.56654,0.56702,3.2062e-10,0.99297,0.14107,4.3308e-10,2.0816e-10
1.1156,0.56654,0.56654,0.56702,3.2179e-10,0.99108,0.14296,4.3985e-10,2.0373e-10
1.1164,0.56654,0.56654,0.56702,3.2297e-10,0.98917,0.14487,4.4591e-10,2.0002e-10
1.1172,0.56654,0.56654,0.56703,3.2415e-10,0.98726,0.14679,4.5124e-10,1.9705e-10
1.118,0.56654,0.56654,0.56703,3.2533e-10,0.98533,0.14873,4.5581e-10,1.9485e-10
1.1188,0.56654,0.56654,0.56703,3.2652e-10,0.98339,0.15067,4.5962e-10,1.9342e-10
1.1196,0.56654,0.56654,0.56703,3.2771e-10,0.98145,0.15262,4.6264e-10,1.9278e-10
1.1204,0.56654,0.56654,0.56704,3.289e-10,0.97949,0.15458,4.6486e-10,1.9294e-10
1.1212,0.56654,0.56654,0.56704,3.3009e-10,0.97752,0.15656,4.6627e-10,1.9392e-10
1.122,0.56654,0.56654,0.56704,3.3129e-10,0.97554,0.15854,4.6687e-10,1.957e-10
1.1228,0.56654,0.56654,0.56704,3.3248e-10,0.97355,0.16054,4.6666e-10,1.9829e-10
1.1236,0.56654,0.56654,0.56705,3.3367e-10,0.97155,0.16254,4.6564e-10,2.017e-10
1.1245,0.56654,0.56654,0.56705,3.3486e-10,0.96954,0.16456,4.6381e-10,2.0591e-10
1.1253,0.56654,0.56654,0.56705,3.3604e-10,0.96752,0.16658,4.6117e-10,2.1091e-10
1.1261,0.56654,0.56654,0.56705,3.3722e-10,0.96549,0.16862,4.5775e-10,2.167e-10
1.1269,0.56654,0.56654,0.56706,3.384e-10,0.96345,0.17066,4.5355e-10,2.2325e-10
1.1277,0.56654,0.56654,0.56706,3.3957e-10,0.9614,0.17272,4.4859e-10,2.3056e-10
1.1285,0.56654,0.56654,0.56706,3.4074e-10,0.95934,0.17479,4.4289e-10,2.3859e-10
1.1293,0.56654,0.56654,0.56706,3.419e-10,0.95727,0.17686,4.3647e-10,2.4733e-10
1.1301,0.56654,0.56654,0.56707,3.4305e-10,0.95519,0.17895,4.2935e-10,2.5675e-10
1.1309,0.56654,0.56654,0.56707,3.4419e-10,0.9531,0.18104,4.2157e-10,2.6682e-10
1.1317,0.56654,0.56654,0.56707,3.4533e-10,0.95099,0.18315,4.1316e-10,2.775e-10
1.1325,0.56654,0.56654,0.56707,3.4646e-10,0.94888,0.18527,4.0414e-10,2.8877e-10
1.1333,0.56654,0.56654,0.56708,3.4757e-10,0.94676,0.18739,3.9456e-10,3.0059e-10
1.1341,0.56654,0.56654,0.56708,3.4868e-10,0.94463,0.18953,3.8444e-10,3.1292e-10
1.1349,0.56654,0.56654,0.56708,3.4978e-10,0.94249,0.19167,3.7384e-10,3.2571e-10
1.1357,0.56654,0.56654,0.56708,3.5086e-10,0.94034,0.19383,3.6279e-10,3.3894e-10
1.1365,0.56654,0.56654,0.56709,3.5194e-10,0.93818,0.19599,3.5133e-10,3.5254e-10
1.1373,0.56654,0.56654,0.56709,3.53e-10,0.93601,0.19816,3.3952e-10,3.6648e-10
1.1381,0.56654,0.56654,0.56709,3.5405e-10,0.93384,0.20035,3.2739e-10,3.8072e-10
1.1389,0.56654,0.56654,0.56709,3.5509e-10,0.93165,0.20254,3.1499e-10,3.9519e-10
1.1398,0.56654,0.56654,0.5671,3.5612e-10,0.92945,0.20474,3.0237e-10,4.0987e-10
1.1406,0.56654,0.56654,0.5671,3.5714e-10,0.92724,0.20695,2.8959e-10,4.2468e-10
1.1414,0.56654,0.56654,0.5671,3.5814e-10,0.92503,0.20917,2.7668e-10,4.396e-10
1.1422,0.56654,0.56654,0.5671,3.5913e-10,0.9228,0.2114,2.6371e-10,4.5456e-10
1.143,0.56654,0.56654,0.56711,3.6011e-10,0.92057,0.21364,2.5071e-10,4.6951e-10
1.1438,0.56654,0.56654,0.56711,3.6108e-10,0.91833,0.21589,2.3775e-10,4.8441e-10
1.1446,0.56654,0.56654,0.56711,3.6204e-10,0.91607,0.21815,2.2487e-10,4.9921e-10
1.1454,0.56654,0.56654,0.56711,3.6298e-10,0.91381,0.22041,2.1212e-10,5.1385e-10
1.1462,0.56654,0.56654,0.56711,3.6392e-10,0.91154,0.22269,1.9956e-10,5.2828e-10
1.147,0.56654,0.56654,0.56712,3.6484e-10,0.90926,0.22497,1.8722e-10,5.4247e-10
1.1478,0.56654,0.56654,0.56712,3.6576e-10,0.90698,0.22726,1.7516e-10,5.5636e-10
1.1486,0.56654,0.56654,0.56712,3.6666e-10,0.90468,0.22956,1.6342e-10,5.699e-10
1.1494,0.56654,0.56654,0.56712,3.6756e-10,0.90238,0.23187,1.5206e-10,5.8306e-10
1.1502,0.56654,0.56654,0.56712,3.6845e-10,0.90006,0.23419,1.4111e-10,5.9579e-10
1.151,0.56654,0.56654,0.56713,3.6932e-10,0.89774,0.23651,1.3061e-10,6.0804e-10
1.1518,0.56654,0.56654,0.56713,3.702e-10,0.89541,0.23885,1.206e-10,6.1979e-10
1.1526,0.56654,0.56654,0.56713,3.7106e-10,0.89307,0.24119,1.1114e-10,6.3098e-10
1.1534,0.56654,0.56654,0.56713,3.7192e-10,0.89072,0.24354,1.0224e-10,6.416e-10
1.1543,0.56654,0.56654,0.56714,3.7277e-10,0.88837,0.2459,9.394e-11,6.516e-10
1.1551,0.56654,0.56654,0.56714,3.7362e-10,0.886,0.24827,8.6279e-11,6.6096e-10
1.1559,0.56654,0.56654,0.56714,3.7446e-10,0.88363,0.25065,7.9282e-11,6.6965e-10
1.1567,0.56654,0.56654,0.56714,3.7531e-10,0.88125,0.25303,7.2975e-11,6.7764e-10
1.1575,0.56654,0.56654,0.56714,3.7615e-10,0.87886,0.25542,6.7382e-11,6.8491e-10
1.1583,0.56654,0.56654,0.56715,3.7699e-10,0.87647,0.25782,6.2522e-11,6.9145e-10
1.1591,0.56654,0.56654,0.56715,3.7782e-10,0.87406,0.26023,5.8414e-11,6.9723e-10
1.1599,0.56654,0.56654,0.56715,3.7866e-10,0.87165,0.26265,5.5073e-11,7.0225e-10
1.1607,0.56654,0.56654,0.56715,3.795e-10,0.86923,0.26507,5.2509e-11,7.065e-10
1.1615,0.56654,0.56654,0.56715,3.8035e-10,0.8668,0.2675,5.0733e-11,7.0996e-10
1.1623,0.56654,0.56654,0.56716,3.8119e-10,0.86437,0.26994,4.9748e-11,7.1264e-10
1.1631,0.56654,0.56654,0.56716,3.8204e-10,0.86193,0.27239,4.9558e-11,7.1453e-10
1.1639,0.56654,0.56654,0.56716,3.829e-10,0.85947,0.27484,5.0161e-11,7.1564e-10
1.1647,0.56654,0.56654,0.56716,3.8376e-10,0.85702,0.27731,5.1554e-11,7.1597e-10
1.1655,0.56654,0.56654,0.56716,3.8463e-10,0.85455,0.27977,5.3729e-11,7.1553e-10
1.1663,0.56654,0.56654,0.56716,3.8551e-10,0.85208,0.28225,5.6677e-11,7.1434e-10
1.1671,0.56654,0.56654,0.56717,3.8639e-10,0.8496,0.28473,6.0383e-11,7.124e-10
1.1679,0.56654,0.56654,0.56717,3.8729e-10,0.84711,0.28723,6.4832e-11,7.0975e-10
1.1688,0.56654,0.56654,0.56717,3.882e-10,0.84462,0.28972,7.0005e-11,7.0639e-10
1.1696,0.56654,0.56654,0.56717,3.8911e-10,0.84211,0.29223,7.5879e-11,7.0235e-10
1.1704,0.56654,0.56654,0.56717,3.9004e-10,0.83961,0.29474,8.2429e-11,6.9766e-10
1.1712,0.56654,0.56654,0.56718,3.9099e-10,0.83709,0.29726,8.9629e-11,6.9235e-10
1.172,0.56654,0.56654,0.56718,3.9194e-10,0.83457,0.29979,9.7447e-11,6.8644e-10
1.1728,0.56654,0.56654,0.56718,3.9292e-10,0.83204,0.30232,1.0585e-10,6.7998e-10
1.1736,0.56654,0.56654,0.56718,3.939e-10,0.8295,0.30486,1.1481e-10,6.73e-10
1.1744,0.56654,0.56654,0.56718,3.9491e-10,0.82696,0.30741,1.2428e-10,6.6553e-10
1.1752,0.56654,0.56654,0.56718,3.9592e-10,0.82441,0.30996,1.3423e-10,6.5762e-10
1.176,0.56654,0.56654,0.56719,3.9696e-10,0.82185,0.31252,1.4461e-10,6.4931e-10
1.1768,0.56654,0.56654,0.56719,3.9801e-10,0.81929,0.31508,1.5539e-10,6.4064e-10
1.1776,0.56654,0.56654,0.56719,3.9908e-10,0.81672,0.31766,1.6651e-10,6.3165e-10
1.1784,0.56654,0.56654,0.56719,4.0017e-10,0.81414,0.32024,1.7794e-10,6.224e-10
1.1792,0.56654,0.56654,0.56719,4.0128e-10,0.81156,0.32282,1.8963e-10,6.1293e-10
1.18,0.56654,0.56654,0.56719,4.0241e-10,0.80897,0.32541,2.0152e-10,6.0329e-10
1.1808,0.56654,0.56654,0.56719,4.0355e-10,0.80638,0.32801,2.1358e-10,5.9353e-10
1.1816,0.56654,0.56654,0.5672,4.0472e-10,0.80378,0.33061,2.2575e-10,5.8369e-10
1.1824,0.56654,0.56654,0.5672,4.059e-10,0.80117,0.33322,2.3798e-10,5.7383e-10
1.1833,0.56654,0.56654,0.5672,4.0711e-10,0.79856,0.33584,2.5023e-10,5.6399e-10
1.1841,0.56654,0.56654,0.5672,4.0833e-10,0.79594,0.33846,2.6244e-10,5.5423e-10
1.1849,0.56654,0.56654,0.5672,4.0958e-10,0.79332,0.34109,2.7456e-10,5.4459e-10
1.1857,0.56654,0.56654,0.5672,4.1084e-10,0.79068,0.34372,2.8655e-10,5.3512e-10
1.1865,0.56654,0.56654,0.56721,4.1212e-10,0.78805,0.34636,2.9836e-10,5.2588e-10
1.1873,0.56654,0.56654,0.56721,4.1342e-10,0.78541,0.34901,3.0994e-10,5.169e-10
1.1881,0.56654,0.56654,0.56721,4.1474e-10,0.78276,0.35166,3.2125e-10,5.0824e-10
1.1889,0.56654,0.56654,0.56721,4.1608e-10,0.78011,0.35431,3.3223e-10,4.9993e-10
1.1897,0.56654,0.56654,0.56721,4.1744e-10,0.77745,0.35697,3.4285e-10,4.9203e-10
1.1905,0.56654,0.56654,0.56721,4.1881e-10,0.77478,0.35964,3.5306e-10,4.8456e-10
1.1913,0.56654,0.56654,0.56721,4.2021e-10,0.77211,0.36231,3.6283e-10,4.7759e-10
1.1921,0.56654,0.56654,0.56721,4.2162e-10,0.76944,0.36499,3.721e-10,4.7113e-10
1.1929,0.56654,0.56654,0.56722,4.2304e-10,0.76676,0.36767,3.8085e-10,4.6523e-10
1.1937,0.56654,0.56654,0.56722,4.2449e-10,0.76408,0.37036,3.8905e-10,4.5993e-10
1.1945,0.56654,0.56654,0.56722,4.2594e-10,0.76139,0.37305,3.9665e-10,4.5524e-10
1.1953,0.56654,0.56654,0.56722,4.2742e-10,0.75869,0.37575,4.0362e-10,4.5121e-10
1.1961,0.56654,0.56654,0.56722,4.289e-10,0.75599,0.37845,4.0995e-10,4.4785e-10
1.1969,0.56654,0.56654,0.56722,4.304e-10,0.75329,0.38116,4.1561e-10,4.452e-10
1.1977,0.56654,0.56654,0.56722,4.3191e-10,0.75058,0.38387,4.2057e-10,4.4326e-10
1.1986,0.56654,0.56654,0.56722,4.3344e-10,0.74786,0.38659,4.2481e-10,4.4207e-10
1.1994,0.56654,0.56654,0.56723,4.3497e-10,0.74514,0.38931,4.2832e-10,4.4163e-10
1.2002,0.56654,0.56654,0.56723,4.3652e-10,0.74242,0.39203,4.3108e-10,4.4196e-10
1.201,0.56654,0.56654,0.56723,4.3808e-10,0.73969,0.39476,4.3309e-10,4.4306e-10
1.2018,0.56654,0.56654,0.56723,4.3964e-10,0.73696,0.3975,4.3433e-10,4.4495e-10
1.2026,0.56654,0.56654,0.56723,4.4121e-10,0.73422,0.40024,4.3481e-10,4.4762e-10
1.2034,0.56654,0.56654,0.56723,4.4279e-10,0.73148,0.40298,4.3451e-10,4.5107e-10
1.2042,0.56654,0.56654,0.56723,4.4438e-10,0.72874,0.40573,4.3345e-10,4.553e-10
1.205,0.56654,0.56654,0.56723,4.4597e-10,0.72599,0.40848,4.3162e-10,4.6031e-10
1.2058,0.56654,0.56654,0.56723,4.4756e-10,0.72324,0.41123,4.2904e-10,4.6608e-10
1.2066,0.56654,0.56654,0.56724,4.4916e-10,0.72048,0.41399,4.2572e-10,4.726e-10
1.2074,0.56654,0.56654,0.56724,4.5076e-10,0.71772,0.41676,4.2166e-10,4.7986e-10
1.2082,0.56654,0.56654,0.56724,4.5236e-10,0.71495,0.41952,4.169e-10,4.8783e-10
1.209,0.56654,0.56654,0.56724,4.5397e-10,0.71218,0.42229,4.1144e-10,4.965e-10
1.2098,0.56654,0.56654,0.56724,4.5557e-10,0.70941,0.42507,4.0531e-10,5.0584e-10
1.2106,0.56654,0.56654,0.56724,4.5718e-10,0.70663,0.42785,3.9853e-10,5.1583e-10
1.2114,0.56654,0.56654,0.56724,4.5878e-10,0.70385,0.43063,3.9114e-10,5.2642e-10
1.2122,0.56654,0.56654,0.56724,4.6039e-10,0.70107,0.43341,3.8317e-10,5.3761e-10
1.2131,0.56654,0.56654,0.56724,4.6199e-10,0.69828,0.4362,3.7464e-10,5.4934e-10
1.2139,0.56654,0.56654,0.56724,4.6358e-10,0.69549,0.43899,3.6559e-10,5.6158e-10
1.2147,0.56654,0.56654,0.56724,4.6518e-10,0.6927,0.44179,3.5606e-10,5.7429e-10
1.2155,0.56654,0.56654,0.56724,4.6676e-10,0.6899,0.44459,3.4608e-10,5.8744e-10
1.2163,0.56654,0.56654,0.56725,4.6835e-10,0.6871,0.44739,3.3571e-10,6.0099e-10
1.2171,0.56654,0.56654,0.56725,4.6993e-10,0.6843,0.45019,3.2498e-10,6.1488e-10
1.2179,0.56654,0.56654,0.56725,4.715e-10,0.68149,0.453,3.1393e-10,6.2907e-10
1.2187,0.56654,0.56654,0.56725,4.7306e-10,0.67868,0.45581,3.0261e-10,6.4352e-10
1.2195,0.56654,0.56654,0.56725,4.7462e-10,0.67587,0.45863,2.9107e-10,6.5818e-10
1.2203,0.56654,0.56654,0.56725,4.7618e-10,0.67306,0.46144,2.7935e-10,6.73e-10
1.2211,0.56654,0.56654,0.56725,4.7772e-10,0.67024,0.46426,2.675e-10,6.8794e-10
1.2219,0.56654,0.56654,0.56725,4.7926e-10,0.66742,0.46708,2.5557e-10,7.0295e-10
1.2227,0.56654,0.56654,0.56725,4.8079e-10,0.6646,0.46991,2.4361e-10,7.1796e-10
1.2235,0.56654,0.56654,0.56725,4.8231e-10,0.66177,0.47273,2.3167e-10,7.3295e-10
1.2243,0.56654,0.56654,0.56725,4.8383e-10,0.65894,0.47556,2.198e-10,7.4786e-10
1.2251,0.56654,0.56654,0.56725,4.8533e-10,0.65611,0.47839,2.0803e-10,7.6263e-10
1.2259,0.56654,0.56654,0.56725,4.8683e-10,0.65328,0.48123,1.9643e-10,7.7723e-10
1.2267,0.56654,0.56654,0.56725,4.8832e-10,0.65045,0.48406,1.8504e-10,7.916e-10
1.2276,0.56654,0.56654,0.56725,4.898e-10,0.64761,0.4869,1.7391e-10,8.0569e-10
1.2284,0.56654,0.56654,0.56726,4.9127e-10,0.64477,0.48974,1.6308e-10,8.1947e-10
1.2292,0.56654,0.56654,0.56726,4.9274e-10,0.64193,0.49258,1.5259e-10,8.3289e-10
1.23,0.56654,0.56654,0.56726,4.942e-10,0.63909,0.49542,1.4249e-10,8.4591e-10
1.2308,0.56654,0.56654,0.56726,4.9565e-10,0.63624,0.49827,1.3282e-10,8.5848e-10
1.2316,0.56654,0.56654,0.56726,4.9709e-10,0.6334,0.50112,1.2362e-10,8.7056e-10
1.2324,0.56654,0.56654,0.56726,4.9853e-10,0.63055,0.50397,1.1493e-10,8.8213e-10
1.2332,0.56654,0.56654,0.56726,4.9996e-10,0.6277,0.50682,1.0678e-10,8.9314e-10
1.234,0.56654,0.56654,0.56726,5.0139e-10,0.62485,0.50967,9.921e-11,9.0356e-10
1.2348,0.56654,0.56654,0.56726,5.0281e-10,0.62199,0.51252,9.2245e-11,9.1337e-10
1.2356,0.56654,0.56654,0.56726,5.0422e-10,0.61914,0.51538,8.5915e-11,9.2252e-10
1.2364,0.56654,0.56654,0.56726,5.0563e-10,0.61628,0.51823,8.0248e-11,9.3101e-10
1.2372,0.56654,0.56654,0.56726,5.0703e-10,0.61343,0.52109,7.5267e-11,9.388e-10
1.238,0.56654,0.56654,0.56726,5.0844e-10,0.61057,0.52395,7.0992e-11,9.4588e-10
1.2388,0.56654,0.56654,0.56726,5.0983e-10,0.60771,0.52681,6.744e-11,9.5223e-10
1.2396,0.56654,0.56654,0.56726,5.1123e-10,0.60485,0.52967,6.4628e-11,9.5783e-10
1.2404,0.56654,0.56654,0.56726,5.1262e-10,0.60199,0.53253,6.2567e-11,9.6268e-10
1.2412,0.56654,0.56654,0.56726,5.1402e-10,0.59913,0.53539,6.1265e-11,9.6676e-10
1.2421,0.56654,0.56654,0.56726,5.1541e-10,0.59626,0.53826,6.073e-11,9.7008e-10
1.2429,0.56654,0.56654,0.56726,5.168e-10,0.5934,0.54112,6.0962e-11,9.7263e-10
1.2437,0.56654,0.56654,0.56726,5.1819e-10,0.59054,0.54399,6.1963e-11,9.7441e-10
1.2445,0.56654,0.56654,0.56726,5.1958e-10,0.58767,0.54685,6.3728e-11,9.7543e-10
1.2453,0.56654,0.56654,0.56726,5.2097e-10,0.58481,0.54972,6.6251e-11,9.757e-10
1.2461,0.56654,0.56654,0.56726,5.2237e-10,0.58194,0.55258,6.9523e-11,9.7522e-10
1.2469,0.56654,0.56654,0.56726,5.2377e-10,0.57907,0.55545,7.3531e-11,9.7401e-10
1.2477,0.56654,0.56654,0.56726,5.2517e-10,0.57621,0.55832,7.8259e-11,9.7208e-10
1.2485,0.56654,0.56654,0.56726,5.2658e-10,0.57334,0.56118,8.3689e-11,9.6946e-10
1.2493,0.56654,0.56654,0.56726,5.2799e-10,0.57047,0.56405,8.9799e-11,9.6617e-10
1.2501,0.56654,0.56654,0.56726,5.294e-10,0.56761,0.56692,9.6565e-11,9.6223e-10
1.2509,0.56654,0.56654,0.56726,5.3082e-10,0.56474,0.56979,1.0396e-10,9.5768e-10
1.2517,0.56654,0.56654,0.56726,5.3224e-10,0.56187,0.57265,1.1196e-10,9.5253e-10
1.2525,0.56654,0.56654,0.56726,5.3368e-10,0.559,0.57552,1.2052e-10,9.4683e-10
1.2533,0.56654,0.56654,0.56726,5.3511e-10,0.55614,0.57839,1.2962e-10,9.4061e-10
1.2541,0.56654,0.56654,0.56726,5.3656e-10,0.55327,0.58125,1.3922e-10,9.339e-10
1.2549,0.56654,0.56654,0.56726,5.3801e-10,0.5504,0.58412,1.4928e-10,9.2674e-10
1.2557,0.56654,0.56654,0.56726,5.3947e-10,0.54754,0.58699,1.5975e-10,9.1919e-10
1.2565,0.56654,0.56654,0.56726,5.4094e-10,0.54467,0.58985,1.7061e-10,9.1126e-10
1.2574,0.56654,0.56654,0.56726,5.4241e-10,0.54181,0.59271,1.818e-10,9.0303e-10
1.2582,0.56654,0.56654,0.56726,5.4389e-10,0.53894,0.59558,1.9327e-10,8.9451e-10
1.259,0.56654,0.56654,0.56726,5.4538e-10,0.53608,0.59844,2.05e-10,8.8577e-10
1.2598,0.56654,0.56654,0.56726,5.4688e-10,0.53322,0.6013,2.1691e-10,8.7685e-10
1.2606,0.56654,0.56654,0.56726,5.4839e-10,0.53036,0.60417,2.2898e-10,8.678e-10
1.2614,0.56654,0.56654,0.56726,5.4991e-10,0.52749,0.60703,2.4115e-10,8.5867e-10
1.2622,0.56654,0.56654,0.56726,5.5143e-10,0.52463,0.60989,2.5337e-10,8.495e-10
1.263,0.56654,0.56654,0.56726,5.5296e-10,0.52178,0.61274,2.6559e-10,8.4034e-10
1.2638,0.56654,0.56654,0.56726,5.5451e-10,0.51892,0.6156,2.7776e-10,8.3125e-10
1.2646,0.56654,0.56654,0.56726,5.5605e-10,0.51606,0.61846,2.8984e-10,8.2227e-10
1.2654,0.56654,0.56654,0.56726,5.5761e-10,0.51321,0.62131,3.0177e-10,8.1345e-10
1.2662,0.56654,0.56654,0.56726,5.5917e-10,0.51035,0.62416,3.1351e-10,8.0484e-10
1.267,0.56654,0.56654,0.56726,5.6074e-10,0.5075,0.62702,3.25e-10,7.9649e-10
1.2678,0.56654,0.56654,0.56726,5.6232e-10,0.50465,0.62987,3.3621e-10,7.8843e-10
1.2686,0.56654,0.56654,0.56726,5.6391e-10,0.5018,0.63271,3.4709e-10,7.8072e-10
1.2694,0.56654,0.56654,0.56726,5.655e-10,0.49895,0.63556,3.5759e-10,7.734e-10
1.2702,0.56654,0.56654,0.56726,5.6709e-10,0.49611,0.63841,3.6767e-10,7.6651e-10
1.271,0.56654,0.56654,0.56726,5.6869e-10,0.49326,0.64125,3.7729e-10,7.601e-10
1.2719,0.56654,0.56654,0.56726,5.703e-10,0.49042,0.64409,3.864e-10,7.5419e-10
1.2727,0.56654,0.56654,0.56725,5.719e-10,0.48758,0.64693,3.9498e-10,7.4882e-10
1.2735,0.56654,0.56654,0.56725,5.7351e-10,0.48474,0.64977,4.0299e-10,7.4404e-10
1.2743,0.56654,0.56654,0.56725,5.7513e-10,0.4819,0.6526,4.1039e-10,7.3987e-10
1.2751,0.56654,0.56654,0.56725,5.7674e-10,0.47907,0.65544,4.1715e-10,7.3634e-10
1.2759,0.56654,0.56654,0.56725,5.7836e-10,0.47624,0.65827,4.2325e-10,7.3347e-10
1.2767,0.56654,0.56654,0.56725,5.7998e-10,0.47341,0.66109,4.2866e-10,7.313e-10
1.2775,0.56654,0.56654,0.56725,5.816e-10,0.47058,0.66392,4.3335e-10,7.2984e-10
1.2783,0.56654,0.56654,0.56725,5.8321e-10,0.46776,0.66674,4.3731e-10,7.2911e-10
1.2791,0.56654,0.56654,0.56725,5.8483e-10,0.46494,0.66956,4.4052e-10,7.2913e-10
1.2799,0.56654,0.56654,0.56725,5.8644e-10,0.46212,0.67238,4.4297e-10,7.2991e-10
1.2807,0.56654,0.56654,0.56725,5.8804e-10,0.4593,0.6752,4.4464e-10,7.3145e-10
1.2815,0.56654,0.56654,0.56725,5.8965e-10,0.45649,0.67801,4.4552e-10,7.3377e-10
1.2823,0.56654,0.56654,0.56725,5.9125e-10,0.45367,0.68082,4.4562e-10,7.3688e-10
1.2831,0.56654,0.56654,0.56725,5.9284e-10,0.45087,0.68363,4.4492e-10,7.4076e-10
1.2839,0.56654,0.56654,0.56725,5.9443e-10,0.44806,0.68643,4.4344e-10,7.4541e-10
1.2847,0.56654,0.56654,0.56725,5.9601e-10,0.44526,0.68923,4.4117e-10,7.5084e-10
1.2855,0.56654,0.56654,0.56724,5.9758e-10,0.44246,0.69203,4.3812e-10,7.5703e-10
1.2864,0.56654,0.56654,0.56724,5.9914e-10,0.43966,0.69482,4.3431e-10,7.6397e-10
1.2872,0.56654,0.56654,0.56724,6.0069e-10,0.43687,0.69761,4.2974e-10,7.7165e-10
1.288,0.56654,0.56654,0.56724,6.0224e-10,0.43408,0.7004,4.2444e-10,7.8004e-10
1.2888,0.56654,0.56654,0.56724,6.0377e-10,0.43129,0.70319,4.1841e-10,7.8912e-10
1.2896,0.56654,0.56654,0.56724,6.0529e-10,0.42851,0.70597,4.117e-10,7.9888e-10
1.2904,0.56654,0.56654,0.56724,6.0679e-10,0.42573,0.70875,4.0431e-10,8.0928e-10
1.2912,0.56654,0.56654,0.56724,6.0829e-10,0.42296,0.71152,3.9628e-10,8.203e-10
1.292,0.56654,0.56654,0.56724,6.0977e-10,0.42019,0.71429,3.8764e-10,8.319e-10
1.2928,0.56654,0.56654,0.56724,6.1124e-10,0.41742,0.71705,3.7842e-10,8.4406e-10
1.2936,0.56654,0.56654,0.56724,6.1269e-10,0.41465,0.71982,3.6865e-10,8.5673e-10
1.2944,0.56654,0.56654,0.56723,6.1413e-10,0.41189,0.72258,3.5838e-10,8.6987e-10
1.2952,0.56654,0.56654,0.56723,6.1555e-10,0.40914,0.72533,3.4764e-10,8.8346e-10
1.296,0.56654,0.56654,0.56723,6.1696e-10,0.40638,0.72808,3.3648e-10,8.9743e-10
1.2968,0.56654,0.56654,0.56723,6.1835e-10,0.40364,0.73083,3.2493e-10,9.1176e-10
1.2976,0.56654,0.56654,0.56723,6.1972e-10,0.40089,0.73357,3.1304e-10,9.264e-10
1.2984,0.56654,0.56654,0.56723,6.2108e-10,0.39815,0.73631,3.0086e-10,9.4129e-10
1.2992,0.56654,0.56654,0.56723,6.2242e-10,0.39542,0.73904,2.8843e-10,9.564e-10
1.3,0.56654,0.56654,0.56723,6.2374e-10,0.39269,0.74177,2.758e-10,9.7167e-10
1.3009,0.56654,0.56654,0.56723,6.2504e-10,0.38996,0.74449,2.6303e-10,9.8706e-10
1.3017,0.56654,0.56654,0.56722,6.2633e-10,0.38724,0.74721,2.5015e-10,1.0025e-09
1.3025,0.56654,0.56654,0.56722,6.276e-10,0.38452,0.74993,2.3722e-10,1.018e-09
1.3033,0.56654,0.56654,0.56722,6.2886e-10,0.38181,0.75264,2.2429e-10,1.0334e-09
1.3041,0.56654,0.56654,0.56722,6.3009e-10,0.3791,0.75534,2.1142e-10,1.0488e-09
1.3049,0.56654,0.56654,0.56722,6.3131e-10,0.37639,0.75805,1.9864e-10,1.064e-09
1.3057,0.56654,0.56654,0.56722,6.3252e-10,0.3737,0.76074,1.86e-10,1.079e-09
1.3065,0.56654,0.56654,0.56722,6.337e-10,0.371,0.76343,1.7357e-10,1.0938e-09
1.3073,0.56654,0.56654,0.56722,6.3487e-10,0.36831,0.76612,1.6138e-10,1.1084e-09
1.3081,0.56654,0.56654,0.56721,6.3603e-10,0.36563,0.7688,1.4948e-10,1.1226e-09
1.3089,0.56654,0.56654,0.56721,6.3717e-10,0.36295,0.77148,1.3793e-10,1.1364e-09
1.3097,0.56654,0.56654,0.56721,6.3829e-10,0.36028,0.77415,1.2675e-10,1.1498e-09
1.3105,0.56654,0.56654,0.56721,6.394e-10,0.35761,0.77681,1.1601e-10,1.1628e-09
1.3113,0.56654,0.56654,0.56721,6.405e-10,0.35495,0.77947,1.0573e-10,1.1753e-09
1.3121,0.56654,0.56654,0.56721,6.4158e-10,0.35229,0.78212,9.5961e-11,1.1872e-09
1.3129,0.56654,0.56654,0.56721,6.4265e-10,0.34964,0.78477,8.6737e-11,1.1986e-09
1.3137,0.56654,0.56654,0.56721,6.4371e-10,0.34699,0.78742,7.8096e-11,1.2093e-09
1.3145,0.56654,0.56654,0.5672,6.4475e-10,0.34435,0.79005,7.007e-11,1.2194e-09
1.3153,0.56654,0.56654,0.5672,6.4579e-10,0.34172,0.79269,6.269e-11,1.2289e-09
1.3162,0.56654,0.56654,0.5672,6.4682e-10,0.33909,0.79531,5.5985e-11,1.2376e-09
1.317,0.56654,0.56654,0.5672,6.4783e-10,0.33647,0.79793,4.9981e-11,1.2457e-09
1.3178,0.56654,0.56654,0.5672,6.4884e-10,0.33385,0.80055,4.4701e-11,1.253e-09
1.3186,0.56654,0.56654,0.5672,6.4984e-10,0.33124,0.80316,4.0165e-11,1.2595e-09
1.3194,0.56654,0.56654,0.5672,6.5083e-10,0.32863,0.80576,3.639e-11,1.2653e-09
1.3202,0.56654,0.56654,0.56719,6.5182e-10,0.32603,0.80835,3.3392e-11,1.2702e-09
1.321,0.56654,0.56654,0.56719,6.528e-10,0.32344,0.81094,3.118e-11,1.2744e-09
1.3218,0.56654,0.56654,0.56719,6.5378e-10,0.32085,0.81353,2.9765e-11,1.2778e-09
1.3226,0.56654,0.56654,0.56719,6.5475e-10,0.31827,0.8161,2.915e-11,1.2804e-09
1.3234,0.56654,0.56654,0.56719,6.5573e-10,0.3157,0.81868,2.9338e-11,1.2821e-09
1.3242,0.56654,0.56654,0.56719,6.567e-10,0.31313,0.82124,3.0328e-11,1.2831e-09
1.325,0.56654,0.56654,0.56718,6.5767e-10,0.31057,0.8238,3.2116e-11,1.2832e-09
1.3258,0.56654,0.56654,0.56718,6.5864e-10,0.30802,0.82635,3.4694e-11,1.2826e-09
1.3266,0.56654,0.56654,0.56718,6.5961e-10,0.30547,0.82889,3.8052e-11,1.2812e-09
1.3274,0.56654,0.56654,0.56718,6.6058e-10,0.30293,0.83143,4.2177e-11,1.279e-09
1.3282,0.56654,0.56654,0.56718,6.6155e-10,0.30039,0.83396,4.7052e-11,1.2761e-09
1.329,0.56654,0.56654,0.56718,6.6253e-10,0.29786,0.83649,5.2657e-11,1.2724e-09
1.3298,0.56654,0.56654,0.56717,6.6351e-10,0.29534,0.839,5.8971e-11,1.268e-09
1.3307,0.56654,0.56654,0.56717,6.645e-10,0.29283,0.84151,6.5969e-11,1.263e-09
1.3315,0.56654,0.56654,0.56717,6.6549e-10,0.29032,0.84402,7.3623e-11,1.2574e-09
1.3323,0.56654,0.56654,0.56717,6.6649e-10,0.28782,0.84651,8.1903e-11,1.2511e-09
1.3331,0.56654,0.56654,0.56717,6.6749e-10,0.28533,0.849,9.0776e-11,1.2442e-09
1.3339,0.56654,0.56654,0.56717,6.685e-10,0.28284,0.85149,1.0021e-10,1.2368e-09
1.3347,0.56654,0.56654,0.56716,6.6952e-10,0.28037,0.85396,1.1016e-10,1.2289e-09
1.3355,0.56654,0.56654,0.56716,6.7055e-10,0.2779,0.85643,1.206e-10,1.2205e-09
1.3363,0.56654,0.56654,0.56716,6.7159e-10,0.27543,0.85889,1.3147e-10,1.2117e-09
1.3371,0.56654,0.56654,0.56716,6.7263e-10,0.27298,0.86134,1.4275e-10,1.2025e-09
1.3379,0.56654,0.56654,0.56716,6.7369e-10,0.27053,0.86378,1.5438e-10,1.193e-09
1.3387,0.56654,0.56654,0.56715,6.7476e-10,0.26809,0.86622,1.6632e-10,1.1832e-09
1.3395,0.56654,0.56654,0.56715,6.7583e-10,0.26565,0.86865,1.7852e-10,1.1731e-09
1.3403,0.56654,0.56654,0.56715,6.7692e-10,0.26323,0.87107,1.9094e-10,1.1629e-09
1.3411,0.56654,0.56654,0.56715,6.7802e-10,0.26081,0.87349,2.0352e-10,1.1525e-09
1.3419,0.56654,0.56654,0.56715,6.7913e-10,0.2584,0.87589,2.1622e-10,1.142e-09
1.3427,0.56654,0.56654,0.56714,6.8024e-10,0.256,0.87829,2.2899e-10,1.1315e-09
1.3435,0.56654,0.56654,0.56714,6.8138e-10,0.2536,0.88068,2.4178e-10,1.121e-09
1.3443,0.56654,0.56654,0.56714,6.8252e-10,0.25122,0.88306,2.5453e-10,1.1105e-09
1.3452,0.56654,0.56654,0.56714,6.8367e-10,0.24884,0.88544,2.6721e-10,1.1001e-09
1.346,0.56654,0.56654,0.56714,6.8483e-10,0.24647,0.8878,2.7975e-10,1.0899e-09
1.3468,0.56654,0.56654,0.56713,6.8601e-10,0.24411,0.89016,2.9212e-10,1.0799e-09
1.3476,0.56654,0.56654,0.56713,6.8719e-10,0.24175,0.89251,3.0426e-10,1.0701e-09
1.3484,0.56654,0.56654,0.56713,6.8839e-10,0.23941,0.89485,3.1613e-10,1.0607e-09
1.3492,0.56654,0.56654,0.56713,6.8959e-10,0.23707,0.89718,3.2767e-10,1.0515e-09
1.35,0.56654,0.56654,0.56713,6.9081e-10,0.23474,0.89951,3.3885e-10,1.0428e-09
1.3508,0.56654,0.56654,0.56712,6.9203e-10,0.23242,0.90182,3.4963e-10,1.0344e-09
1.3516,0.56654,0.56654,0.56712,6.9326e-10,0.23011,0.90413,3.5996e-10,1.0266e-09
1.3524,0.56654,0.56654,0.56712,6.945e-10,0.22781,0.90643,3.698e-10,1.0192e-09
1.3532,0.56654,0.56654,0.56712,6.9575e-10,0.22552,0.90872,3.7912e-10,1.0124e-09
1.354,0.56654,0.56654,0.56711,6.97e-10,0.22323,0.911,3.8787e-10,1.0061e-09
1.3548,0.56654,0.56654,0.56711,6.9827e-10,0.22095,0.91327,3.9603e-10,1.0005e-09
1.3556,0.56654,0.56654,0.56711,6.9953e-10,0.21869,0.91553,4.0357e-10,9.9549e-10
1.3564,0.56654,0.56654,0.56711,7.008e-10,0.21643,0.91779,4.1046e-10,9.9115e-10
1.3572,0.56654,0.56654,0.56711,7.0208e-10,0.21418,0.92003,4.1666e-10,9.875e-10
1.358,0.56654,0.56654,0.5671,7.0336e-10,0.21194,0.92227,4.2217e-10,9.8455e-10
1.3588,0.56654,0.56654,0.5671,7.0464e-10,0.20971,0.9245,4.2695e-10,9.8233e-10
1.3597,0.56654,0.56654,0.5671,7.0593e-10,0.20748,0.92671,4.31e-10,9.8085e-10
1.3605,0.56654,0.56654,0.5671,7.0721e-10,0.20527,0.92892,4.3429e-10,9.8013e-10
1.3613,0.56654,0.56654,0.56709,7.085e-10,0.20307,0.93112,4.3682e-10,9.8017e-10
1.3621,0.56654,0.56654,0.56709,7.0978e-10,0.20087,0.93331,4.3858e-10,9.8099e-10
1.3629,0.56654,0.56654,0.56709,7.1107e-10,0.19869,0.93549,4.3956e-10,9.8258e-10
1.3637,0.56654,0.56654,0.56709,7.1235e-10,0.19651,0.93766,4.3976e-10,9.8494e-10
1.3645,0.56654,0.56654,0.56708,7.1363e-10,0.19434,0.93983,4.3918e-10,9.8808e-10
1.3653,0.56654,0.56654,0.56708,7.1491e-10,0.19219,0.94198,4.3783e-10,9.9199e-10
1.3661,0.56654,0.56654,0.56708,7.1618e-10,0.19004,0.94412,4.3571e-10,9.9665e-10
1.3669,0.56654,0.56654,0.56708,7.1745e-10,0.1879,0.94625,4.3283e-10,1.0021e-09
1.3677,0.56654,0.56654,0.56708,7.1871e-10,0.18577,0.94838,4.2921e-10,1.0082e-09
1.3685,0.56654,0.56654,0.56707,7.1996e-10,0.18366,0.95049,4.2486e-10,1.0151e-09
1.3693,0.56654,0.56654,0.56707,7.212e-10,0.18155,0.95259,4.198e-10,1.0226e-09
1.3701,0.56654,0.56654,0.56707,7.2244e-10,0.17945,0.95469,4.1405e-10,1.0308e-09
1.3709,0.56654,0.56654,0.56707,7.2367e-10,0.17736,0.95677,4.0765e-10,1.0397e-09
1.3717,0.56654,0.56654,0.56706,7.2488e-10,0.17528,0.95884,4.0061e-10,1.0492e-09
1.3725,0.56654,0.56654,0.56706,7.2609e-10,0.17321,0.96091,3.9296e-10,1.0592e-09
1.3733,0.56654,0.56654,0.56706,7.2729e-10,0.17115,0.96296,3.8474e-10,1.0698e-09
1.3741,0.56654,0.56654,0.56706,7.2847e-10,0.16911,0.965,3.7598e-10,1.081e-09
1.375,0.56654,0.56654,0.56705,7.2964e-10,0.16707,0.96704,3.6672e-10,1.0926e-09
1.3758,0.56654,0.56654,0.56705,7.308e-10,0.16504,0.96906,3.5699e-10,1.1046e-09
1.3766,0.56654,0.56654,0.56705,7.3194e-10,0.16302,0.97107,3.4684e-10,1.117e-09
1.3774,0.56654,0.56654,0.56704,7.3307e-10,0.16101,0.97308,3.3631e-10,1.1298e-09
1.3782,0.56654,0.56654,0.56704,7.3419e-10,0.15902,0.97507,3.2544e-10,1.1429e-09
1.379,0.56654,0.56654,0.56704,7.3529e-10,0.15703,0.97705,3.1427e-10,1.1563e-09
1.3798,0.56654,0.56654,0.56704,7.3638e-10,0.15505,0.97902,3.0286e-10,1.1699e-09
1.3806,0.56654,0.56654,0.56703,7.3745e-10,0.15309,0.98098,2.9124e-10,1.1837e-09
1.3814,0.56654,0.56654,0.56703,7.385e-10,0.15113,0.98293,2.7947e-10,1.1975e-09
1.3822,0.56654,0.56654,0.56703,7.3954e-10,0.14919,0.98487,2.6759e-10,1.2115e-09
1.383,0.56654,0.56654,0.56703,7.4056e-10,0.14726,0.9868,2.5566e-10,1.2255e-09
1.3838,0.56654,0.56654,0.56702,7.4157e-10,0.14533,0.98871,2.4371e-10,1.2394e-09
1.3846,0.56654,0.56654,0.56702,7.4256e-10,0.14342,0.99062,2.3181e-10,1.2533e-09
1.3854,0.56654,0.56654,0.56702,7.4353e-10,0.14152,0.99252,2.1999e-10,1.2671e-09
1.3862,0.56654,0.56654,0.56702,7.4449e-10,0.13963,0.9944,2.083e-10,1.2807e-09
1.387,0.56654,0.56654,0.56701,7.4543e-10,0.13775,0.99628,1.968e-10,1.2941e-09
1.3878,0.56654,0.56654,0.56701,7.4636e-10,0.13588,0.99814,1.8553e-10,1.3072e-09
1.3886,0.56654,0.56654,0.56701,7.4726e-10,0.13402,0.99999,1.7453e-10,1.32e-09
1.3895,0.56654,0.56654,0.567,7.4816e-10,0.13218,1.0018,1.6385e-10,1.3325e-09
1.3903,0.56654,0.56654,0.567,7.4904e-10,0.13034,1.0037,1.5353e-10,1.3445e-09
1.3911,0.56654,0.56654,0.567,7.499e-10,0.12852,1.0055,1.4362e-10,1.3562e-09
1.3919,0.56654,0.56654,0.567,7.5075e-10,0.12671,1.0073,1.3414e-10,1.3674e-09
1.3927,0.56654,0.56654,0.56699,7.5158e-10,0.1249,1.0091,1.2515e-10,1.378e-09
1.3935,0.56654,0.56654,0.56699,7.524e-10,0.12311,1.0109,1.1668e-10,1.3881e-09
1.3943,0.56654,0.56654,0.56699,7.5321e-10,0.12133,1.0126,1.0876e-10,1.3977e-09
1.3951,0.56654,0.56654,0.56698,7.54e-10,0.11957,1.0144,1.0142e-10,1.4066e-09
1.3959,0.56654,0.56654,0.56698,7.5478e-10,0.11781,1.0162,9.4687e-11,1.4149e-09
1.3967,0.56654,0.56654,0.56698,7.5555e-10,0.11607,1.0179,8.8598e-11,1.4225e-09
1.3975,0.56654,0.56654,0.56698,7.5631e-10,0.11433,1.0196,8.3171e-11,1.4294e-09
1.3983,0.56654,0.56654,0.56697,7.5706e-10,0.11261,1.0213,7.8429e-11,1.4357e-09
1.3991,0.56654,0.56654,0.56697,7.5779e-10,0.1109,1.023,7.439e-11,1.4412e-09
1.3999,0.56654,0.56654,0.56697,7.5852e-10,0.1092,1.0247,7.107e-11,1.446e-09
1.4007,0.56654,0.56654,0.56696,7.5924e-10,0.10752,1.0264,6.8482e-11,1.45e-09
1.4015,0.56654,0.56654,0.56696,7.5995e-10,0.10584,1.0281,6.6635e-11,1.4533e-09
1.4023,0.56654,0.56654,0.56696,7.6065e-10,0.10418,1.0297,6.5537e-11,1.4558e-09
1.4031,0.56654,0.56654,0.56696,7.6135e-10,0.10253,1.0314,6.5191e-11,1.4575e-09
1.404,0.56654,0.56654,0.56695,7.6204e-10,0.10089,1.033,6.5598e-11,1.4585e-09
1.4048,0.56654,0.56654,0.56695,7.6272e-10,0.099262,1.0346,6.6756e-11,1.4587e-09
1.4056,0.56654,0.56654,0.56695,7.634e-10,0.097647,1.0362,6.8659e-11,1.4581e-09
1.4064,0.56654,0.56654,0.56694,7.6408e-10,0.096044,1.0378,7.1299e-11,1.4569e-09
1.4072,0.56654,0.56654,0.56694,7.6475e-10,0.094453,1.0394,7.4666e-11,1.4548e-09
1.408,0.56654,0.56654,0.56694,7.6542e-10,0.092873,1.041,7.8743e-11,1.4521e-09
1.4088,0.56654,0.56654,0.56693,7.6609e-10,0.091306,1.0426,8.3515e-11,1.4487e-09
1.4096,0.56654,0.56654,0.56693,7.6676e-10,0.089752,1.0441,8.8961e-11,1.4445e-09
1.4104,0.56654,0.56654,0.56693,7.6742e-10,0.088209,1.0456,9.5058e-11,1.4398e-09
1.4112,0.56654,0.56654,0.56693,7.6809e-10,0.086679,1.0472,1.0178e-10,1.4344e-09
1.412,0.56654,0.56654,0.56692,7.6875e-10,0.085161,1.0487,1.091e-10,1.4284e-09
1.4128,0.56654,0.56654,0.56692,7.6942e-10,0.083655,1.0502,1.1699e-10,1.4218e-09
1.4136,0.56654,0.56654,0.56692,7.7008e-10,0.082162,1.0517,1.2542e-10,1.4147e-09
1.4144,0.56654,0.56654,0.56691,7.7075e-10,0.080681,1.0531,1.3434e-10,1.4072e-09
1.4152,0.56654,0.56654,0.56691,7.7142e-10,0.079212,1.0546,1.4373e-10,1.3991e-09
1.416,0.56654,0.56654,0.56691,7.721e-10,0.077756,1.0561,1.5354e-10,1.3906e-09
1.4168,0.56654,0.56654,0.5669,7.7277e-10,0.076313,1.0575,1.6374e-10,1.3818e-09
1.4176,0.56654,0.56654,0.5669,7.7345e-10,0.074882,1.0589,1.7428e-10,1.3726e-09
1.4185,0.56654,0.56654,0.5669,7.7413e-10,0.073463,1.0603,1.8511e-10,1.3632e-09
1.4193,0.56654,0.56654,0.56689,7.7482e-10,0.072058,1.0617,1.962e-10,1.3534e-09
1.4201,0.56654,0.56654,0.56689,7.7551e-10,0.070665,1.0631,2.075e-10,1.3435e-09
1.4209,0.56654,0.56654,0.56689,7.7621e-10,0.069284,1.0645,2.1896e-10,1.3334e-09
1.4217,0.56654,0.56654,0.56688,7.769e-10,0.067917,1.0659,2.3053e-10,1.3233e-09
1.4225,0.56654,0.56654,0.56688,7.7761e-10,0.066562,1.0672,2.4217e-10,1.313e-09
1.4233,0.56654,0.56654,0.56688,7.7831e-10,0.06522,1.0685,2.5383e-10,1.3028e-09
1.4241,0.56654,0.56654,0.56687,7.7902e-10,0.063891,1.0699,2.6546e-10,1.2926e-09
1.4249,0.56654,0.56654,0.56687,7.7974e-10,0.062574,1.0712,2.7701e-10,1.2825e-09
1.4257,0.56654,0.56654,0.56687,7.8046e-10,0.061271,1.0725,2.8844e-10,1.2725e-09
1.4265,0.56654,0.56654,0.56687,7.8118e-10,0.05998,1.0738,2.9969e-10,1.2627e-09
1.4273,0.56654,0.56654,0.56686,7.8191e-10,0.058703,1.075,3.1072e-10,1.2531e-09
1.4281,0.56654,0.56654,0.56686,7.8264e-10,0.057438,1.0763,3.2148e-10,1.2438e-09
1.4289,0.56654,0.56654,0.56686,7.8337e-10,0.056187,1.0775,3.3194e-10,1.2348e-09
1.4297,0.56654,0.56654,0.56685,7.841e-10,0.054949,1.0788,3.4204e-10,1.2262e-09
1.4305,0.56654,0.56654,0.56685,7.8484e-10,0.053723,1.08,3.5175e-10,1.2179e-09
1.4313,0.56654,0.56654,0.56685,7.8558e-10,0.052511,1.0812,3.6102e-10,1.2101e-09
1.4321,0.56654,0.56654,0.56684,7.8632e-10,0.051312,1.0824,3.6981e-10,1.2028e-09
1.4329,0.56654,0.56654,0.56684,7.8706e-10,0.050126,1.0836,3.781e-10,1.196e-09
1.4338,0.56654,0.56654,0.56684,7.878e-10,0.048954,1.0847,3.8583e-10,1.1898e-09
1.4346,0.56654,0.56654,0.56683,7.8854e-10,0.047795,1.0859,3.9299e-10,1.1841e-09
1.4354,0.56654,0.56654,0.56683,7.8928e-10,0.046649,1.087,3.9954e-10,1.179e-09
1.4362,0.56654,0.56654,0.56683,7.9002e-10,0.045516,1.0881,4.0545e-10,1.1746e-09
1.437,0.56654,0.56654,0.56682,7.9076e-10,0.044397,1.0892,4.1069e-10,1.1708e-09
1.4378,0.56654,0.56654,0.56682,7.9149e-10,0.043291,1.0903,4.1525e-10,1.1677e-09
1.4386,0.56654,0.56654,0.56682,7.9222e-10,0.042198,1.0914,4.1911e-10,1.1653e-09
1.4394,0.56654,0.56654,0.56681,7.9295e-10,0.041119,1.0925,4.2224e-10,1.1637e-09
1.4402,0.56654,0.56654,0.56681,7.9367e-10,0.040053,1.0936,4.2463e-10,1.1627e-09
1.441,0.56654,0.56654,0.56681,7.9438e-10,0.039001,1.0946,4.2627e-10,1.1625e-09
1.4418,0.56654,0.56654,0.5668,7.9509e-10,0.037962,1.0956,4.2716e-10,1.163e-09
1.4426,0.56654,0.56654,0.5668,7.9579e-10,0.036937,1.0967,4.2729e-10,1.1643e-09
1.4434,0.56654,0.56654,0.5668,7.9648e-10,0.035926,1.0977,4.2665e-10,1.1663e-09
1.4442,0.56654,0.56654,0.56679,7.9717e-10,0.034928,1.0987,4.2524e-10,1.1691e-09
1.445,0.56654,0.56654,0.56679,7.9784e-10,0.033943,1.0996,4.2308e-10,1.1726e-09
1.4458,0.56654,0.56654,0.56679,7.9851e-10,0.032973,1.1006,4.2016e-10,1.1769e-09
1.4466,0.56654,0.56654,0.56678,7.9916e-10,0.032015,1.1015,4.165e-10,1.1818e-09
1.4474,0.56654,0.56654,0.56678,7.998e-10,0.031072,1.1025,4.1211e-10,1.1875e-09
1.4483,0.56654,0.56654,0.56677,8.0043e-10,0.030142,1.1034,4.0701e-10,1.1939e-09
1.4491,0.56654,0.56654,0.56677,8.0105e-10,0.029227,1.1043,4.0121e-10,1.2009e-09
1.4499,0.56654,0.56654,0.56677,8.0165e-10,0.028324,1.1052,3.9473e-10,1.2086e-09
1.4507,0.56654,0.56654,0.56676,8.0224e-10,0.027436,1.1061,3.8761e-10,1.2169e-09
1.4515,0.56654,0.56654,0.56676,8.0282e-10,0.026561,1.107,3.7986e-10,1.2258e-09
1.4523,0.56654,0.56654,0.56676,8.0337e-10,0.025701,1.1078,3.7153e-10,1.2352e-09
1.4531,0.56654,0.56654,0.56675,8.0392e-10,0.024854,1.1087,3.6262e-10,1.2452e-09
1.4539,0.56654,0.56654,0.56675,8.0444e-10,0.024021,1.1095,3.532e-10,1.2557e-09
1.4547,0.56654,0.56654,0.56675,8.0495e-10,0.023202,1.1103,3.4328e-10,1.2666e-09
1.4555,0.56654,0.56654,0.56674,8.0544e-10,0.022397,1.1111,3.3291e-10,1.278e-09
1.4563,0.56654,0.56654,0.56674,8.0592e-10,0.021605,1.1119,3.2212e-10,1.2897e-09
1.4571,0.56654,0.56654,0.56674,8.0637e-10,0.020828,1.1126,3.1097e-10,1.3018e-09
1.4579,0.56654,0.56654,0.56673,8.0681e-10,0.020065,1.1134,2.9948e-10,1.3141e-09
1.4587,0.56654,0.56654,0.56673,8.0723e-10,0.019315,1.1141,2.8772e-10,1.3267e-09
1.4595,0.56654,0.56654,0.56673,8.0763e-10,0.01858,1.1149,2.7571e-10,1.3395e-09
1.4603,0.56654,0.56654,0.56672,8.0801e-10,0.017859,1.1156,2.6352e-10,1.3525e-09
1.4611,0.56654,0.56654,0.56672,8.0837e-10,0.017152,1.1163,2.5118e-10,1.3656e-09
1.4619,0.56654,0.56654,0.56672,8.0871e-10,0.016459,1.117,2.3875e-10,1.3787e-09
1.4628,0.56654,0.56654,0.56671,8.0903e-10,0.015779,1.1176,2.2627e-10,1.3918e-09
1.4636,0.56654,0.56654,0.56671,8.0933e-10,0.015115,1.1183,2.138e-10,1.4049e-09
1.4644,0.56654,0.56654,0.56671,8.0961e-10,0.014464,1.1189,2.0138e-10,1.4179e-09
1.4652,0.56654,0.56654,0.5667,8.0988e-10,0.013827,1.1196,1.8906e-10,1.4307e-09
1.466,0.56654,0.56654,0.5667,8.1012e-10,0.013205,1.1202,1.7689e-10,1.4434e-09
1.4668,0.56654,0.56654,0.56669,8.1035e-10,0.012596,1.1208,1.6491e-10,1.4558e-09
1.4676,0.56654,0.56654,0.56669,8.1055e-10,0.012002,1.1214,1.5318e-10,1.4679e-09
1.4684,0.56654,0.56654,0.56669,8.1074e-10,0.011422,1.122,1.4174e-10,1.4797e-09
1.4692,0.56654,0.56654,0.56668,8.1091e-10,0.010856,1.1225,1.3064e-10,1.4912e-09
1.47,0.56654,0.56654,0.56668,8.1106e-10,0.010305,1.1231,1.1992e-10,1.5022e-09
1.4708,0.56654,0.56654,0.56668,8.112e-10,0.0097676,1.1236,1.0962e-10,1.5128e-09
1.4716,0.56654,0.56654,0.56667,8.1132e-10,0.0092446,1.1241,9.9781e-11,1.5229e-09
1.4724,0.56654,0.56654,0.56667,8.1142e-10,0.0087358,1.1246,9.0445e-11,1.5324e-09
1.4732,0.56654,0.56654,0.56667,8.1151e-10,0.0082414,1.1251,8.1649e-11,1.5414e-09
1.474,0.56654,0.56654,0.56666,8.1158e-10,0.0077613,1.1256,7.3427e-11,1.5497e-09
1.4748,0.56654,0.56654,0.56666,8.1163e-10,0.0072955,1.126,6.5811e-11,1.5575e-09
1.4756,0.56654,0.56654,0.56666,8.1168e-10,0.006844,1.1265,5.8833e-11,1.5645e-09
1.4764,0.56654,0.56654,0.56665,8.1171e-10,0.0064068,1.1269,5.252e-11,1.5709e-09
1.4773,0.56654,0.56654,0.56665,8.1172e-10,0.005984,1.1273,4.6898e-11,1.5765e-09
1.4781,0.56654,0.56654,0.56664,8.1173e-10,0.0055755,1.1277,4.1988e-11,1.5815e-09
1.4789,0.56654,0.56654,0.56664,8.1172e-10,0.0051815,1.1281,3.7812e-11,1.5856e-09
1.4797,0.56654,0.56654,0.56664,8.117e-10,0.0048017,1.1285,3.4386e-11,1.589e-09
1.4805,0.56654,0.56654,0.56663,8.1168e-10,0.0044364,1.1288,3.1724e-11,1.5916e-09
1.4813,0.56654,0.56654,0.56663,8.1164e-10,0.0040855,1.1292,2.9836e-11,1.5934e-09
1.4821,0.56654,0.56654,0.56663,8.116e-10,0.003749,1.1295,2.8732e-11,1.5945e-09
1.4829,0.56654,0.56654,0.56662,8.1155e-10,0.0034269,1.1298,2.8416e-11,1.5947e-09
1.4837,0.56654,0.56654,0.56662,8.1149e-10,0.0031192,1.1301,2.889e-11,1.5941e-09
1.4845,0.56654,0.56654,0.56662,8.1143e-10,0.002826,1.1304,3.0153e-11,1.5927e-09
1.4853,0.56654,0.56654,0.56661,8.1136e-10,0.0025472,1.1307,3.22e-11,1.5905e-09
1.4861,0.56654,0.56654,0.56661,8.1128e-10,0.0022828,1.1309,3.5025e-11,1.5875e-09
1.4869,0.56654,0.56654,0.5666,8.1121e-10,0.0020329,1.1312,3.8616e-11,1.5838e-09
1.4877,0.56654,0.56654,0.5666,8.1113e-10,0.0017974,1.1314,4.296e-11,1.5793e-09
1.4885,0.56654,0.56654,0.5666,8.1105e-10,0.0015765,1.1316,4.8041e-11,1.5741e-09
1.4893,0.56654,0.56654,0.56659,8.1096e-10,0.0013699,1.1318,5.3839e-11,1.5681e-09
1.4901,0.56654,0.56654,0.56659,8.1088e-10,0.0011779,1.132,6.0333e-11,1.5614e-09
1.4909,0.56654,0.56654,0.56659,8.108e-10,0.0010003,1.1322,6.7498e-11,1.5541e-09
1.4917,0.56654,0.56654,0.56658,8.1072e-10,0.00083728,1.1323,7.5306e-11,1.5461e-09
1.4926,0.56654,0.56654,0.56658,8.1063e-10,0.0006887,1.1325,8.3727e-11,1.5375e-09
1.4934,0.56654,0.56654,0.56658,8.1055e-10,0.00055461,1.1326,9.2729e-11,1.5284e-09
1.4942,0.56654,0.56654,0.56657,8.1048e-10,0.00043502,1.1327,1.0228e-10,1.5187e-09
1.495,0.56654,0.56654,0.56657,8.104e-10,0.00032993,1.1328,1.1233e-10,1.5085e-09
1.4958,0.56654,0.56654,0.56656,8.1033e-10,0.00023934,1.1329,1.2286e-10,1.4978e-09
1.4966,0.56654,0.56654,0.56656,8.1026e-10,0.00016326,1.133,1.3382e-10,1.4867e-09
1.4974,0.56654,0.56654,0.56656,8.102e-10,0.00010168,1.133,1.4517e-10,1.4752e-09
1.4982,0.56654,0.56654,0.56655,8.1014e-10,5.4616e-05,1.1331,1.5686e-10,1.4634e-09
1.499,0.56654,0.56654,0.56655,8.1009e-10,2.2059e-05,1.1331,1.6885e-10,1.4513e-09
1.4998,0.56654,0.56654,0.56655,8.1004e-10,4.0123e-06,1.1331,1.8109e-10,1.439e-09
1.5006,0.56654,0.56654,0.56654,8.0999e-10,4.7687e-07,1.1331,1.9353e-10,1.4265e-09
1.5014,0.56654,0.56654,0.56654,8.0996e-10,1.1453e-05,1.1331,2.0614e-10,1.4138e-09
1.5022,0.56654,0.56654,0.56654,8.0992e-10,3.6939e-05,1.133,2.1885e-10,1.401e-09
1.503,0.56654,0.56654,0.56653,8.0989e-10,7.6936e-05,1.133,2.3162e-10,1.3882e-09
1.5038,0.56654,0.56654,0.56653,8.0987e-10,0.00013144,1.1329,2.444e-10,1.3753e-09
1.5046,0.56654,0.56654,0.56653,8.0985e-10,0.00020046,1.1328,2.5714e-10,1.3626e-09
1.5054,0.56654,0.56654,0.56652,8.0984e-10,0.00028398,1.1328,2.698e-10,1.3499e-09
1.5062,0.56654,0.56654,0.56652,8.0984e-10,0.000382,1.1327,2.8231e-10,1.3374e-09
1.5071,0.56654,0.56654,0.56651,8.0983e-10,0.00049453,1.1325,2.9464e-10,1.325e-09
1.5079,0.56654,0.56654,0.56651,8.0984e-10,0.00062155,1.1324,3.0674e-10,1.3129e-09
1.5087,0.56654,0.56654,0.56651,8.0984e-10,0.00076307,1.1323,3.1855e-10,1.3011e-09
1.5095,0.56654,0.56654,0.5665,8.0985e-10,0.00091908,1.1321,3.3004e-10,1.2897e-09
1.5103,0.56654,0.56654,0.5665,8.0987e-10,0.0010896,1.1319,3.4116e-10,1.2786e-09
1.5111,0.56654,0.56654,0.5665,8.0989e-10,0.0012746,1.1317,3.5187e-10,1.2679e-09
1.5119,0.56654,0.56654,0.56649,8.0991e-10,0.001474,1.1315,3.6213e-10,1.2577e-09
1.5127,0.56654,0.56654,0.56649,8.0993e-10,0.001688,1.1313,3.7189e-10,1.248e-09
1.5135,0.56654,0.56654,0.56649,8.0995e-10,0.0019164,1.1311,3.8112e-10,1.2388e-09
1.5143,0.56654,0.56654,0.56648,8.0998e-10,0.0021592,1.1308,3.8979e-10,1.2302e-09
1.5151,0.56654,0.56654,0.56648,8.1e-10,0.0024165,1.1305,3.9786e-10,1.2221e-09
1.5159,0.56654,0.56654,0.56647,8.1003e-10,0.0026883,1.1303,4.053e-10,1.2148e-09
1.5167,0.56654,0.56654,0.56647,8.1005e-10,0.0029745,1.13,4.1208e-10,1.208e-09
1.5175,0.56654,0.56654,0.56647,8.1008e-10,0.0032752,1.1297,4.1818e-10,1.202e-09
1.5183,0.56654,0.56654,0.56646,8.101e-10,0.0035902,1.1293,4.2358e-10,1.1966e-09
1.5191,0.56654,0.56654,0.56646,8.1012e-10,0.0039197,1.129,4.2825e-10,1.192e-09
1.5199,0.56654,0.56654,0.56646,8.1013e-10,0.0042636,1.1286,4.3217e-10,1.1881e-09
1.5207,0.56654,0.56654,0.56645,8.1014e-10,0.0046219,1.1283,4.3534e-10,1.1849e-09
1.5216,0.56654,0.56654,0.56645,8.1014e-10,0.0049946,1.1279,4.3775e-10,1.1825e-09
1.5224,0.56654,0.56654,0.56645,8.1014e-10,0.0053817,1.1275,4.3937e-10,1.1809e-09
1.5232,0.56654,0.56654,0.56644,8.1013e-10,0.0057832,1.1271,4.4022e-10,1.1801e-09
1.524,0.56654,0.56654,0.56644,8.1012e-10,0.006199,1.1267,4.4028e-10,1.18e-09
1.5248,0.56654,0.56654,0.56643,8.1009e-10,0.0066292,1.1262,4.3955e-10,1.1806e-09
1.5256,0.56654,0.56654,0.56643,8.1006e-10,0.0070737,1.1258,4.3805e-10,1.1821e-09
1.5264,0.56654,0.56654,0.56643,8.1001e-10,0.0075325,1.1253,4.3578e-10,1.1842e-09
1.5272,0.56654,0.56654,0.56642,8.0996e-10,0.0080057,1.1248,4.3275e-10,1.1872e-09
1.528,0.56654,0.56654,0.56642,8.0989e-10,0.0084931,1.1243,4.2896e-10,1.1908e-09
1.5288,0.56654,0.56654,0.56642,8.0981e-10,0.0089949,1.1238,4.2445e-10,1.1952e-09
1.5296,0.56654,0.56654,0.56641,8.0972e-10,0.0095109,1.1233,4.1922e-10,1.2002e-09
1.5304,0.56654,0.56654,0.56641,8.0962e-10,0.010041,1.1228,4.133e-10,1.2059e-09
1.5312,0.56654,0.56654,0.56641,8.095e-10,0.010586,1.1222,4.0672e-10,1.2123e-09
1.532,0.56654,0.56654,0.5664,8.0936e-10,0.011145,1.1217,3.9949e-10,1.2192e-09
1.5328,0.56654,0.56654,0.5664,8.0921e-10,0.011718,1.1211,3.9166e-10,1.2268e-09
1.5336,0.56654,0.56654,0.5664,8.0904e-10,0.012305,1.1205,3.8324e-10,1.2348e-09
1.5344,0.56654,0.56654,0.56639,8.0886e-10,0.012906,1.1199,3.7428e-10,1.2434e-09
1.5352,0.56654,0.56654,0.56639,8.0866e-10,0.013522,1.1193,3.6482e-10,1.2525e-09
1.5361,0.56654,0.56654,0.56638,8.0844e-10,0.014152,1.1186,3.5488e-10,1.262e-09
1.5369,0.56654,0.56654,0.56638,8.082e-10,0.014796,1.118,3.4452e-10,1.2719e-09
1.5377,0.56654,0.56654,0.56638,8.0794e-10,0.015454,1.1173,3.3377e-10,1.2821e-09
1.5385,0.56654,0.56654,0.56637,8.0767e-10,0.016126,1.1166,3.2267e-10,1.2927e-09
1.5393,0.56654,0.56654,0.56637,8.0737e-10,0.016812,1.1159,3.1127e-10,1.3035e-09
1.5401,0.56654,0.56654,0.56637,8.0706e-10,0.017513,1.1152,2.9962e-10,1.3145e-09
1.5409,0.56654,0.56654,0.56636,8.0672e-10,0.018227,1.1145,2.8777e-10,1.3257e-09
1.5417,0.56654,0.56654,0.56636,8.0637e-10,0.018955,1.1138,2.7575e-10,1.337e-09
1.5425,0.56654,0.56654,0.56636,8.0599e-10,0.019698,1.113,2.6362e-10,1.3484e-09
1.5433,0.56654,0.56654,0.56635,8.056e-10,0.020454,1.1123,2.5143e-10,1.3598e-09
1.5441,0.56654,0.56654,0.56635,8.0519e-10,0.021225,1.1115,2.3923e-10,1.3711e-09
1.5449,0.56654,0.56654,0.56635,8.0475e-10,0.022009,1.1107,2.2706e-10,1.3824e-09
1.5457,0.56654,0.56654,0.56634,8.043e-10,0.022808,1.1099,2.1497e-10,1.3936e-09
1.5465,0.56654,0.56654,0.56634,8.0382e-10,0.02362,1.1091,2.0301e-10,1.4046e-09
1.5473,0.56654,0.56654,0.56634,8.0333e-10,0.024446,1.1082,1.9123e-10,1.4154e-09
1.5481,0.56654,0.56654,0.56633,8.0282e-10,0.025286,1.1074,1.7968e-10,1.426e-09
1.5489,0.56654,0.56654,0.56633,8.0228e-10,0.02614,1.1065,1.684e-10,1.4362e-09
1.5497,0.56654,0.56654,0.56633,8.0173e-10,0.027008,1.1056,1.5743e-10,1.446e-09
1.5505,0.56654,0.56654,0.56632,8.0116e-10,0.02789,1.1048,1.4682e-10,1.4555e-09
1.5514,0.56654,0.56654,0.56632,8.0058e-10,0.028785,1.1039,1.3661e-10,1.4645e-09
1.5522,0.56654,0.56654,0.56632,7.9997e-10,0.029694,1.1029,1.2685e-10,1.4731e-09
1.553,0.56654,0.56654,0.56631,7.9935e-10,0.030617,1.102,1.1756e-10,1.4811e-09
1.5538,0.56654,0.56654,0.56631,7.9871e-10,0.031554,1.1011,1.0879e-10,1.4886e-09
1.5546,0.56654,0.56654,0.5663,7.9806e-10,0.032504,1.1001,1.0058e-10,1.4955e-09
1.5554,0.56654,0.56654,0.5663,7.9739e-10,0.033469,1.0991,9.2942e-11,1.5018e-09
1.5562,0.56654,0.56654,0.5663,7.967e-10,0.034446,1.0981,8.592e-11,1.5075e-09
1.557,0.56654,0.56654,0.56629,7.96e-10,0.035438,1.0972,7.9538e-11,1.5125e-09
1.5578,0.56654,0.56654,0.56629,7.9529e-10,0.036443,1.0961,7.3822e-11,1.5168e-09
1.5586,0.56654,0.56654,0.56629,7.9457e-10,0.037461,1.0951,6.8792e-11,1.5203e-09
1.5594,0.56654,0.56654,0.56628,7.9384e-10,0.038493,1.0941,6.447e-11,1.5232e-09
1.5602,0.56654,0.56654,0.56628,7.9309e-10,0.039539,1.093,6.087e-11,1.5253e-09
1.561,0.56654,0.56654,0.56628,7.9233e-10,0.040598,1.092,5.8007e-11,1.5267e-09
1.5618,0.56654,0.56654,0.56627,7.9157e-10,0.041671,1.0909,5.5892e-11,1.5272e-09
1.5626,0.56654,0.56654,0.56627,7.9079e-10,0.042757,1.0898,5.4531e-11,1.5271e-09
1.5634,0.56654,0.56654,0.56627,7.9001e-10,0.043856,1.0887,5.393e-11,1.5261e-09
1.5642,0.56654,0.56654,0.56626,7.8922e-10,0.044969,1.0876,5.409e-11,1.5244e-09
1.565,0.56654,0.56654,0.56626,7.8843e-10,0.046095,1.0864,5.501e-11,1.5218e-09
1.5659,0.56654,0.56654,0.56626,7.8763e-10,0.047235,1.0853,5.6685e-11,1.5186e-09
1.5667,0.56654,0.56654,0.56625,7.8682e-10,0.048387,1.0841,5.9107e-11,1.5145e-09
1.5675,0.56654,0.56654,0.56625,7.8601e-10,0.049553,1.0829,6.2266e-11,1.5098e-09
1.5683,0.56654,0.56654,0.56625,7.852e-10,0.050733,1.0818,6.6149e-11,1.5043e-09
1.5691,0.56654,0.56654,0.56624,7.8439e-10,0.051925,1.0806,7.0739e-11,1.498e-09
1.5699,0.56654,0.56654,0.56624,7.8357e-10,0.053131,1.0794,7.6016e-11,1.4911e-09
1.5707,0.56654,0.56654,0.56624,7.8276e-10,0.05435,1.0781,8.196e-11,1.4836e-09
1.5715,0.56654,0.56654,0.56623,7.8194e-10,0.055582,1.0769,8.8544e-11,1.4753e-09
1.5723,0.56654,0.56654,0.56623,7.8113e-10,0.056827,1.0756,9.5743e-11,1.4665e-09
1.5731,0.56654,0.56654,0.56623,7.8032e-10,0.058085,1.0744,1.0353e-10,1.4571e-09
1.5739,0.56654,0.56654,0.56622,7.7951e-10,0.059356,1.0731,1.1186e-10,1.4471e-09
1.5747,0.56654,0.56654,0.56622,7.787e-10,0.06064,1.0718,1.2071e-10,1.4367e-09
1.5755,0.56654,0.56654,0.56622,7.7789e-10,0.061938,1.0705,1.3005e-10,1.4257e-09
1.5763,0.56654,0.56654,0.56622,7.7709e-10,0.063248,1.0692,1.3983e-10,1.4144e-09
1.5771,0.56654,0.56654,0.56621,7.7629e-10,0.06457,1.0679,1.5001e-10,1.4026e-09
1.5779,0.56654,0.56654,0.56621,7.755e-10,0.065906,1.0665,1.6056e-10,1.3904e-09
1.5787,0.56654,0.56654,0.56621,7.7471e-10,0.067255,1.0652,1.7143e-10,1.378e-09
1.5795,0.56654,0.56654,0.5662,7.7393e-10,0.068616,1.0638,1.8257e-10,1.3653e-09
1.5804,0.56654,0.56654,0.5662,7.7316e-10,0.06999,1.0624,1.9394e-10,1.3524e-09
1.5812,0.56654,0.56654,0.5662,7.7239e-10,0.071377,1.061,2.0549e-10,1.3393e-09
1.582,0.56654,0.56654,0.56619,7.7162e-10,0.072777,1.0596,2.1718e-10,1.3261e-09
1.5828,0.56654,0.56654,0.56619,7.7087e-10,0.074189,1.0582,2.2897e-10,1.3128e-09
1.5836,0.56654,0.56654,0.56619,7.7011e-10,0.075614,1.0568,2.4079e-10,1.2994e-09
1.5844,0.56654,0.56654,0.56618,7.6937e-10,0.077051,1.0553,2.526e-10,1.2861e-09
1.5852,0.56654,0.56654,0.56618,7.6863e-10,0.078501,1.0539,2.6437e-10,1.2729e-09
1.586,0.56654,0.56654,0.56618,7.679e-10,0.079964,1.0524,2.7603e-10,1.2598e-09
1.5868,0.56654,0.56654,0.56617,7.6718e-10,0.081438,1.0509,2.8754e-10,1.2468e-09
1.5876,0.56654,0.56654,0.56617,7.6646e-10,0.082926,1.0494,2.9886e-10,1.2341e-09
1.5884,0.56654,0.56654,0.56617,7.6575e-10,0.084425,1.0479,3.0993e-10,1.2216e-09
1.5892,0.56654,0.56654,0.56616,7.6504e-10,0.085938,1.0464,3.2072e-10,1.2094e-09
1.59,0.56654,0.56654,0.56616,7.6434e-10,0.087462,1.0449,3.3118e-10,1.1975e-09
1.5908,0.56654,0.56654,0.56616,7.6365e-10,0.088999,1.0433,3.4127e-10,1.186e-09
1.5916,0.56654,0.56654,0.56616,7.6296e-10,0.090547,1.0418,3.5094e-10,1.175e-09
1.5924,0.56654,0.56654,0.56615,7.6228e-10,0.092108,1.0402,3.6016e-10,1.1644e-09
1.5932,0.56654,0.56654,0.56615,7.616e-10,0.093682,1.0386,3.6889e-10,1.1543e-09
1.594,0.56654,0.56654,0.56615,7.6092e-10,0.095267,1.037,3.771e-10,1.1447e-09
1.5949,0.56654,0.56654,0.56614,7.6025e-10,0.096864,1.0354,3.8475e-10,1.1357e-09
1.5957,0.56654,0.56654,0.56614,7.5958e-10,0.098474,1.0338,3.9181e-10,1.1273e-09
1.5965,0.56654,0.56654,0.56614,7.5891e-10,0.1001,1.0322,3.9826e-10,1.1196e-09
1.5973,0.56654,0.56654,0.56613,7.5825e-10,0.10173,1.0305,4.0406e-10,1.1124e-09
1.5981,0.56654,0.56654,0.56613,7.5758e-10,0.10337,1.0289,4.0919e-10,1.106e-09
1.5989,0.56654,0.56654,0.56613,7.5692e-10,0.10503,1.0272,4.1364e-10,1.1002e-09
1.5997,0.56654,0.56654,0.56613,7.5626e-10,0.1067,1.0256,4.1738e-10,1.0951e-09
1.6005,0.56654,0.56654,0.56612,7.5559e-10,0.10838,1.0239,4.204e-10,1.0908e-09
1.6013,0.56654,0.56654,0.56612,7.5493e-10,0.11007,1.0222,4.2269e-10,1.0872e-09
1.6021,0.56654,0.56654,0.56612,7.5426e-10,0.11178,1.0205,4.2423e-10,1.0843e-09
1.6029,0.56654,0.56654,0.56611,7.5359e-10,0.11349,1.0187,4.2503e-10,1.0822e-09
1.6037,0.56654,0.56654,0.56611,7.5292e-10,0.11522,1.017,4.2507e-10,1.0808e-09
1.6045,0.56654,0.56654,0.56611,7.5224e-10,0.11696,1.0153,4.2436e-10,1.0801e-09
1.6053,0.56654,0.56654,0.56611,7.5156e-10,0.11871,1.0135,4.229e-10,1.0802e-09
1.6061,0.56654,0.56654,0.5661,7.5087e-10,0.12047,1.0117,4.207e-10,1.081e-09
1.6069,0.56654,0.56654,0.5661,7.5018e-10,0.12225,1.01,4.1777e-10,1.0826e-09
1.6077,0.56654,0.56654,0.5661,7.4947e-10,0.12403,1.0082,4.1411e-10,1.0848e-09
1.6085,0.56654,0.56654,0.56609,7.4876e-10,0.12583,1.0064,4.0974e-10,1.0878e-09
1.6093,0.56654,0.56654,0.56609,7.4805e-10,0.12763,1.0045,4.0468e-10,1.0914e-09
1.6102,0.56654,0.56654,0.56609,7.4732e-10,0.12945,1.0027,3.9895e-10,1.0957e-09
1.611,0.56654,0.56654,0.56609,7.4658e-10,0.13128,1.0009,3.9258e-10,1.1006e-09
1.6118,0.56654,0.56654,0.56608,7.4584e-10,0.13312,0.99904,3.8558e-10,1.1061e-09
1.6126,0.56654,0.56654,0.56608,7.4508e-10,0.13497,0.99719,3.7799e-10,1.1122e-09
1.6134,0.56654,0.56654,0.56608,7.4431e-10,0.13684,0.99532,3.6983e-10,1.1188e-09
1.6142,0.56654,0.56654,0.56607,7.4353e-10,0.13871,0.99344,3.6115e-10,1.1259e-09
1.615,0.56654,0.56654,0.56607,7.4274e-10,0.1406,0.99155,3.5197e-10,1.1335e-09
1.6158,0.56654,0.56654,0.56607,7.4193e-10,0.14249,0.98964,3.4233e-10,1.1415e-09
1.6166,0.56654,0.56654,0.56607,7.4111e-10,0.1444,0.98773,3.3227e-10,1.15e-09
1.6174,0.56654,0.56654,0.56606,7.4028e-10,0.14632,0.98581,3.2183e-10,1.1587e-09
1.6182,0.56654,0.56654,0.56606,7.3943e-10,0.14825,0.98388,3.1106e-10,1.1678e-09
1.619,0.56654,0.56654,0.56606,7.3857e-10,0.15019,0.98193,2.9999e-10,1.1772e-09
1.6198,0.56654,0.56654,0.56606,7.377e-10,0.15213,0.97998,2.8867e-10,1.1867e-09
1.6206,0.56654,0.56654,0.56605,7.3681e-10,0.1541,0.97801,2.7715e-10,1.1965e-09
1.6214,0.56654,0.56654,0.56605,7.359e-10,0.15607,0.97603,2.6548e-10,1.2063e-09
1.6222,0.56654,0.56654,0.56605,7.3498e-10,0.15805,0.97405,2.5369e-10,1.2163e-09
1.623,0.56654,0.56654,0.56605,7.3405e-10,0.16004,0.97205,2.4184e-10,1.2263e-09
1.6238,0.56654,0.56654,0.56604,7.331e-10,0.16204,0.97004,2.2998e-10,1.2362e-09
1.6247,0.56654,0.56654,0.56604,7.3213e-10,0.16405,0.96802,2.1815e-10,1.2461e-09
1.6255,0.56654,0.56654,0.56604,7.3115e-10,0.16608,0.966,2.0641e-10,1.2559e-09
1.6263,0.56654,0.56654,0.56603,7.3015e-10,0.16811,0.96396,1.9479e-10,1.2655e-09
1.6271,0.56654,0.56654,0.56603,7.2914e-10,0.17015,0.96191,1.8335e-10,1.2749e-09
1.6279,0.56654,0.56654,0.56603,7.2812e-10,0.17221,0.95985,1.7213e-10,1.2841e-09
1.6287,0.56654,0.56654,0.56603,7.2708e-10,0.17427,0.95778,1.6119e-10,1.293e-09
1.6295,0.56654,0.56654,0.56602,7.2602e-10,0.17635,0.9557,1.5055e-10,1.3015e-09
1.6303,0.56654,0.56654,0.56602,7.2496e-10,0.17843,0.95361,1.4027e-10,1.3096e-09
1.6311,0.56654,0.56654,0.56602,7.2387e-10,0.18052,0.95152,1.3039e-10,1.3174e-09
1.6319,0.56654,0.56654,0.56602,7.2278e-10,0.18263,0.94941,1.2094e-10,1.3246e-09
1.6327,0.56654,0.56654,0.56601,7.2167e-10,0.18474,0.94729,1.1198e-10,1.3314e-09
1.6335,0.56654,0.56654,0.56601,7.2055e-10,0.18686,0.94516,1.0352e-10,1.3376e-09
1.6343,0.56654,0.56654,0.56601,7.1942e-10,0.189,0.94302,9.5619e-11,1.3432e-09
1.6351,0.56654,0.56654,0.56601,7.1828e-10,0.19114,0.94088,8.8295e-11,1.3483e-09
1.6359,0.56654,0.56654,0.56601,7.1712e-10,0.19329,0.93872,8.1581e-11,1.3527e-09
1.6367,0.56654,0.56654,0.566,7.1596e-10,0.19545,0.93655,7.5505e-11,1.3564e-09
1.6375,0.56654,0.56654,0.566,7.1478e-10,0.19762,0.93438,7.0093e-11,1.3595e-09
1.6383,0.56654,0.56654,0.566,7.136e-10,0.19981,0.93219,6.5368e-11,1.3618e-09
1.6392,0.56654,0.56654,0.566,7.1241e-10,0.202,0.93,6.1348e-11,1.3635e-09
1.64,0.56654,0.56654,0.56599,7.1121e-10,0.2042,0.92779,5.8051e-11,1.3644e-09
1.6408,0.56654,0.56654,0.56599,7.1001e-10,0.2064,0.92558,5.5492e-11,1.3645e-09
1.6416,0.56654,0.56654,0.56599,7.088e-10,0.20862,0.92336,5.3681e-11,1.3639e-09
1.6424,0.56654,0.56654,0.56599,7.0758e-10,0.21085,0.92112,5.2627e-11,1.3625e-09
1.6432,0.56654,0.56654,0.56598,7.0636e-10,0.21309,0.91888,5.2334e-11,1.3604e-09
1.644,0.56654,0.56654,0.56598,7.0513e-10,0.21533,0.91663,5.2806e-11,1.3575e-09
1.6448,0.56654,0.56654,0.56598,7.039e-10,0.21759,0.91437,5.4041e-11,1.3538e-09
1.6456,0.56654,0.56654,0.56598,7.0267e-10,0.21985,0.91211,5.6035e-11,1.3493e-09
1.6464,0.56654,0.56654,0.56598,7.0143e-10,0.22212,0.90983,5.8781e-11,1.3441e-09
1.6472,0.56654,0.56654,0.56597,7.002e-10,0.2244,0.90754,6.227e-11,1.3381e-09
1.648,0.56654,0.56654,0.56597,6.9896e-10,0.22669,0.90525,6.6489e-11,1.3314e-09
1.6488,0.56654,0.56654,0.56597,6.9772e-10,0.22899,0.90295,7.1421e-11,1.324e-09
1.6496,0.56654,0.56654,0.56597,6.9649e-10,0.2313,0.90064,7.7048e-11,1.3159e-09
1.6504,0.56654,0.56654,0.56596,6.9525e-10,0.23361,0.89832,8.3349e-11,1.3072e-09
1.6512,0.56654,0.56654,0.56596,6.9402e-10,0.23594,0.89599,9.0299e-11,1.2977e-09
1.652,0.56654,0.56654,0.56596,6.9279e-10,0.23827,0.89365,9.7872e-11,1.2877e-09
1.6528,0.56654,0.56654,0.56596,6.9156e-10,0.24061,0.89131,1.0604e-10,1.2771e-09
1.6537,0.56654,0.56654,0.56596,6.9034e-10,0.24296,0.88895,1.1477e-10,1.2659e-09
1.6545,0.56654,0.56654,0.56595,6.8911e-10,0.24532,0.88659,1.2402e-10,1.2542e-09
1.6553,0.56654,0.56654,0.56595,6.879e-10,0.24768,0.88422,1.3377e-10,1.242e-09
1.6561,0.56654,0.56654,0.56595,6.8669e-10,0.25006,0.88184,1.4397e-10,1.2294e-09
1.6569,0.56654,0.56654,0.56595,6.8548e-10,0.25244,0.87946,1.5459e-10,1.2164e-09
1.6577,0.56654,0.56654,0.56595,6.8428e-10,0.25483,0.87706,1.6558e-10,1.203e-09
1.6585,0.56654,0.56654,0.56594,6.8308e-10,0.25723,0.87466,1.769e-10,1.1893e-09
1.6593,0.56654,0.56654,0.56594,6.8189e-10,0.25963,0.87225,1.885e-10,1.1753e-09
1.6601,0.56654,0.56654,0.56594,6.8071e-10,0.26205,0.86983,2.0035e-10,1.1611e-09
1.6609,0.56654,0.56654,0.56594,6.7953e-10,0.26447,0.86741,2.1238e-10,1.1467e-09
1.6617,0.56654,0.56654,0.56594,6.7836e-10,0.2669,0.86497,2.2457e-10,1.1321e-09
1.6625,0.56654,0.56654,0.56593,6.7719e-10,0.26934,0.86253,2.3685e-10,1.1175e-09
1.6633,0.56654,0.56654,0.56593,6.7603e-10,0.27178,0.86008,2.4918e-10,1.1029e-09
1.6641,0.56654,0.56654,0.56593,6.7488e-10,0.27423,0.85763,2.6151e-10,1.0882e-09
1.6649,0.56654,0.56654,0.56593,6.7373e-10,0.27669,0.85516,2.7379e-10,1.0737e-09
1.6657,0.56654,0.56654,0.56593,6.7259e-10,0.27916,0.85269,2.8598e-10,1.0592e-09
1.6665,0.56654,0.56654,0.56592,6.7146e-10,0.28164,0.85021,2.9803e-10,1.0449e-09
1.6673,0.56654,0.56654,0.56592,6.7033e-10,0.28412,0.84773,3.0988e-10,1.0308e-09
1.6681,0.56654,0.56654,0.56592,6.6921e-10,0.28661,0.84524,3.215e-10,1.0169e-09
1.669,0.56654,0.56654,0.56592,6.6809e-10,0.2891,0.84274,3.3283e-10,1.0033e-09
1.6698,0.56654,0.56654,0.56592,6.6698e-10,0.29161,0.84023,3.4383e-10,9.9012e-10
1.6706,0.56654,0.56654,0.56592,6.6587e-10,0.29412,0.83771,3.5446e-10,9.7727e-10
1.6714,0.56654,0.56654,0.56591,6.6476e-10,0.29664,0.83519,3.6468e-10,9.6485e-10
1.6722,0.56654,0.56654,0.56591,6.6366e-10,0.29916,0.83267,3.7444e-10,9.5288e-10
1.673,0.56654,0.56654,0.56591,6.6256e-10,0.30169,0.83013,3.837e-10,9.4142e-10
1.6738,0.56654,0.56654,0.56591,6.6147e-10,0.30423,0.82759,3.9244e-10,9.3049e-10
1.6746,0.56654,0.56654,0.56591,6.6037e-10,0.30677,0.82504,4.0061e-10,9.2014e-10
1.6754,0.56654,0.56654,0.56591,6.5928e-10,0.30933,0.82249,4.0818e-10,9.1038e-10
1.6762,0.56654,0.56654,0.5659,6.5819e-10,0.31188,0.81993,4.1512e-10,9.0125e-10
1.677,0.56654,0.56654,0.5659,6.5709e-10,0.31445,0.81736,4.2141e-10,8.9278e-10
1.6778,0.56654,0.56654,0.5659,6.56e-10,0.31702,0.81478,4.2702e-10,8.8499e-10
1.6786,0.56654,0.56654,0.5659,6.5491e-10,0.3196,0.8122,4.3192e-10,8.7789e-10
1.6794,0.56654,0.56654,0.5659,6.5381e-10,0.32218,0.80962,4.361e-10,8.7152e-10
1.6802,0.56654,0.56654,0.5659,6.5271e-10,0.32477,0.80702,4.3954e-10,8.6588e-10
1.681,0.56654,0.56654,0.56589,6.5161e-10,0.32737,0.80442,4.4222e-10,8.6099e-10
1.6818,0.56654,0.56654,0.56589,6.505e-10,0.32997,0.80182,4.4414e-10,8.5686e-10
1.6826,0.56654,0.56654,0.56589,6.4939e-10,0.33258,0.79921,4.4529e-10,8.5349e-10
1.6835,0.56654,0.56654,0.56589,6.4827e-10,0.33519,0.79659,4.4566e-10,8.5088e-10
1.6843,0.56654,0.56654,0.56589,6.4715e-10,0.33781,0.79397,4.4524e-10,8.4905e-10
1.6851,0.56654,0.56654,0.56589,6.4601e-10,0.34044,0.79134,4.4405e-10,8.4797e-10
1.6859,0.56654,0.56654,0.56589,6.4487e-10,0.34307,0.7887,4.4208e-10,8.4766e-10
1.6867,0.56654,0.56654,0.56588,6.4372e-10,0.34571,0.78606,4.3935e-10,8.481e-10
1.6875,0.56654,0.56654,0.56588,6.4256e-10,0.34835,0.78342,4.3586e-10,8.4927e-10
1.6883,0.56654,0.56654,0.56588,6.414e-10,0.351,0.78076,4.3162e-10,8.5117e-10
1.6891,0.56654,0.56654,0.56588,6.4022e-10,0.35365,0.77811,4.2665e-10,8.5378e-10
1.6899,0.56654,0.56654,0.56588,6.3902e-10,0.35631,0.77544,4.2098e-10,8.5707e-10
1.6907,0.56654,0.56654,0.56588,6.3782e-10,0.35898,0.77278,4.1462e-10,8.6102e-10
1.6915,0.56654,0.56654,0.56588,6.366e-10,0.36165,0.7701,4.0759e-10,8.6561e-10
1.6923,0.56654,0.56654,0.56588,6.3537e-10,0.36432,0.76743,3.9993e-10,8.7081e-10
1.6931,0.56654,0.56654,0.56587,6.3413e-10,0.36701,0.76474,3.9167e-10,8.7659e-10
1.6939,0.56654,0.56654,0.56587,6.3287e-10,0.36969,0.76205,3.8282e-10,8.8291e-10
1.6947,0.56654,0.56654,0.56587,6.3159e-10,0.37238,0.75936,3.7344e-10,8.8975e-10
1.6955,0.56654,0.56654,0.56587,6.3031e-10,0.37508,0.75666,3.6356e-10,8.9705e-10
1.6963,0.56654,0.56654,0.56587,6.29e-10,0.37778,0.75396,3.532e-10,9.048e-10
1.6971,0.56654,0.56654,0.56587,6.2768e-10,0.38049,0.75125,3.4243e-10,9.1293e-10
1.698,0.56654,0.56654,0.56587,6.2634e-10,0.3832,0.74854,3.3127e-10,9.2141e-10
1.6988,0.56654,0.56654,0.56587,6.2499e-10,0.38591,0.74582,3.1977e-10,9.302e-10
1.6996,0.56654,0.56654,0.56586,6.2361e-10,0.38863,0.7431,3.0797e-10,9.3926e-10
1.7004,0.56654,0.56654,0.56586,6.2223e-10,0.39136,0.74037,2.9592e-10,9.4853e-10
1.7012,0.56654,0.56654,0.56586,6.2082e-10,0.39409,0.73764,2.8368e-10,9.5796e-10
1.702,0.56654,0.56654,0.56586,6.194e-10,0.39682,0.7349,2.7127e-10,9.6752e-10
1.7028,0.56654,0.56654,0.56586,6.1795e-10,0.39956,0.73216,2.5876e-10,9.7715e-10
1.7036,0.56654,0.56654,0.56586,6.165e-10,0.4023,0.72942,2.4619e-10,9.8681e-10
1.7044,0.56654,0.56654,0.56586,6.1502e-10,0.40504,0.72667,2.336e-10,9.9644e-10
1.7052,0.56654,0.56654,0.56586,6.1353e-10,0.4078,0.72392,2.2106e-10,1.006e-09
1.706,0.56654,0.56654,0.56586,6.1202e-10,0.41055,0.72116,2.086e-10,1.0154e-09
1.7068,0.56654,0.56654,0.56585,6.1049e-10,0.41331,0.7184,1.9628e-10,1.0247e-09
1.7076,0.56654,0.56654,0.56585,6.0895e-10,0.41607,0.71564,1.8415e-10,1.0338e-09
1.7084,0.56654,0.56654,0.56585,6.0739e-10,0.41884,0.71287,1.7224e-10,1.0425e-09
1.7092,0.56654,0.56654,0.56585,6.0582e-10,0.42161,0.7101,1.6061e-10,1.051e-09
1.71,0.56654,0.56654,0.56585,6.0423e-10,0.42438,0.70732,1.493e-10,1.0592e-09
1.7108,0.56654,0.56654,0.56585,6.0262e-10,0.42716,0.70454,1.3835e-10,1.0669e-09
1.7116,0.56654,0.56654,0.56585,6.01e-10,0.42994,0.70176,1.2782e-10,1.0742e-09
1.7125,0.56654,0.56654,0.56585,5.9937e-10,0.43272,0.69897,1.1773e-10,1.081e-09
1.7133,0.56654,0.56654,0.56585,5.9773e-10,0.43551,0.69618,1.0812e-10,1.0873e-09
1.7141,0.56654,0.56654,0.56585,5.9607e-10,0.4383,0.69339,9.9044e-11,1.0931e-09
1.7149,0.56654,0.56654,0.56585,5.944e-10,0.4411,0.6906,9.0522e-11,1.0983e-09
1.7157,0.56654,0.56654,0.56585,5.9272e-10,0.44389,0.6878,8.2592e-11,1.1029e-09
1.7165,0.56654,0.56654,0.56584,5.9103e-10,0.44669,0.68499,7.5283e-11,1.1068e-09
1.7173,0.56654,0.56654,0.56584,5.8933e-10,0.4495,0.68219,6.8623e-11,1.11e-09
1.7181,0.56654,0.56654,0.56584,5.8762e-10,0.45231,0.67938,6.2638e-11,1.1126e-09
1.7189,0.56654,0.56654,0.56584,5.8591e-10,0.45512,0.67657,5.735e-11,1.1145e-09
1.7197,0.56654,0.56654,0.56584,5.8419e-10,0.45793,0.67375,5.2778e-11,1.1156e-09
1.7205,0.56654,0.56654,0.56584,5.8246e-10,0.46074,0.67094,4.894e-11,1.116e-09
1.7213,0.56654,0.56654,0.56584,5.8072e-10,0.46356,0.66812,4.5851e-11,1.1156e-09
1.7221,0.56654,0.56654,0.56584,5.7899e-10,0.46638,0.6653,4.352e-11,1.1145e-09
1.7229,0.56654,0.56654,0.56584,5.7724e-10,0.46921,0.66247,4.1957e-11,1.1125e-09
1.7237,0.56654,0.56654,0.56584,5.755e-10,0.47203,0.65964,4.1166e-11,1.1098e-09
1.7245,0.56654,0.56654,0.56584,5.7376e-10,0.47486,0.65681,4.115e-11,1.1064e-09
1.7253,0.56654,0.56654,0.56584,5.7201e-10,0.47769,0.65398,4.1908e-11,1.1021e-09
1.7261,0.56654,0.56654,0.56584,5.7027e-10,0.48052,0.65115,4.3435e-11,1.0971e-09
1.7269,0.56654,0.56654,0.56584,5.6852e-10,0.48336,0.64831,4.5725e-11,1.0913e-09
1.7278,0.56654,0.56654,0.56584,5.6678e-10,0.4862,0.64547,4.8768e-11,1.0848e-09
1.7286,0.56654,0.56654,0.56583,5.6504e-10,0.48904,0.64263,5.255e-11,1.0775e-09
1.7294,0.56654,0.56654,0.56583,5.6331e-10,0.49188,0.63979,5.7057e-11,1.0696e-09
1.7302,0.56654,0.56654,0.56583,5.6158e-10,0.49472,0.63695,6.2269e-11,1.0609e-09
1.731,0.56654,0.56654,0.56583,5.5986e-10,0.49756,0.6341,6.8164e-11,1.0516e-09
1.7318,0.56654,0.56654,0.56583,5.5814e-10,0.50041,0.63125,7.472e-11,1.0416e-09
1.7326,0.56654,0.56654,0.56583,5.5643e-10,0.50326,0.6284,8.1908e-11,1.031e-09
1.7334,0.56654,0.56654,0.56583,5.5473e-10,0.50611,0.62555,8.9701e-11,1.0198e-09
1.7342,0.56654,0.56654,0.56583,5.5304e-10,0.50896,0.6227,9.8065e-11,1.008e-09
1.735,0.56654,0.56654,0.56583,5.5136e-10,0.51182,0.61985,1.0697e-10,9.9575e-10
1.7358,0.56654,0.56654,0.56583,5.4969e-10,0.51467,0.61699,1.1637e-10,9.83e-10
1.7366,0.56654,0.56654,0.56583,5.4803e-10,0.51753,0.61414,1.2625e-10,9.6981e-10
1.7374,0.56654,0.56654,0.56583,5.4638e-10,0.52038,0.61128,1.3654e-10,9.5621e-10
1.7382,0.56654,0.56654,0.56583,5.4474e-10,0.52324,0.60842,1.4722e-10,9.4226e-10
1.739,0.56654,0.56654,0.56583,5.4311e-10,0.5261,0.60556,1.5825e-10,9.2798e-10
1.7398,0.56654,0.56654,0.56583,5.415e-10,0.52896,0.6027,1.6957e-10,9.1344e-10
1.7406,0.56654,0.56654,0.56583,5.3991e-10,0.53182,0.59984,1.8114e-10,8.9867e-10
1.7414,0.56654,0.56654,0.56583,5.3832e-10,0.53468,0.59697,1.9292e-10,8.8372e-10
1.7423,0.56654,0.56654,0.56583,5.3675e-10,0.53755,0.59411,2.0486e-10,8.6865e-10
1.7431,0.56654,0.56654,0.56583,5.3519e-10,0.54041,0.59125,2.1691e-10,8.5348e-10
1.7439,0.56654,0.56654,0.56583,5.3365e-10,0.54328,0.58838,2.2902e-10,8.3828e-10
1.7447,0.56654,0.56654,0.56583,5.3213e-10,0.54614,0.58552,2.4115e-10,8.231e-10
1.7455,0.56654,0.56654,0.56583,5.3062e-10,0.54901,0.58265,2.5326e-10,8.0798e-10
1.7463,0.56654,0.56654,0.56583,5.2912e-10,0.55187,0.57978,2.6528e-10,7.9296e-10
1.7471,0.56654,0.56654,0.56583,5.2764e-10,0.55474,0.57692,2.7717e-10,7.781e-10
1.7479,0.56654,0.56654,0.56583,5.2617e-10,0.55761,0.57405,2.889e-10,7.6345e-10
1.7487,0.56654,0.56654,0.56583,5.2472e-10,0.56047,0.57118,3.004e-10,7.4904e-10
1.7495,0.56654,0.56654,0.56583,5.2328e-10,0.56334,0.56832,3.1164e-10,7.3493e-10
1.7503,0.56654,0.56654,0.56583,5.2186e-10,0.56621,0.56545,3.2257e-10,7.2115e-10
1.7511,0.56654,0.56654,0.56583,5.2045e-10,0.56908,0.56258,3.3314e-10,7.0776e-10
1.7519,0.56654,0.56654,0.56583,5.1906e-10,0.57194,0.55971,3.4333e-10,6.9478e-10
1.7527,0.56654,0.56654,0.56583,5.1768e-10,0.57481,0.55685,3.5308e-10,6.8227e-10
1.7535,0.56654,0.56654,0.56583,5.1631e-10,0.57768,0.55398,3.6237e-10,6.7025e-10
1.7543,0.56654,0.56654,0.56583,5.1495e-10,0.58054,0.55111,3.7114e-10,6.5876e-10
1.7551,0.56654,0.56654,0.56583,5.1361e-10,0.58341,0.54825,3.7938e-10,6.4784e-10
1.7559,0.56654,0.56654,0.56583,5.1228e-10,0.58627,0.54538,3.8705e-10,6.3752e-10
1.7568,0.56654,0.56654,0.56583,5.1096e-10,0.58914,0.54252,3.9411e-10,6.2782e-10
1.7576,0.56654,0.56654,0.56583,5.0966e-10,0.592,0.53965,4.0055e-10,6.1876e-10
1.7584,0.56654,0.56654,0.56583,5.0836e-10,0.59487,0.53679,4.0634e-10,6.1038e-10
1.7592,0.56654,0.56654,0.56583,5.0707e-10,0.59773,0.53393,4.1145e-10,6.027e-10
1.76,0.56654,0.56654,0.56583,5.058e-10,0.60059,0.53106,4.1587e-10,5.9572e-10
1.7608,0.56654,0.56654,0.56583,5.0453e-10,0.60346,0.5282,4.1958e-10,5.8948e-10
1.7616,0.56654,0.56654,0.56583,5.0327e-10,0.60632,0.52534,4.2257e-10,5.8396e-10
1.7624,0.56654,0.56654,0.56583,5.0201e-10,0.60918,0.52248,4.2482e-10,5.792e-10
1.7632,0.56654,0.56654,0.56583,5.0076e-10,0.61204,0.51963,4.2634e-10,5.7519e-10
1.764,0.56654,0.56654,0.56583,4.9952e-10,0.61489,0.51677,4.2711e-10,5.7194e-10
1.7648,0.56654,0.56654,0.56583,4.9829e-10,0.61775,0.51391,4.2714e-10,5.6944e-10
1.7656,0.56654,0.56654,0.56583,4.9706e-10,0.6206,0.51106,4.2642e-10,5.6769e-10
1.7664,0.56654,0.56654,0.56583,4.9583e-10,0.62346,0.50821,4.2496e-10,5.6669e-10
1.7672,0.56654,0.56654,0.56583,4.946e-10,0.62631,0.50536,4.2277e-10,5.6643e-10
1.768,0.56654,0.56654,0.56583,4.9338e-10,0.62916,0.50251,4.1986e-10,5.669e-10
1.7688,0.56654,0.56654,0.56583,4.9216e-10,0.63201,0.49966,4.1625e-10,5.6808e-10
1.7696,0.56654,0.56654,0.56583,4.9094e-10,0.63486,0.49681,4.1194e-10,5.6995e-10
1.7704,0.56654,0.56654,0.56583,4.8972e-10,0.6377,0.49397,4.0696e-10,5.7249e-10
1.7713,0.56654,0.56654,0.56583,4.885e-10,0.64054,0.49112,4.0132e-10,5.7568e-10
1.7721,0.56654,0.56654,0.56583,4.8728e-10,0.64339,0.48828,3.9507e-10,5.795e-10
1.7729,0.56654,0.56654,0.56584,4.8606e-10,0.64623,0.48544,3.8821e-10,5.8391e-10
1.7737,0.56654,0.56654,0.56584,4.8484e-10,0.64906,0.48261,3.8078e-10,5.8889e-10
1.7745,0.56654,0.56654,0.56584,4.8361e-10,0.6519,0.47977,3.7282e-10,5.9441e-10
1.7753,0.56654,0.56654,0.56584,4.8238e-10,0.65473,0.47694,3.6435e-10,6.0042e-10
1.7761,0.56654,0.56654,0.56584,4.8115e-10,0.65756,0.47411,3.5541e-10,6.0689e-10
1.7769,0.56654,0.56654,0.56584,4.7991e-10,0.66039,0.47128,3.4604e-10,6.1378e-10
1.7777,0.56654,0.56654,0.56584,4.7867e-10,0.66322,0.46846,3.3628e-10,6.2106e-10
1.7785,0.56654,0.56654,0.56584,4.7742e-10,0.66604,0.46564,3.2616e-10,6.2868e-10
1.7793,0.56654,0.56654,0.56584,4.7617e-10,0.66887,0.46282,3.1574e-10,6.366e-10
1.7801,0.56654,0.56654,0.56584,4.7491e-10,0.67168,0.46,3.0506e-10,6.4477e-10
1.7809,0.56654,0.56654,0.56584,4.7365e-10,0.6745,0.45718,2.9415e-10,6.5314e-10
1.7817,0.56654,0.56654,0.56584,4.7238e-10,0.67731,0.45437,2.8308e-10,6.6168e-10
1.7825,0.56654,0.56654,0.56584,4.711e-10,0.68012,0.45156,2.7187e-10,6.7034e-10
1.7833,0.56654,0.56654,0.56584,4.6982e-10,0.68293,0.44876,2.6058e-10,6.7906e-10
1.7841,0.56654,0.56654,0.56584,4.6853e-10,0.68574,0.44595,2.4926e-10,6.8781e-10
1.7849,0.56654,0.56654,0.56585,4.6724e-10,0.68854,0.44315,2.3795e-10,6.9653e-10
1.7857,0.56654,0.56654,0.56585,4.6594e-10,0.69134,0.44036,2.267e-10,7.0517e-10
1.7866,0.56654,0.56654,0.56585,4.6463e-10,0.69413,0.43756,2.1555e-10,7.137e-10
1.7874,0.56654,0.56654,0.56585,4.6331e-10,0.69692,0.43477,2.0456e-10,7.2206e-10
1.7882,0.56654,0.56654,0.56585,4.6199e-10,0.69971,0.43198,1.9377e-10,7.3021e-10
1.789,0.56654,0.56654,0.56585,4.6066e-10,0.7025,0.4292,1.8322e-10,7.381e-10
1.7898,0.56654,0.56654,0.56585,4.5933e-10,0.70528,0.42642,1.7296e-10,7.4569e-10
1.7906,0.56654,0.56654,0.56585,4.5799e-10,0.70806,0.42365,1.6303e-10,7.5294e-10
1.7914,0.56654,0.56654,0.56585,4.5664e-10,0.71083,0.42087,1.5348e-10,7.5981e-10
1.7922,0.56654,0.56654,0.56585,4.5529e-10,0.7136,0.4181,1.4433e-10,7.6625e-10
1.793,0.56654,0.56654,0.56585,4.5394e-10,0.71637,0.41534,1.3564e-10,7.7224e-10
1.7938,0.56654,0.56654,0.56585,4.5258e-10,0.71913,0.41258,1.2743e-10,7.7772e-10
1.7946,0.56654,0.56654,0.56586,4.5121e-10,0.72189,0.40982,1.1975e-10,7.8268e-10
1.7954,0.56654,0.56654,0.56586,4.4985e-10,0.72465,0.40707,1.1262e-10,7.8708e-10
1.7962,0.56654,0.56654,0.56586,4.4848e-10,0.7274,0.40432,1.0607e-10,7.9088e-10
1.797,0.56654,0.56654,0.56586,4.471e-10,0.73015,0.40157,1.0013e-10,7.9407e-10
1.7978,0.56654,0.56654,0.56586,4.4573e-10,0.73289,0.39883,9.4835e-11,7.9662e-10
1.7986,0.56654,0.56654,0.56586,4.4435e-10,0.73563,0.39609,9.0197e-11,7.985e-10
1.7994,0.56654,0.56654,0.56586,4.4297e-10,0.73836,0.39336,8.6239e-11,7.997e-10
1.8002,0.56654,0.56654,0.56586,4.4159e-10,0.74109,0.39063,8.2978e-11,8.0021e-10
1.8011,0.56654,0.56654,0.56586,4.4021e-10,0.74382,0.38791,8.0428e-11,8e-10
1.8019,0.56654,0.56654,0.56587,4.3884e-10,0.74654,0.38519,7.8602e-11,7.9907e-10
1.8027,0.56654,0.56654,0.56587,4.3746e-10,0.74926,0.38248,7.7508e-11,7.9741e-10
1.8035,0.56654,0.56654,0.56587,4.3608e-10,0.75197,0.37977,7.7151e-11,7.9502e-10
1.8043,0.56654,0.56654,0.56587,4.3471e-10,0.75467,0.37706,7.7535e-11,7.9189e-10
1.8051,0.56654,0.56654,0.56587,4.3334e-10,0.75738,0.37436,7.8659e-11,7.8802e-10
1.8059,0.56654,0.56654,0.56587,4.3198e-10,0.76007,0.37167,8.052e-11,7.8343e-10
1.8067,0.56654,0.56654,0.56587,4.3062e-10,0.76277,0.36898,8.3111e-11,7.7812e-10
1.8075,0.56654,0.56654,0.56587,4.2926e-10,0.76545,0.3663,8.6424e-11,7.721e-10
1.8083,0.56654,0.56654,0.56588,4.2791e-10,0.76814,0.36362,9.0445e-11,7.6537e-10
1.8091,0.56654,0.56654,0.56588,4.2656e-10,0.77081,0.36094,9.5161e-11,7.5797e-10
1.8099,0.56654,0.56654,0.56588,4.2523e-10,0.77348,0.35827,1.0055e-10,7.499e-10
1.8107,0.56654,0.56654,0.56588,4.239e-10,0.77615,0.35561,1.066e-10,7.4119e-10
1.8115,0.56654,0.56654,0.56588,4.2257e-10,0.77881,0.35295,1.1328e-10,7.3187e-10
1.8123,0.56654,0.56654,0.56588,4.2126e-10,0.78147,0.3503,1.2056e-10,7.2196e-10
1.8131,0.56654,0.56654,0.56588,4.1995e-10,0.78412,0.34765,1.2843e-10,7.1148e-10
1.8139,0.56654,0.56654,0.56588,4.1866e-10,0.78676,0.34501,1.3684e-10,7.0048e-10
1.8147,0.56654,0.56654,0.56589,4.1737e-10,0.7894,0.34237,1.4576e-10,6.8898e-10
1.8156,0.56654,0.56654,0.56589,4.161e-10,0.79203,0.33974,1.5517e-10,6.7702e-10
1.8164,0.56654,0.56654,0.56589,4.1483e-10,0.79466,0.33712,1.6501e-10,6.6465e-10
1.8172,0.56654,0.56654,0.56589,4.1357e-10,0.79728,0.3345,1.7526e-10,6.5189e-10
1.818,0.56654,0.56654,0.56589,4.1233e-10,0.7999,0.33189,1.8587e-10,6.3878e-10
1.8188,0.56654,0.56654,0.56589,4.1109e-10,0.80251,0.32928,1.968e-10,6.2539e-10
1.8196,0.56654,0.56654,0.5659,4.0987e-10,0.80511,0.32668,2.0801e-10,6.1173e-10
1.8204,0.56654,0.56654,0.5659,4.0866e-10,0.80771,0.32408,2.1945e-10,5.9787e-10
1.8212,0.56654,0.56654,0.5659,4.0746e-10,0.8103,0.32149,2.3108e-10,5.8384e-10
1.822,0.56654,0.56654,0.5659,4.0627e-10,0.81289,0.31891,2.4285e-10,5.697e-10
1.8228,0.56654,0.56654,0.5659,4.051e-10,0.81547,0.31634,2.5471e-10,5.5548e-10
1.8236,0.56654,0.56654,0.5659,4.0393e-10,0.81804,0.31377,2.6662e-10,5.4125e-10
1.8244,0.56654,0.56654,0.5659,4.0278e-10,0.8206,0.31121,2.7853e-10,5.2703e-10
1.8252,0.56654,0.56654,0.56591,4.0164e-10,0.82316,0.30865,2.9038e-10,5.129e-10
1.826,0.56654,0.56654,0.56591,4.0051e-10,0.82572,0.3061,3.0214e-10,4.9888e-10
1.8268,0.56654,0.56654,0.56591,3.9939e-10,0.82826,0.30356,3.1376e-10,4.8502e-10
1.8276,0.56654,0.56654,0.56591,3.9828e-10,0.8308,0.30102,3.2518e-10,4.7138e-10
1.8284,0.56654,0.56654,0.56591,3.9718e-10,0.83334,0.29849,3.3637e-10,4.58e-10
1.8292,0.56654,0.56654,0.56591,3.961e-10,0.83586,0.29597,3.4727e-10,4.4492e-10
1.8301,0.56654,0.56654,0.56592,3.9502e-10,0.83838,0.29345,3.5785e-10,4.3219e-10
1.8309,0.56654,0.56654,0.56592,3.9395e-10,0.84089,0.29094,3.6805e-10,4.1985e-10
1.8317,0.56654,0.56654,0.56592,3.9289e-10,0.8434,0.28844,3.7785e-10,4.0793e-10
1.8325,0.56654,0.56654,0.56592,3.9184e-10,0.8459,0.28595,3.8719e-10,3.9649e-10
1.8333,0.56654,0.56654,0.56592,3.9079e-10,0.84839,0.28346,3.9604e-10,3.8555e-10
1.8341,0.56654,0.56654,0.56593,3.8976e-10,0.85087,0.28098,4.0437e-10,3.7515e-10
1.8349,0.56654,0.56654,0.56593,3.8873e-10,0.85335,0.27851,4.1214e-10,3.6532e-10
1.8357,0.56654,0.56654,0.56593,3.8771e-10,0.85582,0.27604,4.1932e-10,3.561e-10
1.8365,0.56654,0.56654,0.56593,3.8669e-10,0.85828,0.27358,4.2587e-10,3.4751e-10
1.8373,0.56654,0.56654,0.56593,3.8568e-10,0.86073,0.27113,4.3177e-10,3.3958e-10
1.8381,0.56654,0.56654,0.56593,3.8467e-10,0.86318,0.26869,4.37e-10,3.3234e-10
1.8389,0.56654,0.56654,0.56594,3.8367e-10,0.86562,0.26626,4.4154e-10,3.2579e-10
1.8397,0.56654,0.56654,0.56594,3.8266e-10,0.86805,0.26383,4.4535e-10,3.1997e-10
1.8405,0.56654,0.56654,0.56594,3.8166e-10,0.87047,0.26141,4.4844e-10,3.1489e-10
1.8413,0.56654,0.56654,0.56594,3.8067e-10,0.87289,0.259,4.5078e-10,3.1056e-10
1.8421,0.56654,0.56654,0.56594,3.7967e-10,0.8753,0.25659,4.5236e-10,3.0698e-10
1.8429,0.56654,0.56654,0.56595,3.7867e-10,0.8777,0.2542,4.5317e-10,3.0417e-10
1.8437,0.56654,0.56654,0.56595,3.7767e-10,0.88009,0.25181,4.5321e-10,3.0213e-10
1.8445,0.56654,0.56654,0.56595,3.7667e-10,0.88247,0.24943,4.5249e-10,3.0086e-10
1.8454,0.56654,0.56654,0.56595,3.7567e-10,0.88485,0.24706,4.5099e-10,3.0035e-10
1.8462,0.56654,0.56654,0.56595,3.7466e-10,0.88722,0.24469,4.4872e-10,3.0061e-10
1.847,0.56654,0.56654,0.56596,3.7366e-10,0.88958,0.24234,4.4569e-10,3.0162e-10
1.8478,0.56654,0.56654,0.56596,3.7264e-10,0.89193,0.23999,4.4192e-10,3.0337e-10
1.8486,0.56654,0.56654,0.56596,3.7162e-10,0.89427,0.23765,4.374e-10,3.0584e-10
1.8494,0.56654,0.56654,0.56596,3.706e-10,0.89661,0.23532,4.3217e-10,3.0903e-10
1.8502,0.56654,0.56654,0.56597,3.6957e-10,0.89893,0.233,4.2624e-10,3.129e-10
1.851,0.56654,0.56654,0.56597,3.6853e-10,0.90125,0.23068,4.1962e-10,3.1744e-10
1.8518,0.56654,0.56654,0.56597,3.6748e-10,0.90356,0.22838,4.1235e-10,3.2262e-10
1.8526,0.56654,0.56654,0.56597,3.6643e-10,0.90586,0.22608,4.0445e-10,3.2841e-10
1.8534,0.56654,0.56654,0.56597,3.6537e-10,0.90815,0.2238,3.9595e-10,3.3478e-10
1.8542,0.56654,0.56654,0.56598,3.6429e-10,0.91043,0.22152,3.8688e-10,3.4171e-10
1.855,0.56654,0.56654,0.56598,3.6321e-10,0.91271,0.21925,3.7728e-10,3.4914e-10
1.8558,0.56654,0.56654,0.56598,3.6212e-10,0.91497,0.21699,3.6718e-10,3.5706e-10
1.8566,0.56654,0.56654,0.56598,3.6102e-10,0.91723,0.21474,3.5663e-10,3.6541e-10
1.8574,0.56654,0.56654,0.56598,3.5991e-10,0.91948,0.21249,3.4565e-10,3.7416e-10
1.8582,0.56654,0.56654,0.56599,3.5878e-10,0.92172,0.21026,3.3429e-10,3.8327e-10
1.859,0.56654,0.56654,0.56599,3.5765e-10,0.92395,0.20803,3.226e-10,3.9269e-10
1.8599,0.56654,0.56654,0.56599,3.565e-10,0.92617,0.20582,3.1062e-10,4.0238e-10
1.8607,0.56654,0.56654,0.56599,3.5534e-10,0.92838,0.20361,2.984e-10,4.1229e-10
1.8615,0.56654,0.56654,0.566,3.5417e-10,0.93058,0.20141,2.8597e-10,4.2237e-10
1.8623,0.56654,0.56654,0.566,3.5299e-10,0.93277,0.19923,2.734e-10,4.3258e-10
1.8631,0.56654,0.56654,0.566,3.518e-10,0.93495,0.19705,2.6072e-10,4.4288e-10
1.8639,0.56654,0.56654,0.566,3.5059e-10,0.93713,0.19488,2.4799e-10,4.532e-10
1.8647,0.56654,0.56654,0.56601,3.4938e-10,0.93929,0.19272,2.3525e-10,4.635e-10
1.8655,0.56654,0.56654,0.56601,3.4815e-10,0.94145,0.19057,2.2256e-10,4.7374e-10
1.8663,0.56654,0.56654,0.56601,3.4691e-10,0.94359,0.18843,2.0995e-10,4.8387e-10
1.8671,0.56654,0.56654,0.56601,3.4566e-10,0.94573,0.1863,1.9749e-10,4.9384e-10
1.8679,0.56654,0.56654,0.56602,3.444e-10,0.94785,0.18418,1.8521e-10,5.036e-10
1.8687,0.56654,0.56654,0.56602,3.4314e-10,0.94997,0.18207,1.7317e-10,5.131e-10
1.8695,0.56654,0.56654,0.56602,3.4186e-10,0.95207,0.17997,1.614e-10,5.2231e-10
1.8703,0.56654,0.56654,0.56602,3.4057e-10,0.95417,0.17788,1.4997e-10,5.3117e-10
1.8711,0.56654,0.56654,0.56603,3.3927e-10,0.95625,0.1758,1.389e-10,5.3965e-10
1.8719,0.56654,0.56654,0.56603,3.3797e-10,0.95833,0.17372,1.2824e-10,5.477e-10
1.8727,0.56654,0.56654,0.56603,3.3665e-10,0.9604,0.17166,1.1803e-10,5.5528e-10
1.8735,0.56654,0.56654,0.56603,3.3534e-10,0.96245,0.16961,1.0831e-10,5.6236e-10
1.8744,0.56654,0.56654,0.56604,3.3401e-10,0.9645,0.16757,9.9122e-11,5.689e-10
1.8752,0.56654,0.56654,0.56604,3.3268e-10,0.96653,0.16554,9.0494e-11,5.7487e-10
1.876,0.56654,0.56654,0.56604,3.3135e-10,0.96856,0.16352,8.2461e-11,5.8023e-10
1.8768,0.56654,0.56654,0.56604,3.3001e-10,0.97058,0.16151,7.5054e-11,5.8496e-10
1.8776,0.56654,0.56654,0.56605,3.2867e-10,0.97258,0.15951,6.83e-11,5.8903e-10
1.8784,0.56654,0.56654,0.56605,3.2732e-10,0.97457,0.15752,6.2225e-11,5.9242e-10
1.8792,0.56654,0.56654,0.56605,3.2598e-10,0.97656,0.15554,5.6851e-11,5.9511e-10
1.88,0.56654,0.56654,0.56605,3.2463e-10,0.97853,0.15358,5.2199e-11,5.9707e-10
1.8808,0.56654,0.56654,0.56606,3.2329e-10,0.9805,0.15162,4.8286e-11,5.9829e-10
1.8816,0.56654,0.56654,0.56606,3.2195e-10,0.98245,0.14967,4.5126e-11,5.9877e-10
1.8824,0.56654,0.56654,0.56606,3.2061e-10,0.98439,0.14773,4.273e-11,5.9848e-10
1.8832,0.56654,0.56654,0.56606,3.1927e-10,0.98632,0.14581,4.1107e-11,5.9743e-10
1.884,0.56654,0.56654,0.56607,3.1794e-10,0.98824,0.14389,4.0263e-11,5.9561e-10
1.8848,0.56654,0.56654,0.56607,3.1661e-10,0.99015,0.14199,4.0199e-11,5.9302e-10
1.8856,0.56654,0.56654,0.56607,3.1529e-10,0.99205,0.1401,4.0916e-11,5.8967e-10
1.8864,0.56654,0.56654,0.56608,3.1398e-10,0.99394,0.13821,4.2409e-11,5.8555e-10
1.8872,0.56654,0.56654,0.56608,3.1268e-10,0.99581,0.13634,4.4671e-11,5.8068e-10
1.888,0.56654,0.56654,0.56608,3.1138e-10,0.99768,0.13448,4.7693e-11,5.7507e-10
1.8889,0.56654,0.56654,0.56608,3.101e-10,0.99953,0.13263,5.1462e-11,5.6873e-10
1.8897,0.56654,0.56654,0.56609,3.0882e-10,1.0014,0.1308,5.5962e-11,5.6168e-10
1.8905,0.56654,0.56654,0.56609,3.0756e-10,1.0032,0.12897,6.1176e-11,5.5395e-10
1.8913,0.56654,0.56654,0.56609,3.0631e-10,1.005,0.12715,6.7082e-11,5.4555e-10
1.8921,0.56654,0.56654,0.56609,3.0508e-10,1.0068,0.12535,7.3655e-11,5.365e-10
1.8929,0.56654,0.56654,0.5661,3.0386e-10,1.0086,0.12356,8.087e-11,5.2685e-10
1.8937,0.56654,0.56654,0.5661,3.0266e-10,1.0104,0.12177,8.8697e-11,5.1661e-10
1.8945,0.56654,0.56654,0.5661,3.0147e-10,1.0122,0.12,9.7106e-11,5.0583e-10
1.8953,0.56654,0.56654,0.56611,3.003e-10,1.014,0.11824,1.0606e-10,4.9453e-10
1.8961,0.56654,0.56654,0.56611,2.9914e-10,1.0157,0.1165,1.1553e-10,4.8276e-10
1.8969,0.56654,0.56654,0.56611,2.9801e-10,1.0175,0.11476,1.2547e-10,4.7054e-10
1.8977,0.56654,0.56654,0.56611,2.9689e-10,1.0192,0.11304,1.3585e-10,4.5793e-10
1.8985,0.56654,0.56654,0.56612,2.958e-10,1.0209,0.11132,1.4662e-10,4.4497e-10
1.8993,0.56654,0.56654,0.56612,2.9472e-10,1.0226,0.10962,1.5774e-10,4.3169e-10
1.9001,0.56654,0.56654,0.56612,2.9366e-10,1.0243,0.10793,1.6917e-10,4.1815e-10
1.9009,0.56654,0.56654,0.56613,2.9263e-10,1.026,0.10626,1.8086e-10,4.0439e-10
1.9017,0.56654,0.56654,0.56613,2.9161e-10,1.0277,0.10459,1.9277e-10,3.9046e-10
1.9025,0.56654,0.56654,0.56613,2.9062e-10,1.0293,0.10294,2.0485e-10,3.764e-10
1.9033,0.56654,0.56654,0.56614,2.8965e-10,1.031,0.10129,2.1705e-10,3.6226e-10
1.9042,0.56654,0.56654,0.56614,2.887e-10,1.0326,0.099665,2.2932e-10,3.4809e-10
1.905,0.56654,0.56654,0.56614,2.8778e-10,1.0342,0.098046,2.4162e-10,3.3394e-10
1.9058,0.56654,0.56654,0.56614,2.8687e-10,1.0358,0.09644,2.5389e-10,3.1986e-10
1.9066,0.56654,0.56654,0.56615,2.8599e-10,1.0374,0.094846,2.661e-10,3.0589e-10
1.9074,0.56654,0.56654,0.56615,2.8514e-10,1.039,0.093264,2.7819e-10,2.9209e-10
1.9082,0.56654,0.56654,0.56615,2.843e-10,1.0406,0.091694,2.9011e-10,2.7849e-10
1.909,0.56654,0.56654,0.56616,2.8349e-10,1.0422,0.090136,3.0182e-10,2.6516e-10
1.9098,0.56654,0.56654,0.56616,2.827e-10,1.0437,0.08859,3.1327e-10,2.5212e-10
1.9106,0.56654,0.56654,0.56616,2.8193e-10,1.0453,0.087057,3.2443e-10,2.3943e-10
1.9114,0.56654,0.56654,0.56617,2.8118e-10,1.0468,0.085536,3.3523e-10,2.2713e-10
1.9122,0.56654,0.56654,0.56617,2.8046e-10,1.0483,0.084027,3.4566e-10,2.1526e-10
1.913,0.56654,0.56654,0.56617,2.7975e-10,1.0498,0.082531,3.5565e-10,2.0385e-10
1.9138,0.56654,0.56654,0.56617,2.7907e-10,1.0513,0.081047,3.6519e-10,1.9296e-10
1.9146,0.56654,0.56654,0.56618,2.7841e-10,1.0528,0.079575,3.7422e-10,1.826e-10
1.9154,0.56654,0.56654,0.56618,2.7777e-10,1.0542,0.078116,3.8271e-10,1.7282e-10
1.9162,0.56654,0.56654,0.56618,2.7714e-10,1.0557,0.076669,3.9064e-10,1.6365e-10
1.917,0.56654,0.56654,0.56619,2.7654e-10,1.0571,0.075235,3.9797e-10,1.5511e-10
1.9178,0.56654,0.56654,0.56619,2.7596e-10,1.0586,0.073814,4.0468e-10,1.4724e-10
1.9187,0.56654,0.56654,0.56619,2.7539e-10,1.06,0.072405,4.1073e-10,1.4005e-10
1.9195,0.56654,0.56654,0.5662,2.7484e-10,1.0614,0.071009,4.1612e-10,1.3357e-10
1.9203,0.56654,0.56654,0.5662,2.7431e-10,1.0628,0.069625,4.2081e-10,1.2781e-10
1.9211,0.56654,0.56654,0.5662,2.7379e-10,1.0642,0.068254,4.2479e-10,1.2279e-10
1.9219,0.56654,0.56654,0.56621,2.7329e-10,1.0655,0.066896,4.2805e-10,1.1853e-10
1.9227,0.56654,0.56654,0.56621,2.728e-10,1.0669,0.065551,4.3058e-10,1.1503e-10
1.9235,0.56654,0.56654,0.56621,2.7233e-10,1.0682,0.064219,4.3236e-10,1.123e-10
1.9243,0.56654,0.56654,0.56622,2.7187e-10,1.0695,0.062899,4.334e-10,1.1034e-10
1.9251,0.56654,0.56654,0.56622,2.7142e-10,1.0708,0.061593,4.3369e-10,1.0916e-10
1.9259,0.56654,0.56654,0.56622,2.7099e-10,1.0721,0.060299,4.3323e-10,1.0875e-10
1.9267,0.56654,0.56654,0.56623,2.7056e-10,1.0734,0.059018,4.3202e-10,1.0911e-10
1.9275,0.56654,0.56654,0.56623,2.7015e-10,1.0747,0.057751,4.3008e-10,1.1022e-10
1.9283,0.56654,0.56654,0.56623,2.6975e-10,1.076,0.056496,4.2741e-10,1.1208e-10
1.9291,0.56654,0.56654,0.56624,2.6935e-10,1.0772,0.055254,4.2403e-10,1.1467e-10
1.9299,0.56654,0.56654,0.56624,2.6896e-10,1.0785,0.054026,4.1995e-10,1.1798e-10
1.9307,0.56654,0.56654,0.56624,2.6858e-10,1.0797,0.05281,4.1518e-10,1.2198e-10
1.9315,0.56654,0.56654,0.56625,2.6821e-10,1.0809,0.051608,4.0976e-10,1.2666e-10
1.9323,0.56654,0.56654,0.56625,2.6784e-10,1.0821,0.050419,4.037e-10,1.3198e-10
1.9332,0.56654,0.56654,0.56625,2.6748e-10,1.0833,0.049243,3.9703e-10,1.3793e-10
1.934,0.56654,0.56654,0.56626,2.6712e-10,1.0844,0.048081,3.8978e-10,1.4446e-10
1.9348,0.56654,0.56654,0.56626,2.6677e-10,1.0856,0.046931,3.8198e-10,1.5155e-10
1.9356,0.56654,0.56654,0.56626,2.6642e-10,1.0867,0.045795,3.7367e-10,1.5917e-10
1.9364,0.56654,0.56654,0.56627,2.6607e-10,1.0879,0.044673,3.6487e-10,1.6727e-10
1.9372,0.56654,0.56654,0.56627,2.6572e-10,1.089,0.043563,3.5563e-10,1.7582e-10
1.938,0.56654,0.56654,0.56627,2.6538e-10,1.0901,0.042468,3.4598e-10,1.8478e-10
1.9388,0.56654,0.56654,0.56628,2.6504e-10,1.0912,0.041385,3.3597e-10,1.9411e-10
1.9396,0.56654,0.56654,0.56628,2.647e-10,1.0922,0.040316,3.2563e-10,2.0377e-10
1.9404,0.56654,0.56654,0.56628,2.6436e-10,1.0933,0.039261,3.1502e-10,2.137e-10
1.9412,0.56654,0.56654,0.56629,2.6402e-10,1.0944,0.038219,3.0417e-10,2.2387e-10
1.942,0.56654,0.56654,0.56629,2.6368e-10,1.0954,0.03719,2.9313e-10,2.3423e-10
1.9428,0.56654,0.56654,0.56629,2.6334e-10,1.0964,0.036175,2.8195e-10,2.4473e-10
1.9436,0.56654,0.56654,0.5663,2.63e-10,1.0974,0.035174,2.7067e-10,2.5533e-10
1.9444,0.56654,0.56654,0.5663,2.6266e-10,1.0984,0.034186,2.5934e-10,2.6598e-10
1.9452,0.56654,0.56654,0.5663,2.6231e-10,1.0994,0.033212,2.48e-10,2.7662e-10
1.946,0.56654,0.56654,0.56631,2.6197e-10,1.1004,0.032251,2.3671e-10,2.8723e-10
1.9468,0.56654,0.56654,0.56631,2.6163e-10,1.1013,0.031305,2.2551e-10,2.9774e-10
1.9477,0.56654,0.56654,0.56631,2.6128e-10,1.1023,0.030372,2.1445e-10,3.0811e-10
1.9485,0.56654,0.56654,0.56632,2.6093e-10,1.1032,0.029452,2.0357e-10,3.1829e-10
1.9493,0.56654,0.56654,0.56632,2.6059e-10,1.1041,0.028547,1.9292e-10,3.2825e-10
1.9501,0.56654,0.56654,0.56632,2.6024e-10,1.105,0.027655,1.8255e-10,3.3793e-10
1.9509,0.56654,0.56654,0.56633,2.5989e-10,1.1059,0.026777,1.7249e-10,3.4729e-10
1.9517,0.56654,0.56654,0.56633,2.5954e-10,1.1067,0.025913,1.6278e-10,3.563e-10
1.9525,0.56654,0.56654,0.56633,2.5919e-10,1.1076,0.025062,1.5347e-10,3.649e-10
1.9533,0.56654,0.56654,0.56634,2.5884e-10,1.1084,0.024226,1.446e-10,3.7307e-10
1.9541,0.56654,0.56654,0.56634,2.5849e-10,1.1093,0.023404,1.3621e-10,3.8077e-10
1.9549,0.56654,0.56654,0.56634,2.5814e-10,1.1101,0.022595,1.2832e-10,3.8796e-10
1.9557,0.56654,0.56654,0.56635,2.5779e-10,1.1109,0.0218,1.2097e-10,3.9461e-10
1.9565,0.56654,0.56654,0.56635,2.5745e-10,1.1117,0.021019,1.142e-10,4.007e-10
1.9573,0.56654,0.56654,0.56635,2.571e-10,1.1125,0.020253,1.0803e-10,4.0618e-10
1.9581,0.56654,0.56654,0.56636,2.5676e-10,1.1132,0.0195,1.0248e-10,4.1104e-10
1.9589,0.56654,0.56654,0.56636,2.5642e-10,1.114,0.018761,9.7584e-11,4.1526e-10
1.9597,0.56654,0.56654,0.56636,2.5609e-10,1.1147,0.018036,9.3358e-11,4.1881e-10
1.9605,0.56654,0.56654,0.56637,2.5575e-10,1.1154,0.017326,8.9821e-11,4.2169e-10
1.9613,0.56654,0.56654,0.56637,2.5543e-10,1.1161,0.016629,8.6989e-11,4.2386e-10
1.9621,0.56654,0.56654,0.56638,2.551e-10,1.1168,0.015946,8.4873e-11,4.2533e-10
1.963,0.56654,0.56654,0.56638,2.5478e-10,1.1175,0.015278,8.3483e-11,4.2609e-10
1.9638,0.56654,0.56654,0.56638,2.5447e-10,1.1181,0.014624,8.2826e-11,4.2612e-10
1.9646,0.56654,0.56654,0.56639,2.5417e-10,1.1188,0.013984,8.2906e-11,4.2543e-10
1.9654,0.56654,0.56654,0.56639,2.5387e-10,1.1194,0.013357,8.3723e-11,4.2401e-10
1.9662,0.56654,0.56654,0.56639,2.5358e-10,1.12,0.012746,8.5274e-11,4.2188e-10
1.967,0.56654,0.56654,0.5664,2.5329e-10,1.1206,0.012148,8.7556e-11,4.1903e-10
1.9678,0.56654,0.56654,0.5664,2.5302e-10,1.1212,0.011564,9.0558e-11,4.1548e-10
1.9686,0.56654,0.56654,0.5664,2.5276e-10,1.1218,0.010995,9.427e-11,4.1124e-10
1.9694,0.56654,0.56654,0.56641,2.525e-10,1.1224,0.01044,9.8678e-11,4.0632e-10
1.9702,0.56654,0.56654,0.56641,2.5225e-10,1.1229,0.0098994,1.0377e-10,4.0074e-10
1.971,0.56654,0.56654,0.56641,2.5202e-10,1.1235,0.0093729,1.0951e-10,3.9453e-10
1.9718,0.56654,0.56654,0.56642,2.518e-10,1.124,0.0088606,1.159e-10,3.877e-10
1.9726,0.56654,0.56654,0.56642,2.5159e-10,1.1245,0.0083626,1.2289e-10,3.8028e-10
1.9734,0.56654,0.56654,0.56642,2.5139e-10,1.125,0.007879,1.3047e-10,3.723e-10
1.9742,0.56654,0.56654,0.56643,2.512e-10,1.1254,0.0074096,1.3861e-10,3.6379e-10
1.975,0.56654,0.56654,0.56643,2.5102e-10,1.1259,0.0069545,1.4726e-10,3.5478e-10
1.9758,0.56654,0.56654,0.56644,2.5086e-10,1.1264,0.0065138,1.5641e-10,3.4531e-10
1.9766,0.56654,0.56654,0.56644,2.5071e-10,1.1268,0.0060875,1.6601e-10,3.3542e-10
1.9775,0.56654,0.56654,0.56644,2.5058e-10,1.1272,0.0056754,1.7602e-10,3.2514e-10
1.9783,0.56654,0.56654,0.56645,2.5046e-10,1.1276,0.0052778,1.8641e-10,3.1451e-10
1.9791,0.56654,0.56654,0.56645,2.5035e-10,1.128,0.0048945,1.9713e-10,3.0358e-10
1.9799,0.56654,0.56654,0.56645,2.5026e-10,1.1284,0.0045256,2.0814e-10,2.9238e-10
1.9807,0.56654,0.56654,0.56646,2.5018e-10,1.1287,0.0041711,2.194e-10,2.8097e-10
1.9815,0.56654,0.56654,0.56646,2.5012e-10,1.1291,0.0038311,2.3086e-10,2.6938e-10
1.9823,0.56654,0.56654,0.56646,2.5007e-10,1.1294,0.0035054,2.4248e-10,2.5766e-10
1.9831,0.56654,0.56654,0.56647,2.5004e-10,1.1297,0.0031941,2.542e-10,2.4587e-10
1.9839,0.56654,0.56654,0.56647,2.5002e-10,1.13,0.0028973,2.6599e-10,2.3404e-10
1.9847,0.56654,0.56654,0.56648,2.5001e-10,1.1303,0.0026149,2.778e-10,2.2223e-10
1.9855,0.56654,0.56654,0.56648,2.5002e-10,1.1306,0.002347,2.8957e-10,2.1047e-10
1.9863,0.56654,0.56654,0.56648,2.5004e-10,1.1309,0.0020935,3.0126e-10,1.9882e-10
1.9871,0.56654,0.56654,0.56649,2.5008e-10,1.1311,0.0018545,3.1283e-10,1.8733e-10
1.9879,0.56654,0.56654,0.56649,2.5013e-10,1.1313,0.0016299,3.2423e-10,1.7603e-10
1.9887,0.56654,0.56654,0.56649,2.5019e-10,1.1316,0.0014198,3.354e-10,1.6498e-10
1.9895,0.56654,0.56654,0.5665,2.5027e-10,1.1318,0.0012242,3.4631e-10,1.5422e-10
1.9903,0.56654,0.56654,0.5665,2.5036e-10,1.132,0.001043,3.5692e-10,1.4379e-10
1.9911,0.56654,0.56654,0.5665,2.5046e-10,1.1321,0.00087635,3.6717e-10,1.3374e-10
1.992,0.56654,0.56654,0.56651,2.5057e-10,1.1323,0.00072417,3.7704e-10,1.241e-10
1.9928,0.56654,0.56654,0.56651,2.5069e-10,1.1324,0.00058649,3.8647e-10,1.1491e-10
1.9936,0.56654,0.56654,0.56652,2.5082e-10,1.1326,0.00046331,3.9543e-10,1.0622e-10
1.9944,0.56654,0.56654,0.56652,2.5097e-10,1.1327,0.00035463,4.0388e-10,9.8053e-11
1.9952,0.56654,0.56654,0.56652,2.5112e-10,1.1328,0.00026044,4.118e-10,9.0446e-11
1.996,0.56654,0.56654,0.56653,2.5128e-10,1.1329,0.00018076,4.1913e-10,8.343e-11
1.9968,0.56654,0.56654,0.56653,2.5145e-10,1.1329,0.00011559,4.2587e-10,7.7034e-11
1.9976,0.56654,0.56654,0.56653,2.5163e-10,1.133,6.493e-05,4.3197e-10,7.1285e-11
1.9984,0.56654,0.56654,0.56654,2.5181e-10,1.133,2.8776e-05,4.3742e-10,6.6207e-11
1.9992,0.56654,0.56654,0.56654,2.52e-10,1.1331,7.1329e-06,4.4219e-10,6.182e-11
2,0.56654,0.56654,0.56654,2.522e-10,1.1331,5.2321e-10,4.4625e-10,5.8143e-11


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertM_jcp_p4r3_hrefN3_energy.csv <==
0.00080548,0.56654,0.56654,0.56655,7.0439e-12,1.1331,7.2556e-06,1.4078e-11,9.7613e-15
0.001611,0.56654,0.56654,0.56655,7.0488e-12,1.1331,2.9022e-05,1.4059e-11,3.8897e-14
0.0024164,0.56654,0.56654,0.56655,7.0538e-12,1.133,6.5299e-05,1.4021e-11,8.6964e-14
0.0032219,0.56654,0.56654,0.56656,7.0586e-12,1.133,0.00011609,1.3964e-11,1.5323e-13
0.0040274,0.56654,0.56654,0.56656,7.0633e-12,1.1329,0.00018138,1.389e-11,2.367e-13
0.0048329,0.56654,0.56654,0.56657,7.0678e-12,1.1329,0.00026118,1.38e-11,3.361e-13
0.0056384,0.56654,0.56654,0.56657,7.0721e-12,1.1328,0.00035549,1.3694e-11,4.4994e-13
0.0064438,0.56654,0.56654,0.56657,7.076e-12,1.1327,0.0004643,1.3575e-11,5.7648e-13
0.0072493,0.56654,0.56654,0.56658,7.0795e-12,1.1326,0.0005876,1.3445e-11,7.1383e-13
0.0080548,0.56654,0.56654,0.56658,7.0826e-12,1.1324,0.00072541,1.3305e-11,8.5994e-13
0.0088603,0.56654,0.56654,0.56658,7.0853e-12,1.1323,0.0008777,1.3158e-11,1.0126e-12
0.0096658,0.56654,0.56654,0.56659,7.0875e-12,1.1321,0.0010445,1.3005e-11,1.1696e-12
0.010471,0.56654,0.56654,0.56659,7.0893e-12,1.132,0.0012258,1.285e-11,1.3285e-12
0.011277,0.56654,0.56654,0.56659,7.0905e-12,1.1318,0.0014215,1.2694e-11,1.487e-12
0.012082,0.56654,0.56654,0.5666,7.0914e-12,1.1316,0.0016317,1.254e-11,1.6428e-12
0.012888,0.56654,0.56654,0.5666,7.0917e-12,1.1313,0.0018564,1.239e-11,1.7937e-12
0.013693,0.56654,0.56654,0.56661,7.0916e-12,1.1311,0.0020956,1.2246e-11,1.9375e-12
0.014499,0.56654,0.56654,0.56661,7.0911e-12,1.1309,0.0023492,1.211e-11,2.0721e-12
0.015304,0.56654,0.56654,0.56661,7.0903e-12,1.1306,0.0026173,1.1985e-11,2.1957e-12
0.01611,0.56654,0.56654,0.56662,7.0891e-12,1.1303,0.0028998,1.1872e-11,2.3066e-12
0.016915,0.56654,0.56654,0.56662,7.0877e-12,1.13,0.0031967,1.1772e-11,2.4033e-12
0.017721,0.56654,0.56654,0.56662,7.0861e-12,1.1297,0.0035081,1.1688e-11,2.4847e-12
0.018526,0.56654,0.56654,0.56663,7.0844e-12,1.1294,0.0038339,1.1619e-11,2.5497e-12
0.019332,0.56654,0.56654,0.56663,7.0825e-12,1.1291,0.0041741,1.1567e-11,2.5977e-12
0.020137,0.56654,0.56654,0.56663,7.0807e-12,1.1287,0.0045287,1.1533e-11,2.6283e-12
0.020942,0.56654,0.56654,0.56664,7.079e-12,1.1284,0.0048977,1.1517e-11,2.6413e-12
0.021748,0.56654,0.56654,0.56664,7.0773e-12,1.128,0.0052811,1.1518e-11,2.637e-12
0.022553,0.56654,0.56654,0.56665,7.0759e-12,1.1276,0.0056789,1.1536e-11,2.6158e-12
0.023359,0.56654,0.56654,0.56665,7.0748e-12,1.1272,0.006091,1.1571e-11,2.5785e-12
0.024164,0.56654,0.56654,0.56665,7.074e-12,1.1268,0.0065175,1.1622e-11,2.5261e-12
0.02497,0.56654,0.56654,0.56666,7.0736e-12,1.1264,0.0069583,1.1687e-11,2.4598e-12
0.025775,0.56654,0.56654,0.56666,7.0737e-12,1.1259,0.0074135,1.1766e-11,2.3812e-12
0.026581,0.56654,0.56654,0.56666,7.0742e-12,1.1254,0.007883,1.1857e-11,2.2919e-12
0.027386,0.56654,0.56654,0.56667,7.0753e-12,1.125,0.0083668,1.1957e-11,2.1939e-12
0.028192,0.56654,0.56654,0.56667,7.077e-12,1.1245,0.0088649,1.2065e-11,2.089e-12
0.028997,0.56654,0.56654,0.56667,7.0792e-12,1.124,0.0093773,1.2179e-11,1.9796e-12
0.029803,0.56654,0.56654,0.56668,7.082e-12,1.1235,0.0099039,1.2296e-11,1.8676e-12
0.030608,0.56654,0.56654,0.56668,7.0855e-12,1.1229,0.010445,1.2415e-11,1.7555e-12
0.031414,0.56654,0.56654,0.56668,7.0896e-12,1.1224,0.011,1.2534e-11,1.6454e-12
0.032219,0.56654,0.56654,0.56669,7.0942e-12,1.1218,0.011569,1.2649e-11,1.5395e-12
0.033025,0.56654,0.56654,0.56669,7.0994e-12,1.1212,0.012153,1.2759e-11,1.44e-12
0.03383,0.56654,0.56654,0.5667,7.1052e-12,1.1206,0.012751,1.2862e-11,1.3488e-12
0.034636,0.56654,0.56654,0.5667,7.1114e-12,1.12,0.013363,1.2955e-11,1.2679e-12
0.035441,0.56654,0.56654,0.5667,7.1181e-12,1.1194,0.013989,1.3037e-11,1.199e-12
0.036247,0.56654,0.56654,0.56671,7.1252e-12,1.1188,0.014629,1.3107e-11,1.1435e-12
0.037052,0.56654,0.56654,0.56671,7.1327e-12,1.1181,0.015284,1.3163e-11,1.1028e-12
0.037858,0.56654,0.56654,0.56671,7.1404e-12,1.1175,0.015952,1.3203e-11,1.0779e-12
0.038663,0.56654,0.56654,0.56672,7.1484e-12,1.1168,0.016635,1.3227e-11,1.0695e-12
0.039469,0.56654,0.56654,0.56672,7.1565e-12,1.1161,0.017332,1.3235e-11,1.0783e-12
0.040274,0.56654,0.56654,0.56672,7.1646e-12,1.1154,0.018042,1.3225e-11,1.1043e-12
0.041079,0.56654,0.56654,0.56673,7.1728e-12,1.1147,0.018767,1.3198e-11,1.1476e-12
0.041885,0.56654,0.56654,0.56673,7.1809e-12,1.114,0.019506,1.3154e-11,1.2078e-12
0.04269,0.56654,0.56654,0.56673,7.1888e-12,1.1132,0.020259,1.3093e-11,1.2842e-12
0.043496,0.56654,0.56654,0.56674,7.1966e-12,1.1124,0.021026,1.3017e-11,1.376e-12
0.044301,0.56654,0.56654,0.56674,7.204e-12,1.1117,0.021807,1.2926e-11,1.4819e-12
0.045107,0.56654,0.56654,0.56674,7.2112e-12,1.1109,0.022602,1.2822e-11,1.6007e-12
0.045912,0.56654,0.56654,0.56675,7.2179e-12,1.1101,0.02341,1.2705e-11,1.7306e-12
0.046718,0.56654,0.56654,0.56675,7.2243e-12,1.1093,0.024233,1.2579e-11,1.87e-12
0.047523,0.56654,0.56654,0.56676,7.2302e-12,1.1084,0.02507,1.2444e-11,2.0168e-12
0.048329,0.56654,0.56654,0.56676,7.2356e-12,1.1076,0.02592,1.2302e-11,2.169e-12
0.049134,0.56654,0.56654,0.56676,7.2405e-12,1.1067,0.026784,1.2157e-11,2.3244e-12
0.04994,0.56654,0.56654,0.56677,7.2449e-12,1.1059,0.027662,1.2009e-11,2.4808e-12
0.050745,0.56654,0.56654,0.56677,7.2488e-12,1.105,0.028554,1.1862e-11,2.636e-12
0.051551,0.56654,0.56654,0.56677,7.2522e-12,1.1041,0.02946,1.1717e-11,2.7877e-12
0.052356,0.56654,0.56654,0.56678,7.255e-12,1.1032,0.030379,1.1576e-11,2.9338e-12
0.053162,0.56654,0.56654,0.56678,7.2575e-12,1.1022,0.031313,1.1443e-11,3.0722e-12
0.053967,0.56654,0.56654,0.56678,7.2595e-12,1.1013,0.03226,1.1318e-11,3.201e-12
0.054773,0.56654,0.56654,0.56679,7.2611e-12,1.1004,0.03322,1.1204e-11,3.3183e-12
0.055578,0.56654,0.56654,0.56679,7.2624e-12,1.0994,0.034194,1.1102e-11,3.4226e-12
0.056384,0.56654,0.56654,0.56679,7.2634e-12,1.0984,0.035182,1.1014e-11,3.5125e-12
0.057189,0.56654,0.56654,0.5668,7.2642e-12,1.0974,0.036184,1.0942e-11,3.5868e-12
0.057995,0.56654,0.56654,0.5668,7.2649e-12,1.0964,0.037199,1.0885e-11,3.6447e-12
0.0588,0.56654,0.56654,0.5668,7.2655e-12,1.0954,0.038227,1.0846e-11,3.6854e-12
0.059606,0.56654,0.56654,0.56681,7.2661e-12,1.0943,0.039269,1.0823e-11,3.7087e-12
0.060411,0.56654,0.56654,0.56681,7.2668e-12,1.0933,0.040325,1.0819e-11,3.7146e-12
0.061216,0.56654,0.56654,0.56681,7.2676e-12,1.0922,0.041394,1.0832e-11,3.7031e-12
0.062022,0.56654,0.56654,0.56682,7.2687e-12,1.0912,0.042477,1.0862e-11,3.6749e-12
0.062827,0.56654,0.56654,0.56682,7.27e-12,1.0901,0.043573,1.0909e-11,3.6307e-12
0.063633,0.56654,0.56654,0.56682,7.2717e-12,1.089,0.044682,1.0972e-11,3.5717e-12
0.064438,0.56654,0.56654,0.56683,7.2739e-12,1.0878,0.045805,1.1049e-11,3.499e-12
0.065244,0.56654,0.56654,0.56683,7.2765e-12,1.0867,0.046941,1.1139e-11,3.4143e-12
0.066049,0.56654,0.56654,0.56683,7.2797e-12,1.0856,0.048091,1.124e-11,3.3194e-12
0.066855,0.56654,0.56654,0.56684,7.2834e-12,1.0844,0.049253,1.1351e-11,3.216e-12
0.06766,0.56654,0.56654,0.56684,7.2878e-12,1.0833,0.050429,1.1469e-11,3.1064e-12
0.068466,0.56654,0.56654,0.56684,7.2928e-12,1.0821,0.051618,1.1593e-11,2.9926e-12
0.069271,0.56654,0.56654,0.56685,7.2985e-12,1.0809,0.052821,1.172e-11,2.8769e-12
0.070077,0.56654,0.56654,0.56685,7.3049e-12,1.0797,0.054036,1.1848e-11,2.7616e-12
0.070882,0.56654,0.56654,0.56685,7.3119e-12,1.0784,0.055265,1.1975e-11,2.6489e-12
0.071688,0.56654,0.56654,0.56686,7.3196e-12,1.0772,0.056507,1.2098e-11,2.5413e-12
0.072493,0.56654,0.56654,0.56686,7.328e-12,1.076,0.057761,1.2215e-11,2.4408e-12
0.073299,0.56654,0.56654,0.56686,7.3369e-12,1.0747,0.059029,1.2324e-11,2.3495e-12
0.074104,0.56654,0.56654,0.56687,7.3465e-12,1.0734,0.06031,1.2424e-11,2.2693e-12
0.07491,0.56654,0.56654,0.56687,7.3566e-12,1.0721,0.061604,1.2511e-11,2.2021e-12
0.075715,0.56654,0.56654,0.56687,7.3672e-12,1.0708,0.06291,1.2585e-11,2.1495e-12
0.076521,0.56654,0.56654,0.56688,7.3782e-12,1.0695,0.06423,1.2644e-11,2.1126e-12
0.077326,0.56654,0.56654,0.56688,7.3896e-12,1.0682,0.065563,1.2686e-11,2.0928e-12
0.078132,0.56654,0.56654,0.56688,7.4013e-12,1.0669,0.066908,1.2712e-11,2.0907e-12
0.078937,0.56654,0.56654,0.56689,7.4132e-12,1.0655,0.068266,1.2719e-11,2.107e-12
0.079743,0.56654,0.56654,0.56689,7.4253e-12,1.0641,0.069637,1.2709e-11,2.1419e-12
0.080548,0.56654,0.56654,0.56689,7.4374e-12,1.0628,0.071021,1.2679e-11,2.1954e-12
0.081353,0.56654,0.56654,0.56689,7.4496e-12,1.0614,0.072417,1.2632e-11,2.2671e-12
0.082159,0.56654,0.56654,0.5669,7.4617e-12,1.06,0.073826,1.2567e-11,2.3566e-12
0.082964,0.56654,0.56654,0.5669,7.4737e-12,1.0586,0.075247,1.2485e-11,2.4628e-12
0.08377,0.56654,0.56654,0.5669,7.4856e-12,1.0571,0.076682,1.2386e-11,2.5847e-12
0.084575,0.56654,0.56654,0.56691,7.4971e-12,1.0557,0.078128,1.2273e-11,2.7209e-12
0.085381,0.56654,0.56654,0.56691,7.5084e-12,1.0542,0.079587,1.2147e-11,2.8697e-12
0.086186,0.56654,0.56654,0.56691,7.5192e-12,1.0528,0.081059,1.2009e-11,3.0294e-12
0.086992,0.56654,0.56654,0.56692,7.5297e-12,1.0513,0.082543,1.1862e-11,3.1979e-12
0.087797,0.56654,0.56654,0.56692,7.5398e-12,1.0498,0.08404,1.1706e-11,3.3732e-12
0.088603,0.56654,0.56654,0.56692,7.5494e-12,1.0483,0.085549,1.1546e-11,3.5531e-12
0.089408,0.56654,0.56654,0.56693,7.5585e-12,1.0468,0.08707,1.1382e-11,3.7353e-12
0.090214,0.56654,0.56654,0.56693,7.5672e-12,1.0453,0.088603,1.1217e-11,3.9175e-12
0.091019,0.56654,0.56654,0.56693,7.5754e-12,1.0437,0.090149,1.1053e-11,4.0973e-12
0.091825,0.56654,0.56654,0.56694,7.5831e-12,1.0422,0.091707,1.0894e-11,4.2726e-12
0.09263,0.56654,0.56654,0.56694,7.5903e-12,1.0406,0.093277,1.0739e-11,4.4412e-12
0.093436,0.56654,0.56654,0.56694,7.5972e-12,1.039,0.094859,1.0593e-11,4.6009e-12
0.094241,0.56654,0.56654,0.56694,7.6036e-12,1.0374,0.096454,1.0457e-11,4.75e-12
0.095047,0.56654,0.56654,0.56695,7.6098e-12,1.0358,0.09806,1.0333e-11,4.8867e-12
0.095852,0.56654,0.56654,0.56695,7.6156e-12,1.0342,0.099678,1.0222e-11,5.0095e-12
0.096658,0.56654,0.56654,0.56695,7.6212e-12,1.0326,0.10131,1.0125e-11,5.117e-12
0.097463,0.56654,0.56654,0.56696,7.6267e-12,1.031,0.10295,1.0045e-11,5.2083e-12
0.098269,0.56654,0.56654,0.56696,7.632e-12,1.0293,0.1046,9.9815e-12,5.2826e-12
0.099074,0.56654,0.56654,0.56696,7.6373e-12,1.0277,0.10627,9.9353e-12,5.3394e-12
0.09988,0.56654,0.56654,0.56697,7.6427e-12,1.026,0.10795,9.9069e-12,5.3785e-12
0.10069,0.56654,0.56654,0.56697,7.6482e-12,1.0243,0.10964,9.8963e-12,5.4e-12
0.10149,0.56654,0.56654,0.56697,7.6538e-12,1.0226,0.11134,9.9032e-12,5.4044e-12
0.1023,0.56654,0.56654,0.56697,7.6597e-12,1.0209,0.11305,9.9272e-12,5.3921e-12
0.1031,0.56654,0.56654,0.56698,7.6658e-12,1.0192,0.11478,9.9673e-12,5.3643e-12
0.10391,0.56654,0.56654,0.56698,7.6724e-12,1.0174,0.11651,1.0023e-11,5.3221e-12
0.10471,0.56654,0.56654,0.56698,7.6793e-12,1.0157,0.11826,1.0092e-11,5.2669e-12
0.10552,0.56654,0.56654,0.56699,7.6868e-12,1.014,0.12002,1.0173e-11,5.2004e-12
0.10632,0.56654,0.56654,0.56699,7.6947e-12,1.0122,0.12179,1.0265e-11,5.1244e-12
0.10713,0.56654,0.56654,0.56699,7.7032e-12,1.0104,0.12357,1.0366e-11,5.0409e-12
0.10793,0.56654,0.56654,0.56699,7.7123e-12,1.0086,0.12536,1.0473e-11,4.9519e-12
0.10874,0.56654,0.56654,0.567,7.7219e-12,1.0068,0.12717,1.0584e-11,4.8597e-12
0.10955,0.56654,0.56654,0.567,7.7322e-12,1.005,0.12898,1.0698e-11,4.7666e-12
0.11035,0.56654,0.56654,0.567,7.743e-12,1.0032,0.13081,1.0811e-11,4.6747e-12
0.11116,0.56654,0.56654,0.56701,7.7545e-12,1.0014,0.13265,1.0923e-11,4.5863e-12
0.11196,0.56654,0.56654,0.56701,7.7665e-12,0.99952,0.1345,1.1029e-11,4.5036e-12
0.11277,0.56654,0.56654,0.56701,7.779e-12,0.99766,0.13636,1.1129e-11,4.4287e-12
0.11357,0.56654,0.56654,0.56701,7.7921e-12,0.9958,0.13823,1.1221e-11,4.3635e-12
0.11438,0.56654,0.56654,0.56702,7.8056e-12,0.99392,0.14011,1.1301e-11,4.3098e-12
0.11518,0.56654,0.56654,0.56702,7.8195e-12,0.99203,0.14201,1.137e-11,4.2693e-12
0.11599,0.56654,0.56654,0.56702,7.8338e-12,0.99013,0.14391,1.1424e-11,4.2433e-12
0.11679,0.56654,0.56654,0.56702,7.8484e-12,0.98822,0.14582,1.1464e-11,4.233e-12
0.1176,0.56654,0.56654,0.56703,7.8632e-12,0.9863,0.14775,1.1487e-11,4.2393e-12
0.11841,0.56654,0.56654,0.56703,7.8782e-12,0.98437,0.14969,1.1494e-11,4.2628e-12
0.11921,0.56654,0.56654,0.56703,7.8932e-12,0.98243,0.15163,1.1483e-11,4.3038e-12
0.12002,0.56654,0.56654,0.56704,7.9083e-12,0.98048,0.15359,1.1454e-11,4.3625e-12
0.12082,0.56654,0.56654,0.56704,7.9233e-12,0.97852,0.15556,1.1408e-11,4.4385e-12
0.12163,0.56654,0.56654,0.56704,7.9382e-12,0.97654,0.15754,1.1345e-11,4.5313e-12
0.12243,0.56654,0.56654,0.56704,7.9529e-12,0.97456,0.15953,1.1265e-11,4.6403e-12
0.12324,0.56654,0.56654,0.56705,7.9673e-12,0.97256,0.16153,1.117e-11,4.7642e-12
0.12404,0.56654,0.56654,0.56705,7.9814e-12,0.97056,0.16354,1.1061e-11,4.9019e-12
0.12485,0.56654,0.56654,0.56705,7.9951e-12,0.96854,0.16556,1.0939e-11,5.0517e-12
0.12565,0.56654,0.56654,0.56705,8.0084e-12,0.96652,0.16759,1.0805e-11,5.212e-12
0.12646,0.56654,0.56654,0.56706,8.0212e-12,0.96448,0.16963,1.0662e-11,5.3808e-12
0.12727,0.56654,0.56654,0.56706,8.0336e-12,0.96244,0.17168,1.0511e-11,5.5562e-12
0.12807,0.56654,0.56654,0.56706,8.0454e-12,0.96038,0.17374,1.0355e-11,5.7359e-12
0.12888,0.56654,0.56654,0.56706,8.0567e-12,0.95831,0.17581,1.0196e-11,5.9178e-12
0.12968,0.56654,0.56654,0.56707,8.0675e-12,0.95624,0.17789,1.0035e-11,6.0996e-12
0.13049,0.56654,0.56654,0.56707,8.0777e-12,0.95415,0.17999,9.8763e-12,6.2791e-12
0.13129,0.56654,0.56654,0.56707,8.0874e-12,0.95205,0.18209,9.7207e-12,6.4541e-12
0.1321,0.56654,0.56654,0.56707,8.0966e-12,0.94995,0.1842,9.5709e-12,6.6223e-12
0.1329,0.56654,0.56654,0.56708,8.1053e-12,0.94783,0.18632,9.4288e-12,6.7819e-12
0.13371,0.56654,0.56654,0.56708,8.1136e-12,0.94571,0.18845,9.2964e-12,6.9309e-12
0.13452,0.56654,0.56654,0.56708,8.1216e-12,0.94357,0.19059,9.1756e-12,7.0675e-12
0.13532,0.56654,0.56654,0.56708,8.1292e-12,0.94143,0.19274,9.068e-12,7.1904e-12
0.13613,0.56654,0.56654,0.56709,8.1365e-12,0.93927,0.1949,8.9749e-12,7.2982e-12
0.13693,0.56654,0.56654,0.56709,8.1437e-12,0.93711,0.19707,8.8975e-12,7.3898e-12
0.13774,0.56654,0.56654,0.56709,8.1507e-12,0.93493,0.19925,8.8368e-12,7.4646e-12
0.13854,0.56654,0.56654,0.56709,8.1576e-12,0.93275,0.20143,8.7934e-12,7.5219e-12
0.13935,0.56654,0.56654,0.56709,8.1646e-12,0.93056,0.20363,8.7675e-12,7.5617e-12
0.14015,0.56654,0.56654,0.5671,8.1717e-12,0.92836,0.20584,8.7594e-12,7.5839e-12
0.14096,0.56654,0.56654,0.5671,8.1789e-12,0.92615,0.20805,8.7688e-12,7.589e-12
0.14176,0.56654,0.56654,0.5671,8.1863e-12,0.92393,0.21028,8.7951e-12,7.5775e-12
0.14257,0.56654,0.56654,0.5671,8.1941e-12,0.9217,0.21251,8.8376e-12,7.5505e-12
0.14338,0.56654,0.56654,0.56711,8.2022e-12,0.91946,0.21475,8.8953e-12,7.5091e-12
0.14418,0.56654,0.56654,0.56711,8.2108e-12,0.91721,0.21701,8.9668e-12,7.4548e-12
0.14499,0.56654,0.56654,0.56711,8.2198e-12,0.91495,0.21927,9.0506e-12,7.389e-12
0.14579,0.56654,0.56654,0.56711,8.2294e-12,0.91269,0.22154,9.145e-12,7.3138e-12
0.1466,0.56654,0.56654,0.56712,8.2395e-12,0.91041,0.22382,9.2481e-12,7.231e-12
0.1474,0.56654,0.56654,0.56712,8.2503e-12,0.90813,0.2261,9.3578e-12,7.1427e-12
0.14821,0.56654,0.56654,0.56712,8.2616e-12,0.90584,0.2284,9.472e-12,7.0512e-12
0.14901,0.56654,0.56654,0.56712,8.2736e-12,0.90354,0.2307,9.5885e-12,6.9588e-12
0.14982,0.56654,0.56654,0.56712,8.2863e-12,0.90123,0.23302,9.705e-12,6.8676e-12
0.15062,0.56654,0.56654,0.56713,8.2996e-12,0.89891,0.23534,9.8192e-12,6.78e-12
0.15143,0.56654,0.56654,0.56713,8.3135e-12,0.89659,0.23767,9.9288e-12,6.6981e-12
0.15224,0.56654,0.56654,0.56713,8.328e-12,0.89425,0.24001,1.0032e-11,6.6241e-12
0.15304,0.56654,0.56654,0.56713,8.343e-12,0.89191,0.24236,1.0126e-11,6.56e-12
0.15385,0.56654,0.56654,0.56713,8.3586e-12,0.88956,0.24471,1.021e-11,6.5076e-12
0.15465,0.56654,0.56654,0.56714,8.3747e-12,0.8872,0.24708,1.0281e-11,6.4686e-12
0.15546,0.56654,0.56654,0.56714,8.3912e-12,0.88483,0.24945,1.0338e-11,6.4444e-12
0.15626,0.56654,0.56654,0.56714,8.4081e-12,0.88245,0.25183,1.038e-11,6.4362e-12
0.15707,0.56654,0.56654,0.56714,8.4253e-12,0.88007,0.25422,1.0406e-11,6.4449e-12
0.15787,0.56654,0.56654,0.56714,8.4427e-12,0.87768,0.25661,1.0414e-11,6.4713e-12
0.15868,0.56654,0.56654,0.56715,8.4602e-12,0.87528,0.25902,1.0405e-11,6.5157e-12
0.15949,0.56654,0.56654,0.56715,8.4779e-12,0.87287,0.26143,1.0377e-11,6.5783e-12
0.16029,0.56654,0.56654,0.56715,8.4955e-12,0.87045,0.26385,1.0332e-11,6.6588e-12
0.1611,0.56654,0.56654,0.56715,8.5131e-12,0.86803,0.26628,1.0269e-11,6.7568e-12
0.1619,0.56654,0.56654,0.56715,8.5306e-12,0.8656,0.26871,1.019e-11,6.8715e-12
0.16271,0.56654,0.56654,0.56716,8.5479e-12,0.86316,0.27115,1.0094e-11,7.0019e-12
0.16351,0.56654,0.56654,0.56716,8.5649e-12,0.86071,0.2736,9.9831e-12,7.1467e-12
0.16432,0.56654,0.56654,0.56716,8.5816e-12,0.85826,0.27606,9.8587e-12,7.3045e-12
0.16512,0.56654,0.56654,0.56716,8.5979e-12,0.8558,0.27853,9.7224e-12,7.4734e-12
0.16593,0.56654,0.56654,0.56716,8.6138e-12,0.85333,0.281,9.5759e-12,7.6517e-12
0.16673,0.56654,0.56654,0.56717,8.6293e-12,0.85085,0.28348,9.4213e-12,7.8373e-12
0.16754,0.56654,0.56654,0.56717,8.6443e-12,0.84837,0.28597,9.2606e-12,8.0281e-12
0.16835,0.56654,0.56654,0.56717,8.6588e-12,0.84588,0.28846,9.096e-12,8.2217e-12
0.16915,0.56654,0.56654,0.56717,8.6728e-12,0.84338,0.29096,8.9297e-12,8.4159e-12
0.16996,0.56654,0.56654,0.56717,8.6863e-12,0.84087,0.29347,8.7641e-12,8.6085e-12
0.17076,0.56654,0.56654,0.56717,8.6993e-12,0.83836,0.29599,8.6014e-12,8.7972e-12
0.17157,0.56654,0.56654,0.56718,8.7118e-12,0.83584,0.29851,8.4438e-12,8.9798e-12
0.17237,0.56654,0.56654,0.56718,8.7238e-12,0.83331,0.30104,8.2935e-12,9.1541e-12
0.17318,0.56654,0.56654,0.56718,8.7354e-12,0.83078,0.30358,8.1525e-12,9.3184e-12
0.17398,0.56654,0.56654,0.56718,8.7467e-12,0.82824,0.30612,8.0227e-12,9.4707e-12
0.17479,0.56654,0.56654,0.56718,8.7576e-12,0.8257,0.30867,7.9057e-12,9.6094e-12
0.17559,0.56654,0.56654,0.56718,8.7682e-12,0.82314,0.31123,7.8031e-12,9.7333e-12
0.1764,0.56654,0.56654,0.56719,8.7786e-12,0.82058,0.31379,7.716e-12,9.8412e-12
0.17721,0.56654,0.56654,0.56719,8.7888e-12,0.81802,0.31636,7.6455e-12,9.9321e-12
0.17801,0.56654,0.56654,0.56719,8.799e-12,0.81544,0.31893,7.5923e-12,1.0006e-11
0.17882,0.56654,0.56654,0.56719,8.8091e-12,0.81287,0.32152,7.5568e-12,1.0061e-11
0.17962,0.56654,0.56654,0.56719,8.8192e-12,0.81028,0.32411,7.5392e-12,1.0099e-11
0.18043,0.56654,0.56654,0.56719,8.8295e-12,0.80769,0.3267,7.5393e-12,1.012e-11
0.18123,0.56654,0.56654,0.5672,8.84e-12,0.80509,0.3293,7.5567e-12,1.0123e-11
0.18204,0.56654,0.56654,0.5672,8.8507e-12,0.80249,0.33191,7.5908e-12,1.0111e-11
0.18284,0.56654,0.56654,0.5672,8.8617e-12,0.79988,0.33452,7.6405e-12,1.0083e-11
0.18365,0.56654,0.56654,0.5672,8.8731e-12,0.79726,0.33714,7.7046e-12,1.0042e-11
0.18445,0.56654,0.56654,0.5672,8.885e-12,0.79464,0.33976,7.7816e-12,9.9883e-12
0.18526,0.56654,0.56654,0.5672,8.8973e-12,0.79201,0.34239,7.8699e-12,9.9246e-12
0.18607,0.56654,0.56654,0.5672,8.9101e-12,0.78938,0.34503,7.9676e-12,9.8525e-12
0.18687,0.56654,0.56654,0.56721,8.9234e-12,0.78674,0.34767,8.0727e-12,9.7741e-12
0.18768,0.56654,0.56654,0.56721,8.9373e-12,0.7841,0.35032,8.1831e-12,9.6915e-12
0.18848,0.56654,0.56654,0.56721,8.9517e-12,0.78144,0.35297,8.2966e-12,9.6069e-12
0.18929,0.56654,0.56654,0.56721,8.9668e-12,0.77879,0.35563,8.4108e-12,9.5227e-12
0.19009,0.56654,0.56654,0.56721,8.9824e-12,0.77613,0.35829,8.5236e-12,9.4411e-12
0.1909,0.56654,0.56654,0.56721,8.9985e-12,0.77346,0.36096,8.6327e-12,9.3643e-12
0.1917,0.56654,0.56654,0.56721,9.0152e-12,0.77079,0.36364,8.7358e-12,9.2945e-12
0.19251,0.56654,0.56654,0.56722,9.0323e-12,0.76811,0.36632,8.831e-12,9.2337e-12
0.19332,0.56654,0.56654,0.56722,9.05e-12,0.76543,0.369,8.9162e-12,9.1837e-12
0.19412,0.56654,0.56654,0.56722,9.068e-12,0.76274,0.37169,8.9897e-12,9.1463e-12
0.19493,0.56654,0.56654,0.56722,9.0864e-12,0.76005,0.37439,9.0498e-12,9.123e-12
0.19573,0.56654,0.56654,0.56722,9.1051e-12,0.75735,0.37709,9.0951e-12,9.115e-12
0.19654,0.56654,0.56654,0.56722,9.124e-12,0.75465,0.37979,9.1246e-12,9.1234e-12
0.19734,0.56654,0.56654,0.56722,9.1431e-12,0.75194,0.3825,9.1373e-12,9.1489e-12
0.19815,0.56654,0.56654,0.56722,9.1623e-12,0.74923,0.38522,9.1326e-12,9.1919e-12
0.19895,0.56654,0.56654,0.56722,9.1814e-12,0.74652,0.38793,9.1102e-12,9.2527e-12
0.19976,0.56654,0.56654,0.56723,9.2006e-12,0.74379,0.39066,9.07e-12,9.3311e-12
0.20056,0.56654,0.56654,0.56723,9.2196e-12,0.74107,0.39339,9.0123e-12,9.4269e-12
0.20137,0.56654,0.56654,0.56723,9.2384e-12,0.73834,0.39612,8.9376e-12,9.5392e-12
0.20218,0.56654,0.56654,0.56723,9.257e-12,0.7356,0.39885,8.8468e-12,9.6671e-12
0.20298,0.56654,0.56654,0.56723,9.2752e-12,0.73287,0.4016,8.7408e-12,9.8096e-12
0.20379,0.56654,0.56654,0.56723,9.293e-12,0.73012,0.40434,8.6211e-12,9.965e-12
0.20459,0.56654,0.56654,0.56723,9.3105e-12,0.72738,0.40709,8.4891e-12,1.0132e-11
0.2054,0.56654,0.56654,0.56723,9.3274e-12,0.72462,0.40984,8.3466e-12,1.0308e-11
0.2062,0.56654,0.56654,0.56723,9.3438e-12,0.72187,0.4126,8.1955e-12,1.0492e-11
0.20701,0.56654,0.56654,0.56724,9.3597e-12,0.71911,0.41536,8.0379e-12,1.0682e-11
0.20781,0.56654,0.56654,0.56724,9.3751e-12,0.71635,0.41813,7.8759e-12,1.0874e-11
0.20862,0.56654,0.56654,0.56724,9.3898e-12,0.71358,0.4209,7.7117e-12,1.1068e-11
0.20942,0.56654,0.56654,0.56724,9.404e-12,0.71081,0.42367,7.5476e-12,1.126e-11
0.21023,0.56654,0.56654,0.56724,9.4177e-12,0.70803,0.42645,7.386e-12,1.1449e-11
0.21104,0.56654,0.56654,0.56724,9.4308e-12,0.70526,0.42923,7.2289e-12,1.1633e-11
0.21184,0.56654,0.56654,0.56724,9.4434e-12,0.70247,0.43201,7.0785e-12,1.1808e-11
0.21265,0.56654,0.56654,0.56724,9.4555e-12,0.69969,0.4348,6.9369e-12,1.1974e-11
0.21345,0.56654,0.56654,0.56724,9.4671e-12,0.6969,0.43759,6.806e-12,1.2128e-11
0.21426,0.56654,0.56654,0.56724,9.4784e-12,0.69411,0.44038,6.6875e-12,1.2269e-11
0.21506,0.56654,0.56654,0.56724,9.4894e-12,0.69131,0.44318,6.5829e-12,1.2396e-11
0.21587,0.56654,0.56654,0.56725,9.5001e-12,0.68851,0.44598,6.4935e-12,1.2507e-11
0.21667,0.56654,0.56654,0.56725,9.5106e-12,0.68571,0.44878,6.4203e-12,1.2601e-11
0.21748,0.56654,0.56654,0.56725,9.5209e-12,0.68291,0.45159,6.3641e-12,1.2678e-11
0.21829,0.56654,0.56654,0.56725,9.5312e-12,0.6801,0.45439,6.3255e-12,1.2737e-11
0.21909,0.56654,0.56654,0.56725,9.5416e-12,0.67729,0.45721,6.3046e-12,1.2779e-11
0.2199,0.56654,0.56654,0.56725,9.552e-12,0.67448,0.46002,6.3013e-12,1.2803e-11
0.2207,0.56654,0.56654,0.56725,9.5626e-12,0.67166,0.46284,6.3153e-12,1.281e-11
0.22151,0.56654,0.56654,0.56725,9.5734e-12,0.66884,0.46566,6.346e-12,1.2801e-11
0.22231,0.56654,0.56654,0.56725,9.5845e-12,0.66602,0.46848,6.3925e-12,1.2776e-11
0.22312,0.56654,0.56654,0.56725,9.596e-12,0.6632,0.47131,6.4535e-12,1.2738e-11
0.22392,0.56654,0.56654,0.56725,9.6079e-12,0.66037,0.47413,6.5276e-12,1.2688e-11
0.22473,0.56654,0.56654,0.56725,9.6202e-12,0.65754,0.47696,6.6133e-12,1.2627e-11
0.22553,0.56654,0.56654,0.56725,9.6331e-12,0.65471,0.4798,6.7088e-12,1.2557e-11
0.22634,0.56654,0.56654,0.56725,9.6465e-12,0.65188,0.48263,6.8119e-12,1.2481e-11
0.22715,0.56654,0.56654,0.56725,9.6606e-12,0.64904,0.48547,6.9208e-12,1.24e-11
0.22795,0.56654,0.56654,0.56725,9.6752e-12,0.6462,0.48831,7.0331e-12,1.2317e-11
0.22876,0.56654,0.56654,0.56726,9.6904e-12,0.64336,0.49115,7.1466e-12,1.2234e-11
0.22956,0.56654,0.56654,0.56726,9.7062e-12,0.64052,0.49399,7.2591e-12,1.2153e-11
0.23037,0.56654,0.56654,0.56726,9.7225e-12,0.63768,0.49684,7.3683e-12,1.2077e-11
0.23117,0.56654,0.56654,0.56726,9.7395e-12,0.63483,0.49968,7.472e-12,1.2007e-11
0.23198,0.56654,0.56654,0.56726,9.757e-12,0.63198,0.50253,7.5681e-12,1.1946e-11
0.23278,0.56654,0.56654,0.56726,9.775e-12,0.62914,0.50538,7.6546e-12,1.1895e-11
0.23359,0.56654,0.56654,0.56726,9.7935e-12,0.62629,0.50823,7.7297e-12,1.1857e-11
0.23439,0.56654,0.56654,0.56726,9.8124e-12,0.62343,0.51108,7.7917e-12,1.1833e-11
0.2352,0.56654,0.56654,0.56726,9.8316e-12,0.62058,0.51394,7.8393e-12,1.1824e-11
0.23601,0.56654,0.56654,0.56726,9.8511e-12,0.61772,0.51679,7.8712e-12,1.1831e-11
0.23681,0.56654,0.56654,0.56726,9.8709e-12,0.61487,0.51965,7.8865e-12,1.1855e-11
0.23762,0.56654,0.56654,0.56726,9.8908e-12,0.61201,0.52251,7.8844e-12,1.1897e-11
0.23842,0.56654,0.56654,0.56726,9.9107e-12,0.60915,0.52537,7.8647e-12,1.1957e-11
0.23923,0.56654,0.56654,0.56726,9.9307e-12,0.60629,0.52823,7.8272e-12,1.2034e-11
0.24003,0.56654,0.56654,0.56726,9.9506e-12,0.60343,0.53109,7.7721e-12,1.2129e-11
0.24084,0.56654,0.56654,0.56726,9.9704e-12,0.60057,0.53395,7.6999e-12,1.2241e-11
0.24164,0.56654,0.56654,0.56726,9.99e-12,0.59771,0.53681,7.6113e-12,1.2369e-11
0.24245,0.56654,0.56654,0.56726,1.0009e-11,0.59484,0.53968,7.5074e-12,1.2511e-11
0.24325,0.56654,0.56654,0.56726,1.0028e-11,0.59198,0.54254,7.3894e-12,1.2667e-11
0.24406,0.56654,0.56654,0.56726,1.0047e-11,0.58912,0.54541,7.2588e-12,1.2835e-11
0.24487,0.56654,0.56654,0.56726,1.0065e-11,0.58625,0.54827,7.1173e-12,1.3013e-11
0.24567,0.56654,0.56654,0.56726,1.0083e-11,0.58338,0.55114,6.9668e-12,1.3199e-11
0.24648,0.56654,0.56654,0.56726,1.01e-11,0.58052,0.554,6.8093e-12,1.3391e-11
0.24728,0.56654,0.56654,0.56726,1.0117e-11,0.57765,0.55687,6.647e-12,1.3586e-11
0.24809,0.56654,0.56654,0.56726,1.0133e-11,0.57479,0.55974,6.482e-12,1.3784e-11
0.24889,0.56654,0.56654,0.56726,1.0148e-11,0.57192,0.56261,6.3167e-12,1.398e-11
0.2497,0.56654,0.56654,0.56726,1.0163e-11,0.56905,0.56547,6.1533e-12,1.4173e-11
0.2505,0.56654,0.56654,0.56726,1.0178e-11,0.56618,0.56834,5.9941e-12,1.4362e-11
0.25131,0.56654,0.56654,0.56726,1.0192e-11,0.56332,0.57121,5.8412e-12,1.4543e-11
0.25212,0.56654,0.56654,0.56726,1.0205e-11,0.56045,0.57407,5.6967e-12,1.4714e-11
0.25292,0.56654,0.56654,0.56726,1.0218e-11,0.55758,0.57694,5.5626e-12,1.4874e-11
0.25373,0.56654,0.56654,0.56726,1.0231e-11,0.55472,0.57981,5.4405e-12,1.5022e-11
0.25453,0.56654,0.56654,0.56726,1.0243e-11,0.55185,0.58267,5.3321e-12,1.5155e-11
0.25534,0.56654,0.56654,0.56726,1.0255e-11,0.54898,0.58554,5.2388e-12,1.5272e-11
0.25614,0.56654,0.56654,0.56726,1.0267e-11,0.54612,0.58841,5.1616e-12,1.5373e-11
0.25695,0.56654,0.56654,0.56726,1.0279e-11,0.54325,0.59127,5.1014e-12,1.5457e-11
0.25775,0.56654,0.56654,0.56726,1.029e-11,0.54039,0.59413,5.0587e-12,1.5522e-11
0.25856,0.56654,0.56654,0.56726,1.0302e-11,0.53752,0.597,5.0339e-12,1.557e-11
0.25936,0.56654,0.56654,0.56726,1.0314e-11,0.53466,0.59986,5.027e-12,1.56e-11
0.26017,0.56654,0.56654,0.56726,1.0325e-11,0.5318,0.60272,5.0377e-12,1.5613e-11
0.26098,0.56654,0.56654,0.56726,1.0337e-11,0.52894,0.60558,5.0653e-12,1.5609e-11
0.26178,0.56654,0.56654,0.56726,1.0349e-11,0.52608,0.60844,5.1091e-12,1.5589e-11
0.26259,0.56654,0.56654,0.56726,1.0362e-11,0.52322,0.6113,5.168e-12,1.5555e-11
0.26339,0.56654,0.56654,0.56726,1.0374e-11,0.52036,0.61416,5.2407e-12,1.5508e-11
0.2642,0.56654,0.56654,0.56726,1.0388e-11,0.5175,0.61702,5.3254e-12,1.545e-11
0.265,0.56654,0.56654,0.56726,1.0401e-11,0.51465,0.61987,5.4206e-12,1.5382e-11
0.26581,0.56654,0.56654,0.56726,1.0415e-11,0.51179,0.62273,5.5242e-12,1.5307e-11
0.26661,0.56654,0.56654,0.56726,1.043e-11,0.50894,0.62558,5.6342e-12,1.5226e-11
0.26742,0.56654,0.56654,0.56726,1.0445e-11,0.50609,0.62843,5.7485e-12,1.5142e-11
0.26822,0.56654,0.56654,0.56726,1.0461e-11,0.50324,0.63128,5.8648e-12,1.5057e-11
0.26903,0.56654,0.56654,0.56726,1.0477e-11,0.50039,0.63413,5.9809e-12,1.4973e-11
0.26984,0.56654,0.56654,0.56726,1.0494e-11,0.49754,0.63697,6.0944e-12,1.4893e-11
0.27064,0.56654,0.56654,0.56726,1.0511e-11,0.4947,0.63982,6.2032e-12,1.4819e-11
0.27145,0.56654,0.56654,0.56726,1.0529e-11,0.49185,0.64266,6.3053e-12,1.4752e-11
0.27225,0.56654,0.56654,0.56725,1.0547e-11,0.48901,0.6455,6.3984e-12,1.4695e-11
0.27306,0.56654,0.56654,0.56725,1.0565e-11,0.48617,0.64834,6.4809e-12,1.465e-11
0.27386,0.56654,0.56654,0.56725,1.0584e-11,0.48333,0.65117,6.5509e-12,1.4618e-11
0.27467,0.56654,0.56654,0.56725,1.0604e-11,0.4805,0.65401,6.6071e-12,1.46e-11
0.27547,0.56654,0.56654,0.56725,1.0623e-11,0.47767,0.65684,6.6481e-12,1.4598e-11
0.27628,0.56654,0.56654,0.56725,1.0643e-11,0.47484,0.65967,6.6729e-12,1.4612e-11
0.27709,0.56654,0.56654,0.56725,1.0662e-11,0.47201,0.6625,6.6808e-12,1.4644e-11
0.27789,0.56654,0.56654,0.56725,1.0682e-11,0.46918,0.66532,6.6713e-12,1.4693e-11
0.2787,0.56654,0.56654,0.56725,1.0702e-11,0.46636,0.66814,6.6443e-12,1.4759e-11
0.2795,0.56654,0.56654,0.56725,1.0721e-11,0.46354,0.67096,6.5999e-12,1.4842e-11
0.28031,0.56654,0.56654,0.56725,1.074e-11,0.46072,0.67378,6.5383e-12,1.4943e-11
0.28111,0.56654,0.56654,0.56725,1.076e-11,0.4579,0.67659,6.4604e-12,1.5059e-11
0.28192,0.56654,0.56654,0.56725,1.0778e-11,0.45509,0.6794,6.367e-12,1.519e-11
0.28272,0.56654,0.56654,0.56725,1.0797e-11,0.45228,0.68221,6.2593e-12,1.5334e-11
0.28353,0.56654,0.56654,0.56725,1.0815e-11,0.44947,0.68502,6.1388e-12,1.549e-11
0.28433,0.56654,0.56654,0.56725,1.0832e-11,0.44667,0.68782,6.007e-12,1.5657e-11
0.28514,0.56654,0.56654,0.56724,1.0849e-11,0.44387,0.69062,5.8658e-12,1.5832e-11
0.28595,0.56654,0.56654,0.56724,1.0865e-11,0.44107,0.69342,5.7172e-12,1.6013e-11
0.28675,0.56654,0.56654,0.56724,1.0881e-11,0.43828,0.69621,5.5633e-12,1.6199e-11
0.28756,0.56654,0.56654,0.56724,1.0896e-11,0.43549,0.699,5.4061e-12,1.6387e-11
0.28836,0.56654,0.56654,0.56724,1.0911e-11,0.4327,0.70178,5.248e-12,1.6574e-11
0.28917,0.56654,0.56654,0.56724,1.0925e-11,0.42991,0.70457,5.0912e-12,1.6759e-11
0.28997,0.56654,0.56654,0.56724,1.0938e-11,0.42713,0.70735,4.9379e-12,1.6939e-11
0.29078,0.56654,0.56654,0.56724,1.0951e-11,0.42436,0.71012,4.7903e-12,1.7112e-11
0.29158,0.56654,0.56654,0.56724,1.0964e-11,0.42158,0.71289,4.6504e-12,1.7277e-11
0.29239,0.56654,0.56654,0.56724,1.0975e-11,0.41881,0.71566,4.5202e-12,1.7431e-11
0.29319,0.56654,0.56654,0.56724,1.0987e-11,0.41605,0.71842,4.4015e-12,1.7572e-11
0.294,0.56654,0.56654,0.56723,1.0998e-11,0.41328,0.72119,4.2958e-12,1.77e-11
0.29481,0.56654,0.56654,0.56723,1.1009e-11,0.41053,0.72394,4.2046e-12,1.7813e-11
0.29561,0.56654,0.56654,0.56723,1.1019e-11,0.40777,0.72669,4.1289e-12,1.7909e-11
0.29642,0.56654,0.56654,0.56723,1.1029e-11,0.40502,0.72944,4.0697e-12,1.7989e-11
0.29722,0.56654,0.56654,0.56723,1.1039e-11,0.40228,0.73219,4.0276e-12,1.8051e-11
0.29803,0.56654,0.56654,0.56723,1.1049e-11,0.39953,0.73493,4.003e-12,1.8096e-11
0.29883,0.56654,0.56654,0.56723,1.106e-11,0.3968,0.73766,3.9958e-12,1.8123e-11
0.29964,0.56654,0.56654,0.56723,1.107e-11,0.39406,0.74039,4.0059e-12,1.8133e-11
0.30044,0.56654,0.56654,0.56723,1.108e-11,0.39133,0.74312,4.0328e-12,1.8127e-11
0.30125,0.56654,0.56654,0.56723,1.1091e-11,0.38861,0.74584,4.0755e-12,1.8106e-11
0.30206,0.56654,0.56654,0.56722,1.1101e-11,0.38589,0.74856,4.1332e-12,1.807e-11
0.30286,0.56654,0.56654,0.56722,1.1113e-11,0.38317,0.75127,4.2046e-12,1.8021e-11
0.30367,0.56654,0.56654,0.56722,1.1124e-11,0.38046,0.75398,4.288e-12,1.796e-11
0.30447,0.56654,0.56654,0.56722,1.1136e-11,0.37776,0.75668,4.3817e-12,1.7891e-11
0.30528,0.56654,0.56654,0.56722,1.1149e-11,0.37506,0.75938,4.484e-12,1.7813e-11
0.30608,0.56654,0.56654,0.56722,1.1162e-11,0.37236,0.76208,4.5928e-12,1.7731e-11
0.30689,0.56654,0.56654,0.56722,1.1175e-11,0.36967,0.76476,4.7058e-12,1.7645e-11
0.30769,0.56654,0.56654,0.56722,1.119e-11,0.36698,0.76745,4.821e-12,1.7558e-11
0.3085,0.56654,0.56654,0.56721,1.1204e-11,0.3643,0.77013,4.9361e-12,1.7472e-11
0.3093,0.56654,0.56654,0.56721,1.1219e-11,0.36163,0.7728,5.0488e-12,1.739e-11
0.31011,0.56654,0.56654,0.56721,1.1235e-11,0.35896,0.77547,5.157e-12,1.7313e-11
0.31092,0.56654,0.56654,0.56721,1.1251e-11,0.35629,0.77813,5.2585e-12,1.7244e-11
0.31172,0.56654,0.56654,0.56721,1.1268e-11,0.35363,0.78079,5.3513e-12,1.7185e-11
0.31253,0.56654,0.56654,0.56721,1.1285e-11,0.35098,0.78344,5.4335e-12,1.7137e-11
0.31333,0.56654,0.56654,0.56721,1.1303e-11,0.34833,0.78608,5.5033e-12,1.7102e-11
0.31414,0.56654,0.56654,0.5672,1.1321e-11,0.34568,0.78873,5.5594e-12,1.7082e-11
0.31494,0.56654,0.56654,0.5672,1.1339e-11,0.34305,0.79136,5.6004e-12,1.7077e-11
0.31575,0.56654,0.56654,0.5672,1.1357e-11,0.34041,0.79399,5.6252e-12,1.7089e-11
0.31655,0.56654,0.56654,0.5672,1.1376e-11,0.33779,0.79661,5.6331e-12,1.7118e-11
0.31736,0.56654,0.56654,0.5672,1.1394e-11,0.33517,0.79923,5.6236e-12,1.7165e-11
0.31816,0.56654,0.56654,0.5672,1.1413e-11,0.33255,0.80184,5.5965e-12,1.7229e-11
0.31897,0.56654,0.56654,0.5672,1.1431e-11,0.32995,0.80445,5.5518e-12,1.7311e-11
0.31978,0.56654,0.56654,0.56719,1.1449e-11,0.32734,0.80705,5.4899e-12,1.7409e-11
0.32058,0.56654,0.56654,0.56719,1.1468e-11,0.32475,0.80964,5.4114e-12,1.7524e-11
0.32139,0.56654,0.56654,0.56719,1.1485e-11,0.32216,0.81222,5.3173e-12,1.7653e-11
0.32219,0.56654,0.56654,0.56719,1.1503e-11,0.31957,0.81481,5.2087e-12,1.7797e-11
0.323,0.56654,0.56654,0.56719,1.152e-11,0.317,0.81738,5.0869e-12,1.7953e-11
0.3238,0.56654,0.56654,0.56719,1.1536e-11,0.31443,0.81995,4.9537e-12,1.8119e-11
0.32461,0.56654,0.56654,0.56718,1.1552e-11,0.31186,0.82251,4.8108e-12,1.8294e-11
0.32541,0.56654,0.56654,0.56718,1.1568e-11,0.3093,0.82506,4.6602e-12,1.8476e-11
0.32622,0.56654,0.56654,0.56718,1.1583e-11,0.30675,0.82761,4.504e-12,1.8662e-11
0.32702,0.56654,0.56654,0.56718,1.1597e-11,0.30421,0.83015,4.3444e-12,1.885e-11
0.32783,0.56654,0.56654,0.56718,1.1611e-11,0.30167,0.83269,4.1836e-12,1.9039e-11
0.32864,0.56654,0.56654,0.56718,1.1624e-11,0.29914,0.83521,4.0239e-12,1.9225e-11
0.32944,0.56654,0.56654,0.56717,1.1637e-11,0.29661,0.83774,3.8676e-12,1.9406e-11
0.33025,0.56654,0.56654,0.56717,1.1649e-11,0.2941,0.84025,3.7169e-12,1.9581e-11
0.33105,0.56654,0.56654,0.56717,1.1661e-11,0.29159,0.84276,3.5738e-12,1.9747e-11
0.33186,0.56654,0.56654,0.56717,1.1672e-11,0.28908,0.84526,3.4404e-12,1.9903e-11
0.33266,0.56654,0.56654,0.56717,1.1682e-11,0.28659,0.84775,3.3185e-12,2.0046e-11
0.33347,0.56654,0.56654,0.56717,1.1692e-11,0.2841,0.85023,3.2099e-12,2.0175e-11
0.33427,0.56654,0.56654,0.56716,1.1702e-11,0.28162,0.85271,3.1159e-12,2.0288e-11
0.33508,0.56654,0.56654,0.56716,1.1712e-11,0.27914,0.85518,3.0377e-12,2.0385e-11
0.33589,0.56654,0.56654,0.56716,1.1721e-11,0.27667,0.85765,2.9765e-12,2.0465e-11
0.33669,0.56654,0.56654,0.56716,1.173e-11,0.27421,0.8601,2.9327e-12,2.0527e-11
0.3375,0.56654,0.56654,0.56716,1.1739e-11,0.27176,0.86255,2.907e-12,2.0571e-11
0.3383,0.56654,0.56654,0.56715,1.1748e-11,0.26932,0.86499,2.8993e-12,2.0596e-11
0.33911,0.56654,0.56654,0.56715,1.1757e-11,0.26688,0.86743,2.9096e-12,2.0604e-11
0.33991,0.56654,0.56654,0.56715,1.1766e-11,0.26445,0.86985,2.9374e-12,2.0595e-11
0.34072,0.56654,0.56654,0.56715,1.1775e-11,0.26203,0.87227,2.9819e-12,2.0569e-11
0.34152,0.56654,0.56654,0.56715,1.1785e-11,0.25961,0.87468,3.0423e-12,2.0528e-11
0.34233,0.56654,0.56654,0.56715,1.1795e-11,0.25721,0.87708,3.1172e-12,2.0472e-11
0.34313,0.56654,0.56654,0.56714,1.1805e-11,0.25481,0.87948,3.2053e-12,2.0405e-11
0.34394,0.56654,0.56654,0.56714,1.1816e-11,0.25242,0.88186,3.3047e-12,2.0327e-11
0.34475,0.56654,0.56654,0.56714,1.1827e-11,0.25004,0.88424,3.4137e-12,2.024e-11
0.34555,0.56654,0.56654,0.56714,1.1838e-11,0.24766,0.88661,3.5303e-12,2.0146e-11
0.34636,0.56654,0.56654,0.56713,1.185e-11,0.2453,0.88897,3.6523e-12,2.0048e-11
0.34716,0.56654,0.56654,0.56713,1.1863e-11,0.24294,0.89133,3.7775e-12,1.9948e-11
0.34797,0.56654,0.56654,0.56713,1.1876e-11,0.24059,0.89367,3.9037e-12,1.9848e-11
0.34877,0.56654,0.56654,0.56713,1.1889e-11,0.23825,0.89601,4.0286e-12,1.975e-11
0.34958,0.56654,0.56654,0.56713,1.1903e-11,0.23592,0.89834,4.1499e-12,1.9657e-11
0.35038,0.56654,0.56654,0.56712,1.1918e-11,0.23359,0.90066,4.2656e-12,1.957e-11
0.35119,0.56654,0.56654,0.56712,1.1933e-11,0.23128,0.90297,4.3734e-12,1.9492e-11
0.35199,0.56654,0.56654,0.56712,1.1948e-11,0.22897,0.90527,4.4715e-12,1.9425e-11
0.3528,0.56654,0.56654,0.56712,1.1964e-11,0.22667,0.90756,4.558e-12,1.9369e-11
0.35361,0.56654,0.56654,0.56712,1.198e-11,0.22438,0.90985,4.6315e-12,1.9328e-11
0.35441,0.56654,0.56654,0.56711,1.1996e-11,0.2221,0.91213,4.6904e-12,1.9301e-11
0.35522,0.56654,0.56654,0.56711,1.2012e-11,0.21983,0.91439,4.7336e-12,1.9291e-11
0.35602,0.56654,0.56654,0.56711,1.2029e-11,0.21757,0.91665,4.7603e-12,1.9297e-11
0.35683,0.56654,0.56654,0.56711,1.2045e-11,0.21531,0.9189,4.7698e-12,1.9321e-11
0.35763,0.56654,0.56654,0.5671,1.2062e-11,0.21307,0.92114,4.7618e-12,1.9361e-11
0.35844,0.56654,0.56654,0.5671,1.2078e-11,0.21083,0.92337,4.7363e-12,1.942e-11
0.35924,0.56654,0.56654,0.5671,1.2094e-11,0.2086,0.9256,4.6934e-12,1.9495e-11
0.36005,0.56654,0.56654,0.5671,1.211e-11,0.20639,0.92781,4.6338e-12,1.9586e-11
0.36086,0.56654,0.56654,0.5671,1.2126e-11,0.20418,0.93001,4.5582e-12,1.9693e-11
0.36166,0.56654,0.56654,0.56709,1.2141e-11,0.20198,0.93221,4.4675e-12,1.9814e-11
0.36247,0.56654,0.56654,0.56709,1.2156e-11,0.19979,0.93439,4.3633e-12,1.9948e-11
0.36327,0.56654,0.56654,0.56709,1.217e-11,0.19761,0.93657,4.2468e-12,2.0093e-11
0.36408,0.56654,0.56654,0.56709,1.2184e-11,0.19544,0.93874,4.12e-12,2.0248e-11
0.36488,0.56654,0.56654,0.56708,1.2197e-11,0.19327,0.94089,3.9845e-12,2.041e-11
0.36569,0.56654,0.56654,0.56708,1.221e-11,0.19112,0.94304,3.8425e-12,2.0577e-11
0.36649,0.56654,0.56654,0.56708,1.2222e-11,0.18898,0.94518,3.6961e-12,2.0747e-11
0.3673,0.56654,0.56654,0.56708,1.2233e-11,0.18685,0.94731,3.5475e-12,2.0919e-11
0.3681,0.56654,0.56654,0.56707,1.2244e-11,0.18472,0.94943,3.3988e-12,2.1089e-11
0.36891,0.56654,0.56654,0.56707,1.2254e-11,0.18261,0.95153,3.2523e-12,2.1256e-11
0.36972,0.56654,0.56654,0.56707,1.2264e-11,0.18051,0.95363,3.1102e-12,2.1417e-11
0.37052,0.56654,0.56654,0.56707,1.2273e-11,0.17841,0.95572,2.9745e-12,2.1571e-11
0.37133,0.56654,0.56654,0.56706,1.2281e-11,0.17633,0.9578,2.8473e-12,2.1715e-11
0.37213,0.56654,0.56654,0.56706,1.2289e-11,0.17425,0.95987,2.7305e-12,2.1848e-11
0.37294,0.56654,0.56654,0.56706,1.2297e-11,0.17219,0.96193,2.6256e-12,2.1968e-11
0.37374,0.56654,0.56654,0.56706,1.2304e-11,0.17014,0.96398,2.5343e-12,2.2073e-11
0.37455,0.56654,0.56654,0.56705,1.2311e-11,0.16809,0.96601,2.4577e-12,2.2164e-11
0.37535,0.56654,0.56654,0.56705,1.2317e-11,0.16606,0.96804,2.3968e-12,2.2238e-11
0.37616,0.56654,0.56654,0.56705,1.2324e-11,0.16404,0.97006,2.3525e-12,2.2295e-11
0.37696,0.56654,0.56654,0.56705,1.233e-11,0.16203,0.97207,2.3251e-12,2.2334e-11
0.37777,0.56654,0.56654,0.56704,1.2336e-11,0.16002,0.97406,2.315e-12,2.2357e-11
0.37858,0.56654,0.56654,0.56704,1.2342e-11,0.15803,0.97605,2.3219e-12,2.2362e-11
0.37938,0.56654,0.56654,0.56704,1.2349e-11,0.15605,0.97803,2.3456e-12,2.2351e-11
0.38019,0.56654,0.56654,0.56704,1.2355e-11,0.15408,0.97999,2.3854e-12,2.2325e-11
0.38099,0.56654,0.56654,0.56703,1.2362e-11,0.15212,0.98195,2.4404e-12,2.2283e-11
0.3818,0.56654,0.56654,0.56703,1.2369e-11,0.15017,0.98389,2.5094e-12,2.2228e-11
0.3826,0.56654,0.56654,0.56703,1.2376e-11,0.14823,0.98583,2.5911e-12,2.2161e-11
0.38341,0.56654,0.56654,0.56703,1.2384e-11,0.1463,0.98775,2.6838e-12,2.2083e-11
0.38421,0.56654,0.56654,0.56702,1.2392e-11,0.14438,0.98966,2.7857e-12,2.1998e-11
0.38502,0.56654,0.56654,0.56702,1.24e-11,0.14248,0.99156,2.895e-12,2.1906e-11
0.38582,0.56654,0.56654,0.56702,1.2409e-11,0.14058,0.99345,3.0095e-12,2.1809e-11
0.38663,0.56654,0.56654,0.56701,1.2419e-11,0.1387,0.99533,3.1272e-12,2.1711e-11
0.38744,0.56654,0.56654,0.56701,1.2429e-11,0.13682,0.9972,3.2458e-12,2.1612e-11
0.38824,0.56654,0.56654,0.56701,1.244e-11,0.13496,0.99906,3.3631e-12,2.1516e-11
0.38905,0.56654,0.56654,0.56701,1.2451e-11,0.13311,1.0009,3.4769e-12,2.1424e-11
0.38985,0.56654,0.56654,0.567,1.2462e-11,0.13127,1.0027,3.585e-12,2.1339e-11
0.39066,0.56654,0.56654,0.567,1.2474e-11,0.12944,1.0046,3.6856e-12,2.1263e-11
0.39146,0.56654,0.56654,0.567,1.2486e-11,0.12762,1.0064,3.7765e-12,2.1196e-11
0.39227,0.56654,0.56654,0.56699,1.2499e-11,0.12581,1.0082,3.856e-12,2.1142e-11
0.39307,0.56654,0.56654,0.56699,1.2512e-11,0.12401,1.01,3.9226e-12,2.1102e-11
0.39388,0.56654,0.56654,0.56699,1.2525e-11,0.12223,1.0117,3.9749e-12,2.1076e-11
0.39469,0.56654,0.56654,0.56699,1.2539e-11,0.12046,1.0135,4.0117e-12,2.1066e-11
0.39549,0.56654,0.56654,0.56698,1.2553e-11,0.11869,1.0153,4.0322e-12,2.1073e-11
0.3963,0.56654,0.56654,0.56698,1.2566e-11,0.11694,1.017,4.0358e-12,2.1097e-11
0.3971,0.56654,0.56654,0.56698,1.258e-11,0.11521,1.0187,4.022e-12,2.1138e-11
0.39791,0.56654,0.56654,0.56697,1.2593e-11,0.11348,1.0205,3.9909e-12,2.1196e-11
0.39871,0.56654,0.56654,0.56697,1.2607e-11,0.11176,1.0222,3.9427e-12,2.1271e-11
0.39952,0.56654,0.56654,0.56697,1.262e-11,0.11006,1.0239,3.878e-12,2.1362e-11
0.40032,0.56654,0.56654,0.56697,1.2633e-11,0.10837,1.0256,3.7974e-12,2.1468e-11
0.40113,0.56654,0.56654,0.56696,1.2645e-11,0.10669,1.0272,3.702e-12,2.1588e-11
0.40193,0.56654,0.56654,0.56696,1.2657e-11,0.10502,1.0289,3.5932e-12,2.1721e-11
0.40274,0.56654,0.56654,0.56696,1.2669e-11,0.10336,1.0306,3.4724e-12,2.1865e-11
0.40355,0.56654,0.56654,0.56695,1.268e-11,0.10171,1.0322,3.3415e-12,2.2018e-11
0.40435,0.56654,0.56654,0.56695,1.269e-11,0.10008,1.0338,3.2022e-12,2.2179e-11
0.40516,0.56654,0.56654,0.56695,1.27e-11,0.09846,1.0354,3.0566e-12,2.2344e-11
0.40596,0.56654,0.56654,0.56695,1.271e-11,0.096851,1.037,2.9068e-12,2.2512e-11
0.40677,0.56654,0.56654,0.56694,1.2718e-11,0.095253,1.0386,2.7551e-12,2.2682e-11
0.40757,0.56654,0.56654,0.56694,1.2726e-11,0.093668,1.0402,2.6037e-12,2.2849e-11
0.40838,0.56654,0.56654,0.56694,1.2734e-11,0.092095,1.0418,2.4549e-12,2.3013e-11
0.40918,0.56654,0.56654,0.56693,1.2741e-11,0.090534,1.0433,2.3109e-12,2.3171e-11
0.40999,0.56654,0.56654,0.56693,1.2747e-11,0.088985,1.0449,2.1739e-12,2.332e-11
0.41079,0.56654,0.56654,0.56693,1.2753e-11,0.087449,1.0464,2.0459e-12,2.346e-11
0.4116,0.56654,0.56654,0.56692,1.2758e-11,0.085925,1.0479,1.9288e-12,2.3587e-11
0.41241,0.56654,0.56654,0.56692,1.2763e-11,0.084413,1.0494,1.8243e-12,2.3701e-11
0.41321,0.56654,0.56654,0.56692,1.2767e-11,0.082913,1.0509,1.7341e-12,2.38e-11
0.41402,0.56654,0.56654,0.56691,1.2771e-11,0.081426,1.0524,1.6594e-12,2.3882e-11
0.41482,0.56654,0.56654,0.56691,1.2775e-11,0.079951,1.0539,1.6013e-12,2.3948e-11
0.41563,0.56654,0.56654,0.56691,1.2778e-11,0.078489,1.0553,1.5607e-12,2.3995e-11
0.41643,0.56654,0.56654,0.56691,1.2781e-11,0.077039,1.0568,1.538e-12,2.4025e-11
0.41724,0.56654,0.56654,0.5669,1.2785e-11,0.075602,1.0582,1.5336e-12,2.4036e-11
0.41804,0.56654,0.56654,0.5669,1.2788e-11,0.074177,1.0596,1.5475e-12,2.4028e-11
0.41885,0.56654,0.56654,0.5669,1.2791e-11,0.072765,1.061,1.5792e-12,2.4003e-11
0.41966,0.56654,0.56654,0.56689,1.2794e-11,0.071365,1.0624,1.6283e-12,2.3961e-11
0.42046,0.56654,0.56654,0.56689,1.2798e-11,0.069979,1.0638,1.6938e-12,2.3902e-11
0.42127,0.56654,0.56654,0.56689,1.2802e-11,0.068605,1.0652,1.7746e-12,2.3829e-11
0.42207,0.56654,0.56654,0.56688,1.2806e-11,0.067243,1.0665,1.8694e-12,2.3743e-11
0.42288,0.56654,0.56654,0.56688,1.2811e-11,0.065895,1.0679,1.9766e-12,2.3644e-11
0.42368,0.56654,0.56654,0.56688,1.2815e-11,0.064559,1.0692,2.0944e-12,2.3536e-11
0.42449,0.56654,0.56654,0.56687,1.2821e-11,0.063236,1.0705,2.2209e-12,2.3421e-11
0.42529,0.56654,0.56654,0.56687,1.2827e-11,0.061926,1.0718,2.3539e-12,2.3299e-11
0.4261,0.56654,0.56654,0.56687,1.2833e-11,0.060629,1.0731,2.4913e-12,2.3174e-11
0.4269,0.56654,0.56654,0.56686,1.284e-11,0.059345,1.0744,2.631e-12,2.3048e-11
0.42771,0.56654,0.56654,0.56686,1.2847e-11,0.058074,1.0756,2.7705e-12,2.2923e-11
0.42852,0.56654,0.56654,0.56686,1.2855e-11,0.056816,1.0769,2.9077e-12,2.2801e-11
0.42932,0.56654,0.56654,0.56685,1.2863e-11,0.055571,1.0781,3.0403e-12,2.2685e-11
0.43013,0.56654,0.56654,0.56685,1.2871e-11,0.054339,1.0794,3.1662e-12,2.2577e-11
0.43093,0.56654,0.56654,0.56685,1.288e-11,0.053121,1.0806,3.2834e-12,2.2477e-11
0.43174,0.56654,0.56654,0.56684,1.289e-11,0.051915,1.0818,3.3899e-12,2.239e-11
0.43254,0.56654,0.56654,0.56684,1.2899e-11,0.050723,1.083,3.4842e-12,2.2315e-11
0.43335,0.56654,0.56654,0.56684,1.2909e-11,0.049543,1.0841,3.5646e-12,2.2254e-11
0.43415,0.56654,0.56654,0.56683,1.2919e-11,0.048377,1.0853,3.63e-12,2.2209e-11
0.43496,0.56654,0.56654,0.56683,1.293e-11,0.047225,1.0864,3.6792e-12,2.218e-11
0.43576,0.56654,0.56654,0.56683,1.294e-11,0.046085,1.0876,3.7116e-12,2.2168e-11
0.43657,0.56654,0.56654,0.56682,1.295e-11,0.044959,1.0887,3.7267e-12,2.2174e-11
0.43738,0.56654,0.56654,0.56682,1.296e-11,0.043847,1.0898,3.7242e-12,2.2197e-11
0.43818,0.56654,0.56654,0.56682,1.2971e-11,0.042747,1.0909,3.7043e-12,2.2237e-11
0.43899,0.56654,0.56654,0.56681,1.298e-11,0.041661,1.092,3.6672e-12,2.2293e-11
0.43979,0.56654,0.56654,0.56681,1.299e-11,0.040589,1.093,3.6137e-12,2.2366e-11
0.4406,0.56654,0.56654,0.56681,1.2999e-11,0.03953,1.0941,3.5446e-12,2.2453e-11
0.4414,0.56654,0.56654,0.5668,1.3008e-11,0.038484,1.0951,3.4612e-12,2.2554e-11
0.44221,0.56654,0.56654,0.5668,1.3016e-11,0.037452,1.0961,3.3647e-12,2.2667e-11
0.44301,0.56654,0.56654,0.5668,1.3024e-11,0.036434,1.0972,3.2569e-12,2.2791e-11
0.44382,0.56654,0.56654,0.56679,1.3031e-11,0.035429,1.0982,3.1394e-12,2.2923e-11
0.44462,0.56654,0.56654,0.56679,1.3038e-11,0.034438,1.0991,3.0142e-12,2.3061e-11
0.44543,0.56654,0.56654,0.56679,1.3044e-11,0.03346,1.1001,2.8834e-12,2.3204e-11
0.44624,0.56654,0.56654,0.56678,1.3049e-11,0.032496,1.1011,2.7491e-12,2.3349e-11
0.44704,0.56654,0.56654,0.56678,1.3054e-11,0.031546,1.102,2.6135e-12,2.3494e-11
0.44785,0.56654,0.56654,0.56678,1.3058e-11,0.03061,1.1029,2.4787e-12,2.3637e-11
0.44865,0.56654,0.56654,0.56677,1.3061e-11,0.029687,1.1039,2.3471e-12,2.3776e-11
0.44946,0.56654,0.56654,0.56677,1.3064e-11,0.028778,1.1048,2.2207e-12,2.3908e-11
0.45026,0.56654,0.56654,0.56677,1.3067e-11,0.027882,1.1057,2.1015e-12,2.4032e-11
0.45107,0.56654,0.56654,0.56676,1.3069e-11,0.027001,1.1065,1.9914e-12,2.4146e-11
0.45187,0.56654,0.56654,0.56676,1.307e-11,0.026133,1.1074,1.8923e-12,2.4248e-11
0.45268,0.56654,0.56654,0.56676,1.3071e-11,0.025279,1.1082,1.8057e-12,2.4336e-11
0.45349,0.56654,0.56654,0.56675,1.3071e-11,0.024439,1.1091,1.7329e-12,2.441e-11
0.45429,0.56654,0.56654,0.56675,1.3072e-11,0.023613,1.1099,1.6751e-12,2.4468e-11
0.4551,0.56654,0.56654,0.56675,1.3072e-11,0.022801,1.1107,1.6332e-12,2.451e-11
0.4559,0.56654,0.56654,0.56674,1.3071e-11,0.022003,1.1115,1.6077e-12,2.4535e-11
0.45671,0.56654,0.56654,0.56674,1.3071e-11,0.021218,1.1123,1.5991e-12,2.4543e-11
0.45751,0.56654,0.56654,0.56673,1.3071e-11,0.020448,1.113,1.6073e-12,2.4534e-11
0.45832,0.56654,0.56654,0.56673,1.3071e-11,0.019692,1.1138,1.6322e-12,2.4509e-11
0.45912,0.56654,0.56654,0.56673,1.307e-11,0.018949,1.1145,1.6732e-12,2.4467e-11
0.45993,0.56654,0.56654,0.56672,1.307e-11,0.018221,1.1152,1.7297e-12,2.4411e-11
0.46073,0.56654,0.56654,0.56672,1.307e-11,0.017506,1.1159,1.8005e-12,2.434e-11
0.46154,0.56654,0.56654,0.56672,1.3071e-11,0.016806,1.1166,1.8843e-12,2.4258e-11
0.46235,0.56654,0.56654,0.56671,1.3072e-11,0.01612,1.1173,1.9798e-12,2.4164e-11
0.46315,0.56654,0.56654,0.56671,1.3073e-11,0.015448,1.118,2.0853e-12,2.4061e-11
0.46396,0.56654,0.56654,0.56671,1.3075e-11,0.01479,1.1186,2.1988e-12,2.395e-11
0.46476,0.56654,0.56654,0.5667,1.3077e-11,0.014146,1.1193,2.3184e-12,2.3835e-11
0.46557,0.56654,0.56654,0.5667,1.3079e-11,0.013517,1.1199,2.4421e-12,2.3716e-11
0.46637,0.56654,0.56654,0.5667,1.3082e-11,0.012901,1.1205,2.5676e-12,2.3596e-11
0.46718,0.56654,0.56654,0.56669,1.3086e-11,0.0123,1.1211,2.6929e-12,2.3478e-11
0.46798,0.56654,0.56654,0.56669,1.3089e-11,0.011713,1.1217,2.8156e-12,2.3363e-11
0.46879,0.56654,0.56654,0.56669,1.3094e-11,0.01114,1.1222,2.9337e-12,2.3254e-11
0.46959,0.56654,0.56654,0.56668,1.3099e-11,0.010581,1.1228,3.0451e-12,2.3152e-11
0.4704,0.56654,0.56654,0.56668,1.3104e-11,0.010037,1.1233,3.1479e-12,2.306e-11
0.47121,0.56654,0.56654,0.56667,1.3109e-11,0.0095065,1.1238,3.2401e-12,2.2979e-11
0.47201,0.56654,0.56654,0.56667,1.3115e-11,0.0089906,1.1244,3.3202e-12,2.291e-11
0.47282,0.56654,0.56654,0.56667,1.3121e-11,0.0084889,1.1248,3.3866e-12,2.2856e-11
0.47362,0.56654,0.56654,0.56666,1.3128e-11,0.0080016,1.1253,3.4383e-12,2.2817e-11
0.47443,0.56654,0.56654,0.56666,1.3134e-11,0.0075286,1.1258,3.474e-12,2.2794e-11
0.47523,0.56654,0.56654,0.56666,1.314e-11,0.0070698,1.1262,3.4932e-12,2.2788e-11
0.47604,0.56654,0.56654,0.56665,1.3147e-11,0.0066254,1.1267,3.4954e-12,2.2798e-11
0.47684,0.56654,0.56654,0.56665,1.3153e-11,0.0061954,1.1271,3.4804e-12,2.2826e-11
0.47765,0.56654,0.56654,0.56665,1.3159e-11,0.0057797,1.1275,3.4483e-12,2.2871e-11
0.47846,0.56654,0.56654,0.56664,1.3165e-11,0.0053784,1.1279,3.3994e-12,2.2931e-11
0.47926,0.56654,0.56654,0.56664,1.3171e-11,0.0049914,1.1283,3.3345e-12,2.3008e-11
0.48007,0.56654,0.56654,0.56664,1.3176e-11,0.0046188,1.1287,3.2544e-12,2.3098e-11
0.48087,0.56654,0.56654,0.56663,1.3181e-11,0.0042607,1.129,3.1604e-12,2.3202e-11
0.48168,0.56654,0.56654,0.56663,1.3186e-11,0.0039169,1.1293,3.0538e-12,2.3318e-11
0.48248,0.56654,0.56654,0.56662,1.319e-11,0.0035875,1.1297,2.9363e-12,2.3443e-11
0.48329,0.56654,0.56654,0.56662,1.3193e-11,0.0032725,1.13,2.8097e-12,2.3576e-11
0.48409,0.56654,0.56654,0.56662,1.3196e-11,0.002972,1.1303,2.6759e-12,2.3716e-11
0.4849,0.56654,0.56654,0.56661,1.3198e-11,0.0026859,1.1305,2.5371e-12,2.3859e-11
0.4857,0.56654,0.56654,0.56661,1.32e-11,0.0024143,1.1308,2.3953e-12,2.4004e-11
0.48651,0.56654,0.56654,0.56661,1.32e-11,0.0021571,1.1311,2.2529e-12,2.4148e-11
0.48732,0.56654,0.56654,0.5666,1.3201e-11,0.0019144,1.1313,2.1121e-12,2.4289e-11
0.48812,0.56654,0.56654,0.5666,1.32e-11,0.0016861,1.1315,1.975e-12,2.4425e-11
0.48893,0.56654,0.56654,0.5666,1.3199e-11,0.0014723,1.1317,1.844e-12,2.4555e-11
0.48973,0.56654,0.56654,0.56659,1.3198e-11,0.0012729,1.1319,1.7211e-12,2.4674e-11
0.49054,0.56654,0.56654,0.56659,1.3196e-11,0.0010881,1.1321,1.6083e-12,2.4783e-11
0.49134,0.56654,0.56654,0.56658,1.3193e-11,0.00091769,1.1323,1.5073e-12,2.4879e-11
0.49215,0.56654,0.56654,0.56658,1.319e-11,0.00076181,1.1324,1.4198e-12,2.496e-11
0.49295,0.56654,0.56654,0.56658,1.3186e-11,0.00062041,1.1325,1.3473e-12,2.5025e-11
0.49376,0.56654,0.56654,0.56657,1.3183e-11,0.00049351,1.1327,1.291e-12,2.5074e-11
0.49456,0.56654,0.56654,0.56657,1.3179e-11,0.00038111,1.1328,1.2517e-12,2.5105e-11
0.49537,0.56654,0.56654,0.56657,1.3174e-11,0.00028321,1.1329,1.2302e-12,2.5118e-11
0.49618,0.56654,0.56654,0.56656,1.317e-11,0.00019981,1.1329,1.2268e-12,2.5113e-11
0.49698,0.56654,0.56654,0.56656,1.3165e-11,0.00013092,1.133,1.2417e-12,2.5089e-11
0.49779,0.56654,0.56654,0.56656,1.3161e-11,7.6536e-05,1.133,1.2747e-12,2.5047e-11
0.49859,0.56654,0.56654,0.56655,1.3157e-11,3.6662e-05,1.1331,1.3253e-12,2.4988e-11
0.4994,0.56654,0.56654,0.56655,1.3152e-11,1.1298e-05,1.1331,1.3928e-12,2.4912e-11
0.5002,0.56654,0.56654,0.56655,1.3148e-11,4.4581e-07,1.1331,1.4762e-12,2.4821e-11
0.50101,0.56654,0.56654,0.56654,1.3145e-11,4.1044e-06,1.1331,1.5742e-12,2.4715e-11
0.50181,0.56654,0.56654,0.56654,1.3141e-11,2.2274e-05,1.1331,1.6855e-12,2.4597e-11
0.50262,0.56654,0.56654,0.56653,1.3138e-11,5.4954e-05,1.133,1.8082e-12,2.4468e-11
0.50343,0.56654,0.56654,0.56653,1.3136e-11,0.00010214,1.133,1.9406e-12,2.4331e-11
0.50423,0.56654,0.56654,0.56653,1.3134e-11,0.00016384,1.1329,2.0805e-12,2.4187e-11
0.50504,0.56654,0.56654,0.56652,1.3132e-11,0.00024005,1.1328,2.226e-12,2.4038e-11
0.50584,0.56654,0.56654,0.56652,1.3131e-11,0.00033076,1.1327,2.3748e-12,2.3887e-11
0.50665,0.56654,0.56654,0.56652,1.313e-11,0.00043597,1.1326,2.5247e-12,2.3735e-11
0.50745,0.56654,0.56654,0.56651,1.313e-11,0.00055569,1.1325,2.6733e-12,2.3586e-11
0.50826,0.56654,0.56654,0.56651,1.313e-11,0.0006899,1.1323,2.8185e-12,2.3441e-11
0.50906,0.56654,0.56654,0.56651,1.3131e-11,0.0008386,1.1322,2.958e-12,2.3303e-11
0.50987,0.56654,0.56654,0.5665,1.3132e-11,0.0010018,1.132,3.0899e-12,2.3174e-11
0.51067,0.56654,0.56654,0.5665,1.3133e-11,0.0011795,1.1318,3.2121e-12,2.3054e-11
0.51148,0.56654,0.56654,0.56649,1.3135e-11,0.0013716,1.1316,3.323e-12,2.2947e-11
0.51229,0.56654,0.56654,0.56649,1.3137e-11,0.0015783,1.1314,3.4208e-12,2.2853e-11
0.51309,0.56654,0.56654,0.56649,1.3139e-11,0.0017994,1.1312,3.5042e-12,2.2775e-11
0.5139,0.56654,0.56654,0.56648,1.3142e-11,0.0020349,1.1309,3.5721e-12,2.2712e-11
0.5147,0.56654,0.56654,0.56648,1.3144e-11,0.002285,1.1307,3.6236e-12,2.2665e-11
0.51551,0.56654,0.56654,0.56648,1.3147e-11,0.0025495,1.1304,3.658e-12,2.2636e-11
0.51631,0.56654,0.56654,0.56647,1.315e-11,0.0028284,1.1301,3.6751e-12,2.2624e-11
0.51712,0.56654,0.56654,0.56647,1.3152e-11,0.0031218,1.1298,3.6747e-12,2.2629e-11
0.51792,0.56654,0.56654,0.56647,1.3154e-11,0.0034296,1.1295,3.6571e-12,2.2651e-11
0.51873,0.56654,0.56654,0.56646,1.3156e-11,0.0037518,1.1292,3.6229e-12,2.2689e-11
0.51953,0.56654,0.56654,0.56646,1.3158e-11,0.0040884,1.1288,3.5727e-12,2.2743e-11
0.52034,0.56654,0.56654,0.56645,1.3159e-11,0.0044395,1.1285,3.5077e-12,2.2811e-11
0.52115,0.56654,0.56654,0.56645,1.316e-11,0.0048049,1.1281,3.429e-12,2.2891e-11
0.52195,0.56654,0.56654,0.56645,1.316e-11,0.0051847,1.1277,3.3383e-12,2.2982e-11
0.52276,0.56654,0.56654,0.56644,1.316e-11,0.0055789,1.1273,3.2371e-12,2.3083e-11
0.52356,0.56654,0.56654,0.56644,1.3159e-11,0.0059875,1.1269,3.1274e-12,2.3191e-11
0.52437,0.56654,0.56654,0.56644,1.3158e-11,0.0064105,1.1265,3.0111e-12,2.3305e-11
0.52517,0.56654,0.56654,0.56643,1.3156e-11,0.0068477,1.126,2.8903e-12,2.3422e-11
0.52598,0.56654,0.56654,0.56643,1.3154e-11,0.0072994,1.1256,2.7672e-12,2.354e-11
0.52678,0.56654,0.56654,0.56643,1.315e-11,0.0077653,1.1251,2.644e-12,2.3657e-11
0.52759,0.56654,0.56654,0.56642,1.3147e-11,0.0082455,1.1246,2.5229e-12,2.377e-11
0.52839,0.56654,0.56654,0.56642,1.3142e-11,0.0087401,1.1241,2.406e-12,2.3878e-11
0.5292,0.56654,0.56654,0.56642,1.3137e-11,0.0092489,1.1236,2.2955e-12,2.3979e-11
0.53001,0.56654,0.56654,0.56641,1.3132e-11,0.0097721,1.1231,2.1932e-12,2.407e-11
0.53081,0.56654,0.56654,0.56641,1.3126e-11,0.010309,1.1225,2.1011e-12,2.415e-11
0.53162,0.56654,0.56654,0.5664,1.3119e-11,0.010861,1.1219,2.0208e-12,2.4217e-11
0.53242,0.56654,0.56654,0.5664,1.3112e-11,0.011427,1.1214,1.9537e-12,2.4271e-11
0.53323,0.56654,0.56654,0.5664,1.3105e-11,0.012007,1.1208,1.9012e-12,2.4309e-11
0.53403,0.56654,0.56654,0.56639,1.3097e-11,0.012601,1.1202,1.8641e-12,2.4331e-11
0.53484,0.56654,0.56654,0.56639,1.309e-11,0.01321,1.1196,1.8434e-12,2.4336e-11
0.53564,0.56654,0.56654,0.56639,1.3082e-11,0.013832,1.1189,1.8393e-12,2.4324e-11
0.53645,0.56654,0.56654,0.56638,1.3074e-11,0.014469,1.1183,1.8522e-12,2.4295e-11
0.53726,0.56654,0.56654,0.56638,1.3066e-11,0.01512,1.1176,1.882e-12,2.425e-11
0.53806,0.56654,0.56654,0.56638,1.3058e-11,0.015785,1.117,1.9283e-12,2.4188e-11
0.53887,0.56654,0.56654,0.56637,1.305e-11,0.016464,1.1163,1.9904e-12,2.411e-11
0.53967,0.56654,0.56654,0.56637,1.3043e-11,0.017158,1.1156,2.0675e-12,2.4018e-11
0.54048,0.56654,0.56654,0.56637,1.3035e-11,0.017865,1.1149,2.1584e-12,2.3912e-11
0.54128,0.56654,0.56654,0.56636,1.3028e-11,0.018586,1.1141,2.2618e-12,2.3795e-11
0.54209,0.56654,0.56654,0.56636,1.3022e-11,0.019322,1.1134,2.376e-12,2.3668e-11
0.54289,0.56654,0.56654,0.56636,1.3016e-11,0.020071,1.1126,2.4993e-12,2.3532e-11
0.5437,0.56654,0.56654,0.56635,1.301e-11,0.020835,1.1119,2.6299e-12,2.339e-11
0.5445,0.56654,0.56654,0.56635,1.3004e-11,0.021612,1.1111,2.7656e-12,2.3243e-11
0.54531,0.56654,0.56654,0.56634,1.2999e-11,0.022403,1.1103,2.9043e-12,2.3095e-11
0.54612,0.56654,0.56654,0.56634,1.2995e-11,0.023209,1.1095,3.0439e-12,2.2946e-11
0.54692,0.56654,0.56654,0.56634,1.2991e-11,0.024028,1.1086,3.1822e-12,2.28e-11
0.54773,0.56654,0.56654,0.56633,1.2987e-11,0.024861,1.1078,3.317e-12,2.2658e-11
0.54853,0.56654,0.56654,0.56633,1.2984e-11,0.025708,1.107,3.4462e-12,2.2523e-11
0.54934,0.56654,0.56654,0.56633,1.2982e-11,0.026569,1.1061,3.5677e-12,2.2396e-11
0.55014,0.56654,0.56654,0.56632,1.2979e-11,0.027444,1.1052,3.6797e-12,2.2279e-11
0.55095,0.56654,0.56654,0.56632,1.2977e-11,0.028332,1.1043,3.7804e-12,2.2174e-11
0.55175,0.56654,0.56654,0.56632,1.2976e-11,0.029234,1.1034,3.8682e-12,2.2083e-11
0.55256,0.56654,0.56654,0.56631,1.2974e-11,0.03015,1.1025,3.9419e-12,2.2006e-11
0.55336,0.56654,0.56654,0.56631,1.2973e-11,0.03108,1.1015,4.0001e-12,2.1945e-11
0.55417,0.56654,0.56654,0.56631,1.2971e-11,0.032024,1.1006,4.0422e-12,2.1901e-11
0.55498,0.56654,0.56654,0.5663,1.297e-11,0.032981,1.0996,4.0674e-12,2.1873e-11
0.55578,0.56654,0.56654,0.5663,1.2969e-11,0.033952,1.0986,4.0754e-12,2.1862e-11
0.55659,0.56654,0.56654,0.5663,1.2967e-11,0.034936,1.0977,4.0662e-12,2.1869e-11
0.55739,0.56654,0.56654,0.56629,1.2966e-11,0.035934,1.0967,4.0399e-12,2.1892e-11
0.5582,0.56654,0.56654,0.56629,1.2964e-11,0.036946,1.0956,3.9972e-12,2.1931e-11
0.559,0.56654,0.56654,0.56629,1.2962e-11,0.037971,1.0946,3.9387e-12,2.1985e-11
0.55981,0.56654,0.56654,0.56628,1.2959e-11,0.03901,1.0936,3.8655e-12,2.2053e-11
0.56061,0.56654,0.56654,0.56628,1.2956e-11,0.040062,1.0925,3.7788e-12,2.2134e-11
0.56142,0.56654,0.56654,0.56628,1.2953e-11,0.041128,1.0914,3.6801e-12,2.2225e-11
0.56223,0.56654,0.56654,0.56627,1.2949e-11,0.042207,1.0903,3.5712e-12,2.2326e-11
0.56303,0.56654,0.56654,0.56627,1.2944e-11,0.0433,1.0892,3.4539e-12,2.2434e-11
0.56384,0.56654,0.56654,0.56627,1.2939e-11,0.044406,1.0881,3.3302e-12,2.2547e-11
0.56464,0.56654,0.56654,0.56626,1.2933e-11,0.045525,1.087,3.2022e-12,2.2664e-11
0.56545,0.56654,0.56654,0.56626,1.2926e-11,0.046658,1.0859,3.0721e-12,2.2781e-11
0.56625,0.56654,0.56654,0.56626,1.2919e-11,0.047804,1.0847,2.9421e-12,2.2897e-11
0.56706,0.56654,0.56654,0.56625,1.2912e-11,0.048964,1.0835,2.8144e-12,2.3009e-11
0.56786,0.56654,0.56654,0.56625,1.2903e-11,0.050136,1.0824,2.6913e-12,2.3115e-11
0.56867,0.56654,0.56654,0.56625,1.2894e-11,0.051322,1.0812,2.5748e-12,2.3214e-11
0.56947,0.56654,0.56654,0.56624,1.2885e-11,0.052521,1.08,2.4669e-12,2.3303e-11
0.57028,0.56654,0.56654,0.56624,1.2875e-11,0.053734,1.0787,2.3697e-12,2.338e-11
0.57109,0.56654,0.56654,0.56624,1.2864e-11,0.054959,1.0775,2.2846e-12,2.3444e-11
0.57189,0.56654,0.56654,0.56623,1.2853e-11,0.056198,1.0763,2.2134e-12,2.3493e-11
0.5727,0.56654,0.56654,0.56623,1.2842e-11,0.057449,1.075,2.1573e-12,2.3527e-11
0.5735,0.56654,0.56654,0.56623,1.2831e-11,0.058714,1.0737,2.1174e-12,2.3544e-11
0.57431,0.56654,0.56654,0.56622,1.2819e-11,0.059991,1.0725,2.0944e-12,2.3543e-11
0.57511,0.56654,0.56654,0.56622,1.2807e-11,0.061282,1.0712,2.0889e-12,2.3525e-11
0.57592,0.56654,0.56654,0.56622,1.2795e-11,0.062585,1.0698,2.1013e-12,2.3488e-11
0.57672,0.56654,0.56654,0.56621,1.2783e-11,0.063902,1.0685,2.1314e-12,2.3434e-11
0.57753,0.56654,0.56654,0.56621,1.2771e-11,0.065231,1.0672,2.1789e-12,2.3363e-11
0.57833,0.56654,0.56654,0.56621,1.2759e-11,0.066573,1.0658,2.2433e-12,2.3274e-11
0.57914,0.56654,0.56654,0.5662,1.2747e-11,0.067928,1.0645,2.3237e-12,2.3171e-11
0.57995,0.56654,0.56654,0.5662,1.2736e-11,0.069296,1.0631,2.4191e-12,2.3053e-11
0.58075,0.56654,0.56654,0.5662,1.2725e-11,0.070676,1.0617,2.528e-12,2.2921e-11
0.58156,0.56654,0.56654,0.56619,1.2714e-11,0.07207,1.0603,2.6489e-12,2.2779e-11
0.58236,0.56654,0.56654,0.56619,1.2704e-11,0.073475,1.0589,2.7802e-12,2.2627e-11
0.58317,0.56654,0.56654,0.56619,1.2694e-11,0.074894,1.0575,2.9197e-12,2.2468e-11
0.58397,0.56654,0.56654,0.56618,1.2684e-11,0.076325,1.056,3.0657e-12,2.2303e-11
0.58478,0.56654,0.56654,0.56618,1.2675e-11,0.077768,1.0546,3.2158e-12,2.2135e-11
0.58558,0.56654,0.56654,0.56618,1.2667e-11,0.079225,1.0531,3.3679e-12,2.1966e-11
0.58639,0.56654,0.56654,0.56618,1.2659e-11,0.080693,1.0517,3.5198e-12,2.1798e-11
0.58719,0.56654,0.56654,0.56617,1.2651e-11,0.082174,1.0502,3.6692e-12,2.1634e-11
0.588,0.56654,0.56654,0.56617,1.2644e-11,0.083668,1.0487,3.814e-12,2.1475e-11
0.58881,0.56654,0.56654,0.56617,1.2638e-11,0.085174,1.0472,3.9522e-12,2.1324e-11
0.58961,0.56654,0.56654,0.56616,1.2632e-11,0.086692,1.0456,4.0816e-12,2.1182e-11
0.59042,0.56654,0.56654,0.56616,1.2626e-11,0.088222,1.0441,4.2005e-12,2.1051e-11
0.59122,0.56654,0.56654,0.56616,1.2621e-11,0.089765,1.0425,4.3072e-12,2.0934e-11
0.59203,0.56654,0.56654,0.56615,1.2615e-11,0.09132,1.041,4.4003e-12,2.083e-11
0.59283,0.56654,0.56654,0.56615,1.261e-11,0.092887,1.0394,4.4786e-12,2.0742e-11
0.59364,0.56654,0.56654,0.56615,1.2606e-11,0.094466,1.0378,4.5409e-12,2.067e-11
0.59444,0.56654,0.56654,0.56614,1.2601e-11,0.096057,1.0362,4.5867e-12,2.0615e-11
0.59525,0.56654,0.56654,0.56614,1.2596e-11,0.097661,1.0346,4.6155e-12,2.0577e-11
0.59606,0.56654,0.56654,0.56614,1.2591e-11,0.099276,1.033,4.627e-12,2.0555e-11
0.59686,0.56654,0.56654,0.56614,1.2586e-11,0.1009,1.0314,4.6214e-12,2.0551e-11
0.59767,0.56654,0.56654,0.56613,1.2581e-11,0.10254,1.0297,4.599e-12,2.0563e-11
0.59847,0.56654,0.56654,0.56613,1.2576e-11,0.10419,1.0281,4.5606e-12,2.0591e-11
0.59928,0.56654,0.56654,0.56613,1.257e-11,0.10586,1.0264,4.5071e-12,2.0633e-11
0.60008,0.56654,0.56654,0.56612,1.2564e-11,0.10753,1.0247,4.4395e-12,2.0688e-11
0.60089,0.56654,0.56654,0.56612,1.2557e-11,0.10922,1.023,4.3594e-12,2.0755e-11
0.60169,0.56654,0.56654,0.56612,1.255e-11,0.11092,1.0213,4.2683e-12,2.0832e-11
0.6025,0.56654,0.56654,0.56612,1.2543e-11,0.11263,1.0196,4.168e-12,2.0917e-11
0.6033,0.56654,0.56654,0.56611,1.2535e-11,0.11435,1.0179,4.0604e-12,2.1009e-11
0.60411,0.56654,0.56654,0.56611,1.2526e-11,0.11608,1.0161,3.9475e-12,2.1104e-11
0.60492,0.56654,0.56654,0.56611,1.2517e-11,0.11783,1.0144,3.8316e-12,2.1201e-11
0.60572,0.56654,0.56654,0.5661,1.2507e-11,0.11958,1.0126,3.7147e-12,2.1299e-11
0.60653,0.56654,0.56654,0.5661,1.2496e-11,0.12135,1.0109,3.5991e-12,2.1393e-11
0.60733,0.56654,0.56654,0.5661,1.2485e-11,0.12313,1.0091,3.487e-12,2.1483e-11
0.60814,0.56654,0.56654,0.5661,1.2473e-11,0.12492,1.0073,3.3804e-12,2.1566e-11
0.60894,0.56654,0.56654,0.56609,1.2461e-11,0.12672,1.0055,3.2814e-12,2.1641e-11
0.60975,0.56654,0.56654,0.56609,1.2449e-11,0.12853,1.0036,3.1919e-12,2.1705e-11
0.61055,0.56654,0.56654,0.56609,1.2435e-11,0.13036,1.0018,3.1136e-12,2.1757e-11
0.61136,0.56654,0.56654,0.56608,1.2422e-11,0.13219,0.99998,3.0481e-12,2.1795e-11
0.61216,0.56654,0.56654,0.56608,1.2408e-11,0.13404,0.99812,2.9968e-12,2.1819e-11
0.61297,0.56654,0.56654,0.56608,1.2394e-11,0.1359,0.99626,2.9607e-12,2.1827e-11
0.61378,0.56654,0.56654,0.56608,1.2379e-11,0.13777,0.99439,2.9408e-12,2.1818e-11
0.61458,0.56654,0.56654,0.56607,1.2365e-11,0.13965,0.9925,2.9376e-12,2.1792e-11
0.61539,0.56654,0.56654,0.56607,1.235e-11,0.14154,0.99061,2.9515e-12,2.1749e-11
0.61619,0.56654,0.56654,0.56607,1.2335e-11,0.14344,0.9887,2.9825e-12,2.1688e-11
0.617,0.56654,0.56654,0.56606,1.2321e-11,0.14535,0.98678,3.0304e-12,2.1611e-11
0.6178,0.56654,0.56654,0.56606,1.2306e-11,0.14727,0.98485,3.0947e-12,2.1518e-11
0.61861,0.56654,0.56654,0.56606,1.2292e-11,0.14921,0.98291,3.1746e-12,2.1409e-11
0.61941,0.56654,0.56654,0.56606,1.2278e-11,0.15115,0.98096,3.2691e-12,2.1286e-11
0.62022,0.56654,0.56654,0.56605,1.2264e-11,0.15311,0.979,3.377e-12,2.1151e-11
0.62103,0.56654,0.56654,0.56605,1.2251e-11,0.15507,0.97703,3.4967e-12,2.1004e-11
0.62183,0.56654,0.56654,0.56605,1.2237e-11,0.15705,0.97505,3.6266e-12,2.0848e-11
0.62264,0.56654,0.56654,0.56605,1.2225e-11,0.15903,0.97306,3.7647e-12,2.0685e-11
0.62344,0.56654,0.56654,0.56604,1.2213e-11,0.16103,0.97106,3.9093e-12,2.0516e-11
0.62425,0.56654,0.56654,0.56604,1.2201e-11,0.16304,0.96904,4.0581e-12,2.0344e-11
0.62505,0.56654,0.56654,0.56604,1.219e-11,0.16506,0.96702,4.209e-12,2.017e-11
0.62586,0.56654,0.56654,0.56604,1.2179e-11,0.16708,0.96499,4.3598e-12,1.9998e-11
0.62666,0.56654,0.56654,0.56603,1.2169e-11,0.16912,0.96294,4.5083e-12,1.9829e-11
0.62747,0.56654,0.56654,0.56603,1.2159e-11,0.17117,0.96089,4.6524e-12,1.9665e-11
0.62827,0.56654,0.56654,0.56603,1.2149e-11,0.17323,0.95883,4.7899e-12,1.9509e-11
0.62908,0.56654,0.56654,0.56603,1.214e-11,0.1753,0.95675,4.919e-12,1.9362e-11
0.62989,0.56654,0.56654,0.56602,1.2132e-11,0.17738,0.95467,5.0378e-12,1.9226e-11
0.63069,0.56654,0.56654,0.56602,1.2124e-11,0.17947,0.95258,5.1445e-12,1.9103e-11
0.6315,0.56654,0.56654,0.56602,1.2115e-11,0.18157,0.95047,5.2378e-12,1.8993e-11
0.6323,0.56654,0.56654,0.56602,1.2108e-11,0.18367,0.94836,5.3163e-12,1.8899e-11
0.63311,0.56654,0.56654,0.56601,1.21e-11,0.18579,0.94624,5.3791e-12,1.8821e-11
0.63391,0.56654,0.56654,0.56601,1.2092e-11,0.18792,0.9441,5.4253e-12,1.8759e-11
0.63472,0.56654,0.56654,0.56601,1.2085e-11,0.19006,0.94196,5.4545e-12,1.8715e-11
0.63552,0.56654,0.56654,0.56601,1.2077e-11,0.19221,0.93981,5.4665e-12,1.8687e-11
0.63633,0.56654,0.56654,0.566,1.2069e-11,0.19436,0.93765,5.4614e-12,1.8677e-11
0.63713,0.56654,0.56654,0.566,1.2061e-11,0.19653,0.93547,5.4394e-12,1.8683e-11
0.63794,0.56654,0.56654,0.566,1.2053e-11,0.1987,0.93329,5.4012e-12,1.8704e-11
0.63875,0.56654,0.56654,0.566,1.2044e-11,0.20089,0.9311,5.3476e-12,1.874e-11
0.63955,0.56654,0.56654,0.56599,1.2035e-11,0.20308,0.9289,5.2799e-12,1.879e-11
0.64036,0.56654,0.56654,0.56599,1.2025e-11,0.20529,0.9267,5.1993e-12,1.8852e-11
0.64116,0.56654,0.56654,0.56599,1.2015e-11,0.2075,0.92448,5.1075e-12,1.8923e-11
0.64197,0.56654,0.56654,0.56599,1.2005e-11,0.20973,0.92225,5.0062e-12,1.9004e-11
0.64277,0.56654,0.56654,0.56599,1.1994e-11,0.21196,0.92001,4.8973e-12,1.909e-11
0.64358,0.56654,0.56654,0.56598,1.1982e-11,0.2142,0.91777,4.7829e-12,1.9181e-11
0.64438,0.56654,0.56654,0.56598,1.197e-11,0.21645,0.91551,4.665e-12,1.9275e-11
0.64519,0.56654,0.56654,0.56598,1.1957e-11,0.21871,0.91325,4.5459e-12,1.9368e-11
0.64599,0.56654,0.56654,0.56598,1.1943e-11,0.22097,0.91098,4.4278e-12,1.9459e-11
0.6468,0.56654,0.56654,0.56597,1.1929e-11,0.22325,0.9087,4.3128e-12,1.9545e-11
0.64761,0.56654,0.56654,0.56597,1.1914e-11,0.22554,0.90641,4.2032e-12,1.9626e-11
0.64841,0.56654,0.56654,0.56597,1.1899e-11,0.22783,0.90411,4.1009e-12,1.9697e-11
0.64922,0.56654,0.56654,0.56597,1.1883e-11,0.23013,0.9018,4.008e-12,1.9759e-11
0.65002,0.56654,0.56654,0.56597,1.1867e-11,0.23244,0.89949,3.9262e-12,1.9808e-11
0.65083,0.56654,0.56654,0.56596,1.185e-11,0.23476,0.89716,3.8571e-12,1.9844e-11
0.65163,0.56654,0.56654,0.56596,1.1833e-11,0.23709,0.89483,3.8021e-12,1.9865e-11
0.65244,0.56654,0.56654,0.56596,1.1816e-11,0.23943,0.89249,3.7625e-12,1.987e-11
0.65324,0.56654,0.56654,0.56596,1.1798e-11,0.24177,0.89014,3.7391e-12,1.9858e-11
0.65405,0.56654,0.56654,0.56596,1.1781e-11,0.24413,0.88778,3.7327e-12,1.9829e-11
0.65486,0.56654,0.56654,0.56595,1.1763e-11,0.24649,0.88542,3.7436e-12,1.9782e-11
0.65566,0.56654,0.56654,0.56595,1.1745e-11,0.24886,0.88304,3.772e-12,1.9718e-11
0.65647,0.56654,0.56654,0.56595,1.1727e-11,0.25124,0.88066,3.8176e-12,1.9637e-11
0.65727,0.56654,0.56654,0.56595,1.1709e-11,0.25362,0.87827,3.8802e-12,1.9539e-11
0.65808,0.56654,0.56654,0.56594,1.1692e-11,0.25602,0.87587,3.9589e-12,1.9425e-11
0.65888,0.56654,0.56654,0.56594,1.1675e-11,0.25842,0.87347,4.0528e-12,1.9297e-11
0.65969,0.56654,0.56654,0.56594,1.1658e-11,0.26083,0.87105,4.1607e-12,1.9155e-11
0.66049,0.56654,0.56654,0.56594,1.1641e-11,0.26325,0.86863,4.2811e-12,1.9001e-11
0.6613,0.56654,0.56654,0.56594,1.1625e-11,0.26567,0.8662,4.4124e-12,1.8837e-11
0.6621,0.56654,0.56654,0.56594,1.1609e-11,0.26811,0.86376,4.5528e-12,1.8666e-11
0.66291,0.56654,0.56654,0.56593,1.1594e-11,0.27055,0.86132,4.7004e-12,1.8488e-11
0.66372,0.56654,0.56654,0.56593,1.1579e-11,0.273,0.85887,4.853e-12,1.8305e-11
0.66452,0.56654,0.56654,0.56593,1.1565e-11,0.27545,0.85641,5.0085e-12,1.8121e-11
0.66533,0.56654,0.56654,0.56593,1.1551e-11,0.27792,0.85394,5.1647e-12,1.7938e-11
0.66613,0.56654,0.56654,0.56593,1.1538e-11,0.28039,0.85146,5.3195e-12,1.7757e-11
0.66694,0.56654,0.56654,0.56592,1.1525e-11,0.28287,0.84898,5.4705e-12,1.758e-11
0.66774,0.56654,0.56654,0.56592,1.1513e-11,0.28535,0.84649,5.6158e-12,1.7411e-11
0.66855,0.56654,0.56654,0.56592,1.1502e-11,0.28784,0.844,5.7532e-12,1.725e-11
0.66935,0.56654,0.56654,0.56592,1.149e-11,0.29034,0.84149,5.8809e-12,1.71e-11
0.67016,0.56654,0.56654,0.56592,1.1479e-11,0.29285,0.83898,5.9972e-12,1.6961e-11
0.67096,0.56654,0.56654,0.56592,1.1469e-11,0.29536,0.83647,6.1005e-12,1.6837e-11
0.67177,0.56654,0.56654,0.56591,1.1458e-11,0.29789,0.83394,6.1894e-12,1.6727e-11
0.67258,0.56654,0.56654,0.56591,1.1448e-11,0.30041,0.83141,6.2629e-12,1.6634e-11
0.67338,0.56654,0.56654,0.56591,1.1438e-11,0.30295,0.82887,6.3201e-12,1.6557e-11
0.67419,0.56654,0.56654,0.56591,1.1428e-11,0.30549,0.82633,6.3604e-12,1.6497e-11
0.67499,0.56654,0.56654,0.56591,1.1419e-11,0.30804,0.82378,6.3836e-12,1.6454e-11
0.6758,0.56654,0.56654,0.56591,1.1409e-11,0.31059,0.82122,6.3895e-12,1.6428e-11
0.6766,0.56654,0.56654,0.5659,1.1399e-11,0.31315,0.81865,6.3785e-12,1.6419e-11
0.67741,0.56654,0.56654,0.5659,1.1388e-11,0.31572,0.81608,6.351e-12,1.6426e-11
0.67821,0.56654,0.56654,0.5659,1.1378e-11,0.3183,0.8135,6.3079e-12,1.6448e-11
0.67902,0.56654,0.56654,0.5659,1.1367e-11,0.32088,0.81092,6.2502e-12,1.6484e-11
0.67983,0.56654,0.56654,0.5659,1.1356e-11,0.32346,0.80833,6.1792e-12,1.6533e-11
0.68063,0.56654,0.56654,0.5659,1.1344e-11,0.32606,0.80574,6.0963e-12,1.6592e-11
0.68144,0.56654,0.56654,0.56589,1.1332e-11,0.32866,0.80313,6.0033e-12,1.6661e-11
0.68224,0.56654,0.56654,0.56589,1.132e-11,0.33126,0.80052,5.9021e-12,1.6737e-11
0.68305,0.56654,0.56654,0.56589,1.1306e-11,0.33387,0.79791,5.7945e-12,1.6818e-11
0.68385,0.56654,0.56654,0.56589,1.1293e-11,0.33649,0.79529,5.6828e-12,1.6903e-11
0.68466,0.56654,0.56654,0.56589,1.1279e-11,0.33911,0.79266,5.569e-12,1.6988e-11
0.68546,0.56654,0.56654,0.56589,1.1264e-11,0.34174,0.79003,5.4554e-12,1.7072e-11
0.68627,0.56654,0.56654,0.56589,1.1248e-11,0.34438,0.78739,5.3441e-12,1.7153e-11
0.68707,0.56654,0.56654,0.56588,1.1232e-11,0.34702,0.78475,5.2372e-12,1.7228e-11
0.68788,0.56654,0.56654,0.56588,1.1216e-11,0.34966,0.7821,5.137e-12,1.7295e-11
0.68869,0.56654,0.56654,0.56588,1.1199e-11,0.35231,0.77945,5.0452e-12,1.7353e-11
0.68949,0.56654,0.56654,0.56588,1.1182e-11,0.35497,0.77679,4.9638e-12,1.74e-11
0.6903,0.56654,0.56654,0.56588,1.1164e-11,0.35763,0.77412,4.8944e-12,1.7434e-11
0.6911,0.56654,0.56654,0.56588,1.1146e-11,0.3603,0.77145,4.8385e-12,1.7453e-11
0.69191,0.56654,0.56654,0.56588,1.1128e-11,0.36297,0.76878,4.7972e-12,1.7458e-11
0.69271,0.56654,0.56654,0.56587,1.1109e-11,0.36565,0.7661,4.7716e-12,1.7446e-11
0.69352,0.56654,0.56654,0.56587,1.109e-11,0.36834,0.76341,4.7625e-12,1.7418e-11
0.69432,0.56654,0.56654,0.56587,1.1071e-11,0.37103,0.76072,4.7703e-12,1.7372e-11
0.69513,0.56654,0.56654,0.56587,1.1052e-11,0.37372,0.75802,4.7952e-12,1.731e-11
0.69593,0.56654,0.56654,0.56587,1.1034e-11,0.37642,0.75532,4.8371e-12,1.723e-11
0.69674,0.56654,0.56654,0.56587,1.1015e-11,0.37912,0.75262,4.8958e-12,1.7134e-11
0.69755,0.56654,0.56654,0.56587,1.0996e-11,0.38183,0.7499,4.9704e-12,1.7022e-11
0.69835,0.56654,0.56654,0.56587,1.0978e-11,0.38454,0.74719,5.0602e-12,1.6896e-11
0.69916,0.56654,0.56654,0.56586,1.096e-11,0.38726,0.74447,5.1641e-12,1.6756e-11
0.69996,0.56654,0.56654,0.56586,1.0942e-11,0.38998,0.74175,5.2805e-12,1.6604e-11
0.70077,0.56654,0.56654,0.56586,1.0925e-11,0.39271,0.73902,5.4081e-12,1.6442e-11
0.70157,0.56654,0.56654,0.56586,1.0908e-11,0.39544,0.73628,5.545e-12,1.6272e-11
0.70238,0.56654,0.56654,0.56586,1.0892e-11,0.39818,0.73355,5.6893e-12,1.6095e-11
0.70318,0.56654,0.56654,0.56586,1.0876e-11,0.40092,0.7308,5.839e-12,1.5913e-11
0.70399,0.56654,0.56654,0.56586,1.0861e-11,0.40366,0.72806,5.992e-12,1.5729e-11
0.7048,0.56654,0.56654,0.56586,1.0846e-11,0.40641,0.72531,6.1461e-12,1.5545e-11
0.7056,0.56654,0.56654,0.56586,1.0831e-11,0.40916,0.72255,6.2991e-12,1.5364e-11
0.70641,0.56654,0.56654,0.56586,1.0817e-11,0.41192,0.71979,6.4489e-12,1.5186e-11
0.70721,0.56654,0.56654,0.56585,1.0804e-11,0.41468,0.71703,6.5933e-12,1.5015e-11
0.70802,0.56654,0.56654,0.56585,1.0791e-11,0.41744,0.71427,6.7304e-12,1.4852e-11
0.70882,0.56654,0.56654,0.56585,1.0779e-11,0.42021,0.7115,6.8581e-12,1.4699e-11
0.70963,0.56654,0.56654,0.56585,1.0766e-11,0.42298,0.70872,6.9748e-12,1.4558e-11
0.71043,0.56654,0.56654,0.56585,1.0754e-11,0.42576,0.70594,7.079e-12,1.443e-11
0.71124,0.56654,0.56654,0.56585,1.0743e-11,0.42854,0.70316,7.1691e-12,1.4316e-11
0.71204,0.56654,0.56654,0.56585,1.0731e-11,0.43132,0.70038,7.2441e-12,1.4219e-11
0.71285,0.56654,0.56654,0.56585,1.072e-11,0.4341,0.69759,7.303e-12,1.4137e-11
0.71366,0.56654,0.56654,0.56585,1.0709e-11,0.43689,0.6948,7.3453e-12,1.4072e-11
0.71446,0.56654,0.56654,0.56585,1.0698e-11,0.43969,0.69201,7.3706e-12,1.4024e-11
0.71527,0.56654,0.56654,0.56585,1.0686e-11,0.44248,0.68921,7.3788e-12,1.3994e-11
0.71607,0.56654,0.56654,0.56584,1.0675e-11,0.44528,0.68641,7.3701e-12,1.3979e-11
0.71688,0.56654,0.56654,0.56584,1.0663e-11,0.44808,0.6836,7.345e-12,1.3981e-11
0.71768,0.56654,0.56654,0.56584,1.0651e-11,0.45089,0.6808,7.3041e-12,1.3998e-11
0.71849,0.56654,0.56654,0.56584,1.0639e-11,0.4537,0.67799,7.2486e-12,1.4029e-11
0.71929,0.56654,0.56654,0.56584,1.0626e-11,0.45651,0.67517,7.1796e-12,1.4073e-11
0.7201,0.56654,0.56654,0.56584,1.0613e-11,0.45932,0.67236,7.0986e-12,1.4127e-11
0.7209,0.56654,0.56654,0.56584,1.0599e-11,0.46214,0.66954,7.0073e-12,1.4191e-11
0.72171,0.56654,0.56654,0.56584,1.0585e-11,0.46496,0.66672,6.9074e-12,1.4263e-11
0.72252,0.56654,0.56654,0.56584,1.0571e-11,0.46778,0.6639,6.8009e-12,1.434e-11
0.72332,0.56654,0.56654,0.56584,1.0555e-11,0.47061,0.66107,6.69e-12,1.4421e-11
0.72413,0.56654,0.56654,0.56584,1.0539e-11,0.47343,0.65824,6.5767e-12,1.4502e-11
0.72493,0.56654,0.56654,0.56584,1.0523e-11,0.47626,0.65541,6.4633e-12,1.4583e-11
0.72574,0.56654,0.56654,0.56584,1.0506e-11,0.47909,0.65258,6.3519e-12,1.466e-11
0.72654,0.56654,0.56654,0.56584,1.0488e-11,0.48193,0.64974,6.2447e-12,1.4732e-11
0.72735,0.56654,0.56654,0.56584,1.047e-11,0.48477,0.64691,6.1438e-12,1.4797e-11
0.72815,0.56654,0.56654,0.56584,1.0452e-11,0.4876,0.64407,6.0512e-12,1.4853e-11
0.72896,0.56654,0.56654,0.56583,1.0433e-11,0.49044,0.64123,5.9687e-12,1.4897e-11
0.72976,0.56654,0.56654,0.56583,1.0413e-11,0.49329,0.63838,5.898e-12,1.4929e-11
0.73057,0.56654,0.56654,0.56583,1.0394e-11,0.49613,0.63554,5.8407e-12,1.4946e-11
0.73138,0.56654,0.56654,0.56583,1.0373e-11,0.49898,0.63269,5.798e-12,1.4949e-11
0.73218,0.56654,0.56654,0.56583,1.0353e-11,0.50182,0.62984,5.771e-12,1.4935e-11
0.73299,0.56654,0.56654,0.56583,1.0333e-11,0.50467,0.62699,5.7605e-12,1.4905e-11
0.73379,0.56654,0.56654,0.56583,1.0312e-11,0.50752,0.62414,5.767e-12,1.4857e-11
0.7346,0.56654,0.56654,0.56583,1.0291e-11,0.51038,0.62129,5.7908e-12,1.4792e-11
0.7354,0.56654,0.56654,0.56583,1.0271e-11,0.51323,0.61843,5.8318e-12,1.471e-11
0.73621,0.56654,0.56654,0.56583,1.025e-11,0.51609,0.61558,5.8899e-12,1.4611e-11
0.73701,0.56654,0.56654,0.56583,1.023e-11,0.51894,0.61272,5.9643e-12,1.4496e-11
0.73782,0.56654,0.56654,0.56583,1.021e-11,0.5218,0.60986,6.0542e-12,1.4366e-11
0.73863,0.56654,0.56654,0.56583,1.0191e-11,0.52466,0.607,6.1586e-12,1.4223e-11
0.73943,0.56654,0.56654,0.56583,1.0171e-11,0.52752,0.60414,6.2762e-12,1.4066e-11
0.74024,0.56654,0.56654,0.56583,1.0152e-11,0.53038,0.60128,6.4053e-12,1.39e-11
0.74104,0.56654,0.56654,0.56583,1.0134e-11,0.53324,0.59842,6.5443e-12,1.3724e-11
0.74185,0.56654,0.56654,0.56583,1.0116e-11,0.5361,0.59555,6.6913e-12,1.3541e-11
0.74265,0.56654,0.56654,0.56583,1.0099e-11,0.53897,0.59269,6.8442e-12,1.3353e-11
0.74346,0.56654,0.56654,0.56583,1.0082e-11,0.54183,0.58983,7.001e-12,1.3163e-11
0.74426,0.56654,0.56654,0.56583,1.0066e-11,0.5447,0.58696,7.1595e-12,1.2972e-11
0.74507,0.56654,0.56654,0.56583,1.005e-11,0.54756,0.5841,7.3174e-12,1.2783e-11
0.74587,0.56654,0.56654,0.56583,1.0035e-11,0.55043,0.58123,7.4727e-12,1.2598e-11
0.74668,0.56654,0.56654,0.56583,1.0021e-11,0.55329,0.57836,7.623e-12,1.2418e-11
0.74749,0.56654,0.56654,0.56583,1.0007e-11,0.55616,0.5755,7.7664e-12,1.2247e-11
0.74829,0.56654,0.56654,0.56583,9.993e-12,0.55903,0.57263,7.9009e-12,1.2085e-11
0.7491,0.56654,0.56654,0.56583,9.98e-12,0.56189,0.56976,8.0247e-12,1.1935e-11
0.7499,0.56654,0.56654,0.56583,9.9673e-12,0.56476,0.56689,8.136e-12,1.1799e-11
0.75071,0.56654,0.56654,0.56583,9.955e-12,0.56763,0.56403,8.2336e-12,1.1676e-11
0.75151,0.56654,0.56654,0.56583,9.9429e-12,0.5705,0.56116,8.3161e-12,1.157e-11
0.75232,0.56654,0.56654,0.56583,9.9311e-12,0.57336,0.55829,8.3826e-12,1.148e-11
0.75312,0.56654,0.56654,0.56583,9.9195e-12,0.57623,0.55543,8.4323e-12,1.1407e-11
0.75393,0.56654,0.56654,0.56583,9.9079e-12,0.5791,0.55256,8.4649e-12,1.1351e-11
0.75473,0.56654,0.56654,0.56583,9.8964e-12,0.58196,0.54969,8.48e-12,1.1313e-11
0.75554,0.56654,0.56654,0.56583,9.8848e-12,0.58483,0.54683,8.4779e-12,1.1292e-11
0.75635,0.56654,0.56654,0.56583,9.8732e-12,0.5877,0.54396,8.4589e-12,1.1287e-11
0.75715,0.56654,0.56654,0.56583,9.8613e-12,0.59056,0.5411,8.4236e-12,1.1299e-11
0.75796,0.56654,0.56654,0.56583,9.8492e-12,0.59342,0.53823,8.3731e-12,1.1325e-11
0.75876,0.56654,0.56654,0.56583,9.8368e-12,0.59629,0.53537,8.3083e-12,1.1365e-11
0.75957,0.56654,0.56654,0.56583,9.824e-12,0.59915,0.53251,8.2308e-12,1.1417e-11
0.76037,0.56654,0.56654,0.56583,9.8109e-12,0.60201,0.52965,8.1421e-12,1.148e-11
0.76118,0.56654,0.56654,0.56583,9.7973e-12,0.60487,0.52679,8.044e-12,1.1551e-11
0.76198,0.56654,0.56654,0.56583,9.7832e-12,0.60773,0.52393,7.9384e-12,1.1628e-11
0.76279,0.56654,0.56654,0.56583,9.7686e-12,0.61059,0.52107,7.8273e-12,1.171e-11
0.7636,0.56654,0.56654,0.56583,9.7536e-12,0.61345,0.51821,7.7129e-12,1.1794e-11
0.7644,0.56654,0.56654,0.56583,9.738e-12,0.61631,0.51535,7.5973e-12,1.1879e-11
0.76521,0.56654,0.56654,0.56583,9.7219e-12,0.61916,0.5125,7.4828e-12,1.1961e-11
0.76601,0.56654,0.56654,0.56583,9.7053e-12,0.62202,0.50964,7.3715e-12,1.2039e-11
0.76682,0.56654,0.56654,0.56583,9.6882e-12,0.62487,0.50679,7.2655e-12,1.2111e-11
0.76762,0.56654,0.56654,0.56583,9.6706e-12,0.62772,0.50394,7.1668e-12,1.2174e-11
0.76843,0.56654,0.56654,0.56583,9.6526e-12,0.63057,0.50109,7.0774e-12,1.2228e-11
0.76923,0.56654,0.56654,0.56583,9.6343e-12,0.63342,0.49825,6.999e-12,1.227e-11
0.77004,0.56654,0.56654,0.56583,9.6156e-12,0.63627,0.4954,6.9331e-12,1.2298e-11
0.77084,0.56654,0.56654,0.56583,9.5966e-12,0.63911,0.49256,6.8812e-12,1.2312e-11
0.77165,0.56654,0.56654,0.56583,9.5774e-12,0.64195,0.48972,6.8444e-12,1.231e-11
0.77246,0.56654,0.56654,0.56584,9.5581e-12,0.64479,0.48688,6.8234e-12,1.2293e-11
0.77326,0.56654,0.56654,0.56584,9.5386e-12,0.64763,0.48404,6.8191e-12,1.2258e-11
0.77407,0.56654,0.56654,0.56584,9.5192e-12,0.65047,0.4812,6.8317e-12,1.2207e-11
0.77487,0.56654,0.56654,0.56584,9.4997e-12,0.6533,0.47837,6.8613e-12,1.2138e-11
0.77568,0.56654,0.56654,0.56584,9.4804e-12,0.65614,0.47554,6.9077e-12,1.2053e-11
0.77648,0.56654,0.56654,0.56584,9.4613e-12,0.65897,0.47271,6.9704e-12,1.1952e-11
0.77729,0.56654,0.56654,0.56584,9.4424e-12,0.66179,0.46988,7.0488e-12,1.1836e-11
0.77809,0.56654,0.56654,0.56584,9.4238e-12,0.66462,0.46706,7.1417e-12,1.1706e-11
0.7789,0.56654,0.56654,0.56584,9.4056e-12,0.66744,0.46424,7.248e-12,1.1563e-11
0.7797,0.56654,0.56654,0.56584,9.3878e-12,0.67026,0.46142,7.3661e-12,1.1409e-11
0.78051,0.56654,0.56654,0.56584,9.3704e-12,0.67308,0.4586,7.4946e-12,1.1246e-11
0.78132,0.56654,0.56654,0.56584,9.3535e-12,0.6759,0.45579,7.6315e-12,1.1075e-11
0.78212,0.56654,0.56654,0.56584,9.3371e-12,0.67871,0.45298,7.775e-12,1.0899e-11
0.78293,0.56654,0.56654,0.56584,9.3212e-12,0.68152,0.45017,7.9229e-12,1.072e-11
0.78373,0.56654,0.56654,0.56584,9.3058e-12,0.68432,0.44737,8.0731e-12,1.0539e-11
0.78454,0.56654,0.56654,0.56584,9.291e-12,0.68713,0.44456,8.2235e-12,1.0359e-11
0.78534,0.56654,0.56654,0.56585,9.2768e-12,0.68993,0.44177,8.3719e-12,1.0182e-11
0.78615,0.56654,0.56654,0.56585,9.263e-12,0.69272,0.43897,8.5162e-12,1.001e-11
0.78695,0.56654,0.56654,0.56585,9.2497e-12,0.69552,0.43618,8.6543e-12,9.8451e-12
0.78776,0.56654,0.56654,0.56585,9.2369e-12,0.69831,0.43339,8.7843e-12,9.6895e-12
0.78856,0.56654,0.56654,0.56585,9.2245e-12,0.70109,0.4306,8.9043e-12,9.5447e-12
0.78937,0.56654,0.56654,0.56585,9.2124e-12,0.70388,0.42782,9.0127e-12,9.4122e-12
0.79018,0.56654,0.56654,0.56585,9.2007e-12,0.70666,0.42504,9.108e-12,9.2934e-12
0.79098,0.56654,0.56654,0.56585,9.1892e-12,0.70943,0.42227,9.189e-12,9.1895e-12
0.79179,0.56654,0.56654,0.56585,9.178e-12,0.71221,0.4195,9.2546e-12,9.1014e-12
0.79259,0.56654,0.56654,0.56585,9.1668e-12,0.71497,0.41673,9.304e-12,9.0296e-12
0.7934,0.56654,0.56654,0.56585,9.1557e-12,0.71774,0.41397,9.3369e-12,8.9746e-12
0.7942,0.56654,0.56654,0.56586,9.1447e-12,0.7205,0.41121,9.3529e-12,8.9364e-12
0.79501,0.56654,0.56654,0.56586,9.1335e-12,0.72326,0.40845,9.3521e-12,8.9149e-12
0.79581,0.56654,0.56654,0.56586,9.1222e-12,0.72601,0.4057,9.3349e-12,8.9095e-12
0.79662,0.56654,0.56654,0.56586,9.1107e-12,0.72876,0.40296,9.3017e-12,8.9197e-12
0.79743,0.56654,0.56654,0.56586,9.0989e-12,0.73151,0.40021,9.2536e-12,8.9443e-12
0.79823,0.56654,0.56654,0.56586,9.0868e-12,0.73425,0.39747,9.1915e-12,8.9821e-12
0.79904,0.56654,0.56654,0.56586,9.0743e-12,0.73698,0.39474,9.1168e-12,9.0318e-12
0.79984,0.56654,0.56654,0.56586,9.0614e-12,0.73972,0.39201,9.0311e-12,9.0917e-12
0.80065,0.56654,0.56654,0.56586,9.048e-12,0.74244,0.38928,8.9361e-12,9.1599e-12
0.80145,0.56654,0.56654,0.56587,9.0341e-12,0.74517,0.38656,8.8336e-12,9.2346e-12
0.80226,0.56654,0.56654,0.56587,9.0197e-12,0.74789,0.38385,8.7257e-12,9.3138e-12
0.80306,0.56654,0.56654,0.56587,9.0048e-12,0.7506,0.38113,8.6144e-12,9.3951e-12
0.80387,0.56654,0.56654,0.56587,8.9893e-12,0.75331,0.37843,8.502e-12,9.4766e-12
0.80467,0.56654,0.56654,0.56587,8.9733e-12,0.75601,0.37573,8.3905e-12,9.5561e-12
0.80548,0.56654,0.56654,0.56587,8.9568e-12,0.75871,0.37303,8.2822e-12,9.6313e-12
0.80629,0.56654,0.56654,0.56587,8.9397e-12,0.76141,0.37034,8.1791e-12,9.7003e-12
0.80709,0.56654,0.56654,0.56587,8.9222e-12,0.7641,0.36765,8.0833e-12,9.7611e-12
0.8079,0.56654,0.56654,0.56587,8.9042e-12,0.76678,0.36497,7.9966e-12,9.8118e-12
0.8087,0.56654,0.56654,0.56588,8.8859e-12,0.76946,0.36229,7.9209e-12,9.8508e-12
0.80951,0.56654,0.56654,0.56588,8.8672e-12,0.77214,0.35962,7.8578e-12,9.8765e-12
0.81031,0.56654,0.56654,0.56588,8.8482e-12,0.77481,0.35695,7.8085e-12,9.8878e-12
0.81112,0.56654,0.56654,0.56588,8.829e-12,0.77747,0.35429,7.7743e-12,9.8836e-12
0.81192,0.56654,0.56654,0.56588,8.8096e-12,0.78013,0.35163,7.7561e-12,9.8631e-12
0.81273,0.56654,0.56654,0.56588,8.7901e-12,0.78278,0.34898,7.7546e-12,9.8257e-12
0.81353,0.56654,0.56654,0.56588,8.7707e-12,0.78543,0.34634,7.77e-12,9.7713e-12
0.81434,0.56654,0.56654,0.56589,8.7513e-12,0.78807,0.3437,7.8026e-12,9.6999e-12
0.81515,0.56654,0.56654,0.56589,8.732e-12,0.79071,0.34107,7.8522e-12,9.6117e-12
0.81595,0.56654,0.56654,0.56589,8.7129e-12,0.79334,0.33844,7.9183e-12,9.5075e-12
0.81676,0.56654,0.56654,0.56589,8.6941e-12,0.79596,0.33582,8.0002e-12,9.388e-12
0.81756,0.56654,0.56654,0.56589,8.6756e-12,0.79858,0.3332,8.0969e-12,9.2543e-12
0.81837,0.56654,0.56654,0.56589,8.6575e-12,0.80119,0.33059,8.2072e-12,9.1078e-12
0.81917,0.56654,0.56654,0.56589,8.6398e-12,0.8038,0.32799,8.3297e-12,8.95e-12
0.81998,0.56654,0.56654,0.5659,8.6227e-12,0.8064,0.32539,8.4627e-12,8.7827e-12
0.82078,0.56654,0.56654,0.5659,8.606e-12,0.809,0.3228,8.6044e-12,8.6077e-12
0.82159,0.56654,0.56654,0.5659,8.59e-12,0.81158,0.32021,8.7529e-12,8.4271e-12
0.8224,0.56654,0.56654,0.5659,8.5745e-12,0.81417,0.31764,8.9061e-12,8.2429e-12
0.8232,0.56654,0.56654,0.5659,8.5596e-12,0.81674,0.31506,9.0618e-12,8.0575e-12
0.82401,0.56654,0.56654,0.5659,8.5454e-12,0.81931,0.3125,9.2179e-12,7.8729e-12
0.82481,0.56654,0.56654,0.56591,8.5317e-12,0.82187,0.30994,9.3721e-12,7.6914e-12
0.82562,0.56654,0.56654,0.56591,8.5187e-12,0.82443,0.30738,9.5222e-12,7.5151e-12
0.82642,0.56654,0.56654,0.56591,8.5062e-12,0.82698,0.30484,9.6663e-12,7.3461e-12
0.82723,0.56654,0.56654,0.56591,8.4943e-12,0.82952,0.3023,9.8021e-12,7.1864e-12
0.82803,0.56654,0.56654,0.56591,8.4829e-12,0.83206,0.29977,9.9279e-12,7.0378e-12
0.82884,0.56654,0.56654,0.56591,8.4719e-12,0.83459,0.29724,1.0042e-11,6.9019e-12
0.82964,0.56654,0.56654,0.56592,8.4614e-12,0.83711,0.29472,1.0143e-11,6.7801e-12
0.83045,0.56654,0.56654,0.56592,8.4512e-12,0.83963,0.29221,1.0229e-11,6.6738e-12
0.83126,0.56654,0.56654,0.56592,8.4414e-12,0.84214,0.2897,1.0299e-11,6.5839e-12
0.83206,0.56654,0.56654,0.56592,8.4317e-12,0.84464,0.2872,1.0352e-11,6.511e-12
0.83287,0.56654,0.56654,0.56592,8.4223e-12,0.84713,0.28471,1.0389e-11,6.4557e-12
0.83367,0.56654,0.56654,0.56592,8.4129e-12,0.84962,0.28223,1.0408e-11,6.4181e-12
0.83448,0.56654,0.56654,0.56593,8.4036e-12,0.8521,0.27975,1.0409e-11,6.3982e-12
0.83528,0.56654,0.56654,0.56593,8.3942e-12,0.85457,0.27728,1.0393e-11,6.3955e-12
0.83609,0.56654,0.56654,0.56593,8.3848e-12,0.85704,0.27482,1.036e-11,6.4093e-12
0.83689,0.56654,0.56654,0.56593,8.3751e-12,0.8595,0.27237,1.0311e-11,6.4388e-12
0.8377,0.56654,0.56654,0.56593,8.3652e-12,0.86195,0.26992,1.0248e-11,6.4828e-12
0.8385,0.56654,0.56654,0.56594,8.3551e-12,0.86439,0.26748,1.017e-11,6.5399e-12
0.83931,0.56654,0.56654,0.56594,8.3446e-12,0.86682,0.26505,1.0081e-11,6.6084e-12
0.84012,0.56654,0.56654,0.56594,8.3337e-12,0.86925,0.26263,9.9807e-12,6.6867e-12
0.84092,0.56654,0.56654,0.56594,8.3224e-12,0.87167,0.26021,9.8721e-12,6.7728e-12
0.84173,0.56654,0.56654,0.56594,8.3107e-12,0.87408,0.2578,9.7568e-12,6.8645e-12
0.84253,0.56654,0.56654,0.56595,8.2985e-12,0.87649,0.2554,9.637e-12,6.9599e-12
0.84334,0.56654,0.56654,0.56595,8.2858e-12,0.87888,0.25301,9.5149e-12,7.0567e-12
0.84414,0.56654,0.56654,0.56595,8.2726e-12,0.88127,0.25063,9.3925e-12,7.1527e-12
0.84495,0.56654,0.56654,0.56595,8.259e-12,0.88365,0.24825,9.2722e-12,7.2457e-12
0.84575,0.56654,0.56654,0.56595,8.2449e-12,0.88602,0.24588,9.1562e-12,7.3335e-12
0.84656,0.56654,0.56654,0.56596,8.2303e-12,0.88839,0.24352,9.0464e-12,7.4143e-12
0.84736,0.56654,0.56654,0.56596,8.2153e-12,0.89074,0.24117,8.9448e-12,7.4859e-12
0.84817,0.56654,0.56654,0.56596,8.2e-12,0.89309,0.23883,8.8534e-12,7.5466e-12
0.84898,0.56654,0.56654,0.56596,8.1844e-12,0.89543,0.23649,8.7738e-12,7.5949e-12
0.84978,0.56654,0.56654,0.56596,8.1684e-12,0.89776,0.23417,8.7075e-12,7.6294e-12
0.85059,0.56654,0.56654,0.56597,8.1523e-12,0.90008,0.23185,8.6557e-12,7.6488e-12
0.85139,0.56654,0.56654,0.56597,8.136e-12,0.9024,0.22954,8.6195e-12,7.6524e-12
0.8522,0.56654,0.56654,0.56597,8.1196e-12,0.9047,0.22724,8.5997e-12,7.6394e-12
0.853,0.56654,0.56654,0.56597,8.1032e-12,0.907,0.22495,8.5968e-12,7.6095e-12
0.85381,0.56654,0.56654,0.56597,8.0868e-12,0.90928,0.22267,8.611e-12,7.5625e-12
0.85461,0.56654,0.56654,0.56598,8.0705e-12,0.91156,0.22039,8.6423e-12,7.4987e-12
0.85542,0.56654,0.56654,0.56598,8.0544e-12,0.91383,0.21813,8.6903e-12,7.4184e-12
0.85623,0.56654,0.56654,0.56598,8.0385e-12,0.91609,0.21587,8.7545e-12,7.3225e-12
0.85703,0.56654,0.56654,0.56598,8.0229e-12,0.91835,0.21362,8.834e-12,7.2118e-12
0.85784,0.56654,0.56654,0.56599,8.0077e-12,0.92059,0.21138,8.9278e-12,7.0877e-12
0.85864,0.56654,0.56654,0.56599,7.9929e-12,0.92282,0.20915,9.0344e-12,6.9514e-12
0.85945,0.56654,0.56654,0.56599,7.9786e-12,0.92505,0.20693,9.1524e-12,6.8047e-12
0.86025,0.56654,0.56654,0.56599,7.9647e-12,0.92726,0.20472,9.28e-12,6.6493e-12
0.86106,0.56654,0.56654,0.566,7.9513e-12,0.92947,0.20252,9.4155e-12,6.4872e-12
0.86186,0.56654,0.56654,0.566,7.9385e-12,0.93167,0.20033,9.5567e-12,6.3204e-12
0.86267,0.56654,0.56654,0.566,7.9263e-12,0.93385,0.19815,9.7016e-12,6.151e-12
0.86347,0.56654,0.56654,0.566,7.9146e-12,0.93603,0.19597,9.848e-12,5.9812e-12
0.86428,0.56654,0.56654,0.566,7.9035e-12,0.9382,0.19381,9.9939e-12,5.8131e-12
0.86509,0.56654,0.56654,0.56601,7.8929e-12,0.94036,0.19165,1.0137e-11,5.6489e-12
0.86589,0.56654,0.56654,0.56601,7.8829e-12,0.94251,0.18951,1.0275e-11,5.4905e-12
0.8667,0.56654,0.56654,0.56601,7.8734e-12,0.94465,0.18737,1.0407e-11,5.3401e-12
0.8675,0.56654,0.56654,0.56601,7.8643e-12,0.94678,0.18525,1.0529e-11,5.1993e-12
0.86831,0.56654,0.56654,0.56602,7.8557e-12,0.9489,0.18313,1.0641e-11,5.0699e-12
0.86911,0.56654,0.56654,0.56602,7.8474e-12,0.95101,0.18103,1.0741e-11,4.9534e-12
0.86992,0.56654,0.56654,0.56602,7.8395e-12,0.95311,0.17893,1.0828e-11,4.8509e-12
0.87072,0.56654,0.56654,0.56602,7.8318e-12,0.9552,0.17684,1.09e-11,4.7636e-12
0.87153,0.56654,0.56654,0.56603,7.8243e-12,0.95729,0.17477,1.0956e-11,4.6923e-12
0.87233,0.56654,0.56654,0.56603,7.8169e-12,0.95936,0.1727,1.0997e-11,4.6374e-12
0.87314,0.56654,0.56654,0.56603,7.8097e-12,0.96142,0.17065,1.102e-11,4.5991e-12
0.87395,0.56654,0.56654,0.56603,7.8024e-12,0.96347,0.1686,1.1027e-11,4.5776e-12
0.87475,0.56654,0.56654,0.56604,7.795e-12,0.96551,0.16656,1.1018e-11,4.5724e-12
0.87556,0.56654,0.56654,0.56604,7.7875e-12,0.96754,0.16454,1.0992e-11,4.5831e-12
0.87636,0.56654,0.56654,0.56604,7.7798e-12,0.96956,0.16252,1.0951e-11,4.6087e-12
0.87717,0.56654,0.56654,0.56604,7.7718e-12,0.97157,0.16052,1.0895e-11,4.6482e-12
0.87797,0.56654,0.56654,0.56605,7.7635e-12,0.97357,0.15852,1.0827e-11,4.7004e-12
0.87878,0.56654,0.56654,0.56605,7.7548e-12,0.97556,0.15654,1.0746e-11,4.7636e-12
0.87958,0.56654,0.56654,0.56605,7.7457e-12,0.97754,0.15457,1.0655e-11,4.8362e-12
0.88039,0.56654,0.56654,0.56605,7.7362e-12,0.97951,0.1526,1.0556e-11,4.9164e-12
0.8812,0.56654,0.56654,0.56606,7.7262e-12,0.98146,0.15065,1.045e-11,5.0023e-12
0.882,0.56654,0.56654,0.56606,7.7157e-12,0.98341,0.14871,1.034e-11,5.0916e-12
0.88281,0.56654,0.56654,0.56606,7.7048e-12,0.98535,0.14678,1.0227e-11,5.1824e-12
0.88361,0.56654,0.56654,0.56607,7.6933e-12,0.98727,0.14486,1.0114e-11,5.2724e-12
0.88442,0.56654,0.56654,0.56607,7.6813e-12,0.98919,0.14295,1.0003e-11,5.3596e-12
0.88522,0.56654,0.56654,0.56607,7.6688e-12,0.99109,0.14105,9.8958e-12,5.4418e-12
0.88603,0.56654,0.56654,0.56607,7.6559e-12,0.99299,0.13916,9.7946e-12,5.5172e-12
0.88683,0.56654,0.56654,0.56608,7.6425e-12,0.99487,0.13729,9.7014e-12,5.5837e-12
0.88764,0.56654,0.56654,0.56608,7.6288e-12,0.99674,0.13542,9.618e-12,5.6397e-12
0.88844,0.56654,0.56654,0.56608,7.6148e-12,0.9986,0.13357,9.546e-12,5.6835e-12
0.88925,0.56654,0.56654,0.56608,7.6004e-12,1.0004,0.13172,9.4869e-12,5.7139e-12
0.89006,0.56654,0.56654,0.56609,7.5859e-12,1.0023,0.12989,9.4421e-12,5.7297e-12
0.89086,0.56654,0.56654,0.56609,7.5712e-12,1.0041,0.12807,9.4124e-12,5.7299e-12
0.89167,0.56654,0.56654,0.56609,7.5564e-12,1.0059,0.12626,9.3987e-12,5.714e-12
0.89247,0.56654,0.56654,0.5661,7.5415e-12,1.0077,0.12446,9.4015e-12,5.6816e-12
0.89328,0.56654,0.56654,0.5661,7.5268e-12,1.0095,0.12267,9.421e-12,5.6325e-12
0.89408,0.56654,0.56654,0.5661,7.5121e-12,1.0113,0.1209,9.4573e-12,5.567e-12
0.89489,0.56654,0.56654,0.5661,7.4977e-12,1.0131,0.11913,9.5099e-12,5.4854e-12
0.89569,0.56654,0.56654,0.56611,7.4835e-12,1.0148,0.11738,9.5784e-12,5.3886e-12
0.8965,0.56654,0.56654,0.56611,7.4697e-12,1.0166,0.11564,9.6618e-12,5.2775e-12
0.8973,0.56654,0.56654,0.56611,7.4562e-12,1.0183,0.11391,9.7592e-12,5.1533e-12
0.89811,0.56654,0.56654,0.56612,7.4432e-12,1.02,0.11219,9.8691e-12,5.0174e-12
0.89892,0.56654,0.56654,0.56612,7.4307e-12,1.0218,0.11048,9.99e-12,4.8715e-12
0.89972,0.56654,0.56654,0.56612,7.4188e-12,1.0235,0.10878,1.012e-11,4.7173e-12
0.90053,0.56654,0.56654,0.56612,7.4074e-12,1.0251,0.1071,1.0258e-11,4.557e-12
0.90133,0.56654,0.56654,0.56613,7.3966e-12,1.0268,0.10543,1.0401e-11,4.3924e-12
0.90214,0.56654,0.56654,0.56613,7.3865e-12,1.0285,0.10377,1.0547e-11,4.2257e-12
0.90294,0.56654,0.56654,0.56613,7.377e-12,1.0301,0.10212,1.0695e-11,4.0591e-12
0.90375,0.56654,0.56654,0.56614,7.3681e-12,1.0318,0.10049,1.0841e-11,3.8949e-12
0.90455,0.56654,0.56654,0.56614,7.3599e-12,1.0334,0.098861,1.0985e-11,3.7351e-12
0.90536,0.56654,0.56654,0.56614,7.3523e-12,1.035,0.097248,1.1123e-11,3.5819e-12
0.90617,0.56654,0.56654,0.56615,7.3453e-12,1.0366,0.095648,1.1253e-11,3.4373e-12
0.90697,0.56654,0.56654,0.56615,7.3389e-12,1.0382,0.09406,1.1375e-11,3.3032e-12
0.90778,0.56654,0.56654,0.56615,7.333e-12,1.0398,0.092484,1.1485e-11,3.1812e-12
0.90858,0.56654,0.56654,0.56615,7.3275e-12,1.0414,0.09092,1.1582e-11,3.073e-12
0.90939,0.56654,0.56654,0.56616,7.3225e-12,1.0429,0.089368,1.1665e-11,2.9798e-12
0.91019,0.56654,0.56654,0.56616,7.3179e-12,1.0445,0.087829,1.1733e-11,2.9027e-12
0.911,0.56654,0.56654,0.56616,7.3135e-12,1.046,0.086301,1.1784e-11,2.8426e-12
0.9118,0.56654,0.56654,0.56617,7.3094e-12,1.0475,0.084786,1.1819e-11,2.8e-12
0.91261,0.56654,0.56654,0.56617,7.3054e-12,1.0491,0.083284,1.1836e-11,2.7753e-12
0.91341,0.56654,0.56654,0.56617,7.3016e-12,1.0506,0.081793,1.1835e-11,2.7685e-12
0.91422,0.56654,0.56654,0.56618,7.2977e-12,1.052,0.080316,1.1816e-11,2.7792e-12
0.91503,0.56654,0.56654,0.56618,7.2939e-12,1.0535,0.07885,1.1781e-11,2.8071e-12
0.91583,0.56654,0.56654,0.56618,7.2899e-12,1.055,0.077397,1.1729e-11,2.8512e-12
0.91664,0.56654,0.56654,0.56619,7.2857e-12,1.0564,0.075957,1.1661e-11,2.9105e-12
0.91744,0.56654,0.56654,0.56619,7.2814e-12,1.0578,0.074529,1.1579e-11,2.9838e-12
0.91825,0.56654,0.56654,0.56619,7.2767e-12,1.0593,0.073114,1.1484e-11,3.0695e-12
0.91905,0.56654,0.56654,0.5662,7.2717e-12,1.0607,0.071711,1.1378e-11,3.1659e-12
0.91986,0.56654,0.56654,0.5662,7.2664e-12,1.0621,0.070321,1.1262e-11,3.2711e-12
0.92066,0.56654,0.56654,0.5662,7.2606e-12,1.0635,0.068944,1.1138e-11,3.3832e-12
0.92147,0.56654,0.56654,0.5662,7.2544e-12,1.0648,0.06758,1.1009e-11,3.5001e-12
0.92227,0.56654,0.56654,0.56621,7.2478e-12,1.0662,0.066228,1.0876e-11,3.6195e-12
0.92308,0.56654,0.56654,0.56621,7.2407e-12,1.0675,0.064889,1.0742e-11,3.7393e-12
0.92389,0.56654,0.56654,0.56621,7.2331e-12,1.0689,0.063563,1.0609e-11,3.8573e-12
0.92469,0.56654,0.56654,0.56622,7.2251e-12,1.0702,0.06225,1.0479e-11,3.9712e-12
0.9255,0.56654,0.56654,0.56622,7.2167e-12,1.0715,0.06095,1.0354e-11,4.0791e-12
0.9263,0.56654,0.56654,0.56622,7.2079e-12,1.0728,0.059662,1.0237e-11,4.1788e-12
0.92711,0.56654,0.56654,0.56623,7.1987e-12,1.0741,0.058388,1.0129e-11,4.2685e-12
0.92791,0.56654,0.56654,0.56623,7.1893e-12,1.0753,0.057127,1.0032e-11,4.3466e-12
0.92872,0.56654,0.56654,0.56623,7.1795e-12,1.0766,0.055879,9.9474e-12,4.4116e-12
0.92952,0.56654,0.56654,0.56624,7.1695e-12,1.0778,0.054644,9.8769e-12,4.4621e-12
0.93033,0.56654,0.56654,0.56624,7.1593e-12,1.0791,0.053422,9.8216e-12,4.4971e-12
0.93113,0.56654,0.56654,0.56624,7.1491e-12,1.0803,0.052213,9.7823e-12,4.5158e-12
0.93194,0.56654,0.56654,0.56625,7.1388e-12,1.0815,0.051017,9.7598e-12,4.5178e-12
0.93275,0.56654,0.56654,0.56625,7.1285e-12,1.0827,0.049835,9.7543e-12,4.5027e-12
0.93355,0.56654,0.56654,0.56625,7.1183e-12,1.0838,0.048665,9.7661e-12,4.4706e-12
0.93436,0.56654,0.56654,0.56626,7.1083e-12,1.085,0.047509,9.7949e-12,4.4217e-12
0.93516,0.56654,0.56654,0.56626,7.0986e-12,1.0862,0.046367,9.8404e-12,4.3568e-12
0.93597,0.56654,0.56654,0.56626,7.0891e-12,1.0873,0.045237,9.9016e-12,4.2765e-12
0.93677,0.56654,0.56654,0.56627,7.0799e-12,1.0884,0.044121,9.9778e-12,4.182e-12
0.93758,0.56654,0.56654,0.56627,7.0712e-12,1.0895,0.043019,1.0068e-11,4.0746e-12
0.93838,0.56654,0.56654,0.56627,7.0629e-12,1.0906,0.041929,1.017e-11,3.9559e-12
0.93919,0.56654,0.56654,0.56628,7.0551e-12,1.0917,0.040853,1.0283e-11,3.8275e-12
0.94,0.56654,0.56654,0.56628,7.0479e-12,1.0928,0.039791,1.0404e-11,3.6913e-12
0.9408,0.56654,0.56654,0.56628,7.0411e-12,1.0938,0.038742,1.0533e-11,3.5492e-12
0.94161,0.56654,0.56654,0.56629,7.035e-12,1.0949,0.037707,1.0667e-11,3.4035e-12
0.94241,0.56654,0.56654,0.56629,7.0294e-12,1.0959,0.036685,1.0803e-11,3.2561e-12
0.94322,0.56654,0.56654,0.56629,7.0245e-12,1.0969,0.035677,1.094e-11,3.1092e-12
0.94402,0.56654,0.56654,0.5663,7.0201e-12,1.0979,0.034682,1.1075e-11,2.9651e-12
0.94483,0.56654,0.56654,0.5663,7.0163e-12,1.0989,0.033701,1.1207e-11,2.8258e-12
0.94563,0.56654,0.56654,0.5663,7.013e-12,1.0999,0.032734,1.1333e-11,2.6932e-12
0.94644,0.56654,0.56654,0.56631,7.0102e-12,1.1008,0.03178,1.1451e-11,2.5694e-12
0.94724,0.56654,0.56654,0.56631,7.0079e-12,1.1018,0.03084,1.156e-11,2.4561e-12
0.94805,0.56654,0.56654,0.56631,7.006e-12,1.1027,0.029914,1.1657e-11,2.3547e-12
0.94886,0.56654,0.56654,0.56632,7.0044e-12,1.1036,0.029002,1.1742e-11,2.2669e-12
0.94966,0.56654,0.56654,0.56632,7.0032e-12,1.1045,0.028103,1.1813e-11,2.1936e-12
0.95047,0.56654,0.56654,0.56632,7.0023e-12,1.1054,0.027218,1.1869e-11,2.1358e-12
0.95127,0.56654,0.56654,0.56633,7.0015e-12,1.1063,0.026347,1.1909e-11,2.0942e-12
0.95208,0.56654,0.56654,0.56633,7.0008e-12,1.1072,0.02549,1.1932e-11,2.0691e-12
0.95288,0.56654,0.56654,0.56634,7.0002e-12,1.108,0.024646,1.194e-11,2.0608e-12
0.95369,0.56654,0.56654,0.56634,6.9996e-12,1.1089,0.023817,1.193e-11,2.069e-12
0.95449,0.56654,0.56654,0.56634,6.9988e-12,1.1097,0.023001,1.1904e-11,2.0933e-12
0.9553,0.56654,0.56654,0.56635,6.998e-12,1.1105,0.022199,1.1863e-11,2.133e-12
0.9561,0.56654,0.56654,0.56635,6.9969e-12,1.1113,0.021411,1.1807e-11,2.1872e-12
0.95691,0.56654,0.56654,0.56635,6.9955e-12,1.1121,0.020638,1.1736e-11,2.2548e-12
0.95772,0.56654,0.56654,0.56636,6.9938e-12,1.1128,0.019878,1.1653e-11,2.3342e-12
0.95852,0.56654,0.56654,0.56636,6.9918e-12,1.1136,0.019132,1.156e-11,2.424e-12
0.95933,0.56654,0.56654,0.56636,6.9893e-12,1.1143,0.0184,1.1456e-11,2.5223e-12
0.96013,0.56654,0.56654,0.56637,6.9864e-12,1.1151,0.017682,1.1345e-11,2.6274e-12
0.96094,0.56654,0.56654,0.56637,6.983e-12,1.1158,0.016979,1.1229e-11,2.737e-12
0.96174,0.56654,0.56654,0.56637,6.9791e-12,1.1165,0.016289,1.1109e-11,2.8493e-12
0.96255,0.56654,0.56654,0.56638,6.9748e-12,1.1171,0.015613,1.0988e-11,2.962e-12
0.96335,0.56654,0.56654,0.56638,6.97e-12,1.1178,0.014952,1.0867e-11,3.073e-12
0.96416,0.56654,0.56654,0.56638,6.9647e-12,1.1185,0.014305,1.0749e-11,3.1802e-12
0.96497,0.56654,0.56654,0.56639,6.9589e-12,1.1191,0.013671,1.0636e-11,3.2816e-12
0.96577,0.56654,0.56654,0.56639,6.9528e-12,1.1197,0.013052,1.053e-11,3.3752e-12
0.96658,0.56654,0.56654,0.56639,6.9462e-12,1.1203,0.012448,1.0433e-11,3.4592e-12
0.96738,0.56654,0.56654,0.5664,6.9393e-12,1.1209,0.011857,1.0347e-11,3.532e-12
0.96819,0.56654,0.56654,0.5664,6.9321e-12,1.1215,0.01128,1.0272e-11,3.5921e-12
0.96899,0.56654,0.56654,0.56641,6.9247e-12,1.1221,0.010718,1.0211e-11,3.6383e-12
0.9698,0.56654,0.56654,0.56641,6.9171e-12,1.1226,0.01017,1.0165e-11,3.6694e-12
0.9706,0.56654,0.56654,0.56641,6.9094e-12,1.1232,0.0096366,1.0134e-11,3.6848e-12
0.97141,0.56654,0.56654,0.56642,6.9016e-12,1.1237,0.0091171,1.0119e-11,3.6839e-12
0.97221,0.56654,0.56654,0.56642,6.8939e-12,1.1242,0.008612,1.0121e-11,3.6665e-12
0.97302,0.56654,0.56654,0.56642,6.8863e-12,1.1247,0.0081211,1.014e-11,3.6325e-12
0.97383,0.56654,0.56654,0.56643,6.8788e-12,1.1252,0.0076445,1.0175e-11,3.5824e-12
0.97463,0.56654,0.56654,0.56643,6.8716e-12,1.1257,0.0071822,1.0227e-11,3.5167e-12
0.97544,0.56654,0.56654,0.56643,6.8647e-12,1.1261,0.0067343,1.0293e-11,3.4362e-12
0.97624,0.56654,0.56654,0.56644,6.8582e-12,1.1266,0.0063007,1.0374e-11,3.342e-12
0.97705,0.56654,0.56654,0.56644,6.8521e-12,1.127,0.0058814,1.0469e-11,3.2354e-12
0.97785,0.56654,0.56654,0.56644,6.8465e-12,1.1274,0.0054765,1.0575e-11,3.118e-12
0.97866,0.56654,0.56654,0.56645,6.8415e-12,1.1278,0.005086,1.0692e-11,2.9914e-12
0.97946,0.56654,0.56654,0.56645,6.837e-12,1.1282,0.0047098,1.0816e-11,2.8576e-12
0.98027,0.56654,0.56654,0.56646,6.8331e-12,1.1286,0.0043481,1.0948e-11,2.7185e-12
0.98107,0.56654,0.56654,0.56646,6.8299e-12,1.1289,0.0040007,1.1083e-11,2.5763e-12
0.98188,0.56654,0.56654,0.56646,6.8273e-12,1.1293,0.0036678,1.1222e-11,2.433e-12
0.98269,0.56654,0.56654,0.56647,6.8253e-12,1.1296,0.0033493,1.136e-11,2.2909e-12
0.98349,0.56654,0.56654,0.56647,6.824e-12,1.1299,0.0030452,1.1496e-11,2.1522e-12
0.9843,0.56654,0.56654,0.56647,6.8234e-12,1.1302,0.0027555,1.1628e-11,2.0189e-12
0.9851,0.56654,0.56654,0.56648,6.8233e-12,1.1305,0.0024803,1.1754e-11,1.8931e-12
0.98591,0.56654,0.56654,0.56648,6.8239e-12,1.1307,0.0022195,1.1871e-11,1.7769e-12
0.98671,0.56654,0.56654,0.56648,6.825e-12,1.131,0.0019732,1.1978e-11,1.6719e-12
0.98752,0.56654,0.56654,0.56649,6.8266e-12,1.1312,0.0017413,1.2073e-11,1.5798e-12
0.98832,0.56654,0.56654,0.56649,6.8287e-12,1.1315,0.0015239,1.2155e-11,1.502e-12
0.98913,0.56654,0.56654,0.5665,6.8312e-12,1.1317,0.001321,1.2223e-11,1.4398e-12
0.98993,0.56654,0.56654,0.5665,6.8341e-12,1.1319,0.0011325,1.2274e-11,1.3941e-12
0.99074,0.56654,0.56654,0.5665,6.8372e-12,1.132,0.00095858,1.2309e-11,1.3657e-12
0.99155,0.56654,0.56654,0.56651,6.8405e-12,1.1322,0.0007991,1.2326e-11,1.3549e-12
0.99235,0.56654,0.56654,0.56651,6.844e-12,1.1324,0.00065411,1.2326e-11,1.3619e-12
0.99316,0.56654,0.56654,0.56651,6.8475e-12,1.1325,0.00052361,1.2308e-11,1.3866e-12
0.99396,0.56654,0.56654,0.56652,6.8511e-12,1.1326,0.00040762,1.2273e-11,1.4287e-12
0.99477,0.56654,0.56654,0.56652,6.8546e-12,1.1327,0.00030612,1.2222e-11,1.4875e-12
0.99557,0.56654,0.56654,0.56652,6.858e-12,1.1328,0.00021913,1.2154e-11,1.562e-12
0.99638,0.56654,0.56654,0.56653,6.8611e-12,1.1329,0.00014664,1.2071e-11,1.6511e-12
0.99718,0.56654,0.56654,0.56653,6.8641e-12,1.133,8.8663e-05,1.1975e-11,1.7534e-12
0.99799,0.56654,0.56654,0.56654,6.8667e-12,1.133,4.5193e-05,1.1866e-11,1.8674e-12
0.9988,0.56654,0.56654,0.56654,6.869e-12,1.1331,1.6233e-05,1.1747e-11,1.9911e-12
0.9996,0.56654,0.56654,0.56654,6.871e-12,1.1331,1.7832e-06,1.1619e-11,2.1228e-12
1.0004,0.56654,0.56654,0.56655,6.8725e-12,1.1331,1.8448e-06,1.1485e-11,2.2603e-12
1.0012,0.56654,0.56654,0.56655,6.8736e-12,1.1331,1.6418e-05,1.1346e-11,2.4016e-12
1.002,0.56654,0.56654,0.56655,6.8742e-12,1.1331,4.5501e-05,1.1204e-11,2.5444e-12
1.0028,0.56654,0.56654,0.56656,6.8744e-12,1.133,8.9095e-05,1.1062e-11,2.6865e-12
1.0036,0.56654,0.56654,0.56656,6.8742e-12,1.133,0.0001472,1.0923e-11,2.8258e-12
1.0044,0.56654,0.56654,0.56656,6.8736e-12,1.1329,0.00021981,1.0787e-11,2.9602e-12
1.0052,0.56654,0.56654,0.56657,6.8725e-12,1.1328,0.00030692,1.0657e-11,3.0875e-12
1.006,0.56654,0.56654,0.56657,6.8711e-12,1.1327,0.00040854,1.0536e-11,3.206e-12
1.0069,0.56654,0.56654,0.56657,6.8693e-12,1.1326,0.00052466,1.0425e-11,3.3137e-12
1.0077,0.56654,0.56654,0.56658,6.8673e-12,1.1325,0.00065528,1.0325e-11,3.4091e-12
1.0085,0.56654,0.56654,0.56658,6.865e-12,1.1324,0.00080039,1.0239e-11,3.4909e-12
1.0093,0.56654,0.56654,0.56659,6.8625e-12,1.1322,0.00095999,1.0167e-11,3.5579e-12
1.0101,0.56654,0.56654,0.56659,6.8599e-12,1.132,0.0011341,1.0111e-11,3.6091e-12
1.0109,0.56654,0.56654,0.56659,6.8573e-12,1.1319,0.0013227,1.0071e-11,3.6439e-12
1.0117,0.56654,0.56654,0.5666,6.8546e-12,1.1317,0.0015257,1.0047e-11,3.6619e-12
1.0125,0.56654,0.56654,0.5666,6.852e-12,1.1315,0.0017432,1.0041e-11,3.663e-12
1.0133,0.56654,0.56654,0.5666,6.8495e-12,1.1312,0.0019752,1.0052e-11,3.6474e-12
1.0141,0.56654,0.56654,0.56661,6.8473e-12,1.131,0.0022217,1.0079e-11,3.6156e-12
1.0149,0.56654,0.56654,0.56661,6.8453e-12,1.1307,0.0024826,1.0122e-11,3.5681e-12
1.0157,0.56654,0.56654,0.56661,6.8436e-12,1.1305,0.0027579,1.0181e-11,3.5061e-12
1.0165,0.56654,0.56654,0.56662,6.8423e-12,1.1302,0.0030477,1.0254e-11,3.4307e-12
1.0173,0.56654,0.56654,0.56662,6.8415e-12,1.1299,0.0033519,1.034e-11,3.3433e-12
1.0181,0.56654,0.56654,0.56663,6.8411e-12,1.1296,0.0036706,1.0437e-11,3.2455e-12
1.0189,0.56654,0.56654,0.56663,6.8412e-12,1.1293,0.0040036,1.0543e-11,3.1392e-12
1.0197,0.56654,0.56654,0.56663,6.8419e-12,1.1289,0.0043511,1.0658e-11,3.0262e-12
1.0205,0.56654,0.56654,0.56664,6.8432e-12,1.1286,0.004713,1.0778e-11,2.9086e-12
1.0213,0.56654,0.56654,0.56664,6.845e-12,1.1282,0.0050892,1.0901e-11,2.7885e-12
1.0222,0.56654,0.56654,0.56664,6.8474e-12,1.1278,0.0054799,1.1027e-11,2.668e-12
1.023,0.56654,0.56654,0.56665,6.8504e-12,1.1274,0.0058849,1.1151e-11,2.5494e-12
1.0238,0.56654,0.56654,0.56665,6.854e-12,1.127,0.0063043,1.1273e-11,2.4346e-12
1.0246,0.56654,0.56654,0.56665,6.8581e-12,1.1266,0.006738,1.139e-11,2.3258e-12
1.0254,0.56654,0.56654,0.56666,6.8628e-12,1.1261,0.0071861,1.1501e-11,2.2249e-12
1.0262,0.56654,0.56654,0.56666,6.8679e-12,1.1257,0.0076485,1.1602e-11,2.1338e-12
1.027,0.56654,0.56654,0.56667,6.8735e-12,1.1252,0.0081252,1.1693e-11,2.0541e-12
1.0278,0.56654,0.56654,0.56667,6.8795e-12,1.1247,0.0086162,1.1772e-11,1.9874e-12
1.0286,0.56654,0.56654,0.56667,6.8858e-12,1.1242,0.0091215,1.1837e-11,1.9348e-12
1.0294,0.56654,0.56654,0.56668,6.8924e-12,1.1237,0.0096411,1.1888e-11,1.8974e-12
1.0302,0.56654,0.56654,0.56668,6.8993e-12,1.1232,0.010175,1.1923e-11,1.876e-12
1.031,0.56654,0.56654,0.56668,6.9063e-12,1.1226,0.010723,1.1941e-11,1.8712e-12
1.0318,0.56654,0.56654,0.56669,6.9133e-12,1.1221,0.011285,1.1944e-11,1.8831e-12
1.0326,0.56654,0.56654,0.56669,6.9204e-12,1.1215,0.011862,1.1929e-11,1.9118e-12
1.0334,0.56654,0.56654,0.56669,6.9275e-12,1.1209,0.012453,1.1898e-11,1.957e-12
1.0342,0.56654,0.56654,0.5667,6.9344e-12,1.1203,0.013058,1.1851e-11,2.0182e-12
1.035,0.56654,0.56654,0.5667,6.9411e-12,1.1197,0.013677,1.1788e-11,2.0944e-12
1.0358,0.56654,0.56654,0.5667,6.9476e-12,1.1191,0.01431,1.1711e-11,2.1846e-12
1.0367,0.56654,0.56654,0.56671,6.9538e-12,1.1185,0.014957,1.162e-11,2.2876e-12
1.0375,0.56654,0.56654,0.56671,6.9596e-12,1.1178,0.015619,1.1517e-11,2.4019e-12
1.0383,0.56654,0.56654,0.56671,6.9651e-12,1.1171,0.016295,1.1405e-11,2.5256e-12
1.0391,0.56654,0.56654,0.56672,6.9701e-12,1.1165,0.016984,1.1283e-11,2.6571e-12
1.0399,0.56654,0.56654,0.56672,6.9747e-12,1.1158,0.017688,1.1155e-11,2.7943e-12
1.0407,0.56654,0.56654,0.56673,6.9787e-12,1.115,0.018406,1.1022e-11,2.9352e-12
1.0415,0.56654,0.56654,0.56673,6.9824e-12,1.1143,0.019138,1.0887e-11,3.0777e-12
1.0423,0.56654,0.56654,0.56673,6.9855e-12,1.1136,0.019884,1.0751e-11,3.2196e-12
1.0431,0.56654,0.56654,0.56674,6.9881e-12,1.1128,0.020644,1.0618e-11,3.3587e-12
1.0439,0.56654,0.56654,0.56674,6.9903e-12,1.1121,0.021418,1.0488e-11,3.4931e-12
1.0447,0.56654,0.56654,0.56674,6.992e-12,1.1113,0.022206,1.0363e-11,3.6206e-12
1.0455,0.56654,0.56654,0.56675,6.9933e-12,1.1105,0.023008,1.0247e-11,3.7394e-12
1.0463,0.56654,0.56654,0.56675,6.9943e-12,1.1097,0.023824,1.0141e-11,3.8477e-12
1.0471,0.56654,0.56654,0.56675,6.9949e-12,1.1089,0.024653,1.0046e-11,3.944e-12
1.0479,0.56654,0.56654,0.56676,6.9953e-12,1.108,0.025497,9.9636e-12,4.0269e-12
1.0487,0.56654,0.56654,0.56676,6.9954e-12,1.1072,0.026354,9.8956e-12,4.0952e-12
1.0495,0.56654,0.56654,0.56676,6.9954e-12,1.1063,0.027225,9.8429e-12,4.1479e-12
1.0503,0.56654,0.56654,0.56677,6.9953e-12,1.1054,0.02811,9.8061e-12,4.1845e-12
1.0512,0.56654,0.56654,0.56677,6.9952e-12,1.1045,0.029009,9.786e-12,4.2045e-12
1.052,0.56654,0.56654,0.56677,6.9952e-12,1.1036,0.029922,9.7826e-12,4.2078e-12
1.0528,0.56654,0.56654,0.56678,6.9953e-12,1.1027,0.030848,9.7961e-12,4.1946e-12
1.0536,0.56654,0.56654,0.56678,6.9956e-12,1.1018,0.031788,9.8261e-12,4.1652e-12
1.0544,0.56654,0.56654,0.56678,6.9962e-12,1.1008,0.032742,9.8721e-12,4.1204e-12
1.0552,0.56654,0.56654,0.56679,6.9971e-12,1.0999,0.03371,9.9333e-12,4.061e-12
1.056,0.56654,0.56654,0.56679,6.9985e-12,1.0989,0.034691,1.0009e-11,3.9884e-12
1.0568,0.56654,0.56654,0.56679,7.0002e-12,1.0979,0.035685,1.0097e-11,3.9039e-12
1.0576,0.56654,0.56654,0.5668,7.0025e-12,1.0969,0.036694,1.0196e-11,3.8091e-12
1.0584,0.56654,0.56654,0.5668,7.0054e-12,1.0959,0.037716,1.0305e-11,3.7058e-12
1.0592,0.56654,0.56654,0.5668,7.0088e-12,1.0949,0.038751,1.0422e-11,3.5958e-12
1.06,0.56654,0.56654,0.56681,7.0128e-12,1.0938,0.0398,1.0544e-11,3.4814e-12
1.0608,0.56654,0.56654,0.56681,7.0175e-12,1.0928,0.040863,1.067e-11,3.3645e-12
1.0616,0.56654,0.56654,0.56681,7.0228e-12,1.0917,0.041938,1.0798e-11,3.2474e-12
1.0624,0.56654,0.56654,0.56682,7.0288e-12,1.0906,0.043028,1.0925e-11,3.1322e-12
1.0632,0.56654,0.56654,0.56682,7.0354e-12,1.0895,0.044131,1.105e-11,3.0211e-12
1.064,0.56654,0.56654,0.56682,7.0426e-12,1.0884,0.045247,1.1169e-11,2.9162e-12
1.0648,0.56654,0.56654,0.56683,7.0504e-12,1.0873,0.046376,1.1281e-11,2.8194e-12
1.0657,0.56654,0.56654,0.56683,7.0588e-12,1.0861,0.047519,1.1385e-11,2.7327e-12
1.0665,0.56654,0.56654,0.56683,7.0678e-12,1.085,0.048675,1.1478e-11,2.6577e-12
1.0673,0.56654,0.56654,0.56684,7.0772e-12,1.0838,0.049845,1.1558e-11,2.5961e-12
1.0681,0.56654,0.56654,0.56684,7.087e-12,1.0827,0.051027,1.1625e-11,2.5492e-12
1.0689,0.56654,0.56654,0.56684,7.0973e-12,1.0815,0.052223,1.1677e-11,2.5179e-12
1.0697,0.56654,0.56654,0.56685,7.1078e-12,1.0803,0.053432,1.1712e-11,2.5033e-12
1.0705,0.56654,0.56654,0.56685,7.1186e-12,1.079,0.054654,1.1731e-11,2.5059e-12
1.0713,0.56654,0.56654,0.56685,7.1295e-12,1.0778,0.055889,1.1733e-11,2.526e-12
1.0721,0.56654,0.56654,0.56686,7.1406e-12,1.0766,0.057138,1.1718e-11,2.5636e-12
1.0729,0.56654,0.56654,0.56686,7.1517e-12,1.0753,0.058399,1.1685e-11,2.6186e-12
1.0737,0.56654,0.56654,0.56686,7.1627e-12,1.0741,0.059673,1.1635e-11,2.6904e-12
1.0745,0.56654,0.56654,0.56687,7.1737e-12,1.0728,0.060961,1.1569e-11,2.7782e-12
1.0753,0.56654,0.56654,0.56687,7.1845e-12,1.0715,0.062261,1.1488e-11,2.8811e-12
1.0761,0.56654,0.56654,0.56687,7.1951e-12,1.0702,0.063574,1.1392e-11,2.9977e-12
1.0769,0.56654,0.56654,0.56688,7.2054e-12,1.0689,0.0649,1.1284e-11,3.1267e-12
1.0777,0.56654,0.56654,0.56688,7.2154e-12,1.0675,0.066239,1.1165e-11,3.2663e-12
1.0785,0.56654,0.56654,0.56688,7.2251e-12,1.0662,0.067591,1.1035e-11,3.4146e-12
1.0793,0.56654,0.56654,0.56689,7.2343e-12,1.0648,0.068956,1.0899e-11,3.5699e-12
1.0801,0.56654,0.56654,0.56689,7.2431e-12,1.0634,0.070333,1.0756e-11,3.7298e-12
1.081,0.56654,0.56654,0.56689,7.2515e-12,1.0621,0.071723,1.0611e-11,3.8924e-12
1.0818,0.56654,0.56654,0.5669,7.2594e-12,1.0607,0.073126,1.0463e-11,4.0555e-12
1.0826,0.56654,0.56654,0.5669,7.2669e-12,1.0593,0.074541,1.0317e-11,4.2168e-12
1.0834,0.56654,0.56654,0.5669,7.274e-12,1.0578,0.075969,1.0174e-11,4.3743e-12
1.0842,0.56654,0.56654,0.56691,7.2806e-12,1.0564,0.077409,1.0035e-11,4.5259e-12
1.085,0.56654,0.56654,0.56691,7.2869e-12,1.055,0.078863,9.9042e-12,4.6695e-12
1.0858,0.56654,0.56654,0.56691,7.2927e-12,1.0535,0.080328,9.782e-12,4.8035e-12
1.0866,0.56654,0.56654,0.56692,7.2983e-12,1.052,0.081806,9.6706e-12,4.926e-12
1.0874,0.56654,0.56654,0.56692,7.3036e-12,1.0505,0.083296,9.5715e-12,5.0356e-12
1.0882,0.56654,0.56654,0.56692,7.3086e-12,1.049,0.084799,9.4861e-12,5.1312e-12
1.089,0.56654,0.56654,0.56692,7.3135e-12,1.0475,0.086314,9.4155e-12,5.2115e-12
1.0898,0.56654,0.56654,0.56693,7.3183e-12,1.046,0.087842,9.3607e-12,5.276e-12
1.0906,0.56654,0.56654,0.56693,7.3231e-12,1.0445,0.089381,9.3222e-12,5.3239e-12
1.0914,0.56654,0.56654,0.56693,7.3279e-12,1.0429,0.090933,9.3005e-12,5.3552e-12
1.0922,0.56654,0.56654,0.56694,7.3327e-12,1.0414,0.092497,9.2955e-12,5.3699e-12
1.093,0.56654,0.56654,0.56694,7.3377e-12,1.0398,0.094073,9.3073e-12,5.3682e-12
1.0938,0.56654,0.56654,0.56694,7.343e-12,1.0382,0.095662,9.3352e-12,5.3508e-12
1.0946,0.56654,0.56654,0.56695,7.3485e-12,1.0366,0.097262,9.3786e-12,5.3184e-12
1.0955,0.56654,0.56654,0.56695,7.3544e-12,1.035,0.098875,9.4365e-12,5.2723e-12
1.0963,0.56654,0.56654,0.56695,7.3607e-12,1.0334,0.1005,9.5078e-12,5.2136e-12
1.0971,0.56654,0.56654,0.56695,7.3674e-12,1.0318,0.10214,9.5909e-12,5.1439e-12
1.0979,0.56654,0.56654,0.56696,7.3746e-12,1.0301,0.10378,9.6842e-12,5.0649e-12
1.0987,0.56654,0.56654,0.56696,7.3823e-12,1.0285,0.10544,9.786e-12,4.9785e-12
1.0995,0.56654,0.56654,0.56696,7.3905e-12,1.0268,0.10712,9.8944e-12,4.8866e-12
1.1003,0.56654,0.56654,0.56697,7.3993e-12,1.0251,0.1088,1.0007e-11,4.7914e-12
1.1011,0.56654,0.56654,0.56697,7.4087e-12,1.0234,0.11049,1.0123e-11,4.6949e-12
1.1019,0.56654,0.56654,0.56697,7.4187e-12,1.0217,0.1122,1.0238e-11,4.5993e-12
1.1027,0.56654,0.56654,0.56698,7.4292e-12,1.02,0.11392,1.0352e-11,4.5067e-12
1.1035,0.56654,0.56654,0.56698,7.4403e-12,1.0183,0.11565,1.0461e-11,4.4192e-12
1.1043,0.56654,0.56654,0.56698,7.4519e-12,1.0166,0.11739,1.0565e-11,4.3389e-12
1.1051,0.56654,0.56654,0.56698,7.464e-12,1.0148,0.11915,1.066e-11,4.2675e-12
1.1059,0.56654,0.56654,0.56699,7.4765e-12,1.0131,0.12091,1.0746e-11,4.2069e-12
1.1067,0.56654,0.56654,0.56699,7.4895e-12,1.0113,0.12269,1.082e-11,4.1587e-12
1.1075,0.56654,0.56654,0.56699,7.5028e-12,1.0095,0.12447,1.0881e-11,4.1241e-12
1.1083,0.56654,0.56654,0.567,7.5164e-12,1.0077,0.12627,1.0928e-11,4.1044e-12
1.1091,0.56654,0.56654,0.567,7.5303e-12,1.0059,0.12808,1.096e-11,4.1004e-12
1.11,0.56654,0.56654,0.567,7.5443e-12,1.0041,0.1299,1.0976e-11,4.1129e-12
1.1108,0.56654,0.56654,0.567,7.5584e-12,1.0023,0.13174,1.0975e-11,4.1422e-12
1.1116,0.56654,0.56654,0.56701,7.5725e-12,1.0004,0.13358,1.0957e-11,4.1883e-12
1.1124,0.56654,0.56654,0.56701,7.5866e-12,0.99858,0.13544,1.0922e-11,4.2513e-12
1.1132,0.56654,0.56654,0.56701,7.6006e-12,0.99672,0.1373,1.0871e-11,4.3305e-12
1.114,0.56654,0.56654,0.56701,7.6145e-12,0.99485,0.13918,1.0804e-11,4.4254e-12
1.1148,0.56654,0.56654,0.56702,7.6281e-12,0.99297,0.14107,1.0721e-11,4.5349e-12
1.1156,0.56654,0.56654,0.56702,7.6414e-12,0.99108,0.14296,1.0625e-11,4.658e-12
1.1164,0.56654,0.56654,0.56702,7.6544e-12,0.98917,0.14487,1.0516e-11,4.7931e-12
1.1172,0.56654,0.56654,0.56703,7.667e-12,0.98726,0.14679,1.0395e-11,4.9386e-12
1.118,0.56654,0.56654,0.56703,7.6792e-12,0.98533,0.14873,1.0265e-11,5.0929e-12
1.1188,0.56654,0.56654,0.56703,7.6909e-12,0.98339,0.15067,1.0128e-11,5.254e-12
1.1196,0.56654,0.56654,0.56703,7.7021e-12,0.98145,0.15262,9.9844e-12,5.4198e-12
1.1204,0.56654,0.56654,0.56704,7.7128e-12,0.97949,0.15458,9.8373e-12,5.5883e-12
1.1212,0.56654,0.56654,0.56704,7.723e-12,0.97752,0.15656,9.6888e-12,5.7573e-12
1.122,0.56654,0.56654,0.56704,7.7327e-12,0.97554,0.15854,9.5408e-12,5.9246e-12
1.1228,0.56654,0.56654,0.56704,7.7419e-12,0.97355,0.16054,9.3956e-12,6.0882e-12
1.1236,0.56654,0.56654,0.56705,7.7507e-12,0.97155,0.16254,9.2553e-12,6.246e-12
1.1245,0.56654,0.56654,0.56705,7.7589e-12,0.96954,0.16456,9.1219e-12,6.396e-12
1.1253,0.56654,0.56654,0.56705,7.7668e-12,0.96752,0.16658,8.9973e-12,6.5363e-12
1.1261,0.56654,0.56654,0.56705,7.7743e-12,0.96549,0.16862,8.8833e-12,6.6654e-12
1.1269,0.56654,0.56654,0.56706,7.7815e-12,0.96345,0.17066,8.7814e-12,6.7816e-12
1.1277,0.56654,0.56654,0.56706,7.7884e-12,0.9614,0.17272,8.6931e-12,6.8837e-12
1.1285,0.56654,0.56654,0.56706,7.7952e-12,0.95934,0.17479,8.6196e-12,6.9708e-12
1.1293,0.56654,0.56654,0.56706,7.8017e-12,0.95727,0.17686,8.5617e-12,7.0418e-12
1.1301,0.56654,0.56654,0.56707,7.8083e-12,0.95519,0.17895,8.5201e-12,7.0964e-12
1.1309,0.56654,0.56654,0.56707,7.8148e-12,0.9531,0.18104,8.4954e-12,7.1341e-12
1.1317,0.56654,0.56654,0.56707,7.8214e-12,0.95099,0.18315,8.4875e-12,7.1552e-12
1.1325,0.56654,0.56654,0.56707,7.8281e-12,0.94888,0.18527,8.4965e-12,7.1597e-12
1.1333,0.56654,0.56654,0.56708,7.835e-12,0.94676,0.18739,8.5218e-12,7.1482e-12
1.1341,0.56654,0.56654,0.56708,7.8422e-12,0.94463,0.18953,8.5629e-12,7.1216e-12
1.1349,0.56654,0.56654,0.56708,7.8498e-12,0.94249,0.19167,8.6187e-12,7.081e-12
1.1357,0.56654,0.56654,0.56708,7.8578e-12,0.94034,0.19383,8.6881e-12,7.0275e-12
1.1365,0.56654,0.56654,0.56709,7.8662e-12,0.93818,0.19599,8.7697e-12,6.9627e-12
1.1373,0.56654,0.56654,0.56709,7.8751e-12,0.93601,0.19816,8.8619e-12,6.8883e-12
1.1381,0.56654,0.56654,0.56709,7.8846e-12,0.93384,0.20035,8.963e-12,6.8061e-12
1.1389,0.56654,0.56654,0.56709,7.8946e-12,0.93165,0.20254,9.071e-12,6.7182e-12
1.1398,0.56654,0.56654,0.5671,7.9052e-12,0.92945,0.20474,9.184e-12,6.6265e-12
1.1406,0.56654,0.56654,0.5671,7.9165e-12,0.92724,0.20695,9.2997e-12,6.5332e-12
1.1414,0.56654,0.56654,0.5671,7.9283e-12,0.92503,0.20917,9.4161e-12,6.4405e-12
1.1422,0.56654,0.56654,0.5671,7.9408e-12,0.9228,0.2114,9.531e-12,6.3506e-12
1.143,0.56654,0.56654,0.56711,7.9539e-12,0.92057,0.21364,9.6423e-12,6.2656e-12
1.1438,0.56654,0.56654,0.56711,7.9676e-12,0.91833,0.21589,9.7477e-12,6.1874e-12
1.1446,0.56654,0.56654,0.56711,7.9818e-12,0.91607,0.21815,9.8455e-12,6.1181e-12
1.1454,0.56654,0.56654,0.56711,7.9966e-12,0.91381,0.22041,9.9336e-12,6.0595e-12
1.1462,0.56654,0.56654,0.56711,8.0118e-12,0.91154,0.22269,1.001e-11,6.0132e-12
1.147,0.56654,0.56654,0.56712,8.0275e-12,0.90926,0.22497,1.0074e-11,5.9806e-12
1.1478,0.56654,0.56654,0.56712,8.0435e-12,0.90698,0.22726,1.0124e-11,5.9629e-12
1.1486,0.56654,0.56654,0.56712,8.0598e-12,0.90468,0.22956,1.0159e-11,5.9612e-12
1.1494,0.56654,0.56654,0.56712,8.0764e-12,0.90238,0.23187,1.0177e-11,5.9761e-12
1.1502,0.56654,0.56654,0.56712,8.0932e-12,0.90006,0.23419,1.0178e-11,6.008e-12
1.151,0.56654,0.56654,0.56713,8.1101e-12,0.89774,0.23651,1.0163e-11,6.0573e-12
1.1518,0.56654,0.56654,0.56713,8.127e-12,0.89541,0.23885,1.013e-11,6.1238e-12
1.1526,0.56654,0.56654,0.56713,8.1439e-12,0.89307,0.24119,1.0081e-11,6.2071e-12
1.1534,0.56654,0.56654,0.56713,8.1607e-12,0.89072,0.24354,1.0015e-11,6.3066e-12
1.1543,0.56654,0.56654,0.56714,8.1774e-12,0.88837,0.2459,9.9334e-12,6.4214e-12
1.1551,0.56654,0.56654,0.56714,8.1938e-12,0.886,0.24827,9.8373e-12,6.5503e-12
1.1559,0.56654,0.56654,0.56714,8.21e-12,0.88363,0.25065,9.7279e-12,6.6921e-12
1.1567,0.56654,0.56654,0.56714,8.2258e-12,0.88125,0.25303,9.6065e-12,6.8451e-12
1.1575,0.56654,0.56654,0.56714,8.2413e-12,0.87886,0.25542,9.475e-12,7.0075e-12
1.1583,0.56654,0.56654,0.56715,8.2563e-12,0.87647,0.25782,9.3351e-12,7.1775e-12
1.1591,0.56654,0.56654,0.56715,8.2709e-12,0.87406,0.26023,9.1887e-12,7.3531e-12
1.1599,0.56654,0.56654,0.56715,8.2851e-12,0.87165,0.26265,9.0379e-12,7.5322e-12
1.1607,0.56654,0.56654,0.56715,8.2987e-12,0.86923,0.26507,8.8849e-12,7.7125e-12
1.1615,0.56654,0.56654,0.56715,8.3119e-12,0.8668,0.2675,8.7319e-12,7.892e-12
1.1623,0.56654,0.56654,0.56716,8.3247e-12,0.86437,0.26994,8.5809e-12,8.0685e-12
1.1631,0.56654,0.56654,0.56716,8.3369e-12,0.86193,0.27239,8.4341e-12,8.2398e-12
1.1639,0.56654,0.56654,0.56716,8.3487e-12,0.85947,0.27484,8.2936e-12,8.4039e-12
1.1647,0.56654,0.56654,0.56716,8.3602e-12,0.85702,0.27731,8.1613e-12,8.559e-12
1.1655,0.56654,0.56654,0.56716,8.3712e-12,0.85455,0.27977,8.0391e-12,8.7033e-12
1.1663,0.56654,0.56654,0.56716,8.3819e-12,0.85208,0.28225,7.9287e-12,8.8352e-12
1.1671,0.56654,0.56654,0.56717,8.3924e-12,0.8496,0.28473,7.8314e-12,8.9533e-12
1.1679,0.56654,0.56654,0.56717,8.4026e-12,0.84711,0.28723,7.7486e-12,9.0566e-12
1.1688,0.56654,0.56654,0.56717,8.4126e-12,0.84462,0.28972,7.6812e-12,9.144e-12
1.1696,0.56654,0.56654,0.56717,8.4226e-12,0.84211,0.29223,7.6301e-12,9.215e-12
1.1704,0.56654,0.56654,0.56717,8.4325e-12,0.83961,0.29474,7.5958e-12,9.2692e-12
1.1712,0.56654,0.56654,0.56718,8.4424e-12,0.83709,0.29726,7.5784e-12,9.3064e-12
1.172,0.56654,0.56654,0.56718,8.4524e-12,0.83457,0.29979,7.578e-12,9.3269e-12
1.1728,0.56654,0.56654,0.56718,8.4626e-12,0.83204,0.30232,7.5942e-12,9.331e-12
1.1736,0.56654,0.56654,0.56718,8.4731e-12,0.8295,0.30486,7.6265e-12,9.3196e-12
1.1744,0.56654,0.56654,0.56718,8.4838e-12,0.82696,0.30741,7.6739e-12,9.2936e-12
1.1752,0.56654,0.56654,0.56718,8.4948e-12,0.82441,0.30996,7.7355e-12,9.2541e-12
1.176,0.56654,0.56654,0.56719,8.5062e-12,0.82185,0.31252,7.8098e-12,9.2026e-12
1.1768,0.56654,0.56654,0.56719,8.5181e-12,0.81929,0.31508,7.8954e-12,9.1408e-12
1.1776,0.56654,0.56654,0.56719,8.5304e-12,0.81672,0.31766,7.9906e-12,9.0703e-12
1.1784,0.56654,0.56654,0.56719,8.5433e-12,0.81414,0.32024,8.0934e-12,8.9932e-12
1.1792,0.56654,0.56654,0.56719,8.5567e-12,0.81156,0.32282,8.2019e-12,8.9114e-12
1.18,0.56654,0.56654,0.56719,8.5706e-12,0.80897,0.32541,8.3141e-12,8.827e-12
1.1808,0.56654,0.56654,0.56719,8.585e-12,0.80638,0.32801,8.4277e-12,8.7423e-12
1.1816,0.56654,0.56654,0.5672,8.6e-12,0.80378,0.33061,8.5407e-12,8.6594e-12
1.1824,0.56654,0.56654,0.5672,8.6156e-12,0.80117,0.33322,8.6509e-12,8.5803e-12
1.1833,0.56654,0.56654,0.5672,8.6316e-12,0.79856,0.33584,8.7561e-12,8.5071e-12
1.1841,0.56654,0.56654,0.5672,8.6482e-12,0.79594,0.33846,8.8545e-12,8.4419e-12
1.1849,0.56654,0.56654,0.5672,8.6652e-12,0.79332,0.34109,8.9439e-12,8.3864e-12
1.1857,0.56654,0.56654,0.5672,8.6826e-12,0.79068,0.34372,9.0228e-12,8.3423e-12
1.1865,0.56654,0.56654,0.56721,8.7003e-12,0.78805,0.34636,9.0895e-12,8.3111e-12
1.1873,0.56654,0.56654,0.56721,8.7184e-12,0.78541,0.34901,9.1426e-12,8.2941e-12
1.1881,0.56654,0.56654,0.56721,8.7367e-12,0.78276,0.35166,9.181e-12,8.2923e-12
1.1889,0.56654,0.56654,0.56721,8.7552e-12,0.78011,0.35431,9.2038e-12,8.3066e-12
1.1897,0.56654,0.56654,0.56721,8.7738e-12,0.77745,0.35697,9.2102e-12,8.3374e-12
1.1905,0.56654,0.56654,0.56721,8.7924e-12,0.77478,0.35964,9.1999e-12,8.385e-12
1.1913,0.56654,0.56654,0.56721,8.811e-12,0.77211,0.36231,9.1727e-12,8.4494e-12
1.1921,0.56654,0.56654,0.56721,8.8296e-12,0.76944,0.36499,9.1287e-12,8.5304e-12
1.1929,0.56654,0.56654,0.56722,8.8479e-12,0.76676,0.36767,9.0685e-12,8.6274e-12
1.1937,0.56654,0.56654,0.56722,8.8661e-12,0.76408,0.37036,8.9926e-12,8.7396e-12
1.1945,0.56654,0.56654,0.56722,8.884e-12,0.76139,0.37305,8.902e-12,8.8659e-12
1.1953,0.56654,0.56654,0.56722,8.9015e-12,0.75869,0.37575,8.7979e-12,9.005e-12
1.1961,0.56654,0.56654,0.56722,8.9186e-12,0.75599,0.37845,8.6817e-12,9.1556e-12
1.1969,0.56654,0.56654,0.56722,8.9353e-12,0.75329,0.38116,8.5549e-12,9.3158e-12
1.1977,0.56654,0.56654,0.56722,8.9516e-12,0.75058,0.38387,8.4193e-12,9.4838e-12
1.1986,0.56654,0.56654,0.56722,8.9673e-12,0.74786,0.38659,8.2769e-12,9.6578e-12
1.1994,0.56654,0.56654,0.56723,8.9825e-12,0.74514,0.38931,8.1295e-12,9.8356e-12
1.2002,0.56654,0.56654,0.56723,8.9972e-12,0.74242,0.39203,7.9794e-12,1.0015e-11
1.201,0.56654,0.56654,0.56723,9.0114e-12,0.73969,0.39476,7.8286e-12,1.0194e-11
1.2018,0.56654,0.56654,0.56723,9.025e-12,0.73696,0.3975,7.6793e-12,1.0371e-11
1.2026,0.56654,0.56654,0.56723,9.0381e-12,0.73422,0.40024,7.5336e-12,1.0543e-11
1.2034,0.56654,0.56654,0.56723,9.0508e-12,0.73148,0.40298,7.3935e-12,1.0708e-11
1.2042,0.56654,0.56654,0.56723,9.0629e-12,0.72874,0.40573,7.2611e-12,1.0865e-11
1.205,0.56654,0.56654,0.56723,9.0747e-12,0.72599,0.40848,7.1381e-12,1.1011e-11
1.2058,0.56654,0.56654,0.56723,9.0861e-12,0.72324,0.41123,7.0263e-12,1.1146e-11
1.2066,0.56654,0.56654,0.56724,9.0971e-12,0.72048,0.41399,6.9271e-12,1.1267e-11
1.2074,0.56654,0.56654,0.56724,9.1079e-12,0.71772,0.41676,6.8418e-12,1.1374e-11
1.2082,0.56654,0.56654,0.56724,9.1185e-12,0.71495,0.41952,6.7715e-12,1.1465e-11
1.209,0.56654,0.56654,0.56724,9.1289e-12,0.71218,0.42229,6.717e-12,1.1541e-11
1.2098,0.56654,0.56654,0.56724,9.1393e-12,0.70941,0.42507,6.6789e-12,1.16e-11
1.2106,0.56654,0.56654,0.56724,9.1497e-12,0.70663,0.42785,6.6574e-12,1.1642e-11
1.2114,0.56654,0.56654,0.56724,9.1601e-12,0.70385,0.43063,6.6525e-12,1.1668e-11
1.2122,0.56654,0.56654,0.56724,9.1707e-12,0.70107,0.43341,6.6641e-12,1.1677e-11
1.2131,0.56654,0.56654,0.56724,9.1815e-12,0.69828,0.4362,6.6915e-12,1.1672e-11
1.2139,0.56654,0.56654,0.56724,9.1926e-12,0.69549,0.43899,6.734e-12,1.1651e-11
1.2147,0.56654,0.56654,0.56724,9.204e-12,0.6927,0.44179,6.7905e-12,1.1617e-11
1.2155,0.56654,0.56654,0.56724,9.2158e-12,0.6899,0.44459,6.8598e-12,1.1572e-11
1.2163,0.56654,0.56654,0.56725,9.228e-12,0.6871,0.44739,6.9404e-12,1.1516e-11
1.2171,0.56654,0.56654,0.56725,9.2408e-12,0.6843,0.45019,7.0306e-12,1.1451e-11
1.2179,0.56654,0.56654,0.56725,9.254e-12,0.68149,0.453,7.1286e-12,1.1379e-11
1.2187,0.56654,0.56654,0.56725,9.2678e-12,0.67868,0.45581,7.2325e-12,1.1303e-11
1.2195,0.56654,0.56654,0.56725,9.2821e-12,0.67587,0.45863,7.3402e-12,1.1224e-11
1.2203,0.56654,0.56654,0.56725,9.297e-12,0.67306,0.46144,7.4495e-12,1.1145e-11
1.2211,0.56654,0.56654,0.56725,9.3125e-12,0.67024,0.46426,7.5584e-12,1.1067e-11
1.2219,0.56654,0.56654,0.56725,9.3285e-12,0.66742,0.46708,7.6646e-12,1.0992e-11
1.2227,0.56654,0.56654,0.56725,9.3452e-12,0.6646,0.46991,7.7662e-12,1.0924e-11
1.2235,0.56654,0.56654,0.56725,9.3623e-12,0.66177,0.47273,7.861e-12,1.0864e-11
1.2243,0.56654,0.56654,0.56725,9.3799e-12,0.65894,0.47556,7.9472e-12,1.0813e-11
1.2251,0.56654,0.56654,0.56725,9.398e-12,0.65611,0.47839,8.0229e-12,1.0773e-11
1.2259,0.56654,0.56654,0.56725,9.4165e-12,0.65328,0.48123,8.0866e-12,1.0746e-11
1.2267,0.56654,0.56654,0.56725,9.4354e-12,0.65045,0.48406,8.1369e-12,1.0734e-11
1.2276,0.56654,0.56654,0.56725,9.4545e-12,0.64761,0.4869,8.1725e-12,1.0737e-11
1.2284,0.56654,0.56654,0.56726,9.4739e-12,0.64477,0.48974,8.1925e-12,1.0755e-11
1.2292,0.56654,0.56654,0.56726,9.4935e-12,0.64193,0.49258,8.1961e-12,1.0791e-11
1.23,0.56654,0.56654,0.56726,9.5132e-12,0.63909,0.49542,8.183e-12,1.0843e-11
1.2308,0.56654,0.56654,0.56726,9.5328e-12,0.63624,0.49827,8.1529e-12,1.0913e-11
1.2316,0.56654,0.56654,0.56726,9.5525e-12,0.6334,0.50112,8.106e-12,1.0999e-11
1.2324,0.56654,0.56654,0.56726,9.5721e-12,0.63055,0.50397,8.0426e-12,1.1101e-11
1.2332,0.56654,0.56654,0.56726,9.5914e-12,0.6277,0.50682,7.9634e-12,1.1219e-11
1.234,0.56654,0.56654,0.56726,9.6106e-12,0.62485,0.50967,7.8693e-12,1.1352e-11
1.2348,0.56654,0.56654,0.56726,9.6294e-12,0.62199,0.51252,7.7614e-12,1.1498e-11
1.2356,0.56654,0.56654,0.56726,9.648e-12,0.61914,0.51538,7.6411e-12,1.1655e-11
1.2364,0.56654,0.56654,0.56726,9.6661e-12,0.61628,0.51823,7.5099e-12,1.1822e-11
1.2372,0.56654,0.56654,0.56726,9.6838e-12,0.61343,0.52109,7.3697e-12,1.1998e-11
1.238,0.56654,0.56654,0.56726,9.701e-12,0.61057,0.52395,7.2223e-12,1.218e-11
1.2388,0.56654,0.56654,0.56726,9.7177e-12,0.60771,0.52681,7.0697e-12,1.2366e-11
1.2396,0.56654,0.56654,0.56726,9.7339e-12,0.60485,0.52967,6.914e-12,1.2554e-11
1.2404,0.56654,0.56654,0.56726,9.7496e-12,0.60199,0.53253,6.7575e-12,1.2742e-11
1.2412,0.56654,0.56654,0.56726,9.7648e-12,0.59913,0.53539,6.6022e-12,1.2927e-11
1.2421,0.56654,0.56654,0.56726,9.7795e-12,0.59626,0.53826,6.4503e-12,1.3109e-11
1.2429,0.56654,0.56654,0.56726,9.7936e-12,0.5934,0.54112,6.3039e-12,1.3283e-11
1.2437,0.56654,0.56654,0.56726,9.8074e-12,0.59054,0.54399,6.165e-12,1.345e-11
1.2445,0.56654,0.56654,0.56726,9.8206e-12,0.58767,0.54685,6.0356e-12,1.3606e-11
1.2453,0.56654,0.56654,0.56726,9.8335e-12,0.58481,0.54972,5.9173e-12,1.375e-11
1.2461,0.56654,0.56654,0.56726,9.8461e-12,0.58194,0.55258,5.8117e-12,1.388e-11
1.2469,0.56654,0.56654,0.56726,9.8583e-12,0.57907,0.55545,5.7203e-12,1.3996e-11
1.2477,0.56654,0.56654,0.56726,9.8704e-12,0.57621,0.55832,5.6441e-12,1.4097e-11
1.2485,0.56654,0.56654,0.56726,9.8822e-12,0.57334,0.56118,5.584e-12,1.418e-11
1.2493,0.56654,0.56654,0.56726,9.894e-12,0.57047,0.56405,5.5406e-12,1.4247e-11
1.2501,0.56654,0.56654,0.56726,9.9057e-12,0.56761,0.56692,5.5144e-12,1.4297e-11
1.2509,0.56654,0.56654,0.56726,9.9174e-12,0.56474,0.56979,5.5054e-12,1.4329e-11
1.2517,0.56654,0.56654,0.56726,9.9292e-12,0.56187,0.57265,5.5134e-12,1.4345e-11
1.2525,0.56654,0.56654,0.56726,9.9412e-12,0.559,0.57552,5.538e-12,1.4344e-11
1.2533,0.56654,0.56654,0.56726,9.9534e-12,0.55614,0.57839,5.5785e-12,1.4328e-11
1.2541,0.56654,0.56654,0.56726,9.9659e-12,0.55327,0.58125,5.6338e-12,1.4298e-11
1.2549,0.56654,0.56654,0.56726,9.9787e-12,0.5504,0.58412,5.7028e-12,1.4255e-11
1.2557,0.56654,0.56654,0.56726,9.9919e-12,0.54754,0.58699,5.784e-12,1.42e-11
1.2565,0.56654,0.56654,0.56726,1.0006e-11,0.54467,0.58985,5.8757e-12,1.4135e-11
1.2574,0.56654,0.56654,0.56726,1.002e-11,0.54181,0.59271,5.9763e-12,1.4063e-11
1.2582,0.56654,0.56654,0.56726,1.0034e-11,0.53894,0.59558,6.0837e-12,1.3985e-11
1.259,0.56654,0.56654,0.56726,1.0049e-11,0.53608,0.59844,6.1959e-12,1.3903e-11
1.2598,0.56654,0.56654,0.56726,1.0065e-11,0.53322,0.6013,6.3107e-12,1.3819e-11
1.2606,0.56654,0.56654,0.56726,1.0081e-11,0.53036,0.60417,6.4261e-12,1.3736e-11
1.2614,0.56654,0.56654,0.56726,1.0097e-11,0.52749,0.60703,6.5398e-12,1.3655e-11
1.2622,0.56654,0.56654,0.56726,1.0115e-11,0.52463,0.60989,6.6497e-12,1.3579e-11
1.263,0.56654,0.56654,0.56726,1.0132e-11,0.52178,0.61274,6.7538e-12,1.3511e-11
1.2638,0.56654,0.56654,0.56726,1.015e-11,0.51892,0.6156,6.8499e-12,1.345e-11
1.2646,0.56654,0.56654,0.56726,1.0169e-11,0.51606,0.61846,6.9364e-12,1.3401e-11
1.2654,0.56654,0.56654,0.56726,1.0187e-11,0.51321,0.62131,7.0114e-12,1.3363e-11
1.2662,0.56654,0.56654,0.56726,1.0206e-11,0.51035,0.62416,7.0736e-12,1.3339e-11
1.267,0.56654,0.56654,0.56726,1.0226e-11,0.5075,0.62702,7.1215e-12,1.333e-11
1.2678,0.56654,0.56654,0.56726,1.0245e-11,0.50465,0.62987,7.1541e-12,1.3336e-11
1.2686,0.56654,0.56654,0.56726,1.0265e-11,0.5018,0.63271,7.1707e-12,1.3359e-11
1.2694,0.56654,0.56654,0.56726,1.0284e-11,0.49895,0.63556,7.1706e-12,1.3398e-11
1.2702,0.56654,0.56654,0.56726,1.0304e-11,0.49611,0.63841,7.1535e-12,1.3455e-11
1.271,0.56654,0.56654,0.56726,1.0324e-11,0.49326,0.64125,7.1196e-12,1.3528e-11
1.2719,0.56654,0.56654,0.56726,1.0343e-11,0.49042,0.64409,7.0689e-12,1.3617e-11
1.2727,0.56654,0.56654,0.56725,1.0362e-11,0.48758,0.64693,7.002e-12,1.3723e-11
1.2735,0.56654,0.56654,0.56725,1.0381e-11,0.48474,0.64977,6.9198e-12,1.3843e-11
1.2743,0.56654,0.56654,0.56725,1.04e-11,0.4819,0.6526,6.8233e-12,1.3976e-11
1.2751,0.56654,0.56654,0.56725,1.0418e-11,0.47907,0.65544,6.7137e-12,1.4122e-11
1.2759,0.56654,0.56654,0.56725,1.0436e-11,0.47624,0.65827,6.5925e-12,1.4279e-11
1.2767,0.56654,0.56654,0.56725,1.0453e-11,0.47341,0.66109,6.4614e-12,1.4445e-11
1.2775,0.56654,0.56654,0.56725,1.047e-11,0.47058,0.66392,6.3222e-12,1.4617e-11
1.2783,0.56654,0.56654,0.56725,1.0486e-11,0.46776,0.66674,6.1769e-12,1.4795e-11
1.2791,0.56654,0.56654,0.56725,1.0502e-11,0.46494,0.66956,6.0274e-12,1.4976e-11
1.2799,0.56654,0.56654,0.56725,1.0517e-11,0.46212,0.67238,5.876e-12,1.5157e-11
1.2807,0.56654,0.56654,0.56725,1.0531e-11,0.4593,0.6752,5.7247e-12,1.5338e-11
1.2815,0.56654,0.56654,0.56725,1.0545e-11,0.45649,0.67801,5.5757e-12,1.5514e-11
1.2823,0.56654,0.56654,0.56725,1.0559e-11,0.45367,0.68082,5.4311e-12,1.5686e-11
1.2831,0.56654,0.56654,0.56725,1.0571e-11,0.45087,0.68363,5.2928e-12,1.585e-11
1.2839,0.56654,0.56654,0.56725,1.0584e-11,0.44806,0.68643,5.1628e-12,1.6005e-11
1.2847,0.56654,0.56654,0.56725,1.0596e-11,0.44526,0.68923,5.0429e-12,1.6149e-11
1.2855,0.56654,0.56654,0.56724,1.0607e-11,0.44246,0.69203,4.9347e-12,1.628e-11
1.2864,0.56654,0.56654,0.56724,1.0619e-11,0.43966,0.69482,4.8394e-12,1.6398e-11
1.2872,0.56654,0.56654,0.56724,1.063e-11,0.43687,0.69761,4.7585e-12,1.6501e-11
1.288,0.56654,0.56654,0.56724,1.064e-11,0.43408,0.7004,4.6927e-12,1.6588e-11
1.2888,0.56654,0.56654,0.56724,1.0651e-11,0.43129,0.70319,4.6429e-12,1.6659e-11
1.2896,0.56654,0.56654,0.56724,1.0662e-11,0.42851,0.70597,4.6094e-12,1.6714e-11
1.2904,0.56654,0.56654,0.56724,1.0672e-11,0.42573,0.70875,4.5924e-12,1.6752e-11
1.2912,0.56654,0.56654,0.56724,1.0683e-11,0.42296,0.71152,4.5918e-12,1.6774e-11
1.292,0.56654,0.56654,0.56724,1.0693e-11,0.42019,0.71429,4.6072e-12,1.678e-11
1.2928,0.56654,0.56654,0.56724,1.0704e-11,0.41742,0.71705,4.638e-12,1.6771e-11
1.2936,0.56654,0.56654,0.56724,1.0716e-11,0.41465,0.71982,4.6833e-12,1.6748e-11
1.2944,0.56654,0.56654,0.56723,1.0727e-11,0.41189,0.72258,4.742e-12,1.6712e-11
1.2952,0.56654,0.56654,0.56723,1.0739e-11,0.40914,0.72533,4.8127e-12,1.6665e-11
1.296,0.56654,0.56654,0.56723,1.0751e-11,0.40638,0.72808,4.8939e-12,1.6609e-11
1.2968,0.56654,0.56654,0.56723,1.0764e-11,0.40364,0.73083,4.9838e-12,1.6544e-11
1.2976,0.56654,0.56654,0.56723,1.0777e-11,0.40089,0.73357,5.0805e-12,1.6474e-11
1.2984,0.56654,0.56654,0.56723,1.0791e-11,0.39815,0.73631,5.1822e-12,1.6399e-11
1.2992,0.56654,0.56654,0.56723,1.0805e-11,0.39542,0.73904,5.2867e-12,1.6323e-11
1.3,0.56654,0.56654,0.56723,1.082e-11,0.39269,0.74177,5.392e-12,1.6248e-11
1.3009,0.56654,0.56654,0.56723,1.0835e-11,0.38996,0.74449,5.4958e-12,1.6174e-11
1.3017,0.56654,0.56654,0.56722,1.0851e-11,0.38724,0.74721,5.5962e-12,1.6106e-11
1.3025,0.56654,0.56654,0.56722,1.0867e-11,0.38452,0.74993,5.691e-12,1.6043e-11
1.3033,0.56654,0.56654,0.56722,1.0884e-11,0.38181,0.75264,5.7783e-12,1.5989e-11
1.3041,0.56654,0.56654,0.56722,1.0901e-11,0.3791,0.75534,5.8563e-12,1.5946e-11
1.3049,0.56654,0.56654,0.56722,1.0919e-11,0.37639,0.75805,5.9233e-12,1.5914e-11
1.3057,0.56654,0.56654,0.56722,1.0936e-11,0.3737,0.76074,5.9778e-12,1.5895e-11
1.3065,0.56654,0.56654,0.56722,1.0955e-11,0.371,0.76343,6.0185e-12,1.5891e-11
1.3073,0.56654,0.56654,0.56722,1.0973e-11,0.36831,0.76612,6.0444e-12,1.5901e-11
1.3081,0.56654,0.56654,0.56721,1.0991e-11,0.36563,0.7688,6.0546e-12,1.5928e-11
1.3089,0.56654,0.56654,0.56721,1.101e-11,0.36295,0.77148,6.0485e-12,1.5972e-11
1.3097,0.56654,0.56654,0.56721,1.1029e-11,0.36028,0.77415,6.0259e-12,1.6031e-11
1.3105,0.56654,0.56654,0.56721,1.1047e-11,0.35761,0.77681,5.9867e-12,1.6108e-11
1.3113,0.56654,0.56654,0.56721,1.1066e-11,0.35495,0.77947,5.9312e-12,1.62e-11
1.3121,0.56654,0.56654,0.56721,1.1084e-11,0.35229,0.78212,5.8599e-12,1.6308e-11
1.3129,0.56654,0.56654,0.56721,1.1102e-11,0.34964,0.78477,5.7736e-12,1.643e-11
1.3137,0.56654,0.56654,0.56721,1.112e-11,0.34699,0.78742,5.6733e-12,1.6566e-11
1.3145,0.56654,0.56654,0.5672,1.1137e-11,0.34435,0.79005,5.5602e-12,1.6714e-11
1.3153,0.56654,0.56654,0.5672,1.1154e-11,0.34172,0.79269,5.4359e-12,1.6872e-11
1.3162,0.56654,0.56654,0.5672,1.117e-11,0.33909,0.79531,5.3019e-12,1.7039e-11
1.317,0.56654,0.56654,0.5672,1.1186e-11,0.33647,0.79793,5.1602e-12,1.7212e-11
1.3178,0.56654,0.56654,0.5672,1.1202e-11,0.33385,0.80055,5.0127e-12,1.7391e-11
1.3186,0.56654,0.56654,0.5672,1.1217e-11,0.33124,0.80316,4.8614e-12,1.7572e-11
1.3194,0.56654,0.56654,0.5672,1.1231e-11,0.32863,0.80576,4.7085e-12,1.7754e-11
1.3202,0.56654,0.56654,0.56719,1.1245e-11,0.32603,0.80835,4.5562e-12,1.7933e-11
1.321,0.56654,0.56654,0.56719,1.1258e-11,0.32344,0.81094,4.4065e-12,1.811e-11
1.3218,0.56654,0.56654,0.56719,1.1271e-11,0.32085,0.81353,4.2616e-12,1.828e-11
1.3226,0.56654,0.56654,0.56719,1.1283e-11,0.31827,0.8161,4.1236e-12,1.8442e-11
1.3234,0.56654,0.56654,0.56719,1.1295e-11,0.3157,0.81868,3.9944e-12,1.8595e-11
1.3242,0.56654,0.56654,0.56719,1.1306e-11,0.31313,0.82124,3.8758e-12,1.8736e-11
1.325,0.56654,0.56654,0.56718,1.1317e-11,0.31057,0.8238,3.7695e-12,1.8864e-11
1.3258,0.56654,0.56654,0.56718,1.1327e-11,0.30802,0.82635,3.677e-12,1.8977e-11
1.3266,0.56654,0.56654,0.56718,1.1337e-11,0.30547,0.82889,3.5994e-12,1.9075e-11
1.3274,0.56654,0.56654,0.56718,1.1347e-11,0.30293,0.83143,3.5377e-12,1.9156e-11
1.3282,0.56654,0.56654,0.56718,1.1357e-11,0.30039,0.83396,3.4928e-12,1.9221e-11
1.329,0.56654,0.56654,0.56718,1.1366e-11,0.29786,0.83649,3.4652e-12,1.9268e-11
1.3298,0.56654,0.56654,0.56717,1.1376e-11,0.29534,0.839,3.4549e-12,1.9297e-11
1.3307,0.56654,0.56654,0.56717,1.1386e-11,0.29283,0.84151,3.4621e-12,1.9309e-11
1.3315,0.56654,0.56654,0.56717,1.1395e-11,0.29032,0.84402,3.4862e-12,1.9305e-11
1.3323,0.56654,0.56654,0.56717,1.1405e-11,0.28782,0.84651,3.5268e-12,1.9284e-11
1.3331,0.56654,0.56654,0.56717,1.1415e-11,0.28533,0.849,3.583e-12,1.9248e-11
1.3339,0.56654,0.56654,0.56717,1.1426e-11,0.28284,0.85149,3.6536e-12,1.9198e-11
1.3347,0.56654,0.56654,0.56716,1.1436e-11,0.28037,0.85396,3.7373e-12,1.9135e-11
1.3355,0.56654,0.56654,0.56716,1.1447e-11,0.2779,0.85643,3.8326e-12,1.9062e-11
1.3363,0.56654,0.56654,0.56716,1.1459e-11,0.27543,0.85889,3.9377e-12,1.898e-11
1.3371,0.56654,0.56654,0.56716,1.1471e-11,0.27298,0.86134,4.0508e-12,1.8891e-11
1.3379,0.56654,0.56654,0.56716,1.1483e-11,0.27053,0.86378,4.1698e-12,1.8797e-11
1.3387,0.56654,0.56654,0.56715,1.1496e-11,0.26809,0.86622,4.2926e-12,1.8699e-11
1.3395,0.56654,0.56654,0.56715,1.1509e-11,0.26565,0.86865,4.4171e-12,1.8602e-11
1.3403,0.56654,0.56654,0.56715,1.1523e-11,0.26323,0.87107,4.5411e-12,1.8505e-11
1.3411,0.56654,0.56654,0.56715,1.1538e-11,0.26081,0.87349,4.6623e-12,1.8413e-11
1.3419,0.56654,0.56654,0.56715,1.1552e-11,0.2584,0.87589,4.7788e-12,1.8326e-11
1.3427,0.56654,0.56654,0.56714,1.1568e-11,0.256,0.87829,4.8884e-12,1.8247e-11
1.3435,0.56654,0.56654,0.56714,1.1583e-11,0.2536,0.88068,4.9892e-12,1.8177e-11
1.3443,0.56654,0.56654,0.56714,1.1599e-11,0.25122,0.88306,5.0793e-12,1.8119e-11
1.3452,0.56654,0.56654,0.56714,1.1615e-11,0.24884,0.88544,5.1573e-12,1.8073e-11
1.346,0.56654,0.56654,0.56714,1.1632e-11,0.24647,0.8878,5.2217e-12,1.8042e-11
1.3468,0.56654,0.56654,0.56713,1.1649e-11,0.24411,0.89016,5.2712e-12,1.8026e-11
1.3476,0.56654,0.56654,0.56713,1.1665e-11,0.24175,0.89251,5.3049e-12,1.8026e-11
1.3484,0.56654,0.56654,0.56713,1.1682e-11,0.23941,0.89485,5.3221e-12,1.8042e-11
1.3492,0.56654,0.56654,0.56713,1.1699e-11,0.23707,0.89718,5.3224e-12,1.8076e-11
1.35,0.56654,0.56654,0.56713,1.1716e-11,0.23474,0.89951,5.3057e-12,1.8126e-11
1.3508,0.56654,0.56654,0.56712,1.1733e-11,0.23242,0.90182,5.2719e-12,1.8193e-11
1.3516,0.56654,0.56654,0.56712,1.1749e-11,0.23011,0.90413,5.2216e-12,1.8276e-11
1.3524,0.56654,0.56654,0.56712,1.1765e-11,0.22781,0.90643,5.1553e-12,1.8375e-11
1.3532,0.56654,0.56654,0.56712,1.1781e-11,0.22552,0.90872,5.074e-12,1.8488e-11
1.354,0.56654,0.56654,0.56711,1.1796e-11,0.22323,0.911,4.9788e-12,1.8614e-11
1.3548,0.56654,0.56654,0.56711,1.1811e-11,0.22095,0.91327,4.8711e-12,1.8752e-11
1.3556,0.56654,0.56654,0.56711,1.1826e-11,0.21869,0.91553,4.7525e-12,1.8899e-11
1.3564,0.56654,0.56654,0.56711,1.184e-11,0.21643,0.91779,4.6246e-12,1.9055e-11
1.3572,0.56654,0.56654,0.56711,1.1853e-11,0.21418,0.92003,4.4895e-12,1.9217e-11
1.358,0.56654,0.56654,0.5671,1.1866e-11,0.21194,0.92227,4.349e-12,1.9383e-11
1.3588,0.56654,0.56654,0.5671,1.1878e-11,0.20971,0.9245,4.2053e-12,1.9552e-11
1.3597,0.56654,0.56654,0.5671,1.189e-11,0.20748,0.92671,4.0605e-12,1.972e-11
1.3605,0.56654,0.56654,0.5671,1.1901e-11,0.20527,0.92892,3.9167e-12,1.9886e-11
1.3613,0.56654,0.56654,0.56709,1.1912e-11,0.20307,0.93112,3.776e-12,2.0047e-11
1.3621,0.56654,0.56654,0.56709,1.1922e-11,0.20087,0.93331,3.6406e-12,2.0203e-11
1.3629,0.56654,0.56654,0.56709,1.1931e-11,0.19869,0.93549,3.5123e-12,2.035e-11
1.3637,0.56654,0.56654,0.56709,1.194e-11,0.19651,0.93766,3.393e-12,2.0487e-11
1.3645,0.56654,0.56654,0.56708,1.1948e-11,0.19434,0.93983,3.2845e-12,2.0612e-11
1.3653,0.56654,0.56654,0.56708,1.1956e-11,0.19219,0.94198,3.1883e-12,2.0725e-11
1.3661,0.56654,0.56654,0.56708,1.1964e-11,0.19004,0.94412,3.1055e-12,2.0823e-11
1.3669,0.56654,0.56654,0.56708,1.1972e-11,0.1879,0.94625,3.0374e-12,2.0906e-11
1.3677,0.56654,0.56654,0.56708,1.1979e-11,0.18577,0.94838,2.9848e-12,2.0973e-11
1.3685,0.56654,0.56654,0.56707,1.1986e-11,0.18366,0.95049,2.9483e-12,2.1024e-11
1.3693,0.56654,0.56654,0.56707,1.1993e-11,0.18155,0.95259,2.9281e-12,2.1058e-11
1.3701,0.56654,0.56654,0.56707,1.2e-11,0.17945,0.95469,2.9244e-12,2.1076e-11
1.3709,0.56654,0.56654,0.56707,1.2007e-11,0.17736,0.95677,2.9368e-12,2.1077e-11
1.3717,0.56654,0.56654,0.56706,1.2014e-11,0.17528,0.95884,2.965e-12,2.1063e-11
1.3725,0.56654,0.56654,0.56706,1.2022e-11,0.17321,0.96091,3.0082e-12,2.1035e-11
1.3733,0.56654,0.56654,0.56706,1.2029e-11,0.17115,0.96296,3.0654e-12,2.0993e-11
1.3741,0.56654,0.56654,0.56706,1.2037e-11,0.16911,0.965,3.1353e-12,2.0939e-11
1.375,0.56654,0.56654,0.56705,1.2045e-11,0.16707,0.96704,3.2165e-12,2.0874e-11
1.3758,0.56654,0.56654,0.56705,1.2054e-11,0.16504,0.96906,3.3075e-12,2.08e-11
1.3766,0.56654,0.56654,0.56705,1.2063e-11,0.16302,0.97107,3.4063e-12,2.072e-11
1.3774,0.56654,0.56654,0.56704,1.2072e-11,0.16101,0.97308,3.5112e-12,2.0634e-11
1.3782,0.56654,0.56654,0.56704,1.2082e-11,0.15902,0.97507,3.62e-12,2.0545e-11
1.379,0.56654,0.56654,0.56704,1.2093e-11,0.15703,0.97705,3.7308e-12,2.0455e-11
1.3798,0.56654,0.56654,0.56704,1.2104e-11,0.15505,0.97902,3.8414e-12,2.0366e-11
1.3806,0.56654,0.56654,0.56703,1.2115e-11,0.15309,0.98098,3.9498e-12,2.0281e-11
1.3814,0.56654,0.56654,0.56703,1.2127e-11,0.15113,0.98293,4.0537e-12,2.0201e-11
1.3822,0.56654,0.56654,0.56703,1.2139e-11,0.14919,0.98487,4.1514e-12,2.0127e-11
1.383,0.56654,0.56654,0.56703,1.2152e-11,0.14726,0.9868,4.2408e-12,2.0064e-11
1.3838,0.56654,0.56654,0.56702,1.2165e-11,0.14533,0.98871,4.3202e-12,2.001e-11
1.3846,0.56654,0.56654,0.56702,1.2179e-11,0.14342,0.99062,4.3881e-12,1.9969e-11
1.3854,0.56654,0.56654,0.56702,1.2192e-11,0.14152,0.99252,4.443e-12,1.9942e-11
1.3862,0.56654,0.56654,0.56702,1.2206e-11,0.13963,0.9944,4.4838e-12,1.9929e-11
1.387,0.56654,0.56654,0.56701,1.222e-11,0.13775,0.99628,4.5095e-12,1.9931e-11
1.3878,0.56654,0.56654,0.56701,1.2234e-11,0.13588,0.99814,4.5193e-12,1.9949e-11
1.3886,0.56654,0.56654,0.56701,1.2248e-11,0.13402,0.99999,4.513e-12,1.9984e-11
1.3895,0.56654,0.56654,0.567,1.2262e-11,0.13218,1.0018,4.4903e-12,2.0035e-11
1.3903,0.56654,0.56654,0.567,1.2276e-11,0.13034,1.0037,4.4513e-12,2.0101e-11
1.3911,0.56654,0.56654,0.567,1.229e-11,0.12852,1.0055,4.3964e-12,2.0184e-11
1.3919,0.56654,0.56654,0.567,1.2304e-11,0.12671,1.0073,4.3262e-12,2.0281e-11
1.3927,0.56654,0.56654,0.56699,1.2317e-11,0.1249,1.0091,4.2416e-12,2.0392e-11
1.3935,0.56654,0.56654,0.56699,1.2329e-11,0.12311,1.0109,4.1438e-12,2.0515e-11
1.3943,0.56654,0.56654,0.56699,1.2342e-11,0.12133,1.0126,4.0341e-12,2.065e-11
1.3951,0.56654,0.56654,0.56698,1.2354e-11,0.11957,1.0144,3.914e-12,2.0793e-11
1.3959,0.56654,0.56654,0.56698,1.2365e-11,0.11781,1.0162,3.7854e-12,2.0945e-11
1.3967,0.56654,0.56654,0.56698,1.2376e-11,0.11607,1.0179,3.65e-12,2.1102e-11
1.3975,0.56654,0.56654,0.56698,1.2386e-11,0.11433,1.0196,3.51e-12,2.1262e-11
1.3983,0.56654,0.56654,0.56697,1.2396e-11,0.11261,1.0213,3.3672e-12,2.1424e-11
1.3991,0.56654,0.56654,0.56697,1.2405e-11,0.1109,1.023,3.224e-12,2.1586e-11
1.3999,0.56654,0.56654,0.56697,1.2413e-11,0.1092,1.0247,3.0824e-12,2.1744e-11
1.4007,0.56654,0.56654,0.56696,1.2421e-11,0.10752,1.0264,2.9446e-12,2.1898e-11
1.4015,0.56654,0.56654,0.56696,1.2429e-11,0.10584,1.0281,2.8127e-12,2.2045e-11
1.4023,0.56654,0.56654,0.56696,1.2435e-11,0.10418,1.0297,2.6886e-12,2.2182e-11
1.4031,0.56654,0.56654,0.56696,1.2442e-11,0.10253,1.0314,2.5742e-12,2.2309e-11
1.404,0.56654,0.56654,0.56695,1.2448e-11,0.10089,1.033,2.4712e-12,2.2424e-11
1.4048,0.56654,0.56654,0.56695,1.2453e-11,0.099262,1.0346,2.3812e-12,2.2525e-11
1.4056,0.56654,0.56654,0.56695,1.2458e-11,0.097647,1.0362,2.3055e-12,2.2611e-11
1.4064,0.56654,0.56654,0.56694,1.2463e-11,0.096044,1.0378,2.2453e-12,2.268e-11
1.4072,0.56654,0.56654,0.56694,1.2467e-11,0.094453,1.0394,2.2013e-12,2.2733e-11
1.408,0.56654,0.56654,0.56694,1.2472e-11,0.092873,1.041,2.1743e-12,2.2769e-11
1.4088,0.56654,0.56654,0.56693,1.2476e-11,0.091306,1.0426,2.1646e-12,2.2788e-11
1.4096,0.56654,0.56654,0.56693,1.248e-11,0.089752,1.0441,2.1722e-12,2.2788e-11
1.4104,0.56654,0.56654,0.56693,1.2485e-11,0.088209,1.0456,2.1969e-12,2.2772e-11
1.4112,0.56654,0.56654,0.56693,1.2489e-11,0.086679,1.0472,2.2383e-12,2.2739e-11
1.412,0.56654,0.56654,0.56692,1.2493e-11,0.085161,1.0487,2.2957e-12,2.2691e-11
1.4128,0.56654,0.56654,0.56692,1.2498e-11,0.083655,1.0502,2.3679e-12,2.2628e-11
1.4136,0.56654,0.56654,0.56692,1.2503e-11,0.082162,1.0517,2.4539e-12,2.2552e-11
1.4144,0.56654,0.56654,0.56691,1.2509e-11,0.080681,1.0531,2.5521e-12,2.2465e-11
1.4152,0.56654,0.56654,0.56691,1.2514e-11,0.079212,1.0546,2.661e-12,2.2367e-11
1.416,0.56654,0.56654,0.56691,1.252e-11,0.077756,1.0561,2.7787e-12,2.2262e-11
1.4168,0.56654,0.56654,0.5669,1.2527e-11,0.076313,1.0575,2.9032e-12,2.2151e-11
1.4176,0.56654,0.56654,0.5669,1.2534e-11,0.074882,1.0589,3.0325e-12,2.2035e-11
1.4185,0.56654,0.56654,0.5669,1.2541e-11,0.073463,1.0603,3.1645e-12,2.1918e-11
1.4193,0.56654,0.56654,0.56689,1.2549e-11,0.072058,1.0617,3.297e-12,2.1802e-11
1.4201,0.56654,0.56654,0.56689,1.2558e-11,0.070665,1.0631,3.4278e-12,2.1688e-11
1.4209,0.56654,0.56654,0.56689,1.2567e-11,0.069284,1.0645,3.5547e-12,2.1578e-11
1.4217,0.56654,0.56654,0.56688,1.2576e-11,0.067917,1.0659,3.6758e-12,2.1476e-11
1.4225,0.56654,0.56654,0.56688,1.2585e-11,0.066562,1.0672,3.7889e-12,2.1382e-11
1.4233,0.56654,0.56654,0.56688,1.2595e-11,0.06522,1.0685,3.8922e-12,2.1299e-11
1.4241,0.56654,0.56654,0.56687,1.2606e-11,0.063891,1.0699,3.9841e-12,2.1228e-11
1.4249,0.56654,0.56654,0.56687,1.2616e-11,0.062574,1.0712,4.063e-12,2.117e-11
1.4257,0.56654,0.56654,0.56687,1.2627e-11,0.061271,1.0725,4.1275e-12,2.1127e-11
1.4265,0.56654,0.56654,0.56687,1.2638e-11,0.05998,1.0738,4.1767e-12,2.11e-11
1.4273,0.56654,0.56654,0.56686,1.2649e-11,0.058703,1.075,4.2097e-12,2.1089e-11
1.4281,0.56654,0.56654,0.56686,1.266e-11,0.057438,1.0763,4.2259e-12,2.1095e-11
1.4289,0.56654,0.56654,0.56686,1.2671e-11,0.056187,1.0775,4.225e-12,2.1117e-11
1.4297,0.56654,0.56654,0.56685,1.2682e-11,0.054949,1.0788,4.207e-12,2.1157e-11
1.4305,0.56654,0.56654,0.56685,1.2693e-11,0.053723,1.08,4.1721e-12,2.1213e-11
1.4313,0.56654,0.56654,0.56685,1.2703e-11,0.052511,1.0812,4.1209e-12,2.1285e-11
1.4321,0.56654,0.56654,0.56684,1.2713e-11,0.051312,1.0824,4.0542e-12,2.1372e-11
1.4329,0.56654,0.56654,0.56684,1.2723e-11,0.050126,1.0836,3.9729e-12,2.1473e-11
1.4338,0.56654,0.56654,0.56684,1.2732e-11,0.048954,1.0847,3.8784e-12,2.1586e-11
1.4346,0.56654,0.56654,0.56683,1.2741e-11,0.047795,1.0859,3.7721e-12,2.171e-11
1.4354,0.56654,0.56654,0.56683,1.2749e-11,0.046649,1.087,3.6556e-12,2.1843e-11
1.4362,0.56654,0.56654,0.56683,1.2757e-11,0.045516,1.0881,3.5308e-12,2.1983e-11
1.437,0.56654,0.56654,0.56682,1.2764e-11,0.044397,1.0892,3.3997e-12,2.2128e-11
1.4378,0.56654,0.56654,0.56682,1.277e-11,0.043291,1.0903,3.2642e-12,2.2277e-11
1.4386,0.56654,0.56654,0.56682,1.2776e-11,0.042198,1.0914,3.1264e-12,2.2426e-11
1.4394,0.56654,0.56654,0.56681,1.2782e-11,0.041119,1.0925,2.9886e-12,2.2574e-11
1.4402,0.56654,0.56654,0.56681,1.2786e-11,0.040053,1.0936,2.8528e-12,2.272e-11
1.441,0.56654,0.56654,0.56681,1.279e-11,0.039001,1.0946,2.7211e-12,2.2859e-11
1.4418,0.56654,0.56654,0.5668,1.2794e-11,0.037962,1.0956,2.5956e-12,2.2992e-11
1.4426,0.56654,0.56654,0.5668,1.2797e-11,0.036937,1.0967,2.4781e-12,2.3116e-11
1.4434,0.56654,0.56654,0.5668,1.2799e-11,0.035926,1.0977,2.3705e-12,2.3228e-11
1.4442,0.56654,0.56654,0.56679,1.2801e-11,0.034928,1.0987,2.2743e-12,2.3329e-11
1.445,0.56654,0.56654,0.56679,1.2803e-11,0.033943,1.0996,2.1909e-12,2.3415e-11
1.4458,0.56654,0.56654,0.56679,1.2804e-11,0.032973,1.1006,2.1216e-12,2.3487e-11
1.4466,0.56654,0.56654,0.56678,1.2805e-11,0.032015,1.1015,2.0673e-12,2.3544e-11
1.4474,0.56654,0.56654,0.56678,1.2806e-11,0.031072,1.1025,2.0288e-12,2.3584e-11
1.4483,0.56654,0.56654,0.56677,1.2807e-11,0.030142,1.1034,2.0064e-12,2.3608e-11
1.4491,0.56654,0.56654,0.56677,1.2808e-11,0.029227,1.1043,2.0005e-12,2.3615e-11
1.4499,0.56654,0.56654,0.56677,1.2808e-11,0.028324,1.1052,2.0108e-12,2.3606e-11
1.4507,0.56654,0.56654,0.56676,1.2809e-11,0.027436,1.1061,2.037e-12,2.3581e-11
1.4515,0.56654,0.56654,0.56676,1.281e-11,0.026561,1.107,2.0786e-12,2.3541e-11
1.4523,0.56654,0.56654,0.56676,1.2811e-11,0.025701,1.1078,2.1346e-12,2.3487e-11
1.4531,0.56654,0.56654,0.56675,1.2812e-11,0.024854,1.1087,2.204e-12,2.3421e-11
1.4539,0.56654,0.56654,0.56675,1.2814e-11,0.024021,1.1095,2.2853e-12,2.3343e-11
1.4547,0.56654,0.56654,0.56675,1.2816e-11,0.023202,1.1103,2.3772e-12,2.3255e-11
1.4555,0.56654,0.56654,0.56674,1.2818e-11,0.022397,1.1111,2.4778e-12,2.3159e-11
1.4563,0.56654,0.56654,0.56674,1.2821e-11,0.021605,1.1119,2.5853e-12,2.3057e-11
1.4571,0.56654,0.56654,0.56674,1.2824e-11,0.020828,1.1126,2.6978e-12,2.295e-11
1.4579,0.56654,0.56654,0.56673,1.2828e-11,0.020065,1.1134,2.8131e-12,2.2842e-11
1.4587,0.56654,0.56654,0.56673,1.2832e-11,0.019315,1.1141,2.9293e-12,2.2734e-11
1.4595,0.56654,0.56654,0.56673,1.2836e-11,0.01858,1.1149,3.0442e-12,2.2628e-11
1.4603,0.56654,0.56654,0.56672,1.2841e-11,0.017859,1.1156,3.1557e-12,2.2527e-11
1.4611,0.56654,0.56654,0.56672,1.2847e-11,0.017152,1.1163,3.2618e-12,2.2432e-11
1.4619,0.56654,0.56654,0.56672,1.2852e-11,0.016459,1.117,3.3605e-12,2.2344e-11
1.4628,0.56654,0.56654,0.56671,1.2859e-11,0.015779,1.1176,3.45e-12,2.2267e-11
1.4636,0.56654,0.56654,0.56671,1.2865e-11,0.015115,1.1183,3.5287e-12,2.2201e-11
1.4644,0.56654,0.56654,0.56671,1.2872e-11,0.014464,1.1189,3.5949e-12,2.2149e-11
1.4652,0.56654,0.56654,0.5667,1.2879e-11,0.013827,1.1196,3.6475e-12,2.211e-11
1.466,0.56654,0.56654,0.5667,1.2886e-11,0.013205,1.1202,3.6853e-12,2.2086e-11
1.4668,0.56654,0.56654,0.56669,1.2893e-11,0.012596,1.1208,3.7076e-12,2.2078e-11
1.4676,0.56654,0.56654,0.56669,1.29e-11,0.012002,1.1214,3.7137e-12,2.2087e-11
1.4684,0.56654,0.56654,0.56669,1.2907e-11,0.011422,1.122,3.7033e-12,2.2111e-11
1.4692,0.56654,0.56654,0.56668,1.2914e-11,0.010856,1.1225,3.6764e-12,2.2152e-11
1.47,0.56654,0.56654,0.56668,1.2921e-11,0.010305,1.1231,3.6333e-12,2.2209e-11
1.4708,0.56654,0.56654,0.56668,1.2928e-11,0.0097676,1.1236,3.5744e-12,2.2281e-11
1.4716,0.56654,0.56654,0.56667,1.2934e-11,0.0092446,1.1241,3.5004e-12,2.2368e-11
1.4724,0.56654,0.56654,0.56667,1.294e-11,0.0087358,1.1246,3.4125e-12,2.2467e-11
1.4732,0.56654,0.56654,0.56667,1.2945e-11,0.0082414,1.1251,3.3118e-12,2.2579e-11
1.474,0.56654,0.56654,0.56666,1.295e-11,0.0077613,1.1256,3.1998e-12,2.2701e-11
1.4748,0.56654,0.56654,0.56666,1.2955e-11,0.0072955,1.126,3.0781e-12,2.2832e-11
1.4756,0.56654,0.56654,0.56666,1.2959e-11,0.006844,1.1265,2.9485e-12,2.2969e-11
1.4764,0.56654,0.56654,0.56665,1.2962e-11,0.0064068,1.1269,2.8131e-12,2.3111e-11
1.4773,0.56654,0.56654,0.56665,1.2965e-11,0.005984,1.1273,2.6737e-12,2.3256e-11
1.4781,0.56654,0.56654,0.56664,1.2967e-11,0.0055755,1.1277,2.5325e-12,2.3402e-11
1.4789,0.56654,0.56654,0.56664,1.2969e-11,0.0051815,1.1281,2.3918e-12,2.3546e-11
1.4797,0.56654,0.56654,0.56664,1.297e-11,0.0048017,1.1285,2.2535e-12,2.3686e-11
1.4805,0.56654,0.56654,0.56663,1.297e-11,0.0044364,1.1288,2.1198e-12,2.382e-11
1.4813,0.56654,0.56654,0.56663,1.297e-11,0.0040855,1.1292,1.9928e-12,2.3947e-11
1.4821,0.56654,0.56654,0.56663,1.2969e-11,0.003749,1.1295,1.8744e-12,2.4063e-11
1.4829,0.56654,0.56654,0.56662,1.2968e-11,0.0034269,1.1298,1.7665e-12,2.4169e-11
1.4837,0.56654,0.56654,0.56662,1.2966e-11,0.0031192,1.1301,1.6705e-12,2.4261e-11
1.4845,0.56654,0.56654,0.56662,1.2964e-11,0.002826,1.1304,1.5881e-12,2.4339e-11
1.4853,0.56654,0.56654,0.56661,1.2961e-11,0.0025472,1.1307,1.5204e-12,2.4402e-11
1.4861,0.56654,0.56654,0.56661,1.2958e-11,0.0022828,1.1309,1.4684e-12,2.4448e-11
1.4869,0.56654,0.56654,0.5666,1.2955e-11,0.0020329,1.1312,1.433e-12,2.4478e-11
1.4877,0.56654,0.56654,0.5666,1.2952e-11,0.0017974,1.1314,1.4146e-12,2.449e-11
1.4885,0.56654,0.56654,0.5666,1.2949e-11,0.0015765,1.1316,1.4134e-12,2.4485e-11
1.4893,0.56654,0.56654,0.56659,1.2946e-11,0.0013699,1.1318,1.4294e-12,2.4462e-11
1.4901,0.56654,0.56654,0.56659,1.2943e-11,0.0011779,1.132,1.4622e-12,2.4423e-11
1.4909,0.56654,0.56654,0.56659,1.2939e-11,0.0010003,1.1322,1.5114e-12,2.4367e-11
1.4917,0.56654,0.56654,0.56658,1.2937e-11,0.00083728,1.1323,1.5759e-12,2.4297e-11
1.4926,0.56654,0.56654,0.56658,1.2934e-11,0.0006887,1.1325,1.6548e-12,2.4213e-11
1.4934,0.56654,0.56654,0.56658,1.2931e-11,0.00055461,1.1326,1.7467e-12,2.4116e-11
1.4942,0.56654,0.56654,0.56657,1.2929e-11,0.00043502,1.1327,1.8502e-12,2.4009e-11
1.495,0.56654,0.56654,0.56657,1.2928e-11,0.00032993,1.1328,1.9633e-12,2.3892e-11
1.4958,0.56654,0.56654,0.56656,1.2926e-11,0.00023934,1.1329,2.0844e-12,2.3768e-11
1.4966,0.56654,0.56654,0.56656,1.2926e-11,0.00016326,1.133,2.2115e-12,2.364e-11
1.4974,0.56654,0.56654,0.56656,1.2925e-11,0.00010168,1.133,2.3423e-12,2.3508e-11
1.4982,0.56654,0.56654,0.56655,1.2925e-11,5.4616e-05,1.1331,2.4749e-12,2.3376e-11
1.499,0.56654,0.56654,0.56655,1.2926e-11,2.2059e-05,1.1331,2.6071e-12,2.3244e-11
1.4998,0.56654,0.56654,0.56655,1.2927e-11,4.0123e-06,1.1331,2.7366e-12,2.3117e-11
1.5006,0.56654,0.56654,0.56654,1.2928e-11,4.7687e-07,1.1331,2.8615e-12,2.2995e-11
1.5014,0.56654,0.56654,0.56654,1.293e-11,1.1453e-05,1.1331,2.9796e-12,2.288e-11
1.5022,0.56654,0.56654,0.56654,1.2932e-11,3.6939e-05,1.133,3.089e-12,2.2775e-11
1.503,0.56654,0.56654,0.56653,1.2935e-11,7.6936e-05,1.133,3.188e-12,2.2681e-11
1.5038,0.56654,0.56654,0.56653,1.2937e-11,0.00013144,1.1329,3.275e-12,2.26e-11
1.5046,0.56654,0.56654,0.56653,1.2941e-11,0.00020046,1.1328,3.3486e-12,2.2532e-11
1.5054,0.56654,0.56654,0.56652,1.2944e-11,0.00028398,1.1328,3.4075e-12,2.248e-11
1.5062,0.56654,0.56654,0.56652,1.2947e-11,0.000382,1.1327,3.4509e-12,2.2443e-11
1.5071,0.56654,0.56654,0.56651,1.295e-11,0.00049453,1.1325,3.4781e-12,2.2423e-11
1.5079,0.56654,0.56654,0.56651,1.2954e-11,0.00062155,1.1324,3.4885e-12,2.2419e-11
1.5087,0.56654,0.56654,0.56651,1.2957e-11,0.00076307,1.1323,3.4821e-12,2.2432e-11
1.5095,0.56654,0.56654,0.5665,1.296e-11,0.00091908,1.1321,3.459e-12,2.2461e-11
1.5103,0.56654,0.56654,0.5665,1.2963e-11,0.0010896,1.1319,3.4195e-12,2.2506e-11
1.5111,0.56654,0.56654,0.5665,1.2966e-11,0.0012746,1.1317,3.3644e-12,2.2567e-11
1.5119,0.56654,0.56654,0.56649,1.2968e-11,0.001474,1.1315,3.2944e-12,2.2641e-11
1.5127,0.56654,0.56654,0.56649,1.297e-11,0.001688,1.1313,3.2108e-12,2.2728e-11
1.5135,0.56654,0.56654,0.56649,1.2971e-11,0.0019164,1.1311,3.115e-12,2.2827e-11
1.5143,0.56654,0.56654,0.56648,1.2972e-11,0.0021592,1.1308,3.0084e-12,2.2935e-11
1.5151,0.56654,0.56654,0.56648,1.2972e-11,0.0024165,1.1305,2.8928e-12,2.3052e-11
1.5159,0.56654,0.56654,0.56647,1.2972e-11,0.0026883,1.1303,2.7702e-12,2.3174e-11
1.5167,0.56654,0.56654,0.56647,1.2971e-11,0.0029745,1.13,2.6424e-12,2.33e-11
1.5175,0.56654,0.56654,0.56647,1.297e-11,0.0032752,1.1297,2.5116e-12,2.3428e-11
1.5183,0.56654,0.56654,0.56646,1.2968e-11,0.0035902,1.1293,2.3799e-12,2.3555e-11
1.5191,0.56654,0.56654,0.56646,1.2965e-11,0.0039197,1.129,2.2493e-12,2.3681e-11
1.5199,0.56654,0.56654,0.56646,1.2962e-11,0.0042636,1.1286,2.1221e-12,2.3801e-11
1.5207,0.56654,0.56654,0.56645,1.2958e-11,0.0046219,1.1283,2.0003e-12,2.3916e-11
1.5216,0.56654,0.56654,0.56645,1.2954e-11,0.0049946,1.1279,1.8858e-12,2.4021e-11
1.5224,0.56654,0.56654,0.56645,1.2949e-11,0.0053817,1.1275,1.7804e-12,2.4117e-11
1.5232,0.56654,0.56654,0.56644,1.2943e-11,0.0057832,1.1271,1.6859e-12,2.4201e-11
1.524,0.56654,0.56654,0.56644,1.2938e-11,0.006199,1.1267,1.6038e-12,2.4272e-11
1.5248,0.56654,0.56654,0.56643,1.2932e-11,0.0066292,1.1262,1.5354e-12,2.4328e-11
1.5256,0.56654,0.56654,0.56643,1.2925e-11,0.0070737,1.1258,1.4817e-12,2.4369e-11
1.5264,0.56654,0.56654,0.56643,1.2919e-11,0.0075325,1.1253,1.4436e-12,2.4394e-11
1.5272,0.56654,0.56654,0.56642,1.2912e-11,0.0080057,1.1248,1.4217e-12,2.4402e-11
1.528,0.56654,0.56654,0.56642,1.2905e-11,0.0084931,1.1243,1.4162e-12,2.4393e-11
1.5288,0.56654,0.56654,0.56642,1.2898e-11,0.0089949,1.1238,1.4273e-12,2.4368e-11
1.5296,0.56654,0.56654,0.56641,1.2891e-11,0.0095109,1.1233,1.4547e-12,2.4327e-11
1.5304,0.56654,0.56654,0.56641,1.2884e-11,0.010041,1.1228,1.4979e-12,2.427e-11
1.5312,0.56654,0.56654,0.56641,1.2877e-11,0.010586,1.1222,1.5562e-12,2.4199e-11
1.532,0.56654,0.56654,0.5664,1.2871e-11,0.011145,1.1217,1.6285e-12,2.4113e-11
1.5328,0.56654,0.56654,0.5664,1.2865e-11,0.011718,1.1211,1.7137e-12,2.4016e-11
1.5336,0.56654,0.56654,0.5664,1.2859e-11,0.012305,1.1205,1.8103e-12,2.3908e-11
1.5344,0.56654,0.56654,0.56639,1.2853e-11,0.012906,1.1199,1.9166e-12,2.379e-11
1.5352,0.56654,0.56654,0.56639,1.2848e-11,0.013522,1.1193,2.0309e-12,2.3666e-11
1.5361,0.56654,0.56654,0.56638,1.2844e-11,0.014152,1.1186,2.1513e-12,2.3536e-11
1.5369,0.56654,0.56654,0.56638,1.2839e-11,0.014796,1.118,2.2758e-12,2.3403e-11
1.5377,0.56654,0.56654,0.56638,1.2836e-11,0.015454,1.1173,2.4022e-12,2.3269e-11
1.5385,0.56654,0.56654,0.56637,1.2832e-11,0.016126,1.1166,2.5285e-12,2.3136e-11
1.5393,0.56654,0.56654,0.56637,1.2829e-11,0.016812,1.1159,2.6525e-12,2.3006e-11
1.5401,0.56654,0.56654,0.56637,1.2827e-11,0.017513,1.1152,2.7722e-12,2.2881e-11
1.5409,0.56654,0.56654,0.56636,1.2825e-11,0.018227,1.1145,2.8856e-12,2.2764e-11
1.5417,0.56654,0.56654,0.56636,1.2823e-11,0.018955,1.1138,2.9907e-12,2.2655e-11
1.5425,0.56654,0.56654,0.56636,1.2822e-11,0.019698,1.113,3.0858e-12,2.2557e-11
1.5433,0.56654,0.56654,0.56635,1.282e-11,0.020454,1.1123,3.1693e-12,2.2472e-11
1.5441,0.56654,0.56654,0.56635,1.282e-11,0.021225,1.1115,3.2399e-12,2.2399e-11
1.5449,0.56654,0.56654,0.56635,1.2819e-11,0.022009,1.1107,3.2961e-12,2.2342e-11
1.5457,0.56654,0.56654,0.56634,1.2818e-11,0.022808,1.1099,3.3373e-12,2.2299e-11
1.5465,0.56654,0.56654,0.56634,1.2818e-11,0.02362,1.1091,3.3625e-12,2.2273e-11
1.5473,0.56654,0.56654,0.56634,1.2817e-11,0.024446,1.1082,3.3713e-12,2.2263e-11
1.5481,0.56654,0.56654,0.56633,1.2817e-11,0.025286,1.1074,3.3636e-12,2.227e-11
1.5489,0.56654,0.56654,0.56633,1.2816e-11,0.02614,1.1065,3.3394e-12,2.2292e-11
1.5497,0.56654,0.56654,0.56633,1.2815e-11,0.027008,1.1056,3.2991e-12,2.2331e-11
1.5505,0.56654,0.56654,0.56632,1.2814e-11,0.02789,1.1048,3.2433e-12,2.2384e-11
1.5514,0.56654,0.56654,0.56632,1.2812e-11,0.028785,1.1039,3.1729e-12,2.2451e-11
1.5522,0.56654,0.56654,0.56632,1.281e-11,0.029694,1.1029,3.089e-12,2.2531e-11
1.553,0.56654,0.56654,0.56631,1.2807e-11,0.030617,1.102,2.9929e-12,2.2622e-11
1.5538,0.56654,0.56654,0.56631,1.2804e-11,0.031554,1.1011,2.8861e-12,2.2723e-11
1.5546,0.56654,0.56654,0.5663,1.2801e-11,0.032504,1.1001,2.7705e-12,2.2831e-11
1.5554,0.56654,0.56654,0.5663,1.2797e-11,0.033469,1.0991,2.6477e-12,2.2946e-11
1.5562,0.56654,0.56654,0.5663,1.2792e-11,0.034446,1.0981,2.5199e-12,2.3064e-11
1.557,0.56654,0.56654,0.56629,1.2787e-11,0.035438,1.0972,2.3891e-12,2.3184e-11
1.5578,0.56654,0.56654,0.56629,1.2781e-11,0.036443,1.0961,2.2574e-12,2.3304e-11
1.5586,0.56654,0.56654,0.56629,1.2774e-11,0.037461,1.0951,2.127e-12,2.3422e-11
1.5594,0.56654,0.56654,0.56628,1.2767e-11,0.038493,1.0941,2e-12,2.3534e-11
1.5602,0.56654,0.56654,0.56628,1.276e-11,0.039539,1.093,1.8784e-12,2.3641e-11
1.561,0.56654,0.56654,0.56628,1.2751e-11,0.040598,1.092,1.7643e-12,2.3738e-11
1.5618,0.56654,0.56654,0.56627,1.2742e-11,0.041671,1.0909,1.6595e-12,2.3825e-11
1.5626,0.56654,0.56654,0.56627,1.2733e-11,0.042757,1.0898,1.5658e-12,2.3901e-11
1.5634,0.56654,0.56654,0.56627,1.2723e-11,0.043856,1.0887,1.4847e-12,2.3962e-11
1.5642,0.56654,0.56654,0.56626,1.2713e-11,0.044969,1.0876,1.4176e-12,2.4009e-11
1.565,0.56654,0.56654,0.56626,1.2703e-11,0.046095,1.0864,1.3656e-12,2.404e-11
1.5659,0.56654,0.56654,0.56626,1.2692e-11,0.047235,1.0853,1.3296e-12,2.4055e-11
1.5667,0.56654,0.56654,0.56625,1.2682e-11,0.048387,1.0841,1.3102e-12,2.4053e-11
1.5675,0.56654,0.56654,0.56625,1.2671e-11,0.049553,1.0829,1.3079e-12,2.4033e-11
1.5683,0.56654,0.56654,0.56625,1.266e-11,0.050733,1.0818,1.3227e-12,2.3997e-11
1.5691,0.56654,0.56654,0.56624,1.2649e-11,0.051925,1.0806,1.3545e-12,2.3943e-11
1.5699,0.56654,0.56654,0.56624,1.2638e-11,0.053131,1.0794,1.4028e-12,2.3873e-11
1.5707,0.56654,0.56654,0.56624,1.2627e-11,0.05435,1.0781,1.4669e-12,2.3787e-11
1.5715,0.56654,0.56654,0.56623,1.2617e-11,0.055582,1.0769,1.5459e-12,2.3687e-11
1.5723,0.56654,0.56654,0.56623,1.2606e-11,0.056827,1.0756,1.6385e-12,2.3574e-11
1.5731,0.56654,0.56654,0.56623,1.2596e-11,0.058085,1.0744,1.7435e-12,2.3449e-11
1.5739,0.56654,0.56654,0.56622,1.2587e-11,0.059356,1.0731,1.859e-12,2.3315e-11
1.5747,0.56654,0.56654,0.56622,1.2578e-11,0.06064,1.0718,1.9835e-12,2.3172e-11
1.5755,0.56654,0.56654,0.56622,1.2569e-11,0.061938,1.0705,2.115e-12,2.3023e-11
1.5763,0.56654,0.56654,0.56622,1.2561e-11,0.063248,1.0692,2.2515e-12,2.287e-11
1.5771,0.56654,0.56654,0.56621,1.2553e-11,0.06457,1.0679,2.3909e-12,2.2715e-11
1.5779,0.56654,0.56654,0.56621,1.2546e-11,0.065906,1.0665,2.531e-12,2.256e-11
1.5787,0.56654,0.56654,0.56621,1.2539e-11,0.067255,1.0652,2.6698e-12,2.2408e-11
1.5795,0.56654,0.56654,0.5662,1.2532e-11,0.068616,1.0638,2.805e-12,2.226e-11
1.5804,0.56654,0.56654,0.5662,1.2526e-11,0.06999,1.0624,2.9347e-12,2.2118e-11
1.5812,0.56654,0.56654,0.5662,1.2521e-11,0.071377,1.061,3.0569e-12,2.1985e-11
1.582,0.56654,0.56654,0.56619,1.2516e-11,0.072777,1.0596,3.1697e-12,2.1861e-11
1.5828,0.56654,0.56654,0.56619,1.2511e-11,0.074189,1.0582,3.2716e-12,2.175e-11
1.5836,0.56654,0.56654,0.56619,1.2506e-11,0.075614,1.0568,3.3609e-12,2.1651e-11
1.5844,0.56654,0.56654,0.56618,1.2502e-11,0.077051,1.0553,3.4364e-12,2.1567e-11
1.5852,0.56654,0.56654,0.56618,1.2498e-11,0.078501,1.0539,3.4971e-12,2.1498e-11
1.586,0.56654,0.56654,0.56618,1.2493e-11,0.079964,1.0524,3.5422e-12,2.1445e-11
1.5868,0.56654,0.56654,0.56617,1.2489e-11,0.081438,1.0509,3.571e-12,2.1408e-11
1.5876,0.56654,0.56654,0.56617,1.2485e-11,0.082926,1.0494,3.5833e-12,2.1387e-11
1.5884,0.56654,0.56654,0.56617,1.2481e-11,0.084425,1.0479,3.5792e-12,2.1383e-11
1.5892,0.56654,0.56654,0.56616,1.2477e-11,0.085938,1.0464,3.5588e-12,2.1395e-11
1.59,0.56654,0.56654,0.56616,1.2472e-11,0.087462,1.0449,3.5226e-12,2.1421e-11
1.5908,0.56654,0.56654,0.56616,1.2467e-11,0.088999,1.0433,3.4715e-12,2.1463e-11
1.5916,0.56654,0.56654,0.56616,1.2462e-11,0.090547,1.0418,3.4065e-12,2.1517e-11
1.5924,0.56654,0.56654,0.56615,1.2456e-11,0.092108,1.0402,3.3288e-12,2.1584e-11
1.5932,0.56654,0.56654,0.56615,1.245e-11,0.093682,1.0386,3.2399e-12,2.166e-11
1.594,0.56654,0.56654,0.56615,1.2443e-11,0.095267,1.037,3.1415e-12,2.1745e-11
1.5949,0.56654,0.56654,0.56614,1.2436e-11,0.096864,1.0354,3.0353e-12,2.1837e-11
1.5957,0.56654,0.56654,0.56614,1.2429e-11,0.098474,1.0338,2.9234e-12,2.1934e-11
1.5965,0.56654,0.56654,0.56614,1.242e-11,0.1001,1.0322,2.8076e-12,2.2033e-11
1.5973,0.56654,0.56654,0.56613,1.2411e-11,0.10173,1.0305,2.6902e-12,2.2132e-11
1.5981,0.56654,0.56654,0.56613,1.2402e-11,0.10337,1.0289,2.5732e-12,2.2231e-11
1.5989,0.56654,0.56654,0.56613,1.2392e-11,0.10503,1.0272,2.4588e-12,2.2325e-11
1.5997,0.56654,0.56654,0.56613,1.2381e-11,0.1067,1.0256,2.349e-12,2.2413e-11
1.6005,0.56654,0.56654,0.56612,1.237e-11,0.10838,1.0239,2.2459e-12,2.2494e-11
1.6013,0.56654,0.56654,0.56612,1.2358e-11,0.11007,1.0222,2.1513e-12,2.2566e-11
1.6021,0.56654,0.56654,0.56612,1.2346e-11,0.11178,1.0205,2.067e-12,2.2626e-11
1.6029,0.56654,0.56654,0.56611,1.2334e-11,0.11349,1.0187,1.9946e-12,2.2673e-11
1.6037,0.56654,0.56654,0.56611,1.2321e-11,0.11522,1.017,1.9356e-12,2.2706e-11
1.6045,0.56654,0.56654,0.56611,1.2308e-11,0.11696,1.0153,1.891e-12,2.2724e-11
1.6053,0.56654,0.56654,0.56611,1.2294e-11,0.11871,1.0135,1.8618e-12,2.2726e-11
1.6061,0.56654,0.56654,0.5661,1.228e-11,0.12047,1.0117,1.8488e-12,2.2712e-11
1.6069,0.56654,0.56654,0.5661,1.2267e-11,0.12225,1.01,1.8524e-12,2.2681e-11
1.6077,0.56654,0.56654,0.5661,1.2253e-11,0.12403,1.0082,1.8728e-12,2.2633e-11
1.6085,0.56654,0.56654,0.56609,1.2239e-11,0.12583,1.0064,1.9099e-12,2.2568e-11
1.6093,0.56654,0.56654,0.56609,1.2225e-11,0.12763,1.0045,1.9632e-12,2.2487e-11
1.6102,0.56654,0.56654,0.56609,1.2212e-11,0.12945,1.0027,2.0322e-12,2.2391e-11
1.611,0.56654,0.56654,0.56609,1.2198e-11,0.13128,1.0009,2.116e-12,2.2281e-11
1.6118,0.56654,0.56654,0.56608,1.2185e-11,0.13312,0.99904,2.2135e-12,2.2157e-11
1.6126,0.56654,0.56654,0.56608,1.2172e-11,0.13497,0.99719,2.3233e-12,2.2021e-11
1.6134,0.56654,0.56654,0.56608,1.216e-11,0.13684,0.99532,2.4439e-12,2.1876e-11
1.6142,0.56654,0.56654,0.56607,1.2148e-11,0.13871,0.99344,2.5735e-12,2.1722e-11
1.615,0.56654,0.56654,0.56607,1.2136e-11,0.1406,0.99155,2.7104e-12,2.1562e-11
1.6158,0.56654,0.56654,0.56607,1.2125e-11,0.14249,0.98964,2.8524e-12,2.1397e-11
1.6166,0.56654,0.56654,0.56607,1.2114e-11,0.1444,0.98773,2.9976e-12,2.1231e-11
1.6174,0.56654,0.56654,0.56606,1.2104e-11,0.14632,0.98581,3.1439e-12,2.1064e-11
1.6182,0.56654,0.56654,0.56606,1.2094e-11,0.14825,0.98388,3.2891e-12,2.0899e-11
1.619,0.56654,0.56654,0.56606,1.2085e-11,0.15019,0.98193,3.4311e-12,2.0738e-11
1.6198,0.56654,0.56654,0.56606,1.2076e-11,0.15213,0.97998,3.5678e-12,2.0584e-11
1.6206,0.56654,0.56654,0.56605,1.2067e-11,0.1541,0.97801,3.6973e-12,2.0437e-11
1.6214,0.56654,0.56654,0.56605,1.2059e-11,0.15607,0.97603,3.8178e-12,2.03e-11
1.6222,0.56654,0.56654,0.56605,1.2051e-11,0.15805,0.97405,3.9274e-12,2.0175e-11
1.623,0.56654,0.56654,0.56605,1.2044e-11,0.16004,0.97205,4.0248e-12,2.0062e-11
1.6238,0.56654,0.56654,0.56604,1.2036e-11,0.16204,0.97004,4.1086e-12,1.9964e-11
1.6247,0.56654,0.56654,0.56604,1.2029e-11,0.16405,0.96802,4.1776e-12,1.988e-11
1.6255,0.56654,0.56654,0.56604,1.2022e-11,0.16608,0.966,4.231e-12,1.9813e-11
1.6263,0.56654,0.56654,0.56603,1.2015e-11,0.16811,0.96396,4.2683e-12,1.9761e-11
1.6271,0.56654,0.56654,0.56603,1.2008e-11,0.17015,0.96191,4.289e-12,1.9726e-11
1.6279,0.56654,0.56654,0.56603,1.2e-11,0.17221,0.95985,4.2931e-12,1.9708e-11
1.6287,0.56654,0.56654,0.56603,1.1993e-11,0.17427,0.95778,4.2808e-12,1.9705e-11
1.6295,0.56654,0.56654,0.56602,1.1985e-11,0.17635,0.9557,4.2526e-12,1.9718e-11
1.6303,0.56654,0.56654,0.56602,1.1978e-11,0.17843,0.95361,4.2091e-12,1.9746e-11
1.6311,0.56654,0.56654,0.56602,1.1969e-11,0.18052,0.95152,4.1515e-12,1.9787e-11
1.6319,0.56654,0.56654,0.56602,1.1961e-11,0.18263,0.94941,4.0808e-12,1.984e-11
1.6327,0.56654,0.56654,0.56601,1.1951e-11,0.18474,0.94729,3.9985e-12,1.9904e-11
1.6335,0.56654,0.56654,0.56601,1.1942e-11,0.18686,0.94516,3.9062e-12,1.9977e-11
1.6343,0.56654,0.56654,0.56601,1.1932e-11,0.189,0.94302,3.8057e-12,2.0057e-11
1.6351,0.56654,0.56654,0.56601,1.1921e-11,0.19114,0.94088,3.699e-12,2.0142e-11
1.6359,0.56654,0.56654,0.56601,1.1909e-11,0.19329,0.93872,3.588e-12,2.0231e-11
1.6367,0.56654,0.56654,0.566,1.1897e-11,0.19545,0.93655,3.4748e-12,2.032e-11
1.6375,0.56654,0.56654,0.566,1.1885e-11,0.19762,0.93438,3.3615e-12,2.0408e-11
1.6383,0.56654,0.56654,0.566,1.1872e-11,0.19981,0.93219,3.2504e-12,2.0493e-11
1.6392,0.56654,0.56654,0.566,1.1858e-11,0.202,0.93,3.1434e-12,2.0573e-11
1.64,0.56654,0.56654,0.56599,1.1844e-11,0.2042,0.92779,3.0426e-12,2.0645e-11
1.6408,0.56654,0.56654,0.56599,1.1829e-11,0.2064,0.92558,2.95e-12,2.0708e-11
1.6416,0.56654,0.56654,0.56599,1.1814e-11,0.20862,0.92336,2.8673e-12,2.076e-11
1.6424,0.56654,0.56654,0.56599,1.1798e-11,0.21085,0.92112,2.7962e-12,2.08e-11
1.6432,0.56654,0.56654,0.56598,1.1782e-11,0.21309,0.91888,2.7381e-12,2.0826e-11
1.644,0.56654,0.56654,0.56598,1.1765e-11,0.21533,0.91663,2.6944e-12,2.0837e-11
1.6448,0.56654,0.56654,0.56598,1.1749e-11,0.21759,0.91437,2.666e-12,2.0832e-11
1.6456,0.56654,0.56654,0.56598,1.1732e-11,0.21985,0.91211,2.6536e-12,2.081e-11
1.6464,0.56654,0.56654,0.56598,1.1715e-11,0.22212,0.90983,2.6579e-12,2.0772e-11
1.6472,0.56654,0.56654,0.56597,1.1698e-11,0.2244,0.90754,2.6791e-12,2.0717e-11
1.648,0.56654,0.56654,0.56597,1.1681e-11,0.22669,0.90525,2.717e-12,2.0645e-11
1.6488,0.56654,0.56654,0.56597,1.1664e-11,0.22899,0.90295,2.7715e-12,2.0556e-11
1.6496,0.56654,0.56654,0.56597,1.1647e-11,0.2313,0.90064,2.8419e-12,2.0452e-11
1.6504,0.56654,0.56654,0.56596,1.163e-11,0.23361,0.89832,2.9275e-12,2.0333e-11
1.6512,0.56654,0.56654,0.56596,1.1614e-11,0.23594,0.89599,3.0272e-12,2.0201e-11
1.652,0.56654,0.56654,0.56596,1.1598e-11,0.23827,0.89365,3.1396e-12,2.0056e-11
1.6528,0.56654,0.56654,0.56596,1.1582e-11,0.24061,0.89131,3.2633e-12,1.9901e-11
1.6537,0.56654,0.56654,0.56596,1.1567e-11,0.24296,0.88895,3.3967e-12,1.9738e-11
1.6545,0.56654,0.56654,0.56595,1.1552e-11,0.24532,0.88659,3.5378e-12,1.9567e-11
1.6553,0.56654,0.56654,0.56595,1.1538e-11,0.24768,0.88422,3.6847e-12,1.9391e-11
1.6561,0.56654,0.56654,0.56595,1.1524e-11,0.25006,0.88184,3.8354e-12,1.9213e-11
1.6569,0.56654,0.56654,0.56595,1.1511e-11,0.25244,0.87946,3.9878e-12,1.9034e-11
1.6577,0.56654,0.56654,0.56595,1.1498e-11,0.25483,0.87706,4.1397e-12,1.8856e-11
1.6585,0.56654,0.56654,0.56594,1.1486e-11,0.25723,0.87466,4.289e-12,1.8682e-11
1.6593,0.56654,0.56654,0.56594,1.1474e-11,0.25963,0.87225,4.4336e-12,1.8514e-11
1.6601,0.56654,0.56654,0.56594,1.1462e-11,0.26205,0.86983,4.5716e-12,1.8353e-11
1.6609,0.56654,0.56654,0.56594,1.1451e-11,0.26447,0.86741,4.7009e-12,1.8202e-11
1.6617,0.56654,0.56654,0.56594,1.1441e-11,0.2669,0.86497,4.8199e-12,1.8062e-11
1.6625,0.56654,0.56654,0.56593,1.143e-11,0.26934,0.86253,4.927e-12,1.7934e-11
1.6633,0.56654,0.56654,0.56593,1.1421e-11,0.27178,0.86008,5.0208e-12,1.782e-11
1.6641,0.56654,0.56654,0.56593,1.1411e-11,0.27423,0.85763,5.1001e-12,1.7721e-11
1.6649,0.56654,0.56654,0.56593,1.1401e-11,0.27669,0.85516,5.164e-12,1.7638e-11
1.6657,0.56654,0.56654,0.56593,1.1392e-11,0.27916,0.85269,5.2118e-12,1.7572e-11
1.6665,0.56654,0.56654,0.56592,1.1382e-11,0.28164,0.85021,5.2431e-12,1.7521e-11
1.6673,0.56654,0.56654,0.56592,1.1373e-11,0.28412,0.84773,5.2577e-12,1.7488e-11
1.6681,0.56654,0.56654,0.56592,1.1363e-11,0.28661,0.84524,5.2557e-12,1.7471e-11
1.669,0.56654,0.56654,0.56592,1.1353e-11,0.2891,0.84274,5.2376e-12,1.7469e-11
1.6698,0.56654,0.56654,0.56592,1.1343e-11,0.29161,0.84023,5.2039e-12,1.7483e-11
1.6706,0.56654,0.56654,0.56592,1.1333e-11,0.29412,0.83771,5.1557e-12,1.7511e-11
1.6714,0.56654,0.56654,0.56591,1.1322e-11,0.29664,0.83519,5.0939e-12,1.7551e-11
1.6722,0.56654,0.56654,0.56591,1.1311e-11,0.29916,0.83267,5.0201e-12,1.7603e-11
1.673,0.56654,0.56654,0.56591,1.13e-11,0.30169,0.83013,4.9356e-12,1.7664e-11
1.6738,0.56654,0.56654,0.56591,1.1288e-11,0.30423,0.82759,4.8424e-12,1.7734e-11
1.6746,0.56654,0.56654,0.56591,1.1276e-11,0.30677,0.82504,4.7422e-12,1.7809e-11
1.6754,0.56654,0.56654,0.56591,1.1263e-11,0.30933,0.82249,4.637e-12,1.7888e-11
1.6762,0.56654,0.56654,0.5659,1.1249e-11,0.31188,0.81993,4.529e-12,1.7969e-11
1.677,0.56654,0.56654,0.5659,1.1235e-11,0.31445,0.81736,4.4201e-12,1.805e-11
1.6778,0.56654,0.56654,0.5659,1.122e-11,0.31702,0.81478,4.3126e-12,1.8128e-11
1.6786,0.56654,0.56654,0.5659,1.1205e-11,0.3196,0.8122,4.2086e-12,1.8202e-11
1.6794,0.56654,0.56654,0.5659,1.119e-11,0.32218,0.80962,4.1101e-12,1.8269e-11
1.6802,0.56654,0.56654,0.5659,1.1173e-11,0.32477,0.80702,4.019e-12,1.8328e-11
1.681,0.56654,0.56654,0.56589,1.1157e-11,0.32737,0.80442,3.9373e-12,1.8376e-11
1.6818,0.56654,0.56654,0.56589,1.114e-11,0.32997,0.80182,3.8665e-12,1.8413e-11
1.6826,0.56654,0.56654,0.56589,1.1122e-11,0.33258,0.79921,3.8083e-12,1.8436e-11
1.6835,0.56654,0.56654,0.56589,1.1104e-11,0.33519,0.79659,3.7638e-12,1.8445e-11
1.6843,0.56654,0.56654,0.56589,1.1086e-11,0.33781,0.79397,3.7343e-12,1.8439e-11
1.6851,0.56654,0.56654,0.56589,1.1068e-11,0.34044,0.79134,3.7206e-12,1.8416e-11
1.6859,0.56654,0.56654,0.56589,1.105e-11,0.34307,0.7887,3.7232e-12,1.8377e-11
1.6867,0.56654,0.56654,0.56588,1.1032e-11,0.34571,0.78606,3.7425e-12,1.8321e-11
1.6875,0.56654,0.56654,0.56588,1.1013e-11,0.34835,0.78342,3.7785e-12,1.8248e-11
1.6883,0.56654,0.56654,0.56588,1.0995e-11,0.351,0.78076,3.831e-12,1.8159e-11
1.6891,0.56654,0.56654,0.56588,1.0977e-11,0.35365,0.77811,3.8996e-12,1.8054e-11
1.6899,0.56654,0.56654,0.56588,1.0959e-11,0.35631,0.77544,3.9835e-12,1.7934e-11
1.6907,0.56654,0.56654,0.56588,1.0941e-11,0.35898,0.77278,4.0817e-12,1.7801e-11
1.6915,0.56654,0.56654,0.56588,1.0924e-11,0.36165,0.7701,4.193e-12,1.7654e-11
1.6923,0.56654,0.56654,0.56588,1.0907e-11,0.36432,0.76743,4.316e-12,1.7497e-11
1.6931,0.56654,0.56654,0.56587,1.089e-11,0.36701,0.76474,4.449e-12,1.7331e-11
1.6939,0.56654,0.56654,0.56587,1.0874e-11,0.36969,0.76205,4.5904e-12,1.7157e-11
1.6947,0.56654,0.56654,0.56587,1.0858e-11,0.37238,0.75936,4.7381e-12,1.6978e-11
1.6955,0.56654,0.56654,0.56587,1.0843e-11,0.37508,0.75666,4.8902e-12,1.6795e-11
1.6963,0.56654,0.56654,0.56587,1.0828e-11,0.37778,0.75396,5.0446e-12,1.6611e-11
1.6971,0.56654,0.56654,0.56587,1.0814e-11,0.38049,0.75125,5.1992e-12,1.6428e-11
1.698,0.56654,0.56654,0.56587,1.08e-11,0.3832,0.74854,5.3519e-12,1.6247e-11
1.6988,0.56654,0.56654,0.56587,1.0786e-11,0.38591,0.74582,5.5006e-12,1.6072e-11
1.6996,0.56654,0.56654,0.56586,1.0773e-11,0.38863,0.7431,5.6433e-12,1.5903e-11
1.7004,0.56654,0.56654,0.56586,1.0761e-11,0.39136,0.74037,5.7781e-12,1.5743e-11
1.7012,0.56654,0.56654,0.56586,1.0749e-11,0.39409,0.73764,5.9032e-12,1.5594e-11
1.702,0.56654,0.56654,0.56586,1.0737e-11,0.39682,0.7349,6.0171e-12,1.5456e-11
1.7028,0.56654,0.56654,0.56586,1.0725e-11,0.39956,0.73216,6.1182e-12,1.5332e-11
1.7036,0.56654,0.56654,0.56586,1.0714e-11,0.4023,0.72942,6.2055e-12,1.5222e-11
1.7044,0.56654,0.56654,0.56586,1.0703e-11,0.40504,0.72667,6.2778e-12,1.5127e-11
1.7052,0.56654,0.56654,0.56586,1.0691e-11,0.4078,0.72392,6.3344e-12,1.5048e-11
1.706,0.56654,0.56654,0.56586,1.068e-11,0.41055,0.72116,6.375e-12,1.4986e-11
1.7068,0.56654,0.56654,0.56585,1.0669e-11,0.41331,0.7184,6.3992e-12,1.4939e-11
1.7076,0.56654,0.56654,0.56585,1.0658e-11,0.41607,0.71564,6.4072e-12,1.4909e-11
1.7084,0.56654,0.56654,0.56585,1.0646e-11,0.41884,0.71287,6.3991e-12,1.4894e-11
1.7092,0.56654,0.56654,0.56585,1.0635e-11,0.42161,0.7101,6.3757e-12,1.4894e-11
1.71,0.56654,0.56654,0.56585,1.0623e-11,0.42438,0.70732,6.3378e-12,1.4908e-11
1.7108,0.56654,0.56654,0.56585,1.061e-11,0.42716,0.70454,6.2865e-12,1.4934e-11
1.7116,0.56654,0.56654,0.56585,1.0598e-11,0.42994,0.70176,6.223e-12,1.4972e-11
1.7125,0.56654,0.56654,0.56585,1.0585e-11,0.43272,0.69897,6.1488e-12,1.502e-11
1.7133,0.56654,0.56654,0.56585,1.0571e-11,0.43551,0.69618,6.0658e-12,1.5076e-11
1.7141,0.56654,0.56654,0.56585,1.0557e-11,0.4383,0.69339,5.9755e-12,1.5138e-11
1.7149,0.56654,0.56654,0.56585,1.0542e-11,0.4411,0.6906,5.8801e-12,1.5204e-11
1.7157,0.56654,0.56654,0.56585,1.0527e-11,0.44389,0.6878,5.7816e-12,1.5272e-11
1.7165,0.56654,0.56654,0.56584,1.0511e-11,0.44669,0.68499,5.682e-12,1.5339e-11
1.7173,0.56654,0.56654,0.56584,1.0494e-11,0.4495,0.68219,5.5835e-12,1.5405e-11
1.7181,0.56654,0.56654,0.56584,1.0477e-11,0.45231,0.67938,5.4882e-12,1.5466e-11
1.7189,0.56654,0.56654,0.56584,1.046e-11,0.45512,0.67657,5.398e-12,1.5522e-11
1.7197,0.56654,0.56654,0.56584,1.0442e-11,0.45793,0.67375,5.315e-12,1.5569e-11
1.7205,0.56654,0.56654,0.56584,1.0423e-11,0.46074,0.67094,5.241e-12,1.5606e-11
1.7213,0.56654,0.56654,0.56584,1.0404e-11,0.46356,0.66812,5.1778e-12,1.5631e-11
1.7221,0.56654,0.56654,0.56584,1.0385e-11,0.46638,0.6653,5.1268e-12,1.5644e-11
1.7229,0.56654,0.56654,0.56584,1.0366e-11,0.46921,0.66247,5.0894e-12,1.5642e-11
1.7237,0.56654,0.56654,0.56584,1.0346e-11,0.47203,0.65964,5.0667e-12,1.5625e-11
1.7245,0.56654,0.56654,0.56584,1.0326e-11,0.47486,0.65681,5.0596e-12,1.5592e-11
1.7253,0.56654,0.56654,0.56584,1.0306e-11,0.47769,0.65398,5.0687e-12,1.5543e-11
1.7261,0.56654,0.56654,0.56584,1.0285e-11,0.48052,0.65115,5.0944e-12,1.5476e-11
1.7269,0.56654,0.56654,0.56584,1.0265e-11,0.48336,0.64831,5.1367e-12,1.5394e-11
1.7278,0.56654,0.56654,0.56584,1.0245e-11,0.4862,0.64547,5.1955e-12,1.5295e-11
1.7286,0.56654,0.56654,0.56583,1.0225e-11,0.48904,0.64263,5.2704e-12,1.518e-11
1.7294,0.56654,0.56654,0.56583,1.0205e-11,0.49188,0.63979,5.3605e-12,1.505e-11
1.7302,0.56654,0.56654,0.56583,1.0186e-11,0.49472,0.63695,5.4651e-12,1.4907e-11
1.731,0.56654,0.56654,0.56583,1.0167e-11,0.49756,0.6341,5.5828e-12,1.4751e-11
1.7318,0.56654,0.56654,0.56583,1.0148e-11,0.50041,0.63125,5.7122e-12,1.4584e-11
1.7326,0.56654,0.56654,0.56583,1.013e-11,0.50326,0.6284,5.8519e-12,1.4408e-11
1.7334,0.56654,0.56654,0.56583,1.0112e-11,0.50611,0.62555,5.9999e-12,1.4224e-11
1.7342,0.56654,0.56654,0.56583,1.0095e-11,0.50896,0.6227,6.1544e-12,1.4035e-11
1.735,0.56654,0.56654,0.56583,1.0078e-11,0.51182,0.61985,6.3133e-12,1.3843e-11
1.7358,0.56654,0.56654,0.56583,1.0062e-11,0.51467,0.61699,6.4746e-12,1.3649e-11
1.7366,0.56654,0.56654,0.56583,1.0046e-11,0.51753,0.61414,6.6362e-12,1.3456e-11
1.7374,0.56654,0.56654,0.56583,1.0031e-11,0.52038,0.61128,6.7958e-12,1.3266e-11
1.7382,0.56654,0.56654,0.56583,1.0017e-11,0.52324,0.60842,6.9514e-12,1.3082e-11
1.739,0.56654,0.56654,0.56583,1.0002e-11,0.5261,0.60556,7.101e-12,1.2904e-11
1.7398,0.56654,0.56654,0.56583,9.9889e-12,0.52896,0.6027,7.2425e-12,1.2735e-11
1.7406,0.56654,0.56654,0.56583,9.9757e-12,0.53182,0.59984,7.3741e-12,1.2577e-11
1.7414,0.56654,0.56654,0.56583,9.963e-12,0.53468,0.59697,7.4942e-12,1.2432e-11
1.7423,0.56654,0.56654,0.56583,9.9506e-12,0.53755,0.59411,7.6012e-12,1.23e-11
1.7431,0.56654,0.56654,0.56583,9.9386e-12,0.54041,0.59125,7.6939e-12,1.2183e-11
1.7439,0.56654,0.56654,0.56583,9.9267e-12,0.54328,0.58838,7.7712e-12,1.2082e-11
1.7447,0.56654,0.56654,0.56583,9.9151e-12,0.54614,0.58552,7.8323e-12,1.1998e-11
1.7455,0.56654,0.56654,0.56583,9.9036e-12,0.54901,0.58265,7.8767e-12,1.193e-11
1.7463,0.56654,0.56654,0.56583,9.8921e-12,0.55187,0.57978,7.904e-12,1.188e-11
1.7471,0.56654,0.56654,0.56583,9.8806e-12,0.55474,0.57692,7.9143e-12,1.1847e-11
1.7479,0.56654,0.56654,0.56583,9.869e-12,0.55761,0.57405,7.9077e-12,1.183e-11
1.7487,0.56654,0.56654,0.56583,9.8573e-12,0.56047,0.57118,7.8849e-12,1.183e-11
1.7495,0.56654,0.56654,0.56583,9.8453e-12,0.56334,0.56832,7.8465e-12,1.1844e-11
1.7503,0.56654,0.56654,0.56583,9.8331e-12,0.56621,0.56545,7.7937e-12,1.1872e-11
1.7511,0.56654,0.56654,0.56583,9.8205e-12,0.56908,0.56258,7.7277e-12,1.1913e-11
1.7519,0.56654,0.56654,0.56583,9.8076e-12,0.57194,0.55971,7.65e-12,1.1965e-11
1.7527,0.56654,0.56654,0.56583,9.7943e-12,0.57481,0.55685,7.5621e-12,1.2026e-11
1.7535,0.56654,0.56654,0.56583,9.7805e-12,0.57768,0.55398,7.4661e-12,1.2095e-11
1.7543,0.56654,0.56654,0.56583,9.7662e-12,0.58054,0.55111,7.3637e-12,1.2169e-11
1.7551,0.56654,0.56654,0.56583,9.7514e-12,0.58341,0.54825,7.257e-12,1.2246e-11
1.7559,0.56654,0.56654,0.56583,9.7361e-12,0.58627,0.54538,7.1482e-12,1.2324e-11
1.7568,0.56654,0.56654,0.56583,9.7203e-12,0.58914,0.54252,7.0394e-12,1.2401e-11
1.7576,0.56654,0.56654,0.56583,9.704e-12,0.592,0.53965,6.9326e-12,1.2475e-11
1.7584,0.56654,0.56654,0.56583,9.6872e-12,0.59487,0.53679,6.8302e-12,1.2544e-11
1.7592,0.56654,0.56654,0.56583,9.6699e-12,0.59773,0.53393,6.734e-12,1.2606e-11
1.76,0.56654,0.56654,0.56583,9.6522e-12,0.60059,0.53106,6.6459e-12,1.2659e-11
1.7608,0.56654,0.56654,0.56583,9.6341e-12,0.60346,0.5282,6.5679e-12,1.27e-11
1.7616,0.56654,0.56654,0.56583,9.6157e-12,0.60632,0.52534,6.5015e-12,1.273e-11
1.7624,0.56654,0.56654,0.56583,9.5969e-12,0.60918,0.52248,6.4481e-12,1.2746e-11
1.7632,0.56654,0.56654,0.56583,9.5779e-12,0.61204,0.51963,6.409e-12,1.2747e-11
1.764,0.56654,0.56654,0.56583,9.5587e-12,0.61489,0.51677,6.3852e-12,1.2732e-11
1.7648,0.56654,0.56654,0.56583,9.5394e-12,0.61775,0.51391,6.3774e-12,1.2701e-11
1.7656,0.56654,0.56654,0.56583,9.52e-12,0.6206,0.51106,6.3862e-12,1.2654e-11
1.7664,0.56654,0.56654,0.56583,9.5006e-12,0.62346,0.50821,6.4116e-12,1.259e-11
1.7672,0.56654,0.56654,0.56583,9.4813e-12,0.62631,0.50536,6.4538e-12,1.2509e-11
1.768,0.56654,0.56654,0.56583,9.4621e-12,0.62916,0.50251,6.5122e-12,1.2412e-11
1.7688,0.56654,0.56654,0.56583,9.4431e-12,0.63201,0.49966,6.5865e-12,1.23e-11
1.7696,0.56654,0.56654,0.56583,9.4244e-12,0.63486,0.49681,6.6757e-12,1.2173e-11
1.7704,0.56654,0.56654,0.56583,9.406e-12,0.6377,0.49397,6.7787e-12,1.2033e-11
1.7713,0.56654,0.56654,0.56583,9.3879e-12,0.64054,0.49112,6.8943e-12,1.1881e-11
1.7721,0.56654,0.56654,0.56583,9.3703e-12,0.64339,0.48828,7.021e-12,1.172e-11
1.7729,0.56654,0.56654,0.56584,9.3531e-12,0.64623,0.48544,7.157e-12,1.1549e-11
1.7737,0.56654,0.56654,0.56584,9.3363e-12,0.64906,0.48261,7.3006e-12,1.1372e-11
1.7745,0.56654,0.56654,0.56584,9.3201e-12,0.6519,0.47977,7.4497e-12,1.119e-11
1.7753,0.56654,0.56654,0.56584,9.3044e-12,0.65473,0.47694,7.6025e-12,1.1006e-11
1.7761,0.56654,0.56654,0.56584,9.2892e-12,0.65756,0.47411,7.7567e-12,1.0822e-11
1.7769,0.56654,0.56654,0.56584,9.2745e-12,0.66039,0.47128,7.9103e-12,1.0639e-11
1.7777,0.56654,0.56654,0.56584,9.2603e-12,0.66322,0.46846,8.0612e-12,1.046e-11
1.7785,0.56654,0.56654,0.56584,9.2467e-12,0.66604,0.46564,8.2073e-12,1.0286e-11
1.7793,0.56654,0.56654,0.56584,9.2334e-12,0.66887,0.46282,8.3467e-12,1.012e-11
1.7801,0.56654,0.56654,0.56584,9.2206e-12,0.67168,0.46,8.4776e-12,9.9637e-12
1.7809,0.56654,0.56654,0.56584,9.2082e-12,0.6745,0.45718,8.5982e-12,9.8182e-12
1.7817,0.56654,0.56654,0.56584,9.1961e-12,0.67731,0.45437,8.707e-12,9.6852e-12
1.7825,0.56654,0.56654,0.56584,9.1842e-12,0.68012,0.45156,8.8026e-12,9.5658e-12
1.7833,0.56654,0.56654,0.56584,9.1726e-12,0.68293,0.44876,8.8841e-12,9.4612e-12
1.7841,0.56654,0.56654,0.56584,9.1612e-12,0.68574,0.44595,8.9504e-12,9.372e-12
1.7849,0.56654,0.56654,0.56585,9.1499e-12,0.68854,0.44315,9.0011e-12,9.2986e-12
1.7857,0.56654,0.56654,0.56585,9.1385e-12,0.69134,0.44036,9.0356e-12,9.2415e-12
1.7866,0.56654,0.56654,0.56585,9.1272e-12,0.69413,0.43756,9.0539e-12,9.2005e-12
1.7874,0.56654,0.56654,0.56585,9.1157e-12,0.69692,0.43477,9.0562e-12,9.1752e-12
1.7882,0.56654,0.56654,0.56585,9.1041e-12,0.69971,0.43198,9.0428e-12,9.1653e-12
1.789,0.56654,0.56654,0.56585,9.0922e-12,0.7025,0.4292,9.0146e-12,9.1698e-12
1.7898,0.56654,0.56654,0.56585,9.08e-12,0.70528,0.42642,8.9724e-12,9.1876e-12
1.7906,0.56654,0.56654,0.56585,9.0675e-12,0.70806,0.42365,8.9174e-12,9.2176e-12
1.7914,0.56654,0.56654,0.56585,9.0546e-12,0.71083,0.42087,8.851e-12,9.2582e-12
1.7922,0.56654,0.56654,0.56585,9.0413e-12,0.7136,0.4181,8.7748e-12,9.3079e-12
1.793,0.56654,0.56654,0.56585,9.0275e-12,0.71637,0.41534,8.6904e-12,9.3646e-12
1.7938,0.56654,0.56654,0.56585,9.0132e-12,0.71913,0.41258,8.5998e-12,9.4267e-12
1.7946,0.56654,0.56654,0.56586,8.9984e-12,0.72189,0.40982,8.5049e-12,9.492e-12
1.7954,0.56654,0.56654,0.56586,8.9831e-12,0.72465,0.40707,8.4077e-12,9.5585e-12
1.7962,0.56654,0.56654,0.56586,8.9673e-12,0.7274,0.40432,8.3104e-12,9.6242e-12
1.797,0.56654,0.56654,0.56586,8.9509e-12,0.73015,0.40157,8.215e-12,9.6868e-12
1.7978,0.56654,0.56654,0.56586,8.9341e-12,0.73289,0.39883,8.1237e-12,9.7445e-12
1.7986,0.56654,0.56654,0.56586,8.9168e-12,0.73563,0.39609,8.0382e-12,9.7953e-12
1.7994,0.56654,0.56654,0.56586,8.899e-12,0.73836,0.39336,7.9607e-12,9.8373e-12
1.8002,0.56654,0.56654,0.56586,8.8808e-12,0.74109,0.39063,7.8927e-12,9.8689e-12
1.8011,0.56654,0.56654,0.56586,8.8623e-12,0.74382,0.38791,7.836e-12,9.8885e-12
1.8019,0.56654,0.56654,0.56587,8.8435e-12,0.74654,0.38519,7.792e-12,9.8949e-12
1.8027,0.56654,0.56654,0.56587,8.8244e-12,0.74926,0.38248,7.7618e-12,9.8869e-12
1.8035,0.56654,0.56654,0.56587,8.8051e-12,0.75197,0.37977,7.7465e-12,9.8637e-12
1.8043,0.56654,0.56654,0.56587,8.7857e-12,0.75467,0.37706,7.7468e-12,9.8247e-12
1.8051,0.56654,0.56654,0.56587,8.7663e-12,0.75738,0.37436,7.7632e-12,9.7694e-12
1.8059,0.56654,0.56654,0.56587,8.7469e-12,0.76007,0.37167,7.7959e-12,9.6979e-12
1.8067,0.56654,0.56654,0.56587,8.7276e-12,0.76277,0.36898,7.8449e-12,9.6103e-12
1.8075,0.56654,0.56654,0.56587,8.7084e-12,0.76545,0.3663,7.9098e-12,9.5071e-12
1.8083,0.56654,0.56654,0.56588,8.6895e-12,0.76814,0.36362,7.9901e-12,9.3889e-12
1.8091,0.56654,0.56654,0.56588,8.6709e-12,0.77081,0.36094,8.085e-12,9.2568e-12
1.8099,0.56654,0.56654,0.56588,8.6526e-12,0.77348,0.35827,8.1933e-12,9.1119e-12
1.8107,0.56654,0.56654,0.56588,8.6347e-12,0.77615,0.35561,8.3138e-12,8.9556e-12
1.8115,0.56654,0.56654,0.56588,8.6173e-12,0.77881,0.35295,8.445e-12,8.7896e-12
1.8123,0.56654,0.56654,0.56588,8.6003e-12,0.78147,0.3503,8.5851e-12,8.6155e-12
1.8131,0.56654,0.56654,0.56588,8.5839e-12,0.78412,0.34765,8.7325e-12,8.4354e-12
1.8139,0.56654,0.56654,0.56588,8.5681e-12,0.78676,0.34501,8.885e-12,8.2512e-12
1.8147,0.56654,0.56654,0.56589,8.5528e-12,0.7894,0.34237,9.0407e-12,8.065e-12
1.8156,0.56654,0.56654,0.56589,8.5381e-12,0.79203,0.33974,9.1974e-12,7.8789e-12
1.8164,0.56654,0.56654,0.56589,8.524e-12,0.79466,0.33712,9.353e-12,7.6951e-12
1.8172,0.56654,0.56654,0.56589,8.5105e-12,0.79728,0.3345,9.5054e-12,7.5156e-12
1.818,0.56654,0.56654,0.56589,8.4976e-12,0.7999,0.33189,9.6526e-12,7.3425e-12
1.8188,0.56654,0.56654,0.56589,8.4852e-12,0.80251,0.32928,9.7925e-12,7.1778e-12
1.8196,0.56654,0.56654,0.5659,8.4733e-12,0.80511,0.32668,9.9232e-12,7.0233e-12
1.8204,0.56654,0.56654,0.5659,8.4618e-12,0.80771,0.32408,1.0043e-11,6.8806e-12
1.8212,0.56654,0.56654,0.5659,8.4508e-12,0.8103,0.32149,1.015e-11,6.7513e-12
1.822,0.56654,0.56654,0.5659,8.4402e-12,0.81289,0.31891,1.0244e-11,6.6366e-12
1.8228,0.56654,0.56654,0.5659,8.4298e-12,0.81547,0.31634,1.0322e-11,6.5375e-12
1.8236,0.56654,0.56654,0.5659,8.4198e-12,0.81804,0.31377,1.0385e-11,6.4549e-12
1.8244,0.56654,0.56654,0.5659,8.4099e-12,0.8206,0.31121,1.0431e-11,6.3893e-12
1.8252,0.56654,0.56654,0.56591,8.4001e-12,0.82316,0.30865,1.0459e-11,6.3409e-12
1.826,0.56654,0.56654,0.56591,8.3904e-12,0.82572,0.3061,1.0471e-11,6.3099e-12
1.8268,0.56654,0.56654,0.56591,8.3807e-12,0.82826,0.30356,1.0466e-11,6.2959e-12
1.8276,0.56654,0.56654,0.56591,8.3709e-12,0.8308,0.30102,1.0443e-11,6.2984e-12
1.8284,0.56654,0.56654,0.56591,8.361e-12,0.83334,0.29849,1.0405e-11,6.3166e-12
1.8292,0.56654,0.56654,0.56591,8.3508e-12,0.83586,0.29597,1.0352e-11,6.3494e-12
1.8301,0.56654,0.56654,0.56592,8.3404e-12,0.83838,0.29345,1.0285e-11,6.3957e-12
1.8309,0.56654,0.56654,0.56592,8.3297e-12,0.84089,0.29094,1.0206e-11,6.4539e-12
1.8317,0.56654,0.56654,0.56592,8.3186e-12,0.8434,0.28844,1.0115e-11,6.5223e-12
1.8325,0.56654,0.56654,0.56592,8.3072e-12,0.8459,0.28595,1.0015e-11,6.5991e-12
1.8333,0.56654,0.56654,0.56592,8.2953e-12,0.84839,0.28346,9.9081e-12,6.6824e-12
1.8341,0.56654,0.56654,0.56593,8.2829e-12,0.85087,0.28098,9.7957e-12,6.7701e-12
1.8349,0.56654,0.56654,0.56593,8.2701e-12,0.85335,0.27851,9.68e-12,6.8601e-12
1.8357,0.56654,0.56654,0.56593,8.2568e-12,0.85582,0.27604,9.5633e-12,6.9503e-12
1.8365,0.56654,0.56654,0.56593,8.243e-12,0.85828,0.27358,9.4476e-12,7.0384e-12
1.8373,0.56654,0.56654,0.56593,8.2288e-12,0.86073,0.27113,9.3351e-12,7.1225e-12
1.8381,0.56654,0.56654,0.56593,8.2141e-12,0.86318,0.26869,9.2279e-12,7.2004e-12
1.8389,0.56654,0.56654,0.56594,8.1991e-12,0.86562,0.26626,9.128e-12,7.2701e-12
1.8397,0.56654,0.56654,0.56594,8.1836e-12,0.86805,0.26383,9.0371e-12,7.33e-12
1.8405,0.56654,0.56654,0.56594,8.1678e-12,0.87047,0.26141,8.9572e-12,7.3784e-12
1.8413,0.56654,0.56654,0.56594,8.1517e-12,0.87289,0.259,8.8896e-12,7.4137e-12
1.8421,0.56654,0.56654,0.56594,8.1353e-12,0.8753,0.25659,8.8357e-12,7.4349e-12
1.8429,0.56654,0.56654,0.56595,8.1188e-12,0.8777,0.2542,8.7967e-12,7.4408e-12
1.8437,0.56654,0.56654,0.56595,8.1021e-12,0.88009,0.25181,8.7735e-12,7.4308e-12
1.8445,0.56654,0.56654,0.56595,8.0854e-12,0.88247,0.24943,8.7665e-12,7.4043e-12
1.8454,0.56654,0.56654,0.56595,8.0687e-12,0.88485,0.24706,8.7763e-12,7.3611e-12
1.8462,0.56654,0.56654,0.56595,8.0521e-12,0.88722,0.24469,8.8029e-12,7.3012e-12
1.847,0.56654,0.56654,0.56596,8.0356e-12,0.88958,0.24234,8.8461e-12,7.225e-12
1.8478,0.56654,0.56654,0.56596,8.0193e-12,0.89193,0.23999,8.9054e-12,7.1331e-12
1.8486,0.56654,0.56654,0.56596,8.0032e-12,0.89427,0.23765,8.9802e-12,7.0262e-12
1.8494,0.56654,0.56654,0.56596,7.9875e-12,0.89661,0.23532,9.0695e-12,6.9055e-12
1.8502,0.56654,0.56654,0.56597,7.9722e-12,0.89893,0.233,9.1721e-12,6.7723e-12
1.851,0.56654,0.56654,0.56597,7.9572e-12,0.90125,0.23068,9.2865e-12,6.628e-12
1.8518,0.56654,0.56654,0.56597,7.9428e-12,0.90356,0.22838,9.4112e-12,6.4743e-12
1.8526,0.56654,0.56654,0.56597,7.9288e-12,0.90586,0.22608,9.5445e-12,6.3131e-12
1.8534,0.56654,0.56654,0.56597,7.9153e-12,0.90815,0.2238,9.6844e-12,6.1463e-12
1.8542,0.56654,0.56654,0.56598,7.9024e-12,0.91043,0.22152,9.8289e-12,5.976e-12
1.855,0.56654,0.56654,0.56598,7.8901e-12,0.91271,0.21925,9.976e-12,5.8042e-12
1.8558,0.56654,0.56654,0.56598,7.8783e-12,0.91497,0.21699,1.0124e-11,5.633e-12
1.8566,0.56654,0.56654,0.56598,7.867e-12,0.91723,0.21474,1.0269e-11,5.4645e-12
1.8574,0.56654,0.56654,0.56598,7.8562e-12,0.91948,0.21249,1.0412e-11,5.3009e-12
1.8582,0.56654,0.56654,0.56599,7.846e-12,0.92172,0.21026,1.0548e-11,5.144e-12
1.859,0.56654,0.56654,0.56599,7.8362e-12,0.92395,0.20803,1.0677e-11,4.9957e-12
1.8599,0.56654,0.56654,0.56599,7.8269e-12,0.92617,0.20582,1.0796e-11,4.8578e-12
1.8607,0.56654,0.56654,0.56599,7.818e-12,0.92838,0.20361,1.0904e-11,4.7317e-12
1.8615,0.56654,0.56654,0.566,7.8094e-12,0.93058,0.20141,1.1e-11,4.6188e-12
1.8623,0.56654,0.56654,0.566,7.8011e-12,0.93277,0.19923,1.1082e-11,4.5202e-12
1.8631,0.56654,0.56654,0.566,7.793e-12,0.93495,0.19705,1.1149e-11,4.4369e-12
1.8639,0.56654,0.56654,0.566,7.785e-12,0.93713,0.19488,1.1201e-11,4.3694e-12
1.8647,0.56654,0.56654,0.56601,7.7772e-12,0.93929,0.19272,1.1236e-11,4.3182e-12
1.8655,0.56654,0.56654,0.56601,7.7694e-12,0.94145,0.19057,1.1255e-11,4.2834e-12
1.8663,0.56654,0.56654,0.56601,7.7616e-12,0.94359,0.18843,1.1258e-11,4.2647e-12
1.8671,0.56654,0.56654,0.56601,7.7536e-12,0.94573,0.1863,1.1245e-11,4.2619e-12
1.8679,0.56654,0.56654,0.56602,7.7455e-12,0.94785,0.18418,1.1217e-11,4.2742e-12
1.8687,0.56654,0.56654,0.56602,7.7371e-12,0.94997,0.18207,1.1174e-11,4.3006e-12
1.8695,0.56654,0.56654,0.56602,7.7285e-12,0.95207,0.17997,1.1117e-11,4.3401e-12
1.8703,0.56654,0.56654,0.56602,7.7195e-12,0.95417,0.17788,1.1048e-11,4.3912e-12
1.8711,0.56654,0.56654,0.56603,7.7102e-12,0.95625,0.1758,1.0968e-11,4.4525e-12
1.8719,0.56654,0.56654,0.56603,7.7004e-12,0.95833,0.17372,1.0879e-11,4.5221e-12
1.8727,0.56654,0.56654,0.56603,7.6902e-12,0.9604,0.17166,1.0782e-11,4.5983e-12
1.8735,0.56654,0.56654,0.56603,7.6795e-12,0.96245,0.16961,1.068e-11,4.6791e-12
1.8744,0.56654,0.56654,0.56604,7.6683e-12,0.9645,0.16757,1.0574e-11,4.7623e-12
1.8752,0.56654,0.56654,0.56604,7.6567e-12,0.96653,0.16554,1.0467e-11,4.8461e-12
1.876,0.56654,0.56654,0.56604,7.6445e-12,0.96856,0.16352,1.0361e-11,4.9282e-12
1.8768,0.56654,0.56654,0.56604,7.6319e-12,0.97058,0.16151,1.0257e-11,5.0066e-12
1.8776,0.56654,0.56654,0.56605,7.6188e-12,0.97258,0.15951,1.0158e-11,5.0794e-12
1.8784,0.56654,0.56654,0.56605,7.6053e-12,0.97457,0.15752,1.0066e-11,5.1446e-12
1.8792,0.56654,0.56654,0.56605,7.5914e-12,0.97656,0.15554,9.9823e-12,5.2005e-12
1.88,0.56654,0.56654,0.56605,7.5771e-12,0.97853,0.15358,9.9089e-12,5.2454e-12
1.8808,0.56654,0.56654,0.56606,7.5626e-12,0.9805,0.15162,9.8472e-12,5.278e-12
1.8816,0.56654,0.56654,0.56606,7.5478e-12,0.98245,0.14967,9.7986e-12,5.297e-12
1.8824,0.56654,0.56654,0.56606,7.5328e-12,0.98439,0.14773,9.7642e-12,5.3014e-12
1.8832,0.56654,0.56654,0.56606,7.5177e-12,0.98632,0.14581,9.7449e-12,5.2905e-12
1.884,0.56654,0.56654,0.56607,7.5025e-12,0.98824,0.14389,9.7413e-12,5.2637e-12
1.8848,0.56654,0.56654,0.56607,7.4874e-12,0.99015,0.14199,9.7539e-12,5.2208e-12
1.8856,0.56654,0.56654,0.56607,7.4723e-12,0.99205,0.1401,9.7827e-12,5.1619e-12
1.8864,0.56654,0.56654,0.56608,7.4574e-12,0.99394,0.13821,9.8275e-12,5.0873e-12
1.8872,0.56654,0.56654,0.56608,7.4427e-12,0.99581,0.13634,9.888e-12,4.9975e-12
1.888,0.56654,0.56654,0.56608,7.4283e-12,0.99768,0.13448,9.9634e-12,4.8933e-12
1.8889,0.56654,0.56654,0.56608,7.4143e-12,0.99953,0.13263,1.0053e-11,4.7758e-12
1.8897,0.56654,0.56654,0.56609,7.4006e-12,1.0014,0.1308,1.0155e-11,4.6462e-12
1.8905,0.56654,0.56654,0.56609,7.3875e-12,1.0032,0.12897,1.0269e-11,4.5062e-12
1.8913,0.56654,0.56654,0.56609,7.3748e-12,1.005,0.12715,1.0392e-11,4.3572e-12
1.8921,0.56654,0.56654,0.56609,7.3627e-12,1.0068,0.12535,1.0524e-11,4.2013e-12
1.8929,0.56654,0.56654,0.5661,7.3511e-12,1.0086,0.12356,1.0662e-11,4.0402e-12
1.8937,0.56654,0.56654,0.5661,7.3402e-12,1.0104,0.12177,1.0804e-11,3.876e-12
1.8945,0.56654,0.56654,0.5661,7.3298e-12,1.0122,0.12,1.0949e-11,3.7109e-12
1.8953,0.56654,0.56654,0.56611,7.3201e-12,1.014,0.11824,1.1093e-11,3.5469e-12
1.8961,0.56654,0.56654,0.56611,7.311e-12,1.0157,0.1165,1.1236e-11,3.3862e-12
1.8969,0.56654,0.56654,0.56611,7.3025e-12,1.0175,0.11476,1.1374e-11,3.2308e-12
1.8977,0.56654,0.56654,0.56611,7.2946e-12,1.0192,0.11304,1.1507e-11,3.0827e-12
1.8985,0.56654,0.56654,0.56612,7.2873e-12,1.0209,0.11132,1.1631e-11,2.9438e-12
1.8993,0.56654,0.56654,0.56612,7.2805e-12,1.0226,0.10962,1.1745e-11,2.8159e-12
1.9001,0.56654,0.56654,0.56612,7.2741e-12,1.0243,0.10793,1.1848e-11,2.7004e-12
1.9009,0.56654,0.56654,0.56613,7.2682e-12,1.026,0.10626,1.1938e-11,2.5989e-12
1.9017,0.56654,0.56654,0.56613,7.2627e-12,1.0277,0.10459,1.2013e-11,2.5125e-12
1.9025,0.56654,0.56654,0.56613,7.2575e-12,1.0293,0.10294,1.2073e-11,2.442e-12
1.9033,0.56654,0.56654,0.56614,7.2526e-12,1.031,0.10129,1.2117e-11,2.3882e-12
1.9042,0.56654,0.56654,0.56614,7.2478e-12,1.0326,0.099665,1.2144e-11,2.3516e-12
1.905,0.56654,0.56654,0.56614,7.2432e-12,1.0342,0.098046,1.2154e-11,2.3321e-12
1.9058,0.56654,0.56654,0.56614,7.2387e-12,1.0358,0.09644,1.2148e-11,2.3298e-12
1.9066,0.56654,0.56654,0.56615,7.2341e-12,1.0374,0.094846,1.2124e-11,2.3442e-12
1.9074,0.56654,0.56654,0.56615,7.2294e-12,1.039,0.093264,1.2084e-11,2.3748e-12
1.9082,0.56654,0.56654,0.56615,7.2247e-12,1.0406,0.091694,1.2029e-11,2.4205e-12
1.909,0.56654,0.56654,0.56616,7.2197e-12,1.0422,0.090136,1.1959e-11,2.4802e-12
1.9098,0.56654,0.56654,0.56616,7.2144e-12,1.0437,0.08859,1.1876e-11,2.5526e-12
1.9106,0.56654,0.56654,0.56616,7.2089e-12,1.0453,0.087057,1.1782e-11,2.6362e-12
1.9114,0.56654,0.56654,0.56617,7.2031e-12,1.0468,0.085536,1.1677e-11,2.7291e-12
1.9122,0.56654,0.56654,0.56617,7.1968e-12,1.0483,0.084027,1.1564e-11,2.8295e-12
1.913,0.56654,0.56654,0.56617,7.1902e-12,1.0498,0.082531,1.1445e-11,2.9354e-12
1.9138,0.56654,0.56654,0.56617,7.1831e-12,1.0513,0.081047,1.1321e-11,3.0448e-12
1.9146,0.56654,0.56654,0.56618,7.1756e-12,1.0528,0.079575,1.1196e-11,3.1555e-12
1.9154,0.56654,0.56654,0.56618,7.1676e-12,1.0542,0.078116,1.107e-11,3.2654e-12
1.9162,0.56654,0.56654,0.56618,7.1593e-12,1.0557,0.076669,1.0946e-11,3.3723e-12
1.917,0.56654,0.56654,0.56619,7.1505e-12,1.0571,0.075235,1.0827e-11,3.4742e-12
1.9178,0.56654,0.56654,0.56619,7.1413e-12,1.0586,0.073814,1.0713e-11,3.5692e-12
1.9187,0.56654,0.56654,0.56619,7.1317e-12,1.06,0.072405,1.0608e-11,3.6553e-12
1.9195,0.56654,0.56654,0.5662,7.1218e-12,1.0614,0.071009,1.0513e-11,3.7308e-12
1.9203,0.56654,0.56654,0.5662,7.1116e-12,1.0628,0.069625,1.0429e-11,3.7942e-12
1.9211,0.56654,0.56654,0.5662,7.1012e-12,1.0642,0.068254,1.0358e-11,3.8442e-12
1.9219,0.56654,0.56654,0.56621,7.0906e-12,1.0655,0.066896,1.0302e-11,3.8797e-12
1.9227,0.56654,0.56654,0.56621,7.0799e-12,1.0669,0.065551,1.026e-11,3.8997e-12
1.9235,0.56654,0.56654,0.56621,7.0691e-12,1.0682,0.064219,1.0234e-11,3.9037e-12
1.9243,0.56654,0.56654,0.56622,7.0583e-12,1.0695,0.062899,1.0225e-11,3.8913e-12
1.9251,0.56654,0.56654,0.56622,7.0476e-12,1.0708,0.061593,1.0233e-11,3.8624e-12
1.9259,0.56654,0.56654,0.56622,7.037e-12,1.0721,0.060299,1.0257e-11,3.8173e-12
1.9267,0.56654,0.56654,0.56623,7.0266e-12,1.0734,0.059018,1.0297e-11,3.7563e-12
1.9275,0.56654,0.56654,0.56623,7.0165e-12,1.0747,0.057751,1.0353e-11,3.6802e-12
1.9283,0.56654,0.56654,0.56623,7.0066e-12,1.076,0.056496,1.0423e-11,3.5898e-12
1.9291,0.56654,0.56654,0.56624,6.9972e-12,1.0772,0.055254,1.0508e-11,3.4865e-12
1.9299,0.56654,0.56654,0.56624,6.9881e-12,1.0785,0.054026,1.0605e-11,3.3716e-12
1.9307,0.56654,0.56654,0.56624,6.9796e-12,1.0797,0.05281,1.0712e-11,3.2468e-12
1.9315,0.56654,0.56654,0.56625,6.9715e-12,1.0809,0.051608,1.0829e-11,3.1136e-12
1.9323,0.56654,0.56654,0.56625,6.964e-12,1.0821,0.050419,1.0954e-11,2.9741e-12
1.9332,0.56654,0.56654,0.56625,6.957e-12,1.0833,0.049243,1.1084e-11,2.8303e-12
1.934,0.56654,0.56654,0.56626,6.9506e-12,1.0844,0.048081,1.1217e-11,2.6841e-12
1.9348,0.56654,0.56654,0.56626,6.9447e-12,1.0856,0.046931,1.1352e-11,2.5377e-12
1.9356,0.56654,0.56654,0.56626,6.9394e-12,1.0867,0.045795,1.1486e-11,2.3932e-12
1.9364,0.56654,0.56654,0.56627,6.9347e-12,1.0879,0.044673,1.1617e-11,2.2527e-12
1.9372,0.56654,0.56654,0.56627,6.9305e-12,1.089,0.043563,1.1743e-11,2.1182e-12
1.938,0.56654,0.56654,0.56627,6.9268e-12,1.0901,0.042468,1.1862e-11,1.9915e-12
1.9388,0.56654,0.56654,0.56628,6.9236e-12,1.0912,0.041385,1.1973e-11,1.8745e-12
1.9396,0.56654,0.56654,0.56628,6.9209e-12,1.0922,0.040316,1.2073e-11,1.7687e-12
1.9404,0.56654,0.56654,0.56628,6.9185e-12,1.0933,0.039261,1.2161e-11,1.6757e-12
1.9412,0.56654,0.56654,0.56629,6.9164e-12,1.0944,0.038219,1.2236e-11,1.5967e-12
1.942,0.56654,0.56654,0.56629,6.9146e-12,1.0954,0.03719,1.2297e-11,1.5326e-12
1.9428,0.56654,0.56654,0.56629,6.9131e-12,1.0964,0.036175,1.2342e-11,1.4842e-12
1.9436,0.56654,0.56654,0.5663,6.9116e-12,1.0974,0.035174,1.2371e-11,1.4521e-12
1.9444,0.56654,0.56654,0.5663,6.9103e-12,1.0984,0.034186,1.2384e-11,1.4364e-12
1.9452,0.56654,0.56654,0.5663,6.9089e-12,1.0994,0.033212,1.2381e-11,1.4371e-12
1.946,0.56654,0.56654,0.56631,6.9075e-12,1.1004,0.032251,1.2361e-11,1.454e-12
1.9468,0.56654,0.56654,0.56631,6.906e-12,1.1013,0.031305,1.2326e-11,1.4865e-12
1.9477,0.56654,0.56654,0.56631,6.9043e-12,1.1023,0.030372,1.2275e-11,1.5337e-12
1.9485,0.56654,0.56654,0.56632,6.9024e-12,1.1032,0.029452,1.221e-11,1.5947e-12
1.9493,0.56654,0.56654,0.56632,6.9001e-12,1.1041,0.028547,1.2132e-11,1.6681e-12
1.9501,0.56654,0.56654,0.56632,6.8976e-12,1.105,0.027655,1.2043e-11,1.7525e-12
1.9509,0.56654,0.56654,0.56633,6.8946e-12,1.1059,0.026777,1.1943e-11,1.8463e-12
1.9517,0.56654,0.56654,0.56633,6.8912e-12,1.1067,0.025913,1.1835e-11,1.9475e-12
1.9525,0.56654,0.56654,0.56633,6.8874e-12,1.1076,0.025062,1.172e-11,2.0544e-12
1.9533,0.56654,0.56654,0.56634,6.8831e-12,1.1084,0.024226,1.1601e-11,2.1649e-12
1.9541,0.56654,0.56654,0.56634,6.8783e-12,1.1093,0.023404,1.148e-11,2.2768e-12
1.9549,0.56654,0.56654,0.56634,6.8731e-12,1.1101,0.022595,1.1358e-11,2.3882e-12
1.9557,0.56654,0.56654,0.56635,6.8674e-12,1.1109,0.0218,1.1238e-11,2.497e-12
1.9565,0.56654,0.56654,0.56635,6.8612e-12,1.1117,0.021019,1.1121e-11,2.601e-12
1.9573,0.56654,0.56654,0.56635,6.8546e-12,1.1125,0.020253,1.1011e-11,2.6984e-12
1.9581,0.56654,0.56654,0.56636,6.8476e-12,1.1132,0.0195,1.0908e-11,2.7873e-12
1.9589,0.56654,0.56654,0.56636,6.8403e-12,1.114,0.018761,1.0815e-11,2.866e-12
1.9597,0.56654,0.56654,0.56636,6.8326e-12,1.1147,0.018036,1.0732e-11,2.933e-12
1.9605,0.56654,0.56654,0.56637,6.8247e-12,1.1154,0.017326,1.0663e-11,2.9869e-12
1.9613,0.56654,0.56654,0.56637,6.8166e-12,1.1161,0.016629,1.0607e-11,3.0266e-12
1.9621,0.56654,0.56654,0.56638,6.8083e-12,1.1168,0.015946,1.0565e-11,3.0512e-12
1.963,0.56654,0.56654,0.56638,6.8e-12,1.1175,0.015278,1.054e-11,3.0601e-12
1.9638,0.56654,0.56654,0.56638,6.7916e-12,1.1181,0.014624,1.053e-11,3.0529e-12
1.9646,0.56654,0.56654,0.56639,6.7834e-12,1.1188,0.013984,1.0537e-11,3.0294e-12
1.9654,0.56654,0.56654,0.56639,6.7752e-12,1.1194,0.013357,1.0561e-11,2.9899e-12
1.9662,0.56654,0.56654,0.56639,6.7673e-12,1.12,0.012746,1.06e-11,2.9348e-12
1.967,0.56654,0.56654,0.5664,6.7596e-12,1.1206,0.012148,1.0655e-11,2.8647e-12
1.9678,0.56654,0.56654,0.5664,6.7523e-12,1.1212,0.011564,1.0724e-11,2.7806e-12
1.9686,0.56654,0.56654,0.5664,6.7454e-12,1.1218,0.010995,1.0807e-11,2.6836e-12
1.9694,0.56654,0.56654,0.56641,6.7389e-12,1.1224,0.01044,1.0903e-11,2.5752e-12
1.9702,0.56654,0.56654,0.56641,6.7329e-12,1.1229,0.0098994,1.1009e-11,2.4569e-12
1.971,0.56654,0.56654,0.56641,6.7274e-12,1.1235,0.0093729,1.1124e-11,2.3304e-12
1.9718,0.56654,0.56654,0.56642,6.7226e-12,1.124,0.0088606,1.1247e-11,2.1977e-12
1.9726,0.56654,0.56654,0.56642,6.7183e-12,1.1245,0.0083626,1.1376e-11,2.0607e-12
1.9734,0.56654,0.56654,0.56642,6.7147e-12,1.125,0.007879,1.1508e-11,1.9216e-12
1.9742,0.56654,0.56654,0.56643,6.7117e-12,1.1254,0.0074096,1.1641e-11,1.7823e-12
1.975,0.56654,0.56654,0.56643,6.7093e-12,1.1259,0.0069545,1.1774e-11,1.6452e-12
1.9758,0.56654,0.56654,0.56644,6.7076e-12,1.1264,0.0065138,1.1903e-11,1.5121e-12
1.9766,0.56654,0.56654,0.56644,6.7065e-12,1.1268,0.0060875,1.2028e-11,1.3853e-12
1.9775,0.56654,0.56654,0.56644,6.706e-12,1.1272,0.0056754,1.2145e-11,1.2667e-12
1.9783,0.56654,0.56654,0.56645,6.706e-12,1.1276,0.0052778,1.2254e-11,1.158e-12
1.9791,0.56654,0.56654,0.56645,6.7066e-12,1.128,0.0048945,1.2352e-11,1.061e-12
1.9799,0.56654,0.56654,0.56645,6.7076e-12,1.1284,0.0045256,1.2438e-11,9.7722e-13
1.9807,0.56654,0.56654,0.56646,6.7091e-12,1.1287,0.0041711,1.251e-11,9.0786e-13
1.9815,0.56654,0.56654,0.56646,6.711e-12,1.1291,0.0038311,1.2568e-11,8.5402e-13
1.9823,0.56654,0.56654,0.56646,6.7131e-12,1.1294,0.0035054,1.261e-11,8.1653e-13
1.9831,0.56654,0.56654,0.56647,6.7155e-12,1.1297,0.0031941,1.2635e-11,7.9597e-13
1.9839,0.56654,0.56654,0.56647,6.7181e-12,1.13,0.0028973,1.2644e-11,7.9264e-13
1.9847,0.56654,0.56654,0.56648,6.7208e-12,1.1303,0.0026149,1.2635e-11,8.0658e-13
1.9855,0.56654,0.56654,0.56648,6.7235e-12,1.1306,0.002347,1.2609e-11,8.3754e-13
1.9863,0.56654,0.56654,0.56648,6.7262e-12,1.1309,0.0020935,1.2567e-11,8.8504e-13
1.9871,0.56654,0.56654,0.56649,6.7288e-12,1.1311,0.0018545,1.2509e-11,9.483e-13
1.9879,0.56654,0.56654,0.56649,6.7313e-12,1.1313,0.0016299,1.2436e-11,1.0263e-12
1.9887,0.56654,0.56654,0.56649,6.7335e-12,1.1316,0.0014198,1.2349e-11,1.1179e-12
1.9895,0.56654,0.56654,0.5665,6.7355e-12,1.1318,0.0012242,1.225e-11,1.2215e-12
1.9903,0.56654,0.56654,0.5665,6.7372e-12,1.132,0.001043,1.2139e-11,1.3356e-12
1.9911,0.56654,0.56654,0.5665,6.7386e-12,1.1321,0.00087635,1.2019e-11,1.4584e-12
1.992,0.56654,0.56654,0.56651,6.7396e-12,1.1323,0.00072417,1.1891e-11,1.5879e-12
1.9928,0.56654,0.56654,0.56651,6.7402e-12,1.1324,0.00058649,1.1758e-11,1.722e-12
1.9936,0.56654,0.56654,0.56652,6.7403e-12,1.1326,0.00046331,1.1622e-11,1.8589e-12
1.9944,0.56654,0.56654,0.56652,6.7401e-12,1.1327,0.00035463,1.1484e-11,1.9961e-12
1.9952,0.56654,0.56654,0.56652,6.7394e-12,1.1328,0.00026044,1.1347e-11,2.1318e-12
1.996,0.56654,0.56654,0.56653,6.7383e-12,1.1329,0.00018076,1.1213e-11,2.2637e-12
1.9968,0.56654,0.56654,0.56653,6.7368e-12,1.1329,0.00011559,1.1084e-11,2.3899e-12
1.9976,0.56654,0.56654,0.56653,6.7349e-12,1.133,6.493e-05,1.0961e-11,2.5085e-12
1.9984,0.56654,0.56654,0.56654,6.7327e-12,1.133,2.8776e-05,1.0848e-11,2.6175e-12
1.9992,0.56654,0.56654,0.56654,6.7302e-12,1.1331,7.1329e-06,1.0745e-11,2.7155e-12
2,0.56654,0.56654,0.56654,6.7274e-12,1.1331,5.2321e-10,1.0654e-11,2.8009e-12


==> figures/relative_errors/coaxial_cable/p4/maxwell_3d_coaxial_relative_invertM_jcp_p4r3_metrics.csv <==
0.5,0,0,0.10252,2.0159,0.18541,0.12414,308.24,0.015364,0.00018097,20.276,0.014753,662.69,0.015297,0.00099946,0.0016499
0.25,0,0,0.063636,14.094,5.6294,0.8438,2095.2,0.00052854,1.6744e-07,0.52152,0.00035375,6.8367,0.00052756,8.4384e-06,6.8417e-06
0.125,0,0,0.034245,117.46,275.69,8.4114,20886,3.7946e-05,8.0085e-10,0.022848,2.0854e-05,0.33336,3.7883e-05,1.814e-06,1.5858e-06
0.0625,0,0,0.017227,973.49,4969.8,77.752,1.9306e+05,4.8268e-06,1.4429e-11,0.0024496,3.4919e-06,0.073167,4.7943e-06,1.7876e-06,1.7691e-06


==> figures/relative_errors/cube/p2/log_cube_convergence_p2.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_cube.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [16 16 16]
         nquad: [3 3 3]

Done! Simulation with 30396 DoFs took 9687.162543s, 3.901394s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 30396 DoFs took 31671.197946s, 12.755215s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [8 8 8]
         nquad: [3 3 3]

Done! Simulation with 4644 DoFs took 2659.756920s, 1.071187s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 4644 DoFs took 3500.048433s, 1.409605s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [4 4 4]
         nquad: [3 3 3]

Done! Simulation with 840 DoFs took 741.158095s, 0.298493s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 840 DoFs took 778.544799s, 0.313550s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [2 2 2]
    regularity: [1 1 1]
          nsub: [2 2 2]
         nquad: [3 3 3]

Done! Simulation with 198 DoFs took 260.481937s, 0.104906s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 198 DoFs took 250.762801s, 0.100992s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
2,0.018638,0.0245


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertK_tp_jcp_p2r1_hrefN0_energy.csv <==
0.00080548,0.3548,0.24639,0.375,0.0012048,0.75,9.605e-06,0.0024073,2.2397e-06
0.001611,0.3548,0.24639,0.37501,0.0012082,0.74998,3.842e-05,0.0024074,8.9586e-06
0.0024164,0.35479,0.24639,0.37501,0.001214,0.74994,8.6442e-05,0.0024078,2.0156e-05
0.0032219,0.35479,0.24639,0.37502,0.001222,0.74988,0.00015367,0.0024082,3.5832e-05
0.0040274,0.35478,0.24639,0.37502,0.0012324,0.74981,0.0002401,0.0024089,5.5984e-05
0.0048329,0.35477,0.24639,0.37503,0.0012452,0.74971,0.00034573,0.0024097,8.0612e-05
0.0056384,0.35475,0.24639,0.37503,0.0012602,0.74959,0.00047055,0.0024107,0.00010971
0.0064438,0.35474,0.24639,0.37504,0.0012775,0.74946,0.00061456,0.0024118,0.00014329
0.0072493,0.35472,0.24639,0.37504,0.0012972,0.74931,0.00077774,0.0024131,0.00018133
0.0080548,0.3547,0.24639,0.37505,0.0013192,0.74913,0.0009601,0.0024146,0.00022384
0.0088603,0.35468,0.24639,0.37505,0.0013435,0.74894,0.0011616,0.0024162,0.00027081
0.0096658,0.35466,0.24639,0.37506,0.0013701,0.74873,0.0013823,0.002418,0.00032224
0.010471,0.35463,0.24639,0.37506,0.0013991,0.7485,0.0016221,0.00242,0.00037813
0.011277,0.3546,0.24639,0.37507,0.0014303,0.74825,0.001881,0.0024222,0.00043848
0.012082,0.35457,0.24639,0.37507,0.0014639,0.74798,0.0021591,0.0024245,0.00050327
0.012888,0.35454,0.24639,0.37508,0.0014997,0.74769,0.0024562,0.002427,0.0005725
0.013693,0.3545,0.24639,0.37508,0.0015379,0.74739,0.0027724,0.0024296,0.00064617
0.014499,0.35446,0.24639,0.37509,0.0015784,0.74706,0.0031077,0.0024325,0.00072428
0.015304,0.35442,0.24639,0.37509,0.0016212,0.74672,0.0034621,0.0024355,0.00080682
0.01611,0.35438,0.24639,0.37509,0.0016663,0.74635,0.0038355,0.0024387,0.00089378
0.016915,0.35434,0.24639,0.3751,0.0017136,0.74597,0.0042279,0.0024421,0.00098515
0.017721,0.35429,0.24639,0.3751,0.0017633,0.74557,0.0046393,0.0024457,0.0010809
0.018526,0.35424,0.24639,0.37511,0.0018153,0.74515,0.0050696,0.0024495,0.0011811
0.019332,0.35419,0.24639,0.37511,0.0018696,0.74471,0.0055189,0.0024535,0.0012857
0.020137,0.35414,0.24639,0.37512,0.0019262,0.74425,0.0059872,0.0024577,0.0013947
0.020942,0.35409,0.24639,0.37512,0.001985,0.74377,0.0064743,0.002462,0.001508
0.021748,0.35403,0.24639,0.37513,0.0020462,0.74328,0.0069803,0.0024666,0.0016258
0.022553,0.35397,0.24639,0.37513,0.0021096,0.74276,0.0075052,0.0024714,0.0017479
0.023359,0.35391,0.24639,0.37514,0.0021753,0.74223,0.0080489,0.0024764,0.0018743
0.024164,0.35384,0.24639,0.37514,0.0022433,0.74167,0.0086114,0.0024816,0.0020051
0.02497,0.35378,0.24639,0.37515,0.0023136,0.7411,0.0091927,0.002487,0.0021402
0.025775,0.35371,0.24639,0.37515,0.0023861,0.74051,0.0097927,0.0024926,0.0022797
0.026581,0.35364,0.24639,0.37516,0.002461,0.7399,0.010411,0.0024985,0.0024235
0.027386,0.35357,0.24639,0.37516,0.0025381,0.73927,0.011049,0.0025046,0.0025716
0.028192,0.3535,0.24639,0.37517,0.0026174,0.73863,0.011705,0.0025109,0.0027239
0.028997,0.35342,0.24639,0.37517,0.002699,0.73796,0.012379,0.0025174,0.0028806
0.029803,0.35334,0.24639,0.37517,0.0027829,0.73728,0.013073,0.0025242,0.0030416
0.030608,0.35326,0.24639,0.37518,0.002869,0.73657,0.013784,0.0025312,0.0032068
0.031414,0.35318,0.24639,0.37518,0.0029574,0.73585,0.014515,0.0025385,0.0033763
0.032219,0.35309,0.24639,0.37519,0.003048,0.73511,0.015263,0.0025461,0.00355
0.033025,0.35301,0.24639,0.37519,0.0031409,0.73436,0.016031,0.0025539,0.0037279
0.03383,0.35292,0.24639,0.3752,0.003236,0.73358,0.016816,0.0025619,0.0039101
0.034636,0.35283,0.24639,0.3752,0.0033333,0.73278,0.01762,0.0025702,0.0040964
0.035441,0.35273,0.24639,0.37521,0.0034329,0.73197,0.018442,0.0025788,0.004287
0.036247,0.35264,0.24639,0.37521,0.0035347,0.73114,0.019283,0.0025877,0.0044817
0.037052,0.35254,0.24639,0.37522,0.0036387,0.73029,0.020141,0.0025969,0.0046806
0.037858,0.35244,0.24639,0.37522,0.003745,0.72942,0.021018,0.0026063,0.0048837
0.038663,0.35234,0.24639,0.37522,0.0038535,0.72854,0.021913,0.0026161,0.0050908
0.039469,0.35224,0.24639,0.37523,0.0039641,0.72763,0.022826,0.0026261,0.0053022
0.040274,0.35213,0.24639,0.37523,0.004077,0.72671,0.023757,0.0026365,0.0055176
0.041079,0.35203,0.24639,0.37524,0.0041921,0.72577,0.024707,0.0026471,0.0057371
0.041885,0.35192,0.24639,0.37524,0.0043094,0.72481,0.025674,0.0026581,0.0059606
0.04269,0.35181,0.24639,0.37525,0.0044288,0.72384,0.026659,0.0026694,0.0061883
0.043496,0.35169,0.24639,0.37525,0.0045505,0.72284,0.027661,0.002681,0.00642
0.044301,0.35158,0.24639,0.37526,0.0046743,0.72183,0.028682,0.002693,0.0066557
0.045107,0.35146,0.24639,0.37526,0.0048003,0.7208,0.02972,0.0027053,0.0068954
0.045912,0.35134,0.24639,0.37527,0.0049285,0.71975,0.030776,0.0027179,0.0071391
0.046718,0.35122,0.24639,0.37527,0.0050589,0.71869,0.03185,0.0027309,0.0073868
0.047523,0.3511,0.24639,0.37527,0.0051914,0.71761,0.032941,0.0027443,0.0076385
0.048329,0.35097,0.24639,0.37528,0.0053261,0.71651,0.03405,0.002758,0.0078941
0.049134,0.35085,0.24639,0.37528,0.0054629,0.71539,0.035176,0.0027721,0.0081536
0.04994,0.35072,0.24639,0.37529,0.0056018,0.71425,0.03632,0.0027866,0.0084171
0.050745,0.35059,0.24639,0.37529,0.0057429,0.7131,0.037481,0.0028015,0.0086844
0.051551,0.35046,0.24639,0.3753,0.0058862,0.71193,0.038659,0.0028167,0.0089556
0.052356,0.35032,0.24639,0.3753,0.0060315,0.71075,0.039855,0.0028324,0.0092307
0.053162,0.35019,0.24639,0.3753,0.006179,0.70954,0.041067,0.0028485,0.0095095
0.053967,0.35005,0.24639,0.37531,0.0063286,0.70832,0.042297,0.002865,0.0097922
0.054773,0.34991,0.24639,0.37531,0.0064803,0.70708,0.043544,0.0028819,0.010079
0.055578,0.34977,0.24639,0.37532,0.0066341,0.70583,0.044808,0.0028993,0.010369
0.056384,0.34962,0.24639,0.37532,0.00679,0.70455,0.046089,0.002917,0.010663
0.057189,0.34948,0.24639,0.37533,0.006948,0.70326,0.047386,0.0029353,0.010961
0.057995,0.34933,0.24639,0.37533,0.0071081,0.70196,0.0487,0.002954,0.011262
0.0588,0.34918,0.24639,0.37533,0.0072703,0.70064,0.050032,0.0029731,0.011567
0.059606,0.34903,0.24639,0.37534,0.0074345,0.6993,0.051379,0.0029927,0.011876
0.060411,0.34888,0.24639,0.37534,0.0076008,0.69794,0.052744,0.0030128,0.012189
0.061216,0.34872,0.24639,0.37535,0.0077691,0.69657,0.054124,0.0030334,0.012505
0.062022,0.34857,0.24639,0.37535,0.0079395,0.69518,0.055522,0.0030545,0.012825
0.062827,0.34841,0.24639,0.37535,0.0081119,0.69377,0.056935,0.0030761,0.013148
0.063633,0.34825,0.24639,0.37536,0.0082864,0.69235,0.058365,0.0030981,0.013475
0.064438,0.34809,0.24639,0.37536,0.0084629,0.69091,0.059811,0.0031207,0.013805
0.065244,0.34793,0.24639,0.37537,0.0086414,0.68946,0.061273,0.0031439,0.014139
0.066049,0.34776,0.24639,0.37537,0.008822,0.68799,0.062752,0.0031675,0.014476
0.066855,0.34759,0.24639,0.37537,0.0090045,0.6865,0.064246,0.0031917,0.014817
0.06766,0.34743,0.24639,0.37538,0.009189,0.685,0.065756,0.0032165,0.015162
0.068466,0.34726,0.24639,0.37538,0.0093756,0.68348,0.067282,0.0032418,0.015509
0.069271,0.34708,0.24639,0.37539,0.0095641,0.68195,0.068824,0.0032677,0.015861
0.070077,0.34691,0.24639,0.37539,0.0097546,0.6804,0.070382,0.0032941,0.016215
0.070882,0.34674,0.24639,0.37539,0.009947,0.67883,0.071955,0.0033212,0.016573
0.071688,0.34656,0.24639,0.3754,0.010141,0.67725,0.073544,0.0033488,0.016934
0.072493,0.34638,0.24639,0.3754,0.010338,0.67566,0.075148,0.003377,0.017299
0.073299,0.3462,0.24639,0.37541,0.010536,0.67404,0.076767,0.0034059,0.017666
0.074104,0.34602,0.24639,0.37541,0.010736,0.67242,0.078402,0.0034354,0.018037
0.07491,0.34584,0.24639,0.37541,0.010939,0.67077,0.080052,0.0034655,0.018412
0.075715,0.34566,0.24639,0.37542,0.011143,0.66912,0.081717,0.0034962,0.018789
0.076521,0.34547,0.24639,0.37542,0.011349,0.66744,0.083397,0.0035276,0.01917
0.077326,0.34528,0.24639,0.37542,0.011557,0.66576,0.085092,0.0035596,0.019554
0.078132,0.34509,0.24639,0.37543,0.011766,0.66405,0.086802,0.0035924,0.01994
0.078937,0.3449,0.24639,0.37543,0.011978,0.66234,0.088527,0.0036257,0.02033
0.079743,0.34471,0.24639,0.37544,0.012192,0.66061,0.090266,0.0036598,0.020723
0.080548,0.34452,0.24639,0.37544,0.012407,0.65886,0.09202,0.0036946,0.02112
0.081353,0.34433,0.24639,0.37544,0.012624,0.6571,0.093788,0.00373,0.021519
0.082159,0.34413,0.24639,0.37545,0.012844,0.65532,0.095571,0.0037662,0.021921
0.082964,0.34393,0.24639,0.37545,0.013065,0.65353,0.097368,0.0038031,0.022326
0.08377,0.34373,0.24639,0.37545,0.013287,0.65173,0.099179,0.0038407,0.022734
0.084575,0.34353,0.24639,0.37546,0.013512,0.64991,0.101,0.0038791,0.023145
0.085381,0.34333,0.24639,0.37546,0.013738,0.64808,0.10284,0.0039182,0.023559
0.086186,0.34313,0.24639,0.37546,0.013967,0.64623,0.1047,0.0039581,0.023975
0.086992,0.34292,0.24639,0.37547,0.014197,0.64437,0.10657,0.0039987,0.024395
0.087797,0.34272,0.24639,0.37547,0.014429,0.6425,0.10845,0.0040402,0.024817
0.088603,0.34251,0.24639,0.37547,0.014662,0.64061,0.11034,0.0040824,0.025242
0.089408,0.3423,0.24639,0.37548,0.014898,0.63871,0.11225,0.0041254,0.02567
0.090214,0.3421,0.24639,0.37548,0.015135,0.63679,0.11417,0.0041692,0.0261
0.091019,0.34188,0.24639,0.37548,0.015374,0.63486,0.11611,0.0042138,0.026533
0.091825,0.34167,0.24639,0.37549,0.015614,0.63292,0.11805,0.0042593,0.026969
0.09263,0.34146,0.24639,0.37549,0.015857,0.63097,0.12002,0.0043055,0.027408
0.093436,0.34125,0.24639,0.37549,0.016101,0.629,0.12199,0.0043527,0.027849
0.094241,0.34103,0.24639,0.3755,0.016346,0.62702,0.12398,0.0044007,0.028292
0.095047,0.34081,0.24639,0.3755,0.016594,0.62502,0.12598,0.0044495,0.028738
0.095852,0.3406,0.24639,0.3755,0.016843,0.62302,0.12799,0.0044992,0.029187
0.096658,0.34038,0.24639,0.37551,0.017094,0.621,0.13002,0.0045498,0.029638
0.097463,0.34016,0.24639,0.37551,0.017346,0.61897,0.13206,0.0046013,0.030092
0.098269,0.33993,0.24639,0.37551,0.017601,0.61692,0.13411,0.0046537,0.030548
0.099074,0.33971,0.24639,0.37552,0.017856,0.61486,0.13617,0.004707,0.031006
0.09988,0.33949,0.24639,0.37552,0.018114,0.61279,0.13824,0.0047612,0.031467
0.10069,0.33926,0.24639,0.37552,0.018373,0.61071,0.14033,0.0048164,0.03193
0.10149,0.33904,0.24639,0.37553,0.018634,0.60862,0.14243,0.0048725,0.032395
0.1023,0.33881,0.24639,0.37553,0.018896,0.60651,0.14454,0.0049295,0.032863
0.1031,0.33859,0.24639,0.37553,0.01916,0.6044,0.14667,0.0049875,0.033332
0.10391,0.33836,0.24639,0.37553,0.019425,0.60227,0.1488,0.0050465,0.033804
0.10471,0.33813,0.24639,0.37554,0.019692,0.60013,0.15095,0.0051064,0.034278
0.10552,0.3379,0.24639,0.37554,0.019961,0.59797,0.15311,0.0051673,0.034755
0.10632,0.33766,0.24639,0.37554,0.020231,0.59581,0.15527,0.0052293,0.035233
0.10713,0.33743,0.24639,0.37555,0.020503,0.59364,0.15746,0.0052922,0.035714
0.10793,0.3372,0.24639,0.37555,0.020776,0.59145,0.15965,0.0053561,0.036196
0.10874,0.33697,0.24639,0.37555,0.021051,0.58925,0.16185,0.0054211,0.036681
0.10955,0.33673,0.24639,0.37555,0.021327,0.58704,0.16406,0.0054871,0.037167
0.11035,0.33649,0.24639,0.37556,0.021605,0.58483,0.16629,0.0055542,0.037656
0.11116,0.33626,0.24639,0.37556,0.021884,0.5826,0.16852,0.0056223,0.038146
0.11196,0.33602,0.24639,0.37556,0.022165,0.58036,0.17077,0.0056914,0.038638
0.11277,0.33578,0.24639,0.37556,0.022447,0.5781,0.17303,0.0057616,0.039132
0.11357,0.33554,0.24639,0.37557,0.022731,0.57584,0.17529,0.0058329,0.039628
0.11438,0.3353,0.24639,0.37557,0.023016,0.57357,0.17757,0.0059053,0.040126
0.11518,0.33506,0.24639,0.37557,0.023302,0.57129,0.17986,0.0059788,0.040625
0.11599,0.33482,0.24639,0.37557,0.02359,0.569,0.18215,0.0060534,0.041126
0.11679,0.33458,0.24639,0.37558,0.023879,0.5667,0.18446,0.0061291,0.041629
0.1176,0.33433,0.24639,0.37558,0.02417,0.56438,0.18678,0.0062059,0.042134
0.11841,0.33409,0.24639,0.37558,0.024462,0.56206,0.1891,0.0062839,0.04264
0.11921,0.33385,0.24639,0.37558,0.024755,0.55973,0.19144,0.006363,0.043148
0.12002,0.3336,0.24639,0.37559,0.02505,0.55739,0.19378,0.0064433,0.043657
0.12082,0.33336,0.24639,0.37559,0.025346,0.55504,0.19614,0.0065247,0.044168
0.12163,0.33311,0.24639,0.37559,0.025644,0.55268,0.1985,0.0066073,0.04468
0.12243,0.33286,0.24639,0.37559,0.025942,0.55031,0.20087,0.006691,0.045194
0.12324,0.33262,0.24639,0.3756,0.026243,0.54794,0.20326,0.0067759,0.045709
0.12404,0.33237,0.24639,0.3756,0.026544,0.54555,0.20565,0.0068621,0.046226
0.12485,0.33212,0.24639,0.3756,0.026847,0.54316,0.20804,0.0069494,0.046744
0.12565,0.33187,0.24639,0.3756,0.02715,0.54075,0.21045,0.0070379,0.047263
0.12646,0.33162,0.24639,0.3756,0.027456,0.53834,0.21287,0.0071277,0.047783
0.12727,0.33137,0.24639,0.37561,0.027762,0.53592,0.21529,0.0072187,0.048305
0.12807,0.33112,0.24639,0.37561,0.02807,0.53349,0.21772,0.0073109,0.048828
0.12888,0.33087,0.24639,0.37561,0.028379,0.53106,0.22017,0.0074044,0.049353
0.12968,0.33062,0.24639,0.37561,0.028689,0.52861,0.22261,0.0074991,0.049878
0.13049,0.33037,0.24639,0.37561,0.029,0.52616,0.22507,0.007595,0.050405
0.13129,0.33012,0.24639,0.37562,0.029312,0.5237,0.22753,0.0076922,0.050932
0.1321,0.32986,0.24639,0.37562,0.029626,0.52123,0.23001,0.0077907,0.051461
0.1329,0.32961,0.24639,0.37562,0.029941,0.51876,0.23248,0.0078905,0.051991
0.13371,0.32936,0.24639,0.37562,0.030257,0.51627,0.23497,0.0079916,0.052522
0.13452,0.32911,0.24639,0.37562,0.030574,0.51378,0.23746,0.0080939,0.053053
0.13532,0.32885,0.24639,0.37563,0.030892,0.51129,0.23996,0.0081976,0.053586
0.13613,0.3286,0.24639,0.37563,0.031211,0.50878,0.24247,0.0083026,0.05412
0.13693,0.32834,0.24639,0.37563,0.031531,0.50627,0.24499,0.0084088,0.054654
0.13774,0.32809,0.24639,0.37563,0.031853,0.50375,0.24751,0.0085164,0.055189
0.13854,0.32784,0.24639,0.37563,0.032175,0.50123,0.25003,0.0086254,0.055725
0.13935,0.32758,0.24639,0.37563,0.032499,0.4987,0.25257,0.0087357,0.056262
0.14015,0.32733,0.24639,0.37564,0.032823,0.49616,0.25511,0.0088473,0.0568
0.14096,0.32707,0.24639,0.37564,0.033149,0.49362,0.25765,0.0089602,0.057338
0.14176,0.32682,0.24639,0.37564,0.033476,0.49107,0.26021,0.0090745,0.057877
0.14257,0.32656,0.24639,0.37564,0.033803,0.48852,0.26276,0.0091902,0.058416
0.14338,0.3263,0.24639,0.37564,0.034132,0.48595,0.26533,0.0093073,0.058957
0.14418,0.32605,0.24639,0.37564,0.034462,0.48339,0.2679,0.0094257,0.059497
0.14499,0.32579,0.24639,0.37564,0.034792,0.48082,0.27047,0.0095455,0.060039
0.14579,0.32554,0.24639,0.37565,0.035124,0.47824,0.27305,0.0096667,0.06058
0.1466,0.32528,0.24639,0.37565,0.035456,0.47565,0.27564,0.0097893,0.061123
0.1474,0.32503,0.24639,0.37565,0.035789,0.47307,0.27823,0.0099133,0.061665
0.14821,0.32477,0.24639,0.37565,0.036124,0.47047,0.28082,0.010039,0.062209
0.14901,0.32452,0.24639,0.37565,0.036459,0.46788,0.28343,0.010165,0.062752
0.14982,0.32426,0.24639,0.37565,0.036795,0.46527,0.28603,0.010294,0.063296
0.15062,0.324,0.24639,0.37565,0.037132,0.46267,0.28864,0.010423,0.06384
0.15143,0.32375,0.24639,0.37565,0.037469,0.46005,0.29125,0.010554,0.064384
0.15224,0.32349,0.24639,0.37565,0.037808,0.45744,0.29387,0.010687,0.064929
0.15304,0.32324,0.24639,0.37566,0.038147,0.45482,0.29649,0.010821,0.065474
0.15385,0.32298,0.24639,0.37566,0.038488,0.45219,0.29912,0.010956,0.066019
0.15465,0.32273,0.24639,0.37566,0.038829,0.44956,0.30175,0.011093,0.066564
0.15546,0.32247,0.24639,0.37566,0.03917,0.44693,0.30439,0.011231,0.067109
0.15626,0.32222,0.24639,0.37566,0.039513,0.4443,0.30702,0.011371,0.067655
0.15707,0.32197,0.24639,0.37566,0.039856,0.44166,0.30966,0.011512,0.0682
0.15787,0.32171,0.24639,0.37566,0.0402,0.43901,0.31231,0.011655,0.068746
0.15868,0.32146,0.24639,0.37566,0.040545,0.43637,0.31496,0.011799,0.069291
0.15949,0.32121,0.24639,0.37566,0.04089,0.43372,0.31761,0.011944,0.069837
0.16029,0.32095,0.24639,0.37566,0.041237,0.43107,0.32026,0.012091,0.070382
0.1611,0.3207,0.24639,0.37566,0.041583,0.42841,0.32292,0.01224,0.070927
0.1619,0.32045,0.24639,0.37566,0.041931,0.42575,0.32558,0.01239,0.071472
0.16271,0.32019,0.24639,0.37567,0.042279,0.42309,0.32824,0.012541,0.072017
0.16351,0.31994,0.24639,0.37567,0.042628,0.42043,0.3309,0.012694,0.072562
0.16432,0.31969,0.24639,0.37567,0.042977,0.41776,0.33357,0.012849,0.073106
0.16512,0.31944,0.24639,0.37567,0.043328,0.4151,0.33624,0.013005,0.073651
0.16593,0.31919,0.24639,0.37567,0.043678,0.41243,0.33891,0.013162,0.074194
0.16673,0.31894,0.24639,0.37567,0.044029,0.40975,0.34158,0.013321,0.074738
0.16754,0.31869,0.24639,0.37567,0.044381,0.40708,0.34426,0.013481,0.075281
0.16835,0.31844,0.24639,0.37567,0.044734,0.40441,0.34693,0.013643,0.075824
0.16915,0.31819,0.24639,0.37567,0.045087,0.40173,0.34961,0.013807,0.076367
0.16996,0.31795,0.24639,0.37567,0.04544,0.39905,0.35229,0.013971,0.076909
0.17076,0.3177,0.24639,0.37567,0.045794,0.39637,0.35497,0.014138,0.07745
0.17157,0.31745,0.24639,0.37567,0.046149,0.39369,0.35765,0.014306,0.077991
0.17237,0.3172,0.24639,0.37567,0.046503,0.39101,0.36033,0.014475,0.078532
0.17318,0.31696,0.24639,0.37567,0.046859,0.38833,0.36301,0.014646,0.079072
0.17398,0.31671,0.24639,0.37567,0.047215,0.38565,0.36569,0.014819,0.079611
0.17479,0.31647,0.24639,0.37567,0.047571,0.38296,0.36838,0.014992,0.08015
0.17559,0.31623,0.24639,0.37567,0.047928,0.38028,0.37106,0.015168,0.080688
0.1764,0.31598,0.24639,0.37567,0.048285,0.3776,0.37375,0.015345,0.081225
0.17721,0.31574,0.24639,0.37567,0.048643,0.37491,0.37643,0.015523,0.081762
0.17801,0.3155,0.24639,0.37567,0.049001,0.37223,0.37911,0.015703,0.082298
0.17882,0.31526,0.24639,0.37567,0.049359,0.36955,0.3818,0.015885,0.082833
0.17962,0.31502,0.24639,0.37567,0.049718,0.36686,0.38448,0.016068,0.083367
0.18043,0.31478,0.24639,0.37567,0.050077,0.36418,0.38716,0.016252,0.083901
0.18123,0.31454,0.24639,0.37567,0.050436,0.3615,0.38985,0.016438,0.084434
0.18204,0.3143,0.24639,0.37567,0.050796,0.35881,0.39253,0.016626,0.084966
0.18284,0.31406,0.24639,0.37567,0.051156,0.35613,0.39521,0.016815,0.085496
0.18365,0.31383,0.24639,0.37567,0.051516,0.35345,0.39789,0.017006,0.086026
0.18445,0.31359,0.24639,0.37567,0.051877,0.35077,0.40057,0.017198,0.086555
0.18526,0.31336,0.24639,0.37567,0.052237,0.3481,0.40324,0.017391,0.087083
0.18607,0.31312,0.24639,0.37567,0.052598,0.34542,0.40592,0.017586,0.08761
0.18687,0.31289,0.24639,0.37567,0.05296,0.34274,0.40859,0.017783,0.088136
0.18768,0.31266,0.24639,0.37567,0.053321,0.34007,0.41126,0.017981,0.088661
0.18848,0.31243,0.24639,0.37567,0.053683,0.3374,0.41393,0.01818,0.089185
0.18929,0.3122,0.24639,0.37567,0.054045,0.33473,0.4166,0.018381,0.089708
0.19009,0.31197,0.24639,0.37567,0.054407,0.33206,0.41927,0.018584,0.090229
0.1909,0.31174,0.24639,0.37567,0.054769,0.3294,0.42193,0.018788,0.09075
0.1917,0.31151,0.24639,0.37567,0.055131,0.32674,0.4246,0.018993,0.091269
0.19251,0.31129,0.24639,0.37566,0.055494,0.32407,0.42725,0.0192,0.091787
0.19332,0.31106,0.24639,0.37566,0.055856,0.32142,0.42991,0.019409,0.092303
0.19412,0.31084,0.24639,0.37566,0.056219,0.31876,0.43256,0.019619,0.092819
0.19493,0.31062,0.24639,0.37566,0.056581,0.31611,0.43522,0.01983,0.093333
0.19573,0.3104,0.24639,0.37566,0.056944,0.31346,0.43786,0.020043,0.093846
0.19654,0.31017,0.24639,0.37566,0.057307,0.31081,0.44051,0.020257,0.094357
0.19734,0.30996,0.24639,0.37566,0.05767,0.30817,0.44315,0.020473,0.094867
0.19815,0.30974,0.24639,0.37566,0.058033,0.30553,0.44579,0.02069,0.095376
0.19895,0.30952,0.24639,0.37566,0.058396,0.3029,0.44842,0.020909,0.095883
0.19976,0.3093,0.24639,0.37566,0.058759,0.30026,0.45105,0.021129,0.096388
0.20056,0.30909,0.24639,0.37566,0.059122,0.29764,0.45368,0.021351,0.096893
0.20137,0.30888,0.24639,0.37566,0.059485,0.29501,0.4563,0.021574,0.097395
0.20218,0.30866,0.24639,0.37565,0.059847,0.29239,0.45892,0.021798,0.097897
0.20298,0.30845,0.24639,0.37565,0.06021,0.28978,0.46153,0.022024,0.098396
0.20379,0.30824,0.24639,0.37565,0.060573,0.28716,0.46414,0.022251,0.098895
0.20459,0.30803,0.24639,0.37565,0.060936,0.28456,0.46674,0.02248,0.099391
0.2054,0.30783,0.24639,0.37565,0.061298,0.28196,0.46934,0.02271,0.099886
0.2062,0.30762,0.24639,0.37565,0.06166,0.27936,0.47194,0.022941,0.10038
0.20701,0.30742,0.24639,0.37565,0.062023,0.27676,0.47453,0.023174,0.10087
0.20781,0.30721,0.24639,0.37565,0.062385,0.27418,0.47711,0.023409,0.10136
0.20862,0.30701,0.24639,0.37564,0.062747,0.27159,0.47969,0.023644,0.10185
0.20942,0.30681,0.24639,0.37564,0.063108,0.26902,0.48227,0.023881,0.10234
0.21023,0.30661,0.24639,0.37564,0.06347,0.26645,0.48484,0.024119,0.10282
0.21104,0.30641,0.24639,0.37564,0.063831,0.26388,0.4874,0.024359,0.1033
0.21184,0.30622,0.24639,0.37564,0.064193,0.26132,0.48996,0.0246,0.10378
0.21265,0.30602,0.24639,0.37564,0.064553,0.25876,0.49251,0.024843,0.10426
0.21345,0.30583,0.24639,0.37564,0.064914,0.25622,0.49506,0.025086,0.10474
0.21426,0.30564,0.24639,0.37563,0.065275,0.25367,0.4976,0.025331,0.10522
0.21506,0.30545,0.24639,0.37563,0.065635,0.25114,0.50013,0.025578,0.10569
0.21587,0.30526,0.24639,0.37563,0.065995,0.24861,0.50266,0.025825,0.10616
0.21667,0.30507,0.24639,0.37563,0.066354,0.24608,0.50518,0.026074,0.10663
0.21748,0.30488,0.24639,0.37563,0.066713,0.24356,0.50769,0.026324,0.1071
0.21829,0.3047,0.24639,0.37563,0.067072,0.24105,0.5102,0.026576,0.10757
0.21909,0.30451,0.24639,0.37562,0.067431,0.23855,0.5127,0.026828,0.10803
0.2199,0.30433,0.24639,0.37562,0.067789,0.23605,0.51519,0.027082,0.1085
0.2207,0.30415,0.24639,0.37562,0.068147,0.23357,0.51768,0.027338,0.10896
0.22151,0.30397,0.24639,0.37562,0.068504,0.23108,0.52016,0.027594,0.10941
0.22231,0.3038,0.24639,0.37562,0.068861,0.22861,0.52263,0.027852,0.10987
0.22312,0.30362,0.24639,0.37562,0.069218,0.22614,0.52509,0.028111,0.11032
0.22392,0.30345,0.24639,0.37561,0.069574,0.22368,0.52755,0.028371,0.11078
0.22473,0.30328,0.24639,0.37561,0.06993,0.22123,0.52999,0.028632,0.11123
0.22553,0.30311,0.24639,0.37561,0.070285,0.21879,0.53243,0.028894,0.11168
0.22634,0.30294,0.24639,0.37561,0.07064,0.21635,0.53487,0.029158,0.11212
0.22715,0.30277,0.24639,0.37561,0.070994,0.21392,0.53729,0.029423,0.11257
0.22795,0.3026,0.24639,0.3756,0.071348,0.2115,0.5397,0.029689,0.11301
0.22876,0.30244,0.24639,0.3756,0.071701,0.20909,0.54211,0.029956,0.11345
0.22956,0.30228,0.24639,0.3756,0.072054,0.20669,0.54451,0.030224,0.11388
0.23037,0.30212,0.24639,0.3756,0.072406,0.20429,0.5469,0.030493,0.11432
0.23117,0.30196,0.24639,0.37559,0.072758,0.20191,0.54928,0.030763,0.11475
0.23198,0.3018,0.24639,0.37559,0.073109,0.19953,0.55165,0.031035,0.11518
0.23278,0.30165,0.24639,0.37559,0.07346,0.19716,0.55402,0.031307,0.11561
0.23359,0.3015,0.24639,0.37559,0.07381,0.19481,0.55637,0.031581,0.11604
0.23439,0.30134,0.24639,0.37559,0.074159,0.19246,0.55871,0.031855,0.11646
0.2352,0.30119,0.24639,0.37558,0.074508,0.19012,0.56105,0.032131,0.11688
0.23601,0.30105,0.24639,0.37558,0.074856,0.18779,0.56337,0.032408,0.1173
0.23681,0.3009,0.24639,0.37558,0.075203,0.18547,0.56569,0.032685,0.11772
0.23762,0.30076,0.24639,0.37558,0.07555,0.18315,0.568,0.032964,0.11814
0.23842,0.30061,0.24639,0.37557,0.075896,0.18085,0.57029,0.033243,0.11855
0.23923,0.30047,0.24639,0.37557,0.076242,0.17856,0.57258,0.033524,0.11896
0.24003,0.30033,0.24639,0.37557,0.076586,0.17628,0.57486,0.033805,0.11937
0.24084,0.3002,0.24639,0.37557,0.076931,0.17401,0.57712,0.034088,0.11977
0.24164,0.30006,0.24639,0.37556,0.077274,0.17175,0.57938,0.034371,0.12018
0.24245,0.29993,0.24639,0.37556,0.077616,0.1695,0.58162,0.034655,0.12058
0.24325,0.2998,0.24639,0.37556,0.077958,0.16726,0.58386,0.03494,0.12098
0.24406,0.29967,0.24639,0.37556,0.078299,0.16503,0.58608,0.035226,0.12137
0.24487,0.29954,0.24639,0.37555,0.07864,0.16281,0.58829,0.035513,0.12177
0.24567,0.29941,0.24639,0.37555,0.078979,0.1606,0.5905,0.0358,0.12216
0.24648,0.29929,0.24639,0.37555,0.079318,0.15841,0.59269,0.036088,0.12255
0.24728,0.29917,0.24639,0.37554,0.079656,0.15622,0.59487,0.036377,0.12293
0.24809,0.29905,0.24639,0.37554,0.079993,0.15405,0.59704,0.036667,0.12332
0.24889,0.29893,0.24639,0.37554,0.080329,0.15188,0.59919,0.036958,0.1237
0.2497,0.29882,0.24639,0.37554,0.080664,0.14973,0.60134,0.037249,0.12408
0.2505,0.2987,0.24639,0.37553,0.080999,0.14759,0.60347,0.037542,0.12446
0.25131,0.29859,0.24639,0.37553,0.081332,0.14547,0.60559,0.037834,0.12483
0.25212,0.29848,0.24639,0.37553,0.081665,0.14335,0.60771,0.038128,0.1252
0.25292,0.29837,0.24639,0.37552,0.081997,0.14124,0.6098,0.038422,0.12557
0.25373,0.29827,0.24639,0.37552,0.082328,0.13915,0.61189,0.038717,0.12594
0.25453,0.29816,0.24639,0.37552,0.082658,0.13707,0.61397,0.039012,0.1263
0.25534,0.29806,0.24639,0.37551,0.082987,0.135,0.61603,0.039308,0.12666
0.25614,0.29796,0.24639,0.37551,0.083315,0.13295,0.61808,0.039605,0.12702
0.25695,0.29786,0.24639,0.37551,0.083642,0.1309,0.62012,0.039902,0.12738
0.25775,0.29777,0.24639,0.37551,0.083968,0.12887,0.62214,0.0402,0.12774
0.25856,0.29767,0.24639,0.3755,0.084293,0.12685,0.62415,0.040498,0.12809
0.25936,0.29758,0.24639,0.3755,0.084617,0.12485,0.62615,0.040797,0.12844
0.26017,0.29749,0.24639,0.3755,0.08494,0.12285,0.62814,0.041097,0.12878
0.26098,0.29741,0.24639,0.37549,0.085262,0.12087,0.63011,0.041396,0.12913
0.26178,0.29732,0.24639,0.37549,0.085583,0.11891,0.63207,0.041697,0.12947
0.26259,0.29724,0.24639,0.37549,0.085903,0.11695,0.63402,0.041997,0.12981
0.26339,0.29716,0.24639,0.37548,0.086222,0.11501,0.63595,0.042298,0.13015
0.2642,0.29708,0.24639,0.37548,0.08654,0.11308,0.63788,0.0426,0.13048
0.265,0.297,0.24639,0.37548,0.086857,0.11117,0.63978,0.042902,0.13081
0.26581,0.29692,0.24639,0.37547,0.087173,0.10927,0.64168,0.043204,0.13114
0.26661,0.29685,0.24639,0.37547,0.087487,0.10738,0.64356,0.043507,0.13147
0.26742,0.29678,0.24639,0.37547,0.087801,0.10551,0.64542,0.04381,0.13179
0.26822,0.29671,0.24639,0.37546,0.088113,0.10365,0.64728,0.044113,0.13211
0.26903,0.29665,0.24639,0.37546,0.088425,0.1018,0.64911,0.044416,0.13243
0.26984,0.29658,0.24639,0.37546,0.088735,0.099972,0.65094,0.04472,0.13275
0.27064,0.29652,0.24639,0.37545,0.089044,0.098154,0.65275,0.045024,0.13306
0.27145,0.29646,0.24639,0.37545,0.089351,0.096351,0.65455,0.045328,0.13337
0.27225,0.2964,0.24639,0.37544,0.089658,0.094562,0.65633,0.045632,0.13368
0.27306,0.29635,0.24639,0.37544,0.089963,0.092787,0.65809,0.045937,0.13399
0.27386,0.29629,0.24639,0.37544,0.090267,0.091027,0.65985,0.046241,0.13429
0.27467,0.29624,0.24639,0.37543,0.09057,0.089281,0.66159,0.046546,0.13459
0.27547,0.29619,0.24639,0.37543,0.090872,0.08755,0.66331,0.046851,0.13489
0.27628,0.29615,0.24639,0.37543,0.091173,0.085834,0.66502,0.047156,0.13519
0.27709,0.2961,0.24639,0.37542,0.091472,0.084133,0.66671,0.047461,0.13548
0.27789,0.29606,0.24639,0.37542,0.09177,0.082446,0.66839,0.047766,0.13577
0.2787,0.29602,0.24639,0.37542,0.092066,0.080774,0.67006,0.048071,0.13606
0.2795,0.29598,0.24639,0.37541,0.092362,0.079118,0.6717,0.048376,0.13635
0.28031,0.29594,0.24639,0.37541,0.092656,0.077477,0.67334,0.048681,0.13663
0.28111,0.29591,0.24639,0.3754,0.092949,0.07585,0.67496,0.048986,0.13691
0.28192,0.29588,0.24639,0.3754,0.09324,0.07424,0.67656,0.04929,0.13719
0.28272,0.29585,0.24639,0.3754,0.093531,0.072644,0.67815,0.049595,0.13747
0.28353,0.29582,0.24639,0.37539,0.09382,0.071064,0.67972,0.049899,0.13774
0.28433,0.2958,0.24639,0.37539,0.094107,0.0695,0.68128,0.050204,0.13801
0.28514,0.29577,0.24639,0.37538,0.094393,0.067951,0.68282,0.050508,0.13828
0.28595,0.29575,0.24639,0.37538,0.094678,0.066418,0.68434,0.050812,0.13854
0.28675,0.29573,0.24639,0.37538,0.094962,0.064901,0.68585,0.051115,0.13881
0.28756,0.29572,0.24639,0.37537,0.095244,0.0634,0.68734,0.051419,0.13907
0.28836,0.2957,0.24639,0.37537,0.095525,0.061915,0.68882,0.051722,0.13933
0.28917,0.29569,0.24639,0.37536,0.095804,0.060445,0.69028,0.052025,0.13958
0.28997,0.29568,0.24639,0.37536,0.096082,0.058992,0.69173,0.052327,0.13984
0.29078,0.29567,0.24639,0.37536,0.096358,0.057555,0.69316,0.052629,0.14009
0.29158,0.29567,0.24639,0.37535,0.096633,0.056135,0.69457,0.052931,0.14034
0.29239,0.29567,0.24639,0.37535,0.096907,0.05473,0.69597,0.053233,0.14058
0.29319,0.29567,0.24639,0.37534,0.097179,0.053342,0.69735,0.053533,0.14083
0.294,0.29567,0.24639,0.37534,0.09745,0.051971,0.69871,0.053834,0.14107
0.29481,0.29567,0.24639,0.37534,0.097719,0.050616,0.70006,0.054134,0.14131
0.29561,0.29568,0.24639,0.37533,0.097987,0.049277,0.70139,0.054433,0.14154
0.29642,0.29568,0.24639,0.37533,0.098254,0.047956,0.7027,0.054732,0.14178
0.29722,0.29569,0.24639,0.37532,0.098519,0.046651,0.704,0.05503,0.14201
0.29803,0.29571,0.24639,0.37532,0.098782,0.045363,0.70527,0.055328,0.14224
0.29883,0.29572,0.24639,0.37531,0.099044,0.044092,0.70654,0.055625,0.14246
0.29964,0.29574,0.24639,0.37531,0.099304,0.042838,0.70778,0.055922,0.14269
0.30044,0.29576,0.24639,0.37531,0.099563,0.0416,0.70901,0.056218,0.14291
0.30125,0.29578,0.24639,0.3753,0.099821,0.04038,0.71022,0.056513,0.14313
0.30206,0.2958,0.24639,0.3753,0.10008,0.039177,0.71142,0.056807,0.14335
0.30286,0.29583,0.24639,0.37529,0.10033,0.037991,0.71259,0.057101,0.14356
0.30367,0.29585,0.24639,0.37529,0.10058,0.036823,0.71375,0.057394,0.14377
0.30447,0.29588,0.24639,0.37528,0.10083,0.035672,0.7149,0.057686,0.14398
0.30528,0.29592,0.24639,0.37528,0.10108,0.034538,0.71602,0.057977,0.14419
0.30608,0.29595,0.24639,0.37528,0.10133,0.033422,0.71713,0.058268,0.1444
0.30689,0.29599,0.24639,0.37527,0.10158,0.032323,0.71822,0.058557,0.1446
0.30769,0.29603,0.24639,0.37527,0.10182,0.031241,0.71929,0.058846,0.1448
0.3085,0.29607,0.24639,0.37526,0.10207,0.030178,0.72035,0.059134,0.145
0.3093,0.29611,0.24639,0.37526,0.10231,0.029132,0.72138,0.05942,0.1452
0.31011,0.29616,0.24639,0.37525,0.10255,0.028103,0.7224,0.059706,0.14539
0.31092,0.2962,0.24639,0.37525,0.10279,0.027093,0.72341,0.059991,0.14558
0.31172,0.29625,0.24639,0.37524,0.10302,0.0261,0.72439,0.060275,0.14577
0.31253,0.29631,0.24639,0.37524,0.10326,0.025125,0.72536,0.060557,0.14596
0.31333,0.29636,0.24639,0.37524,0.10349,0.024168,0.7263,0.060839,0.14615
0.31414,0.29642,0.24639,0.37523,0.10372,0.023229,0.72723,0.06112,0.14633
0.31494,0.29647,0.24639,0.37523,0.10395,0.022308,0.72815,0.061399,0.14651
0.31575,0.29653,0.24639,0.37522,0.10418,0.021405,0.72904,0.061677,0.14669
0.31655,0.2966,0.24639,0.37522,0.10441,0.020521,0.72991,0.061954,0.14687
0.31736,0.29666,0.24639,0.37521,0.10464,0.019654,0.73077,0.06223,0.14704
0.31816,0.29673,0.24639,0.37521,0.10486,0.018806,0.73161,0.062504,0.14721
0.31897,0.2968,0.24639,0.3752,0.10508,0.017975,0.73243,0.062778,0.14739
0.31978,0.29687,0.24639,0.3752,0.1053,0.017164,0.73324,0.06305,0.14755
0.32058,0.29694,0.24639,0.37519,0.10552,0.01637,0.73402,0.06332,0.14772
0.32139,0.29702,0.24639,0.37519,0.10574,0.015595,0.73479,0.063589,0.14789
0.32219,0.29709,0.24639,0.37519,0.10595,0.014838,0.73553,0.063857,0.14805
0.323,0.29717,0.24639,0.37518,0.10617,0.0141,0.73626,0.064124,0.14821
0.3238,0.29726,0.24639,0.37518,0.10638,0.01338,0.73697,0.064389,0.14837
0.32461,0.29734,0.24639,0.37517,0.10659,0.012679,0.73766,0.064652,0.14852
0.32541,0.29743,0.24639,0.37517,0.1068,0.011996,0.73834,0.064914,0.14868
0.32622,0.29751,0.24639,0.37516,0.107,0.011332,0.73899,0.065175,0.14883
0.32702,0.2976,0.24639,0.37516,0.10721,0.010686,0.73963,0.065434,0.14898
0.32783,0.2977,0.24639,0.37515,0.10741,0.01006,0.74025,0.065691,0.14913
0.32864,0.29779,0.24639,0.37515,0.10761,0.0094514,0.74085,0.065947,0.14928
0.32944,0.29789,0.24639,0.37514,0.10781,0.008862,0.74143,0.066201,0.14942
0.33025,0.29798,0.24639,0.37514,0.10801,0.0082913,0.74199,0.066454,0.14957
0.33105,0.29808,0.24639,0.37513,0.10821,0.0077394,0.74253,0.066705,0.14971
0.33186,0.29819,0.24639,0.37513,0.1084,0.0072064,0.74305,0.066954,0.14985
0.33266,0.29829,0.24639,0.37513,0.10859,0.0066921,0.74356,0.067201,0.14998
0.33347,0.2984,0.24639,0.37512,0.10878,0.0061968,0.74404,0.067447,0.15012
0.33427,0.29851,0.24639,0.37512,0.10897,0.0057203,0.74451,0.067691,0.15025
0.33508,0.29862,0.24639,0.37511,0.10916,0.0052628,0.74496,0.067933,0.15039
0.33589,0.29873,0.24639,0.37511,0.10935,0.0048241,0.74539,0.068173,0.15052
0.33669,0.29884,0.24639,0.3751,0.10953,0.0044045,0.7458,0.068412,0.15065
0.3375,0.29896,0.24639,0.3751,0.10971,0.0040038,0.74619,0.068648,0.15077
0.3383,0.29908,0.24639,0.37509,0.10989,0.0036222,0.74656,0.068883,0.1509
0.33911,0.2992,0.24639,0.37509,0.11007,0.0032596,0.74691,0.069116,0.15102
0.33991,0.29932,0.24639,0.37508,0.11025,0.002916,0.74725,0.069346,0.15115
0.34072,0.29944,0.24639,0.37508,0.11042,0.0025914,0.74756,0.069575,0.15127
0.34152,0.29957,0.24639,0.37507,0.11059,0.002286,0.74786,0.069802,0.15139
0.34233,0.2997,0.24639,0.37507,0.11077,0.0019996,0.74814,0.070026,0.1515
0.34313,0.29983,0.24639,0.37506,0.11093,0.0017324,0.74839,0.070249,0.15162
0.34394,0.29996,0.24639,0.37506,0.1111,0.0014843,0.74863,0.070469,0.15174
0.34475,0.30009,0.24639,0.37505,0.11127,0.0012553,0.74885,0.070688,0.15185
0.34555,0.30023,0.24639,0.37505,0.11143,0.0010454,0.74905,0.070904,0.15196
0.34636,0.30036,0.24639,0.37504,0.11159,0.00085472,0.74923,0.071118,0.15207
0.34716,0.3005,0.24639,0.37504,0.11175,0.00068319,0.7494,0.07133,0.15218
0.34797,0.30065,0.24639,0.37503,0.11191,0.00053084,0.74954,0.071539,0.15229
0.34877,0.30079,0.24639,0.37503,0.11207,0.00039767,0.74966,0.071747,0.15239
0.34958,0.30093,0.24639,0.37502,0.11222,0.00028369,0.74977,0.071952,0.1525
0.35038,0.30108,0.24639,0.37502,0.11238,0.00018891,0.74985,0.072155,0.1526
0.35119,0.30123,0.24639,0.37502,0.11253,0.00011333,0.74992,0.072355,0.1527
0.35199,0.30138,0.24639,0.37501,0.11268,5.6951e-05,0.74996,0.072553,0.1528
0.3528,0.30153,0.24639,0.37501,0.11283,1.978e-05,0.74999,0.072749,0.1529
0.35361,0.30168,0.24639,0.375,0.11297,1.8178e-06,0.75,0.072942,0.153
0.35441,0.30184,0.24639,0.375,0.11311,3.0658e-06,0.74999,0.073133,0.1531
0.35522,0.302,0.24639,0.37499,0.11326,2.3524e-05,0.74996,0.073322,0.15319
0.35602,0.30216,0.24639,0.37499,0.1134,6.3191e-05,0.74991,0.073508,0.15329
0.35683,0.30232,0.24639,0.37498,0.11354,0.00012206,0.74984,0.073691,0.15338
0.35763,0.30248,0.24639,0.37498,0.11367,0.00020014,0.74975,0.073872,0.15347
0.35844,0.30264,0.24639,0.37497,0.11381,0.00029742,0.74965,0.074051,0.15356
0.35924,0.30281,0.24639,0.37497,0.11394,0.00041389,0.74952,0.074227,0.15365
0.36005,0.30298,0.24639,0.37496,0.11407,0.00054955,0.74938,0.0744,0.15374
0.36086,0.30314,0.24639,0.37496,0.1142,0.00070439,0.74921,0.074571,0.15383
0.36166,0.30332,0.24639,0.37495,0.11433,0.00087841,0.74903,0.074739,0.15391
0.36247,0.30349,0.24639,0.37495,0.11445,0.0010716,0.74882,0.074904,0.154
0.36327,0.30366,0.24639,0.37494,0.11458,0.0012839,0.7486,0.075067,0.15408
0.36408,0.30384,0.24639,0.37494,0.1147,0.0015154,0.74836,0.075227,0.15417
0.36488,0.30401,0.24639,0.37493,0.11482,0.001766,0.7481,0.075385,0.15425
0.36569,0.30419,0.24639,0.37493,0.11494,0.0020358,0.74782,0.075539,0.15433
0.36649,0.30437,0.24639,0.37492,0.11505,0.0023246,0.74752,0.075691,0.15441
0.3673,0.30456,0.24639,0.37492,0.11517,0.0026325,0.74721,0.07584,0.15449
0.3681,0.30474,0.24639,0.37491,0.11528,0.0029595,0.74687,0.075986,0.15457
0.36891,0.30492,0.24639,0.37491,0.11539,0.0033056,0.74651,0.07613,0.15465
0.36972,0.30511,0.24639,0.37491,0.1155,0.0036707,0.74614,0.07627,0.15473
0.37052,0.3053,0.24639,0.3749,0.1156,0.0040548,0.74575,0.076408,0.1548
0.37133,0.30549,0.24639,0.3749,0.11571,0.004458,0.74533,0.076543,0.15488
0.37213,0.30568,0.24639,0.37489,0.11581,0.0048801,0.7449,0.076675,0.15495
0.37294,0.30587,0.24639,0.37489,0.11591,0.0053211,0.74445,0.076804,0.15503
0.37374,0.30607,0.24639,0.37488,0.11601,0.0057811,0.74398,0.07693,0.1551
0.37455,0.30626,0.24639,0.37488,0.11611,0.0062601,0.74349,0.077053,0.15517
0.37535,0.30646,0.24639,0.37487,0.11621,0.0067579,0.74299,0.077173,0.15524
0.37616,0.30666,0.24639,0.37487,0.1163,0.0072746,0.74246,0.07729,0.15532
0.37696,0.30686,0.24639,0.37486,0.1164,0.0078101,0.74192,0.077403,0.15539
0.37777,0.30706,0.24639,0.37486,0.11649,0.0083644,0.74135,0.077514,0.15546
0.37858,0.30726,0.24639,0.37485,0.11657,0.0089375,0.74077,0.077622,0.15553
0.37938,0.30746,0.24639,0.37485,0.11666,0.0095293,0.74017,0.077727,0.1556
0.38019,0.30767,0.24639,0.37484,0.11675,0.01014,0.73955,0.077829,0.15566
0.38099,0.30787,0.24639,0.37484,0.11683,0.010769,0.73891,0.077927,0.15573
0.3818,0.30808,0.24639,0.37483,0.11691,0.011417,0.73825,0.078022,0.1558
0.3826,0.30829,0.24639,0.37483,0.11699,0.012084,0.73758,0.078115,0.15587
0.38341,0.3085,0.24639,0.37483,0.11707,0.012769,0.73688,0.078204,0.15593
0.38421,0.30871,0.24639,0.37482,0.11714,0.013473,0.73617,0.078289,0.156
0.38502,0.30892,0.24639,0.37482,0.11722,0.014195,0.73544,0.078372,0.15607
0.38582,0.30914,0.24639,0.37481,0.11729,0.014935,0.73469,0.078451,0.15613
0.38663,0.30935,0.24639,0.37481,0.11736,0.015695,0.73392,0.078528,0.1562
0.38744,0.30957,0.24639,0.3748,0.11743,0.016472,0.73313,0.0786,0.15626
0.38824,0.30979,0.24639,0.3748,0.1175,0.017268,0.73233,0.07867,0.15633
0.38905,0.31001,0.24639,0.37479,0.11756,0.018082,0.7315,0.078736,0.15639
0.38985,0.31023,0.24639,0.37479,0.11763,0.018915,0.73066,0.078799,0.15646
0.39066,0.31045,0.24639,0.37478,0.11769,0.019766,0.7298,0.078859,0.15652
0.39146,0.31067,0.24639,0.37478,0.11775,0.020635,0.72892,0.078915,0.15658
0.39227,0.31089,0.24639,0.37477,0.11781,0.021522,0.72803,0.078968,0.15665
0.39307,0.31111,0.24639,0.37477,0.11786,0.022427,0.72711,0.079018,0.15671
0.39388,0.31134,0.24639,0.37477,0.11792,0.02335,0.72618,0.079064,0.15677
0.39469,0.31157,0.24639,0.37476,0.11797,0.024292,0.72523,0.079107,0.15684
0.39549,0.31179,0.24639,0.37476,0.11802,0.025251,0.72426,0.079146,0.1569
0.3963,0.31202,0.24639,0.37475,0.11807,0.026228,0.72328,0.079182,0.15696
0.3971,0.31225,0.24639,0.37475,0.11812,0.027223,0.72227,0.079214,0.15703
0.39791,0.31248,0.24639,0.37474,0.11817,0.028236,0.72125,0.079243,0.15709
0.39871,0.31271,0.24639,0.37474,0.11821,0.029267,0.72021,0.079269,0.15715
0.39952,0.31294,0.24639,0.37473,0.11825,0.030315,0.71915,0.079291,0.15722
0.40032,0.31318,0.24639,0.37473,0.11829,0.031381,0.71808,0.07931,0.15728
0.40113,0.31341,0.24639,0.37473,0.11833,0.032464,0.71699,0.079325,0.15734
0.40193,0.31365,0.24639,0.37472,0.11837,0.033566,0.71588,0.079336,0.15741
0.40274,0.31388,0.24639,0.37472,0.11841,0.034684,0.71475,0.079345,0.15747
0.40355,0.31412,0.24639,0.37471,0.11844,0.03582,0.71361,0.079349,0.15753
0.40435,0.31435,0.24639,0.37471,0.11847,0.036974,0.71244,0.07935,0.1576
0.40516,0.31459,0.24639,0.3747,0.1185,0.038145,0.71126,0.079348,0.15766
0.40596,0.31483,0.24639,0.3747,0.11853,0.039333,0.71007,0.079341,0.15773
0.40677,0.31507,0.24639,0.3747,0.11856,0.040538,0.70885,0.079332,0.15779
0.40757,0.31531,0.24639,0.37469,0.11859,0.04176,0.70762,0.079318,0.15785
0.40838,0.31555,0.24639,0.37469,0.11861,0.043,0.70637,0.079302,0.15792
0.40918,0.3158,0.24639,0.37468,0.11863,0.044256,0.70511,0.079281,0.15799
0.40999,0.31604,0.24639,0.37468,0.11865,0.045529,0.70383,0.079257,0.15805
0.41079,0.31628,0.24639,0.37467,0.11867,0.04682,0.70253,0.079229,0.15812
0.4116,0.31652,0.24639,0.37467,0.11869,0.048127,0.70121,0.079198,0.15818
0.41241,0.31677,0.24639,0.37467,0.11871,0.04945,0.69988,0.079163,0.15825
0.41321,0.31701,0.24639,0.37466,0.11872,0.050791,0.69853,0.079125,0.15832
0.41402,0.31726,0.24639,0.37466,0.11873,0.052148,0.69717,0.079082,0.15839
0.41482,0.31751,0.24639,0.37465,0.11875,0.053522,0.69579,0.079037,0.15845
0.41563,0.31775,0.24639,0.37465,0.11875,0.054912,0.69439,0.078987,0.15852
0.41643,0.318,0.24639,0.37465,0.11876,0.056318,0.69297,0.078934,0.15859
0.41724,0.31825,0.24639,0.37464,0.11877,0.057741,0.69154,0.078877,0.15866
0.41804,0.3185,0.24639,0.37464,0.11877,0.05918,0.69009,0.078817,0.15873
0.41885,0.31875,0.24639,0.37463,0.11878,0.060635,0.68863,0.078752,0.1588
0.41966,0.319,0.24639,0.37463,0.11878,0.062107,0.68715,0.078685,0.15887
0.42046,0.31925,0.24639,0.37463,0.11878,0.063594,0.68566,0.078613,0.15895
0.42127,0.3195,0.24639,0.37462,0.11878,0.065097,0.68414,0.078538,0.15902
0.42207,0.31975,0.24639,0.37462,0.11877,0.066617,0.68262,0.078459,0.15909
0.42288,0.32,0.24639,0.37461,0.11877,0.068152,0.68107,0.078376,0.15916
0.42368,0.32025,0.24639,0.37461,0.11876,0.069702,0.67952,0.07829,0.15924
0.42449,0.3205,0.24639,0.37461,0.11876,0.071269,0.67794,0.0782,0.15931
0.42529,0.32076,0.24639,0.3746,0.11875,0.072851,0.67635,0.078106,0.15939
0.4261,0.32101,0.24639,0.3746,0.11874,0.074448,0.67475,0.078009,0.15947
0.4269,0.32126,0.24639,0.37459,0.11873,0.076061,0.67313,0.077908,0.15954
0.42771,0.32152,0.24639,0.37459,0.11871,0.077689,0.67149,0.077803,0.15962
0.42852,0.32177,0.24639,0.37459,0.1187,0.079332,0.66984,0.077695,0.1597
0.42932,0.32202,0.24639,0.37458,0.11868,0.080991,0.66817,0.077583,0.15978
0.43013,0.32228,0.24639,0.37458,0.11866,0.082664,0.66649,0.077467,0.15986
0.43093,0.32253,0.24639,0.37458,0.11865,0.084353,0.6648,0.077347,0.15994
0.43174,0.32279,0.24639,0.37457,0.11862,0.086056,0.66309,0.077224,0.16003
0.43254,0.32304,0.24639,0.37457,0.1186,0.087774,0.66136,0.077097,0.16011
0.43335,0.3233,0.24639,0.37456,0.11858,0.089507,0.65962,0.076967,0.16019
0.43415,0.32355,0.24639,0.37456,0.11856,0.091255,0.65787,0.076833,0.16028
0.43496,0.32381,0.24639,0.37456,0.11853,0.093017,0.6561,0.076695,0.16036
0.43576,0.32406,0.24639,0.37455,0.1185,0.094794,0.65431,0.076553,0.16045
0.43657,0.32432,0.24639,0.37455,0.11847,0.096584,0.65251,0.076408,0.16054
0.43738,0.32457,0.24639,0.37455,0.11844,0.09839,0.6507,0.076259,0.16063
0.43818,0.32483,0.24639,0.37454,0.11841,0.10021,0.64888,0.076106,0.16072
0.43899,0.32509,0.24639,0.37454,0.11838,0.10204,0.64704,0.07595,0.16081
0.43979,0.32534,0.24639,0.37454,0.11835,0.10389,0.64518,0.07579,0.1609
0.4406,0.3256,0.24639,0.37453,0.11831,0.10575,0.64331,0.075626,0.16099
0.4414,0.32585,0.24639,0.37453,0.11827,0.10763,0.64143,0.075459,0.16109
0.44221,0.32611,0.24639,0.37453,0.11824,0.10951,0.63954,0.075288,0.16118
0.44301,0.32636,0.24639,0.37452,0.1182,0.11142,0.63763,0.075114,0.16128
0.44382,0.32662,0.24639,0.37452,0.11816,0.11333,0.6357,0.074936,0.16138
0.44462,0.32687,0.24639,0.37452,0.11811,0.11526,0.63377,0.074754,0.16147
0.44543,0.32713,0.24639,0.37451,0.11807,0.1172,0.63182,0.074569,0.16157
0.44624,0.32738,0.24639,0.37451,0.11803,0.11916,0.62986,0.07438,0.16167
0.44704,0.32764,0.24639,0.37451,0.11798,0.12113,0.62788,0.074188,0.16178
0.44785,0.32789,0.24639,0.3745,0.11794,0.12311,0.62589,0.073992,0.16188
0.44865,0.32815,0.24639,0.3745,0.11789,0.12511,0.62389,0.073792,0.16198
0.44946,0.3284,0.24639,0.3745,0.11784,0.12711,0.62188,0.073589,0.16209
0.45026,0.32866,0.24639,0.37449,0.11779,0.12913,0.61985,0.073382,0.1622
0.45107,0.32891,0.24639,0.37449,0.11774,0.13117,0.61781,0.073172,0.1623
0.45187,0.32916,0.24639,0.37449,0.11769,0.13321,0.61576,0.072958,0.16241
0.45268,0.32942,0.24639,0.37448,0.11763,0.13527,0.6137,0.072741,0.16252
0.45349,0.32967,0.24639,0.37448,0.11758,0.13734,0.61162,0.07252,0.16264
0.45429,0.32992,0.24639,0.37448,0.11752,0.13942,0.60953,0.072296,0.16275
0.4551,0.33017,0.24639,0.37447,0.11747,0.14152,0.60743,0.072069,0.16286
0.4559,0.33043,0.24639,0.37447,0.11741,0.14362,0.60532,0.071838,0.16298
0.45671,0.33068,0.24639,0.37447,0.11735,0.14574,0.6032,0.071603,0.1631
0.45751,0.33093,0.24639,0.37447,0.11729,0.14787,0.60106,0.071365,0.16321
0.45832,0.33118,0.24639,0.37446,0.11723,0.15001,0.59891,0.071124,0.16333
0.45912,0.33143,0.24639,0.37446,0.11717,0.15217,0.59675,0.070879,0.16345
0.45993,0.33168,0.24639,0.37446,0.1171,0.15433,0.59458,0.070631,0.16358
0.46073,0.33193,0.24639,0.37445,0.11704,0.15651,0.5924,0.07038,0.1637
0.46154,0.33218,0.24639,0.37445,0.11698,0.15869,0.59021,0.070125,0.16383
0.46235,0.33243,0.24639,0.37445,0.11691,0.16089,0.58801,0.069867,0.16395
0.46315,0.33267,0.24639,0.37445,0.11684,0.1631,0.58579,0.069605,0.16408
0.46396,0.33292,0.24639,0.37444,0.11677,0.16532,0.58357,0.069341,0.16421
0.46476,0.33317,0.24639,0.37444,0.11671,0.16755,0.58133,0.069073,0.16434
0.46557,0.33341,0.24639,0.37444,0.11664,0.16979,0.57908,0.068801,0.16447
0.46637,0.33366,0.24639,0.37444,0.11657,0.17204,0.57683,0.068527,0.16461
0.46718,0.3339,0.24639,0.37443,0.11649,0.1743,0.57456,0.068249,0.16474
0.46798,0.33415,0.24639,0.37443,0.11642,0.17658,0.57228,0.067968,0.16488
0.46879,0.33439,0.24639,0.37443,0.11635,0.17886,0.57,0.067684,0.16501
0.46959,0.33463,0.24639,0.37442,0.11628,0.18115,0.5677,0.067397,0.16515
0.4704,0.33487,0.24639,0.37442,0.1162,0.18345,0.56539,0.067107,0.16529
0.47121,0.33512,0.24639,0.37442,0.11613,0.18577,0.56307,0.066814,0.16544
0.47201,0.33536,0.24639,0.37442,0.11605,0.18809,0.56075,0.066517,0.16558
0.47282,0.3356,0.24639,0.37442,0.11597,0.19042,0.55841,0.066218,0.16573
0.47362,0.33584,0.24639,0.37441,0.11589,0.19276,0.55606,0.065915,0.16587
0.47443,0.33607,0.24639,0.37441,0.11582,0.19511,0.55371,0.06561,0.16602
0.47523,0.33631,0.24639,0.37441,0.11574,0.19747,0.55135,0.065301,0.16617
0.47604,0.33655,0.24639,0.37441,0.11566,0.19984,0.54897,0.06499,0.16632
0.47684,0.33678,0.24639,0.3744,0.11558,0.20222,0.54659,0.064675,0.16648
0.47765,0.33702,0.24639,0.3744,0.11549,0.2046,0.5442,0.064358,0.16663
0.47846,0.33725,0.24639,0.3744,0.11541,0.207,0.5418,0.064038,0.16679
0.47926,0.33749,0.24639,0.3744,0.11533,0.2094,0.53939,0.063715,0.16694
0.48007,0.33772,0.24639,0.3744,0.11525,0.21182,0.53697,0.063389,0.1671
0.48087,0.33795,0.24639,0.37439,0.11516,0.21424,0.53455,0.06306,0.16726
0.48168,0.33818,0.24639,0.37439,0.11508,0.21667,0.53212,0.062729,0.16742
0.48248,0.33841,0.24639,0.37439,0.11499,0.2191,0.52968,0.062395,0.16759
0.48329,0.33864,0.24639,0.37439,0.11491,0.22155,0.52723,0.062058,0.16775
0.48409,0.33886,0.24639,0.37439,0.11482,0.224,0.52477,0.061718,0.16792
0.4849,0.33909,0.24639,0.37438,0.11473,0.22646,0.52231,0.061376,0.16809
0.4857,0.33932,0.24639,0.37438,0.11464,0.22893,0.51983,0.061031,0.16826
0.48651,0.33954,0.24639,0.37438,0.11456,0.23141,0.51735,0.060684,0.16843
0.48732,0.33976,0.24639,0.37438,0.11447,0.23389,0.51487,0.060334,0.1686
0.48812,0.33999,0.24639,0.37438,0.11438,0.23638,0.51237,0.059981,0.16878
0.48893,0.34021,0.24639,0.37437,0.11429,0.23888,0.50987,0.059626,0.16895
0.48973,0.34043,0.24639,0.37437,0.1142,0.24138,0.50736,0.059269,0.16913
0.49054,0.34064,0.24639,0.37437,0.11411,0.24389,0.50485,0.058909,0.16931
0.49134,0.34086,0.24639,0.37437,0.11402,0.24641,0.50233,0.058547,0.16949
0.49215,0.34108,0.24639,0.37437,0.11393,0.24893,0.4998,0.058182,0.16967
0.49295,0.34129,0.24639,0.37437,0.11384,0.25147,0.49727,0.057815,0.16986
0.49376,0.34151,0.24639,0.37436,0.11374,0.254,0.49473,0.057445,0.17004
0.49456,0.34172,0.24639,0.37436,0.11365,0.25655,0.49218,0.057074,0.17023
0.49537,0.34193,0.24639,0.37436,0.11356,0.2591,0.48963,0.0567,0.17042
0.49618,0.34214,0.24639,0.37436,0.11346,0.26165,0.48707,0.056324,0.17061
0.49698,0.34235,0.24639,0.37436,0.11337,0.26421,0.4845,0.055946,0.1708
0.49779,0.34256,0.24639,0.37436,0.11328,0.26678,0.48194,0.055565,0.17099
0.49859,0.34277,0.24639,0.37436,0.11318,0.26935,0.47936,0.055183,0.17118
0.4994,0.34297,0.24639,0.37435,0.11309,0.27193,0.47678,0.054799,0.17138
0.5002,0.34318,0.24639,0.37435,0.113,0.27451,0.47419,0.054412,0.17158
0.50101,0.34338,0.24639,0.37435,0.1129,0.2771,0.4716,0.054024,0.17178
0.50181,0.34358,0.24639,0.37435,0.11281,0.27969,0.46901,0.053633,0.17198
0.50262,0.34378,0.24639,0.37435,0.11271,0.28229,0.46641,0.053241,0.17218
0.50343,0.34398,0.24639,0.37435,0.11262,0.2849,0.4638,0.052847,0.17238
0.50423,0.34417,0.24639,0.37435,0.11252,0.2875,0.46119,0.052451,0.17259
0.50504,0.34437,0.24639,0.37435,0.11242,0.29012,0.45858,0.052053,0.1728
0.50584,0.34456,0.24639,0.37435,0.11233,0.29273,0.45596,0.051654,0.173
0.50665,0.34476,0.24639,0.37434,0.11223,0.29535,0.45333,0.051252,0.17321
0.50745,0.34495,0.24639,0.37434,0.11214,0.29798,0.45071,0.05085,0.17342
0.50826,0.34514,0.24639,0.37434,0.11204,0.30061,0.44808,0.050445,0.17364
0.50906,0.34533,0.24639,0.37434,0.11194,0.30324,0.44544,0.050039,0.17385
0.50987,0.34551,0.24639,0.37434,0.11185,0.30588,0.44281,0.049632,0.17407
0.51067,0.3457,0.24639,0.37434,0.11175,0.30852,0.44016,0.049222,0.17428
0.51148,0.34588,0.24639,0.37434,0.11166,0.31116,0.43752,0.048812,0.1745
0.51229,0.34606,0.24639,0.37434,0.11156,0.3138,0.43487,0.0484,0.17472
0.51309,0.34624,0.24639,0.37434,0.11146,0.31645,0.43222,0.047987,0.17494
0.5139,0.34642,0.24639,0.37434,0.11137,0.31911,0.42957,0.047572,0.17517
0.5147,0.3466,0.24639,0.37434,0.11127,0.32176,0.42691,0.047156,0.17539
0.51551,0.34678,0.24639,0.37433,0.11118,0.32442,0.42425,0.046739,0.17561
0.51631,0.34695,0.24639,0.37433,0.11108,0.32708,0.42159,0.046321,0.17584
0.51712,0.34712,0.24639,0.37433,0.11099,0.32974,0.41892,0.045902,0.17607
0.51792,0.34729,0.24639,0.37433,0.11089,0.33241,0.41626,0.045481,0.1763
0.51873,0.34746,0.24639,0.37433,0.1108,0.33508,0.41359,0.04506,0.17653
0.51953,0.34763,0.24639,0.37433,0.1107,0.33775,0.41092,0.044637,0.17676
0.52034,0.3478,0.24639,0.37433,0.11061,0.34042,0.40824,0.044214,0.177
0.52115,0.34796,0.24639,0.37433,0.11051,0.34309,0.40557,0.043789,0.17723
0.52195,0.34812,0.24639,0.37433,0.11042,0.34577,0.40289,0.043364,0.17747
0.52276,0.34829,0.24639,0.37433,0.11032,0.34844,0.40022,0.042938,0.17771
0.52356,0.34845,0.24639,0.37433,0.11023,0.35112,0.39754,0.042511,0.17794
0.52437,0.3486,0.24639,0.37433,0.11013,0.3538,0.39486,0.042084,0.17818
0.52517,0.34876,0.24639,0.37433,0.11004,0.35648,0.39218,0.041655,0.17843
0.52598,0.34891,0.24639,0.37433,0.10995,0.35916,0.3895,0.041227,0.17867
0.52678,0.34906,0.24639,0.37433,0.10985,0.36184,0.38681,0.040797,0.17891
0.52759,0.34921,0.24639,0.37433,0.10976,0.36453,0.38413,0.040367,0.17916
0.52839,0.34936,0.24639,0.37433,0.10967,0.36721,0.38145,0.039937,0.1794
0.5292,0.34951,0.24639,0.37433,0.10958,0.36989,0.37876,0.039506,0.17965
0.53001,0.34966,0.24639,0.37433,0.10949,0.37258,0.37608,0.039075,0.1799
0.53081,0.3498,0.24639,0.37433,0.1094,0.37526,0.3734,0.038644,0.18015
0.53162,0.34994,0.24639,0.37433,0.10931,0.37795,0.37071,0.038212,0.1804
0.53242,0.35008,0.24639,0.37433,0.10922,0.38063,0.36803,0.03778,0.18065
0.53323,0.35022,0.24639,0.37433,0.10913,0.38331,0.36535,0.037348,0.18091
0.53403,0.35035,0.24639,0.37433,0.10904,0.386,0.36266,0.036916,0.18116
0.53484,0.35049,0.24639,0.37433,0.10895,0.38868,0.35998,0.036484,0.18142
0.53564,0.35062,0.24639,0.37433,0.10886,0.39136,0.3573,0.036052,0.18167
0.53645,0.35075,0.24639,0.37433,0.10878,0.39404,0.35462,0.03562,0.18193
0.53726,0.35088,0.24639,0.37433,0.10869,0.39672,0.35194,0.035188,0.18219
0.53806,0.351,0.24639,0.37433,0.1086,0.3994,0.34926,0.034756,0.18245
0.53887,0.35113,0.24639,0.37433,0.10852,0.40208,0.34658,0.034325,0.18271
0.53967,0.35125,0.24639,0.37433,0.10843,0.40475,0.34391,0.033893,0.18297
0.54048,0.35137,0.24639,0.37433,0.10835,0.40743,0.34123,0.033462,0.18323
0.54128,0.35149,0.24639,0.37433,0.10826,0.4101,0.33856,0.033032,0.1835
0.54209,0.35161,0.24639,0.37433,0.10818,0.41277,0.33589,0.032601,0.18376
0.54289,0.35172,0.24639,0.37433,0.1081,0.41544,0.33322,0.032172,0.18403
0.5437,0.35183,0.24639,0.37433,0.10802,0.41811,0.33056,0.031743,0.18429
0.5445,0.35194,0.24639,0.37433,0.10794,0.42077,0.32789,0.031314,0.18456
0.54531,0.35205,0.24639,0.37433,0.10786,0.42344,0.32523,0.030886,0.18483
0.54612,0.35216,0.24639,0.37434,0.10778,0.4261,0.32257,0.030459,0.1851
0.54692,0.35226,0.24639,0.37434,0.1077,0.42876,0.31992,0.030033,0.18537
0.54773,0.35237,0.24639,0.37434,0.10762,0.43141,0.31726,0.029607,0.18564
0.54853,0.35247,0.24639,0.37434,0.10754,0.43406,0.31461,0.029183,0.18591
0.54934,0.35257,0.24639,0.37434,0.10747,0.43671,0.31197,0.028759,0.18618
0.55014,0.35266,0.24639,0.37434,0.10739,0.43936,0.30932,0.028337,0.18645
0.55095,0.35276,0.24639,0.37434,0.10732,0.442,0.30668,0.027915,0.18672
0.55175,0.35285,0.24639,0.37434,0.10725,0.44464,0.30404,0.027495,0.187
0.55256,0.35294,0.24639,0.37434,0.10717,0.44727,0.30141,0.027075,0.18727
0.55336,0.35303,0.24639,0.37434,0.1071,0.44991,0.29878,0.026657,0.18755
0.55417,0.35311,0.24639,0.37434,0.10703,0.45253,0.29615,0.026241,0.18782
0.55498,0.3532,0.24639,0.37434,0.10696,0.45516,0.29353,0.025825,0.1881
0.55578,0.35328,0.24639,0.37435,0.10689,0.45778,0.29091,0.025411,0.18838
0.55659,0.35336,0.24639,0.37435,0.10683,0.46039,0.2883,0.024999,0.18866
0.55739,0.35344,0.24639,0.37435,0.10676,0.463,0.28569,0.024588,0.18893
0.5582,0.35351,0.24639,0.37435,0.1067,0.46561,0.28309,0.024179,0.18921
0.559,0.35359,0.24639,0.37435,0.10663,0.46821,0.28049,0.023771,0.18949
0.55981,0.35366,0.24639,0.37435,0.10657,0.47081,0.27789,0.023365,0.18977
0.56061,0.35373,0.24639,0.37435,0.10651,0.4734,0.2753,0.022961,0.19005
0.56142,0.35379,0.24639,0.37435,0.10644,0.47599,0.27272,0.022559,0.19033
0.56223,0.35386,0.24639,0.37436,0.10638,0.47857,0.27014,0.022158,0.19061
0.56303,0.35392,0.24639,0.37436,0.10633,0.48115,0.26756,0.02176,0.19089
0.56384,0.35398,0.24639,0.37436,0.10627,0.48372,0.26499,0.021363,0.19117
0.56464,0.35404,0.24639,0.37436,0.10621,0.48629,0.26243,0.020969,0.19146
0.56545,0.3541,0.24639,0.37436,0.10616,0.48885,0.25987,0.020577,0.19174
0.56625,0.35415,0.24639,0.37436,0.1061,0.4914,0.25732,0.020187,0.19202
0.56706,0.3542,0.24639,0.37436,0.10605,0.49395,0.25478,0.019799,0.1923
0.56786,0.35425,0.24639,0.37437,0.106,0.49649,0.25224,0.019414,0.19258
0.56867,0.3543,0.24639,0.37437,0.10595,0.49903,0.24971,0.019031,0.19287
0.56947,0.35435,0.24639,0.37437,0.1059,0.50156,0.24718,0.01865,0.19315
0.57028,0.35439,0.24639,0.37437,0.10585,0.50408,0.24466,0.018272,0.19343
0.57109,0.35443,0.24639,0.37437,0.10581,0.5066,0.24215,0.017897,0.19372
0.57189,0.35447,0.24639,0.37437,0.10576,0.50911,0.23964,0.017524,0.194
0.5727,0.35451,0.24639,0.37438,0.10572,0.51161,0.23714,0.017154,0.19428
0.5735,0.35454,0.24639,0.37438,0.10568,0.51411,0.23465,0.016786,0.19457
0.57431,0.35458,0.24639,0.37438,0.10564,0.5166,0.23216,0.016422,0.19485
0.57511,0.35461,0.24639,0.37438,0.1056,0.51908,0.22968,0.01606,0.19513
0.57592,0.35463,0.24639,0.37438,0.10556,0.52155,0.22721,0.015702,0.19542
0.57672,0.35466,0.24639,0.37438,0.10552,0.52402,0.22475,0.015346,0.1957
0.57753,0.35468,0.24639,0.37439,0.10549,0.52648,0.2223,0.014993,0.19598
0.57833,0.35471,0.24639,0.37439,0.10545,0.52893,0.21985,0.014644,0.19626
0.57914,0.35473,0.24639,0.37439,0.10542,0.53137,0.21741,0.014298,0.19655
0.57995,0.35474,0.24639,0.37439,0.10539,0.53381,0.21498,0.013955,0.19683
0.58075,0.35476,0.24639,0.37439,0.10536,0.53624,0.21255,0.013615,0.19711
0.58156,0.35477,0.24639,0.3744,0.10534,0.53865,0.21014,0.013279,0.19739
0.58236,0.35478,0.24639,0.3744,0.10531,0.54107,0.20773,0.012946,0.19767
0.58317,0.35479,0.24639,0.3744,0.10529,0.54347,0.20533,0.012617,0.19795
0.58397,0.3548,0.24639,0.3744,0.10526,0.54586,0.20295,0.012291,0.19824
0.58478,0.3548,0.24639,0.37441,0.10524,0.54825,0.20056,0.011969,0.19852
0.58558,0.3548,0.24639,0.37441,0.10522,0.55062,0.19819,0.011651,0.1988
0.58639,0.3548,0.24639,0.37441,0.10521,0.55299,0.19583,0.011337,0.19908
0.58719,0.3548,0.24639,0.37441,0.10519,0.55535,0.19348,0.011026,0.19935
0.588,0.35479,0.24639,0.37441,0.10518,0.5577,0.19113,0.010719,0.19963
0.58881,0.35479,0.24639,0.37442,0.10516,0.56003,0.1888,0.010416,0.19991
0.58961,0.35478,0.24639,0.37442,0.10515,0.56236,0.18647,0.010118,0.20019
0.59042,0.35476,0.24639,0.37442,0.10514,0.56468,0.18416,0.0098231,0.20046
0.59122,0.35475,0.24639,0.37442,0.10514,0.56699,0.18185,0.0095326,0.20074
0.59203,0.35474,0.24639,0.37443,0.10513,0.5693,0.17956,0.0092463,0.20102
0.59283,0.35472,0.24639,0.37443,0.10513,0.57159,0.17727,0.0089643,0.20129
0.59364,0.3547,0.24639,0.37443,0.10513,0.57387,0.175,0.0086867,0.20156
0.59444,0.35467,0.24639,0.37443,0.10513,0.57614,0.17273,0.0084135,0.20184
0.59525,0.35465,0.24639,0.37444,0.10513,0.5784,0.17048,0.0081448,0.20211
0.59606,0.35462,0.24639,0.37444,0.10513,0.58065,0.16823,0.0078806,0.20238
0.59686,0.35459,0.24639,0.37444,0.10514,0.58289,0.166,0.007621,0.20265
0.59767,0.35456,0.24639,0.37444,0.10514,0.58511,0.16378,0.007366,0.20292
0.59847,0.35453,0.24639,0.37445,0.10515,0.58733,0.16156,0.0071158,0.20319
0.59928,0.35449,0.24639,0.37445,0.10517,0.58954,0.15936,0.0068704,0.20346
0.60008,0.35445,0.24639,0.37445,0.10518,0.59173,0.15717,0.0066299,0.20373
0.60089,0.35441,0.24639,0.37446,0.10519,0.59392,0.15499,0.0063942,0.20399
0.60169,0.35437,0.24639,0.37446,0.10521,0.59609,0.15282,0.0061635,0.20426
0.6025,0.35433,0.24639,0.37446,0.10523,0.59826,0.15067,0.0059379,0.20452
0.6033,0.35428,0.24639,0.37446,0.10525,0.60041,0.14852,0.0057174,0.20478
0.60411,0.35423,0.24639,0.37447,0.10527,0.60255,0.14639,0.0055021,0.20505
0.60492,0.35418,0.24639,0.37447,0.1053,0.60467,0.14427,0.005292,0.20531
0.60572,0.35413,0.24639,0.37447,0.10533,0.60679,0.14216,0.0050871,0.20557
0.60653,0.35407,0.24639,0.37448,0.10536,0.60889,0.14006,0.0048877,0.20582
0.60733,0.35402,0.24639,0.37448,0.10539,0.61098,0.13797,0.0046936,0.20608
0.60814,0.35396,0.24639,0.37448,0.10542,0.61306,0.1359,0.004505,0.20634
0.60894,0.35389,0.24639,0.37449,0.10546,0.61513,0.13384,0.004322,0.20659
0.60975,0.35383,0.24639,0.37449,0.10549,0.61719,0.13179,0.0041446,0.20684
0.61055,0.35376,0.24639,0.37449,0.10553,0.61923,0.12975,0.0039728,0.2071
0.61136,0.3537,0.24639,0.37449,0.10558,0.62126,0.12773,0.0038068,0.20735
0.61216,0.35363,0.24639,0.3745,0.10562,0.62328,0.12572,0.0036465,0.20759
0.61297,0.35355,0.24639,0.3745,0.10567,0.62528,0.12372,0.0034921,0.20784
0.61378,0.35348,0.24639,0.3745,0.10572,0.62728,0.12173,0.0033436,0.20809
0.61458,0.3534,0.24639,0.37451,0.10577,0.62926,0.11976,0.003201,0.20833
0.61539,0.35332,0.24639,0.37451,0.10582,0.63122,0.1178,0.0030645,0.20857
0.61619,0.35324,0.24639,0.37451,0.10587,0.63317,0.11585,0.0029341,0.20881
0.617,0.35316,0.24639,0.37452,0.10593,0.63511,0.11392,0.0028098,0.20905
0.6178,0.35307,0.24639,0.37452,0.10599,0.63704,0.112,0.0026918,0.20929
0.61861,0.35299,0.24639,0.37452,0.10605,0.63895,0.11009,0.00258,0.20953
0.61941,0.3529,0.24639,0.37453,0.10612,0.64085,0.1082,0.0024745,0.20976
0.62022,0.35281,0.24639,0.37453,0.10618,0.64274,0.10632,0.0023754,0.20999
0.62103,0.35271,0.24639,0.37453,0.10625,0.64461,0.10446,0.0022828,0.21022
0.62183,0.35262,0.24639,0.37454,0.10632,0.64647,0.1026,0.0021967,0.21045
0.62264,0.35252,0.24639,0.37454,0.1064,0.64832,0.10077,0.0021171,0.21068
0.62344,0.35242,0.24639,0.37454,0.10647,0.65015,0.098943,0.0020442,0.2109
0.62425,0.35232,0.24639,0.37455,0.10655,0.65196,0.097134,0.0019779,0.21113
0.62505,0.35222,0.24639,0.37455,0.10663,0.65377,0.095338,0.0019184,0.21135
0.62586,0.35211,0.24639,0.37456,0.10672,0.65555,0.093558,0.0018656,0.21157
0.62666,0.352,0.24639,0.37456,0.1068,0.65733,0.091791,0.0018197,0.21178
0.62747,0.35189,0.24639,0.37456,0.10689,0.65909,0.090039,0.0017808,0.212
0.62827,0.35178,0.24639,0.37457,0.10698,0.66083,0.088302,0.0017488,0.21221
0.62908,0.35167,0.24639,0.37457,0.10707,0.66256,0.086579,0.0017238,0.21242
0.62989,0.35155,0.24639,0.37457,0.10717,0.66428,0.084871,0.0017058,0.21263
0.63069,0.35144,0.24639,0.37458,0.10727,0.66598,0.083178,0.0016951,0.21284
0.6315,0.35132,0.24639,0.37458,0.10737,0.66766,0.0815,0.0016915,0.21304
0.6323,0.35119,0.24639,0.37459,0.10747,0.66933,0.079837,0.0016951,0.21324
0.63311,0.35107,0.24639,0.37459,0.10757,0.67099,0.078189,0.0017061,0.21344
0.63391,0.35095,0.24639,0.37459,0.10768,0.67263,0.076556,0.0017244,0.21364
0.63472,0.35082,0.24639,0.3746,0.10779,0.67425,0.074938,0.0017501,0.21383
0.63552,0.35069,0.24639,0.3746,0.1079,0.67586,0.073336,0.0017833,0.21402
0.63633,0.35056,0.24639,0.3746,0.10802,0.67746,0.07175,0.001824,0.21421
0.63713,0.35043,0.24639,0.37461,0.10814,0.67904,0.070179,0.0018722,0.2144
0.63794,0.35029,0.24639,0.37461,0.10826,0.6806,0.068623,0.0019281,0.21459
0.63875,0.35015,0.24639,0.37462,0.10838,0.68215,0.067083,0.0019917,0.21477
0.63955,0.35002,0.24639,0.37462,0.10851,0.68368,0.065559,0.0020629,0.21495
0.64036,0.34988,0.24639,0.37462,0.10863,0.6852,0.064051,0.002142,0.21513
0.64116,0.34973,0.24639,0.37463,0.10877,0.6867,0.062559,0.0022289,0.2153
0.64197,0.34959,0.24639,0.37463,0.1089,0.68818,0.061083,0.0023237,0.21547
0.64277,0.34944,0.24639,0.37464,0.10904,0.68965,0.059622,0.0024264,0.21564
0.64358,0.3493,0.24639,0.37464,0.10917,0.6911,0.058178,0.0025371,0.21581
0.64438,0.34915,0.24639,0.37464,0.10932,0.69254,0.056751,0.0026558,0.21598
0.64519,0.349,0.24639,0.37465,0.10946,0.69396,0.055339,0.0027826,0.21614
0.64599,0.34884,0.24639,0.37465,0.10961,0.69536,0.053944,0.0029175,0.2163
0.6468,0.34869,0.24639,0.37466,0.10976,0.69675,0.052565,0.0030606,0.21645
0.64761,0.34853,0.24639,0.37466,0.10991,0.69812,0.051203,0.0032119,0.21661
0.64841,0.34837,0.24639,0.37466,0.11006,0.69947,0.049858,0.0033715,0.21676
0.64922,0.34821,0.24639,0.37467,0.11022,0.70081,0.048529,0.0035395,0.2169
0.65002,0.34805,0.24639,0.37467,0.11038,0.70213,0.047217,0.0037158,0.21705
0.65083,0.34789,0.24639,0.37468,0.11054,0.70343,0.045921,0.0039005,0.21719
0.65163,0.34772,0.24639,0.37468,0.11071,0.70472,0.044643,0.0040937,0.21733
0.65244,0.34756,0.24639,0.37469,0.11088,0.70599,0.043381,0.0042953,0.21746
0.65324,0.34739,0.24639,0.37469,0.11105,0.70724,0.042136,0.0045056,0.2176
0.65405,0.34722,0.24639,0.37469,0.11122,0.70848,0.040909,0.0047244,0.21772
0.65486,0.34705,0.24639,0.3747,0.1114,0.7097,0.039698,0.0049519,0.21785
0.65566,0.34687,0.24639,0.3747,0.11158,0.7109,0.038505,0.0051881,0.21797
0.65647,0.3467,0.24639,0.37471,0.11176,0.71209,0.037329,0.005433,0.21809
0.65727,0.34652,0.24639,0.37471,0.11195,0.71325,0.03617,0.0056866,0.21821
0.65808,0.34634,0.24639,0.37472,0.11214,0.7144,0.035029,0.0059491,0.21833
0.65888,0.34616,0.24639,0.37472,0.11233,0.71554,0.033905,0.0062205,0.21844
0.65969,0.34598,0.24639,0.37472,0.11252,0.71665,0.032799,0.0065007,0.21854
0.66049,0.3458,0.24639,0.37473,0.11272,0.71775,0.03171,0.0067899,0.21865
0.6613,0.34561,0.24639,0.37473,0.11292,0.71883,0.030638,0.0070881,0.21875
0.6621,0.34543,0.24639,0.37474,0.11312,0.71989,0.029584,0.0073952,0.21885
0.66291,0.34524,0.24639,0.37474,0.11333,0.72094,0.028548,0.0077115,0.21894
0.66372,0.34505,0.24639,0.37475,0.11353,0.72196,0.02753,0.0080368,0.21903
0.66452,0.34486,0.24639,0.37475,0.11374,0.72297,0.02653,0.0083713,0.21912
0.66533,0.34467,0.24639,0.37476,0.11396,0.72396,0.025547,0.008715,0.2192
0.66613,0.34448,0.24639,0.37476,0.11418,0.72494,0.024582,0.0090678,0.21928
0.66694,0.34428,0.24639,0.37476,0.11439,0.72589,0.023635,0.0094299,0.21936
0.66774,0.34408,0.24639,0.37477,0.11462,0.72683,0.022707,0.0098013,0.21943
0.66855,0.34389,0.24639,0.37477,0.11484,0.72775,0.021796,0.010182,0.2195
0.66935,0.34369,0.24639,0.37478,0.11507,0.72865,0.020903,0.010572,0.21957
0.67016,0.34349,0.24639,0.37478,0.1153,0.72954,0.020029,0.010972,0.21963
0.67096,0.34329,0.24639,0.37479,0.11554,0.7304,0.019172,0.01138,0.21969
0.67177,0.34308,0.24639,0.37479,0.11577,0.73125,0.018334,0.011799,0.21975
0.67258,0.34288,0.24639,0.3748,0.11601,0.73208,0.017515,0.012227,0.2198
0.67338,0.34267,0.24639,0.3748,0.11626,0.73289,0.016713,0.012664,0.21985
0.67419,0.34247,0.24639,0.37481,0.1165,0.73368,0.01593,0.013111,0.21989
0.67499,0.34226,0.24639,0.37481,0.11675,0.73445,0.015165,0.013567,0.21993
0.6758,0.34205,0.24639,0.37481,0.117,0.73521,0.014419,0.014034,0.21997
0.6766,0.34184,0.24639,0.37482,0.11726,0.73595,0.013691,0.014509,0.22001
0.67741,0.34162,0.24639,0.37482,0.11752,0.73667,0.012982,0.014995,0.22004
0.67821,0.34141,0.24639,0.37483,0.11778,0.73737,0.012291,0.01549,0.22006
0.67902,0.3412,0.24639,0.37483,0.11804,0.73805,0.011619,0.015995,0.22008
0.67983,0.34098,0.24639,0.37484,0.11831,0.73871,0.010965,0.016509,0.2201
0.68063,0.34076,0.24639,0.37484,0.11858,0.73935,0.01033,0.017034,0.22012
0.68144,0.34055,0.24639,0.37485,0.11885,0.73998,0.0097137,0.017568,0.22013
0.68224,0.34033,0.24639,0.37485,0.11912,0.74059,0.0091161,0.018112,0.22014
0.68305,0.34011,0.24639,0.37486,0.1194,0.74118,0.0085373,0.018666,0.22014
0.68385,0.33988,0.24639,0.37486,0.11968,0.74175,0.0079772,0.01923,0.22014
0.68466,0.33966,0.24639,0.37487,0.11997,0.7423,0.0074359,0.019804,0.22013
0.68546,0.33944,0.24639,0.37487,0.12026,0.74283,0.0069135,0.020387,0.22012
0.68627,0.33921,0.24639,0.37488,0.12055,0.74334,0.0064099,0.020981,0.22011
0.68707,0.33899,0.24639,0.37488,0.12084,0.74383,0.0059253,0.021585,0.2201
0.68788,0.33876,0.24639,0.37488,0.12114,0.74431,0.0054595,0.022198,0.22008
0.68869,0.33853,0.24639,0.37489,0.12144,0.74477,0.0050126,0.022822,0.22005
0.68949,0.3383,0.24639,0.37489,0.12174,0.7452,0.0045847,0.023456,0.22002
0.6903,0.33807,0.24639,0.3749,0.12204,0.74562,0.0041758,0.024099,0.21999
0.6911,0.33784,0.24639,0.3749,0.12235,0.74602,0.0037859,0.024753,0.21995
0.69191,0.33761,0.24639,0.37491,0.12266,0.7464,0.003415,0.025417,0.21991
0.69271,0.33738,0.24639,0.37491,0.12298,0.74676,0.0030631,0.026091,0.21987
0.69352,0.33715,0.24639,0.37492,0.1233,0.74711,0.0027303,0.026775,0.21982
0.69432,0.33691,0.24639,0.37492,0.12362,0.74743,0.0024165,0.027469,0.21977
0.69513,0.33668,0.24639,0.37493,0.12394,0.74773,0.0021219,0.028174,0.21971
0.69593,0.33644,0.24639,0.37493,0.12427,0.74802,0.0018463,0.028888,0.21965
0.69674,0.3362,0.24639,0.37494,0.1246,0.74828,0.0015898,0.029613,0.21958
0.69755,0.33597,0.24639,0.37494,0.12493,0.74853,0.0013525,0.030348,0.21951
0.69835,0.33573,0.24639,0.37495,0.12527,0.74876,0.0011343,0.031093,0.21944
0.69916,0.33549,0.24639,0.37495,0.12561,0.74897,0.00093532,0.031849,0.21936
0.69996,0.33525,0.24639,0.37496,0.12595,0.74916,0.00075545,0.032615,0.21928
0.70077,0.33501,0.24639,0.37496,0.12629,0.74933,0.00059476,0.033391,0.21919
0.70157,0.33476,0.24639,0.37497,0.12664,0.74948,0.00045325,0.034177,0.2191
0.70238,0.33452,0.24639,0.37497,0.12699,0.74961,0.00033092,0.034973,0.21901
0.70318,0.33428,0.24639,0.37498,0.12735,0.74972,0.00022779,0.03578,0.21891
0.70399,0.33404,0.24639,0.37498,0.1277,0.74982,0.00014385,0.036597,0.21881
0.7048,0.33379,0.24639,0.37499,0.12806,0.74989,7.9117e-05,0.037424,0.2187
0.7056,0.33355,0.24639,0.37499,0.12843,0.74995,3.359e-05,0.038262,0.21859
0.70641,0.3333,0.24639,0.37499,0.12879,0.74998,7.2712e-06,0.039109,0.21847
0.70721,0.33305,0.24639,0.375,0.12916,0.75,1.6216e-07,0.039968,0.21835
0.70802,0.33281,0.24639,0.375,0.12953,0.75,1.2263e-05,0.040836,0.21823
0.70882,0.33256,0.24639,0.37501,0.12991,0.74997,4.3574e-05,0.041715,0.2181
0.70963,0.33231,0.24639,0.37501,0.13029,0.74993,9.4092e-05,0.042604,0.21797
0.71043,0.33206,0.24639,0.37502,0.13067,0.74987,0.00016382,0.043503,0.21783
0.71124,0.33182,0.24639,0.37502,0.13105,0.74979,0.00025274,0.044413,0.21769
0.71204,0.33157,0.24639,0.37503,0.13144,0.7497,0.00036086,0.045333,0.21754
0.71285,0.33132,0.24639,0.37503,0.13183,0.74958,0.00048818,0.046263,0.21739
0.71366,0.33107,0.24639,0.37504,0.13222,0.74944,0.00063468,0.047204,0.21724
0.71446,0.33081,0.24639,0.37504,0.13262,0.74928,0.00080035,0.048155,0.21708
0.71527,0.33056,0.24639,0.37505,0.13302,0.74911,0.0009852,0.049116,0.21692
0.71607,0.33031,0.24639,0.37505,0.13342,0.74892,0.0011892,0.050087,0.21675
0.71688,0.33006,0.24639,0.37506,0.13382,0.7487,0.0014124,0.051069,0.21658
0.71768,0.32981,0.24639,0.37506,0.13423,0.74847,0.0016546,0.052061,0.2164
0.71849,0.32955,0.24639,0.37507,0.13464,0.74822,0.0019161,0.053063,0.21622
0.71929,0.3293,0.24639,0.37507,0.13506,0.74795,0.0021966,0.054076,0.21604
0.7201,0.32905,0.24639,0.37508,0.13547,0.74766,0.0024962,0.055099,0.21585
0.7209,0.32879,0.24639,0.37508,0.1359,0.74735,0.0028149,0.056132,0.21566
0.72171,0.32854,0.24639,0.37509,0.13632,0.74702,0.0031527,0.057175,0.21546
0.72252,0.32829,0.24639,0.37509,0.13674,0.74667,0.0035095,0.058229,0.21526
0.72332,0.32803,0.24639,0.3751,0.13717,0.7463,0.0038854,0.059292,0.21505
0.72413,0.32778,0.24639,0.3751,0.13761,0.74592,0.0042802,0.060366,0.21484
0.72493,0.32752,0.24639,0.3751,0.13804,0.74552,0.0046941,0.061451,0.21463
0.72574,0.32727,0.24639,0.37511,0.13848,0.74509,0.0051269,0.062545,0.21441
0.72654,0.32701,0.24639,0.37511,0.13892,0.74465,0.0055787,0.06365,0.21419
0.72735,0.32676,0.24639,0.37512,0.13936,0.74419,0.0060494,0.064764,0.21396
0.72815,0.3265,0.24639,0.37512,0.13981,0.74371,0.006539,0.065889,0.21373
0.72896,0.32625,0.24639,0.37513,0.14026,0.74321,0.0070475,0.067024,0.21349
0.72976,0.32599,0.24639,0.37513,0.14071,0.74269,0.0075748,0.068169,0.21325
0.73057,0.32574,0.24639,0.37514,0.14117,0.74215,0.0081209,0.069324,0.21301
0.73138,0.32548,0.24639,0.37514,0.14162,0.7416,0.0086859,0.070489,0.21276
0.73218,0.32522,0.24639,0.37515,0.14209,0.74102,0.0092696,0.071664,0.21251
0.73299,0.32497,0.24639,0.37515,0.14255,0.74043,0.009872,0.07285,0.21225
0.73379,0.32471,0.24639,0.37516,0.14302,0.73982,0.010493,0.074045,0.21199
0.7346,0.32446,0.24639,0.37516,0.14349,0.73919,0.011133,0.07525,0.21172
0.7354,0.3242,0.24639,0.37517,0.14396,0.73854,0.011791,0.076465,0.21145
0.73621,0.32395,0.24639,0.37517,0.14444,0.73787,0.012468,0.07769,0.21118
0.73701,0.32369,0.24639,0.37518,0.14491,0.73719,0.013164,0.078925,0.2109
0.73782,0.32344,0.24639,0.37518,0.14539,0.73648,0.013878,0.08017,0.21062
0.73863,0.32318,0.24639,0.37518,0.14588,0.73576,0.014611,0.081425,0.21033
0.73943,0.32293,0.24639,0.37519,0.14637,0.73502,0.015362,0.082689,0.21004
0.74024,0.32267,0.24639,0.37519,0.14686,0.73426,0.016132,0.083964,0.20975
0.74104,0.32242,0.24639,0.3752,0.14735,0.73348,0.01692,0.085248,0.20945
0.74185,0.32216,0.24639,0.3752,0.14784,0.73268,0.017726,0.086542,0.20915
0.74265,0.32191,0.24639,0.37521,0.14834,0.73186,0.01855,0.087845,0.20884
0.74346,0.32165,0.24639,0.37521,0.14884,0.73103,0.019393,0.089158,0.20853
0.74426,0.3214,0.24639,0.37522,0.14935,0.73018,0.020254,0.090481,0.20821
0.74507,0.32115,0.24639,0.37522,0.14985,0.72931,0.021134,0.091813,0.20789
0.74587,0.32089,0.24639,0.37523,0.15036,0.72842,0.022031,0.093155,0.20757
0.74668,0.32064,0.24639,0.37523,0.15087,0.72751,0.022946,0.094507,0.20724
0.74749,0.32039,0.24639,0.37523,0.15139,0.72659,0.02388,0.095868,0.20691
0.74829,0.32014,0.24639,0.37524,0.15191,0.72565,0.024831,0.097239,0.20658
0.7491,0.31989,0.24639,0.37524,0.15243,0.72469,0.025801,0.098618,0.20624
0.7499,0.31963,0.24639,0.37525,0.15295,0.72371,0.026788,0.10001,0.20589
0.75071,0.31938,0.24639,0.37525,0.15348,0.72271,0.027793,0.10141,0.20555
0.75151,0.31913,0.24639,0.37526,0.154,0.7217,0.028816,0.10281,0.2052
0.75232,0.31888,0.24639,0.37526,0.15454,0.72067,0.029857,0.10423,0.20484
0.75312,0.31863,0.24639,0.37527,0.15507,0.71962,0.030915,0.10566,0.20448
0.75393,0.31839,0.24639,0.37527,0.15561,0.71855,0.031991,0.10709,0.20412
0.75473,0.31814,0.24639,0.37527,0.15615,0.71746,0.033084,0.10854,0.20375
0.75554,0.31789,0.24639,0.37528,0.15669,0.71636,0.034195,0.10999,0.20338
0.75635,0.31764,0.24639,0.37528,0.15723,0.71524,0.035324,0.11146,0.20301
0.75715,0.31739,0.24639,0.37529,0.15778,0.71411,0.03647,0.11293,0.20263
0.75796,0.31715,0.24639,0.37529,0.15833,0.71295,0.037633,0.11441,0.20225
0.75876,0.3169,0.24639,0.3753,0.15888,0.71178,0.038814,0.1159,0.20186
0.75957,0.31666,0.24639,0.3753,0.15944,0.71059,0.040011,0.1174,0.20147
0.76037,0.31641,0.24639,0.3753,0.15999,0.70938,0.041226,0.1189,0.20108
0.76118,0.31617,0.24639,0.37531,0.16055,0.70816,0.042458,0.12042,0.20069
0.76198,0.31593,0.24639,0.37531,0.16112,0.70692,0.043707,0.12195,0.20029
0.76279,0.31568,0.24639,0.37532,0.16168,0.70566,0.044973,0.12348,0.19988
0.7636,0.31544,0.24639,0.37532,0.16225,0.70439,0.046256,0.12502,0.19948
0.7644,0.3152,0.24639,0.37533,0.16282,0.7031,0.047556,0.12657,0.19906
0.76521,0.31496,0.24639,0.37533,0.16339,0.70179,0.048872,0.12813,0.19865
0.76601,0.31472,0.24639,0.37533,0.16397,0.70046,0.050206,0.1297,0.19823
0.76682,0.31448,0.24639,0.37534,0.16454,0.69912,0.051556,0.13127,0.19781
0.76762,0.31425,0.24639,0.37534,0.16512,0.69776,0.052922,0.13286,0.19739
0.76843,0.31401,0.24639,0.37535,0.16571,0.69639,0.054305,0.13445,0.19696
0.76923,0.31377,0.24639,0.37535,0.16629,0.695,0.055704,0.13605,0.19653
0.77004,0.31354,0.24639,0.37535,0.16688,0.69359,0.05712,0.13766,0.19609
0.77084,0.3133,0.24639,0.37536,0.16747,0.69217,0.058552,0.13928,0.19566
0.77165,0.31307,0.24639,0.37536,0.16806,0.69073,0.06,0.1409,0.19522
0.77246,0.31284,0.24639,0.37537,0.16865,0.68927,0.061465,0.14254,0.19477
0.77326,0.31261,0.24639,0.37537,0.16925,0.6878,0.062945,0.14418,0.19432
0.77407,0.31238,0.24639,0.37538,0.16985,0.68631,0.064441,0.14583,0.19387
0.77487,0.31215,0.24639,0.37538,0.17045,0.6848,0.065954,0.14748,0.19342
0.77568,0.31192,0.24639,0.37538,0.17106,0.68328,0.067482,0.14915,0.19296
0.77648,0.31169,0.24639,0.37539,0.17166,0.68175,0.069026,0.15082,0.1925
0.77729,0.31146,0.24639,0.37539,0.17227,0.6802,0.070585,0.1525,0.19204
0.77809,0.31124,0.24639,0.37539,0.17288,0.67863,0.072161,0.15419,0.19157
0.7789,0.31101,0.24639,0.3754,0.17349,0.67705,0.073751,0.15588,0.19111
0.7797,0.31079,0.24639,0.3754,0.17411,0.67545,0.075357,0.15759,0.19063
0.78051,0.31057,0.24639,0.37541,0.17473,0.67383,0.076979,0.15929,0.19016
0.78132,0.31035,0.24639,0.37541,0.17535,0.6722,0.078616,0.16101,0.18968
0.78212,0.31012,0.24639,0.37541,0.17597,0.67056,0.080267,0.16274,0.1892
0.78293,0.30991,0.24639,0.37542,0.17659,0.6689,0.081934,0.16447,0.18872
0.78373,0.30969,0.24639,0.37542,0.17722,0.66723,0.083616,0.1662,0.18823
0.78454,0.30947,0.24639,0.37543,0.17785,0.66554,0.085313,0.16795,0.18775
0.78534,0.30926,0.24639,0.37543,0.17848,0.66383,0.087025,0.1697,0.18725
0.78615,0.30904,0.24639,0.37543,0.17911,0.66211,0.088752,0.17146,0.18676
0.78695,0.30883,0.24639,0.37544,0.17975,0.66038,0.090493,0.17323,0.18627
0.78776,0.30862,0.24639,0.37544,0.18038,0.65863,0.092249,0.175,0.18577
0.78856,0.3084,0.24639,0.37544,0.18102,0.65687,0.094019,0.17678,0.18527
0.78937,0.3082,0.24639,0.37545,0.18166,0.65509,0.095804,0.17856,0.18476
0.79018,0.30799,0.24639,0.37545,0.18231,0.6533,0.097603,0.18035,0.18426
0.79098,0.30778,0.24639,0.37545,0.18295,0.65149,0.099416,0.18215,0.18375
0.79179,0.30757,0.24639,0.37546,0.1836,0.64967,0.10124,0.18396,0.18324
0.79259,0.30737,0.24639,0.37546,0.18425,0.64784,0.10308,0.18577,0.18273
0.7934,0.30717,0.24639,0.37546,0.1849,0.64599,0.10494,0.18758,0.18221
0.7942,0.30697,0.24639,0.37547,0.18555,0.64413,0.10681,0.18941,0.18169
0.79501,0.30676,0.24639,0.37547,0.18621,0.64225,0.10869,0.19123,0.18118
0.79581,0.30657,0.24639,0.37547,0.18686,0.64036,0.11059,0.19307,0.18065
0.79662,0.30637,0.24639,0.37548,0.18752,0.63846,0.1125,0.19491,0.18013
0.79743,0.30617,0.24639,0.37548,0.18818,0.63654,0.11442,0.19676,0.17961
0.79823,0.30598,0.24639,0.37549,0.18884,0.63461,0.11636,0.19861,0.17908
0.79904,0.30578,0.24639,0.37549,0.18951,0.63267,0.11831,0.20046,0.17855
0.79984,0.30559,0.24639,0.37549,0.19017,0.63071,0.12027,0.20233,0.17802
0.80065,0.3054,0.24639,0.37549,0.19084,0.62874,0.12225,0.2042,0.17749
0.80145,0.30521,0.24639,0.3755,0.19151,0.62676,0.12424,0.20607,0.17695
0.80226,0.30503,0.24639,0.3755,0.19218,0.62476,0.12624,0.20795,0.17642
0.80306,0.30484,0.24639,0.3755,0.19286,0.62276,0.12825,0.20983,0.17588
0.80387,0.30466,0.24639,0.37551,0.19353,0.62073,0.13028,0.21172,0.17534
0.80467,0.30447,0.24639,0.37551,0.19421,0.6187,0.13232,0.21361,0.1748
0.80548,0.30429,0.24639,0.37551,0.19489,0.61665,0.13437,0.21551,0.17426
0.80629,0.30411,0.24639,0.37552,0.19557,0.6146,0.13644,0.21741,0.17372
0.80709,0.30393,0.24639,0.37552,0.19625,0.61252,0.13852,0.21932,0.17317
0.8079,0.30376,0.24639,0.37552,0.19693,0.61044,0.1406,0.22123,0.17263
0.8087,0.30358,0.24639,0.37553,0.19761,0.60835,0.14271,0.22315,0.17208
0.80951,0.30341,0.24639,0.37553,0.1983,0.60624,0.14482,0.22507,0.17153
0.81031,0.30324,0.24639,0.37553,0.19899,0.60412,0.14694,0.227,0.17098
0.81112,0.30307,0.24639,0.37553,0.19968,0.60199,0.14908,0.22893,0.17043
0.81192,0.3029,0.24639,0.37554,0.20037,0.59985,0.15123,0.23086,0.16988
0.81273,0.30273,0.24639,0.37554,0.20106,0.59769,0.15339,0.2328,0.16933
0.81353,0.30257,0.24639,0.37554,0.20176,0.59553,0.15556,0.23474,0.16878
0.81434,0.3024,0.24639,0.37555,0.20245,0.59335,0.15774,0.23668,0.16822
0.81515,0.30224,0.24639,0.37555,0.20315,0.59117,0.15993,0.23863,0.16767
0.81595,0.30208,0.24639,0.37555,0.20385,0.58897,0.16214,0.24058,0.16711
0.81676,0.30192,0.24639,0.37555,0.20455,0.58676,0.16435,0.24254,0.16655
0.81756,0.30177,0.24639,0.37556,0.20525,0.58454,0.16658,0.2445,0.166
0.81837,0.30161,0.24639,0.37556,0.20595,0.58231,0.16881,0.24646,0.16544
0.81917,0.30146,0.24639,0.37556,0.20665,0.58006,0.17106,0.24843,0.16488
0.81998,0.30131,0.24639,0.37557,0.20736,0.57781,0.17332,0.25039,0.16432
0.82078,0.30116,0.24639,0.37557,0.20807,0.57555,0.17559,0.25237,0.16377
0.82159,0.30101,0.24639,0.37557,0.20877,0.57327,0.17787,0.25434,0.16321
0.8224,0.30087,0.24639,0.37557,0.20948,0.57099,0.18015,0.25632,0.16265
0.8232,0.30072,0.24639,0.37558,0.21019,0.5687,0.18245,0.2583,0.16209
0.82401,0.30058,0.24639,0.37558,0.2109,0.5664,0.18476,0.26028,0.16153
0.82481,0.30044,0.24639,0.37558,0.21162,0.56408,0.18708,0.26226,0.16097
0.82562,0.3003,0.24639,0.37558,0.21233,0.56176,0.18941,0.26425,0.16041
0.82642,0.30017,0.24639,0.37558,0.21305,0.55943,0.19174,0.26624,0.15985
0.82723,0.30003,0.24639,0.37559,0.21376,0.55709,0.19409,0.26823,0.15929
0.82803,0.2999,0.24639,0.37559,0.21448,0.55473,0.19644,0.27023,0.15873
0.82884,0.29977,0.24639,0.37559,0.2152,0.55237,0.19881,0.27222,0.15817
0.82964,0.29964,0.24639,0.37559,0.21592,0.55001,0.20118,0.27422,0.15761
0.83045,0.29951,0.24639,0.3756,0.21664,0.54763,0.20357,0.27622,0.15706
0.83126,0.29939,0.24639,0.3756,0.21736,0.54524,0.20596,0.27822,0.1565
0.83206,0.29926,0.24639,0.3756,0.21808,0.54284,0.20836,0.28022,0.15594
0.83287,0.29914,0.24639,0.3756,0.2188,0.54044,0.21077,0.28222,0.15539
0.83367,0.29902,0.24639,0.3756,0.21953,0.53803,0.21318,0.28423,0.15483
0.83448,0.29891,0.24639,0.37561,0.22025,0.53561,0.21561,0.28623,0.15427
0.83528,0.29879,0.24639,0.37561,0.22098,0.53318,0.21804,0.28824,0.15372
0.83609,0.29868,0.24639,0.37561,0.22171,0.53074,0.22048,0.29025,0.15317
0.83689,0.29857,0.24639,0.37561,0.22244,0.52829,0.22293,0.29226,0.15261
0.8377,0.29846,0.24639,0.37561,0.22316,0.52584,0.22539,0.29427,0.15206
0.8385,0.29835,0.24639,0.37562,0.22389,0.52338,0.22785,0.29628,0.15151
0.83931,0.29824,0.24639,0.37562,0.22462,0.52091,0.23033,0.29829,0.15096
0.84012,0.29814,0.24639,0.37562,0.22536,0.51843,0.23281,0.3003,0.15041
0.84092,0.29804,0.24639,0.37562,0.22609,0.51595,0.23529,0.30231,0.14987
0.84173,0.29794,0.24639,0.37562,0.22682,0.51346,0.23779,0.30432,0.14932
0.84253,0.29784,0.24639,0.37563,0.22755,0.51096,0.24029,0.30633,0.14878
0.84334,0.29775,0.24639,0.37563,0.22829,0.50846,0.2428,0.30834,0.14823
0.84414,0.29765,0.24639,0.37563,0.22902,0.50594,0.24531,0.31035,0.14769
0.84495,0.29756,0.24639,0.37563,0.22976,0.50343,0.24784,0.31236,0.14715
0.84575,0.29747,0.24639,0.37563,0.23049,0.5009,0.25036,0.31437,0.14661
0.84656,0.29739,0.24639,0.37563,0.23123,0.49837,0.2529,0.31638,0.14608
0.84736,0.2973,0.24639,0.37564,0.23197,0.49583,0.25544,0.31839,0.14554
0.84817,0.29722,0.24639,0.37564,0.2327,0.49329,0.25799,0.3204,0.14501
0.84898,0.29714,0.24639,0.37564,0.23344,0.49074,0.26054,0.3224,0.14448
0.84978,0.29706,0.24639,0.37564,0.23418,0.48818,0.2631,0.32441,0.14395
0.85059,0.29698,0.24639,0.37564,0.23492,0.48562,0.26566,0.32641,0.14343
0.85139,0.29691,0.24639,0.37564,0.23566,0.48305,0.26823,0.32842,0.1429
0.8522,0.29684,0.24639,0.37564,0.2364,0.48048,0.27081,0.33042,0.14238
0.853,0.29677,0.24639,0.37565,0.23714,0.4779,0.27339,0.33242,0.14186
0.85381,0.2967,0.24639,0.37565,0.23788,0.47532,0.27597,0.33442,0.14134
0.85461,0.29663,0.24639,0.37565,0.23862,0.47273,0.27857,0.33642,0.14083
0.85542,0.29657,0.24639,0.37565,0.23936,0.47014,0.28116,0.33841,0.14032
0.85623,0.29651,0.24639,0.37565,0.24011,0.46754,0.28376,0.3404,0.13981
0.85703,0.29645,0.24639,0.37565,0.24085,0.46493,0.28637,0.3424,0.1393
0.85784,0.29639,0.24639,0.37565,0.24159,0.46233,0.28898,0.34438,0.13879
0.85864,0.29633,0.24639,0.37565,0.24233,0.45971,0.29159,0.34637,0.13829
0.85945,0.29628,0.24639,0.37565,0.24307,0.4571,0.29421,0.34835,0.13779
0.86025,0.29623,0.24639,0.37566,0.24382,0.45448,0.29684,0.35034,0.1373
0.86106,0.29618,0.24639,0.37566,0.24456,0.45185,0.29946,0.35231,0.13681
0.86186,0.29614,0.24639,0.37566,0.2453,0.44922,0.30209,0.35429,0.13632
0.86267,0.29609,0.24639,0.37566,0.24605,0.44659,0.30473,0.35626,0.13583
0.86347,0.29605,0.24639,0.37566,0.24679,0.44395,0.30737,0.35823,0.13535
0.86428,0.29601,0.24639,0.37566,0.24753,0.44131,0.31001,0.3602,0.13487
0.86509,0.29597,0.24639,0.37566,0.24828,0.43867,0.31265,0.36216,0.13439
0.86589,0.29594,0.24639,0.37566,0.24902,0.43602,0.3153,0.36412,0.13392
0.8667,0.2959,0.24639,0.37566,0.24976,0.43337,0.31795,0.36608,0.13345
0.8675,0.29587,0.24639,0.37566,0.25051,0.43072,0.32061,0.36803,0.13298
0.86831,0.29584,0.24639,0.37566,0.25125,0.42807,0.32326,0.36998,0.13252
0.86911,0.29582,0.24639,0.37567,0.25199,0.42541,0.32592,0.37192,0.13206
0.86992,0.29579,0.24639,0.37567,0.25274,0.42275,0.32859,0.37386,0.13161
0.87072,0.29577,0.24639,0.37567,0.25348,0.42008,0.33125,0.3758,0.13116
0.87153,0.29575,0.24639,0.37567,0.25422,0.41742,0.33392,0.37773,0.13071
0.87233,0.29573,0.24639,0.37567,0.25497,0.41475,0.33659,0.37966,0.13027
0.87314,0.29571,0.24639,0.37567,0.25571,0.41208,0.33926,0.38158,0.12983
0.87395,0.2957,0.24639,0.37567,0.25645,0.40941,0.34193,0.3835,0.1294
0.87475,0.29569,0.24639,0.37567,0.25719,0.40673,0.3446,0.38541,0.12897
0.87556,0.29568,0.24639,0.37567,0.25793,0.40406,0.34728,0.38732,0.12855
0.87636,0.29567,0.24639,0.37567,0.25867,0.40138,0.34996,0.38922,0.12813
0.87717,0.29567,0.24639,0.37567,0.25942,0.3987,0.35264,0.39112,0.12771
0.87797,0.29567,0.24639,0.37567,0.26016,0.39602,0.35532,0.39302,0.1273
0.87878,0.29567,0.24639,0.37567,0.2609,0.39334,0.358,0.3949,0.12689
0.87958,0.29567,0.24639,0.37567,0.26164,0.39066,0.36068,0.39678,0.12649
0.88039,0.29567,0.24639,0.37567,0.26238,0.38798,0.36336,0.39866,0.12609
0.8812,0.29568,0.24639,0.37567,0.26312,0.3853,0.36604,0.40053,0.1257
0.882,0.29569,0.24639,0.37567,0.26385,0.38262,0.36873,0.4024,0.12531
0.88281,0.2957,0.24639,0.37567,0.26459,0.37993,0.37141,0.40425,0.12493
0.88361,0.29571,0.24639,0.37567,0.26533,0.37725,0.37409,0.40611,0.12456
0.88442,0.29572,0.24639,0.37567,0.26607,0.37456,0.37678,0.40795,0.12418
0.88522,0.29574,0.24639,0.37567,0.2668,0.37188,0.37946,0.40979,0.12382
0.88603,0.29576,0.24639,0.37567,0.26754,0.3692,0.38215,0.41162,0.12346
0.88683,0.29578,0.24639,0.37567,0.26828,0.36651,0.38483,0.41345,0.1231
0.88764,0.29581,0.24639,0.37567,0.26901,0.36383,0.38751,0.41527,0.12275
0.88844,0.29583,0.24639,0.37567,0.26974,0.36115,0.39019,0.41708,0.12241
0.88925,0.29586,0.24639,0.37567,0.27048,0.35847,0.39288,0.41889,0.12207
0.89006,0.29589,0.24639,0.37567,0.27121,0.35578,0.39556,0.42069,0.12173
0.89086,0.29592,0.24639,0.37567,0.27194,0.3531,0.39823,0.42248,0.12141
0.89167,0.29596,0.24639,0.37567,0.27267,0.35043,0.40091,0.42426,0.12109
0.89247,0.296,0.24639,0.37567,0.2734,0.34775,0.40359,0.42604,0.12077
0.89328,0.29604,0.24639,0.37567,0.27413,0.34507,0.40627,0.42781,0.12046
0.89408,0.29608,0.24639,0.37567,0.27486,0.3424,0.40894,0.42957,0.12016
0.89489,0.29612,0.24639,0.37567,0.27559,0.33972,0.41161,0.43132,0.11986
0.89569,0.29617,0.24639,0.37567,0.27632,0.33705,0.41428,0.43306,0.11957
0.8965,0.29621,0.24639,0.37567,0.27704,0.33438,0.41695,0.4348,0.11929
0.8973,0.29627,0.24639,0.37567,0.27777,0.33172,0.41962,0.43653,0.11901
0.89811,0.29632,0.24639,0.37567,0.27849,0.32905,0.42228,0.43825,0.11874
0.89892,0.29637,0.24639,0.37567,0.27922,0.32639,0.42494,0.43996,0.11847
0.89972,0.29643,0.24639,0.37566,0.27994,0.32373,0.4276,0.44166,0.11821
0.90053,0.29649,0.24639,0.37566,0.28066,0.32107,0.43026,0.44336,0.11796
0.90133,0.29655,0.24639,0.37566,0.28138,0.31842,0.43291,0.44504,0.11772
0.90214,0.29661,0.24639,0.37566,0.2821,0.31577,0.43556,0.44672,0.11748
0.90294,0.29668,0.24639,0.37566,0.28282,0.31312,0.43821,0.44839,0.11725
0.90375,0.29674,0.24639,0.37566,0.28353,0.31047,0.44085,0.45004,0.11703
0.90455,0.29681,0.24639,0.37566,0.28425,0.30783,0.44349,0.45169,0.11681
0.90536,0.29689,0.24639,0.37566,0.28497,0.30519,0.44613,0.45333,0.1166
0.90617,0.29696,0.24639,0.37566,0.28568,0.30255,0.44876,0.45496,0.1164
0.90697,0.29703,0.24639,0.37566,0.28639,0.29992,0.45139,0.45658,0.1162
0.90778,0.29711,0.24639,0.37566,0.2871,0.2973,0.45402,0.45819,0.11601
0.90858,0.29719,0.24639,0.37566,0.28781,0.29467,0.45664,0.45979,0.11583
0.90939,0.29727,0.24639,0.37565,0.28852,0.29205,0.45926,0.46138,0.11566
0.91019,0.29736,0.24639,0.37565,0.28923,0.28944,0.46187,0.46296,0.11549
0.911,0.29745,0.24639,0.37565,0.28994,0.28683,0.46448,0.46453,0.11534
0.9118,0.29753,0.24639,0.37565,0.29064,0.28422,0.46708,0.46609,0.11519
0.91261,0.29762,0.24639,0.37565,0.29134,0.28162,0.46968,0.46764,0.11504
0.91341,0.29772,0.24639,0.37565,0.29205,0.27902,0.47228,0.46918,0.11491
0.91422,0.29781,0.24639,0.37565,0.29275,0.27643,0.47487,0.47071,0.11478
0.91503,0.29791,0.24639,0.37565,0.29345,0.27384,0.47745,0.47223,0.11467
0.91583,0.29801,0.24639,0.37564,0.29414,0.27126,0.48003,0.47373,0.11455
0.91664,0.29811,0.24639,0.37564,0.29484,0.26868,0.4826,0.47523,0.11445
0.91744,0.29821,0.24639,0.37564,0.29553,0.26611,0.48517,0.47671,0.11436
0.91825,0.29831,0.24639,0.37564,0.29623,0.26355,0.48773,0.47818,0.11427
0.91905,0.29842,0.24639,0.37564,0.29692,0.26099,0.49029,0.47964,0.1142
0.91986,0.29853,0.24639,0.37564,0.29761,0.25843,0.49284,0.48109,0.11413
0.92066,0.29864,0.24639,0.37564,0.2983,0.25588,0.49539,0.48253,0.11407
0.92147,0.29875,0.24639,0.37563,0.29899,0.25334,0.49793,0.48396,0.11401
0.92227,0.29887,0.24639,0.37563,0.29967,0.25081,0.50046,0.48537,0.11397
0.92308,0.29899,0.24639,0.37563,0.30035,0.24828,0.50298,0.48677,0.11394
0.92389,0.2991,0.24639,0.37563,0.30104,0.24575,0.5055,0.48816,0.11391
0.92469,0.29922,0.24639,0.37563,0.30172,0.24324,0.50802,0.48954,0.11389
0.9255,0.29935,0.24639,0.37563,0.3024,0.24073,0.51052,0.49091,0.11388
0.9263,0.29947,0.24639,0.37562,0.30307,0.23823,0.51302,0.49226,0.11388
0.92711,0.2996,0.24639,0.37562,0.30375,0.23573,0.51551,0.4936,0.11389
0.92791,0.29973,0.24639,0.37562,0.30442,0.23324,0.518,0.49493,0.11391
0.92872,0.29986,0.24639,0.37562,0.30509,0.23076,0.52048,0.49625,0.11394
0.92952,0.29999,0.24639,0.37562,0.30576,0.22829,0.52295,0.49755,0.11398
0.93033,0.30012,0.24639,0.37562,0.30643,0.22582,0.52541,0.49884,0.11402
0.93113,0.30026,0.24639,0.37561,0.3071,0.22336,0.52786,0.50012,0.11408
0.93194,0.3004,0.24639,0.37561,0.30776,0.22091,0.53031,0.50138,0.11414
0.93275,0.30054,0.24639,0.37561,0.30843,0.21847,0.53275,0.50263,0.11422
0.93355,0.30068,0.24639,0.37561,0.30909,0.21603,0.53518,0.50387,0.1143
0.93436,0.30082,0.24639,0.37561,0.30975,0.21361,0.5376,0.5051,0.1144
0.93516,0.30097,0.24639,0.3756,0.3104,0.21119,0.54002,0.50631,0.1145
0.93597,0.30111,0.24639,0.3756,0.31106,0.20878,0.54242,0.5075,0.11461
0.93677,0.30126,0.24639,0.3756,0.31171,0.20638,0.54482,0.50869,0.11473
0.93758,0.30141,0.24639,0.3756,0.31236,0.20398,0.54721,0.50986,0.11487
0.93838,0.30156,0.24639,0.37559,0.31301,0.2016,0.54959,0.51101,0.11501
0.93919,0.30172,0.24639,0.37559,0.31366,0.19922,0.55196,0.51215,0.11516
0.94,0.30187,0.24639,0.37559,0.3143,0.19686,0.55432,0.51328,0.11532
0.9408,0.30203,0.24639,0.37559,0.31494,0.1945,0.55667,0.51439,0.11549
0.94161,0.30219,0.24639,0.37559,0.31558,0.19215,0.55902,0.51549,0.11567
0.94241,0.30235,0.24639,0.37558,0.31622,0.18981,0.56135,0.51658,0.11587
0.94322,0.30252,0.24639,0.37558,0.31686,0.18748,0.56368,0.51765,0.11607
0.94402,0.30268,0.24639,0.37558,0.31749,0.18517,0.56599,0.51871,0.11628
0.94483,0.30285,0.24639,0.37558,0.31813,0.18286,0.5683,0.51975,0.1165
0.94563,0.30301,0.24639,0.37557,0.31876,0.18056,0.57059,0.52077,0.11674
0.94644,0.30318,0.24639,0.37557,0.31938,0.17827,0.57288,0.52178,0.11698
0.94724,0.30335,0.24639,0.37557,0.32001,0.17599,0.57515,0.52278,0.11723
0.94805,0.30353,0.24639,0.37557,0.32063,0.17372,0.57742,0.52376,0.1175
0.94886,0.3037,0.24639,0.37556,0.32125,0.17146,0.57967,0.52473,0.11777
0.94966,0.30388,0.24639,0.37556,0.32187,0.16921,0.58191,0.52568,0.11806
0.95047,0.30406,0.24639,0.37556,0.32249,0.16697,0.58415,0.52662,0.11836
0.95127,0.30423,0.24639,0.37555,0.3231,0.16474,0.58637,0.52754,0.11866
0.95208,0.30442,0.24639,0.37555,0.32371,0.16252,0.58858,0.52845,0.11898
0.95288,0.3046,0.24639,0.37555,0.32432,0.16032,0.59078,0.52934,0.11931
0.95369,0.30478,0.24639,0.37555,0.32493,0.15812,0.59297,0.53021,0.11965
0.95449,0.30497,0.24639,0.37554,0.32553,0.15594,0.59515,0.53107,0.12
0.9553,0.30515,0.24639,0.37554,0.32614,0.15377,0.59732,0.53191,0.12036
0.9561,0.30534,0.24639,0.37554,0.32674,0.1516,0.59947,0.53274,0.12073
0.95691,0.30553,0.24639,0.37554,0.32733,0.14945,0.60162,0.53355,0.12112
0.95772,0.30572,0.24639,0.37553,0.32793,0.14732,0.60375,0.53435,0.12151
0.95852,0.30592,0.24639,0.37553,0.32852,0.14519,0.60587,0.53513,0.12191
0.95933,0.30611,0.24639,0.37553,0.32911,0.14307,0.60798,0.53589,0.12233
0.96013,0.30631,0.24639,0.37552,0.3297,0.14097,0.61008,0.53664,0.12276
0.96094,0.3065,0.24639,0.37552,0.33028,0.13888,0.61216,0.53737,0.1232
0.96174,0.3067,0.24639,0.37552,0.33087,0.1368,0.61423,0.53808,0.12365
0.96255,0.3069,0.24639,0.37551,0.33145,0.13473,0.61629,0.53878,0.12411
0.96335,0.3071,0.24639,0.37551,0.33202,0.13268,0.61834,0.53946,0.12458
0.96416,0.30731,0.24639,0.37551,0.3326,0.13064,0.62038,0.54013,0.12507
0.96497,0.30751,0.24639,0.37551,0.33317,0.12861,0.6224,0.54078,0.12556
0.96577,0.30771,0.24639,0.3755,0.33374,0.12659,0.62441,0.54141,0.12607
0.96658,0.30792,0.24639,0.3755,0.33431,0.12459,0.62641,0.54202,0.12659
0.96738,0.30813,0.24639,0.3755,0.33487,0.1226,0.6284,0.54262,0.12712
0.96819,0.30834,0.24639,0.37549,0.33543,0.12062,0.63037,0.5432,0.12766
0.96899,0.30855,0.24639,0.37549,0.33599,0.11865,0.63233,0.54377,0.12822
0.9698,0.30876,0.24639,0.37549,0.33655,0.1167,0.63427,0.54431,0.12878
0.9706,0.30897,0.24639,0.37548,0.3371,0.11476,0.6362,0.54484,0.12936
0.97141,0.30919,0.24639,0.37548,0.33765,0.11283,0.63812,0.54536,0.12995
0.97221,0.3094,0.24639,0.37548,0.3382,0.11092,0.64003,0.54585,0.13055
0.97302,0.30962,0.24639,0.37547,0.33875,0.10902,0.64192,0.54633,0.13116
0.97383,0.30984,0.24639,0.37547,0.33929,0.10714,0.6438,0.54679,0.13179
0.97463,0.31006,0.24639,0.37547,0.33983,0.10527,0.64566,0.54724,0.13242
0.97544,0.31028,0.24639,0.37546,0.34037,0.10341,0.64752,0.54766,0.13307
0.97624,0.3105,0.24639,0.37546,0.3409,0.10156,0.64935,0.54807,0.13373
0.97705,0.31072,0.24639,0.37545,0.34143,0.099735,0.65117,0.54847,0.1344
0.97785,0.31094,0.24639,0.37545,0.34196,0.097919,0.65298,0.54884,0.13509
0.97866,0.31117,0.24639,0.37545,0.34249,0.096118,0.65478,0.5492,0.13578
0.97946,0.31139,0.24639,0.37544,0.34301,0.094331,0.65656,0.54954,0.13649
0.98027,0.31162,0.24639,0.37544,0.34353,0.092558,0.65832,0.54986,0.13721
0.98107,0.31185,0.24639,0.37544,0.34405,0.090799,0.66007,0.55016,0.13794
0.98188,0.31207,0.24639,0.37543,0.34457,0.089056,0.66181,0.55045,0.13868
0.98269,0.3123,0.24639,0.37543,0.34508,0.087327,0.66353,0.55071,0.13944
0.98349,0.31253,0.24639,0.37543,0.34559,0.085612,0.66524,0.55096,0.14021
0.9843,0.31276,0.24639,0.37542,0.34609,0.083913,0.66693,0.5512,0.14099
0.9851,0.313,0.24639,0.37542,0.3466,0.082228,0.66861,0.55141,0.14178
0.98591,0.31323,0.24639,0.37541,0.3471,0.080558,0.67027,0.55161,0.14259
0.98671,0.31346,0.24639,0.37541,0.34759,0.078904,0.67192,0.55178,0.14341
0.98752,0.3137,0.24639,0.37541,0.34809,0.077264,0.67355,0.55194,0.14423
0.98832,0.31393,0.24639,0.3754,0.34858,0.07564,0.67517,0.55208,0.14508
0.98913,0.31417,0.24639,0.3754,0.34907,0.074031,0.67677,0.55221,0.14593
0.98993,0.31441,0.24639,0.3754,0.34956,0.072438,0.67835,0.55231,0.1468
0.99074,0.31465,0.24639,0.37539,0.35004,0.07086,0.67992,0.5524,0.14768
0.99155,0.31489,0.24639,0.37539,0.35052,0.069298,0.68148,0.55247,0.14857
0.99235,0.31513,0.24639,0.37538,0.35099,0.067751,0.68302,0.55252,0.14947
0.99316,0.31537,0.24639,0.37538,0.35147,0.06622,0.68454,0.55255,0.15039
0.99396,0.31561,0.24639,0.37538,0.35194,0.064705,0.68605,0.55257,0.15131
0.99477,0.31585,0.24639,0.37537,0.35241,0.063206,0.68754,0.55256,0.15225
0.99557,0.31609,0.24639,0.37537,0.35287,0.061723,0.68901,0.55254,0.15321
0.99638,0.31634,0.24639,0.37536,0.35333,0.060256,0.69047,0.5525,0.15417
0.99718,0.31658,0.24639,0.37536,0.35379,0.058805,0.69191,0.55244,0.15515
0.99799,0.31683,0.24639,0.37536,0.35425,0.05737,0.69334,0.55236,0.15614
0.9988,0.31707,0.24639,0.37535,0.3547,0.055951,0.69475,0.55226,0.15714
0.9996,0.31732,0.24639,0.37535,0.35515,0.054549,0.69615,0.55215,0.15816
1.0004,0.31756,0.24639,0.37534,0.3556,0.053163,0.69752,0.55201,0.15918
1.0012,0.31781,0.24639,0.37534,0.35604,0.051794,0.69888,0.55186,0.16022
1.002,0.31806,0.24639,0.37534,0.35648,0.050441,0.70023,0.55169,0.16127
1.0028,0.31831,0.24639,0.37533,0.35692,0.049105,0.70156,0.5515,0.16234
1.0036,0.31856,0.24639,0.37533,0.35735,0.047785,0.70287,0.55129,0.16342
1.0044,0.3188,0.24639,0.37532,0.35778,0.046483,0.70416,0.55106,0.16451
1.0052,0.31905,0.24639,0.37532,0.35821,0.045197,0.70544,0.55082,0.16561
1.006,0.3193,0.24639,0.37531,0.35864,0.043928,0.7067,0.55055,0.16672
1.0069,0.31955,0.24639,0.37531,0.35906,0.042676,0.70794,0.55027,0.16785
1.0077,0.31981,0.24639,0.37531,0.35948,0.041441,0.70917,0.54997,0.16899
1.0085,0.32006,0.24639,0.3753,0.35989,0.040223,0.71038,0.54965,0.17014
1.0093,0.32031,0.24639,0.3753,0.36031,0.039022,0.71157,0.54931,0.1713
1.0101,0.32056,0.24639,0.37529,0.36072,0.037839,0.71275,0.54895,0.17248
1.0109,0.32081,0.24639,0.37529,0.36112,0.036672,0.7139,0.54858,0.17367
1.0117,0.32107,0.24639,0.37528,0.36153,0.035523,0.71504,0.54818,0.17487
1.0125,0.32132,0.24639,0.37528,0.36193,0.034392,0.71617,0.54777,0.17608
1.0133,0.32157,0.24639,0.37528,0.36232,0.033278,0.71727,0.54734,0.17731
1.0141,0.32183,0.24639,0.37527,0.36272,0.032181,0.71836,0.54689,0.17855
1.0149,0.32208,0.24639,0.37527,0.36311,0.031102,0.71943,0.54642,0.1798
1.0157,0.32234,0.24639,0.37526,0.36349,0.030041,0.72048,0.54593,0.18106
1.0165,0.32259,0.24639,0.37526,0.36388,0.028997,0.72152,0.54542,0.18233
1.0173,0.32285,0.24639,0.37525,0.36426,0.027971,0.72254,0.5449,0.18362
1.0181,0.3231,0.24639,0.37525,0.36464,0.026963,0.72353,0.54435,0.18492
1.0189,0.32336,0.24639,0.37524,0.36501,0.025972,0.72452,0.54379,0.18623
1.0197,0.32361,0.24639,0.37524,0.36538,0.025,0.72548,0.54321,0.18756
1.0205,0.32387,0.24639,0.37524,0.36575,0.024045,0.72643,0.54261,0.18889
1.0213,0.32412,0.24639,0.37523,0.36612,0.023109,0.72735,0.54199,0.19024
1.0222,0.32438,0.24639,0.37523,0.36648,0.02219,0.72826,0.54136,0.1916
1.023,0.32463,0.24639,0.37522,0.36684,0.021289,0.72915,0.5407,0.19298
1.0238,0.32489,0.24639,0.37522,0.3672,0.020407,0.73003,0.54003,0.19436
1.0246,0.32514,0.24639,0.37521,0.36755,0.019543,0.73088,0.53934,0.19576
1.0254,0.3254,0.24639,0.37521,0.3679,0.018697,0.73172,0.53863,0.19717
1.0262,0.32565,0.24639,0.3752,0.36824,0.017869,0.73254,0.5379,0.19859
1.027,0.32591,0.24639,0.3752,0.36859,0.017059,0.73334,0.53715,0.20002
1.0278,0.32617,0.24639,0.37519,0.36893,0.016268,0.73412,0.53638,0.20147
1.0286,0.32642,0.24639,0.37519,0.36926,0.015496,0.73488,0.5356,0.20293
1.0294,0.32668,0.24639,0.37519,0.3696,0.014741,0.73563,0.5348,0.2044
1.0302,0.32693,0.24639,0.37518,0.36993,0.014005,0.73636,0.53398,0.20588
1.031,0.32719,0.24639,0.37518,0.37026,0.013288,0.73706,0.53314,0.20737
1.0318,0.32744,0.24639,0.37517,0.37058,0.012589,0.73775,0.53228,0.20888
1.0326,0.3277,0.24639,0.37517,0.3709,0.011909,0.73842,0.53141,0.2104
1.0334,0.32795,0.24639,0.37516,0.37122,0.011247,0.73908,0.53051,0.21192
1.0342,0.32821,0.24639,0.37516,0.37153,0.010604,0.73971,0.5296,0.21347
1.035,0.32846,0.24639,0.37515,0.37185,0.0099795,0.74033,0.52867,0.21502
1.0358,0.32871,0.24639,0.37515,0.37215,0.0093737,0.74092,0.52772,0.21658
1.0367,0.32897,0.24639,0.37514,0.37246,0.0087868,0.7415,0.52676,0.21816
1.0375,0.32922,0.24639,0.37514,0.37276,0.0082185,0.74206,0.52578,0.21975
1.0383,0.32947,0.24639,0.37513,0.37306,0.0076691,0.7426,0.52477,0.22135
1.0391,0.32973,0.24639,0.37513,0.37336,0.0071385,0.74312,0.52376,0.22296
1.0399,0.32998,0.24639,0.37512,0.37365,0.0066267,0.74362,0.52272,0.22458
1.0407,0.33023,0.24639,0.37512,0.37394,0.0061338,0.74411,0.52166,0.22621
1.0415,0.33048,0.24639,0.37511,0.37422,0.0056598,0.74457,0.52059,0.22786
1.0423,0.33073,0.24639,0.37511,0.37451,0.0052047,0.74502,0.5195,0.22951
1.0431,0.33099,0.24639,0.37511,0.37479,0.0047685,0.74544,0.51839,0.23118
1.0439,0.33124,0.24639,0.3751,0.37506,0.0043514,0.74585,0.51727,0.23286
1.0447,0.33149,0.24639,0.3751,0.37534,0.0039532,0.74624,0.51612,0.23455
1.0455,0.33174,0.24639,0.37509,0.37561,0.003574,0.74661,0.51496,0.23625
1.0463,0.33199,0.24639,0.37509,0.37588,0.0032138,0.74696,0.51379,0.23797
1.0471,0.33223,0.24639,0.37508,0.37614,0.0028727,0.74729,0.51259,0.23969
1.0479,0.33248,0.24639,0.37508,0.3764,0.0025507,0.7476,0.51138,0.24142
1.0487,0.33273,0.24639,0.37507,0.37666,0.0022477,0.7479,0.51015,0.24317
1.0495,0.33298,0.24639,0.37507,0.37692,0.0019638,0.74817,0.5089,0.24493
1.0503,0.33322,0.24639,0.37506,0.37717,0.0016991,0.74843,0.50764,0.2467
1.0512,0.33347,0.24639,0.37506,0.37742,0.0014534,0.74866,0.50636,0.24847
1.052,0.33371,0.24639,0.37505,0.37766,0.0012269,0.74888,0.50506,0.25026
1.0528,0.33396,0.24639,0.37505,0.37791,0.0010195,0.74908,0.50375,0.25206
1.0536,0.3342,0.24639,0.37504,0.37815,0.00083135,0.74926,0.50242,0.25387
1.0544,0.33445,0.24639,0.37504,0.37838,0.00066231,0.74942,0.50107,0.2557
1.0552,0.33469,0.24639,0.37503,0.37862,0.00051245,0.74956,0.49971,0.25753
1.056,0.33493,0.24639,0.37503,0.37885,0.00038178,0.74968,0.49833,0.25937
1.0568,0.33517,0.24639,0.37502,0.37908,0.00027029,0.74978,0.49693,0.26122
1.0576,0.33541,0.24639,0.37502,0.3793,0.00017801,0.74986,0.49551,0.26309
1.0584,0.33565,0.24639,0.37501,0.37952,0.00010492,0.74992,0.49408,0.26496
1.0592,0.33589,0.24639,0.37501,0.37974,5.1035e-05,0.74997,0.49264,0.26684
1.06,0.33613,0.24639,0.37501,0.37996,1.636e-05,0.74999,0.49118,0.26874
1.0608,0.33637,0.24639,0.375,0.38017,8.941e-07,0.75,0.4897,0.27064
1.0616,0.3366,0.24639,0.375,0.38038,4.6381e-06,0.74999,0.4882,0.27256
1.0624,0.33684,0.24639,0.37499,0.38059,2.7592e-05,0.74995,0.48669,0.27448
1.0632,0.33707,0.24639,0.37499,0.38079,6.9755e-05,0.7499,0.48517,0.27641
1.064,0.33731,0.24639,0.37498,0.38099,0.00013112,0.74983,0.48362,0.27836
1.0648,0.33754,0.24639,0.37498,0.38119,0.0002117,0.74974,0.48207,0.28031
1.0657,0.33777,0.24639,0.37497,0.38138,0.00031147,0.74963,0.48049,0.28227
1.0665,0.338,0.24639,0.37497,0.38158,0.00043043,0.7495,0.4789,0.28425
1.0673,0.33823,0.24639,0.37496,0.38177,0.00056859,0.74936,0.4773,0.28623
1.0681,0.33846,0.24639,0.37496,0.38195,0.00072592,0.74919,0.47568,0.28822
1.0689,0.33869,0.24639,0.37495,0.38214,0.00090243,0.749,0.47405,0.29022
1.0697,0.33892,0.24639,0.37495,0.38232,0.0010981,0.7488,0.4724,0.29223
1.0705,0.33914,0.24639,0.37494,0.38249,0.0013129,0.74857,0.47073,0.29425
1.0713,0.33937,0.24639,0.37494,0.38267,0.0015469,0.74833,0.46905,0.29628
1.0721,0.33959,0.24639,0.37493,0.38284,0.0018,0.74807,0.46736,0.29832
1.0729,0.33981,0.24639,0.37493,0.38301,0.0020722,0.74778,0.46565,0.30037
1.0737,0.34004,0.24639,0.37492,0.38318,0.0023635,0.74748,0.46393,0.30242
1.0745,0.34026,0.24639,0.37492,0.38334,0.0026739,0.74716,0.46219,0.30449
1.0753,0.34048,0.24639,0.37491,0.3835,0.0030034,0.74682,0.46044,0.30656
1.0761,0.34069,0.24639,0.37491,0.38366,0.003352,0.74647,0.45867,0.30865
1.0769,0.34091,0.24639,0.3749,0.38381,0.0037195,0.74609,0.45689,0.31074
1.0777,0.34113,0.24639,0.3749,0.38397,0.0041061,0.74569,0.4551,0.31284
1.0785,0.34134,0.24639,0.3749,0.38412,0.0045117,0.74528,0.45329,0.31494
1.0793,0.34156,0.24639,0.37489,0.38426,0.0049363,0.74484,0.45147,0.31706
1.0801,0.34177,0.24639,0.37489,0.38441,0.0053798,0.74439,0.44963,0.31918
1.081,0.34198,0.24639,0.37488,0.38455,0.0058423,0.74392,0.44778,0.32132
1.0818,0.34219,0.24639,0.37488,0.38469,0.0063237,0.74343,0.44592,0.32346
1.0826,0.3424,0.24639,0.37487,0.38482,0.0068239,0.74292,0.44404,0.32561
1.0834,0.34261,0.24639,0.37487,0.38496,0.0073431,0.74239,0.44215,0.32776
1.0842,0.34281,0.24639,0.37486,0.38509,0.007881,0.74184,0.44025,0.32993
1.085,0.34302,0.24639,0.37486,0.38522,0.0084378,0.74128,0.43834,0.3321
1.0858,0.34322,0.24639,0.37485,0.38534,0.0090133,0.74069,0.43641,0.33428
1.0866,0.34342,0.24639,0.37485,0.38547,0.0096076,0.74009,0.43447,0.33647
1.0874,0.34362,0.24639,0.37484,0.38559,0.010221,0.73947,0.43251,0.33866
1.0882,0.34382,0.24639,0.37484,0.38571,0.010852,0.73882,0.43055,0.34086
1.089,0.34402,0.24639,0.37483,0.38582,0.011503,0.73817,0.42857,0.34307
1.0898,0.34422,0.24639,0.37483,0.38593,0.012172,0.73749,0.42658,0.34529
1.0906,0.34441,0.24639,0.37482,0.38604,0.012859,0.73679,0.42458,0.34751
1.0914,0.34461,0.24639,0.37482,0.38615,0.013565,0.73607,0.42256,0.34974
1.0922,0.3448,0.24639,0.37482,0.38626,0.01429,0.73534,0.42054,0.35198
1.093,0.34499,0.24639,0.37481,0.38636,0.015033,0.73459,0.4185,0.35422
1.0938,0.34518,0.24639,0.37481,0.38646,0.015795,0.73382,0.41645,0.35647
1.0946,0.34537,0.24639,0.3748,0.38656,0.016575,0.73303,0.41439,0.35873
1.0955,0.34555,0.24639,0.3748,0.38666,0.017373,0.73222,0.41232,0.36099
1.0963,0.34574,0.24639,0.37479,0.38675,0.018189,0.7314,0.41023,0.36326
1.0971,0.34592,0.24639,0.37479,0.38684,0.019024,0.73055,0.40814,0.36554
1.0979,0.34611,0.24639,0.37478,0.38693,0.019877,0.72969,0.40604,0.36782
1.0987,0.34629,0.24639,0.37478,0.38701,0.020749,0.72881,0.40392,0.37011
1.0995,0.34646,0.24639,0.37477,0.3871,0.021638,0.72791,0.40179,0.3724
1.1003,0.34664,0.24639,0.37477,0.38718,0.022546,0.72699,0.39966,0.3747
1.1011,0.34682,0.24639,0.37477,0.38726,0.023471,0.72606,0.39751,0.37701
1.1019,0.34699,0.24639,0.37476,0.38734,0.024415,0.72511,0.39535,0.37932
1.1027,0.34716,0.24639,0.37476,0.38741,0.025377,0.72414,0.39319,0.38164
1.1035,0.34733,0.24639,0.37475,0.38748,0.026356,0.72315,0.39101,0.38396
1.1043,0.3475,0.24639,0.37475,0.38755,0.027354,0.72214,0.38882,0.38629
1.1051,0.34767,0.24639,0.37474,0.38762,0.028369,0.72112,0.38663,0.38862
1.1059,0.34784,0.24639,0.37474,0.38769,0.029402,0.72008,0.38442,0.39095
1.1067,0.348,0.24639,0.37473,0.38775,0.030452,0.71902,0.38221,0.3933
1.1075,0.34816,0.24639,0.37473,0.38781,0.031521,0.71794,0.37999,0.39564
1.1083,0.34832,0.24639,0.37473,0.38787,0.032607,0.71684,0.37775,0.39799
1.1091,0.34848,0.24639,0.37472,0.38793,0.03371,0.71573,0.37551,0.40035
1.11,0.34864,0.24639,0.37472,0.38799,0.034831,0.7146,0.37326,0.40271
1.1108,0.34879,0.24639,0.37471,0.38804,0.035969,0.71346,0.371,0.40508
1.1116,0.34895,0.24639,0.37471,0.38809,0.037125,0.71229,0.36874,0.40745
1.1124,0.3491,0.24639,0.3747,0.38814,0.038298,0.71111,0.36646,0.40982
1.1132,0.34925,0.24639,0.3747,0.38819,0.039488,0.70991,0.36418,0.4122
1.114,0.3494,0.24639,0.37469,0.38823,0.040696,0.70869,0.36189,0.41458
1.1148,0.34954,0.24639,0.37469,0.38828,0.04192,0.70746,0.35959,0.41696
1.1156,0.34969,0.24639,0.37469,0.38832,0.043162,0.70621,0.35729,0.41935
1.1164,0.34983,0.24639,0.37468,0.38836,0.04442,0.70494,0.35498,0.42174
1.1172,0.34997,0.24639,0.37468,0.3884,0.045696,0.70366,0.35266,0.42414
1.118,0.35011,0.24639,0.37467,0.38843,0.046988,0.70236,0.35033,0.42653
1.1188,0.35025,0.24639,0.37467,0.38847,0.048298,0.70104,0.348,0.42893
1.1196,0.35038,0.24639,0.37467,0.3885,0.049624,0.69971,0.34566,0.43134
1.1204,0.35052,0.24639,0.37466,0.38853,0.050966,0.69836,0.34331,0.43375
1.1212,0.35065,0.24639,0.37466,0.38856,0.052326,0.69699,0.34096,0.43616
1.122,0.35078,0.24639,0.37465,0.38858,0.053701,0.6956,0.3386,0.43857
1.1228,0.35091,0.24639,0.37465,0.38861,0.055094,0.6942,0.33624,0.44098
1.1236,0.35103,0.24639,0.37464,0.38863,0.056502,0.69279,0.33387,0.4434
1.1245,0.35116,0.24639,0.37464,0.38866,0.057927,0.69135,0.33149,0.44582
1.1253,0.35128,0.24639,0.37464,0.38868,0.059368,0.68991,0.32911,0.44824
1.1261,0.3514,0.24639,0.37463,0.38869,0.060826,0.68844,0.32672,0.45067
1.1269,0.35152,0.24639,0.37463,0.38871,0.062299,0.68696,0.32433,0.45309
1.1277,0.35163,0.24639,0.37462,0.38873,0.063789,0.68546,0.32193,0.45552
1.1285,0.35175,0.24639,0.37462,0.38874,0.065294,0.68395,0.31953,0.45795
1.1293,0.35186,0.24639,0.37462,0.38875,0.066815,0.68242,0.31713,0.46038
1.1301,0.35197,0.24639,0.37461,0.38876,0.068352,0.68087,0.31472,0.46281
1.1309,0.35208,0.24639,0.37461,0.38877,0.069905,0.67931,0.3123,0.46524
1.1317,0.35218,0.24639,0.3746,0.38878,0.071473,0.67774,0.30989,0.46767
1.1325,0.35229,0.24639,0.3746,0.38879,0.073057,0.67614,0.30746,0.47011
1.1333,0.35239,0.24639,0.3746,0.38879,0.074657,0.67454,0.30504,0.47254
1.1341,0.35249,0.24639,0.37459,0.38879,0.076272,0.67292,0.30261,0.47498
1.1349,0.35259,0.24639,0.37459,0.3888,0.077902,0.67128,0.30018,0.47742
1.1357,0.35268,0.24639,0.37459,0.3888,0.079547,0.66962,0.29774,0.47985
1.1365,0.35278,0.24639,0.37458,0.3888,0.081207,0.66796,0.2953,0.48229
1.1373,0.35287,0.24639,0.37458,0.3888,0.082883,0.66627,0.29286,0.48473
1.1381,0.35296,0.24639,0.37457,0.38879,0.084573,0.66458,0.29042,0.48717
1.1389,0.35305,0.24639,0.37457,0.38879,0.086279,0.66286,0.28797,0.4896
1.1398,0.35313,0.24639,0.37457,0.38878,0.087999,0.66114,0.28553,0.49204
1.1406,0.35322,0.24639,0.37456,0.38878,0.089734,0.65939,0.28308,0.49448
1.1414,0.3533,0.24639,0.37456,0.38877,0.091483,0.65764,0.28062,0.49691
1.1422,0.35338,0.24639,0.37456,0.38876,0.093247,0.65587,0.27817,0.49935
1.143,0.35345,0.24639,0.37455,0.38875,0.095025,0.65408,0.27572,0.50178
1.1438,0.35353,0.24639,0.37455,0.38874,0.096818,0.65228,0.27326,0.50421
1.1446,0.3536,0.24639,0.37455,0.38873,0.098625,0.65047,0.2708,0.50665
1.1454,0.35367,0.24639,0.37454,0.38871,0.10045,0.64864,0.26835,0.50908
1.1462,0.35374,0.24639,0.37454,0.3887,0.10228,0.6468,0.26589,0.51151
1.147,0.35381,0.24639,0.37454,0.38868,0.10413,0.64494,0.26343,0.51393
1.1478,0.35387,0.24639,0.37453,0.38867,0.10599,0.64307,0.26097,0.51636
1.1486,0.35394,0.24639,0.37453,0.38865,0.10787,0.64119,0.25851,0.51879
1.1494,0.354,0.24639,0.37452,0.38863,0.10976,0.63929,0.25606,0.52121
1.1502,0.35405,0.24639,0.37452,0.38861,0.11167,0.63738,0.2536,0.52363
1.151,0.35411,0.24639,0.37452,0.38859,0.11358,0.63545,0.25114,0.52605
1.1518,0.35416,0.24639,0.37451,0.38857,0.11551,0.63352,0.24868,0.52846
1.1526,0.35422,0.24639,0.37451,0.38855,0.11746,0.63156,0.24623,0.53087
1.1534,0.35427,0.24639,0.37451,0.38853,0.11942,0.6296,0.24377,0.53328
1.1543,0.35431,0.24639,0.3745,0.38851,0.12139,0.62762,0.24132,0.53569
1.1551,0.35436,0.24639,0.3745,0.38848,0.12337,0.62563,0.23887,0.5381
1.1559,0.3544,0.24639,0.3745,0.38846,0.12537,0.62363,0.23642,0.5405
1.1567,0.35444,0.24639,0.3745,0.38843,0.12738,0.62162,0.23397,0.5429
1.1575,0.35448,0.24639,0.37449,0.38841,0.1294,0.61959,0.23152,0.54529
1.1583,0.35452,0.24639,0.37449,0.38838,0.13143,0.61755,0.22908,0.54768
1.1591,0.35455,0.24639,0.37449,0.38835,0.13348,0.61549,0.22664,0.55007
1.1599,0.35458,0.24639,0.37448,0.38833,0.13554,0.61343,0.2242,0.55245
1.1607,0.35461,0.24639,0.37448,0.3883,0.13761,0.61135,0.22177,0.55483
1.1615,0.35464,0.24639,0.37448,0.38827,0.13969,0.60926,0.21933,0.55721
1.1623,0.35467,0.24639,0.37447,0.38824,0.14179,0.60716,0.2169,0.55958
1.1631,0.35469,0.24639,0.37447,0.38821,0.1439,0.60504,0.21448,0.56195
1.1639,0.35471,0.24639,0.37447,0.38818,0.14602,0.60292,0.21206,0.56431
1.1647,0.35473,0.24639,0.37446,0.38815,0.14815,0.60078,0.20964,0.56667
1.1655,0.35475,0.24639,0.37446,0.38812,0.15029,0.59863,0.20723,0.56902
1.1663,0.35476,0.24639,0.37446,0.38809,0.15245,0.59647,0.20482,0.57137
1.1671,0.35477,0.24639,0.37446,0.38806,0.15461,0.5943,0.20241,0.57371
1.1679,0.35478,0.24639,0.37445,0.38803,0.15679,0.59212,0.20001,0.57605
1.1688,0.35479,0.24639,0.37445,0.388,0.15898,0.58992,0.19762,0.57838
1.1696,0.3548,0.24639,0.37445,0.38797,0.16118,0.58772,0.19523,0.58071
1.1704,0.3548,0.24639,0.37445,0.38794,0.16339,0.5855,0.19284,0.58303
1.1712,0.3548,0.24639,0.37444,0.3879,0.16561,0.58328,0.19047,0.58534
1.172,0.3548,0.24639,0.37444,0.38787,0.16784,0.58104,0.18809,0.58765
1.1728,0.3548,0.24639,0.37444,0.38784,0.17008,0.57879,0.18573,0.58996
1.1736,0.35479,0.24639,0.37443,0.38781,0.17234,0.57653,0.18336,0.59225
1.1744,0.35478,0.24639,0.37443,0.38778,0.1746,0.57427,0.18101,0.59454
1.1752,0.35477,0.24639,0.37443,0.38774,0.17687,0.57199,0.17866,0.59683
1.176,0.35476,0.24639,0.37443,0.38771,0.17916,0.5697,0.17632,0.5991
1.1768,0.35475,0.24639,0.37442,0.38768,0.18145,0.5674,0.17399,0.60137
1.1776,0.35473,0.24639,0.37442,0.38765,0.18375,0.56509,0.17166,0.60363
1.1784,0.35471,0.24639,0.37442,0.38762,0.18607,0.56277,0.16934,0.60589
1.1792,0.35469,0.24639,0.37442,0.38758,0.18839,0.56044,0.16703,0.60814
1.18,0.35467,0.24639,0.37442,0.38755,0.19072,0.55811,0.16472,0.61038
1.1808,0.35464,0.24639,0.37441,0.38752,0.19307,0.55576,0.16243,0.61261
1.1816,0.35462,0.24639,0.37441,0.38749,0.19542,0.5534,0.16014,0.61484
1.1824,0.35459,0.24639,0.37441,0.38746,0.19778,0.55104,0.15786,0.61706
1.1833,0.35455,0.24639,0.37441,0.38743,0.20015,0.54866,0.15559,0.61927
1.1841,0.35452,0.24639,0.3744,0.3874,0.20253,0.54628,0.15333,0.62147
1.1849,0.35448,0.24639,0.3744,0.38737,0.20492,0.54389,0.15107,0.62366
1.1857,0.35445,0.24639,0.3744,0.38734,0.20731,0.54149,0.14883,0.62585
1.1865,0.35441,0.24639,0.3744,0.38731,0.20972,0.53908,0.14659,0.62802
1.1873,0.35436,0.24639,0.3744,0.38728,0.21213,0.53666,0.14437,0.63019
1.1881,0.35432,0.24639,0.37439,0.38725,0.21455,0.53423,0.14215,0.63235
1.1889,0.35427,0.24639,0.37439,0.38722,0.21698,0.5318,0.13995,0.6345
1.1897,0.35422,0.24639,0.37439,0.3872,0.21942,0.52936,0.13775,0.63664
1.1905,0.35417,0.24639,0.37439,0.38717,0.22187,0.52691,0.13557,0.63877
1.1913,0.35412,0.24639,0.37439,0.38714,0.22432,0.52445,0.1334,0.64089
1.1921,0.35406,0.24639,0.37438,0.38712,0.22678,0.52198,0.13123,0.643
1.1929,0.354,0.24639,0.37438,0.38709,0.22925,0.51951,0.12908,0.6451
1.1937,0.35394,0.24639,0.37438,0.38707,0.23173,0.51703,0.12694,0.6472
1.1945,0.35388,0.24639,0.37438,0.38705,0.23421,0.51454,0.12481,0.64928
1.1953,0.35382,0.24639,0.37438,0.38702,0.2367,0.51205,0.12269,0.65135
1.1961,0.35375,0.24639,0.37437,0.387,0.2392,0.50955,0.12059,0.65341
1.1969,0.35368,0.24639,0.37437,0.38698,0.24171,0.50704,0.11849,0.65546
1.1977,0.35361,0.24639,0.37437,0.38696,0.24422,0.50452,0.11641,0.65751
1.1986,0.35354,0.24639,0.37437,0.38694,0.24674,0.502,0.11434,0.65954
1.1994,0.35346,0.24639,0.37437,0.38692,0.24926,0.49947,0.11229,0.66155
1.2002,0.35338,0.24639,0.37437,0.3869,0.25179,0.49694,0.11024,0.66356
1.201,0.3533,0.24639,0.37436,0.38689,0.25433,0.4944,0.10821,0.66556
1.2018,0.35322,0.24639,0.37436,0.38687,0.25688,0.49185,0.1062,0.66754
1.2026,0.35314,0.24639,0.37436,0.38686,0.25943,0.4893,0.10419,0.66952
1.2034,0.35305,0.24639,0.37436,0.38684,0.26198,0.48674,0.1022,0.67148
1.2042,0.35297,0.24639,0.37436,0.38683,0.26455,0.48417,0.10022,0.67343
1.205,0.35288,0.24639,0.37436,0.38682,0.26711,0.4816,0.098262,0.67537
1.2058,0.35279,0.24639,0.37436,0.38681,0.26969,0.47902,0.096313,0.6773
1.2066,0.35269,0.24639,0.37435,0.3868,0.27227,0.47644,0.094379,0.67921
1.2074,0.3526,0.24639,0.37435,0.38679,0.27485,0.47386,0.09246,0.68112
1.2082,0.3525,0.24639,0.37435,0.38678,0.27744,0.47127,0.090555,0.68301
1.209,0.3524,0.24639,0.37435,0.38678,0.28003,0.46867,0.088666,0.68488
1.2098,0.3523,0.24639,0.37435,0.38677,0.28263,0.46607,0.086791,0.68675
1.2106,0.35219,0.24639,0.37435,0.38677,0.28523,0.46346,0.084932,0.6886
1.2114,0.35209,0.24639,0.37435,0.38676,0.28784,0.46085,0.083088,0.69044
1.2122,0.35198,0.24639,0.37435,0.38676,0.29046,0.45824,0.08126,0.69227
1.2131,0.35187,0.24639,0.37434,0.38676,0.29307,0.45562,0.079448,0.69408
1.2139,0.35176,0.24639,0.37434,0.38677,0.29569,0.45299,0.077652,0.69588
1.2147,0.35164,0.24639,0.37434,0.38677,0.29832,0.45037,0.075873,0.69767
1.2155,0.35153,0.24639,0.37434,0.38678,0.30095,0.44774,0.07411,0.69944
1.2163,0.35141,0.24639,0.37434,0.38678,0.30358,0.4451,0.072363,0.7012
1.2171,0.35129,0.24639,0.37434,0.38679,0.30622,0.44246,0.070634,0.70295
1.2179,0.35117,0.24639,0.37434,0.3868,0.30886,0.43982,0.068921,0.70468
1.2187,0.35104,0.24639,0.37434,0.38681,0.3115,0.43718,0.067226,0.70639
1.2195,0.35092,0.24639,0.37434,0.38682,0.31415,0.43453,0.065548,0.7081
1.2203,0.35079,0.24639,0.37434,0.38684,0.3168,0.43188,0.063888,0.70979
1.2211,0.35066,0.24639,0.37434,0.38685,0.31945,0.42922,0.062245,0.71146
1.2219,0.35053,0.24639,0.37434,0.38687,0.32211,0.42656,0.060621,0.71312
1.2227,0.3504,0.24639,0.37433,0.38689,0.32477,0.4239,0.059015,0.71476
1.2235,0.35026,0.24639,0.37433,0.38691,0.32743,0.42124,0.057426,0.71639
1.2243,0.35012,0.24639,0.37433,0.38693,0.33009,0.41858,0.055857,0.71801
1.2251,0.34998,0.24639,0.37433,0.38696,0.33276,0.41591,0.054306,0.71961
1.2259,0.34984,0.24639,0.37433,0.38698,0.33542,0.41324,0.052774,0.72119
1.2267,0.3497,0.24639,0.37433,0.38701,0.33809,0.41057,0.051261,0.72276
1.2276,0.34956,0.24639,0.37433,0.38704,0.34077,0.4079,0.049767,0.72432
1.2284,0.34941,0.24639,0.37433,0.38707,0.34344,0.40522,0.048293,0.72586
1.2292,0.34926,0.24639,0.37433,0.38711,0.34612,0.40255,0.046838,0.72738
1.23,0.34911,0.24639,0.37433,0.38714,0.34879,0.39987,0.045403,0.72889
1.2308,0.34896,0.24639,0.37433,0.38718,0.35147,0.39719,0.043988,0.73038
1.2316,0.34881,0.24639,0.37433,0.38722,0.35415,0.39451,0.042593,0.73185
1.2324,0.34865,0.24639,0.37433,0.38726,0.35683,0.39183,0.041218,0.73331
1.2332,0.3485,0.24639,0.37433,0.38731,0.35951,0.38915,0.039863,0.73475
1.234,0.34834,0.24639,0.37433,0.38735,0.36219,0.38647,0.03853,0.73618
1.2348,0.34818,0.24639,0.37433,0.3874,0.36488,0.38378,0.037216,0.73759
1.2356,0.34801,0.24639,0.37433,0.38745,0.36756,0.3811,0.035924,0.73898
1.2364,0.34785,0.24639,0.37433,0.38751,0.37024,0.37842,0.034653,0.74036
1.2372,0.34768,0.24639,0.37433,0.38756,0.37293,0.37573,0.033403,0.74172
1.238,0.34752,0.24639,0.37433,0.38762,0.37561,0.37305,0.032175,0.74306
1.2388,0.34735,0.24639,0.37433,0.38768,0.37829,0.37036,0.030968,0.74438
1.2396,0.34718,0.24639,0.37433,0.38774,0.38098,0.36768,0.029783,0.74569
1.2404,0.34701,0.24639,0.37433,0.3878,0.38366,0.365,0.02862,0.74698
1.2412,0.34683,0.24639,0.37433,0.38787,0.38634,0.36231,0.027478,0.74826
1.2421,0.34666,0.24639,0.37433,0.38794,0.38903,0.35963,0.026359,0.74951
1.2429,0.34648,0.24639,0.37433,0.38801,0.39171,0.35695,0.025263,0.75075
1.2437,0.3463,0.24639,0.37433,0.38808,0.39439,0.35427,0.024189,0.75197
1.2445,0.34612,0.24639,0.37433,0.38816,0.39707,0.35159,0.023137,0.75317
1.2453,0.34594,0.24639,0.37433,0.38823,0.39975,0.34891,0.022108,0.75436
1.2461,0.34576,0.24639,0.37433,0.38831,0.40243,0.34624,0.021103,0.75553
1.2469,0.34557,0.24639,0.37433,0.3884,0.4051,0.34356,0.02012,0.75668
1.2477,0.34539,0.24639,0.37433,0.38848,0.40778,0.34089,0.019161,0.75781
1.2485,0.3452,0.24639,0.37433,0.38857,0.41045,0.33822,0.018225,0.75892
1.2493,0.34501,0.24639,0.37433,0.38866,0.41312,0.33555,0.017313,0.76001
1.2501,0.34482,0.24639,0.37433,0.38876,0.41579,0.33288,0.016425,0.76109
1.2509,0.34463,0.24639,0.37433,0.38885,0.41846,0.33021,0.01556,0.76214
1.2517,0.34443,0.24639,0.37433,0.38895,0.42112,0.32755,0.014719,0.76318
1.2525,0.34424,0.24639,0.37433,0.38905,0.42378,0.32489,0.013903,0.7642
1.2533,0.34404,0.24639,0.37434,0.38916,0.42644,0.32223,0.013111,0.7652
1.2541,0.34384,0.24639,0.37434,0.38926,0.4291,0.31957,0.012343,0.76618
1.2549,0.34364,0.24639,0.37434,0.38937,0.43176,0.31692,0.0116,0.76715
1.2557,0.34344,0.24639,0.37434,0.38948,0.43441,0.31427,0.010881,0.76809
1.2565,0.34324,0.24639,0.37434,0.3896,0.43706,0.31162,0.010187,0.76901
1.2574,0.34304,0.24639,0.37434,0.38972,0.4397,0.30898,0.0095187,0.76992
1.2582,0.34283,0.24639,0.37434,0.38984,0.44234,0.30634,0.0088751,0.7708
1.259,0.34263,0.24639,0.37434,0.38996,0.44498,0.3037,0.0082567,0.77167
1.2598,0.34242,0.24639,0.37434,0.39009,0.44762,0.30107,0.0076637,0.77251
1.2606,0.34221,0.24639,0.37434,0.39022,0.45025,0.29844,0.0070961,0.77334
1.2614,0.342,0.24639,0.37434,0.39035,0.45288,0.29581,0.0065542,0.77415
1.2622,0.34179,0.24639,0.37434,0.39049,0.4555,0.29319,0.0060381,0.77493
1.263,0.34158,0.24639,0.37435,0.39062,0.45812,0.29057,0.0055477,0.7757
1.2638,0.34136,0.24639,0.37435,0.39077,0.46073,0.28796,0.0050834,0.77645
1.2646,0.34115,0.24639,0.37435,0.39091,0.46334,0.28535,0.0046452,0.77717
1.2654,0.34093,0.24639,0.37435,0.39106,0.46595,0.28275,0.0042332,0.77788
1.2662,0.34071,0.24639,0.37435,0.39121,0.46855,0.28015,0.0038476,0.77857
1.267,0.3405,0.24639,0.37435,0.39136,0.47115,0.27756,0.0034884,0.77923
1.2678,0.34028,0.24639,0.37435,0.39152,0.47374,0.27497,0.0031558,0.77988
1.2686,0.34006,0.24639,0.37435,0.39168,0.47633,0.27238,0.0028499,0.7805
1.2694,0.33983,0.24639,0.37436,0.39184,0.47891,0.2698,0.0025708,0.78111
1.2702,0.33961,0.24639,0.37436,0.39201,0.48148,0.26723,0.0023186,0.78169
1.271,0.33939,0.24639,0.37436,0.39218,0.48406,0.26466,0.0020934,0.78226
1.2719,0.33916,0.24639,0.37436,0.39235,0.48662,0.2621,0.0018953,0.7828
1.2727,0.33894,0.24639,0.37436,0.39252,0.48918,0.25954,0.0017245,0.78332
1.2735,0.33871,0.24639,0.37436,0.3927,0.49173,0.25699,0.001581,0.78382
1.2743,0.33848,0.24639,0.37436,0.39288,0.49428,0.25445,0.0014649,0.7843
1.2751,0.33825,0.24639,0.37437,0.39307,0.49682,0.25191,0.0013764,0.78476
1.2759,0.33802,0.24639,0.37437,0.39326,0.49936,0.24938,0.0013155,0.7852
1.2767,0.33779,0.24639,0.37437,0.39345,0.50189,0.24685,0.0012824,0.78562
1.2775,0.33756,0.24639,0.37437,0.39365,0.50441,0.24433,0.001277,0.78602
1.2783,0.33733,0.24639,0.37437,0.39385,0.50692,0.24182,0.0012996,0.78639
1.2791,0.33709,0.24639,0.37437,0.39405,0.50943,0.23931,0.0013503,0.78675
1.2799,0.33686,0.24639,0.37438,0.39425,0.51194,0.23682,0.001429,0.78708
1.2807,0.33662,0.24639,0.37438,0.39446,0.51443,0.23432,0.0015359,0.78739
1.2815,0.33639,0.24639,0.37438,0.39468,0.51692,0.23184,0.0016711,0.78768
1.2823,0.33615,0.24639,0.37438,0.39489,0.5194,0.22936,0.0018346,0.78795
1.2831,0.33591,0.24639,0.37438,0.39511,0.52187,0.22689,0.0020266,0.78819
1.2839,0.33567,0.24639,0.37438,0.39533,0.52434,0.22443,0.0022472,0.78842
1.2847,0.33543,0.24639,0.37439,0.39556,0.5268,0.22198,0.0024963,0.78862
1.2855,0.33519,0.24639,0.37439,0.39579,0.52925,0.21953,0.0027742,0.78881
1.2864,0.33495,0.24639,0.37439,0.39602,0.53169,0.21709,0.0030808,0.78897
1.2872,0.33471,0.24639,0.37439,0.39626,0.53412,0.21466,0.0034162,0.7891
1.288,0.33447,0.24639,0.37439,0.3965,0.53655,0.21224,0.0037806,0.78922
1.2888,0.33422,0.24639,0.3744,0.39675,0.53897,0.20983,0.0041739,0.78932
1.2896,0.33398,0.24639,0.3744,0.39699,0.54138,0.20742,0.0045963,0.78939
1.2904,0.33374,0.24639,0.3744,0.39724,0.54378,0.20502,0.0050479,0.78944
1.2912,0.33349,0.24639,0.3744,0.3975,0.54617,0.20264,0.0055286,0.78947
1.292,0.33324,0.24639,0.37441,0.39776,0.54856,0.20026,0.0060385,0.78948
1.2928,0.333,0.24639,0.37441,0.39802,0.55093,0.19789,0.0065778,0.78946
1.2936,0.33275,0.24639,0.37441,0.39829,0.5533,0.19552,0.0071465,0.78943
1.2944,0.3325,0.24639,0.37441,0.39856,0.55565,0.19317,0.0077446,0.78937
1.2952,0.33226,0.24639,0.37441,0.39883,0.558,0.19083,0.0083722,0.78929
1.296,0.33201,0.24639,0.37442,0.39911,0.56034,0.1885,0.0090294,0.78919
1.2968,0.33176,0.24639,0.37442,0.39939,0.56267,0.18617,0.0097161,0.78906
1.2976,0.33151,0.24639,0.37442,0.39967,0.56499,0.18386,0.010432,0.78891
1.2984,0.33126,0.24639,0.37442,0.39996,0.56729,0.18155,0.011179,0.78874
1.2992,0.33101,0.24639,0.37443,0.40025,0.56959,0.17926,0.011954,0.78855
1.3,0.33076,0.24639,0.37443,0.40055,0.57188,0.17698,0.01276,0.78834
1.3009,0.33051,0.24639,0.37443,0.40085,0.57416,0.1747,0.013596,0.7881
1.3017,0.33025,0.24639,0.37443,0.40115,0.57643,0.17244,0.014461,0.78785
1.3025,0.33,0.24639,0.37444,0.40146,0.57869,0.17018,0.015356,0.78757
1.3033,0.32975,0.24639,0.37444,0.40177,0.58094,0.16794,0.016281,0.78726
1.3041,0.3295,0.24639,0.37444,0.40209,0.58318,0.16571,0.017237,0.78694
1.3049,0.32924,0.24639,0.37445,0.40241,0.5854,0.16349,0.018222,0.78659
1.3057,0.32899,0.24639,0.37445,0.40273,0.58762,0.16128,0.019237,0.78622
1.3065,0.32874,0.24639,0.37445,0.40306,0.58982,0.15908,0.020283,0.78583
1.3073,0.32848,0.24639,0.37445,0.40339,0.59202,0.15689,0.021358,0.78542
1.3081,0.32823,0.24639,0.37446,0.40372,0.5942,0.15471,0.022464,0.78498
1.3089,0.32797,0.24639,0.37446,0.40406,0.59637,0.15254,0.0236,0.78452
1.3097,0.32772,0.24639,0.37446,0.4044,0.59854,0.15039,0.024766,0.78404
1.3105,0.32746,0.24639,0.37446,0.40475,0.60068,0.14825,0.025962,0.78354
1.3113,0.32721,0.24639,0.37447,0.4051,0.60282,0.14611,0.027188,0.78301
1.3121,0.32695,0.24639,0.37447,0.40546,0.60495,0.14399,0.028445,0.78247
1.3129,0.3267,0.24639,0.37447,0.40581,0.60706,0.14188,0.029732,0.7819
1.3137,0.32644,0.24639,0.37448,0.40618,0.60916,0.13979,0.031049,0.7813
1.3145,0.32619,0.24639,0.37448,0.40654,0.61126,0.1377,0.032397,0.78069
1.3153,0.32593,0.24639,0.37448,0.40691,0.61333,0.13563,0.033775,0.78005
1.3162,0.32568,0.24639,0.37449,0.40729,0.6154,0.13357,0.035183,0.77939
1.317,0.32542,0.24639,0.37449,0.40767,0.61745,0.13152,0.036621,0.77871
1.3178,0.32517,0.24639,0.37449,0.40805,0.61949,0.12949,0.03809,0.77801
1.3186,0.32491,0.24639,0.3745,0.40844,0.62152,0.12747,0.039589,0.77728
1.3194,0.32466,0.24639,0.3745,0.40883,0.62354,0.12546,0.041118,0.77653
1.3202,0.3244,0.24639,0.3745,0.40922,0.62554,0.12346,0.042678,0.77576
1.321,0.32414,0.24639,0.3745,0.40962,0.62753,0.12148,0.044268,0.77497
1.3218,0.32389,0.24639,0.37451,0.41002,0.62951,0.1195,0.045888,0.77416
1.3226,0.32363,0.24639,0.37451,0.41043,0.63148,0.11755,0.047539,0.77332
1.3234,0.32338,0.24639,0.37451,0.41084,0.63343,0.1156,0.049219,0.77246
1.3242,0.32312,0.24639,0.37452,0.41126,0.63537,0.11367,0.05093,0.77158
1.325,0.32287,0.24639,0.37452,0.41167,0.63729,0.11175,0.052672,0.77068
1.3258,0.32261,0.24639,0.37452,0.4121,0.6392,0.10985,0.054443,0.76975
1.3266,0.32236,0.24639,0.37453,0.41252,0.6411,0.10796,0.056245,0.7688
1.3274,0.3221,0.24639,0.37453,0.41296,0.64298,0.10608,0.058077,0.76784
1.3282,0.32185,0.24639,0.37453,0.41339,0.64486,0.10421,0.059939,0.76684
1.329,0.3216,0.24639,0.37454,0.41383,0.64671,0.10236,0.061831,0.76583
1.3298,0.32134,0.24639,0.37454,0.41428,0.64855,0.10053,0.063753,0.7648
1.3307,0.32109,0.24639,0.37455,0.41472,0.65038,0.098707,0.065705,0.76374
1.3315,0.32084,0.24639,0.37455,0.41518,0.6522,0.0969,0.067688,0.76266
1.3323,0.32058,0.24639,0.37455,0.41563,0.654,0.095106,0.0697,0.76156
1.3331,0.32033,0.24639,0.37456,0.41609,0.65579,0.093327,0.071742,0.76044
1.3339,0.32008,0.24639,0.37456,0.41656,0.65756,0.091563,0.073815,0.7593
1.3347,0.31983,0.24639,0.37456,0.41702,0.65931,0.089812,0.075917,0.75813
1.3355,0.31958,0.24639,0.37457,0.4175,0.66106,0.088077,0.078049,0.75695
1.3363,0.31933,0.24639,0.37457,0.41797,0.66279,0.086356,0.08021,0.75574
1.3371,0.31908,0.24639,0.37457,0.41846,0.6645,0.08465,0.082402,0.75451
1.3379,0.31883,0.24639,0.37458,0.41894,0.6662,0.082959,0.084623,0.75326
1.3387,0.31858,0.24639,0.37458,0.41943,0.66788,0.081283,0.086874,0.75199
1.3395,0.31833,0.24639,0.37459,0.41992,0.66955,0.079622,0.089154,0.75069
1.3403,0.31808,0.24639,0.37459,0.42042,0.6712,0.077976,0.091464,0.74938
1.3411,0.31783,0.24639,0.37459,0.42092,0.67284,0.076345,0.093804,0.74804
1.3419,0.31759,0.24639,0.3746,0.42143,0.67446,0.074729,0.096173,0.74669
1.3427,0.31734,0.24639,0.3746,0.42194,0.67607,0.073129,0.098571,0.74531
1.3435,0.31709,0.24639,0.3746,0.42245,0.67766,0.071545,0.101,0.74391
1.3443,0.31685,0.24639,0.37461,0.42297,0.67924,0.069976,0.10346,0.74249
1.3452,0.3166,0.24639,0.37461,0.42349,0.6808,0.068422,0.10594,0.74105
1.346,0.31636,0.24639,0.37462,0.42402,0.68235,0.066884,0.10846,0.73959
1.3468,0.31611,0.24639,0.37462,0.42455,0.68388,0.065362,0.111,0.7381
1.3476,0.31587,0.24639,0.37462,0.42509,0.68539,0.063856,0.11357,0.7366
1.3484,0.31563,0.24639,0.37463,0.42563,0.68689,0.062366,0.11618,0.73508
1.3492,0.31539,0.24639,0.37463,0.42617,0.68837,0.060892,0.11881,0.73353
1.35,0.31515,0.24639,0.37464,0.42672,0.68984,0.059434,0.12147,0.73197
1.3508,0.31491,0.24639,0.37464,0.42727,0.69129,0.057992,0.12415,0.73039
1.3516,0.31467,0.24639,0.37464,0.42783,0.69272,0.056566,0.12687,0.72878
1.3524,0.31443,0.24639,0.37465,0.42839,0.69414,0.055157,0.12961,0.72716
1.3532,0.31419,0.24639,0.37465,0.42895,0.69554,0.053764,0.13239,0.72551
1.354,0.31396,0.24639,0.37466,0.42952,0.69693,0.052387,0.13519,0.72385
1.3548,0.31372,0.24639,0.37466,0.43009,0.69829,0.051027,0.13802,0.72216
1.3556,0.31349,0.24639,0.37467,0.43067,0.69965,0.049684,0.14088,0.72046
1.3564,0.31325,0.24639,0.37467,0.43125,0.70098,0.048357,0.14376,0.71873
1.3572,0.31302,0.24639,0.37467,0.43183,0.7023,0.047047,0.14668,0.71699
1.358,0.31279,0.24639,0.37468,0.43242,0.7036,0.045754,0.14962,0.71522
1.3588,0.31255,0.24639,0.37468,0.43301,0.70489,0.044478,0.15259,0.71344
1.3597,0.31232,0.24639,0.37469,0.43361,0.70615,0.043218,0.15559,0.71164
1.3605,0.31209,0.24639,0.37469,0.43421,0.7074,0.041976,0.15861,0.70981
1.3613,0.31187,0.24639,0.37469,0.43482,0.70864,0.040751,0.16166,0.70797
1.3621,0.31164,0.24639,0.3747,0.43543,0.70986,0.039542,0.16474,0.70611
1.3629,0.31141,0.24639,0.3747,0.43604,0.71106,0.038351,0.16785,0.70423
1.3637,0.31119,0.24639,0.37471,0.43666,0.71224,0.037178,0.17098,0.70234
1.3645,0.31096,0.24639,0.37471,0.43728,0.7134,0.036021,0.17414,0.70042
1.3653,0.31074,0.24639,0.37472,0.43791,0.71455,0.034882,0.17733,0.69848
1.3661,0.31052,0.24639,0.37472,0.43854,0.71568,0.03376,0.18054,0.69653
1.3669,0.3103,0.24639,0.37473,0.43917,0.71679,0.032656,0.18378,0.69456
1.3677,0.31008,0.24639,0.37473,0.43981,0.71789,0.031569,0.18705,0.69256
1.3685,0.30986,0.24639,0.37473,0.44045,0.71897,0.0305,0.19034,0.69056
1.3693,0.30964,0.24639,0.37474,0.44109,0.72003,0.029449,0.19366,0.68853
1.3701,0.30942,0.24639,0.37474,0.44174,0.72107,0.028415,0.19701,0.68648
1.3709,0.30921,0.24639,0.37475,0.4424,0.7221,0.027399,0.20038,0.68442
1.3717,0.30899,0.24639,0.37475,0.44306,0.7231,0.026401,0.20377,0.68234
1.3725,0.30878,0.24639,0.37476,0.44372,0.72409,0.025421,0.2072,0.68024
1.3733,0.30857,0.24639,0.37476,0.44438,0.72506,0.024458,0.21065,0.67812
1.3741,0.30836,0.24639,0.37477,0.44505,0.72602,0.023514,0.21412,0.67599
1.375,0.30815,0.24639,0.37477,0.44573,0.72695,0.022587,0.21762,0.67384
1.3758,0.30794,0.24639,0.37477,0.44641,0.72787,0.021679,0.22114,0.67167
1.3766,0.30773,0.24639,0.37478,0.44709,0.72877,0.020789,0.22469,0.66948
1.3774,0.30753,0.24639,0.37478,0.44777,0.72965,0.019917,0.22826,0.66728
1.3782,0.30732,0.24639,0.37479,0.44846,0.73051,0.019063,0.23186,0.66506
1.379,0.30712,0.24639,0.37479,0.44916,0.73136,0.018227,0.23548,0.66283
1.3798,0.30692,0.24639,0.3748,0.44985,0.73218,0.017409,0.23913,0.66058
1.3806,0.30672,0.24639,0.3748,0.45055,0.73299,0.01661,0.2428,0.65831
1.3814,0.30652,0.24639,0.37481,0.45126,0.73378,0.015829,0.2465,0.65602
1.3822,0.30632,0.24639,0.37481,0.45197,0.73455,0.015067,0.25022,0.65372
1.383,0.30613,0.24639,0.37482,0.45268,0.73531,0.014323,0.25396,0.6514
1.3838,0.30593,0.24639,0.37482,0.4534,0.73604,0.013598,0.25772,0.64907
1.3846,0.30574,0.24639,0.37482,0.45412,0.73676,0.012891,0.26151,0.64672
1.3854,0.30555,0.24639,0.37483,0.45484,0.73746,0.012202,0.26533,0.64436
1.3862,0.30536,0.24639,0.37483,0.45557,0.73813,0.011533,0.26916,0.64198
1.387,0.30517,0.24639,0.37484,0.4563,0.7388,0.010881,0.27302,0.63958
1.3878,0.30498,0.24639,0.37484,0.45704,0.73944,0.010249,0.2769,0.63717
1.3886,0.3048,0.24639,0.37485,0.45778,0.74006,0.0096349,0.2808,0.63475
1.3895,0.30461,0.24639,0.37485,0.45852,0.74066,0.0090398,0.28473,0.63231
1.3903,0.30443,0.24639,0.37486,0.45927,0.74125,0.0084634,0.28868,0.62986
1.3911,0.30425,0.24639,0.37486,0.46002,0.74182,0.0079058,0.29265,0.62739
1.3919,0.30407,0.24639,0.37487,0.46077,0.74237,0.007367,0.29664,0.6249
1.3927,0.30389,0.24639,0.37487,0.46153,0.7429,0.006847,0.30065,0.62241
1.3935,0.30372,0.24639,0.37488,0.46229,0.74341,0.0063459,0.30469,0.61989
1.3943,0.30354,0.24639,0.37488,0.46306,0.7439,0.0058637,0.30874,0.61737
1.3951,0.30337,0.24639,0.37489,0.46382,0.74437,0.0054003,0.31282,0.61483
1.3959,0.3032,0.24639,0.37489,0.4646,0.74482,0.004956,0.31692,0.61228
1.3967,0.30303,0.24639,0.37489,0.46537,0.74526,0.0045305,0.32104,0.60971
1.3975,0.30286,0.24639,0.3749,0.46615,0.74568,0.0041241,0.32518,0.60713
1.3983,0.30269,0.24639,0.3749,0.46694,0.74607,0.0037366,0.32933,0.60454
1.3991,0.30253,0.24639,0.37491,0.46772,0.74645,0.0033682,0.33351,0.60193
1.3999,0.30237,0.24639,0.37491,0.46851,0.74681,0.0030188,0.33771,0.59931
1.4007,0.30221,0.24639,0.37492,0.46931,0.74715,0.0026884,0.34193,0.59668
1.4015,0.30205,0.24639,0.37492,0.4701,0.74747,0.0023772,0.34617,0.59404
1.4023,0.30189,0.24639,0.37493,0.4709,0.74777,0.002085,0.35043,0.59138
1.4031,0.30173,0.24639,0.37493,0.47171,0.74805,0.0018119,0.3547,0.58871
1.404,0.30158,0.24639,0.37494,0.47252,0.74832,0.0015579,0.359,0.58603
1.4048,0.30143,0.24639,0.37494,0.47333,0.74856,0.0013231,0.36331,0.58334
1.4056,0.30128,0.24639,0.37495,0.47414,0.74879,0.0011074,0.36764,0.58064
1.4064,0.30113,0.24639,0.37495,0.47496,0.74899,0.00091087,0.37199,0.57792
1.4072,0.30098,0.24639,0.37496,0.47578,0.74918,0.00073349,0.37636,0.5752
1.408,0.30083,0.24639,0.37496,0.4766,0.74935,0.00057529,0.38075,0.57246
1.4088,0.30069,0.24639,0.37497,0.47743,0.7495,0.00043627,0.38515,0.56971
1.4096,0.30055,0.24639,0.37497,0.47826,0.74963,0.00031643,0.38957,0.56695
1.4104,0.30041,0.24639,0.37498,0.4791,0.74974,0.00021579,0.39401,0.56418
1.4112,0.30027,0.24639,0.37498,0.47993,0.74983,0.00013435,0.39847,0.5614
1.412,0.30014,0.24639,0.37499,0.48078,0.7499,7.2116e-05,0.40294,0.55861
1.4128,0.3,0.24639,0.37499,0.48162,0.74995,2.9084e-05,0.40743,0.55581
1.4136,0.29987,0.24639,0.375,0.48247,0.74999,5.2616e-06,0.41193,0.553
1.4144,0.29974,0.24639,0.375,0.48332,0.75,6.4864e-07,0.41645,0.55018
1.4152,0.29961,0.24639,0.375,0.48417,0.74999,1.5246e-05,0.42099,0.54735
1.416,0.29948,0.24639,0.37501,0.48503,0.74997,4.9052e-05,0.42554,0.54452
1.4168,0.29936,0.24639,0.37501,0.48589,0.74993,0.00010207,0.4301,0.54167
1.4176,0.29924,0.24639,0.37502,0.48675,0.74986,0.00017428,0.43469,0.53881
1.4185,0.29911,0.24639,0.37502,0.48761,0.74978,0.0002657,0.43928,0.53595
1.4193,0.299,0.24639,0.37503,0.48848,0.74968,0.00037632,0.44389,0.53307
1.4201,0.29888,0.24639,0.37503,0.48936,0.74956,0.00050613,0.44852,0.53019
1.4209,0.29876,0.24639,0.37504,0.49023,0.74942,0.00065512,0.45316,0.5273
1.4217,0.29865,0.24639,0.37504,0.49111,0.74926,0.00082329,0.45781,0.5244
1.4225,0.29854,0.24639,0.37505,0.49199,0.74909,0.0010106,0.46248,0.5215
1.4233,0.29843,0.24639,0.37505,0.49287,0.74889,0.0012171,0.46716,0.51859
1.4241,0.29832,0.24639,0.37506,0.49376,0.74867,0.0014428,0.47185,0.51567
1.4249,0.29822,0.24639,0.37506,0.49465,0.74844,0.0016875,0.47656,0.51274
1.4257,0.29812,0.24639,0.37507,0.49554,0.74818,0.0019514,0.48128,0.5098
1.4265,0.29802,0.24639,0.37507,0.49644,0.74791,0.0022344,0.48601,0.50686
1.4273,0.29792,0.24639,0.37508,0.49733,0.74762,0.0025366,0.49075,0.50392
1.4281,0.29782,0.24639,0.37508,0.49823,0.74731,0.0028577,0.49551,0.50096
1.4289,0.29773,0.24639,0.37509,0.49914,0.74697,0.003198,0.50027,0.498
1.4297,0.29763,0.24639,0.37509,0.50004,0.74662,0.0035573,0.50505,0.49504
1.4305,0.29754,0.24639,0.3751,0.50095,0.74626,0.0039356,0.50984,0.49206
1.4313,0.29745,0.24639,0.3751,0.50186,0.74587,0.0043329,0.51464,0.48909
1.4321,0.29737,0.24639,0.37511,0.50278,0.74546,0.0047493,0.51945,0.4861
1.4329,0.29728,0.24639,0.37511,0.50369,0.74504,0.0051846,0.52427,0.48312
1.4338,0.2972,0.24639,0.37511,0.50461,0.74459,0.0056388,0.5291,0.48012
1.4346,0.29712,0.24639,0.37512,0.50554,0.74413,0.0061119,0.53394,0.47713
1.4354,0.29704,0.24639,0.37512,0.50646,0.74364,0.006604,0.53879,0.47412
1.4362,0.29697,0.24639,0.37513,0.50739,0.74314,0.0071149,0.54365,0.47112
1.437,0.29689,0.24639,0.37513,0.50832,0.74262,0.0076447,0.54852,0.46811
1.4378,0.29682,0.24639,0.37514,0.50925,0.74208,0.0081933,0.5534,0.46509
1.4386,0.29675,0.24639,0.37514,0.51018,0.74153,0.0087606,0.55829,0.46208
1.4394,0.29668,0.24639,0.37515,0.51112,0.74095,0.0093468,0.56318,0.45906
1.4402,0.29662,0.24639,0.37515,0.51206,0.74035,0.0099517,0.56808,0.45603
1.441,0.29655,0.24639,0.37516,0.513,0.73974,0.010575,0.57299,0.45301
1.4418,0.29649,0.24639,0.37516,0.51394,0.73911,0.011217,0.57791,0.44998
1.4426,0.29643,0.24639,0.37517,0.51489,0.73845,0.011878,0.58283,0.44694
1.4434,0.29638,0.24639,0.37517,0.51584,0.73778,0.012558,0.58776,0.44391
1.4442,0.29632,0.24639,0.37518,0.51679,0.7371,0.013256,0.5927,0.44087
1.445,0.29627,0.24639,0.37518,0.51774,0.73639,0.013972,0.59764,0.43783
1.4458,0.29622,0.24639,0.37518,0.51869,0.73566,0.014707,0.60259,0.43479
1.4466,0.29617,0.24639,0.37519,0.51965,0.73492,0.015461,0.60755,0.43175
1.4474,0.29613,0.24639,0.37519,0.52061,0.73416,0.016233,0.61251,0.42871
1.4483,0.29608,0.24639,0.3752,0.52157,0.73337,0.017023,0.61748,0.42566
1.4491,0.29604,0.24639,0.3752,0.52253,0.73257,0.017832,0.62245,0.42262
1.4499,0.296,0.24639,0.37521,0.5235,0.73176,0.018659,0.62742,0.41957
1.4507,0.29596,0.24639,0.37521,0.52447,0.73092,0.019504,0.6324,0.41653
1.4515,0.29593,0.24639,0.37522,0.52543,0.73007,0.020368,0.63739,0.41348
1.4523,0.29589,0.24639,0.37522,0.52641,0.72919,0.021249,0.64238,0.41043
1.4531,0.29586,0.24639,0.37523,0.52738,0.7283,0.022149,0.64737,0.40739
1.4539,0.29584,0.24639,0.37523,0.52835,0.72739,0.023067,0.65236,0.40434
1.4547,0.29581,0.24639,0.37524,0.52933,0.72647,0.024002,0.65736,0.4013
1.4555,0.29579,0.24639,0.37524,0.53031,0.72552,0.024956,0.66236,0.39825
1.4563,0.29576,0.24639,0.37524,0.53129,0.72456,0.025928,0.66736,0.39521
1.4571,0.29574,0.24639,0.37525,0.53227,0.72358,0.026918,0.67237,0.39217
1.4579,0.29573,0.24639,0.37525,0.53325,0.72258,0.027925,0.67737,0.38913
1.4587,0.29571,0.24639,0.37526,0.53424,0.72156,0.02895,0.68238,0.38609
1.4595,0.2957,0.24639,0.37526,0.53523,0.72053,0.029993,0.68739,0.38306
1.4603,0.29569,0.24639,0.37527,0.53621,0.71948,0.031054,0.6924,0.38003
1.4611,0.29568,0.24639,0.37527,0.5372,0.71841,0.032132,0.69741,0.377
1.4619,0.29567,0.24639,0.37528,0.5382,0.71732,0.033228,0.70242,0.37397
1.4628,0.29567,0.24639,0.37528,0.53919,0.71622,0.034341,0.70743,0.37094
1.4636,0.29567,0.24639,0.37528,0.54018,0.7151,0.035472,0.71244,0.36792
1.4644,0.29567,0.24639,0.37529,0.54118,0.71396,0.03662,0.71745,0.3649
1.4652,0.29567,0.24639,0.37529,0.54218,0.7128,0.037785,0.72246,0.36189
1.466,0.29567,0.24639,0.3753,0.54318,0.71163,0.038968,0.72747,0.35888
1.4668,0.29568,0.24639,0.3753,0.54418,0.71043,0.040168,0.73248,0.35587
1.4676,0.29569,0.24639,0.37531,0.54518,0.70923,0.041385,0.73748,0.35287
1.4684,0.2957,0.24639,0.37531,0.54618,0.708,0.04262,0.74249,0.34987
1.4692,0.29571,0.24639,0.37531,0.54718,0.70676,0.043871,0.74749,0.34688
1.47,0.29573,0.24639,0.37532,0.54819,0.7055,0.045139,0.75249,0.34389
1.4708,0.29575,0.24639,0.37532,0.5492,0.70422,0.046424,0.75748,0.34091
1.4716,0.29577,0.24639,0.37533,0.5502,0.70293,0.047726,0.76247,0.33793
1.4724,0.29579,0.24639,0.37533,0.55121,0.70162,0.049045,0.76746,0.33496
1.4732,0.29581,0.24639,0.37533,0.55222,0.70029,0.05038,0.77245,0.332
1.474,0.29584,0.24639,0.37534,0.55323,0.69895,0.051732,0.77743,0.32904
1.4748,0.29587,0.24639,0.37534,0.55425,0.69759,0.053101,0.7824,0.32609
1.4756,0.2959,0.24639,0.37535,0.55526,0.69621,0.054486,0.78738,0.32314
1.4764,0.29593,0.24639,0.37535,0.55627,0.69482,0.055887,0.79234,0.3202
1.4773,0.29597,0.24639,0.37536,0.55729,0.69341,0.057305,0.7973,0.31727
1.4781,0.29601,0.24639,0.37536,0.5583,0.69198,0.058739,0.80226,0.31435
1.4789,0.29605,0.24639,0.37536,0.55932,0.69054,0.06019,0.80721,0.31143
1.4797,0.29609,0.24639,0.37537,0.56034,0.68908,0.061656,0.81215,0.30852
1.4805,0.29613,0.24639,0.37537,0.56136,0.6876,0.063139,0.81709,0.30562
1.4813,0.29618,0.24639,0.37538,0.56238,0.68611,0.064637,0.82202,0.30273
1.4821,0.29623,0.24639,0.37538,0.56339,0.68461,0.066151,0.82694,0.29985
1.4829,0.29628,0.24639,0.37538,0.56442,0.68309,0.067682,0.83186,0.29697
1.4837,0.29633,0.24639,0.37539,0.56544,0.68155,0.069228,0.83677,0.2941
1.4845,0.29638,0.24639,0.37539,0.56646,0.67999,0.070789,0.84167,0.29125
1.4853,0.29644,0.24639,0.3754,0.56748,0.67842,0.072366,0.84656,0.2884
1.4861,0.2965,0.24639,0.3754,0.5685,0.67684,0.073959,0.85144,0.28556
1.4869,0.29656,0.24639,0.3754,0.56953,0.67524,0.075567,0.85632,0.28273
1.4877,0.29663,0.24639,0.37541,0.57055,0.67362,0.077191,0.86119,0.27992
1.4885,0.29669,0.24639,0.37541,0.57157,0.67199,0.078829,0.86604,0.27711
1.4893,0.29676,0.24639,0.37541,0.5726,0.67035,0.080483,0.87089,0.27431
1.4901,0.29683,0.24639,0.37542,0.57362,0.66868,0.082152,0.87572,0.27152
1.4909,0.2969,0.24639,0.37542,0.57465,0.66701,0.083836,0.88055,0.26875
1.4917,0.29698,0.24639,0.37543,0.57568,0.66532,0.085535,0.88537,0.26599
1.4926,0.29705,0.24639,0.37543,0.5767,0.66361,0.087249,0.89017,0.26323
1.4934,0.29713,0.24639,0.37543,0.57773,0.66189,0.088977,0.89496,0.26049
1.4942,0.29721,0.24639,0.37544,0.57875,0.66015,0.09072,0.89974,0.25776
1.495,0.29729,0.24639,0.37544,0.57978,0.6584,0.092478,0.90451,0.25505
1.4958,0.29738,0.24639,0.37544,0.58081,0.65664,0.09425,0.90927,0.25234
1.4966,0.29747,0.24639,0.37545,0.58183,0.65486,0.096037,0.91402,0.24965
1.4974,0.29755,0.24639,0.37545,0.58286,0.65306,0.097837,0.91875,0.24697
1.4982,0.29764,0.24639,0.37545,0.58389,0.65126,0.099652,0.92347,0.24431
1.499,0.29774,0.24639,0.37546,0.58492,0.64943,0.10148,0.92818,0.24165
1.4998,0.29783,0.24639,0.37546,0.58594,0.6476,0.10332,0.93287,0.23902
1.5006,0.29793,0.24639,0.37547,0.58697,0.64575,0.10518,0.93755,0.23639
1.5014,0.29803,0.24639,0.37547,0.588,0.64388,0.10705,0.94221,0.23378
1.5022,0.29813,0.24639,0.37547,0.58902,0.64201,0.10894,0.94686,0.23118
1.503,0.29823,0.24639,0.37548,0.59005,0.64012,0.11084,0.9515,0.2286
1.5038,0.29834,0.24639,0.37548,0.59107,0.63821,0.11275,0.95612,0.22603
1.5046,0.29845,0.24639,0.37548,0.5921,0.63629,0.11467,0.96072,0.22348
1.5054,0.29856,0.24639,0.37549,0.59313,0.63436,0.11661,0.96531,0.22094
1.5062,0.29867,0.24639,0.37549,0.59415,0.63241,0.11856,0.96988,0.21842
1.5071,0.29878,0.24639,0.37549,0.59518,0.63046,0.12053,0.97444,0.21591
1.5079,0.29889,0.24639,0.3755,0.5962,0.62849,0.12251,0.97898,0.21342
1.5087,0.29901,0.24639,0.3755,0.59722,0.6265,0.1245,0.9835,0.21095
1.5095,0.29913,0.24639,0.3755,0.59825,0.6245,0.1265,0.98801,0.20849
1.5103,0.29925,0.24639,0.3755,0.59927,0.62249,0.12852,0.9925,0.20604
1.5111,0.29938,0.24639,0.37551,0.60029,0.62047,0.13055,0.99697,0.20362
1.5119,0.2995,0.24639,0.37551,0.60132,0.61844,0.13259,1.0014,0.20121
1.5127,0.29963,0.24639,0.37551,0.60234,0.61639,0.13464,1.0059,0.19882
1.5135,0.29976,0.24639,0.37552,0.60336,0.61433,0.13671,1.0103,0.19644
1.5143,0.29989,0.24639,0.37552,0.60438,0.61225,0.13879,1.0147,0.19408
1.5151,0.30002,0.24639,0.37552,0.6054,0.61017,0.14088,1.0191,0.19174
1.5159,0.30015,0.24639,0.37553,0.60642,0.60807,0.14298,1.0234,0.18942
1.5167,0.30029,0.24639,0.37553,0.60743,0.60597,0.14509,1.0278,0.18712
1.5175,0.30043,0.24639,0.37553,0.60845,0.60384,0.14722,1.0321,0.18483
1.5183,0.30057,0.24639,0.37554,0.60947,0.60171,0.14936,1.0364,0.18256
1.5191,0.30071,0.24639,0.37554,0.61048,0.59957,0.15151,1.0406,0.18032
1.5199,0.30085,0.24639,0.37554,0.6115,0.59741,0.15367,1.0449,0.17809
1.5207,0.301,0.24639,0.37554,0.61251,0.59525,0.15584,1.0491,0.17588
1.5216,0.30115,0.24639,0.37555,0.61352,0.59307,0.15802,1.0534,0.17369
1.5224,0.3013,0.24639,0.37555,0.61453,0.59088,0.16022,1.0576,0.17151
1.5232,0.30145,0.24639,0.37555,0.61554,0.58868,0.16242,1.0617,0.16936
1.524,0.3016,0.24639,0.37555,0.61655,0.58647,0.16464,1.0659,0.16723
1.5248,0.30175,0.24639,0.37556,0.61756,0.58425,0.16687,1.07,0.16512
1.5256,0.30191,0.24639,0.37556,0.61857,0.58201,0.16911,1.0741,0.16303
1.5264,0.30207,0.24639,0.37556,0.61957,0.57977,0.17135,1.0782,0.16096
1.5272,0.30223,0.24639,0.37557,0.62058,0.57752,0.17361,1.0822,0.15891
1.528,0.30239,0.24639,0.37557,0.62158,0.57525,0.17588,1.0863,0.15688
1.5288,0.30255,0.24639,0.37557,0.62258,0.57298,0.17816,1.0903,0.15487
1.5296,0.30272,0.24639,0.37557,0.62358,0.57069,0.18045,1.0943,0.15289
1.5304,0.30288,0.24639,0.37558,0.62458,0.5684,0.18275,1.0982,0.15092
1.5312,0.30305,0.24639,0.37558,0.62558,0.5661,0.18506,1.1022,0.14898
1.532,0.30322,0.24639,0.37558,0.62658,0.56378,0.18738,1.1061,0.14706
1.5328,0.30339,0.24639,0.37558,0.62757,0.56146,0.18971,1.11,0.14516
1.5336,0.30357,0.24639,0.37559,0.62856,0.55912,0.19205,1.1138,0.14329
1.5344,0.30374,0.24639,0.37559,0.62956,0.55678,0.19439,1.1177,0.14143
1.5352,0.30392,0.24639,0.37559,0.63055,0.55443,0.19675,1.1215,0.1396
1.5361,0.3041,0.24639,0.37559,0.63153,0.55207,0.19912,1.1253,0.13779
1.5369,0.30428,0.24639,0.37559,0.63252,0.5497,0.20149,1.129,0.13601
1.5377,0.30446,0.24639,0.3756,0.63351,0.54732,0.20388,1.1328,0.13425
1.5385,0.30464,0.24639,0.3756,0.63449,0.54493,0.20627,1.1365,0.13251
1.5393,0.30482,0.24639,0.3756,0.63547,0.54253,0.20867,1.1401,0.1308
1.5401,0.30501,0.24639,0.3756,0.63645,0.54013,0.21108,1.1438,0.12911
1.5409,0.3052,0.24639,0.37561,0.63743,0.53771,0.2135,1.1474,0.12744
1.5417,0.30538,0.24639,0.37561,0.63841,0.53529,0.21592,1.151,0.1258
1.5425,0.30558,0.24639,0.37561,0.63938,0.53286,0.21836,1.1546,0.12418
1.5433,0.30577,0.24639,0.37561,0.64035,0.53042,0.2208,1.1581,0.12259
1.5441,0.30596,0.24639,0.37561,0.64132,0.52797,0.22325,1.1616,0.12102
1.5449,0.30615,0.24639,0.37562,0.64229,0.52552,0.22571,1.1651,0.11948
1.5457,0.30635,0.24639,0.37562,0.64326,0.52306,0.22818,1.1686,0.11796
1.5465,0.30655,0.24639,0.37562,0.64422,0.52059,0.23065,1.172,0.11647
1.5473,0.30675,0.24639,0.37562,0.64519,0.51811,0.23313,1.1754,0.115
1.5481,0.30695,0.24639,0.37562,0.64615,0.51563,0.23562,1.1787,0.11356
1.5489,0.30715,0.24639,0.37562,0.6471,0.51314,0.23811,1.1821,0.11214
1.5497,0.30735,0.24639,0.37563,0.64806,0.51064,0.24062,1.1854,0.11075
1.5505,0.30756,0.24639,0.37563,0.64901,0.50813,0.24312,1.1886,0.10939
1.5514,0.30776,0.24639,0.37563,0.64997,0.50562,0.24564,1.1919,0.10805
1.5522,0.30797,0.24639,0.37563,0.65092,0.5031,0.24816,1.1951,0.10674
1.553,0.30818,0.24639,0.37563,0.65186,0.50057,0.25069,1.1983,0.10546
1.5538,0.30839,0.24639,0.37563,0.65281,0.49804,0.25323,1.2014,0.1042
1.5546,0.3086,0.24639,0.37564,0.65375,0.4955,0.25577,1.2045,0.10297
1.5554,0.30881,0.24639,0.37564,0.65469,0.49296,0.25832,1.2076,0.10176
1.5562,0.30902,0.24639,0.37564,0.65563,0.49041,0.26087,1.2107,0.10059
1.557,0.30924,0.24639,0.37564,0.65656,0.48785,0.26343,1.2137,0.099439
1.5578,0.30945,0.24639,0.37564,0.65749,0.48529,0.266,1.2167,0.098318
1.5586,0.30967,0.24639,0.37564,0.65842,0.48272,0.26857,1.2196,0.097225
1.5594,0.30989,0.24639,0.37564,0.65935,0.48015,0.27114,1.2225,0.096159
1.5602,0.31011,0.24639,0.37565,0.66028,0.47757,0.27372,1.2254,0.095122
1.561,0.31033,0.24639,0.37565,0.6612,0.47498,0.27631,1.2283,0.094113
1.5618,0.31055,0.24639,0.37565,0.66212,0.47239,0.2789,1.2311,0.093132
1.5626,0.31077,0.24639,0.37565,0.66304,0.4698,0.2815,1.2339,0.092179
1.5634,0.31099,0.24639,0.37565,0.66395,0.4672,0.2841,1.2366,0.091256
1.5642,0.31122,0.24639,0.37565,0.66486,0.4646,0.28671,1.2394,0.090361
1.565,0.31144,0.24639,0.37565,0.66577,0.46199,0.28932,1.242,0.089494
1.5659,0.31167,0.24639,0.37565,0.66668,0.45937,0.29193,1.2447,0.088657
1.5667,0.3119,0.24639,0.37566,0.66758,0.45676,0.29455,1.2473,0.087849
1.5675,0.31213,0.24639,0.37566,0.66848,0.45414,0.29718,1.2499,0.087071
1.5683,0.31236,0.24639,0.37566,0.66938,0.45151,0.2998,1.2524,0.086322
1.5691,0.31259,0.24639,0.37566,0.67027,0.44888,0.30244,1.2549,0.085602
1.5699,0.31282,0.24639,0.37566,0.67116,0.44625,0.30507,1.2574,0.084912
1.5707,0.31305,0.24639,0.37566,0.67205,0.44361,0.30771,1.2599,0.084252
1.5715,0.31328,0.24639,0.37566,0.67294,0.44097,0.31035,1.2623,0.083622
1.5723,0.31352,0.24639,0.37566,0.67382,0.43833,0.313,1.2646,0.083022
1.5731,0.31375,0.24639,0.37566,0.6747,0.43568,0.31565,1.2669,0.082452
1.5739,0.31399,0.24639,0.37566,0.67558,0.43303,0.3183,1.2692,0.081913
1.5747,0.31423,0.24639,0.37566,0.67645,0.43038,0.32095,1.2715,0.081404
1.5755,0.31446,0.24639,0.37566,0.67732,0.42772,0.32361,1.2737,0.080925
1.5763,0.3147,0.24639,0.37567,0.67819,0.42506,0.32627,1.2759,0.080478
1.5771,0.31494,0.24639,0.37567,0.67905,0.4224,0.32893,1.278,0.080061
1.5779,0.31518,0.24639,0.37567,0.67991,0.41974,0.3316,1.2802,0.079675
1.5787,0.31542,0.24639,0.37567,0.68077,0.41707,0.33426,1.2822,0.07932
1.5795,0.31566,0.24639,0.37567,0.68163,0.4144,0.33693,1.2843,0.078996
1.5804,0.31591,0.24639,0.37567,0.68248,0.41173,0.3396,1.2862,0.078703
1.5812,0.31615,0.24639,0.37567,0.68332,0.40906,0.34228,1.2882,0.078442
1.582,0.31639,0.24639,0.37567,0.68417,0.40639,0.34495,1.2901,0.078212
1.5828,0.31664,0.24639,0.37567,0.68501,0.40371,0.34763,1.292,0.078014
1.5836,0.31688,0.24639,0.37567,0.68585,0.40103,0.3503,1.2938,0.077847
1.5844,0.31713,0.24639,0.37567,0.68668,0.39836,0.35298,1.2957,0.077712
1.5852,0.31737,0.24639,0.37567,0.68751,0.39568,0.35566,1.2974,0.077609
1.586,0.31762,0.24639,0.37567,0.68834,0.393,0.35834,1.2991,0.077538
1.5868,0.31787,0.24639,0.37567,0.68916,0.39032,0.36103,1.3008,0.077499
1.5876,0.31811,0.24639,0.37567,0.68998,0.38763,0.36371,1.3025,0.077492
1.5884,0.31836,0.24639,0.37567,0.6908,0.38495,0.36639,1.3041,0.077517
1.5892,0.31861,0.24639,0.37567,0.69161,0.38227,0.36907,1.3057,0.077575
1.59,0.31886,0.24639,0.37567,0.69242,0.37958,0.37176,1.3072,0.077665
1.5908,0.31911,0.24639,0.37567,0.69323,0.3769,0.37444,1.3087,0.077787
1.5916,0.31936,0.24639,0.37567,0.69403,0.37422,0.37713,1.3101,0.077942
1.5924,0.31961,0.24639,0.37567,0.69483,0.37153,0.37981,1.3115,0.078129
1.5932,0.31986,0.24639,0.37567,0.69563,0.36885,0.38249,1.3129,0.07835
1.594,0.32011,0.24639,0.37567,0.69642,0.36616,0.38518,1.3142,0.078603
1.5949,0.32037,0.24639,0.37567,0.69721,0.36348,0.38786,1.3155,0.078889
1.5957,0.32062,0.24639,0.37567,0.69799,0.3608,0.39054,1.3168,0.079207
1.5965,0.32087,0.24639,0.37567,0.69877,0.35812,0.39322,1.318,0.079559
1.5973,0.32112,0.24639,0.37567,0.69955,0.35544,0.3959,1.3191,0.079944
1.5981,0.32138,0.24639,0.37567,0.70032,0.35276,0.39858,1.3203,0.080362
1.5989,0.32163,0.24639,0.37567,0.70109,0.35008,0.40126,1.3214,0.080813
1.5997,0.32189,0.24639,0.37567,0.70185,0.3474,0.40394,1.3224,0.081297
1.6005,0.32214,0.24639,0.37567,0.70261,0.34472,0.40661,1.3234,0.081815
1.6013,0.32239,0.24639,0.37567,0.70337,0.34205,0.40929,1.3244,0.082366
1.6021,0.32265,0.24639,0.37567,0.70412,0.33938,0.41196,1.3253,0.08295
1.6029,0.3229,0.24639,0.37567,0.70487,0.33671,0.41463,1.3262,0.083568
1.6037,0.32316,0.24639,0.37567,0.70562,0.33404,0.4173,1.327,0.084219
1.6045,0.32341,0.24639,0.37567,0.70636,0.33137,0.41996,1.3278,0.084904
1.6053,0.32367,0.24639,0.37567,0.7071,0.32871,0.42263,1.3286,0.085623
1.6061,0.32392,0.24639,0.37567,0.70783,0.32604,0.42529,1.3293,0.086375
1.6069,0.32418,0.24639,0.37566,0.70856,0.32338,0.42794,1.33,0.087161
1.6077,0.32443,0.24639,0.37566,0.70929,0.32073,0.4306,1.3306,0.08798
1.6085,0.32469,0.24639,0.37566,0.71001,0.31807,0.43325,1.3312,0.088834
1.6093,0.32495,0.24639,0.37566,0.71073,0.31542,0.4359,1.3317,0.089721
1.6102,0.3252,0.24639,0.37566,0.71144,0.31277,0.43855,1.3322,0.090642
1.611,0.32546,0.24639,0.37566,0.71215,0.31013,0.44119,1.3327,0.091597
1.6118,0.32571,0.24639,0.37566,0.71285,0.30749,0.44383,1.3331,0.092585
1.6126,0.32597,0.24639,0.37566,0.71355,0.30485,0.44647,1.3335,0.093608
1.6134,0.32622,0.24639,0.37566,0.71425,0.30221,0.4491,1.3338,0.094665
1.6142,0.32648,0.24639,0.37566,0.71494,0.29958,0.45173,1.3341,0.095755
1.615,0.32673,0.24639,0.37566,0.71563,0.29695,0.45436,1.3344,0.09688
1.6158,0.32699,0.24639,0.37566,0.71632,0.29433,0.45698,1.3346,0.098038
1.6166,0.32724,0.24639,0.37565,0.717,0.29171,0.4596,1.3348,0.099231
1.6174,0.3275,0.24639,0.37565,0.71767,0.2891,0.46221,1.3349,0.10046
1.6182,0.32775,0.24639,0.37565,0.71834,0.28649,0.46482,1.335,0.10172
1.619,0.32801,0.24639,0.37565,0.71901,0.28388,0.46742,1.335,0.10301
1.6198,0.32826,0.24639,0.37565,0.71967,0.28128,0.47002,1.335,0.10434
1.6206,0.32852,0.24639,0.37565,0.72033,0.27868,0.47261,1.335,0.1057
1.6214,0.32877,0.24639,0.37565,0.72099,0.27609,0.4752,1.3349,0.1071
1.6222,0.32903,0.24639,0.37565,0.72164,0.27351,0.47779,1.3347,0.10853
1.623,0.32928,0.24639,0.37564,0.72228,0.27092,0.48036,1.3346,0.11
1.6238,0.32953,0.24639,0.37564,0.72292,0.26835,0.48294,1.3343,0.1115
1.6247,0.32978,0.24639,0.37564,0.72356,0.26578,0.48551,1.3341,0.11303
1.6255,0.33004,0.24639,0.37564,0.72419,0.26321,0.48807,1.3338,0.1146
1.6263,0.33029,0.24639,0.37564,0.72482,0.26065,0.49062,1.3334,0.1162
1.6271,0.33054,0.24639,0.37564,0.72544,0.2581,0.49317,1.3331,0.11783
1.6279,0.33079,0.24639,0.37564,0.72606,0.25555,0.49572,1.3326,0.1195
1.6287,0.33104,0.24639,0.37563,0.72668,0.25301,0.49826,1.3322,0.12121
1.6295,0.33129,0.24639,0.37563,0.72729,0.25048,0.50079,1.3316,0.12294
1.6303,0.33154,0.24639,0.37563,0.72789,0.24795,0.50331,1.3311,0.12471
1.6311,0.33179,0.24639,0.37563,0.7285,0.24543,0.50583,1.3305,0.12652
1.6319,0.33204,0.24639,0.37563,0.72909,0.24291,0.50834,1.3298,0.12836
1.6327,0.33229,0.24639,0.37563,0.72969,0.2404,0.51085,1.3291,0.13023
1.6335,0.33254,0.24639,0.37562,0.73027,0.2379,0.51335,1.3284,0.13214
1.6343,0.33279,0.24639,0.37562,0.73086,0.23541,0.51584,1.3276,0.13408
1.6351,0.33303,0.24639,0.37562,0.73144,0.23292,0.51832,1.3268,0.13605
1.6359,0.33328,0.24639,0.37562,0.73201,0.23044,0.5208,1.326,0.13806
1.6367,0.33352,0.24639,0.37562,0.73258,0.22797,0.52327,1.3251,0.1401
1.6375,0.33377,0.24639,0.37561,0.73315,0.2255,0.52573,1.3241,0.14218
1.6383,0.33401,0.24639,0.37561,0.73371,0.22304,0.52818,1.3231,0.14429
1.6392,0.33426,0.24639,0.37561,0.73426,0.22059,0.53063,1.3221,0.14643
1.64,0.3345,0.24639,0.37561,0.73482,0.21815,0.53307,1.321,0.1486
1.6408,0.33474,0.24639,0.37561,0.73536,0.21572,0.5355,1.3199,0.15081
1.6416,0.33498,0.24639,0.3756,0.73591,0.21329,0.53792,1.3188,0.15306
1.6424,0.33523,0.24639,0.3756,0.73645,0.21087,0.54033,1.3176,0.15533
1.6432,0.33547,0.24639,0.3756,0.73698,0.20847,0.54274,1.3163,0.15764
1.644,0.33571,0.24639,0.3756,0.73751,0.20607,0.54513,1.315,0.15998
1.6448,0.33594,0.24639,0.3756,0.73803,0.20367,0.54752,1.3137,0.16236
1.6456,0.33618,0.24639,0.37559,0.73855,0.20129,0.5499,1.3123,0.16477
1.6464,0.33642,0.24639,0.37559,0.73907,0.19892,0.55227,1.3109,0.16721
1.6472,0.33666,0.24639,0.37559,0.73958,0.19655,0.55463,1.3095,0.16969
1.648,0.33689,0.24639,0.37559,0.74008,0.19419,0.55698,1.308,0.17219
1.6488,0.33712,0.24639,0.37558,0.74059,0.19185,0.55932,1.3064,0.17474
1.6496,0.33736,0.24639,0.37558,0.74108,0.18951,0.56165,1.3049,0.17731
1.6504,0.33759,0.24639,0.37558,0.74158,0.18718,0.56398,1.3032,0.17991
1.6512,0.33782,0.24639,0.37558,0.74206,0.18486,0.56629,1.3016,0.18255
1.652,0.33805,0.24639,0.37558,0.74255,0.18256,0.56859,1.2999,0.18522
1.6528,0.33828,0.24639,0.37557,0.74302,0.18026,0.57089,1.2981,0.18793
1.6537,0.33851,0.24639,0.37557,0.7435,0.17797,0.57317,1.2963,0.19066
1.6545,0.33874,0.24639,0.37557,0.74397,0.17569,0.57545,1.2945,0.19343
1.6553,0.33897,0.24639,0.37557,0.74443,0.17342,0.57771,1.2926,0.19623
1.6561,0.33919,0.24639,0.37556,0.74489,0.17116,0.57996,1.2907,0.19907
1.6569,0.33942,0.24639,0.37556,0.74535,0.16892,0.5822,1.2888,0.20193
1.6577,0.33964,0.24639,0.37556,0.7458,0.16668,0.58444,1.2868,0.20483
1.6585,0.33986,0.24639,0.37555,0.74624,0.16445,0.58666,1.2847,0.20775
1.6593,0.34009,0.24639,0.37555,0.74668,0.16224,0.58887,1.2827,0.21071
1.6601,0.34031,0.24639,0.37555,0.74712,0.16003,0.59107,1.2805,0.2137
1.6609,0.34053,0.24639,0.37555,0.74755,0.15784,0.59325,1.2784,0.21673
1.6617,0.34074,0.24639,0.37554,0.74798,0.15566,0.59543,1.2762,0.21978
1.6625,0.34096,0.24639,0.37554,0.7484,0.15348,0.5976,1.2739,0.22287
1.6633,0.34118,0.24639,0.37554,0.74882,0.15132,0.59975,1.2717,0.22598
1.6641,0.34139,0.24639,0.37553,0.74923,0.14918,0.60189,1.2693,0.22913
1.6649,0.34161,0.24639,0.37553,0.74964,0.14704,0.60402,1.267,0.23231
1.6657,0.34182,0.24639,0.37553,0.75005,0.14491,0.60614,1.2646,0.23552
1.6665,0.34203,0.24639,0.37553,0.75045,0.1428,0.60825,1.2621,0.23876
1.6673,0.34224,0.24639,0.37552,0.75084,0.1407,0.61035,1.2597,0.24203
1.6681,0.34245,0.24639,0.37552,0.75123,0.13861,0.61243,1.2571,0.24533
1.669,0.34265,0.24639,0.37552,0.75162,0.13653,0.6145,1.2546,0.24866
1.6698,0.34286,0.24639,0.37551,0.752,0.13447,0.61656,1.252,0.25202
1.6706,0.34306,0.24639,0.37551,0.75238,0.13241,0.61861,1.2493,0.25541
1.6714,0.34327,0.24639,0.37551,0.75275,0.13037,0.62064,1.2467,0.25883
1.6722,0.34347,0.24639,0.3755,0.75311,0.12835,0.62266,1.2439,0.26228
1.673,0.34367,0.24639,0.3755,0.75348,0.12633,0.62467,1.2412,0.26576
1.6738,0.34387,0.24639,0.3755,0.75383,0.12433,0.62667,1.2384,0.26927
1.6746,0.34407,0.24639,0.3755,0.75419,0.12234,0.62865,1.2356,0.27281
1.6754,0.34426,0.24639,0.37549,0.75454,0.12036,0.63062,1.2327,0.27637
1.6762,0.34446,0.24639,0.37549,0.75488,0.1184,0.63258,1.2298,0.27997
1.677,0.34465,0.24639,0.37549,0.75522,0.11645,0.63452,1.2268,0.2836
1.6778,0.34484,0.24639,0.37548,0.75556,0.11451,0.63646,1.2239,0.28725
1.6786,0.34503,0.24639,0.37548,0.75589,0.11258,0.63837,1.2208,0.29093
1.6794,0.34522,0.24639,0.37548,0.75621,0.11067,0.64028,1.2178,0.29464
1.6802,0.34541,0.24639,0.37547,0.75653,0.10878,0.64217,1.2147,0.29838
1.681,0.3456,0.24639,0.37547,0.75685,0.10689,0.64404,1.2116,0.30215
1.6818,0.34578,0.24639,0.37546,0.75716,0.10502,0.64591,1.2084,0.30595
1.6826,0.34596,0.24639,0.37546,0.75747,0.10317,0.64775,1.2052,0.30977
1.6835,0.34615,0.24639,0.37546,0.75778,0.10133,0.64959,1.2019,0.31362
1.6843,0.34633,0.24639,0.37545,0.75807,0.099498,0.65141,1.1987,0.3175
1.6851,0.3465,0.24639,0.37545,0.75837,0.097684,0.65322,1.1953,0.3214
1.6859,0.34668,0.24639,0.37545,0.75866,0.095885,0.65501,1.192,0.32533
1.6867,0.34686,0.24639,0.37544,0.75894,0.094099,0.65679,1.1886,0.32929
1.6875,0.34703,0.24639,0.37544,0.75923,0.092328,0.65855,1.1852,0.33328
1.6883,0.3472,0.24639,0.37544,0.7595,0.090572,0.6603,1.1817,0.33729
1.6891,0.34737,0.24639,0.37543,0.75977,0.08883,0.66204,1.1782,0.34133
1.6899,0.34754,0.24639,0.37543,0.76004,0.087103,0.66376,1.1747,0.34539
1.6907,0.34771,0.24639,0.37543,0.76031,0.085391,0.66546,1.1711,0.34948
1.6915,0.34787,0.24639,0.37542,0.76056,0.083693,0.66715,1.1675,0.3536
1.6923,0.34804,0.24639,0.37542,0.76082,0.08201,0.66883,1.1639,0.35774
1.6931,0.3482,0.24639,0.37541,0.76107,0.080343,0.67049,1.1602,0.36191
1.6939,0.34836,0.24639,0.37541,0.76132,0.07869,0.67213,1.1565,0.3661
1.6947,0.34852,0.24639,0.37541,0.76156,0.077052,0.67376,1.1528,0.37032
1.6955,0.34867,0.24639,0.3754,0.76179,0.07543,0.67537,1.149,0.37456
1.6963,0.34883,0.24639,0.3754,0.76203,0.073824,0.67697,1.1452,0.37882
1.6971,0.34898,0.24639,0.37539,0.76226,0.072232,0.67856,1.1414,0.38312
1.698,0.34913,0.24639,0.37539,0.76248,0.070656,0.68013,1.1375,0.38743
1.6988,0.34928,0.24639,0.37539,0.7627,0.069096,0.68168,1.1336,0.39177
1.6996,0.34943,0.24639,0.37538,0.76292,0.067551,0.68321,1.1297,0.39613
1.7004,0.34958,0.24639,0.37538,0.76313,0.066023,0.68474,1.1257,0.40052
1.7012,0.34972,0.24639,0.37538,0.76333,0.06451,0.68624,1.1217,0.40493
1.702,0.34986,0.24639,0.37537,0.76354,0.063012,0.68773,1.1177,0.40936
1.7028,0.35,0.24639,0.37537,0.76374,0.061531,0.6892,1.1137,0.41382
1.7036,0.35014,0.24639,0.37536,0.76393,0.060066,0.69066,1.1096,0.41829
1.7044,0.35028,0.24639,0.37536,0.76412,0.058617,0.6921,1.1054,0.4228
1.7052,0.35041,0.24639,0.37536,0.76431,0.057184,0.69353,1.1013,0.42732
1.706,0.35055,0.24639,0.37535,0.76449,0.055768,0.69493,1.0971,0.43186
1.7068,0.35068,0.24639,0.37535,0.76467,0.054368,0.69633,1.0929,0.43643
1.7076,0.35081,0.24639,0.37534,0.76484,0.052984,0.6977,1.0887,0.44102
1.7084,0.35093,0.24639,0.37534,0.76501,0.051617,0.69906,1.0844,0.44563
1.7092,0.35106,0.24639,0.37533,0.76518,0.050266,0.7004,1.0801,0.45026
1.71,0.35118,0.24639,0.37533,0.76534,0.048932,0.70173,1.0758,0.45491
1.7108,0.35131,0.24639,0.37533,0.7655,0.047615,0.70304,1.0714,0.45958
1.7116,0.35142,0.24639,0.37532,0.76565,0.046315,0.70433,1.067,0.46428
1.7125,0.35154,0.24639,0.37532,0.7658,0.045031,0.7056,1.0626,0.46899
1.7133,0.35166,0.24639,0.37531,0.76595,0.043764,0.70686,1.0582,0.47372
1.7141,0.35177,0.24639,0.37531,0.76609,0.042514,0.7081,1.0537,0.47848
1.7149,0.35188,0.24639,0.3753,0.76623,0.041282,0.70933,1.0492,0.48325
1.7157,0.35199,0.24639,0.3753,0.76636,0.040066,0.71054,1.0447,0.48804
1.7165,0.3521,0.24639,0.3753,0.76649,0.038867,0.71173,1.0401,0.49285
1.7173,0.35221,0.24639,0.37529,0.76662,0.037686,0.7129,1.0356,0.49768
1.7181,0.35231,0.24639,0.37529,0.76674,0.036522,0.71405,1.031,0.50253
1.7189,0.35241,0.24639,0.37528,0.76686,0.035375,0.71519,1.0263,0.50739
1.7197,0.35251,0.24639,0.37528,0.76697,0.034246,0.71631,1.0217,0.51228
1.7205,0.35261,0.24639,0.37527,0.76708,0.033134,0.71742,1.017,0.51718
1.7213,0.3527,0.24639,0.37527,0.76719,0.03204,0.7185,1.0123,0.5221
1.7221,0.3528,0.24639,0.37527,0.76729,0.030963,0.71957,1.0076,0.52703
1.7229,0.35289,0.24639,0.37526,0.76739,0.029904,0.72062,1.0028,0.53199
1.7237,0.35298,0.24639,0.37526,0.76749,0.028863,0.72165,0.99802,0.53696
1.7245,0.35307,0.24639,0.37525,0.76758,0.027839,0.72267,0.99322,0.54194
1.7253,0.35315,0.24639,0.37525,0.76767,0.026833,0.72366,0.9884,0.54694
1.7261,0.35323,0.24639,0.37524,0.76776,0.025845,0.72464,0.98355,0.55196
1.7269,0.35332,0.24639,0.37524,0.76784,0.024875,0.7256,0.97868,0.557
1.7278,0.35339,0.24639,0.37523,0.76791,0.023922,0.72655,0.97378,0.56205
1.7286,0.35347,0.24639,0.37523,0.76799,0.022988,0.72747,0.96887,0.56711
1.7294,0.35355,0.24639,0.37523,0.76806,0.022072,0.72838,0.96393,0.57219
1.7302,0.35362,0.24639,0.37522,0.76813,0.021174,0.72927,0.95897,0.57728
1.731,0.35369,0.24639,0.37522,0.76819,0.020294,0.73014,0.95399,0.58239
1.7318,0.35376,0.24639,0.37521,0.76825,0.019432,0.73099,0.94899,0.58751
1.7326,0.35382,0.24639,0.37521,0.76831,0.018588,0.73183,0.94397,0.59265
1.7334,0.35389,0.24639,0.3752,0.76836,0.017763,0.73264,0.93892,0.5978
1.7342,0.35395,0.24639,0.3752,0.76841,0.016956,0.73344,0.93386,0.60296
1.735,0.35401,0.24639,0.37519,0.76846,0.016167,0.73422,0.92878,0.60814
1.7358,0.35407,0.24639,0.37519,0.7685,0.015396,0.73498,0.92368,0.61333
1.7366,0.35412,0.24639,0.37518,0.76854,0.014645,0.73572,0.91856,0.61853
1.7374,0.35418,0.24639,0.37518,0.76858,0.013911,0.73645,0.91342,0.62374
1.7382,0.35423,0.24639,0.37518,0.76861,0.013196,0.73715,0.90826,0.62896
1.739,0.35428,0.24639,0.37517,0.76865,0.0125,0.73784,0.90309,0.6342
1.7398,0.35432,0.24639,0.37517,0.76867,0.011822,0.73851,0.8979,0.63945
1.7406,0.35437,0.24639,0.37516,0.7687,0.011162,0.73916,0.89269,0.64471
1.7414,0.35441,0.24639,0.37516,0.76872,0.010522,0.73979,0.88746,0.64998
1.7423,0.35445,0.24639,0.37515,0.76874,0.0098997,0.7404,0.88222,0.65525
1.7431,0.35449,0.24639,0.37515,0.76875,0.0092964,0.741,0.87696,0.66054
1.7439,0.35453,0.24639,0.37514,0.76876,0.0087119,0.74157,0.87168,0.66584
1.7447,0.35456,0.24639,0.37514,0.76877,0.0081461,0.74213,0.86639,0.67115
1.7455,0.35459,0.24639,0.37513,0.76878,0.0075991,0.74267,0.86109,0.67647
1.7463,0.35462,0.24639,0.37513,0.76878,0.0070709,0.74319,0.85577,0.6818
1.7471,0.35465,0.24639,0.37512,0.76878,0.0065616,0.74369,0.85043,0.68713
1.7479,0.35467,0.24639,0.37512,0.76878,0.0060711,0.74417,0.84508,0.69248
1.7487,0.35469,0.24639,0.37511,0.76877,0.0055996,0.74463,0.83972,0.69783
1.7495,0.35472,0.24639,0.37511,0.76876,0.005147,0.74507,0.83434,0.70319
1.7503,0.35473,0.24639,0.3751,0.76875,0.0047133,0.7455,0.82895,0.70855
1.7511,0.35475,0.24639,0.3751,0.76874,0.0042986,0.7459,0.82355,0.71393
1.7519,0.35476,0.24639,0.3751,0.76872,0.0039028,0.74629,0.81814,0.71931
1.7527,0.35478,0.24639,0.37509,0.7687,0.0035261,0.74666,0.81271,0.72469
1.7535,0.35479,0.24639,0.37509,0.76868,0.0031684,0.747,0.80727,0.73009
1.7543,0.35479,0.24639,0.37508,0.76866,0.0028298,0.74733,0.80183,0.73549
1.7551,0.3548,0.24639,0.37508,0.76863,0.0025102,0.74764,0.79637,0.74089
1.7559,0.3548,0.24639,0.37507,0.7686,0.0022097,0.74793,0.7909,0.7463
1.7568,0.3548,0.24639,0.37507,0.76857,0.0019283,0.74821,0.78542,0.75172
1.7576,0.3548,0.24639,0.37506,0.76853,0.0016661,0.74846,0.77993,0.75714
1.7584,0.3548,0.24639,0.37506,0.76849,0.0014229,0.74869,0.77443,0.76256
1.7592,0.35479,0.24639,0.37505,0.76845,0.0011989,0.74891,0.76892,0.76799
1.76,0.35478,0.24639,0.37505,0.76841,0.00099401,0.7491,0.7634,0.77342
1.7608,0.35477,0.24639,0.37504,0.76837,0.0008083,0.74928,0.75788,0.77886
1.7616,0.35476,0.24639,0.37504,0.76832,0.00064176,0.74943,0.75235,0.78429
1.7624,0.35474,0.24639,0.37503,0.76827,0.00049439,0.74957,0.74681,0.78974
1.7632,0.35473,0.24639,0.37503,0.76822,0.00036621,0.74969,0.74126,0.79518
1.764,0.35471,0.24639,0.37502,0.76817,0.00025722,0.74979,0.7357,0.80063
1.7648,0.35469,0.24639,0.37502,0.76811,0.00016742,0.74987,0.73014,0.80607
1.7656,0.35466,0.24639,0.37501,0.76805,9.6831e-05,0.74993,0.72458,0.81152
1.7664,0.35464,0.24639,0.37501,0.76799,4.5444e-05,0.74997,0.71901,0.81697
1.7672,0.35461,0.24639,0.375,0.76793,1.3265e-05,0.75,0.71343,0.82243
1.768,0.35458,0.24639,0.375,0.76786,2.9471e-07,0.75,0.70785,0.82788
1.7688,0.35455,0.24639,0.37499,0.7678,6.5348e-06,0.74998,0.70226,0.83333
1.7696,0.35451,0.24639,0.37499,0.76773,3.1985e-05,0.74995,0.69667,0.83878
1.7704,0.35448,0.24639,0.37499,0.76766,7.6643e-05,0.74989,0.69108,0.84423
1.7713,0.35444,0.24639,0.37498,0.76758,0.00014051,0.74982,0.68548,0.84969
1.7721,0.3544,0.24639,0.37498,0.76751,0.00022357,0.74973,0.67988,0.85514
1.7729,0.35435,0.24639,0.37497,0.76743,0.00032584,0.74962,0.67428,0.86059
1.7737,0.35431,0.24639,0.37497,0.76735,0.0004473,0.74948,0.66868,0.86603
1.7745,0.35426,0.24639,0.37496,0.76727,0.00058795,0.74933,0.66307,0.87148
1.7753,0.35421,0.24639,0.37496,0.76719,0.00074777,0.74917,0.65746,0.87692
1.7761,0.35416,0.24639,0.37495,0.76711,0.00092677,0.74898,0.65186,0.88236
1.7769,0.3541,0.24639,0.37495,0.76702,0.0011249,0.74877,0.64625,0.8878
1.7777,0.35405,0.24639,0.37494,0.76694,0.0013422,0.74854,0.64064,0.89324
1.7785,0.35399,0.24639,0.37494,0.76685,0.0015787,0.7483,0.63503,0.89867
1.7793,0.35393,0.24639,0.37493,0.76676,0.0018343,0.74803,0.62942,0.90409
1.7801,0.35387,0.24639,0.37493,0.76667,0.002109,0.74775,0.62382,0.90952
1.7809,0.3538,0.24639,0.37492,0.76657,0.0024028,0.74744,0.61821,0.91493
1.7817,0.35373,0.24639,0.37492,0.76648,0.0027157,0.74712,0.61261,0.92035
1.7825,0.35366,0.24639,0.37491,0.76638,0.0030476,0.74678,0.60701,0.92576
1.7833,0.35359,0.24639,0.37491,0.76629,0.0033986,0.74642,0.60141,0.93116
1.7841,0.35352,0.24639,0.3749,0.76619,0.0037687,0.74604,0.59582,0.93656
1.7849,0.35344,0.24639,0.3749,0.76609,0.0041578,0.74564,0.59023,0.94195
1.7857,0.35337,0.24639,0.37489,0.76599,0.0045658,0.74522,0.58464,0.94733
1.7866,0.35329,0.24639,0.37489,0.76588,0.0049929,0.74479,0.57906,0.95271
1.7874,0.3532,0.24639,0.37488,0.76578,0.0054389,0.74433,0.57348,0.95808
1.7882,0.35312,0.24639,0.37488,0.76568,0.0059038,0.74386,0.56791,0.96345
1.789,0.35303,0.24639,0.37488,0.76557,0.0063876,0.74336,0.56234,0.9688
1.7898,0.35295,0.24639,0.37487,0.76546,0.0068903,0.74285,0.55678,0.97415
1.7906,0.35286,0.24639,0.37487,0.76535,0.0074119,0.74232,0.55122,0.97949
1.7914,0.35276,0.24639,0.37486,0.76524,0.0079523,0.74177,0.54567,0.98482
1.7922,0.35267,0.24639,0.37486,0.76513,0.0085115,0.7412,0.54013,0.99014
1.793,0.35257,0.24639,0.37485,0.76502,0.0090895,0.74061,0.53459,0.99545
1.7938,0.35248,0.24639,0.37485,0.76491,0.0096862,0.74001,0.52907,1.0008
1.7946,0.35238,0.24639,0.37484,0.7648,0.010302,0.73938,0.52355,1.006
1.7954,0.35227,0.24639,0.37484,0.76468,0.010936,0.73874,0.51804,1.0113
1.7962,0.35217,0.24639,0.37483,0.76457,0.011589,0.73808,0.51254,1.0166
1.797,0.35206,0.24639,0.37483,0.76445,0.01226,0.7374,0.50705,1.0219
1.7978,0.35195,0.24639,0.37482,0.76434,0.01295,0.7367,0.50157,1.0271
1.7986,0.35184,0.24639,0.37482,0.76422,0.013658,0.73598,0.4961,1.0323
1.7994,0.35173,0.24639,0.37481,0.7641,0.014385,0.73524,0.49064,1.0376
1.8002,0.35162,0.24639,0.37481,0.76399,0.015131,0.73449,0.48519,1.0428
1.8011,0.3515,0.24639,0.37481,0.76387,0.015895,0.73372,0.47975,1.048
1.8019,0.35138,0.24639,0.3748,0.76375,0.016677,0.73292,0.47432,1.0532
1.8027,0.35126,0.24639,0.3748,0.76363,0.017478,0.73211,0.46891,1.0583
1.8035,0.35114,0.24639,0.37479,0.76351,0.018297,0.73129,0.46351,1.0635
1.8043,0.35101,0.24639,0.37479,0.76339,0.019134,0.73044,0.45812,1.0687
1.8051,0.35089,0.24639,0.37478,0.76327,0.01999,0.72958,0.45275,1.0738
1.8059,0.35076,0.24639,0.37478,0.76315,0.020863,0.72869,0.44739,1.0789
1.8067,0.35063,0.24639,0.37477,0.76303,0.021755,0.72779,0.44204,1.084
1.8075,0.3505,0.24639,0.37477,0.76291,0.022665,0.72687,0.43671,1.0891
1.8083,0.35037,0.24639,0.37476,0.76278,0.023593,0.72594,0.43139,1.0942
1.8091,0.35023,0.24639,0.37476,0.76266,0.024539,0.72498,0.42609,1.0992
1.8099,0.35009,0.24639,0.37476,0.76254,0.025503,0.72401,0.42081,1.1043
1.8107,0.34995,0.24639,0.37475,0.76242,0.026485,0.72302,0.41554,1.1093
1.8115,0.34981,0.24639,0.37475,0.7623,0.027485,0.72201,0.41028,1.1143
1.8123,0.34967,0.24639,0.37474,0.76217,0.028502,0.72098,0.40505,1.1193
1.8131,0.34952,0.24639,0.37474,0.76205,0.029537,0.71994,0.39983,1.1243
1.8139,0.34938,0.24639,0.37473,0.76193,0.03059,0.71888,0.39463,1.1292
1.8147,0.34923,0.24639,0.37473,0.76181,0.031661,0.7178,0.38945,1.1342
1.8156,0.34908,0.24639,0.37472,0.76169,0.032749,0.7167,0.38429,1.1391
1.8164,0.34893,0.24639,0.37472,0.76156,0.033855,0.71559,0.37914,1.144
1.8172,0.34877,0.24639,0.37472,0.76144,0.034978,0.71445,0.37402,1.1489
1.818,0.34862,0.24639,0.37471,0.76132,0.036118,0.7133,0.36891,1.1537
1.8188,0.34846,0.24639,0.37471,0.7612,0.037276,0.71214,0.36383,1.1586
1.8196,0.3483,0.24639,0.3747,0.76108,0.038452,0.71095,0.35876,1.1634
1.8204,0.34814,0.24639,0.3747,0.76096,0.039644,0.70975,0.35372,1.1682
1.8212,0.34798,0.24639,0.37469,0.76084,0.040854,0.70853,0.3487,1.173
1.822,0.34781,0.24639,0.37469,0.76072,0.042081,0.7073,0.34369,1.1778
1.8228,0.34765,0.24639,0.37469,0.7606,0.043324,0.70605,0.33872,1.1825
1.8236,0.34748,0.24639,0.37468,0.76049,0.044585,0.70478,0.33376,1.1872
1.8244,0.34731,0.24639,0.37468,0.76037,0.045863,0.70349,0.32883,1.1919
1.8252,0.34714,0.24639,0.37467,0.76025,0.047158,0.70219,0.32392,1.1966
1.826,0.34697,0.24639,0.37467,0.76014,0.048469,0.70087,0.31903,1.2012
1.8268,0.34679,0.24639,0.37466,0.76002,0.049797,0.69953,0.31417,1.2059
1.8276,0.34662,0.24639,0.37466,0.75991,0.051142,0.69818,0.30933,1.2105
1.8284,0.34644,0.24639,0.37466,0.75979,0.052503,0.69681,0.30451,1.2151
1.8292,0.34626,0.24639,0.37465,0.75968,0.053881,0.69542,0.29973,1.2196
1.8301,0.34608,0.24639,0.37465,0.75957,0.055276,0.69402,0.29496,1.2242
1.8309,0.3459,0.24639,0.37464,0.75946,0.056686,0.6926,0.29023,1.2287
1.8317,0.34571,0.24639,0.37464,0.75935,0.058113,0.69117,0.28552,1.2332
1.8325,0.34553,0.24639,0.37464,0.75924,0.059557,0.68972,0.28083,1.2376
1.8333,0.34534,0.24639,0.37463,0.75913,0.061016,0.68825,0.27617,1.2421
1.8341,0.34515,0.24639,0.37463,0.75902,0.062492,0.68676,0.27154,1.2465
1.8349,0.34496,0.24639,0.37462,0.75891,0.063983,0.68527,0.26694,1.2509
1.8357,0.34477,0.24639,0.37462,0.75881,0.065491,0.68375,0.26237,1.2553
1.8365,0.34458,0.24639,0.37462,0.75871,0.067014,0.68222,0.25782,1.2596
1.8373,0.34439,0.24639,0.37461,0.7586,0.068553,0.68067,0.2533,1.2639
1.8381,0.34419,0.24639,0.37461,0.7585,0.070108,0.67911,0.24882,1.2682
1.8389,0.34399,0.24639,0.3746,0.7584,0.071678,0.67753,0.24436,1.2724
1.8397,0.3438,0.24639,0.3746,0.7583,0.073264,0.67594,0.23993,1.2767
1.8405,0.3436,0.24639,0.3746,0.75821,0.074866,0.67433,0.23553,1.2809
1.8413,0.3434,0.24639,0.37459,0.75811,0.076482,0.6727,0.23116,1.2851
1.8421,0.34319,0.24639,0.37459,0.75802,0.078115,0.67106,0.22683,1.2892
1.8429,0.34299,0.24639,0.37459,0.75792,0.079762,0.66941,0.22252,1.2933
1.8437,0.34278,0.24639,0.37458,0.75783,0.081424,0.66774,0.21825,1.2974
1.8445,0.34258,0.24639,0.37458,0.75774,0.083102,0.66605,0.21401,1.3015
1.8454,0.34237,0.24639,0.37457,0.75765,0.084794,0.66435,0.2098,1.3055
1.8462,0.34216,0.24639,0.37457,0.75757,0.086501,0.66264,0.20562,1.3095
1.847,0.34195,0.24639,0.37457,0.75748,0.088223,0.66091,0.20148,1.3135
1.8478,0.34174,0.24639,0.37456,0.7574,0.08996,0.65917,0.19736,1.3174
1.8486,0.34153,0.24639,0.37456,0.75732,0.091711,0.65741,0.19329,1.3213
1.8494,0.34131,0.24639,0.37456,0.75724,0.093477,0.65563,0.18925,1.3252
1.8502,0.3411,0.24639,0.37455,0.75716,0.095258,0.65385,0.18524,1.3291
1.851,0.34088,0.24639,0.37455,0.75708,0.097052,0.65205,0.18126,1.3329
1.8518,0.34066,0.24639,0.37455,0.75701,0.098861,0.65023,0.17732,1.3367
1.8526,0.34045,0.24639,0.37454,0.75694,0.10068,0.6484,0.17342,1.3405
1.8534,0.34023,0.24639,0.37454,0.75687,0.10252,0.64656,0.16955,1.3442
1.8542,0.34001,0.24639,0.37453,0.7568,0.10437,0.6447,0.16572,1.3479
1.855,0.33978,0.24639,0.37453,0.75673,0.10624,0.64283,0.16193,1.3515
1.8558,0.33956,0.24639,0.37453,0.75667,0.10812,0.64094,0.15817,1.3552
1.8566,0.33934,0.24639,0.37452,0.75661,0.11001,0.63904,0.15445,1.3588
1.8574,0.33911,0.24639,0.37452,0.75655,0.11191,0.63713,0.15076,1.3623
1.8582,0.33888,0.24639,0.37452,0.75649,0.11383,0.6352,0.14712,1.3659
1.859,0.33866,0.24639,0.37451,0.75644,0.11577,0.63326,0.14351,1.3694
1.8599,0.33843,0.24639,0.37451,0.75638,0.11771,0.63131,0.13994,1.3728
1.8607,0.3382,0.24639,0.37451,0.75633,0.11967,0.62934,0.13641,1.3763
1.8615,0.33797,0.24639,0.3745,0.75629,0.12164,0.62737,0.13291,1.3797
1.8623,0.33774,0.24639,0.3745,0.75624,0.12363,0.62537,0.12946,1.383
1.8631,0.33751,0.24639,0.3745,0.7562,0.12563,0.62337,0.12605,1.3863
1.8639,0.33727,0.24639,0.37449,0.75616,0.12764,0.62135,0.12267,1.3896
1.8647,0.33704,0.24639,0.37449,0.75612,0.12966,0.61932,0.11934,1.3929
1.8655,0.3368,0.24639,0.37449,0.75608,0.1317,0.61728,0.11604,1.3961
1.8663,0.33657,0.24639,0.37449,0.75605,0.13375,0.61523,0.11279,1.3993
1.8671,0.33633,0.24639,0.37448,0.75602,0.13581,0.61316,0.10958,1.4025
1.8679,0.3361,0.24639,0.37448,0.75599,0.13788,0.61108,0.10641,1.4056
1.8687,0.33586,0.24639,0.37448,0.75596,0.13997,0.60899,0.10328,1.4086
1.8695,0.33562,0.24639,0.37447,0.75594,0.14206,0.60688,0.10019,1.4117
1.8703,0.33538,0.24639,0.37447,0.75592,0.14417,0.60477,0.097146,1.4147
1.8711,0.33514,0.24639,0.37447,0.7559,0.14629,0.60264,0.094144,1.4177
1.8719,0.3349,0.24639,0.37446,0.75589,0.14843,0.6005,0.091184,1.4206
1.8727,0.33465,0.24639,0.37446,0.75588,0.15057,0.59835,0.088267,1.4235
1.8735,0.33441,0.24639,0.37446,0.75587,0.15273,0.59619,0.085393,1.4263
1.8744,0.33417,0.24639,0.37446,0.75586,0.15489,0.59402,0.082563,1.4292
1.8752,0.33392,0.24639,0.37445,0.75586,0.15707,0.59183,0.079776,1.4319
1.876,0.33368,0.24639,0.37445,0.75586,0.15926,0.58964,0.077034,1.4347
1.8768,0.33343,0.24639,0.37445,0.75586,0.16146,0.58743,0.074336,1.4374
1.8776,0.33319,0.24639,0.37445,0.75587,0.16368,0.58521,0.071683,1.4401
1.8784,0.33294,0.24639,0.37444,0.75588,0.1659,0.58299,0.069074,1.4427
1.8792,0.3327,0.24639,0.37444,0.75589,0.16813,0.58075,0.066511,1.4453
1.88,0.33245,0.24639,0.37444,0.75591,0.17038,0.5785,0.063993,1.4478
1.8808,0.3322,0.24639,0.37443,0.75593,0.17263,0.57624,0.061521,1.4503
1.8816,0.33195,0.24639,0.37443,0.75595,0.17489,0.57397,0.059094,1.4528
1.8824,0.3317,0.24639,0.37443,0.75597,0.17717,0.57169,0.056714,1.4552
1.8832,0.33145,0.24639,0.37443,0.756,0.17945,0.5694,0.05438,1.4576
1.884,0.3312,0.24639,0.37442,0.75603,0.18175,0.5671,0.052093,1.46
1.8848,0.33095,0.24639,0.37442,0.75607,0.18405,0.56479,0.049852,1.4623
1.8856,0.3307,0.24639,0.37442,0.75611,0.18637,0.56247,0.047659,1.4646
1.8864,0.33045,0.24639,0.37442,0.75615,0.18869,0.56014,0.045513,1.4668
1.8872,0.3302,0.24639,0.37441,0.75619,0.19103,0.5578,0.043414,1.469
1.888,0.32994,0.24639,0.37441,0.75624,0.19337,0.55545,0.041363,1.4711
1.8889,0.32969,0.24639,0.37441,0.75629,0.19572,0.5531,0.03936,1.4732
1.8897,0.32944,0.24639,0.37441,0.75635,0.19809,0.55073,0.037406,1.4753
1.8905,0.32919,0.24639,0.37441,0.75641,0.20046,0.54835,0.0355,1.4773
1.8913,0.32893,0.24639,0.3744,0.75647,0.20284,0.54597,0.033642,1.4793
1.8921,0.32868,0.24639,0.3744,0.75654,0.20523,0.54358,0.031834,1.4812
1.8929,0.32843,0.24639,0.3744,0.75661,0.20762,0.54117,0.030074,1.4831
1.8937,0.32817,0.24639,0.3744,0.75668,0.21003,0.53876,0.028364,1.485
1.8945,0.32792,0.24639,0.37439,0.75676,0.21244,0.53635,0.026703,1.4868
1.8953,0.32766,0.24639,0.37439,0.75684,0.21487,0.53392,0.025092,1.4886
1.8961,0.32741,0.24639,0.37439,0.75692,0.2173,0.53148,0.023531,1.4903
1.8969,0.32715,0.24639,0.37439,0.75701,0.21974,0.52904,0.02202,1.492
1.8977,0.3269,0.24639,0.37439,0.75711,0.22218,0.52659,0.020559,1.4937
1.8985,0.32664,0.24639,0.37438,0.7572,0.22464,0.52413,0.019149,1.4953
1.8993,0.32639,0.24639,0.37438,0.7573,0.2271,0.52166,0.017789,1.4968
1.9001,0.32613,0.24639,0.37438,0.7574,0.22957,0.51919,0.01648,1.4983
1.9009,0.32587,0.24639,0.37438,0.75751,0.23205,0.51671,0.015222,1.4998
1.9017,0.32562,0.24639,0.37438,0.75762,0.23453,0.51422,0.014016,1.5012
1.9025,0.32536,0.24639,0.37438,0.75774,0.23703,0.51172,0.012861,1.5026
1.9033,0.32511,0.24639,0.37437,0.75786,0.23953,0.50922,0.011757,1.504
1.9042,0.32485,0.24639,0.37437,0.75798,0.24203,0.50671,0.010705,1.5053
1.905,0.3246,0.24639,0.37437,0.75811,0.24455,0.5042,0.0097047,1.5065
1.9058,0.32434,0.24639,0.37437,0.75824,0.24707,0.50167,0.0087566,1.5077
1.9066,0.32409,0.24639,0.37437,0.75838,0.24959,0.49914,0.0078607,1.5089
1.9074,0.32383,0.24639,0.37437,0.75852,0.25212,0.49661,0.0070171,1.51
1.9082,0.32358,0.24639,0.37436,0.75866,0.25466,0.49407,0.006226,1.5111
1.909,0.32332,0.24639,0.37436,0.75881,0.25721,0.49152,0.0054876,1.5121
1.9098,0.32307,0.24639,0.37436,0.75896,0.25976,0.48896,0.004802,1.5131
1.9106,0.32281,0.24639,0.37436,0.75912,0.26232,0.4864,0.0041693,1.5141
1.9114,0.32256,0.24639,0.37436,0.75928,0.26488,0.48384,0.0035896,1.515
1.9122,0.3223,0.24639,0.37436,0.75945,0.26745,0.48127,0.0030632,1.5158
1.913,0.32205,0.24639,0.37436,0.75961,0.27002,0.47869,0.0025901,1.5166
1.9138,0.32179,0.24639,0.37435,0.75979,0.2726,0.47611,0.0021705,1.5174
1.9146,0.32154,0.24639,0.37435,0.75997,0.27519,0.47352,0.0018045,1.5181
1.9154,0.32129,0.24639,0.37435,0.76015,0.27777,0.47093,0.0014922,1.5188
1.9162,0.32103,0.24639,0.37435,0.76033,0.28037,0.46833,0.0012337,1.5194
1.917,0.32078,0.24639,0.37435,0.76053,0.28297,0.46573,0.0010292,1.52
1.9178,0.32053,0.24639,0.37435,0.76072,0.28557,0.46312,0.00087872,1.5206
1.9187,0.32027,0.24639,0.37435,0.76092,0.28818,0.46051,0.00078243,1.5211
1.9195,0.32002,0.24639,0.37435,0.76113,0.2908,0.4579,0.00074041,1.5215
1.9203,0.31977,0.24639,0.37434,0.76133,0.29341,0.45528,0.00075278,1.5219
1.9211,0.31952,0.24639,0.37434,0.76155,0.29603,0.45265,0.00081962,1.5223
1.9219,0.31927,0.24639,0.37434,0.76177,0.29866,0.45002,0.00094103,1.5226
1.9227,0.31902,0.24639,0.37434,0.76199,0.30129,0.44739,0.0011171,1.5229
1.9235,0.31877,0.24639,0.37434,0.76221,0.30392,0.44476,0.0013479,1.5231
1.9243,0.31852,0.24639,0.37434,0.76245,0.30656,0.44212,0.0016336,1.5233
1.9251,0.31827,0.24639,0.37434,0.76268,0.3092,0.43948,0.0019742,1.5234
1.9259,0.31802,0.24639,0.37434,0.76292,0.31185,0.43683,0.0023698,1.5235
1.9267,0.31778,0.24639,0.37434,0.76317,0.31449,0.43418,0.0028204,1.5235
1.9275,0.31753,0.24639,0.37434,0.76342,0.31714,0.43153,0.0033262,1.5235
1.9283,0.31728,0.24639,0.37434,0.76367,0.3198,0.42888,0.0038872,1.5235
1.9291,0.31704,0.24639,0.37434,0.76393,0.32245,0.42622,0.0045035,1.5234
1.9299,0.31679,0.24639,0.37433,0.76419,0.32511,0.42356,0.0051751,1.5232
1.9307,0.31655,0.24639,0.37433,0.76446,0.32777,0.4209,0.0059021,1.523
1.9315,0.3163,0.24639,0.37433,0.76474,0.33044,0.41823,0.0066845,1.5228
1.9323,0.31606,0.24639,0.37433,0.76501,0.3331,0.41556,0.0075224,1.5225
1.9332,0.31582,0.24639,0.37433,0.7653,0.33577,0.41289,0.0084159,1.5222
1.934,0.31557,0.24639,0.37433,0.76558,0.33844,0.41022,0.009365,1.5218
1.9348,0.31533,0.24639,0.37433,0.76588,0.34111,0.40755,0.01037,1.5214
1.9356,0.31509,0.24639,0.37433,0.76617,0.34379,0.40488,0.01143,1.5209
1.9364,0.31485,0.24639,0.37433,0.76647,0.34646,0.4022,0.012546,1.5204
1.9372,0.31461,0.24639,0.37433,0.76678,0.34914,0.39952,0.013718,1.5198
1.938,0.31438,0.24639,0.37433,0.76709,0.35182,0.39684,0.014945,1.5192
1.9388,0.31414,0.24639,0.37433,0.76741,0.3545,0.39416,0.016228,1.5186
1.9396,0.3139,0.24639,0.37433,0.76773,0.35718,0.39148,0.017567,1.5179
1.9404,0.31367,0.24639,0.37433,0.76806,0.35986,0.3888,0.018962,1.5171
1.9412,0.31343,0.24639,0.37433,0.76839,0.36254,0.38612,0.020413,1.5164
1.942,0.3132,0.24639,0.37433,0.76872,0.36522,0.38343,0.021919,1.5155
1.9428,0.31296,0.24639,0.37433,0.76906,0.36791,0.38075,0.023482,1.5146
1.9436,0.31273,0.24639,0.37433,0.76941,0.37059,0.37807,0.0251,1.5137
1.9444,0.3125,0.24639,0.37433,0.76976,0.37328,0.37538,0.026774,1.5127
1.9452,0.31227,0.24639,0.37433,0.77012,0.37596,0.3727,0.028503,1.5117
1.946,0.31204,0.24639,0.37433,0.77048,0.37864,0.37002,0.030289,1.5107
1.9468,0.31181,0.24639,0.37433,0.77084,0.38133,0.36733,0.03213,1.5096
1.9477,0.31159,0.24639,0.37433,0.77121,0.38401,0.36465,0.034027,1.5084
1.9485,0.31136,0.24639,0.37433,0.77159,0.38669,0.36197,0.03598,1.5072
1.9493,0.31114,0.24639,0.37433,0.77197,0.38938,0.35928,0.037988,1.5059
1.9501,0.31091,0.24639,0.37433,0.77235,0.39206,0.3566,0.040052,1.5047
1.9509,0.31069,0.24639,0.37433,0.77274,0.39474,0.35392,0.042172,1.5033
1.9517,0.31047,0.24639,0.37433,0.77314,0.39742,0.35124,0.044348,1.5019
1.9525,0.31024,0.24639,0.37433,0.77354,0.4001,0.34857,0.046579,1.5005
1.9533,0.31003,0.24639,0.37433,0.77394,0.40277,0.34589,0.048865,1.499
1.9541,0.30981,0.24639,0.37433,0.77435,0.40545,0.34321,0.051207,1.4975
1.9549,0.30959,0.24639,0.37433,0.77477,0.40812,0.34054,0.053605,1.4959
1.9557,0.30937,0.24639,0.37433,0.77519,0.4108,0.33787,0.056057,1.4943
1.9565,0.30916,0.24639,0.37433,0.77562,0.41347,0.3352,0.058565,1.4927
1.9573,0.30894,0.24639,0.37433,0.77605,0.41614,0.33253,0.061129,1.491
1.9581,0.30873,0.24639,0.37433,0.77648,0.4188,0.32986,0.063747,1.4892
1.9589,0.30852,0.24639,0.37433,0.77692,0.42147,0.3272,0.066421,1.4874
1.9597,0.30831,0.24639,0.37433,0.77737,0.42413,0.32454,0.06915,1.4856
1.9605,0.3081,0.24639,0.37434,0.77782,0.42679,0.32188,0.071933,1.4837
1.9613,0.30789,0.24639,0.37434,0.77828,0.42945,0.31923,0.074772,1.4818
1.9621,0.30769,0.24639,0.37434,0.77874,0.4321,0.31657,0.077665,1.4798
1.963,0.30748,0.24639,0.37434,0.7792,0.43475,0.31392,0.080613,1.4778
1.9638,0.30728,0.24639,0.37434,0.77967,0.4374,0.31128,0.083616,1.4757
1.9646,0.30707,0.24639,0.37434,0.78015,0.44004,0.30863,0.086673,1.4736
1.9654,0.30687,0.24639,0.37434,0.78063,0.44269,0.30599,0.089785,1.4715
1.9662,0.30667,0.24639,0.37434,0.78112,0.44532,0.30336,0.092951,1.4693
1.967,0.30648,0.24639,0.37434,0.78161,0.44796,0.30073,0.096171,1.4671
1.9678,0.30628,0.24639,0.37434,0.78211,0.45059,0.2981,0.099446,1.4648
1.9686,0.30608,0.24639,0.37434,0.78261,0.45322,0.29547,0.10277,1.4624
1.9694,0.30589,0.24639,0.37435,0.78312,0.45584,0.29285,0.10616,1.4601
1.9702,0.3057,0.24639,0.37435,0.78363,0.45846,0.29023,0.10959,1.4577
1.971,0.30551,0.24639,0.37435,0.78415,0.46107,0.28762,0.11308,1.4552
1.9718,0.30532,0.24639,0.37435,0.78467,0.46368,0.28501,0.11662,1.4527
1.9726,0.30513,0.24639,0.37435,0.7852,0.46629,0.28241,0.12022,1.4502
1.9734,0.30494,0.24639,0.37435,0.78573,0.46889,0.27981,0.12387,1.4476
1.9742,0.30476,0.24639,0.37435,0.78627,0.47149,0.27722,0.12757,1.445
1.975,0.30457,0.24639,0.37435,0.78681,0.47408,0.27463,0.13133,1.4423
1.9758,0.30439,0.24639,0.37435,0.78736,0.47666,0.27205,0.13514,1.4396
1.9766,0.30421,0.24639,0.37436,0.78791,0.47924,0.26947,0.139,1.4368
1.9775,0.30403,0.24639,0.37436,0.78847,0.48182,0.2669,0.14291,1.434
1.9783,0.30385,0.24639,0.37436,0.78903,0.48439,0.26433,0.14688,1.4312
1.9791,0.30368,0.24639,0.37436,0.7896,0.48695,0.26177,0.1509,1.4283
1.9799,0.3035,0.24639,0.37436,0.79017,0.48951,0.25921,0.15497,1.4254
1.9807,0.30333,0.24639,0.37436,0.79075,0.49206,0.25666,0.15909,1.4224
1.9815,0.30316,0.24639,0.37436,0.79133,0.49461,0.25412,0.16326,1.4194
1.9823,0.30299,0.24639,0.37437,0.79192,0.49715,0.25158,0.16749,1.4164
1.9831,0.30282,0.24639,0.37437,0.79252,0.49969,0.24905,0.17177,1.4133
1.9839,0.30266,0.24639,0.37437,0.79312,0.50221,0.24652,0.1761,1.4101
1.9847,0.30249,0.24639,0.37437,0.79372,0.50474,0.24401,0.18047,1.407
1.9855,0.30233,0.24639,0.37437,0.79433,0.50725,0.24149,0.1849,1.4038
1.9863,0.30217,0.24639,0.37437,0.79494,0.50976,0.23899,0.18938,1.4005
1.9871,0.30201,0.24639,0.37438,0.79556,0.51226,0.23649,0.19391,1.3972
1.9879,0.30185,0.24639,0.37438,0.79618,0.51475,0.234,0.1985,1.3939
1.9887,0.3017,0.24639,0.37438,0.79681,0.51724,0.23152,0.20313,1.3905
1.9895,0.30154,0.24639,0.37438,0.79745,0.51972,0.22904,0.20781,1.3871
1.9903,0.30139,0.24639,0.37438,0.79809,0.52219,0.22657,0.21254,1.3836
1.9911,0.30124,0.24639,0.37439,0.79873,0.52466,0.22411,0.21732,1.3801
1.992,0.30109,0.24639,0.37439,0.79938,0.52712,0.22166,0.22215,1.3766
1.9928,0.30095,0.24639,0.37439,0.80003,0.52957,0.21921,0.22702,1.373
1.9936,0.3008,0.24639,0.37439,0.80069,0.53201,0.21678,0.23195,1.3694
1.9944,0.30066,0.24639,0.37439,0.80136,0.53444,0.21435,0.23693,1.3658
1.9952,0.30052,0.24639,0.3744,0.80203,0.53687,0.21193,0.24195,1.3621
1.996,0.30038,0.24639,0.3744,0.8027,0.53928,0.20951,0.24702,1.3584
1.9968,0.30024,0.24639,0.3744,0.80338,0.54169,0.20711,0.25214,1.3546
1.9976,0.3001,0.24639,0.3744,0.80406,0.54409,0.20471,0.25731,1.3508
1.9984,0.29997,0.24639,0.3744,0.80475,0.54648,0.20233,0.26252,1.347
1.9992,0.29984,0.24639,0.37441,0.80544,0.54886,0.19995,0.26778,1.3431
2,0.29971,0.24639,0.37441,0.80614,0.55124,0.19758,0.27309,1.3392


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertK_tp_jcp_p2r1_hrefN1_energy.csv <==
0.00080548,0.37409,0.33818,0.375,6.8709e-06,0.75,9.605e-06,1.3228e-05,5.1368e-07
0.001611,0.37409,0.33818,0.37501,7.6425e-06,0.74998,3.842e-05,1.323e-05,2.0547e-06
0.0024164,0.37409,0.33818,0.37501,8.9288e-06,0.74994,8.6442e-05,1.3235e-05,4.623e-06
0.0032219,0.37409,0.33818,0.37502,1.073e-05,0.74988,0.00015367,1.3241e-05,8.2184e-06
0.0040274,0.37409,0.33818,0.37502,1.3045e-05,0.74981,0.0002401,1.325e-05,1.2841e-05
0.0048329,0.37408,0.33818,0.37503,1.5875e-05,0.74971,0.00034573,1.3261e-05,1.849e-05
0.0056384,0.37408,0.33818,0.37503,1.9219e-05,0.74959,0.00047055,1.3274e-05,2.5165e-05
0.0064438,0.37408,0.33818,0.37504,2.3078e-05,0.74946,0.00061456,1.3289e-05,3.2866e-05
0.0072493,0.37407,0.33818,0.37504,2.745e-05,0.74931,0.00077774,1.3307e-05,4.1593e-05
0.0080548,0.37407,0.33818,0.37505,3.2336e-05,0.74913,0.0009601,1.3327e-05,5.1344e-05
0.0088603,0.37406,0.33818,0.37505,3.7735e-05,0.74894,0.0011616,1.335e-05,6.2121e-05
0.0096658,0.37406,0.33818,0.37506,4.3648e-05,0.74873,0.0013823,1.3375e-05,7.3921e-05
0.010471,0.37405,0.33818,0.37506,5.0074e-05,0.7485,0.0016221,1.3403e-05,8.6744e-05
0.011277,0.37404,0.33818,0.37507,5.7012e-05,0.74825,0.001881,1.3434e-05,0.00010059
0.012082,0.37404,0.33818,0.37507,6.4462e-05,0.74798,0.0021591,1.3468e-05,0.00011546
0.012888,0.37403,0.33818,0.37508,7.2425e-05,0.74769,0.0024562,1.3504e-05,0.00013135
0.013693,0.37402,0.33818,0.37508,8.0899e-05,0.74739,0.0027724,1.3544e-05,0.00014825
0.014499,0.37401,0.33818,0.37509,8.9884e-05,0.74706,0.0031077,1.3587e-05,0.00016618
0.015304,0.374,0.33818,0.37509,9.938e-05,0.74672,0.0034621,1.3633e-05,0.00018513
0.01611,0.37399,0.33818,0.37509,0.00010939,0.74635,0.0038355,1.3683e-05,0.00020509
0.016915,0.37398,0.33818,0.3751,0.0001199,0.74597,0.0042279,1.3737e-05,0.00022607
0.017721,0.37397,0.33818,0.3751,0.00013093,0.74557,0.0046393,1.3794e-05,0.00024806
0.018526,0.37396,0.33818,0.37511,0.00014246,0.74515,0.0050696,1.3856e-05,0.00027106
0.019332,0.37395,0.33818,0.37511,0.0001545,0.74471,0.0055189,1.3921e-05,0.00029508
0.020137,0.37393,0.33818,0.37512,0.00016705,0.74425,0.0059872,1.3991e-05,0.00032011
0.020942,0.37392,0.33818,0.37512,0.00018011,0.74377,0.0064743,1.4066e-05,0.00034615
0.021748,0.37391,0.33818,0.37513,0.00019367,0.74328,0.0069803,1.4145e-05,0.00037319
0.022553,0.37389,0.33818,0.37513,0.00020774,0.74276,0.0075052,1.423e-05,0.00040125
0.023359,0.37388,0.33818,0.37514,0.00022231,0.74223,0.0080489,1.4319e-05,0.0004303
0.024164,0.37386,0.33818,0.37514,0.00023739,0.74167,0.0086114,1.4414e-05,0.00046036
0.02497,0.37385,0.33818,0.37515,0.00025297,0.7411,0.0091927,1.4515e-05,0.00049142
0.025775,0.37383,0.33818,0.37515,0.00026905,0.74051,0.0097927,1.4621e-05,0.00052348
0.026581,0.37382,0.33818,0.37516,0.00028564,0.7399,0.010411,1.4734e-05,0.00055654
0.027386,0.3738,0.33818,0.37516,0.00030272,0.73927,0.011049,1.4853e-05,0.0005906
0.028192,0.37378,0.33818,0.37517,0.00032031,0.73863,0.011705,1.4979e-05,0.00062565
0.028997,0.37376,0.33818,0.37517,0.0003384,0.73796,0.012379,1.5111e-05,0.00066169
0.029803,0.37374,0.33818,0.37517,0.00035698,0.73728,0.013073,1.5251e-05,0.00069872
0.030608,0.37373,0.33818,0.37518,0.00037607,0.73657,0.013784,1.5399e-05,0.00073673
0.031414,0.37371,0.33818,0.37518,0.00039565,0.73585,0.014515,1.5554e-05,0.00077574
0.032219,0.37369,0.33818,0.37519,0.00041572,0.73511,0.015263,1.5717e-05,0.00081573
0.033025,0.37367,0.33818,0.37519,0.00043629,0.73436,0.016031,1.5889e-05,0.00085669
0.03383,0.37364,0.33818,0.3752,0.00045736,0.73358,0.016816,1.6069e-05,0.00089864
0.034636,0.37362,0.33818,0.3752,0.00047891,0.73278,0.01762,1.6258e-05,0.00094157
0.035441,0.3736,0.33818,0.37521,0.00050096,0.73197,0.018442,1.6457e-05,0.00098547
0.036247,0.37358,0.33818,0.37521,0.0005235,0.73114,0.019283,1.6665e-05,0.0010303
0.037052,0.37356,0.33818,0.37522,0.00054653,0.73029,0.020141,1.6884e-05,0.0010762
0.037858,0.37353,0.33818,0.37522,0.00057005,0.72942,0.021018,1.7113e-05,0.001123
0.038663,0.37351,0.33818,0.37522,0.00059405,0.72854,0.021913,1.7352e-05,0.0011708
0.039469,0.37348,0.33818,0.37523,0.00061854,0.72763,0.022826,1.7603e-05,0.0012195
0.040274,0.37346,0.33818,0.37523,0.00064352,0.72671,0.023757,1.7865e-05,0.0012692
0.041079,0.37343,0.33818,0.37524,0.00066898,0.72577,0.024707,1.8139e-05,0.0013198
0.041885,0.37341,0.33818,0.37524,0.00069492,0.72481,0.025674,1.8426e-05,0.0013714
0.04269,0.37338,0.33818,0.37525,0.00072135,0.72384,0.026659,1.8725e-05,0.001424
0.043496,0.37335,0.33818,0.37525,0.00074825,0.72284,0.027661,1.9037e-05,0.0014775
0.044301,0.37333,0.33818,0.37526,0.00077563,0.72183,0.028682,1.9362e-05,0.0015319
0.045107,0.3733,0.33818,0.37526,0.00080349,0.7208,0.02972,1.9702e-05,0.0015873
0.045912,0.37327,0.33818,0.37527,0.00083183,0.71975,0.030776,2.0055e-05,0.0016436
0.046718,0.37324,0.33818,0.37527,0.00086064,0.71869,0.03185,2.0423e-05,0.0017009
0.047523,0.37321,0.33818,0.37527,0.00088992,0.71761,0.032941,2.0807e-05,0.001759
0.048329,0.37318,0.33818,0.37528,0.00091968,0.71651,0.03405,2.1206e-05,0.0018182
0.049134,0.37315,0.33818,0.37528,0.00094991,0.71539,0.035176,2.1621e-05,0.0018782
0.04994,0.37312,0.33818,0.37529,0.0009806,0.71425,0.03632,2.2053e-05,0.0019392
0.050745,0.37309,0.33818,0.37529,0.0010118,0.7131,0.037481,2.2501e-05,0.002001
0.051551,0.37306,0.33818,0.3753,0.0010434,0.71193,0.038659,2.2967e-05,0.0020638
0.052356,0.37303,0.33818,0.3753,0.0010755,0.71075,0.039855,2.345e-05,0.0021275
0.053162,0.37299,0.33818,0.3753,0.001108,0.70954,0.041067,2.3952e-05,0.0021921
0.053967,0.37296,0.33818,0.37531,0.0011411,0.70832,0.042297,2.4473e-05,0.0022576
0.054773,0.37293,0.33818,0.37531,0.0011745,0.70708,0.043544,2.5013e-05,0.0023241
0.055578,0.37289,0.33818,0.37532,0.0012085,0.70583,0.044808,2.5573e-05,0.0023914
0.056384,0.37286,0.33818,0.37532,0.0012429,0.70455,0.046089,2.6154e-05,0.0024596
0.057189,0.37282,0.33818,0.37533,0.0012777,0.70326,0.047386,2.6755e-05,0.0025287
0.057995,0.37279,0.33818,0.37533,0.001313,0.70196,0.0487,2.7377e-05,0.0025986
0.0588,0.37275,0.33818,0.37533,0.0013488,0.70064,0.050032,2.8021e-05,0.0026695
0.059606,0.37272,0.33818,0.37534,0.001385,0.6993,0.051379,2.8687e-05,0.0027412
0.060411,0.37268,0.33818,0.37534,0.0014216,0.69794,0.052744,2.9377e-05,0.0028138
0.061216,0.37264,0.33818,0.37535,0.0014587,0.69657,0.054124,3.009e-05,0.0028873
0.062022,0.3726,0.33818,0.37535,0.0014962,0.69518,0.055522,3.0826e-05,0.0029617
0.062827,0.37257,0.33818,0.37535,0.0015342,0.69377,0.056935,3.1587e-05,0.0030369
0.063633,0.37253,0.33818,0.37536,0.0015726,0.69235,0.058365,3.2374e-05,0.0031129
0.064438,0.37249,0.33818,0.37536,0.0016115,0.69091,0.059811,3.3185e-05,0.0031898
0.065244,0.37245,0.33818,0.37537,0.0016508,0.68946,0.061273,3.4023e-05,0.0032676
0.066049,0.37241,0.33818,0.37537,0.0016905,0.68799,0.062752,3.4888e-05,0.0033462
0.066855,0.37237,0.33818,0.37537,0.0017307,0.6865,0.064246,3.578e-05,0.0034256
0.06766,0.37233,0.33818,0.37538,0.0017713,0.685,0.065756,3.6699e-05,0.0035059
0.068466,0.37229,0.33818,0.37538,0.0018123,0.68348,0.067282,3.7647e-05,0.003587
0.069271,0.37225,0.33818,0.37539,0.0018538,0.68195,0.068824,3.8624e-05,0.0036689
0.070077,0.37221,0.33818,0.37539,0.0018957,0.6804,0.070382,3.9631e-05,0.0037517
0.070882,0.37216,0.33818,0.37539,0.001938,0.67883,0.071955,4.0668e-05,0.0038352
0.071688,0.37212,0.33818,0.3754,0.0019807,0.67725,0.073544,4.1735e-05,0.0039196
0.072493,0.37208,0.33818,0.3754,0.0020238,0.67566,0.075148,4.2834e-05,0.0040048
0.073299,0.37203,0.33818,0.37541,0.0020674,0.67404,0.076767,4.3965e-05,0.0040908
0.074104,0.37199,0.33818,0.37541,0.0021113,0.67242,0.078402,4.5128e-05,0.0041776
0.07491,0.37195,0.33818,0.37541,0.0021557,0.67077,0.080052,4.6325e-05,0.0042651
0.075715,0.3719,0.33818,0.37542,0.0022005,0.66912,0.081717,4.7555e-05,0.0043535
0.076521,0.37186,0.33818,0.37542,0.0022457,0.66744,0.083397,4.882e-05,0.0044427
0.077326,0.37181,0.33818,0.37542,0.0022913,0.66576,0.085092,5.0119e-05,0.0045326
0.078132,0.37177,0.33818,0.37543,0.0023374,0.66405,0.086802,5.1454e-05,0.0046233
0.078937,0.37172,0.33818,0.37543,0.0023838,0.66234,0.088527,5.2826e-05,0.0047147
0.079743,0.37167,0.33818,0.37544,0.0024306,0.66061,0.090266,5.4235e-05,0.004807
0.080548,0.37163,0.33818,0.37544,0.0024778,0.65886,0.09202,5.5681e-05,0.0048999
0.081353,0.37158,0.33818,0.37544,0.0025254,0.6571,0.093788,5.7165e-05,0.0049937
0.082159,0.37153,0.33818,0.37545,0.0025734,0.65532,0.095571,5.8688e-05,0.0050882
0.082964,0.37148,0.33818,0.37545,0.0026218,0.65353,0.097368,6.025e-05,0.0051834
0.08377,0.37143,0.33818,0.37545,0.0026706,0.65173,0.099179,6.1852e-05,0.0052793
0.084575,0.37138,0.33818,0.37546,0.0027198,0.64991,0.101,6.3496e-05,0.005376
0.085381,0.37134,0.33818,0.37546,0.0027693,0.64808,0.10284,6.518e-05,0.0054734
0.086186,0.37129,0.33818,0.37546,0.0028192,0.64623,0.1047,6.6907e-05,0.0055716
0.086992,0.37124,0.33818,0.37547,0.0028696,0.64437,0.10657,6.8676e-05,0.0056704
0.087797,0.37119,0.33818,0.37547,0.0029202,0.6425,0.10845,7.0489e-05,0.00577
0.088603,0.37113,0.33818,0.37547,0.0029713,0.64061,0.11034,7.2346e-05,0.0058702
0.089408,0.37108,0.33818,0.37548,0.0030227,0.63871,0.11225,7.4247e-05,0.0059712
0.090214,0.37103,0.33818,0.37548,0.0030745,0.63679,0.11417,7.6194e-05,0.0060729
0.091019,0.37098,0.33818,0.37548,0.0031267,0.63486,0.11611,7.8187e-05,0.0061752
0.091825,0.37093,0.33818,0.37549,0.0031792,0.63292,0.11805,8.0226e-05,0.0062782
0.09263,0.37088,0.33818,0.37549,0.0032321,0.63097,0.12002,8.2313e-05,0.0063819
0.093436,0.37082,0.33818,0.37549,0.0032854,0.629,0.12199,8.4448e-05,0.0064863
0.094241,0.37077,0.33818,0.3755,0.003339,0.62702,0.12398,8.6632e-05,0.0065913
0.095047,0.37072,0.33818,0.3755,0.0033929,0.62502,0.12598,8.8865e-05,0.006697
0.095852,0.37066,0.33818,0.3755,0.0034472,0.62302,0.12799,9.1148e-05,0.0068033
0.096658,0.37061,0.33818,0.37551,0.0035019,0.621,0.13002,9.3482e-05,0.0069103
0.097463,0.37055,0.33818,0.37551,0.0035569,0.61897,0.13206,9.5867e-05,0.0070179
0.098269,0.3705,0.33818,0.37551,0.0036122,0.61692,0.13411,9.8304e-05,0.0071262
0.099074,0.37044,0.33818,0.37552,0.0036679,0.61486,0.13617,0.00010079,0.007235
0.09988,0.37039,0.33818,0.37552,0.0037239,0.61279,0.13824,0.00010334,0.0073445
0.10069,0.37033,0.33818,0.37552,0.0037803,0.61071,0.14033,0.00010594,0.0074547
0.10149,0.37028,0.33818,0.37553,0.003837,0.60862,0.14243,0.00010859,0.0075654
0.1023,0.37022,0.33818,0.37553,0.003894,0.60651,0.14454,0.0001113,0.0076767
0.1031,0.37016,0.33818,0.37553,0.0039514,0.6044,0.14667,0.00011406,0.0077887
0.10391,0.37011,0.33818,0.37553,0.004009,0.60227,0.1488,0.00011688,0.0079012
0.10471,0.37005,0.33818,0.37554,0.004067,0.60013,0.15095,0.00011976,0.0080143
0.10552,0.36999,0.33818,0.37554,0.0041253,0.59797,0.15311,0.0001227,0.008128
0.10632,0.36993,0.33818,0.37554,0.004184,0.59581,0.15527,0.00012569,0.0082422
0.10713,0.36988,0.33818,0.37555,0.0042429,0.59364,0.15746,0.00012875,0.008357
0.10793,0.36982,0.33818,0.37555,0.0043021,0.59145,0.15965,0.00013187,0.0084724
0.10874,0.36976,0.33818,0.37555,0.0043617,0.58925,0.16185,0.00013504,0.0085884
0.10955,0.3697,0.33818,0.37555,0.0044216,0.58704,0.16406,0.00013828,0.0087048
0.11035,0.36964,0.33818,0.37556,0.0044817,0.58483,0.16629,0.00014158,0.0088219
0.11116,0.36958,0.33818,0.37556,0.0045422,0.5826,0.16852,0.00014495,0.0089394
0.11196,0.36952,0.33818,0.37556,0.0046029,0.58036,0.17077,0.00014838,0.0090575
0.11277,0.36946,0.33818,0.37556,0.004664,0.5781,0.17303,0.00015187,0.0091761
0.11357,0.3694,0.33818,0.37557,0.0047253,0.57584,0.17529,0.00015543,0.0092952
0.11438,0.36934,0.33818,0.37557,0.0047869,0.57357,0.17757,0.00015905,0.0094148
0.11518,0.36928,0.33818,0.37557,0.0048489,0.57129,0.17986,0.00016274,0.009535
0.11599,0.36922,0.33818,0.37557,0.004911,0.569,0.18215,0.0001665,0.0096556
0.11679,0.36916,0.33818,0.37558,0.0049735,0.5667,0.18446,0.00017032,0.0097767
0.1176,0.3691,0.33818,0.37558,0.0050363,0.56438,0.18678,0.00017421,0.0098983
0.11841,0.36903,0.33818,0.37558,0.0050993,0.56206,0.1891,0.00017818,0.01002
0.11921,0.36897,0.33818,0.37558,0.0051625,0.55973,0.19144,0.00018221,0.010143
0.12002,0.36891,0.33818,0.37559,0.0052261,0.55739,0.19378,0.00018631,0.010266
0.12082,0.36885,0.33818,0.37559,0.0052899,0.55504,0.19614,0.00019049,0.010389
0.12163,0.36879,0.33818,0.37559,0.005354,0.55268,0.1985,0.00019473,0.010513
0.12243,0.36872,0.33818,0.37559,0.0054183,0.55031,0.20087,0.00019905,0.010638
0.12324,0.36866,0.33818,0.3756,0.0054829,0.54794,0.20326,0.00020344,0.010762
0.12404,0.3686,0.33818,0.3756,0.0055477,0.54555,0.20565,0.00020791,0.010888
0.12485,0.36853,0.33818,0.3756,0.0056128,0.54316,0.20804,0.00021245,0.011013
0.12565,0.36847,0.33818,0.3756,0.0056781,0.54075,0.21045,0.00021707,0.011139
0.12646,0.3684,0.33818,0.3756,0.0057437,0.53834,0.21287,0.00022176,0.011266
0.12727,0.36834,0.33818,0.37561,0.0058095,0.53592,0.21529,0.00022653,0.011392
0.12807,0.36828,0.33818,0.37561,0.0058755,0.53349,0.21772,0.00023137,0.01152
0.12888,0.36821,0.33818,0.37561,0.0059418,0.53106,0.22017,0.00023629,0.011647
0.12968,0.36815,0.33818,0.37561,0.0060083,0.52861,0.22261,0.0002413,0.011775
0.13049,0.36808,0.33818,0.37561,0.006075,0.52616,0.22507,0.00024638,0.011904
0.13129,0.36802,0.33818,0.37562,0.0061419,0.5237,0.22753,0.00025154,0.012032
0.1321,0.36795,0.33818,0.37562,0.0062091,0.52123,0.23001,0.00025678,0.012161
0.1329,0.36789,0.33818,0.37562,0.0062765,0.51876,0.23248,0.0002621,0.012291
0.13371,0.36782,0.33818,0.37562,0.0063441,0.51627,0.23497,0.0002675,0.012421
0.13452,0.36775,0.33818,0.37562,0.0064119,0.51378,0.23746,0.00027299,0.012551
0.13532,0.36769,0.33818,0.37563,0.0064799,0.51129,0.23996,0.00027856,0.012681
0.13613,0.36762,0.33818,0.37563,0.0065481,0.50878,0.24247,0.00028421,0.012812
0.13693,0.36756,0.33818,0.37563,0.0066165,0.50627,0.24499,0.00028994,0.012943
0.13774,0.36749,0.33818,0.37563,0.0066851,0.50375,0.24751,0.00029576,0.013074
0.13854,0.36742,0.33818,0.37563,0.0067539,0.50123,0.25003,0.00030167,0.013206
0.13935,0.36736,0.33818,0.37563,0.0068229,0.4987,0.25257,0.00030766,0.013338
0.14015,0.36729,0.33818,0.37564,0.006892,0.49616,0.25511,0.00031374,0.01347
0.14096,0.36722,0.33818,0.37564,0.0069614,0.49362,0.25765,0.0003199,0.013603
0.14176,0.36716,0.33818,0.37564,0.0070309,0.49107,0.26021,0.00032616,0.013736
0.14257,0.36709,0.33818,0.37564,0.0071006,0.48852,0.26276,0.0003325,0.013869
0.14338,0.36702,0.33818,0.37564,0.0071705,0.48595,0.26533,0.00033893,0.014002
0.14418,0.36695,0.33818,0.37564,0.0072405,0.48339,0.2679,0.00034545,0.014136
0.14499,0.36689,0.33818,0.37564,0.0073108,0.48082,0.27047,0.00035206,0.014269
0.14579,0.36682,0.33818,0.37565,0.0073811,0.47824,0.27305,0.00035876,0.014404
0.1466,0.36675,0.33818,0.37565,0.0074517,0.47565,0.27564,0.00036555,0.014538
0.1474,0.36668,0.33818,0.37565,0.0075224,0.47307,0.27823,0.00037243,0.014672
0.14821,0.36661,0.33818,0.37565,0.0075932,0.47047,0.28082,0.0003794,0.014807
0.14901,0.36655,0.33818,0.37565,0.0076642,0.46788,0.28343,0.00038647,0.014942
0.14982,0.36648,0.33818,0.37565,0.0077354,0.46527,0.28603,0.00039363,0.015077
0.15062,0.36641,0.33818,0.37565,0.0078066,0.46267,0.28864,0.00040088,0.015212
0.15143,0.36634,0.33818,0.37565,0.0078781,0.46005,0.29125,0.00040823,0.015348
0.15224,0.36627,0.33818,0.37565,0.0079496,0.45744,0.29387,0.00041567,0.015484
0.15304,0.3662,0.33818,0.37566,0.0080213,0.45482,0.29649,0.00042321,0.015619
0.15385,0.36614,0.33818,0.37566,0.0080931,0.45219,0.29912,0.00043085,0.015755
0.15465,0.36607,0.33818,0.37566,0.0081651,0.44956,0.30175,0.00043858,0.015892
0.15546,0.366,0.33818,0.37566,0.0082372,0.44693,0.30439,0.0004464,0.016028
0.15626,0.36593,0.33818,0.37566,0.0083094,0.4443,0.30702,0.00045433,0.016164
0.15707,0.36586,0.33818,0.37566,0.0083817,0.44166,0.30966,0.00046235,0.016301
0.15787,0.36579,0.33818,0.37566,0.0084541,0.43901,0.31231,0.00047047,0.016438
0.15868,0.36572,0.33818,0.37566,0.0085266,0.43637,0.31496,0.00047869,0.016574
0.15949,0.36565,0.33818,0.37566,0.0085992,0.43372,0.31761,0.000487,0.016711
0.16029,0.36558,0.33818,0.37566,0.0086719,0.43107,0.32026,0.00049542,0.016848
0.1611,0.36552,0.33818,0.37566,0.0087448,0.42841,0.32292,0.00050394,0.016986
0.1619,0.36545,0.33818,0.37566,0.0088177,0.42575,0.32558,0.00051255,0.017123
0.16271,0.36538,0.33818,0.37567,0.0088907,0.42309,0.32824,0.00052127,0.01726
0.16351,0.36531,0.33818,0.37567,0.0089638,0.42043,0.3309,0.00053009,0.017398
0.16432,0.36524,0.33818,0.37567,0.009037,0.41776,0.33357,0.00053901,0.017535
0.16512,0.36517,0.33818,0.37567,0.0091103,0.4151,0.33624,0.00054804,0.017672
0.16593,0.3651,0.33818,0.37567,0.0091836,0.41243,0.33891,0.00055716,0.01781
0.16673,0.36503,0.33818,0.37567,0.009257,0.40975,0.34158,0.00056639,0.017948
0.16754,0.36496,0.33818,0.37567,0.0093305,0.40708,0.34426,0.00057572,0.018085
0.16835,0.36489,0.33818,0.37567,0.0094041,0.40441,0.34693,0.00058516,0.018223
0.16915,0.36482,0.33818,0.37567,0.0094777,0.40173,0.34961,0.0005947,0.018361
0.16996,0.36475,0.33818,0.37567,0.0095513,0.39905,0.35229,0.00060434,0.018498
0.17076,0.36468,0.33818,0.37567,0.0096251,0.39637,0.35497,0.00061409,0.018636
0.17157,0.36461,0.33818,0.37567,0.0096989,0.39369,0.35765,0.00062394,0.018774
0.17237,0.36455,0.33818,0.37567,0.0097727,0.39101,0.36033,0.0006339,0.018911
0.17318,0.36448,0.33818,0.37567,0.0098466,0.38833,0.36301,0.00064396,0.019049
0.17398,0.36441,0.33818,0.37567,0.0099205,0.38565,0.36569,0.00065413,0.019187
0.17479,0.36434,0.33818,0.37567,0.0099945,0.38296,0.36838,0.00066441,0.019325
0.17559,0.36427,0.33818,0.37567,0.010068,0.38028,0.37106,0.00067479,0.019462
0.1764,0.3642,0.33818,0.37567,0.010142,0.3776,0.37375,0.00068528,0.0196
0.17721,0.36413,0.33818,0.37567,0.010217,0.37491,0.37643,0.00069587,0.019737
0.17801,0.36406,0.33818,0.37567,0.010291,0.37223,0.37911,0.00070658,0.019875
0.17882,0.36399,0.33818,0.37567,0.010365,0.36955,0.3818,0.00071739,0.020012
0.17962,0.36392,0.33818,0.37567,0.010439,0.36686,0.38448,0.00072831,0.020149
0.18043,0.36385,0.33818,0.37567,0.010513,0.36418,0.38716,0.00073933,0.020287
0.18123,0.36379,0.33818,0.37567,0.010587,0.3615,0.38985,0.00075047,0.020424
0.18204,0.36372,0.33818,0.37567,0.010661,0.35881,0.39253,0.00076171,0.020561
0.18284,0.36365,0.33818,0.37567,0.010735,0.35613,0.39521,0.00077307,0.020698
0.18365,0.36358,0.33818,0.37567,0.01081,0.35345,0.39789,0.00078453,0.020835
0.18445,0.36351,0.33818,0.37567,0.010884,0.35077,0.40057,0.0007961,0.020971
0.18526,0.36344,0.33818,0.37567,0.010958,0.3481,0.40324,0.00080778,0.021108
0.18607,0.36337,0.33818,0.37567,0.011032,0.34542,0.40592,0.00081957,0.021244
0.18687,0.36331,0.33818,0.37567,0.011106,0.34274,0.40859,0.00083147,0.021381
0.18768,0.36324,0.33818,0.37567,0.01118,0.34007,0.41126,0.00084348,0.021517
0.18848,0.36317,0.33818,0.37567,0.011254,0.3374,0.41393,0.0008556,0.021653
0.18929,0.3631,0.33818,0.37567,0.011328,0.33473,0.4166,0.00086782,0.021789
0.19009,0.36303,0.33818,0.37567,0.011402,0.33206,0.41927,0.00088016,0.021925
0.1909,0.36297,0.33818,0.37567,0.011476,0.3294,0.42193,0.00089261,0.02206
0.1917,0.3629,0.33818,0.37567,0.01155,0.32674,0.4246,0.00090517,0.022196
0.19251,0.36283,0.33818,0.37566,0.011624,0.32407,0.42725,0.00091784,0.022331
0.19332,0.36276,0.33818,0.37566,0.011698,0.32142,0.42991,0.00093062,0.022466
0.19412,0.3627,0.33818,0.37566,0.011772,0.31876,0.43256,0.00094352,0.022601
0.19493,0.36263,0.33818,0.37566,0.011846,0.31611,0.43522,0.00095652,0.022735
0.19573,0.36256,0.33818,0.37566,0.01192,0.31346,0.43786,0.00096963,0.022869
0.19654,0.36249,0.33818,0.37566,0.011993,0.31081,0.44051,0.00098285,0.023004
0.19734,0.36243,0.33818,0.37566,0.012067,0.30817,0.44315,0.00099619,0.023138
0.19815,0.36236,0.33818,0.37566,0.01214,0.30553,0.44579,0.0010096,0.023271
0.19895,0.36229,0.33818,0.37566,0.012214,0.3029,0.44842,0.0010232,0.023405
0.19976,0.36223,0.33818,0.37566,0.012287,0.30026,0.45105,0.0010369,0.023538
0.20056,0.36216,0.33818,0.37566,0.012361,0.29764,0.45368,0.0010506,0.023671
0.20137,0.36209,0.33818,0.37566,0.012434,0.29501,0.4563,0.0010645,0.023803
0.20218,0.36203,0.33818,0.37565,0.012507,0.29239,0.45892,0.0010785,0.023936
0.20298,0.36196,0.33818,0.37565,0.01258,0.28978,0.46153,0.0010926,0.024068
0.20379,0.3619,0.33818,0.37565,0.012653,0.28716,0.46414,0.0011069,0.0242
0.20459,0.36183,0.33818,0.37565,0.012726,0.28456,0.46674,0.0011212,0.024331
0.2054,0.36177,0.33818,0.37565,0.012799,0.28196,0.46934,0.0011356,0.024463
0.2062,0.3617,0.33818,0.37565,0.012872,0.27936,0.47194,0.0011502,0.024594
0.20701,0.36164,0.33818,0.37565,0.012945,0.27676,0.47453,0.0011648,0.024724
0.20781,0.36157,0.33818,0.37565,0.013017,0.27418,0.47711,0.0011796,0.024854
0.20862,0.36151,0.33818,0.37564,0.013089,0.27159,0.47969,0.0011945,0.024984
0.20942,0.36144,0.33818,0.37564,0.013162,0.26902,0.48227,0.0012095,0.025114
0.21023,0.36138,0.33818,0.37564,0.013234,0.26645,0.48484,0.0012246,0.025243
0.21104,0.36131,0.33818,0.37564,0.013306,0.26388,0.4874,0.0012398,0.025372
0.21184,0.36125,0.33818,0.37564,0.013378,0.26132,0.48996,0.0012551,0.025501
0.21265,0.36119,0.33818,0.37564,0.01345,0.25876,0.49251,0.0012705,0.025629
0.21345,0.36112,0.33818,0.37564,0.013522,0.25622,0.49506,0.0012861,0.025757
0.21426,0.36106,0.33818,0.37563,0.013593,0.25367,0.4976,0.0013017,0.025885
0.21506,0.361,0.33818,0.37563,0.013665,0.25114,0.50013,0.0013175,0.026012
0.21587,0.36093,0.33818,0.37563,0.013736,0.24861,0.50266,0.0013333,0.026139
0.21667,0.36087,0.33818,0.37563,0.013807,0.24608,0.50518,0.0013493,0.026265
0.21748,0.36081,0.33818,0.37563,0.013878,0.24356,0.50769,0.0013654,0.026391
0.21829,0.36075,0.33818,0.37563,0.013949,0.24105,0.5102,0.0013816,0.026517
0.21909,0.36069,0.33818,0.37562,0.01402,0.23855,0.5127,0.0013979,0.026642
0.2199,0.36062,0.33818,0.37562,0.014091,0.23605,0.51519,0.0014143,0.026767
0.2207,0.36056,0.33818,0.37562,0.014161,0.23357,0.51768,0.0014308,0.026891
0.22151,0.3605,0.33818,0.37562,0.014231,0.23108,0.52016,0.0014474,0.027015
0.22231,0.36044,0.33818,0.37562,0.014301,0.22861,0.52263,0.0014641,0.027139
0.22312,0.36038,0.33818,0.37562,0.014371,0.22614,0.52509,0.0014809,0.027262
0.22392,0.36032,0.33818,0.37561,0.014441,0.22368,0.52755,0.0014979,0.027384
0.22473,0.36026,0.33818,0.37561,0.014511,0.22123,0.52999,0.0015149,0.027507
0.22553,0.3602,0.33818,0.37561,0.01458,0.21879,0.53243,0.001532,0.027628
0.22634,0.36014,0.33818,0.37561,0.014649,0.21635,0.53487,0.0015493,0.027749
0.22715,0.36008,0.33818,0.37561,0.014718,0.21392,0.53729,0.0015666,0.02787
0.22795,0.36002,0.33818,0.3756,0.014787,0.2115,0.5397,0.0015841,0.027991
0.22876,0.35996,0.33818,0.3756,0.014856,0.20909,0.54211,0.0016016,0.02811
0.22956,0.35991,0.33818,0.3756,0.014925,0.20669,0.54451,0.0016193,0.02823
0.23037,0.35985,0.33818,0.3756,0.014993,0.20429,0.5469,0.001637,0.028349
0.23117,0.35979,0.33818,0.37559,0.015061,0.20191,0.54928,0.0016549,0.028467
0.23198,0.35973,0.33818,0.37559,0.015129,0.19953,0.55165,0.0016729,0.028585
0.23278,0.35967,0.33818,0.37559,0.015197,0.19716,0.55402,0.0016909,0.028702
0.23359,0.35962,0.33818,0.37559,0.015264,0.19481,0.55637,0.0017091,0.028819
0.23439,0.35956,0.33818,0.37559,0.015331,0.19246,0.55871,0.0017273,0.028935
0.2352,0.3595,0.33818,0.37558,0.015398,0.19012,0.56105,0.0017457,0.029051
0.23601,0.35945,0.33818,0.37558,0.015465,0.18779,0.56337,0.0017641,0.029166
0.23681,0.35939,0.33818,0.37558,0.015532,0.18547,0.56569,0.0017827,0.029281
0.23762,0.35934,0.33818,0.37558,0.015598,0.18315,0.568,0.0018013,0.029395
0.23842,0.35928,0.33818,0.37557,0.015665,0.18085,0.57029,0.0018201,0.029509
0.23923,0.35923,0.33818,0.37557,0.01573,0.17856,0.57258,0.0018389,0.029622
0.24003,0.35917,0.33818,0.37557,0.015796,0.17628,0.57486,0.0018579,0.029735
0.24084,0.35912,0.33818,0.37557,0.015862,0.17401,0.57712,0.0018769,0.029846
0.24164,0.35906,0.33818,0.37556,0.015927,0.17175,0.57938,0.001896,0.029958
0.24245,0.35901,0.33818,0.37556,0.015992,0.1695,0.58162,0.0019152,0.030069
0.24325,0.35896,0.33818,0.37556,0.016057,0.16726,0.58386,0.0019346,0.030179
0.24406,0.35891,0.33818,0.37556,0.016121,0.16503,0.58608,0.001954,0.030289
0.24487,0.35885,0.33818,0.37555,0.016186,0.16281,0.58829,0.0019735,0.030398
0.24567,0.3588,0.33818,0.37555,0.01625,0.1606,0.5905,0.001993,0.030506
0.24648,0.35875,0.33818,0.37555,0.016313,0.15841,0.59269,0.0020127,0.030614
0.24728,0.3587,0.33818,0.37554,0.016377,0.15622,0.59487,0.0020325,0.030721
0.24809,0.35865,0.33818,0.37554,0.01644,0.15405,0.59704,0.0020523,0.030828
0.24889,0.3586,0.33818,0.37554,0.016503,0.15188,0.59919,0.0020723,0.030934
0.2497,0.35854,0.33818,0.37554,0.016566,0.14973,0.60134,0.0020923,0.031039
0.2505,0.35849,0.33818,0.37553,0.016628,0.14759,0.60347,0.0021124,0.031144
0.25131,0.35844,0.33818,0.37553,0.01669,0.14547,0.60559,0.0021326,0.031248
0.25212,0.3584,0.33818,0.37553,0.016752,0.14335,0.60771,0.0021529,0.031352
0.25292,0.35835,0.33818,0.37552,0.016814,0.14124,0.6098,0.0021733,0.031455
0.25373,0.3583,0.33818,0.37552,0.016875,0.13915,0.61189,0.0021937,0.031557
0.25453,0.35825,0.33818,0.37552,0.016936,0.13707,0.61397,0.0022142,0.031658
0.25534,0.3582,0.33818,0.37551,0.016997,0.135,0.61603,0.0022348,0.031759
0.25614,0.35815,0.33818,0.37551,0.017058,0.13295,0.61808,0.0022555,0.03186
0.25695,0.35811,0.33818,0.37551,0.017118,0.1309,0.62012,0.0022763,0.031959
0.25775,0.35806,0.33818,0.37551,0.017178,0.12887,0.62214,0.0022972,0.032058
0.25856,0.35801,0.33818,0.3755,0.017237,0.12685,0.62415,0.0023181,0.032156
0.25936,0.35797,0.33818,0.3755,0.017297,0.12485,0.62615,0.0023391,0.032254
0.26017,0.35792,0.33818,0.3755,0.017356,0.12285,0.62814,0.0023602,0.032351
0.26098,0.35788,0.33818,0.37549,0.017414,0.12087,0.63011,0.0023813,0.032447
0.26178,0.35783,0.33818,0.37549,0.017473,0.11891,0.63207,0.0024025,0.032543
0.26259,0.35779,0.33818,0.37549,0.017531,0.11695,0.63402,0.0024239,0.032638
0.26339,0.35774,0.33818,0.37548,0.017588,0.11501,0.63595,0.0024452,0.032732
0.2642,0.3577,0.33818,0.37548,0.017646,0.11308,0.63788,0.0024667,0.032825
0.265,0.35766,0.33818,0.37548,0.017703,0.11117,0.63978,0.0024882,0.032918
0.26581,0.35762,0.33818,0.37547,0.01776,0.10927,0.64168,0.0025098,0.03301
0.26661,0.35757,0.33818,0.37547,0.017816,0.10738,0.64356,0.0025314,0.033101
0.26742,0.35753,0.33818,0.37547,0.017872,0.10551,0.64542,0.0025531,0.033192
0.26822,0.35749,0.33818,0.37546,0.017928,0.10365,0.64728,0.0025749,0.033282
0.26903,0.35745,0.33818,0.37546,0.017984,0.1018,0.64911,0.0025968,0.033371
0.26984,0.35741,0.33818,0.37546,0.018039,0.099972,0.65094,0.0026187,0.033459
0.27064,0.35737,0.33818,0.37545,0.018094,0.098154,0.65275,0.0026406,0.033547
0.27145,0.35733,0.33818,0.37545,0.018148,0.096351,0.65455,0.0026627,0.033634
0.27225,0.35729,0.33818,0.37544,0.018202,0.094562,0.65633,0.0026848,0.03372
0.27306,0.35725,0.33818,0.37544,0.018256,0.092787,0.65809,0.0027069,0.033806
0.27386,0.35721,0.33818,0.37544,0.01831,0.091027,0.65985,0.0027291,0.03389
0.27467,0.35717,0.33818,0.37543,0.018363,0.089281,0.66159,0.0027514,0.033974
0.27547,0.35714,0.33818,0.37543,0.018416,0.08755,0.66331,0.0027737,0.034058
0.27628,0.3571,0.33818,0.37543,0.018468,0.085834,0.66502,0.0027961,0.03414
0.27709,0.35706,0.33818,0.37542,0.01852,0.084133,0.66671,0.0028186,0.034222
0.27789,0.35702,0.33818,0.37542,0.018572,0.082446,0.66839,0.002841,0.034303
0.2787,0.35699,0.33818,0.37542,0.018623,0.080774,0.67006,0.0028636,0.034383
0.2795,0.35695,0.33818,0.37541,0.018674,0.079118,0.6717,0.0028862,0.034462
0.28031,0.35692,0.33818,0.37541,0.018725,0.077477,0.67334,0.0029088,0.034541
0.28111,0.35688,0.33818,0.3754,0.018775,0.07585,0.67496,0.0029315,0.034619
0.28192,0.35685,0.33818,0.3754,0.018825,0.07424,0.67656,0.0029542,0.034696
0.28272,0.35682,0.33818,0.3754,0.018875,0.072644,0.67815,0.002977,0.034772
0.28353,0.35678,0.33818,0.37539,0.018924,0.071064,0.67972,0.0029998,0.034848
0.28433,0.35675,0.33818,0.37539,0.018973,0.0695,0.68128,0.0030227,0.034923
0.28514,0.35672,0.33818,0.37538,0.019021,0.067951,0.68282,0.0030456,0.034997
0.28595,0.35669,0.33818,0.37538,0.019069,0.066418,0.68434,0.0030685,0.03507
0.28675,0.35666,0.33818,0.37538,0.019117,0.064901,0.68585,0.0030915,0.035142
0.28756,0.35662,0.33818,0.37537,0.019164,0.0634,0.68734,0.0031145,0.035214
0.28836,0.35659,0.33818,0.37537,0.019211,0.061915,0.68882,0.0031376,0.035284
0.28917,0.35656,0.33818,0.37536,0.019257,0.060445,0.69028,0.0031606,0.035354
0.28997,0.35653,0.33818,0.37536,0.019304,0.058992,0.69173,0.0031838,0.035423
0.29078,0.35651,0.33818,0.37536,0.019349,0.057555,0.69316,0.0032069,0.035492
0.29158,0.35648,0.33818,0.37535,0.019395,0.056135,0.69457,0.0032301,0.035559
0.29239,0.35645,0.33818,0.37535,0.01944,0.05473,0.69597,0.0032533,0.035626
0.29319,0.35642,0.33818,0.37534,0.019484,0.053342,0.69735,0.0032765,0.035692
0.294,0.35639,0.33818,0.37534,0.019528,0.051971,0.69871,0.0032998,0.035757
0.29481,0.35637,0.33818,0.37534,0.019572,0.050616,0.70006,0.0033231,0.035821
0.29561,0.35634,0.33818,0.37533,0.019616,0.049277,0.70139,0.0033464,0.035885
0.29642,0.35632,0.33818,0.37533,0.019658,0.047956,0.7027,0.0033697,0.035947
0.29722,0.35629,0.33818,0.37532,0.019701,0.046651,0.704,0.0033931,0.036009
0.29803,0.35627,0.33818,0.37532,0.019743,0.045363,0.70527,0.0034165,0.03607
0.29883,0.35624,0.33818,0.37531,0.019785,0.044092,0.70654,0.0034399,0.03613
0.29964,0.35622,0.33818,0.37531,0.019826,0.042838,0.70778,0.0034633,0.036189
0.30044,0.3562,0.33818,0.37531,0.019867,0.0416,0.70901,0.0034867,0.036248
0.30125,0.35617,0.33818,0.3753,0.019908,0.04038,0.71022,0.0035101,0.036305
0.30206,0.35615,0.33818,0.3753,0.019948,0.039177,0.71142,0.0035336,0.036362
0.30286,0.35613,0.33818,0.37529,0.019988,0.037991,0.71259,0.0035571,0.036418
0.30367,0.35611,0.33818,0.37529,0.020027,0.036823,0.71375,0.0035805,0.036473
0.30447,0.35609,0.33818,0.37528,0.020066,0.035672,0.7149,0.003604,0.036527
0.30528,0.35607,0.33818,0.37528,0.020104,0.034538,0.71602,0.0036275,0.036581
0.30608,0.35605,0.33818,0.37528,0.020142,0.033422,0.71713,0.003651,0.036633
0.30689,0.35603,0.33818,0.37527,0.02018,0.032323,0.71822,0.0036744,0.036685
0.30769,0.35601,0.33818,0.37527,0.020217,0.031241,0.71929,0.0036979,0.036736
0.3085,0.35599,0.33818,0.37526,0.020254,0.030178,0.72035,0.0037214,0.036786
0.3093,0.35597,0.33818,0.37526,0.02029,0.029132,0.72138,0.0037449,0.036835
0.31011,0.35596,0.33818,0.37525,0.020326,0.028103,0.7224,0.0037684,0.036884
0.31092,0.35594,0.33818,0.37525,0.020361,0.027093,0.72341,0.0037919,0.036931
0.31172,0.35592,0.33818,0.37524,0.020396,0.0261,0.72439,0.0038153,0.036978
0.31253,0.35591,0.33818,0.37524,0.020431,0.025125,0.72536,0.0038388,0.037023
0.31333,0.35589,0.33818,0.37524,0.020465,0.024168,0.7263,0.0038623,0.037068
0.31414,0.35588,0.33818,0.37523,0.020499,0.023229,0.72723,0.0038857,0.037112
0.31494,0.35586,0.33818,0.37523,0.020532,0.022308,0.72815,0.0039091,0.037155
0.31575,0.35585,0.33818,0.37522,0.020565,0.021405,0.72904,0.0039325,0.037198
0.31655,0.35584,0.33818,0.37522,0.020598,0.020521,0.72991,0.0039559,0.037239
0.31736,0.35583,0.33818,0.37521,0.02063,0.019654,0.73077,0.0039793,0.03728
0.31816,0.35581,0.33818,0.37521,0.020661,0.018806,0.73161,0.0040027,0.037319
0.31897,0.3558,0.33818,0.3752,0.020692,0.017975,0.73243,0.004026,0.037358
0.31978,0.35579,0.33818,0.3752,0.020723,0.017164,0.73324,0.0040493,0.037396
0.32058,0.35578,0.33818,0.37519,0.020753,0.01637,0.73402,0.0040726,0.037433
0.32139,0.35577,0.33818,0.37519,0.020783,0.015595,0.73479,0.0040959,0.03747
0.32219,0.35576,0.33818,0.37519,0.020812,0.014838,0.73553,0.0041191,0.037505
0.323,0.35575,0.33818,0.37518,0.020841,0.0141,0.73626,0.0041423,0.03754
0.3238,0.35574,0.33818,0.37518,0.020869,0.01338,0.73697,0.0041655,0.037573
0.32461,0.35574,0.33818,0.37517,0.020897,0.012679,0.73766,0.0041887,0.037606
0.32541,0.35573,0.33818,0.37517,0.020925,0.011996,0.73834,0.0042118,0.037638
0.32622,0.35572,0.33818,0.37516,0.020952,0.011332,0.73899,0.0042348,0.037669
0.32702,0.35572,0.33818,0.37516,0.020979,0.010686,0.73963,0.0042579,0.037699
0.32783,0.35571,0.33818,0.37515,0.021005,0.01006,0.74025,0.0042809,0.037729
0.32864,0.3557,0.33818,0.37515,0.021031,0.0094514,0.74085,0.0043038,0.037757
0.32944,0.3557,0.33818,0.37514,0.021056,0.008862,0.74143,0.0043267,0.037785
0.33025,0.35569,0.33818,0.37514,0.021081,0.0082913,0.74199,0.0043496,0.037812
0.33105,0.35569,0.33818,0.37513,0.021105,0.0077394,0.74253,0.0043724,0.037838
0.33186,0.35569,0.33818,0.37513,0.021129,0.0072064,0.74305,0.0043952,0.037863
0.33266,0.35569,0.33818,0.37513,0.021152,0.0066921,0.74356,0.0044179,0.037887
0.33347,0.35568,0.33818,0.37512,0.021175,0.0061968,0.74404,0.0044406,0.03791
0.33427,0.35568,0.33818,0.37512,0.021198,0.0057203,0.74451,0.0044632,0.037933
0.33508,0.35568,0.33818,0.37511,0.02122,0.0052628,0.74496,0.0044858,0.037954
0.33589,0.35568,0.33818,0.37511,0.021242,0.0048241,0.74539,0.0045083,0.037975
0.33669,0.35568,0.33818,0.3751,0.021263,0.0044045,0.7458,0.0045307,0.037995
0.3375,0.35568,0.33818,0.3751,0.021283,0.0040038,0.74619,0.0045531,0.038014
0.3383,0.35568,0.33818,0.37509,0.021304,0.0036222,0.74656,0.0045754,0.038032
0.33911,0.35568,0.33818,0.37509,0.021323,0.0032596,0.74691,0.0045977,0.038049
0.33991,0.35568,0.33818,0.37508,0.021343,0.002916,0.74725,0.0046199,0.038065
0.34072,0.35569,0.33818,0.37508,0.021362,0.0025914,0.74756,0.004642,0.038081
0.34152,0.35569,0.33818,0.37507,0.02138,0.002286,0.74786,0.0046641,0.038096
0.34233,0.35569,0.33818,0.37507,0.021398,0.0019996,0.74814,0.004686,0.03811
0.34313,0.3557,0.33818,0.37506,0.021415,0.0017324,0.74839,0.0047079,0.038123
0.34394,0.3557,0.33818,0.37506,0.021432,0.0014843,0.74863,0.0047298,0.038135
0.34475,0.35571,0.33818,0.37505,0.021449,0.0012553,0.74885,0.0047515,0.038146
0.34555,0.35571,0.33818,0.37505,0.021465,0.0010454,0.74905,0.0047732,0.038156
0.34636,0.35572,0.33818,0.37504,0.02148,0.00085472,0.74923,0.0047948,0.038166
0.34716,0.35573,0.33818,0.37504,0.021495,0.00068319,0.7494,0.0048164,0.038175
0.34797,0.35573,0.33818,0.37503,0.02151,0.00053084,0.74954,0.0048378,0.038182
0.34877,0.35574,0.33818,0.37503,0.021524,0.00039767,0.74966,0.0048591,0.038189
0.34958,0.35575,0.33818,0.37502,0.021538,0.00028369,0.74977,0.0048804,0.038196
0.35038,0.35576,0.33818,0.37502,0.021551,0.00018891,0.74985,0.0049016,0.038201
0.35119,0.35577,0.33818,0.37502,0.021564,0.00011333,0.74992,0.0049227,0.038205
0.35199,0.35578,0.33818,0.37501,0.021576,5.6951e-05,0.74996,0.0049437,0.038209
0.3528,0.35579,0.33818,0.37501,0.021588,1.978e-05,0.74999,0.0049646,0.038212
0.35361,0.3558,0.33818,0.375,0.0216,1.8178e-06,0.75,0.0049854,0.038214
0.35441,0.35581,0.33818,0.375,0.021611,3.0658e-06,0.74999,0.0050061,0.038215
0.35522,0.35582,0.33818,0.37499,0.021621,2.3524e-05,0.74996,0.0050267,0.038215
0.35602,0.35583,0.33818,0.37499,0.021631,6.3191e-05,0.74991,0.0050472,0.038215
0.35683,0.35585,0.33818,0.37498,0.02164,0.00012206,0.74984,0.0050676,0.038213
0.35763,0.35586,0.33818,0.37498,0.02165,0.00020014,0.74975,0.0050879,0.038211
0.35844,0.35587,0.33818,0.37497,0.021658,0.00029742,0.74965,0.0051081,0.038208
0.35924,0.35589,0.33818,0.37497,0.021666,0.00041389,0.74952,0.0051282,0.038204
0.36005,0.3559,0.33818,0.37496,0.021674,0.00054955,0.74938,0.0051482,0.0382
0.36086,0.35592,0.33818,0.37496,0.021681,0.00070439,0.74921,0.005168,0.038194
0.36166,0.35593,0.33818,0.37495,0.021688,0.00087841,0.74903,0.0051878,0.038188
0.36247,0.35595,0.33818,0.37495,0.021694,0.0010716,0.74882,0.0052074,0.038181
0.36327,0.35597,0.33818,0.37494,0.0217,0.0012839,0.7486,0.0052269,0.038173
0.36408,0.35598,0.33818,0.37494,0.021705,0.0015154,0.74836,0.0052463,0.038164
0.36488,0.356,0.33818,0.37493,0.02171,0.001766,0.7481,0.0052656,0.038154
0.36569,0.35602,0.33818,0.37493,0.021714,0.0020358,0.74782,0.0052848,0.038144
0.36649,0.35604,0.33818,0.37492,0.021718,0.0023246,0.74752,0.0053038,0.038133
0.3673,0.35606,0.33818,0.37492,0.021722,0.0026325,0.74721,0.0053227,0.038121
0.3681,0.35608,0.33818,0.37491,0.021725,0.0029595,0.74687,0.0053415,0.038108
0.36891,0.3561,0.33818,0.37491,0.021727,0.0033056,0.74651,0.0053601,0.038094
0.36972,0.35612,0.33818,0.37491,0.021729,0.0036707,0.74614,0.0053787,0.03808
0.37052,0.35614,0.33818,0.3749,0.021731,0.0040548,0.74575,0.005397,0.038065
0.37133,0.35616,0.33818,0.3749,0.021732,0.004458,0.74533,0.0054153,0.038049
0.37213,0.35619,0.33818,0.37489,0.021733,0.0048801,0.7449,0.0054334,0.038032
0.37294,0.35621,0.33818,0.37489,0.021733,0.0053211,0.74445,0.0054514,0.038014
0.37374,0.35623,0.33818,0.37488,0.021733,0.0057811,0.74398,0.0054692,0.037996
0.37455,0.35626,0.33818,0.37488,0.021732,0.0062601,0.74349,0.0054869,0.037977
0.37535,0.35628,0.33818,0.37487,0.021731,0.0067579,0.74299,0.0055045,0.037957
0.37616,0.35631,0.33818,0.37487,0.021729,0.0072746,0.74246,0.0055219,0.037936
0.37696,0.35633,0.33818,0.37486,0.021727,0.0078101,0.74192,0.0055392,0.037915
0.37777,0.35636,0.33818,0.37486,0.021725,0.0083644,0.74135,0.0055563,0.037893
0.37858,0.35638,0.33818,0.37485,0.021722,0.0089375,0.74077,0.0055732,0.03787
0.37938,0.35641,0.33818,0.37485,0.021718,0.0095293,0.74017,0.00559,0.037846
0.38019,0.35644,0.33818,0.37484,0.021714,0.01014,0.73955,0.0056067,0.037822
0.38099,0.35647,0.33818,0.37484,0.02171,0.010769,0.73891,0.0056232,0.037796
0.3818,0.35649,0.33818,0.37483,0.021705,0.011417,0.73825,0.0056396,0.03777
0.3826,0.35652,0.33818,0.37483,0.0217,0.012084,0.73758,0.0056558,0.037744
0.38341,0.35655,0.33818,0.37483,0.021694,0.012769,0.73688,0.0056718,0.037716
0.38421,0.35658,0.33818,0.37482,0.021688,0.013473,0.73617,0.0056877,0.037688
0.38502,0.35661,0.33818,0.37482,0.021681,0.014195,0.73544,0.0057034,0.037659
0.38582,0.35664,0.33818,0.37481,0.021674,0.014935,0.73469,0.0057189,0.037629
0.38663,0.35667,0.33818,0.37481,0.021667,0.015695,0.73392,0.0057343,0.037599
0.38744,0.35671,0.33818,0.3748,0.021659,0.016472,0.73313,0.0057495,0.037568
0.38824,0.35674,0.33818,0.3748,0.02165,0.017268,0.73233,0.0057645,0.037536
0.38905,0.35677,0.33818,0.37479,0.021641,0.018082,0.7315,0.0057794,0.037503
0.38985,0.3568,0.33818,0.37479,0.021632,0.018915,0.73066,0.0057941,0.03747
0.39066,0.35684,0.33818,0.37478,0.021622,0.019766,0.7298,0.0058086,0.037436
0.39146,0.35687,0.33818,0.37478,0.021612,0.020635,0.72892,0.005823,0.037401
0.39227,0.3569,0.33818,0.37477,0.021601,0.021522,0.72803,0.0058371,0.037366
0.39307,0.35694,0.33818,0.37477,0.02159,0.022427,0.72711,0.0058511,0.03733
0.39388,0.35697,0.33818,0.37477,0.021579,0.02335,0.72618,0.0058649,0.037293
0.39469,0.35701,0.33818,0.37476,0.021567,0.024292,0.72523,0.0058786,0.037255
0.39549,0.35705,0.33818,0.37476,0.021555,0.025251,0.72426,0.005892,0.037217
0.3963,0.35708,0.33818,0.37475,0.021542,0.026228,0.72328,0.0059053,0.037178
0.3971,0.35712,0.33818,0.37475,0.021528,0.027223,0.72227,0.0059183,0.037139
0.39791,0.35716,0.33818,0.37474,0.021515,0.028236,0.72125,0.0059312,0.037098
0.39871,0.35719,0.33818,0.37474,0.021501,0.029267,0.72021,0.0059439,0.037057
0.39952,0.35723,0.33818,0.37473,0.021486,0.030315,0.71915,0.0059564,0.037016
0.40032,0.35727,0.33818,0.37473,0.021471,0.031381,0.71808,0.0059687,0.036974
0.40113,0.35731,0.33818,0.37473,0.021456,0.032464,0.71699,0.0059808,0.036931
0.40193,0.35735,0.33818,0.37472,0.02144,0.033566,0.71588,0.0059928,0.036887
0.40274,0.35739,0.33818,0.37472,0.021424,0.034684,0.71475,0.0060045,0.036843
0.40355,0.35743,0.33818,0.37471,0.021407,0.03582,0.71361,0.006016,0.036798
0.40435,0.35747,0.33818,0.37471,0.02139,0.036974,0.71244,0.0060273,0.036752
0.40516,0.35751,0.33818,0.3747,0.021372,0.038145,0.71126,0.0060385,0.036706
0.40596,0.35756,0.33818,0.3747,0.021354,0.039333,0.71007,0.0060494,0.036659
0.40677,0.3576,0.33818,0.3747,0.021336,0.040538,0.70885,0.0060601,0.036612
0.40757,0.35764,0.33818,0.37469,0.021317,0.04176,0.70762,0.0060706,0.036564
0.40838,0.35768,0.33818,0.37469,0.021298,0.043,0.70637,0.0060809,0.036515
0.40918,0.35773,0.33818,0.37468,0.021278,0.044256,0.70511,0.006091,0.036466
0.40999,0.35777,0.33818,0.37468,0.021258,0.045529,0.70383,0.0061009,0.036416
0.41079,0.35781,0.33818,0.37467,0.021238,0.04682,0.70253,0.0061106,0.036365
0.4116,0.35786,0.33818,0.37467,0.021217,0.048127,0.70121,0.0061201,0.036314
0.41241,0.3579,0.33818,0.37467,0.021196,0.04945,0.69988,0.0061293,0.036263
0.41321,0.35795,0.33818,0.37466,0.021174,0.050791,0.69853,0.0061384,0.03621
0.41402,0.35799,0.33818,0.37466,0.021152,0.052148,0.69717,0.0061472,0.036157
0.41482,0.35804,0.33818,0.37465,0.02113,0.053522,0.69579,0.0061558,0.036104
0.41563,0.35809,0.33818,0.37465,0.021107,0.054912,0.69439,0.0061642,0.03605
0.41643,0.35813,0.33818,0.37465,0.021084,0.056318,0.69297,0.0061724,0.035995
0.41724,0.35818,0.33818,0.37464,0.02106,0.057741,0.69154,0.0061803,0.03594
0.41804,0.35823,0.33818,0.37464,0.021036,0.05918,0.69009,0.006188,0.035884
0.41885,0.35828,0.33818,0.37463,0.021012,0.060635,0.68863,0.0061955,0.035828
0.41966,0.35833,0.33818,0.37463,0.020987,0.062107,0.68715,0.0062028,0.035771
0.42046,0.35837,0.33818,0.37463,0.020962,0.063594,0.68566,0.0062099,0.035714
0.42127,0.35842,0.33818,0.37462,0.020936,0.065097,0.68414,0.0062167,0.035656
0.42207,0.35847,0.33818,0.37462,0.02091,0.066617,0.68262,0.0062233,0.035597
0.42288,0.35852,0.33818,0.37461,0.020884,0.068152,0.68107,0.0062297,0.035538
0.42368,0.35857,0.33818,0.37461,0.020857,0.069702,0.67952,0.0062358,0.035478
0.42449,0.35862,0.33818,0.37461,0.02083,0.071269,0.67794,0.0062417,0.035418
0.42529,0.35868,0.33818,0.3746,0.020803,0.072851,0.67635,0.0062474,0.035358
0.4261,0.35873,0.33818,0.3746,0.020775,0.074448,0.67475,0.0062529,0.035296
0.4269,0.35878,0.33818,0.37459,0.020746,0.076061,0.67313,0.0062581,0.035235
0.42771,0.35883,0.33818,0.37459,0.020718,0.077689,0.67149,0.0062631,0.035173
0.42852,0.35888,0.33818,0.37459,0.020689,0.079332,0.66984,0.0062678,0.03511
0.42932,0.35894,0.33818,0.37458,0.02066,0.080991,0.66817,0.0062723,0.035047
0.43013,0.35899,0.33818,0.37458,0.02063,0.082664,0.66649,0.0062766,0.034983
0.43093,0.35904,0.33818,0.37458,0.0206,0.084353,0.6648,0.0062806,0.034919
0.43174,0.3591,0.33818,0.37457,0.020569,0.086056,0.66309,0.0062844,0.034854
0.43254,0.35915,0.33818,0.37457,0.020539,0.087774,0.66136,0.006288,0.034789
0.43335,0.3592,0.33818,0.37456,0.020508,0.089507,0.65962,0.0062913,0.034724
0.43415,0.35926,0.33818,0.37456,0.020476,0.091255,0.65787,0.0062944,0.034658
0.43496,0.35931,0.33818,0.37456,0.020444,0.093017,0.6561,0.0062972,0.034591
0.43576,0.35937,0.33818,0.37455,0.020412,0.094794,0.65431,0.0062998,0.034524
0.43657,0.35943,0.33818,0.37455,0.02038,0.096584,0.65251,0.0063021,0.034457
0.43738,0.35948,0.33818,0.37455,0.020347,0.09839,0.6507,0.0063042,0.034389
0.43818,0.35954,0.33818,0.37454,0.020314,0.10021,0.64888,0.006306,0.034321
0.43899,0.35959,0.33818,0.37454,0.02028,0.10204,0.64704,0.0063076,0.034252
0.43979,0.35965,0.33818,0.37454,0.020246,0.10389,0.64518,0.006309,0.034183
0.4406,0.35971,0.33818,0.37453,0.020212,0.10575,0.64331,0.0063101,0.034114
0.4414,0.35977,0.33818,0.37453,0.020177,0.10763,0.64143,0.006311,0.034044
0.44221,0.35982,0.33818,0.37453,0.020143,0.10951,0.63954,0.0063116,0.033974
0.44301,0.35988,0.33818,0.37452,0.020107,0.11142,0.63763,0.0063119,0.033903
0.44382,0.35994,0.33818,0.37452,0.020072,0.11333,0.6357,0.006312,0.033832
0.44462,0.36,0.33818,0.37452,0.020036,0.11526,0.63377,0.0063119,0.03376
0.44543,0.36006,0.33818,0.37451,0.02,0.1172,0.63182,0.0063115,0.033688
0.44624,0.36012,0.33818,0.37451,0.019963,0.11916,0.62986,0.0063108,0.033616
0.44704,0.36018,0.33818,0.37451,0.019927,0.12113,0.62788,0.0063099,0.033544
0.44785,0.36024,0.33818,0.3745,0.01989,0.12311,0.62589,0.0063087,0.033471
0.44865,0.3603,0.33818,0.3745,0.019852,0.12511,0.62389,0.0063073,0.033397
0.44946,0.36036,0.33818,0.3745,0.019815,0.12711,0.62188,0.0063056,0.033323
0.45026,0.36042,0.33818,0.37449,0.019777,0.12913,0.61985,0.0063037,0.033249
0.45107,0.36048,0.33818,0.37449,0.019738,0.13117,0.61781,0.0063015,0.033175
0.45187,0.36054,0.33818,0.37449,0.0197,0.13321,0.61576,0.0062991,0.0331
0.45268,0.3606,0.33818,0.37448,0.019661,0.13527,0.6137,0.0062964,0.033025
0.45349,0.36066,0.33818,0.37448,0.019622,0.13734,0.61162,0.0062934,0.03295
0.45429,0.36072,0.33818,0.37448,0.019582,0.13942,0.60953,0.0062902,0.032874
0.4551,0.36078,0.33818,0.37447,0.019542,0.14152,0.60743,0.0062867,0.032798
0.4559,0.36085,0.33818,0.37447,0.019502,0.14362,0.60532,0.006283,0.032722
0.45671,0.36091,0.33818,0.37447,0.019462,0.14574,0.6032,0.006279,0.032645
0.45751,0.36097,0.33818,0.37447,0.019421,0.14787,0.60106,0.0062748,0.032568
0.45832,0.36103,0.33818,0.37446,0.01938,0.15001,0.59891,0.0062702,0.032491
0.45912,0.3611,0.33818,0.37446,0.019339,0.15217,0.59675,0.0062655,0.032413
0.45993,0.36116,0.33818,0.37446,0.019298,0.15433,0.59458,0.0062605,0.032335
0.46073,0.36122,0.33818,0.37445,0.019256,0.15651,0.5924,0.0062552,0.032257
0.46154,0.36129,0.33818,0.37445,0.019214,0.15869,0.59021,0.0062496,0.032179
0.46235,0.36135,0.33818,0.37445,0.019172,0.16089,0.58801,0.0062438,0.0321
0.46315,0.36142,0.33818,0.37445,0.01913,0.1631,0.58579,0.0062377,0.032021
0.46396,0.36148,0.33818,0.37444,0.019087,0.16532,0.58357,0.0062314,0.031942
0.46476,0.36154,0.33818,0.37444,0.019044,0.16755,0.58133,0.0062248,0.031863
0.46557,0.36161,0.33818,0.37444,0.019001,0.16979,0.57908,0.006218,0.031783
0.46637,0.36167,0.33818,0.37444,0.018957,0.17204,0.57683,0.0062108,0.031703
0.46718,0.36174,0.33818,0.37443,0.018913,0.1743,0.57456,0.0062035,0.031623
0.46798,0.3618,0.33818,0.37443,0.018869,0.17658,0.57228,0.0061958,0.031543
0.46879,0.36187,0.33818,0.37443,0.018825,0.17886,0.57,0.0061879,0.031463
0.46959,0.36194,0.33818,0.37442,0.018781,0.18115,0.5677,0.0061798,0.031382
0.4704,0.362,0.33818,0.37442,0.018736,0.18345,0.56539,0.0061714,0.031301
0.47121,0.36207,0.33818,0.37442,0.018691,0.18577,0.56307,0.0061627,0.03122
0.47201,0.36213,0.33818,0.37442,0.018646,0.18809,0.56075,0.0061537,0.031138
0.47282,0.3622,0.33818,0.37442,0.018601,0.19042,0.55841,0.0061445,0.031057
0.47362,0.36227,0.33818,0.37441,0.018555,0.19276,0.55606,0.0061351,0.030975
0.47443,0.36233,0.33818,0.37441,0.018509,0.19511,0.55371,0.0061254,0.030893
0.47523,0.3624,0.33818,0.37441,0.018463,0.19747,0.55135,0.0061154,0.030811
0.47604,0.36247,0.33818,0.37441,0.018417,0.19984,0.54897,0.0061051,0.030729
0.47684,0.36253,0.33818,0.3744,0.018371,0.20222,0.54659,0.0060946,0.030647
0.47765,0.3626,0.33818,0.3744,0.018324,0.2046,0.5442,0.0060839,0.030564
0.47846,0.36267,0.33818,0.3744,0.018277,0.207,0.5418,0.0060729,0.030482
0.47926,0.36273,0.33818,0.3744,0.01823,0.2094,0.53939,0.0060616,0.030399
0.48007,0.3628,0.33818,0.3744,0.018183,0.21182,0.53697,0.00605,0.030316
0.48087,0.36287,0.33818,0.37439,0.018136,0.21424,0.53455,0.0060382,0.030233
0.48168,0.36294,0.33818,0.37439,0.018088,0.21667,0.53212,0.0060262,0.03015
0.48248,0.363,0.33818,0.37439,0.01804,0.2191,0.52968,0.0060139,0.030067
0.48329,0.36307,0.33818,0.37439,0.017992,0.22155,0.52723,0.0060013,0.029983
0.48409,0.36314,0.33818,0.37439,0.017944,0.224,0.52477,0.0059885,0.0299
0.4849,0.36321,0.33818,0.37438,0.017896,0.22646,0.52231,0.0059754,0.029816
0.4857,0.36328,0.33818,0.37438,0.017847,0.22893,0.51983,0.0059621,0.029733
0.48651,0.36335,0.33818,0.37438,0.017799,0.23141,0.51735,0.0059485,0.029649
0.48732,0.36341,0.33818,0.37438,0.01775,0.23389,0.51487,0.0059347,0.029565
0.48812,0.36348,0.33818,0.37438,0.017701,0.23638,0.51237,0.0059206,0.029481
0.48893,0.36355,0.33818,0.37437,0.017652,0.23888,0.50987,0.0059062,0.029397
0.48973,0.36362,0.33818,0.37437,0.017603,0.24138,0.50736,0.0058916,0.029313
0.49054,0.36369,0.33818,0.37437,0.017553,0.24389,0.50485,0.0058768,0.029229
0.49134,0.36376,0.33818,0.37437,0.017503,0.24641,0.50233,0.0058617,0.029145
0.49215,0.36383,0.33818,0.37437,0.017454,0.24893,0.4998,0.0058463,0.029061
0.49295,0.36389,0.33818,0.37437,0.017404,0.25147,0.49727,0.0058307,0.028977
0.49376,0.36396,0.33818,0.37436,0.017354,0.254,0.49473,0.0058149,0.028893
0.49456,0.36403,0.33818,0.37436,0.017304,0.25655,0.49218,0.0057988,0.028808
0.49537,0.3641,0.33818,0.37436,0.017253,0.2591,0.48963,0.0057824,0.028724
0.49618,0.36417,0.33818,0.37436,0.017203,0.26165,0.48707,0.0057658,0.02864
0.49698,0.36424,0.33818,0.37436,0.017152,0.26421,0.4845,0.005749,0.028556
0.49779,0.36431,0.33818,0.37436,0.017102,0.26678,0.48194,0.0057319,0.028471
0.49859,0.36438,0.33818,0.37436,0.017051,0.26935,0.47936,0.0057146,0.028387
0.4994,0.36445,0.33818,0.37435,0.017,0.27193,0.47678,0.005697,0.028303
0.5002,0.36452,0.33818,0.37435,0.016949,0.27451,0.47419,0.0056792,0.028219
0.50101,0.36459,0.33818,0.37435,0.016898,0.2771,0.4716,0.0056612,0.028134
0.50181,0.36466,0.33818,0.37435,0.016846,0.27969,0.46901,0.0056429,0.02805
0.50262,0.36472,0.33818,0.37435,0.016795,0.28229,0.46641,0.0056244,0.027966
0.50343,0.36479,0.33818,0.37435,0.016744,0.2849,0.4638,0.0056056,0.027882
0.50423,0.36486,0.33818,0.37435,0.016692,0.2875,0.46119,0.0055866,0.027798
0.50504,0.36493,0.33818,0.37435,0.016641,0.29012,0.45858,0.0055674,0.027714
0.50584,0.365,0.33818,0.37435,0.016589,0.29273,0.45596,0.0055479,0.02763
0.50665,0.36507,0.33818,0.37434,0.016537,0.29535,0.45333,0.0055282,0.027546
0.50745,0.36514,0.33818,0.37434,0.016485,0.29798,0.45071,0.0055083,0.027462
0.50826,0.36521,0.33818,0.37434,0.016433,0.30061,0.44808,0.0054881,0.027378
0.50906,0.36528,0.33818,0.37434,0.016381,0.30324,0.44544,0.0054677,0.027294
0.50987,0.36535,0.33818,0.37434,0.016329,0.30588,0.44281,0.0054471,0.027211
0.51067,0.36542,0.33818,0.37434,0.016277,0.30852,0.44016,0.0054263,0.027127
0.51148,0.36549,0.33818,0.37434,0.016225,0.31116,0.43752,0.0054052,0.027044
0.51229,0.36556,0.33818,0.37434,0.016172,0.3138,0.43487,0.0053839,0.026961
0.51309,0.36562,0.33818,0.37434,0.01612,0.31645,0.43222,0.0053624,0.026877
0.5139,0.36569,0.33818,0.37434,0.016067,0.31911,0.42957,0.0053407,0.026794
0.5147,0.36576,0.33818,0.37434,0.016015,0.32176,0.42691,0.0053187,0.026711
0.51551,0.36583,0.33818,0.37433,0.015962,0.32442,0.42425,0.0052966,0.026628
0.51631,0.3659,0.33818,0.37433,0.01591,0.32708,0.42159,0.0052742,0.026546
0.51712,0.36597,0.33818,0.37433,0.015857,0.32974,0.41892,0.0052516,0.026463
0.51792,0.36604,0.33818,0.37433,0.015805,0.33241,0.41626,0.0052288,0.026381
0.51873,0.36611,0.33818,0.37433,0.015752,0.33508,0.41359,0.0052057,0.026298
0.51953,0.36618,0.33818,0.37433,0.015699,0.33775,0.41092,0.0051825,0.026216
0.52034,0.36624,0.33818,0.37433,0.015647,0.34042,0.40824,0.005159,0.026134
0.52115,0.36631,0.33818,0.37433,0.015594,0.34309,0.40557,0.0051354,0.026052
0.52195,0.36638,0.33818,0.37433,0.015541,0.34577,0.40289,0.0051115,0.025971
0.52276,0.36645,0.33818,0.37433,0.015488,0.34844,0.40022,0.0050875,0.025889
0.52356,0.36652,0.33818,0.37433,0.015436,0.35112,0.39754,0.0050632,0.025808
0.52437,0.36659,0.33818,0.37433,0.015383,0.3538,0.39486,0.0050388,0.025727
0.52517,0.36665,0.33818,0.37433,0.01533,0.35648,0.39218,0.0050141,0.025646
0.52598,0.36672,0.33818,0.37433,0.015277,0.35916,0.3895,0.0049892,0.025565
0.52678,0.36679,0.33818,0.37433,0.015224,0.36184,0.38681,0.0049642,0.025484
0.52759,0.36686,0.33818,0.37433,0.015172,0.36453,0.38413,0.0049389,0.025404
0.52839,0.36693,0.33818,0.37433,0.015119,0.36721,0.38145,0.0049135,0.025324
0.5292,0.36699,0.33818,0.37433,0.015066,0.36989,0.37876,0.0048879,0.025244
0.53001,0.36706,0.33818,0.37433,0.015013,0.37258,0.37608,0.0048621,0.025164
0.53081,0.36713,0.33818,0.37433,0.01496,0.37526,0.3734,0.0048361,0.025085
0.53162,0.36719,0.33818,0.37433,0.014908,0.37795,0.37071,0.0048099,0.025006
0.53242,0.36726,0.33818,0.37433,0.014855,0.38063,0.36803,0.0047835,0.024927
0.53323,0.36733,0.33818,0.37433,0.014802,0.38331,0.36535,0.004757,0.024848
0.53403,0.3674,0.33818,0.37433,0.01475,0.386,0.36266,0.0047303,0.024769
0.53484,0.36746,0.33818,0.37433,0.014697,0.38868,0.35998,0.0047034,0.024691
0.53564,0.36753,0.33818,0.37433,0.014645,0.39136,0.3573,0.0046764,0.024613
0.53645,0.36759,0.33818,0.37433,0.014592,0.39404,0.35462,0.0046491,0.024535
0.53726,0.36766,0.33818,0.37433,0.01454,0.39672,0.35194,0.0046217,0.024458
0.53806,0.36773,0.33818,0.37433,0.014487,0.3994,0.34926,0.0045942,0.02438
0.53887,0.36779,0.33818,0.37433,0.014435,0.40208,0.34658,0.0045664,0.024304
0.53967,0.36786,0.33818,0.37433,0.014383,0.40475,0.34391,0.0045385,0.024227
0.54048,0.36792,0.33818,0.37433,0.01433,0.40743,0.34123,0.0045105,0.02415
0.54128,0.36799,0.33818,0.37433,0.014278,0.4101,0.33856,0.0044823,0.024074
0.54209,0.36805,0.33818,0.37433,0.014226,0.41277,0.33589,0.0044539,0.023999
0.54289,0.36812,0.33818,0.37433,0.014174,0.41544,0.33322,0.0044254,0.023923
0.5437,0.36818,0.33818,0.37433,0.014122,0.41811,0.33056,0.0043968,0.023848
0.5445,0.36825,0.33818,0.37433,0.01407,0.42077,0.32789,0.004368,0.023773
0.54531,0.36831,0.33818,0.37433,0.014019,0.42344,0.32523,0.004339,0.023698
0.54612,0.36838,0.33818,0.37434,0.013967,0.4261,0.32257,0.0043099,0.023624
0.54692,0.36844,0.33818,0.37434,0.013915,0.42876,0.31992,0.0042807,0.02355
0.54773,0.36851,0.33818,0.37434,0.013864,0.43141,0.31726,0.0042513,0.023477
0.54853,0.36857,0.33818,0.37434,0.013813,0.43406,0.31461,0.0042218,0.023403
0.54934,0.36863,0.33818,0.37434,0.013761,0.43671,0.31197,0.0041921,0.02333
0.55014,0.3687,0.33818,0.37434,0.01371,0.43936,0.30932,0.0041624,0.023258
0.55095,0.36876,0.33818,0.37434,0.013659,0.442,0.30668,0.0041325,0.023185
0.55175,0.36882,0.33818,0.37434,0.013608,0.44464,0.30404,0.0041024,0.023114
0.55256,0.36888,0.33818,0.37434,0.013557,0.44727,0.30141,0.0040723,0.023042
0.55336,0.36895,0.33818,0.37434,0.013506,0.44991,0.29878,0.004042,0.022971
0.55417,0.36901,0.33818,0.37434,0.013456,0.45253,0.29615,0.0040117,0.0229
0.55498,0.36907,0.33818,0.37434,0.013405,0.45516,0.29353,0.0039812,0.022829
0.55578,0.36913,0.33818,0.37435,0.013355,0.45778,0.29091,0.0039505,0.022759
0.55659,0.36919,0.33818,0.37435,0.013305,0.46039,0.2883,0.0039198,0.02269
0.55739,0.36925,0.33818,0.37435,0.013255,0.463,0.28569,0.003889,0.02262
0.5582,0.36932,0.33818,0.37435,0.013205,0.46561,0.28309,0.0038581,0.022551
0.559,0.36938,0.33818,0.37435,0.013155,0.46821,0.28049,0.0038271,0.022483
0.55981,0.36944,0.33818,0.37435,0.013105,0.47081,0.27789,0.0037959,0.022415
0.56061,0.3695,0.33818,0.37435,0.013056,0.4734,0.2753,0.0037647,0.022347
0.56142,0.36956,0.33818,0.37435,0.013006,0.47599,0.27272,0.0037334,0.022279
0.56223,0.36962,0.33818,0.37436,0.012957,0.47857,0.27014,0.003702,0.022212
0.56303,0.36968,0.33818,0.37436,0.012908,0.48115,0.26756,0.0036705,0.022146
0.56384,0.36973,0.33818,0.37436,0.012859,0.48372,0.26499,0.003639,0.02208
0.56464,0.36979,0.33818,0.37436,0.012811,0.48629,0.26243,0.0036073,0.022014
0.56545,0.36985,0.33818,0.37436,0.012762,0.48885,0.25987,0.0035756,0.021949
0.56625,0.36991,0.33818,0.37436,0.012714,0.4914,0.25732,0.0035438,0.021884
0.56706,0.36997,0.33818,0.37436,0.012666,0.49395,0.25478,0.0035119,0.021819
0.56786,0.37003,0.33818,0.37437,0.012618,0.49649,0.25224,0.00348,0.021755
0.56867,0.37008,0.33818,0.37437,0.01257,0.49903,0.24971,0.003448,0.021692
0.56947,0.37014,0.33818,0.37437,0.012522,0.50156,0.24718,0.0034159,0.021628
0.57028,0.3702,0.33818,0.37437,0.012475,0.50408,0.24466,0.0033838,0.021566
0.57109,0.37025,0.33818,0.37437,0.012428,0.5066,0.24215,0.0033516,0.021503
0.57189,0.37031,0.33818,0.37437,0.01238,0.50911,0.23964,0.0033194,0.021442
0.5727,0.37037,0.33818,0.37438,0.012334,0.51161,0.23714,0.0032871,0.02138
0.5735,0.37042,0.33818,0.37438,0.012287,0.51411,0.23465,0.0032548,0.021319
0.57431,0.37048,0.33818,0.37438,0.012241,0.5166,0.23216,0.0032225,0.021259
0.57511,0.37053,0.33818,0.37438,0.012194,0.51908,0.22968,0.0031901,0.021199
0.57592,0.37059,0.33818,0.37438,0.012148,0.52155,0.22721,0.0031576,0.021139
0.57672,0.37064,0.33818,0.37438,0.012103,0.52402,0.22475,0.0031251,0.02108
0.57753,0.37069,0.33818,0.37439,0.012057,0.52648,0.2223,0.0030926,0.021021
0.57833,0.37075,0.33818,0.37439,0.012012,0.52893,0.21985,0.0030601,0.020963
0.57914,0.3708,0.33818,0.37439,0.011967,0.53137,0.21741,0.0030276,0.020906
0.57995,0.37085,0.33818,0.37439,0.011922,0.53381,0.21498,0.002995,0.020848
0.58075,0.37091,0.33818,0.37439,0.011877,0.53624,0.21255,0.0029624,0.020792
0.58156,0.37096,0.33818,0.3744,0.011833,0.53865,0.21014,0.0029298,0.020736
0.58236,0.37101,0.33818,0.3744,0.011789,0.54107,0.20773,0.0028972,0.02068
0.58317,0.37106,0.33818,0.3744,0.011745,0.54347,0.20533,0.0028646,0.020625
0.58397,0.37111,0.33818,0.3744,0.011701,0.54586,0.20295,0.002832,0.02057
0.58478,0.37116,0.33818,0.37441,0.011658,0.54825,0.20056,0.0027994,0.020516
0.58558,0.37121,0.33818,0.37441,0.011614,0.55062,0.19819,0.0027668,0.020462
0.58639,0.37126,0.33818,0.37441,0.011571,0.55299,0.19583,0.0027342,0.020409
0.58719,0.37131,0.33818,0.37441,0.011529,0.55535,0.19348,0.0027016,0.020356
0.588,0.37136,0.33818,0.37441,0.011486,0.5577,0.19113,0.002669,0.020304
0.58881,0.37141,0.33818,0.37442,0.011444,0.56003,0.1888,0.0026364,0.020252
0.58961,0.37146,0.33818,0.37442,0.011402,0.56236,0.18647,0.0026039,0.020201
0.59042,0.37151,0.33818,0.37442,0.011361,0.56468,0.18416,0.0025714,0.02015
0.59122,0.37156,0.33818,0.37442,0.01132,0.56699,0.18185,0.0025389,0.0201
0.59203,0.37161,0.33818,0.37443,0.011279,0.5693,0.17956,0.0025065,0.020051
0.59283,0.37165,0.33818,0.37443,0.011238,0.57159,0.17727,0.0024741,0.020002
0.59364,0.3717,0.33818,0.37443,0.011197,0.57387,0.175,0.0024417,0.019953
0.59444,0.37175,0.33818,0.37443,0.011157,0.57614,0.17273,0.0024094,0.019905
0.59525,0.37179,0.33818,0.37444,0.011117,0.5784,0.17048,0.0023771,0.019858
0.59606,0.37184,0.33818,0.37444,0.011078,0.58065,0.16823,0.0023449,0.019811
0.59686,0.37188,0.33818,0.37444,0.011038,0.58289,0.166,0.0023127,0.019764
0.59767,0.37193,0.33818,0.37444,0.010999,0.58511,0.16378,0.0022806,0.019718
0.59847,0.37197,0.33818,0.37445,0.010961,0.58733,0.16156,0.0022486,0.019673
0.59928,0.37202,0.33818,0.37445,0.010922,0.58954,0.15936,0.0022166,0.019628
0.60008,0.37206,0.33818,0.37445,0.010884,0.59173,0.15717,0.0021847,0.019584
0.60089,0.3721,0.33818,0.37446,0.010847,0.59392,0.15499,0.0021529,0.01954
0.60169,0.37215,0.33818,0.37446,0.010809,0.59609,0.15282,0.0021211,0.019497
0.6025,0.37219,0.33818,0.37446,0.010772,0.59826,0.15067,0.0020894,0.019455
0.6033,0.37223,0.33818,0.37446,0.010735,0.60041,0.14852,0.0020578,0.019413
0.60411,0.37227,0.33818,0.37447,0.010699,0.60255,0.14639,0.0020263,0.019371
0.60492,0.37231,0.33818,0.37447,0.010663,0.60467,0.14427,0.0019949,0.01933
0.60572,0.37235,0.33818,0.37447,0.010627,0.60679,0.14216,0.0019636,0.01929
0.60653,0.37239,0.33818,0.37448,0.010591,0.60889,0.14006,0.0019324,0.01925
0.60733,0.37243,0.33818,0.37448,0.010556,0.61098,0.13797,0.0019013,0.019211
0.60814,0.37247,0.33818,0.37448,0.010521,0.61306,0.1359,0.0018703,0.019172
0.60894,0.37251,0.33818,0.37449,0.010487,0.61513,0.13384,0.0018394,0.019134
0.60975,0.37255,0.33818,0.37449,0.010453,0.61719,0.13179,0.0018086,0.019097
0.61055,0.37259,0.33818,0.37449,0.010419,0.61923,0.12975,0.001778,0.01906
0.61136,0.37263,0.33818,0.37449,0.010385,0.62126,0.12773,0.0017475,0.019024
0.61216,0.37266,0.33818,0.3745,0.010352,0.62328,0.12572,0.0017171,0.018988
0.61297,0.3727,0.33818,0.3745,0.01032,0.62528,0.12372,0.0016868,0.018953
0.61378,0.37274,0.33818,0.3745,0.010287,0.62728,0.12173,0.0016567,0.018918
0.61458,0.37277,0.33818,0.37451,0.010255,0.62926,0.11976,0.0016267,0.018884
0.61539,0.37281,0.33818,0.37451,0.010224,0.63122,0.1178,0.0015969,0.01885
0.61619,0.37284,0.33818,0.37451,0.010192,0.63317,0.11585,0.0015672,0.018818
0.617,0.37288,0.33818,0.37452,0.010161,0.63511,0.11392,0.0015376,0.018785
0.6178,0.37291,0.33818,0.37452,0.010131,0.63704,0.112,0.0015082,0.018753
0.61861,0.37295,0.33818,0.37452,0.010101,0.63895,0.11009,0.001479,0.018722
0.61941,0.37298,0.33818,0.37453,0.010071,0.64085,0.1082,0.0014499,0.018692
0.62022,0.37301,0.33818,0.37453,0.010041,0.64274,0.10632,0.0014211,0.018662
0.62103,0.37304,0.33818,0.37453,0.010012,0.64461,0.10446,0.0013923,0.018632
0.62183,0.37308,0.33818,0.37454,0.0099837,0.64647,0.1026,0.0013638,0.018604
0.62264,0.37311,0.33818,0.37454,0.0099555,0.64832,0.10077,0.0013354,0.018576
0.62344,0.37314,0.33818,0.37454,0.0099276,0.65015,0.098943,0.0013072,0.018548
0.62425,0.37317,0.33818,0.37455,0.0099001,0.65196,0.097134,0.0012792,0.018521
0.62505,0.3732,0.33818,0.37455,0.009873,0.65377,0.095338,0.0012514,0.018495
0.62586,0.37323,0.33818,0.37456,0.0098463,0.65555,0.093558,0.0012238,0.018469
0.62666,0.37326,0.33818,0.37456,0.0098199,0.65733,0.091791,0.0011964,0.018443
0.62747,0.37329,0.33818,0.37456,0.009794,0.65909,0.090039,0.0011692,0.018419
0.62827,0.37331,0.33818,0.37457,0.0097685,0.66083,0.088302,0.0011423,0.018395
0.62908,0.37334,0.33818,0.37457,0.0097434,0.66256,0.086579,0.0011155,0.018371
0.62989,0.37337,0.33818,0.37457,0.0097187,0.66428,0.084871,0.0010889,0.018349
0.63069,0.3734,0.33818,0.37458,0.0096944,0.66598,0.083178,0.0010626,0.018326
0.6315,0.37342,0.33818,0.37458,0.0096706,0.66766,0.0815,0.0010365,0.018305
0.6323,0.37345,0.33818,0.37459,0.0096471,0.66933,0.079837,0.0010106,0.018284
0.63311,0.37347,0.33818,0.37459,0.009624,0.67099,0.078189,0.00098493,0.018263
0.63391,0.3735,0.33818,0.37459,0.0096014,0.67263,0.076556,0.00095951,0.018243
0.63472,0.37352,0.33818,0.3746,0.0095792,0.67425,0.074938,0.00093434,0.018224
0.63552,0.37355,0.33818,0.3746,0.0095574,0.67586,0.073336,0.00090941,0.018205
0.63633,0.37357,0.33818,0.3746,0.0095361,0.67746,0.07175,0.00088474,0.018187
0.63713,0.37359,0.33818,0.37461,0.0095151,0.67904,0.070179,0.00086032,0.01817
0.63794,0.37361,0.33818,0.37461,0.0094946,0.6806,0.068623,0.00083615,0.018153
0.63875,0.37364,0.33818,0.37462,0.0094746,0.68215,0.067083,0.00081225,0.018137
0.63955,0.37366,0.33818,0.37462,0.0094549,0.68368,0.065559,0.00078861,0.018121
0.64036,0.37368,0.33818,0.37462,0.0094357,0.6852,0.064051,0.00076525,0.018106
0.64116,0.3737,0.33818,0.37463,0.0094169,0.6867,0.062559,0.00074216,0.018092
0.64197,0.37372,0.33818,0.37463,0.0093986,0.68818,0.061083,0.00071935,0.018078
0.64277,0.37374,0.33818,0.37464,0.0093807,0.68965,0.059622,0.00069682,0.018065
0.64358,0.37376,0.33818,0.37464,0.0093633,0.6911,0.058178,0.00067458,0.018052
0.64438,0.37377,0.33818,0.37464,0.0093463,0.69254,0.056751,0.00065263,0.01804
0.64519,0.37379,0.33818,0.37465,0.0093298,0.69396,0.055339,0.00063097,0.018029
0.64599,0.37381,0.33818,0.37465,0.0093137,0.69536,0.053944,0.00060961,0.018018
0.6468,0.37383,0.33818,0.37466,0.009298,0.69675,0.052565,0.00058856,0.018007
0.64761,0.37384,0.33818,0.37466,0.0092828,0.69812,0.051203,0.00056782,0.017998
0.64841,0.37386,0.33818,0.37466,0.0092681,0.69947,0.049858,0.00054738,0.017989
0.64922,0.37387,0.33818,0.37467,0.0092538,0.70081,0.048529,0.00052727,0.01798
0.65002,0.37389,0.33818,0.37467,0.00924,0.70213,0.047217,0.00050747,0.017973
0.65083,0.3739,0.33818,0.37468,0.0092266,0.70343,0.045921,0.00048799,0.017965
0.65163,0.37392,0.33818,0.37468,0.0092137,0.70472,0.044643,0.00046885,0.017959
0.65244,0.37393,0.33818,0.37469,0.0092013,0.70599,0.043381,0.00045004,0.017953
0.65324,0.37394,0.33818,0.37469,0.0091894,0.70724,0.042136,0.00043156,0.017947
0.65405,0.37395,0.33818,0.37469,0.0091779,0.70848,0.040909,0.00041342,0.017942
0.65486,0.37397,0.33818,0.3747,0.0091668,0.7097,0.039698,0.00039563,0.017938
0.65566,0.37398,0.33818,0.3747,0.0091563,0.7109,0.038505,0.00037819,0.017934
0.65647,0.37399,0.33818,0.37471,0.0091462,0.71209,0.037329,0.0003611,0.017931
0.65727,0.374,0.33818,0.37471,0.0091366,0.71325,0.03617,0.00034436,0.017929
0.65808,0.37401,0.33818,0.37472,0.0091274,0.7144,0.035029,0.00032799,0.017927
0.65888,0.37402,0.33818,0.37472,0.0091188,0.71554,0.033905,0.00031198,0.017926
0.65969,0.37402,0.33818,0.37472,0.0091106,0.71665,0.032799,0.00029634,0.017925
0.66049,0.37403,0.33818,0.37473,0.0091029,0.71775,0.03171,0.00028107,0.017925
0.6613,0.37404,0.33818,0.37473,0.0090957,0.71883,0.030638,0.00026618,0.017925
0.6621,0.37405,0.33818,0.37474,0.009089,0.71989,0.029584,0.00025168,0.017926
0.66291,0.37405,0.33818,0.37474,0.0090827,0.72094,0.028548,0.00023755,0.017928
0.66372,0.37406,0.33818,0.37475,0.009077,0.72196,0.02753,0.00022382,0.01793
0.66452,0.37406,0.33818,0.37475,0.0090717,0.72297,0.02653,0.00021047,0.017933
0.66533,0.37407,0.33818,0.37476,0.0090669,0.72396,0.025547,0.00019753,0.017936
0.66613,0.37407,0.33818,0.37476,0.0090626,0.72494,0.024582,0.00018498,0.01794
0.66694,0.37408,0.33818,0.37476,0.0090588,0.72589,0.023635,0.00017285,0.017945
0.66774,0.37408,0.33818,0.37477,0.0090555,0.72683,0.022707,0.00016111,0.01795
0.66855,0.37408,0.33818,0.37477,0.0090527,0.72775,0.021796,0.0001498,0.017956
0.66935,0.37409,0.33818,0.37478,0.0090504,0.72865,0.020903,0.0001389,0.017962
0.67016,0.37409,0.33818,0.37478,0.0090486,0.72954,0.020029,0.00012842,0.017969
0.67096,0.37409,0.33818,0.37479,0.0090473,0.7304,0.019172,0.00011836,0.017976
0.67177,0.37409,0.33818,0.37479,0.0090464,0.73125,0.018334,0.00010873,0.017984
0.67258,0.37409,0.33818,0.3748,0.0090461,0.73208,0.017515,9.9537e-05,0.017993
0.67338,0.37409,0.33818,0.3748,0.0090463,0.73289,0.016713,9.0778e-05,0.018002
0.67419,0.37409,0.33818,0.37481,0.009047,0.73368,0.01593,8.2459e-05,0.018012
0.67499,0.37409,0.33818,0.37481,0.0090482,0.73445,0.015165,7.4584e-05,0.018022
0.6758,0.37409,0.33818,0.37481,0.0090499,0.73521,0.014419,6.7157e-05,0.018033
0.6766,0.37408,0.33818,0.37482,0.0090521,0.73595,0.013691,6.0181e-05,0.018044
0.67741,0.37408,0.33818,0.37482,0.0090548,0.73667,0.012982,5.3661e-05,0.018056
0.67821,0.37408,0.33818,0.37483,0.009058,0.73737,0.012291,4.76e-05,0.018068
0.67902,0.37407,0.33818,0.37483,0.0090617,0.73805,0.011619,4.2002e-05,0.018081
0.67983,0.37407,0.33818,0.37484,0.009066,0.73871,0.010965,3.687e-05,0.018095
0.68063,0.37406,0.33818,0.37484,0.0090707,0.73935,0.01033,3.2209e-05,0.018109
0.68144,0.37406,0.33818,0.37485,0.009076,0.73998,0.0097137,2.8023e-05,0.018124
0.68224,0.37405,0.33818,0.37485,0.0090818,0.74059,0.0091161,2.4314e-05,0.018139
0.68305,0.37405,0.33818,0.37486,0.009088,0.74118,0.0085373,2.1087e-05,0.018155
0.68385,0.37404,0.33818,0.37486,0.0090948,0.74175,0.0079772,1.8345e-05,0.018171
0.68466,0.37403,0.33818,0.37487,0.0091022,0.7423,0.0074359,1.6092e-05,0.018188
0.68546,0.37402,0.33818,0.37487,0.00911,0.74283,0.0069135,1.4332e-05,0.018206
0.68627,0.37401,0.33818,0.37488,0.0091183,0.74334,0.0064099,1.3068e-05,0.018224
0.68707,0.37401,0.33818,0.37488,0.0091272,0.74383,0.0059253,1.2304e-05,0.018242
0.68788,0.374,0.33818,0.37488,0.0091366,0.74431,0.0054595,1.2043e-05,0.018261
0.68869,0.37399,0.33818,0.37489,0.0091465,0.74477,0.0050126,1.229e-05,0.018281
0.68949,0.37397,0.33818,0.37489,0.0091569,0.7452,0.0045847,1.3047e-05,0.018301
0.6903,0.37396,0.33818,0.3749,0.0091679,0.74562,0.0041758,1.4318e-05,0.018321
0.6911,0.37395,0.33818,0.3749,0.0091793,0.74602,0.0037859,1.6107e-05,0.018343
0.69191,0.37394,0.33818,0.37491,0.0091913,0.7464,0.003415,1.8417e-05,0.018364
0.69271,0.37393,0.33818,0.37491,0.0092038,0.74676,0.0030631,2.1251e-05,0.018386
0.69352,0.37391,0.33818,0.37492,0.0092169,0.74711,0.0027303,2.4614e-05,0.018409
0.69432,0.3739,0.33818,0.37492,0.0092304,0.74743,0.0024165,2.8509e-05,0.018432
0.69513,0.37389,0.33818,0.37493,0.0092445,0.74773,0.0021219,3.2938e-05,0.018456
0.69593,0.37387,0.33818,0.37493,0.0092591,0.74802,0.0018463,3.7906e-05,0.01848
0.69674,0.37386,0.33818,0.37494,0.0092743,0.74828,0.0015898,4.3415e-05,0.018505
0.69755,0.37384,0.33818,0.37494,0.0092899,0.74853,0.0013525,4.947e-05,0.01853
0.69835,0.37382,0.33818,0.37495,0.0093061,0.74876,0.0011343,5.6072e-05,0.018556
0.69916,0.37381,0.33818,0.37495,0.0093228,0.74897,0.00093532,6.3227e-05,0.018582
0.69996,0.37379,0.33818,0.37496,0.00934,0.74916,0.00075545,7.0937e-05,0.018609
0.70077,0.37377,0.33818,0.37496,0.0093578,0.74933,0.00059476,7.9205e-05,0.018636
0.70157,0.37375,0.33818,0.37497,0.0093761,0.74948,0.00045325,8.8034e-05,0.018664
0.70238,0.37373,0.33818,0.37497,0.0093949,0.74961,0.00033092,9.7428e-05,0.018692
0.70318,0.37371,0.33818,0.37498,0.0094142,0.74972,0.00022779,0.00010739,0.018721
0.70399,0.37369,0.33818,0.37498,0.0094341,0.74982,0.00014385,0.00011792,0.01875
0.7048,0.37367,0.33818,0.37499,0.0094545,0.74989,7.9117e-05,0.00012903,0.01878
0.7056,0.37365,0.33818,0.37499,0.0094754,0.74995,3.359e-05,0.00014072,0.01881
0.70641,0.37363,0.33818,0.37499,0.0094968,0.74998,7.2712e-06,0.00015298,0.018841
0.70721,0.37361,0.33818,0.375,0.0095188,0.75,1.6216e-07,0.00016583,0.018872
0.70802,0.37359,0.33818,0.375,0.0095413,0.75,1.2263e-05,0.00017926,0.018903
0.70882,0.37357,0.33818,0.37501,0.0095644,0.74997,4.3574e-05,0.00019329,0.018935
0.70963,0.37354,0.33818,0.37501,0.0095879,0.74993,9.4092e-05,0.00020791,0.018968
0.71043,0.37352,0.33818,0.37502,0.009612,0.74987,0.00016382,0.00022312,0.019001
0.71124,0.37349,0.33818,0.37502,0.0096366,0.74979,0.00025274,0.00023893,0.019034
0.71204,0.37347,0.33818,0.37503,0.0096618,0.7497,0.00036086,0.00025534,0.019068
0.71285,0.37344,0.33818,0.37503,0.0096874,0.74958,0.00048818,0.00027236,0.019103
0.71366,0.37342,0.33818,0.37504,0.0097136,0.74944,0.00063468,0.00028998,0.019137
0.71446,0.37339,0.33818,0.37504,0.0097404,0.74928,0.00080035,0.00030822,0.019173
0.71527,0.37336,0.33818,0.37505,0.0097676,0.74911,0.0009852,0.00032706,0.019208
0.71607,0.37334,0.33818,0.37505,0.0097954,0.74892,0.0011892,0.00034652,0.019244
0.71688,0.37331,0.33818,0.37506,0.0098237,0.7487,0.0014124,0.0003666,0.019281
0.71768,0.37328,0.33818,0.37506,0.0098525,0.74847,0.0016546,0.0003873,0.019318
0.71849,0.37325,0.33818,0.37507,0.0098819,0.74822,0.0019161,0.00040863,0.019355
0.71929,0.37322,0.33818,0.37507,0.0099118,0.74795,0.0021966,0.00043058,0.019393
0.7201,0.37319,0.33818,0.37508,0.0099422,0.74766,0.0024962,0.00045315,0.019431
0.7209,0.37316,0.33818,0.37508,0.0099731,0.74735,0.0028149,0.00047636,0.01947
0.72171,0.37313,0.33818,0.37509,0.010005,0.74702,0.0031527,0.00050021,0.019509
0.72252,0.3731,0.33818,0.37509,0.010037,0.74667,0.0035095,0.00052469,0.019548
0.72332,0.37307,0.33818,0.3751,0.010069,0.7463,0.0038854,0.00054981,0.019588
0.72413,0.37304,0.33818,0.3751,0.010102,0.74592,0.0042802,0.00057557,0.019629
0.72493,0.37301,0.33818,0.3751,0.010136,0.74552,0.0046941,0.00060197,0.019669
0.72574,0.37297,0.33818,0.37511,0.01017,0.74509,0.0051269,0.00062902,0.019711
0.72654,0.37294,0.33818,0.37511,0.010204,0.74465,0.0055787,0.00065672,0.019752
0.72735,0.37291,0.33818,0.37512,0.01024,0.74419,0.0060494,0.00068507,0.019794
0.72815,0.37287,0.33818,0.37512,0.010275,0.74371,0.006539,0.00071407,0.019836
0.72896,0.37284,0.33818,0.37513,0.010311,0.74321,0.0070475,0.00074373,0.019879
0.72976,0.3728,0.33818,0.37513,0.010348,0.74269,0.0075748,0.00077405,0.019922
0.73057,0.37277,0.33818,0.37514,0.010385,0.74215,0.0081209,0.00080502,0.019965
0.73138,0.37273,0.33818,0.37514,0.010423,0.7416,0.0086859,0.00083666,0.020009
0.73218,0.37269,0.33818,0.37515,0.010461,0.74102,0.0092696,0.00086896,0.020053
0.73299,0.37266,0.33818,0.37515,0.0105,0.74043,0.009872,0.00090192,0.020098
0.73379,0.37262,0.33818,0.37516,0.010539,0.73982,0.010493,0.00093556,0.020143
0.7346,0.37258,0.33818,0.37516,0.010579,0.73919,0.011133,0.00096987,0.020188
0.7354,0.37254,0.33818,0.37517,0.010619,0.73854,0.011791,0.0010048,0.020234
0.73621,0.37251,0.33818,0.37517,0.01066,0.73787,0.012468,0.0010405,0.02028
0.73701,0.37247,0.33818,0.37518,0.010701,0.73719,0.013164,0.0010768,0.020326
0.73782,0.37243,0.33818,0.37518,0.010743,0.73648,0.013878,0.0011138,0.020373
0.73863,0.37239,0.33818,0.37518,0.010786,0.73576,0.014611,0.0011515,0.02042
0.73943,0.37235,0.33818,0.37519,0.010829,0.73502,0.015362,0.0011899,0.020467
0.74024,0.37231,0.33818,0.37519,0.010872,0.73426,0.016132,0.0012289,0.020515
0.74104,0.37226,0.33818,0.3752,0.010916,0.73348,0.01692,0.0012687,0.020563
0.74185,0.37222,0.33818,0.3752,0.01096,0.73268,0.017726,0.0013091,0.020611
0.74265,0.37218,0.33818,0.37521,0.011005,0.73186,0.01855,0.0013502,0.02066
0.74346,0.37214,0.33818,0.37521,0.011051,0.73103,0.019393,0.001392,0.020709
0.74426,0.3721,0.33818,0.37522,0.011096,0.73018,0.020254,0.0014345,0.020758
0.74507,0.37205,0.33818,0.37522,0.011143,0.72931,0.021134,0.0014777,0.020808
0.74587,0.37201,0.33818,0.37523,0.01119,0.72842,0.022031,0.0015215,0.020858
0.74668,0.37196,0.33818,0.37523,0.011237,0.72751,0.022946,0.0015661,0.020908
0.74749,0.37192,0.33818,0.37523,0.011285,0.72659,0.02388,0.0016114,0.020959
0.74829,0.37188,0.33818,0.37524,0.011334,0.72565,0.024831,0.0016574,0.02101
0.7491,0.37183,0.33818,0.37524,0.011382,0.72469,0.025801,0.001704,0.021061
0.7499,0.37178,0.33818,0.37525,0.011432,0.72371,0.026788,0.0017514,0.021112
0.75071,0.37174,0.33818,0.37525,0.011482,0.72271,0.027793,0.0017995,0.021164
0.75151,0.37169,0.33818,0.37526,0.011532,0.7217,0.028816,0.0018482,0.021216
0.75232,0.37165,0.33818,0.37526,0.011583,0.72067,0.029857,0.0018977,0.021268
0.75312,0.3716,0.33818,0.37527,0.011634,0.71962,0.030915,0.0019479,0.021321
0.75393,0.37155,0.33818,0.37527,0.011686,0.71855,0.031991,0.0019988,0.021374
0.75473,0.3715,0.33818,0.37527,0.011739,0.71746,0.033084,0.0020504,0.021427
0.75554,0.37145,0.33818,0.37528,0.011792,0.71636,0.034195,0.0021027,0.02148
0.75635,0.37141,0.33818,0.37528,0.011845,0.71524,0.035324,0.0021557,0.021534
0.75715,0.37136,0.33818,0.37529,0.011899,0.71411,0.03647,0.0022095,0.021588
0.75796,0.37131,0.33818,0.37529,0.011953,0.71295,0.037633,0.0022639,0.021642
0.75876,0.37126,0.33818,0.3753,0.012008,0.71178,0.038814,0.0023191,0.021696
0.75957,0.37121,0.33818,0.3753,0.012063,0.71059,0.040011,0.0023749,0.021751
0.76037,0.37116,0.33818,0.3753,0.012119,0.70938,0.041226,0.0024315,0.021806
0.76118,0.3711,0.33818,0.37531,0.012175,0.70816,0.042458,0.0024888,0.021861
0.76198,0.37105,0.33818,0.37531,0.012232,0.70692,0.043707,0.0025468,0.021916
0.76279,0.371,0.33818,0.37532,0.012289,0.70566,0.044973,0.0026056,0.021972
0.7636,0.37095,0.33818,0.37532,0.012346,0.70439,0.046256,0.002665,0.022028
0.7644,0.3709,0.33818,0.37533,0.012405,0.7031,0.047556,0.0027252,0.022084
0.76521,0.37085,0.33818,0.37533,0.012463,0.70179,0.048872,0.0027861,0.02214
0.76601,0.37079,0.33818,0.37533,0.012522,0.70046,0.050206,0.0028477,0.022197
0.76682,0.37074,0.33818,0.37534,0.012582,0.69912,0.051556,0.00291,0.022253
0.76762,0.37069,0.33818,0.37534,0.012642,0.69776,0.052922,0.002973,0.02231
0.76843,0.37063,0.33818,0.37535,0.012702,0.69639,0.054305,0.0030368,0.022367
0.76923,0.37058,0.33818,0.37535,0.012763,0.695,0.055704,0.0031013,0.022425
0.77004,0.37052,0.33818,0.37535,0.012824,0.69359,0.05712,0.0031665,0.022482
0.77084,0.37047,0.33818,0.37536,0.012886,0.69217,0.058552,0.0032324,0.02254
0.77165,0.37041,0.33818,0.37536,0.012948,0.69073,0.06,0.003299,0.022598
0.77246,0.37036,0.33818,0.37537,0.013011,0.68927,0.061465,0.0033664,0.022656
0.77326,0.3703,0.33818,0.37537,0.013074,0.6878,0.062945,0.0034344,0.022714
0.77407,0.37024,0.33818,0.37538,0.013138,0.68631,0.064441,0.0035032,0.022772
0.77487,0.37019,0.33818,0.37538,0.013202,0.6848,0.065954,0.0035728,0.022831
0.77568,0.37013,0.33818,0.37538,0.013266,0.68328,0.067482,0.003643,0.02289
0.77648,0.37007,0.33818,0.37539,0.013331,0.68175,0.069026,0.003714,0.022949
0.77729,0.37002,0.33818,0.37539,0.013397,0.6802,0.070585,0.0037856,0.023008
0.77809,0.36996,0.33818,0.37539,0.013462,0.67863,0.072161,0.003858,0.023067
0.7789,0.3699,0.33818,0.3754,0.013529,0.67705,0.073751,0.0039311,0.023126
0.7797,0.36984,0.33818,0.3754,0.013595,0.67545,0.075357,0.004005,0.023186
0.78051,0.36978,0.33818,0.37541,0.013662,0.67383,0.076979,0.0040795,0.023245
0.78132,0.36973,0.33818,0.37541,0.01373,0.6722,0.078616,0.0041548,0.023305
0.78212,0.36967,0.33818,0.37541,0.013798,0.67056,0.080267,0.0042308,0.023365
0.78293,0.36961,0.33818,0.37542,0.013866,0.6689,0.081934,0.0043075,0.023425
0.78373,0.36955,0.33818,0.37542,0.013935,0.66723,0.083616,0.0043849,0.023485
0.78454,0.36949,0.33818,0.37543,0.014004,0.66554,0.085313,0.004463,0.023546
0.78534,0.36943,0.33818,0.37543,0.014074,0.66383,0.087025,0.0045419,0.023606
0.78615,0.36937,0.33818,0.37543,0.014144,0.66211,0.088752,0.0046214,0.023667
0.78695,0.36931,0.33818,0.37544,0.014215,0.66038,0.090493,0.0047017,0.023728
0.78776,0.36924,0.33818,0.37544,0.014286,0.65863,0.092249,0.0047827,0.023788
0.78856,0.36918,0.33818,0.37544,0.014357,0.65687,0.094019,0.0048644,0.023849
0.78937,0.36912,0.33818,0.37545,0.014429,0.65509,0.095804,0.0049468,0.02391
0.79018,0.36906,0.33818,0.37545,0.014501,0.6533,0.097603,0.0050299,0.023971
0.79098,0.369,0.33818,0.37545,0.014573,0.65149,0.099416,0.0051138,0.024033
0.79179,0.36894,0.33818,0.37546,0.014646,0.64967,0.10124,0.0051983,0.024094
0.79259,0.36887,0.33818,0.37546,0.014719,0.64784,0.10308,0.0052836,0.024155
0.7934,0.36881,0.33818,0.37546,0.014793,0.64599,0.10494,0.0053695,0.024217
0.7942,0.36875,0.33818,0.37547,0.014867,0.64413,0.10681,0.0054562,0.024278
0.79501,0.36869,0.33818,0.37547,0.014942,0.64225,0.10869,0.0055435,0.02434
0.79581,0.36862,0.33818,0.37547,0.015017,0.64036,0.11059,0.0056316,0.024402
0.79662,0.36856,0.33818,0.37548,0.015092,0.63846,0.1125,0.0057203,0.024463
0.79743,0.3685,0.33818,0.37548,0.015168,0.63654,0.11442,0.0058098,0.024525
0.79823,0.36843,0.33818,0.37549,0.015244,0.63461,0.11636,0.0058999,0.024587
0.79904,0.36837,0.33818,0.37549,0.01532,0.63267,0.11831,0.0059908,0.024649
0.79984,0.3683,0.33818,0.37549,0.015397,0.63071,0.12027,0.0060823,0.024711
0.80065,0.36824,0.33818,0.37549,0.015474,0.62874,0.12225,0.0061746,0.024773
0.80145,0.36817,0.33818,0.3755,0.015551,0.62676,0.12424,0.0062675,0.024835
0.80226,0.36811,0.33818,0.3755,0.015629,0.62476,0.12624,0.0063611,0.024897
0.80306,0.36804,0.33818,0.3755,0.015708,0.62276,0.12825,0.0064554,0.02496
0.80387,0.36798,0.33818,0.37551,0.015786,0.62073,0.13028,0.0065504,0.025022
0.80467,0.36791,0.33818,0.37551,0.015865,0.6187,0.13232,0.0066461,0.025084
0.80548,0.36785,0.33818,0.37551,0.015944,0.61665,0.13437,0.0067425,0.025146
0.80629,0.36778,0.33818,0.37552,0.016024,0.6146,0.13644,0.0068395,0.025209
0.80709,0.36772,0.33818,0.37552,0.016104,0.61252,0.13852,0.0069372,0.025271
0.8079,0.36765,0.33818,0.37552,0.016185,0.61044,0.1406,0.0070356,0.025333
0.8087,0.36758,0.33818,0.37553,0.016265,0.60835,0.14271,0.0071347,0.025396
0.80951,0.36752,0.33818,0.37553,0.016346,0.60624,0.14482,0.0072344,0.025458
0.81031,0.36745,0.33818,0.37553,0.016428,0.60412,0.14694,0.0073348,0.025521
0.81112,0.36738,0.33818,0.37553,0.016509,0.60199,0.14908,0.0074359,0.025583
0.81192,0.36732,0.33818,0.37554,0.016592,0.59985,0.15123,0.0075377,0.025645
0.81273,0.36725,0.33818,0.37554,0.016674,0.59769,0.15339,0.0076401,0.025708
0.81353,0.36718,0.33818,0.37554,0.016757,0.59553,0.15556,0.0077431,0.02577
0.81434,0.36712,0.33818,0.37555,0.01684,0.59335,0.15774,0.0078469,0.025833
0.81515,0.36705,0.33818,0.37555,0.016923,0.59117,0.15993,0.0079512,0.025895
0.81595,0.36698,0.33818,0.37555,0.017007,0.58897,0.16214,0.0080563,0.025957
0.81676,0.36691,0.33818,0.37555,0.017091,0.58676,0.16435,0.008162,0.02602
0.81756,0.36685,0.33818,0.37556,0.017175,0.58454,0.16658,0.0082683,0.026082
0.81837,0.36678,0.33818,0.37556,0.01726,0.58231,0.16881,0.0083753,0.026144
0.81917,0.36671,0.33818,0.37556,0.017345,0.58006,0.17106,0.0084829,0.026207
0.81998,0.36664,0.33818,0.37557,0.01743,0.57781,0.17332,0.0085911,0.026269
0.82078,0.36658,0.33818,0.37557,0.017516,0.57555,0.17559,0.0087,0.026331
0.82159,0.36651,0.33818,0.37557,0.017601,0.57327,0.17787,0.0088096,0.026393
0.8224,0.36644,0.33818,0.37557,0.017688,0.57099,0.18015,0.0089197,0.026455
0.8232,0.36637,0.33818,0.37558,0.017774,0.5687,0.18245,0.0090305,0.026518
0.82401,0.3663,0.33818,0.37558,0.017861,0.5664,0.18476,0.0091419,0.02658
0.82481,0.36623,0.33818,0.37558,0.017948,0.56408,0.18708,0.0092539,0.026642
0.82562,0.36616,0.33818,0.37558,0.018035,0.56176,0.18941,0.0093666,0.026703
0.82642,0.3661,0.33818,0.37558,0.018123,0.55943,0.19174,0.0094799,0.026765
0.82723,0.36603,0.33818,0.37559,0.01821,0.55709,0.19409,0.0095937,0.026827
0.82803,0.36596,0.33818,0.37559,0.018299,0.55473,0.19644,0.0097082,0.026889
0.82884,0.36589,0.33818,0.37559,0.018387,0.55237,0.19881,0.0098233,0.026951
0.82964,0.36582,0.33818,0.37559,0.018476,0.55001,0.20118,0.009939,0.027012
0.83045,0.36575,0.33818,0.3756,0.018565,0.54763,0.20357,0.010055,0.027074
0.83126,0.36568,0.33818,0.3756,0.018654,0.54524,0.20596,0.010172,0.027135
0.83206,0.36561,0.33818,0.3756,0.018743,0.54284,0.20836,0.01029,0.027197
0.83287,0.36554,0.33818,0.3756,0.018833,0.54044,0.21077,0.010408,0.027258
0.83367,0.36548,0.33818,0.3756,0.018923,0.53803,0.21318,0.010526,0.027319
0.83448,0.36541,0.33818,0.37561,0.019013,0.53561,0.21561,0.010646,0.02738
0.83528,0.36534,0.33818,0.37561,0.019103,0.53318,0.21804,0.010765,0.027442
0.83609,0.36527,0.33818,0.37561,0.019194,0.53074,0.22048,0.010886,0.027503
0.83689,0.3652,0.33818,0.37561,0.019285,0.52829,0.22293,0.011007,0.027563
0.8377,0.36513,0.33818,0.37561,0.019376,0.52584,0.22539,0.011128,0.027624
0.8385,0.36506,0.33818,0.37562,0.019468,0.52338,0.22785,0.01125,0.027685
0.83931,0.36499,0.33818,0.37562,0.019559,0.52091,0.23033,0.011373,0.027746
0.84012,0.36492,0.33818,0.37562,0.019651,0.51843,0.23281,0.011496,0.027806
0.84092,0.36485,0.33818,0.37562,0.019743,0.51595,0.23529,0.01162,0.027866
0.84173,0.36478,0.33818,0.37562,0.019835,0.51346,0.23779,0.011744,0.027927
0.84253,0.36471,0.33818,0.37563,0.019928,0.51096,0.24029,0.011869,0.027987
0.84334,0.36464,0.33818,0.37563,0.020021,0.50846,0.2428,0.011994,0.028047
0.84414,0.36457,0.33818,0.37563,0.020114,0.50594,0.24531,0.01212,0.028107
0.84495,0.36451,0.33818,0.37563,0.020207,0.50343,0.24784,0.012247,0.028167
0.84575,0.36444,0.33818,0.37563,0.0203,0.5009,0.25036,0.012374,0.028226
0.84656,0.36437,0.33818,0.37563,0.020393,0.49837,0.2529,0.012501,0.028286
0.84736,0.3643,0.33818,0.37564,0.020487,0.49583,0.25544,0.012629,0.028345
0.84817,0.36423,0.33818,0.37564,0.020581,0.49329,0.25799,0.012758,0.028405
0.84898,0.36416,0.33818,0.37564,0.020675,0.49074,0.26054,0.012887,0.028464
0.84978,0.36409,0.33818,0.37564,0.020769,0.48818,0.2631,0.013016,0.028523
0.85059,0.36402,0.33818,0.37564,0.020864,0.48562,0.26566,0.013146,0.028582
0.85139,0.36395,0.33818,0.37564,0.020959,0.48305,0.26823,0.013277,0.028641
0.8522,0.36388,0.33818,0.37564,0.021053,0.48048,0.27081,0.013407,0.028699
0.853,0.36381,0.33818,0.37565,0.021148,0.4779,0.27339,0.013539,0.028758
0.85381,0.36375,0.33818,0.37565,0.021243,0.47532,0.27597,0.013671,0.028816
0.85461,0.36368,0.33818,0.37565,0.021339,0.47273,0.27857,0.013803,0.028874
0.85542,0.36361,0.33818,0.37565,0.021434,0.47014,0.28116,0.013936,0.028932
0.85623,0.36354,0.33818,0.37565,0.02153,0.46754,0.28376,0.014069,0.02899
0.85703,0.36347,0.33818,0.37565,0.021626,0.46493,0.28637,0.014203,0.029048
0.85784,0.3634,0.33818,0.37565,0.021722,0.46233,0.28898,0.014338,0.029106
0.85864,0.36333,0.33818,0.37565,0.021818,0.45971,0.29159,0.014472,0.029163
0.85945,0.36327,0.33818,0.37565,0.021914,0.4571,0.29421,0.014607,0.02922
0.86025,0.3632,0.33818,0.37566,0.02201,0.45448,0.29684,0.014743,0.029277
0.86106,0.36313,0.33818,0.37566,0.022107,0.45185,0.29946,0.014879,0.029334
0.86186,0.36306,0.33818,0.37566,0.022203,0.44922,0.30209,0.015015,0.029391
0.86267,0.36299,0.33818,0.37566,0.0223,0.44659,0.30473,0.015152,0.029448
0.86347,0.36293,0.33818,0.37566,0.022397,0.44395,0.30737,0.015289,0.029504
0.86428,0.36286,0.33818,0.37566,0.022494,0.44131,0.31001,0.015427,0.02956
0.86509,0.36279,0.33818,0.37566,0.022591,0.43867,0.31265,0.015565,0.029617
0.86589,0.36272,0.33818,0.37566,0.022688,0.43602,0.3153,0.015704,0.029673
0.8667,0.36266,0.33818,0.37566,0.022785,0.43337,0.31795,0.015843,0.029728
0.8675,0.36259,0.33818,0.37566,0.022883,0.43072,0.32061,0.015982,0.029784
0.86831,0.36252,0.33818,0.37566,0.02298,0.42807,0.32326,0.016122,0.029839
0.86911,0.36245,0.33818,0.37567,0.023078,0.42541,0.32592,0.016262,0.029895
0.86992,0.36239,0.33818,0.37567,0.023176,0.42275,0.32859,0.016402,0.02995
0.87072,0.36232,0.33818,0.37567,0.023274,0.42008,0.33125,0.016543,0.030004
0.87153,0.36225,0.33818,0.37567,0.023372,0.41742,0.33392,0.016684,0.030059
0.87233,0.36219,0.33818,0.37567,0.02347,0.41475,0.33659,0.016825,0.030114
0.87314,0.36212,0.33818,0.37567,0.023568,0.41208,0.33926,0.016967,0.030168
0.87395,0.36206,0.33818,0.37567,0.023666,0.40941,0.34193,0.017109,0.030222
0.87475,0.36199,0.33818,0.37567,0.023764,0.40673,0.3446,0.017252,0.030276
0.87556,0.36192,0.33818,0.37567,0.023862,0.40406,0.34728,0.017395,0.03033
0.87636,0.36186,0.33818,0.37567,0.023961,0.40138,0.34996,0.017538,0.030383
0.87717,0.36179,0.33818,0.37567,0.024059,0.3987,0.35264,0.017681,0.030437
0.87797,0.36173,0.33818,0.37567,0.024158,0.39602,0.35532,0.017825,0.03049
0.87878,0.36166,0.33818,0.37567,0.024256,0.39334,0.358,0.017969,0.030543
0.87958,0.3616,0.33818,0.37567,0.024355,0.39066,0.36068,0.018114,0.030596
0.88039,0.36153,0.33818,0.37567,0.024453,0.38798,0.36336,0.018258,0.030648
0.8812,0.36147,0.33818,0.37567,0.024552,0.3853,0.36604,0.018403,0.030701
0.882,0.36141,0.33818,0.37567,0.024651,0.38262,0.36873,0.018549,0.030753
0.88281,0.36134,0.33818,0.37567,0.024749,0.37993,0.37141,0.018694,0.030805
0.88361,0.36128,0.33818,0.37567,0.024848,0.37725,0.37409,0.01884,0.030856
0.88442,0.36121,0.33818,0.37567,0.024947,0.37456,0.37678,0.018986,0.030908
0.88522,0.36115,0.33818,0.37567,0.025046,0.37188,0.37946,0.019132,0.030959
0.88603,0.36109,0.33818,0.37567,0.025145,0.3692,0.38215,0.019279,0.031011
0.88683,0.36102,0.33818,0.37567,0.025244,0.36651,0.38483,0.019426,0.031061
0.88764,0.36096,0.33818,0.37567,0.025343,0.36383,0.38751,0.019573,0.031112
0.88844,0.3609,0.33818,0.37567,0.025441,0.36115,0.39019,0.01972,0.031163
0.88925,0.36084,0.33818,0.37567,0.02554,0.35847,0.39288,0.019868,0.031213
0.89006,0.36077,0.33818,0.37567,0.025639,0.35578,0.39556,0.020015,0.031263
0.89086,0.36071,0.33818,0.37567,0.025738,0.3531,0.39823,0.020163,0.031313
0.89167,0.36065,0.33818,0.37567,0.025837,0.35043,0.40091,0.020312,0.031363
0.89247,0.36059,0.33818,0.37567,0.025936,0.34775,0.40359,0.02046,0.031412
0.89328,0.36053,0.33818,0.37567,0.026035,0.34507,0.40627,0.020608,0.031462
0.89408,0.36047,0.33818,0.37567,0.026134,0.3424,0.40894,0.020757,0.031511
0.89489,0.36041,0.33818,0.37567,0.026233,0.33972,0.41161,0.020906,0.03156
0.89569,0.36035,0.33818,0.37567,0.026332,0.33705,0.41428,0.021055,0.031608
0.8965,0.36029,0.33818,0.37567,0.026431,0.33438,0.41695,0.021204,0.031657
0.8973,0.36023,0.33818,0.37567,0.026529,0.33172,0.41962,0.021354,0.031705
0.89811,0.36017,0.33818,0.37567,0.026628,0.32905,0.42228,0.021503,0.031753
0.89892,0.36011,0.33818,0.37567,0.026727,0.32639,0.42494,0.021653,0.031801
0.89972,0.36005,0.33818,0.37566,0.026826,0.32373,0.4276,0.021803,0.031848
0.90053,0.35999,0.33818,0.37566,0.026924,0.32107,0.43026,0.021953,0.031896
0.90133,0.35993,0.33818,0.37566,0.027023,0.31842,0.43291,0.022103,0.031943
0.90214,0.35987,0.33818,0.37566,0.027121,0.31577,0.43556,0.022253,0.03199
0.90294,0.35981,0.33818,0.37566,0.02722,0.31312,0.43821,0.022403,0.032037
0.90375,0.35976,0.33818,0.37566,0.027318,0.31047,0.44085,0.022554,0.032083
0.90455,0.3597,0.33818,0.37566,0.027417,0.30783,0.44349,0.022704,0.032129
0.90536,0.35964,0.33818,0.37566,0.027515,0.30519,0.44613,0.022855,0.032175
0.90617,0.35958,0.33818,0.37566,0.027613,0.30255,0.44876,0.023005,0.032221
0.90697,0.35953,0.33818,0.37566,0.027711,0.29992,0.45139,0.023156,0.032267
0.90778,0.35947,0.33818,0.37566,0.027809,0.2973,0.45402,0.023307,0.032312
0.90858,0.35942,0.33818,0.37566,0.027908,0.29467,0.45664,0.023457,0.032358
0.90939,0.35936,0.33818,0.37565,0.028005,0.29205,0.45926,0.023608,0.032403
0.91019,0.35931,0.33818,0.37565,0.028103,0.28944,0.46187,0.023759,0.032447
0.911,0.35925,0.33818,0.37565,0.028201,0.28683,0.46448,0.02391,0.032492
0.9118,0.3592,0.33818,0.37565,0.028299,0.28422,0.46708,0.024061,0.032536
0.91261,0.35914,0.33818,0.37565,0.028396,0.28162,0.46968,0.024212,0.032581
0.91341,0.35909,0.33818,0.37565,0.028494,0.27902,0.47228,0.024363,0.032624
0.91422,0.35903,0.33818,0.37565,0.028591,0.27643,0.47487,0.024514,0.032668
0.91503,0.35898,0.33818,0.37565,0.028688,0.27384,0.47745,0.024665,0.032712
0.91583,0.35893,0.33818,0.37564,0.028786,0.27126,0.48003,0.024816,0.032755
0.91664,0.35887,0.33818,0.37564,0.028883,0.26868,0.4826,0.024967,0.032798
0.91744,0.35882,0.33818,0.37564,0.028979,0.26611,0.48517,0.025118,0.032841
0.91825,0.35877,0.33818,0.37564,0.029076,0.26355,0.48773,0.025269,0.032884
0.91905,0.35872,0.33818,0.37564,0.029173,0.26099,0.49029,0.02542,0.032926
0.91986,0.35867,0.33818,0.37564,0.029269,0.25843,0.49284,0.02557,0.032968
0.92066,0.35862,0.33818,0.37564,0.029366,0.25588,0.49539,0.025721,0.033011
0.92147,0.35857,0.33818,0.37563,0.029462,0.25334,0.49793,0.025872,0.033052
0.92227,0.35852,0.33818,0.37563,0.029558,0.25081,0.50046,0.026022,0.033094
0.92308,0.35847,0.33818,0.37563,0.029654,0.24828,0.50298,0.026173,0.033135
0.92389,0.35842,0.33818,0.37563,0.02975,0.24575,0.5055,0.026323,0.033177
0.92469,0.35837,0.33818,0.37563,0.029846,0.24324,0.50802,0.026474,0.033218
0.9255,0.35832,0.33818,0.37563,0.029941,0.24073,0.51052,0.026624,0.033259
0.9263,0.35827,0.33818,0.37562,0.030037,0.23823,0.51302,0.026774,0.033299
0.92711,0.35822,0.33818,0.37562,0.030132,0.23573,0.51551,0.026924,0.03334
0.92791,0.35817,0.33818,0.37562,0.030227,0.23324,0.518,0.027074,0.03338
0.92872,0.35813,0.33818,0.37562,0.030322,0.23076,0.52048,0.027224,0.03342
0.92952,0.35808,0.33818,0.37562,0.030417,0.22829,0.52295,0.027373,0.03346
0.93033,0.35803,0.33818,0.37562,0.030511,0.22582,0.52541,0.027523,0.033499
0.93113,0.35799,0.33818,0.37561,0.030605,0.22336,0.52786,0.027672,0.033539
0.93194,0.35794,0.33818,0.37561,0.0307,0.22091,0.53031,0.027821,0.033578
0.93275,0.3579,0.33818,0.37561,0.030794,0.21847,0.53275,0.02797,0.033617
0.93355,0.35785,0.33818,0.37561,0.030887,0.21603,0.53518,0.028119,0.033656
0.93436,0.35781,0.33818,0.37561,0.030981,0.21361,0.5376,0.028268,0.033694
0.93516,0.35776,0.33818,0.3756,0.031074,0.21119,0.54002,0.028416,0.033733
0.93597,0.35772,0.33818,0.3756,0.031168,0.20878,0.54242,0.028564,0.033771
0.93677,0.35768,0.33818,0.3756,0.031261,0.20638,0.54482,0.028712,0.033809
0.93758,0.35763,0.33818,0.3756,0.031353,0.20398,0.54721,0.02886,0.033847
0.93838,0.35759,0.33818,0.37559,0.031446,0.2016,0.54959,0.029007,0.033885
0.93919,0.35755,0.33818,0.37559,0.031538,0.19922,0.55196,0.029155,0.033922
0.94,0.35751,0.33818,0.37559,0.031631,0.19686,0.55432,0.029302,0.03396
0.9408,0.35747,0.33818,0.37559,0.031723,0.1945,0.55667,0.029448,0.033997
0.94161,0.35742,0.33818,0.37559,0.031814,0.19215,0.55902,0.029595,0.034034
0.94241,0.35738,0.33818,0.37558,0.031906,0.18981,0.56135,0.029741,0.034071
0.94322,0.35734,0.33818,0.37558,0.031997,0.18748,0.56368,0.029887,0.034107
0.94402,0.3573,0.33818,0.37558,0.032088,0.18517,0.56599,0.030033,0.034144
0.94483,0.35727,0.33818,0.37558,0.032179,0.18286,0.5683,0.030178,0.03418
0.94563,0.35723,0.33818,0.37557,0.03227,0.18056,0.57059,0.030323,0.034216
0.94644,0.35719,0.33818,0.37557,0.03236,0.17827,0.57288,0.030468,0.034252
0.94724,0.35715,0.33818,0.37557,0.03245,0.17599,0.57515,0.030613,0.034288
0.94805,0.35711,0.33818,0.37557,0.03254,0.17372,0.57742,0.030757,0.034323
0.94886,0.35708,0.33818,0.37556,0.03263,0.17146,0.57967,0.0309,0.034359
0.94966,0.35704,0.33818,0.37556,0.032719,0.16921,0.58191,0.031044,0.034394
0.95047,0.357,0.33818,0.37556,0.032808,0.16697,0.58415,0.031187,0.034429
0.95127,0.35697,0.33818,0.37555,0.032897,0.16474,0.58637,0.03133,0.034464
0.95208,0.35693,0.33818,0.37555,0.032986,0.16252,0.58858,0.031472,0.034499
0.95288,0.3569,0.33818,0.37555,0.033074,0.16032,0.59078,0.031614,0.034534
0.95369,0.35686,0.33818,0.37555,0.033162,0.15812,0.59297,0.031756,0.034568
0.95449,0.35683,0.33818,0.37554,0.03325,0.15594,0.59515,0.031897,0.034602
0.9553,0.3568,0.33818,0.37554,0.033337,0.15377,0.59732,0.032038,0.034637
0.9561,0.35676,0.33818,0.37554,0.033424,0.1516,0.59947,0.032178,0.034671
0.95691,0.35673,0.33818,0.37554,0.033511,0.14945,0.60162,0.032318,0.034705
0.95772,0.3567,0.33818,0.37553,0.033598,0.14732,0.60375,0.032458,0.034738
0.95852,0.35667,0.33818,0.37553,0.033684,0.14519,0.60587,0.032597,0.034772
0.95933,0.35664,0.33818,0.37553,0.03377,0.14307,0.60798,0.032736,0.034805
0.96013,0.35661,0.33818,0.37552,0.033856,0.14097,0.61008,0.032874,0.034839
0.96094,0.35658,0.33818,0.37552,0.033942,0.13888,0.61216,0.033012,0.034872
0.96174,0.35655,0.33818,0.37552,0.034027,0.1368,0.61423,0.033149,0.034905
0.96255,0.35652,0.33818,0.37551,0.034112,0.13473,0.61629,0.033286,0.034938
0.96335,0.35649,0.33818,0.37551,0.034196,0.13268,0.61834,0.033422,0.034971
0.96416,0.35646,0.33818,0.37551,0.034281,0.13064,0.62038,0.033558,0.035003
0.96497,0.35643,0.33818,0.37551,0.034365,0.12861,0.6224,0.033694,0.035036
0.96577,0.35641,0.33818,0.3755,0.034448,0.12659,0.62441,0.033828,0.035068
0.96658,0.35638,0.33818,0.3755,0.034532,0.12459,0.62641,0.033963,0.035101
0.96738,0.35635,0.33818,0.3755,0.034615,0.1226,0.6284,0.034097,0.035133
0.96819,0.35633,0.33818,0.37549,0.034698,0.12062,0.63037,0.03423,0.035165
0.96899,0.3563,0.33818,0.37549,0.03478,0.11865,0.63233,0.034363,0.035197
0.9698,0.35628,0.33818,0.37549,0.034862,0.1167,0.63427,0.034495,0.035229
0.9706,0.35625,0.33818,0.37548,0.034944,0.11476,0.6362,0.034627,0.035261
0.97141,0.35623,0.33818,0.37548,0.035025,0.11283,0.63812,0.034758,0.035292
0.97221,0.35621,0.33818,0.37548,0.035106,0.11092,0.64003,0.034889,0.035324
0.97302,0.35618,0.33818,0.37547,0.035187,0.10902,0.64192,0.035019,0.035355
0.97383,0.35616,0.33818,0.37547,0.035267,0.10714,0.6438,0.035148,0.035387
0.97463,0.35614,0.33818,0.37547,0.035347,0.10527,0.64566,0.035277,0.035418
0.97544,0.35612,0.33818,0.37546,0.035427,0.10341,0.64752,0.035405,0.035449
0.97624,0.3561,0.33818,0.37546,0.035506,0.10156,0.64935,0.035533,0.03548
0.97705,0.35608,0.33818,0.37545,0.035586,0.099735,0.65117,0.03566,0.035511
0.97785,0.35606,0.33818,0.37545,0.035664,0.097919,0.65298,0.035786,0.035542
0.97866,0.35604,0.33818,0.37545,0.035742,0.096118,0.65478,0.035912,0.035573
0.97946,0.35602,0.33818,0.37544,0.03582,0.094331,0.65656,0.036037,0.035604
0.98027,0.356,0.33818,0.37544,0.035898,0.092558,0.65832,0.036161,0.035635
0.98107,0.35598,0.33818,0.37544,0.035975,0.090799,0.66007,0.036285,0.035665
0.98188,0.35596,0.33818,0.37543,0.036052,0.089056,0.66181,0.036408,0.035696
0.98269,0.35595,0.33818,0.37543,0.036129,0.087327,0.66353,0.036531,0.035726
0.98349,0.35593,0.33818,0.37543,0.036205,0.085612,0.66524,0.036653,0.035757
0.9843,0.35592,0.33818,0.37542,0.03628,0.083913,0.66693,0.036774,0.035787
0.9851,0.3559,0.33818,0.37542,0.036356,0.082228,0.66861,0.036894,0.035817
0.98591,0.35589,0.33818,0.37541,0.036431,0.080558,0.67027,0.037014,0.035848
0.98671,0.35587,0.33818,0.37541,0.036505,0.078904,0.67192,0.037133,0.035878
0.98752,0.35586,0.33818,0.37541,0.03658,0.077264,0.67355,0.037251,0.035908
0.98832,0.35584,0.33818,0.3754,0.036654,0.07564,0.67517,0.037369,0.035938
0.98913,0.35583,0.33818,0.3754,0.036727,0.074031,0.67677,0.037486,0.035968
0.98993,0.35582,0.33818,0.3754,0.0368,0.072438,0.67835,0.037602,0.035998
0.99074,0.35581,0.33818,0.37539,0.036873,0.07086,0.67992,0.037718,0.036028
0.99155,0.3558,0.33818,0.37539,0.036945,0.069298,0.68148,0.037832,0.036058
0.99235,0.35578,0.33818,0.37538,0.037017,0.067751,0.68302,0.037946,0.036088
0.99316,0.35577,0.33818,0.37538,0.037088,0.06622,0.68454,0.038059,0.036118
0.99396,0.35576,0.33818,0.37538,0.03716,0.064705,0.68605,0.038171,0.036148
0.99477,0.35576,0.33818,0.37537,0.03723,0.063206,0.68754,0.038283,0.036178
0.99557,0.35575,0.33818,0.37537,0.037301,0.061723,0.68901,0.038394,0.036207
0.99638,0.35574,0.33818,0.37536,0.03737,0.060256,0.69047,0.038504,0.036237
0.99718,0.35573,0.33818,0.37536,0.03744,0.058805,0.69191,0.038613,0.036267
0.99799,0.35572,0.33818,0.37536,0.037509,0.05737,0.69334,0.038721,0.036297
0.9988,0.35572,0.33818,0.37535,0.037578,0.055951,0.69475,0.038829,0.036327
0.9996,0.35571,0.33818,0.37535,0.037646,0.054549,0.69615,0.038936,0.036356
1.0004,0.35571,0.33818,0.37534,0.037714,0.053163,0.69752,0.039041,0.036386
1.0012,0.3557,0.33818,0.37534,0.037781,0.051794,0.69888,0.039146,0.036416
1.002,0.3557,0.33818,0.37534,0.037848,0.050441,0.70023,0.039251,0.036446
1.0028,0.35569,0.33818,0.37533,0.037915,0.049105,0.70156,0.039354,0.036475
1.0036,0.35569,0.33818,0.37533,0.037981,0.047785,0.70287,0.039456,0.036505
1.0044,0.35569,0.33818,0.37532,0.038047,0.046483,0.70416,0.039558,0.036535
1.0052,0.35568,0.33818,0.37532,0.038112,0.045197,0.70544,0.039659,0.036565
1.006,0.35568,0.33818,0.37531,0.038177,0.043928,0.7067,0.039759,0.036595
1.0069,0.35568,0.33818,0.37531,0.038241,0.042676,0.70794,0.039858,0.036625
1.0077,0.35568,0.33818,0.37531,0.038305,0.041441,0.70917,0.039956,0.036655
1.0085,0.35568,0.33818,0.3753,0.038369,0.040223,0.71038,0.040053,0.036685
1.0093,0.35568,0.33818,0.3753,0.038432,0.039022,0.71157,0.040149,0.036715
1.0101,0.35568,0.33818,0.37529,0.038495,0.037839,0.71275,0.040245,0.036745
1.0109,0.35568,0.33818,0.37529,0.038557,0.036672,0.7139,0.040339,0.036775
1.0117,0.35568,0.33818,0.37528,0.038619,0.035523,0.71504,0.040432,0.036805
1.0125,0.35569,0.33818,0.37528,0.03868,0.034392,0.71617,0.040525,0.036835
1.0133,0.35569,0.33818,0.37528,0.038741,0.033278,0.71727,0.040617,0.036865
1.0141,0.35569,0.33818,0.37527,0.038801,0.032181,0.71836,0.040707,0.036896
1.0149,0.3557,0.33818,0.37527,0.038861,0.031102,0.71943,0.040797,0.036926
1.0157,0.3557,0.33818,0.37526,0.038921,0.030041,0.72048,0.040886,0.036956
1.0165,0.3557,0.33818,0.37526,0.03898,0.028997,0.72152,0.040974,0.036987
1.0173,0.35571,0.33818,0.37525,0.039039,0.027971,0.72254,0.04106,0.037017
1.0181,0.35572,0.33818,0.37525,0.039097,0.026963,0.72353,0.041146,0.037048
1.0189,0.35572,0.33818,0.37524,0.039155,0.025972,0.72452,0.041231,0.037079
1.0197,0.35573,0.33818,0.37524,0.039212,0.025,0.72548,0.041315,0.037109
1.0205,0.35574,0.33818,0.37524,0.039269,0.024045,0.72643,0.041398,0.03714
1.0213,0.35574,0.33818,0.37523,0.039325,0.023109,0.72735,0.04148,0.037171
1.0222,0.35575,0.33818,0.37523,0.039381,0.02219,0.72826,0.041561,0.037202
1.023,0.35576,0.33818,0.37522,0.039437,0.021289,0.72915,0.04164,0.037233
1.0238,0.35577,0.33818,0.37522,0.039492,0.020407,0.73003,0.041719,0.037265
1.0246,0.35578,0.33818,0.37521,0.039546,0.019543,0.73088,0.041797,0.037296
1.0254,0.35579,0.33818,0.37521,0.0396,0.018697,0.73172,0.041874,0.037327
1.0262,0.3558,0.33818,0.3752,0.039654,0.017869,0.73254,0.041949,0.037359
1.027,0.35582,0.33818,0.3752,0.039707,0.017059,0.73334,0.042024,0.03739
1.0278,0.35583,0.33818,0.37519,0.03976,0.016268,0.73412,0.042098,0.037422
1.0286,0.35584,0.33818,0.37519,0.039812,0.015496,0.73488,0.04217,0.037454
1.0294,0.35585,0.33818,0.37519,0.039864,0.014741,0.73563,0.042242,0.037486
1.0302,0.35587,0.33818,0.37518,0.039915,0.014005,0.73636,0.042312,0.037518
1.031,0.35588,0.33818,0.37518,0.039966,0.013288,0.73706,0.042381,0.03755
1.0318,0.3559,0.33818,0.37517,0.040016,0.012589,0.73775,0.04245,0.037583
1.0326,0.35591,0.33818,0.37517,0.040066,0.011909,0.73842,0.042517,0.037615
1.0334,0.35593,0.33818,0.37516,0.040115,0.011247,0.73908,0.042583,0.037648
1.0342,0.35594,0.33818,0.37516,0.040164,0.010604,0.73971,0.042648,0.037681
1.035,0.35596,0.33818,0.37515,0.040213,0.0099795,0.74033,0.042712,0.037714
1.0358,0.35598,0.33818,0.37515,0.040261,0.0093737,0.74092,0.042774,0.037747
1.0367,0.35599,0.33818,0.37514,0.040308,0.0087868,0.7415,0.042836,0.03778
1.0375,0.35601,0.33818,0.37514,0.040355,0.0082185,0.74206,0.042897,0.037813
1.0383,0.35603,0.33818,0.37513,0.040401,0.0076691,0.7426,0.042956,0.037847
1.0391,0.35605,0.33818,0.37513,0.040447,0.0071385,0.74312,0.043014,0.03788
1.0399,0.35607,0.33818,0.37512,0.040493,0.0066267,0.74362,0.043072,0.037914
1.0407,0.35609,0.33818,0.37512,0.040538,0.0061338,0.74411,0.043128,0.037948
1.0415,0.35611,0.33818,0.37511,0.040583,0.0056598,0.74457,0.043182,0.037983
1.0423,0.35613,0.33818,0.37511,0.040627,0.0052047,0.74502,0.043236,0.038017
1.0431,0.35615,0.33818,0.37511,0.04067,0.0047685,0.74544,0.043289,0.038052
1.0439,0.35618,0.33818,0.3751,0.040713,0.0043514,0.74585,0.04334,0.038086
1.0447,0.3562,0.33818,0.3751,0.040756,0.0039532,0.74624,0.04339,0.038121
1.0455,0.35622,0.33818,0.37509,0.040798,0.003574,0.74661,0.04344,0.038156
1.0463,0.35625,0.33818,0.37509,0.04084,0.0032138,0.74696,0.043487,0.038192
1.0471,0.35627,0.33818,0.37508,0.040881,0.0028727,0.74729,0.043534,0.038227
1.0479,0.3563,0.33818,0.37508,0.040921,0.0025507,0.7476,0.04358,0.038263
1.0487,0.35632,0.33818,0.37507,0.040961,0.0022477,0.7479,0.043624,0.038299
1.0495,0.35635,0.33818,0.37507,0.041001,0.0019638,0.74817,0.043667,0.038335
1.0503,0.35637,0.33818,0.37506,0.04104,0.0016991,0.74843,0.043709,0.038371
1.0512,0.3564,0.33818,0.37506,0.041079,0.0014534,0.74866,0.04375,0.038408
1.052,0.35643,0.33818,0.37505,0.041117,0.0012269,0.74888,0.04379,0.038444
1.0528,0.35645,0.33818,0.37505,0.041155,0.0010195,0.74908,0.043828,0.038481
1.0536,0.35648,0.33818,0.37504,0.041192,0.00083135,0.74926,0.043865,0.038518
1.0544,0.35651,0.33818,0.37504,0.041229,0.00066231,0.74942,0.043901,0.038556
1.0552,0.35654,0.33818,0.37503,0.041265,0.00051245,0.74956,0.043936,0.038593
1.056,0.35657,0.33818,0.37503,0.041301,0.00038178,0.74968,0.04397,0.038631
1.0568,0.3566,0.33818,0.37502,0.041336,0.00027029,0.74978,0.044002,0.038669
1.0576,0.35663,0.33818,0.37502,0.04137,0.00017801,0.74986,0.044033,0.038708
1.0584,0.35666,0.33818,0.37501,0.041405,0.00010492,0.74992,0.044063,0.038746
1.0592,0.35669,0.33818,0.37501,0.041438,5.1035e-05,0.74997,0.044092,0.038785
1.06,0.35672,0.33818,0.37501,0.041472,1.636e-05,0.74999,0.044119,0.038824
1.0608,0.35676,0.33818,0.375,0.041504,8.941e-07,0.75,0.044145,0.038863
1.0616,0.35679,0.33818,0.375,0.041537,4.6381e-06,0.74999,0.04417,0.038903
1.0624,0.35682,0.33818,0.37499,0.041568,2.7592e-05,0.74995,0.044194,0.038943
1.0632,0.35686,0.33818,0.37499,0.0416,6.9755e-05,0.7499,0.044216,0.038983
1.064,0.35689,0.33818,0.37498,0.04163,0.00013112,0.74983,0.044238,0.039023
1.0648,0.35692,0.33818,0.37498,0.041661,0.0002117,0.74974,0.044257,0.039064
1.0657,0.35696,0.33818,0.37497,0.04169,0.00031147,0.74963,0.044276,0.039105
1.0665,0.35699,0.33818,0.37497,0.04172,0.00043043,0.7495,0.044294,0.039146
1.0673,0.35703,0.33818,0.37496,0.041748,0.00056859,0.74936,0.04431,0.039187
1.0681,0.35707,0.33818,0.37496,0.041777,0.00072592,0.74919,0.044325,0.039229
1.0689,0.3571,0.33818,0.37495,0.041804,0.00090243,0.749,0.044338,0.039271
1.0697,0.35714,0.33818,0.37495,0.041832,0.0010981,0.7488,0.04435,0.039313
1.0705,0.35718,0.33818,0.37494,0.041859,0.0013129,0.74857,0.044362,0.039356
1.0713,0.35722,0.33818,0.37494,0.041885,0.0015469,0.74833,0.044371,0.039398
1.0721,0.35726,0.33818,0.37493,0.041911,0.0018,0.74807,0.04438,0.039442
1.0729,0.35729,0.33818,0.37493,0.041936,0.0020722,0.74778,0.044387,0.039485
1.0737,0.35733,0.33818,0.37492,0.041961,0.0023635,0.74748,0.044393,0.039529
1.0745,0.35737,0.33818,0.37492,0.041985,0.0026739,0.74716,0.044398,0.039573
1.0753,0.35741,0.33818,0.37491,0.042009,0.0030034,0.74682,0.044401,0.039617
1.0761,0.35745,0.33818,0.37491,0.042032,0.003352,0.74647,0.044403,0.039662
1.0769,0.3575,0.33818,0.3749,0.042055,0.0037195,0.74609,0.044404,0.039707
1.0777,0.35754,0.33818,0.3749,0.042078,0.0041061,0.74569,0.044403,0.039752
1.0785,0.35758,0.33818,0.3749,0.042099,0.0045117,0.74528,0.044401,0.039797
1.0793,0.35762,0.33818,0.37489,0.042121,0.0049363,0.74484,0.044398,0.039843
1.0801,0.35766,0.33818,0.37489,0.042142,0.0053798,0.74439,0.044394,0.039889
1.081,0.35771,0.33818,0.37488,0.042162,0.0058423,0.74392,0.044388,0.039936
1.0818,0.35775,0.33818,0.37488,0.042182,0.0063237,0.74343,0.044381,0.039983
1.0826,0.3578,0.33818,0.37487,0.042201,0.0068239,0.74292,0.044373,0.04003
1.0834,0.35784,0.33818,0.37487,0.04222,0.0073431,0.74239,0.044363,0.040077
1.0842,0.35788,0.33818,0.37486,0.042239,0.007881,0.74184,0.044352,0.040125
1.085,0.35793,0.33818,0.37486,0.042257,0.0084378,0.74128,0.04434,0.040173
1.0858,0.35798,0.33818,0.37485,0.042274,0.0090133,0.74069,0.044327,0.040222
1.0866,0.35802,0.33818,0.37485,0.042291,0.0096076,0.74009,0.044312,0.040271
1.0874,0.35807,0.33818,0.37484,0.042308,0.010221,0.73947,0.044296,0.04032
1.0882,0.35811,0.33818,0.37484,0.042324,0.010852,0.73882,0.044278,0.040369
1.089,0.35816,0.33818,0.37483,0.042339,0.011503,0.73817,0.044259,0.040419
1.0898,0.35821,0.33818,0.37483,0.042354,0.012172,0.73749,0.044239,0.040469
1.0906,0.35826,0.33818,0.37482,0.042369,0.012859,0.73679,0.044218,0.04052
1.0914,0.35831,0.33818,0.37482,0.042383,0.013565,0.73607,0.044195,0.040571
1.0922,0.35835,0.33818,0.37482,0.042397,0.01429,0.73534,0.044171,0.040622
1.093,0.3584,0.33818,0.37481,0.04241,0.015033,0.73459,0.044146,0.040674
1.0938,0.35845,0.33818,0.37481,0.042422,0.015795,0.73382,0.044119,0.040726
1.0946,0.3585,0.33818,0.3748,0.042435,0.016575,0.73303,0.044091,0.040778
1.0955,0.35855,0.33818,0.3748,0.042446,0.017373,0.73222,0.044062,0.040831
1.0963,0.3586,0.33818,0.37479,0.042458,0.018189,0.7314,0.044031,0.040884
1.0971,0.35865,0.33818,0.37479,0.042468,0.019024,0.73055,0.043999,0.040938
1.0979,0.35871,0.33818,0.37478,0.042479,0.019877,0.72969,0.043966,0.040991
1.0987,0.35876,0.33818,0.37478,0.042489,0.020749,0.72881,0.043932,0.041046
1.0995,0.35881,0.33818,0.37477,0.042498,0.021638,0.72791,0.043896,0.0411
1.1003,0.35886,0.33818,0.37477,0.042507,0.022546,0.72699,0.043859,0.041155
1.1011,0.35891,0.33818,0.37477,0.042515,0.023471,0.72606,0.04382,0.041211
1.1019,0.35897,0.33818,0.37476,0.042523,0.024415,0.72511,0.04378,0.041266
1.1027,0.35902,0.33818,0.37476,0.042531,0.025377,0.72414,0.043739,0.041322
1.1035,0.35907,0.33818,0.37475,0.042538,0.026356,0.72315,0.043697,0.041379
1.1043,0.35913,0.33818,0.37475,0.042544,0.027354,0.72214,0.043653,0.041436
1.1051,0.35918,0.33818,0.37474,0.04255,0.028369,0.72112,0.043608,0.041493
1.1059,0.35924,0.33818,0.37474,0.042556,0.029402,0.72008,0.043562,0.041551
1.1067,0.35929,0.33818,0.37473,0.042561,0.030452,0.71902,0.043514,0.041609
1.1075,0.35935,0.33818,0.37473,0.042566,0.031521,0.71794,0.043465,0.041667
1.1083,0.3594,0.33818,0.37473,0.04257,0.032607,0.71684,0.043415,0.041726
1.1091,0.35946,0.33818,0.37472,0.042574,0.03371,0.71573,0.043363,0.041785
1.11,0.35951,0.33818,0.37472,0.042578,0.034831,0.7146,0.04331,0.041845
1.1108,0.35957,0.33818,0.37471,0.042581,0.035969,0.71346,0.043256,0.041905
1.1116,0.35963,0.33818,0.37471,0.042583,0.037125,0.71229,0.043201,0.041965
1.1124,0.35968,0.33818,0.3747,0.042585,0.038298,0.71111,0.043144,0.042026
1.1132,0.35974,0.33818,0.3747,0.042587,0.039488,0.70991,0.043086,0.042088
1.114,0.3598,0.33818,0.37469,0.042588,0.040696,0.70869,0.043026,0.042149
1.1148,0.35986,0.33818,0.37469,0.042589,0.04192,0.70746,0.042966,0.042211
1.1156,0.35992,0.33818,0.37469,0.042589,0.043162,0.70621,0.042904,0.042274
1.1164,0.35997,0.33818,0.37468,0.042589,0.04442,0.70494,0.042841,0.042337
1.1172,0.36003,0.33818,0.37468,0.042588,0.045696,0.70366,0.042776,0.0424
1.118,0.36009,0.33818,0.37467,0.042587,0.046988,0.70236,0.04271,0.042464
1.1188,0.36015,0.33818,0.37467,0.042586,0.048298,0.70104,0.042643,0.042528
1.1196,0.36021,0.33818,0.37467,0.042584,0.049624,0.69971,0.042575,0.042593
1.1204,0.36027,0.33818,0.37466,0.042581,0.050966,0.69836,0.042505,0.042657
1.1212,0.36033,0.33818,0.37466,0.042579,0.052326,0.69699,0.042434,0.042723
1.122,0.36039,0.33818,0.37465,0.042575,0.053701,0.6956,0.042362,0.042789
1.1228,0.36045,0.33818,0.37465,0.042572,0.055094,0.6942,0.042289,0.042855
1.1236,0.36051,0.33818,0.37464,0.042568,0.056502,0.69279,0.042214,0.042922
1.1245,0.36057,0.33818,0.37464,0.042563,0.057927,0.69135,0.042138,0.042989
1.1253,0.36063,0.33818,0.37464,0.042558,0.059368,0.68991,0.042061,0.043056
1.1261,0.3607,0.33818,0.37463,0.042553,0.060826,0.68844,0.041982,0.043124
1.1269,0.36076,0.33818,0.37463,0.042548,0.062299,0.68696,0.041903,0.043192
1.1277,0.36082,0.33818,0.37462,0.042541,0.063789,0.68546,0.041822,0.043261
1.1285,0.36088,0.33818,0.37462,0.042535,0.065294,0.68395,0.041739,0.04333
1.1293,0.36094,0.33818,0.37462,0.042528,0.066815,0.68242,0.041656,0.0434
1.1301,0.36101,0.33818,0.37461,0.042521,0.068352,0.68087,0.041571,0.04347
1.1309,0.36107,0.33818,0.37461,0.042513,0.069905,0.67931,0.041485,0.043541
1.1317,0.36113,0.33818,0.3746,0.042505,0.071473,0.67774,0.041398,0.043612
1.1325,0.3612,0.33818,0.3746,0.042496,0.073057,0.67614,0.04131,0.043683
1.1333,0.36126,0.33818,0.3746,0.042487,0.074657,0.67454,0.04122,0.043755
1.1341,0.36132,0.33818,0.37459,0.042478,0.076272,0.67292,0.041129,0.043827
1.1349,0.36139,0.33818,0.37459,0.042468,0.077902,0.67128,0.041037,0.043899
1.1357,0.36145,0.33818,0.37459,0.042458,0.079547,0.66962,0.040944,0.043973
1.1365,0.36152,0.33818,0.37458,0.042448,0.081207,0.66796,0.040849,0.044046
1.1373,0.36158,0.33818,0.37458,0.042437,0.082883,0.66627,0.040753,0.04412
1.1381,0.36165,0.33818,0.37457,0.042425,0.084573,0.66458,0.040656,0.044194
1.1389,0.36171,0.33818,0.37457,0.042414,0.086279,0.66286,0.040558,0.044269
1.1398,0.36178,0.33818,0.37457,0.042402,0.087999,0.66114,0.040459,0.044344
1.1406,0.36184,0.33818,0.37456,0.042389,0.089734,0.65939,0.040359,0.04442
1.1414,0.36191,0.33818,0.37456,0.042377,0.091483,0.65764,0.040257,0.044496
1.1422,0.36197,0.33818,0.37456,0.042363,0.093247,0.65587,0.040154,0.044573
1.143,0.36204,0.33818,0.37455,0.04235,0.095025,0.65408,0.04005,0.04465
1.1438,0.36211,0.33818,0.37455,0.042336,0.096818,0.65228,0.039945,0.044727
1.1446,0.36217,0.33818,0.37455,0.042322,0.098625,0.65047,0.039838,0.044805
1.1454,0.36224,0.33818,0.37454,0.042307,0.10045,0.64864,0.039731,0.044883
1.1462,0.3623,0.33818,0.37454,0.042292,0.10228,0.6468,0.039622,0.044962
1.147,0.36237,0.33818,0.37454,0.042277,0.10413,0.64494,0.039512,0.045041
1.1478,0.36244,0.33818,0.37453,0.042261,0.10599,0.64307,0.039402,0.04512
1.1486,0.3625,0.33818,0.37453,0.042245,0.10787,0.64119,0.039289,0.0452
1.1494,0.36257,0.33818,0.37452,0.042229,0.10976,0.63929,0.039176,0.045281
1.1502,0.36264,0.33818,0.37452,0.042212,0.11167,0.63738,0.039062,0.045362
1.151,0.36271,0.33818,0.37452,0.042195,0.11358,0.63545,0.038946,0.045443
1.1518,0.36277,0.33818,0.37451,0.042177,0.11551,0.63352,0.03883,0.045525
1.1526,0.36284,0.33818,0.37451,0.04216,0.11746,0.63156,0.038712,0.045607
1.1534,0.36291,0.33818,0.37451,0.042141,0.11942,0.6296,0.038593,0.045689
1.1543,0.36298,0.33818,0.3745,0.042123,0.12139,0.62762,0.038474,0.045772
1.1551,0.36304,0.33818,0.3745,0.042104,0.12337,0.62563,0.038353,0.045856
1.1559,0.36311,0.33818,0.3745,0.042085,0.12537,0.62363,0.038231,0.04594
1.1567,0.36318,0.33818,0.3745,0.042066,0.12738,0.62162,0.038107,0.046024
1.1575,0.36325,0.33818,0.37449,0.042046,0.1294,0.61959,0.037983,0.046109
1.1583,0.36332,0.33818,0.37449,0.042026,0.13143,0.61755,0.037858,0.046194
1.1591,0.36338,0.33818,0.37449,0.042006,0.13348,0.61549,0.037732,0.046279
1.1599,0.36345,0.33818,0.37448,0.041985,0.13554,0.61343,0.037604,0.046365
1.1607,0.36352,0.33818,0.37448,0.041964,0.13761,0.61135,0.037476,0.046452
1.1615,0.36359,0.33818,0.37448,0.041942,0.13969,0.60926,0.037346,0.046539
1.1623,0.36366,0.33818,0.37447,0.041921,0.14179,0.60716,0.037216,0.046626
1.1631,0.36373,0.33818,0.37447,0.041899,0.1439,0.60504,0.037084,0.046713
1.1639,0.3638,0.33818,0.37447,0.041877,0.14602,0.60292,0.036952,0.046802
1.1647,0.36387,0.33818,0.37446,0.041854,0.14815,0.60078,0.036818,0.04689
1.1655,0.36393,0.33818,0.37446,0.041831,0.15029,0.59863,0.036684,0.046979
1.1663,0.364,0.33818,0.37446,0.041808,0.15245,0.59647,0.036548,0.047068
1.1671,0.36407,0.33818,0.37446,0.041785,0.15461,0.5943,0.036412,0.047158
1.1679,0.36414,0.33818,0.37445,0.041761,0.15679,0.59212,0.036274,0.047248
1.1688,0.36421,0.33818,0.37445,0.041737,0.15898,0.58992,0.036136,0.047339
1.1696,0.36428,0.33818,0.37445,0.041713,0.16118,0.58772,0.035997,0.04743
1.1704,0.36435,0.33818,0.37445,0.041689,0.16339,0.5855,0.035856,0.047521
1.1712,0.36442,0.33818,0.37444,0.041664,0.16561,0.58328,0.035715,0.047613
1.172,0.36449,0.33818,0.37444,0.041639,0.16784,0.58104,0.035573,0.047705
1.1728,0.36456,0.33818,0.37444,0.041613,0.17008,0.57879,0.035429,0.047797
1.1736,0.36463,0.33818,0.37443,0.041588,0.17234,0.57653,0.035285,0.04789
1.1744,0.3647,0.33818,0.37443,0.041562,0.1746,0.57427,0.03514,0.047984
1.1752,0.36476,0.33818,0.37443,0.041536,0.17687,0.57199,0.034994,0.048078
1.176,0.36483,0.33818,0.37443,0.04151,0.17916,0.5697,0.034847,0.048172
1.1768,0.3649,0.33818,0.37442,0.041483,0.18145,0.5674,0.0347,0.048266
1.1776,0.36497,0.33818,0.37442,0.041456,0.18375,0.56509,0.034551,0.048361
1.1784,0.36504,0.33818,0.37442,0.041429,0.18607,0.56277,0.034402,0.048456
1.1792,0.36511,0.33818,0.37442,0.041402,0.18839,0.56044,0.034251,0.048552
1.18,0.36518,0.33818,0.37442,0.041374,0.19072,0.55811,0.0341,0.048648
1.1808,0.36525,0.33818,0.37441,0.041346,0.19307,0.55576,0.033948,0.048745
1.1816,0.36532,0.33818,0.37441,0.041318,0.19542,0.5534,0.033795,0.048842
1.1824,0.36539,0.33818,0.37441,0.04129,0.19778,0.55104,0.033641,0.048939
1.1833,0.36546,0.33818,0.37441,0.041262,0.20015,0.54866,0.033487,0.049036
1.1841,0.36553,0.33818,0.3744,0.041233,0.20253,0.54628,0.033331,0.049134
1.1849,0.3656,0.33818,0.3744,0.041204,0.20492,0.54389,0.033175,0.049233
1.1857,0.36566,0.33818,0.3744,0.041175,0.20731,0.54149,0.033018,0.049331
1.1865,0.36573,0.33818,0.3744,0.041145,0.20972,0.53908,0.03286,0.049431
1.1873,0.3658,0.33818,0.3744,0.041116,0.21213,0.53666,0.032702,0.04953
1.1881,0.36587,0.33818,0.37439,0.041086,0.21455,0.53423,0.032542,0.04963
1.1889,0.36594,0.33818,0.37439,0.041056,0.21698,0.5318,0.032382,0.04973
1.1897,0.36601,0.33818,0.37439,0.041026,0.21942,0.52936,0.032221,0.049831
1.1905,0.36608,0.33818,0.37439,0.040996,0.22187,0.52691,0.03206,0.049931
1.1913,0.36615,0.33818,0.37439,0.040965,0.22432,0.52445,0.031898,0.050033
1.1921,0.36622,0.33818,0.37438,0.040934,0.22678,0.52198,0.031735,0.050134
1.1929,0.36628,0.33818,0.37438,0.040903,0.22925,0.51951,0.031571,0.050236
1.1937,0.36635,0.33818,0.37438,0.040872,0.23173,0.51703,0.031406,0.050338
1.1945,0.36642,0.33818,0.37438,0.040841,0.23421,0.51454,0.031241,0.050441
1.1953,0.36649,0.33818,0.37438,0.04081,0.2367,0.51205,0.031075,0.050544
1.1961,0.36656,0.33818,0.37437,0.040778,0.2392,0.50955,0.030909,0.050647
1.1969,0.36663,0.33818,0.37437,0.040746,0.24171,0.50704,0.030742,0.050751
1.1977,0.36669,0.33818,0.37437,0.040714,0.24422,0.50452,0.030574,0.050855
1.1986,0.36676,0.33818,0.37437,0.040682,0.24674,0.502,0.030406,0.050959
1.1994,0.36683,0.33818,0.37437,0.04065,0.24926,0.49947,0.030237,0.051063
1.2002,0.3669,0.33818,0.37437,0.040618,0.25179,0.49694,0.030067,0.051168
1.201,0.36696,0.33818,0.37436,0.040585,0.25433,0.4944,0.029897,0.051273
1.2018,0.36703,0.33818,0.37436,0.040552,0.25688,0.49185,0.029726,0.051379
1.2026,0.3671,0.33818,0.37436,0.040519,0.25943,0.4893,0.029554,0.051485
1.2034,0.36717,0.33818,0.37436,0.040486,0.26198,0.48674,0.029382,0.051591
1.2042,0.36723,0.33818,0.37436,0.040453,0.26455,0.48417,0.029209,0.051697
1.205,0.3673,0.33818,0.37436,0.04042,0.26711,0.4816,0.029036,0.051804
1.2058,0.36737,0.33818,0.37436,0.040387,0.26969,0.47902,0.028863,0.051911
1.2066,0.36743,0.33818,0.37435,0.040353,0.27227,0.47644,0.028688,0.052018
1.2074,0.3675,0.33818,0.37435,0.04032,0.27485,0.47386,0.028514,0.052126
1.2082,0.36757,0.33818,0.37435,0.040286,0.27744,0.47127,0.028338,0.052234
1.209,0.36763,0.33818,0.37435,0.040252,0.28003,0.46867,0.028162,0.052342
1.2098,0.3677,0.33818,0.37435,0.040218,0.28263,0.46607,0.027986,0.05245
1.2106,0.36777,0.33818,0.37435,0.040184,0.28523,0.46346,0.027809,0.052559
1.2114,0.36783,0.33818,0.37435,0.04015,0.28784,0.46085,0.027632,0.052668
1.2122,0.3679,0.33818,0.37435,0.040116,0.29046,0.45824,0.027454,0.052777
1.2131,0.36796,0.33818,0.37434,0.040081,0.29307,0.45562,0.027276,0.052886
1.2139,0.36803,0.33818,0.37434,0.040047,0.29569,0.45299,0.027098,0.052996
1.2147,0.36809,0.33818,0.37434,0.040012,0.29832,0.45037,0.026919,0.053106
1.2155,0.36816,0.33818,0.37434,0.039978,0.30095,0.44774,0.026739,0.053216
1.2163,0.36822,0.33818,0.37434,0.039943,0.30358,0.4451,0.02656,0.053327
1.2171,0.36829,0.33818,0.37434,0.039908,0.30622,0.44246,0.026379,0.053437
1.2179,0.36835,0.33818,0.37434,0.039873,0.30886,0.43982,0.026199,0.053548
1.2187,0.36841,0.33818,0.37434,0.039839,0.3115,0.43718,0.026018,0.053659
1.2195,0.36848,0.33818,0.37434,0.039804,0.31415,0.43453,0.025837,0.053771
1.2203,0.36854,0.33818,0.37434,0.039769,0.3168,0.43188,0.025655,0.053882
1.2211,0.36861,0.33818,0.37434,0.039734,0.31945,0.42922,0.025473,0.053994
1.2219,0.36867,0.33818,0.37434,0.039698,0.32211,0.42656,0.025291,0.054106
1.2227,0.36873,0.33818,0.37433,0.039663,0.32477,0.4239,0.025108,0.054218
1.2235,0.3688,0.33818,0.37433,0.039628,0.32743,0.42124,0.024925,0.054331
1.2243,0.36886,0.33818,0.37433,0.039593,0.33009,0.41858,0.024742,0.054443
1.2251,0.36892,0.33818,0.37433,0.039557,0.33276,0.41591,0.024559,0.054556
1.2259,0.36898,0.33818,0.37433,0.039522,0.33542,0.41324,0.024375,0.054669
1.2267,0.36904,0.33818,0.37433,0.039487,0.33809,0.41057,0.024191,0.054782
1.2276,0.36911,0.33818,0.37433,0.039451,0.34077,0.4079,0.024007,0.054896
1.2284,0.36917,0.33818,0.37433,0.039416,0.34344,0.40522,0.023822,0.055009
1.2292,0.36923,0.33818,0.37433,0.03938,0.34612,0.40255,0.023638,0.055123
1.23,0.36929,0.33818,0.37433,0.039345,0.34879,0.39987,0.023453,0.055237
1.2308,0.36935,0.33818,0.37433,0.03931,0.35147,0.39719,0.023268,0.055351
1.2316,0.36941,0.33818,0.37433,0.039274,0.35415,0.39451,0.023083,0.055465
1.2324,0.36947,0.33818,0.37433,0.039239,0.35683,0.39183,0.022898,0.055579
1.2332,0.36953,0.33818,0.37433,0.039203,0.35951,0.38915,0.022712,0.055694
1.234,0.36959,0.33818,0.37433,0.039168,0.36219,0.38647,0.022527,0.055809
1.2348,0.36965,0.33818,0.37433,0.039132,0.36488,0.38378,0.022341,0.055923
1.2356,0.36971,0.33818,0.37433,0.039097,0.36756,0.3811,0.022155,0.056038
1.2364,0.36977,0.33818,0.37433,0.039061,0.37024,0.37842,0.021969,0.056153
1.2372,0.36983,0.33818,0.37433,0.039026,0.37293,0.37573,0.021783,0.056268
1.238,0.36989,0.33818,0.37433,0.03899,0.37561,0.37305,0.021597,0.056384
1.2388,0.36994,0.33818,0.37433,0.038955,0.37829,0.37036,0.021411,0.056499
1.2396,0.37,0.33818,0.37433,0.03892,0.38098,0.36768,0.021225,0.056614
1.2404,0.37006,0.33818,0.37433,0.038884,0.38366,0.365,0.021039,0.05673
1.2412,0.37012,0.33818,0.37433,0.038849,0.38634,0.36231,0.020853,0.056846
1.2421,0.37017,0.33818,0.37433,0.038814,0.38903,0.35963,0.020666,0.056961
1.2429,0.37023,0.33818,0.37433,0.038779,0.39171,0.35695,0.02048,0.057077
1.2437,0.37029,0.33818,0.37433,0.038744,0.39439,0.35427,0.020294,0.057193
1.2445,0.37034,0.33818,0.37433,0.038709,0.39707,0.35159,0.020108,0.057309
1.2453,0.3704,0.33818,0.37433,0.038674,0.39975,0.34891,0.019922,0.057425
1.2461,0.37045,0.33818,0.37433,0.038639,0.40243,0.34624,0.019736,0.057541
1.2469,0.37051,0.33818,0.37433,0.038604,0.4051,0.34356,0.01955,0.057657
1.2477,0.37056,0.33818,0.37433,0.038569,0.40778,0.34089,0.019364,0.057774
1.2485,0.37062,0.33818,0.37433,0.038534,0.41045,0.33822,0.019178,0.05789
1.2493,0.37067,0.33818,0.37433,0.038499,0.41312,0.33555,0.018993,0.058006
1.2501,0.37072,0.33818,0.37433,0.038465,0.41579,0.33288,0.018807,0.058123
1.2509,0.37078,0.33818,0.37433,0.03843,0.41846,0.33021,0.018622,0.058239
1.2517,0.37083,0.33818,0.37433,0.038396,0.42112,0.32755,0.018436,0.058355
1.2525,0.37088,0.33818,0.37433,0.038362,0.42378,0.32489,0.018251,0.058472
1.2533,0.37094,0.33818,0.37434,0.038327,0.42644,0.32223,0.018066,0.058588
1.2541,0.37099,0.33818,0.37434,0.038293,0.4291,0.31957,0.017882,0.058705
1.2549,0.37104,0.33818,0.37434,0.038259,0.43176,0.31692,0.017697,0.058821
1.2557,0.37109,0.33818,0.37434,0.038225,0.43441,0.31427,0.017513,0.058937
1.2565,0.37114,0.33818,0.37434,0.038191,0.43706,0.31162,0.017329,0.059054
1.2574,0.37119,0.33818,0.37434,0.038158,0.4397,0.30898,0.017145,0.05917
1.2582,0.37124,0.33818,0.37434,0.038124,0.44234,0.30634,0.016962,0.059287
1.259,0.37129,0.33818,0.37434,0.038091,0.44498,0.3037,0.016778,0.059403
1.2598,0.37134,0.33818,0.37434,0.038057,0.44762,0.30107,0.016595,0.059519
1.2606,0.37139,0.33818,0.37434,0.038024,0.45025,0.29844,0.016413,0.059635
1.2614,0.37144,0.33818,0.37434,0.037991,0.45288,0.29581,0.01623,0.059752
1.2622,0.37149,0.33818,0.37434,0.037958,0.4555,0.29319,0.016048,0.059868
1.263,0.37154,0.33818,0.37435,0.037925,0.45812,0.29057,0.015867,0.059984
1.2638,0.37159,0.33818,0.37435,0.037893,0.46073,0.28796,0.015685,0.0601
1.2646,0.37163,0.33818,0.37435,0.03786,0.46334,0.28535,0.015505,0.060216
1.2654,0.37168,0.33818,0.37435,0.037828,0.46595,0.28275,0.015324,0.060332
1.2662,0.37173,0.33818,0.37435,0.037796,0.46855,0.28015,0.015144,0.060447
1.267,0.37177,0.33818,0.37435,0.037764,0.47115,0.27756,0.014964,0.060563
1.2678,0.37182,0.33818,0.37435,0.037732,0.47374,0.27497,0.014785,0.060679
1.2686,0.37186,0.33818,0.37435,0.0377,0.47633,0.27238,0.014606,0.060794
1.2694,0.37191,0.33818,0.37436,0.037668,0.47891,0.2698,0.014427,0.060909
1.2702,0.37195,0.33818,0.37436,0.037637,0.48148,0.26723,0.014249,0.061025
1.271,0.372,0.33818,0.37436,0.037606,0.48406,0.26466,0.014072,0.06114
1.2719,0.37204,0.33818,0.37436,0.037575,0.48662,0.2621,0.013895,0.061255
1.2727,0.37208,0.33818,0.37436,0.037544,0.48918,0.25954,0.013718,0.06137
1.2735,0.37213,0.33818,0.37436,0.037513,0.49173,0.25699,0.013542,0.061484
1.2743,0.37217,0.33818,0.37436,0.037483,0.49428,0.25445,0.013367,0.061599
1.2751,0.37221,0.33818,0.37437,0.037453,0.49682,0.25191,0.013192,0.061713
1.2759,0.37225,0.33818,0.37437,0.037423,0.49936,0.24938,0.013018,0.061827
1.2767,0.3723,0.33818,0.37437,0.037393,0.50189,0.24685,0.012844,0.061942
1.2775,0.37234,0.33818,0.37437,0.037363,0.50441,0.24433,0.012671,0.062055
1.2783,0.37238,0.33818,0.37437,0.037334,0.50692,0.24182,0.012498,0.062169
1.2791,0.37242,0.33818,0.37437,0.037304,0.50943,0.23931,0.012326,0.062283
1.2799,0.37246,0.33818,0.37438,0.037275,0.51194,0.23682,0.012155,0.062396
1.2807,0.3725,0.33818,0.37438,0.037247,0.51443,0.23432,0.011984,0.062509
1.2815,0.37253,0.33818,0.37438,0.037218,0.51692,0.23184,0.011814,0.062622
1.2823,0.37257,0.33818,0.37438,0.03719,0.5194,0.22936,0.011645,0.062735
1.2831,0.37261,0.33818,0.37438,0.037162,0.52187,0.22689,0.011476,0.062847
1.2839,0.37265,0.33818,0.37438,0.037134,0.52434,0.22443,0.011308,0.062959
1.2847,0.37269,0.33818,0.37439,0.037106,0.5268,0.22198,0.011141,0.063071
1.2855,0.37272,0.33818,0.37439,0.037079,0.52925,0.21953,0.010975,0.063183
1.2864,0.37276,0.33818,0.37439,0.037052,0.53169,0.21709,0.010809,0.063295
1.2872,0.37279,0.33818,0.37439,0.037025,0.53412,0.21466,0.010644,0.063406
1.288,0.37283,0.33818,0.37439,0.036998,0.53655,0.21224,0.010479,0.063517
1.2888,0.37286,0.33818,0.3744,0.036972,0.53897,0.20983,0.010316,0.063628
1.2896,0.3729,0.33818,0.3744,0.036946,0.54138,0.20742,0.010153,0.063738
1.2904,0.37293,0.33818,0.3744,0.03692,0.54378,0.20502,0.0099914,0.063848
1.2912,0.37297,0.33818,0.3744,0.036894,0.54617,0.20264,0.0098304,0.063958
1.292,0.373,0.33818,0.37441,0.036869,0.54856,0.20026,0.0096702,0.064068
1.2928,0.37303,0.33818,0.37441,0.036844,0.55093,0.19789,0.0095108,0.064177
1.2936,0.37306,0.33818,0.37441,0.036819,0.5533,0.19552,0.0093523,0.064286
1.2944,0.37309,0.33818,0.37441,0.036795,0.55565,0.19317,0.0091946,0.064395
1.2952,0.37313,0.33818,0.37441,0.036771,0.558,0.19083,0.0090379,0.064503
1.296,0.37316,0.33818,0.37442,0.036747,0.56034,0.1885,0.008882,0.064611
1.2968,0.37319,0.33818,0.37442,0.036723,0.56267,0.18617,0.0087271,0.064719
1.2976,0.37322,0.33818,0.37442,0.0367,0.56499,0.18386,0.0085731,0.064826
1.2984,0.37325,0.33818,0.37442,0.036677,0.56729,0.18155,0.0084201,0.064933
1.2992,0.37327,0.33818,0.37443,0.036654,0.56959,0.17926,0.008268,0.06504
1.3,0.3733,0.33818,0.37443,0.036632,0.57188,0.17698,0.0081168,0.065146
1.3009,0.37333,0.33818,0.37443,0.036609,0.57416,0.1747,0.0079667,0.065252
1.3017,0.37336,0.33818,0.37443,0.036588,0.57643,0.17244,0.0078176,0.065358
1.3025,0.37338,0.33818,0.37444,0.036566,0.57869,0.17018,0.0076694,0.065463
1.3033,0.37341,0.33818,0.37444,0.036545,0.58094,0.16794,0.0075223,0.065568
1.3041,0.37344,0.33818,0.37444,0.036524,0.58318,0.16571,0.0073762,0.065672
1.3049,0.37346,0.33818,0.37445,0.036504,0.5854,0.16349,0.0072312,0.065776
1.3057,0.37349,0.33818,0.37445,0.036483,0.58762,0.16128,0.0070873,0.06588
1.3065,0.37351,0.33818,0.37445,0.036464,0.58982,0.15908,0.0069444,0.065983
1.3073,0.37354,0.33818,0.37445,0.036444,0.59202,0.15689,0.0068026,0.066086
1.3081,0.37356,0.33818,0.37446,0.036425,0.5942,0.15471,0.0066619,0.066188
1.3089,0.37358,0.33818,0.37446,0.036406,0.59637,0.15254,0.0065223,0.06629
1.3097,0.3736,0.33818,0.37446,0.036387,0.59854,0.15039,0.0063839,0.066391
1.3105,0.37363,0.33818,0.37446,0.036369,0.60068,0.14825,0.0062466,0.066492
1.3113,0.37365,0.33818,0.37447,0.036352,0.60282,0.14611,0.0061104,0.066593
1.3121,0.37367,0.33818,0.37447,0.036334,0.60495,0.14399,0.0059754,0.066693
1.3129,0.37369,0.33818,0.37447,0.036317,0.60706,0.14188,0.0058416,0.066792
1.3137,0.37371,0.33818,0.37448,0.0363,0.60916,0.13979,0.005709,0.066891
1.3145,0.37373,0.33818,0.37448,0.036284,0.61126,0.1377,0.0055776,0.06699
1.3153,0.37375,0.33818,0.37448,0.036268,0.61333,0.13563,0.0054474,0.067088
1.3162,0.37377,0.33818,0.37449,0.036252,0.6154,0.13357,0.0053185,0.067186
1.317,0.37378,0.33818,0.37449,0.036237,0.61745,0.13152,0.0051908,0.067283
1.3178,0.3738,0.33818,0.37449,0.036222,0.61949,0.12949,0.0050643,0.067379
1.3186,0.37382,0.33818,0.3745,0.036207,0.62152,0.12747,0.0049392,0.067475
1.3194,0.37384,0.33818,0.3745,0.036193,0.62354,0.12546,0.0048153,0.067571
1.3202,0.37385,0.33818,0.3745,0.036179,0.62554,0.12346,0.0046927,0.067666
1.321,0.37387,0.33818,0.3745,0.036166,0.62753,0.12148,0.0045714,0.067761
1.3218,0.37388,0.33818,0.37451,0.036153,0.62951,0.1195,0.0044514,0.067854
1.3226,0.3739,0.33818,0.37451,0.03614,0.63148,0.11755,0.0043328,0.067948
1.3234,0.37391,0.33818,0.37451,0.036128,0.63343,0.1156,0.0042155,0.068041
1.3242,0.37392,0.33818,0.37452,0.036116,0.63537,0.11367,0.0040995,0.068133
1.325,0.37394,0.33818,0.37452,0.036105,0.63729,0.11175,0.003985,0.068225
1.3258,0.37395,0.33818,0.37452,0.036094,0.6392,0.10985,0.0038718,0.068316
1.3266,0.37396,0.33818,0.37453,0.036083,0.6411,0.10796,0.00376,0.068406
1.3274,0.37397,0.33818,0.37453,0.036073,0.64298,0.10608,0.0036496,0.068496
1.3282,0.37398,0.33818,0.37453,0.036063,0.64486,0.10421,0.0035406,0.068586
1.329,0.37399,0.33818,0.37454,0.036054,0.64671,0.10236,0.0034331,0.068674
1.3298,0.374,0.33818,0.37454,0.036045,0.64855,0.10053,0.003327,0.068763
1.3307,0.37401,0.33818,0.37455,0.036036,0.65038,0.098707,0.0032224,0.06885
1.3315,0.37402,0.33818,0.37455,0.036028,0.6522,0.0969,0.0031192,0.068937
1.3323,0.37403,0.33818,0.37455,0.03602,0.654,0.095106,0.0030175,0.069023
1.3331,0.37404,0.33818,0.37456,0.036013,0.65579,0.093327,0.0029173,0.069109
1.3339,0.37404,0.33818,0.37456,0.036006,0.65756,0.091563,0.0028186,0.069194
1.3347,0.37405,0.33818,0.37456,0.036,0.65931,0.089812,0.0027214,0.069278
1.3355,0.37406,0.33818,0.37457,0.035994,0.66106,0.088077,0.0026257,0.069362
1.3363,0.37406,0.33818,0.37457,0.035988,0.66279,0.086356,0.0025316,0.069445
1.3371,0.37407,0.33818,0.37457,0.035983,0.6645,0.08465,0.002439,0.069527
1.3379,0.37407,0.33818,0.37458,0.035978,0.6662,0.082959,0.0023479,0.069609
1.3387,0.37408,0.33818,0.37458,0.035974,0.66788,0.081283,0.0022585,0.06969
1.3395,0.37408,0.33818,0.37459,0.03597,0.66955,0.079622,0.0021706,0.06977
1.3403,0.37408,0.33818,0.37459,0.035967,0.6712,0.077976,0.0020843,0.06985
1.3411,0.37409,0.33818,0.37459,0.035964,0.67284,0.076345,0.0019996,0.069929
1.3419,0.37409,0.33818,0.3746,0.035962,0.67446,0.074729,0.0019165,0.070007
1.3427,0.37409,0.33818,0.3746,0.03596,0.67607,0.073129,0.0018351,0.070084
1.3435,0.37409,0.33818,0.3746,0.035958,0.67766,0.071545,0.0017552,0.070161
1.3443,0.37409,0.33818,0.37461,0.035957,0.67924,0.069976,0.0016771,0.070237
1.3452,0.37409,0.33818,0.37461,0.035957,0.6808,0.068422,0.0016006,0.070312
1.346,0.37409,0.33818,0.37462,0.035956,0.68235,0.066884,0.0015257,0.070387
1.3468,0.37409,0.33818,0.37462,0.035957,0.68388,0.065362,0.0014525,0.070461
1.3476,0.37409,0.33818,0.37462,0.035957,0.68539,0.063856,0.0013811,0.070534
1.3484,0.37408,0.33818,0.37463,0.035959,0.68689,0.062366,0.0013113,0.070606
1.3492,0.37408,0.33818,0.37463,0.035961,0.68837,0.060892,0.0012432,0.070678
1.35,0.37408,0.33818,0.37464,0.035963,0.68984,0.059434,0.0011769,0.070749
1.3508,0.37408,0.33818,0.37464,0.035965,0.69129,0.057992,0.0011122,0.070819
1.3516,0.37407,0.33818,0.37464,0.035969,0.69272,0.056566,0.0010494,0.070888
1.3524,0.37407,0.33818,0.37465,0.035972,0.69414,0.055157,0.00098822,0.070956
1.3532,0.37406,0.33818,0.37465,0.035976,0.69554,0.053764,0.00092885,0.071024
1.354,0.37405,0.33818,0.37466,0.035981,0.69693,0.052387,0.00087125,0.071091
1.3548,0.37405,0.33818,0.37466,0.035986,0.69829,0.051027,0.00081542,0.071157
1.3556,0.37404,0.33818,0.37467,0.035992,0.69965,0.049684,0.00076139,0.071222
1.3564,0.37403,0.33818,0.37467,0.035998,0.70098,0.048357,0.00070916,0.071287
1.3572,0.37403,0.33818,0.37467,0.036004,0.7023,0.047047,0.00065874,0.07135
1.358,0.37402,0.33818,0.37468,0.036012,0.7036,0.045754,0.00061013,0.071413
1.3588,0.37401,0.33818,0.37468,0.036019,0.70489,0.044478,0.00056335,0.071475
1.3597,0.374,0.33818,0.37469,0.036027,0.70615,0.043218,0.00051841,0.071536
1.3605,0.37399,0.33818,0.37469,0.036036,0.7074,0.041976,0.00047532,0.071596
1.3613,0.37398,0.33818,0.37469,0.036045,0.70864,0.040751,0.00043408,0.071656
1.3621,0.37397,0.33818,0.3747,0.036055,0.70986,0.039542,0.0003947,0.071714
1.3629,0.37396,0.33818,0.3747,0.036065,0.71106,0.038351,0.0003572,0.071772
1.3637,0.37394,0.33818,0.37471,0.036075,0.71224,0.037178,0.00032158,0.071829
1.3645,0.37393,0.33818,0.37471,0.036086,0.7134,0.036021,0.00028786,0.071885
1.3653,0.37392,0.33818,0.37472,0.036098,0.71455,0.034882,0.00025603,0.07194
1.3661,0.37391,0.33818,0.37472,0.03611,0.71568,0.03376,0.00022611,0.071994
1.3669,0.37389,0.33818,0.37473,0.036123,0.71679,0.032656,0.00019811,0.072048
1.3677,0.37388,0.33818,0.37473,0.036136,0.71789,0.031569,0.00017203,0.0721
1.3685,0.37386,0.33818,0.37473,0.03615,0.71897,0.0305,0.00014789,0.072152
1.3693,0.37385,0.33818,0.37474,0.036164,0.72003,0.029449,0.00012569,0.072202
1.3701,0.37383,0.33818,0.37474,0.036179,0.72107,0.028415,0.00010544,0.072252
1.3709,0.37381,0.33818,0.37475,0.036194,0.7221,0.027399,8.7149e-05,0.072301
1.3717,0.3738,0.33818,0.37475,0.03621,0.7231,0.026401,7.0824e-05,0.072349
1.3725,0.37378,0.33818,0.37476,0.036226,0.72409,0.025421,5.6473e-05,0.072396
1.3733,0.37376,0.33818,0.37476,0.036243,0.72506,0.024458,4.4104e-05,0.072442
1.3741,0.37374,0.33818,0.37477,0.03626,0.72602,0.023514,3.3724e-05,0.072487
1.375,0.37372,0.33818,0.37477,0.036278,0.72695,0.022587,2.5342e-05,0.072531
1.3758,0.3737,0.33818,0.37477,0.036297,0.72787,0.021679,1.8965e-05,0.072575
1.3766,0.37368,0.33818,0.37478,0.036316,0.72877,0.020789,1.4599e-05,0.072617
1.3774,0.37366,0.33818,0.37478,0.036335,0.72965,0.019917,1.2254e-05,0.072658
1.3782,0.37364,0.33818,0.37479,0.036355,0.73051,0.019063,1.1934e-05,0.072699
1.379,0.37362,0.33818,0.37479,0.036376,0.73136,0.018227,1.3649e-05,0.072738
1.3798,0.3736,0.33818,0.3748,0.036397,0.73218,0.017409,1.7404e-05,0.072777
1.3806,0.37357,0.33818,0.3748,0.036419,0.73299,0.01661,2.3207e-05,0.072814
1.3814,0.37355,0.33818,0.37481,0.036441,0.73378,0.015829,3.1064e-05,0.072851
1.3822,0.37353,0.33818,0.37481,0.036464,0.73455,0.015067,4.0982e-05,0.072887
1.383,0.3735,0.33818,0.37482,0.036487,0.73531,0.014323,5.2968e-05,0.072921
1.3838,0.37348,0.33818,0.37482,0.036511,0.73604,0.013598,6.7027e-05,0.072955
1.3846,0.37345,0.33818,0.37482,0.036535,0.73676,0.012891,8.3168e-05,0.072988
1.3854,0.37343,0.33818,0.37483,0.03656,0.73746,0.012202,0.00010139,0.073019
1.3862,0.3734,0.33818,0.37483,0.036586,0.73813,0.011533,0.00012171,0.07305
1.387,0.37338,0.33818,0.37484,0.036612,0.7388,0.010881,0.00014413,0.073079
1.3878,0.37335,0.33818,0.37484,0.036638,0.73944,0.010249,0.00016866,0.073108
1.3886,0.37332,0.33818,0.37485,0.036666,0.74006,0.0096349,0.00019529,0.073136
1.3895,0.37329,0.33818,0.37485,0.036693,0.74066,0.0090398,0.00022404,0.073162
1.3903,0.37327,0.33818,0.37486,0.036721,0.74125,0.0084634,0.00025491,0.073188
1.3911,0.37324,0.33818,0.37486,0.03675,0.74182,0.0079058,0.00028791,0.073213
1.3919,0.37321,0.33818,0.37487,0.03678,0.74237,0.007367,0.00032305,0.073236
1.3927,0.37318,0.33818,0.37487,0.03681,0.7429,0.006847,0.00036032,0.073259
1.3935,0.37315,0.33818,0.37488,0.03684,0.74341,0.0063459,0.00039973,0.07328
1.3943,0.37312,0.33818,0.37488,0.036871,0.7439,0.0058637,0.00044129,0.073301
1.3951,0.37308,0.33818,0.37489,0.036903,0.74437,0.0054003,0.00048501,0.07332
1.3959,0.37305,0.33818,0.37489,0.036935,0.74482,0.004956,0.00053088,0.073339
1.3967,0.37302,0.33818,0.37489,0.036967,0.74526,0.0045305,0.00057892,0.073356
1.3975,0.37299,0.33818,0.3749,0.037001,0.74568,0.0041241,0.00062912,0.073372
1.3983,0.37295,0.33818,0.3749,0.037035,0.74607,0.0037366,0.0006815,0.073388
1.3991,0.37292,0.33818,0.37491,0.037069,0.74645,0.0033682,0.00073605,0.073402
1.3999,0.37289,0.33818,0.37491,0.037104,0.74681,0.0030188,0.00079279,0.073415
1.4007,0.37285,0.33818,0.37492,0.037139,0.74715,0.0026884,0.0008517,0.073427
1.4015,0.37282,0.33818,0.37492,0.037175,0.74747,0.0023772,0.00091281,0.073438
1.4023,0.37278,0.33818,0.37493,0.037212,0.74777,0.002085,0.00097611,0.073448
1.4031,0.37275,0.33818,0.37493,0.037249,0.74805,0.0018119,0.0010416,0.073457
1.404,0.37271,0.33818,0.37494,0.037287,0.74832,0.0015579,0.0011093,0.073465
1.4048,0.37267,0.33818,0.37494,0.037325,0.74856,0.0013231,0.0011792,0.073471
1.4056,0.37264,0.33818,0.37495,0.037364,0.74879,0.0011074,0.0012513,0.073477
1.4064,0.3726,0.33818,0.37495,0.037404,0.74899,0.00091087,0.0013256,0.073482
1.4072,0.37256,0.33818,0.37496,0.037444,0.74918,0.00073349,0.0014022,0.073485
1.408,0.37252,0.33818,0.37496,0.037484,0.74935,0.00057529,0.0014809,0.073488
1.4088,0.37248,0.33818,0.37497,0.037525,0.7495,0.00043627,0.0015619,0.073489
1.4096,0.37244,0.33818,0.37497,0.037567,0.74963,0.00031643,0.0016451,0.073489
1.4104,0.3724,0.33818,0.37498,0.037609,0.74974,0.00021579,0.0017305,0.073488
1.4112,0.37236,0.33818,0.37498,0.037652,0.74983,0.00013435,0.0018181,0.073486
1.412,0.37232,0.33818,0.37499,0.037696,0.7499,7.2116e-05,0.001908,0.073483
1.4128,0.37228,0.33818,0.37499,0.03774,0.74995,2.9084e-05,0.0020001,0.073479
1.4136,0.37224,0.33818,0.375,0.037784,0.74999,5.2616e-06,0.0020944,0.073474
1.4144,0.3722,0.33818,0.375,0.037829,0.75,6.4864e-07,0.002191,0.073467
1.4152,0.37216,0.33818,0.375,0.037875,0.74999,1.5246e-05,0.0022898,0.07346
1.416,0.37211,0.33818,0.37501,0.037921,0.74997,4.9052e-05,0.0023909,0.073451
1.4168,0.37207,0.33818,0.37501,0.037968,0.74993,0.00010207,0.0024942,0.073442
1.4176,0.37203,0.33818,0.37502,0.038015,0.74986,0.00017428,0.0025997,0.073431
1.4185,0.37198,0.33818,0.37502,0.038063,0.74978,0.0002657,0.0027075,0.073419
1.4193,0.37194,0.33818,0.37503,0.038112,0.74968,0.00037632,0.0028175,0.073406
1.4201,0.37189,0.33818,0.37503,0.038161,0.74956,0.00050613,0.0029298,0.073392
1.4209,0.37185,0.33818,0.37504,0.038211,0.74942,0.00065512,0.0030443,0.073377
1.4217,0.3718,0.33818,0.37504,0.038261,0.74926,0.00082329,0.0031611,0.07336
1.4225,0.37176,0.33818,0.37505,0.038312,0.74909,0.0010106,0.0032801,0.073343
1.4233,0.37171,0.33818,0.37505,0.038363,0.74889,0.0012171,0.0034014,0.073324
1.4241,0.37166,0.33818,0.37506,0.038415,0.74867,0.0014428,0.003525,0.073305
1.4249,0.37162,0.33818,0.37506,0.038467,0.74844,0.0016875,0.0036507,0.073284
1.4257,0.37157,0.33818,0.37507,0.03852,0.74818,0.0019514,0.0037788,0.073262
1.4265,0.37152,0.33818,0.37507,0.038574,0.74791,0.0022344,0.0039091,0.073239
1.4273,0.37147,0.33818,0.37508,0.038628,0.74762,0.0025366,0.0040416,0.073215
1.4281,0.37143,0.33818,0.37508,0.038683,0.74731,0.0028577,0.0041764,0.073189
1.4289,0.37138,0.33818,0.37509,0.038738,0.74697,0.003198,0.0043135,0.073163
1.4297,0.37133,0.33818,0.37509,0.038794,0.74662,0.0035573,0.0044528,0.073135
1.4305,0.37128,0.33818,0.3751,0.03885,0.74626,0.0039356,0.0045943,0.073107
1.4313,0.37123,0.33818,0.3751,0.038907,0.74587,0.0043329,0.0047381,0.073077
1.4321,0.37118,0.33818,0.37511,0.038965,0.74546,0.0047493,0.0048842,0.073046
1.4329,0.37113,0.33818,0.37511,0.039023,0.74504,0.0051846,0.0050325,0.073014
1.4338,0.37108,0.33818,0.37511,0.039082,0.74459,0.0056388,0.005183,0.07298
1.4346,0.37102,0.33818,0.37512,0.039141,0.74413,0.0061119,0.0053358,0.072946
1.4354,0.37097,0.33818,0.37512,0.039201,0.74364,0.006604,0.0054909,0.072911
1.4362,0.37092,0.33818,0.37513,0.039261,0.74314,0.0071149,0.0056482,0.072874
1.437,0.37087,0.33818,0.37513,0.039322,0.74262,0.0076447,0.0058077,0.072836
1.4378,0.37081,0.33818,0.37514,0.039383,0.74208,0.0081933,0.0059695,0.072797
1.4386,0.37076,0.33818,0.37514,0.039445,0.74153,0.0087606,0.0061335,0.072757
1.4394,0.37071,0.33818,0.37515,0.039508,0.74095,0.0093468,0.0062998,0.072716
1.4402,0.37065,0.33818,0.37515,0.039571,0.74035,0.0099517,0.0064683,0.072674
1.441,0.3706,0.33818,0.37516,0.039635,0.73974,0.010575,0.006639,0.072631
1.4418,0.37055,0.33818,0.37516,0.039699,0.73911,0.011217,0.006812,0.072586
1.4426,0.37049,0.33818,0.37517,0.039764,0.73845,0.011878,0.0069872,0.072541
1.4434,0.37044,0.33818,0.37517,0.039829,0.73778,0.012558,0.0071646,0.072494
1.4442,0.37038,0.33818,0.37518,0.039895,0.7371,0.013256,0.0073442,0.072446
1.445,0.37032,0.33818,0.37518,0.039962,0.73639,0.013972,0.0075261,0.072397
1.4458,0.37027,0.33818,0.37518,0.040029,0.73566,0.014707,0.0077102,0.072347
1.4466,0.37021,0.33818,0.37519,0.040096,0.73492,0.015461,0.0078965,0.072296
1.4474,0.37015,0.33818,0.37519,0.040164,0.73416,0.016233,0.008085,0.072243
1.4483,0.3701,0.33818,0.3752,0.040233,0.73337,0.017023,0.0082757,0.07219
1.4491,0.37004,0.33818,0.3752,0.040302,0.73257,0.017832,0.0084686,0.072135
1.4499,0.36998,0.33818,0.37521,0.040372,0.73176,0.018659,0.0086637,0.07208
1.4507,0.36993,0.33818,0.37521,0.040442,0.73092,0.019504,0.008861,0.072023
1.4515,0.36987,0.33818,0.37522,0.040513,0.73007,0.020368,0.0090606,0.071965
1.4523,0.36981,0.33818,0.37522,0.040584,0.72919,0.021249,0.0092623,0.071906
1.4531,0.36975,0.33818,0.37523,0.040656,0.7283,0.022149,0.0094661,0.071846
1.4539,0.36969,0.33818,0.37523,0.040728,0.72739,0.023067,0.0096722,0.071784
1.4547,0.36963,0.33818,0.37524,0.040801,0.72647,0.024002,0.0098805,0.071722
1.4555,0.36957,0.33818,0.37524,0.040875,0.72552,0.024956,0.010091,0.071658
1.4563,0.36951,0.33818,0.37524,0.040949,0.72456,0.025928,0.010303,0.071594
1.4571,0.36945,0.33818,0.37525,0.041023,0.72358,0.026918,0.010518,0.071528
1.4579,0.36939,0.33818,0.37525,0.041098,0.72258,0.027925,0.010735,0.071461
1.4587,0.36933,0.33818,0.37526,0.041174,0.72156,0.02895,0.010954,0.071394
1.4595,0.36927,0.33818,0.37526,0.04125,0.72053,0.029993,0.011175,0.071325
1.4603,0.36921,0.33818,0.37527,0.041327,0.71948,0.031054,0.011399,0.071254
1.4611,0.36915,0.33818,0.37527,0.041404,0.71841,0.032132,0.011624,0.071183
1.4619,0.36909,0.33818,0.37528,0.041481,0.71732,0.033228,0.011852,0.071111
1.4628,0.36902,0.33818,0.37528,0.04156,0.71622,0.034341,0.012082,0.071038
1.4636,0.36896,0.33818,0.37528,0.041638,0.7151,0.035472,0.012313,0.070963
1.4644,0.3689,0.33818,0.37529,0.041718,0.71396,0.03662,0.012547,0.070888
1.4652,0.36884,0.33818,0.37529,0.041797,0.7128,0.037785,0.012783,0.070811
1.466,0.36878,0.33818,0.3753,0.041878,0.71163,0.038968,0.013022,0.070734
1.4668,0.36871,0.33818,0.3753,0.041958,0.71043,0.040168,0.013262,0.070655
1.4676,0.36865,0.33818,0.37531,0.04204,0.70923,0.041385,0.013504,0.070575
1.4684,0.36859,0.33818,0.37531,0.042122,0.708,0.04262,0.013749,0.070494
1.4692,0.36852,0.33818,0.37531,0.042204,0.70676,0.043871,0.013995,0.070412
1.47,0.36846,0.33818,0.37532,0.042287,0.7055,0.045139,0.014244,0.070329
1.4708,0.36839,0.33818,0.37532,0.04237,0.70422,0.046424,0.014494,0.070245
1.4716,0.36833,0.33818,0.37533,0.042454,0.70293,0.047726,0.014747,0.07016
1.4724,0.36827,0.33818,0.37533,0.042538,0.70162,0.049045,0.015002,0.070074
1.4732,0.3682,0.33818,0.37533,0.042623,0.70029,0.05038,0.015259,0.069987
1.474,0.36814,0.33818,0.37534,0.042708,0.69895,0.051732,0.015517,0.069899
1.4748,0.36807,0.33818,0.37534,0.042794,0.69759,0.053101,0.015778,0.06981
1.4756,0.36801,0.33818,0.37535,0.04288,0.69621,0.054486,0.016041,0.06972
1.4764,0.36794,0.33818,0.37535,0.042967,0.69482,0.055887,0.016306,0.069628
1.4773,0.36788,0.33818,0.37536,0.043054,0.69341,0.057305,0.016573,0.069536
1.4781,0.36781,0.33818,0.37536,0.043142,0.69198,0.058739,0.016842,0.069443
1.4789,0.36774,0.33818,0.37536,0.04323,0.69054,0.06019,0.017113,0.069348
1.4797,0.36768,0.33818,0.37537,0.043319,0.68908,0.061656,0.017385,0.069253
1.4805,0.36761,0.33818,0.37537,0.043408,0.6876,0.063139,0.01766,0.069157
1.4813,0.36755,0.33818,0.37538,0.043498,0.68611,0.064637,0.017937,0.069059
1.4821,0.36748,0.33818,0.37538,0.043588,0.68461,0.066151,0.018215,0.068961
1.4829,0.36741,0.33818,0.37538,0.043679,0.68309,0.067682,0.018496,0.068862
1.4837,0.36735,0.33818,0.37539,0.04377,0.68155,0.069228,0.018779,0.068761
1.4845,0.36728,0.33818,0.37539,0.043861,0.67999,0.070789,0.019063,0.06866
1.4853,0.36721,0.33818,0.3754,0.043953,0.67842,0.072366,0.019349,0.068558
1.4861,0.36715,0.33818,0.3754,0.044046,0.67684,0.073959,0.019638,0.068454
1.4869,0.36708,0.33818,0.3754,0.044139,0.67524,0.075567,0.019928,0.06835
1.4877,0.36701,0.33818,0.37541,0.044232,0.67362,0.077191,0.02022,0.068245
1.4885,0.36694,0.33818,0.37541,0.044326,0.67199,0.078829,0.020514,0.068139
1.4893,0.36688,0.33818,0.37541,0.044421,0.67035,0.080483,0.020809,0.068032
1.4901,0.36681,0.33818,0.37542,0.044515,0.66868,0.082152,0.021107,0.067924
1.4909,0.36674,0.33818,0.37542,0.044611,0.66701,0.083836,0.021406,0.067815
1.4917,0.36667,0.33818,0.37543,0.044706,0.66532,0.085535,0.021708,0.067705
1.4926,0.3666,0.33818,0.37543,0.044802,0.66361,0.087249,0.022011,0.067594
1.4934,0.36654,0.33818,0.37543,0.044899,0.66189,0.088977,0.022316,0.067482
1.4942,0.36647,0.33818,0.37544,0.044996,0.66015,0.09072,0.022622,0.067369
1.495,0.3664,0.33818,0.37544,0.045093,0.6584,0.092478,0.022931,0.067256
1.4958,0.36633,0.33818,0.37544,0.045191,0.65664,0.09425,0.023241,0.067141
1.4966,0.36626,0.33818,0.37545,0.045289,0.65486,0.096037,0.023553,0.067026
1.4974,0.36619,0.33818,0.37545,0.045388,0.65306,0.097837,0.023867,0.06691
1.4982,0.36612,0.33818,0.37545,0.045487,0.65126,0.099652,0.024182,0.066792
1.499,0.36606,0.33818,0.37546,0.045587,0.64943,0.10148,0.0245,0.066674
1.4998,0.36599,0.33818,0.37546,0.045687,0.6476,0.10332,0.024818,0.066555
1.5006,0.36592,0.33818,0.37547,0.045787,0.64575,0.10518,0.025139,0.066435
1.5014,0.36585,0.33818,0.37547,0.045888,0.64388,0.10705,0.025461,0.066315
1.5022,0.36578,0.33818,0.37547,0.045989,0.64201,0.10894,0.025786,0.066193
1.503,0.36571,0.33818,0.37548,0.046091,0.64012,0.11084,0.026111,0.066071
1.5038,0.36564,0.33818,0.37548,0.046193,0.63821,0.11275,0.026439,0.065948
1.5046,0.36557,0.33818,0.37548,0.046296,0.63629,0.11467,0.026768,0.065824
1.5054,0.3655,0.33818,0.37549,0.046398,0.63436,0.11661,0.027098,0.065699
1.5062,0.36544,0.33818,0.37549,0.046502,0.63241,0.11856,0.02743,0.065573
1.5071,0.36537,0.33818,0.37549,0.046605,0.63046,0.12053,0.027764,0.065446
1.5079,0.3653,0.33818,0.3755,0.046709,0.62849,0.12251,0.0281,0.065319
1.5087,0.36523,0.33818,0.3755,0.046814,0.6265,0.1245,0.028437,0.065191
1.5095,0.36516,0.33818,0.3755,0.046919,0.6245,0.1265,0.028775,0.065062
1.5103,0.36509,0.33818,0.3755,0.047024,0.62249,0.12852,0.029115,0.064932
1.5111,0.36502,0.33818,0.37551,0.04713,0.62047,0.13055,0.029457,0.064802
1.5119,0.36495,0.33818,0.37551,0.047235,0.61844,0.13259,0.0298,0.064671
1.5127,0.36488,0.33818,0.37551,0.047342,0.61639,0.13464,0.030145,0.064539
1.5135,0.36481,0.33818,0.37552,0.047449,0.61433,0.13671,0.030491,0.064406
1.5143,0.36474,0.33818,0.37552,0.047556,0.61225,0.13879,0.030839,0.064272
1.5151,0.36467,0.33818,0.37552,0.047663,0.61017,0.14088,0.031188,0.064138
1.5159,0.3646,0.33818,0.37553,0.047771,0.60807,0.14298,0.031539,0.064003
1.5167,0.36453,0.33818,0.37553,0.047879,0.60597,0.14509,0.031891,0.063867
1.5175,0.36447,0.33818,0.37553,0.047988,0.60384,0.14722,0.032244,0.063731
1.5183,0.3644,0.33818,0.37554,0.048097,0.60171,0.14936,0.032599,0.063594
1.5191,0.36433,0.33818,0.37554,0.048206,0.59957,0.15151,0.032956,0.063456
1.5199,0.36426,0.33818,0.37554,0.048315,0.59741,0.15367,0.033313,0.063317
1.5207,0.36419,0.33818,0.37554,0.048425,0.59525,0.15584,0.033672,0.063178
1.5216,0.36412,0.33818,0.37555,0.048536,0.59307,0.15802,0.034033,0.063038
1.5224,0.36405,0.33818,0.37555,0.048646,0.59088,0.16022,0.034395,0.062898
1.5232,0.36398,0.33818,0.37555,0.048757,0.58868,0.16242,0.034758,0.062757
1.524,0.36391,0.33818,0.37555,0.048868,0.58647,0.16464,0.035122,0.062615
1.5248,0.36384,0.33818,0.37556,0.04898,0.58425,0.16687,0.035488,0.062472
1.5256,0.36377,0.33818,0.37556,0.049092,0.58201,0.16911,0.035855,0.062329
1.5264,0.36371,0.33818,0.37556,0.049204,0.57977,0.17135,0.036223,0.062185
1.5272,0.36364,0.33818,0.37557,0.049317,0.57752,0.17361,0.036593,0.062041
1.528,0.36357,0.33818,0.37557,0.04943,0.57525,0.17588,0.036963,0.061896
1.5288,0.3635,0.33818,0.37557,0.049543,0.57298,0.17816,0.037335,0.06175
1.5296,0.36343,0.33818,0.37557,0.049656,0.57069,0.18045,0.037708,0.061604
1.5304,0.36336,0.33818,0.37558,0.04977,0.5684,0.18275,0.038083,0.061458
1.5312,0.36329,0.33818,0.37558,0.049884,0.5661,0.18506,0.038458,0.06131
1.532,0.36323,0.33818,0.37558,0.049999,0.56378,0.18738,0.038835,0.061162
1.5328,0.36316,0.33818,0.37558,0.050113,0.56146,0.18971,0.039213,0.061014
1.5336,0.36309,0.33818,0.37559,0.050228,0.55912,0.19205,0.039592,0.060865
1.5344,0.36302,0.33818,0.37559,0.050344,0.55678,0.19439,0.039972,0.060716
1.5352,0.36295,0.33818,0.37559,0.050459,0.55443,0.19675,0.040353,0.060566
1.5361,0.36289,0.33818,0.37559,0.050575,0.55207,0.19912,0.040735,0.060415
1.5369,0.36282,0.33818,0.37559,0.050691,0.5497,0.20149,0.041118,0.060264
1.5377,0.36275,0.33818,0.3756,0.050808,0.54732,0.20388,0.041502,0.060113
1.5385,0.36268,0.33818,0.3756,0.050924,0.54493,0.20627,0.041888,0.059961
1.5393,0.36262,0.33818,0.3756,0.051041,0.54253,0.20867,0.042274,0.059808
1.5401,0.36255,0.33818,0.3756,0.051158,0.54013,0.21108,0.042661,0.059656
1.5409,0.36248,0.33818,0.37561,0.051276,0.53771,0.2135,0.04305,0.059502
1.5417,0.36242,0.33818,0.37561,0.051394,0.53529,0.21592,0.043439,0.059348
1.5425,0.36235,0.33818,0.37561,0.051512,0.53286,0.21836,0.043829,0.059194
1.5433,0.36228,0.33818,0.37561,0.05163,0.53042,0.2208,0.04422,0.05904
1.5441,0.36222,0.33818,0.37561,0.051748,0.52797,0.22325,0.044612,0.058885
1.5449,0.36215,0.33818,0.37562,0.051867,0.52552,0.22571,0.045005,0.058729
1.5457,0.36208,0.33818,0.37562,0.051986,0.52306,0.22818,0.045398,0.058573
1.5465,0.36202,0.33818,0.37562,0.052105,0.52059,0.23065,0.045793,0.058417
1.5473,0.36195,0.33818,0.37562,0.052224,0.51811,0.23313,0.046188,0.058261
1.5481,0.36189,0.33818,0.37562,0.052344,0.51563,0.23562,0.046585,0.058104
1.5489,0.36182,0.33818,0.37562,0.052464,0.51314,0.23811,0.046982,0.057946
1.5497,0.36176,0.33818,0.37563,0.052584,0.51064,0.24062,0.047379,0.057789
1.5505,0.36169,0.33818,0.37563,0.052704,0.50813,0.24312,0.047778,0.057631
1.5514,0.36163,0.33818,0.37563,0.052825,0.50562,0.24564,0.048177,0.057473
1.5522,0.36156,0.33818,0.37563,0.052945,0.5031,0.24816,0.048577,0.057314
1.553,0.3615,0.33818,0.37563,0.053066,0.50057,0.25069,0.048978,0.057155
1.5538,0.36143,0.33818,0.37563,0.053188,0.49804,0.25323,0.049379,0.056996
1.5546,0.36137,0.33818,0.37564,0.053309,0.4955,0.25577,0.049781,0.056837
1.5554,0.3613,0.33818,0.37564,0.05343,0.49296,0.25832,0.050184,0.056677
1.5562,0.36124,0.33818,0.37564,0.053552,0.49041,0.26087,0.050587,0.056517
1.557,0.36118,0.33818,0.37564,0.053674,0.48785,0.26343,0.050991,0.056357
1.5578,0.36111,0.33818,0.37564,0.053796,0.48529,0.266,0.051395,0.056197
1.5586,0.36105,0.33818,0.37564,0.053918,0.48272,0.26857,0.0518,0.056036
1.5594,0.36099,0.33818,0.37564,0.054041,0.48015,0.27114,0.052206,0.055875
1.5602,0.36092,0.33818,0.37565,0.054163,0.47757,0.27372,0.052612,0.055714
1.561,0.36086,0.33818,0.37565,0.054286,0.47498,0.27631,0.053019,0.055553
1.5618,0.3608,0.33818,0.37565,0.054409,0.47239,0.2789,0.053426,0.055392
1.5626,0.36074,0.33818,0.37565,0.054532,0.4698,0.2815,0.053833,0.05523
1.5634,0.36068,0.33818,0.37565,0.054655,0.4672,0.2841,0.054242,0.055069
1.5642,0.36061,0.33818,0.37565,0.054779,0.4646,0.28671,0.05465,0.054907
1.565,0.36055,0.33818,0.37565,0.054902,0.46199,0.28932,0.055059,0.054745
1.5659,0.36049,0.33818,0.37565,0.055026,0.45937,0.29193,0.055468,0.054583
1.5667,0.36043,0.33818,0.37566,0.055149,0.45676,0.29455,0.055878,0.054421
1.5675,0.36037,0.33818,0.37566,0.055273,0.45414,0.29718,0.056288,0.054259
1.5683,0.36031,0.33818,0.37566,0.055397,0.45151,0.2998,0.056698,0.054097
1.5691,0.36025,0.33818,0.37566,0.055522,0.44888,0.30244,0.057109,0.053934
1.5699,0.36019,0.33818,0.37566,0.055646,0.44625,0.30507,0.05752,0.053772
1.5707,0.36013,0.33818,0.37566,0.05577,0.44361,0.30771,0.057931,0.05361
1.5715,0.36007,0.33818,0.37566,0.055895,0.44097,0.31035,0.058343,0.053447
1.5723,0.36001,0.33818,0.37566,0.05602,0.43833,0.313,0.058755,0.053285
1.5731,0.35995,0.33818,0.37566,0.056144,0.43568,0.31565,0.059167,0.053122
1.5739,0.3599,0.33818,0.37566,0.056269,0.43303,0.3183,0.059579,0.05296
1.5747,0.35984,0.33818,0.37566,0.056394,0.43038,0.32095,0.059991,0.052798
1.5755,0.35978,0.33818,0.37566,0.056519,0.42772,0.32361,0.060404,0.052635
1.5763,0.35972,0.33818,0.37567,0.056645,0.42506,0.32627,0.060816,0.052473
1.5771,0.35967,0.33818,0.37567,0.05677,0.4224,0.32893,0.061229,0.052311
1.5779,0.35961,0.33818,0.37567,0.056895,0.41974,0.3316,0.061642,0.052148
1.5787,0.35955,0.33818,0.37567,0.057021,0.41707,0.33426,0.062055,0.051986
1.5795,0.3595,0.33818,0.37567,0.057146,0.4144,0.33693,0.062468,0.051824
1.5804,0.35944,0.33818,0.37567,0.057272,0.41173,0.3396,0.062881,0.051662
1.5812,0.35938,0.33818,0.37567,0.057397,0.40906,0.34228,0.063294,0.051501
1.582,0.35933,0.33818,0.37567,0.057523,0.40639,0.34495,0.063707,0.051339
1.5828,0.35927,0.33818,0.37567,0.057649,0.40371,0.34763,0.06412,0.051177
1.5836,0.35922,0.33818,0.37567,0.057775,0.40103,0.3503,0.064533,0.051016
1.5844,0.35916,0.33818,0.37567,0.0579,0.39836,0.35298,0.064946,0.050855
1.5852,0.35911,0.33818,0.37567,0.058026,0.39568,0.35566,0.065359,0.050694
1.586,0.35906,0.33818,0.37567,0.058152,0.393,0.35834,0.065771,0.050533
1.5868,0.359,0.33818,0.37567,0.058278,0.39032,0.36103,0.066184,0.050373
1.5876,0.35895,0.33818,0.37567,0.058404,0.38763,0.36371,0.066596,0.050212
1.5884,0.3589,0.33818,0.37567,0.05853,0.38495,0.36639,0.067009,0.050052
1.5892,0.35884,0.33818,0.37567,0.058657,0.38227,0.36907,0.067421,0.049892
1.59,0.35879,0.33818,0.37567,0.058783,0.37958,0.37176,0.067833,0.049733
1.5908,0.35874,0.33818,0.37567,0.058909,0.3769,0.37444,0.068244,0.049573
1.5916,0.35869,0.33818,0.37567,0.059035,0.37422,0.37713,0.068656,0.049414
1.5924,0.35864,0.33818,0.37567,0.059161,0.37153,0.37981,0.069067,0.049256
1.5932,0.35859,0.33818,0.37567,0.059287,0.36885,0.38249,0.069478,0.049097
1.594,0.35854,0.33818,0.37567,0.059414,0.36616,0.38518,0.069888,0.048939
1.5949,0.35849,0.33818,0.37567,0.05954,0.36348,0.38786,0.070298,0.048781
1.5957,0.35844,0.33818,0.37567,0.059666,0.3608,0.39054,0.070708,0.048624
1.5965,0.35839,0.33818,0.37567,0.059792,0.35812,0.39322,0.071117,0.048467
1.5973,0.35834,0.33818,0.37567,0.059918,0.35544,0.3959,0.071526,0.04831
1.5981,0.35829,0.33818,0.37567,0.060044,0.35276,0.39858,0.071935,0.048154
1.5989,0.35824,0.33818,0.37567,0.060171,0.35008,0.40126,0.072343,0.047998
1.5997,0.35819,0.33818,0.37567,0.060297,0.3474,0.40394,0.072751,0.047843
1.6005,0.35815,0.33818,0.37567,0.060423,0.34472,0.40661,0.073158,0.047688
1.6013,0.3581,0.33818,0.37567,0.060549,0.34205,0.40929,0.073565,0.047533
1.6021,0.35805,0.33818,0.37567,0.060675,0.33938,0.41196,0.073971,0.047379
1.6029,0.35801,0.33818,0.37567,0.060801,0.33671,0.41463,0.074376,0.047225
1.6037,0.35796,0.33818,0.37567,0.060927,0.33404,0.4173,0.074781,0.047072
1.6045,0.35792,0.33818,0.37567,0.061053,0.33137,0.41996,0.075186,0.046919
1.6053,0.35787,0.33818,0.37567,0.061178,0.32871,0.42263,0.075589,0.046767
1.6061,0.35783,0.33818,0.37567,0.061304,0.32604,0.42529,0.075993,0.046616
1.6069,0.35778,0.33818,0.37566,0.06143,0.32338,0.42794,0.076395,0.046465
1.6077,0.35774,0.33818,0.37566,0.061556,0.32073,0.4306,0.076797,0.046314
1.6085,0.35769,0.33818,0.37566,0.061681,0.31807,0.43325,0.077198,0.046164
1.6093,0.35765,0.33818,0.37566,0.061807,0.31542,0.4359,0.077599,0.046015
1.6102,0.35761,0.33818,0.37566,0.061932,0.31277,0.43855,0.077998,0.045866
1.611,0.35757,0.33818,0.37566,0.062057,0.31013,0.44119,0.078397,0.045718
1.6118,0.35752,0.33818,0.37566,0.062183,0.30749,0.44383,0.078795,0.04557
1.6126,0.35748,0.33818,0.37566,0.062308,0.30485,0.44647,0.079193,0.045423
1.6134,0.35744,0.33818,0.37566,0.062433,0.30221,0.4491,0.079589,0.045277
1.6142,0.3574,0.33818,0.37566,0.062558,0.29958,0.45173,0.079985,0.045131
1.615,0.35736,0.33818,0.37566,0.062683,0.29695,0.45436,0.08038,0.044986
1.6158,0.35732,0.33818,0.37566,0.062808,0.29433,0.45698,0.080774,0.044842
1.6166,0.35728,0.33818,0.37565,0.062932,0.29171,0.4596,0.081167,0.044698
1.6174,0.35724,0.33818,0.37565,0.063057,0.2891,0.46221,0.081559,0.044555
1.6182,0.3572,0.33818,0.37565,0.063181,0.28649,0.46482,0.08195,0.044413
1.619,0.35717,0.33818,0.37565,0.063306,0.28388,0.46742,0.08234,0.044271
1.6198,0.35713,0.33818,0.37565,0.06343,0.28128,0.47002,0.082729,0.044131
1.6206,0.35709,0.33818,0.37565,0.063554,0.27868,0.47261,0.083117,0.043991
1.6214,0.35706,0.33818,0.37565,0.063678,0.27609,0.4752,0.083504,0.043851
1.6222,0.35702,0.33818,0.37565,0.063802,0.27351,0.47779,0.083891,0.043713
1.623,0.35698,0.33818,0.37564,0.063925,0.27092,0.48036,0.084276,0.043575
1.6238,0.35695,0.33818,0.37564,0.064049,0.26835,0.48294,0.084659,0.043439
1.6247,0.35691,0.33818,0.37564,0.064172,0.26578,0.48551,0.085042,0.043303
1.6255,0.35688,0.33818,0.37564,0.064296,0.26321,0.48807,0.085424,0.043167
1.6263,0.35684,0.33818,0.37564,0.064419,0.26065,0.49062,0.085804,0.043033
1.6271,0.35681,0.33818,0.37564,0.064542,0.2581,0.49317,0.086184,0.0429
1.6279,0.35678,0.33818,0.37564,0.064664,0.25555,0.49572,0.086562,0.042767
1.6287,0.35675,0.33818,0.37563,0.064787,0.25301,0.49826,0.086938,0.042636
1.6295,0.35671,0.33818,0.37563,0.064909,0.25048,0.50079,0.087314,0.042505
1.6303,0.35668,0.33818,0.37563,0.065032,0.24795,0.50331,0.087688,0.042375
1.6311,0.35665,0.33818,0.37563,0.065154,0.24543,0.50583,0.088061,0.042246
1.6319,0.35662,0.33818,0.37563,0.065276,0.24291,0.50834,0.088433,0.042118
1.6327,0.35659,0.33818,0.37563,0.065397,0.2404,0.51085,0.088804,0.041991
1.6335,0.35656,0.33818,0.37562,0.065519,0.2379,0.51335,0.089173,0.041865
1.6343,0.35653,0.33818,0.37562,0.06564,0.23541,0.51584,0.08954,0.04174
1.6351,0.3565,0.33818,0.37562,0.065761,0.23292,0.51832,0.089907,0.041616
1.6359,0.35647,0.33818,0.37562,0.065882,0.23044,0.5208,0.090272,0.041493
1.6367,0.35645,0.33818,0.37562,0.066003,0.22797,0.52327,0.090635,0.041371
1.6375,0.35642,0.33818,0.37561,0.066124,0.2255,0.52573,0.090997,0.04125
1.6383,0.35639,0.33818,0.37561,0.066244,0.22304,0.52818,0.091358,0.04113
1.6392,0.35636,0.33818,0.37561,0.066364,0.22059,0.53063,0.091717,0.041011
1.64,0.35634,0.33818,0.37561,0.066484,0.21815,0.53307,0.092074,0.040894
1.6408,0.35631,0.33818,0.37561,0.066604,0.21572,0.5355,0.09243,0.040777
1.6416,0.35629,0.33818,0.3756,0.066723,0.21329,0.53792,0.092785,0.040661
1.6424,0.35626,0.33818,0.3756,0.066842,0.21087,0.54033,0.093138,0.040547
1.6432,0.35624,0.33818,0.3756,0.066961,0.20847,0.54274,0.093489,0.040434
1.644,0.35622,0.33818,0.3756,0.06708,0.20607,0.54513,0.093839,0.040321
1.6448,0.35619,0.33818,0.3756,0.067199,0.20367,0.54752,0.094187,0.04021
1.6456,0.35617,0.33818,0.37559,0.067317,0.20129,0.5499,0.094533,0.0401
1.6464,0.35615,0.33818,0.37559,0.067435,0.19892,0.55227,0.094878,0.039992
1.6472,0.35613,0.33818,0.37559,0.067553,0.19655,0.55463,0.095221,0.039884
1.648,0.35611,0.33818,0.37559,0.06767,0.19419,0.55698,0.095562,0.039778
1.6488,0.35608,0.33818,0.37558,0.067787,0.19185,0.55932,0.095902,0.039673
1.6496,0.35606,0.33818,0.37558,0.067904,0.18951,0.56165,0.09624,0.039569
1.6504,0.35604,0.33818,0.37558,0.068021,0.18718,0.56398,0.096576,0.039466
1.6512,0.35603,0.33818,0.37558,0.068138,0.18486,0.56629,0.09691,0.039365
1.652,0.35601,0.33818,0.37558,0.068254,0.18256,0.56859,0.097243,0.039265
1.6528,0.35599,0.33818,0.37557,0.06837,0.18026,0.57089,0.097574,0.039166
1.6537,0.35597,0.33818,0.37557,0.068485,0.17797,0.57317,0.097902,0.039068
1.6545,0.35595,0.33818,0.37557,0.068601,0.17569,0.57545,0.098229,0.038972
1.6553,0.35594,0.33818,0.37557,0.068716,0.17342,0.57771,0.098555,0.038877
1.6561,0.35592,0.33818,0.37556,0.06883,0.17116,0.57996,0.098878,0.038783
1.6569,0.35591,0.33818,0.37556,0.068945,0.16892,0.5822,0.099199,0.038691
1.6577,0.35589,0.33818,0.37556,0.069059,0.16668,0.58444,0.099518,0.0386
1.6585,0.35588,0.33818,0.37555,0.069173,0.16445,0.58666,0.099836,0.03851
1.6593,0.35586,0.33818,0.37555,0.069287,0.16224,0.58887,0.10015,0.038422
1.6601,0.35585,0.33818,0.37555,0.0694,0.16003,0.59107,0.10046,0.038335
1.6609,0.35584,0.33818,0.37555,0.069513,0.15784,0.59325,0.10078,0.03825
1.6617,0.35582,0.33818,0.37554,0.069626,0.15566,0.59543,0.10109,0.038166
1.6625,0.35581,0.33818,0.37554,0.069738,0.15348,0.5976,0.10139,0.038083
1.6633,0.3558,0.33818,0.37554,0.06985,0.15132,0.59975,0.1017,0.038002
1.6641,0.35579,0.33818,0.37553,0.069962,0.14918,0.60189,0.102,0.037922
1.6649,0.35578,0.33818,0.37553,0.070073,0.14704,0.60402,0.1023,0.037844
1.6657,0.35577,0.33818,0.37553,0.070184,0.14491,0.60614,0.1026,0.037767
1.6665,0.35576,0.33818,0.37553,0.070295,0.1428,0.60825,0.1029,0.037692
1.6673,0.35575,0.33818,0.37552,0.070405,0.1407,0.61035,0.10319,0.037618
1.6681,0.35574,0.33818,0.37552,0.070515,0.13861,0.61243,0.10348,0.037546
1.669,0.35573,0.33818,0.37552,0.070625,0.13653,0.6145,0.10377,0.037475
1.6698,0.35573,0.33818,0.37551,0.070734,0.13447,0.61656,0.10406,0.037406
1.6706,0.35572,0.33818,0.37551,0.070843,0.13241,0.61861,0.10435,0.037338
1.6714,0.35571,0.33818,0.37551,0.070952,0.13037,0.62064,0.10463,0.037272
1.6722,0.35571,0.33818,0.3755,0.07106,0.12835,0.62266,0.10491,0.037207
1.673,0.3557,0.33818,0.3755,0.071168,0.12633,0.62467,0.10519,0.037144
1.6738,0.3557,0.33818,0.3755,0.071276,0.12433,0.62667,0.10547,0.037082
1.6746,0.35569,0.33818,0.3755,0.071383,0.12234,0.62865,0.10574,0.037022
1.6754,0.35569,0.33818,0.37549,0.07149,0.12036,0.63062,0.10602,0.036964
1.6762,0.35569,0.33818,0.37549,0.071596,0.1184,0.63258,0.10629,0.036907
1.677,0.35568,0.33818,0.37549,0.071702,0.11645,0.63452,0.10655,0.036852
1.6778,0.35568,0.33818,0.37548,0.071808,0.11451,0.63646,0.10682,0.036799
1.6786,0.35568,0.33818,0.37548,0.071913,0.11258,0.63837,0.10708,0.036747
1.6794,0.35568,0.33818,0.37548,0.072018,0.11067,0.64028,0.10734,0.036697
1.6802,0.35568,0.33818,0.37547,0.072123,0.10878,0.64217,0.1076,0.036648
1.681,0.35568,0.33818,0.37547,0.072227,0.10689,0.64404,0.10785,0.036602
1.6818,0.35568,0.33818,0.37546,0.072331,0.10502,0.64591,0.10811,0.036556
1.6826,0.35568,0.33818,0.37546,0.072435,0.10317,0.64775,0.10836,0.036513
1.6835,0.35568,0.33818,0.37546,0.072538,0.10133,0.64959,0.1086,0.036471
1.6843,0.35568,0.33818,0.37545,0.07264,0.099498,0.65141,0.10885,0.036431
1.6851,0.35569,0.33818,0.37545,0.072742,0.097684,0.65322,0.10909,0.036393
1.6859,0.35569,0.33818,0.37545,0.072844,0.095885,0.65501,0.10933,0.036357
1.6867,0.35569,0.33818,0.37544,0.072946,0.094099,0.65679,0.10957,0.036322
1.6875,0.3557,0.33818,0.37544,0.073047,0.092328,0.65855,0.1098,0.036289
1.6883,0.3557,0.33818,0.37544,0.073147,0.090572,0.6603,0.11004,0.036257
1.6891,0.35571,0.33818,0.37543,0.073248,0.08883,0.66204,0.11027,0.036228
1.6899,0.35571,0.33818,0.37543,0.073347,0.087103,0.66376,0.11049,0.0362
1.6907,0.35572,0.33818,0.37543,0.073447,0.085391,0.66546,0.11072,0.036174
1.6915,0.35573,0.33818,0.37542,0.073546,0.083693,0.66715,0.11094,0.03615
1.6923,0.35573,0.33818,0.37542,0.073644,0.08201,0.66883,0.11116,0.036128
1.6931,0.35574,0.33818,0.37541,0.073742,0.080343,0.67049,0.11138,0.036107
1.6939,0.35575,0.33818,0.37541,0.07384,0.07869,0.67213,0.11159,0.036089
1.6947,0.35576,0.33818,0.37541,0.073937,0.077052,0.67376,0.1118,0.036072
1.6955,0.35577,0.33818,0.3754,0.074034,0.07543,0.67537,0.11201,0.036057
1.6963,0.35578,0.33818,0.3754,0.07413,0.073824,0.67697,0.11222,0.036044
1.6971,0.35579,0.33818,0.37539,0.074226,0.072232,0.67856,0.11242,0.036033
1.698,0.3558,0.33818,0.37539,0.074322,0.070656,0.68013,0.11262,0.036023
1.6988,0.35581,0.33818,0.37539,0.074417,0.069096,0.68168,0.11282,0.036016
1.6996,0.35582,0.33818,0.37538,0.074511,0.067551,0.68321,0.11301,0.03601
1.7004,0.35583,0.33818,0.37538,0.074605,0.066023,0.68474,0.1132,0.036007
1.7012,0.35585,0.33818,0.37538,0.074699,0.06451,0.68624,0.11339,0.036005
1.702,0.35586,0.33818,0.37537,0.074792,0.063012,0.68773,0.11358,0.036005
1.7028,0.35588,0.33818,0.37537,0.074885,0.061531,0.6892,0.11376,0.036007
1.7036,0.35589,0.33818,0.37536,0.074978,0.060066,0.69066,0.11394,0.036011
1.7044,0.3559,0.33818,0.37536,0.075069,0.058617,0.6921,0.11412,0.036017
1.7052,0.35592,0.33818,0.37536,0.075161,0.057184,0.69353,0.1143,0.036025
1.706,0.35594,0.33818,0.37535,0.075252,0.055768,0.69493,0.11447,0.036035
1.7068,0.35595,0.33818,0.37535,0.075342,0.054368,0.69633,0.11464,0.036047
1.7076,0.35597,0.33818,0.37534,0.075432,0.052984,0.6977,0.1148,0.03606
1.7084,0.35599,0.33818,0.37534,0.075522,0.051617,0.69906,0.11497,0.036076
1.7092,0.35601,0.33818,0.37533,0.075611,0.050266,0.7004,0.11513,0.036094
1.71,0.35602,0.33818,0.37533,0.075699,0.048932,0.70173,0.11528,0.036114
1.7108,0.35604,0.33818,0.37533,0.075788,0.047615,0.70304,0.11544,0.036136
1.7116,0.35606,0.33818,0.37532,0.075875,0.046315,0.70433,0.11559,0.036159
1.7125,0.35608,0.33818,0.37532,0.075962,0.045031,0.7056,0.11574,0.036185
1.7133,0.3561,0.33818,0.37531,0.076049,0.043764,0.70686,0.11588,0.036213
1.7141,0.35612,0.33818,0.37531,0.076135,0.042514,0.7081,0.11603,0.036243
1.7149,0.35615,0.33818,0.3753,0.076221,0.041282,0.70933,0.11617,0.036275
1.7157,0.35617,0.33818,0.3753,0.076306,0.040066,0.71054,0.1163,0.036309
1.7165,0.35619,0.33818,0.3753,0.076391,0.038867,0.71173,0.11644,0.036345
1.7173,0.35621,0.33818,0.37529,0.076475,0.037686,0.7129,0.11657,0.036383
1.7181,0.35624,0.33818,0.37529,0.076559,0.036522,0.71405,0.11669,0.036423
1.7189,0.35626,0.33818,0.37528,0.076642,0.035375,0.71519,0.11682,0.036465
1.7197,0.35629,0.33818,0.37528,0.076725,0.034246,0.71631,0.11694,0.03651
1.7205,0.35631,0.33818,0.37527,0.076807,0.033134,0.71742,0.11706,0.036556
1.7213,0.35634,0.33818,0.37527,0.076889,0.03204,0.7185,0.11717,0.036604
1.7221,0.35636,0.33818,0.37527,0.07697,0.030963,0.71957,0.11729,0.036655
1.7229,0.35639,0.33818,0.37526,0.077051,0.029904,0.72062,0.11739,0.036708
1.7237,0.35641,0.33818,0.37526,0.077131,0.028863,0.72165,0.1175,0.036762
1.7245,0.35644,0.33818,0.37525,0.077211,0.027839,0.72267,0.1176,0.036819
1.7253,0.35647,0.33818,0.37525,0.07729,0.026833,0.72366,0.1177,0.036878
1.7261,0.3565,0.33818,0.37524,0.077369,0.025845,0.72464,0.1178,0.036939
1.7269,0.35653,0.33818,0.37524,0.077447,0.024875,0.7256,0.11789,0.037003
1.7278,0.35656,0.33818,0.37523,0.077525,0.023922,0.72655,0.11798,0.037068
1.7286,0.35659,0.33818,0.37523,0.077602,0.022988,0.72747,0.11807,0.037136
1.7294,0.35662,0.33818,0.37523,0.077678,0.022072,0.72838,0.11815,0.037205
1.7302,0.35665,0.33818,0.37522,0.077755,0.021174,0.72927,0.11823,0.037277
1.731,0.35668,0.33818,0.37522,0.07783,0.020294,0.73014,0.11831,0.037351
1.7318,0.35671,0.33818,0.37521,0.077905,0.019432,0.73099,0.11838,0.037427
1.7326,0.35674,0.33818,0.37521,0.07798,0.018588,0.73183,0.11845,0.037506
1.7334,0.35677,0.33818,0.3752,0.078054,0.017763,0.73264,0.11852,0.037586
1.7342,0.35681,0.33818,0.3752,0.078128,0.016956,0.73344,0.11859,0.037669
1.735,0.35684,0.33818,0.37519,0.078201,0.016167,0.73422,0.11865,0.037753
1.7358,0.35688,0.33818,0.37519,0.078273,0.015396,0.73498,0.11871,0.03784
1.7366,0.35691,0.33818,0.37518,0.078345,0.014645,0.73572,0.11876,0.03793
1.7374,0.35694,0.33818,0.37518,0.078416,0.013911,0.73645,0.11881,0.038021
1.7382,0.35698,0.33818,0.37518,0.078487,0.013196,0.73715,0.11886,0.038114
1.739,0.35702,0.33818,0.37517,0.078558,0.0125,0.73784,0.11891,0.03821
1.7398,0.35705,0.33818,0.37517,0.078628,0.011822,0.73851,0.11895,0.038308
1.7406,0.35709,0.33818,0.37516,0.078697,0.011162,0.73916,0.11899,0.038408
1.7414,0.35713,0.33818,0.37516,0.078766,0.010522,0.73979,0.11902,0.038511
1.7423,0.35716,0.33818,0.37515,0.078834,0.0098997,0.7404,0.11905,0.038615
1.7431,0.3572,0.33818,0.37515,0.078902,0.0092964,0.741,0.11908,0.038722
1.7439,0.35724,0.33818,0.37514,0.078969,0.0087119,0.74157,0.11911,0.038831
1.7447,0.35728,0.33818,0.37514,0.079036,0.0081461,0.74213,0.11913,0.038942
1.7455,0.35732,0.33818,0.37513,0.079102,0.0075991,0.74267,0.11915,0.039055
1.7463,0.35736,0.33818,0.37513,0.079167,0.0070709,0.74319,0.11916,0.039171
1.7471,0.3574,0.33818,0.37512,0.079232,0.0065616,0.74369,0.11918,0.039289
1.7479,0.35744,0.33818,0.37512,0.079297,0.0060711,0.74417,0.11918,0.039409
1.7487,0.35748,0.33818,0.37511,0.079361,0.0055996,0.74463,0.11919,0.039531
1.7495,0.35752,0.33818,0.37511,0.079424,0.005147,0.74507,0.11919,0.039655
1.7503,0.35756,0.33818,0.3751,0.079487,0.0047133,0.7455,0.11919,0.039782
1.7511,0.3576,0.33818,0.3751,0.079549,0.0042986,0.7459,0.11919,0.039911
1.7519,0.35765,0.33818,0.3751,0.079611,0.0039028,0.74629,0.11918,0.040042
1.7527,0.35769,0.33818,0.37509,0.079672,0.0035261,0.74666,0.11917,0.040176
1.7535,0.35773,0.33818,0.37509,0.079733,0.0031684,0.747,0.11915,0.040311
1.7543,0.35778,0.33818,0.37508,0.079793,0.0028298,0.74733,0.11914,0.040449
1.7551,0.35782,0.33818,0.37508,0.079853,0.0025102,0.74764,0.11912,0.040589
1.7559,0.35787,0.33818,0.37507,0.079912,0.0022097,0.74793,0.11909,0.040732
1.7568,0.35791,0.33818,0.37507,0.079971,0.0019283,0.74821,0.11906,0.040876
1.7576,0.35796,0.33818,0.37506,0.080029,0.0016661,0.74846,0.11903,0.041023
1.7584,0.358,0.33818,0.37506,0.080086,0.0014229,0.74869,0.119,0.041172
1.7592,0.35805,0.33818,0.37505,0.080143,0.0011989,0.74891,0.11896,0.041324
1.76,0.3581,0.33818,0.37505,0.080199,0.00099401,0.7491,0.11892,0.041477
1.7608,0.35814,0.33818,0.37504,0.080255,0.0008083,0.74928,0.11888,0.041633
1.7616,0.35819,0.33818,0.37504,0.08031,0.00064176,0.74943,0.11883,0.041791
1.7624,0.35824,0.33818,0.37503,0.080365,0.00049439,0.74957,0.11878,0.041951
1.7632,0.35829,0.33818,0.37503,0.080419,0.00036621,0.74969,0.11872,0.042114
1.764,0.35833,0.33818,0.37502,0.080473,0.00025722,0.74979,0.11867,0.042278
1.7648,0.35838,0.33818,0.37502,0.080526,0.00016742,0.74987,0.11861,0.042445
1.7656,0.35843,0.33818,0.37501,0.080578,9.6831e-05,0.74993,0.11854,0.042615
1.7664,0.35848,0.33818,0.37501,0.08063,4.5444e-05,0.74997,0.11847,0.042786
1.7672,0.35853,0.33818,0.375,0.080682,1.3265e-05,0.75,0.1184,0.04296
1.768,0.35858,0.33818,0.375,0.080732,2.9471e-07,0.75,0.11833,0.043136
1.7688,0.35863,0.33818,0.37499,0.080783,6.5348e-06,0.74998,0.11825,0.043314
1.7696,0.35868,0.33818,0.37499,0.080833,3.1985e-05,0.74995,0.11817,0.043494
1.7704,0.35874,0.33818,0.37499,0.080882,7.6643e-05,0.74989,0.11809,0.043677
1.7713,0.35879,0.33818,0.37498,0.08093,0.00014051,0.74982,0.118,0.043862
1.7721,0.35884,0.33818,0.37498,0.080979,0.00022357,0.74973,0.11791,0.044049
1.7729,0.35889,0.33818,0.37497,0.081026,0.00032584,0.74962,0.11781,0.044238
1.7737,0.35894,0.33818,0.37497,0.081073,0.0004473,0.74948,0.11772,0.04443
1.7745,0.359,0.33818,0.37496,0.08112,0.00058795,0.74933,0.11762,0.044623
1.7753,0.35905,0.33818,0.37496,0.081166,0.00074777,0.74917,0.11751,0.044819
1.7761,0.3591,0.33818,0.37495,0.081211,0.00092677,0.74898,0.1174,0.045018
1.7769,0.35916,0.33818,0.37495,0.081256,0.0011249,0.74877,0.11729,0.045218
1.7777,0.35921,0.33818,0.37494,0.0813,0.0013422,0.74854,0.11718,0.045421
1.7785,0.35927,0.33818,0.37494,0.081344,0.0015787,0.7483,0.11706,0.045625
1.7793,0.35932,0.33818,0.37493,0.081387,0.0018343,0.74803,0.11694,0.045832
1.7801,0.35938,0.33818,0.37493,0.08143,0.002109,0.74775,0.11682,0.046042
1.7809,0.35943,0.33818,0.37492,0.081472,0.0024028,0.74744,0.11669,0.046253
1.7817,0.35949,0.33818,0.37492,0.081513,0.0027157,0.74712,0.11656,0.046467
1.7825,0.35955,0.33818,0.37491,0.081554,0.0030476,0.74678,0.11643,0.046683
1.7833,0.3596,0.33818,0.37491,0.081595,0.0033986,0.74642,0.11629,0.046901
1.7841,0.35966,0.33818,0.3749,0.081635,0.0037687,0.74604,0.11615,0.047121
1.7849,0.35972,0.33818,0.3749,0.081674,0.0041578,0.74564,0.11601,0.047343
1.7857,0.35977,0.33818,0.37489,0.081713,0.0045658,0.74522,0.11586,0.047568
1.7866,0.35983,0.33818,0.37489,0.081752,0.0049929,0.74479,0.11571,0.047794
1.7874,0.35989,0.33818,0.37488,0.081789,0.0054389,0.74433,0.11556,0.048023
1.7882,0.35995,0.33818,0.37488,0.081827,0.0059038,0.74386,0.1154,0.048254
1.789,0.36001,0.33818,0.37488,0.081863,0.0063876,0.74336,0.11524,0.048488
1.7898,0.36007,0.33818,0.37487,0.081899,0.0068903,0.74285,0.11508,0.048723
1.7906,0.36013,0.33818,0.37487,0.081935,0.0074119,0.74232,0.11491,0.04896
1.7914,0.36019,0.33818,0.37486,0.08197,0.0079523,0.74177,0.11474,0.0492
1.7922,0.36024,0.33818,0.37486,0.082005,0.0085115,0.7412,0.11457,0.049442
1.793,0.3603,0.33818,0.37485,0.082039,0.0090895,0.74061,0.11439,0.049686
1.7938,0.36037,0.33818,0.37485,0.082072,0.0096862,0.74001,0.11421,0.049932
1.7946,0.36043,0.33818,0.37484,0.082105,0.010302,0.73938,0.11403,0.05018
1.7954,0.36049,0.33818,0.37484,0.082138,0.010936,0.73874,0.11385,0.05043
1.7962,0.36055,0.33818,0.37483,0.08217,0.011589,0.73808,0.11366,0.050683
1.797,0.36061,0.33818,0.37483,0.082201,0.01226,0.7374,0.11346,0.050937
1.7978,0.36067,0.33818,0.37482,0.082232,0.01295,0.7367,0.11327,0.051194
1.7986,0.36073,0.33818,0.37482,0.082262,0.013658,0.73598,0.11307,0.051453
1.7994,0.36079,0.33818,0.37481,0.082292,0.014385,0.73524,0.11287,0.051713
1.8002,0.36086,0.33818,0.37481,0.082321,0.015131,0.73449,0.11267,0.051976
1.8011,0.36092,0.33818,0.37481,0.08235,0.015895,0.73372,0.11246,0.052241
1.8019,0.36098,0.33818,0.3748,0.082378,0.016677,0.73292,0.11225,0.052508
1.8027,0.36104,0.33818,0.3748,0.082406,0.017478,0.73211,0.11203,0.052777
1.8035,0.36111,0.33818,0.37479,0.082433,0.018297,0.73129,0.11182,0.053048
1.8043,0.36117,0.33818,0.37479,0.08246,0.019134,0.73044,0.1116,0.053321
1.8051,0.36123,0.33818,0.37478,0.082486,0.01999,0.72958,0.11138,0.053597
1.8059,0.3613,0.33818,0.37478,0.082512,0.020863,0.72869,0.11115,0.053874
1.8067,0.36136,0.33818,0.37477,0.082537,0.021755,0.72779,0.11092,0.054153
1.8075,0.36143,0.33818,0.37477,0.082561,0.022665,0.72687,0.11069,0.054434
1.8083,0.36149,0.33818,0.37476,0.082586,0.023593,0.72594,0.11045,0.054718
1.8091,0.36155,0.33818,0.37476,0.082609,0.024539,0.72498,0.11022,0.055003
1.8099,0.36162,0.33818,0.37476,0.082632,0.025503,0.72401,0.10997,0.05529
1.8107,0.36168,0.33818,0.37475,0.082655,0.026485,0.72302,0.10973,0.05558
1.8115,0.36175,0.33818,0.37475,0.082677,0.027485,0.72201,0.10948,0.055871
1.8123,0.36181,0.33818,0.37474,0.082698,0.028502,0.72098,0.10923,0.056164
1.8131,0.36188,0.33818,0.37474,0.08272,0.029537,0.71994,0.10898,0.056459
1.8139,0.36195,0.33818,0.37473,0.08274,0.03059,0.71888,0.10872,0.056756
1.8147,0.36201,0.33818,0.37473,0.08276,0.031661,0.7178,0.10847,0.057055
1.8156,0.36208,0.33818,0.37472,0.08278,0.032749,0.7167,0.1082,0.057356
1.8164,0.36214,0.33818,0.37472,0.082799,0.033855,0.71559,0.10794,0.057659
1.8172,0.36221,0.33818,0.37472,0.082818,0.034978,0.71445,0.10767,0.057964
1.818,0.36228,0.33818,0.37471,0.082836,0.036118,0.7133,0.1074,0.058271
1.8188,0.36234,0.33818,0.37471,0.082853,0.037276,0.71214,0.10713,0.058579
1.8196,0.36241,0.33818,0.3747,0.08287,0.038452,0.71095,0.10685,0.05889
1.8204,0.36248,0.33818,0.3747,0.082887,0.039644,0.70975,0.10657,0.059202
1.8212,0.36254,0.33818,0.37469,0.082903,0.040854,0.70853,0.10629,0.059516
1.822,0.36261,0.33818,0.37469,0.082919,0.042081,0.7073,0.10601,0.059832
1.8228,0.36268,0.33818,0.37469,0.082934,0.043324,0.70605,0.10572,0.06015
1.8236,0.36274,0.33818,0.37468,0.082949,0.044585,0.70478,0.10543,0.06047
1.8244,0.36281,0.33818,0.37468,0.082963,0.045863,0.70349,0.10513,0.060792
1.8252,0.36288,0.33818,0.37467,0.082977,0.047158,0.70219,0.10484,0.061115
1.826,0.36295,0.33818,0.37467,0.08299,0.048469,0.70087,0.10454,0.06144
1.8268,0.36302,0.33818,0.37466,0.083003,0.049797,0.69953,0.10424,0.061767
1.8276,0.36308,0.33818,0.37466,0.083015,0.051142,0.69818,0.10393,0.062096
1.8284,0.36315,0.33818,0.37466,0.083027,0.052503,0.69681,0.10363,0.062426
1.8292,0.36322,0.33818,0.37465,0.083039,0.053881,0.69542,0.10332,0.062759
1.8301,0.36329,0.33818,0.37465,0.08305,0.055276,0.69402,0.10301,0.063093
1.8309,0.36336,0.33818,0.37464,0.08306,0.056686,0.6926,0.10269,0.063429
1.8317,0.36342,0.33818,0.37464,0.08307,0.058113,0.69117,0.10237,0.063766
1.8325,0.36349,0.33818,0.37464,0.08308,0.059557,0.68972,0.10205,0.064105
1.8333,0.36356,0.33818,0.37463,0.083089,0.061016,0.68825,0.10173,0.064446
1.8341,0.36363,0.33818,0.37463,0.083098,0.062492,0.68676,0.10141,0.064789
1.8349,0.3637,0.33818,0.37462,0.083106,0.063983,0.68527,0.10108,0.065133
1.8357,0.36377,0.33818,0.37462,0.083114,0.065491,0.68375,0.10075,0.065479
1.8365,0.36384,0.33818,0.37462,0.083121,0.067014,0.68222,0.10042,0.065826
1.8373,0.36391,0.33818,0.37461,0.083128,0.068553,0.68067,0.10008,0.066176
1.8381,0.36397,0.33818,0.37461,0.083135,0.070108,0.67911,0.099743,0.066526
1.8389,0.36404,0.33818,0.3746,0.083141,0.071678,0.67753,0.099403,0.066879
1.8397,0.36411,0.33818,0.3746,0.083146,0.073264,0.67594,0.09906,0.067233
1.8405,0.36418,0.33818,0.3746,0.083152,0.074866,0.67433,0.098715,0.067588
1.8413,0.36425,0.33818,0.37459,0.083156,0.076482,0.6727,0.098367,0.067946
1.8421,0.36432,0.33818,0.37459,0.083161,0.078115,0.67106,0.098017,0.068304
1.8429,0.36439,0.33818,0.37459,0.083165,0.079762,0.66941,0.097665,0.068665
1.8437,0.36446,0.33818,0.37458,0.083168,0.081424,0.66774,0.09731,0.069026
1.8445,0.36453,0.33818,0.37458,0.083171,0.083102,0.66605,0.096953,0.06939
1.8454,0.3646,0.33818,0.37457,0.083174,0.084794,0.66435,0.096593,0.069755
1.8462,0.36467,0.33818,0.37457,0.083176,0.086501,0.66264,0.096232,0.070121
1.847,0.36474,0.33818,0.37457,0.083178,0.088223,0.66091,0.095868,0.070489
1.8478,0.3648,0.33818,0.37456,0.08318,0.08996,0.65917,0.095501,0.070858
1.8486,0.36487,0.33818,0.37456,0.083181,0.091711,0.65741,0.095133,0.071229
1.8494,0.36494,0.33818,0.37456,0.083181,0.093477,0.65563,0.094762,0.071601
1.8502,0.36501,0.33818,0.37455,0.083182,0.095258,0.65385,0.094389,0.071974
1.851,0.36508,0.33818,0.37455,0.083181,0.097052,0.65205,0.094014,0.072349
1.8518,0.36515,0.33818,0.37455,0.083181,0.098861,0.65023,0.093636,0.072726
1.8526,0.36522,0.33818,0.37454,0.08318,0.10068,0.6484,0.093257,0.073103
1.8534,0.36529,0.33818,0.37454,0.083179,0.10252,0.64656,0.092875,0.073483
1.8542,0.36536,0.33818,0.37453,0.083177,0.10437,0.6447,0.092491,0.073863
1.855,0.36543,0.33818,0.37453,0.083175,0.10624,0.64283,0.092105,0.074245
1.8558,0.3655,0.33818,0.37453,0.083173,0.10812,0.64094,0.091717,0.074628
1.8566,0.36557,0.33818,0.37452,0.08317,0.11001,0.63904,0.091327,0.075012
1.8574,0.36564,0.33818,0.37452,0.083167,0.11191,0.63713,0.090935,0.075398
1.8582,0.3657,0.33818,0.37452,0.083163,0.11383,0.6352,0.090541,0.075785
1.859,0.36577,0.33818,0.37451,0.083159,0.11577,0.63326,0.090145,0.076173
1.8599,0.36584,0.33818,0.37451,0.083155,0.11771,0.63131,0.089747,0.076562
1.8607,0.36591,0.33818,0.37451,0.08315,0.11967,0.62934,0.089347,0.076953
1.8615,0.36598,0.33818,0.3745,0.083145,0.12164,0.62737,0.088945,0.077345
1.8623,0.36605,0.33818,0.3745,0.08314,0.12363,0.62537,0.088542,0.077738
1.8631,0.36612,0.33818,0.3745,0.083134,0.12563,0.62337,0.088136,0.078132
1.8639,0.36619,0.33818,0.37449,0.083128,0.12764,0.62135,0.087729,0.078527
1.8647,0.36626,0.33818,0.37449,0.083122,0.12966,0.61932,0.087319,0.078924
1.8655,0.36632,0.33818,0.37449,0.083115,0.1317,0.61728,0.086908,0.079322
1.8663,0.36639,0.33818,0.37449,0.083108,0.13375,0.61523,0.086495,0.07972
1.8671,0.36646,0.33818,0.37448,0.0831,0.13581,0.61316,0.086081,0.08012
1.8679,0.36653,0.33818,0.37448,0.083093,0.13788,0.61108,0.085664,0.080521
1.8687,0.3666,0.33818,0.37448,0.083085,0.13997,0.60899,0.085246,0.080923
1.8695,0.36667,0.33818,0.37447,0.083076,0.14206,0.60688,0.084827,0.081326
1.8703,0.36673,0.33818,0.37447,0.083068,0.14417,0.60477,0.084405,0.08173
1.8711,0.3668,0.33818,0.37447,0.083059,0.14629,0.60264,0.083982,0.082135
1.8719,0.36687,0.33818,0.37446,0.083049,0.14843,0.6005,0.083558,0.082541
1.8727,0.36694,0.33818,0.37446,0.08304,0.15057,0.59835,0.083131,0.082948
1.8735,0.367,0.33818,0.37446,0.08303,0.15273,0.59619,0.082703,0.083356
1.8744,0.36707,0.33818,0.37446,0.083019,0.15489,0.59402,0.082274,0.083765
1.8752,0.36714,0.33818,0.37445,0.083009,0.15707,0.59183,0.081843,0.084174
1.876,0.36721,0.33818,0.37445,0.082998,0.15926,0.58964,0.081411,0.084585
1.8768,0.36727,0.33818,0.37445,0.082987,0.16146,0.58743,0.080977,0.084997
1.8776,0.36734,0.33818,0.37445,0.082975,0.16368,0.58521,0.080542,0.085409
1.8784,0.36741,0.33818,0.37444,0.082964,0.1659,0.58299,0.080105,0.085822
1.8792,0.36747,0.33818,0.37444,0.082952,0.16813,0.58075,0.079667,0.086236
1.88,0.36754,0.33818,0.37444,0.082939,0.17038,0.5785,0.079228,0.086651
1.8808,0.36761,0.33818,0.37443,0.082927,0.17263,0.57624,0.078787,0.087067
1.8816,0.36767,0.33818,0.37443,0.082914,0.17489,0.57397,0.078345,0.087483
1.8824,0.36774,0.33818,0.37443,0.082901,0.17717,0.57169,0.077901,0.087901
1.8832,0.3678,0.33818,0.37443,0.082888,0.17945,0.5694,0.077457,0.088318
1.884,0.36787,0.33818,0.37442,0.082874,0.18175,0.5671,0.077011,0.088737
1.8848,0.36793,0.33818,0.37442,0.08286,0.18405,0.56479,0.076564,0.089156
1.8856,0.368,0.33818,0.37442,0.082846,0.18637,0.56247,0.076115,0.089576
1.8864,0.36807,0.33818,0.37442,0.082831,0.18869,0.56014,0.075666,0.089997
1.8872,0.36813,0.33818,0.37441,0.082817,0.19103,0.5578,0.075215,0.090419
1.888,0.36819,0.33818,0.37441,0.082802,0.19337,0.55545,0.074764,0.09084
1.8889,0.36826,0.33818,0.37441,0.082787,0.19572,0.5531,0.074311,0.091263
1.8897,0.36832,0.33818,0.37441,0.082772,0.19809,0.55073,0.073857,0.091686
1.8905,0.36839,0.33818,0.37441,0.082756,0.20046,0.54835,0.073402,0.09211
1.8913,0.36845,0.33818,0.3744,0.08274,0.20284,0.54597,0.072946,0.092534
1.8921,0.36852,0.33818,0.3744,0.082724,0.20523,0.54358,0.072489,0.092959
1.8929,0.36858,0.33818,0.3744,0.082708,0.20762,0.54117,0.072032,0.093384
1.8937,0.36864,0.33818,0.3744,0.082691,0.21003,0.53876,0.071573,0.09381
1.8945,0.36871,0.33818,0.37439,0.082675,0.21244,0.53635,0.071113,0.094236
1.8953,0.36877,0.33818,0.37439,0.082658,0.21487,0.53392,0.070653,0.094663
1.8961,0.36883,0.33818,0.37439,0.082641,0.2173,0.53148,0.070192,0.09509
1.8969,0.36889,0.33818,0.37439,0.082623,0.21974,0.52904,0.069729,0.095517
1.8977,0.36896,0.33818,0.37439,0.082606,0.22218,0.52659,0.069267,0.095945
1.8985,0.36902,0.33818,0.37438,0.082588,0.22464,0.52413,0.068803,0.096374
1.8993,0.36908,0.33818,0.37438,0.08257,0.2271,0.52166,0.068339,0.096802
1.9001,0.36914,0.33818,0.37438,0.082552,0.22957,0.51919,0.067874,0.097231
1.9009,0.3692,0.33818,0.37438,0.082534,0.23205,0.51671,0.067408,0.09766
1.9017,0.36926,0.33818,0.37438,0.082516,0.23453,0.51422,0.066941,0.09809
1.9025,0.36933,0.33818,0.37438,0.082497,0.23703,0.51172,0.066474,0.09852
1.9033,0.36939,0.33818,0.37437,0.082478,0.23953,0.50922,0.066007,0.09895
1.9042,0.36945,0.33818,0.37437,0.082459,0.24203,0.50671,0.065539,0.09938
1.905,0.36951,0.33818,0.37437,0.08244,0.24455,0.5042,0.06507,0.09981
1.9058,0.36957,0.33818,0.37437,0.082421,0.24707,0.50167,0.064601,0.10024
1.9066,0.36963,0.33818,0.37437,0.082402,0.24959,0.49914,0.064131,0.10067
1.9074,0.36968,0.33818,0.37437,0.082382,0.25212,0.49661,0.063661,0.1011
1.9082,0.36974,0.33818,0.37436,0.082362,0.25466,0.49407,0.063191,0.10153
1.909,0.3698,0.33818,0.37436,0.082342,0.25721,0.49152,0.06272,0.10196
1.9098,0.36986,0.33818,0.37436,0.082322,0.25976,0.48896,0.062249,0.1024
1.9106,0.36992,0.33818,0.37436,0.082302,0.26232,0.4864,0.061777,0.10283
1.9114,0.36998,0.33818,0.37436,0.082282,0.26488,0.48384,0.061305,0.10326
1.9122,0.37003,0.33818,0.37436,0.082262,0.26745,0.48127,0.060833,0.10369
1.913,0.37009,0.33818,0.37436,0.082241,0.27002,0.47869,0.060361,0.10412
1.9138,0.37015,0.33818,0.37435,0.082221,0.2726,0.47611,0.059888,0.10455
1.9146,0.37021,0.33818,0.37435,0.0822,0.27519,0.47352,0.059416,0.10498
1.9154,0.37026,0.33818,0.37435,0.082179,0.27777,0.47093,0.058943,0.10542
1.9162,0.37032,0.33818,0.37435,0.082158,0.28037,0.46833,0.05847,0.10585
1.917,0.37037,0.33818,0.37435,0.082137,0.28297,0.46573,0.057997,0.10628
1.9178,0.37043,0.33818,0.37435,0.082116,0.28557,0.46312,0.057523,0.10671
1.9187,0.37048,0.33818,0.37435,0.082095,0.28818,0.46051,0.05705,0.10714
1.9195,0.37054,0.33818,0.37435,0.082073,0.2908,0.4579,0.056577,0.10757
1.9203,0.37059,0.33818,0.37434,0.082052,0.29341,0.45528,0.056104,0.108
1.9211,0.37065,0.33818,0.37434,0.082031,0.29603,0.45265,0.055631,0.10843
1.9219,0.3707,0.33818,0.37434,0.082009,0.29866,0.45002,0.055158,0.10886
1.9227,0.37076,0.33818,0.37434,0.081987,0.30129,0.44739,0.054685,0.10929
1.9235,0.37081,0.33818,0.37434,0.081966,0.30392,0.44476,0.054212,0.10972
1.9243,0.37086,0.33818,0.37434,0.081944,0.30656,0.44212,0.053739,0.11015
1.9251,0.37091,0.33818,0.37434,0.081922,0.3092,0.43948,0.053267,0.11058
1.9259,0.37097,0.33818,0.37434,0.0819,0.31185,0.43683,0.052795,0.11101
1.9267,0.37102,0.33818,0.37434,0.081878,0.31449,0.43418,0.052323,0.11143
1.9275,0.37107,0.33818,0.37434,0.081856,0.31714,0.43153,0.051851,0.11186
1.9283,0.37112,0.33818,0.37434,0.081834,0.3198,0.42888,0.05138,0.11229
1.9291,0.37117,0.33818,0.37434,0.081812,0.32245,0.42622,0.050909,0.11272
1.9299,0.37122,0.33818,0.37433,0.08179,0.32511,0.42356,0.050438,0.11314
1.9307,0.37127,0.33818,0.37433,0.081768,0.32777,0.4209,0.049968,0.11357
1.9315,0.37132,0.33818,0.37433,0.081746,0.33044,0.41823,0.049498,0.11399
1.9323,0.37137,0.33818,0.37433,0.081724,0.3331,0.41556,0.049029,0.11442
1.9332,0.37142,0.33818,0.37433,0.081701,0.33577,0.41289,0.04856,0.11484
1.934,0.37147,0.33818,0.37433,0.081679,0.33844,0.41022,0.048092,0.11527
1.9348,0.37152,0.33818,0.37433,0.081657,0.34111,0.40755,0.047624,0.11569
1.9356,0.37157,0.33818,0.37433,0.081635,0.34379,0.40488,0.047157,0.11611
1.9364,0.37161,0.33818,0.37433,0.081613,0.34646,0.4022,0.046691,0.11653
1.9372,0.37166,0.33818,0.37433,0.08159,0.34914,0.39952,0.046225,0.11696
1.938,0.37171,0.33818,0.37433,0.081568,0.35182,0.39684,0.04576,0.11738
1.9388,0.37175,0.33818,0.37433,0.081546,0.3545,0.39416,0.045296,0.1178
1.9396,0.3718,0.33818,0.37433,0.081524,0.35718,0.39148,0.044832,0.11822
1.9404,0.37184,0.33818,0.37433,0.081502,0.35986,0.3888,0.044369,0.11863
1.9412,0.37189,0.33818,0.37433,0.081479,0.36254,0.38612,0.043907,0.11905
1.942,0.37193,0.33818,0.37433,0.081457,0.36522,0.38343,0.043446,0.11947
1.9428,0.37198,0.33818,0.37433,0.081435,0.36791,0.38075,0.042986,0.11988
1.9436,0.37202,0.33818,0.37433,0.081413,0.37059,0.37807,0.042526,0.1203
1.9444,0.37207,0.33818,0.37433,0.081391,0.37328,0.37538,0.042068,0.12071
1.9452,0.37211,0.33818,0.37433,0.081369,0.37596,0.3727,0.04161,0.12113
1.946,0.37215,0.33818,0.37433,0.081347,0.37864,0.37002,0.041154,0.12154
1.9468,0.37219,0.33818,0.37433,0.081325,0.38133,0.36733,0.040698,0.12195
1.9477,0.37224,0.33818,0.37433,0.081304,0.38401,0.36465,0.040244,0.12236
1.9485,0.37228,0.33818,0.37433,0.081282,0.38669,0.36197,0.03979,0.12277
1.9493,0.37232,0.33818,0.37433,0.08126,0.38938,0.35928,0.039338,0.12318
1.9501,0.37236,0.33818,0.37433,0.081239,0.39206,0.3566,0.038887,0.12359
1.9509,0.3724,0.33818,0.37433,0.081217,0.39474,0.35392,0.038437,0.124
1.9517,0.37244,0.33818,0.37433,0.081196,0.39742,0.35124,0.037988,0.1244
1.9525,0.37248,0.33818,0.37433,0.081174,0.4001,0.34857,0.037541,0.12481
1.9533,0.37252,0.33818,0.37433,0.081153,0.40277,0.34589,0.037094,0.12521
1.9541,0.37256,0.33818,0.37433,0.081132,0.40545,0.34321,0.036649,0.12561
1.9549,0.37259,0.33818,0.37433,0.081111,0.40812,0.34054,0.036206,0.12602
1.9557,0.37263,0.33818,0.37433,0.08109,0.4108,0.33787,0.035763,0.12642
1.9565,0.37267,0.33818,0.37433,0.081069,0.41347,0.3352,0.035322,0.12682
1.9573,0.37271,0.33818,0.37433,0.081048,0.41614,0.33253,0.034883,0.12721
1.9581,0.37274,0.33818,0.37433,0.081028,0.4188,0.32986,0.034445,0.12761
1.9589,0.37278,0.33818,0.37433,0.081007,0.42147,0.3272,0.034008,0.12801
1.9597,0.37281,0.33818,0.37433,0.080987,0.42413,0.32454,0.033573,0.1284
1.9605,0.37285,0.33818,0.37434,0.080966,0.42679,0.32188,0.03314,0.12879
1.9613,0.37288,0.33818,0.37434,0.080946,0.42945,0.31923,0.032708,0.12918
1.9621,0.37292,0.33818,0.37434,0.080926,0.4321,0.31657,0.032277,0.12958
1.963,0.37295,0.33818,0.37434,0.080906,0.43475,0.31392,0.031848,0.12996
1.9638,0.37298,0.33818,0.37434,0.080887,0.4374,0.31128,0.031421,0.13035
1.9646,0.37302,0.33818,0.37434,0.080867,0.44004,0.30863,0.030996,0.13074
1.9654,0.37305,0.33818,0.37434,0.080848,0.44269,0.30599,0.030572,0.13112
1.9662,0.37308,0.33818,0.37434,0.080828,0.44532,0.30336,0.03015,0.13151
1.967,0.37311,0.33818,0.37434,0.080809,0.44796,0.30073,0.02973,0.13189
1.9678,0.37314,0.33818,0.37434,0.08079,0.45059,0.2981,0.029311,0.13227
1.9686,0.37317,0.33818,0.37434,0.080771,0.45322,0.29547,0.028895,0.13265
1.9694,0.3732,0.33818,0.37435,0.080753,0.45584,0.29285,0.02848,0.13303
1.9702,0.37323,0.33818,0.37435,0.080734,0.45846,0.29023,0.028067,0.1334
1.971,0.37326,0.33818,0.37435,0.080716,0.46107,0.28762,0.027656,0.13378
1.9718,0.37329,0.33818,0.37435,0.080698,0.46368,0.28501,0.027247,0.13415
1.9726,0.37332,0.33818,0.37435,0.08068,0.46629,0.28241,0.02684,0.13452
1.9734,0.37335,0.33818,0.37435,0.080662,0.46889,0.27981,0.026435,0.13489
1.9742,0.37337,0.33818,0.37435,0.080645,0.47149,0.27722,0.026032,0.13526
1.975,0.3734,0.33818,0.37435,0.080628,0.47408,0.27463,0.025631,0.13562
1.9758,0.37343,0.33818,0.37435,0.08061,0.47666,0.27205,0.025232,0.13599
1.9766,0.37345,0.33818,0.37436,0.080594,0.47924,0.26947,0.024836,0.13635
1.9775,0.37348,0.33818,0.37436,0.080577,0.48182,0.2669,0.024441,0.13671
1.9783,0.3735,0.33818,0.37436,0.08056,0.48439,0.26433,0.024049,0.13707
1.9791,0.37353,0.33818,0.37436,0.080544,0.48695,0.26177,0.023659,0.13743
1.9799,0.37355,0.33818,0.37436,0.080528,0.48951,0.25921,0.023271,0.13779
1.9807,0.37357,0.33818,0.37436,0.080512,0.49206,0.25666,0.022885,0.13814
1.9815,0.3736,0.33818,0.37436,0.080497,0.49461,0.25412,0.022502,0.13849
1.9823,0.37362,0.33818,0.37437,0.080482,0.49715,0.25158,0.022121,0.13884
1.9831,0.37364,0.33818,0.37437,0.080466,0.49969,0.24905,0.021742,0.13919
1.9839,0.37366,0.33818,0.37437,0.080452,0.50221,0.24652,0.021366,0.13954
1.9847,0.37368,0.33818,0.37437,0.080437,0.50474,0.24401,0.020992,0.13988
1.9855,0.3737,0.33818,0.37437,0.080423,0.50725,0.24149,0.02062,0.14023
1.9863,0.37372,0.33818,0.37437,0.080409,0.50976,0.23899,0.020251,0.14057
1.9871,0.37374,0.33818,0.37438,0.080395,0.51226,0.23649,0.019885,0.14091
1.9879,0.37376,0.33818,0.37438,0.080381,0.51475,0.234,0.019521,0.14124
1.9887,0.37378,0.33818,0.37438,0.080368,0.51724,0.23152,0.019159,0.14158
1.9895,0.37379,0.33818,0.37438,0.080355,0.51972,0.22904,0.0188,0.14191
1.9903,0.37381,0.33818,0.37438,0.080342,0.52219,0.22657,0.018444,0.14224
1.9911,0.37383,0.33818,0.37439,0.08033,0.52466,0.22411,0.01809,0.14257
1.992,0.37384,0.33818,0.37439,0.080318,0.52712,0.22166,0.017739,0.1429
1.9928,0.37386,0.33818,0.37439,0.080306,0.52957,0.21921,0.017391,0.14322
1.9936,0.37388,0.33818,0.37439,0.080294,0.53201,0.21678,0.017045,0.14354
1.9944,0.37389,0.33818,0.37439,0.080283,0.53444,0.21435,0.016702,0.14386
1.9952,0.3739,0.33818,0.3744,0.080272,0.53687,0.21193,0.016362,0.14418
1.996,0.37392,0.33818,0.3744,0.080261,0.53928,0.20951,0.016025,0.1445
1.9968,0.37393,0.33818,0.3744,0.080251,0.54169,0.20711,0.015691,0.14481
1.9976,0.37394,0.33818,0.3744,0.080241,0.54409,0.20471,0.015359,0.14512
1.9984,0.37396,0.33818,0.3744,0.080231,0.54648,0.20233,0.01503,0.14543
1.9992,0.37397,0.33818,0.37441,0.080222,0.54886,0.19995,0.014704,0.14574
2,0.37398,0.33818,0.37441,0.080213,0.55124,0.19758,0.014381,0.14604


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertK_tp_jcp_p2r1_hrefN2_energy.csv <==
0.00080548,0.37495,0.36547,0.375,1.3535e-07,0.75,9.605e-06,1.46e-07,1.247e-07
0.001611,0.37495,0.36547,0.37501,3.2241e-07,0.74998,3.842e-05,1.4603e-07,4.9879e-07
0.0024164,0.37494,0.36547,0.37501,6.3417e-07,0.74994,8.6442e-05,1.461e-07,1.1222e-06
0.0032219,0.37494,0.36547,0.37502,1.0706e-06,0.74988,0.00015367,1.462e-07,1.995e-06
0.0040274,0.37494,0.36547,0.37502,1.6317e-06,0.74981,0.0002401,1.4634e-07,3.1171e-06
0.0048329,0.37494,0.36547,0.37503,2.3175e-06,0.74971,0.00034573,1.4652e-07,4.4885e-06
0.0056384,0.37494,0.36547,0.37503,3.1278e-06,0.74959,0.00047055,1.4674e-07,6.109e-06
0.0064438,0.37494,0.36547,0.37504,4.0628e-06,0.74946,0.00061456,1.47e-07,7.9785e-06
0.0072493,0.37494,0.36547,0.37504,5.1222e-06,0.74931,0.00077774,1.4731e-07,1.0097e-05
0.0080548,0.37494,0.36547,0.37505,6.3061e-06,0.74913,0.0009601,1.4767e-07,1.2464e-05
0.0088603,0.37494,0.36547,0.37505,7.6144e-06,0.74894,0.0011616,1.4809e-07,1.5081e-05
0.0096658,0.37494,0.36547,0.37506,9.047e-06,0.74873,0.0013823,1.4857e-07,1.7945e-05
0.010471,0.37494,0.36547,0.37506,1.0604e-05,0.7485,0.0016221,1.4911e-07,2.1059e-05
0.011277,0.37493,0.36547,0.37507,1.2285e-05,0.74825,0.001881,1.4973e-07,2.442e-05
0.012082,0.37493,0.36547,0.37507,1.409e-05,0.74798,0.0021591,1.5042e-07,2.803e-05
0.012888,0.37493,0.36547,0.37508,1.6019e-05,0.74769,0.0024562,1.512e-07,3.1887e-05
0.013693,0.37493,0.36547,0.37508,1.8072e-05,0.74739,0.0027724,1.5207e-07,3.5993e-05
0.014499,0.37493,0.36547,0.37509,2.0249e-05,0.74706,0.0031077,1.5305e-07,4.0345e-05
0.015304,0.37492,0.36547,0.37509,2.255e-05,0.74672,0.0034621,1.5413e-07,4.4945e-05
0.01611,0.37492,0.36547,0.37509,2.4974e-05,0.74635,0.0038355,1.5533e-07,4.9792e-05
0.016915,0.37492,0.36547,0.3751,2.7521e-05,0.74597,0.0042279,1.5666e-07,5.4886e-05
0.017721,0.37492,0.36547,0.3751,3.0192e-05,0.74557,0.0046393,1.5812e-07,6.0227e-05
0.018526,0.37491,0.36547,0.37511,3.2987e-05,0.74515,0.0050696,1.5973e-07,6.5813e-05
0.019332,0.37491,0.36547,0.37511,3.5904e-05,0.74471,0.0055189,1.615e-07,7.1646e-05
0.020137,0.37491,0.36547,0.37512,3.8944e-05,0.74425,0.0059872,1.6344e-07,7.7724e-05
0.020942,0.3749,0.36547,0.37512,4.2107e-05,0.74377,0.0064743,1.6556e-07,8.4048e-05
0.021748,0.3749,0.36547,0.37513,4.5392e-05,0.74328,0.0069803,1.6787e-07,9.0616e-05
0.022553,0.3749,0.36547,0.37513,4.88e-05,0.74276,0.0075052,1.7039e-07,9.7429e-05
0.023359,0.37489,0.36547,0.37514,5.233e-05,0.74223,0.0080489,1.7312e-07,0.00010449
0.024164,0.37489,0.36547,0.37514,5.5982e-05,0.74167,0.0086114,1.7609e-07,0.00011179
0.02497,0.37489,0.36547,0.37515,5.9756e-05,0.7411,0.0091927,1.793e-07,0.00011933
0.025775,0.37488,0.36547,0.37515,6.3652e-05,0.74051,0.0097927,1.8278e-07,0.00012712
0.026581,0.37488,0.36547,0.37516,6.7669e-05,0.7399,0.010411,1.8653e-07,0.00013515
0.027386,0.37488,0.36547,0.37516,7.1807e-05,0.73927,0.011049,1.9058e-07,0.00014342
0.028192,0.37487,0.36547,0.37517,7.6067e-05,0.73863,0.011705,1.9493e-07,0.00015194
0.028997,0.37487,0.36547,0.37517,8.0447e-05,0.73796,0.012379,1.996e-07,0.0001607
0.029803,0.37486,0.36547,0.37517,8.4949e-05,0.73728,0.013073,2.0461e-07,0.00016969
0.030608,0.37486,0.36547,0.37518,8.957e-05,0.73657,0.013784,2.0999e-07,0.00017893
0.031414,0.37485,0.36547,0.37518,9.4312e-05,0.73585,0.014515,2.1573e-07,0.00018841
0.032219,0.37485,0.36547,0.37519,9.9174e-05,0.73511,0.015263,2.2188e-07,0.00019813
0.033025,0.37484,0.36547,0.37519,0.00010415,0.73436,0.016031,2.2843e-07,0.00020808
0.03383,0.37484,0.36547,0.3752,0.00010926,0.73358,0.016816,2.3541e-07,0.00021828
0.034636,0.37483,0.36547,0.3752,0.00011448,0.73278,0.01762,2.4285e-07,0.00022871
0.035441,0.37483,0.36547,0.37521,0.00011981,0.73197,0.018442,2.5076e-07,0.00023938
0.036247,0.37482,0.36547,0.37521,0.00012527,0.73114,0.019283,2.5916e-07,0.00025029
0.037052,0.37482,0.36547,0.37522,0.00013085,0.73029,0.020141,2.6807e-07,0.00026143
0.037858,0.37481,0.36547,0.37522,0.00013654,0.72942,0.021018,2.7751e-07,0.00027281
0.038663,0.37481,0.36547,0.37522,0.00014235,0.72854,0.021913,2.8751e-07,0.00028442
0.039469,0.3748,0.36547,0.37523,0.00014828,0.72763,0.022826,2.9808e-07,0.00029627
0.040274,0.37479,0.36547,0.37523,0.00015433,0.72671,0.023757,3.0926e-07,0.00030835
0.041079,0.37479,0.36547,0.37524,0.00016049,0.72577,0.024707,3.2106e-07,0.00032067
0.041885,0.37478,0.36547,0.37524,0.00016677,0.72481,0.025674,3.335e-07,0.00033321
0.04269,0.37477,0.36547,0.37525,0.00017317,0.72384,0.026659,3.4662e-07,0.00034599
0.043496,0.37477,0.36547,0.37525,0.00017968,0.72284,0.027661,3.6043e-07,0.000359
0.044301,0.37476,0.36547,0.37526,0.00018631,0.72183,0.028682,3.7495e-07,0.00037225
0.045107,0.37475,0.36547,0.37526,0.00019305,0.7208,0.02972,3.9022e-07,0.00038572
0.045912,0.37475,0.36547,0.37527,0.00019991,0.71975,0.030776,4.0626e-07,0.00039942
0.046718,0.37474,0.36547,0.37527,0.00020688,0.71869,0.03185,4.231e-07,0.00041335
0.047523,0.37473,0.36547,0.37527,0.00021397,0.71761,0.032941,4.4075e-07,0.0004275
0.048329,0.37473,0.36547,0.37528,0.00022117,0.71651,0.03405,4.5925e-07,0.00044189
0.049134,0.37472,0.36547,0.37528,0.00022849,0.71539,0.035176,4.7863e-07,0.0004565
0.04994,0.37471,0.36547,0.37529,0.00023592,0.71425,0.03632,4.9891e-07,0.00047133
0.050745,0.3747,0.36547,0.37529,0.00024346,0.7131,0.037481,5.2012e-07,0.00048639
0.051551,0.3747,0.36547,0.3753,0.00025111,0.71193,0.038659,5.4228e-07,0.00050168
0.052356,0.37469,0.36547,0.3753,0.00025887,0.71075,0.039855,5.6544e-07,0.00051718
0.053162,0.37468,0.36547,0.3753,0.00026675,0.70954,0.041067,5.8961e-07,0.00053291
0.053967,0.37467,0.36547,0.37531,0.00027474,0.70832,0.042297,6.1482e-07,0.00054886
0.054773,0.37467,0.36547,0.37531,0.00028284,0.70708,0.043544,6.411e-07,0.00056503
0.055578,0.37466,0.36547,0.37532,0.00029105,0.70583,0.044808,6.6849e-07,0.00058142
0.056384,0.37465,0.36547,0.37532,0.00029936,0.70455,0.046089,6.9702e-07,0.00059803
0.057189,0.37464,0.36547,0.37533,0.00030779,0.70326,0.047386,7.2671e-07,0.00061486
0.057995,0.37463,0.36547,0.37533,0.00031633,0.70196,0.0487,7.5759e-07,0.0006319
0.0588,0.37462,0.36547,0.37533,0.00032498,0.70064,0.050032,7.897e-07,0.00064916
0.059606,0.37461,0.36547,0.37534,0.00033373,0.6993,0.051379,8.2308e-07,0.00066664
0.060411,0.37461,0.36547,0.37534,0.00034259,0.69794,0.052744,8.5774e-07,0.00068433
0.061216,0.3746,0.36547,0.37535,0.00035156,0.69657,0.054124,8.9372e-07,0.00070224
0.062022,0.37459,0.36547,0.37535,0.00036064,0.69518,0.055522,9.3106e-07,0.00072035
0.062827,0.37458,0.36547,0.37535,0.00036982,0.69377,0.056935,9.6979e-07,0.00073868
0.063633,0.37457,0.36547,0.37536,0.00037911,0.69235,0.058365,1.0099e-06,0.00075722
0.064438,0.37456,0.36547,0.37536,0.00038851,0.69091,0.059811,1.0515e-06,0.00077597
0.065244,0.37455,0.36547,0.37537,0.00039801,0.68946,0.061273,1.0946e-06,0.00079492
0.066049,0.37454,0.36547,0.37537,0.00040761,0.68799,0.062752,1.1393e-06,0.00081409
0.066855,0.37453,0.36547,0.37537,0.00041732,0.6865,0.064246,1.1854e-06,0.00083346
0.06766,0.37452,0.36547,0.37538,0.00042714,0.685,0.065756,1.2332e-06,0.00085304
0.068466,0.37451,0.36547,0.37538,0.00043705,0.68348,0.067282,1.2826e-06,0.00087282
0.069271,0.3745,0.36547,0.37539,0.00044707,0.68195,0.068824,1.3337e-06,0.0008928
0.070077,0.37449,0.36547,0.37539,0.00045719,0.6804,0.070382,1.3864e-06,0.00091299
0.070882,0.37448,0.36547,0.37539,0.00046741,0.67883,0.071955,1.4409e-06,0.00093338
0.071688,0.37447,0.36547,0.3754,0.00047773,0.67725,0.073544,1.4972e-06,0.00095397
0.072493,0.37446,0.36547,0.3754,0.00048816,0.67566,0.075148,1.5553e-06,0.00097476
0.073299,0.37445,0.36547,0.37541,0.00049868,0.67404,0.076767,1.6152e-06,0.00099575
0.074104,0.37444,0.36547,0.37541,0.0005093,0.67242,0.078402,1.677e-06,0.0010169
0.07491,0.37443,0.36547,0.37541,0.00052003,0.67077,0.080052,1.7407e-06,0.0010383
0.075715,0.37442,0.36547,0.37542,0.00053085,0.66912,0.081717,1.8064e-06,0.0010599
0.076521,0.37441,0.36547,0.37542,0.00054176,0.66744,0.083397,1.874e-06,0.0010817
0.077326,0.3744,0.36547,0.37542,0.00055278,0.66576,0.085092,1.9437e-06,0.0011036
0.078132,0.37438,0.36547,0.37543,0.00056389,0.66405,0.086802,2.0155e-06,0.0011258
0.078937,0.37437,0.36547,0.37543,0.0005751,0.66234,0.088527,2.0894e-06,0.0011481
0.079743,0.37436,0.36547,0.37544,0.00058641,0.66061,0.090266,2.1654e-06,0.0011706
0.080548,0.37435,0.36547,0.37544,0.0005978,0.65886,0.09202,2.2436e-06,0.0011934
0.081353,0.37434,0.36547,0.37544,0.0006093,0.6571,0.093788,2.324e-06,0.0012163
0.082159,0.37433,0.36547,0.37545,0.00062089,0.65532,0.095571,2.4067e-06,0.0012394
0.082964,0.37432,0.36547,0.37545,0.00063257,0.65353,0.097368,2.4917e-06,0.0012626
0.08377,0.3743,0.36547,0.37545,0.00064434,0.65173,0.099179,2.5791e-06,0.0012861
0.084575,0.37429,0.36547,0.37546,0.00065621,0.64991,0.101,2.6688e-06,0.0013097
0.085381,0.37428,0.36547,0.37546,0.00066816,0.64808,0.10284,2.7609e-06,0.0013336
0.086186,0.37427,0.36547,0.37546,0.00068021,0.64623,0.1047,2.8555e-06,0.0013576
0.086992,0.37426,0.36547,0.37547,0.00069235,0.64437,0.10657,2.9527e-06,0.0013818
0.087797,0.37424,0.36547,0.37547,0.00070458,0.6425,0.10845,3.0523e-06,0.0014061
0.088603,0.37423,0.36547,0.37547,0.0007169,0.64061,0.11034,3.1545e-06,0.0014306
0.089408,0.37422,0.36547,0.37548,0.0007293,0.63871,0.11225,3.2594e-06,0.0014554
0.090214,0.37421,0.36547,0.37548,0.0007418,0.63679,0.11417,3.3669e-06,0.0014802
0.091019,0.37419,0.36547,0.37548,0.00075438,0.63486,0.11611,3.4772e-06,0.0015053
0.091825,0.37418,0.36547,0.37549,0.00076705,0.63292,0.11805,3.5901e-06,0.0015305
0.09263,0.37417,0.36547,0.37549,0.0007798,0.63097,0.12002,3.7059e-06,0.0015559
0.093436,0.37416,0.36547,0.37549,0.00079264,0.629,0.12199,3.8245e-06,0.0015815
0.094241,0.37414,0.36547,0.3755,0.00080556,0.62702,0.12398,3.946e-06,0.0016072
0.095047,0.37413,0.36547,0.3755,0.00081857,0.62502,0.12598,4.0703e-06,0.0016331
0.095852,0.37412,0.36547,0.3755,0.00083166,0.62302,0.12799,4.1977e-06,0.0016591
0.096658,0.3741,0.36547,0.37551,0.00084484,0.621,0.13002,4.328e-06,0.0016853
0.097463,0.37409,0.36547,0.37551,0.00085809,0.61897,0.13206,4.4614e-06,0.0017117
0.098269,0.37408,0.36547,0.37551,0.00087143,0.61692,0.13411,4.5978e-06,0.0017383
0.099074,0.37406,0.36547,0.37552,0.00088485,0.61486,0.13617,4.7374e-06,0.001765
0.09988,0.37405,0.36547,0.37552,0.00089835,0.61279,0.13824,4.8801e-06,0.0017918
0.10069,0.37404,0.36547,0.37552,0.00091192,0.61071,0.14033,5.0261e-06,0.0018188
0.10149,0.37402,0.36547,0.37553,0.00092558,0.60862,0.14243,5.1753e-06,0.001846
0.1023,0.37401,0.36547,0.37553,0.00093931,0.60651,0.14454,5.3277e-06,0.0018733
0.1031,0.374,0.36547,0.37553,0.00095312,0.6044,0.14667,5.4836e-06,0.0019008
0.10391,0.37398,0.36547,0.37553,0.00096701,0.60227,0.1488,5.6428e-06,0.0019284
0.10471,0.37397,0.36547,0.37554,0.00098098,0.60013,0.15095,5.8054e-06,0.0019561
0.10552,0.37395,0.36547,0.37554,0.00099501,0.59797,0.15311,5.9714e-06,0.0019841
0.10632,0.37394,0.36547,0.37554,0.0010091,0.59581,0.15527,6.141e-06,0.0020121
0.10713,0.37393,0.36547,0.37555,0.0010233,0.59364,0.15746,6.3142e-06,0.0020403
0.10793,0.37391,0.36547,0.37555,0.0010376,0.59145,0.15965,6.4909e-06,0.0020687
0.10874,0.3739,0.36547,0.37555,0.0010519,0.58925,0.16185,6.6712e-06,0.0020971
0.10955,0.37388,0.36547,0.37555,0.0010663,0.58704,0.16406,6.8552e-06,0.0021258
0.11035,0.37387,0.36547,0.37556,0.0010808,0.58483,0.16629,7.043e-06,0.0021545
0.11116,0.37385,0.36547,0.37556,0.0010953,0.5826,0.16852,7.2345e-06,0.0021834
0.11196,0.37384,0.36547,0.37556,0.0011099,0.58036,0.17077,7.4298e-06,0.0022125
0.11277,0.37383,0.36547,0.37556,0.0011246,0.5781,0.17303,7.6289e-06,0.0022416
0.11357,0.37381,0.36547,0.37557,0.0011394,0.57584,0.17529,7.832e-06,0.0022709
0.11438,0.3738,0.36547,0.37557,0.0011542,0.57357,0.17757,8.0389e-06,0.0023003
0.11518,0.37378,0.36547,0.37557,0.0011691,0.57129,0.17986,8.2499e-06,0.0023299
0.11599,0.37377,0.36547,0.37557,0.001184,0.569,0.18215,8.4648e-06,0.0023596
0.11679,0.37375,0.36547,0.37558,0.001199,0.5667,0.18446,8.6838e-06,0.0023894
0.1176,0.37374,0.36547,0.37558,0.0012141,0.56438,0.18678,8.9069e-06,0.0024193
0.11841,0.37372,0.36547,0.37558,0.0012293,0.56206,0.1891,9.1342e-06,0.0024494
0.11921,0.37371,0.36547,0.37558,0.0012445,0.55973,0.19144,9.3656e-06,0.0024796
0.12002,0.37369,0.36547,0.37559,0.0012597,0.55739,0.19378,9.6012e-06,0.0025099
0.12082,0.37368,0.36547,0.37559,0.0012751,0.55504,0.19614,9.8412e-06,0.0025403
0.12163,0.37366,0.36547,0.37559,0.0012905,0.55268,0.1985,1.0085e-05,0.0025708
0.12243,0.37365,0.36547,0.37559,0.0013059,0.55031,0.20087,1.0334e-05,0.0026015
0.12324,0.37363,0.36547,0.3756,0.0013214,0.54794,0.20326,1.0587e-05,0.0026322
0.12404,0.37361,0.36547,0.3756,0.001337,0.54555,0.20565,1.0844e-05,0.0026631
0.12485,0.3736,0.36547,0.3756,0.0013526,0.54316,0.20804,1.1106e-05,0.0026941
0.12565,0.37358,0.36547,0.3756,0.0013683,0.54075,0.21045,1.1373e-05,0.0027252
0.12646,0.37357,0.36547,0.3756,0.001384,0.53834,0.21287,1.1644e-05,0.0027564
0.12727,0.37355,0.36547,0.37561,0.0013998,0.53592,0.21529,1.1919e-05,0.0027877
0.12807,0.37354,0.36547,0.37561,0.0014156,0.53349,0.21772,1.2199e-05,0.0028191
0.12888,0.37352,0.36547,0.37561,0.0014315,0.53106,0.22017,1.2484e-05,0.0028506
0.12968,0.3735,0.36547,0.37561,0.0014475,0.52861,0.22261,1.2774e-05,0.0028822
0.13049,0.37349,0.36547,0.37561,0.0014635,0.52616,0.22507,1.3068e-05,0.0029139
0.13129,0.37347,0.36547,0.37562,0.0014795,0.5237,0.22753,1.3367e-05,0.0029457
0.1321,0.37346,0.36547,0.37562,0.0014956,0.52123,0.23001,1.3671e-05,0.0029776
0.1329,0.37344,0.36547,0.37562,0.0015118,0.51876,0.23248,1.398e-05,0.0030096
0.13371,0.37342,0.36547,0.37562,0.001528,0.51627,0.23497,1.4294e-05,0.0030417
0.13452,0.37341,0.36547,0.37562,0.0015442,0.51378,0.23746,1.4613e-05,0.0030738
0.13532,0.37339,0.36547,0.37563,0.0015605,0.51129,0.23996,1.4936e-05,0.0031061
0.13613,0.37338,0.36547,0.37563,0.0015769,0.50878,0.24247,1.5265e-05,0.0031385
0.13693,0.37336,0.36547,0.37563,0.0015932,0.50627,0.24499,1.5599e-05,0.0031709
0.13774,0.37334,0.36547,0.37563,0.0016097,0.50375,0.24751,1.5938e-05,0.0032034
0.13854,0.37333,0.36547,0.37563,0.0016261,0.50123,0.25003,1.6282e-05,0.003236
0.13935,0.37331,0.36547,0.37563,0.0016427,0.4987,0.25257,1.6631e-05,0.0032687
0.14015,0.37329,0.36547,0.37564,0.0016592,0.49616,0.25511,1.6986e-05,0.0033014
0.14096,0.37328,0.36547,0.37564,0.0016758,0.49362,0.25765,1.7346e-05,0.0033343
0.14176,0.37326,0.36547,0.37564,0.0016924,0.49107,0.26021,1.7711e-05,0.0033672
0.14257,0.37324,0.36547,0.37564,0.0017091,0.48852,0.26276,1.8081e-05,0.0034002
0.14338,0.37323,0.36547,0.37564,0.0017258,0.48595,0.26533,1.8457e-05,0.0034332
0.14418,0.37321,0.36547,0.37564,0.0017426,0.48339,0.2679,1.8839e-05,0.0034663
0.14499,0.37319,0.36547,0.37564,0.0017594,0.48082,0.27047,1.9225e-05,0.0034995
0.14579,0.37318,0.36547,0.37565,0.0017762,0.47824,0.27305,1.9617e-05,0.0035328
0.1466,0.37316,0.36547,0.37565,0.0017931,0.47565,0.27564,2.0015e-05,0.0035661
0.1474,0.37314,0.36547,0.37565,0.00181,0.47307,0.27823,2.0418e-05,0.0035995
0.14821,0.37313,0.36547,0.37565,0.0018269,0.47047,0.28082,2.0827e-05,0.0036329
0.14901,0.37311,0.36547,0.37565,0.0018438,0.46788,0.28343,2.1242e-05,0.0036664
0.14982,0.37309,0.36547,0.37565,0.0018608,0.46527,0.28603,2.1662e-05,0.0037
0.15062,0.37308,0.36547,0.37565,0.0018779,0.46267,0.28864,2.2088e-05,0.0037336
0.15143,0.37306,0.36547,0.37565,0.0018949,0.46005,0.29125,2.2519e-05,0.0037673
0.15224,0.37304,0.36547,0.37565,0.001912,0.45744,0.29387,2.2957e-05,0.003801
0.15304,0.37303,0.36547,0.37566,0.0019291,0.45482,0.29649,2.34e-05,0.0038348
0.15385,0.37301,0.36547,0.37566,0.0019462,0.45219,0.29912,2.3849e-05,0.0038686
0.15465,0.37299,0.36547,0.37566,0.0019634,0.44956,0.30175,2.4304e-05,0.0039025
0.15546,0.37298,0.36547,0.37566,0.0019806,0.44693,0.30439,2.4764e-05,0.0039364
0.15626,0.37296,0.36547,0.37566,0.0019978,0.4443,0.30702,2.5231e-05,0.0039704
0.15707,0.37294,0.36547,0.37566,0.002015,0.44166,0.30966,2.5704e-05,0.0040044
0.15787,0.37292,0.36547,0.37566,0.0020323,0.43901,0.31231,2.6182e-05,0.0040384
0.15868,0.37291,0.36547,0.37566,0.0020496,0.43637,0.31496,2.6667e-05,0.0040725
0.15949,0.37289,0.36547,0.37566,0.0020669,0.43372,0.31761,2.7157e-05,0.0041066
0.16029,0.37287,0.36547,0.37566,0.0020842,0.43107,0.32026,2.7654e-05,0.0041408
0.1611,0.37286,0.36547,0.37566,0.0021016,0.42841,0.32292,2.8157e-05,0.004175
0.1619,0.37284,0.36547,0.37566,0.0021189,0.42575,0.32558,2.8666e-05,0.0042092
0.16271,0.37282,0.36547,0.37567,0.0021363,0.42309,0.32824,2.9181e-05,0.0042434
0.16351,0.3728,0.36547,0.37567,0.0021537,0.42043,0.3309,2.9702e-05,0.0042777
0.16432,0.37279,0.36547,0.37567,0.0021711,0.41776,0.33357,3.023e-05,0.004312
0.16512,0.37277,0.36547,0.37567,0.0021886,0.4151,0.33624,3.0764e-05,0.0043463
0.16593,0.37275,0.36547,0.37567,0.002206,0.41243,0.33891,3.1304e-05,0.0043807
0.16673,0.37274,0.36547,0.37567,0.0022235,0.40975,0.34158,3.185e-05,0.0044151
0.16754,0.37272,0.36547,0.37567,0.0022409,0.40708,0.34426,3.2403e-05,0.0044495
0.16835,0.3727,0.36547,0.37567,0.0022584,0.40441,0.34693,3.2962e-05,0.0044839
0.16915,0.37268,0.36547,0.37567,0.0022759,0.40173,0.34961,3.3527e-05,0.0045183
0.16996,0.37267,0.36547,0.37567,0.0022934,0.39905,0.35229,3.4099e-05,0.0045527
0.17076,0.37265,0.36547,0.37567,0.0023109,0.39637,0.35497,3.4677e-05,0.0045872
0.17157,0.37263,0.36547,0.37567,0.0023284,0.39369,0.35765,3.5262e-05,0.0046216
0.17237,0.37261,0.36547,0.37567,0.002346,0.39101,0.36033,3.5853e-05,0.0046561
0.17318,0.3726,0.36547,0.37567,0.0023635,0.38833,0.36301,3.6451e-05,0.0046905
0.17398,0.37258,0.36547,0.37567,0.002381,0.38565,0.36569,3.7055e-05,0.004725
0.17479,0.37256,0.36547,0.37567,0.0023986,0.38296,0.36838,3.7666e-05,0.0047595
0.17559,0.37255,0.36547,0.37567,0.0024161,0.38028,0.37106,3.8283e-05,0.004794
0.1764,0.37253,0.36547,0.37567,0.0024337,0.3776,0.37375,3.8907e-05,0.0048284
0.17721,0.37251,0.36547,0.37567,0.0024512,0.37491,0.37643,3.9537e-05,0.0048629
0.17801,0.37249,0.36547,0.37567,0.0024688,0.37223,0.37911,4.0174e-05,0.0048974
0.17882,0.37248,0.36547,0.37567,0.0024863,0.36955,0.3818,4.0818e-05,0.0049319
0.17962,0.37246,0.36547,0.37567,0.0025039,0.36686,0.38448,4.1468e-05,0.0049663
0.18043,0.37244,0.36547,0.37567,0.0025214,0.36418,0.38716,4.2125e-05,0.0050008
0.18123,0.37242,0.36547,0.37567,0.002539,0.3615,0.38985,4.2789e-05,0.0050352
0.18204,0.37241,0.36547,0.37567,0.0025565,0.35881,0.39253,4.3459e-05,0.0050696
0.18284,0.37239,0.36547,0.37567,0.0025741,0.35613,0.39521,4.4136e-05,0.005104
0.18365,0.37237,0.36547,0.37567,0.0025916,0.35345,0.39789,4.482e-05,0.0051384
0.18445,0.37236,0.36547,0.37567,0.0026091,0.35077,0.40057,4.5511e-05,0.0051728
0.18526,0.37234,0.36547,0.37567,0.0026267,0.3481,0.40324,4.6208e-05,0.0052071
0.18607,0.37232,0.36547,0.37567,0.0026442,0.34542,0.40592,4.6912e-05,0.0052415
0.18687,0.3723,0.36547,0.37567,0.0026617,0.34274,0.40859,4.7623e-05,0.0052758
0.18768,0.37229,0.36547,0.37567,0.0026792,0.34007,0.41126,4.8341e-05,0.00531
0.18848,0.37227,0.36547,0.37567,0.0026967,0.3374,0.41393,4.9066e-05,0.0053443
0.18929,0.37225,0.36547,0.37567,0.0027142,0.33473,0.4166,4.9797e-05,0.0053785
0.19009,0.37224,0.36547,0.37567,0.0027316,0.33206,0.41927,5.0535e-05,0.0054127
0.1909,0.37222,0.36547,0.37567,0.0027491,0.3294,0.42193,5.1281e-05,0.0054469
0.1917,0.3722,0.36547,0.37567,0.0027665,0.32674,0.4246,5.2033e-05,0.005481
0.19251,0.37218,0.36547,0.37566,0.0027839,0.32407,0.42725,5.2791e-05,0.0055151
0.19332,0.37217,0.36547,0.37566,0.0028013,0.32142,0.42991,5.3557e-05,0.0055491
0.19412,0.37215,0.36547,0.37566,0.0028187,0.31876,0.43256,5.433e-05,0.0055831
0.19493,0.37213,0.36547,0.37566,0.0028361,0.31611,0.43522,5.5109e-05,0.0056171
0.19573,0.37212,0.36547,0.37566,0.0028535,0.31346,0.43786,5.5896e-05,0.005651
0.19654,0.3721,0.36547,0.37566,0.0028708,0.31081,0.44051,5.6689e-05,0.0056849
0.19734,0.37208,0.36547,0.37566,0.0028881,0.30817,0.44315,5.7489e-05,0.0057187
0.19815,0.37206,0.36547,0.37566,0.0029054,0.30553,0.44579,5.8297e-05,0.0057525
0.19895,0.37205,0.36547,0.37566,0.0029227,0.3029,0.44842,5.9111e-05,0.0057863
0.19976,0.37203,0.36547,0.37566,0.0029399,0.30026,0.45105,5.9932e-05,0.0058199
0.20056,0.37201,0.36547,0.37566,0.0029572,0.29764,0.45368,6.076e-05,0.0058536
0.20137,0.372,0.36547,0.37566,0.0029744,0.29501,0.4563,6.1595e-05,0.0058872
0.20218,0.37198,0.36547,0.37565,0.0029916,0.29239,0.45892,6.2436e-05,0.0059207
0.20298,0.37196,0.36547,0.37565,0.0030087,0.28978,0.46153,6.3285e-05,0.0059541
0.20379,0.37195,0.36547,0.37565,0.0030258,0.28716,0.46414,6.4141e-05,0.0059875
0.20459,0.37193,0.36547,0.37565,0.0030429,0.28456,0.46674,6.5003e-05,0.0060209
0.2054,0.37191,0.36547,0.37565,0.00306,0.28196,0.46934,6.5873e-05,0.0060541
0.2062,0.3719,0.36547,0.37565,0.003077,0.27936,0.47194,6.6749e-05,0.0060873
0.20701,0.37188,0.36547,0.37565,0.0030941,0.27676,0.47453,6.7633e-05,0.0061205
0.20781,0.37186,0.36547,0.37565,0.003111,0.27418,0.47711,6.8523e-05,0.0061535
0.20862,0.37185,0.36547,0.37564,0.003128,0.27159,0.47969,6.9421e-05,0.0061865
0.20942,0.37183,0.36547,0.37564,0.0031449,0.26902,0.48227,7.0325e-05,0.0062195
0.21023,0.37181,0.36547,0.37564,0.0031618,0.26645,0.48484,7.1236e-05,0.0062523
0.21104,0.3718,0.36547,0.37564,0.0031786,0.26388,0.4874,7.2154e-05,0.0062851
0.21184,0.37178,0.36547,0.37564,0.0031954,0.26132,0.48996,7.3079e-05,0.0063178
0.21265,0.37177,0.36547,0.37564,0.0032122,0.25876,0.49251,7.4011e-05,0.0063504
0.21345,0.37175,0.36547,0.37564,0.003229,0.25622,0.49506,7.4949e-05,0.006383
0.21426,0.37173,0.36547,0.37563,0.0032457,0.25367,0.4976,7.5895e-05,0.0064154
0.21506,0.37172,0.36547,0.37563,0.0032623,0.25114,0.50013,7.6847e-05,0.0064478
0.21587,0.3717,0.36547,0.37563,0.0032789,0.24861,0.50266,7.7807e-05,0.0064801
0.21667,0.37168,0.36547,0.37563,0.0032955,0.24608,0.50518,7.8773e-05,0.0065123
0.21748,0.37167,0.36547,0.37563,0.0033121,0.24356,0.50769,7.9746e-05,0.0065444
0.21829,0.37165,0.36547,0.37563,0.0033286,0.24105,0.5102,8.0726e-05,0.0065764
0.21909,0.37164,0.36547,0.37562,0.003345,0.23855,0.5127,8.1712e-05,0.0066083
0.2199,0.37162,0.36547,0.37562,0.0033614,0.23605,0.51519,8.2706e-05,0.0066402
0.2207,0.3716,0.36547,0.37562,0.0033778,0.23357,0.51768,8.3706e-05,0.0066719
0.22151,0.37159,0.36547,0.37562,0.0033941,0.23108,0.52016,8.4713e-05,0.0067035
0.22231,0.37157,0.36547,0.37562,0.0034104,0.22861,0.52263,8.5727e-05,0.0067351
0.22312,0.37156,0.36547,0.37562,0.0034266,0.22614,0.52509,8.6747e-05,0.0067665
0.22392,0.37154,0.36547,0.37561,0.0034428,0.22368,0.52755,8.7774e-05,0.0067979
0.22473,0.37153,0.36547,0.37561,0.0034589,0.22123,0.52999,8.8808e-05,0.0068291
0.22553,0.37151,0.36547,0.37561,0.003475,0.21879,0.53243,8.9849e-05,0.0068602
0.22634,0.37149,0.36547,0.37561,0.0034911,0.21635,0.53487,9.0896e-05,0.0068912
0.22715,0.37148,0.36547,0.37561,0.0035071,0.21392,0.53729,9.195e-05,0.0069222
0.22795,0.37146,0.36547,0.3756,0.003523,0.2115,0.5397,9.301e-05,0.006953
0.22876,0.37145,0.36547,0.3756,0.0035389,0.20909,0.54211,9.4077e-05,0.0069837
0.22956,0.37143,0.36547,0.3756,0.0035547,0.20669,0.54451,9.5151e-05,0.0070142
0.23037,0.37142,0.36547,0.3756,0.0035705,0.20429,0.5469,9.6231e-05,0.0070447
0.23117,0.3714,0.36547,0.37559,0.0035862,0.20191,0.54928,9.7318e-05,0.007075
0.23198,0.37139,0.36547,0.37559,0.0036018,0.19953,0.55165,9.8411e-05,0.0071053
0.23278,0.37137,0.36547,0.37559,0.0036175,0.19716,0.55402,9.9511e-05,0.0071354
0.23359,0.37136,0.36547,0.37559,0.003633,0.19481,0.55637,0.00010062,0.0071654
0.23439,0.37134,0.36547,0.37559,0.0036485,0.19246,0.55871,0.00010173,0.0071953
0.2352,0.37133,0.36547,0.37558,0.0036639,0.19012,0.56105,0.00010285,0.007225
0.23601,0.37131,0.36547,0.37558,0.0036793,0.18779,0.56337,0.00010397,0.0072546
0.23681,0.3713,0.36547,0.37558,0.0036946,0.18547,0.56569,0.00010511,0.0072841
0.23762,0.37128,0.36547,0.37558,0.0037099,0.18315,0.568,0.00010624,0.0073135
0.23842,0.37127,0.36547,0.37557,0.003725,0.18085,0.57029,0.00010739,0.0073427
0.23923,0.37126,0.36547,0.37557,0.0037402,0.17856,0.57258,0.00010854,0.0073718
0.24003,0.37124,0.36547,0.37557,0.0037552,0.17628,0.57486,0.0001097,0.0074008
0.24084,0.37123,0.36547,0.37557,0.0037702,0.17401,0.57712,0.00011086,0.0074296
0.24164,0.37121,0.36547,0.37556,0.0037852,0.17175,0.57938,0.00011203,0.0074583
0.24245,0.3712,0.36547,0.37556,0.0038,0.1695,0.58162,0.0001132,0.0074869
0.24325,0.37118,0.36547,0.37556,0.0038148,0.16726,0.58386,0.00011438,0.0075153
0.24406,0.37117,0.36547,0.37556,0.0038296,0.16503,0.58608,0.00011557,0.0075436
0.24487,0.37116,0.36547,0.37555,0.0038443,0.16281,0.58829,0.00011676,0.0075717
0.24567,0.37114,0.36547,0.37555,0.0038589,0.1606,0.5905,0.00011796,0.0075997
0.24648,0.37113,0.36547,0.37555,0.0038734,0.15841,0.59269,0.00011917,0.0076276
0.24728,0.37111,0.36547,0.37554,0.0038878,0.15622,0.59487,0.00012038,0.0076553
0.24809,0.3711,0.36547,0.37554,0.0039022,0.15405,0.59704,0.0001216,0.0076829
0.24889,0.37109,0.36547,0.37554,0.0039166,0.15188,0.59919,0.00012282,0.0077103
0.2497,0.37107,0.36547,0.37554,0.0039308,0.14973,0.60134,0.00012405,0.0077376
0.2505,0.37106,0.36547,0.37553,0.003945,0.14759,0.60347,0.00012528,0.0077647
0.25131,0.37105,0.36547,0.37553,0.0039591,0.14547,0.60559,0.00012652,0.0077916
0.25212,0.37103,0.36547,0.37553,0.0039731,0.14335,0.60771,0.00012777,0.0078184
0.25292,0.37102,0.36547,0.37552,0.0039871,0.14124,0.6098,0.00012902,0.0078451
0.25373,0.37101,0.36547,0.37552,0.0040009,0.13915,0.61189,0.00013028,0.0078716
0.25453,0.37099,0.36547,0.37552,0.0040147,0.13707,0.61397,0.00013154,0.0078979
0.25534,0.37098,0.36547,0.37551,0.0040285,0.135,0.61603,0.00013281,0.0079241
0.25614,0.37097,0.36547,0.37551,0.0040421,0.13295,0.61808,0.00013408,0.0079501
0.25695,0.37095,0.36547,0.37551,0.0040557,0.1309,0.62012,0.00013536,0.007976
0.25775,0.37094,0.36547,0.37551,0.0040692,0.12887,0.62214,0.00013664,0.0080017
0.25856,0.37093,0.36547,0.3755,0.0040826,0.12685,0.62415,0.00013793,0.0080272
0.25936,0.37092,0.36547,0.3755,0.0040959,0.12485,0.62615,0.00013923,0.0080526
0.26017,0.3709,0.36547,0.3755,0.0041091,0.12285,0.62814,0.00014052,0.0080778
0.26098,0.37089,0.36547,0.37549,0.0041223,0.12087,0.63011,0.00014183,0.0081028
0.26178,0.37088,0.36547,0.37549,0.0041354,0.11891,0.63207,0.00014314,0.0081277
0.26259,0.37087,0.36547,0.37549,0.0041484,0.11695,0.63402,0.00014445,0.0081523
0.26339,0.37085,0.36547,0.37548,0.0041613,0.11501,0.63595,0.00014577,0.0081769
0.2642,0.37084,0.36547,0.37548,0.0041742,0.11308,0.63788,0.0001471,0.0082012
0.265,0.37083,0.36547,0.37548,0.0041869,0.11117,0.63978,0.00014843,0.0082254
0.26581,0.37082,0.36547,0.37547,0.0041996,0.10927,0.64168,0.00014976,0.0082494
0.26661,0.37081,0.36547,0.37547,0.0042121,0.10738,0.64356,0.0001511,0.0082732
0.26742,0.3708,0.36547,0.37547,0.0042246,0.10551,0.64542,0.00015244,0.0082968
0.26822,0.37078,0.36547,0.37546,0.004237,0.10365,0.64728,0.00015379,0.0083203
0.26903,0.37077,0.36547,0.37546,0.0042494,0.1018,0.64911,0.00015514,0.0083436
0.26984,0.37076,0.36547,0.37546,0.0042616,0.099972,0.65094,0.0001565,0.0083667
0.27064,0.37075,0.36547,0.37545,0.0042737,0.098154,0.65275,0.00015786,0.0083896
0.27145,0.37074,0.36547,0.37545,0.0042858,0.096351,0.65455,0.00015923,0.0084123
0.27225,0.37073,0.36547,0.37544,0.0042977,0.094562,0.65633,0.0001606,0.0084349
0.27306,0.37072,0.36547,0.37544,0.0043096,0.092787,0.65809,0.00016197,0.0084572
0.27386,0.37071,0.36547,0.37544,0.0043214,0.091027,0.65985,0.00016335,0.0084794
0.27467,0.37069,0.36547,0.37543,0.0043331,0.089281,0.66159,0.00016473,0.0085014
0.27547,0.37068,0.36547,0.37543,0.0043447,0.08755,0.66331,0.00016612,0.0085232
0.27628,0.37067,0.36547,0.37543,0.0043562,0.085834,0.66502,0.00016751,0.0085448
0.27709,0.37066,0.36547,0.37542,0.0043676,0.084133,0.66671,0.00016891,0.0085662
0.27789,0.37065,0.36547,0.37542,0.0043789,0.082446,0.66839,0.0001703,0.0085875
0.2787,0.37064,0.36547,0.37542,0.0043901,0.080774,0.67006,0.00017171,0.0086085
0.2795,0.37063,0.36547,0.37541,0.0044012,0.079118,0.6717,0.00017311,0.0086293
0.28031,0.37062,0.36547,0.37541,0.0044122,0.077477,0.67334,0.00017452,0.00865
0.28111,0.37061,0.36547,0.3754,0.0044232,0.07585,0.67496,0.00017594,0.0086704
0.28192,0.3706,0.36547,0.3754,0.004434,0.07424,0.67656,0.00017735,0.0086907
0.28272,0.37059,0.36547,0.3754,0.0044447,0.072644,0.67815,0.00017877,0.0087107
0.28353,0.37058,0.36547,0.37539,0.0044554,0.071064,0.67972,0.0001802,0.0087306
0.28433,0.37057,0.36547,0.37539,0.0044659,0.0695,0.68128,0.00018162,0.0087502
0.28514,0.37056,0.36547,0.37538,0.0044764,0.067951,0.68282,0.00018305,0.0087697
0.28595,0.37055,0.36547,0.37538,0.0044867,0.066418,0.68434,0.00018449,0.0087889
0.28675,0.37054,0.36547,0.37538,0.0044969,0.064901,0.68585,0.00018592,0.008808
0.28756,0.37054,0.36547,0.37537,0.0045071,0.0634,0.68734,0.00018736,0.0088268
0.28836,0.37053,0.36547,0.37537,0.0045171,0.061915,0.68882,0.0001888,0.0088455
0.28917,0.37052,0.36547,0.37536,0.0045271,0.060445,0.69028,0.00019025,0.0088639
0.28997,0.37051,0.36547,0.37536,0.0045369,0.058992,0.69173,0.0001917,0.0088821
0.29078,0.3705,0.36547,0.37536,0.0045466,0.057555,0.69316,0.00019315,0.0089001
0.29158,0.37049,0.36547,0.37535,0.0045563,0.056135,0.69457,0.0001946,0.0089179
0.29239,0.37048,0.36547,0.37535,0.0045658,0.05473,0.69597,0.00019606,0.0089355
0.29319,0.37047,0.36547,0.37534,0.0045752,0.053342,0.69735,0.00019751,0.0089529
0.294,0.37047,0.36547,0.37534,0.0045845,0.051971,0.69871,0.00019897,0.0089701
0.29481,0.37046,0.36547,0.37534,0.0045938,0.050616,0.70006,0.00020044,0.0089871
0.29561,0.37045,0.36547,0.37533,0.0046029,0.049277,0.70139,0.0002019,0.0090038
0.29642,0.37044,0.36547,0.37533,0.0046119,0.047956,0.7027,0.00020337,0.0090204
0.29722,0.37043,0.36547,0.37532,0.0046208,0.046651,0.704,0.00020484,0.0090367
0.29803,0.37043,0.36547,0.37532,0.0046296,0.045363,0.70527,0.00020631,0.0090528
0.29883,0.37042,0.36547,0.37531,0.0046382,0.044092,0.70654,0.00020778,0.0090687
0.29964,0.37041,0.36547,0.37531,0.0046468,0.042838,0.70778,0.00020926,0.0090844
0.30044,0.3704,0.36547,0.37531,0.0046553,0.0416,0.70901,0.00021073,0.0090998
0.30125,0.3704,0.36547,0.3753,0.0046637,0.04038,0.71022,0.00021221,0.0091151
0.30206,0.37039,0.36547,0.3753,0.0046719,0.039177,0.71142,0.00021369,0.0091301
0.30286,0.37038,0.36547,0.37529,0.00468,0.037991,0.71259,0.00021517,0.0091449
0.30367,0.37037,0.36547,0.37529,0.0046881,0.036823,0.71375,0.00021665,0.0091595
0.30447,0.37037,0.36547,0.37528,0.004696,0.035672,0.7149,0.00021814,0.0091739
0.30528,0.37036,0.36547,0.37528,0.0047038,0.034538,0.71602,0.00021962,0.009188
0.30608,0.37035,0.36547,0.37528,0.0047115,0.033422,0.71713,0.00022111,0.009202
0.30689,0.37035,0.36547,0.37527,0.0047191,0.032323,0.71822,0.00022259,0.0092157
0.30769,0.37034,0.36547,0.37527,0.0047266,0.031241,0.71929,0.00022408,0.0092291
0.3085,0.37033,0.36547,0.37526,0.004734,0.030178,0.72035,0.00022557,0.0092424
0.3093,0.37033,0.36547,0.37526,0.0047412,0.029132,0.72138,0.00022706,0.0092554
0.31011,0.37032,0.36547,0.37525,0.0047484,0.028103,0.7224,0.00022855,0.0092682
0.31092,0.37032,0.36547,0.37525,0.0047554,0.027093,0.72341,0.00023004,0.0092808
0.31172,0.37031,0.36547,0.37524,0.0047623,0.0261,0.72439,0.00023153,0.0092932
0.31253,0.3703,0.36547,0.37524,0.0047692,0.025125,0.72536,0.00023302,0.0093053
0.31333,0.3703,0.36547,0.37524,0.0047759,0.024168,0.7263,0.00023451,0.0093172
0.31414,0.37029,0.36547,0.37523,0.0047824,0.023229,0.72723,0.000236,0.0093289
0.31494,0.37029,0.36547,0.37523,0.0047889,0.022308,0.72815,0.0002375,0.0093403
0.31575,0.37028,0.36547,0.37522,0.0047953,0.021405,0.72904,0.00023899,0.0093515
0.31655,0.37028,0.36547,0.37522,0.0048015,0.020521,0.72991,0.00024048,0.0093625
0.31736,0.37027,0.36547,0.37521,0.0048076,0.019654,0.73077,0.00024197,0.0093733
0.31816,0.37027,0.36547,0.37521,0.0048136,0.018806,0.73161,0.00024346,0.0093838
0.31897,0.37026,0.36547,0.3752,0.0048195,0.017975,0.73243,0.00024495,0.0093941
0.31978,0.37026,0.36547,0.3752,0.0048253,0.017164,0.73324,0.00024644,0.0094042
0.32058,0.37025,0.36547,0.37519,0.004831,0.01637,0.73402,0.00024793,0.009414
0.32139,0.37025,0.36547,0.37519,0.0048365,0.015595,0.73479,0.00024942,0.0094236
0.32219,0.37025,0.36547,0.37519,0.0048419,0.014838,0.73553,0.00025091,0.009433
0.323,0.37024,0.36547,0.37518,0.0048473,0.0141,0.73626,0.0002524,0.0094421
0.3238,0.37024,0.36547,0.37518,0.0048524,0.01338,0.73697,0.00025388,0.009451
0.32461,0.37023,0.36547,0.37517,0.0048575,0.012679,0.73766,0.00025537,0.0094597
0.32541,0.37023,0.36547,0.37517,0.0048625,0.011996,0.73834,0.00025685,0.0094681
0.32622,0.37023,0.36547,0.37516,0.0048673,0.011332,0.73899,0.00025833,0.0094763
0.32702,0.37022,0.36547,0.37516,0.0048721,0.010686,0.73963,0.00025981,0.0094843
0.32783,0.37022,0.36547,0.37515,0.0048767,0.01006,0.74025,0.00026129,0.009492
0.32864,0.37022,0.36547,0.37515,0.0048811,0.0094514,0.74085,0.00026277,0.0094995
0.32944,0.37021,0.36547,0.37514,0.0048855,0.008862,0.74143,0.00026425,0.0095068
0.33025,0.37021,0.36547,0.37514,0.0048898,0.0082913,0.74199,0.00026572,0.0095138
0.33105,0.37021,0.36547,0.37513,0.0048939,0.0077394,0.74253,0.0002672,0.0095206
0.33186,0.3702,0.36547,0.37513,0.0048979,0.0072064,0.74305,0.00026867,0.0095272
0.33266,0.3702,0.36547,0.37513,0.0049018,0.0066921,0.74356,0.00027014,0.0095335
0.33347,0.3702,0.36547,0.37512,0.0049056,0.0061968,0.74404,0.0002716,0.0095396
0.33427,0.3702,0.36547,0.37512,0.0049092,0.0057203,0.74451,0.00027307,0.0095454
0.33508,0.37019,0.36547,0.37511,0.0049128,0.0052628,0.74496,0.00027453,0.009551
0.33589,0.37019,0.36547,0.37511,0.0049162,0.0048241,0.74539,0.00027599,0.0095564
0.33669,0.37019,0.36547,0.3751,0.0049195,0.0044045,0.7458,0.00027744,0.0095615
0.3375,0.37019,0.36547,0.3751,0.0049227,0.0040038,0.74619,0.0002789,0.0095664
0.3383,0.37019,0.36547,0.37509,0.0049257,0.0036222,0.74656,0.00028035,0.0095711
0.33911,0.37018,0.36547,0.37509,0.0049286,0.0032596,0.74691,0.00028179,0.0095755
0.33991,0.37018,0.36547,0.37508,0.0049315,0.002916,0.74725,0.00028324,0.0095797
0.34072,0.37018,0.36547,0.37508,0.0049342,0.0025914,0.74756,0.00028468,0.0095836
0.34152,0.37018,0.36547,0.37507,0.0049367,0.002286,0.74786,0.00028612,0.0095873
0.34233,0.37018,0.36547,0.37507,0.0049392,0.0019996,0.74814,0.00028755,0.0095908
0.34313,0.37018,0.36547,0.37506,0.0049415,0.0017324,0.74839,0.00028899,0.009594
0.34394,0.37018,0.36547,0.37506,0.0049437,0.0014843,0.74863,0.00029041,0.009597
0.34475,0.37018,0.36547,0.37505,0.0049458,0.0012553,0.74885,0.00029184,0.0095998
0.34555,0.37018,0.36547,0.37505,0.0049478,0.0010454,0.74905,0.00029326,0.0096023
0.34636,0.37018,0.36547,0.37504,0.0049496,0.00085472,0.74923,0.00029468,0.0096046
0.34716,0.37017,0.36547,0.37504,0.0049513,0.00068319,0.7494,0.00029609,0.0096066
0.34797,0.37017,0.36547,0.37503,0.0049529,0.00053084,0.74954,0.0002975,0.0096084
0.34877,0.37017,0.36547,0.37503,0.0049544,0.00039767,0.74966,0.0002989,0.0096099
0.34958,0.37017,0.36547,0.37502,0.0049558,0.00028369,0.74977,0.0003003,0.0096113
0.35038,0.37017,0.36547,0.37502,0.004957,0.00018891,0.74985,0.0003017,0.0096123
0.35119,0.37017,0.36547,0.37502,0.0049581,0.00011333,0.74992,0.00030309,0.0096132
0.35199,0.37017,0.36547,0.37501,0.0049591,5.6951e-05,0.74996,0.00030447,0.0096138
0.3528,0.37018,0.36547,0.37501,0.00496,1.978e-05,0.74999,0.00030586,0.0096142
0.35361,0.37018,0.36547,0.375,0.0049608,1.8178e-06,0.75,0.00030723,0.0096143
0.35441,0.37018,0.36547,0.375,0.0049614,3.0658e-06,0.74999,0.0003086,0.0096142
0.35522,0.37018,0.36547,0.37499,0.0049619,2.3524e-05,0.74996,0.00030997,0.0096138
0.35602,0.37018,0.36547,0.37499,0.0049623,6.3191e-05,0.74991,0.00031133,0.0096132
0.35683,0.37018,0.36547,0.37498,0.0049626,0.00012206,0.74984,0.00031269,0.0096124
0.35763,0.37018,0.36547,0.37498,0.0049627,0.00020014,0.74975,0.00031404,0.0096114
0.35844,0.37018,0.36547,0.37497,0.0049627,0.00029742,0.74965,0.00031538,0.0096101
0.35924,0.37018,0.36547,0.37497,0.0049626,0.00041389,0.74952,0.00031672,0.0096085
0.36005,0.37019,0.36547,0.37496,0.0049624,0.00054955,0.74938,0.00031806,0.0096068
0.36086,0.37019,0.36547,0.37496,0.0049621,0.00070439,0.74921,0.00031938,0.0096047
0.36166,0.37019,0.36547,0.37495,0.0049616,0.00087841,0.74903,0.00032071,0.0096025
0.36247,0.37019,0.36547,0.37495,0.004961,0.0010716,0.74882,0.00032202,0.0096
0.36327,0.37019,0.36547,0.37494,0.0049603,0.0012839,0.7486,0.00032333,0.0095973
0.36408,0.37019,0.36547,0.37494,0.0049595,0.0015154,0.74836,0.00032464,0.0095943
0.36488,0.3702,0.36547,0.37493,0.0049585,0.001766,0.7481,0.00032593,0.0095912
0.36569,0.3702,0.36547,0.37493,0.0049575,0.0020358,0.74782,0.00032722,0.0095877
0.36649,0.3702,0.36547,0.37492,0.0049563,0.0023246,0.74752,0.00032851,0.0095841
0.3673,0.37021,0.36547,0.37492,0.004955,0.0026325,0.74721,0.00032978,0.0095802
0.3681,0.37021,0.36547,0.37491,0.0049535,0.0029595,0.74687,0.00033105,0.009576
0.36891,0.37021,0.36547,0.37491,0.004952,0.0033056,0.74651,0.00033232,0.0095717
0.36972,0.37021,0.36547,0.37491,0.0049503,0.0036707,0.74614,0.00033357,0.0095671
0.37052,0.37022,0.36547,0.3749,0.0049485,0.0040548,0.74575,0.00033482,0.0095622
0.37133,0.37022,0.36547,0.3749,0.0049466,0.004458,0.74533,0.00033607,0.0095572
0.37213,0.37022,0.36547,0.37489,0.0049446,0.0048801,0.7449,0.0003373,0.0095519
0.37294,0.37023,0.36547,0.37489,0.0049424,0.0053211,0.74445,0.00033853,0.0095464
0.37374,0.37023,0.36547,0.37488,0.0049402,0.0057811,0.74398,0.00033975,0.0095406
0.37455,0.37023,0.36547,0.37488,0.0049378,0.0062601,0.74349,0.00034096,0.0095346
0.37535,0.37024,0.36547,0.37487,0.0049353,0.0067579,0.74299,0.00034216,0.0095284
0.37616,0.37024,0.36547,0.37487,0.0049326,0.0072746,0.74246,0.00034336,0.0095219
0.37696,0.37025,0.36547,0.37486,0.0049299,0.0078101,0.74192,0.00034455,0.0095152
0.37777,0.37025,0.36547,0.37486,0.004927,0.0083644,0.74135,0.00034573,0.0095083
0.37858,0.37026,0.36547,0.37485,0.004924,0.0089375,0.74077,0.0003469,0.0095012
0.37938,0.37026,0.36547,0.37485,0.0049209,0.0095293,0.74017,0.00034806,0.0094938
0.38019,0.37026,0.36547,0.37484,0.0049177,0.01014,0.73955,0.00034922,0.0094862
0.38099,0.37027,0.36547,0.37484,0.0049144,0.010769,0.73891,0.00035037,0.0094784
0.3818,0.37027,0.36547,0.37483,0.0049109,0.011417,0.73825,0.0003515,0.0094703
0.3826,0.37028,0.36547,0.37483,0.0049073,0.012084,0.73758,0.00035263,0.009462
0.38341,0.37028,0.36547,0.37483,0.0049036,0.012769,0.73688,0.00035375,0.0094535
0.38421,0.37029,0.36547,0.37482,0.0048998,0.013473,0.73617,0.00035486,0.0094448
0.38502,0.3703,0.36547,0.37482,0.0048959,0.014195,0.73544,0.00035597,0.0094358
0.38582,0.3703,0.36547,0.37481,0.0048919,0.014935,0.73469,0.00035706,0.0094266
0.38663,0.37031,0.36547,0.37481,0.0048877,0.015695,0.73392,0.00035814,0.0094172
0.38744,0.37031,0.36547,0.3748,0.0048834,0.016472,0.73313,0.00035922,0.0094076
0.38824,0.37032,0.36547,0.3748,0.004879,0.017268,0.73233,0.00036028,0.0093977
0.38905,0.37032,0.36547,0.37479,0.0048745,0.018082,0.7315,0.00036134,0.0093877
0.38985,0.37033,0.36547,0.37479,0.0048699,0.018915,0.73066,0.00036239,0.0093774
0.39066,0.37034,0.36547,0.37478,0.0048651,0.019766,0.7298,0.00036342,0.0093669
0.39146,0.37034,0.36547,0.37478,0.0048603,0.020635,0.72892,0.00036445,0.0093561
0.39227,0.37035,0.36547,0.37477,0.0048553,0.021522,0.72803,0.00036547,0.0093452
0.39307,0.37036,0.36547,0.37477,0.0048502,0.022427,0.72711,0.00036647,0.009334
0.39388,0.37036,0.36547,0.37477,0.004845,0.02335,0.72618,0.00036747,0.0093226
0.39469,0.37037,0.36547,0.37476,0.0048397,0.024292,0.72523,0.00036845,0.009311
0.39549,0.37038,0.36547,0.37476,0.0048343,0.025251,0.72426,0.00036943,0.0092991
0.3963,0.37038,0.36547,0.37475,0.0048287,0.026228,0.72328,0.00037039,0.0092871
0.3971,0.37039,0.36547,0.37475,0.0048231,0.027223,0.72227,0.00037135,0.0092748
0.39791,0.3704,0.36547,0.37474,0.0048173,0.028236,0.72125,0.00037229,0.0092624
0.39871,0.3704,0.36547,0.37474,0.0048115,0.029267,0.72021,0.00037323,0.0092497
0.39952,0.37041,0.36547,0.37473,0.0048055,0.030315,0.71915,0.00037415,0.0092368
0.40032,0.37042,0.36547,0.37473,0.0047994,0.031381,0.71808,0.00037506,0.0092237
0.40113,0.37043,0.36547,0.37473,0.0047932,0.032464,0.71699,0.00037596,0.0092103
0.40193,0.37044,0.36547,0.37472,0.0047868,0.033566,0.71588,0.00037685,0.0091968
0.40274,0.37044,0.36547,0.37472,0.0047804,0.034684,0.71475,0.00037773,0.0091831
0.40355,0.37045,0.36547,0.37471,0.0047739,0.03582,0.71361,0.00037859,0.0091691
0.40435,0.37046,0.36547,0.37471,0.0047672,0.036974,0.71244,0.00037945,0.009155
0.40516,0.37047,0.36547,0.3747,0.0047604,0.038145,0.71126,0.00038029,0.0091406
0.40596,0.37048,0.36547,0.3747,0.0047536,0.039333,0.71007,0.00038112,0.009126
0.40677,0.37048,0.36547,0.3747,0.0047466,0.040538,0.70885,0.00038194,0.0091112
0.40757,0.37049,0.36547,0.37469,0.0047395,0.04176,0.70762,0.00038275,0.0090963
0.40838,0.3705,0.36547,0.37469,0.0047323,0.043,0.70637,0.00038355,0.0090811
0.40918,0.37051,0.36547,0.37468,0.004725,0.044256,0.70511,0.00038433,0.0090657
0.40999,0.37052,0.36547,0.37468,0.0047176,0.045529,0.70383,0.00038511,0.0090501
0.41079,0.37053,0.36547,0.37467,0.0047101,0.04682,0.70253,0.00038587,0.0090343
0.4116,0.37054,0.36547,0.37467,0.0047025,0.048127,0.70121,0.00038662,0.0090183
0.41241,0.37055,0.36547,0.37467,0.0046947,0.04945,0.69988,0.00038735,0.0090021
0.41321,0.37056,0.36547,0.37466,0.0046869,0.050791,0.69853,0.00038808,0.0089857
0.41402,0.37057,0.36547,0.37466,0.004679,0.052148,0.69717,0.00038879,0.0089692
0.41482,0.37058,0.36547,0.37465,0.0046709,0.053522,0.69579,0.00038949,0.0089524
0.41563,0.37059,0.36547,0.37465,0.0046628,0.054912,0.69439,0.00039017,0.0089354
0.41643,0.37059,0.36547,0.37465,0.0046545,0.056318,0.69297,0.00039085,0.0089182
0.41724,0.3706,0.36547,0.37464,0.0046462,0.057741,0.69154,0.00039151,0.0089009
0.41804,0.37061,0.36547,0.37464,0.0046377,0.05918,0.69009,0.00039215,0.0088833
0.41885,0.37062,0.36547,0.37463,0.0046292,0.060635,0.68863,0.00039279,0.0088656
0.41966,0.37063,0.36547,0.37463,0.0046205,0.062107,0.68715,0.00039341,0.0088476
0.42046,0.37065,0.36547,0.37463,0.0046118,0.063594,0.68566,0.00039402,0.0088295
0.42127,0.37066,0.36547,0.37462,0.0046029,0.065097,0.68414,0.00039461,0.0088112
0.42207,0.37067,0.36547,0.37462,0.0045939,0.066617,0.68262,0.00039519,0.0087927
0.42288,0.37068,0.36547,0.37461,0.0045849,0.068152,0.68107,0.00039576,0.008774
0.42368,0.37069,0.36547,0.37461,0.0045757,0.069702,0.67952,0.00039632,0.0087551
0.42449,0.3707,0.36547,0.37461,0.0045665,0.071269,0.67794,0.00039686,0.0087361
0.42529,0.37071,0.36547,0.3746,0.0045571,0.072851,0.67635,0.00039739,0.0087169
0.4261,0.37072,0.36547,0.3746,0.0045477,0.074448,0.67475,0.0003979,0.0086974
0.4269,0.37073,0.36547,0.37459,0.0045381,0.076061,0.67313,0.0003984,0.0086778
0.42771,0.37074,0.36547,0.37459,0.0045285,0.077689,0.67149,0.00039889,0.0086581
0.42852,0.37075,0.36547,0.37459,0.0045187,0.079332,0.66984,0.00039936,0.0086381
0.42932,0.37076,0.36547,0.37458,0.0045089,0.080991,0.66817,0.00039982,0.008618
0.43013,0.37078,0.36547,0.37458,0.004499,0.082664,0.66649,0.00040026,0.0085977
0.43093,0.37079,0.36547,0.37458,0.004489,0.084353,0.6648,0.00040069,0.0085772
0.43174,0.3708,0.36547,0.37457,0.0044788,0.086056,0.66309,0.00040111,0.0085566
0.43254,0.37081,0.36547,0.37457,0.0044686,0.087774,0.66136,0.00040151,0.0085357
0.43335,0.37082,0.36547,0.37456,0.0044583,0.089507,0.65962,0.0004019,0.0085147
0.43415,0.37083,0.36547,0.37456,0.0044479,0.091255,0.65787,0.00040227,0.0084936
0.43496,0.37085,0.36547,0.37456,0.0044374,0.093017,0.6561,0.00040263,0.0084722
0.43576,0.37086,0.36547,0.37455,0.0044269,0.094794,0.65431,0.00040298,0.0084507
0.43657,0.37087,0.36547,0.37455,0.0044162,0.096584,0.65251,0.00040331,0.0084291
0.43738,0.37088,0.36547,0.37455,0.0044054,0.09839,0.6507,0.00040362,0.0084073
0.43818,0.3709,0.36547,0.37454,0.0043946,0.10021,0.64888,0.00040392,0.0083853
0.43899,0.37091,0.36547,0.37454,0.0043837,0.10204,0.64704,0.00040421,0.0083631
0.43979,0.37092,0.36547,0.37454,0.0043726,0.10389,0.64518,0.00040448,0.0083408
0.4406,0.37093,0.36547,0.37453,0.0043615,0.10575,0.64331,0.00040474,0.0083183
0.4414,0.37095,0.36547,0.37453,0.0043503,0.10763,0.64143,0.00040498,0.0082957
0.44221,0.37096,0.36547,0.37453,0.004339,0.10951,0.63954,0.00040521,0.0082729
0.44301,0.37097,0.36547,0.37452,0.0043277,0.11142,0.63763,0.00040542,0.0082499
0.44382,0.37098,0.36547,0.37452,0.0043162,0.11333,0.6357,0.00040561,0.0082268
0.44462,0.371,0.36547,0.37452,0.0043047,0.11526,0.63377,0.00040579,0.0082036
0.44543,0.37101,0.36547,0.37451,0.0042931,0.1172,0.63182,0.00040596,0.0081802
0.44624,0.37102,0.36547,0.37451,0.0042814,0.11916,0.62986,0.00040611,0.0081566
0.44704,0.37104,0.36547,0.37451,0.0042696,0.12113,0.62788,0.00040625,0.0081329
0.44785,0.37105,0.36547,0.3745,0.0042577,0.12311,0.62589,0.00040637,0.0081091
0.44865,0.37106,0.36547,0.3745,0.0042458,0.12511,0.62389,0.00040647,0.0080851
0.44946,0.37108,0.36547,0.3745,0.0042337,0.12711,0.62188,0.00040656,0.0080609
0.45026,0.37109,0.36547,0.37449,0.0042216,0.12913,0.61985,0.00040664,0.0080366
0.45107,0.3711,0.36547,0.37449,0.0042094,0.13117,0.61781,0.00040669,0.0080122
0.45187,0.37112,0.36547,0.37449,0.0041972,0.13321,0.61576,0.00040674,0.0079876
0.45268,0.37113,0.36547,0.37448,0.0041848,0.13527,0.6137,0.00040676,0.0079629
0.45349,0.37115,0.36547,0.37448,0.0041724,0.13734,0.61162,0.00040678,0.0079381
0.45429,0.37116,0.36547,0.37448,0.0041599,0.13942,0.60953,0.00040677,0.0079131
0.4551,0.37117,0.36547,0.37447,0.0041474,0.14152,0.60743,0.00040675,0.007888
0.4559,0.37119,0.36547,0.37447,0.0041347,0.14362,0.60532,0.00040672,0.0078627
0.45671,0.3712,0.36547,0.37447,0.004122,0.14574,0.6032,0.00040667,0.0078373
0.45751,0.37122,0.36547,0.37447,0.0041092,0.14787,0.60106,0.0004066,0.0078118
0.45832,0.37123,0.36547,0.37446,0.0040963,0.15001,0.59891,0.00040652,0.0077862
0.45912,0.37125,0.36547,0.37446,0.0040834,0.15217,0.59675,0.00040642,0.0077604
0.45993,0.37126,0.36547,0.37446,0.0040704,0.15433,0.59458,0.0004063,0.0077345
0.46073,0.37127,0.36547,0.37445,0.0040573,0.15651,0.5924,0.00040617,0.0077085
0.46154,0.37129,0.36547,0.37445,0.0040442,0.15869,0.59021,0.00040603,0.0076823
0.46235,0.3713,0.36547,0.37445,0.0040309,0.16089,0.58801,0.00040587,0.007656
0.46315,0.37132,0.36547,0.37445,0.0040177,0.1631,0.58579,0.00040569,0.0076296
0.46396,0.37133,0.36547,0.37444,0.0040043,0.16532,0.58357,0.00040549,0.0076031
0.46476,0.37135,0.36547,0.37444,0.0039909,0.16755,0.58133,0.00040528,0.0075765
0.46557,0.37136,0.36547,0.37444,0.0039774,0.16979,0.57908,0.00040506,0.0075497
0.46637,0.37138,0.36547,0.37444,0.0039638,0.17204,0.57683,0.00040481,0.0075229
0.46718,0.37139,0.36547,0.37443,0.0039502,0.1743,0.57456,0.00040455,0.0074959
0.46798,0.37141,0.36547,0.37443,0.0039365,0.17658,0.57228,0.00040428,0.0074688
0.46879,0.37142,0.36547,0.37443,0.0039228,0.17886,0.57,0.00040399,0.0074416
0.46959,0.37144,0.36547,0.37442,0.003909,0.18115,0.5677,0.00040368,0.0074143
0.4704,0.37145,0.36547,0.37442,0.0038951,0.18345,0.56539,0.00040336,0.0073869
0.47121,0.37147,0.36547,0.37442,0.0038812,0.18577,0.56307,0.00040302,0.0073594
0.47201,0.37148,0.36547,0.37442,0.0038672,0.18809,0.56075,0.00040266,0.0073317
0.47282,0.3715,0.36547,0.37442,0.0038532,0.19042,0.55841,0.00040229,0.007304
0.47362,0.37152,0.36547,0.37441,0.003839,0.19276,0.55606,0.0004019,0.0072762
0.47443,0.37153,0.36547,0.37441,0.0038249,0.19511,0.55371,0.0004015,0.0072482
0.47523,0.37155,0.36547,0.37441,0.0038107,0.19747,0.55135,0.00040108,0.0072202
0.47604,0.37156,0.36547,0.37441,0.0037964,0.19984,0.54897,0.00040064,0.0071921
0.47684,0.37158,0.36547,0.3744,0.003782,0.20222,0.54659,0.00040019,0.0071639
0.47765,0.37159,0.36547,0.3744,0.0037676,0.2046,0.5442,0.00039972,0.0071356
0.47846,0.37161,0.36547,0.3744,0.0037532,0.207,0.5418,0.00039924,0.0071072
0.47926,0.37163,0.36547,0.3744,0.0037387,0.2094,0.53939,0.00039873,0.0070787
0.48007,0.37164,0.36547,0.3744,0.0037241,0.21182,0.53697,0.00039822,0.0070501
0.48087,0.37166,0.36547,0.37439,0.0037095,0.21424,0.53455,0.00039768,0.0070214
0.48168,0.37167,0.36547,0.37439,0.0036949,0.21667,0.53212,0.00039713,0.0069927
0.48248,0.37169,0.36547,0.37439,0.0036802,0.2191,0.52968,0.00039657,0.0069638
0.48329,0.37171,0.36547,0.37439,0.0036654,0.22155,0.52723,0.00039598,0.0069349
0.48409,0.37172,0.36547,0.37439,0.0036506,0.224,0.52477,0.00039538,0.0069059
0.4849,0.37174,0.36547,0.37438,0.0036358,0.22646,0.52231,0.00039477,0.0068768
0.4857,0.37175,0.36547,0.37438,0.0036209,0.22893,0.51983,0.00039414,0.0068476
0.48651,0.37177,0.36547,0.37438,0.0036059,0.23141,0.51735,0.00039349,0.0068184
0.48732,0.37179,0.36547,0.37438,0.003591,0.23389,0.51487,0.00039283,0.0067891
0.48812,0.3718,0.36547,0.37438,0.0035759,0.23638,0.51237,0.00039215,0.0067597
0.48893,0.37182,0.36547,0.37437,0.0035609,0.23888,0.50987,0.00039145,0.0067303
0.48973,0.37184,0.36547,0.37437,0.0035457,0.24138,0.50736,0.00039074,0.0067007
0.49054,0.37185,0.36547,0.37437,0.0035306,0.24389,0.50485,0.00039001,0.0066711
0.49134,0.37187,0.36547,0.37437,0.0035154,0.24641,0.50233,0.00038927,0.0066415
0.49215,0.37189,0.36547,0.37437,0.0035001,0.24893,0.4998,0.00038851,0.0066118
0.49295,0.3719,0.36547,0.37437,0.0034849,0.25147,0.49727,0.00038773,0.006582
0.49376,0.37192,0.36547,0.37436,0.0034695,0.254,0.49473,0.00038694,0.0065521
0.49456,0.37194,0.36547,0.37436,0.0034542,0.25655,0.49218,0.00038613,0.0065222
0.49537,0.37195,0.36547,0.37436,0.0034388,0.2591,0.48963,0.00038531,0.0064923
0.49618,0.37197,0.36547,0.37436,0.0034234,0.26165,0.48707,0.00038447,0.0064622
0.49698,0.37199,0.36547,0.37436,0.0034079,0.26421,0.4845,0.00038362,0.0064322
0.49779,0.372,0.36547,0.37436,0.0033924,0.26678,0.48194,0.00038274,0.006402
0.49859,0.37202,0.36547,0.37436,0.0033769,0.26935,0.47936,0.00038186,0.0063718
0.4994,0.37204,0.36547,0.37435,0.0033613,0.27193,0.47678,0.00038095,0.0063416
0.5002,0.37205,0.36547,0.37435,0.0033457,0.27451,0.47419,0.00038004,0.0063113
0.50101,0.37207,0.36547,0.37435,0.0033301,0.2771,0.4716,0.0003791,0.006281
0.50181,0.37209,0.36547,0.37435,0.0033144,0.27969,0.46901,0.00037815,0.0062506
0.50262,0.3721,0.36547,0.37435,0.0032987,0.28229,0.46641,0.00037719,0.0062202
0.50343,0.37212,0.36547,0.37435,0.003283,0.2849,0.4638,0.00037621,0.0061898
0.50423,0.37214,0.36547,0.37435,0.0032672,0.2875,0.46119,0.00037521,0.0061593
0.50504,0.37216,0.36547,0.37435,0.0032515,0.29012,0.45858,0.0003742,0.0061287
0.50584,0.37217,0.36547,0.37435,0.0032357,0.29273,0.45596,0.00037317,0.0060982
0.50665,0.37219,0.36547,0.37434,0.0032199,0.29535,0.45333,0.00037213,0.0060676
0.50745,0.37221,0.36547,0.37434,0.003204,0.29798,0.45071,0.00037107,0.0060369
0.50826,0.37222,0.36547,0.37434,0.0031881,0.30061,0.44808,0.00037,0.0060063
0.50906,0.37224,0.36547,0.37434,0.0031722,0.30324,0.44544,0.00036891,0.0059756
0.50987,0.37226,0.36547,0.37434,0.0031563,0.30588,0.44281,0.00036781,0.0059448
0.51067,0.37227,0.36547,0.37434,0.0031404,0.30852,0.44016,0.00036669,0.0059141
0.51148,0.37229,0.36547,0.37434,0.0031244,0.31116,0.43752,0.00036556,0.0058833
0.51229,0.37231,0.36547,0.37434,0.0031085,0.3138,0.43487,0.00036441,0.0058525
0.51309,0.37233,0.36547,0.37434,0.0030925,0.31645,0.43222,0.00036325,0.0058217
0.5139,0.37234,0.36547,0.37434,0.0030765,0.31911,0.42957,0.00036207,0.0057908
0.5147,0.37236,0.36547,0.37434,0.0030604,0.32176,0.42691,0.00036088,0.00576
0.51551,0.37238,0.36547,0.37433,0.0030444,0.32442,0.42425,0.00035967,0.0057291
0.51631,0.3724,0.36547,0.37433,0.0030283,0.32708,0.42159,0.00035845,0.0056982
0.51712,0.37241,0.36547,0.37433,0.0030123,0.32974,0.41892,0.00035721,0.0056673
0.51792,0.37243,0.36547,0.37433,0.0029962,0.33241,0.41626,0.00035596,0.0056364
0.51873,0.37245,0.36547,0.37433,0.0029801,0.33508,0.41359,0.0003547,0.0056055
0.51953,0.37246,0.36547,0.37433,0.002964,0.33775,0.41092,0.00035342,0.0055745
0.52034,0.37248,0.36547,0.37433,0.0029479,0.34042,0.40824,0.00035213,0.0055436
0.52115,0.3725,0.36547,0.37433,0.0029317,0.34309,0.40557,0.00035082,0.0055126
0.52195,0.37252,0.36547,0.37433,0.0029156,0.34577,0.40289,0.0003495,0.0054817
0.52276,0.37253,0.36547,0.37433,0.0028995,0.34844,0.40022,0.00034816,0.0054507
0.52356,0.37255,0.36547,0.37433,0.0028833,0.35112,0.39754,0.00034681,0.0054198
0.52437,0.37257,0.36547,0.37433,0.0028671,0.3538,0.39486,0.00034545,0.0053888
0.52517,0.37259,0.36547,0.37433,0.002851,0.35648,0.39218,0.00034407,0.0053579
0.52598,0.3726,0.36547,0.37433,0.0028348,0.35916,0.3895,0.00034268,0.005327
0.52678,0.37262,0.36547,0.37433,0.0028187,0.36184,0.38681,0.00034128,0.005296
0.52759,0.37264,0.36547,0.37433,0.0028025,0.36453,0.38413,0.00033986,0.0052651
0.52839,0.37265,0.36547,0.37433,0.0027863,0.36721,0.38145,0.00033843,0.0052342
0.5292,0.37267,0.36547,0.37433,0.0027701,0.36989,0.37876,0.00033699,0.0052033
0.53001,0.37269,0.36547,0.37433,0.002754,0.37258,0.37608,0.00033553,0.0051724
0.53081,0.37271,0.36547,0.37433,0.0027378,0.37526,0.3734,0.00033406,0.0051415
0.53162,0.37272,0.36547,0.37433,0.0027216,0.37795,0.37071,0.00033257,0.0051107
0.53242,0.37274,0.36547,0.37433,0.0027055,0.38063,0.36803,0.00033108,0.0050798
0.53323,0.37276,0.36547,0.37433,0.0026893,0.38331,0.36535,0.00032957,0.005049
0.53403,0.37278,0.36547,0.37433,0.0026731,0.386,0.36266,0.00032805,0.0050182
0.53484,0.37279,0.36547,0.37433,0.002657,0.38868,0.35998,0.00032651,0.0049875
0.53564,0.37281,0.36547,0.37433,0.0026408,0.39136,0.3573,0.00032497,0.0049567
0.53645,0.37283,0.36547,0.37433,0.0026247,0.39404,0.35462,0.00032341,0.004926
0.53726,0.37284,0.36547,0.37433,0.0026086,0.39672,0.35194,0.00032184,0.0048953
0.53806,0.37286,0.36547,0.37433,0.0025925,0.3994,0.34926,0.00032026,0.0048647
0.53887,0.37288,0.36547,0.37433,0.0025763,0.40208,0.34658,0.00031866,0.004834
0.53967,0.3729,0.36547,0.37433,0.0025602,0.40475,0.34391,0.00031705,0.0048034
0.54048,0.37291,0.36547,0.37433,0.0025442,0.40743,0.34123,0.00031544,0.0047729
0.54128,0.37293,0.36547,0.37433,0.0025281,0.4101,0.33856,0.0003138,0.0047424
0.54209,0.37295,0.36547,0.37433,0.002512,0.41277,0.33589,0.00031216,0.0047119
0.54289,0.37296,0.36547,0.37433,0.002496,0.41544,0.33322,0.00031051,0.0046814
0.5437,0.37298,0.36547,0.37433,0.0024799,0.41811,0.33056,0.00030885,0.004651
0.5445,0.373,0.36547,0.37433,0.0024639,0.42077,0.32789,0.00030717,0.0046207
0.54531,0.37301,0.36547,0.37433,0.0024479,0.42344,0.32523,0.00030548,0.0045904
0.54612,0.37303,0.36547,0.37434,0.0024319,0.4261,0.32257,0.00030379,0.0045601
0.54692,0.37305,0.36547,0.37434,0.002416,0.42876,0.31992,0.00030208,0.0045299
0.54773,0.37307,0.36547,0.37434,0.0024,0.43141,0.31726,0.00030036,0.0044997
0.54853,0.37308,0.36547,0.37434,0.0023841,0.43406,0.31461,0.00029863,0.0044696
0.54934,0.3731,0.36547,0.37434,0.0023682,0.43671,0.31197,0.00029689,0.0044395
0.55014,0.37312,0.36547,0.37434,0.0023523,0.43936,0.30932,0.00029514,0.0044095
0.55095,0.37313,0.36547,0.37434,0.0023365,0.442,0.30668,0.00029338,0.0043796
0.55175,0.37315,0.36547,0.37434,0.0023206,0.44464,0.30404,0.00029161,0.0043497
0.55256,0.37317,0.36547,0.37434,0.0023048,0.44727,0.30141,0.00028983,0.0043198
0.55336,0.37318,0.36547,0.37434,0.002289,0.44991,0.29878,0.00028804,0.0042901
0.55417,0.3732,0.36547,0.37434,0.0022733,0.45253,0.29615,0.00028624,0.0042603
0.55498,0.37322,0.36547,0.37434,0.0022576,0.45516,0.29353,0.00028443,0.0042307
0.55578,0.37323,0.36547,0.37435,0.0022419,0.45778,0.29091,0.00028261,0.0042011
0.55659,0.37325,0.36547,0.37435,0.0022262,0.46039,0.2883,0.00028079,0.0041716
0.55739,0.37327,0.36547,0.37435,0.0022106,0.463,0.28569,0.00027895,0.0041422
0.5582,0.37328,0.36547,0.37435,0.0021949,0.46561,0.28309,0.00027711,0.0041128
0.559,0.3733,0.36547,0.37435,0.0021794,0.46821,0.28049,0.00027525,0.0040835
0.55981,0.37332,0.36547,0.37435,0.0021638,0.47081,0.27789,0.00027339,0.0040542
0.56061,0.37333,0.36547,0.37435,0.0021483,0.4734,0.2753,0.00027152,0.0040251
0.56142,0.37335,0.36547,0.37435,0.0021328,0.47599,0.27272,0.00026964,0.003996
0.56223,0.37336,0.36547,0.37436,0.0021174,0.47857,0.27014,0.00026776,0.003967
0.56303,0.37338,0.36547,0.37436,0.002102,0.48115,0.26756,0.00026586,0.0039381
0.56384,0.3734,0.36547,0.37436,0.0020866,0.48372,0.26499,0.00026396,0.0039093
0.56464,0.37341,0.36547,0.37436,0.0020713,0.48629,0.26243,0.00026205,0.0038805
0.56545,0.37343,0.36547,0.37436,0.002056,0.48885,0.25987,0.00026013,0.0038518
0.56625,0.37345,0.36547,0.37436,0.0020407,0.4914,0.25732,0.00025821,0.0038232
0.56706,0.37346,0.36547,0.37436,0.0020255,0.49395,0.25478,0.00025628,0.0037947
0.56786,0.37348,0.36547,0.37437,0.0020103,0.49649,0.25224,0.00025434,0.0037663
0.56867,0.37349,0.36547,0.37437,0.0019952,0.49903,0.24971,0.00025239,0.003738
0.56947,0.37351,0.36547,0.37437,0.0019801,0.50156,0.24718,0.00025044,0.0037098
0.57028,0.37353,0.36547,0.37437,0.0019651,0.50408,0.24466,0.00024848,0.0036817
0.57109,0.37354,0.36547,0.37437,0.0019501,0.5066,0.24215,0.00024652,0.0036536
0.57189,0.37356,0.36547,0.37437,0.0019351,0.50911,0.23964,0.00024455,0.0036257
0.5727,0.37357,0.36547,0.37438,0.0019202,0.51161,0.23714,0.00024257,0.0035978
0.5735,0.37359,0.36547,0.37438,0.0019053,0.51411,0.23465,0.00024059,0.0035701
0.57431,0.3736,0.36547,0.37438,0.0018905,0.5166,0.23216,0.0002386,0.0035424
0.57511,0.37362,0.36547,0.37438,0.0018758,0.51908,0.22968,0.00023661,0.0035149
0.57592,0.37363,0.36547,0.37438,0.001861,0.52155,0.22721,0.00023461,0.0034875
0.57672,0.37365,0.36547,0.37438,0.0018464,0.52402,0.22475,0.00023261,0.0034601
0.57753,0.37367,0.36547,0.37439,0.0018318,0.52648,0.2223,0.0002306,0.0034329
0.57833,0.37368,0.36547,0.37439,0.0018172,0.52893,0.21985,0.00022859,0.0034058
0.57914,0.3737,0.36547,0.37439,0.0018027,0.53137,0.21741,0.00022657,0.0033788
0.57995,0.37371,0.36547,0.37439,0.0017882,0.53381,0.21498,0.00022455,0.0033519
0.58075,0.37373,0.36547,0.37439,0.0017738,0.53624,0.21255,0.00022253,0.0033251
0.58156,0.37374,0.36547,0.3744,0.0017595,0.53865,0.21014,0.0002205,0.0032984
0.58236,0.37376,0.36547,0.3744,0.0017452,0.54107,0.20773,0.00021847,0.0032719
0.58317,0.37377,0.36547,0.3744,0.0017309,0.54347,0.20533,0.00021643,0.0032454
0.58397,0.37379,0.36547,0.3744,0.0017167,0.54586,0.20295,0.00021439,0.0032191
0.58478,0.3738,0.36547,0.37441,0.0017026,0.54825,0.20056,0.00021235,0.0031929
0.58558,0.37382,0.36547,0.37441,0.0016886,0.55062,0.19819,0.0002103,0.0031668
0.58639,0.37383,0.36547,0.37441,0.0016746,0.55299,0.19583,0.00020826,0.0031409
0.58719,0.37384,0.36547,0.37441,0.0016606,0.55535,0.19348,0.0002062,0.003115
0.588,0.37386,0.36547,0.37441,0.0016467,0.5577,0.19113,0.00020415,0.0030893
0.58881,0.37387,0.36547,0.37442,0.0016329,0.56003,0.1888,0.0002021,0.0030637
0.58961,0.37389,0.36547,0.37442,0.0016191,0.56236,0.18647,0.00020004,0.0030383
0.59042,0.3739,0.36547,0.37442,0.0016055,0.56468,0.18416,0.00019798,0.0030129
0.59122,0.37392,0.36547,0.37442,0.0015918,0.56699,0.18185,0.00019592,0.0029877
0.59203,0.37393,0.36547,0.37443,0.0015783,0.5693,0.17956,0.00019386,0.0029626
0.59283,0.37395,0.36547,0.37443,0.0015648,0.57159,0.17727,0.0001918,0.0029377
0.59364,0.37396,0.36547,0.37443,0.0015513,0.57387,0.175,0.00018973,0.0029129
0.59444,0.37397,0.36547,0.37443,0.001538,0.57614,0.17273,0.00018767,0.0028882
0.59525,0.37399,0.36547,0.37444,0.0015247,0.5784,0.17048,0.0001856,0.0028637
0.59606,0.374,0.36547,0.37444,0.0015114,0.58065,0.16823,0.00018354,0.0028393
0.59686,0.37401,0.36547,0.37444,0.0014983,0.58289,0.166,0.00018148,0.0028151
0.59767,0.37403,0.36547,0.37444,0.0014852,0.58511,0.16378,0.00017941,0.0027909
0.59847,0.37404,0.36547,0.37445,0.0014722,0.58733,0.16156,0.00017735,0.002767
0.59928,0.37406,0.36547,0.37445,0.0014592,0.58954,0.15936,0.00017528,0.0027431
0.60008,0.37407,0.36547,0.37445,0.0014463,0.59173,0.15717,0.00017322,0.0027194
0.60089,0.37408,0.36547,0.37446,0.0014335,0.59392,0.15499,0.00017116,0.0026959
0.60169,0.3741,0.36547,0.37446,0.0014208,0.59609,0.15282,0.0001691,0.0026725
0.6025,0.37411,0.36547,0.37446,0.0014081,0.59826,0.15067,0.00016704,0.0026493
0.6033,0.37412,0.36547,0.37446,0.0013956,0.60041,0.14852,0.00016498,0.0026262
0.60411,0.37413,0.36547,0.37447,0.0013831,0.60255,0.14639,0.00016292,0.0026032
0.60492,0.37415,0.36547,0.37447,0.0013706,0.60467,0.14427,0.00016087,0.0025804
0.60572,0.37416,0.36547,0.37447,0.0013583,0.60679,0.14216,0.00015882,0.0025578
0.60653,0.37417,0.36547,0.37448,0.001346,0.60889,0.14006,0.00015677,0.0025353
0.60733,0.37419,0.36547,0.37448,0.0013338,0.61098,0.13797,0.00015472,0.0025129
0.60814,0.3742,0.36547,0.37448,0.0013217,0.61306,0.1359,0.00015268,0.0024907
0.60894,0.37421,0.36547,0.37449,0.0013097,0.61513,0.13384,0.00015064,0.0024687
0.60975,0.37422,0.36547,0.37449,0.0012977,0.61719,0.13179,0.0001486,0.0024468
0.61055,0.37424,0.36547,0.37449,0.0012859,0.61923,0.12975,0.00014657,0.0024251
0.61136,0.37425,0.36547,0.37449,0.0012741,0.62126,0.12773,0.00014454,0.0024036
0.61216,0.37426,0.36547,0.3745,0.0012624,0.62328,0.12572,0.00014252,0.0023822
0.61297,0.37427,0.36547,0.3745,0.0012507,0.62528,0.12372,0.0001405,0.002361
0.61378,0.37428,0.36547,0.3745,0.0012392,0.62728,0.12173,0.00013848,0.0023399
0.61458,0.3743,0.36547,0.37451,0.0012277,0.62926,0.11976,0.00013647,0.002319
0.61539,0.37431,0.36547,0.37451,0.0012164,0.63122,0.1178,0.00013447,0.0022983
0.61619,0.37432,0.36547,0.37451,0.0012051,0.63317,0.11585,0.00013246,0.0022777
0.617,0.37433,0.36547,0.37452,0.0011939,0.63511,0.11392,0.00013047,0.0022573
0.6178,0.37434,0.36547,0.37452,0.0011828,0.63704,0.112,0.00012848,0.0022371
0.61861,0.37435,0.36547,0.37452,0.0011718,0.63895,0.11009,0.0001265,0.0022171
0.61941,0.37437,0.36547,0.37453,0.0011608,0.64085,0.1082,0.00012452,0.0021972
0.62022,0.37438,0.36547,0.37453,0.00115,0.64274,0.10632,0.00012255,0.0021775
0.62103,0.37439,0.36547,0.37453,0.0011392,0.64461,0.10446,0.00012059,0.0021579
0.62183,0.3744,0.36547,0.37454,0.0011286,0.64647,0.1026,0.00011863,0.0021385
0.62264,0.37441,0.36547,0.37454,0.001118,0.64832,0.10077,0.00011668,0.0021194
0.62344,0.37442,0.36547,0.37454,0.0011075,0.65015,0.098943,0.00011474,0.0021003
0.62425,0.37443,0.36547,0.37455,0.0010971,0.65196,0.097134,0.0001128,0.0020815
0.62505,0.37444,0.36547,0.37455,0.0010869,0.65377,0.095338,0.00011087,0.0020628
0.62586,0.37445,0.36547,0.37456,0.0010767,0.65555,0.093558,0.00010896,0.0020444
0.62666,0.37446,0.36547,0.37456,0.0010665,0.65733,0.091791,0.00010704,0.002026
0.62747,0.37447,0.36547,0.37456,0.0010565,0.65909,0.090039,0.00010514,0.0020079
0.62827,0.37448,0.36547,0.37457,0.0010466,0.66083,0.088302,0.00010325,0.00199
0.62908,0.37449,0.36547,0.37457,0.0010368,0.66256,0.086579,0.00010137,0.0019722
0.62989,0.3745,0.36547,0.37457,0.0010271,0.66428,0.084871,9.9492e-05,0.0019546
0.63069,0.37451,0.36547,0.37458,0.0010174,0.66598,0.083178,9.7627e-05,0.0019373
0.6315,0.37452,0.36547,0.37458,0.0010079,0.66766,0.0815,9.5772e-05,0.0019201
0.6323,0.37453,0.36547,0.37459,0.00099848,0.66933,0.079837,9.3927e-05,0.001903
0.63311,0.37454,0.36547,0.37459,0.00098914,0.67099,0.078189,9.2092e-05,0.0018862
0.63391,0.37455,0.36547,0.37459,0.00097991,0.67263,0.076556,9.0268e-05,0.0018696
0.63472,0.37456,0.36547,0.3746,0.00097077,0.67425,0.074938,8.8454e-05,0.0018531
0.63552,0.37457,0.36547,0.3746,0.00096174,0.67586,0.073336,8.6652e-05,0.0018368
0.63633,0.37458,0.36547,0.3746,0.0009528,0.67746,0.07175,8.4861e-05,0.0018207
0.63713,0.37459,0.36547,0.37461,0.00094397,0.67904,0.070179,8.3081e-05,0.0018049
0.63794,0.3746,0.36547,0.37461,0.00093524,0.6806,0.068623,8.1314e-05,0.0017892
0.63875,0.37461,0.36547,0.37462,0.00092661,0.68215,0.067083,7.9558e-05,0.0017737
0.63955,0.37462,0.36547,0.37462,0.00091808,0.68368,0.065559,7.7815e-05,0.0017583
0.64036,0.37463,0.36547,0.37462,0.00090966,0.6852,0.064051,7.6084e-05,0.0017432
0.64116,0.37463,0.36547,0.37463,0.00090134,0.6867,0.062559,7.4366e-05,0.0017283
0.64197,0.37464,0.36547,0.37463,0.00089312,0.68818,0.061083,7.2661e-05,0.0017136
0.64277,0.37465,0.36547,0.37464,0.00088501,0.68965,0.059622,7.0969e-05,0.0016991
0.64358,0.37466,0.36547,0.37464,0.000877,0.6911,0.058178,6.9291e-05,0.0016847
0.64438,0.37467,0.36547,0.37464,0.0008691,0.69254,0.056751,6.7627e-05,0.0016706
0.64519,0.37468,0.36547,0.37465,0.00086131,0.69396,0.055339,6.5976e-05,0.0016566
0.64599,0.37468,0.36547,0.37465,0.00085362,0.69536,0.053944,6.434e-05,0.0016429
0.6468,0.37469,0.36547,0.37466,0.00084604,0.69675,0.052565,6.2719e-05,0.0016294
0.64761,0.3747,0.36547,0.37466,0.00083857,0.69812,0.051203,6.1112e-05,0.001616
0.64841,0.37471,0.36547,0.37466,0.0008312,0.69947,0.049858,5.952e-05,0.0016029
0.64922,0.37471,0.36547,0.37467,0.00082395,0.70081,0.048529,5.7944e-05,0.0015899
0.65002,0.37472,0.36547,0.37467,0.0008168,0.70213,0.047217,5.6383e-05,0.0015772
0.65083,0.37473,0.36547,0.37468,0.00080976,0.70343,0.045921,5.4838e-05,0.0015647
0.65163,0.37474,0.36547,0.37468,0.00080283,0.70472,0.044643,5.3308e-05,0.0015524
0.65244,0.37474,0.36547,0.37469,0.00079601,0.70599,0.043381,5.1796e-05,0.0015402
0.65324,0.37475,0.36547,0.37469,0.0007893,0.70724,0.042136,5.0299e-05,0.0015283
0.65405,0.37476,0.36547,0.37469,0.00078271,0.70848,0.040909,4.882e-05,0.0015166
0.65486,0.37476,0.36547,0.3747,0.00077622,0.7097,0.039698,4.7358e-05,0.0015051
0.65566,0.37477,0.36547,0.3747,0.00076985,0.7109,0.038505,4.5912e-05,0.0014938
0.65647,0.37478,0.36547,0.37471,0.00076358,0.71209,0.037329,4.4485e-05,0.0014827
0.65727,0.37478,0.36547,0.37471,0.00075743,0.71325,0.03617,4.3075e-05,0.0014718
0.65808,0.37479,0.36547,0.37472,0.0007514,0.7144,0.035029,4.1683e-05,0.0014611
0.65888,0.3748,0.36547,0.37472,0.00074547,0.71554,0.033905,4.031e-05,0.0014506
0.65969,0.3748,0.36547,0.37472,0.00073966,0.71665,0.032799,3.8955e-05,0.0014404
0.66049,0.37481,0.36547,0.37473,0.00073397,0.71775,0.03171,3.7619e-05,0.0014303
0.6613,0.37481,0.36547,0.37473,0.00072839,0.71883,0.030638,3.6302e-05,0.0014205
0.6621,0.37482,0.36547,0.37474,0.00072292,0.71989,0.029584,3.5004e-05,0.0014108
0.66291,0.37482,0.36547,0.37474,0.00071757,0.72094,0.028548,3.3726e-05,0.0014014
0.66372,0.37483,0.36547,0.37475,0.00071233,0.72196,0.02753,3.2467e-05,0.0013922
0.66452,0.37483,0.36547,0.37475,0.00070721,0.72297,0.02653,3.1229e-05,0.0013832
0.66533,0.37484,0.36547,0.37476,0.00070221,0.72396,0.025547,3.0011e-05,0.0013744
0.66613,0.37484,0.36547,0.37476,0.00069732,0.72494,0.024582,2.8813e-05,0.0013658
0.66694,0.37485,0.36547,0.37476,0.00069255,0.72589,0.023635,2.7636e-05,0.0013575
0.66774,0.37485,0.36547,0.37477,0.0006879,0.72683,0.022707,2.6481e-05,0.0013493
0.66855,0.37486,0.36547,0.37477,0.00068336,0.72775,0.021796,2.5346e-05,0.0013414
0.66935,0.37486,0.36547,0.37478,0.00067894,0.72865,0.020903,2.4233e-05,0.0013336
0.67016,0.37487,0.36547,0.37478,0.00067464,0.72954,0.020029,2.3142e-05,0.0013261
0.67096,0.37487,0.36547,0.37479,0.00067046,0.7304,0.019172,2.2073e-05,0.0013188
0.67177,0.37488,0.36547,0.37479,0.00066639,0.73125,0.018334,2.1026e-05,0.0013118
0.67258,0.37488,0.36547,0.3748,0.00066245,0.73208,0.017515,2.0002e-05,0.0013049
0.67338,0.37488,0.36547,0.3748,0.00065862,0.73289,0.016713,1.9001e-05,0.0012982
0.67419,0.37489,0.36547,0.37481,0.00065491,0.73368,0.01593,1.8022e-05,0.0012918
0.67499,0.37489,0.36547,0.37481,0.00065132,0.73445,0.015165,1.7067e-05,0.0012856
0.6758,0.3749,0.36547,0.37481,0.00064786,0.73521,0.014419,1.6135e-05,0.0012796
0.6766,0.3749,0.36547,0.37482,0.00064451,0.73595,0.013691,1.5227e-05,0.0012738
0.67741,0.3749,0.36547,0.37482,0.00064128,0.73667,0.012982,1.4343e-05,0.0012682
0.67821,0.37491,0.36547,0.37483,0.00063817,0.73737,0.012291,1.3484e-05,0.0012629
0.67902,0.37491,0.36547,0.37483,0.00063519,0.73805,0.011619,1.2648e-05,0.0012577
0.67983,0.37491,0.36547,0.37484,0.00063232,0.73871,0.010965,1.1838e-05,0.0012528
0.68063,0.37491,0.36547,0.37484,0.00062958,0.73935,0.01033,1.1052e-05,0.0012481
0.68144,0.37492,0.36547,0.37485,0.00062696,0.73998,0.0097137,1.0292e-05,0.0012436
0.68224,0.37492,0.36547,0.37485,0.00062446,0.74059,0.0091161,9.5571e-06,0.0012394
0.68305,0.37492,0.36547,0.37486,0.00062208,0.74118,0.0085373,8.8479e-06,0.0012353
0.68385,0.37492,0.36547,0.37486,0.00061982,0.74175,0.0079772,8.1646e-06,0.0012315
0.68466,0.37493,0.36547,0.37487,0.00061768,0.7423,0.0074359,7.5075e-06,0.0012279
0.68546,0.37493,0.36547,0.37487,0.00061567,0.74283,0.0069135,6.8768e-06,0.0012245
0.68627,0.37493,0.36547,0.37488,0.00061378,0.74334,0.0064099,6.2727e-06,0.0012213
0.68707,0.37493,0.36547,0.37488,0.00061202,0.74383,0.0059253,5.6955e-06,0.0012183
0.68788,0.37493,0.36547,0.37488,0.00061037,0.74431,0.0054595,5.1454e-06,0.0012156
0.68869,0.37494,0.36547,0.37489,0.00060885,0.74477,0.0050126,4.6226e-06,0.0012131
0.68949,0.37494,0.36547,0.37489,0.00060745,0.7452,0.0045847,4.1275e-06,0.0012108
0.6903,0.37494,0.36547,0.3749,0.00060618,0.74562,0.0041758,3.6601e-06,0.0012087
0.6911,0.37494,0.36547,0.3749,0.00060503,0.74602,0.0037859,3.2208e-06,0.0012068
0.69191,0.37494,0.36547,0.37491,0.000604,0.7464,0.003415,2.8097e-06,0.0012052
0.69271,0.37494,0.36547,0.37491,0.00060309,0.74676,0.0030631,2.4272e-06,0.0012038
0.69352,0.37494,0.36547,0.37492,0.00060231,0.74711,0.0027303,2.0734e-06,0.0012026
0.69432,0.37494,0.36547,0.37492,0.00060166,0.74743,0.0024165,1.7485e-06,0.0012016
0.69513,0.37494,0.36547,0.37493,0.00060113,0.74773,0.0021219,1.4528e-06,0.0012008
0.69593,0.37494,0.36547,0.37493,0.00060072,0.74802,0.0018463,1.1866e-06,0.0012003
0.69674,0.37494,0.36547,0.37494,0.00060044,0.74828,0.0015898,9.5e-07,0.0011999
0.69755,0.37495,0.36547,0.37494,0.00060028,0.74853,0.0013525,7.4327e-07,0.0011998
0.69835,0.37495,0.36547,0.37495,0.00060024,0.74876,0.0011343,5.6663e-07,0.0011999
0.69916,0.37495,0.36547,0.37495,0.00060033,0.74897,0.00093532,4.203e-07,0.0012002
0.69996,0.37494,0.36547,0.37496,0.00060054,0.74916,0.00075545,3.0451e-07,0.0012008
0.70077,0.37494,0.36547,0.37496,0.00060088,0.74933,0.00059476,2.1948e-07,0.0012015
0.70157,0.37494,0.36547,0.37497,0.00060135,0.74948,0.00045325,1.6543e-07,0.0012025
0.70238,0.37494,0.36547,0.37497,0.00060193,0.74961,0.00033092,1.4257e-07,0.0012037
0.70318,0.37494,0.36547,0.37498,0.00060265,0.74972,0.00022779,1.5112e-07,0.0012051
0.70399,0.37494,0.36547,0.37498,0.00060349,0.74982,0.00014385,1.913e-07,0.0012068
0.7048,0.37494,0.36547,0.37499,0.00060445,0.74989,7.9117e-05,2.6333e-07,0.0012086
0.7056,0.37494,0.36547,0.37499,0.00060554,0.74995,3.359e-05,3.6741e-07,0.0012107
0.70641,0.37494,0.36547,0.37499,0.00060675,0.74998,7.2712e-06,5.0377e-07,0.001213
0.70721,0.37494,0.36547,0.375,0.00060808,0.75,1.6216e-07,6.7261e-07,0.0012155
0.70802,0.37494,0.36547,0.375,0.00060955,0.75,1.2263e-05,8.7414e-07,0.0012182
0.70882,0.37493,0.36547,0.37501,0.00061113,0.74997,4.3574e-05,1.1086e-06,0.0012212
0.70963,0.37493,0.36547,0.37501,0.00061285,0.74993,9.4092e-05,1.3761e-06,0.0012243
0.71043,0.37493,0.36547,0.37502,0.00061468,0.74987,0.00016382,1.677e-06,0.0012277
0.71124,0.37493,0.36547,0.37502,0.00061664,0.74979,0.00025274,2.0114e-06,0.0012313
0.71204,0.37493,0.36547,0.37503,0.00061873,0.7497,0.00036086,2.3795e-06,0.0012351
0.71285,0.37493,0.36547,0.37503,0.00062094,0.74958,0.00048818,2.7815e-06,0.0012391
0.71366,0.37492,0.36547,0.37504,0.00062328,0.74944,0.00063468,3.2177e-06,0.0012433
0.71446,0.37492,0.36547,0.37504,0.00062574,0.74928,0.00080035,3.6882e-06,0.0012478
0.71527,0.37492,0.36547,0.37505,0.00062832,0.74911,0.0009852,4.1932e-06,0.0012524
0.71607,0.37492,0.36547,0.37505,0.00063103,0.74892,0.0011892,4.733e-06,0.0012573
0.71688,0.37491,0.36547,0.37506,0.00063386,0.7487,0.0014124,5.3077e-06,0.0012624
0.71768,0.37491,0.36547,0.37506,0.00063682,0.74847,0.0016546,5.9175e-06,0.0012677
0.71849,0.37491,0.36547,0.37507,0.0006399,0.74822,0.0019161,6.5626e-06,0.0012732
0.71929,0.3749,0.36547,0.37507,0.00064311,0.74795,0.0021966,7.2432e-06,0.001279
0.7201,0.3749,0.36547,0.37508,0.00064644,0.74766,0.0024962,7.9595e-06,0.0012849
0.7209,0.3749,0.36547,0.37508,0.0006499,0.74735,0.0028149,8.7117e-06,0.0012911
0.72171,0.37489,0.36547,0.37509,0.00065348,0.74702,0.0031527,9.4999e-06,0.0012975
0.72252,0.37489,0.36547,0.37509,0.00065718,0.74667,0.0035095,1.0324e-05,0.001304
0.72332,0.37489,0.36547,0.3751,0.00066101,0.7463,0.0038854,1.1185e-05,0.0013108
0.72413,0.37488,0.36547,0.3751,0.00066496,0.74592,0.0042802,1.2083e-05,0.0013178
0.72493,0.37488,0.36547,0.3751,0.00066903,0.74552,0.0046941,1.3017e-05,0.001325
0.72574,0.37487,0.36547,0.37511,0.00067323,0.74509,0.0051269,1.3989e-05,0.0013325
0.72654,0.37487,0.36547,0.37511,0.00067755,0.74465,0.0055787,1.4997e-05,0.0013401
0.72735,0.37487,0.36547,0.37512,0.00068199,0.74419,0.0060494,1.6043e-05,0.0013479
0.72815,0.37486,0.36547,0.37512,0.00068656,0.74371,0.006539,1.7126e-05,0.001356
0.72896,0.37486,0.36547,0.37513,0.00069125,0.74321,0.0070475,1.8247e-05,0.0013642
0.72976,0.37485,0.36547,0.37513,0.00069606,0.74269,0.0075748,1.9406e-05,0.0013727
0.73057,0.37485,0.36547,0.37514,0.00070099,0.74215,0.0081209,2.0603e-05,0.0013814
0.73138,0.37484,0.36547,0.37514,0.00070605,0.7416,0.0086859,2.1838e-05,0.0013903
0.73218,0.37484,0.36547,0.37515,0.00071123,0.74102,0.0092696,2.3111e-05,0.0013993
0.73299,0.37483,0.36547,0.37515,0.00071653,0.74043,0.009872,2.4423e-05,0.0014086
0.73379,0.37483,0.36547,0.37516,0.00072195,0.73982,0.010493,2.5774e-05,0.0014181
0.7346,0.37482,0.36547,0.37516,0.00072749,0.73919,0.011133,2.7163e-05,0.0014278
0.7354,0.37481,0.36547,0.37517,0.00073316,0.73854,0.011791,2.8592e-05,0.0014377
0.73621,0.37481,0.36547,0.37517,0.00073895,0.73787,0.012468,3.0059e-05,0.0014478
0.73701,0.3748,0.36547,0.37518,0.00074485,0.73719,0.013164,3.1566e-05,0.0014581
0.73782,0.3748,0.36547,0.37518,0.00075088,0.73648,0.013878,3.3112e-05,0.0014686
0.73863,0.37479,0.36547,0.37518,0.00075703,0.73576,0.014611,3.4698e-05,0.0014794
0.73943,0.37479,0.36547,0.37519,0.00076329,0.73502,0.015362,3.6324e-05,0.0014903
0.74024,0.37478,0.36547,0.37519,0.00076968,0.73426,0.016132,3.7989e-05,0.0015014
0.74104,0.37477,0.36547,0.3752,0.00077619,0.73348,0.01692,3.9695e-05,0.0015127
0.74185,0.37477,0.36547,0.3752,0.00078282,0.73268,0.017726,4.1441e-05,0.0015242
0.74265,0.37476,0.36547,0.37521,0.00078956,0.73186,0.01855,4.3227e-05,0.0015359
0.74346,0.37475,0.36547,0.37521,0.00079643,0.73103,0.019393,4.5053e-05,0.0015478
0.74426,0.37475,0.36547,0.37522,0.00080341,0.73018,0.020254,4.692e-05,0.0015599
0.74507,0.37474,0.36547,0.37522,0.00081051,0.72931,0.021134,4.8828e-05,0.0015722
0.74587,0.37473,0.36547,0.37523,0.00081773,0.72842,0.022031,5.0777e-05,0.0015847
0.74668,0.37472,0.36547,0.37523,0.00082507,0.72751,0.022946,5.2767e-05,0.0015974
0.74749,0.37472,0.36547,0.37523,0.00083252,0.72659,0.02388,5.4798e-05,0.0016102
0.74829,0.37471,0.36547,0.37524,0.00084009,0.72565,0.024831,5.687e-05,0.0016233
0.7491,0.3747,0.36547,0.37524,0.00084778,0.72469,0.025801,5.8984e-05,0.0016366
0.7499,0.37469,0.36547,0.37525,0.00085559,0.72371,0.026788,6.1139e-05,0.00165
0.75071,0.37469,0.36547,0.37525,0.00086351,0.72271,0.027793,6.3335e-05,0.0016637
0.75151,0.37468,0.36547,0.37526,0.00087154,0.7217,0.028816,6.5574e-05,0.0016775
0.75232,0.37467,0.36547,0.37526,0.00087969,0.72067,0.029857,6.7854e-05,0.0016915
0.75312,0.37466,0.36547,0.37527,0.00088796,0.71962,0.030915,7.0176e-05,0.0017057
0.75393,0.37465,0.36547,0.37527,0.00089634,0.71855,0.031991,7.2541e-05,0.0017201
0.75473,0.37465,0.36547,0.37527,0.00090484,0.71746,0.033084,7.4947e-05,0.0017347
0.75554,0.37464,0.36547,0.37528,0.00091345,0.71636,0.034195,7.7396e-05,0.0017495
0.75635,0.37463,0.36547,0.37528,0.00092218,0.71524,0.035324,7.9887e-05,0.0017645
0.75715,0.37462,0.36547,0.37529,0.00093101,0.71411,0.03647,8.2421e-05,0.0017796
0.75796,0.37461,0.36547,0.37529,0.00093996,0.71295,0.037633,8.4997e-05,0.0017949
0.75876,0.3746,0.36547,0.3753,0.00094903,0.71178,0.038814,8.7616e-05,0.0018104
0.75957,0.37459,0.36547,0.3753,0.0009582,0.71059,0.040011,9.0278e-05,0.0018261
0.76037,0.37458,0.36547,0.3753,0.00096749,0.70938,0.041226,9.2983e-05,0.001842
0.76118,0.37458,0.36547,0.37531,0.00097689,0.70816,0.042458,9.573e-05,0.001858
0.76198,0.37457,0.36547,0.37531,0.0009864,0.70692,0.043707,9.8521e-05,0.0018743
0.76279,0.37456,0.36547,0.37532,0.00099602,0.70566,0.044973,0.00010136,0.0018907
0.7636,0.37455,0.36547,0.37532,0.0010057,0.70439,0.046256,0.00010423,0.0019073
0.7644,0.37454,0.36547,0.37533,0.0010156,0.7031,0.047556,0.00010715,0.001924
0.76521,0.37453,0.36547,0.37533,0.0010255,0.70179,0.048872,0.00011012,0.001941
0.76601,0.37452,0.36547,0.37533,0.0010356,0.70046,0.050206,0.00011312,0.0019581
0.76682,0.37451,0.36547,0.37534,0.0010458,0.69912,0.051556,0.00011618,0.0019753
0.76762,0.3745,0.36547,0.37534,0.001056,0.69776,0.052922,0.00011927,0.0019928
0.76843,0.37449,0.36547,0.37535,0.0010664,0.69639,0.054305,0.00012241,0.0020104
0.76923,0.37448,0.36547,0.37535,0.0010769,0.695,0.055704,0.00012559,0.0020282
0.77004,0.37447,0.36547,0.37535,0.0010875,0.69359,0.05712,0.00012882,0.0020462
0.77084,0.37446,0.36547,0.37536,0.0010982,0.69217,0.058552,0.00013209,0.0020643
0.77165,0.37445,0.36547,0.37536,0.001109,0.69073,0.06,0.0001354,0.0020826
0.77246,0.37444,0.36547,0.37537,0.0011199,0.68927,0.061465,0.00013876,0.0021011
0.77326,0.37443,0.36547,0.37537,0.0011309,0.6878,0.062945,0.00014216,0.0021197
0.77407,0.37441,0.36547,0.37538,0.0011421,0.68631,0.064441,0.0001456,0.0021385
0.77487,0.3744,0.36547,0.37538,0.0011533,0.6848,0.065954,0.00014909,0.0021575
0.77568,0.37439,0.36547,0.37538,0.0011646,0.68328,0.067482,0.00015263,0.0021766
0.77648,0.37438,0.36547,0.37539,0.0011761,0.68175,0.069026,0.00015621,0.0021959
0.77729,0.37437,0.36547,0.37539,0.0011876,0.6802,0.070585,0.00015983,0.0022154
0.77809,0.37436,0.36547,0.37539,0.0011992,0.67863,0.072161,0.0001635,0.002235
0.7789,0.37435,0.36547,0.3754,0.001211,0.67705,0.073751,0.00016721,0.0022547
0.7797,0.37434,0.36547,0.3754,0.0012228,0.67545,0.075357,0.00017096,0.0022746
0.78051,0.37432,0.36547,0.37541,0.0012347,0.67383,0.076979,0.00017477,0.0022947
0.78132,0.37431,0.36547,0.37541,0.0012468,0.6722,0.078616,0.00017861,0.002315
0.78212,0.3743,0.36547,0.37541,0.0012589,0.67056,0.080267,0.0001825,0.0023353
0.78293,0.37429,0.36547,0.37542,0.0012712,0.6689,0.081934,0.00018643,0.0023559
0.78373,0.37428,0.36547,0.37542,0.0012835,0.66723,0.083616,0.00019041,0.0023766
0.78454,0.37427,0.36547,0.37543,0.0012959,0.66554,0.085313,0.00019443,0.0023974
0.78534,0.37425,0.36547,0.37543,0.0013084,0.66383,0.087025,0.0001985,0.0024184
0.78615,0.37424,0.36547,0.37543,0.0013211,0.66211,0.088752,0.00020261,0.0024395
0.78695,0.37423,0.36547,0.37544,0.0013338,0.66038,0.090493,0.00020677,0.0024608
0.78776,0.37422,0.36547,0.37544,0.0013466,0.65863,0.092249,0.00021097,0.0024823
0.78856,0.3742,0.36547,0.37544,0.0013595,0.65687,0.094019,0.00021522,0.0025038
0.78937,0.37419,0.36547,0.37545,0.0013725,0.65509,0.095804,0.00021951,0.0025255
0.79018,0.37418,0.36547,0.37545,0.0013856,0.6533,0.097603,0.00022384,0.0025474
0.79098,0.37417,0.36547,0.37545,0.0013988,0.65149,0.099416,0.00022822,0.0025694
0.79179,0.37415,0.36547,0.37546,0.0014121,0.64967,0.10124,0.00023265,0.0025916
0.79259,0.37414,0.36547,0.37546,0.0014255,0.64784,0.10308,0.00023712,0.0026138
0.7934,0.37413,0.36547,0.37546,0.0014389,0.64599,0.10494,0.00024163,0.0026363
0.7942,0.37411,0.36547,0.37547,0.0014525,0.64413,0.10681,0.00024619,0.0026588
0.79501,0.3741,0.36547,0.37547,0.0014661,0.64225,0.10869,0.00025079,0.0026815
0.79581,0.37409,0.36547,0.37547,0.0014799,0.64036,0.11059,0.00025544,0.0027043
0.79662,0.37407,0.36547,0.37548,0.0014937,0.63846,0.1125,0.00026013,0.0027273
0.79743,0.37406,0.36547,0.37548,0.0015076,0.63654,0.11442,0.00026486,0.0027504
0.79823,0.37405,0.36547,0.37549,0.0015216,0.63461,0.11636,0.00026964,0.0027736
0.79904,0.37403,0.36547,0.37549,0.0015357,0.63267,0.11831,0.00027447,0.0027969
0.79984,0.37402,0.36547,0.37549,0.0015499,0.63071,0.12027,0.00027934,0.0028204
0.80065,0.37401,0.36547,0.37549,0.0015641,0.62874,0.12225,0.00028425,0.002844
0.80145,0.37399,0.36547,0.3755,0.0015785,0.62676,0.12424,0.00028921,0.0028678
0.80226,0.37398,0.36547,0.3755,0.0015929,0.62476,0.12624,0.00029421,0.0028916
0.80306,0.37396,0.36547,0.3755,0.0016074,0.62276,0.12825,0.00029926,0.0029156
0.80387,0.37395,0.36547,0.37551,0.001622,0.62073,0.13028,0.00030435,0.0029397
0.80467,0.37394,0.36547,0.37551,0.0016367,0.6187,0.13232,0.00030948,0.0029639
0.80548,0.37392,0.36547,0.37551,0.0016514,0.61665,0.13437,0.00031466,0.0029882
0.80629,0.37391,0.36547,0.37552,0.0016663,0.6146,0.13644,0.00031988,0.0030127
0.80709,0.37389,0.36547,0.37552,0.0016812,0.61252,0.13852,0.00032515,0.0030373
0.8079,0.37388,0.36547,0.37552,0.0016962,0.61044,0.1406,0.00033046,0.0030619
0.8087,0.37386,0.36547,0.37553,0.0017113,0.60835,0.14271,0.00033582,0.0030867
0.80951,0.37385,0.36547,0.37553,0.0017264,0.60624,0.14482,0.00034121,0.0031117
0.81031,0.37384,0.36547,0.37553,0.0017417,0.60412,0.14694,0.00034665,0.0031367
0.81112,0.37382,0.36547,0.37553,0.001757,0.60199,0.14908,0.00035214,0.0031618
0.81192,0.37381,0.36547,0.37554,0.0017724,0.59985,0.15123,0.00035767,0.0031871
0.81273,0.37379,0.36547,0.37554,0.0017878,0.59769,0.15339,0.00036324,0.0032124
0.81353,0.37378,0.36547,0.37554,0.0018034,0.59553,0.15556,0.00036886,0.0032379
0.81434,0.37376,0.36547,0.37555,0.001819,0.59335,0.15774,0.00037451,0.0032634
0.81515,0.37375,0.36547,0.37555,0.0018346,0.59117,0.15993,0.00038022,0.0032891
0.81595,0.37373,0.36547,0.37555,0.0018504,0.58897,0.16214,0.00038596,0.0033148
0.81676,0.37372,0.36547,0.37555,0.0018662,0.58676,0.16435,0.00039175,0.0033407
0.81756,0.3737,0.36547,0.37556,0.0018821,0.58454,0.16658,0.00039758,0.0033667
0.81837,0.37369,0.36547,0.37556,0.0018981,0.58231,0.16881,0.00040345,0.0033927
0.81917,0.37367,0.36547,0.37556,0.0019141,0.58006,0.17106,0.00040937,0.0034189
0.81998,0.37366,0.36547,0.37557,0.0019302,0.57781,0.17332,0.00041533,0.0034451
0.82078,0.37364,0.36547,0.37557,0.0019464,0.57555,0.17559,0.00042133,0.0034715
0.82159,0.37363,0.36547,0.37557,0.0019627,0.57327,0.17787,0.00042737,0.0034979
0.8224,0.37361,0.36547,0.37557,0.001979,0.57099,0.18015,0.00043346,0.0035245
0.8232,0.37359,0.36547,0.37558,0.0019953,0.5687,0.18245,0.00043959,0.0035511
0.82401,0.37358,0.36547,0.37558,0.0020118,0.5664,0.18476,0.00044576,0.0035778
0.82481,0.37356,0.36547,0.37558,0.0020283,0.56408,0.18708,0.00045197,0.0036046
0.82562,0.37355,0.36547,0.37558,0.0020448,0.56176,0.18941,0.00045822,0.0036315
0.82642,0.37353,0.36547,0.37558,0.0020615,0.55943,0.19174,0.00046452,0.0036584
0.82723,0.37352,0.36547,0.37559,0.0020782,0.55709,0.19409,0.00047085,0.0036855
0.82803,0.3735,0.36547,0.37559,0.0020949,0.55473,0.19644,0.00047723,0.0037126
0.82884,0.37348,0.36547,0.37559,0.0021117,0.55237,0.19881,0.00048365,0.0037398
0.82964,0.37347,0.36547,0.37559,0.0021286,0.55001,0.20118,0.00049011,0.0037671
0.83045,0.37345,0.36547,0.3756,0.0021455,0.54763,0.20357,0.00049661,0.0037945
0.83126,0.37344,0.36547,0.3756,0.0021625,0.54524,0.20596,0.00050315,0.0038219
0.83206,0.37342,0.36547,0.3756,0.0021796,0.54284,0.20836,0.00050974,0.0038494
0.83287,0.3734,0.36547,0.3756,0.0021967,0.54044,0.21077,0.00051636,0.003877
0.83367,0.37339,0.36547,0.3756,0.0022138,0.53803,0.21318,0.00052302,0.0039046
0.83448,0.37337,0.36547,0.37561,0.0022311,0.53561,0.21561,0.00052973,0.0039324
0.83528,0.37335,0.36547,0.37561,0.0022483,0.53318,0.21804,0.00053647,0.0039602
0.83609,0.37334,0.36547,0.37561,0.0022656,0.53074,0.22048,0.00054325,0.003988
0.83689,0.37332,0.36547,0.37561,0.002283,0.52829,0.22293,0.00055008,0.004016
0.8377,0.37331,0.36547,0.37561,0.0023004,0.52584,0.22539,0.00055694,0.0040439
0.8385,0.37329,0.36547,0.37562,0.0023179,0.52338,0.22785,0.00056384,0.004072
0.83931,0.37327,0.36547,0.37562,0.0023354,0.52091,0.23033,0.00057078,0.0041001
0.84012,0.37326,0.36547,0.37562,0.002353,0.51843,0.23281,0.00057776,0.0041283
0.84092,0.37324,0.36547,0.37562,0.0023706,0.51595,0.23529,0.00058478,0.0041565
0.84173,0.37322,0.36547,0.37562,0.0023883,0.51346,0.23779,0.00059183,0.0041848
0.84253,0.37321,0.36547,0.37563,0.002406,0.51096,0.24029,0.00059893,0.0042132
0.84334,0.37319,0.36547,0.37563,0.0024238,0.50846,0.2428,0.00060606,0.0042416
0.84414,0.37317,0.36547,0.37563,0.0024416,0.50594,0.24531,0.00061323,0.00427
0.84495,0.37316,0.36547,0.37563,0.0024595,0.50343,0.24784,0.00062044,0.0042985
0.84575,0.37314,0.36547,0.37563,0.0024774,0.5009,0.25036,0.00062769,0.0043271
0.84656,0.37312,0.36547,0.37563,0.0024953,0.49837,0.2529,0.00063497,0.0043557
0.84736,0.37311,0.36547,0.37564,0.0025133,0.49583,0.25544,0.00064229,0.0043843
0.84817,0.37309,0.36547,0.37564,0.0025313,0.49329,0.25799,0.00064965,0.004413
0.84898,0.37307,0.36547,0.37564,0.0025494,0.49074,0.26054,0.00065705,0.0044417
0.84978,0.37306,0.36547,0.37564,0.0025675,0.48818,0.2631,0.00066448,0.0044705
0.85059,0.37304,0.36547,0.37564,0.0025856,0.48562,0.26566,0.00067194,0.0044993
0.85139,0.37302,0.36547,0.37564,0.0026038,0.48305,0.26823,0.00067945,0.0045282
0.8522,0.373,0.36547,0.37564,0.002622,0.48048,0.27081,0.00068699,0.0045571
0.853,0.37299,0.36547,0.37565,0.0026403,0.4779,0.27339,0.00069456,0.004586
0.85381,0.37297,0.36547,0.37565,0.0026586,0.47532,0.27597,0.00070217,0.004615
0.85461,0.37295,0.36547,0.37565,0.0026769,0.47273,0.27857,0.00070982,0.004644
0.85542,0.37294,0.36547,0.37565,0.0026953,0.47014,0.28116,0.0007175,0.004673
0.85623,0.37292,0.36547,0.37565,0.0027136,0.46754,0.28376,0.00072521,0.0047021
0.85703,0.3729,0.36547,0.37565,0.0027321,0.46493,0.28637,0.00073296,0.0047312
0.85784,0.37288,0.36547,0.37565,0.0027505,0.46233,0.28898,0.00074075,0.0047603
0.85864,0.37287,0.36547,0.37565,0.002769,0.45971,0.29159,0.00074856,0.0047894
0.85945,0.37285,0.36547,0.37565,0.0027875,0.4571,0.29421,0.00075641,0.0048186
0.86025,0.37283,0.36547,0.37566,0.0028061,0.45448,0.29684,0.0007643,0.0048478
0.86106,0.37282,0.36547,0.37566,0.0028246,0.45185,0.29946,0.00077222,0.004877
0.86186,0.3728,0.36547,0.37566,0.0028432,0.44922,0.30209,0.00078017,0.0049063
0.86267,0.37278,0.36547,0.37566,0.0028618,0.44659,0.30473,0.00078815,0.0049355
0.86347,0.37276,0.36547,0.37566,0.0028805,0.44395,0.30737,0.00079617,0.0049648
0.86428,0.37275,0.36547,0.37566,0.0028991,0.44131,0.31001,0.00080421,0.0049941
0.86509,0.37273,0.36547,0.37566,0.0029178,0.43867,0.31265,0.00081229,0.0050234
0.86589,0.37271,0.36547,0.37566,0.0029366,0.43602,0.3153,0.0008204,0.0050527
0.8667,0.3727,0.36547,0.37566,0.0029553,0.43337,0.31795,0.00082855,0.005082
0.8675,0.37268,0.36547,0.37566,0.002974,0.43072,0.32061,0.00083672,0.0051114
0.86831,0.37266,0.36547,0.37566,0.0029928,0.42807,0.32326,0.00084492,0.0051407
0.86911,0.37264,0.36547,0.37567,0.0030116,0.42541,0.32592,0.00085316,0.0051701
0.86992,0.37263,0.36547,0.37567,0.0030304,0.42275,0.32859,0.00086142,0.0051994
0.87072,0.37261,0.36547,0.37567,0.0030493,0.42008,0.33125,0.00086972,0.0052288
0.87153,0.37259,0.36547,0.37567,0.0030681,0.41742,0.33392,0.00087804,0.0052581
0.87233,0.37257,0.36547,0.37567,0.003087,0.41475,0.33659,0.0008864,0.0052875
0.87314,0.37256,0.36547,0.37567,0.0031058,0.41208,0.33926,0.00089478,0.0053169
0.87395,0.37254,0.36547,0.37567,0.0031247,0.40941,0.34193,0.00090319,0.0053462
0.87475,0.37252,0.36547,0.37567,0.0031436,0.40673,0.3446,0.00091163,0.0053756
0.87556,0.37251,0.36547,0.37567,0.0031625,0.40406,0.34728,0.0009201,0.005405
0.87636,0.37249,0.36547,0.37567,0.0031815,0.40138,0.34996,0.00092859,0.0054343
0.87717,0.37247,0.36547,0.37567,0.0032004,0.3987,0.35264,0.00093711,0.0054637
0.87797,0.37245,0.36547,0.37567,0.0032193,0.39602,0.35532,0.00094566,0.005493
0.87878,0.37244,0.36547,0.37567,0.0032383,0.39334,0.358,0.00095424,0.0055223
0.87958,0.37242,0.36547,0.37567,0.0032572,0.39066,0.36068,0.00096284,0.0055516
0.88039,0.3724,0.36547,0.37567,0.0032762,0.38798,0.36336,0.00097147,0.0055809
0.8812,0.37238,0.36547,0.37567,0.0032952,0.3853,0.36604,0.00098013,0.0056102
0.882,0.37237,0.36547,0.37567,0.0033142,0.38262,0.36873,0.00098881,0.0056395
0.88281,0.37235,0.36547,0.37567,0.0033331,0.37993,0.37141,0.00099751,0.0056687
0.88361,0.37233,0.36547,0.37567,0.0033521,0.37725,0.37409,0.0010062,0.005698
0.88442,0.37232,0.36547,0.37567,0.0033711,0.37456,0.37678,0.001015,0.0057272
0.88522,0.3723,0.36547,0.37567,0.0033901,0.37188,0.37946,0.0010238,0.0057564
0.88603,0.37228,0.36547,0.37567,0.0034091,0.3692,0.38215,0.0010326,0.0057856
0.88683,0.37226,0.36547,0.37567,0.0034281,0.36651,0.38483,0.0010414,0.0058147
0.88764,0.37225,0.36547,0.37567,0.003447,0.36383,0.38751,0.0010503,0.0058438
0.88844,0.37223,0.36547,0.37567,0.003466,0.36115,0.39019,0.0010591,0.0058729
0.88925,0.37221,0.36547,0.37567,0.003485,0.35847,0.39288,0.001068,0.005902
0.89006,0.3722,0.36547,0.37567,0.003504,0.35578,0.39556,0.0010769,0.005931
0.89086,0.37218,0.36547,0.37567,0.0035229,0.3531,0.39823,0.0010859,0.00596
0.89167,0.37216,0.36547,0.37567,0.0035419,0.35043,0.40091,0.0010948,0.005989
0.89247,0.37214,0.36547,0.37567,0.0035609,0.34775,0.40359,0.0011038,0.0060179
0.89328,0.37213,0.36547,0.37567,0.0035798,0.34507,0.40627,0.0011128,0.0060468
0.89408,0.37211,0.36547,0.37567,0.0035987,0.3424,0.40894,0.0011218,0.0060756
0.89489,0.37209,0.36547,0.37567,0.0036177,0.33972,0.41161,0.0011309,0.0061045
0.89569,0.37208,0.36547,0.37567,0.0036366,0.33705,0.41428,0.0011399,0.0061332
0.8965,0.37206,0.36547,0.37567,0.0036555,0.33438,0.41695,0.001149,0.006162
0.8973,0.37204,0.36547,0.37567,0.0036744,0.33172,0.41962,0.0011581,0.0061907
0.89811,0.37203,0.36547,0.37567,0.0036933,0.32905,0.42228,0.0011672,0.0062193
0.89892,0.37201,0.36547,0.37567,0.0037122,0.32639,0.42494,0.0011764,0.0062479
0.89972,0.37199,0.36547,0.37566,0.003731,0.32373,0.4276,0.0011855,0.0062765
0.90053,0.37198,0.36547,0.37566,0.0037499,0.32107,0.43026,0.0011947,0.006305
0.90133,0.37196,0.36547,0.37566,0.0037687,0.31842,0.43291,0.0012039,0.0063335
0.90214,0.37194,0.36547,0.37566,0.0037875,0.31577,0.43556,0.0012131,0.0063619
0.90294,0.37193,0.36547,0.37566,0.0038063,0.31312,0.43821,0.0012223,0.0063902
0.90375,0.37191,0.36547,0.37566,0.003825,0.31047,0.44085,0.0012316,0.0064185
0.90455,0.37189,0.36547,0.37566,0.0038438,0.30783,0.44349,0.0012408,0.0064468
0.90536,0.37188,0.36547,0.37566,0.0038625,0.30519,0.44613,0.0012501,0.006475
0.90617,0.37186,0.36547,0.37566,0.0038812,0.30255,0.44876,0.0012594,0.0065031
0.90697,0.37184,0.36547,0.37566,0.0038999,0.29992,0.45139,0.0012687,0.0065312
0.90778,0.37183,0.36547,0.37566,0.0039186,0.2973,0.45402,0.001278,0.0065592
0.90858,0.37181,0.36547,0.37566,0.0039372,0.29467,0.45664,0.0012873,0.0065871
0.90939,0.37179,0.36547,0.37565,0.0039558,0.29205,0.45926,0.0012966,0.006615
0.91019,0.37178,0.36547,0.37565,0.0039744,0.28944,0.46187,0.001306,0.0066428
0.911,0.37176,0.36547,0.37565,0.003993,0.28683,0.46448,0.0013153,0.0066706
0.9118,0.37174,0.36547,0.37565,0.0040115,0.28422,0.46708,0.0013247,0.0066983
0.91261,0.37173,0.36547,0.37565,0.00403,0.28162,0.46968,0.0013341,0.0067259
0.91341,0.37171,0.36547,0.37565,0.0040485,0.27902,0.47228,0.0013435,0.0067535
0.91422,0.3717,0.36547,0.37565,0.0040669,0.27643,0.47487,0.0013529,0.0067809
0.91503,0.37168,0.36547,0.37565,0.0040853,0.27384,0.47745,0.0013623,0.0068084
0.91583,0.37166,0.36547,0.37564,0.0041037,0.27126,0.48003,0.0013717,0.0068357
0.91664,0.37165,0.36547,0.37564,0.004122,0.26868,0.4826,0.0013811,0.0068629
0.91744,0.37163,0.36547,0.37564,0.0041404,0.26611,0.48517,0.0013906,0.0068901
0.91825,0.37162,0.36547,0.37564,0.0041586,0.26355,0.48773,0.0014,0.0069172
0.91905,0.3716,0.36547,0.37564,0.0041769,0.26099,0.49029,0.0014095,0.0069443
0.91986,0.37158,0.36547,0.37564,0.0041951,0.25843,0.49284,0.001419,0.0069712
0.92066,0.37157,0.36547,0.37564,0.0042133,0.25588,0.49539,0.0014284,0.0069981
0.92147,0.37155,0.36547,0.37563,0.0042314,0.25334,0.49793,0.0014379,0.0070249
0.92227,0.37154,0.36547,0.37563,0.0042495,0.25081,0.50046,0.0014474,0.0070516
0.92308,0.37152,0.36547,0.37563,0.0042675,0.24828,0.50298,0.0014569,0.0070782
0.92389,0.37151,0.36547,0.37563,0.0042856,0.24575,0.5055,0.0014664,0.0071047
0.92469,0.37149,0.36547,0.37563,0.0043035,0.24324,0.50802,0.0014759,0.0071312
0.9255,0.37147,0.36547,0.37563,0.0043215,0.24073,0.51052,0.0014854,0.0071575
0.9263,0.37146,0.36547,0.37562,0.0043394,0.23823,0.51302,0.0014949,0.0071838
0.92711,0.37144,0.36547,0.37562,0.0043572,0.23573,0.51551,0.0015044,0.00721
0.92791,0.37143,0.36547,0.37562,0.004375,0.23324,0.518,0.0015139,0.0072361
0.92872,0.37141,0.36547,0.37562,0.0043927,0.23076,0.52048,0.0015235,0.007262
0.92952,0.3714,0.36547,0.37562,0.0044105,0.22829,0.52295,0.001533,0.0072879
0.93033,0.37138,0.36547,0.37562,0.0044281,0.22582,0.52541,0.0015425,0.0073137
0.93113,0.37137,0.36547,0.37561,0.0044457,0.22336,0.52786,0.001552,0.0073394
0.93194,0.37135,0.36547,0.37561,0.0044633,0.22091,0.53031,0.0015615,0.007365
0.93275,0.37134,0.36547,0.37561,0.0044808,0.21847,0.53275,0.0015711,0.0073906
0.93355,0.37132,0.36547,0.37561,0.0044983,0.21603,0.53518,0.0015806,0.007416
0.93436,0.37131,0.36547,0.37561,0.0045157,0.21361,0.5376,0.0015901,0.0074413
0.93516,0.37129,0.36547,0.3756,0.0045331,0.21119,0.54002,0.0015996,0.0074665
0.93597,0.37128,0.36547,0.3756,0.0045504,0.20878,0.54242,0.0016092,0.0074916
0.93677,0.37127,0.36547,0.3756,0.0045676,0.20638,0.54482,0.0016187,0.0075166
0.93758,0.37125,0.36547,0.3756,0.0045848,0.20398,0.54721,0.0016282,0.0075414
0.93838,0.37124,0.36547,0.37559,0.004602,0.2016,0.54959,0.0016377,0.0075662
0.93919,0.37122,0.36547,0.37559,0.0046191,0.19922,0.55196,0.0016472,0.0075909
0.94,0.37121,0.36547,0.37559,0.0046361,0.19686,0.55432,0.0016567,0.0076155
0.9408,0.37119,0.36547,0.37559,0.0046531,0.1945,0.55667,0.0016662,0.0076399
0.94161,0.37118,0.36547,0.37559,0.00467,0.19215,0.55902,0.0016757,0.0076643
0.94241,0.37117,0.36547,0.37558,0.0046869,0.18981,0.56135,0.0016852,0.0076885
0.94322,0.37115,0.36547,0.37558,0.0047037,0.18748,0.56368,0.0016947,0.0077126
0.94402,0.37114,0.36547,0.37558,0.0047204,0.18517,0.56599,0.0017042,0.0077366
0.94483,0.37112,0.36547,0.37558,0.0047371,0.18286,0.5683,0.0017137,0.0077605
0.94563,0.37111,0.36547,0.37557,0.0047537,0.18056,0.57059,0.0017232,0.0077843
0.94644,0.3711,0.36547,0.37557,0.0047703,0.17827,0.57288,0.0017326,0.0078079
0.94724,0.37108,0.36547,0.37557,0.0047868,0.17599,0.57515,0.0017421,0.0078314
0.94805,0.37107,0.36547,0.37557,0.0048032,0.17372,0.57742,0.0017515,0.0078549
0.94886,0.37106,0.36547,0.37556,0.0048196,0.17146,0.57967,0.0017609,0.0078782
0.94966,0.37104,0.36547,0.37556,0.0048358,0.16921,0.58191,0.0017704,0.0079013
0.95047,0.37103,0.36547,0.37556,0.0048521,0.16697,0.58415,0.0017798,0.0079244
0.95127,0.37102,0.36547,0.37555,0.0048682,0.16474,0.58637,0.0017892,0.0079473
0.95208,0.371,0.36547,0.37555,0.0048843,0.16252,0.58858,0.0017986,0.0079701
0.95288,0.37099,0.36547,0.37555,0.0049004,0.16032,0.59078,0.001808,0.0079928
0.95369,0.37098,0.36547,0.37555,0.0049163,0.15812,0.59297,0.0018173,0.0080153
0.95449,0.37096,0.36547,0.37554,0.0049322,0.15594,0.59515,0.0018267,0.0080377
0.9553,0.37095,0.36547,0.37554,0.004948,0.15377,0.59732,0.001836,0.00806
0.9561,0.37094,0.36547,0.37554,0.0049638,0.1516,0.59947,0.0018454,0.0080822
0.95691,0.37093,0.36547,0.37554,0.0049795,0.14945,0.60162,0.0018547,0.0081042
0.95772,0.37091,0.36547,0.37553,0.0049951,0.14732,0.60375,0.001864,0.0081261
0.95852,0.3709,0.36547,0.37553,0.0050106,0.14519,0.60587,0.0018733,0.0081479
0.95933,0.37089,0.36547,0.37553,0.005026,0.14307,0.60798,0.0018826,0.0081695
0.96013,0.37088,0.36547,0.37552,0.0050414,0.14097,0.61008,0.0018918,0.008191
0.96094,0.37086,0.36547,0.37552,0.0050567,0.13888,0.61216,0.0019011,0.0082124
0.96174,0.37085,0.36547,0.37552,0.005072,0.1368,0.61423,0.0019103,0.0082336
0.96255,0.37084,0.36547,0.37551,0.0050871,0.13473,0.61629,0.0019195,0.0082547
0.96335,0.37083,0.36547,0.37551,0.0051022,0.13268,0.61834,0.0019287,0.0082757
0.96416,0.37082,0.36547,0.37551,0.0051172,0.13064,0.62038,0.0019379,0.0082965
0.96497,0.3708,0.36547,0.37551,0.0051321,0.12861,0.6224,0.001947,0.0083171
0.96577,0.37079,0.36547,0.3755,0.0051469,0.12659,0.62441,0.0019562,0.0083377
0.96658,0.37078,0.36547,0.3755,0.0051617,0.12459,0.62641,0.0019653,0.0083581
0.96738,0.37077,0.36547,0.3755,0.0051763,0.1226,0.6284,0.0019744,0.0083783
0.96819,0.37076,0.36547,0.37549,0.0051909,0.12062,0.63037,0.0019834,0.0083984
0.96899,0.37075,0.36547,0.37549,0.0052055,0.11865,0.63233,0.0019925,0.0084184
0.9698,0.37074,0.36547,0.37549,0.0052199,0.1167,0.63427,0.0020015,0.0084382
0.9706,0.37072,0.36547,0.37548,0.0052342,0.11476,0.6362,0.0020105,0.0084579
0.97141,0.37071,0.36547,0.37548,0.0052485,0.11283,0.63812,0.0020195,0.0084774
0.97221,0.3707,0.36547,0.37548,0.0052627,0.11092,0.64003,0.0020285,0.0084968
0.97302,0.37069,0.36547,0.37547,0.0052767,0.10902,0.64192,0.0020374,0.0085161
0.97383,0.37068,0.36547,0.37547,0.0052907,0.10714,0.6438,0.0020463,0.0085351
0.97463,0.37067,0.36547,0.37547,0.0053047,0.10527,0.64566,0.0020552,0.0085541
0.97544,0.37066,0.36547,0.37546,0.0053185,0.10341,0.64752,0.0020641,0.0085729
0.97624,0.37065,0.36547,0.37546,0.0053322,0.10156,0.64935,0.0020729,0.0085915
0.97705,0.37064,0.36547,0.37545,0.0053459,0.099735,0.65117,0.0020818,0.00861
0.97785,0.37063,0.36547,0.37545,0.0053594,0.097919,0.65298,0.0020906,0.0086283
0.97866,0.37062,0.36547,0.37545,0.0053729,0.096118,0.65478,0.0020993,0.0086465
0.97946,0.37061,0.36547,0.37544,0.0053863,0.094331,0.65656,0.002108,0.0086646
0.98027,0.3706,0.36547,0.37544,0.0053996,0.092558,0.65832,0.0021168,0.0086824
0.98107,0.37059,0.36547,0.37544,0.0054128,0.090799,0.66007,0.0021254,0.0087002
0.98188,0.37058,0.36547,0.37543,0.0054259,0.089056,0.66181,0.0021341,0.0087177
0.98269,0.37057,0.36547,0.37543,0.0054389,0.087327,0.66353,0.0021427,0.0087351
0.98349,0.37056,0.36547,0.37543,0.0054518,0.085612,0.66524,0.0021513,0.0087524
0.9843,0.37055,0.36547,0.37542,0.0054647,0.083913,0.66693,0.0021599,0.0087695
0.9851,0.37054,0.36547,0.37542,0.0054774,0.082228,0.66861,0.0021684,0.0087864
0.98591,0.37053,0.36547,0.37541,0.00549,0.080558,0.67027,0.0021769,0.0088032
0.98671,0.37052,0.36547,0.37541,0.0055026,0.078904,0.67192,0.0021853,0.0088198
0.98752,0.37051,0.36547,0.37541,0.005515,0.077264,0.67355,0.0021938,0.0088363
0.98832,0.37051,0.36547,0.3754,0.0055274,0.07564,0.67517,0.0022022,0.0088526
0.98913,0.3705,0.36547,0.3754,0.0055396,0.074031,0.67677,0.0022105,0.0088687
0.98993,0.37049,0.36547,0.3754,0.0055518,0.072438,0.67835,0.0022189,0.0088847
0.99074,0.37048,0.36547,0.37539,0.0055638,0.07086,0.67992,0.0022272,0.0089005
0.99155,0.37047,0.36547,0.37539,0.0055758,0.069298,0.68148,0.0022354,0.0089162
0.99235,0.37046,0.36547,0.37538,0.0055877,0.067751,0.68302,0.0022437,0.0089317
0.99316,0.37045,0.36547,0.37538,0.0055994,0.06622,0.68454,0.0022519,0.008947
0.99396,0.37045,0.36547,0.37538,0.0056111,0.064705,0.68605,0.00226,0.0089622
0.99477,0.37044,0.36547,0.37537,0.0056226,0.063206,0.68754,0.0022681,0.0089772
0.99557,0.37043,0.36547,0.37537,0.0056341,0.061723,0.68901,0.0022762,0.008992
0.99638,0.37042,0.36547,0.37536,0.0056455,0.060256,0.69047,0.0022843,0.0090067
0.99718,0.37042,0.36547,0.37536,0.0056567,0.058805,0.69191,0.0022923,0.0090212
0.99799,0.37041,0.36547,0.37536,0.0056679,0.05737,0.69334,0.0023002,0.0090355
0.9988,0.3704,0.36547,0.37535,0.0056789,0.055951,0.69475,0.0023082,0.0090497
0.9996,0.37039,0.36547,0.37535,0.0056899,0.054549,0.69615,0.0023161,0.0090637
1.0004,0.37039,0.36547,0.37534,0.0057007,0.053163,0.69752,0.0023239,0.0090775
1.0012,0.37038,0.36547,0.37534,0.0057114,0.051794,0.69888,0.0023317,0.0090912
1.002,0.37037,0.36547,0.37534,0.0057221,0.050441,0.70023,0.0023395,0.0091046
1.0028,0.37037,0.36547,0.37533,0.0057326,0.049105,0.70156,0.0023472,0.009118
1.0036,0.37036,0.36547,0.37533,0.005743,0.047785,0.70287,0.0023549,0.0091311
1.0044,0.37035,0.36547,0.37532,0.0057533,0.046483,0.70416,0.0023625,0.0091441
1.0052,0.37035,0.36547,0.37532,0.0057635,0.045197,0.70544,0.0023701,0.0091569
1.006,0.37034,0.36547,0.37531,0.0057736,0.043928,0.7067,0.0023777,0.0091696
1.0069,0.37033,0.36547,0.37531,0.0057836,0.042676,0.70794,0.0023852,0.009182
1.0077,0.37033,0.36547,0.37531,0.0057935,0.041441,0.70917,0.0023927,0.0091943
1.0085,0.37032,0.36547,0.3753,0.0058033,0.040223,0.71038,0.0024001,0.0092065
1.0093,0.37031,0.36547,0.3753,0.005813,0.039022,0.71157,0.0024075,0.0092184
1.0101,0.37031,0.36547,0.37529,0.0058225,0.037839,0.71275,0.0024148,0.0092302
1.0109,0.3703,0.36547,0.37529,0.005832,0.036672,0.7139,0.0024221,0.0092418
1.0117,0.3703,0.36547,0.37528,0.0058413,0.035523,0.71504,0.0024293,0.0092533
1.0125,0.37029,0.36547,0.37528,0.0058505,0.034392,0.71617,0.0024365,0.0092645
1.0133,0.37029,0.36547,0.37528,0.0058596,0.033278,0.71727,0.0024437,0.0092756
1.0141,0.37028,0.36547,0.37527,0.0058687,0.032181,0.71836,0.0024508,0.0092865
1.0149,0.37028,0.36547,0.37527,0.0058775,0.031102,0.71943,0.0024578,0.0092973
1.0157,0.37027,0.36547,0.37526,0.0058863,0.030041,0.72048,0.0024648,0.0093078
1.0165,0.37027,0.36547,0.37526,0.005895,0.028997,0.72152,0.0024718,0.0093182
1.0173,0.37026,0.36547,0.37525,0.0059036,0.027971,0.72254,0.0024787,0.0093284
1.0181,0.37026,0.36547,0.37525,0.005912,0.026963,0.72353,0.0024855,0.0093385
1.0189,0.37025,0.36547,0.37524,0.0059203,0.025972,0.72452,0.0024923,0.0093483
1.0197,0.37025,0.36547,0.37524,0.0059286,0.025,0.72548,0.0024991,0.009358
1.0205,0.37024,0.36547,0.37524,0.0059367,0.024045,0.72643,0.0025058,0.0093675
1.0213,0.37024,0.36547,0.37523,0.0059447,0.023109,0.72735,0.0025124,0.0093769
1.0222,0.37024,0.36547,0.37523,0.0059525,0.02219,0.72826,0.002519,0.009386
1.023,0.37023,0.36547,0.37522,0.0059603,0.021289,0.72915,0.0025256,0.009395
1.0238,0.37023,0.36547,0.37522,0.0059679,0.020407,0.73003,0.0025321,0.0094038
1.0246,0.37023,0.36547,0.37521,0.0059755,0.019543,0.73088,0.0025385,0.0094125
1.0254,0.37022,0.36547,0.37521,0.0059829,0.018697,0.73172,0.0025449,0.0094209
1.0262,0.37022,0.36547,0.3752,0.0059902,0.017869,0.73254,0.0025512,0.0094292
1.027,0.37022,0.36547,0.3752,0.0059974,0.017059,0.73334,0.0025575,0.0094373
1.0278,0.37021,0.36547,0.37519,0.0060045,0.016268,0.73412,0.0025637,0.0094452
1.0286,0.37021,0.36547,0.37519,0.0060114,0.015496,0.73488,0.0025699,0.0094529
1.0294,0.37021,0.36547,0.37519,0.0060182,0.014741,0.73563,0.002576,0.0094605
1.0302,0.3702,0.36547,0.37518,0.006025,0.014005,0.73636,0.002582,0.0094679
1.031,0.3702,0.36547,0.37518,0.0060316,0.013288,0.73706,0.002588,0.0094751
1.0318,0.3702,0.36547,0.37517,0.006038,0.012589,0.73775,0.002594,0.0094821
1.0326,0.3702,0.36547,0.37517,0.0060444,0.011909,0.73842,0.0025998,0.009489
1.0334,0.37019,0.36547,0.37516,0.0060507,0.011247,0.73908,0.0026057,0.0094957
1.0342,0.37019,0.36547,0.37516,0.0060568,0.010604,0.73971,0.0026114,0.0095022
1.035,0.37019,0.36547,0.37515,0.0060628,0.0099795,0.74033,0.0026171,0.0095085
1.0358,0.37019,0.36547,0.37515,0.0060687,0.0093737,0.74092,0.0026228,0.0095146
1.0367,0.37019,0.36547,0.37514,0.0060745,0.0087868,0.7415,0.0026283,0.0095206
1.0375,0.37018,0.36547,0.37514,0.0060801,0.0082185,0.74206,0.0026339,0.0095264
1.0383,0.37018,0.36547,0.37513,0.0060856,0.0076691,0.7426,0.0026393,0.009532
1.0391,0.37018,0.36547,0.37513,0.0060911,0.0071385,0.74312,0.0026447,0.0095374
1.0399,0.37018,0.36547,0.37512,0.0060964,0.0066267,0.74362,0.0026501,0.0095426
1.0407,0.37018,0.36547,0.37512,0.0061015,0.0061338,0.74411,0.0026554,0.0095477
1.0415,0.37018,0.36547,0.37511,0.0061066,0.0056598,0.74457,0.0026606,0.0095526
1.0423,0.37018,0.36547,0.37511,0.0061115,0.0052047,0.74502,0.0026657,0.0095573
1.0431,0.37018,0.36547,0.37511,0.0061163,0.0047685,0.74544,0.0026708,0.0095619
1.0439,0.37018,0.36547,0.3751,0.006121,0.0043514,0.74585,0.0026759,0.0095662
1.0447,0.37018,0.36547,0.3751,0.0061256,0.0039532,0.74624,0.0026808,0.0095704
1.0455,0.37017,0.36547,0.37509,0.0061301,0.003574,0.74661,0.0026857,0.0095744
1.0463,0.37017,0.36547,0.37509,0.0061344,0.0032138,0.74696,0.0026906,0.0095782
1.0471,0.37017,0.36547,0.37508,0.0061386,0.0028727,0.74729,0.0026954,0.0095819
1.0479,0.37017,0.36547,0.37508,0.0061427,0.0025507,0.7476,0.0027001,0.0095854
1.0487,0.37017,0.36547,0.37507,0.0061467,0.0022477,0.7479,0.0027047,0.0095886
1.0495,0.37017,0.36547,0.37507,0.0061505,0.0019638,0.74817,0.0027093,0.0095918
1.0503,0.37018,0.36547,0.37506,0.0061543,0.0016991,0.74843,0.0027138,0.0095947
1.0512,0.37018,0.36547,0.37506,0.0061579,0.0014534,0.74866,0.0027182,0.0095975
1.052,0.37018,0.36547,0.37505,0.0061613,0.0012269,0.74888,0.0027226,0.0096001
1.0528,0.37018,0.36547,0.37505,0.0061647,0.0010195,0.74908,0.0027269,0.0096025
1.0536,0.37018,0.36547,0.37504,0.006168,0.00083135,0.74926,0.0027312,0.0096047
1.0544,0.37018,0.36547,0.37504,0.0061711,0.00066231,0.74942,0.0027354,0.0096068
1.0552,0.37018,0.36547,0.37503,0.0061741,0.00051245,0.74956,0.0027395,0.0096087
1.056,0.37018,0.36547,0.37503,0.0061769,0.00038178,0.74968,0.0027435,0.0096104
1.0568,0.37018,0.36547,0.37502,0.0061797,0.00027029,0.74978,0.0027475,0.0096119
1.0576,0.37018,0.36547,0.37502,0.0061823,0.00017801,0.74986,0.0027514,0.0096133
1.0584,0.37019,0.36547,0.37501,0.0061848,0.00010492,0.74992,0.0027552,0.0096144
1.0592,0.37019,0.36547,0.37501,0.0061872,5.1035e-05,0.74997,0.002759,0.0096155
1.06,0.37019,0.36547,0.37501,0.0061895,1.636e-05,0.74999,0.0027627,0.0096163
1.0608,0.37019,0.36547,0.375,0.0061916,8.941e-07,0.75,0.0027663,0.009617
1.0616,0.37019,0.36547,0.375,0.0061937,4.6381e-06,0.74999,0.0027699,0.0096174
1.0624,0.3702,0.36547,0.37499,0.0061956,2.7592e-05,0.74995,0.0027734,0.0096178
1.0632,0.3702,0.36547,0.37499,0.0061974,6.9755e-05,0.7499,0.0027768,0.0096179
1.064,0.3702,0.36547,0.37498,0.006199,0.00013112,0.74983,0.0027801,0.0096179
1.0648,0.3702,0.36547,0.37498,0.0062005,0.0002117,0.74974,0.0027834,0.0096177
1.0657,0.37021,0.36547,0.37497,0.006202,0.00031147,0.74963,0.0027866,0.0096173
1.0665,0.37021,0.36547,0.37497,0.0062033,0.00043043,0.7495,0.0027898,0.0096168
1.0673,0.37021,0.36547,0.37496,0.0062044,0.00056859,0.74936,0.0027928,0.009616
1.0681,0.37021,0.36547,0.37496,0.0062055,0.00072592,0.74919,0.0027958,0.0096152
1.0689,0.37022,0.36547,0.37495,0.0062064,0.00090243,0.749,0.0027987,0.0096141
1.0697,0.37022,0.36547,0.37495,0.0062072,0.0010981,0.7488,0.0028015,0.0096129
1.0705,0.37022,0.36547,0.37494,0.0062079,0.0013129,0.74857,0.0028043,0.0096115
1.0713,0.37023,0.36547,0.37494,0.0062085,0.0015469,0.74833,0.002807,0.0096099
1.0721,0.37023,0.36547,0.37493,0.0062089,0.0018,0.74807,0.0028096,0.0096082
1.0729,0.37024,0.36547,0.37493,0.0062092,0.0020722,0.74778,0.0028122,0.0096063
1.0737,0.37024,0.36547,0.37492,0.0062094,0.0023635,0.74748,0.0028146,0.0096042
1.0745,0.37024,0.36547,0.37492,0.0062095,0.0026739,0.74716,0.002817,0.0096019
1.0753,0.37025,0.36547,0.37491,0.0062094,0.0030034,0.74682,0.0028193,0.0095995
1.0761,0.37025,0.36547,0.37491,0.0062093,0.003352,0.74647,0.0028216,0.009597
1.0769,0.37026,0.36547,0.3749,0.006209,0.0037195,0.74609,0.0028238,0.0095942
1.0777,0.37026,0.36547,0.3749,0.0062086,0.0041061,0.74569,0.0028259,0.0095913
1.0785,0.37027,0.36547,0.3749,0.0062081,0.0045117,0.74528,0.0028279,0.0095882
1.0793,0.37027,0.36547,0.37489,0.0062074,0.0049363,0.74484,0.0028298,0.009585
1.0801,0.37028,0.36547,0.37489,0.0062066,0.0053798,0.74439,0.0028317,0.0095816
1.081,0.37028,0.36547,0.37488,0.0062058,0.0058423,0.74392,0.0028335,0.009578
1.0818,0.37029,0.36547,0.37488,0.0062047,0.0063237,0.74343,0.0028352,0.0095743
1.0826,0.37029,0.36547,0.37487,0.0062036,0.0068239,0.74292,0.0028368,0.0095704
1.0834,0.3703,0.36547,0.37487,0.0062024,0.0073431,0.74239,0.0028384,0.0095664
1.0842,0.3703,0.36547,0.37486,0.006201,0.007881,0.74184,0.0028399,0.0095622
1.085,0.37031,0.36547,0.37486,0.0061995,0.0084378,0.74128,0.0028413,0.0095578
1.0858,0.37031,0.36547,0.37485,0.0061979,0.0090133,0.74069,0.0028426,0.0095532
1.0866,0.37032,0.36547,0.37485,0.0061962,0.0096076,0.74009,0.0028438,0.0095485
1.0874,0.37033,0.36547,0.37484,0.0061943,0.010221,0.73947,0.002845,0.0095437
1.0882,0.37033,0.36547,0.37484,0.0061924,0.010852,0.73882,0.0028461,0.0095387
1.089,0.37034,0.36547,0.37483,0.0061903,0.011503,0.73817,0.0028471,0.0095335
1.0898,0.37034,0.36547,0.37483,0.0061881,0.012172,0.73749,0.0028481,0.0095282
1.0906,0.37035,0.36547,0.37482,0.0061858,0.012859,0.73679,0.0028489,0.0095227
1.0914,0.37036,0.36547,0.37482,0.0061834,0.013565,0.73607,0.0028497,0.009517
1.0922,0.37036,0.36547,0.37482,0.0061808,0.01429,0.73534,0.0028504,0.0095112
1.093,0.37037,0.36547,0.37481,0.0061781,0.015033,0.73459,0.002851,0.0095053
1.0938,0.37038,0.36547,0.37481,0.0061754,0.015795,0.73382,0.0028516,0.0094992
1.0946,0.37039,0.36547,0.3748,0.0061725,0.016575,0.73303,0.002852,0.0094929
1.0955,0.37039,0.36547,0.3748,0.0061694,0.017373,0.73222,0.0028524,0.0094865
1.0963,0.3704,0.36547,0.37479,0.0061663,0.018189,0.7314,0.0028527,0.0094799
1.0971,0.37041,0.36547,0.37479,0.0061631,0.019024,0.73055,0.0028529,0.0094732
1.0979,0.37041,0.36547,0.37478,0.0061597,0.019877,0.72969,0.0028531,0.0094663
1.0987,0.37042,0.36547,0.37478,0.0061562,0.020749,0.72881,0.0028531,0.0094593
1.0995,0.37043,0.36547,0.37477,0.0061526,0.021638,0.72791,0.0028531,0.0094521
1.1003,0.37044,0.36547,0.37477,0.0061489,0.022546,0.72699,0.002853,0.0094448
1.1011,0.37045,0.36547,0.37477,0.0061451,0.023471,0.72606,0.0028528,0.0094373
1.1019,0.37045,0.36547,0.37476,0.0061411,0.024415,0.72511,0.0028526,0.0094297
1.1027,0.37046,0.36547,0.37476,0.0061371,0.025377,0.72414,0.0028523,0.0094219
1.1035,0.37047,0.36547,0.37475,0.0061329,0.026356,0.72315,0.0028518,0.009414
1.1043,0.37048,0.36547,0.37475,0.0061286,0.027354,0.72214,0.0028513,0.0094059
1.1051,0.37049,0.36547,0.37474,0.0061242,0.028369,0.72112,0.0028508,0.0093977
1.1059,0.3705,0.36547,0.37474,0.0061197,0.029402,0.72008,0.0028501,0.0093894
1.1067,0.3705,0.36547,0.37473,0.0061151,0.030452,0.71902,0.0028494,0.0093809
1.1075,0.37051,0.36547,0.37473,0.0061104,0.031521,0.71794,0.0028485,0.0093722
1.1083,0.37052,0.36547,0.37473,0.0061055,0.032607,0.71684,0.0028476,0.0093635
1.1091,0.37053,0.36547,0.37472,0.0061006,0.03371,0.71573,0.0028466,0.0093545
1.11,0.37054,0.36547,0.37472,0.0060955,0.034831,0.7146,0.0028456,0.0093455
1.1108,0.37055,0.36547,0.37471,0.0060904,0.035969,0.71346,0.0028444,0.0093363
1.1116,0.37056,0.36547,0.37471,0.0060851,0.037125,0.71229,0.0028432,0.0093269
1.1124,0.37057,0.36547,0.3747,0.0060797,0.038298,0.71111,0.0028419,0.0093175
1.1132,0.37058,0.36547,0.3747,0.0060742,0.039488,0.70991,0.0028405,0.0093078
1.114,0.37059,0.36547,0.37469,0.0060686,0.040696,0.70869,0.002839,0.0092981
1.1148,0.3706,0.36547,0.37469,0.0060628,0.04192,0.70746,0.0028375,0.0092882
1.1156,0.37061,0.36547,0.37469,0.006057,0.043162,0.70621,0.0028358,0.0092782
1.1164,0.37062,0.36547,0.37468,0.0060511,0.04442,0.70494,0.0028341,0.009268
1.1172,0.37063,0.36547,0.37468,0.006045,0.045696,0.70366,0.0028323,0.0092577
1.118,0.37064,0.36547,0.37467,0.0060389,0.046988,0.70236,0.0028305,0.0092473
1.1188,0.37065,0.36547,0.37467,0.0060326,0.048298,0.70104,0.0028285,0.0092368
1.1196,0.37066,0.36547,0.37467,0.0060263,0.049624,0.69971,0.0028264,0.0092261
1.1204,0.37067,0.36547,0.37466,0.0060198,0.050966,0.69836,0.0028243,0.0092153
1.1212,0.37068,0.36547,0.37466,0.0060132,0.052326,0.69699,0.0028221,0.0092043
1.122,0.37069,0.36547,0.37465,0.0060065,0.053701,0.6956,0.0028198,0.0091933
1.1228,0.3707,0.36547,0.37465,0.0059998,0.055094,0.6942,0.0028175,0.0091821
1.1236,0.37071,0.36547,0.37464,0.0059929,0.056502,0.69279,0.002815,0.0091707
1.1245,0.37072,0.36547,0.37464,0.0059859,0.057927,0.69135,0.0028125,0.0091593
1.1253,0.37073,0.36547,0.37464,0.0059788,0.059368,0.68991,0.0028099,0.0091477
1.1261,0.37075,0.36547,0.37463,0.0059716,0.060826,0.68844,0.0028072,0.009136
1.1269,0.37076,0.36547,0.37463,0.0059643,0.062299,0.68696,0.0028044,0.0091242
1.1277,0.37077,0.36547,0.37462,0.0059569,0.063789,0.68546,0.0028016,0.0091123
1.1285,0.37078,0.36547,0.37462,0.0059494,0.065294,0.68395,0.0027986,0.0091002
1.1293,0.37079,0.36547,0.37462,0.0059418,0.066815,0.68242,0.0027956,0.009088
1.1301,0.3708,0.36547,0.37461,0.0059341,0.068352,0.68087,0.0027925,0.0090757
1.1309,0.37081,0.36547,0.37461,0.0059263,0.069905,0.67931,0.0027893,0.0090633
1.1317,0.37083,0.36547,0.3746,0.0059184,0.071473,0.67774,0.0027861,0.0090508
1.1325,0.37084,0.36547,0.3746,0.0059104,0.073057,0.67614,0.0027827,0.0090381
1.1333,0.37085,0.36547,0.3746,0.0059023,0.074657,0.67454,0.0027793,0.0090254
1.1341,0.37086,0.36547,0.37459,0.0058942,0.076272,0.67292,0.0027758,0.0090125
1.1349,0.37087,0.36547,0.37459,0.0058859,0.077902,0.67128,0.0027722,0.0089995
1.1357,0.37089,0.36547,0.37459,0.0058775,0.079547,0.66962,0.0027686,0.0089864
1.1365,0.3709,0.36547,0.37458,0.005869,0.081207,0.66796,0.0027648,0.0089732
1.1373,0.37091,0.36547,0.37458,0.0058604,0.082883,0.66627,0.002761,0.0089598
1.1381,0.37092,0.36547,0.37457,0.0058518,0.084573,0.66458,0.0027571,0.0089464
1.1389,0.37094,0.36547,0.37457,0.005843,0.086279,0.66286,0.0027531,0.0089329
1.1398,0.37095,0.36547,0.37457,0.0058341,0.087999,0.66114,0.0027491,0.0089192
1.1406,0.37096,0.36547,0.37456,0.0058252,0.089734,0.65939,0.0027449,0.0089055
1.1414,0.37098,0.36547,0.37456,0.0058162,0.091483,0.65764,0.0027407,0.0088916
1.1422,0.37099,0.36547,0.37456,0.005807,0.093247,0.65587,0.0027364,0.0088776
1.143,0.371,0.36547,0.37455,0.0057978,0.095025,0.65408,0.002732,0.0088636
1.1438,0.37101,0.36547,0.37455,0.0057885,0.096818,0.65228,0.0027276,0.0088494
1.1446,0.37103,0.36547,0.37455,0.0057791,0.098625,0.65047,0.002723,0.0088351
1.1454,0.37104,0.36547,0.37454,0.0057696,0.10045,0.64864,0.0027184,0.0088207
1.1462,0.37105,0.36547,0.37454,0.00576,0.10228,0.6468,0.0027137,0.0088063
1.147,0.37107,0.36547,0.37454,0.0057503,0.10413,0.64494,0.002709,0.0087917
1.1478,0.37108,0.36547,0.37453,0.0057406,0.10599,0.64307,0.0027041,0.008777
1.1486,0.37109,0.36547,0.37453,0.0057307,0.10787,0.64119,0.0026992,0.0087623
1.1494,0.37111,0.36547,0.37452,0.0057208,0.10976,0.63929,0.0026942,0.0087474
1.1502,0.37112,0.36547,0.37452,0.0057108,0.11167,0.63738,0.0026891,0.0087325
1.151,0.37114,0.36547,0.37452,0.0057007,0.11358,0.63545,0.0026839,0.0087174
1.1518,0.37115,0.36547,0.37451,0.0056905,0.11551,0.63352,0.0026787,0.0087023
1.1526,0.37116,0.36547,0.37451,0.0056802,0.11746,0.63156,0.0026734,0.0086871
1.1534,0.37118,0.36547,0.37451,0.0056699,0.11942,0.6296,0.002668,0.0086717
1.1543,0.37119,0.36547,0.3745,0.0056594,0.12139,0.62762,0.0026625,0.0086563
1.1551,0.37121,0.36547,0.3745,0.0056489,0.12337,0.62563,0.002657,0.0086408
1.1559,0.37122,0.36547,0.3745,0.0056383,0.12537,0.62363,0.0026514,0.0086253
1.1567,0.37124,0.36547,0.3745,0.0056276,0.12738,0.62162,0.0026457,0.0086096
1.1575,0.37125,0.36547,0.37449,0.0056169,0.1294,0.61959,0.0026399,0.0085938
1.1583,0.37126,0.36547,0.37449,0.005606,0.13143,0.61755,0.0026341,0.008578
1.1591,0.37128,0.36547,0.37449,0.0055951,0.13348,0.61549,0.0026282,0.0085621
1.1599,0.37129,0.36547,0.37448,0.0055841,0.13554,0.61343,0.0026222,0.0085461
1.1607,0.37131,0.36547,0.37448,0.0055731,0.13761,0.61135,0.0026161,0.00853
1.1615,0.37132,0.36547,0.37448,0.0055619,0.13969,0.60926,0.0026099,0.0085139
1.1623,0.37134,0.36547,0.37447,0.0055507,0.14179,0.60716,0.0026037,0.0084976
1.1631,0.37135,0.36547,0.37447,0.0055394,0.1439,0.60504,0.0025974,0.0084813
1.1639,0.37137,0.36547,0.37447,0.005528,0.14602,0.60292,0.0025911,0.0084649
1.1647,0.37138,0.36547,0.37446,0.0055166,0.14815,0.60078,0.0025846,0.0084485
1.1655,0.3714,0.36547,0.37446,0.005505,0.15029,0.59863,0.0025781,0.008432
1.1663,0.37141,0.36547,0.37446,0.0054934,0.15245,0.59647,0.0025715,0.0084154
1.1671,0.37143,0.36547,0.37446,0.0054818,0.15461,0.5943,0.0025649,0.0083987
1.1679,0.37144,0.36547,0.37445,0.00547,0.15679,0.59212,0.0025582,0.0083819
1.1688,0.37146,0.36547,0.37445,0.0054582,0.15898,0.58992,0.0025514,0.0083651
1.1696,0.37147,0.36547,0.37445,0.0054464,0.16118,0.58772,0.0025445,0.0083482
1.1704,0.37149,0.36547,0.37445,0.0054344,0.16339,0.5855,0.0025375,0.0083313
1.1712,0.3715,0.36547,0.37444,0.0054224,0.16561,0.58328,0.0025305,0.0083143
1.172,0.37152,0.36547,0.37444,0.0054103,0.16784,0.58104,0.0025235,0.0082972
1.1728,0.37154,0.36547,0.37444,0.0053982,0.17008,0.57879,0.0025163,0.0082801
1.1736,0.37155,0.36547,0.37443,0.005386,0.17234,0.57653,0.0025091,0.0082629
1.1744,0.37157,0.36547,0.37443,0.0053737,0.1746,0.57427,0.0025018,0.0082456
1.1752,0.37158,0.36547,0.37443,0.0053613,0.17687,0.57199,0.0024944,0.0082283
1.176,0.3716,0.36547,0.37443,0.0053489,0.17916,0.5697,0.002487,0.0082109
1.1768,0.37161,0.36547,0.37442,0.0053365,0.18145,0.5674,0.0024795,0.0081934
1.1776,0.37163,0.36547,0.37442,0.0053239,0.18375,0.56509,0.0024719,0.008176
1.1784,0.37165,0.36547,0.37442,0.0053114,0.18607,0.56277,0.0024643,0.0081584
1.1792,0.37166,0.36547,0.37442,0.0052987,0.18839,0.56044,0.0024566,0.0081408
1.18,0.37168,0.36547,0.37442,0.005286,0.19072,0.55811,0.0024488,0.0081231
1.1808,0.37169,0.36547,0.37441,0.0052732,0.19307,0.55576,0.002441,0.0081054
1.1816,0.37171,0.36547,0.37441,0.0052604,0.19542,0.5534,0.0024331,0.0080877
1.1824,0.37173,0.36547,0.37441,0.0052475,0.19778,0.55104,0.0024252,0.0080699
1.1833,0.37174,0.36547,0.37441,0.0052346,0.20015,0.54866,0.0024171,0.008052
1.1841,0.37176,0.36547,0.3744,0.0052216,0.20253,0.54628,0.002409,0.0080341
1.1849,0.37178,0.36547,0.3744,0.0052085,0.20492,0.54389,0.0024009,0.0080161
1.1857,0.37179,0.36547,0.3744,0.0051954,0.20731,0.54149,0.0023927,0.0079982
1.1865,0.37181,0.36547,0.3744,0.0051822,0.20972,0.53908,0.0023844,0.0079801
1.1873,0.37182,0.36547,0.3744,0.005169,0.21213,0.53666,0.002376,0.007962
1.1881,0.37184,0.36547,0.37439,0.0051558,0.21455,0.53423,0.0023676,0.0079439
1.1889,0.37186,0.36547,0.37439,0.0051424,0.21698,0.5318,0.0023591,0.0079257
1.1897,0.37187,0.36547,0.37439,0.0051291,0.21942,0.52936,0.0023506,0.0079075
1.1905,0.37189,0.36547,0.37439,0.0051157,0.22187,0.52691,0.002342,0.0078893
1.1913,0.37191,0.36547,0.37439,0.0051022,0.22432,0.52445,0.0023334,0.007871
1.1921,0.37192,0.36547,0.37438,0.0050887,0.22678,0.52198,0.0023246,0.0078527
1.1929,0.37194,0.36547,0.37438,0.0050751,0.22925,0.51951,0.0023159,0.0078344
1.1937,0.37196,0.36547,0.37438,0.0050615,0.23173,0.51703,0.002307,0.007816
1.1945,0.37197,0.36547,0.37438,0.0050479,0.23421,0.51454,0.0022981,0.0077976
1.1953,0.37199,0.36547,0.37438,0.0050342,0.2367,0.51205,0.0022892,0.0077791
1.1961,0.37201,0.36547,0.37437,0.0050204,0.2392,0.50955,0.0022802,0.0077607
1.1969,0.37202,0.36547,0.37437,0.0050066,0.24171,0.50704,0.0022711,0.0077422
1.1977,0.37204,0.36547,0.37437,0.0049928,0.24422,0.50452,0.002262,0.0077236
1.1986,0.37206,0.36547,0.37437,0.0049789,0.24674,0.502,0.0022528,0.0077051
1.1994,0.37208,0.36547,0.37437,0.004965,0.24926,0.49947,0.0022435,0.0076865
1.2002,0.37209,0.36547,0.37437,0.0049511,0.25179,0.49694,0.0022343,0.0076679
1.201,0.37211,0.36547,0.37436,0.0049371,0.25433,0.4944,0.0022249,0.0076493
1.2018,0.37213,0.36547,0.37436,0.0049231,0.25688,0.49185,0.0022155,0.0076306
1.2026,0.37214,0.36547,0.37436,0.004909,0.25943,0.4893,0.002206,0.007612
1.2034,0.37216,0.36547,0.37436,0.0048949,0.26198,0.48674,0.0021965,0.0075933
1.2042,0.37218,0.36547,0.37436,0.0048808,0.26455,0.48417,0.002187,0.0075746
1.205,0.37219,0.36547,0.37436,0.0048666,0.26711,0.4816,0.0021774,0.0075558
1.2058,0.37221,0.36547,0.37436,0.0048524,0.26969,0.47902,0.0021677,0.0075371
1.2066,0.37223,0.36547,0.37435,0.0048382,0.27227,0.47644,0.002158,0.0075183
1.2074,0.37225,0.36547,0.37435,0.0048239,0.27485,0.47386,0.0021482,0.0074996
1.2082,0.37226,0.36547,0.37435,0.0048096,0.27744,0.47127,0.0021384,0.0074808
1.209,0.37228,0.36547,0.37435,0.0047953,0.28003,0.46867,0.0021285,0.007462
1.2098,0.3723,0.36547,0.37435,0.0047809,0.28263,0.46607,0.0021186,0.0074432
1.2106,0.37231,0.36547,0.37435,0.0047665,0.28523,0.46346,0.0021086,0.0074244
1.2114,0.37233,0.36547,0.37435,0.0047521,0.28784,0.46085,0.0020986,0.0074056
1.2122,0.37235,0.36547,0.37435,0.0047376,0.29046,0.45824,0.0020885,0.0073868
1.2131,0.37237,0.36547,0.37434,0.0047232,0.29307,0.45562,0.0020784,0.0073679
1.2139,0.37238,0.36547,0.37434,0.0047087,0.29569,0.45299,0.0020683,0.0073491
1.2147,0.3724,0.36547,0.37434,0.0046942,0.29832,0.45037,0.0020581,0.0073303
1.2155,0.37242,0.36547,0.37434,0.0046796,0.30095,0.44774,0.0020478,0.0073114
1.2163,0.37244,0.36547,0.37434,0.0046651,0.30358,0.4451,0.0020375,0.0072926
1.2171,0.37245,0.36547,0.37434,0.0046505,0.30622,0.44246,0.0020272,0.0072738
1.2179,0.37247,0.36547,0.37434,0.0046359,0.30886,0.43982,0.0020168,0.0072549
1.2187,0.37249,0.36547,0.37434,0.0046212,0.3115,0.43718,0.0020064,0.0072361
1.2195,0.3725,0.36547,0.37434,0.0046066,0.31415,0.43453,0.0019959,0.0072173
1.2203,0.37252,0.36547,0.37434,0.0045919,0.3168,0.43188,0.0019854,0.0071984
1.2211,0.37254,0.36547,0.37434,0.0045772,0.31945,0.42922,0.0019749,0.0071796
1.2219,0.37256,0.36547,0.37434,0.0045625,0.32211,0.42656,0.0019643,0.0071608
1.2227,0.37257,0.36547,0.37433,0.0045478,0.32477,0.4239,0.0019537,0.007142
1.2235,0.37259,0.36547,0.37433,0.0045331,0.32743,0.42124,0.001943,0.0071232
1.2243,0.37261,0.36547,0.37433,0.0045184,0.33009,0.41858,0.0019323,0.0071044
1.2251,0.37263,0.36547,0.37433,0.0045036,0.33276,0.41591,0.0019215,0.0070857
1.2259,0.37264,0.36547,0.37433,0.0044888,0.33542,0.41324,0.0019108,0.0070669
1.2267,0.37266,0.36547,0.37433,0.004474,0.33809,0.41057,0.0018999,0.0070482
1.2276,0.37268,0.36547,0.37433,0.0044593,0.34077,0.4079,0.0018891,0.0070294
1.2284,0.37269,0.36547,0.37433,0.0044445,0.34344,0.40522,0.0018782,0.0070107
1.2292,0.37271,0.36547,0.37433,0.0044296,0.34612,0.40255,0.0018673,0.006992
1.23,0.37273,0.36547,0.37433,0.0044148,0.34879,0.39987,0.0018563,0.0069733
1.2308,0.37275,0.36547,0.37433,0.0044,0.35147,0.39719,0.0018453,0.0069547
1.2316,0.37276,0.36547,0.37433,0.0043852,0.35415,0.39451,0.0018343,0.006936
1.2324,0.37278,0.36547,0.37433,0.0043703,0.35683,0.39183,0.0018233,0.0069174
1.2332,0.3728,0.36547,0.37433,0.0043555,0.35951,0.38915,0.0018122,0.0068988
1.234,0.37282,0.36547,0.37433,0.0043407,0.36219,0.38647,0.0018011,0.0068803
1.2348,0.37283,0.36547,0.37433,0.0043258,0.36488,0.38378,0.0017899,0.0068617
1.2356,0.37285,0.36547,0.37433,0.004311,0.36756,0.3811,0.0017787,0.0068432
1.2364,0.37287,0.36547,0.37433,0.0042961,0.37024,0.37842,0.0017675,0.0068247
1.2372,0.37288,0.36547,0.37433,0.0042813,0.37293,0.37573,0.0017563,0.0068062
1.238,0.3729,0.36547,0.37433,0.0042664,0.37561,0.37305,0.001745,0.0067878
1.2388,0.37292,0.36547,0.37433,0.0042516,0.37829,0.37036,0.0017338,0.0067694
1.2396,0.37294,0.36547,0.37433,0.0042367,0.38098,0.36768,0.0017224,0.006751
1.2404,0.37295,0.36547,0.37433,0.0042219,0.38366,0.365,0.0017111,0.0067327
1.2412,0.37297,0.36547,0.37433,0.0042071,0.38634,0.36231,0.0016998,0.0067144
1.2421,0.37299,0.36547,0.37433,0.0041922,0.38903,0.35963,0.0016884,0.0066961
1.2429,0.373,0.36547,0.37433,0.0041774,0.39171,0.35695,0.001677,0.0066779
1.2437,0.37302,0.36547,0.37433,0.0041626,0.39439,0.35427,0.0016655,0.0066597
1.2445,0.37304,0.36547,0.37433,0.0041478,0.39707,0.35159,0.0016541,0.0066415
1.2453,0.37305,0.36547,0.37433,0.004133,0.39975,0.34891,0.0016426,0.0066234
1.2461,0.37307,0.36547,0.37433,0.0041182,0.40243,0.34624,0.0016311,0.0066053
1.2469,0.37309,0.36547,0.37433,0.0041034,0.4051,0.34356,0.0016196,0.0065873
1.2477,0.3731,0.36547,0.37433,0.0040887,0.40778,0.34089,0.0016081,0.0065693
1.2485,0.37312,0.36547,0.37433,0.0040739,0.41045,0.33822,0.0015965,0.0065513
1.2493,0.37314,0.36547,0.37433,0.0040592,0.41312,0.33555,0.001585,0.0065334
1.2501,0.37316,0.36547,0.37433,0.0040445,0.41579,0.33288,0.0015734,0.0065155
1.2509,0.37317,0.36547,0.37433,0.0040298,0.41846,0.33021,0.0015618,0.0064977
1.2517,0.37319,0.36547,0.37433,0.0040151,0.42112,0.32755,0.0015502,0.0064799
1.2525,0.37321,0.36547,0.37433,0.0040004,0.42378,0.32489,0.0015386,0.0064622
1.2533,0.37322,0.36547,0.37434,0.0039857,0.42644,0.32223,0.0015269,0.0064445
1.2541,0.37324,0.36547,0.37434,0.0039711,0.4291,0.31957,0.0015153,0.0064269
1.2549,0.37325,0.36547,0.37434,0.0039565,0.43176,0.31692,0.0015036,0.0064093
1.2557,0.37327,0.36547,0.37434,0.0039419,0.43441,0.31427,0.0014919,0.0063918
1.2565,0.37329,0.36547,0.37434,0.0039273,0.43706,0.31162,0.0014802,0.0063743
1.2574,0.3733,0.36547,0.37434,0.0039127,0.4397,0.30898,0.0014685,0.0063569
1.2582,0.37332,0.36547,0.37434,0.0038982,0.44234,0.30634,0.0014568,0.0063396
1.259,0.37334,0.36547,0.37434,0.0038837,0.44498,0.3037,0.0014451,0.0063223
1.2598,0.37335,0.36547,0.37434,0.0038692,0.44762,0.30107,0.0014334,0.006305
1.2606,0.37337,0.36547,0.37434,0.0038548,0.45025,0.29844,0.0014217,0.0062878
1.2614,0.37339,0.36547,0.37434,0.0038403,0.45288,0.29581,0.00141,0.0062707
1.2622,0.3734,0.36547,0.37434,0.0038259,0.4555,0.29319,0.0013982,0.0062536
1.263,0.37342,0.36547,0.37435,0.0038115,0.45812,0.29057,0.0013865,0.0062366
1.2638,0.37343,0.36547,0.37435,0.0037972,0.46073,0.28796,0.0013747,0.0062196
1.2646,0.37345,0.36547,0.37435,0.0037829,0.46334,0.28535,0.001363,0.0062028
1.2654,0.37347,0.36547,0.37435,0.0037686,0.46595,0.28275,0.0013512,0.0061859
1.2662,0.37348,0.36547,0.37435,0.0037543,0.46855,0.28015,0.0013395,0.0061692
1.267,0.3735,0.36547,0.37435,0.0037401,0.47115,0.27756,0.0013277,0.0061525
1.2678,0.37351,0.36547,0.37435,0.0037259,0.47374,0.27497,0.001316,0.0061359
1.2686,0.37353,0.36547,0.37435,0.0037118,0.47633,0.27238,0.0013042,0.0061193
1.2694,0.37355,0.36547,0.37436,0.0036977,0.47891,0.2698,0.0012925,0.0061028
1.2702,0.37356,0.36547,0.37436,0.0036836,0.48148,0.26723,0.0012808,0.0060864
1.271,0.37358,0.36547,0.37436,0.0036695,0.48406,0.26466,0.001269,0.00607
1.2719,0.37359,0.36547,0.37436,0.0036555,0.48662,0.2621,0.0012573,0.0060538
1.2727,0.37361,0.36547,0.37436,0.0036415,0.48918,0.25954,0.0012455,0.0060375
1.2735,0.37362,0.36547,0.37436,0.0036276,0.49173,0.25699,0.0012338,0.0060214
1.2743,0.37364,0.36547,0.37436,0.0036137,0.49428,0.25445,0.0012221,0.0060053
1.2751,0.37365,0.36547,0.37437,0.0035999,0.49682,0.25191,0.0012104,0.0059894
1.2759,0.37367,0.36547,0.37437,0.0035861,0.49936,0.24938,0.0011987,0.0059734
1.2767,0.37369,0.36547,0.37437,0.0035723,0.50189,0.24685,0.001187,0.0059576
1.2775,0.3737,0.36547,0.37437,0.0035586,0.50441,0.24433,0.0011753,0.0059418
1.2783,0.37372,0.36547,0.37437,0.0035449,0.50692,0.24182,0.0011637,0.0059262
1.2791,0.37373,0.36547,0.37437,0.0035313,0.50943,0.23931,0.001152,0.0059106
1.2799,0.37375,0.36547,0.37438,0.0035177,0.51194,0.23682,0.0011403,0.005895
1.2807,0.37376,0.36547,0.37438,0.0035042,0.51443,0.23432,0.0011287,0.0058796
1.2815,0.37378,0.36547,0.37438,0.0034907,0.51692,0.23184,0.0011171,0.0058642
1.2823,0.37379,0.36547,0.37438,0.0034772,0.5194,0.22936,0.0011055,0.005849
1.2831,0.37381,0.36547,0.37438,0.0034638,0.52187,0.22689,0.0010939,0.0058338
1.2839,0.37382,0.36547,0.37438,0.0034505,0.52434,0.22443,0.0010823,0.0058186
1.2847,0.37383,0.36547,0.37439,0.0034372,0.5268,0.22198,0.0010708,0.0058036
1.2855,0.37385,0.36547,0.37439,0.003424,0.52925,0.21953,0.0010592,0.0057887
1.2864,0.37386,0.36547,0.37439,0.0034108,0.53169,0.21709,0.0010477,0.0057738
1.2872,0.37388,0.36547,0.37439,0.0033976,0.53412,0.21466,0.0010362,0.005759
1.288,0.37389,0.36547,0.37439,0.0033846,0.53655,0.21224,0.0010248,0.0057444
1.2888,0.37391,0.36547,0.3744,0.0033715,0.53897,0.20983,0.0010133,0.0057298
1.2896,0.37392,0.36547,0.3744,0.0033586,0.54138,0.20742,0.0010019,0.0057153
1.2904,0.37394,0.36547,0.3744,0.0033457,0.54378,0.20502,0.00099046,0.0057008
1.2912,0.37395,0.36547,0.3744,0.0033328,0.54617,0.20264,0.00097908,0.0056865
1.292,0.37396,0.36547,0.37441,0.00332,0.54856,0.20026,0.00096772,0.0056723
1.2928,0.37398,0.36547,0.37441,0.0033073,0.55093,0.19789,0.00095639,0.0056581
1.2936,0.37399,0.36547,0.37441,0.0032946,0.5533,0.19552,0.00094508,0.0056441
1.2944,0.37401,0.36547,0.37441,0.003282,0.55565,0.19317,0.0009338,0.0056301
1.2952,0.37402,0.36547,0.37441,0.0032694,0.558,0.19083,0.00092255,0.0056163
1.296,0.37403,0.36547,0.37442,0.0032569,0.56034,0.1885,0.00091133,0.0056025
1.2968,0.37405,0.36547,0.37442,0.0032445,0.56267,0.18617,0.00090013,0.0055888
1.2976,0.37406,0.36547,0.37442,0.0032321,0.56499,0.18386,0.00088897,0.0055753
1.2984,0.37407,0.36547,0.37442,0.0032198,0.56729,0.18155,0.00087784,0.0055618
1.2992,0.37409,0.36547,0.37443,0.0032076,0.56959,0.17926,0.00086675,0.0055484
1.3,0.3741,0.36547,0.37443,0.0031954,0.57188,0.17698,0.00085568,0.0055351
1.3009,0.37411,0.36547,0.37443,0.0031833,0.57416,0.1747,0.00084465,0.005522
1.3017,0.37413,0.36547,0.37443,0.0031713,0.57643,0.17244,0.00083366,0.0055089
1.3025,0.37414,0.36547,0.37444,0.0031593,0.57869,0.17018,0.0008227,0.0054959
1.3033,0.37415,0.36547,0.37444,0.0031474,0.58094,0.16794,0.00081178,0.005483
1.3041,0.37416,0.36547,0.37444,0.0031356,0.58318,0.16571,0.00080089,0.0054702
1.3049,0.37418,0.36547,0.37445,0.0031238,0.5854,0.16349,0.00079005,0.0054576
1.3057,0.37419,0.36547,0.37445,0.0031121,0.58762,0.16128,0.00077924,0.005445
1.3065,0.3742,0.36547,0.37445,0.0031005,0.58982,0.15908,0.00076847,0.0054325
1.3073,0.37422,0.36547,0.37445,0.003089,0.59202,0.15689,0.00075775,0.0054202
1.3081,0.37423,0.36547,0.37446,0.0030775,0.5942,0.15471,0.00074706,0.0054079
1.3089,0.37424,0.36547,0.37446,0.0030661,0.59637,0.15254,0.00073642,0.0053958
1.3097,0.37425,0.36547,0.37446,0.0030548,0.59854,0.15039,0.00072582,0.0053837
1.3105,0.37426,0.36547,0.37446,0.0030435,0.60068,0.14825,0.00071526,0.0053718
1.3113,0.37428,0.36547,0.37447,0.0030323,0.60282,0.14611,0.00070475,0.0053599
1.3121,0.37429,0.36547,0.37447,0.0030213,0.60495,0.14399,0.00069429,0.0053482
1.3129,0.3743,0.36547,0.37447,0.0030102,0.60706,0.14188,0.00068387,0.0053366
1.3137,0.37431,0.36547,0.37448,0.0029993,0.60916,0.13979,0.0006735,0.0053251
1.3145,0.37432,0.36547,0.37448,0.0029884,0.61126,0.1377,0.00066318,0.0053137
1.3153,0.37434,0.36547,0.37448,0.0029777,0.61333,0.13563,0.00065291,0.0053024
1.3162,0.37435,0.36547,0.37449,0.002967,0.6154,0.13357,0.00064269,0.0052912
1.317,0.37436,0.36547,0.37449,0.0029563,0.61745,0.13152,0.00063251,0.0052802
1.3178,0.37437,0.36547,0.37449,0.0029458,0.61949,0.12949,0.00062239,0.0052692
1.3186,0.37438,0.36547,0.3745,0.0029354,0.62152,0.12747,0.00061233,0.0052584
1.3194,0.37439,0.36547,0.3745,0.002925,0.62354,0.12546,0.00060231,0.0052476
1.3202,0.3744,0.36547,0.3745,0.0029147,0.62554,0.12346,0.00059235,0.005237
1.321,0.37441,0.36547,0.3745,0.0029045,0.62753,0.12148,0.00058245,0.0052265
1.3218,0.37442,0.36547,0.37451,0.0028944,0.62951,0.1195,0.0005726,0.0052161
1.3226,0.37444,0.36547,0.37451,0.0028843,0.63148,0.11755,0.0005628,0.0052059
1.3234,0.37445,0.36547,0.37451,0.0028744,0.63343,0.1156,0.00055307,0.0051957
1.3242,0.37446,0.36547,0.37452,0.0028645,0.63537,0.11367,0.00054339,0.0051857
1.325,0.37447,0.36547,0.37452,0.0028548,0.63729,0.11175,0.00053377,0.0051758
1.3258,0.37448,0.36547,0.37452,0.0028451,0.6392,0.10985,0.00052422,0.0051659
1.3266,0.37449,0.36547,0.37453,0.0028355,0.6411,0.10796,0.00051472,0.0051563
1.3274,0.3745,0.36547,0.37453,0.002826,0.64298,0.10608,0.00050528,0.0051467
1.3282,0.37451,0.36547,0.37453,0.0028166,0.64486,0.10421,0.00049591,0.0051372
1.329,0.37452,0.36547,0.37454,0.0028072,0.64671,0.10236,0.0004866,0.0051279
1.3298,0.37453,0.36547,0.37454,0.002798,0.64855,0.10053,0.00047735,0.0051187
1.3307,0.37454,0.36547,0.37455,0.0027889,0.65038,0.098707,0.00046817,0.0051096
1.3315,0.37455,0.36547,0.37455,0.0027798,0.6522,0.0969,0.00045905,0.0051006
1.3323,0.37456,0.36547,0.37455,0.0027709,0.654,0.095106,0.00045,0.0050917
1.3331,0.37457,0.36547,0.37456,0.002762,0.65579,0.093327,0.00044102,0.005083
1.3339,0.37457,0.36547,0.37456,0.0027532,0.65756,0.091563,0.0004321,0.0050744
1.3347,0.37458,0.36547,0.37456,0.0027446,0.65931,0.089812,0.00042326,0.0050659
1.3355,0.37459,0.36547,0.37457,0.002736,0.66106,0.088077,0.00041448,0.0050575
1.3363,0.3746,0.36547,0.37457,0.0027275,0.66279,0.086356,0.00040577,0.0050492
1.3371,0.37461,0.36547,0.37457,0.0027191,0.6645,0.08465,0.00039714,0.0050411
1.3379,0.37462,0.36547,0.37458,0.0027108,0.6662,0.082959,0.00038857,0.0050331
1.3387,0.37463,0.36547,0.37458,0.0027026,0.66788,0.081283,0.00038008,0.0050252
1.3395,0.37464,0.36547,0.37459,0.0026946,0.66955,0.079622,0.00037166,0.0050175
1.3403,0.37465,0.36547,0.37459,0.0026866,0.6712,0.077976,0.00036332,0.0050098
1.3411,0.37465,0.36547,0.37459,0.0026787,0.67284,0.076345,0.00035505,0.0050023
1.3419,0.37466,0.36547,0.3746,0.0026709,0.67446,0.074729,0.00034686,0.0049949
1.3427,0.37467,0.36547,0.3746,0.0026632,0.67607,0.073129,0.00033874,0.0049876
1.3435,0.37468,0.36547,0.3746,0.0026556,0.67766,0.071545,0.00033071,0.0049805
1.3443,0.37469,0.36547,0.37461,0.0026481,0.67924,0.069976,0.00032275,0.0049735
1.3452,0.37469,0.36547,0.37461,0.0026407,0.6808,0.068422,0.00031486,0.0049666
1.346,0.3747,0.36547,0.37462,0.0026334,0.68235,0.066884,0.00030706,0.0049598
1.3468,0.37471,0.36547,0.37462,0.0026263,0.68388,0.065362,0.00029934,0.0049532
1.3476,0.37472,0.36547,0.37462,0.0026192,0.68539,0.063856,0.0002917,0.0049467
1.3484,0.37472,0.36547,0.37463,0.0026122,0.68689,0.062366,0.00028414,0.0049403
1.3492,0.37473,0.36547,0.37463,0.0026053,0.68837,0.060892,0.00027667,0.004934
1.35,0.37474,0.36547,0.37464,0.0025986,0.68984,0.059434,0.00026928,0.0049279
1.3508,0.37475,0.36547,0.37464,0.0025919,0.69129,0.057992,0.00026197,0.0049219
1.3516,0.37475,0.36547,0.37464,0.0025854,0.69272,0.056566,0.00025475,0.004916
1.3524,0.37476,0.36547,0.37465,0.0025789,0.69414,0.055157,0.00024761,0.0049102
1.3532,0.37477,0.36547,0.37465,0.0025726,0.69554,0.053764,0.00024056,0.0049046
1.354,0.37477,0.36547,0.37466,0.0025664,0.69693,0.052387,0.0002336,0.0048991
1.3548,0.37478,0.36547,0.37466,0.0025602,0.69829,0.051027,0.00022672,0.0048937
1.3556,0.37478,0.36547,0.37467,0.0025542,0.69965,0.049684,0.00021993,0.0048885
1.3564,0.37479,0.36547,0.37467,0.0025483,0.70098,0.048357,0.00021324,0.0048834
1.3572,0.3748,0.36547,0.37467,0.0025425,0.7023,0.047047,0.00020663,0.0048784
1.358,0.3748,0.36547,0.37468,0.0025368,0.7036,0.045754,0.00020011,0.0048735
1.3588,0.37481,0.36547,0.37468,0.0025312,0.70489,0.044478,0.00019369,0.0048688
1.3597,0.37481,0.36547,0.37469,0.0025258,0.70615,0.043218,0.00018736,0.0048642
1.3605,0.37482,0.36547,0.37469,0.0025204,0.7074,0.041976,0.00018112,0.0048597
1.3613,0.37483,0.36547,0.37469,0.0025152,0.70864,0.040751,0.00017497,0.0048554
1.3621,0.37483,0.36547,0.3747,0.0025101,0.70986,0.039542,0.00016892,0.0048512
1.3629,0.37484,0.36547,0.3747,0.002505,0.71106,0.038351,0.00016296,0.0048471
1.3637,0.37484,0.36547,0.37471,0.0025001,0.71224,0.037178,0.0001571,0.0048431
1.3645,0.37485,0.36547,0.37471,0.0024953,0.7134,0.036021,0.00015134,0.0048393
1.3653,0.37485,0.36547,0.37472,0.0024906,0.71455,0.034882,0.00014567,0.0048356
1.3661,0.37486,0.36547,0.37472,0.0024861,0.71568,0.03376,0.0001401,0.0048321
1.3669,0.37486,0.36547,0.37473,0.0024816,0.71679,0.032656,0.00013463,0.0048286
1.3677,0.37486,0.36547,0.37473,0.0024773,0.71789,0.031569,0.00012926,0.0048253
1.3685,0.37487,0.36547,0.37473,0.0024731,0.71897,0.0305,0.00012399,0.0048221
1.3693,0.37487,0.36547,0.37474,0.002469,0.72003,0.029449,0.00011882,0.0048191
1.3701,0.37488,0.36547,0.37474,0.002465,0.72107,0.028415,0.00011375,0.0048162
1.3709,0.37488,0.36547,0.37475,0.0024611,0.7221,0.027399,0.00010878,0.0048134
1.3717,0.37489,0.36547,0.37475,0.0024573,0.7231,0.026401,0.00010391,0.0048107
1.3725,0.37489,0.36547,0.37476,0.0024537,0.72409,0.025421,9.9151e-05,0.0048082
1.3733,0.37489,0.36547,0.37476,0.0024502,0.72506,0.024458,9.4493e-05,0.0048058
1.3741,0.3749,0.36547,0.37477,0.0024467,0.72602,0.023514,8.9939e-05,0.0048035
1.375,0.3749,0.36547,0.37477,0.0024434,0.72695,0.022587,8.549e-05,0.0048014
1.3758,0.3749,0.36547,0.37477,0.0024403,0.72787,0.021679,8.1147e-05,0.0047994
1.3766,0.37491,0.36547,0.37478,0.0024372,0.72877,0.020789,7.691e-05,0.0047975
1.3774,0.37491,0.36547,0.37478,0.0024343,0.72965,0.019917,7.278e-05,0.0047958
1.3782,0.37491,0.36547,0.37479,0.0024315,0.73051,0.019063,6.8758e-05,0.0047942
1.379,0.37492,0.36547,0.37479,0.0024288,0.73136,0.018227,6.4844e-05,0.0047927
1.3798,0.37492,0.36547,0.3748,0.0024262,0.73218,0.017409,6.1039e-05,0.0047913
1.3806,0.37492,0.36547,0.3748,0.0024237,0.73299,0.01661,5.7343e-05,0.0047901
1.3814,0.37492,0.36547,0.37481,0.0024214,0.73378,0.015829,5.3757e-05,0.004789
1.3822,0.37493,0.36547,0.37481,0.0024192,0.73455,0.015067,5.0283e-05,0.004788
1.383,0.37493,0.36547,0.37482,0.0024171,0.73531,0.014323,4.6919e-05,0.0047872
1.3838,0.37493,0.36547,0.37482,0.0024151,0.73604,0.013598,4.3667e-05,0.0047865
1.3846,0.37493,0.36547,0.37482,0.0024132,0.73676,0.012891,4.0527e-05,0.0047859
1.3854,0.37493,0.36547,0.37483,0.0024115,0.73746,0.012202,3.7501e-05,0.0047854
1.3862,0.37493,0.36547,0.37483,0.0024099,0.73813,0.011533,3.4588e-05,0.0047851
1.387,0.37494,0.36547,0.37484,0.0024084,0.7388,0.010881,3.1789e-05,0.0047849
1.3878,0.37494,0.36547,0.37484,0.002407,0.73944,0.010249,2.9105e-05,0.0047849
1.3886,0.37494,0.36547,0.37485,0.0024057,0.74006,0.0096349,2.6536e-05,0.0047849
1.3895,0.37494,0.36547,0.37485,0.0024046,0.74066,0.0090398,2.4083e-05,0.0047851
1.3903,0.37494,0.36547,0.37486,0.0024036,0.74125,0.0084634,2.1747e-05,0.0047854
1.3911,0.37494,0.36547,0.37486,0.0024027,0.74182,0.0079058,1.9527e-05,0.0047859
1.3919,0.37494,0.36547,0.37487,0.0024019,0.74237,0.007367,1.7424e-05,0.0047865
1.3927,0.37494,0.36547,0.37487,0.0024013,0.7429,0.006847,1.544e-05,0.0047872
1.3935,0.37494,0.36547,0.37488,0.0024008,0.74341,0.0063459,1.3574e-05,0.004788
1.3943,0.37494,0.36547,0.37488,0.0024004,0.7439,0.0058637,1.1827e-05,0.004789
1.3951,0.37494,0.36547,0.37489,0.0024001,0.74437,0.0054003,1.02e-05,0.00479
1.3959,0.37495,0.36547,0.37489,0.0024,0.74482,0.004956,8.6927e-06,0.0047913
1.3967,0.37495,0.36547,0.37489,0.0024,0.74526,0.0045305,7.3059e-06,0.0047926
1.3975,0.37495,0.36547,0.3749,0.0024001,0.74568,0.0041241,6.0402e-06,0.0047941
1.3983,0.37494,0.36547,0.3749,0.0024003,0.74607,0.0037366,4.896e-06,0.0047957
1.3991,0.37494,0.36547,0.37491,0.0024006,0.74645,0.0033682,3.8739e-06,0.0047974
1.3999,0.37494,0.36547,0.37491,0.0024011,0.74681,0.0030188,2.9742e-06,0.0047992
1.4007,0.37494,0.36547,0.37492,0.0024017,0.74715,0.0026884,2.1976e-06,0.0048012
1.4015,0.37494,0.36547,0.37492,0.0024024,0.74747,0.0023772,1.5444e-06,0.0048033
1.4023,0.37494,0.36547,0.37493,0.0024033,0.74777,0.002085,1.0151e-06,0.0048055
1.4031,0.37494,0.36547,0.37493,0.0024042,0.74805,0.0018119,6.1015e-07,0.0048079
1.404,0.37494,0.36547,0.37494,0.0024053,0.74832,0.0015579,3.3005e-07,0.0048103
1.4048,0.37494,0.36547,0.37494,0.0024066,0.74856,0.0013231,1.7523e-07,0.0048129
1.4056,0.37494,0.36547,0.37495,0.0024079,0.74879,0.0011074,1.4613e-07,0.0048157
1.4064,0.37494,0.36547,0.37495,0.0024094,0.74899,0.00091087,2.4317e-07,0.0048185
1.4072,0.37493,0.36547,0.37496,0.002411,0.74918,0.00073349,4.6679e-07,0.0048215
1.408,0.37493,0.36547,0.37496,0.0024127,0.74935,0.00057529,8.1742e-07,0.0048246
1.4088,0.37493,0.36547,0.37497,0.0024145,0.7495,0.00043627,1.2955e-06,0.0048278
1.4096,0.37493,0.36547,0.37497,0.0024165,0.74963,0.00031643,1.9013e-06,0.0048311
1.4104,0.37493,0.36547,0.37498,0.0024186,0.74974,0.00021579,2.6354e-06,0.0048346
1.4112,0.37492,0.36547,0.37498,0.0024208,0.74983,0.00013435,3.4982e-06,0.0048382
1.412,0.37492,0.36547,0.37499,0.0024232,0.7499,7.2116e-05,4.4899e-06,0.0048419
1.4128,0.37492,0.36547,0.37499,0.0024257,0.74995,2.9084e-05,5.6111e-06,0.0048457
1.4136,0.37492,0.36547,0.375,0.0024283,0.74999,5.2616e-06,6.862e-06,0.0048497
1.4144,0.37491,0.36547,0.375,0.002431,0.75,6.4864e-07,8.2431e-06,0.0048537
1.4152,0.37491,0.36547,0.375,0.0024338,0.74999,1.5246e-05,9.7547e-06,0.0048579
1.416,0.37491,0.36547,0.37501,0.0024368,0.74997,4.9052e-05,1.1397e-05,0.0048622
1.4168,0.37491,0.36547,0.37501,0.0024399,0.74993,0.00010207,1.3171e-05,0.0048667
1.4176,0.3749,0.36547,0.37502,0.0024431,0.74986,0.00017428,1.5076e-05,0.0048712
1.4185,0.3749,0.36547,0.37502,0.0024465,0.74978,0.0002657,1.7114e-05,0.0048759
1.4193,0.3749,0.36547,0.37503,0.00245,0.74968,0.00037632,1.9283e-05,0.0048807
1.4201,0.37489,0.36547,0.37503,0.0024536,0.74956,0.00050613,2.1585e-05,0.0048856
1.4209,0.37489,0.36547,0.37504,0.0024573,0.74942,0.00065512,2.402e-05,0.0048906
1.4217,0.37488,0.36547,0.37504,0.0024612,0.74926,0.00082329,2.6588e-05,0.0048957
1.4225,0.37488,0.36547,0.37505,0.0024651,0.74909,0.0010106,2.929e-05,0.004901
1.4233,0.37488,0.36547,0.37505,0.0024692,0.74889,0.0012171,3.2126e-05,0.0049063
1.4241,0.37487,0.36547,0.37506,0.0024735,0.74867,0.0014428,3.5096e-05,0.0049118
1.4249,0.37487,0.36547,0.37506,0.0024778,0.74844,0.0016875,3.82e-05,0.0049174
1.4257,0.37486,0.36547,0.37507,0.0024823,0.74818,0.0019514,4.1438e-05,0.0049231
1.4265,0.37486,0.36547,0.37507,0.0024869,0.74791,0.0022344,4.4812e-05,0.004929
1.4273,0.37485,0.36547,0.37508,0.0024916,0.74762,0.0025366,4.8321e-05,0.0049349
1.4281,0.37485,0.36547,0.37508,0.0024965,0.74731,0.0028577,5.1966e-05,0.004941
1.4289,0.37484,0.36547,0.37509,0.0025015,0.74697,0.003198,5.5746e-05,0.0049472
1.4297,0.37484,0.36547,0.37509,0.0025066,0.74662,0.0035573,5.9662e-05,0.0049535
1.4305,0.37483,0.36547,0.3751,0.0025118,0.74626,0.0039356,6.3714e-05,0.0049599
1.4313,0.37483,0.36547,0.3751,0.0025171,0.74587,0.0043329,6.7903e-05,0.0049664
1.4321,0.37482,0.36547,0.37511,0.0025226,0.74546,0.0047493,7.2229e-05,0.004973
1.4329,0.37482,0.36547,0.37511,0.0025282,0.74504,0.0051846,7.6691e-05,0.0049797
1.4338,0.37481,0.36547,0.37511,0.0025339,0.74459,0.0056388,8.1291e-05,0.0049866
1.4346,0.37481,0.36547,0.37512,0.0025398,0.74413,0.0061119,8.6028e-05,0.0049935
1.4354,0.3748,0.36547,0.37512,0.0025457,0.74364,0.006604,9.0902e-05,0.0050006
1.4362,0.3748,0.36547,0.37513,0.0025518,0.74314,0.0071149,9.5914e-05,0.0050078
1.437,0.37479,0.36547,0.37513,0.0025581,0.74262,0.0076447,0.00010106,0.005015
1.4378,0.37478,0.36547,0.37514,0.0025644,0.74208,0.0081933,0.00010635,0.0050224
1.4386,0.37478,0.36547,0.37514,0.0025709,0.74153,0.0087606,0.00011178,0.0050299
1.4394,0.37477,0.36547,0.37515,0.0025774,0.74095,0.0093468,0.00011734,0.0050375
1.4402,0.37476,0.36547,0.37515,0.0025841,0.74035,0.0099517,0.00012305,0.0050452
1.441,0.37476,0.36547,0.37516,0.002591,0.73974,0.010575,0.00012889,0.0050531
1.4418,0.37475,0.36547,0.37516,0.0025979,0.73911,0.011217,0.00013487,0.005061
1.4426,0.37474,0.36547,0.37517,0.002605,0.73845,0.011878,0.00014099,0.005069
1.4434,0.37474,0.36547,0.37517,0.0026122,0.73778,0.012558,0.00014725,0.0050771
1.4442,0.37473,0.36547,0.37518,0.0026195,0.7371,0.013256,0.00015364,0.0050854
1.445,0.37472,0.36547,0.37518,0.0026269,0.73639,0.013972,0.00016018,0.0050937
1.4458,0.37471,0.36547,0.37518,0.0026345,0.73566,0.014707,0.00016686,0.0051022
1.4466,0.37471,0.36547,0.37519,0.0026422,0.73492,0.015461,0.00017367,0.0051107
1.4474,0.3747,0.36547,0.37519,0.00265,0.73416,0.016233,0.00018063,0.0051193
1.4483,0.37469,0.36547,0.3752,0.0026579,0.73337,0.017023,0.00018772,0.0051281
1.4491,0.37468,0.36547,0.3752,0.0026659,0.73257,0.017832,0.00019496,0.0051369
1.4499,0.37468,0.36547,0.37521,0.0026741,0.73176,0.018659,0.00020233,0.0051459
1.4507,0.37467,0.36547,0.37521,0.0026824,0.73092,0.019504,0.00020985,0.0051549
1.4515,0.37466,0.36547,0.37522,0.0026908,0.73007,0.020368,0.0002175,0.0051641
1.4523,0.37465,0.36547,0.37522,0.0026993,0.72919,0.021249,0.00022529,0.0051733
1.4531,0.37464,0.36547,0.37523,0.0027079,0.7283,0.022149,0.00023323,0.0051826
1.4539,0.37464,0.36547,0.37523,0.0027167,0.72739,0.023067,0.0002413,0.0051921
1.4547,0.37463,0.36547,0.37524,0.0027256,0.72647,0.024002,0.00024952,0.0052016
1.4555,0.37462,0.36547,0.37524,0.0027345,0.72552,0.024956,0.00025787,0.0052112
1.4563,0.37461,0.36547,0.37524,0.0027437,0.72456,0.025928,0.00026636,0.0052209
1.4571,0.3746,0.36547,0.37525,0.0027529,0.72358,0.026918,0.000275,0.0052308
1.4579,0.37459,0.36547,0.37525,0.0027622,0.72258,0.027925,0.00028377,0.0052407
1.4587,0.37458,0.36547,0.37526,0.0027717,0.72156,0.02895,0.00029269,0.0052507
1.4595,0.37457,0.36547,0.37526,0.0027812,0.72053,0.029993,0.00030174,0.0052608
1.4603,0.37456,0.36547,0.37527,0.0027909,0.71948,0.031054,0.00031093,0.0052709
1.4611,0.37455,0.36547,0.37527,0.0028007,0.71841,0.032132,0.00032027,0.0052812
1.4619,0.37454,0.36547,0.37528,0.0028107,0.71732,0.033228,0.00032974,0.0052916
1.4628,0.37453,0.36547,0.37528,0.0028207,0.71622,0.034341,0.00033935,0.005302
1.4636,0.37453,0.36547,0.37528,0.0028308,0.7151,0.035472,0.00034911,0.0053126
1.4644,0.37452,0.36547,0.37529,0.0028411,0.71396,0.03662,0.000359,0.0053232
1.4652,0.37451,0.36547,0.37529,0.0028515,0.7128,0.037785,0.00036903,0.0053339
1.466,0.3745,0.36547,0.3753,0.002862,0.71163,0.038968,0.0003792,0.0053447
1.4668,0.37449,0.36547,0.3753,0.0028726,0.71043,0.040168,0.00038951,0.0053556
1.4676,0.37447,0.36547,0.37531,0.0028833,0.70923,0.041385,0.00039996,0.0053666
1.4684,0.37446,0.36547,0.37531,0.0028941,0.708,0.04262,0.00041055,0.0053777
1.4692,0.37445,0.36547,0.37531,0.002905,0.70676,0.043871,0.00042128,0.0053888
1.47,0.37444,0.36547,0.37532,0.0029161,0.7055,0.045139,0.00043214,0.0054001
1.4708,0.37443,0.36547,0.37532,0.0029273,0.70422,0.046424,0.00044315,0.0054114
1.4716,0.37442,0.36547,0.37533,0.0029385,0.70293,0.047726,0.00045429,0.0054228
1.4724,0.37441,0.36547,0.37533,0.0029499,0.70162,0.049045,0.00046557,0.0054342
1.4732,0.3744,0.36547,0.37533,0.0029614,0.70029,0.05038,0.00047699,0.0054458
1.474,0.37439,0.36547,0.37534,0.002973,0.69895,0.051732,0.00048855,0.0054574
1.4748,0.37438,0.36547,0.37534,0.0029847,0.69759,0.053101,0.00050025,0.0054692
1.4756,0.37437,0.36547,0.37535,0.0029965,0.69621,0.054486,0.00051208,0.005481
1.4764,0.37436,0.36547,0.37535,0.0030084,0.69482,0.055887,0.00052405,0.0054928
1.4773,0.37434,0.36547,0.37536,0.0030205,0.69341,0.057305,0.00053616,0.0055048
1.4781,0.37433,0.36547,0.37536,0.0030326,0.69198,0.058739,0.00054841,0.0055168
1.4789,0.37432,0.36547,0.37536,0.0030448,0.69054,0.06019,0.00056079,0.0055289
1.4797,0.37431,0.36547,0.37537,0.0030572,0.68908,0.061656,0.00057331,0.0055411
1.4805,0.3743,0.36547,0.37537,0.0030697,0.6876,0.063139,0.00058596,0.0055533
1.4813,0.37429,0.36547,0.37538,0.0030822,0.68611,0.064637,0.00059875,0.0055657
1.4821,0.37427,0.36547,0.37538,0.0030949,0.68461,0.066151,0.00061168,0.0055781
1.4829,0.37426,0.36547,0.37538,0.0031076,0.68309,0.067682,0.00062474,0.0055905
1.4837,0.37425,0.36547,0.37539,0.0031205,0.68155,0.069228,0.00063794,0.0056031
1.4845,0.37424,0.36547,0.37539,0.0031335,0.67999,0.070789,0.00065128,0.0056157
1.4853,0.37422,0.36547,0.3754,0.0031466,0.67842,0.072366,0.00066474,0.0056284
1.4861,0.37421,0.36547,0.3754,0.0031597,0.67684,0.073959,0.00067835,0.0056411
1.4869,0.3742,0.36547,0.3754,0.003173,0.67524,0.075567,0.00069208,0.005654
1.4877,0.37419,0.36547,0.37541,0.0031864,0.67362,0.077191,0.00070595,0.0056668
1.4885,0.37417,0.36547,0.37541,0.0031999,0.67199,0.078829,0.00071996,0.0056798
1.4893,0.37416,0.36547,0.37541,0.0032135,0.67035,0.080483,0.0007341,0.0056928
1.4901,0.37415,0.36547,0.37542,0.0032271,0.66868,0.082152,0.00074837,0.0057059
1.4909,0.37414,0.36547,0.37542,0.0032409,0.66701,0.083836,0.00076277,0.0057191
1.4917,0.37412,0.36547,0.37543,0.0032548,0.66532,0.085535,0.0007773,0.0057323
1.4926,0.37411,0.36547,0.37543,0.0032688,0.66361,0.087249,0.00079197,0.0057456
1.4934,0.3741,0.36547,0.37543,0.0032828,0.66189,0.088977,0.00080677,0.0057589
1.4942,0.37408,0.36547,0.37544,0.003297,0.66015,0.09072,0.0008217,0.0057723
1.495,0.37407,0.36547,0.37544,0.0033113,0.6584,0.092478,0.00083676,0.0057858
1.4958,0.37406,0.36547,0.37544,0.0033256,0.65664,0.09425,0.00085195,0.0057993
1.4966,0.37404,0.36547,0.37545,0.0033401,0.65486,0.096037,0.00086727,0.0058129
1.4974,0.37403,0.36547,0.37545,0.0033546,0.65306,0.097837,0.00088272,0.0058265
1.4982,0.37402,0.36547,0.37545,0.0033693,0.65126,0.099652,0.0008983,0.0058402
1.499,0.374,0.36547,0.37546,0.003384,0.64943,0.10148,0.00091401,0.005854
1.4998,0.37399,0.36547,0.37546,0.0033988,0.6476,0.10332,0.00092984,0.0058678
1.5006,0.37397,0.36547,0.37547,0.0034137,0.64575,0.10518,0.00094581,0.0058817
1.5014,0.37396,0.36547,0.37547,0.0034287,0.64388,0.10705,0.0009619,0.0058956
1.5022,0.37395,0.36547,0.37547,0.0034438,0.64201,0.10894,0.00097812,0.0059096
1.503,0.37393,0.36547,0.37548,0.003459,0.64012,0.11084,0.00099446,0.0059236
1.5038,0.37392,0.36547,0.37548,0.0034743,0.63821,0.11275,0.0010109,0.0059377
1.5046,0.3739,0.36547,0.37548,0.0034897,0.63629,0.11467,0.0010275,0.0059518
1.5054,0.37389,0.36547,0.37549,0.0035051,0.63436,0.11661,0.0010443,0.005966
1.5062,0.37387,0.36547,0.37549,0.0035207,0.63241,0.11856,0.0010611,0.0059802
1.5071,0.37386,0.36547,0.37549,0.0035363,0.63046,0.12053,0.0010781,0.0059945
1.5079,0.37385,0.36547,0.3755,0.003552,0.62849,0.12251,0.0010952,0.0060088
1.5087,0.37383,0.36547,0.3755,0.0035678,0.6265,0.1245,0.0011124,0.0060232
1.5095,0.37382,0.36547,0.3755,0.0035837,0.6245,0.1265,0.0011297,0.0060376
1.5103,0.3738,0.36547,0.3755,0.0035996,0.62249,0.12852,0.0011472,0.0060521
1.5111,0.37379,0.36547,0.37551,0.0036157,0.62047,0.13055,0.0011648,0.0060666
1.5119,0.37377,0.36547,0.37551,0.0036318,0.61844,0.13259,0.0011825,0.0060812
1.5127,0.37376,0.36547,0.37551,0.003648,0.61639,0.13464,0.0012003,0.0060958
1.5135,0.37374,0.36547,0.37552,0.0036643,0.61433,0.13671,0.0012182,0.0061104
1.5143,0.37373,0.36547,0.37552,0.0036807,0.61225,0.13879,0.0012363,0.0061251
1.5151,0.37371,0.36547,0.37552,0.0036972,0.61017,0.14088,0.0012545,0.0061399
1.5159,0.3737,0.36547,0.37553,0.0037137,0.60807,0.14298,0.0012728,0.0061546
1.5167,0.37368,0.36547,0.37553,0.0037303,0.60597,0.14509,0.0012912,0.0061695
1.5175,0.37367,0.36547,0.37553,0.003747,0.60384,0.14722,0.0013097,0.0061843
1.5183,0.37365,0.36547,0.37554,0.0037638,0.60171,0.14936,0.0013284,0.0061992
1.5191,0.37364,0.36547,0.37554,0.0037806,0.59957,0.15151,0.0013472,0.0062141
1.5199,0.37362,0.36547,0.37554,0.0037976,0.59741,0.15367,0.001366,0.0062291
1.5207,0.3736,0.36547,0.37554,0.0038146,0.59525,0.15584,0.001385,0.0062441
1.5216,0.37359,0.36547,0.37555,0.0038316,0.59307,0.15802,0.0014041,0.0062591
1.5224,0.37357,0.36547,0.37555,0.0038488,0.59088,0.16022,0.0014234,0.0062742
1.5232,0.37356,0.36547,0.37555,0.003866,0.58868,0.16242,0.0014427,0.0062893
1.524,0.37354,0.36547,0.37555,0.0038833,0.58647,0.16464,0.0014621,0.0063044
1.5248,0.37353,0.36547,0.37556,0.0039006,0.58425,0.16687,0.0014817,0.0063196
1.5256,0.37351,0.36547,0.37556,0.0039181,0.58201,0.16911,0.0015014,0.0063348
1.5264,0.37349,0.36547,0.37556,0.0039356,0.57977,0.17135,0.0015211,0.00635
1.5272,0.37348,0.36547,0.37557,0.0039531,0.57752,0.17361,0.001541,0.0063653
1.528,0.37346,0.36547,0.37557,0.0039708,0.57525,0.17588,0.001561,0.0063805
1.5288,0.37345,0.36547,0.37557,0.0039885,0.57298,0.17816,0.0015811,0.0063959
1.5296,0.37343,0.36547,0.37557,0.0040063,0.57069,0.18045,0.0016013,0.0064112
1.5304,0.37341,0.36547,0.37558,0.0040241,0.5684,0.18275,0.0016217,0.0064266
1.5312,0.3734,0.36547,0.37558,0.004042,0.5661,0.18506,0.0016421,0.006442
1.532,0.37338,0.36547,0.37558,0.00406,0.56378,0.18738,0.0016626,0.0064574
1.5328,0.37337,0.36547,0.37558,0.004078,0.56146,0.18971,0.0016832,0.0064728
1.5336,0.37335,0.36547,0.37559,0.0040961,0.55912,0.19205,0.001704,0.0064883
1.5344,0.37333,0.36547,0.37559,0.0041143,0.55678,0.19439,0.0017248,0.0065038
1.5352,0.37332,0.36547,0.37559,0.0041325,0.55443,0.19675,0.0017457,0.0065193
1.5361,0.3733,0.36547,0.37559,0.0041508,0.55207,0.19912,0.0017668,0.0065348
1.5369,0.37328,0.36547,0.37559,0.0041691,0.5497,0.20149,0.0017879,0.0065503
1.5377,0.37327,0.36547,0.3756,0.0041875,0.54732,0.20388,0.0018092,0.0065659
1.5385,0.37325,0.36547,0.3756,0.004206,0.54493,0.20627,0.0018305,0.0065815
1.5393,0.37323,0.36547,0.3756,0.0042245,0.54253,0.20867,0.0018519,0.0065971
1.5401,0.37322,0.36547,0.3756,0.0042431,0.54013,0.21108,0.0018735,0.0066127
1.5409,0.3732,0.36547,0.37561,0.0042617,0.53771,0.2135,0.0018951,0.0066283
1.5417,0.37318,0.36547,0.37561,0.0042804,0.53529,0.21592,0.0019168,0.006644
1.5425,0.37317,0.36547,0.37561,0.0042992,0.53286,0.21836,0.0019386,0.0066597
1.5433,0.37315,0.36547,0.37561,0.0043179,0.53042,0.2208,0.0019606,0.0066753
1.5441,0.37313,0.36547,0.37561,0.0043368,0.52797,0.22325,0.0019826,0.006691
1.5449,0.37312,0.36547,0.37562,0.0043557,0.52552,0.22571,0.0020047,0.0067067
1.5457,0.3731,0.36547,0.37562,0.0043746,0.52306,0.22818,0.0020269,0.0067224
1.5465,0.37308,0.36547,0.37562,0.0043937,0.52059,0.23065,0.0020491,0.0067382
1.5473,0.37307,0.36547,0.37562,0.0044127,0.51811,0.23313,0.0020715,0.0067539
1.5481,0.37305,0.36547,0.37562,0.0044318,0.51563,0.23562,0.002094,0.0067696
1.5489,0.37303,0.36547,0.37562,0.004451,0.51314,0.23811,0.0021165,0.0067854
1.5497,0.37302,0.36547,0.37563,0.0044701,0.51064,0.24062,0.0021391,0.0068012
1.5505,0.373,0.36547,0.37563,0.0044894,0.50813,0.24312,0.0021619,0.0068169
1.5514,0.37298,0.36547,0.37563,0.0045087,0.50562,0.24564,0.0021847,0.0068327
1.5522,0.37297,0.36547,0.37563,0.004528,0.5031,0.24816,0.0022075,0.0068485
1.553,0.37295,0.36547,0.37563,0.0045474,0.50057,0.25069,0.0022305,0.0068643
1.5538,0.37293,0.36547,0.37563,0.0045668,0.49804,0.25323,0.0022536,0.0068801
1.5546,0.37291,0.36547,0.37564,0.0045863,0.4955,0.25577,0.0022767,0.0068958
1.5554,0.3729,0.36547,0.37564,0.0046058,0.49296,0.25832,0.0022999,0.0069116
1.5562,0.37288,0.36547,0.37564,0.0046253,0.49041,0.26087,0.0023232,0.0069274
1.557,0.37286,0.36547,0.37564,0.0046449,0.48785,0.26343,0.0023466,0.0069432
1.5578,0.37285,0.36547,0.37564,0.0046645,0.48529,0.266,0.00237,0.006959
1.5586,0.37283,0.36547,0.37564,0.0046842,0.48272,0.26857,0.0023936,0.0069748
1.5594,0.37281,0.36547,0.37564,0.0047039,0.48015,0.27114,0.0024172,0.0069906
1.5602,0.37279,0.36547,0.37565,0.0047236,0.47757,0.27372,0.0024408,0.0070064
1.561,0.37278,0.36547,0.37565,0.0047434,0.47498,0.27631,0.0024646,0.0070222
1.5618,0.37276,0.36547,0.37565,0.0047632,0.47239,0.2789,0.0024884,0.007038
1.5626,0.37274,0.36547,0.37565,0.004783,0.4698,0.2815,0.0025123,0.0070537
1.5634,0.37272,0.36547,0.37565,0.0048029,0.4672,0.2841,0.0025363,0.0070695
1.5642,0.37271,0.36547,0.37565,0.0048228,0.4646,0.28671,0.0025603,0.0070853
1.565,0.37269,0.36547,0.37565,0.0048427,0.46199,0.28932,0.0025844,0.007101
1.5659,0.37267,0.36547,0.37565,0.0048627,0.45937,0.29193,0.0026086,0.0071168
1.5667,0.37266,0.36547,0.37566,0.0048827,0.45676,0.29455,0.0026328,0.0071326
1.5675,0.37264,0.36547,0.37566,0.0049027,0.45414,0.29718,0.0026571,0.0071483
1.5683,0.37262,0.36547,0.37566,0.0049228,0.45151,0.2998,0.0026815,0.007164
1.5691,0.3726,0.36547,0.37566,0.0049428,0.44888,0.30244,0.0027059,0.0071797
1.5699,0.37259,0.36547,0.37566,0.0049629,0.44625,0.30507,0.0027304,0.0071954
1.5707,0.37257,0.36547,0.37566,0.0049831,0.44361,0.30771,0.002755,0.0072111
1.5715,0.37255,0.36547,0.37566,0.0050032,0.44097,0.31035,0.0027796,0.0072268
1.5723,0.37253,0.36547,0.37566,0.0050234,0.43833,0.313,0.0028043,0.0072425
1.5731,0.37252,0.36547,0.37566,0.0050436,0.43568,0.31565,0.002829,0.0072582
1.5739,0.3725,0.36547,0.37566,0.0050638,0.43303,0.3183,0.0028538,0.0072738
1.5747,0.37248,0.36547,0.37566,0.0050841,0.43038,0.32095,0.0028787,0.0072894
1.5755,0.37247,0.36547,0.37566,0.0051043,0.42772,0.32361,0.0029036,0.007305
1.5763,0.37245,0.36547,0.37567,0.0051246,0.42506,0.32627,0.0029285,0.0073206
1.5771,0.37243,0.36547,0.37567,0.0051449,0.4224,0.32893,0.0029536,0.0073362
1.5779,0.37241,0.36547,0.37567,0.0051652,0.41974,0.3316,0.0029786,0.0073518
1.5787,0.3724,0.36547,0.37567,0.0051855,0.41707,0.33426,0.0030037,0.0073673
1.5795,0.37238,0.36547,0.37567,0.0052059,0.4144,0.33693,0.0030289,0.0073829
1.5804,0.37236,0.36547,0.37567,0.0052262,0.41173,0.3396,0.0030541,0.0073984
1.5812,0.37234,0.36547,0.37567,0.0052466,0.40906,0.34228,0.0030794,0.0074138
1.582,0.37233,0.36547,0.37567,0.005267,0.40639,0.34495,0.0031047,0.0074293
1.5828,0.37231,0.36547,0.37567,0.0052874,0.40371,0.34763,0.00313,0.0074448
1.5836,0.37229,0.36547,0.37567,0.0053078,0.40103,0.3503,0.0031554,0.0074602
1.5844,0.37228,0.36547,0.37567,0.0053282,0.39836,0.35298,0.0031809,0.0074756
1.5852,0.37226,0.36547,0.37567,0.0053487,0.39568,0.35566,0.0032064,0.007491
1.586,0.37224,0.36547,0.37567,0.0053691,0.393,0.35834,0.0032319,0.0075063
1.5868,0.37222,0.36547,0.37567,0.0053895,0.39032,0.36103,0.0032575,0.0075216
1.5876,0.37221,0.36547,0.37567,0.00541,0.38763,0.36371,0.0032831,0.0075369
1.5884,0.37219,0.36547,0.37567,0.0054305,0.38495,0.36639,0.0033087,0.0075522
1.5892,0.37217,0.36547,0.37567,0.0054509,0.38227,0.36907,0.0033344,0.0075675
1.59,0.37216,0.36547,0.37567,0.0054714,0.37958,0.37176,0.0033601,0.0075827
1.5908,0.37214,0.36547,0.37567,0.0054919,0.3769,0.37444,0.0033858,0.0075979
1.5916,0.37212,0.36547,0.37567,0.0055123,0.37422,0.37713,0.0034116,0.007613
1.5924,0.37211,0.36547,0.37567,0.0055328,0.37153,0.37981,0.0034374,0.0076282
1.5932,0.37209,0.36547,0.37567,0.0055533,0.36885,0.38249,0.0034633,0.0076433
1.594,0.37207,0.36547,0.37567,0.0055737,0.36616,0.38518,0.0034891,0.0076583
1.5949,0.37205,0.36547,0.37567,0.0055942,0.36348,0.38786,0.003515,0.0076734
1.5957,0.37204,0.36547,0.37567,0.0056147,0.3608,0.39054,0.003541,0.0076884
1.5965,0.37202,0.36547,0.37567,0.0056351,0.35812,0.39322,0.0035669,0.0077034
1.5973,0.372,0.36547,0.37567,0.0056556,0.35544,0.3959,0.0035929,0.0077183
1.5981,0.37199,0.36547,0.37567,0.0056761,0.35276,0.39858,0.0036189,0.0077332
1.5989,0.37197,0.36547,0.37567,0.0056965,0.35008,0.40126,0.0036449,0.0077481
1.5997,0.37195,0.36547,0.37567,0.005717,0.3474,0.40394,0.0036709,0.007763
1.6005,0.37194,0.36547,0.37567,0.0057374,0.34472,0.40661,0.003697,0.0077778
1.6013,0.37192,0.36547,0.37567,0.0057578,0.34205,0.40929,0.0037231,0.0077926
1.6021,0.3719,0.36547,0.37567,0.0057782,0.33938,0.41196,0.0037492,0.0078073
1.6029,0.37189,0.36547,0.37567,0.0057987,0.33671,0.41463,0.0037753,0.007822
1.6037,0.37187,0.36547,0.37567,0.0058191,0.33404,0.4173,0.0038014,0.0078367
1.6045,0.37185,0.36547,0.37567,0.0058394,0.33137,0.41996,0.0038276,0.0078513
1.6053,0.37184,0.36547,0.37567,0.0058598,0.32871,0.42263,0.0038537,0.0078659
1.6061,0.37182,0.36547,0.37567,0.0058802,0.32604,0.42529,0.0038799,0.0078804
1.6069,0.3718,0.36547,0.37566,0.0059005,0.32338,0.42794,0.0039061,0.007895
1.6077,0.37179,0.36547,0.37566,0.0059208,0.32073,0.4306,0.0039323,0.0079094
1.6085,0.37177,0.36547,0.37566,0.0059412,0.31807,0.43325,0.0039584,0.0079239
1.6093,0.37176,0.36547,0.37566,0.0059614,0.31542,0.4359,0.0039846,0.0079383
1.6102,0.37174,0.36547,0.37566,0.0059817,0.31277,0.43855,0.0040108,0.0079526
1.611,0.37172,0.36547,0.37566,0.006002,0.31013,0.44119,0.0040371,0.0079669
1.6118,0.37171,0.36547,0.37566,0.0060222,0.30749,0.44383,0.0040633,0.0079812
1.6126,0.37169,0.36547,0.37566,0.0060424,0.30485,0.44647,0.0040895,0.0079954
1.6134,0.37167,0.36547,0.37566,0.0060626,0.30221,0.4491,0.0041157,0.0080096
1.6142,0.37166,0.36547,0.37566,0.0060828,0.29958,0.45173,0.0041419,0.0080237
1.615,0.37164,0.36547,0.37566,0.006103,0.29695,0.45436,0.0041681,0.0080378
1.6158,0.37163,0.36547,0.37566,0.0061231,0.29433,0.45698,0.0041943,0.0080519
1.6166,0.37161,0.36547,0.37565,0.0061432,0.29171,0.4596,0.0042205,0.0080659
1.6174,0.37159,0.36547,0.37565,0.0061633,0.2891,0.46221,0.0042467,0.0080798
1.6182,0.37158,0.36547,0.37565,0.0061833,0.28649,0.46482,0.0042729,0.0080937
1.619,0.37156,0.36547,0.37565,0.0062033,0.28388,0.46742,0.0042991,0.0081076
1.6198,0.37155,0.36547,0.37565,0.0062233,0.28128,0.47002,0.0043252,0.0081214
1.6206,0.37153,0.36547,0.37565,0.0062433,0.27868,0.47261,0.0043514,0.0081352
1.6214,0.37152,0.36547,0.37565,0.0062632,0.27609,0.4752,0.0043775,0.0081489
1.6222,0.3715,0.36547,0.37565,0.0062831,0.27351,0.47779,0.0044036,0.0081626
1.623,0.37149,0.36547,0.37564,0.006303,0.27092,0.48036,0.0044298,0.0081762
1.6238,0.37147,0.36547,0.37564,0.0063228,0.26835,0.48294,0.0044558,0.0081898
1.6247,0.37145,0.36547,0.37564,0.0063426,0.26578,0.48551,0.0044819,0.0082033
1.6255,0.37144,0.36547,0.37564,0.0063624,0.26321,0.48807,0.004508,0.0082168
1.6263,0.37142,0.36547,0.37564,0.0063821,0.26065,0.49062,0.004534,0.0082302
1.6271,0.37141,0.36547,0.37564,0.0064018,0.2581,0.49317,0.00456,0.0082435
1.6279,0.37139,0.36547,0.37564,0.0064215,0.25555,0.49572,0.004586,0.0082569
1.6287,0.37138,0.36547,0.37563,0.0064411,0.25301,0.49826,0.004612,0.0082701
1.6295,0.37136,0.36547,0.37563,0.0064607,0.25048,0.50079,0.004638,0.0082834
1.6303,0.37135,0.36547,0.37563,0.0064802,0.24795,0.50331,0.0046639,0.0082965
1.6311,0.37133,0.36547,0.37563,0.0064997,0.24543,0.50583,0.0046898,0.0083096
1.6319,0.37132,0.36547,0.37563,0.0065192,0.24291,0.50834,0.0047156,0.0083227
1.6327,0.3713,0.36547,0.37563,0.0065386,0.2404,0.51085,0.0047415,0.0083357
1.6335,0.37129,0.36547,0.37562,0.0065579,0.2379,0.51335,0.0047673,0.0083486
1.6343,0.37128,0.36547,0.37562,0.0065773,0.23541,0.51584,0.004793,0.0083615
1.6351,0.37126,0.36547,0.37562,0.0065966,0.23292,0.51832,0.0048187,0.0083744
1.6359,0.37125,0.36547,0.37562,0.0066158,0.23044,0.5208,0.0048444,0.0083872
1.6367,0.37123,0.36547,0.37562,0.006635,0.22797,0.52327,0.0048701,0.0083999
1.6375,0.37122,0.36547,0.37561,0.0066541,0.2255,0.52573,0.0048957,0.0084126
1.6383,0.3712,0.36547,0.37561,0.0066732,0.22304,0.52818,0.0049213,0.0084252
1.6392,0.37119,0.36547,0.37561,0.0066923,0.22059,0.53063,0.0049468,0.0084377
1.64,0.37117,0.36547,0.37561,0.0067113,0.21815,0.53307,0.0049723,0.0084502
1.6408,0.37116,0.36547,0.37561,0.0067302,0.21572,0.5355,0.0049978,0.0084627
1.6416,0.37115,0.36547,0.3756,0.0067491,0.21329,0.53792,0.0050232,0.0084751
1.6424,0.37113,0.36547,0.3756,0.006768,0.21087,0.54033,0.0050486,0.0084874
1.6432,0.37112,0.36547,0.3756,0.0067868,0.20847,0.54274,0.0050739,0.0084997
1.644,0.37111,0.36547,0.3756,0.0068055,0.20607,0.54513,0.0050991,0.0085119
1.6448,0.37109,0.36547,0.3756,0.0068242,0.20367,0.54752,0.0051244,0.008524
1.6456,0.37108,0.36547,0.37559,0.0068428,0.20129,0.5499,0.0051495,0.0085361
1.6464,0.37106,0.36547,0.37559,0.0068614,0.19892,0.55227,0.0051746,0.0085482
1.6472,0.37105,0.36547,0.37559,0.0068799,0.19655,0.55463,0.0051997,0.0085601
1.648,0.37104,0.36547,0.37559,0.0068984,0.19419,0.55698,0.0052247,0.0085721
1.6488,0.37102,0.36547,0.37558,0.0069168,0.19185,0.55932,0.0052497,0.0085839
1.6496,0.37101,0.36547,0.37558,0.0069351,0.18951,0.56165,0.0052745,0.0085957
1.6504,0.371,0.36547,0.37558,0.0069534,0.18718,0.56398,0.0052994,0.0086075
1.6512,0.37099,0.36547,0.37558,0.0069716,0.18486,0.56629,0.0053241,0.0086191
1.652,0.37097,0.36547,0.37558,0.0069898,0.18256,0.56859,0.0053489,0.0086307
1.6528,0.37096,0.36547,0.37557,0.0070079,0.18026,0.57089,0.0053735,0.0086423
1.6537,0.37095,0.36547,0.37557,0.0070259,0.17797,0.57317,0.0053981,0.0086538
1.6545,0.37093,0.36547,0.37557,0.0070439,0.17569,0.57545,0.0054226,0.0086652
1.6553,0.37092,0.36547,0.37557,0.0070618,0.17342,0.57771,0.005447,0.0086766
1.6561,0.37091,0.36547,0.37556,0.0070797,0.17116,0.57996,0.0054714,0.0086879
1.6569,0.3709,0.36547,0.37556,0.0070974,0.16892,0.5822,0.0054957,0.0086991
1.6577,0.37088,0.36547,0.37556,0.0071151,0.16668,0.58444,0.00552,0.0087103
1.6585,0.37087,0.36547,0.37555,0.0071328,0.16445,0.58666,0.0055442,0.0087214
1.6593,0.37086,0.36547,0.37555,0.0071504,0.16224,0.58887,0.0055683,0.0087325
1.6601,0.37085,0.36547,0.37555,0.0071679,0.16003,0.59107,0.0055923,0.0087435
1.6609,0.37084,0.36547,0.37555,0.0071853,0.15784,0.59325,0.0056162,0.0087544
1.6617,0.37082,0.36547,0.37554,0.0072027,0.15566,0.59543,0.0056401,0.0087652
1.6625,0.37081,0.36547,0.37554,0.00722,0.15348,0.5976,0.0056639,0.008776
1.6633,0.3708,0.36547,0.37554,0.0072372,0.15132,0.59975,0.0056876,0.0087868
1.6641,0.37079,0.36547,0.37553,0.0072543,0.14918,0.60189,0.0057112,0.0087974
1.6649,0.37078,0.36547,0.37553,0.0072714,0.14704,0.60402,0.0057348,0.008808
1.6657,0.37077,0.36547,0.37553,0.0072884,0.14491,0.60614,0.0057582,0.0088186
1.6665,0.37075,0.36547,0.37553,0.0073053,0.1428,0.60825,0.0057816,0.0088291
1.6673,0.37074,0.36547,0.37552,0.0073222,0.1407,0.61035,0.0058049,0.0088395
1.6681,0.37073,0.36547,0.37552,0.007339,0.13861,0.61243,0.0058281,0.0088498
1.669,0.37072,0.36547,0.37552,0.0073557,0.13653,0.6145,0.0058513,0.0088601
1.6698,0.37071,0.36547,0.37551,0.0073723,0.13447,0.61656,0.0058743,0.0088703
1.6706,0.3707,0.36547,0.37551,0.0073888,0.13241,0.61861,0.0058972,0.0088805
1.6714,0.37069,0.36547,0.37551,0.0074053,0.13037,0.62064,0.0059201,0.0088905
1.6722,0.37068,0.36547,0.3755,0.0074217,0.12835,0.62266,0.0059428,0.0089006
1.673,0.37067,0.36547,0.3755,0.007438,0.12633,0.62467,0.0059655,0.0089105
1.6738,0.37066,0.36547,0.3755,0.0074542,0.12433,0.62667,0.0059881,0.0089204
1.6746,0.37065,0.36547,0.3755,0.0074704,0.12234,0.62865,0.0060105,0.0089302
1.6754,0.37064,0.36547,0.37549,0.0074864,0.12036,0.63062,0.0060329,0.00894
1.6762,0.37063,0.36547,0.37549,0.0075024,0.1184,0.63258,0.0060552,0.0089496
1.677,0.37062,0.36547,0.37549,0.0075183,0.11645,0.63452,0.0060774,0.0089593
1.6778,0.37061,0.36547,0.37548,0.0075341,0.11451,0.63646,0.0060994,0.0089688
1.6786,0.3706,0.36547,0.37548,0.0075499,0.11258,0.63837,0.0061214,0.0089783
1.6794,0.37059,0.36547,0.37548,0.0075655,0.11067,0.64028,0.0061433,0.0089877
1.6802,0.37058,0.36547,0.37547,0.0075811,0.10878,0.64217,0.006165,0.0089971
1.681,0.37057,0.36547,0.37547,0.0075965,0.10689,0.64404,0.0061867,0.0090064
1.6818,0.37056,0.36547,0.37546,0.0076119,0.10502,0.64591,0.0062082,0.0090156
1.6826,0.37055,0.36547,0.37546,0.0076272,0.10317,0.64775,0.0062296,0.0090248
1.6835,0.37054,0.36547,0.37546,0.0076424,0.10133,0.64959,0.006251,0.0090338
1.6843,0.37053,0.36547,0.37545,0.0076575,0.099498,0.65141,0.0062722,0.0090429
1.6851,0.37052,0.36547,0.37545,0.0076725,0.097684,0.65322,0.0062933,0.0090518
1.6859,0.37051,0.36547,0.37545,0.0076875,0.095885,0.65501,0.0063143,0.0090607
1.6867,0.3705,0.36547,0.37544,0.0077023,0.094099,0.65679,0.0063351,0.0090695
1.6875,0.37049,0.36547,0.37544,0.0077171,0.092328,0.65855,0.0063559,0.0090783
1.6883,0.37049,0.36547,0.37544,0.0077317,0.090572,0.6603,0.0063765,0.009087
1.6891,0.37048,0.36547,0.37543,0.0077463,0.08883,0.66204,0.006397,0.0090956
1.6899,0.37047,0.36547,0.37543,0.0077608,0.087103,0.66376,0.0064174,0.0091041
1.6907,0.37046,0.36547,0.37543,0.0077752,0.085391,0.66546,0.0064377,0.0091126
1.6915,0.37045,0.36547,0.37542,0.0077895,0.083693,0.66715,0.0064579,0.009121
1.6923,0.37044,0.36547,0.37542,0.0078037,0.08201,0.66883,0.0064779,0.0091294
1.6931,0.37044,0.36547,0.37541,0.0078178,0.080343,0.67049,0.0064978,0.0091377
1.6939,0.37043,0.36547,0.37541,0.0078318,0.07869,0.67213,0.0065176,0.0091459
1.6947,0.37042,0.36547,0.37541,0.0078457,0.077052,0.67376,0.0065373,0.0091541
1.6955,0.37041,0.36547,0.3754,0.0078595,0.07543,0.67537,0.0065568,0.0091621
1.6963,0.37041,0.36547,0.3754,0.0078732,0.073824,0.67697,0.0065762,0.0091702
1.6971,0.3704,0.36547,0.37539,0.0078868,0.072232,0.67856,0.0065955,0.0091781
1.698,0.37039,0.36547,0.37539,0.0079003,0.070656,0.68013,0.0066146,0.009186
1.6988,0.37038,0.36547,0.37539,0.0079137,0.069096,0.68168,0.0066336,0.0091938
1.6996,0.37038,0.36547,0.37538,0.007927,0.067551,0.68321,0.0066525,0.0092016
1.7004,0.37037,0.36547,0.37538,0.0079403,0.066023,0.68474,0.0066713,0.0092092
1.7012,0.37036,0.36547,0.37538,0.0079534,0.06451,0.68624,0.0066899,0.0092169
1.702,0.37036,0.36547,0.37537,0.0079664,0.063012,0.68773,0.0067083,0.0092244
1.7028,0.37035,0.36547,0.37537,0.0079793,0.061531,0.6892,0.0067267,0.0092319
1.7036,0.37034,0.36547,0.37536,0.0079921,0.060066,0.69066,0.0067449,0.0092393
1.7044,0.37034,0.36547,0.37536,0.0080048,0.058617,0.6921,0.0067629,0.0092467
1.7052,0.37033,0.36547,0.37536,0.0080174,0.057184,0.69353,0.0067808,0.009254
1.706,0.37032,0.36547,0.37535,0.0080299,0.055768,0.69493,0.0067986,0.0092612
1.7068,0.37032,0.36547,0.37535,0.0080423,0.054368,0.69633,0.0068163,0.0092684
1.7076,0.37031,0.36547,0.37534,0.0080546,0.052984,0.6977,0.0068337,0.0092754
1.7084,0.37031,0.36547,0.37534,0.0080668,0.051617,0.69906,0.0068511,0.0092825
1.7092,0.3703,0.36547,0.37533,0.0080789,0.050266,0.7004,0.0068683,0.0092894
1.71,0.3703,0.36547,0.37533,0.0080908,0.048932,0.70173,0.0068853,0.0092963
1.7108,0.37029,0.36547,0.37533,0.0081027,0.047615,0.70304,0.0069022,0.0093032
1.7116,0.37029,0.36547,0.37532,0.0081145,0.046315,0.70433,0.006919,0.0093099
1.7125,0.37028,0.36547,0.37532,0.0081261,0.045031,0.7056,0.0069356,0.0093166
1.7133,0.37028,0.36547,0.37531,0.0081377,0.043764,0.70686,0.006952,0.0093233
1.7141,0.37027,0.36547,0.37531,0.0081491,0.042514,0.7081,0.0069683,0.0093298
1.7149,0.37027,0.36547,0.3753,0.0081604,0.041282,0.70933,0.0069845,0.0093363
1.7157,0.37026,0.36547,0.3753,0.0081716,0.040066,0.71054,0.0070005,0.0093428
1.7165,0.37026,0.36547,0.3753,0.0081827,0.038867,0.71173,0.0070163,0.0093492
1.7173,0.37025,0.36547,0.37529,0.0081937,0.037686,0.7129,0.007032,0.0093555
1.7181,0.37025,0.36547,0.37529,0.0082046,0.036522,0.71405,0.0070475,0.0093617
1.7189,0.37024,0.36547,0.37528,0.0082154,0.035375,0.71519,0.0070629,0.0093679
1.7197,0.37024,0.36547,0.37528,0.0082261,0.034246,0.71631,0.0070781,0.009374
1.7205,0.37024,0.36547,0.37527,0.0082366,0.033134,0.71742,0.0070932,0.0093801
1.7213,0.37023,0.36547,0.37527,0.0082471,0.03204,0.7185,0.0071081,0.0093861
1.7221,0.37023,0.36547,0.37527,0.0082574,0.030963,0.71957,0.0071228,0.009392
1.7229,0.37022,0.36547,0.37526,0.0082676,0.029904,0.72062,0.0071374,0.0093979
1.7237,0.37022,0.36547,0.37526,0.0082777,0.028863,0.72165,0.0071518,0.0094037
1.7245,0.37022,0.36547,0.37525,0.0082877,0.027839,0.72267,0.007166,0.0094095
1.7253,0.37021,0.36547,0.37525,0.0082976,0.026833,0.72366,0.0071801,0.0094152
1.7261,0.37021,0.36547,0.37524,0.0083074,0.025845,0.72464,0.007194,0.0094208
1.7269,0.37021,0.36547,0.37524,0.008317,0.024875,0.7256,0.0072078,0.0094263
1.7278,0.37021,0.36547,0.37523,0.0083266,0.023922,0.72655,0.0072213,0.0094318
1.7286,0.3702,0.36547,0.37523,0.008336,0.022988,0.72747,0.0072347,0.0094373
1.7294,0.3702,0.36547,0.37523,0.0083453,0.022072,0.72838,0.007248,0.0094427
1.7302,0.3702,0.36547,0.37522,0.0083545,0.021174,0.72927,0.007261,0.009448
1.731,0.3702,0.36547,0.37522,0.0083636,0.020294,0.73014,0.0072739,0.0094532
1.7318,0.37019,0.36547,0.37521,0.0083726,0.019432,0.73099,0.0072867,0.0094584
1.7326,0.37019,0.36547,0.37521,0.0083814,0.018588,0.73183,0.0072992,0.0094636
1.7334,0.37019,0.36547,0.3752,0.0083901,0.017763,0.73264,0.0073116,0.0094687
1.7342,0.37019,0.36547,0.3752,0.0083987,0.016956,0.73344,0.0073238,0.0094737
1.735,0.37019,0.36547,0.37519,0.0084072,0.016167,0.73422,0.0073358,0.0094786
1.7358,0.37018,0.36547,0.37519,0.0084156,0.015396,0.73498,0.0073477,0.0094835
1.7366,0.37018,0.36547,0.37518,0.0084239,0.014645,0.73572,0.0073594,0.0094884
1.7374,0.37018,0.36547,0.37518,0.008432,0.013911,0.73645,0.0073709,0.0094932
1.7382,0.37018,0.36547,0.37518,0.00844,0.013196,0.73715,0.0073822,0.0094979
1.739,0.37018,0.36547,0.37517,0.008448,0.0125,0.73784,0.0073933,0.0095026
1.7398,0.37018,0.36547,0.37517,0.0084557,0.011822,0.73851,0.0074043,0.0095072
1.7406,0.37018,0.36547,0.37516,0.0084634,0.011162,0.73916,0.0074151,0.0095117
1.7414,0.37018,0.36547,0.37516,0.008471,0.010522,0.73979,0.0074257,0.0095162
1.7423,0.37018,0.36547,0.37515,0.0084784,0.0098997,0.7404,0.0074361,0.0095207
1.7431,0.37017,0.36547,0.37515,0.0084857,0.0092964,0.741,0.0074464,0.009525
1.7439,0.37017,0.36547,0.37514,0.0084929,0.0087119,0.74157,0.0074564,0.0095294
1.7447,0.37017,0.36547,0.37514,0.0085,0.0081461,0.74213,0.0074663,0.0095336
1.7455,0.37017,0.36547,0.37513,0.0085069,0.0075991,0.74267,0.007476,0.0095379
1.7463,0.37017,0.36547,0.37513,0.0085137,0.0070709,0.74319,0.0074855,0.009542
1.7471,0.37017,0.36547,0.37512,0.0085205,0.0065616,0.74369,0.0074948,0.0095461
1.7479,0.37017,0.36547,0.37512,0.008527,0.0060711,0.74417,0.0075039,0.0095502
1.7487,0.37018,0.36547,0.37511,0.0085335,0.0055996,0.74463,0.0075129,0.0095542
1.7495,0.37018,0.36547,0.37511,0.0085399,0.005147,0.74507,0.0075216,0.0095581
1.7503,0.37018,0.36547,0.3751,0.0085461,0.0047133,0.7455,0.0075302,0.009562
1.7511,0.37018,0.36547,0.3751,0.0085522,0.0042986,0.7459,0.0075386,0.0095659
1.7519,0.37018,0.36547,0.3751,0.0085582,0.0039028,0.74629,0.0075467,0.0095696
1.7527,0.37018,0.36547,0.37509,0.0085641,0.0035261,0.74666,0.0075547,0.0095734
1.7535,0.37018,0.36547,0.37509,0.0085698,0.0031684,0.747,0.0075625,0.0095771
1.7543,0.37018,0.36547,0.37508,0.0085754,0.0028298,0.74733,0.0075702,0.0095807
1.7551,0.37018,0.36547,0.37508,0.0085809,0.0025102,0.74764,0.0075776,0.0095843
1.7559,0.37018,0.36547,0.37507,0.0085863,0.0022097,0.74793,0.0075848,0.0095878
1.7568,0.37019,0.36547,0.37507,0.0085916,0.0019283,0.74821,0.0075918,0.0095913
1.7576,0.37019,0.36547,0.37506,0.0085967,0.0016661,0.74846,0.0075987,0.0095947
1.7584,0.37019,0.36547,0.37506,0.0086017,0.0014229,0.74869,0.0076053,0.0095981
1.7592,0.37019,0.36547,0.37505,0.0086066,0.0011989,0.74891,0.0076118,0.0096014
1.76,0.37019,0.36547,0.37505,0.0086114,0.00099401,0.7491,0.007618,0.0096047
1.7608,0.3702,0.36547,0.37504,0.008616,0.0008083,0.74928,0.0076241,0.0096079
1.7616,0.3702,0.36547,0.37504,0.0086205,0.00064176,0.74943,0.00763,0.0096111
1.7624,0.3702,0.36547,0.37503,0.0086249,0.00049439,0.74957,0.0076356,0.0096142
1.7632,0.3702,0.36547,0.37503,0.0086292,0.00036621,0.74969,0.0076411,0.0096173
1.764,0.37021,0.36547,0.37502,0.0086334,0.00025722,0.74979,0.0076464,0.0096203
1.7648,0.37021,0.36547,0.37502,0.0086374,0.00016742,0.74987,0.0076515,0.0096233
1.7656,0.37021,0.36547,0.37501,0.0086413,9.6831e-05,0.74993,0.0076563,0.0096263
1.7664,0.37022,0.36547,0.37501,0.0086451,4.5444e-05,0.74997,0.007661,0.0096291
1.7672,0.37022,0.36547,0.375,0.0086487,1.3265e-05,0.75,0.0076655,0.009632
1.768,0.37022,0.36547,0.375,0.0086523,2.9471e-07,0.75,0.0076698,0.0096348
1.7688,0.37023,0.36547,0.37499,0.0086557,6.5348e-06,0.74998,0.0076738,0.0096376
1.7696,0.37023,0.36547,0.37499,0.008659,3.1985e-05,0.74995,0.0076777,0.0096403
1.7704,0.37023,0.36547,0.37499,0.0086622,7.6643e-05,0.74989,0.0076814,0.0096429
1.7713,0.37024,0.36547,0.37498,0.0086652,0.00014051,0.74982,0.0076849,0.0096456
1.7721,0.37024,0.36547,0.37498,0.0086681,0.00022357,0.74973,0.0076881,0.0096482
1.7729,0.37025,0.36547,0.37497,0.0086709,0.00032584,0.74962,0.0076912,0.0096507
1.7737,0.37025,0.36547,0.37497,0.0086736,0.0004473,0.74948,0.0076941,0.0096532
1.7745,0.37025,0.36547,0.37496,0.0086762,0.00058795,0.74933,0.0076967,0.0096556
1.7753,0.37026,0.36547,0.37496,0.0086786,0.00074777,0.74917,0.0076992,0.0096581
1.7761,0.37026,0.36547,0.37495,0.0086809,0.00092677,0.74898,0.0077015,0.0096604
1.7769,0.37027,0.36547,0.37495,0.0086831,0.0011249,0.74877,0.0077035,0.0096628
1.7777,0.37027,0.36547,0.37494,0.0086852,0.0013422,0.74854,0.0077054,0.009665
1.7785,0.37028,0.36547,0.37494,0.0086871,0.0015787,0.7483,0.007707,0.0096673
1.7793,0.37028,0.36547,0.37493,0.008689,0.0018343,0.74803,0.0077084,0.0096695
1.7801,0.37029,0.36547,0.37493,0.0086907,0.002109,0.74775,0.0077097,0.0096717
1.7809,0.37029,0.36547,0.37492,0.0086923,0.0024028,0.74744,0.0077107,0.0096738
1.7817,0.3703,0.36547,0.37492,0.0086937,0.0027157,0.74712,0.0077115,0.0096759
1.7825,0.3703,0.36547,0.37491,0.0086951,0.0030476,0.74678,0.0077121,0.009678
1.7833,0.37031,0.36547,0.37491,0.0086963,0.0033986,0.74642,0.0077126,0.00968
1.7841,0.37032,0.36547,0.3749,0.0086974,0.0037687,0.74604,0.0077128,0.009682
1.7849,0.37032,0.36547,0.3749,0.0086983,0.0041578,0.74564,0.0077128,0.0096839
1.7857,0.37033,0.36547,0.37489,0.0086992,0.0045658,0.74522,0.0077126,0.0096858
1.7866,0.37033,0.36547,0.37489,0.0086999,0.0049929,0.74479,0.0077122,0.0096877
1.7874,0.37034,0.36547,0.37488,0.0087005,0.0054389,0.74433,0.0077115,0.0096895
1.7882,0.37035,0.36547,0.37488,0.008701,0.0059038,0.74386,0.0077107,0.0096913
1.789,0.37035,0.36547,0.37488,0.0087014,0.0063876,0.74336,0.0077097,0.0096931
1.7898,0.37036,0.36547,0.37487,0.0087016,0.0068903,0.74285,0.0077084,0.0096948
1.7906,0.37037,0.36547,0.37487,0.0087017,0.0074119,0.74232,0.007707,0.0096965
1.7914,0.37037,0.36547,0.37486,0.0087018,0.0079523,0.74177,0.0077053,0.0096982
1.7922,0.37038,0.36547,0.37486,0.0087016,0.0085115,0.7412,0.0077035,0.0096998
1.793,0.37039,0.36547,0.37485,0.0087014,0.0090895,0.74061,0.0077014,0.0097014
1.7938,0.37039,0.36547,0.37485,0.008701,0.0096862,0.74001,0.0076991,0.009703
1.7946,0.3704,0.36547,0.37484,0.0087006,0.010302,0.73938,0.0076966,0.0097045
1.7954,0.37041,0.36547,0.37484,0.0087,0.010936,0.73874,0.0076939,0.009706
1.7962,0.37042,0.36547,0.37483,0.0086993,0.011589,0.73808,0.007691,0.0097075
1.797,0.37042,0.36547,0.37483,0.0086984,0.01226,0.7374,0.0076879,0.0097089
1.7978,0.37043,0.36547,0.37482,0.0086975,0.01295,0.7367,0.0076846,0.0097103
1.7986,0.37044,0.36547,0.37482,0.0086964,0.013658,0.73598,0.0076811,0.0097117
1.7994,0.37045,0.36547,0.37481,0.0086952,0.014385,0.73524,0.0076774,0.0097131
1.8002,0.37046,0.36547,0.37481,0.0086939,0.015131,0.73449,0.0076734,0.0097144
1.8011,0.37046,0.36547,0.37481,0.0086925,0.015895,0.73372,0.0076693,0.0097157
1.8019,0.37047,0.36547,0.3748,0.008691,0.016677,0.73292,0.0076649,0.009717
1.8027,0.37048,0.36547,0.3748,0.0086893,0.017478,0.73211,0.0076604,0.0097182
1.8035,0.37049,0.36547,0.37479,0.0086875,0.018297,0.73129,0.0076556,0.0097195
1.8043,0.3705,0.36547,0.37479,0.0086856,0.019134,0.73044,0.0076506,0.0097207
1.8051,0.37051,0.36547,0.37478,0.0086836,0.01999,0.72958,0.0076454,0.0097218
1.8059,0.37052,0.36547,0.37478,0.0086815,0.020863,0.72869,0.00764,0.009723
1.8067,0.37053,0.36547,0.37477,0.0086793,0.021755,0.72779,0.0076344,0.0097241
1.8075,0.37053,0.36547,0.37477,0.0086769,0.022665,0.72687,0.0076286,0.0097252
1.8083,0.37054,0.36547,0.37476,0.0086744,0.023593,0.72594,0.0076226,0.0097263
1.8091,0.37055,0.36547,0.37476,0.0086718,0.024539,0.72498,0.0076164,0.0097273
1.8099,0.37056,0.36547,0.37476,0.0086691,0.025503,0.72401,0.00761,0.0097283
1.8107,0.37057,0.36547,0.37475,0.0086663,0.026485,0.72302,0.0076033,0.0097293
1.8115,0.37058,0.36547,0.37475,0.0086634,0.027485,0.72201,0.0075965,0.0097303
1.8123,0.37059,0.36547,0.37474,0.0086604,0.028502,0.72098,0.0075894,0.0097313
1.8131,0.3706,0.36547,0.37474,0.0086572,0.029537,0.71994,0.0075822,0.0097322
1.8139,0.37061,0.36547,0.37473,0.0086539,0.03059,0.71888,0.0075747,0.0097331
1.8147,0.37062,0.36547,0.37473,0.0086505,0.031661,0.7178,0.0075671,0.009734
1.8156,0.37063,0.36547,0.37472,0.0086471,0.032749,0.7167,0.0075592,0.0097349
1.8164,0.37064,0.36547,0.37472,0.0086434,0.033855,0.71559,0.0075511,0.0097358
1.8172,0.37065,0.36547,0.37472,0.0086397,0.034978,0.71445,0.0075428,0.0097366
1.818,0.37066,0.36547,0.37471,0.0086359,0.036118,0.7133,0.0075344,0.0097374
1.8188,0.37067,0.36547,0.37471,0.008632,0.037276,0.71214,0.0075257,0.0097382
1.8196,0.37068,0.36547,0.3747,0.0086279,0.038452,0.71095,0.0075168,0.009739
1.8204,0.37069,0.36547,0.3747,0.0086238,0.039644,0.70975,0.0075077,0.0097398
1.8212,0.3707,0.36547,0.37469,0.0086195,0.040854,0.70853,0.0074984,0.0097406
1.822,0.37072,0.36547,0.37469,0.0086151,0.042081,0.7073,0.0074889,0.0097413
1.8228,0.37073,0.36547,0.37469,0.0086106,0.043324,0.70605,0.0074792,0.009742
1.8236,0.37074,0.36547,0.37468,0.008606,0.044585,0.70478,0.0074693,0.0097427
1.8244,0.37075,0.36547,0.37468,0.0086013,0.045863,0.70349,0.0074592,0.0097434
1.8252,0.37076,0.36547,0.37467,0.0085965,0.047158,0.70219,0.0074489,0.0097441
1.826,0.37077,0.36547,0.37467,0.0085916,0.048469,0.70087,0.0074384,0.0097448
1.8268,0.37078,0.36547,0.37466,0.0085866,0.049797,0.69953,0.0074277,0.0097454
1.8276,0.37079,0.36547,0.37466,0.0085814,0.051142,0.69818,0.0074168,0.0097461
1.8284,0.37081,0.36547,0.37466,0.0085762,0.052503,0.69681,0.0074057,0.0097467
1.8292,0.37082,0.36547,0.37465,0.0085708,0.053881,0.69542,0.0073943,0.0097473
1.8301,0.37083,0.36547,0.37465,0.0085654,0.055276,0.69402,0.0073828,0.0097479
1.8309,0.37084,0.36547,0.37464,0.0085598,0.056686,0.6926,0.0073711,0.0097485
1.8317,0.37085,0.36547,0.37464,0.0085542,0.058113,0.69117,0.0073592,0.0097491
1.8325,0.37087,0.36547,0.37464,0.0085484,0.059557,0.68972,0.0073471,0.0097497
1.8333,0.37088,0.36547,0.37463,0.0085426,0.061016,0.68825,0.0073348,0.0097503
1.8341,0.37089,0.36547,0.37463,0.0085366,0.062492,0.68676,0.0073223,0.0097508
1.8349,0.3709,0.36547,0.37462,0.0085305,0.063983,0.68527,0.0073097,0.0097514
1.8357,0.37092,0.36547,0.37462,0.0085244,0.065491,0.68375,0.0072968,0.0097519
1.8365,0.37093,0.36547,0.37462,0.0085181,0.067014,0.68222,0.0072837,0.0097525
1.8373,0.37094,0.36547,0.37461,0.0085117,0.068553,0.68067,0.0072704,0.009753
1.8381,0.37095,0.36547,0.37461,0.0085052,0.070108,0.67911,0.007257,0.0097535
1.8389,0.37097,0.36547,0.3746,0.0084987,0.071678,0.67753,0.0072433,0.009754
1.8397,0.37098,0.36547,0.3746,0.008492,0.073264,0.67594,0.0072294,0.0097545
1.8405,0.37099,0.36547,0.3746,0.0084852,0.074866,0.67433,0.0072154,0.009755
1.8413,0.37101,0.36547,0.37459,0.0084784,0.076482,0.6727,0.0072012,0.0097555
1.8421,0.37102,0.36547,0.37459,0.0084714,0.078115,0.67106,0.0071867,0.009756
1.8429,0.37103,0.36547,0.37459,0.0084643,0.079762,0.66941,0.0071721,0.0097565
1.8437,0.37105,0.36547,0.37458,0.0084572,0.081424,0.66774,0.0071573,0.009757
1.8445,0.37106,0.36547,0.37458,0.0084499,0.083102,0.66605,0.0071423,0.0097575
1.8454,0.37107,0.36547,0.37457,0.0084426,0.084794,0.66435,0.0071271,0.009758
1.8462,0.37109,0.36547,0.37457,0.0084351,0.086501,0.66264,0.0071118,0.0097585
1.847,0.3711,0.36547,0.37457,0.0084276,0.088223,0.66091,0.0070962,0.0097589
1.8478,0.37111,0.36547,0.37456,0.00842,0.08996,0.65917,0.0070805,0.0097594
1.8486,0.37113,0.36547,0.37456,0.0084122,0.091711,0.65741,0.0070646,0.0097599
1.8494,0.37114,0.36547,0.37456,0.0084044,0.093477,0.65563,0.0070484,0.0097604
1.8502,0.37115,0.36547,0.37455,0.0083965,0.095258,0.65385,0.0070322,0.0097609
1.851,0.37117,0.36547,0.37455,0.0083885,0.097052,0.65205,0.0070157,0.0097613
1.8518,0.37118,0.36547,0.37455,0.0083804,0.098861,0.65023,0.006999,0.0097618
1.8526,0.3712,0.36547,0.37454,0.0083722,0.10068,0.6484,0.0069822,0.0097623
1.8534,0.37121,0.36547,0.37454,0.008364,0.10252,0.64656,0.0069652,0.0097628
1.8542,0.37123,0.36547,0.37453,0.0083556,0.10437,0.6447,0.006948,0.0097632
1.855,0.37124,0.36547,0.37453,0.0083471,0.10624,0.64283,0.0069306,0.0097637
1.8558,0.37125,0.36547,0.37453,0.0083386,0.10812,0.64094,0.006913,0.0097642
1.8566,0.37127,0.36547,0.37452,0.00833,0.11001,0.63904,0.0068953,0.0097647
1.8574,0.37128,0.36547,0.37452,0.0083213,0.11191,0.63713,0.0068774,0.0097652
1.8582,0.3713,0.36547,0.37452,0.0083125,0.11383,0.6352,0.0068593,0.0097657
1.859,0.37131,0.36547,0.37451,0.0083036,0.11577,0.63326,0.006841,0.0097662
1.8599,0.37133,0.36547,0.37451,0.0082946,0.11771,0.63131,0.0068226,0.0097667
1.8607,0.37134,0.36547,0.37451,0.0082856,0.11967,0.62934,0.006804,0.0097672
1.8615,0.37136,0.36547,0.3745,0.0082765,0.12164,0.62737,0.0067852,0.0097677
1.8623,0.37137,0.36547,0.3745,0.0082672,0.12363,0.62537,0.0067662,0.0097683
1.8631,0.37139,0.36547,0.3745,0.008258,0.12563,0.62337,0.0067471,0.0097688
1.8639,0.3714,0.36547,0.37449,0.0082486,0.12764,0.62135,0.0067278,0.0097693
1.8647,0.37142,0.36547,0.37449,0.0082391,0.12966,0.61932,0.0067084,0.0097699
1.8655,0.37143,0.36547,0.37449,0.0082296,0.1317,0.61728,0.0066887,0.0097704
1.8663,0.37145,0.36547,0.37449,0.00822,0.13375,0.61523,0.0066689,0.009771
1.8671,0.37146,0.36547,0.37448,0.0082103,0.13581,0.61316,0.006649,0.0097716
1.8679,0.37148,0.36547,0.37448,0.0082005,0.13788,0.61108,0.0066289,0.0097721
1.8687,0.37149,0.36547,0.37448,0.0081906,0.13997,0.60899,0.0066086,0.0097727
1.8695,0.37151,0.36547,0.37447,0.0081807,0.14206,0.60688,0.0065881,0.0097733
1.8703,0.37152,0.36547,0.37447,0.0081707,0.14417,0.60477,0.0065675,0.0097739
1.8711,0.37154,0.36547,0.37447,0.0081606,0.14629,0.60264,0.0065467,0.0097745
1.8719,0.37156,0.36547,0.37446,0.0081505,0.14843,0.6005,0.0065258,0.0097752
1.8727,0.37157,0.36547,0.37446,0.0081403,0.15057,0.59835,0.0065047,0.0097758
1.8735,0.37159,0.36547,0.37446,0.00813,0.15273,0.59619,0.0064835,0.0097765
1.8744,0.3716,0.36547,0.37446,0.0081196,0.15489,0.59402,0.0064621,0.0097771
1.8752,0.37162,0.36547,0.37445,0.0081092,0.15707,0.59183,0.0064405,0.0097778
1.876,0.37164,0.36547,0.37445,0.0080986,0.15926,0.58964,0.0064188,0.0097785
1.8768,0.37165,0.36547,0.37445,0.0080881,0.16146,0.58743,0.0063969,0.0097792
1.8776,0.37167,0.36547,0.37445,0.0080774,0.16368,0.58521,0.0063749,0.0097799
1.8784,0.37168,0.36547,0.37444,0.0080667,0.1659,0.58299,0.0063527,0.0097806
1.8792,0.3717,0.36547,0.37444,0.0080559,0.16813,0.58075,0.0063304,0.0097814
1.88,0.37172,0.36547,0.37444,0.008045,0.17038,0.5785,0.006308,0.0097821
1.8808,0.37173,0.36547,0.37443,0.0080341,0.17263,0.57624,0.0062853,0.0097829
1.8816,0.37175,0.36547,0.37443,0.0080231,0.17489,0.57397,0.0062626,0.0097837
1.8824,0.37176,0.36547,0.37443,0.0080121,0.17717,0.57169,0.0062397,0.0097845
1.8832,0.37178,0.36547,0.37443,0.008001,0.17945,0.5694,0.0062166,0.0097853
1.884,0.3718,0.36547,0.37442,0.0079898,0.18175,0.5671,0.0061934,0.0097861
1.8848,0.37181,0.36547,0.37442,0.0079785,0.18405,0.56479,0.0061701,0.009787
1.8856,0.37183,0.36547,0.37442,0.0079672,0.18637,0.56247,0.0061466,0.0097878
1.8864,0.37185,0.36547,0.37442,0.0079559,0.18869,0.56014,0.006123,0.0097887
1.8872,0.37186,0.36547,0.37441,0.0079444,0.19103,0.5578,0.0060993,0.0097896
1.888,0.37188,0.36547,0.37441,0.007933,0.19337,0.55545,0.0060754,0.0097905
1.8889,0.3719,0.36547,0.37441,0.0079214,0.19572,0.5531,0.0060514,0.0097914
1.8897,0.37191,0.36547,0.37441,0.0079098,0.19809,0.55073,0.0060272,0.0097924
1.8905,0.37193,0.36547,0.37441,0.0078981,0.20046,0.54835,0.0060029,0.0097934
1.8913,0.37195,0.36547,0.3744,0.0078864,0.20284,0.54597,0.0059785,0.0097943
1.8921,0.37196,0.36547,0.3744,0.0078747,0.20523,0.54358,0.005954,0.0097954
1.8929,0.37198,0.36547,0.3744,0.0078628,0.20762,0.54117,0.0059293,0.0097964
1.8937,0.372,0.36547,0.3744,0.007851,0.21003,0.53876,0.0059045,0.0097974
1.8945,0.37201,0.36547,0.37439,0.007839,0.21244,0.53635,0.0058795,0.0097985
1.8953,0.37203,0.36547,0.37439,0.007827,0.21487,0.53392,0.0058545,0.0097996
1.8961,0.37205,0.36547,0.37439,0.007815,0.2173,0.53148,0.0058293,0.0098007
1.8969,0.37206,0.36547,0.37439,0.0078029,0.21974,0.52904,0.005804,0.0098018
1.8977,0.37208,0.36547,0.37439,0.0077908,0.22218,0.52659,0.0057786,0.0098029
1.8985,0.3721,0.36547,0.37438,0.0077786,0.22464,0.52413,0.005753,0.0098041
1.8993,0.37211,0.36547,0.37438,0.0077663,0.2271,0.52166,0.0057274,0.0098053
1.9001,0.37213,0.36547,0.37438,0.0077541,0.22957,0.51919,0.0057016,0.0098065
1.9009,0.37215,0.36547,0.37438,0.0077417,0.23205,0.51671,0.0056757,0.0098077
1.9017,0.37217,0.36547,0.37438,0.0077293,0.23453,0.51422,0.0056497,0.009809
1.9025,0.37218,0.36547,0.37438,0.0077169,0.23703,0.51172,0.0056236,0.0098103
1.9033,0.3722,0.36547,0.37437,0.0077045,0.23953,0.50922,0.0055974,0.0098116
1.9042,0.37222,0.36547,0.37437,0.007692,0.24203,0.50671,0.005571,0.0098129
1.905,0.37223,0.36547,0.37437,0.0076794,0.24455,0.5042,0.0055446,0.0098142
1.9058,0.37225,0.36547,0.37437,0.0076668,0.24707,0.50167,0.005518,0.0098156
1.9066,0.37227,0.36547,0.37437,0.0076542,0.24959,0.49914,0.0054914,0.009817
1.9074,0.37229,0.36547,0.37437,0.0076415,0.25212,0.49661,0.0054646,0.0098184
1.9082,0.3723,0.36547,0.37436,0.0076288,0.25466,0.49407,0.0054377,0.0098198
1.909,0.37232,0.36547,0.37436,0.007616,0.25721,0.49152,0.0054108,0.0098213
1.9098,0.37234,0.36547,0.37436,0.0076032,0.25976,0.48896,0.0053837,0.0098228
1.9106,0.37235,0.36547,0.37436,0.0075904,0.26232,0.4864,0.0053565,0.0098243
1.9114,0.37237,0.36547,0.37436,0.0075775,0.26488,0.48384,0.0053293,0.0098258
1.9122,0.37239,0.36547,0.37436,0.0075647,0.26745,0.48127,0.0053019,0.0098274
1.913,0.37241,0.36547,0.37436,0.0075517,0.27002,0.47869,0.0052745,0.009829
1.9138,0.37242,0.36547,0.37435,0.0075388,0.2726,0.47611,0.0052469,0.0098306
1.9146,0.37244,0.36547,0.37435,0.0075258,0.27519,0.47352,0.0052193,0.0098322
1.9154,0.37246,0.36547,0.37435,0.0075127,0.27777,0.47093,0.0051916,0.0098339
1.9162,0.37248,0.36547,0.37435,0.0074997,0.28037,0.46833,0.0051637,0.0098356
1.917,0.37249,0.36547,0.37435,0.0074866,0.28297,0.46573,0.0051358,0.0098373
1.9178,0.37251,0.36547,0.37435,0.0074735,0.28557,0.46312,0.0051079,0.009839
1.9187,0.37253,0.36547,0.37435,0.0074603,0.28818,0.46051,0.0050798,0.0098408
1.9195,0.37254,0.36547,0.37435,0.0074471,0.2908,0.4579,0.0050517,0.0098426
1.9203,0.37256,0.36547,0.37434,0.0074339,0.29341,0.45528,0.0050234,0.0098444
1.9211,0.37258,0.36547,0.37434,0.0074207,0.29603,0.45265,0.0049951,0.0098463
1.9219,0.3726,0.36547,0.37434,0.0074075,0.29866,0.45002,0.0049668,0.0098482
1.9227,0.37261,0.36547,0.37434,0.0073942,0.30129,0.44739,0.0049383,0.0098501
1.9235,0.37263,0.36547,0.37434,0.0073809,0.30392,0.44476,0.0049098,0.009852
1.9243,0.37265,0.36547,0.37434,0.0073676,0.30656,0.44212,0.0048812,0.0098539
1.9251,0.37267,0.36547,0.37434,0.0073542,0.3092,0.43948,0.0048525,0.0098559
1.9259,0.37268,0.36547,0.37434,0.0073409,0.31185,0.43683,0.0048238,0.0098579
1.9267,0.3727,0.36547,0.37434,0.0073275,0.31449,0.43418,0.004795,0.00986
1.9275,0.37272,0.36547,0.37434,0.0073141,0.31714,0.43153,0.0047661,0.009862
1.9283,0.37273,0.36547,0.37434,0.0073007,0.3198,0.42888,0.0047372,0.0098641
1.9291,0.37275,0.36547,0.37434,0.0072872,0.32245,0.42622,0.0047082,0.0098663
1.9299,0.37277,0.36547,0.37433,0.0072738,0.32511,0.42356,0.0046791,0.0098684
1.9307,0.37279,0.36547,0.37433,0.0072603,0.32777,0.4209,0.00465,0.0098706
1.9315,0.3728,0.36547,0.37433,0.0072468,0.33044,0.41823,0.0046209,0.0098728
1.9323,0.37282,0.36547,0.37433,0.0072333,0.3331,0.41556,0.0045916,0.009875
1.9332,0.37284,0.36547,0.37433,0.0072198,0.33577,0.41289,0.0045623,0.0098773
1.934,0.37285,0.36547,0.37433,0.0072063,0.33844,0.41022,0.004533,0.0098796
1.9348,0.37287,0.36547,0.37433,0.0071928,0.34111,0.40755,0.0045036,0.0098819
1.9356,0.37289,0.36547,0.37433,0.0071793,0.34379,0.40488,0.0044742,0.0098843
1.9364,0.37291,0.36547,0.37433,0.0071657,0.34646,0.4022,0.0044447,0.0098867
1.9372,0.37292,0.36547,0.37433,0.0071522,0.34914,0.39952,0.0044152,0.0098891
1.938,0.37294,0.36547,0.37433,0.0071386,0.35182,0.39684,0.0043857,0.0098915
1.9388,0.37296,0.36547,0.37433,0.007125,0.3545,0.39416,0.0043561,0.009894
1.9396,0.37297,0.36547,0.37433,0.0071115,0.35718,0.39148,0.0043264,0.0098965
1.9404,0.37299,0.36547,0.37433,0.0070979,0.35986,0.3888,0.0042967,0.009899
1.9412,0.37301,0.36547,0.37433,0.0070843,0.36254,0.38612,0.004267,0.0099016
1.942,0.37303,0.36547,0.37433,0.0070707,0.36522,0.38343,0.0042373,0.0099042
1.9428,0.37304,0.36547,0.37433,0.0070571,0.36791,0.38075,0.0042075,0.0099068
1.9436,0.37306,0.36547,0.37433,0.0070435,0.37059,0.37807,0.0041776,0.0099094
1.9444,0.37308,0.36547,0.37433,0.00703,0.37328,0.37538,0.0041478,0.0099121
1.9452,0.37309,0.36547,0.37433,0.0070164,0.37596,0.3727,0.0041179,0.0099148
1.946,0.37311,0.36547,0.37433,0.0070028,0.37864,0.37002,0.004088,0.0099175
1.9468,0.37313,0.36547,0.37433,0.0069892,0.38133,0.36733,0.0040581,0.0099203
1.9477,0.37314,0.36547,0.37433,0.0069756,0.38401,0.36465,0.0040282,0.0099231
1.9485,0.37316,0.36547,0.37433,0.0069621,0.38669,0.36197,0.0039982,0.0099259
1.9493,0.37318,0.36547,0.37433,0.0069485,0.38938,0.35928,0.0039682,0.0099288
1.9501,0.37319,0.36547,0.37433,0.0069349,0.39206,0.3566,0.0039382,0.0099317
1.9509,0.37321,0.36547,0.37433,0.0069214,0.39474,0.35392,0.0039082,0.0099346
1.9517,0.37323,0.36547,0.37433,0.0069078,0.39742,0.35124,0.0038781,0.0099375
1.9525,0.37324,0.36547,0.37433,0.0068943,0.4001,0.34857,0.0038481,0.0099405
1.9533,0.37326,0.36547,0.37433,0.0068808,0.40277,0.34589,0.0038181,0.0099435
1.9541,0.37328,0.36547,0.37433,0.0068673,0.40545,0.34321,0.003788,0.0099465
1.9549,0.37329,0.36547,0.37433,0.0068538,0.40812,0.34054,0.0037579,0.0099496
1.9557,0.37331,0.36547,0.37433,0.0068403,0.4108,0.33787,0.0037278,0.0099527
1.9565,0.37333,0.36547,0.37433,0.0068268,0.41347,0.3352,0.0036978,0.0099558
1.9573,0.37334,0.36547,0.37433,0.0068133,0.41614,0.33253,0.0036677,0.0099589
1.9581,0.37336,0.36547,0.37433,0.0067999,0.4188,0.32986,0.0036376,0.0099621
1.9589,0.37337,0.36547,0.37433,0.0067864,0.42147,0.3272,0.0036075,0.0099653
1.9597,0.37339,0.36547,0.37433,0.006773,0.42413,0.32454,0.0035775,0.0099686
1.9605,0.37341,0.36547,0.37434,0.0067596,0.42679,0.32188,0.0035474,0.0099718
1.9613,0.37342,0.36547,0.37434,0.0067462,0.42945,0.31923,0.0035174,0.0099751
1.9621,0.37344,0.36547,0.37434,0.0067329,0.4321,0.31657,0.0034873,0.0099785
1.963,0.37346,0.36547,0.37434,0.0067195,0.43475,0.31392,0.0034573,0.0099818
1.9638,0.37347,0.36547,0.37434,0.0067062,0.4374,0.31128,0.0034273,0.0099852
1.9646,0.37349,0.36547,0.37434,0.0066929,0.44004,0.30863,0.0033973,0.0099886
1.9654,0.3735,0.36547,0.37434,0.0066797,0.44269,0.30599,0.0033673,0.009992
1.9662,0.37352,0.36547,0.37434,0.0066664,0.44532,0.30336,0.0033373,0.0099955
1.967,0.37354,0.36547,0.37434,0.0066532,0.44796,0.30073,0.0033074,0.009999
1.9678,0.37355,0.36547,0.37434,0.00664,0.45059,0.2981,0.0032775,0.010003
1.9686,0.37357,0.36547,0.37434,0.0066268,0.45322,0.29547,0.0032476,0.010006
1.9694,0.37358,0.36547,0.37435,0.0066137,0.45584,0.29285,0.0032177,0.01001
1.9702,0.3736,0.36547,0.37435,0.0066006,0.45846,0.29023,0.0031879,0.010013
1.971,0.37361,0.36547,0.37435,0.0065875,0.46107,0.28762,0.003158,0.010017
1.9718,0.37363,0.36547,0.37435,0.0065744,0.46368,0.28501,0.0031283,0.010021
1.9726,0.37364,0.36547,0.37435,0.0065614,0.46629,0.28241,0.0030985,0.010024
1.9734,0.37366,0.36547,0.37435,0.0065484,0.46889,0.27981,0.0030688,0.010028
1.9742,0.37367,0.36547,0.37435,0.0065354,0.47149,0.27722,0.0030391,0.010032
1.975,0.37369,0.36547,0.37435,0.0065225,0.47408,0.27463,0.0030095,0.010036
1.9758,0.37371,0.36547,0.37435,0.0065096,0.47666,0.27205,0.0029799,0.010039
1.9766,0.37372,0.36547,0.37436,0.0064968,0.47924,0.26947,0.0029504,0.010043
1.9775,0.37374,0.36547,0.37436,0.006484,0.48182,0.2669,0.0029209,0.010047
1.9783,0.37375,0.36547,0.37436,0.0064712,0.48439,0.26433,0.0028914,0.010051
1.9791,0.37377,0.36547,0.37436,0.0064584,0.48695,0.26177,0.002862,0.010055
1.9799,0.37378,0.36547,0.37436,0.0064457,0.48951,0.25921,0.0028327,0.010059
1.9807,0.3738,0.36547,0.37436,0.006433,0.49206,0.25666,0.0028034,0.010063
1.9815,0.37381,0.36547,0.37436,0.0064204,0.49461,0.25412,0.0027741,0.010067
1.9823,0.37382,0.36547,0.37437,0.0064078,0.49715,0.25158,0.0027449,0.010071
1.9831,0.37384,0.36547,0.37437,0.0063953,0.49969,0.24905,0.0027158,0.010075
1.9839,0.37385,0.36547,0.37437,0.0063828,0.50221,0.24652,0.0026867,0.010079
1.9847,0.37387,0.36547,0.37437,0.0063703,0.50474,0.24401,0.0026577,0.010083
1.9855,0.37388,0.36547,0.37437,0.0063579,0.50725,0.24149,0.0026288,0.010087
1.9863,0.3739,0.36547,0.37437,0.0063456,0.50976,0.23899,0.0025999,0.010091
1.9871,0.37391,0.36547,0.37438,0.0063332,0.51226,0.23649,0.0025711,0.010095
1.9879,0.37393,0.36547,0.37438,0.006321,0.51475,0.234,0.0025423,0.0101
1.9887,0.37394,0.36547,0.37438,0.0063087,0.51724,0.23152,0.0025136,0.010104
1.9895,0.37395,0.36547,0.37438,0.0062966,0.51972,0.22904,0.002485,0.010108
1.9903,0.37397,0.36547,0.37438,0.0062844,0.52219,0.22657,0.0024565,0.010112
1.9911,0.37398,0.36547,0.37439,0.0062724,0.52466,0.22411,0.0024281,0.010117
1.992,0.374,0.36547,0.37439,0.0062603,0.52712,0.22166,0.0023997,0.010121
1.9928,0.37401,0.36547,0.37439,0.0062484,0.52957,0.21921,0.0023714,0.010125
1.9936,0.37402,0.36547,0.37439,0.0062364,0.53201,0.21678,0.0023432,0.01013
1.9944,0.37404,0.36547,0.37439,0.0062246,0.53444,0.21435,0.0023151,0.010134
1.9952,0.37405,0.36547,0.3744,0.0062128,0.53687,0.21193,0.002287,0.010138
1.996,0.37406,0.36547,0.3744,0.006201,0.53928,0.20951,0.0022591,0.010143
1.9968,0.37408,0.36547,0.3744,0.0061893,0.54169,0.20711,0.0022312,0.010147
1.9976,0.37409,0.36547,0.3744,0.0061777,0.54409,0.20471,0.0022035,0.010152
1.9984,0.3741,0.36547,0.3744,0.0061661,0.54648,0.20233,0.0021758,0.010156
1.9992,0.37412,0.36547,0.37441,0.0061545,0.54886,0.19995,0.0021482,0.010161
2,0.37413,0.36547,0.37441,0.0061431,0.55124,0.19758,0.0021207,0.010165


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertK_tp_jcp_p2r1_hrefN3_energy.csv <==
0.00080548,0.37499,0.37259,0.375,1.6533e-08,0.75,9.605e-06,2.1289e-09,3.0938e-08
0.001611,0.37499,0.37259,0.37501,6.2939e-08,0.74998,3.842e-05,2.1302e-09,1.2375e-07
0.0024164,0.37499,0.37259,0.37501,1.4028e-07,0.74994,8.6442e-05,2.1328e-09,2.7843e-07
0.0032219,0.37499,0.37259,0.37502,2.4855e-07,0.74988,0.00015367,2.1367e-09,4.9497e-07
0.0040274,0.37499,0.37259,0.37502,3.8775e-07,0.74981,0.0002401,2.142e-09,7.7336e-07
0.0048329,0.37499,0.37259,0.37503,5.5787e-07,0.74971,0.00034573,2.1489e-09,1.1136e-06
0.0056384,0.37499,0.37259,0.37503,7.5889e-07,0.74959,0.00047055,2.1575e-09,1.5156e-06
0.0064438,0.37499,0.37259,0.37504,9.9082e-07,0.74946,0.00061456,2.168e-09,1.9795e-06
0.0072493,0.37499,0.37259,0.37504,1.2536e-06,0.74931,0.00077774,2.1807e-09,2.5051e-06
0.0080548,0.37499,0.37259,0.37505,1.5473e-06,0.74913,0.0009601,2.1956e-09,3.0924e-06
0.0088603,0.37499,0.37259,0.37505,1.8719e-06,0.74894,0.0011616,2.2133e-09,3.7415e-06
0.0096658,0.37499,0.37259,0.37506,2.2273e-06,0.74873,0.0013823,2.2338e-09,4.4523e-06
0.010471,0.37499,0.37259,0.37506,2.6135e-06,0.7485,0.0016221,2.2576e-09,5.2247e-06
0.011277,0.37499,0.37259,0.37507,3.0305e-06,0.74825,0.001881,2.2851e-09,6.0587e-06
0.012082,0.37499,0.37259,0.37507,3.4783e-06,0.74798,0.0021591,2.3166e-09,6.9543e-06
0.012888,0.37499,0.37259,0.37508,3.9568e-06,0.74769,0.0024562,2.3525e-09,7.9113e-06
0.013693,0.37499,0.37259,0.37508,4.4661e-06,0.74739,0.0027724,2.3933e-09,8.9299e-06
0.014499,0.37499,0.37259,0.37509,5.0062e-06,0.74706,0.0031077,2.4396e-09,1.001e-05
0.015304,0.37499,0.37259,0.37509,5.5768e-06,0.74672,0.0034621,2.4917e-09,1.1151e-05
0.01611,0.37499,0.37259,0.37509,6.1782e-06,0.74635,0.0038355,2.5503e-09,1.2354e-05
0.016915,0.37499,0.37259,0.3751,6.8102e-06,0.74597,0.0042279,2.616e-09,1.3618e-05
0.017721,0.37499,0.37259,0.3751,7.4727e-06,0.74557,0.0046393,2.6892e-09,1.4943e-05
0.018526,0.37499,0.37259,0.37511,8.1658e-06,0.74515,0.0050696,2.7708e-09,1.6329e-05
0.019332,0.37498,0.37259,0.37511,8.8895e-06,0.74471,0.0055189,2.8613e-09,1.7776e-05
0.020137,0.37498,0.37259,0.37512,9.6436e-06,0.74425,0.0059872,2.9614e-09,1.9284e-05
0.020942,0.37498,0.37259,0.37512,1.0428e-05,0.74377,0.0064743,3.0718e-09,2.0853e-05
0.021748,0.37498,0.37259,0.37513,1.1243e-05,0.74328,0.0069803,3.1934e-09,2.2483e-05
0.022553,0.37498,0.37259,0.37513,1.2088e-05,0.74276,0.0075052,3.3269e-09,2.4174e-05
0.023359,0.37498,0.37259,0.37514,1.2964e-05,0.74223,0.0080489,3.473e-09,2.5925e-05
0.024164,0.37498,0.37259,0.37514,1.387e-05,0.74167,0.0086114,3.6327e-09,2.7736e-05
0.02497,0.37498,0.37259,0.37515,1.4806e-05,0.7411,0.0091927,3.8068e-09,2.9609e-05
0.025775,0.37498,0.37259,0.37515,1.5773e-05,0.74051,0.0097927,3.9962e-09,3.1541e-05
0.026581,0.37498,0.37259,0.37516,1.6769e-05,0.7399,0.010411,4.2018e-09,3.3534e-05
0.027386,0.37498,0.37259,0.37516,1.7796e-05,0.73927,0.011049,4.4246e-09,3.5587e-05
0.028192,0.37497,0.37259,0.37517,1.8852e-05,0.73863,0.011705,4.6656e-09,3.77e-05
0.028997,0.37497,0.37259,0.37517,1.9939e-05,0.73796,0.012379,4.9257e-09,3.9873e-05
0.029803,0.37497,0.37259,0.37517,2.1055e-05,0.73728,0.013073,5.2061e-09,4.2105e-05
0.030608,0.37497,0.37259,0.37518,2.2202e-05,0.73657,0.013784,5.5078e-09,4.4398e-05
0.031414,0.37497,0.37259,0.37518,2.3378e-05,0.73585,0.014515,5.8318e-09,4.675e-05
0.032219,0.37497,0.37259,0.37519,2.4584e-05,0.73511,0.015263,6.1793e-09,4.9161e-05
0.033025,0.37497,0.37259,0.37519,2.5819e-05,0.73436,0.016031,6.5515e-09,5.1632e-05
0.03383,0.37497,0.37259,0.3752,2.7084e-05,0.73358,0.016816,6.9496e-09,5.4162e-05
0.034636,0.37497,0.37259,0.3752,2.8379e-05,0.73278,0.01762,7.3747e-09,5.6751e-05
0.035441,0.37496,0.37259,0.37521,2.9703e-05,0.73197,0.018442,7.828e-09,5.9399e-05
0.036247,0.37496,0.37259,0.37521,3.1057e-05,0.73114,0.019283,8.3109e-09,6.2106e-05
0.037052,0.37496,0.37259,0.37522,3.244e-05,0.73029,0.020141,8.8247e-09,6.4871e-05
0.037858,0.37496,0.37259,0.37522,3.3852e-05,0.72942,0.021018,9.3705e-09,6.7695e-05
0.038663,0.37496,0.37259,0.37522,3.5294e-05,0.72854,0.021913,9.9498e-09,7.0578e-05
0.039469,0.37496,0.37259,0.37523,3.6764e-05,0.72763,0.022826,1.0564e-08,7.3518e-05
0.040274,0.37496,0.37259,0.37523,3.8264e-05,0.72671,0.023757,1.1214e-08,7.6517e-05
0.041079,0.37495,0.37259,0.37524,3.9793e-05,0.72577,0.024707,1.1902e-08,7.9574e-05
0.041885,0.37495,0.37259,0.37524,4.135e-05,0.72481,0.025674,1.263e-08,8.2688e-05
0.04269,0.37495,0.37259,0.37525,4.2937e-05,0.72384,0.026659,1.3397e-08,8.586e-05
0.043496,0.37495,0.37259,0.37525,4.4552e-05,0.72284,0.027661,1.4207e-08,8.909e-05
0.044301,0.37495,0.37259,0.37526,4.6196e-05,0.72183,0.028682,1.5061e-08,9.2377e-05
0.045107,0.37495,0.37259,0.37526,4.7868e-05,0.7208,0.02972,1.5959e-08,9.5721e-05
0.045912,0.37494,0.37259,0.37527,4.9569e-05,0.71975,0.030776,1.6904e-08,9.9121e-05
0.046718,0.37494,0.37259,0.37527,5.1298e-05,0.71869,0.03185,1.7898e-08,0.00010258
0.047523,0.37494,0.37259,0.37527,5.3056e-05,0.71761,0.032941,1.8941e-08,0.00010609
0.048329,0.37494,0.37259,0.37528,5.4842e-05,0.71651,0.03405,2.0036e-08,0.00010966
0.049134,0.37494,0.37259,0.37528,5.6656e-05,0.71539,0.035176,2.1185e-08,0.00011329
0.04994,0.37494,0.37259,0.37529,5.8498e-05,0.71425,0.03632,2.2388e-08,0.00011697
0.050745,0.37493,0.37259,0.37529,6.0368e-05,0.7131,0.037481,2.3647e-08,0.00012071
0.051551,0.37493,0.37259,0.3753,6.2266e-05,0.71193,0.038659,2.4966e-08,0.00012451
0.052356,0.37493,0.37259,0.3753,6.4191e-05,0.71075,0.039855,2.6344e-08,0.00012836
0.053162,0.37493,0.37259,0.3753,6.6145e-05,0.70954,0.041067,2.7784e-08,0.00013226
0.053967,0.37493,0.37259,0.37531,6.8125e-05,0.70832,0.042297,2.9288e-08,0.00013622
0.054773,0.37492,0.37259,0.37531,7.0134e-05,0.70708,0.043544,3.0858e-08,0.00014024
0.055578,0.37492,0.37259,0.37532,7.2169e-05,0.70583,0.044808,3.2494e-08,0.00014431
0.056384,0.37492,0.37259,0.37532,7.4232e-05,0.70455,0.046089,3.4201e-08,0.00014843
0.057189,0.37492,0.37259,0.37533,7.6322e-05,0.70326,0.047386,3.5978e-08,0.00015261
0.057995,0.37492,0.37259,0.37533,7.8439e-05,0.70196,0.0487,3.7828e-08,0.00015684
0.0588,0.37491,0.37259,0.37533,8.0583e-05,0.70064,0.050032,3.9754e-08,0.00016113
0.059606,0.37491,0.37259,0.37534,8.2754e-05,0.6993,0.051379,4.1756e-08,0.00016547
0.060411,0.37491,0.37259,0.37534,8.4952e-05,0.69794,0.052744,4.3838e-08,0.00016986
0.061216,0.37491,0.37259,0.37535,8.7176e-05,0.69657,0.054124,4.6e-08,0.00017431
0.062022,0.3749,0.37259,0.37535,8.9427e-05,0.69518,0.055522,4.8246e-08,0.0001788
0.062827,0.3749,0.37259,0.37535,9.1704e-05,0.69377,0.056935,5.0576e-08,0.00018336
0.063633,0.3749,0.37259,0.37536,9.4007e-05,0.69235,0.058365,5.2993e-08,0.00018796
0.064438,0.3749,0.37259,0.37536,9.6336e-05,0.69091,0.059811,5.55e-08,0.00019262
0.065244,0.3749,0.37259,0.37537,9.8692e-05,0.68946,0.061273,5.8098e-08,0.00019733
0.066049,0.37489,0.37259,0.37537,0.00010107,0.68799,0.062752,6.0789e-08,0.00020209
0.066855,0.37489,0.37259,0.37537,0.00010348,0.6865,0.064246,6.3576e-08,0.0002069
0.06766,0.37489,0.37259,0.37538,0.00010591,0.685,0.065756,6.646e-08,0.00021176
0.068466,0.37489,0.37259,0.37538,0.00010837,0.68348,0.067282,6.9445e-08,0.00021667
0.069271,0.37488,0.37259,0.37539,0.00011085,0.68195,0.068824,7.2531e-08,0.00022164
0.070077,0.37488,0.37259,0.37539,0.00011336,0.6804,0.070382,7.5722e-08,0.00022665
0.070882,0.37488,0.37259,0.37539,0.0001159,0.67883,0.071955,7.9018e-08,0.00023172
0.071688,0.37488,0.37259,0.3754,0.00011846,0.67725,0.073544,8.2424e-08,0.00023683
0.072493,0.37487,0.37259,0.3754,0.00012104,0.67566,0.075148,8.5941e-08,0.000242
0.073299,0.37487,0.37259,0.37541,0.00012365,0.67404,0.076767,8.957e-08,0.00024721
0.074104,0.37487,0.37259,0.37541,0.00012628,0.67242,0.078402,9.3316e-08,0.00025247
0.07491,0.37487,0.37259,0.37541,0.00012894,0.67077,0.080052,9.7179e-08,0.00025779
0.075715,0.37486,0.37259,0.37542,0.00013162,0.66912,0.081717,1.0116e-07,0.00026315
0.076521,0.37486,0.37259,0.37542,0.00013433,0.66744,0.083397,1.0527e-07,0.00026855
0.077326,0.37486,0.37259,0.37542,0.00013706,0.66576,0.085092,1.095e-07,0.00027401
0.078132,0.37485,0.37259,0.37543,0.00013981,0.66405,0.086802,1.1386e-07,0.00027952
0.078937,0.37485,0.37259,0.37543,0.00014259,0.66234,0.088527,1.1834e-07,0.00028507
0.079743,0.37485,0.37259,0.37544,0.0001454,0.66061,0.090266,1.2296e-07,0.00029067
0.080548,0.37485,0.37259,0.37544,0.00014822,0.65886,0.09202,1.2772e-07,0.00029631
0.081353,0.37484,0.37259,0.37544,0.00015107,0.6571,0.093788,1.3261e-07,0.00030201
0.082159,0.37484,0.37259,0.37545,0.00015394,0.65532,0.095571,1.3763e-07,0.00030775
0.082964,0.37484,0.37259,0.37545,0.00015684,0.65353,0.097368,1.4281e-07,0.00031353
0.08377,0.37483,0.37259,0.37545,0.00015975,0.65173,0.099179,1.4812e-07,0.00031936
0.084575,0.37483,0.37259,0.37546,0.0001627,0.64991,0.101,1.5358e-07,0.00032524
0.085381,0.37483,0.37259,0.37546,0.00016566,0.64808,0.10284,1.5919e-07,0.00033116
0.086186,0.37483,0.37259,0.37546,0.00016864,0.64623,0.1047,1.6495e-07,0.00033712
0.086992,0.37482,0.37259,0.37547,0.00017165,0.64437,0.10657,1.7087e-07,0.00034314
0.087797,0.37482,0.37259,0.37547,0.00017468,0.6425,0.10845,1.7694e-07,0.00034919
0.088603,0.37482,0.37259,0.37547,0.00017774,0.64061,0.11034,1.8317e-07,0.00035529
0.089408,0.37481,0.37259,0.37548,0.00018081,0.63871,0.11225,1.8957e-07,0.00036143
0.090214,0.37481,0.37259,0.37548,0.00018391,0.63679,0.11417,1.9612e-07,0.00036762
0.091019,0.37481,0.37259,0.37548,0.00018702,0.63486,0.11611,2.0285e-07,0.00037385
0.091825,0.3748,0.37259,0.37549,0.00019016,0.63292,0.11805,2.0974e-07,0.00038012
0.09263,0.3748,0.37259,0.37549,0.00019332,0.63097,0.12002,2.168e-07,0.00038643
0.093436,0.3748,0.37259,0.37549,0.0001965,0.629,0.12199,2.2404e-07,0.00039279
0.094241,0.37479,0.37259,0.3755,0.00019971,0.62702,0.12398,2.3146e-07,0.00039918
0.095047,0.37479,0.37259,0.3755,0.00020293,0.62502,0.12598,2.3905e-07,0.00040562
0.095852,0.37479,0.37259,0.3755,0.00020617,0.62302,0.12799,2.4683e-07,0.0004121
0.096658,0.37478,0.37259,0.37551,0.00020944,0.621,0.13002,2.5479e-07,0.00041862
0.097463,0.37478,0.37259,0.37551,0.00021272,0.61897,0.13206,2.6294e-07,0.00042518
0.098269,0.37478,0.37259,0.37551,0.00021603,0.61692,0.13411,2.7128e-07,0.00043178
0.099074,0.37478,0.37259,0.37552,0.00021935,0.61486,0.13617,2.7981e-07,0.00043842
0.09988,0.37477,0.37259,0.37552,0.00022269,0.61279,0.13824,2.8853e-07,0.0004451
0.10069,0.37477,0.37259,0.37552,0.00022606,0.61071,0.14033,2.9746e-07,0.00045182
0.10149,0.37476,0.37259,0.37553,0.00022944,0.60862,0.14243,3.0658e-07,0.00045857
0.1023,0.37476,0.37259,0.37553,0.00023284,0.60651,0.14454,3.1591e-07,0.00046537
0.1031,0.37476,0.37259,0.37553,0.00023626,0.6044,0.14667,3.2544e-07,0.0004722
0.10391,0.37475,0.37259,0.37553,0.0002397,0.60227,0.1488,3.3518e-07,0.00047907
0.10471,0.37475,0.37259,0.37554,0.00024316,0.60013,0.15095,3.4513e-07,0.00048598
0.10552,0.37475,0.37259,0.37554,0.00024664,0.59797,0.15311,3.553e-07,0.00049292
0.10632,0.37474,0.37259,0.37554,0.00025013,0.59581,0.15527,3.6568e-07,0.0004999
0.10713,0.37474,0.37259,0.37555,0.00025365,0.59364,0.15746,3.7628e-07,0.00050692
0.10793,0.37474,0.37259,0.37555,0.00025718,0.59145,0.15965,3.871e-07,0.00051397
0.10874,0.37473,0.37259,0.37555,0.00026073,0.58925,0.16185,3.9815e-07,0.00052106
0.10955,0.37473,0.37259,0.37555,0.0002643,0.58704,0.16406,4.0942e-07,0.00052818
0.11035,0.37473,0.37259,0.37556,0.00026788,0.58483,0.16629,4.2092e-07,0.00053534
0.11116,0.37472,0.37259,0.37556,0.00027148,0.5826,0.16852,4.3265e-07,0.00054253
0.11196,0.37472,0.37259,0.37556,0.0002751,0.58036,0.17077,4.4462e-07,0.00054976
0.11277,0.37472,0.37259,0.37556,0.00027874,0.5781,0.17303,4.5682e-07,0.00055702
0.11357,0.37471,0.37259,0.37557,0.00028239,0.57584,0.17529,4.6927e-07,0.00056431
0.11438,0.37471,0.37259,0.37557,0.00028606,0.57357,0.17757,4.8196e-07,0.00057164
0.11518,0.3747,0.37259,0.37557,0.00028975,0.57129,0.17986,4.9489e-07,0.000579
0.11599,0.3747,0.37259,0.37557,0.00029345,0.569,0.18215,5.0807e-07,0.00058639
0.11679,0.3747,0.37259,0.37558,0.00029716,0.5667,0.18446,5.215e-07,0.00059381
0.1176,0.37469,0.37259,0.37558,0.0003009,0.56438,0.18678,5.3518e-07,0.00060126
0.11841,0.37469,0.37259,0.37558,0.00030465,0.56206,0.1891,5.4912e-07,0.00060874
0.11921,0.37469,0.37259,0.37558,0.00030841,0.55973,0.19144,5.6332e-07,0.00061626
0.12002,0.37468,0.37259,0.37559,0.00031219,0.55739,0.19378,5.7778e-07,0.0006238
0.12082,0.37468,0.37259,0.37559,0.00031598,0.55504,0.19614,5.925e-07,0.00063138
0.12163,0.37467,0.37259,0.37559,0.00031979,0.55268,0.1985,6.0749e-07,0.00063898
0.12243,0.37467,0.37259,0.37559,0.00032362,0.55031,0.20087,6.2275e-07,0.00064661
0.12324,0.37467,0.37259,0.3756,0.00032746,0.54794,0.20326,6.3828e-07,0.00065427
0.12404,0.37466,0.37259,0.3756,0.00033131,0.54555,0.20565,6.5408e-07,0.00066196
0.12485,0.37466,0.37259,0.3756,0.00033518,0.54316,0.20804,6.7016e-07,0.00066968
0.12565,0.37466,0.37259,0.3756,0.00033906,0.54075,0.21045,6.8651e-07,0.00067742
0.12646,0.37465,0.37259,0.3756,0.00034295,0.53834,0.21287,7.0315e-07,0.0006852
0.12727,0.37465,0.37259,0.37561,0.00034686,0.53592,0.21529,7.2008e-07,0.00069299
0.12807,0.37464,0.37259,0.37561,0.00035078,0.53349,0.21772,7.3729e-07,0.00070082
0.12888,0.37464,0.37259,0.37561,0.00035471,0.53106,0.22017,7.5479e-07,0.00070867
0.12968,0.37464,0.37259,0.37561,0.00035866,0.52861,0.22261,7.7258e-07,0.00071654
0.13049,0.37463,0.37259,0.37561,0.00036262,0.52616,0.22507,7.9066e-07,0.00072444
0.13129,0.37463,0.37259,0.37562,0.00036659,0.5237,0.22753,8.0904e-07,0.00073237
0.1321,0.37462,0.37259,0.37562,0.00037057,0.52123,0.23001,8.2773e-07,0.00074032
0.1329,0.37462,0.37259,0.37562,0.00037457,0.51876,0.23248,8.4671e-07,0.00074829
0.13371,0.37462,0.37259,0.37562,0.00037858,0.51627,0.23497,8.66e-07,0.00075629
0.13452,0.37461,0.37259,0.37562,0.0003826,0.51378,0.23746,8.8559e-07,0.0007643
0.13532,0.37461,0.37259,0.37563,0.00038663,0.51129,0.23996,9.0549e-07,0.00077235
0.13613,0.3746,0.37259,0.37563,0.00039067,0.50878,0.24247,9.2571e-07,0.00078041
0.13693,0.3746,0.37259,0.37563,0.00039472,0.50627,0.24499,9.4623e-07,0.0007885
0.13774,0.3746,0.37259,0.37563,0.00039878,0.50375,0.24751,9.6708e-07,0.0007966
0.13854,0.37459,0.37259,0.37563,0.00040286,0.50123,0.25003,9.8824e-07,0.00080473
0.13935,0.37459,0.37259,0.37563,0.00040694,0.4987,0.25257,1.0097e-06,0.00081288
0.14015,0.37458,0.37259,0.37564,0.00041104,0.49616,0.25511,1.0315e-06,0.00082104
0.14096,0.37458,0.37259,0.37564,0.00041514,0.49362,0.25765,1.0537e-06,0.00082923
0.14176,0.37458,0.37259,0.37564,0.00041926,0.49107,0.26021,1.0761e-06,0.00083744
0.14257,0.37457,0.37259,0.37564,0.00042338,0.48852,0.26276,1.0989e-06,0.00084566
0.14338,0.37457,0.37259,0.37564,0.00042751,0.48595,0.26533,1.1221e-06,0.00085391
0.14418,0.37456,0.37259,0.37564,0.00043166,0.48339,0.2679,1.1455e-06,0.00086217
0.14499,0.37456,0.37259,0.37564,0.00043581,0.48082,0.27047,1.1693e-06,0.00087045
0.14579,0.37455,0.37259,0.37565,0.00043997,0.47824,0.27305,1.1934e-06,0.00087874
0.1466,0.37455,0.37259,0.37565,0.00044414,0.47565,0.27564,1.2179e-06,0.00088706
0.1474,0.37455,0.37259,0.37565,0.00044831,0.47307,0.27823,1.2427e-06,0.00089539
0.14821,0.37454,0.37259,0.37565,0.0004525,0.47047,0.28082,1.2679e-06,0.00090373
0.14901,0.37454,0.37259,0.37565,0.00045669,0.46788,0.28343,1.2934e-06,0.00091209
0.14982,0.37453,0.37259,0.37565,0.00046089,0.46527,0.28603,1.3193e-06,0.00092047
0.15062,0.37453,0.37259,0.37565,0.0004651,0.46267,0.28864,1.3455e-06,0.00092885
0.15143,0.37453,0.37259,0.37565,0.00046931,0.46005,0.29125,1.3721e-06,0.00093726
0.15224,0.37452,0.37259,0.37565,0.00047354,0.45744,0.29387,1.399e-06,0.00094567
0.15304,0.37452,0.37259,0.37566,0.00047777,0.45482,0.29649,1.4263e-06,0.00095411
0.15385,0.37451,0.37259,0.37566,0.000482,0.45219,0.29912,1.454e-06,0.00096255
0.15465,0.37451,0.37259,0.37566,0.00048624,0.44956,0.30175,1.482e-06,0.000971
0.15546,0.3745,0.37259,0.37566,0.00049049,0.44693,0.30439,1.5104e-06,0.00097947
0.15626,0.3745,0.37259,0.37566,0.00049474,0.4443,0.30702,1.5391e-06,0.00098795
0.15707,0.3745,0.37259,0.37566,0.000499,0.44166,0.30966,1.5682e-06,0.00099644
0.15787,0.37449,0.37259,0.37566,0.00050327,0.43901,0.31231,1.5977e-06,0.0010049
0.15868,0.37449,0.37259,0.37566,0.00050754,0.43637,0.31496,1.6276e-06,0.0010134
0.15949,0.37448,0.37259,0.37566,0.00051181,0.43372,0.31761,1.6578e-06,0.001022
0.16029,0.37448,0.37259,0.37566,0.00051609,0.43107,0.32026,1.6884e-06,0.0010305
0.1611,0.37447,0.37259,0.37566,0.00052038,0.42841,0.32292,1.7194e-06,0.001039
0.1619,0.37447,0.37259,0.37566,0.00052467,0.42575,0.32558,1.7508e-06,0.0010476
0.16271,0.37447,0.37259,0.37567,0.00052896,0.42309,0.32824,1.7826e-06,0.0010561
0.16351,0.37446,0.37259,0.37567,0.00053326,0.42043,0.3309,1.8147e-06,0.0010647
0.16432,0.37446,0.37259,0.37567,0.00053756,0.41776,0.33357,1.8472e-06,0.0010733
0.16512,0.37445,0.37259,0.37567,0.00054186,0.4151,0.33624,1.8801e-06,0.0010818
0.16593,0.37445,0.37259,0.37567,0.00054617,0.41243,0.33891,1.9134e-06,0.0010904
0.16673,0.37444,0.37259,0.37567,0.00055048,0.40975,0.34158,1.9471e-06,0.001099
0.16754,0.37444,0.37259,0.37567,0.00055479,0.40708,0.34426,1.9812e-06,0.0011076
0.16835,0.37444,0.37259,0.37567,0.00055911,0.40441,0.34693,2.0157e-06,0.0011162
0.16915,0.37443,0.37259,0.37567,0.00056343,0.40173,0.34961,2.0505e-06,0.0011248
0.16996,0.37443,0.37259,0.37567,0.00056775,0.39905,0.35229,2.0858e-06,0.0011334
0.17076,0.37442,0.37259,0.37567,0.00057207,0.39637,0.35497,2.1215e-06,0.001142
0.17157,0.37442,0.37259,0.37567,0.0005764,0.39369,0.35765,2.1576e-06,0.0011506
0.17237,0.37441,0.37259,0.37567,0.00058072,0.39101,0.36033,2.194e-06,0.0011593
0.17318,0.37441,0.37259,0.37567,0.00058505,0.38833,0.36301,2.2309e-06,0.0011679
0.17398,0.37441,0.37259,0.37567,0.00058938,0.38565,0.36569,2.2682e-06,0.0011765
0.17479,0.3744,0.37259,0.37567,0.00059371,0.38296,0.36838,2.3059e-06,0.0011851
0.17559,0.3744,0.37259,0.37567,0.00059804,0.38028,0.37106,2.3439e-06,0.0011937
0.1764,0.37439,0.37259,0.37567,0.00060237,0.3776,0.37375,2.3824e-06,0.0012024
0.17721,0.37439,0.37259,0.37567,0.0006067,0.37491,0.37643,2.4214e-06,0.001211
0.17801,0.37438,0.37259,0.37567,0.00061103,0.37223,0.37911,2.4607e-06,0.0012196
0.17882,0.37438,0.37259,0.37567,0.00061536,0.36955,0.3818,2.5004e-06,0.0012282
0.17962,0.37438,0.37259,0.37567,0.00061969,0.36686,0.38448,2.5405e-06,0.0012368
0.18043,0.37437,0.37259,0.37567,0.00062402,0.36418,0.38716,2.5811e-06,0.0012455
0.18123,0.37437,0.37259,0.37567,0.00062835,0.3615,0.38985,2.6221e-06,0.0012541
0.18204,0.37436,0.37259,0.37567,0.00063267,0.35881,0.39253,2.6635e-06,0.0012627
0.18284,0.37436,0.37259,0.37567,0.000637,0.35613,0.39521,2.7053e-06,0.0012713
0.18365,0.37435,0.37259,0.37567,0.00064132,0.35345,0.39789,2.7475e-06,0.0012799
0.18445,0.37435,0.37259,0.37567,0.00064564,0.35077,0.40057,2.7902e-06,0.0012885
0.18526,0.37434,0.37259,0.37567,0.00064996,0.3481,0.40324,2.8332e-06,0.0012971
0.18607,0.37434,0.37259,0.37567,0.00065428,0.34542,0.40592,2.8767e-06,0.0013057
0.18687,0.37434,0.37259,0.37567,0.0006586,0.34274,0.40859,2.9206e-06,0.0013143
0.18768,0.37433,0.37259,0.37567,0.00066291,0.34007,0.41126,2.965e-06,0.0013229
0.18848,0.37433,0.37259,0.37567,0.00066722,0.3374,0.41393,3.0097e-06,0.0013314
0.18929,0.37432,0.37259,0.37567,0.00067153,0.33473,0.4166,3.0549e-06,0.00134
0.19009,0.37432,0.37259,0.37567,0.00067583,0.33206,0.41927,3.1005e-06,0.0013486
0.1909,0.37431,0.37259,0.37567,0.00068013,0.3294,0.42193,3.1466e-06,0.0013571
0.1917,0.37431,0.37259,0.37567,0.00068443,0.32674,0.4246,3.193e-06,0.0013657
0.19251,0.37431,0.37259,0.37566,0.00068872,0.32407,0.42725,3.2399e-06,0.0013742
0.19332,0.3743,0.37259,0.37566,0.00069301,0.32142,0.42991,3.2872e-06,0.0013827
0.19412,0.3743,0.37259,0.37566,0.00069729,0.31876,0.43256,3.335e-06,0.0013913
0.19493,0.37429,0.37259,0.37566,0.00070157,0.31611,0.43522,3.3832e-06,0.0013998
0.19573,0.37429,0.37259,0.37566,0.00070585,0.31346,0.43786,3.4318e-06,0.0014083
0.19654,0.37428,0.37259,0.37566,0.00071012,0.31081,0.44051,3.4808e-06,0.0014168
0.19734,0.37428,0.37259,0.37566,0.00071438,0.30817,0.44315,3.5303e-06,0.0014252
0.19815,0.37428,0.37259,0.37566,0.00071864,0.30553,0.44579,3.5802e-06,0.0014337
0.19895,0.37427,0.37259,0.37566,0.00072289,0.3029,0.44842,3.6305e-06,0.0014422
0.19976,0.37427,0.37259,0.37566,0.00072714,0.30026,0.45105,3.6813e-06,0.0014506
0.20056,0.37426,0.37259,0.37566,0.00073138,0.29764,0.45368,3.7325e-06,0.001459
0.20137,0.37426,0.37259,0.37566,0.00073561,0.29501,0.4563,3.7841e-06,0.0014674
0.20218,0.37426,0.37259,0.37565,0.00073984,0.29239,0.45892,3.8361e-06,0.0014758
0.20298,0.37425,0.37259,0.37565,0.00074406,0.28978,0.46153,3.8886e-06,0.0014842
0.20379,0.37425,0.37259,0.37565,0.00074828,0.28716,0.46414,3.9416e-06,0.0014926
0.20459,0.37424,0.37259,0.37565,0.00075248,0.28456,0.46674,3.9949e-06,0.001501
0.2054,0.37424,0.37259,0.37565,0.00075668,0.28196,0.46934,4.0487e-06,0.0015093
0.2062,0.37423,0.37259,0.37565,0.00076087,0.27936,0.47194,4.1029e-06,0.0015176
0.20701,0.37423,0.37259,0.37565,0.00076506,0.27676,0.47453,4.1576e-06,0.001526
0.20781,0.37423,0.37259,0.37565,0.00076923,0.27418,0.47711,4.2127e-06,0.0015343
0.20862,0.37422,0.37259,0.37564,0.0007734,0.27159,0.47969,4.2682e-06,0.0015425
0.20942,0.37422,0.37259,0.37564,0.00077756,0.26902,0.48227,4.3241e-06,0.0015508
0.21023,0.37421,0.37259,0.37564,0.00078171,0.26645,0.48484,4.3805e-06,0.001559
0.21104,0.37421,0.37259,0.37564,0.00078585,0.26388,0.4874,4.4373e-06,0.0015673
0.21184,0.37421,0.37259,0.37564,0.00078998,0.26132,0.48996,4.4946e-06,0.0015755
0.21265,0.3742,0.37259,0.37564,0.0007941,0.25876,0.49251,4.5522e-06,0.0015837
0.21345,0.3742,0.37259,0.37564,0.00079822,0.25622,0.49506,4.6103e-06,0.0015918
0.21426,0.37419,0.37259,0.37563,0.00080232,0.25367,0.4976,4.6689e-06,0.0016
0.21506,0.37419,0.37259,0.37563,0.00080641,0.25114,0.50013,4.7278e-06,0.0016081
0.21587,0.37418,0.37259,0.37563,0.0008105,0.24861,0.50266,4.7872e-06,0.0016162
0.21667,0.37418,0.37259,0.37563,0.00081457,0.24608,0.50518,4.847e-06,0.0016243
0.21748,0.37418,0.37259,0.37563,0.00081863,0.24356,0.50769,4.9073e-06,0.0016324
0.21829,0.37417,0.37259,0.37563,0.00082268,0.24105,0.5102,4.9679e-06,0.0016404
0.21909,0.37417,0.37259,0.37562,0.00082672,0.23855,0.5127,5.029e-06,0.0016484
0.2199,0.37416,0.37259,0.37562,0.00083075,0.23605,0.51519,5.0906e-06,0.0016564
0.2207,0.37416,0.37259,0.37562,0.00083477,0.23357,0.51768,5.1525e-06,0.0016644
0.22151,0.37416,0.37259,0.37562,0.00083878,0.23108,0.52016,5.2149e-06,0.0016723
0.22231,0.37415,0.37259,0.37562,0.00084277,0.22861,0.52263,5.2777e-06,0.0016803
0.22312,0.37415,0.37259,0.37562,0.00084675,0.22614,0.52509,5.3409e-06,0.0016882
0.22392,0.37414,0.37259,0.37561,0.00085072,0.22368,0.52755,5.4045e-06,0.001696
0.22473,0.37414,0.37259,0.37561,0.00085468,0.22123,0.52999,5.4685e-06,0.0017039
0.22553,0.37414,0.37259,0.37561,0.00085862,0.21879,0.53243,5.533e-06,0.0017117
0.22634,0.37413,0.37259,0.37561,0.00086256,0.21635,0.53487,5.5979e-06,0.0017195
0.22715,0.37413,0.37259,0.37561,0.00086648,0.21392,0.53729,5.6632e-06,0.0017273
0.22795,0.37413,0.37259,0.3756,0.00087038,0.2115,0.5397,5.7289e-06,0.001735
0.22876,0.37412,0.37259,0.3756,0.00087427,0.20909,0.54211,5.7951e-06,0.0017428
0.22956,0.37412,0.37259,0.3756,0.00087815,0.20669,0.54451,5.8616e-06,0.0017504
0.23037,0.37411,0.37259,0.3756,0.00088202,0.20429,0.5469,5.9286e-06,0.0017581
0.23117,0.37411,0.37259,0.37559,0.00088587,0.20191,0.54928,5.9959e-06,0.0017657
0.23198,0.37411,0.37259,0.37559,0.0008897,0.19953,0.55165,6.0637e-06,0.0017733
0.23278,0.3741,0.37259,0.37559,0.00089353,0.19716,0.55402,6.1319e-06,0.0017809
0.23359,0.3741,0.37259,0.37559,0.00089733,0.19481,0.55637,6.2004e-06,0.0017885
0.23439,0.37409,0.37259,0.37559,0.00090113,0.19246,0.55871,6.2694e-06,0.001796
0.2352,0.37409,0.37259,0.37558,0.0009049,0.19012,0.56105,6.3388e-06,0.0018035
0.23601,0.37409,0.37259,0.37558,0.00090867,0.18779,0.56337,6.4086e-06,0.0018109
0.23681,0.37408,0.37259,0.37558,0.00091241,0.18547,0.56569,6.4788e-06,0.0018183
0.23762,0.37408,0.37259,0.37558,0.00091614,0.18315,0.568,6.5494e-06,0.0018257
0.23842,0.37408,0.37259,0.37557,0.00091986,0.18085,0.57029,6.6203e-06,0.0018331
0.23923,0.37407,0.37259,0.37557,0.00092356,0.17856,0.57258,6.6917e-06,0.0018404
0.24003,0.37407,0.37259,0.37557,0.00092724,0.17628,0.57486,6.7635e-06,0.0018477
0.24084,0.37407,0.37259,0.37557,0.00093091,0.17401,0.57712,6.8356e-06,0.001855
0.24164,0.37406,0.37259,0.37556,0.00093456,0.17175,0.57938,6.9082e-06,0.0018622
0.24245,0.37406,0.37259,0.37556,0.00093819,0.1695,0.58162,6.9811e-06,0.0018694
0.24325,0.37405,0.37259,0.37556,0.00094181,0.16726,0.58386,7.0544e-06,0.0018766
0.24406,0.37405,0.37259,0.37556,0.00094541,0.16503,0.58608,7.1281e-06,0.0018837
0.24487,0.37405,0.37259,0.37555,0.00094899,0.16281,0.58829,7.2021e-06,0.0018908
0.24567,0.37404,0.37259,0.37555,0.00095256,0.1606,0.5905,7.2765e-06,0.0018978
0.24648,0.37404,0.37259,0.37555,0.00095611,0.15841,0.59269,7.3514e-06,0.0019049
0.24728,0.37404,0.37259,0.37554,0.00095964,0.15622,0.59487,7.4265e-06,0.0019118
0.24809,0.37403,0.37259,0.37554,0.00096315,0.15405,0.59704,7.5021e-06,0.0019188
0.24889,0.37403,0.37259,0.37554,0.00096664,0.15188,0.59919,7.578e-06,0.0019257
0.2497,0.37403,0.37259,0.37554,0.00097012,0.14973,0.60134,7.6543e-06,0.0019326
0.2505,0.37402,0.37259,0.37553,0.00097357,0.14759,0.60347,7.7309e-06,0.0019394
0.25131,0.37402,0.37259,0.37553,0.00097701,0.14547,0.60559,7.8079e-06,0.0019462
0.25212,0.37402,0.37259,0.37553,0.00098043,0.14335,0.60771,7.8853e-06,0.001953
0.25292,0.37401,0.37259,0.37552,0.00098383,0.14124,0.6098,7.963e-06,0.0019597
0.25373,0.37401,0.37259,0.37552,0.00098721,0.13915,0.61189,8.041e-06,0.0019664
0.25453,0.37401,0.37259,0.37552,0.00099058,0.13707,0.61397,8.1195e-06,0.001973
0.25534,0.374,0.37259,0.37551,0.00099392,0.135,0.61603,8.1982e-06,0.0019796
0.25614,0.374,0.37259,0.37551,0.00099724,0.13295,0.61808,8.2773e-06,0.0019862
0.25695,0.374,0.37259,0.37551,0.0010005,0.1309,0.62012,8.3567e-06,0.0019927
0.25775,0.37399,0.37259,0.37551,0.0010038,0.12887,0.62214,8.4365e-06,0.0019992
0.25856,0.37399,0.37259,0.3755,0.0010071,0.12685,0.62415,8.5166e-06,0.0020057
0.25936,0.37399,0.37259,0.3755,0.0010103,0.12485,0.62615,8.597e-06,0.0020121
0.26017,0.37398,0.37259,0.3755,0.0010136,0.12285,0.62814,8.6778e-06,0.0020184
0.26098,0.37398,0.37259,0.37549,0.0010168,0.12087,0.63011,8.7589e-06,0.0020247
0.26178,0.37398,0.37259,0.37549,0.0010199,0.11891,0.63207,8.8403e-06,0.002031
0.26259,0.37397,0.37259,0.37549,0.0010231,0.11695,0.63402,8.922e-06,0.0020373
0.26339,0.37397,0.37259,0.37548,0.0010262,0.11501,0.63595,9.0041e-06,0.0020434
0.2642,0.37397,0.37259,0.37548,0.0010293,0.11308,0.63788,9.0864e-06,0.0020496
0.265,0.37396,0.37259,0.37548,0.0010324,0.11117,0.63978,9.1691e-06,0.0020557
0.26581,0.37396,0.37259,0.37547,0.0010355,0.10927,0.64168,9.252e-06,0.0020618
0.26661,0.37396,0.37259,0.37547,0.0010386,0.10738,0.64356,9.3353e-06,0.0020678
0.26742,0.37396,0.37259,0.37547,0.0010416,0.10551,0.64542,9.4189e-06,0.0020738
0.26822,0.37395,0.37259,0.37546,0.0010446,0.10365,0.64728,9.5027e-06,0.0020797
0.26903,0.37395,0.37259,0.37546,0.0010476,0.1018,0.64911,9.5869e-06,0.0020856
0.26984,0.37395,0.37259,0.37546,0.0010505,0.099972,0.65094,9.6713e-06,0.0020914
0.27064,0.37394,0.37259,0.37545,0.0010535,0.098154,0.65275,9.756e-06,0.0020972
0.27145,0.37394,0.37259,0.37545,0.0010564,0.096351,0.65455,9.841e-06,0.002103
0.27225,0.37394,0.37259,0.37544,0.0010593,0.094562,0.65633,9.9263e-06,0.0021087
0.27306,0.37394,0.37259,0.37544,0.0010622,0.092787,0.65809,1.0012e-05,0.0021143
0.27386,0.37393,0.37259,0.37544,0.001065,0.091027,0.65985,1.0098e-05,0.0021199
0.27467,0.37393,0.37259,0.37543,0.0010678,0.089281,0.66159,1.0184e-05,0.0021255
0.27547,0.37393,0.37259,0.37543,0.0010706,0.08755,0.66331,1.027e-05,0.002131
0.27628,0.37392,0.37259,0.37543,0.0010734,0.085834,0.66502,1.0357e-05,0.0021365
0.27709,0.37392,0.37259,0.37542,0.0010762,0.084133,0.66671,1.0443e-05,0.0021419
0.27789,0.37392,0.37259,0.37542,0.0010789,0.082446,0.66839,1.0531e-05,0.0021473
0.2787,0.37392,0.37259,0.37542,0.0010816,0.080774,0.67006,1.0618e-05,0.0021526
0.2795,0.37391,0.37259,0.37541,0.0010843,0.079118,0.6717,1.0705e-05,0.0021579
0.28031,0.37391,0.37259,0.37541,0.0010869,0.077477,0.67334,1.0793e-05,0.0021631
0.28111,0.37391,0.37259,0.3754,0.0010896,0.07585,0.67496,1.0881e-05,0.0021683
0.28192,0.37391,0.37259,0.3754,0.0010922,0.07424,0.67656,1.097e-05,0.0021734
0.28272,0.3739,0.37259,0.3754,0.0010948,0.072644,0.67815,1.1058e-05,0.0021785
0.28353,0.3739,0.37259,0.37539,0.0010973,0.071064,0.67972,1.1147e-05,0.0021835
0.28433,0.3739,0.37259,0.37539,0.0010999,0.0695,0.68128,1.1236e-05,0.0021885
0.28514,0.3739,0.37259,0.37538,0.0011024,0.067951,0.68282,1.1325e-05,0.0021934
0.28595,0.37389,0.37259,0.37538,0.0011049,0.066418,0.68434,1.1414e-05,0.0021983
0.28675,0.37389,0.37259,0.37538,0.0011073,0.064901,0.68585,1.1504e-05,0.0022031
0.28756,0.37389,0.37259,0.37537,0.0011097,0.0634,0.68734,1.1593e-05,0.0022079
0.28836,0.37389,0.37259,0.37537,0.0011122,0.061915,0.68882,1.1683e-05,0.0022126
0.28917,0.37388,0.37259,0.37536,0.0011145,0.060445,0.69028,1.1773e-05,0.0022173
0.28997,0.37388,0.37259,0.37536,0.0011169,0.058992,0.69173,1.1864e-05,0.0022219
0.29078,0.37388,0.37259,0.37536,0.0011192,0.057555,0.69316,1.1954e-05,0.0022265
0.29158,0.37388,0.37259,0.37535,0.0011215,0.056135,0.69457,1.2045e-05,0.002231
0.29239,0.37387,0.37259,0.37535,0.0011238,0.05473,0.69597,1.2136e-05,0.0022355
0.29319,0.37387,0.37259,0.37534,0.001126,0.053342,0.69735,1.2226e-05,0.0022399
0.294,0.37387,0.37259,0.37534,0.0011283,0.051971,0.69871,1.2318e-05,0.0022442
0.29481,0.37387,0.37259,0.37534,0.0011305,0.050616,0.70006,1.2409e-05,0.0022485
0.29561,0.37387,0.37259,0.37533,0.0011326,0.049277,0.70139,1.25e-05,0.0022528
0.29642,0.37386,0.37259,0.37533,0.0011348,0.047956,0.7027,1.2592e-05,0.002257
0.29722,0.37386,0.37259,0.37532,0.0011369,0.046651,0.704,1.2684e-05,0.0022611
0.29803,0.37386,0.37259,0.37532,0.001139,0.045363,0.70527,1.2775e-05,0.0022652
0.29883,0.37386,0.37259,0.37531,0.0011411,0.044092,0.70654,1.2867e-05,0.0022693
0.29964,0.37386,0.37259,0.37531,0.0011431,0.042838,0.70778,1.2959e-05,0.0022732
0.30044,0.37385,0.37259,0.37531,0.0011451,0.0416,0.70901,1.3052e-05,0.0022772
0.30125,0.37385,0.37259,0.3753,0.0011471,0.04038,0.71022,1.3144e-05,0.002281
0.30206,0.37385,0.37259,0.3753,0.001149,0.039177,0.71142,1.3236e-05,0.0022849
0.30286,0.37385,0.37259,0.37529,0.001151,0.037991,0.71259,1.3329e-05,0.0022886
0.30367,0.37385,0.37259,0.37529,0.0011529,0.036823,0.71375,1.3421e-05,0.0022923
0.30447,0.37384,0.37259,0.37528,0.0011547,0.035672,0.7149,1.3514e-05,0.002296
0.30528,0.37384,0.37259,0.37528,0.0011566,0.034538,0.71602,1.3607e-05,0.0022996
0.30608,0.37384,0.37259,0.37528,0.0011584,0.033422,0.71713,1.37e-05,0.0023031
0.30689,0.37384,0.37259,0.37527,0.0011602,0.032323,0.71822,1.3793e-05,0.0023066
0.30769,0.37384,0.37259,0.37527,0.0011619,0.031241,0.71929,1.3886e-05,0.00231
0.3085,0.37384,0.37259,0.37526,0.0011637,0.030178,0.72035,1.3979e-05,0.0023134
0.3093,0.37383,0.37259,0.37526,0.0011654,0.029132,0.72138,1.4072e-05,0.0023167
0.31011,0.37383,0.37259,0.37525,0.0011671,0.028103,0.7224,1.4165e-05,0.00232
0.31092,0.37383,0.37259,0.37525,0.0011687,0.027093,0.72341,1.4258e-05,0.0023232
0.31172,0.37383,0.37259,0.37524,0.0011703,0.0261,0.72439,1.4351e-05,0.0023263
0.31253,0.37383,0.37259,0.37524,0.0011719,0.025125,0.72536,1.4445e-05,0.0023294
0.31333,0.37383,0.37259,0.37524,0.0011735,0.024168,0.7263,1.4538e-05,0.0023324
0.31414,0.37382,0.37259,0.37523,0.001175,0.023229,0.72723,1.4631e-05,0.0023354
0.31494,0.37382,0.37259,0.37523,0.0011765,0.022308,0.72815,1.4725e-05,0.0023383
0.31575,0.37382,0.37259,0.37522,0.001178,0.021405,0.72904,1.4818e-05,0.0023411
0.31655,0.37382,0.37259,0.37522,0.0011794,0.020521,0.72991,1.4912e-05,0.0023439
0.31736,0.37382,0.37259,0.37521,0.0011808,0.019654,0.73077,1.5005e-05,0.0023467
0.31816,0.37382,0.37259,0.37521,0.0011822,0.018806,0.73161,1.5098e-05,0.0023494
0.31897,0.37382,0.37259,0.3752,0.0011836,0.017975,0.73243,1.5192e-05,0.002352
0.31978,0.37382,0.37259,0.3752,0.0011849,0.017164,0.73324,1.5285e-05,0.0023545
0.32058,0.37381,0.37259,0.37519,0.0011862,0.01637,0.73402,1.5378e-05,0.002357
0.32139,0.37381,0.37259,0.37519,0.0011875,0.015595,0.73479,1.5472e-05,0.0023595
0.32219,0.37381,0.37259,0.37519,0.0011887,0.014838,0.73553,1.5565e-05,0.0023619
0.323,0.37381,0.37259,0.37518,0.0011899,0.0141,0.73626,1.5658e-05,0.0023642
0.3238,0.37381,0.37259,0.37518,0.0011911,0.01338,0.73697,1.5751e-05,0.0023665
0.32461,0.37381,0.37259,0.37517,0.0011923,0.012679,0.73766,1.5844e-05,0.0023687
0.32541,0.37381,0.37259,0.37517,0.0011934,0.011996,0.73834,1.5937e-05,0.0023708
0.32622,0.37381,0.37259,0.37516,0.0011945,0.011332,0.73899,1.603e-05,0.0023729
0.32702,0.37381,0.37259,0.37516,0.0011955,0.010686,0.73963,1.6123e-05,0.0023749
0.32783,0.3738,0.37259,0.37515,0.0011966,0.01006,0.74025,1.6216e-05,0.0023769
0.32864,0.3738,0.37259,0.37515,0.0011976,0.0094514,0.74085,1.6309e-05,0.0023788
0.32944,0.3738,0.37259,0.37514,0.0011985,0.008862,0.74143,1.6401e-05,0.0023807
0.33025,0.3738,0.37259,0.37514,0.0011995,0.0082913,0.74199,1.6494e-05,0.0023825
0.33105,0.3738,0.37259,0.37513,0.0012004,0.0077394,0.74253,1.6586e-05,0.0023842
0.33186,0.3738,0.37259,0.37513,0.0012013,0.0072064,0.74305,1.6679e-05,0.0023859
0.33266,0.3738,0.37259,0.37513,0.0012021,0.0066921,0.74356,1.6771e-05,0.0023875
0.33347,0.3738,0.37259,0.37512,0.0012029,0.0061968,0.74404,1.6863e-05,0.002389
0.33427,0.3738,0.37259,0.37512,0.0012037,0.0057203,0.74451,1.6955e-05,0.0023905
0.33508,0.3738,0.37259,0.37511,0.0012045,0.0052628,0.74496,1.7047e-05,0.002392
0.33589,0.3738,0.37259,0.37511,0.0012052,0.0048241,0.74539,1.7138e-05,0.0023933
0.33669,0.3738,0.37259,0.3751,0.0012059,0.0044045,0.7458,1.723e-05,0.0023946
0.3375,0.37379,0.37259,0.3751,0.0012066,0.0040038,0.74619,1.7321e-05,0.0023959
0.3383,0.37379,0.37259,0.37509,0.0012072,0.0036222,0.74656,1.7412e-05,0.0023971
0.33911,0.37379,0.37259,0.37509,0.0012078,0.0032596,0.74691,1.7503e-05,0.0023982
0.33991,0.37379,0.37259,0.37508,0.0012084,0.002916,0.74725,1.7594e-05,0.0023993
0.34072,0.37379,0.37259,0.37508,0.001209,0.0025914,0.74756,1.7685e-05,0.0024003
0.34152,0.37379,0.37259,0.37507,0.0012095,0.002286,0.74786,1.7776e-05,0.0024012
0.34233,0.37379,0.37259,0.37507,0.00121,0.0019996,0.74814,1.7866e-05,0.0024021
0.34313,0.37379,0.37259,0.37506,0.0012104,0.0017324,0.74839,1.7956e-05,0.0024029
0.34394,0.37379,0.37259,0.37506,0.0012109,0.0014843,0.74863,1.8046e-05,0.0024037
0.34475,0.37379,0.37259,0.37505,0.0012113,0.0012553,0.74885,1.8135e-05,0.0024044
0.34555,0.37379,0.37259,0.37505,0.0012116,0.0010454,0.74905,1.8225e-05,0.002405
0.34636,0.37379,0.37259,0.37504,0.001212,0.00085472,0.74923,1.8314e-05,0.0024056
0.34716,0.37379,0.37259,0.37504,0.0012123,0.00068319,0.7494,1.8403e-05,0.0024061
0.34797,0.37379,0.37259,0.37503,0.0012125,0.00053084,0.74954,1.8492e-05,0.0024066
0.34877,0.37379,0.37259,0.37503,0.0012128,0.00039767,0.74966,1.858e-05,0.002407
0.34958,0.37379,0.37259,0.37502,0.001213,0.00028369,0.74977,1.8669e-05,0.0024073
0.35038,0.37379,0.37259,0.37502,0.0012132,0.00018891,0.74985,1.8757e-05,0.0024076
0.35119,0.37379,0.37259,0.37502,0.0012133,0.00011333,0.74992,1.8844e-05,0.0024078
0.35199,0.37379,0.37259,0.37501,0.0012134,5.6951e-05,0.74996,1.8932e-05,0.0024079
0.3528,0.37379,0.37259,0.37501,0.0012135,1.978e-05,0.74999,1.9019e-05,0.002408
0.35361,0.37379,0.37259,0.375,0.0012136,1.8178e-06,0.75,1.9106e-05,0.002408
0.35441,0.37379,0.37259,0.375,0.0012136,3.0658e-06,0.74999,1.9192e-05,0.002408
0.35522,0.37379,0.37259,0.37499,0.0012136,2.3524e-05,0.74996,1.9279e-05,0.0024079
0.35602,0.37379,0.37259,0.37499,0.0012136,6.3191e-05,0.74991,1.9365e-05,0.0024077
0.35683,0.37379,0.37259,0.37498,0.0012135,0.00012206,0.74984,1.945e-05,0.0024075
0.35763,0.37379,0.37259,0.37498,0.0012134,0.00020014,0.74975,1.9536e-05,0.0024073
0.35844,0.37379,0.37259,0.37497,0.0012133,0.00029742,0.74965,1.9621e-05,0.0024069
0.35924,0.37379,0.37259,0.37497,0.0012131,0.00041389,0.74952,1.9705e-05,0.0024065
0.36005,0.37379,0.37259,0.37496,0.0012129,0.00054955,0.74938,1.979e-05,0.0024061
0.36086,0.37379,0.37259,0.37496,0.0012127,0.00070439,0.74921,1.9873e-05,0.0024055
0.36166,0.37379,0.37259,0.37495,0.0012125,0.00087841,0.74903,1.9957e-05,0.0024049
0.36247,0.37379,0.37259,0.37495,0.0012122,0.0010716,0.74882,2.004e-05,0.0024043
0.36327,0.37379,0.37259,0.37494,0.0012119,0.0012839,0.7486,2.0123e-05,0.0024036
0.36408,0.37379,0.37259,0.37494,0.0012115,0.0015154,0.74836,2.0206e-05,0.0024028
0.36488,0.37379,0.37259,0.37493,0.0012111,0.001766,0.7481,2.0288e-05,0.002402
0.36569,0.37379,0.37259,0.37493,0.0012107,0.0020358,0.74782,2.037e-05,0.0024011
0.36649,0.37379,0.37259,0.37492,0.0012103,0.0023246,0.74752,2.0451e-05,0.0024002
0.3673,0.37379,0.37259,0.37492,0.0012098,0.0026325,0.74721,2.0532e-05,0.0023992
0.3681,0.37379,0.37259,0.37491,0.0012093,0.0029595,0.74687,2.0612e-05,0.0023981
0.36891,0.3738,0.37259,0.37491,0.0012088,0.0033056,0.74651,2.0693e-05,0.002397
0.36972,0.3738,0.37259,0.37491,0.0012083,0.0036707,0.74614,2.0772e-05,0.0023958
0.37052,0.3738,0.37259,0.3749,0.0012077,0.0040548,0.74575,2.0852e-05,0.0023945
0.37133,0.3738,0.37259,0.3749,0.0012071,0.004458,0.74533,2.093e-05,0.0023932
0.37213,0.3738,0.37259,0.37489,0.0012064,0.0048801,0.7449,2.1009e-05,0.0023918
0.37294,0.3738,0.37259,0.37489,0.0012057,0.0053211,0.74445,2.1087e-05,0.0023904
0.37374,0.3738,0.37259,0.37488,0.001205,0.0057811,0.74398,2.1164e-05,0.0023889
0.37455,0.3738,0.37259,0.37488,0.0012043,0.0062601,0.74349,2.1241e-05,0.0023873
0.37535,0.3738,0.37259,0.37487,0.0012035,0.0067579,0.74299,2.1318e-05,0.0023857
0.37616,0.3738,0.37259,0.37487,0.0012027,0.0072746,0.74246,2.1394e-05,0.0023841
0.37696,0.3738,0.37259,0.37486,0.0012019,0.0078101,0.74192,2.1469e-05,0.0023823
0.37777,0.3738,0.37259,0.37486,0.001201,0.0083644,0.74135,2.1545e-05,0.0023805
0.37858,0.37381,0.37259,0.37485,0.0012002,0.0089375,0.74077,2.1619e-05,0.0023787
0.37938,0.37381,0.37259,0.37485,0.0011992,0.0095293,0.74017,2.1693e-05,0.0023768
0.38019,0.37381,0.37259,0.37484,0.0011983,0.01014,0.73955,2.1767e-05,0.0023748
0.38099,0.37381,0.37259,0.37484,0.0011973,0.010769,0.73891,2.184e-05,0.0023728
0.3818,0.37381,0.37259,0.37483,0.0011963,0.011417,0.73825,2.1913e-05,0.0023707
0.3826,0.37381,0.37259,0.37483,0.0011953,0.012084,0.73758,2.1985e-05,0.0023685
0.38341,0.37381,0.37259,0.37483,0.0011942,0.012769,0.73688,2.2056e-05,0.0023663
0.38421,0.37381,0.37259,0.37482,0.0011931,0.013473,0.73617,2.2127e-05,0.0023641
0.38502,0.37381,0.37259,0.37482,0.001192,0.014195,0.73544,2.2198e-05,0.0023617
0.38582,0.37382,0.37259,0.37481,0.0011908,0.014935,0.73469,2.2267e-05,0.0023594
0.38663,0.37382,0.37259,0.37481,0.0011896,0.015695,0.73392,2.2337e-05,0.0023569
0.38744,0.37382,0.37259,0.3748,0.0011884,0.016472,0.73313,2.2405e-05,0.0023544
0.38824,0.37382,0.37259,0.3748,0.0011872,0.017268,0.73233,2.2474e-05,0.0023519
0.38905,0.37382,0.37259,0.37479,0.0011859,0.018082,0.7315,2.2541e-05,0.0023492
0.38985,0.37382,0.37259,0.37479,0.0011846,0.018915,0.73066,2.2608e-05,0.0023466
0.39066,0.37382,0.37259,0.37478,0.0011833,0.019766,0.7298,2.2675e-05,0.0023438
0.39146,0.37382,0.37259,0.37478,0.0011819,0.020635,0.72892,2.274e-05,0.0023411
0.39227,0.37383,0.37259,0.37477,0.0011805,0.021522,0.72803,2.2806e-05,0.0023382
0.39307,0.37383,0.37259,0.37477,0.0011791,0.022427,0.72711,2.287e-05,0.0023353
0.39388,0.37383,0.37259,0.37477,0.0011776,0.02335,0.72618,2.2934e-05,0.0023323
0.39469,0.37383,0.37259,0.37476,0.0011762,0.024292,0.72523,2.2997e-05,0.0023293
0.39549,0.37383,0.37259,0.37476,0.0011747,0.025251,0.72426,2.306e-05,0.0023263
0.3963,0.37383,0.37259,0.37475,0.0011731,0.026228,0.72328,2.3122e-05,0.0023231
0.3971,0.37384,0.37259,0.37475,0.0011716,0.027223,0.72227,2.3184e-05,0.0023199
0.39791,0.37384,0.37259,0.37474,0.00117,0.028236,0.72125,2.3245e-05,0.0023167
0.39871,0.37384,0.37259,0.37474,0.0011684,0.029267,0.72021,2.3305e-05,0.0023134
0.39952,0.37384,0.37259,0.37473,0.0011667,0.030315,0.71915,2.3364e-05,0.00231
0.40032,0.37384,0.37259,0.37473,0.001165,0.031381,0.71808,2.3423e-05,0.0023066
0.40113,0.37384,0.37259,0.37473,0.0011633,0.032464,0.71699,2.3481e-05,0.0023032
0.40193,0.37385,0.37259,0.37472,0.0011616,0.033566,0.71588,2.3539e-05,0.0022996
0.40274,0.37385,0.37259,0.37472,0.0011598,0.034684,0.71475,2.3595e-05,0.0022961
0.40355,0.37385,0.37259,0.37471,0.001158,0.03582,0.71361,2.3651e-05,0.0022924
0.40435,0.37385,0.37259,0.37471,0.0011562,0.036974,0.71244,2.3707e-05,0.0022887
0.40516,0.37385,0.37259,0.3747,0.0011544,0.038145,0.71126,2.3762e-05,0.002285
0.40596,0.37386,0.37259,0.3747,0.0011525,0.039333,0.71007,2.3815e-05,0.0022812
0.40677,0.37386,0.37259,0.3747,0.0011506,0.040538,0.70885,2.3869e-05,0.0022774
0.40757,0.37386,0.37259,0.37469,0.0011487,0.04176,0.70762,2.3921e-05,0.0022735
0.40838,0.37386,0.37259,0.37469,0.0011467,0.043,0.70637,2.3973e-05,0.0022695
0.40918,0.37386,0.37259,0.37468,0.0011448,0.044256,0.70511,2.4024e-05,0.0022655
0.40999,0.37387,0.37259,0.37468,0.0011427,0.045529,0.70383,2.4075e-05,0.0022614
0.41079,0.37387,0.37259,0.37467,0.0011407,0.04682,0.70253,2.4124e-05,0.0022573
0.4116,0.37387,0.37259,0.37467,0.0011387,0.048127,0.70121,2.4173e-05,0.0022531
0.41241,0.37387,0.37259,0.37467,0.0011366,0.04945,0.69988,2.4221e-05,0.0022489
0.41321,0.37387,0.37259,0.37466,0.0011345,0.050791,0.69853,2.4269e-05,0.0022446
0.41402,0.37388,0.37259,0.37466,0.0011323,0.052148,0.69717,2.4315e-05,0.0022403
0.41482,0.37388,0.37259,0.37465,0.0011301,0.053522,0.69579,2.4361e-05,0.0022359
0.41563,0.37388,0.37259,0.37465,0.0011279,0.054912,0.69439,2.4406e-05,0.0022315
0.41643,0.37388,0.37259,0.37465,0.0011257,0.056318,0.69297,2.445e-05,0.002227
0.41724,0.37389,0.37259,0.37464,0.0011235,0.057741,0.69154,2.4494e-05,0.0022225
0.41804,0.37389,0.37259,0.37464,0.0011212,0.05918,0.69009,2.4537e-05,0.0022179
0.41885,0.37389,0.37259,0.37463,0.0011189,0.060635,0.68863,2.4578e-05,0.0022133
0.41966,0.37389,0.37259,0.37463,0.0011166,0.062107,0.68715,2.462e-05,0.0022086
0.42046,0.3739,0.37259,0.37463,0.0011142,0.063594,0.68566,2.466e-05,0.0022038
0.42127,0.3739,0.37259,0.37462,0.0011119,0.065097,0.68414,2.4699e-05,0.002199
0.42207,0.3739,0.37259,0.37462,0.0011095,0.066617,0.68262,2.4738e-05,0.0021942
0.42288,0.3739,0.37259,0.37461,0.001107,0.068152,0.68107,2.4776e-05,0.0021893
0.42368,0.37391,0.37259,0.37461,0.0011046,0.069702,0.67952,2.4813e-05,0.0021844
0.42449,0.37391,0.37259,0.37461,0.0011021,0.071269,0.67794,2.4849e-05,0.0021794
0.42529,0.37391,0.37259,0.3746,0.0010996,0.072851,0.67635,2.4884e-05,0.0021744
0.4261,0.37391,0.37259,0.3746,0.0010971,0.074448,0.67475,2.4919e-05,0.0021693
0.4269,0.37392,0.37259,0.37459,0.0010945,0.076061,0.67313,2.4953e-05,0.0021641
0.42771,0.37392,0.37259,0.37459,0.001092,0.077689,0.67149,2.4986e-05,0.002159
0.42852,0.37392,0.37259,0.37459,0.0010894,0.079332,0.66984,2.5017e-05,0.0021537
0.42932,0.37392,0.37259,0.37458,0.0010868,0.080991,0.66817,2.5049e-05,0.0021485
0.43013,0.37393,0.37259,0.37458,0.0010841,0.082664,0.66649,2.5079e-05,0.0021431
0.43093,0.37393,0.37259,0.37458,0.0010814,0.084353,0.6648,2.5108e-05,0.0021378
0.43174,0.37393,0.37259,0.37457,0.0010787,0.086056,0.66309,2.5137e-05,0.0021324
0.43254,0.37393,0.37259,0.37457,0.001076,0.087774,0.66136,2.5164e-05,0.0021269
0.43335,0.37394,0.37259,0.37456,0.0010733,0.089507,0.65962,2.5191e-05,0.0021214
0.43415,0.37394,0.37259,0.37456,0.0010705,0.091255,0.65787,2.5217e-05,0.0021158
0.43496,0.37394,0.37259,0.37456,0.0010677,0.093017,0.6561,2.5242e-05,0.0021102
0.43576,0.37395,0.37259,0.37455,0.0010649,0.094794,0.65431,2.5266e-05,0.0021046
0.43657,0.37395,0.37259,0.37455,0.0010621,0.096584,0.65251,2.5289e-05,0.0020989
0.43738,0.37395,0.37259,0.37455,0.0010592,0.09839,0.6507,2.5312e-05,0.0020932
0.43818,0.37396,0.37259,0.37454,0.0010564,0.10021,0.64888,2.5333e-05,0.0020874
0.43899,0.37396,0.37259,0.37454,0.0010535,0.10204,0.64704,2.5354e-05,0.0020816
0.43979,0.37396,0.37259,0.37454,0.0010505,0.10389,0.64518,2.5373e-05,0.0020757
0.4406,0.37396,0.37259,0.37453,0.0010476,0.10575,0.64331,2.5392e-05,0.0020698
0.4414,0.37397,0.37259,0.37453,0.0010446,0.10763,0.64143,2.541e-05,0.0020638
0.44221,0.37397,0.37259,0.37453,0.0010416,0.10951,0.63954,2.5427e-05,0.0020579
0.44301,0.37397,0.37259,0.37452,0.0010386,0.11142,0.63763,2.5442e-05,0.0020518
0.44382,0.37398,0.37259,0.37452,0.0010356,0.11333,0.6357,2.5457e-05,0.0020457
0.44462,0.37398,0.37259,0.37452,0.0010325,0.11526,0.63377,2.5472e-05,0.0020396
0.44543,0.37398,0.37259,0.37451,0.0010295,0.1172,0.63182,2.5485e-05,0.0020335
0.44624,0.37399,0.37259,0.37451,0.0010264,0.11916,0.62986,2.5497e-05,0.0020273
0.44704,0.37399,0.37259,0.37451,0.0010233,0.12113,0.62788,2.5508e-05,0.002021
0.44785,0.37399,0.37259,0.3745,0.0010201,0.12311,0.62589,2.5518e-05,0.0020147
0.44865,0.374,0.37259,0.3745,0.001017,0.12511,0.62389,2.5528e-05,0.0020084
0.44946,0.374,0.37259,0.3745,0.0010138,0.12711,0.62188,2.5536e-05,0.002002
0.45026,0.374,0.37259,0.37449,0.0010106,0.12913,0.61985,2.5543e-05,0.0019956
0.45107,0.37401,0.37259,0.37449,0.0010074,0.13117,0.61781,2.555e-05,0.0019892
0.45187,0.37401,0.37259,0.37449,0.0010041,0.13321,0.61576,2.5555e-05,0.0019827
0.45268,0.37401,0.37259,0.37448,0.0010009,0.13527,0.6137,2.556e-05,0.0019762
0.45349,0.37402,0.37259,0.37448,0.0009976,0.13734,0.61162,2.5564e-05,0.0019696
0.45429,0.37402,0.37259,0.37448,0.0009943,0.13942,0.60953,2.5566e-05,0.001963
0.4551,0.37402,0.37259,0.37447,0.00099099,0.14152,0.60743,2.5568e-05,0.0019564
0.4559,0.37403,0.37259,0.37447,0.00098765,0.14362,0.60532,2.5569e-05,0.0019497
0.45671,0.37403,0.37259,0.37447,0.0009843,0.14574,0.6032,2.5568e-05,0.001943
0.45751,0.37403,0.37259,0.37447,0.00098093,0.14787,0.60106,2.5567e-05,0.0019363
0.45832,0.37404,0.37259,0.37446,0.00097754,0.15001,0.59891,2.5565e-05,0.0019295
0.45912,0.37404,0.37259,0.37446,0.00097413,0.15217,0.59675,2.5562e-05,0.0019227
0.45993,0.37404,0.37259,0.37446,0.0009707,0.15433,0.59458,2.5557e-05,0.0019158
0.46073,0.37405,0.37259,0.37445,0.00096726,0.15651,0.5924,2.5552e-05,0.001909
0.46154,0.37405,0.37259,0.37445,0.00096379,0.15869,0.59021,2.5546e-05,0.001902
0.46235,0.37405,0.37259,0.37445,0.00096031,0.16089,0.58801,2.5539e-05,0.0018951
0.46315,0.37406,0.37259,0.37445,0.00095682,0.1631,0.58579,2.5531e-05,0.0018881
0.46396,0.37406,0.37259,0.37444,0.0009533,0.16532,0.58357,2.5521e-05,0.0018811
0.46476,0.37406,0.37259,0.37444,0.00094977,0.16755,0.58133,2.5511e-05,0.001874
0.46557,0.37407,0.37259,0.37444,0.00094622,0.16979,0.57908,2.55e-05,0.0018669
0.46637,0.37407,0.37259,0.37444,0.00094265,0.17204,0.57683,2.5488e-05,0.0018598
0.46718,0.37408,0.37259,0.37443,0.00093907,0.1743,0.57456,2.5475e-05,0.0018527
0.46798,0.37408,0.37259,0.37443,0.00093547,0.17658,0.57228,2.5461e-05,0.0018455
0.46879,0.37408,0.37259,0.37443,0.00093186,0.17886,0.57,2.5445e-05,0.0018383
0.46959,0.37409,0.37259,0.37442,0.00092823,0.18115,0.5677,2.5429e-05,0.001831
0.4704,0.37409,0.37259,0.37442,0.00092458,0.18345,0.56539,2.5412e-05,0.0018238
0.47121,0.37409,0.37259,0.37442,0.00092092,0.18577,0.56307,2.5394e-05,0.0018164
0.47201,0.3741,0.37259,0.37442,0.00091724,0.18809,0.56075,2.5375e-05,0.0018091
0.47282,0.3741,0.37259,0.37442,0.00091355,0.19042,0.55841,2.5355e-05,0.0018017
0.47362,0.37411,0.37259,0.37441,0.00090984,0.19276,0.55606,2.5333e-05,0.0017944
0.47443,0.37411,0.37259,0.37441,0.00090612,0.19511,0.55371,2.5311e-05,0.0017869
0.47523,0.37411,0.37259,0.37441,0.00090238,0.19747,0.55135,2.5288e-05,0.0017795
0.47604,0.37412,0.37259,0.37441,0.00089863,0.19984,0.54897,2.5264e-05,0.001772
0.47684,0.37412,0.37259,0.3744,0.00089487,0.20222,0.54659,2.5238e-05,0.0017645
0.47765,0.37413,0.37259,0.3744,0.00089109,0.2046,0.5442,2.5212e-05,0.001757
0.47846,0.37413,0.37259,0.3744,0.00088729,0.207,0.5418,2.5185e-05,0.0017494
0.47926,0.37413,0.37259,0.3744,0.00088349,0.2094,0.53939,2.5157e-05,0.0017418
0.48007,0.37414,0.37259,0.3744,0.00087967,0.21182,0.53697,2.5127e-05,0.0017342
0.48087,0.37414,0.37259,0.37439,0.00087583,0.21424,0.53455,2.5097e-05,0.0017266
0.48168,0.37414,0.37259,0.37439,0.00087199,0.21667,0.53212,2.5066e-05,0.0017189
0.48248,0.37415,0.37259,0.37439,0.00086813,0.2191,0.52968,2.5034e-05,0.0017112
0.48329,0.37415,0.37259,0.37439,0.00086426,0.22155,0.52723,2.5e-05,0.0017035
0.48409,0.37416,0.37259,0.37439,0.00086037,0.224,0.52477,2.4966e-05,0.0016958
0.4849,0.37416,0.37259,0.37438,0.00085648,0.22646,0.52231,2.4931e-05,0.001688
0.4857,0.37416,0.37259,0.37438,0.00085257,0.22893,0.51983,2.4894e-05,0.0016802
0.48651,0.37417,0.37259,0.37438,0.00084865,0.23141,0.51735,2.4857e-05,0.0016724
0.48732,0.37417,0.37259,0.37438,0.00084471,0.23389,0.51487,2.4819e-05,0.0016646
0.48812,0.37418,0.37259,0.37438,0.00084077,0.23638,0.51237,2.4779e-05,0.0016568
0.48893,0.37418,0.37259,0.37437,0.00083682,0.23888,0.50987,2.4739e-05,0.0016489
0.48973,0.37418,0.37259,0.37437,0.00083285,0.24138,0.50736,2.4697e-05,0.001641
0.49054,0.37419,0.37259,0.37437,0.00082887,0.24389,0.50485,2.4655e-05,0.0016331
0.49134,0.37419,0.37259,0.37437,0.00082489,0.24641,0.50233,2.4612e-05,0.0016252
0.49215,0.3742,0.37259,0.37437,0.00082089,0.24893,0.4998,2.4567e-05,0.0016172
0.49295,0.3742,0.37259,0.37437,0.00081688,0.25147,0.49727,2.4522e-05,0.0016092
0.49376,0.37421,0.37259,0.37436,0.00081286,0.254,0.49473,2.4475e-05,0.0016013
0.49456,0.37421,0.37259,0.37436,0.00080884,0.25655,0.49218,2.4428e-05,0.0015932
0.49537,0.37421,0.37259,0.37436,0.0008048,0.2591,0.48963,2.438e-05,0.0015852
0.49618,0.37422,0.37259,0.37436,0.00080075,0.26165,0.48707,2.433e-05,0.0015772
0.49698,0.37422,0.37259,0.37436,0.0007967,0.26421,0.4845,2.428e-05,0.0015691
0.49779,0.37423,0.37259,0.37436,0.00079264,0.26678,0.48194,2.4229e-05,0.001561
0.49859,0.37423,0.37259,0.37436,0.00078856,0.26935,0.47936,2.4176e-05,0.0015529
0.4994,0.37423,0.37259,0.37435,0.00078448,0.27193,0.47678,2.4123e-05,0.0015448
0.5002,0.37424,0.37259,0.37435,0.00078039,0.27451,0.47419,2.4069e-05,0.0015367
0.50101,0.37424,0.37259,0.37435,0.00077629,0.2771,0.4716,2.4013e-05,0.0015286
0.50181,0.37425,0.37259,0.37435,0.00077219,0.27969,0.46901,2.3957e-05,0.0015204
0.50262,0.37425,0.37259,0.37435,0.00076808,0.28229,0.46641,2.39e-05,0.0015123
0.50343,0.37426,0.37259,0.37435,0.00076395,0.2849,0.4638,2.3842e-05,0.0015041
0.50423,0.37426,0.37259,0.37435,0.00075983,0.2875,0.46119,2.3782e-05,0.0014959
0.50504,0.37426,0.37259,0.37435,0.00075569,0.29012,0.45858,2.3722e-05,0.0014877
0.50584,0.37427,0.37259,0.37435,0.00075155,0.29273,0.45596,2.3661e-05,0.0014794
0.50665,0.37427,0.37259,0.37434,0.0007474,0.29535,0.45333,2.3599e-05,0.0014712
0.50745,0.37428,0.37259,0.37434,0.00074325,0.29798,0.45071,2.3536e-05,0.001463
0.50826,0.37428,0.37259,0.37434,0.00073909,0.30061,0.44808,2.3472e-05,0.0014547
0.50906,0.37428,0.37259,0.37434,0.00073492,0.30324,0.44544,2.3407e-05,0.0014464
0.50987,0.37429,0.37259,0.37434,0.00073075,0.30588,0.44281,2.3341e-05,0.0014382
0.51067,0.37429,0.37259,0.37434,0.00072657,0.30852,0.44016,2.3274e-05,0.0014299
0.51148,0.3743,0.37259,0.37434,0.00072239,0.31116,0.43752,2.3206e-05,0.0014216
0.51229,0.3743,0.37259,0.37434,0.0007182,0.3138,0.43487,2.3137e-05,0.0014133
0.51309,0.37431,0.37259,0.37434,0.00071401,0.31645,0.43222,2.3068e-05,0.0014049
0.5139,0.37431,0.37259,0.37434,0.00070981,0.31911,0.42957,2.2997e-05,0.0013966
0.5147,0.37431,0.37259,0.37434,0.00070561,0.32176,0.42691,2.2926e-05,0.0013883
0.51551,0.37432,0.37259,0.37433,0.0007014,0.32442,0.42425,2.2853e-05,0.00138
0.51631,0.37432,0.37259,0.37433,0.00069719,0.32708,0.42159,2.278e-05,0.0013716
0.51712,0.37433,0.37259,0.37433,0.00069298,0.32974,0.41892,2.2705e-05,0.0013633
0.51792,0.37433,0.37259,0.37433,0.00068876,0.33241,0.41626,2.263e-05,0.0013549
0.51873,0.37434,0.37259,0.37433,0.00068454,0.33508,0.41359,2.2554e-05,0.0013465
0.51953,0.37434,0.37259,0.37433,0.00068032,0.33775,0.41092,2.2477e-05,0.0013382
0.52034,0.37434,0.37259,0.37433,0.00067609,0.34042,0.40824,2.2399e-05,0.0013298
0.52115,0.37435,0.37259,0.37433,0.00067186,0.34309,0.40557,2.232e-05,0.0013214
0.52195,0.37435,0.37259,0.37433,0.00066763,0.34577,0.40289,2.224e-05,0.001313
0.52276,0.37436,0.37259,0.37433,0.0006634,0.34844,0.40022,2.216e-05,0.0013046
0.52356,0.37436,0.37259,0.37433,0.00065916,0.35112,0.39754,2.2078e-05,0.0012962
0.52437,0.37437,0.37259,0.37433,0.00065492,0.3538,0.39486,2.1996e-05,0.0012879
0.52517,0.37437,0.37259,0.37433,0.00065069,0.35648,0.39218,2.1913e-05,0.0012795
0.52598,0.37437,0.37259,0.37433,0.00064645,0.35916,0.3895,2.1828e-05,0.0012711
0.52678,0.37438,0.37259,0.37433,0.0006422,0.36184,0.38681,2.1743e-05,0.0012627
0.52759,0.37438,0.37259,0.37433,0.00063796,0.36453,0.38413,2.1658e-05,0.0012543
0.52839,0.37439,0.37259,0.37433,0.00063372,0.36721,0.38145,2.1571e-05,0.0012459
0.5292,0.37439,0.37259,0.37433,0.00062948,0.36989,0.37876,2.1483e-05,0.0012375
0.53001,0.3744,0.37259,0.37433,0.00062523,0.37258,0.37608,2.1395e-05,0.0012291
0.53081,0.3744,0.37259,0.37433,0.00062099,0.37526,0.3734,2.1306e-05,0.0012207
0.53162,0.37441,0.37259,0.37433,0.00061675,0.37795,0.37071,2.1216e-05,0.0012123
0.53242,0.37441,0.37259,0.37433,0.0006125,0.38063,0.36803,2.1125e-05,0.0012039
0.53323,0.37441,0.37259,0.37433,0.00060826,0.38331,0.36535,2.1033e-05,0.0011955
0.53403,0.37442,0.37259,0.37433,0.00060402,0.386,0.36266,2.0941e-05,0.0011871
0.53484,0.37442,0.37259,0.37433,0.00059978,0.38868,0.35998,2.0847e-05,0.0011787
0.53564,0.37443,0.37259,0.37433,0.00059554,0.39136,0.3573,2.0753e-05,0.0011703
0.53645,0.37443,0.37259,0.37433,0.0005913,0.39404,0.35462,2.0659e-05,0.0011619
0.53726,0.37444,0.37259,0.37433,0.00058707,0.39672,0.35194,2.0563e-05,0.0011536
0.53806,0.37444,0.37259,0.37433,0.00058283,0.3994,0.34926,2.0466e-05,0.0011452
0.53887,0.37444,0.37259,0.37433,0.0005786,0.40208,0.34658,2.0369e-05,0.0011368
0.53967,0.37445,0.37259,0.37433,0.00057437,0.40475,0.34391,2.0271e-05,0.0011285
0.54048,0.37445,0.37259,0.37433,0.00057015,0.40743,0.34123,2.0173e-05,0.0011201
0.54128,0.37446,0.37259,0.37433,0.00056593,0.4101,0.33856,2.0073e-05,0.0011118
0.54209,0.37446,0.37259,0.37433,0.0005617,0.41277,0.33589,1.9973e-05,0.0011034
0.54289,0.37447,0.37259,0.37433,0.00055749,0.41544,0.33322,1.9872e-05,0.0010951
0.5437,0.37447,0.37259,0.37433,0.00055327,0.41811,0.33056,1.977e-05,0.0010868
0.5445,0.37447,0.37259,0.37433,0.00054907,0.42077,0.32789,1.9668e-05,0.0010785
0.54531,0.37448,0.37259,0.37433,0.00054486,0.42344,0.32523,1.9565e-05,0.0010702
0.54612,0.37448,0.37259,0.37434,0.00054066,0.4261,0.32257,1.9461e-05,0.0010619
0.54692,0.37449,0.37259,0.37434,0.00053646,0.42876,0.31992,1.9356e-05,0.0010536
0.54773,0.37449,0.37259,0.37434,0.00053227,0.43141,0.31726,1.9251e-05,0.0010453
0.54853,0.3745,0.37259,0.37434,0.00052808,0.43406,0.31461,1.9145e-05,0.001037
0.54934,0.3745,0.37259,0.37434,0.0005239,0.43671,0.31197,1.9039e-05,0.0010288
0.55014,0.3745,0.37259,0.37434,0.00051972,0.43936,0.30932,1.8931e-05,0.0010205
0.55095,0.37451,0.37259,0.37434,0.00051555,0.442,0.30668,1.8824e-05,0.0010123
0.55175,0.37451,0.37259,0.37434,0.00051138,0.44464,0.30404,1.8715e-05,0.0010041
0.55256,0.37452,0.37259,0.37434,0.00050722,0.44727,0.30141,1.8606e-05,0.00099584
0.55336,0.37452,0.37259,0.37434,0.00050307,0.44991,0.29878,1.8496e-05,0.00098764
0.55417,0.37453,0.37259,0.37434,0.00049892,0.45253,0.29615,1.8386e-05,0.00097946
0.55498,0.37453,0.37259,0.37434,0.00049478,0.45516,0.29353,1.8275e-05,0.00097129
0.55578,0.37453,0.37259,0.37435,0.00049065,0.45778,0.29091,1.8163e-05,0.00096313
0.55659,0.37454,0.37259,0.37435,0.00048652,0.46039,0.2883,1.8051e-05,0.00095499
0.55739,0.37454,0.37259,0.37435,0.0004824,0.463,0.28569,1.7938e-05,0.00094686
0.5582,0.37455,0.37259,0.37435,0.00047829,0.46561,0.28309,1.7824e-05,0.00093875
0.559,0.37455,0.37259,0.37435,0.00047418,0.46821,0.28049,1.771e-05,0.00093065
0.55981,0.37455,0.37259,0.37435,0.00047009,0.47081,0.27789,1.7596e-05,0.00092257
0.56061,0.37456,0.37259,0.37435,0.000466,0.4734,0.2753,1.7481e-05,0.00091451
0.56142,0.37456,0.37259,0.37435,0.00046192,0.47599,0.27272,1.7365e-05,0.00090647
0.56223,0.37457,0.37259,0.37436,0.00045784,0.47857,0.27014,1.7249e-05,0.00089844
0.56303,0.37457,0.37259,0.37436,0.00045378,0.48115,0.26756,1.7132e-05,0.00089043
0.56384,0.37458,0.37259,0.37436,0.00044973,0.48372,0.26499,1.7015e-05,0.00088244
0.56464,0.37458,0.37259,0.37436,0.00044568,0.48629,0.26243,1.6897e-05,0.00087446
0.56545,0.37458,0.37259,0.37436,0.00044164,0.48885,0.25987,1.6779e-05,0.00086651
0.56625,0.37459,0.37259,0.37436,0.00043762,0.4914,0.25732,1.666e-05,0.00085858
0.56706,0.37459,0.37259,0.37436,0.0004336,0.49395,0.25478,1.6541e-05,0.00085066
0.56786,0.3746,0.37259,0.37437,0.00042959,0.49649,0.25224,1.6421e-05,0.00084277
0.56867,0.3746,0.37259,0.37437,0.0004256,0.49903,0.24971,1.6301e-05,0.0008349
0.56947,0.3746,0.37259,0.37437,0.00042161,0.50156,0.24718,1.6181e-05,0.00082704
0.57028,0.37461,0.37259,0.37437,0.00041764,0.50408,0.24466,1.6059e-05,0.00081921
0.57109,0.37461,0.37259,0.37437,0.00041367,0.5066,0.24215,1.5938e-05,0.00081141
0.57189,0.37462,0.37259,0.37437,0.00040972,0.50911,0.23964,1.5816e-05,0.00080362
0.5727,0.37462,0.37259,0.37438,0.00040578,0.51161,0.23714,1.5694e-05,0.00079586
0.5735,0.37462,0.37259,0.37438,0.00040185,0.51411,0.23465,1.5571e-05,0.00078812
0.57431,0.37463,0.37259,0.37438,0.00039793,0.5166,0.23216,1.5448e-05,0.0007804
0.57511,0.37463,0.37259,0.37438,0.00039402,0.51908,0.22968,1.5325e-05,0.00077271
0.57592,0.37464,0.37259,0.37438,0.00039012,0.52155,0.22721,1.5201e-05,0.00076504
0.57672,0.37464,0.37259,0.37438,0.00038624,0.52402,0.22475,1.5077e-05,0.0007574
0.57753,0.37464,0.37259,0.37439,0.00038237,0.52648,0.2223,1.4952e-05,0.00074979
0.57833,0.37465,0.37259,0.37439,0.00037851,0.52893,0.21985,1.4828e-05,0.00074219
0.57914,0.37465,0.37259,0.37439,0.00037467,0.53137,0.21741,1.4703e-05,0.00073463
0.57995,0.37466,0.37259,0.37439,0.00037083,0.53381,0.21498,1.4577e-05,0.00072709
0.58075,0.37466,0.37259,0.37439,0.00036701,0.53624,0.21255,1.4451e-05,0.00071958
0.58156,0.37466,0.37259,0.3744,0.00036321,0.53865,0.21014,1.4325e-05,0.00071209
0.58236,0.37467,0.37259,0.3744,0.00035942,0.54107,0.20773,1.4199e-05,0.00070464
0.58317,0.37467,0.37259,0.3744,0.00035564,0.54347,0.20533,1.4073e-05,0.00069721
0.58397,0.37467,0.37259,0.3744,0.00035188,0.54586,0.20295,1.3946e-05,0.00068981
0.58478,0.37468,0.37259,0.37441,0.00034813,0.54825,0.20056,1.3819e-05,0.00068243
0.58558,0.37468,0.37259,0.37441,0.00034439,0.55062,0.19819,1.3692e-05,0.00067509
0.58639,0.37469,0.37259,0.37441,0.00034067,0.55299,0.19583,1.3564e-05,0.00066778
0.58719,0.37469,0.37259,0.37441,0.00033696,0.55535,0.19348,1.3437e-05,0.00066049
0.588,0.37469,0.37259,0.37441,0.00033327,0.5577,0.19113,1.3309e-05,0.00065324
0.58881,0.3747,0.37259,0.37442,0.0003296,0.56003,0.1888,1.3181e-05,0.00064602
0.58961,0.3747,0.37259,0.37442,0.00032594,0.56236,0.18647,1.3052e-05,0.00063882
0.59042,0.3747,0.37259,0.37442,0.00032229,0.56468,0.18416,1.2924e-05,0.00063166
0.59122,0.37471,0.37259,0.37442,0.00031867,0.56699,0.18185,1.2796e-05,0.00062453
0.59203,0.37471,0.37259,0.37443,0.00031505,0.5693,0.17956,1.2667e-05,0.00061744
0.59283,0.37472,0.37259,0.37443,0.00031146,0.57159,0.17727,1.2538e-05,0.00061037
0.59364,0.37472,0.37259,0.37443,0.00030788,0.57387,0.175,1.2409e-05,0.00060334
0.59444,0.37472,0.37259,0.37443,0.00030431,0.57614,0.17273,1.2281e-05,0.00059634
0.59525,0.37473,0.37259,0.37444,0.00030077,0.5784,0.17048,1.2152e-05,0.00058938
0.59606,0.37473,0.37259,0.37444,0.00029724,0.58065,0.16823,1.2022e-05,0.00058245
0.59686,0.37473,0.37259,0.37444,0.00029372,0.58289,0.166,1.1893e-05,0.00057555
0.59767,0.37474,0.37259,0.37444,0.00029023,0.58511,0.16378,1.1764e-05,0.00056869
0.59847,0.37474,0.37259,0.37445,0.00028675,0.58733,0.16156,1.1635e-05,0.00056186
0.59928,0.37474,0.37259,0.37445,0.00028329,0.58954,0.15936,1.1506e-05,0.00055507
0.60008,0.37475,0.37259,0.37445,0.00027985,0.59173,0.15717,1.1377e-05,0.00054831
0.60089,0.37475,0.37259,0.37446,0.00027642,0.59392,0.15499,1.1247e-05,0.00054159
0.60169,0.37475,0.37259,0.37446,0.00027301,0.59609,0.15282,1.1118e-05,0.00053491
0.6025,0.37476,0.37259,0.37446,0.00026963,0.59826,0.15067,1.0989e-05,0.00052826
0.6033,0.37476,0.37259,0.37446,0.00026626,0.60041,0.14852,1.086e-05,0.00052165
0.60411,0.37476,0.37259,0.37447,0.00026291,0.60255,0.14639,1.0731e-05,0.00051508
0.60492,0.37477,0.37259,0.37447,0.00025957,0.60467,0.14427,1.0602e-05,0.00050855
0.60572,0.37477,0.37259,0.37447,0.00025626,0.60679,0.14216,1.0473e-05,0.00050205
0.60653,0.37477,0.37259,0.37448,0.00025297,0.60889,0.14006,1.0345e-05,0.00049559
0.60733,0.37478,0.37259,0.37448,0.00024969,0.61098,0.13797,1.0216e-05,0.00048917
0.60814,0.37478,0.37259,0.37448,0.00024644,0.61306,0.1359,1.0087e-05,0.00048279
0.60894,0.37478,0.37259,0.37449,0.0002432,0.61513,0.13384,9.9592e-06,0.00047645
0.60975,0.37479,0.37259,0.37449,0.00023999,0.61719,0.13179,9.831e-06,0.00047015
0.61055,0.37479,0.37259,0.37449,0.00023679,0.61923,0.12975,9.703e-06,0.00046389
0.61136,0.37479,0.37259,0.37449,0.00023362,0.62126,0.12773,9.5752e-06,0.00045766
0.61216,0.3748,0.37259,0.3745,0.00023047,0.62328,0.12572,9.4476e-06,0.00045148
0.61297,0.3748,0.37259,0.3745,0.00022733,0.62528,0.12372,9.3202e-06,0.00044534
0.61378,0.3748,0.37259,0.3745,0.00022422,0.62728,0.12173,9.1931e-06,0.00043925
0.61458,0.37481,0.37259,0.37451,0.00022113,0.62926,0.11976,9.0662e-06,0.00043319
0.61539,0.37481,0.37259,0.37451,0.00021806,0.63122,0.1178,8.9395e-06,0.00042717
0.61619,0.37481,0.37259,0.37451,0.00021501,0.63317,0.11585,8.8131e-06,0.0004212
0.617,0.37482,0.37259,0.37452,0.00021198,0.63511,0.11392,8.687e-06,0.00041527
0.6178,0.37482,0.37259,0.37452,0.00020897,0.63704,0.112,8.5612e-06,0.00040938
0.61861,0.37482,0.37259,0.37452,0.00020599,0.63895,0.11009,8.4358e-06,0.00040354
0.61941,0.37483,0.37259,0.37453,0.00020302,0.64085,0.1082,8.3106e-06,0.00039774
0.62022,0.37483,0.37259,0.37453,0.00020008,0.64274,0.10632,8.1858e-06,0.00039198
0.62103,0.37483,0.37259,0.37453,0.00019716,0.64461,0.10446,8.0614e-06,0.00038627
0.62183,0.37483,0.37259,0.37454,0.00019427,0.64647,0.1026,7.9373e-06,0.0003806
0.62264,0.37484,0.37259,0.37454,0.00019139,0.64832,0.10077,7.8137e-06,0.00037498
0.62344,0.37484,0.37259,0.37454,0.00018854,0.65015,0.098943,7.6904e-06,0.0003694
0.62425,0.37484,0.37259,0.37455,0.00018572,0.65196,0.097134,7.5675e-06,0.00036386
0.62505,0.37485,0.37259,0.37455,0.00018291,0.65377,0.095338,7.4451e-06,0.00035837
0.62586,0.37485,0.37259,0.37456,0.00018013,0.65555,0.093558,7.3231e-06,0.00035293
0.62666,0.37485,0.37259,0.37456,0.00017737,0.65733,0.091791,7.2016e-06,0.00034753
0.62747,0.37485,0.37259,0.37456,0.00017463,0.65909,0.090039,7.0806e-06,0.00034218
0.62827,0.37486,0.37259,0.37457,0.00017192,0.66083,0.088302,6.96e-06,0.00033688
0.62908,0.37486,0.37259,0.37457,0.00016923,0.66256,0.086579,6.84e-06,0.00033162
0.62989,0.37486,0.37259,0.37457,0.00016657,0.66428,0.084871,6.7205e-06,0.00032641
0.63069,0.37487,0.37259,0.37458,0.00016393,0.66598,0.083178,6.6015e-06,0.00032125
0.6315,0.37487,0.37259,0.37458,0.00016131,0.66766,0.0815,6.4831e-06,0.00031614
0.6323,0.37487,0.37259,0.37459,0.00015872,0.66933,0.079837,6.3652e-06,0.00031107
0.63311,0.37487,0.37259,0.37459,0.00015615,0.67099,0.078189,6.2479e-06,0.00030605
0.63391,0.37488,0.37259,0.37459,0.00015361,0.67263,0.076556,6.1313e-06,0.00030108
0.63472,0.37488,0.37259,0.3746,0.00015109,0.67425,0.074938,6.0152e-06,0.00029616
0.63552,0.37488,0.37259,0.3746,0.00014859,0.67586,0.073336,5.8997e-06,0.00029129
0.63633,0.37488,0.37259,0.3746,0.00014612,0.67746,0.07175,5.7849e-06,0.00028646
0.63713,0.37489,0.37259,0.37461,0.00014368,0.67904,0.070179,5.6708e-06,0.00028169
0.63794,0.37489,0.37259,0.37461,0.00014126,0.6806,0.068623,5.5573e-06,0.00027696
0.63875,0.37489,0.37259,0.37462,0.00013887,0.68215,0.067083,5.4445e-06,0.00027229
0.63955,0.37489,0.37259,0.37462,0.0001365,0.68368,0.065559,5.3325e-06,0.00026766
0.64036,0.3749,0.37259,0.37462,0.00013416,0.6852,0.064051,5.2211e-06,0.00026309
0.64116,0.3749,0.37259,0.37463,0.00013184,0.6867,0.062559,5.1105e-06,0.00025857
0.64197,0.3749,0.37259,0.37463,0.00012955,0.68818,0.061083,5.0006e-06,0.00025409
0.64277,0.3749,0.37259,0.37464,0.00012728,0.68965,0.059622,4.8915e-06,0.00024967
0.64358,0.3749,0.37259,0.37464,0.00012504,0.6911,0.058178,4.7831e-06,0.0002453
0.64438,0.37491,0.37259,0.37464,0.00012283,0.69254,0.056751,4.6756e-06,0.00024098
0.64519,0.37491,0.37259,0.37465,0.00012064,0.69396,0.055339,4.5689e-06,0.00023671
0.64599,0.37491,0.37259,0.37465,0.00011848,0.69536,0.053944,4.463e-06,0.0002325
0.6468,0.37491,0.37259,0.37466,0.00011635,0.69675,0.052565,4.3579e-06,0.00022834
0.64761,0.37492,0.37259,0.37466,0.00011424,0.69812,0.051203,4.2537e-06,0.00022423
0.64841,0.37492,0.37259,0.37466,0.00011216,0.69947,0.049858,4.1504e-06,0.00022017
0.64922,0.37492,0.37259,0.37467,0.0001101,0.70081,0.048529,4.0479e-06,0.00021616
0.65002,0.37492,0.37259,0.37467,0.00010808,0.70213,0.047217,3.9464e-06,0.00021221
0.65083,0.37492,0.37259,0.37468,0.00010608,0.70343,0.045921,3.8458e-06,0.00020831
0.65163,0.37493,0.37259,0.37468,0.00010411,0.70472,0.044643,3.7461e-06,0.00020446
0.65244,0.37493,0.37259,0.37469,0.00010216,0.70599,0.043381,3.6473e-06,0.00020067
0.65324,0.37493,0.37259,0.37469,0.00010024,0.70724,0.042136,3.5496e-06,0.00019693
0.65405,0.37493,0.37259,0.37469,9.8351e-05,0.70848,0.040909,3.4528e-06,0.00019325
0.65486,0.37493,0.37259,0.3747,9.6488e-05,0.7097,0.039698,3.357e-06,0.00018962
0.65566,0.37494,0.37259,0.3747,9.4653e-05,0.7109,0.038505,3.2622e-06,0.00018604
0.65647,0.37494,0.37259,0.37471,9.2845e-05,0.71209,0.037329,3.1684e-06,0.00018252
0.65727,0.37494,0.37259,0.37471,9.1065e-05,0.71325,0.03617,3.0757e-06,0.00017905
0.65808,0.37494,0.37259,0.37472,8.9313e-05,0.7144,0.035029,2.9841e-06,0.00017564
0.65888,0.37494,0.37259,0.37472,8.759e-05,0.71554,0.033905,2.8935e-06,0.00017229
0.65969,0.37494,0.37259,0.37472,8.5894e-05,0.71665,0.032799,2.804e-06,0.00016898
0.66049,0.37495,0.37259,0.37473,8.4227e-05,0.71775,0.03171,2.7156e-06,0.00016574
0.6613,0.37495,0.37259,0.37473,8.2588e-05,0.71883,0.030638,2.6284e-06,0.00016255
0.6621,0.37495,0.37259,0.37474,8.0977e-05,0.71989,0.029584,2.5422e-06,0.00015941
0.66291,0.37495,0.37259,0.37474,7.9395e-05,0.72094,0.028548,2.4573e-06,0.00015633
0.66372,0.37495,0.37259,0.37475,7.7841e-05,0.72196,0.02753,2.3734e-06,0.00015331
0.66452,0.37495,0.37259,0.37475,7.6317e-05,0.72297,0.02653,2.2908e-06,0.00015034
0.66533,0.37496,0.37259,0.37476,7.4821e-05,0.72396,0.025547,2.2094e-06,0.00014743
0.66613,0.37496,0.37259,0.37476,7.3353e-05,0.72494,0.024582,2.1292e-06,0.00014458
0.66694,0.37496,0.37259,0.37476,7.1915e-05,0.72589,0.023635,2.0502e-06,0.00014178
0.66774,0.37496,0.37259,0.37477,7.0506e-05,0.72683,0.022707,1.9725e-06,0.00013904
0.66855,0.37496,0.37259,0.37477,6.9125e-05,0.72775,0.021796,1.896e-06,0.00013635
0.66935,0.37496,0.37259,0.37478,6.7774e-05,0.72865,0.020903,1.8208e-06,0.00013373
0.67016,0.37496,0.37259,0.37478,6.6452e-05,0.72954,0.020029,1.7469e-06,0.00013116
0.67096,0.37497,0.37259,0.37479,6.516e-05,0.7304,0.019172,1.6743e-06,0.00012864
0.67177,0.37497,0.37259,0.37479,6.3896e-05,0.73125,0.018334,1.603e-06,0.00012619
0.67258,0.37497,0.37259,0.3748,6.2663e-05,0.73208,0.017515,1.5331e-06,0.00012379
0.67338,0.37497,0.37259,0.3748,6.1458e-05,0.73289,0.016713,1.4645e-06,0.00012145
0.67419,0.37497,0.37259,0.37481,6.0283e-05,0.73368,0.01593,1.3973e-06,0.00011917
0.67499,0.37497,0.37259,0.37481,5.9138e-05,0.73445,0.015165,1.3314e-06,0.00011695
0.6758,0.37497,0.37259,0.37481,5.8023e-05,0.73521,0.014419,1.267e-06,0.00011478
0.6766,0.37497,0.37259,0.37482,5.6937e-05,0.73595,0.013691,1.204e-06,0.00011267
0.67741,0.37497,0.37259,0.37482,5.5881e-05,0.73667,0.012982,1.1424e-06,0.00011062
0.67821,0.37498,0.37259,0.37483,5.4855e-05,0.73737,0.012291,1.0822e-06,0.00010863
0.67902,0.37498,0.37259,0.37483,5.3859e-05,0.73805,0.011619,1.0235e-06,0.00010669
0.67983,0.37498,0.37259,0.37484,5.2893e-05,0.73871,0.010965,9.663e-07,0.00010482
0.68063,0.37498,0.37259,0.37484,5.1957e-05,0.73935,0.01033,9.1057e-07,0.000103
0.68144,0.37498,0.37259,0.37485,5.1051e-05,0.73998,0.0097137,8.5634e-07,0.00010125
0.68224,0.37498,0.37259,0.37485,5.0175e-05,0.74059,0.0091161,8.0364e-07,9.9546e-05
0.68305,0.37498,0.37259,0.37486,4.9329e-05,0.74118,0.0085373,7.5247e-07,9.7906e-05
0.68385,0.37498,0.37259,0.37486,4.8514e-05,0.74175,0.0079772,7.0285e-07,9.6325e-05
0.68466,0.37498,0.37259,0.37487,4.7729e-05,0.7423,0.0074359,6.548e-07,9.4803e-05
0.68546,0.37498,0.37259,0.37487,4.6974e-05,0.74283,0.0069135,6.0832e-07,9.3339e-05
0.68627,0.37498,0.37259,0.37488,4.6249e-05,0.74334,0.0064099,5.6344e-07,9.1935e-05
0.68707,0.37499,0.37259,0.37488,4.5555e-05,0.74383,0.0059253,5.2017e-07,9.059e-05
0.68788,0.37499,0.37259,0.37488,4.4892e-05,0.74431,0.0054595,4.7853e-07,8.9305e-05
0.68869,0.37499,0.37259,0.37489,4.4259e-05,0.74477,0.0050126,4.3852e-07,8.8079e-05
0.68949,0.37499,0.37259,0.37489,4.3656e-05,0.7452,0.0045847,4.0017e-07,8.6912e-05
0.6903,0.37499,0.37259,0.3749,4.3084e-05,0.74562,0.0041758,3.6348e-07,8.5804e-05
0.6911,0.37499,0.37259,0.3749,4.2543e-05,0.74602,0.0037859,3.2848e-07,8.4757e-05
0.69191,0.37499,0.37259,0.37491,4.2032e-05,0.7464,0.003415,2.9517e-07,8.3768e-05
0.69271,0.37499,0.37259,0.37491,4.1552e-05,0.74676,0.0030631,2.6357e-07,8.284e-05
0.69352,0.37499,0.37259,0.37492,4.1102e-05,0.74711,0.0027303,2.3371e-07,8.197e-05
0.69432,0.37499,0.37259,0.37492,4.0683e-05,0.74743,0.0024165,2.0558e-07,8.1161e-05
0.69513,0.37499,0.37259,0.37493,4.0295e-05,0.74773,0.0021219,1.792e-07,8.0411e-05
0.69593,0.37499,0.37259,0.37493,3.9938e-05,0.74802,0.0018463,1.546e-07,7.9722e-05
0.69674,0.37499,0.37259,0.37494,3.9612e-05,0.74828,0.0015898,1.3178e-07,7.9091e-05
0.69755,0.37499,0.37259,0.37494,3.9316e-05,0.74853,0.0013525,1.1076e-07,7.8521e-05
0.69835,0.37499,0.37259,0.37495,3.9051e-05,0.74876,0.0011343,9.1548e-08,7.8011e-05
0.69916,0.37499,0.37259,0.37495,3.8817e-05,0.74897,0.00093532,7.4163e-08,7.756e-05
0.69996,0.37499,0.37259,0.37496,3.8614e-05,0.74916,0.00075545,5.8618e-08,7.7169e-05
0.70077,0.37499,0.37259,0.37496,3.8442e-05,0.74933,0.00059476,4.4926e-08,7.6838e-05
0.70157,0.37499,0.37259,0.37497,3.83e-05,0.74948,0.00045325,3.3103e-08,7.6568e-05
0.70238,0.37499,0.37259,0.37497,3.819e-05,0.74961,0.00033092,2.3161e-08,7.6357e-05
0.70318,0.37499,0.37259,0.37498,3.811e-05,0.74972,0.00022779,1.5114e-08,7.6206e-05
0.70399,0.37499,0.37259,0.37498,3.8062e-05,0.74982,0.00014385,8.9762e-09,7.6114e-05
0.7048,0.37499,0.37259,0.37499,3.8044e-05,0.74989,7.9117e-05,4.761e-09,7.6083e-05
0.7056,0.37499,0.37259,0.37499,3.8057e-05,0.74995,3.359e-05,2.4821e-09,7.6112e-05
0.70641,0.37499,0.37259,0.37499,3.8101e-05,0.74998,7.2712e-06,2.1529e-09,7.6201e-05
0.70721,0.37499,0.37259,0.375,3.8176e-05,0.75,1.6216e-07,3.7867e-09,7.6349e-05
0.70802,0.37499,0.37259,0.375,3.8282e-05,0.75,1.2263e-05,7.3971e-09,7.6558e-05
0.70882,0.37499,0.37259,0.37501,3.8419e-05,0.74997,4.3574e-05,1.2997e-08,7.6826e-05
0.70963,0.37499,0.37259,0.37501,3.8587e-05,0.74993,9.4092e-05,2.06e-08,7.7154e-05
0.71043,0.37499,0.37259,0.37502,3.8786e-05,0.74987,0.00016382,3.0219e-08,7.7542e-05
0.71124,0.37499,0.37259,0.37502,3.9016e-05,0.74979,0.00025274,4.1868e-08,7.799e-05
0.71204,0.37499,0.37259,0.37503,3.9277e-05,0.7497,0.00036086,5.5558e-08,7.8498e-05
0.71285,0.37499,0.37259,0.37503,3.9568e-05,0.74958,0.00048818,7.1304e-08,7.9065e-05
0.71366,0.37499,0.37259,0.37504,3.9891e-05,0.74944,0.00063468,8.9118e-08,7.9692e-05
0.71446,0.37499,0.37259,0.37504,4.0244e-05,0.74928,0.00080035,1.0901e-07,8.0379e-05
0.71527,0.37499,0.37259,0.37505,4.0628e-05,0.74911,0.0009852,1.31e-07,8.1126e-05
0.71607,0.37499,0.37259,0.37505,4.1043e-05,0.74892,0.0011892,1.5509e-07,8.1932e-05
0.71688,0.37499,0.37259,0.37506,4.1489e-05,0.7487,0.0014124,1.8131e-07,8.2797e-05
0.71768,0.37499,0.37259,0.37506,4.1966e-05,0.74847,0.0016546,2.0965e-07,8.3723e-05
0.71849,0.37499,0.37259,0.37507,4.2474e-05,0.74822,0.0019161,2.4013e-07,8.4707e-05
0.71929,0.37499,0.37259,0.37507,4.3012e-05,0.74795,0.0021966,2.7278e-07,8.5751e-05
0.7201,0.37499,0.37259,0.37508,4.3581e-05,0.74766,0.0024962,3.0759e-07,8.6855e-05
0.7209,0.37499,0.37259,0.37508,4.4181e-05,0.74735,0.0028149,3.4457e-07,8.8017e-05
0.72171,0.37499,0.37259,0.37509,4.4811e-05,0.74702,0.0031527,3.8375e-07,8.9239e-05
0.72252,0.37499,0.37259,0.37509,4.5473e-05,0.74667,0.0035095,4.2514e-07,9.052e-05
0.72332,0.37499,0.37259,0.3751,4.6165e-05,0.7463,0.0038854,4.6874e-07,9.186e-05
0.72413,0.37498,0.37259,0.3751,4.6887e-05,0.74592,0.0042802,5.1457e-07,9.326e-05
0.72493,0.37498,0.37259,0.3751,4.764e-05,0.74552,0.0046941,5.6263e-07,9.4718e-05
0.72574,0.37498,0.37259,0.37511,4.8424e-05,0.74509,0.0051269,6.1295e-07,9.6235e-05
0.72654,0.37498,0.37259,0.37511,4.9238e-05,0.74465,0.0055787,6.6552e-07,9.781e-05
0.72735,0.37498,0.37259,0.37512,5.0083e-05,0.74419,0.0060494,7.2038e-07,9.9445e-05
0.72815,0.37498,0.37259,0.37512,5.0958e-05,0.74371,0.006539,7.7751e-07,0.00010114
0.72896,0.37498,0.37259,0.37513,5.1863e-05,0.74321,0.0070475,8.3694e-07,0.00010289
0.72976,0.37498,0.37259,0.37513,5.2799e-05,0.74269,0.0075748,8.9868e-07,0.0001047
0.73057,0.37498,0.37259,0.37514,5.3765e-05,0.74215,0.0081209,9.6273e-07,0.00010657
0.73138,0.37498,0.37259,0.37514,5.4762e-05,0.7416,0.0086859,1.0291e-06,0.00010849
0.73218,0.37498,0.37259,0.37515,5.5788e-05,0.74102,0.0092696,1.0978e-06,0.00011048
0.73299,0.37497,0.37259,0.37515,5.6845e-05,0.74043,0.009872,1.1689e-06,0.00011252
0.73379,0.37497,0.37259,0.37516,5.7932e-05,0.73982,0.010493,1.2423e-06,0.00011462
0.7346,0.37497,0.37259,0.37516,5.9049e-05,0.73919,0.011133,1.3181e-06,0.00011678
0.7354,0.37497,0.37259,0.37517,6.0196e-05,0.73854,0.011791,1.3963e-06,0.000119
0.73621,0.37497,0.37259,0.37517,6.1373e-05,0.73787,0.012468,1.4769e-06,0.00012127
0.73701,0.37497,0.37259,0.37518,6.258e-05,0.73719,0.013164,1.5599e-06,0.0001236
0.73782,0.37497,0.37259,0.37518,6.3817e-05,0.73648,0.013878,1.6453e-06,0.00012599
0.73863,0.37497,0.37259,0.37518,6.5083e-05,0.73576,0.014611,1.7331e-06,0.00012843
0.73943,0.37497,0.37259,0.37519,6.638e-05,0.73502,0.015362,1.8233e-06,0.00013094
0.74024,0.37496,0.37259,0.37519,6.7706e-05,0.73426,0.016132,1.916e-06,0.0001335
0.74104,0.37496,0.37259,0.3752,6.9061e-05,0.73348,0.01692,2.0111e-06,0.00013611
0.74185,0.37496,0.37259,0.3752,7.0446e-05,0.73268,0.017726,2.1087e-06,0.00013878
0.74265,0.37496,0.37259,0.37521,7.1861e-05,0.73186,0.01855,2.2087e-06,0.00014151
0.74346,0.37496,0.37259,0.37521,7.3305e-05,0.73103,0.019393,2.3113e-06,0.0001443
0.74426,0.37496,0.37259,0.37522,7.4779e-05,0.73018,0.020254,2.4163e-06,0.00014714
0.74507,0.37496,0.37259,0.37522,7.6281e-05,0.72931,0.021134,2.5238e-06,0.00015004
0.74587,0.37495,0.37259,0.37523,7.7813e-05,0.72842,0.022031,2.6338e-06,0.00015299
0.74668,0.37495,0.37259,0.37523,7.9374e-05,0.72751,0.022946,2.7463e-06,0.000156
0.74749,0.37495,0.37259,0.37523,8.0964e-05,0.72659,0.02388,2.8614e-06,0.00015907
0.74829,0.37495,0.37259,0.37524,8.2583e-05,0.72565,0.024831,2.979e-06,0.00016219
0.7491,0.37495,0.37259,0.37524,8.4231e-05,0.72469,0.025801,3.0991e-06,0.00016536
0.7499,0.37495,0.37259,0.37525,8.5908e-05,0.72371,0.026788,3.2218e-06,0.00016859
0.75071,0.37494,0.37259,0.37525,8.7613e-05,0.72271,0.027793,3.347e-06,0.00017188
0.75151,0.37494,0.37259,0.37526,8.9347e-05,0.7217,0.028816,3.4748e-06,0.00017522
0.75232,0.37494,0.37259,0.37526,9.111e-05,0.72067,0.029857,3.6051e-06,0.00017862
0.75312,0.37494,0.37259,0.37527,9.2901e-05,0.71962,0.030915,3.7381e-06,0.00018206
0.75393,0.37494,0.37259,0.37527,9.4721e-05,0.71855,0.031991,3.8736e-06,0.00018557
0.75473,0.37494,0.37259,0.37527,9.6569e-05,0.71746,0.033084,4.0117e-06,0.00018913
0.75554,0.37493,0.37259,0.37528,9.8445e-05,0.71636,0.034195,4.1524e-06,0.00019274
0.75635,0.37493,0.37259,0.37528,0.00010035,0.71524,0.035324,4.2957e-06,0.0001964
0.75715,0.37493,0.37259,0.37529,0.00010228,0.71411,0.03647,4.4416e-06,0.00020012
0.75796,0.37493,0.37259,0.37529,0.00010424,0.71295,0.037633,4.5902e-06,0.00020389
0.75876,0.37493,0.37259,0.3753,0.00010623,0.71178,0.038814,4.7414e-06,0.00020772
0.75957,0.37492,0.37259,0.3753,0.00010825,0.71059,0.040011,4.8952e-06,0.0002116
0.76037,0.37492,0.37259,0.3753,0.00011029,0.70938,0.041226,5.0516e-06,0.00021553
0.76118,0.37492,0.37259,0.37531,0.00011236,0.70816,0.042458,5.2108e-06,0.00021951
0.76198,0.37492,0.37259,0.37531,0.00011446,0.70692,0.043707,5.3725e-06,0.00022354
0.76279,0.37492,0.37259,0.37532,0.00011658,0.70566,0.044973,5.5369e-06,0.00022763
0.7636,0.37491,0.37259,0.37532,0.00011874,0.70439,0.046256,5.704e-06,0.00023177
0.7644,0.37491,0.37259,0.37533,0.00012092,0.7031,0.047556,5.8738e-06,0.00023596
0.76521,0.37491,0.37259,0.37533,0.00012312,0.70179,0.048872,6.0462e-06,0.0002402
0.76601,0.37491,0.37259,0.37533,0.00012536,0.70046,0.050206,6.2213e-06,0.0002445
0.76682,0.3749,0.37259,0.37534,0.00012762,0.69912,0.051556,6.3991e-06,0.00024884
0.76762,0.3749,0.37259,0.37534,0.00012991,0.69776,0.052922,6.5796e-06,0.00025324
0.76843,0.3749,0.37259,0.37535,0.00013222,0.69639,0.054305,6.7628e-06,0.00025768
0.76923,0.3749,0.37259,0.37535,0.00013456,0.695,0.055704,6.9487e-06,0.00026218
0.77004,0.3749,0.37259,0.37535,0.00013693,0.69359,0.05712,7.1372e-06,0.00026672
0.77084,0.37489,0.37259,0.37536,0.00013932,0.69217,0.058552,7.3286e-06,0.00027132
0.77165,0.37489,0.37259,0.37536,0.00014174,0.69073,0.06,7.5226e-06,0.00027596
0.77246,0.37489,0.37259,0.37537,0.00014419,0.68927,0.061465,7.7193e-06,0.00028066
0.77326,0.37489,0.37259,0.37537,0.00014666,0.6878,0.062945,7.9188e-06,0.0002854
0.77407,0.37488,0.37259,0.37538,0.00014916,0.68631,0.064441,8.121e-06,0.00029019
0.77487,0.37488,0.37259,0.37538,0.00015168,0.6848,0.065954,8.3259e-06,0.00029503
0.77568,0.37488,0.37259,0.37538,0.00015423,0.68328,0.067482,8.5336e-06,0.00029992
0.77648,0.37488,0.37259,0.37539,0.0001568,0.68175,0.069026,8.744e-06,0.00030486
0.77729,0.37487,0.37259,0.37539,0.0001594,0.6802,0.070585,8.9571e-06,0.00030984
0.77809,0.37487,0.37259,0.37539,0.00016202,0.67863,0.072161,9.173e-06,0.00031488
0.7789,0.37487,0.37259,0.3754,0.00016467,0.67705,0.073751,9.3917e-06,0.00031995
0.7797,0.37487,0.37259,0.3754,0.00016735,0.67545,0.075357,9.6131e-06,0.00032508
0.78051,0.37486,0.37259,0.37541,0.00017005,0.67383,0.076979,9.8372e-06,0.00033025
0.78132,0.37486,0.37259,0.37541,0.00017277,0.6722,0.078616,1.0064e-05,0.00033547
0.78212,0.37486,0.37259,0.37541,0.00017552,0.67056,0.080267,1.0294e-05,0.00034074
0.78293,0.37485,0.37259,0.37542,0.00017829,0.6689,0.081934,1.0526e-05,0.00034605
0.78373,0.37485,0.37259,0.37542,0.00018109,0.66723,0.083616,1.0761e-05,0.00035141
0.78454,0.37485,0.37259,0.37543,0.00018391,0.66554,0.085313,1.0999e-05,0.00035681
0.78534,0.37485,0.37259,0.37543,0.00018675,0.66383,0.087025,1.124e-05,0.00036226
0.78615,0.37484,0.37259,0.37543,0.00018962,0.66211,0.088752,1.1484e-05,0.00036775
0.78695,0.37484,0.37259,0.37544,0.00019251,0.66038,0.090493,1.173e-05,0.00037329
0.78776,0.37484,0.37259,0.37544,0.00019543,0.65863,0.092249,1.1979e-05,0.00037887
0.78856,0.37483,0.37259,0.37544,0.00019836,0.65687,0.094019,1.2231e-05,0.0003845
0.78937,0.37483,0.37259,0.37545,0.00020133,0.65509,0.095804,1.2485e-05,0.00039017
0.79018,0.37483,0.37259,0.37545,0.00020431,0.6533,0.097603,1.2743e-05,0.00039588
0.79098,0.37483,0.37259,0.37545,0.00020732,0.65149,0.099416,1.3003e-05,0.00040163
0.79179,0.37482,0.37259,0.37546,0.00021035,0.64967,0.10124,1.3266e-05,0.00040743
0.79259,0.37482,0.37259,0.37546,0.0002134,0.64784,0.10308,1.3531e-05,0.00041327
0.7934,0.37482,0.37259,0.37546,0.00021648,0.64599,0.10494,1.38e-05,0.00041916
0.7942,0.37481,0.37259,0.37547,0.00021958,0.64413,0.10681,1.4071e-05,0.00042508
0.79501,0.37481,0.37259,0.37547,0.0002227,0.64225,0.10869,1.4345e-05,0.00043105
0.79581,0.37481,0.37259,0.37547,0.00022584,0.64036,0.11059,1.4622e-05,0.00043705
0.79662,0.3748,0.37259,0.37548,0.000229,0.63846,0.1125,1.4901e-05,0.0004431
0.79743,0.3748,0.37259,0.37548,0.00023219,0.63654,0.11442,1.5184e-05,0.00044919
0.79823,0.3748,0.37259,0.37549,0.00023539,0.63461,0.11636,1.5469e-05,0.00045532
0.79904,0.37479,0.37259,0.37549,0.00023862,0.63267,0.11831,1.5757e-05,0.00046149
0.79984,0.37479,0.37259,0.37549,0.00024187,0.63071,0.12027,1.6047e-05,0.0004677
0.80065,0.37479,0.37259,0.37549,0.00024514,0.62874,0.12225,1.6341e-05,0.00047395
0.80145,0.37479,0.37259,0.3755,0.00024844,0.62676,0.12424,1.6637e-05,0.00048023
0.80226,0.37478,0.37259,0.3755,0.00025175,0.62476,0.12624,1.6936e-05,0.00048656
0.80306,0.37478,0.37259,0.3755,0.00025508,0.62276,0.12825,1.7238e-05,0.00049292
0.80387,0.37478,0.37259,0.37551,0.00025843,0.62073,0.13028,1.7542e-05,0.00049933
0.80467,0.37477,0.37259,0.37551,0.00026181,0.6187,0.13232,1.7849e-05,0.00050577
0.80548,0.37477,0.37259,0.37551,0.0002652,0.61665,0.13437,1.8159e-05,0.00051224
0.80629,0.37477,0.37259,0.37552,0.00026862,0.6146,0.13644,1.8472e-05,0.00051876
0.80709,0.37476,0.37259,0.37552,0.00027205,0.61252,0.13852,1.8787e-05,0.00052531
0.8079,0.37476,0.37259,0.37552,0.0002755,0.61044,0.1406,1.9106e-05,0.0005319
0.8087,0.37475,0.37259,0.37553,0.00027897,0.60835,0.14271,1.9427e-05,0.00053852
0.80951,0.37475,0.37259,0.37553,0.00028247,0.60624,0.14482,1.975e-05,0.00054518
0.81031,0.37475,0.37259,0.37553,0.00028598,0.60412,0.14694,2.0077e-05,0.00055187
0.81112,0.37474,0.37259,0.37553,0.0002895,0.60199,0.14908,2.0406e-05,0.0005586
0.81192,0.37474,0.37259,0.37554,0.00029305,0.59985,0.15123,2.0738e-05,0.00056537
0.81273,0.37474,0.37259,0.37554,0.00029662,0.59769,0.15339,2.1073e-05,0.00057217
0.81353,0.37473,0.37259,0.37554,0.0003002,0.59553,0.15556,2.141e-05,0.000579
0.81434,0.37473,0.37259,0.37555,0.00030381,0.59335,0.15774,2.175e-05,0.00058586
0.81515,0.37473,0.37259,0.37555,0.00030743,0.59117,0.15993,2.2093e-05,0.00059276
0.81595,0.37472,0.37259,0.37555,0.00031107,0.58897,0.16214,2.2438e-05,0.0005997
0.81676,0.37472,0.37259,0.37555,0.00031472,0.58676,0.16435,2.2787e-05,0.00060666
0.81756,0.37472,0.37259,0.37556,0.0003184,0.58454,0.16658,2.3138e-05,0.00061366
0.81837,0.37471,0.37259,0.37556,0.00032209,0.58231,0.16881,2.3491e-05,0.00062069
0.81917,0.37471,0.37259,0.37556,0.0003258,0.58006,0.17106,2.3847e-05,0.00062775
0.81998,0.3747,0.37259,0.37557,0.00032952,0.57781,0.17332,2.4206e-05,0.00063484
0.82078,0.3747,0.37259,0.37557,0.00033326,0.57555,0.17559,2.4568e-05,0.00064196
0.82159,0.3747,0.37259,0.37557,0.00033702,0.57327,0.17787,2.4932e-05,0.00064911
0.8224,0.37469,0.37259,0.37557,0.0003408,0.57099,0.18015,2.5299e-05,0.00065629
0.8232,0.37469,0.37259,0.37558,0.00034459,0.5687,0.18245,2.5669e-05,0.0006635
0.82401,0.37469,0.37259,0.37558,0.00034839,0.5664,0.18476,2.6041e-05,0.00067074
0.82481,0.37468,0.37259,0.37558,0.00035222,0.56408,0.18708,2.6416e-05,0.00067801
0.82562,0.37468,0.37259,0.37558,0.00035605,0.56176,0.18941,2.6794e-05,0.00068531
0.82642,0.37467,0.37259,0.37558,0.00035991,0.55943,0.19174,2.7174e-05,0.00069264
0.82723,0.37467,0.37259,0.37559,0.00036377,0.55709,0.19409,2.7557e-05,0.00069999
0.82803,0.37467,0.37259,0.37559,0.00036766,0.55473,0.19644,2.7942e-05,0.00070737
0.82884,0.37466,0.37259,0.37559,0.00037156,0.55237,0.19881,2.833e-05,0.00071478
0.82964,0.37466,0.37259,0.37559,0.00037547,0.55001,0.20118,2.8721e-05,0.00072222
0.83045,0.37466,0.37259,0.3756,0.0003794,0.54763,0.20357,2.9114e-05,0.00072968
0.83126,0.37465,0.37259,0.3756,0.00038334,0.54524,0.20596,2.951e-05,0.00073717
0.83206,0.37465,0.37259,0.3756,0.00038729,0.54284,0.20836,2.9908e-05,0.00074468
0.83287,0.37464,0.37259,0.3756,0.00039126,0.54044,0.21077,3.0309e-05,0.00075221
0.83367,0.37464,0.37259,0.3756,0.00039524,0.53803,0.21318,3.0713e-05,0.00075978
0.83448,0.37464,0.37259,0.37561,0.00039924,0.53561,0.21561,3.1119e-05,0.00076736
0.83528,0.37463,0.37259,0.37561,0.00040325,0.53318,0.21804,3.1527e-05,0.00077497
0.83609,0.37463,0.37259,0.37561,0.00040727,0.53074,0.22048,3.1938e-05,0.00078261
0.83689,0.37462,0.37259,0.37561,0.00041131,0.52829,0.22293,3.2352e-05,0.00079026
0.8377,0.37462,0.37259,0.37561,0.00041536,0.52584,0.22539,3.2768e-05,0.00079794
0.8385,0.37462,0.37259,0.37562,0.00041942,0.52338,0.22785,3.3187e-05,0.00080565
0.83931,0.37461,0.37259,0.37562,0.00042349,0.52091,0.23033,3.3608e-05,0.00081337
0.84012,0.37461,0.37259,0.37562,0.00042757,0.51843,0.23281,3.4032e-05,0.00082111
0.84092,0.3746,0.37259,0.37562,0.00043167,0.51595,0.23529,3.4458e-05,0.00082888
0.84173,0.3746,0.37259,0.37562,0.00043578,0.51346,0.23779,3.4886e-05,0.00083667
0.84253,0.3746,0.37259,0.37563,0.0004399,0.51096,0.24029,3.5317e-05,0.00084448
0.84334,0.37459,0.37259,0.37563,0.00044403,0.50846,0.2428,3.5751e-05,0.0008523
0.84414,0.37459,0.37259,0.37563,0.00044817,0.50594,0.24531,3.6186e-05,0.00086015
0.84495,0.37458,0.37259,0.37563,0.00045232,0.50343,0.24784,3.6625e-05,0.00086802
0.84575,0.37458,0.37259,0.37563,0.00045648,0.5009,0.25036,3.7065e-05,0.0008759
0.84656,0.37458,0.37259,0.37563,0.00046066,0.49837,0.2529,3.7508e-05,0.0008838
0.84736,0.37457,0.37259,0.37564,0.00046484,0.49583,0.25544,3.7954e-05,0.00089173
0.84817,0.37457,0.37259,0.37564,0.00046903,0.49329,0.25799,3.8401e-05,0.00089966
0.84898,0.37456,0.37259,0.37564,0.00047324,0.49074,0.26054,3.8852e-05,0.00090762
0.84978,0.37456,0.37259,0.37564,0.00047745,0.48818,0.2631,3.9304e-05,0.00091559
0.85059,0.37455,0.37259,0.37564,0.00048167,0.48562,0.26566,3.9759e-05,0.00092358
0.85139,0.37455,0.37259,0.37564,0.0004859,0.48305,0.26823,4.0216e-05,0.00093159
0.8522,0.37455,0.37259,0.37564,0.00049014,0.48048,0.27081,4.0675e-05,0.00093961
0.853,0.37454,0.37259,0.37565,0.00049439,0.4779,0.27339,4.1137e-05,0.00094764
0.85381,0.37454,0.37259,0.37565,0.00049865,0.47532,0.27597,4.1601e-05,0.00095569
0.85461,0.37453,0.37259,0.37565,0.00050291,0.47273,0.27857,4.2067e-05,0.00096375
0.85542,0.37453,0.37259,0.37565,0.00050718,0.47014,0.28116,4.2536e-05,0.00097183
0.85623,0.37453,0.37259,0.37565,0.00051147,0.46754,0.28376,4.3007e-05,0.00097992
0.85703,0.37452,0.37259,0.37565,0.00051575,0.46493,0.28637,4.3479e-05,0.00098803
0.85784,0.37452,0.37259,0.37565,0.00052005,0.46233,0.28898,4.3955e-05,0.00099614
0.85864,0.37451,0.37259,0.37565,0.00052435,0.45971,0.29159,4.4432e-05,0.0010043
0.85945,0.37451,0.37259,0.37565,0.00052866,0.4571,0.29421,4.4911e-05,0.0010124
0.86025,0.3745,0.37259,0.37566,0.00053298,0.45448,0.29684,4.5393e-05,0.0010206
0.86106,0.3745,0.37259,0.37566,0.0005373,0.45185,0.29946,4.5877e-05,0.0010287
0.86186,0.3745,0.37259,0.37566,0.00054163,0.44922,0.30209,4.6363e-05,0.0010369
0.86267,0.37449,0.37259,0.37566,0.00054597,0.44659,0.30473,4.6851e-05,0.0010451
0.86347,0.37449,0.37259,0.37566,0.00055031,0.44395,0.30737,4.7341e-05,0.0010533
0.86428,0.37448,0.37259,0.37566,0.00055466,0.44131,0.31001,4.7833e-05,0.0010615
0.86509,0.37448,0.37259,0.37566,0.00055901,0.43867,0.31265,4.8328e-05,0.0010697
0.86589,0.37447,0.37259,0.37566,0.00056337,0.43602,0.3153,4.8824e-05,0.0010779
0.8667,0.37447,0.37259,0.37566,0.00056773,0.43337,0.31795,4.9323e-05,0.0010861
0.8675,0.37447,0.37259,0.37566,0.0005721,0.43072,0.32061,4.9823e-05,0.0010944
0.86831,0.37446,0.37259,0.37566,0.00057647,0.42807,0.32326,5.0325e-05,0.0011026
0.86911,0.37446,0.37259,0.37567,0.00058085,0.42541,0.32592,5.083e-05,0.0011109
0.86992,0.37445,0.37259,0.37567,0.00058523,0.42275,0.32859,5.1336e-05,0.0011191
0.87072,0.37445,0.37259,0.37567,0.00058961,0.42008,0.33125,5.1845e-05,0.0011274
0.87153,0.37444,0.37259,0.37567,0.000594,0.41742,0.33392,5.2355e-05,0.0011357
0.87233,0.37444,0.37259,0.37567,0.0005984,0.41475,0.33659,5.2867e-05,0.0011439
0.87314,0.37444,0.37259,0.37567,0.00060279,0.41208,0.33926,5.3381e-05,0.0011522
0.87395,0.37443,0.37259,0.37567,0.00060719,0.40941,0.34193,5.3897e-05,0.0011605
0.87475,0.37443,0.37259,0.37567,0.00061159,0.40673,0.3446,5.4415e-05,0.0011688
0.87556,0.37442,0.37259,0.37567,0.00061599,0.40406,0.34728,5.4935e-05,0.0011771
0.87636,0.37442,0.37259,0.37567,0.0006204,0.40138,0.34996,5.5456e-05,0.0011853
0.87717,0.37441,0.37259,0.37567,0.00062481,0.3987,0.35264,5.598e-05,0.0011936
0.87797,0.37441,0.37259,0.37567,0.00062922,0.39602,0.35532,5.6505e-05,0.0012019
0.87878,0.37441,0.37259,0.37567,0.00063363,0.39334,0.358,5.7032e-05,0.0012102
0.87958,0.3744,0.37259,0.37567,0.00063804,0.39066,0.36068,5.756e-05,0.0012185
0.88039,0.3744,0.37259,0.37567,0.00064246,0.38798,0.36336,5.8091e-05,0.0012268
0.8812,0.37439,0.37259,0.37567,0.00064688,0.3853,0.36604,5.8623e-05,0.0012351
0.882,0.37439,0.37259,0.37567,0.00065129,0.38262,0.36873,5.9156e-05,0.0012434
0.88281,0.37438,0.37259,0.37567,0.00065571,0.37993,0.37141,5.9692e-05,0.0012517
0.88361,0.37438,0.37259,0.37567,0.00066013,0.37725,0.37409,6.0229e-05,0.00126
0.88442,0.37438,0.37259,0.37567,0.00066454,0.37456,0.37678,6.0768e-05,0.0012683
0.88522,0.37437,0.37259,0.37567,0.00066896,0.37188,0.37946,6.1308e-05,0.0012766
0.88603,0.37437,0.37259,0.37567,0.00067338,0.3692,0.38215,6.185e-05,0.0012849
0.88683,0.37436,0.37259,0.37567,0.0006778,0.36651,0.38483,6.2394e-05,0.0012932
0.88764,0.37436,0.37259,0.37567,0.00068221,0.36383,0.38751,6.2939e-05,0.0013015
0.88844,0.37435,0.37259,0.37567,0.00068663,0.36115,0.39019,6.3486e-05,0.0013098
0.88925,0.37435,0.37259,0.37567,0.00069104,0.35847,0.39288,6.4034e-05,0.0013181
0.89006,0.37435,0.37259,0.37567,0.00069546,0.35578,0.39556,6.4583e-05,0.0013263
0.89086,0.37434,0.37259,0.37567,0.00069987,0.3531,0.39823,6.5134e-05,0.0013346
0.89167,0.37434,0.37259,0.37567,0.00070428,0.35043,0.40091,6.5687e-05,0.0013429
0.89247,0.37433,0.37259,0.37567,0.00070869,0.34775,0.40359,6.6241e-05,0.0013511
0.89328,0.37433,0.37259,0.37567,0.00071309,0.34507,0.40627,6.6796e-05,0.0013594
0.89408,0.37432,0.37259,0.37567,0.00071749,0.3424,0.40894,6.7353e-05,0.0013676
0.89489,0.37432,0.37259,0.37567,0.00072189,0.33972,0.41161,6.7911e-05,0.0013759
0.89569,0.37432,0.37259,0.37567,0.00072629,0.33705,0.41428,6.8471e-05,0.0013841
0.8965,0.37431,0.37259,0.37567,0.00073069,0.33438,0.41695,6.9032e-05,0.0013923
0.8973,0.37431,0.37259,0.37567,0.00073508,0.33172,0.41962,6.9594e-05,0.0014006
0.89811,0.3743,0.37259,0.37567,0.00073946,0.32905,0.42228,7.0157e-05,0.0014088
0.89892,0.3743,0.37259,0.37567,0.00074385,0.32639,0.42494,7.0722e-05,0.001417
0.89972,0.37429,0.37259,0.37566,0.00074823,0.32373,0.4276,7.1288e-05,0.0014252
0.90053,0.37429,0.37259,0.37566,0.0007526,0.32107,0.43026,7.1855e-05,0.0014333
0.90133,0.37429,0.37259,0.37566,0.00075697,0.31842,0.43291,7.2423e-05,0.0014415
0.90214,0.37428,0.37259,0.37566,0.00076134,0.31577,0.43556,7.2992e-05,0.0014497
0.90294,0.37428,0.37259,0.37566,0.0007657,0.31312,0.43821,7.3563e-05,0.0014578
0.90375,0.37427,0.37259,0.37566,0.00077006,0.31047,0.44085,7.4135e-05,0.001466
0.90455,0.37427,0.37259,0.37566,0.00077441,0.30783,0.44349,7.4707e-05,0.0014741
0.90536,0.37426,0.37259,0.37566,0.00077875,0.30519,0.44613,7.5281e-05,0.0014822
0.90617,0.37426,0.37259,0.37566,0.00078309,0.30255,0.44876,7.5856e-05,0.0014903
0.90697,0.37426,0.37259,0.37566,0.00078743,0.29992,0.45139,7.6432e-05,0.0014984
0.90778,0.37425,0.37259,0.37566,0.00079175,0.2973,0.45402,7.7009e-05,0.0015065
0.90858,0.37425,0.37259,0.37566,0.00079607,0.29467,0.45664,7.7587e-05,0.0015146
0.90939,0.37424,0.37259,0.37565,0.00080039,0.29205,0.45926,7.8165e-05,0.0015226
0.91019,0.37424,0.37259,0.37565,0.0008047,0.28944,0.46187,7.8745e-05,0.0015306
0.911,0.37423,0.37259,0.37565,0.000809,0.28683,0.46448,7.9326e-05,0.0015387
0.9118,0.37423,0.37259,0.37565,0.00081329,0.28422,0.46708,7.9907e-05,0.0015467
0.91261,0.37423,0.37259,0.37565,0.00081758,0.28162,0.46968,8.049e-05,0.0015547
0.91341,0.37422,0.37259,0.37565,0.00082185,0.27902,0.47228,8.1073e-05,0.0015626
0.91422,0.37422,0.37259,0.37565,0.00082612,0.27643,0.47487,8.1657e-05,0.0015706
0.91503,0.37421,0.37259,0.37565,0.00083039,0.27384,0.47745,8.2241e-05,0.0015785
0.91583,0.37421,0.37259,0.37564,0.00083464,0.27126,0.48003,8.2827e-05,0.0015865
0.91664,0.37421,0.37259,0.37564,0.00083889,0.26868,0.4826,8.3413e-05,0.0015944
0.91744,0.3742,0.37259,0.37564,0.00084312,0.26611,0.48517,8.4e-05,0.0016022
0.91825,0.3742,0.37259,0.37564,0.00084735,0.26355,0.48773,8.4587e-05,0.0016101
0.91905,0.37419,0.37259,0.37564,0.00085157,0.26099,0.49029,8.5176e-05,0.001618
0.91986,0.37419,0.37259,0.37564,0.00085578,0.25843,0.49284,8.5764e-05,0.0016258
0.92066,0.37419,0.37259,0.37564,0.00085998,0.25588,0.49539,8.6354e-05,0.0016336
0.92147,0.37418,0.37259,0.37563,0.00086417,0.25334,0.49793,8.6944e-05,0.0016414
0.92227,0.37418,0.37259,0.37563,0.00086835,0.25081,0.50046,8.7534e-05,0.0016492
0.92308,0.37417,0.37259,0.37563,0.00087252,0.24828,0.50298,8.8125e-05,0.0016569
0.92389,0.37417,0.37259,0.37563,0.00087668,0.24575,0.5055,8.8717e-05,0.0016646
0.92469,0.37416,0.37259,0.37563,0.00088082,0.24324,0.50802,8.9308e-05,0.0016723
0.9255,0.37416,0.37259,0.37563,0.00088496,0.24073,0.51052,8.9901e-05,0.00168
0.9263,0.37416,0.37259,0.37562,0.00088909,0.23823,0.51302,9.0494e-05,0.0016877
0.92711,0.37415,0.37259,0.37562,0.0008932,0.23573,0.51551,9.1087e-05,0.0016953
0.92791,0.37415,0.37259,0.37562,0.00089731,0.23324,0.518,9.168e-05,0.0017029
0.92872,0.37415,0.37259,0.37562,0.0009014,0.23076,0.52048,9.2274e-05,0.0017105
0.92952,0.37414,0.37259,0.37562,0.00090548,0.22829,0.52295,9.2868e-05,0.0017181
0.93033,0.37414,0.37259,0.37562,0.00090955,0.22582,0.52541,9.3462e-05,0.0017256
0.93113,0.37413,0.37259,0.37561,0.0009136,0.22336,0.52786,9.4057e-05,0.0017332
0.93194,0.37413,0.37259,0.37561,0.00091765,0.22091,0.53031,9.4652e-05,0.0017406
0.93275,0.37413,0.37259,0.37561,0.00092168,0.21847,0.53275,9.5247e-05,0.0017481
0.93355,0.37412,0.37259,0.37561,0.0009257,0.21603,0.53518,9.5842e-05,0.0017556
0.93436,0.37412,0.37259,0.37561,0.0009297,0.21361,0.5376,9.6437e-05,0.001763
0.93516,0.37411,0.37259,0.3756,0.00093369,0.21119,0.54002,9.7033e-05,0.0017704
0.93597,0.37411,0.37259,0.3756,0.00093767,0.20878,0.54242,9.7628e-05,0.0017777
0.93677,0.37411,0.37259,0.3756,0.00094164,0.20638,0.54482,9.8224e-05,0.001785
0.93758,0.3741,0.37259,0.3756,0.00094559,0.20398,0.54721,9.8819e-05,0.0017924
0.93838,0.3741,0.37259,0.37559,0.00094952,0.2016,0.54959,9.9415e-05,0.0017996
0.93919,0.37409,0.37259,0.37559,0.00095345,0.19922,0.55196,0.00010001,0.0018069
0.94,0.37409,0.37259,0.37559,0.00095735,0.19686,0.55432,0.00010061,0.0018141
0.9408,0.37409,0.37259,0.37559,0.00096125,0.1945,0.55667,0.0001012,0.0018213
0.94161,0.37408,0.37259,0.37559,0.00096513,0.19215,0.55902,0.0001018,0.0018285
0.94241,0.37408,0.37259,0.37558,0.00096899,0.18981,0.56135,0.00010239,0.0018356
0.94322,0.37408,0.37259,0.37558,0.00097284,0.18748,0.56368,0.00010299,0.0018427
0.94402,0.37407,0.37259,0.37558,0.00097667,0.18517,0.56599,0.00010358,0.0018498
0.94483,0.37407,0.37259,0.37558,0.00098049,0.18286,0.5683,0.00010417,0.0018568
0.94563,0.37407,0.37259,0.37557,0.00098429,0.18056,0.57059,0.00010477,0.0018638
0.94644,0.37406,0.37259,0.37557,0.00098808,0.17827,0.57288,0.00010536,0.0018708
0.94724,0.37406,0.37259,0.37557,0.00099184,0.17599,0.57515,0.00010596,0.0018777
0.94805,0.37405,0.37259,0.37557,0.0009956,0.17372,0.57742,0.00010655,0.0018846
0.94886,0.37405,0.37259,0.37556,0.00099933,0.17146,0.57967,0.00010714,0.0018915
0.94966,0.37405,0.37259,0.37556,0.0010031,0.16921,0.58191,0.00010773,0.0018984
0.95047,0.37404,0.37259,0.37556,0.0010068,0.16697,0.58415,0.00010833,0.0019052
0.95127,0.37404,0.37259,0.37555,0.0010104,0.16474,0.58637,0.00010892,0.001912
0.95208,0.37404,0.37259,0.37555,0.0010141,0.16252,0.58858,0.00010951,0.0019187
0.95288,0.37403,0.37259,0.37555,0.0010178,0.16032,0.59078,0.0001101,0.0019254
0.95369,0.37403,0.37259,0.37555,0.0010214,0.15812,0.59297,0.00011069,0.0019321
0.95449,0.37403,0.37259,0.37554,0.001025,0.15594,0.59515,0.00011128,0.0019387
0.9553,0.37402,0.37259,0.37554,0.0010286,0.15377,0.59732,0.00011187,0.0019453
0.9561,0.37402,0.37259,0.37554,0.0010322,0.1516,0.59947,0.00011245,0.0019519
0.95691,0.37402,0.37259,0.37554,0.0010357,0.14945,0.60162,0.00011304,0.0019585
0.95772,0.37401,0.37259,0.37553,0.0010393,0.14732,0.60375,0.00011363,0.001965
0.95852,0.37401,0.37259,0.37553,0.0010428,0.14519,0.60587,0.00011421,0.0019714
0.95933,0.37401,0.37259,0.37553,0.0010463,0.14307,0.60798,0.0001148,0.0019778
0.96013,0.374,0.37259,0.37552,0.0010498,0.14097,0.61008,0.00011538,0.0019842
0.96094,0.374,0.37259,0.37552,0.0010533,0.13888,0.61216,0.00011597,0.0019906
0.96174,0.374,0.37259,0.37552,0.0010567,0.1368,0.61423,0.00011655,0.0019969
0.96255,0.37399,0.37259,0.37551,0.0010601,0.13473,0.61629,0.00011713,0.0020032
0.96335,0.37399,0.37259,0.37551,0.0010636,0.13268,0.61834,0.00011771,0.0020094
0.96416,0.37399,0.37259,0.37551,0.0010669,0.13064,0.62038,0.00011829,0.0020156
0.96497,0.37398,0.37259,0.37551,0.0010703,0.12861,0.6224,0.00011887,0.0020217
0.96577,0.37398,0.37259,0.3755,0.0010737,0.12659,0.62441,0.00011945,0.0020279
0.96658,0.37398,0.37259,0.3755,0.001077,0.12459,0.62641,0.00012002,0.0020339
0.96738,0.37397,0.37259,0.3755,0.0010803,0.1226,0.6284,0.0001206,0.00204
0.96819,0.37397,0.37259,0.37549,0.0010836,0.12062,0.63037,0.00012117,0.002046
0.96899,0.37397,0.37259,0.37549,0.0010868,0.11865,0.63233,0.00012175,0.0020519
0.9698,0.37396,0.37259,0.37549,0.0010901,0.1167,0.63427,0.00012232,0.0020579
0.9706,0.37396,0.37259,0.37548,0.0010933,0.11476,0.6362,0.00012289,0.0020637
0.97141,0.37396,0.37259,0.37548,0.0010965,0.11283,0.63812,0.00012346,0.0020696
0.97221,0.37396,0.37259,0.37548,0.0010997,0.11092,0.64003,0.00012403,0.0020754
0.97302,0.37395,0.37259,0.37547,0.0011028,0.10902,0.64192,0.0001246,0.0020811
0.97383,0.37395,0.37259,0.37547,0.001106,0.10714,0.6438,0.00012516,0.0020868
0.97463,0.37395,0.37259,0.37547,0.0011091,0.10527,0.64566,0.00012573,0.0020925
0.97544,0.37394,0.37259,0.37546,0.0011122,0.10341,0.64752,0.00012629,0.0020981
0.97624,0.37394,0.37259,0.37546,0.0011153,0.10156,0.64935,0.00012685,0.0021037
0.97705,0.37394,0.37259,0.37545,0.0011183,0.099735,0.65117,0.00012741,0.0021092
0.97785,0.37394,0.37259,0.37545,0.0011213,0.097919,0.65298,0.00012797,0.0021147
0.97866,0.37393,0.37259,0.37545,0.0011243,0.096118,0.65478,0.00012853,0.0021201
0.97946,0.37393,0.37259,0.37544,0.0011273,0.094331,0.65656,0.00012909,0.0021255
0.98027,0.37393,0.37259,0.37544,0.0011303,0.092558,0.65832,0.00012964,0.0021309
0.98107,0.37392,0.37259,0.37544,0.0011332,0.090799,0.66007,0.00013019,0.0021362
0.98188,0.37392,0.37259,0.37543,0.0011361,0.089056,0.66181,0.00013074,0.0021415
0.98269,0.37392,0.37259,0.37543,0.001139,0.087327,0.66353,0.00013129,0.0021467
0.98349,0.37392,0.37259,0.37543,0.0011419,0.085612,0.66524,0.00013184,0.0021519
0.9843,0.37391,0.37259,0.37542,0.0011447,0.083913,0.66693,0.00013239,0.002157
0.9851,0.37391,0.37259,0.37542,0.0011475,0.082228,0.66861,0.00013293,0.0021621
0.98591,0.37391,0.37259,0.37541,0.0011503,0.080558,0.67027,0.00013347,0.0021671
0.98671,0.37391,0.37259,0.37541,0.0011531,0.078904,0.67192,0.00013402,0.0021721
0.98752,0.3739,0.37259,0.37541,0.0011558,0.077264,0.67355,0.00013455,0.0021771
0.98832,0.3739,0.37259,0.3754,0.0011585,0.07564,0.67517,0.00013509,0.002182
0.98913,0.3739,0.37259,0.3754,0.0011612,0.074031,0.67677,0.00013563,0.0021868
0.98993,0.3739,0.37259,0.3754,0.0011639,0.072438,0.67835,0.00013616,0.0021916
0.99074,0.37389,0.37259,0.37539,0.0011665,0.07086,0.67992,0.00013669,0.0021964
0.99155,0.37389,0.37259,0.37539,0.0011692,0.069298,0.68148,0.00013722,0.0022011
0.99235,0.37389,0.37259,0.37538,0.0011717,0.067751,0.68302,0.00013775,0.0022057
0.99316,0.37389,0.37259,0.37538,0.0011743,0.06622,0.68454,0.00013827,0.0022104
0.99396,0.37388,0.37259,0.37538,0.0011769,0.064705,0.68605,0.0001388,0.0022149
0.99477,0.37388,0.37259,0.37537,0.0011794,0.063206,0.68754,0.00013932,0.0022194
0.99557,0.37388,0.37259,0.37537,0.0011819,0.061723,0.68901,0.00013984,0.0022239
0.99638,0.37388,0.37259,0.37536,0.0011843,0.060256,0.69047,0.00014035,0.0022283
0.99718,0.37387,0.37259,0.37536,0.0011868,0.058805,0.69191,0.00014087,0.0022327
0.99799,0.37387,0.37259,0.37536,0.0011892,0.05737,0.69334,0.00014138,0.002237
0.9988,0.37387,0.37259,0.37535,0.0011916,0.055951,0.69475,0.00014189,0.0022413
0.9996,0.37387,0.37259,0.37535,0.0011939,0.054549,0.69615,0.0001424,0.0022455
1.0004,0.37387,0.37259,0.37534,0.0011963,0.053163,0.69752,0.0001429,0.0022496
1.0012,0.37386,0.37259,0.37534,0.0011986,0.051794,0.69888,0.00014341,0.0022538
1.002,0.37386,0.37259,0.37534,0.0012009,0.050441,0.70023,0.00014391,0.0022578
1.0028,0.37386,0.37259,0.37533,0.0012031,0.049105,0.70156,0.00014441,0.0022618
1.0036,0.37386,0.37259,0.37533,0.0012054,0.047785,0.70287,0.0001449,0.0022658
1.0044,0.37386,0.37259,0.37532,0.0012076,0.046483,0.70416,0.0001454,0.0022697
1.0052,0.37385,0.37259,0.37532,0.0012097,0.045197,0.70544,0.00014589,0.0022736
1.006,0.37385,0.37259,0.37531,0.0012119,0.043928,0.7067,0.00014638,0.0022774
1.0069,0.37385,0.37259,0.37531,0.001214,0.042676,0.70794,0.00014686,0.0022811
1.0077,0.37385,0.37259,0.37531,0.0012161,0.041441,0.70917,0.00014735,0.0022848
1.0085,0.37385,0.37259,0.3753,0.0012182,0.040223,0.71038,0.00014783,0.0022885
1.0093,0.37384,0.37259,0.3753,0.0012202,0.039022,0.71157,0.00014831,0.0022921
1.0101,0.37384,0.37259,0.37529,0.0012222,0.037839,0.71275,0.00014878,0.0022956
1.0109,0.37384,0.37259,0.37529,0.0012242,0.036672,0.7139,0.00014925,0.0022991
1.0117,0.37384,0.37259,0.37528,0.0012262,0.035523,0.71504,0.00014972,0.0023026
1.0125,0.37384,0.37259,0.37528,0.0012281,0.034392,0.71617,0.00015019,0.002306
1.0133,0.37384,0.37259,0.37528,0.00123,0.033278,0.71727,0.00015066,0.0023093
1.0141,0.37383,0.37259,0.37527,0.0012319,0.032181,0.71836,0.00015112,0.0023126
1.0149,0.37383,0.37259,0.37527,0.0012337,0.031102,0.71943,0.00015158,0.0023158
1.0157,0.37383,0.37259,0.37526,0.0012355,0.030041,0.72048,0.00015203,0.002319
1.0165,0.37383,0.37259,0.37526,0.0012373,0.028997,0.72152,0.00015249,0.0023221
1.0173,0.37383,0.37259,0.37525,0.0012391,0.027971,0.72254,0.00015294,0.0023252
1.0181,0.37383,0.37259,0.37525,0.0012408,0.026963,0.72353,0.00015339,0.0023282
1.0189,0.37382,0.37259,0.37524,0.0012425,0.025972,0.72452,0.00015383,0.0023312
1.0197,0.37382,0.37259,0.37524,0.0012442,0.025,0.72548,0.00015427,0.0023341
1.0205,0.37382,0.37259,0.37524,0.0012458,0.024045,0.72643,0.00015471,0.0023369
1.0213,0.37382,0.37259,0.37523,0.0012474,0.023109,0.72735,0.00015514,0.0023397
1.0222,0.37382,0.37259,0.37523,0.001249,0.02219,0.72826,0.00015558,0.0023425
1.023,0.37382,0.37259,0.37522,0.0012506,0.021289,0.72915,0.00015601,0.0023451
1.0238,0.37382,0.37259,0.37522,0.0012521,0.020407,0.73003,0.00015643,0.0023478
1.0246,0.37382,0.37259,0.37521,0.0012536,0.019543,0.73088,0.00015686,0.0023504
1.0254,0.37381,0.37259,0.37521,0.0012551,0.018697,0.73172,0.00015728,0.0023529
1.0262,0.37381,0.37259,0.3752,0.0012565,0.017869,0.73254,0.00015769,0.0023553
1.027,0.37381,0.37259,0.3752,0.0012579,0.017059,0.73334,0.00015811,0.0023578
1.0278,0.37381,0.37259,0.37519,0.0012593,0.016268,0.73412,0.00015852,0.0023601
1.0286,0.37381,0.37259,0.37519,0.0012607,0.015496,0.73488,0.00015892,0.0023624
1.0294,0.37381,0.37259,0.37519,0.001262,0.014741,0.73563,0.00015933,0.0023647
1.0302,0.37381,0.37259,0.37518,0.0012633,0.014005,0.73636,0.00015973,0.0023668
1.031,0.37381,0.37259,0.37518,0.0012645,0.013288,0.73706,0.00016012,0.002369
1.0318,0.37381,0.37259,0.37517,0.0012658,0.012589,0.73775,0.00016052,0.0023711
1.0326,0.3738,0.37259,0.37517,0.001267,0.011909,0.73842,0.00016091,0.0023731
1.0334,0.3738,0.37259,0.37516,0.0012682,0.011247,0.73908,0.00016129,0.002375
1.0342,0.3738,0.37259,0.37516,0.0012693,0.010604,0.73971,0.00016167,0.0023769
1.035,0.3738,0.37259,0.37515,0.0012704,0.0099795,0.74033,0.00016205,0.0023788
1.0358,0.3738,0.37259,0.37515,0.0012715,0.0093737,0.74092,0.00016243,0.0023806
1.0367,0.3738,0.37259,0.37514,0.0012726,0.0087868,0.7415,0.0001628,0.0023823
1.0375,0.3738,0.37259,0.37514,0.0012736,0.0082185,0.74206,0.00016317,0.002384
1.0383,0.3738,0.37259,0.37513,0.0012746,0.0076691,0.7426,0.00016354,0.0023856
1.0391,0.3738,0.37259,0.37513,0.0012756,0.0071385,0.74312,0.0001639,0.0023872
1.0399,0.3738,0.37259,0.37512,0.0012765,0.0066267,0.74362,0.00016426,0.0023887
1.0407,0.3738,0.37259,0.37512,0.0012774,0.0061338,0.74411,0.00016461,0.0023902
1.0415,0.3738,0.37259,0.37511,0.0012783,0.0056598,0.74457,0.00016496,0.0023916
1.0423,0.37379,0.37259,0.37511,0.0012791,0.0052047,0.74502,0.00016531,0.0023929
1.0431,0.37379,0.37259,0.37511,0.0012799,0.0047685,0.74544,0.00016565,0.0023942
1.0439,0.37379,0.37259,0.3751,0.0012807,0.0043514,0.74585,0.00016599,0.0023954
1.0447,0.37379,0.37259,0.3751,0.0012815,0.0039532,0.74624,0.00016632,0.0023966
1.0455,0.37379,0.37259,0.37509,0.0012822,0.003574,0.74661,0.00016666,0.0023977
1.0463,0.37379,0.37259,0.37509,0.0012829,0.0032138,0.74696,0.00016698,0.0023988
1.0471,0.37379,0.37259,0.37508,0.0012835,0.0028727,0.74729,0.00016731,0.0023998
1.0479,0.37379,0.37259,0.37508,0.0012842,0.0025507,0.7476,0.00016763,0.0024007
1.0487,0.37379,0.37259,0.37507,0.0012848,0.0022477,0.7479,0.00016794,0.0024016
1.0495,0.37379,0.37259,0.37507,0.0012854,0.0019638,0.74817,0.00016826,0.0024025
1.0503,0.37379,0.37259,0.37506,0.0012859,0.0016991,0.74843,0.00016856,0.0024032
1.0512,0.37379,0.37259,0.37506,0.0012864,0.0014534,0.74866,0.00016887,0.0024039
1.052,0.37379,0.37259,0.37505,0.0012869,0.0012269,0.74888,0.00016917,0.0024046
1.0528,0.37379,0.37259,0.37505,0.0012873,0.0010195,0.74908,0.00016947,0.0024052
1.0536,0.37379,0.37259,0.37504,0.0012877,0.00083135,0.74926,0.00016976,0.0024057
1.0544,0.37379,0.37259,0.37504,0.0012881,0.00066231,0.74942,0.00017005,0.0024062
1.0552,0.37379,0.37259,0.37503,0.0012885,0.00051245,0.74956,0.00017033,0.0024067
1.056,0.37379,0.37259,0.37503,0.0012888,0.00038178,0.74968,0.00017061,0.002407
1.0568,0.37379,0.37259,0.37502,0.0012891,0.00027029,0.74978,0.00017089,0.0024073
1.0576,0.37379,0.37259,0.37502,0.0012894,0.00017801,0.74986,0.00017116,0.0024076
1.0584,0.37379,0.37259,0.37501,0.0012896,0.00010492,0.74992,0.00017143,0.0024078
1.0592,0.37379,0.37259,0.37501,0.0012898,5.1035e-05,0.74997,0.00017169,0.0024079
1.06,0.37379,0.37259,0.37501,0.00129,1.636e-05,0.74999,0.00017195,0.002408
1.0608,0.37379,0.37259,0.375,0.0012901,8.941e-07,0.75,0.0001722,0.002408
1.0616,0.37379,0.37259,0.375,0.0012902,4.6381e-06,0.74999,0.00017245,0.002408
1.0624,0.37379,0.37259,0.37499,0.0012903,2.7592e-05,0.74995,0.0001727,0.0024079
1.0632,0.37379,0.37259,0.37499,0.0012904,6.9755e-05,0.7499,0.00017294,0.0024078
1.064,0.37379,0.37259,0.37498,0.0012904,0.00013112,0.74983,0.00017318,0.0024076
1.0648,0.37379,0.37259,0.37498,0.0012904,0.0002117,0.74974,0.00017341,0.0024073
1.0657,0.37379,0.37259,0.37497,0.0012903,0.00031147,0.74963,0.00017364,0.002407
1.0665,0.37379,0.37259,0.37497,0.0012903,0.00043043,0.7495,0.00017387,0.0024066
1.0673,0.37379,0.37259,0.37496,0.0012901,0.00056859,0.74936,0.00017409,0.0024062
1.0681,0.37379,0.37259,0.37496,0.00129,0.00072592,0.74919,0.0001743,0.0024057
1.0689,0.37379,0.37259,0.37495,0.0012898,0.00090243,0.749,0.00017451,0.0024052
1.0697,0.37379,0.37259,0.37495,0.0012896,0.0010981,0.7488,0.00017472,0.0024046
1.0705,0.37379,0.37259,0.37494,0.0012894,0.0013129,0.74857,0.00017492,0.0024039
1.0713,0.37379,0.37259,0.37494,0.0012892,0.0015469,0.74833,0.00017512,0.0024032
1.0721,0.37379,0.37259,0.37493,0.0012889,0.0018,0.74807,0.00017532,0.0024024
1.0729,0.37379,0.37259,0.37493,0.0012886,0.0020722,0.74778,0.0001755,0.0024016
1.0737,0.3738,0.37259,0.37492,0.0012882,0.0023635,0.74748,0.00017569,0.0024007
1.0745,0.3738,0.37259,0.37492,0.0012878,0.0026739,0.74716,0.00017587,0.0023998
1.0753,0.3738,0.37259,0.37491,0.0012874,0.0030034,0.74682,0.00017604,0.0023988
1.0761,0.3738,0.37259,0.37491,0.001287,0.003352,0.74647,0.00017622,0.0023977
1.0769,0.3738,0.37259,0.3749,0.0012865,0.0037195,0.74609,0.00017638,0.0023966
1.0777,0.3738,0.37259,0.3749,0.001286,0.0041061,0.74569,0.00017654,0.0023955
1.0785,0.3738,0.37259,0.3749,0.0012855,0.0045117,0.74528,0.0001767,0.0023942
1.0793,0.3738,0.37259,0.37489,0.0012849,0.0049363,0.74484,0.00017685,0.002393
1.0801,0.3738,0.37259,0.37489,0.0012843,0.0053798,0.74439,0.000177,0.0023916
1.081,0.3738,0.37259,0.37488,0.0012837,0.0058423,0.74392,0.00017714,0.0023902
1.0818,0.3738,0.37259,0.37488,0.001283,0.0063237,0.74343,0.00017728,0.0023888
1.0826,0.3738,0.37259,0.37487,0.0012824,0.0068239,0.74292,0.00017742,0.0023873
1.0834,0.3738,0.37259,0.37487,0.0012816,0.0073431,0.74239,0.00017755,0.0023857
1.0842,0.37381,0.37259,0.37486,0.0012809,0.007881,0.74184,0.00017767,0.0023841
1.085,0.37381,0.37259,0.37486,0.0012801,0.0084378,0.74128,0.00017779,0.0023824
1.0858,0.37381,0.37259,0.37485,0.0012793,0.0090133,0.74069,0.0001779,0.0023807
1.0866,0.37381,0.37259,0.37485,0.0012785,0.0096076,0.74009,0.00017801,0.0023789
1.0874,0.37381,0.37259,0.37484,0.0012776,0.010221,0.73947,0.00017812,0.0023771
1.0882,0.37381,0.37259,0.37484,0.0012767,0.010852,0.73882,0.00017822,0.0023752
1.089,0.37381,0.37259,0.37483,0.0012758,0.011503,0.73817,0.00017832,0.0023733
1.0898,0.37381,0.37259,0.37483,0.0012748,0.012172,0.73749,0.00017841,0.0023713
1.0906,0.37382,0.37259,0.37482,0.0012739,0.012859,0.73679,0.00017849,0.0023692
1.0914,0.37382,0.37259,0.37482,0.0012728,0.013565,0.73607,0.00017857,0.0023671
1.0922,0.37382,0.37259,0.37482,0.0012718,0.01429,0.73534,0.00017865,0.002365
1.093,0.37382,0.37259,0.37481,0.0012707,0.015033,0.73459,0.00017872,0.0023627
1.0938,0.37382,0.37259,0.37481,0.0012696,0.015795,0.73382,0.00017879,0.0023605
1.0946,0.37382,0.37259,0.3748,0.0012685,0.016575,0.73303,0.00017885,0.0023581
1.0955,0.37382,0.37259,0.3748,0.0012673,0.017373,0.73222,0.00017891,0.0023558
1.0963,0.37382,0.37259,0.37479,0.0012661,0.018189,0.7314,0.00017896,0.0023533
1.0971,0.37383,0.37259,0.37479,0.0012649,0.019024,0.73055,0.00017901,0.0023509
1.0979,0.37383,0.37259,0.37478,0.0012637,0.019877,0.72969,0.00017905,0.0023483
1.0987,0.37383,0.37259,0.37478,0.0012624,0.020749,0.72881,0.00017909,0.0023457
1.0995,0.37383,0.37259,0.37477,0.0012611,0.021638,0.72791,0.00017912,0.0023431
1.1003,0.37383,0.37259,0.37477,0.0012598,0.022546,0.72699,0.00017915,0.0023404
1.1011,0.37383,0.37259,0.37477,0.0012584,0.023471,0.72606,0.00017917,0.0023376
1.1019,0.37384,0.37259,0.37476,0.001257,0.024415,0.72511,0.00017919,0.0023348
1.1027,0.37384,0.37259,0.37476,0.0012556,0.025377,0.72414,0.0001792,0.002332
1.1035,0.37384,0.37259,0.37475,0.0012541,0.026356,0.72315,0.00017921,0.0023291
1.1043,0.37384,0.37259,0.37475,0.0012527,0.027354,0.72214,0.00017921,0.0023261
1.1051,0.37384,0.37259,0.37474,0.0012511,0.028369,0.72112,0.00017921,0.0023231
1.1059,0.37384,0.37259,0.37474,0.0012496,0.029402,0.72008,0.0001792,0.00232
1.1067,0.37385,0.37259,0.37473,0.0012481,0.030452,0.71902,0.00017919,0.0023169
1.1075,0.37385,0.37259,0.37473,0.0012465,0.031521,0.71794,0.00017917,0.0023137
1.1083,0.37385,0.37259,0.37473,0.0012448,0.032607,0.71684,0.00017915,0.0023105
1.1091,0.37385,0.37259,0.37472,0.0012432,0.03371,0.71573,0.00017912,0.0023073
1.11,0.37385,0.37259,0.37472,0.0012415,0.034831,0.7146,0.00017909,0.0023039
1.1108,0.37386,0.37259,0.37471,0.0012398,0.035969,0.71346,0.00017905,0.0023006
1.1116,0.37386,0.37259,0.37471,0.0012381,0.037125,0.71229,0.00017901,0.0022971
1.1124,0.37386,0.37259,0.3747,0.0012363,0.038298,0.71111,0.00017896,0.0022937
1.1132,0.37386,0.37259,0.3747,0.0012345,0.039488,0.70991,0.00017891,0.0022902
1.114,0.37386,0.37259,0.37469,0.0012327,0.040696,0.70869,0.00017885,0.0022866
1.1148,0.37387,0.37259,0.37469,0.0012309,0.04192,0.70746,0.00017879,0.002283
1.1156,0.37387,0.37259,0.37469,0.001229,0.043162,0.70621,0.00017872,0.0022793
1.1164,0.37387,0.37259,0.37468,0.0012271,0.04442,0.70494,0.00017865,0.0022756
1.1172,0.37387,0.37259,0.37468,0.0012252,0.045696,0.70366,0.00017857,0.0022718
1.118,0.37387,0.37259,0.37467,0.0012232,0.046988,0.70236,0.00017849,0.002268
1.1188,0.37388,0.37259,0.37467,0.0012213,0.048298,0.70104,0.0001784,0.0022641
1.1196,0.37388,0.37259,0.37467,0.0012193,0.049624,0.69971,0.00017831,0.0022602
1.1204,0.37388,0.37259,0.37466,0.0012172,0.050966,0.69836,0.00017821,0.0022563
1.1212,0.37388,0.37259,0.37466,0.0012152,0.052326,0.69699,0.00017811,0.0022522
1.122,0.37389,0.37259,0.37465,0.0012131,0.053701,0.6956,0.000178,0.0022482
1.1228,0.37389,0.37259,0.37465,0.001211,0.055094,0.6942,0.00017789,0.0022441
1.1236,0.37389,0.37259,0.37464,0.0012088,0.056502,0.69279,0.00017777,0.0022399
1.1245,0.37389,0.37259,0.37464,0.0012067,0.057927,0.69135,0.00017764,0.0022357
1.1253,0.3739,0.37259,0.37464,0.0012045,0.059368,0.68991,0.00017752,0.0022315
1.1261,0.3739,0.37259,0.37463,0.0012023,0.060826,0.68844,0.00017738,0.0022272
1.1269,0.3739,0.37259,0.37463,0.0012,0.062299,0.68696,0.00017724,0.0022228
1.1277,0.3739,0.37259,0.37462,0.0011978,0.063789,0.68546,0.0001771,0.0022185
1.1285,0.37391,0.37259,0.37462,0.0011955,0.065294,0.68395,0.00017695,0.002214
1.1293,0.37391,0.37259,0.37462,0.0011932,0.066815,0.68242,0.0001768,0.0022096
1.1301,0.37391,0.37259,0.37461,0.0011908,0.068352,0.68087,0.00017664,0.002205
1.1309,0.37391,0.37259,0.37461,0.0011885,0.069905,0.67931,0.00017648,0.0022005
1.1317,0.37392,0.37259,0.3746,0.0011861,0.071473,0.67774,0.00017631,0.0021959
1.1325,0.37392,0.37259,0.3746,0.0011837,0.073057,0.67614,0.00017613,0.0021912
1.1333,0.37392,0.37259,0.3746,0.0011812,0.074657,0.67454,0.00017595,0.0021865
1.1341,0.37392,0.37259,0.37459,0.0011788,0.076272,0.67292,0.00017577,0.0021818
1.1349,0.37393,0.37259,0.37459,0.0011763,0.077902,0.67128,0.00017558,0.002177
1.1357,0.37393,0.37259,0.37459,0.0011738,0.079547,0.66962,0.00017539,0.0021721
1.1365,0.37393,0.37259,0.37458,0.0011712,0.081207,0.66796,0.00017519,0.0021673
1.1373,0.37393,0.37259,0.37458,0.0011687,0.082883,0.66627,0.00017498,0.0021623
1.1381,0.37394,0.37259,0.37457,0.0011661,0.084573,0.66458,0.00017477,0.0021574
1.1389,0.37394,0.37259,0.37457,0.0011635,0.086279,0.66286,0.00017456,0.0021524
1.1398,0.37394,0.37259,0.37457,0.0011608,0.087999,0.66114,0.00017434,0.0021473
1.1406,0.37395,0.37259,0.37456,0.0011582,0.089734,0.65939,0.00017412,0.0021422
1.1414,0.37395,0.37259,0.37456,0.0011555,0.091483,0.65764,0.00017389,0.0021371
1.1422,0.37395,0.37259,0.37456,0.0011528,0.093247,0.65587,0.00017365,0.0021319
1.143,0.37396,0.37259,0.37455,0.0011501,0.095025,0.65408,0.00017342,0.0021267
1.1438,0.37396,0.37259,0.37455,0.0011473,0.096818,0.65228,0.00017317,0.0021215
1.1446,0.37396,0.37259,0.37455,0.0011446,0.098625,0.65047,0.00017292,0.0021162
1.1454,0.37396,0.37259,0.37454,0.0011418,0.10045,0.64864,0.00017267,0.0021109
1.1462,0.37397,0.37259,0.37454,0.0011389,0.10228,0.6468,0.00017241,0.0021055
1.147,0.37397,0.37259,0.37454,0.0011361,0.10413,0.64494,0.00017215,0.0021001
1.1478,0.37397,0.37259,0.37453,0.0011332,0.10599,0.64307,0.00017188,0.0020946
1.1486,0.37398,0.37259,0.37453,0.0011304,0.10787,0.64119,0.0001716,0.0020891
1.1494,0.37398,0.37259,0.37452,0.0011275,0.10976,0.63929,0.00017132,0.0020836
1.1502,0.37398,0.37259,0.37452,0.0011245,0.11167,0.63738,0.00017104,0.002078
1.151,0.37399,0.37259,0.37452,0.0011216,0.11358,0.63545,0.00017075,0.0020724
1.1518,0.37399,0.37259,0.37451,0.0011186,0.11551,0.63352,0.00017046,0.0020668
1.1526,0.37399,0.37259,0.37451,0.0011156,0.11746,0.63156,0.00017016,0.0020611
1.1534,0.374,0.37259,0.37451,0.0011126,0.11942,0.6296,0.00016986,0.0020554
1.1543,0.374,0.37259,0.3745,0.0011096,0.12139,0.62762,0.00016955,0.0020496
1.1551,0.374,0.37259,0.3745,0.0011065,0.12337,0.62563,0.00016924,0.0020438
1.1559,0.37401,0.37259,0.3745,0.0011035,0.12537,0.62363,0.00016892,0.002038
1.1567,0.37401,0.37259,0.3745,0.0011004,0.12738,0.62162,0.0001686,0.0020321
1.1575,0.37401,0.37259,0.37449,0.0010973,0.1294,0.61959,0.00016827,0.0020262
1.1583,0.37402,0.37259,0.37449,0.0010941,0.13143,0.61755,0.00016794,0.0020203
1.1591,0.37402,0.37259,0.37449,0.001091,0.13348,0.61549,0.0001676,0.0020143
1.1599,0.37402,0.37259,0.37448,0.0010878,0.13554,0.61343,0.00016726,0.0020083
1.1607,0.37403,0.37259,0.37448,0.0010846,0.13761,0.61135,0.00016691,0.0020023
1.1615,0.37403,0.37259,0.37448,0.0010814,0.13969,0.60926,0.00016656,0.0019962
1.1623,0.37403,0.37259,0.37447,0.0010782,0.14179,0.60716,0.00016621,0.0019901
1.1631,0.37404,0.37259,0.37447,0.0010749,0.1439,0.60504,0.00016585,0.001984
1.1639,0.37404,0.37259,0.37447,0.0010716,0.14602,0.60292,0.00016548,0.0019778
1.1647,0.37404,0.37259,0.37446,0.0010684,0.14815,0.60078,0.00016511,0.0019716
1.1655,0.37405,0.37259,0.37446,0.0010651,0.15029,0.59863,0.00016474,0.0019654
1.1663,0.37405,0.37259,0.37446,0.0010617,0.15245,0.59647,0.00016436,0.0019591
1.1671,0.37405,0.37259,0.37446,0.0010584,0.15461,0.5943,0.00016398,0.0019528
1.1679,0.37406,0.37259,0.37445,0.001055,0.15679,0.59212,0.00016359,0.0019465
1.1688,0.37406,0.37259,0.37445,0.0010516,0.15898,0.58992,0.0001632,0.0019401
1.1696,0.37406,0.37259,0.37445,0.0010483,0.16118,0.58772,0.0001628,0.0019337
1.1704,0.37407,0.37259,0.37445,0.0010448,0.16339,0.5855,0.0001624,0.0019273
1.1712,0.37407,0.37259,0.37444,0.0010414,0.16561,0.58328,0.00016199,0.0019208
1.172,0.37408,0.37259,0.37444,0.001038,0.16784,0.58104,0.00016158,0.0019143
1.1728,0.37408,0.37259,0.37444,0.0010345,0.17008,0.57879,0.00016116,0.0019078
1.1736,0.37408,0.37259,0.37443,0.001031,0.17234,0.57653,0.00016074,0.0019013
1.1744,0.37409,0.37259,0.37443,0.0010275,0.1746,0.57427,0.00016032,0.0018947
1.1752,0.37409,0.37259,0.37443,0.001024,0.17687,0.57199,0.00015989,0.0018881
1.176,0.37409,0.37259,0.37443,0.0010205,0.17916,0.5697,0.00015946,0.0018815
1.1768,0.3741,0.37259,0.37442,0.0010169,0.18145,0.5674,0.00015902,0.0018748
1.1776,0.3741,0.37259,0.37442,0.0010134,0.18375,0.56509,0.00015858,0.0018682
1.1784,0.37411,0.37259,0.37442,0.0010098,0.18607,0.56277,0.00015813,0.0018615
1.1792,0.37411,0.37259,0.37442,0.0010062,0.18839,0.56044,0.00015768,0.0018547
1.18,0.37411,0.37259,0.37442,0.0010026,0.19072,0.55811,0.00015723,0.001848
1.1808,0.37412,0.37259,0.37441,0.00099897,0.19307,0.55576,0.00015677,0.0018412
1.1816,0.37412,0.37259,0.37441,0.00099533,0.19542,0.5534,0.0001563,0.0018344
1.1824,0.37412,0.37259,0.37441,0.00099168,0.19778,0.55104,0.00015583,0.0018275
1.1833,0.37413,0.37259,0.37441,0.00098801,0.20015,0.54866,0.00015536,0.0018207
1.1841,0.37413,0.37259,0.3744,0.00098433,0.20253,0.54628,0.00015489,0.0018138
1.1849,0.37414,0.37259,0.3744,0.00098064,0.20492,0.54389,0.00015441,0.0018069
1.1857,0.37414,0.37259,0.3744,0.00097693,0.20731,0.54149,0.00015392,0.0017999
1.1865,0.37414,0.37259,0.3744,0.00097321,0.20972,0.53908,0.00015343,0.001793
1.1873,0.37415,0.37259,0.3744,0.00096948,0.21213,0.53666,0.00015294,0.001786
1.1881,0.37415,0.37259,0.37439,0.00096573,0.21455,0.53423,0.00015244,0.001779
1.1889,0.37416,0.37259,0.37439,0.00096197,0.21698,0.5318,0.00015194,0.001772
1.1897,0.37416,0.37259,0.37439,0.00095819,0.21942,0.52936,0.00015144,0.0017649
1.1905,0.37416,0.37259,0.37439,0.00095441,0.22187,0.52691,0.00015093,0.0017579
1.1913,0.37417,0.37259,0.37439,0.00095061,0.22432,0.52445,0.00015041,0.0017508
1.1921,0.37417,0.37259,0.37438,0.00094679,0.22678,0.52198,0.0001499,0.0017437
1.1929,0.37418,0.37259,0.37438,0.00094297,0.22925,0.51951,0.00014938,0.0017366
1.1937,0.37418,0.37259,0.37438,0.00093914,0.23173,0.51703,0.00014885,0.0017294
1.1945,0.37418,0.37259,0.37438,0.00093529,0.23421,0.51454,0.00014832,0.0017223
1.1953,0.37419,0.37259,0.37438,0.00093143,0.2367,0.51205,0.00014779,0.0017151
1.1961,0.37419,0.37259,0.37437,0.00092756,0.2392,0.50955,0.00014725,0.0017079
1.1969,0.3742,0.37259,0.37437,0.00092368,0.24171,0.50704,0.00014671,0.0017006
1.1977,0.3742,0.37259,0.37437,0.00091979,0.24422,0.50452,0.00014617,0.0016934
1.1986,0.3742,0.37259,0.37437,0.00091589,0.24674,0.502,0.00014562,0.0016862
1.1994,0.37421,0.37259,0.37437,0.00091198,0.24926,0.49947,0.00014507,0.0016789
1.2002,0.37421,0.37259,0.37437,0.00090806,0.25179,0.49694,0.00014452,0.0016716
1.201,0.37422,0.37259,0.37436,0.00090412,0.25433,0.4944,0.00014396,0.0016643
1.2018,0.37422,0.37259,0.37436,0.00090018,0.25688,0.49185,0.0001434,0.001657
1.2026,0.37423,0.37259,0.37436,0.00089623,0.25943,0.4893,0.00014283,0.0016496
1.2034,0.37423,0.37259,0.37436,0.00089227,0.26198,0.48674,0.00014226,0.0016423
1.2042,0.37423,0.37259,0.37436,0.0008883,0.26455,0.48417,0.00014169,0.0016349
1.205,0.37424,0.37259,0.37436,0.00088432,0.26711,0.4816,0.00014111,0.0016275
1.2058,0.37424,0.37259,0.37436,0.00088033,0.26969,0.47902,0.00014053,0.0016201
1.2066,0.37425,0.37259,0.37435,0.00087634,0.27227,0.47644,0.00013995,0.0016127
1.2074,0.37425,0.37259,0.37435,0.00087233,0.27485,0.47386,0.00013936,0.0016053
1.2082,0.37425,0.37259,0.37435,0.00086832,0.27744,0.47127,0.00013877,0.0015979
1.209,0.37426,0.37259,0.37435,0.0008643,0.28003,0.46867,0.00013818,0.0015904
1.2098,0.37426,0.37259,0.37435,0.00086028,0.28263,0.46607,0.00013758,0.001583
1.2106,0.37427,0.37259,0.37435,0.00085624,0.28523,0.46346,0.00013698,0.0015755
1.2114,0.37427,0.37259,0.37435,0.0008522,0.28784,0.46085,0.00013638,0.001568
1.2122,0.37428,0.37259,0.37435,0.00084815,0.29046,0.45824,0.00013577,0.0015605
1.2131,0.37428,0.37259,0.37434,0.00084409,0.29307,0.45562,0.00013516,0.001553
1.2139,0.37428,0.37259,0.37434,0.00084003,0.29569,0.45299,0.00013455,0.0015455
1.2147,0.37429,0.37259,0.37434,0.00083596,0.29832,0.45037,0.00013393,0.001538
1.2155,0.37429,0.37259,0.37434,0.00083189,0.30095,0.44774,0.00013331,0.0015305
1.2163,0.3743,0.37259,0.37434,0.00082781,0.30358,0.4451,0.00013269,0.0015229
1.2171,0.3743,0.37259,0.37434,0.00082372,0.30622,0.44246,0.00013207,0.0015154
1.2179,0.37431,0.37259,0.37434,0.00081963,0.30886,0.43982,0.00013144,0.0015078
1.2187,0.37431,0.37259,0.37434,0.00081553,0.3115,0.43718,0.00013081,0.0015003
1.2195,0.37431,0.37259,0.37434,0.00081143,0.31415,0.43453,0.00013017,0.0014927
1.2203,0.37432,0.37259,0.37434,0.00080732,0.3168,0.43188,0.00012954,0.0014851
1.2211,0.37432,0.37259,0.37434,0.00080321,0.31945,0.42922,0.0001289,0.0014775
1.2219,0.37433,0.37259,0.37434,0.0007991,0.32211,0.42656,0.00012826,0.0014699
1.2227,0.37433,0.37259,0.37433,0.00079498,0.32477,0.4239,0.00012761,0.0014623
1.2235,0.37434,0.37259,0.37433,0.00079085,0.32743,0.42124,0.00012696,0.0014547
1.2243,0.37434,0.37259,0.37433,0.00078672,0.33009,0.41858,0.00012631,0.0014471
1.2251,0.37434,0.37259,0.37433,0.00078259,0.33276,0.41591,0.00012566,0.0014395
1.2259,0.37435,0.37259,0.37433,0.00077846,0.33542,0.41324,0.000125,0.0014319
1.2267,0.37435,0.37259,0.37433,0.00077432,0.33809,0.41057,0.00012435,0.0014243
1.2276,0.37436,0.37259,0.37433,0.00077018,0.34077,0.4079,0.00012369,0.0014167
1.2284,0.37436,0.37259,0.37433,0.00076604,0.34344,0.40522,0.00012302,0.0014091
1.2292,0.37437,0.37259,0.37433,0.00076189,0.34612,0.40255,0.00012236,0.0014014
1.23,0.37437,0.37259,0.37433,0.00075774,0.34879,0.39987,0.00012169,0.0013938
1.2308,0.37437,0.37259,0.37433,0.0007536,0.35147,0.39719,0.00012102,0.0013862
1.2316,0.37438,0.37259,0.37433,0.00074944,0.35415,0.39451,0.00012035,0.0013785
1.2324,0.37438,0.37259,0.37433,0.00074529,0.35683,0.39183,0.00011967,0.0013709
1.2332,0.37439,0.37259,0.37433,0.00074114,0.35951,0.38915,0.00011899,0.0013633
1.234,0.37439,0.37259,0.37433,0.00073698,0.36219,0.38647,0.00011831,0.0013557
1.2348,0.3744,0.37259,0.37433,0.00073283,0.36488,0.38378,0.00011763,0.001348
1.2356,0.3744,0.37259,0.37433,0.00072867,0.36756,0.3811,0.00011695,0.0013404
1.2364,0.3744,0.37259,0.37433,0.00072451,0.37024,0.37842,0.00011626,0.0013328
1.2372,0.37441,0.37259,0.37433,0.00072036,0.37293,0.37573,0.00011557,0.0013251
1.238,0.37441,0.37259,0.37433,0.0007162,0.37561,0.37305,0.00011488,0.0013175
1.2388,0.37442,0.37259,0.37433,0.00071204,0.37829,0.37036,0.00011419,0.0013099
1.2396,0.37442,0.37259,0.37433,0.00070788,0.38098,0.36768,0.0001135,0.0013023
1.2404,0.37443,0.37259,0.37433,0.00070373,0.38366,0.365,0.0001128,0.0012947
1.2412,0.37443,0.37259,0.37433,0.00069957,0.38634,0.36231,0.0001121,0.001287
1.2421,0.37444,0.37259,0.37433,0.00069542,0.38903,0.35963,0.0001114,0.0012794
1.2429,0.37444,0.37259,0.37433,0.00069127,0.39171,0.35695,0.0001107,0.0012718
1.2437,0.37444,0.37259,0.37433,0.00068712,0.39439,0.35427,0.00011,0.0012642
1.2445,0.37445,0.37259,0.37433,0.00068297,0.39707,0.35159,0.0001093,0.0012566
1.2453,0.37445,0.37259,0.37433,0.00067882,0.39975,0.34891,0.00010859,0.0012491
1.2461,0.37446,0.37259,0.37433,0.00067468,0.40243,0.34624,0.00010788,0.0012415
1.2469,0.37446,0.37259,0.37433,0.00067053,0.4051,0.34356,0.00010717,0.0012339
1.2477,0.37447,0.37259,0.37433,0.00066639,0.40778,0.34089,0.00010646,0.0012263
1.2485,0.37447,0.37259,0.37433,0.00066226,0.41045,0.33822,0.00010575,0.0012188
1.2493,0.37447,0.37259,0.37433,0.00065812,0.41312,0.33555,0.00010504,0.0012112
1.2501,0.37448,0.37259,0.37433,0.00065399,0.41579,0.33288,0.00010432,0.0012037
1.2509,0.37448,0.37259,0.37433,0.00064987,0.41846,0.33021,0.0001036,0.0011961
1.2517,0.37449,0.37259,0.37433,0.00064574,0.42112,0.32755,0.00010289,0.0011886
1.2525,0.37449,0.37259,0.37433,0.00064162,0.42378,0.32489,0.00010217,0.0011811
1.2533,0.3745,0.37259,0.37434,0.00063751,0.42644,0.32223,0.00010145,0.0011736
1.2541,0.3745,0.37259,0.37434,0.0006334,0.4291,0.31957,0.00010073,0.0011661
1.2549,0.3745,0.37259,0.37434,0.00062929,0.43176,0.31692,0.0001,0.0011586
1.2557,0.37451,0.37259,0.37434,0.00062519,0.43441,0.31427,9.9281e-05,0.0011511
1.2565,0.37451,0.37259,0.37434,0.0006211,0.43706,0.31162,9.8557e-05,0.0011436
1.2574,0.37452,0.37259,0.37434,0.00061701,0.4397,0.30898,9.7831e-05,0.0011362
1.2582,0.37452,0.37259,0.37434,0.00061292,0.44234,0.30634,9.7105e-05,0.0011287
1.259,0.37452,0.37259,0.37434,0.00060884,0.44498,0.3037,9.6378e-05,0.0011213
1.2598,0.37453,0.37259,0.37434,0.00060477,0.44762,0.30107,9.565e-05,0.0011139
1.2606,0.37453,0.37259,0.37434,0.0006007,0.45025,0.29844,9.4921e-05,0.0011065
1.2614,0.37454,0.37259,0.37434,0.00059664,0.45288,0.29581,9.4192e-05,0.0010991
1.2622,0.37454,0.37259,0.37434,0.00059259,0.4555,0.29319,9.3462e-05,0.0010917
1.263,0.37455,0.37259,0.37435,0.00058854,0.45812,0.29057,9.2731e-05,0.0010843
1.2638,0.37455,0.37259,0.37435,0.0005845,0.46073,0.28796,9.2e-05,0.001077
1.2646,0.37455,0.37259,0.37435,0.00058047,0.46334,0.28535,9.1268e-05,0.0010697
1.2654,0.37456,0.37259,0.37435,0.00057644,0.46595,0.28275,9.0536e-05,0.0010623
1.2662,0.37456,0.37259,0.37435,0.00057242,0.46855,0.28015,8.9803e-05,0.001055
1.267,0.37457,0.37259,0.37435,0.00056841,0.47115,0.27756,8.907e-05,0.0010478
1.2678,0.37457,0.37259,0.37435,0.00056441,0.47374,0.27497,8.8336e-05,0.0010405
1.2686,0.37457,0.37259,0.37435,0.00056042,0.47633,0.27238,8.7602e-05,0.0010332
1.2694,0.37458,0.37259,0.37436,0.00055643,0.47891,0.2698,8.6868e-05,0.001026
1.2702,0.37458,0.37259,0.37436,0.00055246,0.48148,0.26723,8.6134e-05,0.0010188
1.271,0.37459,0.37259,0.37436,0.00054849,0.48406,0.26466,8.54e-05,0.0010116
1.2719,0.37459,0.37259,0.37436,0.00054453,0.48662,0.2621,8.4665e-05,0.0010044
1.2727,0.3746,0.37259,0.37436,0.00054058,0.48918,0.25954,8.3931e-05,0.00099723
1.2735,0.3746,0.37259,0.37436,0.00053664,0.49173,0.25699,8.3196e-05,0.00099009
1.2743,0.3746,0.37259,0.37436,0.00053271,0.49428,0.25445,8.2462e-05,0.00098296
1.2751,0.37461,0.37259,0.37437,0.00052879,0.49682,0.25191,8.1727e-05,0.00097586
1.2759,0.37461,0.37259,0.37437,0.00052488,0.49936,0.24938,8.0993e-05,0.00096878
1.2767,0.37462,0.37259,0.37437,0.00052099,0.50189,0.24685,8.0259e-05,0.00096171
1.2775,0.37462,0.37259,0.37437,0.0005171,0.50441,0.24433,7.9525e-05,0.00095467
1.2783,0.37462,0.37259,0.37437,0.00051322,0.50692,0.24182,7.8791e-05,0.00094765
1.2791,0.37463,0.37259,0.37437,0.00050935,0.50943,0.23931,7.8058e-05,0.00094065
1.2799,0.37463,0.37259,0.37438,0.0005055,0.51194,0.23682,7.7325e-05,0.00093367
1.2807,0.37464,0.37259,0.37438,0.00050165,0.51443,0.23432,7.6593e-05,0.00092672
1.2815,0.37464,0.37259,0.37438,0.00049782,0.51692,0.23184,7.5861e-05,0.00091978
1.2823,0.37464,0.37259,0.37438,0.000494,0.5194,0.22936,7.5129e-05,0.00091287
1.2831,0.37465,0.37259,0.37438,0.00049019,0.52187,0.22689,7.4399e-05,0.00090599
1.2839,0.37465,0.37259,0.37438,0.0004864,0.52434,0.22443,7.3668e-05,0.00089913
1.2847,0.37465,0.37259,0.37439,0.00048261,0.5268,0.22198,7.2939e-05,0.00089229
1.2855,0.37466,0.37259,0.37439,0.00047884,0.52925,0.21953,7.221e-05,0.00088548
1.2864,0.37466,0.37259,0.37439,0.00047509,0.53169,0.21709,7.1482e-05,0.00087869
1.2872,0.37467,0.37259,0.37439,0.00047134,0.53412,0.21466,7.0755e-05,0.00087193
1.288,0.37467,0.37259,0.37439,0.00046761,0.53655,0.21224,7.0029e-05,0.00086519
1.2888,0.37467,0.37259,0.3744,0.00046389,0.53897,0.20983,6.9304e-05,0.00085848
1.2896,0.37468,0.37259,0.3744,0.00046019,0.54138,0.20742,6.8579e-05,0.0008518
1.2904,0.37468,0.37259,0.3744,0.0004565,0.54378,0.20502,6.7856e-05,0.00084514
1.2912,0.37469,0.37259,0.3744,0.00045282,0.54617,0.20264,6.7134e-05,0.00083851
1.292,0.37469,0.37259,0.37441,0.00044916,0.54856,0.20026,6.6413e-05,0.00083191
1.2928,0.37469,0.37259,0.37441,0.00044551,0.55093,0.19789,6.5693e-05,0.00082533
1.2936,0.3747,0.37259,0.37441,0.00044188,0.5533,0.19552,6.4975e-05,0.00081878
1.2944,0.3747,0.37259,0.37441,0.00043826,0.55565,0.19317,6.4258e-05,0.00081226
1.2952,0.3747,0.37259,0.37441,0.00043466,0.558,0.19083,6.3542e-05,0.00080577
1.296,0.37471,0.37259,0.37442,0.00043107,0.56034,0.1885,6.2827e-05,0.00079931
1.2968,0.37471,0.37259,0.37442,0.0004275,0.56267,0.18617,6.2114e-05,0.00079288
1.2976,0.37472,0.37259,0.37442,0.00042394,0.56499,0.18386,6.1403e-05,0.00078648
1.2984,0.37472,0.37259,0.37442,0.0004204,0.56729,0.18155,6.0693e-05,0.00078011
1.2992,0.37472,0.37259,0.37443,0.00041687,0.56959,0.17926,5.9984e-05,0.00077376
1.3,0.37473,0.37259,0.37443,0.00041337,0.57188,0.17698,5.9278e-05,0.00076745
1.3009,0.37473,0.37259,0.37443,0.00040987,0.57416,0.1747,5.8573e-05,0.00076117
1.3017,0.37473,0.37259,0.37443,0.0004064,0.57643,0.17244,5.787e-05,0.00075492
1.3025,0.37474,0.37259,0.37444,0.00040294,0.57869,0.17018,5.7168e-05,0.00074871
1.3033,0.37474,0.37259,0.37444,0.0003995,0.58094,0.16794,5.6469e-05,0.00074252
1.3041,0.37474,0.37259,0.37444,0.00039607,0.58318,0.16571,5.5771e-05,0.00073637
1.3049,0.37475,0.37259,0.37445,0.00039266,0.5854,0.16349,5.5076e-05,0.00073025
1.3057,0.37475,0.37259,0.37445,0.00038927,0.58762,0.16128,5.4382e-05,0.00072416
1.3065,0.37475,0.37259,0.37445,0.0003859,0.58982,0.15908,5.369e-05,0.00071811
1.3073,0.37476,0.37259,0.37445,0.00038255,0.59202,0.15689,5.3001e-05,0.00071209
1.3081,0.37476,0.37259,0.37446,0.00037921,0.5942,0.15471,5.2314e-05,0.0007061
1.3089,0.37476,0.37259,0.37446,0.00037589,0.59637,0.15254,5.1629e-05,0.00070015
1.3097,0.37477,0.37259,0.37446,0.00037259,0.59854,0.15039,5.0946e-05,0.00069423
1.3105,0.37477,0.37259,0.37446,0.00036931,0.60068,0.14825,5.0266e-05,0.00068835
1.3113,0.37477,0.37259,0.37447,0.00036605,0.60282,0.14611,4.9588e-05,0.0006825
1.3121,0.37478,0.37259,0.37447,0.0003628,0.60495,0.14399,4.8912e-05,0.00067669
1.3129,0.37478,0.37259,0.37447,0.00035958,0.60706,0.14188,4.8239e-05,0.00067091
1.3137,0.37478,0.37259,0.37448,0.00035637,0.60916,0.13979,4.7569e-05,0.00066517
1.3145,0.37479,0.37259,0.37448,0.00035318,0.61126,0.1377,4.6901e-05,0.00065947
1.3153,0.37479,0.37259,0.37448,0.00035002,0.61333,0.13563,4.6236e-05,0.0006538
1.3162,0.37479,0.37259,0.37449,0.00034687,0.6154,0.13357,4.5573e-05,0.00064817
1.317,0.3748,0.37259,0.37449,0.00034374,0.61745,0.13152,4.4913e-05,0.00064258
1.3178,0.3748,0.37259,0.37449,0.00034064,0.61949,0.12949,4.4256e-05,0.00063702
1.3186,0.3748,0.37259,0.3745,0.00033755,0.62152,0.12747,4.3602e-05,0.0006315
1.3194,0.37481,0.37259,0.3745,0.00033449,0.62354,0.12546,4.2951e-05,0.00062602
1.3202,0.37481,0.37259,0.3745,0.00033144,0.62554,0.12346,4.2302e-05,0.00062058
1.321,0.37481,0.37259,0.3745,0.00032842,0.62753,0.12148,4.1657e-05,0.00061517
1.3218,0.37482,0.37259,0.37451,0.00032541,0.62951,0.1195,4.1015e-05,0.00060981
1.3226,0.37482,0.37259,0.37451,0.00032243,0.63148,0.11755,4.0376e-05,0.00060448
1.3234,0.37482,0.37259,0.37451,0.00031947,0.63343,0.1156,3.974e-05,0.0005992
1.3242,0.37483,0.37259,0.37452,0.00031653,0.63537,0.11367,3.9107e-05,0.00059395
1.325,0.37483,0.37259,0.37452,0.00031361,0.63729,0.11175,3.8477e-05,0.00058874
1.3258,0.37483,0.37259,0.37452,0.00031071,0.6392,0.10985,3.7851e-05,0.00058358
1.3266,0.37483,0.37259,0.37453,0.00030784,0.6411,0.10796,3.7228e-05,0.00057845
1.3274,0.37484,0.37259,0.37453,0.00030499,0.64298,0.10608,3.6609e-05,0.00057336
1.3282,0.37484,0.37259,0.37453,0.00030216,0.64486,0.10421,3.5993e-05,0.00056832
1.329,0.37484,0.37259,0.37454,0.00029935,0.64671,0.10236,3.5381e-05,0.00056332
1.3298,0.37485,0.37259,0.37454,0.00029656,0.64855,0.10053,3.4772e-05,0.00055835
1.3307,0.37485,0.37259,0.37455,0.0002938,0.65038,0.098707,3.4167e-05,0.00055343
1.3315,0.37485,0.37259,0.37455,0.00029106,0.6522,0.0969,3.3565e-05,0.00054855
1.3323,0.37485,0.37259,0.37455,0.00028834,0.654,0.095106,3.2967e-05,0.00054372
1.3331,0.37486,0.37259,0.37456,0.00028565,0.65579,0.093327,3.2373e-05,0.00053892
1.3339,0.37486,0.37259,0.37456,0.00028298,0.65756,0.091563,3.1783e-05,0.00053417
1.3347,0.37486,0.37259,0.37456,0.00028033,0.65931,0.089812,3.1196e-05,0.00052946
1.3355,0.37487,0.37259,0.37457,0.00027771,0.66106,0.088077,3.0614e-05,0.0005248
1.3363,0.37487,0.37259,0.37457,0.00027511,0.66279,0.086356,3.0035e-05,0.00052018
1.3371,0.37487,0.37259,0.37457,0.00027253,0.6645,0.08465,2.9461e-05,0.0005156
1.3379,0.37487,0.37259,0.37458,0.00026998,0.6662,0.082959,2.8891e-05,0.00051107
1.3387,0.37488,0.37259,0.37458,0.00026745,0.66788,0.081283,2.8324e-05,0.00050658
1.3395,0.37488,0.37259,0.37459,0.00026495,0.66955,0.079622,2.7762e-05,0.00050213
1.3403,0.37488,0.37259,0.37459,0.00026247,0.6712,0.077976,2.7204e-05,0.00049773
1.3411,0.37488,0.37259,0.37459,0.00026001,0.67284,0.076345,2.6651e-05,0.00049337
1.3419,0.37489,0.37259,0.3746,0.00025758,0.67446,0.074729,2.6101e-05,0.00048906
1.3427,0.37489,0.37259,0.3746,0.00025518,0.67607,0.073129,2.5556e-05,0.0004848
1.3435,0.37489,0.37259,0.3746,0.0002528,0.67766,0.071545,2.5016e-05,0.00048057
1.3443,0.37489,0.37259,0.37461,0.00025044,0.67924,0.069976,2.448e-05,0.0004764
1.3452,0.3749,0.37259,0.37461,0.00024811,0.6808,0.068422,2.3948e-05,0.00047227
1.346,0.3749,0.37259,0.37462,0.0002458,0.68235,0.066884,2.3421e-05,0.00046819
1.3468,0.3749,0.37259,0.37462,0.00024352,0.68388,0.065362,2.2899e-05,0.00046415
1.3476,0.3749,0.37259,0.37462,0.00024127,0.68539,0.063856,2.2381e-05,0.00046016
1.3484,0.3749,0.37259,0.37463,0.00023904,0.68689,0.062366,2.1868e-05,0.00045622
1.3492,0.37491,0.37259,0.37463,0.00023684,0.68837,0.060892,2.136e-05,0.00045232
1.35,0.37491,0.37259,0.37464,0.00023466,0.68984,0.059434,2.0857e-05,0.00044847
1.3508,0.37491,0.37259,0.37464,0.00023251,0.69129,0.057992,2.0358e-05,0.00044467
1.3516,0.37491,0.37259,0.37464,0.00023039,0.69272,0.056566,1.9865e-05,0.00044091
1.3524,0.37492,0.37259,0.37465,0.00022829,0.69414,0.055157,1.9376e-05,0.0004372
1.3532,0.37492,0.37259,0.37465,0.00022622,0.69554,0.053764,1.8892e-05,0.00043354
1.354,0.37492,0.37259,0.37466,0.00022417,0.69693,0.052387,1.8414e-05,0.00042993
1.3548,0.37492,0.37259,0.37466,0.00022215,0.69829,0.051027,1.794e-05,0.00042637
1.3556,0.37492,0.37259,0.37467,0.00022016,0.69965,0.049684,1.7472e-05,0.00042285
1.3564,0.37493,0.37259,0.37467,0.0002182,0.70098,0.048357,1.7008e-05,0.00041939
1.3572,0.37493,0.37259,0.37467,0.00021626,0.7023,0.047047,1.655e-05,0.00041597
1.358,0.37493,0.37259,0.37468,0.00021435,0.7036,0.045754,1.6098e-05,0.0004126
1.3588,0.37493,0.37259,0.37468,0.00021246,0.70489,0.044478,1.565e-05,0.00040928
1.3597,0.37493,0.37259,0.37469,0.00021061,0.70615,0.043218,1.5208e-05,0.00040601
1.3605,0.37494,0.37259,0.37469,0.00020878,0.7074,0.041976,1.4771e-05,0.00040279
1.3613,0.37494,0.37259,0.37469,0.00020698,0.70864,0.040751,1.434e-05,0.00039961
1.3621,0.37494,0.37259,0.3747,0.0002052,0.70986,0.039542,1.3915e-05,0.00039649
1.3629,0.37494,0.37259,0.3747,0.00020346,0.71106,0.038351,1.3494e-05,0.00039342
1.3637,0.37494,0.37259,0.37471,0.00020174,0.71224,0.037178,1.308e-05,0.00039039
1.3645,0.37494,0.37259,0.37471,0.00020005,0.7134,0.036021,1.2671e-05,0.00038742
1.3653,0.37495,0.37259,0.37472,0.00019838,0.71455,0.034882,1.2268e-05,0.0003845
1.3661,0.37495,0.37259,0.37472,0.00019675,0.71568,0.03376,1.187e-05,0.00038163
1.3669,0.37495,0.37259,0.37473,0.00019514,0.71679,0.032656,1.1479e-05,0.00037881
1.3677,0.37495,0.37259,0.37473,0.00019356,0.71789,0.031569,1.1093e-05,0.00037604
1.3685,0.37495,0.37259,0.37473,0.00019201,0.71897,0.0305,1.0713e-05,0.00037332
1.3693,0.37495,0.37259,0.37474,0.00019049,0.72003,0.029449,1.0339e-05,0.00037065
1.3701,0.37496,0.37259,0.37474,0.000189,0.72107,0.028415,9.9705e-06,0.00036803
1.3709,0.37496,0.37259,0.37475,0.00018754,0.7221,0.027399,9.6083e-06,0.00036546
1.3717,0.37496,0.37259,0.37475,0.0001861,0.7231,0.026401,9.2521e-06,0.00036295
1.3725,0.37496,0.37259,0.37476,0.00018469,0.72409,0.025421,8.9021e-06,0.00036048
1.3733,0.37496,0.37259,0.37476,0.00018331,0.72506,0.024458,8.5581e-06,0.00035807
1.3741,0.37496,0.37259,0.37477,0.00018197,0.72602,0.023514,8.2203e-06,0.00035571
1.375,0.37496,0.37259,0.37477,0.00018064,0.72695,0.022587,7.8887e-06,0.0003534
1.3758,0.37497,0.37259,0.37477,0.00017935,0.72787,0.021679,7.5634e-06,0.00035114
1.3766,0.37497,0.37259,0.37478,0.00017809,0.72877,0.020789,7.2443e-06,0.00034894
1.3774,0.37497,0.37259,0.37478,0.00017686,0.72965,0.019917,6.9315e-06,0.00034679
1.3782,0.37497,0.37259,0.37479,0.00017566,0.73051,0.019063,6.6251e-06,0.00034469
1.379,0.37497,0.37259,0.37479,0.00017448,0.73136,0.018227,6.3252e-06,0.00034264
1.3798,0.37497,0.37259,0.3748,0.00017334,0.73218,0.017409,6.0316e-06,0.00034064
1.3806,0.37497,0.37259,0.3748,0.00017222,0.73299,0.01661,5.7446e-06,0.0003387
1.3814,0.37497,0.37259,0.37481,0.00017114,0.73378,0.015829,5.4641e-06,0.00033681
1.3822,0.37497,0.37259,0.37481,0.00017008,0.73455,0.015067,5.1901e-06,0.00033497
1.383,0.37498,0.37259,0.37482,0.00016905,0.73531,0.014323,4.9228e-06,0.00033319
1.3838,0.37498,0.37259,0.37482,0.00016806,0.73604,0.013598,4.6621e-06,0.00033145
1.3846,0.37498,0.37259,0.37482,0.00016709,0.73676,0.012891,4.408e-06,0.00032977
1.3854,0.37498,0.37259,0.37483,0.00016615,0.73746,0.012202,4.1607e-06,0.00032815
1.3862,0.37498,0.37259,0.37483,0.00016525,0.73813,0.011533,3.9202e-06,0.00032657
1.387,0.37498,0.37259,0.37484,0.00016437,0.7388,0.010881,3.6864e-06,0.00032505
1.3878,0.37498,0.37259,0.37484,0.00016352,0.73944,0.010249,3.4595e-06,0.00032359
1.3886,0.37498,0.37259,0.37485,0.00016271,0.74006,0.0096349,3.2395e-06,0.00032218
1.3895,0.37498,0.37259,0.37485,0.00016192,0.74066,0.0090398,3.0263e-06,0.00032082
1.3903,0.37498,0.37259,0.37486,0.00016116,0.74125,0.0084634,2.8201e-06,0.00031951
1.3911,0.37498,0.37259,0.37486,0.00016044,0.74182,0.0079058,2.6209e-06,0.00031826
1.3919,0.37499,0.37259,0.37487,0.00015974,0.74237,0.007367,2.4287e-06,0.00031706
1.3927,0.37499,0.37259,0.37487,0.00015908,0.7429,0.006847,2.2435e-06,0.00031591
1.3935,0.37499,0.37259,0.37488,0.00015844,0.74341,0.0063459,2.0655e-06,0.00031482
1.3943,0.37499,0.37259,0.37488,0.00015784,0.7439,0.0058637,1.8945e-06,0.00031378
1.3951,0.37499,0.37259,0.37489,0.00015726,0.74437,0.0054003,1.7307e-06,0.0003128
1.3959,0.37499,0.37259,0.37489,0.00015672,0.74482,0.004956,1.5741e-06,0.00031186
1.3967,0.37499,0.37259,0.37489,0.00015621,0.74526,0.0045305,1.4248e-06,0.00031099
1.3975,0.37499,0.37259,0.3749,0.00015572,0.74568,0.0041241,1.2827e-06,0.00031016
1.3983,0.37499,0.37259,0.3749,0.00015527,0.74607,0.0037366,1.1478e-06,0.0003094
1.3991,0.37499,0.37259,0.37491,0.00015485,0.74645,0.0033682,1.0203e-06,0.00030868
1.3999,0.37499,0.37259,0.37491,0.00015446,0.74681,0.0030188,9.0021e-07,0.00030802
1.4007,0.37499,0.37259,0.37492,0.0001541,0.74715,0.0026884,7.8747e-07,0.00030741
1.4015,0.37499,0.37259,0.37492,0.00015377,0.74747,0.0023772,6.8214e-07,0.00030686
1.4023,0.37499,0.37259,0.37493,0.00015347,0.74777,0.002085,5.8427e-07,0.00030636
1.4031,0.37499,0.37259,0.37493,0.0001532,0.74805,0.0018119,4.9389e-07,0.00030591
1.404,0.37499,0.37259,0.37494,0.00015297,0.74832,0.0015579,4.1102e-07,0.00030552
1.4048,0.37499,0.37259,0.37494,0.00015276,0.74856,0.0013231,3.357e-07,0.00030519
1.4056,0.37499,0.37259,0.37495,0.00015259,0.74879,0.0011074,2.6796e-07,0.0003049
1.4064,0.37499,0.37259,0.37495,0.00015244,0.74899,0.00091087,2.0782e-07,0.00030467
1.4072,0.37499,0.37259,0.37496,0.00015233,0.74918,0.00073349,1.5532e-07,0.0003045
1.408,0.37499,0.37259,0.37496,0.00015224,0.74935,0.00057529,1.1049e-07,0.00030438
1.4088,0.37499,0.37259,0.37497,0.00015219,0.7495,0.00043627,7.3358e-08,0.00030431
1.4096,0.37499,0.37259,0.37497,0.00015217,0.74963,0.00031643,4.3947e-08,0.0003043
1.4104,0.37499,0.37259,0.37498,0.00015218,0.74974,0.00021579,2.2289e-08,0.00030434
1.4112,0.37499,0.37259,0.37498,0.00015222,0.74983,0.00013435,8.4113e-09,0.00030444
1.412,0.37499,0.37259,0.37499,0.00015229,0.7499,7.2116e-05,2.3417e-09,0.00030459
1.4128,0.37499,0.37259,0.37499,0.0001524,0.74995,2.9084e-05,4.1071e-09,0.00030479
1.4136,0.37499,0.37259,0.375,0.00015253,0.74999,5.2616e-06,1.3734e-08,0.00030505
1.4144,0.37499,0.37259,0.375,0.0001527,0.75,6.4864e-07,3.125e-08,0.00030536
1.4152,0.37499,0.37259,0.375,0.00015289,0.74999,1.5246e-05,5.668e-08,0.00030573
1.416,0.37499,0.37259,0.37501,0.00015312,0.74997,4.9052e-05,9.0049e-08,0.00030615
1.4168,0.37499,0.37259,0.37501,0.00015338,0.74993,0.00010207,1.3138e-07,0.00030662
1.4176,0.37499,0.37259,0.37502,0.00015366,0.74986,0.00017428,1.8071e-07,0.00030715
1.4185,0.37499,0.37259,0.37502,0.00015398,0.74978,0.0002657,2.3805e-07,0.00030773
1.4193,0.37499,0.37259,0.37503,0.00015433,0.74968,0.00037632,3.0343e-07,0.00030836
1.4201,0.37499,0.37259,0.37503,0.00015472,0.74956,0.00050613,3.7687e-07,0.00030905
1.4209,0.37499,0.37259,0.37504,0.00015513,0.74942,0.00065512,4.5839e-07,0.0003098
1.4217,0.37499,0.37259,0.37504,0.00015557,0.74926,0.00082329,5.4803e-07,0.00031059
1.4225,0.37499,0.37259,0.37505,0.00015604,0.74909,0.0010106,6.4579e-07,0.00031144
1.4233,0.37499,0.37259,0.37505,0.00015655,0.74889,0.0012171,7.5171e-07,0.00031235
1.4241,0.37499,0.37259,0.37506,0.00015708,0.74867,0.0014428,8.658e-07,0.0003133
1.4249,0.37499,0.37259,0.37506,0.00015765,0.74844,0.0016875,9.8809e-07,0.00031431
1.4257,0.37499,0.37259,0.37507,0.00015825,0.74818,0.0019514,1.1186e-06,0.00031538
1.4265,0.37499,0.37259,0.37507,0.00015888,0.74791,0.0022344,1.2573e-06,0.00031649
1.4273,0.37499,0.37259,0.37508,0.00015953,0.74762,0.0025366,1.4043e-06,0.00031767
1.4281,0.37499,0.37259,0.37508,0.00016022,0.74731,0.0028577,1.5596e-06,0.00031889
1.4289,0.37498,0.37259,0.37509,0.00016094,0.74697,0.003198,1.7232e-06,0.00032017
1.4297,0.37498,0.37259,0.37509,0.0001617,0.74662,0.0035573,1.8951e-06,0.0003215
1.4305,0.37498,0.37259,0.3751,0.00016248,0.74626,0.0039356,2.0753e-06,0.00032288
1.4313,0.37498,0.37259,0.3751,0.00016329,0.74587,0.0043329,2.2639e-06,0.00032431
1.4321,0.37498,0.37259,0.37511,0.00016413,0.74546,0.0047493,2.4608e-06,0.0003258
1.4329,0.37498,0.37259,0.37511,0.00016501,0.74504,0.0051846,2.6662e-06,0.00032734
1.4338,0.37498,0.37259,0.37511,0.00016591,0.74459,0.0056388,2.8799e-06,0.00032894
1.4346,0.37498,0.37259,0.37512,0.00016684,0.74413,0.0061119,3.1021e-06,0.00033059
1.4354,0.37498,0.37259,0.37512,0.00016781,0.74364,0.006604,3.3327e-06,0.00033228
1.4362,0.37498,0.37259,0.37513,0.0001688,0.74314,0.0071149,3.5717e-06,0.00033404
1.437,0.37498,0.37259,0.37513,0.00016983,0.74262,0.0076447,3.8192e-06,0.00033584
1.4378,0.37498,0.37259,0.37514,0.00017089,0.74208,0.0081933,4.0752e-06,0.00033769
1.4386,0.37497,0.37259,0.37514,0.00017197,0.74153,0.0087606,4.3397e-06,0.0003396
1.4394,0.37497,0.37259,0.37515,0.00017309,0.74095,0.0093468,4.6127e-06,0.00034156
1.4402,0.37497,0.37259,0.37515,0.00017423,0.74035,0.0099517,4.8942e-06,0.00034357
1.441,0.37497,0.37259,0.37516,0.00017541,0.73974,0.010575,5.1843e-06,0.00034564
1.4418,0.37497,0.37259,0.37516,0.00017662,0.73911,0.011217,5.4829e-06,0.00034775
1.4426,0.37497,0.37259,0.37517,0.00017785,0.73845,0.011878,5.7901e-06,0.00034992
1.4434,0.37497,0.37259,0.37517,0.00017912,0.73778,0.012558,6.1058e-06,0.00035214
1.4442,0.37497,0.37259,0.37518,0.00018042,0.7371,0.013256,6.4301e-06,0.00035441
1.445,0.37496,0.37259,0.37518,0.00018174,0.73639,0.013972,6.763e-06,0.00035673
1.4458,0.37496,0.37259,0.37518,0.0001831,0.73566,0.014707,7.1045e-06,0.0003591
1.4466,0.37496,0.37259,0.37519,0.00018449,0.73492,0.015461,7.4547e-06,0.00036152
1.4474,0.37496,0.37259,0.37519,0.0001859,0.73416,0.016233,7.8134e-06,0.00036399
1.4483,0.37496,0.37259,0.3752,0.00018735,0.73337,0.017023,8.1808e-06,0.00036651
1.4491,0.37496,0.37259,0.3752,0.00018882,0.73257,0.017832,8.5568e-06,0.00036909
1.4499,0.37496,0.37259,0.37521,0.00019033,0.73176,0.018659,8.9415e-06,0.00037171
1.4507,0.37495,0.37259,0.37521,0.00019186,0.73092,0.019504,9.3348e-06,0.00037439
1.4515,0.37495,0.37259,0.37522,0.00019342,0.73007,0.020368,9.7368e-06,0.00037711
1.4523,0.37495,0.37259,0.37522,0.00019502,0.72919,0.021249,1.0147e-05,0.00037989
1.4531,0.37495,0.37259,0.37523,0.00019664,0.7283,0.022149,1.0567e-05,0.00038271
1.4539,0.37495,0.37259,0.37523,0.00019829,0.72739,0.023067,1.0995e-05,0.00038558
1.4547,0.37495,0.37259,0.37524,0.00019997,0.72647,0.024002,1.1431e-05,0.00038851
1.4555,0.37494,0.37259,0.37524,0.00020168,0.72552,0.024956,1.1877e-05,0.00039148
1.4563,0.37494,0.37259,0.37524,0.00020342,0.72456,0.025928,1.2331e-05,0.0003945
1.4571,0.37494,0.37259,0.37525,0.00020518,0.72358,0.026918,1.2794e-05,0.00039757
1.4579,0.37494,0.37259,0.37525,0.00020698,0.72258,0.027925,1.3265e-05,0.00040069
1.4587,0.37494,0.37259,0.37526,0.0002088,0.72156,0.02895,1.3745e-05,0.00040386
1.4595,0.37494,0.37259,0.37526,0.00021065,0.72053,0.029993,1.4234e-05,0.00040707
1.4603,0.37493,0.37259,0.37527,0.00021253,0.71948,0.031054,1.4732e-05,0.00041034
1.4611,0.37493,0.37259,0.37527,0.00021444,0.71841,0.032132,1.5238e-05,0.00041365
1.4619,0.37493,0.37259,0.37528,0.00021638,0.71732,0.033228,1.5753e-05,0.00041701
1.4628,0.37493,0.37259,0.37528,0.00021835,0.71622,0.034341,1.6277e-05,0.00042042
1.4636,0.37493,0.37259,0.37528,0.00022034,0.7151,0.035472,1.6809e-05,0.00042387
1.4644,0.37492,0.37259,0.37529,0.00022236,0.71396,0.03662,1.7351e-05,0.00042738
1.4652,0.37492,0.37259,0.37529,0.00022441,0.7128,0.037785,1.79e-05,0.00043093
1.466,0.37492,0.37259,0.3753,0.00022649,0.71163,0.038968,1.8459e-05,0.00043452
1.4668,0.37492,0.37259,0.3753,0.0002286,0.71043,0.040168,1.9026e-05,0.00043817
1.4676,0.37492,0.37259,0.37531,0.00023073,0.70923,0.041385,1.9602e-05,0.00044186
1.4684,0.37491,0.37259,0.37531,0.00023289,0.708,0.04262,2.0187e-05,0.00044559
1.4692,0.37491,0.37259,0.37531,0.00023508,0.70676,0.043871,2.078e-05,0.00044938
1.47,0.37491,0.37259,0.37532,0.00023729,0.7055,0.045139,2.1382e-05,0.00045321
1.4708,0.37491,0.37259,0.37532,0.00023954,0.70422,0.046424,2.1993e-05,0.00045708
1.4716,0.3749,0.37259,0.37533,0.00024181,0.70293,0.047726,2.2613e-05,0.000461
1.4724,0.3749,0.37259,0.37533,0.0002441,0.70162,0.049045,2.3241e-05,0.00046497
1.4732,0.3749,0.37259,0.37533,0.00024643,0.70029,0.05038,2.3878e-05,0.00046898
1.474,0.3749,0.37259,0.37534,0.00024878,0.69895,0.051732,2.4523e-05,0.00047304
1.4748,0.3749,0.37259,0.37534,0.00025116,0.69759,0.053101,2.5177e-05,0.00047714
1.4756,0.37489,0.37259,0.37535,0.00025356,0.69621,0.054486,2.584e-05,0.00048128
1.4764,0.37489,0.37259,0.37535,0.00025599,0.69482,0.055887,2.6511e-05,0.00048547
1.4773,0.37489,0.37259,0.37536,0.00025845,0.69341,0.057305,2.7191e-05,0.0004897
1.4781,0.37489,0.37259,0.37536,0.00026093,0.69198,0.058739,2.788e-05,0.00049398
1.4789,0.37488,0.37259,0.37536,0.00026344,0.69054,0.06019,2.8577e-05,0.0004983
1.4797,0.37488,0.37259,0.37537,0.00026598,0.68908,0.061656,2.9283e-05,0.00050267
1.4805,0.37488,0.37259,0.37537,0.00026854,0.6876,0.063139,2.9998e-05,0.00050707
1.4813,0.37488,0.37259,0.37538,0.00027112,0.68611,0.064637,3.0721e-05,0.00051153
1.4821,0.37487,0.37259,0.37538,0.00027374,0.68461,0.066151,3.1453e-05,0.00051602
1.4829,0.37487,0.37259,0.37538,0.00027637,0.68309,0.067682,3.2193e-05,0.00052055
1.4837,0.37487,0.37259,0.37539,0.00027904,0.68155,0.069228,3.2942e-05,0.00052513
1.4845,0.37487,0.37259,0.37539,0.00028173,0.67999,0.070789,3.3699e-05,0.00052975
1.4853,0.37486,0.37259,0.3754,0.00028444,0.67842,0.072366,3.4465e-05,0.00053441
1.4861,0.37486,0.37259,0.3754,0.00028718,0.67684,0.073959,3.5239e-05,0.00053912
1.4869,0.37486,0.37259,0.3754,0.00028994,0.67524,0.075567,3.6022e-05,0.00054386
1.4877,0.37485,0.37259,0.37541,0.00029273,0.67362,0.077191,3.6814e-05,0.00054865
1.4885,0.37485,0.37259,0.37541,0.00029554,0.67199,0.078829,3.7614e-05,0.00055347
1.4893,0.37485,0.37259,0.37541,0.00029838,0.67035,0.080483,3.8422e-05,0.00055834
1.4901,0.37485,0.37259,0.37542,0.00030124,0.66868,0.082152,3.9239e-05,0.00056325
1.4909,0.37484,0.37259,0.37542,0.00030413,0.66701,0.083836,4.0064e-05,0.00056819
1.4917,0.37484,0.37259,0.37543,0.00030704,0.66532,0.085535,4.0897e-05,0.00057318
1.4926,0.37484,0.37259,0.37543,0.00030997,0.66361,0.087249,4.1739e-05,0.00057821
1.4934,0.37483,0.37259,0.37543,0.00031293,0.66189,0.088977,4.259e-05,0.00058327
1.4942,0.37483,0.37259,0.37544,0.00031591,0.66015,0.09072,4.3448e-05,0.00058837
1.495,0.37483,0.37259,0.37544,0.00031892,0.6584,0.092478,4.4315e-05,0.00059352
1.4958,0.37483,0.37259,0.37544,0.00032194,0.65664,0.09425,4.5191e-05,0.0005987
1.4966,0.37482,0.37259,0.37545,0.000325,0.65486,0.096037,4.6074e-05,0.00060392
1.4974,0.37482,0.37259,0.37545,0.00032807,0.65306,0.097837,4.6966e-05,0.00060918
1.4982,0.37482,0.37259,0.37545,0.00033117,0.65126,0.099652,4.7867e-05,0.00061447
1.499,0.37481,0.37259,0.37546,0.00033429,0.64943,0.10148,4.8775e-05,0.0006198
1.4998,0.37481,0.37259,0.37546,0.00033743,0.6476,0.10332,4.9691e-05,0.00062517
1.5006,0.37481,0.37259,0.37547,0.0003406,0.64575,0.10518,5.0616e-05,0.00063058
1.5014,0.3748,0.37259,0.37547,0.00034378,0.64388,0.10705,5.1549e-05,0.00063602
1.5022,0.3748,0.37259,0.37547,0.00034699,0.64201,0.10894,5.249e-05,0.0006415
1.503,0.3748,0.37259,0.37548,0.00035023,0.64012,0.11084,5.3439e-05,0.00064701
1.5038,0.3748,0.37259,0.37548,0.00035348,0.63821,0.11275,5.4397e-05,0.00065256
1.5046,0.37479,0.37259,0.37548,0.00035675,0.63629,0.11467,5.5362e-05,0.00065815
1.5054,0.37479,0.37259,0.37549,0.00036005,0.63436,0.11661,5.6335e-05,0.00066377
1.5062,0.37479,0.37259,0.37549,0.00036337,0.63241,0.11856,5.7317e-05,0.00066942
1.5071,0.37478,0.37259,0.37549,0.00036671,0.63046,0.12053,5.8306e-05,0.00067511
1.5079,0.37478,0.37259,0.3755,0.00037007,0.62849,0.12251,5.9304e-05,0.00068083
1.5087,0.37478,0.37259,0.3755,0.00037345,0.6265,0.1245,6.0309e-05,0.00068659
1.5095,0.37477,0.37259,0.3755,0.00037685,0.6245,0.1265,6.1322e-05,0.00069238
1.5103,0.37477,0.37259,0.3755,0.00038027,0.62249,0.12852,6.2343e-05,0.00069821
1.5111,0.37477,0.37259,0.37551,0.00038372,0.62047,0.13055,6.3372e-05,0.00070406
1.5119,0.37476,0.37259,0.37551,0.00038718,0.61844,0.13259,6.4409e-05,0.00070995
1.5127,0.37476,0.37259,0.37551,0.00039066,0.61639,0.13464,6.5453e-05,0.00071587
1.5135,0.37476,0.37259,0.37552,0.00039417,0.61433,0.13671,6.6505e-05,0.00072183
1.5143,0.37475,0.37259,0.37552,0.00039769,0.61225,0.13879,6.7565e-05,0.00072781
1.5151,0.37475,0.37259,0.37552,0.00040123,0.61017,0.14088,6.8633e-05,0.00073383
1.5159,0.37474,0.37259,0.37553,0.00040479,0.60807,0.14298,6.9709e-05,0.00073988
1.5167,0.37474,0.37259,0.37553,0.00040837,0.60597,0.14509,7.0792e-05,0.00074596
1.5175,0.37474,0.37259,0.37553,0.00041197,0.60384,0.14722,7.1882e-05,0.00075207
1.5183,0.37473,0.37259,0.37554,0.00041559,0.60171,0.14936,7.298e-05,0.00075821
1.5191,0.37473,0.37259,0.37554,0.00041923,0.59957,0.15151,7.4086e-05,0.00076438
1.5199,0.37473,0.37259,0.37554,0.00042289,0.59741,0.15367,7.5199e-05,0.00077057
1.5207,0.37472,0.37259,0.37554,0.00042656,0.59525,0.15584,7.632e-05,0.0007768
1.5216,0.37472,0.37259,0.37555,0.00043025,0.59307,0.15802,7.7448e-05,0.00078306
1.5224,0.37472,0.37259,0.37555,0.00043396,0.59088,0.16022,7.8583e-05,0.00078934
1.5232,0.37471,0.37259,0.37555,0.00043769,0.58868,0.16242,7.9726e-05,0.00079566
1.524,0.37471,0.37259,0.37555,0.00044144,0.58647,0.16464,8.0876e-05,0.000802
1.5248,0.37471,0.37259,0.37556,0.0004452,0.58425,0.16687,8.2034e-05,0.00080837
1.5256,0.3747,0.37259,0.37556,0.00044898,0.58201,0.16911,8.3198e-05,0.00081476
1.5264,0.3747,0.37259,0.37556,0.00045278,0.57977,0.17135,8.437e-05,0.00082119
1.5272,0.37469,0.37259,0.37557,0.00045659,0.57752,0.17361,8.5549e-05,0.00082764
1.528,0.37469,0.37259,0.37557,0.00046042,0.57525,0.17588,8.6735e-05,0.00083411
1.5288,0.37469,0.37259,0.37557,0.00046427,0.57298,0.17816,8.7929e-05,0.00084061
1.5296,0.37468,0.37259,0.37557,0.00046814,0.57069,0.18045,8.9129e-05,0.00084714
1.5304,0.37468,0.37259,0.37558,0.00047202,0.5684,0.18275,9.0336e-05,0.00085369
1.5312,0.37468,0.37259,0.37558,0.00047591,0.5661,0.18506,9.155e-05,0.00086027
1.532,0.37467,0.37259,0.37558,0.00047982,0.56378,0.18738,9.2772e-05,0.00086687
1.5328,0.37467,0.37259,0.37558,0.00048375,0.56146,0.18971,9.4e-05,0.0008735
1.5336,0.37466,0.37259,0.37559,0.00048769,0.55912,0.19205,9.5235e-05,0.00088015
1.5344,0.37466,0.37259,0.37559,0.00049165,0.55678,0.19439,9.6476e-05,0.00088682
1.5352,0.37466,0.37259,0.37559,0.00049562,0.55443,0.19675,9.7725e-05,0.00089352
1.5361,0.37465,0.37259,0.37559,0.00049961,0.55207,0.19912,9.898e-05,0.00090024
1.5369,0.37465,0.37259,0.37559,0.00050361,0.5497,0.20149,0.00010024,0.00090698
1.5377,0.37464,0.37259,0.3756,0.00050763,0.54732,0.20388,0.00010151,0.00091375
1.5385,0.37464,0.37259,0.3756,0.00051166,0.54493,0.20627,0.00010279,0.00092053
1.5393,0.37464,0.37259,0.3756,0.0005157,0.54253,0.20867,0.00010407,0.00092734
1.5401,0.37463,0.37259,0.3756,0.00051976,0.54013,0.21108,0.00010536,0.00093417
1.5409,0.37463,0.37259,0.37561,0.00052383,0.53771,0.2135,0.00010665,0.00094102
1.5417,0.37462,0.37259,0.37561,0.00052792,0.53529,0.21592,0.00010795,0.00094789
1.5425,0.37462,0.37259,0.37561,0.00053202,0.53286,0.21836,0.00010926,0.00095478
1.5433,0.37462,0.37259,0.37561,0.00053613,0.53042,0.2208,0.00011057,0.00096169
1.5441,0.37461,0.37259,0.37561,0.00054025,0.52797,0.22325,0.00011189,0.00096862
1.5449,0.37461,0.37259,0.37562,0.00054439,0.52552,0.22571,0.00011322,0.00097557
1.5457,0.3746,0.37259,0.37562,0.00054854,0.52306,0.22818,0.00011455,0.00098253
1.5465,0.3746,0.37259,0.37562,0.0005527,0.52059,0.23065,0.00011589,0.00098952
1.5473,0.3746,0.37259,0.37562,0.00055688,0.51811,0.23313,0.00011723,0.00099652
1.5481,0.37459,0.37259,0.37562,0.00056106,0.51563,0.23562,0.00011858,0.0010035
1.5489,0.37459,0.37259,0.37562,0.00056526,0.51314,0.23811,0.00011994,0.0010106
1.5497,0.37458,0.37259,0.37563,0.00056947,0.51064,0.24062,0.0001213,0.0010176
1.5505,0.37458,0.37259,0.37563,0.00057369,0.50813,0.24312,0.00012267,0.0010247
1.5514,0.37458,0.37259,0.37563,0.00057792,0.50562,0.24564,0.00012404,0.0010318
1.5522,0.37457,0.37259,0.37563,0.00058216,0.5031,0.24816,0.00012542,0.0010389
1.553,0.37457,0.37259,0.37563,0.00058641,0.50057,0.25069,0.00012681,0.001046
1.5538,0.37456,0.37259,0.37563,0.00059067,0.49804,0.25323,0.0001282,0.0010531
1.5546,0.37456,0.37259,0.37564,0.00059494,0.4955,0.25577,0.0001296,0.0010603
1.5554,0.37456,0.37259,0.37564,0.00059923,0.49296,0.25832,0.000131,0.0010675
1.5562,0.37455,0.37259,0.37564,0.00060352,0.49041,0.26087,0.00013241,0.0010746
1.557,0.37455,0.37259,0.37564,0.00060782,0.48785,0.26343,0.00013382,0.0010818
1.5578,0.37454,0.37259,0.37564,0.00061213,0.48529,0.266,0.00013524,0.001089
1.5586,0.37454,0.37259,0.37564,0.00061645,0.48272,0.26857,0.00013666,0.0010962
1.5594,0.37453,0.37259,0.37564,0.00062078,0.48015,0.27114,0.00013809,0.0011035
1.5602,0.37453,0.37259,0.37565,0.00062512,0.47757,0.27372,0.00013952,0.0011107
1.561,0.37453,0.37259,0.37565,0.00062946,0.47498,0.27631,0.00014096,0.001118
1.5618,0.37452,0.37259,0.37565,0.00063382,0.47239,0.2789,0.00014241,0.0011252
1.5626,0.37452,0.37259,0.37565,0.00063818,0.4698,0.2815,0.00014386,0.0011325
1.5634,0.37451,0.37259,0.37565,0.00064255,0.4672,0.2841,0.00014531,0.0011398
1.5642,0.37451,0.37259,0.37565,0.00064692,0.4646,0.28671,0.00014677,0.0011471
1.565,0.3745,0.37259,0.37565,0.00065131,0.46199,0.28932,0.00014824,0.0011544
1.5659,0.3745,0.37259,0.37565,0.0006557,0.45937,0.29193,0.0001497,0.0011617
1.5667,0.3745,0.37259,0.37566,0.0006601,0.45676,0.29455,0.00015118,0.001169
1.5675,0.37449,0.37259,0.37566,0.00066451,0.45414,0.29718,0.00015266,0.0011764
1.5683,0.37449,0.37259,0.37566,0.00066892,0.45151,0.2998,0.00015414,0.0011837
1.5691,0.37448,0.37259,0.37566,0.00067334,0.44888,0.30244,0.00015563,0.001191
1.5699,0.37448,0.37259,0.37566,0.00067776,0.44625,0.30507,0.00015712,0.0011984
1.5707,0.37447,0.37259,0.37566,0.00068219,0.44361,0.30771,0.00015862,0.0012058
1.5715,0.37447,0.37259,0.37566,0.00068663,0.44097,0.31035,0.00016012,0.0012131
1.5723,0.37447,0.37259,0.37566,0.00069107,0.43833,0.313,0.00016162,0.0012205
1.5731,0.37446,0.37259,0.37566,0.00069552,0.43568,0.31565,0.00016313,0.0012279
1.5739,0.37446,0.37259,0.37566,0.00069997,0.43303,0.3183,0.00016464,0.0012353
1.5747,0.37445,0.37259,0.37566,0.00070442,0.43038,0.32095,0.00016616,0.0012427
1.5755,0.37445,0.37259,0.37566,0.00070889,0.42772,0.32361,0.00016768,0.0012501
1.5763,0.37444,0.37259,0.37567,0.00071335,0.42506,0.32627,0.00016921,0.0012575
1.5771,0.37444,0.37259,0.37567,0.00071782,0.4224,0.32893,0.00017074,0.0012649
1.5779,0.37444,0.37259,0.37567,0.00072229,0.41974,0.3316,0.00017227,0.0012723
1.5787,0.37443,0.37259,0.37567,0.00072677,0.41707,0.33426,0.00017381,0.0012797
1.5795,0.37443,0.37259,0.37567,0.00073125,0.4144,0.33693,0.00017535,0.0012872
1.5804,0.37442,0.37259,0.37567,0.00073574,0.41173,0.3396,0.0001769,0.0012946
1.5812,0.37442,0.37259,0.37567,0.00074022,0.40906,0.34228,0.00017845,0.001302
1.582,0.37441,0.37259,0.37567,0.00074471,0.40639,0.34495,0.00018,0.0013094
1.5828,0.37441,0.37259,0.37567,0.0007492,0.40371,0.34763,0.00018155,0.0013169
1.5836,0.37441,0.37259,0.37567,0.0007537,0.40103,0.3503,0.00018311,0.0013243
1.5844,0.3744,0.37259,0.37567,0.0007582,0.39836,0.35298,0.00018467,0.0013317
1.5852,0.3744,0.37259,0.37567,0.00076269,0.39568,0.35566,0.00018624,0.0013391
1.586,0.37439,0.37259,0.37567,0.0007672,0.393,0.35834,0.00018781,0.0013466
1.5868,0.37439,0.37259,0.37567,0.0007717,0.39032,0.36103,0.00018938,0.001354
1.5876,0.37438,0.37259,0.37567,0.0007762,0.38763,0.36371,0.00019096,0.0013614
1.5884,0.37438,0.37259,0.37567,0.0007807,0.38495,0.36639,0.00019253,0.0013689
1.5892,0.37438,0.37259,0.37567,0.00078521,0.38227,0.36907,0.00019412,0.0013763
1.59,0.37437,0.37259,0.37567,0.00078972,0.37958,0.37176,0.0001957,0.0013837
1.5908,0.37437,0.37259,0.37567,0.00079422,0.3769,0.37444,0.00019729,0.0013912
1.5916,0.37436,0.37259,0.37567,0.00079873,0.37422,0.37713,0.00019887,0.0013986
1.5924,0.37436,0.37259,0.37567,0.00080323,0.37153,0.37981,0.00020047,0.001406
1.5932,0.37435,0.37259,0.37567,0.00080774,0.36885,0.38249,0.00020206,0.0014134
1.594,0.37435,0.37259,0.37567,0.00081225,0.36616,0.38518,0.00020366,0.0014208
1.5949,0.37435,0.37259,0.37567,0.00081675,0.36348,0.38786,0.00020526,0.0014282
1.5957,0.37434,0.37259,0.37567,0.00082125,0.3608,0.39054,0.00020686,0.0014356
1.5965,0.37434,0.37259,0.37567,0.00082576,0.35812,0.39322,0.00020846,0.001443
1.5973,0.37433,0.37259,0.37567,0.00083026,0.35544,0.3959,0.00021007,0.0014504
1.5981,0.37433,0.37259,0.37567,0.00083476,0.35276,0.39858,0.00021168,0.0014578
1.5989,0.37432,0.37259,0.37567,0.00083926,0.35008,0.40126,0.00021329,0.0014652
1.5997,0.37432,0.37259,0.37567,0.00084375,0.3474,0.40394,0.0002149,0.0014726
1.6005,0.37432,0.37259,0.37567,0.00084824,0.34472,0.40661,0.00021652,0.00148
1.6013,0.37431,0.37259,0.37567,0.00085274,0.34205,0.40929,0.00021813,0.0014873
1.6021,0.37431,0.37259,0.37567,0.00085722,0.33938,0.41196,0.00021975,0.0014947
1.6029,0.3743,0.37259,0.37567,0.00086171,0.33671,0.41463,0.00022137,0.001502
1.6037,0.3743,0.37259,0.37567,0.00086619,0.33404,0.4173,0.00022299,0.0015094
1.6045,0.37429,0.37259,0.37567,0.00087067,0.33137,0.41996,0.00022462,0.0015167
1.6053,0.37429,0.37259,0.37567,0.00087515,0.32871,0.42263,0.00022624,0.0015241
1.6061,0.37429,0.37259,0.37567,0.00087962,0.32604,0.42529,0.00022787,0.0015314
1.6069,0.37428,0.37259,0.37566,0.00088409,0.32338,0.42794,0.0002295,0.0015387
1.6077,0.37428,0.37259,0.37566,0.00088855,0.32073,0.4306,0.00023112,0.001546
1.6085,0.37427,0.37259,0.37566,0.00089301,0.31807,0.43325,0.00023275,0.0015533
1.6093,0.37427,0.37259,0.37566,0.00089746,0.31542,0.4359,0.00023439,0.0015605
1.6102,0.37426,0.37259,0.37566,0.00090191,0.31277,0.43855,0.00023602,0.0015678
1.611,0.37426,0.37259,0.37566,0.00090636,0.31013,0.44119,0.00023765,0.0015751
1.6118,0.37426,0.37259,0.37566,0.00091079,0.30749,0.44383,0.00023929,0.0015823
1.6126,0.37425,0.37259,0.37566,0.00091523,0.30485,0.44647,0.00024092,0.0015895
1.6134,0.37425,0.37259,0.37566,0.00091965,0.30221,0.4491,0.00024256,0.0015968
1.6142,0.37424,0.37259,0.37566,0.00092408,0.29958,0.45173,0.00024419,0.001604
1.615,0.37424,0.37259,0.37566,0.00092849,0.29695,0.45436,0.00024583,0.0016112
1.6158,0.37423,0.37259,0.37566,0.0009329,0.29433,0.45698,0.00024747,0.0016183
1.6166,0.37423,0.37259,0.37565,0.0009373,0.29171,0.4596,0.00024911,0.0016255
1.6174,0.37423,0.37259,0.37565,0.0009417,0.2891,0.46221,0.00025074,0.0016327
1.6182,0.37422,0.37259,0.37565,0.00094609,0.28649,0.46482,0.00025238,0.0016398
1.619,0.37422,0.37259,0.37565,0.00095047,0.28388,0.46742,0.00025402,0.0016469
1.6198,0.37421,0.37259,0.37565,0.00095484,0.28128,0.47002,0.00025566,0.001654
1.6206,0.37421,0.37259,0.37565,0.00095921,0.27868,0.47261,0.0002573,0.0016611
1.6214,0.37421,0.37259,0.37565,0.00096357,0.27609,0.4752,0.00025894,0.0016682
1.6222,0.3742,0.37259,0.37565,0.00096792,0.27351,0.47779,0.00026058,0.0016753
1.623,0.3742,0.37259,0.37564,0.00097226,0.27092,0.48036,0.00026222,0.0016823
1.6238,0.37419,0.37259,0.37564,0.00097659,0.26835,0.48294,0.00026385,0.0016893
1.6247,0.37419,0.37259,0.37564,0.00098092,0.26578,0.48551,0.00026549,0.0016963
1.6255,0.37419,0.37259,0.37564,0.00098523,0.26321,0.48807,0.00026713,0.0017033
1.6263,0.37418,0.37259,0.37564,0.00098954,0.26065,0.49062,0.00026877,0.0017103
1.6271,0.37418,0.37259,0.37564,0.00099383,0.2581,0.49317,0.0002704,0.0017173
1.6279,0.37417,0.37259,0.37564,0.00099812,0.25555,0.49572,0.00027204,0.0017242
1.6287,0.37417,0.37259,0.37563,0.0010024,0.25301,0.49826,0.00027368,0.0017311
1.6295,0.37417,0.37259,0.37563,0.0010067,0.25048,0.50079,0.00027531,0.001738
1.6303,0.37416,0.37259,0.37563,0.0010109,0.24795,0.50331,0.00027694,0.0017449
1.6311,0.37416,0.37259,0.37563,0.0010152,0.24543,0.50583,0.00027858,0.0017518
1.6319,0.37415,0.37259,0.37563,0.0010194,0.24291,0.50834,0.00028021,0.0017586
1.6327,0.37415,0.37259,0.37563,0.0010236,0.2404,0.51085,0.00028184,0.0017654
1.6335,0.37415,0.37259,0.37562,0.0010278,0.2379,0.51335,0.00028347,0.0017722
1.6343,0.37414,0.37259,0.37562,0.001032,0.23541,0.51584,0.0002851,0.001779
1.6351,0.37414,0.37259,0.37562,0.0010362,0.23292,0.51832,0.00028672,0.0017858
1.6359,0.37413,0.37259,0.37562,0.0010404,0.23044,0.5208,0.00028835,0.0017925
1.6367,0.37413,0.37259,0.37562,0.0010446,0.22797,0.52327,0.00028997,0.0017992
1.6375,0.37413,0.37259,0.37561,0.0010487,0.2255,0.52573,0.0002916,0.0018059
1.6383,0.37412,0.37259,0.37561,0.0010529,0.22304,0.52818,0.00029322,0.0018126
1.6392,0.37412,0.37259,0.37561,0.001057,0.22059,0.53063,0.00029484,0.0018192
1.64,0.37411,0.37259,0.37561,0.0010611,0.21815,0.53307,0.00029645,0.0018258
1.6408,0.37411,0.37259,0.37561,0.0010652,0.21572,0.5355,0.00029807,0.0018324
1.6416,0.37411,0.37259,0.3756,0.0010693,0.21329,0.53792,0.00029968,0.001839
1.6424,0.3741,0.37259,0.3756,0.0010734,0.21087,0.54033,0.00030129,0.0018455
1.6432,0.3741,0.37259,0.3756,0.0010775,0.20847,0.54274,0.0003029,0.0018521
1.644,0.3741,0.37259,0.3756,0.0010815,0.20607,0.54513,0.00030451,0.0018586
1.6448,0.37409,0.37259,0.3756,0.0010856,0.20367,0.54752,0.00030611,0.001865
1.6456,0.37409,0.37259,0.37559,0.0010896,0.20129,0.5499,0.00030771,0.0018715
1.6464,0.37408,0.37259,0.37559,0.0010936,0.19892,0.55227,0.00030931,0.0018779
1.6472,0.37408,0.37259,0.37559,0.0010976,0.19655,0.55463,0.00031091,0.0018843
1.648,0.37408,0.37259,0.37559,0.0011016,0.19419,0.55698,0.0003125,0.0018906
1.6488,0.37407,0.37259,0.37558,0.0011055,0.19185,0.55932,0.0003141,0.001897
1.6496,0.37407,0.37259,0.37558,0.0011095,0.18951,0.56165,0.00031568,0.0019033
1.6504,0.37407,0.37259,0.37558,0.0011134,0.18718,0.56398,0.00031727,0.0019096
1.6512,0.37406,0.37259,0.37558,0.0011173,0.18486,0.56629,0.00031885,0.0019158
1.652,0.37406,0.37259,0.37558,0.0011213,0.18256,0.56859,0.00032043,0.0019221
1.6528,0.37405,0.37259,0.37557,0.0011251,0.18026,0.57089,0.00032201,0.0019283
1.6537,0.37405,0.37259,0.37557,0.001129,0.17797,0.57317,0.00032358,0.0019344
1.6545,0.37405,0.37259,0.37557,0.0011329,0.17569,0.57545,0.00032515,0.0019406
1.6553,0.37404,0.37259,0.37557,0.0011367,0.17342,0.57771,0.00032672,0.0019467
1.6561,0.37404,0.37259,0.37556,0.0011405,0.17116,0.57996,0.00032829,0.0019528
1.6569,0.37404,0.37259,0.37556,0.0011443,0.16892,0.5822,0.00032985,0.0019588
1.6577,0.37403,0.37259,0.37556,0.0011481,0.16668,0.58444,0.0003314,0.0019649
1.6585,0.37403,0.37259,0.37555,0.0011519,0.16445,0.58666,0.00033295,0.0019709
1.6593,0.37403,0.37259,0.37555,0.0011557,0.16224,0.58887,0.0003345,0.0019768
1.6601,0.37402,0.37259,0.37555,0.0011594,0.16003,0.59107,0.00033605,0.0019827
1.6609,0.37402,0.37259,0.37555,0.0011631,0.15784,0.59325,0.00033759,0.0019886
1.6617,0.37402,0.37259,0.37554,0.0011668,0.15566,0.59543,0.00033913,0.0019945
1.6625,0.37401,0.37259,0.37554,0.0011705,0.15348,0.5976,0.00034066,0.0020003
1.6633,0.37401,0.37259,0.37554,0.0011742,0.15132,0.59975,0.00034219,0.0020061
1.6641,0.37401,0.37259,0.37553,0.0011778,0.14918,0.60189,0.00034372,0.0020119
1.6649,0.374,0.37259,0.37553,0.0011814,0.14704,0.60402,0.00034524,0.0020177
1.6657,0.374,0.37259,0.37553,0.0011851,0.14491,0.60614,0.00034675,0.0020234
1.6665,0.374,0.37259,0.37553,0.0011886,0.1428,0.60825,0.00034826,0.002029
1.6673,0.37399,0.37259,0.37552,0.0011922,0.1407,0.61035,0.00034977,0.0020347
1.6681,0.37399,0.37259,0.37552,0.0011958,0.13861,0.61243,0.00035127,0.0020403
1.669,0.37399,0.37259,0.37552,0.0011993,0.13653,0.6145,0.00035277,0.0020458
1.6698,0.37398,0.37259,0.37551,0.0012028,0.13447,0.61656,0.00035427,0.0020514
1.6706,0.37398,0.37259,0.37551,0.0012063,0.13241,0.61861,0.00035575,0.0020569
1.6714,0.37398,0.37259,0.37551,0.0012098,0.13037,0.62064,0.00035724,0.0020623
1.6722,0.37397,0.37259,0.3755,0.0012132,0.12835,0.62266,0.00035872,0.0020678
1.673,0.37397,0.37259,0.3755,0.0012167,0.12633,0.62467,0.00036019,0.0020732
1.6738,0.37397,0.37259,0.3755,0.0012201,0.12433,0.62667,0.00036166,0.0020785
1.6746,0.37396,0.37259,0.3755,0.0012235,0.12234,0.62865,0.00036312,0.0020839
1.6754,0.37396,0.37259,0.37549,0.0012269,0.12036,0.63062,0.00036458,0.0020891
1.6762,0.37396,0.37259,0.37549,0.0012302,0.1184,0.63258,0.00036603,0.0020944
1.677,0.37396,0.37259,0.37549,0.0012335,0.11645,0.63452,0.00036748,0.0020996
1.6778,0.37395,0.37259,0.37548,0.0012369,0.11451,0.63646,0.00036892,0.0021048
1.6786,0.37395,0.37259,0.37548,0.0012401,0.11258,0.63837,0.00037035,0.0021099
1.6794,0.37395,0.37259,0.37548,0.0012434,0.11067,0.64028,0.00037178,0.002115
1.6802,0.37394,0.37259,0.37547,0.0012467,0.10878,0.64217,0.00037321,0.0021201
1.681,0.37394,0.37259,0.37547,0.0012499,0.10689,0.64404,0.00037462,0.0021251
1.6818,0.37394,0.37259,0.37546,0.0012531,0.10502,0.64591,0.00037604,0.0021301
1.6826,0.37394,0.37259,0.37546,0.0012563,0.10317,0.64775,0.00037744,0.0021351
1.6835,0.37393,0.37259,0.37546,0.0012594,0.10133,0.64959,0.00037884,0.00214
1.6843,0.37393,0.37259,0.37545,0.0012625,0.099498,0.65141,0.00038024,0.0021449
1.6851,0.37393,0.37259,0.37545,0.0012657,0.097684,0.65322,0.00038162,0.0021497
1.6859,0.37392,0.37259,0.37545,0.0012687,0.095885,0.65501,0.000383,0.0021545
1.6867,0.37392,0.37259,0.37544,0.0012718,0.094099,0.65679,0.00038438,0.0021592
1.6875,0.37392,0.37259,0.37544,0.0012749,0.092328,0.65855,0.00038575,0.002164
1.6883,0.37392,0.37259,0.37544,0.0012779,0.090572,0.6603,0.00038711,0.0021686
1.6891,0.37391,0.37259,0.37543,0.0012809,0.08883,0.66204,0.00038847,0.0021733
1.6899,0.37391,0.37259,0.37543,0.0012838,0.087103,0.66376,0.00038981,0.0021779
1.6907,0.37391,0.37259,0.37543,0.0012868,0.085391,0.66546,0.00039116,0.0021824
1.6915,0.37391,0.37259,0.37542,0.0012897,0.083693,0.66715,0.00039249,0.0021869
1.6923,0.3739,0.37259,0.37542,0.0012926,0.08201,0.66883,0.00039382,0.0021914
1.6931,0.3739,0.37259,0.37541,0.0012955,0.080343,0.67049,0.00039514,0.0021958
1.6939,0.3739,0.37259,0.37541,0.0012983,0.07869,0.67213,0.00039645,0.0022002
1.6947,0.3739,0.37259,0.37541,0.0013012,0.077052,0.67376,0.00039776,0.0022046
1.6955,0.37389,0.37259,0.3754,0.001304,0.07543,0.67537,0.00039906,0.0022089
1.6963,0.37389,0.37259,0.3754,0.0013068,0.073824,0.67697,0.00040035,0.0022132
1.6971,0.37389,0.37259,0.37539,0.0013095,0.072232,0.67856,0.00040164,0.0022174
1.698,0.37389,0.37259,0.37539,0.0013122,0.070656,0.68013,0.00040292,0.0022216
1.6988,0.37388,0.37259,0.37539,0.0013149,0.069096,0.68168,0.00040419,0.0022257
1.6996,0.37388,0.37259,0.37538,0.0013176,0.067551,0.68321,0.00040545,0.0022298
1.7004,0.37388,0.37259,0.37538,0.0013203,0.066023,0.68474,0.0004067,0.0022339
1.7012,0.37388,0.37259,0.37538,0.0013229,0.06451,0.68624,0.00040795,0.0022379
1.702,0.37387,0.37259,0.37537,0.0013255,0.063012,0.68773,0.00040919,0.0022418
1.7028,0.37387,0.37259,0.37537,0.0013281,0.061531,0.6892,0.00041042,0.0022458
1.7036,0.37387,0.37259,0.37536,0.0013306,0.060066,0.69066,0.00041165,0.0022496
1.7044,0.37387,0.37259,0.37536,0.0013332,0.058617,0.6921,0.00041286,0.0022535
1.7052,0.37387,0.37259,0.37536,0.0013357,0.057184,0.69353,0.00041407,0.0022573
1.706,0.37386,0.37259,0.37535,0.0013381,0.055768,0.69493,0.00041527,0.002261
1.7068,0.37386,0.37259,0.37535,0.0013406,0.054368,0.69633,0.00041646,0.0022647
1.7076,0.37386,0.37259,0.37534,0.001343,0.052984,0.6977,0.00041764,0.0022684
1.7084,0.37386,0.37259,0.37534,0.0013454,0.051617,0.69906,0.00041882,0.002272
1.7092,0.37386,0.37259,0.37533,0.0013478,0.050266,0.7004,0.00041998,0.0022756
1.71,0.37385,0.37259,0.37533,0.0013501,0.048932,0.70173,0.00042114,0.0022791
1.7108,0.37385,0.37259,0.37533,0.0013524,0.047615,0.70304,0.00042229,0.0022826
1.7116,0.37385,0.37259,0.37532,0.0013547,0.046315,0.70433,0.00042343,0.002286
1.7125,0.37385,0.37259,0.37532,0.001357,0.045031,0.7056,0.00042456,0.0022894
1.7133,0.37385,0.37259,0.37531,0.0013592,0.043764,0.70686,0.00042569,0.0022928
1.7141,0.37384,0.37259,0.37531,0.0013614,0.042514,0.7081,0.0004268,0.0022961
1.7149,0.37384,0.37259,0.3753,0.0013636,0.041282,0.70933,0.00042791,0.0022993
1.7157,0.37384,0.37259,0.3753,0.0013658,0.040066,0.71054,0.000429,0.0023025
1.7165,0.37384,0.37259,0.3753,0.0013679,0.038867,0.71173,0.00043009,0.0023057
1.7173,0.37384,0.37259,0.37529,0.00137,0.037686,0.7129,0.00043117,0.0023088
1.7181,0.37384,0.37259,0.37529,0.0013721,0.036522,0.71405,0.00043224,0.0023119
1.7189,0.37383,0.37259,0.37528,0.0013741,0.035375,0.71519,0.0004333,0.0023149
1.7197,0.37383,0.37259,0.37528,0.0013761,0.034246,0.71631,0.00043435,0.0023179
1.7205,0.37383,0.37259,0.37527,0.0013781,0.033134,0.71742,0.0004354,0.0023208
1.7213,0.37383,0.37259,0.37527,0.0013801,0.03204,0.7185,0.00043643,0.0023237
1.7221,0.37383,0.37259,0.37527,0.001382,0.030963,0.71957,0.00043745,0.0023265
1.7229,0.37383,0.37259,0.37526,0.0013839,0.029904,0.72062,0.00043846,0.0023293
1.7237,0.37382,0.37259,0.37526,0.0013858,0.028863,0.72165,0.00043947,0.002332
1.7245,0.37382,0.37259,0.37525,0.0013876,0.027839,0.72267,0.00044046,0.0023347
1.7253,0.37382,0.37259,0.37525,0.0013894,0.026833,0.72366,0.00044145,0.0023374
1.7261,0.37382,0.37259,0.37524,0.0013912,0.025845,0.72464,0.00044242,0.00234
1.7269,0.37382,0.37259,0.37524,0.001393,0.024875,0.7256,0.00044339,0.0023425
1.7278,0.37382,0.37259,0.37523,0.0013947,0.023922,0.72655,0.00044434,0.002345
1.7286,0.37382,0.37259,0.37523,0.0013964,0.022988,0.72747,0.00044529,0.0023475
1.7294,0.37382,0.37259,0.37523,0.0013981,0.022072,0.72838,0.00044623,0.0023499
1.7302,0.37381,0.37259,0.37522,0.0013997,0.021174,0.72927,0.00044715,0.0023523
1.731,0.37381,0.37259,0.37522,0.0014013,0.020294,0.73014,0.00044807,0.0023546
1.7318,0.37381,0.37259,0.37521,0.0014029,0.019432,0.73099,0.00044897,0.0023569
1.7326,0.37381,0.37259,0.37521,0.0014045,0.018588,0.73183,0.00044987,0.0023591
1.7334,0.37381,0.37259,0.3752,0.001406,0.017763,0.73264,0.00045075,0.0023612
1.7342,0.37381,0.37259,0.3752,0.0014075,0.016956,0.73344,0.00045163,0.0023634
1.735,0.37381,0.37259,0.37519,0.001409,0.016167,0.73422,0.00045249,0.0023654
1.7358,0.37381,0.37259,0.37519,0.0014104,0.015396,0.73498,0.00045335,0.0023675
1.7366,0.37381,0.37259,0.37518,0.0014118,0.014645,0.73572,0.00045419,0.0023694
1.7374,0.3738,0.37259,0.37518,0.0014132,0.013911,0.73645,0.00045502,0.0023714
1.7382,0.3738,0.37259,0.37518,0.0014145,0.013196,0.73715,0.00045585,0.0023732
1.739,0.3738,0.37259,0.37517,0.0014159,0.0125,0.73784,0.00045666,0.0023751
1.7398,0.3738,0.37259,0.37517,0.0014172,0.011822,0.73851,0.00045746,0.0023769
1.7406,0.3738,0.37259,0.37516,0.0014184,0.011162,0.73916,0.00045825,0.0023786
1.7414,0.3738,0.37259,0.37516,0.0014196,0.010522,0.73979,0.00045903,0.0023803
1.7423,0.3738,0.37259,0.37515,0.0014208,0.0098997,0.7404,0.0004598,0.0023819
1.7431,0.3738,0.37259,0.37515,0.001422,0.0092964,0.741,0.00046056,0.0023835
1.7439,0.3738,0.37259,0.37514,0.0014232,0.0087119,0.74157,0.0004613,0.002385
1.7447,0.3738,0.37259,0.37514,0.0014243,0.0081461,0.74213,0.00046204,0.0023865
1.7455,0.3738,0.37259,0.37513,0.0014254,0.0075991,0.74267,0.00046276,0.0023879
1.7463,0.3738,0.37259,0.37513,0.0014264,0.0070709,0.74319,0.00046348,0.0023893
1.7471,0.37379,0.37259,0.37512,0.0014274,0.0065616,0.74369,0.00046418,0.0023907
1.7479,0.37379,0.37259,0.37512,0.0014284,0.0060711,0.74417,0.00046487,0.002392
1.7487,0.37379,0.37259,0.37511,0.0014294,0.0055996,0.74463,0.00046555,0.0023932
1.7495,0.37379,0.37259,0.37511,0.0014303,0.005147,0.74507,0.00046622,0.0023944
1.7503,0.37379,0.37259,0.3751,0.0014312,0.0047133,0.7455,0.00046688,0.0023955
1.7511,0.37379,0.37259,0.3751,0.0014321,0.0042986,0.7459,0.00046753,0.0023966
1.7519,0.37379,0.37259,0.3751,0.0014329,0.0039028,0.74629,0.00046816,0.0023977
1.7527,0.37379,0.37259,0.37509,0.0014337,0.0035261,0.74666,0.00046879,0.0023987
1.7535,0.37379,0.37259,0.37509,0.0014345,0.0031684,0.747,0.0004694,0.0023996
1.7543,0.37379,0.37259,0.37508,0.0014353,0.0028298,0.74733,0.00047,0.0024005
1.7551,0.37379,0.37259,0.37508,0.001436,0.0025102,0.74764,0.00047059,0.0024013
1.7559,0.37379,0.37259,0.37507,0.0014367,0.0022097,0.74793,0.00047117,0.0024021
1.7568,0.37379,0.37259,0.37507,0.0014373,0.0019283,0.74821,0.00047173,0.0024029
1.7576,0.37379,0.37259,0.37506,0.0014379,0.0016661,0.74846,0.00047229,0.0024036
1.7584,0.37379,0.37259,0.37506,0.0014385,0.0014229,0.74869,0.00047283,0.0024042
1.7592,0.37379,0.37259,0.37505,0.0014391,0.0011989,0.74891,0.00047336,0.0024048
1.76,0.37379,0.37259,0.37505,0.0014396,0.00099401,0.7491,0.00047388,0.0024054
1.7608,0.37379,0.37259,0.37504,0.0014401,0.0008083,0.74928,0.00047439,0.0024059
1.7616,0.37379,0.37259,0.37504,0.0014406,0.00064176,0.74943,0.00047489,0.0024063
1.7624,0.37379,0.37259,0.37503,0.001441,0.00049439,0.74957,0.00047537,0.0024067
1.7632,0.37379,0.37259,0.37503,0.0014415,0.00036621,0.74969,0.00047584,0.0024071
1.764,0.37379,0.37259,0.37502,0.0014418,0.00025722,0.74979,0.0004763,0.0024074
1.7648,0.37379,0.37259,0.37502,0.0014422,0.00016742,0.74987,0.00047675,0.0024076
1.7656,0.37379,0.37259,0.37501,0.0014425,9.6831e-05,0.74993,0.00047718,0.0024078
1.7664,0.37379,0.37259,0.37501,0.0014428,4.5444e-05,0.74997,0.00047761,0.002408
1.7672,0.37379,0.37259,0.375,0.001443,1.3265e-05,0.75,0.00047802,0.0024081
1.768,0.37379,0.37259,0.375,0.0014433,2.9471e-07,0.75,0.00047842,0.0024081
1.7688,0.37379,0.37259,0.37499,0.0014435,6.5348e-06,0.74998,0.00047881,0.0024081
1.7696,0.37379,0.37259,0.37499,0.0014436,3.1985e-05,0.74995,0.00047918,0.0024081
1.7704,0.37379,0.37259,0.37499,0.0014438,7.6643e-05,0.74989,0.00047954,0.002408
1.7713,0.37379,0.37259,0.37498,0.0014439,0.00014051,0.74982,0.0004799,0.0024078
1.7721,0.37379,0.37259,0.37498,0.0014439,0.00022357,0.74973,0.00048023,0.0024077
1.7729,0.37379,0.37259,0.37497,0.001444,0.00032584,0.74962,0.00048056,0.0024074
1.7737,0.37379,0.37259,0.37497,0.001444,0.0004473,0.74948,0.00048087,0.0024071
1.7745,0.37379,0.37259,0.37496,0.001444,0.00058795,0.74933,0.00048117,0.0024068
1.7753,0.37379,0.37259,0.37496,0.0014439,0.00074777,0.74917,0.00048146,0.0024064
1.7761,0.37379,0.37259,0.37495,0.0014438,0.00092677,0.74898,0.00048174,0.0024059
1.7769,0.37379,0.37259,0.37495,0.0014437,0.0011249,0.74877,0.000482,0.0024055
1.7777,0.37379,0.37259,0.37494,0.0014436,0.0013422,0.74854,0.00048226,0.0024049
1.7785,0.3738,0.37259,0.37494,0.0014434,0.0015787,0.7483,0.00048249,0.0024043
1.7793,0.3738,0.37259,0.37493,0.0014432,0.0018343,0.74803,0.00048272,0.0024037
1.7801,0.3738,0.37259,0.37493,0.001443,0.002109,0.74775,0.00048293,0.002403
1.7809,0.3738,0.37259,0.37492,0.0014427,0.0024028,0.74744,0.00048314,0.0024023
1.7817,0.3738,0.37259,0.37492,0.0014424,0.0027157,0.74712,0.00048333,0.0024015
1.7825,0.3738,0.37259,0.37491,0.0014421,0.0030476,0.74678,0.0004835,0.0024007
1.7833,0.3738,0.37259,0.37491,0.0014417,0.0033986,0.74642,0.00048366,0.0023998
1.7841,0.3738,0.37259,0.3749,0.0014413,0.0037687,0.74604,0.00048382,0.0023989
1.7849,0.3738,0.37259,0.3749,0.0014409,0.0041578,0.74564,0.00048395,0.0023979
1.7857,0.3738,0.37259,0.37489,0.0014405,0.0045658,0.74522,0.00048408,0.0023969
1.7866,0.3738,0.37259,0.37489,0.00144,0.0049929,0.74479,0.00048419,0.0023958
1.7874,0.3738,0.37259,0.37488,0.0014395,0.0054389,0.74433,0.00048429,0.0023947
1.7882,0.3738,0.37259,0.37488,0.001439,0.0059038,0.74386,0.00048438,0.0023935
1.789,0.37381,0.37259,0.37488,0.0014384,0.0063876,0.74336,0.00048445,0.0023923
1.7898,0.37381,0.37259,0.37487,0.0014378,0.0068903,0.74285,0.00048452,0.0023911
1.7906,0.37381,0.37259,0.37487,0.0014372,0.0074119,0.74232,0.00048457,0.0023898
1.7914,0.37381,0.37259,0.37486,0.0014365,0.0079523,0.74177,0.0004846,0.0023884
1.7922,0.37381,0.37259,0.37486,0.0014358,0.0085115,0.7412,0.00048462,0.002387
1.793,0.37381,0.37259,0.37485,0.0014351,0.0090895,0.74061,0.00048464,0.0023856
1.7938,0.37381,0.37259,0.37485,0.0014343,0.0096862,0.74001,0.00048463,0.0023841
1.7946,0.37381,0.37259,0.37484,0.0014336,0.010302,0.73938,0.00048462,0.0023825
1.7954,0.37381,0.37259,0.37484,0.0014328,0.010936,0.73874,0.00048459,0.0023809
1.7962,0.37382,0.37259,0.37483,0.0014319,0.011589,0.73808,0.00048455,0.0023793
1.797,0.37382,0.37259,0.37483,0.001431,0.01226,0.7374,0.0004845,0.0023776
1.7978,0.37382,0.37259,0.37482,0.0014301,0.01295,0.7367,0.00048443,0.0023759
1.7986,0.37382,0.37259,0.37482,0.0014292,0.013658,0.73598,0.00048435,0.0023741
1.7994,0.37382,0.37259,0.37481,0.0014283,0.014385,0.73524,0.00048426,0.0023723
1.8002,0.37382,0.37259,0.37481,0.0014273,0.015131,0.73449,0.00048415,0.0023704
1.8011,0.37382,0.37259,0.37481,0.0014263,0.015895,0.73372,0.00048403,0.0023685
1.8019,0.37383,0.37259,0.3748,0.0014252,0.016677,0.73292,0.0004839,0.0023665
1.8027,0.37383,0.37259,0.3748,0.0014241,0.017478,0.73211,0.00048376,0.0023645
1.8035,0.37383,0.37259,0.37479,0.001423,0.018297,0.73129,0.0004836,0.0023625
1.8043,0.37383,0.37259,0.37479,0.0014219,0.019134,0.73044,0.00048343,0.0023604
1.8051,0.37383,0.37259,0.37478,0.0014207,0.01999,0.72958,0.00048325,0.0023582
1.8059,0.37383,0.37259,0.37478,0.0014195,0.020863,0.72869,0.00048305,0.002356
1.8067,0.37384,0.37259,0.37477,0.0014183,0.021755,0.72779,0.00048284,0.0023538
1.8075,0.37384,0.37259,0.37477,0.0014171,0.022665,0.72687,0.00048262,0.0023515
1.8083,0.37384,0.37259,0.37476,0.0014158,0.023593,0.72594,0.00048239,0.0023492
1.8091,0.37384,0.37259,0.37476,0.0014145,0.024539,0.72498,0.00048214,0.0023468
1.8099,0.37384,0.37259,0.37476,0.0014131,0.025503,0.72401,0.00048188,0.0023444
1.8107,0.37384,0.37259,0.37475,0.0014118,0.026485,0.72302,0.00048161,0.002342
1.8115,0.37385,0.37259,0.37475,0.0014104,0.027485,0.72201,0.00048132,0.0023395
1.8123,0.37385,0.37259,0.37474,0.001409,0.028502,0.72098,0.00048102,0.0023369
1.8131,0.37385,0.37259,0.37474,0.0014075,0.029537,0.71994,0.00048071,0.0023343
1.8139,0.37385,0.37259,0.37473,0.001406,0.03059,0.71888,0.00048038,0.0023317
1.8147,0.37385,0.37259,0.37473,0.0014045,0.031661,0.7178,0.00048005,0.002329
1.8156,0.37386,0.37259,0.37472,0.001403,0.032749,0.7167,0.00047969,0.0023263
1.8164,0.37386,0.37259,0.37472,0.0014014,0.033855,0.71559,0.00047933,0.0023235
1.8172,0.37386,0.37259,0.37472,0.0013998,0.034978,0.71445,0.00047895,0.0023207
1.818,0.37386,0.37259,0.37471,0.0013982,0.036118,0.7133,0.00047856,0.0023179
1.8188,0.37386,0.37259,0.37471,0.0013966,0.037276,0.71214,0.00047816,0.002315
1.8196,0.37387,0.37259,0.3747,0.0013949,0.038452,0.71095,0.00047775,0.002312
1.8204,0.37387,0.37259,0.3747,0.0013932,0.039644,0.70975,0.00047732,0.0023091
1.8212,0.37387,0.37259,0.37469,0.0013915,0.040854,0.70853,0.00047688,0.0023061
1.822,0.37387,0.37259,0.37469,0.0013897,0.042081,0.7073,0.00047642,0.002303
1.8228,0.37387,0.37259,0.37469,0.0013879,0.043324,0.70605,0.00047596,0.0022999
1.8236,0.37388,0.37259,0.37468,0.0013861,0.044585,0.70478,0.00047548,0.0022967
1.8244,0.37388,0.37259,0.37468,0.0013843,0.045863,0.70349,0.00047499,0.0022936
1.8252,0.37388,0.37259,0.37467,0.0013824,0.047158,0.70219,0.00047448,0.0022903
1.826,0.37388,0.37259,0.37467,0.0013805,0.048469,0.70087,0.00047396,0.0022871
1.8268,0.37389,0.37259,0.37466,0.0013786,0.049797,0.69953,0.00047343,0.0022838
1.8276,0.37389,0.37259,0.37466,0.0013767,0.051142,0.69818,0.00047289,0.0022804
1.8284,0.37389,0.37259,0.37466,0.0013747,0.052503,0.69681,0.00047234,0.002277
1.8292,0.37389,0.37259,0.37465,0.0013727,0.053881,0.69542,0.00047177,0.0022736
1.8301,0.3739,0.37259,0.37465,0.0013707,0.055276,0.69402,0.00047119,0.0022701
1.8309,0.3739,0.37259,0.37464,0.0013686,0.056686,0.6926,0.00047059,0.0022666
1.8317,0.3739,0.37259,0.37464,0.0013665,0.058113,0.69117,0.00046999,0.0022631
1.8325,0.3739,0.37259,0.37464,0.0013644,0.059557,0.68972,0.00046937,0.0022595
1.8333,0.37391,0.37259,0.37463,0.0013623,0.061016,0.68825,0.00046874,0.0022559
1.8341,0.37391,0.37259,0.37463,0.0013601,0.062492,0.68676,0.00046809,0.0022522
1.8349,0.37391,0.37259,0.37462,0.001358,0.063983,0.68527,0.00046744,0.0022485
1.8357,0.37391,0.37259,0.37462,0.0013558,0.065491,0.68375,0.00046677,0.0022447
1.8365,0.37392,0.37259,0.37462,0.0013535,0.067014,0.68222,0.00046609,0.002241
1.8373,0.37392,0.37259,0.37461,0.0013513,0.068553,0.68067,0.00046539,0.0022372
1.8381,0.37392,0.37259,0.37461,0.001349,0.070108,0.67911,0.00046469,0.0022333
1.8389,0.37392,0.37259,0.3746,0.0013467,0.071678,0.67753,0.00046397,0.0022294
1.8397,0.37393,0.37259,0.3746,0.0013444,0.073264,0.67594,0.00046324,0.0022255
1.8405,0.37393,0.37259,0.3746,0.001342,0.074866,0.67433,0.00046249,0.0022215
1.8413,0.37393,0.37259,0.37459,0.0013396,0.076482,0.6727,0.00046174,0.0022175
1.8421,0.37393,0.37259,0.37459,0.0013372,0.078115,0.67106,0.00046097,0.0022135
1.8429,0.37394,0.37259,0.37459,0.0013348,0.079762,0.66941,0.00046019,0.0022094
1.8437,0.37394,0.37259,0.37458,0.0013323,0.081424,0.66774,0.0004594,0.0022053
1.8445,0.37394,0.37259,0.37458,0.0013299,0.083102,0.66605,0.0004586,0.0022011
1.8454,0.37395,0.37259,0.37457,0.0013274,0.084794,0.66435,0.00045778,0.0021969
1.8462,0.37395,0.37259,0.37457,0.0013248,0.086501,0.66264,0.00045695,0.0021927
1.847,0.37395,0.37259,0.37457,0.0013223,0.088223,0.66091,0.00045611,0.0021885
1.8478,0.37395,0.37259,0.37456,0.0013197,0.08996,0.65917,0.00045526,0.0021842
1.8486,0.37396,0.37259,0.37456,0.0013171,0.091711,0.65741,0.00045439,0.0021798
1.8494,0.37396,0.37259,0.37456,0.0013145,0.093477,0.65563,0.00045352,0.0021755
1.8502,0.37396,0.37259,0.37455,0.0013119,0.095258,0.65385,0.00045263,0.0021711
1.851,0.37397,0.37259,0.37455,0.0013092,0.097052,0.65205,0.00045173,0.0021667
1.8518,0.37397,0.37259,0.37455,0.0013065,0.098861,0.65023,0.00045082,0.0021622
1.8526,0.37397,0.37259,0.37454,0.0013038,0.10068,0.6484,0.00044989,0.0021577
1.8534,0.37398,0.37259,0.37454,0.0013011,0.10252,0.64656,0.00044896,0.0021532
1.8542,0.37398,0.37259,0.37453,0.0012983,0.10437,0.6447,0.00044801,0.0021486
1.855,0.37398,0.37259,0.37453,0.0012955,0.10624,0.64283,0.00044705,0.002144
1.8558,0.37399,0.37259,0.37453,0.0012927,0.10812,0.64094,0.00044608,0.0021394
1.8566,0.37399,0.37259,0.37452,0.0012899,0.11001,0.63904,0.0004451,0.0021348
1.8574,0.37399,0.37259,0.37452,0.0012871,0.11191,0.63713,0.0004441,0.0021301
1.8582,0.374,0.37259,0.37452,0.0012842,0.11383,0.6352,0.0004431,0.0021253
1.859,0.374,0.37259,0.37451,0.0012813,0.11577,0.63326,0.00044208,0.0021206
1.8599,0.374,0.37259,0.37451,0.0012784,0.11771,0.63131,0.00044105,0.0021158
1.8607,0.37401,0.37259,0.37451,0.0012755,0.11967,0.62934,0.00044001,0.002111
1.8615,0.37401,0.37259,0.3745,0.0012726,0.12164,0.62737,0.00043896,0.0021062
1.8623,0.37401,0.37259,0.3745,0.0012696,0.12363,0.62537,0.0004379,0.0021013
1.8631,0.37402,0.37259,0.3745,0.0012666,0.12563,0.62337,0.00043683,0.0020964
1.8639,0.37402,0.37259,0.37449,0.0012636,0.12764,0.62135,0.00043574,0.0020914
1.8647,0.37402,0.37259,0.37449,0.0012606,0.12966,0.61932,0.00043465,0.0020865
1.8655,0.37403,0.37259,0.37449,0.0012575,0.1317,0.61728,0.00043354,0.0020815
1.8663,0.37403,0.37259,0.37449,0.0012545,0.13375,0.61523,0.00043242,0.0020765
1.8671,0.37403,0.37259,0.37448,0.0012514,0.13581,0.61316,0.0004313,0.0020714
1.8679,0.37404,0.37259,0.37448,0.0012483,0.13788,0.61108,0.00043016,0.0020664
1.8687,0.37404,0.37259,0.37448,0.0012451,0.13997,0.60899,0.00042901,0.0020612
1.8695,0.37404,0.37259,0.37447,0.001242,0.14206,0.60688,0.00042785,0.0020561
1.8703,0.37405,0.37259,0.37447,0.0012388,0.14417,0.60477,0.00042667,0.002051
1.8711,0.37405,0.37259,0.37447,0.0012356,0.14629,0.60264,0.00042549,0.0020458
1.8719,0.37405,0.37259,0.37446,0.0012324,0.14843,0.6005,0.0004243,0.0020406
1.8727,0.37406,0.37259,0.37446,0.0012292,0.15057,0.59835,0.0004231,0.0020353
1.8735,0.37406,0.37259,0.37446,0.001226,0.15273,0.59619,0.00042188,0.0020301
1.8744,0.37406,0.37259,0.37446,0.0012227,0.15489,0.59402,0.00042066,0.0020248
1.8752,0.37407,0.37259,0.37445,0.0012194,0.15707,0.59183,0.00041942,0.0020194
1.876,0.37407,0.37259,0.37445,0.0012161,0.15926,0.58964,0.00041818,0.0020141
1.8768,0.37408,0.37259,0.37445,0.0012128,0.16146,0.58743,0.00041692,0.0020087
1.8776,0.37408,0.37259,0.37445,0.0012095,0.16368,0.58521,0.00041566,0.0020033
1.8784,0.37408,0.37259,0.37444,0.0012062,0.1659,0.58299,0.00041438,0.0019979
1.8792,0.37409,0.37259,0.37444,0.0012028,0.16813,0.58075,0.0004131,0.0019925
1.88,0.37409,0.37259,0.37444,0.0011994,0.17038,0.5785,0.0004118,0.001987
1.8808,0.37409,0.37259,0.37443,0.001196,0.17263,0.57624,0.00041049,0.0019815
1.8816,0.3741,0.37259,0.37443,0.0011926,0.17489,0.57397,0.00040918,0.001976
1.8824,0.3741,0.37259,0.37443,0.0011892,0.17717,0.57169,0.00040785,0.0019705
1.8832,0.37411,0.37259,0.37443,0.0011857,0.17945,0.5694,0.00040652,0.0019649
1.884,0.37411,0.37259,0.37442,0.0011823,0.18175,0.5671,0.00040517,0.0019594
1.8848,0.37411,0.37259,0.37442,0.0011788,0.18405,0.56479,0.00040382,0.0019538
1.8856,0.37412,0.37259,0.37442,0.0011753,0.18637,0.56247,0.00040246,0.0019482
1.8864,0.37412,0.37259,0.37442,0.0011718,0.18869,0.56014,0.00040108,0.0019425
1.8872,0.37412,0.37259,0.37441,0.0011683,0.19103,0.5578,0.0003997,0.0019368
1.888,0.37413,0.37259,0.37441,0.0011647,0.19337,0.55545,0.00039831,0.0019312
1.8889,0.37413,0.37259,0.37441,0.0011612,0.19572,0.5531,0.00039691,0.0019255
1.8897,0.37414,0.37259,0.37441,0.0011576,0.19809,0.55073,0.00039549,0.0019197
1.8905,0.37414,0.37259,0.37441,0.001154,0.20046,0.54835,0.00039407,0.001914
1.8913,0.37414,0.37259,0.3744,0.0011504,0.20284,0.54597,0.00039265,0.0019082
1.8921,0.37415,0.37259,0.3744,0.0011468,0.20523,0.54358,0.00039121,0.0019025
1.8929,0.37415,0.37259,0.3744,0.0011432,0.20762,0.54117,0.00038976,0.0018967
1.8937,0.37416,0.37259,0.3744,0.0011396,0.21003,0.53876,0.00038831,0.0018908
1.8945,0.37416,0.37259,0.37439,0.0011359,0.21244,0.53635,0.00038684,0.001885
1.8953,0.37416,0.37259,0.37439,0.0011323,0.21487,0.53392,0.00038537,0.0018791
1.8961,0.37417,0.37259,0.37439,0.0011286,0.2173,0.53148,0.00038389,0.0018733
1.8969,0.37417,0.37259,0.37439,0.0011249,0.21974,0.52904,0.0003824,0.0018674
1.8977,0.37418,0.37259,0.37439,0.0011212,0.22218,0.52659,0.0003809,0.0018615
1.8985,0.37418,0.37259,0.37438,0.0011175,0.22464,0.52413,0.00037939,0.0018556
1.8993,0.37418,0.37259,0.37438,0.0011137,0.2271,0.52166,0.00037788,0.0018496
1.9001,0.37419,0.37259,0.37438,0.00111,0.22957,0.51919,0.00037635,0.0018437
1.9009,0.37419,0.37259,0.37438,0.0011063,0.23205,0.51671,0.00037482,0.0018377
1.9017,0.3742,0.37259,0.37438,0.0011025,0.23453,0.51422,0.00037328,0.0018317
1.9025,0.3742,0.37259,0.37438,0.0010987,0.23703,0.51172,0.00037173,0.0018257
1.9033,0.3742,0.37259,0.37437,0.0010949,0.23953,0.50922,0.00037018,0.0018197
1.9042,0.37421,0.37259,0.37437,0.0010911,0.24203,0.50671,0.00036862,0.0018137
1.905,0.37421,0.37259,0.37437,0.0010873,0.24455,0.5042,0.00036704,0.0018076
1.9058,0.37422,0.37259,0.37437,0.0010835,0.24707,0.50167,0.00036547,0.0018016
1.9066,0.37422,0.37259,0.37437,0.0010797,0.24959,0.49914,0.00036388,0.0017955
1.9074,0.37423,0.37259,0.37437,0.0010759,0.25212,0.49661,0.00036229,0.0017894
1.9082,0.37423,0.37259,0.37436,0.001072,0.25466,0.49407,0.00036068,0.0017833
1.909,0.37423,0.37259,0.37436,0.0010682,0.25721,0.49152,0.00035908,0.0017772
1.9098,0.37424,0.37259,0.37436,0.0010643,0.25976,0.48896,0.00035746,0.0017711
1.9106,0.37424,0.37259,0.37436,0.0010604,0.26232,0.4864,0.00035584,0.001765
1.9114,0.37425,0.37259,0.37436,0.0010565,0.26488,0.48384,0.00035421,0.0017588
1.9122,0.37425,0.37259,0.37436,0.0010526,0.26745,0.48127,0.00035257,0.0017527
1.913,0.37425,0.37259,0.37436,0.0010487,0.27002,0.47869,0.00035093,0.0017465
1.9138,0.37426,0.37259,0.37435,0.0010448,0.2726,0.47611,0.00034928,0.0017404
1.9146,0.37426,0.37259,0.37435,0.0010409,0.27519,0.47352,0.00034762,0.0017342
1.9154,0.37427,0.37259,0.37435,0.001037,0.27777,0.47093,0.00034596,0.001728
1.9162,0.37427,0.37259,0.37435,0.001033,0.28037,0.46833,0.00034429,0.0017218
1.917,0.37428,0.37259,0.37435,0.0010291,0.28297,0.46573,0.00034261,0.0017156
1.9178,0.37428,0.37259,0.37435,0.0010251,0.28557,0.46312,0.00034093,0.0017094
1.9187,0.37428,0.37259,0.37435,0.0010212,0.28818,0.46051,0.00033924,0.0017031
1.9195,0.37429,0.37259,0.37435,0.0010172,0.2908,0.4579,0.00033754,0.0016969
1.9203,0.37429,0.37259,0.37434,0.0010133,0.29341,0.45528,0.00033584,0.0016907
1.9211,0.3743,0.37259,0.37434,0.0010093,0.29603,0.45265,0.00033413,0.0016844
1.9219,0.3743,0.37259,0.37434,0.0010053,0.29866,0.45002,0.00033242,0.0016782
1.9227,0.37431,0.37259,0.37434,0.0010013,0.30129,0.44739,0.0003307,0.0016719
1.9235,0.37431,0.37259,0.37434,0.00099731,0.30392,0.44476,0.00032897,0.0016656
1.9243,0.37431,0.37259,0.37434,0.00099331,0.30656,0.44212,0.00032724,0.0016594
1.9251,0.37432,0.37259,0.37434,0.0009893,0.3092,0.43948,0.00032551,0.0016531
1.9259,0.37432,0.37259,0.37434,0.00098529,0.31185,0.43683,0.00032377,0.0016468
1.9267,0.37433,0.37259,0.37434,0.00098127,0.31449,0.43418,0.00032202,0.0016405
1.9275,0.37433,0.37259,0.37434,0.00097725,0.31714,0.43153,0.00032027,0.0016342
1.9283,0.37434,0.37259,0.37434,0.00097322,0.3198,0.42888,0.00031851,0.0016279
1.9291,0.37434,0.37259,0.37434,0.00096919,0.32245,0.42622,0.00031675,0.0016216
1.9299,0.37434,0.37259,0.37433,0.00096516,0.32511,0.42356,0.00031498,0.0016153
1.9307,0.37435,0.37259,0.37433,0.00096112,0.32777,0.4209,0.00031321,0.001609
1.9315,0.37435,0.37259,0.37433,0.00095708,0.33044,0.41823,0.00031143,0.0016027
1.9323,0.37436,0.37259,0.37433,0.00095303,0.3331,0.41556,0.00030965,0.0015964
1.9332,0.37436,0.37259,0.37433,0.00094898,0.33577,0.41289,0.00030787,0.0015901
1.934,0.37437,0.37259,0.37433,0.00094493,0.33844,0.41022,0.00030608,0.0015838
1.9348,0.37437,0.37259,0.37433,0.00094087,0.34111,0.40755,0.00030428,0.0015775
1.9356,0.37437,0.37259,0.37433,0.00093682,0.34379,0.40488,0.00030248,0.0015711
1.9364,0.37438,0.37259,0.37433,0.00093276,0.34646,0.4022,0.00030068,0.0015648
1.9372,0.37438,0.37259,0.37433,0.00092869,0.34914,0.39952,0.00029888,0.0015585
1.938,0.37439,0.37259,0.37433,0.00092463,0.35182,0.39684,0.00029706,0.0015522
1.9388,0.37439,0.37259,0.37433,0.00092056,0.3545,0.39416,0.00029525,0.0015459
1.9396,0.3744,0.37259,0.37433,0.0009165,0.35718,0.39148,0.00029343,0.0015396
1.9404,0.3744,0.37259,0.37433,0.00091243,0.35986,0.3888,0.00029161,0.0015332
1.9412,0.3744,0.37259,0.37433,0.00090836,0.36254,0.38612,0.00028979,0.0015269
1.942,0.37441,0.37259,0.37433,0.00090429,0.36522,0.38343,0.00028796,0.0015206
1.9428,0.37441,0.37259,0.37433,0.00090022,0.36791,0.38075,0.00028612,0.0015143
1.9436,0.37442,0.37259,0.37433,0.00089614,0.37059,0.37807,0.00028429,0.001508
1.9444,0.37442,0.37259,0.37433,0.00089207,0.37328,0.37538,0.00028245,0.0015017
1.9452,0.37443,0.37259,0.37433,0.000888,0.37596,0.3727,0.00028061,0.0014954
1.946,0.37443,0.37259,0.37433,0.00088393,0.37864,0.37002,0.00027877,0.0014891
1.9468,0.37443,0.37259,0.37433,0.00087986,0.38133,0.36733,0.00027692,0.0014828
1.9477,0.37444,0.37259,0.37433,0.00087579,0.38401,0.36465,0.00027507,0.0014765
1.9485,0.37444,0.37259,0.37433,0.00087172,0.38669,0.36197,0.00027322,0.0014702
1.9493,0.37445,0.37259,0.37433,0.00086765,0.38938,0.35928,0.00027136,0.0014639
1.9501,0.37445,0.37259,0.37433,0.00086358,0.39206,0.3566,0.00026951,0.0014577
1.9509,0.37446,0.37259,0.37433,0.00085952,0.39474,0.35392,0.00026765,0.0014514
1.9517,0.37446,0.37259,0.37433,0.00085545,0.39742,0.35124,0.00026579,0.0014451
1.9525,0.37446,0.37259,0.37433,0.00085139,0.4001,0.34857,0.00026392,0.0014389
1.9533,0.37447,0.37259,0.37433,0.00084733,0.40277,0.34589,0.00026206,0.0014326
1.9541,0.37447,0.37259,0.37433,0.00084328,0.40545,0.34321,0.00026019,0.0014264
1.9549,0.37448,0.37259,0.37433,0.00083922,0.40812,0.34054,0.00025832,0.0014201
1.9557,0.37448,0.37259,0.37433,0.00083517,0.4108,0.33787,0.00025645,0.0014139
1.9565,0.37449,0.37259,0.37433,0.00083112,0.41347,0.3352,0.00025458,0.0014077
1.9573,0.37449,0.37259,0.37433,0.00082708,0.41614,0.33253,0.00025271,0.0014014
1.9581,0.37449,0.37259,0.37433,0.00082304,0.4188,0.32986,0.00025083,0.0013952
1.9589,0.3745,0.37259,0.37433,0.000819,0.42147,0.3272,0.00024896,0.001389
1.9597,0.3745,0.37259,0.37433,0.00081496,0.42413,0.32454,0.00024708,0.0013828
1.9605,0.37451,0.37259,0.37434,0.00081094,0.42679,0.32188,0.0002452,0.0013767
1.9613,0.37451,0.37259,0.37434,0.00080691,0.42945,0.31923,0.00024332,0.0013705
1.9621,0.37452,0.37259,0.37434,0.00080289,0.4321,0.31657,0.00024144,0.0013643
1.963,0.37452,0.37259,0.37434,0.00079888,0.43475,0.31392,0.00023956,0.0013582
1.9638,0.37452,0.37259,0.37434,0.00079486,0.4374,0.31128,0.00023768,0.001352
1.9646,0.37453,0.37259,0.37434,0.00079086,0.44004,0.30863,0.0002358,0.0013459
1.9654,0.37453,0.37259,0.37434,0.00078686,0.44269,0.30599,0.00023392,0.0013398
1.9662,0.37454,0.37259,0.37434,0.00078287,0.44532,0.30336,0.00023204,0.0013337
1.967,0.37454,0.37259,0.37434,0.00077888,0.44796,0.30073,0.00023016,0.0013276
1.9678,0.37455,0.37259,0.37434,0.0007749,0.45059,0.2981,0.00022828,0.0013215
1.9686,0.37455,0.37259,0.37434,0.00077092,0.45322,0.29547,0.0002264,0.0013154
1.9694,0.37455,0.37259,0.37435,0.00076695,0.45584,0.29285,0.00022452,0.0013094
1.9702,0.37456,0.37259,0.37435,0.00076299,0.45846,0.29023,0.00022264,0.0013033
1.971,0.37456,0.37259,0.37435,0.00075904,0.46107,0.28762,0.00022076,0.0012973
1.9718,0.37457,0.37259,0.37435,0.00075509,0.46368,0.28501,0.00021888,0.0012913
1.9726,0.37457,0.37259,0.37435,0.00075115,0.46629,0.28241,0.000217,0.0012853
1.9734,0.37457,0.37259,0.37435,0.00074722,0.46889,0.27981,0.00021513,0.0012793
1.9742,0.37458,0.37259,0.37435,0.0007433,0.47149,0.27722,0.00021325,0.0012733
1.975,0.37458,0.37259,0.37435,0.00073938,0.47408,0.27463,0.00021137,0.0012674
1.9758,0.37459,0.37259,0.37435,0.00073547,0.47666,0.27205,0.0002095,0.0012614
1.9766,0.37459,0.37259,0.37436,0.00073157,0.47924,0.26947,0.00020763,0.0012555
1.9775,0.3746,0.37259,0.37436,0.00072768,0.48182,0.2669,0.00020576,0.0012496
1.9783,0.3746,0.37259,0.37436,0.0007238,0.48439,0.26433,0.00020389,0.0012437
1.9791,0.3746,0.37259,0.37436,0.00071993,0.48695,0.26177,0.00020202,0.0012378
1.9799,0.37461,0.37259,0.37436,0.00071606,0.48951,0.25921,0.00020015,0.001232
1.9807,0.37461,0.37259,0.37436,0.00071221,0.49206,0.25666,0.00019829,0.0012261
1.9815,0.37462,0.37259,0.37436,0.00070837,0.49461,0.25412,0.00019643,0.0012203
1.9823,0.37462,0.37259,0.37437,0.00070453,0.49715,0.25158,0.00019457,0.0012145
1.9831,0.37462,0.37259,0.37437,0.00070071,0.49969,0.24905,0.00019271,0.0012087
1.9839,0.37463,0.37259,0.37437,0.0006969,0.50221,0.24652,0.00019085,0.0012029
1.9847,0.37463,0.37259,0.37437,0.0006931,0.50474,0.24401,0.000189,0.0011972
1.9855,0.37464,0.37259,0.37437,0.0006893,0.50725,0.24149,0.00018715,0.0011915
1.9863,0.37464,0.37259,0.37437,0.00068552,0.50976,0.23899,0.0001853,0.0011857
1.9871,0.37464,0.37259,0.37438,0.00068175,0.51226,0.23649,0.00018346,0.0011801
1.9879,0.37465,0.37259,0.37438,0.000678,0.51475,0.234,0.00018162,0.0011744
1.9887,0.37465,0.37259,0.37438,0.00067425,0.51724,0.23152,0.00017978,0.0011687
1.9895,0.37465,0.37259,0.37438,0.00067052,0.51972,0.22904,0.00017794,0.0011631
1.9903,0.37466,0.37259,0.37438,0.0006668,0.52219,0.22657,0.00017611,0.0011575
1.9911,0.37466,0.37259,0.37439,0.00066309,0.52466,0.22411,0.00017428,0.0011519
1.992,0.37467,0.37259,0.37439,0.00065939,0.52712,0.22166,0.00017245,0.0011463
1.9928,0.37467,0.37259,0.37439,0.0006557,0.52957,0.21921,0.00017063,0.0011408
1.9936,0.37467,0.37259,0.37439,0.00065203,0.53201,0.21678,0.00016881,0.0011353
1.9944,0.37468,0.37259,0.37439,0.00064837,0.53444,0.21435,0.000167,0.0011297
1.9952,0.37468,0.37259,0.3744,0.00064473,0.53687,0.21193,0.00016519,0.0011243
1.996,0.37469,0.37259,0.3744,0.0006411,0.53928,0.20951,0.00016338,0.0011188
1.9968,0.37469,0.37259,0.3744,0.00063748,0.54169,0.20711,0.00016158,0.0011134
1.9976,0.37469,0.37259,0.3744,0.00063387,0.54409,0.20471,0.00015978,0.001108
1.9984,0.3747,0.37259,0.3744,0.00063028,0.54648,0.20233,0.00015799,0.0011026
1.9992,0.3747,0.37259,0.37441,0.00062671,0.54886,0.19995,0.0001562,0.0010972
2,0.3747,0.37259,0.37441,0.00062315,0.55124,0.19758,0.00015442,0.0010919


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertK_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.51853,0.023421,0.10491,260.48,1.4673,0.97157,1549.8,0.93925,1160.4,0.99991,2.3019e-06,0.059136
0.25,240,300,0.074551,1.1306,0.14763,0.29849,741.16,0.47126,0.30926,633.64,0.28302,341.14,0.33122,2.3969e-06,0.018411
0.125,1728,1944,0.037276,4.2231,0.66645,1.0712,2659.8,0.15236,0.10527,161.32,0.072022,86.578,0.12813,2.401e-06,0.0047708
0.0625,13056,13872,0.018638,14.486,11.083,3.9014,9687.2,0.062056,0.044243,40.291,0.018041,21.699,0.058602,2.4012e-06,0.0012041


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p2r1_hrefN0_energy.csv <==
0.00080548,0.1711,0.24639,0.375,0.040135,0.75,9.605e-06,0.080267,2.6488e-06
0.001611,0.1711,0.24639,0.37501,0.040138,0.74998,3.842e-05,0.080265,1.0595e-05
0.0024164,0.1711,0.24639,0.37501,0.040142,0.74994,8.6442e-05,0.080259,2.3838e-05
0.0032219,0.1711,0.24638,0.37502,0.040147,0.74988,0.00015367,0.080251,4.2378e-05
0.0040274,0.1711,0.24638,0.37502,0.040153,0.74981,0.0002401,0.08024,6.6213e-05
0.0048329,0.1711,0.24638,0.37503,0.040161,0.74971,0.00034573,0.080227,9.5342e-05
0.0056384,0.1711,0.24637,0.37503,0.04017,0.74959,0.00047055,0.080211,0.00012976
0.0064438,0.1711,0.24636,0.37504,0.040181,0.74946,0.00061456,0.080192,0.00016947
0.0072493,0.1711,0.24636,0.37504,0.040192,0.74931,0.00077774,0.08017,0.00021447
0.0080548,0.1711,0.24635,0.37505,0.040205,0.74913,0.0009601,0.080146,0.00026476
0.0088603,0.1711,0.24634,0.37505,0.040219,0.74894,0.0011616,0.080119,0.00032033
0.0096658,0.1711,0.24633,0.37506,0.040235,0.74873,0.0013823,0.080089,0.00038117
0.010471,0.1711,0.24632,0.37506,0.040252,0.7485,0.0016221,0.080056,0.0004473
0.011277,0.1711,0.24631,0.37507,0.04027,0.74825,0.001881,0.080021,0.00051869
0.012082,0.1711,0.2463,0.37507,0.040289,0.74798,0.0021591,0.079983,0.00059536
0.012888,0.1711,0.24628,0.37508,0.04031,0.74769,0.0024562,0.079943,0.00067729
0.013693,0.1711,0.24627,0.37508,0.040332,0.74739,0.0027724,0.0799,0.00076448
0.014499,0.1711,0.24625,0.37509,0.040355,0.74706,0.0031077,0.079854,0.00085692
0.015304,0.1711,0.24624,0.37509,0.04038,0.74672,0.0034621,0.079805,0.00095461
0.01611,0.1711,0.24622,0.37509,0.040406,0.74635,0.0038355,0.079754,0.0010575
0.016915,0.1711,0.2462,0.3751,0.040433,0.74597,0.0042279,0.0797,0.0011657
0.017721,0.1711,0.24618,0.3751,0.040461,0.74557,0.0046393,0.079643,0.0012791
0.018526,0.1711,0.24616,0.37511,0.040491,0.74515,0.0050696,0.079584,0.0013978
0.019332,0.1711,0.24614,0.37511,0.040522,0.74471,0.0055189,0.079522,0.0015216
0.020137,0.1711,0.24612,0.37512,0.040554,0.74425,0.0059872,0.079457,0.0016507
0.020942,0.1711,0.2461,0.37512,0.040588,0.74377,0.0064743,0.07939,0.001785
0.021748,0.1711,0.24608,0.37513,0.040622,0.74328,0.0069803,0.07932,0.0019244
0.022553,0.1711,0.24605,0.37513,0.040658,0.74276,0.0075052,0.079248,0.0020691
0.023359,0.1711,0.24603,0.37514,0.040696,0.74223,0.0080489,0.079173,0.0022189
0.024164,0.1711,0.246,0.37514,0.040734,0.74167,0.0086114,0.079095,0.0023739
0.02497,0.1711,0.24598,0.37515,0.040774,0.7411,0.0091927,0.079014,0.0025341
0.025775,0.1711,0.24595,0.37515,0.040815,0.74051,0.0097927,0.078931,0.0026994
0.026581,0.1711,0.24592,0.37516,0.040858,0.7399,0.010411,0.078845,0.0028699
0.027386,0.1711,0.24589,0.37516,0.040901,0.73927,0.011049,0.078757,0.0030455
0.028192,0.1711,0.24586,0.37517,0.040946,0.73863,0.011705,0.078666,0.0032263
0.028997,0.1711,0.24583,0.37517,0.040992,0.73796,0.012379,0.078573,0.0034121
0.029803,0.1711,0.2458,0.37517,0.04104,0.73728,0.013073,0.078477,0.0036031
0.030608,0.1711,0.24577,0.37518,0.041088,0.73657,0.013784,0.078378,0.0037991
0.031414,0.1711,0.24573,0.37518,0.041138,0.73585,0.014515,0.078277,0.0040003
0.032219,0.1711,0.2457,0.37519,0.04119,0.73511,0.015263,0.078173,0.0042065
0.033025,0.1711,0.24566,0.37519,0.041242,0.73436,0.016031,0.078066,0.0044178
0.03383,0.1711,0.24563,0.3752,0.041296,0.73358,0.016816,0.077957,0.0046341
0.034636,0.1711,0.24559,0.3752,0.041351,0.73278,0.01762,0.077846,0.0048555
0.035441,0.1711,0.24555,0.37521,0.041407,0.73197,0.018442,0.077731,0.0050819
0.036247,0.1711,0.24552,0.37521,0.041464,0.73114,0.019283,0.077615,0.0053133
0.037052,0.1711,0.24548,0.37522,0.041523,0.73029,0.020141,0.077496,0.0055497
0.037858,0.1711,0.24544,0.37522,0.041582,0.72942,0.021018,0.077374,0.005791
0.038663,0.1711,0.2454,0.37522,0.041644,0.72854,0.021913,0.07725,0.0060374
0.039469,0.1711,0.24535,0.37523,0.041706,0.72763,0.022826,0.077123,0.0062887
0.040274,0.1711,0.24531,0.37523,0.041769,0.72671,0.023757,0.076994,0.006545
0.041079,0.1711,0.24527,0.37524,0.041834,0.72577,0.024707,0.076862,0.0068062
0.041885,0.1711,0.24522,0.37524,0.0419,0.72481,0.025674,0.076728,0.0070723
0.04269,0.1711,0.24518,0.37525,0.041967,0.72384,0.026659,0.076591,0.0073433
0.043496,0.1711,0.24513,0.37525,0.042036,0.72284,0.027661,0.076452,0.0076192
0.044301,0.1711,0.24508,0.37526,0.042105,0.72183,0.028682,0.07631,0.0079
0.045107,0.1711,0.24504,0.37526,0.042176,0.7208,0.02972,0.076166,0.0081856
0.045912,0.1711,0.24499,0.37527,0.042248,0.71975,0.030776,0.07602,0.008476
0.046718,0.1711,0.24494,0.37527,0.042321,0.71869,0.03185,0.075871,0.0087713
0.047523,0.1711,0.24489,0.37527,0.042395,0.71761,0.032941,0.075719,0.0090714
0.048329,0.1711,0.24484,0.37528,0.042471,0.71651,0.03405,0.075566,0.0093763
0.049134,0.1711,0.24478,0.37528,0.042548,0.71539,0.035176,0.075409,0.0096859
0.04994,0.1711,0.24473,0.37529,0.042626,0.71425,0.03632,0.075251,0.01
0.050745,0.1711,0.24468,0.37529,0.042705,0.7131,0.037481,0.07509,0.010319
0.051551,0.1711,0.24462,0.3753,0.042785,0.71193,0.038659,0.074927,0.010643
0.052356,0.1711,0.24457,0.3753,0.042866,0.71075,0.039855,0.074761,0.010972
0.053162,0.1711,0.24451,0.3753,0.042949,0.70954,0.041067,0.074593,0.011305
0.053967,0.1711,0.24446,0.37531,0.043033,0.70832,0.042297,0.074423,0.011643
0.054773,0.1711,0.2444,0.37531,0.043118,0.70708,0.043544,0.07425,0.011986
0.055578,0.1711,0.24434,0.37532,0.043204,0.70583,0.044808,0.074075,0.012333
0.056384,0.1711,0.24428,0.37532,0.043291,0.70455,0.046089,0.073898,0.012685
0.057189,0.1711,0.24422,0.37533,0.04338,0.70326,0.047386,0.073718,0.013041
0.057995,0.1711,0.24416,0.37533,0.043469,0.70196,0.0487,0.073537,0.013402
0.0588,0.1711,0.2441,0.37533,0.04356,0.70064,0.050032,0.073352,0.013767
0.059606,0.1711,0.24404,0.37534,0.043652,0.6993,0.051379,0.073166,0.014137
0.060411,0.1711,0.24397,0.37534,0.043745,0.69794,0.052744,0.072978,0.014512
0.061216,0.1711,0.24391,0.37535,0.043839,0.69657,0.054124,0.072787,0.014891
0.062022,0.1711,0.24384,0.37535,0.043934,0.69518,0.055522,0.072594,0.015274
0.062827,0.1711,0.24378,0.37535,0.04403,0.69377,0.056935,0.072399,0.015662
0.063633,0.1711,0.24371,0.37536,0.044128,0.69235,0.058365,0.072201,0.016054
0.064438,0.1711,0.24365,0.37536,0.044226,0.69091,0.059811,0.072002,0.016451
0.065244,0.1711,0.24358,0.37537,0.044326,0.68946,0.061273,0.0718,0.016852
0.066049,0.1711,0.24351,0.37537,0.044427,0.68799,0.062752,0.071596,0.017258
0.066855,0.1711,0.24344,0.37537,0.044529,0.6865,0.064246,0.07139,0.017667
0.06766,0.1711,0.24337,0.37538,0.044632,0.685,0.065756,0.071182,0.018081
0.068466,0.1711,0.2433,0.37538,0.044736,0.68348,0.067282,0.070972,0.0185
0.069271,0.1711,0.24323,0.37539,0.044841,0.68195,0.068824,0.070759,0.018922
0.070077,0.1711,0.24315,0.37539,0.044947,0.6804,0.070382,0.070545,0.019349
0.070882,0.1711,0.24308,0.37539,0.045054,0.67883,0.071955,0.070328,0.01978
0.071688,0.1711,0.24301,0.3754,0.045163,0.67725,0.073544,0.07011,0.020215
0.072493,0.1711,0.24293,0.3754,0.045272,0.67566,0.075148,0.069889,0.020655
0.073299,0.1711,0.24286,0.37541,0.045383,0.67404,0.076767,0.069667,0.021098
0.074104,0.1711,0.24278,0.37541,0.045494,0.67242,0.078402,0.069442,0.021546
0.07491,0.1711,0.24271,0.37541,0.045607,0.67077,0.080052,0.069216,0.021998
0.075715,0.1711,0.24263,0.37542,0.04572,0.66912,0.081717,0.068987,0.022454
0.076521,0.1711,0.24255,0.37542,0.045835,0.66744,0.083397,0.068756,0.022914
0.077326,0.1711,0.24247,0.37542,0.045951,0.66576,0.085092,0.068524,0.023377
0.078132,0.1711,0.24239,0.37543,0.046067,0.66405,0.086802,0.06829,0.023845
0.078937,0.1711,0.24231,0.37543,0.046185,0.66234,0.088527,0.068053,0.024317
0.079743,0.1711,0.24223,0.37544,0.046304,0.66061,0.090266,0.067815,0.024793
0.080548,0.1711,0.24215,0.37544,0.046424,0.65886,0.09202,0.067575,0.025272
0.081353,0.1711,0.24206,0.37544,0.046544,0.6571,0.093788,0.067333,0.025756
0.082159,0.1711,0.24198,0.37545,0.046666,0.65532,0.095571,0.067089,0.026243
0.082964,0.1711,0.2419,0.37545,0.046789,0.65353,0.097368,0.066844,0.026734
0.08377,0.1711,0.24181,0.37545,0.046913,0.65173,0.099179,0.066596,0.027229
0.084575,0.1711,0.24173,0.37546,0.047038,0.64991,0.101,0.066347,0.027728
0.085381,0.1711,0.24164,0.37546,0.047163,0.64808,0.10284,0.066096,0.028231
0.086186,0.1711,0.24155,0.37546,0.04729,0.64623,0.1047,0.065843,0.028737
0.086992,0.1711,0.24147,0.37547,0.047418,0.64437,0.10657,0.065588,0.029247
0.087797,0.1711,0.24138,0.37547,0.047546,0.6425,0.10845,0.065332,0.02976
0.088603,0.1711,0.24129,0.37547,0.047676,0.64061,0.11034,0.065074,0.030278
0.089408,0.1711,0.2412,0.37548,0.047806,0.63871,0.11225,0.064814,0.030798
0.090214,0.1711,0.24111,0.37548,0.047938,0.63679,0.11417,0.064553,0.031323
0.091019,0.1711,0.24102,0.37548,0.04807,0.63486,0.11611,0.06429,0.031851
0.091825,0.1711,0.24093,0.37549,0.048204,0.63292,0.11805,0.064025,0.032382
0.09263,0.1711,0.24084,0.37549,0.048338,0.63097,0.12002,0.063759,0.032917
0.093436,0.1711,0.24074,0.37549,0.048473,0.629,0.12199,0.063491,0.033455
0.094241,0.1711,0.24065,0.3755,0.048609,0.62702,0.12398,0.063221,0.033997
0.095047,0.1711,0.24056,0.3755,0.048746,0.62502,0.12598,0.06295,0.034542
0.095852,0.1711,0.24046,0.3755,0.048884,0.62302,0.12799,0.062677,0.035091
0.096658,0.1711,0.24037,0.37551,0.049023,0.621,0.13002,0.062403,0.035643
0.097463,0.1711,0.24027,0.37551,0.049163,0.61897,0.13206,0.062127,0.036198
0.098269,0.1711,0.24018,0.37551,0.049303,0.61692,0.13411,0.06185,0.036756
0.099074,0.1711,0.24008,0.37552,0.049445,0.61486,0.13617,0.061571,0.037318
0.09988,0.1711,0.23998,0.37552,0.049587,0.61279,0.13824,0.061291,0.037883
0.10069,0.1711,0.23988,0.37552,0.04973,0.61071,0.14033,0.06101,0.038451
0.10149,0.1711,0.23978,0.37553,0.049874,0.60862,0.14243,0.060726,0.039022
0.1023,0.1711,0.23968,0.37553,0.050019,0.60651,0.14454,0.060442,0.039596
0.1031,0.1711,0.23958,0.37553,0.050165,0.6044,0.14667,0.060156,0.040173
0.10391,0.1711,0.23948,0.37553,0.050311,0.60227,0.1488,0.059869,0.040754
0.10471,0.1711,0.23938,0.37554,0.050459,0.60013,0.15095,0.05958,0.041337
0.10552,0.1711,0.23928,0.37554,0.050607,0.59797,0.15311,0.05929,0.041924
0.10632,0.1711,0.23918,0.37554,0.050756,0.59581,0.15527,0.058999,0.042513
0.10713,0.1711,0.23907,0.37555,0.050906,0.59364,0.15746,0.058706,0.043105
0.10793,0.1711,0.23897,0.37555,0.051056,0.59145,0.15965,0.058412,0.0437
0.10874,0.1711,0.23887,0.37555,0.051208,0.58925,0.16185,0.058117,0.044298
0.10955,0.1711,0.23876,0.37555,0.05136,0.58704,0.16406,0.057821,0.044899
0.11035,0.1711,0.23866,0.37556,0.051513,0.58483,0.16629,0.057523,0.045503
0.11116,0.1711,0.23855,0.37556,0.051667,0.5826,0.16852,0.057225,0.046109
0.11196,0.1711,0.23844,0.37556,0.051821,0.58036,0.17077,0.056925,0.046718
0.11277,0.1711,0.23834,0.37556,0.051977,0.5781,0.17303,0.056624,0.04733
0.11357,0.1711,0.23823,0.37557,0.052133,0.57584,0.17529,0.056321,0.047944
0.11438,0.1711,0.23812,0.37557,0.052289,0.57357,0.17757,0.056018,0.048561
0.11518,0.1711,0.23801,0.37557,0.052447,0.57129,0.17986,0.055714,0.04918
0.11599,0.1711,0.2379,0.37557,0.052605,0.569,0.18215,0.055408,0.049802
0.11679,0.1711,0.23779,0.37558,0.052764,0.5667,0.18446,0.055102,0.050427
0.1176,0.1711,0.23768,0.37558,0.052924,0.56438,0.18678,0.054794,0.051054
0.11841,0.1711,0.23757,0.37558,0.053084,0.56206,0.1891,0.054485,0.051683
0.11921,0.1711,0.23746,0.37558,0.053246,0.55973,0.19144,0.054176,0.052315
0.12002,0.1711,0.23735,0.37559,0.053407,0.55739,0.19378,0.053865,0.052949
0.12082,0.1711,0.23724,0.37559,0.05357,0.55504,0.19614,0.053554,0.053586
0.12163,0.1711,0.23713,0.37559,0.053733,0.55268,0.1985,0.053241,0.054225
0.12243,0.1711,0.23701,0.37559,0.053897,0.55031,0.20087,0.052928,0.054866
0.12324,0.1711,0.2369,0.3756,0.054061,0.54794,0.20326,0.052614,0.055509
0.12404,0.1711,0.23678,0.3756,0.054227,0.54555,0.20565,0.052298,0.056155
0.12485,0.1711,0.23667,0.3756,0.054392,0.54316,0.20804,0.051982,0.056802
0.12565,0.1711,0.23656,0.3756,0.054559,0.54075,0.21045,0.051666,0.057452
0.12646,0.1711,0.23644,0.3756,0.054726,0.53834,0.21287,0.051348,0.058104
0.12727,0.1711,0.23632,0.37561,0.054894,0.53592,0.21529,0.05103,0.058758
0.12807,0.1711,0.23621,0.37561,0.055062,0.53349,0.21772,0.050711,0.059414
0.12888,0.1711,0.23609,0.37561,0.055231,0.53106,0.22017,0.050391,0.060072
0.12968,0.1711,0.23597,0.37561,0.055401,0.52861,0.22261,0.05007,0.060731
0.13049,0.1711,0.23586,0.37561,0.055571,0.52616,0.22507,0.049749,0.061393
0.13129,0.1711,0.23574,0.37562,0.055742,0.5237,0.22753,0.049427,0.062056
0.1321,0.1711,0.23562,0.37562,0.055913,0.52123,0.23001,0.049104,0.062722
0.1329,0.1711,0.2355,0.37562,0.056085,0.51876,0.23248,0.048781,0.063389
0.13371,0.1711,0.23538,0.37562,0.056257,0.51627,0.23497,0.048457,0.064058
0.13452,0.1711,0.23526,0.37562,0.05643,0.51378,0.23746,0.048133,0.064728
0.13532,0.1711,0.23514,0.37563,0.056604,0.51129,0.23996,0.047808,0.065401
0.13613,0.1711,0.23502,0.37563,0.056778,0.50878,0.24247,0.047482,0.066074
0.13693,0.1711,0.2349,0.37563,0.056953,0.50627,0.24499,0.047156,0.06675
0.13774,0.1711,0.23478,0.37563,0.057128,0.50375,0.24751,0.046829,0.067427
0.13854,0.1711,0.23466,0.37563,0.057304,0.50123,0.25003,0.046502,0.068105
0.13935,0.1711,0.23453,0.37563,0.05748,0.4987,0.25257,0.046175,0.068785
0.14015,0.1711,0.23441,0.37564,0.057657,0.49616,0.25511,0.045847,0.069467
0.14096,0.1711,0.23429,0.37564,0.057834,0.49362,0.25765,0.045518,0.07015
0.14176,0.1711,0.23416,0.37564,0.058012,0.49107,0.26021,0.04519,0.070834
0.14257,0.1711,0.23404,0.37564,0.05819,0.48852,0.26276,0.044861,0.071519
0.14338,0.1711,0.23392,0.37564,0.058369,0.48595,0.26533,0.044531,0.072206
0.14418,0.1711,0.23379,0.37564,0.058548,0.48339,0.2679,0.044201,0.072894
0.14499,0.1711,0.23367,0.37564,0.058727,0.48082,0.27047,0.043871,0.073583
0.14579,0.1711,0.23354,0.37565,0.058907,0.47824,0.27305,0.043541,0.074274
0.1466,0.1711,0.23342,0.37565,0.059088,0.47565,0.27564,0.04321,0.074965
0.1474,0.1711,0.23329,0.37565,0.059269,0.47307,0.27823,0.042879,0.075658
0.14821,0.1711,0.23317,0.37565,0.05945,0.47047,0.28082,0.042548,0.076352
0.14901,0.1711,0.23304,0.37565,0.059632,0.46788,0.28343,0.042217,0.077047
0.14982,0.1711,0.23291,0.37565,0.059814,0.46527,0.28603,0.041886,0.077742
0.15062,0.1711,0.23279,0.37565,0.059996,0.46267,0.28864,0.041554,0.078439
0.15143,0.1711,0.23266,0.37565,0.060179,0.46005,0.29125,0.041222,0.079137
0.15224,0.1711,0.23253,0.37565,0.060363,0.45744,0.29387,0.040891,0.079835
0.15304,0.1711,0.2324,0.37566,0.060546,0.45482,0.29649,0.040559,0.080534
0.15385,0.1711,0.23227,0.37566,0.06073,0.45219,0.29912,0.040227,0.081234
0.15465,0.1711,0.23215,0.37566,0.060915,0.44956,0.30175,0.039895,0.081935
0.15546,0.1711,0.23202,0.37566,0.0611,0.44693,0.30439,0.039563,0.082636
0.15626,0.1711,0.23189,0.37566,0.061285,0.4443,0.30702,0.039231,0.083339
0.15707,0.1711,0.23176,0.37566,0.06147,0.44166,0.30966,0.038899,0.084041
0.15787,0.1711,0.23163,0.37566,0.061656,0.43901,0.31231,0.038567,0.084745
0.15868,0.1711,0.2315,0.37566,0.061842,0.43637,0.31496,0.038235,0.085449
0.15949,0.1711,0.23137,0.37566,0.062028,0.43372,0.31761,0.037904,0.086153
0.16029,0.1711,0.23124,0.37566,0.062215,0.43107,0.32026,0.037572,0.086858
0.1611,0.1711,0.23111,0.37566,0.062402,0.42841,0.32292,0.037241,0.087563
0.1619,0.1711,0.23098,0.37566,0.062589,0.42575,0.32558,0.03691,0.088269
0.16271,0.1711,0.23085,0.37567,0.062777,0.42309,0.32824,0.036579,0.088975
0.16351,0.1711,0.23072,0.37567,0.062964,0.42043,0.3309,0.036248,0.089681
0.16432,0.1711,0.23059,0.37567,0.063152,0.41776,0.33357,0.035917,0.090388
0.16512,0.1711,0.23045,0.37567,0.063341,0.4151,0.33624,0.035587,0.091095
0.16593,0.1711,0.23032,0.37567,0.063529,0.41243,0.33891,0.035257,0.091802
0.16673,0.1711,0.23019,0.37567,0.063718,0.40975,0.34158,0.034927,0.092509
0.16754,0.1711,0.23006,0.37567,0.063907,0.40708,0.34426,0.034598,0.093216
0.16835,0.1711,0.22993,0.37567,0.064096,0.40441,0.34693,0.034269,0.093923
0.16915,0.1711,0.22979,0.37567,0.064286,0.40173,0.34961,0.03394,0.094631
0.16996,0.1711,0.22966,0.37567,0.064475,0.39905,0.35229,0.033612,0.095338
0.17076,0.1711,0.22953,0.37567,0.064665,0.39637,0.35497,0.033284,0.096046
0.17157,0.1711,0.2294,0.37567,0.064855,0.39369,0.35765,0.032957,0.096753
0.17237,0.1711,0.22926,0.37567,0.065045,0.39101,0.36033,0.03263,0.09746
0.17318,0.1711,0.22913,0.37567,0.065235,0.38833,0.36301,0.032303,0.098167
0.17398,0.1711,0.229,0.37567,0.065426,0.38565,0.36569,0.031978,0.098874
0.17479,0.1711,0.22886,0.37567,0.065616,0.38296,0.36838,0.031652,0.09958
0.17559,0.1711,0.22873,0.37567,0.065807,0.38028,0.37106,0.031327,0.10029
0.1764,0.1711,0.22859,0.37567,0.065998,0.3776,0.37375,0.031003,0.10099
0.17721,0.1711,0.22846,0.37567,0.066189,0.37491,0.37643,0.030679,0.1017
0.17801,0.1711,0.22833,0.37567,0.06638,0.37223,0.37911,0.030356,0.1024
0.17882,0.1711,0.22819,0.37567,0.066571,0.36955,0.3818,0.030034,0.10311
0.17962,0.1711,0.22806,0.37567,0.066762,0.36686,0.38448,0.029712,0.10381
0.18043,0.1711,0.22792,0.37567,0.066954,0.36418,0.38716,0.029391,0.10452
0.18123,0.1711,0.22779,0.37567,0.067145,0.3615,0.38985,0.029071,0.10522
0.18204,0.1711,0.22766,0.37567,0.067336,0.35881,0.39253,0.028751,0.10592
0.18284,0.1711,0.22752,0.37567,0.067528,0.35613,0.39521,0.028432,0.10662
0.18365,0.1711,0.22739,0.37567,0.06772,0.35345,0.39789,0.028114,0.10732
0.18445,0.1711,0.22725,0.37567,0.067911,0.35077,0.40057,0.027797,0.10803
0.18526,0.1711,0.22712,0.37567,0.068103,0.3481,0.40324,0.027481,0.10872
0.18607,0.1711,0.22698,0.37567,0.068295,0.34542,0.40592,0.027165,0.10942
0.18687,0.1711,0.22685,0.37567,0.068486,0.34274,0.40859,0.02685,0.11012
0.18768,0.1711,0.22671,0.37567,0.068678,0.34007,0.41126,0.026537,0.11082
0.18848,0.1711,0.22658,0.37567,0.06887,0.3374,0.41393,0.026224,0.11152
0.18929,0.1711,0.22644,0.37567,0.069061,0.33473,0.4166,0.025912,0.11221
0.19009,0.1711,0.22631,0.37567,0.069253,0.33206,0.41927,0.025601,0.11291
0.1909,0.1711,0.22617,0.37567,0.069445,0.3294,0.42193,0.02529,0.1136
0.1917,0.1711,0.22604,0.37567,0.069636,0.32674,0.4246,0.024981,0.11429
0.19251,0.1711,0.2259,0.37566,0.069828,0.32407,0.42725,0.024673,0.11498
0.19332,0.1711,0.22577,0.37566,0.070019,0.32142,0.42991,0.024366,0.11567
0.19412,0.1711,0.22563,0.37566,0.070211,0.31876,0.43256,0.02406,0.11636
0.19493,0.1711,0.2255,0.37566,0.070402,0.31611,0.43522,0.023755,0.11705
0.19573,0.1711,0.22536,0.37566,0.070594,0.31346,0.43786,0.023452,0.11774
0.19654,0.1711,0.22523,0.37566,0.070785,0.31081,0.44051,0.023149,0.11842
0.19734,0.1711,0.22509,0.37566,0.070976,0.30817,0.44315,0.022847,0.1191
0.19815,0.1711,0.22496,0.37566,0.071167,0.30553,0.44579,0.022547,0.11979
0.19895,0.1711,0.22482,0.37566,0.071358,0.3029,0.44842,0.022248,0.12047
0.19976,0.1711,0.22469,0.37566,0.071549,0.30026,0.45105,0.02195,0.12115
0.20056,0.1711,0.22455,0.37566,0.071739,0.29764,0.45368,0.021653,0.12183
0.20137,0.1711,0.22442,0.37566,0.07193,0.29501,0.4563,0.021358,0.1225
0.20218,0.1711,0.22428,0.37565,0.07212,0.29239,0.45892,0.021064,0.12318
0.20298,0.1711,0.22415,0.37565,0.07231,0.28978,0.46153,0.020771,0.12385
0.20379,0.1711,0.22401,0.37565,0.0725,0.28716,0.46414,0.020479,0.12452
0.20459,0.1711,0.22388,0.37565,0.07269,0.28456,0.46674,0.020189,0.12519
0.2054,0.1711,0.22375,0.37565,0.07288,0.28196,0.46934,0.0199,0.12586
0.2062,0.1711,0.22361,0.37565,0.073069,0.27936,0.47194,0.019612,0.12653
0.20701,0.1711,0.22348,0.37565,0.073259,0.27676,0.47453,0.019326,0.12719
0.20781,0.1711,0.22334,0.37565,0.073448,0.27418,0.47711,0.019041,0.12785
0.20862,0.1711,0.22321,0.37564,0.073637,0.27159,0.47969,0.018758,0.12852
0.20942,0.1711,0.22307,0.37564,0.073825,0.26902,0.48227,0.018476,0.12917
0.21023,0.1711,0.22294,0.37564,0.074014,0.26645,0.48484,0.018196,0.12983
0.21104,0.1711,0.22281,0.37564,0.074202,0.26388,0.4874,0.017917,0.13049
0.21184,0.1711,0.22267,0.37564,0.07439,0.26132,0.48996,0.017639,0.13114
0.21265,0.1711,0.22254,0.37564,0.074578,0.25876,0.49251,0.017363,0.13179
0.21345,0.1711,0.22241,0.37564,0.074765,0.25622,0.49506,0.017089,0.13244
0.21426,0.1711,0.22227,0.37563,0.074952,0.25367,0.4976,0.016816,0.13309
0.21506,0.1711,0.22214,0.37563,0.075139,0.25114,0.50013,0.016545,0.13373
0.21587,0.1711,0.22201,0.37563,0.075326,0.24861,0.50266,0.016276,0.13438
0.21667,0.1711,0.22188,0.37563,0.075512,0.24608,0.50518,0.016008,0.13502
0.21748,0.1711,0.22174,0.37563,0.075698,0.24356,0.50769,0.015742,0.13565
0.21829,0.1711,0.22161,0.37563,0.075884,0.24105,0.5102,0.015477,0.13629
0.21909,0.1711,0.22148,0.37562,0.076069,0.23855,0.5127,0.015214,0.13692
0.2199,0.1711,0.22135,0.37562,0.076254,0.23605,0.51519,0.014953,0.13755
0.2207,0.1711,0.22122,0.37562,0.076439,0.23357,0.51768,0.014693,0.13818
0.22151,0.1711,0.22108,0.37562,0.076623,0.23108,0.52016,0.014436,0.13881
0.22231,0.1711,0.22095,0.37562,0.076807,0.22861,0.52263,0.01418,0.13943
0.22312,0.1711,0.22082,0.37562,0.07699,0.22614,0.52509,0.013925,0.14006
0.22392,0.1711,0.22069,0.37561,0.077174,0.22368,0.52755,0.013673,0.14067
0.22473,0.1711,0.22056,0.37561,0.077356,0.22123,0.52999,0.013422,0.14129
0.22553,0.1711,0.22043,0.37561,0.077539,0.21879,0.53243,0.013174,0.1419
0.22634,0.1711,0.2203,0.37561,0.077721,0.21635,0.53487,0.012927,0.14252
0.22715,0.1711,0.22017,0.37561,0.077903,0.21392,0.53729,0.012682,0.14312
0.22795,0.1711,0.22004,0.3756,0.078084,0.2115,0.5397,0.012439,0.14373
0.22876,0.1711,0.21991,0.3756,0.078265,0.20909,0.54211,0.012197,0.14433
0.22956,0.1711,0.21978,0.3756,0.078445,0.20669,0.54451,0.011958,0.14493
0.23037,0.1711,0.21965,0.3756,0.078625,0.20429,0.5469,0.011721,0.14553
0.23117,0.1711,0.21953,0.37559,0.078804,0.20191,0.54928,0.011485,0.14612
0.23198,0.1711,0.2194,0.37559,0.078984,0.19953,0.55165,0.011252,0.14672
0.23278,0.1711,0.21927,0.37559,0.079162,0.19716,0.55402,0.01102,0.1473
0.23359,0.1711,0.21914,0.37559,0.07934,0.19481,0.55637,0.010791,0.14789
0.23439,0.1711,0.21901,0.37559,0.079518,0.19246,0.55871,0.010563,0.14847
0.2352,0.1711,0.21889,0.37558,0.079695,0.19012,0.56105,0.010338,0.14905
0.23601,0.1711,0.21876,0.37558,0.079872,0.18779,0.56337,0.010115,0.14963
0.23681,0.1711,0.21863,0.37558,0.080048,0.18547,0.56569,0.0098934,0.1502
0.23762,0.1711,0.21851,0.37558,0.080224,0.18315,0.568,0.0096743,0.15077
0.23842,0.1711,0.21838,0.37557,0.080399,0.18085,0.57029,0.0094572,0.15134
0.23923,0.1711,0.21826,0.37557,0.080573,0.17856,0.57258,0.0092423,0.1519
0.24003,0.1711,0.21813,0.37557,0.080747,0.17628,0.57486,0.0090295,0.15247
0.24084,0.1711,0.218,0.37557,0.080921,0.17401,0.57712,0.0088189,0.15302
0.24164,0.1711,0.21788,0.37556,0.081094,0.17175,0.57938,0.0086105,0.15358
0.24245,0.1711,0.21776,0.37556,0.081267,0.1695,0.58162,0.0084042,0.15413
0.24325,0.1711,0.21763,0.37556,0.081438,0.16726,0.58386,0.0082001,0.15468
0.24406,0.1711,0.21751,0.37556,0.08161,0.16503,0.58608,0.0079983,0.15522
0.24487,0.1711,0.21739,0.37555,0.081781,0.16281,0.58829,0.0077987,0.15576
0.24567,0.1711,0.21726,0.37555,0.081951,0.1606,0.5905,0.0076013,0.1563
0.24648,0.1711,0.21714,0.37555,0.08212,0.15841,0.59269,0.0074062,0.15683
0.24728,0.1711,0.21702,0.37554,0.082289,0.15622,0.59487,0.0072134,0.15737
0.24809,0.1711,0.2169,0.37554,0.082458,0.15405,0.59704,0.0070229,0.15789
0.24889,0.1711,0.21677,0.37554,0.082625,0.15188,0.59919,0.0068346,0.15842
0.2497,0.1711,0.21665,0.37554,0.082793,0.14973,0.60134,0.0066487,0.15894
0.2505,0.1711,0.21653,0.37553,0.082959,0.14759,0.60347,0.0064652,0.15945
0.25131,0.1711,0.21641,0.37553,0.083125,0.14547,0.60559,0.0062839,0.15997
0.25212,0.1711,0.21629,0.37553,0.08329,0.14335,0.60771,0.0061051,0.16048
0.25292,0.1711,0.21617,0.37552,0.083455,0.14124,0.6098,0.0059286,0.16098
0.25373,0.1711,0.21606,0.37552,0.083619,0.13915,0.61189,0.0057545,0.16148
0.25453,0.1711,0.21594,0.37552,0.083782,0.13707,0.61397,0.0055828,0.16198
0.25534,0.1711,0.21582,0.37551,0.083945,0.135,0.61603,0.0054136,0.16248
0.25614,0.1711,0.2157,0.37551,0.084107,0.13295,0.61808,0.0052468,0.16297
0.25695,0.1711,0.21558,0.37551,0.084268,0.1309,0.62012,0.0050824,0.16345
0.25775,0.1711,0.21547,0.37551,0.084428,0.12887,0.62214,0.0049204,0.16394
0.25856,0.1711,0.21535,0.3755,0.084588,0.12685,0.62415,0.004761,0.16442
0.25936,0.1711,0.21524,0.3755,0.084747,0.12485,0.62615,0.004604,0.16489
0.26017,0.1711,0.21512,0.3755,0.084906,0.12285,0.62814,0.0044495,0.16536
0.26098,0.1711,0.21501,0.37549,0.085064,0.12087,0.63011,0.0042975,0.16583
0.26178,0.1711,0.21489,0.37549,0.085221,0.11891,0.63207,0.0041481,0.16629
0.26259,0.1711,0.21478,0.37549,0.085377,0.11695,0.63402,0.0040011,0.16675
0.26339,0.1711,0.21466,0.37548,0.085532,0.11501,0.63595,0.0038568,0.16721
0.2642,0.1711,0.21455,0.37548,0.085687,0.11308,0.63788,0.0037149,0.16766
0.265,0.1711,0.21444,0.37548,0.085841,0.11117,0.63978,0.0035757,0.16811
0.26581,0.1711,0.21433,0.37547,0.085994,0.10927,0.64168,0.003439,0.16855
0.26661,0.1711,0.21421,0.37547,0.086147,0.10738,0.64356,0.0033049,0.16899
0.26742,0.1711,0.2141,0.37547,0.086299,0.10551,0.64542,0.0031734,0.16942
0.26822,0.1711,0.21399,0.37546,0.08645,0.10365,0.64728,0.0030445,0.16985
0.26903,0.1711,0.21388,0.37546,0.0866,0.1018,0.64911,0.0029182,0.17028
0.26984,0.1711,0.21377,0.37546,0.086749,0.099972,0.65094,0.0027946,0.1707
0.27064,0.1711,0.21366,0.37545,0.086898,0.098154,0.65275,0.0026736,0.17112
0.27145,0.1711,0.21356,0.37545,0.087045,0.096351,0.65455,0.0025553,0.17154
0.27225,0.1711,0.21345,0.37544,0.087192,0.094562,0.65633,0.0024396,0.17195
0.27306,0.1711,0.21334,0.37544,0.087339,0.092787,0.65809,0.0023266,0.17235
0.27386,0.1711,0.21323,0.37544,0.087484,0.091027,0.65985,0.0022163,0.17275
0.27467,0.1711,0.21313,0.37543,0.087628,0.089281,0.66159,0.0021087,0.17315
0.27547,0.1711,0.21302,0.37543,0.087772,0.08755,0.66331,0.0020037,0.17354
0.27628,0.1711,0.21292,0.37543,0.087915,0.085834,0.66502,0.0019015,0.17393
0.27709,0.1711,0.21281,0.37542,0.088057,0.084133,0.66671,0.001802,0.17431
0.27789,0.1711,0.21271,0.37542,0.088198,0.082446,0.66839,0.0017052,0.17469
0.2787,0.1711,0.21261,0.37542,0.088338,0.080774,0.67006,0.0016112,0.17506
0.2795,0.1711,0.2125,0.37541,0.088477,0.079118,0.6717,0.0015199,0.17543
0.28031,0.1711,0.2124,0.37541,0.088616,0.077477,0.67334,0.0014314,0.1758
0.28111,0.1711,0.2123,0.3754,0.088754,0.07585,0.67496,0.0013456,0.17616
0.28192,0.1711,0.2122,0.3754,0.08889,0.07424,0.67656,0.0012626,0.17652
0.28272,0.1711,0.2121,0.3754,0.089026,0.072644,0.67815,0.0011824,0.17687
0.28353,0.1711,0.212,0.37539,0.089161,0.071064,0.67972,0.001105,0.17722
0.28433,0.1711,0.2119,0.37539,0.089295,0.0695,0.68128,0.0010303,0.17756
0.28514,0.1711,0.2118,0.37538,0.089428,0.067951,0.68282,0.0009585,0.1779
0.28595,0.1711,0.2117,0.37538,0.089561,0.066418,0.68434,0.00088947,0.17823
0.28675,0.1711,0.2116,0.37538,0.089692,0.064901,0.68585,0.00082325,0.17856
0.28756,0.1711,0.21151,0.37537,0.089822,0.0634,0.68734,0.00075986,0.17888
0.28836,0.1711,0.21141,0.37537,0.089952,0.061915,0.68882,0.00069929,0.1792
0.28917,0.1711,0.21131,0.37536,0.09008,0.060445,0.69028,0.00064156,0.17952
0.28997,0.1711,0.21122,0.37536,0.090208,0.058992,0.69173,0.00058667,0.17983
0.29078,0.1711,0.21112,0.37536,0.090335,0.057555,0.69316,0.00053463,0.18013
0.29158,0.1711,0.21103,0.37535,0.09046,0.056135,0.69457,0.00048544,0.18044
0.29239,0.1711,0.21094,0.37535,0.090585,0.05473,0.69597,0.00043911,0.18073
0.29319,0.1711,0.21085,0.37534,0.090709,0.053342,0.69735,0.00039565,0.18102
0.294,0.1711,0.21075,0.37534,0.090832,0.051971,0.69871,0.00035506,0.18131
0.29481,0.1711,0.21066,0.37534,0.090954,0.050616,0.70006,0.00031734,0.18159
0.29561,0.1711,0.21057,0.37533,0.091074,0.049277,0.70139,0.0002825,0.18187
0.29642,0.1711,0.21048,0.37533,0.091194,0.047956,0.7027,0.00025055,0.18214
0.29722,0.1711,0.21039,0.37532,0.091313,0.046651,0.704,0.00022149,0.1824
0.29803,0.1711,0.2103,0.37532,0.091431,0.045363,0.70527,0.00019533,0.18267
0.29883,0.1711,0.21022,0.37531,0.091548,0.044092,0.70654,0.00017206,0.18292
0.29964,0.1711,0.21013,0.37531,0.091664,0.042838,0.70778,0.00015169,0.18318
0.30044,0.1711,0.21004,0.37531,0.091779,0.0416,0.70901,0.00013424,0.18342
0.30125,0.1711,0.20996,0.3753,0.091893,0.04038,0.71022,0.00011969,0.18367
0.30206,0.1711,0.20987,0.3753,0.092006,0.039177,0.71142,0.00010806,0.1839
0.30286,0.1711,0.20979,0.37529,0.092118,0.037991,0.71259,9.9349e-05,0.18414
0.30367,0.1711,0.2097,0.37529,0.092228,0.036823,0.71375,9.3558e-05,0.18436
0.30447,0.1711,0.20962,0.37528,0.092338,0.035672,0.7149,9.0691e-05,0.18459
0.30528,0.1711,0.20954,0.37528,0.092447,0.034538,0.71602,9.0751e-05,0.1848
0.30608,0.1711,0.20946,0.37528,0.092555,0.033422,0.71713,9.3741e-05,0.18502
0.30689,0.1711,0.20938,0.37527,0.092662,0.032323,0.71822,9.9663e-05,0.18522
0.30769,0.1711,0.2093,0.37527,0.092767,0.031241,0.71929,0.00010852,0.18543
0.3085,0.1711,0.20922,0.37526,0.092872,0.030178,0.72035,0.00012031,0.18562
0.3093,0.1711,0.20914,0.37526,0.092975,0.029132,0.72138,0.00013505,0.18582
0.31011,0.1711,0.20906,0.37525,0.093078,0.028103,0.7224,0.00015272,0.186
0.31092,0.1711,0.20898,0.37525,0.093179,0.027093,0.72341,0.00017334,0.18619
0.31172,0.1711,0.20891,0.37524,0.09328,0.0261,0.72439,0.0001969,0.18636
0.31253,0.1711,0.20883,0.37524,0.093379,0.025125,0.72536,0.0002234,0.18653
0.31333,0.1711,0.20875,0.37524,0.093477,0.024168,0.7263,0.00025285,0.1867
0.31414,0.1711,0.20868,0.37523,0.093574,0.023229,0.72723,0.00028525,0.18686
0.31494,0.1711,0.20861,0.37523,0.093671,0.022308,0.72815,0.00032059,0.18702
0.31575,0.1711,0.20853,0.37522,0.093766,0.021405,0.72904,0.00035888,0.18717
0.31655,0.1711,0.20846,0.37522,0.093859,0.020521,0.72991,0.00040013,0.18732
0.31736,0.1711,0.20839,0.37521,0.093952,0.019654,0.73077,0.00044431,0.18746
0.31816,0.1711,0.20832,0.37521,0.094044,0.018806,0.73161,0.00049145,0.1876
0.31897,0.1711,0.20825,0.3752,0.094135,0.017975,0.73243,0.00054153,0.18773
0.31978,0.1711,0.20818,0.3752,0.094224,0.017164,0.73324,0.00059457,0.18785
0.32058,0.1711,0.20811,0.37519,0.094312,0.01637,0.73402,0.00065054,0.18797
0.32139,0.1711,0.20804,0.37519,0.0944,0.015595,0.73479,0.00070947,0.18809
0.32219,0.1711,0.20798,0.37519,0.094486,0.014838,0.73553,0.00077134,0.1882
0.323,0.1711,0.20791,0.37518,0.094571,0.0141,0.73626,0.00083615,0.18831
0.3238,0.1711,0.20785,0.37518,0.094655,0.01338,0.73697,0.00090391,0.18841
0.32461,0.1711,0.20778,0.37517,0.094738,0.012679,0.73766,0.0009746,0.1885
0.32541,0.1711,0.20772,0.37517,0.094819,0.011996,0.73834,0.0010482,0.18859
0.32622,0.1711,0.20766,0.37516,0.0949,0.011332,0.73899,0.0011248,0.18868
0.32702,0.1711,0.20759,0.37516,0.094979,0.010686,0.73963,0.0012043,0.18875
0.32783,0.1711,0.20753,0.37515,0.095058,0.01006,0.74025,0.0012868,0.18883
0.32864,0.1711,0.20747,0.37515,0.095135,0.0094514,0.74085,0.0013721,0.1889
0.32944,0.1711,0.20741,0.37514,0.095211,0.008862,0.74143,0.0014604,0.18896
0.33025,0.1711,0.20735,0.37514,0.095286,0.0082913,0.74199,0.0015516,0.18902
0.33105,0.1711,0.20729,0.37513,0.09536,0.0077394,0.74253,0.0016458,0.18907
0.33186,0.1711,0.20724,0.37513,0.095432,0.0072064,0.74305,0.0017428,0.18912
0.33266,0.1711,0.20718,0.37513,0.095504,0.0066921,0.74356,0.0018428,0.18916
0.33347,0.1711,0.20713,0.37512,0.095574,0.0061968,0.74404,0.0019457,0.1892
0.33427,0.1711,0.20707,0.37512,0.095643,0.0057203,0.74451,0.0020515,0.18923
0.33508,0.1711,0.20702,0.37511,0.095711,0.0052628,0.74496,0.0021602,0.18926
0.33589,0.1711,0.20696,0.37511,0.095778,0.0048241,0.74539,0.0022718,0.18928
0.33669,0.1711,0.20691,0.3751,0.095843,0.0044045,0.7458,0.0023863,0.1893
0.3375,0.1711,0.20686,0.3751,0.095908,0.0040038,0.74619,0.0025037,0.18931
0.3383,0.1711,0.20681,0.37509,0.095971,0.0036222,0.74656,0.0026239,0.18932
0.33911,0.1711,0.20676,0.37509,0.096033,0.0032596,0.74691,0.0027471,0.18932
0.33991,0.1711,0.20671,0.37508,0.096094,0.002916,0.74725,0.0028731,0.18932
0.34072,0.1711,0.20666,0.37508,0.096154,0.0025914,0.74756,0.003002,0.18931
0.34152,0.1711,0.20661,0.37507,0.096212,0.002286,0.74786,0.0031337,0.18929
0.34233,0.1711,0.20657,0.37507,0.09627,0.0019996,0.74814,0.0032683,0.18927
0.34313,0.1711,0.20652,0.37506,0.096326,0.0017324,0.74839,0.0034058,0.18925
0.34394,0.1711,0.20648,0.37506,0.096381,0.0014843,0.74863,0.0035461,0.18922
0.34475,0.1711,0.20643,0.37505,0.096435,0.0012553,0.74885,0.0036893,0.18918
0.34555,0.1711,0.20639,0.37505,0.096488,0.0010454,0.74905,0.0038353,0.18914
0.34636,0.1711,0.20635,0.37504,0.096539,0.00085472,0.74923,0.0039841,0.18909
0.34716,0.1711,0.2063,0.37504,0.096589,0.00068319,0.7494,0.0041357,0.18904
0.34797,0.1711,0.20626,0.37503,0.096638,0.00053084,0.74954,0.0042902,0.18899
0.34877,0.1711,0.20622,0.37503,0.096686,0.00039767,0.74966,0.0044474,0.18893
0.34958,0.1711,0.20618,0.37502,0.096733,0.00028369,0.74977,0.0046075,0.18886
0.35038,0.1711,0.20615,0.37502,0.096779,0.00018891,0.74985,0.0047703,0.18879
0.35119,0.1711,0.20611,0.37502,0.096823,0.00011333,0.74992,0.004936,0.18871
0.35199,0.1711,0.20607,0.37501,0.096866,5.6951e-05,0.74996,0.0051044,0.18863
0.3528,0.1711,0.20604,0.37501,0.096908,1.978e-05,0.74999,0.0052755,0.18854
0.35361,0.1711,0.206,0.375,0.096949,1.8178e-06,0.75,0.0054495,0.18845
0.35441,0.1711,0.20597,0.375,0.096988,3.0658e-06,0.74999,0.0056262,0.18835
0.35522,0.1711,0.20593,0.37499,0.097027,2.3524e-05,0.74996,0.0058056,0.18825
0.35602,0.1711,0.2059,0.37499,0.097064,6.3191e-05,0.74991,0.0059878,0.18814
0.35683,0.1711,0.20587,0.37498,0.0971,0.00012206,0.74984,0.0061727,0.18803
0.35763,0.1711,0.20584,0.37498,0.097134,0.00020014,0.74975,0.0063603,0.18791
0.35844,0.1711,0.20581,0.37497,0.097168,0.00029742,0.74965,0.0065506,0.18779
0.35924,0.1711,0.20578,0.37497,0.0972,0.00041389,0.74952,0.0067436,0.18766
0.36005,0.1711,0.20575,0.37496,0.097231,0.00054955,0.74938,0.0069393,0.18752
0.36086,0.1711,0.20573,0.37496,0.097261,0.00070439,0.74921,0.0071377,0.18738
0.36166,0.1711,0.2057,0.37495,0.09729,0.00087841,0.74903,0.0073387,0.18724
0.36247,0.1711,0.20567,0.37495,0.097317,0.0010716,0.74882,0.0075424,0.18709
0.36327,0.1711,0.20565,0.37494,0.097343,0.0012839,0.7486,0.0077488,0.18694
0.36408,0.1711,0.20563,0.37494,0.097368,0.0015154,0.74836,0.0079578,0.18678
0.36488,0.1711,0.2056,0.37493,0.097392,0.001766,0.7481,0.0081694,0.18662
0.36569,0.1711,0.20558,0.37493,0.097415,0.0020358,0.74782,0.0083837,0.18645
0.36649,0.1711,0.20556,0.37492,0.097436,0.0023246,0.74752,0.0086005,0.18627
0.3673,0.1711,0.20554,0.37492,0.097457,0.0026325,0.74721,0.0088199,0.18609
0.3681,0.1711,0.20552,0.37491,0.097476,0.0029595,0.74687,0.0090419,0.18591
0.36891,0.1711,0.2055,0.37491,0.097493,0.0033056,0.74651,0.0092665,0.18572
0.36972,0.1711,0.20549,0.37491,0.09751,0.0036707,0.74614,0.0094937,0.18553
0.37052,0.1711,0.20547,0.3749,0.097525,0.0040548,0.74575,0.0097234,0.18533
0.37133,0.1711,0.20545,0.3749,0.097539,0.004458,0.74533,0.0099556,0.18512
0.37213,0.1711,0.20544,0.37489,0.097552,0.0048801,0.7449,0.01019,0.18491
0.37294,0.1711,0.20543,0.37489,0.097564,0.0053211,0.74445,0.010428,0.1847
0.37374,0.1711,0.20541,0.37488,0.097575,0.0057811,0.74398,0.010667,0.18448
0.37455,0.1711,0.2054,0.37488,0.097584,0.0062601,0.74349,0.01091,0.18426
0.37535,0.1711,0.20539,0.37487,0.097592,0.0067579,0.74299,0.011154,0.18403
0.37616,0.1711,0.20538,0.37487,0.097599,0.0072746,0.74246,0.011402,0.1838
0.37696,0.1711,0.20537,0.37486,0.097604,0.0078101,0.74192,0.011651,0.18356
0.37777,0.1711,0.20536,0.37486,0.097609,0.0083644,0.74135,0.011903,0.18331
0.37858,0.1711,0.20535,0.37485,0.097612,0.0089375,0.74077,0.012158,0.18307
0.37938,0.1711,0.20535,0.37485,0.097614,0.0095293,0.74017,0.012415,0.18281
0.38019,0.1711,0.20534,0.37484,0.097615,0.01014,0.73955,0.012674,0.18256
0.38099,0.1711,0.20533,0.37484,0.097615,0.010769,0.73891,0.012936,0.18229
0.3818,0.1711,0.20533,0.37483,0.097613,0.011417,0.73825,0.0132,0.18203
0.3826,0.1711,0.20533,0.37483,0.09761,0.012084,0.73758,0.013466,0.18175
0.38341,0.1711,0.20533,0.37483,0.097606,0.012769,0.73688,0.013735,0.18148
0.38421,0.1711,0.20532,0.37482,0.097601,0.013473,0.73617,0.014006,0.1812
0.38502,0.1711,0.20532,0.37482,0.097595,0.014195,0.73544,0.014279,0.18091
0.38582,0.1711,0.20532,0.37481,0.097587,0.014935,0.73469,0.014555,0.18062
0.38663,0.1711,0.20532,0.37481,0.097579,0.015695,0.73392,0.014833,0.18032
0.38744,0.1711,0.20533,0.3748,0.097569,0.016472,0.73313,0.015113,0.18002
0.38824,0.1711,0.20533,0.3748,0.097558,0.017268,0.73233,0.015395,0.17972
0.38905,0.1711,0.20533,0.37479,0.097545,0.018082,0.7315,0.01568,0.17941
0.38985,0.1711,0.20534,0.37479,0.097532,0.018915,0.73066,0.015967,0.1791
0.39066,0.1711,0.20534,0.37478,0.097517,0.019766,0.7298,0.016256,0.17878
0.39146,0.1711,0.20535,0.37478,0.097501,0.020635,0.72892,0.016547,0.17846
0.39227,0.1711,0.20536,0.37477,0.097484,0.021522,0.72803,0.01684,0.17813
0.39307,0.1711,0.20537,0.37477,0.097466,0.022427,0.72711,0.017136,0.1778
0.39388,0.1711,0.20537,0.37477,0.097446,0.02335,0.72618,0.017434,0.17746
0.39469,0.1711,0.20538,0.37476,0.097426,0.024292,0.72523,0.017733,0.17712
0.39549,0.1711,0.2054,0.37476,0.097404,0.025251,0.72426,0.018035,0.17677
0.3963,0.1711,0.20541,0.37475,0.097381,0.026228,0.72328,0.018339,0.17642
0.3971,0.1711,0.20542,0.37475,0.097357,0.027223,0.72227,0.018645,0.17607
0.39791,0.1711,0.20543,0.37474,0.097331,0.028236,0.72125,0.018953,0.17571
0.39871,0.1711,0.20545,0.37474,0.097305,0.029267,0.72021,0.019264,0.17535
0.39952,0.1711,0.20546,0.37473,0.097277,0.030315,0.71915,0.019576,0.17498
0.40032,0.1711,0.20548,0.37473,0.097248,0.031381,0.71808,0.01989,0.17461
0.40113,0.1711,0.2055,0.37473,0.097218,0.032464,0.71699,0.020206,0.17423
0.40193,0.1711,0.20552,0.37472,0.097187,0.033566,0.71588,0.020524,0.17385
0.40274,0.1711,0.20553,0.37472,0.097155,0.034684,0.71475,0.020844,0.17347
0.40355,0.1711,0.20555,0.37471,0.097121,0.03582,0.71361,0.021166,0.17308
0.40435,0.1711,0.20557,0.37471,0.097087,0.036974,0.71244,0.02149,0.17268
0.40516,0.1711,0.2056,0.3747,0.097051,0.038145,0.71126,0.021816,0.17229
0.40596,0.1711,0.20562,0.3747,0.097014,0.039333,0.71007,0.022143,0.17188
0.40677,0.1711,0.20564,0.3747,0.096976,0.040538,0.70885,0.022473,0.17148
0.40757,0.1711,0.20567,0.37469,0.096937,0.04176,0.70762,0.022804,0.17107
0.40838,0.1711,0.20569,0.37469,0.096896,0.043,0.70637,0.023137,0.17066
0.40918,0.1711,0.20572,0.37468,0.096855,0.044256,0.70511,0.023472,0.17024
0.40999,0.1711,0.20574,0.37468,0.096812,0.045529,0.70383,0.023809,0.16982
0.41079,0.1711,0.20577,0.37467,0.096768,0.04682,0.70253,0.024148,0.16939
0.4116,0.1711,0.2058,0.37467,0.096723,0.048127,0.70121,0.024488,0.16896
0.41241,0.1711,0.20583,0.37467,0.096677,0.04945,0.69988,0.02483,0.16853
0.41321,0.1711,0.20586,0.37466,0.09663,0.050791,0.69853,0.025173,0.16809
0.41402,0.1711,0.20589,0.37466,0.096582,0.052148,0.69717,0.025519,0.16765
0.41482,0.1711,0.20592,0.37465,0.096533,0.053522,0.69579,0.025866,0.1672
0.41563,0.1711,0.20595,0.37465,0.096482,0.054912,0.69439,0.026214,0.16675
0.41643,0.1711,0.20599,0.37465,0.096431,0.056318,0.69297,0.026565,0.1663
0.41724,0.1711,0.20602,0.37464,0.096378,0.057741,0.69154,0.026916,0.16584
0.41804,0.1711,0.20606,0.37464,0.096324,0.05918,0.69009,0.02727,0.16538
0.41885,0.1711,0.20609,0.37463,0.096269,0.060635,0.68863,0.027625,0.16491
0.41966,0.1711,0.20613,0.37463,0.096213,0.062107,0.68715,0.027981,0.16444
0.42046,0.1711,0.20617,0.37463,0.096156,0.063594,0.68566,0.028339,0.16397
0.42127,0.1711,0.20621,0.37462,0.096098,0.065097,0.68414,0.028699,0.1635
0.42207,0.1711,0.20625,0.37462,0.096039,0.066617,0.68262,0.02906,0.16302
0.42288,0.1711,0.20629,0.37461,0.095978,0.068152,0.68107,0.029422,0.16253
0.42368,0.1711,0.20633,0.37461,0.095917,0.069702,0.67952,0.029786,0.16205
0.42449,0.1711,0.20637,0.37461,0.095854,0.071269,0.67794,0.030152,0.16156
0.42529,0.1711,0.20642,0.3746,0.095791,0.072851,0.67635,0.030518,0.16106
0.4261,0.1711,0.20646,0.3746,0.095726,0.074448,0.67475,0.030886,0.16057
0.4269,0.1711,0.2065,0.37459,0.09566,0.076061,0.67313,0.031256,0.16006
0.42771,0.1711,0.20655,0.37459,0.095594,0.077689,0.67149,0.031627,0.15956
0.42852,0.1711,0.2066,0.37459,0.095526,0.079332,0.66984,0.031999,0.15905
0.42932,0.1711,0.20664,0.37458,0.095457,0.080991,0.66817,0.032372,0.15854
0.43013,0.1711,0.20669,0.37458,0.095387,0.082664,0.66649,0.032747,0.15803
0.43093,0.1711,0.20674,0.37458,0.095316,0.084353,0.6648,0.033123,0.15751
0.43174,0.1711,0.20679,0.37457,0.095244,0.086056,0.66309,0.0335,0.15699
0.43254,0.1711,0.20684,0.37457,0.095171,0.087774,0.66136,0.033878,0.15646
0.43335,0.1711,0.20689,0.37456,0.095097,0.089507,0.65962,0.034258,0.15594
0.43415,0.1711,0.20694,0.37456,0.095022,0.091255,0.65787,0.034638,0.15541
0.43496,0.1711,0.207,0.37456,0.094946,0.093017,0.6561,0.03502,0.15487
0.43576,0.1711,0.20705,0.37455,0.094869,0.094794,0.65431,0.035403,0.15434
0.43657,0.1711,0.20711,0.37455,0.094791,0.096584,0.65251,0.035787,0.15379
0.43738,0.1711,0.20716,0.37455,0.094712,0.09839,0.6507,0.036172,0.15325
0.43818,0.1711,0.20722,0.37454,0.094632,0.10021,0.64888,0.036558,0.15271
0.43899,0.1711,0.20727,0.37454,0.094551,0.10204,0.64704,0.036945,0.15216
0.43979,0.1711,0.20733,0.37454,0.094469,0.10389,0.64518,0.037333,0.1516
0.4406,0.1711,0.20739,0.37453,0.094386,0.10575,0.64331,0.037722,0.15105
0.4414,0.1711,0.20745,0.37453,0.094301,0.10763,0.64143,0.038112,0.15049
0.44221,0.1711,0.20751,0.37453,0.094216,0.10951,0.63954,0.038503,0.14993
0.44301,0.1711,0.20757,0.37452,0.094131,0.11142,0.63763,0.038895,0.14937
0.44382,0.1711,0.20763,0.37452,0.094044,0.11333,0.6357,0.039288,0.1488
0.44462,0.1711,0.2077,0.37452,0.093956,0.11526,0.63377,0.039681,0.14823
0.44543,0.1711,0.20776,0.37451,0.093867,0.1172,0.63182,0.040076,0.14766
0.44624,0.1711,0.20782,0.37451,0.093777,0.11916,0.62986,0.040471,0.14708
0.44704,0.1711,0.20789,0.37451,0.093686,0.12113,0.62788,0.040867,0.14651
0.44785,0.1711,0.20795,0.3745,0.093595,0.12311,0.62589,0.041264,0.14593
0.44865,0.1711,0.20802,0.3745,0.093502,0.12511,0.62389,0.041661,0.14534
0.44946,0.1711,0.20809,0.3745,0.093408,0.12711,0.62188,0.042059,0.14476
0.45026,0.1711,0.20816,0.37449,0.093314,0.12913,0.61985,0.042458,0.14417
0.45107,0.1711,0.20822,0.37449,0.093219,0.13117,0.61781,0.042858,0.14358
0.45187,0.1711,0.20829,0.37449,0.093122,0.13321,0.61576,0.043258,0.14299
0.45268,0.1711,0.20836,0.37448,0.093025,0.13527,0.6137,0.043659,0.14239
0.45349,0.1711,0.20844,0.37448,0.092927,0.13734,0.61162,0.044061,0.14179
0.45429,0.1711,0.20851,0.37448,0.092828,0.13942,0.60953,0.044463,0.14119
0.4551,0.1711,0.20858,0.37447,0.092728,0.14152,0.60743,0.044865,0.14059
0.4559,0.1711,0.20865,0.37447,0.092628,0.14362,0.60532,0.045268,0.13999
0.45671,0.1711,0.20873,0.37447,0.092526,0.14574,0.6032,0.045672,0.13938
0.45751,0.1711,0.2088,0.37447,0.092423,0.14787,0.60106,0.046076,0.13877
0.45832,0.1711,0.20888,0.37446,0.09232,0.15001,0.59891,0.046481,0.13816
0.45912,0.1711,0.20895,0.37446,0.092216,0.15217,0.59675,0.046886,0.13755
0.45993,0.1711,0.20903,0.37446,0.092111,0.15433,0.59458,0.047291,0.13693
0.46073,0.1711,0.20911,0.37445,0.092005,0.15651,0.5924,0.047697,0.13631
0.46154,0.1711,0.20919,0.37445,0.091898,0.15869,0.59021,0.048103,0.13569
0.46235,0.1711,0.20927,0.37445,0.09179,0.16089,0.58801,0.04851,0.13507
0.46315,0.1711,0.20935,0.37445,0.091682,0.1631,0.58579,0.048916,0.13445
0.46396,0.1711,0.20943,0.37444,0.091573,0.16532,0.58357,0.049323,0.13382
0.46476,0.1711,0.20951,0.37444,0.091463,0.16755,0.58133,0.049731,0.13319
0.46557,0.1711,0.20959,0.37444,0.091352,0.16979,0.57908,0.050138,0.13257
0.46637,0.1711,0.20967,0.37444,0.09124,0.17204,0.57683,0.050546,0.13193
0.46718,0.1711,0.20976,0.37443,0.091128,0.1743,0.57456,0.050954,0.1313
0.46798,0.1711,0.20984,0.37443,0.091015,0.17658,0.57228,0.051362,0.13067
0.46879,0.1711,0.20993,0.37443,0.090901,0.17886,0.57,0.051771,0.13003
0.46959,0.1711,0.21001,0.37442,0.090786,0.18115,0.5677,0.052179,0.12939
0.4704,0.1711,0.2101,0.37442,0.09067,0.18345,0.56539,0.052587,0.12875
0.47121,0.1711,0.21018,0.37442,0.090554,0.18577,0.56307,0.052996,0.12811
0.47201,0.1711,0.21027,0.37442,0.090437,0.18809,0.56075,0.053404,0.12747
0.47282,0.1711,0.21036,0.37442,0.090319,0.19042,0.55841,0.053813,0.12682
0.47362,0.1711,0.21045,0.37441,0.0902,0.19276,0.55606,0.054222,0.12618
0.47443,0.1711,0.21054,0.37441,0.090081,0.19511,0.55371,0.05463,0.12553
0.47523,0.1711,0.21063,0.37441,0.089961,0.19747,0.55135,0.055039,0.12488
0.47604,0.1711,0.21072,0.37441,0.08984,0.19984,0.54897,0.055447,0.12423
0.47684,0.1711,0.21081,0.3744,0.089719,0.20222,0.54659,0.055855,0.12358
0.47765,0.1711,0.2109,0.3744,0.089596,0.2046,0.5442,0.056264,0.12293
0.47846,0.1711,0.211,0.3744,0.089473,0.207,0.5418,0.056672,0.12228
0.47926,0.1711,0.21109,0.3744,0.08935,0.2094,0.53939,0.057079,0.12162
0.48007,0.1711,0.21118,0.3744,0.089225,0.21182,0.53697,0.057487,0.12096
0.48087,0.1711,0.21128,0.37439,0.089101,0.21424,0.53455,0.057894,0.12031
0.48168,0.1711,0.21137,0.37439,0.088975,0.21667,0.53212,0.058301,0.11965
0.48248,0.1711,0.21147,0.37439,0.088849,0.2191,0.52968,0.058708,0.11899
0.48329,0.1711,0.21157,0.37439,0.088722,0.22155,0.52723,0.059115,0.11833
0.48409,0.1711,0.21166,0.37439,0.088594,0.224,0.52477,0.059521,0.11767
0.4849,0.1711,0.21176,0.37438,0.088466,0.22646,0.52231,0.059927,0.117
0.4857,0.1711,0.21186,0.37438,0.088337,0.22893,0.51983,0.060332,0.11634
0.48651,0.1711,0.21196,0.37438,0.088207,0.23141,0.51735,0.060737,0.11568
0.48732,0.1711,0.21206,0.37438,0.088077,0.23389,0.51487,0.061142,0.11501
0.48812,0.1711,0.21216,0.37438,0.087946,0.23638,0.51237,0.061546,0.11435
0.48893,0.1711,0.21226,0.37437,0.087815,0.23888,0.50987,0.06195,0.11368
0.48973,0.1711,0.21236,0.37437,0.087683,0.24138,0.50736,0.062353,0.11301
0.49054,0.1711,0.21246,0.37437,0.08755,0.24389,0.50485,0.062755,0.11234
0.49134,0.1711,0.21257,0.37437,0.087417,0.24641,0.50233,0.063158,0.11168
0.49215,0.1711,0.21267,0.37437,0.087283,0.24893,0.4998,0.063559,0.11101
0.49295,0.1711,0.21277,0.37437,0.087149,0.25147,0.49727,0.06396,0.11034
0.49376,0.1711,0.21288,0.37436,0.087014,0.254,0.49473,0.06436,0.10967
0.49456,0.1711,0.21298,0.37436,0.086878,0.25655,0.49218,0.06476,0.109
0.49537,0.1711,0.21309,0.37436,0.086742,0.2591,0.48963,0.065159,0.10833
0.49618,0.1711,0.2132,0.37436,0.086606,0.26165,0.48707,0.065557,0.10765
0.49698,0.1711,0.2133,0.37436,0.086469,0.26421,0.4845,0.065954,0.10698
0.49779,0.1711,0.21341,0.37436,0.086331,0.26678,0.48194,0.066351,0.10631
0.49859,0.1711,0.21352,0.37436,0.086193,0.26935,0.47936,0.066747,0.10564
0.4994,0.1711,0.21362,0.37435,0.086054,0.27193,0.47678,0.067142,0.10497
0.5002,0.1711,0.21373,0.37435,0.085915,0.27451,0.47419,0.067537,0.10429
0.50101,0.1711,0.21384,0.37435,0.085775,0.2771,0.4716,0.06793,0.10362
0.50181,0.1711,0.21395,0.37435,0.085635,0.27969,0.46901,0.068323,0.10295
0.50262,0.1711,0.21406,0.37435,0.085494,0.28229,0.46641,0.068715,0.10227
0.50343,0.1711,0.21417,0.37435,0.085353,0.2849,0.4638,0.069105,0.1016
0.50423,0.1711,0.21429,0.37435,0.085212,0.2875,0.46119,0.069495,0.10093
0.50504,0.1711,0.2144,0.37435,0.08507,0.29012,0.45858,0.069884,0.10026
0.50584,0.1711,0.21451,0.37435,0.084927,0.29273,0.45596,0.070272,0.099582
0.50665,0.1711,0.21462,0.37434,0.084784,0.29535,0.45333,0.070659,0.09891
0.50745,0.1711,0.21474,0.37434,0.084641,0.29798,0.45071,0.071045,0.098237
0.50826,0.1711,0.21485,0.37434,0.084497,0.30061,0.44808,0.07143,0.097565
0.50906,0.1711,0.21496,0.37434,0.084353,0.30324,0.44544,0.071813,0.096893
0.50987,0.1711,0.21508,0.37434,0.084208,0.30588,0.44281,0.072196,0.096221
0.51067,0.1711,0.21519,0.37434,0.084063,0.30852,0.44016,0.072577,0.095549
0.51148,0.1711,0.21531,0.37434,0.083918,0.31116,0.43752,0.072957,0.094878
0.51229,0.1711,0.21542,0.37434,0.083772,0.3138,0.43487,0.073337,0.094207
0.51309,0.1711,0.21554,0.37434,0.083626,0.31645,0.43222,0.073714,0.093537
0.5139,0.1711,0.21566,0.37434,0.083479,0.31911,0.42957,0.074091,0.092867
0.5147,0.1711,0.21578,0.37434,0.083332,0.32176,0.42691,0.074466,0.092198
0.51551,0.1711,0.21589,0.37433,0.083185,0.32442,0.42425,0.074841,0.09153
0.51631,0.1711,0.21601,0.37433,0.083037,0.32708,0.42159,0.075213,0.090861
0.51712,0.1711,0.21613,0.37433,0.082889,0.32974,0.41892,0.075585,0.090194
0.51792,0.1711,0.21625,0.37433,0.082741,0.33241,0.41626,0.075955,0.089527
0.51873,0.1711,0.21637,0.37433,0.082593,0.33508,0.41359,0.076324,0.088861
0.51953,0.1711,0.21649,0.37433,0.082444,0.33775,0.41092,0.076691,0.088196
0.52034,0.1711,0.21661,0.37433,0.082294,0.34042,0.40824,0.077057,0.087532
0.52115,0.1711,0.21673,0.37433,0.082145,0.34309,0.40557,0.077421,0.086868
0.52195,0.1711,0.21685,0.37433,0.081995,0.34577,0.40289,0.077784,0.086206
0.52276,0.1711,0.21697,0.37433,0.081845,0.34844,0.40022,0.078146,0.085544
0.52356,0.1711,0.2171,0.37433,0.081695,0.35112,0.39754,0.078506,0.084883
0.52437,0.1711,0.21722,0.37433,0.081544,0.3538,0.39486,0.078865,0.084223
0.52517,0.1711,0.21734,0.37433,0.081393,0.35648,0.39218,0.079221,0.083565
0.52598,0.1711,0.21746,0.37433,0.081242,0.35916,0.3895,0.079577,0.082907
0.52678,0.1711,0.21759,0.37433,0.081091,0.36184,0.38681,0.079931,0.08225
0.52759,0.1711,0.21771,0.37433,0.080939,0.36453,0.38413,0.080283,0.081595
0.52839,0.1711,0.21783,0.37433,0.080787,0.36721,0.38145,0.080633,0.080941
0.5292,0.1711,0.21796,0.37433,0.080635,0.36989,0.37876,0.080982,0.080288
0.53001,0.1711,0.21808,0.37433,0.080483,0.37258,0.37608,0.081329,0.079636
0.53081,0.1711,0.21821,0.37433,0.08033,0.37526,0.3734,0.081675,0.078986
0.53162,0.1711,0.21833,0.37433,0.080178,0.37795,0.37071,0.082018,0.078337
0.53242,0.1711,0.21846,0.37433,0.080025,0.38063,0.36803,0.08236,0.07769
0.53323,0.1711,0.21859,0.37433,0.079872,0.38331,0.36535,0.082701,0.077043
0.53403,0.1711,0.21871,0.37433,0.079719,0.386,0.36266,0.083039,0.076399
0.53484,0.1711,0.21884,0.37433,0.079566,0.38868,0.35998,0.083375,0.075756
0.53564,0.1711,0.21897,0.37433,0.079412,0.39136,0.3573,0.08371,0.075114
0.53645,0.1711,0.21909,0.37433,0.079259,0.39404,0.35462,0.084043,0.074474
0.53726,0.1711,0.21922,0.37433,0.079105,0.39672,0.35194,0.084374,0.073836
0.53806,0.1711,0.21935,0.37433,0.078951,0.3994,0.34926,0.084703,0.073199
0.53887,0.1711,0.21948,0.37433,0.078797,0.40208,0.34658,0.08503,0.072564
0.53967,0.1711,0.21961,0.37433,0.078643,0.40475,0.34391,0.085355,0.071931
0.54048,0.1711,0.21974,0.37433,0.078489,0.40743,0.34123,0.085679,0.071299
0.54128,0.1711,0.21986,0.37433,0.078335,0.4101,0.33856,0.086,0.070669
0.54209,0.1711,0.21999,0.37433,0.07818,0.41277,0.33589,0.086319,0.070042
0.54289,0.1711,0.22012,0.37433,0.078026,0.41544,0.33322,0.086636,0.069416
0.5437,0.1711,0.22025,0.37433,0.077872,0.41811,0.33056,0.086952,0.068792
0.5445,0.1711,0.22038,0.37433,0.077717,0.42077,0.32789,0.087265,0.068169
0.54531,0.1711,0.22051,0.37433,0.077563,0.42344,0.32523,0.087576,0.067549
0.54612,0.1711,0.22064,0.37434,0.077408,0.4261,0.32257,0.087885,0.066931
0.54692,0.1711,0.22077,0.37434,0.077253,0.42876,0.31992,0.088191,0.066315
0.54773,0.1711,0.22091,0.37434,0.077099,0.43141,0.31726,0.088496,0.065702
0.54853,0.1711,0.22104,0.37434,0.076944,0.43406,0.31461,0.088798,0.06509
0.54934,0.1711,0.22117,0.37434,0.07679,0.43671,0.31197,0.089099,0.06448
0.55014,0.1711,0.2213,0.37434,0.076635,0.43936,0.30932,0.089397,0.063873
0.55095,0.1711,0.22143,0.37434,0.07648,0.442,0.30668,0.089693,0.063268
0.55175,0.1711,0.22156,0.37434,0.076326,0.44464,0.30404,0.089986,0.062665
0.55256,0.1711,0.2217,0.37434,0.076171,0.44727,0.30141,0.090278,0.062065
0.55336,0.1711,0.22183,0.37434,0.076017,0.44991,0.29878,0.090567,0.061467
0.55417,0.1711,0.22196,0.37434,0.075862,0.45253,0.29615,0.090853,0.060871
0.55498,0.1711,0.22209,0.37434,0.075708,0.45516,0.29353,0.091138,0.060278
0.55578,0.1711,0.22223,0.37435,0.075554,0.45778,0.29091,0.09142,0.059687
0.55659,0.1711,0.22236,0.37435,0.075399,0.46039,0.2883,0.0917,0.059099
0.55739,0.1711,0.22249,0.37435,0.075245,0.463,0.28569,0.091977,0.058513
0.5582,0.1711,0.22263,0.37435,0.075091,0.46561,0.28309,0.092252,0.05793
0.559,0.1711,0.22276,0.37435,0.074937,0.46821,0.28049,0.092525,0.05735
0.55981,0.1711,0.22289,0.37435,0.074783,0.47081,0.27789,0.092795,0.056772
0.56061,0.1711,0.22303,0.37435,0.07463,0.4734,0.2753,0.093062,0.056197
0.56142,0.1711,0.22316,0.37435,0.074476,0.47599,0.27272,0.093328,0.055624
0.56223,0.1711,0.22329,0.37436,0.074323,0.47857,0.27014,0.093591,0.055055
0.56303,0.1711,0.22343,0.37436,0.074169,0.48115,0.26756,0.093851,0.054488
0.56384,0.1711,0.22356,0.37436,0.074016,0.48372,0.26499,0.094109,0.053924
0.56464,0.1711,0.2237,0.37436,0.073863,0.48629,0.26243,0.094364,0.053363
0.56545,0.1711,0.22383,0.37436,0.07371,0.48885,0.25987,0.094616,0.052804
0.56625,0.1711,0.22396,0.37436,0.073558,0.4914,0.25732,0.094867,0.052249
0.56706,0.1711,0.2241,0.37436,0.073405,0.49395,0.25478,0.095114,0.051696
0.56786,0.1711,0.22423,0.37437,0.073253,0.49649,0.25224,0.095359,0.051147
0.56867,0.1711,0.22437,0.37437,0.073101,0.49903,0.24971,0.095601,0.050601
0.56947,0.1711,0.2245,0.37437,0.072949,0.50156,0.24718,0.095841,0.050057
0.57028,0.1711,0.22464,0.37437,0.072797,0.50408,0.24466,0.096078,0.049517
0.57109,0.1711,0.22477,0.37437,0.072646,0.5066,0.24215,0.096312,0.04898
0.57189,0.1711,0.22491,0.37437,0.072495,0.50911,0.23964,0.096544,0.048446
0.5727,0.1711,0.22504,0.37438,0.072344,0.51161,0.23714,0.096773,0.047915
0.5735,0.1711,0.22518,0.37438,0.072193,0.51411,0.23465,0.096999,0.047387
0.57431,0.1711,0.22531,0.37438,0.072043,0.5166,0.23216,0.097223,0.046863
0.57511,0.1711,0.22545,0.37438,0.071893,0.51908,0.22968,0.097444,0.046342
0.57592,0.1711,0.22558,0.37438,0.071743,0.52155,0.22721,0.097662,0.045824
0.57672,0.1711,0.22572,0.37438,0.071593,0.52402,0.22475,0.097877,0.045309
0.57753,0.1711,0.22585,0.37439,0.071444,0.52648,0.2223,0.09809,0.044798
0.57833,0.1711,0.22599,0.37439,0.071295,0.52893,0.21985,0.0983,0.044291
0.57914,0.1711,0.22612,0.37439,0.071147,0.53137,0.21741,0.098507,0.043787
0.57995,0.1711,0.22626,0.37439,0.070998,0.53381,0.21498,0.098711,0.043286
0.58075,0.1711,0.22639,0.37439,0.07085,0.53624,0.21255,0.098912,0.042789
0.58156,0.1711,0.22653,0.3744,0.070703,0.53865,0.21014,0.099111,0.042295
0.58236,0.1711,0.22666,0.3744,0.070555,0.54107,0.20773,0.099306,0.041805
0.58317,0.1711,0.2268,0.3744,0.070408,0.54347,0.20533,0.099499,0.041318
0.58397,0.1711,0.22693,0.3744,0.070262,0.54586,0.20295,0.099689,0.040835
0.58478,0.1711,0.22707,0.37441,0.070116,0.54825,0.20056,0.099876,0.040356
0.58558,0.1711,0.2272,0.37441,0.06997,0.55062,0.19819,0.10006,0.03988
0.58639,0.1711,0.22734,0.37441,0.069824,0.55299,0.19583,0.10024,0.039408
0.58719,0.1711,0.22747,0.37441,0.069679,0.55535,0.19348,0.10042,0.03894
0.588,0.1711,0.22761,0.37441,0.069535,0.5577,0.19113,0.10059,0.038476
0.58881,0.1711,0.22774,0.37442,0.069391,0.56003,0.1888,0.10077,0.038015
0.58961,0.1711,0.22787,0.37442,0.069247,0.56236,0.18647,0.10094,0.037558
0.59042,0.1711,0.22801,0.37442,0.069103,0.56468,0.18416,0.1011,0.037105
0.59122,0.1711,0.22814,0.37442,0.068961,0.56699,0.18185,0.10127,0.036656
0.59203,0.1711,0.22828,0.37443,0.068818,0.5693,0.17956,0.10143,0.036211
0.59283,0.1711,0.22841,0.37443,0.068676,0.57159,0.17727,0.10158,0.03577
0.59364,0.1711,0.22855,0.37443,0.068535,0.57387,0.175,0.10174,0.035332
0.59444,0.1711,0.22868,0.37443,0.068393,0.57614,0.17273,0.10189,0.034899
0.59525,0.1711,0.22881,0.37444,0.068253,0.5784,0.17048,0.10204,0.03447
0.59606,0.1711,0.22895,0.37444,0.068113,0.58065,0.16823,0.10218,0.034044
0.59686,0.1711,0.22908,0.37444,0.067973,0.58289,0.166,0.10232,0.033623
0.59767,0.1711,0.22921,0.37444,0.067834,0.58511,0.16378,0.10246,0.033206
0.59847,0.1711,0.22935,0.37445,0.067695,0.58733,0.16156,0.1026,0.032793
0.59928,0.1711,0.22948,0.37445,0.067557,0.58954,0.15936,0.10273,0.032384
0.60008,0.1711,0.22961,0.37445,0.06742,0.59173,0.15717,0.10286,0.031979
0.60089,0.1711,0.22974,0.37446,0.067283,0.59392,0.15499,0.10299,0.031579
0.60169,0.1711,0.22988,0.37446,0.067146,0.59609,0.15282,0.10311,0.031182
0.6025,0.1711,0.23001,0.37446,0.06701,0.59826,0.15067,0.10323,0.03079
0.6033,0.1711,0.23014,0.37446,0.066875,0.60041,0.14852,0.10335,0.030402
0.60411,0.1711,0.23027,0.37447,0.06674,0.60255,0.14639,0.10346,0.030019
0.60492,0.1711,0.23041,0.37447,0.066606,0.60467,0.14427,0.10357,0.02964
0.60572,0.1711,0.23054,0.37447,0.066472,0.60679,0.14216,0.10368,0.029265
0.60653,0.1711,0.23067,0.37448,0.066339,0.60889,0.14006,0.10378,0.028894
0.60733,0.1711,0.2308,0.37448,0.066207,0.61098,0.13797,0.10388,0.028528
0.60814,0.1711,0.23093,0.37448,0.066075,0.61306,0.1359,0.10398,0.028166
0.60894,0.1711,0.23106,0.37449,0.065943,0.61513,0.13384,0.10408,0.027809
0.60975,0.1711,0.23119,0.37449,0.065813,0.61719,0.13179,0.10417,0.027456
0.61055,0.1711,0.23132,0.37449,0.065683,0.61923,0.12975,0.10426,0.027108
0.61136,0.1711,0.23145,0.37449,0.065553,0.62126,0.12773,0.10434,0.026764
0.61216,0.1711,0.23158,0.3745,0.065425,0.62328,0.12572,0.10442,0.026425
0.61297,0.1711,0.23171,0.3745,0.065297,0.62528,0.12372,0.1045,0.02609
0.61378,0.1711,0.23184,0.3745,0.065169,0.62728,0.12173,0.10458,0.025759
0.61458,0.1711,0.23197,0.37451,0.065042,0.62926,0.11976,0.10465,0.025434
0.61539,0.1711,0.2321,0.37451,0.064916,0.63122,0.1178,0.10472,0.025113
0.61619,0.1711,0.23223,0.37451,0.064791,0.63317,0.11585,0.10479,0.024796
0.617,0.1711,0.23236,0.37452,0.064666,0.63511,0.11392,0.10485,0.024484
0.6178,0.1711,0.23248,0.37452,0.064542,0.63704,0.112,0.10491,0.024177
0.61861,0.1711,0.23261,0.37452,0.064419,0.63895,0.11009,0.10496,0.023874
0.61941,0.1711,0.23274,0.37453,0.064296,0.64085,0.1082,0.10502,0.023577
0.62022,0.1711,0.23287,0.37453,0.064174,0.64274,0.10632,0.10506,0.023283
0.62103,0.1711,0.23299,0.37453,0.064053,0.64461,0.10446,0.10511,0.022995
0.62183,0.1711,0.23312,0.37454,0.063932,0.64647,0.1026,0.10515,0.022711
0.62264,0.1711,0.23325,0.37454,0.063813,0.64832,0.10077,0.10519,0.022433
0.62344,0.1711,0.23337,0.37454,0.063694,0.65015,0.098943,0.10523,0.022159
0.62425,0.1711,0.2335,0.37455,0.063576,0.65196,0.097134,0.10526,0.021889
0.62505,0.1711,0.23362,0.37455,0.063458,0.65377,0.095338,0.10529,0.021625
0.62586,0.1711,0.23375,0.37456,0.063341,0.65555,0.093558,0.10532,0.021365
0.62666,0.1711,0.23387,0.37456,0.063225,0.65733,0.091791,0.10534,0.021111
0.62747,0.1711,0.234,0.37456,0.06311,0.65909,0.090039,0.10536,0.020861
0.62827,0.1711,0.23412,0.37457,0.062996,0.66083,0.088302,0.10538,0.020616
0.62908,0.1711,0.23424,0.37457,0.062882,0.66256,0.086579,0.10539,0.020376
0.62989,0.1711,0.23437,0.37457,0.06277,0.66428,0.084871,0.1054,0.020141
0.63069,0.1711,0.23449,0.37458,0.062658,0.66598,0.083178,0.1054,0.01991
0.6315,0.1711,0.23461,0.37458,0.062546,0.66766,0.0815,0.10541,0.019685
0.6323,0.1711,0.23473,0.37459,0.062436,0.66933,0.079837,0.10541,0.019465
0.63311,0.1711,0.23485,0.37459,0.062327,0.67099,0.078189,0.1054,0.01925
0.63391,0.1711,0.23498,0.37459,0.062218,0.67263,0.076556,0.1054,0.019039
0.63472,0.1711,0.2351,0.3746,0.06211,0.67425,0.074938,0.10539,0.018834
0.63552,0.1711,0.23522,0.3746,0.062003,0.67586,0.073336,0.10537,0.018634
0.63633,0.1711,0.23534,0.3746,0.061897,0.67746,0.07175,0.10536,0.018438
0.63713,0.1711,0.23546,0.37461,0.061792,0.67904,0.070179,0.10533,0.018248
0.63794,0.1711,0.23558,0.37461,0.061687,0.6806,0.068623,0.10531,0.018063
0.63875,0.1711,0.23569,0.37462,0.061584,0.68215,0.067083,0.10528,0.017883
0.63955,0.1711,0.23581,0.37462,0.061481,0.68368,0.065559,0.10525,0.017708
0.64036,0.1711,0.23593,0.37462,0.061379,0.6852,0.064051,0.10522,0.017538
0.64116,0.1711,0.23605,0.37463,0.061278,0.6867,0.062559,0.10518,0.017374
0.64197,0.1711,0.23616,0.37463,0.061178,0.68818,0.061083,0.10514,0.017214
0.64277,0.1711,0.23628,0.37464,0.061079,0.68965,0.059622,0.1051,0.01706
0.64358,0.1711,0.2364,0.37464,0.060981,0.6911,0.058178,0.10505,0.01691
0.64438,0.1711,0.23651,0.37464,0.060884,0.69254,0.056751,0.105,0.016766
0.64519,0.1711,0.23663,0.37465,0.060787,0.69396,0.055339,0.10495,0.016627
0.64599,0.1711,0.23674,0.37465,0.060692,0.69536,0.053944,0.10489,0.016493
0.6468,0.1711,0.23686,0.37466,0.060598,0.69675,0.052565,0.10483,0.016365
0.64761,0.1711,0.23697,0.37466,0.060504,0.69812,0.051203,0.10477,0.016241
0.64841,0.1711,0.23708,0.37466,0.060411,0.69947,0.049858,0.1047,0.016123
0.64922,0.1711,0.2372,0.37467,0.06032,0.70081,0.048529,0.10463,0.01601
0.65002,0.1711,0.23731,0.37467,0.060229,0.70213,0.047217,0.10456,0.015902
0.65083,0.1711,0.23742,0.37468,0.060139,0.70343,0.045921,0.10448,0.0158
0.65163,0.1711,0.23753,0.37468,0.060051,0.70472,0.044643,0.1044,0.015702
0.65244,0.1711,0.23764,0.37469,0.059963,0.70599,0.043381,0.10432,0.01561
0.65324,0.1711,0.23775,0.37469,0.059876,0.70724,0.042136,0.10423,0.015523
0.65405,0.1711,0.23786,0.37469,0.05979,0.70848,0.040909,0.10414,0.015442
0.65486,0.1711,0.23797,0.3747,0.059705,0.7097,0.039698,0.10405,0.015366
0.65566,0.1711,0.23808,0.3747,0.059622,0.7109,0.038505,0.10395,0.015294
0.65647,0.1711,0.23819,0.37471,0.059539,0.71209,0.037329,0.10385,0.015229
0.65727,0.1711,0.2383,0.37471,0.059457,0.71325,0.03617,0.10375,0.015168
0.65808,0.1711,0.2384,0.37472,0.059376,0.7144,0.035029,0.10364,0.015113
0.65888,0.1711,0.23851,0.37472,0.059296,0.71554,0.033905,0.10353,0.015063
0.65969,0.1711,0.23862,0.37472,0.059218,0.71665,0.032799,0.10342,0.015019
0.66049,0.1711,0.23872,0.37473,0.05914,0.71775,0.03171,0.1033,0.014979
0.6613,0.1711,0.23883,0.37473,0.059063,0.71883,0.030638,0.10318,0.014946
0.6621,0.1711,0.23893,0.37474,0.058987,0.71989,0.029584,0.10306,0.014917
0.66291,0.1711,0.23904,0.37474,0.058913,0.72094,0.028548,0.10293,0.014894
0.66372,0.1711,0.23914,0.37475,0.058839,0.72196,0.02753,0.1028,0.014876
0.66452,0.1711,0.23924,0.37475,0.058767,0.72297,0.02653,0.10267,0.014863
0.66533,0.1711,0.23934,0.37476,0.058695,0.72396,0.025547,0.10253,0.014856
0.66613,0.1711,0.23945,0.37476,0.058625,0.72494,0.024582,0.1024,0.014854
0.66694,0.1711,0.23955,0.37476,0.058556,0.72589,0.023635,0.10225,0.014857
0.66774,0.1711,0.23965,0.37477,0.058487,0.72683,0.022707,0.10211,0.014866
0.66855,0.1711,0.23975,0.37477,0.05842,0.72775,0.021796,0.10196,0.01488
0.66935,0.1711,0.23985,0.37478,0.058354,0.72865,0.020903,0.10181,0.014899
0.67016,0.1711,0.23994,0.37478,0.058289,0.72954,0.020029,0.10165,0.014924
0.67096,0.1711,0.24004,0.37479,0.058225,0.7304,0.019172,0.1015,0.014954
0.67177,0.1711,0.24014,0.37479,0.058162,0.73125,0.018334,0.10134,0.014989
0.67258,0.1711,0.24024,0.3748,0.058101,0.73208,0.017515,0.10117,0.01503
0.67338,0.1711,0.24033,0.3748,0.05804,0.73289,0.016713,0.101,0.015076
0.67419,0.1711,0.24043,0.37481,0.057981,0.73368,0.01593,0.10083,0.015127
0.67499,0.1711,0.24052,0.37481,0.057922,0.73445,0.015165,0.10066,0.015184
0.6758,0.1711,0.24062,0.37481,0.057865,0.73521,0.014419,0.10048,0.015246
0.6766,0.1711,0.24071,0.37482,0.057809,0.73595,0.013691,0.1003,0.015313
0.67741,0.1711,0.2408,0.37482,0.057754,0.73667,0.012982,0.10012,0.015386
0.67821,0.1711,0.2409,0.37483,0.0577,0.73737,0.012291,0.099936,0.015464
0.67902,0.1711,0.24099,0.37483,0.057647,0.73805,0.011619,0.099747,0.015547
0.67983,0.1711,0.24108,0.37484,0.057596,0.73871,0.010965,0.099555,0.015636
0.68063,0.1711,0.24117,0.37484,0.057545,0.73935,0.01033,0.099361,0.01573
0.68144,0.1711,0.24126,0.37485,0.057496,0.73998,0.0097137,0.099163,0.015829
0.68224,0.1711,0.24135,0.37485,0.057448,0.74059,0.0091161,0.098962,0.015934
0.68305,0.1711,0.24144,0.37486,0.057401,0.74118,0.0085373,0.098758,0.016044
0.68385,0.1711,0.24152,0.37486,0.057355,0.74175,0.0079772,0.098551,0.016159
0.68466,0.1711,0.24161,0.37487,0.05731,0.7423,0.0074359,0.098341,0.01628
0.68546,0.1711,0.2417,0.37487,0.057267,0.74283,0.0069135,0.098128,0.016406
0.68627,0.1711,0.24178,0.37488,0.057225,0.74334,0.0064099,0.097912,0.016537
0.68707,0.1711,0.24187,0.37488,0.057183,0.74383,0.0059253,0.097693,0.016673
0.68788,0.1711,0.24195,0.37488,0.057143,0.74431,0.0054595,0.097472,0.016815
0.68869,0.1711,0.24203,0.37489,0.057105,0.74477,0.0050126,0.097247,0.016962
0.68949,0.1711,0.24212,0.37489,0.057067,0.7452,0.0045847,0.09702,0.017114
0.6903,0.1711,0.2422,0.3749,0.057031,0.74562,0.0041758,0.096789,0.017272
0.6911,0.1711,0.24228,0.3749,0.056995,0.74602,0.0037859,0.096556,0.017435
0.69191,0.1711,0.24236,0.37491,0.056961,0.7464,0.003415,0.09632,0.017603
0.69271,0.1711,0.24244,0.37491,0.056929,0.74676,0.0030631,0.096081,0.017776
0.69352,0.1711,0.24252,0.37492,0.056897,0.74711,0.0027303,0.095839,0.017955
0.69432,0.1711,0.2426,0.37492,0.056867,0.74743,0.0024165,0.095595,0.018139
0.69513,0.1711,0.24268,0.37493,0.056837,0.74773,0.0021219,0.095347,0.018328
0.69593,0.1711,0.24275,0.37493,0.056809,0.74802,0.0018463,0.095097,0.018522
0.69674,0.1711,0.24283,0.37494,0.056782,0.74828,0.0015898,0.094844,0.018721
0.69755,0.1711,0.24291,0.37494,0.056757,0.74853,0.0013525,0.094588,0.018926
0.69835,0.1711,0.24298,0.37495,0.056733,0.74876,0.0011343,0.09433,0.019135
0.69916,0.1711,0.24305,0.37495,0.056709,0.74897,0.00093532,0.094068,0.01935
0.69996,0.1711,0.24313,0.37496,0.056688,0.74916,0.00075545,0.093804,0.019571
0.70077,0.1711,0.2432,0.37496,0.056667,0.74933,0.00059476,0.093538,0.019796
0.70157,0.1711,0.24327,0.37497,0.056647,0.74948,0.00045325,0.093269,0.020026
0.70238,0.1711,0.24334,0.37497,0.056629,0.74961,0.00033092,0.092997,0.020262
0.70318,0.1711,0.24341,0.37498,0.056612,0.74972,0.00022779,0.092722,0.020502
0.70399,0.1711,0.24348,0.37498,0.056596,0.74982,0.00014385,0.092445,0.020748
0.7048,0.1711,0.24355,0.37499,0.056582,0.74989,7.9117e-05,0.092165,0.020999
0.7056,0.1711,0.24362,0.37499,0.056569,0.74995,3.359e-05,0.091882,0.021255
0.70641,0.1711,0.24369,0.37499,0.056557,0.74998,7.2712e-06,0.091597,0.021516
0.70721,0.1711,0.24375,0.375,0.056546,0.75,1.6216e-07,0.09131,0.021782
0.70802,0.1711,0.24382,0.375,0.056536,0.75,1.2263e-05,0.09102,0.022053
0.70882,0.1711,0.24389,0.37501,0.056528,0.74997,4.3574e-05,0.090727,0.022329
0.70963,0.1711,0.24395,0.37501,0.056521,0.74993,9.4092e-05,0.090432,0.02261
0.71043,0.1711,0.24401,0.37502,0.056515,0.74987,0.00016382,0.090134,0.022896
0.71124,0.1711,0.24408,0.37502,0.056511,0.74979,0.00025274,0.089834,0.023188
0.71204,0.1711,0.24414,0.37503,0.056507,0.7497,0.00036086,0.089531,0.023484
0.71285,0.1711,0.2442,0.37503,0.056505,0.74958,0.00048818,0.089226,0.023785
0.71366,0.1711,0.24426,0.37504,0.056505,0.74944,0.00063468,0.088919,0.024091
0.71446,0.1711,0.24432,0.37504,0.056505,0.74928,0.00080035,0.088609,0.024402
0.71527,0.1711,0.24438,0.37505,0.056507,0.74911,0.0009852,0.088296,0.024718
0.71607,0.1711,0.24444,0.37505,0.05651,0.74892,0.0011892,0.087982,0.025038
0.71688,0.1711,0.24449,0.37506,0.056514,0.7487,0.0014124,0.087665,0.025364
0.71768,0.1711,0.24455,0.37506,0.05652,0.74847,0.0016546,0.087346,0.025694
0.71849,0.1711,0.2446,0.37507,0.056527,0.74822,0.0019161,0.087024,0.02603
0.71929,0.1711,0.24466,0.37507,0.056535,0.74795,0.0021966,0.0867,0.02637
0.7201,0.1711,0.24471,0.37508,0.056544,0.74766,0.0024962,0.086374,0.026715
0.7209,0.1711,0.24477,0.37508,0.056555,0.74735,0.0028149,0.086045,0.027065
0.72171,0.1711,0.24482,0.37509,0.056567,0.74702,0.0031527,0.085715,0.027419
0.72252,0.1711,0.24487,0.37509,0.05658,0.74667,0.0035095,0.085382,0.027779
0.72332,0.1711,0.24492,0.3751,0.056595,0.7463,0.0038854,0.085047,0.028143
0.72413,0.1711,0.24497,0.3751,0.056611,0.74592,0.0042802,0.08471,0.028511
0.72493,0.1711,0.24502,0.3751,0.056628,0.74552,0.0046941,0.084371,0.028885
0.72574,0.1711,0.24507,0.37511,0.056646,0.74509,0.0051269,0.084029,0.029263
0.72654,0.1711,0.24511,0.37511,0.056666,0.74465,0.0055787,0.083686,0.029646
0.72735,0.1711,0.24516,0.37512,0.056687,0.74419,0.0060494,0.08334,0.030033
0.72815,0.1711,0.24521,0.37512,0.056709,0.74371,0.006539,0.082992,0.030425
0.72896,0.1711,0.24525,0.37513,0.056732,0.74321,0.0070475,0.082643,0.030822
0.72976,0.1711,0.24529,0.37513,0.056757,0.74269,0.0075748,0.082291,0.031223
0.73057,0.1711,0.24534,0.37514,0.056783,0.74215,0.0081209,0.081937,0.031629
0.73138,0.1711,0.24538,0.37514,0.056811,0.7416,0.0086859,0.081581,0.03204
0.73218,0.1711,0.24542,0.37515,0.056839,0.74102,0.0092696,0.081224,0.032455
0.73299,0.1711,0.24546,0.37515,0.056869,0.74043,0.009872,0.080864,0.032874
0.73379,0.1711,0.2455,0.37516,0.0569,0.73982,0.010493,0.080503,0.033298
0.7346,0.1711,0.24554,0.37516,0.056933,0.73919,0.011133,0.080139,0.033726
0.7354,0.1711,0.24558,0.37517,0.056967,0.73854,0.011791,0.079774,0.034159
0.73621,0.1711,0.24562,0.37517,0.057002,0.73787,0.012468,0.079407,0.034596
0.73701,0.1711,0.24565,0.37518,0.057038,0.73719,0.013164,0.079038,0.035038
0.73782,0.1711,0.24569,0.37518,0.057076,0.73648,0.013878,0.078668,0.035484
0.73863,0.1711,0.24572,0.37518,0.057115,0.73576,0.014611,0.078295,0.035934
0.73943,0.1711,0.24576,0.37519,0.057155,0.73502,0.015362,0.077921,0.036388
0.74024,0.1711,0.24579,0.37519,0.057196,0.73426,0.016132,0.077545,0.036847
0.74104,0.1711,0.24582,0.3752,0.057239,0.73348,0.01692,0.077168,0.03731
0.74185,0.1711,0.24585,0.3752,0.057283,0.73268,0.017726,0.076789,0.037778
0.74265,0.1711,0.24588,0.37521,0.057329,0.73186,0.01855,0.076408,0.038249
0.74346,0.1711,0.24591,0.37521,0.057375,0.73103,0.019393,0.076025,0.038725
0.74426,0.1711,0.24594,0.37522,0.057423,0.73018,0.020254,0.075641,0.039205
0.74507,0.1711,0.24597,0.37522,0.057472,0.72931,0.021134,0.075255,0.039689
0.74587,0.1711,0.24599,0.37523,0.057523,0.72842,0.022031,0.074868,0.040178
0.74668,0.1711,0.24602,0.37523,0.057575,0.72751,0.022946,0.074479,0.04067
0.74749,0.1711,0.24604,0.37523,0.057628,0.72659,0.02388,0.074089,0.041166
0.74829,0.1711,0.24607,0.37524,0.057682,0.72565,0.024831,0.073697,0.041667
0.7491,0.1711,0.24609,0.37524,0.057738,0.72469,0.025801,0.073304,0.042171
0.7499,0.1711,0.24611,0.37525,0.057795,0.72371,0.026788,0.07291,0.042679
0.75071,0.1711,0.24614,0.37525,0.057853,0.72271,0.027793,0.072514,0.043192
0.75151,0.1711,0.24616,0.37526,0.057912,0.7217,0.028816,0.072116,0.043708
0.75232,0.1711,0.24618,0.37526,0.057973,0.72067,0.029857,0.071718,0.044228
0.75312,0.1711,0.2462,0.37527,0.058035,0.71962,0.030915,0.071318,0.044752
0.75393,0.1711,0.24621,0.37527,0.058098,0.71855,0.031991,0.070916,0.04528
0.75473,0.1711,0.24623,0.37527,0.058163,0.71746,0.033084,0.070514,0.045812
0.75554,0.1711,0.24625,0.37528,0.058229,0.71636,0.034195,0.07011,0.046348
0.75635,0.1711,0.24626,0.37528,0.058296,0.71524,0.035324,0.069705,0.046887
0.75715,0.1711,0.24628,0.37529,0.058364,0.71411,0.03647,0.069298,0.04743
0.75796,0.1711,0.24629,0.37529,0.058434,0.71295,0.037633,0.068891,0.047977
0.75876,0.1711,0.2463,0.3753,0.058505,0.71178,0.038814,0.068482,0.048527
0.75957,0.1711,0.24632,0.3753,0.058577,0.71059,0.040011,0.068073,0.049081
0.76037,0.1711,0.24633,0.3753,0.05865,0.70938,0.041226,0.067662,0.049639
0.76118,0.1711,0.24634,0.37531,0.058725,0.70816,0.042458,0.06725,0.0502
0.76198,0.1711,0.24635,0.37531,0.058801,0.70692,0.043707,0.066837,0.050765
0.76279,0.1711,0.24635,0.37532,0.058878,0.70566,0.044973,0.066423,0.051333
0.7636,0.1711,0.24636,0.37532,0.058957,0.70439,0.046256,0.066008,0.051905
0.7644,0.1711,0.24637,0.37533,0.059036,0.7031,0.047556,0.065593,0.05248
0.76521,0.1711,0.24637,0.37533,0.059117,0.70179,0.048872,0.065176,0.053059
0.76601,0.1711,0.24638,0.37533,0.0592,0.70046,0.050206,0.064758,0.053641
0.76682,0.1711,0.24638,0.37534,0.059283,0.69912,0.051556,0.06434,0.054227
0.76762,0.1711,0.24639,0.37534,0.059368,0.69776,0.052922,0.06392,0.054816
0.76843,0.1711,0.24639,0.37535,0.059454,0.69639,0.054305,0.0635,0.055408
0.76923,0.1711,0.24639,0.37535,0.059541,0.695,0.055704,0.063079,0.056003
0.77004,0.1711,0.24639,0.37535,0.05963,0.69359,0.05712,0.062657,0.056602
0.77084,0.1711,0.24639,0.37536,0.059719,0.69217,0.058552,0.062235,0.057204
0.77165,0.1711,0.24639,0.37536,0.05981,0.69073,0.06,0.061811,0.057809
0.77246,0.1711,0.24638,0.37537,0.059902,0.68927,0.061465,0.061388,0.058417
0.77326,0.1711,0.24638,0.37537,0.059996,0.6878,0.062945,0.060963,0.059028
0.77407,0.1711,0.24638,0.37538,0.06009,0.68631,0.064441,0.060538,0.059643
0.77487,0.1711,0.24637,0.37538,0.060186,0.6848,0.065954,0.060112,0.06026
0.77568,0.1711,0.24637,0.37538,0.060283,0.68328,0.067482,0.059686,0.060881
0.77648,0.1711,0.24636,0.37539,0.060381,0.68175,0.069026,0.059259,0.061504
0.77729,0.1711,0.24635,0.37539,0.060481,0.6802,0.070585,0.058831,0.062131
0.77809,0.1711,0.24634,0.37539,0.060582,0.67863,0.072161,0.058403,0.06276
0.7789,0.1711,0.24633,0.3754,0.060684,0.67705,0.073751,0.057975,0.063392
0.7797,0.1711,0.24632,0.3754,0.060787,0.67545,0.075357,0.057546,0.064027
0.78051,0.1711,0.24631,0.37541,0.060891,0.67383,0.076979,0.057117,0.064665
0.78132,0.1711,0.2463,0.37541,0.060996,0.6722,0.078616,0.056687,0.065306
0.78212,0.1711,0.24629,0.37541,0.061103,0.67056,0.080267,0.056258,0.065949
0.78293,0.1711,0.24627,0.37542,0.061211,0.6689,0.081934,0.055827,0.066595
0.78373,0.1711,0.24626,0.37542,0.06132,0.66723,0.083616,0.055397,0.067244
0.78454,0.1711,0.24624,0.37543,0.061431,0.66554,0.085313,0.054966,0.067895
0.78534,0.1711,0.24623,0.37543,0.061542,0.66383,0.087025,0.054535,0.068549
0.78615,0.1711,0.24621,0.37543,0.061655,0.66211,0.088752,0.054104,0.069206
0.78695,0.1711,0.24619,0.37544,0.061768,0.66038,0.090493,0.053672,0.069865
0.78776,0.1711,0.24617,0.37544,0.061883,0.65863,0.092249,0.053241,0.070526
0.78856,0.1711,0.24615,0.37544,0.062,0.65687,0.094019,0.052809,0.07119
0.78937,0.1711,0.24613,0.37545,0.062117,0.65509,0.095804,0.052377,0.071857
0.79018,0.1711,0.24611,0.37545,0.062235,0.6533,0.097603,0.051946,0.072525
0.79098,0.1711,0.24609,0.37545,0.062355,0.65149,0.099416,0.051514,0.073197
0.79179,0.1711,0.24606,0.37546,0.062476,0.64967,0.10124,0.051082,0.07387
0.79259,0.1711,0.24604,0.37546,0.062598,0.64784,0.10308,0.05065,0.074546
0.7934,0.1711,0.24601,0.37546,0.062721,0.64599,0.10494,0.050218,0.075224
0.7942,0.1711,0.24599,0.37547,0.062845,0.64413,0.10681,0.049787,0.075904
0.79501,0.1711,0.24596,0.37547,0.062971,0.64225,0.10869,0.049355,0.076586
0.79581,0.1711,0.24593,0.37547,0.063097,0.64036,0.11059,0.048924,0.077271
0.79662,0.1711,0.2459,0.37548,0.063225,0.63846,0.1125,0.048492,0.077957
0.79743,0.1711,0.24587,0.37548,0.063354,0.63654,0.11442,0.048061,0.078646
0.79823,0.1711,0.24584,0.37549,0.063484,0.63461,0.11636,0.047631,0.079337
0.79904,0.1711,0.24581,0.37549,0.063615,0.63267,0.11831,0.0472,0.080029
0.79984,0.1711,0.24578,0.37549,0.063747,0.63071,0.12027,0.04677,0.080724
0.80065,0.1711,0.24575,0.37549,0.06388,0.62874,0.12225,0.04634,0.08142
0.80145,0.1711,0.24571,0.3755,0.064014,0.62676,0.12424,0.04591,0.082119
0.80226,0.1711,0.24568,0.3755,0.06415,0.62476,0.12624,0.045481,0.082819
0.80306,0.1711,0.24564,0.3755,0.064286,0.62276,0.12825,0.045052,0.083521
0.80387,0.1711,0.24561,0.37551,0.064424,0.62073,0.13028,0.044624,0.084224
0.80467,0.1711,0.24557,0.37551,0.064563,0.6187,0.13232,0.044196,0.08493
0.80548,0.1711,0.24553,0.37551,0.064703,0.61665,0.13437,0.043768,0.085637
0.80629,0.1711,0.24549,0.37552,0.064844,0.6146,0.13644,0.043342,0.086346
0.80709,0.1711,0.24545,0.37552,0.064986,0.61252,0.13852,0.042915,0.087056
0.8079,0.1711,0.24541,0.37552,0.065129,0.61044,0.1406,0.042489,0.087768
0.8087,0.1711,0.24537,0.37553,0.065273,0.60835,0.14271,0.042064,0.088481
0.80951,0.1711,0.24533,0.37553,0.065418,0.60624,0.14482,0.04164,0.089196
0.81031,0.1711,0.24528,0.37553,0.065564,0.60412,0.14694,0.041216,0.089912
0.81112,0.1711,0.24524,0.37553,0.065711,0.60199,0.14908,0.040793,0.09063
0.81192,0.1711,0.24519,0.37554,0.06586,0.59985,0.15123,0.04037,0.091349
0.81273,0.1711,0.24515,0.37554,0.066009,0.59769,0.15339,0.039949,0.092069
0.81353,0.1711,0.2451,0.37554,0.066159,0.59553,0.15556,0.039528,0.092791
0.81434,0.1711,0.24505,0.37555,0.066311,0.59335,0.15774,0.039108,0.093514
0.81515,0.1711,0.24501,0.37555,0.066463,0.59117,0.15993,0.038689,0.094238
0.81595,0.1711,0.24496,0.37555,0.066617,0.58897,0.16214,0.03827,0.094963
0.81676,0.1711,0.24491,0.37555,0.066771,0.58676,0.16435,0.037853,0.095689
0.81756,0.1711,0.24486,0.37556,0.066927,0.58454,0.16658,0.037436,0.096417
0.81837,0.1711,0.2448,0.37556,0.067083,0.58231,0.16881,0.037021,0.097145
0.81917,0.1711,0.24475,0.37556,0.06724,0.58006,0.17106,0.036606,0.097875
0.81998,0.1711,0.2447,0.37557,0.067399,0.57781,0.17332,0.036193,0.098605
0.82078,0.1711,0.24464,0.37557,0.067558,0.57555,0.17559,0.03578,0.099336
0.82159,0.1711,0.24459,0.37557,0.067719,0.57327,0.17787,0.035369,0.10007
0.8224,0.1711,0.24453,0.37557,0.06788,0.57099,0.18015,0.034958,0.1008
0.8232,0.1711,0.24448,0.37558,0.068042,0.5687,0.18245,0.034549,0.10154
0.82401,0.1711,0.24442,0.37558,0.068206,0.5664,0.18476,0.034141,0.10227
0.82481,0.1711,0.24436,0.37558,0.06837,0.56408,0.18708,0.033734,0.10301
0.82562,0.1711,0.2443,0.37558,0.068535,0.56176,0.18941,0.033329,0.10374
0.82642,0.1711,0.24424,0.37558,0.068701,0.55943,0.19174,0.032924,0.10448
0.82723,0.1711,0.24418,0.37559,0.068869,0.55709,0.19409,0.032521,0.10522
0.82803,0.1711,0.24412,0.37559,0.069037,0.55473,0.19644,0.03212,0.10595
0.82884,0.1711,0.24406,0.37559,0.069206,0.55237,0.19881,0.031719,0.10669
0.82964,0.1711,0.244,0.37559,0.069375,0.55001,0.20118,0.03132,0.10743
0.83045,0.1711,0.24393,0.3756,0.069546,0.54763,0.20357,0.030922,0.10817
0.83126,0.1711,0.24387,0.3756,0.069718,0.54524,0.20596,0.030526,0.10891
0.83206,0.1711,0.2438,0.3756,0.069891,0.54284,0.20836,0.030131,0.10965
0.83287,0.1711,0.24374,0.3756,0.070064,0.54044,0.21077,0.029738,0.11039
0.83367,0.1711,0.24367,0.3756,0.070238,0.53803,0.21318,0.029346,0.11113
0.83448,0.1711,0.2436,0.37561,0.070414,0.53561,0.21561,0.028956,0.11187
0.83528,0.1711,0.24353,0.37561,0.07059,0.53318,0.21804,0.028567,0.11261
0.83609,0.1711,0.24347,0.37561,0.070767,0.53074,0.22048,0.02818,0.11335
0.83689,0.1711,0.2434,0.37561,0.070945,0.52829,0.22293,0.027794,0.1141
0.8377,0.1711,0.24333,0.37561,0.071124,0.52584,0.22539,0.02741,0.11484
0.8385,0.1711,0.24325,0.37562,0.071303,0.52338,0.22785,0.027028,0.11558
0.83931,0.1711,0.24318,0.37562,0.071484,0.52091,0.23033,0.026648,0.11632
0.84012,0.1711,0.24311,0.37562,0.071665,0.51843,0.23281,0.026269,0.11706
0.84092,0.1711,0.24304,0.37562,0.071847,0.51595,0.23529,0.025892,0.1178
0.84173,0.1711,0.24296,0.37562,0.07203,0.51346,0.23779,0.025517,0.11854
0.84253,0.1711,0.24289,0.37563,0.072214,0.51096,0.24029,0.025143,0.11928
0.84334,0.1711,0.24281,0.37563,0.072398,0.50846,0.2428,0.024772,0.12002
0.84414,0.1711,0.24273,0.37563,0.072584,0.50594,0.24531,0.024402,0.12077
0.84495,0.1711,0.24266,0.37563,0.07277,0.50343,0.24784,0.024034,0.12151
0.84575,0.1711,0.24258,0.37563,0.072957,0.5009,0.25036,0.023668,0.12225
0.84656,0.1711,0.2425,0.37563,0.073144,0.49837,0.2529,0.023304,0.12298
0.84736,0.1711,0.24242,0.37564,0.073333,0.49583,0.25544,0.022942,0.12372
0.84817,0.1711,0.24234,0.37564,0.073522,0.49329,0.25799,0.022582,0.12446
0.84898,0.1711,0.24226,0.37564,0.073712,0.49074,0.26054,0.022224,0.1252
0.84978,0.1711,0.24218,0.37564,0.073903,0.48818,0.2631,0.021868,0.12594
0.85059,0.1711,0.2421,0.37564,0.074095,0.48562,0.26566,0.021514,0.12668
0.85139,0.1711,0.24201,0.37564,0.074287,0.48305,0.26823,0.021163,0.12741
0.8522,0.1711,0.24193,0.37564,0.07448,0.48048,0.27081,0.020813,0.12815
0.853,0.1711,0.24184,0.37565,0.074674,0.4779,0.27339,0.020466,0.12888
0.85381,0.1711,0.24176,0.37565,0.074868,0.47532,0.27597,0.02012,0.12962
0.85461,0.1711,0.24167,0.37565,0.075063,0.47273,0.27857,0.019777,0.13035
0.85542,0.1711,0.24159,0.37565,0.075259,0.47014,0.28116,0.019436,0.13108
0.85623,0.1711,0.2415,0.37565,0.075456,0.46754,0.28376,0.019098,0.13181
0.85703,0.1711,0.24141,0.37565,0.075653,0.46493,0.28637,0.018762,0.13254
0.85784,0.1711,0.24132,0.37565,0.075851,0.46233,0.28898,0.018428,0.13327
0.85864,0.1711,0.24123,0.37565,0.07605,0.45971,0.29159,0.018096,0.134
0.85945,0.1711,0.24114,0.37565,0.076249,0.4571,0.29421,0.017767,0.13473
0.86025,0.1711,0.24105,0.37566,0.076449,0.45448,0.29684,0.01744,0.13546
0.86106,0.1711,0.24096,0.37566,0.07665,0.45185,0.29946,0.017116,0.13618
0.86186,0.1711,0.24087,0.37566,0.076851,0.44922,0.30209,0.016794,0.13691
0.86267,0.1711,0.24078,0.37566,0.077053,0.44659,0.30473,0.016474,0.13763
0.86347,0.1711,0.24069,0.37566,0.077256,0.44395,0.30737,0.016157,0.13835
0.86428,0.1711,0.24059,0.37566,0.077459,0.44131,0.31001,0.015843,0.13908
0.86509,0.1711,0.2405,0.37566,0.077663,0.43867,0.31265,0.015531,0.13979
0.86589,0.1711,0.2404,0.37566,0.077867,0.43602,0.3153,0.015221,0.14051
0.8667,0.1711,0.24031,0.37566,0.078072,0.43337,0.31795,0.014915,0.14123
0.8675,0.1711,0.24021,0.37566,0.078278,0.43072,0.32061,0.01461,0.14195
0.86831,0.1711,0.24011,0.37566,0.078484,0.42807,0.32326,0.014309,0.14266
0.86911,0.1711,0.24002,0.37567,0.078691,0.42541,0.32592,0.01401,0.14337
0.86992,0.1711,0.23992,0.37567,0.078898,0.42275,0.32859,0.013714,0.14408
0.87072,0.1711,0.23982,0.37567,0.079106,0.42008,0.33125,0.01342,0.14479
0.87153,0.1711,0.23972,0.37567,0.079315,0.41742,0.33392,0.01313,0.1455
0.87233,0.1711,0.23962,0.37567,0.079524,0.41475,0.33659,0.012842,0.14621
0.87314,0.1711,0.23952,0.37567,0.079733,0.41208,0.33926,0.012557,0.14691
0.87395,0.1711,0.23942,0.37567,0.079943,0.40941,0.34193,0.012274,0.14761
0.87475,0.1711,0.23932,0.37567,0.080154,0.40673,0.3446,0.011995,0.14831
0.87556,0.1711,0.23921,0.37567,0.080365,0.40406,0.34728,0.011718,0.14901
0.87636,0.1711,0.23911,0.37567,0.080577,0.40138,0.34996,0.011444,0.14971
0.87717,0.1711,0.23901,0.37567,0.080789,0.3987,0.35264,0.011173,0.1504
0.87797,0.1711,0.2389,0.37567,0.081001,0.39602,0.35532,0.010905,0.1511
0.87878,0.1711,0.2388,0.37567,0.081215,0.39334,0.358,0.01064,0.15179
0.87958,0.1711,0.23869,0.37567,0.081428,0.39066,0.36068,0.010378,0.15248
0.88039,0.1711,0.23859,0.37567,0.081642,0.38798,0.36336,0.010119,0.15317
0.8812,0.1711,0.23848,0.37567,0.081857,0.3853,0.36604,0.0098626,0.15385
0.882,0.1711,0.23838,0.37567,0.082072,0.38262,0.36873,0.0096095,0.15453
0.88281,0.1711,0.23827,0.37567,0.082287,0.37993,0.37141,0.0093595,0.15522
0.88361,0.1711,0.23816,0.37567,0.082503,0.37725,0.37409,0.0091125,0.15589
0.88442,0.1711,0.23805,0.37567,0.082719,0.37456,0.37678,0.0088686,0.15657
0.88522,0.1711,0.23794,0.37567,0.082936,0.37188,0.37946,0.0086279,0.15724
0.88603,0.1711,0.23783,0.37567,0.083153,0.3692,0.38215,0.0083902,0.15792
0.88683,0.1711,0.23772,0.37567,0.083371,0.36651,0.38483,0.0081558,0.15859
0.88764,0.1711,0.23761,0.37567,0.083589,0.36383,0.38751,0.0079245,0.15925
0.88844,0.1711,0.2375,0.37567,0.083807,0.36115,0.39019,0.0076963,0.15992
0.88925,0.1711,0.23739,0.37567,0.084026,0.35847,0.39288,0.0074715,0.16058
0.89006,0.1711,0.23728,0.37567,0.084245,0.35578,0.39556,0.0072498,0.16124
0.89086,0.1711,0.23717,0.37567,0.084464,0.3531,0.39823,0.0070314,0.1619
0.89167,0.1711,0.23705,0.37567,0.084684,0.35043,0.40091,0.0068163,0.16255
0.89247,0.1711,0.23694,0.37567,0.084904,0.34775,0.40359,0.0066045,0.1632
0.89328,0.1711,0.23683,0.37567,0.085125,0.34507,0.40627,0.006396,0.16385
0.89408,0.1711,0.23671,0.37567,0.085346,0.3424,0.40894,0.0061908,0.1645
0.89489,0.1711,0.2366,0.37567,0.085567,0.33972,0.41161,0.005989,0.16514
0.89569,0.1711,0.23648,0.37567,0.085788,0.33705,0.41428,0.0057905,0.16579
0.8965,0.1711,0.23637,0.37567,0.08601,0.33438,0.41695,0.0055955,0.16642
0.8973,0.1711,0.23625,0.37567,0.086232,0.33172,0.41962,0.0054038,0.16706
0.89811,0.1711,0.23613,0.37567,0.086454,0.32905,0.42228,0.0052156,0.16769
0.89892,0.1711,0.23602,0.37567,0.086677,0.32639,0.42494,0.0050309,0.16832
0.89972,0.1711,0.2359,0.37566,0.0869,0.32373,0.4276,0.0048496,0.16895
0.90053,0.1711,0.23578,0.37566,0.087123,0.32107,0.43026,0.0046717,0.16957
0.90133,0.1711,0.23566,0.37566,0.087346,0.31842,0.43291,0.0044974,0.1702
0.90214,0.1711,0.23554,0.37566,0.08757,0.31577,0.43556,0.0043266,0.17081
0.90294,0.1711,0.23542,0.37566,0.087794,0.31312,0.43821,0.0041593,0.17143
0.90375,0.1711,0.2353,0.37566,0.088018,0.31047,0.44085,0.0039956,0.17204
0.90455,0.1711,0.23518,0.37566,0.088242,0.30783,0.44349,0.0038355,0.17265
0.90536,0.1711,0.23506,0.37566,0.088467,0.30519,0.44613,0.0036789,0.17325
0.90617,0.1711,0.23494,0.37566,0.088691,0.30255,0.44876,0.0035259,0.17386
0.90697,0.1711,0.23482,0.37566,0.088916,0.29992,0.45139,0.0033766,0.17446
0.90778,0.1711,0.2347,0.37566,0.089142,0.2973,0.45402,0.0032309,0.17505
0.90858,0.1711,0.23458,0.37566,0.089367,0.29467,0.45664,0.0030888,0.17564
0.90939,0.1711,0.23446,0.37565,0.089592,0.29205,0.45926,0.0029504,0.17623
0.91019,0.1711,0.23433,0.37565,0.089818,0.28944,0.46187,0.0028157,0.17682
0.911,0.1711,0.23421,0.37565,0.090044,0.28683,0.46448,0.0026846,0.1774
0.9118,0.1711,0.23409,0.37565,0.09027,0.28422,0.46708,0.0025573,0.17798
0.91261,0.1711,0.23396,0.37565,0.090496,0.28162,0.46968,0.0024337,0.17856
0.91341,0.1711,0.23384,0.37565,0.090722,0.27902,0.47228,0.0023139,0.17913
0.91422,0.1711,0.23371,0.37565,0.090948,0.27643,0.47487,0.0021978,0.1797
0.91503,0.1711,0.23359,0.37565,0.091175,0.27384,0.47745,0.0020854,0.18026
0.91583,0.1711,0.23346,0.37564,0.091401,0.27126,0.48003,0.0019769,0.18083
0.91664,0.1711,0.23334,0.37564,0.091628,0.26868,0.4826,0.0018721,0.18138
0.91744,0.1711,0.23321,0.37564,0.091854,0.26611,0.48517,0.0017712,0.18194
0.91825,0.1711,0.23309,0.37564,0.092081,0.26355,0.48773,0.0016741,0.18249
0.91905,0.1711,0.23296,0.37564,0.092308,0.26099,0.49029,0.0015808,0.18304
0.91986,0.1711,0.23283,0.37564,0.092535,0.25843,0.49284,0.0014913,0.18358
0.92066,0.1711,0.2327,0.37564,0.092762,0.25588,0.49539,0.0014058,0.18412
0.92147,0.1711,0.23258,0.37563,0.092989,0.25334,0.49793,0.0013241,0.18465
0.92227,0.1711,0.23245,0.37563,0.093216,0.25081,0.50046,0.0012463,0.18519
0.92308,0.1711,0.23232,0.37563,0.093443,0.24828,0.50298,0.0011723,0.18571
0.92389,0.1711,0.23219,0.37563,0.09367,0.24575,0.5055,0.0011023,0.18624
0.92469,0.1711,0.23206,0.37563,0.093897,0.24324,0.50802,0.0010363,0.18676
0.9255,0.1711,0.23194,0.37563,0.094124,0.24073,0.51052,0.00097412,0.18727
0.9263,0.1711,0.23181,0.37562,0.094351,0.23823,0.51302,0.00091592,0.18779
0.92711,0.1711,0.23168,0.37562,0.094578,0.23573,0.51551,0.00086167,0.18829
0.92791,0.1711,0.23155,0.37562,0.094805,0.23324,0.518,0.00081139,0.1888
0.92872,0.1711,0.23142,0.37562,0.095032,0.23076,0.52048,0.00076509,0.1893
0.92952,0.1711,0.23129,0.37562,0.095259,0.22829,0.52295,0.00072278,0.1898
0.93033,0.1711,0.23116,0.37562,0.095486,0.22582,0.52541,0.00068447,0.19029
0.93113,0.1711,0.23103,0.37561,0.095713,0.22336,0.52786,0.00065016,0.19078
0.93194,0.1711,0.2309,0.37561,0.09594,0.22091,0.53031,0.00061987,0.19126
0.93275,0.1711,0.23077,0.37561,0.096166,0.21847,0.53275,0.00059361,0.19174
0.93355,0.1711,0.23063,0.37561,0.096393,0.21603,0.53518,0.00057138,0.19221
0.93436,0.1711,0.2305,0.37561,0.096619,0.21361,0.5376,0.0005532,0.19269
0.93516,0.1711,0.23037,0.3756,0.096846,0.21119,0.54002,0.00053907,0.19315
0.93597,0.1711,0.23024,0.3756,0.097072,0.20878,0.54242,0.00052901,0.19362
0.93677,0.1711,0.23011,0.3756,0.097298,0.20638,0.54482,0.00052301,0.19407
0.93758,0.1711,0.22997,0.3756,0.097524,0.20398,0.54721,0.0005211,0.19453
0.93838,0.1711,0.22984,0.37559,0.09775,0.2016,0.54959,0.00052327,0.19498
0.93919,0.1711,0.22971,0.37559,0.097976,0.19922,0.55196,0.00052953,0.19542
0.94,0.1711,0.22958,0.37559,0.098202,0.19686,0.55432,0.00053989,0.19586
0.9408,0.1711,0.22944,0.37559,0.098427,0.1945,0.55667,0.00055437,0.1963
0.94161,0.1711,0.22931,0.37559,0.098652,0.19215,0.55902,0.00057296,0.19673
0.94241,0.1711,0.22918,0.37558,0.098877,0.18981,0.56135,0.00059567,0.19716
0.94322,0.1711,0.22904,0.37558,0.099102,0.18748,0.56368,0.00062251,0.19758
0.94402,0.1711,0.22891,0.37558,0.099327,0.18517,0.56599,0.00065348,0.198
0.94483,0.1711,0.22878,0.37558,0.099551,0.18286,0.5683,0.0006886,0.19841
0.94563,0.1711,0.22864,0.37557,0.099776,0.18056,0.57059,0.00072786,0.19882
0.94644,0.1711,0.22851,0.37557,0.1,0.17827,0.57288,0.00077127,0.19923
0.94724,0.1711,0.22838,0.37557,0.10022,0.17599,0.57515,0.00081884,0.19963
0.94805,0.1711,0.22824,0.37557,0.10045,0.17372,0.57742,0.00087057,0.20002
0.94886,0.1711,0.22811,0.37556,0.10067,0.17146,0.57967,0.00092647,0.20041
0.94966,0.1711,0.22797,0.37556,0.10089,0.16921,0.58191,0.00098654,0.2008
0.95047,0.1711,0.22784,0.37556,0.10112,0.16697,0.58415,0.0010508,0.20118
0.95127,0.1711,0.2277,0.37555,0.10134,0.16474,0.58637,0.0011192,0.20156
0.95208,0.1711,0.22757,0.37555,0.10156,0.16252,0.58858,0.0011918,0.20193
0.95288,0.1711,0.22744,0.37555,0.10178,0.16032,0.59078,0.0012686,0.2023
0.95369,0.1711,0.2273,0.37555,0.102,0.15812,0.59297,0.0013496,0.20266
0.95449,0.1711,0.22717,0.37554,0.10223,0.15594,0.59515,0.0014348,0.20302
0.9553,0.1711,0.22703,0.37554,0.10245,0.15377,0.59732,0.0015242,0.20337
0.9561,0.1711,0.2269,0.37554,0.10267,0.1516,0.59947,0.0016177,0.20372
0.95691,0.1711,0.22676,0.37554,0.10289,0.14945,0.60162,0.0017155,0.20406
0.95772,0.1711,0.22663,0.37553,0.10311,0.14732,0.60375,0.0018175,0.2044
0.95852,0.1711,0.22649,0.37553,0.10333,0.14519,0.60587,0.0019237,0.20473
0.95933,0.1711,0.22636,0.37553,0.10355,0.14307,0.60798,0.0020341,0.20506
0.96013,0.1711,0.22622,0.37552,0.10377,0.14097,0.61008,0.0021487,0.20538
0.96094,0.1711,0.22609,0.37552,0.10398,0.13888,0.61216,0.0022675,0.2057
0.96174,0.1711,0.22595,0.37552,0.1042,0.1368,0.61423,0.0023905,0.20602
0.96255,0.1711,0.22582,0.37551,0.10442,0.13473,0.61629,0.0025177,0.20632
0.96335,0.1711,0.22568,0.37551,0.10464,0.13268,0.61834,0.0026491,0.20663
0.96416,0.1711,0.22555,0.37551,0.10486,0.13064,0.62038,0.0027848,0.20693
0.96497,0.1711,0.22541,0.37551,0.10507,0.12861,0.6224,0.0029246,0.20722
0.96577,0.1711,0.22528,0.3755,0.10529,0.12659,0.62441,0.0030687,0.20751
0.96658,0.1711,0.22514,0.3755,0.1055,0.12459,0.62641,0.003217,0.20779
0.96738,0.1711,0.22501,0.3755,0.10572,0.1226,0.6284,0.0033695,0.20807
0.96819,0.1711,0.22487,0.37549,0.10593,0.12062,0.63037,0.0035262,0.20834
0.96899,0.1711,0.22474,0.37549,0.10615,0.11865,0.63233,0.0036871,0.20861
0.9698,0.1711,0.2246,0.37549,0.10636,0.1167,0.63427,0.0038522,0.20887
0.9706,0.1711,0.22447,0.37548,0.10658,0.11476,0.6362,0.0040215,0.20913
0.97141,0.1711,0.22433,0.37548,0.10679,0.11283,0.63812,0.004195,0.20938
0.97221,0.1711,0.2242,0.37548,0.107,0.11092,0.64003,0.0043727,0.20963
0.97302,0.1711,0.22406,0.37547,0.10721,0.10902,0.64192,0.0045546,0.20987
0.97383,0.1711,0.22393,0.37547,0.10743,0.10714,0.6438,0.0047407,0.21011
0.97463,0.1711,0.22379,0.37547,0.10764,0.10527,0.64566,0.004931,0.21034
0.97544,0.1711,0.22366,0.37546,0.10785,0.10341,0.64752,0.0051255,0.21057
0.97624,0.1711,0.22353,0.37546,0.10806,0.10156,0.64935,0.0053242,0.21079
0.97705,0.1711,0.22339,0.37545,0.10827,0.099735,0.65117,0.005527,0.21101
0.97785,0.1711,0.22326,0.37545,0.10848,0.097919,0.65298,0.005734,0.21122
0.97866,0.1711,0.22312,0.37545,0.10868,0.096118,0.65478,0.0059452,0.21142
0.97946,0.1711,0.22299,0.37544,0.10889,0.094331,0.65656,0.0061606,0.21163
0.98027,0.1711,0.22286,0.37544,0.1091,0.092558,0.65832,0.0063801,0.21182
0.98107,0.1711,0.22272,0.37544,0.10931,0.090799,0.66007,0.0066037,0.21201
0.98188,0.1711,0.22259,0.37543,0.10951,0.089056,0.66181,0.0068316,0.2122
0.98269,0.1711,0.22246,0.37543,0.10972,0.087327,0.66353,0.0070635,0.21237
0.98349,0.1711,0.22232,0.37543,0.10992,0.085612,0.66524,0.0072996,0.21255
0.9843,0.1711,0.22219,0.37542,0.11013,0.083913,0.66693,0.0075399,0.21272
0.9851,0.1711,0.22206,0.37542,0.11033,0.082228,0.66861,0.0077843,0.21288
0.98591,0.1711,0.22193,0.37541,0.11054,0.080558,0.67027,0.0080327,0.21304
0.98671,0.1711,0.22179,0.37541,0.11074,0.078904,0.67192,0.0082853,0.21319
0.98752,0.1711,0.22166,0.37541,0.11094,0.077264,0.67355,0.008542,0.21334
0.98832,0.1711,0.22153,0.3754,0.11114,0.07564,0.67517,0.0088029,0.21348
0.98913,0.1711,0.2214,0.3754,0.11134,0.074031,0.67677,0.0090678,0.21362
0.98993,0.1711,0.22126,0.3754,0.11154,0.072438,0.67835,0.0093367,0.21375
0.99074,0.1711,0.22113,0.37539,0.11174,0.07086,0.67992,0.0096098,0.21387
0.99155,0.1711,0.221,0.37539,0.11194,0.069298,0.68148,0.0098869,0.21399
0.99235,0.1711,0.22087,0.37538,0.11214,0.067751,0.68302,0.010168,0.21411
0.99316,0.1711,0.22074,0.37538,0.11234,0.06622,0.68454,0.010453,0.21422
0.99396,0.1711,0.22061,0.37538,0.11253,0.064705,0.68605,0.010743,0.21432
0.99477,0.1711,0.22048,0.37537,0.11273,0.063206,0.68754,0.011036,0.21442
0.99557,0.1711,0.22035,0.37537,0.11292,0.061723,0.68901,0.011333,0.21452
0.99638,0.1711,0.22022,0.37536,0.11312,0.060256,0.69047,0.011635,0.2146
0.99718,0.1711,0.22009,0.37536,0.11331,0.058805,0.69191,0.01194,0.21469
0.99799,0.1711,0.21996,0.37536,0.11351,0.05737,0.69334,0.012249,0.21476
0.9988,0.1711,0.21983,0.37535,0.1137,0.055951,0.69475,0.012563,0.21484
0.9996,0.1711,0.2197,0.37535,0.11389,0.054549,0.69615,0.01288,0.2149
1.0004,0.1711,0.21957,0.37534,0.11408,0.053163,0.69752,0.013201,0.21496
1.0012,0.1711,0.21944,0.37534,0.11427,0.051794,0.69888,0.013526,0.21502
1.002,0.1711,0.21932,0.37534,0.11446,0.050441,0.70023,0.013855,0.21507
1.0028,0.1711,0.21919,0.37533,0.11465,0.049105,0.70156,0.014189,0.21511
1.0036,0.1711,0.21906,0.37533,0.11484,0.047785,0.70287,0.014526,0.21515
1.0044,0.1711,0.21893,0.37532,0.11503,0.046483,0.70416,0.014866,0.21519
1.0052,0.1711,0.21881,0.37532,0.11521,0.045197,0.70544,0.015211,0.21521
1.006,0.1711,0.21868,0.37531,0.1154,0.043928,0.7067,0.01556,0.21524
1.0069,0.1711,0.21855,0.37531,0.11558,0.042676,0.70794,0.015912,0.21525
1.0077,0.1711,0.21843,0.37531,0.11577,0.041441,0.70917,0.016269,0.21527
1.0085,0.1711,0.2183,0.3753,0.11595,0.040223,0.71038,0.016629,0.21527
1.0093,0.1711,0.21818,0.3753,0.11613,0.039022,0.71157,0.016993,0.21527
1.0101,0.1711,0.21805,0.37529,0.11631,0.037839,0.71275,0.017361,0.21527
1.0109,0.1711,0.21793,0.37529,0.1165,0.036672,0.7139,0.017732,0.21526
1.0117,0.1711,0.2178,0.37528,0.11668,0.035523,0.71504,0.018108,0.21524
1.0125,0.1711,0.21768,0.37528,0.11685,0.034392,0.71617,0.018487,0.21522
1.0133,0.1711,0.21755,0.37528,0.11703,0.033278,0.71727,0.01887,0.2152
1.0141,0.1711,0.21743,0.37527,0.11721,0.032181,0.71836,0.019256,0.21517
1.0149,0.1711,0.21731,0.37527,0.11739,0.031102,0.71943,0.019647,0.21513
1.0157,0.1711,0.21719,0.37526,0.11756,0.030041,0.72048,0.020041,0.21509
1.0165,0.1711,0.21706,0.37526,0.11774,0.028997,0.72152,0.020439,0.21504
1.0173,0.1711,0.21694,0.37525,0.11791,0.027971,0.72254,0.02084,0.21498
1.0181,0.1711,0.21682,0.37525,0.11809,0.026963,0.72353,0.021245,0.21493
1.0189,0.1711,0.2167,0.37524,0.11826,0.025972,0.72452,0.021654,0.21486
1.0197,0.1711,0.21658,0.37524,0.11843,0.025,0.72548,0.022066,0.21479
1.0205,0.1711,0.21646,0.37524,0.1186,0.024045,0.72643,0.022482,0.21472
1.0213,0.1711,0.21634,0.37523,0.11877,0.023109,0.72735,0.022902,0.21464
1.0222,0.1711,0.21622,0.37523,0.11894,0.02219,0.72826,0.023325,0.21455
1.023,0.1711,0.2161,0.37522,0.11911,0.021289,0.72915,0.023752,0.21446
1.0238,0.1711,0.21598,0.37522,0.11927,0.020407,0.73003,0.024182,0.21437
1.0246,0.1711,0.21586,0.37521,0.11944,0.019543,0.73088,0.024616,0.21426
1.0254,0.1711,0.21574,0.37521,0.1196,0.018697,0.73172,0.025053,0.21416
1.0262,0.1711,0.21563,0.3752,0.11977,0.017869,0.73254,0.025494,0.21404
1.027,0.1711,0.21551,0.3752,0.11993,0.017059,0.73334,0.025938,0.21393
1.0278,0.1711,0.21539,0.37519,0.12009,0.016268,0.73412,0.026385,0.2138
1.0286,0.1711,0.21528,0.37519,0.12026,0.015496,0.73488,0.026836,0.21368
1.0294,0.1711,0.21516,0.37519,0.12042,0.014741,0.73563,0.027291,0.21354
1.0302,0.1711,0.21505,0.37518,0.12058,0.014005,0.73636,0.027749,0.2134
1.031,0.1711,0.21493,0.37518,0.12073,0.013288,0.73706,0.02821,0.21326
1.0318,0.1711,0.21482,0.37517,0.12089,0.012589,0.73775,0.028674,0.21311
1.0326,0.1711,0.21471,0.37517,0.12105,0.011909,0.73842,0.029142,0.21295
1.0334,0.1711,0.21459,0.37516,0.1212,0.011247,0.73908,0.029614,0.21279
1.0342,0.1711,0.21448,0.37516,0.12136,0.010604,0.73971,0.030088,0.21263
1.035,0.1711,0.21437,0.37515,0.12151,0.0099795,0.74033,0.030566,0.21246
1.0358,0.1711,0.21426,0.37515,0.12166,0.0093737,0.74092,0.031047,0.21228
1.0367,0.1711,0.21414,0.37514,0.12182,0.0087868,0.7415,0.031531,0.2121
1.0375,0.1711,0.21403,0.37514,0.12197,0.0082185,0.74206,0.032018,0.21192
1.0383,0.1711,0.21392,0.37513,0.12212,0.0076691,0.7426,0.032509,0.21172
1.0391,0.1711,0.21381,0.37513,0.12227,0.0071385,0.74312,0.033003,0.21153
1.0399,0.1711,0.2137,0.37512,0.12241,0.0066267,0.74362,0.0335,0.21133
1.0407,0.1711,0.2136,0.37512,0.12256,0.0061338,0.74411,0.034,0.21112
1.0415,0.1711,0.21349,0.37511,0.1227,0.0056598,0.74457,0.034503,0.21091
1.0423,0.1711,0.21338,0.37511,0.12285,0.0052047,0.74502,0.035009,0.21069
1.0431,0.1711,0.21327,0.37511,0.12299,0.0047685,0.74544,0.035518,0.21047
1.0439,0.1711,0.21317,0.3751,0.12314,0.0043514,0.74585,0.03603,0.21024
1.0447,0.1711,0.21306,0.3751,0.12328,0.0039532,0.74624,0.036545,0.21001
1.0455,0.1711,0.21296,0.37509,0.12342,0.003574,0.74661,0.037064,0.20977
1.0463,0.1711,0.21285,0.37509,0.12356,0.0032138,0.74696,0.037585,0.20953
1.0471,0.1711,0.21275,0.37508,0.12369,0.0028727,0.74729,0.038109,0.20928
1.0479,0.1711,0.21264,0.37508,0.12383,0.0025507,0.7476,0.038636,0.20903
1.0487,0.1711,0.21254,0.37507,0.12397,0.0022477,0.7479,0.039166,0.20877
1.0495,0.1711,0.21244,0.37507,0.1241,0.0019638,0.74817,0.039698,0.20851
1.0503,0.1711,0.21234,0.37506,0.12424,0.0016991,0.74843,0.040234,0.20824
1.0512,0.1711,0.21223,0.37506,0.12437,0.0014534,0.74866,0.040772,0.20797
1.052,0.1711,0.21213,0.37505,0.1245,0.0012269,0.74888,0.041313,0.20769
1.0528,0.1711,0.21203,0.37505,0.12463,0.0010195,0.74908,0.041857,0.20741
1.0536,0.1711,0.21193,0.37504,0.12476,0.00083135,0.74926,0.042404,0.20712
1.0544,0.1711,0.21184,0.37504,0.12489,0.00066231,0.74942,0.042953,0.20683
1.0552,0.1711,0.21174,0.37503,0.12502,0.00051245,0.74956,0.043505,0.20653
1.056,0.1711,0.21164,0.37503,0.12514,0.00038178,0.74968,0.044059,0.20623
1.0568,0.1711,0.21154,0.37502,0.12527,0.00027029,0.74978,0.044617,0.20592
1.0576,0.1711,0.21145,0.37502,0.12539,0.00017801,0.74986,0.045176,0.20561
1.0584,0.1711,0.21135,0.37501,0.12552,0.00010492,0.74992,0.045739,0.2053
1.0592,0.1711,0.21125,0.37501,0.12564,5.1035e-05,0.74997,0.046304,0.20497
1.06,0.1711,0.21116,0.37501,0.12576,1.636e-05,0.74999,0.046871,0.20465
1.0608,0.1711,0.21107,0.375,0.12588,8.941e-07,0.75,0.047441,0.20432
1.0616,0.1711,0.21097,0.375,0.126,4.6381e-06,0.74999,0.048013,0.20398
1.0624,0.1711,0.21088,0.37499,0.12612,2.7592e-05,0.74995,0.048588,0.20364
1.0632,0.1711,0.21079,0.37499,0.12623,6.9755e-05,0.7499,0.049166,0.2033
1.064,0.1711,0.2107,0.37498,0.12635,0.00013112,0.74983,0.049745,0.20295
1.0648,0.1711,0.21061,0.37498,0.12646,0.0002117,0.74974,0.050327,0.2026
1.0657,0.1711,0.21052,0.37497,0.12657,0.00031147,0.74963,0.050911,0.20224
1.0665,0.1711,0.21043,0.37497,0.12669,0.00043043,0.7495,0.051498,0.20188
1.0673,0.1711,0.21034,0.37496,0.1268,0.00056859,0.74936,0.052087,0.20151
1.0681,0.1711,0.21025,0.37496,0.12691,0.00072592,0.74919,0.052678,0.20114
1.0689,0.1711,0.21016,0.37495,0.12702,0.00090243,0.749,0.053271,0.20076
1.0697,0.1711,0.21007,0.37495,0.12712,0.0010981,0.7488,0.053867,0.20038
1.0705,0.1711,0.20999,0.37494,0.12723,0.0013129,0.74857,0.054464,0.19999
1.0713,0.1711,0.2099,0.37494,0.12733,0.0015469,0.74833,0.055064,0.1996
1.0721,0.1711,0.20982,0.37493,0.12744,0.0018,0.74807,0.055666,0.19921
1.0729,0.1711,0.20973,0.37493,0.12754,0.0020722,0.74778,0.05627,0.19881
1.0737,0.1711,0.20965,0.37492,0.12764,0.0023635,0.74748,0.056876,0.19841
1.0745,0.1711,0.20957,0.37492,0.12774,0.0026739,0.74716,0.057484,0.198
1.0753,0.1711,0.20949,0.37491,0.12784,0.0030034,0.74682,0.058094,0.19759
1.0761,0.1711,0.20941,0.37491,0.12794,0.003352,0.74647,0.058705,0.19717
1.0769,0.1711,0.20933,0.3749,0.12804,0.0037195,0.74609,0.059319,0.19675
1.0777,0.1711,0.20925,0.3749,0.12813,0.0041061,0.74569,0.059935,0.19633
1.0785,0.1711,0.20917,0.3749,0.12823,0.0045117,0.74528,0.060552,0.1959
1.0793,0.1711,0.20909,0.37489,0.12832,0.0049363,0.74484,0.061172,0.19547
1.0801,0.1711,0.20901,0.37489,0.12841,0.0053798,0.74439,0.061793,0.19503
1.081,0.1711,0.20893,0.37488,0.1285,0.0058423,0.74392,0.062416,0.19459
1.0818,0.1711,0.20886,0.37488,0.12859,0.0063237,0.74343,0.06304,0.19414
1.0826,0.1711,0.20878,0.37487,0.12868,0.0068239,0.74292,0.063667,0.1937
1.0834,0.1711,0.20871,0.37487,0.12877,0.0073431,0.74239,0.064295,0.19324
1.0842,0.1711,0.20863,0.37486,0.12885,0.007881,0.74184,0.064924,0.19278
1.085,0.1711,0.20856,0.37486,0.12894,0.0084378,0.74128,0.065555,0.19232
1.0858,0.1711,0.20849,0.37485,0.12902,0.0090133,0.74069,0.066188,0.19186
1.0866,0.1711,0.20842,0.37485,0.12911,0.0096076,0.74009,0.066822,0.19139
1.0874,0.1711,0.20835,0.37484,0.12919,0.010221,0.73947,0.067458,0.19092
1.0882,0.1711,0.20828,0.37484,0.12927,0.010852,0.73882,0.068096,0.19044
1.089,0.1711,0.20821,0.37483,0.12935,0.011503,0.73817,0.068734,0.18996
1.0898,0.1711,0.20814,0.37483,0.12942,0.012172,0.73749,0.069374,0.18947
1.0906,0.1711,0.20807,0.37482,0.1295,0.012859,0.73679,0.070016,0.18899
1.0914,0.1711,0.208,0.37482,0.12958,0.013565,0.73607,0.070659,0.18849
1.0922,0.1711,0.20794,0.37482,0.12965,0.01429,0.73534,0.071303,0.188
1.093,0.1711,0.20787,0.37481,0.12972,0.015033,0.73459,0.071948,0.1875
1.0938,0.1711,0.20781,0.37481,0.1298,0.015795,0.73382,0.072595,0.187
1.0946,0.1711,0.20774,0.3748,0.12987,0.016575,0.73303,0.073243,0.18649
1.0955,0.1711,0.20768,0.3748,0.12994,0.017373,0.73222,0.073892,0.18598
1.0963,0.1711,0.20762,0.37479,0.13,0.018189,0.7314,0.074542,0.18547
1.0971,0.1711,0.20755,0.37479,0.13007,0.019024,0.73055,0.075194,0.18495
1.0979,0.1711,0.20749,0.37478,0.13014,0.019877,0.72969,0.075846,0.18443
1.0987,0.1711,0.20743,0.37478,0.1302,0.020749,0.72881,0.0765,0.1839
1.0995,0.1711,0.20737,0.37477,0.13027,0.021638,0.72791,0.077154,0.18338
1.1003,0.1711,0.20732,0.37477,0.13033,0.022546,0.72699,0.077809,0.18285
1.1011,0.1711,0.20726,0.37477,0.13039,0.023471,0.72606,0.078466,0.18231
1.1019,0.1711,0.2072,0.37476,0.13045,0.024415,0.72511,0.079123,0.18177
1.1027,0.1711,0.20715,0.37476,0.13051,0.025377,0.72414,0.079781,0.18123
1.1035,0.1711,0.20709,0.37475,0.13056,0.026356,0.72315,0.08044,0.18069
1.1043,0.1711,0.20704,0.37475,0.13062,0.027354,0.72214,0.0811,0.18014
1.1051,0.1711,0.20698,0.37474,0.13068,0.028369,0.72112,0.081761,0.17959
1.1059,0.1711,0.20693,0.37474,0.13073,0.029402,0.72008,0.082422,0.17904
1.1067,0.1711,0.20688,0.37473,0.13078,0.030452,0.71902,0.083084,0.17848
1.1075,0.1711,0.20683,0.37473,0.13083,0.031521,0.71794,0.083747,0.17792
1.1083,0.1711,0.20678,0.37473,0.13088,0.032607,0.71684,0.08441,0.17736
1.1091,0.1711,0.20673,0.37472,0.13093,0.03371,0.71573,0.085074,0.17679
1.11,0.1711,0.20668,0.37472,0.13098,0.034831,0.7146,0.085739,0.17622
1.1108,0.1711,0.20663,0.37471,0.13103,0.035969,0.71346,0.086404,0.17565
1.1116,0.1711,0.20658,0.37471,0.13107,0.037125,0.71229,0.08707,0.17507
1.1124,0.1711,0.20654,0.3747,0.13112,0.038298,0.71111,0.087736,0.1745
1.1132,0.1711,0.20649,0.3747,0.13116,0.039488,0.70991,0.088402,0.17392
1.114,0.1711,0.20645,0.37469,0.1312,0.040696,0.70869,0.089069,0.17333
1.1148,0.1711,0.2064,0.37469,0.13124,0.04192,0.70746,0.089736,0.17275
1.1156,0.1711,0.20636,0.37469,0.13128,0.043162,0.70621,0.090404,0.17216
1.1164,0.1711,0.20632,0.37468,0.13132,0.04442,0.70494,0.091072,0.17157
1.1172,0.1711,0.20628,0.37468,0.13136,0.045696,0.70366,0.09174,0.17097
1.118,0.1711,0.20624,0.37467,0.13139,0.046988,0.70236,0.092408,0.17037
1.1188,0.1711,0.2062,0.37467,0.13143,0.048298,0.70104,0.093076,0.16977
1.1196,0.1711,0.20616,0.37467,0.13146,0.049624,0.69971,0.093745,0.16917
1.1204,0.1711,0.20612,0.37466,0.13149,0.050966,0.69836,0.094414,0.16857
1.1212,0.1711,0.20608,0.37466,0.13152,0.052326,0.69699,0.095082,0.16796
1.122,0.1711,0.20605,0.37465,0.13155,0.053701,0.6956,0.095751,0.16735
1.1228,0.1711,0.20601,0.37465,0.13158,0.055094,0.6942,0.09642,0.16674
1.1236,0.1711,0.20598,0.37464,0.13161,0.056502,0.69279,0.097089,0.16613
1.1245,0.1711,0.20595,0.37464,0.13163,0.057927,0.69135,0.097758,0.16551
1.1253,0.1711,0.20591,0.37464,0.13166,0.059368,0.68991,0.098426,0.16489
1.1261,0.1711,0.20588,0.37463,0.13168,0.060826,0.68844,0.099095,0.16427
1.1269,0.1711,0.20585,0.37463,0.1317,0.062299,0.68696,0.099763,0.16365
1.1277,0.1711,0.20582,0.37462,0.13173,0.063789,0.68546,0.10043,0.16302
1.1285,0.1711,0.20579,0.37462,0.13175,0.065294,0.68395,0.1011,0.16239
1.1293,0.1711,0.20576,0.37462,0.13177,0.066815,0.68242,0.10177,0.16176
1.1301,0.1711,0.20574,0.37461,0.13178,0.068352,0.68087,0.10243,0.16113
1.1309,0.1711,0.20571,0.37461,0.1318,0.069905,0.67931,0.1031,0.1605
1.1317,0.1711,0.20568,0.3746,0.13182,0.071473,0.67774,0.10377,0.15986
1.1325,0.1711,0.20566,0.3746,0.13183,0.073057,0.67614,0.10443,0.15923
1.1333,0.1711,0.20564,0.3746,0.13184,0.074657,0.67454,0.1051,0.15859
1.1341,0.1711,0.20561,0.37459,0.13185,0.076272,0.67292,0.10576,0.15794
1.1349,0.1711,0.20559,0.37459,0.13187,0.077902,0.67128,0.10643,0.1573
1.1357,0.1711,0.20557,0.37459,0.13187,0.079547,0.66962,0.10709,0.15666
1.1365,0.1711,0.20555,0.37458,0.13188,0.081207,0.66796,0.10776,0.15601
1.1373,0.1711,0.20553,0.37458,0.13189,0.082883,0.66627,0.10842,0.15536
1.1381,0.1711,0.20551,0.37457,0.1319,0.084573,0.66458,0.10908,0.15471
1.1389,0.1711,0.20549,0.37457,0.1319,0.086279,0.66286,0.10974,0.15406
1.1398,0.1711,0.20548,0.37457,0.13191,0.087999,0.66114,0.1104,0.15341
1.1406,0.1711,0.20546,0.37456,0.13191,0.089734,0.65939,0.11106,0.15275
1.1414,0.1711,0.20544,0.37456,0.13191,0.091483,0.65764,0.11172,0.1521
1.1422,0.1711,0.20543,0.37456,0.13191,0.093247,0.65587,0.11238,0.15144
1.143,0.1711,0.20542,0.37455,0.13191,0.095025,0.65408,0.11304,0.15078
1.1438,0.1711,0.2054,0.37455,0.13191,0.096818,0.65228,0.11369,0.15012
1.1446,0.1711,0.20539,0.37455,0.1319,0.098625,0.65047,0.11435,0.14946
1.1454,0.1711,0.20538,0.37454,0.1319,0.10045,0.64864,0.115,0.14879
1.1462,0.1711,0.20537,0.37454,0.13189,0.10228,0.6468,0.11566,0.14813
1.147,0.1711,0.20536,0.37454,0.13189,0.10413,0.64494,0.11631,0.14747
1.1478,0.1711,0.20536,0.37453,0.13188,0.10599,0.64307,0.11696,0.1468
1.1486,0.1711,0.20535,0.37453,0.13187,0.10787,0.64119,0.11761,0.14613
1.1494,0.1711,0.20534,0.37452,0.13186,0.10976,0.63929,0.11826,0.14546
1.1502,0.1711,0.20534,0.37452,0.13185,0.11167,0.63738,0.11891,0.14479
1.151,0.1711,0.20533,0.37452,0.13184,0.11358,0.63545,0.11955,0.14412
1.1518,0.1711,0.20533,0.37451,0.13182,0.11551,0.63352,0.1202,0.14345
1.1526,0.1711,0.20533,0.37451,0.13181,0.11746,0.63156,0.12084,0.14278
1.1534,0.1711,0.20532,0.37451,0.13179,0.11942,0.6296,0.12148,0.1421
1.1543,0.1711,0.20532,0.3745,0.13178,0.12139,0.62762,0.12213,0.14143
1.1551,0.1711,0.20532,0.3745,0.13176,0.12337,0.62563,0.12277,0.14076
1.1559,0.1711,0.20532,0.3745,0.13174,0.12537,0.62363,0.1234,0.14008
1.1567,0.1711,0.20533,0.3745,0.13172,0.12738,0.62162,0.12404,0.1394
1.1575,0.1711,0.20533,0.37449,0.1317,0.1294,0.61959,0.12468,0.13873
1.1583,0.1711,0.20533,0.37449,0.13168,0.13143,0.61755,0.12531,0.13805
1.1591,0.1711,0.20534,0.37449,0.13166,0.13348,0.61549,0.12594,0.13737
1.1599,0.1711,0.20534,0.37448,0.13163,0.13554,0.61343,0.12657,0.13669
1.1607,0.1711,0.20535,0.37448,0.13161,0.13761,0.61135,0.1272,0.13601
1.1615,0.1711,0.20535,0.37448,0.13158,0.13969,0.60926,0.12783,0.13533
1.1623,0.1711,0.20536,0.37447,0.13155,0.14179,0.60716,0.12845,0.13465
1.1631,0.1711,0.20537,0.37447,0.13152,0.1439,0.60504,0.12907,0.13397
1.1639,0.1711,0.20538,0.37447,0.13149,0.14602,0.60292,0.1297,0.13329
1.1647,0.1711,0.20539,0.37446,0.13146,0.14815,0.60078,0.13032,0.13261
1.1655,0.1711,0.2054,0.37446,0.13143,0.15029,0.59863,0.13093,0.13193
1.1663,0.1711,0.20542,0.37446,0.1314,0.15245,0.59647,0.13155,0.13125
1.1671,0.1711,0.20543,0.37446,0.13137,0.15461,0.5943,0.13216,0.13057
1.1679,0.1711,0.20544,0.37445,0.13133,0.15679,0.59212,0.13278,0.12989
1.1688,0.1711,0.20546,0.37445,0.13129,0.15898,0.58992,0.13339,0.1292
1.1696,0.1711,0.20547,0.37445,0.13126,0.16118,0.58772,0.13399,0.12852
1.1704,0.1711,0.20549,0.37445,0.13122,0.16339,0.5855,0.1346,0.12784
1.1712,0.1711,0.20551,0.37444,0.13118,0.16561,0.58328,0.1352,0.12716
1.172,0.1711,0.20553,0.37444,0.13114,0.16784,0.58104,0.1358,0.12648
1.1728,0.1711,0.20555,0.37444,0.1311,0.17008,0.57879,0.1364,0.1258
1.1736,0.1711,0.20557,0.37443,0.13106,0.17234,0.57653,0.137,0.12512
1.1744,0.1711,0.20559,0.37443,0.13102,0.1746,0.57427,0.1376,0.12443
1.1752,0.1711,0.20561,0.37443,0.13097,0.17687,0.57199,0.13819,0.12375
1.176,0.1711,0.20563,0.37443,0.13093,0.17916,0.5697,0.13878,0.12307
1.1768,0.1711,0.20566,0.37442,0.13088,0.18145,0.5674,0.13937,0.12239
1.1776,0.1711,0.20568,0.37442,0.13083,0.18375,0.56509,0.13995,0.12172
1.1784,0.1711,0.20571,0.37442,0.13079,0.18607,0.56277,0.14053,0.12104
1.1792,0.1711,0.20573,0.37442,0.13074,0.18839,0.56044,0.14111,0.12036
1.18,0.1711,0.20576,0.37442,0.13069,0.19072,0.55811,0.14169,0.11968
1.1808,0.1711,0.20579,0.37441,0.13064,0.19307,0.55576,0.14227,0.119
1.1816,0.1711,0.20582,0.37441,0.13058,0.19542,0.5534,0.14284,0.11833
1.1824,0.1711,0.20585,0.37441,0.13053,0.19778,0.55104,0.14341,0.11765
1.1833,0.1711,0.20588,0.37441,0.13048,0.20015,0.54866,0.14398,0.11698
1.1841,0.1711,0.20591,0.3744,0.13042,0.20253,0.54628,0.14454,0.1163
1.1849,0.1711,0.20594,0.3744,0.13037,0.20492,0.54389,0.14511,0.11563
1.1857,0.1711,0.20598,0.3744,0.13031,0.20731,0.54149,0.14567,0.11496
1.1865,0.1711,0.20601,0.3744,0.13025,0.20972,0.53908,0.14622,0.11428
1.1873,0.1711,0.20605,0.3744,0.1302,0.21213,0.53666,0.14678,0.11361
1.1881,0.1711,0.20608,0.37439,0.13014,0.21455,0.53423,0.14733,0.11294
1.1889,0.1711,0.20612,0.37439,0.13008,0.21698,0.5318,0.14788,0.11228
1.1897,0.1711,0.20616,0.37439,0.13001,0.21942,0.52936,0.14842,0.11161
1.1905,0.1711,0.20619,0.37439,0.12995,0.22187,0.52691,0.14896,0.11094
1.1913,0.1711,0.20623,0.37439,0.12989,0.22432,0.52445,0.1495,0.11028
1.1921,0.1711,0.20627,0.37438,0.12983,0.22678,0.52198,0.15004,0.10961
1.1929,0.1711,0.20631,0.37438,0.12976,0.22925,0.51951,0.15057,0.10895
1.1937,0.1711,0.20636,0.37438,0.1297,0.23173,0.51703,0.15111,0.10829
1.1945,0.1711,0.2064,0.37438,0.12963,0.23421,0.51454,0.15163,0.10763
1.1953,0.1711,0.20644,0.37438,0.12956,0.2367,0.51205,0.15216,0.10697
1.1961,0.1711,0.20649,0.37437,0.12949,0.2392,0.50955,0.15268,0.10631
1.1969,0.1711,0.20653,0.37437,0.12943,0.24171,0.50704,0.1532,0.10565
1.1977,0.1711,0.20658,0.37437,0.12936,0.24422,0.50452,0.15371,0.105
1.1986,0.1711,0.20663,0.37437,0.12928,0.24674,0.502,0.15422,0.10435
1.1994,0.1711,0.20667,0.37437,0.12921,0.24926,0.49947,0.15473,0.10369
1.2002,0.1711,0.20672,0.37437,0.12914,0.25179,0.49694,0.15524,0.10304
1.201,0.1711,0.20677,0.37436,0.12907,0.25433,0.4944,0.15574,0.1024
1.2018,0.1711,0.20682,0.37436,0.12899,0.25688,0.49185,0.15624,0.10175
1.2026,0.1711,0.20687,0.37436,0.12892,0.25943,0.4893,0.15673,0.10111
1.2034,0.1711,0.20692,0.37436,0.12884,0.26198,0.48674,0.15722,0.10046
1.2042,0.1711,0.20698,0.37436,0.12877,0.26455,0.48417,0.15771,0.099822
1.205,0.1711,0.20703,0.37436,0.12869,0.26711,0.4816,0.1582,0.099182
1.2058,0.1711,0.20708,0.37436,0.12861,0.26969,0.47902,0.15868,0.098545
1.2066,0.1711,0.20714,0.37435,0.12853,0.27227,0.47644,0.15916,0.09791
1.2074,0.1711,0.2072,0.37435,0.12845,0.27485,0.47386,0.15963,0.097277
1.2082,0.1711,0.20725,0.37435,0.12837,0.27744,0.47127,0.1601,0.096645
1.209,0.1711,0.20731,0.37435,0.12829,0.28003,0.46867,0.16057,0.096016
1.2098,0.1711,0.20737,0.37435,0.12821,0.28263,0.46607,0.16103,0.095389
1.2106,0.1711,0.20743,0.37435,0.12813,0.28523,0.46346,0.16149,0.094764
1.2114,0.1711,0.20749,0.37435,0.12805,0.28784,0.46085,0.16195,0.094141
1.2122,0.1711,0.20755,0.37435,0.12796,0.29046,0.45824,0.1624,0.093521
1.2131,0.1711,0.20761,0.37434,0.12788,0.29307,0.45562,0.16285,0.092903
1.2139,0.1711,0.20767,0.37434,0.12779,0.29569,0.45299,0.16329,0.092287
1.2147,0.1711,0.20774,0.37434,0.1277,0.29832,0.45037,0.16374,0.091673
1.2155,0.1711,0.2078,0.37434,0.12762,0.30095,0.44774,0.16417,0.091062
1.2163,0.1711,0.20786,0.37434,0.12753,0.30358,0.4451,0.16461,0.090454
1.2171,0.1711,0.20793,0.37434,0.12744,0.30622,0.44246,0.16504,0.089848
1.2179,0.1711,0.208,0.37434,0.12735,0.30886,0.43982,0.16546,0.089244
1.2187,0.1711,0.20806,0.37434,0.12726,0.3115,0.43718,0.16588,0.088643
1.2195,0.1711,0.20813,0.37434,0.12717,0.31415,0.43453,0.1663,0.088045
1.2203,0.1711,0.2082,0.37434,0.12708,0.3168,0.43188,0.16672,0.087449
1.2211,0.1711,0.20827,0.37434,0.12699,0.31945,0.42922,0.16713,0.086856
1.2219,0.1711,0.20834,0.37434,0.1269,0.32211,0.42656,0.16753,0.086265
1.2227,0.1711,0.20841,0.37433,0.12681,0.32477,0.4239,0.16793,0.085678
1.2235,0.1711,0.20848,0.37433,0.12671,0.32743,0.42124,0.16833,0.085093
1.2243,0.1711,0.20855,0.37433,0.12662,0.33009,0.41858,0.16872,0.084511
1.2251,0.1711,0.20863,0.37433,0.12652,0.33276,0.41591,0.16911,0.083932
1.2259,0.1711,0.2087,0.37433,0.12643,0.33542,0.41324,0.1695,0.083356
1.2267,0.1711,0.20877,0.37433,0.12633,0.33809,0.41057,0.16988,0.082782
1.2276,0.1711,0.20885,0.37433,0.12623,0.34077,0.4079,0.17026,0.082212
1.2284,0.1711,0.20893,0.37433,0.12614,0.34344,0.40522,0.17063,0.081645
1.2292,0.1711,0.209,0.37433,0.12604,0.34612,0.40255,0.171,0.081081
1.23,0.1711,0.20908,0.37433,0.12594,0.34879,0.39987,0.17136,0.08052
1.2308,0.1711,0.20916,0.37433,0.12584,0.35147,0.39719,0.17172,0.079962
1.2316,0.1711,0.20924,0.37433,0.12574,0.35415,0.39451,0.17208,0.079407
1.2324,0.1711,0.20932,0.37433,0.12564,0.35683,0.39183,0.17243,0.078856
1.2332,0.1711,0.2094,0.37433,0.12554,0.35951,0.38915,0.17278,0.078308
1.234,0.1711,0.20948,0.37433,0.12544,0.36219,0.38647,0.17312,0.077763
1.2348,0.1711,0.20956,0.37433,0.12534,0.36488,0.38378,0.17346,0.077221
1.2356,0.1711,0.20964,0.37433,0.12524,0.36756,0.3811,0.17379,0.076683
1.2364,0.1711,0.20973,0.37433,0.12513,0.37024,0.37842,0.17412,0.076148
1.2372,0.1711,0.20981,0.37433,0.12503,0.37293,0.37573,0.17445,0.075617
1.238,0.1711,0.20989,0.37433,0.12493,0.37561,0.37305,0.17477,0.075089
1.2388,0.1711,0.20998,0.37433,0.12482,0.37829,0.37036,0.17508,0.074564
1.2396,0.1711,0.21007,0.37433,0.12472,0.38098,0.36768,0.17539,0.074043
1.2404,0.1711,0.21015,0.37433,0.12461,0.38366,0.365,0.1757,0.073526
1.2412,0.1711,0.21024,0.37433,0.12451,0.38634,0.36231,0.176,0.073012
1.2421,0.1711,0.21033,0.37433,0.1244,0.38903,0.35963,0.1763,0.072502
1.2429,0.1711,0.21042,0.37433,0.1243,0.39171,0.35695,0.17659,0.071996
1.2437,0.1711,0.21051,0.37433,0.12419,0.39439,0.35427,0.17688,0.071493
1.2445,0.1711,0.2106,0.37433,0.12408,0.39707,0.35159,0.17717,0.070995
1.2453,0.1711,0.21069,0.37433,0.12397,0.39975,0.34891,0.17745,0.0705
1.2461,0.1711,0.21078,0.37433,0.12386,0.40243,0.34624,0.17772,0.070008
1.2469,0.1711,0.21087,0.37433,0.12376,0.4051,0.34356,0.17799,0.069521
1.2477,0.1711,0.21096,0.37433,0.12365,0.40778,0.34089,0.17826,0.069037
1.2485,0.1711,0.21106,0.37433,0.12354,0.41045,0.33822,0.17852,0.068558
1.2493,0.1711,0.21115,0.37433,0.12343,0.41312,0.33555,0.17877,0.068082
1.2501,0.1711,0.21124,0.37433,0.12332,0.41579,0.33288,0.17902,0.067611
1.2509,0.1711,0.21134,0.37433,0.12321,0.41846,0.33021,0.17927,0.067143
1.2517,0.1711,0.21144,0.37433,0.1231,0.42112,0.32755,0.17951,0.06668
1.2525,0.1711,0.21153,0.37433,0.12298,0.42378,0.32489,0.17975,0.06622
1.2533,0.1711,0.21163,0.37434,0.12287,0.42644,0.32223,0.17998,0.065765
1.2541,0.1711,0.21173,0.37434,0.12276,0.4291,0.31957,0.18021,0.065314
1.2549,0.1711,0.21182,0.37434,0.12265,0.43176,0.31692,0.18043,0.064867
1.2557,0.1711,0.21192,0.37434,0.12254,0.43441,0.31427,0.18065,0.064424
1.2565,0.1711,0.21202,0.37434,0.12242,0.43706,0.31162,0.18086,0.063985
1.2574,0.1711,0.21212,0.37434,0.12231,0.4397,0.30898,0.18107,0.063551
1.2582,0.1711,0.21222,0.37434,0.12219,0.44234,0.30634,0.18127,0.063121
1.259,0.1711,0.21233,0.37434,0.12208,0.44498,0.3037,0.18147,0.062695
1.2598,0.1711,0.21243,0.37434,0.12197,0.44762,0.30107,0.18166,0.062274
1.2606,0.1711,0.21253,0.37434,0.12185,0.45025,0.29844,0.18185,0.061857
1.2614,0.1711,0.21263,0.37434,0.12174,0.45288,0.29581,0.18203,0.061445
1.2622,0.1711,0.21274,0.37434,0.12162,0.4555,0.29319,0.18221,0.061037
1.263,0.1711,0.21284,0.37435,0.12151,0.45812,0.29057,0.18238,0.060633
1.2638,0.1711,0.21295,0.37435,0.12139,0.46073,0.28796,0.18255,0.060234
1.2646,0.1711,0.21305,0.37435,0.12128,0.46334,0.28535,0.18271,0.05984
1.2654,0.1711,0.21316,0.37435,0.12116,0.46595,0.28275,0.18287,0.05945
1.2662,0.1711,0.21326,0.37435,0.12104,0.46855,0.28015,0.18302,0.059065
1.267,0.1711,0.21337,0.37435,0.12093,0.47115,0.27756,0.18317,0.058684
1.2678,0.1711,0.21348,0.37435,0.12081,0.47374,0.27497,0.18331,0.058308
1.2686,0.1711,0.21359,0.37435,0.12069,0.47633,0.27238,0.18345,0.057937
1.2694,0.1711,0.21369,0.37436,0.12058,0.47891,0.2698,0.18358,0.05757
1.2702,0.1711,0.2138,0.37436,0.12046,0.48148,0.26723,0.18371,0.057208
1.271,0.1711,0.21391,0.37436,0.12034,0.48406,0.26466,0.18383,0.056851
1.2719,0.1711,0.21402,0.37436,0.12022,0.48662,0.2621,0.18395,0.056499
1.2727,0.1711,0.21413,0.37436,0.12011,0.48918,0.25954,0.18406,0.056152
1.2735,0.1711,0.21424,0.37436,0.11999,0.49173,0.25699,0.18417,0.055809
1.2743,0.1711,0.21436,0.37436,0.11987,0.49428,0.25445,0.18427,0.055471
1.2751,0.1711,0.21447,0.37437,0.11975,0.49682,0.25191,0.18437,0.055138
1.2759,0.1711,0.21458,0.37437,0.11963,0.49936,0.24938,0.18446,0.05481
1.2767,0.1711,0.21469,0.37437,0.11952,0.50189,0.24685,0.18454,0.054487
1.2775,0.1711,0.21481,0.37437,0.1194,0.50441,0.24433,0.18463,0.054169
1.2783,0.1711,0.21492,0.37437,0.11928,0.50692,0.24182,0.1847,0.053856
1.2791,0.1711,0.21504,0.37437,0.11916,0.50943,0.23931,0.18477,0.053548
1.2799,0.1711,0.21515,0.37438,0.11904,0.51194,0.23682,0.18484,0.053245
1.2807,0.1711,0.21527,0.37438,0.11892,0.51443,0.23432,0.1849,0.052947
1.2815,0.1711,0.21538,0.37438,0.1188,0.51692,0.23184,0.18495,0.052655
1.2823,0.1711,0.2155,0.37438,0.11868,0.5194,0.22936,0.185,0.052367
1.2831,0.1711,0.21562,0.37438,0.11857,0.52187,0.22689,0.18505,0.052084
1.2839,0.1711,0.21573,0.37438,0.11845,0.52434,0.22443,0.18509,0.051807
1.2847,0.1711,0.21585,0.37439,0.11833,0.5268,0.22198,0.18512,0.051535
1.2855,0.1711,0.21597,0.37439,0.11821,0.52925,0.21953,0.18515,0.051267
1.2864,0.1711,0.21609,0.37439,0.11809,0.53169,0.21709,0.18517,0.051006
1.2872,0.1711,0.21621,0.37439,0.11797,0.53412,0.21466,0.18519,0.050749
1.288,0.1711,0.21633,0.37439,0.11785,0.53655,0.21224,0.18521,0.050498
1.2888,0.1711,0.21645,0.3744,0.11773,0.53897,0.20983,0.18521,0.050252
1.2896,0.1711,0.21657,0.3744,0.11761,0.54138,0.20742,0.18522,0.050011
1.2904,0.1711,0.21669,0.3744,0.1175,0.54378,0.20502,0.18522,0.049775
1.2912,0.1711,0.21681,0.3744,0.11738,0.54617,0.20264,0.18521,0.049545
1.292,0.1711,0.21693,0.37441,0.11726,0.54856,0.20026,0.18519,0.049321
1.2928,0.1711,0.21705,0.37441,0.11714,0.55093,0.19789,0.18518,0.049101
1.2936,0.1711,0.21717,0.37441,0.11702,0.5533,0.19552,0.18515,0.048887
1.2944,0.1711,0.21729,0.37441,0.1169,0.55565,0.19317,0.18512,0.048679
1.2952,0.1711,0.21742,0.37441,0.11678,0.558,0.19083,0.18509,0.048476
1.296,0.1711,0.21754,0.37442,0.11666,0.56034,0.1885,0.18505,0.048278
1.2968,0.1711,0.21766,0.37442,0.11655,0.56267,0.18617,0.18501,0.048086
1.2976,0.1711,0.21779,0.37442,0.11643,0.56499,0.18386,0.18496,0.047899
1.2984,0.1711,0.21791,0.37442,0.11631,0.56729,0.18155,0.1849,0.047718
1.2992,0.1711,0.21804,0.37443,0.11619,0.56959,0.17926,0.18484,0.047543
1.3,0.1711,0.21816,0.37443,0.11607,0.57188,0.17698,0.18478,0.047373
1.3009,0.1711,0.21829,0.37443,0.11596,0.57416,0.1747,0.18471,0.047208
1.3017,0.1711,0.21841,0.37443,0.11584,0.57643,0.17244,0.18463,0.047049
1.3025,0.1711,0.21854,0.37444,0.11572,0.57869,0.17018,0.18455,0.046896
1.3033,0.1711,0.21867,0.37444,0.1156,0.58094,0.16794,0.18446,0.046748
1.3041,0.1711,0.21879,0.37444,0.11549,0.58318,0.16571,0.18437,0.046606
1.3049,0.1711,0.21892,0.37445,0.11537,0.5854,0.16349,0.18427,0.046469
1.3057,0.1711,0.21905,0.37445,0.11525,0.58762,0.16128,0.18417,0.046338
1.3065,0.1711,0.21917,0.37445,0.11514,0.58982,0.15908,0.18406,0.046213
1.3073,0.1711,0.2193,0.37445,0.11502,0.59202,0.15689,0.18395,0.046094
1.3081,0.1711,0.21943,0.37446,0.11491,0.5942,0.15471,0.18383,0.04598
1.3089,0.1711,0.21956,0.37446,0.11479,0.59637,0.15254,0.18371,0.045872
1.3097,0.1711,0.21969,0.37446,0.11467,0.59854,0.15039,0.18358,0.045769
1.3105,0.1711,0.21982,0.37446,0.11456,0.60068,0.14825,0.18345,0.045672
1.3113,0.1711,0.21995,0.37447,0.11444,0.60282,0.14611,0.18331,0.045581
1.3121,0.1711,0.22008,0.37447,0.11433,0.60495,0.14399,0.18316,0.045496
1.3129,0.1711,0.22021,0.37447,0.11421,0.60706,0.14188,0.18301,0.045417
1.3137,0.1711,0.22033,0.37448,0.1141,0.60916,0.13979,0.18286,0.045343
1.3145,0.1711,0.22047,0.37448,0.11399,0.61126,0.1377,0.1827,0.045275
1.3153,0.1711,0.2206,0.37448,0.11387,0.61333,0.13563,0.18253,0.045213
1.3162,0.1711,0.22073,0.37449,0.11376,0.6154,0.13357,0.18236,0.045157
1.317,0.1711,0.22086,0.37449,0.11365,0.61745,0.13152,0.18219,0.045106
1.3178,0.1711,0.22099,0.37449,0.11353,0.61949,0.12949,0.18201,0.045061
1.3186,0.1711,0.22112,0.3745,0.11342,0.62152,0.12747,0.18182,0.045022
1.3194,0.1711,0.22125,0.3745,0.11331,0.62354,0.12546,0.18163,0.044989
1.3202,0.1711,0.22138,0.3745,0.1132,0.62554,0.12346,0.18143,0.044962
1.321,0.1711,0.22151,0.3745,0.11309,0.62753,0.12148,0.18123,0.044941
1.3218,0.1711,0.22165,0.37451,0.11298,0.62951,0.1195,0.18103,0.044925
1.3226,0.1711,0.22178,0.37451,0.11287,0.63148,0.11755,0.18081,0.044916
1.3234,0.1711,0.22191,0.37451,0.11276,0.63343,0.1156,0.1806,0.044912
1.3242,0.1711,0.22204,0.37452,0.11265,0.63537,0.11367,0.18038,0.044914
1.325,0.1711,0.22218,0.37452,0.11254,0.63729,0.11175,0.18015,0.044922
1.3258,0.1711,0.22231,0.37452,0.11243,0.6392,0.10985,0.17992,0.044936
1.3266,0.1711,0.22244,0.37453,0.11232,0.6411,0.10796,0.17968,0.044956
1.3274,0.1711,0.22258,0.37453,0.11221,0.64298,0.10608,0.17944,0.044982
1.3282,0.1711,0.22271,0.37453,0.1121,0.64486,0.10421,0.17919,0.045013
1.329,0.1711,0.22284,0.37454,0.112,0.64671,0.10236,0.17894,0.045051
1.3298,0.1711,0.22298,0.37454,0.11189,0.64855,0.10053,0.17868,0.045094
1.3307,0.1711,0.22311,0.37455,0.11178,0.65038,0.098707,0.17842,0.045144
1.3315,0.1711,0.22324,0.37455,0.11168,0.6522,0.0969,0.17815,0.045199
1.3323,0.1711,0.22338,0.37455,0.11157,0.654,0.095106,0.17788,0.04526
1.3331,0.1711,0.22351,0.37456,0.11147,0.65579,0.093327,0.1776,0.045327
1.3339,0.1711,0.22365,0.37456,0.11136,0.65756,0.091563,0.17732,0.0454
1.3347,0.1711,0.22378,0.37456,0.11126,0.65931,0.089812,0.17703,0.045479
1.3355,0.1711,0.22392,0.37457,0.11115,0.66106,0.088077,0.17674,0.045564
1.3363,0.1711,0.22405,0.37457,0.11105,0.66279,0.086356,0.17645,0.045655
1.3371,0.1711,0.22418,0.37457,0.11095,0.6645,0.08465,0.17614,0.045752
1.3379,0.1711,0.22432,0.37458,0.11085,0.6662,0.082959,0.17584,0.045855
1.3387,0.1711,0.22445,0.37458,0.11074,0.66788,0.081283,0.17553,0.045964
1.3395,0.1711,0.22459,0.37459,0.11064,0.66955,0.079622,0.17521,0.046079
1.3403,0.1711,0.22472,0.37459,0.11054,0.6712,0.077976,0.17489,0.046199
1.3411,0.1711,0.22486,0.37459,0.11044,0.67284,0.076345,0.17456,0.046326
1.3419,0.1711,0.22499,0.3746,0.11034,0.67446,0.074729,0.17423,0.046458
1.3427,0.1711,0.22513,0.3746,0.11025,0.67607,0.073129,0.17389,0.046597
1.3435,0.1711,0.22526,0.3746,0.11015,0.67766,0.071545,0.17355,0.046741
1.3443,0.1711,0.2254,0.37461,0.11005,0.67924,0.069976,0.17321,0.046891
1.3452,0.1711,0.22553,0.37461,0.10995,0.6808,0.068422,0.17286,0.047048
1.346,0.1711,0.22567,0.37462,0.10986,0.68235,0.066884,0.1725,0.04721
1.3468,0.1711,0.2258,0.37462,0.10976,0.68388,0.065362,0.17214,0.047378
1.3476,0.1711,0.22594,0.37462,0.10967,0.68539,0.063856,0.17178,0.047552
1.3484,0.1711,0.22607,0.37463,0.10957,0.68689,0.062366,0.17141,0.047732
1.3492,0.1711,0.22621,0.37463,0.10948,0.68837,0.060892,0.17104,0.047918
1.35,0.1711,0.22634,0.37464,0.10938,0.68984,0.059434,0.17066,0.04811
1.3508,0.1711,0.22648,0.37464,0.10929,0.69129,0.057992,0.17028,0.048308
1.3516,0.1711,0.22661,0.37464,0.1092,0.69272,0.056566,0.16989,0.048511
1.3524,0.1711,0.22675,0.37465,0.10911,0.69414,0.055157,0.1695,0.048721
1.3532,0.1711,0.22688,0.37465,0.10902,0.69554,0.053764,0.1691,0.048936
1.354,0.1711,0.22702,0.37466,0.10893,0.69693,0.052387,0.1687,0.049158
1.3548,0.1711,0.22715,0.37466,0.10884,0.69829,0.051027,0.16829,0.049385
1.3556,0.1711,0.22729,0.37467,0.10875,0.69965,0.049684,0.16788,0.049618
1.3564,0.1711,0.22742,0.37467,0.10866,0.70098,0.048357,0.16747,0.049857
1.3572,0.1711,0.22756,0.37467,0.10858,0.7023,0.047047,0.16705,0.050102
1.358,0.1711,0.22769,0.37468,0.10849,0.7036,0.045754,0.16663,0.050352
1.3588,0.1711,0.22783,0.37468,0.1084,0.70489,0.044478,0.1662,0.050609
1.3597,0.1711,0.22796,0.37469,0.10832,0.70615,0.043218,0.16577,0.050871
1.3605,0.1711,0.22809,0.37469,0.10824,0.7074,0.041976,0.16533,0.051139
1.3613,0.1711,0.22823,0.37469,0.10815,0.70864,0.040751,0.16489,0.051413
1.3621,0.1711,0.22836,0.3747,0.10807,0.70986,0.039542,0.16445,0.051693
1.3629,0.1711,0.2285,0.3747,0.10799,0.71106,0.038351,0.164,0.051979
1.3637,0.1711,0.22863,0.37471,0.10791,0.71224,0.037178,0.16354,0.05227
1.3645,0.1711,0.22876,0.37471,0.10783,0.7134,0.036021,0.16308,0.052567
1.3653,0.1711,0.2289,0.37472,0.10775,0.71455,0.034882,0.16262,0.05287
1.3661,0.1711,0.22903,0.37472,0.10767,0.71568,0.03376,0.16216,0.053179
1.3669,0.1711,0.22916,0.37473,0.10759,0.71679,0.032656,0.16169,0.053493
1.3677,0.1711,0.2293,0.37473,0.10751,0.71789,0.031569,0.16121,0.053813
1.3685,0.1711,0.22943,0.37473,0.10744,0.71897,0.0305,0.16073,0.054139
1.3693,0.1711,0.22956,0.37474,0.10736,0.72003,0.029449,0.16025,0.054471
1.3701,0.1711,0.2297,0.37474,0.10728,0.72107,0.028415,0.15976,0.054808
1.3709,0.1711,0.22983,0.37475,0.10721,0.7221,0.027399,0.15927,0.055151
1.3717,0.1711,0.22996,0.37475,0.10714,0.7231,0.026401,0.15878,0.0555
1.3725,0.1711,0.23009,0.37476,0.10707,0.72409,0.025421,0.15828,0.055854
1.3733,0.1711,0.23023,0.37476,0.10699,0.72506,0.024458,0.15777,0.056214
1.3741,0.1711,0.23036,0.37477,0.10692,0.72602,0.023514,0.15727,0.05658
1.375,0.1711,0.23049,0.37477,0.10685,0.72695,0.022587,0.15676,0.056951
1.3758,0.1711,0.23062,0.37477,0.10678,0.72787,0.021679,0.15624,0.057328
1.3766,0.1711,0.23075,0.37478,0.10672,0.72877,0.020789,0.15572,0.05771
1.3774,0.1711,0.23088,0.37478,0.10665,0.72965,0.019917,0.1552,0.058098
1.3782,0.1711,0.23101,0.37479,0.10658,0.73051,0.019063,0.15467,0.058491
1.379,0.1711,0.23114,0.37479,0.10652,0.73136,0.018227,0.15414,0.05889
1.3798,0.1711,0.23127,0.3748,0.10645,0.73218,0.017409,0.15361,0.059295
1.3806,0.1711,0.2314,0.3748,0.10639,0.73299,0.01661,0.15307,0.059705
1.3814,0.1711,0.23153,0.37481,0.10633,0.73378,0.015829,0.15253,0.060121
1.3822,0.1711,0.23166,0.37481,0.10626,0.73455,0.015067,0.15199,0.060542
1.383,0.1711,0.23179,0.37482,0.1062,0.73531,0.014323,0.15144,0.060968
1.3838,0.1711,0.23192,0.37482,0.10614,0.73604,0.013598,0.15089,0.0614
1.3846,0.1711,0.23205,0.37482,0.10608,0.73676,0.012891,0.15033,0.061837
1.3854,0.1711,0.23218,0.37483,0.10603,0.73746,0.012202,0.14977,0.06228
1.3862,0.1711,0.23231,0.37483,0.10597,0.73813,0.011533,0.14921,0.062728
1.387,0.1711,0.23244,0.37484,0.10591,0.7388,0.010881,0.14865,0.063181
1.3878,0.1711,0.23256,0.37484,0.10586,0.73944,0.010249,0.14808,0.06364
1.3886,0.1711,0.23269,0.37485,0.1058,0.74006,0.0096349,0.1475,0.064104
1.3895,0.1711,0.23282,0.37485,0.10575,0.74066,0.0090398,0.14693,0.064574
1.3903,0.1711,0.23295,0.37486,0.1057,0.74125,0.0084634,0.14635,0.065048
1.3911,0.1711,0.23307,0.37486,0.10565,0.74182,0.0079058,0.14576,0.065528
1.3919,0.1711,0.2332,0.37487,0.1056,0.74237,0.007367,0.14518,0.066013
1.3927,0.1711,0.23332,0.37487,0.10555,0.7429,0.006847,0.14459,0.066503
1.3935,0.1711,0.23345,0.37488,0.1055,0.74341,0.0063459,0.144,0.066999
1.3943,0.1711,0.23358,0.37488,0.10545,0.7439,0.0058637,0.1434,0.0675
1.3951,0.1711,0.2337,0.37489,0.1054,0.74437,0.0054003,0.1428,0.068005
1.3959,0.1711,0.23383,0.37489,0.10536,0.74482,0.004956,0.1422,0.068516
1.3967,0.1711,0.23395,0.37489,0.10531,0.74526,0.0045305,0.1416,0.069032
1.3975,0.1711,0.23407,0.3749,0.10527,0.74568,0.0041241,0.14099,0.069553
1.3983,0.1711,0.2342,0.3749,0.10523,0.74607,0.0037366,0.14038,0.07008
1.3991,0.1711,0.23432,0.37491,0.10519,0.74645,0.0033682,0.13976,0.070611
1.3999,0.1711,0.23444,0.37491,0.10515,0.74681,0.0030188,0.13915,0.071147
1.4007,0.1711,0.23457,0.37492,0.10511,0.74715,0.0026884,0.13853,0.071688
1.4015,0.1711,0.23469,0.37492,0.10507,0.74747,0.0023772,0.1379,0.072234
1.4023,0.1711,0.23481,0.37493,0.10503,0.74777,0.002085,0.13728,0.072785
1.4031,0.1711,0.23493,0.37493,0.105,0.74805,0.0018119,0.13665,0.073341
1.404,0.1711,0.23505,0.37494,0.10496,0.74832,0.0015579,0.13602,0.073902
1.4048,0.1711,0.23517,0.37494,0.10493,0.74856,0.0013231,0.13539,0.074467
1.4056,0.1711,0.23529,0.37495,0.10489,0.74879,0.0011074,0.13475,0.075038
1.4064,0.1711,0.23541,0.37495,0.10486,0.74899,0.00091087,0.13411,0.075613
1.4072,0.1711,0.23553,0.37496,0.10483,0.74918,0.00073349,0.13347,0.076193
1.408,0.1711,0.23565,0.37496,0.1048,0.74935,0.00057529,0.13283,0.076777
1.4088,0.1711,0.23577,0.37497,0.10477,0.7495,0.00043627,0.13218,0.077367
1.4096,0.1711,0.23589,0.37497,0.10475,0.74963,0.00031643,0.13153,0.077961
1.4104,0.1711,0.236,0.37498,0.10472,0.74974,0.00021579,0.13088,0.07856
1.4112,0.1711,0.23612,0.37498,0.10469,0.74983,0.00013435,0.13022,0.079163
1.412,0.1711,0.23624,0.37499,0.10467,0.7499,7.2116e-05,0.12957,0.079771
1.4128,0.1711,0.23635,0.37499,0.10465,0.74995,2.9084e-05,0.12891,0.080384
1.4136,0.1711,0.23647,0.375,0.10462,0.74999,5.2616e-06,0.12825,0.081001
1.4144,0.1711,0.23659,0.375,0.1046,0.75,6.4864e-07,0.12758,0.081622
1.4152,0.1711,0.2367,0.375,0.10458,0.74999,1.5246e-05,0.12692,0.082248
1.416,0.1711,0.23682,0.37501,0.10456,0.74997,4.9052e-05,0.12625,0.082879
1.4168,0.1711,0.23693,0.37501,0.10455,0.74993,0.00010207,0.12558,0.083514
1.4176,0.1711,0.23704,0.37502,0.10453,0.74986,0.00017428,0.12491,0.084153
1.4185,0.1711,0.23716,0.37502,0.10452,0.74978,0.0002657,0.12423,0.084796
1.4193,0.1711,0.23727,0.37503,0.1045,0.74968,0.00037632,0.12356,0.085444
1.4201,0.1711,0.23738,0.37503,0.10449,0.74956,0.00050613,0.12288,0.086097
1.4209,0.1711,0.23749,0.37504,0.10448,0.74942,0.00065512,0.1222,0.086753
1.4217,0.1711,0.2376,0.37504,0.10447,0.74926,0.00082329,0.12152,0.087414
1.4225,0.1711,0.23771,0.37505,0.10446,0.74909,0.0010106,0.12083,0.088079
1.4233,0.1711,0.23782,0.37505,0.10445,0.74889,0.0012171,0.12015,0.088748
1.4241,0.1711,0.23793,0.37506,0.10444,0.74867,0.0014428,0.11946,0.089421
1.4249,0.1711,0.23804,0.37506,0.10443,0.74844,0.0016875,0.11877,0.090098
1.4257,0.1711,0.23815,0.37507,0.10443,0.74818,0.0019514,0.11808,0.09078
1.4265,0.1711,0.23826,0.37507,0.10443,0.74791,0.0022344,0.11739,0.091465
1.4273,0.1711,0.23837,0.37508,0.10442,0.74762,0.0025366,0.11669,0.092155
1.4281,0.1711,0.23847,0.37508,0.10442,0.74731,0.0028577,0.116,0.092848
1.4289,0.1711,0.23858,0.37509,0.10442,0.74697,0.003198,0.1153,0.093545
1.4297,0.1711,0.23868,0.37509,0.10442,0.74662,0.0035573,0.1146,0.094246
1.4305,0.1711,0.23879,0.3751,0.10443,0.74626,0.0039356,0.1139,0.094951
1.4313,0.1711,0.23889,0.3751,0.10443,0.74587,0.0043329,0.1132,0.09566
1.4321,0.1711,0.239,0.37511,0.10443,0.74546,0.0047493,0.11249,0.096373
1.4329,0.1711,0.2391,0.37511,0.10444,0.74504,0.0051846,0.11179,0.097089
1.4338,0.1711,0.2392,0.37511,0.10445,0.74459,0.0056388,0.11108,0.097809
1.4346,0.1711,0.23931,0.37512,0.10445,0.74413,0.0061119,0.11038,0.098533
1.4354,0.1711,0.23941,0.37512,0.10446,0.74364,0.006604,0.10967,0.09926
1.4362,0.1711,0.23951,0.37513,0.10447,0.74314,0.0071149,0.10896,0.099991
1.437,0.1711,0.23961,0.37513,0.10449,0.74262,0.0076447,0.10825,0.10073
1.4378,0.1711,0.23971,0.37514,0.1045,0.74208,0.0081933,0.10754,0.10146
1.4386,0.1711,0.23981,0.37514,0.10451,0.74153,0.0087606,0.10682,0.10221
1.4394,0.1711,0.23991,0.37515,0.10453,0.74095,0.0093468,0.10611,0.10295
1.4402,0.1711,0.24001,0.37515,0.10455,0.74035,0.0099517,0.10539,0.1037
1.441,0.1711,0.2401,0.37516,0.10456,0.73974,0.010575,0.10468,0.10445
1.4418,0.1711,0.2402,0.37516,0.10458,0.73911,0.011217,0.10396,0.10521
1.4426,0.1711,0.2403,0.37517,0.1046,0.73845,0.011878,0.10324,0.10596
1.4434,0.1711,0.24039,0.37517,0.10463,0.73778,0.012558,0.10252,0.10673
1.4442,0.1711,0.24049,0.37518,0.10465,0.7371,0.013256,0.10181,0.10749
1.445,0.1711,0.24058,0.37518,0.10467,0.73639,0.013972,0.10109,0.10826
1.4458,0.1711,0.24068,0.37518,0.1047,0.73566,0.014707,0.10037,0.10903
1.4466,0.1711,0.24077,0.37519,0.10472,0.73492,0.015461,0.099644,0.10981
1.4474,0.1711,0.24086,0.37519,0.10475,0.73416,0.016233,0.098922,0.11058
1.4483,0.1711,0.24095,0.3752,0.10478,0.73337,0.017023,0.0982,0.11136
1.4491,0.1711,0.24104,0.3752,0.10481,0.73257,0.017832,0.097477,0.11215
1.4499,0.1711,0.24114,0.37521,0.10484,0.73176,0.018659,0.096754,0.11293
1.4507,0.1711,0.24122,0.37521,0.10488,0.73092,0.019504,0.09603,0.11372
1.4515,0.1711,0.24131,0.37522,0.10491,0.73007,0.020368,0.095306,0.11451
1.4523,0.1711,0.2414,0.37522,0.10495,0.72919,0.021249,0.094582,0.11531
1.4531,0.1711,0.24149,0.37523,0.10498,0.7283,0.022149,0.093857,0.11611
1.4539,0.1711,0.24158,0.37523,0.10502,0.72739,0.023067,0.093132,0.11691
1.4547,0.1711,0.24166,0.37524,0.10506,0.72647,0.024002,0.092407,0.11771
1.4555,0.1711,0.24175,0.37524,0.1051,0.72552,0.024956,0.091682,0.11852
1.4563,0.1711,0.24184,0.37524,0.10514,0.72456,0.025928,0.090957,0.11933
1.4571,0.1711,0.24192,0.37525,0.10518,0.72358,0.026918,0.090232,0.12014
1.4579,0.1711,0.242,0.37525,0.10523,0.72258,0.027925,0.089506,0.12095
1.4587,0.1711,0.24209,0.37526,0.10527,0.72156,0.02895,0.088781,0.12177
1.4595,0.1711,0.24217,0.37526,0.10532,0.72053,0.029993,0.088056,0.12259
1.4603,0.1711,0.24225,0.37527,0.10537,0.71948,0.031054,0.087331,0.12341
1.4611,0.1711,0.24233,0.37527,0.10542,0.71841,0.032132,0.086606,0.12423
1.4619,0.1711,0.24241,0.37528,0.10547,0.71732,0.033228,0.085881,0.12506
1.4628,0.1711,0.24249,0.37528,0.10552,0.71622,0.034341,0.085157,0.12588
1.4636,0.1711,0.24257,0.37528,0.10557,0.7151,0.035472,0.084433,0.12671
1.4644,0.1711,0.24265,0.37529,0.10563,0.71396,0.03662,0.083709,0.12755
1.4652,0.1711,0.24273,0.37529,0.10568,0.7128,0.037785,0.082986,0.12838
1.466,0.1711,0.2428,0.3753,0.10574,0.71163,0.038968,0.082263,0.12922
1.4668,0.1711,0.24288,0.3753,0.1058,0.71043,0.040168,0.08154,0.13006
1.4676,0.1711,0.24295,0.37531,0.10586,0.70923,0.041385,0.080818,0.1309
1.4684,0.1711,0.24303,0.37531,0.10592,0.708,0.04262,0.080097,0.13174
1.4692,0.1711,0.2431,0.37531,0.10598,0.70676,0.043871,0.079376,0.13259
1.47,0.1711,0.24317,0.37532,0.10604,0.7055,0.045139,0.078656,0.13343
1.4708,0.1711,0.24325,0.37532,0.10611,0.70422,0.046424,0.077937,0.13428
1.4716,0.1711,0.24332,0.37533,0.10617,0.70293,0.047726,0.077218,0.13513
1.4724,0.1711,0.24339,0.37533,0.10624,0.70162,0.049045,0.0765,0.13598
1.4732,0.1711,0.24346,0.37533,0.10631,0.70029,0.05038,0.075783,0.13684
1.474,0.1711,0.24353,0.37534,0.10638,0.69895,0.051732,0.075067,0.13769
1.4748,0.1711,0.2436,0.37534,0.10645,0.69759,0.053101,0.074352,0.13855
1.4756,0.1711,0.24366,0.37535,0.10652,0.69621,0.054486,0.073638,0.13941
1.4764,0.1711,0.24373,0.37535,0.1066,0.69482,0.055887,0.072924,0.14027
1.4773,0.1711,0.2438,0.37536,0.10667,0.69341,0.057305,0.072212,0.14113
1.4781,0.1711,0.24386,0.37536,0.10675,0.69198,0.058739,0.071501,0.14199
1.4789,0.1711,0.24393,0.37536,0.10682,0.69054,0.06019,0.070792,0.14286
1.4797,0.1711,0.24399,0.37537,0.1069,0.68908,0.061656,0.070083,0.14372
1.4805,0.1711,0.24405,0.37537,0.10698,0.6876,0.063139,0.069376,0.14459
1.4813,0.1711,0.24412,0.37538,0.10706,0.68611,0.064637,0.068669,0.14546
1.4821,0.1711,0.24418,0.37538,0.10715,0.68461,0.066151,0.067965,0.14633
1.4829,0.1711,0.24424,0.37538,0.10723,0.68309,0.067682,0.067261,0.1472
1.4837,0.1711,0.2443,0.37539,0.10732,0.68155,0.069228,0.066559,0.14807
1.4845,0.1711,0.24436,0.37539,0.1074,0.67999,0.070789,0.065859,0.14894
1.4853,0.1711,0.24441,0.3754,0.10749,0.67842,0.072366,0.06516,0.14982
1.4861,0.1711,0.24447,0.3754,0.10758,0.67684,0.073959,0.064462,0.15069
1.4869,0.1711,0.24453,0.3754,0.10767,0.67524,0.075567,0.063767,0.15157
1.4877,0.1711,0.24458,0.37541,0.10776,0.67362,0.077191,0.063073,0.15245
1.4885,0.1711,0.24464,0.37541,0.10785,0.67199,0.078829,0.06238,0.15332
1.4893,0.1711,0.24469,0.37541,0.10795,0.67035,0.080483,0.061689,0.1542
1.4901,0.1711,0.24475,0.37542,0.10804,0.66868,0.082152,0.061,0.15508
1.4909,0.1711,0.2448,0.37542,0.10814,0.66701,0.083836,0.060313,0.15596
1.4917,0.1711,0.24485,0.37543,0.10824,0.66532,0.085535,0.059628,0.15684
1.4926,0.1711,0.2449,0.37543,0.10833,0.66361,0.087249,0.058945,0.15772
1.4934,0.1711,0.24495,0.37543,0.10843,0.66189,0.088977,0.058263,0.15861
1.4942,0.1711,0.245,0.37544,0.10854,0.66015,0.09072,0.057584,0.15949
1.495,0.1711,0.24505,0.37544,0.10864,0.6584,0.092478,0.056907,0.16037
1.4958,0.1711,0.2451,0.37544,0.10874,0.65664,0.09425,0.056232,0.16125
1.4966,0.1711,0.24514,0.37545,0.10885,0.65486,0.096037,0.055558,0.16214
1.4974,0.1711,0.24519,0.37545,0.10895,0.65306,0.097837,0.054888,0.16302
1.4982,0.1711,0.24523,0.37545,0.10906,0.65126,0.099652,0.054219,0.16391
1.499,0.1711,0.24528,0.37546,0.10917,0.64943,0.10148,0.053553,0.16479
1.4998,0.1711,0.24532,0.37546,0.10928,0.6476,0.10332,0.052888,0.16567
1.5006,0.1711,0.24536,0.37547,0.10939,0.64575,0.10518,0.052227,0.16656
1.5014,0.1711,0.24541,0.37547,0.10951,0.64388,0.10705,0.051567,0.16744
1.5022,0.1711,0.24545,0.37547,0.10962,0.64201,0.10894,0.050911,0.16833
1.503,0.1711,0.24549,0.37548,0.10973,0.64012,0.11084,0.050256,0.16921
1.5038,0.1711,0.24553,0.37548,0.10985,0.63821,0.11275,0.049604,0.1701
1.5046,0.1711,0.24556,0.37548,0.10997,0.63629,0.11467,0.048955,0.17098
1.5054,0.1711,0.2456,0.37549,0.11009,0.63436,0.11661,0.048308,0.17187
1.5062,0.1711,0.24564,0.37549,0.11021,0.63241,0.11856,0.047664,0.17275
1.5071,0.1711,0.24567,0.37549,0.11033,0.63046,0.12053,0.047023,0.17364
1.5079,0.1711,0.24571,0.3755,0.11045,0.62849,0.12251,0.046385,0.17452
1.5087,0.1711,0.24574,0.3755,0.11058,0.6265,0.1245,0.045749,0.1754
1.5095,0.1711,0.24578,0.3755,0.1107,0.6245,0.1265,0.045116,0.17629
1.5103,0.1711,0.24581,0.3755,0.11083,0.62249,0.12852,0.044486,0.17717
1.5111,0.1711,0.24584,0.37551,0.11095,0.62047,0.13055,0.043859,0.17805
1.5119,0.1711,0.24587,0.37551,0.11108,0.61844,0.13259,0.043235,0.17893
1.5127,0.1711,0.2459,0.37551,0.11121,0.61639,0.13464,0.042613,0.17981
1.5135,0.1711,0.24593,0.37552,0.11134,0.61433,0.13671,0.041995,0.18069
1.5143,0.1711,0.24596,0.37552,0.11148,0.61225,0.13879,0.04138,0.18157
1.5151,0.1711,0.24598,0.37552,0.11161,0.61017,0.14088,0.040768,0.18245
1.5159,0.1711,0.24601,0.37553,0.11175,0.60807,0.14298,0.04016,0.18333
1.5167,0.1711,0.24604,0.37553,0.11188,0.60597,0.14509,0.039554,0.18421
1.5175,0.1711,0.24606,0.37553,0.11202,0.60384,0.14722,0.038952,0.18509
1.5183,0.1711,0.24608,0.37554,0.11216,0.60171,0.14936,0.038353,0.18596
1.5191,0.1711,0.24611,0.37554,0.1123,0.59957,0.15151,0.037757,0.18684
1.5199,0.1711,0.24613,0.37554,0.11244,0.59741,0.15367,0.037165,0.18771
1.5207,0.1711,0.24615,0.37554,0.11258,0.59525,0.15584,0.036576,0.18858
1.5216,0.1711,0.24617,0.37555,0.11272,0.59307,0.15802,0.035991,0.18945
1.5224,0.1711,0.24619,0.37555,0.11287,0.59088,0.16022,0.035409,0.19032
1.5232,0.1711,0.24621,0.37555,0.11301,0.58868,0.16242,0.034831,0.19119
1.524,0.1711,0.24622,0.37555,0.11316,0.58647,0.16464,0.034256,0.19206
1.5248,0.1711,0.24624,0.37556,0.11331,0.58425,0.16687,0.033685,0.19293
1.5256,0.1711,0.24626,0.37556,0.11346,0.58201,0.16911,0.033118,0.19379
1.5264,0.1711,0.24627,0.37556,0.11361,0.57977,0.17135,0.032554,0.19466
1.5272,0.1711,0.24629,0.37557,0.11376,0.57752,0.17361,0.031994,0.19552
1.528,0.1711,0.2463,0.37557,0.11391,0.57525,0.17588,0.031438,0.19638
1.5288,0.1711,0.24631,0.37557,0.11406,0.57298,0.17816,0.030885,0.19724
1.5296,0.1711,0.24632,0.37557,0.11422,0.57069,0.18045,0.030337,0.1981
1.5304,0.1711,0.24633,0.37558,0.11437,0.5684,0.18275,0.029792,0.19895
1.5312,0.1711,0.24634,0.37558,0.11453,0.5661,0.18506,0.029251,0.19981
1.532,0.1711,0.24635,0.37558,0.11469,0.56378,0.18738,0.028715,0.20066
1.5328,0.1711,0.24636,0.37558,0.11485,0.56146,0.18971,0.028182,0.20151
1.5336,0.1711,0.24637,0.37559,0.11501,0.55912,0.19205,0.027653,0.20236
1.5344,0.1711,0.24637,0.37559,0.11517,0.55678,0.19439,0.027129,0.20321
1.5352,0.1711,0.24638,0.37559,0.11533,0.55443,0.19675,0.026608,0.20406
1.5361,0.1711,0.24638,0.37559,0.1155,0.55207,0.19912,0.026092,0.2049
1.5369,0.1711,0.24638,0.37559,0.11566,0.5497,0.20149,0.02558,0.20574
1.5377,0.1711,0.24639,0.3756,0.11583,0.54732,0.20388,0.025072,0.20658
1.5385,0.1711,0.24639,0.3756,0.11599,0.54493,0.20627,0.024569,0.20742
1.5393,0.1711,0.24639,0.3756,0.11616,0.54253,0.20867,0.024069,0.20825
1.5401,0.1711,0.24639,0.3756,0.11633,0.54013,0.21108,0.023574,0.20909
1.5409,0.1711,0.24639,0.37561,0.1165,0.53771,0.2135,0.023084,0.20992
1.5417,0.1711,0.24639,0.37561,0.11667,0.53529,0.21592,0.022598,0.21075
1.5425,0.1711,0.24638,0.37561,0.11684,0.53286,0.21836,0.022116,0.21157
1.5433,0.1711,0.24638,0.37561,0.11702,0.53042,0.2208,0.021639,0.2124
1.5441,0.1711,0.24637,0.37561,0.11719,0.52797,0.22325,0.021167,0.21322
1.5449,0.1711,0.24637,0.37562,0.11737,0.52552,0.22571,0.020699,0.21404
1.5457,0.1711,0.24636,0.37562,0.11755,0.52306,0.22818,0.020236,0.21486
1.5465,0.1711,0.24635,0.37562,0.11772,0.52059,0.23065,0.019777,0.21567
1.5473,0.1711,0.24635,0.37562,0.1179,0.51811,0.23313,0.019323,0.21648
1.5481,0.1711,0.24634,0.37562,0.11808,0.51563,0.23562,0.018873,0.21729
1.5489,0.1711,0.24633,0.37562,0.11826,0.51314,0.23811,0.018429,0.2181
1.5497,0.1711,0.24632,0.37563,0.11844,0.51064,0.24062,0.017989,0.2189
1.5505,0.1711,0.2463,0.37563,0.11863,0.50813,0.24312,0.017554,0.2197
1.5514,0.1711,0.24629,0.37563,0.11881,0.50562,0.24564,0.017124,0.2205
1.5522,0.1711,0.24628,0.37563,0.119,0.5031,0.24816,0.016699,0.22129
1.553,0.1711,0.24626,0.37563,0.11918,0.50057,0.25069,0.016279,0.22209
1.5538,0.1711,0.24625,0.37563,0.11937,0.49804,0.25323,0.015863,0.22288
1.5546,0.1711,0.24623,0.37564,0.11956,0.4955,0.25577,0.015453,0.22366
1.5554,0.1711,0.24622,0.37564,0.11975,0.49296,0.25832,0.015048,0.22445
1.5562,0.1711,0.2462,0.37564,0.11994,0.49041,0.26087,0.014647,0.22523
1.557,0.1711,0.24618,0.37564,0.12013,0.48785,0.26343,0.014252,0.226
1.5578,0.1711,0.24616,0.37564,0.12032,0.48529,0.266,0.013862,0.22678
1.5586,0.1711,0.24614,0.37564,0.12051,0.48272,0.26857,0.013477,0.22755
1.5594,0.1711,0.24612,0.37564,0.12071,0.48015,0.27114,0.013097,0.22832
1.5602,0.1711,0.24609,0.37565,0.1209,0.47757,0.27372,0.012723,0.22908
1.561,0.1711,0.24607,0.37565,0.1211,0.47498,0.27631,0.012353,0.22984
1.5618,0.1711,0.24605,0.37565,0.12129,0.47239,0.2789,0.011989,0.2306
1.5626,0.1711,0.24602,0.37565,0.12149,0.4698,0.2815,0.01163,0.23135
1.5634,0.1711,0.246,0.37565,0.12169,0.4672,0.2841,0.011277,0.2321
1.5642,0.1711,0.24597,0.37565,0.12189,0.4646,0.28671,0.010929,0.23285
1.565,0.1711,0.24594,0.37565,0.12209,0.46199,0.28932,0.010586,0.23359
1.5659,0.1711,0.24591,0.37565,0.12229,0.45937,0.29193,0.010249,0.23433
1.5667,0.1711,0.24588,0.37566,0.12249,0.45676,0.29455,0.0099174,0.23507
1.5675,0.1711,0.24585,0.37566,0.1227,0.45414,0.29718,0.009591,0.2358
1.5683,0.1711,0.24582,0.37566,0.1229,0.45151,0.2998,0.0092703,0.23653
1.5691,0.1711,0.24579,0.37566,0.12311,0.44888,0.30244,0.008955,0.23726
1.5699,0.1711,0.24576,0.37566,0.12331,0.44625,0.30507,0.0086453,0.23798
1.5707,0.1711,0.24573,0.37566,0.12352,0.44361,0.30771,0.0083412,0.2387
1.5715,0.1711,0.24569,0.37566,0.12373,0.44097,0.31035,0.0080427,0.23941
1.5723,0.1711,0.24566,0.37566,0.12394,0.43833,0.313,0.0077499,0.24012
1.5731,0.1711,0.24562,0.37566,0.12415,0.43568,0.31565,0.0074628,0.24083
1.5739,0.1711,0.24558,0.37566,0.12436,0.43303,0.3183,0.0071813,0.24153
1.5747,0.1711,0.24554,0.37566,0.12457,0.43038,0.32095,0.0069056,0.24223
1.5755,0.1711,0.24551,0.37566,0.12478,0.42772,0.32361,0.0066356,0.24292
1.5763,0.1711,0.24547,0.37567,0.12499,0.42506,0.32627,0.0063715,0.24361
1.5771,0.1711,0.24543,0.37567,0.12521,0.4224,0.32893,0.0061131,0.2443
1.5779,0.1711,0.24538,0.37567,0.12542,0.41974,0.3316,0.0058606,0.24498
1.5787,0.1711,0.24534,0.37567,0.12564,0.41707,0.33426,0.0056139,0.24566
1.5795,0.1711,0.2453,0.37567,0.12585,0.4144,0.33693,0.0053731,0.24633
1.5804,0.1711,0.24526,0.37567,0.12607,0.41173,0.3396,0.0051382,0.247
1.5812,0.1711,0.24521,0.37567,0.12629,0.40906,0.34228,0.0049093,0.24766
1.582,0.1711,0.24516,0.37567,0.1265,0.40639,0.34495,0.0046863,0.24832
1.5828,0.1711,0.24512,0.37567,0.12672,0.40371,0.34763,0.0044692,0.24898
1.5836,0.1711,0.24507,0.37567,0.12694,0.40103,0.3503,0.0042582,0.24963
1.5844,0.1711,0.24502,0.37567,0.12716,0.39836,0.35298,0.0040532,0.25028
1.5852,0.1711,0.24497,0.37567,0.12739,0.39568,0.35566,0.0038543,0.25092
1.586,0.1711,0.24492,0.37567,0.12761,0.393,0.35834,0.0036614,0.25156
1.5868,0.1711,0.24487,0.37567,0.12783,0.39032,0.36103,0.0034746,0.25219
1.5876,0.1711,0.24482,0.37567,0.12806,0.38763,0.36371,0.003294,0.25282
1.5884,0.1711,0.24477,0.37567,0.12828,0.38495,0.36639,0.0031195,0.25344
1.5892,0.1711,0.24472,0.37567,0.12851,0.38227,0.36907,0.0029511,0.25406
1.59,0.1711,0.24466,0.37567,0.12873,0.37958,0.37176,0.0027889,0.25468
1.5908,0.1711,0.24461,0.37567,0.12896,0.3769,0.37444,0.0026329,0.25529
1.5916,0.1711,0.24455,0.37567,0.12919,0.37422,0.37713,0.0024831,0.25589
1.5924,0.1711,0.2445,0.37567,0.12941,0.37153,0.37981,0.0023396,0.25649
1.5932,0.1711,0.24444,0.37567,0.12964,0.36885,0.38249,0.0022023,0.25709
1.594,0.1711,0.24438,0.37567,0.12987,0.36616,0.38518,0.0020714,0.25768
1.5949,0.1711,0.24432,0.37567,0.1301,0.36348,0.38786,0.0019467,0.25826
1.5957,0.1711,0.24427,0.37567,0.13033,0.3608,0.39054,0.0018283,0.25884
1.5965,0.1711,0.24421,0.37567,0.13057,0.35812,0.39322,0.0017162,0.25942
1.5973,0.1711,0.24414,0.37567,0.1308,0.35544,0.3959,0.0016105,0.25999
1.5981,0.1711,0.24408,0.37567,0.13103,0.35276,0.39858,0.0015112,0.26055
1.5989,0.1711,0.24402,0.37567,0.13127,0.35008,0.40126,0.0014183,0.26111
1.5997,0.1711,0.24396,0.37567,0.1315,0.3474,0.40394,0.0013318,0.26167
1.6005,0.1711,0.24389,0.37567,0.13173,0.34472,0.40661,0.0012517,0.26222
1.6013,0.1711,0.24383,0.37567,0.13197,0.34205,0.40929,0.001178,0.26276
1.6021,0.1711,0.24376,0.37567,0.13221,0.33938,0.41196,0.0011108,0.2633
1.6029,0.1711,0.2437,0.37567,0.13244,0.33671,0.41463,0.00105,0.26384
1.6037,0.1711,0.24363,0.37567,0.13268,0.33404,0.4173,0.00099575,0.26436
1.6045,0.1711,0.24356,0.37567,0.13292,0.33137,0.41996,0.00094799,0.26489
1.6053,0.1711,0.24349,0.37567,0.13316,0.32871,0.42263,0.00090674,0.26541
1.6061,0.1711,0.24342,0.37567,0.1334,0.32604,0.42529,0.00087202,0.26592
1.6069,0.1711,0.24335,0.37566,0.13364,0.32338,0.42794,0.00084384,0.26643
1.6077,0.1711,0.24328,0.37566,0.13388,0.32073,0.4306,0.00082222,0.26693
1.6085,0.1711,0.24321,0.37566,0.13412,0.31807,0.43325,0.00080717,0.26743
1.6093,0.1711,0.24314,0.37566,0.13436,0.31542,0.4359,0.0007987,0.26792
1.6102,0.1711,0.24306,0.37566,0.1346,0.31277,0.43855,0.00079682,0.2684
1.611,0.1711,0.24299,0.37566,0.13484,0.31013,0.44119,0.00080155,0.26888
1.6118,0.1711,0.24291,0.37566,0.13508,0.30749,0.44383,0.00081291,0.26936
1.6126,0.1711,0.24284,0.37566,0.13533,0.30485,0.44647,0.00083089,0.26983
1.6134,0.1711,0.24276,0.37566,0.13557,0.30221,0.4491,0.00085551,0.27029
1.6142,0.1711,0.24268,0.37566,0.13582,0.29958,0.45173,0.00088679,0.27075
1.615,0.1711,0.24261,0.37566,0.13606,0.29695,0.45436,0.00092473,0.2712
1.6158,0.1711,0.24253,0.37566,0.13631,0.29433,0.45698,0.00096935,0.27164
1.6166,0.1711,0.24245,0.37565,0.13655,0.29171,0.4596,0.0010206,0.27208
1.6174,0.1711,0.24237,0.37565,0.1368,0.2891,0.46221,0.0010786,0.27252
1.6182,0.1711,0.24229,0.37565,0.13705,0.28649,0.46482,0.0011433,0.27295
1.619,0.1711,0.24221,0.37565,0.13729,0.28388,0.46742,0.0012147,0.27337
1.6198,0.1711,0.24213,0.37565,0.13754,0.28128,0.47002,0.0012929,0.27379
1.6206,0.1711,0.24204,0.37565,0.13779,0.27868,0.47261,0.0013777,0.2742
1.6214,0.1711,0.24196,0.37565,0.13804,0.27609,0.4752,0.0014693,0.27461
1.6222,0.1711,0.24188,0.37565,0.13829,0.27351,0.47779,0.0015676,0.27501
1.623,0.1711,0.24179,0.37564,0.13854,0.27092,0.48036,0.0016727,0.2754
1.6238,0.1711,0.2417,0.37564,0.13879,0.26835,0.48294,0.0017845,0.27579
1.6247,0.1711,0.24162,0.37564,0.13904,0.26578,0.48551,0.0019031,0.27617
1.6255,0.1711,0.24153,0.37564,0.13929,0.26321,0.48807,0.0020285,0.27654
1.6263,0.1711,0.24144,0.37564,0.13954,0.26065,0.49062,0.0021606,0.27691
1.6271,0.1711,0.24136,0.37564,0.13979,0.2581,0.49317,0.0022996,0.27728
1.6279,0.1711,0.24127,0.37564,0.14004,0.25555,0.49572,0.0024453,0.27764
1.6287,0.1711,0.24118,0.37563,0.14029,0.25301,0.49826,0.0025977,0.27799
1.6295,0.1711,0.24109,0.37563,0.14054,0.25048,0.50079,0.002757,0.27833
1.6303,0.1711,0.241,0.37563,0.1408,0.24795,0.50331,0.0029231,0.27867
1.6311,0.1711,0.2409,0.37563,0.14105,0.24543,0.50583,0.003096,0.27901
1.6319,0.1711,0.24081,0.37563,0.1413,0.24291,0.50834,0.0032757,0.27933
1.6327,0.1711,0.24072,0.37563,0.14156,0.2404,0.51085,0.0034621,0.27965
1.6335,0.1711,0.24063,0.37562,0.14181,0.2379,0.51335,0.0036554,0.27997
1.6343,0.1711,0.24053,0.37562,0.14207,0.23541,0.51584,0.0038555,0.28028
1.6351,0.1711,0.24044,0.37562,0.14232,0.23292,0.51832,0.0040624,0.28058
1.6359,0.1711,0.24034,0.37562,0.14258,0.23044,0.5208,0.0042762,0.28087
1.6367,0.1711,0.24025,0.37562,0.14283,0.22797,0.52327,0.0044967,0.28116
1.6375,0.1711,0.24015,0.37561,0.14309,0.2255,0.52573,0.004724,0.28145
1.6383,0.1711,0.24005,0.37561,0.14334,0.22304,0.52818,0.0049582,0.28173
1.6392,0.1711,0.23995,0.37561,0.1436,0.22059,0.53063,0.0051992,0.282
1.64,0.1711,0.23986,0.37561,0.14385,0.21815,0.53307,0.0054469,0.28226
1.6408,0.1711,0.23976,0.37561,0.14411,0.21572,0.5355,0.0057015,0.28252
1.6416,0.1711,0.23966,0.3756,0.14437,0.21329,0.53792,0.0059629,0.28277
1.6424,0.1711,0.23956,0.3756,0.14462,0.21087,0.54033,0.0062311,0.28302
1.6432,0.1711,0.23946,0.3756,0.14488,0.20847,0.54274,0.0065061,0.28325
1.644,0.1711,0.23935,0.3756,0.14514,0.20607,0.54513,0.006788,0.28349
1.6448,0.1711,0.23925,0.3756,0.14539,0.20367,0.54752,0.0070766,0.28371
1.6456,0.1711,0.23915,0.37559,0.14565,0.20129,0.5499,0.007372,0.28393
1.6464,0.1711,0.23905,0.37559,0.14591,0.19892,0.55227,0.0076742,0.28415
1.6472,0.1711,0.23894,0.37559,0.14617,0.19655,0.55463,0.0079832,0.28435
1.648,0.1711,0.23884,0.37559,0.14643,0.19419,0.55698,0.008299,0.28455
1.6488,0.1711,0.23873,0.37558,0.14668,0.19185,0.55932,0.0086215,0.28475
1.6496,0.1711,0.23863,0.37558,0.14694,0.18951,0.56165,0.0089508,0.28493
1.6504,0.1711,0.23852,0.37558,0.1472,0.18718,0.56398,0.0092869,0.28511
1.6512,0.1711,0.23842,0.37558,0.14746,0.18486,0.56629,0.0096298,0.28529
1.652,0.1711,0.23831,0.37558,0.14772,0.18256,0.56859,0.0099794,0.28546
1.6528,0.1711,0.2382,0.37557,0.14798,0.18026,0.57089,0.010336,0.28562
1.6537,0.1711,0.23809,0.37557,0.14824,0.17797,0.57317,0.010699,0.28577
1.6545,0.1711,0.23798,0.37557,0.14849,0.17569,0.57545,0.011069,0.28592
1.6553,0.1711,0.23787,0.37557,0.14875,0.17342,0.57771,0.011445,0.28606
1.6561,0.1711,0.23776,0.37556,0.14901,0.17116,0.57996,0.011829,0.2862
1.6569,0.1711,0.23765,0.37556,0.14927,0.16892,0.5822,0.012219,0.28633
1.6577,0.1711,0.23754,0.37556,0.14953,0.16668,0.58444,0.012615,0.28645
1.6585,0.1711,0.23743,0.37555,0.14979,0.16445,0.58666,0.013019,0.28656
1.6593,0.1711,0.23732,0.37555,0.15005,0.16224,0.58887,0.013429,0.28667
1.6601,0.1711,0.23721,0.37555,0.15031,0.16003,0.59107,0.013845,0.28677
1.6609,0.1711,0.2371,0.37555,0.15057,0.15784,0.59325,0.014269,0.28687
1.6617,0.1711,0.23698,0.37554,0.15083,0.15566,0.59543,0.014699,0.28696
1.6625,0.1711,0.23687,0.37554,0.15109,0.15348,0.5976,0.015136,0.28704
1.6633,0.1711,0.23675,0.37554,0.15135,0.15132,0.59975,0.015579,0.28711
1.6641,0.1711,0.23664,0.37553,0.15161,0.14918,0.60189,0.016029,0.28718
1.6649,0.1711,0.23652,0.37553,0.15186,0.14704,0.60402,0.016485,0.28724
1.6657,0.1711,0.23641,0.37553,0.15212,0.14491,0.60614,0.016949,0.2873
1.6665,0.1711,0.23629,0.37553,0.15238,0.1428,0.60825,0.017418,0.28735
1.6673,0.1711,0.23618,0.37552,0.15264,0.1407,0.61035,0.017895,0.28739
1.6681,0.1711,0.23606,0.37552,0.1529,0.13861,0.61243,0.018377,0.28743
1.669,0.1711,0.23594,0.37552,0.15316,0.13653,0.6145,0.018867,0.28745
1.6698,0.1711,0.23582,0.37551,0.15342,0.13447,0.61656,0.019363,0.28748
1.6706,0.1711,0.23571,0.37551,0.15368,0.13241,0.61861,0.019865,0.28749
1.6714,0.1711,0.23559,0.37551,0.15394,0.13037,0.62064,0.020374,0.2875
1.6722,0.1711,0.23547,0.3755,0.1542,0.12835,0.62266,0.020889,0.2875
1.673,0.1711,0.23535,0.3755,0.15445,0.12633,0.62467,0.021411,0.2875
1.6738,0.1711,0.23523,0.3755,0.15471,0.12433,0.62667,0.021939,0.28749
1.6746,0.1711,0.23511,0.3755,0.15497,0.12234,0.62865,0.022474,0.28747
1.6754,0.1711,0.23499,0.37549,0.15523,0.12036,0.63062,0.023015,0.28744
1.6762,0.1711,0.23487,0.37549,0.15549,0.1184,0.63258,0.023563,0.28741
1.677,0.1711,0.23474,0.37549,0.15574,0.11645,0.63452,0.024117,0.28737
1.6778,0.1711,0.23462,0.37548,0.156,0.11451,0.63646,0.024677,0.28733
1.6786,0.1711,0.2345,0.37548,0.15626,0.11258,0.63837,0.025243,0.28728
1.6794,0.1711,0.23438,0.37548,0.15652,0.11067,0.64028,0.025816,0.28722
1.6802,0.1711,0.23426,0.37547,0.15677,0.10878,0.64217,0.026395,0.28715
1.681,0.1711,0.23413,0.37547,0.15703,0.10689,0.64404,0.026981,0.28708
1.6818,0.1711,0.23401,0.37546,0.15729,0.10502,0.64591,0.027573,0.287
1.6826,0.1711,0.23388,0.37546,0.15754,0.10317,0.64775,0.028171,0.28692
1.6835,0.1711,0.23376,0.37546,0.1578,0.10133,0.64959,0.028775,0.28683
1.6843,0.1711,0.23363,0.37545,0.15806,0.099498,0.65141,0.029385,0.28673
1.6851,0.1711,0.23351,0.37545,0.15831,0.097684,0.65322,0.030002,0.28662
1.6859,0.1711,0.23338,0.37545,0.15857,0.095885,0.65501,0.030624,0.28651
1.6867,0.1711,0.23326,0.37544,0.15882,0.094099,0.65679,0.031253,0.28639
1.6875,0.1711,0.23313,0.37544,0.15908,0.092328,0.65855,0.031888,0.28627
1.6883,0.1711,0.23301,0.37544,0.15933,0.090572,0.6603,0.032529,0.28614
1.6891,0.1711,0.23288,0.37543,0.15959,0.08883,0.66204,0.033176,0.286
1.6899,0.1711,0.23275,0.37543,0.15984,0.087103,0.66376,0.03383,0.28586
1.6907,0.1711,0.23262,0.37543,0.1601,0.085391,0.66546,0.034489,0.2857
1.6915,0.1711,0.2325,0.37542,0.16035,0.083693,0.66715,0.035154,0.28555
1.6923,0.1711,0.23237,0.37542,0.1606,0.08201,0.66883,0.035825,0.28538
1.6931,0.1711,0.23224,0.37541,0.16086,0.080343,0.67049,0.036502,0.28521
1.6939,0.1711,0.23211,0.37541,0.16111,0.07869,0.67213,0.037185,0.28503
1.6947,0.1711,0.23198,0.37541,0.16136,0.077052,0.67376,0.037874,0.28485
1.6955,0.1711,0.23185,0.3754,0.16161,0.07543,0.67537,0.038569,0.28466
1.6963,0.1711,0.23173,0.3754,0.16187,0.073824,0.67697,0.039269,0.28446
1.6971,0.1711,0.2316,0.37539,0.16212,0.072232,0.67856,0.039976,0.28426
1.698,0.1711,0.23147,0.37539,0.16237,0.070656,0.68013,0.040688,0.28405
1.6988,0.1711,0.23134,0.37539,0.16262,0.069096,0.68168,0.041406,0.28383
1.6996,0.1711,0.23121,0.37538,0.16287,0.067551,0.68321,0.04213,0.28361
1.7004,0.1711,0.23108,0.37538,0.16312,0.066023,0.68474,0.042859,0.28338
1.7012,0.1711,0.23094,0.37538,0.16337,0.06451,0.68624,0.043594,0.28314
1.702,0.1711,0.23081,0.37537,0.16362,0.063012,0.68773,0.044335,0.2829
1.7028,0.1711,0.23068,0.37537,0.16387,0.061531,0.6892,0.045081,0.28265
1.7036,0.1711,0.23055,0.37536,0.16411,0.060066,0.69066,0.045833,0.28239
1.7044,0.1711,0.23042,0.37536,0.16436,0.058617,0.6921,0.04659,0.28213
1.7052,0.1711,0.23029,0.37536,0.16461,0.057184,0.69353,0.047353,0.28186
1.706,0.1711,0.23016,0.37535,0.16486,0.055768,0.69493,0.048122,0.28159
1.7068,0.1711,0.23002,0.37535,0.1651,0.054368,0.69633,0.048896,0.28131
1.7076,0.1711,0.22989,0.37534,0.16535,0.052984,0.6977,0.049675,0.28102
1.7084,0.1711,0.22976,0.37534,0.16559,0.051617,0.69906,0.05046,0.28073
1.7092,0.1711,0.22963,0.37533,0.16584,0.050266,0.7004,0.05125,0.28043
1.71,0.1711,0.22949,0.37533,0.16608,0.048932,0.70173,0.052045,0.28012
1.7108,0.1711,0.22936,0.37533,0.16633,0.047615,0.70304,0.052846,0.27981
1.7116,0.1711,0.22923,0.37532,0.16657,0.046315,0.70433,0.053652,0.27949
1.7125,0.1711,0.22909,0.37532,0.16681,0.045031,0.7056,0.054464,0.27916
1.7133,0.1711,0.22896,0.37531,0.16706,0.043764,0.70686,0.05528,0.27883
1.7141,0.1711,0.22883,0.37531,0.1673,0.042514,0.7081,0.056102,0.27849
1.7149,0.1711,0.22869,0.3753,0.16754,0.041282,0.70933,0.056929,0.27815
1.7157,0.1711,0.22856,0.3753,0.16778,0.040066,0.71054,0.057761,0.2778
1.7165,0.1711,0.22843,0.3753,0.16802,0.038867,0.71173,0.058598,0.27744
1.7173,0.1711,0.22829,0.37529,0.16826,0.037686,0.7129,0.05944,0.27708
1.7181,0.1711,0.22816,0.37529,0.1685,0.036522,0.71405,0.060287,0.27671
1.7189,0.1711,0.22802,0.37528,0.16874,0.035375,0.71519,0.061139,0.27634
1.7197,0.1711,0.22789,0.37528,0.16898,0.034246,0.71631,0.061996,0.27595
1.7205,0.1711,0.22775,0.37527,0.16921,0.033134,0.71742,0.062857,0.27557
1.7213,0.1711,0.22762,0.37527,0.16945,0.03204,0.7185,0.063724,0.27517
1.7221,0.1711,0.22749,0.37527,0.16969,0.030963,0.71957,0.064596,0.27478
1.7229,0.1711,0.22735,0.37526,0.16992,0.029904,0.72062,0.065472,0.27437
1.7237,0.1711,0.22722,0.37526,0.17016,0.028863,0.72165,0.066353,0.27396
1.7245,0.1711,0.22708,0.37525,0.17039,0.027839,0.72267,0.067239,0.27354
1.7253,0.1711,0.22695,0.37525,0.17062,0.026833,0.72366,0.068129,0.27312
1.7261,0.1711,0.22681,0.37524,0.17086,0.025845,0.72464,0.069024,0.27269
1.7269,0.1711,0.22668,0.37524,0.17109,0.024875,0.7256,0.069924,0.27226
1.7278,0.1711,0.22654,0.37523,0.17132,0.023922,0.72655,0.070828,0.27182
1.7286,0.1711,0.22641,0.37523,0.17155,0.022988,0.72747,0.071737,0.27137
1.7294,0.1711,0.22627,0.37523,0.17178,0.022072,0.72838,0.07265,0.27092
1.7302,0.1711,0.22614,0.37522,0.17201,0.021174,0.72927,0.073567,0.27046
1.731,0.1711,0.226,0.37522,0.17224,0.020294,0.73014,0.074489,0.27
1.7318,0.1711,0.22587,0.37521,0.17247,0.019432,0.73099,0.075416,0.26953
1.7326,0.1711,0.22573,0.37521,0.1727,0.018588,0.73183,0.076346,0.26905
1.7334,0.1711,0.2256,0.3752,0.17293,0.017763,0.73264,0.077281,0.26857
1.7342,0.1711,0.22546,0.3752,0.17315,0.016956,0.73344,0.07822,0.26808
1.735,0.1711,0.22533,0.37519,0.17338,0.016167,0.73422,0.079164,0.26759
1.7358,0.1711,0.22519,0.37519,0.1736,0.015396,0.73498,0.080111,0.26709
1.7366,0.1711,0.22506,0.37518,0.17383,0.014645,0.73572,0.081063,0.26659
1.7374,0.1711,0.22492,0.37518,0.17405,0.013911,0.73645,0.082019,0.26608
1.7382,0.1711,0.22479,0.37518,0.17427,0.013196,0.73715,0.082978,0.26557
1.739,0.1711,0.22465,0.37517,0.1745,0.0125,0.73784,0.083942,0.26505
1.7398,0.1711,0.22452,0.37517,0.17472,0.011822,0.73851,0.08491,0.26452
1.7406,0.1711,0.22438,0.37516,0.17494,0.011162,0.73916,0.085881,0.26399
1.7414,0.1711,0.22425,0.37516,0.17516,0.010522,0.73979,0.086857,0.26346
1.7423,0.1711,0.22411,0.37515,0.17538,0.0098997,0.7404,0.087836,0.26292
1.7431,0.1711,0.22398,0.37515,0.17559,0.0092964,0.741,0.088819,0.26237
1.7439,0.1711,0.22384,0.37514,0.17581,0.0087119,0.74157,0.089806,0.26182
1.7447,0.1711,0.22371,0.37514,0.17603,0.0081461,0.74213,0.090796,0.26126
1.7455,0.1711,0.22358,0.37513,0.17624,0.0075991,0.74267,0.09179,0.2607
1.7463,0.1711,0.22344,0.37513,0.17646,0.0070709,0.74319,0.092787,0.26013
1.7471,0.1711,0.22331,0.37512,0.17667,0.0065616,0.74369,0.093789,0.25956
1.7479,0.1711,0.22317,0.37512,0.17689,0.0060711,0.74417,0.094793,0.25898
1.7487,0.1711,0.22304,0.37511,0.1771,0.0055996,0.74463,0.095801,0.2584
1.7495,0.1711,0.22291,0.37511,0.17731,0.005147,0.74507,0.096813,0.25781
1.7503,0.1711,0.22277,0.3751,0.17752,0.0047133,0.7455,0.097827,0.25722
1.7511,0.1711,0.22264,0.3751,0.17773,0.0042986,0.7459,0.098846,0.25662
1.7519,0.1711,0.22251,0.3751,0.17794,0.0039028,0.74629,0.099867,0.25601
1.7527,0.1711,0.22237,0.37509,0.17815,0.0035261,0.74666,0.10089,0.25541
1.7535,0.1711,0.22224,0.37509,0.17836,0.0031684,0.747,0.10192,0.25479
1.7543,0.1711,0.22211,0.37508,0.17856,0.0028298,0.74733,0.10295,0.25418
1.7551,0.1711,0.22197,0.37508,0.17877,0.0025102,0.74764,0.10398,0.25355
1.7559,0.1711,0.22184,0.37507,0.17897,0.0022097,0.74793,0.10502,0.25293
1.7568,0.1711,0.22171,0.37507,0.17918,0.0019283,0.74821,0.10606,0.25229
1.7576,0.1711,0.22158,0.37506,0.17938,0.0016661,0.74846,0.1071,0.25166
1.7584,0.1711,0.22144,0.37506,0.17958,0.0014229,0.74869,0.10815,0.25102
1.7592,0.1711,0.22131,0.37505,0.17978,0.0011989,0.74891,0.1092,0.25037
1.76,0.1711,0.22118,0.37505,0.17998,0.00099401,0.7491,0.11025,0.24972
1.7608,0.1711,0.22105,0.37504,0.18018,0.0008083,0.74928,0.1113,0.24906
1.7616,0.1711,0.22092,0.37504,0.18038,0.00064176,0.74943,0.11236,0.2484
1.7624,0.1711,0.22079,0.37503,0.18058,0.00049439,0.74957,0.11342,0.24774
1.7632,0.1711,0.22066,0.37503,0.18078,0.00036621,0.74969,0.11448,0.24707
1.764,0.1711,0.22053,0.37502,0.18097,0.00025722,0.74979,0.11555,0.2464
1.7648,0.1711,0.2204,0.37502,0.18117,0.00016742,0.74987,0.11661,0.24572
1.7656,0.1711,0.22027,0.37501,0.18136,9.6831e-05,0.74993,0.11768,0.24504
1.7664,0.1711,0.22014,0.37501,0.18155,4.5444e-05,0.74997,0.11876,0.24435
1.7672,0.1711,0.22001,0.375,0.18175,1.3265e-05,0.75,0.11983,0.24366
1.768,0.1711,0.21988,0.375,0.18194,2.9471e-07,0.75,0.12091,0.24297
1.7688,0.1711,0.21975,0.37499,0.18213,6.5348e-06,0.74998,0.12199,0.24227
1.7696,0.1711,0.21962,0.37499,0.18232,3.1985e-05,0.74995,0.12307,0.24157
1.7704,0.1711,0.21949,0.37499,0.1825,7.6643e-05,0.74989,0.12415,0.24086
1.7713,0.1711,0.21936,0.37498,0.18269,0.00014051,0.74982,0.12523,0.24015
1.7721,0.1711,0.21923,0.37498,0.18288,0.00022357,0.74973,0.12632,0.23943
1.7729,0.1711,0.21911,0.37497,0.18306,0.00032584,0.74962,0.12741,0.23871
1.7737,0.1711,0.21898,0.37497,0.18325,0.0004473,0.74948,0.1285,0.23799
1.7745,0.1711,0.21885,0.37496,0.18343,0.00058795,0.74933,0.1296,0.23727
1.7753,0.1711,0.21873,0.37496,0.18361,0.00074777,0.74917,0.13069,0.23653
1.7761,0.1711,0.2186,0.37495,0.18379,0.00092677,0.74898,0.13179,0.2358
1.7769,0.1711,0.21847,0.37495,0.18397,0.0011249,0.74877,0.13288,0.23506
1.7777,0.1711,0.21835,0.37494,0.18415,0.0013422,0.74854,0.13398,0.23432
1.7785,0.1711,0.21822,0.37494,0.18433,0.0015787,0.7483,0.13509,0.23358
1.7793,0.1711,0.2181,0.37493,0.18451,0.0018343,0.74803,0.13619,0.23283
1.7801,0.1711,0.21797,0.37493,0.18468,0.002109,0.74775,0.13729,0.23207
1.7809,0.1711,0.21785,0.37492,0.18486,0.0024028,0.74744,0.1384,0.23132
1.7817,0.1711,0.21772,0.37492,0.18503,0.0027157,0.74712,0.13951,0.23056
1.7825,0.1711,0.2176,0.37491,0.18521,0.0030476,0.74678,0.14062,0.22979
1.7833,0.1711,0.21748,0.37491,0.18538,0.0033986,0.74642,0.14173,0.22903
1.7841,0.1711,0.21735,0.3749,0.18555,0.0037687,0.74604,0.14284,0.22826
1.7849,0.1711,0.21723,0.3749,0.18572,0.0041578,0.74564,0.14395,0.22749
1.7857,0.1711,0.21711,0.37489,0.18589,0.0045658,0.74522,0.14507,0.22671
1.7866,0.1711,0.21699,0.37489,0.18605,0.0049929,0.74479,0.14618,0.22593
1.7874,0.1711,0.21686,0.37488,0.18622,0.0054389,0.74433,0.1473,0.22515
1.7882,0.1711,0.21674,0.37488,0.18639,0.0059038,0.74386,0.14841,0.22436
1.789,0.1711,0.21662,0.37488,0.18655,0.0063876,0.74336,0.14953,0.22357
1.7898,0.1711,0.2165,0.37487,0.18671,0.0068903,0.74285,0.15065,0.22278
1.7906,0.1711,0.21638,0.37487,0.18688,0.0074119,0.74232,0.15177,0.22199
1.7914,0.1711,0.21626,0.37486,0.18704,0.0079523,0.74177,0.15289,0.22119
1.7922,0.1711,0.21614,0.37486,0.1872,0.0085115,0.7412,0.15401,0.22039
1.793,0.1711,0.21602,0.37485,0.18736,0.0090895,0.74061,0.15513,0.21958
1.7938,0.1711,0.21591,0.37485,0.18751,0.0096862,0.74001,0.15625,0.21878
1.7946,0.1711,0.21579,0.37484,0.18767,0.010302,0.73938,0.15738,0.21797
1.7954,0.1711,0.21567,0.37484,0.18783,0.010936,0.73874,0.1585,0.21716
1.7962,0.1711,0.21555,0.37483,0.18798,0.011589,0.73808,0.15962,0.21634
1.797,0.1711,0.21544,0.37483,0.18814,0.01226,0.7374,0.16075,0.21552
1.7978,0.1711,0.21532,0.37482,0.18829,0.01295,0.7367,0.16187,0.21471
1.7986,0.1711,0.2152,0.37482,0.18844,0.013658,0.73598,0.163,0.21388
1.7994,0.1711,0.21509,0.37481,0.18859,0.014385,0.73524,0.16412,0.21306
1.8002,0.1711,0.21498,0.37481,0.18874,0.015131,0.73449,0.16524,0.21223
1.8011,0.1711,0.21486,0.37481,0.18889,0.015895,0.73372,0.16637,0.2114
1.8019,0.1711,0.21475,0.3748,0.18903,0.016677,0.73292,0.16749,0.21057
1.8027,0.1711,0.21463,0.3748,0.18918,0.017478,0.73211,0.16862,0.20974
1.8035,0.1711,0.21452,0.37479,0.18932,0.018297,0.73129,0.16974,0.2089
1.8043,0.1711,0.21441,0.37479,0.18947,0.019134,0.73044,0.17087,0.20806
1.8051,0.1711,0.2143,0.37478,0.18961,0.01999,0.72958,0.17199,0.20722
1.8059,0.1711,0.21419,0.37478,0.18975,0.020863,0.72869,0.17312,0.20638
1.8067,0.1711,0.21407,0.37477,0.18989,0.021755,0.72779,0.17424,0.20554
1.8075,0.1711,0.21396,0.37477,0.19003,0.022665,0.72687,0.17537,0.20469
1.8083,0.1711,0.21385,0.37476,0.19017,0.023593,0.72594,0.17649,0.20384
1.8091,0.1711,0.21374,0.37476,0.1903,0.024539,0.72498,0.17761,0.20299
1.8099,0.1711,0.21364,0.37476,0.19044,0.025503,0.72401,0.17873,0.20214
1.8107,0.1711,0.21353,0.37475,0.19057,0.026485,0.72302,0.17986,0.20129
1.8115,0.1711,0.21342,0.37475,0.1907,0.027485,0.72201,0.18098,0.20043
1.8123,0.1711,0.21331,0.37474,0.19084,0.028502,0.72098,0.1821,0.19958
1.8131,0.1711,0.21321,0.37474,0.19097,0.029537,0.71994,0.18322,0.19872
1.8139,0.1711,0.2131,0.37473,0.1911,0.03059,0.71888,0.18434,0.19786
1.8147,0.1711,0.21299,0.37473,0.19122,0.031661,0.7178,0.18545,0.197
1.8156,0.1711,0.21289,0.37472,0.19135,0.032749,0.7167,0.18657,0.19613
1.8164,0.1711,0.21279,0.37472,0.19148,0.033855,0.71559,0.18769,0.19527
1.8172,0.1711,0.21268,0.37472,0.1916,0.034978,0.71445,0.1888,0.1944
1.818,0.1711,0.21258,0.37471,0.19173,0.036118,0.7133,0.18992,0.19354
1.8188,0.1711,0.21248,0.37471,0.19185,0.037276,0.71214,0.19103,0.19267
1.8196,0.1711,0.21237,0.3747,0.19197,0.038452,0.71095,0.19214,0.1918
1.8204,0.1711,0.21227,0.3747,0.19209,0.039644,0.70975,0.19325,0.19093
1.8212,0.1711,0.21217,0.37469,0.19221,0.040854,0.70853,0.19436,0.19006
1.822,0.1711,0.21207,0.37469,0.19233,0.042081,0.7073,0.19547,0.18919
1.8228,0.1711,0.21197,0.37469,0.19244,0.043324,0.70605,0.19657,0.18831
1.8236,0.1711,0.21187,0.37468,0.19256,0.044585,0.70478,0.19768,0.18744
1.8244,0.1711,0.21177,0.37468,0.19267,0.045863,0.70349,0.19878,0.18656
1.8252,0.1711,0.21167,0.37467,0.19278,0.047158,0.70219,0.19988,0.18569
1.826,0.1711,0.21158,0.37467,0.1929,0.048469,0.70087,0.20098,0.18481
1.8268,0.1711,0.21148,0.37466,0.19301,0.049797,0.69953,0.20208,0.18393
1.8276,0.1711,0.21138,0.37466,0.19312,0.051142,0.69818,0.20318,0.18306
1.8284,0.1711,0.21129,0.37466,0.19322,0.052503,0.69681,0.20427,0.18218
1.8292,0.1711,0.21119,0.37465,0.19333,0.053881,0.69542,0.20536,0.1813
1.8301,0.1711,0.2111,0.37465,0.19344,0.055276,0.69402,0.20646,0.18042
1.8309,0.1711,0.21101,0.37464,0.19354,0.056686,0.6926,0.20754,0.17954
1.8317,0.1711,0.21091,0.37464,0.19364,0.058113,0.69117,0.20863,0.17866
1.8325,0.1711,0.21082,0.37464,0.19375,0.059557,0.68972,0.20972,0.17778
1.8333,0.1711,0.21073,0.37463,0.19385,0.061016,0.68825,0.2108,0.1769
1.8341,0.1711,0.21064,0.37463,0.19395,0.062492,0.68676,0.21188,0.17602
1.8349,0.1711,0.21055,0.37462,0.19405,0.063983,0.68527,0.21296,0.17514
1.8357,0.1711,0.21046,0.37462,0.19414,0.065491,0.68375,0.21403,0.17425
1.8365,0.1711,0.21037,0.37462,0.19424,0.067014,0.68222,0.21511,0.17337
1.8373,0.1711,0.21028,0.37461,0.19433,0.068553,0.68067,0.21618,0.17249
1.8381,0.1711,0.21019,0.37461,0.19443,0.070108,0.67911,0.21725,0.17161
1.8389,0.1711,0.21011,0.3746,0.19452,0.071678,0.67753,0.21831,0.17073
1.8397,0.1711,0.21002,0.3746,0.19461,0.073264,0.67594,0.21938,0.16985
1.8405,0.1711,0.20993,0.3746,0.1947,0.074866,0.67433,0.22044,0.16897
1.8413,0.1711,0.20985,0.37459,0.19479,0.076482,0.6727,0.22149,0.16809
1.8421,0.1711,0.20977,0.37459,0.19488,0.078115,0.67106,0.22255,0.16721
1.8429,0.1711,0.20968,0.37459,0.19496,0.079762,0.66941,0.2236,0.16633
1.8437,0.1711,0.2096,0.37458,0.19505,0.081424,0.66774,0.22465,0.16545
1.8445,0.1711,0.20952,0.37458,0.19513,0.083102,0.66605,0.2257,0.16457
1.8454,0.1711,0.20944,0.37457,0.19522,0.084794,0.66435,0.22674,0.16369
1.8462,0.1711,0.20935,0.37457,0.1953,0.086501,0.66264,0.22778,0.16281
1.847,0.1711,0.20927,0.37457,0.19538,0.088223,0.66091,0.22882,0.16194
1.8478,0.1711,0.2092,0.37456,0.19546,0.08996,0.65917,0.22985,0.16106
1.8486,0.1711,0.20912,0.37456,0.19554,0.091711,0.65741,0.23089,0.16019
1.8494,0.1711,0.20904,0.37456,0.19561,0.093477,0.65563,0.23191,0.15931
1.8502,0.1711,0.20896,0.37455,0.19569,0.095258,0.65385,0.23294,0.15844
1.851,0.1711,0.20889,0.37455,0.19576,0.097052,0.65205,0.23396,0.15757
1.8518,0.1711,0.20881,0.37455,0.19584,0.098861,0.65023,0.23498,0.15669
1.8526,0.1711,0.20874,0.37454,0.19591,0.10068,0.6484,0.23599,0.15582
1.8534,0.1711,0.20866,0.37454,0.19598,0.10252,0.64656,0.237,0.15495
1.8542,0.1711,0.20859,0.37453,0.19605,0.10437,0.6447,0.23801,0.15409
1.855,0.1711,0.20851,0.37453,0.19612,0.10624,0.64283,0.23901,0.15322
1.8558,0.1711,0.20844,0.37453,0.19618,0.10812,0.64094,0.24001,0.15235
1.8566,0.1711,0.20837,0.37452,0.19625,0.11001,0.63904,0.24101,0.15149
1.8574,0.1711,0.2083,0.37452,0.19631,0.11191,0.63713,0.242,0.15063
1.8582,0.1711,0.20823,0.37452,0.19638,0.11383,0.6352,0.24299,0.14976
1.859,0.1711,0.20816,0.37451,0.19644,0.11577,0.63326,0.24398,0.1489
1.8599,0.1711,0.20809,0.37451,0.1965,0.11771,0.63131,0.24496,0.14805
1.8607,0.1711,0.20803,0.37451,0.19656,0.11967,0.62934,0.24593,0.14719
1.8615,0.1711,0.20796,0.3745,0.19662,0.12164,0.62737,0.24691,0.14633
1.8623,0.1711,0.20789,0.3745,0.19668,0.12363,0.62537,0.24787,0.14548
1.8631,0.1711,0.20783,0.3745,0.19673,0.12563,0.62337,0.24884,0.14463
1.8639,0.1711,0.20777,0.37449,0.19679,0.12764,0.62135,0.2498,0.14378
1.8647,0.1711,0.2077,0.37449,0.19684,0.12966,0.61932,0.25075,0.14293
1.8655,0.1711,0.20764,0.37449,0.1969,0.1317,0.61728,0.25171,0.14208
1.8663,0.1711,0.20758,0.37449,0.19695,0.13375,0.61523,0.25265,0.14124
1.8671,0.1711,0.20752,0.37448,0.197,0.13581,0.61316,0.2536,0.1404
1.8679,0.1711,0.20746,0.37448,0.19705,0.13788,0.61108,0.25454,0.13956
1.8687,0.1711,0.2074,0.37448,0.19709,0.13997,0.60899,0.25547,0.13872
1.8695,0.1711,0.20734,0.37447,0.19714,0.14206,0.60688,0.2564,0.13788
1.8703,0.1711,0.20728,0.37447,0.19719,0.14417,0.60477,0.25732,0.13705
1.8711,0.1711,0.20722,0.37447,0.19723,0.14629,0.60264,0.25824,0.13622
1.8719,0.1711,0.20717,0.37446,0.19728,0.14843,0.6005,0.25916,0.13539
1.8727,0.1711,0.20711,0.37446,0.19732,0.15057,0.59835,0.26007,0.13456
1.8735,0.1711,0.20706,0.37446,0.19736,0.15273,0.59619,0.26098,0.13374
1.8744,0.1711,0.207,0.37446,0.1974,0.15489,0.59402,0.26188,0.13292
1.8752,0.1711,0.20695,0.37445,0.19744,0.15707,0.59183,0.26277,0.1321
1.876,0.1711,0.2069,0.37445,0.19747,0.15926,0.58964,0.26366,0.13128
1.8768,0.1711,0.20685,0.37445,0.19751,0.16146,0.58743,0.26455,0.13047
1.8776,0.1711,0.20679,0.37445,0.19755,0.16368,0.58521,0.26543,0.12966
1.8784,0.1711,0.20674,0.37444,0.19758,0.1659,0.58299,0.26631,0.12885
1.8792,0.1711,0.2067,0.37444,0.19761,0.16813,0.58075,0.26718,0.12805
1.88,0.1711,0.20665,0.37444,0.19764,0.17038,0.5785,0.26804,0.12724
1.8808,0.1711,0.2066,0.37443,0.19768,0.17263,0.57624,0.26891,0.12645
1.8816,0.1711,0.20655,0.37443,0.1977,0.17489,0.57397,0.26976,0.12565
1.8824,0.1711,0.20651,0.37443,0.19773,0.17717,0.57169,0.27061,0.12486
1.8832,0.1711,0.20646,0.37443,0.19776,0.17945,0.5694,0.27145,0.12407
1.884,0.1711,0.20642,0.37442,0.19779,0.18175,0.5671,0.27229,0.12328
1.8848,0.1711,0.20638,0.37442,0.19781,0.18405,0.56479,0.27313,0.12249
1.8856,0.1711,0.20633,0.37442,0.19783,0.18637,0.56247,0.27396,0.12171
1.8864,0.1711,0.20629,0.37442,0.19786,0.18869,0.56014,0.27478,0.12094
1.8872,0.1711,0.20625,0.37441,0.19788,0.19103,0.5578,0.27559,0.12016
1.888,0.1711,0.20621,0.37441,0.1979,0.19337,0.55545,0.27641,0.11939
1.8889,0.1711,0.20617,0.37441,0.19792,0.19572,0.5531,0.27721,0.11863
1.8897,0.1711,0.20614,0.37441,0.19794,0.19809,0.55073,0.27801,0.11786
1.8905,0.1711,0.2061,0.37441,0.19795,0.20046,0.54835,0.27881,0.1171
1.8913,0.1711,0.20606,0.3744,0.19797,0.20284,0.54597,0.27959,0.11635
1.8921,0.1711,0.20603,0.3744,0.19798,0.20523,0.54358,0.28038,0.11559
1.8929,0.1711,0.20599,0.3744,0.198,0.20762,0.54117,0.28115,0.11484
1.8937,0.1711,0.20596,0.3744,0.19801,0.21003,0.53876,0.28192,0.1141
1.8945,0.1711,0.20593,0.37439,0.19802,0.21244,0.53635,0.28269,0.11336
1.8953,0.1711,0.20589,0.37439,0.19803,0.21487,0.53392,0.28345,0.11262
1.8961,0.1711,0.20586,0.37439,0.19804,0.2173,0.53148,0.2842,0.11189
1.8969,0.1711,0.20583,0.37439,0.19805,0.21974,0.52904,0.28494,0.11116
1.8977,0.1711,0.2058,0.37439,0.19806,0.22218,0.52659,0.28568,0.11043
1.8985,0.1711,0.20577,0.37438,0.19806,0.22464,0.52413,0.28642,0.10971
1.8993,0.1711,0.20575,0.37438,0.19807,0.2271,0.52166,0.28715,0.10899
1.9001,0.1711,0.20572,0.37438,0.19807,0.22957,0.51919,0.28787,0.10828
1.9009,0.1711,0.20569,0.37438,0.19808,0.23205,0.51671,0.28858,0.10757
1.9017,0.1711,0.20567,0.37438,0.19808,0.23453,0.51422,0.28929,0.10686
1.9025,0.1711,0.20564,0.37438,0.19808,0.23703,0.51172,0.28999,0.10616
1.9033,0.1711,0.20562,0.37437,0.19808,0.23953,0.50922,0.29069,0.10547
1.9042,0.1711,0.2056,0.37437,0.19808,0.24203,0.50671,0.29138,0.10478
1.905,0.1711,0.20558,0.37437,0.19807,0.24455,0.5042,0.29206,0.10409
1.9058,0.1711,0.20556,0.37437,0.19807,0.24707,0.50167,0.29274,0.10341
1.9066,0.1711,0.20554,0.37437,0.19807,0.24959,0.49914,0.29341,0.10273
1.9074,0.1711,0.20552,0.37437,0.19806,0.25212,0.49661,0.29407,0.10205
1.9082,0.1711,0.2055,0.37436,0.19805,0.25466,0.49407,0.29473,0.10138
1.909,0.1711,0.20548,0.37436,0.19805,0.25721,0.49152,0.29537,0.10072
1.9098,0.1711,0.20547,0.37436,0.19804,0.25976,0.48896,0.29602,0.10006
1.9106,0.1711,0.20545,0.37436,0.19803,0.26232,0.4864,0.29665,0.099405
1.9114,0.1711,0.20544,0.37436,0.19802,0.26488,0.48384,0.29728,0.098755
1.9122,0.1711,0.20542,0.37436,0.19801,0.26745,0.48127,0.2979,0.09811
1.913,0.1711,0.20541,0.37436,0.19799,0.27002,0.47869,0.29852,0.09747
1.9138,0.1711,0.2054,0.37435,0.19798,0.2726,0.47611,0.29913,0.096834
1.9146,0.1711,0.20539,0.37435,0.19797,0.27519,0.47352,0.29973,0.096204
1.9154,0.1711,0.20538,0.37435,0.19795,0.27777,0.47093,0.30032,0.095579
1.9162,0.1711,0.20537,0.37435,0.19793,0.28037,0.46833,0.30091,0.094958
1.917,0.1711,0.20536,0.37435,0.19792,0.28297,0.46573,0.30149,0.094343
1.9178,0.1711,0.20535,0.37435,0.1979,0.28557,0.46312,0.30206,0.093733
1.9187,0.1711,0.20534,0.37435,0.19788,0.28818,0.46051,0.30263,0.093129
1.9195,0.1711,0.20534,0.37435,0.19786,0.2908,0.4579,0.30319,0.092529
1.9203,0.1711,0.20533,0.37434,0.19784,0.29341,0.45528,0.30374,0.091935
1.9211,0.1711,0.20533,0.37434,0.19782,0.29603,0.45265,0.30428,0.091346
1.9219,0.1711,0.20533,0.37434,0.19779,0.29866,0.45002,0.30482,0.090763
1.9227,0.1711,0.20532,0.37434,0.19777,0.30129,0.44739,0.30535,0.090185
1.9235,0.1711,0.20532,0.37434,0.19774,0.30392,0.44476,0.30587,0.089612
1.9243,0.1711,0.20532,0.37434,0.19772,0.30656,0.44212,0.30639,0.089045
1.9251,0.1711,0.20532,0.37434,0.19769,0.3092,0.43948,0.3069,0.088484
1.9259,0.1711,0.20532,0.37434,0.19766,0.31185,0.43683,0.3074,0.087928
1.9267,0.1711,0.20533,0.37434,0.19763,0.31449,0.43418,0.30789,0.087378
1.9275,0.1711,0.20533,0.37434,0.1976,0.31714,0.43153,0.30837,0.086833
1.9283,0.1711,0.20533,0.37434,0.19757,0.3198,0.42888,0.30885,0.086294
1.9291,0.1711,0.20534,0.37434,0.19754,0.32245,0.42622,0.30932,0.085761
1.9299,0.1711,0.20535,0.37433,0.19751,0.32511,0.42356,0.30979,0.085234
1.9307,0.1711,0.20535,0.37433,0.19748,0.32777,0.4209,0.31024,0.084713
1.9315,0.1711,0.20536,0.37433,0.19744,0.33044,0.41823,0.31069,0.084197
1.9323,0.1711,0.20537,0.37433,0.19741,0.3331,0.41556,0.31113,0.083687
1.9332,0.1711,0.20538,0.37433,0.19737,0.33577,0.41289,0.31156,0.083184
1.934,0.1711,0.20539,0.37433,0.19733,0.33844,0.41022,0.31198,0.082686
1.9348,0.1711,0.2054,0.37433,0.1973,0.34111,0.40755,0.3124,0.082195
1.9356,0.1711,0.20541,0.37433,0.19726,0.34379,0.40488,0.31281,0.081709
1.9364,0.1711,0.20542,0.37433,0.19722,0.34646,0.4022,0.31321,0.08123
1.9372,0.1711,0.20544,0.37433,0.19718,0.34914,0.39952,0.3136,0.080756
1.938,0.1711,0.20545,0.37433,0.19714,0.35182,0.39684,0.31399,0.080289
1.9388,0.1711,0.20547,0.37433,0.1971,0.3545,0.39416,0.31437,0.079828
1.9396,0.1711,0.20548,0.37433,0.19705,0.35718,0.39148,0.31474,0.079374
1.9404,0.1711,0.2055,0.37433,0.19701,0.35986,0.3888,0.3151,0.078925
1.9412,0.1711,0.20552,0.37433,0.19697,0.36254,0.38612,0.31545,0.078483
1.942,0.1711,0.20554,0.37433,0.19692,0.36522,0.38343,0.3158,0.078047
1.9428,0.1711,0.20556,0.37433,0.19688,0.36791,0.38075,0.31613,0.077618
1.9436,0.1711,0.20558,0.37433,0.19683,0.37059,0.37807,0.31646,0.077195
1.9444,0.1711,0.2056,0.37433,0.19678,0.37328,0.37538,0.31679,0.076779
1.9452,0.1711,0.20562,0.37433,0.19673,0.37596,0.3727,0.3171,0.076369
1.946,0.1711,0.20565,0.37433,0.19669,0.37864,0.37002,0.3174,0.075966
1.9468,0.1711,0.20567,0.37433,0.19664,0.38133,0.36733,0.3177,0.075569
1.9477,0.1711,0.2057,0.37433,0.19659,0.38401,0.36465,0.31799,0.075179
1.9485,0.1711,0.20572,0.37433,0.19653,0.38669,0.36197,0.31827,0.074795
1.9493,0.1711,0.20575,0.37433,0.19648,0.38938,0.35928,0.31855,0.074418
1.9501,0.1711,0.20578,0.37433,0.19643,0.39206,0.3566,0.31881,0.074048
1.9509,0.1711,0.20581,0.37433,0.19638,0.39474,0.35392,0.31907,0.073684
1.9517,0.1711,0.20584,0.37433,0.19632,0.39742,0.35124,0.31932,0.073328
1.9525,0.1711,0.20587,0.37433,0.19627,0.4001,0.34857,0.31956,0.072978
1.9533,0.1711,0.2059,0.37433,0.19621,0.40277,0.34589,0.31979,0.072635
1.9541,0.1711,0.20593,0.37433,0.19616,0.40545,0.34321,0.32001,0.072298
1.9549,0.1711,0.20596,0.37433,0.1961,0.40812,0.34054,0.32023,0.071969
1.9557,0.1711,0.206,0.37433,0.19604,0.4108,0.33787,0.32044,0.071646
1.9565,0.1711,0.20603,0.37433,0.19598,0.41347,0.3352,0.32064,0.071331
1.9573,0.1711,0.20607,0.37433,0.19592,0.41614,0.33253,0.32083,0.071022
1.9581,0.1711,0.2061,0.37433,0.19586,0.4188,0.32986,0.32101,0.070721
1.9589,0.1711,0.20614,0.37433,0.1958,0.42147,0.3272,0.32118,0.070426
1.9597,0.1711,0.20618,0.37433,0.19574,0.42413,0.32454,0.32135,0.070139
1.9605,0.1711,0.20622,0.37434,0.19568,0.42679,0.32188,0.32151,0.069858
1.9613,0.1711,0.20626,0.37434,0.19562,0.42945,0.31923,0.32166,0.069585
1.9621,0.1711,0.2063,0.37434,0.19556,0.4321,0.31657,0.3218,0.069318
1.963,0.1711,0.20634,0.37434,0.19549,0.43475,0.31392,0.32193,0.069059
1.9638,0.1711,0.20638,0.37434,0.19543,0.4374,0.31128,0.32205,0.068807
1.9646,0.1711,0.20643,0.37434,0.19536,0.44004,0.30863,0.32217,0.068563
1.9654,0.1711,0.20647,0.37434,0.1953,0.44269,0.30599,0.32227,0.068325
1.9662,0.1711,0.20652,0.37434,0.19523,0.44532,0.30336,0.32237,0.068095
1.967,0.1711,0.20656,0.37434,0.19517,0.44796,0.30073,0.32246,0.067872
1.9678,0.1711,0.20661,0.37434,0.1951,0.45059,0.2981,0.32254,0.067656
1.9686,0.1711,0.20666,0.37434,0.19503,0.45322,0.29547,0.32262,0.067448
1.9694,0.1711,0.2067,0.37435,0.19496,0.45584,0.29285,0.32268,0.067247
1.9702,0.1711,0.20675,0.37435,0.1949,0.45846,0.29023,0.32274,0.067054
1.971,0.1711,0.2068,0.37435,0.19483,0.46107,0.28762,0.32279,0.066867
1.9718,0.1711,0.20685,0.37435,0.19476,0.46368,0.28501,0.32283,0.066689
1.9726,0.1711,0.20691,0.37435,0.19469,0.46629,0.28241,0.32286,0.066517
1.9734,0.1711,0.20696,0.37435,0.19462,0.46889,0.27981,0.32288,0.066353
1.9742,0.1711,0.20701,0.37435,0.19454,0.47149,0.27722,0.32289,0.066197
1.975,0.1711,0.20706,0.37435,0.19447,0.47408,0.27463,0.3229,0.066048
1.9758,0.1711,0.20712,0.37435,0.1944,0.47666,0.27205,0.32289,0.065907
1.9766,0.1711,0.20718,0.37436,0.19433,0.47924,0.26947,0.32288,0.065773
1.9775,0.1711,0.20723,0.37436,0.19425,0.48182,0.2669,0.32286,0.065646
1.9783,0.1711,0.20729,0.37436,0.19418,0.48439,0.26433,0.32283,0.065528
1.9791,0.1711,0.20735,0.37436,0.19411,0.48695,0.26177,0.3228,0.065417
1.9799,0.1711,0.20741,0.37436,0.19403,0.48951,0.25921,0.32275,0.065313
1.9807,0.1711,0.20747,0.37436,0.19396,0.49206,0.25666,0.32269,0.065217
1.9815,0.1711,0.20753,0.37436,0.19388,0.49461,0.25412,0.32263,0.065129
1.9823,0.1711,0.20759,0.37437,0.1938,0.49715,0.25158,0.32256,0.065048
1.9831,0.1711,0.20765,0.37437,0.19373,0.49969,0.24905,0.32248,0.064975
1.9839,0.1711,0.20771,0.37437,0.19365,0.50221,0.24652,0.32239,0.06491
1.9847,0.1711,0.20778,0.37437,0.19357,0.50474,0.24401,0.32229,0.064853
1.9855,0.1711,0.20784,0.37437,0.1935,0.50725,0.24149,0.32219,0.064803
1.9863,0.1711,0.20791,0.37437,0.19342,0.50976,0.23899,0.32207,0.064761
1.9871,0.1711,0.20797,0.37438,0.19334,0.51226,0.23649,0.32195,0.064727
1.9879,0.1711,0.20804,0.37438,0.19326,0.51475,0.234,0.32182,0.0647
1.9887,0.1711,0.20811,0.37438,0.19318,0.51724,0.23152,0.32168,0.064681
1.9895,0.1711,0.20817,0.37438,0.1931,0.51972,0.22904,0.32153,0.06467
1.9903,0.1711,0.20824,0.37438,0.19302,0.52219,0.22657,0.32137,0.064667
1.9911,0.1711,0.20831,0.37439,0.19294,0.52466,0.22411,0.32121,0.064672
1.992,0.1711,0.20838,0.37439,0.19286,0.52712,0.22166,0.32103,0.064684
1.9928,0.1711,0.20845,0.37439,0.19278,0.52957,0.21921,0.32085,0.064705
1.9936,0.1711,0.20853,0.37439,0.1927,0.53201,0.21678,0.32066,0.064733
1.9944,0.1711,0.2086,0.37439,0.19261,0.53444,0.21435,0.32046,0.064769
1.9952,0.1711,0.20867,0.3744,0.19253,0.53687,0.21193,0.32025,0.064813
1.996,0.1711,0.20875,0.3744,0.19245,0.53928,0.20951,0.32004,0.064865
1.9968,0.1711,0.20882,0.3744,0.19237,0.54169,0.20711,0.31981,0.064924
1.9976,0.1711,0.2089,0.3744,0.19228,0.54409,0.20471,0.31958,0.064992
1.9984,0.1711,0.20897,0.3744,0.1922,0.54648,0.20233,0.31934,0.065067
1.9992,0.1711,0.20905,0.37441,0.19212,0.54886,0.19995,0.31908,0.065151
2,0.1711,0.20913,0.37441,0.19203,0.55124,0.19758,0.31883,0.065242


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p2r1_hrefN1_energy.csv <==
0.00080548,0.30571,0.33818,0.375,0.0035411,0.75,9.605e-06,0.0070816,5.7328e-07
0.001611,0.30571,0.33818,0.37501,0.0035418,0.74998,3.842e-05,0.0070813,2.2931e-06
0.0024164,0.30571,0.33818,0.37501,0.003543,0.74994,8.6442e-05,0.0070808,5.1594e-06
0.0032219,0.30571,0.33818,0.37502,0.0035446,0.74988,0.00015367,0.00708,9.1719e-06
0.0040274,0.30571,0.33817,0.37502,0.0035466,0.74981,0.0002401,0.0070789,1.4331e-05
0.0048329,0.30571,0.33817,0.37503,0.0035491,0.74971,0.00034573,0.0070776,2.0635e-05
0.0056384,0.30571,0.33817,0.37503,0.0035521,0.74959,0.00047055,0.007076,2.8085e-05
0.0064438,0.30571,0.33817,0.37504,0.0035554,0.74946,0.00061456,0.0070742,3.668e-05
0.0072493,0.30571,0.33816,0.37504,0.0035593,0.74931,0.00077774,0.0070721,4.6419e-05
0.0080548,0.30571,0.33816,0.37505,0.0035635,0.74913,0.0009601,0.0070697,5.7303e-05
0.0088603,0.30571,0.33816,0.37505,0.0035682,0.74894,0.0011616,0.0070671,6.9329e-05
0.0096658,0.30571,0.33815,0.37506,0.0035733,0.74873,0.0013823,0.0070642,8.2499e-05
0.010471,0.30571,0.33815,0.37506,0.0035789,0.7485,0.0016221,0.007061,9.6811e-05
0.011277,0.30571,0.33814,0.37507,0.0035849,0.74825,0.001881,0.0070576,0.00011226
0.012082,0.30571,0.33814,0.37507,0.0035914,0.74798,0.0021591,0.0070539,0.00012886
0.012888,0.30571,0.33813,0.37508,0.0035983,0.74769,0.0024562,0.00705,0.00014659
0.013693,0.30571,0.33812,0.37508,0.0036056,0.74739,0.0027724,0.0070458,0.00016546
0.014499,0.30571,0.33812,0.37509,0.0036134,0.74706,0.0031077,0.0070413,0.00018547
0.015304,0.30571,0.33811,0.37509,0.0036216,0.74672,0.0034621,0.0070366,0.00020662
0.01611,0.30571,0.3381,0.37509,0.0036303,0.74635,0.0038355,0.0070316,0.0002289
0.016915,0.30571,0.33809,0.3751,0.0036394,0.74597,0.0042279,0.0070264,0.00025231
0.017721,0.30571,0.33809,0.3751,0.0036489,0.74557,0.0046393,0.0070209,0.00027686
0.018526,0.30571,0.33808,0.37511,0.0036588,0.74515,0.0050696,0.0070151,0.00030254
0.019332,0.30571,0.33807,0.37511,0.0036692,0.74471,0.0055189,0.0070091,0.00032935
0.020137,0.30571,0.33806,0.37512,0.0036801,0.74425,0.0059872,0.0070029,0.00035729
0.020942,0.30571,0.33805,0.37512,0.0036913,0.74377,0.0064743,0.0069963,0.00038635
0.021748,0.30571,0.33804,0.37513,0.003703,0.74328,0.0069803,0.0069895,0.00041654
0.022553,0.30571,0.33803,0.37513,0.0037152,0.74276,0.0075052,0.0069825,0.00044785
0.023359,0.30571,0.33801,0.37514,0.0037277,0.74223,0.0080489,0.0069752,0.00048029
0.024164,0.30571,0.338,0.37514,0.0037407,0.74167,0.0086114,0.0069676,0.00051385
0.02497,0.30571,0.33799,0.37515,0.0037542,0.7411,0.0091927,0.0069598,0.00054852
0.025775,0.30571,0.33798,0.37515,0.003768,0.74051,0.0097927,0.0069517,0.00058431
0.026581,0.30571,0.33797,0.37516,0.0037823,0.7399,0.010411,0.0069434,0.00062122
0.027386,0.30571,0.33795,0.37516,0.003797,0.73927,0.011049,0.0069348,0.00065924
0.028192,0.30571,0.33794,0.37517,0.0038122,0.73863,0.011705,0.006926,0.00069837
0.028997,0.30571,0.33792,0.37517,0.0038278,0.73796,0.012379,0.0069169,0.0007386
0.029803,0.30571,0.33791,0.37517,0.0038438,0.73728,0.013073,0.0069076,0.00077995
0.030608,0.30571,0.3379,0.37518,0.0038602,0.73657,0.013784,0.006898,0.00082239
0.031414,0.30571,0.33788,0.37518,0.0038771,0.73585,0.014515,0.0068882,0.00086594
0.032219,0.30571,0.33786,0.37519,0.0038944,0.73511,0.015263,0.0068781,0.00091059
0.033025,0.30571,0.33785,0.37519,0.0039121,0.73436,0.016031,0.0068678,0.00095634
0.03383,0.30571,0.33783,0.3752,0.0039302,0.73358,0.016816,0.0068572,0.0010032
0.034636,0.30571,0.33782,0.3752,0.0039487,0.73278,0.01762,0.0068464,0.0010511
0.035441,0.30571,0.3378,0.37521,0.0039677,0.73197,0.018442,0.0068353,0.0011001
0.036247,0.30571,0.33778,0.37521,0.0039871,0.73114,0.019283,0.006824,0.0011502
0.037052,0.30571,0.33776,0.37522,0.0040069,0.73029,0.020141,0.0068124,0.0012014
0.037858,0.30571,0.33774,0.37522,0.0040272,0.72942,0.021018,0.0068006,0.0012537
0.038663,0.30571,0.33773,0.37522,0.0040478,0.72854,0.021913,0.0067886,0.001307
0.039469,0.30571,0.33771,0.37523,0.0040689,0.72763,0.022826,0.0067763,0.0013615
0.040274,0.30571,0.33769,0.37523,0.0040904,0.72671,0.023757,0.0067638,0.001417
0.041079,0.30571,0.33767,0.37524,0.0041123,0.72577,0.024707,0.006751,0.0014735
0.041885,0.30571,0.33765,0.37524,0.0041346,0.72481,0.025674,0.006738,0.0015312
0.04269,0.30571,0.33763,0.37525,0.0041573,0.72384,0.026659,0.0067247,0.0015899
0.043496,0.30571,0.3376,0.37525,0.0041804,0.72284,0.027661,0.0067113,0.0016496
0.044301,0.30571,0.33758,0.37526,0.004204,0.72183,0.028682,0.0066975,0.0017104
0.045107,0.30571,0.33756,0.37526,0.0042279,0.7208,0.02972,0.0066836,0.0017723
0.045912,0.30571,0.33754,0.37527,0.0042523,0.71975,0.030776,0.0066694,0.0018352
0.046718,0.30571,0.33752,0.37527,0.0042771,0.71869,0.03185,0.006655,0.0018992
0.047523,0.30571,0.33749,0.37527,0.0043022,0.71761,0.032941,0.0066403,0.0019642
0.048329,0.30571,0.33747,0.37528,0.0043278,0.71651,0.03405,0.0066254,0.0020302
0.049134,0.30571,0.33745,0.37528,0.0043538,0.71539,0.035176,0.0066103,0.0020973
0.04994,0.30571,0.33742,0.37529,0.0043802,0.71425,0.03632,0.0065949,0.0021654
0.050745,0.30571,0.3374,0.37529,0.0044069,0.7131,0.037481,0.0065794,0.0022345
0.051551,0.30571,0.33737,0.3753,0.0044341,0.71193,0.038659,0.0065636,0.0023047
0.052356,0.30571,0.33735,0.3753,0.0044617,0.71075,0.039855,0.0065475,0.0023759
0.053162,0.30571,0.33732,0.3753,0.0044897,0.70954,0.041067,0.0065313,0.0024481
0.053967,0.30571,0.3373,0.37531,0.004518,0.70832,0.042297,0.0065148,0.0025213
0.054773,0.30571,0.33727,0.37531,0.0045468,0.70708,0.043544,0.0064981,0.0025955
0.055578,0.30571,0.33725,0.37532,0.004576,0.70583,0.044808,0.0064812,0.0026707
0.056384,0.30571,0.33722,0.37532,0.0046055,0.70455,0.046089,0.006464,0.002747
0.057189,0.30571,0.33719,0.37533,0.0046354,0.70326,0.047386,0.0064467,0.0028242
0.057995,0.30571,0.33716,0.37533,0.0046658,0.70196,0.0487,0.0064291,0.0029024
0.0588,0.30571,0.33714,0.37533,0.0046965,0.70064,0.050032,0.0064113,0.0029816
0.059606,0.30571,0.33711,0.37534,0.0047275,0.6993,0.051379,0.0063933,0.0030618
0.060411,0.30571,0.33708,0.37534,0.004759,0.69794,0.052744,0.0063751,0.003143
0.061216,0.30571,0.33705,0.37535,0.0047909,0.69657,0.054124,0.0063567,0.0032251
0.062022,0.30571,0.33702,0.37535,0.0048231,0.69518,0.055522,0.006338,0.0033082
0.062827,0.30571,0.33699,0.37535,0.0048557,0.69377,0.056935,0.0063192,0.0033923
0.063633,0.30571,0.33696,0.37536,0.0048887,0.69235,0.058365,0.0063001,0.0034773
0.064438,0.30571,0.33693,0.37536,0.0049221,0.69091,0.059811,0.0062808,0.0035633
0.065244,0.30571,0.3369,0.37537,0.0049558,0.68946,0.061273,0.0062614,0.0036503
0.066049,0.30571,0.33687,0.37537,0.0049899,0.68799,0.062752,0.0062417,0.0037382
0.066855,0.30571,0.33684,0.37537,0.0050244,0.6865,0.064246,0.0062218,0.003827
0.06766,0.30571,0.3368,0.37538,0.0050592,0.685,0.065756,0.0062017,0.0039168
0.068466,0.30571,0.33677,0.37538,0.0050945,0.68348,0.067282,0.0061814,0.0040075
0.069271,0.30571,0.33674,0.37539,0.00513,0.68195,0.068824,0.006161,0.0040991
0.070077,0.30571,0.33671,0.37539,0.005166,0.6804,0.070382,0.0061403,0.0041917
0.070882,0.30571,0.33667,0.37539,0.0052023,0.67883,0.071955,0.0061194,0.0042851
0.071688,0.30571,0.33664,0.3754,0.0052389,0.67725,0.073544,0.0060984,0.0043795
0.072493,0.30571,0.33661,0.3754,0.005276,0.67566,0.075148,0.0060771,0.0044748
0.073299,0.30571,0.33657,0.37541,0.0053133,0.67404,0.076767,0.0060557,0.004571
0.074104,0.30571,0.33654,0.37541,0.0053511,0.67242,0.078402,0.006034,0.0046681
0.07491,0.30571,0.3365,0.37541,0.0053892,0.67077,0.080052,0.0060122,0.0047661
0.075715,0.30571,0.33647,0.37542,0.0054276,0.66912,0.081717,0.0059902,0.004865
0.076521,0.30571,0.33643,0.37542,0.0054664,0.66744,0.083397,0.005968,0.0049647
0.077326,0.30571,0.3364,0.37542,0.0055055,0.66576,0.085092,0.0059457,0.0050653
0.078132,0.30571,0.33636,0.37543,0.005545,0.66405,0.086802,0.0059231,0.0051668
0.078937,0.30571,0.33632,0.37543,0.0055848,0.66234,0.088527,0.0059004,0.0052692
0.079743,0.30571,0.33629,0.37544,0.0056249,0.66061,0.090266,0.0058775,0.0053724
0.080548,0.30571,0.33625,0.37544,0.0056654,0.65886,0.09202,0.0058544,0.0054765
0.081353,0.30571,0.33621,0.37544,0.0057063,0.6571,0.093788,0.0058311,0.0055814
0.082159,0.30571,0.33618,0.37545,0.0057474,0.65532,0.095571,0.0058077,0.0056872
0.082964,0.30571,0.33614,0.37545,0.0057889,0.65353,0.097368,0.0057841,0.0057938
0.08377,0.30571,0.3361,0.37545,0.0058308,0.65173,0.099179,0.0057603,0.0059012
0.084575,0.30571,0.33606,0.37546,0.0058729,0.64991,0.101,0.0057364,0.0060094
0.085381,0.30571,0.33602,0.37546,0.0059154,0.64808,0.10284,0.0057123,0.0061185
0.086186,0.30571,0.33598,0.37546,0.0059582,0.64623,0.1047,0.005688,0.0062284
0.086992,0.30571,0.33594,0.37547,0.0060013,0.64437,0.10657,0.0056636,0.0063391
0.087797,0.30571,0.3359,0.37547,0.0060448,0.6425,0.10845,0.005639,0.0064506
0.088603,0.30571,0.33586,0.37547,0.0060885,0.64061,0.11034,0.0056142,0.0065628
0.089408,0.30571,0.33582,0.37548,0.0061326,0.63871,0.11225,0.0055893,0.0066759
0.090214,0.30571,0.33578,0.37548,0.006177,0.63679,0.11417,0.0055643,0.0067898
0.091019,0.30571,0.33574,0.37548,0.0062217,0.63486,0.11611,0.0055391,0.0069044
0.091825,0.30571,0.3357,0.37549,0.0062667,0.63292,0.11805,0.0055137,0.0070198
0.09263,0.30571,0.33566,0.37549,0.0063121,0.63097,0.12002,0.0054882,0.0071359
0.093436,0.30571,0.33562,0.37549,0.0063577,0.629,0.12199,0.0054625,0.0072529
0.094241,0.30571,0.33557,0.3755,0.0064036,0.62702,0.12398,0.0054367,0.0073705
0.095047,0.30571,0.33553,0.3755,0.0064499,0.62502,0.12598,0.0054108,0.0074889
0.095852,0.30571,0.33549,0.3755,0.0064964,0.62302,0.12799,0.0053847,0.0076081
0.096658,0.30571,0.33545,0.37551,0.0065432,0.621,0.13002,0.0053585,0.007728
0.097463,0.30571,0.3354,0.37551,0.0065903,0.61897,0.13206,0.0053321,0.0078486
0.098269,0.30571,0.33536,0.37551,0.0066377,0.61692,0.13411,0.0053056,0.0079699
0.099074,0.30571,0.33532,0.37552,0.0066854,0.61486,0.13617,0.005279,0.0080919
0.09988,0.30571,0.33527,0.37552,0.0067334,0.61279,0.13824,0.0052522,0.0082147
0.10069,0.30571,0.33523,0.37552,0.0067817,0.61071,0.14033,0.0052253,0.0083381
0.10149,0.30571,0.33518,0.37553,0.0068302,0.60862,0.14243,0.0051983,0.0084622
0.1023,0.30571,0.33514,0.37553,0.0068791,0.60651,0.14454,0.0051711,0.008587
0.1031,0.30571,0.33509,0.37553,0.0069282,0.6044,0.14667,0.0051438,0.0087125
0.10391,0.30571,0.33505,0.37553,0.0069776,0.60227,0.1488,0.0051164,0.0088387
0.10471,0.30571,0.335,0.37554,0.0070272,0.60013,0.15095,0.0050889,0.0089655
0.10552,0.30571,0.33496,0.37554,0.0070771,0.59797,0.15311,0.0050613,0.009093
0.10632,0.30571,0.33491,0.37554,0.0071273,0.59581,0.15527,0.0050335,0.0092211
0.10713,0.30571,0.33487,0.37555,0.0071778,0.59364,0.15746,0.0050057,0.0093499
0.10793,0.30571,0.33482,0.37555,0.0072285,0.59145,0.15965,0.0049777,0.0094793
0.10874,0.30571,0.33477,0.37555,0.0072795,0.58925,0.16185,0.0049496,0.0096093
0.10955,0.30571,0.33473,0.37555,0.0073307,0.58704,0.16406,0.0049214,0.00974
0.11035,0.30571,0.33468,0.37556,0.0073822,0.58483,0.16629,0.0048931,0.0098713
0.11116,0.30571,0.33463,0.37556,0.0074339,0.5826,0.16852,0.0048647,0.010003
0.11196,0.30571,0.33458,0.37556,0.0074859,0.58036,0.17077,0.0048362,0.010136
0.11277,0.30571,0.33453,0.37556,0.0075381,0.5781,0.17303,0.0048076,0.010269
0.11357,0.30571,0.33449,0.37557,0.0075906,0.57584,0.17529,0.0047789,0.010402
0.11438,0.30571,0.33444,0.37557,0.0076433,0.57357,0.17757,0.0047501,0.010537
0.11518,0.30571,0.33439,0.37557,0.0076963,0.57129,0.17986,0.0047212,0.010671
0.11599,0.30571,0.33434,0.37557,0.0077495,0.569,0.18215,0.0046922,0.010807
0.11679,0.30571,0.33429,0.37558,0.0078029,0.5667,0.18446,0.0046631,0.010943
0.1176,0.30571,0.33424,0.37558,0.0078566,0.56438,0.18678,0.0046339,0.011079
0.11841,0.30571,0.33419,0.37558,0.0079105,0.56206,0.1891,0.0046047,0.011216
0.11921,0.30571,0.33414,0.37558,0.0079646,0.55973,0.19144,0.0045754,0.011354
0.12002,0.30571,0.33409,0.37559,0.0080189,0.55739,0.19378,0.004546,0.011492
0.12082,0.30571,0.33404,0.37559,0.0080735,0.55504,0.19614,0.0045165,0.01163
0.12163,0.30571,0.33399,0.37559,0.0081283,0.55268,0.1985,0.0044869,0.01177
0.12243,0.30571,0.33394,0.37559,0.0081832,0.55031,0.20087,0.0044573,0.011909
0.12324,0.30571,0.33389,0.3756,0.0082385,0.54794,0.20326,0.0044276,0.012049
0.12404,0.30571,0.33384,0.3756,0.0082939,0.54555,0.20565,0.0043978,0.01219
0.12485,0.30571,0.33379,0.3756,0.0083495,0.54316,0.20804,0.004368,0.012331
0.12565,0.30571,0.33374,0.3756,0.0084053,0.54075,0.21045,0.0043381,0.012473
0.12646,0.30571,0.33369,0.3756,0.0084613,0.53834,0.21287,0.0043081,0.012615
0.12727,0.30571,0.33364,0.37561,0.0085176,0.53592,0.21529,0.0042781,0.012757
0.12807,0.30571,0.33358,0.37561,0.008574,0.53349,0.21772,0.004248,0.0129
0.12888,0.30571,0.33353,0.37561,0.0086306,0.53106,0.22017,0.0042178,0.013043
0.12968,0.30571,0.33348,0.37561,0.0086874,0.52861,0.22261,0.0041876,0.013187
0.13049,0.30571,0.33343,0.37561,0.0087444,0.52616,0.22507,0.0041574,0.013331
0.13129,0.30571,0.33337,0.37562,0.0088016,0.5237,0.22753,0.0041271,0.013476
0.1321,0.30571,0.33332,0.37562,0.0088589,0.52123,0.23001,0.0040967,0.013621
0.1329,0.30571,0.33327,0.37562,0.0089165,0.51876,0.23248,0.0040663,0.013767
0.13371,0.30571,0.33322,0.37562,0.0089742,0.51627,0.23497,0.0040359,0.013912
0.13452,0.30571,0.33316,0.37562,0.0090321,0.51378,0.23746,0.0040054,0.014059
0.13532,0.30571,0.33311,0.37563,0.0090901,0.51129,0.23996,0.0039749,0.014205
0.13613,0.30571,0.33306,0.37563,0.0091484,0.50878,0.24247,0.0039444,0.014352
0.13693,0.30571,0.333,0.37563,0.0092068,0.50627,0.24499,0.0039138,0.0145
0.13774,0.30571,0.33295,0.37563,0.0092653,0.50375,0.24751,0.0038832,0.014647
0.13854,0.30571,0.33289,0.37563,0.009324,0.50123,0.25003,0.0038525,0.014796
0.13935,0.30571,0.33284,0.37563,0.0093829,0.4987,0.25257,0.0038219,0.014944
0.14015,0.30571,0.33279,0.37564,0.0094419,0.49616,0.25511,0.0037912,0.015093
0.14096,0.30571,0.33273,0.37564,0.0095011,0.49362,0.25765,0.0037605,0.015242
0.14176,0.30571,0.33268,0.37564,0.0095604,0.49107,0.26021,0.0037297,0.015391
0.14257,0.30571,0.33262,0.37564,0.0096199,0.48852,0.26276,0.003699,0.015541
0.14338,0.30571,0.33257,0.37564,0.0096795,0.48595,0.26533,0.0036682,0.015691
0.14418,0.30571,0.33251,0.37564,0.0097392,0.48339,0.2679,0.0036374,0.015841
0.14499,0.30571,0.33246,0.37564,0.0097991,0.48082,0.27047,0.0036066,0.015992
0.14579,0.30571,0.3324,0.37565,0.0098591,0.47824,0.27305,0.0035758,0.016142
0.1466,0.30571,0.33235,0.37565,0.0099193,0.47565,0.27564,0.003545,0.016293
0.1474,0.30571,0.33229,0.37565,0.0099795,0.47307,0.27823,0.0035142,0.016445
0.14821,0.30571,0.33223,0.37565,0.01004,0.47047,0.28082,0.0034834,0.016596
0.14901,0.30571,0.33218,0.37565,0.0101,0.46788,0.28343,0.0034526,0.016748
0.14982,0.30571,0.33212,0.37565,0.010161,0.46527,0.28603,0.0034218,0.0169
0.15062,0.30571,0.33207,0.37565,0.010222,0.46267,0.28864,0.003391,0.017053
0.15143,0.30571,0.33201,0.37565,0.010283,0.46005,0.29125,0.0033602,0.017205
0.15224,0.30571,0.33195,0.37565,0.010344,0.45744,0.29387,0.0033294,0.017358
0.15304,0.30571,0.3319,0.37566,0.010405,0.45482,0.29649,0.0032987,0.017511
0.15385,0.30571,0.33184,0.37566,0.010466,0.45219,0.29912,0.0032679,0.017664
0.15465,0.30571,0.33179,0.37566,0.010527,0.44956,0.30175,0.0032372,0.017817
0.15546,0.30571,0.33173,0.37566,0.010589,0.44693,0.30439,0.0032065,0.017971
0.15626,0.30571,0.33167,0.37566,0.01065,0.4443,0.30702,0.0031758,0.018124
0.15707,0.30571,0.33162,0.37566,0.010712,0.44166,0.30966,0.0031451,0.018278
0.15787,0.30571,0.33156,0.37566,0.010773,0.43901,0.31231,0.0031145,0.018432
0.15868,0.30571,0.3315,0.37566,0.010835,0.43637,0.31496,0.0030839,0.018586
0.15949,0.30571,0.33145,0.37566,0.010897,0.43372,0.31761,0.0030533,0.01874
0.16029,0.30571,0.33139,0.37566,0.010959,0.43107,0.32026,0.0030227,0.018895
0.1611,0.30571,0.33133,0.37566,0.011021,0.42841,0.32292,0.0029922,0.019049
0.1619,0.30571,0.33127,0.37566,0.011083,0.42575,0.32558,0.0029617,0.019204
0.16271,0.30571,0.33122,0.37567,0.011145,0.42309,0.32824,0.0029313,0.019358
0.16351,0.30571,0.33116,0.37567,0.011207,0.42043,0.3309,0.0029009,0.019513
0.16432,0.30571,0.3311,0.37567,0.011269,0.41776,0.33357,0.0028705,0.019668
0.16512,0.30571,0.33104,0.37567,0.011332,0.4151,0.33624,0.0028402,0.019823
0.16593,0.30571,0.33099,0.37567,0.011394,0.41243,0.33891,0.00281,0.019978
0.16673,0.30571,0.33093,0.37567,0.011456,0.40975,0.34158,0.0027798,0.020133
0.16754,0.30571,0.33087,0.37567,0.011519,0.40708,0.34426,0.0027496,0.020288
0.16835,0.30571,0.33081,0.37567,0.011581,0.40441,0.34693,0.0027196,0.020443
0.16915,0.30571,0.33076,0.37567,0.011644,0.40173,0.34961,0.0026895,0.020598
0.16996,0.30571,0.3307,0.37567,0.011707,0.39905,0.35229,0.0026596,0.020753
0.17076,0.30571,0.33064,0.37567,0.011769,0.39637,0.35497,0.0026296,0.020909
0.17157,0.30571,0.33058,0.37567,0.011832,0.39369,0.35765,0.0025998,0.021064
0.17237,0.30571,0.33052,0.37567,0.011895,0.39101,0.36033,0.00257,0.021219
0.17318,0.30571,0.33047,0.37567,0.011957,0.38833,0.36301,0.0025403,0.021374
0.17398,0.30571,0.33041,0.37567,0.01202,0.38565,0.36569,0.0025107,0.021529
0.17479,0.30571,0.33035,0.37567,0.012083,0.38296,0.36838,0.0024811,0.021685
0.17559,0.30571,0.33029,0.37567,0.012146,0.38028,0.37106,0.0024517,0.02184
0.1764,0.30571,0.33023,0.37567,0.012209,0.3776,0.37375,0.0024223,0.021995
0.17721,0.30571,0.33018,0.37567,0.012271,0.37491,0.37643,0.0023929,0.02215
0.17801,0.30571,0.33012,0.37567,0.012334,0.37223,0.37911,0.0023637,0.022305
0.17882,0.30571,0.33006,0.37567,0.012397,0.36955,0.3818,0.0023346,0.02246
0.17962,0.30571,0.33,0.37567,0.01246,0.36686,0.38448,0.0023055,0.022614
0.18043,0.30571,0.32994,0.37567,0.012523,0.36418,0.38716,0.0022765,0.022769
0.18123,0.30571,0.32989,0.37567,0.012586,0.3615,0.38985,0.0022476,0.022924
0.18204,0.30571,0.32983,0.37567,0.012649,0.35881,0.39253,0.0022189,0.023078
0.18284,0.30571,0.32977,0.37567,0.012711,0.35613,0.39521,0.0021902,0.023233
0.18365,0.30571,0.32971,0.37567,0.012774,0.35345,0.39789,0.0021616,0.023387
0.18445,0.30571,0.32965,0.37567,0.012837,0.35077,0.40057,0.0021331,0.023541
0.18526,0.30571,0.3296,0.37567,0.0129,0.3481,0.40324,0.0021047,0.023695
0.18607,0.30571,0.32954,0.37567,0.012963,0.34542,0.40592,0.0020764,0.023849
0.18687,0.30571,0.32948,0.37567,0.013026,0.34274,0.40859,0.0020483,0.024003
0.18768,0.30571,0.32942,0.37567,0.013088,0.34007,0.41126,0.0020202,0.024156
0.18848,0.30571,0.32936,0.37567,0.013151,0.3374,0.41393,0.0019923,0.02431
0.18929,0.30571,0.32931,0.37567,0.013214,0.33473,0.4166,0.0019644,0.024463
0.19009,0.30571,0.32925,0.37567,0.013276,0.33206,0.41927,0.0019367,0.024616
0.1909,0.30571,0.32919,0.37567,0.013339,0.3294,0.42193,0.0019091,0.024769
0.1917,0.30571,0.32913,0.37567,0.013402,0.32674,0.4246,0.0018816,0.024922
0.19251,0.30571,0.32907,0.37566,0.013464,0.32407,0.42725,0.0018543,0.025074
0.19332,0.30571,0.32902,0.37566,0.013527,0.32142,0.42991,0.0018271,0.025226
0.19412,0.30571,0.32896,0.37566,0.013589,0.31876,0.43256,0.0018,0.025378
0.19493,0.30571,0.3289,0.37566,0.013651,0.31611,0.43522,0.001773,0.02553
0.19573,0.30571,0.32884,0.37566,0.013714,0.31346,0.43786,0.0017461,0.025681
0.19654,0.30571,0.32879,0.37566,0.013776,0.31081,0.44051,0.0017194,0.025833
0.19734,0.30571,0.32873,0.37566,0.013838,0.30817,0.44315,0.0016929,0.025984
0.19815,0.30571,0.32867,0.37566,0.0139,0.30553,0.44579,0.0016664,0.026134
0.19895,0.30571,0.32861,0.37566,0.013962,0.3029,0.44842,0.0016401,0.026285
0.19976,0.30571,0.32856,0.37566,0.014024,0.30026,0.45105,0.001614,0.026435
0.20056,0.30571,0.3285,0.37566,0.014086,0.29764,0.45368,0.001588,0.026585
0.20137,0.30571,0.32844,0.37566,0.014148,0.29501,0.4563,0.0015621,0.026734
0.20218,0.30571,0.32838,0.37565,0.01421,0.29239,0.45892,0.0015364,0.026884
0.20298,0.30571,0.32833,0.37565,0.014272,0.28978,0.46153,0.0015109,0.027033
0.20379,0.30571,0.32827,0.37565,0.014333,0.28716,0.46414,0.0014855,0.027181
0.20459,0.30571,0.32821,0.37565,0.014395,0.28456,0.46674,0.0014602,0.027329
0.2054,0.30571,0.32816,0.37565,0.014456,0.28196,0.46934,0.0014351,0.027477
0.2062,0.30571,0.3281,0.37565,0.014518,0.27936,0.47194,0.0014102,0.027625
0.20701,0.30571,0.32804,0.37565,0.014579,0.27676,0.47453,0.0013854,0.027772
0.20781,0.30571,0.32799,0.37565,0.01464,0.27418,0.47711,0.0013608,0.027919
0.20862,0.30571,0.32793,0.37564,0.014701,0.27159,0.47969,0.0013363,0.028066
0.20942,0.30571,0.32787,0.37564,0.014762,0.26902,0.48227,0.001312,0.028212
0.21023,0.30571,0.32782,0.37564,0.014823,0.26645,0.48484,0.0012879,0.028357
0.21104,0.30571,0.32776,0.37564,0.014883,0.26388,0.4874,0.001264,0.028503
0.21184,0.30571,0.3277,0.37564,0.014944,0.26132,0.48996,0.0012402,0.028648
0.21265,0.30571,0.32765,0.37564,0.015004,0.25876,0.49251,0.0012166,0.028792
0.21345,0.30571,0.32759,0.37564,0.015065,0.25622,0.49506,0.0011931,0.028936
0.21426,0.30571,0.32754,0.37563,0.015125,0.25367,0.4976,0.0011699,0.02908
0.21506,0.30571,0.32748,0.37563,0.015185,0.25114,0.50013,0.0011468,0.029223
0.21587,0.30571,0.32742,0.37563,0.015245,0.24861,0.50266,0.0011239,0.029366
0.21667,0.30571,0.32737,0.37563,0.015305,0.24608,0.50518,0.0011012,0.029508
0.21748,0.30571,0.32731,0.37563,0.015364,0.24356,0.50769,0.0010787,0.02965
0.21829,0.30571,0.32726,0.37563,0.015424,0.24105,0.5102,0.0010564,0.029791
0.21909,0.30571,0.3272,0.37562,0.015483,0.23855,0.5127,0.0010342,0.029932
0.2199,0.30571,0.32715,0.37562,0.015543,0.23605,0.51519,0.0010123,0.030073
0.2207,0.30571,0.32709,0.37562,0.015602,0.23357,0.51768,0.00099051,0.030213
0.22151,0.30571,0.32704,0.37562,0.015661,0.23108,0.52016,0.00096894,0.030352
0.22231,0.30571,0.32698,0.37562,0.015719,0.22861,0.52263,0.00094757,0.030491
0.22312,0.30571,0.32693,0.37562,0.015778,0.22614,0.52509,0.0009264,0.03063
0.22392,0.30571,0.32688,0.37561,0.015836,0.22368,0.52755,0.00090542,0.030768
0.22473,0.30571,0.32682,0.37561,0.015895,0.22123,0.52999,0.00088465,0.030905
0.22553,0.30571,0.32677,0.37561,0.015953,0.21879,0.53243,0.00086408,0.031042
0.22634,0.30571,0.32671,0.37561,0.016011,0.21635,0.53487,0.00084371,0.031178
0.22715,0.30571,0.32666,0.37561,0.016069,0.21392,0.53729,0.00082355,0.031314
0.22795,0.30571,0.32661,0.3756,0.016126,0.2115,0.5397,0.0008036,0.031449
0.22876,0.30571,0.32655,0.3756,0.016184,0.20909,0.54211,0.00078385,0.031584
0.22956,0.30571,0.3265,0.3756,0.016241,0.20669,0.54451,0.00076432,0.031718
0.23037,0.30571,0.32645,0.3756,0.016298,0.20429,0.5469,0.000745,0.031851
0.23117,0.30571,0.32639,0.37559,0.016355,0.20191,0.54928,0.0007259,0.031984
0.23198,0.30571,0.32634,0.37559,0.016412,0.19953,0.55165,0.00070701,0.032117
0.23278,0.30571,0.32629,0.37559,0.016468,0.19716,0.55402,0.00068834,0.032248
0.23359,0.30571,0.32624,0.37559,0.016525,0.19481,0.55637,0.00066989,0.032379
0.23439,0.30571,0.32618,0.37559,0.016581,0.19246,0.55871,0.00065166,0.03251
0.2352,0.30571,0.32613,0.37558,0.016637,0.19012,0.56105,0.00063365,0.03264
0.23601,0.30571,0.32608,0.37558,0.016692,0.18779,0.56337,0.00061587,0.032769
0.23681,0.30571,0.32603,0.37558,0.016748,0.18547,0.56569,0.00059831,0.032898
0.23762,0.30571,0.32598,0.37558,0.016803,0.18315,0.568,0.00058098,0.033026
0.23842,0.30571,0.32593,0.37557,0.016858,0.18085,0.57029,0.00056388,0.033153
0.23923,0.30571,0.32587,0.37557,0.016913,0.17856,0.57258,0.00054701,0.03328
0.24003,0.30571,0.32582,0.37557,0.016968,0.17628,0.57486,0.00053037,0.033406
0.24084,0.30571,0.32577,0.37557,0.017022,0.17401,0.57712,0.00051396,0.033531
0.24164,0.30571,0.32572,0.37556,0.017077,0.17175,0.57938,0.00049779,0.033656
0.24245,0.30571,0.32567,0.37556,0.017131,0.1695,0.58162,0.00048185,0.03378
0.24325,0.30571,0.32562,0.37556,0.017185,0.16726,0.58386,0.00046615,0.033903
0.24406,0.30571,0.32557,0.37556,0.017238,0.16503,0.58608,0.00045069,0.034025
0.24487,0.30571,0.32552,0.37555,0.017291,0.16281,0.58829,0.00043546,0.034147
0.24567,0.30571,0.32547,0.37555,0.017345,0.1606,0.5905,0.00042048,0.034269
0.24648,0.30571,0.32542,0.37555,0.017397,0.15841,0.59269,0.00040575,0.034389
0.24728,0.30571,0.32537,0.37554,0.01745,0.15622,0.59487,0.00039125,0.034509
0.24809,0.30571,0.32533,0.37554,0.017502,0.15405,0.59704,0.000377,0.034628
0.24889,0.30571,0.32528,0.37554,0.017555,0.15188,0.59919,0.000363,0.034746
0.2497,0.30571,0.32523,0.37554,0.017606,0.14973,0.60134,0.00034925,0.034864
0.2505,0.30571,0.32518,0.37553,0.017658,0.14759,0.60347,0.00033575,0.03498
0.25131,0.30571,0.32513,0.37553,0.017709,0.14547,0.60559,0.00032249,0.035096
0.25212,0.30571,0.32508,0.37553,0.017761,0.14335,0.60771,0.00030949,0.035212
0.25292,0.30571,0.32504,0.37552,0.017812,0.14124,0.6098,0.00029674,0.035326
0.25373,0.30571,0.32499,0.37552,0.017862,0.13915,0.61189,0.00028424,0.03544
0.25453,0.30571,0.32494,0.37552,0.017912,0.13707,0.61397,0.000272,0.035553
0.25534,0.30571,0.3249,0.37551,0.017963,0.135,0.61603,0.00026002,0.035665
0.25614,0.30571,0.32485,0.37551,0.018012,0.13295,0.61808,0.00024829,0.035777
0.25695,0.30571,0.3248,0.37551,0.018062,0.1309,0.62012,0.00023683,0.035887
0.25775,0.30571,0.32476,0.37551,0.018111,0.12887,0.62214,0.00022562,0.035997
0.25856,0.30571,0.32471,0.3755,0.01816,0.12685,0.62415,0.00021467,0.036106
0.25936,0.30571,0.32467,0.3755,0.018209,0.12485,0.62615,0.00020399,0.036214
0.26017,0.30571,0.32462,0.3755,0.018258,0.12285,0.62814,0.00019357,0.036321
0.26098,0.30571,0.32458,0.37549,0.018306,0.12087,0.63011,0.00018341,0.036428
0.26178,0.30571,0.32453,0.37549,0.018354,0.11891,0.63207,0.00017352,0.036534
0.26259,0.30571,0.32449,0.37549,0.018401,0.11695,0.63402,0.00016389,0.036639
0.26339,0.30571,0.32444,0.37548,0.018449,0.11501,0.63595,0.00015453,0.036743
0.2642,0.30571,0.3244,0.37548,0.018496,0.11308,0.63788,0.00014544,0.036846
0.265,0.30571,0.32435,0.37548,0.018542,0.11117,0.63978,0.00013662,0.036948
0.26581,0.30571,0.32431,0.37547,0.018589,0.10927,0.64168,0.00012807,0.03705
0.26661,0.30571,0.32427,0.37547,0.018635,0.10738,0.64356,0.00011978,0.03715
0.26742,0.30571,0.32422,0.37547,0.018681,0.10551,0.64542,0.00011178,0.03725
0.26822,0.30571,0.32418,0.37546,0.018726,0.10365,0.64728,0.00010404,0.037349
0.26903,0.30571,0.32414,0.37546,0.018772,0.1018,0.64911,9.6576e-05,0.037447
0.26984,0.30571,0.3241,0.37546,0.018817,0.099972,0.65094,8.9388e-05,0.037544
0.27064,0.30571,0.32406,0.37545,0.018861,0.098154,0.65275,8.2474e-05,0.03764
0.27145,0.30571,0.32401,0.37545,0.018906,0.096351,0.65455,7.5837e-05,0.037735
0.27225,0.30571,0.32397,0.37544,0.01895,0.094562,0.65633,6.9477e-05,0.03783
0.27306,0.30571,0.32393,0.37544,0.018993,0.092787,0.65809,6.3394e-05,0.037923
0.27386,0.30571,0.32389,0.37544,0.019037,0.091027,0.65985,5.759e-05,0.038016
0.27467,0.30571,0.32385,0.37543,0.01908,0.089281,0.66159,5.2065e-05,0.038108
0.27547,0.30571,0.32381,0.37543,0.019123,0.08755,0.66331,4.6819e-05,0.038198
0.27628,0.30571,0.32377,0.37543,0.019165,0.085834,0.66502,4.1855e-05,0.038288
0.27709,0.30571,0.32373,0.37542,0.019207,0.084133,0.66671,3.7171e-05,0.038377
0.27789,0.30571,0.32369,0.37542,0.019249,0.082446,0.66839,3.2769e-05,0.038465
0.2787,0.30571,0.32365,0.37542,0.01929,0.080774,0.67006,2.865e-05,0.038552
0.2795,0.30571,0.32362,0.37541,0.019331,0.079118,0.6717,2.4814e-05,0.038638
0.28031,0.30571,0.32358,0.37541,0.019372,0.077477,0.67334,2.1262e-05,0.038723
0.28111,0.30571,0.32354,0.3754,0.019413,0.07585,0.67496,1.7994e-05,0.038808
0.28192,0.30571,0.3235,0.3754,0.019453,0.07424,0.67656,1.5011e-05,0.038891
0.28272,0.30571,0.32346,0.3754,0.019493,0.072644,0.67815,1.2313e-05,0.038973
0.28353,0.30571,0.32343,0.37539,0.019532,0.071064,0.67972,9.9016e-06,0.039054
0.28433,0.30571,0.32339,0.37539,0.019571,0.0695,0.68128,7.7765e-06,0.039135
0.28514,0.30571,0.32335,0.37538,0.01961,0.067951,0.68282,5.9384e-06,0.039214
0.28595,0.30571,0.32332,0.37538,0.019648,0.066418,0.68434,4.3877e-06,0.039292
0.28675,0.30571,0.32328,0.37538,0.019686,0.064901,0.68585,3.1249e-06,0.03937
0.28756,0.30571,0.32325,0.37537,0.019724,0.0634,0.68734,2.1504e-06,0.039446
0.28836,0.30571,0.32321,0.37537,0.019762,0.061915,0.68882,1.4646e-06,0.039522
0.28917,0.30571,0.32318,0.37536,0.019799,0.060445,0.69028,1.068e-06,0.039596
0.28997,0.30571,0.32314,0.37536,0.019835,0.058992,0.69173,9.6095e-07,0.03967
0.29078,0.30571,0.32311,0.37536,0.019872,0.057555,0.69316,1.1437e-06,0.039742
0.29158,0.30571,0.32307,0.37535,0.019908,0.056135,0.69457,1.6167e-06,0.039813
0.29239,0.30571,0.32304,0.37535,0.019943,0.05473,0.69597,2.3801e-06,0.039884
0.29319,0.30571,0.32301,0.37534,0.019978,0.053342,0.69735,3.4344e-06,0.039953
0.294,0.30571,0.32297,0.37534,0.020013,0.051971,0.69871,4.7798e-06,0.040022
0.29481,0.30571,0.32294,0.37534,0.020048,0.050616,0.70006,6.4164e-06,0.040089
0.29561,0.30571,0.32291,0.37533,0.020082,0.049277,0.70139,8.3447e-06,0.040155
0.29642,0.30571,0.32288,0.37533,0.020116,0.047956,0.7027,1.0565e-05,0.040221
0.29722,0.30571,0.32285,0.37532,0.020149,0.046651,0.704,1.3077e-05,0.040285
0.29803,0.30571,0.32282,0.37532,0.020182,0.045363,0.70527,1.5881e-05,0.040348
0.29883,0.30571,0.32278,0.37531,0.020215,0.044092,0.70654,1.8977e-05,0.04041
0.29964,0.30571,0.32275,0.37531,0.020247,0.042838,0.70778,2.2366e-05,0.040472
0.30044,0.30571,0.32272,0.37531,0.020279,0.0416,0.70901,2.6048e-05,0.040532
0.30125,0.30571,0.32269,0.3753,0.02031,0.04038,0.71022,3.0022e-05,0.040591
0.30206,0.30571,0.32267,0.3753,0.020342,0.039177,0.71142,3.4289e-05,0.040649
0.30286,0.30571,0.32264,0.37529,0.020372,0.037991,0.71259,3.8848e-05,0.040706
0.30367,0.30571,0.32261,0.37529,0.020403,0.036823,0.71375,4.3701e-05,0.040762
0.30447,0.30571,0.32258,0.37528,0.020433,0.035672,0.7149,4.8846e-05,0.040817
0.30528,0.30571,0.32255,0.37528,0.020462,0.034538,0.71602,5.4284e-05,0.04087
0.30608,0.30571,0.32252,0.37528,0.020492,0.033422,0.71713,6.0015e-05,0.040923
0.30689,0.30571,0.3225,0.37527,0.02052,0.032323,0.71822,6.6039e-05,0.040975
0.30769,0.30571,0.32247,0.37527,0.020549,0.031241,0.71929,7.2355e-05,0.041026
0.3085,0.30571,0.32244,0.37526,0.020577,0.030178,0.72035,7.8964e-05,0.041075
0.3093,0.30571,0.32242,0.37526,0.020605,0.029132,0.72138,8.5865e-05,0.041124
0.31011,0.30571,0.32239,0.37525,0.020632,0.028103,0.7224,9.3059e-05,0.041171
0.31092,0.30571,0.32237,0.37525,0.020659,0.027093,0.72341,0.00010055,0.041217
0.31172,0.30571,0.32234,0.37524,0.020685,0.0261,0.72439,0.00010832,0.041262
0.31253,0.30571,0.32232,0.37524,0.020712,0.025125,0.72536,0.00011639,0.041307
0.31333,0.30571,0.32229,0.37524,0.020737,0.024168,0.7263,0.00012476,0.04135
0.31414,0.30571,0.32227,0.37523,0.020763,0.023229,0.72723,0.00013341,0.041392
0.31494,0.30571,0.32224,0.37523,0.020787,0.022308,0.72815,0.00014235,0.041433
0.31575,0.30571,0.32222,0.37522,0.020812,0.021405,0.72904,0.00015159,0.041472
0.31655,0.30571,0.3222,0.37522,0.020836,0.020521,0.72991,0.00016111,0.041511
0.31736,0.30571,0.32217,0.37521,0.02086,0.019654,0.73077,0.00017093,0.041549
0.31816,0.30571,0.32215,0.37521,0.020883,0.018806,0.73161,0.00018104,0.041585
0.31897,0.30571,0.32213,0.3752,0.020906,0.017975,0.73243,0.00019143,0.041621
0.31978,0.30571,0.32211,0.3752,0.020929,0.017164,0.73324,0.00020212,0.041655
0.32058,0.30571,0.32209,0.37519,0.020951,0.01637,0.73402,0.00021309,0.041688
0.32139,0.30571,0.32207,0.37519,0.020972,0.015595,0.73479,0.00022436,0.04172
0.32219,0.30571,0.32205,0.37519,0.020994,0.014838,0.73553,0.00023591,0.041751
0.323,0.30571,0.32203,0.37518,0.021014,0.0141,0.73626,0.00024775,0.041781
0.3238,0.30571,0.32201,0.37518,0.021035,0.01338,0.73697,0.00025987,0.04181
0.32461,0.30571,0.32199,0.37517,0.021055,0.012679,0.73766,0.00027229,0.041838
0.32541,0.30571,0.32197,0.37517,0.021075,0.011996,0.73834,0.00028498,0.041864
0.32622,0.30571,0.32195,0.37516,0.021094,0.011332,0.73899,0.00029797,0.04189
0.32702,0.30571,0.32193,0.37516,0.021113,0.010686,0.73963,0.00031124,0.041914
0.32783,0.30571,0.32192,0.37515,0.021131,0.01006,0.74025,0.00032479,0.041937
0.32864,0.30571,0.3219,0.37515,0.021149,0.0094514,0.74085,0.00033863,0.041959
0.32944,0.30571,0.32188,0.37514,0.021166,0.008862,0.74143,0.00035275,0.04198
0.33025,0.30571,0.32187,0.37514,0.021184,0.0082913,0.74199,0.00036716,0.042
0.33105,0.30571,0.32185,0.37513,0.0212,0.0077394,0.74253,0.00038184,0.042019
0.33186,0.30571,0.32183,0.37513,0.021217,0.0072064,0.74305,0.00039681,0.042036
0.33266,0.30571,0.32182,0.37513,0.021232,0.0066921,0.74356,0.00041206,0.042053
0.33347,0.30571,0.3218,0.37512,0.021248,0.0061968,0.74404,0.00042759,0.042068
0.33427,0.30571,0.32179,0.37512,0.021263,0.0057203,0.74451,0.0004434,0.042083
0.33508,0.30571,0.32178,0.37511,0.021278,0.0052628,0.74496,0.00045948,0.042096
0.33589,0.30571,0.32176,0.37511,0.021292,0.0048241,0.74539,0.00047585,0.042108
0.33669,0.30571,0.32175,0.3751,0.021306,0.0044045,0.7458,0.00049249,0.042119
0.3375,0.30571,0.32174,0.3751,0.021319,0.0040038,0.74619,0.00050941,0.042128
0.3383,0.30571,0.32172,0.37509,0.021332,0.0036222,0.74656,0.0005266,0.042137
0.33911,0.30571,0.32171,0.37509,0.021344,0.0032596,0.74691,0.00054407,0.042145
0.33991,0.30571,0.3217,0.37508,0.021356,0.002916,0.74725,0.00056181,0.042151
0.34072,0.30571,0.32169,0.37508,0.021368,0.0025914,0.74756,0.00057983,0.042156
0.34152,0.30571,0.32168,0.37507,0.021379,0.002286,0.74786,0.00059811,0.04216
0.34233,0.30571,0.32167,0.37507,0.02139,0.0019996,0.74814,0.00061667,0.042163
0.34313,0.30571,0.32166,0.37506,0.0214,0.0017324,0.74839,0.0006355,0.042165
0.34394,0.30571,0.32165,0.37506,0.02141,0.0014843,0.74863,0.0006546,0.042166
0.34475,0.30571,0.32164,0.37505,0.02142,0.0012553,0.74885,0.00067396,0.042166
0.34555,0.30571,0.32163,0.37505,0.021429,0.0010454,0.74905,0.00069359,0.042164
0.34636,0.30571,0.32162,0.37504,0.021438,0.00085472,0.74923,0.00071349,0.042162
0.34716,0.30571,0.32161,0.37504,0.021446,0.00068319,0.7494,0.00073366,0.042158
0.34797,0.30571,0.3216,0.37503,0.021454,0.00053084,0.74954,0.00075408,0.042153
0.34877,0.30571,0.3216,0.37503,0.021461,0.00039767,0.74966,0.00077478,0.042147
0.34958,0.30571,0.32159,0.37502,0.021468,0.00028369,0.74977,0.00079573,0.04214
0.35038,0.30571,0.32158,0.37502,0.021474,0.00018891,0.74985,0.00081694,0.042132
0.35119,0.30571,0.32158,0.37502,0.021481,0.00011333,0.74992,0.00083842,0.042123
0.35199,0.30571,0.32157,0.37501,0.021486,5.6951e-05,0.74996,0.00086015,0.042112
0.3528,0.30571,0.32157,0.37501,0.021491,1.978e-05,0.74999,0.00088214,0.042101
0.35361,0.30571,0.32156,0.375,0.021496,1.8178e-06,0.75,0.00090438,0.042088
0.35441,0.30571,0.32156,0.375,0.021501,3.0658e-06,0.74999,0.00092689,0.042074
0.35522,0.30571,0.32155,0.37499,0.021504,2.3524e-05,0.74996,0.00094964,0.042059
0.35602,0.30571,0.32155,0.37499,0.021508,6.3191e-05,0.74991,0.00097265,0.042043
0.35683,0.30571,0.32155,0.37498,0.021511,0.00012206,0.74984,0.00099591,0.042026
0.35763,0.30571,0.32154,0.37498,0.021514,0.00020014,0.74975,0.0010194,0.042008
0.35844,0.30571,0.32154,0.37497,0.021516,0.00029742,0.74965,0.0010432,0.041989
0.35924,0.30571,0.32154,0.37497,0.021518,0.00041389,0.74952,0.0010672,0.041968
0.36005,0.30571,0.32154,0.37496,0.021519,0.00054955,0.74938,0.0010914,0.041947
0.36086,0.30571,0.32154,0.37496,0.02152,0.00070439,0.74921,0.0011159,0.041924
0.36166,0.30571,0.32154,0.37495,0.02152,0.00087841,0.74903,0.0011407,0.0419
0.36247,0.30571,0.32154,0.37495,0.02152,0.0010716,0.74882,0.0011656,0.041875
0.36327,0.30571,0.32154,0.37494,0.02152,0.0012839,0.7486,0.0011909,0.041849
0.36408,0.30571,0.32154,0.37494,0.021519,0.0015154,0.74836,0.0012163,0.041822
0.36488,0.30571,0.32154,0.37493,0.021518,0.001766,0.7481,0.001242,0.041794
0.36569,0.30571,0.32154,0.37493,0.021516,0.0020358,0.74782,0.001268,0.041765
0.36649,0.30571,0.32154,0.37492,0.021514,0.0023246,0.74752,0.0012941,0.041734
0.3673,0.30571,0.32154,0.37492,0.021512,0.0026325,0.74721,0.0013205,0.041703
0.3681,0.30571,0.32154,0.37491,0.021509,0.0029595,0.74687,0.0013472,0.04167
0.36891,0.30571,0.32155,0.37491,0.021505,0.0033056,0.74651,0.0013741,0.041637
0.36972,0.30571,0.32155,0.37491,0.021502,0.0036707,0.74614,0.0014012,0.041602
0.37052,0.30571,0.32155,0.3749,0.021497,0.0040548,0.74575,0.0014285,0.041566
0.37133,0.30571,0.32156,0.3749,0.021493,0.004458,0.74533,0.001456,0.041529
0.37213,0.30571,0.32156,0.37489,0.021487,0.0048801,0.7449,0.0014838,0.041491
0.37294,0.30571,0.32157,0.37489,0.021482,0.0053211,0.74445,0.0015118,0.041452
0.37374,0.30571,0.32157,0.37488,0.021476,0.0057811,0.74398,0.00154,0.041412
0.37455,0.30571,0.32158,0.37488,0.02147,0.0062601,0.74349,0.0015685,0.041371
0.37535,0.30571,0.32158,0.37487,0.021463,0.0067579,0.74299,0.0015971,0.041328
0.37616,0.30571,0.32159,0.37487,0.021456,0.0072746,0.74246,0.001626,0.041285
0.37696,0.30571,0.3216,0.37486,0.021448,0.0078101,0.74192,0.0016551,0.041241
0.37777,0.30571,0.3216,0.37486,0.02144,0.0083644,0.74135,0.0016844,0.041195
0.37858,0.30571,0.32161,0.37485,0.021431,0.0089375,0.74077,0.0017139,0.041149
0.37938,0.30571,0.32162,0.37485,0.021422,0.0095293,0.74017,0.0017436,0.041101
0.38019,0.30571,0.32163,0.37484,0.021413,0.01014,0.73955,0.0017735,0.041053
0.38099,0.30571,0.32164,0.37484,0.021403,0.010769,0.73891,0.0018037,0.041003
0.3818,0.30571,0.32165,0.37483,0.021393,0.011417,0.73825,0.001834,0.040952
0.3826,0.30571,0.32166,0.37483,0.021382,0.012084,0.73758,0.0018645,0.0409
0.38341,0.30571,0.32167,0.37483,0.021371,0.012769,0.73688,0.0018953,0.040847
0.38421,0.30571,0.32168,0.37482,0.02136,0.013473,0.73617,0.0019262,0.040794
0.38502,0.30571,0.32169,0.37482,0.021348,0.014195,0.73544,0.0019573,0.040739
0.38582,0.30571,0.3217,0.37481,0.021336,0.014935,0.73469,0.0019887,0.040683
0.38663,0.30571,0.32171,0.37481,0.021323,0.015695,0.73392,0.0020202,0.040626
0.38744,0.30571,0.32172,0.3748,0.02131,0.016472,0.73313,0.0020519,0.040568
0.38824,0.30571,0.32174,0.3748,0.021296,0.017268,0.73233,0.0020838,0.040509
0.38905,0.30571,0.32175,0.37479,0.021282,0.018082,0.7315,0.0021159,0.040449
0.38985,0.30571,0.32176,0.37479,0.021268,0.018915,0.73066,0.0021482,0.040388
0.39066,0.30571,0.32178,0.37478,0.021253,0.019766,0.7298,0.0021807,0.040326
0.39146,0.30571,0.32179,0.37478,0.021238,0.020635,0.72892,0.0022133,0.040263
0.39227,0.30571,0.3218,0.37477,0.021222,0.021522,0.72803,0.0022461,0.040199
0.39307,0.30571,0.32182,0.37477,0.021206,0.022427,0.72711,0.0022791,0.040133
0.39388,0.30571,0.32183,0.37477,0.02119,0.02335,0.72618,0.0023123,0.040067
0.39469,0.30571,0.32185,0.37476,0.021173,0.024292,0.72523,0.0023457,0.04
0.39549,0.30571,0.32187,0.37476,0.021156,0.025251,0.72426,0.0023792,0.039932
0.3963,0.30571,0.32188,0.37475,0.021138,0.026228,0.72328,0.0024129,0.039863
0.3971,0.30571,0.3219,0.37475,0.02112,0.027223,0.72227,0.0024467,0.039793
0.39791,0.30571,0.32192,0.37474,0.021101,0.028236,0.72125,0.0024808,0.039722
0.39871,0.30571,0.32193,0.37474,0.021083,0.029267,0.72021,0.0025149,0.03965
0.39952,0.30571,0.32195,0.37473,0.021063,0.030315,0.71915,0.0025493,0.039577
0.40032,0.30571,0.32197,0.37473,0.021044,0.031381,0.71808,0.0025838,0.039503
0.40113,0.30571,0.32199,0.37473,0.021024,0.032464,0.71699,0.0026185,0.039429
0.40193,0.30571,0.32201,0.37472,0.021003,0.033566,0.71588,0.0026533,0.039353
0.40274,0.30571,0.32203,0.37472,0.020982,0.034684,0.71475,0.0026883,0.039276
0.40355,0.30571,0.32205,0.37471,0.020961,0.03582,0.71361,0.0027234,0.039198
0.40435,0.30571,0.32207,0.37471,0.020939,0.036974,0.71244,0.0027587,0.03912
0.40516,0.30571,0.32209,0.3747,0.020917,0.038145,0.71126,0.0027941,0.03904
0.40596,0.30571,0.32211,0.3747,0.020895,0.039333,0.71007,0.0028297,0.03896
0.40677,0.30571,0.32213,0.3747,0.020872,0.040538,0.70885,0.0028654,0.038878
0.40757,0.30571,0.32215,0.37469,0.020849,0.04176,0.70762,0.0029012,0.038796
0.40838,0.30571,0.32217,0.37469,0.020825,0.043,0.70637,0.0029372,0.038713
0.40918,0.30571,0.3222,0.37468,0.020801,0.044256,0.70511,0.0029734,0.038628
0.40999,0.30571,0.32222,0.37468,0.020776,0.045529,0.70383,0.0030096,0.038543
0.41079,0.30571,0.32224,0.37467,0.020752,0.04682,0.70253,0.003046,0.038457
0.4116,0.30571,0.32227,0.37467,0.020726,0.048127,0.70121,0.0030825,0.03837
0.41241,0.30571,0.32229,0.37467,0.020701,0.04945,0.69988,0.0031192,0.038283
0.41321,0.30571,0.32231,0.37466,0.020675,0.050791,0.69853,0.003156,0.038194
0.41402,0.30571,0.32234,0.37466,0.020649,0.052148,0.69717,0.0031928,0.038104
0.41482,0.30571,0.32236,0.37465,0.020622,0.053522,0.69579,0.0032299,0.038014
0.41563,0.30571,0.32239,0.37465,0.020595,0.054912,0.69439,0.003267,0.037923
0.41643,0.30571,0.32242,0.37465,0.020567,0.056318,0.69297,0.0033042,0.03783
0.41724,0.30571,0.32244,0.37464,0.020539,0.057741,0.69154,0.0033416,0.037737
0.41804,0.30571,0.32247,0.37464,0.020511,0.05918,0.69009,0.0033791,0.037643
0.41885,0.30571,0.3225,0.37463,0.020483,0.060635,0.68863,0.0034166,0.037549
0.41966,0.30571,0.32252,0.37463,0.020454,0.062107,0.68715,0.0034543,0.037453
0.42046,0.30571,0.32255,0.37463,0.020424,0.063594,0.68566,0.0034921,0.037357
0.42127,0.30571,0.32258,0.37462,0.020395,0.065097,0.68414,0.00353,0.037259
0.42207,0.30571,0.32261,0.37462,0.020365,0.066617,0.68262,0.003568,0.037161
0.42288,0.30571,0.32264,0.37461,0.020334,0.068152,0.68107,0.0036061,0.037062
0.42368,0.30571,0.32266,0.37461,0.020303,0.069702,0.67952,0.0036443,0.036962
0.42449,0.30571,0.32269,0.37461,0.020272,0.071269,0.67794,0.0036825,0.036862
0.42529,0.30571,0.32272,0.3746,0.020241,0.072851,0.67635,0.0037209,0.036761
0.4261,0.30571,0.32275,0.3746,0.020209,0.074448,0.67475,0.0037594,0.036658
0.4269,0.30571,0.32278,0.37459,0.020177,0.076061,0.67313,0.0037979,0.036555
0.42771,0.30571,0.32281,0.37459,0.020144,0.077689,0.67149,0.0038365,0.036452
0.42852,0.30571,0.32285,0.37459,0.020111,0.079332,0.66984,0.0038752,0.036347
0.42932,0.30571,0.32288,0.37458,0.020078,0.080991,0.66817,0.003914,0.036242
0.43013,0.30571,0.32291,0.37458,0.020044,0.082664,0.66649,0.0039528,0.036136
0.43093,0.30571,0.32294,0.37458,0.02001,0.084353,0.6648,0.0039918,0.036029
0.43174,0.30571,0.32297,0.37457,0.019976,0.086056,0.66309,0.0040307,0.035921
0.43254,0.30571,0.32301,0.37457,0.019941,0.087774,0.66136,0.0040698,0.035813
0.43335,0.30571,0.32304,0.37456,0.019906,0.089507,0.65962,0.0041089,0.035704
0.43415,0.30571,0.32307,0.37456,0.019871,0.091255,0.65787,0.0041481,0.035594
0.43496,0.30571,0.32311,0.37456,0.019835,0.093017,0.6561,0.0041874,0.035483
0.43576,0.30571,0.32314,0.37455,0.019799,0.094794,0.65431,0.0042267,0.035372
0.43657,0.30571,0.32318,0.37455,0.019763,0.096584,0.65251,0.004266,0.03526
0.43738,0.30571,0.32321,0.37455,0.019726,0.09839,0.6507,0.0043054,0.035147
0.43818,0.30571,0.32325,0.37454,0.019689,0.10021,0.64888,0.0043449,0.035034
0.43899,0.30571,0.32328,0.37454,0.019652,0.10204,0.64704,0.0043844,0.03492
0.43979,0.30571,0.32332,0.37454,0.019614,0.10389,0.64518,0.004424,0.034805
0.4406,0.30571,0.32335,0.37453,0.019576,0.10575,0.64331,0.0044636,0.034689
0.4414,0.30571,0.32339,0.37453,0.019538,0.10763,0.64143,0.0045032,0.034573
0.44221,0.30571,0.32343,0.37453,0.0195,0.10951,0.63954,0.0045429,0.034456
0.44301,0.30571,0.32346,0.37452,0.019461,0.11142,0.63763,0.0045826,0.034339
0.44382,0.30571,0.3235,0.37452,0.019421,0.11333,0.6357,0.0046223,0.034221
0.44462,0.30571,0.32354,0.37452,0.019382,0.11526,0.63377,0.0046621,0.034102
0.44543,0.30571,0.32358,0.37451,0.019342,0.1172,0.63182,0.0047019,0.033982
0.44624,0.30571,0.32361,0.37451,0.019302,0.11916,0.62986,0.0047417,0.033862
0.44704,0.30571,0.32365,0.37451,0.019261,0.12113,0.62788,0.0047816,0.033741
0.44785,0.30571,0.32369,0.3745,0.019221,0.12311,0.62589,0.0048214,0.03362
0.44865,0.30571,0.32373,0.3745,0.01918,0.12511,0.62389,0.0048613,0.033498
0.44946,0.30571,0.32377,0.3745,0.019138,0.12711,0.62188,0.0049012,0.033375
0.45026,0.30571,0.32381,0.37449,0.019096,0.12913,0.61985,0.0049411,0.033252
0.45107,0.30571,0.32385,0.37449,0.019055,0.13117,0.61781,0.0049811,0.033128
0.45187,0.30571,0.32389,0.37449,0.019012,0.13321,0.61576,0.005021,0.033004
0.45268,0.30571,0.32393,0.37448,0.01897,0.13527,0.6137,0.0050609,0.032878
0.45349,0.30571,0.32397,0.37448,0.018927,0.13734,0.61162,0.0051008,0.032753
0.45429,0.30571,0.32401,0.37448,0.018884,0.13942,0.60953,0.0051408,0.032627
0.4551,0.30571,0.32405,0.37447,0.01884,0.14152,0.60743,0.0051807,0.0325
0.4559,0.30571,0.3241,0.37447,0.018797,0.14362,0.60532,0.0052206,0.032373
0.45671,0.30571,0.32414,0.37447,0.018753,0.14574,0.6032,0.0052605,0.032245
0.45751,0.30571,0.32418,0.37447,0.018708,0.14787,0.60106,0.0053004,0.032116
0.45832,0.30571,0.32422,0.37446,0.018664,0.15001,0.59891,0.0053403,0.031987
0.45912,0.30571,0.32427,0.37446,0.018619,0.15217,0.59675,0.0053802,0.031858
0.45993,0.30571,0.32431,0.37446,0.018574,0.15433,0.59458,0.0054201,0.031728
0.46073,0.30571,0.32435,0.37445,0.018529,0.15651,0.5924,0.0054599,0.031597
0.46154,0.30571,0.3244,0.37445,0.018483,0.15869,0.59021,0.0054997,0.031466
0.46235,0.30571,0.32444,0.37445,0.018437,0.16089,0.58801,0.0055395,0.031335
0.46315,0.30571,0.32448,0.37445,0.018391,0.1631,0.58579,0.0055792,0.031203
0.46396,0.30571,0.32453,0.37444,0.018345,0.16532,0.58357,0.0056189,0.031071
0.46476,0.30571,0.32457,0.37444,0.018298,0.16755,0.58133,0.0056586,0.030938
0.46557,0.30571,0.32462,0.37444,0.018251,0.16979,0.57908,0.0056983,0.030804
0.46637,0.30571,0.32466,0.37444,0.018204,0.17204,0.57683,0.0057379,0.03067
0.46718,0.30571,0.32471,0.37443,0.018157,0.1743,0.57456,0.0057775,0.030536
0.46798,0.30571,0.32476,0.37443,0.018109,0.17658,0.57228,0.005817,0.030401
0.46879,0.30571,0.3248,0.37443,0.018061,0.17886,0.57,0.0058564,0.030266
0.46959,0.30571,0.32485,0.37442,0.018013,0.18115,0.5677,0.0058959,0.03013
0.4704,0.30571,0.32489,0.37442,0.017965,0.18345,0.56539,0.0059352,0.029994
0.47121,0.30571,0.32494,0.37442,0.017916,0.18577,0.56307,0.0059746,0.029858
0.47201,0.30571,0.32499,0.37442,0.017867,0.18809,0.56075,0.0060138,0.029721
0.47282,0.30571,0.32504,0.37442,0.017818,0.19042,0.55841,0.006053,0.029584
0.47362,0.30571,0.32508,0.37441,0.017769,0.19276,0.55606,0.0060921,0.029446
0.47443,0.30571,0.32513,0.37441,0.01772,0.19511,0.55371,0.0061312,0.029308
0.47523,0.30571,0.32518,0.37441,0.01767,0.19747,0.55135,0.0061702,0.029169
0.47604,0.30571,0.32523,0.37441,0.01762,0.19984,0.54897,0.0062091,0.029031
0.47684,0.30571,0.32528,0.3744,0.01757,0.20222,0.54659,0.006248,0.028891
0.47765,0.30571,0.32532,0.3744,0.017519,0.2046,0.5442,0.0062868,0.028752
0.47846,0.30571,0.32537,0.3744,0.017469,0.207,0.5418,0.0063255,0.028612
0.47926,0.30571,0.32542,0.3744,0.017418,0.2094,0.53939,0.0063641,0.028472
0.48007,0.30571,0.32547,0.3744,0.017367,0.21182,0.53697,0.0064026,0.028331
0.48087,0.30571,0.32552,0.37439,0.017316,0.21424,0.53455,0.0064411,0.028191
0.48168,0.30571,0.32557,0.37439,0.017264,0.21667,0.53212,0.0064794,0.028049
0.48248,0.30571,0.32562,0.37439,0.017213,0.2191,0.52968,0.0065177,0.027908
0.48329,0.30571,0.32567,0.37439,0.017161,0.22155,0.52723,0.0065559,0.027766
0.48409,0.30571,0.32572,0.37439,0.017109,0.224,0.52477,0.006594,0.027624
0.4849,0.30571,0.32577,0.37438,0.017057,0.22646,0.52231,0.006632,0.027482
0.4857,0.30571,0.32582,0.37438,0.017005,0.22893,0.51983,0.0066698,0.027339
0.48651,0.30571,0.32587,0.37438,0.016952,0.23141,0.51735,0.0067076,0.027196
0.48732,0.30571,0.32592,0.37438,0.016899,0.23389,0.51487,0.0067453,0.027053
0.48812,0.30571,0.32597,0.37438,0.016846,0.23638,0.51237,0.0067828,0.02691
0.48893,0.30571,0.32603,0.37437,0.016793,0.23888,0.50987,0.0068203,0.026766
0.48973,0.30571,0.32608,0.37437,0.01674,0.24138,0.50736,0.0068576,0.026622
0.49054,0.30571,0.32613,0.37437,0.016687,0.24389,0.50485,0.0068949,0.026478
0.49134,0.30571,0.32618,0.37437,0.016633,0.24641,0.50233,0.006932,0.026334
0.49215,0.30571,0.32623,0.37437,0.016579,0.24893,0.4998,0.0069689,0.02619
0.49295,0.30571,0.32629,0.37437,0.016525,0.25147,0.49727,0.0070058,0.026045
0.49376,0.30571,0.32634,0.37436,0.016471,0.254,0.49473,0.0070425,0.0259
0.49456,0.30571,0.32639,0.37436,0.016417,0.25655,0.49218,0.0070791,0.025755
0.49537,0.30571,0.32644,0.37436,0.016363,0.2591,0.48963,0.0071156,0.02561
0.49618,0.30571,0.3265,0.37436,0.016308,0.26165,0.48707,0.0071519,0.025464
0.49698,0.30571,0.32655,0.37436,0.016254,0.26421,0.4845,0.0071881,0.025319
0.49779,0.30571,0.3266,0.37436,0.016199,0.26678,0.48194,0.0072242,0.025173
0.49859,0.30571,0.32666,0.37436,0.016144,0.26935,0.47936,0.0072601,0.025027
0.4994,0.30571,0.32671,0.37435,0.016089,0.27193,0.47678,0.0072959,0.024881
0.5002,0.30571,0.32677,0.37435,0.016033,0.27451,0.47419,0.0073315,0.024735
0.50101,0.30571,0.32682,0.37435,0.015978,0.2771,0.4716,0.007367,0.024589
0.50181,0.30571,0.32687,0.37435,0.015923,0.27969,0.46901,0.0074023,0.024443
0.50262,0.30571,0.32693,0.37435,0.015867,0.28229,0.46641,0.0074375,0.024296
0.50343,0.30571,0.32698,0.37435,0.015811,0.2849,0.4638,0.0074725,0.02415
0.50423,0.30571,0.32704,0.37435,0.015755,0.2875,0.46119,0.0075074,0.024003
0.50504,0.30571,0.32709,0.37435,0.015699,0.29012,0.45858,0.0075421,0.023857
0.50584,0.30571,0.32715,0.37435,0.015643,0.29273,0.45596,0.0075766,0.02371
0.50665,0.30571,0.3272,0.37434,0.015587,0.29535,0.45333,0.007611,0.023563
0.50745,0.30571,0.32726,0.37434,0.015531,0.29798,0.45071,0.0076452,0.023416
0.50826,0.30571,0.32731,0.37434,0.015474,0.30061,0.44808,0.0076793,0.023269
0.50906,0.30571,0.32737,0.37434,0.015418,0.30324,0.44544,0.0077131,0.023122
0.50987,0.30571,0.32742,0.37434,0.015361,0.30588,0.44281,0.0077468,0.022975
0.51067,0.30571,0.32748,0.37434,0.015304,0.30852,0.44016,0.0077803,0.022828
0.51148,0.30571,0.32753,0.37434,0.015248,0.31116,0.43752,0.0078137,0.022681
0.51229,0.30571,0.32759,0.37434,0.015191,0.3138,0.43487,0.0078468,0.022534
0.51309,0.30571,0.32765,0.37434,0.015134,0.31645,0.43222,0.0078798,0.022388
0.5139,0.30571,0.3277,0.37434,0.015077,0.31911,0.42957,0.0079126,0.022241
0.5147,0.30571,0.32776,0.37434,0.015019,0.32176,0.42691,0.0079452,0.022094
0.51551,0.30571,0.32781,0.37433,0.014962,0.32442,0.42425,0.0079776,0.021947
0.51631,0.30571,0.32787,0.37433,0.014905,0.32708,0.42159,0.0080098,0.0218
0.51712,0.30571,0.32793,0.37433,0.014847,0.32974,0.41892,0.0080419,0.021653
0.51792,0.30571,0.32798,0.37433,0.01479,0.33241,0.41626,0.0080737,0.021506
0.51873,0.30571,0.32804,0.37433,0.014732,0.33508,0.41359,0.0081053,0.02136
0.51953,0.30571,0.3281,0.37433,0.014675,0.33775,0.41092,0.0081368,0.021213
0.52034,0.30571,0.32815,0.37433,0.014617,0.34042,0.40824,0.008168,0.021066
0.52115,0.30571,0.32821,0.37433,0.014559,0.34309,0.40557,0.008199,0.02092
0.52195,0.30571,0.32827,0.37433,0.014502,0.34577,0.40289,0.0082298,0.020774
0.52276,0.30571,0.32832,0.37433,0.014444,0.34844,0.40022,0.0082604,0.020627
0.52356,0.30571,0.32838,0.37433,0.014386,0.35112,0.39754,0.0082908,0.020481
0.52437,0.30571,0.32844,0.37433,0.014328,0.3538,0.39486,0.008321,0.020335
0.52517,0.30571,0.3285,0.37433,0.01427,0.35648,0.39218,0.0083509,0.020189
0.52598,0.30571,0.32855,0.37433,0.014212,0.35916,0.3895,0.0083807,0.020044
0.52678,0.30571,0.32861,0.37433,0.014154,0.36184,0.38681,0.0084102,0.019898
0.52759,0.30571,0.32867,0.37433,0.014096,0.36453,0.38413,0.0084395,0.019753
0.52839,0.30571,0.32873,0.37433,0.014038,0.36721,0.38145,0.0084686,0.019607
0.5292,0.30571,0.32878,0.37433,0.01398,0.36989,0.37876,0.0084974,0.019462
0.53001,0.30571,0.32884,0.37433,0.013922,0.37258,0.37608,0.0085261,0.019317
0.53081,0.30571,0.3289,0.37433,0.013864,0.37526,0.3734,0.0085545,0.019173
0.53162,0.30571,0.32896,0.37433,0.013805,0.37795,0.37071,0.0085826,0.019028
0.53242,0.30571,0.32901,0.37433,0.013747,0.38063,0.36803,0.0086105,0.018884
0.53323,0.30571,0.32907,0.37433,0.013689,0.38331,0.36535,0.0086382,0.01874
0.53403,0.30571,0.32913,0.37433,0.013631,0.386,0.36266,0.0086657,0.018596
0.53484,0.30571,0.32919,0.37433,0.013573,0.38868,0.35998,0.0086929,0.018452
0.53564,0.30571,0.32925,0.37433,0.013514,0.39136,0.3573,0.0087199,0.018309
0.53645,0.30571,0.3293,0.37433,0.013456,0.39404,0.35462,0.0087466,0.018166
0.53726,0.30571,0.32936,0.37433,0.013398,0.39672,0.35194,0.0087731,0.018023
0.53806,0.30571,0.32942,0.37433,0.01334,0.3994,0.34926,0.0087993,0.01788
0.53887,0.30571,0.32948,0.37433,0.013281,0.40208,0.34658,0.0088253,0.017738
0.53967,0.30571,0.32954,0.37433,0.013223,0.40475,0.34391,0.008851,0.017596
0.54048,0.30571,0.32959,0.37433,0.013165,0.40743,0.34123,0.0088765,0.017454
0.54128,0.30571,0.32965,0.37433,0.013107,0.4101,0.33856,0.0089017,0.017312
0.54209,0.30571,0.32971,0.37433,0.013049,0.41277,0.33589,0.0089267,0.017171
0.54289,0.30571,0.32977,0.37433,0.012991,0.41544,0.33322,0.0089514,0.01703
0.5437,0.30571,0.32983,0.37433,0.012933,0.41811,0.33056,0.0089758,0.016889
0.5445,0.30571,0.32988,0.37433,0.012875,0.42077,0.32789,0.009,0.016749
0.54531,0.30571,0.32994,0.37433,0.012817,0.42344,0.32523,0.0090239,0.016609
0.54612,0.30571,0.33,0.37434,0.012759,0.4261,0.32257,0.0090476,0.01647
0.54692,0.30571,0.33006,0.37434,0.012701,0.42876,0.31992,0.009071,0.01633
0.54773,0.30571,0.33012,0.37434,0.012643,0.43141,0.31726,0.0090941,0.016191
0.54853,0.30571,0.33018,0.37434,0.012585,0.43406,0.31461,0.009117,0.016053
0.54934,0.30571,0.33023,0.37434,0.012527,0.43671,0.31197,0.0091395,0.015915
0.55014,0.30571,0.33029,0.37434,0.012469,0.43936,0.30932,0.0091618,0.015777
0.55095,0.30571,0.33035,0.37434,0.012412,0.442,0.30668,0.0091839,0.015639
0.55175,0.30571,0.33041,0.37434,0.012354,0.44464,0.30404,0.0092056,0.015502
0.55256,0.30571,0.33047,0.37434,0.012296,0.44727,0.30141,0.0092271,0.015366
0.55336,0.30571,0.33052,0.37434,0.012239,0.44991,0.29878,0.0092483,0.01523
0.55417,0.30571,0.33058,0.37434,0.012182,0.45253,0.29615,0.0092692,0.015094
0.55498,0.30571,0.33064,0.37434,0.012124,0.45516,0.29353,0.0092898,0.014959
0.55578,0.30571,0.3307,0.37435,0.012067,0.45778,0.29091,0.0093102,0.014824
0.55659,0.30571,0.33075,0.37435,0.01201,0.46039,0.2883,0.0093302,0.014689
0.55739,0.30571,0.33081,0.37435,0.011953,0.463,0.28569,0.00935,0.014555
0.5582,0.30571,0.33087,0.37435,0.011896,0.46561,0.28309,0.0093695,0.014422
0.559,0.30571,0.33093,0.37435,0.011839,0.46821,0.28049,0.0093887,0.014288
0.55981,0.30571,0.33099,0.37435,0.011782,0.47081,0.27789,0.0094076,0.014156
0.56061,0.30571,0.33104,0.37435,0.011725,0.4734,0.2753,0.0094262,0.014024
0.56142,0.30571,0.3311,0.37435,0.011668,0.47599,0.27272,0.0094445,0.013892
0.56223,0.30571,0.33116,0.37436,0.011612,0.47857,0.27014,0.0094625,0.013761
0.56303,0.30571,0.33121,0.37436,0.011555,0.48115,0.26756,0.0094802,0.01363
0.56384,0.30571,0.33127,0.37436,0.011499,0.48372,0.26499,0.0094976,0.0135
0.56464,0.30571,0.33133,0.37436,0.011443,0.48629,0.26243,0.0095147,0.01337
0.56545,0.30571,0.33139,0.37436,0.011386,0.48885,0.25987,0.0095316,0.013241
0.56625,0.30571,0.33144,0.37436,0.01133,0.4914,0.25732,0.0095481,0.013113
0.56706,0.30571,0.3315,0.37436,0.011274,0.49395,0.25478,0.0095643,0.012985
0.56786,0.30571,0.33156,0.37437,0.011219,0.49649,0.25224,0.0095802,0.012857
0.56867,0.30571,0.33161,0.37437,0.011163,0.49903,0.24971,0.0095958,0.01273
0.56947,0.30571,0.33167,0.37437,0.011107,0.50156,0.24718,0.0096111,0.012604
0.57028,0.30571,0.33173,0.37437,0.011052,0.50408,0.24466,0.009626,0.012478
0.57109,0.30571,0.33178,0.37437,0.010997,0.5066,0.24215,0.0096407,0.012353
0.57189,0.30571,0.33184,0.37437,0.010941,0.50911,0.23964,0.0096551,0.012228
0.5727,0.30571,0.3319,0.37438,0.010886,0.51161,0.23714,0.0096691,0.012104
0.5735,0.30571,0.33195,0.37438,0.010832,0.51411,0.23465,0.0096829,0.01198
0.57431,0.30571,0.33201,0.37438,0.010777,0.5166,0.23216,0.0096963,0.011857
0.57511,0.30571,0.33207,0.37438,0.010722,0.51908,0.22968,0.0097094,0.011735
0.57592,0.30571,0.33212,0.37438,0.010668,0.52155,0.22721,0.0097222,0.011613
0.57672,0.30571,0.33218,0.37438,0.010613,0.52402,0.22475,0.0097347,0.011492
0.57753,0.30571,0.33223,0.37439,0.010559,0.52648,0.2223,0.0097468,0.011372
0.57833,0.30571,0.33229,0.37439,0.010505,0.52893,0.21985,0.0097586,0.011252
0.57914,0.30571,0.33234,0.37439,0.010451,0.53137,0.21741,0.0097702,0.011133
0.57995,0.30571,0.3324,0.37439,0.010398,0.53381,0.21498,0.0097813,0.011014
0.58075,0.30571,0.33245,0.37439,0.010344,0.53624,0.21255,0.0097922,0.010896
0.58156,0.30571,0.33251,0.3744,0.010291,0.53865,0.21014,0.0098028,0.010779
0.58236,0.30571,0.33256,0.3744,0.010238,0.54107,0.20773,0.009813,0.010663
0.58317,0.30571,0.33262,0.3744,0.010185,0.54347,0.20533,0.0098229,0.010547
0.58397,0.30571,0.33267,0.3744,0.010132,0.54586,0.20295,0.0098325,0.010432
0.58478,0.30571,0.33273,0.37441,0.010079,0.54825,0.20056,0.0098417,0.010317
0.58558,0.30571,0.33278,0.37441,0.010027,0.55062,0.19819,0.0098506,0.010203
0.58639,0.30571,0.33284,0.37441,0.0099747,0.55299,0.19583,0.0098592,0.01009
0.58719,0.30571,0.33289,0.37441,0.0099227,0.55535,0.19348,0.0098675,0.0099779
0.588,0.30571,0.33295,0.37441,0.0098708,0.5577,0.19113,0.0098754,0.0098662
0.58881,0.30571,0.333,0.37442,0.0098191,0.56003,0.1888,0.009883,0.0097552
0.58961,0.30571,0.33305,0.37442,0.0097677,0.56236,0.18647,0.0098903,0.009645
0.59042,0.30571,0.33311,0.37442,0.0097164,0.56468,0.18416,0.0098972,0.0095355
0.59122,0.30571,0.33316,0.37442,0.0096653,0.56699,0.18185,0.0099039,0.0094267
0.59203,0.30571,0.33321,0.37443,0.0096144,0.5693,0.17956,0.0099101,0.0093187
0.59283,0.30571,0.33327,0.37443,0.0095638,0.57159,0.17727,0.0099161,0.0092114
0.59364,0.30571,0.33332,0.37443,0.0095133,0.57387,0.175,0.0099217,0.0091049
0.59444,0.30571,0.33337,0.37443,0.0094631,0.57614,0.17273,0.009927,0.0089992
0.59525,0.30571,0.33343,0.37444,0.009413,0.5784,0.17048,0.0099319,0.0088942
0.59606,0.30571,0.33348,0.37444,0.0093632,0.58065,0.16823,0.0099365,0.0087899
0.59686,0.30571,0.33353,0.37444,0.0093137,0.58289,0.166,0.0099408,0.0086865
0.59767,0.30571,0.33358,0.37444,0.0092643,0.58511,0.16378,0.0099447,0.0085839
0.59847,0.30571,0.33363,0.37445,0.0092152,0.58733,0.16156,0.0099483,0.008482
0.59928,0.30571,0.33369,0.37445,0.0091663,0.58954,0.15936,0.0099516,0.0083809
0.60008,0.30571,0.33374,0.37445,0.0091176,0.59173,0.15717,0.0099545,0.0082807
0.60089,0.30571,0.33379,0.37446,0.0090692,0.59392,0.15499,0.0099571,0.0081812
0.60169,0.30571,0.33384,0.37446,0.009021,0.59609,0.15282,0.0099594,0.0080826
0.6025,0.30571,0.33389,0.37446,0.008973,0.59826,0.15067,0.0099613,0.0079847
0.6033,0.30571,0.33394,0.37446,0.0089253,0.60041,0.14852,0.0099628,0.0078877
0.60411,0.30571,0.33399,0.37447,0.0088778,0.60255,0.14639,0.0099641,0.0077916
0.60492,0.30571,0.33404,0.37447,0.0088306,0.60467,0.14427,0.009965,0.0076962
0.60572,0.30571,0.33409,0.37447,0.0087836,0.60679,0.14216,0.0099655,0.0076017
0.60653,0.30571,0.33414,0.37448,0.0087369,0.60889,0.14006,0.0099657,0.0075081
0.60733,0.30571,0.33419,0.37448,0.0086905,0.61098,0.13797,0.0099656,0.0074153
0.60814,0.30571,0.33424,0.37448,0.0086442,0.61306,0.1359,0.0099652,0.0073233
0.60894,0.30571,0.33429,0.37449,0.0085983,0.61513,0.13384,0.0099643,0.0072323
0.60975,0.30571,0.33434,0.37449,0.0085526,0.61719,0.13179,0.0099632,0.0071421
0.61055,0.30571,0.33439,0.37449,0.0085072,0.61923,0.12975,0.0099617,0.0070527
0.61136,0.30571,0.33444,0.37449,0.0084621,0.62126,0.12773,0.0099599,0.0069642
0.61216,0.30571,0.33449,0.3745,0.0084172,0.62328,0.12572,0.0099577,0.0068767
0.61297,0.30571,0.33453,0.3745,0.0083726,0.62528,0.12372,0.0099552,0.00679
0.61378,0.30571,0.33458,0.3745,0.0083283,0.62728,0.12173,0.0099524,0.0067041
0.61458,0.30571,0.33463,0.37451,0.0082842,0.62926,0.11976,0.0099492,0.0066192
0.61539,0.30571,0.33468,0.37451,0.0082404,0.63122,0.1178,0.0099457,0.0065352
0.61619,0.30571,0.33472,0.37451,0.0081969,0.63317,0.11585,0.0099418,0.0064521
0.617,0.30571,0.33477,0.37452,0.0081537,0.63511,0.11392,0.0099376,0.0063699
0.6178,0.30571,0.33482,0.37452,0.0081108,0.63704,0.112,0.009933,0.0062886
0.61861,0.30571,0.33486,0.37452,0.0080682,0.63895,0.11009,0.0099281,0.0062083
0.61941,0.30571,0.33491,0.37453,0.0080259,0.64085,0.1082,0.0099229,0.0061288
0.62022,0.30571,0.33496,0.37453,0.0079838,0.64274,0.10632,0.0099174,0.0060503
0.62103,0.30571,0.335,0.37453,0.0079421,0.64461,0.10446,0.0099114,0.0059727
0.62183,0.30571,0.33505,0.37454,0.0079006,0.64647,0.1026,0.0099052,0.0058961
0.62264,0.30571,0.33509,0.37454,0.0078595,0.64832,0.10077,0.0098986,0.0058204
0.62344,0.30571,0.33514,0.37454,0.0078187,0.65015,0.098943,0.0098917,0.0057456
0.62425,0.30571,0.33518,0.37455,0.0077781,0.65196,0.097134,0.0098844,0.0056718
0.62505,0.30571,0.33523,0.37455,0.0077379,0.65377,0.095338,0.0098768,0.0055989
0.62586,0.30571,0.33527,0.37456,0.007698,0.65555,0.093558,0.0098689,0.005527
0.62666,0.30571,0.33532,0.37456,0.0076584,0.65733,0.091791,0.0098606,0.0054561
0.62747,0.30571,0.33536,0.37456,0.0076191,0.65909,0.090039,0.009852,0.0053861
0.62827,0.30571,0.3354,0.37457,0.0075801,0.66083,0.088302,0.0098431,0.0053171
0.62908,0.30571,0.33545,0.37457,0.0075414,0.66256,0.086579,0.0098338,0.0052491
0.62989,0.30571,0.33549,0.37457,0.0075031,0.66428,0.084871,0.0098242,0.0051821
0.63069,0.30571,0.33553,0.37458,0.0074651,0.66598,0.083178,0.0098142,0.005116
0.6315,0.30571,0.33557,0.37458,0.0074274,0.66766,0.0815,0.0098039,0.0050509
0.6323,0.30571,0.33562,0.37459,0.00739,0.66933,0.079837,0.0097933,0.0049868
0.63311,0.30571,0.33566,0.37459,0.007353,0.67099,0.078189,0.0097823,0.0049237
0.63391,0.30571,0.3357,0.37459,0.0073163,0.67263,0.076556,0.0097711,0.0048616
0.63472,0.30571,0.33574,0.3746,0.0072799,0.67425,0.074938,0.0097594,0.0048005
0.63552,0.30571,0.33578,0.3746,0.0072439,0.67586,0.073336,0.0097475,0.0047404
0.63633,0.30571,0.33582,0.3746,0.0072082,0.67746,0.07175,0.0097352,0.0046813
0.63713,0.30571,0.33586,0.37461,0.0071729,0.67904,0.070179,0.0097226,0.0046232
0.63794,0.30571,0.3359,0.37461,0.0071379,0.6806,0.068623,0.0097096,0.0045661
0.63875,0.30571,0.33594,0.37462,0.0071032,0.68215,0.067083,0.0096964,0.00451
0.63955,0.30571,0.33598,0.37462,0.0070689,0.68368,0.065559,0.0096828,0.004455
0.64036,0.30571,0.33602,0.37462,0.0070349,0.6852,0.064051,0.0096688,0.0044009
0.64116,0.30571,0.33606,0.37463,0.0070012,0.6867,0.062559,0.0096546,0.0043479
0.64197,0.30571,0.3361,0.37463,0.006968,0.68818,0.061083,0.00964,0.0042959
0.64277,0.30571,0.33614,0.37464,0.006935,0.68965,0.059622,0.0096251,0.004245
0.64358,0.30571,0.33617,0.37464,0.0069025,0.6911,0.058178,0.0096099,0.0041951
0.64438,0.30571,0.33621,0.37464,0.0068703,0.69254,0.056751,0.0095943,0.0041462
0.64519,0.30571,0.33625,0.37465,0.0068384,0.69396,0.055339,0.0095784,0.0040984
0.64599,0.30571,0.33629,0.37465,0.0068069,0.69536,0.053944,0.0095622,0.0040516
0.6468,0.30571,0.33632,0.37466,0.0067758,0.69675,0.052565,0.0095457,0.0040058
0.64761,0.30571,0.33636,0.37466,0.006745,0.69812,0.051203,0.0095289,0.0039611
0.64841,0.30571,0.3364,0.37466,0.0067146,0.69947,0.049858,0.0095117,0.0039174
0.64922,0.30571,0.33643,0.37467,0.0066845,0.70081,0.048529,0.0094943,0.0038748
0.65002,0.30571,0.33647,0.37467,0.0066549,0.70213,0.047217,0.0094765,0.0038333
0.65083,0.30571,0.3365,0.37468,0.0066256,0.70343,0.045921,0.0094584,0.0037928
0.65163,0.30571,0.33654,0.37468,0.0065966,0.70472,0.044643,0.0094399,0.0037533
0.65244,0.30571,0.33657,0.37469,0.0065681,0.70599,0.043381,0.0094212,0.003715
0.65324,0.30571,0.33661,0.37469,0.0065399,0.70724,0.042136,0.0094022,0.0036777
0.65405,0.30571,0.33664,0.37469,0.0065121,0.70848,0.040909,0.0093828,0.0036414
0.65486,0.30571,0.33667,0.3747,0.0064847,0.7097,0.039698,0.0093632,0.0036062
0.65566,0.30571,0.33671,0.3747,0.0064576,0.7109,0.038505,0.0093432,0.0035721
0.65647,0.30571,0.33674,0.37471,0.006431,0.71209,0.037329,0.0093229,0.0035391
0.65727,0.30571,0.33677,0.37471,0.0064047,0.71325,0.03617,0.0093023,0.0035071
0.65808,0.30571,0.3368,0.37472,0.0063788,0.7144,0.035029,0.0092814,0.0034762
0.65888,0.30571,0.33684,0.37472,0.0063533,0.71554,0.033905,0.0092602,0.0034464
0.65969,0.30571,0.33687,0.37472,0.0063282,0.71665,0.032799,0.0092387,0.0034176
0.66049,0.30571,0.3369,0.37473,0.0063034,0.71775,0.03171,0.0092169,0.00339
0.6613,0.30571,0.33693,0.37473,0.0062791,0.71883,0.030638,0.0091948,0.0033634
0.6621,0.30571,0.33696,0.37474,0.0062552,0.71989,0.029584,0.0091724,0.0033379
0.66291,0.30571,0.33699,0.37474,0.0062316,0.72094,0.028548,0.0091497,0.0033135
0.66372,0.30571,0.33702,0.37475,0.0062084,0.72196,0.02753,0.0091267,0.0032901
0.66452,0.30571,0.33705,0.37475,0.0061857,0.72297,0.02653,0.0091035,0.0032679
0.66533,0.30571,0.33708,0.37476,0.0061633,0.72396,0.025547,0.0090799,0.0032467
0.66613,0.30571,0.33711,0.37476,0.0061413,0.72494,0.024582,0.009056,0.0032267
0.66694,0.30571,0.33713,0.37476,0.0061198,0.72589,0.023635,0.0090319,0.0032077
0.66774,0.30571,0.33716,0.37477,0.0060986,0.72683,0.022707,0.0090074,0.0031898
0.66855,0.30571,0.33719,0.37477,0.0060779,0.72775,0.021796,0.0089827,0.003173
0.66935,0.30571,0.33722,0.37478,0.0060575,0.72865,0.020903,0.0089577,0.0031573
0.67016,0.30571,0.33724,0.37478,0.0060375,0.72954,0.020029,0.0089324,0.0031427
0.67096,0.30571,0.33727,0.37479,0.006018,0.7304,0.019172,0.0089068,0.0031292
0.67177,0.30571,0.3373,0.37479,0.0059989,0.73125,0.018334,0.0088809,0.0031168
0.67258,0.30571,0.33732,0.3748,0.0059801,0.73208,0.017515,0.0088548,0.0031055
0.67338,0.30571,0.33735,0.3748,0.0059618,0.73289,0.016713,0.0088284,0.0030952
0.67419,0.30571,0.33737,0.37481,0.0059439,0.73368,0.01593,0.0088017,0.0030861
0.67499,0.30571,0.3374,0.37481,0.0059264,0.73445,0.015165,0.0087747,0.0030781
0.6758,0.30571,0.33742,0.37481,0.0059093,0.73521,0.014419,0.0087475,0.0030712
0.6766,0.30571,0.33745,0.37482,0.0058926,0.73595,0.013691,0.00872,0.0030653
0.67741,0.30571,0.33747,0.37482,0.0058764,0.73667,0.012982,0.0086922,0.0030606
0.67821,0.30571,0.33749,0.37483,0.0058606,0.73737,0.012291,0.0086641,0.003057
0.67902,0.30571,0.33752,0.37483,0.0058451,0.73805,0.011619,0.0086358,0.0030544
0.67983,0.30571,0.33754,0.37484,0.0058301,0.73871,0.010965,0.0086073,0.003053
0.68063,0.30571,0.33756,0.37484,0.0058156,0.73935,0.01033,0.0085784,0.0030527
0.68144,0.30571,0.33758,0.37485,0.0058014,0.73998,0.0097137,0.0085493,0.0030534
0.68224,0.30571,0.3376,0.37485,0.0057876,0.74059,0.0091161,0.00852,0.0030553
0.68305,0.30571,0.33763,0.37486,0.0057743,0.74118,0.0085373,0.0084904,0.0030583
0.68385,0.30571,0.33765,0.37486,0.0057614,0.74175,0.0079772,0.0084605,0.0030623
0.68466,0.30571,0.33767,0.37487,0.005749,0.7423,0.0074359,0.0084304,0.0030675
0.68546,0.30571,0.33769,0.37487,0.0057369,0.74283,0.0069135,0.0084001,0.0030738
0.68627,0.30571,0.33771,0.37488,0.0057253,0.74334,0.0064099,0.0083695,0.0030811
0.68707,0.30571,0.33772,0.37488,0.0057141,0.74383,0.0059253,0.0083386,0.0030896
0.68788,0.30571,0.33774,0.37488,0.0057033,0.74431,0.0054595,0.0083075,0.0030992
0.68869,0.30571,0.33776,0.37489,0.005693,0.74477,0.0050126,0.0082762,0.0031098
0.68949,0.30571,0.33778,0.37489,0.0056831,0.7452,0.0045847,0.0082446,0.0031216
0.6903,0.30571,0.3378,0.3749,0.0056736,0.74562,0.0041758,0.0082128,0.0031344
0.6911,0.30571,0.33781,0.3749,0.0056646,0.74602,0.0037859,0.0081807,0.0031484
0.69191,0.30571,0.33783,0.37491,0.0056559,0.7464,0.003415,0.0081485,0.0031634
0.69271,0.30571,0.33785,0.37491,0.0056478,0.74676,0.0030631,0.0081159,0.0031796
0.69352,0.30571,0.33786,0.37492,0.00564,0.74711,0.0027303,0.0080832,0.0031968
0.69432,0.30571,0.33788,0.37492,0.0056327,0.74743,0.0024165,0.0080502,0.0032151
0.69513,0.30571,0.33789,0.37493,0.0056258,0.74773,0.0021219,0.008017,0.0032345
0.69593,0.30571,0.33791,0.37493,0.0056193,0.74802,0.0018463,0.0079836,0.003255
0.69674,0.30571,0.33792,0.37494,0.0056133,0.74828,0.0015898,0.00795,0.0032766
0.69755,0.30571,0.33794,0.37494,0.0056077,0.74853,0.0013525,0.0079161,0.0032993
0.69835,0.30571,0.33795,0.37495,0.0056026,0.74876,0.0011343,0.0078821,0.0033231
0.69916,0.30571,0.33796,0.37495,0.0055978,0.74897,0.00093532,0.0078478,0.0033479
0.69996,0.30571,0.33798,0.37496,0.0055936,0.74916,0.00075545,0.0078133,0.0033738
0.70077,0.30571,0.33799,0.37496,0.0055897,0.74933,0.00059476,0.0077786,0.0034009
0.70157,0.30571,0.338,0.37497,0.0055863,0.74948,0.00045325,0.0077437,0.003429
0.70238,0.30571,0.33801,0.37497,0.0055834,0.74961,0.00033092,0.0077086,0.0034581
0.70318,0.30571,0.33803,0.37498,0.0055808,0.74972,0.00022779,0.0076732,0.0034884
0.70399,0.30571,0.33804,0.37498,0.0055787,0.74982,0.00014385,0.0076377,0.0035197
0.7048,0.30571,0.33805,0.37499,0.0055771,0.74989,7.9117e-05,0.007602,0.0035521
0.7056,0.30571,0.33806,0.37499,0.0055759,0.74995,3.359e-05,0.0075661,0.0035856
0.70641,0.30571,0.33807,0.37499,0.0055751,0.74998,7.2712e-06,0.00753,0.0036202
0.70721,0.30571,0.33808,0.375,0.0055748,0.75,1.6216e-07,0.0074937,0.0036558
0.70802,0.30571,0.33808,0.375,0.0055749,0.75,1.2263e-05,0.0074572,0.0036925
0.70882,0.30571,0.33809,0.37501,0.0055754,0.74997,4.3574e-05,0.0074206,0.0037302
0.70963,0.30571,0.3381,0.37501,0.0055764,0.74993,9.4092e-05,0.0073837,0.003769
0.71043,0.30571,0.33811,0.37502,0.0055778,0.74987,0.00016382,0.0073467,0.0038089
0.71124,0.30571,0.33812,0.37502,0.0055797,0.74979,0.00025274,0.0073095,0.0038498
0.71204,0.30571,0.33812,0.37503,0.005582,0.7497,0.00036086,0.0072721,0.0038918
0.71285,0.30571,0.33813,0.37503,0.0055847,0.74958,0.00048818,0.0072346,0.0039349
0.71366,0.30571,0.33814,0.37504,0.0055879,0.74944,0.00063468,0.0071969,0.003979
0.71446,0.30571,0.33814,0.37504,0.0055915,0.74928,0.00080035,0.007159,0.0040241
0.71527,0.30571,0.33815,0.37505,0.0055956,0.74911,0.0009852,0.0071209,0.0040703
0.71607,0.30571,0.33815,0.37505,0.0056001,0.74892,0.0011892,0.0070827,0.0041175
0.71688,0.30571,0.33816,0.37506,0.0056051,0.7487,0.0014124,0.0070443,0.0041658
0.71768,0.30571,0.33816,0.37506,0.0056105,0.74847,0.0016546,0.0070058,0.0042151
0.71849,0.30571,0.33816,0.37507,0.0056163,0.74822,0.0019161,0.0069671,0.0042655
0.71929,0.30571,0.33817,0.37507,0.0056226,0.74795,0.0021966,0.0069283,0.0043169
0.7201,0.30571,0.33817,0.37508,0.0056293,0.74766,0.0024962,0.0068893,0.0043693
0.7209,0.30571,0.33817,0.37508,0.0056364,0.74735,0.0028149,0.0068502,0.0044227
0.72171,0.30571,0.33817,0.37509,0.005644,0.74702,0.0031527,0.0068109,0.0044772
0.72252,0.30571,0.33818,0.37509,0.0056521,0.74667,0.0035095,0.0067715,0.0045327
0.72332,0.30571,0.33818,0.3751,0.0056606,0.7463,0.0038854,0.0067319,0.0045892
0.72413,0.30571,0.33818,0.3751,0.0056695,0.74592,0.0042802,0.0066922,0.0046467
0.72493,0.30571,0.33818,0.3751,0.0056788,0.74552,0.0046941,0.0066524,0.0047053
0.72574,0.30571,0.33818,0.37511,0.0056886,0.74509,0.0051269,0.0066124,0.0047648
0.72654,0.30571,0.33818,0.37511,0.0056989,0.74465,0.0055787,0.0065724,0.0048253
0.72735,0.30571,0.33818,0.37512,0.0057095,0.74419,0.0060494,0.0065322,0.0048869
0.72815,0.30571,0.33818,0.37512,0.0057206,0.74371,0.006539,0.0064918,0.0049495
0.72896,0.30571,0.33817,0.37513,0.0057322,0.74321,0.0070475,0.0064514,0.005013
0.72976,0.30571,0.33817,0.37513,0.0057442,0.74269,0.0075748,0.0064108,0.0050775
0.73057,0.30571,0.33817,0.37514,0.0057566,0.74215,0.0081209,0.0063701,0.0051431
0.73138,0.30571,0.33817,0.37514,0.0057695,0.7416,0.0086859,0.0063294,0.0052096
0.73218,0.30571,0.33816,0.37515,0.0057828,0.74102,0.0092696,0.0062885,0.0052771
0.73299,0.30571,0.33816,0.37515,0.0057965,0.74043,0.009872,0.0062475,0.0053456
0.73379,0.30571,0.33816,0.37516,0.0058107,0.73982,0.010493,0.0062064,0.005415
0.7346,0.30571,0.33815,0.37516,0.0058253,0.73919,0.011133,0.0061652,0.0054854
0.7354,0.30571,0.33815,0.37517,0.0058403,0.73854,0.011791,0.0061239,0.0055568
0.73621,0.30571,0.33814,0.37517,0.0058558,0.73787,0.012468,0.0060825,0.0056291
0.73701,0.30571,0.33814,0.37518,0.0058717,0.73719,0.013164,0.006041,0.0057025
0.73782,0.30571,0.33813,0.37518,0.0058881,0.73648,0.013878,0.0059994,0.0057767
0.73863,0.30571,0.33812,0.37518,0.0059049,0.73576,0.014611,0.0059578,0.0058519
0.73943,0.30571,0.33812,0.37519,0.0059221,0.73502,0.015362,0.0059161,0.0059281
0.74024,0.30571,0.33811,0.37519,0.0059397,0.73426,0.016132,0.0058743,0.0060052
0.74104,0.30571,0.3381,0.3752,0.0059578,0.73348,0.01692,0.0058324,0.0060832
0.74185,0.30571,0.33809,0.3752,0.0059763,0.73268,0.017726,0.0057904,0.0061622
0.74265,0.30571,0.33809,0.37521,0.0059952,0.73186,0.01855,0.0057484,0.0062421
0.74346,0.30571,0.33808,0.37521,0.0060146,0.73103,0.019393,0.0057063,0.0063229
0.74426,0.30571,0.33807,0.37522,0.0060344,0.73018,0.020254,0.0056641,0.0064046
0.74507,0.30571,0.33806,0.37522,0.0060546,0.72931,0.021134,0.0056219,0.0064873
0.74587,0.30571,0.33805,0.37523,0.0060752,0.72842,0.022031,0.0055796,0.0065708
0.74668,0.30571,0.33804,0.37523,0.0060963,0.72751,0.022946,0.0055373,0.0066553
0.74749,0.30571,0.33803,0.37523,0.0061178,0.72659,0.02388,0.0054949,0.0067407
0.74829,0.30571,0.33801,0.37524,0.0061397,0.72565,0.024831,0.0054525,0.006827
0.7491,0.30571,0.338,0.37524,0.0061621,0.72469,0.025801,0.00541,0.0069141
0.7499,0.30571,0.33799,0.37525,0.0061848,0.72371,0.026788,0.0053675,0.0070022
0.75071,0.30571,0.33798,0.37525,0.006208,0.72271,0.027793,0.0053249,0.0070911
0.75151,0.30571,0.33797,0.37526,0.0062316,0.7217,0.028816,0.0052823,0.0071809
0.75232,0.30571,0.33795,0.37526,0.0062557,0.72067,0.029857,0.0052397,0.0072716
0.75312,0.30571,0.33794,0.37527,0.0062801,0.71962,0.030915,0.0051971,0.0073632
0.75393,0.30571,0.33792,0.37527,0.006305,0.71855,0.031991,0.0051544,0.0074556
0.75473,0.30571,0.33791,0.37527,0.0063303,0.71746,0.033084,0.0051117,0.0075489
0.75554,0.30571,0.3379,0.37528,0.006356,0.71636,0.034195,0.0050689,0.007643
0.75635,0.30571,0.33788,0.37528,0.0063821,0.71524,0.035324,0.0050262,0.007738
0.75715,0.30571,0.33786,0.37529,0.0064086,0.71411,0.03647,0.0049834,0.0078338
0.75796,0.30571,0.33785,0.37529,0.0064355,0.71295,0.037633,0.0049406,0.0079304
0.75876,0.30571,0.33783,0.3753,0.0064629,0.71178,0.038814,0.0048978,0.0080279
0.75957,0.30571,0.33782,0.3753,0.0064906,0.71059,0.040011,0.0048551,0.0081262
0.76037,0.30571,0.3378,0.3753,0.0065188,0.70938,0.041226,0.0048123,0.0082254
0.76118,0.30571,0.33778,0.37531,0.0065474,0.70816,0.042458,0.0047695,0.0083253
0.76198,0.30571,0.33776,0.37531,0.0065764,0.70692,0.043707,0.0047267,0.0084261
0.76279,0.30571,0.33774,0.37532,0.0066058,0.70566,0.044973,0.0046839,0.0085276
0.7636,0.30571,0.33773,0.37532,0.0066356,0.70439,0.046256,0.0046411,0.00863
0.7644,0.30571,0.33771,0.37533,0.0066658,0.7031,0.047556,0.0045984,0.0087331
0.76521,0.30571,0.33769,0.37533,0.0066964,0.70179,0.048872,0.0045556,0.0088371
0.76601,0.30571,0.33767,0.37533,0.0067274,0.70046,0.050206,0.0045129,0.0089418
0.76682,0.30571,0.33765,0.37534,0.0067588,0.69912,0.051556,0.0044702,0.0090473
0.76762,0.30571,0.33763,0.37534,0.0067905,0.69776,0.052922,0.0044275,0.0091536
0.76843,0.30571,0.33761,0.37535,0.0068227,0.69639,0.054305,0.0043849,0.0092606
0.76923,0.30571,0.33758,0.37535,0.0068553,0.695,0.055704,0.0043423,0.0093684
0.77004,0.30571,0.33756,0.37535,0.0068883,0.69359,0.05712,0.0042997,0.009477
0.77084,0.30571,0.33754,0.37536,0.0069217,0.69217,0.058552,0.0042571,0.0095863
0.77165,0.30571,0.33752,0.37536,0.0069555,0.69073,0.06,0.0042146,0.0096963
0.77246,0.30571,0.33749,0.37537,0.0069896,0.68927,0.061465,0.0041722,0.0098071
0.77326,0.30571,0.33747,0.37537,0.0070242,0.6878,0.062945,0.0041298,0.0099186
0.77407,0.30571,0.33745,0.37538,0.0070591,0.68631,0.064441,0.0040874,0.010031
0.77487,0.30571,0.33742,0.37538,0.0070944,0.6848,0.065954,0.0040451,0.010144
0.77568,0.30571,0.3374,0.37538,0.0071301,0.68328,0.067482,0.0040029,0.010257
0.77648,0.30571,0.33738,0.37539,0.0071662,0.68175,0.069026,0.0039607,0.010372
0.77729,0.30571,0.33735,0.37539,0.0072027,0.6802,0.070585,0.0039186,0.010487
0.77809,0.30571,0.33732,0.37539,0.0072395,0.67863,0.072161,0.0038765,0.010602
0.7789,0.30571,0.3373,0.3754,0.0072767,0.67705,0.073751,0.0038345,0.010719
0.7797,0.30571,0.33727,0.3754,0.0073143,0.67545,0.075357,0.0037926,0.010836
0.78051,0.30571,0.33725,0.37541,0.0073523,0.67383,0.076979,0.0037508,0.010954
0.78132,0.30571,0.33722,0.37541,0.0073906,0.6722,0.078616,0.003709,0.011072
0.78212,0.30571,0.33719,0.37541,0.0074293,0.67056,0.080267,0.0036673,0.011191
0.78293,0.30571,0.33716,0.37542,0.0074684,0.6689,0.081934,0.0036257,0.011311
0.78373,0.30571,0.33714,0.37542,0.0075079,0.66723,0.083616,0.0035842,0.011431
0.78454,0.30571,0.33711,0.37543,0.0075477,0.66554,0.085313,0.0035428,0.011553
0.78534,0.30571,0.33708,0.37543,0.0075879,0.66383,0.087025,0.0035015,0.011674
0.78615,0.30571,0.33705,0.37543,0.0076284,0.66211,0.088752,0.0034603,0.011797
0.78695,0.30571,0.33702,0.37544,0.0076693,0.66038,0.090493,0.0034192,0.011919
0.78776,0.30571,0.33699,0.37544,0.0077106,0.65863,0.092249,0.0033782,0.012043
0.78856,0.30571,0.33696,0.37544,0.0077522,0.65687,0.094019,0.0033373,0.012167
0.78937,0.30571,0.33693,0.37545,0.0077942,0.65509,0.095804,0.0032965,0.012292
0.79018,0.30571,0.3369,0.37545,0.0078365,0.6533,0.097603,0.0032558,0.012417
0.79098,0.30571,0.33687,0.37545,0.0078792,0.65149,0.099416,0.0032153,0.012543
0.79179,0.30571,0.33684,0.37546,0.0079222,0.64967,0.10124,0.0031748,0.01267
0.79259,0.30571,0.33681,0.37546,0.0079656,0.64784,0.10308,0.0031345,0.012797
0.7934,0.30571,0.33677,0.37546,0.0080093,0.64599,0.10494,0.0030943,0.012924
0.7942,0.30571,0.33674,0.37547,0.0080534,0.64413,0.10681,0.0030543,0.013052
0.79501,0.30571,0.33671,0.37547,0.0080978,0.64225,0.10869,0.0030143,0.013181
0.79581,0.30571,0.33667,0.37547,0.0081425,0.64036,0.11059,0.0029745,0.01331
0.79662,0.30571,0.33664,0.37548,0.0081876,0.63846,0.1125,0.0029349,0.01344
0.79743,0.30571,0.33661,0.37548,0.008233,0.63654,0.11442,0.0028954,0.013571
0.79823,0.30571,0.33657,0.37549,0.0082788,0.63461,0.11636,0.002856,0.013702
0.79904,0.30571,0.33654,0.37549,0.0083249,0.63267,0.11831,0.0028168,0.013833
0.79984,0.30571,0.3365,0.37549,0.0083713,0.63071,0.12027,0.0027777,0.013965
0.80065,0.30571,0.33647,0.37549,0.008418,0.62874,0.12225,0.0027388,0.014097
0.80145,0.30571,0.33643,0.3755,0.0084651,0.62676,0.12424,0.0027001,0.01423
0.80226,0.30571,0.3364,0.3755,0.0085125,0.62476,0.12624,0.0026615,0.014363
0.80306,0.30571,0.33636,0.3755,0.0085602,0.62276,0.12825,0.0026231,0.014497
0.80387,0.30571,0.33633,0.37551,0.0086082,0.62073,0.13028,0.0025848,0.014632
0.80467,0.30571,0.33629,0.37551,0.0086566,0.6187,0.13232,0.0025467,0.014766
0.80548,0.30571,0.33625,0.37551,0.0087052,0.61665,0.13437,0.0025088,0.014902
0.80629,0.30571,0.33621,0.37552,0.0087542,0.6146,0.13644,0.0024711,0.015037
0.80709,0.30571,0.33618,0.37552,0.0088035,0.61252,0.13852,0.0024335,0.015174
0.8079,0.30571,0.33614,0.37552,0.0088531,0.61044,0.1406,0.0023961,0.01531
0.8087,0.30571,0.3361,0.37553,0.008903,0.60835,0.14271,0.0023589,0.015447
0.80951,0.30571,0.33606,0.37553,0.0089532,0.60624,0.14482,0.0023219,0.015585
0.81031,0.30571,0.33602,0.37553,0.0090037,0.60412,0.14694,0.0022851,0.015722
0.81112,0.30571,0.33598,0.37553,0.0090545,0.60199,0.14908,0.0022485,0.015861
0.81192,0.30571,0.33594,0.37554,0.0091056,0.59985,0.15123,0.002212,0.015999
0.81273,0.30571,0.3359,0.37554,0.009157,0.59769,0.15339,0.0021758,0.016138
0.81353,0.30571,0.33586,0.37554,0.0092087,0.59553,0.15556,0.0021398,0.016278
0.81434,0.30571,0.33582,0.37555,0.0092607,0.59335,0.15774,0.002104,0.016417
0.81515,0.30571,0.33578,0.37555,0.009313,0.59117,0.15993,0.0020684,0.016558
0.81595,0.30571,0.33574,0.37555,0.0093655,0.58897,0.16214,0.002033,0.016698
0.81676,0.30571,0.3357,0.37555,0.0094184,0.58676,0.16435,0.0019978,0.016839
0.81756,0.30571,0.33566,0.37556,0.0094715,0.58454,0.16658,0.0019628,0.01698
0.81837,0.30571,0.33562,0.37556,0.0095249,0.58231,0.16881,0.0019281,0.017122
0.81917,0.30571,0.33558,0.37556,0.0095786,0.58006,0.17106,0.0018935,0.017264
0.81998,0.30571,0.33553,0.37557,0.0096325,0.57781,0.17332,0.0018592,0.017406
0.82078,0.30571,0.33549,0.37557,0.0096868,0.57555,0.17559,0.0018252,0.017548
0.82159,0.30571,0.33545,0.37557,0.0097412,0.57327,0.17787,0.0017913,0.017691
0.8224,0.30571,0.33541,0.37557,0.009796,0.57099,0.18015,0.0017577,0.017834
0.8232,0.30571,0.33536,0.37558,0.009851,0.5687,0.18245,0.0017244,0.017978
0.82401,0.30571,0.33532,0.37558,0.0099063,0.5664,0.18476,0.0016913,0.018121
0.82481,0.30571,0.33527,0.37558,0.0099618,0.56408,0.18708,0.0016584,0.018265
0.82562,0.30571,0.33523,0.37558,0.010018,0.56176,0.18941,0.0016258,0.01841
0.82642,0.30571,0.33519,0.37558,0.010074,0.55943,0.19174,0.0015934,0.018554
0.82723,0.30571,0.33514,0.37559,0.01013,0.55709,0.19409,0.0015612,0.018699
0.82803,0.30571,0.3351,0.37559,0.010187,0.55473,0.19644,0.0015294,0.018844
0.82884,0.30571,0.33505,0.37559,0.010243,0.55237,0.19881,0.0014977,0.018989
0.82964,0.30571,0.335,0.37559,0.0103,0.55001,0.20118,0.0014664,0.019134
0.83045,0.30571,0.33496,0.3756,0.010358,0.54763,0.20357,0.0014353,0.01928
0.83126,0.30571,0.33491,0.3756,0.010415,0.54524,0.20596,0.0014045,0.019426
0.83206,0.30571,0.33487,0.3756,0.010473,0.54284,0.20836,0.0013739,0.019572
0.83287,0.30571,0.33482,0.3756,0.010531,0.54044,0.21077,0.0013436,0.019718
0.83367,0.30571,0.33477,0.3756,0.010589,0.53803,0.21318,0.0013136,0.019865
0.83448,0.30571,0.33473,0.37561,0.010648,0.53561,0.21561,0.0012838,0.020011
0.83528,0.30571,0.33468,0.37561,0.010706,0.53318,0.21804,0.0012544,0.020158
0.83609,0.30571,0.33463,0.37561,0.010765,0.53074,0.22048,0.0012252,0.020305
0.83689,0.30571,0.33458,0.37561,0.010824,0.52829,0.22293,0.0011963,0.020452
0.8377,0.30571,0.33454,0.37561,0.010884,0.52584,0.22539,0.0011677,0.0206
0.8385,0.30571,0.33449,0.37562,0.010943,0.52338,0.22785,0.0011394,0.020747
0.83931,0.30571,0.33444,0.37562,0.011003,0.52091,0.23033,0.0011113,0.020894
0.84012,0.30571,0.33439,0.37562,0.011063,0.51843,0.23281,0.0010836,0.021042
0.84092,0.30571,0.33434,0.37562,0.011123,0.51595,0.23529,0.0010562,0.02119
0.84173,0.30571,0.33429,0.37562,0.011183,0.51346,0.23779,0.001029,0.021338
0.84253,0.30571,0.33424,0.37563,0.011244,0.51096,0.24029,0.0010022,0.021486
0.84334,0.30571,0.33419,0.37563,0.011305,0.50846,0.2428,0.00097567,0.021634
0.84414,0.30571,0.33414,0.37563,0.011366,0.50594,0.24531,0.00094945,0.021782
0.84495,0.30571,0.33409,0.37563,0.011427,0.50343,0.24784,0.00092353,0.02193
0.84575,0.30571,0.33404,0.37563,0.011488,0.5009,0.25036,0.00089793,0.022079
0.84656,0.30571,0.33399,0.37563,0.01155,0.49837,0.2529,0.00087265,0.022227
0.84736,0.30571,0.33394,0.37564,0.011612,0.49583,0.25544,0.00084768,0.022375
0.84817,0.30571,0.33389,0.37564,0.011673,0.49329,0.25799,0.00082302,0.022524
0.84898,0.30571,0.33384,0.37564,0.011736,0.49074,0.26054,0.0007987,0.022672
0.84978,0.30571,0.33379,0.37564,0.011798,0.48818,0.2631,0.00077469,0.022821
0.85059,0.30571,0.33374,0.37564,0.01186,0.48562,0.26566,0.00075101,0.022969
0.85139,0.30571,0.33369,0.37564,0.011923,0.48305,0.26823,0.00072766,0.023118
0.8522,0.30571,0.33364,0.37564,0.011986,0.48048,0.27081,0.00070464,0.023267
0.853,0.30571,0.33358,0.37565,0.012049,0.4779,0.27339,0.00068196,0.023415
0.85381,0.30571,0.33353,0.37565,0.012112,0.47532,0.27597,0.00065961,0.023564
0.85461,0.30571,0.33348,0.37565,0.012175,0.47273,0.27857,0.0006376,0.023712
0.85542,0.30571,0.33343,0.37565,0.012238,0.47014,0.28116,0.00061593,0.023861
0.85623,0.30571,0.33338,0.37565,0.012302,0.46754,0.28376,0.0005946,0.024009
0.85703,0.30571,0.33332,0.37565,0.012366,0.46493,0.28637,0.00057362,0.024158
0.85784,0.30571,0.33327,0.37565,0.012429,0.46233,0.28898,0.00055298,0.024306
0.85864,0.30571,0.33322,0.37565,0.012493,0.45971,0.29159,0.00053269,0.024454
0.85945,0.30571,0.33316,0.37565,0.012558,0.4571,0.29421,0.00051275,0.024602
0.86025,0.30571,0.33311,0.37566,0.012622,0.45448,0.29684,0.00049317,0.024751
0.86106,0.30571,0.33306,0.37566,0.012686,0.45185,0.29946,0.00047394,0.024899
0.86186,0.30571,0.333,0.37566,0.012751,0.44922,0.30209,0.00045507,0.025047
0.86267,0.30571,0.33295,0.37566,0.012816,0.44659,0.30473,0.00043656,0.025194
0.86347,0.30571,0.3329,0.37566,0.01288,0.44395,0.30737,0.00041841,0.025342
0.86428,0.30571,0.33284,0.37566,0.012945,0.44131,0.31001,0.00040063,0.02549
0.86509,0.30571,0.33279,0.37566,0.01301,0.43867,0.31265,0.00038321,0.025637
0.86589,0.30571,0.33273,0.37566,0.013075,0.43602,0.3153,0.00036616,0.025785
0.8667,0.30571,0.33268,0.37566,0.013141,0.43337,0.31795,0.00034948,0.025932
0.8675,0.30571,0.33262,0.37566,0.013206,0.43072,0.32061,0.00033317,0.026079
0.86831,0.30571,0.33257,0.37566,0.013272,0.42807,0.32326,0.00031723,0.026226
0.86911,0.30571,0.33251,0.37567,0.013337,0.42541,0.32592,0.00030167,0.026373
0.86992,0.30571,0.33246,0.37567,0.013403,0.42275,0.32859,0.00028648,0.02652
0.87072,0.30571,0.3324,0.37567,0.013469,0.42008,0.33125,0.00027168,0.026666
0.87153,0.30571,0.33235,0.37567,0.013535,0.41742,0.33392,0.00025726,0.026812
0.87233,0.30571,0.33229,0.37567,0.013601,0.41475,0.33659,0.00024322,0.026958
0.87314,0.30571,0.33224,0.37567,0.013667,0.41208,0.33926,0.00022956,0.027104
0.87395,0.30571,0.33218,0.37567,0.013733,0.40941,0.34193,0.00021629,0.02725
0.87475,0.30571,0.33212,0.37567,0.013799,0.40673,0.3446,0.00020341,0.027395
0.87556,0.30571,0.33207,0.37567,0.013866,0.40406,0.34728,0.00019092,0.02754
0.87636,0.30571,0.33201,0.37567,0.013932,0.40138,0.34996,0.00017882,0.027685
0.87717,0.30571,0.33196,0.37567,0.013999,0.3987,0.35264,0.00016712,0.02783
0.87797,0.30571,0.3319,0.37567,0.014065,0.39602,0.35532,0.00015581,0.027974
0.87878,0.30571,0.33184,0.37567,0.014132,0.39334,0.358,0.00014489,0.028119
0.87958,0.30571,0.33179,0.37567,0.014198,0.39066,0.36068,0.00013438,0.028263
0.88039,0.30571,0.33173,0.37567,0.014265,0.38798,0.36336,0.00012426,0.028406
0.8812,0.30571,0.33167,0.37567,0.014332,0.3853,0.36604,0.00011455,0.02855
0.882,0.30571,0.33162,0.37567,0.014399,0.38262,0.36873,0.00010524,0.028693
0.88281,0.30571,0.33156,0.37567,0.014466,0.37993,0.37141,9.6334e-05,0.028835
0.88361,0.30571,0.3315,0.37567,0.014533,0.37725,0.37409,8.7835e-05,0.028978
0.88442,0.30571,0.33145,0.37567,0.0146,0.37456,0.37678,7.9743e-05,0.02912
0.88522,0.30571,0.33139,0.37567,0.014667,0.37188,0.37946,7.2061e-05,0.029262
0.88603,0.30571,0.33133,0.37567,0.014734,0.3692,0.38215,6.4789e-05,0.029404
0.88683,0.30571,0.33128,0.37567,0.014801,0.36651,0.38483,5.7929e-05,0.029545
0.88764,0.30571,0.33122,0.37567,0.014869,0.36383,0.38751,5.1482e-05,0.029686
0.88844,0.30571,0.33116,0.37567,0.014936,0.36115,0.39019,4.5451e-05,0.029826
0.88925,0.30571,0.3311,0.37567,0.015003,0.35847,0.39288,3.9835e-05,0.029966
0.89006,0.30571,0.33105,0.37567,0.01507,0.35578,0.39556,3.4637e-05,0.030106
0.89086,0.30571,0.33099,0.37567,0.015138,0.3531,0.39823,2.9858e-05,0.030245
0.89167,0.30571,0.33093,0.37567,0.015205,0.35043,0.40091,2.5499e-05,0.030384
0.89247,0.30571,0.33087,0.37567,0.015272,0.34775,0.40359,2.1561e-05,0.030523
0.89328,0.30571,0.33082,0.37567,0.01534,0.34507,0.40627,1.8045e-05,0.030661
0.89408,0.30571,0.33076,0.37567,0.015407,0.3424,0.40894,1.4953e-05,0.030799
0.89489,0.30571,0.3307,0.37567,0.015474,0.33972,0.41161,1.2287e-05,0.030937
0.89569,0.30571,0.33064,0.37567,0.015542,0.33705,0.41428,1.0046e-05,0.031074
0.8965,0.30571,0.33058,0.37567,0.015609,0.33438,0.41695,8.2317e-06,0.03121
0.8973,0.30571,0.33053,0.37567,0.015677,0.33172,0.41962,6.8461e-06,0.031346
0.89811,0.30571,0.33047,0.37567,0.015744,0.32905,0.42228,5.8898e-06,0.031482
0.89892,0.30571,0.33041,0.37567,0.015811,0.32639,0.42494,5.3638e-06,0.031617
0.89972,0.30571,0.33035,0.37566,0.015879,0.32373,0.4276,5.2692e-06,0.031752
0.90053,0.30571,0.33029,0.37566,0.015946,0.32107,0.43026,5.607e-06,0.031887
0.90133,0.30571,0.33024,0.37566,0.016013,0.31842,0.43291,6.3781e-06,0.032021
0.90214,0.30571,0.33018,0.37566,0.016081,0.31577,0.43556,7.5834e-06,0.032154
0.90294,0.30571,0.33012,0.37566,0.016148,0.31312,0.43821,9.2239e-06,0.032287
0.90375,0.30571,0.33006,0.37566,0.016215,0.31047,0.44085,1.1301e-05,0.032419
0.90455,0.30571,0.33,0.37566,0.016283,0.30783,0.44349,1.3814e-05,0.032551
0.90536,0.30571,0.32995,0.37566,0.01635,0.30519,0.44613,1.6765e-05,0.032683
0.90617,0.30571,0.32989,0.37566,0.016417,0.30255,0.44876,2.0155e-05,0.032814
0.90697,0.30571,0.32983,0.37566,0.016484,0.29992,0.45139,2.3985e-05,0.032944
0.90778,0.30571,0.32977,0.37566,0.016551,0.2973,0.45402,2.8254e-05,0.033074
0.90858,0.30571,0.32971,0.37566,0.016618,0.29467,0.45664,3.2965e-05,0.033204
0.90939,0.30571,0.32966,0.37565,0.016685,0.29205,0.45926,3.8117e-05,0.033332
0.91019,0.30571,0.3296,0.37565,0.016752,0.28944,0.46187,4.3711e-05,0.033461
0.911,0.30571,0.32954,0.37565,0.016819,0.28683,0.46448,4.9748e-05,0.033589
0.9118,0.30571,0.32948,0.37565,0.016886,0.28422,0.46708,5.6229e-05,0.033716
0.91261,0.30571,0.32942,0.37565,0.016953,0.28162,0.46968,6.3153e-05,0.033842
0.91341,0.30571,0.32937,0.37565,0.01702,0.27902,0.47228,7.0523e-05,0.033969
0.91422,0.30571,0.32931,0.37565,0.017086,0.27643,0.47487,7.8338e-05,0.034094
0.91503,0.30571,0.32925,0.37565,0.017153,0.27384,0.47745,8.6598e-05,0.034219
0.91583,0.30571,0.32919,0.37564,0.017219,0.27126,0.48003,9.5305e-05,0.034343
0.91664,0.30571,0.32913,0.37564,0.017286,0.26868,0.4826,0.00010446,0.034467
0.91744,0.30571,0.32908,0.37564,0.017352,0.26611,0.48517,0.00011406,0.03459
0.91825,0.30571,0.32902,0.37564,0.017418,0.26355,0.48773,0.00012411,0.034713
0.91905,0.30571,0.32896,0.37564,0.017485,0.26099,0.49029,0.0001346,0.034835
0.91986,0.30571,0.3289,0.37564,0.017551,0.25843,0.49284,0.00014555,0.034956
0.92066,0.30571,0.32885,0.37564,0.017617,0.25588,0.49539,0.00015694,0.035076
0.92147,0.30571,0.32879,0.37563,0.017683,0.25334,0.49793,0.00016878,0.035196
0.92227,0.30571,0.32873,0.37563,0.017748,0.25081,0.50046,0.00018108,0.035316
0.92308,0.30571,0.32867,0.37563,0.017814,0.24828,0.50298,0.00019382,0.035435
0.92389,0.30571,0.32861,0.37563,0.01788,0.24575,0.5055,0.00020701,0.035553
0.92469,0.30571,0.32856,0.37563,0.017945,0.24324,0.50802,0.00022065,0.03567
0.9255,0.30571,0.3285,0.37563,0.018011,0.24073,0.51052,0.00023474,0.035787
0.9263,0.30571,0.32844,0.37562,0.018076,0.23823,0.51302,0.00024928,0.035903
0.92711,0.30571,0.32839,0.37562,0.018141,0.23573,0.51551,0.00026427,0.036018
0.92791,0.30571,0.32833,0.37562,0.018206,0.23324,0.518,0.00027971,0.036133
0.92872,0.30571,0.32827,0.37562,0.018271,0.23076,0.52048,0.0002956,0.036247
0.92952,0.30571,0.32821,0.37562,0.018336,0.22829,0.52295,0.00031195,0.03636
0.93033,0.30571,0.32816,0.37562,0.018401,0.22582,0.52541,0.00032874,0.036473
0.93113,0.30571,0.3281,0.37561,0.018465,0.22336,0.52786,0.00034598,0.036585
0.93194,0.30571,0.32804,0.37561,0.01853,0.22091,0.53031,0.00036368,0.036696
0.93275,0.30571,0.32799,0.37561,0.018594,0.21847,0.53275,0.00038182,0.036807
0.93355,0.30571,0.32793,0.37561,0.018658,0.21603,0.53518,0.00040041,0.036916
0.93436,0.30571,0.32787,0.37561,0.018722,0.21361,0.5376,0.00041946,0.037026
0.93516,0.30571,0.32782,0.3756,0.018786,0.21119,0.54002,0.00043895,0.037134
0.93597,0.30571,0.32776,0.3756,0.01885,0.20878,0.54242,0.00045889,0.037241
0.93677,0.30571,0.32771,0.3756,0.018914,0.20638,0.54482,0.00047929,0.037348
0.93758,0.30571,0.32765,0.3756,0.018977,0.20398,0.54721,0.00050013,0.037454
0.93838,0.30571,0.32759,0.37559,0.019041,0.2016,0.54959,0.00052142,0.03756
0.93919,0.30571,0.32754,0.37559,0.019104,0.19922,0.55196,0.00054316,0.037664
0.94,0.30571,0.32748,0.37559,0.019167,0.19686,0.55432,0.00056535,0.037768
0.9408,0.30571,0.32743,0.37559,0.019229,0.1945,0.55667,0.00058798,0.037871
0.94161,0.30571,0.32737,0.37559,0.019292,0.19215,0.55902,0.00061106,0.037973
0.94241,0.30571,0.32732,0.37558,0.019355,0.18981,0.56135,0.00063459,0.038075
0.94322,0.30571,0.32726,0.37558,0.019417,0.18748,0.56368,0.00065857,0.038175
0.94402,0.30571,0.3272,0.37558,0.019479,0.18517,0.56599,0.00068299,0.038275
0.94483,0.30571,0.32715,0.37558,0.019541,0.18286,0.5683,0.00070786,0.038374
0.94563,0.30571,0.3271,0.37557,0.019603,0.18056,0.57059,0.00073317,0.038472
0.94644,0.30571,0.32704,0.37557,0.019664,0.17827,0.57288,0.00075893,0.03857
0.94724,0.30571,0.32699,0.37557,0.019726,0.17599,0.57515,0.00078513,0.038666
0.94805,0.30571,0.32693,0.37557,0.019787,0.17372,0.57742,0.00081177,0.038762
0.94886,0.30571,0.32688,0.37556,0.019848,0.17146,0.57967,0.00083886,0.038857
0.94966,0.30571,0.32682,0.37556,0.019909,0.16921,0.58191,0.00086639,0.038951
0.95047,0.30571,0.32677,0.37556,0.01997,0.16697,0.58415,0.00089436,0.039045
0.95127,0.30571,0.32671,0.37555,0.02003,0.16474,0.58637,0.00092277,0.039137
0.95208,0.30571,0.32666,0.37555,0.02009,0.16252,0.58858,0.00095162,0.039229
0.95288,0.30571,0.32661,0.37555,0.02015,0.16032,0.59078,0.0009809,0.03932
0.95369,0.30571,0.32655,0.37555,0.02021,0.15812,0.59297,0.0010106,0.03941
0.95449,0.30571,0.3265,0.37554,0.02027,0.15594,0.59515,0.0010408,0.039499
0.9553,0.30571,0.32645,0.37554,0.020329,0.15377,0.59732,0.0010714,0.039587
0.9561,0.30571,0.32639,0.37554,0.020388,0.1516,0.59947,0.0011024,0.039674
0.95691,0.30571,0.32634,0.37554,0.020447,0.14945,0.60162,0.0011339,0.039761
0.95772,0.30571,0.32629,0.37553,0.020506,0.14732,0.60375,0.0011658,0.039846
0.95852,0.30571,0.32624,0.37553,0.020565,0.14519,0.60587,0.0011981,0.039931
0.95933,0.30571,0.32619,0.37553,0.020623,0.14307,0.60798,0.0012309,0.040015
0.96013,0.30571,0.32613,0.37552,0.020681,0.14097,0.61008,0.0012641,0.040098
0.96094,0.30571,0.32608,0.37552,0.020739,0.13888,0.61216,0.0012977,0.04018
0.96174,0.30571,0.32603,0.37552,0.020796,0.1368,0.61423,0.0013318,0.040261
0.96255,0.30571,0.32598,0.37551,0.020854,0.13473,0.61629,0.0013663,0.040341
0.96335,0.30571,0.32593,0.37551,0.020911,0.13268,0.61834,0.0014012,0.040421
0.96416,0.30571,0.32588,0.37551,0.020968,0.13064,0.62038,0.0014365,0.040499
0.96497,0.30571,0.32582,0.37551,0.021025,0.12861,0.6224,0.0014723,0.040577
0.96577,0.30571,0.32577,0.3755,0.021081,0.12659,0.62441,0.0015084,0.040653
0.96658,0.30571,0.32572,0.3755,0.021137,0.12459,0.62641,0.001545,0.040729
0.96738,0.30571,0.32567,0.3755,0.021193,0.1226,0.6284,0.0015821,0.040804
0.96819,0.30571,0.32562,0.37549,0.021249,0.12062,0.63037,0.0016195,0.040878
0.96899,0.30571,0.32557,0.37549,0.021304,0.11865,0.63233,0.0016574,0.040951
0.9698,0.30571,0.32552,0.37549,0.021359,0.1167,0.63427,0.0016956,0.041023
0.9706,0.30571,0.32547,0.37548,0.021414,0.11476,0.6362,0.0017343,0.041094
0.97141,0.30571,0.32542,0.37548,0.021469,0.11283,0.63812,0.0017734,0.041164
0.97221,0.30571,0.32538,0.37548,0.021523,0.11092,0.64003,0.0018129,0.041233
0.97302,0.30571,0.32533,0.37547,0.021577,0.10902,0.64192,0.0018528,0.041301
0.97383,0.30571,0.32528,0.37547,0.021631,0.10714,0.6438,0.0018932,0.041369
0.97463,0.30571,0.32523,0.37547,0.021684,0.10527,0.64566,0.0019339,0.041435
0.97544,0.30571,0.32518,0.37546,0.021738,0.10341,0.64752,0.001975,0.0415
0.97624,0.30571,0.32513,0.37546,0.021791,0.10156,0.64935,0.0020166,0.041565
0.97705,0.30571,0.32509,0.37545,0.021843,0.099735,0.65117,0.0020585,0.041628
0.97785,0.30571,0.32504,0.37545,0.021896,0.097919,0.65298,0.0021009,0.041691
0.97866,0.30571,0.32499,0.37545,0.021948,0.096118,0.65478,0.0021436,0.041752
0.97946,0.30571,0.32494,0.37544,0.022,0.094331,0.65656,0.0021867,0.041813
0.98027,0.30571,0.3249,0.37544,0.022051,0.092558,0.65832,0.0022303,0.041872
0.98107,0.30571,0.32485,0.37544,0.022103,0.090799,0.66007,0.0022742,0.041931
0.98188,0.30571,0.3248,0.37543,0.022154,0.089056,0.66181,0.0023185,0.041989
0.98269,0.30571,0.32476,0.37543,0.022204,0.087327,0.66353,0.0023632,0.042045
0.98349,0.30571,0.32471,0.37543,0.022255,0.085612,0.66524,0.0024083,0.042101
0.9843,0.30571,0.32467,0.37542,0.022305,0.083913,0.66693,0.0024538,0.042156
0.9851,0.30571,0.32462,0.37542,0.022354,0.082228,0.66861,0.0024997,0.042209
0.98591,0.30571,0.32458,0.37541,0.022404,0.080558,0.67027,0.0025459,0.042262
0.98671,0.30571,0.32453,0.37541,0.022453,0.078904,0.67192,0.0025926,0.042314
0.98752,0.30571,0.32449,0.37541,0.022502,0.077264,0.67355,0.0026396,0.042364
0.98832,0.30571,0.32444,0.3754,0.022551,0.07564,0.67517,0.002687,0.042414
0.98913,0.30571,0.3244,0.3754,0.022599,0.074031,0.67677,0.0027347,0.042463
0.98993,0.30571,0.32436,0.3754,0.022647,0.072438,0.67835,0.0027829,0.04251
0.99074,0.30571,0.32431,0.37539,0.022694,0.07086,0.67992,0.0028314,0.042557
0.99155,0.30571,0.32427,0.37539,0.022742,0.069298,0.68148,0.0028802,0.042603
0.99235,0.30571,0.32423,0.37538,0.022788,0.067751,0.68302,0.0029295,0.042648
0.99316,0.30571,0.32418,0.37538,0.022835,0.06622,0.68454,0.0029791,0.042691
0.99396,0.30571,0.32414,0.37538,0.022881,0.064705,0.68605,0.003029,0.042734
0.99477,0.30571,0.3241,0.37537,0.022927,0.063206,0.68754,0.0030794,0.042775
0.99557,0.30571,0.32406,0.37537,0.022973,0.061723,0.68901,0.00313,0.042816
0.99638,0.30571,0.32402,0.37536,0.023018,0.060256,0.69047,0.0031811,0.042856
0.99718,0.30571,0.32397,0.37536,0.023063,0.058805,0.69191,0.0032325,0.042894
0.99799,0.30571,0.32393,0.37536,0.023108,0.05737,0.69334,0.0032842,0.042932
0.9988,0.30571,0.32389,0.37535,0.023152,0.055951,0.69475,0.0033363,0.042968
0.9996,0.30571,0.32385,0.37535,0.023196,0.054549,0.69615,0.0033887,0.043004
1.0004,0.30571,0.32381,0.37534,0.02324,0.053163,0.69752,0.0034415,0.043038
1.0012,0.30571,0.32377,0.37534,0.023283,0.051794,0.69888,0.0034946,0.043072
1.002,0.30571,0.32373,0.37534,0.023326,0.050441,0.70023,0.0035481,0.043104
1.0028,0.30571,0.32369,0.37533,0.023369,0.049105,0.70156,0.0036018,0.043136
1.0036,0.30571,0.32366,0.37533,0.023411,0.047785,0.70287,0.003656,0.043166
1.0044,0.30571,0.32362,0.37532,0.023453,0.046483,0.70416,0.0037104,0.043195
1.0052,0.30571,0.32358,0.37532,0.023494,0.045197,0.70544,0.0037652,0.043224
1.006,0.30571,0.32354,0.37531,0.023536,0.043928,0.7067,0.0038203,0.043251
1.0069,0.30571,0.3235,0.37531,0.023576,0.042676,0.70794,0.0038757,0.043277
1.0077,0.30571,0.32347,0.37531,0.023617,0.041441,0.70917,0.0039315,0.043302
1.0085,0.30571,0.32343,0.3753,0.023657,0.040223,0.71038,0.0039876,0.043326
1.0093,0.30571,0.32339,0.3753,0.023697,0.039022,0.71157,0.004044,0.04335
1.0101,0.30571,0.32335,0.37529,0.023736,0.037839,0.71275,0.0041007,0.043372
1.0109,0.30571,0.32332,0.37529,0.023775,0.036672,0.7139,0.0041577,0.043393
1.0117,0.30571,0.32328,0.37528,0.023814,0.035523,0.71504,0.004215,0.043413
1.0125,0.30571,0.32325,0.37528,0.023852,0.034392,0.71617,0.0042726,0.043432
1.0133,0.30571,0.32321,0.37528,0.02389,0.033278,0.71727,0.0043305,0.04345
1.0141,0.30571,0.32318,0.37527,0.023928,0.032181,0.71836,0.0043888,0.043467
1.0149,0.30571,0.32314,0.37527,0.023965,0.031102,0.71943,0.0044473,0.043482
1.0157,0.30571,0.32311,0.37526,0.024002,0.030041,0.72048,0.0045061,0.043497
1.0165,0.30571,0.32308,0.37526,0.024038,0.028997,0.72152,0.0045652,0.043511
1.0173,0.30571,0.32304,0.37525,0.024074,0.027971,0.72254,0.0046246,0.043524
1.0181,0.30571,0.32301,0.37525,0.02411,0.026963,0.72353,0.0046843,0.043535
1.0189,0.30571,0.32298,0.37524,0.024145,0.025972,0.72452,0.0047443,0.043546
1.0197,0.30571,0.32294,0.37524,0.02418,0.025,0.72548,0.0048045,0.043556
1.0205,0.30571,0.32291,0.37524,0.024215,0.024045,0.72643,0.004865,0.043564
1.0213,0.30571,0.32288,0.37523,0.024249,0.023109,0.72735,0.0049258,0.043572
1.0222,0.30571,0.32285,0.37523,0.024283,0.02219,0.72826,0.0049869,0.043578
1.023,0.30571,0.32282,0.37522,0.024316,0.021289,0.72915,0.0050482,0.043584
1.0238,0.30571,0.32279,0.37522,0.024349,0.020407,0.73003,0.0051098,0.043588
1.0246,0.30571,0.32276,0.37521,0.024382,0.019543,0.73088,0.0051717,0.043591
1.0254,0.30571,0.32273,0.37521,0.024414,0.018697,0.73172,0.0052338,0.043594
1.0262,0.30571,0.3227,0.3752,0.024446,0.017869,0.73254,0.0052962,0.043595
1.027,0.30571,0.32267,0.3752,0.024477,0.017059,0.73334,0.0053588,0.043595
1.0278,0.30571,0.32264,0.37519,0.024508,0.016268,0.73412,0.0054216,0.043595
1.0286,0.30571,0.32261,0.37519,0.024539,0.015496,0.73488,0.0054848,0.043593
1.0294,0.30571,0.32258,0.37519,0.024569,0.014741,0.73563,0.0055481,0.04359
1.0302,0.30571,0.32255,0.37518,0.024599,0.014005,0.73636,0.0056117,0.043586
1.031,0.30571,0.32252,0.37518,0.024628,0.013288,0.73706,0.0056756,0.043581
1.0318,0.30571,0.3225,0.37517,0.024657,0.012589,0.73775,0.0057396,0.043575
1.0326,0.30571,0.32247,0.37517,0.024686,0.011909,0.73842,0.0058039,0.043568
1.0334,0.30571,0.32244,0.37516,0.024714,0.011247,0.73908,0.0058685,0.04356
1.0342,0.30571,0.32242,0.37516,0.024742,0.010604,0.73971,0.0059332,0.043551
1.035,0.30571,0.32239,0.37515,0.02477,0.0099795,0.74033,0.0059982,0.043541
1.0358,0.30571,0.32237,0.37515,0.024797,0.0093737,0.74092,0.0060634,0.04353
1.0367,0.30571,0.32234,0.37514,0.024823,0.0087868,0.7415,0.0061288,0.043518
1.0375,0.30571,0.32232,0.37514,0.024849,0.0082185,0.74206,0.0061944,0.043504
1.0383,0.30571,0.32229,0.37513,0.024875,0.0076691,0.7426,0.0062602,0.04349
1.0391,0.30571,0.32227,0.37513,0.024901,0.0071385,0.74312,0.0063262,0.043475
1.0399,0.30571,0.32224,0.37512,0.024926,0.0066267,0.74362,0.0063925,0.043459
1.0407,0.30571,0.32222,0.37512,0.02495,0.0061338,0.74411,0.0064589,0.043442
1.0415,0.30571,0.3222,0.37511,0.024974,0.0056598,0.74457,0.0065255,0.043423
1.0423,0.30571,0.32218,0.37511,0.024998,0.0052047,0.74502,0.0065923,0.043404
1.0431,0.30571,0.32215,0.37511,0.025022,0.0047685,0.74544,0.0066593,0.043384
1.0439,0.30571,0.32213,0.3751,0.025044,0.0043514,0.74585,0.0067265,0.043362
1.0447,0.30571,0.32211,0.3751,0.025067,0.0039532,0.74624,0.0067938,0.04334
1.0455,0.30571,0.32209,0.37509,0.025089,0.003574,0.74661,0.0068613,0.043317
1.0463,0.30571,0.32207,0.37509,0.025111,0.0032138,0.74696,0.006929,0.043292
1.0471,0.30571,0.32205,0.37508,0.025132,0.0028727,0.74729,0.0069969,0.043267
1.0479,0.30571,0.32203,0.37508,0.025153,0.0025507,0.7476,0.007065,0.043241
1.0487,0.30571,0.32201,0.37507,0.025173,0.0022477,0.7479,0.0071331,0.043213
1.0495,0.30571,0.32199,0.37507,0.025193,0.0019638,0.74817,0.0072015,0.043185
1.0503,0.30571,0.32197,0.37506,0.025213,0.0016991,0.74843,0.00727,0.043156
1.0512,0.30571,0.32195,0.37506,0.025232,0.0014534,0.74866,0.0073387,0.043125
1.052,0.30571,0.32193,0.37505,0.025251,0.0012269,0.74888,0.0074075,0.043094
1.0528,0.30571,0.32192,0.37505,0.025269,0.0010195,0.74908,0.0074764,0.043062
1.0536,0.30571,0.3219,0.37504,0.025287,0.00083135,0.74926,0.0075455,0.043028
1.0544,0.30571,0.32188,0.37504,0.025304,0.00066231,0.74942,0.0076148,0.042994
1.0552,0.30571,0.32187,0.37503,0.025322,0.00051245,0.74956,0.0076841,0.042959
1.056,0.30571,0.32185,0.37503,0.025338,0.00038178,0.74968,0.0077536,0.042923
1.0568,0.30571,0.32183,0.37502,0.025354,0.00027029,0.74978,0.0078232,0.042885
1.0576,0.30571,0.32182,0.37502,0.02537,0.00017801,0.74986,0.007893,0.042847
1.0584,0.30571,0.3218,0.37501,0.025385,0.00010492,0.74992,0.0079628,0.042808
1.0592,0.30571,0.32179,0.37501,0.0254,5.1035e-05,0.74997,0.0080328,0.042768
1.06,0.30571,0.32178,0.37501,0.025415,1.636e-05,0.74999,0.0081029,0.042727
1.0608,0.30571,0.32176,0.375,0.025429,8.941e-07,0.75,0.0081731,0.042685
1.0616,0.30571,0.32175,0.375,0.025443,4.6381e-06,0.74999,0.0082434,0.042642
1.0624,0.30571,0.32174,0.37499,0.025456,2.7592e-05,0.74995,0.0083138,0.042598
1.0632,0.30571,0.32172,0.37499,0.025469,6.9755e-05,0.7499,0.0083842,0.042553
1.064,0.30571,0.32171,0.37498,0.025481,0.00013112,0.74983,0.0084548,0.042507
1.0648,0.30571,0.3217,0.37498,0.025493,0.0002117,0.74974,0.0085255,0.04246
1.0657,0.30571,0.32169,0.37497,0.025504,0.00031147,0.74963,0.0085962,0.042413
1.0665,0.30571,0.32168,0.37497,0.025515,0.00043043,0.7495,0.0086671,0.042364
1.0673,0.30571,0.32167,0.37496,0.025526,0.00056859,0.74936,0.008738,0.042314
1.0681,0.30571,0.32166,0.37496,0.025536,0.00072592,0.74919,0.008809,0.042264
1.0689,0.30571,0.32165,0.37495,0.025546,0.00090243,0.749,0.00888,0.042212
1.0697,0.30571,0.32164,0.37495,0.025555,0.0010981,0.7488,0.0089511,0.04216
1.0705,0.30571,0.32163,0.37494,0.025564,0.0013129,0.74857,0.0090223,0.042107
1.0713,0.30571,0.32162,0.37494,0.025573,0.0015469,0.74833,0.0090935,0.042052
1.0721,0.30571,0.32161,0.37493,0.025581,0.0018,0.74807,0.0091648,0.041997
1.0729,0.30571,0.3216,0.37493,0.025589,0.0020722,0.74778,0.0092361,0.041941
1.0737,0.30571,0.3216,0.37492,0.025596,0.0023635,0.74748,0.0093075,0.041884
1.0745,0.30571,0.32159,0.37492,0.025603,0.0026739,0.74716,0.0093789,0.041826
1.0753,0.30571,0.32158,0.37491,0.025609,0.0030034,0.74682,0.0094504,0.041767
1.0761,0.30571,0.32158,0.37491,0.025615,0.003352,0.74647,0.0095219,0.041708
1.0769,0.30571,0.32157,0.3749,0.02562,0.0037195,0.74609,0.0095934,0.041647
1.0777,0.30571,0.32157,0.3749,0.025625,0.0041061,0.74569,0.009665,0.041586
1.0785,0.30571,0.32156,0.3749,0.02563,0.0045117,0.74528,0.0097365,0.041523
1.0793,0.30571,0.32156,0.37489,0.025634,0.0049363,0.74484,0.0098081,0.04146
1.0801,0.30571,0.32155,0.37489,0.025638,0.0053798,0.74439,0.0098797,0.041396
1.081,0.30571,0.32155,0.37488,0.025641,0.0058423,0.74392,0.0099513,0.041331
1.0818,0.30571,0.32155,0.37488,0.025644,0.0063237,0.74343,0.010023,0.041265
1.0826,0.30571,0.32154,0.37487,0.025647,0.0068239,0.74292,0.010095,0.041199
1.0834,0.30571,0.32154,0.37487,0.025649,0.0073431,0.74239,0.010166,0.041131
1.0842,0.30571,0.32154,0.37486,0.02565,0.007881,0.74184,0.010238,0.041063
1.085,0.30571,0.32154,0.37486,0.025651,0.0084378,0.74128,0.010309,0.040994
1.0858,0.30571,0.32154,0.37485,0.025652,0.0090133,0.74069,0.010381,0.040923
1.0866,0.30571,0.32154,0.37485,0.025653,0.0096076,0.74009,0.010453,0.040853
1.0874,0.30571,0.32154,0.37484,0.025652,0.010221,0.73947,0.010524,0.040781
1.0882,0.30571,0.32154,0.37484,0.025652,0.010852,0.73882,0.010596,0.040708
1.089,0.30571,0.32154,0.37483,0.025651,0.011503,0.73817,0.010667,0.040635
1.0898,0.30571,0.32154,0.37483,0.02565,0.012172,0.73749,0.010739,0.040561
1.0906,0.30571,0.32154,0.37482,0.025648,0.012859,0.73679,0.01081,0.040486
1.0914,0.30571,0.32154,0.37482,0.025646,0.013565,0.73607,0.010881,0.04041
1.0922,0.30571,0.32154,0.37482,0.025643,0.01429,0.73534,0.010953,0.040333
1.093,0.30571,0.32154,0.37481,0.02564,0.015033,0.73459,0.011024,0.040256
1.0938,0.30571,0.32155,0.37481,0.025636,0.015795,0.73382,0.011095,0.040177
1.0946,0.30571,0.32155,0.3748,0.025632,0.016575,0.73303,0.011166,0.040098
1.0955,0.30571,0.32155,0.3748,0.025628,0.017373,0.73222,0.011237,0.040019
1.0963,0.30571,0.32156,0.37479,0.025623,0.018189,0.7314,0.011309,0.039938
1.0971,0.30571,0.32156,0.37479,0.025618,0.019024,0.73055,0.011379,0.039857
1.0979,0.30571,0.32157,0.37478,0.025612,0.019877,0.72969,0.01145,0.039775
1.0987,0.30571,0.32157,0.37478,0.025606,0.020749,0.72881,0.011521,0.039692
1.0995,0.30571,0.32158,0.37477,0.0256,0.021638,0.72791,0.011592,0.039608
1.1003,0.30571,0.32158,0.37477,0.025593,0.022546,0.72699,0.011663,0.039524
1.1011,0.30571,0.32159,0.37477,0.025586,0.023471,0.72606,0.011733,0.039439
1.1019,0.30571,0.3216,0.37476,0.025578,0.024415,0.72511,0.011804,0.039353
1.1027,0.30571,0.3216,0.37476,0.02557,0.025377,0.72414,0.011874,0.039266
1.1035,0.30571,0.32161,0.37475,0.025561,0.026356,0.72315,0.011944,0.039179
1.1043,0.30571,0.32162,0.37475,0.025552,0.027354,0.72214,0.012014,0.039091
1.1051,0.30571,0.32163,0.37474,0.025543,0.028369,0.72112,0.012084,0.039002
1.1059,0.30571,0.32164,0.37474,0.025533,0.029402,0.72008,0.012154,0.038912
1.1067,0.30571,0.32165,0.37473,0.025523,0.030452,0.71902,0.012224,0.038822
1.1075,0.30571,0.32166,0.37473,0.025512,0.031521,0.71794,0.012294,0.038731
1.1083,0.30571,0.32167,0.37473,0.025501,0.032607,0.71684,0.012363,0.03864
1.1091,0.30571,0.32168,0.37472,0.02549,0.03371,0.71573,0.012433,0.038547
1.11,0.30571,0.32169,0.37472,0.025478,0.034831,0.7146,0.012502,0.038454
1.1108,0.30571,0.3217,0.37471,0.025466,0.035969,0.71346,0.012571,0.038361
1.1116,0.30571,0.32171,0.37471,0.025453,0.037125,0.71229,0.01264,0.038266
1.1124,0.30571,0.32172,0.3747,0.02544,0.038298,0.71111,0.012709,0.038171
1.1132,0.30571,0.32174,0.3747,0.025427,0.039488,0.70991,0.012778,0.038076
1.114,0.30571,0.32175,0.37469,0.025413,0.040696,0.70869,0.012846,0.037979
1.1148,0.30571,0.32176,0.37469,0.025399,0.04192,0.70746,0.012915,0.037882
1.1156,0.30571,0.32177,0.37469,0.025384,0.043162,0.70621,0.012983,0.037785
1.1164,0.30571,0.32179,0.37468,0.025369,0.04442,0.70494,0.013051,0.037686
1.1172,0.30571,0.3218,0.37468,0.025353,0.045696,0.70366,0.013119,0.037587
1.118,0.30571,0.32182,0.37467,0.025337,0.046988,0.70236,0.013187,0.037488
1.1188,0.30571,0.32183,0.37467,0.025321,0.048298,0.70104,0.013254,0.037388
1.1196,0.30571,0.32185,0.37467,0.025304,0.049624,0.69971,0.013322,0.037287
1.1204,0.30571,0.32186,0.37466,0.025287,0.050966,0.69836,0.013389,0.037186
1.1212,0.30571,0.32188,0.37466,0.02527,0.052326,0.69699,0.013456,0.037084
1.122,0.30571,0.3219,0.37465,0.025252,0.053701,0.6956,0.013523,0.036981
1.1228,0.30571,0.32192,0.37465,0.025234,0.055094,0.6942,0.013589,0.036878
1.1236,0.30571,0.32193,0.37464,0.025215,0.056502,0.69279,0.013656,0.036775
1.1245,0.30571,0.32195,0.37464,0.025196,0.057927,0.69135,0.013722,0.03667
1.1253,0.30571,0.32197,0.37464,0.025177,0.059368,0.68991,0.013788,0.036565
1.1261,0.30571,0.32199,0.37463,0.025157,0.060826,0.68844,0.013854,0.03646
1.1269,0.30571,0.32201,0.37463,0.025137,0.062299,0.68696,0.013919,0.036354
1.1277,0.30571,0.32203,0.37462,0.025116,0.063789,0.68546,0.013985,0.036248
1.1285,0.30571,0.32205,0.37462,0.025095,0.065294,0.68395,0.01405,0.036141
1.1293,0.30571,0.32207,0.37462,0.025074,0.066815,0.68242,0.014114,0.036033
1.1301,0.30571,0.32209,0.37461,0.025052,0.068352,0.68087,0.014179,0.035925
1.1309,0.30571,0.32211,0.37461,0.02503,0.069905,0.67931,0.014244,0.035816
1.1317,0.30571,0.32213,0.3746,0.025007,0.071473,0.67774,0.014308,0.035707
1.1325,0.30571,0.32215,0.3746,0.024985,0.073057,0.67614,0.014372,0.035598
1.1333,0.30571,0.32217,0.3746,0.024961,0.074657,0.67454,0.014435,0.035488
1.1341,0.30571,0.3222,0.37459,0.024938,0.076272,0.67292,0.014499,0.035377
1.1349,0.30571,0.32222,0.37459,0.024914,0.077902,0.67128,0.014562,0.035266
1.1357,0.30571,0.32224,0.37459,0.024889,0.079547,0.66962,0.014625,0.035154
1.1365,0.30571,0.32227,0.37458,0.024865,0.081207,0.66796,0.014687,0.035042
1.1373,0.30571,0.32229,0.37458,0.02484,0.082883,0.66627,0.01475,0.03493
1.1381,0.30571,0.32231,0.37457,0.024814,0.084573,0.66458,0.014812,0.034817
1.1389,0.30571,0.32234,0.37457,0.024788,0.086279,0.66286,0.014874,0.034703
1.1398,0.30571,0.32236,0.37457,0.024762,0.087999,0.66114,0.014935,0.034589
1.1406,0.30571,0.32239,0.37456,0.024736,0.089734,0.65939,0.014996,0.034475
1.1414,0.30571,0.32241,0.37456,0.024709,0.091483,0.65764,0.015057,0.03436
1.1422,0.30571,0.32244,0.37456,0.024682,0.093247,0.65587,0.015118,0.034245
1.143,0.30571,0.32247,0.37455,0.024654,0.095025,0.65408,0.015178,0.03413
1.1438,0.30571,0.32249,0.37455,0.024626,0.096818,0.65228,0.015239,0.034014
1.1446,0.30571,0.32252,0.37455,0.024598,0.098625,0.65047,0.015298,0.033897
1.1454,0.30571,0.32255,0.37454,0.024569,0.10045,0.64864,0.015358,0.033781
1.1462,0.30571,0.32258,0.37454,0.02454,0.10228,0.6468,0.015417,0.033663
1.147,0.30571,0.32261,0.37454,0.024511,0.10413,0.64494,0.015476,0.033546
1.1478,0.30571,0.32263,0.37453,0.024481,0.10599,0.64307,0.015534,0.033428
1.1486,0.30571,0.32266,0.37453,0.024451,0.10787,0.64119,0.015593,0.03331
1.1494,0.30571,0.32269,0.37452,0.024421,0.10976,0.63929,0.01565,0.033191
1.1502,0.30571,0.32272,0.37452,0.02439,0.11167,0.63738,0.015708,0.033072
1.151,0.30571,0.32275,0.37452,0.024359,0.11358,0.63545,0.015765,0.032953
1.1518,0.30571,0.32278,0.37451,0.024328,0.11551,0.63352,0.015822,0.032833
1.1526,0.30571,0.32281,0.37451,0.024296,0.11746,0.63156,0.015879,0.032713
1.1534,0.30571,0.32284,0.37451,0.024264,0.11942,0.6296,0.015935,0.032593
1.1543,0.30571,0.32288,0.3745,0.024232,0.12139,0.62762,0.015991,0.032472
1.1551,0.30571,0.32291,0.3745,0.024199,0.12337,0.62563,0.016046,0.032351
1.1559,0.30571,0.32294,0.3745,0.024166,0.12537,0.62363,0.016102,0.03223
1.1567,0.30571,0.32297,0.3745,0.024133,0.12738,0.62162,0.016156,0.032109
1.1575,0.30571,0.32301,0.37449,0.024099,0.1294,0.61959,0.016211,0.031987
1.1583,0.30571,0.32304,0.37449,0.024065,0.13143,0.61755,0.016265,0.031865
1.1591,0.30571,0.32307,0.37449,0.024031,0.13348,0.61549,0.016319,0.031742
1.1599,0.30571,0.32311,0.37448,0.023996,0.13554,0.61343,0.016372,0.03162
1.1607,0.30571,0.32314,0.37448,0.023961,0.13761,0.61135,0.016425,0.031497
1.1615,0.30571,0.32317,0.37448,0.023926,0.13969,0.60926,0.016478,0.031374
1.1623,0.30571,0.32321,0.37447,0.02389,0.14179,0.60716,0.01653,0.031251
1.1631,0.30571,0.32324,0.37447,0.023855,0.1439,0.60504,0.016582,0.031127
1.1639,0.30571,0.32328,0.37447,0.023818,0.14602,0.60292,0.016634,0.031003
1.1647,0.30571,0.32332,0.37446,0.023782,0.14815,0.60078,0.016685,0.030879
1.1655,0.30571,0.32335,0.37446,0.023745,0.15029,0.59863,0.016735,0.030755
1.1663,0.30571,0.32339,0.37446,0.023708,0.15245,0.59647,0.016786,0.030631
1.1671,0.30571,0.32342,0.37446,0.023671,0.15461,0.5943,0.016836,0.030506
1.1679,0.30571,0.32346,0.37445,0.023633,0.15679,0.59212,0.016885,0.030381
1.1688,0.30571,0.3235,0.37445,0.023595,0.15898,0.58992,0.016934,0.030256
1.1696,0.30571,0.32354,0.37445,0.023557,0.16118,0.58772,0.016983,0.030131
1.1704,0.30571,0.32357,0.37445,0.023519,0.16339,0.5855,0.017031,0.030006
1.1712,0.30571,0.32361,0.37444,0.02348,0.16561,0.58328,0.017079,0.02988
1.172,0.30571,0.32365,0.37444,0.023441,0.16784,0.58104,0.017127,0.029755
1.1728,0.30571,0.32369,0.37444,0.023401,0.17008,0.57879,0.017174,0.029629
1.1736,0.30571,0.32373,0.37443,0.023362,0.17234,0.57653,0.01722,0.029503
1.1744,0.30571,0.32377,0.37443,0.023322,0.1746,0.57427,0.017267,0.029377
1.1752,0.30571,0.32381,0.37443,0.023282,0.17687,0.57199,0.017312,0.029251
1.176,0.30571,0.32385,0.37443,0.023241,0.17916,0.5697,0.017358,0.029125
1.1768,0.30571,0.32389,0.37442,0.023201,0.18145,0.5674,0.017403,0.028999
1.1776,0.30571,0.32393,0.37442,0.02316,0.18375,0.56509,0.017447,0.028872
1.1784,0.30571,0.32397,0.37442,0.023119,0.18607,0.56277,0.017491,0.028746
1.1792,0.30571,0.32401,0.37442,0.023077,0.18839,0.56044,0.017535,0.028619
1.18,0.30571,0.32405,0.37442,0.023035,0.19072,0.55811,0.017578,0.028493
1.1808,0.30571,0.3241,0.37441,0.022993,0.19307,0.55576,0.017621,0.028366
1.1816,0.30571,0.32414,0.37441,0.022951,0.19542,0.5534,0.017663,0.028239
1.1824,0.30571,0.32418,0.37441,0.022909,0.19778,0.55104,0.017705,0.028113
1.1833,0.30571,0.32422,0.37441,0.022866,0.20015,0.54866,0.017746,0.027986
1.1841,0.30571,0.32426,0.3744,0.022823,0.20253,0.54628,0.017787,0.027859
1.1849,0.30571,0.32431,0.3744,0.02278,0.20492,0.54389,0.017828,0.027732
1.1857,0.30571,0.32435,0.3744,0.022736,0.20731,0.54149,0.017867,0.027605
1.1865,0.30571,0.3244,0.3744,0.022693,0.20972,0.53908,0.017907,0.027478
1.1873,0.30571,0.32444,0.3744,0.022649,0.21213,0.53666,0.017946,0.027351
1.1881,0.30571,0.32448,0.37439,0.022605,0.21455,0.53423,0.017985,0.027224
1.1889,0.30571,0.32453,0.37439,0.02256,0.21698,0.5318,0.018023,0.027098
1.1897,0.30571,0.32457,0.37439,0.022515,0.21942,0.52936,0.01806,0.026971
1.1905,0.30571,0.32462,0.37439,0.022471,0.22187,0.52691,0.018097,0.026844
1.1913,0.30571,0.32466,0.37439,0.022426,0.22432,0.52445,0.018134,0.026717
1.1921,0.30571,0.32471,0.37438,0.02238,0.22678,0.52198,0.01817,0.02659
1.1929,0.30571,0.32475,0.37438,0.022335,0.22925,0.51951,0.018206,0.026464
1.1937,0.30571,0.3248,0.37438,0.022289,0.23173,0.51703,0.018241,0.026337
1.1945,0.30571,0.32485,0.37438,0.022243,0.23421,0.51454,0.018276,0.026211
1.1953,0.30571,0.32489,0.37438,0.022197,0.2367,0.51205,0.01831,0.026084
1.1961,0.30571,0.32494,0.37437,0.022151,0.2392,0.50955,0.018344,0.025958
1.1969,0.30571,0.32499,0.37437,0.022104,0.24171,0.50704,0.018377,0.025831
1.1977,0.30571,0.32503,0.37437,0.022057,0.24422,0.50452,0.01841,0.025705
1.1986,0.30571,0.32508,0.37437,0.022011,0.24674,0.502,0.018442,0.025579
1.1994,0.30571,0.32513,0.37437,0.021963,0.24926,0.49947,0.018474,0.025453
1.2002,0.30571,0.32518,0.37437,0.021916,0.25179,0.49694,0.018505,0.025327
1.201,0.30571,0.32523,0.37436,0.021869,0.25433,0.4944,0.018535,0.025202
1.2018,0.30571,0.32527,0.37436,0.021821,0.25688,0.49185,0.018566,0.025076
1.2026,0.30571,0.32532,0.37436,0.021773,0.25943,0.4893,0.018595,0.024951
1.2034,0.30571,0.32537,0.37436,0.021725,0.26198,0.48674,0.018624,0.024825
1.2042,0.30571,0.32542,0.37436,0.021677,0.26455,0.48417,0.018653,0.0247
1.205,0.30571,0.32547,0.37436,0.021628,0.26711,0.4816,0.018681,0.024575
1.2058,0.30571,0.32552,0.37436,0.02158,0.26969,0.47902,0.018709,0.024451
1.2066,0.30571,0.32557,0.37435,0.021531,0.27227,0.47644,0.018736,0.024326
1.2074,0.30571,0.32562,0.37435,0.021482,0.27485,0.47386,0.018762,0.024202
1.2082,0.30571,0.32567,0.37435,0.021433,0.27744,0.47127,0.018788,0.024078
1.209,0.30571,0.32572,0.37435,0.021384,0.28003,0.46867,0.018814,0.023954
1.2098,0.30571,0.32577,0.37435,0.021334,0.28263,0.46607,0.018839,0.02383
1.2106,0.30571,0.32582,0.37435,0.021285,0.28523,0.46346,0.018863,0.023706
1.2114,0.30571,0.32587,0.37435,0.021235,0.28784,0.46085,0.018887,0.023583
1.2122,0.30571,0.32592,0.37435,0.021185,0.29046,0.45824,0.01891,0.02346
1.2131,0.30571,0.32597,0.37434,0.021135,0.29307,0.45562,0.018933,0.023337
1.2139,0.30571,0.32602,0.37434,0.021085,0.29569,0.45299,0.018955,0.023215
1.2147,0.30571,0.32608,0.37434,0.021035,0.29832,0.45037,0.018977,0.023092
1.2155,0.30571,0.32613,0.37434,0.020984,0.30095,0.44774,0.018998,0.02297
1.2163,0.30571,0.32618,0.37434,0.020934,0.30358,0.4451,0.019019,0.022849
1.2171,0.30571,0.32623,0.37434,0.020883,0.30622,0.44246,0.019039,0.022727
1.2179,0.30571,0.32628,0.37434,0.020832,0.30886,0.43982,0.019058,0.022606
1.2187,0.30571,0.32634,0.37434,0.020781,0.3115,0.43718,0.019077,0.022485
1.2195,0.30571,0.32639,0.37434,0.02073,0.31415,0.43453,0.019096,0.022364
1.2203,0.30571,0.32644,0.37434,0.020679,0.3168,0.43188,0.019114,0.022244
1.2211,0.30571,0.3265,0.37434,0.020628,0.31945,0.42922,0.019131,0.022124
1.2219,0.30571,0.32655,0.37434,0.020576,0.32211,0.42656,0.019148,0.022005
1.2227,0.30571,0.3266,0.37433,0.020525,0.32477,0.4239,0.019164,0.021885
1.2235,0.30571,0.32666,0.37433,0.020473,0.32743,0.42124,0.019179,0.021766
1.2243,0.30571,0.32671,0.37433,0.020421,0.33009,0.41858,0.019195,0.021648
1.2251,0.30571,0.32676,0.37433,0.020369,0.33276,0.41591,0.019209,0.02153
1.2259,0.30571,0.32682,0.37433,0.020317,0.33542,0.41324,0.019223,0.021412
1.2267,0.30571,0.32687,0.37433,0.020265,0.33809,0.41057,0.019236,0.021294
1.2276,0.30571,0.32693,0.37433,0.020213,0.34077,0.4079,0.019249,0.021177
1.2284,0.30571,0.32698,0.37433,0.020161,0.34344,0.40522,0.019262,0.02106
1.2292,0.30571,0.32704,0.37433,0.020109,0.34612,0.40255,0.019273,0.020944
1.23,0.30571,0.32709,0.37433,0.020056,0.34879,0.39987,0.019284,0.020828
1.2308,0.30571,0.32714,0.37433,0.020004,0.35147,0.39719,0.019295,0.020712
1.2316,0.30571,0.3272,0.37433,0.019951,0.35415,0.39451,0.019305,0.020597
1.2324,0.30571,0.32725,0.37433,0.019898,0.35683,0.39183,0.019314,0.020483
1.2332,0.30571,0.32731,0.37433,0.019846,0.35951,0.38915,0.019323,0.020368
1.234,0.30571,0.32737,0.37433,0.019793,0.36219,0.38647,0.019331,0.020254
1.2348,0.30571,0.32742,0.37433,0.01974,0.36488,0.38378,0.019339,0.020141
1.2356,0.30571,0.32748,0.37433,0.019687,0.36756,0.3811,0.019346,0.020028
1.2364,0.30571,0.32753,0.37433,0.019634,0.37024,0.37842,0.019353,0.019916
1.2372,0.30571,0.32759,0.37433,0.019581,0.37293,0.37573,0.019359,0.019804
1.238,0.30571,0.32764,0.37433,0.019528,0.37561,0.37305,0.019364,0.019692
1.2388,0.30571,0.3277,0.37433,0.019475,0.37829,0.37036,0.019369,0.019581
1.2396,0.30571,0.32776,0.37433,0.019422,0.38098,0.36768,0.019373,0.01947
1.2404,0.30571,0.32781,0.37433,0.019368,0.38366,0.365,0.019377,0.01936
1.2412,0.30571,0.32787,0.37433,0.019315,0.38634,0.36231,0.01938,0.01925
1.2421,0.30571,0.32793,0.37433,0.019262,0.38903,0.35963,0.019382,0.019141
1.2429,0.30571,0.32798,0.37433,0.019209,0.39171,0.35695,0.019384,0.019033
1.2437,0.30571,0.32804,0.37433,0.019155,0.39439,0.35427,0.019386,0.018924
1.2445,0.30571,0.3281,0.37433,0.019102,0.39707,0.35159,0.019387,0.018817
1.2453,0.30571,0.32815,0.37433,0.019048,0.39975,0.34891,0.019387,0.01871
1.2461,0.30571,0.32821,0.37433,0.018995,0.40243,0.34624,0.019386,0.018603
1.2469,0.30571,0.32827,0.37433,0.018941,0.4051,0.34356,0.019385,0.018497
1.2477,0.30571,0.32832,0.37433,0.018888,0.40778,0.34089,0.019384,0.018392
1.2485,0.30571,0.32838,0.37433,0.018834,0.41045,0.33822,0.019382,0.018287
1.2493,0.30571,0.32844,0.37433,0.018781,0.41312,0.33555,0.019379,0.018183
1.2501,0.30571,0.32849,0.37433,0.018727,0.41579,0.33288,0.019376,0.018079
1.2509,0.30571,0.32855,0.37433,0.018674,0.41846,0.33021,0.019372,0.017976
1.2517,0.30571,0.32861,0.37433,0.01862,0.42112,0.32755,0.019367,0.017873
1.2525,0.30571,0.32867,0.37433,0.018567,0.42378,0.32489,0.019362,0.017771
1.2533,0.30571,0.32872,0.37434,0.018513,0.42644,0.32223,0.019357,0.017669
1.2541,0.30571,0.32878,0.37434,0.018459,0.4291,0.31957,0.01935,0.017569
1.2549,0.30571,0.32884,0.37434,0.018406,0.43176,0.31692,0.019343,0.017468
1.2557,0.30571,0.3289,0.37434,0.018352,0.43441,0.31427,0.019336,0.017369
1.2565,0.30571,0.32896,0.37434,0.018299,0.43706,0.31162,0.019328,0.01727
1.2574,0.30571,0.32901,0.37434,0.018245,0.4397,0.30898,0.01932,0.017171
1.2582,0.30571,0.32907,0.37434,0.018192,0.44234,0.30634,0.01931,0.017074
1.259,0.30571,0.32913,0.37434,0.018139,0.44498,0.3037,0.019301,0.016976
1.2598,0.30571,0.32919,0.37434,0.018085,0.44762,0.30107,0.01929,0.01688
1.2606,0.30571,0.32924,0.37434,0.018032,0.45025,0.29844,0.019279,0.016784
1.2614,0.30571,0.3293,0.37434,0.017978,0.45288,0.29581,0.019268,0.016689
1.2622,0.30571,0.32936,0.37434,0.017925,0.4555,0.29319,0.019256,0.016594
1.263,0.30571,0.32942,0.37435,0.017872,0.45812,0.29057,0.019243,0.0165
1.2638,0.30571,0.32948,0.37435,0.017819,0.46073,0.28796,0.01923,0.016407
1.2646,0.30571,0.32953,0.37435,0.017765,0.46334,0.28535,0.019216,0.016315
1.2654,0.30571,0.32959,0.37435,0.017712,0.46595,0.28275,0.019202,0.016223
1.2662,0.30571,0.32965,0.37435,0.017659,0.46855,0.28015,0.019187,0.016132
1.267,0.30571,0.32971,0.37435,0.017606,0.47115,0.27756,0.019171,0.016041
1.2678,0.30571,0.32977,0.37435,0.017553,0.47374,0.27497,0.019155,0.015951
1.2686,0.30571,0.32982,0.37435,0.0175,0.47633,0.27238,0.019138,0.015862
1.2694,0.30571,0.32988,0.37436,0.017448,0.47891,0.2698,0.019121,0.015774
1.2702,0.30571,0.32994,0.37436,0.017395,0.48148,0.26723,0.019103,0.015686
1.271,0.30571,0.33,0.37436,0.017342,0.48406,0.26466,0.019085,0.015599
1.2719,0.30571,0.33006,0.37436,0.01729,0.48662,0.2621,0.019066,0.015513
1.2727,0.30571,0.33012,0.37436,0.017237,0.48918,0.25954,0.019046,0.015428
1.2735,0.30571,0.33017,0.37436,0.017185,0.49173,0.25699,0.019026,0.015343
1.2743,0.30571,0.33023,0.37436,0.017132,0.49428,0.25445,0.019005,0.015259
1.2751,0.30571,0.33029,0.37437,0.01708,0.49682,0.25191,0.018984,0.015176
1.2759,0.30571,0.33035,0.37437,0.017028,0.49936,0.24938,0.018962,0.015093
1.2767,0.30571,0.33041,0.37437,0.016976,0.50189,0.24685,0.01894,0.015011
1.2775,0.30571,0.33046,0.37437,0.016924,0.50441,0.24433,0.018917,0.01493
1.2783,0.30571,0.33052,0.37437,0.016872,0.50692,0.24182,0.018893,0.01485
1.2791,0.30571,0.33058,0.37437,0.01682,0.50943,0.23931,0.018869,0.014771
1.2799,0.30571,0.33064,0.37438,0.016768,0.51194,0.23682,0.018844,0.014692
1.2807,0.30571,0.33069,0.37438,0.016717,0.51443,0.23432,0.018819,0.014614
1.2815,0.30571,0.33075,0.37438,0.016665,0.51692,0.23184,0.018793,0.014537
1.2823,0.30571,0.33081,0.37438,0.016614,0.5194,0.22936,0.018767,0.014461
1.2831,0.30571,0.33087,0.37438,0.016562,0.52187,0.22689,0.01874,0.014385
1.2839,0.30571,0.33093,0.37438,0.016511,0.52434,0.22443,0.018712,0.01431
1.2847,0.30571,0.33098,0.37439,0.01646,0.5268,0.22198,0.018684,0.014236
1.2855,0.30571,0.33104,0.37439,0.016409,0.52925,0.21953,0.018656,0.014163
1.2864,0.30571,0.3311,0.37439,0.016359,0.53169,0.21709,0.018626,0.014091
1.2872,0.30571,0.33116,0.37439,0.016308,0.53412,0.21466,0.018597,0.01402
1.288,0.30571,0.33121,0.37439,0.016258,0.53655,0.21224,0.018566,0.013949
1.2888,0.30571,0.33127,0.3744,0.016207,0.53897,0.20983,0.018535,0.013879
1.2896,0.30571,0.33133,0.3744,0.016157,0.54138,0.20742,0.018504,0.01381
1.2904,0.30571,0.33138,0.3744,0.016107,0.54378,0.20502,0.018472,0.013742
1.2912,0.30571,0.33144,0.3744,0.016057,0.54617,0.20264,0.01844,0.013674
1.292,0.30571,0.3315,0.37441,0.016007,0.54856,0.20026,0.018407,0.013608
1.2928,0.30571,0.33156,0.37441,0.015958,0.55093,0.19789,0.018373,0.013542
1.2936,0.30571,0.33161,0.37441,0.015908,0.5533,0.19552,0.018339,0.013477
1.2944,0.30571,0.33167,0.37441,0.015859,0.55565,0.19317,0.018304,0.013413
1.2952,0.30571,0.33173,0.37441,0.01581,0.558,0.19083,0.018269,0.01335
1.296,0.30571,0.33178,0.37442,0.015761,0.56034,0.1885,0.018233,0.013288
1.2968,0.30571,0.33184,0.37442,0.015712,0.56267,0.18617,0.018197,0.013227
1.2976,0.30571,0.3319,0.37442,0.015663,0.56499,0.18386,0.01816,0.013166
1.2984,0.30571,0.33195,0.37442,0.015615,0.56729,0.18155,0.018123,0.013107
1.2992,0.30571,0.33201,0.37443,0.015566,0.56959,0.17926,0.018085,0.013048
1.3,0.30571,0.33206,0.37443,0.015518,0.57188,0.17698,0.018046,0.01299
1.3009,0.30571,0.33212,0.37443,0.01547,0.57416,0.1747,0.018008,0.012933
1.3017,0.30571,0.33218,0.37443,0.015423,0.57643,0.17244,0.017968,0.012877
1.3025,0.30571,0.33223,0.37444,0.015375,0.57869,0.17018,0.017928,0.012822
1.3033,0.30571,0.33229,0.37444,0.015328,0.58094,0.16794,0.017888,0.012767
1.3041,0.30571,0.33234,0.37444,0.01528,0.58318,0.16571,0.017847,0.012714
1.3049,0.30571,0.3324,0.37445,0.015233,0.5854,0.16349,0.017805,0.012662
1.3057,0.30571,0.33245,0.37445,0.015187,0.58762,0.16128,0.017763,0.01261
1.3065,0.30571,0.33251,0.37445,0.01514,0.58982,0.15908,0.017721,0.012559
1.3073,0.30571,0.33256,0.37445,0.015094,0.59202,0.15689,0.017678,0.012509
1.3081,0.30571,0.33262,0.37446,0.015047,0.5942,0.15471,0.017634,0.012461
1.3089,0.30571,0.33267,0.37446,0.015001,0.59637,0.15254,0.01759,0.012413
1.3097,0.30571,0.33273,0.37446,0.014956,0.59854,0.15039,0.017545,0.012366
1.3105,0.30571,0.33278,0.37446,0.01491,0.60068,0.14825,0.0175,0.01232
1.3113,0.30571,0.33284,0.37447,0.014865,0.60282,0.14611,0.017455,0.012274
1.3121,0.30571,0.33289,0.37447,0.014819,0.60495,0.14399,0.017409,0.01223
1.3129,0.30571,0.33294,0.37447,0.014775,0.60706,0.14188,0.017362,0.012187
1.3137,0.30571,0.333,0.37448,0.01473,0.60916,0.13979,0.017315,0.012145
1.3145,0.30571,0.33305,0.37448,0.014685,0.61126,0.1377,0.017268,0.012103
1.3153,0.30571,0.33311,0.37448,0.014641,0.61333,0.13563,0.01722,0.012063
1.3162,0.30571,0.33316,0.37449,0.014597,0.6154,0.13357,0.017171,0.012023
1.317,0.30571,0.33321,0.37449,0.014553,0.61745,0.13152,0.017122,0.011984
1.3178,0.30571,0.33327,0.37449,0.01451,0.61949,0.12949,0.017073,0.011947
1.3186,0.30571,0.33332,0.3745,0.014467,0.62152,0.12747,0.017023,0.01191
1.3194,0.30571,0.33337,0.3745,0.014424,0.62354,0.12546,0.016973,0.011874
1.3202,0.30571,0.33342,0.3745,0.014381,0.62554,0.12346,0.016922,0.01184
1.321,0.30571,0.33348,0.3745,0.014338,0.62753,0.12148,0.016871,0.011806
1.3218,0.30571,0.33353,0.37451,0.014296,0.62951,0.1195,0.016819,0.011773
1.3226,0.30571,0.33358,0.37451,0.014254,0.63148,0.11755,0.016767,0.011741
1.3234,0.30571,0.33363,0.37451,0.014212,0.63343,0.1156,0.016714,0.01171
1.3242,0.30571,0.33368,0.37452,0.01417,0.63537,0.11367,0.016661,0.01168
1.325,0.30571,0.33374,0.37452,0.014129,0.63729,0.11175,0.016607,0.011651
1.3258,0.30571,0.33379,0.37452,0.014088,0.6392,0.10985,0.016553,0.011623
1.3266,0.30571,0.33384,0.37453,0.014047,0.6411,0.10796,0.016499,0.011596
1.3274,0.30571,0.33389,0.37453,0.014007,0.64298,0.10608,0.016444,0.01157
1.3282,0.30571,0.33394,0.37453,0.013967,0.64486,0.10421,0.016389,0.011545
1.329,0.30571,0.33399,0.37454,0.013927,0.64671,0.10236,0.016333,0.011521
1.3298,0.30571,0.33404,0.37454,0.013887,0.64855,0.10053,0.016277,0.011497
1.3307,0.30571,0.33409,0.37455,0.013848,0.65038,0.098707,0.01622,0.011475
1.3315,0.30571,0.33414,0.37455,0.013809,0.6522,0.0969,0.016163,0.011454
1.3323,0.30571,0.33419,0.37455,0.01377,0.654,0.095106,0.016106,0.011434
1.3331,0.30571,0.33424,0.37456,0.013731,0.65579,0.093327,0.016048,0.011415
1.3339,0.30571,0.33429,0.37456,0.013693,0.65756,0.091563,0.015989,0.011396
1.3347,0.30571,0.33434,0.37456,0.013655,0.65931,0.089812,0.015931,0.011379
1.3355,0.30571,0.33439,0.37457,0.013617,0.66106,0.088077,0.015872,0.011363
1.3363,0.30571,0.33444,0.37457,0.01358,0.66279,0.086356,0.015812,0.011348
1.3371,0.30571,0.33448,0.37457,0.013543,0.6645,0.08465,0.015752,0.011333
1.3379,0.30571,0.33453,0.37458,0.013506,0.6662,0.082959,0.015692,0.01132
1.3387,0.30571,0.33458,0.37458,0.01347,0.66788,0.081283,0.015631,0.011308
1.3395,0.30571,0.33463,0.37459,0.013433,0.66955,0.079622,0.01557,0.011297
1.3403,0.30571,0.33467,0.37459,0.013397,0.6712,0.077976,0.015509,0.011286
1.3411,0.30571,0.33472,0.37459,0.013362,0.67284,0.076345,0.015447,0.011277
1.3419,0.30571,0.33477,0.3746,0.013327,0.67446,0.074729,0.015385,0.011269
1.3427,0.30571,0.33482,0.3746,0.013292,0.67607,0.073129,0.015322,0.011261
1.3435,0.30571,0.33486,0.3746,0.013257,0.67766,0.071545,0.015259,0.011255
1.3443,0.30571,0.33491,0.37461,0.013223,0.67924,0.069976,0.015196,0.01125
1.3452,0.30571,0.33495,0.37461,0.013189,0.6808,0.068422,0.015132,0.011245
1.346,0.30571,0.335,0.37462,0.013155,0.68235,0.066884,0.015068,0.011242
1.3468,0.30571,0.33505,0.37462,0.013122,0.68388,0.065362,0.015003,0.01124
1.3476,0.30571,0.33509,0.37462,0.013089,0.68539,0.063856,0.014939,0.011239
1.3484,0.30571,0.33514,0.37463,0.013056,0.68689,0.062366,0.014874,0.011238
1.3492,0.30571,0.33518,0.37463,0.013024,0.68837,0.060892,0.014808,0.011239
1.35,0.30571,0.33523,0.37464,0.012991,0.68984,0.059434,0.014742,0.011241
1.3508,0.30571,0.33527,0.37464,0.01296,0.69129,0.057992,0.014676,0.011243
1.3516,0.30571,0.33531,0.37464,0.012928,0.69272,0.056566,0.01461,0.011247
1.3524,0.30571,0.33536,0.37465,0.012897,0.69414,0.055157,0.014543,0.011252
1.3532,0.30571,0.3354,0.37465,0.012867,0.69554,0.053764,0.014476,0.011258
1.354,0.30571,0.33544,0.37466,0.012836,0.69693,0.052387,0.014408,0.011264
1.3548,0.30571,0.33549,0.37466,0.012806,0.69829,0.051027,0.01434,0.011272
1.3556,0.30571,0.33553,0.37467,0.012777,0.69965,0.049684,0.014272,0.011281
1.3564,0.30571,0.33557,0.37467,0.012747,0.70098,0.048357,0.014204,0.01129
1.3572,0.30571,0.33561,0.37467,0.012718,0.7023,0.047047,0.014135,0.011301
1.358,0.30571,0.33566,0.37468,0.01269,0.7036,0.045754,0.014066,0.011313
1.3588,0.30571,0.3357,0.37468,0.012661,0.70489,0.044478,0.013997,0.011326
1.3597,0.30571,0.33574,0.37469,0.012633,0.70615,0.043218,0.013927,0.011339
1.3605,0.30571,0.33578,0.37469,0.012606,0.7074,0.041976,0.013858,0.011354
1.3613,0.30571,0.33582,0.37469,0.012579,0.70864,0.040751,0.013787,0.01137
1.3621,0.30571,0.33586,0.3747,0.012552,0.70986,0.039542,0.013717,0.011387
1.3629,0.30571,0.3359,0.3747,0.012525,0.71106,0.038351,0.013646,0.011404
1.3637,0.30571,0.33594,0.37471,0.012499,0.71224,0.037178,0.013575,0.011423
1.3645,0.30571,0.33598,0.37471,0.012473,0.7134,0.036021,0.013504,0.011443
1.3653,0.30571,0.33602,0.37472,0.012448,0.71455,0.034882,0.013432,0.011463
1.3661,0.30571,0.33606,0.37472,0.012423,0.71568,0.03376,0.013361,0.011485
1.3669,0.30571,0.3361,0.37473,0.012398,0.71679,0.032656,0.013289,0.011508
1.3677,0.30571,0.33614,0.37473,0.012374,0.71789,0.031569,0.013216,0.011531
1.3685,0.30571,0.33617,0.37473,0.01235,0.71897,0.0305,0.013144,0.011556
1.3693,0.30571,0.33621,0.37474,0.012326,0.72003,0.029449,0.013071,0.011582
1.3701,0.30571,0.33625,0.37474,0.012303,0.72107,0.028415,0.012998,0.011609
1.3709,0.30571,0.33629,0.37475,0.012281,0.7221,0.027399,0.012925,0.011636
1.3717,0.30571,0.33632,0.37475,0.012258,0.7231,0.026401,0.012851,0.011665
1.3725,0.30571,0.33636,0.37476,0.012236,0.72409,0.025421,0.012778,0.011694
1.3733,0.30571,0.33639,0.37476,0.012214,0.72506,0.024458,0.012704,0.011725
1.3741,0.30571,0.33643,0.37477,0.012193,0.72602,0.023514,0.01263,0.011757
1.375,0.30571,0.33647,0.37477,0.012172,0.72695,0.022587,0.012555,0.011789
1.3758,0.30571,0.3365,0.37477,0.012152,0.72787,0.021679,0.012481,0.011823
1.3766,0.30571,0.33654,0.37478,0.012132,0.72877,0.020789,0.012406,0.011857
1.3774,0.30571,0.33657,0.37478,0.012112,0.72965,0.019917,0.012331,0.011893
1.3782,0.30571,0.3366,0.37479,0.012093,0.73051,0.019063,0.012256,0.011929
1.379,0.30571,0.33664,0.37479,0.012074,0.73136,0.018227,0.012181,0.011967
1.3798,0.30571,0.33667,0.3748,0.012055,0.73218,0.017409,0.012105,0.012005
1.3806,0.30571,0.3367,0.3748,0.012037,0.73299,0.01661,0.01203,0.012044
1.3814,0.30571,0.33674,0.37481,0.012019,0.73378,0.015829,0.011954,0.012085
1.3822,0.30571,0.33677,0.37481,0.012002,0.73455,0.015067,0.011878,0.012126
1.383,0.30571,0.3368,0.37482,0.011985,0.73531,0.014323,0.011802,0.012168
1.3838,0.30571,0.33683,0.37482,0.011969,0.73604,0.013598,0.011725,0.012212
1.3846,0.30571,0.33687,0.37482,0.011952,0.73676,0.012891,0.011649,0.012256
1.3854,0.30571,0.3369,0.37483,0.011937,0.73746,0.012202,0.011572,0.012301
1.3862,0.30571,0.33693,0.37483,0.011921,0.73813,0.011533,0.011496,0.012347
1.387,0.30571,0.33696,0.37484,0.011906,0.7388,0.010881,0.011419,0.012394
1.3878,0.30571,0.33699,0.37484,0.011892,0.73944,0.010249,0.011342,0.012442
1.3886,0.30571,0.33702,0.37485,0.011878,0.74006,0.0096349,0.011265,0.012491
1.3895,0.30571,0.33705,0.37485,0.011864,0.74066,0.0090398,0.011187,0.012541
1.3903,0.30571,0.33708,0.37486,0.011851,0.74125,0.0084634,0.01111,0.012592
1.3911,0.30571,0.33711,0.37486,0.011838,0.74182,0.0079058,0.011032,0.012643
1.3919,0.30571,0.33713,0.37487,0.011825,0.74237,0.007367,0.010955,0.012696
1.3927,0.30571,0.33716,0.37487,0.011813,0.7429,0.006847,0.010877,0.01275
1.3935,0.30571,0.33719,0.37488,0.011802,0.74341,0.0063459,0.010799,0.012804
1.3943,0.30571,0.33722,0.37488,0.011791,0.7439,0.0058637,0.010721,0.01286
1.3951,0.30571,0.33724,0.37489,0.01178,0.74437,0.0054003,0.010643,0.012916
1.3959,0.30571,0.33727,0.37489,0.011769,0.74482,0.004956,0.010565,0.012973
1.3967,0.30571,0.3373,0.37489,0.011759,0.74526,0.0045305,0.010487,0.013032
1.3975,0.30571,0.33732,0.3749,0.01175,0.74568,0.0041241,0.010409,0.013091
1.3983,0.30571,0.33735,0.3749,0.011741,0.74607,0.0037366,0.010331,0.013151
1.3991,0.30571,0.33737,0.37491,0.011732,0.74645,0.0033682,0.010252,0.013212
1.3999,0.30571,0.3374,0.37491,0.011724,0.74681,0.0030188,0.010174,0.013274
1.4007,0.30571,0.33742,0.37492,0.011716,0.74715,0.0026884,0.010095,0.013336
1.4015,0.30571,0.33745,0.37492,0.011708,0.74747,0.0023772,0.010017,0.0134
1.4023,0.30571,0.33747,0.37493,0.011701,0.74777,0.002085,0.0099383,0.013464
1.4031,0.30571,0.33749,0.37493,0.011695,0.74805,0.0018119,0.0098597,0.01353
1.404,0.30571,0.33752,0.37494,0.011689,0.74832,0.0015579,0.0097811,0.013596
1.4048,0.30571,0.33754,0.37494,0.011683,0.74856,0.0013231,0.0097024,0.013663
1.4056,0.30571,0.33756,0.37495,0.011678,0.74879,0.0011074,0.0096237,0.013732
1.4064,0.30571,0.33758,0.37495,0.011673,0.74899,0.00091087,0.009545,0.013801
1.4072,0.30571,0.3376,0.37496,0.011668,0.74918,0.00073349,0.0094663,0.01387
1.408,0.30571,0.33762,0.37496,0.011664,0.74935,0.00057529,0.0093875,0.013941
1.4088,0.30571,0.33765,0.37497,0.011661,0.7495,0.00043627,0.0093088,0.014013
1.4096,0.30571,0.33767,0.37497,0.011658,0.74963,0.00031643,0.0092301,0.014085
1.4104,0.30571,0.33769,0.37498,0.011655,0.74974,0.00021579,0.0091514,0.014158
1.4112,0.30571,0.33771,0.37498,0.011653,0.74983,0.00013435,0.0090726,0.014232
1.412,0.30571,0.33772,0.37499,0.011651,0.7499,7.2116e-05,0.008994,0.014307
1.4128,0.30571,0.33774,0.37499,0.011649,0.74995,2.9084e-05,0.0089153,0.014383
1.4136,0.30571,0.33776,0.375,0.011648,0.74999,5.2616e-06,0.0088367,0.01446
1.4144,0.30571,0.33778,0.375,0.011648,0.75,6.4864e-07,0.008758,0.014537
1.4152,0.30571,0.3378,0.375,0.011648,0.74999,1.5246e-05,0.0086795,0.014616
1.416,0.30571,0.33781,0.37501,0.011648,0.74997,4.9052e-05,0.008601,0.014695
1.4168,0.30571,0.33783,0.37501,0.011649,0.74993,0.00010207,0.0085225,0.014775
1.4176,0.30571,0.33785,0.37502,0.01165,0.74986,0.00017428,0.0084441,0.014856
1.4185,0.30571,0.33786,0.37502,0.011652,0.74978,0.0002657,0.0083657,0.014937
1.4193,0.30571,0.33788,0.37503,0.011654,0.74968,0.00037632,0.0082874,0.01502
1.4201,0.30571,0.33789,0.37503,0.011656,0.74956,0.00050613,0.0082092,0.015103
1.4209,0.30571,0.33791,0.37504,0.011659,0.74942,0.00065512,0.008131,0.015187
1.4217,0.30571,0.33792,0.37504,0.011662,0.74926,0.00082329,0.008053,0.015272
1.4225,0.30571,0.33794,0.37505,0.011666,0.74909,0.0010106,0.007975,0.015357
1.4233,0.30571,0.33795,0.37505,0.01167,0.74889,0.0012171,0.0078971,0.015444
1.4241,0.30571,0.33796,0.37506,0.011675,0.74867,0.0014428,0.0078193,0.015531
1.4249,0.30571,0.33798,0.37506,0.01168,0.74844,0.0016875,0.0077416,0.015619
1.4257,0.30571,0.33799,0.37507,0.011686,0.74818,0.0019514,0.007664,0.015708
1.4265,0.30571,0.338,0.37507,0.011692,0.74791,0.0022344,0.0075865,0.015797
1.4273,0.30571,0.33801,0.37508,0.011698,0.74762,0.0025366,0.0075092,0.015888
1.4281,0.30571,0.33803,0.37508,0.011705,0.74731,0.0028577,0.0074319,0.015979
1.4289,0.30571,0.33804,0.37509,0.011713,0.74697,0.003198,0.0073548,0.01607
1.4297,0.30571,0.33805,0.37509,0.01172,0.74662,0.0035573,0.0072778,0.016163
1.4305,0.30571,0.33806,0.3751,0.011729,0.74626,0.0039356,0.007201,0.016256
1.4313,0.30571,0.33807,0.3751,0.011737,0.74587,0.0043329,0.0071243,0.01635
1.4321,0.30571,0.33808,0.37511,0.011746,0.74546,0.0047493,0.0070478,0.016445
1.4329,0.30571,0.33808,0.37511,0.011756,0.74504,0.0051846,0.0069714,0.01654
1.4338,0.30571,0.33809,0.37511,0.011766,0.74459,0.0056388,0.0068951,0.016637
1.4346,0.30571,0.3381,0.37512,0.011776,0.74413,0.0061119,0.0068191,0.016733
1.4354,0.30571,0.33811,0.37512,0.011787,0.74364,0.006604,0.0067432,0.016831
1.4362,0.30571,0.33812,0.37513,0.011798,0.74314,0.0071149,0.0066674,0.016929
1.437,0.30571,0.33812,0.37513,0.01181,0.74262,0.0076447,0.0065919,0.017028
1.4378,0.30571,0.33813,0.37514,0.011822,0.74208,0.0081933,0.0065165,0.017128
1.4386,0.30571,0.33814,0.37514,0.011835,0.74153,0.0087606,0.0064413,0.017228
1.4394,0.30571,0.33814,0.37515,0.011848,0.74095,0.0093468,0.0063664,0.01733
1.4402,0.30571,0.33815,0.37515,0.011861,0.74035,0.0099517,0.0062916,0.017431
1.441,0.30571,0.33815,0.37516,0.011875,0.73974,0.010575,0.006217,0.017534
1.4418,0.30571,0.33816,0.37516,0.01189,0.73911,0.011217,0.0061426,0.017637
1.4426,0.30571,0.33816,0.37517,0.011905,0.73845,0.011878,0.0060685,0.017741
1.4434,0.30571,0.33816,0.37517,0.01192,0.73778,0.012558,0.0059946,0.017845
1.4442,0.30571,0.33817,0.37518,0.011936,0.7371,0.013256,0.0059209,0.01795
1.445,0.30571,0.33817,0.37518,0.011952,0.73639,0.013972,0.0058474,0.018056
1.4458,0.30571,0.33817,0.37518,0.011968,0.73566,0.014707,0.0057742,0.018162
1.4466,0.30571,0.33817,0.37519,0.011985,0.73492,0.015461,0.0057012,0.018269
1.4474,0.30571,0.33818,0.37519,0.012003,0.73416,0.016233,0.0056284,0.018377
1.4483,0.30571,0.33818,0.3752,0.012021,0.73337,0.017023,0.005556,0.018485
1.4491,0.30571,0.33818,0.3752,0.012039,0.73257,0.017832,0.0054837,0.018594
1.4499,0.30571,0.33818,0.37521,0.012058,0.73176,0.018659,0.0054118,0.018703
1.4507,0.30571,0.33818,0.37521,0.012077,0.73092,0.019504,0.0053401,0.018813
1.4515,0.30571,0.33818,0.37522,0.012096,0.73007,0.020368,0.0052686,0.018924
1.4523,0.30571,0.33818,0.37522,0.012116,0.72919,0.021249,0.0051975,0.019035
1.4531,0.30571,0.33818,0.37523,0.012137,0.7283,0.022149,0.0051266,0.019147
1.4539,0.30571,0.33817,0.37523,0.012158,0.72739,0.023067,0.005056,0.01926
1.4547,0.30571,0.33817,0.37524,0.012179,0.72647,0.024002,0.0049857,0.019373
1.4555,0.30571,0.33817,0.37524,0.012201,0.72552,0.024956,0.0049157,0.019486
1.4563,0.30571,0.33817,0.37524,0.012223,0.72456,0.025928,0.0048461,0.0196
1.4571,0.30571,0.33816,0.37525,0.012246,0.72358,0.026918,0.0047767,0.019715
1.4579,0.30571,0.33816,0.37525,0.012269,0.72258,0.027925,0.0047076,0.01983
1.4587,0.30571,0.33816,0.37526,0.012292,0.72156,0.02895,0.0046389,0.019946
1.4595,0.30571,0.33815,0.37526,0.012316,0.72053,0.029993,0.0045704,0.020062
1.4603,0.30571,0.33815,0.37527,0.012341,0.71948,0.031054,0.0045023,0.020179
1.4611,0.30571,0.33814,0.37527,0.012365,0.71841,0.032132,0.0044346,0.020296
1.4619,0.30571,0.33814,0.37528,0.012391,0.71732,0.033228,0.0043671,0.020414
1.4628,0.30571,0.33813,0.37528,0.012416,0.71622,0.034341,0.0043001,0.020532
1.4636,0.30571,0.33812,0.37528,0.012442,0.7151,0.035472,0.0042333,0.020651
1.4644,0.30571,0.33812,0.37529,0.012469,0.71396,0.03662,0.0041669,0.020771
1.4652,0.30571,0.33811,0.37529,0.012496,0.7128,0.037785,0.0041009,0.02089
1.466,0.30571,0.3381,0.3753,0.012523,0.71163,0.038968,0.0040353,0.021011
1.4668,0.30571,0.33809,0.3753,0.012551,0.71043,0.040168,0.00397,0.021131
1.4676,0.30571,0.33809,0.37531,0.012579,0.70923,0.041385,0.003905,0.021253
1.4684,0.30571,0.33808,0.37531,0.012607,0.708,0.04262,0.0038405,0.021374
1.4692,0.30571,0.33807,0.37531,0.012636,0.70676,0.043871,0.0037763,0.021497
1.47,0.30571,0.33806,0.37532,0.012666,0.7055,0.045139,0.0037126,0.021619
1.4708,0.30571,0.33805,0.37532,0.012696,0.70422,0.046424,0.0036492,0.021742
1.4716,0.30571,0.33804,0.37533,0.012726,0.70293,0.047726,0.0035862,0.021866
1.4724,0.30571,0.33803,0.37533,0.012757,0.70162,0.049045,0.0035236,0.02199
1.4732,0.30571,0.33802,0.37533,0.012788,0.70029,0.05038,0.0034614,0.022114
1.474,0.30571,0.338,0.37534,0.012819,0.69895,0.051732,0.0033996,0.022239
1.4748,0.30571,0.33799,0.37534,0.012851,0.69759,0.053101,0.0033383,0.022364
1.4756,0.30571,0.33798,0.37535,0.012883,0.69621,0.054486,0.0032773,0.022489
1.4764,0.30571,0.33797,0.37535,0.012916,0.69482,0.055887,0.0032168,0.022615
1.4773,0.30571,0.33795,0.37536,0.012949,0.69341,0.057305,0.0031568,0.022742
1.4781,0.30571,0.33794,0.37536,0.012983,0.69198,0.058739,0.0030971,0.022868
1.4789,0.30571,0.33793,0.37536,0.013017,0.69054,0.06019,0.0030379,0.022995
1.4797,0.30571,0.33791,0.37537,0.013051,0.68908,0.061656,0.0029791,0.023123
1.4805,0.30571,0.3379,0.37537,0.013086,0.6876,0.063139,0.0029208,0.023251
1.4813,0.30571,0.33788,0.37538,0.013121,0.68611,0.064637,0.002863,0.023379
1.4821,0.30571,0.33787,0.37538,0.013156,0.68461,0.066151,0.0028056,0.023507
1.4829,0.30571,0.33785,0.37538,0.013192,0.68309,0.067682,0.0027486,0.023636
1.4837,0.30571,0.33783,0.37539,0.013229,0.68155,0.069228,0.0026921,0.023765
1.4845,0.30571,0.33782,0.37539,0.013265,0.67999,0.070789,0.0026361,0.023895
1.4853,0.30571,0.3378,0.3754,0.013303,0.67842,0.072366,0.0025806,0.024025
1.4861,0.30571,0.33778,0.3754,0.01334,0.67684,0.073959,0.0025255,0.024155
1.4869,0.30571,0.33776,0.3754,0.013378,0.67524,0.075567,0.002471,0.024285
1.4877,0.30571,0.33775,0.37541,0.013416,0.67362,0.077191,0.0024169,0.024416
1.4885,0.30571,0.33773,0.37541,0.013455,0.67199,0.078829,0.0023633,0.024547
1.4893,0.30571,0.33771,0.37541,0.013494,0.67035,0.080483,0.0023102,0.024678
1.4901,0.30571,0.33769,0.37542,0.013534,0.66868,0.082152,0.0022576,0.02481
1.4909,0.30571,0.33767,0.37542,0.013573,0.66701,0.083836,0.0022055,0.024941
1.4917,0.30571,0.33765,0.37543,0.013614,0.66532,0.085535,0.0021539,0.025073
1.4926,0.30571,0.33763,0.37543,0.013654,0.66361,0.087249,0.0021029,0.025206
1.4934,0.30571,0.33761,0.37543,0.013695,0.66189,0.088977,0.0020523,0.025338
1.4942,0.30571,0.33758,0.37544,0.013737,0.66015,0.09072,0.0020023,0.025471
1.495,0.30571,0.33756,0.37544,0.013778,0.6584,0.092478,0.0019528,0.025604
1.4958,0.30571,0.33754,0.37544,0.013821,0.65664,0.09425,0.0019039,0.025737
1.4966,0.30571,0.33752,0.37545,0.013863,0.65486,0.096037,0.0018554,0.025871
1.4974,0.30571,0.3375,0.37545,0.013906,0.65306,0.097837,0.0018076,0.026004
1.4982,0.30571,0.33747,0.37545,0.013949,0.65126,0.099652,0.0017602,0.026138
1.499,0.30571,0.33745,0.37546,0.013993,0.64943,0.10148,0.0017134,0.026272
1.4998,0.30571,0.33742,0.37546,0.014037,0.6476,0.10332,0.0016672,0.026406
1.5006,0.30571,0.3374,0.37547,0.014081,0.64575,0.10518,0.0016215,0.026541
1.5014,0.30571,0.33738,0.37547,0.014126,0.64388,0.10705,0.0015764,0.026675
1.5022,0.30571,0.33735,0.37547,0.014171,0.64201,0.10894,0.0015318,0.02681
1.503,0.30571,0.33733,0.37548,0.014216,0.64012,0.11084,0.0014878,0.026945
1.5038,0.30571,0.3373,0.37548,0.014262,0.63821,0.11275,0.0014444,0.02708
1.5046,0.30571,0.33727,0.37548,0.014308,0.63629,0.11467,0.0014015,0.027215
1.5054,0.30571,0.33725,0.37549,0.014355,0.63436,0.11661,0.0013592,0.02735
1.5062,0.30571,0.33722,0.37549,0.014402,0.63241,0.11856,0.0013175,0.027486
1.5071,0.30571,0.33719,0.37549,0.014449,0.63046,0.12053,0.0012764,0.027621
1.5079,0.30571,0.33717,0.3755,0.014496,0.62849,0.12251,0.0012359,0.027757
1.5087,0.30571,0.33714,0.3755,0.014544,0.6265,0.1245,0.001196,0.027892
1.5095,0.30571,0.33711,0.3755,0.014592,0.6245,0.1265,0.0011567,0.028028
1.5103,0.30571,0.33708,0.3755,0.014641,0.62249,0.12852,0.001118,0.028164
1.5111,0.30571,0.33705,0.37551,0.01469,0.62047,0.13055,0.0010798,0.0283
1.5119,0.30571,0.33702,0.37551,0.014739,0.61844,0.13259,0.0010423,0.028436
1.5127,0.30571,0.33699,0.37551,0.014789,0.61639,0.13464,0.0010054,0.028572
1.5135,0.30571,0.33696,0.37552,0.014839,0.61433,0.13671,0.00096916,0.028708
1.5143,0.30571,0.33693,0.37552,0.014889,0.61225,0.13879,0.0009335,0.028845
1.5151,0.30571,0.3369,0.37552,0.01494,0.61017,0.14088,0.00089847,0.028981
1.5159,0.30571,0.33687,0.37553,0.014991,0.60807,0.14298,0.00086406,0.029117
1.5167,0.30571,0.33684,0.37553,0.015042,0.60597,0.14509,0.00083028,0.029253
1.5175,0.30571,0.33681,0.37553,0.015093,0.60384,0.14722,0.00079713,0.02939
1.5183,0.30571,0.33677,0.37554,0.015145,0.60171,0.14936,0.00076462,0.029526
1.5191,0.30571,0.33674,0.37554,0.015198,0.59957,0.15151,0.00073275,0.029662
1.5199,0.30571,0.33671,0.37554,0.01525,0.59741,0.15367,0.00070152,0.029799
1.5207,0.30571,0.33668,0.37554,0.015303,0.59525,0.15584,0.00067094,0.029935
1.5216,0.30571,0.33664,0.37555,0.015356,0.59307,0.15802,0.000641,0.030071
1.5224,0.30571,0.33661,0.37555,0.01541,0.59088,0.16022,0.00061173,0.030208
1.5232,0.30571,0.33657,0.37555,0.015463,0.58868,0.16242,0.0005831,0.030344
1.524,0.30571,0.33654,0.37555,0.015518,0.58647,0.16464,0.00055514,0.03048
1.5248,0.30571,0.33651,0.37556,0.015572,0.58425,0.16687,0.00052784,0.030616
1.5256,0.30571,0.33647,0.37556,0.015627,0.58201,0.16911,0.0005012,0.030752
1.5264,0.30571,0.33643,0.37556,0.015682,0.57977,0.17135,0.00047523,0.030888
1.5272,0.30571,0.3364,0.37557,0.015737,0.57752,0.17361,0.00044993,0.031024
1.528,0.30571,0.33636,0.37557,0.015793,0.57525,0.17588,0.00042531,0.03116
1.5288,0.30571,0.33633,0.37557,0.015849,0.57298,0.17816,0.00040136,0.031296
1.5296,0.30571,0.33629,0.37557,0.015905,0.57069,0.18045,0.0003781,0.031431
1.5304,0.30571,0.33625,0.37558,0.015961,0.5684,0.18275,0.00035551,0.031567
1.5312,0.30571,0.33622,0.37558,0.016018,0.5661,0.18506,0.00033362,0.031702
1.532,0.30571,0.33618,0.37558,0.016075,0.56378,0.18738,0.00031241,0.031838
1.5328,0.30571,0.33614,0.37558,0.016132,0.56146,0.18971,0.00029189,0.031973
1.5336,0.30571,0.3361,0.37559,0.01619,0.55912,0.19205,0.00027206,0.032108
1.5344,0.30571,0.33606,0.37559,0.016248,0.55678,0.19439,0.00025294,0.032243
1.5352,0.30571,0.33602,0.37559,0.016306,0.55443,0.19675,0.00023451,0.032378
1.5361,0.30571,0.33599,0.37559,0.016365,0.55207,0.19912,0.00021678,0.032512
1.5369,0.30571,0.33595,0.37559,0.016423,0.5497,0.20149,0.00019976,0.032647
1.5377,0.30571,0.33591,0.3756,0.016482,0.54732,0.20388,0.00018345,0.032781
1.5385,0.30571,0.33587,0.3756,0.016542,0.54493,0.20627,0.00016784,0.032915
1.5393,0.30571,0.33583,0.3756,0.016601,0.54253,0.20867,0.00015295,0.033049
1.5401,0.30571,0.33578,0.3756,0.016661,0.54013,0.21108,0.00013877,0.033183
1.5409,0.30571,0.33574,0.37561,0.016721,0.53771,0.2135,0.00012531,0.033317
1.5417,0.30571,0.3357,0.37561,0.016781,0.53529,0.21592,0.00011256,0.03345
1.5425,0.30571,0.33566,0.37561,0.016842,0.53286,0.21836,0.00010054,0.033583
1.5433,0.30571,0.33562,0.37561,0.016903,0.53042,0.2208,8.9241e-05,0.033716
1.5441,0.30571,0.33558,0.37561,0.016964,0.52797,0.22325,7.8668e-05,0.033849
1.5449,0.30571,0.33554,0.37562,0.017025,0.52552,0.22571,6.8823e-05,0.033981
1.5457,0.30571,0.33549,0.37562,0.017087,0.52306,0.22818,5.9709e-05,0.034113
1.5465,0.30571,0.33545,0.37562,0.017148,0.52059,0.23065,5.1326e-05,0.034245
1.5473,0.30571,0.33541,0.37562,0.01721,0.51811,0.23313,4.3678e-05,0.034377
1.5481,0.30571,0.33536,0.37562,0.017273,0.51563,0.23562,3.6766e-05,0.034508
1.5489,0.30571,0.33532,0.37562,0.017335,0.51314,0.23811,3.0592e-05,0.034639
1.5497,0.30571,0.33528,0.37563,0.017398,0.51064,0.24062,2.5159e-05,0.03477
1.5505,0.30571,0.33523,0.37563,0.017461,0.50813,0.24312,2.0468e-05,0.034901
1.5514,0.30571,0.33519,0.37563,0.017524,0.50562,0.24564,1.652e-05,0.035031
1.5522,0.30571,0.33514,0.37563,0.017587,0.5031,0.24816,1.3319e-05,0.035161
1.553,0.30571,0.3351,0.37563,0.017651,0.50057,0.25069,1.0865e-05,0.035291
1.5538,0.30571,0.33505,0.37563,0.017715,0.49804,0.25323,9.1611e-06,0.03542
1.5546,0.30571,0.33501,0.37564,0.017779,0.4955,0.25577,8.2079e-06,0.035549
1.5554,0.30571,0.33496,0.37564,0.017843,0.49296,0.25832,8.0075e-06,0.035678
1.5562,0.30571,0.33491,0.37564,0.017907,0.49041,0.26087,8.5614e-06,0.035806
1.557,0.30571,0.33487,0.37564,0.017972,0.48785,0.26343,9.8713e-06,0.035934
1.5578,0.30571,0.33482,0.37564,0.018037,0.48529,0.266,1.1939e-05,0.036062
1.5586,0.30571,0.33477,0.37564,0.018102,0.48272,0.26857,1.4765e-05,0.036189
1.5594,0.30571,0.33473,0.37564,0.018167,0.48015,0.27114,1.8352e-05,0.036316
1.5602,0.30571,0.33468,0.37565,0.018233,0.47757,0.27372,2.2701e-05,0.036443
1.561,0.30571,0.33463,0.37565,0.018298,0.47498,0.27631,2.7813e-05,0.036569
1.5618,0.30571,0.33459,0.37565,0.018364,0.47239,0.2789,3.3689e-05,0.036695
1.5626,0.30571,0.33454,0.37565,0.01843,0.4698,0.2815,4.0332e-05,0.03682
1.5634,0.30571,0.33449,0.37565,0.018497,0.4672,0.2841,4.7741e-05,0.036945
1.5642,0.30571,0.33444,0.37565,0.018563,0.4646,0.28671,5.5919e-05,0.03707
1.565,0.30571,0.33439,0.37565,0.01863,0.46199,0.28932,6.4866e-05,0.037194
1.5659,0.30571,0.33434,0.37565,0.018696,0.45937,0.29193,7.4584e-05,0.037318
1.5667,0.30571,0.33429,0.37566,0.018763,0.45676,0.29455,8.5074e-05,0.037441
1.5675,0.30571,0.33425,0.37566,0.01883,0.45414,0.29718,9.6336e-05,0.037564
1.5683,0.30571,0.3342,0.37566,0.018898,0.45151,0.2998,0.00010837,0.037687
1.5691,0.30571,0.33415,0.37566,0.018965,0.44888,0.30244,0.00012118,0.037809
1.5699,0.30571,0.3341,0.37566,0.019033,0.44625,0.30507,0.00013477,0.03793
1.5707,0.30571,0.33405,0.37566,0.0191,0.44361,0.30771,0.00014913,0.038052
1.5715,0.30571,0.334,0.37566,0.019168,0.44097,0.31035,0.00016427,0.038172
1.5723,0.30571,0.33395,0.37566,0.019236,0.43833,0.313,0.00018019,0.038292
1.5731,0.30571,0.33389,0.37566,0.019305,0.43568,0.31565,0.00019689,0.038412
1.5739,0.30571,0.33384,0.37566,0.019373,0.43303,0.3183,0.00021436,0.038531
1.5747,0.30571,0.33379,0.37566,0.019441,0.43038,0.32095,0.00023262,0.03865
1.5755,0.30571,0.33374,0.37566,0.01951,0.42772,0.32361,0.00025166,0.038768
1.5763,0.30571,0.33369,0.37567,0.019579,0.42506,0.32627,0.00027147,0.038886
1.5771,0.30571,0.33364,0.37567,0.019648,0.4224,0.32893,0.00029207,0.039003
1.5779,0.30571,0.33359,0.37567,0.019717,0.41974,0.3316,0.00031346,0.03912
1.5787,0.30571,0.33353,0.37567,0.019786,0.41707,0.33426,0.00033562,0.039236
1.5795,0.30571,0.33348,0.37567,0.019855,0.4144,0.33693,0.00035857,0.039352
1.5804,0.30571,0.33343,0.37567,0.019925,0.41173,0.3396,0.0003823,0.039467
1.5812,0.30571,0.33338,0.37567,0.019994,0.40906,0.34228,0.00040682,0.039582
1.582,0.30571,0.33332,0.37567,0.020064,0.40639,0.34495,0.00043211,0.039696
1.5828,0.30571,0.33327,0.37567,0.020134,0.40371,0.34763,0.0004582,0.039809
1.5836,0.30571,0.33322,0.37567,0.020203,0.40103,0.3503,0.00048506,0.039922
1.5844,0.30571,0.33317,0.37567,0.020273,0.39836,0.35298,0.00051272,0.040034
1.5852,0.30571,0.33311,0.37567,0.020344,0.39568,0.35566,0.00054115,0.040146
1.586,0.30571,0.33306,0.37567,0.020414,0.393,0.35834,0.00057037,0.040257
1.5868,0.30571,0.333,0.37567,0.020484,0.39032,0.36103,0.00060038,0.040368
1.5876,0.30571,0.33295,0.37567,0.020554,0.38763,0.36371,0.00063117,0.040478
1.5884,0.30571,0.3329,0.37567,0.020625,0.38495,0.36639,0.00066274,0.040587
1.5892,0.30571,0.33284,0.37567,0.020696,0.38227,0.36907,0.0006951,0.040696
1.59,0.30571,0.33279,0.37567,0.020766,0.37958,0.37176,0.00072824,0.040804
1.5908,0.30571,0.33273,0.37567,0.020837,0.3769,0.37444,0.00076217,0.040912
1.5916,0.30571,0.33268,0.37567,0.020908,0.37422,0.37713,0.00079687,0.041019
1.5924,0.30571,0.33262,0.37567,0.020979,0.37153,0.37981,0.00083237,0.041125
1.5932,0.30571,0.33257,0.37567,0.02105,0.36885,0.38249,0.00086864,0.041231
1.594,0.30571,0.33251,0.37567,0.021121,0.36616,0.38518,0.0009057,0.041336
1.5949,0.30571,0.33246,0.37567,0.021192,0.36348,0.38786,0.00094353,0.04144
1.5957,0.30571,0.3324,0.37567,0.021263,0.3608,0.39054,0.00098215,0.041544
1.5965,0.30571,0.33235,0.37567,0.021334,0.35812,0.39322,0.0010216,0.041647
1.5973,0.30571,0.33229,0.37567,0.021406,0.35544,0.3959,0.0010617,0.04175
1.5981,0.30571,0.33224,0.37567,0.021477,0.35276,0.39858,0.0011027,0.041851
1.5989,0.30571,0.33218,0.37567,0.021548,0.35008,0.40126,0.0011444,0.041953
1.5997,0.30571,0.33213,0.37567,0.02162,0.3474,0.40394,0.0011869,0.042053
1.6005,0.30571,0.33207,0.37567,0.021691,0.34472,0.40661,0.0012302,0.042153
1.6013,0.30571,0.33201,0.37567,0.021763,0.34205,0.40929,0.0012743,0.042252
1.6021,0.30571,0.33196,0.37567,0.021835,0.33938,0.41196,0.0013192,0.04235
1.6029,0.30571,0.3319,0.37567,0.021906,0.33671,0.41463,0.0013648,0.042448
1.6037,0.30571,0.33185,0.37567,0.021978,0.33404,0.4173,0.0014112,0.042545
1.6045,0.30571,0.33179,0.37567,0.02205,0.33137,0.41996,0.0014583,0.042641
1.6053,0.30571,0.33173,0.37567,0.022121,0.32871,0.42263,0.0015063,0.042737
1.6061,0.30571,0.33168,0.37567,0.022193,0.32604,0.42529,0.001555,0.042832
1.6069,0.30571,0.33162,0.37566,0.022265,0.32338,0.42794,0.0016045,0.042926
1.6077,0.30571,0.33156,0.37566,0.022337,0.32073,0.4306,0.0016547,0.043019
1.6085,0.30571,0.33151,0.37566,0.022409,0.31807,0.43325,0.0017057,0.043112
1.6093,0.30571,0.33145,0.37566,0.022481,0.31542,0.4359,0.0017575,0.043204
1.6102,0.30571,0.33139,0.37566,0.022552,0.31277,0.43855,0.00181,0.043295
1.611,0.30571,0.33133,0.37566,0.022624,0.31013,0.44119,0.0018633,0.043385
1.6118,0.30571,0.33128,0.37566,0.022696,0.30749,0.44383,0.0019174,0.043475
1.6126,0.30571,0.33122,0.37566,0.022768,0.30485,0.44647,0.0019722,0.043564
1.6134,0.30571,0.33116,0.37566,0.02284,0.30221,0.4491,0.0020278,0.043652
1.6142,0.30571,0.33111,0.37566,0.022912,0.29958,0.45173,0.0020842,0.04374
1.615,0.30571,0.33105,0.37566,0.022984,0.29695,0.45436,0.0021413,0.043826
1.6158,0.30571,0.33099,0.37566,0.023056,0.29433,0.45698,0.0021991,0.043912
1.6166,0.30571,0.33093,0.37565,0.023127,0.29171,0.4596,0.0022577,0.043997
1.6174,0.30571,0.33088,0.37565,0.023199,0.2891,0.46221,0.0023171,0.044081
1.6182,0.30571,0.33082,0.37565,0.023271,0.28649,0.46482,0.0023772,0.044165
1.619,0.30571,0.33076,0.37565,0.023343,0.28388,0.46742,0.002438,0.044248
1.6198,0.30571,0.3307,0.37565,0.023415,0.28128,0.47002,0.0024996,0.04433
1.6206,0.30571,0.33064,0.37565,0.023486,0.27868,0.47261,0.0025619,0.044411
1.6214,0.30571,0.33059,0.37565,0.023558,0.27609,0.4752,0.002625,0.044491
1.6222,0.30571,0.33053,0.37565,0.02363,0.27351,0.47779,0.0026888,0.04457
1.623,0.30571,0.33047,0.37564,0.023701,0.27092,0.48036,0.0027534,0.044649
1.6238,0.30571,0.33041,0.37564,0.023773,0.26835,0.48294,0.0028187,0.044727
1.6247,0.30571,0.33035,0.37564,0.023844,0.26578,0.48551,0.0028847,0.044804
1.6255,0.30571,0.3303,0.37564,0.023916,0.26321,0.48807,0.0029514,0.04488
1.6263,0.30571,0.33024,0.37564,0.023987,0.26065,0.49062,0.0030189,0.044956
1.6271,0.30571,0.33018,0.37564,0.024059,0.2581,0.49317,0.0030871,0.04503
1.6279,0.30571,0.33012,0.37564,0.02413,0.25555,0.49572,0.003156,0.045104
1.6287,0.30571,0.33006,0.37563,0.024201,0.25301,0.49826,0.0032257,0.045177
1.6295,0.30571,0.33001,0.37563,0.024273,0.25048,0.50079,0.003296,0.045249
1.6303,0.30571,0.32995,0.37563,0.024344,0.24795,0.50331,0.0033671,0.04532
1.6311,0.30571,0.32989,0.37563,0.024415,0.24543,0.50583,0.0034389,0.045391
1.6319,0.30571,0.32983,0.37563,0.024486,0.24291,0.50834,0.0035114,0.04546
1.6327,0.30571,0.32977,0.37563,0.024557,0.2404,0.51085,0.0035846,0.045529
1.6335,0.30571,0.32972,0.37562,0.024628,0.2379,0.51335,0.0036586,0.045597
1.6343,0.30571,0.32966,0.37562,0.024698,0.23541,0.51584,0.0037332,0.045663
1.6351,0.30571,0.3296,0.37562,0.024769,0.23292,0.51832,0.0038085,0.04573
1.6359,0.30571,0.32954,0.37562,0.02484,0.23044,0.5208,0.0038845,0.045795
1.6367,0.30571,0.32948,0.37562,0.02491,0.22797,0.52327,0.0039612,0.045859
1.6375,0.30571,0.32943,0.37561,0.024981,0.2255,0.52573,0.0040387,0.045922
1.6383,0.30571,0.32937,0.37561,0.025051,0.22304,0.52818,0.0041168,0.045985
1.6392,0.30571,0.32931,0.37561,0.025121,0.22059,0.53063,0.0041955,0.046047
1.64,0.30571,0.32925,0.37561,0.025191,0.21815,0.53307,0.004275,0.046107
1.6408,0.30571,0.32919,0.37561,0.025261,0.21572,0.5355,0.0043552,0.046167
1.6416,0.30571,0.32914,0.3756,0.025331,0.21329,0.53792,0.004436,0.046226
1.6424,0.30571,0.32908,0.3756,0.025401,0.21087,0.54033,0.0045175,0.046284
1.6432,0.30571,0.32902,0.3756,0.025471,0.20847,0.54274,0.0045997,0.046342
1.644,0.30571,0.32896,0.3756,0.02554,0.20607,0.54513,0.0046825,0.046398
1.6448,0.30571,0.3289,0.3756,0.02561,0.20367,0.54752,0.004766,0.046453
1.6456,0.30571,0.32885,0.37559,0.025679,0.20129,0.5499,0.0048502,0.046508
1.6464,0.30571,0.32879,0.37559,0.025748,0.19892,0.55227,0.004935,0.046561
1.6472,0.30571,0.32873,0.37559,0.025817,0.19655,0.55463,0.0050205,0.046614
1.648,0.30571,0.32867,0.37559,0.025886,0.19419,0.55698,0.0051066,0.046666
1.6488,0.30571,0.32862,0.37558,0.025955,0.19185,0.55932,0.0051934,0.046717
1.6496,0.30571,0.32856,0.37558,0.026024,0.18951,0.56165,0.0052808,0.046767
1.6504,0.30571,0.3285,0.37558,0.026092,0.18718,0.56398,0.0053689,0.046816
1.6512,0.30571,0.32844,0.37558,0.026161,0.18486,0.56629,0.0054576,0.046864
1.652,0.30571,0.32839,0.37558,0.026229,0.18256,0.56859,0.0055469,0.046911
1.6528,0.30571,0.32833,0.37557,0.026297,0.18026,0.57089,0.0056369,0.046957
1.6537,0.30571,0.32827,0.37557,0.026365,0.17797,0.57317,0.0057275,0.047002
1.6545,0.30571,0.32822,0.37557,0.026433,0.17569,0.57545,0.0058187,0.047047
1.6553,0.30571,0.32816,0.37557,0.0265,0.17342,0.57771,0.0059105,0.04709
1.6561,0.30571,0.3281,0.37556,0.026568,0.17116,0.57996,0.006003,0.047133
1.6569,0.30571,0.32805,0.37556,0.026635,0.16892,0.5822,0.006096,0.047174
1.6577,0.30571,0.32799,0.37556,0.026702,0.16668,0.58444,0.0061897,0.047215
1.6585,0.30571,0.32793,0.37555,0.026769,0.16445,0.58666,0.006284,0.047255
1.6593,0.30571,0.32788,0.37555,0.026836,0.16224,0.58887,0.0063788,0.047293
1.6601,0.30571,0.32782,0.37555,0.026903,0.16003,0.59107,0.0064743,0.047331
1.6609,0.30571,0.32776,0.37555,0.026969,0.15784,0.59325,0.0065703,0.047368
1.6617,0.30571,0.32771,0.37554,0.027035,0.15566,0.59543,0.006667,0.047404
1.6625,0.30571,0.32765,0.37554,0.027102,0.15348,0.5976,0.0067642,0.047439
1.6633,0.30571,0.3276,0.37554,0.027167,0.15132,0.59975,0.006862,0.047473
1.6641,0.30571,0.32754,0.37553,0.027233,0.14918,0.60189,0.0069604,0.047506
1.6649,0.30571,0.32748,0.37553,0.027299,0.14704,0.60402,0.0070594,0.047538
1.6657,0.30571,0.32743,0.37553,0.027364,0.14491,0.60614,0.0071589,0.047569
1.6665,0.30571,0.32737,0.37553,0.027429,0.1428,0.60825,0.007259,0.047599
1.6673,0.30571,0.32732,0.37552,0.027494,0.1407,0.61035,0.0073596,0.047629
1.6681,0.30571,0.32726,0.37552,0.027559,0.13861,0.61243,0.0074608,0.047657
1.669,0.30571,0.32721,0.37552,0.027623,0.13653,0.6145,0.0075625,0.047684
1.6698,0.30571,0.32715,0.37551,0.027688,0.13447,0.61656,0.0076648,0.047711
1.6706,0.30571,0.3271,0.37551,0.027752,0.13241,0.61861,0.0077677,0.047736
1.6714,0.30571,0.32704,0.37551,0.027816,0.13037,0.62064,0.007871,0.047761
1.6722,0.30571,0.32699,0.3755,0.027879,0.12835,0.62266,0.0079749,0.047784
1.673,0.30571,0.32693,0.3755,0.027943,0.12633,0.62467,0.0080793,0.047807
1.6738,0.30571,0.32688,0.3755,0.028006,0.12433,0.62667,0.0081843,0.047828
1.6746,0.30571,0.32682,0.3755,0.028069,0.12234,0.62865,0.0082897,0.047849
1.6754,0.30571,0.32677,0.37549,0.028132,0.12036,0.63062,0.0083957,0.047868
1.6762,0.30571,0.32672,0.37549,0.028195,0.1184,0.63258,0.0085022,0.047887
1.677,0.30571,0.32666,0.37549,0.028257,0.11645,0.63452,0.0086092,0.047905
1.6778,0.30571,0.32661,0.37548,0.028319,0.11451,0.63646,0.0087167,0.047922
1.6786,0.30571,0.32656,0.37548,0.028381,0.11258,0.63837,0.0088246,0.047937
1.6794,0.30571,0.3265,0.37548,0.028443,0.11067,0.64028,0.0089331,0.047952
1.6802,0.30571,0.32645,0.37547,0.028504,0.10878,0.64217,0.0090421,0.047966
1.681,0.30571,0.3264,0.37547,0.028565,0.10689,0.64404,0.0091515,0.047979
1.6818,0.30571,0.32634,0.37546,0.028626,0.10502,0.64591,0.0092614,0.047991
1.6826,0.30571,0.32629,0.37546,0.028687,0.10317,0.64775,0.0093718,0.048002
1.6835,0.30571,0.32624,0.37546,0.028747,0.10133,0.64959,0.0094826,0.048012
1.6843,0.30571,0.32619,0.37545,0.028807,0.099498,0.65141,0.0095939,0.048021
1.6851,0.30571,0.32613,0.37545,0.028867,0.097684,0.65322,0.0097056,0.048029
1.6859,0.30571,0.32608,0.37545,0.028927,0.095885,0.65501,0.0098178,0.048036
1.6867,0.30571,0.32603,0.37544,0.028986,0.094099,0.65679,0.0099305,0.048042
1.6875,0.30571,0.32598,0.37544,0.029045,0.092328,0.65855,0.010044,0.048047
1.6883,0.30571,0.32593,0.37544,0.029104,0.090572,0.6603,0.010157,0.048051
1.6891,0.30571,0.32588,0.37543,0.029163,0.08883,0.66204,0.010271,0.048055
1.6899,0.30571,0.32583,0.37543,0.029221,0.087103,0.66376,0.010385,0.048057
1.6907,0.30571,0.32578,0.37543,0.029279,0.085391,0.66546,0.0105,0.048058
1.6915,0.30571,0.32572,0.37542,0.029337,0.083693,0.66715,0.010615,0.048059
1.6923,0.30571,0.32567,0.37542,0.029394,0.08201,0.66883,0.010731,0.048058
1.6931,0.30571,0.32562,0.37541,0.029452,0.080343,0.67049,0.010847,0.048056
1.6939,0.30571,0.32557,0.37541,0.029509,0.07869,0.67213,0.010963,0.048054
1.6947,0.30571,0.32552,0.37541,0.029565,0.077052,0.67376,0.01108,0.04805
1.6955,0.30571,0.32548,0.3754,0.029622,0.07543,0.67537,0.011197,0.048046
1.6963,0.30571,0.32543,0.3754,0.029678,0.073824,0.67697,0.011315,0.048041
1.6971,0.30571,0.32538,0.37539,0.029733,0.072232,0.67856,0.011433,0.048034
1.698,0.30571,0.32533,0.37539,0.029789,0.070656,0.68013,0.011551,0.048027
1.6988,0.30571,0.32528,0.37539,0.029844,0.069096,0.68168,0.01167,0.048019
1.6996,0.30571,0.32523,0.37538,0.029899,0.067551,0.68321,0.011789,0.048009
1.7004,0.30571,0.32518,0.37538,0.029954,0.066023,0.68474,0.011908,0.047999
1.7012,0.30571,0.32514,0.37538,0.030008,0.06451,0.68624,0.012028,0.047988
1.702,0.30571,0.32509,0.37537,0.030062,0.063012,0.68773,0.012148,0.047976
1.7028,0.30571,0.32504,0.37537,0.030116,0.061531,0.6892,0.012268,0.047963
1.7036,0.30571,0.32499,0.37536,0.030169,0.060066,0.69066,0.012389,0.047949
1.7044,0.30571,0.32495,0.37536,0.030222,0.058617,0.6921,0.01251,0.047934
1.7052,0.30571,0.3249,0.37536,0.030275,0.057184,0.69353,0.012631,0.047918
1.706,0.30571,0.32485,0.37535,0.030327,0.055768,0.69493,0.012753,0.047902
1.7068,0.30571,0.32481,0.37535,0.030379,0.054368,0.69633,0.012875,0.047884
1.7076,0.30571,0.32476,0.37534,0.030431,0.052984,0.6977,0.012997,0.047865
1.7084,0.30571,0.32471,0.37534,0.030483,0.051617,0.69906,0.01312,0.047846
1.7092,0.30571,0.32467,0.37533,0.030534,0.050266,0.7004,0.013242,0.047825
1.71,0.30571,0.32462,0.37533,0.030585,0.048932,0.70173,0.013366,0.047804
1.7108,0.30571,0.32458,0.37533,0.030635,0.047615,0.70304,0.013489,0.047781
1.7116,0.30571,0.32453,0.37532,0.030685,0.046315,0.70433,0.013613,0.047758
1.7125,0.30571,0.32449,0.37532,0.030735,0.045031,0.7056,0.013736,0.047734
1.7133,0.30571,0.32444,0.37531,0.030785,0.043764,0.70686,0.013861,0.047708
1.7141,0.30571,0.3244,0.37531,0.030834,0.042514,0.7081,0.013985,0.047682
1.7149,0.30571,0.32436,0.3753,0.030883,0.041282,0.70933,0.01411,0.047655
1.7157,0.30571,0.32431,0.3753,0.030931,0.040066,0.71054,0.014235,0.047627
1.7165,0.30571,0.32427,0.3753,0.030979,0.038867,0.71173,0.01436,0.047599
1.7173,0.30571,0.32423,0.37529,0.031027,0.037686,0.7129,0.014485,0.047569
1.7181,0.30571,0.32418,0.37529,0.031074,0.036522,0.71405,0.014611,0.047538
1.7189,0.30571,0.32414,0.37528,0.031122,0.035375,0.71519,0.014737,0.047507
1.7197,0.30571,0.3241,0.37528,0.031168,0.034246,0.71631,0.014863,0.047474
1.7205,0.30571,0.32406,0.37527,0.031215,0.033134,0.71742,0.014989,0.047441
1.7213,0.30571,0.32402,0.37527,0.031261,0.03204,0.7185,0.015115,0.047407
1.7221,0.30571,0.32398,0.37527,0.031307,0.030963,0.71957,0.015242,0.047371
1.7229,0.30571,0.32393,0.37526,0.031352,0.029904,0.72062,0.015369,0.047335
1.7237,0.30571,0.32389,0.37526,0.031397,0.028863,0.72165,0.015496,0.047298
1.7245,0.30571,0.32385,0.37525,0.031442,0.027839,0.72267,0.015623,0.047261
1.7253,0.30571,0.32381,0.37525,0.031486,0.026833,0.72366,0.01575,0.047222
1.7261,0.30571,0.32377,0.37524,0.03153,0.025845,0.72464,0.015877,0.047182
1.7269,0.30571,0.32373,0.37524,0.031573,0.024875,0.7256,0.016005,0.047142
1.7278,0.30571,0.3237,0.37523,0.031617,0.023922,0.72655,0.016133,0.0471
1.7286,0.30571,0.32366,0.37523,0.031659,0.022988,0.72747,0.016261,0.047058
1.7294,0.30571,0.32362,0.37523,0.031702,0.022072,0.72838,0.016389,0.047015
1.7302,0.30571,0.32358,0.37522,0.031744,0.021174,0.72927,0.016517,0.046971
1.731,0.30571,0.32354,0.37522,0.031786,0.020294,0.73014,0.016645,0.046926
1.7318,0.30571,0.3235,0.37521,0.031827,0.019432,0.73099,0.016773,0.046881
1.7326,0.30571,0.32347,0.37521,0.031868,0.018588,0.73183,0.016902,0.046834
1.7334,0.30571,0.32343,0.3752,0.031909,0.017763,0.73264,0.01703,0.046787
1.7342,0.30571,0.32339,0.3752,0.031949,0.016956,0.73344,0.017159,0.046739
1.735,0.30571,0.32336,0.37519,0.031989,0.016167,0.73422,0.017288,0.046689
1.7358,0.30571,0.32332,0.37519,0.032028,0.015396,0.73498,0.017417,0.04664
1.7366,0.30571,0.32328,0.37518,0.032067,0.014645,0.73572,0.017546,0.046589
1.7374,0.30571,0.32325,0.37518,0.032106,0.013911,0.73645,0.017675,0.046537
1.7382,0.30571,0.32321,0.37518,0.032144,0.013196,0.73715,0.017804,0.046485
1.739,0.30571,0.32318,0.37517,0.032182,0.0125,0.73784,0.017933,0.046432
1.7398,0.30571,0.32314,0.37517,0.03222,0.011822,0.73851,0.018062,0.046378
1.7406,0.30571,0.32311,0.37516,0.032257,0.011162,0.73916,0.018191,0.046323
1.7414,0.30571,0.32308,0.37516,0.032294,0.010522,0.73979,0.01832,0.046267
1.7423,0.30571,0.32304,0.37515,0.03233,0.0098997,0.7404,0.018449,0.04621
1.7431,0.30571,0.32301,0.37515,0.032366,0.0092964,0.741,0.018579,0.046153
1.7439,0.30571,0.32298,0.37514,0.032402,0.0087119,0.74157,0.018708,0.046095
1.7447,0.30571,0.32294,0.37514,0.032437,0.0081461,0.74213,0.018837,0.046036
1.7455,0.30571,0.32291,0.37513,0.032472,0.0075991,0.74267,0.018967,0.045977
1.7463,0.30571,0.32288,0.37513,0.032506,0.0070709,0.74319,0.019096,0.045916
1.7471,0.30571,0.32285,0.37512,0.03254,0.0065616,0.74369,0.019225,0.045855
1.7479,0.30571,0.32282,0.37512,0.032574,0.0060711,0.74417,0.019354,0.045793
1.7487,0.30571,0.32279,0.37511,0.032607,0.0055996,0.74463,0.019484,0.04573
1.7495,0.30571,0.32276,0.37511,0.03264,0.005147,0.74507,0.019613,0.045666
1.7503,0.30571,0.32273,0.3751,0.032672,0.0047133,0.7455,0.019742,0.045602
1.7511,0.30571,0.3227,0.3751,0.032704,0.0042986,0.7459,0.019871,0.045537
1.7519,0.30571,0.32267,0.3751,0.032736,0.0039028,0.74629,0.02,0.045471
1.7527,0.30571,0.32264,0.37509,0.032767,0.0035261,0.74666,0.020129,0.045404
1.7535,0.30571,0.32261,0.37509,0.032797,0.0031684,0.747,0.020258,0.045337
1.7543,0.30571,0.32258,0.37508,0.032828,0.0028298,0.74733,0.020387,0.045269
1.7551,0.30571,0.32255,0.37508,0.032858,0.0025102,0.74764,0.020515,0.0452
1.7559,0.30571,0.32253,0.37507,0.032887,0.0022097,0.74793,0.020644,0.045131
1.7568,0.30571,0.3225,0.37507,0.032916,0.0019283,0.74821,0.020773,0.04506
1.7576,0.30571,0.32247,0.37506,0.032945,0.0016661,0.74846,0.020901,0.044989
1.7584,0.30571,0.32244,0.37506,0.032974,0.0014229,0.74869,0.02103,0.044917
1.7592,0.30571,0.32242,0.37505,0.033001,0.0011989,0.74891,0.021158,0.044845
1.76,0.30571,0.32239,0.37505,0.033029,0.00099401,0.7491,0.021286,0.044772
1.7608,0.30571,0.32237,0.37504,0.033056,0.0008083,0.74928,0.021414,0.044698
1.7616,0.30571,0.32234,0.37504,0.033083,0.00064176,0.74943,0.021542,0.044623
1.7624,0.30571,0.32232,0.37503,0.033109,0.00049439,0.74957,0.02167,0.044548
1.7632,0.30571,0.32229,0.37503,0.033135,0.00036621,0.74969,0.021797,0.044472
1.764,0.30571,0.32227,0.37502,0.03316,0.00025722,0.74979,0.021925,0.044396
1.7648,0.30571,0.32224,0.37502,0.033185,0.00016742,0.74987,0.022052,0.044318
1.7656,0.30571,0.32222,0.37501,0.03321,9.6831e-05,0.74993,0.022179,0.04424
1.7664,0.30571,0.3222,0.37501,0.033234,4.5444e-05,0.74997,0.022306,0.044162
1.7672,0.30571,0.32218,0.375,0.033258,1.3265e-05,0.75,0.022433,0.044082
1.768,0.30571,0.32215,0.375,0.033281,2.9471e-07,0.75,0.022559,0.044002
1.7688,0.30571,0.32213,0.37499,0.033304,6.5348e-06,0.74998,0.022686,0.043922
1.7696,0.30571,0.32211,0.37499,0.033326,3.1985e-05,0.74995,0.022812,0.043841
1.7704,0.30571,0.32209,0.37499,0.033348,7.6643e-05,0.74989,0.022938,0.043759
1.7713,0.30571,0.32207,0.37498,0.03337,0.00014051,0.74982,0.023063,0.043676
1.7721,0.30571,0.32205,0.37498,0.033391,0.00022357,0.74973,0.023189,0.043593
1.7729,0.30571,0.32203,0.37497,0.033412,0.00032584,0.74962,0.023314,0.043509
1.7737,0.30571,0.32201,0.37497,0.033432,0.0004473,0.74948,0.023439,0.043425
1.7745,0.30571,0.32199,0.37496,0.033452,0.00058795,0.74933,0.023564,0.04334
1.7753,0.30571,0.32197,0.37496,0.033472,0.00074777,0.74917,0.023689,0.043254
1.7761,0.30571,0.32195,0.37495,0.033491,0.00092677,0.74898,0.023813,0.043168
1.7769,0.30571,0.32194,0.37495,0.033509,0.0011249,0.74877,0.023937,0.043082
1.7777,0.30571,0.32192,0.37494,0.033527,0.0013422,0.74854,0.024061,0.042994
1.7785,0.30571,0.3219,0.37494,0.033545,0.0015787,0.7483,0.024184,0.042906
1.7793,0.30571,0.32188,0.37493,0.033563,0.0018343,0.74803,0.024307,0.042818
1.7801,0.30571,0.32187,0.37493,0.03358,0.002109,0.74775,0.02443,0.042729
1.7809,0.30571,0.32185,0.37492,0.033596,0.0024028,0.74744,0.024553,0.042639
1.7817,0.30571,0.32184,0.37492,0.033612,0.0027157,0.74712,0.024675,0.042549
1.7825,0.30571,0.32182,0.37491,0.033628,0.0030476,0.74678,0.024797,0.042458
1.7833,0.30571,0.32181,0.37491,0.033643,0.0033986,0.74642,0.024919,0.042367
1.7841,0.30571,0.32179,0.3749,0.033658,0.0037687,0.74604,0.025041,0.042275
1.7849,0.30571,0.32178,0.3749,0.033672,0.0041578,0.74564,0.025162,0.042183
1.7857,0.30571,0.32176,0.37489,0.033686,0.0045658,0.74522,0.025282,0.04209
1.7866,0.30571,0.32175,0.37489,0.0337,0.0049929,0.74479,0.025403,0.041996
1.7874,0.30571,0.32174,0.37488,0.033713,0.0054389,0.74433,0.025523,0.041903
1.7882,0.30571,0.32172,0.37488,0.033725,0.0059038,0.74386,0.025642,0.041808
1.789,0.30571,0.32171,0.37488,0.033737,0.0063876,0.74336,0.025762,0.041713
1.7898,0.30571,0.3217,0.37487,0.033749,0.0068903,0.74285,0.025881,0.041618
1.7906,0.30571,0.32169,0.37487,0.033761,0.0074119,0.74232,0.025999,0.041522
1.7914,0.30571,0.32168,0.37486,0.033772,0.0079523,0.74177,0.026117,0.041426
1.7922,0.30571,0.32167,0.37486,0.033782,0.0085115,0.7412,0.026235,0.041329
1.793,0.30571,0.32166,0.37485,0.033792,0.0090895,0.74061,0.026353,0.041232
1.7938,0.30571,0.32165,0.37485,0.033802,0.0096862,0.74001,0.02647,0.041134
1.7946,0.30571,0.32164,0.37484,0.033811,0.010302,0.73938,0.026586,0.041036
1.7954,0.30571,0.32163,0.37484,0.03382,0.010936,0.73874,0.026702,0.040937
1.7962,0.30571,0.32162,0.37483,0.033828,0.011589,0.73808,0.026818,0.040838
1.797,0.30571,0.32161,0.37483,0.033836,0.01226,0.7374,0.026934,0.040738
1.7978,0.30571,0.32161,0.37482,0.033843,0.01295,0.7367,0.027048,0.040638
1.7986,0.30571,0.3216,0.37482,0.03385,0.013658,0.73598,0.027163,0.040538
1.7994,0.30571,0.32159,0.37481,0.033857,0.014385,0.73524,0.027277,0.040437
1.8002,0.30571,0.32158,0.37481,0.033863,0.015131,0.73449,0.027391,0.040336
1.8011,0.30571,0.32158,0.37481,0.033869,0.015895,0.73372,0.027504,0.040235
1.8019,0.30571,0.32157,0.3748,0.033874,0.016677,0.73292,0.027616,0.040133
1.8027,0.30571,0.32157,0.3748,0.033879,0.017478,0.73211,0.027729,0.04003
1.8035,0.30571,0.32156,0.37479,0.033884,0.018297,0.73129,0.02784,0.039927
1.8043,0.30571,0.32156,0.37479,0.033888,0.019134,0.73044,0.027951,0.039824
1.8051,0.30571,0.32155,0.37478,0.033892,0.01999,0.72958,0.028062,0.039721
1.8059,0.30571,0.32155,0.37478,0.033895,0.020863,0.72869,0.028172,0.039617
1.8067,0.30571,0.32155,0.37477,0.033898,0.021755,0.72779,0.028282,0.039513
1.8075,0.30571,0.32154,0.37477,0.0339,0.022665,0.72687,0.028391,0.039408
1.8083,0.30571,0.32154,0.37476,0.033902,0.023593,0.72594,0.0285,0.039304
1.8091,0.30571,0.32154,0.37476,0.033903,0.024539,0.72498,0.028608,0.039198
1.8099,0.30571,0.32154,0.37476,0.033904,0.025503,0.72401,0.028716,0.039093
1.8107,0.30571,0.32154,0.37475,0.033905,0.026485,0.72302,0.028823,0.038987
1.8115,0.30571,0.32154,0.37475,0.033905,0.027485,0.72201,0.02893,0.038881
1.8123,0.30571,0.32154,0.37474,0.033905,0.028502,0.72098,0.029036,0.038775
1.8131,0.30571,0.32154,0.37474,0.033905,0.029537,0.71994,0.029141,0.038668
1.8139,0.30571,0.32154,0.37473,0.033904,0.03059,0.71888,0.029246,0.038561
1.8147,0.30571,0.32154,0.37473,0.033902,0.031661,0.7178,0.029351,0.038454
1.8156,0.30571,0.32154,0.37472,0.0339,0.032749,0.7167,0.029454,0.038346
1.8164,0.30571,0.32154,0.37472,0.033898,0.033855,0.71559,0.029558,0.038238
1.8172,0.30571,0.32154,0.37472,0.033895,0.034978,0.71445,0.02966,0.03813
1.818,0.30571,0.32154,0.37471,0.033892,0.036118,0.7133,0.029762,0.038022
1.8188,0.30571,0.32155,0.37471,0.033889,0.037276,0.71214,0.029864,0.037913
1.8196,0.30571,0.32155,0.3747,0.033885,0.038452,0.71095,0.029965,0.037805
1.8204,0.30571,0.32155,0.3747,0.03388,0.039644,0.70975,0.030065,0.037696
1.8212,0.30571,0.32156,0.37469,0.033876,0.040854,0.70853,0.030165,0.037586
1.822,0.30571,0.32156,0.37469,0.03387,0.042081,0.7073,0.030264,0.037477
1.8228,0.30571,0.32157,0.37469,0.033865,0.043324,0.70605,0.030362,0.037367
1.8236,0.30571,0.32157,0.37468,0.033859,0.044585,0.70478,0.03046,0.037257
1.8244,0.30571,0.32158,0.37468,0.033852,0.045863,0.70349,0.030557,0.037147
1.8252,0.30571,0.32158,0.37467,0.033845,0.047158,0.70219,0.030654,0.037037
1.826,0.30571,0.32159,0.37467,0.033838,0.048469,0.70087,0.03075,0.036927
1.8268,0.30571,0.3216,0.37466,0.033831,0.049797,0.69953,0.030845,0.036816
1.8276,0.30571,0.3216,0.37466,0.033823,0.051142,0.69818,0.030939,0.036706
1.8284,0.30571,0.32161,0.37466,0.033814,0.052503,0.69681,0.031033,0.036595
1.8292,0.30571,0.32162,0.37465,0.033805,0.053881,0.69542,0.031127,0.036484
1.8301,0.30571,0.32163,0.37465,0.033796,0.055276,0.69402,0.031219,0.036373
1.8309,0.30571,0.32164,0.37464,0.033786,0.056686,0.6926,0.031311,0.036261
1.8317,0.30571,0.32165,0.37464,0.033776,0.058113,0.69117,0.031402,0.03615
1.8325,0.30571,0.32166,0.37464,0.033766,0.059557,0.68972,0.031493,0.036038
1.8333,0.30571,0.32167,0.37463,0.033755,0.061016,0.68825,0.031583,0.035927
1.8341,0.30571,0.32168,0.37463,0.033744,0.062492,0.68676,0.031672,0.035815
1.8349,0.30571,0.32169,0.37462,0.033732,0.063983,0.68527,0.03176,0.035703
1.8357,0.30571,0.3217,0.37462,0.03372,0.065491,0.68375,0.031848,0.035591
1.8365,0.30571,0.32171,0.37462,0.033707,0.067014,0.68222,0.031935,0.035479
1.8373,0.30571,0.32172,0.37461,0.033694,0.068553,0.68067,0.032022,0.035367
1.8381,0.30571,0.32173,0.37461,0.033681,0.070108,0.67911,0.032107,0.035255
1.8389,0.30571,0.32175,0.3746,0.033668,0.071678,0.67753,0.032192,0.035143
1.8397,0.30571,0.32176,0.3746,0.033653,0.073264,0.67594,0.032276,0.035031
1.8405,0.30571,0.32177,0.3746,0.033639,0.074866,0.67433,0.03236,0.034918
1.8413,0.30571,0.32179,0.37459,0.033624,0.076482,0.6727,0.032442,0.034806
1.8421,0.30571,0.3218,0.37459,0.033609,0.078115,0.67106,0.032524,0.034694
1.8429,0.30571,0.32182,0.37459,0.033593,0.079762,0.66941,0.032605,0.034582
1.8437,0.30571,0.32183,0.37458,0.033577,0.081424,0.66774,0.032686,0.034469
1.8445,0.30571,0.32185,0.37458,0.033561,0.083102,0.66605,0.032765,0.034357
1.8454,0.30571,0.32186,0.37457,0.033544,0.084794,0.66435,0.032844,0.034245
1.8462,0.30571,0.32188,0.37457,0.033527,0.086501,0.66264,0.032922,0.034132
1.847,0.30571,0.3219,0.37457,0.03351,0.088223,0.66091,0.033,0.03402
1.8478,0.30571,0.32191,0.37456,0.033492,0.08996,0.65917,0.033076,0.033908
1.8486,0.30571,0.32193,0.37456,0.033474,0.091711,0.65741,0.033152,0.033795
1.8494,0.30571,0.32195,0.37456,0.033455,0.093477,0.65563,0.033227,0.033683
1.8502,0.30571,0.32197,0.37455,0.033436,0.095258,0.65385,0.033301,0.033571
1.851,0.30571,0.32199,0.37455,0.033417,0.097052,0.65205,0.033375,0.033459
1.8518,0.30571,0.32201,0.37455,0.033397,0.098861,0.65023,0.033447,0.033347
1.8526,0.30571,0.32203,0.37454,0.033377,0.10068,0.6484,0.033519,0.033235
1.8534,0.30571,0.32205,0.37454,0.033356,0.10252,0.64656,0.03359,0.033123
1.8542,0.30571,0.32207,0.37453,0.033336,0.10437,0.6447,0.03366,0.033011
1.855,0.30571,0.32209,0.37453,0.033314,0.10624,0.64283,0.033729,0.0329
1.8558,0.30571,0.32211,0.37453,0.033293,0.10812,0.64094,0.033798,0.032788
1.8566,0.30571,0.32213,0.37452,0.033271,0.11001,0.63904,0.033865,0.032677
1.8574,0.30571,0.32215,0.37452,0.033249,0.11191,0.63713,0.033932,0.032565
1.8582,0.30571,0.32217,0.37452,0.033226,0.11383,0.6352,0.033998,0.032454
1.859,0.30571,0.3222,0.37451,0.033203,0.11577,0.63326,0.034063,0.032343
1.8599,0.30571,0.32222,0.37451,0.03318,0.11771,0.63131,0.034128,0.032232
1.8607,0.30571,0.32224,0.37451,0.033156,0.11967,0.62934,0.034191,0.032121
1.8615,0.30571,0.32226,0.3745,0.033132,0.12164,0.62737,0.034254,0.032011
1.8623,0.30571,0.32229,0.3745,0.033108,0.12363,0.62537,0.034315,0.0319
1.8631,0.30571,0.32231,0.3745,0.033083,0.12563,0.62337,0.034376,0.03179
1.8639,0.30571,0.32234,0.37449,0.033058,0.12764,0.62135,0.034436,0.03168
1.8647,0.30571,0.32236,0.37449,0.033033,0.12966,0.61932,0.034495,0.03157
1.8655,0.30571,0.32239,0.37449,0.033007,0.1317,0.61728,0.034554,0.03146
1.8663,0.30571,0.32241,0.37449,0.032981,0.13375,0.61523,0.034611,0.031351
1.8671,0.30571,0.32244,0.37448,0.032954,0.13581,0.61316,0.034667,0.031241
1.8679,0.30571,0.32247,0.37448,0.032928,0.13788,0.61108,0.034723,0.031132
1.8687,0.30571,0.32249,0.37448,0.032901,0.13997,0.60899,0.034778,0.031023
1.8695,0.30571,0.32252,0.37447,0.032873,0.14206,0.60688,0.034832,0.030915
1.8703,0.30571,0.32255,0.37447,0.032845,0.14417,0.60477,0.034885,0.030806
1.8711,0.30571,0.32258,0.37447,0.032817,0.14629,0.60264,0.034937,0.030698
1.8719,0.30571,0.3226,0.37446,0.032789,0.14843,0.6005,0.034988,0.03059
1.8727,0.30571,0.32263,0.37446,0.03276,0.15057,0.59835,0.035038,0.030483
1.8735,0.30571,0.32266,0.37446,0.032731,0.15273,0.59619,0.035087,0.030375
1.8744,0.30571,0.32269,0.37446,0.032702,0.15489,0.59402,0.035136,0.030268
1.8752,0.30571,0.32272,0.37445,0.032672,0.15707,0.59183,0.035183,0.030161
1.876,0.30571,0.32275,0.37445,0.032642,0.15926,0.58964,0.03523,0.030055
1.8768,0.30571,0.32278,0.37445,0.032612,0.16146,0.58743,0.035275,0.029949
1.8776,0.30571,0.32281,0.37445,0.032581,0.16368,0.58521,0.03532,0.029843
1.8784,0.30571,0.32284,0.37444,0.03255,0.1659,0.58299,0.035364,0.029737
1.8792,0.30571,0.32288,0.37444,0.032519,0.16813,0.58075,0.035407,0.029632
1.88,0.30571,0.32291,0.37444,0.032488,0.17038,0.5785,0.035449,0.029527
1.8808,0.30571,0.32294,0.37443,0.032456,0.17263,0.57624,0.03549,0.029422
1.8816,0.30571,0.32297,0.37443,0.032424,0.17489,0.57397,0.03553,0.029318
1.8824,0.30571,0.323,0.37443,0.032391,0.17717,0.57169,0.035569,0.029214
1.8832,0.30571,0.32304,0.37443,0.032359,0.17945,0.5694,0.035607,0.02911
1.884,0.30571,0.32307,0.37442,0.032326,0.18175,0.5671,0.035644,0.029007
1.8848,0.30571,0.3231,0.37442,0.032292,0.18405,0.56479,0.035681,0.028904
1.8856,0.30571,0.32314,0.37442,0.032259,0.18637,0.56247,0.035716,0.028802
1.8864,0.30571,0.32317,0.37442,0.032225,0.18869,0.56014,0.03575,0.0287
1.8872,0.30571,0.32321,0.37441,0.032191,0.19103,0.5578,0.035784,0.028598
1.888,0.30571,0.32324,0.37441,0.032156,0.19337,0.55545,0.035816,0.028497
1.8889,0.30571,0.32328,0.37441,0.032122,0.19572,0.5531,0.035848,0.028396
1.8897,0.30571,0.32331,0.37441,0.032087,0.19809,0.55073,0.035878,0.028296
1.8905,0.30571,0.32335,0.37441,0.032052,0.20046,0.54835,0.035908,0.028195
1.8913,0.30571,0.32339,0.3744,0.032016,0.20284,0.54597,0.035936,0.028096
1.8921,0.30571,0.32342,0.3744,0.03198,0.20523,0.54358,0.035964,0.027997
1.8929,0.30571,0.32346,0.3744,0.031944,0.20762,0.54117,0.035991,0.027898
1.8937,0.30571,0.3235,0.3744,0.031908,0.21003,0.53876,0.036016,0.0278
1.8945,0.30571,0.32354,0.37439,0.031871,0.21244,0.53635,0.036041,0.027702
1.8953,0.30571,0.32357,0.37439,0.031834,0.21487,0.53392,0.036065,0.027604
1.8961,0.30571,0.32361,0.37439,0.031797,0.2173,0.53148,0.036087,0.027507
1.8969,0.30571,0.32365,0.37439,0.03176,0.21974,0.52904,0.036109,0.027411
1.8977,0.30571,0.32369,0.37439,0.031722,0.22218,0.52659,0.03613,0.027315
1.8985,0.30571,0.32373,0.37438,0.031685,0.22464,0.52413,0.03615,0.027219
1.8993,0.30571,0.32377,0.37438,0.031646,0.2271,0.52166,0.036168,0.027124
1.9001,0.30571,0.32381,0.37438,0.031608,0.22957,0.51919,0.036186,0.02703
1.9009,0.30571,0.32385,0.37438,0.03157,0.23205,0.51671,0.036203,0.026936
1.9017,0.30571,0.32389,0.37438,0.031531,0.23453,0.51422,0.036219,0.026842
1.9025,0.30571,0.32393,0.37438,0.031492,0.23703,0.51172,0.036234,0.02675
1.9033,0.30571,0.32397,0.37437,0.031452,0.23953,0.50922,0.036248,0.026657
1.9042,0.30571,0.32401,0.37437,0.031413,0.24203,0.50671,0.03626,0.026565
1.905,0.30571,0.32405,0.37437,0.031373,0.24455,0.5042,0.036272,0.026474
1.9058,0.30571,0.32409,0.37437,0.031333,0.24707,0.50167,0.036283,0.026383
1.9066,0.30571,0.32414,0.37437,0.031293,0.24959,0.49914,0.036293,0.026293
1.9074,0.30571,0.32418,0.37437,0.031252,0.25212,0.49661,0.036302,0.026203
1.9082,0.30571,0.32422,0.37436,0.031212,0.25466,0.49407,0.03631,0.026114
1.909,0.30571,0.32426,0.37436,0.031171,0.25721,0.49152,0.036316,0.026025
1.9098,0.30571,0.32431,0.37436,0.03113,0.25976,0.48896,0.036322,0.025937
1.9106,0.30571,0.32435,0.37436,0.031089,0.26232,0.4864,0.036327,0.02585
1.9114,0.30571,0.32439,0.37436,0.031047,0.26488,0.48384,0.036331,0.025763
1.9122,0.30571,0.32444,0.37436,0.031005,0.26745,0.48127,0.036334,0.025677
1.913,0.30571,0.32448,0.37436,0.030963,0.27002,0.47869,0.036336,0.025591
1.9138,0.30571,0.32453,0.37435,0.030921,0.2726,0.47611,0.036336,0.025506
1.9146,0.30571,0.32457,0.37435,0.030879,0.27519,0.47352,0.036336,0.025422
1.9154,0.30571,0.32462,0.37435,0.030837,0.27777,0.47093,0.036335,0.025338
1.9162,0.30571,0.32466,0.37435,0.030794,0.28037,0.46833,0.036333,0.025255
1.917,0.30571,0.32471,0.37435,0.030751,0.28297,0.46573,0.036329,0.025173
1.9178,0.30571,0.32475,0.37435,0.030708,0.28557,0.46312,0.036325,0.025091
1.9187,0.30571,0.3248,0.37435,0.030665,0.28818,0.46051,0.03632,0.02501
1.9195,0.30571,0.32485,0.37435,0.030621,0.2908,0.4579,0.036314,0.024929
1.9203,0.30571,0.32489,0.37434,0.030578,0.29341,0.45528,0.036306,0.024849
1.9211,0.30571,0.32494,0.37434,0.030534,0.29603,0.45265,0.036298,0.02477
1.9219,0.30571,0.32499,0.37434,0.03049,0.29866,0.45002,0.036289,0.024691
1.9227,0.30571,0.32503,0.37434,0.030446,0.30129,0.44739,0.036278,0.024613
1.9235,0.30571,0.32508,0.37434,0.030402,0.30392,0.44476,0.036267,0.024536
1.9243,0.30571,0.32513,0.37434,0.030357,0.30656,0.44212,0.036255,0.02446
1.9251,0.30571,0.32518,0.37434,0.030312,0.3092,0.43948,0.036241,0.024384
1.9259,0.30571,0.32522,0.37434,0.030268,0.31185,0.43683,0.036227,0.024309
1.9267,0.30571,0.32527,0.37434,0.030223,0.31449,0.43418,0.036211,0.024234
1.9275,0.30571,0.32532,0.37434,0.030178,0.31714,0.43153,0.036195,0.02416
1.9283,0.30571,0.32537,0.37434,0.030132,0.3198,0.42888,0.036178,0.024087
1.9291,0.30571,0.32542,0.37434,0.030087,0.32245,0.42622,0.036159,0.024015
1.9299,0.30571,0.32547,0.37433,0.030042,0.32511,0.42356,0.03614,0.023943
1.9307,0.30571,0.32552,0.37433,0.029996,0.32777,0.4209,0.036119,0.023872
1.9315,0.30571,0.32557,0.37433,0.02995,0.33044,0.41823,0.036098,0.023802
1.9323,0.30571,0.32562,0.37433,0.029904,0.3331,0.41556,0.036075,0.023733
1.9332,0.30571,0.32567,0.37433,0.029858,0.33577,0.41289,0.036052,0.023664
1.934,0.30571,0.32572,0.37433,0.029812,0.33844,0.41022,0.036027,0.023596
1.9348,0.30571,0.32577,0.37433,0.029766,0.34111,0.40755,0.036002,0.023529
1.9356,0.30571,0.32582,0.37433,0.029719,0.34379,0.40488,0.035975,0.023463
1.9364,0.30571,0.32587,0.37433,0.029673,0.34646,0.4022,0.035948,0.023397
1.9372,0.30571,0.32592,0.37433,0.029626,0.34914,0.39952,0.035919,0.023332
1.938,0.30571,0.32597,0.37433,0.029579,0.35182,0.39684,0.03589,0.023268
1.9388,0.30571,0.32602,0.37433,0.029532,0.3545,0.39416,0.035859,0.023205
1.9396,0.30571,0.32607,0.37433,0.029485,0.35718,0.39148,0.035828,0.023142
1.9404,0.30571,0.32613,0.37433,0.029438,0.35986,0.3888,0.035795,0.023081
1.9412,0.30571,0.32618,0.37433,0.029391,0.36254,0.38612,0.035762,0.02302
1.942,0.30571,0.32623,0.37433,0.029343,0.36522,0.38343,0.035727,0.02296
1.9428,0.30571,0.32628,0.37433,0.029296,0.36791,0.38075,0.035692,0.0229
1.9436,0.30571,0.32634,0.37433,0.029249,0.37059,0.37807,0.035655,0.022842
1.9444,0.30571,0.32639,0.37433,0.029201,0.37328,0.37538,0.035618,0.022784
1.9452,0.30571,0.32644,0.37433,0.029153,0.37596,0.3727,0.035579,0.022727
1.946,0.30571,0.32649,0.37433,0.029105,0.37864,0.37002,0.03554,0.022671
1.9468,0.30571,0.32655,0.37433,0.029058,0.38133,0.36733,0.0355,0.022616
1.9477,0.30571,0.3266,0.37433,0.02901,0.38401,0.36465,0.035458,0.022561
1.9485,0.30571,0.32665,0.37433,0.028962,0.38669,0.36197,0.035416,0.022508
1.9493,0.30571,0.32671,0.37433,0.028914,0.38938,0.35928,0.035372,0.022455
1.9501,0.30571,0.32676,0.37433,0.028865,0.39206,0.3566,0.035328,0.022403
1.9509,0.30571,0.32682,0.37433,0.028817,0.39474,0.35392,0.035283,0.022352
1.9517,0.30571,0.32687,0.37433,0.028769,0.39742,0.35124,0.035236,0.022301
1.9525,0.30571,0.32692,0.37433,0.02872,0.4001,0.34857,0.035189,0.022252
1.9533,0.30571,0.32698,0.37433,0.028672,0.40277,0.34589,0.035141,0.022204
1.9541,0.30571,0.32703,0.37433,0.028624,0.40545,0.34321,0.035091,0.022156
1.9549,0.30571,0.32709,0.37433,0.028575,0.40812,0.34054,0.035041,0.022109
1.9557,0.30571,0.32714,0.37433,0.028527,0.4108,0.33787,0.03499,0.022063
1.9565,0.30571,0.3272,0.37433,0.028478,0.41347,0.3352,0.034938,0.022018
1.9573,0.30571,0.32725,0.37433,0.028429,0.41614,0.33253,0.034885,0.021974
1.9581,0.30571,0.32731,0.37433,0.028381,0.4188,0.32986,0.034831,0.021931
1.9589,0.30571,0.32736,0.37433,0.028332,0.42147,0.3272,0.034776,0.021888
1.9597,0.30571,0.32742,0.37433,0.028283,0.42413,0.32454,0.03472,0.021847
1.9605,0.30571,0.32747,0.37434,0.028234,0.42679,0.32188,0.034663,0.021806
1.9613,0.30571,0.32753,0.37434,0.028185,0.42945,0.31923,0.034605,0.021766
1.9621,0.30571,0.32759,0.37434,0.028137,0.4321,0.31657,0.034546,0.021727
1.963,0.30571,0.32764,0.37434,0.028088,0.43475,0.31392,0.034486,0.021689
1.9638,0.30571,0.3277,0.37434,0.028039,0.4374,0.31128,0.034425,0.021652
1.9646,0.30571,0.32775,0.37434,0.02799,0.44004,0.30863,0.034364,0.021616
1.9654,0.30571,0.32781,0.37434,0.027941,0.44269,0.30599,0.034301,0.021581
1.9662,0.30571,0.32787,0.37434,0.027892,0.44532,0.30336,0.034238,0.021547
1.967,0.30571,0.32792,0.37434,0.027843,0.44796,0.30073,0.034173,0.021513
1.9678,0.30571,0.32798,0.37434,0.027794,0.45059,0.2981,0.034108,0.021481
1.9686,0.30571,0.32804,0.37434,0.027745,0.45322,0.29547,0.034042,0.021449
1.9694,0.30571,0.32809,0.37435,0.027696,0.45584,0.29285,0.033974,0.021419
1.9702,0.30571,0.32815,0.37435,0.027648,0.45846,0.29023,0.033906,0.021389
1.971,0.30571,0.32821,0.37435,0.027599,0.46107,0.28762,0.033837,0.02136
1.9718,0.30571,0.32826,0.37435,0.02755,0.46368,0.28501,0.033767,0.021332
1.9726,0.30571,0.32832,0.37435,0.027501,0.46629,0.28241,0.033696,0.021305
1.9734,0.30571,0.32838,0.37435,0.027452,0.46889,0.27981,0.033625,0.021279
1.9742,0.30571,0.32844,0.37435,0.027403,0.47149,0.27722,0.033552,0.021254
1.975,0.30571,0.32849,0.37435,0.027354,0.47408,0.27463,0.033478,0.02123
1.9758,0.30571,0.32855,0.37435,0.027306,0.47666,0.27205,0.033404,0.021207
1.9766,0.30571,0.32861,0.37436,0.027257,0.47924,0.26947,0.033329,0.021185
1.9775,0.30571,0.32867,0.37436,0.027208,0.48182,0.2669,0.033252,0.021164
1.9783,0.30571,0.32872,0.37436,0.027159,0.48439,0.26433,0.033175,0.021143
1.9791,0.30571,0.32878,0.37436,0.027111,0.48695,0.26177,0.033097,0.021124
1.9799,0.30571,0.32884,0.37436,0.027062,0.48951,0.25921,0.033019,0.021106
1.9807,0.30571,0.3289,0.37436,0.027014,0.49206,0.25666,0.032939,0.021088
1.9815,0.30571,0.32895,0.37436,0.026965,0.49461,0.25412,0.032858,0.021072
1.9823,0.30571,0.32901,0.37437,0.026917,0.49715,0.25158,0.032777,0.021057
1.9831,0.30571,0.32907,0.37437,0.026868,0.49969,0.24905,0.032695,0.021042
1.9839,0.30571,0.32913,0.37437,0.02682,0.50221,0.24652,0.032611,0.021028
1.9847,0.30571,0.32918,0.37437,0.026772,0.50474,0.24401,0.032527,0.021016
1.9855,0.30571,0.32924,0.37437,0.026723,0.50725,0.24149,0.032443,0.021004
1.9863,0.30571,0.3293,0.37437,0.026675,0.50976,0.23899,0.032357,0.020994
1.9871,0.30571,0.32936,0.37438,0.026627,0.51226,0.23649,0.032271,0.020984
1.9879,0.30571,0.32942,0.37438,0.026579,0.51475,0.234,0.032183,0.020975
1.9887,0.30571,0.32947,0.37438,0.026531,0.51724,0.23152,0.032095,0.020968
1.9895,0.30571,0.32953,0.37438,0.026484,0.51972,0.22904,0.032006,0.020961
1.9903,0.30571,0.32959,0.37438,0.026436,0.52219,0.22657,0.031916,0.020955
1.9911,0.30571,0.32965,0.37439,0.026388,0.52466,0.22411,0.031826,0.02095
1.992,0.30571,0.32971,0.37439,0.026341,0.52712,0.22166,0.031734,0.020947
1.9928,0.30571,0.32976,0.37439,0.026293,0.52957,0.21921,0.031642,0.020944
1.9936,0.30571,0.32982,0.37439,0.026246,0.53201,0.21678,0.031549,0.020942
1.9944,0.30571,0.32988,0.37439,0.026198,0.53444,0.21435,0.031455,0.020941
1.9952,0.30571,0.32994,0.3744,0.026151,0.53687,0.21193,0.031361,0.020942
1.996,0.30571,0.33,0.3744,0.026104,0.53928,0.20951,0.031265,0.020943
1.9968,0.30571,0.33006,0.3744,0.026057,0.54169,0.20711,0.031169,0.020945
1.9976,0.30571,0.33011,0.3744,0.02601,0.54409,0.20471,0.031072,0.020948
1.9984,0.30571,0.33017,0.3744,0.025963,0.54648,0.20233,0.030975,0.020952
1.9992,0.30571,0.33023,0.37441,0.025917,0.54886,0.19995,0.030876,0.020957
2,0.30571,0.33029,0.37441,0.02587,0.55124,0.19758,0.030777,0.020963


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p2r1_hrefN2_energy.csv <==
0.00080548,0.35623,0.36547,0.375,0.00024105,0.75,9.605e-06,0.00048197,1.2919e-07
0.001611,0.35623,0.36547,0.37501,0.00024123,0.74998,3.842e-05,0.00048195,5.1674e-07
0.0024164,0.35623,0.36547,0.37501,0.00024154,0.74994,8.6442e-05,0.00048191,1.1626e-06
0.0032219,0.35623,0.36547,0.37502,0.00024196,0.74988,0.00015367,0.00048186,2.0668e-06
0.0040274,0.35623,0.36547,0.37502,0.00024251,0.74981,0.0002401,0.00048179,3.2293e-06
0.0048329,0.35623,0.36547,0.37503,0.00024317,0.74971,0.00034573,0.00048169,4.65e-06
0.0056384,0.35623,0.36547,0.37503,0.00024396,0.74959,0.00047055,0.00048158,6.3288e-06
0.0064438,0.35623,0.36547,0.37504,0.00024486,0.74946,0.00061456,0.00048146,8.2656e-06
0.0072493,0.35623,0.36546,0.37504,0.00024588,0.74931,0.00077774,0.00048131,1.046e-05
0.0080548,0.35623,0.36546,0.37505,0.00024703,0.74913,0.0009601,0.00048114,1.2913e-05
0.0088603,0.35623,0.36546,0.37505,0.00024829,0.74894,0.0011616,0.00048096,1.5623e-05
0.0096658,0.35623,0.36546,0.37506,0.00024967,0.74873,0.0013823,0.00048076,1.8591e-05
0.010471,0.35623,0.36546,0.37506,0.00025118,0.7485,0.0016221,0.00048054,2.1816e-05
0.011277,0.35623,0.36546,0.37507,0.0002528,0.74825,0.001881,0.0004803,2.5299e-05
0.012082,0.35623,0.36546,0.37507,0.00025454,0.74798,0.0021591,0.00048004,2.9038e-05
0.012888,0.35623,0.36545,0.37508,0.0002564,0.74769,0.0024562,0.00047977,3.3035e-05
0.013693,0.35623,0.36545,0.37508,0.00025838,0.74739,0.0027724,0.00047948,3.7288e-05
0.014499,0.35623,0.36545,0.37509,0.00026048,0.74706,0.0031077,0.00047916,4.1797e-05
0.015304,0.35623,0.36545,0.37509,0.0002627,0.74672,0.0034621,0.00047884,4.6563e-05
0.01611,0.35623,0.36545,0.37509,0.00026504,0.74635,0.0038355,0.00047849,5.1585e-05
0.016915,0.35623,0.36544,0.3751,0.00026749,0.74597,0.0042279,0.00047812,5.6862e-05
0.017721,0.35623,0.36544,0.3751,0.00027007,0.74557,0.0046393,0.00047774,6.2394e-05
0.018526,0.35623,0.36544,0.37511,0.00027276,0.74515,0.0050696,0.00047734,6.8182e-05
0.019332,0.35623,0.36544,0.37511,0.00027557,0.74471,0.0055189,0.00047692,7.4225e-05
0.020137,0.35623,0.36543,0.37512,0.0002785,0.74425,0.0059872,0.00047648,8.0522e-05
0.020942,0.35623,0.36543,0.37512,0.00028155,0.74377,0.0064743,0.00047602,8.7073e-05
0.021748,0.35623,0.36543,0.37513,0.00028471,0.74328,0.0069803,0.00047555,9.3878e-05
0.022553,0.35623,0.36542,0.37513,0.000288,0.74276,0.0075052,0.00047506,0.00010094
0.023359,0.35623,0.36542,0.37514,0.0002914,0.74223,0.0080489,0.00047455,0.00010825
0.024164,0.35623,0.36542,0.37514,0.00029492,0.74167,0.0086114,0.00047402,0.00011581
0.02497,0.35623,0.36541,0.37515,0.00029855,0.7411,0.0091927,0.00047348,0.00012363
0.025775,0.35623,0.36541,0.37515,0.00030231,0.74051,0.0097927,0.00047292,0.0001317
0.026581,0.35623,0.36541,0.37516,0.00030618,0.7399,0.010411,0.00047234,0.00014002
0.027386,0.35623,0.3654,0.37516,0.00031016,0.73927,0.011049,0.00047174,0.00014859
0.028192,0.35623,0.3654,0.37517,0.00031427,0.73863,0.011705,0.00047112,0.00015741
0.028997,0.35623,0.3654,0.37517,0.00031849,0.73796,0.012379,0.00047049,0.00016648
0.029803,0.35623,0.36539,0.37517,0.00032282,0.73728,0.013073,0.00046984,0.0001758
0.030608,0.35623,0.36539,0.37518,0.00032727,0.73657,0.013784,0.00046917,0.00018537
0.031414,0.35623,0.36538,0.37518,0.00033184,0.73585,0.014515,0.00046849,0.00019519
0.032219,0.35623,0.36538,0.37519,0.00033652,0.73511,0.015263,0.00046778,0.00020526
0.033025,0.35623,0.36537,0.37519,0.00034132,0.73436,0.016031,0.00046706,0.00021557
0.03383,0.35623,0.36537,0.3752,0.00034623,0.73358,0.016816,0.00046633,0.00022614
0.034636,0.35623,0.36536,0.3752,0.00035126,0.73278,0.01762,0.00046557,0.00023694
0.035441,0.35623,0.36536,0.37521,0.0003564,0.73197,0.018442,0.0004648,0.000248
0.036247,0.35623,0.36535,0.37521,0.00036165,0.73114,0.019283,0.00046401,0.0002593
0.037052,0.35623,0.36535,0.37522,0.00036702,0.73029,0.020141,0.0004632,0.00027084
0.037858,0.35623,0.36534,0.37522,0.00037251,0.72942,0.021018,0.00046238,0.00028263
0.038663,0.35623,0.36534,0.37522,0.0003781,0.72854,0.021913,0.00046154,0.00029466
0.039469,0.35623,0.36533,0.37523,0.00038381,0.72763,0.022826,0.00046069,0.00030694
0.040274,0.35623,0.36533,0.37523,0.00038963,0.72671,0.023757,0.00045981,0.00031946
0.041079,0.35623,0.36532,0.37524,0.00039557,0.72577,0.024707,0.00045892,0.00033222
0.041885,0.35623,0.36531,0.37524,0.00040162,0.72481,0.025674,0.00045802,0.00034522
0.04269,0.35623,0.36531,0.37525,0.00040777,0.72384,0.026659,0.00045709,0.00035846
0.043496,0.35623,0.3653,0.37525,0.00041404,0.72284,0.027661,0.00045615,0.00037194
0.044301,0.35623,0.3653,0.37526,0.00042043,0.72183,0.028682,0.0004552,0.00038566
0.045107,0.35623,0.36529,0.37526,0.00042692,0.7208,0.02972,0.00045422,0.00039961
0.045912,0.35623,0.36528,0.37527,0.00043352,0.71975,0.030776,0.00045323,0.00041381
0.046718,0.35623,0.36528,0.37527,0.00044023,0.71869,0.03185,0.00045223,0.00042824
0.047523,0.35623,0.36527,0.37527,0.00044706,0.71761,0.032941,0.00045121,0.00044291
0.048329,0.35623,0.36526,0.37528,0.00045399,0.71651,0.03405,0.00045017,0.00045781
0.049134,0.35623,0.36526,0.37528,0.00046103,0.71539,0.035176,0.00044912,0.00047294
0.04994,0.35623,0.36525,0.37529,0.00046818,0.71425,0.03632,0.00044805,0.00048831
0.050745,0.35623,0.36524,0.37529,0.00047544,0.7131,0.037481,0.00044696,0.00050392
0.051551,0.35623,0.36524,0.3753,0.00048281,0.71193,0.038659,0.00044586,0.00051975
0.052356,0.35623,0.36523,0.3753,0.00049028,0.71075,0.039855,0.00044474,0.00053582
0.053162,0.35623,0.36522,0.3753,0.00049786,0.70954,0.041067,0.00044361,0.00055211
0.053967,0.35623,0.36521,0.37531,0.00050555,0.70832,0.042297,0.00044246,0.00056864
0.054773,0.35623,0.36521,0.37531,0.00051335,0.70708,0.043544,0.0004413,0.0005854
0.055578,0.35623,0.3652,0.37532,0.00052125,0.70583,0.044808,0.00044012,0.00060238
0.056384,0.35623,0.36519,0.37532,0.00052926,0.70455,0.046089,0.00043893,0.00061959
0.057189,0.35623,0.36518,0.37533,0.00053737,0.70326,0.047386,0.00043772,0.00063702
0.057995,0.35623,0.36517,0.37533,0.00054559,0.70196,0.0487,0.0004365,0.00065468
0.0588,0.35623,0.36517,0.37533,0.00055391,0.70064,0.050032,0.00043526,0.00067257
0.059606,0.35623,0.36516,0.37534,0.00056234,0.6993,0.051379,0.000434,0.00069067
0.060411,0.35623,0.36515,0.37534,0.00057087,0.69794,0.052744,0.00043273,0.000709
0.061216,0.35623,0.36514,0.37535,0.0005795,0.69657,0.054124,0.00043145,0.00072755
0.062022,0.35623,0.36513,0.37535,0.00058824,0.69518,0.055522,0.00043015,0.00074632
0.062827,0.35623,0.36512,0.37535,0.00059708,0.69377,0.056935,0.00042884,0.00076531
0.063633,0.35623,0.36512,0.37536,0.00060602,0.69235,0.058365,0.00042751,0.00078452
0.064438,0.35623,0.36511,0.37536,0.00061506,0.69091,0.059811,0.00042617,0.00080395
0.065244,0.35623,0.3651,0.37537,0.0006242,0.68946,0.061273,0.00042482,0.00082359
0.066049,0.35623,0.36509,0.37537,0.00063345,0.68799,0.062752,0.00042345,0.00084345
0.066855,0.35623,0.36508,0.37537,0.00064279,0.6865,0.064246,0.00042206,0.00086352
0.06766,0.35623,0.36507,0.37538,0.00065223,0.685,0.065756,0.00042067,0.0008838
0.068466,0.35623,0.36506,0.37538,0.00066178,0.68348,0.067282,0.00041925,0.0009043
0.069271,0.35623,0.36505,0.37539,0.00067142,0.68195,0.068824,0.00041783,0.00092501
0.070077,0.35623,0.36504,0.37539,0.00068116,0.6804,0.070382,0.00041639,0.00094592
0.070882,0.35623,0.36503,0.37539,0.00069099,0.67883,0.071955,0.00041494,0.00096705
0.071688,0.35623,0.36502,0.3754,0.00070093,0.67725,0.073544,0.00041347,0.00098838
0.072493,0.35623,0.36501,0.3754,0.00071096,0.67566,0.075148,0.00041199,0.0010099
0.073299,0.35623,0.365,0.37541,0.00072109,0.67404,0.076767,0.0004105,0.0010317
0.074104,0.35623,0.36499,0.37541,0.00073131,0.67242,0.078402,0.000409,0.0010536
0.07491,0.35623,0.36498,0.37541,0.00074163,0.67077,0.080052,0.00040748,0.0010758
0.075715,0.35623,0.36497,0.37542,0.00075204,0.66912,0.081717,0.00040595,0.0010981
0.076521,0.35623,0.36496,0.37542,0.00076254,0.66744,0.083397,0.0004044,0.0011207
0.077326,0.35623,0.36495,0.37542,0.00077314,0.66576,0.085092,0.00040285,0.0011434
0.078132,0.35623,0.36494,0.37543,0.00078384,0.66405,0.086802,0.00040128,0.0011664
0.078937,0.35623,0.36493,0.37543,0.00079462,0.66234,0.088527,0.0003997,0.0011895
0.079743,0.35623,0.36492,0.37544,0.0008055,0.66061,0.090266,0.00039811,0.0012129
0.080548,0.35623,0.36491,0.37544,0.00081647,0.65886,0.09202,0.0003965,0.0012364
0.081353,0.35623,0.3649,0.37544,0.00082753,0.6571,0.093788,0.00039488,0.0012602
0.082159,0.35623,0.36489,0.37545,0.00083868,0.65532,0.095571,0.00039325,0.0012841
0.082964,0.35623,0.36488,0.37545,0.00084992,0.65353,0.097368,0.00039161,0.0013082
0.08377,0.35623,0.36487,0.37545,0.00086125,0.65173,0.099179,0.00038996,0.0013325
0.084575,0.35623,0.36486,0.37546,0.00087266,0.64991,0.101,0.0003883,0.001357
0.085381,0.35623,0.36484,0.37546,0.00088417,0.64808,0.10284,0.00038662,0.0013817
0.086186,0.35623,0.36483,0.37546,0.00089576,0.64623,0.1047,0.00038493,0.0014066
0.086992,0.35623,0.36482,0.37547,0.00090744,0.64437,0.10657,0.00038324,0.0014316
0.087797,0.35623,0.36481,0.37547,0.0009192,0.6425,0.10845,0.00038153,0.0014569
0.088603,0.35623,0.3648,0.37547,0.00093105,0.64061,0.11034,0.00037981,0.0014823
0.089408,0.35623,0.36479,0.37548,0.00094299,0.63871,0.11225,0.00037808,0.0015079
0.090214,0.35623,0.36478,0.37548,0.00095501,0.63679,0.11417,0.00037634,0.0015337
0.091019,0.35623,0.36476,0.37548,0.00096711,0.63486,0.11611,0.00037458,0.0015596
0.091825,0.35623,0.36475,0.37549,0.0009793,0.63292,0.11805,0.00037282,0.0015858
0.09263,0.35623,0.36474,0.37549,0.00099157,0.63097,0.12002,0.00037105,0.0016121
0.093436,0.35623,0.36473,0.37549,0.0010039,0.629,0.12199,0.00036927,0.0016386
0.094241,0.35623,0.36472,0.3755,0.0010164,0.62702,0.12398,0.00036748,0.0016652
0.095047,0.35623,0.3647,0.3755,0.0010289,0.62502,0.12598,0.00036567,0.0016921
0.095852,0.35623,0.36469,0.3755,0.0010415,0.62302,0.12799,0.00036386,0.0017191
0.096658,0.35623,0.36468,0.37551,0.0010541,0.621,0.13002,0.00036204,0.0017462
0.097463,0.35623,0.36467,0.37551,0.0010669,0.61897,0.13206,0.00036021,0.0017736
0.098269,0.35623,0.36465,0.37551,0.0010797,0.61692,0.13411,0.00035837,0.0018011
0.099074,0.35623,0.36464,0.37552,0.0010926,0.61486,0.13617,0.00035652,0.0018287
0.09988,0.35623,0.36463,0.37552,0.0011056,0.61279,0.13824,0.00035466,0.0018566
0.10069,0.35623,0.36462,0.37552,0.0011187,0.61071,0.14033,0.0003528,0.0018845
0.10149,0.35623,0.3646,0.37553,0.0011318,0.60862,0.14243,0.00035092,0.0019127
0.1023,0.35623,0.36459,0.37553,0.001145,0.60651,0.14454,0.00034904,0.001941
0.1031,0.35623,0.36458,0.37553,0.0011583,0.6044,0.14667,0.00034714,0.0019695
0.10391,0.35623,0.36456,0.37553,0.0011717,0.60227,0.1488,0.00034524,0.0019981
0.10471,0.35623,0.36455,0.37554,0.0011851,0.60013,0.15095,0.00034333,0.0020268
0.10552,0.35623,0.36454,0.37554,0.0011986,0.59797,0.15311,0.00034141,0.0020558
0.10632,0.35623,0.36452,0.37554,0.0012122,0.59581,0.15527,0.00033949,0.0020848
0.10713,0.35623,0.36451,0.37555,0.0012258,0.59364,0.15746,0.00033756,0.0021141
0.10793,0.35623,0.3645,0.37555,0.0012395,0.59145,0.15965,0.00033562,0.0021434
0.10874,0.35623,0.36448,0.37555,0.0012533,0.58925,0.16185,0.00033367,0.0021729
0.10955,0.35623,0.36447,0.37555,0.0012672,0.58704,0.16406,0.00033171,0.0022026
0.11035,0.35623,0.36446,0.37556,0.0012811,0.58483,0.16629,0.00032975,0.0022324
0.11116,0.35623,0.36444,0.37556,0.0012951,0.5826,0.16852,0.00032778,0.0022624
0.11196,0.35623,0.36443,0.37556,0.0013091,0.58036,0.17077,0.00032581,0.0022924
0.11277,0.35623,0.36442,0.37556,0.0013232,0.5781,0.17303,0.00032382,0.0023227
0.11357,0.35623,0.3644,0.37557,0.0013374,0.57584,0.17529,0.00032183,0.002353
0.11438,0.35623,0.36439,0.37557,0.0013517,0.57357,0.17757,0.00031984,0.0023835
0.11518,0.35623,0.36437,0.37557,0.001366,0.57129,0.17986,0.00031784,0.0024142
0.11599,0.35623,0.36436,0.37557,0.0013804,0.569,0.18215,0.00031583,0.0024449
0.11679,0.35623,0.36435,0.37558,0.0013948,0.5667,0.18446,0.00031381,0.0024758
0.1176,0.35623,0.36433,0.37558,0.0014093,0.56438,0.18678,0.00031179,0.0025068
0.11841,0.35623,0.36432,0.37558,0.0014239,0.56206,0.1891,0.00030977,0.002538
0.11921,0.35623,0.3643,0.37558,0.0014385,0.55973,0.19144,0.00030774,0.0025692
0.12002,0.35623,0.36429,0.37559,0.0014532,0.55739,0.19378,0.0003057,0.0026006
0.12082,0.35623,0.36427,0.37559,0.0014679,0.55504,0.19614,0.00030366,0.0026322
0.12163,0.35623,0.36426,0.37559,0.0014827,0.55268,0.1985,0.00030161,0.0026638
0.12243,0.35623,0.36424,0.37559,0.0014976,0.55031,0.20087,0.00029956,0.0026956
0.12324,0.35623,0.36423,0.3756,0.0015125,0.54794,0.20326,0.00029751,0.0027274
0.12404,0.35623,0.36422,0.3756,0.0015274,0.54555,0.20565,0.00029545,0.0027594
0.12485,0.35623,0.3642,0.3756,0.0015425,0.54316,0.20804,0.00029338,0.0027915
0.12565,0.35623,0.36419,0.3756,0.0015575,0.54075,0.21045,0.00029131,0.0028237
0.12646,0.35623,0.36417,0.3756,0.0015727,0.53834,0.21287,0.00028924,0.0028561
0.12727,0.35623,0.36416,0.37561,0.0015878,0.53592,0.21529,0.00028716,0.0028885
0.12807,0.35623,0.36414,0.37561,0.0016031,0.53349,0.21772,0.00028508,0.0029211
0.12888,0.35623,0.36413,0.37561,0.0016184,0.53106,0.22017,0.00028299,0.0029537
0.12968,0.35623,0.36411,0.37561,0.0016337,0.52861,0.22261,0.00028091,0.0029865
0.13049,0.35623,0.3641,0.37561,0.0016491,0.52616,0.22507,0.00027882,0.0030193
0.13129,0.35623,0.36408,0.37562,0.0016645,0.5237,0.22753,0.00027672,0.0030523
0.1321,0.35623,0.36407,0.37562,0.00168,0.52123,0.23001,0.00027462,0.0030853
0.1329,0.35623,0.36405,0.37562,0.0016955,0.51876,0.23248,0.00027252,0.0031185
0.13371,0.35623,0.36404,0.37562,0.0017111,0.51627,0.23497,0.00027042,0.0031517
0.13452,0.35623,0.36402,0.37562,0.0017267,0.51378,0.23746,0.00026832,0.0031851
0.13532,0.35623,0.36401,0.37563,0.0017423,0.51129,0.23996,0.00026621,0.0032185
0.13613,0.35623,0.36399,0.37563,0.0017581,0.50878,0.24247,0.0002641,0.003252
0.13693,0.35623,0.36397,0.37563,0.0017738,0.50627,0.24499,0.00026199,0.0032856
0.13774,0.35623,0.36396,0.37563,0.0017896,0.50375,0.24751,0.00025987,0.0033193
0.13854,0.35623,0.36394,0.37563,0.0018054,0.50123,0.25003,0.00025776,0.0033531
0.13935,0.35623,0.36393,0.37563,0.0018213,0.4987,0.25257,0.00025564,0.0033869
0.14015,0.35623,0.36391,0.37564,0.0018372,0.49616,0.25511,0.00025352,0.0034209
0.14096,0.35623,0.3639,0.37564,0.0018532,0.49362,0.25765,0.0002514,0.0034549
0.14176,0.35623,0.36388,0.37564,0.0018691,0.49107,0.26021,0.00024928,0.003489
0.14257,0.35623,0.36387,0.37564,0.0018852,0.48852,0.26276,0.00024716,0.0035232
0.14338,0.35623,0.36385,0.37564,0.0019012,0.48595,0.26533,0.00024504,0.0035574
0.14418,0.35623,0.36383,0.37564,0.0019173,0.48339,0.2679,0.00024292,0.0035918
0.14499,0.35623,0.36382,0.37564,0.0019335,0.48082,0.27047,0.00024079,0.0036261
0.14579,0.35623,0.3638,0.37565,0.0019496,0.47824,0.27305,0.00023867,0.0036606
0.1466,0.35623,0.36379,0.37565,0.0019658,0.47565,0.27564,0.00023655,0.0036951
0.1474,0.35623,0.36377,0.37565,0.0019821,0.47307,0.27823,0.00023442,0.0037297
0.14821,0.35623,0.36375,0.37565,0.0019983,0.47047,0.28082,0.0002323,0.0037644
0.14901,0.35623,0.36374,0.37565,0.0020146,0.46788,0.28343,0.00023018,0.0037991
0.14982,0.35623,0.36372,0.37565,0.002031,0.46527,0.28603,0.00022806,0.0038339
0.15062,0.35623,0.36371,0.37565,0.0020473,0.46267,0.28864,0.00022593,0.0038687
0.15143,0.35623,0.36369,0.37565,0.0020637,0.46005,0.29125,0.00022381,0.0039036
0.15224,0.35623,0.36367,0.37565,0.0020801,0.45744,0.29387,0.00022169,0.0039385
0.15304,0.35623,0.36366,0.37566,0.0020966,0.45482,0.29649,0.00021958,0.0039735
0.15385,0.35623,0.36364,0.37566,0.002113,0.45219,0.29912,0.00021746,0.0040086
0.15465,0.35623,0.36363,0.37566,0.0021295,0.44956,0.30175,0.00021535,0.0040437
0.15546,0.35623,0.36361,0.37566,0.002146,0.44693,0.30439,0.00021323,0.0040788
0.15626,0.35623,0.36359,0.37566,0.0021626,0.4443,0.30702,0.00021112,0.004114
0.15707,0.35623,0.36358,0.37566,0.0021791,0.44166,0.30966,0.00020901,0.0041492
0.15787,0.35623,0.36356,0.37566,0.0021957,0.43901,0.31231,0.0002069,0.0041845
0.15868,0.35623,0.36354,0.37566,0.0022123,0.43637,0.31496,0.0002048,0.0042198
0.15949,0.35623,0.36353,0.37566,0.0022289,0.43372,0.31761,0.0002027,0.0042552
0.16029,0.35623,0.36351,0.37566,0.0022456,0.43107,0.32026,0.0002006,0.0042905
0.1611,0.35623,0.3635,0.37566,0.0022622,0.42841,0.32292,0.0001985,0.004326
0.1619,0.35623,0.36348,0.37566,0.0022789,0.42575,0.32558,0.00019641,0.0043614
0.16271,0.35623,0.36346,0.37567,0.0022956,0.42309,0.32824,0.00019432,0.0043969
0.16351,0.35623,0.36345,0.37567,0.0023123,0.42043,0.3309,0.00019223,0.0044324
0.16432,0.35623,0.36343,0.37567,0.002329,0.41776,0.33357,0.00019015,0.0044679
0.16512,0.35623,0.36341,0.37567,0.0023458,0.4151,0.33624,0.00018807,0.0045035
0.16593,0.35623,0.3634,0.37567,0.0023625,0.41243,0.33891,0.00018599,0.0045391
0.16673,0.35623,0.36338,0.37567,0.0023793,0.40975,0.34158,0.00018392,0.0045747
0.16754,0.35623,0.36336,0.37567,0.0023961,0.40708,0.34426,0.00018185,0.0046103
0.16835,0.35623,0.36335,0.37567,0.0024129,0.40441,0.34693,0.00017979,0.0046459
0.16915,0.35623,0.36333,0.37567,0.0024297,0.40173,0.34961,0.00017773,0.0046816
0.16996,0.35623,0.36332,0.37567,0.0024465,0.39905,0.35229,0.00017568,0.0047172
0.17076,0.35623,0.3633,0.37567,0.0024633,0.39637,0.35497,0.00017363,0.0047529
0.17157,0.35623,0.36328,0.37567,0.0024801,0.39369,0.35765,0.00017158,0.0047886
0.17237,0.35623,0.36327,0.37567,0.0024969,0.39101,0.36033,0.00016954,0.0048243
0.17318,0.35623,0.36325,0.37567,0.0025138,0.38833,0.36301,0.00016751,0.00486
0.17398,0.35623,0.36323,0.37567,0.0025306,0.38565,0.36569,0.00016548,0.0048957
0.17479,0.35623,0.36322,0.37567,0.0025474,0.38296,0.36838,0.00016346,0.0049314
0.17559,0.35623,0.3632,0.37567,0.0025643,0.38028,0.37106,0.00016144,0.0049671
0.1764,0.35623,0.36318,0.37567,0.0025811,0.3776,0.37375,0.00015943,0.0050028
0.17721,0.35623,0.36317,0.37567,0.002598,0.37491,0.37643,0.00015743,0.0050385
0.17801,0.35623,0.36315,0.37567,0.0026148,0.37223,0.37911,0.00015543,0.0050742
0.17882,0.35623,0.36313,0.37567,0.0026317,0.36955,0.3818,0.00015344,0.0051099
0.17962,0.35623,0.36312,0.37567,0.0026485,0.36686,0.38448,0.00015145,0.0051456
0.18043,0.35623,0.3631,0.37567,0.0026654,0.36418,0.38716,0.00014947,0.0051813
0.18123,0.35623,0.36308,0.37567,0.0026822,0.3615,0.38985,0.0001475,0.0052169
0.18204,0.35623,0.36307,0.37567,0.002699,0.35881,0.39253,0.00014553,0.0052526
0.18284,0.35623,0.36305,0.37567,0.0027159,0.35613,0.39521,0.00014358,0.0052882
0.18365,0.35623,0.36303,0.37567,0.0027327,0.35345,0.39789,0.00014163,0.0053238
0.18445,0.35623,0.36302,0.37567,0.0027495,0.35077,0.40057,0.00013968,0.0053594
0.18526,0.35623,0.363,0.37567,0.0027663,0.3481,0.40324,0.00013775,0.0053949
0.18607,0.35623,0.36298,0.37567,0.0027832,0.34542,0.40592,0.00013582,0.0054305
0.18687,0.35623,0.36297,0.37567,0.0027999,0.34274,0.40859,0.0001339,0.005466
0.18768,0.35623,0.36295,0.37567,0.0028167,0.34007,0.41126,0.00013199,0.0055015
0.18848,0.35623,0.36294,0.37567,0.0028335,0.3374,0.41393,0.00013008,0.0055369
0.18929,0.35623,0.36292,0.37567,0.0028503,0.33473,0.4166,0.00012819,0.0055724
0.19009,0.35623,0.3629,0.37567,0.002867,0.33206,0.41927,0.0001263,0.0056078
0.1909,0.35623,0.36289,0.37567,0.0028838,0.3294,0.42193,0.00012443,0.0056431
0.1917,0.35623,0.36287,0.37567,0.0029005,0.32674,0.4246,0.00012256,0.0056784
0.19251,0.35623,0.36285,0.37566,0.0029172,0.32407,0.42725,0.0001207,0.0057137
0.19332,0.35623,0.36284,0.37566,0.0029339,0.32142,0.42991,0.00011885,0.005749
0.19412,0.35623,0.36282,0.37566,0.0029506,0.31876,0.43256,0.00011701,0.0057842
0.19493,0.35623,0.3628,0.37566,0.0029673,0.31611,0.43522,0.00011517,0.0058193
0.19573,0.35623,0.36279,0.37566,0.0029839,0.31346,0.43786,0.00011335,0.0058544
0.19654,0.35623,0.36277,0.37566,0.0030005,0.31081,0.44051,0.00011154,0.0058895
0.19734,0.35623,0.36275,0.37566,0.0030171,0.30817,0.44315,0.00010974,0.0059245
0.19815,0.35623,0.36274,0.37566,0.0030337,0.30553,0.44579,0.00010795,0.0059595
0.19895,0.35623,0.36272,0.37566,0.0030503,0.3029,0.44842,0.00010616,0.0059944
0.19976,0.35623,0.36271,0.37566,0.0030668,0.30026,0.45105,0.00010439,0.0060292
0.20056,0.35623,0.36269,0.37566,0.0030833,0.29764,0.45368,0.00010263,0.006064
0.20137,0.35623,0.36267,0.37566,0.0030998,0.29501,0.4563,0.00010088,0.0060988
0.20218,0.35623,0.36266,0.37565,0.0031163,0.29239,0.45892,9.914e-05,0.0061334
0.20298,0.35623,0.36264,0.37565,0.0031327,0.28978,0.46153,9.7411e-05,0.0061681
0.20379,0.35623,0.36263,0.37565,0.0031491,0.28716,0.46414,9.5693e-05,0.0062026
0.20459,0.35623,0.36261,0.37565,0.0031655,0.28456,0.46674,9.3987e-05,0.0062371
0.2054,0.35623,0.36259,0.37565,0.0031819,0.28196,0.46934,9.2291e-05,0.0062715
0.2062,0.35623,0.36258,0.37565,0.0031982,0.27936,0.47194,9.0608e-05,0.0063059
0.20701,0.35623,0.36256,0.37565,0.0032145,0.27676,0.47453,8.8935e-05,0.0063401
0.20781,0.35623,0.36254,0.37565,0.0032308,0.27418,0.47711,8.7275e-05,0.0063743
0.20862,0.35623,0.36253,0.37564,0.003247,0.27159,0.47969,8.5626e-05,0.0064085
0.20942,0.35623,0.36251,0.37564,0.0032632,0.26902,0.48227,8.399e-05,0.0064425
0.21023,0.35623,0.3625,0.37564,0.0032794,0.26645,0.48484,8.2365e-05,0.0064765
0.21104,0.35623,0.36248,0.37564,0.0032956,0.26388,0.4874,8.0753e-05,0.0065104
0.21184,0.35623,0.36247,0.37564,0.0033117,0.26132,0.48996,7.9153e-05,0.0065442
0.21265,0.35623,0.36245,0.37564,0.0033277,0.25876,0.49251,7.7566e-05,0.0065779
0.21345,0.35623,0.36243,0.37564,0.0033438,0.25622,0.49506,7.5992e-05,0.0066115
0.21426,0.35623,0.36242,0.37563,0.0033598,0.25367,0.4976,7.443e-05,0.0066451
0.21506,0.35623,0.3624,0.37563,0.0033757,0.25114,0.50013,7.2882e-05,0.0066785
0.21587,0.35623,0.36239,0.37563,0.0033916,0.24861,0.50266,7.1346e-05,0.0067119
0.21667,0.35623,0.36237,0.37563,0.0034075,0.24608,0.50518,6.9824e-05,0.0067452
0.21748,0.35623,0.36236,0.37563,0.0034233,0.24356,0.50769,6.8315e-05,0.0067784
0.21829,0.35623,0.36234,0.37563,0.0034391,0.24105,0.5102,6.6819e-05,0.0068115
0.21909,0.35623,0.36232,0.37562,0.0034549,0.23855,0.5127,6.5337e-05,0.0068445
0.2199,0.35623,0.36231,0.37562,0.0034706,0.23605,0.51519,6.3869e-05,0.0068774
0.2207,0.35623,0.36229,0.37562,0.0034863,0.23357,0.51768,6.2415e-05,0.0069101
0.22151,0.35623,0.36228,0.37562,0.0035019,0.23108,0.52016,6.0974e-05,0.0069428
0.22231,0.35623,0.36226,0.37562,0.0035175,0.22861,0.52263,5.9548e-05,0.0069754
0.22312,0.35623,0.36225,0.37562,0.003533,0.22614,0.52509,5.8136e-05,0.0070079
0.22392,0.35623,0.36223,0.37561,0.0035485,0.22368,0.52755,5.6738e-05,0.0070403
0.22473,0.35623,0.36222,0.37561,0.0035639,0.22123,0.52999,5.5355e-05,0.0070725
0.22553,0.35623,0.3622,0.37561,0.0035793,0.21879,0.53243,5.3986e-05,0.0071047
0.22634,0.35623,0.36219,0.37561,0.0035947,0.21635,0.53487,5.2632e-05,0.0071367
0.22715,0.35623,0.36217,0.37561,0.00361,0.21392,0.53729,5.1293e-05,0.0071686
0.22795,0.35623,0.36216,0.3756,0.0036252,0.2115,0.5397,4.9968e-05,0.0072004
0.22876,0.35623,0.36214,0.3756,0.0036404,0.20909,0.54211,4.8659e-05,0.0072321
0.22956,0.35623,0.36213,0.3756,0.0036555,0.20669,0.54451,4.7365e-05,0.0072637
0.23037,0.35623,0.36211,0.3756,0.0036706,0.20429,0.5469,4.6086e-05,0.0072951
0.23117,0.35623,0.3621,0.37559,0.0036856,0.20191,0.54928,4.4822e-05,0.0073264
0.23198,0.35623,0.36208,0.37559,0.0037006,0.19953,0.55165,4.3574e-05,0.0073576
0.23278,0.35623,0.36207,0.37559,0.0037155,0.19716,0.55402,4.2342e-05,0.0073887
0.23359,0.35623,0.36205,0.37559,0.0037304,0.19481,0.55637,4.1125e-05,0.0074196
0.23439,0.35623,0.36204,0.37559,0.0037452,0.19246,0.55871,3.9924e-05,0.0074505
0.2352,0.35623,0.36202,0.37558,0.0037599,0.19012,0.56105,3.8739e-05,0.0074811
0.23601,0.35623,0.36201,0.37558,0.0037746,0.18779,0.56337,3.757e-05,0.0075117
0.23681,0.35623,0.362,0.37558,0.0037893,0.18547,0.56569,3.6418e-05,0.0075421
0.23762,0.35623,0.36198,0.37558,0.0038038,0.18315,0.568,3.5281e-05,0.0075724
0.23842,0.35623,0.36197,0.37557,0.0038183,0.18085,0.57029,3.4161e-05,0.0076025
0.23923,0.35623,0.36195,0.37557,0.0038328,0.17856,0.57258,3.3057e-05,0.0076325
0.24003,0.35623,0.36194,0.37557,0.0038472,0.17628,0.57486,3.197e-05,0.0076624
0.24084,0.35623,0.36192,0.37557,0.0038615,0.17401,0.57712,3.0899e-05,0.0076921
0.24164,0.35623,0.36191,0.37556,0.0038758,0.17175,0.57938,2.9845e-05,0.0077217
0.24245,0.35623,0.3619,0.37556,0.00389,0.1695,0.58162,2.8808e-05,0.0077511
0.24325,0.35623,0.36188,0.37556,0.0039041,0.16726,0.58386,2.7788e-05,0.0077804
0.24406,0.35623,0.36187,0.37556,0.0039182,0.16503,0.58608,2.6785e-05,0.0078095
0.24487,0.35623,0.36185,0.37555,0.0039322,0.16281,0.58829,2.5799e-05,0.0078385
0.24567,0.35623,0.36184,0.37555,0.0039461,0.1606,0.5905,2.483e-05,0.0078674
0.24648,0.35623,0.36183,0.37555,0.00396,0.15841,0.59269,2.3878e-05,0.007896
0.24728,0.35623,0.36181,0.37554,0.0039738,0.15622,0.59487,2.2944e-05,0.0079246
0.24809,0.35623,0.3618,0.37554,0.0039875,0.15405,0.59704,2.2027e-05,0.007953
0.24889,0.35623,0.36179,0.37554,0.0040011,0.15188,0.59919,2.1128e-05,0.0079812
0.2497,0.35623,0.36177,0.37554,0.0040147,0.14973,0.60134,2.0247e-05,0.0080092
0.2505,0.35623,0.36176,0.37553,0.0040283,0.14759,0.60347,1.9383e-05,0.0080371
0.25131,0.35623,0.36175,0.37553,0.0040417,0.14547,0.60559,1.8537e-05,0.0080649
0.25212,0.35623,0.36173,0.37553,0.0040551,0.14335,0.60771,1.7709e-05,0.0080924
0.25292,0.35623,0.36172,0.37552,0.0040684,0.14124,0.6098,1.6899e-05,0.0081198
0.25373,0.35623,0.36171,0.37552,0.0040816,0.13915,0.61189,1.6107e-05,0.0081471
0.25453,0.35623,0.36169,0.37552,0.0040947,0.13707,0.61397,1.5334e-05,0.0081742
0.25534,0.35623,0.36168,0.37551,0.0041078,0.135,0.61603,1.4578e-05,0.0082011
0.25614,0.35623,0.36167,0.37551,0.0041208,0.13295,0.61808,1.3841e-05,0.0082278
0.25695,0.35623,0.36166,0.37551,0.0041337,0.1309,0.62012,1.3122e-05,0.0082544
0.25775,0.35623,0.36164,0.37551,0.0041466,0.12887,0.62214,1.2422e-05,0.0082808
0.25856,0.35623,0.36163,0.3755,0.0041594,0.12685,0.62415,1.174e-05,0.008307
0.25936,0.35623,0.36162,0.3755,0.004172,0.12485,0.62615,1.1076e-05,0.008333
0.26017,0.35623,0.36161,0.3755,0.0041847,0.12285,0.62814,1.0432e-05,0.0083589
0.26098,0.35623,0.36159,0.37549,0.0041972,0.12087,0.63011,9.8058e-06,0.0083846
0.26178,0.35623,0.36158,0.37549,0.0042096,0.11891,0.63207,9.1987e-06,0.0084101
0.26259,0.35623,0.36157,0.37549,0.004222,0.11695,0.63402,8.6105e-06,0.0084354
0.26339,0.35623,0.36156,0.37548,0.0042343,0.11501,0.63595,8.0412e-06,0.0084606
0.2642,0.35623,0.36154,0.37548,0.0042465,0.11308,0.63788,7.4909e-06,0.0084855
0.265,0.35623,0.36153,0.37548,0.0042586,0.11117,0.63978,6.9597e-06,0.0085103
0.26581,0.35623,0.36152,0.37547,0.0042707,0.10927,0.64168,6.4476e-06,0.0085349
0.26661,0.35623,0.36151,0.37547,0.0042826,0.10738,0.64356,5.9547e-06,0.0085593
0.26742,0.35623,0.3615,0.37547,0.0042945,0.10551,0.64542,5.481e-06,0.0085835
0.26822,0.35623,0.36149,0.37546,0.0043063,0.10365,0.64728,5.0267e-06,0.0086075
0.26903,0.35623,0.36147,0.37546,0.004318,0.1018,0.64911,4.5916e-06,0.0086314
0.26984,0.35623,0.36146,0.37546,0.0043296,0.099972,0.65094,4.1761e-06,0.008655
0.27064,0.35623,0.36145,0.37545,0.0043411,0.098154,0.65275,3.7799e-06,0.0086784
0.27145,0.35623,0.36144,0.37545,0.0043526,0.096351,0.65455,3.4033e-06,0.0087017
0.27225,0.35623,0.36143,0.37544,0.0043639,0.094562,0.65633,3.0463e-06,0.0087248
0.27306,0.35623,0.36142,0.37544,0.0043752,0.092787,0.65809,2.7089e-06,0.0087476
0.27386,0.35623,0.36141,0.37544,0.0043863,0.091027,0.65985,2.3911e-06,0.0087703
0.27467,0.35623,0.3614,0.37543,0.0043974,0.089281,0.66159,2.0931e-06,0.0087927
0.27547,0.35623,0.36138,0.37543,0.0044084,0.08755,0.66331,1.8148e-06,0.008815
0.27628,0.35623,0.36137,0.37543,0.0044193,0.085834,0.66502,1.5563e-06,0.0088371
0.27709,0.35623,0.36136,0.37542,0.0044301,0.084133,0.66671,1.3177e-06,0.0088589
0.27789,0.35623,0.36135,0.37542,0.0044408,0.082446,0.66839,1.099e-06,0.0088806
0.2787,0.35623,0.36134,0.37542,0.0044515,0.080774,0.67006,9.0021e-07,0.008902
0.2795,0.35623,0.36133,0.37541,0.004462,0.079118,0.6717,7.2138e-07,0.0089233
0.28031,0.35623,0.36132,0.37541,0.0044724,0.077477,0.67334,5.6257e-07,0.0089443
0.28111,0.35623,0.36131,0.3754,0.0044828,0.07585,0.67496,4.2379e-07,0.0089651
0.28192,0.35623,0.3613,0.3754,0.004493,0.07424,0.67656,3.051e-07,0.0089857
0.28272,0.35623,0.36129,0.3754,0.0045032,0.072644,0.67815,2.0652e-07,0.0090061
0.28353,0.35623,0.36128,0.37539,0.0045132,0.071064,0.67972,1.2808e-07,0.0090263
0.28433,0.35623,0.36127,0.37539,0.0045232,0.0695,0.68128,6.981e-08,0.0090463
0.28514,0.35623,0.36126,0.37538,0.0045331,0.067951,0.68282,3.1748e-08,0.0090661
0.28595,0.35623,0.36125,0.37538,0.0045428,0.066418,0.68434,1.3917e-08,0.0090856
0.28675,0.35623,0.36124,0.37538,0.0045525,0.064901,0.68585,1.6343e-08,0.009105
0.28756,0.35623,0.36123,0.37537,0.0045621,0.0634,0.68734,3.9052e-08,0.0091241
0.28836,0.35623,0.36122,0.37537,0.0045715,0.061915,0.68882,8.2068e-08,0.009143
0.28917,0.35623,0.36121,0.37536,0.0045809,0.060445,0.69028,1.4541e-07,0.0091617
0.28997,0.35623,0.36121,0.37536,0.0045902,0.058992,0.69173,2.291e-07,0.0091801
0.29078,0.35623,0.3612,0.37536,0.0045994,0.057555,0.69316,3.3317e-07,0.0091984
0.29158,0.35623,0.36119,0.37535,0.0046084,0.056135,0.69457,4.5761e-07,0.0092164
0.29239,0.35623,0.36118,0.37535,0.0046174,0.05473,0.69597,6.0246e-07,0.0092342
0.29319,0.35623,0.36117,0.37534,0.0046263,0.053342,0.69735,7.6773e-07,0.0092518
0.294,0.35623,0.36116,0.37534,0.004635,0.051971,0.69871,9.5343e-07,0.0092691
0.29481,0.35623,0.36115,0.37534,0.0046437,0.050616,0.70006,1.1596e-06,0.0092863
0.29561,0.35623,0.36114,0.37533,0.0046523,0.049277,0.70139,1.3862e-06,0.0093032
0.29642,0.35623,0.36114,0.37533,0.0046607,0.047956,0.7027,1.6332e-06,0.0093198
0.29722,0.35623,0.36113,0.37532,0.0046691,0.046651,0.704,1.9008e-06,0.0093363
0.29803,0.35623,0.36112,0.37532,0.0046773,0.045363,0.70527,2.1888e-06,0.0093525
0.29883,0.35623,0.36111,0.37531,0.0046855,0.044092,0.70654,2.4973e-06,0.0093685
0.29964,0.35623,0.3611,0.37531,0.0046935,0.042838,0.70778,2.8263e-06,0.0093842
0.30044,0.35623,0.36109,0.37531,0.0047015,0.0416,0.70901,3.1758e-06,0.0093998
0.30125,0.35623,0.36109,0.3753,0.0047093,0.04038,0.71022,3.5457e-06,0.0094151
0.30206,0.35623,0.36108,0.3753,0.004717,0.039177,0.71142,3.9362e-06,0.0094301
0.30286,0.35623,0.36107,0.37529,0.0047246,0.037991,0.71259,4.3471e-06,0.0094449
0.30367,0.35623,0.36106,0.37529,0.0047322,0.036823,0.71375,4.7786e-06,0.0094595
0.30447,0.35623,0.36106,0.37528,0.0047396,0.035672,0.7149,5.2305e-06,0.0094739
0.30528,0.35623,0.36105,0.37528,0.0047469,0.034538,0.71602,5.7029e-06,0.009488
0.30608,0.35623,0.36104,0.37528,0.004754,0.033422,0.71713,6.1957e-06,0.0095019
0.30689,0.35623,0.36104,0.37527,0.0047611,0.032323,0.71822,6.709e-06,0.0095155
0.30769,0.35623,0.36103,0.37527,0.0047681,0.031241,0.71929,7.2428e-06,0.009529
0.3085,0.35623,0.36102,0.37526,0.004775,0.030178,0.72035,7.797e-06,0.0095421
0.3093,0.35623,0.36102,0.37526,0.0047817,0.029132,0.72138,8.3716e-06,0.0095551
0.31011,0.35623,0.36101,0.37525,0.0047884,0.028103,0.7224,8.9666e-06,0.0095678
0.31092,0.35623,0.361,0.37525,0.0047949,0.027093,0.72341,9.5821e-06,0.0095802
0.31172,0.35623,0.361,0.37524,0.0048013,0.0261,0.72439,1.0218e-05,0.0095924
0.31253,0.35623,0.36099,0.37524,0.0048076,0.025125,0.72536,1.0874e-05,0.0096044
0.31333,0.35623,0.36098,0.37524,0.0048138,0.024168,0.7263,1.155e-05,0.0096161
0.31414,0.35623,0.36098,0.37523,0.0048199,0.023229,0.72723,1.2247e-05,0.0096276
0.31494,0.35623,0.36097,0.37523,0.0048259,0.022308,0.72815,1.2964e-05,0.0096388
0.31575,0.35623,0.36097,0.37522,0.0048318,0.021405,0.72904,1.3702e-05,0.0096498
0.31655,0.35623,0.36096,0.37522,0.0048375,0.020521,0.72991,1.4459e-05,0.0096606
0.31736,0.35623,0.36095,0.37521,0.0048432,0.019654,0.73077,1.5237e-05,0.0096711
0.31816,0.35623,0.36095,0.37521,0.0048487,0.018806,0.73161,1.6035e-05,0.0096814
0.31897,0.35623,0.36094,0.3752,0.0048541,0.017975,0.73243,1.6853e-05,0.0096914
0.31978,0.35623,0.36094,0.3752,0.0048594,0.017164,0.73324,1.7691e-05,0.0097012
0.32058,0.35623,0.36093,0.37519,0.0048646,0.01637,0.73402,1.855e-05,0.0097107
0.32139,0.35623,0.36093,0.37519,0.0048697,0.015595,0.73479,1.9428e-05,0.0097199
0.32219,0.35623,0.36092,0.37519,0.0048747,0.014838,0.73553,2.0326e-05,0.009729
0.323,0.35623,0.36092,0.37518,0.0048795,0.0141,0.73626,2.1245e-05,0.0097378
0.3238,0.35623,0.36091,0.37518,0.0048842,0.01338,0.73697,2.2183e-05,0.0097463
0.32461,0.35623,0.36091,0.37517,0.0048888,0.012679,0.73766,2.3141e-05,0.0097546
0.32541,0.35623,0.3609,0.37517,0.0048934,0.011996,0.73834,2.4119e-05,0.0097626
0.32622,0.35623,0.3609,0.37516,0.0048977,0.011332,0.73899,2.5117e-05,0.0097704
0.32702,0.35623,0.3609,0.37516,0.004902,0.010686,0.73963,2.6134e-05,0.0097779
0.32783,0.35623,0.36089,0.37515,0.0049062,0.01006,0.74025,2.7172e-05,0.0097852
0.32864,0.35623,0.36089,0.37515,0.0049102,0.0094514,0.74085,2.8229e-05,0.0097922
0.32944,0.35623,0.36088,0.37514,0.0049141,0.008862,0.74143,2.9305e-05,0.009799
0.33025,0.35623,0.36088,0.37514,0.0049179,0.0082913,0.74199,3.0401e-05,0.0098055
0.33105,0.35623,0.36088,0.37513,0.0049216,0.0077394,0.74253,3.1517e-05,0.0098118
0.33186,0.35623,0.36087,0.37513,0.0049252,0.0072064,0.74305,3.2652e-05,0.0098178
0.33266,0.35623,0.36087,0.37513,0.0049287,0.0066921,0.74356,3.3807e-05,0.0098235
0.33347,0.35623,0.36087,0.37512,0.004932,0.0061968,0.74404,3.4981e-05,0.0098291
0.33427,0.35623,0.36086,0.37512,0.0049352,0.0057203,0.74451,3.6174e-05,0.0098343
0.33508,0.35623,0.36086,0.37511,0.0049383,0.0052628,0.74496,3.7386e-05,0.0098393
0.33589,0.35623,0.36086,0.37511,0.0049413,0.0048241,0.74539,3.8618e-05,0.0098441
0.33669,0.35623,0.36085,0.3751,0.0049442,0.0044045,0.7458,3.9869e-05,0.0098486
0.3375,0.35623,0.36085,0.3751,0.004947,0.0040038,0.74619,4.1138e-05,0.0098528
0.3383,0.35623,0.36085,0.37509,0.0049496,0.0036222,0.74656,4.2427e-05,0.0098568
0.33911,0.35623,0.36085,0.37509,0.0049521,0.0032596,0.74691,4.3735e-05,0.0098605
0.33991,0.35623,0.36084,0.37508,0.0049545,0.002916,0.74725,4.5061e-05,0.009864
0.34072,0.35623,0.36084,0.37508,0.0049568,0.0025914,0.74756,4.6407e-05,0.0098672
0.34152,0.35623,0.36084,0.37507,0.004959,0.002286,0.74786,4.7771e-05,0.0098702
0.34233,0.35623,0.36084,0.37507,0.004961,0.0019996,0.74814,4.9153e-05,0.0098729
0.34313,0.35623,0.36083,0.37506,0.0049629,0.0017324,0.74839,5.0555e-05,0.0098753
0.34394,0.35623,0.36083,0.37506,0.0049648,0.0014843,0.74863,5.1974e-05,0.0098775
0.34475,0.35623,0.36083,0.37505,0.0049664,0.0012553,0.74885,5.3413e-05,0.0098795
0.34555,0.35623,0.36083,0.37505,0.004968,0.0010454,0.74905,5.4869e-05,0.0098812
0.34636,0.35623,0.36083,0.37504,0.0049695,0.00085472,0.74923,5.6344e-05,0.0098826
0.34716,0.35623,0.36083,0.37504,0.0049708,0.00068319,0.7494,5.7837e-05,0.0098838
0.34797,0.35623,0.36082,0.37503,0.004972,0.00053084,0.74954,5.9348e-05,0.0098847
0.34877,0.35623,0.36082,0.37503,0.0049731,0.00039767,0.74966,6.0877e-05,0.0098853
0.34958,0.35623,0.36082,0.37502,0.0049741,0.00028369,0.74977,6.2424e-05,0.0098858
0.35038,0.35623,0.36082,0.37502,0.0049749,0.00018891,0.74985,6.3989e-05,0.0098859
0.35119,0.35623,0.36082,0.37502,0.0049757,0.00011333,0.74992,6.5572e-05,0.0098858
0.35199,0.35623,0.36082,0.37501,0.0049763,5.6951e-05,0.74996,6.7173e-05,0.0098854
0.3528,0.35623,0.36082,0.37501,0.0049768,1.978e-05,0.74999,6.8791e-05,0.0098848
0.35361,0.35623,0.36082,0.375,0.0049772,1.8178e-06,0.75,7.0426e-05,0.0098839
0.35441,0.35623,0.36082,0.375,0.0049774,3.0658e-06,0.74999,7.2079e-05,0.0098828
0.35522,0.35623,0.36082,0.37499,0.0049776,2.3524e-05,0.74996,7.3749e-05,0.0098814
0.35602,0.35623,0.36082,0.37499,0.0049776,6.3191e-05,0.74991,7.5437e-05,0.0098798
0.35683,0.35623,0.36082,0.37498,0.0049775,0.00012206,0.74984,7.7142e-05,0.0098779
0.35763,0.35623,0.36082,0.37498,0.0049773,0.00020014,0.74975,7.8863e-05,0.0098757
0.35844,0.35623,0.36082,0.37497,0.004977,0.00029742,0.74965,8.0602e-05,0.0098733
0.35924,0.35623,0.36082,0.37497,0.0049765,0.00041389,0.74952,8.2358e-05,0.0098707
0.36005,0.35623,0.36082,0.37496,0.0049759,0.00054955,0.74938,8.413e-05,0.0098677
0.36086,0.35623,0.36082,0.37496,0.0049752,0.00070439,0.74921,8.5919e-05,0.0098646
0.36166,0.35623,0.36082,0.37495,0.0049744,0.00087841,0.74903,8.7724e-05,0.0098611
0.36247,0.35623,0.36082,0.37495,0.0049735,0.0010716,0.74882,8.9546e-05,0.0098575
0.36327,0.35623,0.36082,0.37494,0.0049725,0.0012839,0.7486,9.1384e-05,0.0098535
0.36408,0.35623,0.36082,0.37494,0.0049713,0.0015154,0.74836,9.3239e-05,0.0098493
0.36488,0.35623,0.36083,0.37493,0.00497,0.001766,0.7481,9.5109e-05,0.0098449
0.36569,0.35623,0.36083,0.37493,0.0049686,0.0020358,0.74782,9.6996e-05,0.0098402
0.36649,0.35623,0.36083,0.37492,0.0049671,0.0023246,0.74752,9.8898e-05,0.0098352
0.3673,0.35623,0.36083,0.37492,0.0049654,0.0026325,0.74721,0.00010082,0.00983
0.3681,0.35623,0.36083,0.37491,0.0049637,0.0029595,0.74687,0.00010275,0.0098246
0.36891,0.35623,0.36083,0.37491,0.0049618,0.0033056,0.74651,0.0001047,0.0098189
0.36972,0.35623,0.36084,0.37491,0.0049598,0.0036707,0.74614,0.00010667,0.0098129
0.37052,0.35623,0.36084,0.3749,0.0049577,0.0040548,0.74575,0.00010865,0.0098067
0.37133,0.35623,0.36084,0.3749,0.0049554,0.004458,0.74533,0.00011064,0.0098002
0.37213,0.35623,0.36084,0.37489,0.0049531,0.0048801,0.7449,0.00011265,0.0097935
0.37294,0.35623,0.36084,0.37489,0.0049506,0.0053211,0.74445,0.00011468,0.0097866
0.37374,0.35623,0.36085,0.37488,0.004948,0.0057811,0.74398,0.00011672,0.0097794
0.37455,0.35623,0.36085,0.37488,0.0049453,0.0062601,0.74349,0.00011877,0.0097719
0.37535,0.35623,0.36085,0.37487,0.0049425,0.0067579,0.74299,0.00012084,0.0097642
0.37616,0.35623,0.36085,0.37487,0.0049396,0.0072746,0.74246,0.00012293,0.0097562
0.37696,0.35623,0.36086,0.37486,0.0049365,0.0078101,0.74192,0.00012503,0.009748
0.37777,0.35623,0.36086,0.37486,0.0049333,0.0083644,0.74135,0.00012714,0.0097395
0.37858,0.35623,0.36086,0.37485,0.0049301,0.0089375,0.74077,0.00012927,0.0097308
0.37938,0.35623,0.36087,0.37485,0.0049266,0.0095293,0.74017,0.00013141,0.0097219
0.38019,0.35623,0.36087,0.37484,0.0049231,0.01014,0.73955,0.00013356,0.0097127
0.38099,0.35623,0.36087,0.37484,0.0049195,0.010769,0.73891,0.00013573,0.0097032
0.3818,0.35623,0.36088,0.37483,0.0049157,0.011417,0.73825,0.00013792,0.0096935
0.3826,0.35623,0.36088,0.37483,0.0049119,0.012084,0.73758,0.00014011,0.0096836
0.38341,0.35623,0.36089,0.37483,0.0049079,0.012769,0.73688,0.00014232,0.0096734
0.38421,0.35623,0.36089,0.37482,0.0049038,0.013473,0.73617,0.00014454,0.009663
0.38502,0.35623,0.36089,0.37482,0.0048996,0.014195,0.73544,0.00014678,0.0096523
0.38582,0.35623,0.3609,0.37481,0.0048952,0.014935,0.73469,0.00014903,0.0096414
0.38663,0.35623,0.3609,0.37481,0.0048908,0.015695,0.73392,0.00015129,0.0096303
0.38744,0.35623,0.36091,0.3748,0.0048862,0.016472,0.73313,0.00015356,0.0096189
0.38824,0.35623,0.36091,0.3748,0.0048815,0.017268,0.73233,0.00015585,0.0096072
0.38905,0.35623,0.36092,0.37479,0.0048767,0.018082,0.7315,0.00015815,0.0095953
0.38985,0.35623,0.36092,0.37479,0.0048718,0.018915,0.73066,0.00016046,0.0095832
0.39066,0.35623,0.36093,0.37478,0.0048668,0.019766,0.7298,0.00016278,0.0095709
0.39146,0.35623,0.36093,0.37478,0.0048617,0.020635,0.72892,0.00016512,0.0095583
0.39227,0.35623,0.36094,0.37477,0.0048565,0.021522,0.72803,0.00016746,0.0095454
0.39307,0.35623,0.36094,0.37477,0.0048511,0.022427,0.72711,0.00016982,0.0095324
0.39388,0.35623,0.36095,0.37477,0.0048456,0.02335,0.72618,0.00017219,0.0095191
0.39469,0.35623,0.36095,0.37476,0.0048401,0.024292,0.72523,0.00017458,0.0095055
0.39549,0.35623,0.36096,0.37476,0.0048344,0.025251,0.72426,0.00017697,0.0094918
0.3963,0.35623,0.36096,0.37475,0.0048286,0.026228,0.72328,0.00017937,0.0094778
0.3971,0.35623,0.36097,0.37475,0.0048226,0.027223,0.72227,0.00018179,0.0094635
0.39791,0.35623,0.36097,0.37474,0.0048166,0.028236,0.72125,0.00018421,0.009449
0.39871,0.35623,0.36098,0.37474,0.0048105,0.029267,0.72021,0.00018665,0.0094343
0.39952,0.35623,0.36099,0.37473,0.0048042,0.030315,0.71915,0.0001891,0.0094194
0.40032,0.35623,0.36099,0.37473,0.0047979,0.031381,0.71808,0.00019155,0.0094042
0.40113,0.35623,0.361,0.37473,0.0047914,0.032464,0.71699,0.00019402,0.0093888
0.40193,0.35623,0.36101,0.37472,0.0047848,0.033566,0.71588,0.0001965,0.0093732
0.40274,0.35623,0.36101,0.37472,0.0047782,0.034684,0.71475,0.00019899,0.0093573
0.40355,0.35623,0.36102,0.37471,0.0047714,0.03582,0.71361,0.00020148,0.0093413
0.40435,0.35623,0.36103,0.37471,0.0047645,0.036974,0.71244,0.00020399,0.009325
0.40516,0.35623,0.36103,0.3747,0.0047575,0.038145,0.71126,0.00020651,0.0093084
0.40596,0.35623,0.36104,0.3747,0.0047503,0.039333,0.71007,0.00020903,0.0092917
0.40677,0.35623,0.36105,0.3747,0.0047431,0.040538,0.70885,0.00021157,0.0092747
0.40757,0.35623,0.36105,0.37469,0.0047358,0.04176,0.70762,0.00021411,0.0092575
0.40838,0.35623,0.36106,0.37469,0.0047284,0.043,0.70637,0.00021666,0.0092401
0.40918,0.35623,0.36107,0.37468,0.0047208,0.044256,0.70511,0.00021922,0.0092224
0.40999,0.35623,0.36108,0.37468,0.0047132,0.045529,0.70383,0.00022179,0.0092046
0.41079,0.35623,0.36108,0.37467,0.0047054,0.04682,0.70253,0.00022437,0.0091865
0.4116,0.35623,0.36109,0.37467,0.0046976,0.048127,0.70121,0.00022695,0.0091682
0.41241,0.35623,0.3611,0.37467,0.0046896,0.04945,0.69988,0.00022955,0.0091497
0.41321,0.35623,0.36111,0.37466,0.0046815,0.050791,0.69853,0.00023215,0.0091309
0.41402,0.35623,0.36111,0.37466,0.0046734,0.052148,0.69717,0.00023476,0.009112
0.41482,0.35623,0.36112,0.37465,0.0046651,0.053522,0.69579,0.00023737,0.0090928
0.41563,0.35623,0.36113,0.37465,0.0046567,0.054912,0.69439,0.00024,0.0090735
0.41643,0.35623,0.36114,0.37465,0.0046483,0.056318,0.69297,0.00024263,0.0090539
0.41724,0.35623,0.36115,0.37464,0.0046397,0.057741,0.69154,0.00024527,0.0090341
0.41804,0.35623,0.36116,0.37464,0.004631,0.05918,0.69009,0.00024791,0.0090141
0.41885,0.35623,0.36117,0.37463,0.0046222,0.060635,0.68863,0.00025056,0.0089939
0.41966,0.35623,0.36117,0.37463,0.0046133,0.062107,0.68715,0.00025322,0.0089734
0.42046,0.35623,0.36118,0.37463,0.0046044,0.063594,0.68566,0.00025588,0.0089528
0.42127,0.35623,0.36119,0.37462,0.0045953,0.065097,0.68414,0.00025855,0.008932
0.42207,0.35623,0.3612,0.37462,0.0045861,0.066617,0.68262,0.00026123,0.008911
0.42288,0.35623,0.36121,0.37461,0.0045768,0.068152,0.68107,0.00026391,0.0088897
0.42368,0.35623,0.36122,0.37461,0.0045674,0.069702,0.67952,0.0002666,0.0088683
0.42449,0.35623,0.36123,0.37461,0.004558,0.071269,0.67794,0.00026929,0.0088466
0.42529,0.35623,0.36124,0.3746,0.0045484,0.072851,0.67635,0.00027199,0.0088248
0.4261,0.35623,0.36125,0.3746,0.0045387,0.074448,0.67475,0.00027469,0.0088028
0.4269,0.35623,0.36126,0.37459,0.004529,0.076061,0.67313,0.0002774,0.0087805
0.42771,0.35623,0.36127,0.37459,0.0045191,0.077689,0.67149,0.00028012,0.0087581
0.42852,0.35623,0.36128,0.37459,0.0045092,0.079332,0.66984,0.00028283,0.0087355
0.42932,0.35623,0.36129,0.37458,0.0044991,0.080991,0.66817,0.00028556,0.0087127
0.43013,0.35623,0.3613,0.37458,0.004489,0.082664,0.66649,0.00028828,0.0086897
0.43093,0.35623,0.36131,0.37458,0.0044787,0.084353,0.6648,0.00029101,0.0086665
0.43174,0.35623,0.36132,0.37457,0.0044684,0.086056,0.66309,0.00029375,0.0086431
0.43254,0.35623,0.36133,0.37457,0.004458,0.087774,0.66136,0.00029648,0.0086195
0.43335,0.35623,0.36134,0.37456,0.0044475,0.089507,0.65962,0.00029922,0.0085957
0.43415,0.35623,0.36135,0.37456,0.0044369,0.091255,0.65787,0.00030197,0.0085718
0.43496,0.35623,0.36136,0.37456,0.0044262,0.093017,0.6561,0.00030472,0.0085476
0.43576,0.35623,0.36137,0.37455,0.0044154,0.094794,0.65431,0.00030747,0.0085233
0.43657,0.35623,0.36138,0.37455,0.0044045,0.096584,0.65251,0.00031022,0.0084988
0.43738,0.35623,0.36139,0.37455,0.0043936,0.09839,0.6507,0.00031298,0.0084741
0.43818,0.35623,0.3614,0.37454,0.0043825,0.10021,0.64888,0.00031573,0.0084493
0.43899,0.35623,0.36141,0.37454,0.0043714,0.10204,0.64704,0.00031849,0.0084242
0.43979,0.35623,0.36142,0.37454,0.0043601,0.10389,0.64518,0.00032126,0.008399
0.4406,0.35623,0.36143,0.37453,0.0043488,0.10575,0.64331,0.00032402,0.0083736
0.4414,0.35623,0.36145,0.37453,0.0043374,0.10763,0.64143,0.00032679,0.008348
0.44221,0.35623,0.36146,0.37453,0.0043259,0.10951,0.63954,0.00032956,0.0083223
0.44301,0.35623,0.36147,0.37452,0.0043144,0.11142,0.63763,0.00033233,0.0082964
0.44382,0.35623,0.36148,0.37452,0.0043027,0.11333,0.6357,0.0003351,0.0082703
0.44462,0.35623,0.36149,0.37452,0.004291,0.11526,0.63377,0.00033787,0.0082441
0.44543,0.35623,0.3615,0.37451,0.0042791,0.1172,0.63182,0.00034064,0.0082176
0.44624,0.35623,0.36152,0.37451,0.0042672,0.11916,0.62986,0.00034341,0.0081911
0.44704,0.35623,0.36153,0.37451,0.0042553,0.12113,0.62788,0.00034619,0.0081643
0.44785,0.35623,0.36154,0.3745,0.0042432,0.12311,0.62589,0.00034896,0.0081374
0.44865,0.35623,0.36155,0.3745,0.004231,0.12511,0.62389,0.00035173,0.0081103
0.44946,0.35623,0.36156,0.3745,0.0042188,0.12711,0.62188,0.00035451,0.0080831
0.45026,0.35623,0.36158,0.37449,0.0042065,0.12913,0.61985,0.00035728,0.0080557
0.45107,0.35623,0.36159,0.37449,0.0041941,0.13117,0.61781,0.00036005,0.0080282
0.45187,0.35623,0.3616,0.37449,0.0041816,0.13321,0.61576,0.00036282,0.0080005
0.45268,0.35623,0.36161,0.37448,0.0041691,0.13527,0.6137,0.00036559,0.0079726
0.45349,0.35623,0.36162,0.37448,0.0041565,0.13734,0.61162,0.00036836,0.0079446
0.45429,0.35623,0.36164,0.37448,0.0041438,0.13942,0.60953,0.00037113,0.0079164
0.4551,0.35623,0.36165,0.37447,0.004131,0.14152,0.60743,0.0003739,0.0078881
0.4559,0.35623,0.36166,0.37447,0.0041182,0.14362,0.60532,0.00037667,0.0078597
0.45671,0.35623,0.36168,0.37447,0.0041052,0.14574,0.6032,0.00037943,0.0078311
0.45751,0.35623,0.36169,0.37447,0.0040922,0.14787,0.60106,0.00038219,0.0078023
0.45832,0.35623,0.3617,0.37446,0.0040792,0.15001,0.59891,0.00038495,0.0077734
0.45912,0.35623,0.36171,0.37446,0.004066,0.15217,0.59675,0.00038771,0.0077444
0.45993,0.35623,0.36173,0.37446,0.0040528,0.15433,0.59458,0.00039047,0.0077152
0.46073,0.35623,0.36174,0.37445,0.0040395,0.15651,0.5924,0.00039322,0.0076859
0.46154,0.35623,0.36175,0.37445,0.0040262,0.15869,0.59021,0.00039597,0.0076564
0.46235,0.35623,0.36177,0.37445,0.0040128,0.16089,0.58801,0.00039871,0.0076268
0.46315,0.35623,0.36178,0.37445,0.0039993,0.1631,0.58579,0.00040146,0.0075971
0.46396,0.35623,0.36179,0.37444,0.0039857,0.16532,0.58357,0.0004042,0.0075672
0.46476,0.35623,0.36181,0.37444,0.0039721,0.16755,0.58133,0.00040693,0.0075373
0.46557,0.35623,0.36182,0.37444,0.0039584,0.16979,0.57908,0.00040967,0.0075071
0.46637,0.35623,0.36183,0.37444,0.0039446,0.17204,0.57683,0.00041239,0.0074769
0.46718,0.35623,0.36185,0.37443,0.0039308,0.1743,0.57456,0.00041512,0.0074465
0.46798,0.35623,0.36186,0.37443,0.0039169,0.17658,0.57228,0.00041784,0.007416
0.46879,0.35623,0.36188,0.37443,0.003903,0.17886,0.57,0.00042055,0.0073854
0.46959,0.35623,0.36189,0.37442,0.003889,0.18115,0.5677,0.00042327,0.0073547
0.4704,0.35623,0.3619,0.37442,0.0038749,0.18345,0.56539,0.00042597,0.0073238
0.47121,0.35623,0.36192,0.37442,0.0038607,0.18577,0.56307,0.00042867,0.0072928
0.47201,0.35623,0.36193,0.37442,0.0038465,0.18809,0.56075,0.00043137,0.0072617
0.47282,0.35623,0.36195,0.37442,0.0038323,0.19042,0.55841,0.00043406,0.0072305
0.47362,0.35623,0.36196,0.37441,0.003818,0.19276,0.55606,0.00043674,0.0071992
0.47443,0.35623,0.36197,0.37441,0.0038036,0.19511,0.55371,0.00043942,0.0071677
0.47523,0.35623,0.36199,0.37441,0.0037891,0.19747,0.55135,0.0004421,0.0071362
0.47604,0.35623,0.362,0.37441,0.0037746,0.19984,0.54897,0.00044476,0.0071045
0.47684,0.35623,0.36202,0.3744,0.0037601,0.20222,0.54659,0.00044742,0.0070728
0.47765,0.35623,0.36203,0.3744,0.0037455,0.2046,0.5442,0.00045008,0.0070409
0.47846,0.35623,0.36205,0.3744,0.0037308,0.207,0.5418,0.00045272,0.0070089
0.47926,0.35623,0.36206,0.3744,0.0037161,0.2094,0.53939,0.00045536,0.0069769
0.48007,0.35623,0.36208,0.3744,0.0037013,0.21182,0.53697,0.000458,0.0069447
0.48087,0.35623,0.36209,0.37439,0.0036865,0.21424,0.53455,0.00046062,0.0069124
0.48168,0.35623,0.36211,0.37439,0.0036716,0.21667,0.53212,0.00046324,0.0068801
0.48248,0.35623,0.36212,0.37439,0.0036567,0.2191,0.52968,0.00046585,0.0068476
0.48329,0.35623,0.36213,0.37439,0.0036417,0.22155,0.52723,0.00046846,0.006815
0.48409,0.35623,0.36215,0.37439,0.0036267,0.224,0.52477,0.00047105,0.0067824
0.4849,0.35623,0.36216,0.37438,0.0036116,0.22646,0.52231,0.00047364,0.0067497
0.4857,0.35623,0.36218,0.37438,0.0035965,0.22893,0.51983,0.00047622,0.0067168
0.48651,0.35623,0.36219,0.37438,0.0035814,0.23141,0.51735,0.00047879,0.0066839
0.48732,0.35623,0.36221,0.37438,0.0035661,0.23389,0.51487,0.00048135,0.0066509
0.48812,0.35623,0.36223,0.37438,0.0035509,0.23638,0.51237,0.0004839,0.0066179
0.48893,0.35623,0.36224,0.37437,0.0035356,0.23888,0.50987,0.00048645,0.0065847
0.48973,0.35623,0.36226,0.37437,0.0035202,0.24138,0.50736,0.00048898,0.0065515
0.49054,0.35623,0.36227,0.37437,0.0035048,0.24389,0.50485,0.00049151,0.0065181
0.49134,0.35623,0.36229,0.37437,0.0034894,0.24641,0.50233,0.00049402,0.0064848
0.49215,0.35623,0.3623,0.37437,0.0034739,0.24893,0.4998,0.00049653,0.0064513
0.49295,0.35623,0.36232,0.37437,0.0034584,0.25147,0.49727,0.00049903,0.0064178
0.49376,0.35623,0.36233,0.37436,0.0034428,0.254,0.49473,0.00050151,0.0063841
0.49456,0.35623,0.36235,0.37436,0.0034272,0.25655,0.49218,0.00050399,0.0063505
0.49537,0.35623,0.36236,0.37436,0.0034116,0.2591,0.48963,0.00050645,0.0063167
0.49618,0.35623,0.36238,0.37436,0.0033959,0.26165,0.48707,0.00050891,0.0062829
0.49698,0.35623,0.36239,0.37436,0.0033802,0.26421,0.4845,0.00051135,0.0062491
0.49779,0.35623,0.36241,0.37436,0.0033645,0.26678,0.48194,0.00051379,0.0062151
0.49859,0.35623,0.36243,0.37436,0.0033487,0.26935,0.47936,0.00051621,0.0061811
0.4994,0.35623,0.36244,0.37435,0.0033329,0.27193,0.47678,0.00051862,0.0061471
0.5002,0.35623,0.36246,0.37435,0.003317,0.27451,0.47419,0.00052102,0.006113
0.50101,0.35623,0.36247,0.37435,0.0033011,0.2771,0.4716,0.00052341,0.0060788
0.50181,0.35623,0.36249,0.37435,0.0032852,0.27969,0.46901,0.00052578,0.0060446
0.50262,0.35623,0.36251,0.37435,0.0032693,0.28229,0.46641,0.00052815,0.0060104
0.50343,0.35623,0.36252,0.37435,0.0032533,0.2849,0.4638,0.0005305,0.0059761
0.50423,0.35623,0.36254,0.37435,0.0032373,0.2875,0.46119,0.00053284,0.0059417
0.50504,0.35623,0.36255,0.37435,0.0032212,0.29012,0.45858,0.00053517,0.0059073
0.50584,0.35623,0.36257,0.37435,0.0032052,0.29273,0.45596,0.00053749,0.0058728
0.50665,0.35623,0.36259,0.37434,0.0031891,0.29535,0.45333,0.00053979,0.0058384
0.50745,0.35623,0.3626,0.37434,0.003173,0.29798,0.45071,0.00054208,0.0058038
0.50826,0.35623,0.36262,0.37434,0.0031568,0.30061,0.44808,0.00054436,0.0057693
0.50906,0.35623,0.36263,0.37434,0.0031406,0.30324,0.44544,0.00054662,0.0057347
0.50987,0.35623,0.36265,0.37434,0.0031245,0.30588,0.44281,0.00054887,0.0057
0.51067,0.35623,0.36267,0.37434,0.0031082,0.30852,0.44016,0.00055111,0.0056654
0.51148,0.35623,0.36268,0.37434,0.003092,0.31116,0.43752,0.00055333,0.0056307
0.51229,0.35623,0.3627,0.37434,0.0030757,0.3138,0.43487,0.00055554,0.005596
0.51309,0.35623,0.36271,0.37434,0.0030595,0.31645,0.43222,0.00055773,0.0055612
0.5139,0.35623,0.36273,0.37434,0.0030432,0.31911,0.42957,0.00055992,0.0055264
0.5147,0.35623,0.36275,0.37434,0.0030269,0.32176,0.42691,0.00056208,0.0054916
0.51551,0.35623,0.36276,0.37433,0.0030105,0.32442,0.42425,0.00056424,0.0054568
0.51631,0.35623,0.36278,0.37433,0.0029942,0.32708,0.42159,0.00056637,0.005422
0.51712,0.35623,0.3628,0.37433,0.0029778,0.32974,0.41892,0.0005685,0.0053871
0.51792,0.35623,0.36281,0.37433,0.0029614,0.33241,0.41626,0.00057061,0.0053522
0.51873,0.35623,0.36283,0.37433,0.002945,0.33508,0.41359,0.0005727,0.0053173
0.51953,0.35623,0.36285,0.37433,0.0029286,0.33775,0.41092,0.00057478,0.0052824
0.52034,0.35623,0.36286,0.37433,0.0029122,0.34042,0.40824,0.00057684,0.0052475
0.52115,0.35623,0.36288,0.37433,0.0028958,0.34309,0.40557,0.00057889,0.0052126
0.52195,0.35623,0.36289,0.37433,0.0028793,0.34577,0.40289,0.00058092,0.0051777
0.52276,0.35623,0.36291,0.37433,0.0028628,0.34844,0.40022,0.00058293,0.0051428
0.52356,0.35623,0.36293,0.37433,0.0028464,0.35112,0.39754,0.00058493,0.0051078
0.52437,0.35623,0.36294,0.37433,0.0028299,0.3538,0.39486,0.00058692,0.0050729
0.52517,0.35623,0.36296,0.37433,0.0028134,0.35648,0.39218,0.00058889,0.005038
0.52598,0.35623,0.36298,0.37433,0.0027969,0.35916,0.3895,0.00059084,0.005003
0.52678,0.35623,0.36299,0.37433,0.0027804,0.36184,0.38681,0.00059277,0.0049681
0.52759,0.35623,0.36301,0.37433,0.0027639,0.36453,0.38413,0.00059469,0.0049332
0.52839,0.35623,0.36303,0.37433,0.0027474,0.36721,0.38145,0.00059659,0.0048983
0.5292,0.35623,0.36304,0.37433,0.0027309,0.36989,0.37876,0.00059848,0.0048634
0.53001,0.35623,0.36306,0.37433,0.0027144,0.37258,0.37608,0.00060035,0.0048285
0.53081,0.35623,0.36308,0.37433,0.0026979,0.37526,0.3734,0.0006022,0.0047936
0.53162,0.35623,0.36309,0.37433,0.0026814,0.37795,0.37071,0.00060403,0.0047587
0.53242,0.35623,0.36311,0.37433,0.0026649,0.38063,0.36803,0.00060585,0.0047239
0.53323,0.35623,0.36313,0.37433,0.0026484,0.38331,0.36535,0.00060764,0.0046891
0.53403,0.35623,0.36314,0.37433,0.0026319,0.386,0.36266,0.00060942,0.0046543
0.53484,0.35623,0.36316,0.37433,0.0026153,0.38868,0.35998,0.00061119,0.0046195
0.53564,0.35623,0.36317,0.37433,0.0025988,0.39136,0.3573,0.00061293,0.0045847
0.53645,0.35623,0.36319,0.37433,0.0025823,0.39404,0.35462,0.00061466,0.00455
0.53726,0.35623,0.36321,0.37433,0.0025658,0.39672,0.35194,0.00061637,0.0045153
0.53806,0.35623,0.36322,0.37433,0.0025494,0.3994,0.34926,0.00061806,0.0044806
0.53887,0.35623,0.36324,0.37433,0.0025329,0.40208,0.34658,0.00061973,0.004446
0.53967,0.35623,0.36326,0.37433,0.0025164,0.40475,0.34391,0.00062138,0.0044114
0.54048,0.35623,0.36327,0.37433,0.0024999,0.40743,0.34123,0.00062302,0.0043768
0.54128,0.35623,0.36329,0.37433,0.0024835,0.4101,0.33856,0.00062463,0.0043423
0.54209,0.35623,0.36331,0.37433,0.002467,0.41277,0.33589,0.00062623,0.0043078
0.54289,0.35623,0.36332,0.37433,0.0024506,0.41544,0.33322,0.00062781,0.0042734
0.5437,0.35623,0.36334,0.37433,0.0024342,0.41811,0.33056,0.00062937,0.004239
0.5445,0.35623,0.36336,0.37433,0.0024178,0.42077,0.32789,0.0006309,0.0042046
0.54531,0.35623,0.36337,0.37433,0.0024014,0.42344,0.32523,0.00063242,0.0041703
0.54612,0.35623,0.36339,0.37434,0.002385,0.4261,0.32257,0.00063392,0.004136
0.54692,0.35623,0.36341,0.37434,0.0023686,0.42876,0.31992,0.00063541,0.0041018
0.54773,0.35623,0.36342,0.37434,0.0023522,0.43141,0.31726,0.00063687,0.0040676
0.54853,0.35623,0.36344,0.37434,0.0023359,0.43406,0.31461,0.00063831,0.0040335
0.54934,0.35623,0.36346,0.37434,0.0023196,0.43671,0.31197,0.00063973,0.0039995
0.55014,0.35623,0.36347,0.37434,0.0023033,0.43936,0.30932,0.00064113,0.0039655
0.55095,0.35623,0.36349,0.37434,0.002287,0.442,0.30668,0.00064251,0.0039315
0.55175,0.35623,0.3635,0.37434,0.0022708,0.44464,0.30404,0.00064387,0.0038976
0.55256,0.35623,0.36352,0.37434,0.0022545,0.44727,0.30141,0.00064521,0.0038638
0.55336,0.35623,0.36354,0.37434,0.0022383,0.44991,0.29878,0.00064653,0.0038301
0.55417,0.35623,0.36355,0.37434,0.0022221,0.45253,0.29615,0.00064783,0.0037964
0.55498,0.35623,0.36357,0.37434,0.0022059,0.45516,0.29353,0.00064911,0.0037628
0.55578,0.35623,0.36359,0.37435,0.0021898,0.45778,0.29091,0.00065037,0.0037292
0.55659,0.35623,0.3636,0.37435,0.0021737,0.46039,0.2883,0.00065161,0.0036958
0.55739,0.35623,0.36362,0.37435,0.0021576,0.463,0.28569,0.00065282,0.0036624
0.5582,0.35623,0.36363,0.37435,0.0021415,0.46561,0.28309,0.00065402,0.003629
0.559,0.35623,0.36365,0.37435,0.0021255,0.46821,0.28049,0.00065519,0.0035958
0.55981,0.35623,0.36367,0.37435,0.0021095,0.47081,0.27789,0.00065634,0.0035626
0.56061,0.35623,0.36368,0.37435,0.0020935,0.4734,0.2753,0.00065748,0.0035295
0.56142,0.35623,0.3637,0.37435,0.0020776,0.47599,0.27272,0.00065859,0.0034965
0.56223,0.35623,0.36371,0.37436,0.0020616,0.47857,0.27014,0.00065967,0.0034636
0.56303,0.35623,0.36373,0.37436,0.0020457,0.48115,0.26756,0.00066074,0.0034308
0.56384,0.35623,0.36375,0.37436,0.0020299,0.48372,0.26499,0.00066179,0.003398
0.56464,0.35623,0.36376,0.37436,0.0020141,0.48629,0.26243,0.00066281,0.0033653
0.56545,0.35623,0.36378,0.37436,0.0019983,0.48885,0.25987,0.00066381,0.0033328
0.56625,0.35623,0.36379,0.37436,0.0019825,0.4914,0.25732,0.00066479,0.0033003
0.56706,0.35623,0.36381,0.37436,0.0019668,0.49395,0.25478,0.00066575,0.0032679
0.56786,0.35623,0.36383,0.37437,0.0019512,0.49649,0.25224,0.00066669,0.0032356
0.56867,0.35623,0.36384,0.37437,0.0019355,0.49903,0.24971,0.0006676,0.0032034
0.56947,0.35623,0.36386,0.37437,0.0019199,0.50156,0.24718,0.00066849,0.0031713
0.57028,0.35623,0.36387,0.37437,0.0019044,0.50408,0.24466,0.00066936,0.0031393
0.57109,0.35623,0.36389,0.37437,0.0018888,0.5066,0.24215,0.00067021,0.0031075
0.57189,0.35623,0.3639,0.37437,0.0018734,0.50911,0.23964,0.00067103,0.0030757
0.5727,0.35623,0.36392,0.37438,0.0018579,0.51161,0.23714,0.00067183,0.003044
0.5735,0.35623,0.36394,0.37438,0.0018425,0.51411,0.23465,0.00067261,0.0030124
0.57431,0.35623,0.36395,0.37438,0.0018272,0.5166,0.23216,0.00067337,0.002981
0.57511,0.35623,0.36397,0.37438,0.0018119,0.51908,0.22968,0.0006741,0.0029496
0.57592,0.35623,0.36398,0.37438,0.0017966,0.52155,0.22721,0.00067482,0.0029184
0.57672,0.35623,0.364,0.37438,0.0017814,0.52402,0.22475,0.0006755,0.0028873
0.57753,0.35623,0.36401,0.37439,0.0017662,0.52648,0.2223,0.00067617,0.0028562
0.57833,0.35623,0.36403,0.37439,0.0017511,0.52893,0.21985,0.00067681,0.0028254
0.57914,0.35623,0.36404,0.37439,0.001736,0.53137,0.21741,0.00067743,0.0027946
0.57995,0.35623,0.36406,0.37439,0.001721,0.53381,0.21498,0.00067803,0.0027639
0.58075,0.35623,0.36407,0.37439,0.001706,0.53624,0.21255,0.0006786,0.0027334
0.58156,0.35623,0.36409,0.3744,0.0016911,0.53865,0.21014,0.00067915,0.002703
0.58236,0.35623,0.3641,0.3744,0.0016762,0.54107,0.20773,0.00067968,0.0026727
0.58317,0.35623,0.36412,0.3744,0.0016614,0.54347,0.20533,0.00068019,0.0026426
0.58397,0.35623,0.36413,0.3744,0.0016466,0.54586,0.20295,0.00068067,0.0026126
0.58478,0.35623,0.36415,0.37441,0.0016319,0.54825,0.20056,0.00068112,0.0025827
0.58558,0.35623,0.36416,0.37441,0.0016172,0.55062,0.19819,0.00068156,0.0025529
0.58639,0.35623,0.36418,0.37441,0.0016026,0.55299,0.19583,0.00068197,0.0025233
0.58719,0.35623,0.36419,0.37441,0.0015881,0.55535,0.19348,0.00068236,0.0024938
0.588,0.35623,0.36421,0.37441,0.0015736,0.5577,0.19113,0.00068272,0.0024644
0.58881,0.35623,0.36422,0.37442,0.0015591,0.56003,0.1888,0.00068306,0.0024352
0.58961,0.35623,0.36424,0.37442,0.0015448,0.56236,0.18647,0.00068338,0.0024061
0.59042,0.35623,0.36425,0.37442,0.0015304,0.56468,0.18416,0.00068367,0.0023772
0.59122,0.35623,0.36427,0.37442,0.0015162,0.56699,0.18185,0.00068394,0.0023484
0.59203,0.35623,0.36428,0.37443,0.001502,0.5693,0.17956,0.00068419,0.0023198
0.59283,0.35623,0.3643,0.37443,0.0014878,0.57159,0.17727,0.00068441,0.0022913
0.59364,0.35623,0.36431,0.37443,0.0014738,0.57387,0.175,0.00068461,0.0022629
0.59444,0.35623,0.36432,0.37443,0.0014597,0.57614,0.17273,0.00068479,0.0022347
0.59525,0.35623,0.36434,0.37444,0.0014458,0.5784,0.17048,0.00068494,0.0022066
0.59606,0.35623,0.36435,0.37444,0.0014319,0.58065,0.16823,0.00068506,0.0021787
0.59686,0.35623,0.36437,0.37444,0.0014181,0.58289,0.166,0.00068517,0.002151
0.59767,0.35623,0.36438,0.37444,0.0014043,0.58511,0.16378,0.00068525,0.0021234
0.59847,0.35623,0.36439,0.37445,0.0013906,0.58733,0.16156,0.0006853,0.0020959
0.59928,0.35623,0.36441,0.37445,0.001377,0.58954,0.15936,0.00068534,0.0020687
0.60008,0.35623,0.36442,0.37445,0.0013634,0.59173,0.15717,0.00068534,0.0020415
0.60089,0.35623,0.36444,0.37446,0.00135,0.59392,0.15499,0.00068533,0.0020146
0.60169,0.35623,0.36445,0.37446,0.0013365,0.59609,0.15282,0.00068529,0.0019878
0.6025,0.35623,0.36446,0.37446,0.0013232,0.59826,0.15067,0.00068523,0.0019611
0.6033,0.35623,0.36448,0.37446,0.0013099,0.60041,0.14852,0.00068514,0.0019347
0.60411,0.35623,0.36449,0.37447,0.0012967,0.60255,0.14639,0.00068503,0.0019083
0.60492,0.35623,0.3645,0.37447,0.0012835,0.60467,0.14427,0.00068489,0.0018822
0.60572,0.35623,0.36452,0.37447,0.0012705,0.60679,0.14216,0.00068473,0.0018562
0.60653,0.35623,0.36453,0.37448,0.0012575,0.60889,0.14006,0.00068455,0.0018304
0.60733,0.35623,0.36454,0.37448,0.0012446,0.61098,0.13797,0.00068435,0.0018048
0.60814,0.35623,0.36456,0.37448,0.0012317,0.61306,0.1359,0.00068411,0.0017793
0.60894,0.35623,0.36457,0.37449,0.001219,0.61513,0.13384,0.00068386,0.001754
0.60975,0.35623,0.36458,0.37449,0.0012063,0.61719,0.13179,0.00068358,0.0017289
0.61055,0.35623,0.3646,0.37449,0.0011936,0.61923,0.12975,0.00068328,0.001704
0.61136,0.35623,0.36461,0.37449,0.0011811,0.62126,0.12773,0.00068295,0.0016792
0.61216,0.35623,0.36462,0.3745,0.0011686,0.62328,0.12572,0.0006826,0.0016547
0.61297,0.35623,0.36463,0.3745,0.0011563,0.62528,0.12372,0.00068223,0.0016303
0.61378,0.35623,0.36465,0.3745,0.0011439,0.62728,0.12173,0.00068183,0.0016061
0.61458,0.35623,0.36466,0.37451,0.0011317,0.62926,0.11976,0.00068141,0.001582
0.61539,0.35623,0.36467,0.37451,0.0011196,0.63122,0.1178,0.00068096,0.0015582
0.61619,0.35623,0.36468,0.37451,0.0011075,0.63317,0.11585,0.0006805,0.0015345
0.617,0.35623,0.3647,0.37452,0.0010955,0.63511,0.11392,0.00068,0.001511
0.6178,0.35623,0.36471,0.37452,0.0010836,0.63704,0.112,0.00067949,0.0014878
0.61861,0.35623,0.36472,0.37452,0.0010718,0.63895,0.11009,0.00067895,0.0014647
0.61941,0.35623,0.36473,0.37453,0.0010601,0.64085,0.1082,0.00067838,0.0014418
0.62022,0.35623,0.36475,0.37453,0.0010484,0.64274,0.10632,0.00067779,0.001419
0.62103,0.35623,0.36476,0.37453,0.0010369,0.64461,0.10446,0.00067718,0.0013965
0.62183,0.35623,0.36477,0.37454,0.0010254,0.64647,0.1026,0.00067655,0.0013742
0.62264,0.35623,0.36478,0.37454,0.001014,0.64832,0.10077,0.00067589,0.0013521
0.62344,0.35623,0.36479,0.37454,0.0010027,0.65015,0.098943,0.00067521,0.0013301
0.62425,0.35623,0.3648,0.37455,0.00099144,0.65196,0.097134,0.0006745,0.0013084
0.62505,0.35623,0.36482,0.37455,0.00098031,0.65377,0.095338,0.00067377,0.0012868
0.62586,0.35623,0.36483,0.37456,0.00096926,0.65555,0.093558,0.00067302,0.0012655
0.62666,0.35623,0.36484,0.37456,0.0009583,0.65733,0.091791,0.00067224,0.0012444
0.62747,0.35623,0.36485,0.37456,0.00094743,0.65909,0.090039,0.00067144,0.0012234
0.62827,0.35623,0.36486,0.37457,0.00093665,0.66083,0.088302,0.00067062,0.0012027
0.62908,0.35623,0.36487,0.37457,0.00092597,0.66256,0.086579,0.00066977,0.0011822
0.62989,0.35623,0.36488,0.37457,0.00091537,0.66428,0.084871,0.0006689,0.0011618
0.63069,0.35623,0.36489,0.37458,0.00090486,0.66598,0.083178,0.00066801,0.0011417
0.6315,0.35623,0.36491,0.37458,0.00089445,0.66766,0.0815,0.00066709,0.0011218
0.6323,0.35623,0.36492,0.37459,0.00088413,0.66933,0.079837,0.00066616,0.0011021
0.63311,0.35623,0.36493,0.37459,0.0008739,0.67099,0.078189,0.00066519,0.0010826
0.63391,0.35623,0.36494,0.37459,0.00086377,0.67263,0.076556,0.00066421,0.0010633
0.63472,0.35623,0.36495,0.3746,0.00085373,0.67425,0.074938,0.0006632,0.0010443
0.63552,0.35623,0.36496,0.3746,0.00084378,0.67586,0.073336,0.00066217,0.0010254
0.63633,0.35623,0.36497,0.3746,0.00083393,0.67746,0.07175,0.00066112,0.0010067
0.63713,0.35623,0.36498,0.37461,0.00082418,0.67904,0.070179,0.00066004,0.00098831
0.63794,0.35623,0.36499,0.37461,0.00081452,0.6806,0.068623,0.00065894,0.0009701
0.63875,0.35623,0.365,0.37462,0.00080496,0.68215,0.067083,0.00065782,0.0009521
0.63955,0.35623,0.36501,0.37462,0.0007955,0.68368,0.065559,0.00065668,0.00093432
0.64036,0.35623,0.36502,0.37462,0.00078613,0.6852,0.064051,0.00065551,0.00091675
0.64116,0.35623,0.36503,0.37463,0.00077686,0.6867,0.062559,0.00065432,0.0008994
0.64197,0.35623,0.36504,0.37463,0.0007677,0.68818,0.061083,0.00065311,0.00088228
0.64277,0.35623,0.36505,0.37464,0.00075863,0.68965,0.059622,0.00065188,0.00086537
0.64358,0.35623,0.36506,0.37464,0.00074966,0.6911,0.058178,0.00065062,0.00084869
0.64438,0.35623,0.36507,0.37464,0.00074079,0.69254,0.056751,0.00064935,0.00083223
0.64519,0.35623,0.36508,0.37465,0.00073202,0.69396,0.055339,0.00064805,0.00081599
0.64599,0.35623,0.36508,0.37465,0.00072335,0.69536,0.053944,0.00064672,0.00079998
0.6468,0.35623,0.36509,0.37466,0.00071479,0.69675,0.052565,0.00064538,0.00078419
0.64761,0.35623,0.3651,0.37466,0.00070632,0.69812,0.051203,0.00064401,0.00076863
0.64841,0.35623,0.36511,0.37466,0.00069796,0.69947,0.049858,0.00064263,0.0007533
0.64922,0.35623,0.36512,0.37467,0.0006897,0.70081,0.048529,0.00064122,0.00073819
0.65002,0.35623,0.36513,0.37467,0.00068155,0.70213,0.047217,0.00063979,0.00072331
0.65083,0.35623,0.36514,0.37468,0.0006735,0.70343,0.045921,0.00063834,0.00070866
0.65163,0.35623,0.36515,0.37468,0.00066555,0.70472,0.044643,0.00063686,0.00069424
0.65244,0.35623,0.36515,0.37469,0.00065771,0.70599,0.043381,0.00063537,0.00068005
0.65324,0.35623,0.36516,0.37469,0.00064997,0.70724,0.042136,0.00063386,0.00066609
0.65405,0.35623,0.36517,0.37469,0.00064234,0.70848,0.040909,0.00063232,0.00065237
0.65486,0.35623,0.36518,0.3747,0.00063482,0.7097,0.039698,0.00063076,0.00063887
0.65566,0.35623,0.36519,0.3747,0.0006274,0.7109,0.038505,0.00062918,0.00062561
0.65647,0.35623,0.36519,0.37471,0.00062009,0.71209,0.037329,0.00062758,0.00061259
0.65727,0.35623,0.3652,0.37471,0.00061288,0.71325,0.03617,0.00062596,0.0005998
0.65808,0.35623,0.36521,0.37472,0.00060578,0.7144,0.035029,0.00062432,0.00058724
0.65888,0.35623,0.36522,0.37472,0.00059879,0.71554,0.033905,0.00062266,0.00057492
0.65969,0.35623,0.36522,0.37472,0.00059191,0.71665,0.032799,0.00062098,0.00056284
0.66049,0.35623,0.36523,0.37473,0.00058514,0.71775,0.03171,0.00061928,0.00055099
0.6613,0.35623,0.36524,0.37473,0.00057847,0.71883,0.030638,0.00061756,0.00053939
0.6621,0.35623,0.36525,0.37474,0.00057192,0.71989,0.029584,0.00061582,0.00052802
0.66291,0.35623,0.36525,0.37474,0.00056547,0.72094,0.028548,0.00061406,0.00051689
0.66372,0.35623,0.36526,0.37475,0.00055914,0.72196,0.02753,0.00061228,0.000506
0.66452,0.35623,0.36527,0.37475,0.00055291,0.72297,0.02653,0.00061047,0.00049535
0.66533,0.35623,0.36527,0.37476,0.0005468,0.72396,0.025547,0.00060865,0.00048494
0.66613,0.35623,0.36528,0.37476,0.0005408,0.72494,0.024582,0.00060681,0.00047478
0.66694,0.35623,0.36529,0.37476,0.0005349,0.72589,0.023635,0.00060495,0.00046485
0.66774,0.35623,0.36529,0.37477,0.00052912,0.72683,0.022707,0.00060308,0.00045517
0.66855,0.35623,0.3653,0.37477,0.00052346,0.72775,0.021796,0.00060118,0.00044573
0.66935,0.35623,0.36531,0.37478,0.0005179,0.72865,0.020903,0.00059926,0.00043654
0.67016,0.35623,0.36531,0.37478,0.00051246,0.72954,0.020029,0.00059733,0.00042758
0.67096,0.35623,0.36532,0.37479,0.00050712,0.7304,0.019172,0.00059537,0.00041888
0.67177,0.35623,0.36532,0.37479,0.00050191,0.73125,0.018334,0.0005934,0.00041041
0.67258,0.35623,0.36533,0.3748,0.0004968,0.73208,0.017515,0.00059141,0.0004022
0.67338,0.35623,0.36533,0.3748,0.00049181,0.73289,0.016713,0.0005894,0.00039423
0.67419,0.35623,0.36534,0.37481,0.00048694,0.73368,0.01593,0.00058737,0.0003865
0.67499,0.35623,0.36535,0.37481,0.00048217,0.73445,0.015165,0.00058533,0.00037902
0.6758,0.35623,0.36535,0.37481,0.00047753,0.73521,0.014419,0.00058326,0.00037179
0.6766,0.35623,0.36536,0.37482,0.00047299,0.73595,0.013691,0.00058118,0.0003648
0.67741,0.35623,0.36536,0.37482,0.00046857,0.73667,0.012982,0.00057908,0.00035807
0.67821,0.35623,0.36537,0.37483,0.00046427,0.73737,0.012291,0.00057696,0.00035158
0.67902,0.35623,0.36537,0.37483,0.00046008,0.73805,0.011619,0.00057483,0.00034534
0.67983,0.35623,0.36538,0.37484,0.00045601,0.73871,0.010965,0.00057268,0.00033934
0.68063,0.35623,0.36538,0.37484,0.00045205,0.73935,0.01033,0.00057051,0.0003336
0.68144,0.35623,0.36538,0.37485,0.00044821,0.73998,0.0097137,0.00056833,0.0003281
0.68224,0.35623,0.36539,0.37485,0.00044449,0.74059,0.0091161,0.00056612,0.00032286
0.68305,0.35623,0.36539,0.37486,0.00044088,0.74118,0.0085373,0.0005639,0.00031786
0.68385,0.35623,0.3654,0.37486,0.00043739,0.74175,0.0079772,0.00056167,0.00031312
0.68466,0.35623,0.3654,0.37487,0.00043402,0.7423,0.0074359,0.00055942,0.00030862
0.68546,0.35623,0.36541,0.37487,0.00043076,0.74283,0.0069135,0.00055715,0.00030438
0.68627,0.35623,0.36541,0.37488,0.00042763,0.74334,0.0064099,0.00055487,0.00030038
0.68707,0.35623,0.36541,0.37488,0.0004246,0.74383,0.0059253,0.00055257,0.00029664
0.68788,0.35623,0.36542,0.37488,0.0004217,0.74431,0.0054595,0.00055025,0.00029315
0.68869,0.35623,0.36542,0.37489,0.00041891,0.74477,0.0050126,0.00054792,0.00028991
0.68949,0.35623,0.36542,0.37489,0.00041625,0.7452,0.0045847,0.00054557,0.00028692
0.6903,0.35623,0.36543,0.3749,0.0004137,0.74562,0.0041758,0.00054321,0.00028418
0.6911,0.35623,0.36543,0.3749,0.00041126,0.74602,0.0037859,0.00054083,0.00028169
0.69191,0.35623,0.36543,0.37491,0.00040895,0.7464,0.003415,0.00053844,0.00027946
0.69271,0.35623,0.36544,0.37491,0.00040676,0.74676,0.0030631,0.00053604,0.00027748
0.69352,0.35623,0.36544,0.37492,0.00040468,0.74711,0.0027303,0.00053361,0.00027574
0.69432,0.35623,0.36544,0.37492,0.00040272,0.74743,0.0024165,0.00053118,0.00027427
0.69513,0.35623,0.36544,0.37493,0.00040088,0.74773,0.0021219,0.00052873,0.00027304
0.69593,0.35623,0.36545,0.37493,0.00039916,0.74802,0.0018463,0.00052626,0.00027206
0.69674,0.35623,0.36545,0.37494,0.00039756,0.74828,0.0015898,0.00052379,0.00027134
0.69755,0.35623,0.36545,0.37494,0.00039608,0.74853,0.0013525,0.00052129,0.00027087
0.69835,0.35623,0.36545,0.37495,0.00039472,0.74876,0.0011343,0.00051879,0.00027065
0.69916,0.35623,0.36545,0.37495,0.00039348,0.74897,0.00093532,0.00051627,0.00027069
0.69996,0.35623,0.36546,0.37496,0.00039236,0.74916,0.00075545,0.00051374,0.00027097
0.70077,0.35623,0.36546,0.37496,0.00039135,0.74933,0.00059476,0.00051119,0.00027151
0.70157,0.35623,0.36546,0.37497,0.00039047,0.74948,0.00045325,0.00050863,0.0002723
0.70238,0.35623,0.36546,0.37497,0.0003897,0.74961,0.00033092,0.00050606,0.00027334
0.70318,0.35623,0.36546,0.37498,0.00038906,0.74972,0.00022779,0.00050348,0.00027464
0.70399,0.35623,0.36546,0.37498,0.00038854,0.74982,0.00014385,0.00050088,0.00027619
0.7048,0.35623,0.36546,0.37499,0.00038813,0.74989,7.9117e-05,0.00049828,0.00027798
0.7056,0.35623,0.36547,0.37499,0.00038785,0.74995,3.359e-05,0.00049566,0.00028003
0.70641,0.35623,0.36547,0.37499,0.00038768,0.74998,7.2712e-06,0.00049303,0.00028234
0.70721,0.35623,0.36547,0.375,0.00038764,0.75,1.6216e-07,0.00049038,0.00028489
0.70802,0.35623,0.36547,0.375,0.00038771,0.75,1.2263e-05,0.00048773,0.00028769
0.70882,0.35623,0.36547,0.37501,0.00038791,0.74997,4.3574e-05,0.00048506,0.00029075
0.70963,0.35623,0.36547,0.37501,0.00038822,0.74993,9.4092e-05,0.00048238,0.00029406
0.71043,0.35623,0.36547,0.37502,0.00038865,0.74987,0.00016382,0.00047969,0.00029762
0.71124,0.35623,0.36547,0.37502,0.00038921,0.74979,0.00025274,0.000477,0.00030142
0.71204,0.35623,0.36547,0.37503,0.00038988,0.7497,0.00036086,0.00047429,0.00030548
0.71285,0.35623,0.36547,0.37503,0.00039068,0.74958,0.00048818,0.00047157,0.00030979
0.71366,0.35623,0.36547,0.37504,0.00039159,0.74944,0.00063468,0.00046884,0.00031435
0.71446,0.35623,0.36547,0.37504,0.00039263,0.74928,0.00080035,0.0004661,0.00031916
0.71527,0.35623,0.36547,0.37505,0.00039378,0.74911,0.0009852,0.00046335,0.00032422
0.71607,0.35623,0.36547,0.37505,0.00039506,0.74892,0.0011892,0.00046059,0.00032952
0.71688,0.35623,0.36547,0.37506,0.00039645,0.7487,0.0014124,0.00045782,0.00033508
0.71768,0.35623,0.36547,0.37506,0.00039796,0.74847,0.0016546,0.00045504,0.00034088
0.71849,0.35623,0.36547,0.37507,0.0003996,0.74822,0.0019161,0.00045225,0.00034694
0.71929,0.35623,0.36546,0.37507,0.00040135,0.74795,0.0021966,0.00044946,0.00035324
0.7201,0.35623,0.36546,0.37508,0.00040322,0.74766,0.0024962,0.00044665,0.00035979
0.7209,0.35623,0.36546,0.37508,0.00040521,0.74735,0.0028149,0.00044384,0.00036658
0.72171,0.35623,0.36546,0.37509,0.00040732,0.74702,0.0031527,0.00044102,0.00037362
0.72252,0.35623,0.36546,0.37509,0.00040955,0.74667,0.0035095,0.00043819,0.00038091
0.72332,0.35623,0.36546,0.3751,0.0004119,0.7463,0.0038854,0.00043535,0.00038845
0.72413,0.35623,0.36546,0.3751,0.00041437,0.74592,0.0042802,0.00043251,0.00039623
0.72493,0.35623,0.36545,0.3751,0.00041696,0.74552,0.0046941,0.00042966,0.00040426
0.72574,0.35623,0.36545,0.37511,0.00041966,0.74509,0.0051269,0.0004268,0.00041253
0.72654,0.35623,0.36545,0.37511,0.00042249,0.74465,0.0055787,0.00042393,0.00042104
0.72735,0.35623,0.36545,0.37512,0.00042543,0.74419,0.0060494,0.00042106,0.0004298
0.72815,0.35623,0.36545,0.37512,0.00042849,0.74371,0.006539,0.00041818,0.0004388
0.72896,0.35623,0.36544,0.37513,0.00043167,0.74321,0.0070475,0.0004153,0.00044805
0.72976,0.35623,0.36544,0.37513,0.00043497,0.74269,0.0075748,0.0004124,0.00045754
0.73057,0.35623,0.36544,0.37514,0.00043839,0.74215,0.0081209,0.00040951,0.00046727
0.73138,0.35623,0.36544,0.37514,0.00044192,0.7416,0.0086859,0.0004066,0.00047724
0.73218,0.35623,0.36543,0.37515,0.00044557,0.74102,0.0092696,0.00040369,0.00048745
0.73299,0.35623,0.36543,0.37515,0.00044934,0.74043,0.009872,0.00040078,0.0004979
0.73379,0.35623,0.36543,0.37516,0.00045323,0.73982,0.010493,0.00039786,0.0005086
0.7346,0.35623,0.36542,0.37516,0.00045723,0.73919,0.011133,0.00039494,0.00051953
0.7354,0.35623,0.36542,0.37517,0.00046135,0.73854,0.011791,0.00039201,0.0005307
0.73621,0.35623,0.36542,0.37517,0.00046559,0.73787,0.012468,0.00038907,0.00054211
0.73701,0.35623,0.36541,0.37518,0.00046994,0.73719,0.013164,0.00038614,0.00055375
0.73782,0.35623,0.36541,0.37518,0.00047441,0.73648,0.013878,0.00038319,0.00056563
0.73863,0.35623,0.36541,0.37518,0.000479,0.73576,0.014611,0.00038025,0.00057775
0.73943,0.35623,0.3654,0.37519,0.0004837,0.73502,0.015362,0.0003773,0.00059011
0.74024,0.35623,0.3654,0.37519,0.00048852,0.73426,0.016132,0.00037435,0.0006027
0.74104,0.35623,0.36539,0.3752,0.00049345,0.73348,0.01692,0.00037139,0.00061552
0.74185,0.35623,0.36539,0.3752,0.0004985,0.73268,0.017726,0.00036843,0.00062858
0.74265,0.35623,0.36538,0.37521,0.00050367,0.73186,0.01855,0.00036547,0.00064187
0.74346,0.35623,0.36538,0.37521,0.00050895,0.73103,0.019393,0.00036251,0.00065539
0.74426,0.35623,0.36538,0.37522,0.00051434,0.73018,0.020254,0.00035954,0.00066914
0.74507,0.35623,0.36537,0.37522,0.00051985,0.72931,0.021134,0.00035657,0.00068313
0.74587,0.35623,0.36537,0.37523,0.00052547,0.72842,0.022031,0.0003536,0.00069734
0.74668,0.35623,0.36536,0.37523,0.0005312,0.72751,0.022946,0.00035063,0.00071178
0.74749,0.35623,0.36536,0.37523,0.00053705,0.72659,0.02388,0.00034765,0.00072645
0.74829,0.35623,0.36535,0.37524,0.00054302,0.72565,0.024831,0.00034468,0.00074135
0.7491,0.35623,0.36535,0.37524,0.00054909,0.72469,0.025801,0.0003417,0.00075648
0.7499,0.35623,0.36534,0.37525,0.00055528,0.72371,0.026788,0.00033873,0.00077183
0.75071,0.35623,0.36533,0.37525,0.00056158,0.72271,0.027793,0.00033575,0.00078741
0.75151,0.35623,0.36533,0.37526,0.00056799,0.7217,0.028816,0.00033277,0.00080321
0.75232,0.35623,0.36532,0.37526,0.00057451,0.72067,0.029857,0.0003298,0.00081923
0.75312,0.35623,0.36532,0.37527,0.00058115,0.71962,0.030915,0.00032682,0.00083548
0.75393,0.35623,0.36531,0.37527,0.0005879,0.71855,0.031991,0.00032384,0.00085195
0.75473,0.35623,0.36531,0.37527,0.00059475,0.71746,0.033084,0.00032086,0.00086864
0.75554,0.35623,0.3653,0.37528,0.00060172,0.71636,0.034195,0.00031789,0.00088555
0.75635,0.35623,0.36529,0.37528,0.0006088,0.71524,0.035324,0.00031491,0.00090268
0.75715,0.35623,0.36529,0.37529,0.00061598,0.71411,0.03647,0.00031194,0.00092003
0.75796,0.35623,0.36528,0.37529,0.00062328,0.71295,0.037633,0.00030897,0.00093759
0.75876,0.35623,0.36527,0.3753,0.00063069,0.71178,0.038814,0.000306,0.00095538
0.75957,0.35623,0.36527,0.3753,0.0006382,0.71059,0.040011,0.00030303,0.00097337
0.76037,0.35623,0.36526,0.3753,0.00064582,0.70938,0.041226,0.00030006,0.00099158
0.76118,0.35623,0.36525,0.37531,0.00065355,0.70816,0.042458,0.0002971,0.00101
0.76198,0.35623,0.36525,0.37531,0.00066139,0.70692,0.043707,0.00029414,0.0010286
0.76279,0.35623,0.36524,0.37532,0.00066934,0.70566,0.044973,0.00029118,0.0010475
0.7636,0.35623,0.36523,0.37532,0.00067739,0.70439,0.046256,0.00028822,0.0010666
0.7644,0.35623,0.36522,0.37533,0.00068555,0.7031,0.047556,0.00028527,0.0010858
0.76521,0.35623,0.36522,0.37533,0.00069381,0.70179,0.048872,0.00028232,0.0011053
0.76601,0.35623,0.36521,0.37533,0.00070218,0.70046,0.050206,0.00027937,0.001125
0.76682,0.35623,0.3652,0.37534,0.00071066,0.69912,0.051556,0.00027643,0.0011449
0.76762,0.35623,0.36519,0.37534,0.00071924,0.69776,0.052922,0.00027349,0.001165
0.76843,0.35623,0.36519,0.37535,0.00072792,0.69639,0.054305,0.00027056,0.0011853
0.76923,0.35623,0.36518,0.37535,0.00073671,0.695,0.055704,0.00026763,0.0012058
0.77004,0.35623,0.36517,0.37535,0.0007456,0.69359,0.05712,0.00026471,0.0012265
0.77084,0.35623,0.36516,0.37536,0.0007546,0.69217,0.058552,0.00026179,0.0012474
0.77165,0.35623,0.36515,0.37536,0.00076369,0.69073,0.06,0.00025888,0.0012685
0.77246,0.35623,0.36515,0.37537,0.00077289,0.68927,0.061465,0.00025597,0.0012898
0.77326,0.35623,0.36514,0.37537,0.0007822,0.6878,0.062945,0.00025307,0.0013113
0.77407,0.35623,0.36513,0.37538,0.0007916,0.68631,0.064441,0.00025017,0.001333
0.77487,0.35623,0.36512,0.37538,0.0008011,0.6848,0.065954,0.00024728,0.0013549
0.77568,0.35623,0.36511,0.37538,0.00081071,0.68328,0.067482,0.0002444,0.001377
0.77648,0.35623,0.3651,0.37539,0.00082041,0.68175,0.069026,0.00024152,0.0013993
0.77729,0.35623,0.36509,0.37539,0.00083021,0.6802,0.070585,0.00023865,0.0014218
0.77809,0.35623,0.36508,0.37539,0.00084012,0.67863,0.072161,0.00023578,0.0014444
0.7789,0.35623,0.36508,0.3754,0.00085012,0.67705,0.073751,0.00023293,0.0014673
0.7797,0.35623,0.36507,0.3754,0.00086022,0.67545,0.075357,0.00023008,0.0014904
0.78051,0.35623,0.36506,0.37541,0.00087041,0.67383,0.076979,0.00022724,0.0015136
0.78132,0.35623,0.36505,0.37541,0.00088071,0.6722,0.078616,0.00022441,0.001537
0.78212,0.35623,0.36504,0.37541,0.00089109,0.67056,0.080267,0.00022158,0.0015606
0.78293,0.35623,0.36503,0.37542,0.00090158,0.6689,0.081934,0.00021876,0.0015844
0.78373,0.35623,0.36502,0.37542,0.00091216,0.66723,0.083616,0.00021596,0.0016084
0.78454,0.35623,0.36501,0.37543,0.00092284,0.66554,0.085313,0.00021316,0.0016325
0.78534,0.35623,0.365,0.37543,0.00093361,0.66383,0.087025,0.00021037,0.0016568
0.78615,0.35623,0.36499,0.37543,0.00094447,0.66211,0.088752,0.00020759,0.0016814
0.78695,0.35623,0.36498,0.37544,0.00095543,0.66038,0.090493,0.00020482,0.001706
0.78776,0.35623,0.36497,0.37544,0.00096648,0.65863,0.092249,0.00020206,0.0017309
0.78856,0.35623,0.36496,0.37544,0.00097762,0.65687,0.094019,0.0001993,0.0017559
0.78937,0.35623,0.36495,0.37545,0.00098886,0.65509,0.095804,0.00019656,0.0017812
0.79018,0.35623,0.36494,0.37545,0.0010002,0.6533,0.097603,0.00019383,0.0018065
0.79098,0.35623,0.36493,0.37545,0.0010116,0.65149,0.099416,0.00019111,0.0018321
0.79179,0.35623,0.36492,0.37546,0.0010231,0.64967,0.10124,0.0001884,0.0018578
0.79259,0.35623,0.36491,0.37546,0.0010347,0.64784,0.10308,0.0001857,0.0018837
0.7934,0.35623,0.36489,0.37546,0.0010464,0.64599,0.10494,0.00018302,0.0019098
0.7942,0.35623,0.36488,0.37547,0.0010582,0.64413,0.10681,0.00018034,0.001936
0.79501,0.35623,0.36487,0.37547,0.00107,0.64225,0.10869,0.00017768,0.0019624
0.79581,0.35623,0.36486,0.37547,0.001082,0.64036,0.11059,0.00017503,0.0019889
0.79662,0.35623,0.36485,0.37548,0.001094,0.63846,0.1125,0.00017239,0.0020156
0.79743,0.35623,0.36484,0.37548,0.0011061,0.63654,0.11442,0.00016976,0.0020425
0.79823,0.35623,0.36483,0.37549,0.0011183,0.63461,0.11636,0.00016714,0.0020695
0.79904,0.35623,0.36482,0.37549,0.0011306,0.63267,0.11831,0.00016454,0.0020967
0.79984,0.35623,0.3648,0.37549,0.001143,0.63071,0.12027,0.00016195,0.002124
0.80065,0.35623,0.36479,0.37549,0.0011554,0.62874,0.12225,0.00015938,0.0021515
0.80145,0.35623,0.36478,0.3755,0.001168,0.62676,0.12424,0.00015682,0.0021792
0.80226,0.35623,0.36477,0.3755,0.0011806,0.62476,0.12624,0.00015427,0.002207
0.80306,0.35623,0.36476,0.3755,0.0011933,0.62276,0.12825,0.00015173,0.0022349
0.80387,0.35623,0.36475,0.37551,0.0012061,0.62073,0.13028,0.00014921,0.002263
0.80467,0.35623,0.36473,0.37551,0.001219,0.6187,0.13232,0.0001467,0.0022912
0.80548,0.35623,0.36472,0.37551,0.0012319,0.61665,0.13437,0.00014421,0.0023196
0.80629,0.35623,0.36471,0.37552,0.0012449,0.6146,0.13644,0.00014174,0.0023481
0.80709,0.35623,0.3647,0.37552,0.001258,0.61252,0.13852,0.00013927,0.0023768
0.8079,0.35623,0.36468,0.37552,0.0012712,0.61044,0.1406,0.00013683,0.0024056
0.8087,0.35623,0.36467,0.37553,0.0012845,0.60835,0.14271,0.00013439,0.0024346
0.80951,0.35623,0.36466,0.37553,0.0012978,0.60624,0.14482,0.00013198,0.0024637
0.81031,0.35623,0.36465,0.37553,0.0013112,0.60412,0.14694,0.00012958,0.0024929
0.81112,0.35623,0.36463,0.37553,0.0013247,0.60199,0.14908,0.00012719,0.0025222
0.81192,0.35623,0.36462,0.37554,0.0013383,0.59985,0.15123,0.00012482,0.0025517
0.81273,0.35623,0.36461,0.37554,0.0013519,0.59769,0.15339,0.00012247,0.0025814
0.81353,0.35623,0.3646,0.37554,0.0013656,0.59553,0.15556,0.00012014,0.0026111
0.81434,0.35623,0.36458,0.37555,0.0013794,0.59335,0.15774,0.00011782,0.002641
0.81515,0.35623,0.36457,0.37555,0.0013933,0.59117,0.15993,0.00011552,0.002671
0.81595,0.35623,0.36456,0.37555,0.0014072,0.58897,0.16214,0.00011323,0.0027011
0.81676,0.35623,0.36454,0.37555,0.0014212,0.58676,0.16435,0.00011096,0.0027314
0.81756,0.35623,0.36453,0.37556,0.0014352,0.58454,0.16658,0.00010871,0.0027618
0.81837,0.35623,0.36452,0.37556,0.0014494,0.58231,0.16881,0.00010648,0.0027923
0.81917,0.35623,0.3645,0.37556,0.0014636,0.58006,0.17106,0.00010427,0.0028229
0.81998,0.35623,0.36449,0.37557,0.0014778,0.57781,0.17332,0.00010207,0.0028536
0.82078,0.35623,0.36448,0.37557,0.0014922,0.57555,0.17559,9.9895e-05,0.0028845
0.82159,0.35623,0.36446,0.37557,0.0015066,0.57327,0.17787,9.7736e-05,0.0029154
0.8224,0.35623,0.36445,0.37557,0.0015211,0.57099,0.18015,9.5596e-05,0.0029465
0.8232,0.35623,0.36444,0.37558,0.0015356,0.5687,0.18245,9.3474e-05,0.0029777
0.82401,0.35623,0.36442,0.37558,0.0015502,0.5664,0.18476,9.1372e-05,0.003009
0.82481,0.35623,0.36441,0.37558,0.0015648,0.56408,0.18708,8.929e-05,0.0030404
0.82562,0.35623,0.36439,0.37558,0.0015796,0.56176,0.18941,8.7226e-05,0.0030719
0.82642,0.35623,0.36438,0.37558,0.0015943,0.55943,0.19174,8.5183e-05,0.0031035
0.82723,0.35623,0.36437,0.37559,0.0016092,0.55709,0.19409,8.3159e-05,0.0031352
0.82803,0.35623,0.36435,0.37559,0.0016241,0.55473,0.19644,8.1156e-05,0.0031671
0.82884,0.35623,0.36434,0.37559,0.0016391,0.55237,0.19881,7.9173e-05,0.003199
0.82964,0.35623,0.36432,0.37559,0.0016541,0.55001,0.20118,7.721e-05,0.003231
0.83045,0.35623,0.36431,0.3756,0.0016692,0.54763,0.20357,7.5268e-05,0.0032631
0.83126,0.35623,0.3643,0.3756,0.0016843,0.54524,0.20596,7.3347e-05,0.0032953
0.83206,0.35623,0.36428,0.3756,0.0016995,0.54284,0.20836,7.1446e-05,0.0033276
0.83287,0.35623,0.36427,0.3756,0.0017148,0.54044,0.21077,6.9567e-05,0.00336
0.83367,0.35623,0.36425,0.3756,0.0017301,0.53803,0.21318,6.7709e-05,0.0033925
0.83448,0.35623,0.36424,0.37561,0.0017454,0.53561,0.21561,6.5873e-05,0.003425
0.83528,0.35623,0.36422,0.37561,0.0017609,0.53318,0.21804,6.4059e-05,0.0034577
0.83609,0.35623,0.36421,0.37561,0.0017763,0.53074,0.22048,6.2266e-05,0.0034904
0.83689,0.35623,0.36419,0.37561,0.0017919,0.52829,0.22293,6.0496e-05,0.0035232
0.8377,0.35623,0.36418,0.37561,0.0018074,0.52584,0.22539,5.8748e-05,0.0035561
0.8385,0.35623,0.36416,0.37562,0.0018231,0.52338,0.22785,5.7022e-05,0.0035891
0.83931,0.35623,0.36415,0.37562,0.0018387,0.52091,0.23033,5.5319e-05,0.0036221
0.84012,0.35623,0.36413,0.37562,0.0018545,0.51843,0.23281,5.3638e-05,0.0036553
0.84092,0.35623,0.36412,0.37562,0.0018702,0.51595,0.23529,5.1981e-05,0.0036885
0.84173,0.35623,0.3641,0.37562,0.001886,0.51346,0.23779,5.0346e-05,0.0037217
0.84253,0.35623,0.36409,0.37563,0.0019019,0.51096,0.24029,4.8735e-05,0.0037551
0.84334,0.35623,0.36407,0.37563,0.0019178,0.50846,0.2428,4.7147e-05,0.0037885
0.84414,0.35623,0.36406,0.37563,0.0019338,0.50594,0.24531,4.5583e-05,0.003822
0.84495,0.35623,0.36404,0.37563,0.0019498,0.50343,0.24784,4.4043e-05,0.0038555
0.84575,0.35623,0.36403,0.37563,0.0019658,0.5009,0.25036,4.2526e-05,0.0038891
0.84656,0.35623,0.36401,0.37563,0.0019819,0.49837,0.2529,4.1034e-05,0.0039228
0.84736,0.35623,0.364,0.37564,0.001998,0.49583,0.25544,3.9566e-05,0.0039565
0.84817,0.35623,0.36398,0.37564,0.0020142,0.49329,0.25799,3.8122e-05,0.0039903
0.84898,0.35623,0.36397,0.37564,0.0020304,0.49074,0.26054,3.6703e-05,0.0040242
0.84978,0.35623,0.36395,0.37564,0.0020467,0.48818,0.2631,3.5308e-05,0.0040581
0.85059,0.35623,0.36394,0.37564,0.002063,0.48562,0.26566,3.3939e-05,0.004092
0.85139,0.35623,0.36392,0.37564,0.0020793,0.48305,0.26823,3.2594e-05,0.004126
0.8522,0.35623,0.3639,0.37564,0.0020957,0.48048,0.27081,3.1275e-05,0.0041601
0.853,0.35623,0.36389,0.37565,0.0021121,0.4779,0.27339,2.9981e-05,0.0041941
0.85381,0.35623,0.36387,0.37565,0.0021285,0.47532,0.27597,2.8712e-05,0.0042283
0.85461,0.35623,0.36386,0.37565,0.002145,0.47273,0.27857,2.7469e-05,0.0042625
0.85542,0.35623,0.36384,0.37565,0.0021615,0.47014,0.28116,2.6252e-05,0.0042967
0.85623,0.35623,0.36383,0.37565,0.002178,0.46754,0.28376,2.506e-05,0.004331
0.85703,0.35623,0.36381,0.37565,0.0021946,0.46493,0.28637,2.3895e-05,0.0043653
0.85784,0.35623,0.36379,0.37565,0.0022112,0.46233,0.28898,2.2756e-05,0.0043996
0.85864,0.35623,0.36378,0.37565,0.0022278,0.45971,0.29159,2.1643e-05,0.004434
0.85945,0.35623,0.36376,0.37565,0.0022445,0.4571,0.29421,2.0557e-05,0.0044684
0.86025,0.35623,0.36375,0.37566,0.0022612,0.45448,0.29684,1.9497e-05,0.0045029
0.86106,0.35623,0.36373,0.37566,0.0022779,0.45185,0.29946,1.8464e-05,0.0045373
0.86186,0.35623,0.36371,0.37566,0.0022946,0.44922,0.30209,1.7457e-05,0.0045718
0.86267,0.35623,0.3637,0.37566,0.0023114,0.44659,0.30473,1.6478e-05,0.0046064
0.86347,0.35623,0.36368,0.37566,0.0023282,0.44395,0.30737,1.5526e-05,0.0046409
0.86428,0.35623,0.36367,0.37566,0.002345,0.44131,0.31001,1.4601e-05,0.0046755
0.86509,0.35623,0.36365,0.37566,0.0023619,0.43867,0.31265,1.3704e-05,0.0047101
0.86589,0.35623,0.36363,0.37566,0.0023788,0.43602,0.3153,1.2834e-05,0.0047447
0.8667,0.35623,0.36362,0.37566,0.0023957,0.43337,0.31795,1.1991e-05,0.0047793
0.8675,0.35623,0.3636,0.37566,0.0024126,0.43072,0.32061,1.1177e-05,0.004814
0.86831,0.35623,0.36359,0.37566,0.0024295,0.42807,0.32326,1.039e-05,0.0048486
0.86911,0.35623,0.36357,0.37567,0.0024465,0.42541,0.32592,9.6311e-06,0.0048833
0.86992,0.35623,0.36355,0.37567,0.0024634,0.42275,0.32859,8.9005e-06,0.004918
0.87072,0.35623,0.36354,0.37567,0.0024804,0.42008,0.33125,8.198e-06,0.0049527
0.87153,0.35623,0.36352,0.37567,0.0024974,0.41742,0.33392,7.5239e-06,0.0049873
0.87233,0.35623,0.3635,0.37567,0.0025145,0.41475,0.33659,6.8782e-06,0.005022
0.87314,0.35623,0.36349,0.37567,0.0025315,0.41208,0.33926,6.261e-06,0.0050567
0.87395,0.35623,0.36347,0.37567,0.0025486,0.40941,0.34193,5.6726e-06,0.0050914
0.87475,0.35623,0.36345,0.37567,0.0025656,0.40673,0.3446,5.1128e-06,0.0051261
0.87556,0.35623,0.36344,0.37567,0.0025827,0.40406,0.34728,4.582e-06,0.0051608
0.87636,0.35623,0.36342,0.37567,0.0025998,0.40138,0.34996,4.0802e-06,0.0051955
0.87717,0.35623,0.36341,0.37567,0.0026169,0.3987,0.35264,3.6074e-06,0.0052302
0.87797,0.35623,0.36339,0.37567,0.002634,0.39602,0.35532,3.1638e-06,0.0052649
0.87878,0.35623,0.36337,0.37567,0.0026512,0.39334,0.358,2.7495e-06,0.0052996
0.87958,0.35623,0.36336,0.37567,0.0026683,0.39066,0.36068,2.3645e-06,0.0053342
0.88039,0.35623,0.36334,0.37567,0.0026854,0.38798,0.36336,2.0091e-06,0.0053689
0.8812,0.35623,0.36332,0.37567,0.0027026,0.3853,0.36604,1.6832e-06,0.0054035
0.882,0.35623,0.36331,0.37567,0.0027197,0.38262,0.36873,1.3869e-06,0.0054381
0.88281,0.35623,0.36329,0.37567,0.0027369,0.37993,0.37141,1.1204e-06,0.0054727
0.88361,0.35623,0.36327,0.37567,0.0027541,0.37725,0.37409,8.8372e-07,0.0055072
0.88442,0.35623,0.36326,0.37567,0.0027712,0.37456,0.37678,6.7697e-07,0.0055418
0.88522,0.35623,0.36324,0.37567,0.0027884,0.37188,0.37946,5.0022e-07,0.0055763
0.88603,0.35623,0.36322,0.37567,0.0028056,0.3692,0.38215,3.5356e-07,0.0056108
0.88683,0.35623,0.36321,0.37567,0.0028228,0.36651,0.38483,2.3706e-07,0.0056453
0.88764,0.35623,0.36319,0.37567,0.0028399,0.36383,0.38751,1.5081e-07,0.0056797
0.88844,0.35623,0.36317,0.37567,0.0028571,0.36115,0.39019,9.4882e-08,0.0057141
0.88925,0.35623,0.36316,0.37567,0.0028743,0.35847,0.39288,6.9354e-08,0.0057485
0.89006,0.35623,0.36314,0.37567,0.0028914,0.35578,0.39556,7.4298e-08,0.0057828
0.89086,0.35623,0.36312,0.37567,0.0029086,0.3531,0.39823,1.0979e-07,0.0058171
0.89167,0.35623,0.36311,0.37567,0.0029258,0.35043,0.40091,1.7589e-07,0.0058514
0.89247,0.35623,0.36309,0.37567,0.0029429,0.34775,0.40359,2.7267e-07,0.0058856
0.89328,0.35623,0.36308,0.37567,0.0029601,0.34507,0.40627,4.002e-07,0.0059198
0.89408,0.35623,0.36306,0.37567,0.0029772,0.3424,0.40894,5.5855e-07,0.0059539
0.89489,0.35623,0.36304,0.37567,0.0029944,0.33972,0.41161,7.4776e-07,0.005988
0.89569,0.35623,0.36303,0.37567,0.0030115,0.33705,0.41428,9.6792e-07,0.0060221
0.8965,0.35623,0.36301,0.37567,0.0030286,0.33438,0.41695,1.2191e-06,0.006056
0.8973,0.35623,0.36299,0.37567,0.0030457,0.33172,0.41962,1.5013e-06,0.00609
0.89811,0.35623,0.36298,0.37567,0.0030628,0.32905,0.42228,1.8146e-06,0.0061239
0.89892,0.35623,0.36296,0.37567,0.0030799,0.32639,0.42494,2.159e-06,0.0061577
0.89972,0.35623,0.36294,0.37566,0.003097,0.32373,0.4276,2.5347e-06,0.0061915
0.90053,0.35623,0.36293,0.37566,0.0031141,0.32107,0.43026,2.9416e-06,0.0062252
0.90133,0.35623,0.36291,0.37566,0.0031311,0.31842,0.43291,3.3798e-06,0.0062589
0.90214,0.35623,0.36289,0.37566,0.0031482,0.31577,0.43556,3.8494e-06,0.0062925
0.90294,0.35623,0.36288,0.37566,0.0031652,0.31312,0.43821,4.3504e-06,0.006326
0.90375,0.35623,0.36286,0.37566,0.0031822,0.31047,0.44085,4.8828e-06,0.0063595
0.90455,0.35623,0.36284,0.37566,0.0031992,0.30783,0.44349,5.4467e-06,0.0063929
0.90536,0.35623,0.36283,0.37566,0.0032161,0.30519,0.44613,6.0421e-06,0.0064262
0.90617,0.35623,0.36281,0.37566,0.0032331,0.30255,0.44876,6.669e-06,0.0064595
0.90697,0.35623,0.3628,0.37566,0.00325,0.29992,0.45139,7.3275e-06,0.0064927
0.90778,0.35623,0.36278,0.37566,0.0032669,0.2973,0.45402,8.0177e-06,0.0065258
0.90858,0.35623,0.36276,0.37566,0.0032838,0.29467,0.45664,8.7394e-06,0.0065588
0.90939,0.35623,0.36275,0.37565,0.0033006,0.29205,0.45926,9.4929e-06,0.0065918
0.91019,0.35623,0.36273,0.37565,0.0033175,0.28944,0.46187,1.0278e-05,0.0066247
0.911,0.35623,0.36271,0.37565,0.0033343,0.28683,0.46448,1.1095e-05,0.0066575
0.9118,0.35623,0.3627,0.37565,0.0033511,0.28422,0.46708,1.1943e-05,0.0066902
0.91261,0.35623,0.36268,0.37565,0.0033678,0.28162,0.46968,1.2824e-05,0.0067229
0.91341,0.35623,0.36267,0.37565,0.0033846,0.27902,0.47228,1.3736e-05,0.0067554
0.91422,0.35623,0.36265,0.37565,0.0034013,0.27643,0.47487,1.468e-05,0.0067879
0.91503,0.35623,0.36263,0.37565,0.003418,0.27384,0.47745,1.5656e-05,0.0068203
0.91583,0.35623,0.36262,0.37564,0.0034346,0.27126,0.48003,1.6663e-05,0.0068525
0.91664,0.35623,0.3626,0.37564,0.0034512,0.26868,0.4826,1.7703e-05,0.0068847
0.91744,0.35623,0.36258,0.37564,0.0034678,0.26611,0.48517,1.8774e-05,0.0069169
0.91825,0.35623,0.36257,0.37564,0.0034844,0.26355,0.48773,1.9877e-05,0.0069489
0.91905,0.35623,0.36255,0.37564,0.0035009,0.26099,0.49029,2.1012e-05,0.0069808
0.91986,0.35623,0.36254,0.37564,0.0035174,0.25843,0.49284,2.2178e-05,0.0070126
0.92066,0.35623,0.36252,0.37564,0.0035338,0.25588,0.49539,2.3377e-05,0.0070443
0.92147,0.35623,0.3625,0.37563,0.0035503,0.25334,0.49793,2.4607e-05,0.0070759
0.92227,0.35623,0.36249,0.37563,0.0035666,0.25081,0.50046,2.587e-05,0.0071074
0.92308,0.35623,0.36247,0.37563,0.003583,0.24828,0.50298,2.7164e-05,0.0071388
0.92389,0.35623,0.36246,0.37563,0.0035993,0.24575,0.5055,2.849e-05,0.0071701
0.92469,0.35623,0.36244,0.37563,0.0036156,0.24324,0.50802,2.9848e-05,0.0072013
0.9255,0.35623,0.36243,0.37563,0.0036318,0.24073,0.51052,3.1237e-05,0.0072324
0.9263,0.35623,0.36241,0.37562,0.003648,0.23823,0.51302,3.2658e-05,0.0072633
0.92711,0.35623,0.36239,0.37562,0.0036642,0.23573,0.51551,3.4112e-05,0.0072942
0.92791,0.35623,0.36238,0.37562,0.0036803,0.23324,0.518,3.5596e-05,0.0073249
0.92872,0.35623,0.36236,0.37562,0.0036963,0.23076,0.52048,3.7113e-05,0.0073555
0.92952,0.35623,0.36235,0.37562,0.0037124,0.22829,0.52295,3.8661e-05,0.007386
0.93033,0.35623,0.36233,0.37562,0.0037283,0.22582,0.52541,4.0241e-05,0.0074164
0.93113,0.35623,0.36232,0.37561,0.0037443,0.22336,0.52786,4.1853e-05,0.0074467
0.93194,0.35623,0.3623,0.37561,0.0037602,0.22091,0.53031,4.3496e-05,0.0074768
0.93275,0.35623,0.36229,0.37561,0.003776,0.21847,0.53275,4.5171e-05,0.0075068
0.93355,0.35623,0.36227,0.37561,0.0037918,0.21603,0.53518,4.6878e-05,0.0075367
0.93436,0.35623,0.36226,0.37561,0.0038076,0.21361,0.5376,4.8616e-05,0.0075665
0.93516,0.35623,0.36224,0.3756,0.0038233,0.21119,0.54002,5.0385e-05,0.0075961
0.93597,0.35623,0.36222,0.3756,0.0038389,0.20878,0.54242,5.2186e-05,0.0076256
0.93677,0.35623,0.36221,0.3756,0.0038545,0.20638,0.54482,5.4018e-05,0.007655
0.93758,0.35623,0.36219,0.3756,0.0038701,0.20398,0.54721,5.5882e-05,0.0076842
0.93838,0.35623,0.36218,0.37559,0.0038856,0.2016,0.54959,5.7777e-05,0.0077133
0.93919,0.35623,0.36216,0.37559,0.003901,0.19922,0.55196,5.9703e-05,0.0077423
0.94,0.35623,0.36215,0.37559,0.0039164,0.19686,0.55432,6.1661e-05,0.0077711
0.9408,0.35623,0.36213,0.37559,0.0039317,0.1945,0.55667,6.365e-05,0.0077998
0.94161,0.35623,0.36212,0.37559,0.003947,0.19215,0.55902,6.567e-05,0.0078284
0.94241,0.35623,0.3621,0.37558,0.0039623,0.18981,0.56135,6.772e-05,0.0078568
0.94322,0.35623,0.36209,0.37558,0.0039774,0.18748,0.56368,6.9802e-05,0.0078851
0.94402,0.35623,0.36208,0.37558,0.0039925,0.18517,0.56599,7.1915e-05,0.0079132
0.94483,0.35623,0.36206,0.37558,0.0040076,0.18286,0.5683,7.4059e-05,0.0079411
0.94563,0.35623,0.36205,0.37557,0.0040226,0.18056,0.57059,7.6234e-05,0.007969
0.94644,0.35623,0.36203,0.37557,0.0040375,0.17827,0.57288,7.8439e-05,0.0079967
0.94724,0.35623,0.36202,0.37557,0.0040524,0.17599,0.57515,8.0675e-05,0.0080242
0.94805,0.35623,0.362,0.37557,0.0040672,0.17372,0.57742,8.2942e-05,0.0080515
0.94886,0.35623,0.36199,0.37556,0.004082,0.17146,0.57967,8.5239e-05,0.0080788
0.94966,0.35623,0.36197,0.37556,0.0040967,0.16921,0.58191,8.7567e-05,0.0081058
0.95047,0.35623,0.36196,0.37556,0.0041113,0.16697,0.58415,8.9925e-05,0.0081327
0.95127,0.35623,0.36195,0.37555,0.0041259,0.16474,0.58637,9.2313e-05,0.0081595
0.95208,0.35623,0.36193,0.37555,0.0041404,0.16252,0.58858,9.4732e-05,0.0081861
0.95288,0.35623,0.36192,0.37555,0.0041548,0.16032,0.59078,9.7181e-05,0.0082125
0.95369,0.35623,0.3619,0.37555,0.0041692,0.15812,0.59297,9.966e-05,0.0082388
0.95449,0.35623,0.36189,0.37554,0.0041835,0.15594,0.59515,0.00010217,0.0082649
0.9553,0.35623,0.36188,0.37554,0.0041978,0.15377,0.59732,0.00010471,0.0082908
0.9561,0.35623,0.36186,0.37554,0.0042119,0.1516,0.59947,0.00010728,0.0083166
0.95691,0.35623,0.36185,0.37554,0.004226,0.14945,0.60162,0.00010987,0.0083422
0.95772,0.35623,0.36183,0.37553,0.0042401,0.14732,0.60375,0.0001125,0.0083677
0.95852,0.35623,0.36182,0.37553,0.004254,0.14519,0.60587,0.00011516,0.0083929
0.95933,0.35623,0.36181,0.37553,0.0042679,0.14307,0.60798,0.00011785,0.008418
0.96013,0.35623,0.36179,0.37552,0.0042818,0.14097,0.61008,0.00012056,0.008443
0.96094,0.35623,0.36178,0.37552,0.0042955,0.13888,0.61216,0.00012331,0.0084677
0.96174,0.35623,0.36177,0.37552,0.0043092,0.1368,0.61423,0.00012608,0.0084923
0.96255,0.35623,0.36175,0.37551,0.0043228,0.13473,0.61629,0.00012889,0.0085167
0.96335,0.35623,0.36174,0.37551,0.0043363,0.13268,0.61834,0.00013172,0.0085409
0.96416,0.35623,0.36173,0.37551,0.0043498,0.13064,0.62038,0.00013458,0.008565
0.96497,0.35623,0.36171,0.37551,0.0043632,0.12861,0.6224,0.00013747,0.0085889
0.96577,0.35623,0.3617,0.3755,0.0043765,0.12659,0.62441,0.00014039,0.0086126
0.96658,0.35623,0.36169,0.3755,0.0043897,0.12459,0.62641,0.00014334,0.0086361
0.96738,0.35623,0.36168,0.3755,0.0044028,0.1226,0.6284,0.00014631,0.0086594
0.96819,0.35623,0.36166,0.37549,0.0044159,0.12062,0.63037,0.00014932,0.0086825
0.96899,0.35623,0.36165,0.37549,0.0044289,0.11865,0.63233,0.00015235,0.0087055
0.9698,0.35623,0.36164,0.37549,0.0044418,0.1167,0.63427,0.00015541,0.0087283
0.9706,0.35623,0.36162,0.37548,0.0044547,0.11476,0.6362,0.0001585,0.0087508
0.97141,0.35623,0.36161,0.37548,0.0044674,0.11283,0.63812,0.00016161,0.0087732
0.97221,0.35623,0.3616,0.37548,0.0044801,0.11092,0.64003,0.00016476,0.0087954
0.97302,0.35623,0.36159,0.37547,0.0044927,0.10902,0.64192,0.00016793,0.0088174
0.97383,0.35623,0.36157,0.37547,0.0045052,0.10714,0.6438,0.00017113,0.0088393
0.97463,0.35623,0.36156,0.37547,0.0045176,0.10527,0.64566,0.00017435,0.0088609
0.97544,0.35623,0.36155,0.37546,0.00453,0.10341,0.64752,0.0001776,0.0088823
0.97624,0.35623,0.36154,0.37546,0.0045422,0.10156,0.64935,0.00018088,0.0089036
0.97705,0.35623,0.36153,0.37545,0.0045544,0.099735,0.65117,0.00018419,0.0089246
0.97785,0.35623,0.36151,0.37545,0.0045665,0.097919,0.65298,0.00018752,0.0089454
0.97866,0.35623,0.3615,0.37545,0.0045785,0.096118,0.65478,0.00019088,0.0089661
0.97946,0.35623,0.36149,0.37544,0.0045904,0.094331,0.65656,0.00019427,0.0089865
0.98027,0.35623,0.36148,0.37544,0.0046022,0.092558,0.65832,0.00019768,0.0090068
0.98107,0.35623,0.36147,0.37544,0.004614,0.090799,0.66007,0.00020112,0.0090268
0.98188,0.35623,0.36146,0.37543,0.0046256,0.089056,0.66181,0.00020458,0.0090467
0.98269,0.35623,0.36145,0.37543,0.0046372,0.087327,0.66353,0.00020807,0.0090663
0.98349,0.35623,0.36143,0.37543,0.0046487,0.085612,0.66524,0.00021158,0.0090857
0.9843,0.35623,0.36142,0.37542,0.00466,0.083913,0.66693,0.00021512,0.009105
0.9851,0.35623,0.36141,0.37542,0.0046713,0.082228,0.66861,0.00021869,0.009124
0.98591,0.35623,0.3614,0.37541,0.0046825,0.080558,0.67027,0.00022228,0.0091428
0.98671,0.35623,0.36139,0.37541,0.0046936,0.078904,0.67192,0.0002259,0.0091614
0.98752,0.35623,0.36138,0.37541,0.0047047,0.077264,0.67355,0.00022954,0.0091798
0.98832,0.35623,0.36137,0.3754,0.0047156,0.07564,0.67517,0.0002332,0.009198
0.98913,0.35623,0.36136,0.3754,0.0047264,0.074031,0.67677,0.00023689,0.0092159
0.98993,0.35623,0.36135,0.3754,0.0047372,0.072438,0.67835,0.00024061,0.0092337
0.99074,0.35623,0.36134,0.37539,0.0047478,0.07086,0.67992,0.00024435,0.0092513
0.99155,0.35623,0.36133,0.37539,0.0047583,0.069298,0.68148,0.00024811,0.0092686
0.99235,0.35623,0.36132,0.37538,0.0047688,0.067751,0.68302,0.0002519,0.0092857
0.99316,0.35623,0.36131,0.37538,0.0047792,0.06622,0.68454,0.0002557,0.0093026
0.99396,0.35623,0.3613,0.37538,0.0047894,0.064705,0.68605,0.00025954,0.0093193
0.99477,0.35623,0.36129,0.37537,0.0047996,0.063206,0.68754,0.00026339,0.0093358
0.99557,0.35623,0.36128,0.37537,0.0048097,0.061723,0.68901,0.00026727,0.009352
0.99638,0.35623,0.36127,0.37536,0.0048196,0.060256,0.69047,0.00027118,0.0093681
0.99718,0.35623,0.36126,0.37536,0.0048295,0.058805,0.69191,0.0002751,0.0093839
0.99799,0.35623,0.36125,0.37536,0.0048393,0.05737,0.69334,0.00027905,0.0093995
0.9988,0.35623,0.36124,0.37535,0.0048489,0.055951,0.69475,0.00028302,0.0094149
0.9996,0.35623,0.36123,0.37535,0.0048585,0.054549,0.69615,0.00028701,0.00943
1.0004,0.35623,0.36122,0.37534,0.004868,0.053163,0.69752,0.00029103,0.0094449
1.0012,0.35623,0.36121,0.37534,0.0048774,0.051794,0.69888,0.00029506,0.0094596
1.002,0.35623,0.3612,0.37534,0.0048866,0.050441,0.70023,0.00029912,0.0094741
1.0028,0.35623,0.36119,0.37533,0.0048958,0.049105,0.70156,0.0003032,0.0094884
1.0036,0.35623,0.36118,0.37533,0.0049049,0.047785,0.70287,0.0003073,0.0095024
1.0044,0.35623,0.36117,0.37532,0.0049138,0.046483,0.70416,0.00031142,0.0095162
1.0052,0.35623,0.36117,0.37532,0.0049227,0.045197,0.70544,0.00031556,0.0095298
1.006,0.35623,0.36116,0.37531,0.0049314,0.043928,0.7067,0.00031972,0.0095432
1.0069,0.35623,0.36115,0.37531,0.0049401,0.042676,0.70794,0.00032391,0.0095563
1.0077,0.35623,0.36114,0.37531,0.0049487,0.041441,0.70917,0.00032811,0.0095692
1.0085,0.35623,0.36113,0.3753,0.0049571,0.040223,0.71038,0.00033233,0.0095819
1.0093,0.35623,0.36112,0.3753,0.0049654,0.039022,0.71157,0.00033657,0.0095943
1.0101,0.35623,0.36111,0.37529,0.0049737,0.037839,0.71275,0.00034084,0.0096065
1.0109,0.35623,0.36111,0.37529,0.0049818,0.036672,0.7139,0.00034512,0.0096185
1.0117,0.35623,0.3611,0.37528,0.0049898,0.035523,0.71504,0.00034942,0.0096302
1.0125,0.35623,0.36109,0.37528,0.0049977,0.034392,0.71617,0.00035374,0.0096418
1.0133,0.35623,0.36108,0.37528,0.0050056,0.033278,0.71727,0.00035807,0.009653
1.0141,0.35623,0.36108,0.37527,0.0050133,0.032181,0.71836,0.00036243,0.0096641
1.0149,0.35623,0.36107,0.37527,0.0050209,0.031102,0.71943,0.00036681,0.0096749
1.0157,0.35623,0.36106,0.37526,0.0050283,0.030041,0.72048,0.0003712,0.0096855
1.0165,0.35623,0.36105,0.37526,0.0050357,0.028997,0.72152,0.00037561,0.0096958
1.0173,0.35623,0.36105,0.37525,0.005043,0.027971,0.72254,0.00038004,0.0097059
1.0181,0.35623,0.36104,0.37525,0.0050501,0.026963,0.72353,0.00038448,0.0097158
1.0189,0.35623,0.36103,0.37524,0.0050572,0.025972,0.72452,0.00038895,0.0097255
1.0197,0.35623,0.36103,0.37524,0.0050641,0.025,0.72548,0.00039343,0.0097349
1.0205,0.35623,0.36102,0.37524,0.005071,0.024045,0.72643,0.00039792,0.009744
1.0213,0.35623,0.36101,0.37523,0.0050777,0.023109,0.72735,0.00040243,0.009753
1.0222,0.35623,0.36101,0.37523,0.0050843,0.02219,0.72826,0.00040696,0.0097616
1.023,0.35623,0.361,0.37522,0.0050908,0.021289,0.72915,0.00041151,0.0097701
1.0238,0.35623,0.36099,0.37522,0.0050972,0.020407,0.73003,0.00041607,0.0097783
1.0246,0.35623,0.36099,0.37521,0.0051035,0.019543,0.73088,0.00042064,0.0097863
1.0254,0.35623,0.36098,0.37521,0.0051096,0.018697,0.73172,0.00042524,0.009794
1.0262,0.35623,0.36097,0.3752,0.0051157,0.017869,0.73254,0.00042984,0.0098015
1.027,0.35623,0.36097,0.3752,0.0051216,0.017059,0.73334,0.00043446,0.0098088
1.0278,0.35623,0.36096,0.37519,0.0051275,0.016268,0.73412,0.0004391,0.0098158
1.0286,0.35623,0.36096,0.37519,0.0051332,0.015496,0.73488,0.00044375,0.0098226
1.0294,0.35623,0.36095,0.37519,0.0051388,0.014741,0.73563,0.00044841,0.0098291
1.0302,0.35623,0.36095,0.37518,0.0051443,0.014005,0.73636,0.00045309,0.0098354
1.031,0.35623,0.36094,0.37518,0.0051496,0.013288,0.73706,0.00045778,0.0098415
1.0318,0.35623,0.36094,0.37517,0.0051549,0.012589,0.73775,0.00046249,0.0098473
1.0326,0.35623,0.36093,0.37517,0.00516,0.011909,0.73842,0.00046721,0.0098529
1.0334,0.35623,0.36093,0.37516,0.0051651,0.011247,0.73908,0.00047194,0.0098582
1.0342,0.35623,0.36092,0.37516,0.00517,0.010604,0.73971,0.00047668,0.0098633
1.035,0.35623,0.36092,0.37515,0.0051748,0.0099795,0.74033,0.00048144,0.0098681
1.0358,0.35623,0.36091,0.37515,0.0051795,0.0093737,0.74092,0.0004862,0.0098727
1.0367,0.35623,0.36091,0.37514,0.005184,0.0087868,0.7415,0.00049098,0.0098771
1.0375,0.35623,0.3609,0.37514,0.0051885,0.0082185,0.74206,0.00049578,0.0098812
1.0383,0.35623,0.3609,0.37513,0.0051928,0.0076691,0.7426,0.00050058,0.0098851
1.0391,0.35623,0.36089,0.37513,0.005197,0.0071385,0.74312,0.00050539,0.0098887
1.0399,0.35623,0.36089,0.37512,0.0052011,0.0066267,0.74362,0.00051022,0.0098921
1.0407,0.35623,0.36089,0.37512,0.0052051,0.0061338,0.74411,0.00051505,0.0098952
1.0415,0.35623,0.36088,0.37511,0.005209,0.0056598,0.74457,0.0005199,0.0098981
1.0423,0.35623,0.36088,0.37511,0.0052128,0.0052047,0.74502,0.00052475,0.0099008
1.0431,0.35623,0.36087,0.37511,0.0052164,0.0047685,0.74544,0.00052962,0.0099032
1.0439,0.35623,0.36087,0.3751,0.0052199,0.0043514,0.74585,0.00053449,0.0099054
1.0447,0.35623,0.36087,0.3751,0.0052233,0.0039532,0.74624,0.00053938,0.0099073
1.0455,0.35623,0.36086,0.37509,0.0052266,0.003574,0.74661,0.00054427,0.009909
1.0463,0.35623,0.36086,0.37509,0.0052298,0.0032138,0.74696,0.00054917,0.0099104
1.0471,0.35623,0.36086,0.37508,0.0052328,0.0028727,0.74729,0.00055408,0.0099116
1.0479,0.35623,0.36085,0.37508,0.0052358,0.0025507,0.7476,0.000559,0.0099125
1.0487,0.35623,0.36085,0.37507,0.0052386,0.0022477,0.7479,0.00056393,0.0099132
1.0495,0.35623,0.36085,0.37507,0.0052413,0.0019638,0.74817,0.00056886,0.0099137
1.0503,0.35623,0.36085,0.37506,0.0052439,0.0016991,0.74843,0.0005738,0.0099139
1.0512,0.35623,0.36084,0.37506,0.0052463,0.0014534,0.74866,0.00057875,0.0099139
1.052,0.35623,0.36084,0.37505,0.0052487,0.0012269,0.74888,0.0005837,0.0099136
1.0528,0.35623,0.36084,0.37505,0.0052509,0.0010195,0.74908,0.00058867,0.0099131
1.0536,0.35623,0.36084,0.37504,0.005253,0.00083135,0.74926,0.00059364,0.0099123
1.0544,0.35623,0.36084,0.37504,0.005255,0.00066231,0.74942,0.00059861,0.0099113
1.0552,0.35623,0.36083,0.37503,0.0052568,0.00051245,0.74956,0.00060359,0.0099101
1.056,0.35623,0.36083,0.37503,0.0052586,0.00038178,0.74968,0.00060857,0.0099086
1.0568,0.35623,0.36083,0.37502,0.0052602,0.00027029,0.74978,0.00061357,0.0099069
1.0576,0.35623,0.36083,0.37502,0.0052617,0.00017801,0.74986,0.00061856,0.0099049
1.0584,0.35623,0.36083,0.37501,0.0052631,0.00010492,0.74992,0.00062356,0.0099027
1.0592,0.35623,0.36083,0.37501,0.0052644,5.1035e-05,0.74997,0.00062857,0.0099002
1.06,0.35623,0.36082,0.37501,0.0052656,1.636e-05,0.74999,0.00063357,0.0098975
1.0608,0.35623,0.36082,0.375,0.0052666,8.941e-07,0.75,0.00063859,0.0098946
1.0616,0.35623,0.36082,0.375,0.0052675,4.6381e-06,0.74999,0.0006436,0.0098914
1.0624,0.35623,0.36082,0.37499,0.0052683,2.7592e-05,0.74995,0.00064862,0.009888
1.0632,0.35623,0.36082,0.37499,0.005269,6.9755e-05,0.7499,0.00065365,0.0098843
1.064,0.35623,0.36082,0.37498,0.0052695,0.00013112,0.74983,0.00065867,0.0098804
1.0648,0.35623,0.36082,0.37498,0.00527,0.0002117,0.74974,0.0006637,0.0098763
1.0657,0.35623,0.36082,0.37497,0.0052703,0.00031147,0.74963,0.00066873,0.0098719
1.0665,0.35623,0.36082,0.37497,0.0052705,0.00043043,0.7495,0.00067376,0.0098672
1.0673,0.35623,0.36082,0.37496,0.0052706,0.00056859,0.74936,0.00067879,0.0098624
1.0681,0.35623,0.36082,0.37496,0.0052705,0.00072592,0.74919,0.00068383,0.0098573
1.0689,0.35623,0.36082,0.37495,0.0052704,0.00090243,0.749,0.00068886,0.0098519
1.0697,0.35623,0.36082,0.37495,0.0052701,0.0010981,0.7488,0.0006939,0.0098463
1.0705,0.35623,0.36082,0.37494,0.0052697,0.0013129,0.74857,0.00069894,0.0098405
1.0713,0.35623,0.36082,0.37494,0.0052692,0.0015469,0.74833,0.00070397,0.0098344
1.0721,0.35623,0.36082,0.37493,0.0052686,0.0018,0.74807,0.00070901,0.0098281
1.0729,0.35623,0.36082,0.37493,0.0052678,0.0020722,0.74778,0.00071405,0.0098216
1.0737,0.35623,0.36082,0.37492,0.005267,0.0023635,0.74748,0.00071908,0.0098148
1.0745,0.35623,0.36082,0.37492,0.005266,0.0026739,0.74716,0.00072412,0.0098078
1.0753,0.35623,0.36082,0.37491,0.0052649,0.0030034,0.74682,0.00072915,0.0098006
1.0761,0.35623,0.36082,0.37491,0.0052636,0.003352,0.74647,0.00073418,0.0097931
1.0769,0.35623,0.36083,0.3749,0.0052623,0.0037195,0.74609,0.00073921,0.0097854
1.0777,0.35623,0.36083,0.3749,0.0052608,0.0041061,0.74569,0.00074424,0.0097774
1.0785,0.35623,0.36083,0.3749,0.0052592,0.0045117,0.74528,0.00074926,0.0097692
1.0793,0.35623,0.36083,0.37489,0.0052575,0.0049363,0.74484,0.00075429,0.0097608
1.0801,0.35623,0.36083,0.37489,0.0052557,0.0053798,0.74439,0.00075931,0.0097522
1.081,0.35623,0.36083,0.37488,0.0052538,0.0058423,0.74392,0.00076432,0.0097433
1.0818,0.35623,0.36084,0.37488,0.0052517,0.0063237,0.74343,0.00076934,0.0097341
1.0826,0.35623,0.36084,0.37487,0.0052496,0.0068239,0.74292,0.00077435,0.0097248
1.0834,0.35623,0.36084,0.37487,0.0052473,0.0073431,0.74239,0.00077935,0.0097152
1.0842,0.35623,0.36084,0.37486,0.0052449,0.007881,0.74184,0.00078435,0.0097054
1.085,0.35623,0.36085,0.37486,0.0052424,0.0084378,0.74128,0.00078935,0.0096954
1.0858,0.35623,0.36085,0.37485,0.0052397,0.0090133,0.74069,0.00079434,0.0096851
1.0866,0.35623,0.36085,0.37485,0.005237,0.0096076,0.74009,0.00079932,0.0096746
1.0874,0.35623,0.36085,0.37484,0.0052341,0.010221,0.73947,0.0008043,0.0096639
1.0882,0.35623,0.36086,0.37484,0.0052311,0.010852,0.73882,0.00080928,0.0096529
1.089,0.35623,0.36086,0.37483,0.005228,0.011503,0.73817,0.00081425,0.0096417
1.0898,0.35623,0.36086,0.37483,0.0052248,0.012172,0.73749,0.00081921,0.0096303
1.0906,0.35623,0.36087,0.37482,0.0052214,0.012859,0.73679,0.00082416,0.0096187
1.0914,0.35623,0.36087,0.37482,0.005218,0.013565,0.73607,0.00082911,0.0096068
1.0922,0.35623,0.36087,0.37482,0.0052144,0.01429,0.73534,0.00083405,0.0095947
1.093,0.35623,0.36088,0.37481,0.0052107,0.015033,0.73459,0.00083898,0.0095824
1.0938,0.35623,0.36088,0.37481,0.0052069,0.015795,0.73382,0.00084391,0.0095699
1.0946,0.35623,0.36088,0.3748,0.005203,0.016575,0.73303,0.00084882,0.0095572
1.0955,0.35623,0.36089,0.3748,0.005199,0.017373,0.73222,0.00085373,0.0095442
1.0963,0.35623,0.36089,0.37479,0.0051948,0.018189,0.7314,0.00085863,0.009531
1.0971,0.35623,0.3609,0.37479,0.0051906,0.019024,0.73055,0.00086352,0.0095176
1.0979,0.35623,0.3609,0.37478,0.0051862,0.019877,0.72969,0.0008684,0.0095039
1.0987,0.35623,0.3609,0.37478,0.0051817,0.020749,0.72881,0.00087328,0.0094901
1.0995,0.35623,0.36091,0.37477,0.0051771,0.021638,0.72791,0.00087814,0.009476
1.1003,0.35623,0.36091,0.37477,0.0051724,0.022546,0.72699,0.00088299,0.0094618
1.1011,0.35623,0.36092,0.37477,0.0051675,0.023471,0.72606,0.00088783,0.0094473
1.1019,0.35623,0.36092,0.37476,0.0051626,0.024415,0.72511,0.00089266,0.0094325
1.1027,0.35623,0.36093,0.37476,0.0051575,0.025377,0.72414,0.00089748,0.0094176
1.1035,0.35623,0.36093,0.37475,0.0051524,0.026356,0.72315,0.00090229,0.0094025
1.1043,0.35623,0.36094,0.37475,0.0051471,0.027354,0.72214,0.00090708,0.0093871
1.1051,0.35623,0.36094,0.37474,0.0051417,0.028369,0.72112,0.00091187,0.0093716
1.1059,0.35623,0.36095,0.37474,0.0051362,0.029402,0.72008,0.00091664,0.0093558
1.1067,0.35623,0.36095,0.37473,0.0051306,0.030452,0.71902,0.0009214,0.0093398
1.1075,0.35623,0.36096,0.37473,0.0051249,0.031521,0.71794,0.00092615,0.0093236
1.1083,0.35623,0.36097,0.37473,0.005119,0.032607,0.71684,0.00093088,0.0093072
1.1091,0.35623,0.36097,0.37472,0.0051131,0.03371,0.71573,0.0009356,0.0092906
1.11,0.35623,0.36098,0.37472,0.005107,0.034831,0.7146,0.00094031,0.0092738
1.1108,0.35623,0.36098,0.37471,0.0051009,0.035969,0.71346,0.000945,0.0092568
1.1116,0.35623,0.36099,0.37471,0.0050946,0.037125,0.71229,0.00094968,0.0092395
1.1124,0.35623,0.361,0.3747,0.0050882,0.038298,0.71111,0.00095434,0.0092221
1.1132,0.35623,0.361,0.3747,0.0050817,0.039488,0.70991,0.00095899,0.0092045
1.114,0.35623,0.36101,0.37469,0.0050751,0.040696,0.70869,0.00096363,0.0091867
1.1148,0.35623,0.36102,0.37469,0.0050684,0.04192,0.70746,0.00096825,0.0091686
1.1156,0.35623,0.36102,0.37469,0.0050616,0.043162,0.70621,0.00097285,0.0091504
1.1164,0.35623,0.36103,0.37468,0.0050547,0.04442,0.70494,0.00097744,0.009132
1.1172,0.35623,0.36104,0.37468,0.0050477,0.045696,0.70366,0.00098201,0.0091134
1.118,0.35623,0.36104,0.37467,0.0050406,0.046988,0.70236,0.00098657,0.0090945
1.1188,0.35623,0.36105,0.37467,0.0050333,0.048298,0.70104,0.0009911,0.0090755
1.1196,0.35623,0.36106,0.37467,0.005026,0.049624,0.69971,0.00099563,0.0090563
1.1204,0.35623,0.36106,0.37466,0.0050185,0.050966,0.69836,0.0010001,0.0090369
1.1212,0.35623,0.36107,0.37466,0.005011,0.052326,0.69699,0.0010046,0.0090173
1.122,0.35623,0.36108,0.37465,0.0050033,0.053701,0.6956,0.0010091,0.0089976
1.1228,0.35623,0.36109,0.37465,0.0049956,0.055094,0.6942,0.0010135,0.0089776
1.1236,0.35623,0.3611,0.37464,0.0049877,0.056502,0.69279,0.001018,0.0089574
1.1245,0.35623,0.3611,0.37464,0.0049797,0.057927,0.69135,0.0010224,0.0089371
1.1253,0.35623,0.36111,0.37464,0.0049717,0.059368,0.68991,0.0010268,0.0089165
1.1261,0.35623,0.36112,0.37463,0.0049635,0.060826,0.68844,0.0010312,0.0088958
1.1269,0.35623,0.36113,0.37463,0.0049552,0.062299,0.68696,0.0010355,0.0088749
1.1277,0.35623,0.36114,0.37462,0.0049468,0.063789,0.68546,0.0010399,0.0088538
1.1285,0.35623,0.36114,0.37462,0.0049384,0.065294,0.68395,0.0010442,0.0088326
1.1293,0.35623,0.36115,0.37462,0.0049298,0.066815,0.68242,0.0010485,0.0088111
1.1301,0.35623,0.36116,0.37461,0.0049211,0.068352,0.68087,0.0010527,0.0087895
1.1309,0.35623,0.36117,0.37461,0.0049124,0.069905,0.67931,0.001057,0.0087677
1.1317,0.35623,0.36118,0.3746,0.0049035,0.071473,0.67774,0.0010612,0.0087457
1.1325,0.35623,0.36119,0.3746,0.0048945,0.073057,0.67614,0.0010654,0.0087236
1.1333,0.35623,0.3612,0.3746,0.0048854,0.074657,0.67454,0.0010696,0.0087012
1.1341,0.35623,0.36121,0.37459,0.0048763,0.076272,0.67292,0.0010738,0.0086787
1.1349,0.35623,0.36121,0.37459,0.004867,0.077902,0.67128,0.001078,0.0086561
1.1357,0.35623,0.36122,0.37459,0.0048577,0.079547,0.66962,0.0010821,0.0086332
1.1365,0.35623,0.36123,0.37458,0.0048482,0.081207,0.66796,0.0010862,0.0086102
1.1373,0.35623,0.36124,0.37458,0.0048387,0.082883,0.66627,0.0010903,0.008587
1.1381,0.35623,0.36125,0.37457,0.004829,0.084573,0.66458,0.0010943,0.0085637
1.1389,0.35623,0.36126,0.37457,0.0048193,0.086279,0.66286,0.0010984,0.0085402
1.1398,0.35623,0.36127,0.37457,0.0048094,0.087999,0.66114,0.0011024,0.0085165
1.1406,0.35623,0.36128,0.37456,0.0047995,0.089734,0.65939,0.0011064,0.0084927
1.1414,0.35623,0.36129,0.37456,0.0047895,0.091483,0.65764,0.0011103,0.0084687
1.1422,0.35623,0.3613,0.37456,0.0047794,0.093247,0.65587,0.0011143,0.0084445
1.143,0.35623,0.36131,0.37455,0.0047692,0.095025,0.65408,0.0011182,0.0084202
1.1438,0.35623,0.36132,0.37455,0.0047589,0.096818,0.65228,0.0011221,0.0083957
1.1446,0.35623,0.36133,0.37455,0.0047485,0.098625,0.65047,0.0011259,0.0083711
1.1454,0.35623,0.36134,0.37454,0.004738,0.10045,0.64864,0.0011298,0.0083463
1.1462,0.35623,0.36135,0.37454,0.0047275,0.10228,0.6468,0.0011336,0.0083213
1.147,0.35623,0.36136,0.37454,0.0047168,0.10413,0.64494,0.0011374,0.0082962
1.1478,0.35623,0.36137,0.37453,0.0047061,0.10599,0.64307,0.0011411,0.008271
1.1486,0.35623,0.36139,0.37453,0.0046952,0.10787,0.64119,0.0011449,0.0082456
1.1494,0.35623,0.3614,0.37452,0.0046843,0.10976,0.63929,0.0011486,0.0082201
1.1502,0.35623,0.36141,0.37452,0.0046733,0.11167,0.63738,0.0011523,0.0081944
1.151,0.35623,0.36142,0.37452,0.0046622,0.11358,0.63545,0.0011559,0.0081685
1.1518,0.35623,0.36143,0.37451,0.004651,0.11551,0.63352,0.0011595,0.0081426
1.1526,0.35623,0.36144,0.37451,0.0046398,0.11746,0.63156,0.0011631,0.0081164
1.1534,0.35623,0.36145,0.37451,0.0046284,0.11942,0.6296,0.0011667,0.0080902
1.1543,0.35623,0.36146,0.3745,0.004617,0.12139,0.62762,0.0011703,0.0080638
1.1551,0.35623,0.36147,0.3745,0.0046055,0.12337,0.62563,0.0011738,0.0080373
1.1559,0.35623,0.36149,0.3745,0.0045939,0.12537,0.62363,0.0011773,0.0080106
1.1567,0.35623,0.3615,0.3745,0.0045822,0.12738,0.62162,0.0011807,0.0079838
1.1575,0.35623,0.36151,0.37449,0.0045705,0.1294,0.61959,0.0011841,0.0079568
1.1583,0.35623,0.36152,0.37449,0.0045587,0.13143,0.61755,0.0011875,0.0079298
1.1591,0.35623,0.36153,0.37449,0.0045467,0.13348,0.61549,0.0011909,0.0079026
1.1599,0.35623,0.36155,0.37448,0.0045347,0.13554,0.61343,0.0011943,0.0078752
1.1607,0.35623,0.36156,0.37448,0.0045227,0.13761,0.61135,0.0011976,0.0078478
1.1615,0.35623,0.36157,0.37448,0.0045105,0.13969,0.60926,0.0012009,0.0078202
1.1623,0.35623,0.36158,0.37447,0.0044983,0.14179,0.60716,0.0012041,0.0077925
1.1631,0.35623,0.36159,0.37447,0.004486,0.1439,0.60504,0.0012073,0.0077646
1.1639,0.35623,0.36161,0.37447,0.0044736,0.14602,0.60292,0.0012105,0.0077367
1.1647,0.35623,0.36162,0.37446,0.0044611,0.14815,0.60078,0.0012137,0.0077086
1.1655,0.35623,0.36163,0.37446,0.0044486,0.15029,0.59863,0.0012168,0.0076804
1.1663,0.35623,0.36164,0.37446,0.004436,0.15245,0.59647,0.0012199,0.0076521
1.1671,0.35623,0.36166,0.37446,0.0044233,0.15461,0.5943,0.001223,0.0076237
1.1679,0.35623,0.36167,0.37445,0.0044106,0.15679,0.59212,0.001226,0.0075951
1.1688,0.35623,0.36168,0.37445,0.0043978,0.15898,0.58992,0.001229,0.0075665
1.1696,0.35623,0.36169,0.37445,0.0043849,0.16118,0.58772,0.001232,0.0075377
1.1704,0.35623,0.36171,0.37445,0.0043719,0.16339,0.5855,0.0012349,0.0075088
1.1712,0.35623,0.36172,0.37444,0.0043589,0.16561,0.58328,0.0012378,0.0074799
1.172,0.35623,0.36173,0.37444,0.0043458,0.16784,0.58104,0.0012407,0.0074508
1.1728,0.35623,0.36175,0.37444,0.0043326,0.17008,0.57879,0.0012436,0.0074216
1.1736,0.35623,0.36176,0.37443,0.0043193,0.17234,0.57653,0.0012464,0.0073923
1.1744,0.35623,0.36177,0.37443,0.004306,0.1746,0.57427,0.0012492,0.0073629
1.1752,0.35623,0.36179,0.37443,0.0042927,0.17687,0.57199,0.0012519,0.0073334
1.176,0.35623,0.3618,0.37443,0.0042792,0.17916,0.5697,0.0012546,0.0073038
1.1768,0.35623,0.36181,0.37442,0.0042657,0.18145,0.5674,0.0012573,0.0072741
1.1776,0.35623,0.36183,0.37442,0.0042521,0.18375,0.56509,0.0012599,0.0072443
1.1784,0.35623,0.36184,0.37442,0.0042385,0.18607,0.56277,0.0012625,0.0072145
1.1792,0.35623,0.36186,0.37442,0.0042248,0.18839,0.56044,0.0012651,0.0071845
1.18,0.35623,0.36187,0.37442,0.004211,0.19072,0.55811,0.0012676,0.0071544
1.1808,0.35623,0.36188,0.37441,0.0041972,0.19307,0.55576,0.0012702,0.0071243
1.1816,0.35623,0.3619,0.37441,0.0041833,0.19542,0.5534,0.0012726,0.0070941
1.1824,0.35623,0.36191,0.37441,0.0041694,0.19778,0.55104,0.0012751,0.0070638
1.1833,0.35623,0.36192,0.37441,0.0041554,0.20015,0.54866,0.0012775,0.0070334
1.1841,0.35623,0.36194,0.3744,0.0041413,0.20253,0.54628,0.0012798,0.0070029
1.1849,0.35623,0.36195,0.3744,0.0041272,0.20492,0.54389,0.0012822,0.0069723
1.1857,0.35623,0.36197,0.3744,0.0041131,0.20731,0.54149,0.0012844,0.0069417
1.1865,0.35623,0.36198,0.3744,0.0040988,0.20972,0.53908,0.0012867,0.006911
1.1873,0.35623,0.362,0.3744,0.0040845,0.21213,0.53666,0.0012889,0.0068802
1.1881,0.35623,0.36201,0.37439,0.0040702,0.21455,0.53423,0.0012911,0.0068493
1.1889,0.35623,0.36202,0.37439,0.0040558,0.21698,0.5318,0.0012933,0.0068184
1.1897,0.35623,0.36204,0.37439,0.0040414,0.21942,0.52936,0.0012954,0.0067873
1.1905,0.35623,0.36205,0.37439,0.0040269,0.22187,0.52691,0.0012974,0.0067563
1.1913,0.35623,0.36207,0.37439,0.0040123,0.22432,0.52445,0.0012995,0.0067251
1.1921,0.35623,0.36208,0.37438,0.0039977,0.22678,0.52198,0.0013015,0.0066939
1.1929,0.35623,0.3621,0.37438,0.0039831,0.22925,0.51951,0.0013035,0.0066627
1.1937,0.35623,0.36211,0.37438,0.0039684,0.23173,0.51703,0.0013054,0.0066313
1.1945,0.35623,0.36213,0.37438,0.0039536,0.23421,0.51454,0.0013073,0.0065999
1.1953,0.35623,0.36214,0.37438,0.0039388,0.2367,0.51205,0.0013091,0.0065685
1.1961,0.35623,0.36216,0.37437,0.003924,0.2392,0.50955,0.001311,0.006537
1.1969,0.35623,0.36217,0.37437,0.0039091,0.24171,0.50704,0.0013127,0.0065054
1.1977,0.35623,0.36219,0.37437,0.0038941,0.24422,0.50452,0.0013145,0.0064738
1.1986,0.35623,0.3622,0.37437,0.0038792,0.24674,0.502,0.0013162,0.0064421
1.1994,0.35623,0.36222,0.37437,0.0038641,0.24926,0.49947,0.0013178,0.0064104
1.2002,0.35623,0.36223,0.37437,0.0038491,0.25179,0.49694,0.0013195,0.0063786
1.201,0.35623,0.36225,0.37436,0.0038339,0.25433,0.4944,0.0013211,0.0063468
1.2018,0.35623,0.36226,0.37436,0.0038188,0.25688,0.49185,0.0013226,0.006315
1.2026,0.35623,0.36228,0.37436,0.0038036,0.25943,0.4893,0.0013241,0.0062831
1.2034,0.35623,0.36229,0.37436,0.0037884,0.26198,0.48674,0.0013256,0.0062511
1.2042,0.35623,0.36231,0.37436,0.0037731,0.26455,0.48417,0.001327,0.0062192
1.205,0.35623,0.36232,0.37436,0.0037578,0.26711,0.4816,0.0013284,0.0061871
1.2058,0.35623,0.36234,0.37436,0.0037424,0.26969,0.47902,0.0013298,0.0061551
1.2066,0.35623,0.36236,0.37435,0.0037271,0.27227,0.47644,0.0013311,0.006123
1.2074,0.35623,0.36237,0.37435,0.0037116,0.27485,0.47386,0.0013324,0.0060909
1.2082,0.35623,0.36239,0.37435,0.0036962,0.27744,0.47127,0.0013336,0.0060587
1.209,0.35623,0.3624,0.37435,0.0036807,0.28003,0.46867,0.0013348,0.0060266
1.2098,0.35623,0.36242,0.37435,0.0036652,0.28263,0.46607,0.001336,0.0059943
1.2106,0.35623,0.36243,0.37435,0.0036496,0.28523,0.46346,0.0013371,0.0059621
1.2114,0.35623,0.36245,0.37435,0.003634,0.28784,0.46085,0.0013382,0.0059299
1.2122,0.35623,0.36247,0.37435,0.0036184,0.29046,0.45824,0.0013392,0.0058976
1.2131,0.35623,0.36248,0.37434,0.0036028,0.29307,0.45562,0.0013402,0.0058653
1.2139,0.35623,0.3625,0.37434,0.0035871,0.29569,0.45299,0.0013412,0.005833
1.2147,0.35623,0.36251,0.37434,0.0035714,0.29832,0.45037,0.0013421,0.0058006
1.2155,0.35623,0.36253,0.37434,0.0035556,0.30095,0.44774,0.001343,0.0057683
1.2163,0.35623,0.36255,0.37434,0.0035399,0.30358,0.4451,0.0013438,0.0057359
1.2171,0.35623,0.36256,0.37434,0.0035241,0.30622,0.44246,0.0013446,0.0057035
1.2179,0.35623,0.36258,0.37434,0.0035083,0.30886,0.43982,0.0013454,0.0056712
1.2187,0.35623,0.36259,0.37434,0.0034924,0.3115,0.43718,0.0013461,0.0056388
1.2195,0.35623,0.36261,0.37434,0.0034766,0.31415,0.43453,0.0013468,0.0056064
1.2203,0.35623,0.36263,0.37434,0.0034607,0.3168,0.43188,0.0013474,0.005574
1.2211,0.35623,0.36264,0.37434,0.0034448,0.31945,0.42922,0.001348,0.0055416
1.2219,0.35623,0.36266,0.37434,0.0034289,0.32211,0.42656,0.0013486,0.0055092
1.2227,0.35623,0.36267,0.37433,0.0034129,0.32477,0.4239,0.0013491,0.0054767
1.2235,0.35623,0.36269,0.37433,0.003397,0.32743,0.42124,0.0013496,0.0054443
1.2243,0.35623,0.36271,0.37433,0.003381,0.33009,0.41858,0.00135,0.0054119
1.2251,0.35623,0.36272,0.37433,0.003365,0.33276,0.41591,0.0013504,0.0053795
1.2259,0.35623,0.36274,0.37433,0.003349,0.33542,0.41324,0.0013508,0.0053472
1.2267,0.35623,0.36276,0.37433,0.0033329,0.33809,0.41057,0.0013511,0.0053148
1.2276,0.35623,0.36277,0.37433,0.0033169,0.34077,0.4079,0.0013513,0.0052824
1.2284,0.35623,0.36279,0.37433,0.0033008,0.34344,0.40522,0.0013516,0.0052501
1.2292,0.35623,0.3628,0.37433,0.0032847,0.34612,0.40255,0.0013518,0.0052177
1.23,0.35623,0.36282,0.37433,0.0032686,0.34879,0.39987,0.0013519,0.0051854
1.2308,0.35623,0.36284,0.37433,0.0032525,0.35147,0.39719,0.001352,0.0051531
1.2316,0.35623,0.36285,0.37433,0.0032364,0.35415,0.39451,0.0013521,0.0051208
1.2324,0.35623,0.36287,0.37433,0.0032203,0.35683,0.39183,0.0013521,0.0050885
1.2332,0.35623,0.36289,0.37433,0.0032042,0.35951,0.38915,0.0013521,0.0050563
1.234,0.35623,0.3629,0.37433,0.003188,0.36219,0.38647,0.001352,0.0050241
1.2348,0.35623,0.36292,0.37433,0.0031719,0.36488,0.38378,0.0013519,0.0049919
1.2356,0.35623,0.36294,0.37433,0.0031557,0.36756,0.3811,0.0013518,0.0049597
1.2364,0.35623,0.36295,0.37433,0.0031396,0.37024,0.37842,0.0013516,0.0049276
1.2372,0.35623,0.36297,0.37433,0.0031234,0.37293,0.37573,0.0013514,0.0048955
1.238,0.35623,0.36299,0.37433,0.0031073,0.37561,0.37305,0.0013511,0.0048634
1.2388,0.35623,0.363,0.37433,0.0030911,0.37829,0.37036,0.0013508,0.0048314
1.2396,0.35623,0.36302,0.37433,0.0030749,0.38098,0.36768,0.0013504,0.0047994
1.2404,0.35623,0.36303,0.37433,0.0030587,0.38366,0.365,0.0013501,0.0047674
1.2412,0.35623,0.36305,0.37433,0.0030426,0.38634,0.36231,0.0013496,0.0047355
1.2421,0.35623,0.36307,0.37433,0.0030264,0.38903,0.35963,0.0013491,0.0047036
1.2429,0.35623,0.36308,0.37433,0.0030102,0.39171,0.35695,0.0013486,0.0046718
1.2437,0.35623,0.3631,0.37433,0.002994,0.39439,0.35427,0.0013481,0.00464
1.2445,0.35623,0.36312,0.37433,0.0029779,0.39707,0.35159,0.0013475,0.0046083
1.2453,0.35623,0.36313,0.37433,0.0029617,0.39975,0.34891,0.0013468,0.0045766
1.2461,0.35623,0.36315,0.37433,0.0029455,0.40243,0.34624,0.0013462,0.0045449
1.2469,0.35623,0.36317,0.37433,0.0029294,0.4051,0.34356,0.0013454,0.0045133
1.2477,0.35623,0.36318,0.37433,0.0029132,0.40778,0.34089,0.0013447,0.0044818
1.2485,0.35623,0.3632,0.37433,0.0028971,0.41045,0.33822,0.0013439,0.0044503
1.2493,0.35623,0.36322,0.37433,0.002881,0.41312,0.33555,0.001343,0.0044189
1.2501,0.35623,0.36323,0.37433,0.0028648,0.41579,0.33288,0.0013421,0.0043875
1.2509,0.35623,0.36325,0.37433,0.0028487,0.41846,0.33021,0.0013412,0.0043562
1.2517,0.35623,0.36327,0.37433,0.0028326,0.42112,0.32755,0.0013402,0.004325
1.2525,0.35623,0.36328,0.37433,0.0028165,0.42378,0.32489,0.0013392,0.0042938
1.2533,0.35623,0.3633,0.37434,0.0028004,0.42644,0.32223,0.0013382,0.0042627
1.2541,0.35623,0.36332,0.37434,0.0027844,0.4291,0.31957,0.0013371,0.0042317
1.2549,0.35623,0.36333,0.37434,0.0027683,0.43176,0.31692,0.0013359,0.0042007
1.2557,0.35623,0.36335,0.37434,0.0027523,0.43441,0.31427,0.0013348,0.0041698
1.2565,0.35623,0.36336,0.37434,0.0027362,0.43706,0.31162,0.0013335,0.0041389
1.2574,0.35623,0.36338,0.37434,0.0027202,0.4397,0.30898,0.0013323,0.0041082
1.2582,0.35623,0.3634,0.37434,0.0027042,0.44234,0.30634,0.001331,0.0040775
1.259,0.35623,0.36341,0.37434,0.0026883,0.44498,0.3037,0.0013296,0.0040469
1.2598,0.35623,0.36343,0.37434,0.0026723,0.44762,0.30107,0.0013283,0.0040164
1.2606,0.35623,0.36345,0.37434,0.0026564,0.45025,0.29844,0.0013268,0.0039859
1.2614,0.35623,0.36346,0.37434,0.0026405,0.45288,0.29581,0.0013254,0.0039556
1.2622,0.35623,0.36348,0.37434,0.0026246,0.4555,0.29319,0.0013239,0.0039253
1.263,0.35623,0.3635,0.37435,0.0026087,0.45812,0.29057,0.0013223,0.0038951
1.2638,0.35623,0.36351,0.37435,0.0025929,0.46073,0.28796,0.0013208,0.003865
1.2646,0.35623,0.36353,0.37435,0.002577,0.46334,0.28535,0.0013191,0.0038349
1.2654,0.35623,0.36355,0.37435,0.0025612,0.46595,0.28275,0.0013175,0.003805
1.2662,0.35623,0.36356,0.37435,0.0025455,0.46855,0.28015,0.0013158,0.0037752
1.267,0.35623,0.36358,0.37435,0.0025297,0.47115,0.27756,0.001314,0.0037454
1.2678,0.35623,0.36359,0.37435,0.002514,0.47374,0.27497,0.0013122,0.0037158
1.2686,0.35623,0.36361,0.37435,0.0024983,0.47633,0.27238,0.0013104,0.0036862
1.2694,0.35623,0.36363,0.37436,0.0024826,0.47891,0.2698,0.0013085,0.0036568
1.2702,0.35623,0.36364,0.37436,0.002467,0.48148,0.26723,0.0013066,0.0036274
1.271,0.35623,0.36366,0.37436,0.0024514,0.48406,0.26466,0.0013047,0.0035981
1.2719,0.35623,0.36367,0.37436,0.0024358,0.48662,0.2621,0.0013027,0.003569
1.2727,0.35623,0.36369,0.37436,0.0024203,0.48918,0.25954,0.0013007,0.0035399
1.2735,0.35623,0.36371,0.37436,0.0024048,0.49173,0.25699,0.0012986,0.003511
1.2743,0.35623,0.36372,0.37436,0.0023893,0.49428,0.25445,0.0012965,0.0034821
1.2751,0.35623,0.36374,0.37437,0.0023739,0.49682,0.25191,0.0012944,0.0034534
1.2759,0.35623,0.36375,0.37437,0.0023585,0.49936,0.24938,0.0012922,0.0034248
1.2767,0.35623,0.36377,0.37437,0.0023431,0.50189,0.24685,0.00129,0.0033963
1.2775,0.35623,0.36379,0.37437,0.0023278,0.50441,0.24433,0.0012877,0.0033679
1.2783,0.35623,0.3638,0.37437,0.0023125,0.50692,0.24182,0.0012854,0.0033396
1.2791,0.35623,0.36382,0.37437,0.0022973,0.50943,0.23931,0.0012831,0.0033114
1.2799,0.35623,0.36383,0.37438,0.002282,0.51194,0.23682,0.0012807,0.0032834
1.2807,0.35623,0.36385,0.37438,0.0022669,0.51443,0.23432,0.0012783,0.0032555
1.2815,0.35623,0.36387,0.37438,0.0022517,0.51692,0.23184,0.0012758,0.0032277
1.2823,0.35623,0.36388,0.37438,0.0022367,0.5194,0.22936,0.0012733,0.0032
1.2831,0.35623,0.3639,0.37438,0.0022216,0.52187,0.22689,0.0012708,0.0031724
1.2839,0.35623,0.36391,0.37438,0.0022066,0.52434,0.22443,0.0012682,0.003145
1.2847,0.35623,0.36393,0.37439,0.0021917,0.5268,0.22198,0.0012656,0.0031177
1.2855,0.35623,0.36394,0.37439,0.0021767,0.52925,0.21953,0.001263,0.0030905
1.2864,0.35623,0.36396,0.37439,0.0021619,0.53169,0.21709,0.0012603,0.0030634
1.2872,0.35623,0.36397,0.37439,0.0021471,0.53412,0.21466,0.0012576,0.0030365
1.288,0.35623,0.36399,0.37439,0.0021323,0.53655,0.21224,0.0012548,0.0030097
1.2888,0.35623,0.36401,0.3744,0.0021176,0.53897,0.20983,0.0012521,0.0029831
1.2896,0.35623,0.36402,0.3744,0.0021029,0.54138,0.20742,0.0012492,0.0029566
1.2904,0.35623,0.36404,0.3744,0.0020883,0.54378,0.20502,0.0012464,0.0029302
1.2912,0.35623,0.36405,0.3744,0.0020737,0.54617,0.20264,0.0012435,0.0029039
1.292,0.35623,0.36407,0.37441,0.0020592,0.54856,0.20026,0.0012405,0.0028778
1.2928,0.35623,0.36408,0.37441,0.0020447,0.55093,0.19789,0.0012375,0.0028519
1.2936,0.35623,0.3641,0.37441,0.0020303,0.5533,0.19552,0.0012345,0.002826
1.2944,0.35623,0.36411,0.37441,0.0020159,0.55565,0.19317,0.0012315,0.0028003
1.2952,0.35623,0.36413,0.37441,0.0020016,0.558,0.19083,0.0012284,0.0027748
1.296,0.35623,0.36414,0.37442,0.0019874,0.56034,0.1885,0.0012253,0.0027494
1.2968,0.35623,0.36416,0.37442,0.0019732,0.56267,0.18617,0.0012221,0.0027242
1.2976,0.35623,0.36417,0.37442,0.001959,0.56499,0.18386,0.0012189,0.0026991
1.2984,0.35623,0.36419,0.37442,0.0019449,0.56729,0.18155,0.0012157,0.0026741
1.2992,0.35623,0.3642,0.37443,0.0019309,0.56959,0.17926,0.0012125,0.0026494
1.3,0.35623,0.36422,0.37443,0.0019169,0.57188,0.17698,0.0012092,0.0026247
1.3009,0.35623,0.36423,0.37443,0.001903,0.57416,0.1747,0.0012058,0.0026002
1.3017,0.35623,0.36425,0.37443,0.0018892,0.57643,0.17244,0.0012025,0.0025759
1.3025,0.35623,0.36426,0.37444,0.0018754,0.57869,0.17018,0.0011991,0.0025517
1.3033,0.35623,0.36427,0.37444,0.0018617,0.58094,0.16794,0.0011956,0.0025277
1.3041,0.35623,0.36429,0.37444,0.001848,0.58318,0.16571,0.0011922,0.0025039
1.3049,0.35623,0.3643,0.37445,0.0018344,0.5854,0.16349,0.0011887,0.0024802
1.3057,0.35623,0.36432,0.37445,0.0018209,0.58762,0.16128,0.0011852,0.0024566
1.3065,0.35623,0.36433,0.37445,0.0018074,0.58982,0.15908,0.0011816,0.0024333
1.3073,0.35623,0.36435,0.37445,0.001794,0.59202,0.15689,0.001178,0.0024101
1.3081,0.35623,0.36436,0.37446,0.0017807,0.5942,0.15471,0.0011744,0.002387
1.3089,0.35623,0.36437,0.37446,0.0017674,0.59637,0.15254,0.0011707,0.0023641
1.3097,0.35623,0.36439,0.37446,0.0017542,0.59854,0.15039,0.001167,0.0023414
1.3105,0.35623,0.3644,0.37446,0.0017411,0.60068,0.14825,0.0011633,0.0023189
1.3113,0.35623,0.36442,0.37447,0.001728,0.60282,0.14611,0.0011595,0.0022965
1.3121,0.35623,0.36443,0.37447,0.001715,0.60495,0.14399,0.0011557,0.0022743
1.3129,0.35623,0.36444,0.37447,0.0017021,0.60706,0.14188,0.0011519,0.0022523
1.3137,0.35623,0.36446,0.37448,0.0016892,0.60916,0.13979,0.001148,0.0022305
1.3145,0.35623,0.36447,0.37448,0.0016765,0.61126,0.1377,0.0011442,0.0022088
1.3153,0.35623,0.36448,0.37448,0.0016638,0.61333,0.13563,0.0011402,0.0021873
1.3162,0.35623,0.3645,0.37449,0.0016511,0.6154,0.13357,0.0011363,0.002166
1.317,0.35623,0.36451,0.37449,0.0016386,0.61745,0.13152,0.0011323,0.0021448
1.3178,0.35623,0.36452,0.37449,0.0016261,0.61949,0.12949,0.0011283,0.0021238
1.3186,0.35623,0.36454,0.3745,0.0016137,0.62152,0.12747,0.0011243,0.0021031
1.3194,0.35623,0.36455,0.3745,0.0016013,0.62354,0.12546,0.0011202,0.0020825
1.3202,0.35623,0.36456,0.3745,0.0015891,0.62554,0.12346,0.0011161,0.002062
1.321,0.35623,0.36458,0.3745,0.0015769,0.62753,0.12148,0.001112,0.0020418
1.3218,0.35623,0.36459,0.37451,0.0015648,0.62951,0.1195,0.0011078,0.0020217
1.3226,0.35623,0.3646,0.37451,0.0015528,0.63148,0.11755,0.0011036,0.0020019
1.3234,0.35623,0.36462,0.37451,0.0015408,0.63343,0.1156,0.0010994,0.0019822
1.3242,0.35623,0.36463,0.37452,0.0015289,0.63537,0.11367,0.0010952,0.0019627
1.325,0.35623,0.36464,0.37452,0.0015172,0.63729,0.11175,0.0010909,0.0019434
1.3258,0.35623,0.36465,0.37452,0.0015055,0.6392,0.10985,0.0010866,0.0019243
1.3266,0.35623,0.36467,0.37453,0.0014938,0.6411,0.10796,0.0010823,0.0019054
1.3274,0.35623,0.36468,0.37453,0.0014823,0.64298,0.10608,0.0010779,0.0018866
1.3282,0.35623,0.36469,0.37453,0.0014708,0.64486,0.10421,0.0010736,0.0018681
1.329,0.35623,0.3647,0.37454,0.0014595,0.64671,0.10236,0.0010692,0.0018498
1.3298,0.35623,0.36472,0.37454,0.0014482,0.64855,0.10053,0.0010647,0.0018316
1.3307,0.35623,0.36473,0.37455,0.001437,0.65038,0.098707,0.0010603,0.0018137
1.3315,0.35623,0.36474,0.37455,0.0014258,0.6522,0.0969,0.0010558,0.0017959
1.3323,0.35623,0.36475,0.37455,0.0014148,0.654,0.095106,0.0010513,0.0017783
1.3331,0.35623,0.36476,0.37456,0.0014039,0.65579,0.093327,0.0010467,0.001761
1.3339,0.35623,0.36478,0.37456,0.001393,0.65756,0.091563,0.0010422,0.0017438
1.3347,0.35623,0.36479,0.37456,0.0013822,0.65931,0.089812,0.0010376,0.0017269
1.3355,0.35623,0.3648,0.37457,0.0013715,0.66106,0.088077,0.001033,0.0017101
1.3363,0.35623,0.36481,0.37457,0.0013609,0.66279,0.086356,0.0010284,0.0016935
1.3371,0.35623,0.36482,0.37457,0.0013504,0.6645,0.08465,0.0010237,0.0016772
1.3379,0.35623,0.36483,0.37458,0.00134,0.6662,0.082959,0.001019,0.001661
1.3387,0.35623,0.36484,0.37458,0.0013297,0.66788,0.081283,0.0010143,0.0016451
1.3395,0.35623,0.36486,0.37459,0.0013195,0.66955,0.079622,0.0010096,0.0016293
1.3403,0.35623,0.36487,0.37459,0.0013093,0.6712,0.077976,0.0010048,0.0016138
1.3411,0.35623,0.36488,0.37459,0.0012993,0.67284,0.076345,0.0010001,0.0015985
1.3419,0.35623,0.36489,0.3746,0.0012893,0.67446,0.074729,0.00099526,0.0015833
1.3427,0.35623,0.3649,0.3746,0.0012794,0.67607,0.073129,0.00099045,0.0015684
1.3435,0.35623,0.36491,0.3746,0.0012697,0.67766,0.071545,0.00098561,0.0015537
1.3443,0.35623,0.36492,0.37461,0.00126,0.67924,0.069976,0.00098075,0.0015392
1.3452,0.35623,0.36493,0.37461,0.0012504,0.6808,0.068422,0.00097586,0.001525
1.346,0.35623,0.36494,0.37462,0.0012409,0.68235,0.066884,0.00097096,0.0015109
1.3468,0.35623,0.36495,0.37462,0.0012315,0.68388,0.065362,0.00096604,0.001497
1.3476,0.35623,0.36496,0.37462,0.0012222,0.68539,0.063856,0.0009611,0.0014834
1.3484,0.35623,0.36497,0.37463,0.001213,0.68689,0.062366,0.00095613,0.00147
1.3492,0.35623,0.36498,0.37463,0.0012039,0.68837,0.060892,0.00095115,0.0014567
1.35,0.35623,0.36499,0.37464,0.0011949,0.68984,0.059434,0.00094615,0.0014437
1.3508,0.35623,0.365,0.37464,0.001186,0.69129,0.057992,0.00094113,0.0014309
1.3516,0.35623,0.36501,0.37464,0.0011772,0.69272,0.056566,0.00093609,0.0014184
1.3524,0.35623,0.36502,0.37465,0.0011685,0.69414,0.055157,0.00093103,0.001406
1.3532,0.35623,0.36503,0.37465,0.0011599,0.69554,0.053764,0.00092596,0.0013939
1.354,0.35623,0.36504,0.37466,0.0011514,0.69693,0.052387,0.00092086,0.001382
1.3548,0.35623,0.36505,0.37466,0.001143,0.69829,0.051027,0.00091575,0.0013703
1.3556,0.35623,0.36506,0.37467,0.0011347,0.69965,0.049684,0.00091063,0.0013588
1.3564,0.35623,0.36507,0.37467,0.0011265,0.70098,0.048357,0.00090548,0.0013475
1.3572,0.35623,0.36508,0.37467,0.0011184,0.7023,0.047047,0.00090032,0.0013365
1.358,0.35623,0.36509,0.37468,0.0011104,0.7036,0.045754,0.00089514,0.0013257
1.3588,0.35623,0.3651,0.37468,0.0011025,0.70489,0.044478,0.00088995,0.0013151
1.3597,0.35623,0.36511,0.37469,0.0010947,0.70615,0.043218,0.00088474,0.0013047
1.3605,0.35623,0.36512,0.37469,0.001087,0.7074,0.041976,0.00087952,0.0012946
1.3613,0.35623,0.36512,0.37469,0.0010795,0.70864,0.040751,0.00087428,0.0012847
1.3621,0.35623,0.36513,0.3747,0.001072,0.70986,0.039542,0.00086903,0.001275
1.3629,0.35623,0.36514,0.3747,0.0010646,0.71106,0.038351,0.00086376,0.0012655
1.3637,0.35623,0.36515,0.37471,0.0010574,0.71224,0.037178,0.00085848,0.0012562
1.3645,0.35623,0.36516,0.37471,0.0010502,0.7134,0.036021,0.00085319,0.0012472
1.3653,0.35623,0.36517,0.37472,0.0010431,0.71455,0.034882,0.00084788,0.0012384
1.3661,0.35623,0.36517,0.37472,0.0010362,0.71568,0.03376,0.00084256,0.0012298
1.3669,0.35623,0.36518,0.37473,0.0010294,0.71679,0.032656,0.00083723,0.0012215
1.3677,0.35623,0.36519,0.37473,0.0010226,0.71789,0.031569,0.00083189,0.0012134
1.3685,0.35623,0.3652,0.37473,0.001016,0.71897,0.0305,0.00082653,0.0012055
1.3693,0.35623,0.36521,0.37474,0.0010095,0.72003,0.029449,0.00082116,0.0011978
1.3701,0.35623,0.36521,0.37474,0.0010031,0.72107,0.028415,0.00081578,0.0011904
1.3709,0.35623,0.36522,0.37475,0.00099678,0.7221,0.027399,0.00081039,0.0011832
1.3717,0.35623,0.36523,0.37475,0.00099059,0.7231,0.026401,0.00080499,0.0011762
1.3725,0.35623,0.36524,0.37476,0.00098451,0.72409,0.025421,0.00079958,0.0011694
1.3733,0.35623,0.36524,0.37476,0.00097854,0.72506,0.024458,0.00079417,0.0011629
1.3741,0.35623,0.36525,0.37477,0.00097268,0.72602,0.023514,0.00078874,0.0011566
1.375,0.35623,0.36526,0.37477,0.00096693,0.72695,0.022587,0.0007833,0.0011506
1.3758,0.35623,0.36526,0.37477,0.00096129,0.72787,0.021679,0.00077785,0.0011447
1.3766,0.35623,0.36527,0.37478,0.00095577,0.72877,0.020789,0.0007724,0.0011391
1.3774,0.35623,0.36528,0.37478,0.00095035,0.72965,0.019917,0.00076693,0.0011338
1.3782,0.35623,0.36528,0.37479,0.00094505,0.73051,0.019063,0.00076146,0.0011286
1.379,0.35623,0.36529,0.37479,0.00093986,0.73136,0.018227,0.00075599,0.0011237
1.3798,0.35623,0.3653,0.3748,0.00093479,0.73218,0.017409,0.0007505,0.0011191
1.3806,0.35623,0.3653,0.3748,0.00092982,0.73299,0.01661,0.00074501,0.0011146
1.3814,0.35623,0.36531,0.37481,0.00092497,0.73378,0.015829,0.00073951,0.0011104
1.3822,0.35623,0.36531,0.37481,0.00092023,0.73455,0.015067,0.00073401,0.0011065
1.383,0.35623,0.36532,0.37482,0.00091561,0.73531,0.014323,0.0007285,0.0011027
1.3838,0.35623,0.36533,0.37482,0.0009111,0.73604,0.013598,0.00072299,0.0010992
1.3846,0.35623,0.36533,0.37482,0.0009067,0.73676,0.012891,0.00071747,0.0010959
1.3854,0.35623,0.36534,0.37483,0.00090242,0.73746,0.012202,0.00071195,0.0010929
1.3862,0.35623,0.36534,0.37483,0.00089826,0.73813,0.011533,0.00070642,0.0010901
1.387,0.35623,0.36535,0.37484,0.0008942,0.7388,0.010881,0.00070089,0.0010875
1.3878,0.35623,0.36535,0.37484,0.00089027,0.73944,0.010249,0.00069536,0.0010852
1.3886,0.35623,0.36536,0.37485,0.00088645,0.74006,0.0096349,0.00068982,0.0010831
1.3895,0.35623,0.36536,0.37485,0.00088274,0.74066,0.0090398,0.00068428,0.0010812
1.3903,0.35623,0.36537,0.37486,0.00087915,0.74125,0.0084634,0.00067874,0.0010796
1.3911,0.35623,0.36537,0.37486,0.00087568,0.74182,0.0079058,0.0006732,0.0010782
1.3919,0.35623,0.36538,0.37487,0.00087232,0.74237,0.007367,0.00066766,0.001077
1.3927,0.35623,0.36538,0.37487,0.00086908,0.7429,0.006847,0.00066211,0.0010761
1.3935,0.35623,0.36539,0.37488,0.00086596,0.74341,0.0063459,0.00065656,0.0010754
1.3943,0.35623,0.36539,0.37488,0.00086295,0.7439,0.0058637,0.00065102,0.0010749
1.3951,0.35623,0.3654,0.37489,0.00086006,0.74437,0.0054003,0.00064547,0.0010747
1.3959,0.35623,0.3654,0.37489,0.00085729,0.74482,0.004956,0.00063992,0.0010747
1.3967,0.35623,0.3654,0.37489,0.00085464,0.74526,0.0045305,0.00063438,0.0010749
1.3975,0.35623,0.36541,0.3749,0.0008521,0.74568,0.0041241,0.00062883,0.0010754
1.3983,0.35623,0.36541,0.3749,0.00084968,0.74607,0.0037366,0.00062329,0.0010761
1.3991,0.35623,0.36541,0.37491,0.00084738,0.74645,0.0033682,0.00061775,0.001077
1.3999,0.35623,0.36542,0.37491,0.0008452,0.74681,0.0030188,0.00061221,0.0010782
1.4007,0.35623,0.36542,0.37492,0.00084313,0.74715,0.0026884,0.00060668,0.0010796
1.4015,0.35623,0.36542,0.37492,0.00084118,0.74747,0.0023772,0.00060114,0.0010812
1.4023,0.35623,0.36543,0.37493,0.00083936,0.74777,0.002085,0.00059561,0.0010831
1.4031,0.35623,0.36543,0.37493,0.00083765,0.74805,0.0018119,0.00059009,0.0010852
1.404,0.35623,0.36543,0.37494,0.00083606,0.74832,0.0015579,0.00058457,0.0010875
1.4048,0.35623,0.36544,0.37494,0.00083459,0.74856,0.0013231,0.00057905,0.0010901
1.4056,0.35623,0.36544,0.37495,0.00083323,0.74879,0.0011074,0.00057354,0.0010929
1.4064,0.35623,0.36544,0.37495,0.000832,0.74899,0.00091087,0.00056803,0.001096
1.4072,0.35623,0.36544,0.37496,0.00083088,0.74918,0.00073349,0.00056253,0.0010992
1.408,0.35623,0.36545,0.37496,0.00082989,0.74935,0.00057529,0.00055703,0.0011027
1.4088,0.35623,0.36545,0.37497,0.00082901,0.7495,0.00043627,0.00055154,0.0011065
1.4096,0.35623,0.36545,0.37497,0.00082826,0.74963,0.00031643,0.00054606,0.0011105
1.4104,0.35623,0.36545,0.37498,0.00082762,0.74974,0.00021579,0.00054059,0.0011147
1.4112,0.35623,0.36545,0.37498,0.0008271,0.74983,0.00013435,0.00053512,0.0011191
1.412,0.35623,0.36546,0.37499,0.00082671,0.7499,7.2116e-05,0.00052966,0.0011238
1.4128,0.35623,0.36546,0.37499,0.00082643,0.74995,2.9084e-05,0.00052421,0.0011287
1.4136,0.35623,0.36546,0.375,0.00082627,0.74999,5.2616e-06,0.00051876,0.0011338
1.4144,0.35623,0.36546,0.375,0.00082623,0.75,6.4864e-07,0.00051333,0.0011391
1.4152,0.35623,0.36546,0.375,0.00082631,0.74999,1.5246e-05,0.0005079,0.0011447
1.416,0.35623,0.36546,0.37501,0.00082652,0.74997,4.9052e-05,0.00050249,0.0011505
1.4168,0.35623,0.36546,0.37501,0.00082684,0.74993,0.00010207,0.00049708,0.0011566
1.4176,0.35623,0.36547,0.37502,0.00082728,0.74986,0.00017428,0.00049169,0.0011629
1.4185,0.35623,0.36547,0.37502,0.00082784,0.74978,0.0002657,0.00048631,0.0011694
1.4193,0.35623,0.36547,0.37503,0.00082852,0.74968,0.00037632,0.00048093,0.0011761
1.4201,0.35623,0.36547,0.37503,0.00082932,0.74956,0.00050613,0.00047557,0.0011831
1.4209,0.35623,0.36547,0.37504,0.00083024,0.74942,0.00065512,0.00047022,0.0011903
1.4217,0.35623,0.36547,0.37504,0.00083128,0.74926,0.00082329,0.00046489,0.0011977
1.4225,0.35623,0.36547,0.37505,0.00083244,0.74909,0.0010106,0.00045956,0.0012053
1.4233,0.35623,0.36547,0.37505,0.00083372,0.74889,0.0012171,0.00045425,0.0012132
1.4241,0.35623,0.36547,0.37506,0.00083512,0.74867,0.0014428,0.00044896,0.0012213
1.4249,0.35623,0.36547,0.37506,0.00083664,0.74844,0.0016875,0.00044367,0.0012296
1.4257,0.35623,0.36547,0.37507,0.00083828,0.74818,0.0019514,0.0004384,0.0012382
1.4265,0.35623,0.36547,0.37507,0.00084004,0.74791,0.0022344,0.00043315,0.0012469
1.4273,0.35623,0.36547,0.37508,0.00084192,0.74762,0.0025366,0.00042791,0.0012559
1.4281,0.35623,0.36547,0.37508,0.00084392,0.74731,0.0028577,0.00042269,0.0012652
1.4289,0.35623,0.36547,0.37509,0.00084604,0.74697,0.003198,0.00041748,0.0012746
1.4297,0.35623,0.36547,0.37509,0.00084828,0.74662,0.0035573,0.00041229,0.0012843
1.4305,0.35623,0.36546,0.3751,0.00085063,0.74626,0.0039356,0.00040711,0.0012942
1.4313,0.35623,0.36546,0.3751,0.00085311,0.74587,0.0043329,0.00040195,0.0013043
1.4321,0.35623,0.36546,0.37511,0.0008557,0.74546,0.0047493,0.00039681,0.0013146
1.4329,0.35623,0.36546,0.37511,0.00085842,0.74504,0.0051846,0.00039169,0.0013251
1.4338,0.35623,0.36546,0.37511,0.00086125,0.74459,0.0056388,0.00038658,0.0013359
1.4346,0.35623,0.36546,0.37512,0.0008642,0.74413,0.0061119,0.00038149,0.0013469
1.4354,0.35623,0.36546,0.37512,0.00086728,0.74364,0.006604,0.00037642,0.0013581
1.4362,0.35623,0.36545,0.37513,0.00087046,0.74314,0.0071149,0.00037137,0.0013696
1.437,0.35623,0.36545,0.37513,0.00087377,0.74262,0.0076447,0.00036634,0.0013812
1.4378,0.35623,0.36545,0.37514,0.0008772,0.74208,0.0081933,0.00036133,0.0013931
1.4386,0.35623,0.36545,0.37514,0.00088074,0.74153,0.0087606,0.00035634,0.0014051
1.4394,0.35623,0.36545,0.37515,0.00088441,0.74095,0.0093468,0.00035137,0.0014174
1.4402,0.35623,0.36544,0.37515,0.00088819,0.74035,0.0099517,0.00034642,0.0014299
1.441,0.35623,0.36544,0.37516,0.00089209,0.73974,0.010575,0.0003415,0.0014427
1.4418,0.35623,0.36544,0.37516,0.0008961,0.73911,0.011217,0.00033659,0.0014556
1.4426,0.35623,0.36544,0.37517,0.00090023,0.73845,0.011878,0.00033171,0.0014688
1.4434,0.35623,0.36543,0.37517,0.00090449,0.73778,0.012558,0.00032684,0.0014821
1.4442,0.35623,0.36543,0.37518,0.00090885,0.7371,0.013256,0.000322,0.0014957
1.445,0.35623,0.36543,0.37518,0.00091334,0.73639,0.013972,0.00031719,0.0015095
1.4458,0.35623,0.36542,0.37518,0.00091794,0.73566,0.014707,0.0003124,0.0015235
1.4466,0.35623,0.36542,0.37519,0.00092266,0.73492,0.015461,0.00030763,0.0015377
1.4474,0.35623,0.36542,0.37519,0.00092749,0.73416,0.016233,0.00030288,0.0015521
1.4483,0.35623,0.36541,0.3752,0.00093244,0.73337,0.017023,0.00029816,0.0015667
1.4491,0.35623,0.36541,0.3752,0.00093751,0.73257,0.017832,0.00029347,0.0015815
1.4499,0.35623,0.36541,0.37521,0.00094269,0.73176,0.018659,0.0002888,0.0015966
1.4507,0.35623,0.3654,0.37521,0.00094798,0.73092,0.019504,0.00028415,0.0016118
1.4515,0.35623,0.3654,0.37522,0.0009534,0.73007,0.020368,0.00027953,0.0016273
1.4523,0.35623,0.3654,0.37522,0.00095892,0.72919,0.021249,0.00027494,0.0016429
1.4531,0.35623,0.36539,0.37523,0.00096457,0.7283,0.022149,0.00027037,0.0016588
1.4539,0.35623,0.36539,0.37523,0.00097032,0.72739,0.023067,0.00026583,0.0016748
1.4547,0.35623,0.36538,0.37524,0.00097619,0.72647,0.024002,0.00026132,0.0016911
1.4555,0.35623,0.36538,0.37524,0.00098218,0.72552,0.024956,0.00025684,0.0017075
1.4563,0.35623,0.36537,0.37524,0.00098827,0.72456,0.025928,0.00025238,0.0017242
1.4571,0.35623,0.36537,0.37525,0.00099448,0.72358,0.026918,0.00024795,0.001741
1.4579,0.35623,0.36536,0.37525,0.0010008,0.72258,0.027925,0.00024356,0.0017581
1.4587,0.35623,0.36536,0.37526,0.0010072,0.72156,0.02895,0.00023919,0.0017753
1.4595,0.35623,0.36535,0.37526,0.0010138,0.72053,0.029993,0.00023484,0.0017927
1.4603,0.35623,0.36535,0.37527,0.0010205,0.71948,0.031054,0.00023053,0.0018104
1.4611,0.35623,0.36534,0.37527,0.0010272,0.71841,0.032132,0.00022625,0.0018282
1.4619,0.35623,0.36534,0.37528,0.0010341,0.71732,0.033228,0.000222,0.0018462
1.4628,0.35623,0.36533,0.37528,0.0010411,0.71622,0.034341,0.00021778,0.0018644
1.4636,0.35623,0.36533,0.37528,0.0010482,0.7151,0.035472,0.00021359,0.0018828
1.4644,0.35623,0.36532,0.37529,0.0010554,0.71396,0.03662,0.00020944,0.0019014
1.4652,0.35623,0.36531,0.37529,0.0010628,0.7128,0.037785,0.00020531,0.0019202
1.466,0.35623,0.36531,0.3753,0.0010702,0.71163,0.038968,0.00020122,0.0019392
1.4668,0.35623,0.3653,0.3753,0.0010778,0.71043,0.040168,0.00019715,0.0019583
1.4676,0.35623,0.3653,0.37531,0.0010854,0.70923,0.041385,0.00019313,0.0019777
1.4684,0.35623,0.36529,0.37531,0.0010932,0.708,0.04262,0.00018913,0.0019972
1.4692,0.35623,0.36528,0.37531,0.001101,0.70676,0.043871,0.00018517,0.0020169
1.47,0.35623,0.36528,0.37532,0.001109,0.7055,0.045139,0.00018124,0.0020368
1.4708,0.35623,0.36527,0.37532,0.0011171,0.70422,0.046424,0.00017734,0.0020569
1.4716,0.35623,0.36526,0.37533,0.0011253,0.70293,0.047726,0.00017348,0.0020772
1.4724,0.35623,0.36526,0.37533,0.0011336,0.70162,0.049045,0.00016966,0.0020976
1.4732,0.35623,0.36525,0.37533,0.001142,0.70029,0.05038,0.00016587,0.0021182
1.474,0.35623,0.36524,0.37534,0.0011506,0.69895,0.051732,0.00016211,0.002139
1.4748,0.35623,0.36524,0.37534,0.0011592,0.69759,0.053101,0.00015839,0.00216
1.4756,0.35623,0.36523,0.37535,0.0011679,0.69621,0.054486,0.00015471,0.0021811
1.4764,0.35623,0.36522,0.37535,0.0011767,0.69482,0.055887,0.00015106,0.0022024
1.4773,0.35623,0.36521,0.37536,0.0011857,0.69341,0.057305,0.00014745,0.0022239
1.4781,0.35623,0.36521,0.37536,0.0011947,0.69198,0.058739,0.00014387,0.0022456
1.4789,0.35623,0.3652,0.37536,0.0012039,0.69054,0.06019,0.00014034,0.0022674
1.4797,0.35623,0.36519,0.37537,0.0012131,0.68908,0.061656,0.00013684,0.0022894
1.4805,0.35623,0.36518,0.37537,0.0012225,0.6876,0.063139,0.00013337,0.0023116
1.4813,0.35623,0.36517,0.37538,0.0012319,0.68611,0.064637,0.00012995,0.0023339
1.4821,0.35623,0.36517,0.37538,0.0012415,0.68461,0.066151,0.00012656,0.0023564
1.4829,0.35623,0.36516,0.37538,0.0012511,0.68309,0.067682,0.00012322,0.0023791
1.4837,0.35623,0.36515,0.37539,0.0012609,0.68155,0.069228,0.00011991,0.0024019
1.4845,0.35623,0.36514,0.37539,0.0012708,0.67999,0.070789,0.00011664,0.0024249
1.4853,0.35623,0.36513,0.3754,0.0012807,0.67842,0.072366,0.00011341,0.002448
1.4861,0.35623,0.36512,0.3754,0.0012908,0.67684,0.073959,0.00011022,0.0024714
1.4869,0.35623,0.36512,0.3754,0.0013009,0.67524,0.075567,0.00010707,0.0024948
1.4877,0.35623,0.36511,0.37541,0.0013112,0.67362,0.077191,0.00010396,0.0025185
1.4885,0.35623,0.3651,0.37541,0.0013216,0.67199,0.078829,0.00010089,0.0025422
1.4893,0.35623,0.36509,0.37541,0.001332,0.67035,0.080483,9.7859e-05,0.0025662
1.4901,0.35623,0.36508,0.37542,0.0013426,0.66868,0.082152,9.4872e-05,0.0025903
1.4909,0.35623,0.36507,0.37542,0.0013532,0.66701,0.083836,9.1927e-05,0.0026145
1.4917,0.35623,0.36506,0.37543,0.001364,0.66532,0.085535,8.9023e-05,0.0026389
1.4926,0.35623,0.36505,0.37543,0.0013748,0.66361,0.087249,8.6161e-05,0.0026635
1.4934,0.35623,0.36504,0.37543,0.0013857,0.66189,0.088977,8.3341e-05,0.0026881
1.4942,0.35623,0.36503,0.37544,0.0013968,0.66015,0.09072,8.0564e-05,0.002713
1.495,0.35623,0.36502,0.37544,0.0014079,0.6584,0.092478,7.7829e-05,0.002738
1.4958,0.35623,0.36501,0.37544,0.0014191,0.65664,0.09425,7.5138e-05,0.0027631
1.4966,0.35623,0.365,0.37545,0.0014304,0.65486,0.096037,7.249e-05,0.0027884
1.4974,0.35623,0.36499,0.37545,0.0014418,0.65306,0.097837,6.9885e-05,0.0028138
1.4982,0.35623,0.36498,0.37545,0.0014533,0.65126,0.099652,6.7325e-05,0.0028393
1.499,0.35623,0.36497,0.37546,0.0014649,0.64943,0.10148,6.4808e-05,0.002865
1.4998,0.35623,0.36496,0.37546,0.0014766,0.6476,0.10332,6.2336e-05,0.0028909
1.5006,0.35623,0.36495,0.37547,0.0014884,0.64575,0.10518,5.9908e-05,0.0029168
1.5014,0.35623,0.36494,0.37547,0.0015002,0.64388,0.10705,5.7525e-05,0.0029429
1.5022,0.35623,0.36493,0.37547,0.0015122,0.64201,0.10894,5.5188e-05,0.0029692
1.503,0.35623,0.36492,0.37548,0.0015242,0.64012,0.11084,5.2895e-05,0.0029955
1.5038,0.35623,0.36491,0.37548,0.0015363,0.63821,0.11275,5.0648e-05,0.003022
1.5046,0.35623,0.3649,0.37548,0.0015486,0.63629,0.11467,4.8447e-05,0.0030487
1.5054,0.35623,0.36489,0.37549,0.0015609,0.63436,0.11661,4.6292e-05,0.0030754
1.5062,0.35623,0.36488,0.37549,0.0015732,0.63241,0.11856,4.4184e-05,0.0031023
1.5071,0.35623,0.36487,0.37549,0.0015857,0.63046,0.12053,4.2121e-05,0.0031293
1.5079,0.35623,0.36486,0.3755,0.0015983,0.62849,0.12251,4.0106e-05,0.0031564
1.5087,0.35623,0.36484,0.3755,0.0016109,0.6265,0.1245,3.8137e-05,0.0031837
1.5095,0.35623,0.36483,0.3755,0.0016236,0.6245,0.1265,3.6216e-05,0.0032111
1.5103,0.35623,0.36482,0.3755,0.0016364,0.62249,0.12852,3.4342e-05,0.0032385
1.5111,0.35623,0.36481,0.37551,0.0016493,0.62047,0.13055,3.2516e-05,0.0032662
1.5119,0.35623,0.3648,0.37551,0.0016623,0.61844,0.13259,3.0737e-05,0.0032939
1.5127,0.35623,0.36479,0.37551,0.0016754,0.61639,0.13464,2.9007e-05,0.0033217
1.5135,0.35623,0.36478,0.37552,0.0016885,0.61433,0.13671,2.7325e-05,0.0033497
1.5143,0.35623,0.36476,0.37552,0.0017017,0.61225,0.13879,2.5691e-05,0.0033777
1.5151,0.35623,0.36475,0.37552,0.001715,0.61017,0.14088,2.4106e-05,0.0034059
1.5159,0.35623,0.36474,0.37553,0.0017284,0.60807,0.14298,2.257e-05,0.0034342
1.5167,0.35623,0.36473,0.37553,0.0017418,0.60597,0.14509,2.1083e-05,0.0034626
1.5175,0.35623,0.36472,0.37553,0.0017554,0.60384,0.14722,1.9645e-05,0.0034911
1.5183,0.35623,0.3647,0.37554,0.001769,0.60171,0.14936,1.8257e-05,0.0035197
1.5191,0.35623,0.36469,0.37554,0.0017827,0.59957,0.15151,1.6918e-05,0.0035484
1.5199,0.35623,0.36468,0.37554,0.0017964,0.59741,0.15367,1.5629e-05,0.0035772
1.5207,0.35623,0.36467,0.37554,0.0018103,0.59525,0.15584,1.4391e-05,0.0036061
1.5216,0.35623,0.36465,0.37555,0.0018242,0.59307,0.15802,1.3202e-05,0.0036351
1.5224,0.35623,0.36464,0.37555,0.0018382,0.59088,0.16022,1.2064e-05,0.0036642
1.5232,0.35623,0.36463,0.37555,0.0018522,0.58868,0.16242,1.0977e-05,0.0036934
1.524,0.35623,0.36462,0.37555,0.0018663,0.58647,0.16464,9.94e-06,0.0037227
1.5248,0.35623,0.3646,0.37556,0.0018805,0.58425,0.16687,8.9542e-06,0.0037521
1.5256,0.35623,0.36459,0.37556,0.0018948,0.58201,0.16911,8.0196e-06,0.0037816
1.5264,0.35623,0.36458,0.37556,0.0019092,0.57977,0.17135,7.1363e-06,0.0038112
1.5272,0.35623,0.36456,0.37557,0.0019236,0.57752,0.17361,6.3044e-06,0.0038408
1.528,0.35623,0.36455,0.37557,0.001938,0.57525,0.17588,5.5241e-06,0.0038706
1.5288,0.35623,0.36454,0.37557,0.0019526,0.57298,0.17816,4.7956e-06,0.0039004
1.5296,0.35623,0.36452,0.37557,0.0019672,0.57069,0.18045,4.119e-06,0.0039303
1.5304,0.35623,0.36451,0.37558,0.0019819,0.5684,0.18275,3.4945e-06,0.0039603
1.5312,0.35623,0.3645,0.37558,0.0019966,0.5661,0.18506,2.9223e-06,0.0039904
1.532,0.35623,0.36448,0.37558,0.0020115,0.56378,0.18738,2.4025e-06,0.0040205
1.5328,0.35623,0.36447,0.37558,0.0020263,0.56146,0.18971,1.9352e-06,0.0040507
1.5336,0.35623,0.36446,0.37559,0.0020413,0.55912,0.19205,1.5205e-06,0.004081
1.5344,0.35623,0.36444,0.37559,0.0020563,0.55678,0.19439,1.1587e-06,0.0041114
1.5352,0.35623,0.36443,0.37559,0.0020713,0.55443,0.19675,8.4988e-07,0.0041418
1.5361,0.35623,0.36442,0.37559,0.0020865,0.55207,0.19912,5.9412e-07,0.0041724
1.5369,0.35623,0.3644,0.37559,0.0021017,0.5497,0.20149,3.9159e-07,0.0042029
1.5377,0.35623,0.36439,0.3756,0.0021169,0.54732,0.20388,2.4242e-07,0.0042336
1.5385,0.35623,0.36437,0.3756,0.0021322,0.54493,0.20627,1.4672e-07,0.0042643
1.5393,0.35623,0.36436,0.3756,0.0021476,0.54253,0.20867,1.0462e-07,0.0042951
1.5401,0.35623,0.36435,0.3756,0.002163,0.54013,0.21108,1.1625e-07,0.0043259
1.5409,0.35623,0.36433,0.37561,0.0021785,0.53771,0.2135,1.8171e-07,0.0043568
1.5417,0.35623,0.36432,0.37561,0.002194,0.53529,0.21592,3.0113e-07,0.0043878
1.5425,0.35623,0.3643,0.37561,0.0022096,0.53286,0.21836,4.7461e-07,0.0044188
1.5433,0.35623,0.36429,0.37561,0.0022253,0.53042,0.2208,7.0227e-07,0.0044499
1.5441,0.35623,0.36427,0.37561,0.002241,0.52797,0.22325,9.842e-07,0.004481
1.5449,0.35623,0.36426,0.37562,0.0022568,0.52552,0.22571,1.3205e-06,0.0045122
1.5457,0.35623,0.36424,0.37562,0.0022726,0.52306,0.22818,1.7113e-06,0.0045434
1.5465,0.35623,0.36423,0.37562,0.0022884,0.52059,0.23065,2.1567e-06,0.0045747
1.5473,0.35623,0.36422,0.37562,0.0023043,0.51811,0.23313,2.6567e-06,0.004606
1.5481,0.35623,0.3642,0.37562,0.0023203,0.51563,0.23562,3.2115e-06,0.0046374
1.5489,0.35623,0.36419,0.37562,0.0023363,0.51314,0.23811,3.8211e-06,0.0046688
1.5497,0.35623,0.36417,0.37563,0.0023524,0.51064,0.24062,4.4856e-06,0.0047003
1.5505,0.35623,0.36416,0.37563,0.0023685,0.50813,0.24312,5.2052e-06,0.0047318
1.5514,0.35623,0.36414,0.37563,0.0023847,0.50562,0.24564,5.9798e-06,0.0047634
1.5522,0.35623,0.36413,0.37563,0.0024009,0.5031,0.24816,6.8097e-06,0.0047949
1.553,0.35623,0.36411,0.37563,0.0024171,0.50057,0.25069,7.6947e-06,0.0048266
1.5538,0.35623,0.3641,0.37563,0.0024334,0.49804,0.25323,8.635e-06,0.0048582
1.5546,0.35623,0.36408,0.37564,0.0024498,0.4955,0.25577,9.6307e-06,0.0048899
1.5554,0.35623,0.36407,0.37564,0.0024661,0.49296,0.25832,1.0682e-05,0.0049216
1.5562,0.35623,0.36405,0.37564,0.0024826,0.49041,0.26087,1.1788e-05,0.0049534
1.557,0.35623,0.36404,0.37564,0.002499,0.48785,0.26343,1.2951e-05,0.0049851
1.5578,0.35623,0.36402,0.37564,0.0025155,0.48529,0.266,1.4168e-05,0.0050169
1.5586,0.35623,0.364,0.37564,0.0025321,0.48272,0.26857,1.5442e-05,0.0050488
1.5594,0.35623,0.36399,0.37564,0.0025487,0.48015,0.27114,1.6771e-05,0.0050806
1.5602,0.35623,0.36397,0.37565,0.0025653,0.47757,0.27372,1.8155e-05,0.0051125
1.561,0.35623,0.36396,0.37565,0.002582,0.47498,0.27631,1.9596e-05,0.0051444
1.5618,0.35623,0.36394,0.37565,0.0025987,0.47239,0.2789,2.1092e-05,0.0051763
1.5626,0.35623,0.36393,0.37565,0.0026154,0.4698,0.2815,2.2645e-05,0.0052082
1.5634,0.35623,0.36391,0.37565,0.0026322,0.4672,0.2841,2.4253e-05,0.0052401
1.5642,0.35623,0.3639,0.37565,0.002649,0.4646,0.28671,2.5917e-05,0.0052721
1.565,0.35623,0.36388,0.37565,0.0026658,0.46199,0.28932,2.7636e-05,0.005304
1.5659,0.35623,0.36387,0.37565,0.0026827,0.45937,0.29193,2.9412e-05,0.005336
1.5667,0.35623,0.36385,0.37566,0.0026996,0.45676,0.29455,3.1244e-05,0.005368
1.5675,0.35623,0.36383,0.37566,0.0027166,0.45414,0.29718,3.3132e-05,0.0054
1.5683,0.35623,0.36382,0.37566,0.0027335,0.45151,0.2998,3.5075e-05,0.005432
1.5691,0.35623,0.3638,0.37566,0.0027505,0.44888,0.30244,3.7075e-05,0.005464
1.5699,0.35623,0.36379,0.37566,0.0027676,0.44625,0.30507,3.9131e-05,0.005496
1.5707,0.35623,0.36377,0.37566,0.0027846,0.44361,0.30771,4.1242e-05,0.005528
1.5715,0.35623,0.36375,0.37566,0.0028017,0.44097,0.31035,4.341e-05,0.00556
1.5723,0.35623,0.36374,0.37566,0.0028188,0.43833,0.313,4.5634e-05,0.005592
1.5731,0.35623,0.36372,0.37566,0.0028359,0.43568,0.31565,4.7913e-05,0.0056239
1.5739,0.35623,0.36371,0.37566,0.0028531,0.43303,0.3183,5.0249e-05,0.0056559
1.5747,0.35623,0.36369,0.37566,0.0028703,0.43038,0.32095,5.264e-05,0.0056879
1.5755,0.35623,0.36367,0.37566,0.0028875,0.42772,0.32361,5.5088e-05,0.0057198
1.5763,0.35623,0.36366,0.37567,0.0029047,0.42506,0.32627,5.7591e-05,0.0057518
1.5771,0.35623,0.36364,0.37567,0.0029219,0.4224,0.32893,6.015e-05,0.0057837
1.5779,0.35623,0.36363,0.37567,0.0029392,0.41974,0.3316,6.2766e-05,0.0058156
1.5787,0.35623,0.36361,0.37567,0.0029565,0.41707,0.33426,6.5436e-05,0.0058476
1.5795,0.35623,0.36359,0.37567,0.0029738,0.4144,0.33693,6.8163e-05,0.0058794
1.5804,0.35623,0.36358,0.37567,0.0029911,0.41173,0.3396,7.0946e-05,0.0059113
1.5812,0.35623,0.36356,0.37567,0.0030085,0.40906,0.34228,7.3784e-05,0.0059431
1.582,0.35623,0.36354,0.37567,0.0030258,0.40639,0.34495,7.6678e-05,0.005975
1.5828,0.35623,0.36353,0.37567,0.0030432,0.40371,0.34763,7.9627e-05,0.0060068
1.5836,0.35623,0.36351,0.37567,0.0030606,0.40103,0.3503,8.2632e-05,0.0060385
1.5844,0.35623,0.3635,0.37567,0.003078,0.39836,0.35298,8.5692e-05,0.0060703
1.5852,0.35623,0.36348,0.37567,0.0030954,0.39568,0.35566,8.8808e-05,0.006102
1.586,0.35623,0.36346,0.37567,0.0031128,0.393,0.35834,9.198e-05,0.0061336
1.5868,0.35623,0.36345,0.37567,0.0031303,0.39032,0.36103,9.5206e-05,0.0061653
1.5876,0.35623,0.36343,0.37567,0.0031477,0.38763,0.36371,9.8488e-05,0.0061969
1.5884,0.35623,0.36341,0.37567,0.0031652,0.38495,0.36639,0.00010183,0.0062285
1.5892,0.35623,0.3634,0.37567,0.0031826,0.38227,0.36907,0.00010522,0.00626
1.59,0.35623,0.36338,0.37567,0.0032001,0.37958,0.37176,0.00010866,0.0062915
1.5908,0.35623,0.36336,0.37567,0.0032176,0.3769,0.37444,0.00011217,0.006323
1.5916,0.35623,0.36335,0.37567,0.003235,0.37422,0.37713,0.00011572,0.0063544
1.5924,0.35623,0.36333,0.37567,0.0032525,0.37153,0.37981,0.00011934,0.0063857
1.5932,0.35623,0.36331,0.37567,0.00327,0.36885,0.38249,0.000123,0.0064171
1.594,0.35623,0.3633,0.37567,0.0032875,0.36616,0.38518,0.00012672,0.0064483
1.5949,0.35623,0.36328,0.37567,0.003305,0.36348,0.38786,0.0001305,0.0064796
1.5957,0.35623,0.36327,0.37567,0.0033225,0.3608,0.39054,0.00013433,0.0065107
1.5965,0.35623,0.36325,0.37567,0.00334,0.35812,0.39322,0.00013821,0.0065418
1.5973,0.35623,0.36323,0.37567,0.0033575,0.35544,0.3959,0.00014215,0.0065729
1.5981,0.35623,0.36322,0.37567,0.003375,0.35276,0.39858,0.00014614,0.0066039
1.5989,0.35623,0.3632,0.37567,0.0033925,0.35008,0.40126,0.00015019,0.0066349
1.5997,0.35623,0.36318,0.37567,0.00341,0.3474,0.40394,0.00015429,0.0066658
1.6005,0.35623,0.36317,0.37567,0.0034275,0.34472,0.40661,0.00015844,0.0066966
1.6013,0.35623,0.36315,0.37567,0.003445,0.34205,0.40929,0.00016265,0.0067274
1.6021,0.35623,0.36313,0.37567,0.0034625,0.33938,0.41196,0.00016691,0.0067581
1.6029,0.35623,0.36312,0.37567,0.00348,0.33671,0.41463,0.00017123,0.0067887
1.6037,0.35623,0.3631,0.37567,0.0034974,0.33404,0.4173,0.00017559,0.0068193
1.6045,0.35623,0.36308,0.37567,0.0035149,0.33137,0.41996,0.00018001,0.0068498
1.6053,0.35623,0.36307,0.37567,0.0035324,0.32871,0.42263,0.00018449,0.0068802
1.6061,0.35623,0.36305,0.37567,0.0035498,0.32604,0.42529,0.00018901,0.0069106
1.6069,0.35623,0.36303,0.37566,0.0035672,0.32338,0.42794,0.00019359,0.0069409
1.6077,0.35623,0.36302,0.37566,0.0035847,0.32073,0.4306,0.00019822,0.0069711
1.6085,0.35623,0.363,0.37566,0.0036021,0.31807,0.43325,0.00020291,0.0070012
1.6093,0.35623,0.36298,0.37566,0.0036195,0.31542,0.4359,0.00020764,0.0070313
1.6102,0.35623,0.36297,0.37566,0.0036369,0.31277,0.43855,0.00021243,0.0070613
1.611,0.35623,0.36295,0.37566,0.0036542,0.31013,0.44119,0.00021727,0.0070912
1.6118,0.35623,0.36293,0.37566,0.0036716,0.30749,0.44383,0.00022216,0.007121
1.6126,0.35623,0.36292,0.37566,0.0036889,0.30485,0.44647,0.00022711,0.0071508
1.6134,0.35623,0.3629,0.37566,0.0037063,0.30221,0.4491,0.0002321,0.0071804
1.6142,0.35623,0.36289,0.37566,0.0037236,0.29958,0.45173,0.00023715,0.00721
1.615,0.35623,0.36287,0.37566,0.0037408,0.29695,0.45436,0.00024224,0.0072394
1.6158,0.35623,0.36285,0.37566,0.0037581,0.29433,0.45698,0.00024739,0.0072688
1.6166,0.35623,0.36284,0.37565,0.0037754,0.29171,0.4596,0.00025259,0.0072981
1.6174,0.35623,0.36282,0.37565,0.0037926,0.2891,0.46221,0.00025784,0.0073273
1.6182,0.35623,0.3628,0.37565,0.0038098,0.28649,0.46482,0.00026313,0.0073564
1.619,0.35623,0.36279,0.37565,0.003827,0.28388,0.46742,0.00026848,0.0073854
1.6198,0.35623,0.36277,0.37565,0.0038441,0.28128,0.47002,0.00027388,0.0074144
1.6206,0.35623,0.36275,0.37565,0.0038613,0.27868,0.47261,0.00027933,0.0074432
1.6214,0.35623,0.36274,0.37565,0.0038784,0.27609,0.4752,0.00028483,0.0074719
1.6222,0.35623,0.36272,0.37565,0.0038954,0.27351,0.47779,0.00029037,0.0075005
1.623,0.35623,0.36271,0.37564,0.0039125,0.27092,0.48036,0.00029597,0.007529
1.6238,0.35623,0.36269,0.37564,0.0039295,0.26835,0.48294,0.00030161,0.0075574
1.6247,0.35623,0.36267,0.37564,0.0039465,0.26578,0.48551,0.00030731,0.0075857
1.6255,0.35623,0.36266,0.37564,0.0039635,0.26321,0.48807,0.00031305,0.0076139
1.6263,0.35623,0.36264,0.37564,0.0039804,0.26065,0.49062,0.00031884,0.007642
1.6271,0.35623,0.36262,0.37564,0.0039973,0.2581,0.49317,0.00032467,0.00767
1.6279,0.35623,0.36261,0.37564,0.0040142,0.25555,0.49572,0.00033056,0.0076978
1.6287,0.35623,0.36259,0.37563,0.004031,0.25301,0.49826,0.00033649,0.0077256
1.6295,0.35623,0.36258,0.37563,0.0040478,0.25048,0.50079,0.00034247,0.0077532
1.6303,0.35623,0.36256,0.37563,0.0040646,0.24795,0.50331,0.0003485,0.0077807
1.6311,0.35623,0.36254,0.37563,0.0040814,0.24543,0.50583,0.00035457,0.0078081
1.6319,0.35623,0.36253,0.37563,0.0040981,0.24291,0.50834,0.00036069,0.0078354
1.6327,0.35623,0.36251,0.37563,0.0041147,0.2404,0.51085,0.00036686,0.0078626
1.6335,0.35623,0.3625,0.37562,0.0041314,0.2379,0.51335,0.00037307,0.0078896
1.6343,0.35623,0.36248,0.37562,0.0041479,0.23541,0.51584,0.00037933,0.0079165
1.6351,0.35623,0.36247,0.37562,0.0041645,0.23292,0.51832,0.00038563,0.0079433
1.6359,0.35623,0.36245,0.37562,0.004181,0.23044,0.5208,0.00039198,0.00797
1.6367,0.35623,0.36243,0.37562,0.0041975,0.22797,0.52327,0.00039837,0.0079966
1.6375,0.35623,0.36242,0.37561,0.0042139,0.2255,0.52573,0.00040481,0.008023
1.6383,0.35623,0.3624,0.37561,0.0042303,0.22304,0.52818,0.0004113,0.0080493
1.6392,0.35623,0.36239,0.37561,0.0042466,0.22059,0.53063,0.00041782,0.0080754
1.64,0.35623,0.36237,0.37561,0.0042629,0.21815,0.53307,0.00042439,0.0081014
1.6408,0.35623,0.36236,0.37561,0.0042792,0.21572,0.5355,0.00043101,0.0081273
1.6416,0.35623,0.36234,0.3756,0.0042954,0.21329,0.53792,0.00043767,0.0081531
1.6424,0.35623,0.36232,0.3756,0.0043115,0.21087,0.54033,0.00044437,0.0081787
1.6432,0.35623,0.36231,0.3756,0.0043276,0.20847,0.54274,0.00045111,0.0082042
1.644,0.35623,0.36229,0.3756,0.0043437,0.20607,0.54513,0.0004579,0.0082295
1.6448,0.35623,0.36228,0.3756,0.0043597,0.20367,0.54752,0.00046473,0.0082547
1.6456,0.35623,0.36226,0.37559,0.0043757,0.20129,0.5499,0.0004716,0.0082798
1.6464,0.35623,0.36225,0.37559,0.0043916,0.19892,0.55227,0.00047851,0.0083047
1.6472,0.35623,0.36223,0.37559,0.0044075,0.19655,0.55463,0.00048546,0.0083295
1.648,0.35623,0.36222,0.37559,0.0044233,0.19419,0.55698,0.00049246,0.0083541
1.6488,0.35623,0.3622,0.37558,0.004439,0.19185,0.55932,0.00049949,0.0083786
1.6496,0.35623,0.36219,0.37558,0.0044547,0.18951,0.56165,0.00050657,0.0084029
1.6504,0.35623,0.36217,0.37558,0.0044704,0.18718,0.56398,0.00051368,0.0084271
1.6512,0.35623,0.36216,0.37558,0.004486,0.18486,0.56629,0.00052084,0.0084511
1.652,0.35623,0.36214,0.37558,0.0045015,0.18256,0.56859,0.00052803,0.008475
1.6528,0.35623,0.36213,0.37557,0.004517,0.18026,0.57089,0.00053526,0.0084988
1.6537,0.35623,0.36211,0.37557,0.0045324,0.17797,0.57317,0.00054254,0.0085223
1.6545,0.35623,0.3621,0.37557,0.0045478,0.17569,0.57545,0.00054985,0.0085458
1.6553,0.35623,0.36208,0.37557,0.0045631,0.17342,0.57771,0.0005572,0.008569
1.6561,0.35623,0.36207,0.37556,0.0045784,0.17116,0.57996,0.00056458,0.0085922
1.6569,0.35623,0.36205,0.37556,0.0045936,0.16892,0.5822,0.00057201,0.0086151
1.6577,0.35623,0.36204,0.37556,0.0046087,0.16668,0.58444,0.00057947,0.0086379
1.6585,0.35623,0.36202,0.37555,0.0046238,0.16445,0.58666,0.00058697,0.0086606
1.6593,0.35623,0.36201,0.37555,0.0046388,0.16224,0.58887,0.0005945,0.008683
1.6601,0.35623,0.362,0.37555,0.0046537,0.16003,0.59107,0.00060208,0.0087054
1.6609,0.35623,0.36198,0.37555,0.0046686,0.15784,0.59325,0.00060968,0.0087275
1.6617,0.35623,0.36197,0.37554,0.0046834,0.15566,0.59543,0.00061732,0.0087495
1.6625,0.35623,0.36195,0.37554,0.0046982,0.15348,0.5976,0.000625,0.0087713
1.6633,0.35623,0.36194,0.37554,0.0047128,0.15132,0.59975,0.00063271,0.008793
1.6641,0.35623,0.36192,0.37553,0.0047275,0.14918,0.60189,0.00064046,0.0088145
1.6649,0.35623,0.36191,0.37553,0.004742,0.14704,0.60402,0.00064824,0.0088358
1.6657,0.35623,0.3619,0.37553,0.0047565,0.14491,0.60614,0.00065606,0.0088569
1.6665,0.35623,0.36188,0.37553,0.0047709,0.1428,0.60825,0.0006639,0.0088779
1.6673,0.35623,0.36187,0.37552,0.0047852,0.1407,0.61035,0.00067178,0.0088987
1.6681,0.35623,0.36185,0.37552,0.0047995,0.13861,0.61243,0.0006797,0.0089193
1.669,0.35623,0.36184,0.37552,0.0048137,0.13653,0.6145,0.00068764,0.0089398
1.6698,0.35623,0.36183,0.37551,0.0048279,0.13447,0.61656,0.00069562,0.0089601
1.6706,0.35623,0.36181,0.37551,0.0048419,0.13241,0.61861,0.00070363,0.0089802
1.6714,0.35623,0.3618,0.37551,0.0048559,0.13037,0.62064,0.00071167,0.0090001
1.6722,0.35623,0.36179,0.3755,0.0048698,0.12835,0.62266,0.00071974,0.0090199
1.673,0.35623,0.36177,0.3755,0.0048837,0.12633,0.62467,0.00072784,0.0090395
1.6738,0.35623,0.36176,0.3755,0.0048974,0.12433,0.62667,0.00073597,0.0090589
1.6746,0.35623,0.36175,0.3755,0.0049111,0.12234,0.62865,0.00074413,0.0090781
1.6754,0.35623,0.36173,0.37549,0.0049247,0.12036,0.63062,0.00075232,0.0090971
1.6762,0.35623,0.36172,0.37549,0.0049382,0.1184,0.63258,0.00076054,0.009116
1.677,0.35623,0.36171,0.37549,0.0049517,0.11645,0.63452,0.00076879,0.0091346
1.6778,0.35623,0.36169,0.37548,0.0049651,0.11451,0.63646,0.00077706,0.0091531
1.6786,0.35623,0.36168,0.37548,0.0049784,0.11258,0.63837,0.00078537,0.0091714
1.6794,0.35623,0.36167,0.37548,0.0049916,0.11067,0.64028,0.0007937,0.0091895
1.6802,0.35623,0.36166,0.37547,0.0050047,0.10878,0.64217,0.00080205,0.0092074
1.681,0.35623,0.36164,0.37547,0.0050178,0.10689,0.64404,0.00081044,0.0092252
1.6818,0.35623,0.36163,0.37546,0.0050308,0.10502,0.64591,0.00081884,0.0092427
1.6826,0.35623,0.36162,0.37546,0.0050437,0.10317,0.64775,0.00082728,0.0092601
1.6835,0.35623,0.36161,0.37546,0.0050565,0.10133,0.64959,0.00083574,0.0092773
1.6843,0.35623,0.36159,0.37545,0.0050692,0.099498,0.65141,0.00084422,0.0092942
1.6851,0.35623,0.36158,0.37545,0.0050819,0.097684,0.65322,0.00085273,0.009311
1.6859,0.35623,0.36157,0.37545,0.0050944,0.095885,0.65501,0.00086127,0.0093276
1.6867,0.35623,0.36156,0.37544,0.0051069,0.094099,0.65679,0.00086982,0.009344
1.6875,0.35623,0.36154,0.37544,0.0051193,0.092328,0.65855,0.0008784,0.0093602
1.6883,0.35623,0.36153,0.37544,0.0051316,0.090572,0.6603,0.00088701,0.0093762
1.6891,0.35623,0.36152,0.37543,0.0051438,0.08883,0.66204,0.00089563,0.0093921
1.6899,0.35623,0.36151,0.37543,0.005156,0.087103,0.66376,0.00090428,0.0094077
1.6907,0.35623,0.3615,0.37543,0.005168,0.085391,0.66546,0.00091295,0.0094231
1.6915,0.35623,0.36149,0.37542,0.00518,0.083693,0.66715,0.00092164,0.0094383
1.6923,0.35623,0.36147,0.37542,0.0051918,0.08201,0.66883,0.00093035,0.0094533
1.6931,0.35623,0.36146,0.37541,0.0052036,0.080343,0.67049,0.00093908,0.0094682
1.6939,0.35623,0.36145,0.37541,0.0052153,0.07869,0.67213,0.00094783,0.0094828
1.6947,0.35623,0.36144,0.37541,0.0052269,0.077052,0.67376,0.00095659,0.0094972
1.6955,0.35623,0.36143,0.3754,0.0052384,0.07543,0.67537,0.00096538,0.0095114
1.6963,0.35623,0.36142,0.3754,0.0052498,0.073824,0.67697,0.00097419,0.0095255
1.6971,0.35623,0.36141,0.37539,0.0052611,0.072232,0.67856,0.00098301,0.0095393
1.698,0.35623,0.3614,0.37539,0.0052724,0.070656,0.68013,0.00099186,0.0095529
1.6988,0.35623,0.36138,0.37539,0.0052835,0.069096,0.68168,0.0010007,0.0095663
1.6996,0.35623,0.36137,0.37538,0.0052946,0.067551,0.68321,0.0010096,0.0095795
1.7004,0.35623,0.36136,0.37538,0.0053055,0.066023,0.68474,0.0010185,0.0095925
1.7012,0.35623,0.36135,0.37538,0.0053164,0.06451,0.68624,0.0010274,0.0096053
1.702,0.35623,0.36134,0.37537,0.0053271,0.063012,0.68773,0.0010363,0.0096179
1.7028,0.35623,0.36133,0.37537,0.0053378,0.061531,0.6892,0.0010453,0.0096303
1.7036,0.35623,0.36132,0.37536,0.0053483,0.060066,0.69066,0.0010542,0.0096425
1.7044,0.35623,0.36131,0.37536,0.0053588,0.058617,0.6921,0.0010632,0.0096544
1.7052,0.35623,0.3613,0.37536,0.0053692,0.057184,0.69353,0.0010722,0.0096662
1.706,0.35623,0.36129,0.37535,0.0053794,0.055768,0.69493,0.0010811,0.0096777
1.7068,0.35623,0.36128,0.37535,0.0053896,0.054368,0.69633,0.0010902,0.0096891
1.7076,0.35623,0.36127,0.37534,0.0053997,0.052984,0.6977,0.0010992,0.0097002
1.7084,0.35623,0.36126,0.37534,0.0054097,0.051617,0.69906,0.0011082,0.0097111
1.7092,0.35623,0.36125,0.37533,0.0054195,0.050266,0.7004,0.0011172,0.0097218
1.71,0.35623,0.36124,0.37533,0.0054293,0.048932,0.70173,0.0011263,0.0097323
1.7108,0.35623,0.36123,0.37533,0.005439,0.047615,0.70304,0.0011354,0.0097426
1.7116,0.35623,0.36122,0.37532,0.0054486,0.046315,0.70433,0.0011444,0.0097527
1.7125,0.35623,0.36121,0.37532,0.005458,0.045031,0.7056,0.0011535,0.0097626
1.7133,0.35623,0.36121,0.37531,0.0054674,0.043764,0.70686,0.0011626,0.0097722
1.7141,0.35623,0.3612,0.37531,0.0054767,0.042514,0.7081,0.0011717,0.0097816
1.7149,0.35623,0.36119,0.3753,0.0054858,0.041282,0.70933,0.0011808,0.0097909
1.7157,0.35623,0.36118,0.3753,0.0054949,0.040066,0.71054,0.0011899,0.0097999
1.7165,0.35623,0.36117,0.3753,0.0055038,0.038867,0.71173,0.001199,0.0098086
1.7173,0.35623,0.36116,0.37529,0.0055127,0.037686,0.7129,0.0012082,0.0098172
1.7181,0.35623,0.36115,0.37529,0.0055214,0.036522,0.71405,0.0012173,0.0098256
1.7189,0.35623,0.36114,0.37528,0.0055301,0.035375,0.71519,0.0012264,0.0098337
1.7197,0.35623,0.36114,0.37528,0.0055386,0.034246,0.71631,0.0012356,0.0098417
1.7205,0.35623,0.36113,0.37527,0.0055471,0.033134,0.71742,0.0012447,0.0098494
1.7213,0.35623,0.36112,0.37527,0.0055554,0.03204,0.7185,0.0012539,0.0098569
1.7221,0.35623,0.36111,0.37527,0.0055636,0.030963,0.71957,0.0012631,0.0098641
1.7229,0.35623,0.3611,0.37526,0.0055717,0.029904,0.72062,0.0012722,0.0098712
1.7237,0.35623,0.36109,0.37526,0.0055797,0.028863,0.72165,0.0012814,0.009878
1.7245,0.35623,0.36109,0.37525,0.0055876,0.027839,0.72267,0.0012905,0.0098847
1.7253,0.35623,0.36108,0.37525,0.0055954,0.026833,0.72366,0.0012997,0.0098911
1.7261,0.35623,0.36107,0.37524,0.0056031,0.025845,0.72464,0.0013089,0.0098973
1.7269,0.35623,0.36106,0.37524,0.0056106,0.024875,0.7256,0.0013181,0.0099032
1.7278,0.35623,0.36106,0.37523,0.0056181,0.023922,0.72655,0.0013272,0.009909
1.7286,0.35623,0.36105,0.37523,0.0056255,0.022988,0.72747,0.0013364,0.0099145
1.7294,0.35623,0.36104,0.37523,0.0056327,0.022072,0.72838,0.0013456,0.0099198
1.7302,0.35623,0.36104,0.37522,0.0056398,0.021174,0.72927,0.0013547,0.0099249
1.731,0.35623,0.36103,0.37522,0.0056469,0.020294,0.73014,0.0013639,0.0099298
1.7318,0.35623,0.36102,0.37521,0.0056538,0.019432,0.73099,0.0013731,0.0099345
1.7326,0.35623,0.36102,0.37521,0.0056606,0.018588,0.73183,0.0013822,0.0099389
1.7334,0.35623,0.36101,0.3752,0.0056673,0.017763,0.73264,0.0013914,0.0099431
1.7342,0.35623,0.361,0.3752,0.0056738,0.016956,0.73344,0.0014006,0.0099471
1.735,0.35623,0.361,0.37519,0.0056803,0.016167,0.73422,0.0014097,0.0099509
1.7358,0.35623,0.36099,0.37519,0.0056866,0.015396,0.73498,0.0014189,0.0099544
1.7366,0.35623,0.36098,0.37518,0.0056929,0.014645,0.73572,0.001428,0.0099578
1.7374,0.35623,0.36098,0.37518,0.005699,0.013911,0.73645,0.0014371,0.0099609
1.7382,0.35623,0.36097,0.37518,0.005705,0.013196,0.73715,0.0014463,0.0099638
1.739,0.35623,0.36097,0.37517,0.0057109,0.0125,0.73784,0.0014554,0.0099665
1.7398,0.35623,0.36096,0.37517,0.0057167,0.011822,0.73851,0.0014645,0.0099689
1.7406,0.35623,0.36095,0.37516,0.0057224,0.011162,0.73916,0.0014736,0.0099711
1.7414,0.35623,0.36095,0.37516,0.0057279,0.010522,0.73979,0.0014827,0.0099732
1.7423,0.35623,0.36094,0.37515,0.0057334,0.0098997,0.7404,0.0014918,0.0099749
1.7431,0.35623,0.36094,0.37515,0.0057387,0.0092964,0.741,0.0015009,0.0099765
1.7439,0.35623,0.36093,0.37514,0.0057439,0.0087119,0.74157,0.00151,0.0099779
1.7447,0.35623,0.36093,0.37514,0.005749,0.0081461,0.74213,0.0015191,0.009979
1.7455,0.35623,0.36092,0.37513,0.005754,0.0075991,0.74267,0.0015281,0.0099799
1.7463,0.35623,0.36092,0.37513,0.0057589,0.0070709,0.74319,0.0015372,0.0099806
1.7471,0.35623,0.36091,0.37512,0.0057636,0.0065616,0.74369,0.0015462,0.0099811
1.7479,0.35623,0.36091,0.37512,0.0057683,0.0060711,0.74417,0.0015552,0.0099813
1.7487,0.35623,0.3609,0.37511,0.0057728,0.0055996,0.74463,0.0015643,0.0099813
1.7495,0.35623,0.3609,0.37511,0.0057772,0.005147,0.74507,0.0015733,0.0099812
1.7503,0.35623,0.3609,0.3751,0.0057815,0.0047133,0.7455,0.0015822,0.0099807
1.7511,0.35623,0.36089,0.3751,0.0057857,0.0042986,0.7459,0.0015912,0.0099801
1.7519,0.35623,0.36089,0.3751,0.0057897,0.0039028,0.74629,0.0016002,0.0099793
1.7527,0.35623,0.36088,0.37509,0.0057937,0.0035261,0.74666,0.0016091,0.0099782
1.7535,0.35623,0.36088,0.37509,0.0057975,0.0031684,0.747,0.0016181,0.0099769
1.7543,0.35623,0.36088,0.37508,0.0058012,0.0028298,0.74733,0.001627,0.0099754
1.7551,0.35623,0.36087,0.37508,0.0058048,0.0025102,0.74764,0.0016359,0.0099737
1.7559,0.35623,0.36087,0.37507,0.0058082,0.0022097,0.74793,0.0016447,0.0099717
1.7568,0.35623,0.36087,0.37507,0.0058116,0.0019283,0.74821,0.0016536,0.0099696
1.7576,0.35623,0.36086,0.37506,0.0058148,0.0016661,0.74846,0.0016625,0.0099672
1.7584,0.35623,0.36086,0.37506,0.0058179,0.0014229,0.74869,0.0016713,0.0099646
1.7592,0.35623,0.36086,0.37505,0.0058209,0.0011989,0.74891,0.0016801,0.0099618
1.76,0.35623,0.36085,0.37505,0.0058238,0.00099401,0.7491,0.0016889,0.0099588
1.7608,0.35623,0.36085,0.37504,0.0058266,0.0008083,0.74928,0.0016977,0.0099555
1.7616,0.35623,0.36085,0.37504,0.0058292,0.00064176,0.74943,0.0017064,0.009952
1.7624,0.35623,0.36085,0.37503,0.0058318,0.00049439,0.74957,0.0017151,0.0099484
1.7632,0.35623,0.36084,0.37503,0.0058342,0.00036621,0.74969,0.0017239,0.0099445
1.764,0.35623,0.36084,0.37502,0.0058364,0.00025722,0.74979,0.0017325,0.0099403
1.7648,0.35623,0.36084,0.37502,0.0058386,0.00016742,0.74987,0.0017412,0.009936
1.7656,0.35623,0.36084,0.37501,0.0058407,9.6831e-05,0.74993,0.0017499,0.0099315
1.7664,0.35623,0.36083,0.37501,0.0058426,4.5444e-05,0.74997,0.0017585,0.0099267
1.7672,0.35623,0.36083,0.375,0.0058444,1.3265e-05,0.75,0.0017671,0.0099217
1.768,0.35623,0.36083,0.375,0.0058461,2.9471e-07,0.75,0.0017757,0.0099165
1.7688,0.35623,0.36083,0.37499,0.0058477,6.5348e-06,0.74998,0.0017842,0.0099111
1.7696,0.35623,0.36083,0.37499,0.0058491,3.1985e-05,0.74995,0.0017927,0.0099055
1.7704,0.35623,0.36083,0.37499,0.0058505,7.6643e-05,0.74989,0.0018012,0.0098997
1.7713,0.35623,0.36082,0.37498,0.0058517,0.00014051,0.74982,0.0018097,0.0098936
1.7721,0.35623,0.36082,0.37498,0.0058528,0.00022357,0.74973,0.0018182,0.0098874
1.7729,0.35623,0.36082,0.37497,0.0058538,0.00032584,0.74962,0.0018266,0.0098809
1.7737,0.35623,0.36082,0.37497,0.0058546,0.0004473,0.74948,0.001835,0.0098742
1.7745,0.35623,0.36082,0.37496,0.0058554,0.00058795,0.74933,0.0018433,0.0098674
1.7753,0.35623,0.36082,0.37496,0.005856,0.00074777,0.74917,0.0018517,0.0098603
1.7761,0.35623,0.36082,0.37495,0.0058565,0.00092677,0.74898,0.00186,0.009853
1.7769,0.35623,0.36082,0.37495,0.0058569,0.0011249,0.74877,0.0018683,0.0098454
1.7777,0.35623,0.36082,0.37494,0.0058571,0.0013422,0.74854,0.0018765,0.0098377
1.7785,0.35623,0.36082,0.37494,0.0058573,0.0015787,0.7483,0.0018848,0.0098298
1.7793,0.35623,0.36082,0.37493,0.0058573,0.0018343,0.74803,0.001893,0.0098216
1.7801,0.35623,0.36082,0.37493,0.0058572,0.002109,0.74775,0.0019011,0.0098133
1.7809,0.35623,0.36082,0.37492,0.005857,0.0024028,0.74744,0.0019092,0.0098047
1.7817,0.35623,0.36082,0.37492,0.0058567,0.0027157,0.74712,0.0019173,0.009796
1.7825,0.35623,0.36082,0.37491,0.0058562,0.0030476,0.74678,0.0019254,0.009787
1.7833,0.35623,0.36082,0.37491,0.0058556,0.0033986,0.74642,0.0019334,0.0097778
1.7841,0.35623,0.36082,0.3749,0.005855,0.0037687,0.74604,0.0019414,0.0097685
1.7849,0.35623,0.36082,0.3749,0.0058541,0.0041578,0.74564,0.0019494,0.0097589
1.7857,0.35623,0.36082,0.37489,0.0058532,0.0045658,0.74522,0.0019573,0.0097491
1.7866,0.35623,0.36082,0.37489,0.0058522,0.0049929,0.74479,0.0019652,0.0097391
1.7874,0.35623,0.36082,0.37488,0.005851,0.0054389,0.74433,0.0019731,0.0097289
1.7882,0.35623,0.36083,0.37488,0.0058497,0.0059038,0.74386,0.0019809,0.0097185
1.789,0.35623,0.36083,0.37488,0.0058483,0.0063876,0.74336,0.0019887,0.0097079
1.7898,0.35623,0.36083,0.37487,0.0058468,0.0068903,0.74285,0.0019965,0.0096972
1.7906,0.35623,0.36083,0.37487,0.0058452,0.0074119,0.74232,0.0020042,0.0096862
1.7914,0.35623,0.36083,0.37486,0.0058434,0.0079523,0.74177,0.0020119,0.009675
1.7922,0.35623,0.36083,0.37486,0.0058416,0.0085115,0.7412,0.0020195,0.0096636
1.793,0.35623,0.36084,0.37485,0.0058396,0.0090895,0.74061,0.0020271,0.009652
1.7938,0.35623,0.36084,0.37485,0.0058375,0.0096862,0.74001,0.0020347,0.0096402
1.7946,0.35623,0.36084,0.37484,0.0058353,0.010302,0.73938,0.0020422,0.0096283
1.7954,0.35623,0.36084,0.37484,0.0058329,0.010936,0.73874,0.0020497,0.0096161
1.7962,0.35623,0.36084,0.37483,0.0058305,0.011589,0.73808,0.0020572,0.0096037
1.797,0.35623,0.36085,0.37483,0.0058279,0.01226,0.7374,0.0020646,0.0095912
1.7978,0.35623,0.36085,0.37482,0.0058252,0.01295,0.7367,0.002072,0.0095784
1.7986,0.35623,0.36085,0.37482,0.0058224,0.013658,0.73598,0.0020793,0.0095655
1.7994,0.35623,0.36085,0.37481,0.0058195,0.014385,0.73524,0.0020866,0.0095524
1.8002,0.35623,0.36086,0.37481,0.0058164,0.015131,0.73449,0.0020938,0.0095391
1.8011,0.35623,0.36086,0.37481,0.0058133,0.015895,0.73372,0.002101,0.0095255
1.8019,0.35623,0.36086,0.3748,0.00581,0.016677,0.73292,0.0021082,0.0095119
1.8027,0.35623,0.36087,0.3748,0.0058066,0.017478,0.73211,0.0021153,0.009498
1.8035,0.35623,0.36087,0.37479,0.0058031,0.018297,0.73129,0.0021224,0.0094839
1.8043,0.35623,0.36087,0.37479,0.0057995,0.019134,0.73044,0.0021294,0.0094696
1.8051,0.35623,0.36088,0.37478,0.0057958,0.01999,0.72958,0.0021364,0.0094552
1.8059,0.35623,0.36088,0.37478,0.005792,0.020863,0.72869,0.0021433,0.0094406
1.8067,0.35623,0.36089,0.37477,0.005788,0.021755,0.72779,0.0021502,0.0094258
1.8075,0.35623,0.36089,0.37477,0.0057839,0.022665,0.72687,0.0021571,0.0094108
1.8083,0.35623,0.36089,0.37476,0.0057797,0.023593,0.72594,0.0021639,0.0093956
1.8091,0.35623,0.3609,0.37476,0.0057755,0.024539,0.72498,0.0021707,0.0093802
1.8099,0.35623,0.3609,0.37476,0.005771,0.025503,0.72401,0.0021774,0.0093647
1.8107,0.35623,0.36091,0.37475,0.0057665,0.026485,0.72302,0.002184,0.009349
1.8115,0.35623,0.36091,0.37475,0.0057619,0.027485,0.72201,0.0021906,0.0093331
1.8123,0.35623,0.36092,0.37474,0.0057571,0.028502,0.72098,0.0021972,0.009317
1.8131,0.35623,0.36092,0.37474,0.0057523,0.029537,0.71994,0.0022037,0.0093008
1.8139,0.35623,0.36093,0.37473,0.0057473,0.03059,0.71888,0.0022102,0.0092844
1.8147,0.35623,0.36093,0.37473,0.0057422,0.031661,0.7178,0.0022166,0.0092678
1.8156,0.35623,0.36094,0.37472,0.005737,0.032749,0.7167,0.002223,0.009251
1.8164,0.35623,0.36094,0.37472,0.0057317,0.033855,0.71559,0.0022293,0.0092341
1.8172,0.35623,0.36095,0.37472,0.0057263,0.034978,0.71445,0.0022356,0.009217
1.818,0.35623,0.36095,0.37471,0.0057208,0.036118,0.7133,0.0022418,0.0091997
1.8188,0.35623,0.36096,0.37471,0.0057151,0.037276,0.71214,0.002248,0.0091823
1.8196,0.35623,0.36096,0.3747,0.0057094,0.038452,0.71095,0.0022541,0.0091646
1.8204,0.35623,0.36097,0.3747,0.0057035,0.039644,0.70975,0.0022602,0.0091469
1.8212,0.35623,0.36097,0.37469,0.0056976,0.040854,0.70853,0.0022662,0.0091289
1.822,0.35623,0.36098,0.37469,0.0056915,0.042081,0.7073,0.0022722,0.0091108
1.8228,0.35623,0.36099,0.37469,0.0056853,0.043324,0.70605,0.0022781,0.0090925
1.8236,0.35623,0.36099,0.37468,0.005679,0.044585,0.70478,0.0022839,0.0090741
1.8244,0.35623,0.361,0.37468,0.0056726,0.045863,0.70349,0.0022897,0.0090555
1.8252,0.35623,0.36101,0.37467,0.0056661,0.047158,0.70219,0.0022955,0.0090367
1.826,0.35623,0.36101,0.37467,0.0056595,0.048469,0.70087,0.0023012,0.0090178
1.8268,0.35623,0.36102,0.37466,0.0056528,0.049797,0.69953,0.0023068,0.0089987
1.8276,0.35623,0.36103,0.37466,0.005646,0.051142,0.69818,0.0023124,0.0089795
1.8284,0.35623,0.36103,0.37466,0.005639,0.052503,0.69681,0.0023179,0.0089601
1.8292,0.35623,0.36104,0.37465,0.005632,0.053881,0.69542,0.0023234,0.0089406
1.8301,0.35623,0.36105,0.37465,0.0056248,0.055276,0.69402,0.0023288,0.0089209
1.8309,0.35623,0.36105,0.37464,0.0056176,0.056686,0.6926,0.0023342,0.008901
1.8317,0.35623,0.36106,0.37464,0.0056103,0.058113,0.69117,0.0023395,0.008881
1.8325,0.35623,0.36107,0.37464,0.0056028,0.059557,0.68972,0.0023447,0.0088609
1.8333,0.35623,0.36108,0.37463,0.0055952,0.061016,0.68825,0.0023499,0.0088406
1.8341,0.35623,0.36108,0.37463,0.0055876,0.062492,0.68676,0.002355,0.0088201
1.8349,0.35623,0.36109,0.37462,0.0055798,0.063983,0.68527,0.0023601,0.0087995
1.8357,0.35623,0.3611,0.37462,0.005572,0.065491,0.68375,0.0023651,0.0087788
1.8365,0.35623,0.36111,0.37462,0.005564,0.067014,0.68222,0.0023701,0.0087579
1.8373,0.35623,0.36112,0.37461,0.0055559,0.068553,0.68067,0.002375,0.0087369
1.8381,0.35623,0.36112,0.37461,0.0055478,0.070108,0.67911,0.0023798,0.0087157
1.8389,0.35623,0.36113,0.3746,0.0055395,0.071678,0.67753,0.0023846,0.0086944
1.8397,0.35623,0.36114,0.3746,0.0055311,0.073264,0.67594,0.0023893,0.008673
1.8405,0.35623,0.36115,0.3746,0.0055227,0.074866,0.67433,0.002394,0.0086514
1.8413,0.35623,0.36116,0.37459,0.0055141,0.076482,0.6727,0.0023986,0.0086296
1.8421,0.35623,0.36117,0.37459,0.0055055,0.078115,0.67106,0.0024031,0.0086078
1.8429,0.35623,0.36117,0.37459,0.0054967,0.079762,0.66941,0.0024076,0.0085858
1.8437,0.35623,0.36118,0.37458,0.0054878,0.081424,0.66774,0.002412,0.0085637
1.8445,0.35623,0.36119,0.37458,0.0054789,0.083102,0.66605,0.0024164,0.0085414
1.8454,0.35623,0.3612,0.37457,0.0054698,0.084794,0.66435,0.0024207,0.008519
1.8462,0.35623,0.36121,0.37457,0.0054607,0.086501,0.66264,0.0024249,0.0084965
1.847,0.35623,0.36122,0.37457,0.0054515,0.088223,0.66091,0.0024291,0.0084738
1.8478,0.35623,0.36123,0.37456,0.0054421,0.08996,0.65917,0.0024332,0.0084511
1.8486,0.35623,0.36124,0.37456,0.0054327,0.091711,0.65741,0.0024372,0.0084282
1.8494,0.35623,0.36125,0.37456,0.0054232,0.093477,0.65563,0.0024412,0.0084051
1.8502,0.35623,0.36126,0.37455,0.0054136,0.095258,0.65385,0.0024451,0.008382
1.851,0.35623,0.36127,0.37455,0.0054039,0.097052,0.65205,0.002449,0.0083587
1.8518,0.35623,0.36128,0.37455,0.0053941,0.098861,0.65023,0.0024528,0.0083353
1.8526,0.35623,0.36129,0.37454,0.0053842,0.10068,0.6484,0.0024565,0.0083118
1.8534,0.35623,0.3613,0.37454,0.0053742,0.10252,0.64656,0.0024602,0.0082882
1.8542,0.35623,0.36131,0.37453,0.0053641,0.10437,0.6447,0.0024638,0.0082645
1.855,0.35623,0.36132,0.37453,0.005354,0.10624,0.64283,0.0024673,0.0082406
1.8558,0.35623,0.36133,0.37453,0.0053437,0.10812,0.64094,0.0024708,0.0082166
1.8566,0.35623,0.36134,0.37452,0.0053334,0.11001,0.63904,0.0024742,0.0081926
1.8574,0.35623,0.36135,0.37452,0.0053229,0.11191,0.63713,0.0024775,0.0081684
1.8582,0.35623,0.36136,0.37452,0.0053124,0.11383,0.6352,0.0024808,0.0081441
1.859,0.35623,0.36137,0.37451,0.0053018,0.11577,0.63326,0.002484,0.0081197
1.8599,0.35623,0.36138,0.37451,0.0052911,0.11771,0.63131,0.0024871,0.0080951
1.8607,0.35623,0.36139,0.37451,0.0052803,0.11967,0.62934,0.0024902,0.0080705
1.8615,0.35623,0.3614,0.3745,0.0052695,0.12164,0.62737,0.0024932,0.0080458
1.8623,0.35623,0.36141,0.3745,0.0052585,0.12363,0.62537,0.0024961,0.008021
1.8631,0.35623,0.36142,0.3745,0.0052475,0.12563,0.62337,0.002499,0.0079961
1.8639,0.35623,0.36143,0.37449,0.0052364,0.12764,0.62135,0.0025018,0.007971
1.8647,0.35623,0.36145,0.37449,0.0052252,0.12966,0.61932,0.0025045,0.0079459
1.8655,0.35623,0.36146,0.37449,0.0052139,0.1317,0.61728,0.0025072,0.0079207
1.8663,0.35623,0.36147,0.37449,0.0052026,0.13375,0.61523,0.0025098,0.0078954
1.8671,0.35623,0.36148,0.37448,0.0051911,0.13581,0.61316,0.0025123,0.00787
1.8679,0.35623,0.36149,0.37448,0.0051796,0.13788,0.61108,0.0025148,0.0078445
1.8687,0.35623,0.3615,0.37448,0.005168,0.13997,0.60899,0.0025172,0.0078189
1.8695,0.35623,0.36152,0.37447,0.0051563,0.14206,0.60688,0.0025195,0.0077932
1.8703,0.35623,0.36153,0.37447,0.0051446,0.14417,0.60477,0.0025217,0.0077674
1.8711,0.35623,0.36154,0.37447,0.0051327,0.14629,0.60264,0.0025239,0.0077415
1.8719,0.35623,0.36155,0.37446,0.0051208,0.14843,0.6005,0.0025261,0.0077156
1.8727,0.35623,0.36156,0.37446,0.0051088,0.15057,0.59835,0.0025281,0.0076896
1.8735,0.35623,0.36158,0.37446,0.0050968,0.15273,0.59619,0.0025301,0.0076635
1.8744,0.35623,0.36159,0.37446,0.0050846,0.15489,0.59402,0.002532,0.0076373
1.8752,0.35623,0.3616,0.37445,0.0050724,0.15707,0.59183,0.0025338,0.007611
1.876,0.35623,0.36161,0.37445,0.0050601,0.15926,0.58964,0.0025356,0.0075847
1.8768,0.35623,0.36162,0.37445,0.0050478,0.16146,0.58743,0.0025373,0.0075582
1.8776,0.35623,0.36164,0.37445,0.0050353,0.16368,0.58521,0.0025389,0.0075317
1.8784,0.35623,0.36165,0.37444,0.0050228,0.1659,0.58299,0.0025405,0.0075052
1.8792,0.35623,0.36166,0.37444,0.0050103,0.16813,0.58075,0.002542,0.0074785
1.88,0.35623,0.36168,0.37444,0.0049976,0.17038,0.5785,0.0025434,0.0074518
1.8808,0.35623,0.36169,0.37443,0.0049849,0.17263,0.57624,0.0025447,0.007425
1.8816,0.35623,0.3617,0.37443,0.0049721,0.17489,0.57397,0.002546,0.0073982
1.8824,0.35623,0.36171,0.37443,0.0049593,0.17717,0.57169,0.0025472,0.0073713
1.8832,0.35623,0.36173,0.37443,0.0049463,0.17945,0.5694,0.0025484,0.0073443
1.884,0.35623,0.36174,0.37442,0.0049333,0.18175,0.5671,0.0025494,0.0073173
1.8848,0.35623,0.36175,0.37442,0.0049203,0.18405,0.56479,0.0025504,0.0072902
1.8856,0.35623,0.36177,0.37442,0.0049072,0.18637,0.56247,0.0025513,0.007263
1.8864,0.35623,0.36178,0.37442,0.004894,0.18869,0.56014,0.0025522,0.0072358
1.8872,0.35623,0.36179,0.37441,0.0048807,0.19103,0.5578,0.002553,0.0072085
1.888,0.35623,0.36181,0.37441,0.0048674,0.19337,0.55545,0.0025537,0.0071812
1.8889,0.35623,0.36182,0.37441,0.004854,0.19572,0.5531,0.0025543,0.0071538
1.8897,0.35623,0.36183,0.37441,0.0048406,0.19809,0.55073,0.0025549,0.0071263
1.8905,0.35623,0.36185,0.37441,0.0048271,0.20046,0.54835,0.0025554,0.0070989
1.8913,0.35623,0.36186,0.3744,0.0048136,0.20284,0.54597,0.0025558,0.0070713
1.8921,0.35623,0.36188,0.3744,0.0047999,0.20523,0.54358,0.0025561,0.0070437
1.8929,0.35623,0.36189,0.3744,0.0047863,0.20762,0.54117,0.0025564,0.0070161
1.8937,0.35623,0.3619,0.3744,0.0047725,0.21003,0.53876,0.0025566,0.0069884
1.8945,0.35623,0.36192,0.37439,0.0047587,0.21244,0.53635,0.0025567,0.0069607
1.8953,0.35623,0.36193,0.37439,0.0047449,0.21487,0.53392,0.0025568,0.0069329
1.8961,0.35623,0.36195,0.37439,0.004731,0.2173,0.53148,0.0025568,0.0069051
1.8969,0.35623,0.36196,0.37439,0.004717,0.21974,0.52904,0.0025567,0.0068773
1.8977,0.35623,0.36197,0.37439,0.004703,0.22218,0.52659,0.0025566,0.0068494
1.8985,0.35623,0.36199,0.37438,0.0046889,0.22464,0.52413,0.0025563,0.0068215
1.8993,0.35623,0.362,0.37438,0.0046748,0.2271,0.52166,0.002556,0.0067936
1.9001,0.35623,0.36202,0.37438,0.0046606,0.22957,0.51919,0.0025556,0.0067656
1.9009,0.35623,0.36203,0.37438,0.0046464,0.23205,0.51671,0.0025552,0.0067376
1.9017,0.35623,0.36205,0.37438,0.0046321,0.23453,0.51422,0.0025547,0.0067096
1.9025,0.35623,0.36206,0.37438,0.0046178,0.23703,0.51172,0.0025541,0.0066815
1.9033,0.35623,0.36208,0.37437,0.0046034,0.23953,0.50922,0.0025534,0.0066534
1.9042,0.35623,0.36209,0.37437,0.004589,0.24203,0.50671,0.0025527,0.0066253
1.905,0.35623,0.36211,0.37437,0.0045745,0.24455,0.5042,0.0025519,0.0065972
1.9058,0.35623,0.36212,0.37437,0.00456,0.24707,0.50167,0.002551,0.006569
1.9066,0.35623,0.36214,0.37437,0.0045454,0.24959,0.49914,0.00255,0.0065408
1.9074,0.35623,0.36215,0.37437,0.0045308,0.25212,0.49661,0.002549,0.0065126
1.9082,0.35623,0.36216,0.37436,0.0045162,0.25466,0.49407,0.0025479,0.0064844
1.909,0.35623,0.36218,0.37436,0.0045015,0.25721,0.49152,0.0025467,0.0064562
1.9098,0.35623,0.3622,0.37436,0.0044867,0.25976,0.48896,0.0025455,0.006428
1.9106,0.35623,0.36221,0.37436,0.0044719,0.26232,0.4864,0.0025442,0.0063997
1.9114,0.35623,0.36223,0.37436,0.0044571,0.26488,0.48384,0.0025428,0.0063714
1.9122,0.35623,0.36224,0.37436,0.0044422,0.26745,0.48127,0.0025413,0.0063432
1.913,0.35623,0.36226,0.37436,0.0044273,0.27002,0.47869,0.0025398,0.0063149
1.9138,0.35623,0.36227,0.37435,0.0044124,0.2726,0.47611,0.0025382,0.0062866
1.9146,0.35623,0.36229,0.37435,0.0043974,0.27519,0.47352,0.0025365,0.0062583
1.9154,0.35623,0.3623,0.37435,0.0043824,0.27777,0.47093,0.0025347,0.00623
1.9162,0.35623,0.36232,0.37435,0.0043673,0.28037,0.46833,0.0025329,0.0062018
1.917,0.35623,0.36233,0.37435,0.0043522,0.28297,0.46573,0.002531,0.0061735
1.9178,0.35623,0.36235,0.37435,0.0043371,0.28557,0.46312,0.0025291,0.0061452
1.9187,0.35623,0.36236,0.37435,0.004322,0.28818,0.46051,0.002527,0.0061169
1.9195,0.35623,0.36238,0.37435,0.0043068,0.2908,0.4579,0.0025249,0.0060886
1.9203,0.35623,0.3624,0.37434,0.0042915,0.29341,0.45528,0.0025227,0.0060604
1.9211,0.35623,0.36241,0.37434,0.0042763,0.29603,0.45265,0.0025205,0.0060321
1.9219,0.35623,0.36243,0.37434,0.004261,0.29866,0.45002,0.0025181,0.0060038
1.9227,0.35623,0.36244,0.37434,0.0042457,0.30129,0.44739,0.0025158,0.0059756
1.9235,0.35623,0.36246,0.37434,0.0042303,0.30392,0.44476,0.0025133,0.0059474
1.9243,0.35623,0.36247,0.37434,0.004215,0.30656,0.44212,0.0025107,0.0059192
1.9251,0.35623,0.36249,0.37434,0.0041996,0.3092,0.43948,0.0025081,0.005891
1.9259,0.35623,0.36251,0.37434,0.0041841,0.31185,0.43683,0.0025054,0.0058628
1.9267,0.35623,0.36252,0.37434,0.0041687,0.31449,0.43418,0.0025027,0.0058346
1.9275,0.35623,0.36254,0.37434,0.0041532,0.31714,0.43153,0.0024999,0.0058065
1.9283,0.35623,0.36255,0.37434,0.0041377,0.3198,0.42888,0.002497,0.0057784
1.9291,0.35623,0.36257,0.37434,0.0041222,0.32245,0.42622,0.002494,0.0057503
1.9299,0.35623,0.36259,0.37433,0.0041066,0.32511,0.42356,0.002491,0.0057222
1.9307,0.35623,0.3626,0.37433,0.004091,0.32777,0.4209,0.0024879,0.0056942
1.9315,0.35623,0.36262,0.37433,0.0040754,0.33044,0.41823,0.0024847,0.0056662
1.9323,0.35623,0.36263,0.37433,0.0040598,0.3331,0.41556,0.0024814,0.0056382
1.9332,0.35623,0.36265,0.37433,0.0040442,0.33577,0.41289,0.0024781,0.0056103
1.934,0.35623,0.36267,0.37433,0.0040285,0.33844,0.41022,0.0024747,0.0055823
1.9348,0.35623,0.36268,0.37433,0.0040129,0.34111,0.40755,0.0024713,0.0055545
1.9356,0.35623,0.3627,0.37433,0.0039972,0.34379,0.40488,0.0024678,0.0055266
1.9364,0.35623,0.36271,0.37433,0.0039815,0.34646,0.4022,0.0024642,0.0054988
1.9372,0.35623,0.36273,0.37433,0.0039658,0.34914,0.39952,0.0024605,0.0054711
1.938,0.35623,0.36275,0.37433,0.0039501,0.35182,0.39684,0.0024568,0.0054433
1.9388,0.35623,0.36276,0.37433,0.0039343,0.3545,0.39416,0.002453,0.0054156
1.9396,0.35623,0.36278,0.37433,0.0039186,0.35718,0.39148,0.0024491,0.005388
1.9404,0.35623,0.3628,0.37433,0.0039028,0.35986,0.3888,0.0024452,0.0053604
1.9412,0.35623,0.36281,0.37433,0.003887,0.36254,0.38612,0.0024412,0.0053329
1.942,0.35623,0.36283,0.37433,0.0038712,0.36522,0.38343,0.0024371,0.0053054
1.9428,0.35623,0.36285,0.37433,0.0038554,0.36791,0.38075,0.0024329,0.0052779
1.9436,0.35623,0.36286,0.37433,0.0038396,0.37059,0.37807,0.0024287,0.0052505
1.9444,0.35623,0.36288,0.37433,0.0038238,0.37328,0.37538,0.0024245,0.0052232
1.9452,0.35623,0.36289,0.37433,0.003808,0.37596,0.3727,0.0024201,0.0051959
1.946,0.35623,0.36291,0.37433,0.0037922,0.37864,0.37002,0.0024157,0.0051687
1.9468,0.35623,0.36293,0.37433,0.0037764,0.38133,0.36733,0.0024112,0.0051415
1.9477,0.35623,0.36294,0.37433,0.0037605,0.38401,0.36465,0.0024067,0.0051144
1.9485,0.35623,0.36296,0.37433,0.0037447,0.38669,0.36197,0.0024021,0.0050873
1.9493,0.35623,0.36298,0.37433,0.0037289,0.38938,0.35928,0.0023974,0.0050603
1.9501,0.35623,0.36299,0.37433,0.003713,0.39206,0.3566,0.0023926,0.0050334
1.9509,0.35623,0.36301,0.37433,0.0036972,0.39474,0.35392,0.0023878,0.0050065
1.9517,0.35623,0.36303,0.37433,0.0036814,0.39742,0.35124,0.002383,0.0049797
1.9525,0.35623,0.36304,0.37433,0.0036655,0.4001,0.34857,0.002378,0.004953
1.9533,0.35623,0.36306,0.37433,0.0036497,0.40277,0.34589,0.002373,0.0049264
1.9541,0.35623,0.36308,0.37433,0.0036339,0.40545,0.34321,0.0023679,0.0048998
1.9549,0.35623,0.36309,0.37433,0.003618,0.40812,0.34054,0.0023628,0.0048733
1.9557,0.35623,0.36311,0.37433,0.0036022,0.4108,0.33787,0.0023576,0.0048468
1.9565,0.35623,0.36313,0.37433,0.0035864,0.41347,0.3352,0.0023523,0.0048204
1.9573,0.35623,0.36314,0.37433,0.0035706,0.41614,0.33253,0.002347,0.0047941
1.9581,0.35623,0.36316,0.37433,0.0035548,0.4188,0.32986,0.0023416,0.0047679
1.9589,0.35623,0.36318,0.37433,0.003539,0.42147,0.3272,0.0023362,0.0047418
1.9597,0.35623,0.36319,0.37433,0.0035232,0.42413,0.32454,0.0023307,0.0047157
1.9605,0.35623,0.36321,0.37434,0.0035074,0.42679,0.32188,0.0023251,0.0046898
1.9613,0.35623,0.36322,0.37434,0.0034917,0.42945,0.31923,0.0023194,0.0046639
1.9621,0.35623,0.36324,0.37434,0.0034759,0.4321,0.31657,0.0023137,0.0046381
1.963,0.35623,0.36326,0.37434,0.0034602,0.43475,0.31392,0.002308,0.0046124
1.9638,0.35623,0.36327,0.37434,0.0034444,0.4374,0.31128,0.0023022,0.0045867
1.9646,0.35623,0.36329,0.37434,0.0034287,0.44004,0.30863,0.0022963,0.0045612
1.9654,0.35623,0.36331,0.37434,0.003413,0.44269,0.30599,0.0022903,0.0045357
1.9662,0.35623,0.36332,0.37434,0.0033973,0.44532,0.30336,0.0022843,0.0045104
1.967,0.35623,0.36334,0.37434,0.0033817,0.44796,0.30073,0.0022782,0.0044851
1.9678,0.35623,0.36336,0.37434,0.003366,0.45059,0.2981,0.0022721,0.0044599
1.9686,0.35623,0.36337,0.37434,0.0033504,0.45322,0.29547,0.0022659,0.0044349
1.9694,0.35623,0.36339,0.37435,0.0033348,0.45584,0.29285,0.0022597,0.0044099
1.9702,0.35623,0.36341,0.37435,0.0033192,0.45846,0.29023,0.0022534,0.004385
1.971,0.35623,0.36342,0.37435,0.0033036,0.46107,0.28762,0.002247,0.0043602
1.9718,0.35623,0.36344,0.37435,0.0032881,0.46368,0.28501,0.0022406,0.0043356
1.9726,0.35623,0.36346,0.37435,0.0032726,0.46629,0.28241,0.0022341,0.004311
1.9734,0.35623,0.36347,0.37435,0.003257,0.46889,0.27981,0.0022276,0.0042865
1.9742,0.35623,0.36349,0.37435,0.0032416,0.47149,0.27722,0.002221,0.0042622
1.975,0.35623,0.3635,0.37435,0.0032261,0.47408,0.27463,0.0022143,0.0042379
1.9758,0.35623,0.36352,0.37435,0.0032107,0.47666,0.27205,0.0022076,0.0042137
1.9766,0.35623,0.36354,0.37436,0.0031953,0.47924,0.26947,0.0022009,0.0041897
1.9775,0.35623,0.36355,0.37436,0.0031799,0.48182,0.2669,0.002194,0.0041658
1.9783,0.35623,0.36357,0.37436,0.0031646,0.48439,0.26433,0.0021872,0.004142
1.9791,0.35623,0.36359,0.37436,0.0031492,0.48695,0.26177,0.0021802,0.0041183
1.9799,0.35623,0.3636,0.37436,0.003134,0.48951,0.25921,0.0021733,0.0040947
1.9807,0.35623,0.36362,0.37436,0.0031187,0.49206,0.25666,0.0021662,0.0040712
1.9815,0.35623,0.36363,0.37436,0.0031035,0.49461,0.25412,0.0021591,0.0040478
1.9823,0.35623,0.36365,0.37437,0.0030883,0.49715,0.25158,0.002152,0.0040246
1.9831,0.35623,0.36367,0.37437,0.0030731,0.49969,0.24905,0.0021448,0.0040015
1.9839,0.35623,0.36368,0.37437,0.003058,0.50221,0.24652,0.0021375,0.0039785
1.9847,0.35623,0.3637,0.37437,0.0030429,0.50474,0.24401,0.0021302,0.0039556
1.9855,0.35623,0.36371,0.37437,0.0030279,0.50725,0.24149,0.0021229,0.0039329
1.9863,0.35623,0.36373,0.37437,0.0030128,0.50976,0.23899,0.0021155,0.0039102
1.9871,0.35623,0.36375,0.37438,0.0029979,0.51226,0.23649,0.002108,0.0038877
1.9879,0.35623,0.36376,0.37438,0.0029829,0.51475,0.234,0.0021005,0.0038654
1.9887,0.35623,0.36378,0.37438,0.002968,0.51724,0.23152,0.0020929,0.0038431
1.9895,0.35623,0.36379,0.37438,0.0029532,0.51972,0.22904,0.0020853,0.003821
1.9903,0.35623,0.36381,0.37438,0.0029383,0.52219,0.22657,0.0020777,0.003799
1.9911,0.35623,0.36383,0.37439,0.0029236,0.52466,0.22411,0.00207,0.0037772
1.992,0.35623,0.36384,0.37439,0.0029088,0.52712,0.22166,0.0020622,0.0037554
1.9928,0.35623,0.36386,0.37439,0.0028941,0.52957,0.21921,0.0020544,0.0037338
1.9936,0.35623,0.36387,0.37439,0.0028795,0.53201,0.21678,0.0020465,0.0037124
1.9944,0.35623,0.36389,0.37439,0.0028649,0.53444,0.21435,0.0020386,0.0036911
1.9952,0.35623,0.36391,0.3744,0.0028503,0.53687,0.21193,0.0020307,0.0036699
1.996,0.35623,0.36392,0.3744,0.0028358,0.53928,0.20951,0.0020227,0.0036489
1.9968,0.35623,0.36394,0.3744,0.0028213,0.54169,0.20711,0.0020147,0.003628
1.9976,0.35623,0.36395,0.3744,0.0028069,0.54409,0.20471,0.0020066,0.0036072
1.9984,0.35623,0.36397,0.3744,0.0027925,0.54648,0.20233,0.0019985,0.0035866
1.9992,0.35623,0.36398,0.37441,0.0027782,0.54886,0.19995,0.0019903,0.0035661
2,0.35623,0.364,0.37441,0.0027639,0.55124,0.19758,0.0019821,0.0035458


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p2r1_hrefN3_energy.csv <==
0.00080548,0.37021,0.37259,0.375,1.5421e-05,0.75,9.605e-06,3.081e-05,3.1232e-08
0.001611,0.37021,0.37259,0.37501,1.5467e-05,0.74998,3.842e-05,3.0809e-05,1.2493e-07
0.0024164,0.37021,0.37259,0.37501,1.5544e-05,0.74994,8.6442e-05,3.0807e-05,2.8108e-07
0.0032219,0.37021,0.37259,0.37502,1.5651e-05,0.74988,0.00015367,3.0803e-05,4.9968e-07
0.0040274,0.37021,0.37259,0.37502,1.579e-05,0.74981,0.0002401,3.0799e-05,7.8071e-07
0.0048329,0.37021,0.37259,0.37503,1.5958e-05,0.74971,0.00034573,3.0793e-05,1.1242e-06
0.0056384,0.37021,0.37259,0.37503,1.6158e-05,0.74959,0.00047055,3.0786e-05,1.53e-06
0.0064438,0.37021,0.37259,0.37504,1.6388e-05,0.74946,0.00061456,3.0777e-05,1.9983e-06
0.0072493,0.37021,0.37259,0.37504,1.6648e-05,0.74931,0.00077774,3.0768e-05,2.5289e-06
0.0080548,0.37021,0.37259,0.37505,1.694e-05,0.74913,0.0009601,3.0757e-05,3.1218e-06
0.0088603,0.37021,0.37259,0.37505,1.7261e-05,0.74894,0.0011616,3.0745e-05,3.7771e-06
0.0096658,0.37021,0.37259,0.37506,1.7614e-05,0.74873,0.0013823,3.0732e-05,4.4946e-06
0.010471,0.37021,0.37259,0.37506,1.7996e-05,0.7485,0.0016221,3.0718e-05,5.2744e-06
0.011277,0.37021,0.37259,0.37507,1.841e-05,0.74825,0.001881,3.0703e-05,6.1163e-06
0.012082,0.37021,0.37259,0.37507,1.8853e-05,0.74798,0.0021591,3.0687e-05,7.0204e-06
0.012888,0.37021,0.37259,0.37508,1.9328e-05,0.74769,0.0024562,3.0669e-05,7.9866e-06
0.013693,0.37021,0.37259,0.37508,1.9832e-05,0.74739,0.0027724,3.065e-05,9.0148e-06
0.014499,0.37021,0.37259,0.37509,2.0368e-05,0.74706,0.0031077,3.063e-05,1.0105e-05
0.015304,0.37021,0.37259,0.37509,2.0933e-05,0.74672,0.0034621,3.0609e-05,1.1257e-05
0.01611,0.37021,0.37259,0.37509,2.1529e-05,0.74635,0.0038355,3.0587e-05,1.2471e-05
0.016915,0.37021,0.37259,0.3751,2.2155e-05,0.74597,0.0042279,3.0563e-05,1.3747e-05
0.017721,0.37021,0.37259,0.3751,2.2812e-05,0.74557,0.0046393,3.0538e-05,1.5085e-05
0.018526,0.37021,0.37259,0.37511,2.3498e-05,0.74515,0.0050696,3.0513e-05,1.6484e-05
0.019332,0.37021,0.37259,0.37511,2.4215e-05,0.74471,0.0055189,3.0486e-05,1.7945e-05
0.020137,0.37021,0.37258,0.37512,2.4962e-05,0.74425,0.0059872,3.0457e-05,1.9468e-05
0.020942,0.37021,0.37258,0.37512,2.574e-05,0.74377,0.0064743,3.0428e-05,2.1051e-05
0.021748,0.37021,0.37258,0.37513,2.6547e-05,0.74328,0.0069803,3.0398e-05,2.2697e-05
0.022553,0.37021,0.37258,0.37513,2.7385e-05,0.74276,0.0075052,3.0366e-05,2.4403e-05
0.023359,0.37021,0.37258,0.37514,2.8252e-05,0.74223,0.0080489,3.0333e-05,2.6171e-05
0.024164,0.37021,0.37258,0.37514,2.915e-05,0.74167,0.0086114,3.0299e-05,2.8e-05
0.02497,0.37021,0.37258,0.37515,3.0077e-05,0.7411,0.0091927,3.0264e-05,2.989e-05
0.025775,0.37021,0.37258,0.37515,3.1035e-05,0.74051,0.0097927,3.0228e-05,3.1841e-05
0.026581,0.37021,0.37258,0.37516,3.2022e-05,0.7399,0.010411,3.0191e-05,3.3853e-05
0.027386,0.37021,0.37258,0.37516,3.3039e-05,0.73927,0.011049,3.0153e-05,3.5925e-05
0.028192,0.37021,0.37258,0.37517,3.4086e-05,0.73863,0.011705,3.0113e-05,3.8058e-05
0.028997,0.37021,0.37257,0.37517,3.5162e-05,0.73796,0.012379,3.0072e-05,4.0252e-05
0.029803,0.37021,0.37257,0.37517,3.6268e-05,0.73728,0.013073,3.003e-05,4.2506e-05
0.030608,0.37021,0.37257,0.37518,3.7404e-05,0.73657,0.013784,2.9987e-05,4.482e-05
0.031414,0.37021,0.37257,0.37518,3.8569e-05,0.73585,0.014515,2.9943e-05,4.7194e-05
0.032219,0.37021,0.37257,0.37519,3.9763e-05,0.73511,0.015263,2.9898e-05,4.9628e-05
0.033025,0.37021,0.37257,0.37519,4.0987e-05,0.73436,0.016031,2.9852e-05,5.2123e-05
0.03383,0.37021,0.37257,0.3752,4.2241e-05,0.73358,0.016816,2.9804e-05,5.4677e-05
0.034636,0.37021,0.37257,0.3752,4.3523e-05,0.73278,0.01762,2.9756e-05,5.729e-05
0.035441,0.37021,0.37257,0.37521,4.4835e-05,0.73197,0.018442,2.9706e-05,5.9964e-05
0.036247,0.37021,0.37256,0.37521,4.6176e-05,0.73114,0.019283,2.9656e-05,6.2696e-05
0.037052,0.37021,0.37256,0.37522,4.7546e-05,0.73029,0.020141,2.9604e-05,6.5488e-05
0.037858,0.37021,0.37256,0.37522,4.8945e-05,0.72942,0.021018,2.9551e-05,6.8339e-05
0.038663,0.37021,0.37256,0.37522,5.0373e-05,0.72854,0.021913,2.9497e-05,7.1249e-05
0.039469,0.37021,0.37256,0.37523,5.183e-05,0.72763,0.022826,2.9442e-05,7.4217e-05
0.040274,0.37021,0.37256,0.37523,5.3315e-05,0.72671,0.023757,2.9386e-05,7.7245e-05
0.041079,0.37021,0.37256,0.37524,5.4829e-05,0.72577,0.024707,2.9329e-05,8.033e-05
0.041885,0.37021,0.37255,0.37524,5.6372e-05,0.72481,0.025674,2.927e-05,8.3475e-05
0.04269,0.37021,0.37255,0.37525,5.7944e-05,0.72384,0.026659,2.9211e-05,8.6677e-05
0.043496,0.37021,0.37255,0.37525,5.9544e-05,0.72284,0.027661,2.915e-05,8.9937e-05
0.044301,0.37021,0.37255,0.37526,6.1172e-05,0.72183,0.028682,2.9089e-05,9.3255e-05
0.045107,0.37021,0.37255,0.37526,6.2829e-05,0.7208,0.02972,2.9026e-05,9.6631e-05
0.045912,0.37021,0.37255,0.37527,6.4513e-05,0.71975,0.030776,2.8963e-05,0.00010006
0.046718,0.37021,0.37254,0.37527,6.6226e-05,0.71869,0.03185,2.8898e-05,0.00010355
0.047523,0.37021,0.37254,0.37527,6.7967e-05,0.71761,0.032941,2.8833e-05,0.0001071
0.048329,0.37021,0.37254,0.37528,6.9736e-05,0.71651,0.03405,2.8766e-05,0.00011071
0.049134,0.37021,0.37254,0.37528,7.1533e-05,0.71539,0.035176,2.8698e-05,0.00011437
0.04994,0.37021,0.37254,0.37529,7.3358e-05,0.71425,0.03632,2.8629e-05,0.00011809
0.050745,0.37021,0.37254,0.37529,7.521e-05,0.7131,0.037481,2.856e-05,0.00012186
0.051551,0.37021,0.37253,0.3753,7.709e-05,0.71193,0.038659,2.8489e-05,0.00012569
0.052356,0.37021,0.37253,0.3753,7.8997e-05,0.71075,0.039855,2.8417e-05,0.00012958
0.053162,0.37021,0.37253,0.3753,8.0932e-05,0.70954,0.041067,2.8344e-05,0.00013352
0.053967,0.37021,0.37253,0.37531,8.2894e-05,0.70832,0.042297,2.8271e-05,0.00013752
0.054773,0.37021,0.37253,0.37531,8.4883e-05,0.70708,0.043544,2.8196e-05,0.00014157
0.055578,0.37021,0.37252,0.37532,8.6899e-05,0.70583,0.044808,2.812e-05,0.00014568
0.056384,0.37021,0.37252,0.37532,8.8943e-05,0.70455,0.046089,2.8043e-05,0.00014984
0.057189,0.37021,0.37252,0.37533,9.1013e-05,0.70326,0.047386,2.7966e-05,0.00015406
0.057995,0.37021,0.37252,0.37533,9.311e-05,0.70196,0.0487,2.7887e-05,0.00015833
0.0588,0.37021,0.37252,0.37533,9.5233e-05,0.70064,0.050032,2.7807e-05,0.00016266
0.059606,0.37021,0.37251,0.37534,9.7383e-05,0.6993,0.051379,2.7727e-05,0.00016704
0.060411,0.37021,0.37251,0.37534,9.956e-05,0.69794,0.052744,2.7645e-05,0.00017148
0.061216,0.37021,0.37251,0.37535,0.00010176,0.69657,0.054124,2.7563e-05,0.00017596
0.062022,0.37021,0.37251,0.37535,0.00010399,0.69518,0.055522,2.7479e-05,0.00018051
0.062827,0.37021,0.3725,0.37535,0.00010625,0.69377,0.056935,2.7395e-05,0.0001851
0.063633,0.37021,0.3725,0.37536,0.00010853,0.69235,0.058365,2.731e-05,0.00018975
0.064438,0.37021,0.3725,0.37536,0.00011084,0.69091,0.059811,2.7223e-05,0.00019445
0.065244,0.37021,0.3725,0.37537,0.00011317,0.68946,0.061273,2.7136e-05,0.0001992
0.066049,0.37021,0.3725,0.37537,0.00011553,0.68799,0.062752,2.7048e-05,0.00020401
0.066855,0.37021,0.37249,0.37537,0.00011791,0.6865,0.064246,2.6959e-05,0.00020886
0.06766,0.37021,0.37249,0.37538,0.00012032,0.685,0.065756,2.6869e-05,0.00021377
0.068466,0.37021,0.37249,0.37538,0.00012276,0.68348,0.067282,2.6779e-05,0.00021873
0.069271,0.37021,0.37249,0.37539,0.00012522,0.68195,0.068824,2.6687e-05,0.00022374
0.070077,0.37021,0.37248,0.37539,0.0001277,0.6804,0.070382,2.6595e-05,0.00022881
0.070882,0.37021,0.37248,0.37539,0.00013021,0.67883,0.071955,2.6501e-05,0.00023392
0.071688,0.37021,0.37248,0.3754,0.00013275,0.67725,0.073544,2.6407e-05,0.00023908
0.072493,0.37021,0.37248,0.3754,0.0001353,0.67566,0.075148,2.6312e-05,0.0002443
0.073299,0.37021,0.37247,0.37541,0.00013789,0.67404,0.076767,2.6216e-05,0.00024956
0.074104,0.37021,0.37247,0.37541,0.0001405,0.67242,0.078402,2.612e-05,0.00025487
0.07491,0.37021,0.37247,0.37541,0.00014313,0.67077,0.080052,2.6022e-05,0.00026024
0.075715,0.37021,0.37247,0.37542,0.00014579,0.66912,0.081717,2.5924e-05,0.00026565
0.076521,0.37021,0.37246,0.37542,0.00014847,0.66744,0.083397,2.5825e-05,0.00027111
0.077326,0.37021,0.37246,0.37542,0.00015117,0.66576,0.085092,2.5725e-05,0.00027662
0.078132,0.37021,0.37246,0.37543,0.0001539,0.66405,0.086802,2.5624e-05,0.00028217
0.078937,0.37021,0.37245,0.37543,0.00015665,0.66234,0.088527,2.5522e-05,0.00028778
0.079743,0.37021,0.37245,0.37544,0.00015943,0.66061,0.090266,2.542e-05,0.00029343
0.080548,0.37021,0.37245,0.37544,0.00016222,0.65886,0.09202,2.5317e-05,0.00029913
0.081353,0.37021,0.37245,0.37544,0.00016505,0.6571,0.093788,2.5213e-05,0.00030488
0.082159,0.37021,0.37244,0.37545,0.00016789,0.65532,0.095571,2.5108e-05,0.00031067
0.082964,0.37021,0.37244,0.37545,0.00017076,0.65353,0.097368,2.5003e-05,0.00031651
0.08377,0.37021,0.37244,0.37545,0.00017365,0.65173,0.099179,2.4896e-05,0.0003224
0.084575,0.37021,0.37243,0.37546,0.00017656,0.64991,0.101,2.479e-05,0.00032833
0.085381,0.37021,0.37243,0.37546,0.00017949,0.64808,0.10284,2.4682e-05,0.00033431
0.086186,0.37021,0.37243,0.37546,0.00018245,0.64623,0.1047,2.4574e-05,0.00034033
0.086992,0.37021,0.37243,0.37547,0.00018543,0.64437,0.10657,2.4464e-05,0.0003464
0.087797,0.37021,0.37242,0.37547,0.00018843,0.6425,0.10845,2.4355e-05,0.00035251
0.088603,0.37021,0.37242,0.37547,0.00019146,0.64061,0.11034,2.4244e-05,0.00035867
0.089408,0.37021,0.37242,0.37548,0.0001945,0.63871,0.11225,2.4133e-05,0.00036487
0.090214,0.37021,0.37241,0.37548,0.00019757,0.63679,0.11417,2.4021e-05,0.00037111
0.091019,0.37021,0.37241,0.37548,0.00020065,0.63486,0.11611,2.3909e-05,0.0003774
0.091825,0.37021,0.37241,0.37549,0.00020376,0.63292,0.11805,2.3795e-05,0.00038373
0.09263,0.37021,0.3724,0.37549,0.00020689,0.63097,0.12002,2.3682e-05,0.0003901
0.093436,0.37021,0.3724,0.37549,0.00021004,0.629,0.12199,2.3567e-05,0.00039652
0.094241,0.37021,0.3724,0.3755,0.00021321,0.62702,0.12398,2.3452e-05,0.00040298
0.095047,0.37021,0.3724,0.3755,0.00021641,0.62502,0.12598,2.3336e-05,0.00040948
0.095852,0.37021,0.37239,0.3755,0.00021962,0.62302,0.12799,2.322e-05,0.00041602
0.096658,0.37021,0.37239,0.37551,0.00022285,0.621,0.13002,2.3103e-05,0.0004226
0.097463,0.37021,0.37239,0.37551,0.0002261,0.61897,0.13206,2.2985e-05,0.00042922
0.098269,0.37021,0.37238,0.37551,0.00022938,0.61692,0.13411,2.2867e-05,0.00043589
0.099074,0.37021,0.37238,0.37552,0.00023267,0.61486,0.13617,2.2748e-05,0.00044259
0.09988,0.37021,0.37238,0.37552,0.00023598,0.61279,0.13824,2.2629e-05,0.00044933
0.10069,0.37021,0.37237,0.37552,0.00023931,0.61071,0.14033,2.2509e-05,0.00045611
0.10149,0.37021,0.37237,0.37553,0.00024266,0.60862,0.14243,2.2389e-05,0.00046293
0.1023,0.37021,0.37237,0.37553,0.00024603,0.60651,0.14454,2.2268e-05,0.00046979
0.1031,0.37021,0.37236,0.37553,0.00024942,0.6044,0.14667,2.2146e-05,0.00047669
0.10391,0.37021,0.37236,0.37553,0.00025282,0.60227,0.1488,2.2024e-05,0.00048363
0.10471,0.37021,0.37236,0.37554,0.00025625,0.60013,0.15095,2.1901e-05,0.0004906
0.10552,0.37021,0.37235,0.37554,0.00025969,0.59797,0.15311,2.1778e-05,0.00049761
0.10632,0.37021,0.37235,0.37554,0.00026316,0.59581,0.15527,2.1655e-05,0.00050466
0.10713,0.37021,0.37235,0.37555,0.00026663,0.59364,0.15746,2.1531e-05,0.00051174
0.10793,0.37021,0.37234,0.37555,0.00027013,0.59145,0.15965,2.1406e-05,0.00051886
0.10874,0.37021,0.37234,0.37555,0.00027365,0.58925,0.16185,2.1281e-05,0.00052601
0.10955,0.37021,0.37233,0.37555,0.00027718,0.58704,0.16406,2.1155e-05,0.0005332
0.11035,0.37021,0.37233,0.37556,0.00028073,0.58483,0.16629,2.1029e-05,0.00054043
0.11116,0.37021,0.37233,0.37556,0.0002843,0.5826,0.16852,2.0903e-05,0.00054769
0.11196,0.37021,0.37232,0.37556,0.00028788,0.58036,0.17077,2.0776e-05,0.00055499
0.11277,0.37021,0.37232,0.37556,0.00029148,0.5781,0.17303,2.0649e-05,0.00056231
0.11357,0.37021,0.37232,0.37557,0.0002951,0.57584,0.17529,2.0521e-05,0.00056968
0.11438,0.37021,0.37231,0.37557,0.00029873,0.57357,0.17757,2.0393e-05,0.00057707
0.11518,0.37021,0.37231,0.37557,0.00030238,0.57129,0.17986,2.0264e-05,0.0005845
0.11599,0.37021,0.37231,0.37557,0.00030605,0.569,0.18215,2.0135e-05,0.00059196
0.11679,0.37021,0.3723,0.37558,0.00030973,0.5667,0.18446,2.0006e-05,0.00059945
0.1176,0.37021,0.3723,0.37558,0.00031342,0.56438,0.18678,1.9877e-05,0.00060697
0.11841,0.37021,0.37229,0.37558,0.00031714,0.56206,0.1891,1.9747e-05,0.00061453
0.11921,0.37021,0.37229,0.37558,0.00032086,0.55973,0.19144,1.9616e-05,0.00062211
0.12002,0.37021,0.37229,0.37559,0.00032461,0.55739,0.19378,1.9485e-05,0.00062973
0.12082,0.37021,0.37228,0.37559,0.00032836,0.55504,0.19614,1.9354e-05,0.00063738
0.12163,0.37021,0.37228,0.37559,0.00033214,0.55268,0.1985,1.9223e-05,0.00064505
0.12243,0.37021,0.37228,0.37559,0.00033592,0.55031,0.20087,1.9091e-05,0.00065276
0.12324,0.37021,0.37227,0.3756,0.00033972,0.54794,0.20326,1.8959e-05,0.00066049
0.12404,0.37021,0.37227,0.3756,0.00034354,0.54555,0.20565,1.8827e-05,0.00066825
0.12485,0.37021,0.37226,0.3756,0.00034737,0.54316,0.20804,1.8695e-05,0.00067604
0.12565,0.37021,0.37226,0.3756,0.00035121,0.54075,0.21045,1.8562e-05,0.00068386
0.12646,0.37021,0.37226,0.3756,0.00035507,0.53834,0.21287,1.8429e-05,0.0006917
0.12727,0.37021,0.37225,0.37561,0.00035894,0.53592,0.21529,1.8296e-05,0.00069957
0.12807,0.37021,0.37225,0.37561,0.00036282,0.53349,0.21772,1.8162e-05,0.00070747
0.12888,0.37021,0.37225,0.37561,0.00036671,0.53106,0.22017,1.8028e-05,0.0007154
0.12968,0.37021,0.37224,0.37561,0.00037062,0.52861,0.22261,1.7894e-05,0.00072335
0.13049,0.37021,0.37224,0.37561,0.00037454,0.52616,0.22507,1.776e-05,0.00073132
0.13129,0.37021,0.37223,0.37562,0.00037847,0.5237,0.22753,1.7626e-05,0.00073932
0.1321,0.37021,0.37223,0.37562,0.00038242,0.52123,0.23001,1.7491e-05,0.00074735
0.1329,0.37021,0.37223,0.37562,0.00038637,0.51876,0.23248,1.7356e-05,0.00075539
0.13371,0.37021,0.37222,0.37562,0.00039034,0.51627,0.23497,1.7222e-05,0.00076346
0.13452,0.37021,0.37222,0.37562,0.00039432,0.51378,0.23746,1.7087e-05,0.00077156
0.13532,0.37021,0.37221,0.37563,0.00039831,0.51129,0.23996,1.6951e-05,0.00077968
0.13613,0.37021,0.37221,0.37563,0.00040232,0.50878,0.24247,1.6816e-05,0.00078782
0.13693,0.37021,0.37221,0.37563,0.00040633,0.50627,0.24499,1.6681e-05,0.00079598
0.13774,0.37021,0.3722,0.37563,0.00041035,0.50375,0.24751,1.6545e-05,0.00080416
0.13854,0.37021,0.3722,0.37563,0.00041439,0.50123,0.25003,1.6409e-05,0.00081236
0.13935,0.37021,0.37219,0.37563,0.00041843,0.4987,0.25257,1.6273e-05,0.00082059
0.14015,0.37021,0.37219,0.37564,0.00042249,0.49616,0.25511,1.6138e-05,0.00082883
0.14096,0.37021,0.37219,0.37564,0.00042655,0.49362,0.25765,1.6002e-05,0.0008371
0.14176,0.37021,0.37218,0.37564,0.00043062,0.49107,0.26021,1.5866e-05,0.00084538
0.14257,0.37021,0.37218,0.37564,0.00043471,0.48852,0.26276,1.573e-05,0.00085368
0.14338,0.37021,0.37217,0.37564,0.0004388,0.48595,0.26533,1.5594e-05,0.00086201
0.14418,0.37021,0.37217,0.37564,0.0004429,0.48339,0.2679,1.5457e-05,0.00087034
0.14499,0.37021,0.37217,0.37564,0.00044701,0.48082,0.27047,1.5321e-05,0.0008787
0.14579,0.37021,0.37216,0.37565,0.00045113,0.47824,0.27305,1.5185e-05,0.00088708
0.1466,0.37021,0.37216,0.37565,0.00045526,0.47565,0.27564,1.5049e-05,0.00089547
0.1474,0.37021,0.37215,0.37565,0.00045939,0.47307,0.27823,1.4913e-05,0.00090387
0.14821,0.37021,0.37215,0.37565,0.00046354,0.47047,0.28082,1.4777e-05,0.0009123
0.14901,0.37021,0.37214,0.37565,0.00046769,0.46788,0.28343,1.4641e-05,0.00092073
0.14982,0.37021,0.37214,0.37565,0.00047185,0.46527,0.28603,1.4505e-05,0.00092919
0.15062,0.37021,0.37214,0.37565,0.00047601,0.46267,0.28864,1.4369e-05,0.00093766
0.15143,0.37021,0.37213,0.37565,0.00048019,0.46005,0.29125,1.4233e-05,0.00094614
0.15224,0.37021,0.37213,0.37565,0.00048437,0.45744,0.29387,1.4097e-05,0.00095463
0.15304,0.37021,0.37212,0.37566,0.00048855,0.45482,0.29649,1.3961e-05,0.00096314
0.15385,0.37021,0.37212,0.37566,0.00049275,0.45219,0.29912,1.3826e-05,0.00097166
0.15465,0.37021,0.37212,0.37566,0.00049694,0.44956,0.30175,1.369e-05,0.0009802
0.15546,0.37021,0.37211,0.37566,0.00050115,0.44693,0.30439,1.3555e-05,0.00098874
0.15626,0.37021,0.37211,0.37566,0.00050536,0.4443,0.30702,1.3419e-05,0.0009973
0.15707,0.37021,0.3721,0.37566,0.00050958,0.44166,0.30966,1.3284e-05,0.0010059
0.15787,0.37021,0.3721,0.37566,0.0005138,0.43901,0.31231,1.3149e-05,0.0010145
0.15868,0.37021,0.37209,0.37566,0.00051803,0.43637,0.31496,1.3014e-05,0.001023
0.15949,0.37021,0.37209,0.37566,0.00052226,0.43372,0.31761,1.288e-05,0.0010316
0.16029,0.37021,0.37209,0.37566,0.0005265,0.43107,0.32026,1.2745e-05,0.0010402
0.1611,0.37021,0.37208,0.37566,0.00053074,0.42841,0.32292,1.2611e-05,0.0010489
0.1619,0.37021,0.37208,0.37566,0.00053498,0.42575,0.32558,1.2477e-05,0.0010575
0.16271,0.37021,0.37207,0.37567,0.00053923,0.42309,0.32824,1.2343e-05,0.0010661
0.16351,0.37021,0.37207,0.37567,0.00054349,0.42043,0.3309,1.2209e-05,0.0010748
0.16432,0.37021,0.37207,0.37567,0.00054775,0.41776,0.33357,1.2076e-05,0.0010834
0.16512,0.37021,0.37206,0.37567,0.00055201,0.4151,0.33624,1.1943e-05,0.0010921
0.16593,0.37021,0.37206,0.37567,0.00055627,0.41243,0.33891,1.181e-05,0.0011007
0.16673,0.37021,0.37205,0.37567,0.00056054,0.40975,0.34158,1.1677e-05,0.0011094
0.16754,0.37021,0.37205,0.37567,0.00056481,0.40708,0.34426,1.1545e-05,0.0011181
0.16835,0.37021,0.37204,0.37567,0.00056908,0.40441,0.34693,1.1412e-05,0.0011267
0.16915,0.37021,0.37204,0.37567,0.00057336,0.40173,0.34961,1.1281e-05,0.0011354
0.16996,0.37021,0.37204,0.37567,0.00057763,0.39905,0.35229,1.1149e-05,0.0011441
0.17076,0.37021,0.37203,0.37567,0.00058191,0.39637,0.35497,1.1018e-05,0.0011528
0.17157,0.37021,0.37203,0.37567,0.00058619,0.39369,0.35765,1.0887e-05,0.0011615
0.17237,0.37021,0.37202,0.37567,0.00059047,0.39101,0.36033,1.0757e-05,0.0011702
0.17318,0.37021,0.37202,0.37567,0.00059476,0.38833,0.36301,1.0626e-05,0.0011789
0.17398,0.37021,0.37201,0.37567,0.00059904,0.38565,0.36569,1.0497e-05,0.0011876
0.17479,0.37021,0.37201,0.37567,0.00060333,0.38296,0.36838,1.0367e-05,0.0011963
0.17559,0.37021,0.37201,0.37567,0.00060761,0.38028,0.37106,1.0238e-05,0.001205
0.1764,0.37021,0.372,0.37567,0.0006119,0.3776,0.37375,1.0109e-05,0.0012137
0.17721,0.37021,0.372,0.37567,0.00061619,0.37491,0.37643,9.981e-06,0.0012224
0.17801,0.37021,0.37199,0.37567,0.00062047,0.37223,0.37911,9.8531e-06,0.0012311
0.17882,0.37021,0.37199,0.37567,0.00062476,0.36955,0.3818,9.7256e-06,0.0012398
0.17962,0.37021,0.37198,0.37567,0.00062904,0.36686,0.38448,9.5986e-06,0.0012485
0.18043,0.37021,0.37198,0.37567,0.00063333,0.36418,0.38716,9.472e-06,0.0012572
0.18123,0.37021,0.37198,0.37567,0.00063761,0.3615,0.38985,9.3458e-06,0.0012659
0.18204,0.37021,0.37197,0.37567,0.0006419,0.35881,0.39253,9.2201e-06,0.0012746
0.18284,0.37021,0.37197,0.37567,0.00064618,0.35613,0.39521,9.0949e-06,0.0012833
0.18365,0.37021,0.37196,0.37567,0.00065046,0.35345,0.39789,8.9702e-06,0.0012919
0.18445,0.37021,0.37196,0.37567,0.00065474,0.35077,0.40057,8.8459e-06,0.0013006
0.18526,0.37021,0.37195,0.37567,0.00065901,0.3481,0.40324,8.7222e-06,0.0013093
0.18607,0.37021,0.37195,0.37567,0.00066329,0.34542,0.40592,8.5989e-06,0.001318
0.18687,0.37021,0.37195,0.37567,0.00066756,0.34274,0.40859,8.4762e-06,0.0013266
0.18768,0.37021,0.37194,0.37567,0.00067183,0.34007,0.41126,8.354e-06,0.0013353
0.18848,0.37021,0.37194,0.37567,0.00067609,0.3374,0.41393,8.2323e-06,0.0013439
0.18929,0.37021,0.37193,0.37567,0.00068035,0.33473,0.4166,8.1112e-06,0.0013526
0.19009,0.37021,0.37193,0.37567,0.00068461,0.33206,0.41927,7.9906e-06,0.0013612
0.1909,0.37021,0.37192,0.37567,0.00068887,0.3294,0.42193,7.8707e-06,0.0013699
0.1917,0.37021,0.37192,0.37567,0.00069312,0.32674,0.4246,7.7512e-06,0.0013785
0.19251,0.37021,0.37192,0.37566,0.00069737,0.32407,0.42725,7.6324e-06,0.0013871
0.19332,0.37021,0.37191,0.37566,0.00070161,0.32142,0.42991,7.5142e-06,0.0013957
0.19412,0.37021,0.37191,0.37566,0.00070585,0.31876,0.43256,7.3966e-06,0.0014043
0.19493,0.37021,0.3719,0.37566,0.00071009,0.31611,0.43522,7.2796e-06,0.0014129
0.19573,0.37021,0.3719,0.37566,0.00071432,0.31346,0.43786,7.1632e-06,0.0014215
0.19654,0.37021,0.37189,0.37566,0.00071854,0.31081,0.44051,7.0474e-06,0.00143
0.19734,0.37021,0.37189,0.37566,0.00072276,0.30817,0.44315,6.9323e-06,0.0014386
0.19815,0.37021,0.37189,0.37566,0.00072697,0.30553,0.44579,6.8179e-06,0.0014471
0.19895,0.37021,0.37188,0.37566,0.00073118,0.3029,0.44842,6.7041e-06,0.0014557
0.19976,0.37021,0.37188,0.37566,0.00073538,0.30026,0.45105,6.591e-06,0.0014642
0.20056,0.37021,0.37187,0.37566,0.00073958,0.29764,0.45368,6.4785e-06,0.0014727
0.20137,0.37021,0.37187,0.37566,0.00074377,0.29501,0.4563,6.3668e-06,0.0014812
0.20218,0.37021,0.37187,0.37565,0.00074795,0.29239,0.45892,6.2557e-06,0.0014897
0.20298,0.37021,0.37186,0.37565,0.00075213,0.28978,0.46153,6.1454e-06,0.0014981
0.20379,0.37021,0.37186,0.37565,0.0007563,0.28716,0.46414,6.0358e-06,0.0015066
0.20459,0.37021,0.37185,0.37565,0.00076046,0.28456,0.46674,5.9269e-06,0.001515
0.2054,0.37021,0.37185,0.37565,0.00076462,0.28196,0.46934,5.8187e-06,0.0015234
0.2062,0.37021,0.37184,0.37565,0.00076876,0.27936,0.47194,5.7113e-06,0.0015318
0.20701,0.37021,0.37184,0.37565,0.0007729,0.27676,0.47453,5.6047e-06,0.0015402
0.20781,0.37021,0.37184,0.37565,0.00077704,0.27418,0.47711,5.4988e-06,0.0015486
0.20862,0.37021,0.37183,0.37564,0.00078116,0.27159,0.47969,5.3937e-06,0.0015569
0.20942,0.37021,0.37183,0.37564,0.00078527,0.26902,0.48227,5.2893e-06,0.0015653
0.21023,0.37021,0.37182,0.37564,0.00078938,0.26645,0.48484,5.1858e-06,0.0015736
0.21104,0.37021,0.37182,0.37564,0.00079348,0.26388,0.4874,5.083e-06,0.0015819
0.21184,0.37021,0.37182,0.37564,0.00079756,0.26132,0.48996,4.9811e-06,0.0015901
0.21265,0.37021,0.37181,0.37564,0.00080164,0.25876,0.49251,4.8799e-06,0.0015984
0.21345,0.37021,0.37181,0.37564,0.00080571,0.25622,0.49506,4.7796e-06,0.0016066
0.21426,0.37021,0.3718,0.37563,0.00080977,0.25367,0.4976,4.6801e-06,0.0016149
0.21506,0.37021,0.3718,0.37563,0.00081382,0.25114,0.50013,4.5815e-06,0.0016231
0.21587,0.37021,0.3718,0.37563,0.00081786,0.24861,0.50266,4.4837e-06,0.0016312
0.21667,0.37021,0.37179,0.37563,0.00082189,0.24608,0.50518,4.3867e-06,0.0016394
0.21748,0.37021,0.37179,0.37563,0.00082591,0.24356,0.50769,4.2907e-06,0.0016475
0.21829,0.37021,0.37178,0.37563,0.00082991,0.24105,0.5102,4.1955e-06,0.0016556
0.21909,0.37021,0.37178,0.37562,0.00083391,0.23855,0.5127,4.1011e-06,0.0016637
0.2199,0.37021,0.37178,0.37562,0.0008379,0.23605,0.51519,4.0077e-06,0.0016718
0.2207,0.37021,0.37177,0.37562,0.00084187,0.23357,0.51768,3.9152e-06,0.0016798
0.22151,0.37021,0.37177,0.37562,0.00084583,0.23108,0.52016,3.8235e-06,0.0016878
0.22231,0.37021,0.37176,0.37562,0.00084978,0.22861,0.52263,3.7328e-06,0.0016958
0.22312,0.37021,0.37176,0.37562,0.00085372,0.22614,0.52509,3.643e-06,0.0017038
0.22392,0.37021,0.37176,0.37561,0.00085765,0.22368,0.52755,3.5542e-06,0.0017117
0.22473,0.37021,0.37175,0.37561,0.00086156,0.22123,0.52999,3.4662e-06,0.0017197
0.22553,0.37021,0.37175,0.37561,0.00086546,0.21879,0.53243,3.3792e-06,0.0017275
0.22634,0.37021,0.37174,0.37561,0.00086935,0.21635,0.53487,3.2932e-06,0.0017354
0.22715,0.37021,0.37174,0.37561,0.00087323,0.21392,0.53729,3.2081e-06,0.0017432
0.22795,0.37021,0.37174,0.3756,0.00087709,0.2115,0.5397,3.124e-06,0.0017511
0.22876,0.37021,0.37173,0.3756,0.00088094,0.20909,0.54211,3.0408e-06,0.0017588
0.22956,0.37021,0.37173,0.3756,0.00088477,0.20669,0.54451,2.9587e-06,0.0017666
0.23037,0.37021,0.37173,0.3756,0.0008886,0.20429,0.5469,2.8775e-06,0.0017743
0.23117,0.37021,0.37172,0.37559,0.0008924,0.20191,0.54928,2.7973e-06,0.001782
0.23198,0.37021,0.37172,0.37559,0.0008962,0.19953,0.55165,2.7181e-06,0.0017897
0.23278,0.37021,0.37171,0.37559,0.00089998,0.19716,0.55402,2.64e-06,0.0017973
0.23359,0.37021,0.37171,0.37559,0.00090374,0.19481,0.55637,2.5628e-06,0.0018049
0.23439,0.37021,0.37171,0.37559,0.00090749,0.19246,0.55871,2.4867e-06,0.0018125
0.2352,0.37021,0.3717,0.37558,0.00091123,0.19012,0.56105,2.4116e-06,0.00182
0.23601,0.37021,0.3717,0.37558,0.00091495,0.18779,0.56337,2.3375e-06,0.0018276
0.23681,0.37021,0.3717,0.37558,0.00091865,0.18547,0.56569,2.2645e-06,0.001835
0.23762,0.37021,0.37169,0.37558,0.00092234,0.18315,0.568,2.1925e-06,0.0018425
0.23842,0.37021,0.37169,0.37557,0.00092601,0.18085,0.57029,2.1216e-06,0.0018499
0.23923,0.37021,0.37168,0.37557,0.00092967,0.17856,0.57258,2.0518e-06,0.0018573
0.24003,0.37021,0.37168,0.37557,0.00093331,0.17628,0.57486,1.983e-06,0.0018646
0.24084,0.37021,0.37168,0.37557,0.00093694,0.17401,0.57712,1.9153e-06,0.001872
0.24164,0.37021,0.37167,0.37556,0.00094055,0.17175,0.57938,1.8486e-06,0.0018792
0.24245,0.37021,0.37167,0.37556,0.00094414,0.1695,0.58162,1.7831e-06,0.0018865
0.24325,0.37021,0.37167,0.37556,0.00094771,0.16726,0.58386,1.7187e-06,0.0018937
0.24406,0.37021,0.37166,0.37556,0.00095127,0.16503,0.58608,1.6553e-06,0.0019009
0.24487,0.37021,0.37166,0.37555,0.00095481,0.16281,0.58829,1.5931e-06,0.001908
0.24567,0.37021,0.37166,0.37555,0.00095834,0.1606,0.5905,1.5319e-06,0.0019151
0.24648,0.37021,0.37165,0.37555,0.00096184,0.15841,0.59269,1.4719e-06,0.0019222
0.24728,0.37021,0.37165,0.37554,0.00096533,0.15622,0.59487,1.413e-06,0.0019293
0.24809,0.37021,0.37164,0.37554,0.0009688,0.15405,0.59704,1.3553e-06,0.0019363
0.24889,0.37021,0.37164,0.37554,0.00097226,0.15188,0.59919,1.2987e-06,0.0019432
0.2497,0.37021,0.37164,0.37554,0.00097569,0.14973,0.60134,1.2432e-06,0.0019501
0.2505,0.37021,0.37163,0.37553,0.00097911,0.14759,0.60347,1.1888e-06,0.001957
0.25131,0.37021,0.37163,0.37553,0.0009825,0.14547,0.60559,1.1357e-06,0.0019639
0.25212,0.37021,0.37163,0.37553,0.00098588,0.14335,0.60771,1.0836e-06,0.0019707
0.25292,0.37021,0.37162,0.37552,0.00098924,0.14124,0.6098,1.0328e-06,0.0019775
0.25373,0.37021,0.37162,0.37552,0.00099258,0.13915,0.61189,9.8306e-07,0.0019842
0.25453,0.37021,0.37162,0.37552,0.00099591,0.13707,0.61397,9.3454e-07,0.0019909
0.25534,0.37021,0.37161,0.37551,0.00099921,0.135,0.61603,8.8718e-07,0.0019975
0.25614,0.37021,0.37161,0.37551,0.0010025,0.13295,0.61808,8.4101e-07,0.0020041
0.25695,0.37021,0.37161,0.37551,0.0010058,0.1309,0.62012,7.9603e-07,0.0020107
0.25775,0.37021,0.3716,0.37551,0.001009,0.12887,0.62214,7.5224e-07,0.0020172
0.25856,0.37021,0.3716,0.3755,0.0010122,0.12685,0.62415,7.0964e-07,0.0020237
0.25936,0.37021,0.3716,0.3755,0.0010154,0.12485,0.62615,6.6824e-07,0.0020302
0.26017,0.37021,0.3716,0.3755,0.0010186,0.12285,0.62814,6.2805e-07,0.0020366
0.26098,0.37021,0.37159,0.37549,0.0010218,0.12087,0.63011,5.8907e-07,0.0020429
0.26178,0.37021,0.37159,0.37549,0.0010249,0.11891,0.63207,5.513e-07,0.0020493
0.26259,0.37021,0.37159,0.37549,0.001028,0.11695,0.63402,5.1475e-07,0.0020555
0.26339,0.37021,0.37158,0.37548,0.0010311,0.11501,0.63595,4.7942e-07,0.0020618
0.2642,0.37021,0.37158,0.37548,0.0010342,0.11308,0.63788,4.4531e-07,0.002068
0.265,0.37021,0.37158,0.37548,0.0010373,0.11117,0.63978,4.1244e-07,0.0020741
0.26581,0.37021,0.37157,0.37547,0.0010403,0.10927,0.64168,3.808e-07,0.0020802
0.26661,0.37021,0.37157,0.37547,0.0010433,0.10738,0.64356,3.504e-07,0.0020863
0.26742,0.37021,0.37157,0.37547,0.0010463,0.10551,0.64542,3.2124e-07,0.0020923
0.26822,0.37021,0.37156,0.37546,0.0010493,0.10365,0.64728,2.9332e-07,0.0020982
0.26903,0.37021,0.37156,0.37546,0.0010522,0.1018,0.64911,2.6666e-07,0.0021041
0.26984,0.37021,0.37156,0.37546,0.0010551,0.099972,0.65094,2.4124e-07,0.00211
0.27064,0.37021,0.37156,0.37545,0.001058,0.098154,0.65275,2.1708e-07,0.0021158
0.27145,0.37021,0.37155,0.37545,0.0010609,0.096351,0.65455,1.9418e-07,0.0021216
0.27225,0.37021,0.37155,0.37544,0.0010638,0.094562,0.65633,1.7254e-07,0.0021274
0.27306,0.37021,0.37155,0.37544,0.0010666,0.092787,0.65809,1.5217e-07,0.002133
0.27386,0.37021,0.37154,0.37544,0.0010694,0.091027,0.65985,1.3307e-07,0.0021387
0.27467,0.37021,0.37154,0.37543,0.0010722,0.089281,0.66159,1.1523e-07,0.0021443
0.27547,0.37021,0.37154,0.37543,0.001075,0.08755,0.66331,9.8674e-08,0.0021498
0.27628,0.37021,0.37154,0.37543,0.0010777,0.085834,0.66502,8.3391e-08,0.0021553
0.27709,0.37021,0.37153,0.37542,0.0010804,0.084133,0.66671,6.9388e-08,0.0021608
0.27789,0.37021,0.37153,0.37542,0.0010831,0.082446,0.66839,5.6666e-08,0.0021662
0.2787,0.37021,0.37153,0.37542,0.0010858,0.080774,0.67006,4.523e-08,0.0021715
0.2795,0.37021,0.37153,0.37541,0.0010884,0.079118,0.6717,3.508e-08,0.0021768
0.28031,0.37021,0.37152,0.37541,0.001091,0.077477,0.67334,2.622e-08,0.0021821
0.28111,0.37021,0.37152,0.3754,0.0010936,0.07585,0.67496,1.8651e-08,0.0021873
0.28192,0.37021,0.37152,0.3754,0.0010962,0.07424,0.67656,1.2376e-08,0.0021924
0.28272,0.37021,0.37151,0.3754,0.0010988,0.072644,0.67815,7.3973e-09,0.0021975
0.28353,0.37021,0.37151,0.37539,0.0011013,0.071064,0.67972,3.716e-09,0.0022026
0.28433,0.37021,0.37151,0.37539,0.0011038,0.0695,0.68128,1.3345e-09,0.0022076
0.28514,0.37021,0.37151,0.37538,0.0011063,0.067951,0.68282,2.5444e-10,0.0022125
0.28595,0.37021,0.3715,0.37538,0.0011087,0.066418,0.68434,4.7759e-10,0.0022174
0.28675,0.37021,0.3715,0.37538,0.0011111,0.064901,0.68585,2.0055e-09,0.0022223
0.28756,0.37021,0.3715,0.37537,0.0011135,0.0634,0.68734,4.8398e-09,0.002227
0.28836,0.37021,0.3715,0.37537,0.0011159,0.061915,0.68882,8.9819e-09,0.0022318
0.28917,0.37021,0.3715,0.37536,0.0011182,0.060445,0.69028,1.4433e-08,0.0022365
0.28997,0.37021,0.37149,0.37536,0.0011206,0.058992,0.69173,2.1195e-08,0.0022411
0.29078,0.37021,0.37149,0.37536,0.0011229,0.057555,0.69316,2.9268e-08,0.0022457
0.29158,0.37021,0.37149,0.37535,0.0011251,0.056135,0.69457,3.8653e-08,0.0022502
0.29239,0.37021,0.37149,0.37535,0.0011274,0.05473,0.69597,4.9353e-08,0.0022547
0.29319,0.37021,0.37148,0.37534,0.0011296,0.053342,0.69735,6.1366e-08,0.0022591
0.294,0.37021,0.37148,0.37534,0.0011318,0.051971,0.69871,7.4695e-08,0.0022635
0.29481,0.37021,0.37148,0.37534,0.0011339,0.050616,0.70006,8.934e-08,0.0022678
0.29561,0.37021,0.37148,0.37533,0.0011361,0.049277,0.70139,1.053e-07,0.0022721
0.29642,0.37021,0.37148,0.37533,0.0011382,0.047956,0.7027,1.2258e-07,0.0022763
0.29722,0.37021,0.37147,0.37532,0.0011403,0.046651,0.704,1.4118e-07,0.0022804
0.29803,0.37021,0.37147,0.37532,0.0011423,0.045363,0.70527,1.6109e-07,0.0022845
0.29883,0.37021,0.37147,0.37531,0.0011444,0.044092,0.70654,1.8232e-07,0.0022886
0.29964,0.37021,0.37147,0.37531,0.0011464,0.042838,0.70778,2.0487e-07,0.0022925
0.30044,0.37021,0.37146,0.37531,0.0011483,0.0416,0.70901,2.2874e-07,0.0022965
0.30125,0.37021,0.37146,0.3753,0.0011503,0.04038,0.71022,2.5393e-07,0.0023003
0.30206,0.37021,0.37146,0.3753,0.0011522,0.039177,0.71142,2.8043e-07,0.0023042
0.30286,0.37021,0.37146,0.37529,0.0011541,0.037991,0.71259,3.0826e-07,0.0023079
0.30367,0.37021,0.37146,0.37529,0.001156,0.036823,0.71375,3.374e-07,0.0023116
0.30447,0.37021,0.37146,0.37528,0.0011578,0.035672,0.7149,3.6785e-07,0.0023153
0.30528,0.37021,0.37145,0.37528,0.0011596,0.034538,0.71602,3.9963e-07,0.0023189
0.30608,0.37021,0.37145,0.37528,0.0011614,0.033422,0.71713,4.3272e-07,0.0023224
0.30689,0.37021,0.37145,0.37527,0.0011632,0.032323,0.71822,4.6712e-07,0.0023259
0.30769,0.37021,0.37145,0.37527,0.0011649,0.031241,0.71929,5.0284e-07,0.0023293
0.3085,0.37021,0.37145,0.37526,0.0011666,0.030178,0.72035,5.3988e-07,0.0023327
0.3093,0.37021,0.37144,0.37526,0.0011683,0.029132,0.72138,5.7822e-07,0.002336
0.31011,0.37021,0.37144,0.37525,0.0011699,0.028103,0.7224,6.1788e-07,0.0023392
0.31092,0.37021,0.37144,0.37525,0.0011715,0.027093,0.72341,6.5885e-07,0.0023424
0.31172,0.37021,0.37144,0.37524,0.0011731,0.0261,0.72439,7.0113e-07,0.0023455
0.31253,0.37021,0.37144,0.37524,0.0011747,0.025125,0.72536,7.4472e-07,0.0023486
0.31333,0.37021,0.37144,0.37524,0.0011762,0.024168,0.7263,7.8961e-07,0.0023516
0.31414,0.37021,0.37144,0.37523,0.0011777,0.023229,0.72723,8.3581e-07,0.0023546
0.31494,0.37021,0.37143,0.37523,0.0011792,0.022308,0.72815,8.8331e-07,0.0023575
0.31575,0.37021,0.37143,0.37522,0.0011806,0.021405,0.72904,9.3211e-07,0.0023603
0.31655,0.37021,0.37143,0.37522,0.001182,0.020521,0.72991,9.8221e-07,0.0023631
0.31736,0.37021,0.37143,0.37521,0.0011834,0.019654,0.73077,1.0336e-06,0.0023658
0.31816,0.37021,0.37143,0.37521,0.0011848,0.018806,0.73161,1.0863e-06,0.0023685
0.31897,0.37021,0.37143,0.3752,0.0011861,0.017975,0.73243,1.1403e-06,0.0023711
0.31978,0.37021,0.37143,0.3752,0.0011874,0.017164,0.73324,1.1956e-06,0.0023736
0.32058,0.37021,0.37142,0.37519,0.0011887,0.01637,0.73402,1.2522e-06,0.0023761
0.32139,0.37021,0.37142,0.37519,0.0011899,0.015595,0.73479,1.31e-06,0.0023785
0.32219,0.37021,0.37142,0.37519,0.0011911,0.014838,0.73553,1.3692e-06,0.0023809
0.323,0.37021,0.37142,0.37518,0.0011923,0.0141,0.73626,1.4296e-06,0.0023832
0.3238,0.37021,0.37142,0.37518,0.0011935,0.01338,0.73697,1.4913e-06,0.0023854
0.32461,0.37021,0.37142,0.37517,0.0011946,0.012679,0.73766,1.5543e-06,0.0023876
0.32541,0.37021,0.37142,0.37517,0.0011957,0.011996,0.73834,1.6185e-06,0.0023898
0.32622,0.37021,0.37142,0.37516,0.0011968,0.011332,0.73899,1.6841e-06,0.0023918
0.32702,0.37021,0.37142,0.37516,0.0011978,0.010686,0.73963,1.7509e-06,0.0023938
0.32783,0.37021,0.37141,0.37515,0.0011988,0.01006,0.74025,1.8189e-06,0.0023958
0.32864,0.37021,0.37141,0.37515,0.0011998,0.0094514,0.74085,1.8882e-06,0.0023976
0.32944,0.37021,0.37141,0.37514,0.0012007,0.008862,0.74143,1.9588e-06,0.0023995
0.33025,0.37021,0.37141,0.37514,0.0012016,0.0082913,0.74199,2.0307e-06,0.0024012
0.33105,0.37021,0.37141,0.37513,0.0012025,0.0077394,0.74253,2.1038e-06,0.0024029
0.33186,0.37021,0.37141,0.37513,0.0012034,0.0072064,0.74305,2.1781e-06,0.0024045
0.33266,0.37021,0.37141,0.37513,0.0012042,0.0066921,0.74356,2.2537e-06,0.0024061
0.33347,0.37021,0.37141,0.37512,0.001205,0.0061968,0.74404,2.3305e-06,0.0024076
0.33427,0.37021,0.37141,0.37512,0.0012057,0.0057203,0.74451,2.4086e-06,0.0024091
0.33508,0.37021,0.37141,0.37511,0.0012065,0.0052628,0.74496,2.4878e-06,0.0024105
0.33589,0.37021,0.37141,0.37511,0.0012072,0.0048241,0.74539,2.5684e-06,0.0024118
0.33669,0.37021,0.3714,0.3751,0.0012079,0.0044045,0.7458,2.6501e-06,0.0024131
0.3375,0.37021,0.3714,0.3751,0.0012085,0.0040038,0.74619,2.7331e-06,0.0024143
0.3383,0.37021,0.3714,0.37509,0.0012091,0.0036222,0.74656,2.8173e-06,0.0024154
0.33911,0.37021,0.3714,0.37509,0.0012097,0.0032596,0.74691,2.9027e-06,0.0024165
0.33991,0.37021,0.3714,0.37508,0.0012103,0.002916,0.74725,2.9893e-06,0.0024175
0.34072,0.37021,0.3714,0.37508,0.0012108,0.0025914,0.74756,3.0771e-06,0.0024185
0.34152,0.37021,0.3714,0.37507,0.0012113,0.002286,0.74786,3.1661e-06,0.0024194
0.34233,0.37021,0.3714,0.37507,0.0012117,0.0019996,0.74814,3.2563e-06,0.0024202
0.34313,0.37021,0.3714,0.37506,0.0012122,0.0017324,0.74839,3.3477e-06,0.002421
0.34394,0.37021,0.3714,0.37506,0.0012126,0.0014843,0.74863,3.4403e-06,0.0024217
0.34475,0.37021,0.3714,0.37505,0.0012129,0.0012553,0.74885,3.534e-06,0.0024223
0.34555,0.37021,0.3714,0.37505,0.0012133,0.0010454,0.74905,3.6289e-06,0.0024229
0.34636,0.37021,0.3714,0.37504,0.0012136,0.00085472,0.74923,3.7251e-06,0.0024234
0.34716,0.37021,0.3714,0.37504,0.0012139,0.00068319,0.7494,3.8223e-06,0.0024239
0.34797,0.37021,0.3714,0.37503,0.0012141,0.00053084,0.74954,3.9207e-06,0.0024243
0.34877,0.37021,0.3714,0.37503,0.0012143,0.00039767,0.74966,4.0203e-06,0.0024246
0.34958,0.37021,0.3714,0.37502,0.0012145,0.00028369,0.74977,4.121e-06,0.0024249
0.35038,0.37021,0.3714,0.37502,0.0012147,0.00018891,0.74985,4.2229e-06,0.0024251
0.35119,0.37021,0.3714,0.37502,0.0012148,0.00011333,0.74992,4.3259e-06,0.0024253
0.35199,0.37021,0.3714,0.37501,0.0012149,5.6951e-05,0.74996,4.4301e-06,0.0024254
0.3528,0.37021,0.3714,0.37501,0.001215,1.978e-05,0.74999,4.5353e-06,0.0024254
0.35361,0.37021,0.3714,0.375,0.001215,1.8178e-06,0.75,4.6417e-06,0.0024254
0.35441,0.37021,0.3714,0.375,0.001215,3.0658e-06,0.74999,4.7492e-06,0.0024253
0.35522,0.37021,0.3714,0.37499,0.001215,2.3524e-05,0.74996,4.8578e-06,0.0024251
0.35602,0.37021,0.3714,0.37499,0.0012149,6.3191e-05,0.74991,4.9675e-06,0.0024249
0.35683,0.37021,0.3714,0.37498,0.0012148,0.00012206,0.74984,5.0783e-06,0.0024246
0.35763,0.37021,0.3714,0.37498,0.0012147,0.00020014,0.74975,5.1902e-06,0.0024242
0.35844,0.37021,0.3714,0.37497,0.0012146,0.00029742,0.74965,5.3032e-06,0.0024238
0.35924,0.37021,0.3714,0.37497,0.0012144,0.00041389,0.74952,5.4172e-06,0.0024233
0.36005,0.37021,0.3714,0.37496,0.0012142,0.00054955,0.74938,5.5323e-06,0.0024228
0.36086,0.37021,0.3714,0.37496,0.0012139,0.00070439,0.74921,5.6485e-06,0.0024222
0.36166,0.37021,0.3714,0.37495,0.0012137,0.00087841,0.74903,5.7657e-06,0.0024216
0.36247,0.37021,0.3714,0.37495,0.0012134,0.0010716,0.74882,5.884e-06,0.0024208
0.36327,0.37021,0.3714,0.37494,0.001213,0.0012839,0.7486,6.0034e-06,0.00242
0.36408,0.37021,0.3714,0.37494,0.0012127,0.0015154,0.74836,6.1237e-06,0.0024192
0.36488,0.37021,0.3714,0.37493,0.0012123,0.001766,0.7481,6.2451e-06,0.0024183
0.36569,0.37021,0.3714,0.37493,0.0012118,0.0020358,0.74782,6.3675e-06,0.0024173
0.36649,0.37021,0.3714,0.37492,0.0012114,0.0023246,0.74752,6.491e-06,0.0024163
0.3673,0.37021,0.3714,0.37492,0.0012109,0.0026325,0.74721,6.6154e-06,0.0024152
0.3681,0.37021,0.3714,0.37491,0.0012104,0.0029595,0.74687,6.7408e-06,0.002414
0.36891,0.37021,0.3714,0.37491,0.0012098,0.0033056,0.74651,6.8673e-06,0.0024128
0.36972,0.37021,0.3714,0.37491,0.0012093,0.0036707,0.74614,6.9947e-06,0.0024116
0.37052,0.37021,0.3714,0.3749,0.0012087,0.0040548,0.74575,7.1231e-06,0.0024102
0.37133,0.37021,0.3714,0.3749,0.001208,0.004458,0.74533,7.2524e-06,0.0024088
0.37213,0.37021,0.3714,0.37489,0.0012074,0.0048801,0.7449,7.3828e-06,0.0024073
0.37294,0.37021,0.37141,0.37489,0.0012067,0.0053211,0.74445,7.514e-06,0.0024058
0.37374,0.37021,0.37141,0.37488,0.0012059,0.0057811,0.74398,7.6463e-06,0.0024042
0.37455,0.37021,0.37141,0.37488,0.0012052,0.0062601,0.74349,7.7794e-06,0.0024026
0.37535,0.37021,0.37141,0.37487,0.0012044,0.0067579,0.74299,7.9135e-06,0.0024009
0.37616,0.37021,0.37141,0.37487,0.0012036,0.0072746,0.74246,8.0485e-06,0.0023991
0.37696,0.37021,0.37141,0.37486,0.0012027,0.0078101,0.74192,8.1845e-06,0.0023973
0.37777,0.37021,0.37141,0.37486,0.0012019,0.0083644,0.74135,8.3213e-06,0.0023954
0.37858,0.37021,0.37141,0.37485,0.001201,0.0089375,0.74077,8.4591e-06,0.0023934
0.37938,0.37021,0.37141,0.37485,0.0012,0.0095293,0.74017,8.5977e-06,0.0023914
0.38019,0.37021,0.37141,0.37484,0.001199,0.01014,0.73955,8.7372e-06,0.0023894
0.38099,0.37021,0.37141,0.37484,0.0011981,0.010769,0.73891,8.8776e-06,0.0023872
0.3818,0.37021,0.37141,0.37483,0.001197,0.011417,0.73825,9.0188e-06,0.002385
0.3826,0.37021,0.37142,0.37483,0.001196,0.012084,0.73758,9.161e-06,0.0023828
0.38341,0.37021,0.37142,0.37483,0.0011949,0.012769,0.73688,9.3039e-06,0.0023805
0.38421,0.37021,0.37142,0.37482,0.0011938,0.013473,0.73617,9.4477e-06,0.0023781
0.38502,0.37021,0.37142,0.37482,0.0011926,0.014195,0.73544,9.5923e-06,0.0023757
0.38582,0.37021,0.37142,0.37481,0.0011915,0.014935,0.73469,9.7378e-06,0.0023732
0.38663,0.37021,0.37142,0.37481,0.0011903,0.015695,0.73392,9.884e-06,0.0023706
0.38744,0.37021,0.37142,0.3748,0.001189,0.016472,0.73313,1.0031e-05,0.002368
0.38824,0.37021,0.37142,0.3748,0.0011878,0.017268,0.73233,1.0179e-05,0.0023653
0.38905,0.37021,0.37143,0.37479,0.0011865,0.018082,0.7315,1.0328e-05,0.0023626
0.38985,0.37021,0.37143,0.37479,0.0011851,0.018915,0.73066,1.0477e-05,0.0023598
0.39066,0.37021,0.37143,0.37478,0.0011838,0.019766,0.7298,1.0627e-05,0.002357
0.39146,0.37021,0.37143,0.37478,0.0011824,0.020635,0.72892,1.0778e-05,0.0023541
0.39227,0.37021,0.37143,0.37477,0.001181,0.021522,0.72803,1.093e-05,0.0023511
0.39307,0.37021,0.37143,0.37477,0.0011796,0.022427,0.72711,1.1082e-05,0.0023481
0.39388,0.37021,0.37143,0.37477,0.0011781,0.02335,0.72618,1.1235e-05,0.002345
0.39469,0.37021,0.37144,0.37476,0.0011766,0.024292,0.72523,1.1389e-05,0.0023419
0.39549,0.37021,0.37144,0.37476,0.0011751,0.025251,0.72426,1.1544e-05,0.0023387
0.3963,0.37021,0.37144,0.37475,0.0011736,0.026228,0.72328,1.1699e-05,0.0023354
0.3971,0.37021,0.37144,0.37475,0.001172,0.027223,0.72227,1.1855e-05,0.0023321
0.39791,0.37021,0.37144,0.37474,0.0011704,0.028236,0.72125,1.2012e-05,0.0023287
0.39871,0.37021,0.37144,0.37474,0.0011687,0.029267,0.72021,1.2169e-05,0.0023253
0.39952,0.37021,0.37144,0.37473,0.0011671,0.030315,0.71915,1.2327e-05,0.0023218
0.40032,0.37021,0.37145,0.37473,0.0011654,0.031381,0.71808,1.2486e-05,0.0023183
0.40113,0.37021,0.37145,0.37473,0.0011637,0.032464,0.71699,1.2645e-05,0.0023147
0.40193,0.37021,0.37145,0.37472,0.0011619,0.033566,0.71588,1.2805e-05,0.002311
0.40274,0.37021,0.37145,0.37472,0.0011601,0.034684,0.71475,1.2966e-05,0.0023073
0.40355,0.37021,0.37145,0.37471,0.0011583,0.03582,0.71361,1.3127e-05,0.0023035
0.40435,0.37021,0.37145,0.37471,0.0011565,0.036974,0.71244,1.3288e-05,0.0022997
0.40516,0.37021,0.37146,0.3747,0.0011546,0.038145,0.71126,1.3451e-05,0.0022958
0.40596,0.37021,0.37146,0.3747,0.0011528,0.039333,0.71007,1.3614e-05,0.0022919
0.40677,0.37021,0.37146,0.3747,0.0011508,0.040538,0.70885,1.3777e-05,0.0022879
0.40757,0.37021,0.37146,0.37469,0.0011489,0.04176,0.70762,1.3941e-05,0.0022839
0.40838,0.37021,0.37146,0.37469,0.0011469,0.043,0.70637,1.4106e-05,0.0022798
0.40918,0.37021,0.37147,0.37468,0.0011449,0.044256,0.70511,1.4271e-05,0.0022756
0.40999,0.37021,0.37147,0.37468,0.0011429,0.045529,0.70383,1.4437e-05,0.0022714
0.41079,0.37021,0.37147,0.37467,0.0011409,0.04682,0.70253,1.4603e-05,0.0022672
0.4116,0.37021,0.37147,0.37467,0.0011388,0.048127,0.70121,1.477e-05,0.0022628
0.41241,0.37021,0.37147,0.37467,0.0011367,0.04945,0.69988,1.4937e-05,0.0022585
0.41321,0.37021,0.37148,0.37466,0.0011346,0.050791,0.69853,1.5105e-05,0.002254
0.41402,0.37021,0.37148,0.37466,0.0011324,0.052148,0.69717,1.5273e-05,0.0022496
0.41482,0.37021,0.37148,0.37465,0.0011302,0.053522,0.69579,1.5441e-05,0.002245
0.41563,0.37021,0.37148,0.37465,0.001128,0.054912,0.69439,1.561e-05,0.0022404
0.41643,0.37021,0.37149,0.37465,0.0011258,0.056318,0.69297,1.578e-05,0.0022358
0.41724,0.37021,0.37149,0.37464,0.0011235,0.057741,0.69154,1.595e-05,0.0022311
0.41804,0.37021,0.37149,0.37464,0.0011213,0.05918,0.69009,1.612e-05,0.0022264
0.41885,0.37021,0.37149,0.37463,0.0011189,0.060635,0.68863,1.6291e-05,0.0022216
0.41966,0.37021,0.37149,0.37463,0.0011166,0.062107,0.68715,1.6462e-05,0.0022167
0.42046,0.37021,0.3715,0.37463,0.0011142,0.063594,0.68566,1.6634e-05,0.0022119
0.42127,0.37021,0.3715,0.37462,0.0011119,0.065097,0.68414,1.6806e-05,0.0022069
0.42207,0.37021,0.3715,0.37462,0.0011094,0.066617,0.68262,1.6978e-05,0.0022019
0.42288,0.37021,0.3715,0.37461,0.001107,0.068152,0.68107,1.7151e-05,0.0021969
0.42368,0.37021,0.37151,0.37461,0.0011045,0.069702,0.67952,1.7324e-05,0.0021918
0.42449,0.37021,0.37151,0.37461,0.0011021,0.071269,0.67794,1.7497e-05,0.0021866
0.42529,0.37021,0.37151,0.3746,0.0010995,0.072851,0.67635,1.7671e-05,0.0021814
0.4261,0.37021,0.37151,0.3746,0.001097,0.074448,0.67475,1.7845e-05,0.0021762
0.4269,0.37021,0.37152,0.37459,0.0010944,0.076061,0.67313,1.8019e-05,0.0021709
0.42771,0.37021,0.37152,0.37459,0.0010919,0.077689,0.67149,1.8194e-05,0.0021655
0.42852,0.37021,0.37152,0.37459,0.0010892,0.079332,0.66984,1.8369e-05,0.0021601
0.42932,0.37021,0.37152,0.37458,0.0010866,0.080991,0.66817,1.8544e-05,0.0021547
0.43013,0.37021,0.37153,0.37458,0.001084,0.082664,0.66649,1.8719e-05,0.0021492
0.43093,0.37021,0.37153,0.37458,0.0010813,0.084353,0.6648,1.8895e-05,0.0021437
0.43174,0.37021,0.37153,0.37457,0.0010786,0.086056,0.66309,1.9071e-05,0.0021381
0.43254,0.37021,0.37154,0.37457,0.0010758,0.087774,0.66136,1.9247e-05,0.0021324
0.43335,0.37021,0.37154,0.37456,0.0010731,0.089507,0.65962,1.9423e-05,0.0021268
0.43415,0.37021,0.37154,0.37456,0.0010703,0.091255,0.65787,1.96e-05,0.002121
0.43496,0.37021,0.37154,0.37456,0.0010675,0.093017,0.6561,1.9776e-05,0.0021152
0.43576,0.37021,0.37155,0.37455,0.0010647,0.094794,0.65431,1.9953e-05,0.0021094
0.43657,0.37021,0.37155,0.37455,0.0010618,0.096584,0.65251,2.013e-05,0.0021036
0.43738,0.37021,0.37155,0.37455,0.001059,0.09839,0.6507,2.0307e-05,0.0020976
0.43818,0.37021,0.37155,0.37454,0.0010561,0.10021,0.64888,2.0484e-05,0.0020917
0.43899,0.37021,0.37156,0.37454,0.0010532,0.10204,0.64704,2.0662e-05,0.0020857
0.43979,0.37021,0.37156,0.37454,0.0010502,0.10389,0.64518,2.0839e-05,0.0020796
0.4406,0.37021,0.37156,0.37453,0.0010473,0.10575,0.64331,2.1017e-05,0.0020735
0.4414,0.37021,0.37157,0.37453,0.0010443,0.10763,0.64143,2.1195e-05,0.0020674
0.44221,0.37021,0.37157,0.37453,0.0010413,0.10951,0.63954,2.1373e-05,0.0020612
0.44301,0.37021,0.37157,0.37452,0.0010383,0.11142,0.63763,2.155e-05,0.002055
0.44382,0.37021,0.37158,0.37452,0.0010352,0.11333,0.6357,2.1728e-05,0.0020487
0.44462,0.37021,0.37158,0.37452,0.0010322,0.11526,0.63377,2.1906e-05,0.0020424
0.44543,0.37021,0.37158,0.37451,0.0010291,0.1172,0.63182,2.2084e-05,0.0020361
0.44624,0.37021,0.37158,0.37451,0.001026,0.11916,0.62986,2.2262e-05,0.0020297
0.44704,0.37021,0.37159,0.37451,0.0010229,0.12113,0.62788,2.2441e-05,0.0020233
0.44785,0.37021,0.37159,0.3745,0.0010197,0.12311,0.62589,2.2619e-05,0.0020168
0.44865,0.37021,0.37159,0.3745,0.0010165,0.12511,0.62389,2.2797e-05,0.0020103
0.44946,0.37021,0.3716,0.3745,0.0010133,0.12711,0.62188,2.2975e-05,0.0020037
0.45026,0.37021,0.3716,0.37449,0.0010101,0.12913,0.61985,2.3153e-05,0.0019971
0.45107,0.37021,0.3716,0.37449,0.0010069,0.13117,0.61781,2.3331e-05,0.0019905
0.45187,0.37021,0.37161,0.37449,0.0010037,0.13321,0.61576,2.3508e-05,0.0019838
0.45268,0.37021,0.37161,0.37448,0.0010004,0.13527,0.6137,2.3686e-05,0.0019771
0.45349,0.37021,0.37161,0.37448,0.0009971,0.13734,0.61162,2.3864e-05,0.0019703
0.45429,0.37021,0.37162,0.37448,0.00099379,0.13942,0.60953,2.4041e-05,0.0019635
0.4551,0.37021,0.37162,0.37447,0.00099046,0.14152,0.60743,2.4219e-05,0.0019567
0.4559,0.37021,0.37162,0.37447,0.00098711,0.14362,0.60532,2.4396e-05,0.0019498
0.45671,0.37021,0.37163,0.37447,0.00098375,0.14574,0.6032,2.4574e-05,0.0019429
0.45751,0.37021,0.37163,0.37447,0.00098036,0.14787,0.60106,2.4751e-05,0.001936
0.45832,0.37021,0.37163,0.37446,0.00097696,0.15001,0.59891,2.4928e-05,0.001929
0.45912,0.37021,0.37164,0.37446,0.00097354,0.15217,0.59675,2.5104e-05,0.001922
0.45993,0.37021,0.37164,0.37446,0.0009701,0.15433,0.59458,2.5281e-05,0.0019149
0.46073,0.37021,0.37164,0.37445,0.00096664,0.15651,0.5924,2.5457e-05,0.0019078
0.46154,0.37021,0.37165,0.37445,0.00096317,0.15869,0.59021,2.5634e-05,0.0019007
0.46235,0.37021,0.37165,0.37445,0.00095968,0.16089,0.58801,2.581e-05,0.0018935
0.46315,0.37021,0.37165,0.37445,0.00095617,0.1631,0.58579,2.5985e-05,0.0018863
0.46396,0.37021,0.37166,0.37444,0.00095264,0.16532,0.58357,2.6161e-05,0.0018791
0.46476,0.37021,0.37166,0.37444,0.00094909,0.16755,0.58133,2.6336e-05,0.0018719
0.46557,0.37021,0.37166,0.37444,0.00094553,0.16979,0.57908,2.6511e-05,0.0018646
0.46637,0.37021,0.37167,0.37444,0.00094195,0.17204,0.57683,2.6686e-05,0.0018572
0.46718,0.37021,0.37167,0.37443,0.00093836,0.1743,0.57456,2.686e-05,0.0018499
0.46798,0.37021,0.37168,0.37443,0.00093475,0.17658,0.57228,2.7035e-05,0.0018425
0.46879,0.37021,0.37168,0.37443,0.00093112,0.17886,0.57,2.7208e-05,0.001835
0.46959,0.37021,0.37168,0.37442,0.00092748,0.18115,0.5677,2.7382e-05,0.0018276
0.4704,0.37021,0.37169,0.37442,0.00092382,0.18345,0.56539,2.7555e-05,0.0018201
0.47121,0.37021,0.37169,0.37442,0.00092015,0.18577,0.56307,2.7728e-05,0.0018126
0.47201,0.37021,0.37169,0.37442,0.00091646,0.18809,0.56075,2.79e-05,0.001805
0.47282,0.37021,0.3717,0.37442,0.00091275,0.19042,0.55841,2.8073e-05,0.0017974
0.47362,0.37021,0.3717,0.37441,0.00090903,0.19276,0.55606,2.8244e-05,0.0017898
0.47443,0.37021,0.37171,0.37441,0.0009053,0.19511,0.55371,2.8416e-05,0.0017822
0.47523,0.37021,0.37171,0.37441,0.00090155,0.19747,0.55135,2.8587e-05,0.0017745
0.47604,0.37021,0.37171,0.37441,0.00089778,0.19984,0.54897,2.8757e-05,0.0017668
0.47684,0.37021,0.37172,0.3744,0.000894,0.20222,0.54659,2.8927e-05,0.0017591
0.47765,0.37021,0.37172,0.3744,0.00089021,0.2046,0.5442,2.9097e-05,0.0017513
0.47846,0.37021,0.37172,0.3744,0.0008864,0.207,0.5418,2.9266e-05,0.0017435
0.47926,0.37021,0.37173,0.3744,0.00088258,0.2094,0.53939,2.9435e-05,0.0017357
0.48007,0.37021,0.37173,0.3744,0.00087875,0.21182,0.53697,2.9603e-05,0.0017279
0.48087,0.37021,0.37174,0.37439,0.0008749,0.21424,0.53455,2.9771e-05,0.00172
0.48168,0.37021,0.37174,0.37439,0.00087104,0.21667,0.53212,2.9938e-05,0.0017122
0.48248,0.37021,0.37174,0.37439,0.00086717,0.2191,0.52968,3.0105e-05,0.0017042
0.48329,0.37021,0.37175,0.37439,0.00086329,0.22155,0.52723,3.0271e-05,0.0016963
0.48409,0.37021,0.37175,0.37439,0.00085939,0.224,0.52477,3.0437e-05,0.0016883
0.4849,0.37021,0.37175,0.37438,0.00085548,0.22646,0.52231,3.0602e-05,0.0016804
0.4857,0.37021,0.37176,0.37438,0.00085156,0.22893,0.51983,3.0767e-05,0.0016723
0.48651,0.37021,0.37176,0.37438,0.00084762,0.23141,0.51735,3.0931e-05,0.0016643
0.48732,0.37021,0.37177,0.37438,0.00084368,0.23389,0.51487,3.1095e-05,0.0016563
0.48812,0.37021,0.37177,0.37438,0.00083972,0.23638,0.51237,3.1258e-05,0.0016482
0.48893,0.37021,0.37177,0.37437,0.00083575,0.23888,0.50987,3.142e-05,0.0016401
0.48973,0.37021,0.37178,0.37437,0.00083177,0.24138,0.50736,3.1582e-05,0.001632
0.49054,0.37021,0.37178,0.37437,0.00082778,0.24389,0.50485,3.1743e-05,0.0016238
0.49134,0.37021,0.37179,0.37437,0.00082378,0.24641,0.50233,3.1903e-05,0.0016157
0.49215,0.37021,0.37179,0.37437,0.00081977,0.24893,0.4998,3.2063e-05,0.0016075
0.49295,0.37021,0.37179,0.37437,0.00081574,0.25147,0.49727,3.2222e-05,0.0015993
0.49376,0.37021,0.3718,0.37436,0.00081171,0.254,0.49473,3.2381e-05,0.001591
0.49456,0.37021,0.3718,0.37436,0.00080767,0.25655,0.49218,3.2539e-05,0.0015828
0.49537,0.37021,0.37181,0.37436,0.00080362,0.2591,0.48963,3.2696e-05,0.0015745
0.49618,0.37021,0.37181,0.37436,0.00079956,0.26165,0.48707,3.2852e-05,0.0015663
0.49698,0.37021,0.37181,0.37436,0.00079549,0.26421,0.4845,3.3008e-05,0.001558
0.49779,0.37021,0.37182,0.37436,0.00079141,0.26678,0.48194,3.3163e-05,0.0015497
0.49859,0.37021,0.37182,0.37436,0.00078732,0.26935,0.47936,3.3317e-05,0.0015413
0.4994,0.37021,0.37183,0.37435,0.00078322,0.27193,0.47678,3.3471e-05,0.001533
0.5002,0.37021,0.37183,0.37435,0.00077912,0.27451,0.47419,3.3624e-05,0.0015246
0.50101,0.37021,0.37184,0.37435,0.000775,0.2771,0.4716,3.3776e-05,0.0015162
0.50181,0.37021,0.37184,0.37435,0.00077088,0.27969,0.46901,3.3927e-05,0.0015078
0.50262,0.37021,0.37184,0.37435,0.00076675,0.28229,0.46641,3.4077e-05,0.0014994
0.50343,0.37021,0.37185,0.37435,0.00076262,0.2849,0.4638,3.4227e-05,0.001491
0.50423,0.37021,0.37185,0.37435,0.00075847,0.2875,0.46119,3.4376e-05,0.0014826
0.50504,0.37021,0.37186,0.37435,0.00075432,0.29012,0.45858,3.4524e-05,0.0014741
0.50584,0.37021,0.37186,0.37435,0.00075017,0.29273,0.45596,3.4671e-05,0.0014657
0.50665,0.37021,0.37186,0.37434,0.000746,0.29535,0.45333,3.4818e-05,0.0014572
0.50745,0.37021,0.37187,0.37434,0.00074183,0.29798,0.45071,3.4963e-05,0.0014487
0.50826,0.37021,0.37187,0.37434,0.00073765,0.30061,0.44808,3.5108e-05,0.0014402
0.50906,0.37021,0.37188,0.37434,0.00073347,0.30324,0.44544,3.5252e-05,0.0014317
0.50987,0.37021,0.37188,0.37434,0.00072928,0.30588,0.44281,3.5395e-05,0.0014232
0.51067,0.37021,0.37189,0.37434,0.00072508,0.30852,0.44016,3.5537e-05,0.0014146
0.51148,0.37021,0.37189,0.37434,0.00072088,0.31116,0.43752,3.5678e-05,0.0014061
0.51229,0.37021,0.37189,0.37434,0.00071668,0.3138,0.43487,3.5818e-05,0.0013975
0.51309,0.37021,0.3719,0.37434,0.00071247,0.31645,0.43222,3.5958e-05,0.001389
0.5139,0.37021,0.3719,0.37434,0.00070825,0.31911,0.42957,3.6096e-05,0.0013804
0.5147,0.37021,0.37191,0.37434,0.00070403,0.32176,0.42691,3.6234e-05,0.0013718
0.51551,0.37021,0.37191,0.37433,0.00069981,0.32442,0.42425,3.637e-05,0.0013632
0.51631,0.37021,0.37191,0.37433,0.00069558,0.32708,0.42159,3.6506e-05,0.0013547
0.51712,0.37021,0.37192,0.37433,0.00069135,0.32974,0.41892,3.664e-05,0.0013461
0.51792,0.37021,0.37192,0.37433,0.00068711,0.33241,0.41626,3.6774e-05,0.0013375
0.51873,0.37021,0.37193,0.37433,0.00068288,0.33508,0.41359,3.6907e-05,0.0013288
0.51953,0.37021,0.37193,0.37433,0.00067863,0.33775,0.41092,3.7038e-05,0.0013202
0.52034,0.37021,0.37194,0.37433,0.00067439,0.34042,0.40824,3.7169e-05,0.0013116
0.52115,0.37021,0.37194,0.37433,0.00067014,0.34309,0.40557,3.7299e-05,0.001303
0.52195,0.37021,0.37194,0.37433,0.00066589,0.34577,0.40289,3.7427e-05,0.0012943
0.52276,0.37021,0.37195,0.37433,0.00066164,0.34844,0.40022,3.7555e-05,0.0012857
0.52356,0.37021,0.37195,0.37433,0.00065738,0.35112,0.39754,3.7681e-05,0.0012771
0.52437,0.37021,0.37196,0.37433,0.00065312,0.3538,0.39486,3.7807e-05,0.0012684
0.52517,0.37021,0.37196,0.37433,0.00064886,0.35648,0.39218,3.7931e-05,0.0012598
0.52598,0.37021,0.37197,0.37433,0.0006446,0.35916,0.3895,3.8055e-05,0.0012512
0.52678,0.37021,0.37197,0.37433,0.00064034,0.36184,0.38681,3.8177e-05,0.0012425
0.52759,0.37021,0.37197,0.37433,0.00063608,0.36453,0.38413,3.8298e-05,0.0012339
0.52839,0.37021,0.37198,0.37433,0.00063182,0.36721,0.38145,3.8419e-05,0.0012252
0.5292,0.37021,0.37198,0.37433,0.00062755,0.36989,0.37876,3.8538e-05,0.0012166
0.53001,0.37021,0.37199,0.37433,0.00062329,0.37258,0.37608,3.8656e-05,0.0012079
0.53081,0.37021,0.37199,0.37433,0.00061902,0.37526,0.3734,3.8772e-05,0.0011993
0.53162,0.37021,0.372,0.37433,0.00061476,0.37795,0.37071,3.8888e-05,0.0011906
0.53242,0.37021,0.372,0.37433,0.00061049,0.38063,0.36803,3.9003e-05,0.001182
0.53323,0.37021,0.372,0.37433,0.00060623,0.38331,0.36535,3.9116e-05,0.0011733
0.53403,0.37021,0.37201,0.37433,0.00060197,0.386,0.36266,3.9228e-05,0.0011647
0.53484,0.37021,0.37201,0.37433,0.0005977,0.38868,0.35998,3.9339e-05,0.0011561
0.53564,0.37021,0.37202,0.37433,0.00059344,0.39136,0.3573,3.9449e-05,0.0011474
0.53645,0.37021,0.37202,0.37433,0.00058918,0.39404,0.35462,3.9558e-05,0.0011388
0.53726,0.37021,0.37203,0.37433,0.00058492,0.39672,0.35194,3.9665e-05,0.0011302
0.53806,0.37021,0.37203,0.37433,0.00058067,0.3994,0.34926,3.9772e-05,0.0011216
0.53887,0.37021,0.37203,0.37433,0.00057641,0.40208,0.34658,3.9877e-05,0.001113
0.53967,0.37021,0.37204,0.37433,0.00057216,0.40475,0.34391,3.9981e-05,0.0011043
0.54048,0.37021,0.37204,0.37433,0.00056791,0.40743,0.34123,4.0084e-05,0.0010957
0.54128,0.37021,0.37205,0.37433,0.00056366,0.4101,0.33856,4.0185e-05,0.0010871
0.54209,0.37021,0.37205,0.37433,0.00055942,0.41277,0.33589,4.0285e-05,0.0010786
0.54289,0.37021,0.37206,0.37433,0.00055518,0.41544,0.33322,4.0384e-05,0.00107
0.5437,0.37021,0.37206,0.37433,0.00055094,0.41811,0.33056,4.0482e-05,0.0010614
0.5445,0.37021,0.37206,0.37433,0.00054671,0.42077,0.32789,4.0579e-05,0.0010528
0.54531,0.37021,0.37207,0.37433,0.00054248,0.42344,0.32523,4.0674e-05,0.0010443
0.54612,0.37021,0.37207,0.37434,0.00053825,0.4261,0.32257,4.0768e-05,0.0010357
0.54692,0.37021,0.37208,0.37434,0.00053403,0.42876,0.31992,4.0861e-05,0.0010272
0.54773,0.37021,0.37208,0.37434,0.00052981,0.43141,0.31726,4.0952e-05,0.0010187
0.54853,0.37021,0.37209,0.37434,0.0005256,0.43406,0.31461,4.1042e-05,0.0010102
0.54934,0.37021,0.37209,0.37434,0.00052139,0.43671,0.31197,4.1131e-05,0.0010016
0.55014,0.37021,0.37209,0.37434,0.00051718,0.43936,0.30932,4.1219e-05,0.00099315
0.55095,0.37021,0.3721,0.37434,0.00051299,0.442,0.30668,4.1305e-05,0.00098467
0.55175,0.37021,0.3721,0.37434,0.00050879,0.44464,0.30404,4.139e-05,0.0009762
0.55256,0.37021,0.37211,0.37434,0.00050461,0.44727,0.30141,4.1473e-05,0.00096774
0.55336,0.37021,0.37211,0.37434,0.00050043,0.44991,0.29878,4.1556e-05,0.0009593
0.55417,0.37021,0.37211,0.37434,0.00049625,0.45253,0.29615,4.1637e-05,0.00095086
0.55498,0.37021,0.37212,0.37434,0.00049208,0.45516,0.29353,4.1716e-05,0.00094245
0.55578,0.37021,0.37212,0.37435,0.00048792,0.45778,0.29091,4.1794e-05,0.00093405
0.55659,0.37021,0.37213,0.37435,0.00048376,0.46039,0.2883,4.1871e-05,0.00092566
0.55739,0.37021,0.37213,0.37435,0.00047962,0.463,0.28569,4.1947e-05,0.00091729
0.5582,0.37021,0.37214,0.37435,0.00047548,0.46561,0.28309,4.2021e-05,0.00090893
0.559,0.37021,0.37214,0.37435,0.00047134,0.46821,0.28049,4.2094e-05,0.00090059
0.55981,0.37021,0.37214,0.37435,0.00046722,0.47081,0.27789,4.2165e-05,0.00089227
0.56061,0.37021,0.37215,0.37435,0.0004631,0.4734,0.2753,4.2235e-05,0.00088396
0.56142,0.37021,0.37215,0.37435,0.00045899,0.47599,0.27272,4.2304e-05,0.00087567
0.56223,0.37021,0.37216,0.37436,0.00045489,0.47857,0.27014,4.2371e-05,0.0008674
0.56303,0.37021,0.37216,0.37436,0.00045079,0.48115,0.26756,4.2437e-05,0.00085915
0.56384,0.37021,0.37216,0.37436,0.00044671,0.48372,0.26499,4.2501e-05,0.00085091
0.56464,0.37021,0.37217,0.37436,0.00044263,0.48629,0.26243,4.2564e-05,0.0008427
0.56545,0.37021,0.37217,0.37436,0.00043856,0.48885,0.25987,4.2626e-05,0.0008345
0.56625,0.37021,0.37218,0.37436,0.00043451,0.4914,0.25732,4.2686e-05,0.00082633
0.56706,0.37021,0.37218,0.37436,0.00043046,0.49395,0.25478,4.2745e-05,0.00081817
0.56786,0.37021,0.37218,0.37437,0.00042642,0.49649,0.25224,4.2802e-05,0.00081004
0.56867,0.37021,0.37219,0.37437,0.00042239,0.49903,0.24971,4.2858e-05,0.00080193
0.56947,0.37021,0.37219,0.37437,0.00041837,0.50156,0.24718,4.2913e-05,0.00079384
0.57028,0.37021,0.3722,0.37437,0.00041437,0.50408,0.24466,4.2966e-05,0.00078577
0.57109,0.37021,0.3722,0.37437,0.00041037,0.5066,0.24215,4.3017e-05,0.00077772
0.57189,0.37021,0.3722,0.37437,0.00040638,0.50911,0.23964,4.3068e-05,0.0007697
0.5727,0.37021,0.37221,0.37438,0.00040241,0.51161,0.23714,4.3116e-05,0.0007617
0.5735,0.37021,0.37221,0.37438,0.00039844,0.51411,0.23465,4.3164e-05,0.00075372
0.57431,0.37021,0.37222,0.37438,0.00039449,0.5166,0.23216,4.3209e-05,0.00074577
0.57511,0.37021,0.37222,0.37438,0.00039055,0.51908,0.22968,4.3254e-05,0.00073784
0.57592,0.37021,0.37222,0.37438,0.00038662,0.52155,0.22721,4.3296e-05,0.00072994
0.57672,0.37021,0.37223,0.37438,0.0003827,0.52402,0.22475,4.3338e-05,0.00072207
0.57753,0.37021,0.37223,0.37439,0.0003788,0.52648,0.2223,4.3378e-05,0.00071421
0.57833,0.37021,0.37224,0.37439,0.0003749,0.52893,0.21985,4.3416e-05,0.00070639
0.57914,0.37021,0.37224,0.37439,0.00037102,0.53137,0.21741,4.3453e-05,0.00069859
0.57995,0.37021,0.37224,0.37439,0.00036715,0.53381,0.21498,4.3488e-05,0.00069082
0.58075,0.37021,0.37225,0.37439,0.0003633,0.53624,0.21255,4.3522e-05,0.00068308
0.58156,0.37021,0.37225,0.3744,0.00035946,0.53865,0.21014,4.3555e-05,0.00067536
0.58236,0.37021,0.37226,0.3744,0.00035563,0.54107,0.20773,4.3586e-05,0.00066767
0.58317,0.37021,0.37226,0.3744,0.00035182,0.54347,0.20533,4.3615e-05,0.00066002
0.58397,0.37021,0.37226,0.3744,0.00034801,0.54586,0.20295,4.3643e-05,0.00065239
0.58478,0.37021,0.37227,0.37441,0.00034423,0.54825,0.20056,4.3669e-05,0.00064479
0.58558,0.37021,0.37227,0.37441,0.00034045,0.55062,0.19819,4.3694e-05,0.00063722
0.58639,0.37021,0.37228,0.37441,0.0003367,0.55299,0.19583,4.3718e-05,0.00062967
0.58719,0.37021,0.37228,0.37441,0.00033295,0.55535,0.19348,4.374e-05,0.00062217
0.588,0.37021,0.37228,0.37441,0.00032922,0.5577,0.19113,4.376e-05,0.00061469
0.58881,0.37021,0.37229,0.37442,0.00032551,0.56003,0.1888,4.3779e-05,0.00060724
0.58961,0.37021,0.37229,0.37442,0.00032181,0.56236,0.18647,4.3796e-05,0.00059982
0.59042,0.37021,0.37229,0.37442,0.00031813,0.56468,0.18416,4.3812e-05,0.00059244
0.59122,0.37021,0.3723,0.37442,0.00031446,0.56699,0.18185,4.3826e-05,0.00058509
0.59203,0.37021,0.3723,0.37443,0.00031081,0.5693,0.17956,4.3839e-05,0.00057777
0.59283,0.37021,0.3723,0.37443,0.00030717,0.57159,0.17727,4.385e-05,0.00057049
0.59364,0.37021,0.37231,0.37443,0.00030355,0.57387,0.175,4.386e-05,0.00056323
0.59444,0.37021,0.37231,0.37443,0.00029994,0.57614,0.17273,4.3868e-05,0.00055602
0.59525,0.37021,0.37232,0.37444,0.00029636,0.5784,0.17048,4.3875e-05,0.00054884
0.59606,0.37021,0.37232,0.37444,0.00029278,0.58065,0.16823,4.388e-05,0.00054169
0.59686,0.37021,0.37232,0.37444,0.00028923,0.58289,0.166,4.3884e-05,0.00053457
0.59767,0.37021,0.37233,0.37444,0.00028569,0.58511,0.16378,4.3886e-05,0.0005275
0.59847,0.37021,0.37233,0.37445,0.00028217,0.58733,0.16156,4.3886e-05,0.00052046
0.59928,0.37021,0.37233,0.37445,0.00027867,0.58954,0.15936,4.3885e-05,0.00051345
0.60008,0.37021,0.37234,0.37445,0.00027518,0.59173,0.15717,4.3883e-05,0.00050648
0.60089,0.37021,0.37234,0.37446,0.00027171,0.59392,0.15499,4.3878e-05,0.00049955
0.60169,0.37021,0.37234,0.37446,0.00026826,0.59609,0.15282,4.3873e-05,0.00049266
0.6025,0.37021,0.37235,0.37446,0.00026483,0.59826,0.15067,4.3866e-05,0.0004858
0.6033,0.37021,0.37235,0.37446,0.00026142,0.60041,0.14852,4.3857e-05,0.00047898
0.60411,0.37021,0.37235,0.37447,0.00025802,0.60255,0.14639,4.3847e-05,0.0004722
0.60492,0.37021,0.37236,0.37447,0.00025465,0.60467,0.14427,4.3835e-05,0.00046546
0.60572,0.37021,0.37236,0.37447,0.00025129,0.60679,0.14216,4.3822e-05,0.00045876
0.60653,0.37021,0.37236,0.37448,0.00024795,0.60889,0.14006,4.3807e-05,0.00045209
0.60733,0.37021,0.37237,0.37448,0.00024463,0.61098,0.13797,4.379e-05,0.00044547
0.60814,0.37021,0.37237,0.37448,0.00024133,0.61306,0.1359,4.3772e-05,0.00043888
0.60894,0.37021,0.37237,0.37449,0.00023805,0.61513,0.13384,4.3753e-05,0.00043234
0.60975,0.37021,0.37238,0.37449,0.00023479,0.61719,0.13179,4.3732e-05,0.00042584
0.61055,0.37021,0.37238,0.37449,0.00023154,0.61923,0.12975,4.3709e-05,0.00041938
0.61136,0.37021,0.37238,0.37449,0.00022832,0.62126,0.12773,4.3685e-05,0.00041296
0.61216,0.37021,0.37239,0.3745,0.00022512,0.62328,0.12572,4.366e-05,0.00040658
0.61297,0.37021,0.37239,0.3745,0.00022194,0.62528,0.12372,4.3632e-05,0.00040025
0.61378,0.37021,0.37239,0.3745,0.00021878,0.62728,0.12173,4.3604e-05,0.00039395
0.61458,0.37021,0.3724,0.37451,0.00021564,0.62926,0.11976,4.3573e-05,0.0003877
0.61539,0.37021,0.3724,0.37451,0.00021252,0.63122,0.1178,4.3542e-05,0.00038149
0.61619,0.37021,0.3724,0.37451,0.00020942,0.63317,0.11585,4.3508e-05,0.00037533
0.617,0.37021,0.37241,0.37452,0.00020634,0.63511,0.11392,4.3474e-05,0.00036921
0.6178,0.37021,0.37241,0.37452,0.00020328,0.63704,0.112,4.3437e-05,0.00036313
0.61861,0.37021,0.37241,0.37452,0.00020025,0.63895,0.11009,4.3399e-05,0.0003571
0.61941,0.37021,0.37242,0.37453,0.00019724,0.64085,0.1082,4.336e-05,0.00035111
0.62022,0.37021,0.37242,0.37453,0.00019424,0.64274,0.10632,4.3319e-05,0.00034517
0.62103,0.37021,0.37242,0.37453,0.00019127,0.64461,0.10446,4.3277e-05,0.00033927
0.62183,0.37021,0.37242,0.37454,0.00018833,0.64647,0.1026,4.3233e-05,0.00033342
0.62264,0.37021,0.37243,0.37454,0.0001854,0.64832,0.10077,4.3187e-05,0.00032761
0.62344,0.37021,0.37243,0.37454,0.0001825,0.65015,0.098943,4.314e-05,0.00032185
0.62425,0.37021,0.37243,0.37455,0.00017962,0.65196,0.097134,4.3092e-05,0.00031614
0.62505,0.37021,0.37244,0.37455,0.00017676,0.65377,0.095338,4.3042e-05,0.00031047
0.62586,0.37021,0.37244,0.37456,0.00017392,0.65555,0.093558,4.299e-05,0.00030485
0.62666,0.37021,0.37244,0.37456,0.00017111,0.65733,0.091791,4.2937e-05,0.00029928
0.62747,0.37021,0.37245,0.37456,0.00016832,0.65909,0.090039,4.2883e-05,0.00029376
0.62827,0.37021,0.37245,0.37457,0.00016555,0.66083,0.088302,4.2827e-05,0.00028828
0.62908,0.37021,0.37245,0.37457,0.00016281,0.66256,0.086579,4.2769e-05,0.00028285
0.62989,0.37021,0.37245,0.37457,0.00016009,0.66428,0.084871,4.271e-05,0.00027747
0.63069,0.37021,0.37246,0.37458,0.0001574,0.66598,0.083178,4.265e-05,0.00027214
0.6315,0.37021,0.37246,0.37458,0.00015472,0.66766,0.0815,4.2588e-05,0.00026686
0.6323,0.37021,0.37246,0.37459,0.00015208,0.66933,0.079837,4.2524e-05,0.00026163
0.63311,0.37021,0.37246,0.37459,0.00014945,0.67099,0.078189,4.2459e-05,0.00025644
0.63391,0.37021,0.37247,0.37459,0.00014685,0.67263,0.076556,4.2393e-05,0.00025131
0.63472,0.37021,0.37247,0.3746,0.00014427,0.67425,0.074938,4.2325e-05,0.00024622
0.63552,0.37021,0.37247,0.3746,0.00014172,0.67586,0.073336,4.2256e-05,0.00024119
0.63633,0.37021,0.37247,0.3746,0.0001392,0.67746,0.07175,4.2185e-05,0.00023621
0.63713,0.37021,0.37248,0.37461,0.00013669,0.67904,0.070179,4.2113e-05,0.00023128
0.63794,0.37021,0.37248,0.37461,0.00013422,0.6806,0.068623,4.2039e-05,0.0002264
0.63875,0.37021,0.37248,0.37462,0.00013177,0.68215,0.067083,4.1964e-05,0.00022157
0.63955,0.37021,0.37248,0.37462,0.00012934,0.68368,0.065559,4.1888e-05,0.00021679
0.64036,0.37021,0.37249,0.37462,0.00012694,0.6852,0.064051,4.181e-05,0.00021206
0.64116,0.37021,0.37249,0.37463,0.00012456,0.6867,0.062559,4.173e-05,0.00020739
0.64197,0.37021,0.37249,0.37463,0.00012221,0.68818,0.061083,4.1649e-05,0.00020277
0.64277,0.37021,0.37249,0.37464,0.00011988,0.68965,0.059622,4.1567e-05,0.0001982
0.64358,0.37021,0.3725,0.37464,0.00011758,0.6911,0.058178,4.1483e-05,0.00019368
0.64438,0.37021,0.3725,0.37464,0.00011531,0.69254,0.056751,4.1398e-05,0.00018922
0.64519,0.37021,0.3725,0.37465,0.00011306,0.69396,0.055339,4.1312e-05,0.00018481
0.64599,0.37021,0.3725,0.37465,0.00011084,0.69536,0.053944,4.1224e-05,0.00018045
0.6468,0.37021,0.37251,0.37466,0.00010864,0.69675,0.052565,4.1135e-05,0.00017615
0.64761,0.37021,0.37251,0.37466,0.00010647,0.69812,0.051203,4.1044e-05,0.0001719
0.64841,0.37021,0.37251,0.37466,0.00010433,0.69947,0.049858,4.0952e-05,0.00016771
0.64922,0.37021,0.37251,0.37467,0.00010221,0.70081,0.048529,4.0858e-05,0.00016357
0.65002,0.37021,0.37251,0.37467,0.00010012,0.70213,0.047217,4.0764e-05,0.00015948
0.65083,0.37021,0.37252,0.37468,9.8059e-05,0.70343,0.045921,4.0667e-05,0.00015545
0.65163,0.37021,0.37252,0.37468,9.6023e-05,0.70472,0.044643,4.057e-05,0.00015148
0.65244,0.37021,0.37252,0.37469,9.4013e-05,0.70599,0.043381,4.0471e-05,0.00014755
0.65324,0.37021,0.37252,0.37469,9.203e-05,0.70724,0.042136,4.0371e-05,0.00014369
0.65405,0.37021,0.37252,0.37469,9.0075e-05,0.70848,0.040909,4.0269e-05,0.00013988
0.65486,0.37021,0.37253,0.3747,8.8146e-05,0.7097,0.039698,4.0166e-05,0.00013613
0.65566,0.37021,0.37253,0.3747,8.6245e-05,0.7109,0.038505,4.0062e-05,0.00013243
0.65647,0.37021,0.37253,0.37471,8.4372e-05,0.71209,0.037329,3.9956e-05,0.00012879
0.65727,0.37021,0.37253,0.37471,8.2526e-05,0.71325,0.03617,3.9849e-05,0.0001252
0.65808,0.37021,0.37253,0.37472,8.0707e-05,0.7144,0.035029,3.9741e-05,0.00012167
0.65888,0.37021,0.37254,0.37472,7.8917e-05,0.71554,0.033905,3.9632e-05,0.0001182
0.65969,0.37021,0.37254,0.37472,7.7154e-05,0.71665,0.032799,3.9521e-05,0.00011479
0.66049,0.37021,0.37254,0.37473,7.5419e-05,0.71775,0.03171,3.9409e-05,0.00011143
0.6613,0.37021,0.37254,0.37473,7.3712e-05,0.71883,0.030638,3.9295e-05,0.00010813
0.6621,0.37021,0.37254,0.37474,7.2033e-05,0.71989,0.029584,3.9181e-05,0.00010489
0.66291,0.37021,0.37255,0.37474,7.0382e-05,0.72094,0.028548,3.9065e-05,0.0001017
0.66372,0.37021,0.37255,0.37475,6.876e-05,0.72196,0.02753,3.8947e-05,9.8572e-05
0.66452,0.37021,0.37255,0.37475,6.7166e-05,0.72297,0.02653,3.8829e-05,9.5503e-05
0.66533,0.37021,0.37255,0.37476,6.56e-05,0.72396,0.025547,3.8709e-05,9.2491e-05
0.66613,0.37021,0.37255,0.37476,6.4063e-05,0.72494,0.024582,3.8588e-05,8.9537e-05
0.66694,0.37021,0.37255,0.37476,6.2554e-05,0.72589,0.023635,3.8466e-05,8.6642e-05
0.66774,0.37021,0.37255,0.37477,6.1074e-05,0.72683,0.022707,3.8343e-05,8.3806e-05
0.66855,0.37021,0.37256,0.37477,5.9623e-05,0.72775,0.021796,3.8218e-05,8.1028e-05
0.66935,0.37021,0.37256,0.37478,5.8201e-05,0.72865,0.020903,3.8093e-05,7.8309e-05
0.67016,0.37021,0.37256,0.37478,5.6807e-05,0.72954,0.020029,3.7966e-05,7.5649e-05
0.67096,0.37021,0.37256,0.37479,5.5443e-05,0.7304,0.019172,3.7837e-05,7.3048e-05
0.67177,0.37021,0.37256,0.37479,5.4107e-05,0.73125,0.018334,3.7708e-05,7.0506e-05
0.67258,0.37021,0.37256,0.3748,5.2801e-05,0.73208,0.017515,3.7578e-05,6.8023e-05
0.67338,0.37021,0.37256,0.3748,5.1523e-05,0.73289,0.016713,3.7446e-05,6.5601e-05
0.67419,0.37021,0.37257,0.37481,5.0275e-05,0.73368,0.01593,3.7313e-05,6.3237e-05
0.67499,0.37021,0.37257,0.37481,4.9056e-05,0.73445,0.015165,3.7179e-05,6.0934e-05
0.6758,0.37021,0.37257,0.37481,4.7867e-05,0.73521,0.014419,3.7044e-05,5.869e-05
0.6766,0.37021,0.37257,0.37482,4.6707e-05,0.73595,0.013691,3.6908e-05,5.6506e-05
0.67741,0.37021,0.37257,0.37482,4.5577e-05,0.73667,0.012982,3.6771e-05,5.4383e-05
0.67821,0.37021,0.37257,0.37483,4.4476e-05,0.73737,0.012291,3.6632e-05,5.2319e-05
0.67902,0.37021,0.37257,0.37483,4.3404e-05,0.73805,0.011619,3.6493e-05,5.0316e-05
0.67983,0.37021,0.37257,0.37484,4.2362e-05,0.73871,0.010965,3.6352e-05,4.8373e-05
0.68063,0.37021,0.37258,0.37484,4.135e-05,0.73935,0.01033,3.621e-05,4.6491e-05
0.68144,0.37021,0.37258,0.37485,4.0368e-05,0.73998,0.0097137,3.6067e-05,4.4669e-05
0.68224,0.37021,0.37258,0.37485,3.9416e-05,0.74059,0.0091161,3.5924e-05,4.2908e-05
0.68305,0.37021,0.37258,0.37486,3.8493e-05,0.74118,0.0085373,3.5779e-05,4.1208e-05
0.68385,0.37021,0.37258,0.37486,3.7601e-05,0.74175,0.0079772,3.5633e-05,3.9568e-05
0.68466,0.37021,0.37258,0.37487,3.6738e-05,0.7423,0.0074359,3.5486e-05,3.799e-05
0.68546,0.37021,0.37258,0.37487,3.5905e-05,0.74283,0.0069135,3.5338e-05,3.6472e-05
0.68627,0.37021,0.37258,0.37488,3.5102e-05,0.74334,0.0064099,3.5189e-05,3.5016e-05
0.68707,0.37021,0.37258,0.37488,3.433e-05,0.74383,0.0059253,3.5039e-05,3.3621e-05
0.68788,0.37021,0.37258,0.37488,3.3587e-05,0.74431,0.0054595,3.4888e-05,3.2287e-05
0.68869,0.37021,0.37258,0.37489,3.2875e-05,0.74477,0.0050126,3.4736e-05,3.1015e-05
0.68949,0.37021,0.37259,0.37489,3.2193e-05,0.7452,0.0045847,3.4583e-05,2.9803e-05
0.6903,0.37021,0.37259,0.3749,3.1541e-05,0.74562,0.0041758,3.4429e-05,2.8654e-05
0.6911,0.37021,0.37259,0.3749,3.092e-05,0.74602,0.0037859,3.4274e-05,2.7565e-05
0.69191,0.37021,0.37259,0.37491,3.0328e-05,0.7464,0.003415,3.4118e-05,2.6539e-05
0.69271,0.37021,0.37259,0.37491,2.9768e-05,0.74676,0.0030631,3.3962e-05,2.5573e-05
0.69352,0.37021,0.37259,0.37492,2.9237e-05,0.74711,0.0027303,3.3804e-05,2.467e-05
0.69432,0.37021,0.37259,0.37492,2.8737e-05,0.74743,0.0024165,3.3646e-05,2.3828e-05
0.69513,0.37021,0.37259,0.37493,2.8267e-05,0.74773,0.0021219,3.3486e-05,2.3048e-05
0.69593,0.37021,0.37259,0.37493,2.7828e-05,0.74802,0.0018463,3.3326e-05,2.233e-05
0.69674,0.37021,0.37259,0.37494,2.7419e-05,0.74828,0.0015898,3.3165e-05,2.1674e-05
0.69755,0.37021,0.37259,0.37494,2.7041e-05,0.74853,0.0013525,3.3003e-05,2.1079e-05
0.69835,0.37021,0.37259,0.37495,2.6693e-05,0.74876,0.0011343,3.284e-05,2.0546e-05
0.69916,0.37021,0.37259,0.37495,2.6376e-05,0.74897,0.00093532,3.2676e-05,2.0075e-05
0.69996,0.37021,0.37259,0.37496,2.6089e-05,0.74916,0.00075545,3.2512e-05,1.9667e-05
0.70077,0.37021,0.37259,0.37496,2.5833e-05,0.74933,0.00059476,3.2346e-05,1.932e-05
0.70157,0.37021,0.37259,0.37497,2.5607e-05,0.74948,0.00045325,3.218e-05,1.9035e-05
0.70238,0.37021,0.37259,0.37497,2.5412e-05,0.74961,0.00033092,3.2013e-05,1.8812e-05
0.70318,0.37021,0.37259,0.37498,2.5248e-05,0.74972,0.00022779,3.1845e-05,1.8651e-05
0.70399,0.37021,0.37259,0.37498,2.5114e-05,0.74982,0.00014385,3.1677e-05,1.8552e-05
0.7048,0.37021,0.37259,0.37499,2.5011e-05,0.74989,7.9117e-05,3.1507e-05,1.8515e-05
0.7056,0.37021,0.37259,0.37499,2.4939e-05,0.74995,3.359e-05,3.1337e-05,1.854e-05
0.70641,0.37021,0.37259,0.37499,2.4897e-05,0.74998,7.2712e-06,3.1167e-05,1.8627e-05
0.70721,0.37021,0.37259,0.375,2.4886e-05,0.75,1.6216e-07,3.0995e-05,1.8776e-05
0.70802,0.37021,0.37259,0.375,2.4905e-05,0.75,1.2263e-05,3.0823e-05,1.8987e-05
0.70882,0.37021,0.37259,0.37501,2.4955e-05,0.74997,4.3574e-05,3.065e-05,1.926e-05
0.70963,0.37021,0.37259,0.37501,2.5036e-05,0.74993,9.4092e-05,3.0477e-05,1.9595e-05
0.71043,0.37021,0.37259,0.37502,2.5147e-05,0.74987,0.00016382,3.0302e-05,1.9992e-05
0.71124,0.37021,0.37259,0.37502,2.5289e-05,0.74979,0.00025274,3.0127e-05,2.0451e-05
0.71204,0.37021,0.37259,0.37503,2.5462e-05,0.7497,0.00036086,2.9952e-05,2.0971e-05
0.71285,0.37021,0.37259,0.37503,2.5665e-05,0.74958,0.00048818,2.9776e-05,2.1554e-05
0.71366,0.37021,0.37259,0.37504,2.5899e-05,0.74944,0.00063468,2.9599e-05,2.2198e-05
0.71446,0.37021,0.37259,0.37504,2.6163e-05,0.74928,0.00080035,2.9421e-05,2.2905e-05
0.71527,0.37021,0.37259,0.37505,2.6458e-05,0.74911,0.0009852,2.9243e-05,2.3673e-05
0.71607,0.37021,0.37259,0.37505,2.6784e-05,0.74892,0.0011892,2.9065e-05,2.4502e-05
0.71688,0.37021,0.37259,0.37506,2.714e-05,0.7487,0.0014124,2.8886e-05,2.5394e-05
0.71768,0.37021,0.37259,0.37506,2.7526e-05,0.74847,0.0016546,2.8706e-05,2.6347e-05
0.71849,0.37021,0.37259,0.37507,2.7943e-05,0.74822,0.0019161,2.8525e-05,2.7361e-05
0.71929,0.37021,0.37259,0.37507,2.8391e-05,0.74795,0.0021966,2.8345e-05,2.8437e-05
0.7201,0.37021,0.37259,0.37508,2.8869e-05,0.74766,0.0024962,2.8163e-05,2.9575e-05
0.7209,0.37021,0.37259,0.37508,2.9378e-05,0.74735,0.0028149,2.7981e-05,3.0774e-05
0.72171,0.37021,0.37259,0.37509,2.9917e-05,0.74702,0.0031527,2.7799e-05,3.2034e-05
0.72252,0.37021,0.37259,0.37509,3.0486e-05,0.74667,0.0035095,2.7616e-05,3.3356e-05
0.72332,0.37021,0.37259,0.3751,3.1086e-05,0.7463,0.0038854,2.7433e-05,3.4739e-05
0.72413,0.37021,0.37259,0.3751,3.1716e-05,0.74592,0.0042802,2.7249e-05,3.6183e-05
0.72493,0.37021,0.37259,0.3751,3.2376e-05,0.74552,0.0046941,2.7065e-05,3.7688e-05
0.72574,0.37021,0.37259,0.37511,3.3067e-05,0.74509,0.0051269,2.688e-05,3.9254e-05
0.72654,0.37021,0.37259,0.37511,3.3788e-05,0.74465,0.0055787,2.6695e-05,4.0881e-05
0.72735,0.37021,0.37259,0.37512,3.4539e-05,0.74419,0.0060494,2.651e-05,4.2569e-05
0.72815,0.37021,0.37258,0.37512,3.5321e-05,0.74371,0.006539,2.6324e-05,4.4317e-05
0.72896,0.37021,0.37258,0.37513,3.6132e-05,0.74321,0.0070475,2.6138e-05,4.6127e-05
0.72976,0.37021,0.37258,0.37513,3.6974e-05,0.74269,0.0075748,2.5951e-05,4.7996e-05
0.73057,0.37021,0.37258,0.37514,3.7845e-05,0.74215,0.0081209,2.5764e-05,4.9926e-05
0.73138,0.37021,0.37258,0.37514,3.8747e-05,0.7416,0.0086859,2.5577e-05,5.1917e-05
0.73218,0.37021,0.37258,0.37515,3.9678e-05,0.74102,0.0092696,2.5389e-05,5.3968e-05
0.73299,0.37021,0.37258,0.37515,4.064e-05,0.74043,0.009872,2.5201e-05,5.6079e-05
0.73379,0.37021,0.37258,0.37516,4.1631e-05,0.73982,0.010493,2.5013e-05,5.825e-05
0.7346,0.37021,0.37258,0.37516,4.2652e-05,0.73919,0.011133,2.4824e-05,6.048e-05
0.7354,0.37021,0.37258,0.37517,4.3703e-05,0.73854,0.011791,2.4636e-05,6.2771e-05
0.73621,0.37021,0.37258,0.37517,4.4784e-05,0.73787,0.012468,2.4447e-05,6.5121e-05
0.73701,0.37021,0.37257,0.37518,4.5894e-05,0.73719,0.013164,2.4257e-05,6.7531e-05
0.73782,0.37021,0.37257,0.37518,4.7034e-05,0.73648,0.013878,2.4068e-05,7.0001e-05
0.73863,0.37021,0.37257,0.37518,4.8204e-05,0.73576,0.014611,2.3878e-05,7.2529e-05
0.73943,0.37021,0.37257,0.37519,4.9403e-05,0.73502,0.015362,2.3688e-05,7.5117e-05
0.74024,0.37021,0.37257,0.37519,5.0631e-05,0.73426,0.016132,2.3498e-05,7.7764e-05
0.74104,0.37021,0.37257,0.3752,5.1889e-05,0.73348,0.01692,2.3308e-05,8.047e-05
0.74185,0.37021,0.37257,0.3752,5.3176e-05,0.73268,0.017726,2.3118e-05,8.3234e-05
0.74265,0.37021,0.37257,0.37521,5.4492e-05,0.73186,0.01855,2.2927e-05,8.6058e-05
0.74346,0.37021,0.37257,0.37521,5.5838e-05,0.73103,0.019393,2.2736e-05,8.8939e-05
0.74426,0.37021,0.37256,0.37522,5.7212e-05,0.73018,0.020254,2.2545e-05,9.1879e-05
0.74507,0.37021,0.37256,0.37522,5.8616e-05,0.72931,0.021134,2.2355e-05,9.4877e-05
0.74587,0.37021,0.37256,0.37523,6.0049e-05,0.72842,0.022031,2.2164e-05,9.7934e-05
0.74668,0.37021,0.37256,0.37523,6.151e-05,0.72751,0.022946,2.1973e-05,0.00010105
0.74749,0.37021,0.37256,0.37523,6.3e-05,0.72659,0.02388,2.1781e-05,0.00010422
0.74829,0.37021,0.37256,0.37524,6.4519e-05,0.72565,0.024831,2.159e-05,0.00010745
0.7491,0.37021,0.37256,0.37524,6.6067e-05,0.72469,0.025801,2.1399e-05,0.00011074
0.7499,0.37021,0.37255,0.37525,6.7643e-05,0.72371,0.026788,2.1208e-05,0.00011408
0.75071,0.37021,0.37255,0.37525,6.9248e-05,0.72271,0.027793,2.1017e-05,0.00011748
0.75151,0.37021,0.37255,0.37526,7.0881e-05,0.7217,0.028816,2.0825e-05,0.00012094
0.75232,0.37021,0.37255,0.37526,7.2543e-05,0.72067,0.029857,2.0634e-05,0.00012445
0.75312,0.37021,0.37255,0.37527,7.4233e-05,0.71962,0.030915,2.0443e-05,0.00012802
0.75393,0.37021,0.37255,0.37527,7.5951e-05,0.71855,0.031991,2.0252e-05,0.00013165
0.75473,0.37021,0.37254,0.37527,7.7697e-05,0.71746,0.033084,2.0061e-05,0.00013533
0.75554,0.37021,0.37254,0.37528,7.9471e-05,0.71636,0.034195,1.987e-05,0.00013907
0.75635,0.37021,0.37254,0.37528,8.1273e-05,0.71524,0.035324,1.9679e-05,0.00014287
0.75715,0.37021,0.37254,0.37529,8.3103e-05,0.71411,0.03647,1.9489e-05,0.00014672
0.75796,0.37021,0.37254,0.37529,8.4961e-05,0.71295,0.037633,1.9298e-05,0.00015062
0.75876,0.37021,0.37254,0.3753,8.6846e-05,0.71178,0.038814,1.9108e-05,0.00015458
0.75957,0.37021,0.37253,0.3753,8.8759e-05,0.71059,0.040011,1.8917e-05,0.0001586
0.76037,0.37021,0.37253,0.3753,9.0699e-05,0.70938,0.041226,1.8727e-05,0.00016267
0.76118,0.37021,0.37253,0.37531,9.2666e-05,0.70816,0.042458,1.8537e-05,0.0001668
0.76198,0.37021,0.37253,0.37531,9.4661e-05,0.70692,0.043707,1.8348e-05,0.00017097
0.76279,0.37021,0.37253,0.37532,9.6683e-05,0.70566,0.044973,1.8158e-05,0.00017521
0.7636,0.37021,0.37252,0.37532,9.8732e-05,0.70439,0.046256,1.7969e-05,0.0001795
0.7644,0.37021,0.37252,0.37533,0.00010081,0.7031,0.047556,1.778e-05,0.00018384
0.76521,0.37021,0.37252,0.37533,0.00010291,0.70179,0.048872,1.7591e-05,0.00018823
0.76601,0.37021,0.37252,0.37533,0.00010504,0.70046,0.050206,1.7403e-05,0.00019268
0.76682,0.37021,0.37252,0.37534,0.0001072,0.69912,0.051556,1.7215e-05,0.00019718
0.76762,0.37021,0.37251,0.37534,0.00010938,0.69776,0.052922,1.7027e-05,0.00020173
0.76843,0.37021,0.37251,0.37535,0.00011159,0.69639,0.054305,1.6839e-05,0.00020634
0.76923,0.37021,0.37251,0.37535,0.00011382,0.695,0.055704,1.6652e-05,0.000211
0.77004,0.37021,0.37251,0.37535,0.00011609,0.69359,0.05712,1.6465e-05,0.00021571
0.77084,0.37021,0.37251,0.37536,0.00011837,0.69217,0.058552,1.6278e-05,0.00022047
0.77165,0.37021,0.3725,0.37536,0.00012069,0.69073,0.06,1.6092e-05,0.00022528
0.77246,0.37021,0.3725,0.37537,0.00012303,0.68927,0.061465,1.5906e-05,0.00023014
0.77326,0.37021,0.3725,0.37537,0.00012539,0.6878,0.062945,1.5721e-05,0.00023506
0.77407,0.37021,0.3725,0.37538,0.00012778,0.68631,0.064441,1.5536e-05,0.00024003
0.77487,0.37021,0.37249,0.37538,0.0001302,0.6848,0.065954,1.5352e-05,0.00024504
0.77568,0.37021,0.37249,0.37538,0.00013264,0.68328,0.067482,1.5168e-05,0.00025011
0.77648,0.37021,0.37249,0.37539,0.00013511,0.68175,0.069026,1.4984e-05,0.00025523
0.77729,0.37021,0.37249,0.37539,0.0001376,0.6802,0.070585,1.4801e-05,0.00026039
0.77809,0.37021,0.37248,0.37539,0.00014011,0.67863,0.072161,1.4618e-05,0.00026561
0.7789,0.37021,0.37248,0.3754,0.00014266,0.67705,0.073751,1.4436e-05,0.00027088
0.7797,0.37021,0.37248,0.3754,0.00014522,0.67545,0.075357,1.4255e-05,0.00027619
0.78051,0.37021,0.37248,0.37541,0.00014781,0.67383,0.076979,1.4074e-05,0.00028155
0.78132,0.37021,0.37247,0.37541,0.00015043,0.6722,0.078616,1.3893e-05,0.00028696
0.78212,0.37021,0.37247,0.37541,0.00015307,0.67056,0.080267,1.3713e-05,0.00029242
0.78293,0.37021,0.37247,0.37542,0.00015573,0.6689,0.081934,1.3534e-05,0.00029793
0.78373,0.37021,0.37247,0.37542,0.00015842,0.66723,0.083616,1.3355e-05,0.00030349
0.78454,0.37021,0.37246,0.37543,0.00016113,0.66554,0.085313,1.3177e-05,0.00030909
0.78534,0.37021,0.37246,0.37543,0.00016387,0.66383,0.087025,1.2999e-05,0.00031474
0.78615,0.37021,0.37246,0.37543,0.00016663,0.66211,0.088752,1.2822e-05,0.00032043
0.78695,0.37021,0.37246,0.37544,0.00016941,0.66038,0.090493,1.2646e-05,0.00032617
0.78776,0.37021,0.37245,0.37544,0.00017222,0.65863,0.092249,1.247e-05,0.00033196
0.78856,0.37021,0.37245,0.37544,0.00017505,0.65687,0.094019,1.2295e-05,0.00033779
0.78937,0.37021,0.37245,0.37545,0.0001779,0.65509,0.095804,1.2121e-05,0.00034367
0.79018,0.37021,0.37244,0.37545,0.00018077,0.6533,0.097603,1.1948e-05,0.0003496
0.79098,0.37021,0.37244,0.37545,0.00018367,0.65149,0.099416,1.1775e-05,0.00035557
0.79179,0.37021,0.37244,0.37546,0.00018659,0.64967,0.10124,1.1603e-05,0.00036158
0.79259,0.37021,0.37244,0.37546,0.00018954,0.64784,0.10308,1.1432e-05,0.00036764
0.7934,0.37021,0.37243,0.37546,0.0001925,0.64599,0.10494,1.1261e-05,0.00037374
0.7942,0.37021,0.37243,0.37547,0.00019549,0.64413,0.10681,1.1091e-05,0.00037989
0.79501,0.37021,0.37243,0.37547,0.0001985,0.64225,0.10869,1.0922e-05,0.00038607
0.79581,0.37021,0.37242,0.37547,0.00020153,0.64036,0.11059,1.0754e-05,0.00039231
0.79662,0.37021,0.37242,0.37548,0.00020458,0.63846,0.1125,1.0587e-05,0.00039858
0.79743,0.37021,0.37242,0.37548,0.00020766,0.63654,0.11442,1.042e-05,0.0004049
0.79823,0.37021,0.37241,0.37549,0.00021076,0.63461,0.11636,1.0254e-05,0.00041126
0.79904,0.37021,0.37241,0.37549,0.00021387,0.63267,0.11831,1.009e-05,0.00041766
0.79984,0.37021,0.37241,0.37549,0.00021701,0.63071,0.12027,9.9257e-06,0.0004241
0.80065,0.37021,0.37241,0.37549,0.00022017,0.62874,0.12225,9.7626e-06,0.00043058
0.80145,0.37021,0.3724,0.3755,0.00022335,0.62676,0.12424,9.6005e-06,0.0004371
0.80226,0.37021,0.3724,0.3755,0.00022655,0.62476,0.12624,9.4392e-06,0.00044367
0.80306,0.37021,0.3724,0.3755,0.00022977,0.62276,0.12825,9.2789e-06,0.00045027
0.80387,0.37021,0.37239,0.37551,0.00023302,0.62073,0.13028,9.1195e-06,0.00045691
0.80467,0.37021,0.37239,0.37551,0.00023628,0.6187,0.13232,8.9611e-06,0.0004636
0.80548,0.37021,0.37239,0.37551,0.00023956,0.61665,0.13437,8.8037e-06,0.00047032
0.80629,0.37021,0.37238,0.37552,0.00024286,0.6146,0.13644,8.6472e-06,0.00047708
0.80709,0.37021,0.37238,0.37552,0.00024618,0.61252,0.13852,8.4918e-06,0.00048388
0.8079,0.37021,0.37238,0.37552,0.00024953,0.61044,0.1406,8.3373e-06,0.00049071
0.8087,0.37021,0.37237,0.37553,0.00025289,0.60835,0.14271,8.1839e-06,0.00049759
0.80951,0.37021,0.37237,0.37553,0.00025626,0.60624,0.14482,8.0315e-06,0.0005045
0.81031,0.37021,0.37237,0.37553,0.00025966,0.60412,0.14694,7.8802e-06,0.00051145
0.81112,0.37021,0.37236,0.37553,0.00026308,0.60199,0.14908,7.7299e-06,0.00051843
0.81192,0.37021,0.37236,0.37554,0.00026652,0.59985,0.15123,7.5807e-06,0.00052545
0.81273,0.37021,0.37236,0.37554,0.00026997,0.59769,0.15339,7.4326e-06,0.00053251
0.81353,0.37021,0.37235,0.37554,0.00027344,0.59553,0.15556,7.2856e-06,0.0005396
0.81434,0.37021,0.37235,0.37555,0.00027693,0.59335,0.15774,7.1397e-06,0.00054673
0.81515,0.37021,0.37235,0.37555,0.00028044,0.59117,0.15993,6.9949e-06,0.00055389
0.81595,0.37021,0.37234,0.37555,0.00028397,0.58897,0.16214,6.8513e-06,0.00056108
0.81676,0.37021,0.37234,0.37555,0.00028751,0.58676,0.16435,6.7088e-06,0.00056831
0.81756,0.37021,0.37234,0.37556,0.00029107,0.58454,0.16658,6.5675e-06,0.00057558
0.81837,0.37021,0.37233,0.37556,0.00029465,0.58231,0.16881,6.4274e-06,0.00058287
0.81917,0.37021,0.37233,0.37556,0.00029825,0.58006,0.17106,6.2884e-06,0.0005902
0.81998,0.37021,0.37232,0.37557,0.00030186,0.57781,0.17332,6.1507e-06,0.00059756
0.82078,0.37021,0.37232,0.37557,0.00030549,0.57555,0.17559,6.0142e-06,0.00060496
0.82159,0.37021,0.37232,0.37557,0.00030913,0.57327,0.17787,5.8789e-06,0.00061238
0.8224,0.37021,0.37231,0.37557,0.00031279,0.57099,0.18015,5.7449e-06,0.00061984
0.8232,0.37021,0.37231,0.37558,0.00031647,0.5687,0.18245,5.6121e-06,0.00062733
0.82401,0.37021,0.37231,0.37558,0.00032016,0.5664,0.18476,5.4806e-06,0.00063485
0.82481,0.37021,0.3723,0.37558,0.00032387,0.56408,0.18708,5.3503e-06,0.0006424
0.82562,0.37021,0.3723,0.37558,0.0003276,0.56176,0.18941,5.2214e-06,0.00064997
0.82642,0.37021,0.3723,0.37558,0.00033134,0.55943,0.19174,5.0937e-06,0.00065758
0.82723,0.37021,0.37229,0.37559,0.00033509,0.55709,0.19409,4.9674e-06,0.00066522
0.82803,0.37021,0.37229,0.37559,0.00033886,0.55473,0.19644,4.8424e-06,0.00067288
0.82884,0.37021,0.37228,0.37559,0.00034265,0.55237,0.19881,4.7187e-06,0.00068058
0.82964,0.37021,0.37228,0.37559,0.00034645,0.55001,0.20118,4.5964e-06,0.0006883
0.83045,0.37021,0.37228,0.3756,0.00035026,0.54763,0.20357,4.4755e-06,0.00069605
0.83126,0.37021,0.37227,0.3756,0.00035409,0.54524,0.20596,4.3559e-06,0.00070382
0.83206,0.37021,0.37227,0.3756,0.00035793,0.54284,0.20836,4.2377e-06,0.00071162
0.83287,0.37021,0.37227,0.3756,0.00036179,0.54044,0.21077,4.1209e-06,0.00071945
0.83367,0.37021,0.37226,0.3756,0.00036566,0.53803,0.21318,4.0055e-06,0.0007273
0.83448,0.37021,0.37226,0.37561,0.00036954,0.53561,0.21561,3.8915e-06,0.00073518
0.83528,0.37021,0.37225,0.37561,0.00037343,0.53318,0.21804,3.779e-06,0.00074309
0.83609,0.37021,0.37225,0.37561,0.00037734,0.53074,0.22048,3.6679e-06,0.00075102
0.83689,0.37021,0.37225,0.37561,0.00038126,0.52829,0.22293,3.5583e-06,0.00075897
0.8377,0.37021,0.37224,0.37561,0.0003852,0.52584,0.22539,3.4501e-06,0.00076695
0.8385,0.37021,0.37224,0.37562,0.00038915,0.52338,0.22785,3.3434e-06,0.00077495
0.83931,0.37021,0.37223,0.37562,0.0003931,0.52091,0.23033,3.2382e-06,0.00078297
0.84012,0.37021,0.37223,0.37562,0.00039707,0.51843,0.23281,3.1344e-06,0.00079102
0.84092,0.37021,0.37223,0.37562,0.00040106,0.51595,0.23529,3.0322e-06,0.00079908
0.84173,0.37021,0.37222,0.37562,0.00040505,0.51346,0.23779,2.9315e-06,0.00080717
0.84253,0.37021,0.37222,0.37563,0.00040906,0.51096,0.24029,2.8323e-06,0.00081528
0.84334,0.37021,0.37222,0.37563,0.00041307,0.50846,0.2428,2.7347e-06,0.00082341
0.84414,0.37021,0.37221,0.37563,0.0004171,0.50594,0.24531,2.6386e-06,0.00083157
0.84495,0.37021,0.37221,0.37563,0.00042114,0.50343,0.24784,2.5441e-06,0.00083974
0.84575,0.37021,0.3722,0.37563,0.00042519,0.5009,0.25036,2.4512e-06,0.00084793
0.84656,0.37021,0.3722,0.37563,0.00042925,0.49837,0.2529,2.3598e-06,0.00085614
0.84736,0.37021,0.3722,0.37564,0.00043332,0.49583,0.25544,2.27e-06,0.00086437
0.84817,0.37021,0.37219,0.37564,0.0004374,0.49329,0.25799,2.1818e-06,0.00087262
0.84898,0.37021,0.37219,0.37564,0.00044149,0.49074,0.26054,2.0953e-06,0.00088088
0.84978,0.37021,0.37218,0.37564,0.00044559,0.48818,0.2631,2.0103e-06,0.00088916
0.85059,0.37021,0.37218,0.37564,0.0004497,0.48562,0.26566,1.927e-06,0.00089746
0.85139,0.37021,0.37217,0.37564,0.00045381,0.48305,0.26823,1.8453e-06,0.00090578
0.8522,0.37021,0.37217,0.37564,0.00045794,0.48048,0.27081,1.7653e-06,0.00091411
0.853,0.37021,0.37217,0.37565,0.00046207,0.4779,0.27339,1.6869e-06,0.00092246
0.85381,0.37021,0.37216,0.37565,0.00046622,0.47532,0.27597,1.6102e-06,0.00093083
0.85461,0.37021,0.37216,0.37565,0.00047037,0.47273,0.27857,1.5351e-06,0.00093921
0.85542,0.37021,0.37215,0.37565,0.00047453,0.47014,0.28116,1.4618e-06,0.0009476
0.85623,0.37021,0.37215,0.37565,0.0004787,0.46754,0.28376,1.3901e-06,0.00095601
0.85703,0.37021,0.37215,0.37565,0.00048287,0.46493,0.28637,1.3202e-06,0.00096443
0.85784,0.37021,0.37214,0.37565,0.00048706,0.46233,0.28898,1.2519e-06,0.00097286
0.85864,0.37021,0.37214,0.37565,0.00049125,0.45971,0.29159,1.1854e-06,0.00098131
0.85945,0.37021,0.37213,0.37565,0.00049544,0.4571,0.29421,1.1206e-06,0.00098977
0.86025,0.37021,0.37213,0.37566,0.00049965,0.45448,0.29684,1.0576e-06,0.00099824
0.86106,0.37021,0.37213,0.37566,0.00050386,0.45185,0.29946,9.9627e-07,0.0010067
0.86186,0.37021,0.37212,0.37566,0.00050808,0.44922,0.30209,9.3671e-07,0.0010152
0.86267,0.37021,0.37212,0.37566,0.0005123,0.44659,0.30473,8.7892e-07,0.0010237
0.86347,0.37021,0.37211,0.37566,0.00051653,0.44395,0.30737,8.229e-07,0.0010322
0.86428,0.37021,0.37211,0.37566,0.00052076,0.44131,0.31001,7.6866e-07,0.0010408
0.86509,0.37021,0.3721,0.37566,0.000525,0.43867,0.31265,7.162e-07,0.0010493
0.86589,0.37021,0.3721,0.37566,0.00052925,0.43602,0.3153,6.6554e-07,0.0010578
0.8667,0.37021,0.3721,0.37566,0.0005335,0.43337,0.31795,6.1668e-07,0.0010664
0.8675,0.37021,0.37209,0.37566,0.00053775,0.43072,0.32061,5.6963e-07,0.0010749
0.86831,0.37021,0.37209,0.37566,0.00054201,0.42807,0.32326,5.244e-07,0.0010835
0.86911,0.37021,0.37208,0.37567,0.00054628,0.42541,0.32592,4.8099e-07,0.0010921
0.86992,0.37021,0.37208,0.37567,0.00055055,0.42275,0.32859,4.3941e-07,0.0011007
0.87072,0.37021,0.37207,0.37567,0.00055482,0.42008,0.33125,3.9968e-07,0.0011092
0.87153,0.37021,0.37207,0.37567,0.0005591,0.41742,0.33392,3.6178e-07,0.0011178
0.87233,0.37021,0.37207,0.37567,0.00056338,0.41475,0.33659,3.2574e-07,0.0011264
0.87314,0.37021,0.37206,0.37567,0.00056766,0.41208,0.33926,2.9157e-07,0.001135
0.87395,0.37021,0.37206,0.37567,0.00057195,0.40941,0.34193,2.5925e-07,0.0011436
0.87475,0.37021,0.37205,0.37567,0.00057624,0.40673,0.3446,2.2881e-07,0.0011522
0.87556,0.37021,0.37205,0.37567,0.00058053,0.40406,0.34728,2.0025e-07,0.0011609
0.87636,0.37021,0.37205,0.37567,0.00058482,0.40138,0.34996,1.7358e-07,0.0011695
0.87717,0.37021,0.37204,0.37567,0.00058912,0.3987,0.35264,1.4879e-07,0.0011781
0.87797,0.37021,0.37204,0.37567,0.00059342,0.39602,0.35532,1.2591e-07,0.0011867
0.87878,0.37021,0.37203,0.37567,0.00059772,0.39334,0.358,1.0493e-07,0.0011953
0.87958,0.37021,0.37203,0.37567,0.00060202,0.39066,0.36068,8.5857e-08,0.001204
0.88039,0.37021,0.37202,0.37567,0.00060633,0.38798,0.36336,6.8703e-08,0.0012126
0.8812,0.37021,0.37202,0.37567,0.00061063,0.3853,0.36604,5.347e-08,0.0012212
0.882,0.37021,0.37202,0.37567,0.00061494,0.38262,0.36873,4.0165e-08,0.0012298
0.88281,0.37021,0.37201,0.37567,0.00061924,0.37993,0.37141,2.8792e-08,0.0012385
0.88361,0.37021,0.37201,0.37567,0.00062355,0.37725,0.37409,1.9358e-08,0.0012471
0.88442,0.37021,0.372,0.37567,0.00062786,0.37456,0.37678,1.1867e-08,0.0012557
0.88522,0.37021,0.372,0.37567,0.00063217,0.37188,0.37946,6.3244e-09,0.0012643
0.88603,0.37021,0.37199,0.37567,0.00063647,0.3692,0.38215,2.7353e-09,0.0012729
0.88683,0.37021,0.37199,0.37567,0.00064078,0.36651,0.38483,1.1046e-09,0.0012816
0.88764,0.37021,0.37199,0.37567,0.00064509,0.36383,0.38751,1.437e-09,0.0012902
0.88844,0.37021,0.37198,0.37567,0.00064939,0.36115,0.39019,3.7372e-09,0.0012988
0.88925,0.37021,0.37198,0.37567,0.0006537,0.35847,0.39288,8.0096e-09,0.0013074
0.89006,0.37021,0.37197,0.37567,0.000658,0.35578,0.39556,1.4259e-08,0.001316
0.89086,0.37021,0.37197,0.37567,0.0006623,0.3531,0.39823,2.2489e-08,0.0013246
0.89167,0.37021,0.37196,0.37567,0.0006666,0.35043,0.40091,3.2704e-08,0.0013332
0.89247,0.37021,0.37196,0.37567,0.0006709,0.34775,0.40359,4.4908e-08,0.0013418
0.89328,0.37021,0.37196,0.37567,0.0006752,0.34507,0.40627,5.9106e-08,0.0013503
0.89408,0.37021,0.37195,0.37567,0.00067949,0.3424,0.40894,7.53e-08,0.0013589
0.89489,0.37021,0.37195,0.37567,0.00068378,0.33972,0.41161,9.3495e-08,0.0013675
0.89569,0.37021,0.37194,0.37567,0.00068807,0.33705,0.41428,1.1369e-07,0.001376
0.8965,0.37021,0.37194,0.37567,0.00069236,0.33438,0.41695,1.359e-07,0.0013846
0.8973,0.37021,0.37193,0.37567,0.00069664,0.33172,0.41962,1.6012e-07,0.0013931
0.89811,0.37021,0.37193,0.37567,0.00070092,0.32905,0.42228,1.8635e-07,0.0014016
0.89892,0.37021,0.37193,0.37567,0.00070519,0.32639,0.42494,2.146e-07,0.0014102
0.89972,0.37021,0.37192,0.37566,0.00070946,0.32373,0.4276,2.4487e-07,0.0014187
0.90053,0.37021,0.37192,0.37566,0.00071373,0.32107,0.43026,2.7716e-07,0.0014272
0.90133,0.37021,0.37191,0.37566,0.00071799,0.31842,0.43291,3.1147e-07,0.0014357
0.90214,0.37021,0.37191,0.37566,0.00072225,0.31577,0.43556,3.4782e-07,0.0014442
0.90294,0.37021,0.3719,0.37566,0.00072651,0.31312,0.43821,3.8619e-07,0.0014526
0.90375,0.37021,0.3719,0.37566,0.00073076,0.31047,0.44085,4.266e-07,0.0014611
0.90455,0.37021,0.3719,0.37566,0.000735,0.30783,0.44349,4.6904e-07,0.0014695
0.90536,0.37021,0.37189,0.37566,0.00073924,0.30519,0.44613,5.1352e-07,0.001478
0.90617,0.37021,0.37189,0.37566,0.00074347,0.30255,0.44876,5.6004e-07,0.0014864
0.90697,0.37021,0.37188,0.37566,0.0007477,0.29992,0.45139,6.086e-07,0.0014948
0.90778,0.37021,0.37188,0.37566,0.00075192,0.2973,0.45402,6.592e-07,0.0015032
0.90858,0.37021,0.37188,0.37566,0.00075613,0.29467,0.45664,7.1185e-07,0.0015116
0.90939,0.37021,0.37187,0.37565,0.00076034,0.29205,0.45926,7.6654e-07,0.0015199
0.91019,0.37021,0.37187,0.37565,0.00076454,0.28944,0.46187,8.2327e-07,0.0015283
0.911,0.37021,0.37186,0.37565,0.00076874,0.28683,0.46448,8.8206e-07,0.0015366
0.9118,0.37021,0.37186,0.37565,0.00077293,0.28422,0.46708,9.4289e-07,0.0015449
0.91261,0.37021,0.37185,0.37565,0.00077711,0.28162,0.46968,1.0058e-06,0.0015532
0.91341,0.37021,0.37185,0.37565,0.00078128,0.27902,0.47228,1.0707e-06,0.0015615
0.91422,0.37021,0.37185,0.37565,0.00078544,0.27643,0.47487,1.1377e-06,0.0015698
0.91503,0.37021,0.37184,0.37565,0.0007896,0.27384,0.47745,1.2067e-06,0.001578
0.91583,0.37021,0.37184,0.37564,0.00079375,0.27126,0.48003,1.2778e-06,0.0015862
0.91664,0.37021,0.37183,0.37564,0.00079789,0.26868,0.4826,1.351e-06,0.0015944
0.91744,0.37021,0.37183,0.37564,0.00080202,0.26611,0.48517,1.4261e-06,0.0016026
0.91825,0.37021,0.37183,0.37564,0.00080615,0.26355,0.48773,1.5034e-06,0.0016108
0.91905,0.37021,0.37182,0.37564,0.00081026,0.26099,0.49029,1.5827e-06,0.0016189
0.91986,0.37021,0.37182,0.37564,0.00081437,0.25843,0.49284,1.664e-06,0.0016271
0.92066,0.37021,0.37181,0.37564,0.00081846,0.25588,0.49539,1.7474e-06,0.0016352
0.92147,0.37021,0.37181,0.37563,0.00082255,0.25334,0.49793,1.8329e-06,0.0016433
0.92227,0.37021,0.3718,0.37563,0.00082662,0.25081,0.50046,1.9204e-06,0.0016513
0.92308,0.37021,0.3718,0.37563,0.00083069,0.24828,0.50298,2.0099e-06,0.0016594
0.92389,0.37021,0.3718,0.37563,0.00083475,0.24575,0.5055,2.1015e-06,0.0016674
0.92469,0.37021,0.37179,0.37563,0.00083879,0.24324,0.50802,2.1952e-06,0.0016754
0.9255,0.37021,0.37179,0.37563,0.00084283,0.24073,0.51052,2.2909e-06,0.0016834
0.9263,0.37021,0.37178,0.37562,0.00084685,0.23823,0.51302,2.3886e-06,0.0016913
0.92711,0.37021,0.37178,0.37562,0.00085086,0.23573,0.51551,2.4884e-06,0.0016992
0.92791,0.37021,0.37178,0.37562,0.00085486,0.23324,0.518,2.5902e-06,0.0017071
0.92872,0.37021,0.37177,0.37562,0.00085886,0.23076,0.52048,2.6941e-06,0.001715
0.92952,0.37021,0.37177,0.37562,0.00086283,0.22829,0.52295,2.8e-06,0.0017229
0.93033,0.37021,0.37176,0.37562,0.0008668,0.22582,0.52541,2.9079e-06,0.0017307
0.93113,0.37021,0.37176,0.37561,0.00087076,0.22336,0.52786,3.0179e-06,0.0017385
0.93194,0.37021,0.37176,0.37561,0.0008747,0.22091,0.53031,3.1299e-06,0.0017463
0.93275,0.37021,0.37175,0.37561,0.00087863,0.21847,0.53275,3.2439e-06,0.001754
0.93355,0.37021,0.37175,0.37561,0.00088254,0.21603,0.53518,3.36e-06,0.0017617
0.93436,0.37021,0.37175,0.37561,0.00088645,0.21361,0.5376,3.4781e-06,0.0017694
0.93516,0.37021,0.37174,0.3756,0.00089034,0.21119,0.54002,3.5982e-06,0.0017771
0.93597,0.37021,0.37174,0.3756,0.00089422,0.20878,0.54242,3.7203e-06,0.0017847
0.93677,0.37021,0.37173,0.3756,0.00089808,0.20638,0.54482,3.8444e-06,0.0017923
0.93758,0.37021,0.37173,0.3756,0.00090193,0.20398,0.54721,3.9706e-06,0.0017999
0.93838,0.37021,0.37173,0.37559,0.00090577,0.2016,0.54959,4.0987e-06,0.0018074
0.93919,0.37021,0.37172,0.37559,0.00090959,0.19922,0.55196,4.2289e-06,0.001815
0.94,0.37021,0.37172,0.37559,0.0009134,0.19686,0.55432,4.3611e-06,0.0018224
0.9408,0.37021,0.37171,0.37559,0.0009172,0.1945,0.55667,4.4952e-06,0.0018299
0.94161,0.37021,0.37171,0.37559,0.00092098,0.19215,0.55902,4.6314e-06,0.0018373
0.94241,0.37021,0.37171,0.37558,0.00092474,0.18981,0.56135,4.7695e-06,0.0018447
0.94322,0.37021,0.3717,0.37558,0.00092849,0.18748,0.56368,4.9097e-06,0.0018521
0.94402,0.37021,0.3717,0.37558,0.00093223,0.18517,0.56599,5.0518e-06,0.0018594
0.94483,0.37021,0.3717,0.37558,0.00093595,0.18286,0.5683,5.1959e-06,0.0018667
0.94563,0.37021,0.37169,0.37557,0.00093965,0.18056,0.57059,5.342e-06,0.001874
0.94644,0.37021,0.37169,0.37557,0.00094334,0.17827,0.57288,5.49e-06,0.0018812
0.94724,0.37021,0.37169,0.37557,0.00094701,0.17599,0.57515,5.64e-06,0.0018884
0.94805,0.37021,0.37168,0.37557,0.00095067,0.17372,0.57742,5.792e-06,0.0018955
0.94886,0.37021,0.37168,0.37556,0.00095431,0.17146,0.57967,5.9459e-06,0.0019027
0.94966,0.37021,0.37167,0.37556,0.00095793,0.16921,0.58191,6.1017e-06,0.0019098
0.95047,0.37021,0.37167,0.37556,0.00096153,0.16697,0.58415,6.2595e-06,0.0019168
0.95127,0.37021,0.37167,0.37555,0.00096512,0.16474,0.58637,6.4193e-06,0.0019238
0.95208,0.37021,0.37166,0.37555,0.0009687,0.16252,0.58858,6.581e-06,0.0019308
0.95288,0.37021,0.37166,0.37555,0.00097225,0.16032,0.59078,6.7446e-06,0.0019378
0.95369,0.37021,0.37166,0.37555,0.00097579,0.15812,0.59297,6.9101e-06,0.0019447
0.95449,0.37021,0.37165,0.37554,0.00097931,0.15594,0.59515,7.0775e-06,0.0019515
0.9553,0.37021,0.37165,0.37554,0.00098281,0.15377,0.59732,7.2469e-06,0.0019584
0.9561,0.37021,0.37165,0.37554,0.0009863,0.1516,0.59947,7.4181e-06,0.0019652
0.95691,0.37021,0.37164,0.37554,0.00098976,0.14945,0.60162,7.5913e-06,0.0019719
0.95772,0.37021,0.37164,0.37553,0.00099321,0.14732,0.60375,7.7663e-06,0.0019787
0.95852,0.37021,0.37164,0.37553,0.00099664,0.14519,0.60587,7.9432e-06,0.0019853
0.95933,0.37021,0.37163,0.37553,0.0010001,0.14307,0.60798,8.122e-06,0.001992
0.96013,0.37021,0.37163,0.37552,0.0010034,0.14097,0.61008,8.3027e-06,0.0019986
0.96094,0.37021,0.37163,0.37552,0.0010068,0.13888,0.61216,8.4852e-06,0.0020051
0.96174,0.37021,0.37162,0.37552,0.0010102,0.1368,0.61423,8.6696e-06,0.0020117
0.96255,0.37021,0.37162,0.37551,0.0010135,0.13473,0.61629,8.8559e-06,0.0020182
0.96335,0.37021,0.37162,0.37551,0.0010168,0.13268,0.61834,9.0439e-06,0.0020246
0.96416,0.37021,0.37161,0.37551,0.0010201,0.13064,0.62038,9.2338e-06,0.002031
0.96497,0.37021,0.37161,0.37551,0.0010234,0.12861,0.6224,9.4256e-06,0.0020374
0.96577,0.37021,0.37161,0.3755,0.0010266,0.12659,0.62441,9.6191e-06,0.0020437
0.96658,0.37021,0.3716,0.3755,0.0010299,0.12459,0.62641,9.8145e-06,0.0020499
0.96738,0.37021,0.3716,0.3755,0.0010331,0.1226,0.6284,1.0012e-05,0.0020562
0.96819,0.37021,0.3716,0.37549,0.0010363,0.12062,0.63037,1.0211e-05,0.0020624
0.96899,0.37021,0.37159,0.37549,0.0010395,0.11865,0.63233,1.0411e-05,0.0020685
0.9698,0.37021,0.37159,0.37549,0.0010426,0.1167,0.63427,1.0614e-05,0.0020746
0.9706,0.37021,0.37159,0.37548,0.0010457,0.11476,0.6362,1.0818e-05,0.0020807
0.97141,0.37021,0.37158,0.37548,0.0010489,0.11283,0.63812,1.1024e-05,0.0020867
0.97221,0.37021,0.37158,0.37548,0.0010519,0.11092,0.64003,1.1232e-05,0.0020927
0.97302,0.37021,0.37158,0.37547,0.001055,0.10902,0.64192,1.1442e-05,0.0020986
0.97383,0.37021,0.37157,0.37547,0.0010581,0.10714,0.6438,1.1653e-05,0.0021045
0.97463,0.37021,0.37157,0.37547,0.0010611,0.10527,0.64566,1.1866e-05,0.0021103
0.97544,0.37021,0.37157,0.37546,0.0010641,0.10341,0.64752,1.2081e-05,0.0021161
0.97624,0.37021,0.37157,0.37546,0.0010671,0.10156,0.64935,1.2297e-05,0.0021218
0.97705,0.37021,0.37156,0.37545,0.00107,0.099735,0.65117,1.2515e-05,0.0021275
0.97785,0.37021,0.37156,0.37545,0.001073,0.097919,0.65298,1.2735e-05,0.0021332
0.97866,0.37021,0.37156,0.37545,0.0010759,0.096118,0.65478,1.2957e-05,0.0021388
0.97946,0.37021,0.37155,0.37544,0.0010788,0.094331,0.65656,1.318e-05,0.0021444
0.98027,0.37021,0.37155,0.37544,0.0010816,0.092558,0.65832,1.3405e-05,0.0021499
0.98107,0.37021,0.37155,0.37544,0.0010845,0.090799,0.66007,1.3631e-05,0.0021553
0.98188,0.37021,0.37154,0.37543,0.0010873,0.089056,0.66181,1.3859e-05,0.0021607
0.98269,0.37021,0.37154,0.37543,0.0010901,0.087327,0.66353,1.4089e-05,0.0021661
0.98349,0.37021,0.37154,0.37543,0.0010929,0.085612,0.66524,1.432e-05,0.0021714
0.9843,0.37021,0.37154,0.37542,0.0010956,0.083913,0.66693,1.4553e-05,0.0021767
0.9851,0.37021,0.37153,0.37542,0.0010984,0.082228,0.66861,1.4788e-05,0.0021819
0.98591,0.37021,0.37153,0.37541,0.0011011,0.080558,0.67027,1.5024e-05,0.0021871
0.98671,0.37021,0.37153,0.37541,0.0011037,0.078904,0.67192,1.5262e-05,0.0021922
0.98752,0.37021,0.37153,0.37541,0.0011064,0.077264,0.67355,1.5501e-05,0.0021973
0.98832,0.37021,0.37152,0.3754,0.001109,0.07564,0.67517,1.5742e-05,0.0022023
0.98913,0.37021,0.37152,0.3754,0.0011116,0.074031,0.67677,1.5984e-05,0.0022073
0.98993,0.37021,0.37152,0.3754,0.0011142,0.072438,0.67835,1.6228e-05,0.0022122
0.99074,0.37021,0.37152,0.37539,0.0011168,0.07086,0.67992,1.6474e-05,0.0022171
0.99155,0.37021,0.37151,0.37539,0.0011193,0.069298,0.68148,1.6721e-05,0.0022219
0.99235,0.37021,0.37151,0.37538,0.0011218,0.067751,0.68302,1.6969e-05,0.0022267
0.99316,0.37021,0.37151,0.37538,0.0011243,0.06622,0.68454,1.7219e-05,0.0022314
0.99396,0.37021,0.37151,0.37538,0.0011268,0.064705,0.68605,1.747e-05,0.0022361
0.99477,0.37021,0.3715,0.37537,0.0011292,0.063206,0.68754,1.7723e-05,0.0022407
0.99557,0.37021,0.3715,0.37537,0.0011316,0.061723,0.68901,1.7978e-05,0.0022452
0.99638,0.37021,0.3715,0.37536,0.001134,0.060256,0.69047,1.8233e-05,0.0022497
0.99718,0.37021,0.3715,0.37536,0.0011363,0.058805,0.69191,1.849e-05,0.0022542
0.99799,0.37021,0.37149,0.37536,0.0011387,0.05737,0.69334,1.8749e-05,0.0022586
0.9988,0.37021,0.37149,0.37535,0.001141,0.055951,0.69475,1.9009e-05,0.002263
0.9996,0.37021,0.37149,0.37535,0.0011433,0.054549,0.69615,1.927e-05,0.0022673
1.0004,0.37021,0.37149,0.37534,0.0011455,0.053163,0.69752,1.9533e-05,0.0022715
1.0012,0.37021,0.37148,0.37534,0.0011477,0.051794,0.69888,1.9797e-05,0.0022757
1.002,0.37021,0.37148,0.37534,0.0011499,0.050441,0.70023,2.0063e-05,0.0022798
1.0028,0.37021,0.37148,0.37533,0.0011521,0.049105,0.70156,2.0329e-05,0.0022839
1.0036,0.37021,0.37148,0.37533,0.0011543,0.047785,0.70287,2.0598e-05,0.0022879
1.0044,0.37021,0.37148,0.37532,0.0011564,0.046483,0.70416,2.0867e-05,0.0022919
1.0052,0.37021,0.37147,0.37532,0.0011585,0.045197,0.70544,2.1138e-05,0.0022958
1.006,0.37021,0.37147,0.37531,0.0011606,0.043928,0.7067,2.141e-05,0.0022997
1.0069,0.37021,0.37147,0.37531,0.0011626,0.042676,0.70794,2.1683e-05,0.0023035
1.0077,0.37021,0.37147,0.37531,0.0011646,0.041441,0.70917,2.1957e-05,0.0023073
1.0085,0.37021,0.37147,0.3753,0.0011666,0.040223,0.71038,2.2233e-05,0.002311
1.0093,0.37021,0.37146,0.3753,0.0011686,0.039022,0.71157,2.251e-05,0.0023146
1.0101,0.37021,0.37146,0.37529,0.0011705,0.037839,0.71275,2.2788e-05,0.0023182
1.0109,0.37021,0.37146,0.37529,0.0011724,0.036672,0.7139,2.3068e-05,0.0023217
1.0117,0.37021,0.37146,0.37528,0.0011743,0.035523,0.71504,2.3348e-05,0.0023252
1.0125,0.37021,0.37146,0.37528,0.0011761,0.034392,0.71617,2.363e-05,0.0023286
1.0133,0.37021,0.37145,0.37528,0.0011779,0.033278,0.71727,2.3913e-05,0.002332
1.0141,0.37021,0.37145,0.37527,0.0011797,0.032181,0.71836,2.4197e-05,0.0023353
1.0149,0.37021,0.37145,0.37527,0.0011815,0.031102,0.71943,2.4482e-05,0.0023385
1.0157,0.37021,0.37145,0.37526,0.0011832,0.030041,0.72048,2.4769e-05,0.0023417
1.0165,0.37021,0.37145,0.37526,0.0011849,0.028997,0.72152,2.5056e-05,0.0023448
1.0173,0.37021,0.37145,0.37525,0.0011866,0.027971,0.72254,2.5345e-05,0.0023479
1.0181,0.37021,0.37144,0.37525,0.0011883,0.026963,0.72353,2.5634e-05,0.0023509
1.0189,0.37021,0.37144,0.37524,0.0011899,0.025972,0.72452,2.5925e-05,0.0023539
1.0197,0.37021,0.37144,0.37524,0.0011915,0.025,0.72548,2.6216e-05,0.0023568
1.0205,0.37021,0.37144,0.37524,0.0011931,0.024045,0.72643,2.6509e-05,0.0023596
1.0213,0.37021,0.37144,0.37523,0.0011946,0.023109,0.72735,2.6803e-05,0.0023624
1.0222,0.37021,0.37144,0.37523,0.0011961,0.02219,0.72826,2.7097e-05,0.0023651
1.023,0.37021,0.37143,0.37522,0.0011976,0.021289,0.72915,2.7393e-05,0.0023678
1.0238,0.37021,0.37143,0.37522,0.0011991,0.020407,0.73003,2.769e-05,0.0023704
1.0246,0.37021,0.37143,0.37521,0.0012005,0.019543,0.73088,2.7987e-05,0.002373
1.0254,0.37021,0.37143,0.37521,0.0012019,0.018697,0.73172,2.8286e-05,0.0023755
1.0262,0.37021,0.37143,0.3752,0.0012032,0.017869,0.73254,2.8585e-05,0.0023779
1.027,0.37021,0.37143,0.3752,0.0012046,0.017059,0.73334,2.8886e-05,0.0023803
1.0278,0.37021,0.37143,0.37519,0.0012059,0.016268,0.73412,2.9187e-05,0.0023826
1.0286,0.37021,0.37142,0.37519,0.0012072,0.015496,0.73488,2.9489e-05,0.0023848
1.0294,0.37021,0.37142,0.37519,0.0012084,0.014741,0.73563,2.9792e-05,0.002387
1.0302,0.37021,0.37142,0.37518,0.0012096,0.014005,0.73636,3.0096e-05,0.0023892
1.031,0.37021,0.37142,0.37518,0.0012108,0.013288,0.73706,3.04e-05,0.0023913
1.0318,0.37021,0.37142,0.37517,0.001212,0.012589,0.73775,3.0706e-05,0.0023933
1.0326,0.37021,0.37142,0.37517,0.0012131,0.011909,0.73842,3.1012e-05,0.0023952
1.0334,0.37021,0.37142,0.37516,0.0012142,0.011247,0.73908,3.1319e-05,0.0023971
1.0342,0.37021,0.37142,0.37516,0.0012153,0.010604,0.73971,3.1626e-05,0.002399
1.035,0.37021,0.37142,0.37515,0.0012163,0.0099795,0.74033,3.1935e-05,0.0024007
1.0358,0.37021,0.37141,0.37515,0.0012174,0.0093737,0.74092,3.2244e-05,0.0024025
1.0367,0.37021,0.37141,0.37514,0.0012183,0.0087868,0.7415,3.2554e-05,0.0024041
1.0375,0.37021,0.37141,0.37514,0.0012193,0.0082185,0.74206,3.2865e-05,0.0024057
1.0383,0.37021,0.37141,0.37513,0.0012202,0.0076691,0.7426,3.3176e-05,0.0024072
1.0391,0.37021,0.37141,0.37513,0.0012211,0.0071385,0.74312,3.3488e-05,0.0024087
1.0399,0.37021,0.37141,0.37512,0.001222,0.0066267,0.74362,3.38e-05,0.0024101
1.0407,0.37021,0.37141,0.37512,0.0012228,0.0061338,0.74411,3.4114e-05,0.0024115
1.0415,0.37021,0.37141,0.37511,0.0012236,0.0056598,0.74457,3.4427e-05,0.0024128
1.0423,0.37021,0.37141,0.37511,0.0012244,0.0052047,0.74502,3.4742e-05,0.002414
1.0431,0.37021,0.37141,0.37511,0.0012251,0.0047685,0.74544,3.5057e-05,0.0024152
1.0439,0.37021,0.37141,0.3751,0.0012258,0.0043514,0.74585,3.5372e-05,0.0024163
1.0447,0.37021,0.37141,0.3751,0.0012265,0.0039532,0.74624,3.5688e-05,0.0024174
1.0455,0.37021,0.3714,0.37509,0.0012272,0.003574,0.74661,3.6005e-05,0.0024183
1.0463,0.37021,0.3714,0.37509,0.0012278,0.0032138,0.74696,3.6322e-05,0.0024193
1.0471,0.37021,0.3714,0.37508,0.0012284,0.0028727,0.74729,3.6639e-05,0.0024201
1.0479,0.37021,0.3714,0.37508,0.001229,0.0025507,0.7476,3.6958e-05,0.0024209
1.0487,0.37021,0.3714,0.37507,0.0012295,0.0022477,0.7479,3.7276e-05,0.0024217
1.0495,0.37021,0.3714,0.37507,0.00123,0.0019638,0.74817,3.7595e-05,0.0024224
1.0503,0.37021,0.3714,0.37506,0.0012305,0.0016991,0.74843,3.7914e-05,0.002423
1.0512,0.37021,0.3714,0.37506,0.0012309,0.0014534,0.74866,3.8234e-05,0.0024236
1.052,0.37021,0.3714,0.37505,0.0012313,0.0012269,0.74888,3.8554e-05,0.0024241
1.0528,0.37021,0.3714,0.37505,0.0012317,0.0010195,0.74908,3.8875e-05,0.0024245
1.0536,0.37021,0.3714,0.37504,0.001232,0.00083135,0.74926,3.9195e-05,0.0024249
1.0544,0.37021,0.3714,0.37504,0.0012324,0.00066231,0.74942,3.9517e-05,0.0024252
1.0552,0.37021,0.3714,0.37503,0.0012326,0.00051245,0.74956,3.9838e-05,0.0024254
1.056,0.37021,0.3714,0.37503,0.0012329,0.00038178,0.74968,4.016e-05,0.0024256
1.0568,0.37021,0.3714,0.37502,0.0012331,0.00027029,0.74978,4.0482e-05,0.0024258
1.0576,0.37021,0.3714,0.37502,0.0012333,0.00017801,0.74986,4.0804e-05,0.0024258
1.0584,0.37021,0.3714,0.37501,0.0012335,0.00010492,0.74992,4.1127e-05,0.0024258
1.0592,0.37021,0.3714,0.37501,0.0012336,5.1035e-05,0.74997,4.1449e-05,0.0024258
1.06,0.37021,0.3714,0.37501,0.0012337,1.636e-05,0.74999,4.1772e-05,0.0024257
1.0608,0.37021,0.3714,0.375,0.0012338,8.941e-07,0.75,4.2096e-05,0.0024255
1.0616,0.37021,0.3714,0.375,0.0012338,4.6381e-06,0.74999,4.2419e-05,0.0024253
1.0624,0.37021,0.3714,0.37499,0.0012339,2.7592e-05,0.74995,4.2742e-05,0.002425
1.0632,0.37021,0.3714,0.37499,0.0012338,6.9755e-05,0.7499,4.3066e-05,0.0024246
1.064,0.37021,0.3714,0.37498,0.0012338,0.00013112,0.74983,4.339e-05,0.0024242
1.0648,0.37021,0.3714,0.37498,0.0012337,0.0002117,0.74974,4.3713e-05,0.0024237
1.0657,0.37021,0.3714,0.37497,0.0012336,0.00031147,0.74963,4.4037e-05,0.0024232
1.0665,0.37021,0.3714,0.37497,0.0012335,0.00043043,0.7495,4.4361e-05,0.0024226
1.0673,0.37021,0.3714,0.37496,0.0012333,0.00056859,0.74936,4.4685e-05,0.0024219
1.0681,0.37021,0.3714,0.37496,0.0012331,0.00072592,0.74919,4.5009e-05,0.0024212
1.0689,0.37021,0.3714,0.37495,0.0012329,0.00090243,0.749,4.5333e-05,0.0024204
1.0697,0.37021,0.3714,0.37495,0.0012326,0.0010981,0.7488,4.5657e-05,0.0024195
1.0705,0.37021,0.3714,0.37494,0.0012323,0.0013129,0.74857,4.5981e-05,0.0024186
1.0713,0.37021,0.3714,0.37494,0.001232,0.0015469,0.74833,4.6305e-05,0.0024176
1.0721,0.37021,0.3714,0.37493,0.0012316,0.0018,0.74807,4.6629e-05,0.0024166
1.0729,0.37021,0.3714,0.37493,0.0012312,0.0020722,0.74778,4.6952e-05,0.0024155
1.0737,0.37021,0.3714,0.37492,0.0012308,0.0023635,0.74748,4.7276e-05,0.0024144
1.0745,0.37021,0.3714,0.37492,0.0012304,0.0026739,0.74716,4.76e-05,0.0024132
1.0753,0.37021,0.3714,0.37491,0.0012299,0.0030034,0.74682,4.7923e-05,0.0024119
1.0761,0.37021,0.3714,0.37491,0.0012294,0.003352,0.74647,4.8246e-05,0.0024105
1.0769,0.37021,0.3714,0.3749,0.0012289,0.0037195,0.74609,4.8569e-05,0.0024091
1.0777,0.37021,0.3714,0.3749,0.0012283,0.0041061,0.74569,4.8892e-05,0.0024077
1.0785,0.37021,0.3714,0.3749,0.0012277,0.0045117,0.74528,4.9214e-05,0.0024062
1.0793,0.37021,0.3714,0.37489,0.0012271,0.0049363,0.74484,4.9537e-05,0.0024046
1.0801,0.37021,0.3714,0.37489,0.0012264,0.0053798,0.74439,4.9859e-05,0.002403
1.081,0.37021,0.37141,0.37488,0.0012257,0.0058423,0.74392,5.0181e-05,0.0024013
1.0818,0.37021,0.37141,0.37488,0.001225,0.0063237,0.74343,5.0502e-05,0.0023995
1.0826,0.37021,0.37141,0.37487,0.0012243,0.0068239,0.74292,5.0823e-05,0.0023977
1.0834,0.37021,0.37141,0.37487,0.0012235,0.0073431,0.74239,5.1144e-05,0.0023958
1.0842,0.37021,0.37141,0.37486,0.0012227,0.007881,0.74184,5.1465e-05,0.0023939
1.085,0.37021,0.37141,0.37486,0.0012218,0.0084378,0.74128,5.1785e-05,0.0023919
1.0858,0.37021,0.37141,0.37485,0.001221,0.0090133,0.74069,5.2105e-05,0.0023898
1.0866,0.37021,0.37141,0.37485,0.0012201,0.0096076,0.74009,5.2424e-05,0.0023877
1.0874,0.37021,0.37141,0.37484,0.0012191,0.010221,0.73947,5.2743e-05,0.0023855
1.0882,0.37021,0.37141,0.37484,0.0012182,0.010852,0.73882,5.3061e-05,0.0023833
1.089,0.37021,0.37141,0.37483,0.0012172,0.011503,0.73817,5.3379e-05,0.002381
1.0898,0.37021,0.37141,0.37483,0.0012162,0.012172,0.73749,5.3697e-05,0.0023787
1.0906,0.37021,0.37142,0.37482,0.0012151,0.012859,0.73679,5.4014e-05,0.0023763
1.0914,0.37021,0.37142,0.37482,0.0012141,0.013565,0.73607,5.433e-05,0.0023738
1.0922,0.37021,0.37142,0.37482,0.001213,0.01429,0.73534,5.4646e-05,0.0023713
1.093,0.37021,0.37142,0.37481,0.0012118,0.015033,0.73459,5.4962e-05,0.0023687
1.0938,0.37021,0.37142,0.37481,0.0012107,0.015795,0.73382,5.5277e-05,0.002366
1.0946,0.37021,0.37142,0.3748,0.0012095,0.016575,0.73303,5.5591e-05,0.0023633
1.0955,0.37021,0.37142,0.3748,0.0012082,0.017373,0.73222,5.5905e-05,0.0023606
1.0963,0.37021,0.37142,0.37479,0.001207,0.018189,0.7314,5.6218e-05,0.0023578
1.0971,0.37021,0.37142,0.37479,0.0012057,0.019024,0.73055,5.653e-05,0.0023549
1.0979,0.37021,0.37143,0.37478,0.0012044,0.019877,0.72969,5.6842e-05,0.002352
1.0987,0.37021,0.37143,0.37478,0.0012031,0.020749,0.72881,5.7153e-05,0.002349
1.0995,0.37021,0.37143,0.37477,0.0012017,0.021638,0.72791,5.7463e-05,0.0023459
1.1003,0.37021,0.37143,0.37477,0.0012003,0.022546,0.72699,5.7773e-05,0.0023428
1.1011,0.37021,0.37143,0.37477,0.0011989,0.023471,0.72606,5.8081e-05,0.0023397
1.1019,0.37021,0.37143,0.37476,0.0011974,0.024415,0.72511,5.8389e-05,0.0023364
1.1027,0.37021,0.37143,0.37476,0.0011959,0.025377,0.72414,5.8697e-05,0.0023332
1.1035,0.37021,0.37144,0.37475,0.0011944,0.026356,0.72315,5.9003e-05,0.0023298
1.1043,0.37021,0.37144,0.37475,0.0011929,0.027354,0.72214,5.9309e-05,0.0023264
1.1051,0.37021,0.37144,0.37474,0.0011913,0.028369,0.72112,5.9614e-05,0.002323
1.1059,0.37021,0.37144,0.37474,0.0011897,0.029402,0.72008,5.9918e-05,0.0023195
1.1067,0.37021,0.37144,0.37473,0.0011881,0.030452,0.71902,6.0221e-05,0.002316
1.1075,0.37021,0.37144,0.37473,0.0011864,0.031521,0.71794,6.0523e-05,0.0023123
1.1083,0.37021,0.37145,0.37473,0.0011848,0.032607,0.71684,6.0825e-05,0.0023087
1.1091,0.37021,0.37145,0.37472,0.001183,0.03371,0.71573,6.1125e-05,0.002305
1.11,0.37021,0.37145,0.37472,0.0011813,0.034831,0.7146,6.1425e-05,0.0023012
1.1108,0.37021,0.37145,0.37471,0.0011795,0.035969,0.71346,6.1723e-05,0.0022974
1.1116,0.37021,0.37145,0.37471,0.0011777,0.037125,0.71229,6.2021e-05,0.0022935
1.1124,0.37021,0.37145,0.3747,0.0011759,0.038298,0.71111,6.2317e-05,0.0022895
1.1132,0.37021,0.37146,0.3747,0.0011741,0.039488,0.70991,6.2613e-05,0.0022856
1.114,0.37021,0.37146,0.37469,0.0011722,0.040696,0.70869,6.2907e-05,0.0022815
1.1148,0.37021,0.37146,0.37469,0.0011703,0.04192,0.70746,6.3201e-05,0.0022774
1.1156,0.37021,0.37146,0.37469,0.0011684,0.043162,0.70621,6.3493e-05,0.0022733
1.1164,0.37021,0.37146,0.37468,0.0011664,0.04442,0.70494,6.3784e-05,0.0022691
1.1172,0.37021,0.37147,0.37468,0.0011644,0.045696,0.70366,6.4074e-05,0.0022648
1.118,0.37021,0.37147,0.37467,0.0011624,0.046988,0.70236,6.4364e-05,0.0022605
1.1188,0.37021,0.37147,0.37467,0.0011604,0.048298,0.70104,6.4651e-05,0.0022561
1.1196,0.37021,0.37147,0.37467,0.0011583,0.049624,0.69971,6.4938e-05,0.0022517
1.1204,0.37021,0.37147,0.37466,0.0011562,0.050966,0.69836,6.5224e-05,0.0022472
1.1212,0.37021,0.37148,0.37466,0.0011541,0.052326,0.69699,6.5508e-05,0.0022427
1.122,0.37021,0.37148,0.37465,0.001152,0.053701,0.6956,6.5791e-05,0.0022381
1.1228,0.37021,0.37148,0.37465,0.0011498,0.055094,0.6942,6.6073e-05,0.0022335
1.1236,0.37021,0.37148,0.37464,0.0011476,0.056502,0.69279,6.6354e-05,0.0022288
1.1245,0.37021,0.37148,0.37464,0.0011454,0.057927,0.69135,6.6634e-05,0.0022241
1.1253,0.37021,0.37149,0.37464,0.0011431,0.059368,0.68991,6.6912e-05,0.0022194
1.1261,0.37021,0.37149,0.37463,0.0011409,0.060826,0.68844,6.7189e-05,0.0022145
1.1269,0.37021,0.37149,0.37463,0.0011386,0.062299,0.68696,6.7464e-05,0.0022097
1.1277,0.37021,0.37149,0.37462,0.0011362,0.063789,0.68546,6.7739e-05,0.0022047
1.1285,0.37021,0.3715,0.37462,0.0011339,0.065294,0.68395,6.8011e-05,0.0021998
1.1293,0.37021,0.3715,0.37462,0.0011315,0.066815,0.68242,6.8283e-05,0.0021947
1.1301,0.37021,0.3715,0.37461,0.0011291,0.068352,0.68087,6.8553e-05,0.0021897
1.1309,0.37021,0.3715,0.37461,0.0011267,0.069905,0.67931,6.8822e-05,0.0021845
1.1317,0.37021,0.37151,0.3746,0.0011242,0.071473,0.67774,6.9089e-05,0.0021794
1.1325,0.37021,0.37151,0.3746,0.0011217,0.073057,0.67614,6.9355e-05,0.0021741
1.1333,0.37021,0.37151,0.3746,0.0011192,0.074657,0.67454,6.962e-05,0.0021689
1.1341,0.37021,0.37151,0.37459,0.0011167,0.076272,0.67292,6.9883e-05,0.0021636
1.1349,0.37021,0.37152,0.37459,0.0011142,0.077902,0.67128,7.0144e-05,0.0021582
1.1357,0.37021,0.37152,0.37459,0.0011116,0.079547,0.66962,7.0404e-05,0.0021528
1.1365,0.37021,0.37152,0.37458,0.001109,0.081207,0.66796,7.0663e-05,0.0021473
1.1373,0.37021,0.37152,0.37458,0.0011064,0.082883,0.66627,7.092e-05,0.0021418
1.1381,0.37021,0.37153,0.37457,0.0011037,0.084573,0.66458,7.1175e-05,0.0021363
1.1389,0.37021,0.37153,0.37457,0.0011011,0.086279,0.66286,7.1429e-05,0.0021307
1.1398,0.37021,0.37153,0.37457,0.0010984,0.087999,0.66114,7.1681e-05,0.0021251
1.1406,0.37021,0.37153,0.37456,0.0010957,0.089734,0.65939,7.1932e-05,0.0021194
1.1414,0.37021,0.37154,0.37456,0.0010929,0.091483,0.65764,7.2181e-05,0.0021136
1.1422,0.37021,0.37154,0.37456,0.0010901,0.093247,0.65587,7.2428e-05,0.0021079
1.143,0.37021,0.37154,0.37455,0.0010874,0.095025,0.65408,7.2674e-05,0.002102
1.1438,0.37021,0.37155,0.37455,0.0010845,0.096818,0.65228,7.2918e-05,0.0020962
1.1446,0.37021,0.37155,0.37455,0.0010817,0.098625,0.65047,7.3161e-05,0.0020903
1.1454,0.37021,0.37155,0.37454,0.0010789,0.10045,0.64864,7.3402e-05,0.0020843
1.1462,0.37021,0.37155,0.37454,0.001076,0.10228,0.6468,7.3641e-05,0.0020783
1.147,0.37021,0.37156,0.37454,0.0010731,0.10413,0.64494,7.3878e-05,0.0020723
1.1478,0.37021,0.37156,0.37453,0.0010702,0.10599,0.64307,7.4114e-05,0.0020662
1.1486,0.37021,0.37156,0.37453,0.0010672,0.10787,0.64119,7.4347e-05,0.0020601
1.1494,0.37021,0.37157,0.37452,0.0010643,0.10976,0.63929,7.458e-05,0.0020539
1.1502,0.37021,0.37157,0.37452,0.0010613,0.11167,0.63738,7.481e-05,0.0020477
1.151,0.37021,0.37157,0.37452,0.0010583,0.11358,0.63545,7.5038e-05,0.0020415
1.1518,0.37021,0.37157,0.37451,0.0010552,0.11551,0.63352,7.5265e-05,0.0020352
1.1526,0.37021,0.37158,0.37451,0.0010522,0.11746,0.63156,7.549e-05,0.0020289
1.1534,0.37021,0.37158,0.37451,0.0010491,0.11942,0.6296,7.5713e-05,0.0020225
1.1543,0.37021,0.37158,0.3745,0.001046,0.12139,0.62762,7.5934e-05,0.0020161
1.1551,0.37021,0.37159,0.3745,0.0010429,0.12337,0.62563,7.6154e-05,0.0020096
1.1559,0.37021,0.37159,0.3745,0.0010398,0.12537,0.62363,7.6371e-05,0.0020031
1.1567,0.37021,0.37159,0.3745,0.0010366,0.12738,0.62162,7.6587e-05,0.0019966
1.1575,0.37021,0.3716,0.37449,0.0010334,0.1294,0.61959,7.68e-05,0.00199
1.1583,0.37021,0.3716,0.37449,0.0010302,0.13143,0.61755,7.7012e-05,0.0019834
1.1591,0.37021,0.3716,0.37449,0.001027,0.13348,0.61549,7.7222e-05,0.0019768
1.1599,0.37021,0.37161,0.37448,0.0010238,0.13554,0.61343,7.743e-05,0.0019701
1.1607,0.37021,0.37161,0.37448,0.0010205,0.13761,0.61135,7.7636e-05,0.0019634
1.1615,0.37021,0.37161,0.37448,0.0010172,0.13969,0.60926,7.7839e-05,0.0019566
1.1623,0.37021,0.37162,0.37447,0.0010139,0.14179,0.60716,7.8041e-05,0.0019498
1.1631,0.37021,0.37162,0.37447,0.0010106,0.1439,0.60504,7.8241e-05,0.001943
1.1639,0.37021,0.37162,0.37447,0.0010073,0.14602,0.60292,7.8439e-05,0.0019362
1.1647,0.37021,0.37163,0.37446,0.0010039,0.14815,0.60078,7.8635e-05,0.0019293
1.1655,0.37021,0.37163,0.37446,0.0010006,0.15029,0.59863,7.8829e-05,0.0019223
1.1663,0.37021,0.37163,0.37446,0.00099719,0.15245,0.59647,7.902e-05,0.0019154
1.1671,0.37021,0.37164,0.37446,0.00099378,0.15461,0.5943,7.921e-05,0.0019084
1.1679,0.37021,0.37164,0.37445,0.00099036,0.15679,0.59212,7.9398e-05,0.0019013
1.1688,0.37021,0.37164,0.37445,0.00098691,0.15898,0.58992,7.9583e-05,0.0018942
1.1696,0.37021,0.37165,0.37445,0.00098345,0.16118,0.58772,7.9767e-05,0.0018871
1.1704,0.37021,0.37165,0.37445,0.00097998,0.16339,0.5855,7.9948e-05,0.00188
1.1712,0.37021,0.37165,0.37444,0.00097648,0.16561,0.58328,8.0127e-05,0.0018728
1.172,0.37021,0.37166,0.37444,0.00097297,0.16784,0.58104,8.0304e-05,0.0018656
1.1728,0.37021,0.37166,0.37444,0.00096944,0.17008,0.57879,8.0479e-05,0.0018584
1.1736,0.37021,0.37166,0.37443,0.00096589,0.17234,0.57653,8.0651e-05,0.0018511
1.1744,0.37021,0.37167,0.37443,0.00096233,0.1746,0.57427,8.0822e-05,0.0018438
1.1752,0.37021,0.37167,0.37443,0.00095875,0.17687,0.57199,8.099e-05,0.0018365
1.176,0.37021,0.37167,0.37443,0.00095515,0.17916,0.5697,8.1156e-05,0.0018291
1.1768,0.37021,0.37168,0.37442,0.00095154,0.18145,0.5674,8.132e-05,0.0018218
1.1776,0.37021,0.37168,0.37442,0.00094791,0.18375,0.56509,8.1482e-05,0.0018143
1.1784,0.37021,0.37169,0.37442,0.00094427,0.18607,0.56277,8.1641e-05,0.0018069
1.1792,0.37021,0.37169,0.37442,0.00094061,0.18839,0.56044,8.1798e-05,0.0017994
1.18,0.37021,0.37169,0.37442,0.00093694,0.19072,0.55811,8.1953e-05,0.0017919
1.1808,0.37021,0.3717,0.37441,0.00093325,0.19307,0.55576,8.2105e-05,0.0017844
1.1816,0.37021,0.3717,0.37441,0.00092954,0.19542,0.5534,8.2256e-05,0.0017768
1.1824,0.37021,0.3717,0.37441,0.00092582,0.19778,0.55104,8.2404e-05,0.0017692
1.1833,0.37021,0.37171,0.37441,0.00092209,0.20015,0.54866,8.2549e-05,0.0017616
1.1841,0.37021,0.37171,0.3744,0.00091834,0.20253,0.54628,8.2693e-05,0.001754
1.1849,0.37021,0.37172,0.3744,0.00091458,0.20492,0.54389,8.2834e-05,0.0017463
1.1857,0.37021,0.37172,0.3744,0.0009108,0.20731,0.54149,8.2973e-05,0.0017386
1.1865,0.37021,0.37172,0.3744,0.00090701,0.20972,0.53908,8.3109e-05,0.0017309
1.1873,0.37021,0.37173,0.3744,0.00090321,0.21213,0.53666,8.3243e-05,0.0017232
1.1881,0.37021,0.37173,0.37439,0.00089939,0.21455,0.53423,8.3375e-05,0.0017154
1.1889,0.37021,0.37173,0.37439,0.00089556,0.21698,0.5318,8.3504e-05,0.0017076
1.1897,0.37021,0.37174,0.37439,0.00089172,0.21942,0.52936,8.3631e-05,0.0016998
1.1905,0.37021,0.37174,0.37439,0.00088786,0.22187,0.52691,8.3755e-05,0.001692
1.1913,0.37021,0.37175,0.37439,0.00088399,0.22432,0.52445,8.3878e-05,0.0016841
1.1921,0.37021,0.37175,0.37438,0.00088011,0.22678,0.52198,8.3997e-05,0.0016762
1.1929,0.37021,0.37175,0.37438,0.00087622,0.22925,0.51951,8.4115e-05,0.0016683
1.1937,0.37021,0.37176,0.37438,0.00087231,0.23173,0.51703,8.4229e-05,0.0016604
1.1945,0.37021,0.37176,0.37438,0.00086839,0.23421,0.51454,8.4342e-05,0.0016524
1.1953,0.37021,0.37177,0.37438,0.00086447,0.2367,0.51205,8.4452e-05,0.0016445
1.1961,0.37021,0.37177,0.37437,0.00086053,0.2392,0.50955,8.4559e-05,0.0016365
1.1969,0.37021,0.37177,0.37437,0.00085657,0.24171,0.50704,8.4664e-05,0.0016285
1.1977,0.37021,0.37178,0.37437,0.00085261,0.24422,0.50452,8.4767e-05,0.0016205
1.1986,0.37021,0.37178,0.37437,0.00084864,0.24674,0.502,8.4867e-05,0.0016124
1.1994,0.37021,0.37179,0.37437,0.00084465,0.24926,0.49947,8.4965e-05,0.0016043
1.2002,0.37021,0.37179,0.37437,0.00084066,0.25179,0.49694,8.506e-05,0.0015963
1.201,0.37021,0.37179,0.37436,0.00083666,0.25433,0.4944,8.5153e-05,0.0015882
1.2018,0.37021,0.3718,0.37436,0.00083264,0.25688,0.49185,8.5243e-05,0.00158
1.2026,0.37021,0.3718,0.37436,0.00082862,0.25943,0.4893,8.533e-05,0.0015719
1.2034,0.37021,0.37181,0.37436,0.00082458,0.26198,0.48674,8.5415e-05,0.0015638
1.2042,0.37021,0.37181,0.37436,0.00082054,0.26455,0.48417,8.5498e-05,0.0015556
1.205,0.37021,0.37181,0.37436,0.00081649,0.26711,0.4816,8.5578e-05,0.0015474
1.2058,0.37021,0.37182,0.37436,0.00081243,0.26969,0.47902,8.5656e-05,0.0015392
1.2066,0.37021,0.37182,0.37435,0.00080836,0.27227,0.47644,8.5731e-05,0.001531
1.2074,0.37021,0.37183,0.37435,0.00080428,0.27485,0.47386,8.5803e-05,0.0015228
1.2082,0.37021,0.37183,0.37435,0.00080019,0.27744,0.47127,8.5873e-05,0.0015145
1.209,0.37021,0.37183,0.37435,0.0007961,0.28003,0.46867,8.594e-05,0.0015063
1.2098,0.37021,0.37184,0.37435,0.00079199,0.28263,0.46607,8.6005e-05,0.001498
1.2106,0.37021,0.37184,0.37435,0.00078788,0.28523,0.46346,8.6067e-05,0.0014897
1.2114,0.37021,0.37185,0.37435,0.00078377,0.28784,0.46085,8.6126e-05,0.0014814
1.2122,0.37021,0.37185,0.37435,0.00077964,0.29046,0.45824,8.6183e-05,0.0014731
1.2131,0.37021,0.37185,0.37434,0.00077551,0.29307,0.45562,8.6238e-05,0.0014648
1.2139,0.37021,0.37186,0.37434,0.00077137,0.29569,0.45299,8.629e-05,0.0014565
1.2147,0.37021,0.37186,0.37434,0.00076723,0.29832,0.45037,8.6339e-05,0.0014481
1.2155,0.37021,0.37187,0.37434,0.00076307,0.30095,0.44774,8.6385e-05,0.0014398
1.2163,0.37021,0.37187,0.37434,0.00075892,0.30358,0.4451,8.6429e-05,0.0014314
1.2171,0.37021,0.37188,0.37434,0.00075475,0.30622,0.44246,8.6471e-05,0.001423
1.2179,0.37021,0.37188,0.37434,0.00075058,0.30886,0.43982,8.6509e-05,0.0014147
1.2187,0.37021,0.37188,0.37434,0.00074641,0.3115,0.43718,8.6545e-05,0.0014063
1.2195,0.37021,0.37189,0.37434,0.00074223,0.31415,0.43453,8.6579e-05,0.0013979
1.2203,0.37021,0.37189,0.37434,0.00073804,0.3168,0.43188,8.661e-05,0.0013895
1.2211,0.37021,0.3719,0.37434,0.00073385,0.31945,0.42922,8.6638e-05,0.0013811
1.2219,0.37021,0.3719,0.37434,0.00072965,0.32211,0.42656,8.6663e-05,0.0013726
1.2227,0.37021,0.37191,0.37433,0.00072546,0.32477,0.4239,8.6686e-05,0.0013642
1.2235,0.37021,0.37191,0.37433,0.00072125,0.32743,0.42124,8.6707e-05,0.0013558
1.2243,0.37021,0.37191,0.37433,0.00071704,0.33009,0.41858,8.6724e-05,0.0013474
1.2251,0.37021,0.37192,0.37433,0.00071283,0.33276,0.41591,8.6739e-05,0.0013389
1.2259,0.37021,0.37192,0.37433,0.00070862,0.33542,0.41324,8.6751e-05,0.0013305
1.2267,0.37021,0.37193,0.37433,0.0007044,0.33809,0.41057,8.6761e-05,0.001322
1.2276,0.37021,0.37193,0.37433,0.00070018,0.34077,0.4079,8.6768e-05,0.0013136
1.2284,0.37021,0.37193,0.37433,0.00069595,0.34344,0.40522,8.6772e-05,0.0013051
1.2292,0.37021,0.37194,0.37433,0.00069172,0.34612,0.40255,8.6774e-05,0.0012967
1.23,0.37021,0.37194,0.37433,0.00068749,0.34879,0.39987,8.6773e-05,0.0012882
1.2308,0.37021,0.37195,0.37433,0.00068326,0.35147,0.39719,8.6769e-05,0.0012798
1.2316,0.37021,0.37195,0.37433,0.00067903,0.35415,0.39451,8.6763e-05,0.0012713
1.2324,0.37021,0.37196,0.37433,0.00067479,0.35683,0.39183,8.6754e-05,0.0012628
1.2332,0.37021,0.37196,0.37433,0.00067055,0.35951,0.38915,8.6742e-05,0.0012544
1.234,0.37021,0.37196,0.37433,0.00066632,0.36219,0.38647,8.6728e-05,0.0012459
1.2348,0.37021,0.37197,0.37433,0.00066208,0.36488,0.38378,8.6711e-05,0.0012374
1.2356,0.37021,0.37197,0.37433,0.00065783,0.36756,0.3811,8.6691e-05,0.001229
1.2364,0.37021,0.37198,0.37433,0.00065359,0.37024,0.37842,8.6669e-05,0.0012205
1.2372,0.37021,0.37198,0.37433,0.00064935,0.37293,0.37573,8.6644e-05,0.0012121
1.238,0.37021,0.37199,0.37433,0.00064511,0.37561,0.37305,8.6616e-05,0.0012036
1.2388,0.37021,0.37199,0.37433,0.00064086,0.37829,0.37036,8.6586e-05,0.0011951
1.2396,0.37021,0.37199,0.37433,0.00063662,0.38098,0.36768,8.6553e-05,0.0011867
1.2404,0.37021,0.372,0.37433,0.00063238,0.38366,0.365,8.6517e-05,0.0011782
1.2412,0.37021,0.372,0.37433,0.00062814,0.38634,0.36231,8.6479e-05,0.0011698
1.2421,0.37021,0.37201,0.37433,0.0006239,0.38903,0.35963,8.6438e-05,0.0011614
1.2429,0.37021,0.37201,0.37433,0.00061966,0.39171,0.35695,8.6394e-05,0.0011529
1.2437,0.37021,0.37202,0.37433,0.00061542,0.39439,0.35427,8.6347e-05,0.0011445
1.2445,0.37021,0.37202,0.37433,0.00061118,0.39707,0.35159,8.6298e-05,0.0011361
1.2453,0.37021,0.37202,0.37433,0.00060694,0.39975,0.34891,8.6247e-05,0.0011276
1.2461,0.37021,0.37203,0.37433,0.00060271,0.40243,0.34624,8.6192e-05,0.0011192
1.2469,0.37021,0.37203,0.37433,0.00059848,0.4051,0.34356,8.6135e-05,0.0011108
1.2477,0.37021,0.37204,0.37433,0.00059425,0.40778,0.34089,8.6075e-05,0.0011024
1.2485,0.37021,0.37204,0.37433,0.00059002,0.41045,0.33822,8.6013e-05,0.001094
1.2493,0.37021,0.37205,0.37433,0.0005858,0.41312,0.33555,8.5948e-05,0.0010856
1.2501,0.37021,0.37205,0.37433,0.00058158,0.41579,0.33288,8.588e-05,0.0010773
1.2509,0.37021,0.37205,0.37433,0.00057736,0.41846,0.33021,8.581e-05,0.0010689
1.2517,0.37021,0.37206,0.37433,0.00057315,0.42112,0.32755,8.5737e-05,0.0010606
1.2525,0.37021,0.37206,0.37433,0.00056893,0.42378,0.32489,8.5661e-05,0.0010522
1.2533,0.37021,0.37207,0.37434,0.00056473,0.42644,0.32223,8.5583e-05,0.0010439
1.2541,0.37021,0.37207,0.37434,0.00056052,0.4291,0.31957,8.5502e-05,0.0010355
1.2549,0.37021,0.37208,0.37434,0.00055633,0.43176,0.31692,8.5418e-05,0.0010272
1.2557,0.37021,0.37208,0.37434,0.00055213,0.43441,0.31427,8.5332e-05,0.0010189
1.2565,0.37021,0.37208,0.37434,0.00054794,0.43706,0.31162,8.5243e-05,0.0010106
1.2574,0.37021,0.37209,0.37434,0.00054376,0.4397,0.30898,8.5151e-05,0.0010024
1.2582,0.37021,0.37209,0.37434,0.00053958,0.44234,0.30634,8.5057e-05,0.0009941
1.259,0.37021,0.3721,0.37434,0.0005354,0.44498,0.3037,8.4961e-05,0.00098585
1.2598,0.37021,0.3721,0.37434,0.00053124,0.44762,0.30107,8.4861e-05,0.00097761
1.2606,0.37021,0.37211,0.37434,0.00052707,0.45025,0.29844,8.4759e-05,0.00096939
1.2614,0.37021,0.37211,0.37434,0.00052292,0.45288,0.29581,8.4655e-05,0.00096118
1.2622,0.37021,0.37211,0.37434,0.00051877,0.4555,0.29319,8.4547e-05,0.00095298
1.263,0.37021,0.37212,0.37435,0.00051462,0.45812,0.29057,8.4438e-05,0.00094481
1.2638,0.37021,0.37212,0.37435,0.00051048,0.46073,0.28796,8.4325e-05,0.00093664
1.2646,0.37021,0.37213,0.37435,0.00050635,0.46334,0.28535,8.421e-05,0.0009285
1.2654,0.37021,0.37213,0.37435,0.00050223,0.46595,0.28275,8.4093e-05,0.00092037
1.2662,0.37021,0.37213,0.37435,0.00049811,0.46855,0.28015,8.3972e-05,0.00091226
1.267,0.37021,0.37214,0.37435,0.00049401,0.47115,0.27756,8.385e-05,0.00090416
1.2678,0.37021,0.37214,0.37435,0.0004899,0.47374,0.27497,8.3725e-05,0.00089609
1.2686,0.37021,0.37215,0.37435,0.00048581,0.47633,0.27238,8.3597e-05,0.00088803
1.2694,0.37021,0.37215,0.37436,0.00048173,0.47891,0.2698,8.3466e-05,0.00087999
1.2702,0.37021,0.37216,0.37436,0.00047765,0.48148,0.26723,8.3333e-05,0.00087197
1.271,0.37021,0.37216,0.37436,0.00047358,0.48406,0.26466,8.3198e-05,0.00086397
1.2719,0.37021,0.37216,0.37436,0.00046952,0.48662,0.2621,8.306e-05,0.00085599
1.2727,0.37021,0.37217,0.37436,0.00046547,0.48918,0.25954,8.2919e-05,0.00084803
1.2735,0.37021,0.37217,0.37436,0.00046143,0.49173,0.25699,8.2776e-05,0.00084009
1.2743,0.37021,0.37218,0.37436,0.0004574,0.49428,0.25445,8.2631e-05,0.00083217
1.2751,0.37021,0.37218,0.37437,0.00045338,0.49682,0.25191,8.2483e-05,0.00082427
1.2759,0.37021,0.37218,0.37437,0.00044937,0.49936,0.24938,8.2332e-05,0.0008164
1.2767,0.37021,0.37219,0.37437,0.00044536,0.50189,0.24685,8.2179e-05,0.00080855
1.2775,0.37021,0.37219,0.37437,0.00044137,0.50441,0.24433,8.2024e-05,0.00080072
1.2783,0.37021,0.3722,0.37437,0.00043739,0.50692,0.24182,8.1866e-05,0.00079292
1.2791,0.37021,0.3722,0.37437,0.00043342,0.50943,0.23931,8.1705e-05,0.00078513
1.2799,0.37021,0.3722,0.37438,0.00042946,0.51194,0.23682,8.1542e-05,0.00077738
1.2807,0.37021,0.37221,0.37438,0.00042551,0.51443,0.23432,8.1377e-05,0.00076964
1.2815,0.37021,0.37221,0.37438,0.00042157,0.51692,0.23184,8.1209e-05,0.00076194
1.2823,0.37021,0.37222,0.37438,0.00041765,0.5194,0.22936,8.1039e-05,0.00075425
1.2831,0.37021,0.37222,0.37438,0.00041373,0.52187,0.22689,8.0866e-05,0.0007466
1.2839,0.37021,0.37222,0.37438,0.00040983,0.52434,0.22443,8.0691e-05,0.00073897
1.2847,0.37021,0.37223,0.37439,0.00040594,0.5268,0.22198,8.0514e-05,0.00073136
1.2855,0.37021,0.37223,0.37439,0.00040206,0.52925,0.21953,8.0334e-05,0.00072378
1.2864,0.37021,0.37224,0.37439,0.00039819,0.53169,0.21709,8.0152e-05,0.00071623
1.2872,0.37021,0.37224,0.37439,0.00039434,0.53412,0.21466,7.9967e-05,0.00070871
1.288,0.37021,0.37224,0.37439,0.0003905,0.53655,0.21224,7.978e-05,0.00070122
1.2888,0.37021,0.37225,0.3744,0.00038667,0.53897,0.20983,7.9591e-05,0.00069375
1.2896,0.37021,0.37225,0.3744,0.00038286,0.54138,0.20742,7.9399e-05,0.00068632
1.2904,0.37021,0.37225,0.3744,0.00037906,0.54378,0.20502,7.9205e-05,0.00067891
1.2912,0.37021,0.37226,0.3744,0.00037527,0.54617,0.20264,7.9009e-05,0.00067153
1.292,0.37021,0.37226,0.37441,0.0003715,0.54856,0.20026,7.881e-05,0.00066418
1.2928,0.37021,0.37227,0.37441,0.00036774,0.55093,0.19789,7.8609e-05,0.00065687
1.2936,0.37021,0.37227,0.37441,0.00036399,0.5533,0.19552,7.8406e-05,0.00064958
1.2944,0.37021,0.37227,0.37441,0.00036026,0.55565,0.19317,7.8201e-05,0.00064232
1.2952,0.37021,0.37228,0.37441,0.00035655,0.558,0.19083,7.7993e-05,0.0006351
1.296,0.37021,0.37228,0.37442,0.00035284,0.56034,0.1885,7.7783e-05,0.00062791
1.2968,0.37021,0.37229,0.37442,0.00034916,0.56267,0.18617,7.7571e-05,0.00062075
1.2976,0.37021,0.37229,0.37442,0.00034549,0.56499,0.18386,7.7356e-05,0.00061362
1.2984,0.37021,0.37229,0.37442,0.00034183,0.56729,0.18155,7.714e-05,0.00060652
1.2992,0.37021,0.3723,0.37443,0.00033819,0.56959,0.17926,7.6921e-05,0.00059946
1.3,0.37021,0.3723,0.37443,0.00033457,0.57188,0.17698,7.67e-05,0.00059244
1.3009,0.37021,0.3723,0.37443,0.00033096,0.57416,0.1747,7.6476e-05,0.00058544
1.3017,0.37021,0.37231,0.37443,0.00032737,0.57643,0.17244,7.6251e-05,0.00057848
1.3025,0.37021,0.37231,0.37444,0.00032379,0.57869,0.17018,7.6023e-05,0.00057156
1.3033,0.37021,0.37231,0.37444,0.00032023,0.58094,0.16794,7.5794e-05,0.00056467
1.3041,0.37021,0.37232,0.37444,0.00031669,0.58318,0.16571,7.5562e-05,0.00055782
1.3049,0.37021,0.37232,0.37445,0.00031316,0.5854,0.16349,7.5328e-05,0.000551
1.3057,0.37021,0.37233,0.37445,0.00030965,0.58762,0.16128,7.5092e-05,0.00054422
1.3065,0.37021,0.37233,0.37445,0.00030616,0.58982,0.15908,7.4854e-05,0.00053747
1.3073,0.37021,0.37233,0.37445,0.00030269,0.59202,0.15689,7.4613e-05,0.00053077
1.3081,0.37021,0.37234,0.37446,0.00029923,0.5942,0.15471,7.4371e-05,0.00052409
1.3089,0.37021,0.37234,0.37446,0.00029579,0.59637,0.15254,7.4127e-05,0.00051746
1.3097,0.37021,0.37234,0.37446,0.00029237,0.59854,0.15039,7.388e-05,0.00051087
1.3105,0.37021,0.37235,0.37446,0.00028897,0.60068,0.14825,7.3632e-05,0.00050431
1.3113,0.37021,0.37235,0.37447,0.00028559,0.60282,0.14611,7.3382e-05,0.00049779
1.3121,0.37021,0.37235,0.37447,0.00028222,0.60495,0.14399,7.3129e-05,0.00049131
1.3129,0.37021,0.37236,0.37447,0.00027887,0.60706,0.14188,7.2875e-05,0.00048487
1.3137,0.37021,0.37236,0.37448,0.00027555,0.60916,0.13979,7.2619e-05,0.00047847
1.3145,0.37021,0.37236,0.37448,0.00027224,0.61126,0.1377,7.236e-05,0.00047211
1.3153,0.37021,0.37237,0.37448,0.00026895,0.61333,0.13563,7.21e-05,0.00046579
1.3162,0.37021,0.37237,0.37449,0.00026567,0.6154,0.13357,7.1838e-05,0.00045951
1.317,0.37021,0.37237,0.37449,0.00026242,0.61745,0.13152,7.1574e-05,0.00045327
1.3178,0.37021,0.37238,0.37449,0.00025919,0.61949,0.12949,7.1308e-05,0.00044708
1.3186,0.37021,0.37238,0.3745,0.00025598,0.62152,0.12747,7.1041e-05,0.00044092
1.3194,0.37021,0.37238,0.3745,0.00025279,0.62354,0.12546,7.0771e-05,0.00043481
1.3202,0.37021,0.37239,0.3745,0.00024962,0.62554,0.12346,7.05e-05,0.00042873
1.321,0.37021,0.37239,0.3745,0.00024647,0.62753,0.12148,7.0226e-05,0.0004227
1.3218,0.37021,0.37239,0.37451,0.00024333,0.62951,0.1195,6.9951e-05,0.00041672
1.3226,0.37021,0.3724,0.37451,0.00024022,0.63148,0.11755,6.9675e-05,0.00041077
1.3234,0.37021,0.3724,0.37451,0.00023714,0.63343,0.1156,6.9396e-05,0.00040487
1.3242,0.37021,0.3724,0.37452,0.00023407,0.63537,0.11367,6.9116e-05,0.00039902
1.325,0.37021,0.37241,0.37452,0.00023102,0.63729,0.11175,6.8834e-05,0.00039321
1.3258,0.37021,0.37241,0.37452,0.00022799,0.6392,0.10985,6.855e-05,0.00038744
1.3266,0.37021,0.37241,0.37453,0.00022499,0.6411,0.10796,6.8264e-05,0.00038172
1.3274,0.37021,0.37242,0.37453,0.00022201,0.64298,0.10608,6.7977e-05,0.00037604
1.3282,0.37021,0.37242,0.37453,0.00021905,0.64486,0.10421,6.7688e-05,0.0003704
1.329,0.37021,0.37242,0.37454,0.00021611,0.64671,0.10236,6.7398e-05,0.00036482
1.3298,0.37021,0.37242,0.37454,0.00021319,0.64855,0.10053,6.7106e-05,0.00035928
1.3307,0.37021,0.37243,0.37455,0.0002103,0.65038,0.098707,6.6812e-05,0.00035378
1.3315,0.37021,0.37243,0.37455,0.00020742,0.6522,0.0969,6.6516e-05,0.00034833
1.3323,0.37021,0.37243,0.37455,0.00020457,0.654,0.095106,6.622e-05,0.00034293
1.3331,0.37021,0.37244,0.37456,0.00020175,0.65579,0.093327,6.5921e-05,0.00033757
1.3339,0.37021,0.37244,0.37456,0.00019894,0.65756,0.091563,6.5621e-05,0.00033226
1.3347,0.37021,0.37244,0.37456,0.00019616,0.65931,0.089812,6.5319e-05,0.000327
1.3355,0.37021,0.37244,0.37457,0.0001934,0.66106,0.088077,6.5016e-05,0.00032179
1.3363,0.37021,0.37245,0.37457,0.00019067,0.66279,0.086356,6.4712e-05,0.00031662
1.3371,0.37021,0.37245,0.37457,0.00018796,0.6645,0.08465,6.4406e-05,0.00031151
1.3379,0.37021,0.37245,0.37458,0.00018527,0.6662,0.082959,6.4098e-05,0.00030644
1.3387,0.37021,0.37246,0.37458,0.0001826,0.66788,0.081283,6.379e-05,0.00030142
1.3395,0.37021,0.37246,0.37459,0.00017996,0.66955,0.079622,6.3479e-05,0.00029645
1.3403,0.37021,0.37246,0.37459,0.00017735,0.6712,0.077976,6.3167e-05,0.00029153
1.3411,0.37021,0.37246,0.37459,0.00017475,0.67284,0.076345,6.2854e-05,0.00028665
1.3419,0.37021,0.37247,0.3746,0.00017219,0.67446,0.074729,6.254e-05,0.00028183
1.3427,0.37021,0.37247,0.3746,0.00016964,0.67607,0.073129,6.2224e-05,0.00027706
1.3435,0.37021,0.37247,0.3746,0.00016712,0.67766,0.071545,6.1907e-05,0.00027234
1.3443,0.37021,0.37247,0.37461,0.00016463,0.67924,0.069976,6.1589e-05,0.00026767
1.3452,0.37021,0.37248,0.37461,0.00016216,0.6808,0.068422,6.1269e-05,0.00026305
1.346,0.37021,0.37248,0.37462,0.00015971,0.68235,0.066884,6.0948e-05,0.00025848
1.3468,0.37021,0.37248,0.37462,0.00015729,0.68388,0.065362,6.0626e-05,0.00025396
1.3476,0.37021,0.37248,0.37462,0.0001549,0.68539,0.063856,6.0303e-05,0.00024949
1.3484,0.37021,0.37249,0.37463,0.00015253,0.68689,0.062366,5.9978e-05,0.00024508
1.3492,0.37021,0.37249,0.37463,0.00015018,0.68837,0.060892,5.9652e-05,0.00024071
1.35,0.37021,0.37249,0.37464,0.00014786,0.68984,0.059434,5.9325e-05,0.0002364
1.3508,0.37021,0.37249,0.37464,0.00014557,0.69129,0.057992,5.8997e-05,0.00023215
1.3516,0.37021,0.3725,0.37464,0.0001433,0.69272,0.056566,5.8668e-05,0.00022794
1.3524,0.37021,0.3725,0.37465,0.00014106,0.69414,0.055157,5.8338e-05,0.00022379
1.3532,0.37021,0.3725,0.37465,0.00013885,0.69554,0.053764,5.8007e-05,0.00021969
1.354,0.37021,0.3725,0.37466,0.00013666,0.69693,0.052387,5.7674e-05,0.00021564
1.3548,0.37021,0.37251,0.37466,0.00013449,0.69829,0.051027,5.7341e-05,0.00021165
1.3556,0.37021,0.37251,0.37467,0.00013236,0.69965,0.049684,5.7007e-05,0.00020771
1.3564,0.37021,0.37251,0.37467,0.00013025,0.70098,0.048357,5.6671e-05,0.00020382
1.3572,0.37021,0.37251,0.37467,0.00012816,0.7023,0.047047,5.6335e-05,0.00019999
1.358,0.37021,0.37251,0.37468,0.0001261,0.7036,0.045754,5.5998e-05,0.00019621
1.3588,0.37021,0.37252,0.37468,0.00012407,0.70489,0.044478,5.5659e-05,0.00019249
1.3597,0.37021,0.37252,0.37469,0.00012207,0.70615,0.043218,5.532e-05,0.00018882
1.3605,0.37021,0.37252,0.37469,0.00012009,0.7074,0.041976,5.498e-05,0.00018521
1.3613,0.37021,0.37252,0.37469,0.00011814,0.70864,0.040751,5.4639e-05,0.00018165
1.3621,0.37021,0.37252,0.3747,0.00011622,0.70986,0.039542,5.4297e-05,0.00017814
1.3629,0.37021,0.37253,0.3747,0.00011433,0.71106,0.038351,5.3955e-05,0.0001747
1.3637,0.37021,0.37253,0.37471,0.00011246,0.71224,0.037178,5.3612e-05,0.0001713
1.3645,0.37021,0.37253,0.37471,0.00011062,0.7134,0.036021,5.3268e-05,0.00016797
1.3653,0.37021,0.37253,0.37472,0.0001088,0.71455,0.034882,5.2923e-05,0.00016469
1.3661,0.37021,0.37253,0.37472,0.00010702,0.71568,0.03376,5.2577e-05,0.00016146
1.3669,0.37021,0.37254,0.37473,0.00010526,0.71679,0.032656,5.2231e-05,0.00015829
1.3677,0.37021,0.37254,0.37473,0.00010353,0.71789,0.031569,5.1884e-05,0.00015518
1.3685,0.37021,0.37254,0.37473,0.00010183,0.71897,0.0305,5.1536e-05,0.00015212
1.3693,0.37021,0.37254,0.37474,0.00010016,0.72003,0.029449,5.1188e-05,0.00014913
1.3701,0.37021,0.37254,0.37474,9.8511e-05,0.72107,0.028415,5.0839e-05,0.00014618
1.3709,0.37021,0.37254,0.37475,9.6894e-05,0.7221,0.027399,5.0489e-05,0.0001433
1.3717,0.37021,0.37255,0.37475,9.5305e-05,0.7231,0.026401,5.0139e-05,0.00014047
1.3725,0.37021,0.37255,0.37476,9.3744e-05,0.72409,0.025421,4.9789e-05,0.0001377
1.3733,0.37021,0.37255,0.37476,9.2212e-05,0.72506,0.024458,4.9438e-05,0.00013499
1.3741,0.37021,0.37255,0.37477,9.0708e-05,0.72602,0.023514,4.9086e-05,0.00013233
1.375,0.37021,0.37255,0.37477,8.9233e-05,0.72695,0.022587,4.8734e-05,0.00012973
1.3758,0.37021,0.37255,0.37477,8.7786e-05,0.72787,0.021679,4.8381e-05,0.00012719
1.3766,0.37021,0.37256,0.37478,8.6369e-05,0.72877,0.020789,4.8028e-05,0.00012471
1.3774,0.37021,0.37256,0.37478,8.498e-05,0.72965,0.019917,4.7675e-05,0.00012229
1.3782,0.37021,0.37256,0.37479,8.362e-05,0.73051,0.019063,4.7321e-05,0.00011992
1.379,0.37021,0.37256,0.37479,8.2289e-05,0.73136,0.018227,4.6967e-05,0.00011761
1.3798,0.37021,0.37256,0.3748,8.0987e-05,0.73218,0.017409,4.6612e-05,0.00011536
1.3806,0.37021,0.37256,0.3748,7.9714e-05,0.73299,0.01661,4.6257e-05,0.00011317
1.3814,0.37021,0.37256,0.37481,7.8471e-05,0.73378,0.015829,4.5902e-05,0.00011104
1.3822,0.37021,0.37257,0.37481,7.7257e-05,0.73455,0.015067,4.5547e-05,0.00010897
1.383,0.37021,0.37257,0.37482,7.6072e-05,0.73531,0.014323,4.5191e-05,0.00010695
1.3838,0.37021,0.37257,0.37482,7.4916e-05,0.73604,0.013598,4.4835e-05,0.000105
1.3846,0.37021,0.37257,0.37482,7.379e-05,0.73676,0.012891,4.4479e-05,0.0001031
1.3854,0.37021,0.37257,0.37483,7.2693e-05,0.73746,0.012202,4.4123e-05,0.00010126
1.3862,0.37021,0.37257,0.37483,7.1626e-05,0.73813,0.011533,4.3766e-05,9.9486e-05
1.387,0.37021,0.37257,0.37484,7.0589e-05,0.7388,0.010881,4.341e-05,9.7767e-05
1.3878,0.37021,0.37257,0.37484,6.9581e-05,0.73944,0.010249,4.3053e-05,9.6109e-05
1.3886,0.37021,0.37258,0.37485,6.8603e-05,0.74006,0.0096349,4.2696e-05,9.4509e-05
1.3895,0.37021,0.37258,0.37485,6.7654e-05,0.74066,0.0090398,4.234e-05,9.2969e-05
1.3903,0.37021,0.37258,0.37486,6.6736e-05,0.74125,0.0084634,4.1983e-05,9.1489e-05
1.3911,0.37021,0.37258,0.37486,6.5847e-05,0.74182,0.0079058,4.1626e-05,9.0069e-05
1.3919,0.37021,0.37258,0.37487,6.4989e-05,0.74237,0.007367,4.1269e-05,8.8708e-05
1.3927,0.37021,0.37258,0.37487,6.416e-05,0.7429,0.006847,4.0912e-05,8.7408e-05
1.3935,0.37021,0.37258,0.37488,6.3361e-05,0.74341,0.0063459,4.0555e-05,8.6167e-05
1.3943,0.37021,0.37258,0.37488,6.2593e-05,0.7439,0.0058637,4.0199e-05,8.4987e-05
1.3951,0.37021,0.37258,0.37489,6.1854e-05,0.74437,0.0054003,3.9842e-05,8.3866e-05
1.3959,0.37021,0.37258,0.37489,6.1146e-05,0.74482,0.004956,3.9486e-05,8.2806e-05
1.3967,0.37021,0.37258,0.37489,6.0468e-05,0.74526,0.0045305,3.9129e-05,8.1806e-05
1.3975,0.37021,0.37258,0.3749,5.982e-05,0.74568,0.0041241,3.8773e-05,8.0866e-05
1.3983,0.37021,0.37259,0.3749,5.9202e-05,0.74607,0.0037366,3.8417e-05,7.9987e-05
1.3991,0.37021,0.37259,0.37491,5.8615e-05,0.74645,0.0033682,3.8062e-05,7.9167e-05
1.3999,0.37021,0.37259,0.37491,5.8057e-05,0.74681,0.0030188,3.7706e-05,7.8409e-05
1.4007,0.37021,0.37259,0.37492,5.7531e-05,0.74715,0.0026884,3.7351e-05,7.771e-05
1.4015,0.37021,0.37259,0.37492,5.7034e-05,0.74747,0.0023772,3.6996e-05,7.7072e-05
1.4023,0.37021,0.37259,0.37493,5.6568e-05,0.74777,0.002085,3.6642e-05,7.6495e-05
1.4031,0.37021,0.37259,0.37493,5.6133e-05,0.74805,0.0018119,3.6288e-05,7.5978e-05
1.404,0.37021,0.37259,0.37494,5.5728e-05,0.74832,0.0015579,3.5934e-05,7.5521e-05
1.4048,0.37021,0.37259,0.37494,5.5353e-05,0.74856,0.0013231,3.558e-05,7.5126e-05
1.4056,0.37021,0.37259,0.37495,5.5009e-05,0.74879,0.0011074,3.5227e-05,7.479e-05
1.4064,0.37021,0.37259,0.37495,5.4695e-05,0.74899,0.00091087,3.4875e-05,7.4516e-05
1.4072,0.37021,0.37259,0.37496,5.4412e-05,0.74918,0.00073349,3.4523e-05,7.4302e-05
1.408,0.37021,0.37259,0.37496,5.416e-05,0.74935,0.00057529,3.4171e-05,7.4148e-05
1.4088,0.37021,0.37259,0.37497,5.3938e-05,0.7495,0.00043627,3.382e-05,7.4055e-05
1.4096,0.37021,0.37259,0.37497,5.3746e-05,0.74963,0.00031643,3.347e-05,7.4023e-05
1.4104,0.37021,0.37259,0.37498,5.3586e-05,0.74974,0.00021579,3.312e-05,7.4052e-05
1.4112,0.37021,0.37259,0.37498,5.3455e-05,0.74983,0.00013435,3.277e-05,7.4141e-05
1.412,0.37021,0.37259,0.37499,5.3356e-05,0.7499,7.2116e-05,3.2422e-05,7.429e-05
1.4128,0.37021,0.37259,0.37499,5.3287e-05,0.74995,2.9084e-05,3.2074e-05,7.45e-05
1.4136,0.37021,0.37259,0.375,5.3249e-05,0.74999,5.2616e-06,3.1726e-05,7.4771e-05
1.4144,0.37021,0.37259,0.375,5.3241e-05,0.75,6.4864e-07,3.1379e-05,7.5103e-05
1.4152,0.37021,0.37259,0.375,5.3264e-05,0.74999,1.5246e-05,3.1033e-05,7.5495e-05
1.416,0.37021,0.37259,0.37501,5.3318e-05,0.74997,4.9052e-05,3.0688e-05,7.5947e-05
1.4168,0.37021,0.37259,0.37501,5.3402e-05,0.74993,0.00010207,3.0344e-05,7.646e-05
1.4176,0.37021,0.37259,0.37502,5.3517e-05,0.74986,0.00017428,3e-05,7.7034e-05
1.4185,0.37021,0.37259,0.37502,5.3662e-05,0.74978,0.0002657,2.9657e-05,7.7668e-05
1.4193,0.37021,0.37259,0.37503,5.3838e-05,0.74968,0.00037632,2.9315e-05,7.8362e-05
1.4201,0.37021,0.37259,0.37503,5.4045e-05,0.74956,0.00050613,2.8974e-05,7.9117e-05
1.4209,0.37021,0.37259,0.37504,5.4282e-05,0.74942,0.00065512,2.8633e-05,7.9932e-05
1.4217,0.37021,0.37259,0.37504,5.455e-05,0.74926,0.00082329,2.8294e-05,8.0807e-05
1.4225,0.37021,0.37259,0.37505,5.4849e-05,0.74909,0.0010106,2.7955e-05,8.1743e-05
1.4233,0.37021,0.37259,0.37505,5.5178e-05,0.74889,0.0012171,2.7618e-05,8.2739e-05
1.4241,0.37021,0.37259,0.37506,5.5538e-05,0.74867,0.0014428,2.7281e-05,8.3794e-05
1.4249,0.37021,0.37259,0.37506,5.5928e-05,0.74844,0.0016875,2.6945e-05,8.4911e-05
1.4257,0.37021,0.37259,0.37507,5.6349e-05,0.74818,0.0019514,2.6611e-05,8.6087e-05
1.4265,0.37021,0.37259,0.37507,5.68e-05,0.74791,0.0022344,2.6277e-05,8.7323e-05
1.4273,0.37021,0.37259,0.37508,5.7282e-05,0.74762,0.0025366,2.5945e-05,8.8618e-05
1.4281,0.37021,0.37259,0.37508,5.7794e-05,0.74731,0.0028577,2.5614e-05,8.9974e-05
1.4289,0.37021,0.37259,0.37509,5.8337e-05,0.74697,0.003198,2.5283e-05,9.139e-05
1.4297,0.37021,0.37259,0.37509,5.891e-05,0.74662,0.0035573,2.4954e-05,9.2865e-05
1.4305,0.37021,0.37259,0.3751,5.9513e-05,0.74626,0.0039356,2.4627e-05,9.44e-05
1.4313,0.37021,0.37259,0.3751,6.0147e-05,0.74587,0.0043329,2.43e-05,9.5994e-05
1.4321,0.37021,0.37259,0.37511,6.0811e-05,0.74546,0.0047493,2.3974e-05,9.7648e-05
1.4329,0.37021,0.37259,0.37511,6.1505e-05,0.74504,0.0051846,2.365e-05,9.9361e-05
1.4338,0.37021,0.37259,0.37511,6.223e-05,0.74459,0.0056388,2.3327e-05,0.00010113
1.4346,0.37021,0.37259,0.37512,6.2985e-05,0.74413,0.0061119,2.3005e-05,0.00010296
1.4354,0.37021,0.37259,0.37512,6.377e-05,0.74364,0.006604,2.2685e-05,0.00010485
1.4362,0.37021,0.37259,0.37513,6.4585e-05,0.74314,0.0071149,2.2366e-05,0.0001068
1.437,0.37021,0.37258,0.37513,6.5431e-05,0.74262,0.0076447,2.2048e-05,0.00010881
1.4378,0.37021,0.37258,0.37514,6.6306e-05,0.74208,0.0081933,2.1732e-05,0.00011088
1.4386,0.37021,0.37258,0.37514,6.7212e-05,0.74153,0.0087606,2.1417e-05,0.00011301
1.4394,0.37021,0.37258,0.37515,6.8147e-05,0.74095,0.0093468,2.1104e-05,0.00011519
1.4402,0.37021,0.37258,0.37515,6.9112e-05,0.74035,0.0099517,2.0792e-05,0.00011743
1.441,0.37021,0.37258,0.37516,7.0108e-05,0.73974,0.010575,2.0481e-05,0.00011973
1.4418,0.37021,0.37258,0.37516,7.1133e-05,0.73911,0.011217,2.0172e-05,0.00012209
1.4426,0.37021,0.37258,0.37517,7.2188e-05,0.73845,0.011878,1.9865e-05,0.00012451
1.4434,0.37021,0.37258,0.37517,7.3272e-05,0.73778,0.012558,1.9559e-05,0.00012699
1.4442,0.37021,0.37258,0.37518,7.4387e-05,0.7371,0.013256,1.9255e-05,0.00012952
1.445,0.37021,0.37258,0.37518,7.5531e-05,0.73639,0.013972,1.8952e-05,0.00013211
1.4458,0.37021,0.37257,0.37518,7.6704e-05,0.73566,0.014707,1.8651e-05,0.00013476
1.4466,0.37021,0.37257,0.37519,7.7907e-05,0.73492,0.015461,1.8351e-05,0.00013746
1.4474,0.37021,0.37257,0.37519,7.914e-05,0.73416,0.016233,1.8053e-05,0.00014023
1.4483,0.37021,0.37257,0.3752,8.0402e-05,0.73337,0.017023,1.7757e-05,0.00014305
1.4491,0.37021,0.37257,0.3752,8.1693e-05,0.73257,0.017832,1.7463e-05,0.00014592
1.4499,0.37021,0.37257,0.37521,8.3014e-05,0.73176,0.018659,1.717e-05,0.00014886
1.4507,0.37021,0.37257,0.37521,8.4364e-05,0.73092,0.019504,1.6879e-05,0.00015185
1.4515,0.37021,0.37257,0.37522,8.5742e-05,0.73007,0.020368,1.659e-05,0.0001549
1.4523,0.37021,0.37256,0.37522,8.715e-05,0.72919,0.021249,1.6302e-05,0.000158
1.4531,0.37021,0.37256,0.37523,8.8587e-05,0.7283,0.022149,1.6017e-05,0.00016116
1.4539,0.37021,0.37256,0.37523,9.0053e-05,0.72739,0.023067,1.5733e-05,0.00016437
1.4547,0.37021,0.37256,0.37524,9.1548e-05,0.72647,0.024002,1.5451e-05,0.00016765
1.4555,0.37021,0.37256,0.37524,9.3072e-05,0.72552,0.024956,1.5171e-05,0.00017097
1.4563,0.37021,0.37256,0.37524,9.4624e-05,0.72456,0.025928,1.4893e-05,0.00017436
1.4571,0.37021,0.37256,0.37525,9.6205e-05,0.72358,0.026918,1.4617e-05,0.00017779
1.4579,0.37021,0.37255,0.37525,9.7814e-05,0.72258,0.027925,1.4342e-05,0.00018129
1.4587,0.37021,0.37255,0.37526,9.9452e-05,0.72156,0.02895,1.407e-05,0.00018483
1.4595,0.37021,0.37255,0.37526,0.00010112,0.72053,0.029993,1.38e-05,0.00018844
1.4603,0.37021,0.37255,0.37527,0.00010281,0.71948,0.031054,1.3532e-05,0.00019209
1.4611,0.37021,0.37255,0.37527,0.00010454,0.71841,0.032132,1.3266e-05,0.00019581
1.4619,0.37021,0.37255,0.37528,0.00010629,0.71732,0.033228,1.3001e-05,0.00019957
1.4628,0.37021,0.37254,0.37528,0.00010807,0.71622,0.034341,1.2739e-05,0.00020339
1.4636,0.37021,0.37254,0.37528,0.00010987,0.7151,0.035472,1.2479e-05,0.00020727
1.4644,0.37021,0.37254,0.37529,0.00011171,0.71396,0.03662,1.2222e-05,0.00021119
1.4652,0.37021,0.37254,0.37529,0.00011357,0.7128,0.037785,1.1966e-05,0.00021518
1.466,0.37021,0.37254,0.3753,0.00011546,0.71163,0.038968,1.1712e-05,0.00021921
1.4668,0.37021,0.37254,0.3753,0.00011738,0.71043,0.040168,1.1461e-05,0.0002233
1.4676,0.37021,0.37253,0.37531,0.00011932,0.70923,0.041385,1.1212e-05,0.00022744
1.4684,0.37021,0.37253,0.37531,0.0001213,0.708,0.04262,1.0965e-05,0.00023163
1.4692,0.37021,0.37253,0.37531,0.0001233,0.70676,0.043871,1.072e-05,0.00023588
1.47,0.37021,0.37253,0.37532,0.00012533,0.7055,0.045139,1.0478e-05,0.00024017
1.4708,0.37021,0.37253,0.37532,0.00012738,0.70422,0.046424,1.0238e-05,0.00024452
1.4716,0.37021,0.37252,0.37533,0.00012946,0.70293,0.047726,9.9999e-06,0.00024892
1.4724,0.37021,0.37252,0.37533,0.00013157,0.70162,0.049045,9.7644e-06,0.00025337
1.4732,0.37021,0.37252,0.37533,0.0001337,0.70029,0.05038,9.5313e-06,0.00025788
1.474,0.37021,0.37252,0.37534,0.00013587,0.69895,0.051732,9.3006e-06,0.00026243
1.4748,0.37021,0.37252,0.37534,0.00013805,0.69759,0.053101,9.0722e-06,0.00026704
1.4756,0.37021,0.37251,0.37535,0.00014027,0.69621,0.054486,8.8462e-06,0.00027169
1.4764,0.37021,0.37251,0.37535,0.00014251,0.69482,0.055887,8.6227e-06,0.0002764
1.4773,0.37021,0.37251,0.37536,0.00014478,0.69341,0.057305,8.4016e-06,0.00028116
1.4781,0.37021,0.37251,0.37536,0.00014707,0.69198,0.058739,8.183e-06,0.00028596
1.4789,0.37021,0.37251,0.37536,0.00014939,0.69054,0.06019,7.9668e-06,0.00029082
1.4797,0.37021,0.3725,0.37537,0.00015174,0.68908,0.061656,7.7532e-06,0.00029572
1.4805,0.37021,0.3725,0.37537,0.00015411,0.6876,0.063139,7.5421e-06,0.00030068
1.4813,0.37021,0.3725,0.37538,0.00015651,0.68611,0.064637,7.3335e-06,0.00030568
1.4821,0.37021,0.3725,0.37538,0.00015893,0.68461,0.066151,7.1275e-06,0.00031073
1.4829,0.37021,0.37249,0.37538,0.00016138,0.68309,0.067682,6.924e-06,0.00031583
1.4837,0.37021,0.37249,0.37539,0.00016385,0.68155,0.069228,6.7232e-06,0.00032098
1.4845,0.37021,0.37249,0.37539,0.00016635,0.67999,0.070789,6.5249e-06,0.00032617
1.4853,0.37021,0.37249,0.3754,0.00016887,0.67842,0.072366,6.3294e-06,0.00033141
1.4861,0.37021,0.37248,0.3754,0.00017142,0.67684,0.073959,6.1364e-06,0.0003367
1.4869,0.37021,0.37248,0.3754,0.00017399,0.67524,0.075567,5.9461e-06,0.00034204
1.4877,0.37021,0.37248,0.37541,0.00017659,0.67362,0.077191,5.7585e-06,0.00034742
1.4885,0.37021,0.37248,0.37541,0.00017921,0.67199,0.078829,5.5737e-06,0.00035285
1.4893,0.37021,0.37247,0.37541,0.00018186,0.67035,0.080483,5.3915e-06,0.00035833
1.4901,0.37021,0.37247,0.37542,0.00018453,0.66868,0.082152,5.2121e-06,0.00036385
1.4909,0.37021,0.37247,0.37542,0.00018723,0.66701,0.083836,5.0354e-06,0.00036942
1.4917,0.37021,0.37247,0.37543,0.00018994,0.66532,0.085535,4.8615e-06,0.00037503
1.4926,0.37021,0.37246,0.37543,0.00019269,0.66361,0.087249,4.6904e-06,0.00038068
1.4934,0.37021,0.37246,0.37543,0.00019545,0.66189,0.088977,4.5221e-06,0.00038639
1.4942,0.37021,0.37246,0.37544,0.00019824,0.66015,0.09072,4.3566e-06,0.00039213
1.495,0.37021,0.37246,0.37544,0.00020106,0.6584,0.092478,4.194e-06,0.00039792
1.4958,0.37021,0.37245,0.37544,0.0002039,0.65664,0.09425,4.0342e-06,0.00040376
1.4966,0.37021,0.37245,0.37545,0.00020676,0.65486,0.096037,3.8773e-06,0.00040963
1.4974,0.37021,0.37245,0.37545,0.00020964,0.65306,0.097837,3.7233e-06,0.00041555
1.4982,0.37021,0.37244,0.37545,0.00021254,0.65126,0.099652,3.5721e-06,0.00042152
1.499,0.37021,0.37244,0.37546,0.00021547,0.64943,0.10148,3.4239e-06,0.00042752
1.4998,0.37021,0.37244,0.37546,0.00021842,0.6476,0.10332,3.2787e-06,0.00043357
1.5006,0.37021,0.37244,0.37547,0.0002214,0.64575,0.10518,3.1364e-06,0.00043966
1.5014,0.37021,0.37243,0.37547,0.00022439,0.64388,0.10705,2.997e-06,0.00044579
1.5022,0.37021,0.37243,0.37547,0.00022741,0.64201,0.10894,2.8607e-06,0.00045196
1.503,0.37021,0.37243,0.37548,0.00023045,0.64012,0.11084,2.7273e-06,0.00045818
1.5038,0.37021,0.37242,0.37548,0.00023351,0.63821,0.11275,2.597e-06,0.00046443
1.5046,0.37021,0.37242,0.37548,0.0002366,0.63629,0.11467,2.4696e-06,0.00047073
1.5054,0.37021,0.37242,0.37549,0.0002397,0.63436,0.11661,2.3453e-06,0.00047706
1.5062,0.37021,0.37242,0.37549,0.00024283,0.63241,0.11856,2.2241e-06,0.00048344
1.5071,0.37021,0.37241,0.37549,0.00024598,0.63046,0.12053,2.106e-06,0.00048985
1.5079,0.37021,0.37241,0.3755,0.00024915,0.62849,0.12251,1.9909e-06,0.0004963
1.5087,0.37021,0.37241,0.3755,0.00025234,0.6265,0.1245,1.8789e-06,0.00050279
1.5095,0.37021,0.3724,0.3755,0.00025555,0.6245,0.1265,1.77e-06,0.00050932
1.5103,0.37021,0.3724,0.3755,0.00025878,0.62249,0.12852,1.6643e-06,0.00051589
1.5111,0.37021,0.3724,0.37551,0.00026203,0.62047,0.13055,1.5617e-06,0.0005225
1.5119,0.37021,0.37239,0.37551,0.0002653,0.61844,0.13259,1.4622e-06,0.00052914
1.5127,0.37021,0.37239,0.37551,0.00026859,0.61639,0.13464,1.3659e-06,0.00053582
1.5135,0.37021,0.37239,0.37552,0.0002719,0.61433,0.13671,1.2728e-06,0.00054253
1.5143,0.37021,0.37238,0.37552,0.00027523,0.61225,0.13879,1.1829e-06,0.00054929
1.5151,0.37021,0.37238,0.37552,0.00027858,0.61017,0.14088,1.0962e-06,0.00055607
1.5159,0.37021,0.37238,0.37553,0.00028196,0.60807,0.14298,1.0126e-06,0.0005629
1.5167,0.37021,0.37237,0.37553,0.00028534,0.60597,0.14509,9.3236e-07,0.00056976
1.5175,0.37021,0.37237,0.37553,0.00028875,0.60384,0.14722,8.5531e-07,0.00057665
1.5183,0.37021,0.37237,0.37554,0.00029218,0.60171,0.14936,7.8152e-07,0.00058358
1.5191,0.37021,0.37236,0.37554,0.00029563,0.59957,0.15151,7.1099e-07,0.00059054
1.5199,0.37021,0.37236,0.37554,0.00029909,0.59741,0.15367,6.4373e-07,0.00059754
1.5207,0.37021,0.37236,0.37554,0.00030257,0.59525,0.15584,5.7976e-07,0.00060457
1.5216,0.37021,0.37235,0.37555,0.00030607,0.59307,0.15802,5.1908e-07,0.00061163
1.5224,0.37021,0.37235,0.37555,0.00030959,0.59088,0.16022,4.6171e-07,0.00061873
1.5232,0.37021,0.37235,0.37555,0.00031313,0.58868,0.16242,4.0766e-07,0.00062585
1.524,0.37021,0.37234,0.37555,0.00031669,0.58647,0.16464,3.5693e-07,0.00063301
1.5248,0.37021,0.37234,0.37556,0.00032026,0.58425,0.16687,3.0955e-07,0.00064021
1.5256,0.37021,0.37234,0.37556,0.00032385,0.58201,0.16911,2.6551e-07,0.00064743
1.5264,0.37021,0.37233,0.37556,0.00032745,0.57977,0.17135,2.2483e-07,0.00065468
1.5272,0.37021,0.37233,0.37557,0.00033108,0.57752,0.17361,1.8753e-07,0.00066197
1.528,0.37021,0.37233,0.37557,0.00033472,0.57525,0.17588,1.536e-07,0.00066928
1.5288,0.37021,0.37232,0.37557,0.00033837,0.57298,0.17816,1.2306e-07,0.00067662
1.5296,0.37021,0.37232,0.37557,0.00034205,0.57069,0.18045,9.5914e-08,0.000684
1.5304,0.37021,0.37232,0.37558,0.00034574,0.5684,0.18275,7.2177e-08,0.0006914
1.5312,0.37021,0.37231,0.37558,0.00034944,0.5661,0.18506,5.1856e-08,0.00069883
1.532,0.37021,0.37231,0.37558,0.00035316,0.56378,0.18738,3.496e-08,0.00070629
1.5328,0.37021,0.3723,0.37558,0.0003569,0.56146,0.18971,2.1496e-08,0.00071378
1.5336,0.37021,0.3723,0.37559,0.00036065,0.55912,0.19205,1.1474e-08,0.00072129
1.5344,0.37021,0.3723,0.37559,0.00036442,0.55678,0.19439,4.9011e-09,0.00072883
1.5352,0.37021,0.37229,0.37559,0.0003682,0.55443,0.19675,1.7857e-09,0.0007364
1.5361,0.37021,0.37229,0.37559,0.000372,0.55207,0.19912,2.1355e-09,0.00074399
1.5369,0.37021,0.37229,0.37559,0.00037581,0.5497,0.20149,5.9581e-09,0.00075161
1.5377,0.37021,0.37228,0.3756,0.00037964,0.54732,0.20388,1.3261e-08,0.00075926
1.5385,0.37021,0.37228,0.3756,0.00038348,0.54493,0.20627,2.4051e-08,0.00076693
1.5393,0.37021,0.37227,0.3756,0.00038733,0.54253,0.20867,3.8336e-08,0.00077463
1.5401,0.37021,0.37227,0.3756,0.0003912,0.54013,0.21108,5.6122e-08,0.00078235
1.5409,0.37021,0.37227,0.37561,0.00039508,0.53771,0.2135,7.7416e-08,0.00079009
1.5417,0.37021,0.37226,0.37561,0.00039898,0.53529,0.21592,1.0222e-07,0.00079786
1.5425,0.37021,0.37226,0.37561,0.00040289,0.53286,0.21836,1.3055e-07,0.00080565
1.5433,0.37021,0.37226,0.37561,0.00040681,0.53042,0.2208,1.6241e-07,0.00081346
1.5441,0.37021,0.37225,0.37561,0.00041075,0.52797,0.22325,1.978e-07,0.00082129
1.5449,0.37021,0.37225,0.37562,0.00041469,0.52552,0.22571,2.3672e-07,0.00082915
1.5457,0.37021,0.37224,0.37562,0.00041865,0.52306,0.22818,2.7919e-07,0.00083703
1.5465,0.37021,0.37224,0.37562,0.00042263,0.52059,0.23065,3.2521e-07,0.00084493
1.5473,0.37021,0.37224,0.37562,0.00042661,0.51811,0.23313,3.7478e-07,0.00085285
1.5481,0.37021,0.37223,0.37562,0.00043061,0.51563,0.23562,4.2792e-07,0.00086079
1.5489,0.37021,0.37223,0.37562,0.00043462,0.51314,0.23811,4.8461e-07,0.00086875
1.5497,0.37021,0.37222,0.37563,0.00043864,0.51064,0.24062,5.4487e-07,0.00087673
1.5505,0.37021,0.37222,0.37563,0.00044267,0.50813,0.24312,6.0871e-07,0.00088473
1.5514,0.37021,0.37222,0.37563,0.00044671,0.50562,0.24564,6.7612e-07,0.00089275
1.5522,0.37021,0.37221,0.37563,0.00045077,0.5031,0.24816,7.4711e-07,0.00090078
1.553,0.37021,0.37221,0.37563,0.00045483,0.50057,0.25069,8.2168e-07,0.00090884
1.5538,0.37021,0.3722,0.37563,0.0004589,0.49804,0.25323,8.9984e-07,0.00091691
1.5546,0.37021,0.3722,0.37564,0.00046299,0.4955,0.25577,9.8159e-07,0.000925
1.5554,0.37021,0.3722,0.37564,0.00046708,0.49296,0.25832,1.0669e-06,0.0009331
1.5562,0.37021,0.37219,0.37564,0.00047119,0.49041,0.26087,1.1559e-06,0.00094122
1.557,0.37021,0.37219,0.37564,0.0004753,0.48785,0.26343,1.2484e-06,0.00094936
1.5578,0.37021,0.37218,0.37564,0.00047943,0.48529,0.266,1.3445e-06,0.00095751
1.5586,0.37021,0.37218,0.37564,0.00048356,0.48272,0.26857,1.4443e-06,0.00096568
1.5594,0.37021,0.37218,0.37564,0.0004877,0.48015,0.27114,1.5476e-06,0.00097386
1.5602,0.37021,0.37217,0.37565,0.00049185,0.47757,0.27372,1.6546e-06,0.00098205
1.561,0.37021,0.37217,0.37565,0.00049601,0.47498,0.27631,1.7651e-06,0.00099026
1.5618,0.37021,0.37216,0.37565,0.00050018,0.47239,0.2789,1.8793e-06,0.00099849
1.5626,0.37021,0.37216,0.37565,0.00050436,0.4698,0.2815,1.9971e-06,0.0010067
1.5634,0.37021,0.37216,0.37565,0.00050854,0.4672,0.2841,2.1185e-06,0.001015
1.5642,0.37021,0.37215,0.37565,0.00051274,0.4646,0.28671,2.2435e-06,0.0010232
1.565,0.37021,0.37215,0.37565,0.00051694,0.46199,0.28932,2.3721e-06,0.0010315
1.5659,0.37021,0.37214,0.37565,0.00052114,0.45937,0.29193,2.5043e-06,0.0010398
1.5667,0.37021,0.37214,0.37566,0.00052536,0.45676,0.29455,2.6402e-06,0.0010481
1.5675,0.37021,0.37213,0.37566,0.00052958,0.45414,0.29718,2.7796e-06,0.0010564
1.5683,0.37021,0.37213,0.37566,0.00053381,0.45151,0.2998,2.9227e-06,0.0010647
1.5691,0.37021,0.37213,0.37566,0.00053804,0.44888,0.30244,3.0694e-06,0.001073
1.5699,0.37021,0.37212,0.37566,0.00054228,0.44625,0.30507,3.2197e-06,0.0010813
1.5707,0.37021,0.37212,0.37566,0.00054653,0.44361,0.30771,3.3736e-06,0.0010897
1.5715,0.37021,0.37211,0.37566,0.00055078,0.44097,0.31035,3.5311e-06,0.001098
1.5723,0.37021,0.37211,0.37566,0.00055504,0.43833,0.313,3.6922e-06,0.0011064
1.5731,0.37021,0.37211,0.37566,0.0005593,0.43568,0.31565,3.8569e-06,0.0011147
1.5739,0.37021,0.3721,0.37566,0.00056357,0.43303,0.3183,4.0253e-06,0.0011231
1.5747,0.37021,0.3721,0.37566,0.00056784,0.43038,0.32095,4.1972e-06,0.0011315
1.5755,0.37021,0.37209,0.37566,0.00057212,0.42772,0.32361,4.3727e-06,0.0011399
1.5763,0.37021,0.37209,0.37567,0.00057641,0.42506,0.32627,4.5519e-06,0.0011483
1.5771,0.37021,0.37208,0.37567,0.00058069,0.4224,0.32893,4.7346e-06,0.0011567
1.5779,0.37021,0.37208,0.37567,0.00058498,0.41974,0.3316,4.9209e-06,0.001165
1.5787,0.37021,0.37208,0.37567,0.00058928,0.41707,0.33426,5.1108e-06,0.0011734
1.5795,0.37021,0.37207,0.37567,0.00059358,0.4144,0.33693,5.3043e-06,0.0011819
1.5804,0.37021,0.37207,0.37567,0.00059788,0.41173,0.3396,5.5014e-06,0.0011903
1.5812,0.37021,0.37206,0.37567,0.00060219,0.40906,0.34228,5.702e-06,0.0011987
1.582,0.37021,0.37206,0.37567,0.0006065,0.40639,0.34495,5.9062e-06,0.0012071
1.5828,0.37021,0.37205,0.37567,0.00061081,0.40371,0.34763,6.114e-06,0.0012155
1.5836,0.37021,0.37205,0.37567,0.00061512,0.40103,0.3503,6.3254e-06,0.0012239
1.5844,0.37021,0.37205,0.37567,0.00061944,0.39836,0.35298,6.5403e-06,0.0012323
1.5852,0.37021,0.37204,0.37567,0.00062376,0.39568,0.35566,6.7588e-06,0.0012408
1.586,0.37021,0.37204,0.37567,0.00062808,0.393,0.35834,6.9808e-06,0.0012492
1.5868,0.37021,0.37203,0.37567,0.0006324,0.39032,0.36103,7.2064e-06,0.0012576
1.5876,0.37021,0.37203,0.37567,0.00063673,0.38763,0.36371,7.4355e-06,0.001266
1.5884,0.37021,0.37203,0.37567,0.00064105,0.38495,0.36639,7.6681e-06,0.0012744
1.5892,0.37021,0.37202,0.37567,0.00064538,0.38227,0.36907,7.9043e-06,0.0012829
1.59,0.37021,0.37202,0.37567,0.00064971,0.37958,0.37176,8.144e-06,0.0012913
1.5908,0.37021,0.37201,0.37567,0.00065403,0.3769,0.37444,8.3872e-06,0.0012997
1.5916,0.37021,0.37201,0.37567,0.00065836,0.37422,0.37713,8.634e-06,0.0013081
1.5924,0.37021,0.372,0.37567,0.00066269,0.37153,0.37981,8.8842e-06,0.0013165
1.5932,0.37021,0.372,0.37567,0.00066702,0.36885,0.38249,9.1379e-06,0.0013249
1.594,0.37021,0.372,0.37567,0.00067135,0.36616,0.38518,9.3951e-06,0.0013333
1.5949,0.37021,0.37199,0.37567,0.00067568,0.36348,0.38786,9.6558e-06,0.0013417
1.5957,0.37021,0.37199,0.37567,0.00068,0.3608,0.39054,9.92e-06,0.0013501
1.5965,0.37021,0.37198,0.37567,0.00068433,0.35812,0.39322,1.0188e-05,0.0013585
1.5973,0.37021,0.37198,0.37567,0.00068865,0.35544,0.3959,1.0459e-05,0.0013669
1.5981,0.37021,0.37197,0.37567,0.00069298,0.35276,0.39858,1.0733e-05,0.0013752
1.5989,0.37021,0.37197,0.37567,0.0006973,0.35008,0.40126,1.1011e-05,0.0013836
1.5997,0.37021,0.37197,0.37567,0.00070162,0.3474,0.40394,1.1293e-05,0.0013919
1.6005,0.37021,0.37196,0.37567,0.00070594,0.34472,0.40661,1.1578e-05,0.0014003
1.6013,0.37021,0.37196,0.37567,0.00071026,0.34205,0.40929,1.1866e-05,0.0014086
1.6021,0.37021,0.37195,0.37567,0.00071457,0.33938,0.41196,1.2157e-05,0.001417
1.6029,0.37021,0.37195,0.37567,0.00071888,0.33671,0.41463,1.2453e-05,0.0014253
1.6037,0.37021,0.37194,0.37567,0.00072319,0.33404,0.4173,1.2751e-05,0.0014336
1.6045,0.37021,0.37194,0.37567,0.0007275,0.33137,0.41996,1.3053e-05,0.0014419
1.6053,0.37021,0.37194,0.37567,0.0007318,0.32871,0.42263,1.3358e-05,0.0014502
1.6061,0.37021,0.37193,0.37567,0.0007361,0.32604,0.42529,1.3667e-05,0.0014585
1.6069,0.37021,0.37193,0.37566,0.00074039,0.32338,0.42794,1.3978e-05,0.0014668
1.6077,0.37021,0.37192,0.37566,0.00074468,0.32073,0.4306,1.4294e-05,0.0014751
1.6085,0.37021,0.37192,0.37566,0.00074897,0.31807,0.43325,1.4612e-05,0.0014833
1.6093,0.37021,0.37191,0.37566,0.00075325,0.31542,0.4359,1.4934e-05,0.0014916
1.6102,0.37021,0.37191,0.37566,0.00075753,0.31277,0.43855,1.5259e-05,0.0014998
1.611,0.37021,0.37191,0.37566,0.0007618,0.31013,0.44119,1.5588e-05,0.001508
1.6118,0.37021,0.3719,0.37566,0.00076607,0.30749,0.44383,1.5919e-05,0.0015162
1.6126,0.37021,0.3719,0.37566,0.00077033,0.30485,0.44647,1.6254e-05,0.0015244
1.6134,0.37021,0.37189,0.37566,0.00077459,0.30221,0.4491,1.6593e-05,0.0015326
1.6142,0.37021,0.37189,0.37566,0.00077884,0.29958,0.45173,1.6934e-05,0.0015407
1.615,0.37021,0.37188,0.37566,0.00078309,0.29695,0.45436,1.7279e-05,0.0015489
1.6158,0.37021,0.37188,0.37566,0.00078733,0.29433,0.45698,1.7627e-05,0.001557
1.6166,0.37021,0.37188,0.37565,0.00079156,0.29171,0.4596,1.7978e-05,0.0015651
1.6174,0.37021,0.37187,0.37565,0.00079579,0.2891,0.46221,1.8332e-05,0.0015732
1.6182,0.37021,0.37187,0.37565,0.00080001,0.28649,0.46482,1.869e-05,0.0015813
1.619,0.37021,0.37186,0.37565,0.00080422,0.28388,0.46742,1.905e-05,0.0015894
1.6198,0.37021,0.37186,0.37565,0.00080842,0.28128,0.47002,1.9414e-05,0.0015974
1.6206,0.37021,0.37186,0.37565,0.00081262,0.27868,0.47261,1.9781e-05,0.0016055
1.6214,0.37021,0.37185,0.37565,0.00081681,0.27609,0.4752,2.0151e-05,0.0016135
1.6222,0.37021,0.37185,0.37565,0.000821,0.27351,0.47779,2.0524e-05,0.0016215
1.623,0.37021,0.37184,0.37564,0.00082517,0.27092,0.48036,2.0901e-05,0.0016294
1.6238,0.37021,0.37184,0.37564,0.00082934,0.26835,0.48294,2.128e-05,0.0016374
1.6247,0.37021,0.37183,0.37564,0.0008335,0.26578,0.48551,2.1662e-05,0.0016453
1.6255,0.37021,0.37183,0.37564,0.00083765,0.26321,0.48807,2.2048e-05,0.0016532
1.6263,0.37021,0.37183,0.37564,0.00084179,0.26065,0.49062,2.2436e-05,0.0016611
1.6271,0.37021,0.37182,0.37564,0.00084592,0.2581,0.49317,2.2828e-05,0.001669
1.6279,0.37021,0.37182,0.37564,0.00085004,0.25555,0.49572,2.3222e-05,0.0016769
1.6287,0.37021,0.37181,0.37563,0.00085415,0.25301,0.49826,2.362e-05,0.0016847
1.6295,0.37021,0.37181,0.37563,0.00085826,0.25048,0.50079,2.402e-05,0.0016925
1.6303,0.37021,0.37181,0.37563,0.00086235,0.24795,0.50331,2.4424e-05,0.0017003
1.6311,0.37021,0.3718,0.37563,0.00086643,0.24543,0.50583,2.483e-05,0.001708
1.6319,0.37021,0.3718,0.37563,0.00087051,0.24291,0.50834,2.5239e-05,0.0017158
1.6327,0.37021,0.37179,0.37563,0.00087457,0.2404,0.51085,2.5651e-05,0.0017235
1.6335,0.37021,0.37179,0.37562,0.00087862,0.2379,0.51335,2.6066e-05,0.0017312
1.6343,0.37021,0.37179,0.37562,0.00088266,0.23541,0.51584,2.6484e-05,0.0017388
1.6351,0.37021,0.37178,0.37562,0.00088669,0.23292,0.51832,2.6905e-05,0.0017465
1.6359,0.37021,0.37178,0.37562,0.00089071,0.23044,0.5208,2.7329e-05,0.0017541
1.6367,0.37021,0.37177,0.37562,0.00089471,0.22797,0.52327,2.7755e-05,0.0017617
1.6375,0.37021,0.37177,0.37561,0.00089871,0.2255,0.52573,2.8184e-05,0.0017692
1.6383,0.37021,0.37177,0.37561,0.00090269,0.22304,0.52818,2.8616e-05,0.0017768
1.6392,0.37021,0.37176,0.37561,0.00090666,0.22059,0.53063,2.9051e-05,0.0017843
1.64,0.37021,0.37176,0.37561,0.00091062,0.21815,0.53307,2.9488e-05,0.0017918
1.6408,0.37021,0.37175,0.37561,0.00091457,0.21572,0.5355,2.9928e-05,0.0017992
1.6416,0.37021,0.37175,0.3756,0.0009185,0.21329,0.53792,3.0371e-05,0.0018066
1.6424,0.37021,0.37175,0.3756,0.00092242,0.21087,0.54033,3.0817e-05,0.001814
1.6432,0.37021,0.37174,0.3756,0.00092633,0.20847,0.54274,3.1265e-05,0.0018214
1.644,0.37021,0.37174,0.3756,0.00093022,0.20607,0.54513,3.1716e-05,0.0018287
1.6448,0.37021,0.37173,0.3756,0.0009341,0.20367,0.54752,3.2169e-05,0.001836
1.6456,0.37021,0.37173,0.37559,0.00093797,0.20129,0.5499,3.2626e-05,0.0018433
1.6464,0.37021,0.37173,0.37559,0.00094182,0.19892,0.55227,3.3084e-05,0.0018506
1.6472,0.37021,0.37172,0.37559,0.00094566,0.19655,0.55463,3.3545e-05,0.0018578
1.648,0.37021,0.37172,0.37559,0.00094948,0.19419,0.55698,3.4009e-05,0.001865
1.6488,0.37021,0.37172,0.37558,0.00095329,0.19185,0.55932,3.4476e-05,0.0018721
1.6496,0.37021,0.37171,0.37558,0.00095709,0.18951,0.56165,3.4944e-05,0.0018792
1.6504,0.37021,0.37171,0.37558,0.00096087,0.18718,0.56398,3.5416e-05,0.0018863
1.6512,0.37021,0.3717,0.37558,0.00096463,0.18486,0.56629,3.5889e-05,0.0018934
1.652,0.37021,0.3717,0.37558,0.00096838,0.18256,0.56859,3.6366e-05,0.0019004
1.6528,0.37021,0.3717,0.37557,0.00097212,0.18026,0.57089,3.6844e-05,0.0019074
1.6537,0.37021,0.37169,0.37557,0.00097583,0.17797,0.57317,3.7325e-05,0.0019143
1.6545,0.37021,0.37169,0.37557,0.00097954,0.17569,0.57545,3.7809e-05,0.0019213
1.6553,0.37021,0.37169,0.37557,0.00098322,0.17342,0.57771,3.8294e-05,0.0019282
1.6561,0.37021,0.37168,0.37556,0.00098689,0.17116,0.57996,3.8782e-05,0.001935
1.6569,0.37021,0.37168,0.37556,0.00099055,0.16892,0.5822,3.9273e-05,0.0019418
1.6577,0.37021,0.37168,0.37556,0.00099419,0.16668,0.58444,3.9765e-05,0.0019486
1.6585,0.37021,0.37167,0.37555,0.00099781,0.16445,0.58666,4.026e-05,0.0019554
1.6593,0.37021,0.37167,0.37555,0.0010014,0.16224,0.58887,4.0757e-05,0.0019621
1.6601,0.37021,0.37166,0.37555,0.001005,0.16003,0.59107,4.1257e-05,0.0019687
1.6609,0.37021,0.37166,0.37555,0.0010086,0.15784,0.59325,4.1758e-05,0.0019754
1.6617,0.37021,0.37166,0.37554,0.0010121,0.15566,0.59543,4.2262e-05,0.001982
1.6625,0.37021,0.37165,0.37554,0.0010157,0.15348,0.5976,4.2768e-05,0.0019885
1.6633,0.37021,0.37165,0.37554,0.0010192,0.15132,0.59975,4.3276e-05,0.0019951
1.6641,0.37021,0.37165,0.37553,0.0010227,0.14918,0.60189,4.3786e-05,0.0020015
1.6649,0.37021,0.37164,0.37553,0.0010261,0.14704,0.60402,4.4298e-05,0.002008
1.6657,0.37021,0.37164,0.37553,0.0010296,0.14491,0.60614,4.4812e-05,0.0020144
1.6665,0.37021,0.37164,0.37553,0.001033,0.1428,0.60825,4.5329e-05,0.0020208
1.6673,0.37021,0.37163,0.37552,0.0010365,0.1407,0.61035,4.5847e-05,0.0020271
1.6681,0.37021,0.37163,0.37552,0.0010399,0.13861,0.61243,4.6367e-05,0.0020334
1.669,0.37021,0.37163,0.37552,0.0010433,0.13653,0.6145,4.6889e-05,0.0020396
1.6698,0.37021,0.37162,0.37551,0.0010466,0.13447,0.61656,4.7413e-05,0.0020459
1.6706,0.37021,0.37162,0.37551,0.00105,0.13241,0.61861,4.7939e-05,0.002052
1.6714,0.37021,0.37162,0.37551,0.0010533,0.13037,0.62064,4.8467e-05,0.0020581
1.6722,0.37021,0.37161,0.3755,0.0010566,0.12835,0.62266,4.8997e-05,0.0020642
1.673,0.37021,0.37161,0.3755,0.0010599,0.12633,0.62467,4.9528e-05,0.0020703
1.6738,0.37021,0.37161,0.3755,0.0010632,0.12433,0.62667,5.0062e-05,0.0020763
1.6746,0.37021,0.3716,0.3755,0.0010664,0.12234,0.62865,5.0597e-05,0.0020822
1.6754,0.37021,0.3716,0.37549,0.0010696,0.12036,0.63062,5.1134e-05,0.0020882
1.6762,0.37021,0.3716,0.37549,0.0010729,0.1184,0.63258,5.1672e-05,0.002094
1.677,0.37021,0.37159,0.37549,0.001076,0.11645,0.63452,5.2213e-05,0.0020999
1.6778,0.37021,0.37159,0.37548,0.0010792,0.11451,0.63646,5.2755e-05,0.0021057
1.6786,0.37021,0.37159,0.37548,0.0010824,0.11258,0.63837,5.3298e-05,0.0021114
1.6794,0.37021,0.37158,0.37548,0.0010855,0.11067,0.64028,5.3844e-05,0.0021171
1.6802,0.37021,0.37158,0.37547,0.0010886,0.10878,0.64217,5.4391e-05,0.0021228
1.681,0.37021,0.37158,0.37547,0.0010917,0.10689,0.64404,5.4939e-05,0.0021284
1.6818,0.37021,0.37158,0.37546,0.0010947,0.10502,0.64591,5.5489e-05,0.0021339
1.6826,0.37021,0.37157,0.37546,0.0010978,0.10317,0.64775,5.604e-05,0.0021395
1.6835,0.37021,0.37157,0.37546,0.0011008,0.10133,0.64959,5.6593e-05,0.0021449
1.6843,0.37021,0.37157,0.37545,0.0011038,0.099498,0.65141,5.7148e-05,0.0021504
1.6851,0.37021,0.37156,0.37545,0.0011067,0.097684,0.65322,5.7704e-05,0.0021558
1.6859,0.37021,0.37156,0.37545,0.0011097,0.095885,0.65501,5.8261e-05,0.0021611
1.6867,0.37021,0.37156,0.37544,0.0011126,0.094099,0.65679,5.882e-05,0.0021664
1.6875,0.37021,0.37155,0.37544,0.0011155,0.092328,0.65855,5.938e-05,0.0021716
1.6883,0.37021,0.37155,0.37544,0.0011184,0.090572,0.6603,5.9941e-05,0.0021768
1.6891,0.37021,0.37155,0.37543,0.0011212,0.08883,0.66204,6.0504e-05,0.002182
1.6899,0.37021,0.37155,0.37543,0.0011241,0.087103,0.66376,6.1067e-05,0.0021871
1.6907,0.37021,0.37154,0.37543,0.0011269,0.085391,0.66546,6.1633e-05,0.0021921
1.6915,0.37021,0.37154,0.37542,0.0011297,0.083693,0.66715,6.2199e-05,0.0021972
1.6923,0.37021,0.37154,0.37542,0.0011324,0.08201,0.66883,6.2766e-05,0.0022021
1.6931,0.37021,0.37153,0.37541,0.0011352,0.080343,0.67049,6.3335e-05,0.002207
1.6939,0.37021,0.37153,0.37541,0.0011379,0.07869,0.67213,6.3905e-05,0.0022119
1.6947,0.37021,0.37153,0.37541,0.0011406,0.077052,0.67376,6.4476e-05,0.0022167
1.6955,0.37021,0.37153,0.3754,0.0011433,0.07543,0.67537,6.5048e-05,0.0022215
1.6963,0.37021,0.37152,0.3754,0.0011459,0.073824,0.67697,6.5621e-05,0.0022262
1.6971,0.37021,0.37152,0.37539,0.0011485,0.072232,0.67856,6.6195e-05,0.0022308
1.698,0.37021,0.37152,0.37539,0.0011511,0.070656,0.68013,6.677e-05,0.0022354
1.6988,0.37021,0.37152,0.37539,0.0011537,0.069096,0.68168,6.7346e-05,0.00224
1.6996,0.37021,0.37151,0.37538,0.0011562,0.067551,0.68321,6.7923e-05,0.0022445
1.7004,0.37021,0.37151,0.37538,0.0011587,0.066023,0.68474,6.85e-05,0.002249
1.7012,0.37021,0.37151,0.37538,0.0011612,0.06451,0.68624,6.9079e-05,0.0022534
1.702,0.37021,0.37151,0.37537,0.0011637,0.063012,0.68773,6.9658e-05,0.0022578
1.7028,0.37021,0.3715,0.37537,0.0011662,0.061531,0.6892,7.0239e-05,0.0022621
1.7036,0.37021,0.3715,0.37536,0.0011686,0.060066,0.69066,7.082e-05,0.0022663
1.7044,0.37021,0.3715,0.37536,0.001171,0.058617,0.6921,7.1402e-05,0.0022705
1.7052,0.37021,0.3715,0.37536,0.0011733,0.057184,0.69353,7.1984e-05,0.0022747
1.706,0.37021,0.37149,0.37535,0.0011757,0.055768,0.69493,7.2567e-05,0.0022788
1.7068,0.37021,0.37149,0.37535,0.001178,0.054368,0.69633,7.3151e-05,0.0022828
1.7076,0.37021,0.37149,0.37534,0.0011803,0.052984,0.6977,7.3736e-05,0.0022868
1.7084,0.37021,0.37149,0.37534,0.0011825,0.051617,0.69906,7.4321e-05,0.0022908
1.7092,0.37021,0.37149,0.37533,0.0011848,0.050266,0.7004,7.4906e-05,0.0022947
1.71,0.37021,0.37148,0.37533,0.001187,0.048932,0.70173,7.5493e-05,0.0022985
1.7108,0.37021,0.37148,0.37533,0.0011892,0.047615,0.70304,7.6079e-05,0.0023023
1.7116,0.37021,0.37148,0.37532,0.0011913,0.046315,0.70433,7.6667e-05,0.002306
1.7125,0.37021,0.37148,0.37532,0.0011935,0.045031,0.7056,7.7254e-05,0.0023097
1.7133,0.37021,0.37147,0.37531,0.0011956,0.043764,0.70686,7.7842e-05,0.0023133
1.7141,0.37021,0.37147,0.37531,0.0011977,0.042514,0.7081,7.8431e-05,0.0023169
1.7149,0.37021,0.37147,0.3753,0.0011997,0.041282,0.70933,7.9019e-05,0.0023204
1.7157,0.37021,0.37147,0.3753,0.0012017,0.040066,0.71054,7.9609e-05,0.0023238
1.7165,0.37021,0.37147,0.3753,0.0012037,0.038867,0.71173,8.0198e-05,0.0023273
1.7173,0.37021,0.37146,0.37529,0.0012057,0.037686,0.7129,8.0788e-05,0.0023306
1.7181,0.37021,0.37146,0.37529,0.0012076,0.036522,0.71405,8.1378e-05,0.0023339
1.7189,0.37021,0.37146,0.37528,0.0012096,0.035375,0.71519,8.1968e-05,0.0023371
1.7197,0.37021,0.37146,0.37528,0.0012114,0.034246,0.71631,8.2558e-05,0.0023403
1.7205,0.37021,0.37146,0.37527,0.0012133,0.033134,0.71742,8.3148e-05,0.0023434
1.7213,0.37021,0.37145,0.37527,0.0012151,0.03204,0.7185,8.3739e-05,0.0023465
1.7221,0.37021,0.37145,0.37527,0.0012169,0.030963,0.71957,8.433e-05,0.0023495
1.7229,0.37021,0.37145,0.37526,0.0012187,0.029904,0.72062,8.492e-05,0.0023525
1.7237,0.37021,0.37145,0.37526,0.0012205,0.028863,0.72165,8.5511e-05,0.0023554
1.7245,0.37021,0.37145,0.37525,0.0012222,0.027839,0.72267,8.6102e-05,0.0023582
1.7253,0.37021,0.37145,0.37525,0.0012239,0.026833,0.72366,8.6692e-05,0.002361
1.7261,0.37021,0.37144,0.37524,0.0012255,0.025845,0.72464,8.7283e-05,0.0023638
1.7269,0.37021,0.37144,0.37524,0.0012272,0.024875,0.7256,8.7873e-05,0.0023665
1.7278,0.37021,0.37144,0.37523,0.0012288,0.023922,0.72655,8.8464e-05,0.0023691
1.7286,0.37021,0.37144,0.37523,0.0012303,0.022988,0.72747,8.9054e-05,0.0023716
1.7294,0.37021,0.37144,0.37523,0.0012319,0.022072,0.72838,8.9644e-05,0.0023742
1.7302,0.37021,0.37144,0.37522,0.0012334,0.021174,0.72927,9.0233e-05,0.0023766
1.731,0.37021,0.37143,0.37522,0.0012349,0.020294,0.73014,9.0823e-05,0.002379
1.7318,0.37021,0.37143,0.37521,0.0012364,0.019432,0.73099,9.1412e-05,0.0023813
1.7326,0.37021,0.37143,0.37521,0.0012378,0.018588,0.73183,9.2001e-05,0.0023836
1.7334,0.37021,0.37143,0.3752,0.0012392,0.017763,0.73264,9.2589e-05,0.0023858
1.7342,0.37021,0.37143,0.3752,0.0012406,0.016956,0.73344,9.3177e-05,0.002388
1.735,0.37021,0.37143,0.37519,0.0012419,0.016167,0.73422,9.3765e-05,0.0023901
1.7358,0.37021,0.37143,0.37519,0.0012433,0.015396,0.73498,9.4352e-05,0.0023922
1.7366,0.37021,0.37143,0.37518,0.0012445,0.014645,0.73572,9.4939e-05,0.0023941
1.7374,0.37021,0.37142,0.37518,0.0012458,0.013911,0.73645,9.5525e-05,0.0023961
1.7382,0.37021,0.37142,0.37518,0.001247,0.013196,0.73715,9.6111e-05,0.0023979
1.739,0.37021,0.37142,0.37517,0.0012482,0.0125,0.73784,9.6696e-05,0.0023998
1.7398,0.37021,0.37142,0.37517,0.0012494,0.011822,0.73851,9.728e-05,0.0024015
1.7406,0.37021,0.37142,0.37516,0.0012505,0.011162,0.73916,9.7864e-05,0.0024032
1.7414,0.37021,0.37142,0.37516,0.0012517,0.010522,0.73979,9.8447e-05,0.0024049
1.7423,0.37021,0.37142,0.37515,0.0012527,0.0098997,0.7404,9.9029e-05,0.0024064
1.7431,0.37021,0.37142,0.37515,0.0012538,0.0092964,0.741,9.9611e-05,0.002408
1.7439,0.37021,0.37141,0.37514,0.0012548,0.0087119,0.74157,0.00010019,0.0024094
1.7447,0.37021,0.37141,0.37514,0.0012558,0.0081461,0.74213,0.00010077,0.0024108
1.7455,0.37021,0.37141,0.37513,0.0012568,0.0075991,0.74267,0.00010135,0.0024122
1.7463,0.37021,0.37141,0.37513,0.0012577,0.0070709,0.74319,0.00010193,0.0024135
1.7471,0.37021,0.37141,0.37512,0.0012586,0.0065616,0.74369,0.00010251,0.0024147
1.7479,0.37021,0.37141,0.37512,0.0012595,0.0060711,0.74417,0.00010308,0.0024159
1.7487,0.37021,0.37141,0.37511,0.0012603,0.0055996,0.74463,0.00010366,0.002417
1.7495,0.37021,0.37141,0.37511,0.0012611,0.005147,0.74507,0.00010423,0.002418
1.7503,0.37021,0.37141,0.3751,0.0012619,0.0047133,0.7455,0.00010481,0.002419
1.7511,0.37021,0.37141,0.3751,0.0012627,0.0042986,0.7459,0.00010538,0.0024199
1.7519,0.37021,0.37141,0.3751,0.0012634,0.0039028,0.74629,0.00010595,0.0024208
1.7527,0.37021,0.37141,0.37509,0.0012641,0.0035261,0.74666,0.00010652,0.0024216
1.7535,0.37021,0.3714,0.37509,0.0012647,0.0031684,0.747,0.00010709,0.0024224
1.7543,0.37021,0.3714,0.37508,0.0012654,0.0028298,0.74733,0.00010766,0.0024231
1.7551,0.37021,0.3714,0.37508,0.001266,0.0025102,0.74764,0.00010823,0.0024237
1.7559,0.37021,0.3714,0.37507,0.0012665,0.0022097,0.74793,0.00010879,0.0024243
1.7568,0.37021,0.3714,0.37507,0.0012671,0.0019283,0.74821,0.00010936,0.0024248
1.7576,0.37021,0.3714,0.37506,0.0012676,0.0016661,0.74846,0.00010992,0.0024253
1.7584,0.37021,0.3714,0.37506,0.0012681,0.0014229,0.74869,0.00011048,0.0024257
1.7592,0.37021,0.3714,0.37505,0.0012685,0.0011989,0.74891,0.00011104,0.002426
1.76,0.37021,0.3714,0.37505,0.0012689,0.00099401,0.7491,0.0001116,0.0024263
1.7608,0.37021,0.3714,0.37504,0.0012693,0.0008083,0.74928,0.00011216,0.0024265
1.7616,0.37021,0.3714,0.37504,0.0012697,0.00064176,0.74943,0.00011271,0.0024267
1.7624,0.37021,0.3714,0.37503,0.00127,0.00049439,0.74957,0.00011327,0.0024268
1.7632,0.37021,0.3714,0.37503,0.0012703,0.00036621,0.74969,0.00011382,0.0024268
1.764,0.37021,0.3714,0.37502,0.0012706,0.00025722,0.74979,0.00011437,0.0024268
1.7648,0.37021,0.3714,0.37502,0.0012708,0.00016742,0.74987,0.00011492,0.0024267
1.7656,0.37021,0.3714,0.37501,0.001271,9.6831e-05,0.74993,0.00011547,0.0024266
1.7664,0.37021,0.3714,0.37501,0.0012712,4.5444e-05,0.74997,0.00011602,0.0024264
1.7672,0.37021,0.3714,0.375,0.0012713,1.3265e-05,0.75,0.00011656,0.0024261
1.768,0.37021,0.3714,0.375,0.0012715,2.9471e-07,0.75,0.00011711,0.0024258
1.7688,0.37021,0.3714,0.37499,0.0012715,6.5348e-06,0.74998,0.00011765,0.0024254
1.7696,0.37021,0.3714,0.37499,0.0012716,3.1985e-05,0.74995,0.00011819,0.002425
1.7704,0.37021,0.3714,0.37499,0.0012716,7.6643e-05,0.74989,0.00011873,0.0024245
1.7713,0.37021,0.3714,0.37498,0.0012716,0.00014051,0.74982,0.00011926,0.0024239
1.7721,0.37021,0.3714,0.37498,0.0012716,0.00022357,0.74973,0.0001198,0.0024233
1.7729,0.37021,0.3714,0.37497,0.0012715,0.00032584,0.74962,0.00012033,0.0024226
1.7737,0.37021,0.3714,0.37497,0.0012714,0.0004473,0.74948,0.00012086,0.0024219
1.7745,0.37021,0.3714,0.37496,0.0012713,0.00058795,0.74933,0.00012139,0.0024211
1.7753,0.37021,0.3714,0.37496,0.0012711,0.00074777,0.74917,0.00012192,0.0024203
1.7761,0.37021,0.3714,0.37495,0.0012709,0.00092677,0.74898,0.00012244,0.0024194
1.7769,0.37021,0.3714,0.37495,0.0012707,0.0011249,0.74877,0.00012296,0.0024184
1.7777,0.37021,0.3714,0.37494,0.0012704,0.0013422,0.74854,0.00012348,0.0024174
1.7785,0.37021,0.3714,0.37494,0.0012701,0.0015787,0.7483,0.000124,0.0024163
1.7793,0.37021,0.3714,0.37493,0.0012698,0.0018343,0.74803,0.00012452,0.0024151
1.7801,0.37021,0.3714,0.37493,0.0012695,0.002109,0.74775,0.00012503,0.0024139
1.7809,0.37021,0.3714,0.37492,0.0012691,0.0024028,0.74744,0.00012554,0.0024127
1.7817,0.37021,0.3714,0.37492,0.0012687,0.0027157,0.74712,0.00012605,0.0024114
1.7825,0.37021,0.3714,0.37491,0.0012683,0.0030476,0.74678,0.00012656,0.00241
1.7833,0.37021,0.3714,0.37491,0.0012678,0.0033986,0.74642,0.00012707,0.0024085
1.7841,0.37021,0.3714,0.3749,0.0012673,0.0037687,0.74604,0.00012757,0.002407
1.7849,0.37021,0.3714,0.3749,0.0012668,0.0041578,0.74564,0.00012807,0.0024055
1.7857,0.37021,0.3714,0.37489,0.0012662,0.0045658,0.74522,0.00012857,0.0024039
1.7866,0.37021,0.3714,0.37489,0.0012656,0.0049929,0.74479,0.00012906,0.0024022
1.7874,0.37021,0.3714,0.37488,0.001265,0.0054389,0.74433,0.00012956,0.0024005
1.7882,0.37021,0.3714,0.37488,0.0012644,0.0059038,0.74386,0.00013005,0.0023987
1.789,0.37021,0.37141,0.37488,0.0012637,0.0063876,0.74336,0.00013054,0.0023968
1.7898,0.37021,0.37141,0.37487,0.001263,0.0068903,0.74285,0.00013102,0.0023949
1.7906,0.37021,0.37141,0.37487,0.0012622,0.0074119,0.74232,0.00013151,0.002393
1.7914,0.37021,0.37141,0.37486,0.0012615,0.0079523,0.74177,0.00013199,0.002391
1.7922,0.37021,0.37141,0.37486,0.0012607,0.0085115,0.7412,0.00013247,0.0023889
1.793,0.37021,0.37141,0.37485,0.0012598,0.0090895,0.74061,0.00013294,0.0023867
1.7938,0.37021,0.37141,0.37485,0.001259,0.0096862,0.74001,0.00013342,0.0023846
1.7946,0.37021,0.37141,0.37484,0.0012581,0.010302,0.73938,0.00013389,0.0023823
1.7954,0.37021,0.37141,0.37484,0.0012572,0.010936,0.73874,0.00013435,0.00238
1.7962,0.37021,0.37141,0.37483,0.0012562,0.011589,0.73808,0.00013482,0.0023776
1.797,0.37021,0.37141,0.37483,0.0012553,0.01226,0.7374,0.00013528,0.0023752
1.7978,0.37021,0.37141,0.37482,0.0012542,0.01295,0.7367,0.00013574,0.0023728
1.7986,0.37021,0.37142,0.37482,0.0012532,0.013658,0.73598,0.0001362,0.0023702
1.7994,0.37021,0.37142,0.37481,0.0012521,0.014385,0.73524,0.00013665,0.0023676
1.8002,0.37021,0.37142,0.37481,0.001251,0.015131,0.73449,0.0001371,0.002365
1.8011,0.37021,0.37142,0.37481,0.0012499,0.015895,0.73372,0.00013755,0.0023623
1.8019,0.37021,0.37142,0.3748,0.0012488,0.016677,0.73292,0.000138,0.0023595
1.8027,0.37021,0.37142,0.3748,0.0012476,0.017478,0.73211,0.00013844,0.0023567
1.8035,0.37021,0.37142,0.37479,0.0012464,0.018297,0.73129,0.00013888,0.0023539
1.8043,0.37021,0.37142,0.37479,0.0012451,0.019134,0.73044,0.00013931,0.0023509
1.8051,0.37021,0.37142,0.37478,0.0012439,0.01999,0.72958,0.00013975,0.002348
1.8059,0.37021,0.37143,0.37478,0.0012426,0.020863,0.72869,0.00014018,0.0023449
1.8067,0.37021,0.37143,0.37477,0.0012412,0.021755,0.72779,0.00014061,0.0023419
1.8075,0.37021,0.37143,0.37477,0.0012399,0.022665,0.72687,0.00014103,0.0023387
1.8083,0.37021,0.37143,0.37476,0.0012385,0.023593,0.72594,0.00014145,0.0023355
1.8091,0.37021,0.37143,0.37476,0.0012371,0.024539,0.72498,0.00014187,0.0023323
1.8099,0.37021,0.37143,0.37476,0.0012356,0.025503,0.72401,0.00014228,0.002329
1.8107,0.37021,0.37143,0.37475,0.0012342,0.026485,0.72302,0.0001427,0.0023256
1.8115,0.37021,0.37144,0.37475,0.0012326,0.027485,0.72201,0.0001431,0.0023222
1.8123,0.37021,0.37144,0.37474,0.0012311,0.028502,0.72098,0.00014351,0.0023187
1.8131,0.37021,0.37144,0.37474,0.0012296,0.029537,0.71994,0.00014391,0.0023152
1.8139,0.37021,0.37144,0.37473,0.001228,0.03059,0.71888,0.00014431,0.0023116
1.8147,0.37021,0.37144,0.37473,0.0012264,0.031661,0.7178,0.0001447,0.002308
1.8156,0.37021,0.37144,0.37472,0.0012247,0.032749,0.7167,0.0001451,0.0023043
1.8164,0.37021,0.37145,0.37472,0.001223,0.033855,0.71559,0.00014549,0.0023006
1.8172,0.37021,0.37145,0.37472,0.0012213,0.034978,0.71445,0.00014587,0.0022968
1.818,0.37021,0.37145,0.37471,0.0012196,0.036118,0.7133,0.00014625,0.002293
1.8188,0.37021,0.37145,0.37471,0.0012179,0.037276,0.71214,0.00014663,0.0022891
1.8196,0.37021,0.37145,0.3747,0.0012161,0.038452,0.71095,0.00014701,0.0022852
1.8204,0.37021,0.37145,0.3747,0.0012143,0.039644,0.70975,0.00014738,0.0022812
1.8212,0.37021,0.37146,0.37469,0.0012124,0.040854,0.70853,0.00014775,0.0022771
1.822,0.37021,0.37146,0.37469,0.0012106,0.042081,0.7073,0.00014811,0.002273
1.8228,0.37021,0.37146,0.37469,0.0012087,0.043324,0.70605,0.00014847,0.0022689
1.8236,0.37021,0.37146,0.37468,0.0012068,0.044585,0.70478,0.00014883,0.0022647
1.8244,0.37021,0.37146,0.37468,0.0012048,0.045863,0.70349,0.00014918,0.0022604
1.8252,0.37021,0.37147,0.37467,0.0012028,0.047158,0.70219,0.00014953,0.0022561
1.826,0.37021,0.37147,0.37467,0.0012008,0.048469,0.70087,0.00014988,0.0022518
1.8268,0.37021,0.37147,0.37466,0.0011988,0.049797,0.69953,0.00015022,0.0022474
1.8276,0.37021,0.37147,0.37466,0.0011968,0.051142,0.69818,0.00015056,0.002243
1.8284,0.37021,0.37147,0.37466,0.0011947,0.052503,0.69681,0.0001509,0.0022385
1.8292,0.37021,0.37148,0.37465,0.0011926,0.053881,0.69542,0.00015123,0.0022339
1.8301,0.37021,0.37148,0.37465,0.0011904,0.055276,0.69402,0.00015156,0.0022293
1.8309,0.37021,0.37148,0.37464,0.0011883,0.056686,0.6926,0.00015188,0.0022247
1.8317,0.37021,0.37148,0.37464,0.0011861,0.058113,0.69117,0.0001522,0.00222
1.8325,0.37021,0.37148,0.37464,0.0011839,0.059557,0.68972,0.00015252,0.0022152
1.8333,0.37021,0.37149,0.37463,0.0011816,0.061016,0.68825,0.00015283,0.0022105
1.8341,0.37021,0.37149,0.37463,0.0011794,0.062492,0.68676,0.00015314,0.0022056
1.8349,0.37021,0.37149,0.37462,0.0011771,0.063983,0.68527,0.00015344,0.0022007
1.8357,0.37021,0.37149,0.37462,0.0011748,0.065491,0.68375,0.00015375,0.0021958
1.8365,0.37021,0.3715,0.37462,0.0011724,0.067014,0.68222,0.00015404,0.0021908
1.8373,0.37021,0.3715,0.37461,0.0011701,0.068553,0.68067,0.00015434,0.0021858
1.8381,0.37021,0.3715,0.37461,0.0011677,0.070108,0.67911,0.00015463,0.0021807
1.8389,0.37021,0.3715,0.3746,0.0011653,0.071678,0.67753,0.00015491,0.0021756
1.8397,0.37021,0.37151,0.3746,0.0011628,0.073264,0.67594,0.00015519,0.0021705
1.8405,0.37021,0.37151,0.3746,0.0011604,0.074866,0.67433,0.00015547,0.0021653
1.8413,0.37021,0.37151,0.37459,0.0011579,0.076482,0.6727,0.00015575,0.00216
1.8421,0.37021,0.37151,0.37459,0.0011554,0.078115,0.67106,0.00015601,0.0021547
1.8429,0.37021,0.37152,0.37459,0.0011528,0.079762,0.66941,0.00015628,0.0021494
1.8437,0.37021,0.37152,0.37458,0.0011503,0.081424,0.66774,0.00015654,0.002144
1.8445,0.37021,0.37152,0.37458,0.0011477,0.083102,0.66605,0.0001568,0.0021386
1.8454,0.37021,0.37152,0.37457,0.0011451,0.084794,0.66435,0.00015705,0.0021331
1.8462,0.37021,0.37153,0.37457,0.0011424,0.086501,0.66264,0.0001573,0.0021276
1.847,0.37021,0.37153,0.37457,0.0011398,0.088223,0.66091,0.00015755,0.002122
1.8478,0.37021,0.37153,0.37456,0.0011371,0.08996,0.65917,0.00015779,0.0021164
1.8486,0.37021,0.37153,0.37456,0.0011344,0.091711,0.65741,0.00015803,0.0021107
1.8494,0.37021,0.37154,0.37456,0.0011317,0.093477,0.65563,0.00015826,0.0021051
1.8502,0.37021,0.37154,0.37455,0.0011289,0.095258,0.65385,0.00015849,0.0020993
1.851,0.37021,0.37154,0.37455,0.0011261,0.097052,0.65205,0.00015871,0.0020936
1.8518,0.37021,0.37154,0.37455,0.0011233,0.098861,0.65023,0.00015893,0.0020877
1.8526,0.37021,0.37155,0.37454,0.0011205,0.10068,0.6484,0.00015915,0.0020819
1.8534,0.37021,0.37155,0.37454,0.0011177,0.10252,0.64656,0.00015936,0.002076
1.8542,0.37021,0.37155,0.37453,0.0011148,0.10437,0.6447,0.00015957,0.00207
1.855,0.37021,0.37156,0.37453,0.0011119,0.10624,0.64283,0.00015977,0.0020641
1.8558,0.37021,0.37156,0.37453,0.001109,0.10812,0.64094,0.00015997,0.0020581
1.8566,0.37021,0.37156,0.37452,0.0011061,0.11001,0.63904,0.00016016,0.002052
1.8574,0.37021,0.37156,0.37452,0.0011031,0.11191,0.63713,0.00016035,0.0020459
1.8582,0.37021,0.37157,0.37452,0.0011001,0.11383,0.6352,0.00016054,0.0020398
1.859,0.37021,0.37157,0.37451,0.0010972,0.11577,0.63326,0.00016072,0.0020336
1.8599,0.37021,0.37157,0.37451,0.0010941,0.11771,0.63131,0.0001609,0.0020274
1.8607,0.37021,0.37158,0.37451,0.0010911,0.11967,0.62934,0.00016107,0.0020211
1.8615,0.37021,0.37158,0.3745,0.001088,0.12164,0.62737,0.00016124,0.0020148
1.8623,0.37021,0.37158,0.3745,0.001085,0.12363,0.62537,0.0001614,0.0020085
1.8631,0.37021,0.37159,0.3745,0.0010819,0.12563,0.62337,0.00016156,0.0020021
1.8639,0.37021,0.37159,0.37449,0.0010787,0.12764,0.62135,0.00016172,0.0019957
1.8647,0.37021,0.37159,0.37449,0.0010756,0.12966,0.61932,0.00016187,0.0019893
1.8655,0.37021,0.3716,0.37449,0.0010724,0.1317,0.61728,0.00016201,0.0019828
1.8663,0.37021,0.3716,0.37449,0.0010692,0.13375,0.61523,0.00016216,0.0019763
1.8671,0.37021,0.3716,0.37448,0.001066,0.13581,0.61316,0.00016229,0.0019698
1.8679,0.37021,0.37161,0.37448,0.0010628,0.13788,0.61108,0.00016243,0.0019632
1.8687,0.37021,0.37161,0.37448,0.0010596,0.13997,0.60899,0.00016255,0.0019566
1.8695,0.37021,0.37161,0.37447,0.0010563,0.14206,0.60688,0.00016268,0.0019499
1.8703,0.37021,0.37162,0.37447,0.001053,0.14417,0.60477,0.0001628,0.0019433
1.8711,0.37021,0.37162,0.37447,0.0010497,0.14629,0.60264,0.00016291,0.0019366
1.8719,0.37021,0.37162,0.37446,0.0010464,0.14843,0.6005,0.00016302,0.0019298
1.8727,0.37021,0.37162,0.37446,0.0010431,0.15057,0.59835,0.00016313,0.001923
1.8735,0.37021,0.37163,0.37446,0.0010397,0.15273,0.59619,0.00016323,0.0019162
1.8744,0.37021,0.37163,0.37446,0.0010363,0.15489,0.59402,0.00016333,0.0019094
1.8752,0.37021,0.37164,0.37445,0.001033,0.15707,0.59183,0.00016342,0.0019025
1.876,0.37021,0.37164,0.37445,0.0010295,0.15926,0.58964,0.00016351,0.0018956
1.8768,0.37021,0.37164,0.37445,0.0010261,0.16146,0.58743,0.00016359,0.0018886
1.8776,0.37021,0.37165,0.37445,0.0010227,0.16368,0.58521,0.00016367,0.0018817
1.8784,0.37021,0.37165,0.37444,0.0010192,0.1659,0.58299,0.00016374,0.0018747
1.8792,0.37021,0.37165,0.37444,0.0010157,0.16813,0.58075,0.00016381,0.0018676
1.88,0.37021,0.37166,0.37444,0.0010122,0.17038,0.5785,0.00016388,0.0018606
1.8808,0.37021,0.37166,0.37443,0.0010087,0.17263,0.57624,0.00016394,0.0018535
1.8816,0.37021,0.37166,0.37443,0.0010052,0.17489,0.57397,0.00016399,0.0018464
1.8824,0.37021,0.37167,0.37443,0.0010016,0.17717,0.57169,0.00016404,0.0018392
1.8832,0.37021,0.37167,0.37443,0.00099807,0.17945,0.5694,0.00016409,0.0018321
1.884,0.37021,0.37167,0.37442,0.00099449,0.18175,0.5671,0.00016413,0.0018248
1.8848,0.37021,0.37168,0.37442,0.00099089,0.18405,0.56479,0.00016417,0.0018176
1.8856,0.37021,0.37168,0.37442,0.00098728,0.18637,0.56247,0.0001642,0.0018104
1.8864,0.37021,0.37168,0.37442,0.00098365,0.18869,0.56014,0.00016423,0.0018031
1.8872,0.37021,0.37169,0.37441,0.00098001,0.19103,0.5578,0.00016425,0.0017958
1.888,0.37021,0.37169,0.37441,0.00097635,0.19337,0.55545,0.00016427,0.0017884
1.8889,0.37021,0.3717,0.37441,0.00097268,0.19572,0.5531,0.00016428,0.0017811
1.8897,0.37021,0.3717,0.37441,0.00096899,0.19809,0.55073,0.00016429,0.0017737
1.8905,0.37021,0.3717,0.37441,0.00096528,0.20046,0.54835,0.0001643,0.0017663
1.8913,0.37021,0.37171,0.3744,0.00096157,0.20284,0.54597,0.0001643,0.0017588
1.8921,0.37021,0.37171,0.3744,0.00095783,0.20523,0.54358,0.00016429,0.0017514
1.8929,0.37021,0.37171,0.3744,0.00095409,0.20762,0.54117,0.00016428,0.0017439
1.8937,0.37021,0.37172,0.3744,0.00095033,0.21003,0.53876,0.00016427,0.0017364
1.8945,0.37021,0.37172,0.37439,0.00094655,0.21244,0.53635,0.00016425,0.0017289
1.8953,0.37021,0.37173,0.37439,0.00094277,0.21487,0.53392,0.00016423,0.0017213
1.8961,0.37021,0.37173,0.37439,0.00093897,0.2173,0.53148,0.0001642,0.0017137
1.8969,0.37021,0.37173,0.37439,0.00093515,0.21974,0.52904,0.00016416,0.0017061
1.8977,0.37021,0.37174,0.37439,0.00093132,0.22218,0.52659,0.00016413,0.0016985
1.8985,0.37021,0.37174,0.37438,0.00092749,0.22464,0.52413,0.00016408,0.0016909
1.8993,0.37021,0.37174,0.37438,0.00092363,0.2271,0.52166,0.00016404,0.0016832
1.9001,0.37021,0.37175,0.37438,0.00091977,0.22957,0.51919,0.00016399,0.0016756
1.9009,0.37021,0.37175,0.37438,0.00091589,0.23205,0.51671,0.00016393,0.0016679
1.9017,0.37021,0.37176,0.37438,0.000912,0.23453,0.51422,0.00016387,0.0016601
1.9025,0.37021,0.37176,0.37438,0.0009081,0.23703,0.51172,0.0001638,0.0016524
1.9033,0.37021,0.37176,0.37437,0.00090419,0.23953,0.50922,0.00016373,0.0016447
1.9042,0.37021,0.37177,0.37437,0.00090027,0.24203,0.50671,0.00016366,0.0016369
1.905,0.37021,0.37177,0.37437,0.00089633,0.24455,0.5042,0.00016358,0.0016291
1.9058,0.37021,0.37178,0.37437,0.00089239,0.24707,0.50167,0.00016349,0.0016213
1.9066,0.37021,0.37178,0.37437,0.00088843,0.24959,0.49914,0.0001634,0.0016135
1.9074,0.37021,0.37178,0.37437,0.00088447,0.25212,0.49661,0.00016331,0.0016056
1.9082,0.37021,0.37179,0.37436,0.00088049,0.25466,0.49407,0.00016321,0.0015978
1.909,0.37021,0.37179,0.37436,0.0008765,0.25721,0.49152,0.00016311,0.0015899
1.9098,0.37021,0.3718,0.37436,0.00087251,0.25976,0.48896,0.000163,0.001582
1.9106,0.37021,0.3718,0.37436,0.0008685,0.26232,0.4864,0.00016289,0.0015741
1.9114,0.37021,0.3718,0.37436,0.00086449,0.26488,0.48384,0.00016277,0.0015662
1.9122,0.37021,0.37181,0.37436,0.00086046,0.26745,0.48127,0.00016265,0.0015583
1.913,0.37021,0.37181,0.37436,0.00085643,0.27002,0.47869,0.00016252,0.0015503
1.9138,0.37021,0.37182,0.37435,0.00085238,0.2726,0.47611,0.00016239,0.0015424
1.9146,0.37021,0.37182,0.37435,0.00084833,0.27519,0.47352,0.00016226,0.0015344
1.9154,0.37021,0.37182,0.37435,0.00084427,0.27777,0.47093,0.00016212,0.0015264
1.9162,0.37021,0.37183,0.37435,0.0008402,0.28037,0.46833,0.00016197,0.0015184
1.917,0.37021,0.37183,0.37435,0.00083613,0.28297,0.46573,0.00016182,0.0015104
1.9178,0.37021,0.37184,0.37435,0.00083204,0.28557,0.46312,0.00016167,0.0015024
1.9187,0.37021,0.37184,0.37435,0.00082795,0.28818,0.46051,0.00016151,0.0014944
1.9195,0.37021,0.37185,0.37435,0.00082385,0.2908,0.4579,0.00016135,0.0014864
1.9203,0.37021,0.37185,0.37434,0.00081975,0.29341,0.45528,0.00016118,0.0014783
1.9211,0.37021,0.37185,0.37434,0.00081564,0.29603,0.45265,0.00016101,0.0014703
1.9219,0.37021,0.37186,0.37434,0.00081152,0.29866,0.45002,0.00016083,0.0014622
1.9227,0.37021,0.37186,0.37434,0.00080739,0.30129,0.44739,0.00016065,0.0014541
1.9235,0.37021,0.37187,0.37434,0.00080326,0.30392,0.44476,0.00016046,0.0014461
1.9243,0.37021,0.37187,0.37434,0.00079912,0.30656,0.44212,0.00016027,0.001438
1.9251,0.37021,0.37187,0.37434,0.00079497,0.3092,0.43948,0.00016008,0.0014299
1.9259,0.37021,0.37188,0.37434,0.00079082,0.31185,0.43683,0.00015988,0.0014218
1.9267,0.37021,0.37188,0.37434,0.00078667,0.31449,0.43418,0.00015967,0.0014137
1.9275,0.37021,0.37189,0.37434,0.00078251,0.31714,0.43153,0.00015946,0.0014056
1.9283,0.37021,0.37189,0.37434,0.00077834,0.3198,0.42888,0.00015925,0.0013974
1.9291,0.37021,0.3719,0.37434,0.00077417,0.32245,0.42622,0.00015903,0.0013893
1.9299,0.37021,0.3719,0.37433,0.00077,0.32511,0.42356,0.00015881,0.0013812
1.9307,0.37021,0.3719,0.37433,0.00076582,0.32777,0.4209,0.00015858,0.0013731
1.9315,0.37021,0.37191,0.37433,0.00076163,0.33044,0.41823,0.00015835,0.0013649
1.9323,0.37021,0.37191,0.37433,0.00075745,0.3331,0.41556,0.00015811,0.0013568
1.9332,0.37021,0.37192,0.37433,0.00075325,0.33577,0.41289,0.00015787,0.0013486
1.934,0.37021,0.37192,0.37433,0.00074906,0.33844,0.41022,0.00015763,0.0013405
1.9348,0.37021,0.37193,0.37433,0.00074486,0.34111,0.40755,0.00015738,0.0013323
1.9356,0.37021,0.37193,0.37433,0.00074066,0.34379,0.40488,0.00015713,0.0013242
1.9364,0.37021,0.37193,0.37433,0.00073646,0.34646,0.4022,0.00015687,0.001316
1.9372,0.37021,0.37194,0.37433,0.00073225,0.34914,0.39952,0.00015661,0.0013079
1.938,0.37021,0.37194,0.37433,0.00072804,0.35182,0.39684,0.00015634,0.0012997
1.9388,0.37021,0.37195,0.37433,0.00072383,0.3545,0.39416,0.00015607,0.0012916
1.9396,0.37021,0.37195,0.37433,0.00071962,0.35718,0.39148,0.00015579,0.0012834
1.9404,0.37021,0.37195,0.37433,0.0007154,0.35986,0.3888,0.00015551,0.0012753
1.9412,0.37021,0.37196,0.37433,0.00071119,0.36254,0.38612,0.00015523,0.0012671
1.942,0.37021,0.37196,0.37433,0.00070697,0.36522,0.38343,0.00015494,0.001259
1.9428,0.37021,0.37197,0.37433,0.00070275,0.36791,0.38075,0.00015465,0.0012509
1.9436,0.37021,0.37197,0.37433,0.00069853,0.37059,0.37807,0.00015435,0.0012427
1.9444,0.37021,0.37198,0.37433,0.00069431,0.37328,0.37538,0.00015405,0.0012346
1.9452,0.37021,0.37198,0.37433,0.00069009,0.37596,0.3727,0.00015374,0.0012264
1.946,0.37021,0.37198,0.37433,0.00068587,0.37864,0.37002,0.00015343,0.0012183
1.9468,0.37021,0.37199,0.37433,0.00068165,0.38133,0.36733,0.00015312,0.0012102
1.9477,0.37021,0.37199,0.37433,0.00067743,0.38401,0.36465,0.0001528,0.0012021
1.9485,0.37021,0.372,0.37433,0.00067321,0.38669,0.36197,0.00015248,0.0011939
1.9493,0.37021,0.372,0.37433,0.00066899,0.38938,0.35928,0.00015215,0.0011858
1.9501,0.37021,0.37201,0.37433,0.00066477,0.39206,0.3566,0.00015182,0.0011777
1.9509,0.37021,0.37201,0.37433,0.00066055,0.39474,0.35392,0.00015149,0.0011696
1.9517,0.37021,0.37201,0.37433,0.00065633,0.39742,0.35124,0.00015115,0.0011615
1.9525,0.37021,0.37202,0.37433,0.00065212,0.4001,0.34857,0.0001508,0.0011534
1.9533,0.37021,0.37202,0.37433,0.00064791,0.40277,0.34589,0.00015046,0.0011454
1.9541,0.37021,0.37203,0.37433,0.00064369,0.40545,0.34321,0.0001501,0.0011373
1.9549,0.37021,0.37203,0.37433,0.00063949,0.40812,0.34054,0.00014975,0.0011292
1.9557,0.37021,0.37204,0.37433,0.00063528,0.4108,0.33787,0.00014939,0.0011212
1.9565,0.37021,0.37204,0.37433,0.00063108,0.41347,0.3352,0.00014903,0.0011131
1.9573,0.37021,0.37204,0.37433,0.00062687,0.41614,0.33253,0.00014866,0.0011051
1.9581,0.37021,0.37205,0.37433,0.00062268,0.4188,0.32986,0.00014829,0.0010971
1.9589,0.37021,0.37205,0.37433,0.00061848,0.42147,0.3272,0.00014791,0.0010891
1.9597,0.37021,0.37206,0.37433,0.00061429,0.42413,0.32454,0.00014753,0.001081
1.9605,0.37021,0.37206,0.37434,0.0006101,0.42679,0.32188,0.00014715,0.0010731
1.9613,0.37021,0.37207,0.37434,0.00060592,0.42945,0.31923,0.00014676,0.0010651
1.9621,0.37021,0.37207,0.37434,0.00060174,0.4321,0.31657,0.00014637,0.0010571
1.963,0.37021,0.37207,0.37434,0.00059757,0.43475,0.31392,0.00014598,0.0010492
1.9638,0.37021,0.37208,0.37434,0.00059339,0.4374,0.31128,0.00014558,0.0010412
1.9646,0.37021,0.37208,0.37434,0.00058923,0.44004,0.30863,0.00014517,0.0010333
1.9654,0.37021,0.37209,0.37434,0.00058507,0.44269,0.30599,0.00014477,0.0010254
1.9662,0.37021,0.37209,0.37434,0.00058091,0.44532,0.30336,0.00014436,0.0010175
1.967,0.37021,0.3721,0.37434,0.00057676,0.44796,0.30073,0.00014394,0.0010096
1.9678,0.37021,0.3721,0.37434,0.00057262,0.45059,0.2981,0.00014353,0.0010017
1.9686,0.37021,0.3721,0.37434,0.00056848,0.45322,0.29547,0.00014311,0.00099386
1.9694,0.37021,0.37211,0.37435,0.00056435,0.45584,0.29285,0.00014268,0.00098602
1.9702,0.37021,0.37211,0.37435,0.00056022,0.45846,0.29023,0.00014225,0.00097819
1.971,0.37021,0.37212,0.37435,0.0005561,0.46107,0.28762,0.00014182,0.00097039
1.9718,0.37021,0.37212,0.37435,0.00055199,0.46368,0.28501,0.00014138,0.0009626
1.9726,0.37021,0.37212,0.37435,0.00054788,0.46629,0.28241,0.00014094,0.00095483
1.9734,0.37021,0.37213,0.37435,0.00054379,0.46889,0.27981,0.0001405,0.00094707
1.9742,0.37021,0.37213,0.37435,0.00053969,0.47149,0.27722,0.00014005,0.00093934
1.975,0.37021,0.37214,0.37435,0.00053561,0.47408,0.27463,0.0001396,0.00093162
1.9758,0.37021,0.37214,0.37435,0.00053154,0.47666,0.27205,0.00013915,0.00092392
1.9766,0.37021,0.37215,0.37436,0.00052747,0.47924,0.26947,0.00013869,0.00091624
1.9775,0.37021,0.37215,0.37436,0.00052341,0.48182,0.2669,0.00013823,0.00090858
1.9783,0.37021,0.37215,0.37436,0.00051936,0.48439,0.26433,0.00013777,0.00090095
1.9791,0.37021,0.37216,0.37436,0.00051531,0.48695,0.26177,0.0001373,0.00089333
1.9799,0.37021,0.37216,0.37436,0.00051128,0.48951,0.25921,0.00013683,0.00088573
1.9807,0.37021,0.37217,0.37436,0.00050726,0.49206,0.25666,0.00013636,0.00087816
1.9815,0.37021,0.37217,0.37436,0.00050324,0.49461,0.25412,0.00013588,0.0008706
1.9823,0.37021,0.37217,0.37437,0.00049923,0.49715,0.25158,0.0001354,0.00086307
1.9831,0.37021,0.37218,0.37437,0.00049524,0.49969,0.24905,0.00013491,0.00085556
1.9839,0.37021,0.37218,0.37437,0.00049125,0.50221,0.24652,0.00013443,0.00084808
1.9847,0.37021,0.37219,0.37437,0.00048728,0.50474,0.24401,0.00013394,0.00084062
1.9855,0.37021,0.37219,0.37437,0.00048331,0.50725,0.24149,0.00013344,0.00083318
1.9863,0.37021,0.37219,0.37437,0.00047935,0.50976,0.23899,0.00013294,0.00082576
1.9871,0.37021,0.3722,0.37438,0.00047541,0.51226,0.23649,0.00013244,0.00081838
1.9879,0.37021,0.3722,0.37438,0.00047148,0.51475,0.234,0.00013194,0.00081101
1.9887,0.37021,0.37221,0.37438,0.00046755,0.51724,0.23152,0.00013144,0.00080367
1.9895,0.37021,0.37221,0.37438,0.00046364,0.51972,0.22904,0.00013093,0.00079636
1.9903,0.37021,0.37221,0.37438,0.00045974,0.52219,0.22657,0.00013041,0.00078907
1.9911,0.37021,0.37222,0.37439,0.00045585,0.52466,0.22411,0.0001299,0.00078181
1.992,0.37021,0.37222,0.37439,0.00045198,0.52712,0.22166,0.00012938,0.00077458
1.9928,0.37021,0.37223,0.37439,0.00044811,0.52957,0.21921,0.00012886,0.00076737
1.9936,0.37021,0.37223,0.37439,0.00044426,0.53201,0.21678,0.00012833,0.00076019
1.9944,0.37021,0.37223,0.37439,0.00044042,0.53444,0.21435,0.00012781,0.00075304
1.9952,0.37021,0.37224,0.3744,0.0004366,0.53687,0.21193,0.00012728,0.00074592
1.996,0.37021,0.37224,0.3744,0.00043278,0.53928,0.20951,0.00012675,0.00073882
1.9968,0.37021,0.37225,0.3744,0.00042898,0.54169,0.20711,0.00012621,0.00073176
1.9976,0.37021,0.37225,0.3744,0.0004252,0.54409,0.20471,0.00012567,0.00072472
1.9984,0.37021,0.37225,0.3744,0.00042142,0.54648,0.20233,0.00012513,0.00071772
1.9992,0.37021,0.37226,0.37441,0.00041766,0.54886,0.19995,0.00012459,0.00071074
2,0.37021,0.37226,0.37441,0.00041392,0.55124,0.19758,0.00012404,0.0007038


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p2r1_metrics.csv <==
0.5,0,0,0.196,0.155,0.009573,0.05066,125.79,0.72739,0.16543,640.51,0.49411,366.5,0.57548,9.2509e-07,0.041066
0.25,0,0,0.098,0.62493,0.096973,0.15972,396.6,0.30079,0.02814,276.67,0.16641,150.15,0.25838,1.8624e-06,0.016643
0.125,0,0,0.049,2.9172,1.8974,0.77435,1922.7,0.12499,0.0050161,77.621,0.044397,41.915,0.11817,2.2521e-06,0.0046502
0.0625,0,0,0.0245,17.765,175.21,6.3431,15750,0.058233,0.0011181,19.934,0.011273,10.76,0.057314,2.363e-06,0.0011963


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN0_energy.csv <==
0.00080548,0.3743,0.37455,0.375,0.00017919,0.75,9.605e-06,0.00035836,2.9626e-08
0.001611,0.3743,0.37455,0.37501,0.00017921,0.74998,3.842e-05,0.00035831,1.185e-07
0.0024164,0.3743,0.37455,0.37501,0.00017923,0.74994,8.6442e-05,0.0003582,2.6659e-07
0.0032219,0.3743,0.37455,0.37502,0.00017926,0.74988,0.00015367,0.00035804,4.7386e-07
0.0040274,0.3743,0.37455,0.37502,0.00017928,0.74981,0.0002401,0.00035783,7.4026e-07
0.0048329,0.3743,0.37455,0.37503,0.00017931,0.74971,0.00034573,0.00035756,1.0657e-06
0.0056384,0.3743,0.37455,0.37503,0.00017935,0.74959,0.00047055,0.00035724,1.4502e-06
0.0064438,0.3743,0.37455,0.37504,0.00017938,0.74946,0.00061456,0.00035687,1.8935e-06
0.0072493,0.3743,0.37455,0.37504,0.00017942,0.74931,0.00077774,0.00035644,2.3956e-06
0.0080548,0.3743,0.37455,0.37505,0.00017946,0.74913,0.0009601,0.00035596,2.9563e-06
0.0088603,0.3743,0.37455,0.37505,0.0001795,0.74894,0.0011616,0.00035543,3.5756e-06
0.0096658,0.3743,0.37455,0.37506,0.00017955,0.74873,0.0013823,0.00035485,4.2532e-06
0.010471,0.3743,0.37455,0.37506,0.0001796,0.7485,0.0016221,0.00035422,4.9889e-06
0.011277,0.3743,0.37455,0.37507,0.00017965,0.74825,0.001881,0.00035353,5.7826e-06
0.012082,0.3743,0.37455,0.37507,0.00017971,0.74798,0.0021591,0.00035279,6.6341e-06
0.012888,0.3743,0.37455,0.37508,0.00017977,0.74769,0.0024562,0.000352,7.5432e-06
0.013693,0.3743,0.37455,0.37508,0.00017983,0.74739,0.0027724,0.00035115,8.5096e-06
0.014499,0.3743,0.37455,0.37509,0.0001799,0.74706,0.0031077,0.00035026,9.533e-06
0.015304,0.3743,0.37455,0.37509,0.00017996,0.74672,0.0034621,0.00034931,1.0613e-05
0.01611,0.3743,0.37455,0.37509,0.00018003,0.74635,0.0038355,0.00034832,1.175e-05
0.016915,0.3743,0.37455,0.3751,0.00018011,0.74597,0.0042279,0.00034727,1.2943e-05
0.017721,0.3743,0.37455,0.3751,0.00018018,0.74557,0.0046393,0.00034618,1.4192e-05
0.018526,0.3743,0.37455,0.37511,0.00018026,0.74515,0.0050696,0.00034503,1.5497e-05
0.019332,0.37429,0.37455,0.37511,0.00018035,0.74471,0.0055189,0.00034384,1.6857e-05
0.020137,0.37429,0.37455,0.37512,0.00018043,0.74425,0.0059872,0.00034259,1.8272e-05
0.020942,0.37429,0.37455,0.37512,0.00018052,0.74377,0.0064743,0.0003413,1.9742e-05
0.021748,0.37429,0.37456,0.37513,0.00018061,0.74328,0.0069803,0.00033996,2.1265e-05
0.022553,0.37429,0.37456,0.37513,0.00018071,0.74276,0.0075052,0.00033857,2.2843e-05
0.023359,0.37429,0.37456,0.37514,0.0001808,0.74223,0.0080489,0.00033713,2.4474e-05
0.024164,0.37429,0.37456,0.37514,0.0001809,0.74167,0.0086114,0.00033565,2.6158e-05
0.02497,0.37429,0.37456,0.37515,0.00018101,0.7411,0.0091927,0.00033412,2.7895e-05
0.025775,0.37429,0.37456,0.37515,0.00018111,0.74051,0.0097927,0.00033254,2.9684e-05
0.026581,0.37429,0.37456,0.37516,0.00018122,0.7399,0.010411,0.00033092,3.1524e-05
0.027386,0.37429,0.37456,0.37516,0.00018133,0.73927,0.011049,0.00032925,3.3416e-05
0.028192,0.37429,0.37456,0.37517,0.00018145,0.73863,0.011705,0.00032754,3.5359e-05
0.028997,0.37429,0.37456,0.37517,0.00018157,0.73796,0.012379,0.00032578,3.7351e-05
0.029803,0.37429,0.37456,0.37517,0.00018169,0.73728,0.013073,0.00032398,3.9394e-05
0.030608,0.37429,0.37456,0.37518,0.00018181,0.73657,0.013784,0.00032214,4.1486e-05
0.031414,0.37429,0.37456,0.37518,0.00018194,0.73585,0.014515,0.00032025,4.3626e-05
0.032219,0.37429,0.37456,0.37519,0.00018207,0.73511,0.015263,0.00031832,4.5815e-05
0.033025,0.37429,0.37456,0.37519,0.0001822,0.73436,0.016031,0.00031635,4.8051e-05
0.03383,0.37429,0.37456,0.3752,0.00018234,0.73358,0.016816,0.00031434,5.0335e-05
0.034636,0.37429,0.37456,0.3752,0.00018248,0.73278,0.01762,0.00031229,5.2665e-05
0.035441,0.37429,0.37457,0.37521,0.00018262,0.73197,0.018442,0.0003102,5.504e-05
0.036247,0.37429,0.37457,0.37521,0.00018277,0.73114,0.019283,0.00030807,5.7462e-05
0.037052,0.37429,0.37457,0.37522,0.00018291,0.73029,0.020141,0.0003059,5.9927e-05
0.037858,0.37429,0.37457,0.37522,0.00018307,0.72942,0.021018,0.0003037,6.2437e-05
0.038663,0.37429,0.37457,0.37522,0.00018322,0.72854,0.021913,0.00030145,6.499e-05
0.039469,0.37429,0.37457,0.37523,0.00018338,0.72763,0.022826,0.00029917,6.7586e-05
0.040274,0.37429,0.37457,0.37523,0.00018354,0.72671,0.023757,0.00029686,7.0224e-05
0.041079,0.37429,0.37457,0.37524,0.00018371,0.72577,0.024707,0.00029451,7.2904e-05
0.041885,0.37429,0.37457,0.37524,0.00018387,0.72481,0.025674,0.00029212,7.5625e-05
0.04269,0.37429,0.37457,0.37525,0.00018404,0.72384,0.026659,0.0002897,7.8385e-05
0.043496,0.37429,0.37457,0.37525,0.00018422,0.72284,0.027661,0.00028725,8.1185e-05
0.044301,0.37429,0.37457,0.37526,0.00018439,0.72183,0.028682,0.00028476,8.4024e-05
0.045107,0.37429,0.37458,0.37526,0.00018457,0.7208,0.02972,0.00028225,8.6901e-05
0.045912,0.37429,0.37458,0.37527,0.00018476,0.71975,0.030776,0.0002797,8.9815e-05
0.046718,0.37429,0.37458,0.37527,0.00018494,0.71869,0.03185,0.00027712,9.2765e-05
0.047523,0.37429,0.37458,0.37527,0.00018513,0.71761,0.032941,0.00027452,9.5751e-05
0.048329,0.37429,0.37458,0.37528,0.00018533,0.71651,0.03405,0.00027188,9.8773e-05
0.049134,0.37429,0.37458,0.37528,0.00018552,0.71539,0.035176,0.00026922,0.00010183
0.04994,0.37429,0.37458,0.37529,0.00018572,0.71425,0.03632,0.00026653,0.00010492
0.050745,0.37429,0.37458,0.37529,0.00018593,0.7131,0.037481,0.00026381,0.00010804
0.051551,0.37429,0.37458,0.3753,0.00018613,0.71193,0.038659,0.00026107,0.00011119
0.052356,0.37429,0.37458,0.3753,0.00018634,0.71075,0.039855,0.00025831,0.00011438
0.053162,0.37429,0.37459,0.3753,0.00018656,0.70954,0.041067,0.00025552,0.0001176
0.053967,0.37429,0.37459,0.37531,0.00018677,0.70832,0.042297,0.00025271,0.00012084
0.054773,0.37429,0.37459,0.37531,0.00018699,0.70708,0.043544,0.00024987,0.00012412
0.055578,0.37429,0.37459,0.37532,0.00018722,0.70583,0.044808,0.00024701,0.00012742
0.056384,0.37429,0.37459,0.37532,0.00018744,0.70455,0.046089,0.00024414,0.00013075
0.057189,0.37429,0.37459,0.37533,0.00018767,0.70326,0.047386,0.00024124,0.0001341
0.057995,0.37429,0.37459,0.37533,0.00018791,0.70196,0.0487,0.00023833,0.00013749
0.0588,0.37429,0.37459,0.37533,0.00018814,0.70064,0.050032,0.0002354,0.00014089
0.059606,0.37429,0.37459,0.37534,0.00018838,0.6993,0.051379,0.00023245,0.00014432
0.060411,0.37429,0.3746,0.37534,0.00018863,0.69794,0.052744,0.00022948,0.00014777
0.061216,0.37429,0.3746,0.37535,0.00018888,0.69657,0.054124,0.0002265,0.00015125
0.062022,0.37429,0.3746,0.37535,0.00018913,0.69518,0.055522,0.00022351,0.00015475
0.062827,0.37429,0.3746,0.37535,0.00018938,0.69377,0.056935,0.0002205,0.00015826
0.063633,0.37429,0.3746,0.37536,0.00018964,0.69235,0.058365,0.00021748,0.0001618
0.064438,0.37429,0.3746,0.37536,0.0001899,0.69091,0.059811,0.00021445,0.00016536
0.065244,0.37429,0.3746,0.37537,0.00019017,0.68946,0.061273,0.0002114,0.00016893
0.066049,0.37429,0.37461,0.37537,0.00019044,0.68799,0.062752,0.00020835,0.00017252
0.066855,0.37429,0.37461,0.37537,0.00019071,0.6865,0.064246,0.00020529,0.00017613
0.06766,0.37429,0.37461,0.37538,0.00019098,0.685,0.065756,0.00020222,0.00017975
0.068466,0.37429,0.37461,0.37538,0.00019126,0.68348,0.067282,0.00019914,0.00018339
0.069271,0.37429,0.37461,0.37539,0.00019155,0.68195,0.068824,0.00019606,0.00018704
0.070077,0.37429,0.37461,0.37539,0.00019183,0.6804,0.070382,0.00019297,0.0001907
0.070882,0.37429,0.37461,0.37539,0.00019213,0.67883,0.071955,0.00018988,0.00019437
0.071688,0.37429,0.37461,0.3754,0.00019242,0.67725,0.073544,0.00018678,0.00019806
0.072493,0.37429,0.37462,0.3754,0.00019272,0.67566,0.075148,0.00018369,0.00020175
0.073299,0.37429,0.37462,0.37541,0.00019302,0.67404,0.076767,0.00018059,0.00020546
0.074104,0.37429,0.37462,0.37541,0.00019333,0.67242,0.078402,0.00017749,0.00020917
0.07491,0.37429,0.37462,0.37541,0.00019364,0.67077,0.080052,0.00017439,0.00021289
0.075715,0.37429,0.37462,0.37542,0.00019395,0.66912,0.081717,0.00017129,0.00021661
0.076521,0.37429,0.37462,0.37542,0.00019427,0.66744,0.083397,0.00016819,0.00022034
0.077326,0.37429,0.37463,0.37542,0.00019459,0.66576,0.085092,0.0001651,0.00022408
0.078132,0.37429,0.37463,0.37543,0.00019492,0.66405,0.086802,0.00016201,0.00022782
0.078937,0.37429,0.37463,0.37543,0.00019525,0.66234,0.088527,0.00015893,0.00023156
0.079743,0.37429,0.37463,0.37544,0.00019558,0.66061,0.090266,0.00015585,0.00023531
0.080548,0.37429,0.37463,0.37544,0.00019592,0.65886,0.09202,0.00015278,0.00023905
0.081353,0.37429,0.37463,0.37544,0.00019626,0.6571,0.093788,0.00014971,0.0002428
0.082159,0.37429,0.37464,0.37545,0.0001966,0.65532,0.095571,0.00014666,0.00024654
0.082964,0.37429,0.37464,0.37545,0.00019695,0.65353,0.097368,0.00014362,0.00025029
0.08377,0.37429,0.37464,0.37545,0.0001973,0.65173,0.099179,0.00014058,0.00025403
0.084575,0.37429,0.37464,0.37546,0.00019766,0.64991,0.101,0.00013756,0.00025777
0.085381,0.37429,0.37464,0.37546,0.00019802,0.64808,0.10284,0.00013455,0.0002615
0.086186,0.37429,0.37464,0.37546,0.00019839,0.64623,0.1047,0.00013155,0.00026523
0.086992,0.37429,0.37465,0.37547,0.00019876,0.64437,0.10657,0.00012857,0.00026895
0.087797,0.37429,0.37465,0.37547,0.00019913,0.6425,0.10845,0.0001256,0.00027267
0.088603,0.37429,0.37465,0.37547,0.00019951,0.64061,0.11034,0.00012265,0.00027638
0.089408,0.37429,0.37465,0.37548,0.00019989,0.63871,0.11225,0.00011971,0.00028008
0.090214,0.37429,0.37465,0.37548,0.00020028,0.63679,0.11417,0.00011679,0.00028377
0.091019,0.37429,0.37465,0.37548,0.00020067,0.63486,0.11611,0.00011389,0.00028745
0.091825,0.37429,0.37466,0.37549,0.00020106,0.63292,0.11805,0.00011101,0.00029111
0.09263,0.37429,0.37466,0.37549,0.00020146,0.63097,0.12002,0.00010816,0.00029477
0.093436,0.37429,0.37466,0.37549,0.00020187,0.629,0.12199,0.00010532,0.00029842
0.094241,0.37429,0.37466,0.3755,0.00020227,0.62702,0.12398,0.0001025,0.00030205
0.095047,0.37429,0.37466,0.3755,0.00020269,0.62502,0.12598,9.9709e-05,0.00030566
0.095852,0.37429,0.37466,0.3755,0.0002031,0.62302,0.12799,9.694e-05,0.00030926
0.096658,0.37429,0.37467,0.37551,0.00020352,0.621,0.13002,9.4196e-05,0.00031285
0.097463,0.37429,0.37467,0.37551,0.00020395,0.61897,0.13206,9.1478e-05,0.00031642
0.098269,0.37429,0.37467,0.37551,0.00020438,0.61692,0.13411,8.8785e-05,0.00031997
0.099074,0.37429,0.37467,0.37552,0.00020481,0.61486,0.13617,8.612e-05,0.0003235
0.09988,0.37429,0.37467,0.37552,0.00020525,0.61279,0.13824,8.3483e-05,0.00032702
0.10069,0.37429,0.37468,0.37552,0.00020569,0.61071,0.14033,8.0875e-05,0.00033051
0.10149,0.37429,0.37468,0.37553,0.00020614,0.60862,0.14243,7.8296e-05,0.00033398
0.1023,0.37429,0.37468,0.37553,0.00020659,0.60651,0.14454,7.5748e-05,0.00033743
0.1031,0.37429,0.37468,0.37553,0.00020705,0.6044,0.14667,7.3231e-05,0.00034086
0.10391,0.37429,0.37468,0.37553,0.00020751,0.60227,0.1488,7.0745e-05,0.00034427
0.10471,0.37429,0.37469,0.37554,0.00020797,0.60013,0.15095,6.8293e-05,0.00034765
0.10552,0.37429,0.37469,0.37554,0.00020844,0.59797,0.15311,6.5874e-05,0.00035101
0.10632,0.37429,0.37469,0.37554,0.00020892,0.59581,0.15527,6.3489e-05,0.00035435
0.10713,0.37429,0.37469,0.37555,0.0002094,0.59364,0.15746,6.1139e-05,0.00035765
0.10793,0.37429,0.37469,0.37555,0.00020988,0.59145,0.15965,5.8825e-05,0.00036094
0.10874,0.37429,0.3747,0.37555,0.00021037,0.58925,0.16185,5.6548e-05,0.00036419
0.10955,0.37429,0.3747,0.37555,0.00021086,0.58704,0.16406,5.4307e-05,0.00036742
0.11035,0.37429,0.3747,0.37556,0.00021136,0.58483,0.16629,5.2104e-05,0.00037061
0.11116,0.37429,0.3747,0.37556,0.00021186,0.5826,0.16852,4.994e-05,0.00037378
0.11196,0.37429,0.3747,0.37556,0.00021237,0.58036,0.17077,4.7815e-05,0.00037692
0.11277,0.37429,0.37471,0.37556,0.00021288,0.5781,0.17303,4.573e-05,0.00038003
0.11357,0.37429,0.37471,0.37557,0.0002134,0.57584,0.17529,4.3685e-05,0.00038311
0.11438,0.37429,0.37471,0.37557,0.00021392,0.57357,0.17757,4.1682e-05,0.00038615
0.11518,0.37429,0.37471,0.37557,0.00021444,0.57129,0.17986,3.972e-05,0.00038917
0.11599,0.37429,0.37471,0.37557,0.00021497,0.569,0.18215,3.7801e-05,0.00039215
0.11679,0.37429,0.37472,0.37558,0.00021551,0.5667,0.18446,3.5924e-05,0.0003951
0.1176,0.37429,0.37472,0.37558,0.00021605,0.56438,0.18678,3.4092e-05,0.00039801
0.11841,0.37429,0.37472,0.37558,0.0002166,0.56206,0.1891,3.2303e-05,0.00040089
0.11921,0.37429,0.37472,0.37558,0.00021715,0.55973,0.19144,3.056e-05,0.00040373
0.12002,0.37429,0.37472,0.37559,0.0002177,0.55739,0.19378,2.8861e-05,0.00040654
0.12082,0.37429,0.37473,0.37559,0.00021826,0.55504,0.19614,2.7209e-05,0.00040931
0.12163,0.37429,0.37473,0.37559,0.00021883,0.55268,0.1985,2.5603e-05,0.00041205
0.12243,0.37429,0.37473,0.37559,0.00021939,0.55031,0.20087,2.4044e-05,0.00041475
0.12324,0.37429,0.37473,0.3756,0.00021997,0.54794,0.20326,2.2532e-05,0.00041741
0.12404,0.37429,0.37474,0.3756,0.00022055,0.54555,0.20565,2.1069e-05,0.00042003
0.12485,0.37429,0.37474,0.3756,0.00022113,0.54316,0.20804,1.9653e-05,0.00042261
0.12565,0.37429,0.37474,0.3756,0.00022172,0.54075,0.21045,1.8287e-05,0.00042516
0.12646,0.37429,0.37474,0.3756,0.00022232,0.53834,0.21287,1.697e-05,0.00042766
0.12727,0.37429,0.37474,0.37561,0.00022292,0.53592,0.21529,1.5703e-05,0.00043013
0.12807,0.37429,0.37475,0.37561,0.00022352,0.53349,0.21772,1.4486e-05,0.00043256
0.12888,0.37429,0.37475,0.37561,0.00022413,0.53106,0.22017,1.332e-05,0.00043494
0.12968,0.37429,0.37475,0.37561,0.00022474,0.52861,0.22261,1.2204e-05,0.00043728
0.13049,0.37429,0.37475,0.37561,0.00022536,0.52616,0.22507,1.114e-05,0.00043959
0.13129,0.37429,0.37476,0.37562,0.00022599,0.5237,0.22753,1.0128e-05,0.00044185
0.1321,0.37429,0.37476,0.37562,0.00022662,0.52123,0.23001,9.1684e-06,0.00044407
0.1329,0.37429,0.37476,0.37562,0.00022725,0.51876,0.23248,8.2609e-06,0.00044624
0.13371,0.37429,0.37476,0.37562,0.00022789,0.51627,0.23497,7.4063e-06,0.00044838
0.13452,0.37429,0.37476,0.37562,0.00022854,0.51378,0.23746,6.6048e-06,0.00045047
0.13532,0.37429,0.37477,0.37563,0.00022919,0.51129,0.23996,5.8566e-06,0.00045252
0.13613,0.37429,0.37477,0.37563,0.00022984,0.50878,0.24247,5.1622e-06,0.00045452
0.13693,0.37429,0.37477,0.37563,0.0002305,0.50627,0.24499,4.5217e-06,0.00045648
0.13774,0.37429,0.37477,0.37563,0.00023117,0.50375,0.24751,3.9355e-06,0.0004584
0.13854,0.37429,0.37477,0.37563,0.00023184,0.50123,0.25003,3.4036e-06,0.00046027
0.13935,0.37429,0.37478,0.37563,0.00023251,0.4987,0.25257,2.9265e-06,0.0004621
0.14015,0.37429,0.37478,0.37564,0.00023319,0.49616,0.25511,2.5042e-06,0.00046388
0.14096,0.37429,0.37478,0.37564,0.00023388,0.49362,0.25765,2.1369e-06,0.00046562
0.14176,0.37429,0.37478,0.37564,0.00023457,0.49107,0.26021,1.8249e-06,0.00046731
0.14257,0.37429,0.37479,0.37564,0.00023526,0.48852,0.26276,1.5683e-06,0.00046896
0.14338,0.37429,0.37479,0.37564,0.00023597,0.48595,0.26533,1.3671e-06,0.00047056
0.14418,0.37429,0.37479,0.37564,0.00023667,0.48339,0.2679,1.2216e-06,0.00047212
0.14499,0.37429,0.37479,0.37564,0.00023738,0.48082,0.27047,1.1319e-06,0.00047363
0.14579,0.37429,0.37479,0.37565,0.0002381,0.47824,0.27305,1.098e-06,0.0004751
0.1466,0.37429,0.3748,0.37565,0.00023882,0.47565,0.27564,1.1201e-06,0.00047652
0.1474,0.37429,0.3748,0.37565,0.00023955,0.47307,0.27823,1.1981e-06,0.0004779
0.14821,0.37429,0.3748,0.37565,0.00024028,0.47047,0.28082,1.3322e-06,0.00047923
0.14901,0.37429,0.3748,0.37565,0.00024102,0.46788,0.28343,1.5223e-06,0.00048051
0.14982,0.37429,0.37481,0.37565,0.00024176,0.46527,0.28603,1.7685e-06,0.00048175
0.15062,0.37429,0.37481,0.37565,0.00024251,0.46267,0.28864,2.0708e-06,0.00048294
0.15143,0.37429,0.37481,0.37565,0.00024326,0.46005,0.29125,2.4291e-06,0.00048409
0.15224,0.37429,0.37481,0.37565,0.00024402,0.45744,0.29387,2.8435e-06,0.00048519
0.15304,0.37429,0.37481,0.37566,0.00024478,0.45482,0.29649,3.3138e-06,0.00048625
0.15385,0.37429,0.37482,0.37566,0.00024555,0.45219,0.29912,3.84e-06,0.00048726
0.15465,0.37429,0.37482,0.37566,0.00024632,0.44956,0.30175,4.4221e-06,0.00048822
0.15546,0.37429,0.37482,0.37566,0.0002471,0.44693,0.30439,5.0599e-06,0.00048914
0.15626,0.37429,0.37482,0.37566,0.00024788,0.4443,0.30702,5.7533e-06,0.00049001
0.15707,0.37429,0.37482,0.37566,0.00024867,0.44166,0.30966,6.5021e-06,0.00049084
0.15787,0.37429,0.37483,0.37566,0.00024947,0.43901,0.31231,7.3063e-06,0.00049163
0.15868,0.37429,0.37483,0.37566,0.00025027,0.43637,0.31496,8.1657e-06,0.00049237
0.15949,0.37429,0.37483,0.37566,0.00025107,0.43372,0.31761,9.0801e-06,0.00049306
0.16029,0.37429,0.37483,0.37566,0.00025188,0.43107,0.32026,1.0049e-05,0.00049371
0.1611,0.37429,0.37484,0.37566,0.00025269,0.42841,0.32292,1.1073e-05,0.00049431
0.1619,0.37429,0.37484,0.37566,0.00025351,0.42575,0.32558,1.2151e-05,0.00049487
0.16271,0.37429,0.37484,0.37567,0.00025434,0.42309,0.32824,1.3283e-05,0.00049539
0.16351,0.37429,0.37484,0.37567,0.00025517,0.42043,0.3309,1.447e-05,0.00049586
0.16432,0.37429,0.37484,0.37567,0.000256,0.41776,0.33357,1.5709e-05,0.00049629
0.16512,0.37429,0.37485,0.37567,0.00025684,0.4151,0.33624,1.7002e-05,0.00049668
0.16593,0.37429,0.37485,0.37567,0.00025769,0.41243,0.33891,1.8348e-05,0.00049703
0.16673,0.37429,0.37485,0.37567,0.00025854,0.40975,0.34158,1.9747e-05,0.00049733
0.16754,0.37429,0.37485,0.37567,0.00025939,0.40708,0.34426,2.1198e-05,0.00049759
0.16835,0.37429,0.37485,0.37567,0.00026025,0.40441,0.34693,2.2702e-05,0.0004978
0.16915,0.37429,0.37486,0.37567,0.00026112,0.40173,0.34961,2.4256e-05,0.00049798
0.16996,0.37429,0.37486,0.37567,0.00026199,0.39905,0.35229,2.5862e-05,0.00049811
0.17076,0.37429,0.37486,0.37567,0.00026286,0.39637,0.35497,2.7519e-05,0.00049821
0.17157,0.37429,0.37486,0.37567,0.00026374,0.39369,0.35765,2.9227e-05,0.00049826
0.17237,0.37429,0.37486,0.37567,0.00026463,0.39101,0.36033,3.0984e-05,0.00049827
0.17318,0.37429,0.37487,0.37567,0.00026552,0.38833,0.36301,3.2792e-05,0.00049824
0.17398,0.37429,0.37487,0.37567,0.00026641,0.38565,0.36569,3.4648e-05,0.00049818
0.17479,0.37429,0.37487,0.37567,0.00026731,0.38296,0.36838,3.6553e-05,0.00049807
0.17559,0.37429,0.37487,0.37567,0.00026822,0.38028,0.37106,3.8506e-05,0.00049793
0.1764,0.37429,0.37487,0.37567,0.00026913,0.3776,0.37375,4.0507e-05,0.00049775
0.17721,0.37429,0.37487,0.37567,0.00027004,0.37491,0.37643,4.2555e-05,0.00049753
0.17801,0.37429,0.37488,0.37567,0.00027096,0.37223,0.37911,4.465e-05,0.00049727
0.17882,0.37429,0.37488,0.37567,0.00027189,0.36955,0.3818,4.6791e-05,0.00049698
0.17962,0.37429,0.37488,0.37567,0.00027281,0.36686,0.38448,4.8978e-05,0.00049665
0.18043,0.37429,0.37488,0.37567,0.00027375,0.36418,0.38716,5.121e-05,0.00049629
0.18123,0.37429,0.37488,0.37567,0.00027469,0.3615,0.38985,5.3486e-05,0.00049589
0.18204,0.37429,0.37489,0.37567,0.00027563,0.35881,0.39253,5.5807e-05,0.00049545
0.18284,0.37429,0.37489,0.37567,0.00027658,0.35613,0.39521,5.817e-05,0.00049499
0.18365,0.37429,0.37489,0.37567,0.00027753,0.35345,0.39789,6.0577e-05,0.00049449
0.18445,0.37429,0.37489,0.37567,0.00027849,0.35077,0.40057,6.3025e-05,0.00049395
0.18526,0.37429,0.37489,0.37567,0.00027945,0.3481,0.40324,6.5515e-05,0.00049339
0.18607,0.37429,0.37489,0.37567,0.00028042,0.34542,0.40592,6.8045e-05,0.00049279
0.18687,0.37429,0.3749,0.37567,0.00028139,0.34274,0.40859,7.0616e-05,0.00049216
0.18768,0.37429,0.3749,0.37567,0.00028236,0.34007,0.41126,7.3226e-05,0.0004915
0.18848,0.37429,0.3749,0.37567,0.00028335,0.3374,0.41393,7.5875e-05,0.00049082
0.18929,0.37429,0.3749,0.37567,0.00028433,0.33473,0.4166,7.8563e-05,0.0004901
0.19009,0.37429,0.3749,0.37567,0.00028532,0.33206,0.41927,8.1287e-05,0.00048935
0.1909,0.37429,0.3749,0.37567,0.00028631,0.3294,0.42193,8.4048e-05,0.00048858
0.1917,0.37429,0.37491,0.37567,0.00028731,0.32674,0.4246,8.6845e-05,0.00048778
0.19251,0.37429,0.37491,0.37566,0.00028831,0.32407,0.42725,8.9678e-05,0.00048695
0.19332,0.37429,0.37491,0.37566,0.00028932,0.32142,0.42991,9.2544e-05,0.0004861
0.19412,0.37429,0.37491,0.37566,0.00029033,0.31876,0.43256,9.5445e-05,0.00048522
0.19493,0.37429,0.37491,0.37566,0.00029135,0.31611,0.43522,9.8378e-05,0.00048432
0.19573,0.37429,0.37491,0.37566,0.00029237,0.31346,0.43786,0.00010134,0.00048339
0.19654,0.37429,0.37491,0.37566,0.00029339,0.31081,0.44051,0.00010434,0.00048245
0.19734,0.37429,0.37492,0.37566,0.00029442,0.30817,0.44315,0.00010737,0.00048147
0.19815,0.37429,0.37492,0.37566,0.00029545,0.30553,0.44579,0.00011043,0.00048048
0.19895,0.37429,0.37492,0.37566,0.00029649,0.3029,0.44842,0.00011351,0.00047947
0.19976,0.37429,0.37492,0.37566,0.00029753,0.30026,0.45105,0.00011663,0.00047844
0.20056,0.37429,0.37492,0.37566,0.00029858,0.29764,0.45368,0.00011977,0.00047738
0.20137,0.37429,0.37492,0.37566,0.00029963,0.29501,0.4563,0.00012294,0.00047631
0.20218,0.37429,0.37492,0.37565,0.00030068,0.29239,0.45892,0.00012613,0.00047523
0.20298,0.37429,0.37492,0.37565,0.00030173,0.28978,0.46153,0.00012935,0.00047412
0.20379,0.37429,0.37493,0.37565,0.0003028,0.28716,0.46414,0.00013259,0.000473
0.20459,0.37429,0.37493,0.37565,0.00030386,0.28456,0.46674,0.00013586,0.00047186
0.2054,0.37429,0.37493,0.37565,0.00030493,0.28196,0.46934,0.00013914,0.00047071
0.2062,0.37429,0.37493,0.37565,0.000306,0.27936,0.47194,0.00014245,0.00046955
0.20701,0.37429,0.37493,0.37565,0.00030708,0.27676,0.47453,0.00014578,0.00046837
0.20781,0.37429,0.37493,0.37565,0.00030816,0.27418,0.47711,0.00014913,0.00046718
0.20862,0.37429,0.37493,0.37564,0.00030924,0.27159,0.47969,0.0001525,0.00046598
0.20942,0.37429,0.37493,0.37564,0.00031033,0.26902,0.48227,0.00015588,0.00046477
0.21023,0.37429,0.37493,0.37564,0.00031142,0.26645,0.48484,0.00015928,0.00046355
0.21104,0.37429,0.37493,0.37564,0.00031251,0.26388,0.4874,0.0001627,0.00046232
0.21184,0.37429,0.37494,0.37564,0.00031361,0.26132,0.48996,0.00016613,0.00046108
0.21265,0.37429,0.37494,0.37564,0.00031471,0.25876,0.49251,0.00016958,0.00045984
0.21345,0.37429,0.37494,0.37564,0.00031581,0.25622,0.49506,0.00017304,0.00045859
0.21426,0.37429,0.37494,0.37563,0.00031692,0.25367,0.4976,0.00017651,0.00045733
0.21506,0.37429,0.37494,0.37563,0.00031803,0.25114,0.50013,0.00017999,0.00045607
0.21587,0.37429,0.37494,0.37563,0.00031914,0.24861,0.50266,0.00018348,0.0004548
0.21667,0.37429,0.37494,0.37563,0.00032026,0.24608,0.50518,0.00018699,0.00045353
0.21748,0.37429,0.37494,0.37563,0.00032138,0.24356,0.50769,0.0001905,0.00045227
0.21829,0.37429,0.37494,0.37563,0.0003225,0.24105,0.5102,0.00019402,0.00045099
0.21909,0.37429,0.37494,0.37562,0.00032363,0.23855,0.5127,0.00019754,0.00044972
0.2199,0.37429,0.37494,0.37562,0.00032476,0.23605,0.51519,0.00020107,0.00044845
0.2207,0.37429,0.37494,0.37562,0.00032589,0.23357,0.51768,0.0002046,0.00044718
0.22151,0.37429,0.37494,0.37562,0.00032703,0.23108,0.52016,0.00020814,0.00044591
0.22231,0.37429,0.37495,0.37562,0.00032817,0.22861,0.52263,0.00021168,0.00044465
0.22312,0.37429,0.37495,0.37562,0.00032931,0.22614,0.52509,0.00021522,0.00044339
0.22392,0.37429,0.37495,0.37561,0.00033045,0.22368,0.52755,0.00021876,0.00044213
0.22473,0.37429,0.37495,0.37561,0.00033159,0.22123,0.52999,0.00022231,0.00044088
0.22553,0.37429,0.37495,0.37561,0.00033274,0.21879,0.53243,0.00022585,0.00043964
0.22634,0.37429,0.37495,0.37561,0.00033389,0.21635,0.53487,0.00022939,0.0004384
0.22715,0.37429,0.37495,0.37561,0.00033505,0.21392,0.53729,0.00023292,0.00043718
0.22795,0.37429,0.37495,0.3756,0.0003362,0.2115,0.5397,0.00023645,0.00043596
0.22876,0.37429,0.37495,0.3756,0.00033736,0.20909,0.54211,0.00023998,0.00043475
0.22956,0.37429,0.37495,0.3756,0.00033852,0.20669,0.54451,0.0002435,0.00043355
0.23037,0.37429,0.37495,0.3756,0.00033969,0.20429,0.5469,0.00024701,0.00043236
0.23117,0.37429,0.37495,0.37559,0.00034085,0.20191,0.54928,0.00025051,0.00043119
0.23198,0.37429,0.37495,0.37559,0.00034202,0.19953,0.55165,0.00025401,0.00043003
0.23278,0.37429,0.37495,0.37559,0.00034319,0.19716,0.55402,0.00025749,0.00042888
0.23359,0.37429,0.37495,0.37559,0.00034436,0.19481,0.55637,0.00026097,0.00042775
0.23439,0.37429,0.37495,0.37559,0.00034553,0.19246,0.55871,0.00026443,0.00042663
0.2352,0.37429,0.37495,0.37558,0.00034671,0.19012,0.56105,0.00026788,0.00042553
0.23601,0.37429,0.37495,0.37558,0.00034788,0.18779,0.56337,0.00027132,0.00042445
0.23681,0.37429,0.37495,0.37558,0.00034906,0.18547,0.56569,0.00027474,0.00042338
0.23762,0.37429,0.37495,0.37558,0.00035024,0.18315,0.568,0.00027814,0.00042234
0.23842,0.37429,0.37495,0.37557,0.00035142,0.18085,0.57029,0.00028153,0.00042131
0.23923,0.37429,0.37495,0.37557,0.00035261,0.17856,0.57258,0.0002849,0.00042031
0.24003,0.37429,0.37495,0.37557,0.00035379,0.17628,0.57486,0.00028826,0.00041932
0.24084,0.37429,0.37495,0.37557,0.00035498,0.17401,0.57712,0.00029159,0.00041836
0.24164,0.37429,0.37495,0.37556,0.00035616,0.17175,0.57938,0.0002949,0.00041742
0.24245,0.37429,0.37495,0.37556,0.00035735,0.1695,0.58162,0.00029819,0.00041651
0.24325,0.37429,0.37495,0.37556,0.00035854,0.16726,0.58386,0.00030146,0.00041562
0.24406,0.37429,0.37495,0.37556,0.00035973,0.16503,0.58608,0.00030471,0.00041475
0.24487,0.37429,0.37495,0.37555,0.00036092,0.16281,0.58829,0.00030793,0.00041392
0.24567,0.37429,0.37495,0.37555,0.00036212,0.1606,0.5905,0.00031113,0.0004131
0.24648,0.37429,0.37495,0.37555,0.00036331,0.15841,0.59269,0.0003143,0.00041232
0.24728,0.37429,0.37495,0.37554,0.00036451,0.15622,0.59487,0.00031745,0.00041156
0.24809,0.37429,0.37494,0.37554,0.0003657,0.15405,0.59704,0.00032057,0.00041084
0.24889,0.37429,0.37494,0.37554,0.0003669,0.15188,0.59919,0.00032365,0.00041014
0.2497,0.37429,0.37494,0.37554,0.00036809,0.14973,0.60134,0.00032672,0.00040947
0.2505,0.37429,0.37494,0.37553,0.00036929,0.14759,0.60347,0.00032975,0.00040884
0.25131,0.37429,0.37494,0.37553,0.00037049,0.14547,0.60559,0.00033274,0.00040823
0.25212,0.37429,0.37494,0.37553,0.00037169,0.14335,0.60771,0.00033571,0.00040766
0.25292,0.37429,0.37494,0.37552,0.00037289,0.14124,0.6098,0.00033865,0.00040712
0.25373,0.37429,0.37494,0.37552,0.00037408,0.13915,0.61189,0.00034155,0.00040662
0.25453,0.37429,0.37494,0.37552,0.00037528,0.13707,0.61397,0.00034442,0.00040615
0.25534,0.37429,0.37494,0.37551,0.00037648,0.135,0.61603,0.00034725,0.00040572
0.25614,0.37429,0.37494,0.37551,0.00037768,0.13295,0.61808,0.00035005,0.00040532
0.25695,0.37429,0.37494,0.37551,0.00037888,0.1309,0.62012,0.00035281,0.00040496
0.25775,0.37429,0.37494,0.37551,0.00038008,0.12887,0.62214,0.00035553,0.00040463
0.25856,0.37429,0.37494,0.3755,0.00038128,0.12685,0.62415,0.00035821,0.00040434
0.25936,0.37429,0.37493,0.3755,0.00038248,0.12485,0.62615,0.00036086,0.00040409
0.26017,0.37429,0.37493,0.3755,0.00038367,0.12285,0.62814,0.00036347,0.00040388
0.26098,0.37429,0.37493,0.37549,0.00038487,0.12087,0.63011,0.00036603,0.00040371
0.26178,0.37429,0.37493,0.37549,0.00038607,0.11891,0.63207,0.00036856,0.00040358
0.26259,0.37429,0.37493,0.37549,0.00038727,0.11695,0.63402,0.00037104,0.00040349
0.26339,0.37429,0.37493,0.37548,0.00038846,0.11501,0.63595,0.00037348,0.00040344
0.2642,0.37429,0.37493,0.37548,0.00038966,0.11308,0.63788,0.00037588,0.00040343
0.265,0.37429,0.37493,0.37548,0.00039085,0.11117,0.63978,0.00037823,0.00040347
0.26581,0.37429,0.37492,0.37547,0.00039204,0.10927,0.64168,0.00038054,0.00040354
0.26661,0.37429,0.37492,0.37547,0.00039324,0.10738,0.64356,0.00038281,0.00040366
0.26742,0.37429,0.37492,0.37547,0.00039443,0.10551,0.64542,0.00038503,0.00040383
0.26822,0.37429,0.37492,0.37546,0.00039562,0.10365,0.64728,0.0003872,0.00040404
0.26903,0.37429,0.37492,0.37546,0.00039681,0.1018,0.64911,0.00038933,0.00040429
0.26984,0.37429,0.37492,0.37546,0.00039799,0.099972,0.65094,0.0003914,0.00040458
0.27064,0.37429,0.37492,0.37545,0.00039918,0.098154,0.65275,0.00039343,0.00040493
0.27145,0.37429,0.37492,0.37545,0.00040036,0.096351,0.65455,0.00039542,0.00040531
0.27225,0.37429,0.37491,0.37544,0.00040155,0.094562,0.65633,0.00039735,0.00040575
0.27306,0.37429,0.37491,0.37544,0.00040273,0.092787,0.65809,0.00039923,0.00040623
0.27386,0.37429,0.37491,0.37544,0.00040391,0.091027,0.65985,0.00040106,0.00040675
0.27467,0.37429,0.37491,0.37543,0.00040509,0.089281,0.66159,0.00040284,0.00040733
0.27547,0.37429,0.37491,0.37543,0.00040626,0.08755,0.66331,0.00040457,0.00040795
0.27628,0.37429,0.37491,0.37543,0.00040744,0.085834,0.66502,0.00040625,0.00040862
0.27709,0.37429,0.3749,0.37542,0.00040861,0.084133,0.66671,0.00040788,0.00040934
0.27789,0.37429,0.3749,0.37542,0.00040978,0.082446,0.66839,0.00040945,0.00041011
0.2787,0.37429,0.3749,0.37542,0.00041095,0.080774,0.67006,0.00041097,0.00041092
0.2795,0.37429,0.3749,0.37541,0.00041211,0.079118,0.6717,0.00041244,0.00041178
0.28031,0.37429,0.3749,0.37541,0.00041327,0.077477,0.67334,0.00041385,0.0004127
0.28111,0.37429,0.3749,0.3754,0.00041444,0.07585,0.67496,0.00041521,0.00041366
0.28192,0.37429,0.37489,0.3754,0.00041559,0.07424,0.67656,0.00041651,0.00041467
0.28272,0.37429,0.37489,0.3754,0.00041675,0.072644,0.67815,0.00041776,0.00041574
0.28353,0.37429,0.37489,0.37539,0.0004179,0.071064,0.67972,0.00041895,0.00041685
0.28433,0.37429,0.37489,0.37539,0.00041905,0.0695,0.68128,0.00042009,0.00041801
0.28514,0.37429,0.37489,0.37538,0.0004202,0.067951,0.68282,0.00042117,0.00041922
0.28595,0.37429,0.37488,0.37538,0.00042134,0.066418,0.68434,0.00042219,0.00042049
0.28675,0.37429,0.37488,0.37538,0.00042248,0.064901,0.68585,0.00042316,0.0004218
0.28756,0.37429,0.37488,0.37537,0.00042362,0.0634,0.68734,0.00042407,0.00042317
0.28836,0.37429,0.37488,0.37537,0.00042475,0.061915,0.68882,0.00042492,0.00042458
0.28917,0.37429,0.37488,0.37536,0.00042588,0.060445,0.69028,0.00042572,0.00042605
0.28997,0.37429,0.37487,0.37536,0.00042701,0.058992,0.69173,0.00042646,0.00042757
0.29078,0.37429,0.37487,0.37536,0.00042814,0.057555,0.69316,0.00042713,0.00042914
0.29158,0.37429,0.37487,0.37535,0.00042926,0.056135,0.69457,0.00042776,0.00043076
0.29239,0.37429,0.37487,0.37535,0.00043037,0.05473,0.69597,0.00042832,0.00043243
0.29319,0.37429,0.37486,0.37534,0.00043149,0.053342,0.69735,0.00042882,0.00043415
0.294,0.37429,0.37486,0.37534,0.0004326,0.051971,0.69871,0.00042927,0.00043593
0.29481,0.37429,0.37486,0.37534,0.0004337,0.050616,0.70006,0.00042965,0.00043775
0.29561,0.37429,0.37486,0.37533,0.0004348,0.049277,0.70139,0.00042998,0.00043963
0.29642,0.37429,0.37486,0.37533,0.0004359,0.047956,0.7027,0.00043025,0.00044155
0.29722,0.37429,0.37485,0.37532,0.00043699,0.046651,0.704,0.00043046,0.00044353
0.29803,0.37429,0.37485,0.37532,0.00043808,0.045363,0.70527,0.00043061,0.00044556
0.29883,0.37429,0.37485,0.37531,0.00043917,0.044092,0.70654,0.0004307,0.00044764
0.29964,0.37429,0.37485,0.37531,0.00044025,0.042838,0.70778,0.00043073,0.00044977
0.30044,0.37429,0.37484,0.37531,0.00044132,0.0416,0.70901,0.0004307,0.00045195
0.30125,0.37429,0.37484,0.3753,0.00044239,0.04038,0.71022,0.00043061,0.00045418
0.30206,0.37429,0.37484,0.3753,0.00044346,0.039177,0.71142,0.00043046,0.00045646
0.30286,0.37429,0.37484,0.37529,0.00044452,0.037991,0.71259,0.00043026,0.00045879
0.30367,0.37429,0.37483,0.37529,0.00044558,0.036823,0.71375,0.00042999,0.00046117
0.30447,0.37429,0.37483,0.37528,0.00044663,0.035672,0.7149,0.00042967,0.00046359
0.30528,0.37429,0.37483,0.37528,0.00044768,0.034538,0.71602,0.00042928,0.00046607
0.30608,0.37429,0.37483,0.37528,0.00044872,0.033422,0.71713,0.00042884,0.0004686
0.30689,0.37429,0.37482,0.37527,0.00044976,0.032323,0.71822,0.00042834,0.00047117
0.30769,0.37429,0.37482,0.37527,0.00045079,0.031241,0.71929,0.00042778,0.0004738
0.3085,0.37429,0.37482,0.37526,0.00045181,0.030178,0.72035,0.00042716,0.00047647
0.3093,0.37429,0.37482,0.37526,0.00045283,0.029132,0.72138,0.00042648,0.00047919
0.31011,0.37429,0.37481,0.37525,0.00045385,0.028103,0.7224,0.00042574,0.00048196
0.31092,0.37429,0.37481,0.37525,0.00045486,0.027093,0.72341,0.00042495,0.00048477
0.31172,0.37429,0.37481,0.37524,0.00045586,0.0261,0.72439,0.00042409,0.00048763
0.31253,0.37429,0.37481,0.37524,0.00045686,0.025125,0.72536,0.00042318,0.00049054
0.31333,0.37429,0.3748,0.37524,0.00045785,0.024168,0.7263,0.00042222,0.00049349
0.31414,0.37429,0.3748,0.37523,0.00045884,0.023229,0.72723,0.00042119,0.00049649
0.31494,0.37429,0.3748,0.37523,0.00045982,0.022308,0.72815,0.00042011,0.00049953
0.31575,0.37429,0.3748,0.37522,0.00046079,0.021405,0.72904,0.00041897,0.00050261
0.31655,0.37429,0.37479,0.37522,0.00046176,0.020521,0.72991,0.00041777,0.00050575
0.31736,0.37429,0.37479,0.37521,0.00046272,0.019654,0.73077,0.00041652,0.00050892
0.31816,0.37429,0.37479,0.37521,0.00046368,0.018806,0.73161,0.00041522,0.00051214
0.31897,0.37429,0.37479,0.3752,0.00046463,0.017975,0.73243,0.00041386,0.0005154
0.31978,0.37429,0.37478,0.3752,0.00046557,0.017164,0.73324,0.00041244,0.0005187
0.32058,0.37429,0.37478,0.37519,0.0004665,0.01637,0.73402,0.00041097,0.00052204
0.32139,0.37429,0.37478,0.37519,0.00046743,0.015595,0.73479,0.00040944,0.00052543
0.32219,0.37429,0.37477,0.37519,0.00046836,0.014838,0.73553,0.00040786,0.00052885
0.323,0.37429,0.37477,0.37518,0.00046927,0.0141,0.73626,0.00040623,0.00053232
0.3238,0.37429,0.37477,0.37518,0.00047018,0.01338,0.73697,0.00040454,0.00053582
0.32461,0.37429,0.37477,0.37517,0.00047108,0.012679,0.73766,0.00040281,0.00053936
0.32541,0.37429,0.37476,0.37517,0.00047198,0.011996,0.73834,0.00040102,0.00054294
0.32622,0.37429,0.37476,0.37516,0.00047287,0.011332,0.73899,0.00039917,0.00054656
0.32702,0.37429,0.37476,0.37516,0.00047375,0.010686,0.73963,0.00039728,0.00055021
0.32783,0.37429,0.37476,0.37515,0.00047462,0.01006,0.74025,0.00039534,0.0005539
0.32864,0.37429,0.37475,0.37515,0.00047549,0.0094514,0.74085,0.00039335,0.00055763
0.32944,0.37429,0.37475,0.37514,0.00047635,0.008862,0.74143,0.0003913,0.00056139
0.33025,0.37429,0.37475,0.37514,0.0004772,0.0082913,0.74199,0.00038921,0.00056518
0.33105,0.37429,0.37474,0.37513,0.00047804,0.0077394,0.74253,0.00038707,0.00056901
0.33186,0.37429,0.37474,0.37513,0.00047888,0.0072064,0.74305,0.00038489,0.00057287
0.33266,0.37429,0.37474,0.37513,0.00047971,0.0066921,0.74356,0.00038265,0.00057676
0.33347,0.37429,0.37474,0.37512,0.00048053,0.0061968,0.74404,0.00038037,0.00058068
0.33427,0.37429,0.37473,0.37512,0.00048134,0.0057203,0.74451,0.00037805,0.00058463
0.33508,0.37429,0.37473,0.37511,0.00048215,0.0052628,0.74496,0.00037568,0.00058862
0.33589,0.37429,0.37473,0.37511,0.00048294,0.0048241,0.74539,0.00037326,0.00059263
0.33669,0.37429,0.37473,0.3751,0.00048373,0.0044045,0.7458,0.0003708,0.00059666
0.3375,0.37429,0.37472,0.3751,0.00048451,0.0040038,0.74619,0.0003683,0.00060073
0.3383,0.37429,0.37472,0.37509,0.00048529,0.0036222,0.74656,0.00036575,0.00060482
0.33911,0.37429,0.37472,0.37509,0.00048605,0.0032596,0.74691,0.00036316,0.00060894
0.33991,0.37429,0.37472,0.37508,0.00048681,0.002916,0.74725,0.00036054,0.00061308
0.34072,0.37429,0.37471,0.37508,0.00048755,0.0025914,0.74756,0.00035787,0.00061724
0.34152,0.37429,0.37471,0.37507,0.00048829,0.002286,0.74786,0.00035516,0.00062143
0.34233,0.37429,0.37471,0.37507,0.00048902,0.0019996,0.74814,0.00035241,0.00062564
0.34313,0.37429,0.3747,0.37506,0.00048975,0.0017324,0.74839,0.00034963,0.00062987
0.34394,0.37429,0.3747,0.37506,0.00049046,0.0014843,0.74863,0.0003468,0.00063412
0.34475,0.37429,0.3747,0.37505,0.00049117,0.0012553,0.74885,0.00034394,0.00063839
0.34555,0.37429,0.3747,0.37505,0.00049186,0.0010454,0.74905,0.00034105,0.00064267
0.34636,0.37429,0.37469,0.37504,0.00049255,0.00085472,0.74923,0.00033812,0.00064698
0.34716,0.37429,0.37469,0.37504,0.00049323,0.00068319,0.7494,0.00033516,0.0006513
0.34797,0.37429,0.37469,0.37503,0.0004939,0.00053084,0.74954,0.00033216,0.00065564
0.34877,0.37429,0.37469,0.37503,0.00049456,0.00039767,0.74966,0.00032913,0.00065999
0.34958,0.37429,0.37468,0.37502,0.00049521,0.00028369,0.74977,0.00032607,0.00066435
0.35038,0.37429,0.37468,0.37502,0.00049585,0.00018891,0.74985,0.00032297,0.00066873
0.35119,0.37429,0.37468,0.37502,0.00049649,0.00011333,0.74992,0.00031985,0.00067312
0.35199,0.37429,0.37468,0.37501,0.00049711,5.6951e-05,0.74996,0.0003167,0.00067752
0.3528,0.37429,0.37467,0.37501,0.00049772,1.978e-05,0.74999,0.00031352,0.00068193
0.35361,0.37429,0.37467,0.375,0.00049833,1.8178e-06,0.75,0.00031031,0.00068635
0.35441,0.37429,0.37467,0.375,0.00049893,3.0658e-06,0.74999,0.00030708,0.00069077
0.35522,0.37429,0.37467,0.37499,0.00049951,2.3524e-05,0.74996,0.00030382,0.0006952
0.35602,0.37429,0.37467,0.37499,0.00050009,6.3191e-05,0.74991,0.00030054,0.00069964
0.35683,0.37429,0.37466,0.37498,0.00050066,0.00012206,0.74984,0.00029723,0.00070408
0.35763,0.37429,0.37466,0.37498,0.00050121,0.00020014,0.74975,0.0002939,0.00070853
0.35844,0.37429,0.37466,0.37497,0.00050176,0.00029742,0.74965,0.00029055,0.00071298
0.35924,0.37429,0.37466,0.37497,0.0005023,0.00041389,0.74952,0.00028717,0.00071743
0.36005,0.37429,0.37465,0.37496,0.00050283,0.00054955,0.74938,0.00028378,0.00072188
0.36086,0.37429,0.37465,0.37496,0.00050335,0.00070439,0.74921,0.00028037,0.00072633
0.36166,0.37429,0.37465,0.37495,0.00050386,0.00087841,0.74903,0.00027694,0.00073077
0.36247,0.37429,0.37465,0.37495,0.00050435,0.0010716,0.74882,0.00027349,0.00073522
0.36327,0.37429,0.37465,0.37494,0.00050484,0.0012839,0.7486,0.00027002,0.00073966
0.36408,0.37429,0.37464,0.37494,0.00050532,0.0015154,0.74836,0.00026654,0.0007441
0.36488,0.37429,0.37464,0.37493,0.00050579,0.001766,0.7481,0.00026305,0.00074853
0.36569,0.37429,0.37464,0.37493,0.00050625,0.0020358,0.74782,0.00025954,0.00075295
0.36649,0.37429,0.37464,0.37492,0.0005067,0.0023246,0.74752,0.00025602,0.00075737
0.3673,0.37429,0.37464,0.37492,0.00050714,0.0026325,0.74721,0.00025249,0.00076178
0.3681,0.37429,0.37463,0.37491,0.00050756,0.0029595,0.74687,0.00024895,0.00076618
0.36891,0.37429,0.37463,0.37491,0.00050798,0.0033056,0.74651,0.0002454,0.00077056
0.36972,0.37429,0.37463,0.37491,0.00050839,0.0036707,0.74614,0.00024184,0.00077494
0.37052,0.37429,0.37463,0.3749,0.00050879,0.0040548,0.74575,0.00023828,0.0007793
0.37133,0.37429,0.37463,0.3749,0.00050917,0.004458,0.74533,0.0002347,0.00078364
0.37213,0.37429,0.37462,0.37489,0.00050955,0.0048801,0.7449,0.00023113,0.00078797
0.37294,0.37429,0.37462,0.37489,0.00050991,0.0053211,0.74445,0.00022754,0.00079229
0.37374,0.37429,0.37462,0.37488,0.00051027,0.0057811,0.74398,0.00022396,0.00079658
0.37455,0.37429,0.37462,0.37488,0.00051061,0.0062601,0.74349,0.00022037,0.00080086
0.37535,0.37429,0.37462,0.37487,0.00051095,0.0067579,0.74299,0.00021678,0.00080512
0.37616,0.37429,0.37462,0.37487,0.00051127,0.0072746,0.74246,0.00021319,0.00080936
0.37696,0.37429,0.37462,0.37486,0.00051158,0.0078101,0.74192,0.0002096,0.00081357
0.37777,0.37429,0.37461,0.37486,0.00051189,0.0083644,0.74135,0.00020601,0.00081776
0.37858,0.37429,0.37461,0.37485,0.00051218,0.0089375,0.74077,0.00020242,0.00082193
0.37938,0.37429,0.37461,0.37485,0.00051246,0.0095293,0.74017,0.00019884,0.00082608
0.38019,0.37429,0.37461,0.37484,0.00051273,0.01014,0.73955,0.00019527,0.00083019
0.38099,0.37429,0.37461,0.37484,0.00051299,0.010769,0.73891,0.00019169,0.00083428
0.3818,0.37429,0.37461,0.37483,0.00051324,0.011417,0.73825,0.00018813,0.00083834
0.3826,0.37429,0.37461,0.37483,0.00051347,0.012084,0.73758,0.00018457,0.00084238
0.38341,0.37429,0.3746,0.37483,0.0005137,0.012769,0.73688,0.00018102,0.00084638
0.38421,0.37429,0.3746,0.37482,0.00051392,0.013473,0.73617,0.00017748,0.00085035
0.38502,0.37429,0.3746,0.37482,0.00051412,0.014195,0.73544,0.00017395,0.00085429
0.38582,0.37429,0.3746,0.37481,0.00051431,0.014935,0.73469,0.00017044,0.00085819
0.38663,0.37429,0.3746,0.37481,0.0005145,0.015695,0.73392,0.00016693,0.00086206
0.38744,0.37429,0.3746,0.3748,0.00051467,0.016472,0.73313,0.00016344,0.00086589
0.38824,0.37429,0.3746,0.3748,0.00051483,0.017268,0.73233,0.00015997,0.00086969
0.38905,0.37429,0.3746,0.37479,0.00051498,0.018082,0.7315,0.0001565,0.00087345
0.38985,0.37429,0.3746,0.37479,0.00051512,0.018915,0.73066,0.00015306,0.00087717
0.39066,0.37429,0.3746,0.37478,0.00051524,0.019766,0.7298,0.00014963,0.00088086
0.39146,0.37429,0.37459,0.37478,0.00051536,0.020635,0.72892,0.00014623,0.0008845
0.39227,0.37429,0.37459,0.37477,0.00051547,0.021522,0.72803,0.00014284,0.0008881
0.39307,0.37429,0.37459,0.37477,0.00051556,0.022427,0.72711,0.00013947,0.00089165
0.39388,0.37429,0.37459,0.37477,0.00051564,0.02335,0.72618,0.00013612,0.00089517
0.39469,0.37429,0.37459,0.37476,0.00051572,0.024292,0.72523,0.00013279,0.00089864
0.39549,0.37429,0.37459,0.37476,0.00051578,0.025251,0.72426,0.00012949,0.00090206
0.3963,0.37429,0.37459,0.37475,0.00051583,0.026228,0.72328,0.00012622,0.00090544
0.3971,0.37429,0.37459,0.37475,0.00051586,0.027223,0.72227,0.00012296,0.00090877
0.39791,0.37429,0.37459,0.37474,0.00051589,0.028236,0.72125,0.00011974,0.00091205
0.39871,0.37429,0.37459,0.37474,0.00051591,0.029267,0.72021,0.00011654,0.00091528
0.39952,0.37429,0.37459,0.37473,0.00051591,0.030315,0.71915,0.00011336,0.00091846
0.40032,0.37429,0.37459,0.37473,0.00051591,0.031381,0.71808,0.00011022,0.00092159
0.40113,0.37429,0.37459,0.37473,0.00051589,0.032464,0.71699,0.00010711,0.00092467
0.40193,0.37429,0.37459,0.37472,0.00051586,0.033566,0.71588,0.00010402,0.0009277
0.40274,0.37429,0.37459,0.37472,0.00051582,0.034684,0.71475,0.00010097,0.00093067
0.40355,0.37429,0.37459,0.37471,0.00051577,0.03582,0.71361,9.7951e-05,0.00093359
0.40435,0.37429,0.37459,0.37471,0.00051571,0.036974,0.71244,9.4964e-05,0.00093645
0.40516,0.37429,0.37459,0.3747,0.00051563,0.038145,0.71126,9.2011e-05,0.00093926
0.40596,0.37429,0.37459,0.3747,0.00051555,0.039333,0.71007,8.9093e-05,0.00094201
0.40677,0.37429,0.37459,0.3747,0.00051545,0.040538,0.70885,8.621e-05,0.0009447
0.40757,0.37429,0.37459,0.37469,0.00051535,0.04176,0.70762,8.3364e-05,0.00094733
0.40838,0.37429,0.37459,0.37469,0.00051523,0.043,0.70637,8.0555e-05,0.0009499
0.40918,0.37429,0.37459,0.37468,0.0005151,0.044256,0.70511,7.7784e-05,0.00095241
0.40999,0.37429,0.37459,0.37468,0.00051496,0.045529,0.70383,7.5052e-05,0.00095486
0.41079,0.37429,0.37459,0.37467,0.00051481,0.04682,0.70253,7.236e-05,0.00095725
0.4116,0.37429,0.37459,0.37467,0.00051464,0.048127,0.70121,6.9708e-05,0.00095958
0.41241,0.37429,0.37459,0.37467,0.00051447,0.04945,0.69988,6.7096e-05,0.00096184
0.41321,0.37429,0.37459,0.37466,0.00051428,0.050791,0.69853,6.4527e-05,0.00096404
0.41402,0.37429,0.3746,0.37466,0.00051409,0.052148,0.69717,6.2001e-05,0.00096617
0.41482,0.37429,0.3746,0.37465,0.00051388,0.053522,0.69579,5.9517e-05,0.00096824
0.41563,0.37429,0.3746,0.37465,0.00051366,0.054912,0.69439,5.7078e-05,0.00097024
0.41643,0.37429,0.3746,0.37465,0.00051343,0.056318,0.69297,5.4684e-05,0.00097218
0.41724,0.37429,0.3746,0.37464,0.00051319,0.057741,0.69154,5.2335e-05,0.00097405
0.41804,0.37429,0.3746,0.37464,0.00051294,0.05918,0.69009,5.0032e-05,0.00097584
0.41885,0.37429,0.3746,0.37463,0.00051268,0.060635,0.68863,4.7776e-05,0.00097757
0.41966,0.37429,0.3746,0.37463,0.0005124,0.062107,0.68715,4.5567e-05,0.00097924
0.42046,0.37429,0.3746,0.37463,0.00051212,0.063594,0.68566,4.3406e-05,0.00098083
0.42127,0.37429,0.3746,0.37462,0.00051182,0.065097,0.68414,4.1294e-05,0.00098235
0.42207,0.37429,0.37461,0.37462,0.00051151,0.066617,0.68262,3.9232e-05,0.00098379
0.42288,0.37429,0.37461,0.37461,0.0005112,0.068152,0.68107,3.7219e-05,0.00098517
0.42368,0.37429,0.37461,0.37461,0.00051087,0.069702,0.67952,3.5257e-05,0.00098648
0.42449,0.37429,0.37461,0.37461,0.00051053,0.071269,0.67794,3.3346e-05,0.00098771
0.42529,0.37429,0.37461,0.3746,0.00051018,0.072851,0.67635,3.1486e-05,0.00098887
0.4261,0.37429,0.37461,0.3746,0.00050981,0.074448,0.67475,2.9679e-05,0.00098995
0.4269,0.37429,0.37462,0.37459,0.00050944,0.076061,0.67313,2.7924e-05,0.00099096
0.42771,0.37429,0.37462,0.37459,0.00050906,0.077689,0.67149,2.6223e-05,0.0009919
0.42852,0.37429,0.37462,0.37459,0.00050867,0.079332,0.66984,2.4575e-05,0.00099276
0.42932,0.37429,0.37462,0.37458,0.00050826,0.080991,0.66817,2.2982e-05,0.00099354
0.43013,0.37429,0.37462,0.37458,0.00050785,0.082664,0.66649,2.1443e-05,0.00099425
0.43093,0.37429,0.37462,0.37458,0.00050742,0.084353,0.6648,1.996e-05,0.00099488
0.43174,0.37429,0.37463,0.37457,0.00050698,0.086056,0.66309,1.8532e-05,0.00099544
0.43254,0.37429,0.37463,0.37457,0.00050654,0.087774,0.66136,1.716e-05,0.00099591
0.43335,0.37429,0.37463,0.37456,0.00050608,0.089507,0.65962,1.5844e-05,0.00099631
0.43415,0.37429,0.37463,0.37456,0.00050561,0.091255,0.65787,1.4585e-05,0.00099664
0.43496,0.37429,0.37464,0.37456,0.00050513,0.093017,0.6561,1.3384e-05,0.00099688
0.43576,0.37429,0.37464,0.37455,0.00050464,0.094794,0.65431,1.224e-05,0.00099705
0.43657,0.37429,0.37464,0.37455,0.00050414,0.096584,0.65251,1.1154e-05,0.00099713
0.43738,0.37429,0.37464,0.37455,0.00050363,0.09839,0.6507,1.0126e-05,0.00099714
0.43818,0.37429,0.37465,0.37454,0.00050311,0.10021,0.64888,9.1571e-06,0.00099707
0.43899,0.37429,0.37465,0.37454,0.00050258,0.10204,0.64704,8.2469e-06,0.00099692
0.43979,0.37429,0.37465,0.37454,0.00050204,0.10389,0.64518,7.3958e-06,0.00099669
0.4406,0.37429,0.37465,0.37453,0.00050149,0.10575,0.64331,6.6041e-06,0.00099638
0.4414,0.37429,0.37466,0.37453,0.00050093,0.10763,0.64143,5.8721e-06,0.00099599
0.44221,0.37429,0.37466,0.37453,0.00050036,0.10951,0.63954,5.2001e-06,0.00099552
0.44301,0.37429,0.37466,0.37452,0.00049978,0.11142,0.63763,4.5882e-06,0.00099497
0.44382,0.37429,0.37466,0.37452,0.00049919,0.11333,0.6357,4.0367e-06,0.00099434
0.44462,0.37429,0.37467,0.37452,0.00049859,0.11526,0.63377,3.5457e-06,0.00099363
0.44543,0.37429,0.37467,0.37451,0.00049797,0.1172,0.63182,3.1155e-06,0.00099283
0.44624,0.37429,0.37467,0.37451,0.00049735,0.11916,0.62986,2.7461e-06,0.00099196
0.44704,0.37429,0.37468,0.37451,0.00049672,0.12113,0.62788,2.4378e-06,0.00099101
0.44785,0.37429,0.37468,0.3745,0.00049608,0.12311,0.62589,2.1906e-06,0.00098997
0.44865,0.37429,0.37468,0.3745,0.00049543,0.12511,0.62389,2.0046e-06,0.00098886
0.44946,0.37429,0.37469,0.3745,0.00049477,0.12711,0.62188,1.88e-06,0.00098766
0.45026,0.37429,0.37469,0.37449,0.0004941,0.12913,0.61985,1.8168e-06,0.00098639
0.45107,0.37429,0.37469,0.37449,0.00049342,0.13117,0.61781,1.815e-06,0.00098503
0.45187,0.37429,0.3747,0.37449,0.00049274,0.13321,0.61576,1.8748e-06,0.0009836
0.45268,0.37429,0.3747,0.37448,0.00049204,0.13527,0.6137,1.996e-06,0.00098208
0.45349,0.37429,0.37471,0.37448,0.00049133,0.13734,0.61162,2.1788e-06,0.00098048
0.45429,0.37429,0.37471,0.37448,0.00049061,0.13942,0.60953,2.4231e-06,0.0009788
0.4551,0.37429,0.37471,0.37447,0.00048989,0.14152,0.60743,2.7289e-06,0.00097705
0.4559,0.37429,0.37472,0.37447,0.00048915,0.14362,0.60532,3.0962e-06,0.00097521
0.45671,0.37429,0.37472,0.37447,0.00048841,0.14574,0.6032,3.5248e-06,0.00097329
0.45751,0.37429,0.37472,0.37447,0.00048765,0.14787,0.60106,4.0147e-06,0.00097129
0.45832,0.37429,0.37473,0.37446,0.00048689,0.15001,0.59891,4.5658e-06,0.00096922
0.45912,0.37429,0.37473,0.37446,0.00048612,0.15217,0.59675,5.178e-06,0.00096706
0.45993,0.37429,0.37474,0.37446,0.00048534,0.15433,0.59458,5.8512e-06,0.00096483
0.46073,0.37429,0.37474,0.37445,0.00048455,0.15651,0.5924,6.5852e-06,0.00096252
0.46154,0.37429,0.37474,0.37445,0.00048375,0.15869,0.59021,7.3798e-06,0.00096013
0.46235,0.37429,0.37475,0.37445,0.00048295,0.16089,0.58801,8.2349e-06,0.00095766
0.46315,0.37429,0.37475,0.37445,0.00048213,0.1631,0.58579,9.1503e-06,0.00095511
0.46396,0.37429,0.37476,0.37444,0.00048131,0.16532,0.58357,1.0126e-05,0.00095249
0.46476,0.37429,0.37476,0.37444,0.00048048,0.16755,0.58133,1.1161e-05,0.00094979
0.46557,0.37429,0.37477,0.37444,0.00047963,0.16979,0.57908,1.2256e-05,0.00094701
0.46637,0.37429,0.37477,0.37444,0.00047879,0.17204,0.57683,1.341e-05,0.00094416
0.46718,0.37429,0.37478,0.37443,0.00047793,0.1743,0.57456,1.4623e-05,0.00094123
0.46798,0.37429,0.37478,0.37443,0.00047706,0.17658,0.57228,1.5895e-05,0.00093823
0.46879,0.37429,0.37478,0.37443,0.00047619,0.17886,0.57,1.7226e-05,0.00093515
0.46959,0.37429,0.37479,0.37442,0.00047531,0.18115,0.5677,1.8614e-05,0.000932
0.4704,0.37429,0.37479,0.37442,0.00047442,0.18345,0.56539,2.0061e-05,0.00092878
0.47121,0.37429,0.3748,0.37442,0.00047352,0.18577,0.56307,2.1565e-05,0.00092548
0.47201,0.37429,0.3748,0.37442,0.00047261,0.18809,0.56075,2.3125e-05,0.0009221
0.47282,0.37429,0.37481,0.37442,0.0004717,0.19042,0.55841,2.4743e-05,0.00091866
0.47362,0.37429,0.37481,0.37441,0.00047078,0.19276,0.55606,2.6416e-05,0.00091515
0.47443,0.37429,0.37482,0.37441,0.00046985,0.19511,0.55371,2.8146e-05,0.00091156
0.47523,0.37429,0.37482,0.37441,0.00046892,0.19747,0.55135,2.9931e-05,0.0009079
0.47604,0.37429,0.37483,0.37441,0.00046797,0.19984,0.54897,3.1771e-05,0.00090417
0.47684,0.37429,0.37483,0.3744,0.00046702,0.20222,0.54659,3.3665e-05,0.00090038
0.47765,0.37429,0.37484,0.3744,0.00046606,0.2046,0.5442,3.5613e-05,0.00089651
0.47846,0.37429,0.37484,0.3744,0.0004651,0.207,0.5418,3.7615e-05,0.00089258
0.47926,0.37429,0.37485,0.3744,0.00046413,0.2094,0.53939,3.967e-05,0.00088858
0.48007,0.37429,0.37485,0.3744,0.00046315,0.21182,0.53697,4.1777e-05,0.00088452
0.48087,0.37429,0.37486,0.37439,0.00046216,0.21424,0.53455,4.3936e-05,0.00088038
0.48168,0.37429,0.37487,0.37439,0.00046117,0.21667,0.53212,4.6147e-05,0.00087619
0.48248,0.37429,0.37487,0.37439,0.00046017,0.2191,0.52968,4.8408e-05,0.00087192
0.48329,0.37429,0.37488,0.37439,0.00045916,0.22155,0.52723,5.072e-05,0.0008676
0.48409,0.37429,0.37488,0.37439,0.00045815,0.224,0.52477,5.3081e-05,0.00086321
0.4849,0.37429,0.37489,0.37438,0.00045712,0.22646,0.52231,5.5491e-05,0.00085876
0.4857,0.37429,0.37489,0.37438,0.0004561,0.22893,0.51983,5.795e-05,0.00085425
0.48651,0.37429,0.3749,0.37438,0.00045507,0.23141,0.51735,6.0456e-05,0.00084967
0.48732,0.37429,0.3749,0.37438,0.00045403,0.23389,0.51487,6.3009e-05,0.00084504
0.48812,0.37429,0.37491,0.37438,0.00045298,0.23638,0.51237,6.5609e-05,0.00084035
0.48893,0.37429,0.37492,0.37437,0.00045193,0.23888,0.50987,6.8254e-05,0.0008356
0.48973,0.37429,0.37492,0.37437,0.00045087,0.24138,0.50736,7.0945e-05,0.0008308
0.49054,0.37429,0.37493,0.37437,0.00044981,0.24389,0.50485,7.368e-05,0.00082593
0.49134,0.37429,0.37493,0.37437,0.00044874,0.24641,0.50233,7.6459e-05,0.00082102
0.49215,0.37429,0.37494,0.37437,0.00044766,0.24893,0.4998,7.928e-05,0.00081604
0.49295,0.37429,0.37494,0.37437,0.00044658,0.25147,0.49727,8.2144e-05,0.00081102
0.49376,0.37429,0.37495,0.37436,0.00044549,0.254,0.49473,8.5049e-05,0.00080594
0.49456,0.37429,0.37496,0.37436,0.0004444,0.25655,0.49218,8.7995e-05,0.00080081
0.49537,0.37429,0.37496,0.37436,0.0004433,0.2591,0.48963,9.0981e-05,0.00079563
0.49618,0.37429,0.37497,0.37436,0.0004422,0.26165,0.48707,9.4006e-05,0.0007904
0.49698,0.37429,0.37497,0.37436,0.00044109,0.26421,0.4845,9.7069e-05,0.00078512
0.49779,0.37429,0.37498,0.37436,0.00043998,0.26678,0.48194,0.00010017,0.00077979
0.49859,0.37429,0.37499,0.37436,0.00043886,0.26935,0.47936,0.00010331,0.00077442
0.4994,0.37429,0.37499,0.37435,0.00043774,0.27193,0.47678,0.00010648,0.000769
0.5002,0.37429,0.375,0.37435,0.00043661,0.27451,0.47419,0.00010969,0.00076353
0.50101,0.37429,0.37501,0.37435,0.00043548,0.2771,0.4716,0.00011293,0.00075802
0.50181,0.37429,0.37501,0.37435,0.00043434,0.27969,0.46901,0.00011621,0.00075247
0.50262,0.37429,0.37502,0.37435,0.0004332,0.28229,0.46641,0.00011952,0.00074688
0.50343,0.37429,0.37502,0.37435,0.00043205,0.2849,0.4638,0.00012286,0.00074125
0.50423,0.37429,0.37503,0.37435,0.0004309,0.2875,0.46119,0.00012623,0.00073557
0.50504,0.37429,0.37504,0.37435,0.00042974,0.29012,0.45858,0.00012963,0.00072986
0.50584,0.37429,0.37504,0.37435,0.00042859,0.29273,0.45596,0.00013306,0.00072411
0.50665,0.37429,0.37505,0.37434,0.00042742,0.29535,0.45333,0.00013651,0.00071833
0.50745,0.37429,0.37505,0.37434,0.00042625,0.29798,0.45071,0.00014,0.00071251
0.50826,0.37429,0.37506,0.37434,0.00042508,0.30061,0.44808,0.00014351,0.00070665
0.50906,0.37429,0.37507,0.37434,0.00042391,0.30324,0.44544,0.00014705,0.00070077
0.50987,0.37429,0.37507,0.37434,0.00042273,0.30588,0.44281,0.00015061,0.00069485
0.51067,0.37429,0.37508,0.37434,0.00042154,0.30852,0.44016,0.00015419,0.0006889
0.51148,0.37429,0.37509,0.37434,0.00042036,0.31116,0.43752,0.0001578,0.00068292
0.51229,0.37429,0.37509,0.37434,0.00041917,0.3138,0.43487,0.00016143,0.00067691
0.51309,0.37429,0.3751,0.37434,0.00041798,0.31645,0.43222,0.00016508,0.00067088
0.5139,0.37429,0.37511,0.37434,0.00041678,0.31911,0.42957,0.00016874,0.00066481
0.5147,0.37429,0.37511,0.37434,0.00041558,0.32176,0.42691,0.00017243,0.00065873
0.51551,0.37429,0.37512,0.37433,0.00041438,0.32442,0.42425,0.00017613,0.00065262
0.51631,0.37429,0.37512,0.37433,0.00041317,0.32708,0.42159,0.00017986,0.00064649
0.51712,0.37429,0.37513,0.37433,0.00041196,0.32974,0.41892,0.00018359,0.00064033
0.51792,0.37429,0.37514,0.37433,0.00041075,0.33241,0.41626,0.00018734,0.00063416
0.51873,0.37429,0.37514,0.37433,0.00040954,0.33508,0.41359,0.00019111,0.00062797
0.51953,0.37429,0.37515,0.37433,0.00040832,0.33775,0.41092,0.00019489,0.00062176
0.52034,0.37429,0.37516,0.37433,0.0004071,0.34042,0.40824,0.00019868,0.00061553
0.52115,0.37429,0.37516,0.37433,0.00040588,0.34309,0.40557,0.00020248,0.00060929
0.52195,0.37429,0.37517,0.37433,0.00040466,0.34577,0.40289,0.00020629,0.00060303
0.52276,0.37429,0.37518,0.37433,0.00040343,0.34844,0.40022,0.00021011,0.00059676
0.52356,0.37429,0.37518,0.37433,0.00040221,0.35112,0.39754,0.00021393,0.00059048
0.52437,0.37429,0.37519,0.37433,0.00040098,0.3538,0.39486,0.00021776,0.00058419
0.52517,0.37429,0.3752,0.37433,0.00039974,0.35648,0.39218,0.0002216,0.00057789
0.52598,0.37429,0.3752,0.37433,0.00039851,0.35916,0.3895,0.00022545,0.00057158
0.52678,0.37429,0.37521,0.37433,0.00039728,0.36184,0.38681,0.00022929,0.00056526
0.52759,0.37429,0.37522,0.37433,0.00039604,0.36453,0.38413,0.00023314,0.00055894
0.52839,0.37429,0.37522,0.37433,0.0003948,0.36721,0.38145,0.00023699,0.00055261
0.5292,0.37429,0.37523,0.37433,0.00039356,0.36989,0.37876,0.00024084,0.00054628
0.53001,0.37429,0.37523,0.37433,0.00039232,0.37258,0.37608,0.00024469,0.00053995
0.53081,0.37429,0.37524,0.37433,0.00039108,0.37526,0.3734,0.00024854,0.00053362
0.53162,0.37429,0.37525,0.37433,0.00038984,0.37795,0.37071,0.00025239,0.00052729
0.53242,0.37429,0.37525,0.37433,0.00038859,0.38063,0.36803,0.00025623,0.00052096
0.53323,0.37429,0.37526,0.37433,0.00038735,0.38331,0.36535,0.00026007,0.00051463
0.53403,0.37429,0.37527,0.37433,0.0003861,0.386,0.36266,0.0002639,0.0005083
0.53484,0.37429,0.37527,0.37433,0.00038486,0.38868,0.35998,0.00026773,0.00050199
0.53564,0.37429,0.37528,0.37433,0.00038361,0.39136,0.3573,0.00027154,0.00049567
0.53645,0.37429,0.37529,0.37433,0.00038236,0.39404,0.35462,0.00027535,0.00048937
0.53726,0.37429,0.37529,0.37433,0.00038111,0.39672,0.35194,0.00027915,0.00048308
0.53806,0.37429,0.3753,0.37433,0.00037987,0.3994,0.34926,0.00028294,0.00047679
0.53887,0.37429,0.3753,0.37433,0.00037862,0.40208,0.34658,0.00028672,0.00047052
0.53967,0.37429,0.37531,0.37433,0.00037737,0.40475,0.34391,0.00029048,0.00046426
0.54048,0.37429,0.37532,0.37433,0.00037612,0.40743,0.34123,0.00029423,0.00045801
0.54128,0.37429,0.37532,0.37433,0.00037487,0.4101,0.33856,0.00029797,0.00045178
0.54209,0.37429,0.37533,0.37433,0.00037363,0.41277,0.33589,0.00030169,0.00044556
0.54289,0.37429,0.37534,0.37433,0.00037238,0.41544,0.33322,0.00030539,0.00043936
0.5437,0.37429,0.37534,0.37433,0.00037113,0.41811,0.33056,0.00030908,0.00043318
0.5445,0.37429,0.37535,0.37433,0.00036988,0.42077,0.32789,0.00031275,0.00042702
0.54531,0.37429,0.37535,0.37433,0.00036864,0.42344,0.32523,0.00031639,0.00042088
0.54612,0.37429,0.37536,0.37434,0.00036739,0.4261,0.32257,0.00032002,0.00041477
0.54692,0.37429,0.37537,0.37434,0.00036615,0.42876,0.31992,0.00032362,0.00040867
0.54773,0.37429,0.37537,0.37434,0.0003649,0.43141,0.31726,0.00032721,0.0004026
0.54853,0.37429,0.37538,0.37434,0.00036366,0.43406,0.31461,0.00033077,0.00039656
0.54934,0.37429,0.37538,0.37434,0.00036242,0.43671,0.31197,0.0003343,0.00039054
0.55014,0.37429,0.37539,0.37434,0.00036118,0.43936,0.30932,0.00033781,0.00038455
0.55095,0.37429,0.3754,0.37434,0.00035994,0.442,0.30668,0.00034129,0.00037859
0.55175,0.37429,0.3754,0.37434,0.0003587,0.44464,0.30404,0.00034475,0.00037266
0.55256,0.37429,0.37541,0.37434,0.00035746,0.44727,0.30141,0.00034817,0.00036676
0.55336,0.37429,0.37541,0.37434,0.00035623,0.44991,0.29878,0.00035157,0.00036089
0.55417,0.37429,0.37542,0.37434,0.000355,0.45253,0.29615,0.00035494,0.00035505
0.55498,0.37429,0.37542,0.37434,0.00035376,0.45516,0.29353,0.00035828,0.00034925
0.55578,0.37429,0.37543,0.37435,0.00035253,0.45778,0.29091,0.00036158,0.00034349
0.55659,0.37429,0.37544,0.37435,0.00035131,0.46039,0.2883,0.00036485,0.00033776
0.55739,0.37429,0.37544,0.37435,0.00035008,0.463,0.28569,0.00036809,0.00033207
0.5582,0.37429,0.37545,0.37435,0.00034886,0.46561,0.28309,0.0003713,0.00032642
0.559,0.37429,0.37545,0.37435,0.00034763,0.46821,0.28049,0.00037447,0.0003208
0.55981,0.37429,0.37546,0.37435,0.00034641,0.47081,0.27789,0.0003776,0.00031523
0.56061,0.37429,0.37546,0.37435,0.0003452,0.4734,0.2753,0.00038069,0.0003097
0.56142,0.37429,0.37547,0.37435,0.00034398,0.47599,0.27272,0.00038375,0.00030421
0.56223,0.37429,0.37547,0.37436,0.00034277,0.47857,0.27014,0.00038677,0.00029877
0.56303,0.37429,0.37548,0.37436,0.00034156,0.48115,0.26756,0.00038975,0.00029337
0.56384,0.37429,0.37549,0.37436,0.00034035,0.48372,0.26499,0.00039269,0.00028802
0.56464,0.37429,0.37549,0.37436,0.00033915,0.48629,0.26243,0.00039559,0.00028271
0.56545,0.37429,0.3755,0.37436,0.00033795,0.48885,0.25987,0.00039845,0.00027745
0.56625,0.37429,0.3755,0.37436,0.00033675,0.4914,0.25732,0.00040126,0.00027224
0.56706,0.37429,0.37551,0.37436,0.00033556,0.49395,0.25478,0.00040404,0.00026708
0.56786,0.37429,0.37551,0.37437,0.00033436,0.49649,0.25224,0.00040676,0.00026197
0.56867,0.37429,0.37552,0.37437,0.00033318,0.49903,0.24971,0.00040945,0.00025691
0.56947,0.37429,0.37552,0.37437,0.00033199,0.50156,0.24718,0.00041208,0.0002519
0.57028,0.37429,0.37553,0.37437,0.00033081,0.50408,0.24466,0.00041467,0.00024694
0.57109,0.37429,0.37553,0.37437,0.00032963,0.5066,0.24215,0.00041722,0.00024204
0.57189,0.37429,0.37554,0.37437,0.00032846,0.50911,0.23964,0.00041972,0.0002372
0.5727,0.37429,0.37554,0.37438,0.00032728,0.51161,0.23714,0.00042216,0.0002324
0.5735,0.37429,0.37555,0.37438,0.00032612,0.51411,0.23465,0.00042456,0.00022767
0.57431,0.37429,0.37555,0.37438,0.00032495,0.5166,0.23216,0.00042692,0.00022299
0.57511,0.37429,0.37555,0.37438,0.00032379,0.51908,0.22968,0.00042922,0.00021837
0.57592,0.37429,0.37556,0.37438,0.00032264,0.52155,0.22721,0.00043147,0.00021381
0.57672,0.37429,0.37556,0.37438,0.00032149,0.52402,0.22475,0.00043366,0.00020931
0.57753,0.37429,0.37557,0.37439,0.00032034,0.52648,0.2223,0.00043581,0.00020487
0.57833,0.37429,0.37557,0.37439,0.0003192,0.52893,0.21985,0.0004379,0.00020049
0.57914,0.37429,0.37558,0.37439,0.00031806,0.53137,0.21741,0.00043995,0.00019617
0.57995,0.37429,0.37558,0.37439,0.00031692,0.53381,0.21498,0.00044193,0.00019191
0.58075,0.37429,0.37559,0.37439,0.00031579,0.53624,0.21255,0.00044387,0.00018772
0.58156,0.37429,0.37559,0.3744,0.00031467,0.53865,0.21014,0.00044575,0.00018359
0.58236,0.37429,0.37559,0.3744,0.00031355,0.54107,0.20773,0.00044757,0.00017953
0.58317,0.37429,0.3756,0.3744,0.00031243,0.54347,0.20533,0.00044934,0.00017553
0.58397,0.37429,0.3756,0.3744,0.00031132,0.54586,0.20295,0.00045105,0.00017159
0.58478,0.37429,0.37561,0.37441,0.00031021,0.54825,0.20056,0.00045271,0.00016772
0.58558,0.37429,0.37561,0.37441,0.00030911,0.55062,0.19819,0.00045431,0.00016392
0.58639,0.37429,0.37561,0.37441,0.00030802,0.55299,0.19583,0.00045585,0.00016019
0.58719,0.37429,0.37562,0.37441,0.00030693,0.55535,0.19348,0.00045733,0.00015652
0.588,0.37429,0.37562,0.37441,0.00030584,0.5577,0.19113,0.00045876,0.00015292
0.58881,0.37429,0.37562,0.37442,0.00030476,0.56003,0.1888,0.00046013,0.00014939
0.58961,0.37429,0.37563,0.37442,0.00030368,0.56236,0.18647,0.00046143,0.00014593
0.59042,0.37429,0.37563,0.37442,0.00030261,0.56468,0.18416,0.00046268,0.00014254
0.59122,0.37429,0.37564,0.37442,0.00030155,0.56699,0.18185,0.00046387,0.00013922
0.59203,0.37429,0.37564,0.37443,0.00030049,0.5693,0.17956,0.000465,0.00013598
0.59283,0.37429,0.37564,0.37443,0.00029944,0.57159,0.17727,0.00046607,0.0001328
0.59364,0.37429,0.37565,0.37443,0.00029839,0.57387,0.175,0.00046708,0.00012969
0.59444,0.37429,0.37565,0.37443,0.00029735,0.57614,0.17273,0.00046803,0.00012666
0.59525,0.37429,0.37565,0.37444,0.00029631,0.5784,0.17048,0.00046892,0.0001237
0.59606,0.37429,0.37565,0.37444,0.00029528,0.58065,0.16823,0.00046975,0.00012081
0.59686,0.37429,0.37566,0.37444,0.00029425,0.58289,0.166,0.00047051,0.000118
0.59767,0.37429,0.37566,0.37444,0.00029324,0.58511,0.16378,0.00047122,0.00011525
0.59847,0.37429,0.37566,0.37445,0.00029222,0.58733,0.16156,0.00047186,0.00011259
0.59928,0.37429,0.37567,0.37445,0.00029122,0.58954,0.15936,0.00047244,0.00010999
0.60008,0.37429,0.37567,0.37445,0.00029022,0.59173,0.15717,0.00047296,0.00010748
0.60089,0.37429,0.37567,0.37446,0.00028922,0.59392,0.15499,0.00047341,0.00010503
0.60169,0.37429,0.37567,0.37446,0.00028823,0.59609,0.15282,0.00047381,0.00010266
0.6025,0.37429,0.37568,0.37446,0.00028725,0.59826,0.15067,0.00047414,0.00010037
0.6033,0.37429,0.37568,0.37446,0.00028628,0.60041,0.14852,0.00047441,9.8148e-05
0.60411,0.37429,0.37568,0.37447,0.00028531,0.60255,0.14639,0.00047462,9.6005e-05
0.60492,0.37429,0.37568,0.37447,0.00028435,0.60467,0.14427,0.00047476,9.3937e-05
0.60572,0.37429,0.37569,0.37447,0.00028339,0.60679,0.14216,0.00047484,9.1945e-05
0.60653,0.37429,0.37569,0.37448,0.00028244,0.60889,0.14006,0.00047486,9.0029e-05
0.60733,0.37429,0.37569,0.37448,0.0002815,0.61098,0.13797,0.00047482,8.8189e-05
0.60814,0.37429,0.37569,0.37448,0.00028057,0.61306,0.1359,0.00047471,8.6425e-05
0.60894,0.37429,0.37569,0.37449,0.00027964,0.61513,0.13384,0.00047454,8.4737e-05
0.60975,0.37429,0.3757,0.37449,0.00027872,0.61719,0.13179,0.00047431,8.3125e-05
0.61055,0.37429,0.3757,0.37449,0.0002778,0.61923,0.12975,0.00047402,8.159e-05
0.61136,0.37429,0.3757,0.37449,0.0002769,0.62126,0.12773,0.00047366,8.0131e-05
0.61216,0.37429,0.3757,0.3745,0.00027599,0.62328,0.12572,0.00047324,7.8748e-05
0.61297,0.37429,0.3757,0.3745,0.0002751,0.62528,0.12372,0.00047276,7.7442e-05
0.61378,0.37429,0.3757,0.3745,0.00027421,0.62728,0.12173,0.00047222,7.6212e-05
0.61458,0.37429,0.37571,0.37451,0.00027334,0.62926,0.11976,0.00047161,7.5058e-05
0.61539,0.37429,0.37571,0.37451,0.00027246,0.63122,0.1178,0.00047095,7.398e-05
0.61619,0.37429,0.37571,0.37451,0.0002716,0.63317,0.11585,0.00047022,7.2978e-05
0.617,0.37429,0.37571,0.37452,0.00027074,0.63511,0.11392,0.00046943,7.2052e-05
0.6178,0.37429,0.37571,0.37452,0.00026989,0.63704,0.112,0.00046858,7.1202e-05
0.61861,0.37429,0.37571,0.37452,0.00026905,0.63895,0.11009,0.00046767,7.0427e-05
0.61941,0.37429,0.37571,0.37453,0.00026821,0.64085,0.1082,0.0004667,6.9728e-05
0.62022,0.37429,0.37571,0.37453,0.00026739,0.64274,0.10632,0.00046567,6.9104e-05
0.62103,0.37429,0.37571,0.37453,0.00026657,0.64461,0.10446,0.00046458,6.8556e-05
0.62183,0.37429,0.37572,0.37454,0.00026575,0.64647,0.1026,0.00046343,6.8082e-05
0.62264,0.37429,0.37572,0.37454,0.00026495,0.64832,0.10077,0.00046222,6.7682e-05
0.62344,0.37429,0.37572,0.37454,0.00026415,0.65015,0.098943,0.00046095,6.7358e-05
0.62425,0.37429,0.37572,0.37455,0.00026336,0.65196,0.097134,0.00045962,6.7107e-05
0.62505,0.37429,0.37572,0.37455,0.00026258,0.65377,0.095338,0.00045823,6.693e-05
0.62586,0.37429,0.37572,0.37456,0.00026181,0.65555,0.093558,0.00045679,6.6826e-05
0.62666,0.37429,0.37572,0.37456,0.00026104,0.65733,0.091791,0.00045529,6.6796e-05
0.62747,0.37429,0.37572,0.37456,0.00026028,0.65909,0.090039,0.00045373,6.6839e-05
0.62827,0.37429,0.37572,0.37457,0.00025953,0.66083,0.088302,0.00045211,6.6954e-05
0.62908,0.37429,0.37572,0.37457,0.00025879,0.66256,0.086579,0.00045044,6.7141e-05
0.62989,0.37429,0.37572,0.37457,0.00025806,0.66428,0.084871,0.00044871,6.74e-05
0.63069,0.37429,0.37572,0.37458,0.00025733,0.66598,0.083178,0.00044693,6.7731e-05
0.6315,0.37429,0.37572,0.37458,0.00025661,0.66766,0.0815,0.00044509,6.8132e-05
0.6323,0.37429,0.37572,0.37459,0.0002559,0.66933,0.079837,0.0004432,6.8604e-05
0.63311,0.37429,0.37572,0.37459,0.0002552,0.67099,0.078189,0.00044125,6.9146e-05
0.63391,0.37429,0.37572,0.37459,0.0002545,0.67263,0.076556,0.00043925,6.9757e-05
0.63472,0.37429,0.37572,0.3746,0.00025382,0.67425,0.074938,0.0004372,7.0437e-05
0.63552,0.37429,0.37572,0.3746,0.00025314,0.67586,0.073336,0.00043509,7.1186e-05
0.63633,0.37429,0.37572,0.3746,0.00025247,0.67746,0.07175,0.00043294,7.2003e-05
0.63713,0.37429,0.37572,0.37461,0.00025181,0.67904,0.070179,0.00043073,7.2888e-05
0.63794,0.37429,0.37572,0.37461,0.00025116,0.6806,0.068623,0.00042847,7.3839e-05
0.63875,0.37429,0.37571,0.37462,0.00025051,0.68215,0.067083,0.00042617,7.4857e-05
0.63955,0.37429,0.37571,0.37462,0.00024987,0.68368,0.065559,0.00042381,7.5941e-05
0.64036,0.37429,0.37571,0.37462,0.00024925,0.6852,0.064051,0.0004214,7.709e-05
0.64116,0.37429,0.37571,0.37463,0.00024863,0.6867,0.062559,0.00041895,7.8304e-05
0.64197,0.37429,0.37571,0.37463,0.00024801,0.68818,0.061083,0.00041645,7.9581e-05
0.64277,0.37429,0.37571,0.37464,0.00024741,0.68965,0.059622,0.0004139,8.0922e-05
0.64358,0.37429,0.37571,0.37464,0.00024682,0.6911,0.058178,0.00041131,8.2326e-05
0.64438,0.37429,0.37571,0.37464,0.00024623,0.69254,0.056751,0.00040867,8.3792e-05
0.64519,0.37429,0.37571,0.37465,0.00024565,0.69396,0.055339,0.00040599,8.5319e-05
0.64599,0.37429,0.3757,0.37465,0.00024508,0.69536,0.053944,0.00040326,8.6907e-05
0.6468,0.37429,0.3757,0.37466,0.00024452,0.69675,0.052565,0.00040049,8.8555e-05
0.64761,0.37429,0.3757,0.37466,0.00024397,0.69812,0.051203,0.00039768,9.0263e-05
0.64841,0.37429,0.3757,0.37466,0.00024343,0.69947,0.049858,0.00039482,9.2028e-05
0.64922,0.37429,0.3757,0.37467,0.00024289,0.70081,0.048529,0.00039193,9.3852e-05
0.65002,0.37429,0.3757,0.37467,0.00024236,0.70213,0.047217,0.00038899,9.5733e-05
0.65083,0.37429,0.37569,0.37468,0.00024185,0.70343,0.045921,0.00038602,9.767e-05
0.65163,0.37429,0.37569,0.37468,0.00024134,0.70472,0.044643,0.00038301,9.9662e-05
0.65244,0.37429,0.37569,0.37469,0.00024083,0.70599,0.043381,0.00037996,0.00010171
0.65324,0.37429,0.37569,0.37469,0.00024034,0.70724,0.042136,0.00037687,0.00010381
0.65405,0.37429,0.37569,0.37469,0.00023986,0.70848,0.040909,0.00037375,0.00010597
0.65486,0.37429,0.37568,0.3747,0.00023938,0.7097,0.039698,0.00037059,0.00010817
0.65566,0.37429,0.37568,0.3747,0.00023892,0.7109,0.038505,0.0003674,0.00011043
0.65647,0.37429,0.37568,0.37471,0.00023846,0.71209,0.037329,0.00036418,0.00011274
0.65727,0.37429,0.37568,0.37471,0.00023801,0.71325,0.03617,0.00036092,0.0001151
0.65808,0.37429,0.37568,0.37472,0.00023757,0.7144,0.035029,0.00035763,0.0001175
0.65888,0.37429,0.37567,0.37472,0.00023713,0.71554,0.033905,0.00035431,0.00011996
0.65969,0.37429,0.37567,0.37472,0.00023671,0.71665,0.032799,0.00035096,0.00012246
0.66049,0.37429,0.37567,0.37473,0.00023629,0.71775,0.03171,0.00034758,0.00012501
0.6613,0.37429,0.37566,0.37473,0.00023589,0.71883,0.030638,0.00034417,0.00012761
0.6621,0.37429,0.37566,0.37474,0.00023549,0.71989,0.029584,0.00034074,0.00013024
0.66291,0.37429,0.37566,0.37474,0.0002351,0.72094,0.028548,0.00033727,0.00013293
0.66372,0.37429,0.37566,0.37475,0.00023472,0.72196,0.02753,0.00033379,0.00013565
0.66452,0.37429,0.37565,0.37475,0.00023435,0.72297,0.02653,0.00033028,0.00013842
0.66533,0.37429,0.37565,0.37476,0.00023398,0.72396,0.025547,0.00032674,0.00014123
0.66613,0.37429,0.37565,0.37476,0.00023363,0.72494,0.024582,0.00032319,0.00014407
0.66694,0.37429,0.37564,0.37476,0.00023328,0.72589,0.023635,0.00031961,0.00014696
0.66774,0.37429,0.37564,0.37477,0.00023295,0.72683,0.022707,0.00031601,0.00014988
0.66855,0.37429,0.37564,0.37477,0.00023262,0.72775,0.021796,0.00031239,0.00015284
0.66935,0.37429,0.37563,0.37478,0.0002323,0.72865,0.020903,0.00030875,0.00015584
0.67016,0.37429,0.37563,0.37478,0.00023198,0.72954,0.020029,0.0003051,0.00015887
0.67096,0.37429,0.37563,0.37479,0.00023168,0.7304,0.019172,0.00030142,0.00016194
0.67177,0.37429,0.37562,0.37479,0.00023139,0.73125,0.018334,0.00029774,0.00016504
0.67258,0.37429,0.37562,0.3748,0.0002311,0.73208,0.017515,0.00029403,0.00016817
0.67338,0.37429,0.37562,0.3748,0.00023082,0.73289,0.016713,0.00029032,0.00017133
0.67419,0.37429,0.37561,0.37481,0.00023055,0.73368,0.01593,0.00028659,0.00017452
0.67499,0.37429,0.37561,0.37481,0.00023029,0.73445,0.015165,0.00028284,0.00017774
0.6758,0.37429,0.37561,0.37481,0.00023004,0.73521,0.014419,0.00027909,0.00018099
0.6766,0.37429,0.3756,0.37482,0.0002298,0.73595,0.013691,0.00027533,0.00018426
0.67741,0.37429,0.3756,0.37482,0.00022956,0.73667,0.012982,0.00027156,0.00018756
0.67821,0.37429,0.37559,0.37483,0.00022933,0.73737,0.012291,0.00026778,0.00019089
0.67902,0.37429,0.37559,0.37483,0.00022912,0.73805,0.011619,0.00026399,0.00019424
0.67983,0.37429,0.37559,0.37484,0.00022891,0.73871,0.010965,0.0002602,0.00019761
0.68063,0.37429,0.37558,0.37484,0.0002287,0.73935,0.01033,0.0002564,0.00020101
0.68144,0.37429,0.37558,0.37485,0.00022851,0.73998,0.0097137,0.0002526,0.00020442
0.68224,0.37429,0.37557,0.37485,0.00022833,0.74059,0.0091161,0.0002488,0.00020786
0.68305,0.37429,0.37557,0.37486,0.00022815,0.74118,0.0085373,0.00024499,0.00021131
0.68385,0.37429,0.37557,0.37486,0.00022798,0.74175,0.0079772,0.00024118,0.00021478
0.68466,0.37429,0.37556,0.37487,0.00022782,0.7423,0.0074359,0.00023738,0.00021827
0.68546,0.37429,0.37556,0.37487,0.00022767,0.74283,0.0069135,0.00023357,0.00022177
0.68627,0.37429,0.37555,0.37488,0.00022753,0.74334,0.0064099,0.00022977,0.00022529
0.68707,0.37429,0.37555,0.37488,0.00022739,0.74383,0.0059253,0.00022597,0.00022882
0.68788,0.37429,0.37554,0.37488,0.00022727,0.74431,0.0054595,0.00022217,0.00023236
0.68869,0.37429,0.37554,0.37489,0.00022715,0.74477,0.0050126,0.00021838,0.00023591
0.68949,0.37429,0.37553,0.37489,0.00022704,0.7452,0.0045847,0.0002146,0.00023948
0.6903,0.37429,0.37553,0.3749,0.00022694,0.74562,0.0041758,0.00021082,0.00024305
0.6911,0.37429,0.37553,0.3749,0.00022684,0.74602,0.0037859,0.00020705,0.00024663
0.69191,0.37429,0.37552,0.37491,0.00022676,0.7464,0.003415,0.00020329,0.00025022
0.69271,0.3743,0.37552,0.37491,0.00022668,0.74676,0.0030631,0.00019954,0.00025382
0.69352,0.3743,0.37551,0.37492,0.00022661,0.74711,0.0027303,0.0001958,0.00025742
0.69432,0.3743,0.37551,0.37492,0.00022655,0.74743,0.0024165,0.00019207,0.00026102
0.69513,0.3743,0.3755,0.37493,0.00022649,0.74773,0.0021219,0.00018835,0.00026463
0.69593,0.3743,0.3755,0.37493,0.00022645,0.74802,0.0018463,0.00018465,0.00026824
0.69674,0.3743,0.37549,0.37494,0.00022641,0.74828,0.0015898,0.00018096,0.00027185
0.69755,0.3743,0.37549,0.37494,0.00022638,0.74853,0.0013525,0.00017729,0.00027546
0.69835,0.3743,0.37548,0.37495,0.00022636,0.74876,0.0011343,0.00017364,0.00027907
0.69916,0.3743,0.37548,0.37495,0.00022634,0.74897,0.00093532,0.00017,0.00028268
0.69996,0.3743,0.37547,0.37496,0.00022633,0.74916,0.00075545,0.00016639,0.00028628
0.70077,0.3743,0.37547,0.37496,0.00022634,0.74933,0.00059476,0.00016279,0.00028988
0.70157,0.3743,0.37546,0.37497,0.00022634,0.74948,0.00045325,0.00015921,0.00029348
0.70238,0.3743,0.37546,0.37497,0.00022636,0.74961,0.00033092,0.00015566,0.00029706
0.70318,0.3743,0.37545,0.37498,0.00022638,0.74972,0.00022779,0.00015212,0.00030064
0.70399,0.3743,0.37544,0.37498,0.00022642,0.74982,0.00014385,0.00014861,0.00030422
0.7048,0.3743,0.37544,0.37499,0.00022646,0.74989,7.9117e-05,0.00014513,0.00030778
0.7056,0.3743,0.37543,0.37499,0.0002265,0.74995,3.359e-05,0.00014167,0.00031134
0.70641,0.3743,0.37543,0.37499,0.00022656,0.74998,7.2712e-06,0.00013823,0.00031488
0.70721,0.3743,0.37542,0.375,0.00022662,0.75,1.6216e-07,0.00013482,0.00031841
0.70802,0.3743,0.37542,0.375,0.00022669,0.75,1.2263e-05,0.00013144,0.00032193
0.70882,0.3743,0.37541,0.37501,0.00022676,0.74997,4.3574e-05,0.00012809,0.00032543
0.70963,0.3743,0.37541,0.37501,0.00022685,0.74993,9.4092e-05,0.00012477,0.00032892
0.71043,0.3743,0.3754,0.37502,0.00022694,0.74987,0.00016382,0.00012148,0.0003324
0.71124,0.3743,0.3754,0.37502,0.00022704,0.74979,0.00025274,0.00011822,0.00033585
0.71204,0.3743,0.37539,0.37503,0.00022714,0.7497,0.00036086,0.00011499,0.00033929
0.71285,0.3743,0.37538,0.37503,0.00022725,0.74958,0.00048818,0.0001118,0.00034271
0.71366,0.3743,0.37538,0.37504,0.00022737,0.74944,0.00063468,0.00010863,0.00034612
0.71446,0.3743,0.37537,0.37504,0.0002275,0.74928,0.00080035,0.00010551,0.0003495
0.71527,0.3743,0.37537,0.37505,0.00022764,0.74911,0.0009852,0.00010241,0.00035286
0.71607,0.3743,0.37536,0.37505,0.00022778,0.74892,0.0011892,9.9357e-05,0.0003562
0.71688,0.3743,0.37536,0.37506,0.00022792,0.7487,0.0014124,9.6337e-05,0.00035951
0.71768,0.3743,0.37535,0.37506,0.00022808,0.74847,0.0016546,9.3355e-05,0.0003628
0.71849,0.3743,0.37535,0.37507,0.00022824,0.74822,0.0019161,9.0411e-05,0.00036607
0.71929,0.3743,0.37534,0.37507,0.00022841,0.74795,0.0021966,8.7507e-05,0.00036931
0.7201,0.3743,0.37533,0.37508,0.00022858,0.74766,0.0024962,8.4642e-05,0.00037253
0.7209,0.3743,0.37533,0.37508,0.00022877,0.74735,0.0028149,8.1817e-05,0.00037571
0.72171,0.3743,0.37532,0.37509,0.00022895,0.74702,0.0031527,7.9034e-05,0.00037887
0.72252,0.37429,0.37532,0.37509,0.00022915,0.74667,0.0035095,7.6292e-05,0.00038201
0.72332,0.37429,0.37531,0.3751,0.00022935,0.7463,0.0038854,7.3593e-05,0.00038511
0.72413,0.37429,0.3753,0.3751,0.00022956,0.74592,0.0042802,7.0937e-05,0.00038818
0.72493,0.37429,0.3753,0.3751,0.00022977,0.74552,0.0046941,6.8325e-05,0.00039122
0.72574,0.37429,0.37529,0.37511,0.00022999,0.74509,0.0051269,6.5758e-05,0.00039423
0.72654,0.37429,0.37529,0.37511,0.00023022,0.74465,0.0055787,6.3235e-05,0.00039721
0.72735,0.37429,0.37528,0.37512,0.00023046,0.74419,0.0060494,6.0759e-05,0.00040015
0.72815,0.37429,0.37528,0.37512,0.0002307,0.74371,0.006539,5.8328e-05,0.00040306
0.72896,0.37429,0.37527,0.37513,0.00023094,0.74321,0.0070475,5.5945e-05,0.00040594
0.72976,0.37429,0.37526,0.37513,0.00023119,0.74269,0.0075748,5.3609e-05,0.00040878
0.73057,0.37429,0.37526,0.37514,0.00023145,0.74215,0.0081209,5.1322e-05,0.00041158
0.73138,0.37429,0.37525,0.37514,0.00023172,0.7416,0.0086859,4.9083e-05,0.00041435
0.73218,0.37429,0.37525,0.37515,0.00023199,0.74102,0.0092696,4.6893e-05,0.00041708
0.73299,0.37429,0.37524,0.37515,0.00023226,0.74043,0.009872,4.4752e-05,0.00041977
0.73379,0.37429,0.37523,0.37516,0.00023255,0.73982,0.010493,4.2663e-05,0.00042243
0.7346,0.37429,0.37523,0.37516,0.00023283,0.73919,0.011133,4.0623e-05,0.00042504
0.7354,0.37429,0.37522,0.37517,0.00023313,0.73854,0.011791,3.8635e-05,0.00042762
0.73621,0.37429,0.37522,0.37517,0.00023343,0.73787,0.012468,3.6699e-05,0.00043015
0.73701,0.37429,0.37521,0.37518,0.00023373,0.73719,0.013164,3.4814e-05,0.00043265
0.73782,0.37429,0.3752,0.37518,0.00023404,0.73648,0.013878,3.2982e-05,0.0004351
0.73863,0.37429,0.3752,0.37518,0.00023436,0.73576,0.014611,3.1203e-05,0.00043751
0.73943,0.37429,0.37519,0.37519,0.00023468,0.73502,0.015362,2.9478e-05,0.00043988
0.74024,0.37429,0.37519,0.37519,0.00023501,0.73426,0.016132,2.7806e-05,0.00044221
0.74104,0.37429,0.37518,0.3752,0.00023534,0.73348,0.01692,2.6188e-05,0.00044449
0.74185,0.37429,0.37517,0.3752,0.00023568,0.73268,0.017726,2.4625e-05,0.00044673
0.74265,0.37429,0.37517,0.37521,0.00023602,0.73186,0.01855,2.3117e-05,0.00044893
0.74346,0.37429,0.37516,0.37521,0.00023637,0.73103,0.019393,2.1664e-05,0.00045108
0.74426,0.37429,0.37516,0.37522,0.00023672,0.73018,0.020254,2.0266e-05,0.00045318
0.74507,0.37429,0.37515,0.37522,0.00023708,0.72931,0.021134,1.8924e-05,0.00045524
0.74587,0.37429,0.37514,0.37523,0.00023745,0.72842,0.022031,1.7638e-05,0.00045725
0.74668,0.37429,0.37514,0.37523,0.00023781,0.72751,0.022946,1.6408e-05,0.00045922
0.74749,0.37429,0.37513,0.37523,0.00023819,0.72659,0.02388,1.5235e-05,0.00046114
0.74829,0.37429,0.37513,0.37524,0.00023857,0.72565,0.024831,1.4119e-05,0.00046301
0.7491,0.37429,0.37512,0.37524,0.00023895,0.72469,0.025801,1.306e-05,0.00046484
0.7499,0.37429,0.37511,0.37525,0.00023934,0.72371,0.026788,1.2058e-05,0.00046662
0.75071,0.37429,0.37511,0.37525,0.00023973,0.72271,0.027793,1.1114e-05,0.00046835
0.75151,0.37429,0.3751,0.37526,0.00024013,0.7217,0.028816,1.0227e-05,0.00047003
0.75232,0.37429,0.3751,0.37526,0.00024053,0.72067,0.029857,9.3975e-06,0.00047166
0.75312,0.37429,0.37509,0.37527,0.00024094,0.71962,0.030915,8.6263e-06,0.00047325
0.75393,0.37429,0.37508,0.37527,0.00024135,0.71855,0.031991,7.913e-06,0.00047478
0.75473,0.37429,0.37508,0.37527,0.00024176,0.71746,0.033084,7.2578e-06,0.00047627
0.75554,0.37429,0.37507,0.37528,0.00024218,0.71636,0.034195,6.6609e-06,0.0004777
0.75635,0.37429,0.37507,0.37528,0.00024261,0.71524,0.035324,6.1222e-06,0.00047909
0.75715,0.37429,0.37506,0.37529,0.00024303,0.71411,0.03647,5.6419e-06,0.00048042
0.75796,0.37429,0.37506,0.37529,0.00024347,0.71295,0.037633,5.2199e-06,0.00048171
0.75876,0.37429,0.37505,0.3753,0.0002439,0.71178,0.038814,4.8564e-06,0.00048295
0.75957,0.37429,0.37504,0.3753,0.00024434,0.71059,0.040011,4.5513e-06,0.00048413
0.76037,0.37429,0.37504,0.3753,0.00024479,0.70938,0.041226,4.3046e-06,0.00048527
0.76118,0.37429,0.37503,0.37531,0.00024523,0.70816,0.042458,4.1163e-06,0.00048635
0.76198,0.37429,0.37503,0.37531,0.00024569,0.70692,0.043707,3.9863e-06,0.00048738
0.76279,0.37429,0.37502,0.37532,0.00024614,0.70566,0.044973,3.9146e-06,0.00048837
0.7636,0.37429,0.37502,0.37532,0.0002466,0.70439,0.046256,3.9012e-06,0.0004893
0.7644,0.37429,0.37501,0.37533,0.00024706,0.7031,0.047556,3.9459e-06,0.00049018
0.76521,0.37429,0.375,0.37533,0.00024753,0.70179,0.048872,4.0486e-06,0.00049101
0.76601,0.37429,0.375,0.37533,0.000248,0.70046,0.050206,4.2092e-06,0.00049179
0.76682,0.37429,0.37499,0.37534,0.00024847,0.69912,0.051556,4.4276e-06,0.00049252
0.76762,0.37429,0.37499,0.37534,0.00024895,0.69776,0.052922,4.7036e-06,0.0004932
0.76843,0.37429,0.37498,0.37535,0.00024943,0.69639,0.054305,5.0371e-06,0.00049382
0.76923,0.37429,0.37498,0.37535,0.00024991,0.695,0.055704,5.4279e-06,0.0004944
0.77004,0.37429,0.37497,0.37535,0.0002504,0.69359,0.05712,5.8757e-06,0.00049492
0.77084,0.37429,0.37496,0.37536,0.00025089,0.69217,0.058552,6.3804e-06,0.0004954
0.77165,0.37429,0.37496,0.37536,0.00025138,0.69073,0.06,6.9417e-06,0.00049582
0.77246,0.37429,0.37495,0.37537,0.00025188,0.68927,0.061465,7.5594e-06,0.0004962
0.77326,0.37429,0.37495,0.37537,0.00025238,0.6878,0.062945,8.2332e-06,0.00049652
0.77407,0.37429,0.37494,0.37538,0.00025288,0.68631,0.064441,8.9628e-06,0.00049679
0.77487,0.37429,0.37494,0.37538,0.00025338,0.6848,0.065954,9.748e-06,0.00049702
0.77568,0.37429,0.37493,0.37538,0.00025389,0.68328,0.067482,1.0588e-05,0.00049719
0.77648,0.37429,0.37493,0.37539,0.0002544,0.68175,0.069026,1.1484e-05,0.00049732
0.77729,0.37429,0.37492,0.37539,0.00025491,0.6802,0.070585,1.2434e-05,0.00049739
0.77809,0.37429,0.37492,0.37539,0.00025543,0.67863,0.072161,1.3438e-05,0.00049742
0.7789,0.37429,0.37491,0.3754,0.00025595,0.67705,0.073751,1.4496e-05,0.0004974
0.7797,0.37429,0.3749,0.3754,0.00025647,0.67545,0.075357,1.5607e-05,0.00049732
0.78051,0.37429,0.3749,0.37541,0.00025699,0.67383,0.076979,1.6772e-05,0.00049721
0.78132,0.37429,0.37489,0.37541,0.00025751,0.6722,0.078616,1.7989e-05,0.00049704
0.78212,0.37429,0.37489,0.37541,0.00025804,0.67056,0.080267,1.9258e-05,0.00049682
0.78293,0.37429,0.37488,0.37542,0.00025857,0.6689,0.081934,2.058e-05,0.00049656
0.78373,0.37429,0.37488,0.37542,0.0002591,0.66723,0.083616,2.1952e-05,0.00049625
0.78454,0.37429,0.37487,0.37543,0.00025963,0.66554,0.085313,2.3376e-05,0.00049589
0.78534,0.37429,0.37487,0.37543,0.00026017,0.66383,0.087025,2.4849e-05,0.00049549
0.78615,0.37429,0.37486,0.37543,0.00026071,0.66211,0.088752,2.6373e-05,0.00049504
0.78695,0.37429,0.37486,0.37544,0.00026125,0.66038,0.090493,2.7946e-05,0.00049455
0.78776,0.37429,0.37485,0.37544,0.00026179,0.65863,0.092249,2.9568e-05,0.00049401
0.78856,0.37429,0.37485,0.37544,0.00026233,0.65687,0.094019,3.1238e-05,0.00049343
0.78937,0.37429,0.37484,0.37545,0.00026288,0.65509,0.095804,3.2956e-05,0.0004928
0.79018,0.37429,0.37484,0.37545,0.00026342,0.6533,0.097603,3.4721e-05,0.00049213
0.79098,0.37429,0.37483,0.37545,0.00026397,0.65149,0.099416,3.6533e-05,0.00049141
0.79179,0.37429,0.37483,0.37546,0.00026452,0.64967,0.10124,3.8391e-05,0.00049065
0.79259,0.37429,0.37482,0.37546,0.00026507,0.64784,0.10308,4.0294e-05,0.00048985
0.7934,0.37429,0.37482,0.37546,0.00026562,0.64599,0.10494,4.2243e-05,0.00048901
0.7942,0.37429,0.37481,0.37547,0.00026618,0.64413,0.10681,4.4235e-05,0.00048812
0.79501,0.37429,0.37481,0.37547,0.00026673,0.64225,0.10869,4.6271e-05,0.0004872
0.79581,0.37429,0.3748,0.37547,0.00026729,0.64036,0.11059,4.835e-05,0.00048623
0.79662,0.37429,0.3748,0.37548,0.00026785,0.63846,0.1125,5.0471e-05,0.00048523
0.79743,0.37429,0.3748,0.37548,0.00026841,0.63654,0.11442,5.2633e-05,0.00048418
0.79823,0.37429,0.37479,0.37549,0.00026897,0.63461,0.11636,5.4837e-05,0.0004831
0.79904,0.37429,0.37479,0.37549,0.00026953,0.63267,0.11831,5.708e-05,0.00048197
0.79984,0.37429,0.37478,0.37549,0.00027009,0.63071,0.12027,5.9364e-05,0.00048081
0.80065,0.37429,0.37478,0.37549,0.00027065,0.62874,0.12225,6.1686e-05,0.00047962
0.80145,0.37429,0.37477,0.3755,0.00027122,0.62676,0.12424,6.4046e-05,0.00047839
0.80226,0.37429,0.37477,0.3755,0.00027178,0.62476,0.12624,6.6443e-05,0.00047712
0.80306,0.37429,0.37476,0.3755,0.00027234,0.62276,0.12825,6.8877e-05,0.00047581
0.80387,0.37429,0.37476,0.37551,0.00027291,0.62073,0.13028,7.1347e-05,0.00047447
0.80467,0.37429,0.37476,0.37551,0.00027348,0.6187,0.13232,7.3851e-05,0.0004731
0.80548,0.37429,0.37475,0.37551,0.00027404,0.61665,0.13437,7.639e-05,0.0004717
0.80629,0.37429,0.37475,0.37552,0.00027461,0.6146,0.13644,7.8963e-05,0.00047026
0.80709,0.37429,0.37474,0.37552,0.00027518,0.61252,0.13852,8.1568e-05,0.00046879
0.8079,0.37429,0.37474,0.37552,0.00027575,0.61044,0.1406,8.4205e-05,0.00046729
0.8087,0.37429,0.37473,0.37553,0.00027631,0.60835,0.14271,8.6874e-05,0.00046576
0.80951,0.37429,0.37473,0.37553,0.00027688,0.60624,0.14482,8.9572e-05,0.00046419
0.81031,0.37429,0.37473,0.37553,0.00027745,0.60412,0.14694,9.23e-05,0.0004626
0.81112,0.37429,0.37472,0.37553,0.00027802,0.60199,0.14908,9.5057e-05,0.00046099
0.81192,0.37429,0.37472,0.37554,0.00027859,0.59985,0.15123,9.7841e-05,0.00045934
0.81273,0.37429,0.37471,0.37554,0.00027916,0.59769,0.15339,0.00010065,0.00045767
0.81353,0.37429,0.37471,0.37554,0.00027973,0.59553,0.15556,0.00010349,0.00045597
0.81434,0.37429,0.37471,0.37555,0.0002803,0.59335,0.15774,0.00010635,0.00045424
0.81515,0.37429,0.3747,0.37555,0.00028087,0.59117,0.15993,0.00010924,0.0004525
0.81595,0.37429,0.3747,0.37555,0.00028144,0.58897,0.16214,0.00011215,0.00045072
0.81676,0.37429,0.37469,0.37555,0.000282,0.58676,0.16435,0.00011508,0.00044893
0.81756,0.37429,0.37469,0.37556,0.00028257,0.58454,0.16658,0.00011804,0.00044711
0.81837,0.37429,0.37469,0.37556,0.00028314,0.58231,0.16881,0.00012101,0.00044527
0.81917,0.37429,0.37468,0.37556,0.00028371,0.58006,0.17106,0.00012401,0.00044341
0.81998,0.37429,0.37468,0.37557,0.00028428,0.57781,0.17332,0.00012702,0.00044153
0.82078,0.37429,0.37468,0.37557,0.00028484,0.57555,0.17559,0.00013006,0.00043963
0.82159,0.37429,0.37467,0.37557,0.00028541,0.57327,0.17787,0.0001331,0.00043771
0.8224,0.37429,0.37467,0.37557,0.00028598,0.57099,0.18015,0.00013617,0.00043578
0.8232,0.37429,0.37466,0.37558,0.00028654,0.5687,0.18245,0.00013925,0.00043383
0.82401,0.37429,0.37466,0.37558,0.0002871,0.5664,0.18476,0.00014235,0.00043186
0.82481,0.37429,0.37466,0.37558,0.00028767,0.56408,0.18708,0.00014546,0.00042988
0.82562,0.37429,0.37465,0.37558,0.00028823,0.56176,0.18941,0.00014858,0.00042788
0.82642,0.37429,0.37465,0.37558,0.00028879,0.55943,0.19174,0.00015171,0.00042587
0.82723,0.37429,0.37465,0.37559,0.00028935,0.55709,0.19409,0.00015486,0.00042385
0.82803,0.37429,0.37464,0.37559,0.00028992,0.55473,0.19644,0.00015801,0.00042182
0.82884,0.37429,0.37464,0.37559,0.00029047,0.55237,0.19881,0.00016117,0.00041978
0.82964,0.37429,0.37464,0.37559,0.00029103,0.55001,0.20118,0.00016435,0.00041772
0.83045,0.37429,0.37463,0.3756,0.00029159,0.54763,0.20357,0.00016752,0.00041566
0.83126,0.37429,0.37463,0.3756,0.00029215,0.54524,0.20596,0.00017071,0.00041359
0.83206,0.37429,0.37463,0.3756,0.0002927,0.54284,0.20836,0.0001739,0.00041151
0.83287,0.37429,0.37463,0.3756,0.00029326,0.54044,0.21077,0.00017709,0.00040942
0.83367,0.37429,0.37462,0.3756,0.00029381,0.53803,0.21318,0.00018029,0.00040733
0.83448,0.37429,0.37462,0.37561,0.00029436,0.53561,0.21561,0.00018348,0.00040524
0.83528,0.37429,0.37462,0.37561,0.00029491,0.53318,0.21804,0.00018668,0.00040314
0.83609,0.37429,0.37461,0.37561,0.00029546,0.53074,0.22048,0.00018988,0.00040104
0.83689,0.37429,0.37461,0.37561,0.00029601,0.52829,0.22293,0.00019308,0.00039893
0.8377,0.37429,0.37461,0.37561,0.00029655,0.52584,0.22539,0.00019628,0.00039682
0.8385,0.37429,0.3746,0.37562,0.0002971,0.52338,0.22785,0.00019948,0.00039472
0.83931,0.37429,0.3746,0.37562,0.00029764,0.52091,0.23033,0.00020267,0.00039261
0.84012,0.37429,0.3746,0.37562,0.00029818,0.51843,0.23281,0.00020586,0.00039051
0.84092,0.37429,0.3746,0.37562,0.00029872,0.51595,0.23529,0.00020904,0.0003884
0.84173,0.37429,0.37459,0.37562,0.00029926,0.51346,0.23779,0.00021222,0.0003863
0.84253,0.37429,0.37459,0.37563,0.0002998,0.51096,0.24029,0.00021538,0.00038421
0.84334,0.37429,0.37459,0.37563,0.00030033,0.50846,0.2428,0.00021855,0.00038212
0.84414,0.37429,0.37459,0.37563,0.00030086,0.50594,0.24531,0.0002217,0.00038003
0.84495,0.37429,0.37458,0.37563,0.0003014,0.50343,0.24784,0.00022484,0.00037795
0.84575,0.37429,0.37458,0.37563,0.00030192,0.5009,0.25036,0.00022797,0.00037588
0.84656,0.37429,0.37458,0.37563,0.00030245,0.49837,0.2529,0.00023109,0.00037381
0.84736,0.37429,0.37457,0.37564,0.00030298,0.49583,0.25544,0.0002342,0.00037176
0.84817,0.37429,0.37457,0.37564,0.0003035,0.49329,0.25799,0.00023729,0.00036971
0.84898,0.37429,0.37457,0.37564,0.00030402,0.49074,0.26054,0.00024037,0.00036768
0.84978,0.37429,0.37457,0.37564,0.00030454,0.48818,0.2631,0.00024343,0.00036565
0.85059,0.37429,0.37457,0.37564,0.00030506,0.48562,0.26566,0.00024648,0.00036364
0.85139,0.37429,0.37456,0.37564,0.00030558,0.48305,0.26823,0.00024951,0.00036164
0.8522,0.37429,0.37456,0.37564,0.00030609,0.48048,0.27081,0.00025252,0.00035966
0.853,0.37429,0.37456,0.37565,0.0003066,0.4779,0.27339,0.00025551,0.00035769
0.85381,0.37429,0.37456,0.37565,0.00030711,0.47532,0.27597,0.00025849,0.00035573
0.85461,0.37429,0.37455,0.37565,0.00030762,0.47273,0.27857,0.00026144,0.00035379
0.85542,0.37429,0.37455,0.37565,0.00030812,0.47014,0.28116,0.00026437,0.00035187
0.85623,0.37429,0.37455,0.37565,0.00030862,0.46754,0.28376,0.00026728,0.00034997
0.85703,0.37429,0.37455,0.37565,0.00030912,0.46493,0.28637,0.00027016,0.00034808
0.85784,0.37429,0.37455,0.37565,0.00030962,0.46233,0.28898,0.00027302,0.00034622
0.85864,0.37429,0.37454,0.37565,0.00031012,0.45971,0.29159,0.00027586,0.00034437
0.85945,0.37429,0.37454,0.37565,0.00031061,0.4571,0.29421,0.00027867,0.00034255
0.86025,0.37429,0.37454,0.37566,0.0003111,0.45448,0.29684,0.00028146,0.00034075
0.86106,0.37429,0.37454,0.37566,0.00031159,0.45185,0.29946,0.00028421,0.00033897
0.86186,0.37429,0.37454,0.37566,0.00031207,0.44922,0.30209,0.00028694,0.00033721
0.86267,0.37429,0.37453,0.37566,0.00031256,0.44659,0.30473,0.00028964,0.00033548
0.86347,0.37429,0.37453,0.37566,0.00031304,0.44395,0.30737,0.00029231,0.00033377
0.86428,0.37429,0.37453,0.37566,0.00031352,0.44131,0.31001,0.00029495,0.00033208
0.86509,0.37429,0.37453,0.37566,0.00031399,0.43867,0.31265,0.00029756,0.00033043
0.86589,0.37429,0.37453,0.37566,0.00031446,0.43602,0.3153,0.00030013,0.0003288
0.8667,0.37429,0.37452,0.37566,0.00031493,0.43337,0.31795,0.00030268,0.00032719
0.8675,0.37429,0.37452,0.37566,0.0003154,0.43072,0.32061,0.00030519,0.00032562
0.86831,0.37429,0.37452,0.37566,0.00031587,0.42807,0.32326,0.00030766,0.00032407
0.86911,0.37429,0.37452,0.37567,0.00031633,0.42541,0.32592,0.0003101,0.00032256
0.86992,0.37429,0.37452,0.37567,0.00031679,0.42275,0.32859,0.00031251,0.00032107
0.87072,0.37429,0.37452,0.37567,0.00031725,0.42008,0.33125,0.00031488,0.00031961
0.87153,0.37429,0.37451,0.37567,0.0003177,0.41742,0.33392,0.00031721,0.00031819
0.87233,0.37429,0.37451,0.37567,0.00031815,0.41475,0.33659,0.0003195,0.0003168
0.87314,0.37429,0.37451,0.37567,0.0003186,0.41208,0.33926,0.00032176,0.00031544
0.87395,0.37429,0.37451,0.37567,0.00031904,0.40941,0.34193,0.00032398,0.00031411
0.87475,0.37429,0.37451,0.37567,0.00031949,0.40673,0.3446,0.00032615,0.00031282
0.87556,0.37429,0.37451,0.37567,0.00031993,0.40406,0.34728,0.00032829,0.00031156
0.87636,0.37429,0.37451,0.37567,0.00032036,0.40138,0.34996,0.00033039,0.00031034
0.87717,0.37429,0.3745,0.37567,0.0003208,0.3987,0.35264,0.00033244,0.00030915
0.87797,0.37429,0.3745,0.37567,0.00032123,0.39602,0.35532,0.00033445,0.000308
0.87878,0.37429,0.3745,0.37567,0.00032166,0.39334,0.358,0.00033642,0.00030689
0.87958,0.37429,0.3745,0.37567,0.00032208,0.39066,0.36068,0.00033835,0.00030581
0.88039,0.37429,0.3745,0.37567,0.0003225,0.38798,0.36336,0.00034023,0.00030477
0.8812,0.37429,0.3745,0.37567,0.00032292,0.3853,0.36604,0.00034207,0.00030377
0.882,0.37429,0.3745,0.37567,0.00032334,0.38262,0.36873,0.00034387,0.00030281
0.88281,0.37429,0.3745,0.37567,0.00032375,0.37993,0.37141,0.00034562,0.00030189
0.88361,0.37429,0.37449,0.37567,0.00032416,0.37725,0.37409,0.00034732,0.00030101
0.88442,0.37429,0.37449,0.37567,0.00032457,0.37456,0.37678,0.00034898,0.00030016
0.88522,0.37429,0.37449,0.37567,0.00032497,0.37188,0.37946,0.00035059,0.00029936
0.88603,0.37429,0.37449,0.37567,0.00032538,0.3692,0.38215,0.00035215,0.0002986
0.88683,0.37429,0.37449,0.37567,0.00032577,0.36651,0.38483,0.00035367,0.00029788
0.88764,0.37429,0.37449,0.37567,0.00032617,0.36383,0.38751,0.00035513,0.0002972
0.88844,0.37429,0.37449,0.37567,0.00032656,0.36115,0.39019,0.00035655,0.00029657
0.88925,0.37429,0.37449,0.37567,0.00032695,0.35847,0.39288,0.00035792,0.00029597
0.89006,0.37429,0.37449,0.37567,0.00032733,0.35578,0.39556,0.00035924,0.00029542
0.89086,0.37429,0.37448,0.37567,0.00032772,0.3531,0.39823,0.00036052,0.00029492
0.89167,0.37429,0.37448,0.37567,0.0003281,0.35043,0.40091,0.00036174,0.00029446
0.89247,0.37429,0.37448,0.37567,0.00032847,0.34775,0.40359,0.00036291,0.00029404
0.89328,0.37429,0.37448,0.37567,0.00032885,0.34507,0.40627,0.00036403,0.00029366
0.89408,0.37429,0.37448,0.37567,0.00032922,0.3424,0.40894,0.0003651,0.00029333
0.89489,0.37429,0.37448,0.37567,0.00032958,0.33972,0.41161,0.00036612,0.00029305
0.89569,0.37429,0.37448,0.37567,0.00032995,0.33705,0.41428,0.00036708,0.00029281
0.8965,0.37429,0.37448,0.37567,0.00033031,0.33438,0.41695,0.000368,0.00029261
0.8973,0.37429,0.37448,0.37567,0.00033066,0.33172,0.41962,0.00036886,0.00029247
0.89811,0.37429,0.37448,0.37567,0.00033102,0.32905,0.42228,0.00036967,0.00029236
0.89892,0.37429,0.37448,0.37567,0.00033137,0.32639,0.42494,0.00037043,0.00029231
0.89972,0.37429,0.37447,0.37566,0.00033172,0.32373,0.4276,0.00037113,0.0002923
0.90053,0.37429,0.37447,0.37566,0.00033206,0.32107,0.43026,0.00037179,0.00029233
0.90133,0.37429,0.37447,0.37566,0.0003324,0.31842,0.43291,0.00037238,0.00029242
0.90214,0.37429,0.37447,0.37566,0.00033274,0.31577,0.43556,0.00037293,0.00029255
0.90294,0.37429,0.37447,0.37566,0.00033307,0.31312,0.43821,0.00037342,0.00029272
0.90375,0.37429,0.37447,0.37566,0.00033341,0.31047,0.44085,0.00037386,0.00029295
0.90455,0.37429,0.37447,0.37566,0.00033373,0.30783,0.44349,0.00037425,0.00029322
0.90536,0.37429,0.37447,0.37566,0.00033406,0.30519,0.44613,0.00037458,0.00029354
0.90617,0.37429,0.37447,0.37566,0.00033438,0.30255,0.44876,0.00037486,0.0002939
0.90697,0.37429,0.37447,0.37566,0.0003347,0.29992,0.45139,0.00037508,0.00029432
0.90778,0.37429,0.37447,0.37566,0.00033501,0.2973,0.45402,0.00037525,0.00029478
0.90858,0.37429,0.37447,0.37566,0.00033533,0.29467,0.45664,0.00037537,0.00029529
0.90939,0.37429,0.37447,0.37565,0.00033564,0.29205,0.45926,0.00037543,0.00029585
0.91019,0.37429,0.37447,0.37565,0.00033594,0.28944,0.46187,0.00037544,0.00029645
0.911,0.37429,0.37447,0.37565,0.00033625,0.28683,0.46448,0.00037539,0.0002971
0.9118,0.37429,0.37446,0.37565,0.00033654,0.28422,0.46708,0.00037529,0.0002978
0.91261,0.37429,0.37446,0.37565,0.00033684,0.28162,0.46968,0.00037513,0.00029855
0.91341,0.37429,0.37446,0.37565,0.00033713,0.27902,0.47228,0.00037493,0.00029934
0.91422,0.37429,0.37446,0.37565,0.00033742,0.27643,0.47487,0.00037467,0.00030018
0.91503,0.37429,0.37446,0.37565,0.00033771,0.27384,0.47745,0.00037435,0.00030107
0.91583,0.37429,0.37446,0.37564,0.00033799,0.27126,0.48003,0.00037398,0.00030201
0.91664,0.37429,0.37446,0.37564,0.00033828,0.26868,0.4826,0.00037356,0.00030299
0.91744,0.37429,0.37446,0.37564,0.00033855,0.26611,0.48517,0.00037308,0.00030402
0.91825,0.37429,0.37446,0.37564,0.00033883,0.26355,0.48773,0.00037255,0.0003051
0.91905,0.37429,0.37446,0.37564,0.0003391,0.26099,0.49029,0.00037197,0.00030623
0.91986,0.37429,0.37446,0.37564,0.00033937,0.25843,0.49284,0.00037134,0.0003074
0.92066,0.37429,0.37446,0.37564,0.00033963,0.25588,0.49539,0.00037065,0.00030861
0.92147,0.37429,0.37446,0.37563,0.00033989,0.25334,0.49793,0.00036991,0.00030988
0.92227,0.37429,0.37446,0.37563,0.00034015,0.25081,0.50046,0.00036911,0.00031119
0.92308,0.37429,0.37446,0.37563,0.00034041,0.24828,0.50298,0.00036827,0.00031254
0.92389,0.37429,0.37446,0.37563,0.00034066,0.24575,0.5055,0.00036737,0.00031394
0.92469,0.37429,0.37446,0.37563,0.00034091,0.24324,0.50802,0.00036643,0.00031539
0.9255,0.37429,0.37446,0.37563,0.00034115,0.24073,0.51052,0.00036543,0.00031688
0.9263,0.37429,0.37446,0.37562,0.0003414,0.23823,0.51302,0.00036438,0.00031842
0.92711,0.37429,0.37446,0.37562,0.00034164,0.23573,0.51551,0.00036328,0.00032
0.92791,0.37429,0.37446,0.37562,0.00034187,0.23324,0.518,0.00036213,0.00032162
0.92872,0.37429,0.37446,0.37562,0.00034211,0.23076,0.52048,0.00036093,0.00032329
0.92952,0.37429,0.37446,0.37562,0.00034234,0.22829,0.52295,0.00035968,0.000325
0.93033,0.37429,0.37446,0.37562,0.00034257,0.22582,0.52541,0.00035838,0.00032676
0.93113,0.37429,0.37446,0.37561,0.00034279,0.22336,0.52786,0.00035703,0.00032856
0.93194,0.37429,0.37446,0.37561,0.00034301,0.22091,0.53031,0.00035563,0.0003304
0.93275,0.37429,0.37445,0.37561,0.00034323,0.21847,0.53275,0.00035419,0.00033228
0.93355,0.37429,0.37445,0.37561,0.00034345,0.21603,0.53518,0.0003527,0.0003342
0.93436,0.37429,0.37445,0.37561,0.00034366,0.21361,0.5376,0.00035116,0.00033617
0.93516,0.37429,0.37445,0.3756,0.00034387,0.21119,0.54002,0.00034957,0.00033818
0.93597,0.37429,0.37445,0.3756,0.00034408,0.20878,0.54242,0.00034794,0.00034022
0.93677,0.37429,0.37445,0.3756,0.00034429,0.20638,0.54482,0.00034626,0.00034231
0.93758,0.37429,0.37445,0.3756,0.00034449,0.20398,0.54721,0.00034454,0.00034444
0.93838,0.37429,0.37445,0.37559,0.00034469,0.2016,0.54959,0.00034277,0.0003466
0.93919,0.37429,0.37445,0.37559,0.00034488,0.19922,0.55196,0.00034096,0.0003488
0.94,0.37429,0.37445,0.37559,0.00034508,0.19686,0.55432,0.00033911,0.00035104
0.9408,0.37429,0.37445,0.37559,0.00034527,0.1945,0.55667,0.00033721,0.00035332
0.94161,0.37429,0.37445,0.37559,0.00034545,0.19215,0.55902,0.00033527,0.00035564
0.94241,0.37429,0.37445,0.37558,0.00034564,0.18981,0.56135,0.00033328,0.00035799
0.94322,0.37429,0.37445,0.37558,0.00034582,0.18748,0.56368,0.00033126,0.00036038
0.94402,0.37429,0.37445,0.37558,0.000346,0.18517,0.56599,0.00032919,0.0003628
0.94483,0.37429,0.37445,0.37558,0.00034618,0.18286,0.5683,0.00032709,0.00036526
0.94563,0.37429,0.37445,0.37557,0.00034635,0.18056,0.57059,0.00032494,0.00036775
0.94644,0.37429,0.37445,0.37557,0.00034652,0.17827,0.57288,0.00032276,0.00037028
0.94724,0.37429,0.37445,0.37557,0.00034669,0.17599,0.57515,0.00032054,0.00037284
0.94805,0.37429,0.37445,0.37557,0.00034685,0.17372,0.57742,0.00031828,0.00037543
0.94886,0.37429,0.37445,0.37556,0.00034702,0.17146,0.57967,0.00031598,0.00037805
0.94966,0.37429,0.37445,0.37556,0.00034718,0.16921,0.58191,0.00031365,0.00038071
0.95047,0.37429,0.37445,0.37556,0.00034734,0.16697,0.58415,0.00031128,0.00038339
0.95127,0.37429,0.37445,0.37555,0.00034749,0.16474,0.58637,0.00030888,0.0003861
0.95208,0.37429,0.37445,0.37555,0.00034764,0.16252,0.58858,0.00030644,0.00038885
0.95288,0.37429,0.37445,0.37555,0.00034779,0.16032,0.59078,0.00030397,0.00039162
0.95369,0.37429,0.37445,0.37555,0.00034794,0.15812,0.59297,0.00030147,0.00039442
0.95449,0.37429,0.37445,0.37554,0.00034809,0.15594,0.59515,0.00029893,0.00039725
0.9553,0.37429,0.37445,0.37554,0.00034823,0.15377,0.59732,0.00029636,0.0004001
0.9561,0.37429,0.37445,0.37554,0.00034837,0.1516,0.59947,0.00029376,0.00040298
0.95691,0.37429,0.37445,0.37554,0.00034851,0.14945,0.60162,0.00029114,0.00040588
0.95772,0.37429,0.37445,0.37553,0.00034864,0.14732,0.60375,0.00028848,0.00040881
0.95852,0.37429,0.37445,0.37553,0.00034878,0.14519,0.60587,0.00028579,0.00041176
0.95933,0.37429,0.37445,0.37553,0.00034891,0.14307,0.60798,0.00028308,0.00041474
0.96013,0.37429,0.37445,0.37552,0.00034904,0.14097,0.61008,0.00028034,0.00041773
0.96094,0.37429,0.37445,0.37552,0.00034916,0.13888,0.61216,0.00027758,0.00042075
0.96174,0.37429,0.37445,0.37552,0.00034929,0.1368,0.61423,0.00027479,0.00042379
0.96255,0.37429,0.37445,0.37551,0.00034941,0.13473,0.61629,0.00027197,0.00042685
0.96335,0.37429,0.37445,0.37551,0.00034953,0.13268,0.61834,0.00026913,0.00042992
0.96416,0.37429,0.37445,0.37551,0.00034965,0.13064,0.62038,0.00026627,0.00043302
0.96497,0.37429,0.37445,0.37551,0.00034976,0.12861,0.6224,0.00026339,0.00043613
0.96577,0.37429,0.37445,0.3755,0.00034987,0.12659,0.62441,0.00026049,0.00043926
0.96658,0.37429,0.37445,0.3755,0.00034998,0.12459,0.62641,0.00025756,0.0004424
0.96738,0.37429,0.37445,0.3755,0.00035009,0.1226,0.6284,0.00025462,0.00044556
0.96819,0.37429,0.37445,0.37549,0.0003502,0.12062,0.63037,0.00025166,0.00044874
0.96899,0.37429,0.37445,0.37549,0.0003503,0.11865,0.63233,0.00024868,0.00045193
0.9698,0.37429,0.37445,0.37549,0.0003504,0.1167,0.63427,0.00024568,0.00045513
0.9706,0.37429,0.37445,0.37548,0.0003505,0.11476,0.6362,0.00024267,0.00045834
0.97141,0.37429,0.37445,0.37548,0.0003506,0.11283,0.63812,0.00023964,0.00046156
0.97221,0.37429,0.37445,0.37548,0.0003507,0.11092,0.64003,0.0002366,0.0004648
0.97302,0.37429,0.37445,0.37547,0.00035079,0.10902,0.64192,0.00023355,0.00046804
0.97383,0.37429,0.37445,0.37547,0.00035089,0.10714,0.6438,0.00023048,0.00047129
0.97463,0.37429,0.37445,0.37547,0.00035098,0.10527,0.64566,0.0002274,0.00047455
0.97544,0.37429,0.37445,0.37546,0.00035106,0.10341,0.64752,0.00022432,0.00047781
0.97624,0.37429,0.37445,0.37546,0.00035115,0.10156,0.64935,0.00022122,0.00048109
0.97705,0.37429,0.37445,0.37545,0.00035124,0.099735,0.65117,0.00021811,0.00048436
0.97785,0.37429,0.37445,0.37545,0.00035132,0.097919,0.65298,0.000215,0.00048764
0.97866,0.37429,0.37445,0.37545,0.0003514,0.096118,0.65478,0.00021187,0.00049093
0.97946,0.37429,0.37445,0.37544,0.00035148,0.094331,0.65656,0.00020875,0.00049421
0.98027,0.37429,0.37445,0.37544,0.00035156,0.092558,0.65832,0.00020561,0.0004975
0.98107,0.37429,0.37445,0.37544,0.00035163,0.090799,0.66007,0.00020248,0.00050079
0.98188,0.37429,0.37445,0.37543,0.00035171,0.089056,0.66181,0.00019933,0.00050408
0.98269,0.37429,0.37445,0.37543,0.00035178,0.087327,0.66353,0.00019619,0.00050737
0.98349,0.37429,0.37445,0.37543,0.00035185,0.085612,0.66524,0.00019305,0.00051065
0.9843,0.37429,0.37445,0.37542,0.00035192,0.083913,0.66693,0.0001899,0.00051394
0.9851,0.37429,0.37445,0.37542,0.00035199,0.082228,0.66861,0.00018676,0.00051722
0.98591,0.37429,0.37445,0.37541,0.00035205,0.080558,0.67027,0.00018361,0.00052049
0.98671,0.37429,0.37445,0.37541,0.00035212,0.078904,0.67192,0.00018047,0.00052376
0.98752,0.37429,0.37445,0.37541,0.00035218,0.077264,0.67355,0.00017733,0.00052703
0.98832,0.37429,0.37445,0.3754,0.00035224,0.07564,0.67517,0.0001742,0.00053029
0.98913,0.37429,0.37445,0.3754,0.0003523,0.074031,0.67677,0.00017107,0.00053354
0.98993,0.37429,0.37445,0.3754,0.00035236,0.072438,0.67835,0.00016794,0.00053678
0.99074,0.37429,0.37445,0.37539,0.00035242,0.07086,0.67992,0.00016483,0.00054001
0.99155,0.37429,0.37445,0.37539,0.00035247,0.069298,0.68148,0.00016172,0.00054323
0.99235,0.37429,0.37445,0.37538,0.00035253,0.067751,0.68302,0.00015861,0.00054644
0.99316,0.37429,0.37445,0.37538,0.00035258,0.06622,0.68454,0.00015552,0.00054964
0.99396,0.37429,0.37445,0.37538,0.00035263,0.064705,0.68605,0.00015244,0.00055282
0.99477,0.37429,0.37445,0.37537,0.00035268,0.063206,0.68754,0.00014937,0.000556
0.99557,0.37429,0.37445,0.37537,0.00035273,0.061723,0.68901,0.00014631,0.00055915
0.99638,0.37429,0.37445,0.37536,0.00035278,0.060256,0.69047,0.00014326,0.00056229
0.99718,0.37429,0.37445,0.37536,0.00035283,0.058805,0.69191,0.00014023,0.00056542
0.99799,0.37429,0.37445,0.37536,0.00035287,0.05737,0.69334,0.00013721,0.00056853
0.9988,0.37429,0.37445,0.37535,0.00035292,0.055951,0.69475,0.00013421,0.00057162
0.9996,0.37429,0.37445,0.37535,0.00035296,0.054549,0.69615,0.00013123,0.00057469
1.0004,0.37429,0.37445,0.37534,0.000353,0.053163,0.69752,0.00012826,0.00057774
1.0012,0.37429,0.37445,0.37534,0.00035304,0.051794,0.69888,0.00012531,0.00058077
1.002,0.37429,0.37445,0.37534,0.00035308,0.050441,0.70023,0.00012238,0.00058379
1.0028,0.37429,0.37445,0.37533,0.00035312,0.049105,0.70156,0.00011946,0.00058677
1.0036,0.37429,0.37445,0.37533,0.00035316,0.047785,0.70287,0.00011657,0.00058974
1.0044,0.37429,0.37445,0.37532,0.00035319,0.046483,0.70416,0.0001137,0.00059268
1.0052,0.37429,0.37445,0.37532,0.00035323,0.045197,0.70544,0.00011086,0.0005956
1.006,0.37429,0.37445,0.37531,0.00035326,0.043928,0.7067,0.00010803,0.00059849
1.0069,0.37429,0.37445,0.37531,0.0003533,0.042676,0.70794,0.00010523,0.00060136
1.0077,0.37429,0.37445,0.37531,0.00035333,0.041441,0.70917,0.00010246,0.0006042
1.0085,0.37429,0.37445,0.3753,0.00035336,0.040223,0.71038,9.9707e-05,0.00060701
1.0093,0.37429,0.37445,0.3753,0.00035339,0.039022,0.71157,9.6983e-05,0.0006098
1.0101,0.37429,0.37445,0.37529,0.00035342,0.037839,0.71275,9.4286e-05,0.00061256
1.0109,0.37429,0.37445,0.37529,0.00035345,0.036672,0.7139,9.1618e-05,0.00061528
1.0117,0.37429,0.37445,0.37528,0.00035348,0.035523,0.71504,8.8978e-05,0.00061798
1.0125,0.37429,0.37445,0.37528,0.00035351,0.034392,0.71617,8.6367e-05,0.00062064
1.0133,0.37429,0.37445,0.37528,0.00035353,0.033278,0.71727,8.3786e-05,0.00062328
1.0141,0.37429,0.37445,0.37527,0.00035356,0.032181,0.71836,8.1237e-05,0.00062588
1.0149,0.37429,0.37445,0.37527,0.00035358,0.031102,0.71943,7.8719e-05,0.00062845
1.0157,0.37429,0.37445,0.37526,0.00035361,0.030041,0.72048,7.6233e-05,0.00063098
1.0165,0.37429,0.37445,0.37526,0.00035363,0.028997,0.72152,7.3781e-05,0.00063348
1.0173,0.37429,0.37445,0.37525,0.00035365,0.027971,0.72254,7.1362e-05,0.00063594
1.0181,0.37429,0.37445,0.37525,0.00035368,0.026963,0.72353,6.8978e-05,0.00063837
1.0189,0.37429,0.37445,0.37524,0.0003537,0.025972,0.72452,6.6628e-05,0.00064077
1.0197,0.37429,0.37445,0.37524,0.00035372,0.025,0.72548,6.4315e-05,0.00064312
1.0205,0.37429,0.37445,0.37524,0.00035374,0.024045,0.72643,6.2038e-05,0.00064544
1.0213,0.37429,0.37445,0.37523,0.00035376,0.023109,0.72735,5.9799e-05,0.00064772
1.0222,0.37429,0.37445,0.37523,0.00035378,0.02219,0.72826,5.7597e-05,0.00064996
1.023,0.37429,0.37445,0.37522,0.0003538,0.021289,0.72915,5.5434e-05,0.00065216
1.0238,0.37429,0.37445,0.37522,0.00035381,0.020407,0.73003,5.331e-05,0.00065432
1.0246,0.37429,0.37445,0.37521,0.00035383,0.019543,0.73088,5.1225e-05,0.00065644
1.0254,0.37429,0.37445,0.37521,0.00035385,0.018697,0.73172,4.9181e-05,0.00065851
1.0262,0.37429,0.37445,0.3752,0.00035386,0.017869,0.73254,4.7177e-05,0.00066055
1.027,0.37429,0.37445,0.3752,0.00035388,0.017059,0.73334,4.5215e-05,0.00066254
1.0278,0.37429,0.37445,0.37519,0.0003539,0.016268,0.73412,4.3295e-05,0.0006645
1.0286,0.37429,0.37445,0.37519,0.00035391,0.015496,0.73488,4.1418e-05,0.0006664
1.0294,0.37429,0.37445,0.37519,0.00035392,0.014741,0.73563,3.9584e-05,0.00066827
1.0302,0.37429,0.37445,0.37518,0.00035394,0.014005,0.73636,3.7793e-05,0.00067009
1.031,0.37429,0.37445,0.37518,0.00035395,0.013288,0.73706,3.6046e-05,0.00067186
1.0318,0.37429,0.37445,0.37517,0.00035397,0.012589,0.73775,3.4345e-05,0.00067359
1.0326,0.37429,0.37445,0.37517,0.00035398,0.011909,0.73842,3.2688e-05,0.00067527
1.0334,0.37429,0.37445,0.37516,0.00035399,0.011247,0.73908,3.1077e-05,0.00067691
1.0342,0.37429,0.37445,0.37516,0.000354,0.010604,0.73971,2.9512e-05,0.0006785
1.035,0.37429,0.37445,0.37515,0.00035402,0.0099795,0.74033,2.7993e-05,0.00068004
1.0358,0.37429,0.37445,0.37515,0.00035403,0.0093737,0.74092,2.6521e-05,0.00068153
1.0367,0.37429,0.37445,0.37514,0.00035404,0.0087868,0.7415,2.5097e-05,0.00068298
1.0375,0.37429,0.37445,0.37514,0.00035405,0.0082185,0.74206,2.3721e-05,0.00068438
1.0383,0.37429,0.37445,0.37513,0.00035406,0.0076691,0.7426,2.2393e-05,0.00068573
1.0391,0.37429,0.37445,0.37513,0.00035407,0.0071385,0.74312,2.1113e-05,0.00068703
1.0399,0.37429,0.37445,0.37512,0.00035408,0.0066267,0.74362,1.9882e-05,0.00068828
1.0407,0.37429,0.37445,0.37512,0.00035409,0.0061338,0.74411,1.8701e-05,0.00068948
1.0415,0.37429,0.37445,0.37511,0.0003541,0.0056598,0.74457,1.7569e-05,0.00069063
1.0423,0.37429,0.37445,0.37511,0.00035411,0.0052047,0.74502,1.6487e-05,0.00069174
1.0431,0.37429,0.37445,0.37511,0.00035412,0.0047685,0.74544,1.5456e-05,0.00069279
1.0439,0.37429,0.37445,0.3751,0.00035413,0.0043514,0.74585,1.4475e-05,0.00069379
1.0447,0.37429,0.37445,0.3751,0.00035414,0.0039532,0.74624,1.3545e-05,0.00069473
1.0455,0.37429,0.37445,0.37509,0.00035415,0.003574,0.74661,1.2666e-05,0.00069563
1.0463,0.37429,0.37445,0.37509,0.00035416,0.0032138,0.74696,1.1838e-05,0.00069648
1.0471,0.37429,0.37445,0.37508,0.00035416,0.0028727,0.74729,1.1062e-05,0.00069727
1.0479,0.37429,0.37445,0.37508,0.00035417,0.0025507,0.7476,1.0338e-05,0.00069801
1.0487,0.37429,0.37445,0.37507,0.00035418,0.0022477,0.7479,9.6654e-06,0.0006987
1.0495,0.37429,0.37445,0.37507,0.00035419,0.0019638,0.74817,9.0454e-06,0.00069933
1.0503,0.37429,0.37445,0.37506,0.0003542,0.0016991,0.74843,8.4779e-06,0.00069992
1.0512,0.37429,0.37445,0.37506,0.00035421,0.0014534,0.74866,7.9629e-06,0.00070045
1.052,0.37429,0.37445,0.37505,0.00035421,0.0012269,0.74888,7.5006e-06,0.00070093
1.0528,0.37429,0.37445,0.37505,0.00035422,0.0010195,0.74908,7.0912e-06,0.00070135
1.0536,0.37429,0.37445,0.37504,0.00035423,0.00083135,0.74926,6.7348e-06,0.00070172
1.0544,0.37429,0.37445,0.37504,0.00035424,0.00066231,0.74942,6.4314e-06,0.00070204
1.0552,0.37429,0.37445,0.37503,0.00035424,0.00051245,0.74956,6.1812e-06,0.0007023
1.056,0.37429,0.37445,0.37503,0.00035425,0.00038178,0.74968,5.9842e-06,0.00070252
1.0568,0.37429,0.37445,0.37502,0.00035426,0.00027029,0.74978,5.8405e-06,0.00070267
1.0576,0.37429,0.37445,0.37502,0.00035426,0.00017801,0.74986,5.7502e-06,0.00070278
1.0584,0.37429,0.37445,0.37501,0.00035427,0.00010492,0.74992,5.7132e-06,0.00070283
1.0592,0.37429,0.37445,0.37501,0.00035428,5.1035e-05,0.74997,5.7295e-06,0.00070283
1.06,0.37429,0.37445,0.37501,0.00035428,1.636e-05,0.74999,5.7993e-06,0.00070277
1.0608,0.37429,0.37445,0.375,0.00035429,8.941e-07,0.75,5.9223e-06,0.00070266
1.0616,0.37429,0.37445,0.375,0.0003543,4.6381e-06,0.74999,6.0987e-06,0.0007025
1.0624,0.37429,0.37445,0.37499,0.0003543,2.7592e-05,0.74995,6.3283e-06,0.00070228
1.0632,0.37429,0.37445,0.37499,0.00035431,6.9755e-05,0.7499,6.6112e-06,0.00070201
1.064,0.37429,0.37445,0.37498,0.00035432,0.00013112,0.74983,6.9471e-06,0.00070169
1.0648,0.37429,0.37445,0.37498,0.00035432,0.0002117,0.74974,7.336e-06,0.00070131
1.0657,0.37429,0.37445,0.37497,0.00035433,0.00031147,0.74963,7.7779e-06,0.00070088
1.0665,0.37429,0.37445,0.37497,0.00035434,0.00043043,0.7495,8.2725e-06,0.0007004
1.0673,0.37429,0.37445,0.37496,0.00035434,0.00056859,0.74936,8.8198e-06,0.00069986
1.0681,0.37429,0.37445,0.37496,0.00035435,0.00072592,0.74919,9.4195e-06,0.00069928
1.0689,0.37429,0.37445,0.37495,0.00035435,0.00090243,0.749,1.0072e-05,0.00069864
1.0697,0.37429,0.37445,0.37495,0.00035436,0.0010981,0.7488,1.0776e-05,0.00069795
1.0705,0.37429,0.37445,0.37494,0.00035437,0.0013129,0.74857,1.1532e-05,0.0006972
1.0713,0.37429,0.37445,0.37494,0.00035437,0.0015469,0.74833,1.234e-05,0.00069641
1.0721,0.37429,0.37445,0.37493,0.00035438,0.0018,0.74807,1.3199e-05,0.00069556
1.0729,0.37429,0.37445,0.37493,0.00035438,0.0020722,0.74778,1.4109e-05,0.00069466
1.0737,0.37429,0.37445,0.37492,0.00035439,0.0023635,0.74748,1.5071e-05,0.00069371
1.0745,0.37429,0.37445,0.37492,0.00035439,0.0026739,0.74716,1.6083e-05,0.00069271
1.0753,0.37429,0.37445,0.37491,0.0003544,0.0030034,0.74682,1.7145e-05,0.00069166
1.0761,0.37429,0.37445,0.37491,0.00035441,0.003352,0.74647,1.8258e-05,0.00069055
1.0769,0.37429,0.37445,0.3749,0.00035441,0.0037195,0.74609,1.942e-05,0.0006894
1.0777,0.37429,0.37445,0.3749,0.00035442,0.0041061,0.74569,2.0632e-05,0.0006882
1.0785,0.37429,0.37445,0.3749,0.00035442,0.0045117,0.74528,2.1893e-05,0.00068695
1.0793,0.37429,0.37445,0.37489,0.00035443,0.0049363,0.74484,2.3202e-05,0.00068565
1.0801,0.37429,0.37445,0.37489,0.00035443,0.0053798,0.74439,2.456e-05,0.0006843
1.081,0.37429,0.37445,0.37488,0.00035444,0.0058423,0.74392,2.5966e-05,0.00068291
1.0818,0.37429,0.37445,0.37488,0.00035444,0.0063237,0.74343,2.742e-05,0.00068146
1.0826,0.37429,0.37445,0.37487,0.00035444,0.0068239,0.74292,2.892e-05,0.00067997
1.0834,0.37429,0.37445,0.37487,0.00035445,0.0073431,0.74239,3.0468e-05,0.00067843
1.0842,0.37429,0.37445,0.37486,0.00035445,0.007881,0.74184,3.2061e-05,0.00067684
1.085,0.37429,0.37445,0.37486,0.00035446,0.0084378,0.74128,3.3701e-05,0.00067521
1.0858,0.37429,0.37445,0.37485,0.00035446,0.0090133,0.74069,3.5385e-05,0.00067354
1.0866,0.37429,0.37445,0.37485,0.00035446,0.0096076,0.74009,3.7115e-05,0.00067181
1.0874,0.37429,0.37445,0.37484,0.00035447,0.010221,0.73947,3.8889e-05,0.00067005
1.0882,0.37429,0.37445,0.37484,0.00035447,0.010852,0.73882,4.0707e-05,0.00066824
1.089,0.37429,0.37445,0.37483,0.00035447,0.011503,0.73817,4.2568e-05,0.00066638
1.0898,0.37429,0.37445,0.37483,0.00035448,0.012172,0.73749,4.4472e-05,0.00066448
1.0906,0.37429,0.37445,0.37482,0.00035448,0.012859,0.73679,4.6418e-05,0.00066254
1.0914,0.37429,0.37445,0.37482,0.00035448,0.013565,0.73607,4.8406e-05,0.00066056
1.0922,0.37429,0.37445,0.37482,0.00035448,0.01429,0.73534,5.0435e-05,0.00065853
1.093,0.37429,0.37445,0.37481,0.00035448,0.015033,0.73459,5.2504e-05,0.00065647
1.0938,0.37429,0.37445,0.37481,0.00035449,0.015795,0.73382,5.4614e-05,0.00065436
1.0946,0.37429,0.37445,0.3748,0.00035449,0.016575,0.73303,5.6763e-05,0.00065221
1.0955,0.37429,0.37445,0.3748,0.00035449,0.017373,0.73222,5.895e-05,0.00065003
1.0963,0.37429,0.37445,0.37479,0.00035449,0.018189,0.7314,6.1176e-05,0.0006478
1.0971,0.37429,0.37445,0.37479,0.00035449,0.019024,0.73055,6.3439e-05,0.00064554
1.0979,0.37429,0.37445,0.37478,0.00035449,0.019877,0.72969,6.5739e-05,0.00064324
1.0987,0.37429,0.37445,0.37478,0.00035449,0.020749,0.72881,6.8075e-05,0.0006409
1.0995,0.37429,0.37445,0.37477,0.00035449,0.021638,0.72791,7.0446e-05,0.00063853
1.1003,0.37429,0.37445,0.37477,0.00035449,0.022546,0.72699,7.2853e-05,0.00063612
1.1011,0.37429,0.37445,0.37477,0.00035448,0.023471,0.72606,7.5293e-05,0.00063367
1.1019,0.37429,0.37445,0.37476,0.00035448,0.024415,0.72511,7.7767e-05,0.0006312
1.1027,0.37429,0.37445,0.37476,0.00035448,0.025377,0.72414,8.0273e-05,0.00062868
1.1035,0.37429,0.37445,0.37475,0.00035448,0.026356,0.72315,8.2812e-05,0.00062614
1.1043,0.37429,0.37445,0.37475,0.00035447,0.027354,0.72214,8.5382e-05,0.00062356
1.1051,0.37429,0.37445,0.37474,0.00035447,0.028369,0.72112,8.7982e-05,0.00062095
1.1059,0.37429,0.37445,0.37474,0.00035446,0.029402,0.72008,9.0612e-05,0.00061831
1.1067,0.37429,0.37445,0.37473,0.00035446,0.030452,0.71902,9.3271e-05,0.00061564
1.1075,0.37429,0.37445,0.37473,0.00035445,0.031521,0.71794,9.5958e-05,0.00061294
1.1083,0.37429,0.37445,0.37473,0.00035445,0.032607,0.71684,9.8673e-05,0.00061022
1.1091,0.37429,0.37445,0.37472,0.00035444,0.03371,0.71573,0.00010141,0.00060746
1.11,0.37429,0.37445,0.37472,0.00035443,0.034831,0.7146,0.00010418,0.00060468
1.1108,0.37429,0.37445,0.37471,0.00035442,0.035969,0.71346,0.00010697,0.00060187
1.1116,0.37429,0.37445,0.37471,0.00035441,0.037125,0.71229,0.00010979,0.00059904
1.1124,0.37429,0.37445,0.3747,0.0003544,0.038298,0.71111,0.00011263,0.00059618
1.1132,0.37429,0.37445,0.3747,0.00035439,0.039488,0.70991,0.00011549,0.00059329
1.114,0.37429,0.37445,0.37469,0.00035438,0.040696,0.70869,0.00011838,0.00059039
1.1148,0.37429,0.37445,0.37469,0.00035437,0.04192,0.70746,0.00012128,0.00058746
1.1156,0.37429,0.37445,0.37469,0.00035436,0.043162,0.70621,0.00012421,0.00058451
1.1164,0.37429,0.37445,0.37468,0.00035435,0.04442,0.70494,0.00012716,0.00058153
1.1172,0.37429,0.37445,0.37468,0.00035433,0.045696,0.70366,0.00013012,0.00057854
1.118,0.37429,0.37445,0.37467,0.00035432,0.046988,0.70236,0.0001331,0.00057553
1.1188,0.37429,0.37445,0.37467,0.0003543,0.048298,0.70104,0.0001361,0.0005725
1.1196,0.37429,0.37445,0.37467,0.00035428,0.049624,0.69971,0.00013911,0.00056945
1.1204,0.37429,0.37445,0.37466,0.00035427,0.050966,0.69836,0.00014214,0.00056639
1.1212,0.37429,0.37445,0.37466,0.00035425,0.052326,0.69699,0.00014519,0.00056331
1.122,0.37429,0.37445,0.37465,0.00035423,0.053701,0.6956,0.00014825,0.00056021
1.1228,0.37429,0.37445,0.37465,0.00035421,0.055094,0.6942,0.00015131,0.0005571
1.1236,0.37429,0.37445,0.37464,0.00035419,0.056502,0.69279,0.0001544,0.00055398
1.1245,0.37429,0.37445,0.37464,0.00035416,0.057927,0.69135,0.00015749,0.00055084
1.1253,0.37429,0.37445,0.37464,0.00035414,0.059368,0.68991,0.00016059,0.00054769
1.1261,0.37429,0.37445,0.37463,0.00035412,0.060826,0.68844,0.0001637,0.00054454
1.1269,0.37429,0.37445,0.37463,0.00035409,0.062299,0.68696,0.00016682,0.00054137
1.1277,0.37429,0.37445,0.37462,0.00035407,0.063789,0.68546,0.00016994,0.00053819
1.1285,0.37429,0.37445,0.37462,0.00035404,0.065294,0.68395,0.00017308,0.000535
1.1293,0.37429,0.37445,0.37462,0.00035401,0.066815,0.68242,0.00017621,0.00053181
1.1301,0.37429,0.37445,0.37461,0.00035398,0.068352,0.68087,0.00017935,0.0005286
1.1309,0.37429,0.37445,0.37461,0.00035395,0.069905,0.67931,0.0001825,0.0005254
1.1317,0.37429,0.37445,0.3746,0.00035392,0.071473,0.67774,0.00018565,0.00052218
1.1325,0.37429,0.37445,0.3746,0.00035388,0.073057,0.67614,0.0001888,0.00051897
1.1333,0.37429,0.37445,0.3746,0.00035385,0.074657,0.67454,0.00019195,0.00051575
1.1341,0.37429,0.37445,0.37459,0.00035381,0.076272,0.67292,0.0001951,0.00051252
1.1349,0.37429,0.37445,0.37459,0.00035377,0.077902,0.67128,0.00019825,0.0005093
1.1357,0.37429,0.37445,0.37459,0.00035373,0.079547,0.66962,0.00020139,0.00050607
1.1365,0.37429,0.37445,0.37458,0.00035369,0.081207,0.66796,0.00020454,0.00050285
1.1373,0.37429,0.37445,0.37458,0.00035365,0.082883,0.66627,0.00020768,0.00049962
1.1381,0.37429,0.37445,0.37457,0.00035361,0.084573,0.66458,0.00021082,0.0004964
1.1389,0.37429,0.37445,0.37457,0.00035356,0.086279,0.66286,0.00021395,0.00049318
1.1398,0.37429,0.37445,0.37457,0.00035352,0.087999,0.66114,0.00021707,0.00048997
1.1406,0.37429,0.37445,0.37456,0.00035347,0.089734,0.65939,0.00022019,0.00048675
1.1414,0.37429,0.37445,0.37456,0.00035342,0.091483,0.65764,0.0002233,0.00048355
1.1422,0.37429,0.37445,0.37456,0.00035337,0.093247,0.65587,0.0002264,0.00048035
1.143,0.37429,0.37445,0.37455,0.00035332,0.095025,0.65408,0.00022949,0.00047715
1.1438,0.37429,0.37445,0.37455,0.00035327,0.096818,0.65228,0.00023257,0.00047397
1.1446,0.37429,0.37445,0.37455,0.00035321,0.098625,0.65047,0.00023563,0.00047079
1.1454,0.37429,0.37445,0.37454,0.00035315,0.10045,0.64864,0.00023869,0.00046762
1.1462,0.37429,0.37445,0.37454,0.00035309,0.10228,0.6468,0.00024173,0.00046446
1.147,0.37429,0.37445,0.37454,0.00035303,0.10413,0.64494,0.00024475,0.00046131
1.1478,0.37429,0.37445,0.37453,0.00035297,0.10599,0.64307,0.00024777,0.00045818
1.1486,0.37429,0.37445,0.37453,0.00035291,0.10787,0.64119,0.00025076,0.00045505
1.1494,0.37429,0.37445,0.37452,0.00035284,0.10976,0.63929,0.00025374,0.00045194
1.1502,0.37429,0.37445,0.37452,0.00035277,0.11167,0.63738,0.0002567,0.00044885
1.151,0.37429,0.37445,0.37452,0.0003527,0.11358,0.63545,0.00025964,0.00044577
1.1518,0.37429,0.37445,0.37451,0.00035263,0.11551,0.63352,0.00026256,0.0004427
1.1526,0.37429,0.37445,0.37451,0.00035256,0.11746,0.63156,0.00026546,0.00043965
1.1534,0.37429,0.37445,0.37451,0.00035248,0.11942,0.6296,0.00026834,0.00043662
1.1543,0.37429,0.37445,0.3745,0.00035241,0.12139,0.62762,0.0002712,0.00043361
1.1551,0.37429,0.37445,0.3745,0.00035233,0.12337,0.62563,0.00027404,0.00043061
1.1559,0.37429,0.37445,0.3745,0.00035224,0.12537,0.62363,0.00027685,0.00042764
1.1567,0.37429,0.37445,0.3745,0.00035216,0.12738,0.62162,0.00027964,0.00042469
1.1575,0.37429,0.37445,0.37449,0.00035208,0.1294,0.61959,0.0002824,0.00042175
1.1583,0.37429,0.37445,0.37449,0.00035199,0.13143,0.61755,0.00028514,0.00041884
1.1591,0.37429,0.37445,0.37449,0.0003519,0.13348,0.61549,0.00028784,0.00041595
1.1599,0.37429,0.37445,0.37448,0.00035181,0.13554,0.61343,0.00029053,0.00041309
1.1607,0.37429,0.37445,0.37448,0.00035171,0.13761,0.61135,0.00029318,0.00041025
1.1615,0.37429,0.37445,0.37448,0.00035162,0.13969,0.60926,0.0002958,0.00040743
1.1623,0.37429,0.37445,0.37447,0.00035152,0.14179,0.60716,0.0002984,0.00040464
1.1631,0.37429,0.37445,0.37447,0.00035142,0.1439,0.60504,0.00030096,0.00040188
1.1639,0.37429,0.37445,0.37447,0.00035131,0.14602,0.60292,0.00030349,0.00039914
1.1647,0.37429,0.37445,0.37446,0.00035121,0.14815,0.60078,0.00030599,0.00039643
1.1655,0.37429,0.37445,0.37446,0.0003511,0.15029,0.59863,0.00030846,0.00039375
1.1663,0.37429,0.37445,0.37446,0.00035099,0.15245,0.59647,0.00031089,0.00039109
1.1671,0.37429,0.37445,0.37446,0.00035088,0.15461,0.5943,0.00031329,0.00038847
1.1679,0.37429,0.37445,0.37445,0.00035076,0.15679,0.59212,0.00031565,0.00038588
1.1688,0.37429,0.37445,0.37445,0.00035065,0.15898,0.58992,0.00031798,0.00038331
1.1696,0.37429,0.37445,0.37445,0.00035053,0.16118,0.58772,0.00032027,0.00038078
1.1704,0.37429,0.37445,0.37445,0.0003504,0.16339,0.5855,0.00032252,0.00037828
1.1712,0.37429,0.37445,0.37444,0.00035028,0.16561,0.58328,0.00032474,0.00037582
1.172,0.37429,0.37445,0.37444,0.00035015,0.16784,0.58104,0.00032692,0.00037338
1.1728,0.37429,0.37445,0.37444,0.00035002,0.17008,0.57879,0.00032906,0.00037098
1.1736,0.37429,0.37445,0.37443,0.00034989,0.17234,0.57653,0.00033116,0.00036862
1.1744,0.37429,0.37445,0.37443,0.00034975,0.1746,0.57427,0.00033322,0.00036629
1.1752,0.37429,0.37445,0.37443,0.00034961,0.17687,0.57199,0.00033524,0.00036399
1.176,0.37429,0.37445,0.37443,0.00034947,0.17916,0.5697,0.00033721,0.00036173
1.1768,0.37429,0.37445,0.37442,0.00034933,0.18145,0.5674,0.00033915,0.00035951
1.1776,0.37429,0.37445,0.37442,0.00034918,0.18375,0.56509,0.00034104,0.00035733
1.1784,0.37429,0.37445,0.37442,0.00034904,0.18607,0.56277,0.00034289,0.00035518
1.1792,0.37429,0.37445,0.37442,0.00034888,0.18839,0.56044,0.0003447,0.00035307
1.18,0.37429,0.37445,0.37442,0.00034873,0.19072,0.55811,0.00034646,0.000351
1.1808,0.37429,0.37445,0.37441,0.00034857,0.19307,0.55576,0.00034818,0.00034896
1.1816,0.37429,0.37445,0.37441,0.00034841,0.19542,0.5534,0.00034985,0.00034697
1.1824,0.37429,0.37446,0.37441,0.00034825,0.19778,0.55104,0.00035148,0.00034502
1.1833,0.37429,0.37446,0.37441,0.00034808,0.20015,0.54866,0.00035306,0.00034311
1.1841,0.37429,0.37446,0.3744,0.00034791,0.20253,0.54628,0.00035459,0.00034123
1.1849,0.37429,0.37446,0.3744,0.00034774,0.20492,0.54389,0.00035608,0.0003394
1.1857,0.37429,0.37446,0.3744,0.00034757,0.20731,0.54149,0.00035752,0.00033761
1.1865,0.37429,0.37446,0.3744,0.00034739,0.20972,0.53908,0.00035891,0.00033587
1.1873,0.37429,0.37446,0.3744,0.00034721,0.21213,0.53666,0.00036026,0.00033416
1.1881,0.37429,0.37446,0.37439,0.00034703,0.21455,0.53423,0.00036155,0.0003325
1.1889,0.37429,0.37446,0.37439,0.00034684,0.21698,0.5318,0.0003628,0.00033088
1.1897,0.37429,0.37446,0.37439,0.00034665,0.21942,0.52936,0.000364,0.0003293
1.1905,0.37429,0.37446,0.37439,0.00034646,0.22187,0.52691,0.00036515,0.00032777
1.1913,0.37429,0.37446,0.37439,0.00034626,0.22432,0.52445,0.00036624,0.00032628
1.1921,0.37429,0.37446,0.37438,0.00034606,0.22678,0.52198,0.00036729,0.00032483
1.1929,0.37429,0.37446,0.37438,0.00034586,0.22925,0.51951,0.00036829,0.00032343
1.1937,0.37429,0.37446,0.37438,0.00034565,0.23173,0.51703,0.00036923,0.00032208
1.1945,0.37429,0.37446,0.37438,0.00034545,0.23421,0.51454,0.00037013,0.00032076
1.1953,0.37429,0.37446,0.37438,0.00034523,0.2367,0.51205,0.00037097,0.0003195
1.1961,0.37429,0.37446,0.37437,0.00034502,0.2392,0.50955,0.00037176,0.00031828
1.1969,0.37429,0.37446,0.37437,0.0003448,0.24171,0.50704,0.0003725,0.0003171
1.1977,0.37429,0.37446,0.37437,0.00034458,0.24422,0.50452,0.00037319,0.00031597
1.1986,0.37429,0.37446,0.37437,0.00034435,0.24674,0.502,0.00037382,0.00031489
1.1994,0.37429,0.37446,0.37437,0.00034413,0.24926,0.49947,0.0003744,0.00031385
1.2002,0.37429,0.37446,0.37437,0.0003439,0.25179,0.49694,0.00037493,0.00031286
1.201,0.37429,0.37446,0.37436,0.00034366,0.25433,0.4944,0.00037541,0.00031191
1.2018,0.37429,0.37446,0.37436,0.00034342,0.25688,0.49185,0.00037583,0.00031101
1.2026,0.37429,0.37446,0.37436,0.00034318,0.25943,0.4893,0.0003762,0.00031016
1.2034,0.37429,0.37446,0.37436,0.00034294,0.26198,0.48674,0.00037652,0.00030935
1.2042,0.37429,0.37446,0.37436,0.00034269,0.26455,0.48417,0.00037678,0.0003086
1.205,0.37429,0.37447,0.37436,0.00034244,0.26711,0.4816,0.00037699,0.00030788
1.2058,0.37429,0.37447,0.37436,0.00034218,0.26969,0.47902,0.00037715,0.00030722
1.2066,0.37429,0.37447,0.37435,0.00034193,0.27227,0.47644,0.00037725,0.0003066
1.2074,0.37429,0.37447,0.37435,0.00034166,0.27485,0.47386,0.0003773,0.00030603
1.2082,0.37429,0.37447,0.37435,0.0003414,0.27744,0.47127,0.0003773,0.0003055
1.209,0.37429,0.37447,0.37435,0.00034113,0.28003,0.46867,0.00037724,0.00030502
1.2098,0.37429,0.37447,0.37435,0.00034086,0.28263,0.46607,0.00037713,0.00030459
1.2106,0.37429,0.37447,0.37435,0.00034058,0.28523,0.46346,0.00037696,0.0003042
1.2114,0.37429,0.37447,0.37435,0.00034031,0.28784,0.46085,0.00037675,0.00030387
1.2122,0.37429,0.37447,0.37435,0.00034002,0.29046,0.45824,0.00037647,0.00030357
1.2131,0.37429,0.37447,0.37434,0.00033974,0.29307,0.45562,0.00037615,0.00030333
1.2139,0.37429,0.37447,0.37434,0.00033945,0.29569,0.45299,0.00037577,0.00030313
1.2147,0.37429,0.37447,0.37434,0.00033916,0.29832,0.45037,0.00037534,0.00030298
1.2155,0.37429,0.37447,0.37434,0.00033886,0.30095,0.44774,0.00037485,0.00030287
1.2163,0.37429,0.37447,0.37434,0.00033856,0.30358,0.4451,0.00037431,0.00030281
1.2171,0.37429,0.37447,0.37434,0.00033826,0.30622,0.44246,0.00037372,0.00030279
1.2179,0.37429,0.37448,0.37434,0.00033795,0.30886,0.43982,0.00037308,0.00030282
1.2187,0.37429,0.37448,0.37434,0.00033764,0.3115,0.43718,0.00037238,0.0003029
1.2195,0.37429,0.37448,0.37434,0.00033733,0.31415,0.43453,0.00037163,0.00030302
1.2203,0.37429,0.37448,0.37434,0.00033701,0.3168,0.43188,0.00037083,0.00030318
1.2211,0.37429,0.37448,0.37434,0.00033669,0.31945,0.42922,0.00036998,0.00030339
1.2219,0.37429,0.37448,0.37434,0.00033636,0.32211,0.42656,0.00036908,0.00030365
1.2227,0.37429,0.37448,0.37433,0.00033604,0.32477,0.4239,0.00036812,0.00030395
1.2235,0.37429,0.37448,0.37433,0.0003357,0.32743,0.42124,0.00036712,0.00030429
1.2243,0.37429,0.37448,0.37433,0.00033537,0.33009,0.41858,0.00036606,0.00030468
1.2251,0.37429,0.37448,0.37433,0.00033503,0.33276,0.41591,0.00036495,0.00030511
1.2259,0.37429,0.37448,0.37433,0.00033469,0.33542,0.41324,0.00036379,0.00030558
1.2267,0.37429,0.37449,0.37433,0.00033434,0.33809,0.41057,0.00036259,0.0003061
1.2276,0.37429,0.37449,0.37433,0.00033399,0.34077,0.4079,0.00036133,0.00030666
1.2284,0.37429,0.37449,0.37433,0.00033364,0.34344,0.40522,0.00036002,0.00030726
1.2292,0.37429,0.37449,0.37433,0.00033329,0.34612,0.40255,0.00035867,0.0003079
1.23,0.37429,0.37449,0.37433,0.00033293,0.34879,0.39987,0.00035726,0.00030859
1.2308,0.37429,0.37449,0.37433,0.00033256,0.35147,0.39719,0.00035581,0.00030931
1.2316,0.37429,0.37449,0.37433,0.00033219,0.35415,0.39451,0.00035431,0.00031007
1.2324,0.37429,0.37449,0.37433,0.00033182,0.35683,0.39183,0.00035277,0.00031088
1.2332,0.37429,0.37449,0.37433,0.00033145,0.35951,0.38915,0.00035118,0.00031172
1.234,0.37429,0.3745,0.37433,0.00033107,0.36219,0.38647,0.00034954,0.00031261
1.2348,0.37429,0.3745,0.37433,0.00033069,0.36488,0.38378,0.00034785,0.00031353
1.2356,0.37429,0.3745,0.37433,0.00033031,0.36756,0.3811,0.00034612,0.00031449
1.2364,0.37429,0.3745,0.37433,0.00032992,0.37024,0.37842,0.00034435,0.00031549
1.2372,0.37429,0.3745,0.37433,0.00032953,0.37293,0.37573,0.00034253,0.00031653
1.238,0.37429,0.3745,0.37433,0.00032913,0.37561,0.37305,0.00034066,0.0003176
1.2388,0.37429,0.3745,0.37433,0.00032873,0.37829,0.37036,0.00033876,0.00031871
1.2396,0.37429,0.3745,0.37433,0.00032833,0.38098,0.36768,0.00033681,0.00031985
1.2404,0.37429,0.37451,0.37433,0.00032793,0.38366,0.365,0.00033482,0.00032103
1.2412,0.37429,0.37451,0.37433,0.00032752,0.38634,0.36231,0.00033279,0.00032225
1.2421,0.37429,0.37451,0.37433,0.0003271,0.38903,0.35963,0.00033071,0.0003235
1.2429,0.37429,0.37451,0.37433,0.00032669,0.39171,0.35695,0.0003286,0.00032478
1.2437,0.37429,0.37451,0.37433,0.00032627,0.39439,0.35427,0.00032645,0.00032609
1.2445,0.37429,0.37451,0.37433,0.00032585,0.39707,0.35159,0.00032425,0.00032744
1.2453,0.37429,0.37451,0.37433,0.00032542,0.39975,0.34891,0.00032202,0.00032882
1.2461,0.37429,0.37452,0.37433,0.00032499,0.40243,0.34624,0.00031975,0.00033023
1.2469,0.37429,0.37452,0.37433,0.00032456,0.4051,0.34356,0.00031745,0.00033167
1.2477,0.37429,0.37452,0.37433,0.00032412,0.40778,0.34089,0.0003151,0.00033314
1.2485,0.37429,0.37452,0.37433,0.00032368,0.41045,0.33822,0.00031272,0.00033464
1.2493,0.37429,0.37452,0.37433,0.00032324,0.41312,0.33555,0.00031031,0.00033617
1.2501,0.37429,0.37452,0.37433,0.00032279,0.41579,0.33288,0.00030786,0.00033773
1.2509,0.37429,0.37453,0.37433,0.00032235,0.41846,0.33021,0.00030538,0.00033931
1.2517,0.37429,0.37453,0.37433,0.00032189,0.42112,0.32755,0.00030286,0.00034092
1.2525,0.37429,0.37453,0.37433,0.00032144,0.42378,0.32489,0.00030032,0.00034256
1.2533,0.37429,0.37453,0.37434,0.00032098,0.42644,0.32223,0.00029774,0.00034422
1.2541,0.37429,0.37453,0.37434,0.00032052,0.4291,0.31957,0.00029513,0.0003459
1.2549,0.37429,0.37454,0.37434,0.00032005,0.43176,0.31692,0.00029249,0.00034761
1.2557,0.37429,0.37454,0.37434,0.00031958,0.43441,0.31427,0.00028982,0.00034934
1.2565,0.37429,0.37454,0.37434,0.00031911,0.43706,0.31162,0.00028712,0.0003511
1.2574,0.37429,0.37454,0.37434,0.00031863,0.4397,0.30898,0.00028439,0.00035287
1.2582,0.37429,0.37454,0.37434,0.00031816,0.44234,0.30634,0.00028164,0.00035467
1.259,0.37429,0.37454,0.37434,0.00031768,0.44498,0.3037,0.00027886,0.00035649
1.2598,0.37429,0.37455,0.37434,0.00031719,0.44762,0.30107,0.00027606,0.00035833
1.2606,0.37429,0.37455,0.37434,0.0003167,0.45025,0.29844,0.00027323,0.00036018
1.2614,0.37429,0.37455,0.37434,0.00031621,0.45288,0.29581,0.00027038,0.00036205
1.2622,0.37429,0.37455,0.37434,0.00031572,0.4555,0.29319,0.0002675,0.00036394
1.263,0.37429,0.37456,0.37435,0.00031523,0.45812,0.29057,0.0002646,0.00036585
1.2638,0.37429,0.37456,0.37435,0.00031473,0.46073,0.28796,0.00026168,0.00036777
1.2646,0.37429,0.37456,0.37435,0.00031423,0.46334,0.28535,0.00025874,0.00036971
1.2654,0.37429,0.37456,0.37435,0.00031372,0.46595,0.28275,0.00025578,0.00037166
1.2662,0.37429,0.37456,0.37435,0.00031321,0.46855,0.28015,0.00025281,0.00037362
1.267,0.37429,0.37457,0.37435,0.0003127,0.47115,0.27756,0.00024981,0.00037559
1.2678,0.37429,0.37457,0.37435,0.00031219,0.47374,0.27497,0.0002468,0.00037758
1.2686,0.37429,0.37457,0.37435,0.00031167,0.47633,0.27238,0.00024377,0.00037958
1.2694,0.37429,0.37457,0.37436,0.00031116,0.47891,0.2698,0.00024073,0.00038159
1.2702,0.37429,0.37458,0.37436,0.00031063,0.48148,0.26723,0.00023767,0.0003836
1.271,0.37429,0.37458,0.37436,0.00031011,0.48406,0.26466,0.0002346,0.00038563
1.2719,0.37429,0.37458,0.37436,0.00030958,0.48662,0.2621,0.00023151,0.00038766
1.2727,0.37429,0.37458,0.37436,0.00030906,0.48918,0.25954,0.00022842,0.0003897
1.2735,0.37429,0.37459,0.37436,0.00030852,0.49173,0.25699,0.00022531,0.00039174
1.2743,0.37429,0.37459,0.37436,0.00030799,0.49428,0.25445,0.00022219,0.00039379
1.2751,0.37429,0.37459,0.37437,0.00030745,0.49682,0.25191,0.00021907,0.00039584
1.2759,0.37429,0.37459,0.37437,0.00030692,0.49936,0.24938,0.00021594,0.0003979
1.2767,0.37429,0.3746,0.37437,0.00030638,0.50189,0.24685,0.0002128,0.00039995
1.2775,0.37429,0.3746,0.37437,0.00030583,0.50441,0.24433,0.00020965,0.00040201
1.2783,0.37429,0.3746,0.37437,0.00030529,0.50692,0.24182,0.0002065,0.00040407
1.2791,0.37429,0.37461,0.37437,0.00030474,0.50943,0.23931,0.00020334,0.00040613
1.2799,0.37429,0.37461,0.37438,0.00030419,0.51194,0.23682,0.00020018,0.00040819
1.2807,0.37429,0.37461,0.37438,0.00030364,0.51443,0.23432,0.00019702,0.00041025
1.2815,0.37429,0.37461,0.37438,0.00030308,0.51692,0.23184,0.00019386,0.0004123
1.2823,0.37429,0.37462,0.37438,0.00030252,0.5194,0.22936,0.00019069,0.00041436
1.2831,0.37429,0.37462,0.37438,0.00030197,0.52187,0.22689,0.00018753,0.0004164
1.2839,0.37429,0.37462,0.37438,0.00030141,0.52434,0.22443,0.00018437,0.00041844
1.2847,0.37429,0.37463,0.37439,0.00030084,0.5268,0.22198,0.00018121,0.00042048
1.2855,0.37429,0.37463,0.37439,0.00030028,0.52925,0.21953,0.00017805,0.00042251
1.2864,0.37429,0.37463,0.37439,0.00029971,0.53169,0.21709,0.0001749,0.00042453
1.2872,0.37429,0.37464,0.37439,0.00029914,0.53412,0.21466,0.00017175,0.00042654
1.288,0.37429,0.37464,0.37439,0.00029857,0.53655,0.21224,0.00016861,0.00042854
1.2888,0.37429,0.37464,0.3744,0.000298,0.53897,0.20983,0.00016547,0.00043053
1.2896,0.37429,0.37465,0.3744,0.00029743,0.54138,0.20742,0.00016235,0.00043251
1.2904,0.37429,0.37465,0.3744,0.00029685,0.54378,0.20502,0.00015923,0.00043448
1.2912,0.37429,0.37465,0.3744,0.00029628,0.54617,0.20264,0.00015612,0.00043644
1.292,0.37429,0.37466,0.37441,0.0002957,0.54856,0.20026,0.00015302,0.00043838
1.2928,0.37429,0.37466,0.37441,0.00029512,0.55093,0.19789,0.00014993,0.00044031
1.2936,0.37429,0.37466,0.37441,0.00029454,0.5533,0.19552,0.00014686,0.00044222
1.2944,0.37429,0.37467,0.37441,0.00029396,0.55565,0.19317,0.0001438,0.00044411
1.2952,0.37429,0.37467,0.37441,0.00029337,0.558,0.19083,0.00014075,0.00044599
1.296,0.37429,0.37467,0.37442,0.00029279,0.56034,0.1885,0.00013772,0.00044786
1.2968,0.37429,0.37468,0.37442,0.0002922,0.56267,0.18617,0.0001347,0.0004497
1.2976,0.37429,0.37468,0.37442,0.00029161,0.56499,0.18386,0.0001317,0.00045152
1.2984,0.37429,0.37468,0.37442,0.00029102,0.56729,0.18155,0.00012872,0.00045333
1.2992,0.37429,0.37469,0.37443,0.00029043,0.56959,0.17926,0.00012576,0.00045511
1.3,0.37429,0.37469,0.37443,0.00028984,0.57188,0.17698,0.00012281,0.00045687
1.3009,0.37429,0.3747,0.37443,0.00028925,0.57416,0.1747,0.00011989,0.00045861
1.3017,0.37429,0.3747,0.37443,0.00028866,0.57643,0.17244,0.00011699,0.00046033
1.3025,0.37429,0.3747,0.37444,0.00028807,0.57869,0.17018,0.00011411,0.00046202
1.3033,0.37429,0.37471,0.37444,0.00028747,0.58094,0.16794,0.00011125,0.00046369
1.3041,0.37429,0.37471,0.37444,0.00028688,0.58318,0.16571,0.00010842,0.00046533
1.3049,0.37429,0.37472,0.37445,0.00028628,0.5854,0.16349,0.00010561,0.00046695
1.3057,0.37429,0.37472,0.37445,0.00028568,0.58762,0.16128,0.00010283,0.00046854
1.3065,0.37429,0.37472,0.37445,0.00028509,0.58982,0.15908,0.00010008,0.0004701
1.3073,0.37429,0.37473,0.37445,0.00028449,0.59202,0.15689,9.7348e-05,0.00047163
1.3081,0.37429,0.37473,0.37446,0.00028389,0.5942,0.15471,9.4647e-05,0.00047314
1.3089,0.37429,0.37474,0.37446,0.00028329,0.59637,0.15254,9.1976e-05,0.00047461
1.3097,0.37429,0.37474,0.37446,0.00028269,0.59854,0.15039,8.9334e-05,0.00047605
1.3105,0.37429,0.37474,0.37446,0.00028209,0.60068,0.14825,8.6723e-05,0.00047747
1.3113,0.37429,0.37475,0.37447,0.0002815,0.60282,0.14611,8.4143e-05,0.00047885
1.3121,0.37429,0.37475,0.37447,0.0002809,0.60495,0.14399,8.1595e-05,0.0004802
1.3129,0.37429,0.37476,0.37447,0.0002803,0.60706,0.14188,7.908e-05,0.00048151
1.3137,0.37429,0.37476,0.37448,0.0002797,0.60916,0.13979,7.6599e-05,0.0004828
1.3145,0.37429,0.37477,0.37448,0.0002791,0.61126,0.1377,7.4152e-05,0.00048404
1.3153,0.37429,0.37477,0.37448,0.0002785,0.61333,0.13563,7.1741e-05,0.00048526
1.3162,0.37429,0.37477,0.37449,0.0002779,0.6154,0.13357,6.9365e-05,0.00048643
1.317,0.37429,0.37478,0.37449,0.0002773,0.61745,0.13152,6.7026e-05,0.00048757
1.3178,0.37429,0.37478,0.37449,0.0002767,0.61949,0.12949,6.4724e-05,0.00048868
1.3186,0.37429,0.37479,0.3745,0.0002761,0.62152,0.12747,6.246e-05,0.00048975
1.3194,0.37429,0.37479,0.3745,0.0002755,0.62354,0.12546,6.0235e-05,0.00049077
1.3202,0.37429,0.3748,0.3745,0.00027491,0.62554,0.12346,5.8049e-05,0.00049176
1.321,0.37429,0.3748,0.3745,0.00027431,0.62753,0.12148,5.5903e-05,0.00049272
1.3218,0.37429,0.37481,0.37451,0.00027371,0.62951,0.1195,5.3799e-05,0.00049363
1.3226,0.37429,0.37481,0.37451,0.00027312,0.63148,0.11755,5.1735e-05,0.0004945
1.3234,0.37429,0.37482,0.37451,0.00027252,0.63343,0.1156,4.9714e-05,0.00049533
1.3242,0.37429,0.37482,0.37452,0.00027193,0.63537,0.11367,4.7736e-05,0.00049612
1.325,0.37429,0.37483,0.37452,0.00027133,0.63729,0.11175,4.58e-05,0.00049687
1.3258,0.37429,0.37483,0.37452,0.00027074,0.6392,0.10985,4.3909e-05,0.00049757
1.3266,0.37429,0.37483,0.37453,0.00027015,0.6411,0.10796,4.2063e-05,0.00049824
1.3274,0.37429,0.37484,0.37453,0.00026956,0.64298,0.10608,4.0261e-05,0.00049886
1.3282,0.37429,0.37484,0.37453,0.00026897,0.64486,0.10421,3.8505e-05,0.00049944
1.329,0.37429,0.37485,0.37454,0.00026838,0.64671,0.10236,3.6796e-05,0.00049997
1.3298,0.37429,0.37485,0.37454,0.0002678,0.64855,0.10053,3.5133e-05,0.00050046
1.3307,0.37429,0.37486,0.37455,0.00026721,0.65038,0.098707,3.3518e-05,0.0005009
1.3315,0.37429,0.37486,0.37455,0.00026663,0.6522,0.0969,3.195e-05,0.0005013
1.3323,0.37429,0.37487,0.37455,0.00026604,0.654,0.095106,3.0431e-05,0.00050166
1.3331,0.37429,0.37487,0.37456,0.00026546,0.65579,0.093327,2.8961e-05,0.00050196
1.3339,0.37429,0.37488,0.37456,0.00026488,0.65756,0.091563,2.754e-05,0.00050222
1.3347,0.37429,0.37488,0.37456,0.0002643,0.65931,0.089812,2.6169e-05,0.00050244
1.3355,0.37429,0.37489,0.37457,0.00026373,0.66106,0.088077,2.4849e-05,0.00050261
1.3363,0.37429,0.3749,0.37457,0.00026315,0.66279,0.086356,2.3579e-05,0.00050273
1.3371,0.37429,0.3749,0.37457,0.00026258,0.6645,0.08465,2.236e-05,0.0005028
1.3379,0.37429,0.37491,0.37458,0.00026201,0.6662,0.082959,2.1193e-05,0.00050283
1.3387,0.37429,0.37491,0.37458,0.00026144,0.66788,0.081283,2.0078e-05,0.00050281
1.3395,0.37429,0.37492,0.37459,0.00026088,0.66955,0.079622,1.9016e-05,0.00050274
1.3403,0.37429,0.37492,0.37459,0.00026031,0.6712,0.077976,1.8006e-05,0.00050262
1.3411,0.37429,0.37493,0.37459,0.00025975,0.67284,0.076345,1.7049e-05,0.00050245
1.3419,0.37429,0.37493,0.3746,0.00025919,0.67446,0.074729,1.6146e-05,0.00050224
1.3427,0.37429,0.37494,0.3746,0.00025863,0.67607,0.073129,1.5296e-05,0.00050197
1.3435,0.37429,0.37494,0.3746,0.00025808,0.67766,0.071545,1.4501e-05,0.00050166
1.3443,0.37429,0.37495,0.37461,0.00025753,0.67924,0.069976,1.376e-05,0.00050129
1.3452,0.37429,0.37495,0.37461,0.00025698,0.6808,0.068422,1.3074e-05,0.00050088
1.346,0.37429,0.37496,0.37462,0.00025643,0.68235,0.066884,1.2443e-05,0.00050042
1.3468,0.37429,0.37497,0.37462,0.00025588,0.68388,0.065362,1.1867e-05,0.0004999
1.3476,0.37429,0.37497,0.37462,0.00025534,0.68539,0.063856,1.1346e-05,0.00049934
1.3484,0.37429,0.37498,0.37463,0.0002548,0.68689,0.062366,1.0881e-05,0.00049873
1.3492,0.37429,0.37498,0.37463,0.00025427,0.68837,0.060892,1.0472e-05,0.00049806
1.35,0.37429,0.37499,0.37464,0.00025374,0.68984,0.059434,1.0119e-05,0.00049735
1.3508,0.37429,0.37499,0.37464,0.00025321,0.69129,0.057992,9.8228e-06,0.00049659
1.3516,0.37429,0.375,0.37464,0.00025268,0.69272,0.056566,9.5826e-06,0.00049578
1.3524,0.37429,0.375,0.37465,0.00025216,0.69414,0.055157,9.399e-06,0.00049491
1.3532,0.37429,0.37501,0.37465,0.00025164,0.69554,0.053764,9.2721e-06,0.000494
1.354,0.37429,0.37502,0.37466,0.00025112,0.69693,0.052387,9.2021e-06,0.00049304
1.3548,0.37429,0.37502,0.37466,0.00025061,0.69829,0.051027,9.189e-06,0.00049202
1.3556,0.37429,0.37503,0.37467,0.0002501,0.69965,0.049684,9.2329e-06,0.00049096
1.3564,0.37429,0.37503,0.37467,0.00024959,0.70098,0.048357,9.3338e-06,0.00048985
1.3572,0.37429,0.37504,0.37467,0.00024909,0.7023,0.047047,9.4919e-06,0.00048868
1.358,0.37429,0.37504,0.37468,0.00024859,0.7036,0.045754,9.7072e-06,0.00048747
1.3588,0.37429,0.37505,0.37468,0.00024809,0.70489,0.044478,9.9797e-06,0.00048621
1.3597,0.37429,0.37506,0.37469,0.0002476,0.70615,0.043218,1.0309e-05,0.0004849
1.3605,0.37429,0.37506,0.37469,0.00024712,0.7074,0.041976,1.0696e-05,0.00048354
1.3613,0.37429,0.37507,0.37469,0.00024663,0.70864,0.040751,1.114e-05,0.00048213
1.3621,0.37429,0.37507,0.3747,0.00024615,0.70986,0.039542,1.1641e-05,0.00048067
1.3629,0.37429,0.37508,0.3747,0.00024568,0.71106,0.038351,1.2199e-05,0.00047916
1.3637,0.37429,0.37509,0.37471,0.00024521,0.71224,0.037178,1.2815e-05,0.0004776
1.3645,0.37429,0.37509,0.37471,0.00024474,0.7134,0.036021,1.3487e-05,0.000476
1.3653,0.37429,0.3751,0.37472,0.00024428,0.71455,0.034882,1.4215e-05,0.00047434
1.3661,0.37429,0.3751,0.37472,0.00024382,0.71568,0.03376,1.5001e-05,0.00047264
1.3669,0.37429,0.37511,0.37473,0.00024337,0.71679,0.032656,1.5843e-05,0.0004709
1.3677,0.37429,0.37511,0.37473,0.00024292,0.71789,0.031569,1.6741e-05,0.0004691
1.3685,0.37429,0.37512,0.37473,0.00024248,0.71897,0.0305,1.7696e-05,0.00046726
1.3693,0.37429,0.37513,0.37474,0.00024204,0.72003,0.029449,1.8707e-05,0.00046537
1.3701,0.37429,0.37513,0.37474,0.0002416,0.72107,0.028415,1.9773e-05,0.00046343
1.3709,0.37429,0.37514,0.37475,0.00024117,0.7221,0.027399,2.0895e-05,0.00046145
1.3717,0.37429,0.37514,0.37475,0.00024075,0.7231,0.026401,2.2072e-05,0.00045942
1.3725,0.37429,0.37515,0.37476,0.00024033,0.72409,0.025421,2.3305e-05,0.00045735
1.3733,0.37429,0.37516,0.37476,0.00023991,0.72506,0.024458,2.4592e-05,0.00045524
1.3741,0.37429,0.37516,0.37477,0.0002395,0.72602,0.023514,2.5934e-05,0.00045307
1.375,0.37429,0.37517,0.37477,0.0002391,0.72695,0.022587,2.7331e-05,0.00045087
1.3758,0.37429,0.37517,0.37477,0.0002387,0.72787,0.021679,2.8781e-05,0.00044862
1.3766,0.37429,0.37518,0.37478,0.00023831,0.72877,0.020789,3.0285e-05,0.00044633
1.3774,0.37429,0.37519,0.37478,0.00023792,0.72965,0.019917,3.1842e-05,0.000444
1.3782,0.37429,0.37519,0.37479,0.00023754,0.73051,0.019063,3.3452e-05,0.00044162
1.379,0.37429,0.3752,0.37479,0.00023716,0.73136,0.018227,3.5115e-05,0.0004392
1.3798,0.37429,0.3752,0.3748,0.00023679,0.73218,0.017409,3.683e-05,0.00043674
1.3806,0.37429,0.37521,0.3748,0.00023642,0.73299,0.01661,3.8597e-05,0.00043424
1.3814,0.37429,0.37522,0.37481,0.00023606,0.73378,0.015829,4.0415e-05,0.0004317
1.3822,0.37429,0.37522,0.37481,0.0002357,0.73455,0.015067,4.2284e-05,0.00042912
1.383,0.37429,0.37523,0.37482,0.00023536,0.73531,0.014323,4.4204e-05,0.00042651
1.3838,0.37429,0.37523,0.37482,0.00023501,0.73604,0.013598,4.6174e-05,0.00042385
1.3846,0.37429,0.37524,0.37482,0.00023467,0.73676,0.012891,4.8193e-05,0.00042116
1.3854,0.37429,0.37525,0.37483,0.00023434,0.73746,0.012202,5.0262e-05,0.00041843
1.3862,0.37429,0.37525,0.37483,0.00023402,0.73813,0.011533,5.2379e-05,0.00041566
1.387,0.37429,0.37526,0.37484,0.0002337,0.7388,0.010881,5.4545e-05,0.00041286
1.3878,0.37429,0.37526,0.37484,0.00023339,0.73944,0.010249,5.6758e-05,0.00041002
1.3886,0.37429,0.37527,0.37485,0.00023308,0.74006,0.0096349,5.9018e-05,0.00040714
1.3895,0.37429,0.37528,0.37485,0.00023278,0.74066,0.0090398,6.1324e-05,0.00040424
1.3903,0.37429,0.37528,0.37486,0.00023249,0.74125,0.0084634,6.3677e-05,0.0004013
1.3911,0.37429,0.37529,0.37486,0.0002322,0.74182,0.0079058,6.6075e-05,0.00039832
1.3919,0.37429,0.37529,0.37487,0.00023192,0.74237,0.007367,6.8517e-05,0.00039532
1.3927,0.37429,0.3753,0.37487,0.00023164,0.7429,0.006847,7.1004e-05,0.00039229
1.3935,0.37429,0.37531,0.37488,0.00023138,0.74341,0.0063459,7.3535e-05,0.00038922
1.3943,0.37429,0.37531,0.37488,0.00023112,0.7439,0.0058637,7.6108e-05,0.00038612
1.3951,0.37429,0.37532,0.37489,0.00023086,0.74437,0.0054003,7.8724e-05,0.000383
1.3959,0.37429,0.37532,0.37489,0.00023061,0.74482,0.004956,8.1381e-05,0.00037985
1.3967,0.37429,0.37533,0.37489,0.00023037,0.74526,0.0045305,8.408e-05,0.00037667
1.3975,0.37429,0.37533,0.3749,0.00023014,0.74568,0.0041241,8.6818e-05,0.00037346
1.3983,0.37429,0.37534,0.3749,0.00022991,0.74607,0.0037366,8.9597e-05,0.00037023
1.3991,0.37429,0.37535,0.37491,0.00022969,0.74645,0.0033682,9.2414e-05,0.00036698
1.3999,0.37429,0.37535,0.37491,0.00022948,0.74681,0.0030188,9.5269e-05,0.0003637
1.4007,0.3743,0.37536,0.37492,0.00022928,0.74715,0.0026884,9.8162e-05,0.00036039
1.4015,0.3743,0.37536,0.37492,0.00022908,0.74747,0.0023772,0.00010109,0.00035707
1.4023,0.3743,0.37537,0.37493,0.00022889,0.74777,0.002085,0.00010406,0.00035372
1.4031,0.3743,0.37537,0.37493,0.0002287,0.74805,0.0018119,0.00010706,0.00035035
1.404,0.3743,0.37538,0.37494,0.00022853,0.74832,0.0015579,0.00011009,0.00034696
1.4048,0.3743,0.37539,0.37494,0.00022836,0.74856,0.0013231,0.00011316,0.00034355
1.4056,0.3743,0.37539,0.37495,0.0002282,0.74879,0.0011074,0.00011627,0.00034013
1.4064,0.3743,0.3754,0.37495,0.00022804,0.74899,0.00091087,0.0001194,0.00033669
1.4072,0.3743,0.3754,0.37496,0.0002279,0.74918,0.00073349,0.00012257,0.00033323
1.408,0.3743,0.37541,0.37496,0.00022776,0.74935,0.00057529,0.00012576,0.00032975
1.4088,0.3743,0.37541,0.37497,0.00022763,0.7495,0.00043627,0.00012899,0.00032627
1.4096,0.3743,0.37542,0.37497,0.0002275,0.74963,0.00031643,0.00013224,0.00032276
1.4104,0.3743,0.37542,0.37498,0.00022739,0.74974,0.00021579,0.00013553,0.00031925
1.4112,0.3743,0.37543,0.37498,0.00022728,0.74983,0.00013435,0.00013884,0.00031572
1.412,0.3743,0.37544,0.37499,0.00022718,0.7499,7.2116e-05,0.00014217,0.00031218
1.4128,0.3743,0.37544,0.37499,0.00022709,0.74995,2.9084e-05,0.00014554,0.00030864
1.4136,0.3743,0.37545,0.375,0.000227,0.74999,5.2616e-06,0.00014892,0.00030508
1.4144,0.3743,0.37545,0.375,0.00022693,0.75,6.4864e-07,0.00015233,0.00030152
1.4152,0.3743,0.37546,0.375,0.00022686,0.74999,1.5246e-05,0.00015577,0.00029795
1.416,0.3743,0.37546,0.37501,0.0002268,0.74997,4.9052e-05,0.00015922,0.00029437
1.4168,0.3743,0.37547,0.37501,0.00022674,0.74993,0.00010207,0.0001627,0.00029079
1.4176,0.3743,0.37547,0.37502,0.0002267,0.74986,0.00017428,0.0001662,0.0002872
1.4185,0.3743,0.37548,0.37502,0.00022666,0.74978,0.0002657,0.00016971,0.00028361
1.4193,0.3743,0.37548,0.37503,0.00022664,0.74968,0.00037632,0.00017325,0.00028002
1.4201,0.3743,0.37549,0.37503,0.00022662,0.74956,0.00050613,0.0001768,0.00027643
1.4209,0.3743,0.37549,0.37504,0.0002266,0.74942,0.00065512,0.00018037,0.00027284
1.4217,0.3743,0.3755,0.37504,0.0002266,0.74926,0.00082329,0.00018395,0.00026925
1.4225,0.3743,0.3755,0.37505,0.00022661,0.74909,0.0010106,0.00018755,0.00026566
1.4233,0.3743,0.37551,0.37505,0.00022662,0.74889,0.0012171,0.00019117,0.00026207
1.4241,0.3743,0.37551,0.37506,0.00022664,0.74867,0.0014428,0.00019479,0.00025849
1.4249,0.3743,0.37552,0.37506,0.00022667,0.74844,0.0016875,0.00019843,0.00025492
1.4257,0.3743,0.37552,0.37507,0.00022671,0.74818,0.0019514,0.00020208,0.00025134
1.4265,0.3743,0.37553,0.37507,0.00022676,0.74791,0.0022344,0.00020574,0.00024778
1.4273,0.3743,0.37553,0.37508,0.00022681,0.74762,0.0025366,0.0002094,0.00024422
1.4281,0.3743,0.37554,0.37508,0.00022688,0.74731,0.0028577,0.00021308,0.00024068
1.4289,0.3743,0.37554,0.37509,0.00022695,0.74697,0.003198,0.00021676,0.00023714
1.4297,0.3743,0.37555,0.37509,0.00022703,0.74662,0.0035573,0.00022045,0.00023362
1.4305,0.3743,0.37555,0.3751,0.00022712,0.74626,0.0039356,0.00022415,0.0002301
1.4313,0.37429,0.37555,0.3751,0.00022722,0.74587,0.0043329,0.00022784,0.0002266
1.4321,0.37429,0.37556,0.37511,0.00022733,0.74546,0.0047493,0.00023155,0.00022312
1.4329,0.37429,0.37556,0.37511,0.00022745,0.74504,0.0051846,0.00023525,0.00021964
1.4338,0.37429,0.37557,0.37511,0.00022757,0.74459,0.0056388,0.00023896,0.00021619
1.4346,0.37429,0.37557,0.37512,0.00022771,0.74413,0.0061119,0.00024266,0.00021275
1.4354,0.37429,0.37558,0.37512,0.00022785,0.74364,0.006604,0.00024637,0.00020933
1.4362,0.37429,0.37558,0.37513,0.000228,0.74314,0.0071149,0.00025007,0.00020593
1.437,0.37429,0.37559,0.37513,0.00022816,0.74262,0.0076447,0.00025377,0.00020255
1.4378,0.37429,0.37559,0.37514,0.00022833,0.74208,0.0081933,0.00025747,0.00019919
1.4386,0.37429,0.37559,0.37514,0.00022851,0.74153,0.0087606,0.00026116,0.00019586
1.4394,0.37429,0.3756,0.37515,0.0002287,0.74095,0.0093468,0.00026485,0.00019255
1.4402,0.37429,0.3756,0.37515,0.00022889,0.74035,0.0099517,0.00026853,0.00018926
1.441,0.37429,0.37561,0.37516,0.0002291,0.73974,0.010575,0.0002722,0.00018599
1.4418,0.37429,0.37561,0.37516,0.00022931,0.73911,0.011217,0.00027587,0.00018276
1.4426,0.37429,0.37561,0.37517,0.00022953,0.73845,0.011878,0.00027952,0.00017955
1.4434,0.37429,0.37562,0.37517,0.00022977,0.73778,0.012558,0.00028317,0.00017637
1.4442,0.37429,0.37562,0.37518,0.00023001,0.7371,0.013256,0.0002868,0.00017322
1.445,0.37429,0.37562,0.37518,0.00023026,0.73639,0.013972,0.00029042,0.00017009
1.4458,0.37429,0.37563,0.37518,0.00023052,0.73566,0.014707,0.00029403,0.000167
1.4466,0.37429,0.37563,0.37519,0.00023078,0.73492,0.015461,0.00029762,0.00016395
1.4474,0.37429,0.37563,0.37519,0.00023106,0.73416,0.016233,0.0003012,0.00016092
1.4483,0.37429,0.37564,0.3752,0.00023135,0.73337,0.017023,0.00030477,0.00015793
1.4491,0.37429,0.37564,0.3752,0.00023164,0.73257,0.017832,0.00030831,0.00015497
1.4499,0.37429,0.37565,0.37521,0.00023195,0.73176,0.018659,0.00031184,0.00015206
1.4507,0.37429,0.37565,0.37521,0.00023226,0.73092,0.019504,0.00031535,0.00014917
1.4515,0.37429,0.37565,0.37522,0.00023258,0.73007,0.020368,0.00031884,0.00014633
1.4523,0.37429,0.37565,0.37522,0.00023291,0.72919,0.021249,0.00032231,0.00014352
1.4531,0.37429,0.37566,0.37523,0.00023325,0.7283,0.022149,0.00032575,0.00014076
1.4539,0.37429,0.37566,0.37523,0.0002336,0.72739,0.023067,0.00032918,0.00013803
1.4547,0.37429,0.37566,0.37524,0.00023396,0.72647,0.024002,0.00033258,0.00013535
1.4555,0.37429,0.37567,0.37524,0.00023433,0.72552,0.024956,0.00033595,0.00013271
1.4563,0.37429,0.37567,0.37524,0.00023471,0.72456,0.025928,0.0003393,0.00013011
1.4571,0.37429,0.37567,0.37525,0.00023509,0.72358,0.026918,0.00034263,0.00012756
1.4579,0.37429,0.37568,0.37525,0.00023549,0.72258,0.027925,0.00034593,0.00012505
1.4587,0.37429,0.37568,0.37526,0.00023589,0.72156,0.02895,0.0003492,0.00012259
1.4595,0.37429,0.37568,0.37526,0.00023631,0.72053,0.029993,0.00035244,0.00012018
1.4603,0.37429,0.37568,0.37527,0.00023673,0.71948,0.031054,0.00035565,0.00011781
1.4611,0.37429,0.37569,0.37527,0.00023716,0.71841,0.032132,0.00035883,0.00011549
1.4619,0.37429,0.37569,0.37528,0.0002376,0.71732,0.033228,0.00036198,0.00011322
1.4628,0.37429,0.37569,0.37528,0.00023805,0.71622,0.034341,0.00036509,0.00011101
1.4636,0.37429,0.37569,0.37528,0.00023851,0.7151,0.035472,0.00036818,0.00010884
1.4644,0.37429,0.37569,0.37529,0.00023898,0.71396,0.03662,0.00037123,0.00010673
1.4652,0.37429,0.3757,0.37529,0.00023945,0.7128,0.037785,0.00037424,0.00010466
1.466,0.37429,0.3757,0.3753,0.00023994,0.71163,0.038968,0.00037722,0.00010265
1.4668,0.37429,0.3757,0.3753,0.00024043,0.71043,0.040168,0.00038017,0.0001007
1.4676,0.37429,0.3757,0.37531,0.00024094,0.70923,0.041385,0.00038307,9.8801e-05
1.4684,0.37429,0.3757,0.37531,0.00024145,0.708,0.04262,0.00038594,9.6958e-05
1.4692,0.37429,0.37571,0.37531,0.00024197,0.70676,0.043871,0.00038877,9.5171e-05
1.47,0.37429,0.37571,0.37532,0.0002425,0.7055,0.045139,0.00039156,9.3442e-05
1.4708,0.37429,0.37571,0.37532,0.00024304,0.70422,0.046424,0.00039431,9.177e-05
1.4716,0.37429,0.37571,0.37533,0.00024359,0.70293,0.047726,0.00039702,9.0157e-05
1.4724,0.37429,0.37571,0.37533,0.00024415,0.70162,0.049045,0.00039969,8.8603e-05
1.4732,0.37429,0.37571,0.37533,0.00024471,0.70029,0.05038,0.00040232,8.711e-05
1.474,0.37429,0.37572,0.37534,0.00024529,0.69895,0.051732,0.0004049,8.5677e-05
1.4748,0.37429,0.37572,0.37534,0.00024587,0.69759,0.053101,0.00040744,8.4305e-05
1.4756,0.37429,0.37572,0.37535,0.00024646,0.69621,0.054486,0.00040993,8.2996e-05
1.4764,0.37429,0.37572,0.37535,0.00024707,0.69482,0.055887,0.00041238,8.1749e-05
1.4773,0.37429,0.37572,0.37536,0.00024768,0.69341,0.057305,0.00041479,8.0565e-05
1.4781,0.37429,0.37572,0.37536,0.00024829,0.69198,0.058739,0.00041714,7.9445e-05
1.4789,0.37429,0.37572,0.37536,0.00024892,0.69054,0.06019,0.00041946,7.8389e-05
1.4797,0.37429,0.37572,0.37537,0.00024956,0.68908,0.061656,0.00042172,7.7398e-05
1.4805,0.37429,0.37572,0.37537,0.0002502,0.6876,0.063139,0.00042393,7.6473e-05
1.4813,0.37429,0.37573,0.37538,0.00025086,0.68611,0.064637,0.0004261,7.5614e-05
1.4821,0.37429,0.37573,0.37538,0.00025152,0.68461,0.066151,0.00042822,7.4821e-05
1.4829,0.37429,0.37573,0.37538,0.00025219,0.68309,0.067682,0.00043028,7.4095e-05
1.4837,0.37429,0.37573,0.37539,0.00025287,0.68155,0.069228,0.0004323,7.3437e-05
1.4845,0.37429,0.37573,0.37539,0.00025356,0.67999,0.070789,0.00043427,7.2847e-05
1.4853,0.37429,0.37573,0.3754,0.00025425,0.67842,0.072366,0.00043618,7.2325e-05
1.4861,0.37429,0.37573,0.3754,0.00025496,0.67684,0.073959,0.00043804,7.1872e-05
1.4869,0.37429,0.37573,0.3754,0.00025567,0.67524,0.075567,0.00043985,7.1489e-05
1.4877,0.37429,0.37573,0.37541,0.00025639,0.67362,0.077191,0.00044161,7.1175e-05
1.4885,0.37429,0.37573,0.37541,0.00025712,0.67199,0.078829,0.00044331,7.0932e-05
1.4893,0.37429,0.37573,0.37541,0.00025786,0.67035,0.080483,0.00044496,7.0759e-05
1.4901,0.37429,0.37573,0.37542,0.0002586,0.66868,0.082152,0.00044655,7.0657e-05
1.4909,0.37429,0.37573,0.37542,0.00025936,0.66701,0.083836,0.00044809,7.0626e-05
1.4917,0.37429,0.37573,0.37543,0.00026012,0.66532,0.085535,0.00044958,7.0666e-05
1.4926,0.37429,0.37573,0.37543,0.00026089,0.66361,0.087249,0.000451,7.0779e-05
1.4934,0.37429,0.37573,0.37543,0.00026167,0.66189,0.088977,0.00045238,7.0964e-05
1.4942,0.37429,0.37573,0.37544,0.00026246,0.66015,0.09072,0.00045369,7.1221e-05
1.495,0.37429,0.37573,0.37544,0.00026325,0.6584,0.092478,0.00045495,7.1551e-05
1.4958,0.37429,0.37573,0.37544,0.00026405,0.65664,0.09425,0.00045615,7.1954e-05
1.4966,0.37429,0.37573,0.37545,0.00026486,0.65486,0.096037,0.0004573,7.243e-05
1.4974,0.37429,0.37572,0.37545,0.00026568,0.65306,0.097837,0.00045839,7.2979e-05
1.4982,0.37429,0.37572,0.37545,0.00026651,0.65126,0.099652,0.00045941,7.3603e-05
1.499,0.37429,0.37572,0.37546,0.00026734,0.64943,0.10148,0.00046038,7.43e-05
1.4998,0.37429,0.37572,0.37546,0.00026818,0.6476,0.10332,0.0004613,7.5071e-05
1.5006,0.37429,0.37572,0.37547,0.00026903,0.64575,0.10518,0.00046215,7.5916e-05
1.5014,0.37429,0.37572,0.37547,0.00026989,0.64388,0.10705,0.00046294,7.6835e-05
1.5022,0.37429,0.37572,0.37547,0.00027075,0.64201,0.10894,0.00046368,7.7829e-05
1.503,0.37429,0.37572,0.37548,0.00027163,0.64012,0.11084,0.00046435,7.8897e-05
1.5038,0.37429,0.37572,0.37548,0.0002725,0.63821,0.11275,0.00046497,8.004e-05
1.5046,0.37429,0.37572,0.37548,0.00027339,0.63629,0.11467,0.00046552,8.1257e-05
1.5054,0.37429,0.37571,0.37549,0.00027428,0.63436,0.11661,0.00046602,8.2549e-05
1.5062,0.37429,0.37571,0.37549,0.00027519,0.63241,0.11856,0.00046646,8.3916e-05
1.5071,0.37429,0.37571,0.37549,0.00027609,0.63046,0.12053,0.00046683,8.5357e-05
1.5079,0.37429,0.37571,0.3755,0.00027701,0.62849,0.12251,0.00046715,8.6873e-05
1.5087,0.37429,0.37571,0.3755,0.00027793,0.6265,0.1245,0.0004674,8.8464e-05
1.5095,0.37429,0.37571,0.3755,0.00027886,0.6245,0.1265,0.00046759,9.0129e-05
1.5103,0.37429,0.3757,0.3755,0.0002798,0.62249,0.12852,0.00046773,9.1868e-05
1.5111,0.37429,0.3757,0.37551,0.00028074,0.62047,0.13055,0.0004678,9.3683e-05
1.5119,0.37429,0.3757,0.37551,0.00028169,0.61844,0.13259,0.00046781,9.5571e-05
1.5127,0.37429,0.3757,0.37551,0.00028265,0.61639,0.13464,0.00046776,9.7534e-05
1.5135,0.37429,0.3757,0.37552,0.00028361,0.61433,0.13671,0.00046766,9.957e-05
1.5143,0.37429,0.37569,0.37552,0.00028458,0.61225,0.13879,0.00046749,0.00010168
1.5151,0.37429,0.37569,0.37552,0.00028556,0.61017,0.14088,0.00046726,0.00010387
1.5159,0.37429,0.37569,0.37553,0.00028654,0.60807,0.14298,0.00046696,0.00010612
1.5167,0.37429,0.37569,0.37553,0.00028753,0.60597,0.14509,0.00046661,0.00010845
1.5175,0.37429,0.37568,0.37553,0.00028853,0.60384,0.14722,0.0004662,0.00011086
1.5183,0.37429,0.37568,0.37554,0.00028953,0.60171,0.14936,0.00046573,0.00011334
1.5191,0.37429,0.37568,0.37554,0.00029054,0.59957,0.15151,0.0004652,0.00011589
1.5199,0.37429,0.37568,0.37554,0.00029156,0.59741,0.15367,0.00046461,0.00011851
1.5207,0.37429,0.37567,0.37554,0.00029258,0.59525,0.15584,0.00046395,0.0001212
1.5216,0.37429,0.37567,0.37555,0.00029361,0.59307,0.15802,0.00046324,0.00012397
1.5224,0.37429,0.37567,0.37555,0.00029464,0.59088,0.16022,0.00046247,0.00012681
1.5232,0.37429,0.37566,0.37555,0.00029568,0.58868,0.16242,0.00046164,0.00012971
1.524,0.37429,0.37566,0.37555,0.00029672,0.58647,0.16464,0.00046075,0.00013269
1.5248,0.37429,0.37566,0.37556,0.00029777,0.58425,0.16687,0.0004598,0.00013574
1.5256,0.37429,0.37565,0.37556,0.00029883,0.58201,0.16911,0.0004588,0.00013886
1.5264,0.37429,0.37565,0.37556,0.00029989,0.57977,0.17135,0.00045773,0.00014205
1.5272,0.37429,0.37565,0.37557,0.00030096,0.57752,0.17361,0.00045661,0.00014531
1.528,0.37429,0.37564,0.37557,0.00030203,0.57525,0.17588,0.00045543,0.00014864
1.5288,0.37429,0.37564,0.37557,0.00030311,0.57298,0.17816,0.00045419,0.00015203
1.5296,0.37429,0.37564,0.37557,0.00030419,0.57069,0.18045,0.0004529,0.00015549
1.5304,0.37429,0.37563,0.37558,0.00030528,0.5684,0.18275,0.00045154,0.00015902
1.5312,0.37429,0.37563,0.37558,0.00030638,0.5661,0.18506,0.00045014,0.00016262
1.532,0.37429,0.37563,0.37558,0.00030748,0.56378,0.18738,0.00044867,0.00016628
1.5328,0.37429,0.37562,0.37558,0.00030858,0.56146,0.18971,0.00044715,0.00017001
1.5336,0.37429,0.37562,0.37559,0.00030969,0.55912,0.19205,0.00044558,0.0001738
1.5344,0.37429,0.37562,0.37559,0.0003108,0.55678,0.19439,0.00044395,0.00017766
1.5352,0.37429,0.37561,0.37559,0.00031192,0.55443,0.19675,0.00044226,0.00018158
1.5361,0.37429,0.37561,0.37559,0.00031305,0.55207,0.19912,0.00044052,0.00018557
1.5369,0.37429,0.3756,0.37559,0.00031417,0.5497,0.20149,0.00043873,0.00018961
1.5377,0.37429,0.3756,0.3756,0.00031531,0.54732,0.20388,0.00043689,0.00019372
1.5385,0.37429,0.3756,0.3756,0.00031644,0.54493,0.20627,0.00043499,0.00019789
1.5393,0.37429,0.37559,0.3756,0.00031758,0.54253,0.20867,0.00043304,0.00020212
1.5401,0.37429,0.37559,0.3756,0.00031873,0.54013,0.21108,0.00043104,0.00020641
1.5409,0.37429,0.37558,0.37561,0.00031988,0.53771,0.2135,0.00042899,0.00021076
1.5417,0.37429,0.37558,0.37561,0.00032103,0.53529,0.21592,0.00042689,0.00021517
1.5425,0.37429,0.37557,0.37561,0.00032219,0.53286,0.21836,0.00042474,0.00021964
1.5433,0.37429,0.37557,0.37561,0.00032335,0.53042,0.2208,0.00042254,0.00022416
1.5441,0.37429,0.37556,0.37561,0.00032451,0.52797,0.22325,0.00042029,0.00022874
1.5449,0.37429,0.37556,0.37562,0.00032568,0.52552,0.22571,0.00041799,0.00023338
1.5457,0.37429,0.37556,0.37562,0.00032686,0.52306,0.22818,0.00041564,0.00023807
1.5465,0.37429,0.37555,0.37562,0.00032803,0.52059,0.23065,0.00041325,0.00024281
1.5473,0.37429,0.37555,0.37562,0.00032921,0.51811,0.23313,0.00041081,0.00024761
1.5481,0.37429,0.37554,0.37562,0.00033039,0.51563,0.23562,0.00040833,0.00025246
1.5489,0.37429,0.37554,0.37562,0.00033158,0.51314,0.23811,0.0004058,0.00025736
1.5497,0.37429,0.37553,0.37563,0.00033277,0.51064,0.24062,0.00040323,0.00026231
1.5505,0.37429,0.37553,0.37563,0.00033396,0.50813,0.24312,0.00040061,0.00026732
1.5514,0.37429,0.37552,0.37563,0.00033516,0.50562,0.24564,0.00039795,0.00027237
1.5522,0.37429,0.37552,0.37563,0.00033636,0.5031,0.24816,0.00039525,0.00027746
1.553,0.37429,0.37551,0.37563,0.00033756,0.50057,0.25069,0.0003925,0.00028261
1.5538,0.37429,0.37551,0.37563,0.00033876,0.49804,0.25323,0.00038972,0.0002878
1.5546,0.37429,0.3755,0.37564,0.00033997,0.4955,0.25577,0.0003869,0.00029304
1.5554,0.37429,0.3755,0.37564,0.00034118,0.49296,0.25832,0.00038403,0.00029832
1.5562,0.37429,0.37549,0.37564,0.00034239,0.49041,0.26087,0.00038113,0.00030364
1.557,0.37429,0.37548,0.37564,0.0003436,0.48785,0.26343,0.00037819,0.00030901
1.5578,0.37429,0.37548,0.37564,0.00034482,0.48529,0.266,0.00037522,0.00031442
1.5586,0.37429,0.37547,0.37564,0.00034604,0.48272,0.26857,0.0003722,0.00031987
1.5594,0.37429,0.37547,0.37564,0.00034726,0.48015,0.27114,0.00036916,0.00032535
1.5602,0.37429,0.37546,0.37565,0.00034848,0.47757,0.27372,0.00036608,0.00033088
1.561,0.37429,0.37546,0.37565,0.0003497,0.47498,0.27631,0.00036296,0.00033645
1.5618,0.37429,0.37545,0.37565,0.00035093,0.47239,0.2789,0.00035981,0.00034205
1.5626,0.37429,0.37545,0.37565,0.00035216,0.4698,0.2815,0.00035663,0.00034768
1.5634,0.37429,0.37544,0.37565,0.00035339,0.4672,0.2841,0.00035342,0.00035335
1.5642,0.37429,0.37543,0.37565,0.00035462,0.4646,0.28671,0.00035018,0.00035905
1.565,0.37429,0.37543,0.37565,0.00035585,0.46199,0.28932,0.00034691,0.00036479
1.5659,0.37429,0.37542,0.37565,0.00035708,0.45937,0.29193,0.00034361,0.00037056
1.5667,0.37429,0.37542,0.37566,0.00035832,0.45676,0.29455,0.00034028,0.00037635
1.5675,0.37429,0.37541,0.37566,0.00035955,0.45414,0.29718,0.00033692,0.00038218
1.5683,0.37429,0.37541,0.37566,0.00036079,0.45151,0.2998,0.00033354,0.00038803
1.5691,0.37429,0.3754,0.37566,0.00036203,0.44888,0.30244,0.00033014,0.00039392
1.5699,0.37429,0.37539,0.37566,0.00036327,0.44625,0.30507,0.00032671,0.00039982
1.5707,0.37429,0.37539,0.37566,0.0003645,0.44361,0.30771,0.00032326,0.00040575
1.5715,0.37429,0.37538,0.37566,0.00036574,0.44097,0.31035,0.00031978,0.00041171
1.5723,0.37429,0.37538,0.37566,0.00036698,0.43833,0.313,0.00031628,0.00041769
1.5731,0.37429,0.37537,0.37566,0.00036823,0.43568,0.31565,0.00031277,0.00042368
1.5739,0.37429,0.37536,0.37566,0.00036947,0.43303,0.3183,0.00030923,0.0004297
1.5747,0.37429,0.37536,0.37566,0.00037071,0.43038,0.32095,0.00030568,0.00043574
1.5755,0.37429,0.37535,0.37566,0.00037195,0.42772,0.32361,0.0003021,0.0004418
1.5763,0.37429,0.37535,0.37567,0.00037319,0.42506,0.32627,0.00029851,0.00044787
1.5771,0.37429,0.37534,0.37567,0.00037443,0.4224,0.32893,0.00029491,0.00045396
1.5779,0.37429,0.37533,0.37567,0.00037567,0.41974,0.3316,0.00029129,0.00046006
1.5787,0.37429,0.37533,0.37567,0.00037692,0.41707,0.33426,0.00028766,0.00046618
1.5795,0.37429,0.37532,0.37567,0.00037816,0.4144,0.33693,0.00028401,0.0004723
1.5804,0.37429,0.37532,0.37567,0.0003794,0.41173,0.3396,0.00028035,0.00047844
1.5812,0.37429,0.37531,0.37567,0.00038064,0.40906,0.34228,0.00027668,0.00048459
1.582,0.37429,0.3753,0.37567,0.00038188,0.40639,0.34495,0.000273,0.00049075
1.5828,0.37429,0.3753,0.37567,0.00038311,0.40371,0.34763,0.00026932,0.00049691
1.5836,0.37429,0.37529,0.37567,0.00038435,0.40103,0.3503,0.00026562,0.00050308
1.5844,0.37429,0.37528,0.37567,0.00038559,0.39836,0.35298,0.00026192,0.00050926
1.5852,0.37429,0.37528,0.37567,0.00038683,0.39568,0.35566,0.00025821,0.00051544
1.586,0.37429,0.37527,0.37567,0.00038806,0.393,0.35834,0.00025449,0.00052162
1.5868,0.37429,0.37526,0.37567,0.00038929,0.39032,0.36103,0.00025078,0.00052781
1.5876,0.37429,0.37526,0.37567,0.00039052,0.38763,0.36371,0.00024706,0.00053399
1.5884,0.37429,0.37525,0.37567,0.00039176,0.38495,0.36639,0.00024333,0.00054018
1.5892,0.37429,0.37525,0.37567,0.00039298,0.38227,0.36907,0.00023961,0.00054636
1.59,0.37429,0.37524,0.37567,0.00039421,0.37958,0.37176,0.00023589,0.00055254
1.5908,0.37429,0.37523,0.37567,0.00039544,0.3769,0.37444,0.00023216,0.00055871
1.5916,0.37429,0.37523,0.37567,0.00039666,0.37422,0.37713,0.00022844,0.00056488
1.5924,0.37429,0.37522,0.37567,0.00039788,0.37153,0.37981,0.00022472,0.00057104
1.5932,0.37429,0.37521,0.37567,0.0003991,0.36885,0.38249,0.00022101,0.0005772
1.594,0.37429,0.37521,0.37567,0.00040032,0.36616,0.38518,0.0002173,0.00058334
1.5949,0.37429,0.3752,0.37567,0.00040154,0.36348,0.38786,0.00021359,0.00058948
1.5957,0.37429,0.37519,0.37567,0.00040275,0.3608,0.39054,0.0002099,0.0005956
1.5965,0.37429,0.37519,0.37567,0.00040396,0.35812,0.39322,0.00020621,0.00060171
1.5973,0.37429,0.37518,0.37567,0.00040517,0.35544,0.3959,0.00020253,0.00060781
1.5981,0.37429,0.37518,0.37567,0.00040638,0.35276,0.39858,0.00019886,0.00061389
1.5989,0.37429,0.37517,0.37567,0.00040758,0.35008,0.40126,0.0001952,0.00061996
1.5997,0.37429,0.37516,0.37567,0.00040878,0.3474,0.40394,0.00019155,0.00062601
1.6005,0.37429,0.37516,0.37567,0.00040998,0.34472,0.40661,0.00018791,0.00063204
1.6013,0.37429,0.37515,0.37567,0.00041117,0.34205,0.40929,0.00018429,0.00063805
1.6021,0.37429,0.37514,0.37567,0.00041236,0.33938,0.41196,0.00018068,0.00064404
1.6029,0.37429,0.37514,0.37567,0.00041355,0.33671,0.41463,0.00017709,0.00065001
1.6037,0.37429,0.37513,0.37567,0.00041473,0.33404,0.4173,0.00017351,0.00065596
1.6045,0.37429,0.37512,0.37567,0.00041592,0.33137,0.41996,0.00016996,0.00066188
1.6053,0.37429,0.37512,0.37567,0.00041709,0.32871,0.42263,0.00016642,0.00066777
1.6061,0.37429,0.37511,0.37567,0.00041827,0.32604,0.42529,0.0001629,0.00067364
1.6069,0.37429,0.3751,0.37566,0.00041944,0.32338,0.42794,0.00015939,0.00067949
1.6077,0.37429,0.3751,0.37566,0.00042061,0.32073,0.4306,0.00015592,0.0006853
1.6085,0.37429,0.37509,0.37566,0.00042177,0.31807,0.43325,0.00015246,0.00069108
1.6093,0.37429,0.37509,0.37566,0.00042293,0.31542,0.4359,0.00014902,0.00069684
1.6102,0.37429,0.37508,0.37566,0.00042409,0.31277,0.43855,0.00014561,0.00070256
1.611,0.37429,0.37507,0.37566,0.00042524,0.31013,0.44119,0.00014223,0.00070825
1.6118,0.37429,0.37507,0.37566,0.00042638,0.30749,0.44383,0.00013887,0.0007139
1.6126,0.37429,0.37506,0.37566,0.00042753,0.30485,0.44647,0.00013553,0.00071952
1.6134,0.37429,0.37505,0.37566,0.00042867,0.30221,0.4491,0.00013223,0.0007251
1.6142,0.37429,0.37505,0.37566,0.0004298,0.29958,0.45173,0.00012895,0.00073065
1.615,0.37429,0.37504,0.37566,0.00043093,0.29695,0.45436,0.0001257,0.00073616
1.6158,0.37429,0.37504,0.37566,0.00043205,0.29433,0.45698,0.00012248,0.00074163
1.6166,0.37429,0.37503,0.37565,0.00043317,0.29171,0.4596,0.00011929,0.00074706
1.6174,0.37429,0.37502,0.37565,0.00043429,0.2891,0.46221,0.00011614,0.00075244
1.6182,0.37429,0.37502,0.37565,0.0004354,0.28649,0.46482,0.00011301,0.00075779
1.619,0.37429,0.37501,0.37565,0.00043651,0.28388,0.46742,0.00010992,0.00076309
1.6198,0.37429,0.375,0.37565,0.00043761,0.28128,0.47002,0.00010686,0.00076835
1.6206,0.37429,0.375,0.37565,0.0004387,0.27868,0.47261,0.00010384,0.00077356
1.6214,0.37429,0.37499,0.37565,0.00043979,0.27609,0.4752,0.00010086,0.00077872
1.6222,0.37429,0.37499,0.37565,0.00044087,0.27351,0.47779,9.7907e-05,0.00078384
1.623,0.37429,0.37498,0.37564,0.00044195,0.27092,0.48036,9.4994e-05,0.00078891
1.6238,0.37429,0.37497,0.37564,0.00044303,0.26835,0.48294,9.212e-05,0.00079393
1.6247,0.37429,0.37497,0.37564,0.0004441,0.26578,0.48551,8.9284e-05,0.00079891
1.6255,0.37429,0.37496,0.37564,0.00044516,0.26321,0.48807,8.6488e-05,0.00080383
1.6263,0.37429,0.37496,0.37564,0.00044621,0.26065,0.49062,8.3732e-05,0.0008087
1.6271,0.37429,0.37495,0.37564,0.00044726,0.2581,0.49317,8.1017e-05,0.00081351
1.6279,0.37429,0.37494,0.37564,0.00044831,0.25555,0.49572,7.8343e-05,0.00081827
1.6287,0.37429,0.37494,0.37563,0.00044935,0.25301,0.49826,7.5712e-05,0.00082298
1.6295,0.37429,0.37493,0.37563,0.00045038,0.25048,0.50079,7.3124e-05,0.00082764
1.6303,0.37429,0.37493,0.37563,0.00045141,0.24795,0.50331,7.0579e-05,0.00083223
1.6311,0.37429,0.37492,0.37563,0.00045243,0.24543,0.50583,6.8079e-05,0.00083677
1.6319,0.37429,0.37492,0.37563,0.00045344,0.24291,0.50834,6.5624e-05,0.00084126
1.6327,0.37429,0.37491,0.37563,0.00045445,0.2404,0.51085,6.3214e-05,0.00084568
1.6335,0.37429,0.3749,0.37562,0.00045545,0.2379,0.51335,6.0851e-05,0.00085005
1.6343,0.37429,0.3749,0.37562,0.00045644,0.23541,0.51584,5.8534e-05,0.00085435
1.6351,0.37429,0.37489,0.37562,0.00045743,0.23292,0.51832,5.6265e-05,0.0008586
1.6359,0.37429,0.37489,0.37562,0.00045841,0.23044,0.5208,5.4043e-05,0.00086278
1.6367,0.37429,0.37488,0.37562,0.00045938,0.22797,0.52327,5.1871e-05,0.0008669
1.6375,0.37429,0.37488,0.37561,0.00046035,0.2255,0.52573,4.9747e-05,0.00087096
1.6383,0.37429,0.37487,0.37561,0.00046131,0.22304,0.52818,4.7673e-05,0.00087495
1.6392,0.37429,0.37487,0.37561,0.00046227,0.22059,0.53063,4.565e-05,0.00087888
1.64,0.37429,0.37486,0.37561,0.00046321,0.21815,0.53307,4.3677e-05,0.00088275
1.6408,0.37429,0.37486,0.37561,0.00046415,0.21572,0.5355,4.1755e-05,0.00088655
1.6416,0.37429,0.37485,0.3756,0.00046508,0.21329,0.53792,3.9885e-05,0.00089028
1.6424,0.37429,0.37484,0.3756,0.00046601,0.21087,0.54033,3.8067e-05,0.00089394
1.6432,0.37429,0.37484,0.3756,0.00046692,0.20847,0.54274,3.6302e-05,0.00089754
1.644,0.37429,0.37483,0.3756,0.00046783,0.20607,0.54513,3.4589e-05,0.00090107
1.6448,0.37429,0.37483,0.3756,0.00046873,0.20367,0.54752,3.2931e-05,0.00090454
1.6456,0.37429,0.37482,0.37559,0.00046963,0.20129,0.5499,3.1326e-05,0.00090793
1.6464,0.37429,0.37482,0.37559,0.00047051,0.19892,0.55227,2.9775e-05,0.00091125
1.6472,0.37429,0.37481,0.37559,0.00047139,0.19655,0.55463,2.8279e-05,0.00091451
1.648,0.37429,0.37481,0.37559,0.00047226,0.19419,0.55698,2.6839e-05,0.00091769
1.6488,0.37429,0.3748,0.37558,0.00047313,0.19185,0.55932,2.5453e-05,0.0009208
1.6496,0.37429,0.3748,0.37558,0.00047398,0.18951,0.56165,2.4124e-05,0.00092384
1.6504,0.37429,0.3748,0.37558,0.00047483,0.18718,0.56398,2.285e-05,0.00092681
1.6512,0.37429,0.37479,0.37558,0.00047567,0.18486,0.56629,2.1633e-05,0.0009297
1.652,0.37429,0.37479,0.37558,0.0004765,0.18256,0.56859,2.0473e-05,0.00093252
1.6528,0.37429,0.37478,0.37557,0.00047732,0.18026,0.57089,1.9369e-05,0.00093527
1.6537,0.37429,0.37478,0.37557,0.00047814,0.17797,0.57317,1.8323e-05,0.00093795
1.6545,0.37429,0.37477,0.37557,0.00047894,0.17569,0.57545,1.7334e-05,0.00094055
1.6553,0.37429,0.37477,0.37557,0.00047974,0.17342,0.57771,1.6403e-05,0.00094308
1.6561,0.37429,0.37476,0.37556,0.00048053,0.17116,0.57996,1.553e-05,0.00094553
1.6569,0.37429,0.37476,0.37556,0.00048131,0.16892,0.5822,1.4715e-05,0.0009479
1.6577,0.37429,0.37475,0.37556,0.00048208,0.16668,0.58444,1.3958e-05,0.0009502
1.6585,0.37429,0.37475,0.37555,0.00048284,0.16445,0.58666,1.326e-05,0.00095243
1.6593,0.37429,0.37475,0.37555,0.0004836,0.16224,0.58887,1.262e-05,0.00095458
1.6601,0.37429,0.37474,0.37555,0.00048435,0.16003,0.59107,1.2039e-05,0.00095665
1.6609,0.37429,0.37474,0.37555,0.00048508,0.15784,0.59325,1.1517e-05,0.00095865
1.6617,0.37429,0.37473,0.37554,0.00048581,0.15566,0.59543,1.1054e-05,0.00096057
1.6625,0.37429,0.37473,0.37554,0.00048653,0.15348,0.5976,1.065e-05,0.00096241
1.6633,0.37429,0.37473,0.37554,0.00048724,0.15132,0.59975,1.0305e-05,0.00096418
1.6641,0.37429,0.37472,0.37553,0.00048794,0.14918,0.60189,1.0019e-05,0.00096586
1.6649,0.37429,0.37472,0.37553,0.00048863,0.14704,0.60402,9.793e-06,0.00096748
1.6657,0.37429,0.37471,0.37553,0.00048932,0.14491,0.60614,9.6258e-06,0.00096901
1.6665,0.37429,0.37471,0.37553,0.00048999,0.1428,0.60825,9.5179e-06,0.00097047
1.6673,0.37429,0.37471,0.37552,0.00049066,0.1407,0.61035,9.4693e-06,0.00097184
1.6681,0.37429,0.3747,0.37552,0.00049131,0.13861,0.61243,9.4799e-06,0.00097314
1.669,0.37429,0.3747,0.37552,0.00049196,0.13653,0.6145,9.5497e-06,0.00097437
1.6698,0.37429,0.3747,0.37551,0.0004926,0.13447,0.61656,9.6786e-06,0.00097551
1.6706,0.37429,0.37469,0.37551,0.00049322,0.13241,0.61861,9.8666e-06,0.00097658
1.6714,0.37429,0.37469,0.37551,0.00049384,0.13037,0.62064,1.0114e-05,0.00097757
1.6722,0.37429,0.37469,0.3755,0.00049445,0.12835,0.62266,1.0419e-05,0.00097848
1.673,0.37429,0.37468,0.3755,0.00049505,0.12633,0.62467,1.0784e-05,0.00097931
1.6738,0.37429,0.37468,0.3755,0.00049564,0.12433,0.62667,1.1207e-05,0.00098007
1.6746,0.37429,0.37468,0.3755,0.00049622,0.12234,0.62865,1.1689e-05,0.00098075
1.6754,0.37429,0.37467,0.37549,0.00049679,0.12036,0.63062,1.2229e-05,0.00098135
1.6762,0.37429,0.37467,0.37549,0.00049735,0.1184,0.63258,1.2827e-05,0.00098187
1.677,0.37429,0.37467,0.37549,0.0004979,0.11645,0.63452,1.3483e-05,0.00098232
1.6778,0.37429,0.37466,0.37548,0.00049844,0.11451,0.63646,1.4196e-05,0.00098269
1.6786,0.37429,0.37466,0.37548,0.00049897,0.11258,0.63837,1.4967e-05,0.00098298
1.6794,0.37429,0.37466,0.37548,0.00049949,0.11067,0.64028,1.5796e-05,0.00098319
1.6802,0.37429,0.37466,0.37547,0.0005,0.10878,0.64217,1.6681e-05,0.00098333
1.681,0.37429,0.37465,0.37547,0.00050051,0.10689,0.64404,1.7623e-05,0.00098339
1.6818,0.37429,0.37465,0.37546,0.000501,0.10502,0.64591,1.8621e-05,0.00098337
1.6826,0.37429,0.37465,0.37546,0.00050148,0.10317,0.64775,1.9675e-05,0.00098328
1.6835,0.37429,0.37465,0.37546,0.00050195,0.10133,0.64959,2.0786e-05,0.00098312
1.6843,0.37429,0.37464,0.37545,0.00050241,0.099498,0.65141,2.1951e-05,0.00098287
1.6851,0.37429,0.37464,0.37545,0.00050286,0.097684,0.65322,2.3172e-05,0.00098256
1.6859,0.37429,0.37464,0.37545,0.00050331,0.095885,0.65501,2.4447e-05,0.00098216
1.6867,0.37429,0.37464,0.37544,0.00050374,0.094099,0.65679,2.5776e-05,0.0009817
1.6875,0.37429,0.37463,0.37544,0.00050416,0.092328,0.65855,2.716e-05,0.00098116
1.6883,0.37429,0.37463,0.37544,0.00050457,0.090572,0.6603,2.8597e-05,0.00098054
1.6891,0.37429,0.37463,0.37543,0.00050497,0.08883,0.66204,3.0087e-05,0.00097985
1.6899,0.37429,0.37463,0.37543,0.00050536,0.087103,0.66376,3.1629e-05,0.00097909
1.6907,0.37429,0.37463,0.37543,0.00050574,0.085391,0.66546,3.3224e-05,0.00097825
1.6915,0.37429,0.37462,0.37542,0.00050611,0.083693,0.66715,3.4871e-05,0.00097735
1.6923,0.37429,0.37462,0.37542,0.00050647,0.08201,0.66883,3.6568e-05,0.00097637
1.6931,0.37429,0.37462,0.37541,0.00050682,0.080343,0.67049,3.8317e-05,0.00097532
1.6939,0.37429,0.37462,0.37541,0.00050716,0.07869,0.67213,4.0115e-05,0.0009742
1.6947,0.37429,0.37462,0.37541,0.00050748,0.077052,0.67376,4.1964e-05,0.00097301
1.6955,0.37429,0.37461,0.3754,0.0005078,0.07543,0.67537,4.3861e-05,0.00097174
1.6963,0.37429,0.37461,0.3754,0.00050811,0.073824,0.67697,4.5807e-05,0.00097041
1.6971,0.37429,0.37461,0.37539,0.00050841,0.072232,0.67856,4.7801e-05,0.00096901
1.698,0.37429,0.37461,0.37539,0.00050869,0.070656,0.68013,4.9843e-05,0.00096754
1.6988,0.37429,0.37461,0.37539,0.00050897,0.069096,0.68168,5.1931e-05,0.00096601
1.6996,0.37429,0.37461,0.37538,0.00050924,0.067551,0.68321,5.4066e-05,0.0009644
1.7004,0.37429,0.37461,0.37538,0.00050949,0.066023,0.68474,5.6246e-05,0.00096273
1.7012,0.37429,0.3746,0.37538,0.00050973,0.06451,0.68624,5.8471e-05,0.000961
1.702,0.37429,0.3746,0.37537,0.00050997,0.063012,0.68773,6.0741e-05,0.0009592
1.7028,0.37429,0.3746,0.37537,0.00051019,0.061531,0.6892,6.3054e-05,0.00095733
1.7036,0.37429,0.3746,0.37536,0.00051041,0.060066,0.69066,6.5411e-05,0.0009554
1.7044,0.37429,0.3746,0.37536,0.00051061,0.058617,0.6921,6.781e-05,0.00095341
1.7052,0.37429,0.3746,0.37536,0.0005108,0.057184,0.69353,7.025e-05,0.00095135
1.706,0.37429,0.3746,0.37535,0.00051098,0.055768,0.69493,7.2732e-05,0.00094923
1.7068,0.37429,0.3746,0.37535,0.00051115,0.054368,0.69633,7.5254e-05,0.00094705
1.7076,0.37429,0.3746,0.37534,0.00051131,0.052984,0.6977,7.7815e-05,0.00094481
1.7084,0.37429,0.3746,0.37534,0.00051146,0.051617,0.69906,8.0415e-05,0.00094251
1.7092,0.37429,0.3746,0.37533,0.0005116,0.050266,0.7004,8.3054e-05,0.00094015
1.71,0.37429,0.37459,0.37533,0.00051173,0.048932,0.70173,8.573e-05,0.00093773
1.7108,0.37429,0.37459,0.37533,0.00051185,0.047615,0.70304,8.8442e-05,0.00093525
1.7116,0.37429,0.37459,0.37532,0.00051195,0.046315,0.70433,9.119e-05,0.00093272
1.7125,0.37429,0.37459,0.37532,0.00051205,0.045031,0.7056,9.3974e-05,0.00093013
1.7133,0.37429,0.37459,0.37531,0.00051214,0.043764,0.70686,9.6791e-05,0.00092748
1.7141,0.37429,0.37459,0.37531,0.00051221,0.042514,0.7081,9.9643e-05,0.00092478
1.7149,0.37429,0.37459,0.3753,0.00051228,0.041282,0.70933,0.00010253,0.00092203
1.7157,0.37429,0.37459,0.3753,0.00051233,0.040066,0.71054,0.00010544,0.00091922
1.7165,0.37429,0.37459,0.3753,0.00051238,0.038867,0.71173,0.00010839,0.00091636
1.7173,0.37429,0.37459,0.37529,0.00051241,0.037686,0.7129,0.00011137,0.00091345
1.7181,0.37429,0.37459,0.37529,0.00051243,0.036522,0.71405,0.00011437,0.00091049
1.7189,0.37429,0.37459,0.37528,0.00051244,0.035375,0.71519,0.00011741,0.00090748
1.7197,0.37429,0.37459,0.37528,0.00051244,0.034246,0.71631,0.00012047,0.00090442
1.7205,0.37429,0.37459,0.37527,0.00051243,0.033134,0.71742,0.00012356,0.00090131
1.7213,0.37429,0.37459,0.37527,0.00051241,0.03204,0.7185,0.00012667,0.00089816
1.7221,0.37429,0.37459,0.37527,0.00051238,0.030963,0.71957,0.00012981,0.00089495
1.7229,0.37429,0.37459,0.37526,0.00051234,0.029904,0.72062,0.00013298,0.00089171
1.7237,0.37429,0.37459,0.37526,0.00051229,0.028863,0.72165,0.00013617,0.00088842
1.7245,0.37429,0.37459,0.37525,0.00051223,0.027839,0.72267,0.00013938,0.00088508
1.7253,0.37429,0.37459,0.37525,0.00051216,0.026833,0.72366,0.00014261,0.00088171
1.7261,0.37429,0.37459,0.37524,0.00051208,0.025845,0.72464,0.00014586,0.00087829
1.7269,0.37429,0.37459,0.37524,0.00051198,0.024875,0.7256,0.00014913,0.00087483
1.7278,0.37429,0.3746,0.37523,0.00051188,0.023922,0.72655,0.00015242,0.00087133
1.7286,0.37429,0.3746,0.37523,0.00051176,0.022988,0.72747,0.00015573,0.00086779
1.7294,0.37429,0.3746,0.37523,0.00051164,0.022072,0.72838,0.00015906,0.00086422
1.7302,0.37429,0.3746,0.37522,0.0005115,0.021174,0.72927,0.0001624,0.00086061
1.731,0.37429,0.3746,0.37522,0.00051136,0.020294,0.73014,0.00016576,0.00085696
1.7318,0.37429,0.3746,0.37521,0.0005112,0.019432,0.73099,0.00016913,0.00085328
1.7326,0.37429,0.3746,0.37521,0.00051104,0.018588,0.73183,0.00017251,0.00084956
1.7334,0.37429,0.3746,0.3752,0.00051086,0.017763,0.73264,0.00017591,0.00084581
1.7342,0.37429,0.3746,0.3752,0.00051067,0.016956,0.73344,0.00017932,0.00084203
1.735,0.37429,0.3746,0.37519,0.00051048,0.016167,0.73422,0.00018273,0.00083822
1.7358,0.37429,0.3746,0.37519,0.00051027,0.015396,0.73498,0.00018616,0.00083438
1.7366,0.37429,0.3746,0.37518,0.00051005,0.014645,0.73572,0.0001896,0.00083051
1.7374,0.37429,0.37461,0.37518,0.00050982,0.013911,0.73645,0.00019304,0.00082661
1.7382,0.37429,0.37461,0.37518,0.00050959,0.013196,0.73715,0.00019649,0.00082268
1.739,0.37429,0.37461,0.37517,0.00050934,0.0125,0.73784,0.00019995,0.00081873
1.7398,0.37429,0.37461,0.37517,0.00050908,0.011822,0.73851,0.00020341,0.00081475
1.7406,0.37429,0.37461,0.37516,0.00050881,0.011162,0.73916,0.00020687,0.00081075
1.7414,0.37429,0.37461,0.37516,0.00050853,0.010522,0.73979,0.00021034,0.00080673
1.7423,0.37429,0.37461,0.37515,0.00050825,0.0098997,0.7404,0.00021381,0.00080268
1.7431,0.37429,0.37461,0.37515,0.00050795,0.0092964,0.741,0.00021728,0.00079862
1.7439,0.37429,0.37462,0.37514,0.00050764,0.0087119,0.74157,0.00022075,0.00079453
1.7447,0.37429,0.37462,0.37514,0.00050732,0.0081461,0.74213,0.00022421,0.00079043
1.7455,0.37429,0.37462,0.37513,0.00050699,0.0075991,0.74267,0.00022768,0.00078631
1.7463,0.37429,0.37462,0.37513,0.00050666,0.0070709,0.74319,0.00023114,0.00078217
1.7471,0.37429,0.37462,0.37512,0.00050631,0.0065616,0.74369,0.0002346,0.00077801
1.7479,0.37429,0.37462,0.37512,0.00050595,0.0060711,0.74417,0.00023806,0.00077384
1.7487,0.37429,0.37462,0.37511,0.00050558,0.0055996,0.74463,0.0002415,0.00076966
1.7495,0.37429,0.37463,0.37511,0.00050521,0.005147,0.74507,0.00024494,0.00076547
1.7503,0.37429,0.37463,0.3751,0.00050482,0.0047133,0.7455,0.00024838,0.00076126
1.7511,0.37429,0.37463,0.3751,0.00050442,0.0042986,0.7459,0.0002518,0.00075704
1.7519,0.37429,0.37463,0.3751,0.00050402,0.0039028,0.74629,0.00025522,0.00075282
1.7527,0.37429,0.37463,0.37509,0.0005036,0.0035261,0.74666,0.00025862,0.00074858
1.7535,0.37429,0.37464,0.37509,0.00050318,0.0031684,0.747,0.00026201,0.00074434
1.7543,0.37429,0.37464,0.37508,0.00050274,0.0028298,0.74733,0.00026539,0.00074009
1.7551,0.37429,0.37464,0.37508,0.0005023,0.0025102,0.74764,0.00026876,0.00073583
1.7559,0.37429,0.37464,0.37507,0.00050184,0.0022097,0.74793,0.00027211,0.00073157
1.7568,0.37429,0.37464,0.37507,0.00050138,0.0019283,0.74821,0.00027545,0.00072731
1.7576,0.37429,0.37465,0.37506,0.00050091,0.0016661,0.74846,0.00027877,0.00072304
1.7584,0.37429,0.37465,0.37506,0.00050043,0.0014229,0.74869,0.00028207,0.00071878
1.7592,0.37429,0.37465,0.37505,0.00049994,0.0011989,0.74891,0.00028536,0.00071451
1.76,0.37429,0.37465,0.37505,0.00049944,0.00099401,0.7491,0.00028863,0.00071024
1.7608,0.37429,0.37465,0.37504,0.00049893,0.0008083,0.74928,0.00029187,0.00070598
1.7616,0.37429,0.37466,0.37504,0.00049841,0.00064176,0.74943,0.0002951,0.00070172
1.7624,0.37429,0.37466,0.37503,0.00049788,0.00049439,0.74957,0.0002983,0.00069746
1.7632,0.37429,0.37466,0.37503,0.00049734,0.00036621,0.74969,0.00030149,0.0006932
1.764,0.37429,0.37466,0.37502,0.0004968,0.00025722,0.74979,0.00030465,0.00068895
1.7648,0.37429,0.37466,0.37502,0.00049625,0.00016742,0.74987,0.00030778,0.00068471
1.7656,0.37429,0.37467,0.37501,0.00049568,9.6831e-05,0.74993,0.00031089,0.00068048
1.7664,0.37429,0.37467,0.37501,0.00049511,4.5444e-05,0.74997,0.00031397,0.00067625
1.7672,0.37429,0.37467,0.375,0.00049453,1.3265e-05,0.75,0.00031703,0.00067203
1.768,0.37429,0.37467,0.375,0.00049394,2.9471e-07,0.75,0.00032006,0.00066782
1.7688,0.37429,0.37468,0.37499,0.00049334,6.5348e-06,0.74998,0.00032306,0.00066363
1.7696,0.37429,0.37468,0.37499,0.00049274,3.1985e-05,0.74995,0.00032603,0.00065944
1.7704,0.37429,0.37468,0.37499,0.00049212,7.6643e-05,0.74989,0.00032897,0.00065527
1.7713,0.37429,0.37468,0.37498,0.0004915,0.00014051,0.74982,0.00033188,0.00065111
1.7721,0.37429,0.37469,0.37498,0.00049087,0.00022357,0.74973,0.00033476,0.00064697
1.7729,0.37429,0.37469,0.37497,0.00049022,0.00032584,0.74962,0.00033761,0.00064284
1.7737,0.37429,0.37469,0.37497,0.00048958,0.0004473,0.74948,0.00034042,0.00063873
1.7745,0.37429,0.37469,0.37496,0.00048892,0.00058795,0.74933,0.0003432,0.00063464
1.7753,0.37429,0.3747,0.37496,0.00048825,0.00074777,0.74917,0.00034594,0.00063057
1.7761,0.37429,0.3747,0.37495,0.00048758,0.00092677,0.74898,0.00034865,0.00062651
1.7769,0.37429,0.3747,0.37495,0.0004869,0.0011249,0.74877,0.00035132,0.00062247
1.7777,0.37429,0.3747,0.37494,0.00048621,0.0013422,0.74854,0.00035396,0.00061846
1.7785,0.37429,0.37471,0.37494,0.00048551,0.0015787,0.7483,0.00035656,0.00061447
1.7793,0.37429,0.37471,0.37493,0.00048481,0.0018343,0.74803,0.00035912,0.0006105
1.7801,0.37429,0.37471,0.37493,0.00048409,0.002109,0.74775,0.00036164,0.00060655
1.7809,0.37429,0.37471,0.37492,0.00048337,0.0024028,0.74744,0.00036412,0.00060263
1.7817,0.37429,0.37472,0.37492,0.00048264,0.0027157,0.74712,0.00036656,0.00059873
1.7825,0.37429,0.37472,0.37491,0.00048191,0.0030476,0.74678,0.00036896,0.00059486
1.7833,0.37429,0.37472,0.37491,0.00048116,0.0033986,0.74642,0.00037131,0.00059101
1.7841,0.37429,0.37472,0.3749,0.00048041,0.0037687,0.74604,0.00037363,0.00058719
1.7849,0.37429,0.37473,0.3749,0.00047965,0.0041578,0.74564,0.0003759,0.0005834
1.7857,0.37429,0.37473,0.37489,0.00047888,0.0045658,0.74522,0.00037813,0.00057964
1.7866,0.37429,0.37473,0.37489,0.00047811,0.0049929,0.74479,0.00038031,0.00057591
1.7874,0.37429,0.37473,0.37488,0.00047733,0.0054389,0.74433,0.00038245,0.00057221
1.7882,0.37429,0.37474,0.37488,0.00047654,0.0059038,0.74386,0.00038454,0.00056853
1.789,0.37429,0.37474,0.37488,0.00047574,0.0063876,0.74336,0.00038659,0.00056489
1.7898,0.37429,0.37474,0.37487,0.00047494,0.0068903,0.74285,0.00038859,0.00056129
1.7906,0.37429,0.37474,0.37487,0.00047413,0.0074119,0.74232,0.00039055,0.00055771
1.7914,0.37429,0.37475,0.37486,0.00047331,0.0079523,0.74177,0.00039245,0.00055417
1.7922,0.37429,0.37475,0.37486,0.00047249,0.0085115,0.7412,0.00039431,0.00055067
1.793,0.37429,0.37475,0.37485,0.00047166,0.0090895,0.74061,0.00039612,0.00054719
1.7938,0.37429,0.37475,0.37485,0.00047082,0.0096862,0.74001,0.00039788,0.00054376
1.7946,0.37429,0.37476,0.37484,0.00046998,0.010302,0.73938,0.00039959,0.00054036
1.7954,0.37429,0.37476,0.37484,0.00046912,0.010936,0.73874,0.00040126,0.00053699
1.7962,0.37429,0.37476,0.37483,0.00046827,0.011589,0.73808,0.00040287,0.00053367
1.797,0.37429,0.37476,0.37483,0.0004674,0.01226,0.7374,0.00040443,0.00053038
1.7978,0.37429,0.37477,0.37482,0.00046653,0.01295,0.7367,0.00040594,0.00052713
1.7986,0.37429,0.37477,0.37482,0.00046565,0.013658,0.73598,0.00040739,0.00052392
1.7994,0.37429,0.37477,0.37481,0.00046477,0.014385,0.73524,0.0004088,0.00052075
1.8002,0.37429,0.37478,0.37481,0.00046388,0.015131,0.73449,0.00041015,0.00051761
1.8011,0.37429,0.37478,0.37481,0.00046299,0.015895,0.73372,0.00041145,0.00051452
1.8019,0.37429,0.37478,0.3748,0.00046208,0.016677,0.73292,0.0004127,0.00051147
1.8027,0.37429,0.37478,0.3748,0.00046118,0.017478,0.73211,0.00041389,0.00050846
1.8035,0.37429,0.37479,0.37479,0.00046026,0.018297,0.73129,0.00041503,0.00050549
1.8043,0.37429,0.37479,0.37479,0.00045934,0.019134,0.73044,0.00041611,0.00050257
1.8051,0.37429,0.37479,0.37478,0.00045842,0.01999,0.72958,0.00041714,0.00049969
1.8059,0.37429,0.37479,0.37478,0.00045748,0.020863,0.72869,0.00041812,0.00049685
1.8067,0.37429,0.3748,0.37477,0.00045655,0.021755,0.72779,0.00041904,0.00049405
1.8075,0.37429,0.3748,0.37477,0.0004556,0.022665,0.72687,0.00041991,0.0004913
1.8083,0.37429,0.3748,0.37476,0.00045466,0.023593,0.72594,0.00042072,0.00048859
1.8091,0.37429,0.3748,0.37476,0.0004537,0.024539,0.72498,0.00042148,0.00048593
1.8099,0.37429,0.37481,0.37476,0.00045274,0.025503,0.72401,0.00042217,0.00048331
1.8107,0.37429,0.37481,0.37475,0.00045178,0.026485,0.72302,0.00042282,0.00048074
1.8115,0.37429,0.37481,0.37475,0.00045081,0.027485,0.72201,0.00042341,0.00047821
1.8123,0.37429,0.37481,0.37474,0.00044983,0.028502,0.72098,0.00042394,0.00047573
1.8131,0.37429,0.37482,0.37474,0.00044885,0.029537,0.71994,0.00042441,0.00047329
1.8139,0.37429,0.37482,0.37473,0.00044787,0.03059,0.71888,0.00042483,0.0004709
1.8147,0.37429,0.37482,0.37473,0.00044688,0.031661,0.7178,0.00042519,0.00046856
1.8156,0.37429,0.37482,0.37472,0.00044588,0.032749,0.7167,0.0004255,0.00046627
1.8164,0.37429,0.37483,0.37472,0.00044488,0.033855,0.71559,0.00042575,0.00046402
1.8172,0.37429,0.37483,0.37472,0.00044388,0.034978,0.71445,0.00042594,0.00046182
1.818,0.37429,0.37483,0.37471,0.00044287,0.036118,0.7133,0.00042607,0.00045966
1.8188,0.37429,0.37483,0.37471,0.00044185,0.037276,0.71214,0.00042615,0.00045756
1.8196,0.37429,0.37484,0.3747,0.00044084,0.038452,0.71095,0.00042617,0.0004555
1.8204,0.37429,0.37484,0.3747,0.00043981,0.039644,0.70975,0.00042614,0.00045349
1.8212,0.37429,0.37484,0.37469,0.00043879,0.040854,0.70853,0.00042605,0.00045153
1.822,0.37429,0.37484,0.37469,0.00043775,0.042081,0.7073,0.0004259,0.00044961
1.8228,0.37429,0.37484,0.37469,0.00043672,0.043324,0.70605,0.00042569,0.00044775
1.8236,0.37429,0.37485,0.37468,0.00043568,0.044585,0.70478,0.00042543,0.00044593
1.8244,0.37429,0.37485,0.37468,0.00043463,0.045863,0.70349,0.00042511,0.00044416
1.8252,0.37429,0.37485,0.37467,0.00043359,0.047158,0.70219,0.00042474,0.00044244
1.826,0.37429,0.37485,0.37467,0.00043253,0.048469,0.70087,0.0004243,0.00044076
1.8268,0.37429,0.37486,0.37466,0.00043148,0.049797,0.69953,0.00042382,0.00043914
1.8276,0.37429,0.37486,0.37466,0.00043042,0.051142,0.69818,0.00042327,0.00043756
1.8284,0.37429,0.37486,0.37466,0.00042936,0.052503,0.69681,0.00042267,0.00043604
1.8292,0.37429,0.37486,0.37465,0.00042829,0.053881,0.69542,0.00042202,0.00043456
1.8301,0.37429,0.37486,0.37465,0.00042722,0.055276,0.69402,0.00042131,0.00043313
1.8309,0.37429,0.37487,0.37464,0.00042614,0.056686,0.6926,0.00042054,0.00043175
1.8317,0.37429,0.37487,0.37464,0.00042507,0.058113,0.69117,0.00041972,0.00043041
1.8325,0.37429,0.37487,0.37464,0.00042398,0.059557,0.68972,0.00041884,0.00042913
1.8333,0.37429,0.37487,0.37463,0.0004229,0.061016,0.68825,0.00041791,0.00042789
1.8341,0.37429,0.37487,0.37463,0.00042181,0.062492,0.68676,0.00041693,0.0004267
1.8349,0.37429,0.37488,0.37462,0.00042072,0.063983,0.68527,0.00041589,0.00042556
1.8357,0.37429,0.37488,0.37462,0.00041963,0.065491,0.68375,0.0004148,0.00042446
1.8365,0.37429,0.37488,0.37462,0.00041853,0.067014,0.68222,0.00041365,0.00042341
1.8373,0.37429,0.37488,0.37461,0.00041743,0.068553,0.68067,0.00041245,0.00042241
1.8381,0.37429,0.37488,0.37461,0.00041633,0.070108,0.67911,0.0004112,0.00042146
1.8389,0.37429,0.37489,0.3746,0.00041523,0.071678,0.67753,0.0004099,0.00042055
1.8397,0.37429,0.37489,0.3746,0.00041412,0.073264,0.67594,0.00040854,0.0004197
1.8405,0.37429,0.37489,0.3746,0.00041301,0.074866,0.67433,0.00040714,0.00041888
1.8413,0.37429,0.37489,0.37459,0.0004119,0.076482,0.6727,0.00040568,0.00041812
1.8421,0.37429,0.37489,0.37459,0.00041078,0.078115,0.67106,0.00040417,0.00041739
1.8429,0.37429,0.37489,0.37459,0.00040966,0.079762,0.66941,0.00040261,0.00041672
1.8437,0.37429,0.3749,0.37458,0.00040854,0.081424,0.66774,0.000401,0.00041609
1.8445,0.37429,0.3749,0.37458,0.00040742,0.083102,0.66605,0.00039934,0.0004155
1.8454,0.37429,0.3749,0.37457,0.0004063,0.084794,0.66435,0.00039763,0.00041496
1.8462,0.37429,0.3749,0.37457,0.00040517,0.086501,0.66264,0.00039588,0.00041447
1.847,0.37429,0.3749,0.37457,0.00040404,0.088223,0.66091,0.00039407,0.00041402
1.8478,0.37429,0.3749,0.37456,0.00040291,0.08996,0.65917,0.00039222,0.00041361
1.8486,0.37429,0.3749,0.37456,0.00040178,0.091711,0.65741,0.00039032,0.00041324
1.8494,0.37429,0.37491,0.37456,0.00040065,0.093477,0.65563,0.00038838,0.00041292
1.8502,0.37429,0.37491,0.37455,0.00039951,0.095258,0.65385,0.00038639,0.00041264
1.851,0.37429,0.37491,0.37455,0.00039838,0.097052,0.65205,0.00038435,0.0004124
1.8518,0.37429,0.37491,0.37455,0.00039724,0.098861,0.65023,0.00038227,0.00041221
1.8526,0.37429,0.37491,0.37454,0.0003961,0.10068,0.6484,0.00038015,0.00041205
1.8534,0.37429,0.37491,0.37454,0.00039496,0.10252,0.64656,0.00037798,0.00041194
1.8542,0.37429,0.37491,0.37453,0.00039381,0.10437,0.6447,0.00037577,0.00041186
1.855,0.37429,0.37492,0.37453,0.00039267,0.10624,0.64283,0.00037351,0.00041183
1.8558,0.37429,0.37492,0.37453,0.00039152,0.10812,0.64094,0.00037122,0.00041183
1.8566,0.37429,0.37492,0.37452,0.00039038,0.11001,0.63904,0.00036888,0.00041188
1.8574,0.37429,0.37492,0.37452,0.00038923,0.11191,0.63713,0.0003665,0.00041196
1.8582,0.37429,0.37492,0.37452,0.00038808,0.11383,0.6352,0.00036409,0.00041208
1.859,0.37429,0.37492,0.37451,0.00038693,0.11577,0.63326,0.00036163,0.00041224
1.8599,0.37429,0.37492,0.37451,0.00038578,0.11771,0.63131,0.00035914,0.00041243
1.8607,0.37429,0.37492,0.37451,0.00038463,0.11967,0.62934,0.00035661,0.00041266
1.8615,0.37429,0.37492,0.3745,0.00038348,0.12164,0.62737,0.00035404,0.00041293
1.8623,0.37429,0.37493,0.3745,0.00038233,0.12363,0.62537,0.00035143,0.00041323
1.8631,0.37429,0.37493,0.3745,0.00038118,0.12563,0.62337,0.00034879,0.00041356
1.8639,0.37429,0.37493,0.37449,0.00038002,0.12764,0.62135,0.00034611,0.00041393
1.8647,0.37429,0.37493,0.37449,0.00037887,0.12966,0.61932,0.00034341,0.00041433
1.8655,0.37429,0.37493,0.37449,0.00037771,0.1317,0.61728,0.00034066,0.00041477
1.8663,0.37429,0.37493,0.37449,0.00037656,0.13375,0.61523,0.00033789,0.00041523
1.8671,0.37429,0.37493,0.37448,0.00037541,0.13581,0.61316,0.00033508,0.00041573
1.8679,0.37429,0.37493,0.37448,0.00037425,0.13788,0.61108,0.00033224,0.00041626
1.8687,0.37429,0.37493,0.37448,0.0003731,0.13997,0.60899,0.00032937,0.00041682
1.8695,0.37429,0.37493,0.37447,0.00037194,0.14206,0.60688,0.00032648,0.00041741
1.8703,0.37429,0.37493,0.37447,0.00037079,0.14417,0.60477,0.00032355,0.00041803
1.8711,0.37429,0.37493,0.37447,0.00036963,0.14629,0.60264,0.00032059,0.00041867
1.8719,0.37429,0.37493,0.37446,0.00036848,0.14843,0.6005,0.00031761,0.00041934
1.8727,0.37429,0.37493,0.37446,0.00036732,0.15057,0.59835,0.0003146,0.00042004
1.8735,0.37429,0.37494,0.37446,0.00036617,0.15273,0.59619,0.00031157,0.00042077
1.8744,0.37429,0.37494,0.37446,0.00036502,0.15489,0.59402,0.00030851,0.00042152
1.8752,0.37429,0.37494,0.37445,0.00036386,0.15707,0.59183,0.00030543,0.0004223
1.876,0.37429,0.37494,0.37445,0.00036271,0.15926,0.58964,0.00030233,0.00042309
1.8768,0.37429,0.37494,0.37445,0.00036156,0.16146,0.58743,0.0002992,0.00042392
1.8776,0.37429,0.37494,0.37445,0.00036041,0.16368,0.58521,0.00029606,0.00042476
1.8784,0.37429,0.37494,0.37444,0.00035926,0.1659,0.58299,0.00029289,0.00042563
1.8792,0.37429,0.37494,0.37444,0.00035811,0.16813,0.58075,0.0002897,0.00042652
1.88,0.37429,0.37494,0.37444,0.00035696,0.17038,0.5785,0.0002865,0.00042742
1.8808,0.37429,0.37494,0.37443,0.00035581,0.17263,0.57624,0.00028327,0.00042835
1.8816,0.37429,0.37494,0.37443,0.00035466,0.17489,0.57397,0.00028003,0.0004293
1.8824,0.37429,0.37494,0.37443,0.00035352,0.17717,0.57169,0.00027678,0.00043026
1.8832,0.37429,0.37494,0.37443,0.00035237,0.17945,0.5694,0.00027351,0.00043124
1.884,0.37429,0.37494,0.37442,0.00035123,0.18175,0.5671,0.00027022,0.00043224
1.8848,0.37429,0.37494,0.37442,0.00035009,0.18405,0.56479,0.00026692,0.00043325
1.8856,0.37429,0.37494,0.37442,0.00034895,0.18637,0.56247,0.00026361,0.00043428
1.8864,0.37429,0.37494,0.37442,0.00034781,0.18869,0.56014,0.00026029,0.00043532
1.8872,0.37429,0.37494,0.37441,0.00034667,0.19103,0.5578,0.00025696,0.00043638
1.888,0.37429,0.37494,0.37441,0.00034553,0.19337,0.55545,0.00025362,0.00043745
1.8889,0.37429,0.37494,0.37441,0.0003444,0.19572,0.5531,0.00025027,0.00043853
1.8897,0.37429,0.37494,0.37441,0.00034326,0.19809,0.55073,0.00024691,0.00043962
1.8905,0.37429,0.37494,0.37441,0.00034213,0.20046,0.54835,0.00024354,0.00044072
1.8913,0.37429,0.37494,0.3744,0.000341,0.20284,0.54597,0.00024017,0.00044183
1.8921,0.37429,0.37494,0.3744,0.00033987,0.20523,0.54358,0.0002368,0.00044294
1.8929,0.37429,0.37494,0.3744,0.00033874,0.20762,0.54117,0.00023342,0.00044407
1.8937,0.37429,0.37494,0.3744,0.00033762,0.21003,0.53876,0.00023003,0.0004452
1.8945,0.37429,0.37494,0.37439,0.0003365,0.21244,0.53635,0.00022665,0.00044634
1.8953,0.37429,0.37494,0.37439,0.00033537,0.21487,0.53392,0.00022326,0.00044749
1.8961,0.37429,0.37494,0.37439,0.00033426,0.2173,0.53148,0.00021987,0.00044864
1.8969,0.37429,0.37494,0.37439,0.00033314,0.21974,0.52904,0.00021649,0.00044979
1.8977,0.37429,0.37493,0.37439,0.00033202,0.22218,0.52659,0.0002131,0.00045094
1.8985,0.37429,0.37493,0.37438,0.00033091,0.22464,0.52413,0.00020972,0.0004521
1.8993,0.37429,0.37493,0.37438,0.0003298,0.2271,0.52166,0.00020634,0.00045326
1.9001,0.37429,0.37493,0.37438,0.00032869,0.22957,0.51919,0.00020296,0.00045442
1.9009,0.37429,0.37493,0.37438,0.00032759,0.23205,0.51671,0.00019959,0.00045558
1.9017,0.37429,0.37493,0.37438,0.00032648,0.23453,0.51422,0.00019623,0.00045673
1.9025,0.37429,0.37493,0.37438,0.00032538,0.23703,0.51172,0.00019287,0.00045789
1.9033,0.37429,0.37493,0.37437,0.00032428,0.23953,0.50922,0.00018952,0.00045904
1.9042,0.37429,0.37493,0.37437,0.00032319,0.24203,0.50671,0.00018618,0.00046019
1.905,0.37429,0.37493,0.37437,0.00032209,0.24455,0.5042,0.00018285,0.00046134
1.9058,0.37429,0.37493,0.37437,0.000321,0.24707,0.50167,0.00017953,0.00046248
1.9066,0.37429,0.37493,0.37437,0.00031991,0.24959,0.49914,0.00017622,0.00046361
1.9074,0.37429,0.37493,0.37437,0.00031883,0.25212,0.49661,0.00017292,0.00046474
1.9082,0.37429,0.37493,0.37436,0.00031775,0.25466,0.49407,0.00016964,0.00046585
1.909,0.37429,0.37493,0.37436,0.00031667,0.25721,0.49152,0.00016637,0.00046697
1.9098,0.37429,0.37492,0.37436,0.00031559,0.25976,0.48896,0.00016311,0.00046807
1.9106,0.37429,0.37492,0.37436,0.00031452,0.26232,0.4864,0.00015987,0.00046916
1.9114,0.37429,0.37492,0.37436,0.00031345,0.26488,0.48384,0.00015665,0.00047024
1.9122,0.37429,0.37492,0.37436,0.00031238,0.26745,0.48127,0.00015345,0.00047131
1.913,0.37429,0.37492,0.37436,0.00031131,0.27002,0.47869,0.00015026,0.00047237
1.9138,0.37429,0.37492,0.37435,0.00031025,0.2726,0.47611,0.00014709,0.00047341
1.9146,0.37429,0.37492,0.37435,0.00030919,0.27519,0.47352,0.00014394,0.00047444
1.9154,0.37429,0.37492,0.37435,0.00030814,0.27777,0.47093,0.00014082,0.00047546
1.9162,0.37429,0.37492,0.37435,0.00030709,0.28037,0.46833,0.00013771,0.00047646
1.917,0.37429,0.37491,0.37435,0.00030604,0.28297,0.46573,0.00013463,0.00047744
1.9178,0.37429,0.37491,0.37435,0.00030499,0.28557,0.46312,0.00013157,0.00047841
1.9187,0.37429,0.37491,0.37435,0.00030395,0.28818,0.46051,0.00012854,0.00047936
1.9195,0.37429,0.37491,0.37435,0.00030291,0.2908,0.4579,0.00012553,0.0004803
1.9203,0.37429,0.37491,0.37434,0.00030188,0.29341,0.45528,0.00012254,0.00048121
1.9211,0.37429,0.37491,0.37434,0.00030085,0.29603,0.45265,0.00011958,0.00048211
1.9219,0.37429,0.37491,0.37434,0.00029982,0.29866,0.45002,0.00011665,0.00048298
1.9227,0.37429,0.37491,0.37434,0.00029879,0.30129,0.44739,0.00011375,0.00048383
1.9235,0.37429,0.3749,0.37434,0.00029777,0.30392,0.44476,0.00011088,0.00048466
1.9243,0.37429,0.3749,0.37434,0.00029676,0.30656,0.44212,0.00010804,0.00048547
1.9251,0.37429,0.3749,0.37434,0.00029574,0.3092,0.43948,0.00010522,0.00048626
1.9259,0.37429,0.3749,0.37434,0.00029473,0.31185,0.43683,0.00010244,0.00048702
1.9267,0.37429,0.3749,0.37434,0.00029373,0.31449,0.43418,9.9691e-05,0.00048776
1.9275,0.37429,0.3749,0.37434,0.00029272,0.31714,0.43153,9.6974e-05,0.00048847
1.9283,0.37429,0.3749,0.37434,0.00029173,0.3198,0.42888,9.4289e-05,0.00048916
1.9291,0.37429,0.3749,0.37434,0.00029073,0.32245,0.42622,9.1639e-05,0.00048982
1.9299,0.37429,0.37489,0.37433,0.00028974,0.32511,0.42356,8.9023e-05,0.00049046
1.9307,0.37429,0.37489,0.37433,0.00028875,0.32777,0.4209,8.6443e-05,0.00049107
1.9315,0.37429,0.37489,0.37433,0.00028777,0.33044,0.41823,8.3899e-05,0.00049164
1.9323,0.37429,0.37489,0.37433,0.00028679,0.3331,0.41556,8.1391e-05,0.0004922
1.9332,0.37429,0.37489,0.37433,0.00028582,0.33577,0.41289,7.8921e-05,0.00049272
1.934,0.37429,0.37489,0.37433,0.00028485,0.33844,0.41022,7.6489e-05,0.00049321
1.9348,0.37429,0.37488,0.37433,0.00028388,0.34111,0.40755,7.4095e-05,0.00049367
1.9356,0.37429,0.37488,0.37433,0.00028292,0.34379,0.40488,7.174e-05,0.0004941
1.9364,0.37429,0.37488,0.37433,0.00028196,0.34646,0.4022,6.9426e-05,0.0004945
1.9372,0.37429,0.37488,0.37433,0.00028101,0.34914,0.39952,6.7151e-05,0.00049486
1.938,0.37429,0.37488,0.37433,0.00028006,0.35182,0.39684,6.4918e-05,0.0004952
1.9388,0.37429,0.37488,0.37433,0.00027911,0.3545,0.39416,6.2726e-05,0.0004955
1.9396,0.37429,0.37487,0.37433,0.00027817,0.35718,0.39148,6.0576e-05,0.00049577
1.9404,0.37429,0.37487,0.37433,0.00027723,0.35986,0.3888,5.8469e-05,0.000496
1.9412,0.37429,0.37487,0.37433,0.0002763,0.36254,0.38612,5.6405e-05,0.0004962
1.942,0.37429,0.37487,0.37433,0.00027537,0.36522,0.38343,5.4385e-05,0.00049636
1.9428,0.37429,0.37487,0.37433,0.00027445,0.36791,0.38075,5.2408e-05,0.00049649
1.9436,0.37429,0.37487,0.37433,0.00027353,0.37059,0.37807,5.0477e-05,0.00049659
1.9444,0.37429,0.37486,0.37433,0.00027262,0.37328,0.37538,4.8591e-05,0.00049664
1.9452,0.37429,0.37486,0.37433,0.00027171,0.37596,0.3727,4.675e-05,0.00049666
1.946,0.37429,0.37486,0.37433,0.0002708,0.37864,0.37002,4.4955e-05,0.00049664
1.9468,0.37429,0.37486,0.37433,0.0002699,0.38133,0.36733,4.3207e-05,0.00049659
1.9477,0.37429,0.37486,0.37433,0.000269,0.38401,0.36465,4.1506e-05,0.0004965
1.9485,0.37429,0.37485,0.37433,0.00026811,0.38669,0.36197,3.9853e-05,0.00049637
1.9493,0.37429,0.37485,0.37433,0.00026722,0.38938,0.35928,3.8247e-05,0.0004962
1.9501,0.37429,0.37485,0.37433,0.00026634,0.39206,0.3566,3.6689e-05,0.00049599
1.9509,0.37429,0.37485,0.37433,0.00026546,0.39474,0.35392,3.5179e-05,0.00049574
1.9517,0.37429,0.37485,0.37433,0.00026459,0.39742,0.35124,3.3719e-05,0.00049545
1.9525,0.37429,0.37484,0.37433,0.00026372,0.4001,0.34857,3.2308e-05,0.00049512
1.9533,0.37429,0.37484,0.37433,0.00026285,0.40277,0.34589,3.0946e-05,0.00049476
1.9541,0.37429,0.37484,0.37433,0.00026199,0.40545,0.34321,2.9634e-05,0.00049435
1.9549,0.37429,0.37484,0.37433,0.00026114,0.40812,0.34054,2.8372e-05,0.0004939
1.9557,0.37429,0.37484,0.37433,0.00026029,0.4108,0.33787,2.7161e-05,0.00049341
1.9565,0.37429,0.37483,0.37433,0.00025944,0.41347,0.3352,2.6001e-05,0.00049288
1.9573,0.37429,0.37483,0.37433,0.0002586,0.41614,0.33253,2.4891e-05,0.00049231
1.9581,0.37429,0.37483,0.37433,0.00025776,0.4188,0.32986,2.3833e-05,0.00049169
1.9589,0.37429,0.37483,0.37433,0.00025693,0.42147,0.3272,2.2826e-05,0.00049104
1.9597,0.37429,0.37483,0.37433,0.0002561,0.42413,0.32454,2.1871e-05,0.00049034
1.9605,0.37429,0.37482,0.37434,0.00025528,0.42679,0.32188,2.0968e-05,0.0004896
1.9613,0.37429,0.37482,0.37434,0.00025447,0.42945,0.31923,2.0117e-05,0.00048881
1.9621,0.37429,0.37482,0.37434,0.00025365,0.4321,0.31657,1.9318e-05,0.00048799
1.963,0.37429,0.37482,0.37434,0.00025285,0.43475,0.31392,1.8571e-05,0.00048712
1.9638,0.37429,0.37482,0.37434,0.00025204,0.4374,0.31128,1.7877e-05,0.00048621
1.9646,0.37429,0.37481,0.37434,0.00025125,0.44004,0.30863,1.7236e-05,0.00048526
1.9654,0.37429,0.37481,0.37434,0.00025045,0.44269,0.30599,1.6647e-05,0.00048426
1.9662,0.37429,0.37481,0.37434,0.00024966,0.44532,0.30336,1.6111e-05,0.00048322
1.967,0.37429,0.37481,0.37434,0.00024888,0.44796,0.30073,1.5628e-05,0.00048214
1.9678,0.37429,0.37481,0.37434,0.0002481,0.45059,0.2981,1.5199e-05,0.00048101
1.9686,0.37429,0.3748,0.37434,0.00024733,0.45322,0.29547,1.4822e-05,0.00047984
1.9694,0.37429,0.3748,0.37435,0.00024656,0.45584,0.29285,1.4498e-05,0.00047863
1.9702,0.37429,0.3748,0.37435,0.0002458,0.45846,0.29023,1.4228e-05,0.00047737
1.971,0.37429,0.3748,0.37435,0.00024504,0.46107,0.28762,1.401e-05,0.00047607
1.9718,0.37429,0.3748,0.37435,0.00024429,0.46368,0.28501,1.3846e-05,0.00047473
1.9726,0.37429,0.37479,0.37435,0.00024354,0.46629,0.28241,1.3734e-05,0.00047334
1.9734,0.37429,0.37479,0.37435,0.0002428,0.46889,0.27981,1.3676e-05,0.00047192
1.9742,0.37429,0.37479,0.37435,0.00024206,0.47149,0.27722,1.3671e-05,0.00047044
1.975,0.37429,0.37479,0.37435,0.00024132,0.47408,0.27463,1.3719e-05,0.00046893
1.9758,0.37429,0.37478,0.37435,0.0002406,0.47666,0.27205,1.3819e-05,0.00046737
1.9766,0.37429,0.37478,0.37436,0.00023987,0.47924,0.26947,1.3972e-05,0.00046577
1.9775,0.37429,0.37478,0.37436,0.00023915,0.48182,0.2669,1.4178e-05,0.00046413
1.9783,0.37429,0.37478,0.37436,0.00023844,0.48439,0.26433,1.4436e-05,0.00046244
1.9791,0.37429,0.37478,0.37436,0.00023773,0.48695,0.26177,1.4747e-05,0.00046072
1.9799,0.37429,0.37477,0.37436,0.00023703,0.48951,0.25921,1.511e-05,0.00045895
1.9807,0.37429,0.37477,0.37436,0.00023633,0.49206,0.25666,1.5525e-05,0.00045714
1.9815,0.37429,0.37477,0.37436,0.00023564,0.49461,0.25412,1.5991e-05,0.00045528
1.9823,0.37429,0.37477,0.37437,0.00023495,0.49715,0.25158,1.651e-05,0.00045339
1.9831,0.37429,0.37477,0.37437,0.00023427,0.49969,0.24905,1.7079e-05,0.00045145
1.9839,0.37429,0.37476,0.37437,0.00023359,0.50221,0.24652,1.77e-05,0.00044947
1.9847,0.37429,0.37476,0.37437,0.00023291,0.50474,0.24401,1.8372e-05,0.00044746
1.9855,0.37429,0.37476,0.37437,0.00023225,0.50725,0.24149,1.9094e-05,0.0004454
1.9863,0.37429,0.37476,0.37437,0.00023158,0.50976,0.23899,1.9867e-05,0.0004433
1.9871,0.37429,0.37476,0.37438,0.00023092,0.51226,0.23649,2.069e-05,0.00044116
1.9879,0.37429,0.37475,0.37438,0.00023027,0.51475,0.234,2.1563e-05,0.00043898
1.9887,0.37429,0.37475,0.37438,0.00022962,0.51724,0.23152,2.2485e-05,0.00043676
1.9895,0.37429,0.37475,0.37438,0.00022898,0.51972,0.22904,2.3456e-05,0.0004345
1.9903,0.37429,0.37475,0.37438,0.00022834,0.52219,0.22657,2.4476e-05,0.00043221
1.9911,0.37429,0.37474,0.37439,0.00022771,0.52466,0.22411,2.5545e-05,0.00042987
1.992,0.37429,0.37474,0.37439,0.00022708,0.52712,0.22166,2.6662e-05,0.0004275
1.9928,0.37429,0.37474,0.37439,0.00022646,0.52957,0.21921,2.7826e-05,0.00042509
1.9936,0.37429,0.37474,0.37439,0.00022584,0.53201,0.21678,2.9037e-05,0.00042264
1.9944,0.37429,0.37474,0.37439,0.00022522,0.53444,0.21435,3.0296e-05,0.00042015
1.9952,0.37429,0.37473,0.3744,0.00022462,0.53687,0.21193,3.1601e-05,0.00041763
1.996,0.37429,0.37473,0.3744,0.00022401,0.53928,0.20951,3.2952e-05,0.00041507
1.9968,0.37429,0.37473,0.3744,0.00022341,0.54169,0.20711,3.4348e-05,0.00041248
1.9976,0.37429,0.37473,0.3744,0.00022282,0.54409,0.20471,3.579e-05,0.00040985
1.9984,0.37429,0.37473,0.3744,0.00022223,0.54648,0.20233,3.7276e-05,0.00040719
1.9992,0.37429,0.37472,0.37441,0.00022165,0.54886,0.19995,3.8806e-05,0.00040449
2,0.37429,0.37472,0.37441,0.00022107,0.55124,0.19758,4.038e-05,0.00040176


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN1_energy.csv <==
0.00080548,0.37499,0.37499,0.375,8.8856e-08,0.75,9.605e-06,1.776e-07,1.069e-10
0.001611,0.37499,0.37499,0.37501,8.8975e-08,0.74998,3.842e-05,1.7752e-07,4.2756e-10
0.0024164,0.37499,0.37499,0.37501,8.9161e-08,0.74994,8.6442e-05,1.7736e-07,9.6185e-10
0.0032219,0.37499,0.37499,0.37502,8.9413e-08,0.74988,0.00015367,1.7712e-07,1.7096e-09
0.0040274,0.37499,0.37499,0.37502,8.9732e-08,0.74981,0.0002401,1.7679e-07,2.6704e-09
0.0048329,0.37499,0.37499,0.37503,9.0116e-08,0.74971,0.00034573,1.7639e-07,3.844e-09
0.0056384,0.37499,0.37499,0.37503,9.0567e-08,0.74959,0.00047055,1.759e-07,5.2298e-09
0.0064438,0.37499,0.37499,0.37504,9.1083e-08,0.74946,0.00061456,1.7534e-07,6.8273e-09
0.0072493,0.37499,0.37499,0.37504,9.1665e-08,0.74931,0.00077774,1.747e-07,8.6359e-09
0.0080548,0.37499,0.37499,0.37505,9.2314e-08,0.74913,0.0009601,1.7397e-07,1.0655e-08
0.0088603,0.37499,0.37499,0.37505,9.3028e-08,0.74894,0.0011616,1.7317e-07,1.2883e-08
0.0096658,0.37499,0.37499,0.37506,9.3808e-08,0.74873,0.0013823,1.723e-07,1.5321e-08
0.010471,0.37499,0.37499,0.37506,9.4655e-08,0.7485,0.0016221,1.7134e-07,1.7966e-08
0.011277,0.37499,0.37499,0.37507,9.5566e-08,0.74825,0.001881,1.7032e-07,2.0817e-08
0.012082,0.37499,0.37499,0.37507,9.6544e-08,0.74798,0.0021591,1.6921e-07,2.3874e-08
0.012888,0.37499,0.37499,0.37508,9.7587e-08,0.74769,0.0024562,1.6804e-07,2.7136e-08
0.013693,0.37499,0.37499,0.37508,9.8695e-08,0.74739,0.0027724,1.6679e-07,3.06e-08
0.014499,0.37499,0.37499,0.37509,9.987e-08,0.74706,0.0031077,1.6547e-07,3.4266e-08
0.015304,0.37499,0.37499,0.37509,1.0111e-07,0.74672,0.0034621,1.6409e-07,3.8133e-08
0.01611,0.37499,0.37499,0.37509,1.0241e-07,0.74635,0.0038355,1.6263e-07,4.2198e-08
0.016915,0.37499,0.37499,0.3751,1.0378e-07,0.74597,0.0042279,1.6111e-07,4.646e-08
0.017721,0.37499,0.37499,0.3751,1.0522e-07,0.74557,0.0046393,1.5952e-07,5.0918e-08
0.018526,0.37499,0.37499,0.37511,1.0672e-07,0.74515,0.0050696,1.5787e-07,5.557e-08
0.019332,0.37499,0.37499,0.37511,1.0829e-07,0.74471,0.0055189,1.5616e-07,6.0414e-08
0.020137,0.37499,0.37499,0.37512,1.0992e-07,0.74425,0.0059872,1.5438e-07,6.5448e-08
0.020942,0.37499,0.37499,0.37512,1.1161e-07,0.74377,0.0064743,1.5255e-07,7.067e-08
0.021748,0.37499,0.37499,0.37513,1.1337e-07,0.74328,0.0069803,1.5066e-07,7.6078e-08
0.022553,0.37499,0.37499,0.37513,1.152e-07,0.74276,0.0075052,1.4872e-07,8.1671e-08
0.023359,0.37499,0.37499,0.37514,1.1709e-07,0.74223,0.0080489,1.4672e-07,8.7446e-08
0.024164,0.37499,0.37499,0.37514,1.1904e-07,0.74167,0.0086114,1.4468e-07,9.3401e-08
0.02497,0.37499,0.37499,0.37515,1.2106e-07,0.7411,0.0091927,1.4258e-07,9.9533e-08
0.025775,0.37499,0.37499,0.37515,1.2314e-07,0.74051,0.0097927,1.4044e-07,1.0584e-07
0.026581,0.37499,0.37499,0.37516,1.2529e-07,0.7399,0.010411,1.3825e-07,1.1232e-07
0.027386,0.37499,0.37499,0.37516,1.275e-07,0.73927,0.011049,1.3602e-07,1.1898e-07
0.028192,0.37499,0.37499,0.37517,1.2977e-07,0.73863,0.011705,1.3375e-07,1.258e-07
0.028997,0.37499,0.37499,0.37517,1.3211e-07,0.73796,0.012379,1.3144e-07,1.3278e-07
0.029803,0.37499,0.37499,0.37517,1.3451e-07,0.73728,0.013073,1.2909e-07,1.3993e-07
0.030608,0.37499,0.37499,0.37518,1.3698e-07,0.73657,0.013784,1.2671e-07,1.4724e-07
0.031414,0.37499,0.37499,0.37518,1.3951e-07,0.73585,0.014515,1.243e-07,1.5471e-07
0.032219,0.37499,0.37499,0.37519,1.421e-07,0.73511,0.015263,1.2186e-07,1.6234e-07
0.033025,0.37499,0.37499,0.37519,1.4475e-07,0.73436,0.016031,1.1939e-07,1.7011e-07
0.03383,0.37499,0.37499,0.3752,1.4747e-07,0.73358,0.016816,1.169e-07,1.7804e-07
0.034636,0.37499,0.37499,0.3752,1.5025e-07,0.73278,0.01762,1.1439e-07,1.8612e-07
0.035441,0.37499,0.37499,0.37521,1.531e-07,0.73197,0.018442,1.1186e-07,1.9434e-07
0.036247,0.37499,0.37499,0.37521,1.5601e-07,0.73114,0.019283,1.0931e-07,2.027e-07
0.037052,0.37499,0.37499,0.37522,1.5898e-07,0.73029,0.020141,1.0675e-07,2.112e-07
0.037858,0.37499,0.37499,0.37522,1.6201e-07,0.72942,0.021018,1.0417e-07,2.1984e-07
0.038663,0.37499,0.37499,0.37522,1.651e-07,0.72854,0.021913,1.0159e-07,2.2862e-07
0.039469,0.37499,0.37499,0.37523,1.6826e-07,0.72763,0.022826,9.8997e-08,2.3752e-07
0.040274,0.37499,0.37499,0.37523,1.7148e-07,0.72671,0.023757,9.6402e-08,2.4655e-07
0.041079,0.37499,0.37499,0.37524,1.7476e-07,0.72577,0.024707,9.3805e-08,2.5571e-07
0.041885,0.37499,0.37499,0.37524,1.781e-07,0.72481,0.025674,9.121e-08,2.6499e-07
0.04269,0.37499,0.37499,0.37525,1.815e-07,0.72384,0.026659,8.8618e-08,2.7438e-07
0.043496,0.37499,0.37499,0.37525,1.8497e-07,0.72284,0.027661,8.6033e-08,2.839e-07
0.044301,0.37499,0.37499,0.37526,1.8849e-07,0.72183,0.028682,8.3456e-08,2.9353e-07
0.045107,0.37499,0.37499,0.37526,1.9208e-07,0.7208,0.02972,8.0891e-08,3.0326e-07
0.045912,0.37499,0.37499,0.37527,1.9572e-07,0.71975,0.030776,7.8339e-08,3.1311e-07
0.046718,0.37499,0.37499,0.37527,1.9943e-07,0.71869,0.03185,7.5804e-08,3.2306e-07
0.047523,0.37499,0.37499,0.37527,2.032e-07,0.71761,0.032941,7.3287e-08,3.3312e-07
0.048329,0.37499,0.37499,0.37528,2.0703e-07,0.71651,0.03405,7.0792e-08,3.4327e-07
0.049134,0.37499,0.37499,0.37528,2.1092e-07,0.71539,0.035176,6.8321e-08,3.5352e-07
0.04994,0.37499,0.37499,0.37529,2.1487e-07,0.71425,0.03632,6.5876e-08,3.6386e-07
0.050745,0.37499,0.37499,0.37529,2.1888e-07,0.7131,0.037481,6.3459e-08,3.7429e-07
0.051551,0.37499,0.37499,0.3753,2.2295e-07,0.71193,0.038659,6.1074e-08,3.8482e-07
0.052356,0.37499,0.37499,0.3753,2.2707e-07,0.71075,0.039855,5.8723e-08,3.9542e-07
0.053162,0.37499,0.37499,0.3753,2.3126e-07,0.70954,0.041067,5.6407e-08,4.0611e-07
0.053967,0.37499,0.37499,0.37531,2.3551e-07,0.70832,0.042297,5.413e-08,4.1688e-07
0.054773,0.37499,0.37499,0.37531,2.3981e-07,0.70708,0.043544,5.1893e-08,4.2773e-07
0.055578,0.37499,0.37499,0.37532,2.4417e-07,0.70583,0.044808,4.9699e-08,4.3865e-07
0.056384,0.37499,0.37499,0.37532,2.486e-07,0.70455,0.046089,4.755e-08,4.4964e-07
0.057189,0.37499,0.37499,0.37533,2.5308e-07,0.70326,0.047386,4.5448e-08,4.607e-07
0.057995,0.37499,0.37499,0.37533,2.5761e-07,0.70196,0.0487,4.3395e-08,4.7183e-07
0.0588,0.37499,0.37499,0.37533,2.6221e-07,0.70064,0.050032,4.1393e-08,4.8303e-07
0.059606,0.37499,0.37499,0.37534,2.6686e-07,0.6993,0.051379,3.9445e-08,4.9428e-07
0.060411,0.37499,0.37499,0.37534,2.7157e-07,0.69794,0.052744,3.7552e-08,5.056e-07
0.061216,0.37499,0.37499,0.37535,2.7634e-07,0.69657,0.054124,3.5717e-08,5.1697e-07
0.062022,0.37499,0.37499,0.37535,2.8117e-07,0.69518,0.055522,3.394e-08,5.2839e-07
0.062827,0.37499,0.37499,0.37535,2.8605e-07,0.69377,0.056935,3.2225e-08,5.3987e-07
0.063633,0.37499,0.37499,0.37536,2.9099e-07,0.69235,0.058365,3.0572e-08,5.514e-07
0.064438,0.37499,0.37499,0.37536,2.9598e-07,0.69091,0.059811,2.8983e-08,5.6298e-07
0.065244,0.37499,0.37499,0.37537,3.0103e-07,0.68946,0.061273,2.7461e-08,5.7461e-07
0.066049,0.37499,0.37499,0.37537,3.0614e-07,0.68799,0.062752,2.6006e-08,5.8627e-07
0.066855,0.37499,0.37499,0.37537,3.113e-07,0.6865,0.064246,2.462e-08,5.9798e-07
0.06766,0.37499,0.37499,0.37538,3.1652e-07,0.685,0.065756,2.3305e-08,6.0973e-07
0.068466,0.37499,0.37499,0.37538,3.2179e-07,0.68348,0.067282,2.2062e-08,6.2152e-07
0.069271,0.37499,0.37499,0.37539,3.2712e-07,0.68195,0.068824,2.0892e-08,6.3335e-07
0.070077,0.37499,0.37499,0.37539,3.325e-07,0.6804,0.070382,1.9797e-08,6.4521e-07
0.070882,0.37499,0.37499,0.37539,3.3794e-07,0.67883,0.071955,1.8777e-08,6.571e-07
0.071688,0.37499,0.37499,0.3754,3.4343e-07,0.67725,0.073544,1.7834e-08,6.6903e-07
0.072493,0.37499,0.37499,0.3754,3.4897e-07,0.67566,0.075148,1.6969e-08,6.8098e-07
0.073299,0.37499,0.37499,0.37541,3.5457e-07,0.67404,0.076767,1.6183e-08,6.9296e-07
0.074104,0.37499,0.37499,0.37541,3.6022e-07,0.67242,0.078402,1.5476e-08,7.0497e-07
0.07491,0.37499,0.37499,0.37541,3.6593e-07,0.67077,0.080052,1.485e-08,7.1701e-07
0.075715,0.37499,0.37499,0.37542,3.7169e-07,0.66912,0.081717,1.4305e-08,7.2907e-07
0.076521,0.37499,0.37499,0.37542,3.775e-07,0.66744,0.083397,1.3841e-08,7.4116e-07
0.077326,0.37499,0.37499,0.37542,3.8336e-07,0.66576,0.085092,1.3461e-08,7.5326e-07
0.078132,0.37499,0.37499,0.37543,3.8928e-07,0.66405,0.086802,1.3163e-08,7.6539e-07
0.078937,0.37499,0.37499,0.37543,3.9524e-07,0.66234,0.088527,1.2948e-08,7.7754e-07
0.079743,0.37499,0.37499,0.37544,4.0126e-07,0.66061,0.090266,1.2817e-08,7.8971e-07
0.080548,0.37499,0.37499,0.37544,4.0733e-07,0.65886,0.09202,1.277e-08,8.0189e-07
0.081353,0.37499,0.37499,0.37544,4.1345e-07,0.6571,0.093788,1.2807e-08,8.141e-07
0.082159,0.37499,0.37499,0.37545,4.1962e-07,0.65532,0.095571,1.2929e-08,8.2632e-07
0.082964,0.37499,0.37499,0.37545,4.2584e-07,0.65353,0.097368,1.3134e-08,8.3856e-07
0.08377,0.37499,0.37499,0.37545,4.3212e-07,0.65173,0.099179,1.3424e-08,8.5081e-07
0.084575,0.37499,0.37499,0.37546,4.3844e-07,0.64991,0.101,1.3798e-08,8.6308e-07
0.085381,0.37499,0.37499,0.37546,4.4481e-07,0.64808,0.10284,1.4255e-08,8.7536e-07
0.086186,0.37499,0.37499,0.37546,4.5123e-07,0.64623,0.1047,1.4796e-08,8.8766e-07
0.086992,0.37499,0.37499,0.37547,4.577e-07,0.64437,0.10657,1.5421e-08,8.9998e-07
0.087797,0.37499,0.37499,0.37547,4.6422e-07,0.6425,0.10845,1.6127e-08,9.1231e-07
0.088603,0.37499,0.37499,0.37547,4.7078e-07,0.64061,0.11034,1.6916e-08,9.2465e-07
0.089408,0.37499,0.37499,0.37548,4.774e-07,0.63871,0.11225,1.7787e-08,9.3701e-07
0.090214,0.37499,0.37499,0.37548,4.8406e-07,0.63679,0.11417,1.8738e-08,9.4938e-07
0.091019,0.37499,0.37499,0.37548,4.9077e-07,0.63486,0.11611,1.9769e-08,9.6177e-07
0.091825,0.37499,0.37499,0.37549,4.9753e-07,0.63292,0.11805,2.088e-08,9.7417e-07
0.09263,0.37499,0.37499,0.37549,5.0433e-07,0.63097,0.12002,2.2068e-08,9.8659e-07
0.093436,0.37499,0.37499,0.37549,5.1118e-07,0.629,0.12199,2.3334e-08,9.9903e-07
0.094241,0.37499,0.37499,0.3755,5.1808e-07,0.62702,0.12398,2.4676e-08,1.0115e-06
0.095047,0.37499,0.37499,0.3755,5.2502e-07,0.62502,0.12598,2.6093e-08,1.0239e-06
0.095852,0.37499,0.37499,0.3755,5.3201e-07,0.62302,0.12799,2.7584e-08,1.0364e-06
0.096658,0.37499,0.37499,0.37551,5.3904e-07,0.621,0.13002,2.9148e-08,1.0489e-06
0.097463,0.37499,0.37499,0.37551,5.4611e-07,0.61897,0.13206,3.0782e-08,1.0614e-06
0.098269,0.37499,0.37499,0.37551,5.5324e-07,0.61692,0.13411,3.2487e-08,1.074e-06
0.099074,0.37499,0.37499,0.37552,5.604e-07,0.61486,0.13617,3.4259e-08,1.0865e-06
0.09988,0.37499,0.37499,0.37552,5.6761e-07,0.61279,0.13824,3.6098e-08,1.0991e-06
0.10069,0.37499,0.37499,0.37552,5.7486e-07,0.61071,0.14033,3.8002e-08,1.1117e-06
0.10149,0.37499,0.37499,0.37553,5.8216e-07,0.60862,0.14243,3.997e-08,1.1243e-06
0.1023,0.37499,0.37499,0.37553,5.895e-07,0.60651,0.14454,4.1999e-08,1.137e-06
0.1031,0.37499,0.37499,0.37553,5.9688e-07,0.6044,0.14667,4.4088e-08,1.1497e-06
0.10391,0.37499,0.37499,0.37553,6.043e-07,0.60227,0.1488,4.6235e-08,1.1624e-06
0.10471,0.37499,0.37499,0.37554,6.1177e-07,0.60013,0.15095,4.8438e-08,1.1751e-06
0.10552,0.37499,0.37499,0.37554,6.1927e-07,0.59797,0.15311,5.0694e-08,1.1878e-06
0.10632,0.37499,0.37499,0.37554,6.2682e-07,0.59581,0.15527,5.3003e-08,1.2006e-06
0.10713,0.37499,0.37499,0.37555,6.344e-07,0.59364,0.15746,5.5362e-08,1.2134e-06
0.10793,0.37499,0.37499,0.37555,6.4203e-07,0.59145,0.15965,5.7768e-08,1.2263e-06
0.10874,0.37499,0.37499,0.37555,6.497e-07,0.58925,0.16185,6.022e-08,1.2392e-06
0.10955,0.37499,0.37499,0.37555,6.574e-07,0.58704,0.16406,6.2716e-08,1.2521e-06
0.11035,0.37499,0.37499,0.37556,6.6515e-07,0.58483,0.16629,6.5252e-08,1.265e-06
0.11116,0.37499,0.37499,0.37556,6.7293e-07,0.5826,0.16852,6.7827e-08,1.278e-06
0.11196,0.37499,0.37499,0.37556,6.8075e-07,0.58036,0.17077,7.0439e-08,1.2911e-06
0.11277,0.37499,0.37499,0.37556,6.8861e-07,0.5781,0.17303,7.3085e-08,1.3041e-06
0.11357,0.37499,0.37499,0.37557,6.9651e-07,0.57584,0.17529,7.5763e-08,1.3173e-06
0.11438,0.37499,0.37499,0.37557,7.0444e-07,0.57357,0.17757,7.8469e-08,1.3304e-06
0.11518,0.37499,0.37499,0.37557,7.1241e-07,0.57129,0.17986,8.1203e-08,1.3436e-06
0.11599,0.37499,0.37499,0.37557,7.2042e-07,0.569,0.18215,8.396e-08,1.3569e-06
0.11679,0.37499,0.37499,0.37558,7.2846e-07,0.5667,0.18446,8.674e-08,1.3702e-06
0.1176,0.37499,0.37499,0.37558,7.3654e-07,0.56438,0.18678,8.9538e-08,1.3835e-06
0.11841,0.37499,0.37499,0.37558,7.4465e-07,0.56206,0.1891,9.2354e-08,1.3969e-06
0.11921,0.37499,0.37499,0.37558,7.528e-07,0.55973,0.19144,9.5183e-08,1.4104e-06
0.12002,0.37499,0.37499,0.37559,7.6098e-07,0.55739,0.19378,9.8024e-08,1.4239e-06
0.12082,0.37499,0.37499,0.37559,7.6919e-07,0.55504,0.19614,1.0087e-07,1.4375e-06
0.12163,0.37499,0.37499,0.37559,7.7744e-07,0.55268,0.1985,1.0373e-07,1.4512e-06
0.12243,0.37499,0.37499,0.37559,7.8572e-07,0.55031,0.20087,1.0659e-07,1.4649e-06
0.12324,0.37499,0.37499,0.3756,7.9404e-07,0.54794,0.20326,1.0945e-07,1.4786e-06
0.12404,0.37499,0.37499,0.3756,8.0238e-07,0.54555,0.20565,1.1231e-07,1.4925e-06
0.12485,0.37499,0.37499,0.3756,8.1076e-07,0.54316,0.20804,1.1516e-07,1.5064e-06
0.12565,0.37499,0.37499,0.3756,8.1916e-07,0.54075,0.21045,1.1801e-07,1.5203e-06
0.12646,0.37499,0.37499,0.3756,8.276e-07,0.53834,0.21287,1.2085e-07,1.5344e-06
0.12727,0.37499,0.37499,0.37561,8.3607e-07,0.53592,0.21529,1.2367e-07,1.5485e-06
0.12807,0.37499,0.37499,0.37561,8.4457e-07,0.53349,0.21772,1.2648e-07,1.5627e-06
0.12888,0.37499,0.37499,0.37561,8.531e-07,0.53106,0.22017,1.2927e-07,1.5769e-06
0.12968,0.37499,0.37499,0.37561,8.6165e-07,0.52861,0.22261,1.3205e-07,1.5913e-06
0.13049,0.37499,0.37499,0.37561,8.7024e-07,0.52616,0.22507,1.348e-07,1.6057e-06
0.13129,0.37499,0.37499,0.37562,8.7885e-07,0.5237,0.22753,1.3752e-07,1.6202e-06
0.1321,0.37499,0.37499,0.37562,8.8749e-07,0.52123,0.23001,1.4022e-07,1.6348e-06
0.1329,0.37499,0.37499,0.37562,8.9616e-07,0.51876,0.23248,1.4289e-07,1.6494e-06
0.13371,0.37499,0.37499,0.37562,9.0485e-07,0.51627,0.23497,1.4552e-07,1.6642e-06
0.13452,0.37499,0.37499,0.37562,9.1357e-07,0.51378,0.23746,1.4812e-07,1.679e-06
0.13532,0.37499,0.37499,0.37563,9.2231e-07,0.51129,0.23996,1.5069e-07,1.6939e-06
0.13613,0.37499,0.37499,0.37563,9.3108e-07,0.50878,0.24247,1.5321e-07,1.709e-06
0.13693,0.37499,0.37499,0.37563,9.3988e-07,0.50627,0.24499,1.5569e-07,1.7241e-06
0.13774,0.37499,0.37499,0.37563,9.487e-07,0.50375,0.24751,1.5813e-07,1.7393e-06
0.13854,0.37499,0.37499,0.37563,9.5754e-07,0.50123,0.25003,1.6052e-07,1.7546e-06
0.13935,0.37499,0.37499,0.37563,9.6641e-07,0.4987,0.25257,1.6286e-07,1.77e-06
0.14015,0.37499,0.37499,0.37564,9.753e-07,0.49616,0.25511,1.6514e-07,1.7854e-06
0.14096,0.37499,0.37499,0.37564,9.8421e-07,0.49362,0.25765,1.6738e-07,1.801e-06
0.14176,0.37499,0.37499,0.37564,9.9314e-07,0.49107,0.26021,1.6956e-07,1.8167e-06
0.14257,0.37499,0.37499,0.37564,1.0021e-06,0.48852,0.26276,1.7168e-07,1.8325e-06
0.14338,0.37499,0.37499,0.37564,1.0111e-06,0.48595,0.26533,1.7375e-07,1.8484e-06
0.14418,0.37499,0.37499,0.37564,1.0201e-06,0.48339,0.2679,1.7575e-07,1.8644e-06
0.14499,0.37499,0.37499,0.37564,1.0291e-06,0.48082,0.27047,1.7769e-07,1.8805e-06
0.14579,0.37499,0.37499,0.37565,1.0381e-06,0.47824,0.27305,1.7956e-07,1.8967e-06
0.1466,0.37499,0.37499,0.37565,1.0472e-06,0.47565,0.27564,1.8137e-07,1.913e-06
0.1474,0.37499,0.37499,0.37565,1.0562e-06,0.47307,0.27823,1.8311e-07,1.9294e-06
0.14821,0.37499,0.37499,0.37565,1.0653e-06,0.47047,0.28082,1.8478e-07,1.9459e-06
0.14901,0.37499,0.37499,0.37565,1.0744e-06,0.46788,0.28343,1.8638e-07,1.9625e-06
0.14982,0.37499,0.37499,0.37565,1.0836e-06,0.46527,0.28603,1.879e-07,1.9792e-06
0.15062,0.37499,0.37499,0.37565,1.0927e-06,0.46267,0.28864,1.8935e-07,1.996e-06
0.15143,0.37499,0.37499,0.37565,1.1018e-06,0.46005,0.29125,1.9072e-07,2.013e-06
0.15224,0.37499,0.37499,0.37565,1.111e-06,0.45744,0.29387,1.9202e-07,2.03e-06
0.15304,0.37499,0.37499,0.37566,1.1202e-06,0.45482,0.29649,1.9324e-07,2.0472e-06
0.15385,0.37499,0.37499,0.37566,1.1294e-06,0.45219,0.29912,1.9438e-07,2.0644e-06
0.15465,0.37499,0.37499,0.37566,1.1386e-06,0.44956,0.30175,1.9544e-07,2.0818e-06
0.15546,0.37499,0.37499,0.37566,1.1478e-06,0.44693,0.30439,1.9642e-07,2.0993e-06
0.15626,0.37499,0.37499,0.37566,1.1571e-06,0.4443,0.30702,1.9731e-07,2.1168e-06
0.15707,0.37499,0.37499,0.37566,1.1663e-06,0.44166,0.30966,1.9812e-07,2.1345e-06
0.15787,0.37499,0.37499,0.37566,1.1756e-06,0.43901,0.31231,1.9885e-07,2.1523e-06
0.15868,0.37499,0.37499,0.37566,1.1849e-06,0.43637,0.31496,1.9949e-07,2.1702e-06
0.15949,0.37499,0.37499,0.37566,1.1941e-06,0.43372,0.31761,2.0005e-07,2.1882e-06
0.16029,0.37499,0.37499,0.37566,1.2034e-06,0.43107,0.32026,2.0052e-07,2.2064e-06
0.1611,0.37499,0.37499,0.37566,1.2127e-06,0.42841,0.32292,2.009e-07,2.2246e-06
0.1619,0.37499,0.37499,0.37566,1.2221e-06,0.42575,0.32558,2.012e-07,2.2429e-06
0.16271,0.37499,0.37499,0.37567,1.2314e-06,0.42309,0.32824,2.0141e-07,2.2613e-06
0.16351,0.37499,0.37499,0.37567,1.2407e-06,0.42043,0.3309,2.0154e-07,2.2799e-06
0.16432,0.37499,0.37499,0.37567,1.25e-06,0.41776,0.33357,2.0157e-07,2.2985e-06
0.16512,0.37499,0.37499,0.37567,1.2594e-06,0.4151,0.33624,2.0152e-07,2.3172e-06
0.16593,0.37499,0.37499,0.37567,1.2687e-06,0.41243,0.33891,2.0139e-07,2.3361e-06
0.16673,0.37499,0.37499,0.37567,1.2781e-06,0.40975,0.34158,2.0116e-07,2.355e-06
0.16754,0.37499,0.37499,0.37567,1.2874e-06,0.40708,0.34426,2.0085e-07,2.3741e-06
0.16835,0.37499,0.37499,0.37567,1.2968e-06,0.40441,0.34693,2.0045e-07,2.3932e-06
0.16915,0.37499,0.37499,0.37567,1.3062e-06,0.40173,0.34961,1.9997e-07,2.4124e-06
0.16996,0.37499,0.37499,0.37567,1.3156e-06,0.39905,0.35229,1.9939e-07,2.4317e-06
0.17076,0.37499,0.37499,0.37567,1.3249e-06,0.39637,0.35497,1.9874e-07,2.4511e-06
0.17157,0.37499,0.37499,0.37567,1.3343e-06,0.39369,0.35765,1.98e-07,2.4706e-06
0.17237,0.37499,0.37499,0.37567,1.3437e-06,0.39101,0.36033,1.9717e-07,2.4902e-06
0.17318,0.37499,0.37499,0.37567,1.3531e-06,0.38833,0.36301,1.9626e-07,2.5099e-06
0.17398,0.37499,0.37499,0.37567,1.3625e-06,0.38565,0.36569,1.9527e-07,2.5297e-06
0.17479,0.37499,0.37499,0.37567,1.3719e-06,0.38296,0.36838,1.942e-07,2.5495e-06
0.17559,0.37499,0.37499,0.37567,1.3812e-06,0.38028,0.37106,1.9305e-07,2.5694e-06
0.1764,0.37499,0.37499,0.37567,1.3906e-06,0.3776,0.37375,1.9182e-07,2.5894e-06
0.17721,0.37499,0.37499,0.37567,1.4e-06,0.37491,0.37643,1.9051e-07,2.6095e-06
0.17801,0.37499,0.37499,0.37567,1.4094e-06,0.37223,0.37911,1.8912e-07,2.6297e-06
0.17882,0.37499,0.37499,0.37567,1.4188e-06,0.36955,0.3818,1.8766e-07,2.6499e-06
0.17962,0.37499,0.37499,0.37567,1.4281e-06,0.36686,0.38448,1.8612e-07,2.6702e-06
0.18043,0.37499,0.37499,0.37567,1.4375e-06,0.36418,0.38716,1.8451e-07,2.6905e-06
0.18123,0.37499,0.37499,0.37567,1.4469e-06,0.3615,0.38985,1.8283e-07,2.7109e-06
0.18204,0.37499,0.37499,0.37567,1.4563e-06,0.35881,0.39253,1.8108e-07,2.7314e-06
0.18284,0.37499,0.37499,0.37567,1.4656e-06,0.35613,0.39521,1.7926e-07,2.752e-06
0.18365,0.37499,0.37499,0.37567,1.475e-06,0.35345,0.39789,1.7737e-07,2.7726e-06
0.18445,0.37499,0.37499,0.37567,1.4843e-06,0.35077,0.40057,1.7542e-07,2.7932e-06
0.18526,0.37499,0.37499,0.37567,1.4937e-06,0.3481,0.40324,1.734e-07,2.8139e-06
0.18607,0.37499,0.37499,0.37567,1.503e-06,0.34542,0.40592,1.7133e-07,2.8347e-06
0.18687,0.37499,0.37499,0.37567,1.5123e-06,0.34274,0.40859,1.6919e-07,2.8555e-06
0.18768,0.37499,0.37499,0.37567,1.5217e-06,0.34007,0.41126,1.67e-07,2.8763e-06
0.18848,0.37499,0.37499,0.37567,1.531e-06,0.3374,0.41393,1.6475e-07,2.8972e-06
0.18929,0.37499,0.37499,0.37567,1.5403e-06,0.33473,0.4166,1.6245e-07,2.9181e-06
0.19009,0.37499,0.37499,0.37567,1.5496e-06,0.33206,0.41927,1.601e-07,2.939e-06
0.1909,0.37499,0.37499,0.37567,1.5589e-06,0.3294,0.42193,1.577e-07,2.96e-06
0.1917,0.37499,0.37499,0.37567,1.5681e-06,0.32674,0.4246,1.5525e-07,2.981e-06
0.19251,0.37499,0.37499,0.37566,1.5774e-06,0.32407,0.42725,1.5276e-07,3.002e-06
0.19332,0.37499,0.37499,0.37566,1.5866e-06,0.32142,0.42991,1.5023e-07,3.0231e-06
0.19412,0.37499,0.37499,0.37566,1.5959e-06,0.31876,0.43256,1.4766e-07,3.0441e-06
0.19493,0.37499,0.37499,0.37566,1.6051e-06,0.31611,0.43522,1.4505e-07,3.0652e-06
0.19573,0.37499,0.37499,0.37566,1.6143e-06,0.31346,0.43786,1.424e-07,3.0863e-06
0.19654,0.37499,0.37499,0.37566,1.6235e-06,0.31081,0.44051,1.3973e-07,3.1073e-06
0.19734,0.37499,0.37499,0.37566,1.6327e-06,0.30817,0.44315,1.3702e-07,3.1284e-06
0.19815,0.37499,0.37499,0.37566,1.6419e-06,0.30553,0.44579,1.3429e-07,3.1495e-06
0.19895,0.37499,0.37499,0.37566,1.651e-06,0.3029,0.44842,1.3153e-07,3.1706e-06
0.19976,0.37499,0.37499,0.37566,1.6602e-06,0.30026,0.45105,1.2875e-07,3.1916e-06
0.20056,0.37499,0.37499,0.37566,1.6693e-06,0.29764,0.45368,1.2595e-07,3.2127e-06
0.20137,0.37499,0.37499,0.37566,1.6784e-06,0.29501,0.4563,1.2314e-07,3.2337e-06
0.20218,0.37499,0.37499,0.37565,1.6875e-06,0.29239,0.45892,1.2031e-07,3.2547e-06
0.20298,0.37499,0.37499,0.37565,1.6966e-06,0.28978,0.46153,1.1746e-07,3.2757e-06
0.20379,0.37499,0.37499,0.37565,1.7057e-06,0.28716,0.46414,1.1461e-07,3.2967e-06
0.20459,0.37499,0.37499,0.37565,1.7147e-06,0.28456,0.46674,1.1176e-07,3.3176e-06
0.2054,0.37499,0.37499,0.37565,1.7237e-06,0.28196,0.46934,1.089e-07,3.3385e-06
0.2062,0.37499,0.37499,0.37565,1.7327e-06,0.27936,0.47194,1.0603e-07,3.3594e-06
0.20701,0.37499,0.37499,0.37565,1.7417e-06,0.27676,0.47453,1.0317e-07,3.3802e-06
0.20781,0.37499,0.37499,0.37565,1.7506e-06,0.27418,0.47711,1.0032e-07,3.401e-06
0.20862,0.37499,0.37499,0.37564,1.7596e-06,0.27159,0.47969,9.7471e-08,3.4217e-06
0.20942,0.37499,0.37499,0.37564,1.7685e-06,0.26902,0.48227,9.4632e-08,3.4424e-06
0.21023,0.37499,0.37499,0.37564,1.7774e-06,0.26645,0.48484,9.1806e-08,3.463e-06
0.21104,0.37499,0.37499,0.37564,1.7863e-06,0.26388,0.4874,8.8994e-08,3.4835e-06
0.21184,0.37499,0.37499,0.37564,1.7951e-06,0.26132,0.48996,8.6201e-08,3.504e-06
0.21265,0.37499,0.37499,0.37564,1.8039e-06,0.25876,0.49251,8.3427e-08,3.5244e-06
0.21345,0.37498,0.37499,0.37564,1.8127e-06,0.25622,0.49506,8.0677e-08,3.5448e-06
0.21426,0.37498,0.37499,0.37563,1.8215e-06,0.25367,0.4976,7.7952e-08,3.5651e-06
0.21506,0.37498,0.37499,0.37563,1.8303e-06,0.25114,0.50013,7.5254e-08,3.5853e-06
0.21587,0.37498,0.37499,0.37563,1.839e-06,0.24861,0.50266,7.2588e-08,3.6054e-06
0.21667,0.37498,0.37499,0.37563,1.8477e-06,0.24608,0.50518,6.9954e-08,3.6254e-06
0.21748,0.37498,0.37499,0.37563,1.8564e-06,0.24356,0.50769,6.7355e-08,3.6454e-06
0.21829,0.37498,0.37499,0.37563,1.865e-06,0.24105,0.5102,6.4795e-08,3.6652e-06
0.21909,0.37498,0.37499,0.37562,1.8736e-06,0.23855,0.5127,6.2274e-08,3.685e-06
0.2199,0.37498,0.37499,0.37562,1.8822e-06,0.23605,0.51519,5.9796e-08,3.7047e-06
0.2207,0.37498,0.37499,0.37562,1.8908e-06,0.23357,0.51768,5.7363e-08,3.7242e-06
0.22151,0.37498,0.37499,0.37562,1.8993e-06,0.23108,0.52016,5.4977e-08,3.7437e-06
0.22231,0.37498,0.37499,0.37562,1.9078e-06,0.22861,0.52263,5.2641e-08,3.763e-06
0.22312,0.37498,0.37499,0.37562,1.9163e-06,0.22614,0.52509,5.0356e-08,3.7823e-06
0.22392,0.37498,0.37499,0.37561,1.9248e-06,0.22368,0.52755,4.8125e-08,3.8014e-06
0.22473,0.37498,0.37499,0.37561,1.9332e-06,0.22123,0.52999,4.5949e-08,3.8204e-06
0.22553,0.37498,0.37499,0.37561,1.9416e-06,0.21879,0.53243,4.3831e-08,3.8393e-06
0.22634,0.37498,0.37499,0.37561,1.9499e-06,0.21635,0.53487,4.1773e-08,3.8581e-06
0.22715,0.37498,0.37499,0.37561,1.9582e-06,0.21392,0.53729,3.9777e-08,3.8767e-06
0.22795,0.37498,0.37499,0.3756,1.9665e-06,0.2115,0.5397,3.7844e-08,3.8952e-06
0.22876,0.37498,0.37499,0.3756,1.9748e-06,0.20909,0.54211,3.5976e-08,3.9136e-06
0.22956,0.37498,0.37499,0.3756,1.983e-06,0.20669,0.54451,3.4175e-08,3.9319e-06
0.23037,0.37498,0.37499,0.3756,1.9912e-06,0.20429,0.5469,3.2443e-08,3.95e-06
0.23117,0.37498,0.37499,0.37559,1.9994e-06,0.20191,0.54928,3.0781e-08,3.968e-06
0.23198,0.37498,0.37499,0.37559,2.0075e-06,0.19953,0.55165,2.9192e-08,3.9858e-06
0.23278,0.37498,0.37499,0.37559,2.0156e-06,0.19716,0.55402,2.7675e-08,4.0035e-06
0.23359,0.37498,0.37499,0.37559,2.0237e-06,0.19481,0.55637,2.6233e-08,4.0211e-06
0.23439,0.37498,0.37499,0.37559,2.0317e-06,0.19246,0.55871,2.4867e-08,4.0385e-06
0.2352,0.37498,0.37499,0.37558,2.0397e-06,0.19012,0.56105,2.3579e-08,4.0557e-06
0.23601,0.37498,0.37499,0.37558,2.0476e-06,0.18779,0.56337,2.2369e-08,4.0728e-06
0.23681,0.37498,0.37499,0.37558,2.0555e-06,0.18547,0.56569,2.1239e-08,4.0898e-06
0.23762,0.37498,0.37499,0.37558,2.0634e-06,0.18315,0.568,2.0189e-08,4.1066e-06
0.23842,0.37498,0.37499,0.37557,2.0712e-06,0.18085,0.57029,1.9221e-08,4.1232e-06
0.23923,0.37498,0.37499,0.37557,2.079e-06,0.17856,0.57258,1.8335e-08,4.1397e-06
0.24003,0.37498,0.37499,0.37557,2.0868e-06,0.17628,0.57486,1.7533e-08,4.1561e-06
0.24084,0.37498,0.37499,0.37557,2.0945e-06,0.17401,0.57712,1.6815e-08,4.1722e-06
0.24164,0.37498,0.37499,0.37556,2.1022e-06,0.17175,0.57938,1.6181e-08,4.1882e-06
0.24245,0.37498,0.37499,0.37556,2.1098e-06,0.1695,0.58162,1.5633e-08,4.2041e-06
0.24325,0.37498,0.37499,0.37556,2.1174e-06,0.16726,0.58386,1.5171e-08,4.2197e-06
0.24406,0.37498,0.37499,0.37556,2.125e-06,0.16503,0.58608,1.4794e-08,4.2352e-06
0.24487,0.37498,0.37499,0.37555,2.1325e-06,0.16281,0.58829,1.4505e-08,4.2506e-06
0.24567,0.37498,0.37499,0.37555,2.14e-06,0.1606,0.5905,1.4302e-08,4.2657e-06
0.24648,0.37498,0.37499,0.37555,2.1475e-06,0.15841,0.59269,1.4186e-08,4.2807e-06
0.24728,0.37498,0.37499,0.37554,2.1549e-06,0.15622,0.59487,1.4157e-08,4.2956e-06
0.24809,0.37498,0.37499,0.37554,2.1622e-06,0.15405,0.59704,1.4215e-08,4.3102e-06
0.24889,0.37498,0.37499,0.37554,2.1695e-06,0.15188,0.59919,1.436e-08,4.3247e-06
0.2497,0.37498,0.37499,0.37554,2.1768e-06,0.14973,0.60134,1.4591e-08,4.339e-06
0.2505,0.37498,0.37499,0.37553,2.184e-06,0.14759,0.60347,1.4909e-08,4.3532e-06
0.25131,0.37498,0.37499,0.37553,2.1912e-06,0.14547,0.60559,1.5314e-08,4.3671e-06
0.25212,0.37498,0.37499,0.37553,2.1984e-06,0.14335,0.60771,1.5804e-08,4.3809e-06
0.25292,0.37498,0.37499,0.37552,2.2055e-06,0.14124,0.6098,1.638e-08,4.3946e-06
0.25373,0.37498,0.37499,0.37552,2.2125e-06,0.13915,0.61189,1.704e-08,4.408e-06
0.25453,0.37498,0.37499,0.37552,2.2195e-06,0.13707,0.61397,1.7785e-08,4.4213e-06
0.25534,0.37498,0.37499,0.37551,2.2265e-06,0.135,0.61603,1.8613e-08,4.4344e-06
0.25614,0.37498,0.37499,0.37551,2.2334e-06,0.13295,0.61808,1.9523e-08,4.4473e-06
0.25695,0.37498,0.37499,0.37551,2.2403e-06,0.1309,0.62012,2.0515e-08,4.4601e-06
0.25775,0.37498,0.37499,0.37551,2.2471e-06,0.12887,0.62214,2.1588e-08,4.4726e-06
0.25856,0.37498,0.37499,0.3755,2.2539e-06,0.12685,0.62415,2.2741e-08,4.4851e-06
0.25936,0.37498,0.37499,0.3755,2.2606e-06,0.12485,0.62615,2.3972e-08,4.4973e-06
0.26017,0.37498,0.37499,0.3755,2.2673e-06,0.12285,0.62814,2.5281e-08,4.5094e-06
0.26098,0.37498,0.37499,0.37549,2.274e-06,0.12087,0.63011,2.6666e-08,4.5213e-06
0.26178,0.37498,0.37499,0.37549,2.2806e-06,0.11891,0.63207,2.8126e-08,4.533e-06
0.26259,0.37498,0.37499,0.37549,2.2871e-06,0.11695,0.63402,2.9659e-08,4.5445e-06
0.26339,0.37498,0.37499,0.37548,2.2936e-06,0.11501,0.63595,3.1265e-08,4.5559e-06
0.2642,0.37498,0.37499,0.37548,2.3e-06,0.11308,0.63788,3.2941e-08,4.5671e-06
0.265,0.37498,0.37499,0.37548,2.3064e-06,0.11117,0.63978,3.4685e-08,4.5782e-06
0.26581,0.37498,0.37499,0.37547,2.3128e-06,0.10927,0.64168,3.6497e-08,4.5891e-06
0.26661,0.37498,0.37499,0.37547,2.3191e-06,0.10738,0.64356,3.8375e-08,4.5998e-06
0.26742,0.37498,0.37499,0.37547,2.3253e-06,0.10551,0.64542,4.0316e-08,4.6103e-06
0.26822,0.37498,0.37499,0.37546,2.3315e-06,0.10365,0.64728,4.2319e-08,4.6207e-06
0.26903,0.37498,0.37499,0.37546,2.3377e-06,0.1018,0.64911,4.4382e-08,4.631e-06
0.26984,0.37498,0.37499,0.37546,2.3438e-06,0.099972,0.65094,4.6503e-08,4.6411e-06
0.27064,0.37498,0.37499,0.37545,2.3498e-06,0.098154,0.65275,4.868e-08,4.651e-06
0.27145,0.37498,0.37499,0.37545,2.3558e-06,0.096351,0.65455,5.091e-08,4.6607e-06
0.27225,0.37498,0.37499,0.37544,2.3618e-06,0.094562,0.65633,5.3193e-08,4.6703e-06
0.27306,0.37498,0.37499,0.37544,2.3677e-06,0.092787,0.65809,5.5525e-08,4.6798e-06
0.27386,0.37498,0.37499,0.37544,2.3735e-06,0.091027,0.65985,5.7905e-08,4.6891e-06
0.27467,0.37498,0.37499,0.37543,2.3793e-06,0.089281,0.66159,6.033e-08,4.6982e-06
0.27547,0.37498,0.37499,0.37543,2.385e-06,0.08755,0.66331,6.2797e-08,4.7072e-06
0.27628,0.37498,0.37499,0.37543,2.3907e-06,0.085834,0.66502,6.5305e-08,4.7161e-06
0.27709,0.37498,0.37499,0.37542,2.3963e-06,0.084133,0.66671,6.7852e-08,4.7248e-06
0.27789,0.37498,0.37499,0.37542,2.4019e-06,0.082446,0.66839,7.0434e-08,4.7334e-06
0.2787,0.37498,0.37499,0.37542,2.4074e-06,0.080774,0.67006,7.3049e-08,4.7418e-06
0.2795,0.37498,0.37499,0.37541,2.4129e-06,0.079118,0.6717,7.5695e-08,4.7501e-06
0.28031,0.37498,0.37499,0.37541,2.4183e-06,0.077477,0.67334,7.8369e-08,4.7582e-06
0.28111,0.37498,0.37499,0.3754,2.4237e-06,0.07585,0.67496,8.1069e-08,4.7663e-06
0.28192,0.37498,0.37499,0.3754,2.429e-06,0.07424,0.67656,8.3793e-08,4.7741e-06
0.28272,0.37498,0.37499,0.3754,2.4342e-06,0.072644,0.67815,8.6537e-08,4.7819e-06
0.28353,0.37498,0.37499,0.37539,2.4394e-06,0.071064,0.67972,8.9299e-08,4.7895e-06
0.28433,0.37498,0.37499,0.37539,2.4445e-06,0.0695,0.68128,9.2076e-08,4.797e-06
0.28514,0.37498,0.37499,0.37538,2.4496e-06,0.067951,0.68282,9.4866e-08,4.8044e-06
0.28595,0.37498,0.37499,0.37538,2.4547e-06,0.066418,0.68434,9.7666e-08,4.8116e-06
0.28675,0.37498,0.37499,0.37538,2.4596e-06,0.064901,0.68585,1.0047e-07,4.8188e-06
0.28756,0.37498,0.37499,0.37537,2.4645e-06,0.0634,0.68734,1.0329e-07,4.8258e-06
0.28836,0.37498,0.37499,0.37537,2.4694e-06,0.061915,0.68882,1.061e-07,4.8327e-06
0.28917,0.37498,0.37499,0.37536,2.4742e-06,0.060445,0.69028,1.0892e-07,4.8395e-06
0.28997,0.37498,0.37499,0.37536,2.4789e-06,0.058992,0.69173,1.1173e-07,4.8462e-06
0.29078,0.37498,0.37499,0.37536,2.4836e-06,0.057555,0.69316,1.1453e-07,4.8527e-06
0.29158,0.37498,0.37499,0.37535,2.4883e-06,0.056135,0.69457,1.1733e-07,4.8592e-06
0.29239,0.37498,0.37499,0.37535,2.4928e-06,0.05473,0.69597,1.2011e-07,4.8655e-06
0.29319,0.37498,0.37499,0.37534,2.4973e-06,0.053342,0.69735,1.2288e-07,4.8718e-06
0.294,0.37498,0.37499,0.37534,2.5018e-06,0.051971,0.69871,1.2564e-07,4.878e-06
0.29481,0.37498,0.37499,0.37534,2.5062e-06,0.050616,0.70006,1.2838e-07,4.884e-06
0.29561,0.37498,0.37499,0.37533,2.5105e-06,0.049277,0.70139,1.3109e-07,4.89e-06
0.29642,0.37498,0.37499,0.37533,2.5148e-06,0.047956,0.7027,1.3378e-07,4.8958e-06
0.29722,0.37498,0.37499,0.37532,2.519e-06,0.046651,0.704,1.3645e-07,4.9016e-06
0.29803,0.37498,0.37499,0.37532,2.5232e-06,0.045363,0.70527,1.3908e-07,4.9073e-06
0.29883,0.37498,0.37499,0.37531,2.5273e-06,0.044092,0.70654,1.4168e-07,4.9129e-06
0.29964,0.37498,0.37499,0.37531,2.5313e-06,0.042838,0.70778,1.4425e-07,4.9184e-06
0.30044,0.37498,0.37499,0.37531,2.5353e-06,0.0416,0.70901,1.4678e-07,4.9239e-06
0.30125,0.37498,0.37499,0.3753,2.5392e-06,0.04038,0.71022,1.4928e-07,4.9292e-06
0.30206,0.37498,0.37499,0.3753,2.5431e-06,0.039177,0.71142,1.5173e-07,4.9345e-06
0.30286,0.37498,0.37499,0.37529,2.5469e-06,0.037991,0.71259,1.5414e-07,4.9397e-06
0.30367,0.37498,0.37499,0.37529,2.5507e-06,0.036823,0.71375,1.565e-07,4.9448e-06
0.30447,0.37498,0.37499,0.37528,2.5543e-06,0.035672,0.7149,1.5881e-07,4.9499e-06
0.30528,0.37498,0.37499,0.37528,2.558e-06,0.034538,0.71602,1.6108e-07,4.9549e-06
0.30608,0.37498,0.37499,0.37528,2.5615e-06,0.033422,0.71713,1.6329e-07,4.9598e-06
0.30689,0.37498,0.37499,0.37527,2.565e-06,0.032323,0.71822,1.6544e-07,4.9646e-06
0.30769,0.37498,0.37499,0.37527,2.5685e-06,0.031241,0.71929,1.6754e-07,4.9694e-06
0.3085,0.37498,0.37499,0.37526,2.5718e-06,0.030178,0.72035,1.6959e-07,4.9741e-06
0.3093,0.37498,0.37499,0.37526,2.5752e-06,0.029132,0.72138,1.7157e-07,4.9788e-06
0.31011,0.37498,0.37499,0.37525,2.5784e-06,0.028103,0.7224,1.7348e-07,4.9834e-06
0.31092,0.37498,0.37499,0.37525,2.5816e-06,0.027093,0.72341,1.7534e-07,4.9879e-06
0.31172,0.37498,0.37499,0.37524,2.5847e-06,0.0261,0.72439,1.7713e-07,4.9924e-06
0.31253,0.37498,0.37499,0.37524,2.5878e-06,0.025125,0.72536,1.7885e-07,4.9968e-06
0.31333,0.37498,0.37499,0.37524,2.5908e-06,0.024168,0.7263,1.805e-07,5.0012e-06
0.31414,0.37498,0.37499,0.37523,2.5938e-06,0.023229,0.72723,1.8208e-07,5.0055e-06
0.31494,0.37498,0.37499,0.37523,2.5967e-06,0.022308,0.72815,1.8358e-07,5.0097e-06
0.31575,0.37498,0.37499,0.37522,2.5995e-06,0.021405,0.72904,1.8502e-07,5.0139e-06
0.31655,0.37498,0.37499,0.37522,2.6022e-06,0.020521,0.72991,1.8637e-07,5.0181e-06
0.31736,0.37498,0.37499,0.37521,2.6049e-06,0.019654,0.73077,1.8766e-07,5.0222e-06
0.31816,0.37498,0.37499,0.37521,2.6076e-06,0.018806,0.73161,1.8886e-07,5.0263e-06
0.31897,0.37498,0.37499,0.3752,2.6101e-06,0.017975,0.73243,1.8998e-07,5.0303e-06
0.31978,0.37498,0.37499,0.3752,2.6126e-06,0.017164,0.73324,1.9103e-07,5.0343e-06
0.32058,0.37498,0.37499,0.37519,2.6151e-06,0.01637,0.73402,1.9199e-07,5.0382e-06
0.32139,0.37498,0.37499,0.37519,2.6175e-06,0.015595,0.73479,1.9288e-07,5.0421e-06
0.32219,0.37498,0.37499,0.37519,2.6198e-06,0.014838,0.73553,1.9368e-07,5.0459e-06
0.323,0.37498,0.37499,0.37518,2.622e-06,0.0141,0.73626,1.9439e-07,5.0497e-06
0.3238,0.37498,0.37499,0.37518,2.6242e-06,0.01338,0.73697,1.9502e-07,5.0534e-06
0.32461,0.37498,0.37499,0.37517,2.6264e-06,0.012679,0.73766,1.9557e-07,5.0571e-06
0.32541,0.37498,0.37499,0.37517,2.6284e-06,0.011996,0.73834,1.9603e-07,5.0608e-06
0.32622,0.37498,0.37499,0.37516,2.6304e-06,0.011332,0.73899,1.9641e-07,5.0644e-06
0.32702,0.37498,0.37499,0.37516,2.6324e-06,0.010686,0.73963,1.967e-07,5.068e-06
0.32783,0.37498,0.37499,0.37515,2.6342e-06,0.01006,0.74025,1.969e-07,5.0716e-06
0.32864,0.37498,0.37499,0.37515,2.636e-06,0.0094514,0.74085,1.9702e-07,5.0751e-06
0.32944,0.37498,0.37499,0.37514,2.6378e-06,0.008862,0.74143,1.9705e-07,5.0785e-06
0.33025,0.37498,0.37499,0.37514,2.6395e-06,0.0082913,0.74199,1.9699e-07,5.0819e-06
0.33105,0.37498,0.37499,0.37513,2.6411e-06,0.0077394,0.74253,1.9685e-07,5.0853e-06
0.33186,0.37498,0.37499,0.37513,2.6426e-06,0.0072064,0.74305,1.9662e-07,5.0886e-06
0.33266,0.37498,0.37499,0.37513,2.6441e-06,0.0066921,0.74356,1.963e-07,5.0919e-06
0.33347,0.37498,0.37499,0.37512,2.6455e-06,0.0061968,0.74404,1.959e-07,5.0952e-06
0.33427,0.37498,0.37499,0.37512,2.6469e-06,0.0057203,0.74451,1.9541e-07,5.0984e-06
0.33508,0.37498,0.37499,0.37511,2.6482e-06,0.0052628,0.74496,1.9484e-07,5.1016e-06
0.33589,0.37498,0.37499,0.37511,2.6494e-06,0.0048241,0.74539,1.9418e-07,5.1047e-06
0.33669,0.37498,0.37499,0.3751,2.6506e-06,0.0044045,0.7458,1.9343e-07,5.1077e-06
0.3375,0.37498,0.37499,0.3751,2.6517e-06,0.0040038,0.74619,1.9261e-07,5.1108e-06
0.3383,0.37498,0.37499,0.37509,2.6527e-06,0.0036222,0.74656,1.917e-07,5.1138e-06
0.33911,0.37498,0.37499,0.37509,2.6537e-06,0.0032596,0.74691,1.9071e-07,5.1167e-06
0.33991,0.37498,0.37499,0.37508,2.6546e-06,0.002916,0.74725,1.8963e-07,5.1196e-06
0.34072,0.37498,0.37499,0.37508,2.6554e-06,0.0025914,0.74756,1.8848e-07,5.1224e-06
0.34152,0.37498,0.37499,0.37507,2.6562e-06,0.002286,0.74786,1.8725e-07,5.1252e-06
0.34233,0.37498,0.37499,0.37507,2.6569e-06,0.0019996,0.74814,1.8594e-07,5.1279e-06
0.34313,0.37498,0.37499,0.37506,2.6576e-06,0.0017324,0.74839,1.8455e-07,5.1306e-06
0.34394,0.37498,0.37499,0.37506,2.6582e-06,0.0014843,0.74863,1.8309e-07,5.1333e-06
0.34475,0.37498,0.37499,0.37505,2.6587e-06,0.0012553,0.74885,1.8156e-07,5.1358e-06
0.34555,0.37498,0.37499,0.37505,2.6591e-06,0.0010454,0.74905,1.7995e-07,5.1384e-06
0.34636,0.37498,0.37499,0.37504,2.6595e-06,0.00085472,0.74923,1.7827e-07,5.1408e-06
0.34716,0.37498,0.37499,0.37504,2.6599e-06,0.00068319,0.7494,1.7652e-07,5.1432e-06
0.34797,0.37498,0.37499,0.37503,2.6601e-06,0.00053084,0.74954,1.747e-07,5.1456e-06
0.34877,0.37498,0.37499,0.37503,2.6603e-06,0.00039767,0.74966,1.7281e-07,5.1478e-06
0.34958,0.37498,0.37499,0.37502,2.6605e-06,0.00028369,0.74977,1.7087e-07,5.15e-06
0.35038,0.37498,0.37499,0.37502,2.6605e-06,0.00018891,0.74985,1.6885e-07,5.1522e-06
0.35119,0.37498,0.37499,0.37502,2.6605e-06,0.00011333,0.74992,1.6678e-07,5.1543e-06
0.35199,0.37498,0.37499,0.37501,2.6605e-06,5.6951e-05,0.74996,1.6465e-07,5.1563e-06
0.3528,0.37498,0.37499,0.37501,2.6603e-06,1.978e-05,0.74999,1.6246e-07,5.1582e-06
0.35361,0.37498,0.37499,0.375,2.6601e-06,1.8178e-06,0.75,1.6022e-07,5.1601e-06
0.35441,0.37498,0.37499,0.375,2.6599e-06,3.0658e-06,0.74999,1.5792e-07,5.1619e-06
0.35522,0.37498,0.37499,0.37499,2.6596e-06,2.3524e-05,0.74996,1.5557e-07,5.1636e-06
0.35602,0.37498,0.37499,0.37499,2.6592e-06,6.3191e-05,0.74991,1.5318e-07,5.1652e-06
0.35683,0.37498,0.37499,0.37498,2.6587e-06,0.00012206,0.74984,1.5073e-07,5.1667e-06
0.35763,0.37498,0.37499,0.37498,2.6582e-06,0.00020014,0.74975,1.4824e-07,5.1682e-06
0.35844,0.37498,0.37499,0.37497,2.6576e-06,0.00029742,0.74965,1.4571e-07,5.1696e-06
0.35924,0.37498,0.37499,0.37497,2.657e-06,0.00041389,0.74952,1.4314e-07,5.1709e-06
0.36005,0.37498,0.37499,0.37496,2.6563e-06,0.00054955,0.74938,1.4054e-07,5.1721e-06
0.36086,0.37498,0.37499,0.37496,2.6555e-06,0.00070439,0.74921,1.379e-07,5.1732e-06
0.36166,0.37498,0.37499,0.37495,2.6547e-06,0.00087841,0.74903,1.3522e-07,5.1742e-06
0.36247,0.37498,0.37499,0.37495,2.6538e-06,0.0010716,0.74882,1.3252e-07,5.1751e-06
0.36327,0.37498,0.37499,0.37494,2.6528e-06,0.0012839,0.7486,1.2979e-07,5.1759e-06
0.36408,0.37498,0.37499,0.37494,2.6518e-06,0.0015154,0.74836,1.2703e-07,5.1766e-06
0.36488,0.37498,0.37499,0.37493,2.6507e-06,0.001766,0.7481,1.2425e-07,5.1772e-06
0.36569,0.37498,0.37499,0.37493,2.6496e-06,0.0020358,0.74782,1.2145e-07,5.1777e-06
0.36649,0.37498,0.37499,0.37492,2.6484e-06,0.0023246,0.74752,1.1863e-07,5.1781e-06
0.3673,0.37498,0.37499,0.37492,2.6471e-06,0.0026325,0.74721,1.158e-07,5.1784e-06
0.3681,0.37498,0.37499,0.37491,2.6457e-06,0.0029595,0.74687,1.1296e-07,5.1785e-06
0.36891,0.37498,0.37499,0.37491,2.6443e-06,0.0033056,0.74651,1.101e-07,5.1786e-06
0.36972,0.37498,0.37499,0.37491,2.6429e-06,0.0036707,0.74614,1.0724e-07,5.1785e-06
0.37052,0.37498,0.37499,0.3749,2.6413e-06,0.0040548,0.74575,1.0438e-07,5.1783e-06
0.37133,0.37498,0.37499,0.3749,2.6398e-06,0.004458,0.74533,1.0151e-07,5.178e-06
0.37213,0.37498,0.37499,0.37489,2.6381e-06,0.0048801,0.7449,9.8644e-08,5.1775e-06
0.37294,0.37498,0.37499,0.37489,2.6364e-06,0.0053211,0.74445,9.5782e-08,5.177e-06
0.37374,0.37498,0.37499,0.37488,2.6346e-06,0.0057811,0.74398,9.2925e-08,5.1763e-06
0.37455,0.37498,0.37499,0.37488,2.6328e-06,0.0062601,0.74349,9.0077e-08,5.1754e-06
0.37535,0.37498,0.37499,0.37487,2.6308e-06,0.0067579,0.74299,8.724e-08,5.1745e-06
0.37616,0.37498,0.37499,0.37487,2.6289e-06,0.0072746,0.74246,8.4417e-08,5.1733e-06
0.37696,0.37498,0.37499,0.37486,2.6268e-06,0.0078101,0.74192,8.161e-08,5.1721e-06
0.37777,0.37498,0.37499,0.37486,2.6248e-06,0.0083644,0.74135,7.8822e-08,5.1707e-06
0.37858,0.37498,0.37499,0.37485,2.6226e-06,0.0089375,0.74077,7.6056e-08,5.1692e-06
0.37938,0.37498,0.37499,0.37485,2.6204e-06,0.0095293,0.74017,7.3314e-08,5.1675e-06
0.38019,0.37498,0.37499,0.37484,2.6181e-06,0.01014,0.73955,7.0598e-08,5.1656e-06
0.38099,0.37498,0.37499,0.37484,2.6158e-06,0.010769,0.73891,6.7911e-08,5.1636e-06
0.3818,0.37498,0.37499,0.37483,2.6134e-06,0.011417,0.73825,6.5255e-08,5.1615e-06
0.3826,0.37498,0.37499,0.37483,2.6109e-06,0.012084,0.73758,6.2633e-08,5.1592e-06
0.38341,0.37498,0.37499,0.37483,2.6084e-06,0.012769,0.73688,6.0048e-08,5.1567e-06
0.38421,0.37498,0.37499,0.37482,2.6058e-06,0.013473,0.73617,5.75e-08,5.1541e-06
0.38502,0.37498,0.37499,0.37482,2.6032e-06,0.014195,0.73544,5.4993e-08,5.1513e-06
0.38582,0.37498,0.37499,0.37481,2.6005e-06,0.014935,0.73469,5.253e-08,5.1484e-06
0.38663,0.37498,0.37499,0.37481,2.5977e-06,0.015695,0.73392,5.0111e-08,5.1453e-06
0.38744,0.37498,0.37499,0.3748,2.5949e-06,0.016472,0.73313,4.774e-08,5.142e-06
0.38824,0.37498,0.37499,0.3748,2.592e-06,0.017268,0.73233,4.5418e-08,5.1386e-06
0.38905,0.37498,0.37499,0.37479,2.5891e-06,0.018082,0.7315,4.3147e-08,5.135e-06
0.38985,0.37498,0.37499,0.37479,2.5861e-06,0.018915,0.73066,4.093e-08,5.1312e-06
0.39066,0.37498,0.37499,0.37478,2.583e-06,0.019766,0.7298,3.8769e-08,5.1272e-06
0.39146,0.37498,0.37499,0.37478,2.5799e-06,0.020635,0.72892,3.6665e-08,5.1231e-06
0.39227,0.37498,0.37499,0.37477,2.5767e-06,0.021522,0.72803,3.462e-08,5.1188e-06
0.39307,0.37498,0.37499,0.37477,2.5735e-06,0.022427,0.72711,3.2636e-08,5.1143e-06
0.39388,0.37498,0.37499,0.37477,2.5702e-06,0.02335,0.72618,3.0715e-08,5.1096e-06
0.39469,0.37498,0.37499,0.37476,2.5668e-06,0.024292,0.72523,2.8858e-08,5.1048e-06
0.39549,0.37498,0.37499,0.37476,2.5634e-06,0.025251,0.72426,2.7068e-08,5.0997e-06
0.3963,0.37498,0.37499,0.37475,2.5599e-06,0.026228,0.72328,2.5345e-08,5.0945e-06
0.3971,0.37498,0.37499,0.37475,2.5564e-06,0.027223,0.72227,2.3691e-08,5.0891e-06
0.39791,0.37498,0.37499,0.37474,2.5528e-06,0.028236,0.72125,2.2107e-08,5.0835e-06
0.39871,0.37498,0.37499,0.37474,2.5492e-06,0.029267,0.72021,2.0596e-08,5.0778e-06
0.39952,0.37498,0.37499,0.37473,2.5455e-06,0.030315,0.71915,1.9157e-08,5.0718e-06
0.40032,0.37498,0.37499,0.37473,2.5417e-06,0.031381,0.71808,1.7793e-08,5.0656e-06
0.40113,0.37498,0.37499,0.37473,2.5379e-06,0.032464,0.71699,1.6505e-08,5.0593e-06
0.40193,0.37498,0.37499,0.37472,2.534e-06,0.033566,0.71588,1.5293e-08,5.0528e-06
0.40274,0.37498,0.37499,0.37472,2.5301e-06,0.034684,0.71475,1.4158e-08,5.0461e-06
0.40355,0.37498,0.37499,0.37471,2.5261e-06,0.03582,0.71361,1.3102e-08,5.0392e-06
0.40435,0.37498,0.37499,0.37471,2.5221e-06,0.036974,0.71244,1.2125e-08,5.0321e-06
0.40516,0.37498,0.37499,0.3747,2.518e-06,0.038145,0.71126,1.1229e-08,5.0248e-06
0.40596,0.37498,0.37499,0.3747,2.5138e-06,0.039333,0.71007,1.0413e-08,5.0173e-06
0.40677,0.37498,0.37499,0.3747,2.5096e-06,0.040538,0.70885,9.678e-09,5.0096e-06
0.40757,0.37498,0.37499,0.37469,2.5054e-06,0.04176,0.70762,9.0253e-09,5.0017e-06
0.40838,0.37498,0.37499,0.37469,2.5011e-06,0.043,0.70637,8.455e-09,4.9937e-06
0.40918,0.37498,0.37499,0.37468,2.4967e-06,0.044256,0.70511,7.9674e-09,4.9854e-06
0.40999,0.37498,0.37499,0.37468,2.4923e-06,0.045529,0.70383,7.5628e-09,4.977e-06
0.41079,0.37498,0.37499,0.37467,2.4878e-06,0.04682,0.70253,7.2415e-09,4.9684e-06
0.4116,0.37498,0.37499,0.37467,2.4833e-06,0.048127,0.70121,7.0035e-09,4.9595e-06
0.41241,0.37498,0.37499,0.37467,2.4787e-06,0.04945,0.69988,6.849e-09,4.9505e-06
0.41321,0.37498,0.37499,0.37466,2.4741e-06,0.050791,0.69853,6.778e-09,4.9413e-06
0.41402,0.37498,0.37499,0.37466,2.4694e-06,0.052148,0.69717,6.7902e-09,4.9319e-06
0.41482,0.37498,0.37499,0.37465,2.4646e-06,0.053522,0.69579,6.8856e-09,4.9224e-06
0.41563,0.37498,0.37499,0.37465,2.4598e-06,0.054912,0.69439,7.0639e-09,4.9126e-06
0.41643,0.37498,0.37499,0.37465,2.455e-06,0.056318,0.69297,7.3248e-09,4.9026e-06
0.41724,0.37498,0.37499,0.37464,2.4501e-06,0.057741,0.69154,7.6678e-09,4.8925e-06
0.41804,0.37498,0.37499,0.37464,2.4451e-06,0.05918,0.69009,8.0924e-09,4.8822e-06
0.41885,0.37498,0.37499,0.37463,2.4401e-06,0.060635,0.68863,8.5981e-09,4.8717e-06
0.41966,0.37498,0.37499,0.37463,2.4351e-06,0.062107,0.68715,9.1842e-09,4.861e-06
0.42046,0.37498,0.37499,0.37463,2.43e-06,0.063594,0.68566,9.85e-09,4.8501e-06
0.42127,0.37498,0.37499,0.37462,2.4248e-06,0.065097,0.68414,1.0595e-08,4.8391e-06
0.42207,0.37498,0.37499,0.37462,2.4196e-06,0.066617,0.68262,1.1417e-08,4.8278e-06
0.42288,0.37498,0.37499,0.37461,2.4144e-06,0.068152,0.68107,1.2317e-08,4.8164e-06
0.42368,0.37498,0.37499,0.37461,2.4091e-06,0.069702,0.67952,1.3293e-08,4.8048e-06
0.42449,0.37498,0.37499,0.37461,2.4037e-06,0.071269,0.67794,1.4344e-08,4.7931e-06
0.42529,0.37498,0.37499,0.3746,2.3983e-06,0.072851,0.67635,1.5468e-08,4.7812e-06
0.4261,0.37498,0.37499,0.3746,2.3929e-06,0.074448,0.67475,1.6666e-08,4.7691e-06
0.4269,0.37498,0.37499,0.37459,2.3874e-06,0.076061,0.67313,1.7934e-08,4.7568e-06
0.42771,0.37498,0.37499,0.37459,2.3818e-06,0.077689,0.67149,1.9272e-08,4.7444e-06
0.42852,0.37498,0.37499,0.37459,2.3762e-06,0.079332,0.66984,2.0679e-08,4.7318e-06
0.42932,0.37498,0.37499,0.37458,2.3706e-06,0.080991,0.66817,2.2153e-08,4.719e-06
0.43013,0.37498,0.37499,0.37458,2.3649e-06,0.082664,0.66649,2.3692e-08,4.7061e-06
0.43093,0.37498,0.37499,0.37458,2.3591e-06,0.084353,0.6648,2.5295e-08,4.693e-06
0.43174,0.37498,0.37499,0.37457,2.3534e-06,0.086056,0.66309,2.696e-08,4.6798e-06
0.43254,0.37498,0.37499,0.37457,2.3475e-06,0.087774,0.66136,2.8685e-08,4.6664e-06
0.43335,0.37498,0.37499,0.37456,2.3417e-06,0.089507,0.65962,3.0469e-08,4.6528e-06
0.43415,0.37498,0.37499,0.37456,2.3357e-06,0.091255,0.65787,3.2309e-08,4.6392e-06
0.43496,0.37498,0.37499,0.37456,2.3298e-06,0.093017,0.6561,3.4205e-08,4.6253e-06
0.43576,0.37498,0.37499,0.37455,2.3237e-06,0.094794,0.65431,3.6153e-08,4.6113e-06
0.43657,0.37498,0.37499,0.37455,2.3177e-06,0.096584,0.65251,3.8152e-08,4.5972e-06
0.43738,0.37498,0.37499,0.37455,2.3116e-06,0.09839,0.6507,4.0199e-08,4.583e-06
0.43818,0.37498,0.37499,0.37454,2.3054e-06,0.10021,0.64888,4.2294e-08,4.5686e-06
0.43899,0.37498,0.37499,0.37454,2.2992e-06,0.10204,0.64704,4.4433e-08,4.554e-06
0.43979,0.37498,0.37499,0.37454,2.293e-06,0.10389,0.64518,4.6614e-08,4.5394e-06
0.4406,0.37498,0.37499,0.37453,2.2867e-06,0.10575,0.64331,4.8835e-08,4.5246e-06
0.4414,0.37498,0.37499,0.37453,2.2804e-06,0.10763,0.64143,5.1095e-08,4.5097e-06
0.44221,0.37498,0.37499,0.37453,2.274e-06,0.10951,0.63954,5.3389e-08,4.4947e-06
0.44301,0.37498,0.37499,0.37452,2.2676e-06,0.11142,0.63763,5.5718e-08,4.4795e-06
0.44382,0.37498,0.37499,0.37452,2.2612e-06,0.11333,0.6357,5.8076e-08,4.4642e-06
0.44462,0.37498,0.37499,0.37452,2.2547e-06,0.11526,0.63377,6.0464e-08,4.4489e-06
0.44543,0.37498,0.37499,0.37451,2.2481e-06,0.1172,0.63182,6.2878e-08,4.4334e-06
0.44624,0.37498,0.37499,0.37451,2.2415e-06,0.11916,0.62986,6.5315e-08,4.4178e-06
0.44704,0.37498,0.37499,0.37451,2.2349e-06,0.12113,0.62788,6.7773e-08,4.4021e-06
0.44785,0.37498,0.37499,0.3745,2.2283e-06,0.12311,0.62589,7.0251e-08,4.3863e-06
0.44865,0.37498,0.37499,0.3745,2.2216e-06,0.12511,0.62389,7.2744e-08,4.3704e-06
0.44946,0.37498,0.37499,0.3745,2.2148e-06,0.12711,0.62188,7.5251e-08,4.3544e-06
0.45026,0.37498,0.37499,0.37449,2.208e-06,0.12913,0.61985,7.777e-08,4.3383e-06
0.45107,0.37498,0.37499,0.37449,2.2012e-06,0.13117,0.61781,8.0297e-08,4.3221e-06
0.45187,0.37498,0.37499,0.37449,2.1944e-06,0.13321,0.61576,8.2831e-08,4.3059e-06
0.45268,0.37498,0.37499,0.37448,2.1875e-06,0.13527,0.6137,8.5368e-08,4.2896e-06
0.45349,0.37498,0.37499,0.37448,2.1805e-06,0.13734,0.61162,8.7907e-08,4.2731e-06
0.45429,0.37498,0.37499,0.37448,2.1735e-06,0.13942,0.60953,9.0444e-08,4.2567e-06
0.4551,0.37498,0.37499,0.37447,2.1665e-06,0.14152,0.60743,9.2977e-08,4.2401e-06
0.4559,0.37498,0.37499,0.37447,2.1595e-06,0.14362,0.60532,9.5504e-08,4.2235e-06
0.45671,0.37498,0.37499,0.37447,2.1524e-06,0.14574,0.6032,9.8022e-08,4.2068e-06
0.45751,0.37498,0.37499,0.37447,2.1453e-06,0.14787,0.60106,1.0053e-07,4.19e-06
0.45832,0.37498,0.37499,0.37446,2.1381e-06,0.15001,0.59891,1.0302e-07,4.1732e-06
0.45912,0.37498,0.37499,0.37446,2.1309e-06,0.15217,0.59675,1.055e-07,4.1563e-06
0.45993,0.37498,0.37499,0.37446,2.1237e-06,0.15433,0.59458,1.0795e-07,4.1394e-06
0.46073,0.37498,0.37499,0.37445,2.1164e-06,0.15651,0.5924,1.1039e-07,4.1224e-06
0.46154,0.37498,0.37499,0.37445,2.1091e-06,0.15869,0.59021,1.128e-07,4.1054e-06
0.46235,0.37498,0.37499,0.37445,2.1017e-06,0.16089,0.58801,1.1519e-07,4.0883e-06
0.46315,0.37498,0.37499,0.37445,2.0944e-06,0.1631,0.58579,1.1755e-07,4.0712e-06
0.46396,0.37498,0.37499,0.37444,2.087e-06,0.16532,0.58357,1.1987e-07,4.0541e-06
0.46476,0.37498,0.37499,0.37444,2.0795e-06,0.16755,0.58133,1.2217e-07,4.0369e-06
0.46557,0.37498,0.37499,0.37444,2.072e-06,0.16979,0.57908,1.2443e-07,4.0197e-06
0.46637,0.37498,0.37499,0.37444,2.0645e-06,0.17204,0.57683,1.2665e-07,4.0024e-06
0.46718,0.37498,0.37499,0.37443,2.057e-06,0.1743,0.57456,1.2883e-07,3.9851e-06
0.46798,0.37498,0.37499,0.37443,2.0494e-06,0.17658,0.57228,1.3097e-07,3.9678e-06
0.46879,0.37498,0.37499,0.37443,2.0418e-06,0.17886,0.57,1.3307e-07,3.9505e-06
0.46959,0.37498,0.37499,0.37442,2.0342e-06,0.18115,0.5677,1.3512e-07,3.9332e-06
0.4704,0.37498,0.37499,0.37442,2.0265e-06,0.18345,0.56539,1.3712e-07,3.9158e-06
0.47121,0.37498,0.37499,0.37442,2.0188e-06,0.18577,0.56307,1.3907e-07,3.8985e-06
0.47201,0.37498,0.37499,0.37442,2.011e-06,0.18809,0.56075,1.4097e-07,3.8811e-06
0.47282,0.37498,0.37499,0.37442,2.0033e-06,0.19042,0.55841,1.4282e-07,3.8637e-06
0.47362,0.37498,0.37499,0.37441,1.9955e-06,0.19276,0.55606,1.4461e-07,3.8463e-06
0.47443,0.37498,0.37499,0.37441,1.9877e-06,0.19511,0.55371,1.4635e-07,3.829e-06
0.47523,0.37498,0.37499,0.37441,1.9798e-06,0.19747,0.55135,1.4802e-07,3.8116e-06
0.47604,0.37498,0.37499,0.37441,1.9719e-06,0.19984,0.54897,1.4963e-07,3.7942e-06
0.47684,0.37498,0.37499,0.3744,1.964e-06,0.20222,0.54659,1.5119e-07,3.7768e-06
0.47765,0.37498,0.37499,0.3744,1.9561e-06,0.2046,0.5442,1.5268e-07,3.7594e-06
0.47846,0.37498,0.37499,0.3744,1.9481e-06,0.207,0.5418,1.541e-07,3.7421e-06
0.47926,0.37498,0.37499,0.3744,1.9401e-06,0.2094,0.53939,1.5546e-07,3.7247e-06
0.48007,0.37498,0.37499,0.3744,1.9321e-06,0.21182,0.53697,1.5675e-07,3.7074e-06
0.48087,0.37498,0.37499,0.37439,1.924e-06,0.21424,0.53455,1.5797e-07,3.69e-06
0.48168,0.37498,0.37499,0.37439,1.9159e-06,0.21667,0.53212,1.5912e-07,3.6727e-06
0.48248,0.37498,0.37499,0.37439,1.9078e-06,0.2191,0.52968,1.602e-07,3.6554e-06
0.48329,0.37498,0.37499,0.37439,1.8997e-06,0.22155,0.52723,1.612e-07,3.6382e-06
0.48409,0.37498,0.37499,0.37439,1.8915e-06,0.224,0.52477,1.6214e-07,3.6209e-06
0.4849,0.37498,0.37499,0.37438,1.8833e-06,0.22646,0.52231,1.63e-07,3.6037e-06
0.4857,0.37498,0.37499,0.37438,1.8751e-06,0.22893,0.51983,1.6378e-07,3.5865e-06
0.48651,0.37498,0.37499,0.37438,1.8669e-06,0.23141,0.51735,1.6449e-07,3.5693e-06
0.48732,0.37498,0.37499,0.37438,1.8586e-06,0.23389,0.51487,1.6512e-07,3.5522e-06
0.48812,0.37498,0.37499,0.37438,1.8504e-06,0.23638,0.51237,1.6568e-07,3.5351e-06
0.48893,0.37498,0.37499,0.37437,1.8421e-06,0.23888,0.50987,1.6616e-07,3.518e-06
0.48973,0.37498,0.37499,0.37437,1.8337e-06,0.24138,0.50736,1.6656e-07,3.5009e-06
0.49054,0.37498,0.37499,0.37437,1.8254e-06,0.24389,0.50485,1.6688e-07,3.4839e-06
0.49134,0.37498,0.37499,0.37437,1.817e-06,0.24641,0.50233,1.6712e-07,3.4669e-06
0.49215,0.37498,0.37499,0.37437,1.8086e-06,0.24893,0.4998,1.6729e-07,3.45e-06
0.49295,0.37498,0.37499,0.37437,1.8002e-06,0.25147,0.49727,1.6737e-07,3.433e-06
0.49376,0.37498,0.37499,0.37436,1.7918e-06,0.254,0.49473,1.6738e-07,3.4162e-06
0.49456,0.37498,0.37499,0.37436,1.7833e-06,0.25655,0.49218,1.6731e-07,3.3993e-06
0.49537,0.37499,0.37499,0.37436,1.7748e-06,0.2591,0.48963,1.6716e-07,3.3825e-06
0.49618,0.37499,0.37499,0.37436,1.7663e-06,0.26165,0.48707,1.6693e-07,3.3657e-06
0.49698,0.37499,0.37499,0.37436,1.7578e-06,0.26421,0.4845,1.6662e-07,3.349e-06
0.49779,0.37499,0.37499,0.37436,1.7493e-06,0.26678,0.48194,1.6624e-07,3.3323e-06
0.49859,0.37499,0.37499,0.37436,1.7407e-06,0.26935,0.47936,1.6578e-07,3.3157e-06
0.4994,0.37499,0.37499,0.37435,1.7321e-06,0.27193,0.47678,1.6524e-07,3.299e-06
0.5002,0.37499,0.37499,0.37435,1.7235e-06,0.27451,0.47419,1.6463e-07,3.2825e-06
0.50101,0.37499,0.37499,0.37435,1.7149e-06,0.2771,0.4716,1.6394e-07,3.2659e-06
0.50181,0.37499,0.37499,0.37435,1.7063e-06,0.27969,0.46901,1.6317e-07,3.2494e-06
0.50262,0.37499,0.37499,0.37435,1.6977e-06,0.28229,0.46641,1.6233e-07,3.233e-06
0.50343,0.37499,0.37499,0.37435,1.689e-06,0.2849,0.4638,1.6142e-07,3.2166e-06
0.50423,0.37499,0.37499,0.37435,1.6803e-06,0.2875,0.46119,1.6044e-07,3.2002e-06
0.50504,0.37499,0.37499,0.37435,1.6716e-06,0.29012,0.45858,1.5938e-07,3.1839e-06
0.50584,0.37499,0.37499,0.37435,1.6629e-06,0.29273,0.45596,1.5826e-07,3.1676e-06
0.50665,0.37499,0.37499,0.37434,1.6542e-06,0.29535,0.45333,1.5706e-07,3.1513e-06
0.50745,0.37499,0.37499,0.37434,1.6455e-06,0.29798,0.45071,1.558e-07,3.1351e-06
0.50826,0.37499,0.37499,0.37434,1.6367e-06,0.30061,0.44808,1.5447e-07,3.1189e-06
0.50906,0.37499,0.37499,0.37434,1.6279e-06,0.30324,0.44544,1.5308e-07,3.1028e-06
0.50987,0.37499,0.37499,0.37434,1.6192e-06,0.30588,0.44281,1.5162e-07,3.0867e-06
0.51067,0.37499,0.37499,0.37434,1.6104e-06,0.30852,0.44016,1.5011e-07,3.0706e-06
0.51148,0.37499,0.37499,0.37434,1.6015e-06,0.31116,0.43752,1.4853e-07,3.0546e-06
0.51229,0.37499,0.37499,0.37434,1.5927e-06,0.3138,0.43487,1.4689e-07,3.0386e-06
0.51309,0.37499,0.37499,0.37434,1.5839e-06,0.31645,0.43222,1.452e-07,3.0226e-06
0.5139,0.37499,0.37499,0.37434,1.5751e-06,0.31911,0.42957,1.4345e-07,3.0067e-06
0.5147,0.37499,0.37499,0.37434,1.5662e-06,0.32176,0.42691,1.4165e-07,2.9908e-06
0.51551,0.37499,0.37499,0.37433,1.5573e-06,0.32442,0.42425,1.398e-07,2.9749e-06
0.51631,0.37499,0.37499,0.37433,1.5485e-06,0.32708,0.42159,1.3789e-07,2.959e-06
0.51712,0.37499,0.37499,0.37433,1.5396e-06,0.32974,0.41892,1.3594e-07,2.9432e-06
0.51792,0.37499,0.37499,0.37433,1.5307e-06,0.33241,0.41626,1.3395e-07,2.9274e-06
0.51873,0.37499,0.37499,0.37433,1.5218e-06,0.33508,0.41359,1.3191e-07,2.9117e-06
0.51953,0.37499,0.37499,0.37433,1.5129e-06,0.33775,0.41092,1.2983e-07,2.8959e-06
0.52034,0.37499,0.37499,0.37433,1.504e-06,0.34042,0.40824,1.2771e-07,2.8802e-06
0.52115,0.37499,0.37499,0.37433,1.495e-06,0.34309,0.40557,1.2555e-07,2.8645e-06
0.52195,0.37499,0.37499,0.37433,1.4861e-06,0.34577,0.40289,1.2336e-07,2.8488e-06
0.52276,0.37499,0.37499,0.37433,1.4772e-06,0.34844,0.40022,1.2113e-07,2.8332e-06
0.52356,0.37499,0.37499,0.37433,1.4682e-06,0.35112,0.39754,1.1888e-07,2.8176e-06
0.52437,0.37499,0.37499,0.37433,1.4593e-06,0.3538,0.39486,1.166e-07,2.8019e-06
0.52517,0.37499,0.37499,0.37433,1.4503e-06,0.35648,0.39218,1.1429e-07,2.7863e-06
0.52598,0.37499,0.37499,0.37433,1.4413e-06,0.35916,0.3895,1.1196e-07,2.7707e-06
0.52678,0.37499,0.37499,0.37433,1.4324e-06,0.36184,0.38681,1.0961e-07,2.7551e-06
0.52759,0.37499,0.37499,0.37433,1.4234e-06,0.36453,0.38413,1.0724e-07,2.7396e-06
0.52839,0.37499,0.37499,0.37433,1.4144e-06,0.36721,0.38145,1.0486e-07,2.724e-06
0.5292,0.37499,0.37499,0.37433,1.4054e-06,0.36989,0.37876,1.0246e-07,2.7084e-06
0.53001,0.37499,0.37499,0.37433,1.3965e-06,0.37258,0.37608,1.0005e-07,2.6929e-06
0.53081,0.37499,0.37499,0.37433,1.3875e-06,0.37526,0.3734,9.7634e-08,2.6773e-06
0.53162,0.37499,0.37499,0.37433,1.3785e-06,0.37795,0.37071,9.5212e-08,2.6618e-06
0.53242,0.37499,0.37499,0.37433,1.3695e-06,0.38063,0.36803,9.2787e-08,2.6462e-06
0.53323,0.37499,0.37499,0.37433,1.3605e-06,0.38331,0.36535,9.0362e-08,2.6307e-06
0.53403,0.37499,0.37499,0.37433,1.3515e-06,0.386,0.36266,8.7939e-08,2.6151e-06
0.53484,0.37499,0.37499,0.37433,1.3425e-06,0.38868,0.35998,8.552e-08,2.5996e-06
0.53564,0.37499,0.37499,0.37433,1.3336e-06,0.39136,0.3573,8.3109e-08,2.584e-06
0.53645,0.37499,0.37499,0.37433,1.3246e-06,0.39404,0.35462,8.0707e-08,2.5684e-06
0.53726,0.37499,0.37499,0.37433,1.3156e-06,0.39672,0.35194,7.8318e-08,2.5528e-06
0.53806,0.37499,0.37499,0.37433,1.3066e-06,0.3994,0.34926,7.5943e-08,2.5372e-06
0.53887,0.37499,0.37499,0.37433,1.2976e-06,0.40208,0.34658,7.3586e-08,2.5216e-06
0.53967,0.37499,0.37499,0.37433,1.2886e-06,0.40475,0.34391,7.1249e-08,2.506e-06
0.54048,0.37499,0.37499,0.37433,1.2796e-06,0.40743,0.34123,6.8934e-08,2.4903e-06
0.54128,0.37499,0.37499,0.37433,1.2707e-06,0.4101,0.33856,6.6644e-08,2.4747e-06
0.54209,0.37499,0.37499,0.37433,1.2617e-06,0.41277,0.33589,6.4382e-08,2.459e-06
0.54289,0.37499,0.37499,0.37433,1.2527e-06,0.41544,0.33322,6.2149e-08,2.4433e-06
0.5437,0.37499,0.37499,0.37433,1.2438e-06,0.41811,0.33056,5.9948e-08,2.4276e-06
0.5445,0.37499,0.37499,0.37433,1.2348e-06,0.42077,0.32789,5.7782e-08,2.4118e-06
0.54531,0.37499,0.37499,0.37433,1.2259e-06,0.42344,0.32523,5.5653e-08,2.3961e-06
0.54612,0.37499,0.37499,0.37434,1.2169e-06,0.4261,0.32257,5.3563e-08,2.3802e-06
0.54692,0.37499,0.37499,0.37434,1.208e-06,0.42876,0.31992,5.1514e-08,2.3644e-06
0.54773,0.37499,0.37499,0.37434,1.199e-06,0.43141,0.31726,4.9509e-08,2.3486e-06
0.54853,0.37499,0.37499,0.37434,1.1901e-06,0.43406,0.31461,4.755e-08,2.3327e-06
0.54934,0.37499,0.37499,0.37434,1.1812e-06,0.43671,0.31197,4.564e-08,2.3167e-06
0.55014,0.37499,0.37499,0.37434,1.1723e-06,0.43936,0.30932,4.3779e-08,2.3008e-06
0.55095,0.37499,0.37499,0.37434,1.1634e-06,0.442,0.30668,4.1971e-08,2.2848e-06
0.55175,0.37499,0.37499,0.37434,1.1545e-06,0.44464,0.30404,4.0218e-08,2.2688e-06
0.55256,0.37499,0.37499,0.37434,1.1456e-06,0.44727,0.30141,3.852e-08,2.2527e-06
0.55336,0.37499,0.37499,0.37434,1.1367e-06,0.44991,0.29878,3.6881e-08,2.2366e-06
0.55417,0.37499,0.37499,0.37434,1.1279e-06,0.45253,0.29615,3.5302e-08,2.2205e-06
0.55498,0.37499,0.37499,0.37434,1.119e-06,0.45516,0.29353,3.3785e-08,2.2043e-06
0.55578,0.37499,0.37499,0.37435,1.1102e-06,0.45778,0.29091,3.2332e-08,2.1881e-06
0.55659,0.37499,0.37499,0.37435,1.1014e-06,0.46039,0.2883,3.0945e-08,2.1718e-06
0.55739,0.37499,0.37499,0.37435,1.0926e-06,0.463,0.28569,2.9624e-08,2.1555e-06
0.5582,0.37499,0.37499,0.37435,1.0838e-06,0.46561,0.28309,2.8372e-08,2.1391e-06
0.559,0.37499,0.37499,0.37435,1.075e-06,0.46821,0.28049,2.719e-08,2.1227e-06
0.55981,0.37499,0.37499,0.37435,1.0662e-06,0.47081,0.27789,2.608e-08,2.1063e-06
0.56061,0.37499,0.37499,0.37435,1.0574e-06,0.4734,0.2753,2.5044e-08,2.0898e-06
0.56142,0.37499,0.37499,0.37435,1.0487e-06,0.47599,0.27272,2.4081e-08,2.0733e-06
0.56223,0.37499,0.37499,0.37436,1.04e-06,0.47857,0.27014,2.3194e-08,2.0567e-06
0.56303,0.37499,0.37499,0.37436,1.0313e-06,0.48115,0.26756,2.2384e-08,2.0401e-06
0.56384,0.37499,0.37499,0.37436,1.0226e-06,0.48372,0.26499,2.1652e-08,2.0235e-06
0.56464,0.37499,0.37499,0.37436,1.0139e-06,0.48629,0.26243,2.0999e-08,2.0068e-06
0.56545,0.37499,0.37499,0.37436,1.0052e-06,0.48885,0.25987,2.0426e-08,1.99e-06
0.56625,0.37499,0.37499,0.37436,9.9657e-07,0.4914,0.25732,1.9934e-08,1.9732e-06
0.56706,0.37499,0.37499,0.37436,9.8795e-07,0.49395,0.25478,1.9523e-08,1.9564e-06
0.56786,0.37499,0.37499,0.37437,9.7934e-07,0.49649,0.25224,1.9194e-08,1.9395e-06
0.56867,0.37499,0.37499,0.37437,9.7075e-07,0.49903,0.24971,1.8949e-08,1.9226e-06
0.56947,0.37499,0.37499,0.37437,9.6218e-07,0.50156,0.24718,1.8788e-08,1.9056e-06
0.57028,0.37499,0.37499,0.37437,9.5363e-07,0.50408,0.24466,1.871e-08,1.8886e-06
0.57109,0.37499,0.37499,0.37437,9.4511e-07,0.5066,0.24215,1.8717e-08,1.8715e-06
0.57189,0.37499,0.37499,0.37437,9.366e-07,0.50911,0.23964,1.8809e-08,1.8544e-06
0.5727,0.37499,0.37499,0.37438,9.2811e-07,0.51161,0.23714,1.8986e-08,1.8372e-06
0.5735,0.37499,0.37499,0.37438,9.1965e-07,0.51411,0.23465,1.9248e-08,1.82e-06
0.57431,0.37499,0.37499,0.37438,9.1121e-07,0.5166,0.23216,1.9596e-08,1.8028e-06
0.57511,0.37499,0.37499,0.37438,9.0279e-07,0.51908,0.22968,2.0029e-08,1.7855e-06
0.57592,0.37499,0.37499,0.37438,8.9439e-07,0.52155,0.22721,2.0548e-08,1.7682e-06
0.57672,0.37499,0.37499,0.37438,8.8602e-07,0.52402,0.22475,2.1152e-08,1.7509e-06
0.57753,0.37499,0.37499,0.37439,8.7767e-07,0.52648,0.2223,2.184e-08,1.7335e-06
0.57833,0.37499,0.37499,0.37439,8.6935e-07,0.52893,0.21985,2.2614e-08,1.7161e-06
0.57914,0.37499,0.37499,0.37439,8.6105e-07,0.53137,0.21741,2.3472e-08,1.6986e-06
0.57995,0.37499,0.37499,0.37439,8.5278e-07,0.53381,0.21498,2.4414e-08,1.6811e-06
0.58075,0.37499,0.37499,0.37439,8.4453e-07,0.53624,0.21255,2.5439e-08,1.6636e-06
0.58156,0.37499,0.37499,0.3744,8.3631e-07,0.53865,0.21014,2.6546e-08,1.6461e-06
0.58236,0.37499,0.37499,0.3744,8.2812e-07,0.54107,0.20773,2.7736e-08,1.6285e-06
0.58317,0.37499,0.37499,0.3744,8.1995e-07,0.54347,0.20533,2.9007e-08,1.6109e-06
0.58397,0.37499,0.37499,0.3744,8.1181e-07,0.54586,0.20295,3.0358e-08,1.5933e-06
0.58478,0.37499,0.37499,0.37441,8.037e-07,0.54825,0.20056,3.1789e-08,1.5756e-06
0.58558,0.37499,0.37499,0.37441,7.9562e-07,0.55062,0.19819,3.3298e-08,1.5579e-06
0.58639,0.37499,0.37499,0.37441,7.8757e-07,0.55299,0.19583,3.4884e-08,1.5403e-06
0.58719,0.37499,0.37499,0.37441,7.7954e-07,0.55535,0.19348,3.6547e-08,1.5225e-06
0.588,0.37499,0.37499,0.37441,7.7155e-07,0.5577,0.19113,3.8284e-08,1.5048e-06
0.58881,0.37499,0.37499,0.37442,7.6359e-07,0.56003,0.1888,4.0095e-08,1.4871e-06
0.58961,0.37499,0.37499,0.37442,7.5566e-07,0.56236,0.18647,4.1978e-08,1.4693e-06
0.59042,0.37499,0.37499,0.37442,7.4776e-07,0.56468,0.18416,4.3932e-08,1.4516e-06
0.59122,0.37499,0.37499,0.37442,7.3989e-07,0.56699,0.18185,4.5955e-08,1.4338e-06
0.59203,0.37499,0.37499,0.37443,7.3205e-07,0.5693,0.17956,4.8045e-08,1.4161e-06
0.59283,0.37499,0.37499,0.37443,7.2425e-07,0.57159,0.17727,5.0202e-08,1.3983e-06
0.59364,0.37499,0.37499,0.37443,7.1648e-07,0.57387,0.175,5.2423e-08,1.3805e-06
0.59444,0.37499,0.37499,0.37443,7.0874e-07,0.57614,0.17273,5.4706e-08,1.3628e-06
0.59525,0.37499,0.37499,0.37444,7.0104e-07,0.5784,0.17048,5.705e-08,1.345e-06
0.59606,0.37499,0.37499,0.37444,6.9337e-07,0.58065,0.16823,5.9452e-08,1.3273e-06
0.59686,0.37499,0.37499,0.37444,6.8574e-07,0.58289,0.166,6.1912e-08,1.3096e-06
0.59767,0.37499,0.37499,0.37444,6.7814e-07,0.58511,0.16378,6.4426e-08,1.2918e-06
0.59847,0.37499,0.37499,0.37445,6.7057e-07,0.58733,0.16156,6.6992e-08,1.2742e-06
0.59928,0.37499,0.37499,0.37445,6.6305e-07,0.58954,0.15936,6.961e-08,1.2565e-06
0.60008,0.37499,0.37499,0.37445,6.5556e-07,0.59173,0.15717,7.2275e-08,1.2388e-06
0.60089,0.37499,0.37499,0.37446,6.481e-07,0.59392,0.15499,7.4987e-08,1.2212e-06
0.60169,0.37499,0.37499,0.37446,6.4069e-07,0.59609,0.15282,7.7742e-08,1.2036e-06
0.6025,0.37499,0.37499,0.37446,6.3331e-07,0.59826,0.15067,8.0539e-08,1.1861e-06
0.6033,0.37499,0.37499,0.37446,6.2597e-07,0.60041,0.14852,8.3376e-08,1.1686e-06
0.60411,0.37499,0.37499,0.37447,6.1866e-07,0.60255,0.14639,8.6248e-08,1.1511e-06
0.60492,0.37499,0.37499,0.37447,6.114e-07,0.60467,0.14427,8.9156e-08,1.1336e-06
0.60572,0.37499,0.37499,0.37447,6.0418e-07,0.60679,0.14216,9.2095e-08,1.1163e-06
0.60653,0.37499,0.37499,0.37448,5.9699e-07,0.60889,0.14006,9.5063e-08,1.0989e-06
0.60733,0.37499,0.37499,0.37448,5.8985e-07,0.61098,0.13797,9.8059e-08,1.0816e-06
0.60814,0.37499,0.37499,0.37448,5.8274e-07,0.61306,0.1359,1.0108e-07,1.0644e-06
0.60894,0.37499,0.37499,0.37449,5.7568e-07,0.61513,0.13384,1.0412e-07,1.0472e-06
0.60975,0.37499,0.37499,0.37449,5.6866e-07,0.61719,0.13179,1.0718e-07,1.0301e-06
0.61055,0.37499,0.37499,0.37449,5.6168e-07,0.61923,0.12975,1.1026e-07,1.0131e-06
0.61136,0.37499,0.37499,0.37449,5.5474e-07,0.62126,0.12773,1.1335e-07,9.9613e-07
0.61216,0.37499,0.37499,0.3745,5.4784e-07,0.62328,0.12572,1.1645e-07,9.7924e-07
0.61297,0.37499,0.37499,0.3745,5.4099e-07,0.62528,0.12372,1.1956e-07,9.6242e-07
0.61378,0.37499,0.37499,0.3745,5.3418e-07,0.62728,0.12173,1.2267e-07,9.4569e-07
0.61458,0.37499,0.37499,0.37451,5.2741e-07,0.62926,0.11976,1.2579e-07,9.2904e-07
0.61539,0.37499,0.37499,0.37451,5.2069e-07,0.63122,0.1178,1.2891e-07,9.1247e-07
0.61619,0.37499,0.37499,0.37451,5.1401e-07,0.63317,0.11585,1.3203e-07,8.96e-07
0.617,0.37499,0.37499,0.37452,5.0738e-07,0.63511,0.11392,1.3514e-07,8.7962e-07
0.6178,0.37499,0.37499,0.37452,5.0079e-07,0.63704,0.112,1.3824e-07,8.6334e-07
0.61861,0.37499,0.37499,0.37452,4.9425e-07,0.63895,0.11009,1.4133e-07,8.4716e-07
0.61941,0.37499,0.37499,0.37453,4.8775e-07,0.64085,0.1082,1.4441e-07,8.3109e-07
0.62022,0.37499,0.37499,0.37453,4.813e-07,0.64274,0.10632,1.4747e-07,8.1512e-07
0.62103,0.37499,0.37499,0.37453,4.7489e-07,0.64461,0.10446,1.5052e-07,7.9927e-07
0.62183,0.37499,0.37499,0.37454,4.6853e-07,0.64647,0.1026,1.5354e-07,7.8353e-07
0.62264,0.37499,0.37499,0.37454,4.6222e-07,0.64832,0.10077,1.5654e-07,7.6791e-07
0.62344,0.37499,0.37499,0.37454,4.5596e-07,0.65015,0.098943,1.5951e-07,7.5241e-07
0.62425,0.37499,0.37499,0.37455,4.4974e-07,0.65196,0.097134,1.6245e-07,7.3703e-07
0.62505,0.37499,0.37499,0.37455,4.4357e-07,0.65377,0.095338,1.6536e-07,7.2178e-07
0.62586,0.37499,0.37499,0.37456,4.3745e-07,0.65555,0.093558,1.6824e-07,7.0667e-07
0.62666,0.37499,0.37499,0.37456,4.3138e-07,0.65733,0.091791,1.7108e-07,6.9169e-07
0.62747,0.37499,0.37499,0.37456,4.2536e-07,0.65909,0.090039,1.7388e-07,6.7685e-07
0.62827,0.37499,0.37499,0.37457,4.1939e-07,0.66083,0.088302,1.7663e-07,6.6214e-07
0.62908,0.37499,0.37499,0.37457,4.1347e-07,0.66256,0.086579,1.7935e-07,6.4758e-07
0.62989,0.37499,0.37499,0.37457,4.0759e-07,0.66428,0.084871,1.8201e-07,6.3317e-07
0.63069,0.37499,0.37499,0.37458,4.0177e-07,0.66598,0.083178,1.8463e-07,6.1891e-07
0.6315,0.37499,0.37499,0.37458,3.96e-07,0.66766,0.0815,1.8719e-07,6.048e-07
0.6323,0.37499,0.37499,0.37459,3.9028e-07,0.66933,0.079837,1.897e-07,5.9085e-07
0.63311,0.37499,0.37499,0.37459,3.8461e-07,0.67099,0.078189,1.9216e-07,5.7706e-07
0.63391,0.37499,0.37499,0.37459,3.7899e-07,0.67263,0.076556,1.9455e-07,5.6342e-07
0.63472,0.37499,0.37499,0.3746,3.7342e-07,0.67425,0.074938,1.9689e-07,5.4996e-07
0.63552,0.37499,0.37499,0.3746,3.6791e-07,0.67586,0.073336,1.9916e-07,5.3665e-07
0.63633,0.37499,0.37499,0.3746,3.6244e-07,0.67746,0.07175,2.0137e-07,5.2352e-07
0.63713,0.37499,0.37499,0.37461,3.5703e-07,0.67904,0.070179,2.0351e-07,5.1056e-07
0.63794,0.37499,0.37499,0.37461,3.5168e-07,0.6806,0.068623,2.0558e-07,4.9778e-07
0.63875,0.37499,0.37499,0.37462,3.4637e-07,0.68215,0.067083,2.0758e-07,4.8517e-07
0.63955,0.37499,0.37499,0.37462,3.4112e-07,0.68368,0.065559,2.0951e-07,4.7274e-07
0.64036,0.37499,0.37499,0.37462,3.3593e-07,0.6852,0.064051,2.1136e-07,4.6049e-07
0.64116,0.37499,0.37499,0.37463,3.3079e-07,0.6867,0.062559,2.1314e-07,4.4843e-07
0.64197,0.37499,0.37499,0.37463,3.257e-07,0.68818,0.061083,2.1484e-07,4.3655e-07
0.64277,0.37499,0.37499,0.37464,3.2067e-07,0.68965,0.059622,2.1647e-07,4.2486e-07
0.64358,0.37499,0.37499,0.37464,3.1569e-07,0.6911,0.058178,2.1801e-07,4.1336e-07
0.64438,0.37499,0.37499,0.37464,3.1076e-07,0.69254,0.056751,2.1947e-07,4.0206e-07
0.64519,0.37499,0.37499,0.37465,3.059e-07,0.69396,0.055339,2.2085e-07,3.9094e-07
0.64599,0.37499,0.37499,0.37465,3.0108e-07,0.69536,0.053944,2.2214e-07,3.8002e-07
0.6468,0.37499,0.37499,0.37466,2.9633e-07,0.69675,0.052565,2.2335e-07,3.693e-07
0.64761,0.37499,0.37499,0.37466,2.9163e-07,0.69812,0.051203,2.2447e-07,3.5878e-07
0.64841,0.37499,0.37499,0.37466,2.8698e-07,0.69947,0.049858,2.255e-07,3.4846e-07
0.64922,0.37499,0.37499,0.37467,2.8239e-07,0.70081,0.048529,2.2645e-07,3.3834e-07
0.65002,0.37499,0.37499,0.37467,2.7786e-07,0.70213,0.047217,2.273e-07,3.2842e-07
0.65083,0.37499,0.37499,0.37468,2.7339e-07,0.70343,0.045921,2.2807e-07,3.1871e-07
0.65163,0.37499,0.37499,0.37468,2.6897e-07,0.70472,0.044643,2.2874e-07,3.092e-07
0.65244,0.37499,0.37499,0.37469,2.6461e-07,0.70599,0.043381,2.2932e-07,2.999e-07
0.65324,0.37499,0.37499,0.37469,2.6031e-07,0.70724,0.042136,2.2981e-07,2.9081e-07
0.65405,0.37499,0.37499,0.37469,2.5606e-07,0.70848,0.040909,2.3021e-07,2.8192e-07
0.65486,0.37499,0.37499,0.3747,2.5188e-07,0.7097,0.039698,2.3051e-07,2.7325e-07
0.65566,0.37499,0.37499,0.3747,2.4775e-07,0.7109,0.038505,2.3072e-07,2.6478e-07
0.65647,0.37499,0.37499,0.37471,2.4368e-07,0.71209,0.037329,2.3084e-07,2.5653e-07
0.65727,0.37499,0.37499,0.37471,2.3967e-07,0.71325,0.03617,2.3086e-07,2.4848e-07
0.65808,0.37499,0.37499,0.37472,2.3572e-07,0.7144,0.035029,2.3079e-07,2.4065e-07
0.65888,0.37499,0.37499,0.37472,2.3183e-07,0.71554,0.033905,2.3062e-07,2.3303e-07
0.65969,0.37499,0.37499,0.37472,2.2799e-07,0.71665,0.032799,2.3036e-07,2.2562e-07
0.66049,0.37499,0.37499,0.37473,2.2422e-07,0.71775,0.03171,2.3001e-07,2.1842e-07
0.6613,0.37499,0.37499,0.37473,2.205e-07,0.71883,0.030638,2.2957e-07,2.1144e-07
0.6621,0.37499,0.37499,0.37474,2.1685e-07,0.71989,0.029584,2.2903e-07,2.0467e-07
0.66291,0.37499,0.37499,0.37474,2.1325e-07,0.72094,0.028548,2.284e-07,1.9811e-07
0.66372,0.37499,0.37499,0.37475,2.0972e-07,0.72196,0.02753,2.2767e-07,1.9177e-07
0.66452,0.37499,0.37499,0.37475,2.0625e-07,0.72297,0.02653,2.2686e-07,1.8563e-07
0.66533,0.37499,0.37499,0.37476,2.0283e-07,0.72396,0.025547,2.2595e-07,1.7971e-07
0.66613,0.37499,0.37499,0.37476,1.9948e-07,0.72494,0.024582,2.2495e-07,1.74e-07
0.66694,0.37499,0.37499,0.37476,1.9619e-07,0.72589,0.023635,2.2387e-07,1.685e-07
0.66774,0.37499,0.37499,0.37477,1.9295e-07,0.72683,0.022707,2.227e-07,1.6321e-07
0.66855,0.37499,0.37499,0.37477,1.8978e-07,0.72775,0.021796,2.2144e-07,1.5813e-07
0.66935,0.37499,0.37499,0.37478,1.8667e-07,0.72865,0.020903,2.2009e-07,1.5326e-07
0.67016,0.37499,0.37499,0.37478,1.8363e-07,0.72954,0.020029,2.1866e-07,1.4859e-07
0.67096,0.37499,0.37499,0.37479,1.8064e-07,0.7304,0.019172,2.1714e-07,1.4414e-07
0.67177,0.37499,0.37499,0.37479,1.7772e-07,0.73125,0.018334,2.1554e-07,1.3989e-07
0.67258,0.37499,0.37499,0.3748,1.7485e-07,0.73208,0.017515,2.1387e-07,1.3584e-07
0.67338,0.37499,0.37499,0.3748,1.7205e-07,0.73289,0.016713,2.1211e-07,1.32e-07
0.67419,0.37499,0.37499,0.37481,1.6931e-07,0.73368,0.01593,2.1027e-07,1.2836e-07
0.67499,0.37499,0.37499,0.37481,1.6664e-07,0.73445,0.015165,2.0836e-07,1.2492e-07
0.6758,0.37499,0.37499,0.37481,1.6402e-07,0.73521,0.014419,2.0637e-07,1.2168e-07
0.6766,0.37499,0.37499,0.37482,1.6147e-07,0.73595,0.013691,2.0431e-07,1.1863e-07
0.67741,0.37499,0.37499,0.37482,1.5898e-07,0.73667,0.012982,2.0217e-07,1.1579e-07
0.67821,0.37499,0.37499,0.37483,1.5655e-07,0.73737,0.012291,1.9997e-07,1.1314e-07
0.67902,0.37499,0.37499,0.37483,1.5419e-07,0.73805,0.011619,1.977e-07,1.1068e-07
0.67983,0.37499,0.37499,0.37484,1.5189e-07,0.73871,0.010965,1.9536e-07,1.0842e-07
0.68063,0.37499,0.37499,0.37484,1.4965e-07,0.73935,0.01033,1.9296e-07,1.0634e-07
0.68144,0.37499,0.37499,0.37485,1.4748e-07,0.73998,0.0097137,1.905e-07,1.0445e-07
0.68224,0.37499,0.37499,0.37485,1.4537e-07,0.74059,0.0091161,1.8798e-07,1.0275e-07
0.68305,0.37499,0.37499,0.37486,1.4332e-07,0.74118,0.0085373,1.854e-07,1.0123e-07
0.68385,0.37499,0.37499,0.37486,1.4133e-07,0.74175,0.0079772,1.8277e-07,9.9898e-08
0.68466,0.37499,0.37499,0.37487,1.3941e-07,0.7423,0.0074359,1.8008e-07,9.8742e-08
0.68546,0.37499,0.37499,0.37487,1.3755e-07,0.74283,0.0069135,1.7734e-07,9.7764e-08
0.68627,0.37499,0.37499,0.37488,1.3576e-07,0.74334,0.0064099,1.7456e-07,9.6961e-08
0.68707,0.37499,0.37499,0.37488,1.3403e-07,0.74383,0.0059253,1.7173e-07,9.6331e-08
0.68788,0.37499,0.37499,0.37488,1.3236e-07,0.74431,0.0054595,1.6885e-07,9.5873e-08
0.68869,0.37499,0.37499,0.37489,1.3076e-07,0.74477,0.0050126,1.6594e-07,9.5583e-08
0.68949,0.37499,0.37499,0.37489,1.2922e-07,0.7452,0.0045847,1.6298e-07,9.5459e-08
0.6903,0.37499,0.37499,0.3749,1.2775e-07,0.74562,0.0041758,1.5999e-07,9.5499e-08
0.6911,0.37499,0.37499,0.3749,1.2634e-07,0.74602,0.0037859,1.5697e-07,9.5701e-08
0.69191,0.37499,0.37499,0.37491,1.2499e-07,0.7464,0.003415,1.5392e-07,9.6061e-08
0.69271,0.37499,0.37499,0.37491,1.2371e-07,0.74676,0.0030631,1.5084e-07,9.6578e-08
0.69352,0.37499,0.37499,0.37492,1.2249e-07,0.74711,0.0027303,1.4773e-07,9.7249e-08
0.69432,0.37499,0.37499,0.37492,1.2134e-07,0.74743,0.0024165,1.446e-07,9.8071e-08
0.69513,0.37499,0.37499,0.37493,1.2025e-07,0.74773,0.0021219,1.4145e-07,9.9042e-08
0.69593,0.37499,0.37499,0.37493,1.1922e-07,0.74802,0.0018463,1.3828e-07,1.0016e-07
0.69674,0.37499,0.37499,0.37494,1.1826e-07,0.74828,0.0015898,1.351e-07,1.0142e-07
0.69755,0.37499,0.37499,0.37494,1.1736e-07,0.74853,0.0013525,1.3191e-07,1.0282e-07
0.69835,0.37499,0.37499,0.37495,1.1653e-07,0.74876,0.0011343,1.2871e-07,1.0436e-07
0.69916,0.37499,0.37499,0.37495,1.1577e-07,0.74897,0.00093532,1.255e-07,1.0604e-07
0.69996,0.37499,0.37499,0.37496,1.1506e-07,0.74916,0.00075545,1.2229e-07,1.0784e-07
0.70077,0.37499,0.37499,0.37496,1.1443e-07,0.74933,0.00059476,1.1907e-07,1.0978e-07
0.70157,0.37499,0.37499,0.37497,1.1385e-07,0.74948,0.00045325,1.1586e-07,1.1185e-07
0.70238,0.37499,0.37499,0.37497,1.1335e-07,0.74961,0.00033092,1.1265e-07,1.1404e-07
0.70318,0.37499,0.37499,0.37498,1.129e-07,0.74972,0.00022779,1.0945e-07,1.1635e-07
0.70399,0.37499,0.37499,0.37498,1.1252e-07,0.74982,0.00014385,1.0626e-07,1.1878e-07
0.7048,0.37499,0.37499,0.37499,1.1221e-07,0.74989,7.9117e-05,1.0309e-07,1.2133e-07
0.7056,0.37499,0.37499,0.37499,1.1196e-07,0.74995,3.359e-05,9.9926e-08,1.2399e-07
0.70641,0.37499,0.37499,0.37499,1.1178e-07,0.74998,7.2712e-06,9.6783e-08,1.2677e-07
0.70721,0.37499,0.37499,0.375,1.1166e-07,0.75,1.6216e-07,9.366e-08,1.2965e-07
0.70802,0.37499,0.37499,0.375,1.116e-07,0.75,1.2263e-05,9.056e-08,1.3264e-07
0.70882,0.37499,0.37499,0.37501,1.1161e-07,0.74997,4.3574e-05,8.7487e-08,1.3574e-07
0.70963,0.37499,0.37499,0.37501,1.1169e-07,0.74993,9.4092e-05,8.4442e-08,1.3893e-07
0.71043,0.37499,0.37499,0.37502,1.1183e-07,0.74987,0.00016382,8.1428e-08,1.4222e-07
0.71124,0.37499,0.37499,0.37502,1.1203e-07,0.74979,0.00025274,7.8447e-08,1.4561e-07
0.71204,0.37499,0.37499,0.37503,1.123e-07,0.7497,0.00036086,7.5502e-08,1.4909e-07
0.71285,0.37499,0.37499,0.37503,1.1263e-07,0.74958,0.00048818,7.2596e-08,1.5267e-07
0.71366,0.37499,0.37499,0.37504,1.1303e-07,0.74944,0.00063468,6.9731e-08,1.5633e-07
0.71446,0.37499,0.37499,0.37504,1.1349e-07,0.74928,0.00080035,6.6909e-08,1.6008e-07
0.71527,0.37499,0.37499,0.37505,1.1402e-07,0.74911,0.0009852,6.4132e-08,1.6391e-07
0.71607,0.37499,0.37499,0.37505,1.1461e-07,0.74892,0.0011892,6.1403e-08,1.6782e-07
0.71688,0.37499,0.37499,0.37506,1.1527e-07,0.7487,0.0014124,5.8724e-08,1.7182e-07
0.71768,0.37499,0.37499,0.37506,1.1599e-07,0.74847,0.0016546,5.6098e-08,1.7588e-07
0.71849,0.37499,0.37499,0.37507,1.1678e-07,0.74822,0.0019161,5.3526e-08,1.8003e-07
0.71929,0.37499,0.37499,0.37507,1.1763e-07,0.74795,0.0021966,5.101e-08,1.8425e-07
0.7201,0.37499,0.37499,0.37508,1.1854e-07,0.74766,0.0024962,4.8552e-08,1.8853e-07
0.7209,0.37499,0.37499,0.37508,1.1952e-07,0.74735,0.0028149,4.6155e-08,1.9289e-07
0.72171,0.37499,0.37499,0.37509,1.2057e-07,0.74702,0.0031527,4.382e-08,1.9731e-07
0.72252,0.37499,0.37499,0.37509,1.2167e-07,0.74667,0.0035095,4.155e-08,2.018e-07
0.72332,0.37499,0.37499,0.3751,1.2285e-07,0.7463,0.0038854,3.9345e-08,2.0635e-07
0.72413,0.37499,0.37499,0.3751,1.2408e-07,0.74592,0.0042802,3.7208e-08,2.1096e-07
0.72493,0.37499,0.37499,0.3751,1.2538e-07,0.74552,0.0046941,3.514e-08,2.1563e-07
0.72574,0.37499,0.37499,0.37511,1.2675e-07,0.74509,0.0051269,3.3142e-08,2.2035e-07
0.72654,0.37499,0.37499,0.37511,1.2818e-07,0.74465,0.0055787,3.1218e-08,2.2514e-07
0.72735,0.37499,0.37499,0.37512,1.2967e-07,0.74419,0.0060494,2.9366e-08,2.2997e-07
0.72815,0.37499,0.37499,0.37512,1.3123e-07,0.74371,0.006539,2.7591e-08,2.3486e-07
0.72896,0.37499,0.37499,0.37513,1.3285e-07,0.74321,0.0070475,2.5891e-08,2.398e-07
0.72976,0.37499,0.37499,0.37513,1.3453e-07,0.74269,0.0075748,2.427e-08,2.4479e-07
0.73057,0.37499,0.37499,0.37514,1.3628e-07,0.74215,0.0081209,2.2727e-08,2.4983e-07
0.73138,0.37499,0.37499,0.37514,1.3809e-07,0.7416,0.0086859,2.1264e-08,2.5492e-07
0.73218,0.37499,0.37499,0.37515,1.3996e-07,0.74102,0.0092696,1.9882e-08,2.6005e-07
0.73299,0.37499,0.37499,0.37515,1.419e-07,0.74043,0.009872,1.8582e-08,2.6522e-07
0.73379,0.37499,0.37499,0.37516,1.439e-07,0.73982,0.010493,1.7364e-08,2.7044e-07
0.7346,0.37499,0.37499,0.37516,1.4597e-07,0.73919,0.011133,1.623e-08,2.7571e-07
0.7354,0.37499,0.37499,0.37517,1.481e-07,0.73854,0.011791,1.5181e-08,2.8101e-07
0.73621,0.37499,0.37499,0.37517,1.5029e-07,0.73787,0.012468,1.4216e-08,2.8636e-07
0.73701,0.37499,0.37499,0.37518,1.5254e-07,0.73719,0.013164,1.3336e-08,2.9174e-07
0.73782,0.37499,0.37499,0.37518,1.5486e-07,0.73648,0.013878,1.2543e-08,2.9717e-07
0.73863,0.37499,0.37499,0.37518,1.5724e-07,0.73576,0.014611,1.1835e-08,3.0264e-07
0.73943,0.37499,0.37499,0.37519,1.5968e-07,0.73502,0.015362,1.1214e-08,3.0814e-07
0.74024,0.37499,0.37499,0.37519,1.6218e-07,0.73426,0.016132,1.068e-08,3.1368e-07
0.74104,0.37499,0.37499,0.3752,1.6475e-07,0.73348,0.01692,1.0232e-08,3.1926e-07
0.74185,0.37499,0.37499,0.3752,1.6738e-07,0.73268,0.017726,9.8711e-09,3.2488e-07
0.74265,0.37499,0.37499,0.37521,1.7007e-07,0.73186,0.01855,9.5971e-09,3.3054e-07
0.74346,0.37499,0.37499,0.37521,1.7282e-07,0.73103,0.019393,9.4099e-09,3.3623e-07
0.74426,0.37499,0.37499,0.37522,1.7563e-07,0.73018,0.020254,9.3091e-09,3.4196e-07
0.74507,0.37499,0.37499,0.37522,1.7851e-07,0.72931,0.021134,9.2946e-09,3.4773e-07
0.74587,0.37499,0.37499,0.37523,1.8145e-07,0.72842,0.022031,9.3659e-09,3.5353e-07
0.74668,0.37499,0.37499,0.37523,1.8445e-07,0.72751,0.022946,9.5227e-09,3.5937e-07
0.74749,0.37499,0.37499,0.37523,1.8751e-07,0.72659,0.02388,9.7644e-09,3.6525e-07
0.74829,0.37499,0.37499,0.37524,1.9063e-07,0.72565,0.024831,1.009e-08,3.7117e-07
0.7491,0.37499,0.37499,0.37524,1.9381e-07,0.72469,0.025801,1.05e-08,3.7712e-07
0.7499,0.37499,0.37499,0.37525,1.9705e-07,0.72371,0.026788,1.0993e-08,3.8311e-07
0.75071,0.37499,0.37499,0.37525,2.0036e-07,0.72271,0.027793,1.1567e-08,3.8915e-07
0.75151,0.37499,0.37499,0.37526,2.0372e-07,0.7217,0.028816,1.2223e-08,3.9522e-07
0.75232,0.37499,0.37499,0.37526,2.0715e-07,0.72067,0.029857,1.2959e-08,4.0133e-07
0.75312,0.37499,0.37499,0.37527,2.1063e-07,0.71962,0.030915,1.3775e-08,4.0748e-07
0.75393,0.37499,0.37499,0.37527,2.1417e-07,0.71855,0.031991,1.4668e-08,4.1368e-07
0.75473,0.37499,0.37499,0.37527,2.1778e-07,0.71746,0.033084,1.5638e-08,4.1992e-07
0.75554,0.37499,0.37499,0.37528,2.2144e-07,0.71636,0.034195,1.6684e-08,4.262e-07
0.75635,0.37499,0.37499,0.37528,2.2517e-07,0.71524,0.035324,1.7804e-08,4.3253e-07
0.75715,0.37499,0.37499,0.37529,2.2895e-07,0.71411,0.03647,1.8997e-08,4.389e-07
0.75796,0.37499,0.37499,0.37529,2.3279e-07,0.71295,0.037633,2.0261e-08,4.4532e-07
0.75876,0.37499,0.37499,0.3753,2.3669e-07,0.71178,0.038814,2.1595e-08,4.5179e-07
0.75957,0.37499,0.37499,0.3753,2.4065e-07,0.71059,0.040011,2.2997e-08,4.583e-07
0.76037,0.37499,0.37499,0.3753,2.4467e-07,0.70938,0.041226,2.4466e-08,4.6487e-07
0.76118,0.37499,0.37499,0.37531,2.4874e-07,0.70816,0.042458,2.6e-08,4.7149e-07
0.76198,0.37499,0.37499,0.37531,2.5288e-07,0.70692,0.043707,2.7596e-08,4.7816e-07
0.76279,0.37499,0.37499,0.37532,2.5707e-07,0.70566,0.044973,2.9255e-08,4.8488e-07
0.7636,0.37499,0.37499,0.37532,2.6132e-07,0.70439,0.046256,3.0972e-08,4.9167e-07
0.7644,0.37499,0.37499,0.37533,2.6563e-07,0.7031,0.047556,3.2747e-08,4.9851e-07
0.76521,0.37499,0.37499,0.37533,2.6999e-07,0.70179,0.048872,3.4577e-08,5.054e-07
0.76601,0.37499,0.37499,0.37533,2.7441e-07,0.70046,0.050206,3.6461e-08,5.1236e-07
0.76682,0.37499,0.37499,0.37534,2.7889e-07,0.69912,0.051556,3.8396e-08,5.1938e-07
0.76762,0.37499,0.37499,0.37534,2.8342e-07,0.69776,0.052922,4.038e-08,5.2647e-07
0.76843,0.37499,0.37499,0.37535,2.8802e-07,0.69639,0.054305,4.2412e-08,5.3362e-07
0.76923,0.37499,0.37499,0.37535,2.9266e-07,0.695,0.055704,4.4488e-08,5.4084e-07
0.77004,0.37499,0.37499,0.37535,2.9737e-07,0.69359,0.05712,4.6606e-08,5.4813e-07
0.77084,0.37499,0.37499,0.37536,3.0213e-07,0.69217,0.058552,4.8765e-08,5.5549e-07
0.77165,0.37499,0.37499,0.37536,3.0694e-07,0.69073,0.06,5.0962e-08,5.6292e-07
0.77246,0.37499,0.37499,0.37537,3.1181e-07,0.68927,0.061465,5.3194e-08,5.7042e-07
0.77326,0.37499,0.37499,0.37537,3.1673e-07,0.6878,0.062945,5.546e-08,5.7801e-07
0.77407,0.37499,0.37499,0.37538,3.2171e-07,0.68631,0.064441,5.7756e-08,5.8567e-07
0.77487,0.37499,0.37499,0.37538,3.2675e-07,0.6848,0.065954,6.0081e-08,5.9341e-07
0.77568,0.37499,0.37499,0.37538,3.3183e-07,0.68328,0.067482,6.2431e-08,6.0124e-07
0.77648,0.37499,0.37499,0.37539,3.3698e-07,0.68175,0.069026,6.4805e-08,6.0915e-07
0.77729,0.37499,0.37499,0.37539,3.4217e-07,0.6802,0.070585,6.72e-08,6.1714e-07
0.77809,0.37499,0.37499,0.37539,3.4742e-07,0.67863,0.072161,6.9613e-08,6.2523e-07
0.7789,0.37499,0.37499,0.3754,3.5272e-07,0.67705,0.073751,7.2042e-08,6.334e-07
0.7797,0.37499,0.37499,0.3754,3.5808e-07,0.67545,0.075357,7.4485e-08,6.4167e-07
0.78051,0.37499,0.37499,0.37541,3.6348e-07,0.67383,0.076979,7.6938e-08,6.5003e-07
0.78132,0.37499,0.37499,0.37541,3.6894e-07,0.6722,0.078616,7.9399e-08,6.5849e-07
0.78212,0.37499,0.37499,0.37541,3.7446e-07,0.67056,0.080267,8.1866e-08,6.6704e-07
0.78293,0.37499,0.37499,0.37542,3.8002e-07,0.6689,0.081934,8.4336e-08,6.757e-07
0.78373,0.37499,0.37499,0.37542,3.8563e-07,0.66723,0.083616,8.6807e-08,6.8446e-07
0.78454,0.37499,0.37499,0.37543,3.913e-07,0.66554,0.085313,8.9276e-08,6.9332e-07
0.78534,0.37499,0.37499,0.37543,3.9702e-07,0.66383,0.087025,9.174e-08,7.0229e-07
0.78615,0.37499,0.37499,0.37543,4.0279e-07,0.66211,0.088752,9.4197e-08,7.1137e-07
0.78695,0.37499,0.37499,0.37544,4.086e-07,0.66038,0.090493,9.6645e-08,7.2056e-07
0.78776,0.37499,0.37499,0.37544,4.1447e-07,0.65863,0.092249,9.908e-08,7.2986e-07
0.78856,0.37499,0.37499,0.37544,4.2039e-07,0.65687,0.094019,1.015e-07,7.3928e-07
0.78937,0.37499,0.37499,0.37545,4.2636e-07,0.65509,0.095804,1.0391e-07,7.4881e-07
0.79018,0.37499,0.37499,0.37545,4.3237e-07,0.6533,0.097603,1.0629e-07,7.5846e-07
0.79098,0.37499,0.37499,0.37545,4.3844e-07,0.65149,0.099416,1.0865e-07,7.6822e-07
0.79179,0.37499,0.37499,0.37546,4.4455e-07,0.64967,0.10124,1.1099e-07,7.7811e-07
0.79259,0.37499,0.37499,0.37546,4.5071e-07,0.64784,0.10308,1.133e-07,7.8813e-07
0.7934,0.37499,0.37499,0.37546,4.5692e-07,0.64599,0.10494,1.1558e-07,7.9826e-07
0.7942,0.37499,0.37499,0.37547,4.6318e-07,0.64413,0.10681,1.1784e-07,8.0853e-07
0.79501,0.37499,0.37499,0.37547,4.6949e-07,0.64225,0.10869,1.2005e-07,8.1892e-07
0.79581,0.37499,0.37499,0.37547,4.7584e-07,0.64036,0.11059,1.2223e-07,8.2944e-07
0.79662,0.37499,0.37499,0.37548,4.8224e-07,0.63846,0.1125,1.2438e-07,8.4009e-07
0.79743,0.37499,0.37499,0.37548,4.8868e-07,0.63654,0.11442,1.2648e-07,8.5088e-07
0.79823,0.37499,0.37499,0.37549,4.9517e-07,0.63461,0.11636,1.2854e-07,8.618e-07
0.79904,0.37499,0.37499,0.37549,5.0171e-07,0.63267,0.11831,1.3056e-07,8.7285e-07
0.79984,0.37499,0.37499,0.37549,5.0829e-07,0.63071,0.12027,1.3253e-07,8.8404e-07
0.80065,0.37499,0.37499,0.37549,5.1491e-07,0.62874,0.12225,1.3445e-07,8.9537e-07
0.80145,0.37499,0.37499,0.3755,5.2158e-07,0.62676,0.12424,1.3632e-07,9.0684e-07
0.80226,0.37499,0.37499,0.3755,5.283e-07,0.62476,0.12624,1.3814e-07,9.1845e-07
0.80306,0.37499,0.37499,0.3755,5.3506e-07,0.62276,0.12825,1.3991e-07,9.3021e-07
0.80387,0.37499,0.37499,0.37551,5.4186e-07,0.62073,0.13028,1.4162e-07,9.421e-07
0.80467,0.37499,0.37499,0.37551,5.4871e-07,0.6187,0.13232,1.4327e-07,9.5414e-07
0.80548,0.37499,0.37499,0.37551,5.5559e-07,0.61665,0.13437,1.4487e-07,9.6632e-07
0.80629,0.37499,0.37499,0.37552,5.6252e-07,0.6146,0.13644,1.464e-07,9.7865e-07
0.80709,0.37499,0.37499,0.37552,5.695e-07,0.61252,0.13852,1.4787e-07,9.9113e-07
0.8079,0.37499,0.37499,0.37552,5.7651e-07,0.61044,0.1406,1.4928e-07,1.0037e-06
0.8087,0.37499,0.37499,0.37553,5.8357e-07,0.60835,0.14271,1.5062e-07,1.0165e-06
0.80951,0.37499,0.37499,0.37553,5.9067e-07,0.60624,0.14482,1.519e-07,1.0294e-06
0.81031,0.37499,0.37499,0.37553,5.978e-07,0.60412,0.14694,1.5311e-07,1.0425e-06
0.81112,0.37499,0.37499,0.37553,6.0498e-07,0.60199,0.14908,1.5425e-07,1.0557e-06
0.81192,0.37499,0.37499,0.37554,6.122e-07,0.59985,0.15123,1.5532e-07,1.0691e-06
0.81273,0.37499,0.37499,0.37554,6.1946e-07,0.59769,0.15339,1.5632e-07,1.0826e-06
0.81353,0.37499,0.37499,0.37554,6.2676e-07,0.59553,0.15556,1.5724e-07,1.0963e-06
0.81434,0.37499,0.37499,0.37555,6.3409e-07,0.59335,0.15774,1.581e-07,1.1101e-06
0.81515,0.37499,0.37499,0.37555,6.4147e-07,0.59117,0.15993,1.5888e-07,1.1241e-06
0.81595,0.37499,0.37499,0.37555,6.4888e-07,0.58897,0.16214,1.5959e-07,1.1382e-06
0.81676,0.37499,0.37499,0.37555,6.5633e-07,0.58676,0.16435,1.6022e-07,1.1524e-06
0.81756,0.37499,0.37499,0.37556,6.6382e-07,0.58454,0.16658,1.6078e-07,1.1669e-06
0.81837,0.37499,0.37499,0.37556,6.7134e-07,0.58231,0.16881,1.6126e-07,1.1814e-06
0.81917,0.37499,0.37499,0.37556,6.789e-07,0.58006,0.17106,1.6166e-07,1.1961e-06
0.81998,0.37499,0.37499,0.37557,6.865e-07,0.57781,0.17332,1.6199e-07,1.211e-06
0.82078,0.37499,0.37499,0.37557,6.9413e-07,0.57555,0.17559,1.6224e-07,1.226e-06
0.82159,0.37499,0.37499,0.37557,7.018e-07,0.57327,0.17787,1.6242e-07,1.2412e-06
0.8224,0.37499,0.37499,0.37557,7.095e-07,0.57099,0.18015,1.6252e-07,1.2565e-06
0.8232,0.37499,0.37499,0.37558,7.1724e-07,0.5687,0.18245,1.6254e-07,1.2719e-06
0.82401,0.37499,0.37499,0.37558,7.2501e-07,0.5664,0.18476,1.6248e-07,1.2876e-06
0.82481,0.37499,0.37499,0.37558,7.3282e-07,0.56408,0.18708,1.6234e-07,1.3033e-06
0.82562,0.37499,0.37499,0.37558,7.4066e-07,0.56176,0.18941,1.6213e-07,1.3192e-06
0.82642,0.37499,0.37499,0.37558,7.4853e-07,0.55943,0.19174,1.6184e-07,1.3352e-06
0.82723,0.37499,0.37499,0.37559,7.5644e-07,0.55709,0.19409,1.6148e-07,1.3514e-06
0.82803,0.37499,0.37499,0.37559,7.6438e-07,0.55473,0.19644,1.6104e-07,1.3677e-06
0.82884,0.37499,0.37499,0.37559,7.7235e-07,0.55237,0.19881,1.6052e-07,1.3842e-06
0.82964,0.37499,0.37499,0.37559,7.8035e-07,0.55001,0.20118,1.5993e-07,1.4008e-06
0.83045,0.37499,0.37499,0.3756,7.8838e-07,0.54763,0.20357,1.5926e-07,1.4175e-06
0.83126,0.37499,0.37499,0.3756,7.9644e-07,0.54524,0.20596,1.5852e-07,1.4344e-06
0.83206,0.37499,0.37499,0.3756,8.0453e-07,0.54284,0.20836,1.5771e-07,1.4514e-06
0.83287,0.37499,0.37499,0.3756,8.1266e-07,0.54044,0.21077,1.5683e-07,1.4685e-06
0.83367,0.37499,0.37499,0.3756,8.2081e-07,0.53803,0.21318,1.5588e-07,1.4857e-06
0.83448,0.37499,0.37499,0.37561,8.2899e-07,0.53561,0.21561,1.5485e-07,1.5031e-06
0.83528,0.37499,0.37499,0.37561,8.372e-07,0.53318,0.21804,1.5376e-07,1.5206e-06
0.83609,0.37499,0.37499,0.37561,8.4543e-07,0.53074,0.22048,1.526e-07,1.5383e-06
0.83689,0.37499,0.37499,0.37561,8.537e-07,0.52829,0.22293,1.5137e-07,1.556e-06
0.8377,0.37499,0.37499,0.37561,8.6199e-07,0.52584,0.22539,1.5008e-07,1.5739e-06
0.8385,0.37499,0.37499,0.37562,8.7031e-07,0.52338,0.22785,1.4873e-07,1.5919e-06
0.83931,0.37499,0.37499,0.37562,8.7866e-07,0.52091,0.23033,1.4731e-07,1.61e-06
0.84012,0.37499,0.37499,0.37562,8.8703e-07,0.51843,0.23281,1.4583e-07,1.6282e-06
0.84092,0.37499,0.37499,0.37562,8.9543e-07,0.51595,0.23529,1.443e-07,1.6466e-06
0.84173,0.37499,0.37499,0.37562,9.0385e-07,0.51346,0.23779,1.427e-07,1.665e-06
0.84253,0.37499,0.37499,0.37563,9.123e-07,0.51096,0.24029,1.4105e-07,1.6835e-06
0.84334,0.37499,0.37499,0.37563,9.2077e-07,0.50846,0.2428,1.3935e-07,1.7022e-06
0.84414,0.37499,0.37499,0.37563,9.2927e-07,0.50594,0.24531,1.3759e-07,1.7209e-06
0.84495,0.37499,0.37499,0.37563,9.3779e-07,0.50343,0.24784,1.3578e-07,1.7398e-06
0.84575,0.37499,0.37499,0.37563,9.4633e-07,0.5009,0.25036,1.3393e-07,1.7587e-06
0.84656,0.37499,0.37499,0.37563,9.549e-07,0.49837,0.2529,1.3203e-07,1.7778e-06
0.84736,0.37499,0.37499,0.37564,9.6349e-07,0.49583,0.25544,1.3008e-07,1.7969e-06
0.84817,0.37499,0.37499,0.37564,9.721e-07,0.49329,0.25799,1.2809e-07,1.8161e-06
0.84898,0.37499,0.37499,0.37564,9.8073e-07,0.49074,0.26054,1.2606e-07,1.8354e-06
0.84978,0.37499,0.37499,0.37564,9.8938e-07,0.48818,0.2631,1.2399e-07,1.8548e-06
0.85059,0.37499,0.37499,0.37564,9.9805e-07,0.48562,0.26566,1.2189e-07,1.8742e-06
0.85139,0.37499,0.37499,0.37564,1.0067e-06,0.48305,0.26823,1.1975e-07,1.8937e-06
0.8522,0.37499,0.37499,0.37564,1.0155e-06,0.48048,0.27081,1.1758e-07,1.9133e-06
0.853,0.37499,0.37499,0.37565,1.0242e-06,0.4779,0.27339,1.1538e-07,1.933e-06
0.85381,0.37499,0.37499,0.37565,1.0329e-06,0.47532,0.27597,1.1315e-07,1.9527e-06
0.85461,0.37499,0.37499,0.37565,1.0417e-06,0.47273,0.27857,1.109e-07,1.9725e-06
0.85542,0.37499,0.37499,0.37565,1.0505e-06,0.47014,0.28116,1.0862e-07,1.9924e-06
0.85623,0.37499,0.37499,0.37565,1.0593e-06,0.46754,0.28376,1.0633e-07,2.0123e-06
0.85703,0.37499,0.37499,0.37565,1.0681e-06,0.46493,0.28637,1.0401e-07,2.0322e-06
0.85784,0.37499,0.37499,0.37565,1.077e-06,0.46233,0.28898,1.0169e-07,2.0522e-06
0.85864,0.37499,0.37499,0.37565,1.0858e-06,0.45971,0.29159,9.9345e-08,2.0723e-06
0.85945,0.37499,0.37499,0.37565,1.0947e-06,0.4571,0.29421,9.6993e-08,2.0924e-06
0.86025,0.37499,0.37499,0.37566,1.1036e-06,0.45448,0.29684,9.4634e-08,2.1125e-06
0.86106,0.37499,0.37499,0.37566,1.1125e-06,0.45185,0.29946,9.2269e-08,2.1327e-06
0.86186,0.37499,0.37499,0.37566,1.1214e-06,0.44922,0.30209,8.9901e-08,2.1529e-06
0.86267,0.37499,0.37499,0.37566,1.1303e-06,0.44659,0.30473,8.7532e-08,2.1731e-06
0.86347,0.37499,0.37499,0.37566,1.1393e-06,0.44395,0.30737,8.5166e-08,2.1934e-06
0.86428,0.37499,0.37499,0.37566,1.1482e-06,0.44131,0.31001,8.2803e-08,2.2137e-06
0.86509,0.37499,0.37499,0.37566,1.1572e-06,0.43867,0.31265,8.0448e-08,2.234e-06
0.86589,0.37499,0.37499,0.37566,1.1662e-06,0.43602,0.3153,7.8102e-08,2.2543e-06
0.8667,0.37499,0.37499,0.37566,1.1752e-06,0.43337,0.31795,7.5768e-08,2.2746e-06
0.8675,0.37499,0.37499,0.37566,1.1842e-06,0.43072,0.32061,7.3449e-08,2.2949e-06
0.86831,0.37499,0.37499,0.37566,1.1932e-06,0.42807,0.32326,7.1146e-08,2.3153e-06
0.86911,0.37499,0.37499,0.37567,1.2022e-06,0.42541,0.32592,6.8862e-08,2.3356e-06
0.86992,0.37499,0.37499,0.37567,1.2113e-06,0.42275,0.32859,6.66e-08,2.3559e-06
0.87072,0.37499,0.37499,0.37567,1.2203e-06,0.42008,0.33125,6.4362e-08,2.3763e-06
0.87153,0.37499,0.37499,0.37567,1.2294e-06,0.41742,0.33392,6.2151e-08,2.3966e-06
0.87233,0.37499,0.37499,0.37567,1.2384e-06,0.41475,0.33659,5.9968e-08,2.4169e-06
0.87314,0.37499,0.37499,0.37567,1.2475e-06,0.41208,0.33926,5.7817e-08,2.4372e-06
0.87395,0.37499,0.37499,0.37567,1.2566e-06,0.40941,0.34193,5.5699e-08,2.4575e-06
0.87475,0.37499,0.37499,0.37567,1.2657e-06,0.40673,0.3446,5.3616e-08,2.4778e-06
0.87556,0.37499,0.37499,0.37567,1.2748e-06,0.40406,0.34728,5.1572e-08,2.498e-06
0.87636,0.37499,0.37499,0.37567,1.2839e-06,0.40138,0.34996,4.9568e-08,2.5182e-06
0.87717,0.37499,0.37499,0.37567,1.293e-06,0.3987,0.35264,4.7606e-08,2.5384e-06
0.87797,0.37499,0.37499,0.37567,1.3021e-06,0.39602,0.35532,4.5689e-08,2.5586e-06
0.87878,0.37499,0.37499,0.37567,1.3113e-06,0.39334,0.358,4.3818e-08,2.5787e-06
0.87958,0.37499,0.37499,0.37567,1.3204e-06,0.39066,0.36068,4.1996e-08,2.5988e-06
0.88039,0.37499,0.37499,0.37567,1.3295e-06,0.38798,0.36336,4.0224e-08,2.6188e-06
0.8812,0.37499,0.37499,0.37567,1.3386e-06,0.3853,0.36604,3.8505e-08,2.6388e-06
0.882,0.37499,0.37499,0.37567,1.3478e-06,0.38262,0.36873,3.684e-08,2.6587e-06
0.88281,0.37499,0.37499,0.37567,1.3569e-06,0.37993,0.37141,3.5232e-08,2.6786e-06
0.88361,0.37499,0.37499,0.37567,1.3661e-06,0.37725,0.37409,3.3682e-08,2.6985e-06
0.88442,0.37499,0.37499,0.37567,1.3752e-06,0.37456,0.37678,3.2191e-08,2.7183e-06
0.88522,0.37499,0.37499,0.37567,1.3844e-06,0.37188,0.37946,3.0762e-08,2.738e-06
0.88603,0.37499,0.37499,0.37567,1.3935e-06,0.3692,0.38215,2.9396e-08,2.7577e-06
0.88683,0.37499,0.37499,0.37567,1.4027e-06,0.36651,0.38483,2.8095e-08,2.7773e-06
0.88764,0.37499,0.37499,0.37567,1.4118e-06,0.36383,0.38751,2.686e-08,2.7968e-06
0.88844,0.37499,0.37499,0.37567,1.421e-06,0.36115,0.39019,2.5693e-08,2.8163e-06
0.88925,0.37499,0.37499,0.37567,1.4301e-06,0.35847,0.39288,2.4595e-08,2.8357e-06
0.89006,0.37499,0.37499,0.37567,1.4393e-06,0.35578,0.39556,2.3567e-08,2.855e-06
0.89086,0.37499,0.37499,0.37567,1.4485e-06,0.3531,0.39823,2.261e-08,2.8743e-06
0.89167,0.37499,0.37499,0.37567,1.4576e-06,0.35043,0.40091,2.1726e-08,2.8935e-06
0.89247,0.37499,0.37499,0.37567,1.4668e-06,0.34775,0.40359,2.0917e-08,2.9126e-06
0.89328,0.37499,0.37499,0.37567,1.4759e-06,0.34507,0.40627,2.0181e-08,2.9316e-06
0.89408,0.37499,0.37499,0.37567,1.485e-06,0.3424,0.40894,1.9522e-08,2.9506e-06
0.89489,0.37499,0.37499,0.37567,1.4942e-06,0.33972,0.41161,1.894e-08,2.9694e-06
0.89569,0.37499,0.37499,0.37567,1.5033e-06,0.33705,0.41428,1.8435e-08,2.9882e-06
0.8965,0.37499,0.37499,0.37567,1.5125e-06,0.33438,0.41695,1.8008e-08,3.0069e-06
0.8973,0.37499,0.37499,0.37567,1.5216e-06,0.33172,0.41962,1.766e-08,3.0255e-06
0.89811,0.37499,0.37499,0.37567,1.5307e-06,0.32905,0.42228,1.7392e-08,3.044e-06
0.89892,0.37499,0.37499,0.37567,1.5398e-06,0.32639,0.42494,1.7204e-08,3.0624e-06
0.89972,0.37499,0.37499,0.37566,1.5489e-06,0.32373,0.4276,1.7096e-08,3.0808e-06
0.90053,0.37499,0.37499,0.37566,1.558e-06,0.32107,0.43026,1.7069e-08,3.099e-06
0.90133,0.37499,0.37499,0.37566,1.5671e-06,0.31842,0.43291,1.7123e-08,3.1172e-06
0.90214,0.37499,0.37499,0.37566,1.5762e-06,0.31577,0.43556,1.7259e-08,3.1352e-06
0.90294,0.37499,0.37499,0.37566,1.5853e-06,0.31312,0.43821,1.7475e-08,3.1532e-06
0.90375,0.37499,0.37499,0.37566,1.5944e-06,0.31047,0.44085,1.7773e-08,3.171e-06
0.90455,0.37499,0.37499,0.37566,1.6035e-06,0.30783,0.44349,1.8153e-08,3.1888e-06
0.90536,0.37499,0.37499,0.37566,1.6125e-06,0.30519,0.44613,1.8614e-08,3.2064e-06
0.90617,0.37499,0.37499,0.37566,1.6216e-06,0.30255,0.44876,1.9156e-08,3.224e-06
0.90697,0.37499,0.37499,0.37566,1.6306e-06,0.29992,0.45139,1.9778e-08,3.2414e-06
0.90778,0.37499,0.37499,0.37566,1.6396e-06,0.2973,0.45402,2.0482e-08,3.2588e-06
0.90858,0.37499,0.37499,0.37566,1.6487e-06,0.29467,0.45664,2.1265e-08,3.276e-06
0.90939,0.37499,0.37499,0.37565,1.6577e-06,0.29205,0.45926,2.2127e-08,3.2932e-06
0.91019,0.37499,0.37499,0.37565,1.6667e-06,0.28944,0.46187,2.3069e-08,3.3102e-06
0.911,0.37499,0.37499,0.37565,1.6756e-06,0.28683,0.46448,2.4089e-08,3.3272e-06
0.9118,0.37499,0.37499,0.37565,1.6846e-06,0.28422,0.46708,2.5186e-08,3.344e-06
0.91261,0.37499,0.37499,0.37565,1.6936e-06,0.28162,0.46968,2.636e-08,3.3608e-06
0.91341,0.37499,0.37499,0.37565,1.7025e-06,0.27902,0.47228,2.7609e-08,3.3774e-06
0.91422,0.37499,0.37499,0.37565,1.7114e-06,0.27643,0.47487,2.8934e-08,3.394e-06
0.91503,0.37499,0.37499,0.37565,1.7204e-06,0.27384,0.47745,3.0332e-08,3.4104e-06
0.91583,0.37499,0.37499,0.37564,1.7293e-06,0.27126,0.48003,3.1803e-08,3.4267e-06
0.91664,0.37499,0.37499,0.37564,1.7381e-06,0.26868,0.4826,3.3345e-08,3.443e-06
0.91744,0.37499,0.37499,0.37564,1.747e-06,0.26611,0.48517,3.4957e-08,3.4591e-06
0.91825,0.37499,0.37499,0.37564,1.7559e-06,0.26355,0.48773,3.6639e-08,3.4751e-06
0.91905,0.37499,0.37499,0.37564,1.7647e-06,0.26099,0.49029,3.8387e-08,3.491e-06
0.91986,0.37499,0.37499,0.37564,1.7735e-06,0.25843,0.49284,4.0202e-08,3.5069e-06
0.92066,0.37498,0.37499,0.37564,1.7823e-06,0.25588,0.49539,4.2081e-08,3.5226e-06
0.92147,0.37498,0.37499,0.37563,1.7911e-06,0.25334,0.49793,4.4023e-08,3.5382e-06
0.92227,0.37498,0.37499,0.37563,1.7999e-06,0.25081,0.50046,4.6026e-08,3.5538e-06
0.92308,0.37498,0.37499,0.37563,1.8086e-06,0.24828,0.50298,4.8089e-08,3.5692e-06
0.92389,0.37498,0.37499,0.37563,1.8174e-06,0.24575,0.5055,5.0209e-08,3.5845e-06
0.92469,0.37498,0.37499,0.37563,1.8261e-06,0.24324,0.50802,5.2385e-08,3.5998e-06
0.9255,0.37498,0.37499,0.37563,1.8348e-06,0.24073,0.51052,5.4616e-08,3.6149e-06
0.9263,0.37498,0.37499,0.37562,1.8434e-06,0.23823,0.51302,5.6898e-08,3.63e-06
0.92711,0.37498,0.37499,0.37562,1.8521e-06,0.23573,0.51551,5.923e-08,3.645e-06
0.92791,0.37498,0.37499,0.37562,1.8607e-06,0.23324,0.518,6.161e-08,3.6598e-06
0.92872,0.37498,0.37499,0.37562,1.8693e-06,0.23076,0.52048,6.4036e-08,3.6746e-06
0.92952,0.37498,0.37499,0.37562,1.8779e-06,0.22829,0.52295,6.6506e-08,3.6893e-06
0.93033,0.37498,0.37499,0.37562,1.8865e-06,0.22582,0.52541,6.9017e-08,3.7039e-06
0.93113,0.37498,0.37499,0.37561,1.895e-06,0.22336,0.52786,7.1568e-08,3.7185e-06
0.93194,0.37498,0.37499,0.37561,1.9035e-06,0.22091,0.53031,7.4155e-08,3.7329e-06
0.93275,0.37498,0.37499,0.37561,1.912e-06,0.21847,0.53275,7.6778e-08,3.7473e-06
0.93355,0.37498,0.37499,0.37561,1.9205e-06,0.21603,0.53518,7.9432e-08,3.7615e-06
0.93436,0.37498,0.37499,0.37561,1.9289e-06,0.21361,0.5376,8.2117e-08,3.7757e-06
0.93516,0.37498,0.37499,0.3756,1.9373e-06,0.21119,0.54002,8.4829e-08,3.7899e-06
0.93597,0.37498,0.37499,0.3756,1.9457e-06,0.20878,0.54242,8.7566e-08,3.8039e-06
0.93677,0.37498,0.37499,0.3756,1.9541e-06,0.20638,0.54482,9.0326e-08,3.8179e-06
0.93758,0.37498,0.37499,0.3756,1.9624e-06,0.20398,0.54721,9.3106e-08,3.8318e-06
0.93838,0.37498,0.37499,0.37559,1.9707e-06,0.2016,0.54959,9.5904e-08,3.8456e-06
0.93919,0.37498,0.37499,0.37559,1.979e-06,0.19922,0.55196,9.8716e-08,3.8594e-06
0.94,0.37498,0.37499,0.37559,1.9873e-06,0.19686,0.55432,1.0154e-07,3.873e-06
0.9408,0.37498,0.37499,0.37559,1.9955e-06,0.1945,0.55667,1.0438e-07,3.8867e-06
0.94161,0.37498,0.37499,0.37559,2.0037e-06,0.19215,0.55902,1.0722e-07,3.9002e-06
0.94241,0.37498,0.37499,0.37558,2.0119e-06,0.18981,0.56135,1.1007e-07,3.9137e-06
0.94322,0.37498,0.37499,0.37558,2.02e-06,0.18748,0.56368,1.1291e-07,3.9271e-06
0.94402,0.37498,0.37499,0.37558,2.0281e-06,0.18517,0.56599,1.1576e-07,3.9405e-06
0.94483,0.37498,0.37499,0.37558,2.0362e-06,0.18286,0.5683,1.1861e-07,3.9538e-06
0.94563,0.37498,0.37499,0.37557,2.0443e-06,0.18056,0.57059,1.2145e-07,3.9671e-06
0.94644,0.37498,0.37499,0.37557,2.0523e-06,0.17827,0.57288,1.2428e-07,3.9803e-06
0.94724,0.37498,0.37499,0.37557,2.0603e-06,0.17599,0.57515,1.271e-07,3.9934e-06
0.94805,0.37498,0.37499,0.37557,2.0682e-06,0.17372,0.57742,1.2991e-07,4.0065e-06
0.94886,0.37498,0.37499,0.37556,2.0761e-06,0.17146,0.57967,1.327e-07,4.0196e-06
0.94966,0.37498,0.37499,0.37556,2.084e-06,0.16921,0.58191,1.3547e-07,4.0326e-06
0.95047,0.37498,0.37499,0.37556,2.0919e-06,0.16697,0.58415,1.3822e-07,4.0455e-06
0.95127,0.37498,0.37499,0.37555,2.0997e-06,0.16474,0.58637,1.4095e-07,4.0584e-06
0.95208,0.37498,0.37499,0.37555,2.1075e-06,0.16252,0.58858,1.4365e-07,4.0713e-06
0.95288,0.37498,0.37499,0.37555,2.1152e-06,0.16032,0.59078,1.4632e-07,4.0841e-06
0.95369,0.37498,0.37499,0.37555,2.1229e-06,0.15812,0.59297,1.4896e-07,4.0969e-06
0.95449,0.37498,0.37499,0.37554,2.1306e-06,0.15594,0.59515,1.5156e-07,4.1097e-06
0.9553,0.37498,0.37499,0.37554,2.1382e-06,0.15377,0.59732,1.5413e-07,4.1224e-06
0.9561,0.37498,0.37499,0.37554,2.1459e-06,0.1516,0.59947,1.5666e-07,4.135e-06
0.95691,0.37498,0.37499,0.37554,2.1534e-06,0.14945,0.60162,1.5915e-07,4.1477e-06
0.95772,0.37498,0.37499,0.37553,2.161e-06,0.14732,0.60375,1.616e-07,4.1603e-06
0.95852,0.37498,0.37499,0.37553,2.1684e-06,0.14519,0.60587,1.64e-07,4.1729e-06
0.95933,0.37498,0.37499,0.37553,2.1759e-06,0.14307,0.60798,1.6635e-07,4.1854e-06
0.96013,0.37498,0.37499,0.37552,2.1833e-06,0.14097,0.61008,1.6865e-07,4.198e-06
0.96094,0.37498,0.37499,0.37552,2.1907e-06,0.13888,0.61216,1.709e-07,4.2105e-06
0.96174,0.37498,0.37499,0.37552,2.198e-06,0.1368,0.61423,1.7309e-07,4.223e-06
0.96255,0.37498,0.37499,0.37551,2.2053e-06,0.13473,0.61629,1.7523e-07,4.2354e-06
0.96335,0.37498,0.37499,0.37551,2.2126e-06,0.13268,0.61834,1.7731e-07,4.2478e-06
0.96416,0.37498,0.37499,0.37551,2.2198e-06,0.13064,0.62038,1.7933e-07,4.2603e-06
0.96497,0.37498,0.37499,0.37551,2.227e-06,0.12861,0.6224,1.8128e-07,4.2726e-06
0.96577,0.37498,0.37499,0.3755,2.2341e-06,0.12659,0.62441,1.8317e-07,4.285e-06
0.96658,0.37498,0.37499,0.3755,2.2412e-06,0.12459,0.62641,1.85e-07,4.2974e-06
0.96738,0.37498,0.37499,0.3755,2.2482e-06,0.1226,0.6284,1.8675e-07,4.3097e-06
0.96819,0.37498,0.37499,0.37549,2.2552e-06,0.12062,0.63037,1.8844e-07,4.322e-06
0.96899,0.37498,0.37499,0.37549,2.2622e-06,0.11865,0.63233,1.9006e-07,4.3343e-06
0.9698,0.37498,0.37499,0.37549,2.2691e-06,0.1167,0.63427,1.916e-07,4.3466e-06
0.9706,0.37498,0.37499,0.37548,2.276e-06,0.11476,0.6362,1.9307e-07,4.3589e-06
0.97141,0.37498,0.37499,0.37548,2.2828e-06,0.11283,0.63812,1.9446e-07,4.3712e-06
0.97221,0.37498,0.37499,0.37548,2.2896e-06,0.11092,0.64003,1.9577e-07,4.3834e-06
0.97302,0.37498,0.37499,0.37547,2.2963e-06,0.10902,0.64192,1.9701e-07,4.3957e-06
0.97383,0.37498,0.37499,0.37547,2.303e-06,0.10714,0.6438,1.9817e-07,4.4079e-06
0.97463,0.37498,0.37499,0.37547,2.3097e-06,0.10527,0.64566,1.9924e-07,4.4201e-06
0.97544,0.37498,0.37499,0.37546,2.3163e-06,0.10341,0.64752,2.0023e-07,4.4323e-06
0.97624,0.37498,0.37499,0.37546,2.3228e-06,0.10156,0.64935,2.0114e-07,4.4445e-06
0.97705,0.37498,0.37499,0.37545,2.3293e-06,0.099735,0.65117,2.0197e-07,4.4567e-06
0.97785,0.37498,0.37499,0.37545,2.3358e-06,0.097919,0.65298,2.0271e-07,4.4689e-06
0.97866,0.37498,0.37499,0.37545,2.3422e-06,0.096118,0.65478,2.0337e-07,4.481e-06
0.97946,0.37498,0.37499,0.37544,2.3486e-06,0.094331,0.65656,2.0394e-07,4.4932e-06
0.98027,0.37498,0.37499,0.37544,2.3549e-06,0.092558,0.65832,2.0442e-07,4.5053e-06
0.98107,0.37498,0.37499,0.37544,2.3611e-06,0.090799,0.66007,2.0481e-07,4.5174e-06
0.98188,0.37498,0.37499,0.37543,2.3673e-06,0.089056,0.66181,2.0512e-07,4.5296e-06
0.98269,0.37498,0.37499,0.37543,2.3735e-06,0.087327,0.66353,2.0534e-07,4.5417e-06
0.98349,0.37498,0.37499,0.37543,2.3796e-06,0.085612,0.66524,2.0547e-07,4.5537e-06
0.9843,0.37498,0.37499,0.37542,2.3857e-06,0.083913,0.66693,2.0551e-07,4.5658e-06
0.9851,0.37498,0.37499,0.37542,2.3917e-06,0.082228,0.66861,2.0546e-07,4.5779e-06
0.98591,0.37498,0.37499,0.37541,2.3976e-06,0.080558,0.67027,2.0533e-07,4.5899e-06
0.98671,0.37498,0.37499,0.37541,2.4035e-06,0.078904,0.67192,2.051e-07,4.602e-06
0.98752,0.37498,0.37499,0.37541,2.4094e-06,0.077264,0.67355,2.0479e-07,4.614e-06
0.98832,0.37498,0.37499,0.3754,2.4152e-06,0.07564,0.67517,2.0439e-07,4.626e-06
0.98913,0.37498,0.37499,0.3754,2.4209e-06,0.074031,0.67677,2.0389e-07,4.638e-06
0.98993,0.37498,0.37499,0.3754,2.4266e-06,0.072438,0.67835,2.0332e-07,4.65e-06
0.99074,0.37498,0.37499,0.37539,2.4323e-06,0.07086,0.67992,2.0265e-07,4.6619e-06
0.99155,0.37498,0.37499,0.37539,2.4379e-06,0.069298,0.68148,2.0189e-07,4.6738e-06
0.99235,0.37498,0.37499,0.37538,2.4434e-06,0.067751,0.68302,2.0105e-07,4.6857e-06
0.99316,0.37498,0.37499,0.37538,2.4489e-06,0.06622,0.68454,2.0013e-07,4.6976e-06
0.99396,0.37498,0.37499,0.37538,2.4543e-06,0.064705,0.68605,1.9912e-07,4.7095e-06
0.99477,0.37498,0.37499,0.37537,2.4597e-06,0.063206,0.68754,1.9802e-07,4.7213e-06
0.99557,0.37498,0.37499,0.37537,2.465e-06,0.061723,0.68901,1.9684e-07,4.7331e-06
0.99638,0.37498,0.37499,0.37536,2.4702e-06,0.060256,0.69047,1.9558e-07,4.7449e-06
0.99718,0.37498,0.37499,0.37536,2.4754e-06,0.058805,0.69191,1.9424e-07,4.7566e-06
0.99799,0.37498,0.37499,0.37536,2.4806e-06,0.05737,0.69334,1.9282e-07,4.7683e-06
0.9988,0.37498,0.37499,0.37535,2.4857e-06,0.055951,0.69475,1.9131e-07,4.78e-06
0.9996,0.37498,0.37499,0.37535,2.4907e-06,0.054549,0.69615,1.8974e-07,4.7916e-06
1.0004,0.37498,0.37499,0.37534,2.4956e-06,0.053163,0.69752,1.8808e-07,4.8032e-06
1.0012,0.37498,0.37499,0.37534,2.5006e-06,0.051794,0.69888,1.8635e-07,4.8148e-06
1.002,0.37498,0.37499,0.37534,2.5054e-06,0.050441,0.70023,1.8455e-07,4.8263e-06
1.0028,0.37498,0.37499,0.37533,2.5102e-06,0.049105,0.70156,1.8267e-07,4.8377e-06
1.0036,0.37498,0.37499,0.37533,2.5149e-06,0.047785,0.70287,1.8073e-07,4.8491e-06
1.0044,0.37498,0.37499,0.37532,2.5196e-06,0.046483,0.70416,1.7872e-07,4.8605e-06
1.0052,0.37498,0.37499,0.37532,2.5242e-06,0.045197,0.70544,1.7664e-07,4.8718e-06
1.006,0.37498,0.37499,0.37531,2.5288e-06,0.043928,0.7067,1.7449e-07,4.8831e-06
1.0069,0.37498,0.37499,0.37531,2.5333e-06,0.042676,0.70794,1.7228e-07,4.8943e-06
1.0077,0.37498,0.37499,0.37531,2.5377e-06,0.041441,0.70917,1.7001e-07,4.9054e-06
1.0085,0.37498,0.37499,0.3753,2.5421e-06,0.040223,0.71038,1.6769e-07,4.9165e-06
1.0093,0.37498,0.37499,0.3753,2.5464e-06,0.039022,0.71157,1.653e-07,4.9275e-06
1.0101,0.37498,0.37499,0.37529,2.5507e-06,0.037839,0.71275,1.6286e-07,4.9384e-06
1.0109,0.37498,0.37499,0.37529,2.5548e-06,0.036672,0.7139,1.6037e-07,4.9493e-06
1.0117,0.37498,0.37499,0.37528,2.559e-06,0.035523,0.71504,1.5783e-07,4.9601e-06
1.0125,0.37498,0.37499,0.37528,2.563e-06,0.034392,0.71617,1.5524e-07,4.9708e-06
1.0133,0.37498,0.37499,0.37528,2.567e-06,0.033278,0.71727,1.526e-07,4.9815e-06
1.0141,0.37498,0.37499,0.37527,2.571e-06,0.032181,0.71836,1.4993e-07,4.9921e-06
1.0149,0.37498,0.37499,0.37527,2.5749e-06,0.031102,0.71943,1.472e-07,5.0025e-06
1.0157,0.37498,0.37499,0.37526,2.5787e-06,0.030041,0.72048,1.4445e-07,5.0129e-06
1.0165,0.37498,0.37499,0.37526,2.5824e-06,0.028997,0.72152,1.4165e-07,5.0232e-06
1.0173,0.37498,0.37499,0.37525,2.5861e-06,0.027971,0.72254,1.3882e-07,5.0334e-06
1.0181,0.37498,0.37499,0.37525,2.5897e-06,0.026963,0.72353,1.3596e-07,5.0435e-06
1.0189,0.37498,0.37499,0.37524,2.5933e-06,0.025972,0.72452,1.3307e-07,5.0535e-06
1.0197,0.37498,0.37499,0.37524,2.5968e-06,0.025,0.72548,1.3016e-07,5.0635e-06
1.0205,0.37498,0.37499,0.37524,2.6002e-06,0.024045,0.72643,1.2722e-07,5.0733e-06
1.0213,0.37498,0.37499,0.37523,2.6036e-06,0.023109,0.72735,1.2426e-07,5.083e-06
1.0222,0.37498,0.37499,0.37523,2.6069e-06,0.02219,0.72826,1.2128e-07,5.0925e-06
1.023,0.37498,0.37499,0.37522,2.6101e-06,0.021289,0.72915,1.1829e-07,5.102e-06
1.0238,0.37498,0.37499,0.37522,2.6133e-06,0.020407,0.73003,1.1528e-07,5.1114e-06
1.0246,0.37498,0.37499,0.37521,2.6164e-06,0.019543,0.73088,1.1227e-07,5.1206e-06
1.0254,0.37498,0.37499,0.37521,2.6195e-06,0.018697,0.73172,1.0924e-07,5.1297e-06
1.0262,0.37498,0.37499,0.3752,2.6224e-06,0.017869,0.73254,1.0622e-07,5.1387e-06
1.027,0.37498,0.37499,0.3752,2.6254e-06,0.017059,0.73334,1.0319e-07,5.1475e-06
1.0278,0.37498,0.37499,0.37519,2.6282e-06,0.016268,0.73412,1.0016e-07,5.1562e-06
1.0286,0.37498,0.37499,0.37519,2.631e-06,0.015496,0.73488,9.7131e-08,5.1648e-06
1.0294,0.37498,0.37499,0.37519,2.6337e-06,0.014741,0.73563,9.4111e-08,5.1733e-06
1.0302,0.37498,0.37499,0.37518,2.6363e-06,0.014005,0.73636,9.11e-08,5.1815e-06
1.031,0.37498,0.37499,0.37518,2.6389e-06,0.013288,0.73706,8.8101e-08,5.1897e-06
1.0318,0.37498,0.37499,0.37517,2.6414e-06,0.012589,0.73775,8.5117e-08,5.1977e-06
1.0326,0.37498,0.37499,0.37517,2.6439e-06,0.011909,0.73842,8.2149e-08,5.2056e-06
1.0334,0.37498,0.37499,0.37516,2.6462e-06,0.011247,0.73908,7.9201e-08,5.2132e-06
1.0342,0.37498,0.37499,0.37516,2.6485e-06,0.010604,0.73971,7.6275e-08,5.2208e-06
1.035,0.37498,0.37499,0.37515,2.6508e-06,0.0099795,0.74033,7.3374e-08,5.2282e-06
1.0358,0.37498,0.37499,0.37515,2.6529e-06,0.0093737,0.74092,7.0501e-08,5.2354e-06
1.0367,0.37498,0.37499,0.37514,2.655e-06,0.0087868,0.7415,6.7657e-08,5.2424e-06
1.0375,0.37498,0.37499,0.37514,2.6571e-06,0.0082185,0.74206,6.4847e-08,5.2493e-06
1.0383,0.37498,0.37499,0.37513,2.659e-06,0.0076691,0.7426,6.2071e-08,5.256e-06
1.0391,0.37498,0.37499,0.37513,2.6609e-06,0.0071385,0.74312,5.9333e-08,5.2626e-06
1.0399,0.37498,0.37499,0.37512,2.6628e-06,0.0066267,0.74362,5.6636e-08,5.2689e-06
1.0407,0.37498,0.37499,0.37512,2.6645e-06,0.0061338,0.74411,5.3981e-08,5.2751e-06
1.0415,0.37498,0.37499,0.37511,2.6662e-06,0.0056598,0.74457,5.137e-08,5.2811e-06
1.0423,0.37498,0.37499,0.37511,2.6679e-06,0.0052047,0.74502,4.8807e-08,5.2869e-06
1.0431,0.37498,0.37499,0.37511,2.6694e-06,0.0047685,0.74544,4.6294e-08,5.2925e-06
1.0439,0.37498,0.37499,0.3751,2.6709e-06,0.0043514,0.74585,4.3832e-08,5.298e-06
1.0447,0.37498,0.37499,0.3751,2.6723e-06,0.0039532,0.74624,4.1425e-08,5.3032e-06
1.0455,0.37498,0.37499,0.37509,2.6737e-06,0.003574,0.74661,3.9073e-08,5.3082e-06
1.0463,0.37498,0.37499,0.37509,2.6749e-06,0.0032138,0.74696,3.678e-08,5.3131e-06
1.0471,0.37498,0.37499,0.37508,2.6761e-06,0.0028727,0.74729,3.4548e-08,5.3177e-06
1.0479,0.37498,0.37499,0.37508,2.6773e-06,0.0025507,0.7476,3.2377e-08,5.3222e-06
1.0487,0.37498,0.37499,0.37507,2.6784e-06,0.0022477,0.7479,3.0271e-08,5.3264e-06
1.0495,0.37498,0.37499,0.37507,2.6794e-06,0.0019638,0.74817,2.8231e-08,5.3305e-06
1.0503,0.37498,0.37499,0.37506,2.6803e-06,0.0016991,0.74843,2.6258e-08,5.3343e-06
1.0512,0.37498,0.37499,0.37506,2.6812e-06,0.0014534,0.74866,2.4356e-08,5.338e-06
1.052,0.37498,0.37499,0.37505,2.6819e-06,0.0012269,0.74888,2.2525e-08,5.3414e-06
1.0528,0.37498,0.37499,0.37505,2.6827e-06,0.0010195,0.74908,2.0767e-08,5.3446e-06
1.0536,0.37498,0.37499,0.37504,2.6833e-06,0.00083135,0.74926,1.9083e-08,5.3476e-06
1.0544,0.37498,0.37499,0.37504,2.6839e-06,0.00066231,0.74942,1.7476e-08,5.3503e-06
1.0552,0.37498,0.37499,0.37503,2.6844e-06,0.00051245,0.74956,1.5945e-08,5.3529e-06
1.056,0.37498,0.37499,0.37503,2.6849e-06,0.00038178,0.74968,1.4494e-08,5.3552e-06
1.0568,0.37498,0.37499,0.37502,2.6852e-06,0.00027029,0.74978,1.3123e-08,5.3574e-06
1.0576,0.37498,0.37499,0.37502,2.6855e-06,0.00017801,0.74986,1.1833e-08,5.3593e-06
1.0584,0.37498,0.37499,0.37501,2.6858e-06,0.00010492,0.74992,1.0626e-08,5.3609e-06
1.0592,0.37498,0.37499,0.37501,2.6859e-06,5.1035e-05,0.74997,9.5018e-09,5.3624e-06
1.06,0.37498,0.37499,0.37501,2.686e-06,1.636e-05,0.74999,8.4622e-09,5.3636e-06
1.0608,0.37498,0.37499,0.375,2.6861e-06,8.941e-07,0.75,7.508e-09,5.3646e-06
1.0616,0.37498,0.37499,0.375,2.686e-06,4.6381e-06,0.74999,6.6399e-09,5.3654e-06
1.0624,0.37498,0.37499,0.37499,2.6859e-06,2.7592e-05,0.74995,5.8587e-09,5.366e-06
1.0632,0.37498,0.37499,0.37499,2.6857e-06,6.9755e-05,0.7499,5.1651e-09,5.3663e-06
1.064,0.37498,0.37499,0.37498,2.6855e-06,0.00013112,0.74983,4.5596e-09,5.3664e-06
1.0648,0.37498,0.37499,0.37498,2.6852e-06,0.0002117,0.74974,4.0426e-09,5.3663e-06
1.0657,0.37498,0.37499,0.37497,2.6848e-06,0.00031147,0.74963,3.6147e-09,5.3659e-06
1.0665,0.37498,0.37499,0.37497,2.6843e-06,0.00043043,0.7495,3.2762e-09,5.3653e-06
1.0673,0.37498,0.37499,0.37496,2.6838e-06,0.00056859,0.74936,3.0273e-09,5.3645e-06
1.0681,0.37498,0.37499,0.37496,2.6832e-06,0.00072592,0.74919,2.8681e-09,5.3635e-06
1.0689,0.37498,0.37499,0.37495,2.6825e-06,0.00090243,0.749,2.7988e-09,5.3622e-06
1.0697,0.37498,0.37499,0.37495,2.6818e-06,0.0010981,0.7488,2.8194e-09,5.3607e-06
1.0705,0.37498,0.37499,0.37494,2.6809e-06,0.0013129,0.74857,2.9298e-09,5.359e-06
1.0713,0.37498,0.37499,0.37494,2.6801e-06,0.0015469,0.74833,3.1297e-09,5.357e-06
1.0721,0.37498,0.37499,0.37493,2.6791e-06,0.0018,0.74807,3.4191e-09,5.3548e-06
1.0729,0.37498,0.37499,0.37493,2.6781e-06,0.0020722,0.74778,3.7975e-09,5.3524e-06
1.0737,0.37498,0.37499,0.37492,2.677e-06,0.0023635,0.74748,4.2645e-09,5.3498e-06
1.0745,0.37498,0.37499,0.37492,2.6759e-06,0.0026739,0.74716,4.8197e-09,5.3469e-06
1.0753,0.37498,0.37499,0.37491,2.6746e-06,0.0030034,0.74682,5.4624e-09,5.3438e-06
1.0761,0.37498,0.37499,0.37491,2.6733e-06,0.003352,0.74647,6.1921e-09,5.3405e-06
1.0769,0.37498,0.37499,0.3749,2.672e-06,0.0037195,0.74609,7.008e-09,5.337e-06
1.0777,0.37498,0.37499,0.3749,2.6706e-06,0.0041061,0.74569,7.9092e-09,5.3332e-06
1.0785,0.37498,0.37499,0.3749,2.6691e-06,0.0045117,0.74528,8.8949e-09,5.3292e-06
1.0793,0.37498,0.37499,0.37489,2.6675e-06,0.0049363,0.74484,9.9642e-09,5.325e-06
1.0801,0.37498,0.37499,0.37489,2.6659e-06,0.0053798,0.74439,1.1116e-08,5.3206e-06
1.081,0.37498,0.37499,0.37488,2.6642e-06,0.0058423,0.74392,1.2349e-08,5.316e-06
1.0818,0.37498,0.37499,0.37488,2.6624e-06,0.0063237,0.74343,1.3662e-08,5.3111e-06
1.0826,0.37498,0.37499,0.37487,2.6605e-06,0.0068239,0.74292,1.5055e-08,5.306e-06
1.0834,0.37498,0.37499,0.37487,2.6586e-06,0.0073431,0.74239,1.6524e-08,5.3007e-06
1.0842,0.37498,0.37499,0.37486,2.6567e-06,0.007881,0.74184,1.807e-08,5.2953e-06
1.085,0.37498,0.37499,0.37486,2.6546e-06,0.0084378,0.74128,1.9691e-08,5.2895e-06
1.0858,0.37498,0.37499,0.37485,2.6525e-06,0.0090133,0.74069,2.1385e-08,5.2836e-06
1.0866,0.37498,0.37499,0.37485,2.6503e-06,0.0096076,0.74009,2.315e-08,5.2775e-06
1.0874,0.37498,0.37499,0.37484,2.6481e-06,0.010221,0.73947,2.4985e-08,5.2712e-06
1.0882,0.37498,0.37499,0.37484,2.6458e-06,0.010852,0.73882,2.6888e-08,5.2647e-06
1.089,0.37498,0.37499,0.37483,2.6434e-06,0.011503,0.73817,2.8858e-08,5.2579e-06
1.0898,0.37498,0.37499,0.37483,2.641e-06,0.012172,0.73749,3.0891e-08,5.251e-06
1.0906,0.37498,0.37499,0.37482,2.6384e-06,0.012859,0.73679,3.2988e-08,5.2439e-06
1.0914,0.37498,0.37499,0.37482,2.6359e-06,0.013565,0.73607,3.5145e-08,5.2366e-06
1.0922,0.37498,0.37499,0.37482,2.6332e-06,0.01429,0.73534,3.736e-08,5.2291e-06
1.093,0.37498,0.37499,0.37481,2.6305e-06,0.015033,0.73459,3.9632e-08,5.2214e-06
1.0938,0.37498,0.37499,0.37481,2.6277e-06,0.015795,0.73382,4.1958e-08,5.2135e-06
1.0946,0.37498,0.37499,0.3748,2.6249e-06,0.016575,0.73303,4.4337e-08,5.2055e-06
1.0955,0.37498,0.37499,0.3748,2.622e-06,0.017373,0.73222,4.6765e-08,5.1972e-06
1.0963,0.37498,0.37499,0.37479,2.619e-06,0.018189,0.7314,4.924e-08,5.1888e-06
1.0971,0.37498,0.37499,0.37479,2.616e-06,0.019024,0.73055,5.1761e-08,5.1802e-06
1.0979,0.37498,0.37499,0.37478,2.6129e-06,0.019877,0.72969,5.4325e-08,5.1714e-06
1.0987,0.37498,0.37499,0.37478,2.6097e-06,0.020749,0.72881,5.6929e-08,5.1625e-06
1.0995,0.37498,0.37499,0.37477,2.6065e-06,0.021638,0.72791,5.9572e-08,5.1534e-06
1.1003,0.37498,0.37499,0.37477,2.6032e-06,0.022546,0.72699,6.225e-08,5.1441e-06
1.1011,0.37498,0.37499,0.37477,2.5998e-06,0.023471,0.72606,6.4961e-08,5.1347e-06
1.1019,0.37498,0.37499,0.37476,2.5964e-06,0.024415,0.72511,6.7702e-08,5.1251e-06
1.1027,0.37498,0.37499,0.37476,2.5929e-06,0.025377,0.72414,7.0472e-08,5.1154e-06
1.1035,0.37498,0.37499,0.37475,2.5894e-06,0.026356,0.72315,7.3267e-08,5.1055e-06
1.1043,0.37498,0.37499,0.37475,2.5857e-06,0.027354,0.72214,7.6085e-08,5.0954e-06
1.1051,0.37498,0.37499,0.37474,2.5821e-06,0.028369,0.72112,7.8923e-08,5.0852e-06
1.1059,0.37498,0.37499,0.37474,2.5783e-06,0.029402,0.72008,8.1779e-08,5.0749e-06
1.1067,0.37498,0.37499,0.37473,2.5745e-06,0.030452,0.71902,8.465e-08,5.0644e-06
1.1075,0.37498,0.37499,0.37473,2.5707e-06,0.031521,0.71794,8.7532e-08,5.0538e-06
1.1083,0.37498,0.37499,0.37473,2.5667e-06,0.032607,0.71684,9.0425e-08,5.043e-06
1.1091,0.37498,0.37499,0.37472,2.5627e-06,0.03371,0.71573,9.3324e-08,5.0322e-06
1.11,0.37498,0.37499,0.37472,2.5587e-06,0.034831,0.7146,9.6228e-08,5.0212e-06
1.1108,0.37498,0.37499,0.37471,2.5546e-06,0.035969,0.71346,9.9133e-08,5.01e-06
1.1116,0.37498,0.37499,0.37471,2.5504e-06,0.037125,0.71229,1.0204e-07,4.9988e-06
1.1124,0.37498,0.37499,0.3747,2.5462e-06,0.038298,0.71111,1.0494e-07,4.9874e-06
1.1132,0.37498,0.37499,0.3747,2.5419e-06,0.039488,0.70991,1.0783e-07,4.9759e-06
1.114,0.37498,0.37499,0.37469,2.5375e-06,0.040696,0.70869,1.1071e-07,4.9643e-06
1.1148,0.37498,0.37499,0.37469,2.5331e-06,0.04192,0.70746,1.1359e-07,4.9526e-06
1.1156,0.37498,0.37499,0.37469,2.5286e-06,0.043162,0.70621,1.1645e-07,4.9408e-06
1.1164,0.37498,0.37499,0.37468,2.5241e-06,0.04442,0.70494,1.1929e-07,4.9289e-06
1.1172,0.37498,0.37499,0.37468,2.5195e-06,0.045696,0.70366,1.2211e-07,4.9169e-06
1.118,0.37498,0.37499,0.37467,2.5148e-06,0.046988,0.70236,1.2491e-07,4.9048e-06
1.1188,0.37498,0.37499,0.37467,2.5101e-06,0.048298,0.70104,1.2768e-07,4.8926e-06
1.1196,0.37498,0.37499,0.37467,2.5054e-06,0.049624,0.69971,1.3043e-07,4.8803e-06
1.1204,0.37498,0.37499,0.37466,2.5005e-06,0.050966,0.69836,1.3314e-07,4.8679e-06
1.1212,0.37498,0.37499,0.37466,2.4956e-06,0.052326,0.69699,1.3583e-07,4.8554e-06
1.122,0.37498,0.37499,0.37465,2.4907e-06,0.053701,0.6956,1.3848e-07,4.8429e-06
1.1228,0.37498,0.37499,0.37465,2.4857e-06,0.055094,0.6942,1.4109e-07,4.8303e-06
1.1236,0.37498,0.37499,0.37464,2.4806e-06,0.056502,0.69279,1.4366e-07,4.8176e-06
1.1245,0.37498,0.37499,0.37464,2.4755e-06,0.057927,0.69135,1.4619e-07,4.8048e-06
1.1253,0.37498,0.37499,0.37464,2.4703e-06,0.059368,0.68991,1.4868e-07,4.792e-06
1.1261,0.37498,0.37499,0.37463,2.4651e-06,0.060826,0.68844,1.5112e-07,4.7791e-06
1.1269,0.37498,0.37499,0.37463,2.4598e-06,0.062299,0.68696,1.5351e-07,4.7661e-06
1.1277,0.37498,0.37499,0.37462,2.4545e-06,0.063789,0.68546,1.5585e-07,4.7531e-06
1.1285,0.37498,0.37499,0.37462,2.4491e-06,0.065294,0.68395,1.5813e-07,4.74e-06
1.1293,0.37498,0.37499,0.37462,2.4436e-06,0.066815,0.68242,1.6037e-07,4.7269e-06
1.1301,0.37498,0.37499,0.37461,2.4381e-06,0.068352,0.68087,1.6254e-07,4.7137e-06
1.1309,0.37498,0.37499,0.37461,2.4325e-06,0.069905,0.67931,1.6466e-07,4.7004e-06
1.1317,0.37498,0.37499,0.3746,2.4269e-06,0.071473,0.67774,1.6671e-07,4.6871e-06
1.1325,0.37498,0.37499,0.3746,2.4213e-06,0.073057,0.67614,1.687e-07,4.6738e-06
1.1333,0.37498,0.37499,0.3746,2.4155e-06,0.074657,0.67454,1.7063e-07,4.6604e-06
1.1341,0.37498,0.37499,0.37459,2.4098e-06,0.076272,0.67292,1.7249e-07,4.647e-06
1.1349,0.37498,0.37499,0.37459,2.4039e-06,0.077902,0.67128,1.7428e-07,4.6336e-06
1.1357,0.37498,0.37499,0.37459,2.398e-06,0.079547,0.66962,1.76e-07,4.6201e-06
1.1365,0.37498,0.37499,0.37458,2.3921e-06,0.081207,0.66796,1.7765e-07,4.6066e-06
1.1373,0.37498,0.37499,0.37458,2.3861e-06,0.082883,0.66627,1.7923e-07,4.593e-06
1.1381,0.37498,0.37499,0.37457,2.3801e-06,0.084573,0.66458,1.8074e-07,4.5794e-06
1.1389,0.37498,0.37499,0.37457,2.374e-06,0.086279,0.66286,1.8217e-07,4.5658e-06
1.1398,0.37498,0.37499,0.37457,2.3678e-06,0.087999,0.66114,1.8352e-07,4.5522e-06
1.1406,0.37498,0.37499,0.37456,2.3617e-06,0.089734,0.65939,1.848e-07,4.5385e-06
1.1414,0.37498,0.37499,0.37456,2.3554e-06,0.091483,0.65764,1.8599e-07,4.5248e-06
1.1422,0.37498,0.37499,0.37456,2.3491e-06,0.093247,0.65587,1.8711e-07,4.5111e-06
1.143,0.37498,0.37499,0.37455,2.3428e-06,0.095025,0.65408,1.8815e-07,4.4974e-06
1.1438,0.37498,0.37499,0.37455,2.3364e-06,0.096818,0.65228,1.891e-07,4.4837e-06
1.1446,0.37498,0.37499,0.37455,2.3299e-06,0.098625,0.65047,1.8997e-07,4.4699e-06
1.1454,0.37498,0.37499,0.37454,2.3235e-06,0.10045,0.64864,1.9076e-07,4.4561e-06
1.1462,0.37498,0.37499,0.37454,2.3169e-06,0.10228,0.6468,1.9147e-07,4.4424e-06
1.147,0.37498,0.37499,0.37454,2.3103e-06,0.10413,0.64494,1.9209e-07,4.4286e-06
1.1478,0.37498,0.37499,0.37453,2.3037e-06,0.10599,0.64307,1.9263e-07,4.4148e-06
1.1486,0.37498,0.37499,0.37453,2.297e-06,0.10787,0.64119,1.9308e-07,4.401e-06
1.1494,0.37498,0.37499,0.37452,2.2903e-06,0.10976,0.63929,1.9344e-07,4.3872e-06
1.1502,0.37498,0.37499,0.37452,2.2835e-06,0.11167,0.63738,1.9372e-07,4.3733e-06
1.151,0.37498,0.37499,0.37452,2.2767e-06,0.11358,0.63545,1.9392e-07,4.3595e-06
1.1518,0.37498,0.37499,0.37451,2.2698e-06,0.11551,0.63352,1.9403e-07,4.3457e-06
1.1526,0.37498,0.37499,0.37451,2.2629e-06,0.11746,0.63156,1.9405e-07,4.3318e-06
1.1534,0.37498,0.37499,0.37451,2.256e-06,0.11942,0.6296,1.9399e-07,4.318e-06
1.1543,0.37498,0.37499,0.3745,2.249e-06,0.12139,0.62762,1.9384e-07,4.3041e-06
1.1551,0.37498,0.37499,0.3745,2.2419e-06,0.12337,0.62563,1.936e-07,4.2903e-06
1.1559,0.37498,0.37499,0.3745,2.2349e-06,0.12537,0.62363,1.9328e-07,4.2764e-06
1.1567,0.37498,0.37499,0.3745,2.2277e-06,0.12738,0.62162,1.9288e-07,4.2626e-06
1.1575,0.37498,0.37499,0.37449,2.2206e-06,0.1294,0.61959,1.9239e-07,4.2487e-06
1.1583,0.37498,0.37499,0.37449,2.2133e-06,0.13143,0.61755,1.9182e-07,4.2349e-06
1.1591,0.37498,0.37499,0.37449,2.2061e-06,0.13348,0.61549,1.9116e-07,4.221e-06
1.1599,0.37498,0.37499,0.37448,2.1988e-06,0.13554,0.61343,1.9043e-07,4.2071e-06
1.1607,0.37498,0.37499,0.37448,2.1914e-06,0.13761,0.61135,1.8961e-07,4.1933e-06
1.1615,0.37498,0.37499,0.37448,2.1841e-06,0.13969,0.60926,1.8871e-07,4.1794e-06
1.1623,0.37498,0.37499,0.37447,2.1766e-06,0.14179,0.60716,1.8773e-07,4.1655e-06
1.1631,0.37498,0.37499,0.37447,2.1692e-06,0.1439,0.60504,1.8667e-07,4.1517e-06
1.1639,0.37498,0.37499,0.37447,2.1617e-06,0.14602,0.60292,1.8554e-07,4.1378e-06
1.1647,0.37498,0.37499,0.37446,2.1541e-06,0.14815,0.60078,1.8433e-07,4.1239e-06
1.1655,0.37498,0.37499,0.37446,2.1465e-06,0.15029,0.59863,1.8304e-07,4.1101e-06
1.1663,0.37498,0.37499,0.37446,2.1389e-06,0.15245,0.59647,1.8168e-07,4.0962e-06
1.1671,0.37498,0.37499,0.37446,2.1313e-06,0.15461,0.5943,1.8025e-07,4.0823e-06
1.1679,0.37498,0.37499,0.37445,2.1236e-06,0.15679,0.59212,1.7875e-07,4.0684e-06
1.1688,0.37498,0.37499,0.37445,2.1158e-06,0.15898,0.58992,1.7718e-07,4.0545e-06
1.1696,0.37498,0.37499,0.37445,2.1081e-06,0.16118,0.58772,1.7554e-07,4.0406e-06
1.1704,0.37498,0.37499,0.37445,2.1003e-06,0.16339,0.5855,1.7383e-07,4.0267e-06
1.1712,0.37498,0.37499,0.37444,2.0924e-06,0.16561,0.58328,1.7206e-07,4.0128e-06
1.172,0.37498,0.37499,0.37444,2.0845e-06,0.16784,0.58104,1.7023e-07,3.9989e-06
1.1728,0.37498,0.37499,0.37444,2.0766e-06,0.17008,0.57879,1.6834e-07,3.9849e-06
1.1736,0.37498,0.37499,0.37443,2.0687e-06,0.17234,0.57653,1.6638e-07,3.971e-06
1.1744,0.37498,0.37499,0.37443,2.0607e-06,0.1746,0.57427,1.6437e-07,3.957e-06
1.1752,0.37498,0.37499,0.37443,2.0527e-06,0.17687,0.57199,1.6231e-07,3.9431e-06
1.176,0.37498,0.37499,0.37443,2.0446e-06,0.17916,0.5697,1.6019e-07,3.9291e-06
1.1768,0.37498,0.37499,0.37442,2.0366e-06,0.18145,0.5674,1.5802e-07,3.9151e-06
1.1776,0.37498,0.37499,0.37442,2.0284e-06,0.18375,0.56509,1.5581e-07,3.9011e-06
1.1784,0.37498,0.37499,0.37442,2.0203e-06,0.18607,0.56277,1.5354e-07,3.887e-06
1.1792,0.37498,0.37499,0.37442,2.0121e-06,0.18839,0.56044,1.5123e-07,3.873e-06
1.18,0.37498,0.37499,0.37442,2.0039e-06,0.19072,0.55811,1.4888e-07,3.8589e-06
1.1808,0.37498,0.37499,0.37441,1.9957e-06,0.19307,0.55576,1.4649e-07,3.8448e-06
1.1816,0.37498,0.37499,0.37441,1.9874e-06,0.19542,0.5534,1.4407e-07,3.8307e-06
1.1824,0.37498,0.37499,0.37441,1.9791e-06,0.19778,0.55104,1.416e-07,3.8166e-06
1.1833,0.37498,0.37499,0.37441,1.9708e-06,0.20015,0.54866,1.3911e-07,3.8024e-06
1.1841,0.37498,0.37499,0.3744,1.9624e-06,0.20253,0.54628,1.3658e-07,3.7882e-06
1.1849,0.37498,0.37499,0.3744,1.954e-06,0.20492,0.54389,1.3403e-07,3.774e-06
1.1857,0.37498,0.37499,0.3744,1.9456e-06,0.20731,0.54149,1.3145e-07,3.7597e-06
1.1865,0.37498,0.37499,0.3744,1.9371e-06,0.20972,0.53908,1.2885e-07,3.7454e-06
1.1873,0.37498,0.37499,0.3744,1.9287e-06,0.21213,0.53666,1.2623e-07,3.7311e-06
1.1881,0.37498,0.37499,0.37439,1.9202e-06,0.21455,0.53423,1.2359e-07,3.7168e-06
1.1889,0.37498,0.37499,0.37439,1.9116e-06,0.21698,0.5318,1.2093e-07,3.7024e-06
1.1897,0.37498,0.37499,0.37439,1.9031e-06,0.21942,0.52936,1.1827e-07,3.6879e-06
1.1905,0.37498,0.37499,0.37439,1.8945e-06,0.22187,0.52691,1.1559e-07,3.6735e-06
1.1913,0.37498,0.37499,0.37439,1.8859e-06,0.22432,0.52445,1.129e-07,3.6589e-06
1.1921,0.37498,0.37499,0.37438,1.8773e-06,0.22678,0.52198,1.1021e-07,3.6444e-06
1.1929,0.37498,0.37499,0.37438,1.8686e-06,0.22925,0.51951,1.0752e-07,3.6298e-06
1.1937,0.37498,0.37499,0.37438,1.86e-06,0.23173,0.51703,1.0483e-07,3.6151e-06
1.1945,0.37498,0.37499,0.37438,1.8513e-06,0.23421,0.51454,1.0214e-07,3.6004e-06
1.1953,0.37498,0.37499,0.37438,1.8425e-06,0.2367,0.51205,9.9451e-08,3.5856e-06
1.1961,0.37498,0.37499,0.37437,1.8338e-06,0.2392,0.50955,9.6774e-08,3.5708e-06
1.1969,0.37498,0.37499,0.37437,1.825e-06,0.24171,0.50704,9.4107e-08,3.556e-06
1.1977,0.37498,0.37499,0.37437,1.8163e-06,0.24422,0.50452,9.1454e-08,3.5411e-06
1.1986,0.37498,0.37499,0.37437,1.8074e-06,0.24674,0.502,8.8816e-08,3.5261e-06
1.1994,0.37498,0.37499,0.37437,1.7986e-06,0.24926,0.49947,8.6196e-08,3.511e-06
1.2002,0.37498,0.37499,0.37437,1.7898e-06,0.25179,0.49694,8.3597e-08,3.496e-06
1.201,0.37498,0.37499,0.37436,1.7809e-06,0.25433,0.4944,8.1021e-08,3.4808e-06
1.2018,0.37498,0.37499,0.37436,1.772e-06,0.25688,0.49185,7.847e-08,3.4656e-06
1.2026,0.37499,0.37499,0.37436,1.7631e-06,0.25943,0.4893,7.5947e-08,3.4503e-06
1.2034,0.37499,0.37499,0.37436,1.7542e-06,0.26198,0.48674,7.3454e-08,3.4349e-06
1.2042,0.37499,0.37499,0.37436,1.7453e-06,0.26455,0.48417,7.0994e-08,3.4195e-06
1.205,0.37499,0.37499,0.37436,1.7363e-06,0.26711,0.4816,6.8569e-08,3.404e-06
1.2058,0.37499,0.37499,0.37436,1.7273e-06,0.26969,0.47902,6.6181e-08,3.3885e-06
1.2066,0.37499,0.37499,0.37435,1.7183e-06,0.27227,0.47644,6.3832e-08,3.3729e-06
1.2074,0.37499,0.37499,0.37435,1.7093e-06,0.27485,0.47386,6.1525e-08,3.3572e-06
1.2082,0.37499,0.37499,0.37435,1.7003e-06,0.27744,0.47127,5.9262e-08,3.3414e-06
1.209,0.37499,0.37499,0.37435,1.6913e-06,0.28003,0.46867,5.7045e-08,3.3255e-06
1.2098,0.37499,0.37499,0.37435,1.6822e-06,0.28263,0.46607,5.4876e-08,3.3096e-06
1.2106,0.37499,0.37499,0.37435,1.6732e-06,0.28523,0.46346,5.2757e-08,3.2936e-06
1.2114,0.37499,0.37499,0.37435,1.6641e-06,0.28784,0.46085,5.069e-08,3.2775e-06
1.2122,0.37499,0.37499,0.37435,1.655e-06,0.29046,0.45824,4.8677e-08,3.2614e-06
1.2131,0.37499,0.37499,0.37434,1.6459e-06,0.29307,0.45562,4.672e-08,3.2451e-06
1.2139,0.37499,0.37499,0.37434,1.6368e-06,0.29569,0.45299,4.482e-08,3.2288e-06
1.2147,0.37499,0.37499,0.37434,1.6277e-06,0.29832,0.45037,4.298e-08,3.2124e-06
1.2155,0.37499,0.37499,0.37434,1.6186e-06,0.30095,0.44774,4.1201e-08,3.1959e-06
1.2163,0.37499,0.37499,0.37434,1.6094e-06,0.30358,0.4451,3.9484e-08,3.1793e-06
1.2171,0.37499,0.37499,0.37434,1.6003e-06,0.30622,0.44246,3.7832e-08,3.1627e-06
1.2179,0.37499,0.37499,0.37434,1.5911e-06,0.30886,0.43982,3.6246e-08,3.1459e-06
1.2187,0.37499,0.37499,0.37434,1.5819e-06,0.3115,0.43718,3.4727e-08,3.1291e-06
1.2195,0.37499,0.37499,0.37434,1.5727e-06,0.31415,0.43453,3.3277e-08,3.1122e-06
1.2203,0.37499,0.37499,0.37434,1.5636e-06,0.3168,0.43188,3.1897e-08,3.0952e-06
1.2211,0.37499,0.37499,0.37434,1.5544e-06,0.31945,0.42922,3.0588e-08,3.0781e-06
1.2219,0.37499,0.37499,0.37434,1.5452e-06,0.32211,0.42656,2.9351e-08,3.061e-06
1.2227,0.37499,0.37499,0.37433,1.536e-06,0.32477,0.4239,2.8188e-08,3.0437e-06
1.2235,0.37499,0.37499,0.37433,1.5267e-06,0.32743,0.42124,2.7099e-08,3.0264e-06
1.2243,0.37499,0.37499,0.37433,1.5175e-06,0.33009,0.41858,2.6085e-08,3.009e-06
1.2251,0.37499,0.37499,0.37433,1.5083e-06,0.33276,0.41591,2.5149e-08,2.9915e-06
1.2259,0.37499,0.37499,0.37433,1.4991e-06,0.33542,0.41324,2.4289e-08,2.9739e-06
1.2267,0.37499,0.37499,0.37433,1.4898e-06,0.33809,0.41057,2.3507e-08,2.9562e-06
1.2276,0.37499,0.37499,0.37433,1.4806e-06,0.34077,0.4079,2.2803e-08,2.9384e-06
1.2284,0.37499,0.37499,0.37433,1.4714e-06,0.34344,0.40522,2.2179e-08,2.9206e-06
1.2292,0.37499,0.37499,0.37433,1.4621e-06,0.34612,0.40255,2.1634e-08,2.9026e-06
1.23,0.37499,0.37499,0.37433,1.4529e-06,0.34879,0.39987,2.117e-08,2.8846e-06
1.2308,0.37499,0.37499,0.37433,1.4436e-06,0.35147,0.39719,2.0786e-08,2.8665e-06
1.2316,0.37499,0.37499,0.37433,1.4344e-06,0.35415,0.39451,2.0482e-08,2.8483e-06
1.2324,0.37499,0.37499,0.37433,1.4251e-06,0.35683,0.39183,2.0259e-08,2.83e-06
1.2332,0.37499,0.37499,0.37433,1.4159e-06,0.35951,0.38915,2.0117e-08,2.8117e-06
1.234,0.37499,0.37499,0.37433,1.4067e-06,0.36219,0.38647,2.0056e-08,2.7933e-06
1.2348,0.37499,0.37499,0.37433,1.3974e-06,0.36488,0.38378,2.0076e-08,2.7748e-06
1.2356,0.37499,0.37499,0.37433,1.3882e-06,0.36756,0.3811,2.0177e-08,2.7562e-06
1.2364,0.37499,0.37499,0.37433,1.3789e-06,0.37024,0.37842,2.0358e-08,2.7375e-06
1.2372,0.37499,0.37499,0.37433,1.3697e-06,0.37293,0.37573,2.062e-08,2.7188e-06
1.238,0.37499,0.37499,0.37433,1.3605e-06,0.37561,0.37305,2.0961e-08,2.7e-06
1.2388,0.37499,0.37499,0.37433,1.3512e-06,0.37829,0.37036,2.1382e-08,2.6811e-06
1.2396,0.37499,0.37499,0.37433,1.342e-06,0.38098,0.36768,2.1882e-08,2.6621e-06
1.2404,0.37499,0.37499,0.37433,1.3328e-06,0.38366,0.365,2.246e-08,2.6431e-06
1.2412,0.37499,0.37499,0.37433,1.3236e-06,0.38634,0.36231,2.3116e-08,2.624e-06
1.2421,0.37499,0.37499,0.37433,1.3143e-06,0.38903,0.35963,2.3848e-08,2.6048e-06
1.2429,0.37499,0.37499,0.37433,1.3051e-06,0.39171,0.35695,2.4657e-08,2.5856e-06
1.2437,0.37499,0.37499,0.37433,1.2959e-06,0.39439,0.35427,2.5541e-08,2.5663e-06
1.2445,0.37499,0.37499,0.37433,1.2867e-06,0.39707,0.35159,2.6499e-08,2.547e-06
1.2453,0.37499,0.37499,0.37433,1.2775e-06,0.39975,0.34891,2.753e-08,2.5276e-06
1.2461,0.37499,0.37499,0.37433,1.2684e-06,0.40243,0.34624,2.8634e-08,2.5081e-06
1.2469,0.37499,0.37499,0.37433,1.2592e-06,0.4051,0.34356,2.9808e-08,2.4886e-06
1.2477,0.37499,0.37499,0.37433,1.25e-06,0.40778,0.34089,3.1052e-08,2.469e-06
1.2485,0.37499,0.37499,0.37433,1.2409e-06,0.41045,0.33822,3.2364e-08,2.4494e-06
1.2493,0.37499,0.37499,0.37433,1.2317e-06,0.41312,0.33555,3.3743e-08,2.4297e-06
1.2501,0.37499,0.37499,0.37433,1.2226e-06,0.41579,0.33288,3.5187e-08,2.41e-06
1.2509,0.37499,0.37499,0.37433,1.2135e-06,0.41846,0.33021,3.6695e-08,2.3903e-06
1.2517,0.37499,0.37499,0.37433,1.2044e-06,0.42112,0.32755,3.8266e-08,2.3705e-06
1.2525,0.37499,0.37499,0.37433,1.1953e-06,0.42378,0.32489,3.9897e-08,2.3506e-06
1.2533,0.37499,0.37499,0.37434,1.1862e-06,0.42644,0.32223,4.1587e-08,2.3307e-06
1.2541,0.37499,0.37499,0.37434,1.1771e-06,0.4291,0.31957,4.3334e-08,2.3108e-06
1.2549,0.37499,0.37499,0.37434,1.168e-06,0.43176,0.31692,4.5137e-08,2.2909e-06
1.2557,0.37499,0.37499,0.37434,1.159e-06,0.43441,0.31427,4.6993e-08,2.271e-06
1.2565,0.37499,0.37499,0.37434,1.1499e-06,0.43706,0.31162,4.8901e-08,2.251e-06
1.2574,0.37499,0.37499,0.37434,1.1409e-06,0.4397,0.30898,5.0859e-08,2.231e-06
1.2582,0.37499,0.37499,0.37434,1.1319e-06,0.44234,0.30634,5.2864e-08,2.2109e-06
1.259,0.37499,0.37499,0.37434,1.1229e-06,0.44498,0.3037,5.4915e-08,2.1909e-06
1.2598,0.37499,0.37499,0.37434,1.1139e-06,0.44762,0.30107,5.7009e-08,2.1708e-06
1.2606,0.37499,0.37499,0.37434,1.105e-06,0.45025,0.29844,5.9144e-08,2.1508e-06
1.2614,0.37499,0.37499,0.37434,1.096e-06,0.45288,0.29581,6.1319e-08,2.1307e-06
1.2622,0.37499,0.37499,0.37434,1.0871e-06,0.4555,0.29319,6.353e-08,2.1106e-06
1.263,0.37499,0.37499,0.37435,1.0782e-06,0.45812,0.29057,6.5776e-08,2.0906e-06
1.2638,0.37499,0.37499,0.37435,1.0693e-06,0.46073,0.28796,6.8055e-08,2.0705e-06
1.2646,0.37499,0.37499,0.37435,1.0604e-06,0.46334,0.28535,7.0363e-08,2.0504e-06
1.2654,0.37499,0.37499,0.37435,1.0515e-06,0.46595,0.28275,7.2699e-08,2.0304e-06
1.2662,0.37499,0.37499,0.37435,1.0427e-06,0.46855,0.28015,7.506e-08,2.0103e-06
1.267,0.37499,0.37499,0.37435,1.0339e-06,0.47115,0.27756,7.7445e-08,1.9903e-06
1.2678,0.37499,0.37499,0.37435,1.0251e-06,0.47374,0.27497,7.9849e-08,1.9703e-06
1.2686,0.37499,0.37499,0.37435,1.0163e-06,0.47633,0.27238,8.2271e-08,1.9503e-06
1.2694,0.37499,0.37499,0.37436,1.0075e-06,0.47891,0.2698,8.4709e-08,1.9304e-06
1.2702,0.37499,0.37499,0.37436,9.9881e-07,0.48148,0.26723,8.716e-08,1.9105e-06
1.271,0.37499,0.37499,0.37436,9.9009e-07,0.48406,0.26466,8.9622e-08,1.8906e-06
1.2719,0.37499,0.37499,0.37436,9.814e-07,0.48662,0.2621,9.2091e-08,1.8707e-06
1.2727,0.37499,0.37499,0.37436,9.7273e-07,0.48918,0.25954,9.4566e-08,1.8509e-06
1.2735,0.37499,0.37499,0.37436,9.6408e-07,0.49173,0.25699,9.7044e-08,1.8311e-06
1.2743,0.37499,0.37499,0.37436,9.5545e-07,0.49428,0.25445,9.9522e-08,1.8114e-06
1.2751,0.37499,0.37499,0.37437,9.4685e-07,0.49682,0.25191,1.02e-07,1.7917e-06
1.2759,0.37499,0.37499,0.37437,9.3827e-07,0.49936,0.24938,1.0447e-07,1.7721e-06
1.2767,0.37499,0.37499,0.37437,9.2972e-07,0.50189,0.24685,1.0693e-07,1.7525e-06
1.2775,0.37499,0.37499,0.37437,9.2119e-07,0.50441,0.24433,1.0939e-07,1.733e-06
1.2783,0.37499,0.37499,0.37437,9.1269e-07,0.50692,0.24182,1.1183e-07,1.7135e-06
1.2791,0.37499,0.37499,0.37437,9.0421e-07,0.50943,0.23931,1.1426e-07,1.6942e-06
1.2799,0.37499,0.37499,0.37438,8.9576e-07,0.51194,0.23682,1.1667e-07,1.6748e-06
1.2807,0.37499,0.37499,0.37438,8.8733e-07,0.51443,0.23432,1.1906e-07,1.6556e-06
1.2815,0.37499,0.37499,0.37438,8.7893e-07,0.51692,0.23184,1.2143e-07,1.6364e-06
1.2823,0.37499,0.37499,0.37438,8.7056e-07,0.5194,0.22936,1.2378e-07,1.6174e-06
1.2831,0.37499,0.37499,0.37438,8.6222e-07,0.52187,0.22689,1.261e-07,1.5983e-06
1.2839,0.37499,0.37499,0.37438,8.5391e-07,0.52434,0.22443,1.2839e-07,1.5794e-06
1.2847,0.37499,0.37499,0.37439,8.4562e-07,0.5268,0.22198,1.3064e-07,1.5606e-06
1.2855,0.37499,0.37499,0.37439,8.3736e-07,0.52925,0.21953,1.3287e-07,1.5419e-06
1.2864,0.37499,0.37499,0.37439,8.2914e-07,0.53169,0.21709,1.3505e-07,1.5232e-06
1.2872,0.37499,0.37499,0.37439,8.2094e-07,0.53412,0.21466,1.372e-07,1.5047e-06
1.288,0.37499,0.37499,0.37439,8.1277e-07,0.53655,0.21224,1.3931e-07,1.4862e-06
1.2888,0.37499,0.37499,0.3744,8.0463e-07,0.53897,0.20983,1.4138e-07,1.4679e-06
1.2896,0.37499,0.37499,0.3744,7.9653e-07,0.54138,0.20742,1.434e-07,1.4497e-06
1.2904,0.37499,0.37499,0.3744,7.8845e-07,0.54378,0.20502,1.4538e-07,1.4315e-06
1.2912,0.37499,0.37499,0.3744,7.8041e-07,0.54617,0.20264,1.473e-07,1.4135e-06
1.292,0.37499,0.37499,0.37441,7.724e-07,0.54856,0.20026,1.4918e-07,1.3956e-06
1.2928,0.37499,0.37499,0.37441,7.6442e-07,0.55093,0.19789,1.51e-07,1.3778e-06
1.2936,0.37499,0.37499,0.37441,7.5647e-07,0.5533,0.19552,1.5277e-07,1.3602e-06
1.2944,0.37499,0.37499,0.37441,7.4856e-07,0.55565,0.19317,1.5448e-07,1.3426e-06
1.2952,0.37499,0.37499,0.37441,7.4068e-07,0.558,0.19083,1.5613e-07,1.3252e-06
1.296,0.37499,0.37499,0.37442,7.3283e-07,0.56034,0.1885,1.5772e-07,1.3079e-06
1.2968,0.37499,0.37499,0.37442,7.2502e-07,0.56267,0.18617,1.5926e-07,1.2908e-06
1.2976,0.37499,0.37499,0.37442,7.1724e-07,0.56499,0.18386,1.6072e-07,1.2738e-06
1.2984,0.37499,0.37499,0.37442,7.095e-07,0.56729,0.18155,1.6213e-07,1.2569e-06
1.2992,0.37499,0.37499,0.37443,7.0179e-07,0.56959,0.17926,1.6346e-07,1.2401e-06
1.3,0.37499,0.37499,0.37443,6.9412e-07,0.57188,0.17698,1.6473e-07,1.2235e-06
1.3009,0.37499,0.37499,0.37443,6.8648e-07,0.57416,0.1747,1.6593e-07,1.207e-06
1.3017,0.37499,0.37499,0.37443,6.7888e-07,0.57643,0.17244,1.6706e-07,1.1907e-06
1.3025,0.37499,0.37499,0.37444,6.7132e-07,0.57869,0.17018,1.6812e-07,1.1745e-06
1.3033,0.37499,0.37499,0.37444,6.6379e-07,0.58094,0.16794,1.6911e-07,1.1585e-06
1.3041,0.37499,0.37499,0.37444,6.5631e-07,0.58318,0.16571,1.7002e-07,1.1426e-06
1.3049,0.37499,0.37499,0.37445,6.4885e-07,0.5854,0.16349,1.7086e-07,1.1269e-06
1.3057,0.37499,0.37499,0.37445,6.4144e-07,0.58762,0.16128,1.7162e-07,1.1113e-06
1.3065,0.37499,0.37499,0.37445,6.3407e-07,0.58982,0.15908,1.723e-07,1.0958e-06
1.3073,0.37499,0.37499,0.37445,6.2673e-07,0.59202,0.15689,1.7291e-07,1.0806e-06
1.3081,0.37499,0.37499,0.37446,6.1944e-07,0.5942,0.15471,1.7344e-07,1.0654e-06
1.3089,0.37499,0.37499,0.37446,6.1218e-07,0.59637,0.15254,1.739e-07,1.0505e-06
1.3097,0.37499,0.37499,0.37446,6.0496e-07,0.59854,0.15039,1.7427e-07,1.0357e-06
1.3105,0.37499,0.37499,0.37446,5.9778e-07,0.60068,0.14825,1.7456e-07,1.021e-06
1.3113,0.37499,0.37499,0.37447,5.9065e-07,0.60282,0.14611,1.7478e-07,1.0065e-06
1.3121,0.37499,0.37499,0.37447,5.8355e-07,0.60495,0.14399,1.7491e-07,9.9219e-07
1.3129,0.37499,0.37499,0.37447,5.765e-07,0.60706,0.14188,1.7496e-07,9.7803e-07
1.3137,0.37499,0.37499,0.37448,5.6948e-07,0.60916,0.13979,1.7494e-07,9.6403e-07
1.3145,0.37499,0.37499,0.37448,5.6251e-07,0.61126,0.1377,1.7483e-07,9.5019e-07
1.3153,0.37499,0.37499,0.37448,5.5558e-07,0.61333,0.13563,1.7464e-07,9.3652e-07
1.3162,0.37499,0.37499,0.37449,5.4869e-07,0.6154,0.13357,1.7437e-07,9.2301e-07
1.317,0.37499,0.37499,0.37449,5.4185e-07,0.61745,0.13152,1.7402e-07,9.0967e-07
1.3178,0.37499,0.37499,0.37449,5.3504e-07,0.61949,0.12949,1.7359e-07,8.965e-07
1.3186,0.37499,0.37499,0.3745,5.2829e-07,0.62152,0.12747,1.7308e-07,8.8349e-07
1.3194,0.37499,0.37499,0.3745,5.2157e-07,0.62354,0.12546,1.7249e-07,8.7065e-07
1.3202,0.37499,0.37499,0.3745,5.149e-07,0.62554,0.12346,1.7182e-07,8.5797e-07
1.321,0.37499,0.37499,0.3745,5.0827e-07,0.62753,0.12148,1.7108e-07,8.4547e-07
1.3218,0.37499,0.37499,0.37451,5.0169e-07,0.62951,0.1195,1.7025e-07,8.3312e-07
1.3226,0.37499,0.37499,0.37451,4.9515e-07,0.63148,0.11755,1.6935e-07,8.2095e-07
1.3234,0.37499,0.37499,0.37451,4.8866e-07,0.63343,0.1156,1.6838e-07,8.0894e-07
1.3242,0.37499,0.37499,0.37452,4.8221e-07,0.63537,0.11367,1.6732e-07,7.971e-07
1.325,0.37499,0.37499,0.37452,4.7581e-07,0.63729,0.11175,1.662e-07,7.8542e-07
1.3258,0.37499,0.37499,0.37452,4.6945e-07,0.6392,0.10985,1.65e-07,7.7391e-07
1.3266,0.37499,0.37499,0.37453,4.6314e-07,0.6411,0.10796,1.6373e-07,7.6256e-07
1.3274,0.37499,0.37499,0.37453,4.5688e-07,0.64298,0.10608,1.6238e-07,7.5138e-07
1.3282,0.37499,0.37499,0.37453,4.5066e-07,0.64486,0.10421,1.6097e-07,7.4036e-07
1.329,0.37499,0.37499,0.37454,4.4449e-07,0.64671,0.10236,1.5949e-07,7.295e-07
1.3298,0.37499,0.37499,0.37454,4.3837e-07,0.64855,0.10053,1.5794e-07,7.1881e-07
1.3307,0.37499,0.37499,0.37455,4.323e-07,0.65038,0.098707,1.5632e-07,7.0827e-07
1.3315,0.37499,0.37499,0.37455,4.2627e-07,0.6522,0.0969,1.5465e-07,6.979e-07
1.3323,0.37499,0.37499,0.37455,4.203e-07,0.654,0.095106,1.529e-07,6.8769e-07
1.3331,0.37499,0.37499,0.37456,4.1437e-07,0.65579,0.093327,1.511e-07,6.7763e-07
1.3339,0.37499,0.37499,0.37456,4.0849e-07,0.65756,0.091563,1.4924e-07,6.6773e-07
1.3347,0.37499,0.37499,0.37456,4.0265e-07,0.65931,0.089812,1.4732e-07,6.5799e-07
1.3355,0.37499,0.37499,0.37457,3.9687e-07,0.66106,0.088077,1.4534e-07,6.484e-07
1.3363,0.37499,0.37499,0.37457,3.9114e-07,0.66279,0.086356,1.4332e-07,6.3897e-07
1.3371,0.37499,0.37499,0.37457,3.8546e-07,0.6645,0.08465,1.4123e-07,6.2968e-07
1.3379,0.37499,0.37499,0.37458,3.7983e-07,0.6662,0.082959,1.391e-07,6.2055e-07
1.3387,0.37499,0.37499,0.37458,3.7425e-07,0.66788,0.081283,1.3692e-07,6.1157e-07
1.3395,0.37499,0.37499,0.37459,3.6871e-07,0.66955,0.079622,1.347e-07,6.0273e-07
1.3403,0.37499,0.37499,0.37459,3.6323e-07,0.6712,0.077976,1.3243e-07,5.9404e-07
1.3411,0.37499,0.37499,0.37459,3.5781e-07,0.67284,0.076345,1.3012e-07,5.8549e-07
1.3419,0.37499,0.37499,0.3746,3.5243e-07,0.67446,0.074729,1.2777e-07,5.7709e-07
1.3427,0.37499,0.37499,0.3746,3.471e-07,0.67607,0.073129,1.2538e-07,5.6883e-07
1.3435,0.37499,0.37499,0.3746,3.4183e-07,0.67766,0.071545,1.2296e-07,5.607e-07
1.3443,0.37499,0.37499,0.37461,3.3661e-07,0.67924,0.069976,1.205e-07,5.5272e-07
1.3452,0.37499,0.37499,0.37461,3.3144e-07,0.6808,0.068422,1.1802e-07,5.4487e-07
1.346,0.37499,0.37499,0.37462,3.2633e-07,0.68235,0.066884,1.1551e-07,5.3715e-07
1.3468,0.37499,0.37499,0.37462,3.2126e-07,0.68388,0.065362,1.1297e-07,5.2956e-07
1.3476,0.37499,0.37499,0.37462,3.1626e-07,0.68539,0.063856,1.1041e-07,5.221e-07
1.3484,0.37499,0.37499,0.37463,3.113e-07,0.68689,0.062366,1.0783e-07,5.1477e-07
1.3492,0.37499,0.37499,0.37463,3.064e-07,0.68837,0.060892,1.0523e-07,5.0757e-07
1.35,0.37499,0.37499,0.37464,3.0155e-07,0.68984,0.059434,1.0261e-07,5.0049e-07
1.3508,0.37499,0.37499,0.37464,2.9676e-07,0.69129,0.057992,9.9984e-08,4.9353e-07
1.3516,0.37499,0.37499,0.37464,2.9202e-07,0.69272,0.056566,9.7346e-08,4.8669e-07
1.3524,0.37499,0.37499,0.37465,2.8733e-07,0.69414,0.055157,9.47e-08,4.7997e-07
1.3532,0.37499,0.37499,0.37465,2.827e-07,0.69554,0.053764,9.2049e-08,4.7336e-07
1.354,0.37499,0.37499,0.37466,2.7813e-07,0.69693,0.052387,8.9395e-08,4.6687e-07
1.3548,0.37499,0.37499,0.37466,2.7361e-07,0.69829,0.051027,8.6741e-08,4.6048e-07
1.3556,0.37499,0.37499,0.37467,2.6915e-07,0.69965,0.049684,8.409e-08,4.5421e-07
1.3564,0.37499,0.37499,0.37467,2.6474e-07,0.70098,0.048357,8.1444e-08,4.4804e-07
1.3572,0.37499,0.37499,0.37467,2.6039e-07,0.7023,0.047047,7.8806e-08,4.4198e-07
1.358,0.37499,0.37499,0.37468,2.561e-07,0.7036,0.045754,7.6178e-08,4.3602e-07
1.3588,0.37499,0.37499,0.37468,2.5186e-07,0.70489,0.044478,7.3564e-08,4.3016e-07
1.3597,0.37499,0.37499,0.37469,2.4768e-07,0.70615,0.043218,7.0964e-08,4.2439e-07
1.3605,0.37499,0.37499,0.37469,2.4355e-07,0.7074,0.041976,6.8383e-08,4.1873e-07
1.3613,0.37499,0.37499,0.37469,2.3949e-07,0.70864,0.040751,6.5823e-08,4.1315e-07
1.3621,0.37499,0.37499,0.3747,2.3548e-07,0.70986,0.039542,6.3285e-08,4.0767e-07
1.3629,0.37499,0.37499,0.3747,2.3153e-07,0.71106,0.038351,6.0774e-08,4.0228e-07
1.3637,0.37499,0.37499,0.37471,2.2763e-07,0.71224,0.037178,5.829e-08,3.9698e-07
1.3645,0.37499,0.37499,0.37471,2.238e-07,0.7134,0.036021,5.5838e-08,3.9176e-07
1.3653,0.37499,0.37499,0.37472,2.2002e-07,0.71455,0.034882,5.3418e-08,3.8662e-07
1.3661,0.37499,0.37499,0.37472,2.163e-07,0.71568,0.03376,5.1034e-08,3.8157e-07
1.3669,0.37499,0.37499,0.37473,2.1264e-07,0.71679,0.032656,4.8688e-08,3.766e-07
1.3677,0.37499,0.37499,0.37473,2.0904e-07,0.71789,0.031569,4.6382e-08,3.717e-07
1.3685,0.37499,0.37499,0.37473,2.055e-07,0.71897,0.0305,4.4119e-08,3.6688e-07
1.3693,0.37499,0.37499,0.37474,2.0202e-07,0.72003,0.029449,4.1901e-08,3.6213e-07
1.3701,0.37499,0.37499,0.37474,1.9859e-07,0.72107,0.028415,3.973e-08,3.5745e-07
1.3709,0.37499,0.37499,0.37475,1.9523e-07,0.7221,0.027399,3.7608e-08,3.5285e-07
1.3717,0.37499,0.37499,0.37475,1.9192e-07,0.7231,0.026401,3.5538e-08,3.4831e-07
1.3725,0.37499,0.37499,0.37476,1.8868e-07,0.72409,0.025421,3.3522e-08,3.4384e-07
1.3733,0.37499,0.37499,0.37476,1.855e-07,0.72506,0.024458,3.1561e-08,3.3943e-07
1.3741,0.37499,0.37499,0.37477,1.8237e-07,0.72602,0.023514,2.9658e-08,3.3509e-07
1.375,0.37499,0.37499,0.37477,1.7931e-07,0.72695,0.022587,2.7814e-08,3.3081e-07
1.3758,0.37499,0.37499,0.37477,1.7631e-07,0.72787,0.021679,2.6033e-08,3.2659e-07
1.3766,0.37499,0.37499,0.37478,1.7337e-07,0.72877,0.020789,2.4314e-08,3.2243e-07
1.3774,0.37499,0.37499,0.37478,1.7049e-07,0.72965,0.019917,2.2661e-08,3.1832e-07
1.3782,0.37499,0.37499,0.37479,1.6767e-07,0.73051,0.019063,2.1075e-08,3.1427e-07
1.379,0.37499,0.37499,0.37479,1.6491e-07,0.73136,0.018227,1.9557e-08,3.1027e-07
1.3798,0.37499,0.37499,0.3748,1.6222e-07,0.73218,0.017409,1.811e-08,3.0633e-07
1.3806,0.37499,0.37499,0.3748,1.5959e-07,0.73299,0.01661,1.6735e-08,3.0244e-07
1.3814,0.37499,0.37499,0.37481,1.5701e-07,0.73378,0.015829,1.5433e-08,2.986e-07
1.3822,0.37499,0.37499,0.37481,1.5451e-07,0.73455,0.015067,1.4206e-08,2.9481e-07
1.383,0.37499,0.37499,0.37482,1.5206e-07,0.73531,0.014323,1.3054e-08,2.9106e-07
1.3838,0.37499,0.37499,0.37482,1.4967e-07,0.73604,0.013598,1.1981e-08,2.8737e-07
1.3846,0.37499,0.37499,0.37482,1.4735e-07,0.73676,0.012891,1.0985e-08,2.8372e-07
1.3854,0.37499,0.37499,0.37483,1.4509e-07,0.73746,0.012202,1.007e-08,2.8011e-07
1.3862,0.37499,0.37499,0.37483,1.429e-07,0.73813,0.011533,9.2351e-09,2.7656e-07
1.387,0.37499,0.37499,0.37484,1.4076e-07,0.7388,0.010881,8.4822e-09,2.7304e-07
1.3878,0.37499,0.37499,0.37484,1.3869e-07,0.73944,0.010249,7.8119e-09,2.6957e-07
1.3886,0.37499,0.37499,0.37485,1.3668e-07,0.74006,0.0096349,7.2253e-09,2.6614e-07
1.3895,0.37499,0.37499,0.37485,1.3474e-07,0.74066,0.0090398,6.7229e-09,2.6276e-07
1.3903,0.37499,0.37499,0.37486,1.3286e-07,0.74125,0.0084634,6.3055e-09,2.5941e-07
1.3911,0.37499,0.37499,0.37486,1.3104e-07,0.74182,0.0079058,5.9737e-09,2.5611e-07
1.3919,0.37499,0.37499,0.37487,1.2929e-07,0.74237,0.007367,5.728e-09,2.5285e-07
1.3927,0.37499,0.37499,0.37487,1.276e-07,0.7429,0.006847,5.5689e-09,2.4963e-07
1.3935,0.37499,0.37499,0.37488,1.2598e-07,0.74341,0.0063459,5.4968e-09,2.4645e-07
1.3943,0.37499,0.37499,0.37488,1.2441e-07,0.7439,0.0058637,5.5119e-09,2.4332e-07
1.3951,0.37499,0.37499,0.37489,1.2292e-07,0.74437,0.0054003,5.6144e-09,2.4022e-07
1.3959,0.37499,0.37499,0.37489,1.2149e-07,0.74482,0.004956,5.8044e-09,2.3717e-07
1.3967,0.37499,0.37499,0.37489,1.2012e-07,0.74526,0.0045305,6.0821e-09,2.3415e-07
1.3975,0.37499,0.37499,0.3749,1.1881e-07,0.74568,0.0041241,6.4473e-09,2.3118e-07
1.3983,0.37499,0.37499,0.3749,1.1758e-07,0.74607,0.0037366,6.9e-09,2.2825e-07
1.3991,0.37499,0.37499,0.37491,1.164e-07,0.74645,0.0033682,7.4399e-09,2.2536e-07
1.3999,0.37499,0.37499,0.37491,1.1529e-07,0.74681,0.0030188,8.0668e-09,2.2252e-07
1.4007,0.37499,0.37499,0.37492,1.1425e-07,0.74715,0.0026884,8.7802e-09,2.1972e-07
1.4015,0.37499,0.37499,0.37492,1.1327e-07,0.74747,0.0023772,9.5799e-09,2.1696e-07
1.4023,0.37499,0.37499,0.37493,1.1235e-07,0.74777,0.002085,1.0465e-08,2.1424e-07
1.4031,0.37499,0.37499,0.37493,1.1151e-07,0.74805,0.0018119,1.1435e-08,2.1158e-07
1.404,0.37499,0.37499,0.37494,1.1072e-07,0.74832,0.0015579,1.249e-08,2.0895e-07
1.4048,0.37499,0.37499,0.37494,1.1e-07,0.74856,0.0013231,1.3628e-08,2.0638e-07
1.4056,0.37499,0.37499,0.37495,1.0935e-07,0.74879,0.0011074,1.4849e-08,2.0385e-07
1.4064,0.37499,0.37499,0.37495,1.0876e-07,0.74899,0.00091087,1.6152e-08,2.0137e-07
1.4072,0.37499,0.37499,0.37496,1.0824e-07,0.74918,0.00073349,1.7536e-08,1.9895e-07
1.408,0.37499,0.37499,0.37496,1.0778e-07,0.74935,0.00057529,1.8999e-08,1.9657e-07
1.4088,0.37499,0.37499,0.37497,1.0739e-07,0.7495,0.00043627,2.0541e-08,1.9424e-07
1.4096,0.37499,0.37499,0.37497,1.0707e-07,0.74963,0.00031643,2.216e-08,1.9197e-07
1.4104,0.37499,0.37499,0.37498,1.0681e-07,0.74974,0.00021579,2.3856e-08,1.8976e-07
1.4112,0.37499,0.37499,0.37498,1.0661e-07,0.74983,0.00013435,2.5626e-08,1.876e-07
1.412,0.37499,0.37499,0.37499,1.0649e-07,0.7499,7.2116e-05,2.747e-08,1.855e-07
1.4128,0.37499,0.37499,0.37499,1.0642e-07,0.74995,2.9084e-05,2.9385e-08,1.8346e-07
1.4136,0.37499,0.37499,0.375,1.0643e-07,0.74999,5.2616e-06,3.1371e-08,1.8148e-07
1.4144,0.37499,0.37499,0.375,1.065e-07,0.75,6.4864e-07,3.3425e-08,1.7957e-07
1.4152,0.37499,0.37499,0.375,1.0663e-07,0.74999,1.5246e-05,3.5546e-08,1.7772e-07
1.416,0.37499,0.37499,0.37501,1.0683e-07,0.74997,4.9052e-05,3.7732e-08,1.7593e-07
1.4168,0.37499,0.37499,0.37501,1.071e-07,0.74993,0.00010207,3.9982e-08,1.7422e-07
1.4176,0.37499,0.37499,0.37502,1.0743e-07,0.74986,0.00017428,4.2293e-08,1.7257e-07
1.4185,0.37499,0.37499,0.37502,1.0783e-07,0.74978,0.0002657,4.4663e-08,1.71e-07
1.4193,0.37499,0.37499,0.37503,1.083e-07,0.74968,0.00037632,4.7091e-08,1.695e-07
1.4201,0.37499,0.37499,0.37503,1.0883e-07,0.74956,0.00050613,4.9574e-08,1.6808e-07
1.4209,0.37499,0.37499,0.37504,1.0942e-07,0.74942,0.00065512,5.2111e-08,1.6673e-07
1.4217,0.37499,0.37499,0.37504,1.1009e-07,0.74926,0.00082329,5.4699e-08,1.6547e-07
1.4225,0.37499,0.37499,0.37505,1.1081e-07,0.74909,0.0010106,5.7336e-08,1.6429e-07
1.4233,0.37499,0.37499,0.37505,1.1161e-07,0.74889,0.0012171,6.0019e-08,1.632e-07
1.4241,0.37499,0.37499,0.37506,1.1247e-07,0.74867,0.0014428,6.2747e-08,1.6219e-07
1.4249,0.37499,0.37499,0.37506,1.134e-07,0.74844,0.0016875,6.5517e-08,1.6127e-07
1.4257,0.37499,0.37499,0.37507,1.1439e-07,0.74818,0.0019514,6.8327e-08,1.6045e-07
1.4265,0.37499,0.37499,0.37507,1.1544e-07,0.74791,0.0022344,7.1173e-08,1.5972e-07
1.4273,0.37499,0.37499,0.37508,1.1657e-07,0.74762,0.0025366,7.4055e-08,1.5908e-07
1.4281,0.37499,0.37499,0.37508,1.1776e-07,0.74731,0.0028577,7.6969e-08,1.5855e-07
1.4289,0.37499,0.37499,0.37509,1.1901e-07,0.74697,0.003198,7.9913e-08,1.5811e-07
1.4297,0.37499,0.37499,0.37509,1.2033e-07,0.74662,0.0035573,8.2884e-08,1.5778e-07
1.4305,0.37499,0.37499,0.3751,1.2172e-07,0.74626,0.0039356,8.588e-08,1.5756e-07
1.4313,0.37499,0.37499,0.3751,1.2317e-07,0.74587,0.0043329,8.8898e-08,1.5744e-07
1.4321,0.37499,0.37499,0.37511,1.2469e-07,0.74546,0.0047493,9.1935e-08,1.5744e-07
1.4329,0.37499,0.37499,0.37511,1.2627e-07,0.74504,0.0051846,9.4989e-08,1.5755e-07
1.4338,0.37499,0.37499,0.37511,1.2792e-07,0.74459,0.0056388,9.8057e-08,1.5778e-07
1.4346,0.37499,0.37499,0.37512,1.2963e-07,0.74413,0.0061119,1.0114e-07,1.5812e-07
1.4354,0.37499,0.37499,0.37512,1.3141e-07,0.74364,0.006604,1.0423e-07,1.5859e-07
1.4362,0.37499,0.37499,0.37513,1.3325e-07,0.74314,0.0071149,1.0732e-07,1.5918e-07
1.437,0.37499,0.37499,0.37513,1.3516e-07,0.74262,0.0076447,1.1042e-07,1.599e-07
1.4378,0.37499,0.37499,0.37514,1.3713e-07,0.74208,0.0081933,1.1352e-07,1.6075e-07
1.4386,0.37499,0.37499,0.37514,1.3917e-07,0.74153,0.0087606,1.1661e-07,1.6173e-07
1.4394,0.37499,0.37499,0.37515,1.4127e-07,0.74095,0.0093468,1.1971e-07,1.6284e-07
1.4402,0.37499,0.37499,0.37515,1.4344e-07,0.74035,0.0099517,1.2279e-07,1.6409e-07
1.441,0.37499,0.37499,0.37516,1.4567e-07,0.73974,0.010575,1.2587e-07,1.6548e-07
1.4418,0.37499,0.37499,0.37516,1.4797e-07,0.73911,0.011217,1.2893e-07,1.6701e-07
1.4426,0.37499,0.37499,0.37517,1.5033e-07,0.73845,0.011878,1.3197e-07,1.6869e-07
1.4434,0.37499,0.37499,0.37517,1.5275e-07,0.73778,0.012558,1.35e-07,1.7051e-07
1.4442,0.37499,0.37499,0.37518,1.5524e-07,0.7371,0.013256,1.3801e-07,1.7248e-07
1.445,0.37499,0.37499,0.37518,1.5779e-07,0.73639,0.013972,1.4099e-07,1.746e-07
1.4458,0.37499,0.37499,0.37518,1.6041e-07,0.73566,0.014707,1.4395e-07,1.7687e-07
1.4466,0.37499,0.37499,0.37519,1.6309e-07,0.73492,0.015461,1.4688e-07,1.793e-07
1.4474,0.37499,0.37499,0.37519,1.6583e-07,0.73416,0.016233,1.4978e-07,1.8189e-07
1.4483,0.37499,0.37499,0.3752,1.6864e-07,0.73337,0.017023,1.5264e-07,1.8464e-07
1.4491,0.37499,0.37499,0.3752,1.7151e-07,0.73257,0.017832,1.5547e-07,1.8755e-07
1.4499,0.37499,0.37499,0.37521,1.7444e-07,0.73176,0.018659,1.5826e-07,1.9063e-07
1.4507,0.37499,0.37499,0.37521,1.7744e-07,0.73092,0.019504,1.6101e-07,1.9387e-07
1.4515,0.37499,0.37499,0.37522,1.805e-07,0.73007,0.020368,1.6371e-07,1.9728e-07
1.4523,0.37499,0.37499,0.37522,1.8362e-07,0.72919,0.021249,1.6637e-07,2.0086e-07
1.4531,0.37499,0.37499,0.37523,1.868e-07,0.7283,0.022149,1.6898e-07,2.0462e-07
1.4539,0.37499,0.37499,0.37523,1.9005e-07,0.72739,0.023067,1.7154e-07,2.0855e-07
1.4547,0.37499,0.37499,0.37524,1.9335e-07,0.72647,0.024002,1.7405e-07,2.1266e-07
1.4555,0.37499,0.37499,0.37524,1.9672e-07,0.72552,0.024956,1.765e-07,2.1695e-07
1.4563,0.37499,0.37499,0.37524,2.0015e-07,0.72456,0.025928,1.7889e-07,2.2141e-07
1.4571,0.37499,0.37499,0.37525,2.0364e-07,0.72358,0.026918,1.8123e-07,2.2606e-07
1.4579,0.37499,0.37499,0.37525,2.072e-07,0.72258,0.027925,1.835e-07,2.3089e-07
1.4587,0.37499,0.37499,0.37526,2.1081e-07,0.72156,0.02895,1.8571e-07,2.3591e-07
1.4595,0.37499,0.37499,0.37526,2.1449e-07,0.72053,0.029993,1.8786e-07,2.4112e-07
1.4603,0.37499,0.37499,0.37527,2.1822e-07,0.71948,0.031054,1.8994e-07,2.4651e-07
1.4611,0.37499,0.37499,0.37527,2.2202e-07,0.71841,0.032132,1.9195e-07,2.5209e-07
1.4619,0.37499,0.37499,0.37528,2.2588e-07,0.71732,0.033228,1.9389e-07,2.5787e-07
1.4628,0.37499,0.37499,0.37528,2.2979e-07,0.71622,0.034341,1.9576e-07,2.6383e-07
1.4636,0.37499,0.37499,0.37528,2.3377e-07,0.7151,0.035472,1.9755e-07,2.6999e-07
1.4644,0.37499,0.37499,0.37529,2.3781e-07,0.71396,0.03662,1.9927e-07,2.7635e-07
1.4652,0.37499,0.37499,0.37529,2.419e-07,0.7128,0.037785,2.0091e-07,2.8289e-07
1.466,0.37499,0.37499,0.3753,2.4606e-07,0.71163,0.038968,2.0248e-07,2.8964e-07
1.4668,0.37499,0.37499,0.3753,2.5027e-07,0.71043,0.040168,2.0396e-07,2.9658e-07
1.4676,0.37499,0.37499,0.37531,2.5454e-07,0.70923,0.041385,2.0536e-07,3.0372e-07
1.4684,0.37499,0.37499,0.37531,2.5887e-07,0.708,0.04262,2.0668e-07,3.1106e-07
1.4692,0.37499,0.37499,0.37531,2.6326e-07,0.70676,0.043871,2.0792e-07,3.186e-07
1.47,0.37499,0.37499,0.37532,2.6771e-07,0.7055,0.045139,2.0908e-07,3.2634e-07
1.4708,0.37499,0.37499,0.37532,2.7221e-07,0.70422,0.046424,2.1015e-07,3.3428e-07
1.4716,0.37499,0.37499,0.37533,2.7678e-07,0.70293,0.047726,2.1113e-07,3.4242e-07
1.4724,0.37499,0.37499,0.37533,2.8139e-07,0.70162,0.049045,2.1202e-07,3.5076e-07
1.4732,0.37499,0.37499,0.37533,2.8607e-07,0.70029,0.05038,2.1283e-07,3.5931e-07
1.474,0.37499,0.37499,0.37534,2.908e-07,0.69895,0.051732,2.1355e-07,3.6805e-07
1.4748,0.37499,0.37499,0.37534,2.9559e-07,0.69759,0.053101,2.1419e-07,3.7699e-07
1.4756,0.37499,0.37499,0.37535,3.0043e-07,0.69621,0.054486,2.1473e-07,3.8614e-07
1.4764,0.37499,0.37499,0.37535,3.0534e-07,0.69482,0.055887,2.1518e-07,3.9549e-07
1.4773,0.37499,0.37499,0.37536,3.1029e-07,0.69341,0.057305,2.1555e-07,4.0504e-07
1.4781,0.37499,0.37499,0.37536,3.153e-07,0.69198,0.058739,2.1582e-07,4.1479e-07
1.4789,0.37499,0.37499,0.37536,3.2037e-07,0.69054,0.06019,2.16e-07,4.2473e-07
1.4797,0.37499,0.37499,0.37537,3.2549e-07,0.68908,0.061656,2.1609e-07,4.3488e-07
1.4805,0.37499,0.37499,0.37537,3.3066e-07,0.6876,0.063139,2.161e-07,4.4523e-07
1.4813,0.37499,0.37499,0.37538,3.3589e-07,0.68611,0.064637,2.1601e-07,4.5578e-07
1.4821,0.37499,0.37499,0.37538,3.4117e-07,0.68461,0.066151,2.1583e-07,4.6652e-07
1.4829,0.37499,0.37499,0.37538,3.4651e-07,0.68309,0.067682,2.1556e-07,4.7746e-07
1.4837,0.37499,0.37499,0.37539,3.519e-07,0.68155,0.069228,2.152e-07,4.886e-07
1.4845,0.37499,0.37499,0.37539,3.5734e-07,0.67999,0.070789,2.1476e-07,4.9993e-07
1.4853,0.37499,0.37499,0.3754,3.6284e-07,0.67842,0.072366,2.1422e-07,5.1145e-07
1.4861,0.37499,0.37499,0.3754,3.6838e-07,0.67684,0.073959,2.136e-07,5.2317e-07
1.4869,0.37499,0.37499,0.3754,3.7398e-07,0.67524,0.075567,2.1289e-07,5.3507e-07
1.4877,0.37499,0.37499,0.37541,3.7963e-07,0.67362,0.077191,2.1209e-07,5.4717e-07
1.4885,0.37499,0.37499,0.37541,3.8533e-07,0.67199,0.078829,2.1121e-07,5.5946e-07
1.4893,0.37499,0.37499,0.37541,3.9109e-07,0.67035,0.080483,2.1024e-07,5.7193e-07
1.4901,0.37499,0.37499,0.37542,3.9689e-07,0.66868,0.082152,2.0919e-07,5.8459e-07
1.4909,0.37499,0.37499,0.37542,4.0274e-07,0.66701,0.083836,2.0806e-07,5.9743e-07
1.4917,0.37499,0.37499,0.37543,4.0864e-07,0.66532,0.085535,2.0684e-07,6.1045e-07
1.4926,0.37499,0.37499,0.37543,4.146e-07,0.66361,0.087249,2.0554e-07,6.2365e-07
1.4934,0.37499,0.37499,0.37543,4.206e-07,0.66189,0.088977,2.0417e-07,6.3703e-07
1.4942,0.37499,0.37499,0.37544,4.2665e-07,0.66015,0.09072,2.0271e-07,6.5059e-07
1.495,0.37499,0.37499,0.37544,4.3275e-07,0.6584,0.092478,2.0118e-07,6.6431e-07
1.4958,0.37499,0.37499,0.37544,4.389e-07,0.65664,0.09425,1.9958e-07,6.7821e-07
1.4966,0.37499,0.37499,0.37545,4.4509e-07,0.65486,0.096037,1.979e-07,6.9228e-07
1.4974,0.37499,0.37499,0.37545,4.5134e-07,0.65306,0.097837,1.9615e-07,7.0652e-07
1.4982,0.37499,0.37499,0.37545,4.5763e-07,0.65126,0.099652,1.9433e-07,7.2092e-07
1.499,0.37499,0.37499,0.37546,4.6396e-07,0.64943,0.10148,1.9244e-07,7.3548e-07
1.4998,0.37499,0.37499,0.37546,4.7035e-07,0.6476,0.10332,1.9048e-07,7.5021e-07
1.5006,0.37499,0.37499,0.37547,4.7678e-07,0.64575,0.10518,1.8846e-07,7.6509e-07
1.5014,0.37499,0.37499,0.37547,4.8325e-07,0.64388,0.10705,1.8638e-07,7.8012e-07
1.5022,0.37499,0.37499,0.37547,4.8977e-07,0.64201,0.10894,1.8424e-07,7.953e-07
1.503,0.37499,0.37499,0.37548,4.9634e-07,0.64012,0.11084,1.8203e-07,8.1064e-07
1.5038,0.37499,0.37499,0.37548,5.0295e-07,0.63821,0.11275,1.7977e-07,8.2612e-07
1.5046,0.37499,0.37499,0.37548,5.096e-07,0.63629,0.11467,1.7746e-07,8.4174e-07
1.5054,0.37499,0.37499,0.37549,5.163e-07,0.63436,0.11661,1.7509e-07,8.5751e-07
1.5062,0.37499,0.37499,0.37549,5.2304e-07,0.63241,0.11856,1.7268e-07,8.7341e-07
1.5071,0.37499,0.37499,0.37549,5.2983e-07,0.63046,0.12053,1.7021e-07,8.8944e-07
1.5079,0.37499,0.37499,0.3755,5.3665e-07,0.62849,0.12251,1.677e-07,9.0561e-07
1.5087,0.37499,0.37499,0.3755,5.4352e-07,0.6265,0.1245,1.6515e-07,9.219e-07
1.5095,0.37499,0.37499,0.3755,5.5044e-07,0.6245,0.1265,1.6255e-07,9.3832e-07
1.5103,0.37499,0.37499,0.3755,5.5739e-07,0.62249,0.12852,1.5992e-07,9.5486e-07
1.5111,0.37499,0.37499,0.37551,5.6439e-07,0.62047,0.13055,1.5725e-07,9.7152e-07
1.5119,0.37499,0.37499,0.37551,5.7142e-07,0.61844,0.13259,1.5455e-07,9.8829e-07
1.5127,0.37499,0.37499,0.37551,5.785e-07,0.61639,0.13464,1.5182e-07,1.0052e-06
1.5135,0.37499,0.37499,0.37552,5.8561e-07,0.61433,0.13671,1.4906e-07,1.0222e-06
1.5143,0.37499,0.37499,0.37552,5.9277e-07,0.61225,0.13879,1.4627e-07,1.0393e-06
1.5151,0.37499,0.37499,0.37552,5.9997e-07,0.61017,0.14088,1.4346e-07,1.0565e-06
1.5159,0.37499,0.37499,0.37553,6.072e-07,0.60807,0.14298,1.4063e-07,1.0738e-06
1.5167,0.37499,0.37499,0.37553,6.1447e-07,0.60597,0.14509,1.3778e-07,1.0912e-06
1.5175,0.37499,0.37499,0.37553,6.2178e-07,0.60384,0.14722,1.3491e-07,1.1087e-06
1.5183,0.37499,0.37499,0.37554,6.2913e-07,0.60171,0.14936,1.3204e-07,1.1262e-06
1.5191,0.37499,0.37499,0.37554,6.3652e-07,0.59957,0.15151,1.2915e-07,1.1439e-06
1.5199,0.37499,0.37499,0.37554,6.4394e-07,0.59741,0.15367,1.2625e-07,1.1616e-06
1.5207,0.37499,0.37499,0.37554,6.514e-07,0.59525,0.15584,1.2336e-07,1.1795e-06
1.5216,0.37499,0.37499,0.37555,6.589e-07,0.59307,0.15802,1.2045e-07,1.1973e-06
1.5224,0.37499,0.37499,0.37555,6.6643e-07,0.59088,0.16022,1.1755e-07,1.2153e-06
1.5232,0.37499,0.37499,0.37555,6.74e-07,0.58868,0.16242,1.1466e-07,1.2333e-06
1.524,0.37499,0.37499,0.37555,6.816e-07,0.58647,0.16464,1.1176e-07,1.2514e-06
1.5248,0.37499,0.37499,0.37556,6.8923e-07,0.58425,0.16687,1.0888e-07,1.2696e-06
1.5256,0.37499,0.37499,0.37556,6.9691e-07,0.58201,0.16911,1.0601e-07,1.2878e-06
1.5264,0.37499,0.37499,0.37556,7.0461e-07,0.57977,0.17135,1.0315e-07,1.3061e-06
1.5272,0.37499,0.37499,0.37557,7.1235e-07,0.57752,0.17361,1.0031e-07,1.3244e-06
1.528,0.37499,0.37499,0.37557,7.2012e-07,0.57525,0.17588,9.7489e-08,1.3427e-06
1.5288,0.37499,0.37499,0.37557,7.2792e-07,0.57298,0.17816,9.4689e-08,1.3611e-06
1.5296,0.37499,0.37499,0.37557,7.3575e-07,0.57069,0.18045,9.1913e-08,1.3796e-06
1.5304,0.37499,0.37499,0.37558,7.4362e-07,0.5684,0.18275,8.9163e-08,1.3981e-06
1.5312,0.37499,0.37499,0.37558,7.5152e-07,0.5661,0.18506,8.6443e-08,1.4166e-06
1.532,0.37499,0.37499,0.37558,7.5945e-07,0.56378,0.18738,8.3755e-08,1.4351e-06
1.5328,0.37499,0.37499,0.37558,7.674e-07,0.56146,0.18971,8.11e-08,1.4537e-06
1.5336,0.37499,0.37499,0.37559,7.7539e-07,0.55912,0.19205,7.8482e-08,1.4723e-06
1.5344,0.37499,0.37499,0.37559,7.8341e-07,0.55678,0.19439,7.5903e-08,1.4909e-06
1.5352,0.37499,0.37499,0.37559,7.9146e-07,0.55443,0.19675,7.3366e-08,1.5096e-06
1.5361,0.37499,0.37499,0.37559,7.9954e-07,0.55207,0.19912,7.0871e-08,1.5282e-06
1.5369,0.37499,0.37499,0.37559,8.0764e-07,0.5497,0.20149,6.8423e-08,1.5469e-06
1.5377,0.37499,0.37499,0.3756,8.1577e-07,0.54732,0.20388,6.6022e-08,1.5655e-06
1.5385,0.37499,0.37499,0.3756,8.2393e-07,0.54493,0.20627,6.3672e-08,1.5842e-06
1.5393,0.37499,0.37499,0.3756,8.3212e-07,0.54253,0.20867,6.1373e-08,1.6029e-06
1.5401,0.37499,0.37499,0.3756,8.4033e-07,0.54013,0.21108,5.9129e-08,1.6215e-06
1.5409,0.37499,0.37499,0.37561,8.4857e-07,0.53771,0.2135,5.6941e-08,1.6402e-06
1.5417,0.37499,0.37499,0.37561,8.5684e-07,0.53529,0.21592,5.4811e-08,1.6589e-06
1.5425,0.37499,0.37499,0.37561,8.6513e-07,0.53286,0.21836,5.274e-08,1.6775e-06
1.5433,0.37499,0.37499,0.37561,8.7344e-07,0.53042,0.2208,5.0732e-08,1.6962e-06
1.5441,0.37499,0.37499,0.37561,8.8178e-07,0.52797,0.22325,4.8787e-08,1.7148e-06
1.5449,0.37499,0.37499,0.37562,8.9015e-07,0.52552,0.22571,4.6908e-08,1.7334e-06
1.5457,0.37499,0.37499,0.37562,8.9853e-07,0.52306,0.22818,4.5095e-08,1.752e-06
1.5465,0.37499,0.37499,0.37562,9.0694e-07,0.52059,0.23065,4.3351e-08,1.7705e-06
1.5473,0.37499,0.37499,0.37562,9.1538e-07,0.51811,0.23313,4.1676e-08,1.7891e-06
1.5481,0.37499,0.37499,0.37562,9.2383e-07,0.51563,0.23562,4.0073e-08,1.8076e-06
1.5489,0.37499,0.37499,0.37562,9.3231e-07,0.51314,0.23811,3.8543e-08,1.8261e-06
1.5497,0.37499,0.37499,0.37563,9.4081e-07,0.51064,0.24062,3.7086e-08,1.8445e-06
1.5505,0.37499,0.37499,0.37563,9.4933e-07,0.50813,0.24312,3.5705e-08,1.863e-06
1.5514,0.37499,0.37499,0.37563,9.5787e-07,0.50562,0.24564,3.44e-08,1.8813e-06
1.5522,0.37499,0.37499,0.37563,9.6643e-07,0.5031,0.24816,3.3172e-08,1.8997e-06
1.553,0.37499,0.37499,0.37563,9.7501e-07,0.50057,0.25069,3.2023e-08,1.918e-06
1.5538,0.37499,0.37499,0.37563,9.8361e-07,0.49804,0.25323,3.0953e-08,1.9363e-06
1.5546,0.37499,0.37499,0.37564,9.9223e-07,0.4955,0.25577,2.9963e-08,1.9545e-06
1.5554,0.37499,0.37499,0.37564,1.0009e-06,0.49296,0.25832,2.9055e-08,1.9727e-06
1.5562,0.37499,0.37499,0.37564,1.0095e-06,0.49041,0.26087,2.8227e-08,1.9908e-06
1.557,0.37499,0.37499,0.37564,1.0182e-06,0.48785,0.26343,2.7482e-08,2.0089e-06
1.5578,0.37499,0.37499,0.37564,1.0269e-06,0.48529,0.266,2.682e-08,2.027e-06
1.5586,0.37499,0.37499,0.37564,1.0356e-06,0.48272,0.26857,2.624e-08,2.0449e-06
1.5594,0.37499,0.37499,0.37564,1.0443e-06,0.48015,0.27114,2.5745e-08,2.0629e-06
1.5602,0.37499,0.37499,0.37565,1.0531e-06,0.47757,0.27372,2.5333e-08,2.0808e-06
1.561,0.37499,0.37499,0.37565,1.0618e-06,0.47498,0.27631,2.5005e-08,2.0986e-06
1.5618,0.37499,0.37499,0.37565,1.0706e-06,0.47239,0.2789,2.4761e-08,2.1164e-06
1.5626,0.37499,0.37499,0.37565,1.0794e-06,0.4698,0.2815,2.4601e-08,2.1341e-06
1.5634,0.37499,0.37499,0.37565,1.0882e-06,0.4672,0.2841,2.4525e-08,2.1518e-06
1.5642,0.37499,0.37499,0.37565,1.097e-06,0.4646,0.28671,2.4534e-08,2.1694e-06
1.565,0.37499,0.37499,0.37565,1.1058e-06,0.46199,0.28932,2.4626e-08,2.187e-06
1.5659,0.37499,0.37499,0.37565,1.1146e-06,0.45937,0.29193,2.4802e-08,2.2045e-06
1.5667,0.37499,0.37499,0.37566,1.1235e-06,0.45676,0.29455,2.506e-08,2.2219e-06
1.5675,0.37499,0.37499,0.37566,1.1323e-06,0.45414,0.29718,2.5402e-08,2.2393e-06
1.5683,0.37499,0.37499,0.37566,1.1412e-06,0.45151,0.2998,2.5826e-08,2.2566e-06
1.5691,0.37499,0.37499,0.37566,1.1501e-06,0.44888,0.30244,2.6331e-08,2.2739e-06
1.5699,0.37499,0.37499,0.37566,1.159e-06,0.44625,0.30507,2.6918e-08,2.2911e-06
1.5707,0.37499,0.37499,0.37566,1.1679e-06,0.44361,0.30771,2.7584e-08,2.3082e-06
1.5715,0.37499,0.37499,0.37566,1.1768e-06,0.44097,0.31035,2.833e-08,2.3253e-06
1.5723,0.37499,0.37499,0.37566,1.1857e-06,0.43833,0.313,2.9154e-08,2.3423e-06
1.5731,0.37499,0.37499,0.37566,1.1947e-06,0.43568,0.31565,3.0056e-08,2.3593e-06
1.5739,0.37499,0.37499,0.37566,1.2036e-06,0.43303,0.3183,3.1034e-08,2.3762e-06
1.5747,0.37499,0.37499,0.37566,1.2126e-06,0.43038,0.32095,3.2087e-08,2.393e-06
1.5755,0.37499,0.37499,0.37566,1.2215e-06,0.42772,0.32361,3.3214e-08,2.4098e-06
1.5763,0.37499,0.37499,0.37567,1.2305e-06,0.42506,0.32627,3.4415e-08,2.4265e-06
1.5771,0.37499,0.37499,0.37567,1.2394e-06,0.4224,0.32893,3.5686e-08,2.4432e-06
1.5779,0.37499,0.37499,0.37567,1.2484e-06,0.41974,0.3316,3.7028e-08,2.4598e-06
1.5787,0.37499,0.37499,0.37567,1.2574e-06,0.41707,0.33426,3.8438e-08,2.4764e-06
1.5795,0.37499,0.37499,0.37567,1.2664e-06,0.4144,0.33693,3.9915e-08,2.4928e-06
1.5804,0.37499,0.37499,0.37567,1.2754e-06,0.41173,0.3396,4.1458e-08,2.5093e-06
1.5812,0.37499,0.37499,0.37567,1.2844e-06,0.40906,0.34228,4.3064e-08,2.5257e-06
1.582,0.37499,0.37499,0.37567,1.2934e-06,0.40639,0.34495,4.4733e-08,2.542e-06
1.5828,0.37499,0.37499,0.37567,1.3024e-06,0.40371,0.34763,4.6461e-08,2.5583e-06
1.5836,0.37499,0.37499,0.37567,1.3114e-06,0.40103,0.3503,4.8248e-08,2.5745e-06
1.5844,0.37499,0.37499,0.37567,1.3204e-06,0.39836,0.35298,5.0092e-08,2.5907e-06
1.5852,0.37499,0.37499,0.37567,1.3294e-06,0.39568,0.35566,5.199e-08,2.6068e-06
1.586,0.37499,0.37499,0.37567,1.3384e-06,0.393,0.35834,5.3941e-08,2.6229e-06
1.5868,0.37499,0.37499,0.37567,1.3474e-06,0.39032,0.36103,5.5942e-08,2.6389e-06
1.5876,0.37499,0.37499,0.37567,1.3564e-06,0.38763,0.36371,5.7991e-08,2.6549e-06
1.5884,0.37499,0.37499,0.37567,1.3654e-06,0.38495,0.36639,6.0087e-08,2.6708e-06
1.5892,0.37499,0.37499,0.37567,1.3745e-06,0.38227,0.36907,6.2227e-08,2.6867e-06
1.59,0.37499,0.37499,0.37567,1.3835e-06,0.37958,0.37176,6.4408e-08,2.7025e-06
1.5908,0.37499,0.37499,0.37567,1.3925e-06,0.3769,0.37444,6.6629e-08,2.7184e-06
1.5916,0.37499,0.37499,0.37567,1.4015e-06,0.37422,0.37713,6.8888e-08,2.7341e-06
1.5924,0.37499,0.37499,0.37567,1.4105e-06,0.37153,0.37981,7.1181e-08,2.7498e-06
1.5932,0.37499,0.37499,0.37567,1.4195e-06,0.36885,0.38249,7.3507e-08,2.7655e-06
1.594,0.37499,0.37499,0.37567,1.4285e-06,0.36616,0.38518,7.5863e-08,2.7812e-06
1.5949,0.37499,0.37499,0.37567,1.4375e-06,0.36348,0.38786,7.8246e-08,2.7968e-06
1.5957,0.37499,0.37499,0.37567,1.4465e-06,0.3608,0.39054,8.0655e-08,2.8124e-06
1.5965,0.37499,0.37499,0.37567,1.4555e-06,0.35812,0.39322,8.3087e-08,2.828e-06
1.5973,0.37499,0.37499,0.37567,1.4645e-06,0.35544,0.3959,8.5539e-08,2.8435e-06
1.5981,0.37499,0.37499,0.37567,1.4735e-06,0.35276,0.39858,8.8008e-08,2.859e-06
1.5989,0.37499,0.37499,0.37567,1.4825e-06,0.35008,0.40126,9.0493e-08,2.8745e-06
1.5997,0.37499,0.37499,0.37567,1.4914e-06,0.3474,0.40394,9.299e-08,2.8899e-06
1.6005,0.37499,0.37499,0.37567,1.5004e-06,0.34472,0.40661,9.5497e-08,2.9053e-06
1.6013,0.37499,0.37499,0.37567,1.5094e-06,0.34205,0.40929,9.8012e-08,2.9207e-06
1.6021,0.37499,0.37499,0.37567,1.5183e-06,0.33938,0.41196,1.0053e-07,2.9361e-06
1.6029,0.37499,0.37499,0.37567,1.5273e-06,0.33671,0.41463,1.0305e-07,2.9515e-06
1.6037,0.37499,0.37499,0.37567,1.5362e-06,0.33404,0.4173,1.0558e-07,2.9668e-06
1.6045,0.37499,0.37499,0.37567,1.5451e-06,0.33137,0.41996,1.081e-07,2.9822e-06
1.6053,0.37499,0.37499,0.37567,1.5541e-06,0.32871,0.42263,1.1061e-07,2.9975e-06
1.6061,0.37499,0.37499,0.37567,1.563e-06,0.32604,0.42529,1.1311e-07,3.0128e-06
1.6069,0.37499,0.37499,0.37566,1.5719e-06,0.32338,0.42794,1.1561e-07,3.0281e-06
1.6077,0.37499,0.37499,0.37566,1.5808e-06,0.32073,0.4306,1.1809e-07,3.0434e-06
1.6085,0.37499,0.37499,0.37566,1.5896e-06,0.31807,0.43325,1.2056e-07,3.0587e-06
1.6093,0.37499,0.37499,0.37566,1.5985e-06,0.31542,0.4359,1.2301e-07,3.074e-06
1.6102,0.37499,0.37499,0.37566,1.6074e-06,0.31277,0.43855,1.2543e-07,3.0893e-06
1.611,0.37499,0.37499,0.37566,1.6162e-06,0.31013,0.44119,1.2784e-07,3.1046e-06
1.6118,0.37499,0.37499,0.37566,1.6251e-06,0.30749,0.44383,1.3022e-07,3.1199e-06
1.6126,0.37499,0.37499,0.37566,1.6339e-06,0.30485,0.44647,1.3257e-07,3.1352e-06
1.6134,0.37499,0.37499,0.37566,1.6427e-06,0.30221,0.4491,1.3489e-07,3.1505e-06
1.6142,0.37499,0.37499,0.37566,1.6515e-06,0.29958,0.45173,1.3718e-07,3.1658e-06
1.615,0.37499,0.37499,0.37566,1.6603e-06,0.29695,0.45436,1.3943e-07,3.1811e-06
1.6158,0.37499,0.37499,0.37566,1.669e-06,0.29433,0.45698,1.4164e-07,3.1964e-06
1.6166,0.37499,0.37499,0.37565,1.6778e-06,0.29171,0.4596,1.4382e-07,3.2117e-06
1.6174,0.37499,0.37499,0.37565,1.6865e-06,0.2891,0.46221,1.4595e-07,3.2271e-06
1.6182,0.37499,0.37499,0.37565,1.6952e-06,0.28649,0.46482,1.4804e-07,3.2424e-06
1.619,0.37499,0.37499,0.37565,1.7039e-06,0.28388,0.46742,1.5008e-07,3.2578e-06
1.6198,0.37499,0.37499,0.37565,1.7126e-06,0.28128,0.47002,1.5208e-07,3.2731e-06
1.6206,0.37499,0.37499,0.37565,1.7213e-06,0.27868,0.47261,1.5402e-07,3.2885e-06
1.6214,0.37499,0.37499,0.37565,1.7299e-06,0.27609,0.4752,1.5591e-07,3.304e-06
1.6222,0.37499,0.37499,0.37565,1.7386e-06,0.27351,0.47779,1.5775e-07,3.3194e-06
1.623,0.37499,0.37499,0.37564,1.7472e-06,0.27092,0.48036,1.5953e-07,3.3348e-06
1.6238,0.37499,0.37499,0.37564,1.7558e-06,0.26835,0.48294,1.6125e-07,3.3503e-06
1.6247,0.37499,0.37499,0.37564,1.7644e-06,0.26578,0.48551,1.6292e-07,3.3658e-06
1.6255,0.37499,0.37499,0.37564,1.7729e-06,0.26321,0.48807,1.6452e-07,3.3813e-06
1.6263,0.37499,0.37499,0.37564,1.7814e-06,0.26065,0.49062,1.6605e-07,3.3968e-06
1.6271,0.37499,0.37499,0.37564,1.79e-06,0.2581,0.49317,1.6753e-07,3.4124e-06
1.6279,0.37498,0.37499,0.37564,1.7985e-06,0.25555,0.49572,1.6893e-07,3.428e-06
1.6287,0.37498,0.37499,0.37563,1.8069e-06,0.25301,0.49826,1.7027e-07,3.4436e-06
1.6295,0.37498,0.37499,0.37563,1.8154e-06,0.25048,0.50079,1.7154e-07,3.4592e-06
1.6303,0.37498,0.37499,0.37563,1.8238e-06,0.24795,0.50331,1.7274e-07,3.4749e-06
1.6311,0.37498,0.37499,0.37563,1.8322e-06,0.24543,0.50583,1.7386e-07,3.4906e-06
1.6319,0.37498,0.37499,0.37563,1.8406e-06,0.24291,0.50834,1.7491e-07,3.5063e-06
1.6327,0.37498,0.37499,0.37563,1.849e-06,0.2404,0.51085,1.7589e-07,3.522e-06
1.6335,0.37498,0.37499,0.37562,1.8573e-06,0.2379,0.51335,1.768e-07,3.5378e-06
1.6343,0.37498,0.37499,0.37562,1.8656e-06,0.23541,0.51584,1.7762e-07,3.5536e-06
1.6351,0.37498,0.37499,0.37562,1.8739e-06,0.23292,0.51832,1.7837e-07,3.5694e-06
1.6359,0.37498,0.37499,0.37562,1.8822e-06,0.23044,0.5208,1.7904e-07,3.5853e-06
1.6367,0.37498,0.37499,0.37562,1.8904e-06,0.22797,0.52327,1.7963e-07,3.6012e-06
1.6375,0.37498,0.37499,0.37561,1.8986e-06,0.2255,0.52573,1.8014e-07,3.6171e-06
1.6383,0.37498,0.37499,0.37561,1.9068e-06,0.22304,0.52818,1.8058e-07,3.633e-06
1.6392,0.37498,0.37499,0.37561,1.915e-06,0.22059,0.53063,1.8093e-07,3.649e-06
1.64,0.37498,0.37499,0.37561,1.9231e-06,0.21815,0.53307,1.8119e-07,3.665e-06
1.6408,0.37498,0.37499,0.37561,1.9312e-06,0.21572,0.5355,1.8138e-07,3.681e-06
1.6416,0.37498,0.37499,0.3756,1.9393e-06,0.21329,0.53792,1.8149e-07,3.6971e-06
1.6424,0.37498,0.37499,0.3756,1.9473e-06,0.21087,0.54033,1.8151e-07,3.7131e-06
1.6432,0.37498,0.37499,0.3756,1.9553e-06,0.20847,0.54274,1.8145e-07,3.7292e-06
1.644,0.37498,0.37499,0.3756,1.9633e-06,0.20607,0.54513,1.8131e-07,3.7454e-06
1.6448,0.37498,0.37499,0.3756,1.9713e-06,0.20367,0.54752,1.8109e-07,3.7615e-06
1.6456,0.37498,0.37499,0.37559,1.9792e-06,0.20129,0.5499,1.8078e-07,3.7777e-06
1.6464,0.37498,0.37499,0.37559,1.9871e-06,0.19892,0.55227,1.8039e-07,3.7939e-06
1.6472,0.37498,0.37499,0.37559,1.995e-06,0.19655,0.55463,1.7992e-07,3.8101e-06
1.648,0.37498,0.37499,0.37559,2.0028e-06,0.19419,0.55698,1.7937e-07,3.8263e-06
1.6488,0.37498,0.37499,0.37558,2.0107e-06,0.19185,0.55932,1.7874e-07,3.8426e-06
1.6496,0.37498,0.37499,0.37558,2.0184e-06,0.18951,0.56165,1.7803e-07,3.8588e-06
1.6504,0.37498,0.37499,0.37558,2.0262e-06,0.18718,0.56398,1.7724e-07,3.8751e-06
1.6512,0.37498,0.37499,0.37558,2.0339e-06,0.18486,0.56629,1.7636e-07,3.8914e-06
1.652,0.37498,0.37499,0.37558,2.0416e-06,0.18256,0.56859,1.7541e-07,3.9077e-06
1.6528,0.37498,0.37499,0.37557,2.0492e-06,0.18026,0.57089,1.7438e-07,3.924e-06
1.6537,0.37498,0.37499,0.37557,2.0568e-06,0.17797,0.57317,1.7328e-07,3.9404e-06
1.6545,0.37498,0.37499,0.37557,2.0644e-06,0.17569,0.57545,1.721e-07,3.9567e-06
1.6553,0.37498,0.37499,0.37557,2.0719e-06,0.17342,0.57771,1.7084e-07,3.973e-06
1.6561,0.37498,0.37499,0.37556,2.0795e-06,0.17116,0.57996,1.6951e-07,3.9894e-06
1.6569,0.37498,0.37499,0.37556,2.0869e-06,0.16892,0.5822,1.6811e-07,4.0057e-06
1.6577,0.37498,0.37499,0.37556,2.0944e-06,0.16668,0.58444,1.6663e-07,4.0221e-06
1.6585,0.37498,0.37499,0.37555,2.1018e-06,0.16445,0.58666,1.6509e-07,4.0384e-06
1.6593,0.37498,0.37499,0.37555,2.1091e-06,0.16224,0.58887,1.6347e-07,4.0548e-06
1.6601,0.37498,0.37499,0.37555,2.1165e-06,0.16003,0.59107,1.6179e-07,4.0711e-06
1.6609,0.37498,0.37499,0.37555,2.1238e-06,0.15784,0.59325,1.6005e-07,4.0875e-06
1.6617,0.37498,0.37499,0.37554,2.131e-06,0.15566,0.59543,1.5824e-07,4.1038e-06
1.6625,0.37498,0.37499,0.37554,2.1382e-06,0.15348,0.5976,1.5636e-07,4.1201e-06
1.6633,0.37498,0.37499,0.37554,2.1454e-06,0.15132,0.59975,1.5443e-07,4.1364e-06
1.6641,0.37498,0.37499,0.37553,2.1526e-06,0.14918,0.60189,1.5244e-07,4.1527e-06
1.6649,0.37498,0.37499,0.37553,2.1597e-06,0.14704,0.60402,1.5039e-07,4.1689e-06
1.6657,0.37498,0.37499,0.37553,2.1667e-06,0.14491,0.60614,1.4828e-07,4.1852e-06
1.6665,0.37498,0.37499,0.37553,2.1737e-06,0.1428,0.60825,1.4612e-07,4.2014e-06
1.6673,0.37498,0.37499,0.37552,2.1807e-06,0.1407,0.61035,1.4391e-07,4.2176e-06
1.6681,0.37498,0.37499,0.37552,2.1877e-06,0.13861,0.61243,1.4165e-07,4.2337e-06
1.669,0.37498,0.37499,0.37552,2.1946e-06,0.13653,0.6145,1.3934e-07,4.2498e-06
1.6698,0.37498,0.37499,0.37551,2.2014e-06,0.13447,0.61656,1.3699e-07,4.2659e-06
1.6706,0.37498,0.37499,0.37551,2.2083e-06,0.13241,0.61861,1.346e-07,4.2819e-06
1.6714,0.37498,0.37499,0.37551,2.2151e-06,0.13037,0.62064,1.3216e-07,4.2979e-06
1.6722,0.37498,0.37499,0.3755,2.2218e-06,0.12835,0.62266,1.2969e-07,4.3139e-06
1.673,0.37498,0.37499,0.3755,2.2285e-06,0.12633,0.62467,1.2717e-07,4.3298e-06
1.6738,0.37498,0.37499,0.3755,2.2352e-06,0.12433,0.62667,1.2463e-07,4.3457e-06
1.6746,0.37498,0.37499,0.3755,2.2418e-06,0.12234,0.62865,1.2205e-07,4.3615e-06
1.6754,0.37498,0.37499,0.37549,2.2483e-06,0.12036,0.63062,1.1945e-07,4.3772e-06
1.6762,0.37498,0.37499,0.37549,2.2549e-06,0.1184,0.63258,1.1681e-07,4.3929e-06
1.677,0.37498,0.37499,0.37549,2.2614e-06,0.11645,0.63452,1.1416e-07,4.4086e-06
1.6778,0.37498,0.37499,0.37548,2.2678e-06,0.11451,0.63646,1.1148e-07,4.4241e-06
1.6786,0.37498,0.37499,0.37548,2.2742e-06,0.11258,0.63837,1.0878e-07,4.4396e-06
1.6794,0.37498,0.37499,0.37548,2.2805e-06,0.11067,0.64028,1.0606e-07,4.455e-06
1.6802,0.37498,0.37499,0.37547,2.2869e-06,0.10878,0.64217,1.0333e-07,4.4704e-06
1.681,0.37498,0.37499,0.37547,2.2931e-06,0.10689,0.64404,1.0059e-07,4.4856e-06
1.6818,0.37498,0.37499,0.37546,2.2993e-06,0.10502,0.64591,9.7841e-08,4.5008e-06
1.6826,0.37498,0.37499,0.37546,2.3055e-06,0.10317,0.64775,9.5083e-08,4.5159e-06
1.6835,0.37498,0.37499,0.37546,2.3116e-06,0.10133,0.64959,9.2322e-08,4.5309e-06
1.6843,0.37498,0.37499,0.37545,2.3177e-06,0.099498,0.65141,8.9559e-08,4.5459e-06
1.6851,0.37498,0.37499,0.37545,2.3238e-06,0.097684,0.65322,8.6798e-08,4.5607e-06
1.6859,0.37498,0.37499,0.37545,2.3297e-06,0.095885,0.65501,8.404e-08,4.5754e-06
1.6867,0.37498,0.37499,0.37544,2.3357e-06,0.094099,0.65679,8.1288e-08,4.5901e-06
1.6875,0.37498,0.37499,0.37544,2.3416e-06,0.092328,0.65855,7.8545e-08,4.6046e-06
1.6883,0.37498,0.37499,0.37544,2.3474e-06,0.090572,0.6603,7.5814e-08,4.619e-06
1.6891,0.37498,0.37499,0.37543,2.3532e-06,0.08883,0.66204,7.3096e-08,4.6333e-06
1.6899,0.37498,0.37499,0.37543,2.359e-06,0.087103,0.66376,7.0395e-08,4.6475e-06
1.6907,0.37498,0.37499,0.37543,2.3647e-06,0.085391,0.66546,6.7714e-08,4.6616e-06
1.6915,0.37498,0.37499,0.37542,2.3703e-06,0.083693,0.66715,6.5053e-08,4.6756e-06
1.6923,0.37498,0.37499,0.37542,2.3759e-06,0.08201,0.66883,6.2417e-08,4.6895e-06
1.6931,0.37498,0.37499,0.37541,2.3815e-06,0.080343,0.67049,5.9808e-08,4.7032e-06
1.6939,0.37498,0.37499,0.37541,2.387e-06,0.07869,0.67213,5.7227e-08,4.7168e-06
1.6947,0.37498,0.37499,0.37541,2.3925e-06,0.077052,0.67376,5.4679e-08,4.7302e-06
1.6955,0.37498,0.37499,0.3754,2.3979e-06,0.07543,0.67537,5.2164e-08,4.7436e-06
1.6963,0.37498,0.37499,0.3754,2.4032e-06,0.073824,0.67697,4.9685e-08,4.7568e-06
1.6971,0.37498,0.37499,0.37539,2.4085e-06,0.072232,0.67856,4.7244e-08,4.7698e-06
1.698,0.37498,0.37499,0.37539,2.4138e-06,0.070656,0.68013,4.4845e-08,4.7827e-06
1.6988,0.37498,0.37499,0.37539,2.419e-06,0.069096,0.68168,4.2489e-08,4.7955e-06
1.6996,0.37498,0.37499,0.37538,2.4241e-06,0.067551,0.68321,4.0178e-08,4.8081e-06
1.7004,0.37498,0.37499,0.37538,2.4293e-06,0.066023,0.68474,3.7915e-08,4.8206e-06
1.7012,0.37498,0.37499,0.37538,2.4343e-06,0.06451,0.68624,3.5701e-08,4.8329e-06
1.702,0.37498,0.37499,0.37537,2.4393e-06,0.063012,0.68773,3.3539e-08,4.8451e-06
1.7028,0.37498,0.37499,0.37537,2.4443e-06,0.061531,0.6892,3.1431e-08,4.8571e-06
1.7036,0.37498,0.37499,0.37536,2.4492e-06,0.060066,0.69066,2.9379e-08,4.8689e-06
1.7044,0.37498,0.37499,0.37536,2.454e-06,0.058617,0.6921,2.7385e-08,4.8806e-06
1.7052,0.37498,0.37499,0.37536,2.4588e-06,0.057184,0.69353,2.545e-08,4.8921e-06
1.706,0.37498,0.37499,0.37535,2.4635e-06,0.055768,0.69493,2.3576e-08,4.9035e-06
1.7068,0.37498,0.37499,0.37535,2.4682e-06,0.054368,0.69633,2.1766e-08,4.9147e-06
1.7076,0.37498,0.37499,0.37534,2.4729e-06,0.052984,0.6977,2.0021e-08,4.9257e-06
1.7084,0.37498,0.37499,0.37534,2.4774e-06,0.051617,0.69906,1.8343e-08,4.9365e-06
1.7092,0.37498,0.37499,0.37533,2.482e-06,0.050266,0.7004,1.6732e-08,4.9472e-06
1.71,0.37498,0.37499,0.37533,2.4864e-06,0.048932,0.70173,1.5192e-08,4.9577e-06
1.7108,0.37498,0.37499,0.37533,2.4909e-06,0.047615,0.70304,1.3722e-08,4.968e-06
1.7116,0.37498,0.37499,0.37532,2.4952e-06,0.046315,0.70433,1.2325e-08,4.9781e-06
1.7125,0.37498,0.37499,0.37532,2.4995e-06,0.045031,0.7056,1.1003e-08,4.9881e-06
1.7133,0.37498,0.37499,0.37531,2.5038e-06,0.043764,0.70686,9.7548e-09,4.9978e-06
1.7141,0.37498,0.37499,0.37531,2.508e-06,0.042514,0.7081,8.5835e-09,5.0074e-06
1.7149,0.37498,0.37499,0.3753,2.5121e-06,0.041282,0.70933,7.4896e-09,5.0168e-06
1.7157,0.37498,0.37499,0.3753,2.5162e-06,0.040066,0.71054,6.4742e-09,5.026e-06
1.7165,0.37498,0.37499,0.3753,2.5203e-06,0.038867,0.71173,5.5383e-09,5.035e-06
1.7173,0.37498,0.37499,0.37529,2.5242e-06,0.037686,0.7129,4.6829e-09,5.0438e-06
1.7181,0.37498,0.37499,0.37529,2.5282e-06,0.036522,0.71405,3.9086e-09,5.0524e-06
1.7189,0.37498,0.37499,0.37528,2.532e-06,0.035375,0.71519,3.2163e-09,5.0609e-06
1.7197,0.37498,0.37499,0.37528,2.5359e-06,0.034246,0.71631,2.6066e-09,5.0691e-06
1.7205,0.37498,0.37499,0.37527,2.5396e-06,0.033134,0.71742,2.0802e-09,5.0771e-06
1.7213,0.37498,0.37499,0.37527,2.5433e-06,0.03204,0.7185,1.6374e-09,5.085e-06
1.7221,0.37498,0.37499,0.37527,2.547e-06,0.030963,0.71957,1.2788e-09,5.0926e-06
1.7229,0.37498,0.37499,0.37526,2.5505e-06,0.029904,0.72062,1.0048e-09,5.1001e-06
1.7237,0.37498,0.37499,0.37526,2.5541e-06,0.028863,0.72165,8.1548e-10,5.1073e-06
1.7245,0.37498,0.37499,0.37525,2.5575e-06,0.027839,0.72267,7.1118e-10,5.1144e-06
1.7253,0.37498,0.37499,0.37525,2.561e-06,0.026833,0.72366,6.9197e-10,5.1212e-06
1.7261,0.37498,0.37499,0.37524,2.5643e-06,0.025845,0.72464,7.5789e-10,5.1279e-06
1.7269,0.37498,0.37499,0.37524,2.5676e-06,0.024875,0.7256,9.089e-10,5.1343e-06
1.7278,0.37498,0.37499,0.37523,2.5709e-06,0.023922,0.72655,1.1449e-09,5.1406e-06
1.7286,0.37498,0.37499,0.37523,2.5741e-06,0.022988,0.72747,1.4656e-09,5.1466e-06
1.7294,0.37498,0.37499,0.37523,2.5772e-06,0.022072,0.72838,1.8708e-09,5.1525e-06
1.7302,0.37498,0.37499,0.37522,2.5803e-06,0.021174,0.72927,2.3601e-09,5.1581e-06
1.731,0.37498,0.37499,0.37522,2.5833e-06,0.020294,0.73014,2.9331e-09,5.1636e-06
1.7318,0.37498,0.37499,0.37521,2.5862e-06,0.019432,0.73099,3.5892e-09,5.1689e-06
1.7326,0.37498,0.37499,0.37521,2.5891e-06,0.018588,0.73183,4.3278e-09,5.1739e-06
1.7334,0.37498,0.37499,0.3752,2.592e-06,0.017763,0.73264,5.1483e-09,5.1788e-06
1.7342,0.37498,0.37499,0.3752,2.5947e-06,0.016956,0.73344,6.05e-09,5.1834e-06
1.735,0.37498,0.37499,0.37519,2.5975e-06,0.016167,0.73422,7.0318e-09,5.1879e-06
1.7358,0.37498,0.37499,0.37519,2.6001e-06,0.015396,0.73498,8.0931e-09,5.1921e-06
1.7366,0.37498,0.37499,0.37518,2.6027e-06,0.014645,0.73572,9.2328e-09,5.1962e-06
1.7374,0.37498,0.37499,0.37518,2.6053e-06,0.013911,0.73645,1.045e-08,5.2001e-06
1.7382,0.37498,0.37499,0.37518,2.6077e-06,0.013196,0.73715,1.1743e-08,5.2037e-06
1.739,0.37498,0.37499,0.37517,2.6102e-06,0.0125,0.73784,1.3111e-08,5.2072e-06
1.7398,0.37498,0.37499,0.37517,2.6125e-06,0.011822,0.73851,1.4553e-08,5.2105e-06
1.7406,0.37498,0.37499,0.37516,2.6148e-06,0.011162,0.73916,1.6067e-08,5.2136e-06
1.7414,0.37498,0.37499,0.37516,2.6171e-06,0.010522,0.73979,1.7653e-08,5.2165e-06
1.7423,0.37498,0.37499,0.37515,2.6193e-06,0.0098997,0.7404,1.9308e-08,5.2192e-06
1.7431,0.37498,0.37499,0.37515,2.6214e-06,0.0092964,0.741,2.1031e-08,5.2217e-06
1.7439,0.37498,0.37499,0.37514,2.6234e-06,0.0087119,0.74157,2.282e-08,5.2241e-06
1.7447,0.37498,0.37499,0.37514,2.6255e-06,0.0081461,0.74213,2.4674e-08,5.2262e-06
1.7455,0.37498,0.37499,0.37513,2.6274e-06,0.0075991,0.74267,2.6591e-08,5.2282e-06
1.7463,0.37498,0.37499,0.37513,2.6293e-06,0.0070709,0.74319,2.8569e-08,5.23e-06
1.7471,0.37498,0.37499,0.37512,2.6311e-06,0.0065616,0.74369,3.0606e-08,5.2316e-06
1.7479,0.37498,0.37499,0.37512,2.6329e-06,0.0060711,0.74417,3.2701e-08,5.233e-06
1.7487,0.37498,0.37499,0.37511,2.6346e-06,0.0055996,0.74463,3.4852e-08,5.2343e-06
1.7495,0.37498,0.37499,0.37511,2.6362e-06,0.005147,0.74507,3.7056e-08,5.2354e-06
1.7503,0.37498,0.37499,0.3751,2.6378e-06,0.0047133,0.7455,3.9311e-08,5.2363e-06
1.7511,0.37498,0.37499,0.3751,2.6393e-06,0.0042986,0.7459,4.1616e-08,5.237e-06
1.7519,0.37498,0.37499,0.3751,2.6408e-06,0.0039028,0.74629,4.3968e-08,5.2375e-06
1.7527,0.37498,0.37499,0.37509,2.6422e-06,0.0035261,0.74666,4.6365e-08,5.2379e-06
1.7535,0.37498,0.37499,0.37509,2.6435e-06,0.0031684,0.747,4.8805e-08,5.2382e-06
1.7543,0.37498,0.37499,0.37508,2.6448e-06,0.0028298,0.74733,5.1285e-08,5.2382e-06
1.7551,0.37498,0.37499,0.37508,2.646e-06,0.0025102,0.74764,5.3804e-08,5.2381e-06
1.7559,0.37498,0.37499,0.37507,2.6471e-06,0.0022097,0.74793,5.6358e-08,5.2379e-06
1.7568,0.37498,0.37499,0.37507,2.6482e-06,0.0019283,0.74821,5.8946e-08,5.2375e-06
1.7576,0.37498,0.37499,0.37506,2.6492e-06,0.0016661,0.74846,6.1565e-08,5.2369e-06
1.7584,0.37498,0.37499,0.37506,2.6502e-06,0.0014229,0.74869,6.4212e-08,5.2362e-06
1.7592,0.37498,0.37499,0.37505,2.6511e-06,0.0011989,0.74891,6.6886e-08,5.2353e-06
1.76,0.37498,0.37499,0.37505,2.6519e-06,0.00099401,0.7491,6.9583e-08,5.2343e-06
1.7608,0.37498,0.37499,0.37504,2.6527e-06,0.0008083,0.74928,7.2302e-08,5.2332e-06
1.7616,0.37498,0.37499,0.37504,2.6534e-06,0.00064176,0.74943,7.5039e-08,5.2319e-06
1.7624,0.37498,0.37499,0.37503,2.6541e-06,0.00049439,0.74957,7.7792e-08,5.2304e-06
1.7632,0.37498,0.37499,0.37503,2.6547e-06,0.00036621,0.74969,8.0558e-08,5.2288e-06
1.764,0.37498,0.37499,0.37502,2.6552e-06,0.00025722,0.74979,8.3336e-08,5.2271e-06
1.7648,0.37498,0.37499,0.37502,2.6557e-06,0.00016742,0.74987,8.6122e-08,5.2253e-06
1.7656,0.37498,0.37499,0.37501,2.6561e-06,9.6831e-05,0.74993,8.8914e-08,5.2233e-06
1.7664,0.37498,0.37499,0.37501,2.6564e-06,4.5444e-05,0.74997,9.1709e-08,5.2212e-06
1.7672,0.37498,0.37499,0.375,2.6567e-06,1.3265e-05,0.75,9.4504e-08,5.2189e-06
1.768,0.37498,0.37499,0.375,2.6569e-06,2.9471e-07,0.75,9.7297e-08,5.2166e-06
1.7688,0.37498,0.37499,0.37499,2.6571e-06,6.5348e-06,0.74998,1.0009e-07,5.2141e-06
1.7696,0.37498,0.37499,0.37499,2.6572e-06,3.1985e-05,0.74995,1.0287e-07,5.2115e-06
1.7704,0.37498,0.37499,0.37499,2.6572e-06,7.6643e-05,0.74989,1.0564e-07,5.2088e-06
1.7713,0.37498,0.37499,0.37498,2.6572e-06,0.00014051,0.74982,1.084e-07,5.206e-06
1.7721,0.37498,0.37499,0.37498,2.6571e-06,0.00022357,0.74973,1.1114e-07,5.2031e-06
1.7729,0.37498,0.37499,0.37497,2.6569e-06,0.00032584,0.74962,1.1387e-07,5.2e-06
1.7737,0.37498,0.37499,0.37497,2.6567e-06,0.0004473,0.74948,1.1658e-07,5.1969e-06
1.7745,0.37498,0.37499,0.37496,2.6564e-06,0.00058795,0.74933,1.1926e-07,5.1936e-06
1.7753,0.37498,0.37499,0.37496,2.6561e-06,0.00074777,0.74917,1.2192e-07,5.1903e-06
1.7761,0.37498,0.37499,0.37495,2.6557e-06,0.00092677,0.74898,1.2455e-07,5.1868e-06
1.7769,0.37498,0.37499,0.37495,2.6552e-06,0.0011249,0.74877,1.2715e-07,5.1833e-06
1.7777,0.37498,0.37499,0.37494,2.6547e-06,0.0013422,0.74854,1.2972e-07,5.1796e-06
1.7785,0.37498,0.37499,0.37494,2.6541e-06,0.0015787,0.7483,1.3226e-07,5.1759e-06
1.7793,0.37498,0.37499,0.37493,2.6534e-06,0.0018343,0.74803,1.3476e-07,5.1721e-06
1.7801,0.37498,0.37499,0.37493,2.6527e-06,0.002109,0.74775,1.3722e-07,5.1682e-06
1.7809,0.37498,0.37499,0.37492,2.6519e-06,0.0024028,0.74744,1.3963e-07,5.1642e-06
1.7817,0.37498,0.37499,0.37492,2.6511e-06,0.0027157,0.74712,1.4201e-07,5.1601e-06
1.7825,0.37498,0.37499,0.37491,2.6502e-06,0.0030476,0.74678,1.4433e-07,5.156e-06
1.7833,0.37498,0.37499,0.37491,2.6492e-06,0.0033986,0.74642,1.4661e-07,5.1518e-06
1.7841,0.37498,0.37499,0.3749,2.6482e-06,0.0037687,0.74604,1.4884e-07,5.1475e-06
1.7849,0.37498,0.37499,0.3749,2.6471e-06,0.0041578,0.74564,1.5102e-07,5.1431e-06
1.7857,0.37498,0.37499,0.37489,2.6459e-06,0.0045658,0.74522,1.5314e-07,5.1386e-06
1.7866,0.37498,0.37499,0.37489,2.6447e-06,0.0049929,0.74479,1.5521e-07,5.1341e-06
1.7874,0.37498,0.37499,0.37488,2.6434e-06,0.0054389,0.74433,1.5722e-07,5.1295e-06
1.7882,0.37498,0.37499,0.37488,2.642e-06,0.0059038,0.74386,1.5916e-07,5.1249e-06
1.789,0.37498,0.37499,0.37488,2.6406e-06,0.0063876,0.74336,1.6105e-07,5.1202e-06
1.7898,0.37498,0.37499,0.37487,2.6391e-06,0.0068903,0.74285,1.6288e-07,5.1154e-06
1.7906,0.37498,0.37499,0.37487,2.6376e-06,0.0074119,0.74232,1.6463e-07,5.1105e-06
1.7914,0.37498,0.37499,0.37486,2.636e-06,0.0079523,0.74177,1.6633e-07,5.1056e-06
1.7922,0.37498,0.37499,0.37486,2.6343e-06,0.0085115,0.7412,1.6795e-07,5.1007e-06
1.793,0.37498,0.37499,0.37485,2.6326e-06,0.0090895,0.74061,1.695e-07,5.0957e-06
1.7938,0.37498,0.37499,0.37485,2.6308e-06,0.0096862,0.74001,1.7099e-07,5.0906e-06
1.7946,0.37498,0.37499,0.37484,2.6289e-06,0.010302,0.73938,1.724e-07,5.0855e-06
1.7954,0.37498,0.37499,0.37484,2.627e-06,0.010936,0.73874,1.7373e-07,5.0803e-06
1.7962,0.37498,0.37499,0.37483,2.625e-06,0.011589,0.73808,1.75e-07,5.0751e-06
1.797,0.37498,0.37499,0.37483,2.623e-06,0.01226,0.7374,1.7618e-07,5.0698e-06
1.7978,0.37498,0.37499,0.37482,2.6209e-06,0.01295,0.7367,1.7729e-07,5.0645e-06
1.7986,0.37498,0.37499,0.37482,2.6187e-06,0.013658,0.73598,1.7832e-07,5.0591e-06
1.7994,0.37498,0.37499,0.37481,2.6165e-06,0.014385,0.73524,1.7928e-07,5.0537e-06
1.8002,0.37498,0.37499,0.37481,2.6142e-06,0.015131,0.73449,1.8015e-07,5.0483e-06
1.8011,0.37498,0.37499,0.37481,2.6119e-06,0.015895,0.73372,1.8094e-07,5.0428e-06
1.8019,0.37498,0.37499,0.3748,2.6094e-06,0.016677,0.73292,1.8166e-07,5.0372e-06
1.8027,0.37498,0.37499,0.3748,2.607e-06,0.017478,0.73211,1.8229e-07,5.0316e-06
1.8035,0.37498,0.37499,0.37479,2.6044e-06,0.018297,0.73129,1.8284e-07,5.026e-06
1.8043,0.37498,0.37499,0.37479,2.6018e-06,0.019134,0.73044,1.833e-07,5.0203e-06
1.8051,0.37498,0.37499,0.37478,2.5991e-06,0.01999,0.72958,1.8369e-07,5.0146e-06
1.8059,0.37498,0.37499,0.37478,2.5964e-06,0.020863,0.72869,1.8399e-07,5.0088e-06
1.8067,0.37498,0.37499,0.37477,2.5936e-06,0.021755,0.72779,1.8421e-07,5.003e-06
1.8075,0.37498,0.37499,0.37477,2.5908e-06,0.022665,0.72687,1.8434e-07,4.9972e-06
1.8083,0.37498,0.37499,0.37476,2.5879e-06,0.023593,0.72594,1.8439e-07,4.9913e-06
1.8091,0.37498,0.37499,0.37476,2.5849e-06,0.024539,0.72498,1.8436e-07,4.9854e-06
1.8099,0.37498,0.37499,0.37476,2.5818e-06,0.025503,0.72401,1.8424e-07,4.9794e-06
1.8107,0.37498,0.37499,0.37475,2.5787e-06,0.026485,0.72302,1.8404e-07,4.9734e-06
1.8115,0.37498,0.37499,0.37475,2.5756e-06,0.027485,0.72201,1.8376e-07,4.9674e-06
1.8123,0.37498,0.37499,0.37474,2.5724e-06,0.028502,0.72098,1.834e-07,4.9613e-06
1.8131,0.37498,0.37499,0.37474,2.5691e-06,0.029537,0.71994,1.8295e-07,4.9552e-06
1.8139,0.37498,0.37499,0.37473,2.5657e-06,0.03059,0.71888,1.8243e-07,4.949e-06
1.8147,0.37498,0.37499,0.37473,2.5623e-06,0.031661,0.7178,1.8182e-07,4.9428e-06
1.8156,0.37498,0.37499,0.37472,2.5589e-06,0.032749,0.7167,1.8113e-07,4.9366e-06
1.8164,0.37498,0.37499,0.37472,2.5553e-06,0.033855,0.71559,1.8037e-07,4.9303e-06
1.8172,0.37498,0.37499,0.37472,2.5518e-06,0.034978,0.71445,1.7952e-07,4.924e-06
1.818,0.37498,0.37499,0.37471,2.5481e-06,0.036118,0.7133,1.786e-07,4.9176e-06
1.8188,0.37498,0.37499,0.37471,2.5444e-06,0.037276,0.71214,1.776e-07,4.9112e-06
1.8196,0.37498,0.37499,0.3747,2.5406e-06,0.038452,0.71095,1.7653e-07,4.9047e-06
1.8204,0.37498,0.37499,0.3747,2.5368e-06,0.039644,0.70975,1.7538e-07,4.8982e-06
1.8212,0.37498,0.37499,0.37469,2.5329e-06,0.040854,0.70853,1.7416e-07,4.8917e-06
1.822,0.37498,0.37499,0.37469,2.529e-06,0.042081,0.7073,1.7287e-07,4.8851e-06
1.8228,0.37498,0.37499,0.37469,2.525e-06,0.043324,0.70605,1.7151e-07,4.8784e-06
1.8236,0.37498,0.37499,0.37468,2.5209e-06,0.044585,0.70478,1.7007e-07,4.8717e-06
1.8244,0.37498,0.37499,0.37468,2.5168e-06,0.045863,0.70349,1.6857e-07,4.865e-06
1.8252,0.37498,0.37499,0.37467,2.5126e-06,0.047158,0.70219,1.6701e-07,4.8581e-06
1.826,0.37498,0.37499,0.37467,2.5083e-06,0.048469,0.70087,1.6538e-07,4.8513e-06
1.8268,0.37498,0.37499,0.37466,2.504e-06,0.049797,0.69953,1.6369e-07,4.8444e-06
1.8276,0.37498,0.37499,0.37466,2.4997e-06,0.051142,0.69818,1.6193e-07,4.8374e-06
1.8284,0.37498,0.37499,0.37466,2.4952e-06,0.052503,0.69681,1.6012e-07,4.8304e-06
1.8292,0.37498,0.37499,0.37465,2.4908e-06,0.053881,0.69542,1.5825e-07,4.8233e-06
1.8301,0.37498,0.37499,0.37465,2.4862e-06,0.055276,0.69402,1.5633e-07,4.8161e-06
1.8309,0.37498,0.37499,0.37464,2.4816e-06,0.056686,0.6926,1.5435e-07,4.8089e-06
1.8317,0.37498,0.37499,0.37464,2.477e-06,0.058113,0.69117,1.5232e-07,4.8016e-06
1.8325,0.37498,0.37499,0.37464,2.4723e-06,0.059557,0.68972,1.5024e-07,4.7943e-06
1.8333,0.37498,0.37499,0.37463,2.4675e-06,0.061016,0.68825,1.4812e-07,4.7869e-06
1.8341,0.37498,0.37499,0.37463,2.4627e-06,0.062492,0.68676,1.4595e-07,4.7794e-06
1.8349,0.37498,0.37499,0.37462,2.4578e-06,0.063983,0.68527,1.4374e-07,4.7718e-06
1.8357,0.37498,0.37499,0.37462,2.4528e-06,0.065491,0.68375,1.4148e-07,4.7642e-06
1.8365,0.37498,0.37499,0.37462,2.4478e-06,0.067014,0.68222,1.3919e-07,4.7565e-06
1.8373,0.37498,0.37499,0.37461,2.4428e-06,0.068553,0.68067,1.3686e-07,4.7487e-06
1.8381,0.37498,0.37499,0.37461,2.4377e-06,0.070108,0.67911,1.345e-07,4.7409e-06
1.8389,0.37498,0.37499,0.3746,2.4325e-06,0.071678,0.67753,1.3211e-07,4.7329e-06
1.8397,0.37498,0.37499,0.3746,2.4273e-06,0.073264,0.67594,1.2969e-07,4.7249e-06
1.8405,0.37498,0.37499,0.3746,2.422e-06,0.074866,0.67433,1.2724e-07,4.7168e-06
1.8413,0.37498,0.37499,0.37459,2.4167e-06,0.076482,0.6727,1.2477e-07,4.7086e-06
1.8421,0.37498,0.37499,0.37459,2.4113e-06,0.078115,0.67106,1.2228e-07,4.7003e-06
1.8429,0.37498,0.37499,0.37459,2.4059e-06,0.079762,0.66941,1.1976e-07,4.6919e-06
1.8437,0.37498,0.37499,0.37458,2.4004e-06,0.081424,0.66774,1.1724e-07,4.6835e-06
1.8445,0.37498,0.37499,0.37458,2.3948e-06,0.083102,0.66605,1.147e-07,4.6749e-06
1.8454,0.37498,0.37499,0.37457,2.3892e-06,0.084794,0.66435,1.1214e-07,4.6663e-06
1.8462,0.37498,0.37499,0.37457,2.3835e-06,0.086501,0.66264,1.0958e-07,4.6575e-06
1.847,0.37498,0.37499,0.37457,2.3778e-06,0.088223,0.66091,1.0701e-07,4.6486e-06
1.8478,0.37498,0.37499,0.37456,2.3721e-06,0.08996,0.65917,1.0444e-07,4.6397e-06
1.8486,0.37498,0.37499,0.37456,2.3662e-06,0.091711,0.65741,1.0187e-07,4.6306e-06
1.8494,0.37498,0.37499,0.37456,2.3604e-06,0.093477,0.65563,9.9304e-08,4.6214e-06
1.8502,0.37498,0.37499,0.37455,2.3544e-06,0.095258,0.65385,9.6739e-08,4.6121e-06
1.851,0.37498,0.37499,0.37455,2.3485e-06,0.097052,0.65205,9.4182e-08,4.6028e-06
1.8518,0.37498,0.37499,0.37455,2.3424e-06,0.098861,0.65023,9.1633e-08,4.5932e-06
1.8526,0.37498,0.37499,0.37454,2.3364e-06,0.10068,0.6484,8.9097e-08,4.5836e-06
1.8534,0.37498,0.37499,0.37454,2.3302e-06,0.10252,0.64656,8.6576e-08,4.5739e-06
1.8542,0.37498,0.37499,0.37453,2.324e-06,0.10437,0.6447,8.4072e-08,4.564e-06
1.855,0.37498,0.37499,0.37453,2.3178e-06,0.10624,0.64283,8.1588e-08,4.554e-06
1.8558,0.37498,0.37499,0.37453,2.3115e-06,0.10812,0.64094,7.9127e-08,4.5439e-06
1.8566,0.37498,0.37499,0.37452,2.3052e-06,0.11001,0.63904,7.669e-08,4.5337e-06
1.8574,0.37498,0.37499,0.37452,2.2988e-06,0.11191,0.63713,7.4281e-08,4.5233e-06
1.8582,0.37498,0.37499,0.37452,2.2924e-06,0.11383,0.6352,7.1901e-08,4.5128e-06
1.859,0.37498,0.37499,0.37451,2.2859e-06,0.11577,0.63326,6.9554e-08,4.5022e-06
1.8599,0.37498,0.37499,0.37451,2.2794e-06,0.11771,0.63131,6.7242e-08,4.4915e-06
1.8607,0.37498,0.37499,0.37451,2.2728e-06,0.11967,0.62934,6.4967e-08,4.4806e-06
1.8615,0.37498,0.37499,0.3745,2.2661e-06,0.12164,0.62737,6.2731e-08,4.4696e-06
1.8623,0.37498,0.37499,0.3745,2.2595e-06,0.12363,0.62537,6.0536e-08,4.4584e-06
1.8631,0.37498,0.37499,0.3745,2.2527e-06,0.12563,0.62337,5.8386e-08,4.4471e-06
1.8639,0.37498,0.37499,0.37449,2.246e-06,0.12764,0.62135,5.6282e-08,4.4357e-06
1.8647,0.37498,0.37499,0.37449,2.2392e-06,0.12966,0.61932,5.4226e-08,4.4241e-06
1.8655,0.37498,0.37499,0.37449,2.2323e-06,0.1317,0.61728,5.222e-08,4.4124e-06
1.8663,0.37498,0.37499,0.37449,2.2254e-06,0.13375,0.61523,5.0267e-08,4.4005e-06
1.8671,0.37498,0.37499,0.37448,2.2184e-06,0.13581,0.61316,4.8369e-08,4.3885e-06
1.8679,0.37498,0.37499,0.37448,2.2114e-06,0.13788,0.61108,4.6527e-08,4.3763e-06
1.8687,0.37498,0.37499,0.37448,2.2044e-06,0.13997,0.60899,4.4743e-08,4.364e-06
1.8695,0.37498,0.37499,0.37447,2.1973e-06,0.14206,0.60688,4.302e-08,4.3515e-06
1.8703,0.37498,0.37499,0.37447,2.1901e-06,0.14417,0.60477,4.1359e-08,4.3389e-06
1.8711,0.37498,0.37499,0.37447,2.183e-06,0.14629,0.60264,3.9762e-08,4.3261e-06
1.8719,0.37498,0.37499,0.37446,2.1757e-06,0.14843,0.6005,3.823e-08,4.3132e-06
1.8727,0.37498,0.37499,0.37446,2.1685e-06,0.15057,0.59835,3.6766e-08,4.3002e-06
1.8735,0.37498,0.37499,0.37446,2.1611e-06,0.15273,0.59619,3.537e-08,4.2869e-06
1.8744,0.37498,0.37499,0.37446,2.1538e-06,0.15489,0.59402,3.4044e-08,4.2735e-06
1.8752,0.37498,0.37499,0.37445,2.1464e-06,0.15707,0.59183,3.2791e-08,4.26e-06
1.876,0.37498,0.37499,0.37445,2.139e-06,0.15926,0.58964,3.161e-08,4.2463e-06
1.8768,0.37498,0.37499,0.37445,2.1315e-06,0.16146,0.58743,3.0504e-08,4.2325e-06
1.8776,0.37498,0.37499,0.37445,2.124e-06,0.16368,0.58521,2.9473e-08,4.2184e-06
1.8784,0.37498,0.37499,0.37444,2.1164e-06,0.1659,0.58299,2.8519e-08,4.2043e-06
1.8792,0.37498,0.37499,0.37444,2.1088e-06,0.16813,0.58075,2.7643e-08,4.19e-06
1.88,0.37498,0.37499,0.37444,2.1012e-06,0.17038,0.5785,2.6845e-08,4.1755e-06
1.8808,0.37498,0.37499,0.37443,2.0935e-06,0.17263,0.57624,2.6128e-08,4.1608e-06
1.8816,0.37498,0.37499,0.37443,2.0858e-06,0.17489,0.57397,2.5491e-08,4.146e-06
1.8824,0.37498,0.37499,0.37443,2.078e-06,0.17717,0.57169,2.4935e-08,4.1311e-06
1.8832,0.37498,0.37499,0.37443,2.0702e-06,0.17945,0.5694,2.4462e-08,4.1159e-06
1.884,0.37498,0.37499,0.37442,2.0624e-06,0.18175,0.5671,2.4071e-08,4.1007e-06
1.8848,0.37498,0.37499,0.37442,2.0545e-06,0.18405,0.56479,2.3763e-08,4.0852e-06
1.8856,0.37498,0.37499,0.37442,2.0466e-06,0.18637,0.56247,2.3539e-08,4.0696e-06
1.8864,0.37498,0.37499,0.37442,2.0386e-06,0.18869,0.56014,2.34e-08,4.0539e-06
1.8872,0.37498,0.37499,0.37441,2.0307e-06,0.19103,0.5578,2.3344e-08,4.038e-06
1.888,0.37498,0.37499,0.37441,2.0227e-06,0.19337,0.55545,2.3374e-08,4.0219e-06
1.8889,0.37498,0.37499,0.37441,2.0146e-06,0.19572,0.5531,2.3488e-08,4.0057e-06
1.8897,0.37498,0.37499,0.37441,2.0065e-06,0.19809,0.55073,2.3687e-08,3.9893e-06
1.8905,0.37498,0.37499,0.37441,1.9984e-06,0.20046,0.54835,2.3971e-08,3.9728e-06
1.8913,0.37498,0.37499,0.3744,1.9902e-06,0.20284,0.54597,2.4339e-08,3.9561e-06
1.8921,0.37498,0.37499,0.3744,1.9821e-06,0.20523,0.54358,2.4792e-08,3.9393e-06
1.8929,0.37498,0.37499,0.3744,1.9738e-06,0.20762,0.54117,2.5329e-08,3.9223e-06
1.8937,0.37498,0.37499,0.3744,1.9656e-06,0.21003,0.53876,2.5951e-08,3.9052e-06
1.8945,0.37498,0.37499,0.37439,1.9573e-06,0.21244,0.53635,2.6655e-08,3.8879e-06
1.8953,0.37498,0.37499,0.37439,1.949e-06,0.21487,0.53392,2.7443e-08,3.8705e-06
1.8961,0.37498,0.37499,0.37439,1.9406e-06,0.2173,0.53148,2.8313e-08,3.853e-06
1.8969,0.37498,0.37499,0.37439,1.9323e-06,0.21974,0.52904,2.9265e-08,3.8353e-06
1.8977,0.37498,0.37499,0.37439,1.9239e-06,0.22218,0.52659,3.0298e-08,3.8174e-06
1.8985,0.37498,0.37499,0.37438,1.9154e-06,0.22464,0.52413,3.1411e-08,3.7994e-06
1.8993,0.37498,0.37499,0.37438,1.9069e-06,0.2271,0.52166,3.2603e-08,3.7813e-06
1.9001,0.37498,0.37499,0.37438,1.8985e-06,0.22957,0.51919,3.3874e-08,3.763e-06
1.9009,0.37498,0.37499,0.37438,1.8899e-06,0.23205,0.51671,3.5222e-08,3.7446e-06
1.9017,0.37498,0.37499,0.37438,1.8814e-06,0.23453,0.51422,3.6646e-08,3.7261e-06
1.9025,0.37498,0.37499,0.37438,1.8728e-06,0.23703,0.51172,3.8145e-08,3.7074e-06
1.9033,0.37498,0.37499,0.37437,1.8642e-06,0.23953,0.50922,3.9718e-08,3.6887e-06
1.9042,0.37498,0.37499,0.37437,1.8556e-06,0.24203,0.50671,4.1363e-08,3.6698e-06
1.905,0.37498,0.37499,0.37437,1.8469e-06,0.24455,0.5042,4.3078e-08,3.6507e-06
1.9058,0.37498,0.37499,0.37437,1.8382e-06,0.24707,0.50167,4.4864e-08,3.6316e-06
1.9066,0.37498,0.37499,0.37437,1.8295e-06,0.24959,0.49914,4.6717e-08,3.6123e-06
1.9074,0.37498,0.37499,0.37437,1.8208e-06,0.25212,0.49661,4.8637e-08,3.5929e-06
1.9082,0.37498,0.37499,0.37436,1.812e-06,0.25466,0.49407,5.0621e-08,3.5734e-06
1.909,0.37499,0.37499,0.37436,1.8032e-06,0.25721,0.49152,5.2668e-08,3.5538e-06
1.9098,0.37499,0.37499,0.37436,1.7944e-06,0.25976,0.48896,5.4776e-08,3.5341e-06
1.9106,0.37499,0.37499,0.37436,1.7856e-06,0.26232,0.4864,5.6943e-08,3.5143e-06
1.9114,0.37499,0.37499,0.37436,1.7768e-06,0.26488,0.48384,5.9167e-08,3.4943e-06
1.9122,0.37499,0.37499,0.37436,1.7679e-06,0.26745,0.48127,6.1447e-08,3.4743e-06
1.913,0.37499,0.37499,0.37436,1.759e-06,0.27002,0.47869,6.378e-08,3.4542e-06
1.9138,0.37499,0.37499,0.37435,1.7501e-06,0.2726,0.47611,6.6164e-08,3.434e-06
1.9146,0.37499,0.37499,0.37435,1.7411e-06,0.27519,0.47352,6.8597e-08,3.4137e-06
1.9154,0.37499,0.37499,0.37435,1.7322e-06,0.27777,0.47093,7.1077e-08,3.3933e-06
1.9162,0.37499,0.37499,0.37435,1.7232e-06,0.28037,0.46833,7.3602e-08,3.3728e-06
1.917,0.37499,0.37499,0.37435,1.7142e-06,0.28297,0.46573,7.6169e-08,3.3523e-06
1.9178,0.37499,0.37499,0.37435,1.7052e-06,0.28557,0.46312,7.8776e-08,3.3317e-06
1.9187,0.37499,0.37499,0.37435,1.6962e-06,0.28818,0.46051,8.1421e-08,3.311e-06
1.9195,0.37499,0.37499,0.37435,1.6871e-06,0.2908,0.4579,8.4101e-08,3.2902e-06
1.9203,0.37499,0.37499,0.37434,1.6781e-06,0.29341,0.45528,8.6814e-08,3.2694e-06
1.9211,0.37499,0.37499,0.37434,1.669e-06,0.29603,0.45265,8.9557e-08,3.2485e-06
1.9219,0.37499,0.37499,0.37434,1.6599e-06,0.29866,0.45002,9.2328e-08,3.2275e-06
1.9227,0.37499,0.37499,0.37434,1.6508e-06,0.30129,0.44739,9.5125e-08,3.2065e-06
1.9235,0.37499,0.37499,0.37434,1.6417e-06,0.30392,0.44476,9.7944e-08,3.1854e-06
1.9243,0.37499,0.37499,0.37434,1.6326e-06,0.30656,0.44212,1.0078e-07,3.1643e-06
1.9251,0.37499,0.37499,0.37434,1.6234e-06,0.3092,0.43948,1.0364e-07,3.1432e-06
1.9259,0.37499,0.37499,0.37434,1.6142e-06,0.31185,0.43683,1.0651e-07,3.122e-06
1.9267,0.37499,0.37499,0.37434,1.6051e-06,0.31449,0.43418,1.094e-07,3.1007e-06
1.9275,0.37499,0.37499,0.37434,1.5959e-06,0.31714,0.43153,1.1229e-07,3.0795e-06
1.9283,0.37499,0.37499,0.37434,1.5867e-06,0.3198,0.42888,1.1519e-07,3.0582e-06
1.9291,0.37499,0.37499,0.37434,1.5775e-06,0.32245,0.42622,1.181e-07,3.0368e-06
1.9299,0.37499,0.37499,0.37433,1.5682e-06,0.32511,0.42356,1.2101e-07,3.0155e-06
1.9307,0.37499,0.37499,0.37433,1.559e-06,0.32777,0.4209,1.2392e-07,2.9941e-06
1.9315,0.37499,0.37499,0.37433,1.5498e-06,0.33044,0.41823,1.2682e-07,2.9727e-06
1.9323,0.37499,0.37499,0.37433,1.5405e-06,0.3331,0.41556,1.2972e-07,2.9513e-06
1.9332,0.37499,0.37499,0.37433,1.5313e-06,0.33577,0.41289,1.326e-07,2.9299e-06
1.934,0.37499,0.37499,0.37433,1.522e-06,0.33844,0.41022,1.3548e-07,2.9085e-06
1.9348,0.37499,0.37499,0.37433,1.5127e-06,0.34111,0.40755,1.3834e-07,2.8871e-06
1.9356,0.37499,0.37499,0.37433,1.5034e-06,0.34379,0.40488,1.4119e-07,2.8657e-06
1.9364,0.37499,0.37499,0.37433,1.4941e-06,0.34646,0.4022,1.4401e-07,2.8443e-06
1.9372,0.37499,0.37499,0.37433,1.4848e-06,0.34914,0.39952,1.4682e-07,2.8229e-06
1.938,0.37499,0.37499,0.37433,1.4755e-06,0.35182,0.39684,1.496e-07,2.8015e-06
1.9388,0.37499,0.37499,0.37433,1.4662e-06,0.3545,0.39416,1.5235e-07,2.7801e-06
1.9396,0.37499,0.37499,0.37433,1.4569e-06,0.35718,0.39148,1.5507e-07,2.7588e-06
1.9404,0.37499,0.37499,0.37433,1.4476e-06,0.35986,0.3888,1.5776e-07,2.7375e-06
1.9412,0.37499,0.37499,0.37433,1.4383e-06,0.36254,0.38612,1.6041e-07,2.7162e-06
1.942,0.37499,0.37499,0.37433,1.429e-06,0.36522,0.38343,1.6303e-07,2.6949e-06
1.9428,0.37499,0.37499,0.37433,1.4196e-06,0.36791,0.38075,1.656e-07,2.6737e-06
1.9436,0.37499,0.37499,0.37433,1.4103e-06,0.37059,0.37807,1.6814e-07,2.6525e-06
1.9444,0.37499,0.37499,0.37433,1.401e-06,0.37328,0.37538,1.7063e-07,2.6313e-06
1.9452,0.37499,0.37499,0.37433,1.3917e-06,0.37596,0.3727,1.7307e-07,2.6102e-06
1.946,0.37499,0.37499,0.37433,1.3823e-06,0.37864,0.37002,1.7546e-07,2.5892e-06
1.9468,0.37499,0.37499,0.37433,1.373e-06,0.38133,0.36733,1.778e-07,2.5682e-06
1.9477,0.37499,0.37499,0.37433,1.3637e-06,0.38401,0.36465,1.8009e-07,2.5472e-06
1.9485,0.37499,0.37499,0.37433,1.3543e-06,0.38669,0.36197,1.8232e-07,2.5263e-06
1.9493,0.37499,0.37499,0.37433,1.345e-06,0.38938,0.35928,1.845e-07,2.5055e-06
1.9501,0.37499,0.37499,0.37433,1.3357e-06,0.39206,0.3566,1.8661e-07,2.4847e-06
1.9509,0.37499,0.37499,0.37433,1.3263e-06,0.39474,0.35392,1.8866e-07,2.464e-06
1.9517,0.37499,0.37499,0.37433,1.317e-06,0.39742,0.35124,1.9065e-07,2.4434e-06
1.9525,0.37499,0.37499,0.37433,1.3077e-06,0.4001,0.34857,1.9257e-07,2.4228e-06
1.9533,0.37499,0.37499,0.37433,1.2984e-06,0.40277,0.34589,1.9442e-07,2.4024e-06
1.9541,0.37499,0.37499,0.37433,1.2891e-06,0.40545,0.34321,1.9621e-07,2.382e-06
1.9549,0.37499,0.37499,0.37433,1.2798e-06,0.40812,0.34054,1.9792e-07,2.3616e-06
1.9557,0.37499,0.37499,0.37433,1.2705e-06,0.4108,0.33787,1.9956e-07,2.3414e-06
1.9565,0.37499,0.37499,0.37433,1.2612e-06,0.41347,0.3352,2.0113e-07,2.3212e-06
1.9573,0.37499,0.37499,0.37433,1.2519e-06,0.41614,0.33253,2.0262e-07,2.3012e-06
1.9581,0.37499,0.37499,0.37433,1.2426e-06,0.4188,0.32986,2.0403e-07,2.2812e-06
1.9589,0.37499,0.37499,0.37433,1.2333e-06,0.42147,0.3272,2.0536e-07,2.2613e-06
1.9597,0.37499,0.37499,0.37433,1.2241e-06,0.42413,0.32454,2.0662e-07,2.2415e-06
1.9605,0.37499,0.37499,0.37434,1.2148e-06,0.42679,0.32188,2.0779e-07,2.2218e-06
1.9613,0.37499,0.37499,0.37434,1.2056e-06,0.42945,0.31923,2.0888e-07,2.2023e-06
1.9621,0.37499,0.37499,0.37434,1.1963e-06,0.4321,0.31657,2.0988e-07,2.1828e-06
1.963,0.37499,0.37499,0.37434,1.1871e-06,0.43475,0.31392,2.1081e-07,2.1634e-06
1.9638,0.37499,0.37499,0.37434,1.1779e-06,0.4374,0.31128,2.1164e-07,2.1441e-06
1.9646,0.37499,0.37499,0.37434,1.1687e-06,0.44004,0.30863,2.1239e-07,2.1249e-06
1.9654,0.37499,0.37499,0.37434,1.1595e-06,0.44269,0.30599,2.1305e-07,2.1059e-06
1.9662,0.37499,0.37499,0.37434,1.1503e-06,0.44532,0.30336,2.1363e-07,2.0869e-06
1.967,0.37499,0.37499,0.37434,1.1411e-06,0.44796,0.30073,2.1412e-07,2.0681e-06
1.9678,0.37499,0.37499,0.37434,1.1319e-06,0.45059,0.2981,2.1451e-07,2.0494e-06
1.9686,0.37499,0.37499,0.37434,1.1228e-06,0.45322,0.29547,2.1482e-07,2.0308e-06
1.9694,0.37499,0.37499,0.37435,1.1137e-06,0.45584,0.29285,2.1504e-07,2.0123e-06
1.9702,0.37499,0.37499,0.37435,1.1045e-06,0.45846,0.29023,2.1517e-07,1.9939e-06
1.971,0.37499,0.37499,0.37435,1.0954e-06,0.46107,0.28762,2.1521e-07,1.9756e-06
1.9718,0.37499,0.37499,0.37435,1.0863e-06,0.46368,0.28501,2.1515e-07,1.9575e-06
1.9726,0.37499,0.37499,0.37435,1.0773e-06,0.46629,0.28241,2.1501e-07,1.9395e-06
1.9734,0.37499,0.37499,0.37435,1.0682e-06,0.46889,0.27981,2.1478e-07,1.9216e-06
1.9742,0.37499,0.37499,0.37435,1.0592e-06,0.47149,0.27722,2.1446e-07,1.9038e-06
1.975,0.37499,0.37499,0.37435,1.0501e-06,0.47408,0.27463,2.1404e-07,1.8862e-06
1.9758,0.37499,0.37499,0.37435,1.0411e-06,0.47666,0.27205,2.1354e-07,1.8687e-06
1.9766,0.37499,0.37499,0.37436,1.0321e-06,0.47924,0.26947,2.1295e-07,1.8513e-06
1.9775,0.37499,0.37499,0.37436,1.0231e-06,0.48182,0.2669,2.1227e-07,1.834e-06
1.9783,0.37499,0.37499,0.37436,1.0142e-06,0.48439,0.26433,2.115e-07,1.8169e-06
1.9791,0.37499,0.37499,0.37436,1.0053e-06,0.48695,0.26177,2.1064e-07,1.7999e-06
1.9799,0.37499,0.37499,0.37436,9.9634e-07,0.48951,0.25921,2.097e-07,1.783e-06
1.9807,0.37499,0.37499,0.37436,9.8744e-07,0.49206,0.25666,2.0867e-07,1.7662e-06
1.9815,0.37499,0.37499,0.37436,9.7857e-07,0.49461,0.25412,2.0755e-07,1.7496e-06
1.9823,0.37499,0.37499,0.37437,9.6971e-07,0.49715,0.25158,2.0635e-07,1.7331e-06
1.9831,0.37499,0.37499,0.37437,9.6088e-07,0.49969,0.24905,2.0507e-07,1.7167e-06
1.9839,0.37499,0.37499,0.37437,9.5207e-07,0.50221,0.24652,2.037e-07,1.7004e-06
1.9847,0.37499,0.37499,0.37437,9.4328e-07,0.50474,0.24401,2.0225e-07,1.6843e-06
1.9855,0.37499,0.37499,0.37437,9.3451e-07,0.50725,0.24149,2.0072e-07,1.6683e-06
1.9863,0.37499,0.37499,0.37437,9.2577e-07,0.50976,0.23899,1.9912e-07,1.6524e-06
1.9871,0.37499,0.37499,0.37438,9.1705e-07,0.51226,0.23649,1.9743e-07,1.6367e-06
1.9879,0.37499,0.37499,0.37438,9.0835e-07,0.51475,0.234,1.9567e-07,1.621e-06
1.9887,0.37499,0.37499,0.37438,8.9968e-07,0.51724,0.23152,1.9384e-07,1.6055e-06
1.9895,0.37499,0.37499,0.37438,8.9104e-07,0.51972,0.22904,1.9193e-07,1.5901e-06
1.9903,0.37499,0.37499,0.37438,8.8242e-07,0.52219,0.22657,1.8995e-07,1.5749e-06
1.9911,0.37499,0.37499,0.37439,8.7383e-07,0.52466,0.22411,1.8791e-07,1.5597e-06
1.992,0.37499,0.37499,0.37439,8.6526e-07,0.52712,0.22166,1.8579e-07,1.5447e-06
1.9928,0.37499,0.37499,0.37439,8.5672e-07,0.52957,0.21921,1.8361e-07,1.5298e-06
1.9936,0.37499,0.37499,0.37439,8.4821e-07,0.53201,0.21678,1.8137e-07,1.515e-06
1.9944,0.37499,0.37499,0.37439,8.3972e-07,0.53444,0.21435,1.7906e-07,1.5004e-06
1.9952,0.37499,0.37499,0.3744,8.3127e-07,0.53687,0.21193,1.7669e-07,1.4858e-06
1.996,0.37499,0.37499,0.3744,8.2284e-07,0.53928,0.20951,1.7427e-07,1.4714e-06
1.9968,0.37499,0.37499,0.3744,8.1444e-07,0.54169,0.20711,1.7178e-07,1.4571e-06
1.9976,0.37499,0.37499,0.3744,8.0607e-07,0.54409,0.20471,1.6925e-07,1.4429e-06
1.9984,0.37499,0.37499,0.3744,7.9773e-07,0.54648,0.20233,1.6666e-07,1.4288e-06
1.9992,0.37499,0.37499,0.37441,7.8942e-07,0.54886,0.19995,1.6403e-07,1.4148e-06
2,0.37499,0.37499,0.37441,7.8114e-07,0.55124,0.19758,1.6135e-07,1.4009e-06


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN2_energy.csv <==
0.00080548,0.375,0.375,0.375,3.3088e-10,0.75,9.605e-06,6.6015e-10,1.6113e-12
0.001611,0.375,0.375,0.37501,3.3271e-10,0.74998,3.842e-05,6.5898e-10,6.4429e-12
0.0024164,0.375,0.375,0.37501,3.3557e-10,0.74994,8.6442e-05,6.5666e-10,1.4488e-11
0.0032219,0.375,0.375,0.37502,3.3946e-10,0.74988,0.00015367,6.5318e-10,2.5734e-11
0.0040274,0.375,0.375,0.37502,3.4436e-10,0.74981,0.0002401,6.4856e-10,4.0165e-11
0.0048329,0.375,0.375,0.37503,3.5029e-10,0.74971,0.00034573,6.4283e-10,5.7761e-11
0.0056384,0.375,0.375,0.37503,3.5725e-10,0.74959,0.00047055,6.36e-10,7.8495e-11
0.0064438,0.375,0.375,0.37504,3.6522e-10,0.74946,0.00061456,6.281e-10,1.0234e-10
0.0072493,0.375,0.375,0.37504,3.7421e-10,0.74931,0.00077774,6.1916e-10,1.2926e-10
0.0080548,0.375,0.375,0.37505,3.8421e-10,0.74913,0.0009601,6.0921e-10,1.5921e-10
0.0088603,0.375,0.375,0.37505,3.9523e-10,0.74894,0.0011616,5.9831e-10,1.9216e-10
0.0096658,0.375,0.375,0.37506,4.0727e-10,0.74873,0.0013823,5.8648e-10,2.2805e-10
0.010471,0.375,0.375,0.37506,4.2031e-10,0.7485,0.0016221,5.7378e-10,2.6685e-10
0.011277,0.375,0.375,0.37507,4.3437e-10,0.74825,0.001881,5.6026e-10,3.0849e-10
0.012082,0.375,0.375,0.37507,4.4944e-10,0.74798,0.0021591,5.4596e-10,3.5292e-10
0.012888,0.375,0.375,0.37508,4.6552e-10,0.74769,0.0024562,5.3096e-10,4.0007e-10
0.013693,0.375,0.375,0.37508,4.826e-10,0.74739,0.0027724,5.153e-10,4.499e-10
0.014499,0.375,0.375,0.37509,5.0068e-10,0.74706,0.0031077,4.9904e-10,5.0233e-10
0.015304,0.375,0.375,0.37509,5.1978e-10,0.74672,0.0034621,4.8226e-10,5.5729e-10
0.01611,0.375,0.375,0.37509,5.3987e-10,0.74635,0.0038355,4.6502e-10,6.1471e-10
0.016915,0.375,0.375,0.3751,5.6096e-10,0.74597,0.0042279,4.4739e-10,6.7454e-10
0.017721,0.375,0.375,0.3751,5.8306e-10,0.74557,0.0046393,4.2943e-10,7.3668e-10
0.018526,0.375,0.375,0.37511,6.0615e-10,0.74515,0.0050696,4.1122e-10,8.0107e-10
0.019332,0.375,0.375,0.37511,6.3023e-10,0.74471,0.0055189,3.9283e-10,8.6764e-10
0.020137,0.375,0.375,0.37512,6.5532e-10,0.74425,0.0059872,3.7433e-10,9.363e-10
0.020942,0.375,0.375,0.37512,6.814e-10,0.74377,0.0064743,3.558e-10,1.007e-09
0.021748,0.375,0.375,0.37513,7.0847e-10,0.74328,0.0069803,3.3731e-10,1.0796e-09
0.022553,0.375,0.375,0.37513,7.3653e-10,0.74276,0.0075052,3.1892e-10,1.1541e-09
0.023359,0.375,0.375,0.37514,7.6558e-10,0.74223,0.0080489,3.0073e-10,1.2304e-09
0.024164,0.375,0.375,0.37514,7.9562e-10,0.74167,0.0086114,2.8279e-10,1.3085e-09
0.02497,0.375,0.375,0.37515,8.2665e-10,0.7411,0.0091927,2.6517e-10,1.3881e-09
0.025775,0.375,0.375,0.37515,8.5867e-10,0.74051,0.0097927,2.4795e-10,1.4694e-09
0.026581,0.375,0.375,0.37516,8.9167e-10,0.7399,0.010411,2.312e-10,1.5522e-09
0.027386,0.375,0.375,0.37516,9.2566e-10,0.73927,0.011049,2.1497e-10,1.6363e-09
0.028192,0.375,0.375,0.37517,9.6063e-10,0.73863,0.011705,1.9934e-10,1.7219e-09
0.028997,0.375,0.375,0.37517,9.9658e-10,0.73796,0.012379,1.8437e-10,1.8088e-09
0.029803,0.375,0.375,0.37517,1.0335e-09,0.73728,0.013073,1.7011e-10,1.8969e-09
0.030608,0.375,0.375,0.37518,1.0714e-09,0.73657,0.013784,1.5662e-10,1.9862e-09
0.031414,0.375,0.375,0.37518,1.1103e-09,0.73585,0.014515,1.4395e-10,2.0767e-09
0.032219,0.375,0.375,0.37519,1.1502e-09,0.73511,0.015263,1.3215e-10,2.1682e-09
0.033025,0.375,0.375,0.37519,1.191e-09,0.73436,0.016031,1.2128e-10,2.2608e-09
0.03383,0.375,0.375,0.3752,1.2329e-09,0.73358,0.016816,1.1136e-10,2.3544e-09
0.034636,0.375,0.375,0.3752,1.2757e-09,0.73278,0.01762,1.0244e-10,2.4489e-09
0.035441,0.375,0.375,0.37521,1.3194e-09,0.73197,0.018442,9.4562e-11,2.5443e-09
0.036247,0.375,0.375,0.37521,1.3642e-09,0.73114,0.019283,8.7745e-11,2.6406e-09
0.037052,0.375,0.375,0.37522,1.4099e-09,0.73029,0.020141,8.2019e-11,2.7377e-09
0.037858,0.375,0.375,0.37522,1.4566e-09,0.72942,0.021018,7.7406e-11,2.8357e-09
0.038663,0.375,0.375,0.37522,1.5042e-09,0.72854,0.021913,7.3923e-11,2.9345e-09
0.039469,0.375,0.375,0.37523,1.5528e-09,0.72763,0.022826,7.1583e-11,3.0341e-09
0.040274,0.375,0.375,0.37523,1.6024e-09,0.72671,0.023757,7.0394e-11,3.1344e-09
0.041079,0.375,0.375,0.37524,1.653e-09,0.72577,0.024707,7.0361e-11,3.2355e-09
0.041885,0.375,0.375,0.37524,1.7045e-09,0.72481,0.025674,7.1482e-11,3.3374e-09
0.04269,0.375,0.375,0.37525,1.7569e-09,0.72384,0.026659,7.3752e-11,3.4401e-09
0.043496,0.375,0.375,0.37525,1.8104e-09,0.72284,0.027661,7.716e-11,3.5436e-09
0.044301,0.375,0.375,0.37526,1.8647e-09,0.72183,0.028682,8.1693e-11,3.6478e-09
0.045107,0.375,0.375,0.37526,1.9201e-09,0.7208,0.02972,8.7331e-11,3.7528e-09
0.045912,0.375,0.375,0.37527,1.9764e-09,0.71975,0.030776,9.4051e-11,3.8587e-09
0.046718,0.375,0.375,0.37527,2.0336e-09,0.71869,0.03185,1.0182e-10,3.9654e-09
0.047523,0.375,0.375,0.37527,2.0918e-09,0.71761,0.032941,1.1062e-10,4.073e-09
0.048329,0.375,0.375,0.37528,2.151e-09,0.71651,0.03405,1.204e-10,4.1815e-09
0.049134,0.375,0.375,0.37528,2.2111e-09,0.71539,0.035176,1.3113e-10,4.291e-09
0.04994,0.375,0.375,0.37529,2.2721e-09,0.71425,0.03632,1.4276e-10,4.4014e-09
0.050745,0.375,0.375,0.37529,2.3341e-09,0.7131,0.037481,1.5524e-10,4.5129e-09
0.051551,0.375,0.375,0.3753,2.397e-09,0.71193,0.038659,1.6853e-10,4.6254e-09
0.052356,0.375,0.375,0.3753,2.4608e-09,0.71075,0.039855,1.8257e-10,4.7391e-09
0.053162,0.375,0.375,0.3753,2.5256e-09,0.70954,0.041067,1.9731e-10,4.8539e-09
0.053967,0.375,0.375,0.37531,2.5913e-09,0.70832,0.042297,2.1267e-10,4.97e-09
0.054773,0.375,0.375,0.37531,2.658e-09,0.70708,0.043544,2.2861e-10,5.0873e-09
0.055578,0.375,0.375,0.37532,2.7255e-09,0.70583,0.044808,2.4506e-10,5.206e-09
0.056384,0.375,0.375,0.37532,2.794e-09,0.70455,0.046089,2.6195e-10,5.3261e-09
0.057189,0.375,0.375,0.37533,2.8634e-09,0.70326,0.047386,2.7921e-10,5.4477e-09
0.057995,0.375,0.375,0.37533,2.9338e-09,0.70196,0.0487,2.9677e-10,5.5708e-09
0.0588,0.375,0.375,0.37533,3.005e-09,0.70064,0.050032,3.1457e-10,5.6954e-09
0.059606,0.375,0.375,0.37534,3.0771e-09,0.6993,0.051379,3.3252e-10,5.8218e-09
0.060411,0.375,0.375,0.37534,3.1502e-09,0.69794,0.052744,3.5057e-10,5.9498e-09
0.061216,0.375,0.375,0.37535,3.2241e-09,0.69657,0.054124,3.6863e-10,6.0796e-09
0.062022,0.375,0.375,0.37535,3.299e-09,0.69518,0.055522,3.8663e-10,6.2113e-09
0.062827,0.375,0.375,0.37535,3.3747e-09,0.69377,0.056935,4.0451e-10,6.3449e-09
0.063633,0.375,0.375,0.37536,3.4513e-09,0.69235,0.058365,4.2218e-10,6.4805e-09
0.064438,0.375,0.375,0.37536,3.5288e-09,0.69091,0.059811,4.3958e-10,6.6181e-09
0.065244,0.375,0.375,0.37537,3.6072e-09,0.68946,0.061273,4.5664e-10,6.7578e-09
0.066049,0.375,0.375,0.37537,3.6865e-09,0.68799,0.062752,4.7329e-10,6.8997e-09
0.066855,0.375,0.375,0.37537,3.7666e-09,0.6865,0.064246,4.8946e-10,7.0437e-09
0.06766,0.375,0.375,0.37538,3.8476e-09,0.685,0.065756,5.0509e-10,7.1901e-09
0.068466,0.375,0.375,0.37538,3.9294e-09,0.68348,0.067282,5.2011e-10,7.3388e-09
0.069271,0.375,0.375,0.37539,4.0121e-09,0.68195,0.068824,5.3447e-10,7.4898e-09
0.070077,0.375,0.375,0.37539,4.0957e-09,0.6804,0.070382,5.481e-10,7.6433e-09
0.070882,0.375,0.375,0.37539,4.1801e-09,0.67883,0.071955,5.6096e-10,7.7992e-09
0.071688,0.375,0.375,0.3754,4.2653e-09,0.67725,0.073544,5.7298e-10,7.9577e-09
0.072493,0.375,0.375,0.3754,4.3514e-09,0.67566,0.075148,5.8413e-10,8.1187e-09
0.073299,0.375,0.375,0.37541,4.4383e-09,0.67404,0.076767,5.9435e-10,8.2822e-09
0.074104,0.375,0.375,0.37541,4.526e-09,0.67242,0.078402,6.0361e-10,8.4484e-09
0.07491,0.375,0.375,0.37541,4.6146e-09,0.67077,0.080052,6.1187e-10,8.6172e-09
0.075715,0.375,0.375,0.37542,4.7039e-09,0.66912,0.081717,6.191e-10,8.7887e-09
0.076521,0.375,0.375,0.37542,4.794e-09,0.66744,0.083397,6.2526e-10,8.9628e-09
0.077326,0.375,0.375,0.37542,4.885e-09,0.66576,0.085092,6.3033e-10,9.1397e-09
0.078132,0.375,0.375,0.37543,4.9767e-09,0.66405,0.086802,6.343e-10,9.3192e-09
0.078937,0.375,0.375,0.37543,5.0693e-09,0.66234,0.088527,6.3714e-10,9.5014e-09
0.079743,0.375,0.375,0.37544,5.1626e-09,0.66061,0.090266,6.3884e-10,9.6863e-09
0.080548,0.375,0.375,0.37544,5.2566e-09,0.65886,0.09202,6.394e-10,9.8739e-09
0.081353,0.375,0.375,0.37544,5.3515e-09,0.6571,0.093788,6.3882e-10,1.0064e-08
0.082159,0.375,0.375,0.37545,5.4471e-09,0.65532,0.095571,6.371e-10,1.0257e-08
0.082964,0.375,0.375,0.37545,5.5435e-09,0.65353,0.097368,6.3423e-10,1.0453e-08
0.08377,0.375,0.375,0.37545,5.6406e-09,0.65173,0.099179,6.3025e-10,1.0651e-08
0.084575,0.375,0.375,0.37546,5.7384e-09,0.64991,0.101,6.2516e-10,1.0852e-08
0.085381,0.375,0.375,0.37546,5.837e-09,0.64808,0.10284,6.1897e-10,1.1055e-08
0.086186,0.375,0.375,0.37546,5.9363e-09,0.64623,0.1047,6.1173e-10,1.1261e-08
0.086992,0.375,0.375,0.37547,6.0364e-09,0.64437,0.10657,6.0345e-10,1.1469e-08
0.087797,0.375,0.375,0.37547,6.1371e-09,0.6425,0.10845,5.9417e-10,1.168e-08
0.088603,0.375,0.375,0.37547,6.2386e-09,0.64061,0.11034,5.8393e-10,1.1893e-08
0.089408,0.375,0.375,0.37548,6.3408e-09,0.63871,0.11225,5.7276e-10,1.2109e-08
0.090214,0.375,0.375,0.37548,6.4437e-09,0.63679,0.11417,5.6071e-10,1.2327e-08
0.091019,0.375,0.375,0.37548,6.5472e-09,0.63486,0.11611,5.4784e-10,1.2547e-08
0.091825,0.375,0.375,0.37549,6.6515e-09,0.63292,0.11805,5.3418e-10,1.2769e-08
0.09263,0.375,0.375,0.37549,6.7564e-09,0.63097,0.12002,5.1981e-10,1.2993e-08
0.093436,0.375,0.375,0.37549,6.862e-09,0.629,0.12199,5.0476e-10,1.3219e-08
0.094241,0.375,0.375,0.3755,6.9682e-09,0.62702,0.12398,4.8911e-10,1.3447e-08
0.095047,0.375,0.375,0.3755,7.0752e-09,0.62502,0.12598,4.7292e-10,1.3677e-08
0.095852,0.375,0.375,0.3755,7.1827e-09,0.62302,0.12799,4.5625e-10,1.3909e-08
0.096658,0.375,0.375,0.37551,7.291e-09,0.621,0.13002,4.3916e-10,1.4143e-08
0.097463,0.375,0.375,0.37551,7.3998e-09,0.61897,0.13206,4.2174e-10,1.4378e-08
0.098269,0.375,0.375,0.37551,7.5093e-09,0.61692,0.13411,4.0404e-10,1.4615e-08
0.099074,0.375,0.375,0.37552,7.6194e-09,0.61486,0.13617,3.8613e-10,1.4853e-08
0.09988,0.375,0.375,0.37552,7.7302e-09,0.61279,0.13824,3.681e-10,1.5092e-08
0.10069,0.375,0.375,0.37552,7.8416e-09,0.61071,0.14033,3.5001e-10,1.5333e-08
0.10149,0.375,0.375,0.37553,7.9535e-09,0.60862,0.14243,3.3193e-10,1.5575e-08
0.1023,0.375,0.375,0.37553,8.0661e-09,0.60651,0.14454,3.1393e-10,1.5818e-08
0.1031,0.375,0.375,0.37553,8.1793e-09,0.6044,0.14667,2.961e-10,1.6062e-08
0.10391,0.375,0.375,0.37553,8.293e-09,0.60227,0.1488,2.7849e-10,1.6308e-08
0.10471,0.375,0.375,0.37554,8.4074e-09,0.60013,0.15095,2.6118e-10,1.6554e-08
0.10552,0.375,0.375,0.37554,8.5223e-09,0.59797,0.15311,2.4424e-10,1.68e-08
0.10632,0.375,0.375,0.37554,8.6379e-09,0.59581,0.15527,2.2774e-10,1.7048e-08
0.10713,0.375,0.375,0.37555,8.7539e-09,0.59364,0.15746,2.1175e-10,1.7296e-08
0.10793,0.375,0.375,0.37555,8.8706e-09,0.59145,0.15965,1.9631e-10,1.7545e-08
0.10874,0.375,0.375,0.37555,8.9878e-09,0.58925,0.16185,1.8151e-10,1.7794e-08
0.10955,0.375,0.375,0.37555,9.1056e-09,0.58704,0.16406,1.674e-10,1.8044e-08
0.11035,0.375,0.375,0.37556,9.2239e-09,0.58483,0.16629,1.5403e-10,1.8294e-08
0.11116,0.375,0.375,0.37556,9.3427e-09,0.5826,0.16852,1.4146e-10,1.8544e-08
0.11196,0.375,0.375,0.37556,9.4621e-09,0.58036,0.17077,1.2974e-10,1.8794e-08
0.11277,0.375,0.375,0.37556,9.582e-09,0.5781,0.17303,1.1891e-10,1.9045e-08
0.11357,0.375,0.375,0.37557,9.7025e-09,0.57584,0.17529,1.0902e-10,1.9296e-08
0.11438,0.375,0.375,0.37557,9.8234e-09,0.57357,0.17757,1.0011e-10,1.9547e-08
0.11518,0.375,0.375,0.37557,9.9449e-09,0.57129,0.17986,9.2211e-11,1.9798e-08
0.11599,0.375,0.375,0.37557,1.0067e-08,0.569,0.18215,8.536e-11,2.0049e-08
0.11679,0.375,0.375,0.37558,1.0189e-08,0.5667,0.18446,7.9581e-11,2.0299e-08
0.1176,0.375,0.375,0.37558,1.0312e-08,0.56438,0.18678,7.4899e-11,2.055e-08
0.11841,0.375,0.375,0.37558,1.0436e-08,0.56206,0.1891,7.1331e-11,2.0801e-08
0.11921,0.375,0.375,0.37558,1.056e-08,0.55973,0.19144,6.8892e-11,2.1051e-08
0.12002,0.375,0.375,0.37559,1.0684e-08,0.55739,0.19378,6.7592e-11,2.1301e-08
0.12082,0.375,0.375,0.37559,1.0809e-08,0.55504,0.19614,6.7436e-11,2.1551e-08
0.12163,0.375,0.375,0.37559,1.0935e-08,0.55268,0.1985,6.8424e-11,2.1801e-08
0.12243,0.375,0.375,0.37559,1.1061e-08,0.55031,0.20087,7.0553e-11,2.2051e-08
0.12324,0.375,0.375,0.3756,1.1187e-08,0.54794,0.20326,7.3813e-11,2.23e-08
0.12404,0.375,0.375,0.3756,1.1314e-08,0.54555,0.20565,7.8193e-11,2.255e-08
0.12485,0.375,0.375,0.3756,1.1441e-08,0.54316,0.20804,8.3673e-11,2.2799e-08
0.12565,0.375,0.375,0.3756,1.1569e-08,0.54075,0.21045,9.0233e-11,2.3047e-08
0.12646,0.375,0.375,0.3756,1.1697e-08,0.53834,0.21287,9.7845e-11,2.3296e-08
0.12727,0.375,0.375,0.37561,1.1826e-08,0.53592,0.21529,1.0648e-10,2.3545e-08
0.12807,0.375,0.375,0.37561,1.1955e-08,0.53349,0.21772,1.161e-10,2.3793e-08
0.12888,0.375,0.375,0.37561,1.2084e-08,0.53106,0.22017,1.2667e-10,2.4042e-08
0.12968,0.375,0.375,0.37561,1.2214e-08,0.52861,0.22261,1.3815e-10,2.429e-08
0.13049,0.375,0.375,0.37561,1.2344e-08,0.52616,0.22507,1.5049e-10,2.4538e-08
0.13129,0.375,0.375,0.37562,1.2475e-08,0.5237,0.22753,1.6364e-10,2.4786e-08
0.1321,0.375,0.375,0.37562,1.2606e-08,0.52123,0.23001,1.7755e-10,2.5035e-08
0.1329,0.375,0.375,0.37562,1.2738e-08,0.51876,0.23248,1.9215e-10,2.5283e-08
0.13371,0.375,0.375,0.37562,1.2869e-08,0.51627,0.23497,2.0741e-10,2.5532e-08
0.13452,0.375,0.375,0.37562,1.3002e-08,0.51378,0.23746,2.2324e-10,2.578e-08
0.13532,0.375,0.375,0.37563,1.3134e-08,0.51129,0.23996,2.396e-10,2.6029e-08
0.13613,0.375,0.375,0.37563,1.3267e-08,0.50878,0.24247,2.564e-10,2.6279e-08
0.13693,0.375,0.375,0.37563,1.3401e-08,0.50627,0.24499,2.736e-10,2.6528e-08
0.13774,0.375,0.375,0.37563,1.3535e-08,0.50375,0.24751,2.9111e-10,2.6778e-08
0.13854,0.375,0.375,0.37563,1.3669e-08,0.50123,0.25003,3.0886e-10,2.7029e-08
0.13935,0.375,0.375,0.37563,1.3803e-08,0.4987,0.25257,3.2679e-10,2.728e-08
0.14015,0.375,0.375,0.37564,1.3938e-08,0.49616,0.25511,3.4483e-10,2.7531e-08
0.14096,0.375,0.375,0.37564,1.4073e-08,0.49362,0.25765,3.6289e-10,2.7784e-08
0.14176,0.375,0.375,0.37564,1.4209e-08,0.49107,0.26021,3.8091e-10,2.8036e-08
0.14257,0.375,0.375,0.37564,1.4344e-08,0.48852,0.26276,3.9881e-10,2.829e-08
0.14338,0.375,0.375,0.37564,1.4481e-08,0.48595,0.26533,4.1653e-10,2.8545e-08
0.14418,0.375,0.375,0.37564,1.4617e-08,0.48339,0.2679,4.3399e-10,2.88e-08
0.14499,0.375,0.375,0.37564,1.4754e-08,0.48082,0.27047,4.5112e-10,2.9056e-08
0.14579,0.375,0.375,0.37565,1.4891e-08,0.47824,0.27305,4.6786e-10,2.9314e-08
0.1466,0.375,0.375,0.37565,1.5028e-08,0.47565,0.27564,4.8412e-10,2.9572e-08
0.1474,0.375,0.375,0.37565,1.5166e-08,0.47307,0.27823,4.9986e-10,2.9832e-08
0.14821,0.375,0.375,0.37565,1.5304e-08,0.47047,0.28082,5.15e-10,3.0092e-08
0.14901,0.375,0.375,0.37565,1.5442e-08,0.46788,0.28343,5.2949e-10,3.0354e-08
0.14982,0.375,0.375,0.37565,1.558e-08,0.46527,0.28603,5.4326e-10,3.0617e-08
0.15062,0.375,0.375,0.37565,1.5719e-08,0.46267,0.28864,5.5627e-10,3.0881e-08
0.15143,0.375,0.375,0.37565,1.5858e-08,0.46005,0.29125,5.6845e-10,3.1147e-08
0.15224,0.375,0.375,0.37565,1.5997e-08,0.45744,0.29387,5.7976e-10,3.1414e-08
0.15304,0.375,0.375,0.37566,1.6136e-08,0.45482,0.29649,5.9015e-10,3.1682e-08
0.15385,0.375,0.375,0.37566,1.6276e-08,0.45219,0.29912,5.9958e-10,3.1952e-08
0.15465,0.375,0.375,0.37566,1.6416e-08,0.44956,0.30175,6.0801e-10,3.2223e-08
0.15546,0.375,0.375,0.37566,1.6556e-08,0.44693,0.30439,6.1541e-10,3.2496e-08
0.15626,0.375,0.375,0.37566,1.6696e-08,0.4443,0.30702,6.2175e-10,3.277e-08
0.15707,0.375,0.375,0.37566,1.6836e-08,0.44166,0.30966,6.27e-10,3.3046e-08
0.15787,0.375,0.375,0.37566,1.6977e-08,0.43901,0.31231,6.3113e-10,3.3323e-08
0.15868,0.375,0.375,0.37566,1.7118e-08,0.43637,0.31496,6.3414e-10,3.3601e-08
0.15949,0.375,0.375,0.37566,1.7259e-08,0.43372,0.31761,6.3601e-10,3.3881e-08
0.16029,0.375,0.375,0.37566,1.74e-08,0.43107,0.32026,6.3672e-10,3.4163e-08
0.1611,0.375,0.375,0.37566,1.7541e-08,0.42841,0.32292,6.3629e-10,3.4446e-08
0.1619,0.375,0.375,0.37566,1.7682e-08,0.42575,0.32558,6.347e-10,3.473e-08
0.16271,0.375,0.375,0.37567,1.7824e-08,0.42309,0.32824,6.3197e-10,3.5016e-08
0.16351,0.375,0.375,0.37567,1.7966e-08,0.42043,0.3309,6.2809e-10,3.5303e-08
0.16432,0.375,0.375,0.37567,1.8108e-08,0.41776,0.33357,6.231e-10,3.5592e-08
0.16512,0.375,0.375,0.37567,1.8249e-08,0.4151,0.33624,6.17e-10,3.5882e-08
0.16593,0.375,0.375,0.37567,1.8391e-08,0.41243,0.33891,6.0983e-10,3.6173e-08
0.16673,0.375,0.375,0.37567,1.8534e-08,0.40975,0.34158,6.016e-10,3.6466e-08
0.16754,0.375,0.375,0.37567,1.8676e-08,0.40708,0.34426,5.9235e-10,3.6759e-08
0.16835,0.375,0.375,0.37567,1.8818e-08,0.40441,0.34693,5.8212e-10,3.7054e-08
0.16915,0.375,0.375,0.37567,1.896e-08,0.40173,0.34961,5.7095e-10,3.735e-08
0.16996,0.375,0.375,0.37567,1.9103e-08,0.39905,0.35229,5.5888e-10,3.7647e-08
0.17076,0.375,0.375,0.37567,1.9245e-08,0.39637,0.35497,5.4595e-10,3.7945e-08
0.17157,0.375,0.375,0.37567,1.9388e-08,0.39369,0.35765,5.3222e-10,3.8244e-08
0.17237,0.375,0.375,0.37567,1.9531e-08,0.39101,0.36033,5.1775e-10,3.8543e-08
0.17318,0.375,0.375,0.37567,1.9673e-08,0.38833,0.36301,5.0259e-10,3.8844e-08
0.17398,0.375,0.375,0.37567,1.9816e-08,0.38565,0.36569,4.8679e-10,3.9145e-08
0.17479,0.375,0.375,0.37567,1.9959e-08,0.38296,0.36838,4.7043e-10,3.9447e-08
0.17559,0.375,0.375,0.37567,2.0101e-08,0.38028,0.37106,4.5357e-10,3.9749e-08
0.1764,0.375,0.375,0.37567,2.0244e-08,0.3776,0.37375,4.3626e-10,4.0052e-08
0.17721,0.375,0.375,0.37567,2.0387e-08,0.37491,0.37643,4.1859e-10,4.0355e-08
0.17801,0.375,0.375,0.37567,2.053e-08,0.37223,0.37911,4.0063e-10,4.0658e-08
0.17882,0.375,0.375,0.37567,2.0672e-08,0.36955,0.3818,3.8243e-10,4.0962e-08
0.17962,0.375,0.375,0.37567,2.0815e-08,0.36686,0.38448,3.6408e-10,4.1266e-08
0.18043,0.375,0.375,0.37567,2.0958e-08,0.36418,0.38716,3.4565e-10,4.157e-08
0.18123,0.37499,0.375,0.37567,2.11e-08,0.3615,0.38985,3.2721e-10,4.1873e-08
0.18204,0.37499,0.375,0.37567,2.1243e-08,0.35881,0.39253,3.0883e-10,4.2177e-08
0.18284,0.37499,0.375,0.37567,2.1385e-08,0.35613,0.39521,2.9059e-10,4.248e-08
0.18365,0.37499,0.375,0.37567,2.1528e-08,0.35345,0.39789,2.7255e-10,4.2783e-08
0.18445,0.37499,0.375,0.37567,2.167e-08,0.35077,0.40057,2.548e-10,4.3086e-08
0.18526,0.37499,0.375,0.37567,2.1813e-08,0.3481,0.40324,2.374e-10,4.3388e-08
0.18607,0.37499,0.375,0.37567,2.1955e-08,0.34542,0.40592,2.2042e-10,4.3689e-08
0.18687,0.37499,0.37499,0.37567,2.2097e-08,0.34274,0.40859,2.0393e-10,4.399e-08
0.18768,0.37499,0.37499,0.37567,2.2239e-08,0.34007,0.41126,1.8799e-10,4.4291e-08
0.18848,0.37499,0.37499,0.37567,2.2381e-08,0.3374,0.41393,1.7267e-10,4.459e-08
0.18929,0.37499,0.37499,0.37567,2.2523e-08,0.33473,0.4166,1.5802e-10,4.4888e-08
0.19009,0.37499,0.37499,0.37567,2.2665e-08,0.33206,0.41927,1.4411e-10,4.5186e-08
0.1909,0.37499,0.37499,0.37567,2.2807e-08,0.3294,0.42193,1.3099e-10,4.5483e-08
0.1917,0.37499,0.37499,0.37567,2.2948e-08,0.32674,0.4246,1.1872e-10,4.5778e-08
0.19251,0.37499,0.37499,0.37566,2.309e-08,0.32407,0.42725,1.0733e-10,4.6072e-08
0.19332,0.37499,0.37499,0.37566,2.3231e-08,0.32142,0.42991,9.6884e-11,4.6365e-08
0.19412,0.37499,0.37499,0.37566,2.3372e-08,0.31876,0.43256,8.7416e-11,4.6657e-08
0.19493,0.37499,0.37499,0.37566,2.3513e-08,0.31611,0.43522,7.8965e-11,4.6948e-08
0.19573,0.37499,0.37499,0.37566,2.3654e-08,0.31346,0.43786,7.1565e-11,4.7237e-08
0.19654,0.37499,0.37499,0.37566,2.3795e-08,0.31081,0.44051,6.5244e-11,4.7525e-08
0.19734,0.37499,0.37499,0.37566,2.3936e-08,0.30817,0.44315,6.0028e-11,4.7811e-08
0.19815,0.37499,0.37499,0.37566,2.4076e-08,0.30553,0.44579,5.5939e-11,4.8096e-08
0.19895,0.37499,0.37499,0.37566,2.4216e-08,0.3029,0.44842,5.2992e-11,4.838e-08
0.19976,0.37499,0.37499,0.37566,2.4356e-08,0.30026,0.45105,5.12e-11,4.8662e-08
0.20056,0.37499,0.37499,0.37566,2.4496e-08,0.29764,0.45368,5.0569e-11,4.8942e-08
0.20137,0.37499,0.37499,0.37566,2.4636e-08,0.29501,0.4563,5.1102e-11,4.9221e-08
0.20218,0.37499,0.37499,0.37565,2.4776e-08,0.29239,0.45892,5.2799e-11,4.9498e-08
0.20298,0.37499,0.37499,0.37565,2.4915e-08,0.28978,0.46153,5.5651e-11,4.9774e-08
0.20379,0.37499,0.37499,0.37565,2.5054e-08,0.28716,0.46414,5.9648e-11,5.0048e-08
0.20459,0.37499,0.37499,0.37565,2.5193e-08,0.28456,0.46674,6.4774e-11,5.0321e-08
0.2054,0.37499,0.37499,0.37565,2.5331e-08,0.28196,0.46934,7.1009e-11,5.0592e-08
0.2062,0.37499,0.37499,0.37565,2.547e-08,0.27936,0.47194,7.8328e-11,5.0861e-08
0.20701,0.37499,0.37499,0.37565,2.5608e-08,0.27676,0.47453,8.6703e-11,5.1129e-08
0.20781,0.37499,0.37499,0.37565,2.5746e-08,0.27418,0.47711,9.6101e-11,5.1396e-08
0.20862,0.37499,0.37499,0.37564,2.5884e-08,0.27159,0.47969,1.0648e-10,5.1661e-08
0.20942,0.37499,0.37499,0.37564,2.6021e-08,0.26902,0.48227,1.1781e-10,5.1924e-08
0.21023,0.37499,0.37499,0.37564,2.6158e-08,0.26645,0.48484,1.3004e-10,5.2187e-08
0.21104,0.37499,0.37499,0.37564,2.6295e-08,0.26388,0.4874,1.4312e-10,5.2447e-08
0.21184,0.37499,0.37499,0.37564,2.6432e-08,0.26132,0.48996,1.57e-10,5.2707e-08
0.21265,0.37499,0.37499,0.37564,2.6568e-08,0.25876,0.49251,1.7162e-10,5.2965e-08
0.21345,0.37499,0.37499,0.37564,2.6704e-08,0.25622,0.49506,1.8693e-10,5.3222e-08
0.21426,0.37499,0.37499,0.37563,2.684e-08,0.25367,0.4976,2.0286e-10,5.3477e-08
0.21506,0.37499,0.37499,0.37563,2.6976e-08,0.25114,0.50013,2.1936e-10,5.3732e-08
0.21587,0.37499,0.37499,0.37563,2.7111e-08,0.24861,0.50266,2.3636e-10,5.3985e-08
0.21667,0.37499,0.37499,0.37563,2.7246e-08,0.24608,0.50518,2.5379e-10,5.4238e-08
0.21748,0.37499,0.37499,0.37563,2.738e-08,0.24356,0.50769,2.7158e-10,5.4489e-08
0.21829,0.37499,0.37499,0.37563,2.7514e-08,0.24105,0.5102,2.8966e-10,5.4739e-08
0.21909,0.37499,0.37499,0.37562,2.7648e-08,0.23855,0.5127,3.0796e-10,5.4989e-08
0.2199,0.37499,0.37499,0.37562,2.7782e-08,0.23605,0.51519,3.264e-10,5.5237e-08
0.2207,0.37499,0.37499,0.37562,2.7915e-08,0.23357,0.51768,3.4492e-10,5.5485e-08
0.22151,0.37499,0.37499,0.37562,2.8048e-08,0.23108,0.52016,3.6345e-10,5.5732e-08
0.22231,0.37499,0.37499,0.37562,2.818e-08,0.22861,0.52263,3.8189e-10,5.5979e-08
0.22312,0.37499,0.37499,0.37562,2.8312e-08,0.22614,0.52509,4.002e-10,5.6225e-08
0.22392,0.37499,0.37499,0.37561,2.8444e-08,0.22368,0.52755,4.1828e-10,5.647e-08
0.22473,0.37499,0.37499,0.37561,2.8575e-08,0.22123,0.52999,4.3608e-10,5.6715e-08
0.22553,0.37499,0.37499,0.37561,2.8706e-08,0.21879,0.53243,4.5351e-10,5.6959e-08
0.22634,0.37499,0.37499,0.37561,2.8837e-08,0.21635,0.53487,4.7052e-10,5.7203e-08
0.22715,0.37499,0.37499,0.37561,2.8967e-08,0.21392,0.53729,4.8703e-10,5.7447e-08
0.22795,0.37499,0.37499,0.3756,2.9097e-08,0.2115,0.5397,5.0298e-10,5.7691e-08
0.22876,0.37499,0.37499,0.3756,2.9226e-08,0.20909,0.54211,5.183e-10,5.7934e-08
0.22956,0.37499,0.37499,0.3756,2.9355e-08,0.20669,0.54451,5.3294e-10,5.8177e-08
0.23037,0.37499,0.37499,0.3756,2.9483e-08,0.20429,0.5469,5.4683e-10,5.842e-08
0.23117,0.37499,0.37499,0.37559,2.9611e-08,0.20191,0.54928,5.5993e-10,5.8663e-08
0.23198,0.37499,0.37499,0.37559,2.9739e-08,0.19953,0.55165,5.7217e-10,5.8905e-08
0.23278,0.37499,0.37499,0.37559,2.9866e-08,0.19716,0.55402,5.8352e-10,5.9148e-08
0.23359,0.37499,0.37499,0.37559,2.9992e-08,0.19481,0.55637,5.9392e-10,5.9391e-08
0.23439,0.37499,0.37499,0.37559,3.0118e-08,0.19246,0.55871,6.0334e-10,5.9634e-08
0.2352,0.37499,0.37499,0.37558,3.0244e-08,0.19012,0.56105,6.1174e-10,5.9876e-08
0.23601,0.37499,0.37499,0.37558,3.0369e-08,0.18779,0.56337,6.1908e-10,6.0119e-08
0.23681,0.37499,0.37499,0.37558,3.0494e-08,0.18547,0.56569,6.2534e-10,6.0362e-08
0.23762,0.37499,0.37499,0.37558,3.0618e-08,0.18315,0.568,6.3049e-10,6.0605e-08
0.23842,0.37499,0.37499,0.37557,3.0741e-08,0.18085,0.57029,6.3451e-10,6.0848e-08
0.23923,0.37499,0.37499,0.37557,3.0864e-08,0.17856,0.57258,6.3738e-10,6.1091e-08
0.24003,0.37499,0.37499,0.37557,3.0987e-08,0.17628,0.57486,6.391e-10,6.1334e-08
0.24084,0.37499,0.37499,0.37557,3.1109e-08,0.17401,0.57712,6.3966e-10,6.1578e-08
0.24164,0.37499,0.37499,0.37556,3.123e-08,0.17175,0.57938,6.3906e-10,6.1821e-08
0.24245,0.37499,0.37499,0.37556,3.1351e-08,0.1695,0.58162,6.3729e-10,6.2064e-08
0.24325,0.37499,0.37499,0.37556,3.1471e-08,0.16726,0.58386,6.3436e-10,6.2308e-08
0.24406,0.37499,0.37499,0.37556,3.1591e-08,0.16503,0.58608,6.303e-10,6.2551e-08
0.24487,0.37499,0.37499,0.37555,3.171e-08,0.16281,0.58829,6.251e-10,6.2794e-08
0.24567,0.37499,0.37499,0.37555,3.1828e-08,0.1606,0.5905,6.188e-10,6.3038e-08
0.24648,0.37499,0.37499,0.37555,3.1946e-08,0.15841,0.59269,6.1142e-10,6.3281e-08
0.24728,0.37499,0.37499,0.37554,3.2063e-08,0.15622,0.59487,6.0299e-10,6.3524e-08
0.24809,0.37499,0.37499,0.37554,3.218e-08,0.15405,0.59704,5.9354e-10,6.3766e-08
0.24889,0.37499,0.37499,0.37554,3.2296e-08,0.15188,0.59919,5.8311e-10,6.4009e-08
0.2497,0.37499,0.37499,0.37554,3.2411e-08,0.14973,0.60134,5.7174e-10,6.4251e-08
0.2505,0.37499,0.37499,0.37553,3.2526e-08,0.14759,0.60347,5.5947e-10,6.4492e-08
0.25131,0.37499,0.37499,0.37553,3.264e-08,0.14547,0.60559,5.4636e-10,6.4734e-08
0.25212,0.37499,0.37499,0.37553,3.2753e-08,0.14335,0.60771,5.3245e-10,6.4974e-08
0.25292,0.37499,0.37499,0.37552,3.2866e-08,0.14124,0.6098,5.1781e-10,6.5214e-08
0.25373,0.37499,0.37499,0.37552,3.2978e-08,0.13915,0.61189,5.0249e-10,6.5454e-08
0.25453,0.37499,0.37499,0.37552,3.309e-08,0.13707,0.61397,4.8654e-10,6.5693e-08
0.25534,0.37499,0.37499,0.37551,3.32e-08,0.135,0.61603,4.7004e-10,6.593e-08
0.25614,0.37499,0.37499,0.37551,3.331e-08,0.13295,0.61808,4.5305e-10,6.6167e-08
0.25695,0.37499,0.37499,0.37551,3.342e-08,0.1309,0.62012,4.3563e-10,6.6404e-08
0.25775,0.37499,0.37499,0.37551,3.3528e-08,0.12887,0.62214,4.1786e-10,6.6638e-08
0.25856,0.37499,0.37499,0.3755,3.3636e-08,0.12685,0.62415,3.998e-10,6.6872e-08
0.25936,0.37499,0.37499,0.3755,3.3743e-08,0.12485,0.62615,3.8153e-10,6.7105e-08
0.26017,0.37499,0.37499,0.3755,3.385e-08,0.12285,0.62814,3.6311e-10,6.7336e-08
0.26098,0.37499,0.37499,0.37549,3.3955e-08,0.12087,0.63011,3.4463e-10,6.7566e-08
0.26178,0.37499,0.37499,0.37549,3.406e-08,0.11891,0.63207,3.2615e-10,6.7795e-08
0.26259,0.37499,0.37499,0.37549,3.4165e-08,0.11695,0.63402,3.0774e-10,6.8021e-08
0.26339,0.37499,0.37499,0.37548,3.4268e-08,0.11501,0.63595,2.8948e-10,6.8247e-08
0.2642,0.37499,0.37499,0.37548,3.4371e-08,0.11308,0.63788,2.7145e-10,6.847e-08
0.265,0.37499,0.37499,0.37548,3.4473e-08,0.11117,0.63978,2.537e-10,6.8692e-08
0.26581,0.37499,0.37499,0.37547,3.4574e-08,0.10927,0.64168,2.3631e-10,6.8911e-08
0.26661,0.37499,0.37499,0.37547,3.4674e-08,0.10738,0.64356,2.1936e-10,6.9129e-08
0.26742,0.37499,0.37499,0.37547,3.4774e-08,0.10551,0.64542,2.0289e-10,6.9345e-08
0.26822,0.37499,0.37499,0.37546,3.4873e-08,0.10365,0.64728,1.8699e-10,6.9559e-08
0.26903,0.37499,0.37499,0.37546,3.4971e-08,0.1018,0.64911,1.7171e-10,6.977e-08
0.26984,0.37499,0.37499,0.37546,3.5068e-08,0.099972,0.65094,1.5711e-10,6.9979e-08
0.27064,0.37499,0.37499,0.37545,3.5165e-08,0.098154,0.65275,1.4324e-10,7.0186e-08
0.27145,0.37499,0.37499,0.37545,3.526e-08,0.096351,0.65455,1.3017e-10,7.0391e-08
0.27225,0.37499,0.37499,0.37544,3.5355e-08,0.094562,0.65633,1.1794e-10,7.0593e-08
0.27306,0.37499,0.37499,0.37544,3.5449e-08,0.092787,0.65809,1.066e-10,7.0792e-08
0.27386,0.37499,0.37499,0.37544,3.5543e-08,0.091027,0.65985,9.6193e-11,7.0989e-08
0.27467,0.37499,0.37499,0.37543,3.5635e-08,0.089281,0.66159,8.6757e-11,7.1183e-08
0.27547,0.37499,0.37499,0.37543,3.5727e-08,0.08755,0.66331,7.833e-11,7.1375e-08
0.27628,0.37499,0.37499,0.37543,3.5818e-08,0.085834,0.66502,7.0944e-11,7.1564e-08
0.27709,0.37499,0.37499,0.37542,3.5908e-08,0.084133,0.66671,6.4625e-11,7.175e-08
0.27789,0.37499,0.37499,0.37542,3.5997e-08,0.082446,0.66839,5.9398e-11,7.1934e-08
0.2787,0.37499,0.37499,0.37542,3.6085e-08,0.080774,0.67006,5.5282e-11,7.2115e-08
0.2795,0.37499,0.37499,0.37541,3.6172e-08,0.079118,0.6717,5.229e-11,7.2293e-08
0.28031,0.37499,0.37499,0.37541,3.6259e-08,0.077477,0.67334,5.0433e-11,7.2468e-08
0.28111,0.37499,0.37499,0.3754,3.6345e-08,0.07585,0.67496,4.9716e-11,7.264e-08
0.28192,0.37499,0.37499,0.3754,3.643e-08,0.07424,0.67656,5.014e-11,7.281e-08
0.28272,0.37499,0.37499,0.3754,3.6514e-08,0.072644,0.67815,5.1702e-11,7.2976e-08
0.28353,0.37499,0.37499,0.37539,3.6597e-08,0.071064,0.67972,5.4393e-11,7.314e-08
0.28433,0.37499,0.37499,0.37539,3.668e-08,0.0695,0.68128,5.82e-11,7.3301e-08
0.28514,0.37499,0.37499,0.37538,3.6761e-08,0.067951,0.68282,6.3106e-11,7.3459e-08
0.28595,0.37499,0.37499,0.37538,3.6842e-08,0.066418,0.68434,6.9089e-11,7.3614e-08
0.28675,0.37499,0.37499,0.37538,3.6922e-08,0.064901,0.68585,7.6123e-11,7.3767e-08
0.28756,0.37499,0.37499,0.37537,3.7e-08,0.0634,0.68734,8.4179e-11,7.3917e-08
0.28836,0.37499,0.37499,0.37537,3.7079e-08,0.061915,0.68882,9.322e-11,7.4064e-08
0.28917,0.37499,0.37499,0.37536,3.7156e-08,0.060445,0.69028,1.0321e-10,7.4208e-08
0.28997,0.37499,0.37499,0.37536,3.7232e-08,0.058992,0.69173,1.1411e-10,7.435e-08
0.29078,0.37499,0.37499,0.37536,3.7307e-08,0.057555,0.69316,1.2586e-10,7.4489e-08
0.29158,0.37499,0.37499,0.37535,3.7382e-08,0.056135,0.69457,1.3843e-10,7.4626e-08
0.29239,0.37499,0.37499,0.37535,3.7456e-08,0.05473,0.69597,1.5176e-10,7.476e-08
0.29319,0.37499,0.37499,0.37534,3.7528e-08,0.053342,0.69735,1.6579e-10,7.4891e-08
0.294,0.37499,0.37499,0.37534,3.76e-08,0.051971,0.69871,1.8047e-10,7.502e-08
0.29481,0.37499,0.37499,0.37534,3.7671e-08,0.050616,0.70006,1.9573e-10,7.5147e-08
0.29561,0.37499,0.37499,0.37533,3.7741e-08,0.049277,0.70139,2.1151e-10,7.5271e-08
0.29642,0.37499,0.37499,0.37533,3.7811e-08,0.047956,0.7027,2.2775e-10,7.5393e-08
0.29722,0.37499,0.37499,0.37532,3.7879e-08,0.046651,0.704,2.4437e-10,7.5513e-08
0.29803,0.37499,0.37499,0.37532,3.7946e-08,0.045363,0.70527,2.6132e-10,7.5631e-08
0.29883,0.37499,0.37499,0.37531,3.8013e-08,0.044092,0.70654,2.7852e-10,7.5747e-08
0.29964,0.37499,0.37499,0.37531,3.8078e-08,0.042838,0.70778,2.959e-10,7.5861e-08
0.30044,0.37499,0.37499,0.37531,3.8143e-08,0.0416,0.70901,3.1339e-10,7.5972e-08
0.30125,0.37499,0.37499,0.3753,3.8207e-08,0.04038,0.71022,3.3091e-10,7.6082e-08
0.30206,0.37499,0.37499,0.3753,3.8269e-08,0.039177,0.71142,3.484e-10,7.6191e-08
0.30286,0.37499,0.37499,0.37529,3.8331e-08,0.037991,0.71259,3.6578e-10,7.6297e-08
0.30367,0.37499,0.37499,0.37529,3.8392e-08,0.036823,0.71375,3.8298e-10,7.6402e-08
0.30447,0.37499,0.37499,0.37528,3.8452e-08,0.035672,0.7149,3.9993e-10,7.6505e-08
0.30528,0.37499,0.37499,0.37528,3.8512e-08,0.034538,0.71602,4.1657e-10,7.6607e-08
0.30608,0.37499,0.37499,0.37528,3.857e-08,0.033422,0.71713,4.3281e-10,7.6707e-08
0.30689,0.37499,0.37499,0.37527,3.8627e-08,0.032323,0.71822,4.486e-10,7.6805e-08
0.30769,0.37499,0.37499,0.37527,3.8683e-08,0.031241,0.71929,4.6388e-10,7.6903e-08
0.3085,0.37499,0.37499,0.37526,3.8739e-08,0.030178,0.72035,4.7857e-10,7.6999e-08
0.3093,0.37499,0.37499,0.37526,3.8793e-08,0.029132,0.72138,4.9261e-10,7.7094e-08
0.31011,0.37499,0.37499,0.37525,3.8847e-08,0.028103,0.7224,5.0596e-10,7.7188e-08
0.31092,0.37499,0.37499,0.37525,3.8899e-08,0.027093,0.72341,5.1855e-10,7.728e-08
0.31172,0.37499,0.37499,0.37524,3.8951e-08,0.0261,0.72439,5.3033e-10,7.7372e-08
0.31253,0.37499,0.37499,0.37524,3.9002e-08,0.025125,0.72536,5.4126e-10,7.7462e-08
0.31333,0.37499,0.37499,0.37524,3.9051e-08,0.024168,0.7263,5.5129e-10,7.7551e-08
0.31414,0.37499,0.37499,0.37523,3.91e-08,0.023229,0.72723,5.6037e-10,7.764e-08
0.31494,0.37499,0.37499,0.37523,3.9148e-08,0.022308,0.72815,5.6847e-10,7.7727e-08
0.31575,0.37499,0.37499,0.37522,3.9195e-08,0.021405,0.72904,5.7556e-10,7.7814e-08
0.31655,0.37499,0.37499,0.37522,3.9241e-08,0.020521,0.72991,5.816e-10,7.79e-08
0.31736,0.37499,0.37499,0.37521,3.9285e-08,0.019654,0.73077,5.8658e-10,7.7984e-08
0.31816,0.37499,0.37499,0.37521,3.9329e-08,0.018806,0.73161,5.9046e-10,7.8068e-08
0.31897,0.37499,0.37499,0.3752,3.9372e-08,0.017975,0.73243,5.9324e-10,7.8152e-08
0.31978,0.37499,0.37499,0.3752,3.9414e-08,0.017164,0.73324,5.9489e-10,7.8234e-08
0.32058,0.37499,0.37499,0.37519,3.9455e-08,0.01637,0.73402,5.9542e-10,7.8315e-08
0.32139,0.37499,0.37499,0.37519,3.9495e-08,0.015595,0.73479,5.9482e-10,7.8396e-08
0.32219,0.37499,0.37499,0.37519,3.9534e-08,0.014838,0.73553,5.9309e-10,7.8476e-08
0.323,0.37499,0.37499,0.37518,3.9573e-08,0.0141,0.73626,5.9023e-10,7.8555e-08
0.3238,0.37499,0.37499,0.37518,3.961e-08,0.01338,0.73697,5.8627e-10,7.8633e-08
0.32461,0.37499,0.37499,0.37517,3.9646e-08,0.012679,0.73766,5.812e-10,7.871e-08
0.32541,0.37499,0.37499,0.37517,3.9681e-08,0.011996,0.73834,5.7506e-10,7.8787e-08
0.32622,0.37499,0.37499,0.37516,3.9715e-08,0.011332,0.73899,5.6786e-10,7.8862e-08
0.32702,0.37499,0.37499,0.37516,3.9748e-08,0.010686,0.73963,5.5964e-10,7.8937e-08
0.32783,0.37499,0.37499,0.37515,3.978e-08,0.01006,0.74025,5.5042e-10,7.901e-08
0.32864,0.37499,0.37499,0.37515,3.9811e-08,0.0094514,0.74085,5.4025e-10,7.9083e-08
0.32944,0.37499,0.37499,0.37514,3.9842e-08,0.008862,0.74143,5.2916e-10,7.9154e-08
0.33025,0.37499,0.37499,0.37514,3.9871e-08,0.0082913,0.74199,5.1719e-10,7.9224e-08
0.33105,0.37499,0.37499,0.37513,3.9899e-08,0.0077394,0.74253,5.0441e-10,7.9293e-08
0.33186,0.37499,0.37499,0.37513,3.9926e-08,0.0072064,0.74305,4.9084e-10,7.9361e-08
0.33266,0.37499,0.37499,0.37513,3.9952e-08,0.0066921,0.74356,4.7656e-10,7.9428e-08
0.33347,0.37499,0.37499,0.37512,3.9977e-08,0.0061968,0.74404,4.6161e-10,7.9493e-08
0.33427,0.37499,0.37499,0.37512,4.0001e-08,0.0057203,0.74451,4.4606e-10,7.9557e-08
0.33508,0.37499,0.37499,0.37511,4.0024e-08,0.0052628,0.74496,4.2997e-10,7.9619e-08
0.33589,0.37499,0.37499,0.37511,4.0046e-08,0.0048241,0.74539,4.134e-10,7.968e-08
0.33669,0.37499,0.37499,0.3751,4.0068e-08,0.0044045,0.7458,3.9642e-10,7.9739e-08
0.3375,0.37499,0.37499,0.3751,4.0088e-08,0.0040038,0.74619,3.791e-10,7.9796e-08
0.3383,0.37499,0.37499,0.37509,4.0107e-08,0.0036222,0.74656,3.615e-10,7.9852e-08
0.33911,0.37499,0.37499,0.37509,4.0125e-08,0.0032596,0.74691,3.4371e-10,7.9906e-08
0.33991,0.37499,0.37499,0.37508,4.0142e-08,0.002916,0.74725,3.2578e-10,7.9958e-08
0.34072,0.37499,0.37499,0.37508,4.0158e-08,0.0025914,0.74756,3.078e-10,8.0008e-08
0.34152,0.37499,0.37499,0.37507,4.0173e-08,0.002286,0.74786,2.8983e-10,8.0056e-08
0.34233,0.37499,0.37499,0.37507,4.0187e-08,0.0019996,0.74814,2.7194e-10,8.0102e-08
0.34313,0.37499,0.37499,0.37506,4.02e-08,0.0017324,0.74839,2.5422e-10,8.0146e-08
0.34394,0.37499,0.37499,0.37506,4.0212e-08,0.0014843,0.74863,2.3673e-10,8.0187e-08
0.34475,0.37499,0.37499,0.37505,4.0223e-08,0.0012553,0.74885,2.1954e-10,8.0226e-08
0.34555,0.37499,0.37499,0.37505,4.0233e-08,0.0010454,0.74905,2.0272e-10,8.0263e-08
0.34636,0.37499,0.37499,0.37504,4.0242e-08,0.00085472,0.74923,1.8635e-10,8.0297e-08
0.34716,0.37499,0.37499,0.37504,4.025e-08,0.00068319,0.7494,1.7048e-10,8.0329e-08
0.34797,0.37499,0.37499,0.37503,4.0257e-08,0.00053084,0.74954,1.5518e-10,8.0358e-08
0.34877,0.37499,0.37499,0.37503,4.0263e-08,0.00039767,0.74966,1.4051e-10,8.0385e-08
0.34958,0.37499,0.37499,0.37502,4.0268e-08,0.00028369,0.74977,1.2654e-10,8.0408e-08
0.35038,0.37499,0.37499,0.37502,4.0271e-08,0.00018891,0.74985,1.1333e-10,8.0429e-08
0.35119,0.37499,0.37499,0.37502,4.0274e-08,0.00011333,0.74992,1.0091e-10,8.0448e-08
0.35199,0.37499,0.37499,0.37501,4.0276e-08,5.6951e-05,0.74996,8.9355e-11,8.0463e-08
0.3528,0.37499,0.37499,0.37501,4.0277e-08,1.978e-05,0.74999,7.8703e-11,8.0475e-08
0.35361,0.37499,0.37499,0.375,4.0277e-08,1.8178e-06,0.75,6.9001e-11,8.0485e-08
0.35441,0.37499,0.37499,0.375,4.0276e-08,3.0658e-06,0.74999,6.0287e-11,8.0491e-08
0.35522,0.37499,0.37499,0.37499,4.0274e-08,2.3524e-05,0.74996,5.26e-11,8.0495e-08
0.35602,0.37499,0.37499,0.37499,4.0271e-08,6.3191e-05,0.74991,4.5971e-11,8.0495e-08
0.35683,0.37499,0.37499,0.37498,4.0267e-08,0.00012206,0.74984,4.043e-11,8.0493e-08
0.35763,0.37499,0.37499,0.37498,4.0261e-08,0.00020014,0.74975,3.6e-11,8.0487e-08
0.35844,0.37499,0.37499,0.37497,4.0255e-08,0.00029742,0.74965,3.2701e-11,8.0478e-08
0.35924,0.37499,0.37499,0.37497,4.0248e-08,0.00041389,0.74952,3.0548e-11,8.0466e-08
0.36005,0.37499,0.37499,0.37496,4.024e-08,0.00054955,0.74938,2.9552e-11,8.0451e-08
0.36086,0.37499,0.37499,0.37496,4.0231e-08,0.00070439,0.74921,2.9719e-11,8.0432e-08
0.36166,0.37499,0.37499,0.37495,4.0221e-08,0.00087841,0.74903,3.1051e-11,8.0411e-08
0.36247,0.37499,0.37499,0.37495,4.021e-08,0.0010716,0.74882,3.3545e-11,8.0386e-08
0.36327,0.37499,0.37499,0.37494,4.0198e-08,0.0012839,0.7486,3.7192e-11,8.0359e-08
0.36408,0.37499,0.37499,0.37494,4.0185e-08,0.0015154,0.74836,4.1981e-11,8.0328e-08
0.36488,0.37499,0.37499,0.37493,4.0171e-08,0.001766,0.7481,4.7895e-11,8.0294e-08
0.36569,0.37499,0.37499,0.37493,4.0156e-08,0.0020358,0.74782,5.4913e-11,8.0257e-08
0.36649,0.37499,0.37499,0.37492,4.014e-08,0.0023246,0.74752,6.3008e-11,8.0217e-08
0.3673,0.37499,0.37499,0.37492,4.0123e-08,0.0026325,0.74721,7.2151e-11,8.0174e-08
0.3681,0.37499,0.37499,0.37491,4.0105e-08,0.0029595,0.74687,8.2309e-11,8.0128e-08
0.36891,0.37499,0.37499,0.37491,4.0086e-08,0.0033056,0.74651,9.3442e-11,8.0079e-08
0.36972,0.37499,0.37499,0.37491,4.0066e-08,0.0036707,0.74614,1.0551e-10,8.0027e-08
0.37052,0.37499,0.37499,0.3749,4.0045e-08,0.0040548,0.74575,1.1846e-10,7.9972e-08
0.37133,0.37499,0.37499,0.3749,4.0024e-08,0.004458,0.74533,1.3226e-10,7.9915e-08
0.37213,0.37499,0.37499,0.37489,4.0001e-08,0.0048801,0.7449,1.4684e-10,7.9855e-08
0.37294,0.37499,0.37499,0.37489,3.9977e-08,0.0053211,0.74445,1.6215e-10,7.9792e-08
0.37374,0.37499,0.37499,0.37488,3.9952e-08,0.0057811,0.74398,1.7813e-10,7.9726e-08
0.37455,0.37499,0.37499,0.37488,3.9927e-08,0.0062601,0.74349,1.9472e-10,7.9659e-08
0.37535,0.37499,0.37499,0.37487,3.99e-08,0.0067579,0.74299,2.1186e-10,7.9588e-08
0.37616,0.37499,0.37499,0.37487,3.9872e-08,0.0072746,0.74246,2.2948e-10,7.9515e-08
0.37696,0.37499,0.37499,0.37486,3.9844e-08,0.0078101,0.74192,2.4751e-10,7.944e-08
0.37777,0.37499,0.37499,0.37486,3.9814e-08,0.0083644,0.74135,2.6589e-10,7.9363e-08
0.37858,0.37499,0.37499,0.37485,3.9784e-08,0.0089375,0.74077,2.8453e-10,7.9283e-08
0.37938,0.37499,0.37499,0.37485,3.9752e-08,0.0095293,0.74017,3.0338e-10,7.9201e-08
0.38019,0.37499,0.37499,0.37484,3.972e-08,0.01014,0.73955,3.2235e-10,7.9118e-08
0.38099,0.37499,0.37499,0.37484,3.9687e-08,0.010769,0.73891,3.4138e-10,7.9032e-08
0.3818,0.37499,0.37499,0.37483,3.9652e-08,0.011417,0.73825,3.6039e-10,7.8944e-08
0.3826,0.37499,0.37499,0.37483,3.9617e-08,0.012084,0.73758,3.793e-10,7.8855e-08
0.38341,0.37499,0.37499,0.37483,3.9581e-08,0.012769,0.73688,3.9805e-10,7.8764e-08
0.38421,0.37499,0.37499,0.37482,3.9544e-08,0.013473,0.73617,4.1656e-10,7.8671e-08
0.38502,0.37499,0.37499,0.37482,3.9506e-08,0.014195,0.73544,4.3475e-10,7.8577e-08
0.38582,0.37499,0.37499,0.37481,3.9467e-08,0.014935,0.73469,4.5257e-10,7.8481e-08
0.38663,0.37499,0.37499,0.37481,3.9427e-08,0.015695,0.73392,4.6993e-10,7.8383e-08
0.38744,0.37499,0.37499,0.3748,3.9386e-08,0.016472,0.73313,4.8677e-10,7.8285e-08
0.38824,0.37499,0.37499,0.3748,3.9344e-08,0.017268,0.73233,5.0304e-10,7.8185e-08
0.38905,0.37499,0.37499,0.37479,3.9301e-08,0.018082,0.7315,5.1865e-10,7.8084e-08
0.38985,0.37499,0.37499,0.37479,3.9257e-08,0.018915,0.73066,5.3356e-10,7.7981e-08
0.39066,0.37499,0.37499,0.37478,3.9213e-08,0.019766,0.7298,5.477e-10,7.7878e-08
0.39146,0.37499,0.37499,0.37478,3.9167e-08,0.020635,0.72892,5.6102e-10,7.7773e-08
0.39227,0.37499,0.37499,0.37477,3.912e-08,0.021522,0.72803,5.7348e-10,7.7667e-08
0.39307,0.37499,0.37499,0.37477,3.9073e-08,0.022427,0.72711,5.8501e-10,7.7561e-08
0.39388,0.37499,0.37499,0.37477,3.9024e-08,0.02335,0.72618,5.9558e-10,7.7453e-08
0.39469,0.37499,0.37499,0.37476,3.8975e-08,0.024292,0.72523,6.0515e-10,7.7345e-08
0.39549,0.37499,0.37499,0.37476,3.8925e-08,0.025251,0.72426,6.1367e-10,7.7236e-08
0.3963,0.37499,0.37499,0.37475,3.8873e-08,0.026228,0.72328,6.2112e-10,7.7126e-08
0.3971,0.37499,0.37499,0.37475,3.8821e-08,0.027223,0.72227,6.2747e-10,7.7015e-08
0.39791,0.37499,0.37499,0.37474,3.8768e-08,0.028236,0.72125,6.327e-10,7.6903e-08
0.39871,0.37499,0.37499,0.37474,3.8714e-08,0.029267,0.72021,6.3678e-10,7.6791e-08
0.39952,0.37499,0.37499,0.37473,3.8659e-08,0.030315,0.71915,6.3969e-10,7.6678e-08
0.40032,0.37499,0.37499,0.37473,3.8603e-08,0.031381,0.71808,6.4144e-10,7.6564e-08
0.40113,0.37499,0.37499,0.37473,3.8546e-08,0.032464,0.71699,6.4201e-10,7.645e-08
0.40193,0.37499,0.37499,0.37472,3.8488e-08,0.033566,0.71588,6.414e-10,7.6335e-08
0.40274,0.37499,0.37499,0.37472,3.8429e-08,0.034684,0.71475,6.3961e-10,7.6219e-08
0.40355,0.37499,0.37499,0.37471,3.837e-08,0.03582,0.71361,6.3666e-10,7.6103e-08
0.40435,0.37499,0.37499,0.37471,3.8309e-08,0.036974,0.71244,6.3255e-10,7.5985e-08
0.40516,0.37499,0.37499,0.3747,3.8247e-08,0.038145,0.71126,6.273e-10,7.5868e-08
0.40596,0.37499,0.37499,0.3747,3.8185e-08,0.039333,0.71007,6.2094e-10,7.5749e-08
0.40677,0.37499,0.37499,0.3747,3.8122e-08,0.040538,0.70885,6.1348e-10,7.563e-08
0.40757,0.37499,0.37499,0.37469,3.8057e-08,0.04176,0.70762,6.0497e-10,7.5509e-08
0.40838,0.37499,0.37499,0.37469,3.7992e-08,0.043,0.70637,5.9542e-10,7.5388e-08
0.40918,0.37499,0.37499,0.37468,3.7926e-08,0.044256,0.70511,5.8489e-10,7.5267e-08
0.40999,0.37499,0.37499,0.37468,3.7859e-08,0.045529,0.70383,5.7342e-10,7.5144e-08
0.41079,0.37499,0.37499,0.37467,3.7791e-08,0.04682,0.70253,5.6104e-10,7.502e-08
0.4116,0.37499,0.37499,0.37467,3.7722e-08,0.048127,0.70121,5.4781e-10,7.4895e-08
0.41241,0.37499,0.37499,0.37467,3.7652e-08,0.04945,0.69988,5.3379e-10,7.477e-08
0.41321,0.37499,0.37499,0.37466,3.7581e-08,0.050791,0.69853,5.1902e-10,7.4643e-08
0.41402,0.37499,0.37499,0.37466,3.7509e-08,0.052148,0.69717,5.0357e-10,7.4515e-08
0.41482,0.37499,0.37499,0.37465,3.7437e-08,0.053522,0.69579,4.8749e-10,7.4386e-08
0.41563,0.37499,0.37499,0.37465,3.7363e-08,0.054912,0.69439,4.7086e-10,7.4256e-08
0.41643,0.37499,0.37499,0.37465,3.7289e-08,0.056318,0.69297,4.5374e-10,7.4124e-08
0.41724,0.37499,0.37499,0.37464,3.7214e-08,0.057741,0.69154,4.3619e-10,7.3991e-08
0.41804,0.37499,0.37499,0.37464,3.7137e-08,0.05918,0.69009,4.1828e-10,7.3856e-08
0.41885,0.37499,0.37499,0.37463,3.706e-08,0.060635,0.68863,4.0009e-10,7.372e-08
0.41966,0.37499,0.37499,0.37463,3.6982e-08,0.062107,0.68715,3.8169e-10,7.3583e-08
0.42046,0.37499,0.37499,0.37463,3.6903e-08,0.063594,0.68566,3.6314e-10,7.3444e-08
0.42127,0.37499,0.37499,0.37462,3.6824e-08,0.065097,0.68414,3.4453e-10,7.3303e-08
0.42207,0.37499,0.37499,0.37462,3.6743e-08,0.066617,0.68262,3.2593e-10,7.316e-08
0.42288,0.37499,0.37499,0.37461,3.6661e-08,0.068152,0.68107,3.0741e-10,7.3015e-08
0.42368,0.37499,0.37499,0.37461,3.6579e-08,0.069702,0.67952,2.8903e-10,7.2869e-08
0.42449,0.37499,0.37499,0.37461,3.6496e-08,0.071269,0.67794,2.7089e-10,7.2721e-08
0.42529,0.37499,0.37499,0.3746,3.6412e-08,0.072851,0.67635,2.5303e-10,7.257e-08
0.4261,0.37499,0.37499,0.3746,3.6327e-08,0.074448,0.67475,2.3555e-10,7.2418e-08
0.4269,0.37499,0.37499,0.37459,3.6241e-08,0.076061,0.67313,2.1849e-10,7.2263e-08
0.42771,0.37499,0.37499,0.37459,3.6154e-08,0.077689,0.67149,2.0194e-10,7.2106e-08
0.42852,0.37499,0.37499,0.37459,3.6066e-08,0.079332,0.66984,1.8596e-10,7.1947e-08
0.42932,0.37499,0.37499,0.37458,3.5978e-08,0.080991,0.66817,1.706e-10,7.1786e-08
0.43013,0.37499,0.37499,0.37458,3.5889e-08,0.082664,0.66649,1.5593e-10,7.1622e-08
0.43093,0.37499,0.37499,0.37458,3.5799e-08,0.084353,0.6648,1.42e-10,7.1455e-08
0.43174,0.37499,0.37499,0.37457,3.5708e-08,0.086056,0.66309,1.2887e-10,7.1287e-08
0.43254,0.37499,0.37499,0.37457,3.5616e-08,0.087774,0.66136,1.1659e-10,7.1116e-08
0.43335,0.37499,0.37499,0.37456,3.5523e-08,0.089507,0.65962,1.052e-10,7.0942e-08
0.43415,0.37499,0.37499,0.37456,3.543e-08,0.091255,0.65787,9.476e-11,7.0765e-08
0.43496,0.37499,0.37499,0.37456,3.5336e-08,0.093017,0.6561,8.5296e-11,7.0587e-08
0.43576,0.37499,0.37499,0.37455,3.5241e-08,0.094794,0.65431,7.6847e-11,7.0405e-08
0.43657,0.37499,0.37499,0.37455,3.5145e-08,0.096584,0.65251,6.9445e-11,7.0221e-08
0.43738,0.37499,0.37499,0.37455,3.5049e-08,0.09839,0.6507,6.3119e-11,7.0034e-08
0.43818,0.37499,0.37499,0.37454,3.4951e-08,0.10021,0.64888,5.789e-11,6.9845e-08
0.43899,0.37499,0.37499,0.37454,3.4853e-08,0.10204,0.64704,5.3779e-11,6.9652e-08
0.43979,0.37499,0.37499,0.37454,3.4754e-08,0.10389,0.64518,5.08e-11,6.9457e-08
0.4406,0.37499,0.37499,0.37453,3.4654e-08,0.10575,0.64331,4.8961e-11,6.926e-08
0.4414,0.37499,0.37499,0.37453,3.4554e-08,0.10763,0.64143,4.827e-11,6.906e-08
0.44221,0.37499,0.37499,0.37453,3.4453e-08,0.10951,0.63954,4.8726e-11,6.8857e-08
0.44301,0.37499,0.37499,0.37452,3.4351e-08,0.11142,0.63763,5.0325e-11,6.8651e-08
0.44382,0.37499,0.37499,0.37452,3.4248e-08,0.11333,0.6357,5.3059e-11,6.8443e-08
0.44462,0.37499,0.37499,0.37452,3.4145e-08,0.11526,0.63377,5.6916e-11,6.8232e-08
0.44543,0.37499,0.37499,0.37451,3.4041e-08,0.1172,0.63182,6.1876e-11,6.8019e-08
0.44624,0.37499,0.37499,0.37451,3.3936e-08,0.11916,0.62986,6.7919e-11,6.7803e-08
0.44704,0.37499,0.37499,0.37451,3.383e-08,0.12113,0.62788,7.5019e-11,6.7585e-08
0.44785,0.37499,0.37499,0.3745,3.3724e-08,0.12311,0.62589,8.3144e-11,6.7364e-08
0.44865,0.37499,0.37499,0.3745,3.3617e-08,0.12511,0.62389,9.226e-11,6.7141e-08
0.44946,0.37499,0.37499,0.3745,3.3509e-08,0.12711,0.62188,1.0233e-10,6.6916e-08
0.45026,0.37499,0.37499,0.37449,3.3401e-08,0.12913,0.61985,1.1331e-10,6.6688e-08
0.45107,0.37499,0.37499,0.37449,3.3292e-08,0.13117,0.61781,1.2515e-10,6.6458e-08
0.45187,0.37499,0.37499,0.37449,3.3182e-08,0.13321,0.61576,1.3781e-10,6.6226e-08
0.45268,0.37499,0.37499,0.37448,3.3071e-08,0.13527,0.6137,1.5123e-10,6.5991e-08
0.45349,0.37499,0.37499,0.37448,3.296e-08,0.13734,0.61162,1.6536e-10,6.5755e-08
0.45429,0.37499,0.37499,0.37448,3.2848e-08,0.13942,0.60953,1.8014e-10,6.5517e-08
0.4551,0.37499,0.37499,0.37447,3.2736e-08,0.14152,0.60743,1.955e-10,6.5277e-08
0.4559,0.37499,0.37499,0.37447,3.2623e-08,0.14362,0.60532,2.1139e-10,6.5035e-08
0.45671,0.37499,0.37499,0.37447,3.2509e-08,0.14574,0.6032,2.2774e-10,6.4791e-08
0.45751,0.37499,0.37499,0.37447,3.2395e-08,0.14787,0.60106,2.4447e-10,6.4545e-08
0.45832,0.37499,0.37499,0.37446,3.228e-08,0.15001,0.59891,2.6153e-10,6.4299e-08
0.45912,0.37499,0.37499,0.37446,3.2164e-08,0.15217,0.59675,2.7885e-10,6.405e-08
0.45993,0.37499,0.37499,0.37446,3.2048e-08,0.15433,0.59458,2.9634e-10,6.38e-08
0.46073,0.37499,0.37499,0.37445,3.1932e-08,0.15651,0.5924,3.1395e-10,6.3549e-08
0.46154,0.37499,0.37499,0.37445,3.1814e-08,0.15869,0.59021,3.3159e-10,6.3297e-08
0.46235,0.37499,0.37499,0.37445,3.1696e-08,0.16089,0.58801,3.492e-10,6.3043e-08
0.46315,0.37499,0.37499,0.37445,3.1578e-08,0.1631,0.58579,3.667e-10,6.2789e-08
0.46396,0.37499,0.37499,0.37444,3.1459e-08,0.16532,0.58357,3.8402e-10,6.2533e-08
0.46476,0.37499,0.37499,0.37444,3.1339e-08,0.16755,0.58133,4.011e-10,6.2277e-08
0.46557,0.37499,0.37499,0.37444,3.1219e-08,0.16979,0.57908,4.1786e-10,6.2019e-08
0.46637,0.37499,0.37499,0.37444,3.1098e-08,0.17204,0.57683,4.3423e-10,6.1761e-08
0.46718,0.37499,0.37499,0.37443,3.0976e-08,0.1743,0.57456,4.5015e-10,6.1503e-08
0.46798,0.37499,0.37499,0.37443,3.0855e-08,0.17658,0.57228,4.6555e-10,6.1243e-08
0.46879,0.37499,0.37499,0.37443,3.0732e-08,0.17886,0.57,4.8036e-10,6.0984e-08
0.46959,0.37499,0.37499,0.37442,3.0609e-08,0.18115,0.5677,4.9454e-10,6.0724e-08
0.4704,0.37499,0.37499,0.37442,3.0486e-08,0.18345,0.56539,5.0802e-10,6.0463e-08
0.47121,0.37499,0.37499,0.37442,3.0362e-08,0.18577,0.56307,5.2074e-10,6.0202e-08
0.47201,0.37499,0.37499,0.37442,3.0237e-08,0.18809,0.56075,5.3265e-10,5.9941e-08
0.47282,0.37499,0.37499,0.37442,3.0112e-08,0.19042,0.55841,5.4371e-10,5.968e-08
0.47362,0.37499,0.37499,0.37441,2.9986e-08,0.19276,0.55606,5.5387e-10,5.9419e-08
0.47443,0.37499,0.37499,0.37441,2.986e-08,0.19511,0.55371,5.6309e-10,5.9158e-08
0.47523,0.37499,0.37499,0.37441,2.9734e-08,0.19747,0.55135,5.7133e-10,5.8896e-08
0.47604,0.37499,0.37499,0.37441,2.9607e-08,0.19984,0.54897,5.7856e-10,5.8635e-08
0.47684,0.37499,0.37499,0.3744,2.9479e-08,0.20222,0.54659,5.8474e-10,5.8374e-08
0.47765,0.37499,0.37499,0.3744,2.9351e-08,0.2046,0.5442,5.8985e-10,5.8113e-08
0.47846,0.37499,0.37499,0.3744,2.9223e-08,0.207,0.5418,5.9387e-10,5.7852e-08
0.47926,0.37499,0.37499,0.3744,2.9094e-08,0.2094,0.53939,5.9679e-10,5.7591e-08
0.48007,0.37499,0.37499,0.3744,2.8965e-08,0.21182,0.53697,5.9859e-10,5.7331e-08
0.48087,0.37499,0.37499,0.37439,2.8835e-08,0.21424,0.53455,5.9927e-10,5.707e-08
0.48168,0.37499,0.37499,0.37439,2.8705e-08,0.21667,0.53212,5.9881e-10,5.6811e-08
0.48248,0.37499,0.37499,0.37439,2.8574e-08,0.2191,0.52968,5.9723e-10,5.6551e-08
0.48329,0.37499,0.37499,0.37439,2.8443e-08,0.22155,0.52723,5.9452e-10,5.6291e-08
0.48409,0.37499,0.37499,0.37439,2.8311e-08,0.224,0.52477,5.9071e-10,5.6032e-08
0.4849,0.37499,0.37499,0.37438,2.818e-08,0.22646,0.52231,5.858e-10,5.5773e-08
0.4857,0.37499,0.37499,0.37438,2.8047e-08,0.22893,0.51983,5.7981e-10,5.5515e-08
0.48651,0.37499,0.37499,0.37438,2.7914e-08,0.23141,0.51735,5.7277e-10,5.5256e-08
0.48732,0.37499,0.37499,0.37438,2.7781e-08,0.23389,0.51487,5.647e-10,5.4998e-08
0.48812,0.37499,0.37499,0.37438,2.7648e-08,0.23638,0.51237,5.5565e-10,5.474e-08
0.48893,0.37499,0.37499,0.37437,2.7514e-08,0.23888,0.50987,5.4564e-10,5.4482e-08
0.48973,0.37499,0.37499,0.37437,2.738e-08,0.24138,0.50736,5.3471e-10,5.4225e-08
0.49054,0.37499,0.37499,0.37437,2.7245e-08,0.24389,0.50485,5.2291e-10,5.3967e-08
0.49134,0.37499,0.37499,0.37437,2.711e-08,0.24641,0.50233,5.1029e-10,5.371e-08
0.49215,0.37499,0.37499,0.37437,2.6975e-08,0.24893,0.4998,4.9689e-10,5.3453e-08
0.49295,0.37499,0.37499,0.37437,2.6839e-08,0.25147,0.49727,4.8278e-10,5.3195e-08
0.49376,0.37499,0.37499,0.37436,2.6703e-08,0.254,0.49473,4.68e-10,5.2938e-08
0.49456,0.37499,0.37499,0.37436,2.6567e-08,0.25655,0.49218,4.5262e-10,5.2681e-08
0.49537,0.37499,0.37499,0.37436,2.643e-08,0.2591,0.48963,4.367e-10,5.2423e-08
0.49618,0.37499,0.37499,0.37436,2.6293e-08,0.26165,0.48707,4.2031e-10,5.2166e-08
0.49698,0.37499,0.37499,0.37436,2.6156e-08,0.26421,0.4845,4.035e-10,5.1908e-08
0.49779,0.37499,0.37499,0.37436,2.6018e-08,0.26678,0.48194,3.8635e-10,5.165e-08
0.49859,0.37499,0.37499,0.37436,2.588e-08,0.26935,0.47936,3.6893e-10,5.1391e-08
0.4994,0.37499,0.37499,0.37435,2.5742e-08,0.27193,0.47678,3.5131e-10,5.1132e-08
0.5002,0.37499,0.37499,0.37435,2.5603e-08,0.27451,0.47419,3.3356e-10,5.0873e-08
0.50101,0.37499,0.37499,0.37435,2.5465e-08,0.2771,0.4716,3.1575e-10,5.0614e-08
0.50181,0.37499,0.37499,0.37435,2.5326e-08,0.27969,0.46901,2.9795e-10,5.0353e-08
0.50262,0.37499,0.37499,0.37435,2.5186e-08,0.28229,0.46641,2.8024e-10,5.0092e-08
0.50343,0.37499,0.37499,0.37435,2.5047e-08,0.2849,0.4638,2.6269e-10,4.9831e-08
0.50423,0.37499,0.37499,0.37435,2.4907e-08,0.2875,0.46119,2.4536e-10,4.9569e-08
0.50504,0.37499,0.37499,0.37435,2.4767e-08,0.29012,0.45858,2.2834e-10,4.9306e-08
0.50584,0.37499,0.37499,0.37435,2.4627e-08,0.29273,0.45596,2.1168e-10,4.9042e-08
0.50665,0.37499,0.37499,0.37434,2.4486e-08,0.29535,0.45333,1.9546e-10,4.8777e-08
0.50745,0.37499,0.37499,0.37434,2.4346e-08,0.29798,0.45071,1.7974e-10,4.8511e-08
0.50826,0.37499,0.37499,0.37434,2.4205e-08,0.30061,0.44808,1.646e-10,4.8245e-08
0.50906,0.37499,0.37499,0.37434,2.4064e-08,0.30324,0.44544,1.5008e-10,4.7977e-08
0.50987,0.37499,0.37499,0.37434,2.3922e-08,0.30588,0.44281,1.3625e-10,4.7708e-08
0.51067,0.37499,0.37499,0.37434,2.3781e-08,0.30852,0.44016,1.2316e-10,4.7439e-08
0.51148,0.37499,0.37499,0.37434,2.3639e-08,0.31116,0.43752,1.1088e-10,4.7168e-08
0.51229,0.37499,0.37499,0.37434,2.3497e-08,0.3138,0.43487,9.9443e-11,4.6896e-08
0.51309,0.37499,0.37499,0.37434,2.3356e-08,0.31645,0.43222,8.8907e-11,4.6622e-08
0.5139,0.37499,0.37499,0.37434,2.3213e-08,0.31911,0.42957,7.9312e-11,4.6348e-08
0.5147,0.37499,0.37499,0.37434,2.3071e-08,0.32176,0.42691,7.0698e-11,4.6072e-08
0.51551,0.37499,0.37499,0.37433,2.2929e-08,0.32442,0.42425,6.3103e-11,4.5795e-08
0.51631,0.37499,0.37499,0.37433,2.2786e-08,0.32708,0.42159,5.6558e-11,4.5516e-08
0.51712,0.37499,0.37499,0.37433,2.2644e-08,0.32974,0.41892,5.1091e-11,4.5237e-08
0.51792,0.37499,0.37499,0.37433,2.2501e-08,0.33241,0.41626,4.6725e-11,4.4956e-08
0.51873,0.37499,0.37499,0.37433,2.2358e-08,0.33508,0.41359,4.348e-11,4.4673e-08
0.51953,0.37499,0.37499,0.37433,2.2216e-08,0.33775,0.41092,4.1372e-11,4.439e-08
0.52034,0.37499,0.37499,0.37433,2.2073e-08,0.34042,0.40824,4.0409e-11,4.4105e-08
0.52115,0.37499,0.37499,0.37433,2.193e-08,0.34309,0.40557,4.0598e-11,4.3819e-08
0.52195,0.37499,0.375,0.37433,2.1787e-08,0.34577,0.40289,4.1941e-11,4.3531e-08
0.52276,0.37499,0.375,0.37433,2.1643e-08,0.34844,0.40022,4.4433e-11,4.3242e-08
0.52356,0.37499,0.375,0.37433,2.15e-08,0.35112,0.39754,4.8067e-11,4.2953e-08
0.52437,0.37499,0.375,0.37433,2.1357e-08,0.3538,0.39486,5.2831e-11,4.2661e-08
0.52517,0.37499,0.375,0.37433,2.1214e-08,0.35648,0.39218,5.8706e-11,4.2369e-08
0.52598,0.37499,0.375,0.37433,2.1071e-08,0.35916,0.3895,6.5672e-11,4.2076e-08
0.52678,0.37499,0.375,0.37433,2.0927e-08,0.36184,0.38681,7.3703e-11,4.1781e-08
0.52759,0.375,0.375,0.37433,2.0784e-08,0.36453,0.38413,8.2769e-11,4.1486e-08
0.52839,0.375,0.375,0.37433,2.0641e-08,0.36721,0.38145,9.2835e-11,4.1189e-08
0.5292,0.375,0.375,0.37433,2.0498e-08,0.36989,0.37876,1.0386e-10,4.0891e-08
0.53001,0.375,0.375,0.37433,2.0354e-08,0.37258,0.37608,1.1581e-10,4.0593e-08
0.53081,0.375,0.375,0.37433,2.0211e-08,0.37526,0.3734,1.2864e-10,4.0294e-08
0.53162,0.375,0.375,0.37433,2.0068e-08,0.37795,0.37071,1.4228e-10,3.9994e-08
0.53242,0.375,0.375,0.37433,1.9925e-08,0.38063,0.36803,1.567e-10,3.9693e-08
0.53323,0.375,0.375,0.37433,1.9782e-08,0.38331,0.36535,1.7184e-10,3.9392e-08
0.53403,0.375,0.375,0.37433,1.9639e-08,0.386,0.36266,1.8764e-10,3.9091e-08
0.53484,0.375,0.375,0.37433,1.9496e-08,0.38868,0.35998,2.0403e-10,3.8788e-08
0.53564,0.375,0.375,0.37433,1.9353e-08,0.39136,0.3573,2.2096e-10,3.8486e-08
0.53645,0.375,0.375,0.37433,1.9211e-08,0.39404,0.35462,2.3836e-10,3.8183e-08
0.53726,0.375,0.375,0.37433,1.9068e-08,0.39672,0.35194,2.5615e-10,3.788e-08
0.53806,0.375,0.375,0.37433,1.8925e-08,0.3994,0.34926,2.7428e-10,3.7577e-08
0.53887,0.375,0.375,0.37433,1.8783e-08,0.40208,0.34658,2.9267e-10,3.7273e-08
0.53967,0.375,0.375,0.37433,1.8641e-08,0.40475,0.34391,3.1124e-10,3.697e-08
0.54048,0.375,0.375,0.37433,1.8498e-08,0.40743,0.34123,3.2994e-10,3.6667e-08
0.54128,0.375,0.375,0.37433,1.8356e-08,0.4101,0.33856,3.4867e-10,3.6364e-08
0.54209,0.375,0.375,0.37433,1.8214e-08,0.41277,0.33589,3.6738e-10,3.6062e-08
0.54289,0.375,0.375,0.37433,1.8073e-08,0.41544,0.33322,3.8598e-10,3.5759e-08
0.5437,0.375,0.375,0.37433,1.7931e-08,0.41811,0.33056,4.0441e-10,3.5458e-08
0.5445,0.375,0.375,0.37433,1.779e-08,0.42077,0.32789,4.2259e-10,3.5156e-08
0.54531,0.375,0.375,0.37433,1.7648e-08,0.42344,0.32523,4.4046e-10,3.4856e-08
0.54612,0.375,0.375,0.37434,1.7507e-08,0.4261,0.32257,4.5793e-10,3.4556e-08
0.54692,0.375,0.375,0.37434,1.7366e-08,0.42876,0.31992,4.7495e-10,3.4257e-08
0.54773,0.375,0.375,0.37434,1.7225e-08,0.43141,0.31726,4.9145e-10,3.3959e-08
0.54853,0.375,0.375,0.37434,1.7085e-08,0.43406,0.31461,5.0736e-10,3.3662e-08
0.54934,0.375,0.375,0.37434,1.6944e-08,0.43671,0.31197,5.2262e-10,3.3366e-08
0.55014,0.375,0.375,0.37434,1.6804e-08,0.43936,0.30932,5.3717e-10,3.3071e-08
0.55095,0.375,0.375,0.37434,1.6664e-08,0.442,0.30668,5.5096e-10,3.2777e-08
0.55175,0.375,0.375,0.37434,1.6524e-08,0.44464,0.30404,5.6392e-10,3.2484e-08
0.55256,0.375,0.375,0.37434,1.6385e-08,0.44727,0.30141,5.7602e-10,3.2193e-08
0.55336,0.375,0.375,0.37434,1.6245e-08,0.44991,0.29878,5.872e-10,3.1903e-08
0.55417,0.375,0.375,0.37434,1.6106e-08,0.45253,0.29615,5.9742e-10,3.1615e-08
0.55498,0.375,0.375,0.37434,1.5967e-08,0.45516,0.29353,6.0664e-10,3.1328e-08
0.55578,0.375,0.375,0.37435,1.5828e-08,0.45778,0.29091,6.1483e-10,3.1042e-08
0.55659,0.375,0.375,0.37435,1.569e-08,0.46039,0.2883,6.2194e-10,3.0758e-08
0.55739,0.375,0.375,0.37435,1.5552e-08,0.463,0.28569,6.2797e-10,3.0476e-08
0.5582,0.375,0.375,0.37435,1.5414e-08,0.46561,0.28309,6.3287e-10,3.0195e-08
0.559,0.375,0.375,0.37435,1.5276e-08,0.46821,0.28049,6.3664e-10,2.9916e-08
0.55981,0.375,0.375,0.37435,1.5139e-08,0.47081,0.27789,6.3926e-10,2.9639e-08
0.56061,0.375,0.375,0.37435,1.5002e-08,0.4734,0.2753,6.4072e-10,2.9363e-08
0.56142,0.375,0.375,0.37435,1.4865e-08,0.47599,0.27272,6.4102e-10,2.9089e-08
0.56223,0.375,0.375,0.37436,1.4728e-08,0.47857,0.27014,6.4015e-10,2.8817e-08
0.56303,0.375,0.375,0.37436,1.4592e-08,0.48115,0.26756,6.3811e-10,2.8546e-08
0.56384,0.375,0.375,0.37436,1.4456e-08,0.48372,0.26499,6.3493e-10,2.8277e-08
0.56464,0.375,0.375,0.37436,1.4321e-08,0.48629,0.26243,6.3061e-10,2.801e-08
0.56545,0.375,0.375,0.37436,1.4185e-08,0.48885,0.25987,6.2517e-10,2.7745e-08
0.56625,0.375,0.375,0.37436,1.405e-08,0.4914,0.25732,6.1863e-10,2.7482e-08
0.56706,0.375,0.375,0.37436,1.3915e-08,0.49395,0.25478,6.1102e-10,2.722e-08
0.56786,0.375,0.375,0.37437,1.3781e-08,0.49649,0.25224,6.0237e-10,2.6959e-08
0.56867,0.375,0.375,0.37437,1.3647e-08,0.49903,0.24971,5.9272e-10,2.6701e-08
0.56947,0.375,0.375,0.37437,1.3513e-08,0.50156,0.24718,5.821e-10,2.6444e-08
0.57028,0.375,0.375,0.37437,1.338e-08,0.50408,0.24466,5.7055e-10,2.6189e-08
0.57109,0.375,0.375,0.37437,1.3246e-08,0.5066,0.24215,5.5813e-10,2.5935e-08
0.57189,0.375,0.375,0.37437,1.3114e-08,0.50911,0.23964,5.4489e-10,2.5683e-08
0.5727,0.375,0.375,0.37438,1.2981e-08,0.51161,0.23714,5.3087e-10,2.5432e-08
0.5735,0.375,0.375,0.37438,1.2849e-08,0.51411,0.23465,5.1613e-10,2.5183e-08
0.57431,0.375,0.375,0.37438,1.2718e-08,0.5166,0.23216,5.0074e-10,2.4935e-08
0.57511,0.375,0.375,0.37438,1.2586e-08,0.51908,0.22968,4.8475e-10,2.4688e-08
0.57592,0.375,0.375,0.37438,1.2455e-08,0.52155,0.22721,4.6824e-10,2.4443e-08
0.57672,0.375,0.375,0.37438,1.2325e-08,0.52402,0.22475,4.5125e-10,2.4199e-08
0.57753,0.375,0.375,0.37439,1.2195e-08,0.52648,0.2223,4.3387e-10,2.3956e-08
0.57833,0.375,0.375,0.37439,1.2065e-08,0.52893,0.21985,4.1617e-10,2.3714e-08
0.57914,0.375,0.375,0.37439,1.1936e-08,0.53137,0.21741,3.9821e-10,2.3473e-08
0.57995,0.375,0.375,0.37439,1.1807e-08,0.53381,0.21498,3.8006e-10,2.3233e-08
0.58075,0.375,0.375,0.37439,1.1678e-08,0.53624,0.21255,3.618e-10,2.2994e-08
0.58156,0.375,0.375,0.3744,1.155e-08,0.53865,0.21014,3.4351e-10,2.2756e-08
0.58236,0.375,0.375,0.3744,1.1422e-08,0.54107,0.20773,3.2525e-10,2.2519e-08
0.58317,0.375,0.375,0.3744,1.1295e-08,0.54347,0.20533,3.071e-10,2.2283e-08
0.58397,0.375,0.375,0.3744,1.1168e-08,0.54586,0.20295,2.8913e-10,2.2047e-08
0.58478,0.375,0.375,0.37441,1.1042e-08,0.54825,0.20056,2.7142e-10,2.1812e-08
0.58558,0.375,0.375,0.37441,1.0916e-08,0.55062,0.19819,2.5403e-10,2.1578e-08
0.58639,0.375,0.375,0.37441,1.079e-08,0.55299,0.19583,2.3703e-10,2.1344e-08
0.58719,0.375,0.375,0.37441,1.0665e-08,0.55535,0.19348,2.205e-10,2.111e-08
0.588,0.375,0.375,0.37441,1.0541e-08,0.5577,0.19113,2.045e-10,2.0877e-08
0.58881,0.375,0.375,0.37442,1.0417e-08,0.56003,0.1888,1.8908e-10,2.0644e-08
0.58961,0.375,0.375,0.37442,1.0293e-08,0.56236,0.18647,1.7433e-10,2.0412e-08
0.59042,0.375,0.375,0.37442,1.017e-08,0.56468,0.18416,1.6028e-10,2.018e-08
0.59122,0.375,0.375,0.37442,1.0047e-08,0.56699,0.18185,1.4701e-10,1.9948e-08
0.59203,0.375,0.375,0.37443,9.9252e-09,0.5693,0.17956,1.3456e-10,1.9716e-08
0.59283,0.375,0.375,0.37443,9.8036e-09,0.57159,0.17727,1.2298e-10,1.9484e-08
0.59364,0.375,0.375,0.37443,9.6825e-09,0.57387,0.175,1.1233e-10,1.9253e-08
0.59444,0.375,0.375,0.37443,9.5619e-09,0.57614,0.17273,1.0263e-10,1.9021e-08
0.59525,0.375,0.375,0.37444,9.4419e-09,0.5784,0.17048,9.3941e-11,1.879e-08
0.59606,0.375,0.375,0.37444,9.3224e-09,0.58065,0.16823,8.6285e-11,1.8558e-08
0.59686,0.375,0.375,0.37444,9.2034e-09,0.58289,0.166,7.9697e-11,1.8327e-08
0.59767,0.375,0.375,0.37444,9.085e-09,0.58511,0.16378,7.4204e-11,1.8096e-08
0.59847,0.375,0.375,0.37445,8.9672e-09,0.58733,0.16156,6.9826e-11,1.7865e-08
0.59928,0.375,0.375,0.37445,8.8499e-09,0.58954,0.15936,6.6583e-11,1.7633e-08
0.60008,0.375,0.375,0.37445,8.7332e-09,0.59173,0.15717,6.4488e-11,1.7402e-08
0.60089,0.375,0.375,0.37446,8.6171e-09,0.59392,0.15499,6.3549e-11,1.7171e-08
0.60169,0.375,0.375,0.37446,8.5015e-09,0.59609,0.15282,6.3771e-11,1.6939e-08
0.6025,0.375,0.375,0.37446,8.3866e-09,0.59826,0.15067,6.5153e-11,1.6708e-08
0.6033,0.375,0.375,0.37446,8.2722e-09,0.60041,0.14852,6.769e-11,1.6477e-08
0.60411,0.375,0.375,0.37447,8.1585e-09,0.60255,0.14639,7.1372e-11,1.6246e-08
0.60492,0.375,0.375,0.37447,8.0454e-09,0.60467,0.14427,7.6185e-11,1.6015e-08
0.60572,0.375,0.375,0.37447,7.9329e-09,0.60679,0.14216,8.211e-11,1.5784e-08
0.60653,0.375,0.375,0.37448,7.821e-09,0.60889,0.14006,8.9124e-11,1.5553e-08
0.60733,0.375,0.375,0.37448,7.7098e-09,0.61098,0.13797,9.72e-11,1.5322e-08
0.60814,0.375,0.375,0.37448,7.5992e-09,0.61306,0.1359,1.0631e-10,1.5092e-08
0.60894,0.375,0.375,0.37449,7.4892e-09,0.61513,0.13384,1.1641e-10,1.4862e-08
0.60975,0.375,0.375,0.37449,7.3799e-09,0.61719,0.13179,1.2746e-10,1.4632e-08
0.61055,0.375,0.375,0.37449,7.2713e-09,0.61923,0.12975,1.3942e-10,1.4403e-08
0.61136,0.375,0.375,0.37449,7.1634e-09,0.62126,0.12773,1.5225e-10,1.4174e-08
0.61216,0.375,0.375,0.3745,7.0561e-09,0.62328,0.12572,1.6589e-10,1.3946e-08
0.61297,0.375,0.375,0.3745,6.9495e-09,0.62528,0.12372,1.8029e-10,1.3719e-08
0.61378,0.375,0.375,0.3745,6.8435e-09,0.62728,0.12173,1.954e-10,1.3492e-08
0.61458,0.375,0.375,0.37451,6.7383e-09,0.62926,0.11976,2.1114e-10,1.3266e-08
0.61539,0.375,0.375,0.37451,6.6338e-09,0.63122,0.1178,2.2747e-10,1.304e-08
0.61619,0.375,0.375,0.37451,6.53e-09,0.63317,0.11585,2.4431e-10,1.2816e-08
0.617,0.375,0.375,0.37452,6.4269e-09,0.63511,0.11392,2.616e-10,1.2592e-08
0.6178,0.375,0.375,0.37452,6.3245e-09,0.63704,0.112,2.7927e-10,1.237e-08
0.61861,0.375,0.375,0.37452,6.2228e-09,0.63895,0.11009,2.9725e-10,1.2148e-08
0.61941,0.375,0.375,0.37453,6.1219e-09,0.64085,0.1082,3.1547e-10,1.1928e-08
0.62022,0.375,0.375,0.37453,6.0217e-09,0.64274,0.10632,3.3386e-10,1.171e-08
0.62103,0.375,0.375,0.37453,5.9222e-09,0.64461,0.10446,3.5235e-10,1.1492e-08
0.62183,0.375,0.375,0.37454,5.8235e-09,0.64647,0.1026,3.7085e-10,1.1276e-08
0.62264,0.375,0.375,0.37454,5.7255e-09,0.64832,0.10077,3.8931e-10,1.1062e-08
0.62344,0.375,0.375,0.37454,5.6283e-09,0.65015,0.098943,4.0764e-10,1.0849e-08
0.62425,0.375,0.375,0.37455,5.5319e-09,0.65196,0.097134,4.2578e-10,1.0638e-08
0.62505,0.375,0.375,0.37455,5.4362e-09,0.65377,0.095338,4.4365e-10,1.0429e-08
0.62586,0.375,0.375,0.37456,5.3413e-09,0.65555,0.093558,4.6118e-10,1.0221e-08
0.62666,0.375,0.375,0.37456,5.2472e-09,0.65733,0.091791,4.783e-10,1.0016e-08
0.62747,0.375,0.375,0.37456,5.1538e-09,0.65909,0.090039,4.9495e-10,9.8126e-09
0.62827,0.375,0.375,0.37457,5.0612e-09,0.66083,0.088302,5.1105e-10,9.6114e-09
0.62908,0.375,0.375,0.37457,4.9694e-09,0.66256,0.086579,5.2656e-10,9.4123e-09
0.62989,0.375,0.375,0.37457,4.8784e-09,0.66428,0.084871,5.4139e-10,9.2155e-09
0.63069,0.375,0.375,0.37458,4.7882e-09,0.66598,0.083178,5.555e-10,9.021e-09
0.6315,0.375,0.375,0.37458,4.6989e-09,0.66766,0.0815,5.6884e-10,8.8289e-09
0.6323,0.375,0.375,0.37459,4.6103e-09,0.66933,0.079837,5.8134e-10,8.6392e-09
0.63311,0.375,0.375,0.37459,4.5225e-09,0.67099,0.078189,5.9296e-10,8.452e-09
0.63391,0.375,0.375,0.37459,4.4355e-09,0.67263,0.076556,6.0365e-10,8.2674e-09
0.63472,0.375,0.375,0.3746,4.3494e-09,0.67425,0.074938,6.1337e-10,8.0854e-09
0.63552,0.375,0.375,0.3746,4.264e-09,0.67586,0.073336,6.2209e-10,7.906e-09
0.63633,0.375,0.375,0.3746,4.1795e-09,0.67746,0.07175,6.2976e-10,7.7293e-09
0.63713,0.375,0.375,0.37461,4.0959e-09,0.67904,0.070179,6.3637e-10,7.5553e-09
0.63794,0.375,0.375,0.37461,4.013e-09,0.6806,0.068623,6.4188e-10,7.3841e-09
0.63875,0.375,0.375,0.37462,3.931e-09,0.68215,0.067083,6.4627e-10,7.2157e-09
0.63955,0.375,0.375,0.37462,3.8498e-09,0.68368,0.065559,6.4952e-10,7.0501e-09
0.64036,0.375,0.375,0.37462,3.7695e-09,0.6852,0.064051,6.5163e-10,6.8873e-09
0.64116,0.375,0.375,0.37463,3.69e-09,0.6867,0.062559,6.5259e-10,6.7274e-09
0.64197,0.375,0.375,0.37463,3.6114e-09,0.68818,0.061083,6.5238e-10,6.5703e-09
0.64277,0.375,0.375,0.37464,3.5336e-09,0.68965,0.059622,6.5102e-10,6.4161e-09
0.64358,0.375,0.375,0.37464,3.4566e-09,0.6911,0.058178,6.4851e-10,6.2647e-09
0.64438,0.375,0.375,0.37464,3.3805e-09,0.69254,0.056751,6.4486e-10,6.1162e-09
0.64519,0.375,0.375,0.37465,3.3053e-09,0.69396,0.055339,6.4009e-10,5.9706e-09
0.64599,0.375,0.375,0.37465,3.231e-09,0.69536,0.053944,6.3421e-10,5.8277e-09
0.6468,0.375,0.375,0.37466,3.1575e-09,0.69675,0.052565,6.2724e-10,5.6877e-09
0.64761,0.375,0.375,0.37466,3.0848e-09,0.69812,0.051203,6.1923e-10,5.5505e-09
0.64841,0.375,0.375,0.37466,3.0131e-09,0.69947,0.049858,6.1019e-10,5.416e-09
0.64922,0.375,0.375,0.37467,2.9422e-09,0.70081,0.048529,6.0017e-10,5.2843e-09
0.65002,0.375,0.375,0.37467,2.8722e-09,0.70213,0.047217,5.8921e-10,5.1552e-09
0.65083,0.375,0.375,0.37468,2.8031e-09,0.70343,0.045921,5.7734e-10,5.0289e-09
0.65163,0.375,0.375,0.37468,2.7349e-09,0.70472,0.044643,5.6462e-10,4.9051e-09
0.65244,0.375,0.375,0.37469,2.6675e-09,0.70599,0.043381,5.5111e-10,4.7839e-09
0.65324,0.375,0.375,0.37469,2.6011e-09,0.70724,0.042136,5.3684e-10,4.6653e-09
0.65405,0.375,0.375,0.37469,2.5355e-09,0.70848,0.040909,5.2189e-10,4.5491e-09
0.65486,0.375,0.375,0.3747,2.4708e-09,0.7097,0.039698,5.063e-10,4.4353e-09
0.65566,0.375,0.375,0.3747,2.407e-09,0.7109,0.038505,4.9015e-10,4.3239e-09
0.65647,0.375,0.375,0.37471,2.3442e-09,0.71209,0.037329,4.7349e-10,4.2149e-09
0.65727,0.375,0.375,0.37471,2.2822e-09,0.71325,0.03617,4.564e-10,4.108e-09
0.65808,0.375,0.375,0.37472,2.2211e-09,0.7144,0.035029,4.3894e-10,4.0033e-09
0.65888,0.375,0.375,0.37472,2.161e-09,0.71554,0.033905,4.2118e-10,3.9008e-09
0.65969,0.375,0.375,0.37472,2.1017e-09,0.71665,0.032799,4.0319e-10,3.8003e-09
0.66049,0.375,0.375,0.37473,2.0434e-09,0.71775,0.03171,3.8505e-10,3.7018e-09
0.6613,0.375,0.375,0.37473,1.986e-09,0.71883,0.030638,3.6682e-10,3.6052e-09
0.6621,0.375,0.375,0.37474,1.9295e-09,0.71989,0.029584,3.4858e-10,3.5105e-09
0.66291,0.375,0.375,0.37474,1.874e-09,0.72094,0.028548,3.304e-10,3.4176e-09
0.66372,0.375,0.375,0.37475,1.8194e-09,0.72196,0.02753,3.1235e-10,3.3264e-09
0.66452,0.375,0.375,0.37475,1.7657e-09,0.72297,0.02653,2.9451e-10,3.2368e-09
0.66533,0.375,0.375,0.37476,1.7129e-09,0.72396,0.025547,2.7695e-10,3.1488e-09
0.66613,0.375,0.375,0.37476,1.6611e-09,0.72494,0.024582,2.5973e-10,3.0624e-09
0.66694,0.375,0.375,0.37476,1.6102e-09,0.72589,0.023635,2.4292e-10,2.9775e-09
0.66774,0.375,0.375,0.37477,1.5602e-09,0.72683,0.022707,2.2659e-10,2.8939e-09
0.66855,0.375,0.375,0.37477,1.5113e-09,0.72775,0.021796,2.1081e-10,2.8117e-09
0.66935,0.375,0.375,0.37478,1.4632e-09,0.72865,0.020903,1.9564e-10,2.7308e-09
0.67016,0.375,0.375,0.37478,1.4161e-09,0.72954,0.020029,1.8113e-10,2.6511e-09
0.67096,0.375,0.375,0.37479,1.37e-09,0.7304,0.019172,1.6735e-10,2.5727e-09
0.67177,0.375,0.375,0.37479,1.3248e-09,0.73125,0.018334,1.5434e-10,2.4953e-09
0.67258,0.375,0.375,0.3748,1.2806e-09,0.73208,0.017515,1.4217e-10,2.4191e-09
0.67338,0.375,0.375,0.3748,1.2374e-09,0.73289,0.016713,1.3087e-10,2.3439e-09
0.67419,0.375,0.375,0.37481,1.1951e-09,0.73368,0.01593,1.2049e-10,2.2697e-09
0.67499,0.375,0.375,0.37481,1.1538e-09,0.73445,0.015165,1.1108e-10,2.1966e-09
0.6758,0.375,0.375,0.37481,1.1135e-09,0.73521,0.014419,1.0266e-10,2.1243e-09
0.6766,0.375,0.375,0.37482,1.0742e-09,0.73595,0.013691,9.5279e-11,2.053e-09
0.67741,0.375,0.375,0.37482,1.0358e-09,0.73667,0.012982,8.8955e-11,1.9826e-09
0.67821,0.375,0.375,0.37483,9.9843e-10,0.73737,0.012291,8.3714e-11,1.9131e-09
0.67902,0.375,0.375,0.37483,9.6205e-10,0.73805,0.011619,7.9578e-11,1.8445e-09
0.67983,0.375,0.375,0.37484,9.2665e-10,0.73871,0.010965,7.656e-11,1.7767e-09
0.68063,0.375,0.375,0.37484,8.9226e-10,0.73935,0.01033,7.4673e-11,1.7098e-09
0.68144,0.375,0.375,0.37485,8.5886e-10,0.73998,0.0097137,7.3921e-11,1.6438e-09
0.68224,0.375,0.375,0.37485,8.2646e-10,0.74059,0.0091161,7.4308e-11,1.5786e-09
0.68305,0.375,0.375,0.37486,7.9507e-10,0.74118,0.0085373,7.5829e-11,1.5143e-09
0.68385,0.375,0.375,0.37486,7.6468e-10,0.74175,0.0079772,7.8478e-11,1.4509e-09
0.68466,0.375,0.375,0.37487,7.353e-10,0.7423,0.0074359,8.2244e-11,1.3883e-09
0.68546,0.375,0.375,0.37487,7.0693e-10,0.74283,0.0069135,8.7108e-11,1.3267e-09
0.68627,0.375,0.375,0.37488,6.7957e-10,0.74334,0.0064099,9.3051e-11,1.2661e-09
0.68707,0.375,0.375,0.37488,6.5324e-10,0.74383,0.0059253,1.0005e-10,1.2064e-09
0.68788,0.375,0.375,0.37488,6.2792e-10,0.74431,0.0054595,1.0807e-10,1.1478e-09
0.68869,0.375,0.375,0.37489,6.0362e-10,0.74477,0.0050126,1.1708e-10,1.0902e-09
0.68949,0.375,0.375,0.37489,5.8035e-10,0.7452,0.0045847,1.2704e-10,1.0337e-09
0.6903,0.375,0.375,0.3749,5.581e-10,0.74562,0.0041758,1.3792e-10,9.7828e-10
0.6911,0.375,0.375,0.3749,5.3688e-10,0.74602,0.0037859,1.4966e-10,9.241e-10
0.69191,0.375,0.375,0.37491,5.1669e-10,0.7464,0.003415,1.6222e-10,8.7116e-10
0.69271,0.375,0.375,0.37491,4.9753e-10,0.74676,0.0030631,1.7555e-10,8.1951e-10
0.69352,0.375,0.375,0.37492,4.794e-10,0.74711,0.0027303,1.8959e-10,7.6922e-10
0.69432,0.375,0.375,0.37492,4.6231e-10,0.74743,0.0024165,2.0429e-10,7.2034e-10
0.69513,0.375,0.375,0.37493,4.4626e-10,0.74773,0.0021219,2.1957e-10,6.7294e-10
0.69593,0.375,0.375,0.37493,4.3124e-10,0.74802,0.0018463,2.3539e-10,6.2709e-10
0.69674,0.375,0.375,0.37494,4.1726e-10,0.74828,0.0015898,2.5168e-10,5.8285e-10
0.69755,0.375,0.375,0.37494,4.0433e-10,0.74853,0.0013525,2.6837e-10,5.4029e-10
0.69835,0.375,0.375,0.37495,3.9243e-10,0.74876,0.0011343,2.8538e-10,4.9947e-10
0.69916,0.375,0.375,0.37495,3.8157e-10,0.74897,0.00093532,3.0266e-10,4.6048e-10
0.69996,0.375,0.375,0.37496,3.7176e-10,0.74916,0.00075545,3.2014e-10,4.2339e-10
0.70077,0.375,0.375,0.37496,3.6299e-10,0.74933,0.00059476,3.3773e-10,3.8826e-10
0.70157,0.375,0.375,0.37497,3.5527e-10,0.74948,0.00045325,3.5537e-10,3.5517e-10
0.70238,0.375,0.375,0.37497,3.4859e-10,0.74961,0.00033092,3.7299e-10,3.2419e-10
0.70318,0.375,0.375,0.37498,3.4295e-10,0.74972,0.00022779,3.9051e-10,2.9539e-10
0.70399,0.375,0.375,0.37498,3.3836e-10,0.74982,0.00014385,4.0787e-10,2.6886e-10
0.7048,0.375,0.375,0.37499,3.3482e-10,0.74989,7.9117e-05,4.2499e-10,2.4464e-10
0.7056,0.375,0.375,0.37499,3.3232e-10,0.74995,3.359e-05,4.418e-10,2.2283e-10
0.70641,0.375,0.375,0.37499,3.3086e-10,0.74998,7.2712e-06,4.5824e-10,2.0348e-10
0.70721,0.375,0.375,0.375,3.3045e-10,0.75,1.6216e-07,4.7423e-10,1.8667e-10
0.70802,0.375,0.375,0.375,3.3108e-10,0.75,1.2263e-05,4.8971e-10,1.7245e-10
0.70882,0.375,0.375,0.37501,3.3276e-10,0.74997,4.3574e-05,5.0463e-10,1.6088e-10
0.70963,0.375,0.375,0.37501,3.3547e-10,0.74993,9.4092e-05,5.1891e-10,1.5204e-10
0.71043,0.375,0.375,0.37502,3.3923e-10,0.74987,0.00016382,5.325e-10,1.4597e-10
0.71124,0.375,0.375,0.37502,3.4403e-10,0.74979,0.00025274,5.4535e-10,1.4272e-10
0.71204,0.375,0.375,0.37503,3.4988e-10,0.7497,0.00036086,5.5739e-10,1.4236e-10
0.71285,0.375,0.375,0.37503,3.5676e-10,0.74958,0.00048818,5.6859e-10,1.4492e-10
0.71366,0.375,0.375,0.37504,3.6467e-10,0.74944,0.00063468,5.789e-10,1.5045e-10
0.71446,0.375,0.375,0.37504,3.7363e-10,0.74928,0.00080035,5.8826e-10,1.5899e-10
0.71527,0.375,0.375,0.37505,3.8362e-10,0.74911,0.0009852,5.9666e-10,1.7057e-10
0.71607,0.375,0.375,0.37505,3.9464e-10,0.74892,0.0011892,6.0404e-10,1.8523e-10
0.71688,0.375,0.375,0.37506,4.0669e-10,0.7487,0.0014124,6.1039e-10,2.03e-10
0.71768,0.375,0.375,0.37506,4.1978e-10,0.74847,0.0016546,6.1567e-10,2.2389e-10
0.71849,0.375,0.375,0.37507,4.3389e-10,0.74822,0.0019161,6.1986e-10,2.4792e-10
0.71929,0.375,0.375,0.37507,4.4903e-10,0.74795,0.0021966,6.2295e-10,2.7512e-10
0.7201,0.375,0.375,0.37508,4.652e-10,0.74766,0.0024962,6.2492e-10,3.0548e-10
0.7209,0.375,0.375,0.37508,4.8239e-10,0.74735,0.0028149,6.2577e-10,3.3901e-10
0.72171,0.375,0.375,0.37509,5.006e-10,0.74702,0.0031527,6.2548e-10,3.7572e-10
0.72252,0.375,0.375,0.37509,5.1983e-10,0.74667,0.0035095,6.2406e-10,4.156e-10
0.72332,0.375,0.375,0.3751,5.4008e-10,0.7463,0.0038854,6.2152e-10,4.5864e-10
0.72413,0.375,0.375,0.3751,5.6134e-10,0.74592,0.0042802,6.1787e-10,5.0482e-10
0.72493,0.375,0.375,0.3751,5.8362e-10,0.74552,0.0046941,6.1311e-10,5.5413e-10
0.72574,0.375,0.375,0.37511,6.0691e-10,0.74509,0.0051269,6.0727e-10,6.0654e-10
0.72654,0.375,0.375,0.37511,6.312e-10,0.74465,0.0055787,6.0037e-10,6.6203e-10
0.72735,0.375,0.375,0.37512,6.565e-10,0.74419,0.0060494,5.9244e-10,7.2056e-10
0.72815,0.375,0.375,0.37512,6.8281e-10,0.74371,0.006539,5.8352e-10,7.8211e-10
0.72896,0.375,0.375,0.37513,7.1012e-10,0.74321,0.0070475,5.7362e-10,8.4662e-10
0.72976,0.375,0.375,0.37513,7.3843e-10,0.74269,0.0075748,5.6281e-10,9.1405e-10
0.73057,0.375,0.375,0.37514,7.6774e-10,0.74215,0.0081209,5.5111e-10,9.8436e-10
0.73138,0.375,0.375,0.37514,7.9804e-10,0.7416,0.0086859,5.3858e-10,1.0575e-09
0.73218,0.375,0.375,0.37515,8.2933e-10,0.74102,0.0092696,5.2526e-10,1.1334e-09
0.73299,0.375,0.375,0.37515,8.6162e-10,0.74043,0.009872,5.1122e-10,1.212e-09
0.73379,0.375,0.375,0.37516,8.9489e-10,0.73982,0.010493,4.965e-10,1.2933e-09
0.7346,0.375,0.375,0.37516,9.2915e-10,0.73919,0.011133,4.8116e-10,1.3771e-09
0.7354,0.375,0.375,0.37517,9.644e-10,0.73854,0.011791,4.6528e-10,1.4635e-09
0.73621,0.375,0.375,0.37517,1.0006e-09,0.73787,0.012468,4.4891e-10,1.5523e-09
0.73701,0.375,0.375,0.37518,1.0378e-09,0.73719,0.013164,4.3211e-10,1.6435e-09
0.73782,0.375,0.375,0.37518,1.076e-09,0.73648,0.013878,4.1497e-10,1.7371e-09
0.73863,0.375,0.375,0.37518,1.1152e-09,0.73576,0.014611,3.9753e-10,1.8328e-09
0.73943,0.375,0.375,0.37519,1.1553e-09,0.73502,0.015362,3.7989e-10,1.9307e-09
0.74024,0.375,0.375,0.37519,1.1964e-09,0.73426,0.016132,3.621e-10,2.0307e-09
0.74104,0.375,0.375,0.3752,1.2385e-09,0.73348,0.01692,3.4425e-10,2.1327e-09
0.74185,0.375,0.375,0.3752,1.2815e-09,0.73268,0.017726,3.264e-10,2.2366e-09
0.74265,0.375,0.375,0.37521,1.3255e-09,0.73186,0.01855,3.0862e-10,2.3424e-09
0.74346,0.375,0.375,0.37521,1.3705e-09,0.73103,0.019393,2.9099e-10,2.45e-09
0.74426,0.375,0.375,0.37522,1.4164e-09,0.73018,0.020254,2.7359e-10,2.5592e-09
0.74507,0.375,0.375,0.37522,1.4633e-09,0.72931,0.021134,2.5647e-10,2.6701e-09
0.74587,0.375,0.375,0.37523,1.5111e-09,0.72842,0.022031,2.3972e-10,2.7825e-09
0.74668,0.375,0.375,0.37523,1.5599e-09,0.72751,0.022946,2.234e-10,2.8964e-09
0.74749,0.375,0.375,0.37523,1.6097e-09,0.72659,0.02388,2.0758e-10,3.0118e-09
0.74829,0.375,0.375,0.37524,1.6604e-09,0.72565,0.024831,1.9232e-10,3.1284e-09
0.7491,0.375,0.375,0.37524,1.712e-09,0.72469,0.025801,1.7768e-10,3.2463e-09
0.7499,0.375,0.375,0.37525,1.7646e-09,0.72371,0.026788,1.6374e-10,3.3655e-09
0.75071,0.375,0.375,0.37525,1.8181e-09,0.72271,0.027793,1.5054e-10,3.4857e-09
0.75151,0.375,0.375,0.37526,1.8726e-09,0.7217,0.028816,1.3814e-10,3.6071e-09
0.75232,0.375,0.375,0.37526,1.928e-09,0.72067,0.029857,1.2659e-10,3.7295e-09
0.75312,0.375,0.375,0.37527,1.9844e-09,0.71962,0.030915,1.1594e-10,3.8528e-09
0.75393,0.375,0.375,0.37527,2.0417e-09,0.71855,0.031991,1.0624e-10,3.9771e-09
0.75473,0.375,0.375,0.37527,2.0999e-09,0.71746,0.033084,9.7525e-11,4.1023e-09
0.75554,0.375,0.375,0.37528,2.1591e-09,0.71636,0.034195,8.9836e-11,4.2283e-09
0.75635,0.375,0.375,0.37528,2.2192e-09,0.71524,0.035324,8.3205e-11,4.3551e-09
0.75715,0.375,0.375,0.37529,2.2802e-09,0.71411,0.03647,7.7662e-11,4.4827e-09
0.75796,0.375,0.375,0.37529,2.3421e-09,0.71295,0.037633,7.3232e-11,4.611e-09
0.75876,0.375,0.375,0.3753,2.405e-09,0.71178,0.038814,6.9935e-11,4.7401e-09
0.75957,0.375,0.375,0.3753,2.4688e-09,0.71059,0.040011,6.7788e-11,4.8698e-09
0.76037,0.375,0.375,0.3753,2.5335e-09,0.70938,0.041226,6.6802e-11,5.0002e-09
0.76118,0.375,0.375,0.37531,2.5991e-09,0.70816,0.042458,6.6985e-11,5.1313e-09
0.76198,0.375,0.375,0.37531,2.6657e-09,0.70692,0.043707,6.8339e-11,5.2631e-09
0.76279,0.375,0.375,0.37532,2.7332e-09,0.70566,0.044973,7.0861e-11,5.3955e-09
0.7636,0.375,0.375,0.37532,2.8015e-09,0.70439,0.046256,7.4546e-11,5.5285e-09
0.7644,0.375,0.375,0.37533,2.8708e-09,0.7031,0.047556,7.9381e-11,5.6623e-09
0.76521,0.375,0.375,0.37533,2.941e-09,0.70179,0.048872,8.535e-11,5.7967e-09
0.76601,0.375,0.375,0.37533,3.0121e-09,0.70046,0.050206,9.2434e-11,5.9318e-09
0.76682,0.375,0.375,0.37534,3.0841e-09,0.69912,0.051556,1.0061e-10,6.0676e-09
0.76762,0.375,0.375,0.37534,3.157e-09,0.69776,0.052922,1.0984e-10,6.2041e-09
0.76843,0.375,0.375,0.37535,3.2308e-09,0.69639,0.054305,1.201e-10,6.3414e-09
0.76923,0.375,0.375,0.37535,3.3055e-09,0.695,0.055704,1.3135e-10,6.4796e-09
0.77004,0.375,0.375,0.37535,3.381e-09,0.69359,0.05712,1.4355e-10,6.6185e-09
0.77084,0.375,0.375,0.37536,3.4575e-09,0.69217,0.058552,1.5664e-10,6.7583e-09
0.77165,0.375,0.375,0.37536,3.5348e-09,0.69073,0.06,1.706e-10,6.899e-09
0.77246,0.375,0.375,0.37537,3.613e-09,0.68927,0.061465,1.8535e-10,7.0407e-09
0.77326,0.375,0.375,0.37537,3.6921e-09,0.6878,0.062945,2.0085e-10,7.1834e-09
0.77407,0.375,0.375,0.37538,3.7721e-09,0.68631,0.064441,2.1704e-10,7.3272e-09
0.77487,0.375,0.375,0.37538,3.853e-09,0.6848,0.065954,2.3386e-10,7.472e-09
0.77568,0.375,0.375,0.37538,3.9347e-09,0.68328,0.067482,2.5124e-10,7.6181e-09
0.77648,0.375,0.375,0.37539,4.0172e-09,0.68175,0.069026,2.6911e-10,7.7653e-09
0.77729,0.375,0.375,0.37539,4.1006e-09,0.6802,0.070585,2.8742e-10,7.9139e-09
0.77809,0.375,0.375,0.37539,4.1849e-09,0.67863,0.072161,3.0608e-10,8.0638e-09
0.7789,0.375,0.375,0.3754,4.2701e-09,0.67705,0.073751,3.2504e-10,8.2151e-09
0.7797,0.375,0.375,0.3754,4.356e-09,0.67545,0.075357,3.4421e-10,8.3679e-09
0.78051,0.375,0.375,0.37541,4.4428e-09,0.67383,0.076979,3.6352e-10,8.5222e-09
0.78132,0.375,0.375,0.37541,4.5305e-09,0.6722,0.078616,3.829e-10,8.6781e-09
0.78212,0.375,0.375,0.37541,4.619e-09,0.67056,0.080267,4.0228e-10,8.8357e-09
0.78293,0.375,0.375,0.37542,4.7083e-09,0.6689,0.081934,4.2158e-10,8.995e-09
0.78373,0.375,0.375,0.37542,4.7984e-09,0.66723,0.083616,4.4072e-10,9.1561e-09
0.78454,0.375,0.375,0.37543,4.8894e-09,0.66554,0.085313,4.5964e-10,9.3191e-09
0.78534,0.375,0.375,0.37543,4.9811e-09,0.66383,0.087025,4.7826e-10,9.484e-09
0.78615,0.375,0.375,0.37543,5.0737e-09,0.66211,0.088752,4.9651e-10,9.6509e-09
0.78695,0.375,0.375,0.37544,5.1671e-09,0.66038,0.090493,5.1432e-10,9.8198e-09
0.78776,0.375,0.375,0.37544,5.2612e-09,0.65863,0.092249,5.3162e-10,9.9909e-09
0.78856,0.375,0.375,0.37544,5.3562e-09,0.65687,0.094019,5.4835e-10,1.0164e-08
0.78937,0.375,0.375,0.37545,5.4519e-09,0.65509,0.095804,5.6444e-10,1.0339e-08
0.79018,0.375,0.375,0.37545,5.5484e-09,0.6533,0.097603,5.7983e-10,1.0517e-08
0.79098,0.375,0.375,0.37545,5.6457e-09,0.65149,0.099416,5.9446e-10,1.0697e-08
0.79179,0.375,0.375,0.37546,5.7438e-09,0.64967,0.10124,6.0828e-10,1.0879e-08
0.79259,0.375,0.375,0.37546,5.8426e-09,0.64784,0.10308,6.2122e-10,1.1064e-08
0.7934,0.375,0.375,0.37546,5.9422e-09,0.64599,0.10494,6.3325e-10,1.1251e-08
0.7942,0.375,0.375,0.37547,6.0425e-09,0.64413,0.10681,6.4432e-10,1.1441e-08
0.79501,0.375,0.375,0.37547,6.1435e-09,0.64225,0.10869,6.5438e-10,1.1633e-08
0.79581,0.375,0.375,0.37547,6.2453e-09,0.64036,0.11059,6.634e-10,1.1827e-08
0.79662,0.375,0.375,0.37548,6.3478e-09,0.63846,0.1125,6.7135e-10,1.2024e-08
0.79743,0.375,0.375,0.37548,6.4511e-09,0.63654,0.11442,6.7818e-10,1.2224e-08
0.79823,0.375,0.375,0.37549,6.555e-09,0.63461,0.11636,6.8388e-10,1.2426e-08
0.79904,0.375,0.375,0.37549,6.6597e-09,0.63267,0.11831,6.8843e-10,1.2631e-08
0.79984,0.375,0.375,0.37549,6.7651e-09,0.63071,0.12027,6.9181e-10,1.2838e-08
0.80065,0.375,0.375,0.37549,6.8711e-09,0.62874,0.12225,6.9401e-10,1.3048e-08
0.80145,0.375,0.375,0.3755,6.9779e-09,0.62676,0.12424,6.9501e-10,1.3261e-08
0.80226,0.375,0.375,0.3755,7.0853e-09,0.62476,0.12624,6.9482e-10,1.3476e-08
0.80306,0.375,0.375,0.3755,7.1934e-09,0.62276,0.12825,6.9344e-10,1.3693e-08
0.80387,0.375,0.375,0.37551,7.3021e-09,0.62073,0.13028,6.9088e-10,1.3913e-08
0.80467,0.375,0.375,0.37551,7.4116e-09,0.6187,0.13232,6.8714e-10,1.4136e-08
0.80548,0.375,0.375,0.37551,7.5216e-09,0.61665,0.13437,6.8224e-10,1.4361e-08
0.80629,0.375,0.375,0.37552,7.6324e-09,0.6146,0.13644,6.762e-10,1.4589e-08
0.80709,0.375,0.375,0.37552,7.7437e-09,0.61252,0.13852,6.6905e-10,1.4818e-08
0.8079,0.375,0.375,0.37552,7.8557e-09,0.61044,0.1406,6.6081e-10,1.5051e-08
0.8087,0.375,0.375,0.37553,7.9683e-09,0.60835,0.14271,6.5153e-10,1.5285e-08
0.80951,0.375,0.375,0.37553,8.0815e-09,0.60624,0.14482,6.4122e-10,1.5522e-08
0.81031,0.375,0.375,0.37553,8.1954e-09,0.60412,0.14694,6.2994e-10,1.5761e-08
0.81112,0.375,0.375,0.37553,8.3098e-09,0.60199,0.14908,6.1773e-10,1.6002e-08
0.81192,0.375,0.375,0.37554,8.4248e-09,0.59985,0.15123,6.0464e-10,1.6245e-08
0.81273,0.375,0.375,0.37554,8.5404e-09,0.59769,0.15339,5.9072e-10,1.649e-08
0.81353,0.375,0.375,0.37554,8.6566e-09,0.59553,0.15556,5.7603e-10,1.6737e-08
0.81434,0.375,0.375,0.37555,8.7734e-09,0.59335,0.15774,5.6062e-10,1.6986e-08
0.81515,0.375,0.375,0.37555,8.8907e-09,0.59117,0.15993,5.4455e-10,1.7237e-08
0.81595,0.375,0.375,0.37555,9.0086e-09,0.58897,0.16214,5.2789e-10,1.7489e-08
0.81676,0.375,0.375,0.37555,9.1271e-09,0.58676,0.16435,5.107e-10,1.7744e-08
0.81756,0.375,0.375,0.37556,9.2461e-09,0.58454,0.16658,4.9304e-10,1.7999e-08
0.81837,0.375,0.375,0.37556,9.3656e-09,0.58231,0.16881,4.75e-10,1.8256e-08
0.81917,0.375,0.375,0.37556,9.4857e-09,0.58006,0.17106,4.5663e-10,1.8515e-08
0.81998,0.375,0.375,0.37557,9.6063e-09,0.57781,0.17332,4.3802e-10,1.8775e-08
0.82078,0.375,0.375,0.37557,9.7274e-09,0.57555,0.17559,4.1922e-10,1.9036e-08
0.82159,0.375,0.375,0.37557,9.849e-09,0.57327,0.17787,4.0032e-10,1.9298e-08
0.8224,0.375,0.375,0.37557,9.9712e-09,0.57099,0.18015,3.8139e-10,1.9561e-08
0.8232,0.375,0.375,0.37558,1.0094e-08,0.5687,0.18245,3.625e-10,1.9825e-08
0.82401,0.375,0.375,0.37558,1.0217e-08,0.5664,0.18476,3.4373e-10,2.009e-08
0.82481,0.375,0.375,0.37558,1.0341e-08,0.56408,0.18708,3.2514e-10,2.0356e-08
0.82562,0.375,0.375,0.37558,1.0465e-08,0.56176,0.18941,3.0681e-10,2.0622e-08
0.82642,0.375,0.375,0.37558,1.0589e-08,0.55943,0.19174,2.8881e-10,2.089e-08
0.82723,0.375,0.375,0.37559,1.0714e-08,0.55709,0.19409,2.7121e-10,2.1157e-08
0.82803,0.375,0.375,0.37559,1.084e-08,0.55473,0.19644,2.5407e-10,2.1425e-08
0.82884,0.375,0.375,0.37559,1.0966e-08,0.55237,0.19881,2.3746e-10,2.1694e-08
0.82964,0.375,0.375,0.37559,1.1092e-08,0.55001,0.20118,2.2144e-10,2.1963e-08
0.83045,0.375,0.375,0.3756,1.1219e-08,0.54763,0.20357,2.0608e-10,2.2232e-08
0.83126,0.375,0.375,0.3756,1.1346e-08,0.54524,0.20596,1.9143e-10,2.2501e-08
0.83206,0.375,0.375,0.3756,1.1474e-08,0.54284,0.20836,1.7755e-10,2.277e-08
0.83287,0.375,0.375,0.3756,1.1602e-08,0.54044,0.21077,1.6449e-10,2.304e-08
0.83367,0.375,0.375,0.3756,1.1731e-08,0.53803,0.21318,1.5229e-10,2.3309e-08
0.83448,0.375,0.375,0.37561,1.186e-08,0.53561,0.21561,1.41e-10,2.3578e-08
0.83528,0.375,0.375,0.37561,1.1989e-08,0.53318,0.21804,1.3067e-10,2.3847e-08
0.83609,0.375,0.375,0.37561,1.2119e-08,0.53074,0.22048,1.2133e-10,2.4116e-08
0.83689,0.375,0.375,0.37561,1.2249e-08,0.52829,0.22293,1.13e-10,2.4385e-08
0.8377,0.375,0.375,0.37561,1.238e-08,0.52584,0.22539,1.0574e-10,2.4653e-08
0.8385,0.375,0.375,0.37562,1.2511e-08,0.52338,0.22785,9.9545e-11,2.4922e-08
0.83931,0.375,0.375,0.37562,1.2642e-08,0.52091,0.23033,9.4451e-11,2.5189e-08
0.84012,0.375,0.375,0.37562,1.2774e-08,0.51843,0.23281,9.0469e-11,2.5457e-08
0.84092,0.375,0.375,0.37562,1.2906e-08,0.51595,0.23529,8.7613e-11,2.5724e-08
0.84173,0.375,0.375,0.37562,1.3038e-08,0.51346,0.23779,8.5888e-11,2.599e-08
0.84253,0.375,0.375,0.37563,1.3171e-08,0.51096,0.24029,8.5296e-11,2.6257e-08
0.84334,0.375,0.375,0.37563,1.3304e-08,0.50846,0.2428,8.5837e-11,2.6522e-08
0.84414,0.375,0.375,0.37563,1.3438e-08,0.50594,0.24531,8.7502e-11,2.6788e-08
0.84495,0.375,0.375,0.37563,1.3571e-08,0.50343,0.24784,9.028e-11,2.7053e-08
0.84575,0.375,0.375,0.37563,1.3706e-08,0.5009,0.25036,9.4155e-11,2.7317e-08
0.84656,0.375,0.375,0.37563,1.384e-08,0.49837,0.2529,9.9108e-11,2.7581e-08
0.84736,0.375,0.375,0.37564,1.3975e-08,0.49583,0.25544,1.0511e-10,2.7845e-08
0.84817,0.375,0.375,0.37564,1.411e-08,0.49329,0.25799,1.1214e-10,2.8108e-08
0.84898,0.375,0.375,0.37564,1.4246e-08,0.49074,0.26054,1.2016e-10,2.8371e-08
0.84978,0.375,0.375,0.37564,1.4381e-08,0.48818,0.2631,1.2914e-10,2.8634e-08
0.85059,0.375,0.375,0.37564,1.4517e-08,0.48562,0.26566,1.3903e-10,2.8896e-08
0.85139,0.375,0.375,0.37564,1.4654e-08,0.48305,0.26823,1.4978e-10,2.9158e-08
0.8522,0.375,0.375,0.37564,1.479e-08,0.48048,0.27081,1.6136e-10,2.942e-08
0.853,0.375,0.375,0.37565,1.4927e-08,0.4779,0.27339,1.7371e-10,2.9681e-08
0.85381,0.375,0.375,0.37565,1.5065e-08,0.47532,0.27597,1.8677e-10,2.9942e-08
0.85461,0.375,0.375,0.37565,1.5202e-08,0.47273,0.27857,2.0049e-10,3.0204e-08
0.85542,0.375,0.375,0.37565,1.534e-08,0.47014,0.28116,2.1481e-10,3.0465e-08
0.85623,0.375,0.375,0.37565,1.5478e-08,0.46754,0.28376,2.2967e-10,3.0726e-08
0.85703,0.375,0.375,0.37565,1.5616e-08,0.46493,0.28637,2.45e-10,3.0987e-08
0.85784,0.375,0.375,0.37565,1.5755e-08,0.46233,0.28898,2.6074e-10,3.1248e-08
0.85864,0.375,0.375,0.37565,1.5893e-08,0.45971,0.29159,2.7682e-10,3.151e-08
0.85945,0.375,0.375,0.37565,1.6032e-08,0.4571,0.29421,2.9317e-10,3.1771e-08
0.86025,0.375,0.375,0.37566,1.6171e-08,0.45448,0.29684,3.0972e-10,3.2033e-08
0.86106,0.375,0.375,0.37566,1.6311e-08,0.45185,0.29946,3.264e-10,3.2295e-08
0.86186,0.375,0.375,0.37566,1.6451e-08,0.44922,0.30209,3.4313e-10,3.2558e-08
0.86267,0.375,0.375,0.37566,1.659e-08,0.44659,0.30473,3.5986e-10,3.2821e-08
0.86347,0.375,0.375,0.37566,1.673e-08,0.44395,0.30737,3.765e-10,3.3084e-08
0.86428,0.375,0.375,0.37566,1.6871e-08,0.44131,0.31001,3.9299e-10,3.3348e-08
0.86509,0.375,0.375,0.37566,1.7011e-08,0.43867,0.31265,4.0925e-10,3.3613e-08
0.86589,0.375,0.375,0.37566,1.7152e-08,0.43602,0.3153,4.2522e-10,3.3878e-08
0.8667,0.375,0.375,0.37566,1.7292e-08,0.43337,0.31795,4.4083e-10,3.4144e-08
0.8675,0.375,0.375,0.37566,1.7433e-08,0.43072,0.32061,4.56e-10,3.4411e-08
0.86831,0.375,0.375,0.37566,1.7574e-08,0.42807,0.32326,4.7069e-10,3.4678e-08
0.86911,0.375,0.375,0.37567,1.7716e-08,0.42541,0.32592,4.8482e-10,3.4946e-08
0.86992,0.375,0.375,0.37567,1.7857e-08,0.42275,0.32859,4.9833e-10,3.5216e-08
0.87072,0.375,0.375,0.37567,1.7999e-08,0.42008,0.33125,5.1118e-10,3.5486e-08
0.87153,0.375,0.375,0.37567,1.814e-08,0.41742,0.33392,5.2329e-10,3.5757e-08
0.87233,0.375,0.375,0.37567,1.8282e-08,0.41475,0.33659,5.3462e-10,3.6029e-08
0.87314,0.375,0.375,0.37567,1.8424e-08,0.41208,0.33926,5.4513e-10,3.6302e-08
0.87395,0.375,0.375,0.37567,1.8566e-08,0.40941,0.34193,5.5476e-10,3.6577e-08
0.87475,0.375,0.375,0.37567,1.8708e-08,0.40673,0.3446,5.6347e-10,3.6852e-08
0.87556,0.375,0.375,0.37567,1.885e-08,0.40406,0.34728,5.7124e-10,3.7129e-08
0.87636,0.375,0.375,0.37567,1.8992e-08,0.40138,0.34996,5.7801e-10,3.7406e-08
0.87717,0.375,0.375,0.37567,1.9135e-08,0.3987,0.35264,5.8377e-10,3.7685e-08
0.87797,0.375,0.375,0.37567,1.9277e-08,0.39602,0.35532,5.8848e-10,3.7965e-08
0.87878,0.375,0.375,0.37567,1.9419e-08,0.39334,0.358,5.9213e-10,3.8247e-08
0.87958,0.375,0.375,0.37567,1.9562e-08,0.39066,0.36068,5.947e-10,3.8529e-08
0.88039,0.375,0.375,0.37567,1.9704e-08,0.38798,0.36336,5.9617e-10,3.8813e-08
0.8812,0.375,0.375,0.37567,1.9847e-08,0.3853,0.36604,5.9654e-10,3.9097e-08
0.882,0.375,0.375,0.37567,1.999e-08,0.38262,0.36873,5.9581e-10,3.9383e-08
0.88281,0.375,0.375,0.37567,2.0132e-08,0.37993,0.37141,5.9397e-10,3.967e-08
0.88361,0.375,0.375,0.37567,2.0275e-08,0.37725,0.37409,5.9103e-10,3.9958e-08
0.88442,0.375,0.375,0.37567,2.0417e-08,0.37456,0.37678,5.87e-10,4.0248e-08
0.88522,0.375,0.375,0.37567,2.056e-08,0.37188,0.37946,5.819e-10,4.0538e-08
0.88603,0.375,0.375,0.37567,2.0703e-08,0.3692,0.38215,5.7574e-10,4.0829e-08
0.88683,0.375,0.375,0.37567,2.0845e-08,0.36651,0.38483,5.6855e-10,4.1122e-08
0.88764,0.375,0.375,0.37567,2.0988e-08,0.36383,0.38751,5.6036e-10,4.1415e-08
0.88844,0.37499,0.375,0.37567,2.113e-08,0.36115,0.39019,5.5119e-10,4.1709e-08
0.88925,0.37499,0.375,0.37567,2.1273e-08,0.35847,0.39288,5.4108e-10,4.2005e-08
0.89006,0.37499,0.375,0.37567,2.1415e-08,0.35578,0.39556,5.3008e-10,4.23e-08
0.89086,0.37499,0.375,0.37567,2.1558e-08,0.3531,0.39823,5.1822e-10,4.2597e-08
0.89167,0.37499,0.375,0.37567,2.17e-08,0.35043,0.40091,5.0555e-10,4.2894e-08
0.89247,0.37499,0.375,0.37567,2.1842e-08,0.34775,0.40359,4.9213e-10,4.3192e-08
0.89328,0.37499,0.375,0.37567,2.1984e-08,0.34507,0.40627,4.78e-10,4.3491e-08
0.89408,0.37499,0.37499,0.37567,2.2126e-08,0.3424,0.40894,4.6323e-10,4.379e-08
0.89489,0.37499,0.37499,0.37567,2.2268e-08,0.33972,0.41161,4.4787e-10,4.4089e-08
0.89569,0.37499,0.37499,0.37567,2.241e-08,0.33705,0.41428,4.3198e-10,4.4389e-08
0.8965,0.37499,0.37499,0.37567,2.2552e-08,0.33438,0.41695,4.1563e-10,4.4688e-08
0.8973,0.37499,0.37499,0.37567,2.2694e-08,0.33172,0.41962,3.9889e-10,4.4988e-08
0.89811,0.37499,0.37499,0.37567,2.2835e-08,0.32905,0.42228,3.8181e-10,4.5289e-08
0.89892,0.37499,0.37499,0.37567,2.2977e-08,0.32639,0.42494,3.6447e-10,4.5589e-08
0.89972,0.37499,0.37499,0.37566,2.3118e-08,0.32373,0.4276,3.4695e-10,4.5889e-08
0.90053,0.37499,0.37499,0.37566,2.3259e-08,0.32107,0.43026,3.2931e-10,4.6189e-08
0.90133,0.37499,0.37499,0.37566,2.34e-08,0.31842,0.43291,3.1161e-10,4.6488e-08
0.90214,0.37499,0.37499,0.37566,2.3541e-08,0.31577,0.43556,2.9395e-10,4.6788e-08
0.90294,0.37499,0.37499,0.37566,2.3681e-08,0.31312,0.43821,2.7638e-10,4.7086e-08
0.90375,0.37499,0.37499,0.37566,2.3822e-08,0.31047,0.44085,2.5898e-10,4.7385e-08
0.90455,0.37499,0.37499,0.37566,2.3962e-08,0.30783,0.44349,2.4182e-10,4.7682e-08
0.90536,0.37499,0.37499,0.37566,2.4102e-08,0.30519,0.44613,2.2497e-10,4.7979e-08
0.90617,0.37499,0.37499,0.37566,2.4242e-08,0.30255,0.44876,2.0851e-10,4.8276e-08
0.90697,0.37499,0.37499,0.37566,2.4382e-08,0.29992,0.45139,1.9249e-10,4.8571e-08
0.90778,0.37499,0.37499,0.37566,2.4521e-08,0.2973,0.45402,1.7698e-10,4.8866e-08
0.90858,0.37499,0.37499,0.37566,2.4661e-08,0.29467,0.45664,1.6205e-10,4.9159e-08
0.90939,0.37499,0.37499,0.37565,2.48e-08,0.29205,0.45926,1.4777e-10,4.9452e-08
0.91019,0.37499,0.37499,0.37565,2.4939e-08,0.28944,0.46187,1.3418e-10,4.9743e-08
0.911,0.37499,0.37499,0.37565,2.5077e-08,0.28683,0.46448,1.2135e-10,5.0033e-08
0.9118,0.37499,0.37499,0.37565,2.5216e-08,0.28422,0.46708,1.0934e-10,5.0322e-08
0.91261,0.37499,0.37499,0.37565,2.5354e-08,0.28162,0.46968,9.8181e-11,5.0609e-08
0.91341,0.37499,0.37499,0.37565,2.5492e-08,0.27902,0.47228,8.7937e-11,5.0895e-08
0.91422,0.37499,0.37499,0.37565,2.5629e-08,0.27643,0.47487,7.8646e-11,5.118e-08
0.91503,0.37499,0.37499,0.37565,2.5767e-08,0.27384,0.47745,7.0349e-11,5.1463e-08
0.91583,0.37499,0.37499,0.37564,2.5904e-08,0.27126,0.48003,6.3083e-11,5.1745e-08
0.91664,0.37499,0.37499,0.37564,2.6041e-08,0.26868,0.4826,5.688e-11,5.2024e-08
0.91744,0.37499,0.37499,0.37564,2.6177e-08,0.26611,0.48517,5.1768e-11,5.2303e-08
0.91825,0.37499,0.37499,0.37564,2.6314e-08,0.26355,0.48773,4.7772e-11,5.2579e-08
0.91905,0.37499,0.37499,0.37564,2.645e-08,0.26099,0.49029,4.491e-11,5.2854e-08
0.91986,0.37499,0.37499,0.37564,2.6585e-08,0.25843,0.49284,4.3198e-11,5.3127e-08
0.92066,0.37499,0.37499,0.37564,2.6721e-08,0.25588,0.49539,4.2646e-11,5.3399e-08
0.92147,0.37499,0.37499,0.37563,2.6856e-08,0.25334,0.49793,4.3261e-11,5.3668e-08
0.92227,0.37499,0.37499,0.37563,2.6991e-08,0.25081,0.50046,4.5043e-11,5.3936e-08
0.92308,0.37499,0.37499,0.37563,2.7125e-08,0.24828,0.50298,4.799e-11,5.4202e-08
0.92389,0.37499,0.37499,0.37563,2.7259e-08,0.24575,0.5055,5.2093e-11,5.4466e-08
0.92469,0.37499,0.37499,0.37563,2.7393e-08,0.24324,0.50802,5.734e-11,5.4729e-08
0.9255,0.37499,0.37499,0.37563,2.7527e-08,0.24073,0.51052,6.3715e-11,5.4989e-08
0.9263,0.37499,0.37499,0.37562,2.766e-08,0.23823,0.51302,7.1195e-11,5.5248e-08
0.92711,0.37499,0.37499,0.37562,2.7793e-08,0.23573,0.51551,7.9755e-11,5.5505e-08
0.92791,0.37499,0.37499,0.37562,2.7925e-08,0.23324,0.518,8.9365e-11,5.5761e-08
0.92872,0.37499,0.37499,0.37562,2.8057e-08,0.23076,0.52048,9.9991e-11,5.6014e-08
0.92952,0.37499,0.37499,0.37562,2.8189e-08,0.22829,0.52295,1.1159e-10,5.6266e-08
0.93033,0.37499,0.37499,0.37562,2.832e-08,0.22582,0.52541,1.2413e-10,5.6516e-08
0.93113,0.37499,0.37499,0.37561,2.8451e-08,0.22336,0.52786,1.3756e-10,5.6765e-08
0.93194,0.37499,0.37499,0.37561,2.8582e-08,0.22091,0.53031,1.5182e-10,5.7012e-08
0.93275,0.37499,0.37499,0.37561,2.8712e-08,0.21847,0.53275,1.6687e-10,5.7257e-08
0.93355,0.37499,0.37499,0.37561,2.8842e-08,0.21603,0.53518,1.8266e-10,5.7501e-08
0.93436,0.37499,0.37499,0.37561,2.8971e-08,0.21361,0.5376,1.9911e-10,5.7743e-08
0.93516,0.37499,0.37499,0.3756,2.91e-08,0.21119,0.54002,2.1617e-10,5.7984e-08
0.93597,0.37499,0.37499,0.3756,2.9229e-08,0.20878,0.54242,2.3378e-10,5.8224e-08
0.93677,0.37499,0.37499,0.3756,2.9357e-08,0.20638,0.54482,2.5187e-10,5.8462e-08
0.93758,0.37499,0.37499,0.3756,2.9485e-08,0.20398,0.54721,2.7037e-10,5.8699e-08
0.93838,0.37499,0.37499,0.37559,2.9612e-08,0.2016,0.54959,2.8921e-10,5.8935e-08
0.93919,0.37499,0.37499,0.37559,2.9739e-08,0.19922,0.55196,3.0832e-10,5.9169e-08
0.94,0.37499,0.37499,0.37559,2.9865e-08,0.19686,0.55432,3.2762e-10,5.9403e-08
0.9408,0.37499,0.37499,0.37559,2.9991e-08,0.1945,0.55667,3.4705e-10,5.9635e-08
0.94161,0.37499,0.37499,0.37559,3.0117e-08,0.19215,0.55902,3.6653e-10,5.9867e-08
0.94241,0.37499,0.37499,0.37558,3.0242e-08,0.18981,0.56135,3.8599e-10,6.0098e-08
0.94322,0.37499,0.37499,0.37558,3.0366e-08,0.18748,0.56368,4.0535e-10,6.0327e-08
0.94402,0.37499,0.37499,0.37558,3.049e-08,0.18517,0.56599,4.2453e-10,6.0556e-08
0.94483,0.37499,0.37499,0.37558,3.0614e-08,0.18286,0.5683,4.4347e-10,6.0784e-08
0.94563,0.37499,0.37499,0.37557,3.0737e-08,0.18056,0.57059,4.6209e-10,6.1012e-08
0.94644,0.37499,0.37499,0.37557,3.086e-08,0.17827,0.57288,4.8032e-10,6.1239e-08
0.94724,0.37499,0.37499,0.37557,3.0982e-08,0.17599,0.57515,4.9809e-10,6.1465e-08
0.94805,0.37499,0.37499,0.37557,3.1103e-08,0.17372,0.57742,5.1534e-10,6.1691e-08
0.94886,0.37499,0.37499,0.37556,3.1224e-08,0.17146,0.57967,5.3199e-10,6.1917e-08
0.94966,0.37499,0.37499,0.37556,3.1345e-08,0.16921,0.58191,5.4799e-10,6.2142e-08
0.95047,0.37499,0.37499,0.37556,3.1465e-08,0.16697,0.58415,5.6327e-10,6.2366e-08
0.95127,0.37499,0.37499,0.37555,3.1584e-08,0.16474,0.58637,5.7777e-10,6.259e-08
0.95208,0.37499,0.37499,0.37555,3.1703e-08,0.16252,0.58858,5.9144e-10,6.2814e-08
0.95288,0.37499,0.37499,0.37555,3.1821e-08,0.16032,0.59078,6.0423e-10,6.3038e-08
0.95369,0.37499,0.37499,0.37555,3.1939e-08,0.15812,0.59297,6.1609e-10,6.3262e-08
0.95449,0.37499,0.37499,0.37554,3.2056e-08,0.15594,0.59515,6.2697e-10,6.3485e-08
0.9553,0.37499,0.37499,0.37554,3.2173e-08,0.15377,0.59732,6.3683e-10,6.3708e-08
0.9561,0.37499,0.37499,0.37554,3.2289e-08,0.1516,0.59947,6.4564e-10,6.3931e-08
0.95691,0.37499,0.37499,0.37554,3.2404e-08,0.14945,0.60162,6.5335e-10,6.4154e-08
0.95772,0.37499,0.37499,0.37553,3.2519e-08,0.14732,0.60375,6.5995e-10,6.4377e-08
0.95852,0.37499,0.37499,0.37553,3.2633e-08,0.14519,0.60587,6.6541e-10,6.46e-08
0.95933,0.37499,0.37499,0.37553,3.2746e-08,0.14307,0.60798,6.697e-10,6.4823e-08
0.96013,0.37499,0.37499,0.37552,3.2859e-08,0.14097,0.61008,6.7281e-10,6.5045e-08
0.96094,0.37499,0.37499,0.37552,3.2971e-08,0.13888,0.61216,6.7473e-10,6.5268e-08
0.96174,0.37499,0.37499,0.37552,3.3083e-08,0.1368,0.61423,6.7546e-10,6.549e-08
0.96255,0.37499,0.37499,0.37551,3.3194e-08,0.13473,0.61629,6.7498e-10,6.5713e-08
0.96335,0.37499,0.37499,0.37551,3.3304e-08,0.13268,0.61834,6.7331e-10,6.5935e-08
0.96416,0.37499,0.37499,0.37551,3.3414e-08,0.13064,0.62038,6.7045e-10,6.6157e-08
0.96497,0.37499,0.37499,0.37551,3.3522e-08,0.12861,0.6224,6.6642e-10,6.6378e-08
0.96577,0.37499,0.37499,0.3755,3.3631e-08,0.12659,0.62441,6.6122e-10,6.66e-08
0.96658,0.37499,0.37499,0.3755,3.3738e-08,0.12459,0.62641,6.5489e-10,6.6821e-08
0.96738,0.37499,0.37499,0.3755,3.3845e-08,0.1226,0.6284,6.4744e-10,6.7042e-08
0.96819,0.37499,0.37499,0.37549,3.3951e-08,0.12062,0.63037,6.3891e-10,6.7263e-08
0.96899,0.37499,0.37499,0.37549,3.4056e-08,0.11865,0.63233,6.2932e-10,6.7484e-08
0.9698,0.37499,0.37499,0.37549,3.4161e-08,0.1167,0.63427,6.1873e-10,6.7703e-08
0.9706,0.37499,0.37499,0.37548,3.4265e-08,0.11476,0.6362,6.0716e-10,6.7923e-08
0.97141,0.37499,0.37499,0.37548,3.4368e-08,0.11283,0.63812,5.9467e-10,6.8142e-08
0.97221,0.37499,0.37499,0.37548,3.4471e-08,0.11092,0.64003,5.8131e-10,6.836e-08
0.97302,0.37499,0.37499,0.37547,3.4572e-08,0.10902,0.64192,5.6712e-10,6.8578e-08
0.97383,0.37499,0.37499,0.37547,3.4673e-08,0.10714,0.6438,5.5216e-10,6.8794e-08
0.97463,0.37499,0.37499,0.37547,3.4773e-08,0.10527,0.64566,5.365e-10,6.901e-08
0.97544,0.37499,0.37499,0.37546,3.4873e-08,0.10341,0.64752,5.2019e-10,6.9225e-08
0.97624,0.37499,0.37499,0.37546,3.4971e-08,0.10156,0.64935,5.033e-10,6.944e-08
0.97705,0.37499,0.37499,0.37545,3.5069e-08,0.099735,0.65117,4.8589e-10,6.9653e-08
0.97785,0.37499,0.37499,0.37545,3.5166e-08,0.097919,0.65298,4.6803e-10,6.9865e-08
0.97866,0.37499,0.37499,0.37545,3.5263e-08,0.096118,0.65478,4.4979e-10,7.0075e-08
0.97946,0.37499,0.37499,0.37544,3.5358e-08,0.094331,0.65656,4.3124e-10,7.0285e-08
0.98027,0.37499,0.37499,0.37544,3.5453e-08,0.092558,0.65832,4.1245e-10,7.0493e-08
0.98107,0.37499,0.37499,0.37544,3.5546e-08,0.090799,0.66007,3.9351e-10,7.0699e-08
0.98188,0.37499,0.37499,0.37543,3.5639e-08,0.089056,0.66181,3.7447e-10,7.0905e-08
0.98269,0.37499,0.37499,0.37543,3.5732e-08,0.087327,0.66353,3.5542e-10,7.1108e-08
0.98349,0.37499,0.37499,0.37543,3.5823e-08,0.085612,0.66524,3.3642e-10,7.131e-08
0.9843,0.37499,0.37499,0.37542,3.5914e-08,0.083913,0.66693,3.1755e-10,7.151e-08
0.9851,0.37499,0.37499,0.37542,3.6003e-08,0.082228,0.66861,2.9889e-10,7.1708e-08
0.98591,0.37499,0.37499,0.37541,3.6092e-08,0.080558,0.67027,2.8051e-10,7.1904e-08
0.98671,0.37499,0.37499,0.37541,3.618e-08,0.078904,0.67192,2.6247e-10,7.2098e-08
0.98752,0.37499,0.37499,0.37541,3.6267e-08,0.077264,0.67355,2.4484e-10,7.229e-08
0.98832,0.37499,0.37499,0.3754,3.6354e-08,0.07564,0.67517,2.277e-10,7.2479e-08
0.98913,0.37499,0.37499,0.3754,3.6439e-08,0.074031,0.67677,2.1111e-10,7.2667e-08
0.98993,0.37499,0.37499,0.3754,3.6523e-08,0.072438,0.67835,1.9513e-10,7.2852e-08
0.99074,0.37499,0.37499,0.37539,3.6607e-08,0.07086,0.67992,1.7982e-10,7.3035e-08
0.99155,0.37499,0.37499,0.37539,3.669e-08,0.069298,0.68148,1.6524e-10,7.3215e-08
0.99235,0.37499,0.37499,0.37538,3.6772e-08,0.067751,0.68302,1.5145e-10,7.3392e-08
0.99316,0.37499,0.37499,0.37538,3.6853e-08,0.06622,0.68454,1.3849e-10,7.3567e-08
0.99396,0.37499,0.37499,0.37538,3.6933e-08,0.064705,0.68605,1.2641e-10,7.374e-08
0.99477,0.37499,0.37499,0.37537,3.7012e-08,0.063206,0.68754,1.1527e-10,7.391e-08
0.99557,0.37499,0.37499,0.37537,3.7091e-08,0.061723,0.68901,1.051e-10,7.4077e-08
0.99638,0.37499,0.37499,0.37536,3.7168e-08,0.060256,0.69047,9.5931e-11,7.4241e-08
0.99718,0.37499,0.37499,0.37536,3.7245e-08,0.058805,0.69191,8.7805e-11,7.4402e-08
0.99799,0.37499,0.37499,0.37536,3.7321e-08,0.05737,0.69334,8.0748e-11,7.4561e-08
0.9988,0.37499,0.37499,0.37535,3.7395e-08,0.055951,0.69475,7.4784e-11,7.4716e-08
0.9996,0.37499,0.37499,0.37535,3.7469e-08,0.054549,0.69615,6.9933e-11,7.4869e-08
1.0004,0.37499,0.37499,0.37534,3.7542e-08,0.053163,0.69752,6.6211e-11,7.5018e-08
1.0012,0.37499,0.37499,0.37534,3.7614e-08,0.051794,0.69888,6.363e-11,7.5165e-08
1.002,0.37499,0.37499,0.37534,3.7686e-08,0.050441,0.70023,6.2194e-11,7.5309e-08
1.0028,0.37499,0.37499,0.37533,3.7756e-08,0.049105,0.70156,6.1906e-11,7.545e-08
1.0036,0.37499,0.37499,0.37533,3.7825e-08,0.047785,0.70287,6.2763e-11,7.5588e-08
1.0044,0.37499,0.37499,0.37532,3.7894e-08,0.046483,0.70416,6.4759e-11,7.5722e-08
1.0052,0.37499,0.37499,0.37532,3.7961e-08,0.045197,0.70544,6.788e-11,7.5854e-08
1.006,0.37499,0.37499,0.37531,3.8028e-08,0.043928,0.7067,7.211e-11,7.5983e-08
1.0069,0.37499,0.37499,0.37531,3.8093e-08,0.042676,0.70794,7.7429e-11,7.6109e-08
1.0077,0.37499,0.37499,0.37531,3.8158e-08,0.041441,0.70917,8.3811e-11,7.6232e-08
1.0085,0.37499,0.37499,0.3753,3.8222e-08,0.040223,0.71038,9.1227e-11,7.6352e-08
1.0093,0.37499,0.37499,0.3753,3.8285e-08,0.039022,0.71157,9.9643e-11,7.6469e-08
1.0101,0.37499,0.37499,0.37529,3.8346e-08,0.037839,0.71275,1.0902e-10,7.6584e-08
1.0109,0.37499,0.37499,0.37529,3.8407e-08,0.036672,0.7139,1.1932e-10,7.6695e-08
1.0117,0.37499,0.37499,0.37528,3.8467e-08,0.035523,0.71504,1.305e-10,7.6804e-08
1.0125,0.37499,0.37499,0.37528,3.8526e-08,0.034392,0.71617,1.425e-10,7.691e-08
1.0133,0.37499,0.37499,0.37528,3.8585e-08,0.033278,0.71727,1.5528e-10,7.7014e-08
1.0141,0.37499,0.37499,0.37527,3.8642e-08,0.032181,0.71836,1.6878e-10,7.7115e-08
1.0149,0.37499,0.37499,0.37527,3.8698e-08,0.031102,0.71943,1.8295e-10,7.7213e-08
1.0157,0.37499,0.37499,0.37526,3.8753e-08,0.030041,0.72048,1.9771e-10,7.7309e-08
1.0165,0.37499,0.37499,0.37526,3.8808e-08,0.028997,0.72152,2.1302e-10,7.7402e-08
1.0173,0.37499,0.37499,0.37525,3.8861e-08,0.027971,0.72254,2.288e-10,7.7493e-08
1.0181,0.37499,0.37499,0.37525,3.8914e-08,0.026963,0.72353,2.4499e-10,7.7582e-08
1.0189,0.37499,0.37499,0.37524,3.8965e-08,0.025972,0.72452,2.6152e-10,7.7669e-08
1.0197,0.37499,0.37499,0.37524,3.9016e-08,0.025,0.72548,2.7833e-10,7.7753e-08
1.0205,0.37499,0.37499,0.37524,3.9065e-08,0.024045,0.72643,2.9533e-10,7.7835e-08
1.0213,0.37499,0.37499,0.37523,3.9114e-08,0.023109,0.72735,3.1246e-10,7.7915e-08
1.0222,0.37499,0.37499,0.37523,3.9161e-08,0.02219,0.72826,3.2965e-10,7.7993e-08
1.023,0.37499,0.37499,0.37522,3.9208e-08,0.021289,0.72915,3.4682e-10,7.8069e-08
1.0238,0.37499,0.37499,0.37522,3.9254e-08,0.020407,0.73003,3.6391e-10,7.8144e-08
1.0246,0.37499,0.37499,0.37521,3.9299e-08,0.019543,0.73088,3.8084e-10,7.8216e-08
1.0254,0.37499,0.37499,0.37521,3.9342e-08,0.018697,0.73172,3.9753e-10,7.8287e-08
1.0262,0.37499,0.37499,0.3752,3.9385e-08,0.017869,0.73254,4.1394e-10,7.8356e-08
1.027,0.37499,0.37499,0.3752,3.9427e-08,0.017059,0.73334,4.2997e-10,7.8424e-08
1.0278,0.37499,0.37499,0.37519,3.9468e-08,0.016268,0.73412,4.4557e-10,7.849e-08
1.0286,0.37499,0.37499,0.37519,3.9508e-08,0.015496,0.73488,4.6067e-10,7.8555e-08
1.0294,0.37499,0.37499,0.37519,3.9547e-08,0.014741,0.73563,4.7521e-10,7.8618e-08
1.0302,0.37499,0.37499,0.37518,3.9584e-08,0.014005,0.73636,4.8913e-10,7.868e-08
1.031,0.37499,0.37499,0.37518,3.9621e-08,0.013288,0.73706,5.0236e-10,7.874e-08
1.0318,0.37499,0.37499,0.37517,3.9657e-08,0.012589,0.73775,5.1486e-10,7.88e-08
1.0326,0.37499,0.37499,0.37517,3.9692e-08,0.011909,0.73842,5.2657e-10,7.8858e-08
1.0334,0.37499,0.37499,0.37516,3.9726e-08,0.011247,0.73908,5.3744e-10,7.8915e-08
1.0342,0.37499,0.37499,0.37516,3.9759e-08,0.010604,0.73971,5.4743e-10,7.8971e-08
1.035,0.37499,0.37499,0.37515,3.9791e-08,0.0099795,0.74033,5.5649e-10,7.9026e-08
1.0358,0.37499,0.37499,0.37515,3.9822e-08,0.0093737,0.74092,5.6459e-10,7.908e-08
1.0367,0.37499,0.37499,0.37514,3.9852e-08,0.0087868,0.7415,5.7169e-10,7.9133e-08
1.0375,0.37499,0.37499,0.37514,3.9881e-08,0.0082185,0.74206,5.7777e-10,7.9185e-08
1.0383,0.37499,0.37499,0.37513,3.9909e-08,0.0076691,0.7426,5.8279e-10,7.9236e-08
1.0391,0.37499,0.37499,0.37513,3.9936e-08,0.0071385,0.74312,5.8673e-10,7.9286e-08
1.0399,0.37499,0.37499,0.37512,3.9962e-08,0.0066267,0.74362,5.8958e-10,7.9335e-08
1.0407,0.37499,0.37499,0.37512,3.9987e-08,0.0061338,0.74411,5.9132e-10,7.9383e-08
1.0415,0.37499,0.37499,0.37511,4.0011e-08,0.0056598,0.74457,5.9195e-10,7.9431e-08
1.0423,0.37499,0.37499,0.37511,4.0034e-08,0.0052047,0.74502,5.9146e-10,7.9477e-08
1.0431,0.37499,0.37499,0.37511,4.0056e-08,0.0047685,0.74544,5.8985e-10,7.9523e-08
1.0439,0.37499,0.37499,0.3751,4.0077e-08,0.0043514,0.74585,5.8713e-10,7.9567e-08
1.0447,0.37499,0.37499,0.3751,4.0097e-08,0.0039532,0.74624,5.833e-10,7.9611e-08
1.0455,0.37499,0.37499,0.37509,4.0116e-08,0.003574,0.74661,5.7839e-10,7.9654e-08
1.0463,0.37499,0.37499,0.37509,4.0134e-08,0.0032138,0.74696,5.7241e-10,7.9696e-08
1.0471,0.37499,0.37499,0.37508,4.0151e-08,0.0028727,0.74729,5.6538e-10,7.9737e-08
1.0479,0.37499,0.37499,0.37508,4.0167e-08,0.0025507,0.7476,5.5733e-10,7.9777e-08
1.0487,0.37499,0.37499,0.37507,4.0182e-08,0.0022477,0.7479,5.483e-10,7.9815e-08
1.0495,0.37499,0.37499,0.37507,4.0196e-08,0.0019638,0.74817,5.3831e-10,7.9853e-08
1.0503,0.37499,0.37499,0.37506,4.0209e-08,0.0016991,0.74843,5.2741e-10,7.989e-08
1.0512,0.37499,0.37499,0.37506,4.022e-08,0.0014534,0.74866,5.1564e-10,7.9925e-08
1.052,0.37499,0.37499,0.37505,4.0231e-08,0.0012269,0.74888,5.0305e-10,7.996e-08
1.0528,0.37499,0.37499,0.37505,4.0241e-08,0.0010195,0.74908,4.8968e-10,7.9993e-08
1.0536,0.37499,0.37499,0.37504,4.025e-08,0.00083135,0.74926,4.756e-10,8.0024e-08
1.0544,0.37499,0.37499,0.37504,4.0258e-08,0.00066231,0.74942,4.6085e-10,8.0054e-08
1.0552,0.37499,0.37499,0.37503,4.0264e-08,0.00051245,0.74956,4.4549e-10,8.0083e-08
1.056,0.37499,0.37499,0.37503,4.027e-08,0.00038178,0.74968,4.296e-10,8.0111e-08
1.0568,0.37499,0.37499,0.37502,4.0275e-08,0.00027029,0.74978,4.1322e-10,8.0137e-08
1.0576,0.37499,0.37499,0.37502,4.0279e-08,0.00017801,0.74986,3.9644e-10,8.0161e-08
1.0584,0.37499,0.37499,0.37501,4.0281e-08,0.00010492,0.74992,3.793e-10,8.0183e-08
1.0592,0.37499,0.37499,0.37501,4.0283e-08,5.1035e-05,0.74997,3.6189e-10,8.0204e-08
1.06,0.37499,0.37499,0.37501,4.0284e-08,1.636e-05,0.74999,3.4427e-10,8.0223e-08
1.0608,0.37499,0.37499,0.375,4.0283e-08,8.941e-07,0.75,3.2652e-10,8.024e-08
1.0616,0.37499,0.37499,0.375,4.0282e-08,4.6381e-06,0.74999,3.087e-10,8.0255e-08
1.0624,0.37499,0.37499,0.37499,4.0279e-08,2.7592e-05,0.74995,2.9089e-10,8.0268e-08
1.0632,0.37499,0.37499,0.37499,4.0276e-08,6.9755e-05,0.7499,2.7315e-10,8.0279e-08
1.064,0.37499,0.37499,0.37498,4.0271e-08,0.00013112,0.74983,2.5557e-10,8.0287e-08
1.0648,0.37499,0.37499,0.37498,4.0266e-08,0.0002117,0.74974,2.3821e-10,8.0294e-08
1.0657,0.37499,0.37499,0.37497,4.0259e-08,0.00031147,0.74963,2.2114e-10,8.0298e-08
1.0665,0.37499,0.37499,0.37497,4.0252e-08,0.00043043,0.7495,2.0444e-10,8.0299e-08
1.0673,0.37499,0.37499,0.37496,4.0243e-08,0.00056859,0.74936,1.8816e-10,8.0299e-08
1.0681,0.37499,0.37499,0.37496,4.0234e-08,0.00072592,0.74919,1.7238e-10,8.0296e-08
1.0689,0.37499,0.37499,0.37495,4.0223e-08,0.00090243,0.749,1.5715e-10,8.029e-08
1.0697,0.37499,0.37499,0.37495,4.0212e-08,0.0010981,0.7488,1.4255e-10,8.0281e-08
1.0705,0.37499,0.37499,0.37494,4.0199e-08,0.0013129,0.74857,1.2863e-10,8.027e-08
1.0713,0.37499,0.37499,0.37494,4.0186e-08,0.0015469,0.74833,1.1545e-10,8.0256e-08
1.0721,0.37499,0.37499,0.37493,4.0171e-08,0.0018,0.74807,1.0305e-10,8.0239e-08
1.0729,0.37499,0.37499,0.37493,4.0156e-08,0.0020722,0.74778,9.1503e-11,8.022e-08
1.0737,0.37499,0.37499,0.37492,4.0139e-08,0.0023635,0.74748,8.0843e-11,8.0198e-08
1.0745,0.37499,0.37499,0.37492,4.0122e-08,0.0026739,0.74716,7.1117e-11,8.0172e-08
1.0753,0.37499,0.37499,0.37491,4.0103e-08,0.0030034,0.74682,6.2365e-11,8.0144e-08
1.0761,0.37499,0.37499,0.37491,4.0084e-08,0.003352,0.74647,5.4623e-11,8.0113e-08
1.0769,0.37499,0.37499,0.3749,4.0063e-08,0.0037195,0.74609,4.7924e-11,8.0078e-08
1.0777,0.37499,0.37499,0.3749,4.0042e-08,0.0041061,0.74569,4.2297e-11,8.0041e-08
1.0785,0.37499,0.37499,0.3749,4.0019e-08,0.0045117,0.74528,3.7764e-11,8e-08
1.0793,0.37499,0.37499,0.37489,3.9996e-08,0.0049363,0.74484,3.4346e-11,7.9957e-08
1.0801,0.37499,0.37499,0.37489,3.9971e-08,0.0053798,0.74439,3.2058e-11,7.991e-08
1.081,0.37499,0.37499,0.37488,3.9946e-08,0.0058423,0.74392,3.091e-11,7.9861e-08
1.0818,0.37499,0.37499,0.37488,3.9919e-08,0.0063237,0.74343,3.0909e-11,7.9808e-08
1.0826,0.37499,0.37499,0.37487,3.9892e-08,0.0068239,0.74292,3.2056e-11,7.9752e-08
1.0834,0.37499,0.37499,0.37487,3.9864e-08,0.0073431,0.74239,3.4349e-11,7.9693e-08
1.0842,0.37499,0.37499,0.37486,3.9834e-08,0.007881,0.74184,3.7779e-11,7.9631e-08
1.085,0.37499,0.37499,0.37486,3.9804e-08,0.0084378,0.74128,4.2334e-11,7.9566e-08
1.0858,0.37499,0.37499,0.37485,3.9773e-08,0.0090133,0.74069,4.7998e-11,7.9498e-08
1.0866,0.37499,0.37499,0.37485,3.9741e-08,0.0096076,0.74009,5.4749e-11,7.9426e-08
1.0874,0.37499,0.37499,0.37484,3.9707e-08,0.010221,0.73947,6.2563e-11,7.9352e-08
1.0882,0.37499,0.37499,0.37484,3.9673e-08,0.010852,0.73882,7.141e-11,7.9275e-08
1.089,0.37499,0.37499,0.37483,3.9638e-08,0.011503,0.73817,8.1255e-11,7.9195e-08
1.0898,0.37499,0.37499,0.37483,3.9602e-08,0.012172,0.73749,9.2061e-11,7.9112e-08
1.0906,0.37499,0.37499,0.37482,3.9565e-08,0.012859,0.73679,1.0379e-10,7.9027e-08
1.0914,0.37499,0.37499,0.37482,3.9527e-08,0.013565,0.73607,1.1638e-10,7.8938e-08
1.0922,0.37499,0.37499,0.37482,3.9489e-08,0.01429,0.73534,1.2981e-10,7.8847e-08
1.093,0.37499,0.37499,0.37481,3.9449e-08,0.015033,0.73459,1.4401e-10,7.8753e-08
1.0938,0.37499,0.37499,0.37481,3.9408e-08,0.015795,0.73382,1.5892e-10,7.8657e-08
1.0946,0.37499,0.37499,0.3748,3.9366e-08,0.016575,0.73303,1.7449e-10,7.8558e-08
1.0955,0.37499,0.37499,0.3748,3.9324e-08,0.017373,0.73222,1.9066e-10,7.8457e-08
1.0963,0.37499,0.37499,0.37479,3.928e-08,0.018189,0.7314,2.0737e-10,7.8353e-08
1.0971,0.37499,0.37499,0.37479,3.9236e-08,0.019024,0.73055,2.2455e-10,7.8247e-08
1.0979,0.37499,0.37499,0.37478,3.919e-08,0.019877,0.72969,2.4212e-10,7.8139e-08
1.0987,0.37499,0.37499,0.37478,3.9144e-08,0.020749,0.72881,2.6003e-10,7.8028e-08
1.0995,0.37499,0.37499,0.37477,3.9097e-08,0.021638,0.72791,2.7821e-10,7.7915e-08
1.1003,0.37499,0.37499,0.37477,3.9049e-08,0.022546,0.72699,2.9657e-10,7.7801e-08
1.1011,0.37499,0.37499,0.37477,3.9e-08,0.023471,0.72606,3.1506e-10,7.7684e-08
1.1019,0.37499,0.37499,0.37476,3.895e-08,0.024415,0.72511,3.3359e-10,7.7565e-08
1.1027,0.37499,0.37499,0.37476,3.8899e-08,0.025377,0.72414,3.5209e-10,7.7445e-08
1.1035,0.37499,0.37499,0.37475,3.8847e-08,0.026356,0.72315,3.705e-10,7.7323e-08
1.1043,0.37499,0.37499,0.37475,3.8794e-08,0.027354,0.72214,3.8873e-10,7.7199e-08
1.1051,0.37499,0.37499,0.37474,3.874e-08,0.028369,0.72112,4.0672e-10,7.7074e-08
1.1059,0.37499,0.37499,0.37474,3.8686e-08,0.029402,0.72008,4.2439e-10,7.6947e-08
1.1067,0.37499,0.37499,0.37473,3.863e-08,0.030452,0.71902,4.4168e-10,7.6819e-08
1.1075,0.37499,0.37499,0.37473,3.8574e-08,0.031521,0.71794,4.5852e-10,7.669e-08
1.1083,0.37499,0.37499,0.37473,3.8517e-08,0.032607,0.71684,4.7483e-10,7.6559e-08
1.1091,0.37499,0.37499,0.37472,3.8459e-08,0.03371,0.71573,4.9056e-10,7.6427e-08
1.11,0.37499,0.37499,0.37472,3.84e-08,0.034831,0.7146,5.0565e-10,7.6293e-08
1.1108,0.37499,0.37499,0.37471,3.834e-08,0.035969,0.71346,5.2003e-10,7.6159e-08
1.1116,0.37499,0.37499,0.37471,3.8279e-08,0.037125,0.71229,5.3364e-10,7.6024e-08
1.1124,0.37499,0.37499,0.3747,3.8217e-08,0.038298,0.71111,5.4644e-10,7.5888e-08
1.1132,0.37499,0.37499,0.3747,3.8154e-08,0.039488,0.70991,5.5838e-10,7.575e-08
1.114,0.37499,0.37499,0.37469,3.8091e-08,0.040696,0.70869,5.6939e-10,7.5612e-08
1.1148,0.37499,0.37499,0.37469,3.8026e-08,0.04192,0.70746,5.7945e-10,7.5473e-08
1.1156,0.37499,0.37499,0.37469,3.7961e-08,0.043162,0.70621,5.8851e-10,7.5334e-08
1.1164,0.37499,0.37499,0.37468,3.7895e-08,0.04442,0.70494,5.9654e-10,7.5193e-08
1.1172,0.37499,0.37499,0.37468,3.7828e-08,0.045696,0.70366,6.035e-10,7.5052e-08
1.118,0.37499,0.37499,0.37467,3.776e-08,0.046988,0.70236,6.0937e-10,7.491e-08
1.1188,0.37499,0.37499,0.37467,3.7691e-08,0.048298,0.70104,6.1412e-10,7.4768e-08
1.1196,0.37499,0.37499,0.37467,3.7621e-08,0.049624,0.69971,6.1773e-10,7.4625e-08
1.1204,0.37499,0.37499,0.37466,3.7551e-08,0.050966,0.69836,6.202e-10,7.4481e-08
1.1212,0.37499,0.37499,0.37466,3.7479e-08,0.052326,0.69699,6.215e-10,7.4337e-08
1.122,0.37499,0.37499,0.37465,3.7407e-08,0.053701,0.6956,6.2164e-10,7.4192e-08
1.1228,0.37499,0.37499,0.37465,3.7333e-08,0.055094,0.6942,6.2062e-10,7.4046e-08
1.1236,0.37499,0.37499,0.37464,3.7259e-08,0.056502,0.69279,6.1843e-10,7.39e-08
1.1245,0.37499,0.37499,0.37464,3.7184e-08,0.057927,0.69135,6.1509e-10,7.3754e-08
1.1253,0.37499,0.37499,0.37464,3.7108e-08,0.059368,0.68991,6.1061e-10,7.3606e-08
1.1261,0.37499,0.37499,0.37463,3.7032e-08,0.060826,0.68844,6.0501e-10,7.3458e-08
1.1269,0.37499,0.37499,0.37463,3.6954e-08,0.062299,0.68696,5.9831e-10,7.331e-08
1.1277,0.37499,0.37499,0.37462,3.6876e-08,0.063789,0.68546,5.9054e-10,7.3161e-08
1.1285,0.37499,0.37499,0.37462,3.6796e-08,0.065294,0.68395,5.8172e-10,7.3011e-08
1.1293,0.37499,0.37499,0.37462,3.6716e-08,0.066815,0.68242,5.719e-10,7.286e-08
1.1301,0.37499,0.37499,0.37461,3.6635e-08,0.068352,0.68087,5.6111e-10,7.2709e-08
1.1309,0.37499,0.37499,0.37461,3.6553e-08,0.069905,0.67931,5.4939e-10,7.2557e-08
1.1317,0.37499,0.37499,0.3746,3.647e-08,0.071473,0.67774,5.368e-10,7.2404e-08
1.1325,0.37499,0.37499,0.3746,3.6387e-08,0.073057,0.67614,5.2337e-10,7.225e-08
1.1333,0.37499,0.37499,0.3746,3.6302e-08,0.074657,0.67454,5.0917e-10,7.2096e-08
1.1341,0.37499,0.37499,0.37459,3.6217e-08,0.076272,0.67292,4.9426e-10,7.194e-08
1.1349,0.37499,0.37499,0.37459,3.6131e-08,0.077902,0.67128,4.7868e-10,7.1783e-08
1.1357,0.37499,0.37499,0.37459,3.6044e-08,0.079547,0.66962,4.625e-10,7.1626e-08
1.1365,0.37499,0.37499,0.37458,3.5956e-08,0.081207,0.66796,4.4579e-10,7.1467e-08
1.1373,0.37499,0.37499,0.37458,3.5868e-08,0.082883,0.66627,4.2861e-10,7.1307e-08
1.1381,0.37499,0.37499,0.37457,3.5778e-08,0.084573,0.66458,4.1103e-10,7.1145e-08
1.1389,0.37499,0.37499,0.37457,3.5688e-08,0.086279,0.66286,3.9312e-10,7.0982e-08
1.1398,0.37499,0.37499,0.37457,3.5597e-08,0.087999,0.66114,3.7496e-10,7.0818e-08
1.1406,0.37499,0.37499,0.37456,3.5505e-08,0.089734,0.65939,3.5661e-10,7.0653e-08
1.1414,0.37499,0.37499,0.37456,3.5412e-08,0.091483,0.65764,3.3814e-10,7.0486e-08
1.1422,0.37499,0.37499,0.37456,3.5318e-08,0.093247,0.65587,3.1964e-10,7.0317e-08
1.143,0.37499,0.37499,0.37455,3.5224e-08,0.095025,0.65408,3.0117e-10,7.0147e-08
1.1438,0.37499,0.37499,0.37455,3.5129e-08,0.096818,0.65228,2.8281e-10,6.9975e-08
1.1446,0.37499,0.37499,0.37455,3.5033e-08,0.098625,0.65047,2.6463e-10,6.9801e-08
1.1454,0.37499,0.37499,0.37454,3.4936e-08,0.10045,0.64864,2.467e-10,6.9626e-08
1.1462,0.37499,0.37499,0.37454,3.4839e-08,0.10228,0.6468,2.291e-10,6.9448e-08
1.147,0.37499,0.37499,0.37454,3.474e-08,0.10413,0.64494,2.1189e-10,6.9269e-08
1.1478,0.37499,0.37499,0.37453,3.4641e-08,0.10599,0.64307,1.9514e-10,6.9087e-08
1.1486,0.37499,0.37499,0.37453,3.4541e-08,0.10787,0.64119,1.7892e-10,6.8904e-08
1.1494,0.37499,0.37499,0.37452,3.4441e-08,0.10976,0.63929,1.633e-10,6.8718e-08
1.1502,0.37499,0.37499,0.37452,3.4339e-08,0.11167,0.63738,1.4833e-10,6.853e-08
1.151,0.37499,0.37499,0.37452,3.4237e-08,0.11358,0.63545,1.3408e-10,6.834e-08
1.1518,0.37499,0.37499,0.37451,3.4134e-08,0.11551,0.63352,1.206e-10,6.8148e-08
1.1526,0.37499,0.37499,0.37451,3.4031e-08,0.11746,0.63156,1.0795e-10,6.7953e-08
1.1534,0.37499,0.37499,0.37451,3.3926e-08,0.11942,0.6296,9.6182e-11,6.7756e-08
1.1543,0.37499,0.37499,0.3745,3.3821e-08,0.12139,0.62762,8.5333e-11,6.7557e-08
1.1551,0.37499,0.37499,0.3745,3.3715e-08,0.12337,0.62563,7.5453e-11,6.7355e-08
1.1559,0.37499,0.37499,0.3745,3.3609e-08,0.12537,0.62363,6.658e-11,6.7151e-08
1.1567,0.37499,0.37499,0.3745,3.3501e-08,0.12738,0.62162,5.875e-11,6.6944e-08
1.1575,0.37499,0.37499,0.37449,3.3393e-08,0.1294,0.61959,5.1995e-11,6.6735e-08
1.1583,0.37499,0.37499,0.37449,3.3285e-08,0.13143,0.61755,4.6341e-11,6.6523e-08
1.1591,0.37499,0.37499,0.37449,3.3175e-08,0.13348,0.61549,4.1812e-11,6.6309e-08
1.1599,0.37499,0.37499,0.37448,3.3065e-08,0.13554,0.61343,3.8426e-11,6.6092e-08
1.1607,0.37499,0.37499,0.37448,3.2954e-08,0.13761,0.61135,3.6197e-11,6.5873e-08
1.1615,0.37499,0.37499,0.37448,3.2843e-08,0.13969,0.60926,3.5135e-11,6.5651e-08
1.1623,0.37499,0.37499,0.37447,3.2731e-08,0.14179,0.60716,3.5243e-11,6.5427e-08
1.1631,0.37499,0.37499,0.37447,3.2618e-08,0.1439,0.60504,3.6522e-11,6.52e-08
1.1639,0.37499,0.37499,0.37447,3.2505e-08,0.14602,0.60292,3.8967e-11,6.4971e-08
1.1647,0.37499,0.37499,0.37446,3.2391e-08,0.14815,0.60078,4.257e-11,6.4739e-08
1.1655,0.37499,0.37499,0.37446,3.2276e-08,0.15029,0.59863,4.7316e-11,6.4505e-08
1.1663,0.37499,0.37499,0.37446,3.2161e-08,0.15245,0.59647,5.3188e-11,6.4268e-08
1.1671,0.37499,0.37499,0.37446,3.2045e-08,0.15461,0.5943,6.0161e-11,6.4029e-08
1.1679,0.37499,0.37499,0.37445,3.1928e-08,0.15679,0.59212,6.8211e-11,6.3788e-08
1.1688,0.37499,0.37499,0.37445,3.1811e-08,0.15898,0.58992,7.7304e-11,6.3544e-08
1.1696,0.37499,0.37499,0.37445,3.1693e-08,0.16118,0.58772,8.7405e-11,6.3299e-08
1.1704,0.37499,0.37499,0.37445,3.1575e-08,0.16339,0.5855,9.8476e-11,6.3051e-08
1.1712,0.37499,0.37499,0.37444,3.1456e-08,0.16561,0.58328,1.1047e-10,6.2801e-08
1.172,0.37499,0.37499,0.37444,3.1336e-08,0.16784,0.58104,1.2335e-10,6.2549e-08
1.1728,0.37499,0.37499,0.37444,3.1216e-08,0.17008,0.57879,1.3705e-10,6.2295e-08
1.1736,0.37499,0.37499,0.37443,3.1095e-08,0.17234,0.57653,1.5153e-10,6.2039e-08
1.1744,0.37499,0.37499,0.37443,3.0974e-08,0.1746,0.57427,1.6673e-10,6.1781e-08
1.1752,0.37499,0.37499,0.37443,3.0852e-08,0.17687,0.57199,1.8258e-10,6.1521e-08
1.176,0.37499,0.37499,0.37443,3.073e-08,0.17916,0.5697,1.9903e-10,6.126e-08
1.1768,0.37499,0.37499,0.37442,3.0607e-08,0.18145,0.5674,2.1602e-10,6.0997e-08
1.1776,0.37499,0.37499,0.37442,3.0483e-08,0.18375,0.56509,2.3347e-10,6.0733e-08
1.1784,0.37499,0.37499,0.37442,3.0359e-08,0.18607,0.56277,2.5131e-10,6.0467e-08
1.1792,0.37499,0.37499,0.37442,3.0235e-08,0.18839,0.56044,2.6948e-10,6.02e-08
1.18,0.37499,0.37499,0.37442,3.011e-08,0.19072,0.55811,2.8791e-10,5.9931e-08
1.1808,0.37499,0.37499,0.37441,2.9984e-08,0.19307,0.55576,3.0652e-10,5.9662e-08
1.1816,0.37499,0.37499,0.37441,2.9858e-08,0.19542,0.5534,3.2524e-10,5.9391e-08
1.1824,0.37499,0.37499,0.37441,2.9732e-08,0.19778,0.55104,3.44e-10,5.9119e-08
1.1833,0.37499,0.37499,0.37441,2.9605e-08,0.20015,0.54866,3.6272e-10,5.8846e-08
1.1841,0.37499,0.37499,0.3744,2.9477e-08,0.20253,0.54628,3.8134e-10,5.8573e-08
1.1849,0.37499,0.37499,0.3744,2.9349e-08,0.20492,0.54389,3.9977e-10,5.8298e-08
1.1857,0.37499,0.37499,0.3744,2.9221e-08,0.20731,0.54149,4.1794e-10,5.8023e-08
1.1865,0.37499,0.37499,0.3744,2.9092e-08,0.20972,0.53908,4.3579e-10,5.7748e-08
1.1873,0.37499,0.37499,0.3744,2.8963e-08,0.21213,0.53666,4.5324e-10,5.7472e-08
1.1881,0.37499,0.37499,0.37439,2.8833e-08,0.21455,0.53423,4.7023e-10,5.7195e-08
1.1889,0.37499,0.37499,0.37439,2.8703e-08,0.21698,0.5318,4.8669e-10,5.6918e-08
1.1897,0.37499,0.37499,0.37439,2.8572e-08,0.21942,0.52936,5.0255e-10,5.6641e-08
1.1905,0.37499,0.37499,0.37439,2.8441e-08,0.22187,0.52691,5.1776e-10,5.6364e-08
1.1913,0.37499,0.37499,0.37439,2.8309e-08,0.22432,0.52445,5.3226e-10,5.6087e-08
1.1921,0.37499,0.37499,0.37438,2.8178e-08,0.22678,0.52198,5.4598e-10,5.5809e-08
1.1929,0.37499,0.37499,0.37438,2.8045e-08,0.22925,0.51951,5.5887e-10,5.5532e-08
1.1937,0.37499,0.37499,0.37438,2.7913e-08,0.23173,0.51703,5.7089e-10,5.5254e-08
1.1945,0.37499,0.37499,0.37438,2.778e-08,0.23421,0.51454,5.8199e-10,5.4977e-08
1.1953,0.37499,0.37499,0.37438,2.7646e-08,0.2367,0.51205,5.9213e-10,5.47e-08
1.1961,0.37499,0.37499,0.37437,2.7512e-08,0.2392,0.50955,6.0126e-10,5.4423e-08
1.1969,0.37499,0.37499,0.37437,2.7378e-08,0.24171,0.50704,6.0935e-10,5.4147e-08
1.1977,0.37499,0.37499,0.37437,2.7244e-08,0.24422,0.50452,6.1637e-10,5.3871e-08
1.1986,0.37499,0.37499,0.37437,2.7109e-08,0.24674,0.502,6.223e-10,5.3595e-08
1.1994,0.37499,0.37499,0.37437,2.6973e-08,0.24926,0.49947,6.2711e-10,5.332e-08
1.2002,0.37499,0.37499,0.37437,2.6838e-08,0.25179,0.49694,6.3078e-10,5.3045e-08
1.201,0.37499,0.37499,0.37436,2.6702e-08,0.25433,0.4944,6.3331e-10,5.2771e-08
1.2018,0.37499,0.37499,0.37436,2.6566e-08,0.25688,0.49185,6.3467e-10,5.2497e-08
1.2026,0.37499,0.37499,0.37436,2.6429e-08,0.25943,0.4893,6.3488e-10,5.2223e-08
1.2034,0.37499,0.37499,0.37436,2.6292e-08,0.26198,0.48674,6.3392e-10,5.195e-08
1.2042,0.37499,0.37499,0.37436,2.6155e-08,0.26455,0.48417,6.318e-10,5.1678e-08
1.205,0.37499,0.37499,0.37436,2.6017e-08,0.26711,0.4816,6.2854e-10,5.1406e-08
1.2058,0.37499,0.37499,0.37436,2.588e-08,0.26969,0.47902,6.2414e-10,5.1135e-08
1.2066,0.37499,0.37499,0.37435,2.5742e-08,0.27227,0.47644,6.1863e-10,5.0864e-08
1.2074,0.37499,0.37499,0.37435,2.5603e-08,0.27485,0.47386,6.1203e-10,5.0594e-08
1.2082,0.37499,0.37499,0.37435,2.5465e-08,0.27744,0.47127,6.0436e-10,5.0325e-08
1.209,0.37499,0.37499,0.37435,2.5326e-08,0.28003,0.46867,5.9566e-10,5.0056e-08
1.2098,0.37499,0.37499,0.37435,2.5186e-08,0.28263,0.46607,5.8597e-10,4.9787e-08
1.2106,0.37499,0.37499,0.37435,2.5047e-08,0.28523,0.46346,5.7531e-10,4.9519e-08
1.2114,0.37499,0.37499,0.37435,2.4907e-08,0.28784,0.46085,5.6375e-10,4.9251e-08
1.2122,0.37499,0.37499,0.37435,2.4767e-08,0.29046,0.45824,5.5131e-10,4.8983e-08
1.2131,0.37499,0.37499,0.37434,2.4627e-08,0.29307,0.45562,5.3806e-10,4.8716e-08
1.2139,0.37499,0.37499,0.37434,2.4487e-08,0.29569,0.45299,5.2404e-10,4.845e-08
1.2147,0.37499,0.37499,0.37434,2.4346e-08,0.29832,0.45037,5.0932e-10,4.8183e-08
1.2155,0.37499,0.37499,0.37434,2.4205e-08,0.30095,0.44774,4.9395e-10,4.7917e-08
1.2163,0.37499,0.37499,0.37434,2.4064e-08,0.30358,0.4451,4.7799e-10,4.7651e-08
1.2171,0.37499,0.37499,0.37434,2.3923e-08,0.30622,0.44246,4.6151e-10,4.7385e-08
1.2179,0.37499,0.37499,0.37434,2.3782e-08,0.30886,0.43982,4.4458e-10,4.7119e-08
1.2187,0.37499,0.37499,0.37434,2.364e-08,0.3115,0.43718,4.2726e-10,4.6853e-08
1.2195,0.37499,0.37499,0.37434,2.3498e-08,0.31415,0.43453,4.0961e-10,4.6587e-08
1.2203,0.37499,0.37499,0.37434,2.3356e-08,0.3168,0.43188,3.9172e-10,4.6321e-08
1.2211,0.37499,0.37499,0.37434,2.3214e-08,0.31945,0.42922,3.7366e-10,4.6055e-08
1.2219,0.37499,0.37499,0.37434,2.3072e-08,0.32211,0.42656,3.5548e-10,4.5788e-08
1.2227,0.37499,0.37499,0.37433,2.293e-08,0.32477,0.4239,3.3728e-10,4.5522e-08
1.2235,0.37499,0.37499,0.37433,2.2787e-08,0.32743,0.42124,3.1911e-10,4.5255e-08
1.2243,0.37499,0.37499,0.37433,2.2644e-08,0.33009,0.41858,3.0106e-10,4.4988e-08
1.2251,0.37499,0.37499,0.37433,2.2501e-08,0.33276,0.41591,2.8319e-10,4.472e-08
1.2259,0.37499,0.37499,0.37433,2.2359e-08,0.33542,0.41324,2.6558e-10,4.4452e-08
1.2267,0.37499,0.37499,0.37433,2.2216e-08,0.33809,0.41057,2.4829e-10,4.4183e-08
1.2276,0.37499,0.37499,0.37433,2.2072e-08,0.34077,0.4079,2.3139e-10,4.3913e-08
1.2284,0.37499,0.37499,0.37433,2.1929e-08,0.34344,0.40522,2.1495e-10,4.3644e-08
1.2292,0.37499,0.375,0.37433,2.1786e-08,0.34612,0.40255,1.9904e-10,4.3373e-08
1.23,0.37499,0.375,0.37433,2.1643e-08,0.34879,0.39987,1.8371e-10,4.3101e-08
1.2308,0.37499,0.375,0.37433,2.1499e-08,0.35147,0.39719,1.6903e-10,4.2829e-08
1.2316,0.37499,0.375,0.37433,2.1356e-08,0.35415,0.39451,1.5505e-10,4.2556e-08
1.2324,0.37499,0.375,0.37433,2.1212e-08,0.35683,0.39183,1.4184e-10,4.2282e-08
1.2332,0.37499,0.375,0.37433,2.1069e-08,0.35951,0.38915,1.2943e-10,4.2008e-08
1.234,0.37499,0.375,0.37433,2.0925e-08,0.36219,0.38647,1.1789e-10,4.1732e-08
1.2348,0.375,0.375,0.37433,2.0781e-08,0.36488,0.38378,1.0725e-10,4.1455e-08
1.2356,0.375,0.375,0.37433,2.0638e-08,0.36756,0.3811,9.7551e-11,4.1178e-08
1.2364,0.375,0.375,0.37433,2.0494e-08,0.37024,0.37842,8.8838e-11,4.0899e-08
1.2372,0.375,0.375,0.37433,2.035e-08,0.37293,0.37573,8.114e-11,4.062e-08
1.238,0.375,0.375,0.37433,2.0207e-08,0.37561,0.37305,7.4488e-11,4.0339e-08
1.2388,0.375,0.375,0.37433,2.0063e-08,0.37829,0.37036,6.8905e-11,4.0058e-08
1.2396,0.375,0.375,0.37433,1.992e-08,0.38098,0.36768,6.4412e-11,3.9775e-08
1.2404,0.375,0.375,0.37433,1.9776e-08,0.38366,0.365,6.1026e-11,3.9491e-08
1.2412,0.375,0.375,0.37433,1.9633e-08,0.38634,0.36231,5.8758e-11,3.9206e-08
1.2421,0.375,0.375,0.37433,1.9489e-08,0.38903,0.35963,5.7615e-11,3.8921e-08
1.2429,0.375,0.375,0.37433,1.9346e-08,0.39171,0.35695,5.76e-11,3.8634e-08
1.2437,0.375,0.375,0.37433,1.9203e-08,0.39439,0.35427,5.871e-11,3.8346e-08
1.2445,0.375,0.375,0.37433,1.9059e-08,0.39707,0.35159,6.094e-11,3.8058e-08
1.2453,0.375,0.375,0.37433,1.8916e-08,0.39975,0.34891,6.4278e-11,3.7768e-08
1.2461,0.375,0.375,0.37433,1.8773e-08,0.40243,0.34624,6.8709e-11,3.7478e-08
1.2469,0.375,0.375,0.37433,1.863e-08,0.4051,0.34356,7.4213e-11,3.7186e-08
1.2477,0.375,0.375,0.37433,1.8487e-08,0.40778,0.34089,8.0764e-11,3.6894e-08
1.2485,0.375,0.375,0.37433,1.8345e-08,0.41045,0.33822,8.8336e-11,3.6601e-08
1.2493,0.375,0.375,0.37433,1.8202e-08,0.41312,0.33555,9.6895e-11,3.6307e-08
1.2501,0.375,0.375,0.37433,1.806e-08,0.41579,0.33288,1.0641e-10,3.6013e-08
1.2509,0.375,0.375,0.37433,1.7917e-08,0.41846,0.33021,1.1683e-10,3.5718e-08
1.2517,0.375,0.375,0.37433,1.7775e-08,0.42112,0.32755,1.2811e-10,3.5422e-08
1.2525,0.375,0.375,0.37433,1.7633e-08,0.42378,0.32489,1.4022e-10,3.5126e-08
1.2533,0.375,0.375,0.37434,1.7492e-08,0.42644,0.32223,1.5309e-10,3.483e-08
1.2541,0.375,0.375,0.37434,1.735e-08,0.4291,0.31957,1.6668e-10,3.4533e-08
1.2549,0.375,0.375,0.37434,1.7209e-08,0.43176,0.31692,1.8092e-10,3.4236e-08
1.2557,0.375,0.375,0.37434,1.7067e-08,0.43441,0.31427,1.9576e-10,3.3939e-08
1.2565,0.375,0.375,0.37434,1.6926e-08,0.43706,0.31162,2.1113e-10,3.3641e-08
1.2574,0.375,0.375,0.37434,1.6785e-08,0.4397,0.30898,2.2698e-10,3.3344e-08
1.2582,0.375,0.375,0.37434,1.6645e-08,0.44234,0.30634,2.4323e-10,3.3046e-08
1.259,0.375,0.375,0.37434,1.6504e-08,0.44498,0.3037,2.5983e-10,3.2749e-08
1.2598,0.375,0.375,0.37434,1.6364e-08,0.44762,0.30107,2.7669e-10,3.2452e-08
1.2606,0.375,0.375,0.37434,1.6224e-08,0.45025,0.29844,2.9374e-10,3.2155e-08
1.2614,0.375,0.375,0.37434,1.6085e-08,0.45288,0.29581,3.1093e-10,3.1858e-08
1.2622,0.375,0.375,0.37434,1.5945e-08,0.4555,0.29319,3.2818e-10,3.1562e-08
1.263,0.375,0.375,0.37435,1.5806e-08,0.45812,0.29057,3.4541e-10,3.1267e-08
1.2638,0.375,0.375,0.37435,1.5667e-08,0.46073,0.28796,3.6255e-10,3.0972e-08
1.2646,0.375,0.375,0.37435,1.5529e-08,0.46334,0.28535,3.7954e-10,3.0678e-08
1.2654,0.375,0.375,0.37435,1.539e-08,0.46595,0.28275,3.963e-10,3.0384e-08
1.2662,0.375,0.375,0.37435,1.5252e-08,0.46855,0.28015,4.1276e-10,3.0092e-08
1.267,0.375,0.375,0.37435,1.5114e-08,0.47115,0.27756,4.2886e-10,2.98e-08
1.2678,0.375,0.375,0.37435,1.4977e-08,0.47374,0.27497,4.4452e-10,2.9509e-08
1.2686,0.375,0.375,0.37435,1.484e-08,0.47633,0.27238,4.5969e-10,2.922e-08
1.2694,0.375,0.375,0.37436,1.4703e-08,0.47891,0.2698,4.743e-10,2.8931e-08
1.2702,0.375,0.375,0.37436,1.4566e-08,0.48148,0.26723,4.8829e-10,2.8644e-08
1.271,0.375,0.375,0.37436,1.443e-08,0.48406,0.26466,5.016e-10,2.8359e-08
1.2719,0.375,0.375,0.37436,1.4294e-08,0.48662,0.2621,5.1418e-10,2.8074e-08
1.2727,0.375,0.375,0.37436,1.4159e-08,0.48918,0.25954,5.2597e-10,2.7791e-08
1.2735,0.375,0.375,0.37436,1.4023e-08,0.49173,0.25699,5.3692e-10,2.751e-08
1.2743,0.375,0.375,0.37436,1.3888e-08,0.49428,0.25445,5.4699e-10,2.723e-08
1.2751,0.375,0.375,0.37437,1.3754e-08,0.49682,0.25191,5.5614e-10,2.6952e-08
1.2759,0.375,0.375,0.37437,1.362e-08,0.49936,0.24938,5.6433e-10,2.6675e-08
1.2767,0.375,0.375,0.37437,1.3486e-08,0.50189,0.24685,5.7152e-10,2.64e-08
1.2775,0.375,0.375,0.37437,1.3352e-08,0.50441,0.24433,5.7768e-10,2.6127e-08
1.2783,0.375,0.375,0.37437,1.3219e-08,0.50692,0.24182,5.8279e-10,2.5856e-08
1.2791,0.375,0.375,0.37437,1.3087e-08,0.50943,0.23931,5.8682e-10,2.5586e-08
1.2799,0.375,0.375,0.37438,1.2954e-08,0.51194,0.23682,5.8976e-10,2.5319e-08
1.2807,0.375,0.375,0.37438,1.2822e-08,0.51443,0.23432,5.9159e-10,2.5053e-08
1.2815,0.375,0.375,0.37438,1.2691e-08,0.51692,0.23184,5.9231e-10,2.4789e-08
1.2823,0.375,0.375,0.37438,1.256e-08,0.5194,0.22936,5.9191e-10,2.4527e-08
1.2831,0.375,0.375,0.37438,1.2429e-08,0.52187,0.22689,5.9039e-10,2.4267e-08
1.2839,0.375,0.375,0.37438,1.2298e-08,0.52434,0.22443,5.8775e-10,2.4009e-08
1.2847,0.375,0.375,0.37439,1.2169e-08,0.5268,0.22198,5.8401e-10,2.3753e-08
1.2855,0.375,0.375,0.37439,1.2039e-08,0.52925,0.21953,5.7918e-10,2.3499e-08
1.2864,0.375,0.375,0.37439,1.191e-08,0.53169,0.21709,5.7328e-10,2.3246e-08
1.2872,0.375,0.375,0.37439,1.1781e-08,0.53412,0.21466,5.6633e-10,2.2996e-08
1.288,0.375,0.375,0.37439,1.1653e-08,0.53655,0.21224,5.5836e-10,2.2747e-08
1.2888,0.375,0.375,0.3744,1.1525e-08,0.53897,0.20983,5.4939e-10,2.2501e-08
1.2896,0.375,0.375,0.3744,1.1398e-08,0.54138,0.20742,5.3947e-10,2.2256e-08
1.2904,0.375,0.375,0.3744,1.1271e-08,0.54378,0.20502,5.2864e-10,2.2013e-08
1.2912,0.375,0.375,0.3744,1.1144e-08,0.54617,0.20264,5.1693e-10,2.1772e-08
1.292,0.375,0.375,0.37441,1.1018e-08,0.54856,0.20026,5.044e-10,2.1532e-08
1.2928,0.375,0.375,0.37441,1.0893e-08,0.55093,0.19789,4.911e-10,2.1294e-08
1.2936,0.375,0.375,0.37441,1.0768e-08,0.5533,0.19552,4.7707e-10,2.1058e-08
1.2944,0.375,0.375,0.37441,1.0643e-08,0.55565,0.19317,4.6237e-10,2.0824e-08
1.2952,0.375,0.375,0.37441,1.0519e-08,0.558,0.19083,4.4707e-10,2.0591e-08
1.296,0.375,0.375,0.37442,1.0395e-08,0.56034,0.1885,4.3123e-10,2.0359e-08
1.2968,0.375,0.375,0.37442,1.0272e-08,0.56267,0.18617,4.149e-10,2.0129e-08
1.2976,0.375,0.375,0.37442,1.0149e-08,0.56499,0.18386,3.9816e-10,1.9901e-08
1.2984,0.375,0.375,0.37442,1.0027e-08,0.56729,0.18155,3.8108e-10,1.9673e-08
1.2992,0.375,0.375,0.37443,9.9056e-09,0.56959,0.17926,3.6371e-10,1.9447e-08
1.3,0.375,0.375,0.37443,9.7844e-09,0.57188,0.17698,3.4614e-10,1.9223e-08
1.3009,0.375,0.375,0.37443,9.6638e-09,0.57416,0.1747,3.2844e-10,1.8999e-08
1.3017,0.375,0.375,0.37443,9.5437e-09,0.57643,0.17244,3.1068e-10,1.8777e-08
1.3025,0.375,0.375,0.37444,9.4241e-09,0.57869,0.17018,2.9292e-10,1.8555e-08
1.3033,0.375,0.375,0.37444,9.305e-09,0.58094,0.16794,2.7525e-10,1.8335e-08
1.3041,0.375,0.375,0.37444,9.1865e-09,0.58318,0.16571,2.5773e-10,1.8115e-08
1.3049,0.375,0.375,0.37445,9.0686e-09,0.5854,0.16349,2.4044e-10,1.7897e-08
1.3057,0.375,0.375,0.37445,8.9511e-09,0.58762,0.16128,2.2346e-10,1.7679e-08
1.3065,0.375,0.375,0.37445,8.8343e-09,0.58982,0.15908,2.0684e-10,1.7462e-08
1.3073,0.375,0.375,0.37445,8.718e-09,0.59202,0.15689,1.9066e-10,1.7245e-08
1.3081,0.375,0.375,0.37446,8.6023e-09,0.5942,0.15471,1.7498e-10,1.703e-08
1.3089,0.375,0.375,0.37446,8.4871e-09,0.59637,0.15254,1.5988e-10,1.6814e-08
1.3097,0.375,0.375,0.37446,8.3726e-09,0.59854,0.15039,1.4541e-10,1.66e-08
1.3105,0.375,0.375,0.37446,8.2586e-09,0.60068,0.14825,1.3163e-10,1.6386e-08
1.3113,0.375,0.375,0.37447,8.1452e-09,0.60282,0.14611,1.1861e-10,1.6172e-08
1.3121,0.375,0.375,0.37447,8.0324e-09,0.60495,0.14399,1.064e-10,1.5958e-08
1.3129,0.375,0.375,0.37447,7.9203e-09,0.60706,0.14188,9.5051e-11,1.5745e-08
1.3137,0.375,0.375,0.37448,7.8087e-09,0.60916,0.13979,8.4609e-11,1.5533e-08
1.3145,0.375,0.375,0.37448,7.6978e-09,0.61126,0.1377,7.5124e-11,1.532e-08
1.3153,0.375,0.375,0.37448,7.5874e-09,0.61333,0.13563,6.6634e-11,1.5108e-08
1.3162,0.375,0.375,0.37449,7.4778e-09,0.6154,0.13357,5.918e-11,1.4896e-08
1.317,0.375,0.375,0.37449,7.3687e-09,0.61745,0.13152,5.2794e-11,1.4685e-08
1.3178,0.375,0.375,0.37449,7.2603e-09,0.61949,0.12949,4.7506e-11,1.4473e-08
1.3186,0.375,0.375,0.3745,7.1526e-09,0.62152,0.12747,4.3341e-11,1.4262e-08
1.3194,0.375,0.375,0.3745,7.0455e-09,0.62354,0.12546,4.0321e-11,1.4051e-08
1.3202,0.375,0.375,0.3745,6.9391e-09,0.62554,0.12346,3.8461e-11,1.384e-08
1.321,0.375,0.375,0.3745,6.8334e-09,0.62753,0.12148,3.7774e-11,1.3629e-08
1.3218,0.375,0.375,0.37451,6.7283e-09,0.62951,0.1195,3.8267e-11,1.3418e-08
1.3226,0.375,0.375,0.37451,6.624e-09,0.63148,0.11755,3.9942e-11,1.3208e-08
1.3234,0.375,0.375,0.37451,6.5203e-09,0.63343,0.1156,4.2799e-11,1.2998e-08
1.3242,0.375,0.375,0.37452,6.4173e-09,0.63537,0.11367,4.6829e-11,1.2788e-08
1.325,0.375,0.375,0.37452,6.315e-09,0.63729,0.11175,5.2023e-11,1.2578e-08
1.3258,0.375,0.375,0.37452,6.2135e-09,0.6392,0.10985,5.8363e-11,1.2369e-08
1.3266,0.375,0.375,0.37453,6.1126e-09,0.6411,0.10796,6.5831e-11,1.2159e-08
1.3274,0.375,0.375,0.37453,6.0125e-09,0.64298,0.10608,7.4401e-11,1.1951e-08
1.3282,0.375,0.375,0.37453,5.9131e-09,0.64486,0.10421,8.4043e-11,1.1742e-08
1.329,0.375,0.375,0.37454,5.8144e-09,0.64671,0.10236,9.4726e-11,1.1534e-08
1.3298,0.375,0.375,0.37454,5.7165e-09,0.64855,0.10053,1.0641e-10,1.1327e-08
1.3307,0.375,0.375,0.37455,5.6194e-09,0.65038,0.098707,1.1906e-10,1.112e-08
1.3315,0.375,0.375,0.37455,5.5229e-09,0.6522,0.0969,1.3262e-10,1.0913e-08
1.3323,0.375,0.375,0.37455,5.4273e-09,0.654,0.095106,1.4705e-10,1.0708e-08
1.3331,0.375,0.375,0.37456,5.3324e-09,0.65579,0.093327,1.6229e-10,1.0503e-08
1.3339,0.375,0.375,0.37456,5.2383e-09,0.65756,0.091563,1.783e-10,1.0298e-08
1.3347,0.375,0.375,0.37456,5.145e-09,0.65931,0.089812,1.95e-10,1.0095e-08
1.3355,0.375,0.375,0.37457,5.0524e-09,0.66106,0.088077,2.1234e-10,9.8924e-09
1.3363,0.375,0.375,0.37457,4.9606e-09,0.66279,0.086356,2.3026e-10,9.691e-09
1.3371,0.375,0.375,0.37457,4.8697e-09,0.6645,0.08465,2.4869e-10,9.4906e-09
1.3379,0.375,0.375,0.37458,4.7795e-09,0.6662,0.082959,2.6756e-10,9.2914e-09
1.3387,0.375,0.375,0.37458,4.6901e-09,0.66788,0.081283,2.868e-10,9.0934e-09
1.3395,0.375,0.375,0.37459,4.6015e-09,0.66955,0.079622,3.0635e-10,8.8967e-09
1.3403,0.375,0.375,0.37459,4.5138e-09,0.6712,0.077976,3.2612e-10,8.7015e-09
1.3411,0.375,0.375,0.37459,4.4269e-09,0.67284,0.076345,3.4604e-10,8.5077e-09
1.3419,0.375,0.375,0.3746,4.3408e-09,0.67446,0.074729,3.6604e-10,8.3155e-09
1.3427,0.375,0.375,0.3746,4.2555e-09,0.67607,0.073129,3.8605e-10,8.1249e-09
1.3435,0.375,0.375,0.3746,4.171e-09,0.67766,0.071545,4.0599e-10,7.9361e-09
1.3443,0.375,0.375,0.37461,4.0874e-09,0.67924,0.069976,4.2579e-10,7.7491e-09
1.3452,0.375,0.375,0.37461,4.0047e-09,0.6808,0.068422,4.4536e-10,7.564e-09
1.346,0.375,0.375,0.37462,3.9227e-09,0.68235,0.066884,4.6465e-10,7.3808e-09
1.3468,0.375,0.375,0.37462,3.8417e-09,0.68388,0.065362,4.8357e-10,7.1997e-09
1.3476,0.375,0.375,0.37462,3.7614e-09,0.68539,0.063856,5.0206e-10,7.0208e-09
1.3484,0.375,0.375,0.37463,3.6821e-09,0.68689,0.062366,5.2005e-10,6.8441e-09
1.3492,0.375,0.375,0.37463,3.6036e-09,0.68837,0.060892,5.3747e-10,6.6697e-09
1.35,0.375,0.375,0.37464,3.5259e-09,0.68984,0.059434,5.5425e-10,6.4976e-09
1.3508,0.375,0.375,0.37464,3.4492e-09,0.69129,0.057992,5.7034e-10,6.328e-09
1.3516,0.375,0.375,0.37464,3.3733e-09,0.69272,0.056566,5.8567e-10,6.1609e-09
1.3524,0.375,0.375,0.37465,3.2982e-09,0.69414,0.055157,6.0018e-10,5.9963e-09
1.3532,0.375,0.375,0.37465,3.2241e-09,0.69554,0.053764,6.1384e-10,5.8344e-09
1.354,0.375,0.375,0.37466,3.1508e-09,0.69693,0.052387,6.2657e-10,5.6751e-09
1.3548,0.375,0.375,0.37466,3.0784e-09,0.69829,0.051027,6.3834e-10,5.5186e-09
1.3556,0.375,0.375,0.37467,3.007e-09,0.69965,0.049684,6.491e-10,5.3648e-09
1.3564,0.375,0.375,0.37467,2.9363e-09,0.70098,0.048357,6.5882e-10,5.2139e-09
1.3572,0.375,0.375,0.37467,2.8666e-09,0.7023,0.047047,6.6746e-10,5.0658e-09
1.358,0.375,0.375,0.37468,2.7978e-09,0.7036,0.045754,6.7498e-10,4.9207e-09
1.3588,0.375,0.375,0.37468,2.7299e-09,0.70489,0.044478,6.8137e-10,4.7784e-09
1.3597,0.375,0.375,0.37469,2.6629e-09,0.70615,0.043218,6.866e-10,4.6392e-09
1.3605,0.375,0.375,0.37469,2.5968e-09,0.7074,0.041976,6.9065e-10,4.5029e-09
1.3613,0.375,0.375,0.37469,2.5316e-09,0.70864,0.040751,6.935e-10,4.3696e-09
1.3621,0.375,0.375,0.3747,2.4673e-09,0.70986,0.039542,6.9516e-10,4.2394e-09
1.3629,0.375,0.375,0.3747,2.4039e-09,0.71106,0.038351,6.9562e-10,4.1121e-09
1.3637,0.375,0.375,0.37471,2.3414e-09,0.71224,0.037178,6.9487e-10,3.9879e-09
1.3645,0.375,0.375,0.37471,2.2798e-09,0.7134,0.036021,6.9293e-10,3.8667e-09
1.3653,0.375,0.375,0.37472,2.2192e-09,0.71455,0.034882,6.898e-10,3.7486e-09
1.3661,0.375,0.375,0.37472,2.1595e-09,0.71568,0.03376,6.855e-10,3.6334e-09
1.3669,0.375,0.375,0.37473,2.1007e-09,0.71679,0.032656,6.8004e-10,3.5213e-09
1.3677,0.375,0.375,0.37473,2.0428e-09,0.71789,0.031569,6.7346e-10,3.4121e-09
1.3685,0.375,0.375,0.37473,1.9858e-09,0.71897,0.0305,6.6577e-10,3.3059e-09
1.3693,0.375,0.375,0.37474,1.9298e-09,0.72003,0.029449,6.5702e-10,3.2026e-09
1.3701,0.375,0.375,0.37474,1.8747e-09,0.72107,0.028415,6.4723e-10,3.1022e-09
1.3709,0.375,0.375,0.37475,1.8205e-09,0.7221,0.027399,6.3646e-10,3.0046e-09
1.3717,0.375,0.375,0.37475,1.7673e-09,0.7231,0.026401,6.2473e-10,2.9099e-09
1.3725,0.375,0.375,0.37476,1.715e-09,0.72409,0.025421,6.121e-10,2.8179e-09
1.3733,0.375,0.375,0.37476,1.6637e-09,0.72506,0.024458,5.9863e-10,2.7287e-09
1.3741,0.375,0.375,0.37477,1.6132e-09,0.72602,0.023514,5.8435e-10,2.6421e-09
1.375,0.375,0.375,0.37477,1.5638e-09,0.72695,0.022587,5.6935e-10,2.5582e-09
1.3758,0.375,0.375,0.37477,1.5152e-09,0.72787,0.021679,5.5366e-10,2.4768e-09
1.3766,0.375,0.375,0.37478,1.4677e-09,0.72877,0.020789,5.3736e-10,2.3979e-09
1.3774,0.375,0.375,0.37478,1.421e-09,0.72965,0.019917,5.2051e-10,2.3215e-09
1.3782,0.375,0.375,0.37479,1.3753e-09,0.73051,0.019063,5.0317e-10,2.2475e-09
1.379,0.375,0.375,0.37479,1.3306e-09,0.73136,0.018227,4.8543e-10,2.1758e-09
1.3798,0.375,0.375,0.3748,1.2868e-09,0.73218,0.017409,4.6733e-10,2.1063e-09
1.3806,0.375,0.375,0.3748,1.244e-09,0.73299,0.01661,4.4897e-10,2.039e-09
1.3814,0.375,0.375,0.37481,1.2021e-09,0.73378,0.015829,4.304e-10,1.9739e-09
1.3822,0.375,0.375,0.37481,1.1612e-09,0.73455,0.015067,4.1171e-10,1.9108e-09
1.383,0.375,0.375,0.37482,1.1213e-09,0.73531,0.014323,3.9297e-10,1.8496e-09
1.3838,0.375,0.375,0.37482,1.0823e-09,0.73604,0.013598,3.7424e-10,1.7904e-09
1.3846,0.375,0.375,0.37482,1.0443e-09,0.73676,0.012891,3.556e-10,1.733e-09
1.3854,0.375,0.375,0.37483,1.0073e-09,0.73746,0.012202,3.3714e-10,1.6774e-09
1.3862,0.375,0.375,0.37483,9.7122e-10,0.73813,0.011533,3.189e-10,1.6235e-09
1.387,0.375,0.375,0.37484,9.3613e-10,0.7388,0.010881,3.0098e-10,1.5713e-09
1.3878,0.375,0.375,0.37484,9.0202e-10,0.73944,0.010249,2.8343e-10,1.5206e-09
1.3886,0.375,0.375,0.37485,8.6889e-10,0.74006,0.0096349,2.6633e-10,1.4715e-09
1.3895,0.375,0.375,0.37485,8.3674e-10,0.74066,0.0090398,2.4973e-10,1.4237e-09
1.3903,0.375,0.375,0.37486,8.0557e-10,0.74125,0.0084634,2.3371e-10,1.3774e-09
1.3911,0.375,0.375,0.37486,7.7539e-10,0.74182,0.0079058,2.1833e-10,1.3325e-09
1.3919,0.375,0.375,0.37487,7.462e-10,0.74237,0.007367,2.0364e-10,1.2888e-09
1.3927,0.375,0.375,0.37487,7.18e-10,0.7429,0.006847,1.8969e-10,1.2463e-09
1.3935,0.375,0.375,0.37488,6.9079e-10,0.74341,0.0063459,1.7655e-10,1.205e-09
1.3943,0.375,0.375,0.37488,6.6457e-10,0.7439,0.0058637,1.6426e-10,1.1649e-09
1.3951,0.375,0.375,0.37489,6.3936e-10,0.74437,0.0054003,1.5286e-10,1.1259e-09
1.3959,0.375,0.375,0.37489,6.1514e-10,0.74482,0.004956,1.424e-10,1.0879e-09
1.3967,0.375,0.375,0.37489,5.9193e-10,0.74526,0.0045305,1.3292e-10,1.0509e-09
1.3975,0.375,0.375,0.3749,5.6972e-10,0.74568,0.0041241,1.2445e-10,1.015e-09
1.3983,0.375,0.375,0.3749,5.4851e-10,0.74607,0.0037366,1.1702e-10,9.8001e-10
1.3991,0.375,0.375,0.37491,5.2832e-10,0.74645,0.0033682,1.1065e-10,9.4599e-10
1.3999,0.375,0.375,0.37491,5.0914e-10,0.74681,0.0030188,1.0536e-10,9.1291e-10
1.4007,0.375,0.375,0.37492,4.9097e-10,0.74715,0.0026884,1.0119e-10,8.8075e-10
1.4015,0.375,0.375,0.37492,4.7381e-10,0.74747,0.0023772,9.8123e-11,8.4951e-10
1.4023,0.375,0.375,0.37493,4.5768e-10,0.74777,0.002085,9.6183e-11,8.1917e-10
1.4031,0.375,0.375,0.37493,4.4256e-10,0.74805,0.0018119,9.537e-11,7.8975e-10
1.404,0.375,0.375,0.37494,4.2847e-10,0.74832,0.0015579,9.5682e-11,7.6125e-10
1.4048,0.375,0.375,0.37494,4.1539e-10,0.74856,0.0013231,9.7113e-11,7.3367e-10
1.4056,0.375,0.375,0.37495,4.0335e-10,0.74879,0.0011074,9.9653e-11,7.0704e-10
1.4064,0.375,0.375,0.37495,3.9233e-10,0.74899,0.00091087,1.0329e-10,6.8136e-10
1.4072,0.375,0.375,0.37496,3.8233e-10,0.74918,0.00073349,1.08e-10,6.5667e-10
1.408,0.375,0.375,0.37496,3.7337e-10,0.74935,0.00057529,1.1376e-10,6.3299e-10
1.4088,0.375,0.375,0.37497,3.6544e-10,0.7495,0.00043627,1.2054e-10,6.1035e-10
1.4096,0.375,0.375,0.37497,3.5855e-10,0.74963,0.00031643,1.2832e-10,5.8878e-10
1.4104,0.375,0.375,0.37498,3.5268e-10,0.74974,0.00021579,1.3704e-10,5.6832e-10
1.4112,0.375,0.375,0.37498,3.4786e-10,0.74983,0.00013435,1.4669e-10,5.4903e-10
1.412,0.375,0.375,0.37499,3.4407e-10,0.7499,7.2116e-05,1.5721e-10,5.3093e-10
1.4128,0.375,0.375,0.37499,3.4132e-10,0.74995,2.9084e-05,1.6855e-10,5.1409e-10
1.4136,0.375,0.375,0.375,3.396e-10,0.74999,5.2616e-06,1.8066e-10,4.9855e-10
1.4144,0.375,0.375,0.375,3.3893e-10,0.75,6.4864e-07,1.935e-10,4.8436e-10
1.4152,0.375,0.375,0.375,3.393e-10,0.74999,1.5246e-05,2.07e-10,4.716e-10
1.416,0.375,0.375,0.37501,3.4071e-10,0.74997,4.9052e-05,2.2111e-10,4.6031e-10
1.4168,0.375,0.375,0.37501,3.4316e-10,0.74993,0.00010207,2.3576e-10,4.5056e-10
1.4176,0.375,0.375,0.37502,3.4665e-10,0.74986,0.00017428,2.509e-10,4.4241e-10
1.4185,0.375,0.375,0.37502,3.5119e-10,0.74978,0.0002657,2.6644e-10,4.3593e-10
1.4193,0.375,0.375,0.37503,3.5677e-10,0.74968,0.00037632,2.8234e-10,4.3119e-10
1.4201,0.375,0.375,0.37503,3.6339e-10,0.74956,0.00050613,2.9852e-10,4.2826e-10
1.4209,0.375,0.375,0.37504,3.7105e-10,0.74942,0.00065512,3.1491e-10,4.2719e-10
1.4217,0.375,0.375,0.37504,3.7976e-10,0.74926,0.00082329,3.3144e-10,4.2808e-10
1.4225,0.375,0.375,0.37505,3.895e-10,0.74909,0.0010106,3.4804e-10,4.3097e-10
1.4233,0.375,0.375,0.37505,4.0029e-10,0.74889,0.0012171,3.6463e-10,4.3595e-10
1.4241,0.375,0.375,0.37506,4.1212e-10,0.74867,0.0014428,3.8116e-10,4.4309e-10
1.4249,0.375,0.375,0.37506,4.25e-10,0.74844,0.0016875,3.9754e-10,4.5245e-10
1.4257,0.375,0.375,0.37507,4.3891e-10,0.74818,0.0019514,4.1371e-10,4.641e-10
1.4265,0.375,0.375,0.37507,4.5386e-10,0.74791,0.0022344,4.296e-10,4.7811e-10
1.4273,0.375,0.375,0.37508,4.6984e-10,0.74762,0.0025366,4.4514e-10,4.9454e-10
1.4281,0.375,0.375,0.37508,4.8687e-10,0.74731,0.0028577,4.6027e-10,5.1347e-10
1.4289,0.375,0.375,0.37509,5.0492e-10,0.74697,0.003198,4.7491e-10,5.3494e-10
1.4297,0.375,0.375,0.37509,5.2402e-10,0.74662,0.0035573,4.8901e-10,5.5902e-10
1.4305,0.375,0.375,0.3751,5.4414e-10,0.74626,0.0039356,5.0251e-10,5.8577e-10
1.4313,0.375,0.375,0.3751,5.653e-10,0.74587,0.0043329,5.1535e-10,6.1525e-10
1.4321,0.375,0.375,0.37511,5.8748e-10,0.74546,0.0047493,5.2747e-10,6.4749e-10
1.4329,0.375,0.375,0.37511,6.1069e-10,0.74504,0.0051846,5.3883e-10,6.8256e-10
1.4338,0.375,0.375,0.37511,6.3493e-10,0.74459,0.0056388,5.4937e-10,7.205e-10
1.4346,0.375,0.375,0.37512,6.6019e-10,0.74413,0.0061119,5.5904e-10,7.6134e-10
1.4354,0.375,0.375,0.37512,6.8647e-10,0.74364,0.006604,5.6782e-10,8.0513e-10
1.4362,0.375,0.375,0.37513,7.1377e-10,0.74314,0.0071149,5.7565e-10,8.519e-10
1.437,0.375,0.375,0.37513,7.4209e-10,0.74262,0.0076447,5.825e-10,9.0168e-10
1.4378,0.375,0.375,0.37514,7.7142e-10,0.74208,0.0081933,5.8835e-10,9.5449e-10
1.4386,0.375,0.375,0.37514,8.0177e-10,0.74153,0.0087606,5.9317e-10,1.0104e-09
1.4394,0.375,0.375,0.37515,8.3312e-10,0.74095,0.0093468,5.9693e-10,1.0693e-09
1.4402,0.375,0.375,0.37515,8.6548e-10,0.74035,0.0099517,5.9962e-10,1.1313e-09
1.441,0.375,0.375,0.37516,8.9884e-10,0.73974,0.010575,6.0123e-10,1.1965e-09
1.4418,0.375,0.375,0.37516,9.3321e-10,0.73911,0.011217,6.0174e-10,1.2647e-09
1.4426,0.375,0.375,0.37517,9.6857e-10,0.73845,0.011878,6.0116e-10,1.336e-09
1.4434,0.375,0.375,0.37517,1.0049e-09,0.73778,0.012558,5.9947e-10,1.4104e-09
1.4442,0.375,0.375,0.37518,1.0423e-09,0.7371,0.013256,5.967e-10,1.4879e-09
1.445,0.375,0.375,0.37518,1.0806e-09,0.73639,0.013972,5.9284e-10,1.5684e-09
1.4458,0.375,0.375,0.37518,1.12e-09,0.73566,0.014707,5.8792e-10,1.652e-09
1.4466,0.375,0.375,0.37519,1.1603e-09,0.73492,0.015461,5.8195e-10,1.7386e-09
1.4474,0.375,0.375,0.37519,1.2016e-09,0.73416,0.016233,5.7495e-10,1.8282e-09
1.4483,0.375,0.375,0.3752,1.2438e-09,0.73337,0.017023,5.6695e-10,1.9207e-09
1.4491,0.375,0.375,0.3752,1.2871e-09,0.73257,0.017832,5.5798e-10,2.0162e-09
1.4499,0.375,0.375,0.37521,1.3313e-09,0.73176,0.018659,5.4808e-10,2.1145e-09
1.4507,0.375,0.375,0.37521,1.3765e-09,0.73092,0.019504,5.3728e-10,2.2157e-09
1.4515,0.375,0.375,0.37522,1.4227e-09,0.73007,0.020368,5.2563e-10,2.3197e-09
1.4523,0.375,0.375,0.37522,1.4698e-09,0.72919,0.021249,5.1318e-10,2.4264e-09
1.4531,0.375,0.375,0.37523,1.5179e-09,0.7283,0.022149,4.9997e-10,2.5357e-09
1.4539,0.375,0.375,0.37523,1.5669e-09,0.72739,0.023067,4.8606e-10,2.6477e-09
1.4547,0.375,0.375,0.37524,1.6169e-09,0.72647,0.024002,4.7151e-10,2.7622e-09
1.4555,0.375,0.375,0.37524,1.6678e-09,0.72552,0.024956,4.5637e-10,2.8793e-09
1.4563,0.375,0.375,0.37524,1.7197e-09,0.72456,0.025928,4.407e-10,2.9987e-09
1.4571,0.375,0.375,0.37525,1.7725e-09,0.72358,0.026918,4.2457e-10,3.1205e-09
1.4579,0.375,0.375,0.37525,1.8263e-09,0.72258,0.027925,4.0804e-10,3.2446e-09
1.4587,0.375,0.375,0.37526,1.881e-09,0.72156,0.02895,3.9119e-10,3.3708e-09
1.4595,0.375,0.375,0.37526,1.9367e-09,0.72053,0.029993,3.7407e-10,3.4992e-09
1.4603,0.375,0.375,0.37527,1.9932e-09,0.71948,0.031054,3.5676e-10,3.6297e-09
1.4611,0.375,0.375,0.37527,2.0507e-09,0.71841,0.032132,3.3934e-10,3.7622e-09
1.4619,0.375,0.375,0.37528,2.1092e-09,0.71732,0.033228,3.2186e-10,3.8965e-09
1.4628,0.375,0.375,0.37528,2.1685e-09,0.71622,0.034341,3.0441e-10,4.0327e-09
1.4636,0.375,0.375,0.37528,2.2288e-09,0.7151,0.035472,2.8705e-10,4.1706e-09
1.4644,0.375,0.375,0.37529,2.29e-09,0.71396,0.03662,2.6986e-10,4.3102e-09
1.4652,0.375,0.375,0.37529,2.3521e-09,0.7128,0.037785,2.5291e-10,4.4513e-09
1.466,0.375,0.375,0.3753,2.4151e-09,0.71163,0.038968,2.3626e-10,4.594e-09
1.4668,0.375,0.375,0.3753,2.4791e-09,0.71043,0.040168,2.2e-10,4.7382e-09
1.4676,0.375,0.375,0.37531,2.5439e-09,0.70923,0.041385,2.0418e-10,4.8837e-09
1.4684,0.375,0.375,0.37531,2.6097e-09,0.708,0.04262,1.8887e-10,5.0305e-09
1.4692,0.375,0.375,0.37531,2.6763e-09,0.70676,0.043871,1.7414e-10,5.1785e-09
1.47,0.375,0.375,0.37532,2.7439e-09,0.7055,0.045139,1.6005e-10,5.3277e-09
1.4708,0.375,0.375,0.37532,2.8123e-09,0.70422,0.046424,1.4665e-10,5.4779e-09
1.4716,0.375,0.375,0.37533,2.8816e-09,0.70293,0.047726,1.3401e-10,5.6292e-09
1.4724,0.375,0.375,0.37533,2.9518e-09,0.70162,0.049045,1.2218e-10,5.7815e-09
1.4732,0.375,0.375,0.37533,3.0229e-09,0.70029,0.05038,1.1121e-10,5.9347e-09
1.474,0.375,0.375,0.37534,3.0949e-09,0.69895,0.051732,1.0115e-10,6.0887e-09
1.4748,0.375,0.375,0.37534,3.1678e-09,0.69759,0.053101,9.204e-11,6.2436e-09
1.4756,0.375,0.375,0.37535,3.2416e-09,0.69621,0.054486,8.3924e-11,6.3992e-09
1.4764,0.375,0.375,0.37535,3.3162e-09,0.69482,0.055887,7.6838e-11,6.5556e-09
1.4773,0.375,0.375,0.37536,3.3917e-09,0.69341,0.057305,7.0814e-11,6.7126e-09
1.4781,0.375,0.375,0.37536,3.4681e-09,0.69198,0.058739,6.588e-11,6.8703e-09
1.4789,0.375,0.375,0.37536,3.5453e-09,0.69054,0.06019,6.2061e-11,7.0286e-09
1.4797,0.375,0.375,0.37537,3.6234e-09,0.68908,0.061656,5.9377e-11,7.1875e-09
1.4805,0.375,0.375,0.37537,3.7024e-09,0.6876,0.063139,5.7843e-11,7.3469e-09
1.4813,0.375,0.375,0.37538,3.7822e-09,0.68611,0.064637,5.747e-11,7.507e-09
1.4821,0.375,0.375,0.37538,3.8629e-09,0.68461,0.066151,5.8263e-11,7.6675e-09
1.4829,0.375,0.375,0.37538,3.9444e-09,0.68309,0.067682,6.0226e-11,7.8286e-09
1.4837,0.375,0.375,0.37539,4.0268e-09,0.68155,0.069228,6.3354e-11,7.9903e-09
1.4845,0.375,0.375,0.37539,4.1101e-09,0.67999,0.070789,6.7641e-11,8.1525e-09
1.4853,0.375,0.375,0.3754,4.1941e-09,0.67842,0.072366,7.3074e-11,8.3152e-09
1.4861,0.375,0.375,0.3754,4.279e-09,0.67684,0.073959,7.9635e-11,8.4785e-09
1.4869,0.375,0.375,0.3754,4.3648e-09,0.67524,0.075567,8.7306e-11,8.6423e-09
1.4877,0.375,0.375,0.37541,4.4514e-09,0.67362,0.077191,9.6058e-11,8.8067e-09
1.4885,0.375,0.375,0.37541,4.5388e-09,0.67199,0.078829,1.0586e-10,8.9717e-09
1.4893,0.375,0.375,0.37541,4.627e-09,0.67035,0.080483,1.1669e-10,9.1374e-09
1.4901,0.375,0.375,0.37542,4.7161e-09,0.66868,0.082152,1.2849e-10,9.3037e-09
1.4909,0.375,0.375,0.37542,4.806e-09,0.66701,0.083836,1.4124e-10,9.4708e-09
1.4917,0.375,0.375,0.37543,4.8967e-09,0.66532,0.085535,1.5487e-10,9.6385e-09
1.4926,0.375,0.375,0.37543,4.9882e-09,0.66361,0.087249,1.6935e-10,9.8071e-09
1.4934,0.375,0.375,0.37543,5.0805e-09,0.66189,0.088977,1.8462e-10,9.9764e-09
1.4942,0.375,0.375,0.37544,5.1737e-09,0.66015,0.09072,2.0062e-10,1.0147e-08
1.495,0.375,0.375,0.37544,5.2676e-09,0.6584,0.092478,2.173e-10,1.0318e-08
1.4958,0.375,0.375,0.37544,5.3623e-09,0.65664,0.09425,2.346e-10,1.049e-08
1.4966,0.375,0.375,0.37545,5.4578e-09,0.65486,0.096037,2.5244e-10,1.0663e-08
1.4974,0.375,0.375,0.37545,5.5541e-09,0.65306,0.097837,2.7077e-10,1.0837e-08
1.4982,0.375,0.375,0.37545,5.6512e-09,0.65126,0.099652,2.8952e-10,1.1013e-08
1.499,0.375,0.375,0.37546,5.749e-09,0.64943,0.10148,3.086e-10,1.1189e-08
1.4998,0.375,0.375,0.37546,5.8476e-09,0.6476,0.10332,3.2797e-10,1.1367e-08
1.5006,0.375,0.375,0.37547,5.947e-09,0.64575,0.10518,3.4753e-10,1.1546e-08
1.5014,0.375,0.375,0.37547,6.0471e-09,0.64388,0.10705,3.6722e-10,1.1727e-08
1.5022,0.375,0.375,0.37547,6.148e-09,0.64201,0.10894,3.8697e-10,1.1909e-08
1.503,0.375,0.375,0.37548,6.2497e-09,0.64012,0.11084,4.0669e-10,1.2093e-08
1.5038,0.375,0.375,0.37548,6.3521e-09,0.63821,0.11275,4.2632e-10,1.2278e-08
1.5046,0.375,0.375,0.37548,6.4552e-09,0.63629,0.11467,4.4579e-10,1.2465e-08
1.5054,0.375,0.375,0.37549,6.5591e-09,0.63436,0.11661,4.65e-10,1.2653e-08
1.5062,0.375,0.375,0.37549,6.6637e-09,0.63241,0.11856,4.8391e-10,1.2843e-08
1.5071,0.375,0.375,0.37549,6.769e-09,0.63046,0.12053,5.0243e-10,1.3036e-08
1.5079,0.375,0.375,0.3755,6.875e-09,0.62849,0.12251,5.2049e-10,1.323e-08
1.5087,0.375,0.375,0.3755,6.9817e-09,0.6265,0.1245,5.3802e-10,1.3425e-08
1.5095,0.375,0.375,0.3755,7.0892e-09,0.6245,0.1265,5.5497e-10,1.3623e-08
1.5103,0.375,0.375,0.3755,7.1973e-09,0.62249,0.12852,5.7126e-10,1.3823e-08
1.5111,0.375,0.375,0.37551,7.3061e-09,0.62047,0.13055,5.8683e-10,1.4025e-08
1.5119,0.375,0.375,0.37551,7.4156e-09,0.61844,0.13259,6.0163e-10,1.423e-08
1.5127,0.375,0.375,0.37551,7.5258e-09,0.61639,0.13464,6.156e-10,1.4436e-08
1.5135,0.375,0.375,0.37552,7.6367e-09,0.61433,0.13671,6.2868e-10,1.4645e-08
1.5143,0.375,0.375,0.37552,7.7482e-09,0.61225,0.13879,6.4083e-10,1.4856e-08
1.5151,0.375,0.375,0.37552,7.8603e-09,0.61017,0.14088,6.52e-10,1.5069e-08
1.5159,0.375,0.375,0.37553,7.9731e-09,0.60807,0.14298,6.6215e-10,1.5284e-08
1.5167,0.375,0.375,0.37553,8.0866e-09,0.60597,0.14509,6.7124e-10,1.5502e-08
1.5175,0.375,0.375,0.37553,8.2007e-09,0.60384,0.14722,6.7924e-10,1.5722e-08
1.5183,0.375,0.375,0.37554,8.3154e-09,0.60171,0.14936,6.8612e-10,1.5945e-08
1.5191,0.375,0.375,0.37554,8.4307e-09,0.59957,0.15151,6.9185e-10,1.617e-08
1.5199,0.375,0.375,0.37554,8.5467e-09,0.59741,0.15367,6.9641e-10,1.6397e-08
1.5207,0.375,0.375,0.37554,8.6632e-09,0.59525,0.15584,6.9979e-10,1.6627e-08
1.5216,0.375,0.375,0.37555,8.7804e-09,0.59307,0.15802,7.0197e-10,1.6859e-08
1.5224,0.375,0.375,0.37555,8.8981e-09,0.59088,0.16022,7.0294e-10,1.7093e-08
1.5232,0.375,0.375,0.37555,9.0164e-09,0.58868,0.16242,7.0272e-10,1.733e-08
1.524,0.375,0.375,0.37555,9.1353e-09,0.58647,0.16464,7.0128e-10,1.7569e-08
1.5248,0.375,0.375,0.37556,9.2547e-09,0.58425,0.16687,6.9865e-10,1.7811e-08
1.5256,0.375,0.375,0.37556,9.3747e-09,0.58201,0.16911,6.9484e-10,1.8055e-08
1.5264,0.375,0.375,0.37556,9.4953e-09,0.57977,0.17135,6.8986e-10,1.8301e-08
1.5272,0.375,0.375,0.37557,9.6164e-09,0.57752,0.17361,6.8372e-10,1.8549e-08
1.528,0.375,0.375,0.37557,9.738e-09,0.57525,0.17588,6.7647e-10,1.88e-08
1.5288,0.375,0.375,0.37557,9.8602e-09,0.57298,0.17816,6.6812e-10,1.9052e-08
1.5296,0.375,0.375,0.37557,9.9829e-09,0.57069,0.18045,6.5871e-10,1.9307e-08
1.5304,0.375,0.375,0.37558,1.0106e-08,0.5684,0.18275,6.4827e-10,1.9564e-08
1.5312,0.375,0.375,0.37558,1.023e-08,0.5661,0.18506,6.3685e-10,1.9823e-08
1.532,0.375,0.375,0.37558,1.0354e-08,0.56378,0.18738,6.245e-10,2.0083e-08
1.5328,0.375,0.375,0.37558,1.0479e-08,0.56146,0.18971,6.1126e-10,2.0346e-08
1.5336,0.375,0.375,0.37559,1.0604e-08,0.55912,0.19205,5.9719e-10,2.061e-08
1.5344,0.375,0.375,0.37559,1.0729e-08,0.55678,0.19439,5.8233e-10,2.0877e-08
1.5352,0.375,0.375,0.37559,1.0856e-08,0.55443,0.19675,5.6676e-10,2.1144e-08
1.5361,0.375,0.375,0.37559,1.0982e-08,0.55207,0.19912,5.5052e-10,2.1414e-08
1.5369,0.375,0.375,0.37559,1.1109e-08,0.5497,0.20149,5.3369e-10,2.1685e-08
1.5377,0.375,0.375,0.3756,1.1237e-08,0.54732,0.20388,5.1633e-10,2.1957e-08
1.5385,0.375,0.375,0.3756,1.1365e-08,0.54493,0.20627,4.9851e-10,2.2231e-08
1.5393,0.375,0.375,0.3756,1.1493e-08,0.54253,0.20867,4.8029e-10,2.2505e-08
1.5401,0.375,0.375,0.3756,1.1622e-08,0.54013,0.21108,4.6176e-10,2.2781e-08
1.5409,0.375,0.375,0.37561,1.1751e-08,0.53771,0.2135,4.4297e-10,2.3059e-08
1.5417,0.375,0.375,0.37561,1.188e-08,0.53529,0.21592,4.2401e-10,2.3337e-08
1.5425,0.375,0.375,0.37561,1.201e-08,0.53286,0.21836,4.0495e-10,2.3616e-08
1.5433,0.375,0.375,0.37561,1.2141e-08,0.53042,0.2208,3.8586e-10,2.3895e-08
1.5441,0.375,0.375,0.37561,1.2271e-08,0.52797,0.22325,3.6681e-10,2.4176e-08
1.5449,0.375,0.375,0.37562,1.2403e-08,0.52552,0.22571,3.4788e-10,2.4457e-08
1.5457,0.375,0.375,0.37562,1.2534e-08,0.52306,0.22818,3.2915e-10,2.4739e-08
1.5465,0.375,0.375,0.37562,1.2666e-08,0.52059,0.23065,3.1068e-10,2.5021e-08
1.5473,0.375,0.375,0.37562,1.2798e-08,0.51811,0.23313,2.9255e-10,2.5304e-08
1.5481,0.375,0.375,0.37562,1.2931e-08,0.51563,0.23562,2.7482e-10,2.5587e-08
1.5489,0.375,0.375,0.37562,1.3064e-08,0.51314,0.23811,2.5757e-10,2.587e-08
1.5497,0.375,0.375,0.37563,1.3197e-08,0.51064,0.24062,2.4085e-10,2.6153e-08
1.5505,0.375,0.375,0.37563,1.333e-08,0.50813,0.24312,2.2474e-10,2.6436e-08
1.5514,0.375,0.375,0.37563,1.3464e-08,0.50562,0.24564,2.0929e-10,2.672e-08
1.5522,0.375,0.375,0.37563,1.3599e-08,0.5031,0.24816,1.9457e-10,2.7003e-08
1.553,0.375,0.375,0.37563,1.3733e-08,0.50057,0.25069,1.8062e-10,2.7286e-08
1.5538,0.375,0.375,0.37563,1.3868e-08,0.49804,0.25323,1.6751e-10,2.7569e-08
1.5546,0.375,0.375,0.37564,1.4003e-08,0.4955,0.25577,1.5527e-10,2.7851e-08
1.5554,0.375,0.375,0.37564,1.4139e-08,0.49296,0.25832,1.4396e-10,2.8134e-08
1.5562,0.375,0.375,0.37564,1.4275e-08,0.49041,0.26087,1.3362e-10,2.8415e-08
1.557,0.375,0.375,0.37564,1.4411e-08,0.48785,0.26343,1.2428e-10,2.8697e-08
1.5578,0.375,0.375,0.37564,1.4547e-08,0.48529,0.266,1.1598e-10,2.8978e-08
1.5586,0.375,0.375,0.37564,1.4683e-08,0.48272,0.26857,1.0874e-10,2.9258e-08
1.5594,0.375,0.375,0.37564,1.482e-08,0.48015,0.27114,1.026e-10,2.9538e-08
1.5602,0.375,0.375,0.37565,1.4957e-08,0.47757,0.27372,9.7574e-11,2.9817e-08
1.561,0.375,0.375,0.37565,1.5095e-08,0.47498,0.27631,9.3677e-11,3.0096e-08
1.5618,0.375,0.375,0.37565,1.5232e-08,0.47239,0.2789,9.0921e-11,3.0374e-08
1.5626,0.375,0.375,0.37565,1.537e-08,0.4698,0.2815,8.9315e-11,3.0651e-08
1.5634,0.375,0.375,0.37565,1.5508e-08,0.4672,0.2841,8.886e-11,3.0928e-08
1.5642,0.375,0.375,0.37565,1.5647e-08,0.4646,0.28671,8.9554e-11,3.1204e-08
1.565,0.375,0.375,0.37565,1.5785e-08,0.46199,0.28932,9.1391e-11,3.1479e-08
1.5659,0.375,0.375,0.37565,1.5924e-08,0.45937,0.29193,9.436e-11,3.1754e-08
1.5667,0.375,0.375,0.37566,1.6063e-08,0.45676,0.29455,9.8444e-11,3.2028e-08
1.5675,0.375,0.375,0.37566,1.6202e-08,0.45414,0.29718,1.0363e-10,3.2301e-08
1.5683,0.375,0.375,0.37566,1.6342e-08,0.45151,0.2998,1.0988e-10,3.2573e-08
1.5691,0.375,0.375,0.37566,1.6481e-08,0.44888,0.30244,1.1717e-10,3.2845e-08
1.5699,0.375,0.375,0.37566,1.6621e-08,0.44625,0.30507,1.2548e-10,3.3116e-08
1.5707,0.375,0.375,0.37566,1.6761e-08,0.44361,0.30771,1.3475e-10,3.3387e-08
1.5715,0.375,0.375,0.37566,1.6901e-08,0.44097,0.31035,1.4496e-10,3.3657e-08
1.5723,0.375,0.375,0.37566,1.7041e-08,0.43833,0.313,1.5606e-10,3.3927e-08
1.5731,0.375,0.375,0.37566,1.7182e-08,0.43568,0.31565,1.6799e-10,3.4195e-08
1.5739,0.375,0.375,0.37566,1.7322e-08,0.43303,0.3183,1.8072e-10,3.4464e-08
1.5747,0.375,0.375,0.37566,1.7463e-08,0.43038,0.32095,1.9417e-10,3.4732e-08
1.5755,0.375,0.375,0.37566,1.7604e-08,0.42772,0.32361,2.0831e-10,3.5e-08
1.5763,0.375,0.375,0.37567,1.7745e-08,0.42506,0.32627,2.2306e-10,3.5267e-08
1.5771,0.375,0.375,0.37567,1.7886e-08,0.4224,0.32893,2.3836e-10,3.5534e-08
1.5779,0.375,0.375,0.37567,1.8028e-08,0.41974,0.3316,2.5416e-10,3.5801e-08
1.5787,0.375,0.375,0.37567,1.8169e-08,0.41707,0.33426,2.7037e-10,3.6068e-08
1.5795,0.375,0.375,0.37567,1.8311e-08,0.4144,0.33693,2.8695e-10,3.6334e-08
1.5804,0.375,0.375,0.37567,1.8452e-08,0.41173,0.3396,3.038e-10,3.6601e-08
1.5812,0.375,0.375,0.37567,1.8594e-08,0.40906,0.34228,3.2088e-10,3.6867e-08
1.582,0.375,0.375,0.37567,1.8736e-08,0.40639,0.34495,3.381e-10,3.7134e-08
1.5828,0.375,0.375,0.37567,1.8878e-08,0.40371,0.34763,3.5539e-10,3.74e-08
1.5836,0.375,0.375,0.37567,1.902e-08,0.40103,0.3503,3.7268e-10,3.7667e-08
1.5844,0.375,0.375,0.37567,1.9162e-08,0.39836,0.35298,3.899e-10,3.7934e-08
1.5852,0.375,0.375,0.37567,1.9304e-08,0.39568,0.35566,4.0697e-10,3.8201e-08
1.586,0.375,0.375,0.37567,1.9446e-08,0.393,0.35834,4.2383e-10,3.8469e-08
1.5868,0.375,0.375,0.37567,1.9589e-08,0.39032,0.36103,4.4041e-10,3.8737e-08
1.5876,0.375,0.375,0.37567,1.9731e-08,0.38763,0.36371,4.5664e-10,3.9005e-08
1.5884,0.375,0.375,0.37567,1.9873e-08,0.38495,0.36639,4.7244e-10,3.9274e-08
1.5892,0.375,0.375,0.37567,2.0016e-08,0.38227,0.36907,4.8776e-10,3.9544e-08
1.59,0.375,0.375,0.37567,2.0158e-08,0.37958,0.37176,5.0254e-10,3.9814e-08
1.5908,0.375,0.375,0.37567,2.0301e-08,0.3769,0.37444,5.167e-10,4.0084e-08
1.5916,0.375,0.375,0.37567,2.0443e-08,0.37422,0.37713,5.3019e-10,4.0356e-08
1.5924,0.375,0.375,0.37567,2.0585e-08,0.37153,0.37981,5.4296e-10,4.0628e-08
1.5932,0.375,0.375,0.37567,2.0728e-08,0.36885,0.38249,5.5495e-10,4.0901e-08
1.594,0.375,0.375,0.37567,2.087e-08,0.36616,0.38518,5.6612e-10,4.1174e-08
1.5949,0.375,0.375,0.37567,2.1013e-08,0.36348,0.38786,5.7641e-10,4.1449e-08
1.5957,0.37499,0.375,0.37567,2.1155e-08,0.3608,0.39054,5.8579e-10,4.1724e-08
1.5965,0.37499,0.375,0.37567,2.1297e-08,0.35812,0.39322,5.9421e-10,4.2e-08
1.5973,0.37499,0.375,0.37567,2.144e-08,0.35544,0.3959,6.0164e-10,4.2278e-08
1.5981,0.37499,0.375,0.37567,2.1582e-08,0.35276,0.39858,6.0806e-10,4.2556e-08
1.5989,0.37499,0.375,0.37567,2.1724e-08,0.35008,0.40126,6.1342e-10,4.2835e-08
1.5997,0.37499,0.375,0.37567,2.1866e-08,0.3474,0.40394,6.1771e-10,4.3115e-08
1.6005,0.37499,0.37499,0.37567,2.2008e-08,0.34472,0.40661,6.2092e-10,4.3395e-08
1.6013,0.37499,0.37499,0.37567,2.215e-08,0.34205,0.40929,6.2303e-10,4.3677e-08
1.6021,0.37499,0.37499,0.37567,2.2292e-08,0.33938,0.41196,6.2402e-10,4.396e-08
1.6029,0.37499,0.37499,0.37567,2.2434e-08,0.33671,0.41463,6.239e-10,4.4244e-08
1.6037,0.37499,0.37499,0.37567,2.2575e-08,0.33404,0.4173,6.2266e-10,4.4528e-08
1.6045,0.37499,0.37499,0.37567,2.2717e-08,0.33137,0.41996,6.2031e-10,4.4814e-08
1.6053,0.37499,0.37499,0.37567,2.2858e-08,0.32871,0.42263,6.1686e-10,4.51e-08
1.6061,0.37499,0.37499,0.37567,2.3e-08,0.32604,0.42529,6.1232e-10,4.5387e-08
1.6069,0.37499,0.37499,0.37566,2.3141e-08,0.32338,0.42794,6.0671e-10,4.5675e-08
1.6077,0.37499,0.37499,0.37566,2.3282e-08,0.32073,0.4306,6.0005e-10,4.5964e-08
1.6085,0.37499,0.37499,0.37566,2.3423e-08,0.31807,0.43325,5.9237e-10,4.6253e-08
1.6093,0.37499,0.37499,0.37566,2.3563e-08,0.31542,0.4359,5.837e-10,4.6543e-08
1.6102,0.37499,0.37499,0.37566,2.3704e-08,0.31277,0.43855,5.7407e-10,4.6834e-08
1.611,0.37499,0.37499,0.37566,2.3844e-08,0.31013,0.44119,5.6352e-10,4.7125e-08
1.6118,0.37499,0.37499,0.37566,2.3985e-08,0.30749,0.44383,5.5209e-10,4.7417e-08
1.6126,0.37499,0.37499,0.37566,2.4125e-08,0.30485,0.44647,5.3984e-10,4.7709e-08
1.6134,0.37499,0.37499,0.37566,2.4264e-08,0.30221,0.4491,5.2681e-10,4.8002e-08
1.6142,0.37499,0.37499,0.37566,2.4404e-08,0.29958,0.45173,5.1305e-10,4.8295e-08
1.615,0.37499,0.37499,0.37566,2.4543e-08,0.29695,0.45436,4.9861e-10,4.8588e-08
1.6158,0.37499,0.37499,0.37566,2.4683e-08,0.29433,0.45698,4.8357e-10,4.8881e-08
1.6166,0.37499,0.37499,0.37565,2.4821e-08,0.29171,0.4596,4.6797e-10,4.9175e-08
1.6174,0.37499,0.37499,0.37565,2.496e-08,0.2891,0.46221,4.5188e-10,4.9468e-08
1.6182,0.37499,0.37499,0.37565,2.5099e-08,0.28649,0.46482,4.3536e-10,4.9762e-08
1.619,0.37499,0.37499,0.37565,2.5237e-08,0.28388,0.46742,4.1849e-10,5.0055e-08
1.6198,0.37499,0.37499,0.37565,2.5375e-08,0.28128,0.47002,4.0133e-10,5.0348e-08
1.6206,0.37499,0.37499,0.37565,2.5513e-08,0.27868,0.47261,3.8395e-10,5.0641e-08
1.6214,0.37499,0.37499,0.37565,2.565e-08,0.27609,0.4752,3.6642e-10,5.0934e-08
1.6222,0.37499,0.37499,0.37565,2.5787e-08,0.27351,0.47779,3.4881e-10,5.1226e-08
1.623,0.37499,0.37499,0.37564,2.5924e-08,0.27092,0.48036,3.3119e-10,5.1517e-08
1.6238,0.37499,0.37499,0.37564,2.6061e-08,0.26835,0.48294,3.1364e-10,5.1808e-08
1.6247,0.37499,0.37499,0.37564,2.6197e-08,0.26578,0.48551,2.9623e-10,5.2098e-08
1.6255,0.37499,0.37499,0.37564,2.6333e-08,0.26321,0.48807,2.7902e-10,5.2387e-08
1.6263,0.37499,0.37499,0.37564,2.6469e-08,0.26065,0.49062,2.6209e-10,5.2675e-08
1.6271,0.37499,0.37499,0.37564,2.6604e-08,0.2581,0.49317,2.4551e-10,5.2963e-08
1.6279,0.37499,0.37499,0.37564,2.6739e-08,0.25555,0.49572,2.2934e-10,5.3249e-08
1.6287,0.37499,0.37499,0.37563,2.6874e-08,0.25301,0.49826,2.1365e-10,5.3534e-08
1.6295,0.37499,0.37499,0.37563,2.7008e-08,0.25048,0.50079,1.985e-10,5.3818e-08
1.6303,0.37499,0.37499,0.37563,2.7143e-08,0.24795,0.50331,1.8396e-10,5.4101e-08
1.6311,0.37499,0.37499,0.37563,2.7276e-08,0.24543,0.50583,1.7009e-10,5.4383e-08
1.6319,0.37499,0.37499,0.37563,2.741e-08,0.24291,0.50834,1.5693e-10,5.4662e-08
1.6327,0.37499,0.37499,0.37563,2.7543e-08,0.2404,0.51085,1.4456e-10,5.4941e-08
1.6335,0.37499,0.37499,0.37562,2.7675e-08,0.2379,0.51335,1.3301e-10,5.5218e-08
1.6343,0.37499,0.37499,0.37562,2.7808e-08,0.23541,0.51584,1.2234e-10,5.5493e-08
1.6351,0.37499,0.37499,0.37562,2.794e-08,0.23292,0.51832,1.1259e-10,5.5767e-08
1.6359,0.37499,0.37499,0.37562,2.8071e-08,0.23044,0.5208,1.038e-10,5.6039e-08
1.6367,0.37499,0.37499,0.37562,2.8203e-08,0.22797,0.52327,9.6e-11,5.6309e-08
1.6375,0.37499,0.37499,0.37561,2.8333e-08,0.2255,0.52573,8.9234e-11,5.6578e-08
1.6383,0.37499,0.37499,0.37561,2.8464e-08,0.22304,0.52818,8.3525e-11,5.6844e-08
1.6392,0.37499,0.37499,0.37561,2.8594e-08,0.22059,0.53063,7.8899e-11,5.7109e-08
1.64,0.37499,0.37499,0.37561,2.8723e-08,0.21815,0.53307,7.5375e-11,5.7372e-08
1.6408,0.37499,0.37499,0.37561,2.8853e-08,0.21572,0.5355,7.2969e-11,5.7632e-08
1.6416,0.37499,0.37499,0.3756,2.8982e-08,0.21329,0.53792,7.1691e-11,5.7891e-08
1.6424,0.37499,0.37499,0.3756,2.911e-08,0.21087,0.54033,7.1549e-11,5.8148e-08
1.6432,0.37499,0.37499,0.3756,2.9238e-08,0.20847,0.54274,7.2545e-11,5.8403e-08
1.644,0.37499,0.37499,0.3756,2.9365e-08,0.20607,0.54513,7.4675e-11,5.8656e-08
1.6448,0.37499,0.37499,0.3756,2.9492e-08,0.20367,0.54752,7.7932e-11,5.8907e-08
1.6456,0.37499,0.37499,0.37559,2.9619e-08,0.20129,0.5499,8.2306e-11,5.9156e-08
1.6464,0.37499,0.37499,0.37559,2.9745e-08,0.19892,0.55227,8.7779e-11,5.9403e-08
1.6472,0.37499,0.37499,0.37559,2.9871e-08,0.19655,0.55463,9.4332e-11,5.9648e-08
1.648,0.37499,0.37499,0.37559,2.9996e-08,0.19419,0.55698,1.0194e-10,5.9891e-08
1.6488,0.37499,0.37499,0.37558,3.0121e-08,0.19185,0.55932,1.1057e-10,6.0132e-08
1.6496,0.37499,0.37499,0.37558,3.0246e-08,0.18951,0.56165,1.2019e-10,6.0371e-08
1.6504,0.37499,0.37499,0.37558,3.037e-08,0.18718,0.56398,1.3077e-10,6.0608e-08
1.6512,0.37499,0.37499,0.37558,3.0493e-08,0.18486,0.56629,1.4226e-10,6.0844e-08
1.652,0.37499,0.37499,0.37558,3.0616e-08,0.18256,0.56859,1.5462e-10,6.1077e-08
1.6528,0.37499,0.37499,0.37557,3.0738e-08,0.18026,0.57089,1.678e-10,6.1309e-08
1.6537,0.37499,0.37499,0.37557,3.086e-08,0.17797,0.57317,1.8174e-10,6.1539e-08
1.6545,0.37499,0.37499,0.37557,3.0982e-08,0.17569,0.57545,1.964e-10,6.1767e-08
1.6553,0.37499,0.37499,0.37557,3.1103e-08,0.17342,0.57771,2.1171e-10,6.1993e-08
1.6561,0.37499,0.37499,0.37556,3.1223e-08,0.17116,0.57996,2.2762e-10,6.2218e-08
1.6569,0.37499,0.37499,0.37556,3.1343e-08,0.16892,0.5822,2.4406e-10,6.2442e-08
1.6577,0.37499,0.37499,0.37556,3.1462e-08,0.16668,0.58444,2.6096e-10,6.2663e-08
1.6585,0.37499,0.37499,0.37555,3.1581e-08,0.16445,0.58666,2.7827e-10,6.2884e-08
1.6593,0.37499,0.37499,0.37555,3.1699e-08,0.16224,0.58887,2.959e-10,6.3103e-08
1.6601,0.37499,0.37499,0.37555,3.1817e-08,0.16003,0.59107,3.138e-10,6.332e-08
1.6609,0.37499,0.37499,0.37555,3.1934e-08,0.15784,0.59325,3.3188e-10,6.3537e-08
1.6617,0.37499,0.37499,0.37554,3.2051e-08,0.15566,0.59543,3.5008e-10,6.3752e-08
1.6625,0.37499,0.37499,0.37554,3.2167e-08,0.15348,0.5976,3.6833e-10,6.3966e-08
1.6633,0.37499,0.37499,0.37554,3.2282e-08,0.15132,0.59975,3.8655e-10,6.4178e-08
1.6641,0.37499,0.37499,0.37553,3.2397e-08,0.14918,0.60189,4.0466e-10,6.439e-08
1.6649,0.37499,0.37499,0.37553,3.2512e-08,0.14704,0.60402,4.2261e-10,6.4601e-08
1.6657,0.37499,0.37499,0.37553,3.2625e-08,0.14491,0.60614,4.403e-10,6.4811e-08
1.6665,0.37499,0.37499,0.37553,3.2739e-08,0.1428,0.60825,4.5769e-10,6.5019e-08
1.6673,0.37499,0.37499,0.37552,3.2851e-08,0.1407,0.61035,4.7468e-10,6.5228e-08
1.6681,0.37499,0.37499,0.37552,3.2963e-08,0.13861,0.61243,4.9122e-10,6.5435e-08
1.669,0.37499,0.37499,0.37552,3.3074e-08,0.13653,0.6145,5.0724e-10,6.5641e-08
1.6698,0.37499,0.37499,0.37551,3.3185e-08,0.13447,0.61656,5.2267e-10,6.5847e-08
1.6706,0.37499,0.37499,0.37551,3.3295e-08,0.13241,0.61861,5.3746e-10,6.6053e-08
1.6714,0.37499,0.37499,0.37551,3.3404e-08,0.13037,0.62064,5.5154e-10,6.6257e-08
1.6722,0.37499,0.37499,0.3755,3.3513e-08,0.12835,0.62266,5.6485e-10,6.6462e-08
1.673,0.37499,0.37499,0.3755,3.3621e-08,0.12633,0.62467,5.7735e-10,6.6665e-08
1.6738,0.37499,0.37499,0.3755,3.3729e-08,0.12433,0.62667,5.8897e-10,6.6869e-08
1.6746,0.37499,0.37499,0.3755,3.3836e-08,0.12234,0.62865,5.9968e-10,6.7071e-08
1.6754,0.37499,0.37499,0.37549,3.3942e-08,0.12036,0.63062,6.0943e-10,6.7274e-08
1.6762,0.37499,0.37499,0.37549,3.4047e-08,0.1184,0.63258,6.1818e-10,6.7476e-08
1.677,0.37499,0.37499,0.37549,3.4152e-08,0.11645,0.63452,6.2589e-10,6.7678e-08
1.6778,0.37499,0.37499,0.37548,3.4256e-08,0.11451,0.63646,6.3253e-10,6.7879e-08
1.6786,0.37499,0.37499,0.37548,3.4359e-08,0.11258,0.63837,6.3807e-10,6.808e-08
1.6794,0.37499,0.37499,0.37548,3.4462e-08,0.11067,0.64028,6.425e-10,6.8281e-08
1.6802,0.37499,0.37499,0.37547,3.4564e-08,0.10878,0.64217,6.4578e-10,6.8482e-08
1.681,0.37499,0.37499,0.37547,3.4665e-08,0.10689,0.64404,6.4791e-10,6.8682e-08
1.6818,0.37499,0.37499,0.37546,3.4765e-08,0.10502,0.64591,6.4888e-10,6.8882e-08
1.6826,0.37499,0.37499,0.37546,3.4865e-08,0.10317,0.64775,6.4868e-10,6.9081e-08
1.6835,0.37499,0.37499,0.37546,3.4964e-08,0.10133,0.64959,6.4731e-10,6.9281e-08
1.6843,0.37499,0.37499,0.37545,3.5062e-08,0.099498,0.65141,6.4477e-10,6.948e-08
1.6851,0.37499,0.37499,0.37545,3.516e-08,0.097684,0.65322,6.4107e-10,6.9678e-08
1.6859,0.37499,0.37499,0.37545,3.5256e-08,0.095885,0.65501,6.3623e-10,6.9876e-08
1.6867,0.37499,0.37499,0.37544,3.5352e-08,0.094099,0.65679,6.3027e-10,7.0074e-08
1.6875,0.37499,0.37499,0.37544,3.5447e-08,0.092328,0.65855,6.2319e-10,7.0271e-08
1.6883,0.37499,0.37499,0.37544,3.5542e-08,0.090572,0.6603,6.1504e-10,7.0468e-08
1.6891,0.37499,0.37499,0.37543,3.5635e-08,0.08883,0.66204,6.0584e-10,7.0665e-08
1.6899,0.37499,0.37499,0.37543,3.5728e-08,0.087103,0.66376,5.9562e-10,7.086e-08
1.6907,0.37499,0.37499,0.37543,3.582e-08,0.085391,0.66546,5.8444e-10,7.1055e-08
1.6915,0.37499,0.37499,0.37542,3.5911e-08,0.083693,0.66715,5.7232e-10,7.125e-08
1.6923,0.37499,0.37499,0.37542,3.6001e-08,0.08201,0.66883,5.5931e-10,7.1443e-08
1.6931,0.37499,0.37499,0.37541,3.6091e-08,0.080343,0.67049,5.4547e-10,7.1636e-08
1.6939,0.37499,0.37499,0.37541,3.6179e-08,0.07869,0.67213,5.3084e-10,7.1828e-08
1.6947,0.37499,0.37499,0.37541,3.6267e-08,0.077052,0.67376,5.1549e-10,7.2019e-08
1.6955,0.37499,0.37499,0.3754,3.6354e-08,0.07543,0.67537,4.9948e-10,7.2209e-08
1.6963,0.37499,0.37499,0.3754,3.644e-08,0.073824,0.67697,4.8286e-10,7.2398e-08
1.6971,0.37499,0.37499,0.37539,3.6525e-08,0.072232,0.67856,4.657e-10,7.2585e-08
1.698,0.37499,0.37499,0.37539,3.661e-08,0.070656,0.68013,4.4806e-10,7.2772e-08
1.6988,0.37499,0.37499,0.37539,3.6693e-08,0.069096,0.68168,4.3002e-10,7.2957e-08
1.6996,0.37499,0.37499,0.37538,3.6776e-08,0.067551,0.68321,4.1165e-10,7.314e-08
1.7004,0.37499,0.37499,0.37538,3.6858e-08,0.066023,0.68474,3.9301e-10,7.3322e-08
1.7012,0.37499,0.37499,0.37538,3.6939e-08,0.06451,0.68624,3.7418e-10,7.3503e-08
1.702,0.37499,0.37499,0.37537,3.7019e-08,0.063012,0.68773,3.5523e-10,7.3682e-08
1.7028,0.37499,0.37499,0.37537,3.7098e-08,0.061531,0.6892,3.3624e-10,7.3859e-08
1.7036,0.37499,0.37499,0.37536,3.7176e-08,0.060066,0.69066,3.1727e-10,7.4035e-08
1.7044,0.37499,0.37499,0.37536,3.7253e-08,0.058617,0.6921,2.9841e-10,7.4208e-08
1.7052,0.37499,0.37499,0.37536,3.733e-08,0.057184,0.69353,2.7973e-10,7.4379e-08
1.706,0.37499,0.37499,0.37535,3.7405e-08,0.055768,0.69493,2.613e-10,7.4549e-08
1.7068,0.37499,0.37499,0.37535,3.748e-08,0.054368,0.69633,2.4318e-10,7.4716e-08
1.7076,0.37499,0.37499,0.37534,3.7553e-08,0.052984,0.6977,2.2546e-10,7.4881e-08
1.7084,0.37499,0.37499,0.37534,3.7626e-08,0.051617,0.69906,2.082e-10,7.5044e-08
1.7092,0.37499,0.37499,0.37533,3.7698e-08,0.050266,0.7004,1.9147e-10,7.5204e-08
1.71,0.37499,0.37499,0.37533,3.7769e-08,0.048932,0.70173,1.7534e-10,7.5362e-08
1.7108,0.37499,0.37499,0.37533,3.7839e-08,0.047615,0.70304,1.5985e-10,7.5517e-08
1.7116,0.37499,0.37499,0.37532,3.7908e-08,0.046315,0.70433,1.4509e-10,7.567e-08
1.7125,0.37499,0.37499,0.37532,3.7976e-08,0.045031,0.7056,1.311e-10,7.582e-08
1.7133,0.37499,0.37499,0.37531,3.8043e-08,0.043764,0.70686,1.1794e-10,7.5968e-08
1.7141,0.37499,0.37499,0.37531,3.8109e-08,0.042514,0.7081,1.0566e-10,7.6112e-08
1.7149,0.37499,0.37499,0.3753,3.8174e-08,0.041282,0.70933,9.4305e-11,7.6254e-08
1.7157,0.37499,0.37499,0.3753,3.8239e-08,0.040066,0.71054,8.3923e-11,7.6393e-08
1.7165,0.37499,0.37499,0.3753,3.8302e-08,0.038867,0.71173,7.4554e-11,7.6529e-08
1.7173,0.37499,0.37499,0.37529,3.8364e-08,0.037686,0.7129,6.6233e-11,7.6662e-08
1.7181,0.37499,0.37499,0.37529,3.8426e-08,0.036522,0.71405,5.8993e-11,7.6792e-08
1.7189,0.37499,0.37499,0.37528,3.8486e-08,0.035375,0.71519,5.2861e-11,7.6919e-08
1.7197,0.37499,0.37499,0.37528,3.8546e-08,0.034246,0.71631,4.7862e-11,7.7043e-08
1.7205,0.37499,0.37499,0.37527,3.8604e-08,0.033134,0.71742,4.4014e-11,7.7164e-08
1.7213,0.37499,0.37499,0.37527,3.8662e-08,0.03204,0.7185,4.1332e-11,7.7282e-08
1.7221,0.37499,0.37499,0.37527,3.8718e-08,0.030963,0.71957,3.9827e-11,7.7397e-08
1.7229,0.37499,0.37499,0.37526,3.8774e-08,0.029904,0.72062,3.9503e-11,7.7508e-08
1.7237,0.37499,0.37499,0.37526,3.8829e-08,0.028863,0.72165,4.0361e-11,7.7617e-08
1.7245,0.37499,0.37499,0.37525,3.8882e-08,0.027839,0.72267,4.2398e-11,7.7722e-08
1.7253,0.37499,0.37499,0.37525,3.8935e-08,0.026833,0.72366,4.5604e-11,7.7824e-08
1.7261,0.37499,0.37499,0.37524,3.8987e-08,0.025845,0.72464,4.9968e-11,7.7924e-08
1.7269,0.37499,0.37499,0.37524,3.9038e-08,0.024875,0.7256,5.547e-11,7.802e-08
1.7278,0.37499,0.37499,0.37523,3.9087e-08,0.023922,0.72655,6.209e-11,7.8113e-08
1.7286,0.37499,0.37499,0.37523,3.9136e-08,0.022988,0.72747,6.9801e-11,7.8202e-08
1.7294,0.37499,0.37499,0.37523,3.9184e-08,0.022072,0.72838,7.8572e-11,7.8289e-08
1.7302,0.37499,0.37499,0.37522,3.9231e-08,0.021174,0.72927,8.8367e-11,7.8373e-08
1.731,0.37499,0.37499,0.37522,3.9277e-08,0.020294,0.73014,9.9149e-11,7.8454e-08
1.7318,0.37499,0.37499,0.37521,3.9321e-08,0.019432,0.73099,1.1087e-10,7.8532e-08
1.7326,0.37499,0.37499,0.37521,3.9365e-08,0.018588,0.73183,1.235e-10,7.8607e-08
1.7334,0.37499,0.37499,0.3752,3.9408e-08,0.017763,0.73264,1.3696e-10,7.868e-08
1.7342,0.37499,0.37499,0.3752,3.945e-08,0.016956,0.73344,1.5123e-10,7.8749e-08
1.735,0.37499,0.37499,0.37519,3.9491e-08,0.016167,0.73422,1.6623e-10,7.8816e-08
1.7358,0.37499,0.37499,0.37519,3.9531e-08,0.015396,0.73498,1.819e-10,7.888e-08
1.7366,0.37499,0.37499,0.37518,3.957e-08,0.014645,0.73572,1.982e-10,7.8942e-08
1.7374,0.37499,0.37499,0.37518,3.9608e-08,0.013911,0.73645,2.1504e-10,7.9001e-08
1.7382,0.37499,0.37499,0.37518,3.9645e-08,0.013196,0.73715,2.3237e-10,7.9057e-08
1.739,0.37499,0.37499,0.37517,3.9681e-08,0.0125,0.73784,2.5012e-10,7.9112e-08
1.7398,0.37499,0.37499,0.37517,3.9716e-08,0.011822,0.73851,2.6821e-10,7.9163e-08
1.7406,0.37499,0.37499,0.37516,3.975e-08,0.011162,0.73916,2.8658e-10,7.9213e-08
1.7414,0.37499,0.37499,0.37516,3.9783e-08,0.010522,0.73979,3.0516e-10,7.926e-08
1.7423,0.37499,0.37499,0.37515,3.9815e-08,0.0098997,0.7404,3.2386e-10,7.9306e-08
1.7431,0.37499,0.37499,0.37515,3.9846e-08,0.0092964,0.741,3.4262e-10,7.9349e-08
1.7439,0.37499,0.37499,0.37514,3.9876e-08,0.0087119,0.74157,3.6136e-10,7.939e-08
1.7447,0.37499,0.37499,0.37514,3.9905e-08,0.0081461,0.74213,3.8002e-10,7.9429e-08
1.7455,0.37499,0.37499,0.37513,3.9933e-08,0.0075991,0.74267,3.9851e-10,7.9467e-08
1.7463,0.37499,0.37499,0.37513,3.996e-08,0.0070709,0.74319,4.1677e-10,7.9502e-08
1.7471,0.37499,0.37499,0.37512,3.9986e-08,0.0065616,0.74369,4.3471e-10,7.9536e-08
1.7479,0.37499,0.37499,0.37512,4.0011e-08,0.0060711,0.74417,4.5229e-10,7.9569e-08
1.7487,0.37499,0.37499,0.37511,4.0034e-08,0.0055996,0.74463,4.6941e-10,7.96e-08
1.7495,0.37499,0.37499,0.37511,4.0057e-08,0.005147,0.74507,4.8602e-10,7.9629e-08
1.7503,0.37499,0.37499,0.3751,4.0079e-08,0.0047133,0.7455,5.0206e-10,7.9657e-08
1.7511,0.37499,0.37499,0.3751,4.01e-08,0.0042986,0.7459,5.1745e-10,7.9683e-08
1.7519,0.37499,0.37499,0.3751,4.012e-08,0.0039028,0.74629,5.3215e-10,7.9708e-08
1.7527,0.37499,0.37499,0.37509,4.0139e-08,0.0035261,0.74666,5.4609e-10,7.9732e-08
1.7535,0.37499,0.37499,0.37509,4.0157e-08,0.0031684,0.747,5.5922e-10,7.9755e-08
1.7543,0.37499,0.37499,0.37508,4.0174e-08,0.0028298,0.74733,5.7148e-10,7.9776e-08
1.7551,0.37499,0.37499,0.37508,4.019e-08,0.0025102,0.74764,5.8284e-10,7.9797e-08
1.7559,0.37499,0.37499,0.37507,4.0205e-08,0.0022097,0.74793,5.9325e-10,7.9816e-08
1.7568,0.37499,0.37499,0.37507,4.0219e-08,0.0019283,0.74821,6.0266e-10,7.9834e-08
1.7576,0.37499,0.37499,0.37506,4.0231e-08,0.0016661,0.74846,6.1105e-10,7.9852e-08
1.7584,0.37499,0.37499,0.37506,4.0243e-08,0.0014229,0.74869,6.1838e-10,7.9868e-08
1.7592,0.37499,0.37499,0.37505,4.0254e-08,0.0011989,0.74891,6.2462e-10,7.9883e-08
1.76,0.37499,0.37499,0.37505,4.0264e-08,0.00099401,0.7491,6.2974e-10,7.9898e-08
1.7608,0.37499,0.37499,0.37504,4.0273e-08,0.0008083,0.74928,6.3375e-10,7.9911e-08
1.7616,0.37499,0.37499,0.37504,4.028e-08,0.00064176,0.74943,6.366e-10,7.9924e-08
1.7624,0.37499,0.37499,0.37503,4.0287e-08,0.00049439,0.74957,6.3831e-10,7.9936e-08
1.7632,0.37499,0.37499,0.37503,4.0293e-08,0.00036621,0.74969,6.3885e-10,7.9947e-08
1.764,0.37499,0.37499,0.37502,4.0297e-08,0.00025722,0.74979,6.3824e-10,7.9957e-08
1.7648,0.37499,0.37499,0.37502,4.0301e-08,0.00016742,0.74987,6.3647e-10,7.9966e-08
1.7656,0.37499,0.37499,0.37501,4.0304e-08,9.6831e-05,0.74993,6.3356e-10,7.9974e-08
1.7664,0.37499,0.37499,0.37501,4.0305e-08,4.5444e-05,0.74997,6.2952e-10,7.9981e-08
1.7672,0.37499,0.37499,0.375,4.0306e-08,1.3265e-05,0.75,6.2436e-10,7.9988e-08
1.768,0.37499,0.37499,0.375,4.0306e-08,2.9471e-07,0.75,6.1811e-10,7.9993e-08
1.7688,0.37499,0.37499,0.37499,4.0304e-08,6.5348e-06,0.74998,6.1079e-10,7.9997e-08
1.7696,0.37499,0.37499,0.37499,4.0302e-08,3.1985e-05,0.74995,6.0243e-10,8.0001e-08
1.7704,0.37499,0.37499,0.37499,4.0298e-08,7.6643e-05,0.74989,5.9308e-10,8.0003e-08
1.7713,0.37499,0.37499,0.37498,4.0294e-08,0.00014051,0.74982,5.8276e-10,8.0004e-08
1.7721,0.37499,0.37499,0.37498,4.0288e-08,0.00022357,0.74973,5.7152e-10,8.0005e-08
1.7729,0.37499,0.37499,0.37497,4.0281e-08,0.00032584,0.74962,5.5941e-10,8.0004e-08
1.7737,0.37499,0.37499,0.37497,4.0274e-08,0.0004473,0.74948,5.4648e-10,8.0001e-08
1.7745,0.37499,0.37499,0.37496,4.0265e-08,0.00058795,0.74933,5.3277e-10,7.9998e-08
1.7753,0.37499,0.37499,0.37496,4.0256e-08,0.00074777,0.74917,5.1835e-10,7.9993e-08
1.7761,0.37499,0.37499,0.37495,4.0245e-08,0.00092677,0.74898,5.0327e-10,7.9987e-08
1.7769,0.37499,0.37499,0.37495,4.0233e-08,0.0011249,0.74877,4.8759e-10,7.9979e-08
1.7777,0.37499,0.37499,0.37494,4.0221e-08,0.0013422,0.74854,4.7138e-10,7.997e-08
1.7785,0.37499,0.37499,0.37494,4.0207e-08,0.0015787,0.7483,4.5471e-10,7.9959e-08
1.7793,0.37499,0.37499,0.37493,4.0192e-08,0.0018343,0.74803,4.3763e-10,7.9947e-08
1.7801,0.37499,0.37499,0.37493,4.0176e-08,0.002109,0.74775,4.2022e-10,7.9933e-08
1.7809,0.37499,0.37499,0.37492,4.016e-08,0.0024028,0.74744,4.0256e-10,7.9917e-08
1.7817,0.37499,0.37499,0.37492,4.0142e-08,0.0027157,0.74712,3.847e-10,7.9899e-08
1.7825,0.37499,0.37499,0.37491,4.0123e-08,0.0030476,0.74678,3.6672e-10,7.988e-08
1.7833,0.37499,0.37499,0.37491,4.0103e-08,0.0033986,0.74642,3.487e-10,7.9858e-08
1.7841,0.37499,0.37499,0.3749,4.0083e-08,0.0037687,0.74604,3.307e-10,7.9834e-08
1.7849,0.37499,0.37499,0.3749,4.0061e-08,0.0041578,0.74564,3.128e-10,7.9809e-08
1.7857,0.37499,0.37499,0.37489,4.0038e-08,0.0045658,0.74522,2.9507e-10,7.9781e-08
1.7866,0.37499,0.37499,0.37489,4.0014e-08,0.0049929,0.74479,2.7757e-10,7.9751e-08
1.7874,0.37499,0.37499,0.37488,3.9989e-08,0.0054389,0.74433,2.6039e-10,7.9718e-08
1.7882,0.37499,0.37499,0.37488,3.9963e-08,0.0059038,0.74386,2.4359e-10,7.9683e-08
1.789,0.37499,0.37499,0.37488,3.9937e-08,0.0063876,0.74336,2.2722e-10,7.9646e-08
1.7898,0.37499,0.37499,0.37487,3.9909e-08,0.0068903,0.74285,2.1137e-10,7.9606e-08
1.7906,0.37499,0.37499,0.37487,3.988e-08,0.0074119,0.74232,1.9609e-10,7.9564e-08
1.7914,0.37499,0.37499,0.37486,3.985e-08,0.0079523,0.74177,1.8144e-10,7.9519e-08
1.7922,0.37499,0.37499,0.37486,3.9819e-08,0.0085115,0.7412,1.6748e-10,7.9471e-08
1.793,0.37499,0.37499,0.37485,3.9788e-08,0.0090895,0.74061,1.5427e-10,7.9421e-08
1.7938,0.37499,0.37499,0.37485,3.9755e-08,0.0096862,0.74001,1.4185e-10,7.9368e-08
1.7946,0.37499,0.37499,0.37484,3.9721e-08,0.010302,0.73938,1.3028e-10,7.9312e-08
1.7954,0.37499,0.37499,0.37484,3.9686e-08,0.010936,0.73874,1.1959e-10,7.9253e-08
1.7962,0.37499,0.37499,0.37483,3.9651e-08,0.011589,0.73808,1.0984e-10,7.9192e-08
1.797,0.37499,0.37499,0.37483,3.9614e-08,0.01226,0.7374,1.0105e-10,7.9127e-08
1.7978,0.37499,0.37499,0.37482,3.9576e-08,0.01295,0.7367,9.3272e-11,7.906e-08
1.7986,0.37499,0.37499,0.37482,3.9538e-08,0.013658,0.73598,8.6521e-11,7.8989e-08
1.7994,0.37499,0.37499,0.37481,3.9498e-08,0.014385,0.73524,8.0828e-11,7.8916e-08
1.8002,0.37499,0.37499,0.37481,3.9458e-08,0.015131,0.73449,7.6212e-11,7.8839e-08
1.8011,0.37499,0.37499,0.37481,3.9416e-08,0.015895,0.73372,7.269e-11,7.876e-08
1.8019,0.37499,0.37499,0.3748,3.9374e-08,0.016677,0.73292,7.0275e-11,7.8678e-08
1.8027,0.37499,0.37499,0.3748,3.9331e-08,0.017478,0.73211,6.8974e-11,7.8592e-08
1.8035,0.37499,0.37499,0.37479,3.9286e-08,0.018297,0.73129,6.879e-11,7.8504e-08
1.8043,0.37499,0.37499,0.37479,3.9241e-08,0.019134,0.73044,6.9721e-11,7.8412e-08
1.8051,0.37499,0.37499,0.37478,3.9195e-08,0.01999,0.72958,7.1762e-11,7.8318e-08
1.8059,0.37499,0.37499,0.37478,3.9148e-08,0.020863,0.72869,7.4902e-11,7.8221e-08
1.8067,0.37499,0.37499,0.37477,3.91e-08,0.021755,0.72779,7.9125e-11,7.812e-08
1.8075,0.37499,0.37499,0.37477,3.9051e-08,0.022665,0.72687,8.4413e-11,7.8017e-08
1.8083,0.37499,0.37499,0.37476,3.9001e-08,0.023593,0.72594,9.0741e-11,7.7911e-08
1.8091,0.37499,0.37499,0.37476,3.895e-08,0.024539,0.72498,9.8082e-11,7.7802e-08
1.8099,0.37499,0.37499,0.37476,3.8898e-08,0.025503,0.72401,1.064e-10,7.769e-08
1.8107,0.37499,0.37499,0.37475,3.8846e-08,0.026485,0.72302,1.1567e-10,7.7576e-08
1.8115,0.37499,0.37499,0.37475,3.8792e-08,0.027485,0.72201,1.2584e-10,7.7458e-08
1.8123,0.37499,0.37499,0.37474,3.8738e-08,0.028502,0.72098,1.3687e-10,7.7338e-08
1.8131,0.37499,0.37499,0.37474,3.8682e-08,0.029537,0.71994,1.4871e-10,7.7216e-08
1.8139,0.37499,0.37499,0.37473,3.8626e-08,0.03059,0.71888,1.6132e-10,7.7091e-08
1.8147,0.37499,0.37499,0.37473,3.8569e-08,0.031661,0.7178,1.7463e-10,7.6963e-08
1.8156,0.37499,0.37499,0.37472,3.8511e-08,0.032749,0.7167,1.886e-10,7.6833e-08
1.8164,0.37499,0.37499,0.37472,3.8452e-08,0.033855,0.71559,2.0316e-10,7.67e-08
1.8172,0.37499,0.37499,0.37472,3.8392e-08,0.034978,0.71445,2.1825e-10,7.6566e-08
1.818,0.37499,0.37499,0.37471,3.8331e-08,0.036118,0.7133,2.3382e-10,7.6428e-08
1.8188,0.37499,0.37499,0.37471,3.827e-08,0.037276,0.71214,2.4978e-10,7.6289e-08
1.8196,0.37499,0.37499,0.3747,3.8207e-08,0.038452,0.71095,2.6608e-10,7.6148e-08
1.8204,0.37499,0.37499,0.3747,3.8144e-08,0.039644,0.70975,2.8265e-10,7.6005e-08
1.8212,0.37499,0.37499,0.37469,3.8079e-08,0.040854,0.70853,2.9941e-10,7.5859e-08
1.822,0.37499,0.37499,0.37469,3.8014e-08,0.042081,0.7073,3.163e-10,7.5712e-08
1.8228,0.37499,0.37499,0.37469,3.7948e-08,0.043324,0.70605,3.3325e-10,7.5563e-08
1.8236,0.37499,0.37499,0.37468,3.7881e-08,0.044585,0.70478,3.5018e-10,7.5413e-08
1.8244,0.37499,0.37499,0.37468,3.7814e-08,0.045863,0.70349,3.6702e-10,7.526e-08
1.8252,0.37499,0.37499,0.37467,3.7745e-08,0.047158,0.70219,3.837e-10,7.5107e-08
1.826,0.37499,0.37499,0.37467,3.7676e-08,0.048469,0.70087,4.0016e-10,7.4951e-08
1.8268,0.37499,0.37499,0.37466,3.7605e-08,0.049797,0.69953,4.1631e-10,7.4795e-08
1.8276,0.37499,0.37499,0.37466,3.7534e-08,0.051142,0.69818,4.321e-10,7.4636e-08
1.8284,0.37499,0.37499,0.37466,3.7462e-08,0.052503,0.69681,4.4746e-10,7.4477e-08
1.8292,0.37499,0.37499,0.37465,3.7389e-08,0.053881,0.69542,4.6232e-10,7.4317e-08
1.8301,0.37499,0.37499,0.37465,3.7316e-08,0.055276,0.69402,4.7662e-10,7.4155e-08
1.8309,0.37499,0.37499,0.37464,3.7241e-08,0.056686,0.6926,4.9029e-10,7.3992e-08
1.8317,0.37499,0.37499,0.37464,3.7166e-08,0.058113,0.69117,5.0328e-10,7.3828e-08
1.8325,0.37499,0.37499,0.37464,3.709e-08,0.059557,0.68972,5.1554e-10,7.3664e-08
1.8333,0.37499,0.37499,0.37463,3.7013e-08,0.061016,0.68825,5.2701e-10,7.3498e-08
1.8341,0.37499,0.37499,0.37463,3.6935e-08,0.062492,0.68676,5.3764e-10,7.3332e-08
1.8349,0.37499,0.37499,0.37462,3.6856e-08,0.063983,0.68527,5.4739e-10,7.3165e-08
1.8357,0.37499,0.37499,0.37462,3.6777e-08,0.065491,0.68375,5.5621e-10,7.2997e-08
1.8365,0.37499,0.37499,0.37462,3.6696e-08,0.067014,0.68222,5.6406e-10,7.2828e-08
1.8373,0.37499,0.37499,0.37461,3.6615e-08,0.068553,0.68067,5.7092e-10,7.2659e-08
1.8381,0.37499,0.37499,0.37461,3.6533e-08,0.070108,0.67911,5.7674e-10,7.2489e-08
1.8389,0.37499,0.37499,0.3746,3.645e-08,0.071678,0.67753,5.8151e-10,7.2319e-08
1.8397,0.37499,0.37499,0.3746,3.6366e-08,0.073264,0.67594,5.8519e-10,7.2148e-08
1.8405,0.37499,0.37499,0.3746,3.6282e-08,0.074866,0.67433,5.8778e-10,7.1976e-08
1.8413,0.37499,0.37499,0.37459,3.6197e-08,0.076482,0.6727,5.8926e-10,7.1804e-08
1.8421,0.37499,0.37499,0.37459,3.6111e-08,0.078115,0.67106,5.8961e-10,7.1632e-08
1.8429,0.37499,0.37499,0.37459,3.6024e-08,0.079762,0.66941,5.8884e-10,7.1459e-08
1.8437,0.37499,0.37499,0.37458,3.5936e-08,0.081424,0.66774,5.8695e-10,7.1285e-08
1.8445,0.37499,0.37499,0.37458,3.5848e-08,0.083102,0.66605,5.8393e-10,7.1111e-08
1.8454,0.37499,0.37499,0.37457,3.5758e-08,0.084794,0.66435,5.7981e-10,7.0937e-08
1.8462,0.37499,0.37499,0.37457,3.5668e-08,0.086501,0.66264,5.7458e-10,7.0762e-08
1.847,0.37499,0.37499,0.37457,3.5577e-08,0.088223,0.66091,5.6828e-10,7.0586e-08
1.8478,0.37499,0.37499,0.37456,3.5486e-08,0.08996,0.65917,5.6093e-10,7.041e-08
1.8486,0.37499,0.37499,0.37456,3.5393e-08,0.091711,0.65741,5.5254e-10,7.0234e-08
1.8494,0.37499,0.37499,0.37456,3.53e-08,0.093477,0.65563,5.4315e-10,7.0057e-08
1.8502,0.37499,0.37499,0.37455,3.5206e-08,0.095258,0.65385,5.328e-10,6.9879e-08
1.851,0.37499,0.37499,0.37455,3.5111e-08,0.097052,0.65205,5.2153e-10,6.9701e-08
1.8518,0.37499,0.37499,0.37455,3.5015e-08,0.098861,0.65023,5.0938e-10,6.9522e-08
1.8526,0.37499,0.37499,0.37454,3.4919e-08,0.10068,0.6484,4.9639e-10,6.9342e-08
1.8534,0.37499,0.37499,0.37454,3.4822e-08,0.10252,0.64656,4.8262e-10,6.9161e-08
1.8542,0.37499,0.37499,0.37453,3.4724e-08,0.10437,0.6447,4.6812e-10,6.898e-08
1.855,0.37499,0.37499,0.37453,3.4625e-08,0.10624,0.64283,4.5295e-10,6.8798e-08
1.8558,0.37499,0.37499,0.37453,3.4526e-08,0.10812,0.64094,4.3716e-10,6.8615e-08
1.8566,0.37499,0.37499,0.37452,3.4426e-08,0.11001,0.63904,4.2081e-10,6.8431e-08
1.8574,0.37499,0.37499,0.37452,3.4325e-08,0.11191,0.63713,4.0398e-10,6.8246e-08
1.8582,0.37499,0.37499,0.37452,3.4223e-08,0.11383,0.6352,3.8673e-10,6.8059e-08
1.859,0.37499,0.37499,0.37451,3.4121e-08,0.11577,0.63326,3.6912e-10,6.7872e-08
1.8599,0.37499,0.37499,0.37451,3.4018e-08,0.11771,0.63131,3.5122e-10,6.7684e-08
1.8607,0.37499,0.37499,0.37451,3.3914e-08,0.11967,0.62934,3.3311e-10,6.7494e-08
1.8615,0.37499,0.37499,0.3745,3.3809e-08,0.12164,0.62737,3.1486e-10,6.7303e-08
1.8623,0.37499,0.37499,0.3745,3.3704e-08,0.12363,0.62537,2.9654e-10,6.7111e-08
1.8631,0.37499,0.37499,0.3745,3.3597e-08,0.12563,0.62337,2.7822e-10,6.6917e-08
1.8639,0.37499,0.37499,0.37449,3.3491e-08,0.12764,0.62135,2.5997e-10,6.6721e-08
1.8647,0.37499,0.37499,0.37449,3.3383e-08,0.12966,0.61932,2.4188e-10,6.6524e-08
1.8655,0.37499,0.37499,0.37449,3.3275e-08,0.1317,0.61728,2.2401e-10,6.6326e-08
1.8663,0.37499,0.37499,0.37449,3.3166e-08,0.13375,0.61523,2.0643e-10,6.6126e-08
1.8671,0.37499,0.37499,0.37448,3.3056e-08,0.13581,0.61316,1.8921e-10,6.5924e-08
1.8679,0.37499,0.37499,0.37448,3.2946e-08,0.13788,0.61108,1.7243e-10,6.572e-08
1.8687,0.37499,0.37499,0.37448,3.2835e-08,0.13997,0.60899,1.5614e-10,6.5514e-08
1.8695,0.37499,0.37499,0.37447,3.2723e-08,0.14206,0.60688,1.4043e-10,6.5306e-08
1.8703,0.37499,0.37499,0.37447,3.2611e-08,0.14417,0.60477,1.2534e-10,6.5097e-08
1.8711,0.37499,0.37499,0.37447,3.2498e-08,0.14629,0.60264,1.1095e-10,6.4885e-08
1.8719,0.37499,0.37499,0.37446,3.2384e-08,0.14843,0.6005,9.7309e-11,6.4671e-08
1.8727,0.37499,0.37499,0.37446,3.227e-08,0.15057,0.59835,8.4474e-11,6.4455e-08
1.8735,0.37499,0.37499,0.37446,3.2155e-08,0.15273,0.59619,7.2499e-11,6.4237e-08
1.8744,0.37499,0.37499,0.37446,3.2039e-08,0.15489,0.59402,6.1433e-11,6.4017e-08
1.8752,0.37499,0.37499,0.37445,3.1923e-08,0.15707,0.59183,5.1323e-11,6.3795e-08
1.876,0.37499,0.37499,0.37445,3.1806e-08,0.15926,0.58964,4.221e-11,6.357e-08
1.8768,0.37499,0.37499,0.37445,3.1689e-08,0.16146,0.58743,3.4134e-11,6.3343e-08
1.8776,0.37499,0.37499,0.37445,3.1571e-08,0.16368,0.58521,2.7128e-11,6.3114e-08
1.8784,0.37499,0.37499,0.37444,3.1452e-08,0.1659,0.58299,2.1224e-11,6.2882e-08
1.8792,0.37499,0.37499,0.37444,3.1332e-08,0.16813,0.58075,1.6447e-11,6.2649e-08
1.88,0.37499,0.37499,0.37444,3.1213e-08,0.17038,0.5785,1.2819e-11,6.2412e-08
1.8808,0.37499,0.37499,0.37443,3.1092e-08,0.17263,0.57624,1.0357e-11,6.2174e-08
1.8816,0.37499,0.37499,0.37443,3.0971e-08,0.17489,0.57397,9.0744e-12,6.1933e-08
1.8824,0.37499,0.37499,0.37443,3.0849e-08,0.17717,0.57169,8.9787e-12,6.1689e-08
1.8832,0.37499,0.37499,0.37443,3.0727e-08,0.17945,0.5694,1.0074e-11,6.1444e-08
1.884,0.37499,0.37499,0.37442,3.0604e-08,0.18175,0.5671,1.2358e-11,6.1196e-08
1.8848,0.37499,0.37499,0.37442,3.0481e-08,0.18405,0.56479,1.5826e-11,6.0946e-08
1.8856,0.37499,0.37499,0.37442,3.0357e-08,0.18637,0.56247,2.0467e-11,6.0693e-08
1.8864,0.37499,0.37499,0.37442,3.0233e-08,0.18869,0.56014,2.6266e-11,6.0439e-08
1.8872,0.37499,0.37499,0.37441,3.0108e-08,0.19103,0.5578,3.3204e-11,6.0182e-08
1.888,0.37499,0.37499,0.37441,2.9982e-08,0.19337,0.55545,4.1256e-11,5.9923e-08
1.8889,0.37499,0.37499,0.37441,2.9856e-08,0.19572,0.5531,5.0395e-11,5.9662e-08
1.8897,0.37499,0.37499,0.37441,2.973e-08,0.19809,0.55073,6.0587e-11,5.9399e-08
1.8905,0.37499,0.37499,0.37441,2.9603e-08,0.20046,0.54835,7.1796e-11,5.9133e-08
1.8913,0.37499,0.37499,0.3744,2.9475e-08,0.20284,0.54597,8.3981e-11,5.8866e-08
1.8921,0.37499,0.37499,0.3744,2.9347e-08,0.20523,0.54358,9.7097e-11,5.8597e-08
1.8929,0.37499,0.37499,0.3744,2.9219e-08,0.20762,0.54117,1.111e-10,5.8326e-08
1.8937,0.37499,0.37499,0.3744,2.909e-08,0.21003,0.53876,1.2593e-10,5.8054e-08
1.8945,0.37499,0.37499,0.37439,2.896e-08,0.21244,0.53635,1.4154e-10,5.7779e-08
1.8953,0.37499,0.37499,0.37439,2.8831e-08,0.21487,0.53392,1.5786e-10,5.7503e-08
1.8961,0.37499,0.37499,0.37439,2.87e-08,0.2173,0.53148,1.7485e-10,5.7226e-08
1.8969,0.37499,0.37499,0.37439,2.857e-08,0.21974,0.52904,1.9243e-10,5.6947e-08
1.8977,0.37499,0.37499,0.37439,2.8439e-08,0.22218,0.52659,2.1053e-10,5.6667e-08
1.8985,0.37499,0.37499,0.37438,2.8307e-08,0.22464,0.52413,2.291e-10,5.6385e-08
1.8993,0.37499,0.37499,0.37438,2.8175e-08,0.2271,0.52166,2.4806e-10,5.6102e-08
1.9001,0.37499,0.37499,0.37438,2.8043e-08,0.22957,0.51919,2.6734e-10,5.5818e-08
1.9009,0.37499,0.37499,0.37438,2.791e-08,0.23205,0.51671,2.8687e-10,5.5533e-08
1.9017,0.37499,0.37499,0.37438,2.7777e-08,0.23453,0.51422,3.0657e-10,5.5247e-08
1.9025,0.37499,0.37499,0.37438,2.7643e-08,0.23703,0.51172,3.2637e-10,5.496e-08
1.9033,0.37499,0.37499,0.37437,2.7509e-08,0.23953,0.50922,3.4619e-10,5.4672e-08
1.9042,0.37499,0.37499,0.37437,2.7375e-08,0.24203,0.50671,3.6597e-10,5.4384e-08
1.905,0.37499,0.37499,0.37437,2.724e-08,0.24455,0.5042,3.8562e-10,5.4095e-08
1.9058,0.37499,0.37499,0.37437,2.7105e-08,0.24707,0.50167,4.0508e-10,5.3806e-08
1.9066,0.37499,0.37499,0.37437,2.697e-08,0.24959,0.49914,4.2426e-10,5.3516e-08
1.9074,0.37499,0.37499,0.37437,2.6834e-08,0.25212,0.49661,4.431e-10,5.3226e-08
1.9082,0.37499,0.37499,0.37436,2.6698e-08,0.25466,0.49407,4.6153e-10,5.2935e-08
1.909,0.37499,0.37499,0.37436,2.6562e-08,0.25721,0.49152,4.7948e-10,5.2645e-08
1.9098,0.37499,0.37499,0.37436,2.6425e-08,0.25976,0.48896,4.9687e-10,5.2354e-08
1.9106,0.37499,0.37499,0.37436,2.6288e-08,0.26232,0.4864,5.1365e-10,5.2063e-08
1.9114,0.37499,0.37499,0.37436,2.6151e-08,0.26488,0.48384,5.2975e-10,5.1772e-08
1.9122,0.37499,0.37499,0.37436,2.6014e-08,0.26745,0.48127,5.4512e-10,5.1482e-08
1.913,0.37499,0.37499,0.37436,2.5876e-08,0.27002,0.47869,5.5968e-10,5.1192e-08
1.9138,0.37499,0.37499,0.37435,2.5738e-08,0.2726,0.47611,5.734e-10,5.0902e-08
1.9146,0.37499,0.37499,0.37435,2.5599e-08,0.27519,0.47352,5.8622e-10,5.0612e-08
1.9154,0.37499,0.37499,0.37435,2.546e-08,0.27777,0.47093,5.9809e-10,5.0323e-08
1.9162,0.37499,0.37499,0.37435,2.5321e-08,0.28037,0.46833,6.0897e-10,5.0034e-08
1.917,0.37499,0.37499,0.37435,2.5182e-08,0.28297,0.46573,6.1882e-10,4.9746e-08
1.9178,0.37499,0.37499,0.37435,2.5043e-08,0.28557,0.46312,6.276e-10,4.9458e-08
1.9187,0.37499,0.37499,0.37435,2.4903e-08,0.28818,0.46051,6.3529e-10,4.9171e-08
1.9195,0.37499,0.37499,0.37435,2.4763e-08,0.2908,0.4579,6.4185e-10,4.8885e-08
1.9203,0.37499,0.37499,0.37434,2.4623e-08,0.29341,0.45528,6.4726e-10,4.8599e-08
1.9211,0.37499,0.37499,0.37434,2.4483e-08,0.29603,0.45265,6.5151e-10,4.8314e-08
1.9219,0.37499,0.37499,0.37434,2.4342e-08,0.29866,0.45002,6.5458e-10,4.803e-08
1.9227,0.37499,0.37499,0.37434,2.4201e-08,0.30129,0.44739,6.5646e-10,4.7746e-08
1.9235,0.37499,0.37499,0.37434,2.406e-08,0.30392,0.44476,6.5714e-10,4.7463e-08
1.9243,0.37499,0.37499,0.37434,2.3919e-08,0.30656,0.44212,6.5663e-10,4.7182e-08
1.9251,0.37499,0.37499,0.37434,2.3778e-08,0.3092,0.43948,6.5494e-10,4.6901e-08
1.9259,0.37499,0.37499,0.37434,2.3636e-08,0.31185,0.43683,6.5206e-10,4.662e-08
1.9267,0.37499,0.37499,0.37434,2.3494e-08,0.31449,0.43418,6.4802e-10,4.6341e-08
1.9275,0.37499,0.37499,0.37434,2.3353e-08,0.31714,0.43153,6.4284e-10,4.6062e-08
1.9283,0.37499,0.37499,0.37434,2.321e-08,0.3198,0.42888,6.3653e-10,4.5784e-08
1.9291,0.37499,0.37499,0.37434,2.3068e-08,0.32245,0.42622,6.2912e-10,4.5507e-08
1.9299,0.37499,0.37499,0.37433,2.2926e-08,0.32511,0.42356,6.2065e-10,4.5231e-08
1.9307,0.37499,0.37499,0.37433,2.2783e-08,0.32777,0.4209,6.1115e-10,4.4956e-08
1.9315,0.37499,0.37499,0.37433,2.2641e-08,0.33044,0.41823,6.0066e-10,4.4681e-08
1.9323,0.37499,0.37499,0.37433,2.2498e-08,0.3331,0.41556,5.8923e-10,4.4407e-08
1.9332,0.37499,0.37499,0.37433,2.2355e-08,0.33577,0.41289,5.769e-10,4.4133e-08
1.934,0.37499,0.37499,0.37433,2.2212e-08,0.33844,0.41022,5.6372e-10,4.3861e-08
1.9348,0.37499,0.37499,0.37433,2.2069e-08,0.34111,0.40755,5.4974e-10,4.3588e-08
1.9356,0.37499,0.37499,0.37433,2.1926e-08,0.34379,0.40488,5.3503e-10,4.3317e-08
1.9364,0.37499,0.375,0.37433,2.1783e-08,0.34646,0.4022,5.1964e-10,4.3046e-08
1.9372,0.37499,0.375,0.37433,2.1639e-08,0.34914,0.39952,5.0363e-10,4.2775e-08
1.938,0.37499,0.375,0.37433,2.1496e-08,0.35182,0.39684,4.8707e-10,4.2505e-08
1.9388,0.37499,0.375,0.37433,2.1352e-08,0.3545,0.39416,4.7003e-10,4.2235e-08
1.9396,0.37499,0.375,0.37433,2.1209e-08,0.35718,0.39148,4.5257e-10,4.1965e-08
1.9404,0.37499,0.375,0.37433,2.1065e-08,0.35986,0.3888,4.3477e-10,4.1696e-08
1.9412,0.37499,0.375,0.37433,2.0922e-08,0.36254,0.38612,4.1669e-10,4.1426e-08
1.942,0.375,0.375,0.37433,2.0778e-08,0.36522,0.38343,3.984e-10,4.1157e-08
1.9428,0.375,0.375,0.37433,2.0634e-08,0.36791,0.38075,3.7999e-10,4.0888e-08
1.9436,0.375,0.375,0.37433,2.049e-08,0.37059,0.37807,3.6152e-10,4.0619e-08
1.9444,0.375,0.375,0.37433,2.0347e-08,0.37328,0.37538,3.4306e-10,4.035e-08
1.9452,0.375,0.375,0.37433,2.0203e-08,0.37596,0.3727,3.2469e-10,4.0081e-08
1.946,0.375,0.375,0.37433,2.0059e-08,0.37864,0.37002,3.0648e-10,3.9812e-08
1.9468,0.375,0.375,0.37433,1.9915e-08,0.38133,0.36733,2.8851e-10,3.9542e-08
1.9477,0.375,0.375,0.37433,1.9772e-08,0.38401,0.36465,2.7084e-10,3.9273e-08
1.9485,0.375,0.375,0.37433,1.9628e-08,0.38669,0.36197,2.5354e-10,3.9003e-08
1.9493,0.375,0.375,0.37433,1.9484e-08,0.38938,0.35928,2.3668e-10,3.8732e-08
1.9501,0.375,0.375,0.37433,1.9341e-08,0.39206,0.3566,2.2033e-10,3.8461e-08
1.9509,0.375,0.375,0.37433,1.9197e-08,0.39474,0.35392,2.0454e-10,3.819e-08
1.9517,0.375,0.375,0.37433,1.9054e-08,0.39742,0.35124,1.8939e-10,3.7918e-08
1.9525,0.375,0.375,0.37433,1.891e-08,0.4001,0.34857,1.7493e-10,3.7646e-08
1.9533,0.375,0.375,0.37433,1.8767e-08,0.40277,0.34589,1.6121e-10,3.7373e-08
1.9541,0.375,0.375,0.37433,1.8624e-08,0.40545,0.34321,1.4829e-10,3.7099e-08
1.9549,0.375,0.375,0.37433,1.8481e-08,0.40812,0.34054,1.3621e-10,3.6825e-08
1.9557,0.375,0.375,0.37433,1.8337e-08,0.4108,0.33787,1.2503e-10,3.655e-08
1.9565,0.375,0.375,0.37433,1.8195e-08,0.41347,0.3352,1.1479e-10,3.6274e-08
1.9573,0.375,0.375,0.37433,1.8052e-08,0.41614,0.33253,1.0551e-10,3.5998e-08
1.9581,0.375,0.375,0.37433,1.7909e-08,0.4188,0.32986,9.7247e-11,3.5721e-08
1.9589,0.375,0.375,0.37433,1.7766e-08,0.42147,0.3272,9.0019e-11,3.5443e-08
1.9597,0.375,0.375,0.37433,1.7624e-08,0.42413,0.32454,8.3855e-11,3.5164e-08
1.9605,0.375,0.375,0.37434,1.7482e-08,0.42679,0.32188,7.8776e-11,3.4885e-08
1.9613,0.375,0.375,0.37434,1.734e-08,0.42945,0.31923,7.4799e-11,3.4604e-08
1.9621,0.375,0.375,0.37434,1.7198e-08,0.4321,0.31657,7.1937e-11,3.4323e-08
1.963,0.375,0.375,0.37434,1.7056e-08,0.43475,0.31392,7.0199e-11,3.4042e-08
1.9638,0.375,0.375,0.37434,1.6914e-08,0.4374,0.31128,6.9587e-11,3.3759e-08
1.9646,0.375,0.375,0.37434,1.6773e-08,0.44004,0.30863,7.0102e-11,3.3476e-08
1.9654,0.375,0.375,0.37434,1.6632e-08,0.44269,0.30599,7.1736e-11,3.3192e-08
1.9662,0.375,0.375,0.37434,1.6491e-08,0.44532,0.30336,7.4481e-11,3.2907e-08
1.967,0.375,0.375,0.37434,1.635e-08,0.44796,0.30073,7.8322e-11,3.2622e-08
1.9678,0.375,0.375,0.37434,1.621e-08,0.45059,0.2981,8.324e-11,3.2336e-08
1.9686,0.375,0.375,0.37434,1.6069e-08,0.45322,0.29547,8.9211e-11,3.2049e-08
1.9694,0.375,0.375,0.37435,1.5929e-08,0.45584,0.29285,9.6208e-11,3.1762e-08
1.9702,0.375,0.375,0.37435,1.579e-08,0.45846,0.29023,1.042e-10,3.1475e-08
1.971,0.375,0.375,0.37435,1.565e-08,0.46107,0.28762,1.1315e-10,3.1187e-08
1.9718,0.375,0.375,0.37435,1.5511e-08,0.46368,0.28501,1.2302e-10,3.0899e-08
1.9726,0.375,0.375,0.37435,1.5372e-08,0.46629,0.28241,1.3376e-10,3.061e-08
1.9734,0.375,0.375,0.37435,1.5233e-08,0.46889,0.27981,1.4533e-10,3.0321e-08
1.9742,0.375,0.375,0.37435,1.5095e-08,0.47149,0.27722,1.5768e-10,3.0032e-08
1.975,0.375,0.375,0.37435,1.4957e-08,0.47408,0.27463,1.7076e-10,2.9743e-08
1.9758,0.375,0.375,0.37435,1.4819e-08,0.47666,0.27205,1.8451e-10,2.9453e-08
1.9766,0.375,0.375,0.37436,1.4681e-08,0.47924,0.26947,1.9886e-10,2.9164e-08
1.9775,0.375,0.375,0.37436,1.4544e-08,0.48182,0.2669,2.1377e-10,2.8875e-08
1.9783,0.375,0.375,0.37436,1.4408e-08,0.48439,0.26433,2.2916e-10,2.8586e-08
1.9791,0.375,0.375,0.37436,1.4271e-08,0.48695,0.26177,2.4498e-10,2.8297e-08
1.9799,0.375,0.375,0.37436,1.4135e-08,0.48951,0.25921,2.6114e-10,2.8009e-08
1.9807,0.375,0.375,0.37436,1.3999e-08,0.49206,0.25666,2.7759e-10,2.7721e-08
1.9815,0.375,0.375,0.37436,1.3864e-08,0.49461,0.25412,2.9426e-10,2.7433e-08
1.9823,0.375,0.375,0.37437,1.3729e-08,0.49715,0.25158,3.1107e-10,2.7146e-08
1.9831,0.375,0.375,0.37437,1.3594e-08,0.49969,0.24905,3.2796e-10,2.686e-08
1.9839,0.375,0.375,0.37437,1.346e-08,0.50221,0.24652,3.4485e-10,2.6575e-08
1.9847,0.375,0.375,0.37437,1.3326e-08,0.50474,0.24401,3.6167e-10,2.629e-08
1.9855,0.375,0.375,0.37437,1.3192e-08,0.50725,0.24149,3.7836e-10,2.6006e-08
1.9863,0.375,0.375,0.37437,1.3059e-08,0.50976,0.23899,3.9483e-10,2.5724e-08
1.9871,0.375,0.375,0.37438,1.2927e-08,0.51226,0.23649,4.1103e-10,2.5442e-08
1.9879,0.375,0.375,0.37438,1.2794e-08,0.51475,0.234,4.2688e-10,2.5162e-08
1.9887,0.375,0.375,0.37438,1.2662e-08,0.51724,0.23152,4.4232e-10,2.4882e-08
1.9895,0.375,0.375,0.37438,1.2531e-08,0.51972,0.22904,4.5728e-10,2.4604e-08
1.9903,0.375,0.375,0.37438,1.24e-08,0.52219,0.22657,4.717e-10,2.4328e-08
1.9911,0.375,0.375,0.37439,1.2269e-08,0.52466,0.22411,4.8552e-10,2.4053e-08
1.992,0.375,0.375,0.37439,1.2139e-08,0.52712,0.22166,4.9868e-10,2.3779e-08
1.9928,0.375,0.375,0.37439,1.2009e-08,0.52957,0.21921,5.1112e-10,2.3507e-08
1.9936,0.375,0.375,0.37439,1.188e-08,0.53201,0.21678,5.228e-10,2.3237e-08
1.9944,0.375,0.375,0.37439,1.1751e-08,0.53444,0.21435,5.3366e-10,2.2969e-08
1.9952,0.375,0.375,0.3744,1.1623e-08,0.53687,0.21193,5.4366e-10,2.2702e-08
1.996,0.375,0.375,0.3744,1.1495e-08,0.53928,0.20951,5.5275e-10,2.2437e-08
1.9968,0.375,0.375,0.3744,1.1368e-08,0.54169,0.20711,5.609e-10,2.2174e-08
1.9976,0.375,0.375,0.3744,1.1241e-08,0.54409,0.20471,5.6807e-10,2.1913e-08
1.9984,0.375,0.375,0.3744,1.1114e-08,0.54648,0.20233,5.7423e-10,2.1654e-08
1.9992,0.375,0.375,0.37441,1.0988e-08,0.54886,0.19995,5.7935e-10,2.1397e-08
2,0.375,0.375,0.37441,1.0863e-08,0.55124,0.19758,5.8341e-10,2.1142e-08


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN3_energy.csv <==
0.00080548,0.375,0.375,0.375,1.7153e-11,0.75,9.605e-06,3.4277e-11,2.9652e-14
0.001611,0.375,0.375,0.37501,1.7185e-11,0.74998,3.842e-05,3.4251e-11,1.1841e-13
0.0024164,0.375,0.375,0.37501,1.7233e-11,0.74994,8.6442e-05,3.42e-11,2.6568e-13
0.0032219,0.375,0.375,0.37502,1.7298e-11,0.74988,0.00015367,3.4125e-11,4.7049e-13
0.0040274,0.375,0.375,0.37502,1.7379e-11,0.74981,0.0002401,3.4026e-11,7.315e-13
0.0048329,0.375,0.375,0.37503,1.7477e-11,0.74971,0.00034573,3.3906e-11,1.047e-12
0.0056384,0.375,0.375,0.37503,1.759e-11,0.74959,0.00047055,3.3766e-11,1.415e-12
0.0064438,0.375,0.375,0.37504,1.7721e-11,0.74946,0.00061456,3.3608e-11,1.8332e-12
0.0072493,0.375,0.375,0.37504,1.7867e-11,0.74931,0.00077774,3.3435e-11,2.299e-12
0.0080548,0.375,0.375,0.37505,1.8029e-11,0.74913,0.0009601,3.3249e-11,2.8097e-12
0.0088603,0.375,0.375,0.37505,1.8208e-11,0.74894,0.0011616,3.3053e-11,3.3624e-12
0.0096658,0.375,0.375,0.37506,1.8402e-11,0.74873,0.0013823,3.285e-11,3.954e-12
0.010471,0.375,0.375,0.37506,1.8612e-11,0.7485,0.0016221,3.2643e-11,4.5815e-12
0.011277,0.375,0.375,0.37507,1.8839e-11,0.74825,0.001881,3.2436e-11,5.2415e-12
0.012082,0.375,0.375,0.37507,1.9081e-11,0.74798,0.0021591,3.2231e-11,5.9312e-12
0.012888,0.375,0.375,0.37508,1.9339e-11,0.74769,0.0024562,3.2031e-11,6.6474e-12
0.013693,0.375,0.375,0.37508,1.9614e-11,0.74739,0.0027724,3.184e-11,7.3873e-12
0.014499,0.375,0.375,0.37509,1.9904e-11,0.74706,0.0031077,3.166e-11,8.1481e-12
0.015304,0.375,0.375,0.37509,2.021e-11,0.74672,0.0034621,3.1493e-11,8.9273e-12
0.01611,0.375,0.375,0.37509,2.0533e-11,0.74635,0.0038355,3.1343e-11,9.7228e-12
0.016915,0.375,0.375,0.3751,2.0872e-11,0.74597,0.0042279,3.1211e-11,1.0532e-11
0.017721,0.375,0.375,0.3751,2.1227e-11,0.74557,0.0046393,3.1099e-11,1.1355e-11
0.018526,0.375,0.375,0.37511,2.1598e-11,0.74515,0.0050696,3.1008e-11,1.2188e-11
0.019332,0.375,0.375,0.37511,2.1986e-11,0.74471,0.0055189,3.0939e-11,1.3032e-11
0.020137,0.375,0.375,0.37512,2.239e-11,0.74425,0.0059872,3.0894e-11,1.3886e-11
0.020942,0.375,0.375,0.37512,2.2811e-11,0.74377,0.0064743,3.0872e-11,1.4749e-11
0.021748,0.375,0.375,0.37513,2.3248e-11,0.74328,0.0069803,3.0873e-11,1.5623e-11
0.022553,0.375,0.375,0.37513,2.3702e-11,0.74276,0.0075052,3.0898e-11,1.6507e-11
0.023359,0.375,0.375,0.37514,2.4173e-11,0.74223,0.0080489,3.0944e-11,1.7402e-11
0.024164,0.375,0.375,0.37514,2.466e-11,0.74167,0.0086114,3.1011e-11,1.831e-11
0.02497,0.375,0.375,0.37515,2.5165e-11,0.7411,0.0091927,3.1097e-11,1.9233e-11
0.025775,0.375,0.375,0.37515,2.5686e-11,0.74051,0.0097927,3.12e-11,2.0173e-11
0.026581,0.375,0.375,0.37516,2.6225e-11,0.7399,0.010411,3.1319e-11,2.1131e-11
0.027386,0.375,0.375,0.37516,2.678e-11,0.73927,0.011049,3.145e-11,2.211e-11
0.028192,0.375,0.375,0.37517,2.7353e-11,0.73863,0.011705,3.1591e-11,2.3114e-11
0.028997,0.375,0.375,0.37517,2.7942e-11,0.73796,0.012379,3.174e-11,2.4144e-11
0.029803,0.375,0.375,0.37517,2.8548e-11,0.73728,0.013073,3.1893e-11,2.5204e-11
0.030608,0.375,0.375,0.37518,2.9172e-11,0.73657,0.013784,3.2047e-11,2.6297e-11
0.031414,0.375,0.375,0.37518,2.9812e-11,0.73585,0.014515,3.2199e-11,2.7425e-11
0.032219,0.375,0.375,0.37519,3.0469e-11,0.73511,0.015263,3.2347e-11,2.8591e-11
0.033025,0.375,0.375,0.37519,3.1143e-11,0.73436,0.016031,3.2487e-11,2.9799e-11
0.03383,0.375,0.375,0.3752,3.1834e-11,0.73358,0.016816,3.2617e-11,3.1051e-11
0.034636,0.375,0.375,0.3752,3.2541e-11,0.73278,0.01762,3.2733e-11,3.2349e-11
0.035441,0.375,0.375,0.37521,3.3265e-11,0.73197,0.018442,3.2834e-11,3.3696e-11
0.036247,0.375,0.375,0.37521,3.4005e-11,0.73114,0.019283,3.2918e-11,3.5093e-11
0.037052,0.375,0.375,0.37522,3.4762e-11,0.73029,0.020141,3.2981e-11,3.6542e-11
0.037858,0.375,0.375,0.37522,3.5535e-11,0.72942,0.021018,3.3024e-11,3.8045e-11
0.038663,0.375,0.375,0.37522,3.6324e-11,0.72854,0.021913,3.3044e-11,3.9603e-11
0.039469,0.375,0.375,0.37523,3.7128e-11,0.72763,0.022826,3.3041e-11,4.1215e-11
0.040274,0.375,0.375,0.37523,3.7949e-11,0.72671,0.023757,3.3015e-11,4.2883e-11
0.041079,0.375,0.375,0.37524,3.8785e-11,0.72577,0.024707,3.2964e-11,4.4606e-11
0.041885,0.375,0.375,0.37524,3.9637e-11,0.72481,0.025674,3.289e-11,4.6384e-11
0.04269,0.375,0.375,0.37525,4.0504e-11,0.72384,0.026659,3.2794e-11,4.8215e-11
0.043496,0.375,0.375,0.37525,4.1387e-11,0.72284,0.027661,3.2675e-11,5.0098e-11
0.044301,0.375,0.375,0.37526,4.2284e-11,0.72183,0.028682,3.2536e-11,5.2032e-11
0.045107,0.375,0.375,0.37526,4.3196e-11,0.7208,0.02972,3.2378e-11,5.4015e-11
0.045912,0.375,0.375,0.37527,4.4124e-11,0.71975,0.030776,3.2204e-11,5.6044e-11
0.046718,0.375,0.375,0.37527,4.5066e-11,0.71869,0.03185,3.2015e-11,5.8116e-11
0.047523,0.375,0.375,0.37527,4.6022e-11,0.71761,0.032941,3.1815e-11,6.023e-11
0.048329,0.375,0.375,0.37528,4.6993e-11,0.71651,0.03405,3.1605e-11,6.2382e-11
0.049134,0.375,0.375,0.37528,4.7979e-11,0.71539,0.035176,3.1389e-11,6.4569e-11
0.04994,0.375,0.375,0.37529,4.8979e-11,0.71425,0.03632,3.117e-11,6.6788e-11
0.050745,0.375,0.375,0.37529,4.9993e-11,0.7131,0.037481,3.0951e-11,6.9036e-11
0.051551,0.375,0.375,0.3753,5.1022e-11,0.71193,0.038659,3.0734e-11,7.131e-11
0.052356,0.375,0.375,0.3753,5.2065e-11,0.71075,0.039855,3.0524e-11,7.3606e-11
0.053162,0.375,0.375,0.3753,5.3122e-11,0.70954,0.041067,3.0322e-11,7.5923e-11
0.053967,0.375,0.375,0.37531,5.4193e-11,0.70832,0.042297,3.0131e-11,7.8256e-11
0.054773,0.375,0.375,0.37531,5.5279e-11,0.70708,0.043544,2.9954e-11,8.0604e-11
0.055578,0.375,0.375,0.37532,5.6379e-11,0.70583,0.044808,2.9794e-11,8.2964e-11
0.056384,0.375,0.375,0.37532,5.7493e-11,0.70455,0.046089,2.9652e-11,8.5334e-11
0.057189,0.375,0.375,0.37533,5.8621e-11,0.70326,0.047386,2.9529e-11,8.7713e-11
0.057995,0.375,0.375,0.37533,5.9764e-11,0.70196,0.0487,2.9429e-11,9.0099e-11
0.0588,0.375,0.375,0.37533,6.0921e-11,0.70064,0.050032,2.935e-11,9.2491e-11
0.059606,0.375,0.375,0.37534,6.2092e-11,0.6993,0.051379,2.9295e-11,9.4889e-11
0.060411,0.375,0.375,0.37534,6.3278e-11,0.69794,0.052744,2.9264e-11,9.7292e-11
0.061216,0.375,0.375,0.37535,6.4478e-11,0.69657,0.054124,2.9255e-11,9.9701e-11
0.062022,0.375,0.375,0.37535,6.5693e-11,0.69518,0.055522,2.927e-11,1.0212e-10
0.062827,0.375,0.375,0.37535,6.6922e-11,0.69377,0.056935,2.9306e-11,1.0454e-10
0.063633,0.375,0.375,0.37536,6.8166e-11,0.69235,0.058365,2.9364e-11,1.0697e-10
0.064438,0.375,0.375,0.37536,6.9424e-11,0.69091,0.059811,2.944e-11,1.0941e-10
0.065244,0.375,0.375,0.37537,7.0697e-11,0.68946,0.061273,2.9534e-11,1.1186e-10
0.066049,0.375,0.375,0.37537,7.1985e-11,0.68799,0.062752,2.9643e-11,1.1433e-10
0.066855,0.375,0.375,0.37537,7.3287e-11,0.6865,0.064246,2.9764e-11,1.1681e-10
0.06766,0.375,0.375,0.37538,7.4603e-11,0.685,0.065756,2.9896e-11,1.1931e-10
0.068466,0.375,0.375,0.37538,7.5934e-11,0.68348,0.067282,3.0034e-11,1.2183e-10
0.069271,0.375,0.375,0.37539,7.728e-11,0.68195,0.068824,3.0176e-11,1.2438e-10
0.070077,0.375,0.375,0.37539,7.864e-11,0.6804,0.070382,3.032e-11,1.2696e-10
0.070882,0.375,0.375,0.37539,8.0015e-11,0.67883,0.071955,3.0462e-11,1.2957e-10
0.071688,0.375,0.375,0.3754,8.1403e-11,0.67725,0.073544,3.0598e-11,1.3221e-10
0.072493,0.375,0.375,0.3754,8.2806e-11,0.67566,0.075148,3.0726e-11,1.3489e-10
0.073299,0.375,0.375,0.37541,8.4224e-11,0.67404,0.076767,3.0843e-11,1.376e-10
0.074104,0.375,0.375,0.37541,8.5655e-11,0.67242,0.078402,3.0947e-11,1.4036e-10
0.07491,0.375,0.375,0.37541,8.71e-11,0.67077,0.080052,3.1034e-11,1.4317e-10
0.075715,0.375,0.375,0.37542,8.8558e-11,0.66912,0.081717,3.1103e-11,1.4601e-10
0.076521,0.375,0.375,0.37542,9.0031e-11,0.66744,0.083397,3.1151e-11,1.4891e-10
0.077326,0.375,0.375,0.37542,9.1516e-11,0.66576,0.085092,3.1177e-11,1.5186e-10
0.078132,0.375,0.375,0.37543,9.3015e-11,0.66405,0.086802,3.1179e-11,1.5485e-10
0.078937,0.375,0.375,0.37543,9.4527e-11,0.66234,0.088527,3.1157e-11,1.579e-10
0.079743,0.375,0.375,0.37544,9.6052e-11,0.66061,0.090266,3.111e-11,1.6099e-10
0.080548,0.375,0.375,0.37544,9.759e-11,0.65886,0.09202,3.1038e-11,1.6414e-10
0.081353,0.375,0.375,0.37544,9.914e-11,0.6571,0.093788,3.094e-11,1.6734e-10
0.082159,0.375,0.375,0.37545,1.007e-10,0.65532,0.095571,3.0819e-11,1.7059e-10
0.082964,0.375,0.375,0.37545,1.0228e-10,0.65353,0.097368,3.0673e-11,1.7388e-10
0.08377,0.375,0.375,0.37545,1.0387e-10,0.65173,0.099179,3.0506e-11,1.7722e-10
0.084575,0.375,0.375,0.37546,1.0546e-10,0.64991,0.101,3.0319e-11,1.8061e-10
0.085381,0.375,0.375,0.37546,1.0708e-10,0.64808,0.10284,3.0112e-11,1.8404e-10
0.086186,0.375,0.375,0.37546,1.087e-10,0.64623,0.1047,2.989e-11,1.8751e-10
0.086992,0.375,0.375,0.37547,1.1033e-10,0.64437,0.10657,2.9655e-11,1.9101e-10
0.087797,0.375,0.375,0.37547,1.1198e-10,0.6425,0.10845,2.9408e-11,1.9455e-10
0.088603,0.375,0.375,0.37547,1.1363e-10,0.64061,0.11034,2.9154e-11,1.9811e-10
0.089408,0.375,0.375,0.37548,1.153e-10,0.63871,0.11225,2.8894e-11,2.0171e-10
0.090214,0.375,0.375,0.37548,1.1698e-10,0.63679,0.11417,2.8633e-11,2.0533e-10
0.091019,0.375,0.375,0.37548,1.1867e-10,0.63486,0.11611,2.8373e-11,2.0897e-10
0.091825,0.375,0.375,0.37549,1.2037e-10,0.63292,0.11805,2.8117e-11,2.1263e-10
0.09263,0.375,0.375,0.37549,1.2208e-10,0.63097,0.12002,2.7869e-11,2.163e-10
0.093436,0.375,0.375,0.37549,1.2381e-10,0.629,0.12199,2.7631e-11,2.1998e-10
0.094241,0.375,0.375,0.3755,1.2554e-10,0.62702,0.12398,2.7406e-11,2.2368e-10
0.095047,0.375,0.375,0.3755,1.2729e-10,0.62502,0.12598,2.7196e-11,2.2737e-10
0.095852,0.375,0.375,0.3755,1.2904e-10,0.62302,0.12799,2.7003e-11,2.3108e-10
0.096658,0.375,0.375,0.37551,1.3081e-10,0.621,0.13002,2.683e-11,2.3478e-10
0.097463,0.375,0.375,0.37551,1.3258e-10,0.61897,0.13206,2.6678e-11,2.3849e-10
0.098269,0.375,0.375,0.37551,1.3437e-10,0.61692,0.13411,2.6549e-11,2.4219e-10
0.099074,0.375,0.375,0.37552,1.3617e-10,0.61486,0.13617,2.6442e-11,2.459e-10
0.09988,0.375,0.375,0.37552,1.3798e-10,0.61279,0.13824,2.6359e-11,2.496e-10
0.10069,0.375,0.375,0.37552,1.398e-10,0.61071,0.14033,2.6299e-11,2.533e-10
0.10149,0.375,0.375,0.37553,1.4163e-10,0.60862,0.14243,2.6263e-11,2.57e-10
0.1023,0.375,0.375,0.37553,1.4347e-10,0.60651,0.14454,2.6249e-11,2.6069e-10
0.1031,0.375,0.375,0.37553,1.4532e-10,0.6044,0.14667,2.6257e-11,2.6439e-10
0.10391,0.375,0.375,0.37553,1.4719e-10,0.60227,0.1488,2.6285e-11,2.6809e-10
0.10471,0.375,0.375,0.37554,1.4906e-10,0.60013,0.15095,2.6332e-11,2.7179e-10
0.10552,0.375,0.375,0.37554,1.5094e-10,0.59797,0.15311,2.6395e-11,2.7549e-10
0.10632,0.375,0.375,0.37554,1.5284e-10,0.59581,0.15527,2.6471e-11,2.7921e-10
0.10713,0.375,0.375,0.37555,1.5475e-10,0.59364,0.15746,2.6559e-11,2.8293e-10
0.10793,0.375,0.375,0.37555,1.5666e-10,0.59145,0.15965,2.6656e-11,2.8667e-10
0.10874,0.375,0.375,0.37555,1.5859e-10,0.58925,0.16185,2.6759e-11,2.9042e-10
0.10955,0.375,0.375,0.37555,1.6053e-10,0.58704,0.16406,2.6864e-11,2.9419e-10
0.11035,0.375,0.375,0.37556,1.6247e-10,0.58483,0.16629,2.6969e-11,2.9798e-10
0.11116,0.375,0.375,0.37556,1.6443e-10,0.5826,0.16852,2.7071e-11,3.0179e-10
0.11196,0.375,0.375,0.37556,1.664e-10,0.58036,0.17077,2.7166e-11,3.0563e-10
0.11277,0.375,0.375,0.37556,1.6838e-10,0.5781,0.17303,2.7252e-11,3.095e-10
0.11357,0.375,0.375,0.37557,1.7036e-10,0.57584,0.17529,2.7327e-11,3.134e-10
0.11438,0.375,0.375,0.37557,1.7236e-10,0.57357,0.17757,2.7386e-11,3.1734e-10
0.11518,0.375,0.375,0.37557,1.7437e-10,0.57129,0.17986,2.7429e-11,3.2131e-10
0.11599,0.375,0.375,0.37557,1.7638e-10,0.569,0.18215,2.7453e-11,3.2531e-10
0.11679,0.375,0.375,0.37558,1.7841e-10,0.5667,0.18446,2.7457e-11,3.2936e-10
0.1176,0.375,0.375,0.37558,1.8044e-10,0.56438,0.18678,2.7438e-11,3.3344e-10
0.11841,0.375,0.375,0.37558,1.8248e-10,0.56206,0.1891,2.7396e-11,3.3757e-10
0.11921,0.375,0.375,0.37558,1.8453e-10,0.55973,0.19144,2.7331e-11,3.4173e-10
0.12002,0.375,0.375,0.37559,1.8659e-10,0.55739,0.19378,2.7242e-11,3.4594e-10
0.12082,0.375,0.375,0.37559,1.8866e-10,0.55504,0.19614,2.7128e-11,3.5019e-10
0.12163,0.375,0.375,0.37559,1.9073e-10,0.55268,0.1985,2.6992e-11,3.5447e-10
0.12243,0.375,0.375,0.37559,1.9281e-10,0.55031,0.20087,2.6832e-11,3.5879e-10
0.12324,0.375,0.375,0.3756,1.949e-10,0.54794,0.20326,2.6651e-11,3.6315e-10
0.12404,0.375,0.375,0.3756,1.97e-10,0.54555,0.20565,2.6451e-11,3.6755e-10
0.12485,0.375,0.375,0.3756,1.991e-10,0.54316,0.20804,2.6233e-11,3.7197e-10
0.12565,0.375,0.375,0.3756,2.0121e-10,0.54075,0.21045,2.5998e-11,3.7642e-10
0.12646,0.375,0.375,0.3756,2.0333e-10,0.53834,0.21287,2.5751e-11,3.809e-10
0.12727,0.375,0.375,0.37561,2.0545e-10,0.53592,0.21529,2.5493e-11,3.8541e-10
0.12807,0.375,0.375,0.37561,2.0758e-10,0.53349,0.21772,2.5227e-11,3.8993e-10
0.12888,0.375,0.375,0.37561,2.0972e-10,0.53106,0.22017,2.4957e-11,3.9447e-10
0.12968,0.375,0.375,0.37561,2.1186e-10,0.52861,0.22261,2.4684e-11,3.9903e-10
0.13049,0.375,0.375,0.37561,2.14e-10,0.52616,0.22507,2.4413e-11,4.0359e-10
0.13129,0.375,0.375,0.37562,2.1616e-10,0.5237,0.22753,2.4146e-11,4.0817e-10
0.1321,0.375,0.375,0.37562,2.1832e-10,0.52123,0.23001,2.3886e-11,4.1274e-10
0.1329,0.375,0.375,0.37562,2.2048e-10,0.51876,0.23248,2.3637e-11,4.1732e-10
0.13371,0.375,0.375,0.37562,2.2265e-10,0.51627,0.23497,2.34e-11,4.219e-10
0.13452,0.375,0.375,0.37562,2.2482e-10,0.51378,0.23746,2.3178e-11,4.2647e-10
0.13532,0.375,0.375,0.37563,2.2701e-10,0.51129,0.23996,2.2973e-11,4.3104e-10
0.13613,0.375,0.375,0.37563,2.2919e-10,0.50878,0.24247,2.2788e-11,4.356e-10
0.13693,0.375,0.375,0.37563,2.3138e-10,0.50627,0.24499,2.2624e-11,4.4014e-10
0.13774,0.375,0.375,0.37563,2.3358e-10,0.50375,0.24751,2.2482e-11,4.4468e-10
0.13854,0.375,0.375,0.37563,2.3578e-10,0.50123,0.25003,2.2363e-11,4.492e-10
0.13935,0.375,0.375,0.37563,2.3799e-10,0.4987,0.25257,2.2267e-11,4.5371e-10
0.14015,0.375,0.375,0.37564,2.402e-10,0.49616,0.25511,2.2196e-11,4.5821e-10
0.14096,0.375,0.375,0.37564,2.4242e-10,0.49362,0.25765,2.2147e-11,4.627e-10
0.14176,0.375,0.375,0.37564,2.4465e-10,0.49107,0.26021,2.2122e-11,4.6717e-10
0.14257,0.375,0.375,0.37564,2.4687e-10,0.48852,0.26276,2.2118e-11,4.7163e-10
0.14338,0.375,0.375,0.37564,2.4911e-10,0.48595,0.26533,2.2135e-11,4.7608e-10
0.14418,0.375,0.375,0.37564,2.5135e-10,0.48339,0.2679,2.217e-11,4.8053e-10
0.14499,0.375,0.375,0.37564,2.5359e-10,0.48082,0.27047,2.2222e-11,4.8496e-10
0.14579,0.375,0.375,0.37565,2.5584e-10,0.47824,0.27305,2.2288e-11,4.894e-10
0.1466,0.375,0.375,0.37565,2.581e-10,0.47565,0.27564,2.2366e-11,4.9383e-10
0.1474,0.375,0.375,0.37565,2.6036e-10,0.47307,0.27823,2.2453e-11,4.9826e-10
0.14821,0.375,0.375,0.37565,2.6262e-10,0.47047,0.28082,2.2546e-11,5.027e-10
0.14901,0.375,0.375,0.37565,2.6489e-10,0.46788,0.28343,2.2643e-11,5.0714e-10
0.14982,0.375,0.375,0.37565,2.6717e-10,0.46527,0.28603,2.2739e-11,5.1159e-10
0.15062,0.375,0.375,0.37565,2.6944e-10,0.46267,0.28864,2.2832e-11,5.1606e-10
0.15143,0.375,0.375,0.37565,2.7173e-10,0.46005,0.29125,2.292e-11,5.2053e-10
0.15224,0.375,0.375,0.37565,2.7402e-10,0.45744,0.29387,2.2998e-11,5.2503e-10
0.15304,0.375,0.375,0.37566,2.7631e-10,0.45482,0.29649,2.3065e-11,5.2955e-10
0.15385,0.375,0.375,0.37566,2.786e-10,0.45219,0.29912,2.3117e-11,5.3409e-10
0.15465,0.375,0.375,0.37566,2.809e-10,0.44956,0.30175,2.3153e-11,5.3865e-10
0.15546,0.375,0.375,0.37566,2.8321e-10,0.44693,0.30439,2.317e-11,5.4324e-10
0.15626,0.375,0.375,0.37566,2.8551e-10,0.4443,0.30702,2.3166e-11,5.4786e-10
0.15707,0.375,0.375,0.37566,2.8782e-10,0.44166,0.30966,2.314e-11,5.5251e-10
0.15787,0.375,0.375,0.37566,2.9014e-10,0.43901,0.31231,2.3091e-11,5.5719e-10
0.15868,0.375,0.375,0.37566,2.9245e-10,0.43637,0.31496,2.3017e-11,5.6189e-10
0.15949,0.375,0.375,0.37566,2.9477e-10,0.43372,0.31761,2.292e-11,5.6663e-10
0.16029,0.375,0.375,0.37566,2.971e-10,0.43107,0.32026,2.2797e-11,5.7139e-10
0.1611,0.375,0.375,0.37566,2.9942e-10,0.42841,0.32292,2.2651e-11,5.7619e-10
0.1619,0.375,0.375,0.37566,3.0175e-10,0.42575,0.32558,2.2482e-11,5.8101e-10
0.16271,0.375,0.375,0.37567,3.0407e-10,0.42309,0.32824,2.2291e-11,5.8586e-10
0.16351,0.375,0.375,0.37567,3.064e-10,0.42043,0.3309,2.2079e-11,5.9073e-10
0.16432,0.375,0.375,0.37567,3.0874e-10,0.41776,0.33357,2.1849e-11,5.9562e-10
0.16512,0.375,0.375,0.37567,3.1107e-10,0.4151,0.33624,2.1602e-11,6.0054e-10
0.16593,0.375,0.375,0.37567,3.134e-10,0.41243,0.33891,2.1341e-11,6.0547e-10
0.16673,0.375,0.375,0.37567,3.1574e-10,0.40975,0.34158,2.1068e-11,6.1041e-10
0.16754,0.375,0.375,0.37567,3.1807e-10,0.40708,0.34426,2.0787e-11,6.1536e-10
0.16835,0.375,0.375,0.37567,3.2041e-10,0.40441,0.34693,2.05e-11,6.2032e-10
0.16915,0.375,0.375,0.37567,3.2275e-10,0.40173,0.34961,2.0211e-11,6.2529e-10
0.16996,0.375,0.375,0.37567,3.2509e-10,0.39905,0.35229,1.9922e-11,6.3025e-10
0.17076,0.375,0.375,0.37567,3.2743e-10,0.39637,0.35497,1.9636e-11,6.3522e-10
0.17157,0.375,0.375,0.37567,3.2977e-10,0.39369,0.35765,1.9357e-11,6.4017e-10
0.17237,0.375,0.375,0.37567,3.321e-10,0.39101,0.36033,1.9087e-11,6.4512e-10
0.17318,0.375,0.375,0.37567,3.3444e-10,0.38833,0.36301,1.883e-11,6.5006e-10
0.17398,0.375,0.375,0.37567,3.3678e-10,0.38565,0.36569,1.8587e-11,6.5498e-10
0.17479,0.375,0.375,0.37567,3.3912e-10,0.38296,0.36838,1.8361e-11,6.5989e-10
0.17559,0.375,0.375,0.37567,3.4146e-10,0.38028,0.37106,1.8154e-11,6.6477e-10
0.1764,0.375,0.375,0.37567,3.438e-10,0.3776,0.37375,1.7968e-11,6.6964e-10
0.17721,0.375,0.375,0.37567,3.4614e-10,0.37491,0.37643,1.7805e-11,6.7448e-10
0.17801,0.375,0.375,0.37567,3.4848e-10,0.37223,0.37911,1.7664e-11,6.793e-10
0.17882,0.375,0.375,0.37567,3.5082e-10,0.36955,0.3818,1.7547e-11,6.841e-10
0.17962,0.375,0.375,0.37567,3.5316e-10,0.36686,0.38448,1.7454e-11,6.8887e-10
0.18043,0.375,0.375,0.37567,3.555e-10,0.36418,0.38716,1.7385e-11,6.9362e-10
0.18123,0.375,0.375,0.37567,3.5784e-10,0.3615,0.38985,1.734e-11,6.9835e-10
0.18204,0.375,0.375,0.37567,3.6018e-10,0.35881,0.39253,1.7317e-11,7.0305e-10
0.18284,0.375,0.375,0.37567,3.6252e-10,0.35613,0.39521,1.7315e-11,7.0773e-10
0.18365,0.375,0.375,0.37567,3.6486e-10,0.35345,0.39789,1.7333e-11,7.1239e-10
0.18445,0.375,0.375,0.37567,3.672e-10,0.35077,0.40057,1.7368e-11,7.1703e-10
0.18526,0.375,0.375,0.37567,3.6954e-10,0.3481,0.40324,1.7419e-11,7.2166e-10
0.18607,0.375,0.375,0.37567,3.7188e-10,0.34542,0.40592,1.7483e-11,7.2627e-10
0.18687,0.375,0.375,0.37567,3.7422e-10,0.34274,0.40859,1.7557e-11,7.3087e-10
0.18768,0.375,0.375,0.37567,3.7655e-10,0.34007,0.41126,1.7638e-11,7.3547e-10
0.18848,0.375,0.375,0.37567,3.7889e-10,0.3374,0.41393,1.7724e-11,7.4005e-10
0.18929,0.375,0.375,0.37567,3.8122e-10,0.33473,0.4166,1.7812e-11,7.4464e-10
0.19009,0.375,0.375,0.37567,3.8356e-10,0.33206,0.41927,1.7897e-11,7.4922e-10
0.1909,0.375,0.375,0.37567,3.8589e-10,0.3294,0.42193,1.7978e-11,7.5381e-10
0.1917,0.375,0.375,0.37567,3.8823e-10,0.32674,0.4246,1.8052e-11,7.584e-10
0.19251,0.375,0.375,0.37566,3.9056e-10,0.32407,0.42725,1.8115e-11,7.63e-10
0.19332,0.375,0.375,0.37566,3.9289e-10,0.32142,0.42991,1.8164e-11,7.6761e-10
0.19412,0.375,0.375,0.37566,3.9521e-10,0.31876,0.43256,1.8199e-11,7.7223e-10
0.19493,0.375,0.375,0.37566,3.9754e-10,0.31611,0.43522,1.8215e-11,7.7686e-10
0.19573,0.37499,0.37499,0.37566,3.9986e-10,0.31346,0.43786,1.8212e-11,7.8151e-10
0.19654,0.37499,0.37499,0.37566,4.0218e-10,0.31081,0.44051,1.8187e-11,7.8618e-10
0.19734,0.37499,0.37499,0.37566,4.045e-10,0.30817,0.44315,1.814e-11,7.9086e-10
0.19815,0.37499,0.37499,0.37566,4.0682e-10,0.30553,0.44579,1.807e-11,7.9556e-10
0.19895,0.37499,0.37499,0.37566,4.0913e-10,0.3029,0.44842,1.7976e-11,8.0028e-10
0.19976,0.37499,0.37499,0.37566,4.1144e-10,0.30026,0.45105,1.7858e-11,8.0502e-10
0.20056,0.37499,0.37499,0.37566,4.1374e-10,0.29764,0.45368,1.7716e-11,8.0977e-10
0.20137,0.37499,0.37499,0.37566,4.1605e-10,0.29501,0.4563,1.7552e-11,8.1454e-10
0.20218,0.37499,0.37499,0.37565,4.1834e-10,0.29239,0.45892,1.7365e-11,8.1932e-10
0.20298,0.37499,0.37499,0.37565,4.2064e-10,0.28978,0.46153,1.7158e-11,8.2411e-10
0.20379,0.37499,0.37499,0.37565,4.2292e-10,0.28716,0.46414,1.6933e-11,8.2892e-10
0.20459,0.37499,0.37499,0.37565,4.2521e-10,0.28456,0.46674,1.669e-11,8.3373e-10
0.2054,0.37499,0.37499,0.37565,4.2749e-10,0.28196,0.46934,1.6434e-11,8.3854e-10
0.2062,0.37499,0.37499,0.37565,4.2976e-10,0.27936,0.47194,1.6165e-11,8.4336e-10
0.20701,0.37499,0.37499,0.37565,4.3203e-10,0.27676,0.47453,1.5888e-11,8.4817e-10
0.20781,0.37499,0.37499,0.37565,4.3429e-10,0.27418,0.47711,1.5604e-11,8.5299e-10
0.20862,0.37499,0.37499,0.37564,4.3655e-10,0.27159,0.47969,1.5318e-11,8.5779e-10
0.20942,0.37499,0.37499,0.37564,4.3881e-10,0.26902,0.48227,1.5031e-11,8.6258e-10
0.21023,0.37499,0.37499,0.37564,4.4105e-10,0.26645,0.48484,1.4747e-11,8.6736e-10
0.21104,0.37499,0.37499,0.37564,4.4329e-10,0.26388,0.4874,1.4469e-11,8.7212e-10
0.21184,0.37499,0.37499,0.37564,4.4553e-10,0.26132,0.48996,1.4201e-11,8.7685e-10
0.21265,0.37499,0.37499,0.37564,4.4776e-10,0.25876,0.49251,1.3943e-11,8.8157e-10
0.21345,0.37499,0.37499,0.37564,4.4998e-10,0.25622,0.49506,1.3701e-11,8.8626e-10
0.21426,0.37499,0.37499,0.37563,4.522e-10,0.25367,0.4976,1.3474e-11,8.9092e-10
0.21506,0.37499,0.37499,0.37563,4.5441e-10,0.25114,0.50013,1.3267e-11,8.9554e-10
0.21587,0.37499,0.37499,0.37563,4.5661e-10,0.24861,0.50266,1.308e-11,9.0014e-10
0.21667,0.37499,0.37499,0.37563,4.5881e-10,0.24608,0.50518,1.2915e-11,9.047e-10
0.21748,0.37499,0.37499,0.37563,4.61e-10,0.24356,0.50769,1.2772e-11,9.0923e-10
0.21829,0.37499,0.37499,0.37563,4.6318e-10,0.24105,0.5102,1.2654e-11,9.1372e-10
0.21909,0.37499,0.37499,0.37562,4.6536e-10,0.23855,0.5127,1.256e-11,9.1817e-10
0.2199,0.37499,0.37499,0.37562,4.6754e-10,0.23605,0.51519,1.2489e-11,9.2258e-10
0.2207,0.37499,0.37499,0.37562,4.697e-10,0.23357,0.51768,1.2442e-11,9.2696e-10
0.22151,0.37499,0.37499,0.37562,4.7186e-10,0.23108,0.52016,1.2418e-11,9.3131e-10
0.22231,0.37499,0.37499,0.37562,4.7402e-10,0.22861,0.52263,1.2416e-11,9.3562e-10
0.22312,0.37499,0.37499,0.37562,4.7616e-10,0.22614,0.52509,1.2433e-11,9.3989e-10
0.22392,0.37499,0.37499,0.37561,4.783e-10,0.22368,0.52755,1.2469e-11,9.4414e-10
0.22473,0.37499,0.37499,0.37561,4.8044e-10,0.22123,0.52999,1.252e-11,9.4835e-10
0.22553,0.37499,0.37499,0.37561,4.8257e-10,0.21879,0.53243,1.2585e-11,9.5255e-10
0.22634,0.37499,0.37499,0.37561,4.8469e-10,0.21635,0.53487,1.2661e-11,9.5671e-10
0.22715,0.37499,0.37499,0.37561,4.868e-10,0.21392,0.53729,1.2745e-11,9.6086e-10
0.22795,0.37499,0.37499,0.3756,4.8891e-10,0.2115,0.5397,1.2834e-11,9.6498e-10
0.22876,0.37499,0.37499,0.3756,4.9101e-10,0.20909,0.54211,1.2925e-11,9.6909e-10
0.22956,0.37499,0.37499,0.3756,4.931e-10,0.20669,0.54451,1.3015e-11,9.7319e-10
0.23037,0.37499,0.37499,0.3756,4.9519e-10,0.20429,0.5469,1.3102e-11,9.7728e-10
0.23117,0.37499,0.37499,0.37559,4.9727e-10,0.20191,0.54928,1.3181e-11,9.8136e-10
0.23198,0.37499,0.37499,0.37559,4.9934e-10,0.19953,0.55165,1.325e-11,9.8544e-10
0.23278,0.37499,0.37499,0.37559,5.0141e-10,0.19716,0.55402,1.3307e-11,9.8951e-10
0.23359,0.37499,0.37499,0.37559,5.0347e-10,0.19481,0.55637,1.3348e-11,9.9359e-10
0.23439,0.37499,0.37499,0.37559,5.0552e-10,0.19246,0.55871,1.3373e-11,9.9766e-10
0.2352,0.37499,0.37499,0.37558,5.0756e-10,0.19012,0.56105,1.3378e-11,1.0017e-09
0.23601,0.37499,0.37499,0.37558,5.0959e-10,0.18779,0.56337,1.3362e-11,1.0058e-09
0.23681,0.37499,0.37499,0.37558,5.1162e-10,0.18547,0.56569,1.3324e-11,1.0099e-09
0.23762,0.37499,0.37499,0.37558,5.1364e-10,0.18315,0.568,1.3262e-11,1.014e-09
0.23842,0.37499,0.37499,0.37557,5.1565e-10,0.18085,0.57029,1.3177e-11,1.0181e-09
0.23923,0.37499,0.37499,0.37557,5.1765e-10,0.17856,0.57258,1.3069e-11,1.0222e-09
0.24003,0.37499,0.37499,0.37557,5.1964e-10,0.17628,0.57486,1.2936e-11,1.0263e-09
0.24084,0.37499,0.37499,0.37557,5.2162e-10,0.17401,0.57712,1.278e-11,1.0305e-09
0.24164,0.37499,0.37499,0.37556,5.2359e-10,0.17175,0.57938,1.2602e-11,1.0346e-09
0.24245,0.37499,0.37499,0.37556,5.2556e-10,0.1695,0.58162,1.2404e-11,1.0387e-09
0.24325,0.37499,0.37499,0.37556,5.2751e-10,0.16726,0.58386,1.2186e-11,1.0428e-09
0.24406,0.37499,0.37499,0.37556,5.2946e-10,0.16503,0.58608,1.1951e-11,1.047e-09
0.24487,0.37499,0.37499,0.37555,5.3139e-10,0.16281,0.58829,1.1702e-11,1.0511e-09
0.24567,0.37499,0.37499,0.37555,5.3332e-10,0.1606,0.5905,1.144e-11,1.0552e-09
0.24648,0.37499,0.37499,0.37555,5.3523e-10,0.15841,0.59269,1.1169e-11,1.0593e-09
0.24728,0.37499,0.37499,0.37554,5.3713e-10,0.15622,0.59487,1.0891e-11,1.0634e-09
0.24809,0.37499,0.37499,0.37554,5.3903e-10,0.15405,0.59704,1.0609e-11,1.0674e-09
0.24889,0.37499,0.37499,0.37554,5.4091e-10,0.15188,0.59919,1.0327e-11,1.0715e-09
0.2497,0.37499,0.37499,0.37554,5.4278e-10,0.14973,0.60134,1.0047e-11,1.0755e-09
0.2505,0.37499,0.37499,0.37553,5.4464e-10,0.14759,0.60347,9.7734e-12,1.0795e-09
0.25131,0.37499,0.37499,0.37553,5.465e-10,0.14547,0.60559,9.5078e-12,1.0835e-09
0.25212,0.37499,0.37499,0.37553,5.4834e-10,0.14335,0.60771,9.2535e-12,1.0874e-09
0.25292,0.37499,0.37499,0.37552,5.5017e-10,0.14124,0.6098,9.0132e-12,1.0913e-09
0.25373,0.37499,0.37499,0.37552,5.5198e-10,0.13915,0.61189,8.7894e-12,1.0952e-09
0.25453,0.37499,0.37499,0.37552,5.5379e-10,0.13707,0.61397,8.5842e-12,1.099e-09
0.25534,0.37499,0.37499,0.37551,5.5559e-10,0.135,0.61603,8.3994e-12,1.1028e-09
0.25614,0.37499,0.37499,0.37551,5.5738e-10,0.13295,0.61808,8.2367e-12,1.1065e-09
0.25695,0.37499,0.37499,0.37551,5.5915e-10,0.1309,0.62012,8.0971e-12,1.1102e-09
0.25775,0.37499,0.37499,0.37551,5.6092e-10,0.12887,0.62214,7.9816e-12,1.1139e-09
0.25856,0.37499,0.37499,0.3755,5.6267e-10,0.12685,0.62415,7.8906e-12,1.1174e-09
0.25936,0.37499,0.37499,0.3755,5.6441e-10,0.12485,0.62615,7.8241e-12,1.121e-09
0.26017,0.37499,0.37499,0.3755,5.6615e-10,0.12285,0.62814,7.7818e-12,1.1245e-09
0.26098,0.37499,0.37499,0.37549,5.6787e-10,0.12087,0.63011,7.7629e-12,1.128e-09
0.26178,0.37499,0.37499,0.37549,5.6958e-10,0.11891,0.63207,7.7665e-12,1.1314e-09
0.26259,0.37499,0.37499,0.37549,5.7128e-10,0.11695,0.63402,7.7909e-12,1.1348e-09
0.26339,0.37499,0.37499,0.37548,5.7297e-10,0.11501,0.63595,7.8345e-12,1.1381e-09
0.2642,0.37499,0.37499,0.37548,5.7465e-10,0.11308,0.63788,7.8951e-12,1.1414e-09
0.265,0.37499,0.37499,0.37548,5.7631e-10,0.11117,0.63978,7.9704e-12,1.1447e-09
0.26581,0.37499,0.37499,0.37547,5.7797e-10,0.10927,0.64168,8.0578e-12,1.1479e-09
0.26661,0.37499,0.37499,0.37547,5.7962e-10,0.10738,0.64356,8.1545e-12,1.1511e-09
0.26742,0.37499,0.37499,0.37547,5.8125e-10,0.10551,0.64542,8.2577e-12,1.1542e-09
0.26822,0.37499,0.37499,0.37546,5.8287e-10,0.10365,0.64728,8.3641e-12,1.1574e-09
0.26903,0.37499,0.37499,0.37546,5.8448e-10,0.1018,0.64911,8.471e-12,1.1605e-09
0.26984,0.37499,0.37499,0.37546,5.8609e-10,0.099972,0.65094,8.575e-12,1.1636e-09
0.27064,0.37499,0.37499,0.37545,5.8768e-10,0.098154,0.65275,8.6733e-12,1.1667e-09
0.27145,0.37499,0.37499,0.37545,5.8925e-10,0.096351,0.65455,8.763e-12,1.1697e-09
0.27225,0.37499,0.37499,0.37544,5.9082e-10,0.094562,0.65633,8.8413e-12,1.1728e-09
0.27306,0.37499,0.37499,0.37544,5.9237e-10,0.092787,0.65809,8.9056e-12,1.1758e-09
0.27386,0.37499,0.37499,0.37544,5.9392e-10,0.091027,0.65985,8.9536e-12,1.1789e-09
0.27467,0.37499,0.37499,0.37543,5.9544e-10,0.089281,0.66159,8.9833e-12,1.1819e-09
0.27547,0.37499,0.37499,0.37543,5.9696e-10,0.08755,0.66331,8.9929e-12,1.1849e-09
0.27628,0.37499,0.37499,0.37543,5.9847e-10,0.085834,0.66502,8.981e-12,1.188e-09
0.27709,0.37499,0.37499,0.37542,5.9996e-10,0.084133,0.66671,8.9465e-12,1.191e-09
0.27789,0.37499,0.37499,0.37542,6.0144e-10,0.082446,0.66839,8.8888e-12,1.194e-09
0.2787,0.37499,0.37499,0.37542,6.029e-10,0.080774,0.67006,8.8075e-12,1.197e-09
0.2795,0.37499,0.37499,0.37541,6.0436e-10,0.079118,0.6717,8.7028e-12,1.2e-09
0.28031,0.37499,0.37499,0.37541,6.058e-10,0.077477,0.67334,8.5752e-12,1.203e-09
0.28111,0.37499,0.37499,0.3754,6.0722e-10,0.07585,0.67496,8.4255e-12,1.206e-09
0.28192,0.37499,0.37499,0.3754,6.0863e-10,0.07424,0.67656,8.2549e-12,1.209e-09
0.28272,0.37499,0.37499,0.3754,6.1003e-10,0.072644,0.67815,8.065e-12,1.212e-09
0.28353,0.37499,0.37499,0.37539,6.1141e-10,0.071064,0.67972,7.8578e-12,1.215e-09
0.28433,0.37499,0.37499,0.37539,6.1278e-10,0.0695,0.68128,7.6353e-12,1.2179e-09
0.28514,0.37499,0.37499,0.37538,6.1414e-10,0.067951,0.68282,7.4001e-12,1.2209e-09
0.28595,0.37499,0.37499,0.37538,6.1548e-10,0.066418,0.68434,7.1548e-12,1.2238e-09
0.28675,0.37499,0.37499,0.37538,6.168e-10,0.064901,0.68585,6.9023e-12,1.2267e-09
0.28756,0.37499,0.37499,0.37537,6.1811e-10,0.0634,0.68734,6.6453e-12,1.2296e-09
0.28836,0.37499,0.37499,0.37537,6.1941e-10,0.061915,0.68882,6.3871e-12,1.2324e-09
0.28917,0.37499,0.37499,0.37536,6.2069e-10,0.060445,0.69028,6.1307e-12,1.2352e-09
0.28997,0.37499,0.37499,0.37536,6.2195e-10,0.058992,0.69173,5.879e-12,1.238e-09
0.29078,0.37499,0.37499,0.37536,6.232e-10,0.057555,0.69316,5.635e-12,1.2408e-09
0.29158,0.37499,0.37499,0.37535,6.2443e-10,0.056135,0.69457,5.4017e-12,1.2435e-09
0.29239,0.37499,0.37499,0.37535,6.2565e-10,0.05473,0.69597,5.1815e-12,1.2461e-09
0.29319,0.37499,0.37499,0.37534,6.2686e-10,0.053342,0.69735,4.9771e-12,1.2487e-09
0.294,0.37499,0.37499,0.37534,6.2805e-10,0.051971,0.69871,4.7906e-12,1.2513e-09
0.29481,0.37499,0.37499,0.37534,6.2922e-10,0.050616,0.70006,4.6239e-12,1.2538e-09
0.29561,0.37499,0.37499,0.37533,6.3038e-10,0.049277,0.70139,4.4786e-12,1.2563e-09
0.29642,0.37499,0.37499,0.37533,6.3152e-10,0.047956,0.7027,4.3561e-12,1.2587e-09
0.29722,0.37499,0.37499,0.37532,6.3265e-10,0.046651,0.704,4.2571e-12,1.261e-09
0.29803,0.37499,0.37499,0.37532,6.3376e-10,0.045363,0.70527,4.1823e-12,1.2633e-09
0.29883,0.37499,0.37499,0.37531,6.3486e-10,0.044092,0.70654,4.1317e-12,1.2656e-09
0.29964,0.37499,0.37499,0.37531,6.3594e-10,0.042838,0.70778,4.1051e-12,1.2678e-09
0.30044,0.37499,0.37499,0.37531,6.3701e-10,0.0416,0.70901,4.1018e-12,1.2699e-09
0.30125,0.37499,0.37499,0.3753,6.3806e-10,0.04038,0.71022,4.1209e-12,1.272e-09
0.30206,0.37499,0.37499,0.3753,6.391e-10,0.039177,0.71142,4.1608e-12,1.274e-09
0.30286,0.37499,0.37499,0.37529,6.4012e-10,0.037991,0.71259,4.2201e-12,1.276e-09
0.30367,0.37499,0.37499,0.37529,6.4113e-10,0.036823,0.71375,4.2965e-12,1.278e-09
0.30447,0.37499,0.37499,0.37528,6.4212e-10,0.035672,0.7149,4.3878e-12,1.2799e-09
0.30528,0.37499,0.37499,0.37528,6.431e-10,0.034538,0.71602,4.4915e-12,1.2817e-09
0.30608,0.37499,0.37499,0.37528,6.4406e-10,0.033422,0.71713,4.6048e-12,1.2835e-09
0.30689,0.37499,0.37499,0.37527,6.4501e-10,0.032323,0.71822,4.7249e-12,1.2853e-09
0.30769,0.37499,0.37499,0.37527,6.4595e-10,0.031241,0.71929,4.8488e-12,1.287e-09
0.3085,0.37499,0.37499,0.37526,6.4687e-10,0.030178,0.72035,4.9734e-12,1.2888e-09
0.3093,0.37499,0.37499,0.37526,6.4777e-10,0.029132,0.72138,5.0956e-12,1.2904e-09
0.31011,0.37499,0.37499,0.37525,6.4866e-10,0.028103,0.7224,5.2125e-12,1.2921e-09
0.31092,0.37499,0.37499,0.37525,6.4953e-10,0.027093,0.72341,5.3211e-12,1.2937e-09
0.31172,0.37499,0.37499,0.37524,6.5039e-10,0.0261,0.72439,5.4187e-12,1.2954e-09
0.31253,0.37499,0.37499,0.37524,6.5124e-10,0.025125,0.72536,5.5027e-12,1.297e-09
0.31333,0.37499,0.37499,0.37524,6.5207e-10,0.024168,0.7263,5.5707e-12,1.2986e-09
0.31414,0.37499,0.37499,0.37523,6.5288e-10,0.023229,0.72723,5.6206e-12,1.3001e-09
0.31494,0.37499,0.37499,0.37523,6.5368e-10,0.022308,0.72815,5.6506e-12,1.3017e-09
0.31575,0.37499,0.37499,0.37522,6.5446e-10,0.021405,0.72904,5.6593e-12,1.3033e-09
0.31655,0.37499,0.37499,0.37522,6.5523e-10,0.020521,0.72991,5.6456e-12,1.3048e-09
0.31736,0.37499,0.37499,0.37521,6.5598e-10,0.019654,0.73077,5.6086e-12,1.3063e-09
0.31816,0.37499,0.37499,0.37521,6.5671e-10,0.018806,0.73161,5.5482e-12,1.3079e-09
0.31897,0.37499,0.37499,0.3752,6.5743e-10,0.017975,0.73243,5.4642e-12,1.3094e-09
0.31978,0.37499,0.37499,0.3752,6.5813e-10,0.017164,0.73324,5.3571e-12,1.3109e-09
0.32058,0.37499,0.37499,0.37519,6.5882e-10,0.01637,0.73402,5.2278e-12,1.3124e-09
0.32139,0.37499,0.37499,0.37519,6.5949e-10,0.015595,0.73479,5.0774e-12,1.3139e-09
0.32219,0.37499,0.37499,0.37519,6.6014e-10,0.014838,0.73553,4.9075e-12,1.3154e-09
0.323,0.37499,0.37499,0.37518,6.6078e-10,0.0141,0.73626,4.7199e-12,1.3168e-09
0.3238,0.37499,0.37499,0.37518,6.614e-10,0.01338,0.73697,4.5169e-12,1.3183e-09
0.32461,0.37499,0.37499,0.37517,6.6201e-10,0.012679,0.73766,4.3007e-12,1.3197e-09
0.32541,0.37499,0.37499,0.37517,6.6259e-10,0.011996,0.73834,4.0741e-12,1.3211e-09
0.32622,0.37499,0.37499,0.37516,6.6316e-10,0.011332,0.73899,3.8399e-12,1.3225e-09
0.32702,0.37499,0.37499,0.37516,6.6372e-10,0.010686,0.73963,3.6012e-12,1.3238e-09
0.32783,0.37499,0.37499,0.37515,6.6425e-10,0.01006,0.74025,3.3608e-12,1.3251e-09
0.32864,0.37499,0.37499,0.37515,6.6477e-10,0.0094514,0.74085,3.122e-12,1.3264e-09
0.32944,0.37499,0.37499,0.37514,6.6528e-10,0.008862,0.74143,2.8878e-12,1.3277e-09
0.33025,0.37499,0.37499,0.37514,6.6576e-10,0.0082913,0.74199,2.6612e-12,1.3289e-09
0.33105,0.37499,0.37499,0.37513,6.6623e-10,0.0077394,0.74253,2.4452e-12,1.33e-09
0.33186,0.37499,0.37499,0.37513,6.6668e-10,0.0072064,0.74305,2.2424e-12,1.3311e-09
0.33266,0.37499,0.37499,0.37513,6.6712e-10,0.0066921,0.74356,2.0556e-12,1.3322e-09
0.33347,0.37499,0.37499,0.37512,6.6754e-10,0.0061968,0.74404,1.8869e-12,1.3332e-09
0.33427,0.37499,0.37499,0.37512,6.6794e-10,0.0057203,0.74451,1.7383e-12,1.3341e-09
0.33508,0.37499,0.37499,0.37511,6.6833e-10,0.0052628,0.74496,1.6117e-12,1.335e-09
0.33589,0.37499,0.37499,0.37511,6.687e-10,0.0048241,0.74539,1.5084e-12,1.3359e-09
0.33669,0.37499,0.37499,0.3751,6.6905e-10,0.0044045,0.7458,1.4294e-12,1.3367e-09
0.3375,0.37499,0.37499,0.3751,6.6939e-10,0.0040038,0.74619,1.3753e-12,1.3374e-09
0.3383,0.37499,0.37499,0.37509,6.6971e-10,0.0036222,0.74656,1.3464e-12,1.3381e-09
0.33911,0.37499,0.37499,0.37509,6.7001e-10,0.0032596,0.74691,1.3425e-12,1.3387e-09
0.33991,0.37499,0.37499,0.37508,6.703e-10,0.002916,0.74725,1.3631e-12,1.3392e-09
0.34072,0.37499,0.37499,0.37508,6.7057e-10,0.0025914,0.74756,1.4072e-12,1.3397e-09
0.34152,0.37499,0.37499,0.37507,6.7083e-10,0.002286,0.74786,1.4737e-12,1.3402e-09
0.34233,0.37499,0.37499,0.37507,6.7107e-10,0.0019996,0.74814,1.5607e-12,1.3406e-09
0.34313,0.37499,0.37499,0.37506,6.7129e-10,0.0017324,0.74839,1.6665e-12,1.3409e-09
0.34394,0.37499,0.37499,0.37506,6.715e-10,0.0014843,0.74863,1.7887e-12,1.3412e-09
0.34475,0.37499,0.37499,0.37505,6.7169e-10,0.0012553,0.74885,1.9248e-12,1.3415e-09
0.34555,0.37499,0.37499,0.37505,6.7187e-10,0.0010454,0.74905,2.0722e-12,1.3417e-09
0.34636,0.37499,0.37499,0.37504,6.7203e-10,0.00085472,0.74923,2.228e-12,1.3418e-09
0.34716,0.37499,0.37499,0.37504,6.7218e-10,0.00068319,0.7494,2.3892e-12,1.342e-09
0.34797,0.37499,0.37499,0.37503,6.7231e-10,0.00053084,0.74954,2.5526e-12,1.3421e-09
0.34877,0.37499,0.37499,0.37503,6.7242e-10,0.00039767,0.74966,2.7153e-12,1.3421e-09
0.34958,0.37499,0.37499,0.37502,6.7252e-10,0.00028369,0.74977,2.8742e-12,1.3422e-09
0.35038,0.37499,0.37499,0.37502,6.726e-10,0.00018891,0.74985,3.0262e-12,1.3422e-09
0.35119,0.37499,0.37499,0.37502,6.7267e-10,0.00011333,0.74992,3.1686e-12,1.3422e-09
0.35199,0.37499,0.37499,0.37501,6.7272e-10,5.6951e-05,0.74996,3.2986e-12,1.3421e-09
0.3528,0.37499,0.37499,0.37501,6.7275e-10,1.978e-05,0.74999,3.4138e-12,1.3421e-09
0.35361,0.37499,0.37499,0.375,6.7277e-10,1.8178e-06,0.75,3.5119e-12,1.342e-09
0.35441,0.37499,0.37499,0.375,6.7277e-10,3.0658e-06,0.74999,3.5911e-12,1.342e-09
0.35522,0.37499,0.37499,0.37499,6.7276e-10,2.3524e-05,0.74996,3.6496e-12,1.3419e-09
0.35602,0.37499,0.37499,0.37499,6.7273e-10,6.3191e-05,0.74991,3.6863e-12,1.3418e-09
0.35683,0.37499,0.37499,0.37498,6.7268e-10,0.00012206,0.74984,3.7003e-12,1.3417e-09
0.35763,0.37499,0.37499,0.37498,6.7261e-10,0.00020014,0.74975,3.691e-12,1.3415e-09
0.35844,0.37499,0.37499,0.37497,6.7253e-10,0.00029742,0.74965,3.6583e-12,1.3414e-09
0.35924,0.37499,0.37499,0.37497,6.7243e-10,0.00041389,0.74952,3.6024e-12,1.3413e-09
0.36005,0.37499,0.37499,0.37496,6.7232e-10,0.00054955,0.74938,3.5241e-12,1.3411e-09
0.36086,0.37499,0.37499,0.37496,6.7219e-10,0.00070439,0.74921,3.4244e-12,1.3409e-09
0.36166,0.37499,0.37499,0.37495,6.7204e-10,0.00087841,0.74903,3.3046e-12,1.3408e-09
0.36247,0.37499,0.37499,0.37495,6.7187e-10,0.0010716,0.74882,3.1664e-12,1.3406e-09
0.36327,0.37499,0.37499,0.37494,6.7169e-10,0.0012839,0.7486,3.0119e-12,1.3404e-09
0.36408,0.37499,0.37499,0.37494,6.7148e-10,0.0015154,0.74836,2.8434e-12,1.3401e-09
0.36488,0.37499,0.37499,0.37493,6.7127e-10,0.001766,0.7481,2.6633e-12,1.3399e-09
0.36569,0.37499,0.37499,0.37493,6.7103e-10,0.0020358,0.74782,2.4745e-12,1.3396e-09
0.36649,0.37499,0.37499,0.37492,6.7077e-10,0.0023246,0.74752,2.2798e-12,1.3393e-09
0.3673,0.37499,0.37499,0.37492,6.705e-10,0.0026325,0.74721,2.0821e-12,1.3389e-09
0.3681,0.37499,0.37499,0.37491,6.7021e-10,0.0029595,0.74687,1.8845e-12,1.3385e-09
0.36891,0.37499,0.37499,0.37491,6.699e-10,0.0033056,0.74651,1.69e-12,1.3381e-09
0.36972,0.37499,0.37499,0.37491,6.6958e-10,0.0036707,0.74614,1.5016e-12,1.3377e-09
0.37052,0.37499,0.37499,0.3749,6.6924e-10,0.0040548,0.74575,1.3222e-12,1.3372e-09
0.37133,0.37499,0.37499,0.3749,6.6888e-10,0.004458,0.74533,1.1546e-12,1.3366e-09
0.37213,0.37499,0.37499,0.37489,6.685e-10,0.0048801,0.7449,1.0012e-12,1.336e-09
0.37294,0.37499,0.37499,0.37489,6.681e-10,0.0053211,0.74445,8.6447e-13,1.3353e-09
0.37374,0.37499,0.37499,0.37488,6.6769e-10,0.0057811,0.74398,7.4641e-13,1.3346e-09
0.37455,0.37499,0.37499,0.37488,6.6726e-10,0.0062601,0.74349,6.4878e-13,1.3339e-09
0.37535,0.37499,0.37499,0.37487,6.6682e-10,0.0067579,0.74299,5.7303e-13,1.3331e-09
0.37616,0.37499,0.37499,0.37487,6.6635e-10,0.0072746,0.74246,5.2023e-13,1.3322e-09
0.37696,0.37499,0.37499,0.37486,6.6587e-10,0.0078101,0.74192,4.9108e-13,1.3313e-09
0.37777,0.37499,0.37499,0.37486,6.6537e-10,0.0083644,0.74135,4.8592e-13,1.3303e-09
0.37858,0.37499,0.37499,0.37485,6.6486e-10,0.0089375,0.74077,5.0468e-13,1.3292e-09
0.37938,0.37499,0.37499,0.37485,6.6433e-10,0.0095293,0.74017,5.4691e-13,1.3281e-09
0.38019,0.37499,0.37499,0.37484,6.6378e-10,0.01014,0.73955,6.1179e-13,1.327e-09
0.38099,0.37499,0.37499,0.37484,6.6322e-10,0.010769,0.73891,6.9812e-13,1.3257e-09
0.3818,0.37499,0.37499,0.37483,6.6264e-10,0.011417,0.73825,8.0436e-13,1.3245e-09
0.3826,0.37499,0.37499,0.37483,6.6204e-10,0.012084,0.73758,9.2864e-13,1.3232e-09
0.38341,0.37499,0.37499,0.37483,6.6143e-10,0.012769,0.73688,1.0688e-12,1.3218e-09
0.38421,0.37499,0.37499,0.37482,6.6081e-10,0.013473,0.73617,1.2225e-12,1.3204e-09
0.38502,0.37499,0.37499,0.37482,6.6016e-10,0.014195,0.73544,1.3871e-12,1.3189e-09
0.38582,0.37499,0.37499,0.37481,6.5951e-10,0.014935,0.73469,1.5597e-12,1.3175e-09
0.38663,0.37499,0.37499,0.37481,6.5883e-10,0.015695,0.73392,1.7375e-12,1.3159e-09
0.38744,0.37499,0.37499,0.3748,6.5814e-10,0.016472,0.73313,1.9175e-12,1.3144e-09
0.38824,0.37499,0.37499,0.3748,6.5744e-10,0.017268,0.73233,2.0965e-12,1.3128e-09
0.38905,0.37499,0.37499,0.37479,6.5672e-10,0.018082,0.7315,2.2717e-12,1.3112e-09
0.38985,0.37499,0.37499,0.37479,6.5598e-10,0.018915,0.73066,2.4401e-12,1.3095e-09
0.39066,0.37499,0.37499,0.37478,6.5523e-10,0.019766,0.7298,2.5988e-12,1.3079e-09
0.39146,0.37499,0.37499,0.37478,6.5446e-10,0.020635,0.72892,2.7452e-12,1.3062e-09
0.39227,0.37499,0.37499,0.37477,6.5368e-10,0.021522,0.72803,2.8769e-12,1.3045e-09
0.39307,0.37499,0.37499,0.37477,6.5288e-10,0.022427,0.72711,2.9916e-12,1.3028e-09
0.39388,0.37499,0.37499,0.37477,6.5207e-10,0.02335,0.72618,3.0874e-12,1.301e-09
0.39469,0.37499,0.37499,0.37476,6.5124e-10,0.024292,0.72523,3.1627e-12,1.2993e-09
0.39549,0.37499,0.37499,0.37476,6.504e-10,0.025251,0.72426,3.2163e-12,1.2976e-09
0.3963,0.37499,0.37499,0.37475,6.4954e-10,0.026228,0.72328,3.2472e-12,1.2958e-09
0.3971,0.37499,0.37499,0.37475,6.4866e-10,0.027223,0.72227,3.255e-12,1.2941e-09
0.39791,0.37499,0.37499,0.37474,6.4777e-10,0.028236,0.72125,3.2395e-12,1.2923e-09
0.39871,0.37499,0.37499,0.37474,6.4686e-10,0.029267,0.72021,3.201e-12,1.2905e-09
0.39952,0.37499,0.37499,0.37473,6.4594e-10,0.030315,0.71915,3.1401e-12,1.2887e-09
0.40032,0.37499,0.37499,0.37473,6.45e-10,0.031381,0.71808,3.0579e-12,1.2869e-09
0.40113,0.37499,0.37499,0.37473,6.4405e-10,0.032464,0.71699,2.9557e-12,1.2851e-09
0.40193,0.37499,0.37499,0.37472,6.4308e-10,0.033566,0.71588,2.8353e-12,1.2833e-09
0.40274,0.37499,0.37499,0.37472,6.421e-10,0.034684,0.71475,2.6987e-12,1.2815e-09
0.40355,0.37499,0.37499,0.37471,6.411e-10,0.03582,0.71361,2.5483e-12,1.2796e-09
0.40435,0.37499,0.37499,0.37471,6.4008e-10,0.036974,0.71244,2.3866e-12,1.2778e-09
0.40516,0.37499,0.37499,0.3747,6.3905e-10,0.038145,0.71126,2.2163e-12,1.2759e-09
0.40596,0.37499,0.37499,0.3747,6.38e-10,0.039333,0.71007,2.0404e-12,1.274e-09
0.40677,0.37499,0.37499,0.3747,6.3694e-10,0.040538,0.70885,1.862e-12,1.272e-09
0.40757,0.37499,0.37499,0.37469,6.3586e-10,0.04176,0.70762,1.6841e-12,1.27e-09
0.40838,0.37499,0.37499,0.37469,6.3477e-10,0.043,0.70637,1.5098e-12,1.268e-09
0.40918,0.37499,0.37499,0.37468,6.3366e-10,0.044256,0.70511,1.3422e-12,1.266e-09
0.40999,0.37499,0.37499,0.37468,6.3253e-10,0.045529,0.70383,1.1842e-12,1.2639e-09
0.41079,0.37499,0.37499,0.37467,6.3139e-10,0.04682,0.70253,1.0388e-12,1.2617e-09
0.4116,0.37499,0.37499,0.37467,6.3024e-10,0.048127,0.70121,9.0848e-13,1.2596e-09
0.41241,0.37499,0.37499,0.37467,6.2907e-10,0.04945,0.69988,7.9578e-13,1.2573e-09
0.41321,0.37499,0.37499,0.37466,6.2788e-10,0.050791,0.69853,7.0284e-13,1.2551e-09
0.41402,0.37499,0.37499,0.37466,6.2669e-10,0.052148,0.69717,6.3152e-13,1.2527e-09
0.41482,0.37499,0.37499,0.37465,6.2547e-10,0.053522,0.69579,5.8338e-13,1.2504e-09
0.41563,0.37499,0.37499,0.37465,6.2424e-10,0.054912,0.69439,5.5958e-13,1.2479e-09
0.41643,0.37499,0.37499,0.37465,6.23e-10,0.056318,0.69297,5.6094e-13,1.2454e-09
0.41724,0.37499,0.37499,0.37464,6.2175e-10,0.057741,0.69154,5.8789e-13,1.2429e-09
0.41804,0.37499,0.37499,0.37464,6.2048e-10,0.05918,0.69009,6.4045e-13,1.2403e-09
0.41885,0.37499,0.37499,0.37463,6.192e-10,0.060635,0.68863,7.1825e-13,1.2377e-09
0.41966,0.37499,0.37499,0.37463,6.179e-10,0.062107,0.68715,8.2055e-13,1.235e-09
0.42046,0.37499,0.37499,0.37463,6.1659e-10,0.063594,0.68566,9.4621e-13,1.2322e-09
0.42127,0.37499,0.37499,0.37462,6.1527e-10,0.065097,0.68414,1.0937e-12,1.2294e-09
0.42207,0.37499,0.37499,0.37462,6.1393e-10,0.066617,0.68262,1.2613e-12,1.2266e-09
0.42288,0.37499,0.37499,0.37461,6.1258e-10,0.068152,0.68107,1.4468e-12,1.2237e-09
0.42368,0.37499,0.37499,0.37461,6.1122e-10,0.069702,0.67952,1.6478e-12,1.2208e-09
0.42449,0.37499,0.37499,0.37461,6.0985e-10,0.071269,0.67794,1.8617e-12,1.2178e-09
0.42529,0.37499,0.37499,0.3746,6.0846e-10,0.072851,0.67635,2.0857e-12,1.2148e-09
0.4261,0.37499,0.37499,0.3746,6.0706e-10,0.074448,0.67475,2.3167e-12,1.2118e-09
0.4269,0.37499,0.37499,0.37459,6.0565e-10,0.076061,0.67313,2.5518e-12,1.2087e-09
0.42771,0.37499,0.37499,0.37459,6.0422e-10,0.077689,0.67149,2.7877e-12,1.2057e-09
0.42852,0.37499,0.37499,0.37459,6.0279e-10,0.079332,0.66984,3.0215e-12,1.2026e-09
0.42932,0.37499,0.37499,0.37458,6.0134e-10,0.080991,0.66817,3.25e-12,1.1994e-09
0.43013,0.37499,0.37499,0.37458,5.9988e-10,0.082664,0.66649,3.4703e-12,1.1963e-09
0.43093,0.37499,0.37499,0.37458,5.984e-10,0.084353,0.6648,3.6796e-12,1.1931e-09
0.43174,0.37499,0.37499,0.37457,5.9692e-10,0.086056,0.66309,3.8752e-12,1.19e-09
0.43254,0.37499,0.37499,0.37457,5.9542e-10,0.087774,0.66136,4.0549e-12,1.1868e-09
0.43335,0.37499,0.37499,0.37456,5.9391e-10,0.089507,0.65962,4.2164e-12,1.1836e-09
0.43415,0.37499,0.37499,0.37456,5.9239e-10,0.091255,0.65787,4.3579e-12,1.1804e-09
0.43496,0.37499,0.37499,0.37456,5.9086e-10,0.093017,0.6561,4.4781e-12,1.1772e-09
0.43576,0.37499,0.37499,0.37455,5.8931e-10,0.094794,0.65431,4.5758e-12,1.174e-09
0.43657,0.37499,0.37499,0.37455,5.8775e-10,0.096584,0.65251,4.6502e-12,1.1709e-09
0.43738,0.37499,0.37499,0.37455,5.8618e-10,0.09839,0.6507,4.7011e-12,1.1677e-09
0.43818,0.37499,0.37499,0.37454,5.8459e-10,0.10021,0.64888,4.7284e-12,1.1645e-09
0.43899,0.37499,0.37499,0.37454,5.83e-10,0.10204,0.64704,4.7326e-12,1.1613e-09
0.43979,0.37499,0.37499,0.37454,5.8139e-10,0.10389,0.64518,4.7146e-12,1.1581e-09
0.4406,0.37499,0.37499,0.37453,5.7977e-10,0.10575,0.64331,4.6755e-12,1.1549e-09
0.4414,0.37499,0.37499,0.37453,5.7813e-10,0.10763,0.64143,4.6168e-12,1.1517e-09
0.44221,0.37499,0.37499,0.37453,5.7649e-10,0.10951,0.63954,4.5404e-12,1.1484e-09
0.44301,0.37499,0.37499,0.37452,5.7483e-10,0.11142,0.63763,4.4484e-12,1.1452e-09
0.44382,0.37499,0.37499,0.37452,5.7316e-10,0.11333,0.6357,4.3434e-12,1.142e-09
0.44462,0.37499,0.37499,0.37452,5.7147e-10,0.11526,0.63377,4.2277e-12,1.1387e-09
0.44543,0.37499,0.37499,0.37451,5.6978e-10,0.1172,0.63182,4.1044e-12,1.1354e-09
0.44624,0.37499,0.37499,0.37451,5.6807e-10,0.11916,0.62986,3.9762e-12,1.1322e-09
0.44704,0.37499,0.37499,0.37451,5.6635e-10,0.12113,0.62788,3.8462e-12,1.1288e-09
0.44785,0.37499,0.37499,0.3745,5.6461e-10,0.12311,0.62589,3.7174e-12,1.1255e-09
0.44865,0.37499,0.37499,0.3745,5.6287e-10,0.12511,0.62389,3.5928e-12,1.1221e-09
0.44946,0.37499,0.37499,0.3745,5.6111e-10,0.12711,0.62188,3.4753e-12,1.1187e-09
0.45026,0.37499,0.37499,0.37449,5.5934e-10,0.12913,0.61985,3.3678e-12,1.1153e-09
0.45107,0.37499,0.37499,0.37449,5.5756e-10,0.13117,0.61781,3.273e-12,1.1118e-09
0.45187,0.37499,0.37499,0.37449,5.5576e-10,0.13321,0.61576,3.1931e-12,1.1083e-09
0.45268,0.37499,0.37499,0.37448,5.5396e-10,0.13527,0.6137,3.1306e-12,1.1048e-09
0.45349,0.37499,0.37499,0.37448,5.5214e-10,0.13734,0.61162,3.0872e-12,1.1012e-09
0.45429,0.37499,0.37499,0.37448,5.5031e-10,0.13942,0.60953,3.0647e-12,1.0976e-09
0.4551,0.37499,0.37499,0.37447,5.4848e-10,0.14152,0.60743,3.0641e-12,1.0939e-09
0.4559,0.37499,0.37499,0.37447,5.4663e-10,0.14362,0.60532,3.0866e-12,1.0902e-09
0.45671,0.37499,0.37499,0.37447,5.4477e-10,0.14574,0.6032,3.1324e-12,1.0864e-09
0.45751,0.37499,0.37499,0.37447,5.429e-10,0.14787,0.60106,3.2019e-12,1.0826e-09
0.45832,0.37499,0.37499,0.37446,5.4101e-10,0.15001,0.59891,3.2948e-12,1.0787e-09
0.45912,0.37499,0.37499,0.37446,5.3912e-10,0.15217,0.59675,3.4104e-12,1.0748e-09
0.45993,0.37499,0.37499,0.37446,5.3722e-10,0.15433,0.59458,3.5477e-12,1.0709e-09
0.46073,0.37499,0.37499,0.37445,5.3531e-10,0.15651,0.5924,3.7054e-12,1.0669e-09
0.46154,0.37499,0.37499,0.37445,5.3339e-10,0.15869,0.59021,3.8818e-12,1.0629e-09
0.46235,0.37499,0.37499,0.37445,5.3146e-10,0.16089,0.58801,4.0749e-12,1.0588e-09
0.46315,0.37499,0.37499,0.37445,5.2952e-10,0.1631,0.58579,4.2823e-12,1.0548e-09
0.46396,0.37499,0.37499,0.37444,5.2758e-10,0.16532,0.58357,4.5017e-12,1.0506e-09
0.46476,0.37499,0.37499,0.37444,5.2562e-10,0.16755,0.58133,4.7303e-12,1.0465e-09
0.46557,0.37499,0.37499,0.37444,5.2365e-10,0.16979,0.57908,4.9653e-12,1.0423e-09
0.46637,0.37499,0.37499,0.37444,5.2168e-10,0.17204,0.57683,5.2036e-12,1.0382e-09
0.46718,0.37499,0.37499,0.37443,5.197e-10,0.1743,0.57456,5.4424e-12,1.034e-09
0.46798,0.37499,0.37499,0.37443,5.1771e-10,0.17658,0.57228,5.6786e-12,1.0297e-09
0.46879,0.37499,0.37499,0.37443,5.1571e-10,0.17886,0.57,5.9092e-12,1.0255e-09
0.46959,0.37499,0.37499,0.37442,5.137e-10,0.18115,0.5677,6.1313e-12,1.0213e-09
0.4704,0.37499,0.37499,0.37442,5.1168e-10,0.18345,0.56539,6.3423e-12,1.017e-09
0.47121,0.37499,0.37499,0.37442,5.0966e-10,0.18577,0.56307,6.5395e-12,1.0128e-09
0.47201,0.37499,0.37499,0.37442,5.0763e-10,0.18809,0.56075,6.7207e-12,1.0085e-09
0.47282,0.37499,0.37499,0.37442,5.0559e-10,0.19042,0.55841,6.8838e-12,1.0043e-09
0.47362,0.37499,0.37499,0.37441,5.0354e-10,0.19276,0.55606,7.0271e-12,1.0001e-09
0.47443,0.37499,0.37499,0.37441,5.0149e-10,0.19511,0.55371,7.1491e-12,9.9582e-10
0.47523,0.37499,0.37499,0.37441,4.9942e-10,0.19747,0.55135,7.2487e-12,9.916e-10
0.47604,0.37499,0.37499,0.37441,4.9735e-10,0.19984,0.54897,7.3254e-12,9.8738e-10
0.47684,0.37499,0.37499,0.3744,4.9527e-10,0.20222,0.54659,7.3786e-12,9.8317e-10
0.47765,0.37499,0.37499,0.3744,4.9319e-10,0.2046,0.5442,7.4087e-12,9.7897e-10
0.47846,0.37499,0.37499,0.3744,4.9109e-10,0.207,0.5418,7.4159e-12,9.7477e-10
0.47926,0.37499,0.37499,0.3744,4.8899e-10,0.2094,0.53939,7.4011e-12,9.7058e-10
0.48007,0.37499,0.37499,0.3744,4.8688e-10,0.21182,0.53697,7.3657e-12,9.664e-10
0.48087,0.37499,0.37499,0.37439,4.8476e-10,0.21424,0.53455,7.3111e-12,9.6222e-10
0.48168,0.37499,0.37499,0.37439,4.8264e-10,0.21667,0.53212,7.2392e-12,9.5804e-10
0.48248,0.37499,0.37499,0.37439,4.8051e-10,0.2191,0.52968,7.1522e-12,9.5386e-10
0.48329,0.37499,0.37499,0.37439,4.7837e-10,0.22155,0.52723,7.0526e-12,9.4968e-10
0.48409,0.37499,0.37499,0.37439,4.7622e-10,0.224,0.52477,6.943e-12,9.455e-10
0.4849,0.37499,0.37499,0.37438,4.7407e-10,0.22646,0.52231,6.8263e-12,9.413e-10
0.4857,0.37499,0.37499,0.37438,4.719e-10,0.22893,0.51983,6.7055e-12,9.371e-10
0.48651,0.37499,0.37499,0.37438,4.6974e-10,0.23141,0.51735,6.5836e-12,9.3289e-10
0.48732,0.37499,0.37499,0.37438,4.6756e-10,0.23389,0.51487,6.4637e-12,9.2866e-10
0.48812,0.37499,0.37499,0.37438,4.6538e-10,0.23638,0.51237,6.3489e-12,9.244e-10
0.48893,0.37499,0.37499,0.37437,4.6319e-10,0.23888,0.50987,6.2423e-12,9.2013e-10
0.48973,0.37499,0.37499,0.37437,4.6099e-10,0.24138,0.50736,6.1467e-12,9.1584e-10
0.49054,0.37499,0.37499,0.37437,4.5879e-10,0.24389,0.50485,6.0649e-12,9.1152e-10
0.49134,0.37499,0.37499,0.37437,4.5658e-10,0.24641,0.50233,5.9994e-12,9.0716e-10
0.49215,0.37499,0.37499,0.37437,4.5437e-10,0.24893,0.4998,5.9526e-12,9.0278e-10
0.49295,0.37499,0.37499,0.37437,4.5215e-10,0.25147,0.49727,5.9263e-12,8.9837e-10
0.49376,0.37499,0.37499,0.37436,4.4992e-10,0.254,0.49473,5.9224e-12,8.9392e-10
0.49456,0.37499,0.37499,0.37436,4.4769e-10,0.25655,0.49218,5.9422e-12,8.8944e-10
0.49537,0.37499,0.37499,0.37436,4.4546e-10,0.2591,0.48963,5.9867e-12,8.8492e-10
0.49618,0.37499,0.37499,0.37436,4.4321e-10,0.26165,0.48707,6.0564e-12,8.8037e-10
0.49698,0.37499,0.37499,0.37436,4.4097e-10,0.26421,0.4845,6.1516e-12,8.7579e-10
0.49779,0.37499,0.37499,0.37436,4.3872e-10,0.26678,0.48194,6.2721e-12,8.7117e-10
0.49859,0.37499,0.37499,0.37436,4.3646e-10,0.26935,0.47936,6.4174e-12,8.6651e-10
0.4994,0.37499,0.37499,0.37435,4.3421e-10,0.27193,0.47678,6.5864e-12,8.6182e-10
0.5002,0.37499,0.37499,0.37435,4.3194e-10,0.27451,0.47419,6.7779e-12,8.5711e-10
0.50101,0.37499,0.37499,0.37435,4.2968e-10,0.2771,0.4716,6.9902e-12,8.5236e-10
0.50181,0.37499,0.37499,0.37435,4.2741e-10,0.27969,0.46901,7.2213e-12,8.4759e-10
0.50262,0.37499,0.37499,0.37435,4.2513e-10,0.28229,0.46641,7.4689e-12,8.428e-10
0.50343,0.37499,0.37499,0.37435,4.2286e-10,0.2849,0.4638,7.7305e-12,8.3799e-10
0.50423,0.37499,0.37499,0.37435,4.2058e-10,0.2875,0.46119,8.0034e-12,8.3315e-10
0.50504,0.37499,0.37499,0.37435,4.183e-10,0.29012,0.45858,8.2846e-12,8.2831e-10
0.50584,0.37499,0.37499,0.37435,4.1601e-10,0.29273,0.45596,8.5711e-12,8.2345e-10
0.50665,0.37499,0.37499,0.37434,4.1372e-10,0.29535,0.45333,8.8598e-12,8.1859e-10
0.50745,0.37499,0.37499,0.37434,4.1143e-10,0.29798,0.45071,9.1476e-12,8.1372e-10
0.50826,0.37499,0.37499,0.37434,4.0914e-10,0.30061,0.44808,9.4315e-12,8.0885e-10
0.50906,0.37499,0.37499,0.37434,4.0685e-10,0.30324,0.44544,9.7083e-12,8.0399e-10
0.50987,0.37499,0.37499,0.37434,4.0455e-10,0.30588,0.44281,9.9752e-12,7.9913e-10
0.51067,0.37499,0.37499,0.37434,4.0225e-10,0.30852,0.44016,1.023e-11,7.9427e-10
0.51148,0.37499,0.37499,0.37434,3.9995e-10,0.31116,0.43752,1.0469e-11,7.8943e-10
0.51229,0.37499,0.37499,0.37434,3.9765e-10,0.3138,0.43487,1.0691e-11,7.846e-10
0.51309,0.375,0.375,0.37434,3.9534e-10,0.31645,0.43222,1.0893e-11,7.7979e-10
0.5139,0.375,0.375,0.37434,3.9303e-10,0.31911,0.42957,1.1075e-11,7.7499e-10
0.5147,0.375,0.375,0.37434,3.9072e-10,0.32176,0.42691,1.1234e-11,7.7021e-10
0.51551,0.375,0.375,0.37433,3.8841e-10,0.32442,0.42425,1.137e-11,7.6545e-10
0.51631,0.375,0.375,0.37433,3.8609e-10,0.32708,0.42159,1.1483e-11,7.6071e-10
0.51712,0.375,0.375,0.37433,3.8378e-10,0.32974,0.41892,1.1572e-11,7.5598e-10
0.51792,0.375,0.375,0.37433,3.8146e-10,0.33241,0.41626,1.1637e-11,7.5128e-10
0.51873,0.375,0.375,0.37433,3.7914e-10,0.33508,0.41359,1.1679e-11,7.466e-10
0.51953,0.375,0.375,0.37433,3.7682e-10,0.33775,0.41092,1.17e-11,7.4193e-10
0.52034,0.375,0.375,0.37433,3.7449e-10,0.34042,0.40824,1.17e-11,7.3728e-10
0.52115,0.375,0.375,0.37433,3.7216e-10,0.34309,0.40557,1.1681e-11,7.3265e-10
0.52195,0.375,0.375,0.37433,3.6984e-10,0.34577,0.40289,1.1645e-11,7.2803e-10
0.52276,0.375,0.375,0.37433,3.675e-10,0.34844,0.40022,1.1595e-11,7.2341e-10
0.52356,0.375,0.375,0.37433,3.6517e-10,0.35112,0.39754,1.1532e-11,7.1881e-10
0.52437,0.375,0.375,0.37433,3.6284e-10,0.3538,0.39486,1.1461e-11,7.1421e-10
0.52517,0.375,0.375,0.37433,3.605e-10,0.35648,0.39218,1.1383e-11,7.0962e-10
0.52598,0.375,0.375,0.37433,3.5816e-10,0.35916,0.3895,1.1302e-11,7.0502e-10
0.52678,0.375,0.375,0.37433,3.5582e-10,0.36184,0.38681,1.122e-11,7.0043e-10
0.52759,0.375,0.375,0.37433,3.5348e-10,0.36453,0.38413,1.1141e-11,6.9582e-10
0.52839,0.375,0.375,0.37433,3.5114e-10,0.36721,0.38145,1.1067e-11,6.9121e-10
0.5292,0.375,0.375,0.37433,3.488e-10,0.36989,0.37876,1.1002e-11,6.8659e-10
0.53001,0.375,0.375,0.37433,3.4645e-10,0.37258,0.37608,1.0949e-11,6.8196e-10
0.53081,0.375,0.375,0.37433,3.4411e-10,0.37526,0.3734,1.0909e-11,6.773e-10
0.53162,0.375,0.375,0.37433,3.4176e-10,0.37795,0.37071,1.0885e-11,6.7264e-10
0.53242,0.375,0.375,0.37433,3.3941e-10,0.38063,0.36803,1.0879e-11,6.6795e-10
0.53323,0.375,0.375,0.37433,3.3707e-10,0.38331,0.36535,1.0893e-11,6.6324e-10
0.53403,0.375,0.375,0.37433,3.3472e-10,0.386,0.36266,1.0929e-11,6.5851e-10
0.53484,0.375,0.375,0.37433,3.3237e-10,0.38868,0.35998,1.0987e-11,6.5376e-10
0.53564,0.375,0.375,0.37433,3.3003e-10,0.39136,0.3573,1.1068e-11,6.4899e-10
0.53645,0.375,0.375,0.37433,3.2768e-10,0.39404,0.35462,1.1173e-11,6.4419e-10
0.53726,0.375,0.375,0.37433,3.2534e-10,0.39672,0.35194,1.1301e-11,6.3937e-10
0.53806,0.375,0.375,0.37433,3.2299e-10,0.3994,0.34926,1.1453e-11,6.3453e-10
0.53887,0.375,0.375,0.37433,3.2065e-10,0.40208,0.34658,1.1626e-11,6.2967e-10
0.53967,0.375,0.375,0.37433,3.1831e-10,0.40475,0.34391,1.182e-11,6.248e-10
0.54048,0.375,0.375,0.37433,3.1597e-10,0.40743,0.34123,1.2034e-11,6.199e-10
0.54128,0.375,0.375,0.37433,3.1363e-10,0.4101,0.33856,1.2265e-11,6.1499e-10
0.54209,0.375,0.375,0.37433,3.1129e-10,0.41277,0.33589,1.2512e-11,6.1008e-10
0.54289,0.375,0.375,0.37433,3.0896e-10,0.41544,0.33322,1.2772e-11,6.0515e-10
0.5437,0.375,0.375,0.37433,3.0663e-10,0.41811,0.33056,1.3042e-11,6.0022e-10
0.5445,0.375,0.375,0.37433,3.043e-10,0.42077,0.32789,1.3319e-11,5.9528e-10
0.54531,0.375,0.375,0.37433,3.0197e-10,0.42344,0.32523,1.3602e-11,5.9034e-10
0.54612,0.375,0.375,0.37434,2.9965e-10,0.4261,0.32257,1.3886e-11,5.8541e-10
0.54692,0.375,0.375,0.37434,2.9733e-10,0.42876,0.31992,1.4168e-11,5.8049e-10
0.54773,0.375,0.375,0.37434,2.9501e-10,0.43141,0.31726,1.4446e-11,5.7558e-10
0.54853,0.375,0.375,0.37434,2.927e-10,0.43406,0.31461,1.4717e-11,5.7068e-10
0.54934,0.375,0.375,0.37434,2.9039e-10,0.43671,0.31197,1.4978e-11,5.6579e-10
0.55014,0.375,0.375,0.37434,2.8808e-10,0.43936,0.30932,1.5226e-11,5.6093e-10
0.55095,0.375,0.375,0.37434,2.8577e-10,0.442,0.30668,1.5458e-11,5.5609e-10
0.55175,0.375,0.375,0.37434,2.8347e-10,0.44464,0.30404,1.5673e-11,5.5127e-10
0.55256,0.375,0.375,0.37434,2.8118e-10,0.44727,0.30141,1.5869e-11,5.4648e-10
0.55336,0.375,0.375,0.37434,2.7888e-10,0.44991,0.29878,1.6043e-11,5.4172e-10
0.55417,0.375,0.375,0.37434,2.7659e-10,0.45253,0.29615,1.6195e-11,5.3699e-10
0.55498,0.375,0.375,0.37434,2.743e-10,0.45516,0.29353,1.6324e-11,5.3229e-10
0.55578,0.375,0.375,0.37435,2.7202e-10,0.45778,0.29091,1.6429e-11,5.2761e-10
0.55659,0.375,0.375,0.37435,2.6974e-10,0.46039,0.2883,1.651e-11,5.2297e-10
0.55739,0.375,0.375,0.37435,2.6747e-10,0.463,0.28569,1.6568e-11,5.1837e-10
0.5582,0.375,0.375,0.37435,2.652e-10,0.46561,0.28309,1.6603e-11,5.1379e-10
0.559,0.375,0.375,0.37435,2.6293e-10,0.46821,0.28049,1.6615e-11,5.0924e-10
0.55981,0.375,0.375,0.37435,2.6066e-10,0.47081,0.27789,1.6607e-11,5.0472e-10
0.56061,0.375,0.375,0.37435,2.584e-10,0.4734,0.2753,1.658e-11,5.0023e-10
0.56142,0.375,0.375,0.37435,2.5615e-10,0.47599,0.27272,1.6536e-11,4.9576e-10
0.56223,0.375,0.375,0.37436,2.5389e-10,0.47857,0.27014,1.6478e-11,4.9131e-10
0.56303,0.375,0.375,0.37436,2.5165e-10,0.48115,0.26756,1.6407e-11,4.8689e-10
0.56384,0.375,0.375,0.37436,2.494e-10,0.48372,0.26499,1.6328e-11,4.8248e-10
0.56464,0.375,0.375,0.37436,2.4716e-10,0.48629,0.26243,1.6241e-11,4.7808e-10
0.56545,0.375,0.375,0.37436,2.4493e-10,0.48885,0.25987,1.6152e-11,4.737e-10
0.56625,0.375,0.375,0.37436,2.427e-10,0.4914,0.25732,1.6062e-11,4.6933e-10
0.56706,0.375,0.375,0.37436,2.4047e-10,0.49395,0.25478,1.5975e-11,4.6497e-10
0.56786,0.375,0.375,0.37437,2.3825e-10,0.49649,0.25224,1.5894e-11,4.606e-10
0.56867,0.375,0.375,0.37437,2.3603e-10,0.49903,0.24971,1.5821e-11,4.5624e-10
0.56947,0.375,0.375,0.37437,2.3382e-10,0.50156,0.24718,1.576e-11,4.5188e-10
0.57028,0.375,0.375,0.37437,2.3161e-10,0.50408,0.24466,1.5714e-11,4.4752e-10
0.57109,0.375,0.375,0.37437,2.2941e-10,0.5066,0.24215,1.5684e-11,4.4314e-10
0.57189,0.375,0.375,0.37437,2.2722e-10,0.50911,0.23964,1.5673e-11,4.3877e-10
0.5727,0.375,0.375,0.37438,2.2503e-10,0.51161,0.23714,1.5683e-11,4.3438e-10
0.5735,0.375,0.375,0.37438,2.2285e-10,0.51411,0.23465,1.5714e-11,4.2998e-10
0.57431,0.375,0.375,0.37438,2.2067e-10,0.5166,0.23216,1.577e-11,4.2557e-10
0.57511,0.375,0.375,0.37438,2.185e-10,0.51908,0.22968,1.5849e-11,4.2115e-10
0.57592,0.375,0.375,0.37438,2.1634e-10,0.52155,0.22721,1.5953e-11,4.1672e-10
0.57672,0.375,0.375,0.37438,2.1418e-10,0.52402,0.22475,1.6081e-11,4.1228e-10
0.57753,0.375,0.375,0.37439,2.1203e-10,0.52648,0.2223,1.6234e-11,4.0782e-10
0.57833,0.375,0.375,0.37439,2.0989e-10,0.52893,0.21985,1.6411e-11,4.0336e-10
0.57914,0.375,0.375,0.37439,2.0775e-10,0.53137,0.21741,1.6609e-11,3.9889e-10
0.57995,0.375,0.375,0.37439,2.0562e-10,0.53381,0.21498,1.6829e-11,3.9442e-10
0.58075,0.375,0.375,0.37439,2.035e-10,0.53624,0.21255,1.7068e-11,3.8994e-10
0.58156,0.375,0.375,0.3744,2.0139e-10,0.53865,0.21014,1.7323e-11,3.8546e-10
0.58236,0.375,0.375,0.3744,1.9929e-10,0.54107,0.20773,1.7593e-11,3.8098e-10
0.58317,0.375,0.375,0.3744,1.9719e-10,0.54347,0.20533,1.7875e-11,3.7651e-10
0.58397,0.375,0.375,0.3744,1.9511e-10,0.54586,0.20295,1.8167e-11,3.7205e-10
0.58478,0.375,0.375,0.37441,1.9303e-10,0.54825,0.20056,1.8464e-11,3.6759e-10
0.58558,0.375,0.375,0.37441,1.9096e-10,0.55062,0.19819,1.8764e-11,3.6315e-10
0.58639,0.375,0.375,0.37441,1.889e-10,0.55299,0.19583,1.9065e-11,3.5873e-10
0.58719,0.375,0.375,0.37441,1.8685e-10,0.55535,0.19348,1.9362e-11,3.5433e-10
0.588,0.375,0.375,0.37441,1.8481e-10,0.5577,0.19113,1.9654e-11,3.4996e-10
0.58881,0.375,0.375,0.37442,1.8277e-10,0.56003,0.1888,1.9936e-11,3.4561e-10
0.58961,0.375,0.375,0.37442,1.8075e-10,0.56236,0.18647,2.0207e-11,3.4129e-10
0.59042,0.375,0.375,0.37442,1.7873e-10,0.56468,0.18416,2.0463e-11,3.37e-10
0.59122,0.375,0.375,0.37442,1.7673e-10,0.56699,0.18185,2.0703e-11,3.3275e-10
0.59203,0.375,0.375,0.37443,1.7473e-10,0.5693,0.17956,2.0923e-11,3.2853e-10
0.59283,0.375,0.375,0.37443,1.7274e-10,0.57159,0.17727,2.1124e-11,3.2436e-10
0.59364,0.375,0.375,0.37443,1.7076e-10,0.57387,0.175,2.1302e-11,3.2022e-10
0.59444,0.375,0.375,0.37443,1.6879e-10,0.57614,0.17273,2.1457e-11,3.1613e-10
0.59525,0.375,0.375,0.37444,1.6683e-10,0.5784,0.17048,2.1589e-11,3.1208e-10
0.59606,0.375,0.375,0.37444,1.6488e-10,0.58065,0.16823,2.1696e-11,3.0807e-10
0.59686,0.375,0.375,0.37444,1.6294e-10,0.58289,0.166,2.178e-11,3.041e-10
0.59767,0.375,0.375,0.37444,1.6101e-10,0.58511,0.16378,2.184e-11,3.0018e-10
0.59847,0.375,0.375,0.37445,1.5909e-10,0.58733,0.16156,2.1877e-11,2.9629e-10
0.59928,0.375,0.375,0.37445,1.5717e-10,0.58954,0.15936,2.1893e-11,2.9245e-10
0.60008,0.375,0.375,0.37445,1.5527e-10,0.59173,0.15717,2.1889e-11,2.8864e-10
0.60089,0.375,0.375,0.37446,1.5337e-10,0.59392,0.15499,2.1868e-11,2.8487e-10
0.60169,0.375,0.375,0.37446,1.5148e-10,0.59609,0.15282,2.183e-11,2.8114e-10
0.6025,0.375,0.375,0.37446,1.4961e-10,0.59826,0.15067,2.1779e-11,2.7743e-10
0.6033,0.375,0.375,0.37446,1.4774e-10,0.60041,0.14852,2.1718e-11,2.7376e-10
0.60411,0.375,0.375,0.37447,1.4588e-10,0.60255,0.14639,2.1648e-11,2.7011e-10
0.60492,0.375,0.375,0.37447,1.4403e-10,0.60467,0.14427,2.1574e-11,2.6649e-10
0.60572,0.375,0.375,0.37447,1.4219e-10,0.60679,0.14216,2.1498e-11,2.6288e-10
0.60653,0.375,0.375,0.37448,1.4036e-10,0.60889,0.14006,2.1423e-11,2.593e-10
0.60733,0.375,0.375,0.37448,1.3854e-10,0.61098,0.13797,2.1352e-11,2.5573e-10
0.60814,0.375,0.375,0.37448,1.3673e-10,0.61306,0.1359,2.1289e-11,2.5217e-10
0.60894,0.375,0.375,0.37449,1.3493e-10,0.61513,0.13384,2.1235e-11,2.4862e-10
0.60975,0.375,0.375,0.37449,1.3314e-10,0.61719,0.13179,2.1194e-11,2.4508e-10
0.61055,0.375,0.375,0.37449,1.3136e-10,0.61923,0.12975,2.1167e-11,2.4155e-10
0.61136,0.375,0.375,0.37449,1.2959e-10,0.62126,0.12773,2.1159e-11,2.3802e-10
0.61216,0.375,0.375,0.3745,1.2783e-10,0.62328,0.12572,2.1169e-11,2.3449e-10
0.61297,0.375,0.375,0.3745,1.2608e-10,0.62528,0.12372,2.12e-11,2.3096e-10
0.61378,0.375,0.375,0.3745,1.2434e-10,0.62728,0.12173,2.1253e-11,2.2743e-10
0.61458,0.375,0.375,0.37451,1.2261e-10,0.62926,0.11976,2.1329e-11,2.239e-10
0.61539,0.375,0.375,0.37451,1.209e-10,0.63122,0.1178,2.1428e-11,2.2037e-10
0.61619,0.375,0.375,0.37451,1.1919e-10,0.63317,0.11585,2.1551e-11,2.1684e-10
0.617,0.375,0.375,0.37452,1.175e-10,0.63511,0.11392,2.1697e-11,2.1331e-10
0.6178,0.375,0.375,0.37452,1.1582e-10,0.63704,0.112,2.1866e-11,2.0978e-10
0.61861,0.375,0.375,0.37452,1.1415e-10,0.63895,0.11009,2.2056e-11,2.0625e-10
0.61941,0.375,0.375,0.37453,1.125e-10,0.64085,0.1082,2.2266e-11,2.0273e-10
0.62022,0.375,0.375,0.37453,1.1085e-10,0.64274,0.10632,2.2495e-11,1.9921e-10
0.62103,0.375,0.375,0.37453,1.0922e-10,0.64461,0.10446,2.274e-11,1.957e-10
0.62183,0.375,0.375,0.37454,1.076e-10,0.64647,0.1026,2.3e-11,1.922e-10
0.62264,0.375,0.375,0.37454,1.0599e-10,0.64832,0.10077,2.327e-11,1.8872e-10
0.62344,0.375,0.375,0.37454,1.044e-10,0.65015,0.098943,2.355e-11,1.8525e-10
0.62425,0.375,0.375,0.37455,1.0282e-10,0.65196,0.097134,2.3836e-11,1.818e-10
0.62505,0.375,0.375,0.37455,1.0125e-10,0.65377,0.095338,2.4124e-11,1.7838e-10
0.62586,0.375,0.375,0.37456,9.9697e-11,0.65555,0.093558,2.4413e-11,1.7498e-10
0.62666,0.375,0.375,0.37456,9.8156e-11,0.65733,0.091791,2.4698e-11,1.7161e-10
0.62747,0.375,0.375,0.37456,9.6628e-11,0.65909,0.090039,2.4977e-11,1.6828e-10
0.62827,0.375,0.375,0.37457,9.5114e-11,0.66083,0.088302,2.5247e-11,1.6498e-10
0.62908,0.375,0.375,0.37457,9.3613e-11,0.66256,0.086579,2.5505e-11,1.6172e-10
0.62989,0.375,0.375,0.37457,9.2125e-11,0.66428,0.084871,2.5749e-11,1.585e-10
0.63069,0.375,0.375,0.37458,9.0651e-11,0.66598,0.083178,2.5975e-11,1.5533e-10
0.6315,0.375,0.375,0.37458,8.9191e-11,0.66766,0.0815,2.6183e-11,1.522e-10
0.6323,0.375,0.375,0.37459,8.7743e-11,0.66933,0.079837,2.637e-11,1.4912e-10
0.63311,0.375,0.375,0.37459,8.631e-11,0.67099,0.078189,2.6535e-11,1.4608e-10
0.63391,0.375,0.375,0.37459,8.4889e-11,0.67263,0.076556,2.6677e-11,1.431e-10
0.63472,0.375,0.375,0.3746,8.3483e-11,0.67425,0.074938,2.6794e-11,1.4017e-10
0.63552,0.375,0.375,0.3746,8.2089e-11,0.67586,0.073336,2.6887e-11,1.3729e-10
0.63633,0.375,0.375,0.3746,8.0709e-11,0.67746,0.07175,2.6956e-11,1.3446e-10
0.63713,0.375,0.375,0.37461,7.9343e-11,0.67904,0.070179,2.7e-11,1.3168e-10
0.63794,0.375,0.375,0.37461,7.7989e-11,0.6806,0.068623,2.7022e-11,1.2896e-10
0.63875,0.375,0.375,0.37462,7.6649e-11,0.68215,0.067083,2.7022e-11,1.2628e-10
0.63955,0.375,0.375,0.37462,7.5323e-11,0.68368,0.065559,2.7001e-11,1.2364e-10
0.64036,0.375,0.375,0.37462,7.401e-11,0.6852,0.064051,2.6961e-11,1.2106e-10
0.64116,0.375,0.375,0.37463,7.271e-11,0.6867,0.062559,2.6905e-11,1.1851e-10
0.64197,0.375,0.375,0.37463,7.1423e-11,0.68818,0.061083,2.6836e-11,1.1601e-10
0.64277,0.375,0.375,0.37464,7.015e-11,0.68965,0.059622,2.6754e-11,1.1355e-10
0.64358,0.375,0.375,0.37464,6.889e-11,0.6911,0.058178,2.6665e-11,1.1112e-10
0.64438,0.375,0.375,0.37464,6.7644e-11,0.69254,0.056751,2.6569e-11,1.0872e-10
0.64519,0.375,0.375,0.37465,6.6411e-11,0.69396,0.055339,2.6471e-11,1.0635e-10
0.64599,0.375,0.375,0.37465,6.5192e-11,0.69536,0.053944,2.6374e-11,1.0401e-10
0.6468,0.375,0.375,0.37466,6.3987e-11,0.69675,0.052565,2.628e-11,1.0169e-10
0.64761,0.375,0.375,0.37466,6.2795e-11,0.69812,0.051203,2.6193e-11,9.9397e-11
0.64841,0.375,0.375,0.37466,6.1617e-11,0.69947,0.049858,2.6115e-11,9.7119e-11
0.64922,0.375,0.375,0.37467,6.0453e-11,0.70081,0.048529,2.605e-11,9.4857e-11
0.65002,0.375,0.375,0.37467,5.9303e-11,0.70213,0.047217,2.5999e-11,9.2608e-11
0.65083,0.375,0.375,0.37468,5.8168e-11,0.70343,0.045921,2.5965e-11,9.037e-11
0.65163,0.375,0.375,0.37468,5.7047e-11,0.70472,0.044643,2.595e-11,8.8143e-11
0.65244,0.375,0.375,0.37469,5.594e-11,0.70599,0.043381,2.5956e-11,8.5923e-11
0.65324,0.375,0.375,0.37469,5.4848e-11,0.70724,0.042136,2.5985e-11,8.3711e-11
0.65405,0.375,0.375,0.37469,5.377e-11,0.70848,0.040909,2.6036e-11,8.1505e-11
0.65486,0.375,0.375,0.3747,5.2708e-11,0.7097,0.039698,2.6111e-11,7.9305e-11
0.65566,0.375,0.375,0.3747,5.1661e-11,0.7109,0.038505,2.621e-11,7.7112e-11
0.65647,0.375,0.375,0.37471,5.0629e-11,0.71209,0.037329,2.6332e-11,7.4926e-11
0.65727,0.375,0.375,0.37471,4.9612e-11,0.71325,0.03617,2.6478e-11,7.2747e-11
0.65808,0.375,0.375,0.37472,4.8611e-11,0.7144,0.035029,2.6646e-11,7.0577e-11
0.65888,0.375,0.375,0.37472,4.7626e-11,0.71554,0.033905,2.6835e-11,6.8417e-11
0.65969,0.375,0.375,0.37472,4.6657e-11,0.71665,0.032799,2.7043e-11,6.627e-11
0.66049,0.375,0.375,0.37473,4.5703e-11,0.71775,0.03171,2.7269e-11,6.4137e-11
0.6613,0.375,0.375,0.37473,4.4766e-11,0.71883,0.030638,2.751e-11,6.2022e-11
0.6621,0.375,0.375,0.37474,4.3844e-11,0.71989,0.029584,2.7763e-11,5.9926e-11
0.66291,0.375,0.375,0.37474,4.2939e-11,0.72094,0.028548,2.8026e-11,5.7853e-11
0.66372,0.375,0.375,0.37475,4.2051e-11,0.72196,0.02753,2.8296e-11,5.5805e-11
0.66452,0.375,0.375,0.37475,4.1178e-11,0.72297,0.02653,2.8571e-11,5.3786e-11
0.66533,0.375,0.375,0.37476,4.0322e-11,0.72396,0.025547,2.8846e-11,5.1799e-11
0.66613,0.375,0.375,0.37476,3.9483e-11,0.72494,0.024582,2.9119e-11,4.9847e-11
0.66694,0.375,0.375,0.37476,3.866e-11,0.72589,0.023635,2.9387e-11,4.7933e-11
0.66774,0.375,0.375,0.37477,3.7854e-11,0.72683,0.022707,2.9647e-11,4.6061e-11
0.66855,0.375,0.375,0.37477,3.7064e-11,0.72775,0.021796,2.9895e-11,4.4232e-11
0.66935,0.375,0.375,0.37478,3.629e-11,0.72865,0.020903,3.0131e-11,4.245e-11
0.67016,0.375,0.375,0.37478,3.5533e-11,0.72954,0.020029,3.035e-11,4.0717e-11
0.67096,0.375,0.375,0.37479,3.4793e-11,0.7304,0.019172,3.055e-11,3.9036e-11
0.67177,0.375,0.375,0.37479,3.4069e-11,0.73125,0.018334,3.0731e-11,3.7407e-11
0.67258,0.375,0.375,0.3748,3.3361e-11,0.73208,0.017515,3.089e-11,3.5833e-11
0.67338,0.375,0.375,0.3748,3.267e-11,0.73289,0.016713,3.1026e-11,3.4314e-11
0.67419,0.375,0.375,0.37481,3.1995e-11,0.73368,0.01593,3.1137e-11,3.2852e-11
0.67499,0.375,0.375,0.37481,3.1335e-11,0.73445,0.015165,3.1225e-11,3.1446e-11
0.6758,0.375,0.375,0.37481,3.0693e-11,0.73521,0.014419,3.1288e-11,3.0097e-11
0.6766,0.375,0.375,0.37482,3.0066e-11,0.73595,0.013691,3.1327e-11,2.8804e-11
0.67741,0.375,0.375,0.37482,2.9455e-11,0.73667,0.012982,3.1342e-11,2.7567e-11
0.67821,0.375,0.375,0.37483,2.886e-11,0.73737,0.012291,3.1335e-11,2.6384e-11
0.67902,0.375,0.375,0.37483,2.828e-11,0.73805,0.011619,3.1307e-11,2.5253e-11
0.67983,0.375,0.375,0.37484,2.7717e-11,0.73871,0.010965,3.126e-11,2.4174e-11
0.68063,0.375,0.375,0.37484,2.7169e-11,0.73935,0.01033,3.1196e-11,2.3143e-11
0.68144,0.375,0.375,0.37485,2.6637e-11,0.73998,0.0097137,3.1116e-11,2.2158e-11
0.68224,0.375,0.375,0.37485,2.6121e-11,0.74059,0.0091161,3.1025e-11,2.1217e-11
0.68305,0.375,0.375,0.37486,2.562e-11,0.74118,0.0085373,3.0923e-11,2.0317e-11
0.68385,0.375,0.375,0.37486,2.5135e-11,0.74175,0.0079772,3.0815e-11,1.9455e-11
0.68466,0.375,0.375,0.37487,2.4666e-11,0.7423,0.0074359,3.0704e-11,1.8628e-11
0.68546,0.375,0.375,0.37487,2.4213e-11,0.74283,0.0069135,3.0591e-11,1.7834e-11
0.68627,0.375,0.375,0.37488,2.3775e-11,0.74334,0.0064099,3.0482e-11,1.7068e-11
0.68707,0.375,0.375,0.37488,2.3353e-11,0.74383,0.0059253,3.0377e-11,1.6328e-11
0.68788,0.375,0.375,0.37488,2.2946e-11,0.74431,0.0054595,3.0281e-11,1.5612e-11
0.68869,0.375,0.375,0.37489,2.2556e-11,0.74477,0.0050126,3.0195e-11,1.4916e-11
0.68949,0.375,0.375,0.37489,2.2181e-11,0.7452,0.0045847,3.0124e-11,1.4239e-11
0.6903,0.375,0.375,0.3749,2.1823e-11,0.74562,0.0041758,3.0068e-11,1.3578e-11
0.6911,0.375,0.375,0.3749,2.1481e-11,0.74602,0.0037859,3.0031e-11,1.2931e-11
0.69191,0.375,0.375,0.37491,2.1155e-11,0.7464,0.003415,3.0013e-11,1.2297e-11
0.69271,0.375,0.375,0.37491,2.0845e-11,0.74676,0.0030631,3.0016e-11,1.1674e-11
0.69352,0.375,0.375,0.37492,2.0552e-11,0.74711,0.0027303,3.0041e-11,1.1062e-11
0.69432,0.375,0.375,0.37492,2.0275e-11,0.74743,0.0024165,3.009e-11,1.046e-11
0.69513,0.375,0.375,0.37493,2.0015e-11,0.74773,0.0021219,3.0162e-11,9.8682e-12
0.69593,0.375,0.375,0.37493,1.9772e-11,0.74802,0.0018463,3.0257e-11,9.2866e-12
0.69674,0.375,0.375,0.37494,1.9545e-11,0.74828,0.0015898,3.0374e-11,8.716e-12
0.69755,0.375,0.375,0.37494,1.9336e-11,0.74853,0.0013525,3.0514e-11,8.1575e-12
0.69835,0.375,0.375,0.37495,1.9143e-11,0.74876,0.0011343,3.0674e-11,7.6125e-12
0.69916,0.375,0.375,0.37495,1.8968e-11,0.74897,0.00093532,3.0854e-11,7.0826e-12
0.69996,0.375,0.375,0.37496,1.881e-11,0.74916,0.00075545,3.105e-11,6.57e-12
0.70077,0.375,0.375,0.37496,1.8669e-11,0.74933,0.00059476,3.1262e-11,6.077e-12
0.70157,0.375,0.375,0.37497,1.8546e-11,0.74948,0.00045325,3.1486e-11,5.6062e-12
0.70238,0.375,0.375,0.37497,1.844e-11,0.74961,0.00033092,3.172e-11,5.1602e-12
0.70318,0.375,0.375,0.37498,1.8352e-11,0.74972,0.00022779,3.1962e-11,4.742e-12
0.70399,0.375,0.375,0.37498,1.8281e-11,0.74982,0.00014385,3.2207e-11,4.3546e-12
0.7048,0.375,0.375,0.37499,1.8228e-11,0.74989,7.9117e-05,3.2454e-11,4.0011e-12
0.7056,0.375,0.375,0.37499,1.8192e-11,0.74995,3.359e-05,3.2699e-11,3.6844e-12
0.70641,0.375,0.375,0.37499,1.8173e-11,0.74998,7.2712e-06,3.2939e-11,3.4077e-12
0.70721,0.375,0.375,0.375,1.8173e-11,0.75,1.6216e-07,3.3171e-11,3.1738e-12
0.70802,0.375,0.375,0.375,1.8189e-11,0.75,1.2263e-05,3.3393e-11,2.9855e-12
0.70882,0.375,0.375,0.37501,1.8223e-11,0.74997,4.3574e-05,3.3601e-11,2.8454e-12
0.70963,0.375,0.375,0.37501,1.8274e-11,0.74993,9.4092e-05,3.3793e-11,2.7559e-12
0.71043,0.375,0.375,0.37502,1.8343e-11,0.74987,0.00016382,3.3967e-11,2.7191e-12
0.71124,0.375,0.375,0.37502,1.8429e-11,0.74979,0.00025274,3.4121e-11,2.7366e-12
0.71204,0.375,0.375,0.37503,1.8532e-11,0.7497,0.00036086,3.4253e-11,2.8101e-12
0.71285,0.375,0.375,0.37503,1.8651e-11,0.74958,0.00048818,3.4362e-11,2.9406e-12
0.71366,0.375,0.375,0.37504,1.8788e-11,0.74944,0.00063468,3.4447e-11,3.1288e-12
0.71446,0.375,0.375,0.37504,1.8942e-11,0.74928,0.00080035,3.4508e-11,3.375e-12
0.71527,0.375,0.375,0.37505,1.9112e-11,0.74911,0.0009852,3.4544e-11,3.6792e-12
0.71607,0.375,0.375,0.37505,1.9299e-11,0.74892,0.0011892,3.4556e-11,4.0411e-12
0.71688,0.375,0.375,0.37506,1.9502e-11,0.7487,0.0014124,3.4544e-11,4.4596e-12
0.71768,0.375,0.375,0.37506,1.9721e-11,0.74847,0.0016546,3.4509e-11,4.9337e-12
0.71849,0.375,0.375,0.37507,1.9957e-11,0.74822,0.0019161,3.4453e-11,5.4618e-12
0.71929,0.375,0.375,0.37507,2.0209e-11,0.74795,0.0021966,3.4377e-11,6.0419e-12
0.7201,0.375,0.375,0.37508,2.0477e-11,0.74766,0.0024962,3.4283e-11,6.672e-12
0.7209,0.375,0.375,0.37508,2.0762e-11,0.74735,0.0028149,3.4173e-11,7.3496e-12
0.72171,0.375,0.375,0.37509,2.1062e-11,0.74702,0.0031527,3.4051e-11,8.072e-12
0.72252,0.375,0.375,0.37509,2.1378e-11,0.74667,0.0035095,3.3919e-11,8.8363e-12
0.72332,0.375,0.375,0.3751,2.1709e-11,0.7463,0.0038854,3.3779e-11,9.6397e-12
0.72413,0.375,0.375,0.3751,2.2057e-11,0.74592,0.0042802,3.3635e-11,1.0479e-11
0.72493,0.375,0.375,0.3751,2.2421e-11,0.74552,0.0046941,3.349e-11,1.1351e-11
0.72574,0.375,0.375,0.37511,2.28e-11,0.74509,0.0051269,3.3347e-11,1.2253e-11
0.72654,0.375,0.375,0.37511,2.3195e-11,0.74465,0.0055787,3.3208e-11,1.3181e-11
0.72735,0.375,0.375,0.37512,2.3606e-11,0.74419,0.0060494,3.3078e-11,1.4134e-11
0.72815,0.375,0.375,0.37512,2.4032e-11,0.74371,0.006539,3.2958e-11,1.5107e-11
0.72896,0.375,0.375,0.37513,2.4475e-11,0.74321,0.0070475,3.2851e-11,1.6098e-11
0.72976,0.375,0.375,0.37513,2.4933e-11,0.74269,0.0075748,3.276e-11,1.7106e-11
0.73057,0.375,0.375,0.37514,2.5407e-11,0.74215,0.0081209,3.2686e-11,1.8128e-11
0.73138,0.375,0.375,0.37514,2.5897e-11,0.7416,0.0086859,3.2632e-11,1.9162e-11
0.73218,0.375,0.375,0.37515,2.6404e-11,0.74102,0.0092696,3.26e-11,2.0207e-11
0.73299,0.375,0.375,0.37515,2.6926e-11,0.74043,0.009872,3.2589e-11,2.1263e-11
0.73379,0.375,0.375,0.37516,2.7465e-11,0.73982,0.010493,3.2602e-11,2.2327e-11
0.7346,0.375,0.375,0.37516,2.8019e-11,0.73919,0.011133,3.2639e-11,2.34e-11
0.7354,0.375,0.375,0.37517,2.8591e-11,0.73854,0.011791,3.2698e-11,2.4483e-11
0.73621,0.375,0.375,0.37517,2.9178e-11,0.73787,0.012468,3.2781e-11,2.5575e-11
0.73701,0.375,0.375,0.37518,2.9782e-11,0.73719,0.013164,3.2887e-11,2.6678e-11
0.73782,0.375,0.375,0.37518,3.0403e-11,0.73648,0.013878,3.3013e-11,2.7792e-11
0.73863,0.375,0.375,0.37518,3.104e-11,0.73576,0.014611,3.316e-11,2.892e-11
0.73943,0.375,0.375,0.37519,3.1694e-11,0.73502,0.015362,3.3324e-11,3.0063e-11
0.74024,0.375,0.375,0.37519,3.2364e-11,0.73426,0.016132,3.3504e-11,3.1224e-11
0.74104,0.375,0.375,0.3752,3.3051e-11,0.73348,0.01692,3.3697e-11,3.2405e-11
0.74185,0.375,0.375,0.3752,3.3755e-11,0.73268,0.017726,3.3902e-11,3.3608e-11
0.74265,0.375,0.375,0.37521,3.4475e-11,0.73186,0.01855,3.4114e-11,3.4837e-11
0.74346,0.375,0.375,0.37521,3.5213e-11,0.73103,0.019393,3.4331e-11,3.6094e-11
0.74426,0.375,0.375,0.37522,3.5966e-11,0.73018,0.020254,3.4551e-11,3.7382e-11
0.74507,0.375,0.375,0.37522,3.6737e-11,0.72931,0.021134,3.4769e-11,3.8705e-11
0.74587,0.375,0.375,0.37523,3.7524e-11,0.72842,0.022031,3.4983e-11,4.0065e-11
0.74668,0.375,0.375,0.37523,3.8328e-11,0.72751,0.022946,3.519e-11,4.1466e-11
0.74749,0.375,0.375,0.37523,3.9148e-11,0.72659,0.02388,3.5387e-11,4.2909e-11
0.74829,0.375,0.375,0.37524,3.9984e-11,0.72565,0.024831,3.5571e-11,4.4398e-11
0.7491,0.375,0.375,0.37524,4.0837e-11,0.72469,0.025801,3.5739e-11,4.5935e-11
0.7499,0.375,0.375,0.37525,4.1706e-11,0.72371,0.026788,3.589e-11,4.7522e-11
0.75071,0.375,0.375,0.37525,4.2591e-11,0.72271,0.027793,3.6021e-11,4.9162e-11
0.75151,0.375,0.375,0.37526,4.3492e-11,0.7217,0.028816,3.6131e-11,5.0854e-11
0.75232,0.375,0.375,0.37526,4.4409e-11,0.72067,0.029857,3.6217e-11,5.2601e-11
0.75312,0.375,0.375,0.37527,4.5342e-11,0.71962,0.030915,3.628e-11,5.4404e-11
0.75393,0.375,0.375,0.37527,4.629e-11,0.71855,0.031991,3.6317e-11,5.6262e-11
0.75473,0.375,0.375,0.37527,4.7253e-11,0.71746,0.033084,3.633e-11,5.8176e-11
0.75554,0.375,0.375,0.37528,4.8232e-11,0.71636,0.034195,3.6318e-11,6.0146e-11
0.75635,0.375,0.375,0.37528,4.9226e-11,0.71524,0.035324,3.6282e-11,6.217e-11
0.75715,0.375,0.375,0.37529,5.0235e-11,0.71411,0.03647,3.6222e-11,6.4247e-11
0.75796,0.375,0.375,0.37529,5.1258e-11,0.71295,0.037633,3.614e-11,6.6376e-11
0.75876,0.375,0.375,0.3753,5.2297e-11,0.71178,0.038814,3.6037e-11,6.8556e-11
0.75957,0.375,0.375,0.3753,5.3349e-11,0.71059,0.040011,3.5916e-11,7.0783e-11
0.76037,0.375,0.375,0.3753,5.4417e-11,0.70938,0.041226,3.5778e-11,7.3056e-11
0.76118,0.375,0.375,0.37531,5.5499e-11,0.70816,0.042458,3.5626e-11,7.5371e-11
0.76198,0.375,0.375,0.37531,5.6595e-11,0.70692,0.043707,3.5463e-11,7.7727e-11
0.76279,0.375,0.375,0.37532,5.7705e-11,0.70566,0.044973,3.5291e-11,8.0119e-11
0.7636,0.375,0.375,0.37532,5.8829e-11,0.70439,0.046256,3.5113e-11,8.2545e-11
0.7644,0.375,0.375,0.37533,5.9967e-11,0.7031,0.047556,3.4933e-11,8.5001e-11
0.76521,0.375,0.375,0.37533,6.112e-11,0.70179,0.048872,3.4754e-11,8.7485e-11
0.76601,0.375,0.375,0.37533,6.2286e-11,0.70046,0.050206,3.4578e-11,8.9994e-11
0.76682,0.375,0.375,0.37534,6.3466e-11,0.69912,0.051556,3.4409e-11,9.2523e-11
0.76762,0.375,0.375,0.37534,6.466e-11,0.69776,0.052922,3.4249e-11,9.5071e-11
0.76843,0.375,0.375,0.37535,6.5868e-11,0.69639,0.054305,3.4101e-11,9.7634e-11
0.76923,0.375,0.375,0.37535,6.709e-11,0.695,0.055704,3.3968e-11,1.0021e-10
0.77004,0.375,0.375,0.37535,6.8325e-11,0.69359,0.05712,3.3852e-11,1.028e-10
0.77084,0.375,0.375,0.37536,6.9575e-11,0.69217,0.058552,3.3755e-11,1.054e-10
0.77165,0.375,0.375,0.37536,7.0839e-11,0.69073,0.06,3.3677e-11,1.08e-10
0.77246,0.375,0.375,0.37537,7.2116e-11,0.68927,0.061465,3.3622e-11,1.1061e-10
0.77326,0.375,0.375,0.37537,7.3407e-11,0.6878,0.062945,3.3589e-11,1.1323e-10
0.77407,0.375,0.375,0.37538,7.4713e-11,0.68631,0.064441,3.3579e-11,1.1585e-10
0.77487,0.375,0.375,0.37538,7.6032e-11,0.6848,0.065954,3.3592e-11,1.1847e-10
0.77568,0.375,0.375,0.37538,7.7366e-11,0.68328,0.067482,3.3629e-11,1.211e-10
0.77648,0.375,0.375,0.37539,7.8714e-11,0.68175,0.069026,3.3688e-11,1.2374e-10
0.77729,0.375,0.375,0.37539,8.0075e-11,0.6802,0.070585,3.3768e-11,1.2638e-10
0.77809,0.375,0.375,0.37539,8.1451e-11,0.67863,0.072161,3.3868e-11,1.2903e-10
0.7789,0.375,0.375,0.3754,8.2841e-11,0.67705,0.073751,3.3986e-11,1.317e-10
0.7797,0.375,0.375,0.3754,8.4245e-11,0.67545,0.075357,3.412e-11,1.3437e-10
0.78051,0.375,0.375,0.37541,8.5663e-11,0.67383,0.076979,3.4269e-11,1.3706e-10
0.78132,0.375,0.375,0.37541,8.7096e-11,0.6722,0.078616,3.4429e-11,1.3976e-10
0.78212,0.375,0.375,0.37541,8.8542e-11,0.67056,0.080267,3.4597e-11,1.4249e-10
0.78293,0.375,0.375,0.37542,9.0002e-11,0.6689,0.081934,3.4772e-11,1.4523e-10
0.78373,0.375,0.375,0.37542,9.1477e-11,0.66723,0.083616,3.4949e-11,1.48e-10
0.78454,0.375,0.375,0.37543,9.2965e-11,0.66554,0.085313,3.5127e-11,1.508e-10
0.78534,0.375,0.375,0.37543,9.4466e-11,0.66383,0.087025,3.5301e-11,1.5363e-10
0.78615,0.375,0.375,0.37543,9.5982e-11,0.66211,0.088752,3.5468e-11,1.565e-10
0.78695,0.375,0.375,0.37544,9.7511e-11,0.66038,0.090493,3.5627e-11,1.5939e-10
0.78776,0.375,0.375,0.37544,9.9053e-11,0.65863,0.092249,3.5774e-11,1.6233e-10
0.78856,0.375,0.375,0.37544,1.0061e-10,0.65687,0.094019,3.5907e-11,1.6531e-10
0.78937,0.375,0.375,0.37545,1.0218e-10,0.65509,0.095804,3.6022e-11,1.6833e-10
0.79018,0.375,0.375,0.37545,1.0376e-10,0.6533,0.097603,3.6119e-11,1.714e-10
0.79098,0.375,0.375,0.37545,1.0535e-10,0.65149,0.099416,3.6195e-11,1.7451e-10
0.79179,0.375,0.375,0.37546,1.0696e-10,0.64967,0.10124,3.6249e-11,1.7767e-10
0.79259,0.375,0.375,0.37546,1.0858e-10,0.64784,0.10308,3.628e-11,1.8088e-10
0.7934,0.375,0.375,0.37546,1.1021e-10,0.64599,0.10494,3.6286e-11,1.8414e-10
0.7942,0.375,0.375,0.37547,1.1186e-10,0.64413,0.10681,3.6269e-11,1.8745e-10
0.79501,0.375,0.375,0.37547,1.1351e-10,0.64225,0.10869,3.6227e-11,1.908e-10
0.79581,0.375,0.375,0.37547,1.1518e-10,0.64036,0.11059,3.6161e-11,1.942e-10
0.79662,0.375,0.375,0.37548,1.1686e-10,0.63846,0.1125,3.6072e-11,1.9765e-10
0.79743,0.375,0.375,0.37548,1.1855e-10,0.63654,0.11442,3.5961e-11,2.0114e-10
0.79823,0.375,0.375,0.37549,1.2025e-10,0.63461,0.11636,3.583e-11,2.0467e-10
0.79904,0.375,0.375,0.37549,1.2196e-10,0.63267,0.11831,3.568e-11,2.0825e-10
0.79984,0.375,0.375,0.37549,1.2369e-10,0.63071,0.12027,3.5514e-11,2.1186e-10
0.80065,0.375,0.375,0.37549,1.2542e-10,0.62874,0.12225,3.5333e-11,2.1551e-10
0.80145,0.375,0.375,0.3755,1.2717e-10,0.62676,0.12424,3.5142e-11,2.1919e-10
0.80226,0.375,0.375,0.3755,1.2892e-10,0.62476,0.12624,3.4942e-11,2.229e-10
0.80306,0.375,0.375,0.3755,1.3069e-10,0.62276,0.12825,3.4736e-11,2.2664e-10
0.80387,0.375,0.375,0.37551,1.3246e-10,0.62073,0.13028,3.4527e-11,2.3039e-10
0.80467,0.375,0.375,0.37551,1.3425e-10,0.6187,0.13232,3.4319e-11,2.3417e-10
0.80548,0.375,0.375,0.37551,1.3604e-10,0.61665,0.13437,3.4114e-11,2.3797e-10
0.80629,0.375,0.375,0.37552,1.3785e-10,0.6146,0.13644,3.3916e-11,2.4178e-10
0.80709,0.375,0.375,0.37552,1.3966e-10,0.61252,0.13852,3.3727e-11,2.456e-10
0.8079,0.375,0.375,0.37552,1.4149e-10,0.61044,0.1406,3.355e-11,2.4942e-10
0.8087,0.375,0.375,0.37553,1.4332e-10,0.60835,0.14271,3.3387e-11,2.5326e-10
0.80951,0.375,0.375,0.37553,1.4517e-10,0.60624,0.14482,3.3241e-11,2.5709e-10
0.81031,0.375,0.375,0.37553,1.4702e-10,0.60412,0.14694,3.3114e-11,2.6093e-10
0.81112,0.375,0.375,0.37553,1.4888e-10,0.60199,0.14908,3.3007e-11,2.6476e-10
0.81192,0.375,0.375,0.37554,1.5076e-10,0.59985,0.15123,3.2921e-11,2.6859e-10
0.81273,0.375,0.375,0.37554,1.5264e-10,0.59769,0.15339,3.2858e-11,2.7242e-10
0.81353,0.375,0.375,0.37554,1.5453e-10,0.59553,0.15556,3.2819e-11,2.7625e-10
0.81434,0.375,0.375,0.37555,1.5644e-10,0.59335,0.15774,3.2802e-11,2.8007e-10
0.81515,0.375,0.375,0.37555,1.5835e-10,0.59117,0.15993,3.2809e-11,2.8389e-10
0.81595,0.375,0.375,0.37555,1.6027e-10,0.58897,0.16214,3.2838e-11,2.877e-10
0.81676,0.375,0.375,0.37555,1.622e-10,0.58676,0.16435,3.2889e-11,2.9151e-10
0.81756,0.375,0.375,0.37556,1.6414e-10,0.58454,0.16658,3.296e-11,2.9532e-10
0.81837,0.375,0.375,0.37556,1.6609e-10,0.58231,0.16881,3.305e-11,2.9914e-10
0.81917,0.375,0.375,0.37556,1.6805e-10,0.58006,0.17106,3.3156e-11,3.0295e-10
0.81998,0.375,0.375,0.37557,1.7002e-10,0.57781,0.17332,3.3276e-11,3.0677e-10
0.82078,0.375,0.375,0.37557,1.72e-10,0.57555,0.17559,3.3408e-11,3.106e-10
0.82159,0.375,0.375,0.37557,1.7399e-10,0.57327,0.17787,3.3549e-11,3.1444e-10
0.8224,0.375,0.375,0.37557,1.7599e-10,0.57099,0.18015,3.3697e-11,3.1829e-10
0.8232,0.375,0.375,0.37558,1.78e-10,0.5687,0.18245,3.3847e-11,3.2215e-10
0.82401,0.375,0.375,0.37558,1.8002e-10,0.5664,0.18476,3.3997e-11,3.2604e-10
0.82481,0.375,0.375,0.37558,1.8204e-10,0.56408,0.18708,3.4145e-11,3.2994e-10
0.82562,0.375,0.375,0.37558,1.8408e-10,0.56176,0.18941,3.4286e-11,3.3387e-10
0.82642,0.375,0.375,0.37558,1.8612e-10,0.55943,0.19174,3.4418e-11,3.3783e-10
0.82723,0.375,0.375,0.37559,1.8818e-10,0.55709,0.19409,3.4538e-11,3.4182e-10
0.82803,0.375,0.375,0.37559,1.9024e-10,0.55473,0.19644,3.4643e-11,3.4584e-10
0.82884,0.375,0.375,0.37559,1.9231e-10,0.55237,0.19881,3.4732e-11,3.4989e-10
0.82964,0.375,0.375,0.37559,1.9439e-10,0.55001,0.20118,3.4801e-11,3.5398e-10
0.83045,0.375,0.375,0.3756,1.9648e-10,0.54763,0.20357,3.4849e-11,3.5811e-10
0.83126,0.375,0.375,0.3756,1.9857e-10,0.54524,0.20596,3.4874e-11,3.6227e-10
0.83206,0.375,0.375,0.3756,2.0068e-10,0.54284,0.20836,3.4876e-11,3.6648e-10
0.83287,0.375,0.375,0.3756,2.0279e-10,0.54044,0.21077,3.4852e-11,3.7072e-10
0.83367,0.375,0.375,0.3756,2.049e-10,0.53803,0.21318,3.4804e-11,3.7501e-10
0.83448,0.375,0.375,0.37561,2.0703e-10,0.53561,0.21561,3.473e-11,3.7933e-10
0.83528,0.375,0.375,0.37561,2.0916e-10,0.53318,0.21804,3.4631e-11,3.8369e-10
0.83609,0.375,0.375,0.37561,2.113e-10,0.53074,0.22048,3.4509e-11,3.881e-10
0.83689,0.375,0.375,0.37561,2.1345e-10,0.52829,0.22293,3.4362e-11,3.9253e-10
0.8377,0.375,0.375,0.37561,2.156e-10,0.52584,0.22539,3.4195e-11,3.9701e-10
0.8385,0.375,0.375,0.37562,2.1776e-10,0.52338,0.22785,3.4007e-11,4.0151e-10
0.83931,0.375,0.375,0.37562,2.1992e-10,0.52091,0.23033,3.3802e-11,4.0605e-10
0.84012,0.375,0.375,0.37562,2.2209e-10,0.51843,0.23281,3.3581e-11,4.1061e-10
0.84092,0.375,0.375,0.37562,2.2427e-10,0.51595,0.23529,3.3347e-11,4.1519e-10
0.84173,0.375,0.375,0.37562,2.2645e-10,0.51346,0.23779,3.3104e-11,4.198e-10
0.84253,0.375,0.375,0.37563,2.2864e-10,0.51096,0.24029,3.2853e-11,4.2443e-10
0.84334,0.375,0.375,0.37563,2.3083e-10,0.50846,0.2428,3.2598e-11,4.2907e-10
0.84414,0.375,0.375,0.37563,2.3303e-10,0.50594,0.24531,3.2342e-11,4.3372e-10
0.84495,0.375,0.375,0.37563,2.3524e-10,0.50343,0.24784,3.2089e-11,4.3838e-10
0.84575,0.375,0.375,0.37563,2.3744e-10,0.5009,0.25036,3.1841e-11,4.4305e-10
0.84656,0.375,0.375,0.37563,2.3966e-10,0.49837,0.2529,3.1601e-11,4.4772e-10
0.84736,0.375,0.375,0.37564,2.4188e-10,0.49583,0.25544,3.1372e-11,4.5238e-10
0.84817,0.375,0.375,0.37564,2.441e-10,0.49329,0.25799,3.1156e-11,4.5705e-10
0.84898,0.375,0.375,0.37564,2.4633e-10,0.49074,0.26054,3.0957e-11,4.617e-10
0.84978,0.375,0.375,0.37564,2.4856e-10,0.48818,0.2631,3.0776e-11,4.6635e-10
0.85059,0.375,0.375,0.37564,2.508e-10,0.48562,0.26566,3.0614e-11,4.7099e-10
0.85139,0.375,0.375,0.37564,2.5305e-10,0.48305,0.26823,3.0474e-11,4.7562e-10
0.8522,0.375,0.375,0.37564,2.5529e-10,0.48048,0.27081,3.0357e-11,4.8023e-10
0.853,0.375,0.375,0.37565,2.5755e-10,0.4779,0.27339,3.0263e-11,4.8483e-10
0.85381,0.375,0.375,0.37565,2.598e-10,0.47532,0.27597,3.0193e-11,4.8941e-10
0.85461,0.375,0.375,0.37565,2.6207e-10,0.47273,0.27857,3.0146e-11,4.9399e-10
0.85542,0.375,0.375,0.37565,2.6433e-10,0.47014,0.28116,3.0122e-11,4.9854e-10
0.85623,0.375,0.375,0.37565,2.666e-10,0.46754,0.28376,3.0121e-11,5.0309e-10
0.85703,0.375,0.375,0.37565,2.6888e-10,0.46493,0.28637,3.0141e-11,5.0762e-10
0.85784,0.375,0.375,0.37565,2.7116e-10,0.46233,0.28898,3.0181e-11,5.1214e-10
0.85864,0.375,0.375,0.37565,2.7345e-10,0.45971,0.29159,3.0239e-11,5.1666e-10
0.85945,0.375,0.375,0.37565,2.7574e-10,0.4571,0.29421,3.0312e-11,5.2116e-10
0.86025,0.375,0.375,0.37566,2.7803e-10,0.45448,0.29684,3.0399e-11,5.2566e-10
0.86106,0.375,0.375,0.37566,2.8033e-10,0.45185,0.29946,3.0496e-11,5.3016e-10
0.86186,0.375,0.375,0.37566,2.8263e-10,0.44922,0.30209,3.0601e-11,5.3467e-10
0.86267,0.375,0.375,0.37566,2.8494e-10,0.44659,0.30473,3.0712e-11,5.3917e-10
0.86347,0.375,0.375,0.37566,2.8725e-10,0.44395,0.30737,3.0824e-11,5.4368e-10
0.86428,0.375,0.375,0.37566,2.8957e-10,0.44131,0.31001,3.0935e-11,5.482e-10
0.86509,0.375,0.375,0.37566,2.9189e-10,0.43867,0.31265,3.1043e-11,5.5273e-10
0.86589,0.375,0.375,0.37566,2.9421e-10,0.43602,0.3153,3.1143e-11,5.5727e-10
0.8667,0.375,0.375,0.37566,2.9653e-10,0.43337,0.31795,3.1233e-11,5.6184e-10
0.8675,0.375,0.375,0.37566,2.9886e-10,0.43072,0.32061,3.1311e-11,5.6642e-10
0.86831,0.375,0.375,0.37566,3.012e-10,0.42807,0.32326,3.1374e-11,5.7102e-10
0.86911,0.375,0.375,0.37567,3.0353e-10,0.42541,0.32592,3.1419e-11,5.7564e-10
0.86992,0.375,0.375,0.37567,3.0587e-10,0.42275,0.32859,3.1445e-11,5.8029e-10
0.87072,0.375,0.375,0.37567,3.0821e-10,0.42008,0.33125,3.1451e-11,5.8497e-10
0.87153,0.375,0.375,0.37567,3.1055e-10,0.41742,0.33392,3.1434e-11,5.8967e-10
0.87233,0.375,0.375,0.37567,3.129e-10,0.41475,0.33659,3.1394e-11,5.944e-10
0.87314,0.375,0.375,0.37567,3.1524e-10,0.41208,0.33926,3.133e-11,5.9916e-10
0.87395,0.375,0.375,0.37567,3.1759e-10,0.40941,0.34193,3.1243e-11,6.0394e-10
0.87475,0.375,0.375,0.37567,3.1994e-10,0.40673,0.3446,3.1132e-11,6.0875e-10
0.87556,0.375,0.375,0.37567,3.2229e-10,0.40406,0.34728,3.0998e-11,6.1359e-10
0.87636,0.375,0.375,0.37567,3.2464e-10,0.40138,0.34996,3.0842e-11,6.1845e-10
0.87717,0.375,0.375,0.37567,3.27e-10,0.3987,0.35264,3.0665e-11,6.2333e-10
0.87797,0.375,0.375,0.37567,3.2935e-10,0.39602,0.35532,3.0469e-11,6.2823e-10
0.87878,0.375,0.375,0.37567,3.317e-10,0.39334,0.358,3.0255e-11,6.3315e-10
0.87958,0.375,0.375,0.37567,3.3405e-10,0.39066,0.36068,3.0027e-11,6.3808e-10
0.88039,0.375,0.375,0.37567,3.3641e-10,0.38798,0.36336,2.9787e-11,6.4303e-10
0.8812,0.375,0.375,0.37567,3.3876e-10,0.3853,0.36604,2.9537e-11,6.4798e-10
0.882,0.375,0.375,0.37567,3.4111e-10,0.38262,0.36873,2.928e-11,6.5294e-10
0.88281,0.375,0.375,0.37567,3.4346e-10,0.37993,0.37141,2.9019e-11,6.579e-10
0.88361,0.375,0.375,0.37567,3.4581e-10,0.37725,0.37409,2.8757e-11,6.6287e-10
0.88442,0.375,0.375,0.37567,3.4816e-10,0.37456,0.37678,2.8497e-11,6.6783e-10
0.88522,0.375,0.375,0.37567,3.5051e-10,0.37188,0.37946,2.8243e-11,6.7278e-10
0.88603,0.375,0.375,0.37567,3.5286e-10,0.3692,0.38215,2.7996e-11,6.7772e-10
0.88683,0.375,0.375,0.37567,3.552e-10,0.36651,0.38483,2.776e-11,6.8265e-10
0.88764,0.375,0.375,0.37567,3.5755e-10,0.36383,0.38751,2.7537e-11,6.8756e-10
0.88844,0.375,0.375,0.37567,3.5989e-10,0.36115,0.39019,2.733e-11,6.9246e-10
0.88925,0.375,0.375,0.37567,3.6224e-10,0.35847,0.39288,2.7141e-11,6.9733e-10
0.89006,0.375,0.375,0.37567,3.6458e-10,0.35578,0.39556,2.6971e-11,7.0218e-10
0.89086,0.375,0.375,0.37567,3.6692e-10,0.3531,0.39823,2.6823e-11,7.0701e-10
0.89167,0.375,0.375,0.37567,3.6925e-10,0.35043,0.40091,2.6696e-11,7.1181e-10
0.89247,0.375,0.375,0.37567,3.7159e-10,0.34775,0.40359,2.6592e-11,7.1659e-10
0.89328,0.375,0.375,0.37567,3.7393e-10,0.34507,0.40627,2.6512e-11,7.2134e-10
0.89408,0.375,0.375,0.37567,3.7626e-10,0.3424,0.40894,2.6454e-11,7.2606e-10
0.89489,0.375,0.375,0.37567,3.7859e-10,0.33972,0.41161,2.642e-11,7.3076e-10
0.89569,0.375,0.375,0.37567,3.8092e-10,0.33705,0.41428,2.6407e-11,7.3544e-10
0.8965,0.375,0.375,0.37567,3.8325e-10,0.33438,0.41695,2.6415e-11,7.4009e-10
0.8973,0.375,0.375,0.37567,3.8558e-10,0.33172,0.41962,2.6442e-11,7.4471e-10
0.89811,0.375,0.375,0.37567,3.879e-10,0.32905,0.42228,2.6487e-11,7.4932e-10
0.89892,0.375,0.375,0.37567,3.9023e-10,0.32639,0.42494,2.6547e-11,7.5391e-10
0.89972,0.375,0.375,0.37566,3.9255e-10,0.32373,0.4276,2.662e-11,7.5848e-10
0.90053,0.375,0.375,0.37566,3.9487e-10,0.32107,0.43026,2.6703e-11,7.6303e-10
0.90133,0.375,0.375,0.37566,3.9719e-10,0.31842,0.43291,2.6794e-11,7.6758e-10
0.90214,0.375,0.375,0.37566,3.995e-10,0.31577,0.43556,2.6889e-11,7.7212e-10
0.90294,0.37499,0.37499,0.37566,4.0182e-10,0.31312,0.43821,2.6985e-11,7.7665e-10
0.90375,0.37499,0.37499,0.37566,4.0413e-10,0.31047,0.44085,2.708e-11,7.8118e-10
0.90455,0.37499,0.37499,0.37566,4.0644e-10,0.30783,0.44349,2.717e-11,7.8571e-10
0.90536,0.37499,0.37499,0.37566,4.0874e-10,0.30519,0.44613,2.7252e-11,7.9024e-10
0.90617,0.37499,0.37499,0.37566,4.1105e-10,0.30255,0.44876,2.7324e-11,7.9477e-10
0.90697,0.37499,0.37499,0.37566,4.1335e-10,0.29992,0.45139,2.7382e-11,7.9932e-10
0.90778,0.37499,0.37499,0.37566,4.1565e-10,0.2973,0.45402,2.7424e-11,8.0387e-10
0.90858,0.37499,0.37499,0.37566,4.1795e-10,0.29467,0.45664,2.7449e-11,8.0844e-10
0.90939,0.37499,0.37499,0.37565,4.2024e-10,0.29205,0.45926,2.7452e-11,8.1302e-10
0.91019,0.37499,0.37499,0.37565,4.2253e-10,0.28944,0.46187,2.7434e-11,8.1762e-10
0.911,0.37499,0.37499,0.37565,4.2481e-10,0.28683,0.46448,2.7393e-11,8.2223e-10
0.9118,0.37499,0.37499,0.37565,4.2709e-10,0.28422,0.46708,2.7327e-11,8.2686e-10
0.91261,0.37499,0.37499,0.37565,4.2937e-10,0.28162,0.46968,2.7236e-11,8.3151e-10
0.91341,0.37499,0.37499,0.37565,4.3164e-10,0.27902,0.47228,2.712e-11,8.3617e-10
0.91422,0.37499,0.37499,0.37565,4.3391e-10,0.27643,0.47487,2.6979e-11,8.4085e-10
0.91503,0.37499,0.37499,0.37565,4.3618e-10,0.27384,0.47745,2.6813e-11,8.4554e-10
0.91583,0.37499,0.37499,0.37564,4.3844e-10,0.27126,0.48003,2.6624e-11,8.5025e-10
0.91664,0.37499,0.37499,0.37564,4.4069e-10,0.26868,0.4826,2.6413e-11,8.5497e-10
0.91744,0.37499,0.37499,0.37564,4.4294e-10,0.26611,0.48517,2.6181e-11,8.597e-10
0.91825,0.37499,0.37499,0.37564,4.4518e-10,0.26355,0.48773,2.593e-11,8.6444e-10
0.91905,0.37499,0.37499,0.37564,4.4742e-10,0.26099,0.49029,2.5664e-11,8.6918e-10
0.91986,0.37499,0.37499,0.37564,4.4966e-10,0.25843,0.49284,2.5383e-11,8.7393e-10
0.92066,0.37499,0.37499,0.37564,4.5188e-10,0.25588,0.49539,2.5091e-11,8.7867e-10
0.92147,0.37499,0.37499,0.37563,4.541e-10,0.25334,0.49793,2.4791e-11,8.8342e-10
0.92227,0.37499,0.37499,0.37563,4.5632e-10,0.25081,0.50046,2.4486e-11,8.8815e-10
0.92308,0.37499,0.37499,0.37563,4.5853e-10,0.24828,0.50298,2.4179e-11,8.9287e-10
0.92389,0.37499,0.37499,0.37563,4.6073e-10,0.24575,0.5055,2.3873e-11,8.9759e-10
0.92469,0.37499,0.37499,0.37563,4.6292e-10,0.24324,0.50802,2.3571e-11,9.0228e-10
0.9255,0.37499,0.37499,0.37563,4.6511e-10,0.24073,0.51052,2.3276e-11,9.0695e-10
0.9263,0.37499,0.37499,0.37562,4.673e-10,0.23823,0.51302,2.2991e-11,9.116e-10
0.92711,0.37499,0.37499,0.37562,4.6947e-10,0.23573,0.51551,2.272e-11,9.1623e-10
0.92791,0.37499,0.37499,0.37562,4.7164e-10,0.23324,0.518,2.2463e-11,9.2082e-10
0.92872,0.37499,0.37499,0.37562,4.7381e-10,0.23076,0.52048,2.2224e-11,9.2539e-10
0.92952,0.37499,0.37499,0.37562,4.7596e-10,0.22829,0.52295,2.2005e-11,9.2992e-10
0.93033,0.37499,0.37499,0.37562,4.7811e-10,0.22582,0.52541,2.1807e-11,9.3442e-10
0.93113,0.37499,0.37499,0.37561,4.8026e-10,0.22336,0.52786,2.1632e-11,9.3888e-10
0.93194,0.37499,0.37499,0.37561,4.8239e-10,0.22091,0.53031,2.1481e-11,9.433e-10
0.93275,0.37499,0.37499,0.37561,4.8452e-10,0.21847,0.53275,2.1353e-11,9.4769e-10
0.93355,0.37499,0.37499,0.37561,4.8664e-10,0.21603,0.53518,2.125e-11,9.5204e-10
0.93436,0.37499,0.37499,0.37561,4.8876e-10,0.21361,0.5376,2.1171e-11,9.5635e-10
0.93516,0.37499,0.37499,0.3756,4.9087e-10,0.21119,0.54002,2.1115e-11,9.6062e-10
0.93597,0.37499,0.37499,0.3756,4.9297e-10,0.20878,0.54242,2.1082e-11,9.6486e-10
0.93677,0.37499,0.37499,0.3756,4.9507e-10,0.20638,0.54482,2.107e-11,9.6906e-10
0.93758,0.37499,0.37499,0.3756,4.9715e-10,0.20398,0.54721,2.1077e-11,9.7323e-10
0.93838,0.37499,0.37499,0.37559,4.9924e-10,0.2016,0.54959,2.1102e-11,9.7737e-10
0.93919,0.37499,0.37499,0.37559,5.0131e-10,0.19922,0.55196,2.1142e-11,9.8148e-10
0.94,0.37499,0.37499,0.37559,5.0338e-10,0.19686,0.55432,2.1195e-11,9.8556e-10
0.9408,0.37499,0.37499,0.37559,5.0544e-10,0.1945,0.55667,2.1258e-11,9.8962e-10
0.94161,0.37499,0.37499,0.37559,5.0749e-10,0.19215,0.55902,2.1328e-11,9.9365e-10
0.94241,0.37499,0.37499,0.37558,5.0954e-10,0.18981,0.56135,2.1401e-11,9.9767e-10
0.94322,0.37499,0.37499,0.37558,5.1158e-10,0.18748,0.56368,2.1476e-11,1.0017e-09
0.94402,0.37499,0.37499,0.37558,5.1361e-10,0.18517,0.56599,2.1549e-11,1.0057e-09
0.94483,0.37499,0.37499,0.37558,5.1563e-10,0.18286,0.5683,2.1617e-11,1.0096e-09
0.94563,0.37499,0.37499,0.37557,5.1765e-10,0.18056,0.57059,2.1678e-11,1.0136e-09
0.94644,0.37499,0.37499,0.37557,5.1965e-10,0.17827,0.57288,2.1727e-11,1.0176e-09
0.94724,0.37499,0.37499,0.37557,5.2165e-10,0.17599,0.57515,2.1763e-11,1.0215e-09
0.94805,0.37499,0.37499,0.37557,5.2364e-10,0.17372,0.57742,2.1784e-11,1.0255e-09
0.94886,0.37499,0.37499,0.37556,5.2562e-10,0.17146,0.57967,2.1787e-11,1.0295e-09
0.94966,0.37499,0.37499,0.37556,5.276e-10,0.16921,0.58191,2.177e-11,1.0334e-09
0.95047,0.37499,0.37499,0.37556,5.2956e-10,0.16697,0.58415,2.1732e-11,1.0374e-09
0.95127,0.37499,0.37499,0.37555,5.3152e-10,0.16474,0.58637,2.1673e-11,1.0414e-09
0.95208,0.37499,0.37499,0.37555,5.3346e-10,0.16252,0.58858,2.159e-11,1.0453e-09
0.95288,0.37499,0.37499,0.37555,5.354e-10,0.16032,0.59078,2.1484e-11,1.0493e-09
0.95369,0.37499,0.37499,0.37555,5.3733e-10,0.15812,0.59297,2.1355e-11,1.0533e-09
0.95449,0.37499,0.37499,0.37554,5.3924e-10,0.15594,0.59515,2.1203e-11,1.0573e-09
0.9553,0.37499,0.37499,0.37554,5.4115e-10,0.15377,0.59732,2.1028e-11,1.0613e-09
0.9561,0.37499,0.37499,0.37554,5.4305e-10,0.1516,0.59947,2.0833e-11,1.0653e-09
0.95691,0.37499,0.37499,0.37554,5.4493e-10,0.14945,0.60162,2.0618e-11,1.0692e-09
0.95772,0.37499,0.37499,0.37553,5.4681e-10,0.14732,0.60375,2.0386e-11,1.0732e-09
0.95852,0.37499,0.37499,0.37553,5.4867e-10,0.14519,0.60587,2.0138e-11,1.0772e-09
0.95933,0.37499,0.37499,0.37553,5.5052e-10,0.14307,0.60798,1.9877e-11,1.0812e-09
0.96013,0.37499,0.37499,0.37552,5.5237e-10,0.14097,0.61008,1.9605e-11,1.0851e-09
0.96094,0.37499,0.37499,0.37552,5.542e-10,0.13888,0.61216,1.9326e-11,1.0891e-09
0.96174,0.37499,0.37499,0.37552,5.5601e-10,0.1368,0.61423,1.9041e-11,1.093e-09
0.96255,0.37499,0.37499,0.37551,5.5782e-10,0.13473,0.61629,1.8755e-11,1.0969e-09
0.96335,0.37499,0.37499,0.37551,5.5961e-10,0.13268,0.61834,1.847e-11,1.1008e-09
0.96416,0.37499,0.37499,0.37551,5.614e-10,0.13064,0.62038,1.8188e-11,1.1046e-09
0.96497,0.37499,0.37499,0.37551,5.6317e-10,0.12861,0.6224,1.7914e-11,1.1084e-09
0.96577,0.37499,0.37499,0.3755,5.6493e-10,0.12659,0.62441,1.765e-11,1.1122e-09
0.96658,0.37499,0.37499,0.3755,5.6667e-10,0.12459,0.62641,1.7398e-11,1.1159e-09
0.96738,0.37499,0.37499,0.3755,5.6841e-10,0.1226,0.6284,1.7161e-11,1.1197e-09
0.96819,0.37499,0.37499,0.37549,5.7013e-10,0.12062,0.63037,1.6941e-11,1.1233e-09
0.96899,0.37499,0.37499,0.37549,5.7184e-10,0.11865,0.63233,1.674e-11,1.1269e-09
0.9698,0.37499,0.37499,0.37549,5.7354e-10,0.1167,0.63427,1.656e-11,1.1305e-09
0.9706,0.37499,0.37499,0.37548,5.7522e-10,0.11476,0.6362,1.6403e-11,1.134e-09
0.97141,0.37499,0.37499,0.37548,5.769e-10,0.11283,0.63812,1.6268e-11,1.1375e-09
0.97221,0.37499,0.37499,0.37548,5.7856e-10,0.11092,0.64003,1.6156e-11,1.141e-09
0.97302,0.37499,0.37499,0.37547,5.8021e-10,0.10902,0.64192,1.6069e-11,1.1443e-09
0.97383,0.37499,0.37499,0.37547,5.8185e-10,0.10714,0.6438,1.6005e-11,1.1477e-09
0.97463,0.37499,0.37499,0.37547,5.8347e-10,0.10527,0.64566,1.5964e-11,1.151e-09
0.97544,0.37499,0.37499,0.37546,5.8508e-10,0.10341,0.64752,1.5944e-11,1.1542e-09
0.97624,0.37499,0.37499,0.37546,5.8669e-10,0.10156,0.64935,1.5945e-11,1.1574e-09
0.97705,0.37499,0.37499,0.37545,5.8827e-10,0.099735,0.65117,1.5966e-11,1.1606e-09
0.97785,0.37499,0.37499,0.37545,5.8985e-10,0.097919,0.65298,1.6003e-11,1.1637e-09
0.97866,0.37499,0.37499,0.37545,5.9142e-10,0.096118,0.65478,1.6054e-11,1.1668e-09
0.97946,0.37499,0.37499,0.37544,5.9297e-10,0.094331,0.65656,1.6118e-11,1.1698e-09
0.98027,0.37499,0.37499,0.37544,5.9451e-10,0.092558,0.65832,1.6191e-11,1.1728e-09
0.98107,0.37499,0.37499,0.37544,5.9604e-10,0.090799,0.66007,1.627e-11,1.1758e-09
0.98188,0.37499,0.37499,0.37543,5.9755e-10,0.089056,0.66181,1.6353e-11,1.1788e-09
0.98269,0.37499,0.37499,0.37543,5.9906e-10,0.087327,0.66353,1.6436e-11,1.1817e-09
0.98349,0.37499,0.37499,0.37543,6.0055e-10,0.085612,0.66524,1.6517e-11,1.1846e-09
0.9843,0.37499,0.37499,0.37542,6.0203e-10,0.083913,0.66693,1.6592e-11,1.1875e-09
0.9851,0.37499,0.37499,0.37542,6.0349e-10,0.082228,0.66861,1.6658e-11,1.1903e-09
0.98591,0.37499,0.37499,0.37541,6.0495e-10,0.080558,0.67027,1.6713e-11,1.1932e-09
0.98671,0.37499,0.37499,0.37541,6.0639e-10,0.078904,0.67192,1.6753e-11,1.196e-09
0.98752,0.37499,0.37499,0.37541,6.0781e-10,0.077264,0.67355,1.6777e-11,1.1989e-09
0.98832,0.37499,0.37499,0.3754,6.0923e-10,0.07564,0.67517,1.6782e-11,1.2017e-09
0.98913,0.37499,0.37499,0.3754,6.1063e-10,0.074031,0.67677,1.6767e-11,1.2045e-09
0.98993,0.37499,0.37499,0.3754,6.1202e-10,0.072438,0.67835,1.6729e-11,1.2073e-09
0.99074,0.37499,0.37499,0.37539,6.134e-10,0.07086,0.67992,1.6668e-11,1.2101e-09
0.99155,0.37499,0.37499,0.37539,6.1476e-10,0.069298,0.68148,1.6583e-11,1.2129e-09
0.99235,0.37499,0.37499,0.37538,6.1611e-10,0.067751,0.68302,1.6474e-11,1.2157e-09
0.99316,0.37499,0.37499,0.37538,6.1744e-10,0.06622,0.68454,1.634e-11,1.2185e-09
0.99396,0.37499,0.37499,0.37538,6.1876e-10,0.064705,0.68605,1.6181e-11,1.2213e-09
0.99477,0.37499,0.37499,0.37537,6.2007e-10,0.063206,0.68754,1.5999e-11,1.2241e-09
0.99557,0.37499,0.37499,0.37537,6.2136e-10,0.061723,0.68901,1.5795e-11,1.2269e-09
0.99638,0.37499,0.37499,0.37536,6.2264e-10,0.060256,0.69047,1.5569e-11,1.2297e-09
0.99718,0.37499,0.37499,0.37536,6.239e-10,0.058805,0.69191,1.5325e-11,1.2325e-09
0.99799,0.37499,0.37499,0.37536,6.2515e-10,0.05737,0.69334,1.5063e-11,1.2352e-09
0.9988,0.37499,0.37499,0.37535,6.2638e-10,0.055951,0.69475,1.4787e-11,1.238e-09
0.9996,0.37499,0.37499,0.37535,6.276e-10,0.054549,0.69615,1.4499e-11,1.2407e-09
1.0004,0.37499,0.37499,0.37534,6.2881e-10,0.053163,0.69752,1.4202e-11,1.2434e-09
1.0012,0.37499,0.37499,0.37534,6.3e-10,0.051794,0.69888,1.3898e-11,1.2461e-09
1.002,0.37499,0.37499,0.37534,6.3117e-10,0.050441,0.70023,1.3591e-11,1.2488e-09
1.0028,0.37499,0.37499,0.37533,6.3233e-10,0.049105,0.70156,1.3285e-11,1.2514e-09
1.0036,0.37499,0.37499,0.37533,6.3347e-10,0.047785,0.70287,1.2981e-11,1.254e-09
1.0044,0.37499,0.37499,0.37532,6.346e-10,0.046483,0.70416,1.2684e-11,1.2565e-09
1.0052,0.37499,0.37499,0.37532,6.3572e-10,0.045197,0.70544,1.2395e-11,1.259e-09
1.006,0.37499,0.37499,0.37531,6.3682e-10,0.043928,0.7067,1.2119e-11,1.2615e-09
1.0069,0.37499,0.37499,0.37531,6.379e-10,0.042676,0.70794,1.1857e-11,1.2639e-09
1.0077,0.37499,0.37499,0.37531,6.3897e-10,0.041441,0.70917,1.1611e-11,1.2663e-09
1.0085,0.37499,0.37499,0.3753,6.4002e-10,0.040223,0.71038,1.1385e-11,1.2687e-09
1.0093,0.37499,0.37499,0.3753,6.4106e-10,0.039022,0.71157,1.118e-11,1.2709e-09
1.0101,0.37499,0.37499,0.37529,6.4208e-10,0.037839,0.71275,1.0997e-11,1.2732e-09
1.0109,0.37499,0.37499,0.37529,6.4309e-10,0.036672,0.7139,1.0837e-11,1.2753e-09
1.0117,0.37499,0.37499,0.37528,6.4408e-10,0.035523,0.71504,1.0702e-11,1.2775e-09
1.0125,0.37499,0.37499,0.37528,6.4506e-10,0.034392,0.71617,1.0591e-11,1.2795e-09
1.0133,0.37499,0.37499,0.37528,6.4602e-10,0.033278,0.71727,1.0505e-11,1.2815e-09
1.0141,0.37499,0.37499,0.37527,6.4697e-10,0.032181,0.71836,1.0442e-11,1.2835e-09
1.0149,0.37499,0.37499,0.37527,6.4791e-10,0.031102,0.71943,1.0403e-11,1.2854e-09
1.0157,0.37499,0.37499,0.37526,6.4883e-10,0.030041,0.72048,1.0386e-11,1.2873e-09
1.0165,0.37499,0.37499,0.37526,6.4973e-10,0.028997,0.72152,1.039e-11,1.2891e-09
1.0173,0.37499,0.37499,0.37525,6.5062e-10,0.027971,0.72254,1.0412e-11,1.2908e-09
1.0181,0.37499,0.37499,0.37525,6.515e-10,0.026963,0.72353,1.045e-11,1.2925e-09
1.0189,0.37499,0.37499,0.37524,6.5236e-10,0.025972,0.72452,1.0503e-11,1.2942e-09
1.0197,0.37499,0.37499,0.37524,6.532e-10,0.025,0.72548,1.0567e-11,1.2958e-09
1.0205,0.37499,0.37499,0.37524,6.5403e-10,0.024045,0.72643,1.064e-11,1.2974e-09
1.0213,0.37499,0.37499,0.37523,6.5485e-10,0.023109,0.72735,1.0719e-11,1.299e-09
1.0222,0.37499,0.37499,0.37523,6.5565e-10,0.02219,0.72826,1.08e-11,1.3005e-09
1.023,0.37499,0.37499,0.37522,6.5644e-10,0.021289,0.72915,1.0881e-11,1.302e-09
1.0238,0.37499,0.37499,0.37522,6.5721e-10,0.020407,0.73003,1.0959e-11,1.3035e-09
1.0246,0.37499,0.37499,0.37521,6.5797e-10,0.019543,0.73088,1.1031e-11,1.3049e-09
1.0254,0.37499,0.37499,0.37521,6.5871e-10,0.018697,0.73172,1.1093e-11,1.3063e-09
1.0262,0.37499,0.37499,0.3752,6.5944e-10,0.017869,0.73254,1.1143e-11,1.3077e-09
1.027,0.37499,0.37499,0.3752,6.6015e-10,0.017059,0.73334,1.118e-11,1.3091e-09
1.0278,0.37499,0.37499,0.37519,6.6085e-10,0.016268,0.73412,1.1199e-11,1.3105e-09
1.0286,0.37499,0.37499,0.37519,6.6153e-10,0.015496,0.73488,1.12e-11,1.3119e-09
1.0294,0.37499,0.37499,0.37519,6.6219e-10,0.014741,0.73563,1.1181e-11,1.3132e-09
1.0302,0.37499,0.37499,0.37518,6.6284e-10,0.014005,0.73636,1.1141e-11,1.3145e-09
1.031,0.37499,0.37499,0.37518,6.6347e-10,0.013288,0.73706,1.1078e-11,1.3159e-09
1.0318,0.37499,0.37499,0.37517,6.6409e-10,0.012589,0.73775,1.0993e-11,1.3172e-09
1.0326,0.37499,0.37499,0.37517,6.6469e-10,0.011909,0.73842,1.0884e-11,1.3185e-09
1.0334,0.37499,0.37499,0.37516,6.6528e-10,0.011247,0.73908,1.0753e-11,1.3198e-09
1.0342,0.37499,0.37499,0.37516,6.6584e-10,0.010604,0.73971,1.0599e-11,1.3211e-09
1.035,0.37499,0.37499,0.37515,6.664e-10,0.0099795,0.74033,1.0424e-11,1.3224e-09
1.0358,0.37499,0.37499,0.37515,6.6693e-10,0.0093737,0.74092,1.0229e-11,1.3236e-09
1.0367,0.37499,0.37499,0.37514,6.6745e-10,0.0087868,0.7415,1.0016e-11,1.3249e-09
1.0375,0.37499,0.37499,0.37514,6.6795e-10,0.0082185,0.74206,9.7871e-12,1.3261e-09
1.0383,0.37499,0.37499,0.37513,6.6843e-10,0.0076691,0.7426,9.5439e-12,1.3273e-09
1.0391,0.37499,0.37499,0.37513,6.689e-10,0.0071385,0.74312,9.2891e-12,1.3285e-09
1.0399,0.37499,0.37499,0.37512,6.6935e-10,0.0066267,0.74362,9.0257e-12,1.3297e-09
1.0407,0.37499,0.37499,0.37512,6.6978e-10,0.0061338,0.74411,8.7563e-12,1.3308e-09
1.0415,0.37499,0.37499,0.37511,6.7019e-10,0.0056598,0.74457,8.484e-12,1.3319e-09
1.0423,0.37499,0.37499,0.37511,6.7059e-10,0.0052047,0.74502,8.2118e-12,1.333e-09
1.0431,0.37499,0.37499,0.37511,6.7097e-10,0.0047685,0.74544,7.9428e-12,1.334e-09
1.0439,0.37499,0.37499,0.3751,6.7133e-10,0.0043514,0.74585,7.6799e-12,1.335e-09
1.0447,0.37499,0.37499,0.3751,6.7167e-10,0.0039532,0.74624,7.426e-12,1.3359e-09
1.0455,0.37499,0.37499,0.37509,6.72e-10,0.003574,0.74661,7.184e-12,1.3368e-09
1.0463,0.37499,0.37499,0.37509,6.723e-10,0.0032138,0.74696,6.9564e-12,1.3377e-09
1.0471,0.37499,0.37499,0.37508,6.726e-10,0.0028727,0.74729,6.7456e-12,1.3384e-09
1.0479,0.37499,0.37499,0.37508,6.7287e-10,0.0025507,0.7476,6.5537e-12,1.3392e-09
1.0487,0.37499,0.37499,0.37507,6.7312e-10,0.0022477,0.7479,6.3825e-12,1.3399e-09
1.0495,0.37499,0.37499,0.37507,6.7336e-10,0.0019638,0.74817,6.2335e-12,1.3405e-09
1.0503,0.37499,0.37499,0.37506,6.7359e-10,0.0016991,0.74843,6.1078e-12,1.3411e-09
1.0512,0.37499,0.37499,0.37506,6.7379e-10,0.0014534,0.74866,6.0062e-12,1.3416e-09
1.052,0.37499,0.37499,0.37505,6.7398e-10,0.0012269,0.74888,5.929e-12,1.342e-09
1.0528,0.37499,0.37499,0.37505,6.7415e-10,0.0010195,0.74908,5.8763e-12,1.3424e-09
1.0536,0.37499,0.37499,0.37504,6.743e-10,0.00083135,0.74926,5.8476e-12,1.3428e-09
1.0544,0.37499,0.37499,0.37504,6.7444e-10,0.00066231,0.74942,5.8422e-12,1.343e-09
1.0552,0.37499,0.37499,0.37503,6.7456e-10,0.00051245,0.74956,5.8589e-12,1.3433e-09
1.056,0.37499,0.37499,0.37503,6.7466e-10,0.00038178,0.74968,5.8962e-12,1.3434e-09
1.0568,0.37499,0.37499,0.37502,6.7475e-10,0.00027029,0.74978,5.9522e-12,1.3435e-09
1.0576,0.37499,0.37499,0.37502,6.7482e-10,0.00017801,0.74986,6.0248e-12,1.3436e-09
1.0584,0.37499,0.37499,0.37501,6.7487e-10,0.00010492,0.74992,6.1116e-12,1.3436e-09
1.0592,0.37499,0.37499,0.37501,6.7491e-10,5.1035e-05,0.74997,6.21e-12,1.3436e-09
1.06,0.37499,0.37499,0.37501,6.7493e-10,1.636e-05,0.74999,6.3171e-12,1.3435e-09
1.0608,0.37499,0.37499,0.375,6.7494e-10,8.941e-07,0.75,6.4301e-12,1.3434e-09
1.0616,0.37499,0.37499,0.375,6.7493e-10,4.6381e-06,0.74999,6.5458e-12,1.3433e-09
1.0624,0.37499,0.37499,0.37499,6.749e-10,2.7592e-05,0.74995,6.6613e-12,1.3431e-09
1.0632,0.37499,0.37499,0.37499,6.7485e-10,6.9755e-05,0.7499,6.7734e-12,1.3429e-09
1.064,0.37499,0.37499,0.37498,6.7479e-10,0.00013112,0.74983,6.879e-12,1.3427e-09
1.0648,0.37499,0.37499,0.37498,6.7472e-10,0.0002117,0.74974,6.9755e-12,1.3425e-09
1.0657,0.37499,0.37499,0.37497,6.7463e-10,0.00031147,0.74963,7.0598e-12,1.3422e-09
1.0665,0.37499,0.37499,0.37497,6.7452e-10,0.00043043,0.7495,7.1296e-12,1.3419e-09
1.0673,0.37499,0.37499,0.37496,6.7439e-10,0.00056859,0.74936,7.1825e-12,1.3416e-09
1.0681,0.37499,0.37499,0.37496,6.7425e-10,0.00072592,0.74919,7.2165e-12,1.3413e-09
1.0689,0.37499,0.37499,0.37495,6.7409e-10,0.00090243,0.749,7.2298e-12,1.341e-09
1.0697,0.37499,0.37499,0.37495,6.7392e-10,0.0010981,0.7488,7.2211e-12,1.3406e-09
1.0705,0.37499,0.37499,0.37494,6.7373e-10,0.0013129,0.74857,7.1894e-12,1.3403e-09
1.0713,0.37499,0.37499,0.37494,6.7352e-10,0.0015469,0.74833,7.134e-12,1.3399e-09
1.0721,0.37499,0.37499,0.37493,6.733e-10,0.0018,0.74807,7.0546e-12,1.3395e-09
1.0729,0.37499,0.37499,0.37493,6.7305e-10,0.0020722,0.74778,6.9515e-12,1.3392e-09
1.0737,0.37499,0.37499,0.37492,6.728e-10,0.0023635,0.74748,6.8251e-12,1.3388e-09
1.0745,0.37499,0.37499,0.37492,6.7252e-10,0.0026739,0.74716,6.6763e-12,1.3384e-09
1.0753,0.37499,0.37499,0.37491,6.7223e-10,0.0030034,0.74682,6.5065e-12,1.338e-09
1.0761,0.37499,0.37499,0.37491,6.7192e-10,0.003352,0.74647,6.3172e-12,1.3375e-09
1.0769,0.37499,0.37499,0.3749,6.7159e-10,0.0037195,0.74609,6.1104e-12,1.3371e-09
1.0777,0.37499,0.37499,0.3749,6.7125e-10,0.0041061,0.74569,5.8884e-12,1.3366e-09
1.0785,0.37499,0.37499,0.3749,6.7089e-10,0.0045117,0.74528,5.6536e-12,1.3361e-09
1.0793,0.37499,0.37499,0.37489,6.7051e-10,0.0049363,0.74484,5.4087e-12,1.3356e-09
1.0801,0.37499,0.37499,0.37489,6.7012e-10,0.0053798,0.74439,5.1567e-12,1.3351e-09
1.081,0.37499,0.37499,0.37488,6.6971e-10,0.0058423,0.74392,4.9004e-12,1.3345e-09
1.0818,0.37499,0.37499,0.37488,6.6928e-10,0.0063237,0.74343,4.643e-12,1.3339e-09
1.0826,0.37499,0.37499,0.37487,6.6883e-10,0.0068239,0.74292,4.3875e-12,1.3333e-09
1.0834,0.37499,0.37499,0.37487,6.6837e-10,0.0073431,0.74239,4.1371e-12,1.3326e-09
1.0842,0.37499,0.37499,0.37486,6.6789e-10,0.007881,0.74184,3.8947e-12,1.3319e-09
1.085,0.37499,0.37499,0.37486,6.674e-10,0.0084378,0.74128,3.6631e-12,1.3311e-09
1.0858,0.37499,0.37499,0.37485,6.6688e-10,0.0090133,0.74069,3.4451e-12,1.3303e-09
1.0866,0.37499,0.37499,0.37485,6.6635e-10,0.0096076,0.74009,3.2432e-12,1.3295e-09
1.0874,0.37499,0.37499,0.37484,6.6581e-10,0.010221,0.73947,3.0596e-12,1.3286e-09
1.0882,0.37499,0.37499,0.37484,6.6524e-10,0.010852,0.73882,2.8962e-12,1.3276e-09
1.089,0.37499,0.37499,0.37483,6.6467e-10,0.011503,0.73817,2.7547e-12,1.3266e-09
1.0898,0.37499,0.37499,0.37483,6.6407e-10,0.012172,0.73749,2.6364e-12,1.3255e-09
1.0906,0.37499,0.37499,0.37482,6.6346e-10,0.012859,0.73679,2.542e-12,1.3244e-09
1.0914,0.37499,0.37499,0.37482,6.6283e-10,0.013565,0.73607,2.4723e-12,1.3232e-09
1.0922,0.37499,0.37499,0.37482,6.6219e-10,0.01429,0.73534,2.4273e-12,1.322e-09
1.093,0.37499,0.37499,0.37481,6.6153e-10,0.015033,0.73459,2.4067e-12,1.3207e-09
1.0938,0.37499,0.37499,0.37481,6.6086e-10,0.015795,0.73382,2.41e-12,1.3193e-09
1.0946,0.37499,0.37499,0.3748,6.6017e-10,0.016575,0.73303,2.4361e-12,1.3179e-09
1.0955,0.37499,0.37499,0.3748,6.5946e-10,0.017373,0.73222,2.4836e-12,1.3164e-09
1.0963,0.37499,0.37499,0.37479,6.5874e-10,0.018189,0.7314,2.5509e-12,1.3149e-09
1.0971,0.37499,0.37499,0.37479,6.5801e-10,0.019024,0.73055,2.6358e-12,1.3134e-09
1.0979,0.37499,0.37499,0.37478,6.5726e-10,0.019877,0.72969,2.7363e-12,1.3118e-09
1.0987,0.37499,0.37499,0.37478,6.5649e-10,0.020749,0.72881,2.8496e-12,1.3101e-09
1.0995,0.37499,0.37499,0.37477,6.5571e-10,0.021638,0.72791,2.973e-12,1.3084e-09
1.1003,0.37499,0.37499,0.37477,6.5492e-10,0.022546,0.72699,3.1038e-12,1.3067e-09
1.1011,0.37499,0.37499,0.37477,6.5411e-10,0.023471,0.72606,3.2389e-12,1.305e-09
1.1019,0.37499,0.37499,0.37476,6.5328e-10,0.024415,0.72511,3.3752e-12,1.3032e-09
1.1027,0.37499,0.37499,0.37476,6.5244e-10,0.025377,0.72414,3.5098e-12,1.3014e-09
1.1035,0.37499,0.37499,0.37475,6.5159e-10,0.026356,0.72315,3.6396e-12,1.2995e-09
1.1043,0.37499,0.37499,0.37475,6.5072e-10,0.027354,0.72214,3.7617e-12,1.2977e-09
1.1051,0.37499,0.37499,0.37474,6.4984e-10,0.028369,0.72112,3.8733e-12,1.2958e-09
1.1059,0.37499,0.37499,0.37474,6.4894e-10,0.029402,0.72008,3.972e-12,1.2939e-09
1.1067,0.37499,0.37499,0.37473,6.4803e-10,0.030452,0.71902,4.0552e-12,1.292e-09
1.1075,0.37499,0.37499,0.37473,6.471e-10,0.031521,0.71794,4.121e-12,1.2901e-09
1.1083,0.37499,0.37499,0.37473,6.4616e-10,0.032607,0.71684,4.1675e-12,1.2881e-09
1.1091,0.37499,0.37499,0.37472,6.452e-10,0.03371,0.71573,4.1933e-12,1.2862e-09
1.11,0.37499,0.37499,0.37472,6.4423e-10,0.034831,0.7146,4.1972e-12,1.2843e-09
1.1108,0.37499,0.37499,0.37471,6.4324e-10,0.035969,0.71346,4.1786e-12,1.2823e-09
1.1116,0.37499,0.37499,0.37471,6.4223e-10,0.037125,0.71229,4.1371e-12,1.2803e-09
1.1124,0.37499,0.37499,0.3747,6.4122e-10,0.038298,0.71111,4.0727e-12,1.2784e-09
1.1132,0.37499,0.37499,0.3747,6.4018e-10,0.039488,0.70991,3.9858e-12,1.2764e-09
1.114,0.37499,0.37499,0.37469,6.3913e-10,0.040696,0.70869,3.8773e-12,1.2744e-09
1.1148,0.37499,0.37499,0.37469,6.3807e-10,0.04192,0.70746,3.7484e-12,1.2724e-09
1.1156,0.37499,0.37499,0.37469,6.3699e-10,0.043162,0.70621,3.6005e-12,1.2704e-09
1.1164,0.37499,0.37499,0.37468,6.359e-10,0.04442,0.70494,3.4354e-12,1.2684e-09
1.1172,0.37499,0.37499,0.37468,6.3479e-10,0.045696,0.70366,3.2554e-12,1.2663e-09
1.118,0.37499,0.37499,0.37467,6.3366e-10,0.046988,0.70236,3.0629e-12,1.2643e-09
1.1188,0.37499,0.37499,0.37467,6.3252e-10,0.048298,0.70104,2.8604e-12,1.2622e-09
1.1196,0.37499,0.37499,0.37467,6.3136e-10,0.049624,0.69971,2.6508e-12,1.2601e-09
1.1204,0.37499,0.37499,0.37466,6.3019e-10,0.050966,0.69836,2.437e-12,1.2579e-09
1.1212,0.37499,0.37499,0.37466,6.29e-10,0.052326,0.69699,2.222e-12,1.2558e-09
1.122,0.37499,0.37499,0.37465,6.278e-10,0.053701,0.6956,2.0088e-12,1.2536e-09
1.1228,0.37499,0.37499,0.37465,6.2658e-10,0.055094,0.6942,1.8006e-12,1.2514e-09
1.1236,0.37499,0.37499,0.37464,6.2534e-10,0.056502,0.69279,1.6002e-12,1.2491e-09
1.1245,0.37499,0.37499,0.37464,6.241e-10,0.057927,0.69135,1.4105e-12,1.2468e-09
1.1253,0.37499,0.37499,0.37464,6.2283e-10,0.059368,0.68991,1.2342e-12,1.2444e-09
1.1261,0.37499,0.37499,0.37463,6.2155e-10,0.060826,0.68844,1.0739e-12,1.242e-09
1.1269,0.37499,0.37499,0.37463,6.2026e-10,0.062299,0.68696,9.3163e-13,1.2396e-09
1.1277,0.37499,0.37499,0.37462,6.1895e-10,0.063789,0.68546,8.0953e-13,1.2371e-09
1.1285,0.37499,0.37499,0.37462,6.1763e-10,0.065294,0.68395,7.092e-13,1.2345e-09
1.1293,0.37499,0.37499,0.37462,6.1629e-10,0.066815,0.68242,6.3195e-13,1.2319e-09
1.1301,0.37499,0.37499,0.37461,6.1494e-10,0.068352,0.68087,5.7873e-13,1.2293e-09
1.1309,0.37499,0.37499,0.37461,6.1357e-10,0.069905,0.67931,5.5012e-13,1.2266e-09
1.1317,0.37499,0.37499,0.3746,6.1219e-10,0.071473,0.67774,5.4629e-13,1.2238e-09
1.1325,0.37499,0.37499,0.3746,6.108e-10,0.073057,0.67614,5.6705e-13,1.221e-09
1.1333,0.37499,0.37499,0.3746,6.0939e-10,0.074657,0.67454,6.1179e-13,1.2182e-09
1.1341,0.37499,0.37499,0.37459,6.0797e-10,0.076272,0.67292,6.7954e-13,1.2153e-09
1.1349,0.37499,0.37499,0.37459,6.0653e-10,0.077902,0.67128,7.6898e-13,1.2123e-09
1.1357,0.37499,0.37499,0.37459,6.0509e-10,0.079547,0.66962,8.7841e-13,1.2093e-09
1.1365,0.37499,0.37499,0.37458,6.0363e-10,0.081207,0.66796,1.0059e-12,1.2062e-09
1.1373,0.37499,0.37499,0.37458,6.0215e-10,0.082883,0.66627,1.149e-12,1.2032e-09
1.1381,0.37499,0.37499,0.37457,6.0067e-10,0.084573,0.66458,1.3054e-12,1.2e-09
1.1389,0.37499,0.37499,0.37457,5.9917e-10,0.086279,0.66286,1.4723e-12,1.1969e-09
1.1398,0.37499,0.37499,0.37457,5.9766e-10,0.087999,0.66114,1.6468e-12,1.1937e-09
1.1406,0.37499,0.37499,0.37456,5.9614e-10,0.089734,0.65939,1.826e-12,1.1904e-09
1.1414,0.37499,0.37499,0.37456,5.946e-10,0.091483,0.65764,2.0066e-12,1.1872e-09
1.1422,0.37499,0.37499,0.37456,5.9305e-10,0.093247,0.65587,2.1858e-12,1.1839e-09
1.143,0.37499,0.37499,0.37455,5.9149e-10,0.095025,0.65408,2.3604e-12,1.1806e-09
1.1438,0.37499,0.37499,0.37455,5.8992e-10,0.096818,0.65228,2.5274e-12,1.1773e-09
1.1446,0.37499,0.37499,0.37455,5.8834e-10,0.098625,0.65047,2.6841e-12,1.174e-09
1.1454,0.37499,0.37499,0.37454,5.8675e-10,0.10045,0.64864,2.8278e-12,1.1707e-09
1.1462,0.37499,0.37499,0.37454,5.8514e-10,0.10228,0.6468,2.956e-12,1.1673e-09
1.147,0.37499,0.37499,0.37454,5.8352e-10,0.10413,0.64494,3.0666e-12,1.164e-09
1.1478,0.37499,0.37499,0.37453,5.8189e-10,0.10599,0.64307,3.1577e-12,1.1606e-09
1.1486,0.37499,0.37499,0.37453,5.8025e-10,0.10787,0.64119,3.2278e-12,1.1573e-09
1.1494,0.37499,0.37499,0.37452,5.786e-10,0.10976,0.63929,3.2757e-12,1.1539e-09
1.1502,0.37499,0.37499,0.37452,5.7693e-10,0.11167,0.63738,3.3005e-12,1.1506e-09
1.151,0.37499,0.37499,0.37452,5.7525e-10,0.11358,0.63545,3.3018e-12,1.1472e-09
1.1518,0.37499,0.37499,0.37451,5.7356e-10,0.11551,0.63352,3.2796e-12,1.1438e-09
1.1526,0.37499,0.37499,0.37451,5.7186e-10,0.11746,0.63156,3.2341e-12,1.1405e-09
1.1534,0.37499,0.37499,0.37451,5.7015e-10,0.11942,0.6296,3.1662e-12,1.1371e-09
1.1543,0.37499,0.37499,0.3745,5.6843e-10,0.12139,0.62762,3.0769e-12,1.1338e-09
1.1551,0.37499,0.37499,0.3745,5.6669e-10,0.12337,0.62563,2.9676e-12,1.1304e-09
1.1559,0.37499,0.37499,0.3745,5.6494e-10,0.12537,0.62363,2.8403e-12,1.127e-09
1.1567,0.37499,0.37499,0.3745,5.6319e-10,0.12738,0.62162,2.6969e-12,1.1237e-09
1.1575,0.37499,0.37499,0.37449,5.6142e-10,0.1294,0.61959,2.5398e-12,1.1203e-09
1.1583,0.37499,0.37499,0.37449,5.5963e-10,0.13143,0.61755,2.3717e-12,1.1169e-09
1.1591,0.37499,0.37499,0.37449,5.5784e-10,0.13348,0.61549,2.1954e-12,1.1135e-09
1.1599,0.37499,0.37499,0.37448,5.5604e-10,0.13554,0.61343,2.0137e-12,1.1101e-09
1.1607,0.37499,0.37499,0.37448,5.5422e-10,0.13761,0.61135,1.8297e-12,1.1066e-09
1.1615,0.37499,0.37499,0.37448,5.5239e-10,0.13969,0.60926,1.6466e-12,1.1031e-09
1.1623,0.37499,0.37499,0.37447,5.5056e-10,0.14179,0.60716,1.4673e-12,1.0996e-09
1.1631,0.37499,0.37499,0.37447,5.4871e-10,0.1439,0.60504,1.295e-12,1.0961e-09
1.1639,0.37499,0.37499,0.37447,5.4685e-10,0.14602,0.60292,1.1325e-12,1.0926e-09
1.1647,0.37499,0.37499,0.37446,5.4498e-10,0.14815,0.60078,9.8261e-13,1.089e-09
1.1655,0.37499,0.37499,0.37446,5.431e-10,0.15029,0.59863,8.48e-13,1.0853e-09
1.1663,0.37499,0.37499,0.37446,5.4121e-10,0.15245,0.59647,7.3097e-13,1.0817e-09
1.1671,0.37499,0.37499,0.37446,5.393e-10,0.15461,0.5943,6.3363e-13,1.078e-09
1.1679,0.37499,0.37499,0.37445,5.3739e-10,0.15679,0.59212,5.5776e-13,1.0742e-09
1.1688,0.37499,0.37499,0.37445,5.3547e-10,0.15898,0.58992,5.0479e-13,1.0704e-09
1.1696,0.37499,0.37499,0.37445,5.3354e-10,0.16118,0.58772,4.7582e-13,1.0666e-09
1.1704,0.37499,0.37499,0.37445,5.316e-10,0.16339,0.5855,4.7157e-13,1.0627e-09
1.1712,0.37499,0.37499,0.37444,5.2965e-10,0.16561,0.58328,4.9235e-13,1.0588e-09
1.172,0.37499,0.37499,0.37444,5.277e-10,0.16784,0.58104,5.3811e-13,1.0549e-09
1.1728,0.37499,0.37499,0.37444,5.2573e-10,0.17008,0.57879,6.0838e-13,1.0509e-09
1.1736,0.37499,0.37499,0.37443,5.2376e-10,0.17234,0.57653,7.0234e-13,1.0468e-09
1.1744,0.37499,0.37499,0.37443,5.2177e-10,0.1746,0.57427,8.1876e-13,1.0427e-09
1.1752,0.37499,0.37499,0.37443,5.1978e-10,0.17687,0.57199,9.561e-13,1.0386e-09
1.176,0.37499,0.37499,0.37443,5.1778e-10,0.17916,0.5697,1.1125e-12,1.0345e-09
1.1768,0.37499,0.37499,0.37442,5.1578e-10,0.18145,0.5674,1.2857e-12,1.0303e-09
1.1776,0.37499,0.37499,0.37442,5.1376e-10,0.18375,0.56509,1.4734e-12,1.026e-09
1.1784,0.37499,0.37499,0.37442,5.1174e-10,0.18607,0.56277,1.6728e-12,1.0218e-09
1.1792,0.37499,0.37499,0.37442,5.0971e-10,0.18839,0.56044,1.8812e-12,1.0175e-09
1.18,0.37499,0.37499,0.37442,5.0767e-10,0.19072,0.55811,2.0957e-12,1.0132e-09
1.1808,0.37499,0.37499,0.37441,5.0563e-10,0.19307,0.55576,2.313e-12,1.0089e-09
1.1816,0.37499,0.37499,0.37441,5.0358e-10,0.19542,0.5534,2.5303e-12,1.0046e-09
1.1824,0.37499,0.37499,0.37441,5.0152e-10,0.19778,0.55104,2.7445e-12,1.0003e-09
1.1833,0.37499,0.37499,0.37441,4.9945e-10,0.20015,0.54866,2.9526e-12,9.9595e-10
1.1841,0.37499,0.37499,0.3744,4.9738e-10,0.20253,0.54628,3.1517e-12,9.9161e-10
1.1849,0.37499,0.37499,0.3744,4.953e-10,0.20492,0.54389,3.3391e-12,9.8726e-10
1.1857,0.37499,0.37499,0.3744,4.9321e-10,0.20731,0.54149,3.5123e-12,9.8292e-10
1.1865,0.37499,0.37499,0.3744,4.9112e-10,0.20972,0.53908,3.6692e-12,9.7857e-10
1.1873,0.37499,0.37499,0.3744,4.8902e-10,0.21213,0.53666,3.8077e-12,9.7424e-10
1.1881,0.37499,0.37499,0.37439,4.8692e-10,0.21455,0.53423,3.9261e-12,9.699e-10
1.1889,0.37499,0.37499,0.37439,4.848e-10,0.21698,0.5318,4.0233e-12,9.6558e-10
1.1897,0.37499,0.37499,0.37439,4.8268e-10,0.21942,0.52936,4.0982e-12,9.6127e-10
1.1905,0.37499,0.37499,0.37439,4.8056e-10,0.22187,0.52691,4.1503e-12,9.5696e-10
1.1913,0.37499,0.37499,0.37439,4.7842e-10,0.22432,0.52445,4.1794e-12,9.5266e-10
1.1921,0.37499,0.37499,0.37438,4.7628e-10,0.22678,0.52198,4.1857e-12,9.4838e-10
1.1929,0.37499,0.37499,0.37438,4.7413e-10,0.22925,0.51951,4.1698e-12,9.441e-10
1.1937,0.37499,0.37499,0.37438,4.7198e-10,0.23173,0.51703,4.1327e-12,9.3983e-10
1.1945,0.37499,0.37499,0.37438,4.6982e-10,0.23421,0.51454,4.0758e-12,9.3556e-10
1.1953,0.37499,0.37499,0.37438,4.6765e-10,0.2367,0.51205,4.0006e-12,9.313e-10
1.1961,0.37499,0.37499,0.37437,4.6548e-10,0.2392,0.50955,3.9092e-12,9.2704e-10
1.1969,0.37499,0.37499,0.37437,4.633e-10,0.24171,0.50704,3.8039e-12,9.2279e-10
1.1977,0.37499,0.37499,0.37437,4.6111e-10,0.24422,0.50452,3.6871e-12,9.1853e-10
1.1986,0.37499,0.37499,0.37437,4.5891e-10,0.24674,0.502,3.5615e-12,9.1427e-10
1.1994,0.37499,0.37499,0.37437,4.5671e-10,0.24926,0.49947,3.43e-12,9.0999e-10
1.2002,0.37499,0.37499,0.37437,4.545e-10,0.25179,0.49694,3.2956e-12,9.0571e-10
1.201,0.37499,0.37499,0.37436,4.5229e-10,0.25433,0.4944,3.1612e-12,9.0142e-10
1.2018,0.37499,0.37499,0.37436,4.5007e-10,0.25688,0.49185,3.0299e-12,8.9711e-10
1.2026,0.37499,0.37499,0.37436,4.4784e-10,0.25943,0.4893,2.9048e-12,8.9278e-10
1.2034,0.37499,0.37499,0.37436,4.4561e-10,0.26198,0.48674,2.7887e-12,8.8844e-10
1.2042,0.37499,0.37499,0.37436,4.4337e-10,0.26455,0.48417,2.6843e-12,8.8406e-10
1.205,0.37499,0.37499,0.37436,4.4113e-10,0.26711,0.4816,2.5943e-12,8.7967e-10
1.2058,0.37499,0.37499,0.37436,4.3888e-10,0.26969,0.47902,2.5211e-12,8.7524e-10
1.2066,0.37499,0.37499,0.37435,4.3663e-10,0.27227,0.47644,2.4666e-12,8.7079e-10
1.2074,0.37499,0.37499,0.37435,4.3437e-10,0.27485,0.47386,2.4329e-12,8.663e-10
1.2082,0.37499,0.37499,0.37435,4.321e-10,0.27744,0.47127,2.4212e-12,8.6178e-10
1.209,0.37499,0.37499,0.37435,4.2983e-10,0.28003,0.46867,2.4328e-12,8.5723e-10
1.2098,0.37499,0.37499,0.37435,4.2756e-10,0.28263,0.46607,2.4684e-12,8.5265e-10
1.2106,0.37499,0.37499,0.37435,4.2528e-10,0.28523,0.46346,2.5284e-12,8.4803e-10
1.2114,0.37499,0.37499,0.37435,4.23e-10,0.28784,0.46085,2.6128e-12,8.4338e-10
1.2122,0.37499,0.37499,0.37435,4.2071e-10,0.29046,0.45824,2.7212e-12,8.387e-10
1.2131,0.37499,0.37499,0.37434,4.1842e-10,0.29307,0.45562,2.8527e-12,8.3398e-10
1.2139,0.37499,0.37499,0.37434,4.1612e-10,0.29569,0.45299,3.0063e-12,8.2924e-10
1.2147,0.37499,0.37499,0.37434,4.1383e-10,0.29832,0.45037,3.1804e-12,8.2447e-10
1.2155,0.37499,0.37499,0.37434,4.1153e-10,0.30095,0.44774,3.3733e-12,8.1968e-10
1.2163,0.37499,0.37499,0.37434,4.0922e-10,0.30358,0.4451,3.5827e-12,8.1486e-10
1.2171,0.37499,0.37499,0.37434,4.0692e-10,0.30622,0.44246,3.8063e-12,8.1003e-10
1.2179,0.37499,0.37499,0.37434,4.0461e-10,0.30886,0.43982,4.0415e-12,8.0518e-10
1.2187,0.37499,0.37499,0.37434,4.023e-10,0.3115,0.43718,4.2855e-12,8.0031e-10
1.2195,0.375,0.375,0.37434,3.9998e-10,0.31415,0.43453,4.5353e-12,7.9543e-10
1.2203,0.375,0.375,0.37434,3.9767e-10,0.3168,0.43188,4.788e-12,7.9055e-10
1.2211,0.375,0.375,0.37434,3.9535e-10,0.31945,0.42922,5.0404e-12,7.8566e-10
1.2219,0.375,0.375,0.37434,3.9303e-10,0.32211,0.42656,5.2896e-12,7.8078e-10
1.2227,0.375,0.375,0.37433,3.9071e-10,0.32477,0.4239,5.5325e-12,7.7589e-10
1.2235,0.375,0.375,0.37433,3.8839e-10,0.32743,0.42124,5.7663e-12,7.7101e-10
1.2243,0.375,0.375,0.37433,3.8607e-10,0.33009,0.41858,5.9882e-12,7.6614e-10
1.2251,0.375,0.375,0.37433,3.8374e-10,0.33276,0.41591,6.1957e-12,7.6129e-10
1.2259,0.375,0.375,0.37433,3.8141e-10,0.33542,0.41324,6.3866e-12,7.5644e-10
1.2267,0.375,0.375,0.37433,3.7909e-10,0.33809,0.41057,6.5588e-12,7.5161e-10
1.2276,0.375,0.375,0.37433,3.7676e-10,0.34077,0.4079,6.7106e-12,7.468e-10
1.2284,0.375,0.375,0.37433,3.7442e-10,0.34344,0.40522,6.8407e-12,7.4201e-10
1.2292,0.375,0.375,0.37433,3.7209e-10,0.34612,0.40255,6.9482e-12,7.3724e-10
1.23,0.375,0.375,0.37433,3.6976e-10,0.34879,0.39987,7.0323e-12,7.3249e-10
1.2308,0.375,0.375,0.37433,3.6743e-10,0.35147,0.39719,7.0929e-12,7.2776e-10
1.2316,0.375,0.375,0.37433,3.6509e-10,0.35415,0.39451,7.1301e-12,7.2305e-10
1.2324,0.375,0.375,0.37433,3.6275e-10,0.35683,0.39183,7.1445e-12,7.1836e-10
1.2332,0.375,0.375,0.37433,3.6042e-10,0.35951,0.38915,7.137e-12,7.1369e-10
1.234,0.375,0.375,0.37433,3.5808e-10,0.36219,0.38647,7.109e-12,7.0904e-10
1.2348,0.375,0.375,0.37433,3.5574e-10,0.36488,0.38378,7.0621e-12,7.0441e-10
1.2356,0.375,0.375,0.37433,3.534e-10,0.36756,0.3811,6.9982e-12,6.998e-10
1.2364,0.375,0.375,0.37433,3.5106e-10,0.37024,0.37842,6.9197e-12,6.9519e-10
1.2372,0.375,0.375,0.37433,3.4871e-10,0.37293,0.37573,6.8289e-12,6.906e-10
1.238,0.375,0.375,0.37433,3.4637e-10,0.37561,0.37305,6.7288e-12,6.8601e-10
1.2388,0.375,0.375,0.37433,3.4403e-10,0.37829,0.37036,6.622e-12,6.8143e-10
1.2396,0.375,0.375,0.37433,3.4168e-10,0.38098,0.36768,6.5116e-12,6.7686e-10
1.2404,0.375,0.375,0.37433,3.3934e-10,0.38366,0.365,6.4008e-12,6.7228e-10
1.2412,0.375,0.375,0.37433,3.37e-10,0.38634,0.36231,6.2926e-12,6.677e-10
1.2421,0.375,0.375,0.37433,3.3465e-10,0.38903,0.35963,6.19e-12,6.6311e-10
1.2429,0.375,0.375,0.37433,3.3231e-10,0.39171,0.35695,6.0961e-12,6.5852e-10
1.2437,0.375,0.375,0.37433,3.2996e-10,0.39439,0.35427,6.0138e-12,6.5392e-10
1.2445,0.375,0.375,0.37433,3.2762e-10,0.39707,0.35159,5.9456e-12,6.493e-10
1.2453,0.375,0.375,0.37433,3.2528e-10,0.39975,0.34891,5.8942e-12,6.4466e-10
1.2461,0.375,0.375,0.37433,3.2294e-10,0.40243,0.34624,5.8616e-12,6.4001e-10
1.2469,0.375,0.375,0.37433,3.206e-10,0.4051,0.34356,5.85e-12,6.3534e-10
1.2477,0.375,0.375,0.37433,3.1826e-10,0.40778,0.34089,5.8607e-12,6.3066e-10
1.2485,0.375,0.375,0.37433,3.1592e-10,0.41045,0.33822,5.8952e-12,6.2595e-10
1.2493,0.375,0.375,0.37433,3.1358e-10,0.41312,0.33555,5.9543e-12,6.2121e-10
1.2501,0.375,0.375,0.37433,3.1125e-10,0.41579,0.33288,6.0385e-12,6.1646e-10
1.2509,0.375,0.375,0.37433,3.0892e-10,0.41846,0.33021,6.1479e-12,6.1169e-10
1.2517,0.375,0.375,0.37433,3.0659e-10,0.42112,0.32755,6.2822e-12,6.069e-10
1.2525,0.375,0.375,0.37433,3.0426e-10,0.42378,0.32489,6.4408e-12,6.0208e-10
1.2533,0.375,0.375,0.37434,3.0194e-10,0.42644,0.32223,6.6226e-12,5.9725e-10
1.2541,0.375,0.375,0.37434,2.9962e-10,0.4291,0.31957,6.8262e-12,5.9241e-10
1.2549,0.375,0.375,0.37434,2.973e-10,0.43176,0.31692,7.0499e-12,5.8755e-10
1.2557,0.375,0.375,0.37434,2.9498e-10,0.43441,0.31427,7.2915e-12,5.8268e-10
1.2565,0.375,0.375,0.37434,2.9267e-10,0.43706,0.31162,7.5488e-12,5.778e-10
1.2574,0.375,0.375,0.37434,2.9037e-10,0.4397,0.30898,7.8192e-12,5.7291e-10
1.2582,0.375,0.375,0.37434,2.8806e-10,0.44234,0.30634,8.0999e-12,5.6802e-10
1.259,0.375,0.375,0.37434,2.8576e-10,0.44498,0.3037,8.388e-12,5.6314e-10
1.2598,0.375,0.375,0.37434,2.8347e-10,0.44762,0.30107,8.6804e-12,5.5825e-10
1.2606,0.375,0.375,0.37434,2.8118e-10,0.45025,0.29844,8.9741e-12,5.5338e-10
1.2614,0.375,0.375,0.37434,2.7889e-10,0.45288,0.29581,9.266e-12,5.4851e-10
1.2622,0.375,0.375,0.37434,2.7661e-10,0.4555,0.29319,9.553e-12,5.4366e-10
1.263,0.375,0.375,0.37435,2.7433e-10,0.45812,0.29057,9.8322e-12,5.3883e-10
1.2638,0.375,0.375,0.37435,2.7206e-10,0.46073,0.28796,1.0101e-11,5.3401e-10
1.2646,0.375,0.375,0.37435,2.6979e-10,0.46334,0.28535,1.0356e-11,5.2922e-10
1.2654,0.375,0.375,0.37435,2.6752e-10,0.46595,0.28275,1.0596e-11,5.2445e-10
1.2662,0.375,0.375,0.37435,2.6526e-10,0.46855,0.28015,1.0817e-11,5.1971e-10
1.267,0.375,0.375,0.37435,2.6301e-10,0.47115,0.27756,1.1019e-11,5.15e-10
1.2678,0.375,0.375,0.37435,2.6076e-10,0.47374,0.27497,1.12e-11,5.1032e-10
1.2686,0.375,0.375,0.37435,2.5851e-10,0.47633,0.27238,1.1359e-11,5.0567e-10
1.2694,0.375,0.375,0.37436,2.5627e-10,0.47891,0.2698,1.1494e-11,5.0105e-10
1.2702,0.375,0.375,0.37436,2.5404e-10,0.48148,0.26723,1.1607e-11,4.9647e-10
1.271,0.375,0.375,0.37436,2.5181e-10,0.48406,0.26466,1.1695e-11,4.9192e-10
1.2719,0.375,0.375,0.37436,2.4958e-10,0.48662,0.2621,1.1761e-11,4.874e-10
1.2727,0.375,0.375,0.37436,2.4736e-10,0.48918,0.25954,1.1804e-11,4.8292e-10
1.2735,0.375,0.375,0.37436,2.4514e-10,0.49173,0.25699,1.1826e-11,4.7846e-10
1.2743,0.375,0.375,0.37436,2.4293e-10,0.49428,0.25445,1.1828e-11,4.7404e-10
1.2751,0.375,0.375,0.37437,2.4073e-10,0.49682,0.25191,1.1812e-11,4.6964e-10
1.2759,0.375,0.375,0.37437,2.3852e-10,0.49936,0.24938,1.178e-11,4.6527e-10
1.2767,0.375,0.375,0.37437,2.3633e-10,0.50189,0.24685,1.1735e-11,4.6092e-10
1.2775,0.375,0.375,0.37437,2.3414e-10,0.50441,0.24433,1.168e-11,4.5659e-10
1.2783,0.375,0.375,0.37437,2.3195e-10,0.50692,0.24182,1.1616e-11,4.5228e-10
1.2791,0.375,0.375,0.37437,2.2977e-10,0.50943,0.23931,1.1547e-11,4.4799e-10
1.2799,0.375,0.375,0.37438,2.2759e-10,0.51194,0.23682,1.1476e-11,4.437e-10
1.2807,0.375,0.375,0.37438,2.2542e-10,0.51443,0.23432,1.1405e-11,4.3943e-10
1.2815,0.375,0.375,0.37438,2.2325e-10,0.51692,0.23184,1.1339e-11,4.3517e-10
1.2823,0.375,0.375,0.37438,2.2109e-10,0.5194,0.22936,1.1279e-11,4.3091e-10
1.2831,0.375,0.375,0.37438,2.1894e-10,0.52187,0.22689,1.123e-11,4.2665e-10
1.2839,0.375,0.375,0.37438,2.1679e-10,0.52434,0.22443,1.1192e-11,4.2239e-10
1.2847,0.375,0.375,0.37439,2.1465e-10,0.5268,0.22198,1.117e-11,4.1812e-10
1.2855,0.375,0.375,0.37439,2.1251e-10,0.52925,0.21953,1.1164e-11,4.1386e-10
1.2864,0.375,0.375,0.37439,2.1038e-10,0.53169,0.21709,1.1178e-11,4.0958e-10
1.2872,0.375,0.375,0.37439,2.0826e-10,0.53412,0.21466,1.1212e-11,4.053e-10
1.288,0.375,0.375,0.37439,2.0614e-10,0.53655,0.21224,1.1268e-11,4.0101e-10
1.2888,0.375,0.375,0.3744,2.0403e-10,0.53897,0.20983,1.1348e-11,3.9671e-10
1.2896,0.375,0.375,0.3744,2.0193e-10,0.54138,0.20742,1.145e-11,3.924e-10
1.2904,0.375,0.375,0.3744,1.9983e-10,0.54378,0.20502,1.1577e-11,3.8808e-10
1.2912,0.375,0.375,0.3744,1.9774e-10,0.54617,0.20264,1.1728e-11,3.8376e-10
1.292,0.375,0.375,0.37441,1.9566e-10,0.54856,0.20026,1.1901e-11,3.7942e-10
1.2928,0.375,0.375,0.37441,1.9359e-10,0.55093,0.19789,1.2096e-11,3.7508e-10
1.2936,0.375,0.375,0.37441,1.9153e-10,0.5533,0.19552,1.2313e-11,3.7074e-10
1.2944,0.375,0.375,0.37441,1.8947e-10,0.55565,0.19317,1.2548e-11,3.6639e-10
1.2952,0.375,0.375,0.37441,1.8742e-10,0.558,0.19083,1.2801e-11,3.6205e-10
1.296,0.375,0.375,0.37442,1.8539e-10,0.56034,0.1885,1.3068e-11,3.577e-10
1.2968,0.375,0.375,0.37442,1.8336e-10,0.56267,0.18617,1.3348e-11,3.5336e-10
1.2976,0.375,0.375,0.37442,1.8133e-10,0.56499,0.18386,1.3638e-11,3.4903e-10
1.2984,0.375,0.375,0.37442,1.7932e-10,0.56729,0.18155,1.3934e-11,3.4471e-10
1.2992,0.375,0.375,0.37443,1.7732e-10,0.56959,0.17926,1.4235e-11,3.4041e-10
1.3,0.375,0.375,0.37443,1.7533e-10,0.57188,0.17698,1.4536e-11,3.3612e-10
1.3009,0.375,0.375,0.37443,1.7334e-10,0.57416,0.1747,1.4836e-11,3.3185e-10
1.3017,0.375,0.375,0.37443,1.7137e-10,0.57643,0.17244,1.513e-11,3.2761e-10
1.3025,0.375,0.375,0.37444,1.6941e-10,0.57869,0.17018,1.5417e-11,3.234e-10
1.3033,0.375,0.375,0.37444,1.6745e-10,0.58094,0.16794,1.5692e-11,3.1921e-10
1.3041,0.375,0.375,0.37444,1.6551e-10,0.58318,0.16571,1.5954e-11,3.1506e-10
1.3049,0.375,0.375,0.37445,1.6357e-10,0.5854,0.16349,1.6201e-11,3.1094e-10
1.3057,0.375,0.375,0.37445,1.6165e-10,0.58762,0.16128,1.643e-11,3.0687e-10
1.3065,0.375,0.375,0.37445,1.5973e-10,0.58982,0.15908,1.6639e-11,3.0283e-10
1.3073,0.375,0.375,0.37445,1.5783e-10,0.59202,0.15689,1.6826e-11,2.9883e-10
1.3081,0.375,0.375,0.37446,1.5593e-10,0.5942,0.15471,1.6992e-11,2.9487e-10
1.3089,0.375,0.375,0.37446,1.5405e-10,0.59637,0.15254,1.7134e-11,2.9096e-10
1.3097,0.375,0.375,0.37446,1.5217e-10,0.59854,0.15039,1.7253e-11,2.8709e-10
1.3105,0.375,0.375,0.37446,1.5031e-10,0.60068,0.14825,1.7348e-11,2.8327e-10
1.3113,0.375,0.375,0.37447,1.4845e-10,0.60282,0.14611,1.742e-11,2.7948e-10
1.3121,0.375,0.375,0.37447,1.4661e-10,0.60495,0.14399,1.747e-11,2.7574e-10
1.3129,0.375,0.375,0.37447,1.4477e-10,0.60706,0.14188,1.7498e-11,2.7204e-10
1.3137,0.375,0.375,0.37448,1.4295e-10,0.60916,0.13979,1.7507e-11,2.6838e-10
1.3145,0.375,0.375,0.37448,1.4113e-10,0.61126,0.1377,1.7497e-11,2.6476e-10
1.3153,0.375,0.375,0.37448,1.3932e-10,0.61333,0.13563,1.7472e-11,2.6118e-10
1.3162,0.375,0.375,0.37449,1.3753e-10,0.6154,0.13357,1.7434e-11,2.5763e-10
1.317,0.375,0.375,0.37449,1.3574e-10,0.61745,0.13152,1.7384e-11,2.541e-10
1.3178,0.375,0.375,0.37449,1.3397e-10,0.61949,0.12949,1.7327e-11,2.5061e-10
1.3186,0.375,0.375,0.3745,1.3221e-10,0.62152,0.12747,1.7264e-11,2.4715e-10
1.3194,0.375,0.375,0.3745,1.3045e-10,0.62354,0.12546,1.72e-11,2.437e-10
1.3202,0.375,0.375,0.3745,1.2871e-10,0.62554,0.12346,1.7136e-11,2.4028e-10
1.321,0.375,0.375,0.3745,1.2697e-10,0.62753,0.12148,1.7077e-11,2.3687e-10
1.3218,0.375,0.375,0.37451,1.2525e-10,0.62951,0.1195,1.7025e-11,2.3348e-10
1.3226,0.375,0.375,0.37451,1.2354e-10,0.63148,0.11755,1.6983e-11,2.301e-10
1.3234,0.375,0.375,0.37451,1.2184e-10,0.63343,0.1156,1.6953e-11,2.2673e-10
1.3242,0.375,0.375,0.37452,1.2015e-10,0.63537,0.11367,1.6939e-11,2.2336e-10
1.325,0.375,0.375,0.37452,1.1847e-10,0.63729,0.11175,1.6943e-11,2.2e-10
1.3258,0.375,0.375,0.37452,1.1681e-10,0.6392,0.10985,1.6967e-11,2.1665e-10
1.3266,0.375,0.375,0.37453,1.1515e-10,0.6411,0.10796,1.7012e-11,2.1329e-10
1.3274,0.375,0.375,0.37453,1.1351e-10,0.64298,0.10608,1.708e-11,2.0994e-10
1.3282,0.375,0.375,0.37453,1.1188e-10,0.64486,0.10421,1.7172e-11,2.0658e-10
1.329,0.375,0.375,0.37454,1.1026e-10,0.64671,0.10236,1.7288e-11,2.0323e-10
1.3298,0.375,0.375,0.37454,1.0865e-10,0.64855,0.10053,1.743e-11,1.9987e-10
1.3307,0.375,0.375,0.37455,1.0706e-10,0.65038,0.098707,1.7596e-11,1.9652e-10
1.3315,0.375,0.375,0.37455,1.0548e-10,0.6522,0.0969,1.7787e-11,1.9316e-10
1.3323,0.375,0.375,0.37455,1.0391e-10,0.654,0.095106,1.8001e-11,1.8981e-10
1.3331,0.375,0.375,0.37456,1.0235e-10,0.65579,0.093327,1.8238e-11,1.8646e-10
1.3339,0.375,0.375,0.37456,1.0081e-10,0.65756,0.091563,1.8494e-11,1.8312e-10
1.3347,0.375,0.375,0.37456,9.928e-11,0.65931,0.089812,1.877e-11,1.7979e-10
1.3355,0.375,0.375,0.37457,9.7764e-11,0.66106,0.088077,1.9061e-11,1.7647e-10
1.3363,0.375,0.375,0.37457,9.6262e-11,0.66279,0.086356,1.9367e-11,1.7316e-10
1.3371,0.375,0.375,0.37457,9.4774e-11,0.6645,0.08465,1.9684e-11,1.6986e-10
1.3379,0.375,0.375,0.37458,9.33e-11,0.6662,0.082959,2.0009e-11,1.6659e-10
1.3387,0.375,0.375,0.37458,9.1839e-11,0.66788,0.081283,2.0339e-11,1.6334e-10
1.3395,0.375,0.375,0.37459,9.0393e-11,0.66955,0.079622,2.0672e-11,1.6011e-10
1.3403,0.375,0.375,0.37459,8.8961e-11,0.6712,0.077976,2.1003e-11,1.5692e-10
1.3411,0.375,0.375,0.37459,8.7543e-11,0.67284,0.076345,2.133e-11,1.5375e-10
1.3419,0.375,0.375,0.3746,8.6139e-11,0.67446,0.074729,2.1651e-11,1.5063e-10
1.3427,0.375,0.375,0.3746,8.4749e-11,0.67607,0.073129,2.1961e-11,1.4754e-10
1.3435,0.375,0.375,0.3746,8.3374e-11,0.67766,0.071545,2.2258e-11,1.4449e-10
1.3443,0.375,0.375,0.37461,8.2013e-11,0.67924,0.069976,2.2541e-11,1.4148e-10
1.3452,0.375,0.375,0.37461,8.0666e-11,0.6808,0.068422,2.2805e-11,1.3853e-10
1.346,0.375,0.375,0.37462,7.9333e-11,0.68235,0.066884,2.305e-11,1.3562e-10
1.3468,0.375,0.375,0.37462,7.8015e-11,0.68388,0.065362,2.3274e-11,1.3275e-10
1.3476,0.375,0.375,0.37462,7.671e-11,0.68539,0.063856,2.3475e-11,1.2995e-10
1.3484,0.375,0.375,0.37463,7.542e-11,0.68689,0.062366,2.3653e-11,1.2719e-10
1.3492,0.375,0.375,0.37463,7.4144e-11,0.68837,0.060892,2.3806e-11,1.2448e-10
1.35,0.375,0.375,0.37464,7.2882e-11,0.68984,0.059434,2.3935e-11,1.2183e-10
1.3508,0.375,0.375,0.37464,7.1634e-11,0.69129,0.057992,2.404e-11,1.1923e-10
1.3516,0.375,0.375,0.37464,7.04e-11,0.69272,0.056566,2.4121e-11,1.1668e-10
1.3524,0.375,0.375,0.37465,6.9181e-11,0.69414,0.055157,2.4179e-11,1.1418e-10
1.3532,0.375,0.375,0.37465,6.7975e-11,0.69554,0.053764,2.4216e-11,1.1173e-10
1.354,0.375,0.375,0.37466,6.6782e-11,0.69693,0.052387,2.4233e-11,1.0933e-10
1.3548,0.375,0.375,0.37466,6.5604e-11,0.69829,0.051027,2.4232e-11,1.0698e-10
1.3556,0.375,0.375,0.37467,6.444e-11,0.69965,0.049684,2.4216e-11,1.0466e-10
1.3564,0.375,0.375,0.37467,6.329e-11,0.70098,0.048357,2.4187e-11,1.0239e-10
1.3572,0.375,0.375,0.37467,6.2153e-11,0.7023,0.047047,2.4148e-11,1.0016e-10
1.358,0.375,0.375,0.37468,6.1031e-11,0.7036,0.045754,2.4101e-11,9.796e-11
1.3588,0.375,0.375,0.37468,5.9922e-11,0.70489,0.044478,2.405e-11,9.5794e-11
1.3597,0.375,0.375,0.37469,5.8827e-11,0.70615,0.043218,2.3997e-11,9.3658e-11
1.3605,0.375,0.375,0.37469,5.7747e-11,0.7074,0.041976,2.3946e-11,9.1548e-11
1.3613,0.375,0.375,0.37469,5.668e-11,0.70864,0.040751,2.3899e-11,8.9462e-11
1.3621,0.375,0.375,0.3747,5.5628e-11,0.70986,0.039542,2.386e-11,8.7397e-11
1.3629,0.375,0.375,0.3747,5.459e-11,0.71106,0.038351,2.3831e-11,8.535e-11
1.3637,0.375,0.375,0.37471,5.3567e-11,0.71224,0.037178,2.3815e-11,8.3319e-11
1.3645,0.375,0.375,0.37471,5.2558e-11,0.7134,0.036021,2.3814e-11,8.1301e-11
1.3653,0.375,0.375,0.37472,5.1564e-11,0.71455,0.034882,2.3831e-11,7.9296e-11
1.3661,0.375,0.375,0.37472,5.0584e-11,0.71568,0.03376,2.3867e-11,7.7301e-11
1.3669,0.375,0.375,0.37473,4.9619e-11,0.71679,0.032656,2.3924e-11,7.5315e-11
1.3677,0.375,0.375,0.37473,4.867e-11,0.71789,0.031569,2.4003e-11,7.3337e-11
1.3685,0.375,0.375,0.37473,4.7735e-11,0.71897,0.0305,2.4104e-11,7.1366e-11
1.3693,0.375,0.375,0.37474,4.6816e-11,0.72003,0.029449,2.4229e-11,6.9404e-11
1.3701,0.375,0.375,0.37474,4.5913e-11,0.72107,0.028415,2.4377e-11,6.7449e-11
1.3709,0.375,0.375,0.37475,4.5025e-11,0.7221,0.027399,2.4547e-11,6.5502e-11
1.3717,0.375,0.375,0.37475,4.4152e-11,0.7231,0.026401,2.474e-11,6.3565e-11
1.3725,0.375,0.375,0.37476,4.3296e-11,0.72409,0.025421,2.4953e-11,6.1639e-11
1.3733,0.375,0.375,0.37476,4.2456e-11,0.72506,0.024458,2.5186e-11,5.9725e-11
1.3741,0.375,0.375,0.37477,4.1631e-11,0.72602,0.023514,2.5437e-11,5.7826e-11
1.375,0.375,0.375,0.37477,4.0823e-11,0.72695,0.022587,2.5703e-11,5.5943e-11
1.3758,0.375,0.375,0.37477,4.0032e-11,0.72787,0.021679,2.5983e-11,5.4081e-11
1.3766,0.375,0.375,0.37478,3.9256e-11,0.72877,0.020789,2.6273e-11,5.224e-11
1.3774,0.375,0.375,0.37478,3.8498e-11,0.72965,0.019917,2.6571e-11,5.0424e-11
1.3782,0.375,0.375,0.37479,3.7756e-11,0.73051,0.019063,2.6874e-11,4.8637e-11
1.379,0.375,0.375,0.37479,3.703e-11,0.73136,0.018227,2.718e-11,4.688e-11
1.3798,0.375,0.375,0.3748,3.6321e-11,0.73218,0.017409,2.7484e-11,4.5158e-11
1.3806,0.375,0.375,0.3748,3.5629e-11,0.73299,0.01661,2.7784e-11,4.3474e-11
1.3814,0.375,0.375,0.37481,3.4953e-11,0.73378,0.015829,2.8078e-11,4.1829e-11
1.3822,0.375,0.375,0.37481,3.4295e-11,0.73455,0.015067,2.8361e-11,4.0228e-11
1.383,0.375,0.375,0.37482,3.3653e-11,0.73531,0.014323,2.8633e-11,3.8673e-11
1.3838,0.375,0.375,0.37482,3.3027e-11,0.73604,0.013598,2.8889e-11,3.7166e-11
1.3846,0.375,0.375,0.37482,3.2418e-11,0.73676,0.012891,2.9128e-11,3.5709e-11
1.3854,0.375,0.375,0.37483,3.1826e-11,0.73746,0.012202,2.9348e-11,3.4305e-11
1.3862,0.375,0.375,0.37483,3.1251e-11,0.73813,0.011533,2.9547e-11,3.2954e-11
1.387,0.375,0.375,0.37484,3.0691e-11,0.7388,0.010881,2.9724e-11,3.1659e-11
1.3878,0.375,0.375,0.37484,3.0149e-11,0.73944,0.010249,2.9878e-11,3.0419e-11
1.3886,0.375,0.375,0.37485,2.9622e-11,0.74006,0.0096349,3.0008e-11,2.9237e-11
1.3895,0.375,0.375,0.37485,2.9112e-11,0.74066,0.0090398,3.0115e-11,2.811e-11
1.3903,0.375,0.375,0.37486,2.8619e-11,0.74125,0.0084634,3.0197e-11,2.704e-11
1.3911,0.375,0.375,0.37486,2.8141e-11,0.74182,0.0079058,3.0257e-11,2.6025e-11
1.3919,0.375,0.375,0.37487,2.7679e-11,0.74237,0.007367,3.0294e-11,2.5065e-11
1.3927,0.375,0.375,0.37487,2.7234e-11,0.7429,0.006847,3.0311e-11,2.4157e-11
1.3935,0.375,0.375,0.37488,2.6804e-11,0.74341,0.0063459,3.0308e-11,2.3301e-11
1.3943,0.375,0.375,0.37488,2.6391e-11,0.7439,0.0058637,3.0288e-11,2.2494e-11
1.3951,0.375,0.375,0.37489,2.5993e-11,0.74437,0.0054003,3.0253e-11,2.1733e-11
1.3959,0.375,0.375,0.37489,2.5611e-11,0.74482,0.004956,3.0205e-11,2.1017e-11
1.3967,0.375,0.375,0.37489,2.5245e-11,0.74526,0.0045305,3.0148e-11,2.0342e-11
1.3975,0.375,0.375,0.3749,2.4895e-11,0.74568,0.0041241,3.0084e-11,1.9706e-11
1.3983,0.375,0.375,0.3749,2.4561e-11,0.74607,0.0037366,3.0016e-11,1.9106e-11
1.3991,0.375,0.375,0.37491,2.4242e-11,0.74645,0.0033682,2.9947e-11,1.8538e-11
1.3999,0.375,0.375,0.37491,2.394e-11,0.74681,0.0030188,2.988e-11,1.7999e-11
1.4007,0.375,0.375,0.37492,2.3653e-11,0.74715,0.0026884,2.9818e-11,1.7487e-11
1.4015,0.375,0.375,0.37492,2.3382e-11,0.74747,0.0023772,2.9765e-11,1.6999e-11
1.4023,0.375,0.375,0.37493,2.3127e-11,0.74777,0.002085,2.9723e-11,1.6532e-11
1.4031,0.375,0.375,0.37493,2.2889e-11,0.74805,0.0018119,2.9694e-11,1.6083e-11
1.404,0.375,0.375,0.37494,2.2666e-11,0.74832,0.0015579,2.9681e-11,1.5651e-11
1.4048,0.375,0.375,0.37494,2.246e-11,0.74856,0.0013231,2.9687e-11,1.5232e-11
1.4056,0.375,0.375,0.37495,2.227e-11,0.74879,0.0011074,2.9713e-11,1.4826e-11
1.4064,0.375,0.375,0.37495,2.2096e-11,0.74899,0.00091087,2.9761e-11,1.4431e-11
1.4072,0.375,0.375,0.37496,2.1939e-11,0.74918,0.00073349,2.9832e-11,1.4046e-11
1.408,0.375,0.375,0.37496,2.1799e-11,0.74935,0.00057529,2.9927e-11,1.3671e-11
1.4088,0.375,0.375,0.37497,2.1675e-11,0.7495,0.00043627,3.0045e-11,1.3304e-11
1.4096,0.375,0.375,0.37497,2.1568e-11,0.74963,0.00031643,3.0189e-11,1.2947e-11
1.4104,0.375,0.375,0.37498,2.1478e-11,0.74974,0.00021579,3.0356e-11,1.26e-11
1.4112,0.375,0.375,0.37498,2.1405e-11,0.74983,0.00013435,3.0547e-11,1.2264e-11
1.412,0.375,0.375,0.37499,2.1349e-11,0.7499,7.2116e-05,3.076e-11,1.1939e-11
1.4128,0.375,0.375,0.37499,2.1311e-11,0.74995,2.9084e-05,3.0993e-11,1.1629e-11
1.4136,0.375,0.375,0.375,2.129e-11,0.74999,5.2616e-06,3.1246e-11,1.1334e-11
1.4144,0.375,0.375,0.375,2.1286e-11,0.75,6.4864e-07,3.1515e-11,1.1056e-11
1.4152,0.375,0.375,0.375,2.1299e-11,0.74999,1.5246e-05,3.1799e-11,1.0799e-11
1.416,0.375,0.375,0.37501,2.1331e-11,0.74997,4.9052e-05,3.2095e-11,1.0566e-11
1.4168,0.375,0.375,0.37501,2.1379e-11,0.74993,0.00010207,3.2401e-11,1.0358e-11
1.4176,0.375,0.375,0.37502,2.1445e-11,0.74986,0.00017428,3.2712e-11,1.0179e-11
1.4185,0.375,0.375,0.37502,2.1529e-11,0.74978,0.0002657,3.3026e-11,1.0032e-11
1.4193,0.375,0.375,0.37503,2.1631e-11,0.74968,0.00037632,3.334e-11,9.9209e-12
1.4201,0.375,0.375,0.37503,2.175e-11,0.74956,0.00050613,3.3651e-11,9.8477e-12
1.4209,0.375,0.375,0.37504,2.1886e-11,0.74942,0.00065512,3.3956e-11,9.8158e-12
1.4217,0.375,0.375,0.37504,2.204e-11,0.74926,0.00082329,3.4252e-11,9.8281e-12
1.4225,0.375,0.375,0.37505,2.2211e-11,0.74909,0.0010106,3.4536e-11,9.8873e-12
1.4233,0.375,0.375,0.37505,2.24e-11,0.74889,0.0012171,3.4805e-11,9.9961e-12
1.4241,0.375,0.375,0.37506,2.2607e-11,0.74867,0.0014428,3.5057e-11,1.0157e-11
1.4249,0.375,0.375,0.37506,2.283e-11,0.74844,0.0016875,3.5289e-11,1.0371e-11
1.4257,0.375,0.375,0.37507,2.307e-11,0.74818,0.0019514,3.5501e-11,1.064e-11
1.4265,0.375,0.375,0.37507,2.3328e-11,0.74791,0.0022344,3.569e-11,1.0966e-11
1.4273,0.375,0.375,0.37508,2.3603e-11,0.74762,0.0025366,3.5855e-11,1.135e-11
1.4281,0.375,0.375,0.37508,2.3894e-11,0.74731,0.0028577,3.5996e-11,1.1792e-11
1.4289,0.375,0.375,0.37509,2.4202e-11,0.74697,0.003198,3.6111e-11,1.2293e-11
1.4297,0.375,0.375,0.37509,2.4527e-11,0.74662,0.0035573,3.6202e-11,1.2851e-11
1.4305,0.375,0.375,0.3751,2.4868e-11,0.74626,0.0039356,3.6269e-11,1.3468e-11
1.4313,0.375,0.375,0.3751,2.5226e-11,0.74587,0.0043329,3.6311e-11,1.414e-11
1.4321,0.375,0.375,0.37511,2.56e-11,0.74546,0.0047493,3.6331e-11,1.4868e-11
1.4329,0.375,0.375,0.37511,2.599e-11,0.74504,0.0051846,3.633e-11,1.565e-11
1.4338,0.375,0.375,0.37511,2.6396e-11,0.74459,0.0056388,3.631e-11,1.6482e-11
1.4346,0.375,0.375,0.37512,2.6818e-11,0.74413,0.0061119,3.6272e-11,1.7364e-11
1.4354,0.375,0.375,0.37512,2.7256e-11,0.74364,0.006604,3.622e-11,1.8293e-11
1.4362,0.375,0.375,0.37513,2.771e-11,0.74314,0.0071149,3.6155e-11,1.9265e-11
1.437,0.375,0.375,0.37513,2.818e-11,0.74262,0.0076447,3.6081e-11,2.0279e-11
1.4378,0.375,0.375,0.37514,2.8666e-11,0.74208,0.0081933,3.6001e-11,2.133e-11
1.4386,0.375,0.375,0.37514,2.9167e-11,0.74153,0.0087606,3.5917e-11,2.2417e-11
1.4394,0.375,0.375,0.37515,2.9684e-11,0.74095,0.0093468,3.5833e-11,2.3535e-11
1.4402,0.375,0.375,0.37515,3.0216e-11,0.74035,0.0099517,3.5751e-11,2.4682e-11
1.441,0.375,0.375,0.37516,3.0765e-11,0.73974,0.010575,3.5675e-11,2.5854e-11
1.4418,0.375,0.375,0.37516,3.1329e-11,0.73911,0.011217,3.5608e-11,2.705e-11
1.4426,0.375,0.375,0.37517,3.1908e-11,0.73845,0.011878,3.5551e-11,2.8265e-11
1.4434,0.375,0.375,0.37517,3.2504e-11,0.73778,0.012558,3.5509e-11,2.9499e-11
1.4442,0.375,0.375,0.37518,3.3115e-11,0.7371,0.013256,3.5482e-11,3.0748e-11
1.445,0.375,0.375,0.37518,3.3742e-11,0.73639,0.013972,3.5473e-11,3.2011e-11
1.4458,0.375,0.375,0.37518,3.4385e-11,0.73566,0.014707,3.5484e-11,3.3286e-11
1.4466,0.375,0.375,0.37519,3.5043e-11,0.73492,0.015461,3.5515e-11,3.4571e-11
1.4474,0.375,0.375,0.37519,3.5718e-11,0.73416,0.016233,3.5569e-11,3.5867e-11
1.4483,0.375,0.375,0.3752,3.6409e-11,0.73337,0.017023,3.5645e-11,3.7173e-11
1.4491,0.375,0.375,0.3752,3.7116e-11,0.73257,0.017832,3.5744e-11,3.8488e-11
1.4499,0.375,0.375,0.37521,3.7839e-11,0.73176,0.018659,3.5865e-11,3.9812e-11
1.4507,0.375,0.375,0.37521,3.8578e-11,0.73092,0.019504,3.6008e-11,4.1148e-11
1.4515,0.375,0.375,0.37522,3.9334e-11,0.73007,0.020368,3.6173e-11,4.2494e-11
1.4523,0.375,0.375,0.37522,4.0105e-11,0.72919,0.021249,3.6357e-11,4.3854e-11
1.4531,0.375,0.375,0.37523,4.0894e-11,0.7283,0.022149,3.6559e-11,4.5228e-11
1.4539,0.375,0.375,0.37523,4.1698e-11,0.72739,0.023067,3.6777e-11,4.6619e-11
1.4547,0.375,0.375,0.37524,4.2519e-11,0.72647,0.024002,3.7009e-11,4.8029e-11
1.4555,0.375,0.375,0.37524,4.3356e-11,0.72552,0.024956,3.7253e-11,4.946e-11
1.4563,0.375,0.375,0.37524,4.421e-11,0.72456,0.025928,3.7505e-11,5.0915e-11
1.4571,0.375,0.375,0.37525,4.508e-11,0.72358,0.026918,3.7763e-11,5.2397e-11
1.4579,0.375,0.375,0.37525,4.5967e-11,0.72258,0.027925,3.8024e-11,5.3909e-11
1.4587,0.375,0.375,0.37526,4.687e-11,0.72156,0.02895,3.8286e-11,5.5454e-11
1.4595,0.375,0.375,0.37526,4.7789e-11,0.72053,0.029993,3.8544e-11,5.7034e-11
1.4603,0.375,0.375,0.37527,4.8724e-11,0.71948,0.031054,3.8796e-11,5.8652e-11
1.4611,0.375,0.375,0.37527,4.9675e-11,0.71841,0.032132,3.9039e-11,6.0312e-11
1.4619,0.375,0.375,0.37528,5.0643e-11,0.71732,0.033228,3.927e-11,6.2016e-11
1.4628,0.375,0.375,0.37528,5.1626e-11,0.71622,0.034341,3.9487e-11,6.3765e-11
1.4636,0.375,0.375,0.37528,5.2625e-11,0.7151,0.035472,3.9687e-11,6.5563e-11
1.4644,0.375,0.375,0.37529,5.364e-11,0.71396,0.03662,3.9868e-11,6.7412e-11
1.4652,0.375,0.375,0.37529,5.467e-11,0.7128,0.037785,4.0028e-11,6.9312e-11
1.466,0.375,0.375,0.3753,5.5716e-11,0.71163,0.038968,4.0167e-11,7.1265e-11
1.4668,0.375,0.375,0.3753,5.6777e-11,0.71043,0.040168,4.0282e-11,7.3271e-11
1.4676,0.375,0.375,0.37531,5.7853e-11,0.70923,0.041385,4.0373e-11,7.5333e-11
1.4684,0.375,0.375,0.37531,5.8944e-11,0.708,0.04262,4.0439e-11,7.7448e-11
1.4692,0.375,0.375,0.37531,6.0049e-11,0.70676,0.043871,4.0481e-11,7.9618e-11
1.47,0.375,0.375,0.37532,6.1169e-11,0.7055,0.045139,4.0498e-11,8.184e-11
1.4708,0.375,0.375,0.37532,6.2304e-11,0.70422,0.046424,4.0493e-11,8.4116e-11
1.4716,0.375,0.375,0.37533,6.3453e-11,0.70293,0.047726,4.0465e-11,8.6442e-11
1.4724,0.375,0.375,0.37533,6.4616e-11,0.70162,0.049045,4.0416e-11,8.8817e-11
1.4732,0.375,0.375,0.37533,6.5794e-11,0.70029,0.05038,4.0348e-11,9.1239e-11
1.474,0.375,0.375,0.37534,6.6985e-11,0.69895,0.051732,4.0264e-11,9.3706e-11
1.4748,0.375,0.375,0.37534,6.819e-11,0.69759,0.053101,4.0165e-11,9.6215e-11
1.4756,0.375,0.375,0.37535,6.9408e-11,0.69621,0.054486,4.0054e-11,9.8763e-11
1.4764,0.375,0.375,0.37535,7.064e-11,0.69482,0.055887,3.9934e-11,1.0135e-10
1.4773,0.375,0.375,0.37536,7.1886e-11,0.69341,0.057305,3.9808e-11,1.0396e-10
1.4781,0.375,0.375,0.37536,7.3145e-11,0.69198,0.058739,3.9679e-11,1.0661e-10
1.4789,0.375,0.375,0.37536,7.4417e-11,0.69054,0.06019,3.9549e-11,1.0928e-10
1.4797,0.375,0.375,0.37537,7.5702e-11,0.68908,0.061656,3.9423e-11,1.1198e-10
1.4805,0.375,0.375,0.37537,7.7001e-11,0.6876,0.063139,3.9304e-11,1.147e-10
1.4813,0.375,0.375,0.37538,7.8312e-11,0.68611,0.064637,3.9193e-11,1.1743e-10
1.4821,0.375,0.375,0.37538,7.9637e-11,0.68461,0.066151,3.9094e-11,1.2018e-10
1.4829,0.375,0.375,0.37538,8.0975e-11,0.68309,0.067682,3.9009e-11,1.2294e-10
1.4837,0.375,0.375,0.37539,8.2326e-11,0.68155,0.069228,3.8941e-11,1.2571e-10
1.4845,0.375,0.375,0.37539,8.3691e-11,0.67999,0.070789,3.8892e-11,1.2849e-10
1.4853,0.375,0.375,0.3754,8.5068e-11,0.67842,0.072366,3.8863e-11,1.3127e-10
1.4861,0.375,0.375,0.3754,8.6458e-11,0.67684,0.073959,3.8856e-11,1.3406e-10
1.4869,0.375,0.375,0.3754,8.7862e-11,0.67524,0.075567,3.8872e-11,1.3685e-10
1.4877,0.375,0.375,0.37541,8.9279e-11,0.67362,0.077191,3.8912e-11,1.3965e-10
1.4885,0.375,0.375,0.37541,9.0709e-11,0.67199,0.078829,3.8976e-11,1.4244e-10
1.4893,0.375,0.375,0.37541,9.2152e-11,0.67035,0.080483,3.9063e-11,1.4524e-10
1.4901,0.375,0.375,0.37542,9.3609e-11,0.66868,0.082152,3.9174e-11,1.4804e-10
1.4909,0.375,0.375,0.37542,9.5079e-11,0.66701,0.083836,3.9307e-11,1.5085e-10
1.4917,0.375,0.375,0.37543,9.6562e-11,0.66532,0.085535,3.9462e-11,1.5366e-10
1.4926,0.375,0.375,0.37543,9.8059e-11,0.66361,0.087249,3.9635e-11,1.5648e-10
1.4934,0.375,0.375,0.37543,9.9569e-11,0.66189,0.088977,3.9827e-11,1.5931e-10
1.4942,0.375,0.375,0.37544,1.0109e-10,0.66015,0.09072,4.0034e-11,1.6215e-10
1.495,0.375,0.375,0.37544,1.0263e-10,0.6584,0.092478,4.0254e-11,1.65e-10
1.4958,0.375,0.375,0.37544,1.0418e-10,0.65664,0.09425,4.0484e-11,1.6787e-10
1.4966,0.375,0.375,0.37545,1.0574e-10,0.65486,0.096037,4.0722e-11,1.7076e-10
1.4974,0.375,0.375,0.37545,1.0732e-10,0.65306,0.097837,4.0963e-11,1.7367e-10
1.4982,0.375,0.375,0.37545,1.0891e-10,0.65126,0.099652,4.1207e-11,1.7661e-10
1.499,0.375,0.375,0.37546,1.1051e-10,0.64943,0.10148,4.1448e-11,1.7957e-10
1.4998,0.375,0.375,0.37546,1.1212e-10,0.6476,0.10332,4.1685e-11,1.8256e-10
1.5006,0.375,0.375,0.37547,1.1375e-10,0.64575,0.10518,4.1913e-11,1.8559e-10
1.5014,0.375,0.375,0.37547,1.1539e-10,0.64388,0.10705,4.2131e-11,1.8866e-10
1.5022,0.375,0.375,0.37547,1.1705e-10,0.64201,0.10894,4.2336e-11,1.9176e-10
1.503,0.375,0.375,0.37548,1.1871e-10,0.64012,0.11084,4.2524e-11,1.949e-10
1.5038,0.375,0.375,0.37548,1.2039e-10,0.63821,0.11275,4.2694e-11,1.9809e-10
1.5046,0.375,0.375,0.37548,1.2208e-10,0.63629,0.11467,4.2844e-11,2.0132e-10
1.5054,0.375,0.375,0.37549,1.2379e-10,0.63436,0.11661,4.2972e-11,2.046e-10
1.5062,0.375,0.375,0.37549,1.255e-10,0.63241,0.11856,4.3077e-11,2.0792e-10
1.5071,0.375,0.375,0.37549,1.2723e-10,0.63046,0.12053,4.3158e-11,2.1129e-10
1.5079,0.375,0.375,0.3755,1.2896e-10,0.62849,0.12251,4.3214e-11,2.1471e-10
1.5087,0.375,0.375,0.3755,1.3071e-10,0.6265,0.1245,4.3244e-11,2.1818e-10
1.5095,0.375,0.375,0.3755,1.3247e-10,0.6245,0.1265,4.325e-11,2.2169e-10
1.5103,0.375,0.375,0.3755,1.3424e-10,0.62249,0.12852,4.3232e-11,2.2525e-10
1.5111,0.375,0.375,0.37551,1.3602e-10,0.62047,0.13055,4.3191e-11,2.2886e-10
1.5119,0.375,0.375,0.37551,1.3782e-10,0.61844,0.13259,4.3128e-11,2.3251e-10
1.5127,0.375,0.375,0.37551,1.3962e-10,0.61639,0.13464,4.3045e-11,2.362e-10
1.5135,0.375,0.375,0.37552,1.4143e-10,0.61433,0.13671,4.2943e-11,2.3992e-10
1.5143,0.375,0.375,0.37552,1.4326e-10,0.61225,0.13879,4.2826e-11,2.4369e-10
1.5151,0.375,0.375,0.37552,1.4509e-10,0.61017,0.14088,4.2695e-11,2.4748e-10
1.5159,0.375,0.375,0.37553,1.4693e-10,0.60807,0.14298,4.2554e-11,2.5131e-10
1.5167,0.375,0.375,0.37553,1.4879e-10,0.60597,0.14509,4.2404e-11,2.5517e-10
1.5175,0.375,0.375,0.37553,1.5065e-10,0.60384,0.14722,4.225e-11,2.5905e-10
1.5183,0.375,0.375,0.37554,1.5252e-10,0.60171,0.14936,4.2094e-11,2.6295e-10
1.5191,0.375,0.375,0.37554,1.544e-10,0.59957,0.15151,4.1939e-11,2.6687e-10
1.5199,0.375,0.375,0.37554,1.5629e-10,0.59741,0.15367,4.1788e-11,2.708e-10
1.5207,0.375,0.375,0.37554,1.5819e-10,0.59525,0.15584,4.1644e-11,2.7474e-10
1.5216,0.375,0.375,0.37555,1.601e-10,0.59307,0.15802,4.151e-11,2.787e-10
1.5224,0.375,0.375,0.37555,1.6202e-10,0.59088,0.16022,4.1388e-11,2.8266e-10
1.5232,0.375,0.375,0.37555,1.6395e-10,0.58868,0.16242,4.1282e-11,2.8662e-10
1.524,0.375,0.375,0.37555,1.6589e-10,0.58647,0.16464,4.1192e-11,2.9059e-10
1.5248,0.375,0.375,0.37556,1.6784e-10,0.58425,0.16687,4.1121e-11,2.9455e-10
1.5256,0.375,0.375,0.37556,1.6979e-10,0.58201,0.16911,4.107e-11,2.9851e-10
1.5264,0.375,0.375,0.37556,1.7176e-10,0.57977,0.17135,4.104e-11,3.0247e-10
1.5272,0.375,0.375,0.37557,1.7373e-10,0.57752,0.17361,4.1033e-11,3.0643e-10
1.528,0.375,0.375,0.37557,1.7571e-10,0.57525,0.17588,4.1048e-11,3.1038e-10
1.5288,0.375,0.375,0.37557,1.7771e-10,0.57298,0.17816,4.1086e-11,3.1433e-10
1.5296,0.375,0.375,0.37557,1.7971e-10,0.57069,0.18045,4.1145e-11,3.1827e-10
1.5304,0.375,0.375,0.37558,1.8172e-10,0.5684,0.18275,4.1227e-11,3.2221e-10
1.5312,0.375,0.375,0.37558,1.8374e-10,0.5661,0.18506,4.1328e-11,3.2615e-10
1.532,0.375,0.375,0.37558,1.8577e-10,0.56378,0.18738,4.1448e-11,3.3009e-10
1.5328,0.375,0.375,0.37558,1.878e-10,0.56146,0.18971,4.1585e-11,3.3403e-10
1.5336,0.375,0.375,0.37559,1.8985e-10,0.55912,0.19205,4.1736e-11,3.3797e-10
1.5344,0.375,0.375,0.37559,1.9191e-10,0.55678,0.19439,4.19e-11,3.4192e-10
1.5352,0.375,0.375,0.37559,1.9397e-10,0.55443,0.19675,4.2074e-11,3.4587e-10
1.5361,0.375,0.375,0.37559,1.9605e-10,0.55207,0.19912,4.2255e-11,3.4984e-10
1.5369,0.375,0.375,0.37559,1.9813e-10,0.5497,0.20149,4.244e-11,3.5382e-10
1.5377,0.375,0.375,0.3756,2.0022e-10,0.54732,0.20388,4.2626e-11,3.5781e-10
1.5385,0.375,0.375,0.3756,2.0232e-10,0.54493,0.20627,4.281e-11,3.6183e-10
1.5393,0.375,0.375,0.3756,2.0443e-10,0.54253,0.20867,4.2989e-11,3.6587e-10
1.5401,0.375,0.375,0.3756,2.0654e-10,0.54013,0.21108,4.316e-11,3.6993e-10
1.5409,0.375,0.375,0.37561,2.0867e-10,0.53771,0.2135,4.3321e-11,3.7402e-10
1.5417,0.375,0.375,0.37561,2.108e-10,0.53529,0.21592,4.3467e-11,3.7813e-10
1.5425,0.375,0.375,0.37561,2.1294e-10,0.53286,0.21836,4.3598e-11,3.8228e-10
1.5433,0.375,0.375,0.37561,2.1509e-10,0.53042,0.2208,4.3711e-11,3.8646e-10
1.5441,0.375,0.375,0.37561,2.1724e-10,0.52797,0.22325,4.3803e-11,3.9068e-10
1.5449,0.375,0.375,0.37562,2.194e-10,0.52552,0.22571,4.3873e-11,3.9494e-10
1.5457,0.375,0.375,0.37562,2.2157e-10,0.52306,0.22818,4.392e-11,3.9923e-10
1.5465,0.375,0.375,0.37562,2.2375e-10,0.52059,0.23065,4.3943e-11,4.0356e-10
1.5473,0.375,0.375,0.37562,2.2593e-10,0.51811,0.23313,4.3941e-11,4.0792e-10
1.5481,0.375,0.375,0.37562,2.2812e-10,0.51563,0.23562,4.3914e-11,4.1233e-10
1.5489,0.375,0.375,0.37562,2.3032e-10,0.51314,0.23811,4.3862e-11,4.1677e-10
1.5497,0.375,0.375,0.37563,2.3252e-10,0.51064,0.24062,4.3785e-11,4.2125e-10
1.5505,0.375,0.375,0.37563,2.3472e-10,0.50813,0.24312,4.3686e-11,4.2576e-10
1.5514,0.375,0.375,0.37563,2.3693e-10,0.50562,0.24564,4.3564e-11,4.303e-10
1.5522,0.375,0.375,0.37563,2.3915e-10,0.5031,0.24816,4.3422e-11,4.3488e-10
1.553,0.375,0.375,0.37563,2.4137e-10,0.50057,0.25069,4.3262e-11,4.3948e-10
1.5538,0.375,0.375,0.37563,2.436e-10,0.49804,0.25323,4.3085e-11,4.4411e-10
1.5546,0.375,0.375,0.37564,2.4583e-10,0.4955,0.25577,4.2895e-11,4.4877e-10
1.5554,0.375,0.375,0.37564,2.4807e-10,0.49296,0.25832,4.2694e-11,4.5344e-10
1.5562,0.375,0.375,0.37564,2.5031e-10,0.49041,0.26087,4.2485e-11,4.5813e-10
1.557,0.375,0.375,0.37564,2.5255e-10,0.48785,0.26343,4.227e-11,4.6283e-10
1.5578,0.375,0.375,0.37564,2.548e-10,0.48529,0.266,4.2054e-11,4.6755e-10
1.5586,0.375,0.375,0.37564,2.5705e-10,0.48272,0.26857,4.1839e-11,4.7227e-10
1.5594,0.375,0.375,0.37564,2.5931e-10,0.48015,0.27114,4.1629e-11,4.7699e-10
1.5602,0.375,0.375,0.37565,2.6157e-10,0.47757,0.27372,4.1425e-11,4.8171e-10
1.561,0.375,0.375,0.37565,2.6383e-10,0.47498,0.27631,4.1232e-11,4.8643e-10
1.5618,0.375,0.375,0.37565,2.661e-10,0.47239,0.2789,4.1051e-11,4.9115e-10
1.5626,0.375,0.375,0.37565,2.6837e-10,0.4698,0.2815,4.0886e-11,4.9586e-10
1.5634,0.375,0.375,0.37565,2.7065e-10,0.4672,0.2841,4.0737e-11,5.0055e-10
1.5642,0.375,0.375,0.37565,2.7292e-10,0.4646,0.28671,4.0609e-11,5.0524e-10
1.565,0.375,0.375,0.37565,2.752e-10,0.46199,0.28932,4.0501e-11,5.0991e-10
1.5659,0.375,0.375,0.37565,2.7749e-10,0.45937,0.29193,4.0415e-11,5.1456e-10
1.5667,0.375,0.375,0.37566,2.7978e-10,0.45676,0.29455,4.0353e-11,5.192e-10
1.5675,0.375,0.375,0.37566,2.8207e-10,0.45414,0.29718,4.0313e-11,5.2382e-10
1.5683,0.375,0.375,0.37566,2.8436e-10,0.45151,0.2998,4.0298e-11,5.2843e-10
1.5691,0.375,0.375,0.37566,2.8666e-10,0.44888,0.30244,4.0306e-11,5.3302e-10
1.5699,0.375,0.375,0.37566,2.8896e-10,0.44625,0.30507,4.0336e-11,5.3759e-10
1.5707,0.375,0.375,0.37566,2.9127e-10,0.44361,0.30771,4.0388e-11,5.4215e-10
1.5715,0.375,0.375,0.37566,2.9358e-10,0.44097,0.31035,4.0461e-11,5.4669e-10
1.5723,0.375,0.375,0.37566,2.9589e-10,0.43833,0.313,4.0551e-11,5.5122e-10
1.5731,0.375,0.375,0.37566,2.982e-10,0.43568,0.31565,4.0658e-11,5.5574e-10
1.5739,0.375,0.375,0.37566,3.0052e-10,0.43303,0.3183,4.0779e-11,5.6026e-10
1.5747,0.375,0.375,0.37566,3.0284e-10,0.43038,0.32095,4.0912e-11,5.6476e-10
1.5755,0.375,0.375,0.37566,3.0516e-10,0.42772,0.32361,4.1053e-11,5.6927e-10
1.5763,0.375,0.375,0.37567,3.0749e-10,0.42506,0.32627,4.12e-11,5.7378e-10
1.5771,0.375,0.375,0.37567,3.0982e-10,0.4224,0.32893,4.135e-11,5.7828e-10
1.5779,0.375,0.375,0.37567,3.1215e-10,0.41974,0.3316,4.1499e-11,5.828e-10
1.5787,0.375,0.375,0.37567,3.1448e-10,0.41707,0.33426,4.1645e-11,5.8732e-10
1.5795,0.375,0.375,0.37567,3.1682e-10,0.4144,0.33693,4.1784e-11,5.9186e-10
1.5804,0.375,0.375,0.37567,3.1916e-10,0.41173,0.3396,4.1914e-11,5.9641e-10
1.5812,0.375,0.375,0.37567,3.215e-10,0.40906,0.34228,4.2032e-11,6.0097e-10
1.582,0.375,0.375,0.37567,3.2384e-10,0.40639,0.34495,4.2135e-11,6.0555e-10
1.5828,0.375,0.375,0.37567,3.2619e-10,0.40371,0.34763,4.222e-11,6.1016e-10
1.5836,0.375,0.375,0.37567,3.2854e-10,0.40103,0.3503,4.2287e-11,6.1479e-10
1.5844,0.375,0.375,0.37567,3.3089e-10,0.39836,0.35298,4.2332e-11,6.1944e-10
1.5852,0.375,0.375,0.37567,3.3323e-10,0.39568,0.35566,4.2354e-11,6.2412e-10
1.586,0.375,0.375,0.37567,3.3559e-10,0.393,0.35834,4.2353e-11,6.2882e-10
1.5868,0.375,0.375,0.37567,3.3794e-10,0.39032,0.36103,4.2328e-11,6.3355e-10
1.5876,0.375,0.375,0.37567,3.4029e-10,0.38763,0.36371,4.2277e-11,6.383e-10
1.5884,0.375,0.375,0.37567,3.4264e-10,0.38495,0.36639,4.2202e-11,6.4308e-10
1.5892,0.375,0.375,0.37567,3.45e-10,0.38227,0.36907,4.2102e-11,6.4789e-10
1.59,0.375,0.375,0.37567,3.4735e-10,0.37958,0.37176,4.1979e-11,6.5272e-10
1.5908,0.375,0.375,0.37567,3.497e-10,0.3769,0.37444,4.1833e-11,6.5757e-10
1.5916,0.375,0.375,0.37567,3.5205e-10,0.37422,0.37713,4.1666e-11,6.6244e-10
1.5924,0.375,0.375,0.37567,3.5441e-10,0.37153,0.37981,4.1481e-11,6.6733e-10
1.5932,0.375,0.375,0.37567,3.5676e-10,0.36885,0.38249,4.1278e-11,6.7224e-10
1.594,0.375,0.375,0.37567,3.5911e-10,0.36616,0.38518,4.1061e-11,6.7716e-10
1.5949,0.375,0.375,0.37567,3.6146e-10,0.36348,0.38786,4.0832e-11,6.8209e-10
1.5957,0.375,0.375,0.37567,3.6381e-10,0.3608,0.39054,4.0593e-11,6.8702e-10
1.5965,0.375,0.375,0.37567,3.6615e-10,0.35812,0.39322,4.0349e-11,6.9196e-10
1.5973,0.375,0.375,0.37567,3.685e-10,0.35544,0.3959,4.0101e-11,6.969e-10
1.5981,0.375,0.375,0.37567,3.7084e-10,0.35276,0.39858,3.9853e-11,7.0184e-10
1.5989,0.375,0.375,0.37567,3.7319e-10,0.35008,0.40126,3.9609e-11,7.0677e-10
1.5997,0.375,0.375,0.37567,3.7553e-10,0.3474,0.40394,3.937e-11,7.1169e-10
1.6005,0.375,0.375,0.37567,3.7787e-10,0.34472,0.40661,3.9139e-11,7.166e-10
1.6013,0.375,0.375,0.37567,3.8021e-10,0.34205,0.40929,3.8921e-11,7.2149e-10
1.6021,0.375,0.375,0.37567,3.8254e-10,0.33938,0.41196,3.8716e-11,7.2637e-10
1.6029,0.375,0.375,0.37567,3.8487e-10,0.33671,0.41463,3.8527e-11,7.3122e-10
1.6037,0.375,0.375,0.37567,3.8721e-10,0.33404,0.4173,3.8357e-11,7.3606e-10
1.6045,0.375,0.375,0.37567,3.8954e-10,0.33137,0.41996,3.8206e-11,7.4087e-10
1.6053,0.375,0.375,0.37567,3.9186e-10,0.32871,0.42263,3.8077e-11,7.4565e-10
1.6061,0.375,0.375,0.37567,3.9419e-10,0.32604,0.42529,3.7969e-11,7.5041e-10
1.6069,0.375,0.375,0.37566,3.9651e-10,0.32338,0.42794,3.7885e-11,7.5514e-10
1.6077,0.375,0.375,0.37566,3.9883e-10,0.32073,0.4306,3.7823e-11,7.5985e-10
1.6085,0.375,0.375,0.37566,4.0115e-10,0.31807,0.43325,3.7784e-11,7.6452e-10
1.6093,0.375,0.375,0.37566,4.0347e-10,0.31542,0.4359,3.7767e-11,7.6918e-10
1.6102,0.37499,0.37499,0.37566,4.0579e-10,0.31277,0.43855,3.7772e-11,7.738e-10
1.611,0.37499,0.37499,0.37566,4.081e-10,0.31013,0.44119,3.7796e-11,7.784e-10
1.6118,0.37499,0.37499,0.37566,4.1041e-10,0.30749,0.44383,3.7839e-11,7.8298e-10
1.6126,0.37499,0.37499,0.37566,4.1272e-10,0.30485,0.44647,3.7897e-11,7.8754e-10
1.6134,0.37499,0.37499,0.37566,4.1502e-10,0.30221,0.4491,3.797e-11,7.9208e-10
1.6142,0.37499,0.37499,0.37566,4.1733e-10,0.29958,0.45173,3.8055e-11,7.966e-10
1.615,0.37499,0.37499,0.37566,4.1963e-10,0.29695,0.45436,3.8148e-11,8.0111e-10
1.6158,0.37499,0.37499,0.37566,4.2193e-10,0.29433,0.45698,3.8247e-11,8.0561e-10
1.6166,0.37499,0.37499,0.37565,4.2422e-10,0.29171,0.4596,3.8349e-11,8.1009e-10
1.6174,0.37499,0.37499,0.37565,4.2651e-10,0.2891,0.46221,3.8451e-11,8.1458e-10
1.6182,0.37499,0.37499,0.37565,4.288e-10,0.28649,0.46482,3.855e-11,8.1906e-10
1.619,0.37499,0.37499,0.37565,4.3109e-10,0.28388,0.46742,3.8644e-11,8.2354e-10
1.6198,0.37499,0.37499,0.37565,4.3337e-10,0.28128,0.47002,3.8728e-11,8.2802e-10
1.6206,0.37499,0.37499,0.37565,4.3565e-10,0.27868,0.47261,3.88e-11,8.3251e-10
1.6214,0.37499,0.37499,0.37565,4.3793e-10,0.27609,0.4752,3.8858e-11,8.37e-10
1.6222,0.37499,0.37499,0.37565,4.402e-10,0.27351,0.47779,3.89e-11,8.415e-10
1.623,0.37499,0.37499,0.37564,4.4247e-10,0.27092,0.48036,3.8922e-11,8.4602e-10
1.6238,0.37499,0.37499,0.37564,4.4473e-10,0.26835,0.48294,3.8924e-11,8.5054e-10
1.6247,0.37499,0.37499,0.37564,4.4699e-10,0.26578,0.48551,3.8903e-11,8.5508e-10
1.6255,0.37499,0.37499,0.37564,4.4925e-10,0.26321,0.48807,3.8859e-11,8.5963e-10
1.6263,0.37499,0.37499,0.37564,4.515e-10,0.26065,0.49062,3.8792e-11,8.642e-10
1.6271,0.37499,0.37499,0.37564,4.5374e-10,0.2581,0.49317,3.8699e-11,8.6878e-10
1.6279,0.37499,0.37499,0.37564,4.5598e-10,0.25555,0.49572,3.8582e-11,8.7338e-10
1.6287,0.37499,0.37499,0.37563,4.5821e-10,0.25301,0.49826,3.844e-11,8.7799e-10
1.6295,0.37499,0.37499,0.37563,4.6044e-10,0.25048,0.50079,3.8276e-11,8.826e-10
1.6303,0.37499,0.37499,0.37563,4.6266e-10,0.24795,0.50331,3.8089e-11,8.8723e-10
1.6311,0.37499,0.37499,0.37563,4.6488e-10,0.24543,0.50583,3.7881e-11,8.9187e-10
1.6319,0.37499,0.37499,0.37563,4.6709e-10,0.24291,0.50834,3.7654e-11,8.9652e-10
1.6327,0.37499,0.37499,0.37563,4.6929e-10,0.2404,0.51085,3.741e-11,9.0116e-10
1.6335,0.37499,0.37499,0.37562,4.7148e-10,0.2379,0.51335,3.7151e-11,9.0581e-10
1.6343,0.37499,0.37499,0.37562,4.7367e-10,0.23541,0.51584,3.6881e-11,9.1046e-10
1.6351,0.37499,0.37499,0.37562,4.7585e-10,0.23292,0.51832,3.6601e-11,9.151e-10
1.6359,0.37499,0.37499,0.37562,4.7802e-10,0.23044,0.5208,3.6315e-11,9.1973e-10
1.6367,0.37499,0.37499,0.37562,4.8019e-10,0.22797,0.52327,3.6026e-11,9.2435e-10
1.6375,0.37499,0.37499,0.37561,4.8235e-10,0.2255,0.52573,3.5737e-11,9.2896e-10
1.6383,0.37499,0.37499,0.37561,4.845e-10,0.22304,0.52818,3.5451e-11,9.3355e-10
1.6392,0.37499,0.37499,0.37561,4.8664e-10,0.22059,0.53063,3.5171e-11,9.3811e-10
1.64,0.37499,0.37499,0.37561,4.8878e-10,0.21815,0.53307,3.49e-11,9.4265e-10
1.6408,0.37499,0.37499,0.37561,4.909e-10,0.21572,0.5355,3.464e-11,9.4717e-10
1.6416,0.37499,0.37499,0.3756,4.9302e-10,0.21329,0.53792,3.4395e-11,9.5165e-10
1.6424,0.37499,0.37499,0.3756,4.9513e-10,0.21087,0.54033,3.4166e-11,9.561e-10
1.6432,0.37499,0.37499,0.3756,4.9723e-10,0.20847,0.54274,3.3955e-11,9.6051e-10
1.644,0.37499,0.37499,0.3756,4.9933e-10,0.20607,0.54513,3.3765e-11,9.6489e-10
1.6448,0.37499,0.37499,0.3756,5.0142e-10,0.20367,0.54752,3.3596e-11,9.6923e-10
1.6456,0.37499,0.37499,0.37559,5.0349e-10,0.20129,0.5499,3.3451e-11,9.7354e-10
1.6464,0.37499,0.37499,0.37559,5.0556e-10,0.19892,0.55227,3.3328e-11,9.778e-10
1.6472,0.37499,0.37499,0.37559,5.0762e-10,0.19655,0.55463,3.3229e-11,9.8202e-10
1.648,0.37499,0.37499,0.37559,5.0968e-10,0.19419,0.55698,3.3154e-11,9.862e-10
1.6488,0.37499,0.37499,0.37558,5.1172e-10,0.19185,0.55932,3.3102e-11,9.9034e-10
1.6496,0.37499,0.37499,0.37558,5.1376e-10,0.18951,0.56165,3.3072e-11,9.9445e-10
1.6504,0.37499,0.37499,0.37558,5.1579e-10,0.18718,0.56398,3.3063e-11,9.9851e-10
1.6512,0.37499,0.37499,0.37558,5.1781e-10,0.18486,0.56629,3.3073e-11,1.0025e-09
1.652,0.37499,0.37499,0.37558,5.1982e-10,0.18256,0.56859,3.31e-11,1.0065e-09
1.6528,0.37499,0.37499,0.37557,5.2182e-10,0.18026,0.57089,3.3143e-11,1.0105e-09
1.6537,0.37499,0.37499,0.37557,5.2382e-10,0.17797,0.57317,3.3198e-11,1.0144e-09
1.6545,0.37499,0.37499,0.37557,5.2581e-10,0.17569,0.57545,3.3263e-11,1.0183e-09
1.6553,0.37499,0.37499,0.37557,5.2778e-10,0.17342,0.57771,3.3335e-11,1.0222e-09
1.6561,0.37499,0.37499,0.37556,5.2975e-10,0.17116,0.57996,3.3412e-11,1.0261e-09
1.6569,0.37499,0.37499,0.37556,5.3171e-10,0.16892,0.5822,3.3489e-11,1.0299e-09
1.6577,0.37499,0.37499,0.37556,5.3367e-10,0.16668,0.58444,3.3565e-11,1.0338e-09
1.6585,0.37499,0.37499,0.37555,5.3561e-10,0.16445,0.58666,3.3635e-11,1.0376e-09
1.6593,0.37499,0.37499,0.37555,5.3755e-10,0.16224,0.58887,3.3697e-11,1.0414e-09
1.6601,0.37499,0.37499,0.37555,5.3947e-10,0.16003,0.59107,3.3748e-11,1.0452e-09
1.6609,0.37499,0.37499,0.37555,5.4139e-10,0.15784,0.59325,3.3786e-11,1.049e-09
1.6617,0.37499,0.37499,0.37554,5.433e-10,0.15566,0.59543,3.3807e-11,1.0528e-09
1.6625,0.37499,0.37499,0.37554,5.4519e-10,0.15348,0.5976,3.381e-11,1.0566e-09
1.6633,0.37499,0.37499,0.37554,5.4708e-10,0.15132,0.59975,3.3793e-11,1.0604e-09
1.6641,0.37499,0.37499,0.37553,5.4896e-10,0.14918,0.60189,3.3754e-11,1.0642e-09
1.6649,0.37499,0.37499,0.37553,5.5083e-10,0.14704,0.60402,3.3691e-11,1.068e-09
1.6657,0.37499,0.37499,0.37553,5.5269e-10,0.14491,0.60614,3.3604e-11,1.0718e-09
1.6665,0.37499,0.37499,0.37553,5.5454e-10,0.1428,0.60825,3.3493e-11,1.0756e-09
1.6673,0.37499,0.37499,0.37552,5.5637e-10,0.1407,0.61035,3.3356e-11,1.0794e-09
1.6681,0.37499,0.37499,0.37552,5.582e-10,0.13861,0.61243,3.3195e-11,1.0832e-09
1.669,0.37499,0.37499,0.37552,5.6002e-10,0.13653,0.6145,3.301e-11,1.087e-09
1.6698,0.37499,0.37499,0.37551,5.6182e-10,0.13447,0.61656,3.2802e-11,1.0908e-09
1.6706,0.37499,0.37499,0.37551,5.6362e-10,0.13241,0.61861,3.2573e-11,1.0947e-09
1.6714,0.37499,0.37499,0.37551,5.654e-10,0.13037,0.62064,3.2323e-11,1.0985e-09
1.6722,0.37499,0.37499,0.3755,5.6717e-10,0.12835,0.62266,3.2056e-11,1.1023e-09
1.673,0.37499,0.37499,0.3755,5.6893e-10,0.12633,0.62467,3.1773e-11,1.1061e-09
1.6738,0.37499,0.37499,0.3755,5.7068e-10,0.12433,0.62667,3.1477e-11,1.1099e-09
1.6746,0.37499,0.37499,0.3755,5.7242e-10,0.12234,0.62865,3.1171e-11,1.1137e-09
1.6754,0.37499,0.37499,0.37549,5.7414e-10,0.12036,0.63062,3.0857e-11,1.1174e-09
1.6762,0.37499,0.37499,0.37549,5.7586e-10,0.1184,0.63258,3.0539e-11,1.1212e-09
1.677,0.37499,0.37499,0.37549,5.7756e-10,0.11645,0.63452,3.022e-11,1.1249e-09
1.6778,0.37499,0.37499,0.37548,5.7925e-10,0.11451,0.63646,2.9903e-11,1.1286e-09
1.6786,0.37499,0.37499,0.37548,5.8092e-10,0.11258,0.63837,2.959e-11,1.1323e-09
1.6794,0.37499,0.37499,0.37548,5.8259e-10,0.11067,0.64028,2.9285e-11,1.1359e-09
1.6802,0.37499,0.37499,0.37547,5.8424e-10,0.10878,0.64217,2.8991e-11,1.1395e-09
1.681,0.37499,0.37499,0.37547,5.8588e-10,0.10689,0.64404,2.8711e-11,1.143e-09
1.6818,0.37499,0.37499,0.37546,5.8751e-10,0.10502,0.64591,2.8446e-11,1.1466e-09
1.6826,0.37499,0.37499,0.37546,5.8912e-10,0.10317,0.64775,2.8199e-11,1.15e-09
1.6835,0.37499,0.37499,0.37546,5.9073e-10,0.10133,0.64959,2.7971e-11,1.1535e-09
1.6843,0.37499,0.37499,0.37545,5.9232e-10,0.099498,0.65141,2.7765e-11,1.1569e-09
1.6851,0.37499,0.37499,0.37545,5.9389e-10,0.097684,0.65322,2.7581e-11,1.1602e-09
1.6859,0.37499,0.37499,0.37545,5.9546e-10,0.095885,0.65501,2.7421e-11,1.1635e-09
1.6867,0.37499,0.37499,0.37544,5.9701e-10,0.094099,0.65679,2.7284e-11,1.1667e-09
1.6875,0.37499,0.37499,0.37544,5.9856e-10,0.092328,0.65855,2.7171e-11,1.1699e-09
1.6883,0.37499,0.37499,0.37544,6.0009e-10,0.090572,0.6603,2.7081e-11,1.1731e-09
1.6891,0.37499,0.37499,0.37543,6.016e-10,0.08883,0.66204,2.7013e-11,1.1762e-09
1.6899,0.37499,0.37499,0.37543,6.0311e-10,0.087103,0.66376,2.6968e-11,1.1792e-09
1.6907,0.37499,0.37499,0.37543,6.046e-10,0.085391,0.66546,2.6942e-11,1.1823e-09
1.6915,0.37499,0.37499,0.37542,6.0608e-10,0.083693,0.66715,2.6934e-11,1.1852e-09
1.6923,0.37499,0.37499,0.37542,6.0755e-10,0.08201,0.66883,2.6943e-11,1.1882e-09
1.6931,0.37499,0.37499,0.37541,6.0901e-10,0.080343,0.67049,2.6965e-11,1.191e-09
1.6939,0.37499,0.37499,0.37541,6.1045e-10,0.07869,0.67213,2.6998e-11,1.1939e-09
1.6947,0.37499,0.37499,0.37541,6.1188e-10,0.077052,0.67376,2.704e-11,1.1967e-09
1.6955,0.37499,0.37499,0.3754,6.133e-10,0.07543,0.67537,2.7087e-11,1.1995e-09
1.6963,0.37499,0.37499,0.3754,6.1471e-10,0.073824,0.67697,2.7137e-11,1.2023e-09
1.6971,0.37499,0.37499,0.37539,6.161e-10,0.072232,0.67856,2.7186e-11,1.205e-09
1.698,0.37499,0.37499,0.37539,6.1748e-10,0.070656,0.68013,2.7232e-11,1.2077e-09
1.6988,0.37499,0.37499,0.37539,6.1885e-10,0.069096,0.68168,2.7271e-11,1.2104e-09
1.6996,0.37499,0.37499,0.37538,6.2021e-10,0.067551,0.68321,2.7301e-11,1.2131e-09
1.7004,0.37499,0.37499,0.37538,6.2155e-10,0.066023,0.68474,2.7319e-11,1.2158e-09
1.7012,0.37499,0.37499,0.37538,6.2288e-10,0.06451,0.68624,2.7322e-11,1.2184e-09
1.702,0.37499,0.37499,0.37537,6.242e-10,0.063012,0.68773,2.7309e-11,1.2211e-09
1.7028,0.37499,0.37499,0.37537,6.255e-10,0.061531,0.6892,2.7276e-11,1.2237e-09
1.7036,0.37499,0.37499,0.37536,6.2679e-10,0.060066,0.69066,2.7223e-11,1.2264e-09
1.7044,0.37499,0.37499,0.37536,6.2807e-10,0.058617,0.6921,2.7148e-11,1.229e-09
1.7052,0.37499,0.37499,0.37536,6.2933e-10,0.057184,0.69353,2.7051e-11,1.2316e-09
1.706,0.37499,0.37499,0.37535,6.3058e-10,0.055768,0.69493,2.6929e-11,1.2342e-09
1.7068,0.37499,0.37499,0.37535,6.3181e-10,0.054368,0.69633,2.6784e-11,1.2368e-09
1.7076,0.37499,0.37499,0.37534,6.3303e-10,0.052984,0.6977,2.6616e-11,1.2394e-09
1.7084,0.37499,0.37499,0.37534,6.3423e-10,0.051617,0.69906,2.6424e-11,1.242e-09
1.7092,0.37499,0.37499,0.37533,6.3542e-10,0.050266,0.7004,2.6211e-11,1.2446e-09
1.71,0.37499,0.37499,0.37533,6.366e-10,0.048932,0.70173,2.5976e-11,1.2472e-09
1.7108,0.37499,0.37499,0.37533,6.3776e-10,0.047615,0.70304,2.5723e-11,1.2498e-09
1.7116,0.37499,0.37499,0.37532,6.389e-10,0.046315,0.70433,2.5452e-11,1.2523e-09
1.7125,0.37499,0.37499,0.37532,6.4003e-10,0.045031,0.7056,2.5166e-11,1.2549e-09
1.7133,0.37499,0.37499,0.37531,6.4114e-10,0.043764,0.70686,2.4868e-11,1.2574e-09
1.7141,0.37499,0.37499,0.37531,6.4224e-10,0.042514,0.7081,2.4559e-11,1.2599e-09
1.7149,0.37499,0.37499,0.3753,6.4332e-10,0.041282,0.70933,2.4244e-11,1.2624e-09
1.7157,0.37499,0.37499,0.3753,6.4438e-10,0.040066,0.71054,2.3924e-11,1.2648e-09
1.7165,0.37499,0.37499,0.3753,6.4543e-10,0.038867,0.71173,2.3604e-11,1.2673e-09
1.7173,0.37499,0.37499,0.37529,6.4647e-10,0.037686,0.7129,2.3285e-11,1.2696e-09
1.7181,0.37499,0.37499,0.37529,6.4748e-10,0.036522,0.71405,2.2971e-11,1.272e-09
1.7189,0.37499,0.37499,0.37528,6.4848e-10,0.035375,0.71519,2.2666e-11,1.2743e-09
1.7197,0.37499,0.37499,0.37528,6.4947e-10,0.034246,0.71631,2.237e-11,1.2766e-09
1.7205,0.37499,0.37499,0.37527,6.5044e-10,0.033134,0.71742,2.2089e-11,1.2788e-09
1.7213,0.37499,0.37499,0.37527,6.5139e-10,0.03204,0.7185,2.1823e-11,1.281e-09
1.7221,0.37499,0.37499,0.37527,6.5232e-10,0.030963,0.71957,2.1575e-11,1.2831e-09
1.7229,0.37499,0.37499,0.37526,6.5324e-10,0.029904,0.72062,2.1346e-11,1.2851e-09
1.7237,0.37499,0.37499,0.37526,6.5415e-10,0.028863,0.72165,2.1139e-11,1.2872e-09
1.7245,0.37499,0.37499,0.37525,6.5504e-10,0.027839,0.72267,2.0955e-11,1.2891e-09
1.7253,0.37499,0.37499,0.37525,6.5591e-10,0.026833,0.72366,2.0794e-11,1.291e-09
1.7261,0.37499,0.37499,0.37524,6.5676e-10,0.025845,0.72464,2.0656e-11,1.2929e-09
1.7269,0.37499,0.37499,0.37524,6.576e-10,0.024875,0.7256,2.0542e-11,1.2947e-09
1.7278,0.37499,0.37499,0.37523,6.5843e-10,0.023922,0.72655,2.0452e-11,1.2964e-09
1.7286,0.37499,0.37499,0.37523,6.5924e-10,0.022988,0.72747,2.0385e-11,1.2981e-09
1.7294,0.37499,0.37499,0.37523,6.6003e-10,0.022072,0.72838,2.0339e-11,1.2997e-09
1.7302,0.37499,0.37499,0.37522,6.6081e-10,0.021174,0.72927,2.0314e-11,1.3013e-09
1.731,0.37499,0.37499,0.37522,6.6157e-10,0.020294,0.73014,2.0307e-11,1.3028e-09
1.7318,0.37499,0.37499,0.37521,6.6231e-10,0.019432,0.73099,2.0316e-11,1.3043e-09
1.7326,0.37499,0.37499,0.37521,6.6304e-10,0.018588,0.73183,2.0339e-11,1.3057e-09
1.7334,0.37499,0.37499,0.3752,6.6376e-10,0.017763,0.73264,2.0374e-11,1.3071e-09
1.7342,0.37499,0.37499,0.3752,6.6446e-10,0.016956,0.73344,2.0417e-11,1.3085e-09
1.735,0.37499,0.37499,0.37519,6.6514e-10,0.016167,0.73422,2.0466e-11,1.3098e-09
1.7358,0.37499,0.37499,0.37519,6.6581e-10,0.015396,0.73498,2.0518e-11,1.3111e-09
1.7366,0.37499,0.37499,0.37518,6.6646e-10,0.014645,0.73572,2.0569e-11,1.3124e-09
1.7374,0.37499,0.37499,0.37518,6.671e-10,0.013911,0.73645,2.0617e-11,1.3136e-09
1.7382,0.37499,0.37499,0.37518,6.6772e-10,0.013196,0.73715,2.0658e-11,1.3148e-09
1.739,0.37499,0.37499,0.37517,6.6832e-10,0.0125,0.73784,2.069e-11,1.316e-09
1.7398,0.37499,0.37499,0.37517,6.6891e-10,0.011822,0.73851,2.071e-11,1.3171e-09
1.7406,0.37499,0.37499,0.37516,6.6949e-10,0.011162,0.73916,2.0715e-11,1.3183e-09
1.7414,0.37499,0.37499,0.37516,6.7005e-10,0.010522,0.73979,2.0702e-11,1.3194e-09
1.7423,0.37499,0.37499,0.37515,6.7059e-10,0.0098997,0.7404,2.0671e-11,1.3205e-09
1.7431,0.37499,0.37499,0.37515,6.7111e-10,0.0092964,0.741,2.0618e-11,1.3216e-09
1.7439,0.37499,0.37499,0.37514,6.7162e-10,0.0087119,0.74157,2.0543e-11,1.3227e-09
1.7447,0.37499,0.37499,0.37514,6.7212e-10,0.0081461,0.74213,2.0445e-11,1.3238e-09
1.7455,0.37499,0.37499,0.37513,6.7259e-10,0.0075991,0.74267,2.0322e-11,1.3249e-09
1.7463,0.37499,0.37499,0.37513,6.7305e-10,0.0070709,0.74319,2.0175e-11,1.3259e-09
1.7471,0.37499,0.37499,0.37512,6.735e-10,0.0065616,0.74369,2.0004e-11,1.327e-09
1.7479,0.37499,0.37499,0.37512,6.7393e-10,0.0060711,0.74417,1.9808e-11,1.328e-09
1.7487,0.37499,0.37499,0.37511,6.7434e-10,0.0055996,0.74463,1.9589e-11,1.3291e-09
1.7495,0.37499,0.37499,0.37511,6.7473e-10,0.005147,0.74507,1.9349e-11,1.3301e-09
1.7503,0.37499,0.37499,0.3751,6.7511e-10,0.0047133,0.7455,1.9088e-11,1.3311e-09
1.7511,0.37499,0.37499,0.3751,6.7547e-10,0.0042986,0.7459,1.8809e-11,1.3321e-09
1.7519,0.37499,0.37499,0.3751,6.7581e-10,0.0039028,0.74629,1.8514e-11,1.3331e-09
1.7527,0.37499,0.37499,0.37509,6.7614e-10,0.0035261,0.74666,1.8205e-11,1.3341e-09
1.7535,0.37499,0.37499,0.37509,6.7645e-10,0.0031684,0.747,1.7885e-11,1.335e-09
1.7543,0.37499,0.37499,0.37508,6.7674e-10,0.0028298,0.74733,1.7557e-11,1.3359e-09
1.7551,0.37499,0.37499,0.37508,6.7701e-10,0.0025102,0.74764,1.7224e-11,1.3368e-09
1.7559,0.37499,0.37499,0.37507,6.7727e-10,0.0022097,0.74793,1.6889e-11,1.3376e-09
1.7568,0.37499,0.37499,0.37507,6.7751e-10,0.0019283,0.74821,1.6554e-11,1.3385e-09
1.7576,0.37499,0.37499,0.37506,6.7773e-10,0.0016661,0.74846,1.6224e-11,1.3392e-09
1.7584,0.37499,0.37499,0.37506,6.7794e-10,0.0014229,0.74869,1.5902e-11,1.34e-09
1.7592,0.37499,0.37499,0.37505,6.7812e-10,0.0011989,0.74891,1.5589e-11,1.3407e-09
1.76,0.37499,0.37499,0.37505,6.7829e-10,0.00099401,0.7491,1.529e-11,1.3413e-09
1.7608,0.37499,0.37499,0.37504,6.7845e-10,0.0008083,0.74928,1.5005e-11,1.3419e-09
1.7616,0.37499,0.37499,0.37504,6.7859e-10,0.00064176,0.74943,1.4739e-11,1.3424e-09
1.7624,0.37499,0.37499,0.37503,6.7871e-10,0.00049439,0.74957,1.4492e-11,1.3429e-09
1.7632,0.37499,0.37499,0.37503,6.7881e-10,0.00036621,0.74969,1.4267e-11,1.3434e-09
1.764,0.37499,0.37499,0.37502,6.789e-10,0.00025722,0.74979,1.4065e-11,1.3437e-09
1.7648,0.37499,0.37499,0.37502,6.7897e-10,0.00016742,0.74987,1.3887e-11,1.344e-09
1.7656,0.37499,0.37499,0.37501,6.7902e-10,9.6831e-05,0.74993,1.3733e-11,1.3443e-09
1.7664,0.37499,0.37499,0.37501,6.7906e-10,4.5444e-05,0.74997,1.3604e-11,1.3445e-09
1.7672,0.37499,0.37499,0.375,6.7908e-10,1.3265e-05,0.75,1.35e-11,1.3447e-09
1.768,0.37499,0.37499,0.375,6.7908e-10,2.9471e-07,0.75,1.342e-11,1.3447e-09
1.7688,0.37499,0.37499,0.37499,6.7907e-10,6.5348e-06,0.74998,1.3362e-11,1.3448e-09
1.7696,0.37499,0.37499,0.37499,6.7904e-10,3.1985e-05,0.74995,1.3327e-11,1.3448e-09
1.7704,0.37499,0.37499,0.37499,6.79e-10,7.6643e-05,0.74989,1.3312e-11,1.3447e-09
1.7713,0.37499,0.37499,0.37498,6.7894e-10,0.00014051,0.74982,1.3315e-11,1.3446e-09
1.7721,0.37499,0.37499,0.37498,6.7886e-10,0.00022357,0.74973,1.3335e-11,1.3444e-09
1.7729,0.37499,0.37499,0.37497,6.7877e-10,0.00032584,0.74962,1.3367e-11,1.3442e-09
1.7737,0.37499,0.37499,0.37497,6.7866e-10,0.0004473,0.74948,1.3411e-11,1.3439e-09
1.7745,0.37499,0.37499,0.37496,6.7854e-10,0.00058795,0.74933,1.3463e-11,1.3436e-09
1.7753,0.37499,0.37499,0.37496,6.784e-10,0.00074777,0.74917,1.3519e-11,1.3433e-09
1.7761,0.37499,0.37499,0.37495,6.7824e-10,0.00092677,0.74898,1.3578e-11,1.3429e-09
1.7769,0.37499,0.37499,0.37495,6.7807e-10,0.0011249,0.74877,1.3636e-11,1.3425e-09
1.7777,0.37499,0.37499,0.37494,6.7789e-10,0.0013422,0.74854,1.369e-11,1.3421e-09
1.7785,0.37499,0.37499,0.37494,6.7768e-10,0.0015787,0.7483,1.3736e-11,1.3416e-09
1.7793,0.37499,0.37499,0.37493,6.7746e-10,0.0018343,0.74803,1.3773e-11,1.3412e-09
1.7801,0.37499,0.37499,0.37493,6.7723e-10,0.002109,0.74775,1.3798e-11,1.3407e-09
1.7809,0.37499,0.37499,0.37492,6.7698e-10,0.0024028,0.74744,1.3808e-11,1.3402e-09
1.7817,0.37499,0.37499,0.37492,6.7671e-10,0.0027157,0.74712,1.38e-11,1.3396e-09
1.7825,0.37499,0.37499,0.37491,6.7643e-10,0.0030476,0.74678,1.3774e-11,1.3391e-09
1.7833,0.37499,0.37499,0.37491,6.7613e-10,0.0033986,0.74642,1.3728e-11,1.3385e-09
1.7841,0.37499,0.37499,0.3749,6.7582e-10,0.0037687,0.74604,1.366e-11,1.338e-09
1.7849,0.37499,0.37499,0.3749,6.7549e-10,0.0041578,0.74564,1.3569e-11,1.3374e-09
1.7857,0.37499,0.37499,0.37489,6.7514e-10,0.0045658,0.74522,1.3456e-11,1.3368e-09
1.7866,0.37499,0.37499,0.37489,6.7477e-10,0.0049929,0.74479,1.3319e-11,1.3362e-09
1.7874,0.37499,0.37499,0.37488,6.7439e-10,0.0054389,0.74433,1.316e-11,1.3356e-09
1.7882,0.37499,0.37499,0.37488,6.7399e-10,0.0059038,0.74386,1.2979e-11,1.335e-09
1.789,0.37499,0.37499,0.37488,6.7358e-10,0.0063876,0.74336,1.2777e-11,1.3344e-09
1.7898,0.37499,0.37499,0.37487,6.7314e-10,0.0068903,0.74285,1.2556e-11,1.3337e-09
1.7906,0.37499,0.37499,0.37487,6.7269e-10,0.0074119,0.74232,1.2318e-11,1.3331e-09
1.7914,0.37499,0.37499,0.37486,6.7223e-10,0.0079523,0.74177,1.2063e-11,1.3324e-09
1.7922,0.37499,0.37499,0.37486,6.7174e-10,0.0085115,0.7412,1.1795e-11,1.3317e-09
1.793,0.37499,0.37499,0.37485,6.7124e-10,0.0090895,0.74061,1.1517e-11,1.331e-09
1.7938,0.37499,0.37499,0.37485,6.7072e-10,0.0096862,0.74001,1.1231e-11,1.3302e-09
1.7946,0.37499,0.37499,0.37484,6.7019e-10,0.010302,0.73938,1.0939e-11,1.3294e-09
1.7954,0.37499,0.37499,0.37484,6.6963e-10,0.010936,0.73874,1.0646e-11,1.3286e-09
1.7962,0.37499,0.37499,0.37483,6.6906e-10,0.011589,0.73808,1.0353e-11,1.3278e-09
1.797,0.37499,0.37499,0.37483,6.6848e-10,0.01226,0.7374,1.0064e-11,1.3269e-09
1.7978,0.37499,0.37499,0.37482,6.6787e-10,0.01295,0.7367,9.782e-12,1.326e-09
1.7986,0.37499,0.37499,0.37482,6.6725e-10,0.013658,0.73598,9.5097e-12,1.325e-09
1.7994,0.37499,0.37499,0.37481,6.6661e-10,0.014385,0.73524,9.2498e-12,1.324e-09
1.8002,0.37499,0.37499,0.37481,6.6595e-10,0.015131,0.73449,9.0048e-12,1.3229e-09
1.8011,0.37499,0.37499,0.37481,6.6528e-10,0.015895,0.73372,8.7769e-12,1.3218e-09
1.8019,0.37499,0.37499,0.3748,6.6459e-10,0.016677,0.73292,8.5683e-12,1.3206e-09
1.8027,0.37499,0.37499,0.3748,6.6388e-10,0.017478,0.73211,8.3805e-12,1.3194e-09
1.8035,0.37499,0.37499,0.37479,6.6316e-10,0.018297,0.73129,8.215e-12,1.3181e-09
1.8043,0.37499,0.37499,0.37479,6.6242e-10,0.019134,0.73044,8.0727e-12,1.3168e-09
1.8051,0.37499,0.37499,0.37478,6.6166e-10,0.01999,0.72958,7.9543e-12,1.3154e-09
1.8059,0.37499,0.37499,0.37478,6.6089e-10,0.020863,0.72869,7.8599e-12,1.3139e-09
1.8067,0.37499,0.37499,0.37477,6.601e-10,0.021755,0.72779,7.7896e-12,1.3124e-09
1.8075,0.37499,0.37499,0.37477,6.593e-10,0.022665,0.72687,7.7426e-12,1.3109e-09
1.8083,0.37499,0.37499,0.37476,6.5848e-10,0.023593,0.72594,7.7182e-12,1.3092e-09
1.8091,0.37499,0.37499,0.37476,6.5764e-10,0.024539,0.72498,7.715e-12,1.3076e-09
1.8099,0.37499,0.37499,0.37476,6.5679e-10,0.025503,0.72401,7.7315e-12,1.3059e-09
1.8107,0.37499,0.37499,0.37475,6.5593e-10,0.026485,0.72302,7.7656e-12,1.3041e-09
1.8115,0.37499,0.37499,0.37475,6.5504e-10,0.027485,0.72201,7.8153e-12,1.3023e-09
1.8123,0.37499,0.37499,0.37474,6.5415e-10,0.028502,0.72098,7.8779e-12,1.3004e-09
1.8131,0.37499,0.37499,0.37474,6.5324e-10,0.029537,0.71994,7.9508e-12,1.2985e-09
1.8139,0.37499,0.37499,0.37473,6.5231e-10,0.03059,0.71888,8.0312e-12,1.2966e-09
1.8147,0.37499,0.37499,0.37473,6.5137e-10,0.031661,0.7178,8.1162e-12,1.2946e-09
1.8156,0.37499,0.37499,0.37472,6.5041e-10,0.032749,0.7167,8.2025e-12,1.2926e-09
1.8164,0.37499,0.37499,0.37472,6.4944e-10,0.033855,0.71559,8.2873e-12,1.2906e-09
1.8172,0.37499,0.37499,0.37472,6.4845e-10,0.034978,0.71445,8.3675e-12,1.2885e-09
1.818,0.37499,0.37499,0.37471,6.4745e-10,0.036118,0.7133,8.44e-12,1.2865e-09
1.8188,0.37499,0.37499,0.37471,6.4644e-10,0.037276,0.71214,8.5021e-12,1.2844e-09
1.8196,0.37499,0.37499,0.3747,6.4541e-10,0.038452,0.71095,8.551e-12,1.2823e-09
1.8204,0.37499,0.37499,0.3747,6.4436e-10,0.039644,0.70975,8.5844e-12,1.2801e-09
1.8212,0.37499,0.37499,0.37469,6.433e-10,0.040854,0.70853,8.6001e-12,1.278e-09
1.822,0.37499,0.37499,0.37469,6.4223e-10,0.042081,0.7073,8.5961e-12,1.2759e-09
1.8228,0.37499,0.37499,0.37469,6.4114e-10,0.043324,0.70605,8.5708e-12,1.2737e-09
1.8236,0.37499,0.37499,0.37468,6.4004e-10,0.044585,0.70478,8.5231e-12,1.2716e-09
1.8244,0.37499,0.37499,0.37468,6.3892e-10,0.045863,0.70349,8.452e-12,1.2694e-09
1.8252,0.37499,0.37499,0.37467,6.3779e-10,0.047158,0.70219,8.3571e-12,1.2672e-09
1.826,0.37499,0.37499,0.37467,6.3664e-10,0.048469,0.70087,8.2382e-12,1.265e-09
1.8268,0.37499,0.37499,0.37466,6.3548e-10,0.049797,0.69953,8.0957e-12,1.2629e-09
1.8276,0.37499,0.37499,0.37466,6.343e-10,0.051142,0.69818,7.9303e-12,1.2607e-09
1.8284,0.37499,0.37499,0.37466,6.3311e-10,0.052503,0.69681,7.743e-12,1.2585e-09
1.8292,0.37499,0.37499,0.37465,6.319e-10,0.053881,0.69542,7.5353e-12,1.2563e-09
1.8301,0.37499,0.37499,0.37465,6.3068e-10,0.055276,0.69402,7.3089e-12,1.2541e-09
1.8309,0.37499,0.37499,0.37464,6.2945e-10,0.056686,0.6926,7.066e-12,1.2518e-09
1.8317,0.37499,0.37499,0.37464,6.282e-10,0.058113,0.69117,6.8088e-12,1.2496e-09
1.8325,0.37499,0.37499,0.37464,6.2693e-10,0.059557,0.68972,6.5399e-12,1.2473e-09
1.8333,0.37499,0.37499,0.37463,6.2565e-10,0.061016,0.68825,6.2623e-12,1.245e-09
1.8341,0.37499,0.37499,0.37463,6.2436e-10,0.062492,0.68676,5.9787e-12,1.2427e-09
1.8349,0.37499,0.37499,0.37462,6.2305e-10,0.063983,0.68527,5.6924e-12,1.2404e-09
1.8357,0.37499,0.37499,0.37462,6.2173e-10,0.065491,0.68375,5.4064e-12,1.2381e-09
1.8365,0.37499,0.37499,0.37462,6.2039e-10,0.067014,0.68222,5.1238e-12,1.2357e-09
1.8373,0.37499,0.37499,0.37461,6.1904e-10,0.068553,0.68067,4.8477e-12,1.2332e-09
1.8381,0.37499,0.37499,0.37461,6.1768e-10,0.070108,0.67911,4.5811e-12,1.2308e-09
1.8389,0.37499,0.37499,0.3746,6.163e-10,0.071678,0.67753,4.3268e-12,1.2283e-09
1.8397,0.37499,0.37499,0.3746,6.149e-10,0.073264,0.67594,4.0876e-12,1.2257e-09
1.8405,0.37499,0.37499,0.3746,6.135e-10,0.074866,0.67433,3.8658e-12,1.2231e-09
1.8413,0.37499,0.37499,0.37459,6.1208e-10,0.076482,0.6727,3.6637e-12,1.2205e-09
1.8421,0.37499,0.37499,0.37459,6.1064e-10,0.078115,0.67106,3.4831e-12,1.2178e-09
1.8429,0.37499,0.37499,0.37459,6.0919e-10,0.079762,0.66941,3.3255e-12,1.2151e-09
1.8437,0.37499,0.37499,0.37458,6.0773e-10,0.081424,0.66774,3.1922e-12,1.2123e-09
1.8445,0.37499,0.37499,0.37458,6.0626e-10,0.083102,0.66605,3.0839e-12,1.2094e-09
1.8454,0.37499,0.37499,0.37457,6.0478e-10,0.084794,0.66435,3.0011e-12,1.2065e-09
1.8462,0.37499,0.37499,0.37457,6.0328e-10,0.086501,0.66264,2.9437e-12,1.2036e-09
1.847,0.37499,0.37499,0.37457,6.0177e-10,0.088223,0.66091,2.9116e-12,1.2006e-09
1.8478,0.37499,0.37499,0.37456,6.0024e-10,0.08996,0.65917,2.9038e-12,1.1976e-09
1.8486,0.37499,0.37499,0.37456,5.9871e-10,0.091711,0.65741,2.9192e-12,1.1945e-09
1.8494,0.37499,0.37499,0.37456,5.9716e-10,0.093477,0.65563,2.9565e-12,1.1914e-09
1.8502,0.37499,0.37499,0.37455,5.956e-10,0.095258,0.65385,3.0138e-12,1.1882e-09
1.851,0.37499,0.37499,0.37455,5.9403e-10,0.097052,0.65205,3.0889e-12,1.185e-09
1.8518,0.37499,0.37499,0.37455,5.9245e-10,0.098861,0.65023,3.1795e-12,1.1817e-09
1.8526,0.37499,0.37499,0.37454,5.9086e-10,0.10068,0.6484,3.2831e-12,1.1784e-09
1.8534,0.37499,0.37499,0.37454,5.8925e-10,0.10252,0.64656,3.3967e-12,1.1751e-09
1.8542,0.37499,0.37499,0.37453,5.8764e-10,0.10437,0.6447,3.5175e-12,1.1718e-09
1.855,0.37499,0.37499,0.37453,5.8601e-10,0.10624,0.64283,3.6425e-12,1.1684e-09
1.8558,0.37499,0.37499,0.37453,5.8437e-10,0.10812,0.64094,3.7687e-12,1.165e-09
1.8566,0.37499,0.37499,0.37452,5.8273e-10,0.11001,0.63904,3.8928e-12,1.1616e-09
1.8574,0.37499,0.37499,0.37452,5.8107e-10,0.11191,0.63713,4.0121e-12,1.1581e-09
1.8582,0.37499,0.37499,0.37452,5.794e-10,0.11383,0.6352,4.1235e-12,1.1547e-09
1.859,0.37499,0.37499,0.37451,5.7771e-10,0.11577,0.63326,4.2243e-12,1.1512e-09
1.8599,0.37499,0.37499,0.37451,5.7602e-10,0.11771,0.63131,4.312e-12,1.1477e-09
1.8607,0.37499,0.37499,0.37451,5.7432e-10,0.11967,0.62934,4.3843e-12,1.1443e-09
1.8615,0.37499,0.37499,0.3745,5.7261e-10,0.12164,0.62737,4.4392e-12,1.1408e-09
1.8623,0.37499,0.37499,0.3745,5.7088e-10,0.12363,0.62537,4.4749e-12,1.1373e-09
1.8631,0.37499,0.37499,0.3745,5.6915e-10,0.12563,0.62337,4.49e-12,1.1338e-09
1.8639,0.37499,0.37499,0.37449,5.674e-10,0.12764,0.62135,4.4836e-12,1.1303e-09
1.8647,0.37499,0.37499,0.37449,5.6565e-10,0.12966,0.61932,4.455e-12,1.1268e-09
1.8655,0.37499,0.37499,0.37449,5.6388e-10,0.1317,0.61728,4.4039e-12,1.1234e-09
1.8663,0.37499,0.37499,0.37449,5.621e-10,0.13375,0.61523,4.3304e-12,1.1199e-09
1.8671,0.37499,0.37499,0.37448,5.6031e-10,0.13581,0.61316,4.2351e-12,1.1164e-09
1.8679,0.37499,0.37499,0.37448,5.5851e-10,0.13788,0.61108,4.1188e-12,1.1129e-09
1.8687,0.37499,0.37499,0.37448,5.567e-10,0.13997,0.60899,3.9828e-12,1.1094e-09
1.8695,0.37499,0.37499,0.37447,5.5488e-10,0.14206,0.60688,3.8287e-12,1.1059e-09
1.8703,0.37499,0.37499,0.37447,5.5304e-10,0.14417,0.60477,3.6583e-12,1.1024e-09
1.8711,0.37499,0.37499,0.37447,5.512e-10,0.14629,0.60264,3.4739e-12,1.0989e-09
1.8719,0.37499,0.37499,0.37446,5.4934e-10,0.14843,0.6005,3.278e-12,1.0954e-09
1.8727,0.37499,0.37499,0.37446,5.4748e-10,0.15057,0.59835,3.0731e-12,1.0919e-09
1.8735,0.37499,0.37499,0.37446,5.456e-10,0.15273,0.59619,2.862e-12,1.0883e-09
1.8744,0.37499,0.37499,0.37446,5.4371e-10,0.15489,0.59402,2.6477e-12,1.0848e-09
1.8752,0.37499,0.37499,0.37445,5.4181e-10,0.15707,0.59183,2.4333e-12,1.0812e-09
1.876,0.37499,0.37499,0.37445,5.399e-10,0.15926,0.58964,2.2216e-12,1.0776e-09
1.8768,0.37499,0.37499,0.37445,5.3798e-10,0.16146,0.58743,2.0157e-12,1.074e-09
1.8776,0.37499,0.37499,0.37445,5.3605e-10,0.16368,0.58521,1.8184e-12,1.0703e-09
1.8784,0.37499,0.37499,0.37444,5.3411e-10,0.1659,0.58299,1.6327e-12,1.0666e-09
1.8792,0.37499,0.37499,0.37444,5.3216e-10,0.16813,0.58075,1.461e-12,1.0629e-09
1.88,0.37499,0.37499,0.37444,5.302e-10,0.17038,0.5785,1.3059e-12,1.0591e-09
1.8808,0.37499,0.37499,0.37443,5.2823e-10,0.17263,0.57624,1.1693e-12,1.0553e-09
1.8816,0.37499,0.37499,0.37443,5.2625e-10,0.17489,0.57397,1.0531e-12,1.0514e-09
1.8824,0.37499,0.37499,0.37443,5.2426e-10,0.17717,0.57169,9.59e-13,1.0476e-09
1.8832,0.37499,0.37499,0.37443,5.2226e-10,0.17945,0.5694,8.8802e-13,1.0436e-09
1.884,0.37499,0.37499,0.37442,5.2025e-10,0.18175,0.5671,8.4102e-13,1.0397e-09
1.8848,0.37499,0.37499,0.37442,5.1823e-10,0.18405,0.56479,8.1843e-13,1.0357e-09
1.8856,0.37499,0.37499,0.37442,5.1621e-10,0.18637,0.56247,8.2029e-13,1.0316e-09
1.8864,0.37499,0.37499,0.37442,5.1417e-10,0.18869,0.56014,8.4627e-13,1.0275e-09
1.8872,0.37499,0.37499,0.37441,5.1213e-10,0.19103,0.5578,8.9564e-13,1.0234e-09
1.888,0.37499,0.37499,0.37441,5.1008e-10,0.19337,0.55545,9.673e-13,1.0192e-09
1.8889,0.37499,0.37499,0.37441,5.0802e-10,0.19572,0.5531,1.0598e-12,1.015e-09
1.8897,0.37499,0.37499,0.37441,5.0596e-10,0.19809,0.55073,1.1714e-12,1.0107e-09
1.8905,0.37499,0.37499,0.37441,5.0388e-10,0.20046,0.54835,1.2999e-12,1.0065e-09
1.8913,0.37499,0.37499,0.3744,5.018e-10,0.20284,0.54597,1.443e-12,1.0022e-09
1.8921,0.37499,0.37499,0.3744,4.9971e-10,0.20523,0.54358,1.5982e-12,9.9782e-10
1.8929,0.37499,0.37499,0.3744,4.9762e-10,0.20762,0.54117,1.7626e-12,9.9347e-10
1.8937,0.37499,0.37499,0.3744,4.9551e-10,0.21003,0.53876,1.9334e-12,9.8909e-10
1.8945,0.37499,0.37499,0.37439,4.934e-10,0.21244,0.53635,2.1075e-12,9.847e-10
1.8953,0.37499,0.37499,0.37439,4.9129e-10,0.21487,0.53392,2.2818e-12,9.8029e-10
1.8961,0.37499,0.37499,0.37439,4.8916e-10,0.2173,0.53148,2.4534e-12,9.7588e-10
1.8969,0.37499,0.37499,0.37439,4.8704e-10,0.21974,0.52904,2.6191e-12,9.7145e-10
1.8977,0.37499,0.37499,0.37439,4.849e-10,0.22218,0.52659,2.7761e-12,9.6702e-10
1.8985,0.37499,0.37499,0.37438,4.8276e-10,0.22464,0.52413,2.9216e-12,9.6259e-10
1.8993,0.37499,0.37499,0.37438,4.8061e-10,0.2271,0.52166,3.053e-12,9.5817e-10
1.9001,0.37499,0.37499,0.37438,4.7846e-10,0.22957,0.51919,3.168e-12,9.5374e-10
1.9009,0.37499,0.37499,0.37438,4.763e-10,0.23205,0.51671,3.2646e-12,9.4933e-10
1.9017,0.37499,0.37499,0.37438,4.7413e-10,0.23453,0.51422,3.3409e-12,9.4492e-10
1.9025,0.37499,0.37499,0.37438,4.7196e-10,0.23703,0.51172,3.3957e-12,9.4052e-10
1.9033,0.37499,0.37499,0.37437,4.6978e-10,0.23953,0.50922,3.4277e-12,9.3613e-10
1.9042,0.37499,0.37499,0.37437,4.6759e-10,0.24203,0.50671,3.4363e-12,9.3175e-10
1.905,0.37499,0.37499,0.37437,4.654e-10,0.24455,0.5042,3.4213e-12,9.2739e-10
1.9058,0.37499,0.37499,0.37437,4.6321e-10,0.24707,0.50167,3.3827e-12,9.2303e-10
1.9066,0.37499,0.37499,0.37437,4.6101e-10,0.24959,0.49914,3.321e-12,9.1869e-10
1.9074,0.37499,0.37499,0.37437,4.588e-10,0.25212,0.49661,3.2371e-12,9.1436e-10
1.9082,0.37499,0.37499,0.37436,4.5658e-10,0.25466,0.49407,3.1322e-12,9.1004e-10
1.909,0.37499,0.37499,0.37436,4.5437e-10,0.25721,0.49152,3.0079e-12,9.0572e-10
1.9098,0.37499,0.37499,0.37436,4.5214e-10,0.25976,0.48896,2.8662e-12,9.0141e-10
1.9106,0.37499,0.37499,0.37436,4.4991e-10,0.26232,0.4864,2.7093e-12,8.9711e-10
1.9114,0.37499,0.37499,0.37436,4.4767e-10,0.26488,0.48384,2.5395e-12,8.9281e-10
1.9122,0.37499,0.37499,0.37436,4.4543e-10,0.26745,0.48127,2.3597e-12,8.885e-10
1.913,0.37499,0.37499,0.37436,4.4318e-10,0.27002,0.47869,2.1727e-12,8.842e-10
1.9138,0.37499,0.37499,0.37435,4.4093e-10,0.2726,0.47611,1.9815e-12,8.7988e-10
1.9146,0.37499,0.37499,0.37435,4.3867e-10,0.27519,0.47352,1.7892e-12,8.7556e-10
1.9154,0.37499,0.37499,0.37435,4.3641e-10,0.27777,0.47093,1.5989e-12,8.7123e-10
1.9162,0.37499,0.37499,0.37435,4.3415e-10,0.28037,0.46833,1.4137e-12,8.6688e-10
1.917,0.37499,0.37499,0.37435,4.3187e-10,0.28297,0.46573,1.2366e-12,8.6251e-10
1.9178,0.37499,0.37499,0.37435,4.296e-10,0.28557,0.46312,1.0706e-12,8.5812e-10
1.9187,0.37499,0.37499,0.37435,4.2732e-10,0.28818,0.46051,9.1845e-13,8.5371e-10
1.9195,0.37499,0.37499,0.37435,4.2503e-10,0.2908,0.4579,7.8263e-13,8.4928e-10
1.9203,0.37499,0.37499,0.37434,4.2274e-10,0.29341,0.45528,6.6548e-13,8.4482e-10
1.9211,0.37499,0.37499,0.37434,4.2045e-10,0.29603,0.45265,5.6901e-13,8.4033e-10
1.9219,0.37499,0.37499,0.37434,4.1815e-10,0.29866,0.45002,4.9494e-13,8.3581e-10
1.9227,0.37499,0.37499,0.37434,4.1585e-10,0.30129,0.44739,4.4461e-13,8.3126e-10
1.9235,0.37499,0.37499,0.37434,4.1355e-10,0.30392,0.44476,4.1903e-13,8.2668e-10
1.9243,0.37499,0.37499,0.37434,4.1124e-10,0.30656,0.44212,4.188e-13,8.2206e-10
1.9251,0.37499,0.37499,0.37434,4.0893e-10,0.3092,0.43948,4.4416e-13,8.1742e-10
1.9259,0.37499,0.37499,0.37434,4.0662e-10,0.31185,0.43683,4.9492e-13,8.1275e-10
1.9267,0.375,0.375,0.37434,4.0431e-10,0.31449,0.43418,5.7055e-13,8.0804e-10
1.9275,0.375,0.375,0.37434,4.0199e-10,0.31714,0.43153,6.7009e-13,8.0331e-10
1.9283,0.375,0.375,0.37434,3.9967e-10,0.3198,0.42888,7.9224e-13,7.9855e-10
1.9291,0.375,0.375,0.37434,3.9735e-10,0.32245,0.42622,9.3537e-13,7.9377e-10
1.9299,0.375,0.375,0.37433,3.9503e-10,0.32511,0.42356,1.0975e-12,7.8897e-10
1.9307,0.375,0.375,0.37433,3.9271e-10,0.32777,0.4209,1.2764e-12,7.8414e-10
1.9315,0.375,0.375,0.37433,3.9039e-10,0.33044,0.41823,1.4696e-12,7.793e-10
1.9323,0.375,0.375,0.37433,3.8806e-10,0.3331,0.41556,1.6744e-12,7.7445e-10
1.9332,0.375,0.375,0.37433,3.8574e-10,0.33577,0.41289,1.8878e-12,7.6958e-10
1.934,0.375,0.375,0.37433,3.8341e-10,0.33844,0.41022,2.1071e-12,7.6471e-10
1.9348,0.375,0.375,0.37433,3.8108e-10,0.34111,0.40755,2.3291e-12,7.5984e-10
1.9356,0.375,0.375,0.37433,3.7876e-10,0.34379,0.40488,2.5507e-12,7.5496e-10
1.9364,0.375,0.375,0.37433,3.7643e-10,0.34646,0.4022,2.7689e-12,7.5009e-10
1.9372,0.375,0.375,0.37433,3.741e-10,0.34914,0.39952,2.9809e-12,7.4522e-10
1.938,0.375,0.375,0.37433,3.7177e-10,0.35182,0.39684,3.1838e-12,7.4036e-10
1.9388,0.375,0.375,0.37433,3.6944e-10,0.3545,0.39416,3.3749e-12,7.3551e-10
1.9396,0.375,0.375,0.37433,3.6711e-10,0.35718,0.39148,3.5519e-12,7.3067e-10
1.9404,0.375,0.375,0.37433,3.6478e-10,0.35986,0.3888,3.7126e-12,7.2585e-10
1.9412,0.375,0.375,0.37433,3.6245e-10,0.36254,0.38612,3.8551e-12,7.2105e-10
1.942,0.375,0.375,0.37433,3.6012e-10,0.36522,0.38343,3.9779e-12,7.1627e-10
1.9428,0.375,0.375,0.37433,3.578e-10,0.36791,0.38075,4.0798e-12,7.1151e-10
1.9436,0.375,0.375,0.37433,3.5547e-10,0.37059,0.37807,4.1599e-12,7.0677e-10
1.9444,0.375,0.375,0.37433,3.5314e-10,0.37328,0.37538,4.2179e-12,7.0205e-10
1.9452,0.375,0.375,0.37433,3.5081e-10,0.37596,0.3727,4.2537e-12,6.9736e-10
1.946,0.375,0.375,0.37433,3.4848e-10,0.37864,0.37002,4.2676e-12,6.9268e-10
1.9468,0.375,0.375,0.37433,3.4615e-10,0.38133,0.36733,4.2603e-12,6.8803e-10
1.9477,0.375,0.375,0.37433,3.4382e-10,0.38401,0.36465,4.2328e-12,6.834e-10
1.9485,0.375,0.375,0.37433,3.4149e-10,0.38669,0.36197,4.1868e-12,6.7878e-10
1.9493,0.375,0.375,0.37433,3.3916e-10,0.38938,0.35928,4.1238e-12,6.7419e-10
1.9501,0.375,0.375,0.37433,3.3683e-10,0.39206,0.3566,4.046e-12,6.6961e-10
1.9509,0.375,0.375,0.37433,3.345e-10,0.39474,0.35392,3.9556e-12,6.6504e-10
1.9517,0.375,0.375,0.37433,3.3217e-10,0.39742,0.35124,3.8553e-12,6.6048e-10
1.9525,0.375,0.375,0.37433,3.2984e-10,0.4001,0.34857,3.7478e-12,6.5593e-10
1.9533,0.375,0.375,0.37433,3.2751e-10,0.40277,0.34589,3.636e-12,6.5138e-10
1.9541,0.375,0.375,0.37433,3.2518e-10,0.40545,0.34321,3.5227e-12,6.4684e-10
1.9549,0.375,0.375,0.37433,3.2285e-10,0.40812,0.34054,3.4112e-12,6.4229e-10
1.9557,0.375,0.375,0.37433,3.2052e-10,0.4108,0.33787,3.3042e-12,6.3774e-10
1.9565,0.375,0.375,0.37433,3.182e-10,0.41347,0.3352,3.2049e-12,6.3319e-10
1.9573,0.375,0.375,0.37433,3.1587e-10,0.41614,0.33253,3.1161e-12,6.2862e-10
1.9581,0.375,0.375,0.37433,3.1355e-10,0.4188,0.32986,3.0404e-12,6.2405e-10
1.9589,0.375,0.375,0.37433,3.1122e-10,0.42147,0.3272,2.9803e-12,6.1946e-10
1.9597,0.375,0.375,0.37433,3.089e-10,0.42413,0.32454,2.9382e-12,6.1486e-10
1.9605,0.375,0.375,0.37434,3.0658e-10,0.42679,0.32188,2.9159e-12,6.1024e-10
1.9613,0.375,0.375,0.37434,3.0426e-10,0.42945,0.31923,2.9153e-12,6.0561e-10
1.9621,0.375,0.375,0.37434,3.0194e-10,0.4321,0.31657,2.9376e-12,6.0095e-10
1.963,0.375,0.375,0.37434,2.9963e-10,0.43475,0.31392,2.9838e-12,5.9627e-10
1.9638,0.375,0.375,0.37434,2.9732e-10,0.4374,0.31128,3.0546e-12,5.9158e-10
1.9646,0.375,0.375,0.37434,2.9501e-10,0.44004,0.30863,3.1501e-12,5.8687e-10
1.9654,0.375,0.375,0.37434,2.927e-10,0.44269,0.30599,3.2702e-12,5.8213e-10
1.9662,0.375,0.375,0.37434,2.904e-10,0.44532,0.30336,3.4143e-12,5.7738e-10
1.967,0.375,0.375,0.37434,2.881e-10,0.44796,0.30073,3.5816e-12,5.7261e-10
1.9678,0.375,0.375,0.37434,2.858e-10,0.45059,0.2981,3.7707e-12,5.6783e-10
1.9686,0.375,0.375,0.37434,2.8351e-10,0.45322,0.29547,3.9799e-12,5.6304e-10
1.9694,0.375,0.375,0.37435,2.8122e-10,0.45584,0.29285,4.2074e-12,5.5823e-10
1.9702,0.375,0.375,0.37435,2.7893e-10,0.45846,0.29023,4.4509e-12,5.5342e-10
1.971,0.375,0.375,0.37435,2.7665e-10,0.46107,0.28762,4.7078e-12,5.486e-10
1.9718,0.375,0.375,0.37435,2.7438e-10,0.46368,0.28501,4.9755e-12,5.4378e-10
1.9726,0.375,0.375,0.37435,2.7211e-10,0.46629,0.28241,5.251e-12,5.3896e-10
1.9734,0.375,0.375,0.37435,2.6984e-10,0.46889,0.27981,5.5315e-12,5.3415e-10
1.9742,0.375,0.375,0.37435,2.6758e-10,0.47149,0.27722,5.8138e-12,5.2934e-10
1.975,0.375,0.375,0.37435,2.6532e-10,0.47408,0.27463,6.0948e-12,5.2454e-10
1.9758,0.375,0.375,0.37435,2.6307e-10,0.47666,0.27205,6.3715e-12,5.1976e-10
1.9766,0.375,0.375,0.37436,2.6082e-10,0.47924,0.26947,6.6408e-12,5.15e-10
1.9775,0.375,0.375,0.37436,2.5858e-10,0.48182,0.2669,6.9e-12,5.1026e-10
1.9783,0.375,0.375,0.37436,2.5634e-10,0.48439,0.26433,7.1463e-12,5.0554e-10
1.9791,0.375,0.375,0.37436,2.5411e-10,0.48695,0.26177,7.3771e-12,5.0085e-10
1.9799,0.375,0.375,0.37436,2.5189e-10,0.48951,0.25921,7.5904e-12,4.9618e-10
1.9807,0.375,0.375,0.37436,2.4967e-10,0.49206,0.25666,7.7842e-12,4.9155e-10
1.9815,0.375,0.375,0.37436,2.4745e-10,0.49461,0.25412,7.9568e-12,4.8695e-10
1.9823,0.375,0.375,0.37437,2.4525e-10,0.49715,0.25158,8.107e-12,4.8238e-10
1.9831,0.375,0.375,0.37437,2.4304e-10,0.49969,0.24905,8.2339e-12,4.7785e-10
1.9839,0.375,0.375,0.37437,2.4085e-10,0.50221,0.24652,8.337e-12,4.7335e-10
1.9847,0.375,0.375,0.37437,2.3865e-10,0.50474,0.24401,8.4162e-12,4.6889e-10
1.9855,0.375,0.375,0.37437,2.3647e-10,0.50725,0.24149,8.4716e-12,4.6447e-10
1.9863,0.375,0.375,0.37437,2.3429e-10,0.50976,0.23899,8.5041e-12,4.6007e-10
1.9871,0.375,0.375,0.37438,2.3211e-10,0.51226,0.23649,8.5146e-12,4.5571e-10
1.9879,0.375,0.375,0.37438,2.2995e-10,0.51475,0.234,8.5046e-12,4.5139e-10
1.9887,0.375,0.375,0.37438,2.2778e-10,0.51724,0.23152,8.4757e-12,4.4709e-10
1.9895,0.375,0.375,0.37438,2.2563e-10,0.51972,0.22904,8.4301e-12,4.4282e-10
1.9903,0.375,0.375,0.37438,2.2348e-10,0.52219,0.22657,8.3701e-12,4.3858e-10
1.9911,0.375,0.375,0.37439,2.2133e-10,0.52466,0.22411,8.2982e-12,4.3437e-10
1.992,0.375,0.375,0.37439,2.1919e-10,0.52712,0.22166,8.2172e-12,4.3017e-10
1.9928,0.375,0.375,0.37439,2.1706e-10,0.52957,0.21921,8.1302e-12,4.2599e-10
1.9936,0.375,0.375,0.37439,2.1494e-10,0.53201,0.21678,8.0399e-12,4.2183e-10
1.9944,0.375,0.375,0.37439,2.1282e-10,0.53444,0.21435,7.9497e-12,4.1768e-10
1.9952,0.375,0.375,0.3744,2.107e-10,0.53687,0.21193,7.8626e-12,4.1354e-10
1.996,0.375,0.375,0.3744,2.086e-10,0.53928,0.20951,7.7816e-12,4.0941e-10
1.9968,0.375,0.375,0.3744,2.065e-10,0.54169,0.20711,7.7098e-12,4.0528e-10
1.9976,0.375,0.375,0.3744,2.044e-10,0.54409,0.20471,7.6499e-12,4.0116e-10
1.9984,0.375,0.375,0.3744,2.0232e-10,0.54648,0.20233,7.6047e-12,3.9703e-10
1.9992,0.375,0.375,0.37441,2.0024e-10,0.54886,0.19995,7.5765e-12,3.9291e-10
2,0.375,0.375,0.37441,1.9817e-10,0.55124,0.19758,7.5674e-12,3.8878e-10


==> figures/relative_errors/cube/p2/maxwell_3d_cube_relative_invertM_jcp_p4r3_metrics.csv <==
0.5,0,0,0.098995,1.8139,0.2204,0.10839,269.13,0.037104,0.00049714,32.954,0.024329,44.312,0.03442,2.4012e-06,0.0012782
0.25,0,0,0.061135,13.14,2.7594,0.81076,2013.1,0.0026763,2.4084e-06,0.57458,0.00054127,0.89417,0.0026649,2.4012e-06,5.2831e-06
0.125,0,0,0.032882,150.17,74.076,5.3401,13259,0.00032784,3.6013e-08,0.045796,3.1129e-05,0.033928,0.0003278,2.4012e-06,2.4408e-06
0.0625,0,0,0.016626,1426.3,5203.5,41.967,1.042e+05,4.2554e-05,6.079e-10,0.0067479,7.2875e-06,0.004424,4.2439e-05,2.4012e-06,2.4019e-06


==> figures/relative_errors/cube/p3/log_cube_convergence_p3.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_cube.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [16 16 16]
         nquad: [4 4 4]

Done! Simulation with 36018 DoFs took 37923.141622s, 15.273114s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 36018 DoFs took 73338.641319s, 29.536303s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [8 8 8]
         nquad: [4 4 4]

Done! Simulation with 6330 DoFs took 4645.781191s, 1.871036s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 6330 DoFs took 6507.941190s, 2.620999s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [4 4 4]
         nquad: [4 4 4]

Done! Simulation with 1422 DoFs took 789.047906s, 0.317780s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 1422 DoFs took 907.900374s, 0.365647s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [3 3 3]
    regularity: [2 2 2]
          nsub: [2 2 2]
         nquad: [4 4 4]

Done! Simulation with 444 DoFs took 292.501006s, 0.117801s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 444 DoFs took 276.502640s, 0.111358s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
3,0.012363,0.020265


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertK_tp_jcp_p3r2_hrefN0_energy.csv <==
0.00080548,0.3746,0.36911,0.375,7.7737e-06,0.75,9.605e-06,1.5453e-05,9.4625e-08
0.001611,0.3746,0.36911,0.37501,7.9164e-06,0.74998,3.842e-05,1.5454e-05,3.7849e-07
0.0024164,0.3746,0.36911,0.37501,8.1544e-06,0.74994,8.6442e-05,1.5457e-05,8.5159e-07
0.0032219,0.3746,0.36911,0.37502,8.4878e-06,0.74988,0.00015367,1.5462e-05,1.5139e-06
0.0040274,0.3746,0.36911,0.37502,8.9165e-06,0.74981,0.0002401,1.5468e-05,2.3653e-06
0.0048329,0.3746,0.36911,0.37503,9.4405e-06,0.74971,0.00034573,1.5475e-05,3.4059e-06
0.0056384,0.3746,0.36911,0.37503,1.006e-05,0.74959,0.00047055,1.5484e-05,4.6354e-06
0.0064438,0.37459,0.36911,0.37504,1.0774e-05,0.74946,0.00061456,1.5495e-05,6.054e-06
0.0072493,0.37459,0.36911,0.37504,1.1584e-05,0.74931,0.00077774,1.5507e-05,7.6614e-06
0.0080548,0.37459,0.36911,0.37505,1.2489e-05,0.74913,0.0009601,1.5521e-05,9.4575e-06
0.0088603,0.37459,0.36911,0.37505,1.3489e-05,0.74894,0.0011616,1.5536e-05,1.1442e-05
0.0096658,0.37459,0.36911,0.37506,1.4584e-05,0.74873,0.0013823,1.5553e-05,1.3616e-05
0.010471,0.37459,0.36911,0.37506,1.5775e-05,0.7485,0.0016221,1.5572e-05,1.5977e-05
0.011277,0.37459,0.36911,0.37507,1.706e-05,0.74825,0.001881,1.5593e-05,1.8527e-05
0.012082,0.37459,0.36911,0.37507,1.844e-05,0.74798,0.0021591,1.5615e-05,2.1265e-05
0.012888,0.37459,0.36911,0.37508,1.9915e-05,0.74769,0.0024562,1.5639e-05,2.4191e-05
0.013693,0.37459,0.36911,0.37508,2.1485e-05,0.74739,0.0027724,1.5665e-05,2.7305e-05
0.014499,0.37458,0.36911,0.37509,2.315e-05,0.74706,0.0031077,1.5693e-05,3.0606e-05
0.015304,0.37458,0.36911,0.37509,2.4909e-05,0.74672,0.0034621,1.5724e-05,3.4094e-05
0.01611,0.37458,0.36911,0.37509,2.6763e-05,0.74635,0.0038355,1.5756e-05,3.777e-05
0.016915,0.37458,0.36911,0.3751,2.8711e-05,0.74597,0.0042279,1.579e-05,4.1632e-05
0.017721,0.37458,0.36911,0.3751,3.0754e-05,0.74557,0.0046393,1.5826e-05,4.5681e-05
0.018526,0.37458,0.36911,0.37511,3.289e-05,0.74515,0.0050696,1.5865e-05,4.9916e-05
0.019332,0.37457,0.36911,0.37511,3.5122e-05,0.74471,0.0055189,1.5906e-05,5.4337e-05
0.020137,0.37457,0.36911,0.37512,3.7447e-05,0.74425,0.0059872,1.5949e-05,5.8944e-05
0.020942,0.37457,0.36911,0.37512,3.9866e-05,0.74377,0.0064743,1.5995e-05,6.3737e-05
0.021748,0.37457,0.36911,0.37513,4.2379e-05,0.74328,0.0069803,1.6044e-05,6.8715e-05
0.022553,0.37456,0.36911,0.37513,4.4986e-05,0.74276,0.0075052,1.6095e-05,7.3877e-05
0.023359,0.37456,0.36911,0.37514,4.7687e-05,0.74223,0.0080489,1.6149e-05,7.9224e-05
0.024164,0.37456,0.36911,0.37514,5.0481e-05,0.74167,0.0086114,1.6206e-05,8.4756e-05
0.02497,0.37456,0.36911,0.37515,5.3368e-05,0.7411,0.0091927,1.6265e-05,9.0471e-05
0.025775,0.37455,0.36911,0.37515,5.6349e-05,0.74051,0.0097927,1.6328e-05,9.637e-05
0.026581,0.37455,0.36911,0.37516,5.9422e-05,0.7399,0.010411,1.6393e-05,0.00010245
0.027386,0.37455,0.36911,0.37516,6.2589e-05,0.73927,0.011049,1.6462e-05,0.00010872
0.028192,0.37455,0.36911,0.37517,6.5849e-05,0.73863,0.011705,1.6535e-05,0.00011516
0.028997,0.37454,0.36911,0.37517,6.9201e-05,0.73796,0.012379,1.661e-05,0.00012179
0.029803,0.37454,0.36911,0.37517,7.2646e-05,0.73728,0.013073,1.6689e-05,0.0001286
0.030608,0.37454,0.36911,0.37518,7.6183e-05,0.73657,0.013784,1.6772e-05,0.00013559
0.031414,0.37453,0.36911,0.37518,7.9812e-05,0.73585,0.014515,1.6859e-05,0.00014277
0.032219,0.37453,0.36911,0.37519,8.3534e-05,0.73511,0.015263,1.6949e-05,0.00015012
0.033025,0.37453,0.36911,0.37519,8.7347e-05,0.73436,0.016031,1.7044e-05,0.00015765
0.03383,0.37452,0.36911,0.3752,9.1252e-05,0.73358,0.016816,1.7142e-05,0.00016536
0.034636,0.37452,0.36911,0.3752,9.5248e-05,0.73278,0.01762,1.7245e-05,0.00017325
0.035441,0.37452,0.36911,0.37521,9.9336e-05,0.73197,0.018442,1.7352e-05,0.00018132
0.036247,0.37451,0.36911,0.37521,0.00010351,0.73114,0.019283,1.7463e-05,0.00018957
0.037052,0.37451,0.36911,0.37522,0.00010778,0.73029,0.020141,1.7579e-05,0.00019799
0.037858,0.3745,0.36911,0.37522,0.00011214,0.72942,0.021018,1.77e-05,0.00020659
0.038663,0.3745,0.36911,0.37522,0.0001166,0.72854,0.021913,1.7825e-05,0.00021537
0.039469,0.3745,0.36911,0.37523,0.00012114,0.72763,0.022826,1.7956e-05,0.00022432
0.040274,0.37449,0.36911,0.37523,0.00012577,0.72671,0.023757,1.8091e-05,0.00023345
0.041079,0.37449,0.36911,0.37524,0.00013049,0.72577,0.024707,1.8232e-05,0.00024275
0.041885,0.37448,0.36911,0.37524,0.0001353,0.72481,0.025674,1.8378e-05,0.00025222
0.04269,0.37448,0.36911,0.37525,0.0001402,0.72384,0.026659,1.853e-05,0.00026187
0.043496,0.37447,0.36911,0.37525,0.00014519,0.72284,0.027661,1.8687e-05,0.0002717
0.044301,0.37447,0.36911,0.37526,0.00015027,0.72183,0.028682,1.885e-05,0.00028169
0.045107,0.37446,0.36911,0.37526,0.00015544,0.7208,0.02972,1.9019e-05,0.00029186
0.045912,0.37446,0.36911,0.37527,0.00016069,0.71975,0.030776,1.9194e-05,0.00030219
0.046718,0.37446,0.36911,0.37527,0.00016604,0.71869,0.03185,1.9376e-05,0.0003127
0.047523,0.37445,0.36911,0.37527,0.00017147,0.71761,0.032941,1.9563e-05,0.00032338
0.048329,0.37445,0.36911,0.37528,0.00017699,0.71651,0.03405,1.9757e-05,0.00033422
0.049134,0.37444,0.36911,0.37528,0.0001826,0.71539,0.035176,1.9958e-05,0.00034524
0.04994,0.37444,0.36911,0.37529,0.00018829,0.71425,0.03632,2.0165e-05,0.00035642
0.050745,0.37443,0.36911,0.37529,0.00019407,0.7131,0.037481,2.0379e-05,0.00036777
0.051551,0.37442,0.36911,0.3753,0.00019994,0.71193,0.038659,2.0601e-05,0.00037928
0.052356,0.37442,0.36911,0.3753,0.0002059,0.71075,0.039855,2.0829e-05,0.00039097
0.053162,0.37441,0.36911,0.3753,0.00021194,0.70954,0.041067,2.1065e-05,0.00040281
0.053967,0.37441,0.36911,0.37531,0.00021807,0.70832,0.042297,2.1308e-05,0.00041482
0.054773,0.3744,0.36911,0.37531,0.00022428,0.70708,0.043544,2.1559e-05,0.000427
0.055578,0.3744,0.36911,0.37532,0.00023058,0.70583,0.044808,2.1818e-05,0.00043933
0.056384,0.37439,0.36911,0.37532,0.00023696,0.70455,0.046089,2.2085e-05,0.00045183
0.057189,0.37439,0.36911,0.37533,0.00024343,0.70326,0.047386,2.2359e-05,0.00046449
0.057995,0.37438,0.36911,0.37533,0.00024998,0.70196,0.0487,2.2642e-05,0.00047731
0.0588,0.37437,0.36911,0.37533,0.00025661,0.70064,0.050032,2.2933e-05,0.00049029
0.059606,0.37437,0.36911,0.37534,0.00026333,0.6993,0.051379,2.3233e-05,0.00050343
0.060411,0.37436,0.36911,0.37534,0.00027014,0.69794,0.052744,2.3541e-05,0.00051673
0.061216,0.37436,0.36911,0.37535,0.00027702,0.69657,0.054124,2.3858e-05,0.00053018
0.062022,0.37435,0.36911,0.37535,0.00028399,0.69518,0.055522,2.4184e-05,0.0005438
0.062827,0.37434,0.36911,0.37535,0.00029104,0.69377,0.056935,2.452e-05,0.00055756
0.063633,0.37434,0.36911,0.37536,0.00029818,0.69235,0.058365,2.4864e-05,0.00057149
0.064438,0.37433,0.36911,0.37536,0.00030539,0.69091,0.059811,2.5217e-05,0.00058556
0.065244,0.37433,0.36911,0.37537,0.00031269,0.68946,0.061273,2.558e-05,0.00059979
0.066049,0.37432,0.36911,0.37537,0.00032007,0.68799,0.062752,2.5953e-05,0.00061418
0.066855,0.37431,0.36911,0.37537,0.00032752,0.6865,0.064246,2.6335e-05,0.00062871
0.06766,0.37431,0.36911,0.37538,0.00033506,0.685,0.065756,2.6728e-05,0.0006434
0.068466,0.3743,0.36911,0.37538,0.00034268,0.68348,0.067282,2.713e-05,0.00065823
0.069271,0.37429,0.36911,0.37539,0.00035038,0.68195,0.068824,2.7542e-05,0.00067322
0.070077,0.37429,0.36911,0.37539,0.00035816,0.6804,0.070382,2.7965e-05,0.00068835
0.070882,0.37428,0.36911,0.37539,0.00036601,0.67883,0.071955,2.8398e-05,0.00070363
0.071688,0.37427,0.36911,0.3754,0.00037395,0.67725,0.073544,2.8841e-05,0.00071906
0.072493,0.37427,0.36911,0.3754,0.00038196,0.67566,0.075148,2.9295e-05,0.00073463
0.073299,0.37426,0.36911,0.37541,0.00039006,0.67404,0.076767,2.976e-05,0.00075035
0.074104,0.37425,0.36911,0.37541,0.00039822,0.67242,0.078402,3.0236e-05,0.00076621
0.07491,0.37424,0.36911,0.37541,0.00040647,0.67077,0.080052,3.0723e-05,0.00078222
0.075715,0.37424,0.36911,0.37542,0.00041479,0.66912,0.081717,3.1221e-05,0.00079836
0.076521,0.37423,0.36911,0.37542,0.00042319,0.66744,0.083397,3.173e-05,0.00081465
0.077326,0.37422,0.36911,0.37542,0.00043166,0.66576,0.085092,3.225e-05,0.00083108
0.078132,0.37422,0.36911,0.37543,0.00044021,0.66405,0.086802,3.2782e-05,0.00084765
0.078937,0.37421,0.36911,0.37543,0.00044884,0.66234,0.088527,3.3325e-05,0.00086435
0.079743,0.3742,0.36911,0.37544,0.00045754,0.66061,0.090266,3.388e-05,0.00088119
0.080548,0.37419,0.36911,0.37544,0.00046631,0.65886,0.09202,3.4447e-05,0.00089817
0.081353,0.37419,0.36911,0.37544,0.00047516,0.6571,0.093788,3.5025e-05,0.00091529
0.082159,0.37418,0.36911,0.37545,0.00048408,0.65532,0.095571,3.5616e-05,0.00093254
0.082964,0.37417,0.36911,0.37545,0.00049307,0.65353,0.097368,3.6218e-05,0.00094992
0.08377,0.37416,0.36911,0.37545,0.00050214,0.65173,0.099179,3.6833e-05,0.00096744
0.084575,0.37415,0.36911,0.37546,0.00051127,0.64991,0.101,3.746e-05,0.00098509
0.085381,0.37415,0.36911,0.37546,0.00052048,0.64808,0.10284,3.8099e-05,0.0010029
0.086186,0.37414,0.36911,0.37546,0.00052976,0.64623,0.1047,3.875e-05,0.0010208
0.086992,0.37413,0.36911,0.37547,0.00053911,0.64437,0.10657,3.9414e-05,0.0010388
0.087797,0.37412,0.36911,0.37547,0.00054853,0.6425,0.10845,4.009e-05,0.001057
0.088603,0.37412,0.36911,0.37547,0.00055802,0.64061,0.11034,4.0779e-05,0.0010753
0.089408,0.37411,0.36911,0.37548,0.00056758,0.63871,0.11225,4.148e-05,0.0010937
0.090214,0.3741,0.36911,0.37548,0.00057721,0.63679,0.11417,4.2194e-05,0.0011122
0.091019,0.37409,0.36911,0.37548,0.00058691,0.63486,0.11611,4.2921e-05,0.0011309
0.091825,0.37408,0.36911,0.37549,0.00059667,0.63292,0.11805,4.3661e-05,0.0011497
0.09263,0.37407,0.36911,0.37549,0.00060651,0.63097,0.12002,4.4413e-05,0.0011686
0.093436,0.37407,0.36911,0.37549,0.0006164,0.629,0.12199,4.5179e-05,0.0011876
0.094241,0.37406,0.36911,0.3755,0.00062637,0.62702,0.12398,4.5957e-05,0.0012068
0.095047,0.37405,0.36911,0.3755,0.0006364,0.62502,0.12598,4.6748e-05,0.0012261
0.095852,0.37404,0.36911,0.3755,0.0006465,0.62302,0.12799,4.7552e-05,0.0012454
0.096658,0.37403,0.36911,0.37551,0.00065666,0.621,0.13002,4.8369e-05,0.0012649
0.097463,0.37402,0.36911,0.37551,0.00066688,0.61897,0.13206,4.92e-05,0.0012846
0.098269,0.37402,0.36911,0.37551,0.00067717,0.61692,0.13411,5.0043e-05,0.0013043
0.099074,0.37401,0.36911,0.37552,0.00068753,0.61486,0.13617,5.09e-05,0.0013242
0.09988,0.374,0.36911,0.37552,0.00069794,0.61279,0.13824,5.1769e-05,0.0013441
0.10069,0.37399,0.36911,0.37552,0.00070842,0.61071,0.14033,5.2652e-05,0.0013642
0.10149,0.37398,0.36911,0.37553,0.00071896,0.60862,0.14243,5.3547e-05,0.0013844
0.1023,0.37397,0.36911,0.37553,0.00072956,0.60651,0.14454,5.4456e-05,0.0014047
0.1031,0.37396,0.36911,0.37553,0.00074022,0.6044,0.14667,5.5378e-05,0.0014251
0.10391,0.37396,0.36911,0.37553,0.00075094,0.60227,0.1488,5.6313e-05,0.0014456
0.10471,0.37395,0.36911,0.37554,0.00076173,0.60013,0.15095,5.7261e-05,0.0014662
0.10552,0.37394,0.36911,0.37554,0.00077257,0.59797,0.15311,5.8222e-05,0.0014869
0.10632,0.37393,0.36911,0.37554,0.00078347,0.59581,0.15527,5.9197e-05,0.0015077
0.10713,0.37392,0.36911,0.37555,0.00079442,0.59364,0.15746,6.0184e-05,0.0015287
0.10793,0.37391,0.36911,0.37555,0.00080544,0.59145,0.15965,6.1184e-05,0.0015497
0.10874,0.3739,0.36911,0.37555,0.00081651,0.58925,0.16185,6.2197e-05,0.0015708
0.10955,0.37389,0.36911,0.37555,0.00082764,0.58704,0.16406,6.3223e-05,0.0015921
0.11035,0.37388,0.36911,0.37556,0.00083882,0.58483,0.16629,6.4262e-05,0.0016134
0.11116,0.37388,0.36911,0.37556,0.00085006,0.5826,0.16852,6.5314e-05,0.0016348
0.11196,0.37387,0.36911,0.37556,0.00086136,0.58036,0.17077,6.6378e-05,0.0016563
0.11277,0.37386,0.36911,0.37556,0.0008727,0.5781,0.17303,6.7455e-05,0.001678
0.11357,0.37385,0.36911,0.37557,0.00088411,0.57584,0.17529,6.8545e-05,0.0016997
0.11438,0.37384,0.36911,0.37557,0.00089556,0.57357,0.17757,6.9647e-05,0.0017215
0.11518,0.37383,0.36911,0.37557,0.00090707,0.57129,0.17986,7.0762e-05,0.0017434
0.11599,0.37382,0.36911,0.37557,0.00091863,0.569,0.18215,7.1889e-05,0.0017654
0.11679,0.37381,0.36911,0.37558,0.00093024,0.5667,0.18446,7.3028e-05,0.0017874
0.1176,0.3738,0.36911,0.37558,0.0009419,0.56438,0.18678,7.418e-05,0.0018096
0.11841,0.37379,0.36911,0.37558,0.00095361,0.56206,0.1891,7.5343e-05,0.0018319
0.11921,0.37378,0.36911,0.37558,0.00096537,0.55973,0.19144,7.6519e-05,0.0018542
0.12002,0.37377,0.36911,0.37559,0.00097718,0.55739,0.19378,7.7706e-05,0.0018767
0.12082,0.37377,0.36911,0.37559,0.00098904,0.55504,0.19614,7.8906e-05,0.0018992
0.12163,0.37376,0.36911,0.37559,0.0010009,0.55268,0.1985,8.0117e-05,0.0019218
0.12243,0.37375,0.36911,0.37559,0.0010129,0.55031,0.20087,8.1339e-05,0.0019444
0.12324,0.37374,0.36911,0.3756,0.0010249,0.54794,0.20326,8.2573e-05,0.0019672
0.12404,0.37373,0.36911,0.3756,0.0010369,0.54555,0.20565,8.3818e-05,0.0019901
0.12485,0.37372,0.36911,0.3756,0.001049,0.54316,0.20804,8.5075e-05,0.002013
0.12565,0.37371,0.36911,0.3756,0.0010612,0.54075,0.21045,8.6342e-05,0.002036
0.12646,0.3737,0.36911,0.3756,0.0010733,0.53834,0.21287,8.7621e-05,0.0020591
0.12727,0.37369,0.36911,0.37561,0.0010856,0.53592,0.21529,8.891e-05,0.0020822
0.12807,0.37368,0.36911,0.37561,0.0010978,0.53349,0.21772,9.0209e-05,0.0021054
0.12888,0.37367,0.36911,0.37561,0.0011101,0.53106,0.22017,9.1519e-05,0.0021287
0.12968,0.37366,0.36911,0.37561,0.0011225,0.52861,0.22261,9.284e-05,0.0021521
0.13049,0.37365,0.36911,0.37561,0.0011349,0.52616,0.22507,9.417e-05,0.0021756
0.13129,0.37364,0.36911,0.37562,0.0011473,0.5237,0.22753,9.551e-05,0.0021991
0.1321,0.37363,0.36911,0.37562,0.0011598,0.52123,0.23001,9.686e-05,0.0022227
0.1329,0.37362,0.36911,0.37562,0.0011723,0.51876,0.23248,9.822e-05,0.0022463
0.13371,0.37361,0.36911,0.37562,0.0011848,0.51627,0.23497,9.9588e-05,0.0022701
0.13452,0.37361,0.36911,0.37562,0.0011974,0.51378,0.23746,0.00010097,0.0022938
0.13532,0.3736,0.36911,0.37563,0.00121,0.51129,0.23996,0.00010235,0.0023177
0.13613,0.37359,0.36911,0.37563,0.0012227,0.50878,0.24247,0.00010375,0.0023416
0.13693,0.37358,0.36911,0.37563,0.0012354,0.50627,0.24499,0.00010515,0.0023656
0.13774,0.37357,0.36911,0.37563,0.0012481,0.50375,0.24751,0.00010657,0.0023896
0.13854,0.37356,0.36911,0.37563,0.0012609,0.50123,0.25003,0.00010799,0.0024137
0.13935,0.37355,0.36911,0.37563,0.0012737,0.4987,0.25257,0.00010942,0.0024379
0.14015,0.37354,0.36911,0.37564,0.0012865,0.49616,0.25511,0.00011085,0.0024621
0.14096,0.37353,0.36911,0.37564,0.0012993,0.49362,0.25765,0.0001123,0.0024864
0.14176,0.37352,0.36911,0.37564,0.0013122,0.49107,0.26021,0.00011375,0.0025107
0.14257,0.37351,0.36911,0.37564,0.0013252,0.48852,0.26276,0.0001152,0.0025351
0.14338,0.3735,0.36911,0.37564,0.0013381,0.48595,0.26533,0.00011667,0.0025596
0.14418,0.37349,0.36911,0.37564,0.0013511,0.48339,0.2679,0.00011814,0.0025841
0.14499,0.37348,0.36911,0.37564,0.0013641,0.48082,0.27047,0.00011962,0.0026086
0.14579,0.37347,0.36911,0.37565,0.0013771,0.47824,0.27305,0.0001211,0.0026332
0.1466,0.37346,0.36911,0.37565,0.0013902,0.47565,0.27564,0.00012259,0.0026578
0.1474,0.37345,0.36911,0.37565,0.0014033,0.47307,0.27823,0.00012408,0.0026825
0.14821,0.37344,0.36911,0.37565,0.0014164,0.47047,0.28082,0.00012558,0.0027073
0.14901,0.37343,0.36911,0.37565,0.0014296,0.46788,0.28343,0.00012709,0.0027321
0.14982,0.37342,0.36911,0.37565,0.0014428,0.46527,0.28603,0.0001286,0.0027569
0.15062,0.37341,0.36911,0.37565,0.0014559,0.46267,0.28864,0.00013011,0.0027818
0.15143,0.37341,0.36911,0.37565,0.0014692,0.46005,0.29125,0.00013163,0.0028067
0.15224,0.3734,0.36911,0.37565,0.0014824,0.45744,0.29387,0.00013315,0.0028317
0.15304,0.37339,0.36911,0.37566,0.0014957,0.45482,0.29649,0.00013468,0.0028567
0.15385,0.37338,0.36911,0.37566,0.001509,0.45219,0.29912,0.00013621,0.0028817
0.15465,0.37337,0.36911,0.37566,0.0015223,0.44956,0.30175,0.00013774,0.0029068
0.15546,0.37336,0.36911,0.37566,0.0015356,0.44693,0.30439,0.00013927,0.0029319
0.15626,0.37335,0.36911,0.37566,0.0015489,0.4443,0.30702,0.00014081,0.0029571
0.15707,0.37334,0.36911,0.37566,0.0015623,0.44166,0.30966,0.00014235,0.0029823
0.15787,0.37333,0.36911,0.37566,0.0015757,0.43901,0.31231,0.00014389,0.0030075
0.15868,0.37332,0.36911,0.37566,0.0015891,0.43637,0.31496,0.00014543,0.0030327
0.15949,0.37331,0.36911,0.37566,0.0016025,0.43372,0.31761,0.00014697,0.003058
0.16029,0.3733,0.36911,0.37566,0.0016159,0.43107,0.32026,0.00014852,0.0030834
0.1611,0.37329,0.36911,0.37566,0.0016294,0.42841,0.32292,0.00015006,0.0031087
0.1619,0.37328,0.36911,0.37566,0.0016428,0.42575,0.32558,0.00015161,0.0031341
0.16271,0.37327,0.36911,0.37567,0.0016563,0.42309,0.32824,0.00015315,0.0031595
0.16351,0.37326,0.36911,0.37567,0.0016698,0.42043,0.3309,0.0001547,0.0031849
0.16432,0.37325,0.36911,0.37567,0.0016833,0.41776,0.33357,0.00015624,0.0032104
0.16512,0.37325,0.36911,0.37567,0.0016968,0.4151,0.33624,0.00015778,0.0032359
0.16593,0.37324,0.36911,0.37567,0.0017103,0.41243,0.33891,0.00015932,0.0032614
0.16673,0.37323,0.36911,0.37567,0.0017239,0.40975,0.34158,0.00016086,0.0032869
0.16754,0.37322,0.36911,0.37567,0.0017374,0.40708,0.34426,0.0001624,0.0033124
0.16835,0.37321,0.36911,0.37567,0.001751,0.40441,0.34693,0.00016394,0.003338
0.16915,0.3732,0.36911,0.37567,0.0017645,0.40173,0.34961,0.00016547,0.0033636
0.16996,0.37319,0.36911,0.37567,0.0017781,0.39905,0.35229,0.000167,0.0033892
0.17076,0.37318,0.36911,0.37567,0.0017917,0.39637,0.35497,0.00016852,0.0034148
0.17157,0.37317,0.36911,0.37567,0.0018052,0.39369,0.35765,0.00017005,0.0034404
0.17237,0.37316,0.36911,0.37567,0.0018188,0.39101,0.36033,0.00017156,0.0034661
0.17318,0.37315,0.36911,0.37567,0.0018324,0.38833,0.36301,0.00017308,0.0034918
0.17398,0.37314,0.36911,0.37567,0.001846,0.38565,0.36569,0.00017459,0.0035174
0.17479,0.37313,0.36911,0.37567,0.0018596,0.38296,0.36838,0.00017609,0.0035431
0.17559,0.37313,0.36911,0.37567,0.0018732,0.38028,0.37106,0.00017759,0.0035688
0.1764,0.37312,0.36911,0.37567,0.0018868,0.3776,0.37375,0.00017908,0.0035945
0.17721,0.37311,0.36911,0.37567,0.0019004,0.37491,0.37643,0.00018057,0.0036202
0.17801,0.3731,0.36911,0.37567,0.001914,0.37223,0.37911,0.00018205,0.0036459
0.17882,0.37309,0.36911,0.37567,0.0019276,0.36955,0.3818,0.00018352,0.0036717
0.17962,0.37308,0.36911,0.37567,0.0019412,0.36686,0.38448,0.00018499,0.0036974
0.18043,0.37307,0.36911,0.37567,0.0019548,0.36418,0.38716,0.00018645,0.0037231
0.18123,0.37306,0.36911,0.37567,0.0019684,0.3615,0.38985,0.0001879,0.0037489
0.18204,0.37305,0.36911,0.37567,0.001982,0.35881,0.39253,0.00018934,0.0037746
0.18284,0.37305,0.36911,0.37567,0.0019956,0.35613,0.39521,0.00019078,0.0038003
0.18365,0.37304,0.36911,0.37567,0.0020091,0.35345,0.39789,0.0001922,0.0038261
0.18445,0.37303,0.36911,0.37567,0.0020227,0.35077,0.40057,0.00019362,0.0038518
0.18526,0.37302,0.36911,0.37567,0.0020363,0.3481,0.40324,0.00019503,0.0038775
0.18607,0.37301,0.36911,0.37567,0.0020498,0.34542,0.40592,0.00019642,0.0039032
0.18687,0.373,0.36911,0.37567,0.0020634,0.34274,0.40859,0.00019781,0.003929
0.18768,0.37299,0.36911,0.37567,0.0020769,0.34007,0.41126,0.00019919,0.0039547
0.18848,0.37298,0.36911,0.37567,0.0020905,0.3374,0.41393,0.00020055,0.0039804
0.18929,0.37298,0.36911,0.37567,0.002104,0.33473,0.4166,0.00020191,0.0040061
0.19009,0.37297,0.36911,0.37567,0.0021175,0.33206,0.41927,0.00020325,0.0040318
0.1909,0.37296,0.36911,0.37567,0.002131,0.3294,0.42193,0.00020458,0.0040574
0.1917,0.37295,0.36911,0.37567,0.0021445,0.32674,0.4246,0.0002059,0.0040831
0.19251,0.37294,0.36911,0.37566,0.002158,0.32407,0.42725,0.00020721,0.0041087
0.19332,0.37293,0.36911,0.37566,0.0021714,0.32142,0.42991,0.0002085,0.0041344
0.19412,0.37292,0.36911,0.37566,0.0021849,0.31876,0.43256,0.00020978,0.00416
0.19493,0.37292,0.36911,0.37566,0.0021983,0.31611,0.43522,0.00021105,0.0041856
0.19573,0.37291,0.36911,0.37566,0.0022117,0.31346,0.43786,0.0002123,0.0042112
0.19654,0.3729,0.36911,0.37566,0.0022251,0.31081,0.44051,0.00021354,0.0042367
0.19734,0.37289,0.36911,0.37566,0.0022385,0.30817,0.44315,0.00021477,0.0042623
0.19815,0.37288,0.36911,0.37566,0.0022519,0.30553,0.44579,0.00021598,0.0042878
0.19895,0.37287,0.36911,0.37566,0.0022652,0.3029,0.44842,0.00021718,0.0043133
0.19976,0.37287,0.36911,0.37566,0.0022786,0.30026,0.45105,0.00021836,0.0043388
0.20056,0.37286,0.36911,0.37566,0.0022919,0.29764,0.45368,0.00021952,0.0043642
0.20137,0.37285,0.36911,0.37566,0.0023052,0.29501,0.4563,0.00022067,0.0043897
0.20218,0.37284,0.36911,0.37565,0.0023184,0.29239,0.45892,0.0002218,0.0044151
0.20298,0.37283,0.36911,0.37565,0.0023317,0.28978,0.46153,0.00022292,0.0044404
0.20379,0.37283,0.36911,0.37565,0.0023449,0.28716,0.46414,0.00022402,0.0044658
0.20459,0.37282,0.36911,0.37565,0.0023581,0.28456,0.46674,0.0002251,0.0044911
0.2054,0.37281,0.36911,0.37565,0.0023713,0.28196,0.46934,0.00022616,0.0045164
0.2062,0.3728,0.36911,0.37565,0.0023844,0.27936,0.47194,0.00022721,0.0045416
0.20701,0.37279,0.36911,0.37565,0.0023976,0.27676,0.47453,0.00022824,0.0045669
0.20781,0.37279,0.36911,0.37565,0.0024107,0.27418,0.47711,0.00022925,0.0045921
0.20862,0.37278,0.36911,0.37564,0.0024237,0.27159,0.47969,0.00023024,0.0046172
0.20942,0.37277,0.36911,0.37564,0.0024368,0.26902,0.48227,0.00023122,0.0046423
0.21023,0.37276,0.36911,0.37564,0.0024498,0.26645,0.48484,0.00023217,0.0046674
0.21104,0.37276,0.36911,0.37564,0.0024628,0.26388,0.4874,0.00023311,0.0046924
0.21184,0.37275,0.36911,0.37564,0.0024757,0.26132,0.48996,0.00023403,0.0047174
0.21265,0.37274,0.36911,0.37564,0.0024886,0.25876,0.49251,0.00023492,0.0047424
0.21345,0.37273,0.36911,0.37564,0.0025015,0.25622,0.49506,0.0002358,0.0047673
0.21426,0.37272,0.36911,0.37563,0.0025144,0.25367,0.4976,0.00023666,0.0047922
0.21506,0.37272,0.36911,0.37563,0.0025272,0.25114,0.50013,0.00023749,0.004817
0.21587,0.37271,0.36911,0.37563,0.00254,0.24861,0.50266,0.00023831,0.0048418
0.21667,0.3727,0.36911,0.37563,0.0025528,0.24608,0.50518,0.0002391,0.0048665
0.21748,0.3727,0.36911,0.37563,0.0025655,0.24356,0.50769,0.00023988,0.0048912
0.21829,0.37269,0.36911,0.37563,0.0025782,0.24105,0.5102,0.00024063,0.0049158
0.21909,0.37268,0.36911,0.37562,0.0025909,0.23855,0.5127,0.00024136,0.0049404
0.2199,0.37267,0.36911,0.37562,0.0026035,0.23605,0.51519,0.00024207,0.0049649
0.2207,0.37267,0.36911,0.37562,0.0026161,0.23357,0.51768,0.00024276,0.0049894
0.22151,0.37266,0.36911,0.37562,0.0026286,0.23108,0.52016,0.00024343,0.0050138
0.22231,0.37265,0.36911,0.37562,0.0026411,0.22861,0.52263,0.00024407,0.0050382
0.22312,0.37264,0.36911,0.37562,0.0026536,0.22614,0.52509,0.00024469,0.0050625
0.22392,0.37264,0.36911,0.37561,0.002666,0.22368,0.52755,0.00024529,0.0050868
0.22473,0.37263,0.36911,0.37561,0.0026784,0.22123,0.52999,0.00024587,0.005111
0.22553,0.37262,0.36911,0.37561,0.0026908,0.21879,0.53243,0.00024642,0.0051352
0.22634,0.37262,0.36911,0.37561,0.0027031,0.21635,0.53487,0.00024695,0.0051592
0.22715,0.37261,0.36911,0.37561,0.0027154,0.21392,0.53729,0.00024746,0.0051833
0.22795,0.3726,0.36911,0.3756,0.0027276,0.2115,0.5397,0.00024794,0.0052072
0.22876,0.3726,0.36911,0.3756,0.0027398,0.20909,0.54211,0.0002484,0.0052311
0.22956,0.37259,0.36911,0.3756,0.0027519,0.20669,0.54451,0.00024884,0.0052549
0.23037,0.37258,0.36911,0.3756,0.002764,0.20429,0.5469,0.00024925,0.0052787
0.23117,0.37258,0.36911,0.37559,0.002776,0.20191,0.54928,0.00024964,0.0053024
0.23198,0.37257,0.36911,0.37559,0.002788,0.19953,0.55165,0.00025001,0.005326
0.23278,0.37256,0.36911,0.37559,0.0028,0.19716,0.55402,0.00025035,0.0053496
0.23359,0.37256,0.36911,0.37559,0.0028119,0.19481,0.55637,0.00025067,0.0053731
0.23439,0.37255,0.36911,0.37559,0.0028237,0.19246,0.55871,0.00025097,0.0053965
0.2352,0.37254,0.36911,0.37558,0.0028356,0.19012,0.56105,0.00025124,0.0054199
0.23601,0.37254,0.36911,0.37558,0.0028473,0.18779,0.56337,0.00025148,0.0054431
0.23681,0.37253,0.36911,0.37558,0.002859,0.18547,0.56569,0.0002517,0.0054663
0.23762,0.37253,0.36911,0.37558,0.0028707,0.18315,0.568,0.0002519,0.0054895
0.23842,0.37252,0.36911,0.37557,0.0028823,0.18085,0.57029,0.00025207,0.0055125
0.23923,0.37251,0.36911,0.37557,0.0028938,0.17856,0.57258,0.00025222,0.0055355
0.24003,0.37251,0.36911,0.37557,0.0029054,0.17628,0.57486,0.00025234,0.0055584
0.24084,0.3725,0.36911,0.37557,0.0029168,0.17401,0.57712,0.00025244,0.0055812
0.24164,0.37249,0.36911,0.37556,0.0029282,0.17175,0.57938,0.00025252,0.0056039
0.24245,0.37249,0.36911,0.37556,0.0029395,0.1695,0.58162,0.00025257,0.0056265
0.24325,0.37248,0.36911,0.37556,0.0029508,0.16726,0.58386,0.00025259,0.0056491
0.24406,0.37248,0.36911,0.37556,0.0029621,0.16503,0.58608,0.00025259,0.0056716
0.24487,0.37247,0.36911,0.37555,0.0029733,0.16281,0.58829,0.00025257,0.0056939
0.24567,0.37246,0.36911,0.37555,0.0029844,0.1606,0.5905,0.00025252,0.0057162
0.24648,0.37246,0.36911,0.37555,0.0029954,0.15841,0.59269,0.00025245,0.0057385
0.24728,0.37245,0.36911,0.37554,0.0030065,0.15622,0.59487,0.00025235,0.0057606
0.24809,0.37245,0.36911,0.37554,0.0030174,0.15405,0.59704,0.00025223,0.0057826
0.24889,0.37244,0.36911,0.37554,0.0030283,0.15188,0.59919,0.00025208,0.0058045
0.2497,0.37244,0.36911,0.37554,0.0030391,0.14973,0.60134,0.00025191,0.0058264
0.2505,0.37243,0.36911,0.37553,0.0030499,0.14759,0.60347,0.00025172,0.0058481
0.25131,0.37243,0.36911,0.37553,0.0030606,0.14547,0.60559,0.0002515,0.0058698
0.25212,0.37242,0.36911,0.37553,0.0030713,0.14335,0.60771,0.00025126,0.0058913
0.25292,0.37241,0.36911,0.37552,0.0030819,0.14124,0.6098,0.00025099,0.0059128
0.25373,0.37241,0.36911,0.37552,0.0030924,0.13915,0.61189,0.0002507,0.0059341
0.25453,0.3724,0.36911,0.37552,0.0031029,0.13707,0.61397,0.00025038,0.0059554
0.25534,0.3724,0.36911,0.37551,0.0031133,0.135,0.61603,0.00025004,0.0059766
0.25614,0.37239,0.36911,0.37551,0.0031237,0.13295,0.61808,0.00024968,0.0059976
0.25695,0.37239,0.36911,0.37551,0.0031339,0.1309,0.62012,0.00024929,0.0060186
0.25775,0.37238,0.36911,0.37551,0.0031442,0.12887,0.62214,0.00024889,0.0060394
0.25856,0.37238,0.36911,0.3755,0.0031543,0.12685,0.62415,0.00024845,0.0060602
0.25936,0.37237,0.36911,0.3755,0.0031644,0.12485,0.62615,0.000248,0.0060808
0.26017,0.37237,0.36911,0.3755,0.0031744,0.12285,0.62814,0.00024752,0.0061013
0.26098,0.37236,0.36911,0.37549,0.0031844,0.12087,0.63011,0.00024702,0.0061217
0.26178,0.37236,0.36911,0.37549,0.0031943,0.11891,0.63207,0.00024649,0.006142
0.26259,0.37235,0.36911,0.37549,0.0032041,0.11695,0.63402,0.00024594,0.0061622
0.26339,0.37235,0.36911,0.37548,0.0032138,0.11501,0.63595,0.00024538,0.0061823
0.2642,0.37234,0.36911,0.37548,0.0032235,0.11308,0.63788,0.00024478,0.0062023
0.265,0.37234,0.36911,0.37548,0.0032332,0.11117,0.63978,0.00024417,0.0062221
0.26581,0.37234,0.36911,0.37547,0.0032427,0.10927,0.64168,0.00024354,0.0062419
0.26661,0.37233,0.36911,0.37547,0.0032522,0.10738,0.64356,0.00024288,0.0062615
0.26742,0.37233,0.36911,0.37547,0.0032616,0.10551,0.64542,0.0002422,0.006281
0.26822,0.37232,0.36911,0.37546,0.0032709,0.10365,0.64728,0.0002415,0.0063004
0.26903,0.37232,0.36911,0.37546,0.0032802,0.1018,0.64911,0.00024078,0.0063196
0.26984,0.37231,0.36911,0.37546,0.0032894,0.099972,0.65094,0.00024004,0.0063388
0.27064,0.37231,0.36911,0.37545,0.0032985,0.098154,0.65275,0.00023928,0.0063578
0.27145,0.3723,0.36911,0.37545,0.0033076,0.096351,0.65455,0.0002385,0.0063767
0.27225,0.3723,0.36911,0.37544,0.0033166,0.094562,0.65633,0.0002377,0.0063954
0.27306,0.3723,0.36911,0.37544,0.0033255,0.092787,0.65809,0.00023688,0.0064141
0.27386,0.37229,0.36911,0.37544,0.0033343,0.091027,0.65985,0.00023604,0.0064326
0.27467,0.37229,0.36911,0.37543,0.0033431,0.089281,0.66159,0.00023518,0.006451
0.27547,0.37228,0.36911,0.37543,0.0033518,0.08755,0.66331,0.0002343,0.0064692
0.27628,0.37228,0.36911,0.37543,0.0033604,0.085834,0.66502,0.0002334,0.0064874
0.27709,0.37228,0.36911,0.37542,0.0033689,0.084133,0.66671,0.00023249,0.0065054
0.27789,0.37227,0.36911,0.37542,0.0033774,0.082446,0.66839,0.00023156,0.0065232
0.2787,0.37227,0.36911,0.37542,0.0033858,0.080774,0.67006,0.00023061,0.0065409
0.2795,0.37226,0.36911,0.37541,0.0033941,0.079118,0.6717,0.00022964,0.0065585
0.28031,0.37226,0.36911,0.37541,0.0034023,0.077477,0.67334,0.00022865,0.006576
0.28111,0.37226,0.36911,0.3754,0.0034105,0.07585,0.67496,0.00022765,0.0065933
0.28192,0.37225,0.36911,0.3754,0.0034186,0.07424,0.67656,0.00022664,0.0066105
0.28272,0.37225,0.36911,0.3754,0.0034266,0.072644,0.67815,0.0002256,0.0066275
0.28353,0.37225,0.36911,0.37539,0.0034345,0.071064,0.67972,0.00022455,0.0066444
0.28433,0.37224,0.36911,0.37539,0.0034423,0.0695,0.68128,0.00022349,0.0066612
0.28514,0.37224,0.36911,0.37538,0.0034501,0.067951,0.68282,0.00022241,0.0066778
0.28595,0.37223,0.36911,0.37538,0.0034578,0.066418,0.68434,0.00022131,0.0066943
0.28675,0.37223,0.36911,0.37538,0.0034654,0.064901,0.68585,0.00022021,0.0067106
0.28756,0.37223,0.36911,0.37537,0.0034729,0.0634,0.68734,0.00021908,0.0067268
0.28836,0.37222,0.36911,0.37537,0.0034804,0.061915,0.68882,0.00021795,0.0067428
0.28917,0.37222,0.36911,0.37536,0.0034878,0.060445,0.69028,0.0002168,0.0067587
0.28997,0.37222,0.36911,0.37536,0.003495,0.058992,0.69173,0.00021564,0.0067745
0.29078,0.37222,0.36911,0.37536,0.0035023,0.057555,0.69316,0.00021446,0.00679
0.29158,0.37221,0.36911,0.37535,0.0035094,0.056135,0.69457,0.00021328,0.0068055
0.29239,0.37221,0.36911,0.37535,0.0035164,0.05473,0.69597,0.00021208,0.0068208
0.29319,0.37221,0.36911,0.37534,0.0035234,0.053342,0.69735,0.00021087,0.0068359
0.294,0.3722,0.36911,0.37534,0.0035303,0.051971,0.69871,0.00020965,0.0068509
0.29481,0.3722,0.36911,0.37534,0.0035371,0.050616,0.70006,0.00020842,0.0068657
0.29561,0.3722,0.36911,0.37533,0.0035438,0.049277,0.70139,0.00020718,0.0068804
0.29642,0.37219,0.36911,0.37533,0.0035504,0.047956,0.7027,0.00020593,0.0068949
0.29722,0.37219,0.36911,0.37532,0.003557,0.046651,0.704,0.00020467,0.0069092
0.29803,0.37219,0.36911,0.37532,0.0035634,0.045363,0.70527,0.00020341,0.0069234
0.29883,0.37219,0.36911,0.37531,0.0035698,0.044092,0.70654,0.00020213,0.0069375
0.29964,0.37218,0.36911,0.37531,0.0035761,0.042838,0.70778,0.00020085,0.0069513
0.30044,0.37218,0.36911,0.37531,0.0035823,0.0416,0.70901,0.00019956,0.006965
0.30125,0.37218,0.36911,0.3753,0.0035884,0.04038,0.71022,0.00019826,0.0069786
0.30206,0.37218,0.36911,0.3753,0.0035945,0.039177,0.71142,0.00019696,0.006992
0.30286,0.37217,0.36911,0.37529,0.0036004,0.037991,0.71259,0.00019565,0.0070052
0.30367,0.37217,0.36911,0.37529,0.0036063,0.036823,0.71375,0.00019433,0.0070183
0.30447,0.37217,0.36911,0.37528,0.0036121,0.035672,0.7149,0.00019301,0.0070311
0.30528,0.37217,0.36911,0.37528,0.0036178,0.034538,0.71602,0.00019168,0.0070439
0.30608,0.37216,0.36911,0.37528,0.0036234,0.033422,0.71713,0.00019036,0.0070564
0.30689,0.37216,0.36911,0.37527,0.0036289,0.032323,0.71822,0.00018902,0.0070688
0.30769,0.37216,0.36911,0.37527,0.0036343,0.031241,0.71929,0.00018769,0.007081
0.3085,0.37216,0.36911,0.37526,0.0036397,0.030178,0.72035,0.00018635,0.007093
0.3093,0.37216,0.36911,0.37526,0.003645,0.029132,0.72138,0.000185,0.0071049
0.31011,0.37215,0.36911,0.37525,0.0036501,0.028103,0.7224,0.00018366,0.0071166
0.31092,0.37215,0.36911,0.37525,0.0036552,0.027093,0.72341,0.00018231,0.0071281
0.31172,0.37215,0.36911,0.37524,0.0036602,0.0261,0.72439,0.00018097,0.0071395
0.31253,0.37215,0.36911,0.37524,0.0036651,0.025125,0.72536,0.00017962,0.0071506
0.31333,0.37215,0.36911,0.37524,0.00367,0.024168,0.7263,0.00017828,0.0071616
0.31414,0.37214,0.36911,0.37523,0.0036747,0.023229,0.72723,0.00017693,0.0071725
0.31494,0.37214,0.36911,0.37523,0.0036793,0.022308,0.72815,0.00017558,0.0071831
0.31575,0.37214,0.36911,0.37522,0.0036839,0.021405,0.72904,0.00017424,0.0071935
0.31655,0.37214,0.36911,0.37522,0.0036884,0.020521,0.72991,0.0001729,0.0072038
0.31736,0.37214,0.36911,0.37521,0.0036927,0.019654,0.73077,0.00017156,0.0072139
0.31816,0.37214,0.36911,0.37521,0.003697,0.018806,0.73161,0.00017022,0.0072238
0.31897,0.37213,0.36911,0.3752,0.0037012,0.017975,0.73243,0.00016889,0.0072336
0.31978,0.37213,0.36911,0.3752,0.0037053,0.017164,0.73324,0.00016756,0.0072431
0.32058,0.37213,0.36911,0.37519,0.0037094,0.01637,0.73402,0.00016623,0.0072525
0.32139,0.37213,0.36911,0.37519,0.0037133,0.015595,0.73479,0.00016491,0.0072617
0.32219,0.37213,0.36911,0.37519,0.0037171,0.014838,0.73553,0.0001636,0.0072707
0.323,0.37213,0.36911,0.37518,0.0037209,0.0141,0.73626,0.00016229,0.0072795
0.3238,0.37213,0.36911,0.37518,0.0037245,0.01338,0.73697,0.00016098,0.0072881
0.32461,0.37212,0.36911,0.37517,0.0037281,0.012679,0.73766,0.00015969,0.0072965
0.32541,0.37212,0.36911,0.37517,0.0037316,0.011996,0.73834,0.0001584,0.0073048
0.32622,0.37212,0.36911,0.37516,0.003735,0.011332,0.73899,0.00015712,0.0073129
0.32702,0.37212,0.36911,0.37516,0.0037383,0.010686,0.73963,0.00015584,0.0073207
0.32783,0.37212,0.36911,0.37515,0.0037415,0.01006,0.74025,0.00015458,0.0073284
0.32864,0.37212,0.36911,0.37515,0.0037446,0.0094514,0.74085,0.00015332,0.0073359
0.32944,0.37212,0.36911,0.37514,0.0037476,0.008862,0.74143,0.00015207,0.0073432
0.33025,0.37212,0.36911,0.37514,0.0037506,0.0082913,0.74199,0.00015084,0.0073503
0.33105,0.37212,0.36911,0.37513,0.0037534,0.0077394,0.74253,0.00014961,0.0073572
0.33186,0.37211,0.36911,0.37513,0.0037562,0.0072064,0.74305,0.00014839,0.0073639
0.33266,0.37211,0.36911,0.37513,0.0037588,0.0066921,0.74356,0.00014719,0.0073704
0.33347,0.37211,0.36911,0.37512,0.0037614,0.0061968,0.74404,0.000146,0.0073768
0.33427,0.37211,0.36911,0.37512,0.0037639,0.0057203,0.74451,0.00014482,0.0073829
0.33508,0.37211,0.36911,0.37511,0.0037662,0.0052628,0.74496,0.00014365,0.0073888
0.33589,0.37211,0.36911,0.37511,0.0037685,0.0048241,0.74539,0.00014249,0.0073946
0.33669,0.37211,0.36911,0.3751,0.0037707,0.0044045,0.7458,0.00014135,0.0074001
0.3375,0.37211,0.36911,0.3751,0.0037728,0.0040038,0.74619,0.00014023,0.0074055
0.3383,0.37211,0.36911,0.37509,0.0037749,0.0036222,0.74656,0.00013911,0.0074106
0.33911,0.37211,0.36911,0.37509,0.0037768,0.0032596,0.74691,0.00013802,0.0074156
0.33991,0.37211,0.36911,0.37508,0.0037786,0.002916,0.74725,0.00013693,0.0074203
0.34072,0.37211,0.36911,0.37508,0.0037804,0.0025914,0.74756,0.00013587,0.0074249
0.34152,0.37211,0.36911,0.37507,0.003782,0.002286,0.74786,0.00013482,0.0074292
0.34233,0.37211,0.36911,0.37507,0.0037836,0.0019996,0.74814,0.00013378,0.0074334
0.34313,0.37211,0.36911,0.37506,0.003785,0.0017324,0.74839,0.00013277,0.0074373
0.34394,0.37211,0.36911,0.37506,0.0037864,0.0014843,0.74863,0.00013177,0.007441
0.34475,0.37211,0.36911,0.37505,0.0037877,0.0012553,0.74885,0.00013079,0.0074446
0.34555,0.37211,0.36911,0.37505,0.0037889,0.0010454,0.74905,0.00012982,0.0074479
0.34636,0.37211,0.36911,0.37504,0.00379,0.00085472,0.74923,0.00012888,0.0074511
0.34716,0.37211,0.36911,0.37504,0.003791,0.00068319,0.7494,0.00012795,0.007454
0.34797,0.37211,0.36911,0.37503,0.0037919,0.00053084,0.74954,0.00012705,0.0074567
0.34877,0.37211,0.36911,0.37503,0.0037927,0.00039767,0.74966,0.00012616,0.0074593
0.34958,0.37211,0.36911,0.37502,0.0037934,0.00028369,0.74977,0.00012529,0.0074616
0.35038,0.37211,0.36911,0.37502,0.0037941,0.00018891,0.74985,0.00012445,0.0074637
0.35119,0.37211,0.36911,0.37502,0.0037946,0.00011333,0.74992,0.00012362,0.0074656
0.35199,0.37211,0.36911,0.37501,0.0037951,5.6951e-05,0.74996,0.00012282,0.0074673
0.3528,0.37211,0.36911,0.37501,0.0037954,1.978e-05,0.74999,0.00012204,0.0074688
0.35361,0.37211,0.36911,0.375,0.0037957,1.8178e-06,0.75,0.00012128,0.0074701
0.35441,0.37211,0.36911,0.375,0.0037959,3.0658e-06,0.74999,0.00012054,0.0074712
0.35522,0.37211,0.36911,0.37499,0.003796,2.3524e-05,0.74996,0.00011983,0.0074721
0.35602,0.37211,0.36911,0.37499,0.003796,6.3191e-05,0.74991,0.00011914,0.0074728
0.35683,0.37211,0.36911,0.37498,0.0037959,0.00012206,0.74984,0.00011847,0.0074732
0.35763,0.37211,0.36911,0.37498,0.0037957,0.00020014,0.74975,0.00011782,0.0074735
0.35844,0.37211,0.36911,0.37497,0.0037954,0.00029742,0.74965,0.0001172,0.0074736
0.35924,0.37211,0.36911,0.37497,0.003795,0.00041389,0.74952,0.00011661,0.0074734
0.36005,0.37211,0.36911,0.37496,0.0037945,0.00054955,0.74938,0.00011603,0.007473
0.36086,0.37211,0.36911,0.37496,0.003794,0.00070439,0.74921,0.00011549,0.0074725
0.36166,0.37211,0.36911,0.37495,0.0037933,0.00087841,0.74903,0.00011496,0.0074717
0.36247,0.37211,0.36911,0.37495,0.0037926,0.0010716,0.74882,0.00011447,0.0074707
0.36327,0.37211,0.36911,0.37494,0.0037918,0.0012839,0.7486,0.000114,0.0074695
0.36408,0.37211,0.36911,0.37494,0.0037908,0.0015154,0.74836,0.00011355,0.0074681
0.36488,0.37211,0.36911,0.37493,0.0037898,0.001766,0.7481,0.00011313,0.0074665
0.36569,0.37211,0.36911,0.37493,0.0037887,0.0020358,0.74782,0.00011274,0.0074647
0.36649,0.37211,0.36911,0.37492,0.0037875,0.0023246,0.74752,0.00011238,0.0074627
0.3673,0.37212,0.36911,0.37492,0.0037862,0.0026325,0.74721,0.00011204,0.0074604
0.3681,0.37212,0.36911,0.37491,0.0037849,0.0029595,0.74687,0.00011173,0.007458
0.36891,0.37212,0.36911,0.37491,0.0037834,0.0033056,0.74651,0.00011144,0.0074554
0.36972,0.37212,0.36911,0.37491,0.0037818,0.0036707,0.74614,0.00011119,0.0074525
0.37052,0.37212,0.36911,0.3749,0.0037802,0.0040548,0.74575,0.00011096,0.0074494
0.37133,0.37212,0.36911,0.3749,0.0037785,0.004458,0.74533,0.00011076,0.0074462
0.37213,0.37212,0.36911,0.37489,0.0037766,0.0048801,0.7449,0.00011058,0.0074427
0.37294,0.37212,0.36911,0.37489,0.0037747,0.0053211,0.74445,0.00011044,0.007439
0.37374,0.37212,0.36911,0.37488,0.0037727,0.0057811,0.74398,0.00011032,0.0074351
0.37455,0.37213,0.36911,0.37488,0.0037706,0.0062601,0.74349,0.00011024,0.007431
0.37535,0.37213,0.36911,0.37487,0.0037684,0.0067579,0.74299,0.00011018,0.0074267
0.37616,0.37213,0.36911,0.37487,0.0037661,0.0072746,0.74246,0.00011015,0.0074221
0.37696,0.37213,0.36911,0.37486,0.0037638,0.0078101,0.74192,0.00011015,0.0074174
0.37777,0.37213,0.36911,0.37486,0.0037613,0.0083644,0.74135,0.00011018,0.0074125
0.37858,0.37213,0.36911,0.37485,0.0037588,0.0089375,0.74077,0.00011024,0.0074073
0.37938,0.37213,0.36911,0.37485,0.0037561,0.0095293,0.74017,0.00011033,0.007402
0.38019,0.37213,0.36911,0.37484,0.0037534,0.01014,0.73955,0.00011044,0.0073964
0.38099,0.37214,0.36911,0.37484,0.0037506,0.010769,0.73891,0.00011059,0.0073906
0.3818,0.37214,0.36911,0.37483,0.0037477,0.011417,0.73825,0.00011077,0.0073847
0.3826,0.37214,0.36911,0.37483,0.0037447,0.012084,0.73758,0.00011098,0.0073785
0.38341,0.37214,0.36911,0.37483,0.0037417,0.012769,0.73688,0.00011121,0.0073721
0.38421,0.37214,0.36911,0.37482,0.0037385,0.013473,0.73617,0.00011148,0.0073655
0.38502,0.37214,0.36911,0.37482,0.0037353,0.014195,0.73544,0.00011178,0.0073587
0.38582,0.37215,0.36911,0.37481,0.0037319,0.014935,0.73469,0.0001121,0.0073517
0.38663,0.37215,0.36911,0.37481,0.0037285,0.015695,0.73392,0.00011246,0.0073445
0.38744,0.37215,0.36911,0.3748,0.003725,0.016472,0.73313,0.00011285,0.0073371
0.38824,0.37215,0.36911,0.3748,0.0037214,0.017268,0.73233,0.00011327,0.0073295
0.38905,0.37215,0.36911,0.37479,0.0037177,0.018082,0.7315,0.00011371,0.0073217
0.38985,0.37215,0.36911,0.37479,0.0037139,0.018915,0.73066,0.00011419,0.0073137
0.39066,0.37216,0.36911,0.37478,0.0037101,0.019766,0.7298,0.0001147,0.0073055
0.39146,0.37216,0.36911,0.37478,0.0037062,0.020635,0.72892,0.00011524,0.0072971
0.39227,0.37216,0.36911,0.37477,0.0037021,0.021522,0.72803,0.0001158,0.0072884
0.39307,0.37216,0.36911,0.37477,0.003698,0.022427,0.72711,0.0001164,0.0072796
0.39388,0.37216,0.36911,0.37477,0.0036938,0.02335,0.72618,0.00011703,0.0072706
0.39469,0.37217,0.36911,0.37476,0.0036895,0.024292,0.72523,0.00011769,0.0072614
0.39549,0.37217,0.36911,0.37476,0.0036852,0.025251,0.72426,0.00011838,0.007252
0.3963,0.37217,0.36911,0.37475,0.0036807,0.026228,0.72328,0.00011909,0.0072424
0.3971,0.37217,0.36911,0.37475,0.0036762,0.027223,0.72227,0.00011984,0.0072325
0.39791,0.37218,0.36911,0.37474,0.0036716,0.028236,0.72125,0.00012062,0.0072225
0.39871,0.37218,0.36911,0.37474,0.0036669,0.029267,0.72021,0.00012143,0.0072123
0.39952,0.37218,0.36911,0.37473,0.0036621,0.030315,0.71915,0.00012226,0.0072019
0.40032,0.37218,0.36911,0.37473,0.0036572,0.031381,0.71808,0.00012313,0.0071913
0.40113,0.37218,0.36911,0.37473,0.0036523,0.032464,0.71699,0.00012402,0.0071805
0.40193,0.37219,0.36911,0.37472,0.0036472,0.033566,0.71588,0.00012495,0.0071695
0.40274,0.37219,0.36911,0.37472,0.0036421,0.034684,0.71475,0.0001259,0.0071583
0.40355,0.37219,0.36911,0.37471,0.0036369,0.03582,0.71361,0.00012688,0.007147
0.40435,0.37219,0.36911,0.37471,0.0036316,0.036974,0.71244,0.00012789,0.0071354
0.40516,0.3722,0.36911,0.3747,0.0036263,0.038145,0.71126,0.00012893,0.0071236
0.40596,0.3722,0.36911,0.3747,0.0036208,0.039333,0.71007,0.00012999,0.0071117
0.40677,0.3722,0.36911,0.3747,0.0036153,0.040538,0.70885,0.00013109,0.0070995
0.40757,0.37221,0.36911,0.37469,0.0036097,0.04176,0.70762,0.00013221,0.0070872
0.40838,0.37221,0.36911,0.37469,0.003604,0.043,0.70637,0.00013336,0.0070747
0.40918,0.37221,0.36911,0.37468,0.0035983,0.044256,0.70511,0.00013454,0.007062
0.40999,0.37221,0.36911,0.37468,0.0035924,0.045529,0.70383,0.00013574,0.0070491
0.41079,0.37222,0.36911,0.37467,0.0035865,0.04682,0.70253,0.00013697,0.007036
0.4116,0.37222,0.36911,0.37467,0.0035805,0.048127,0.70121,0.00013823,0.0070227
0.41241,0.37222,0.36911,0.37467,0.0035744,0.04945,0.69988,0.00013951,0.0070093
0.41321,0.37222,0.36911,0.37466,0.0035682,0.050791,0.69853,0.00014082,0.0069956
0.41402,0.37223,0.36911,0.37466,0.003562,0.052148,0.69717,0.00014216,0.0069818
0.41482,0.37223,0.36911,0.37465,0.0035557,0.053522,0.69579,0.00014352,0.0069678
0.41563,0.37223,0.36911,0.37465,0.0035493,0.054912,0.69439,0.00014491,0.0069537
0.41643,0.37224,0.36911,0.37465,0.0035428,0.056318,0.69297,0.00014632,0.0069393
0.41724,0.37224,0.36911,0.37464,0.0035363,0.057741,0.69154,0.00014776,0.0069248
0.41804,0.37224,0.36911,0.37464,0.0035296,0.05918,0.69009,0.00014922,0.00691
0.41885,0.37225,0.36911,0.37463,0.0035229,0.060635,0.68863,0.00015071,0.0068952
0.41966,0.37225,0.36911,0.37463,0.0035162,0.062107,0.68715,0.00015222,0.0068801
0.42046,0.37225,0.36911,0.37463,0.0035093,0.063594,0.68566,0.00015375,0.0068648
0.42127,0.37226,0.36911,0.37462,0.0035024,0.065097,0.68414,0.00015531,0.0068494
0.42207,0.37226,0.36911,0.37462,0.0034954,0.066617,0.68262,0.00015689,0.0068338
0.42288,0.37226,0.36911,0.37461,0.0034883,0.068152,0.68107,0.00015849,0.0068181
0.42368,0.37226,0.36911,0.37461,0.0034811,0.069702,0.67952,0.00016011,0.0068022
0.42449,0.37227,0.36911,0.37461,0.0034739,0.071269,0.67794,0.00016176,0.0067861
0.42529,0.37227,0.36911,0.3746,0.0034666,0.072851,0.67635,0.00016342,0.0067698
0.4261,0.37228,0.36911,0.3746,0.0034592,0.074448,0.67475,0.00016511,0.0067533
0.4269,0.37228,0.36911,0.37459,0.0034518,0.076061,0.67313,0.00016682,0.0067367
0.42771,0.37228,0.36911,0.37459,0.0034443,0.077689,0.67149,0.00016855,0.00672
0.42852,0.37229,0.36911,0.37459,0.0034367,0.079332,0.66984,0.0001703,0.006703
0.42932,0.37229,0.36911,0.37458,0.003429,0.080991,0.66817,0.00017207,0.0066859
0.43013,0.37229,0.36911,0.37458,0.0034213,0.082664,0.66649,0.00017385,0.0066687
0.43093,0.3723,0.36911,0.37458,0.0034135,0.084353,0.6648,0.00017566,0.0066513
0.43174,0.3723,0.36911,0.37457,0.0034056,0.086056,0.66309,0.00017748,0.0066337
0.43254,0.3723,0.36911,0.37457,0.0033976,0.087774,0.66136,0.00017933,0.006616
0.43335,0.37231,0.36911,0.37456,0.0033896,0.089507,0.65962,0.00018118,0.0065981
0.43415,0.37231,0.36911,0.37456,0.0033815,0.091255,0.65787,0.00018306,0.00658
0.43496,0.37231,0.36911,0.37456,0.0033734,0.093017,0.6561,0.00018495,0.0065618
0.43576,0.37232,0.36911,0.37455,0.0033652,0.094794,0.65431,0.00018686,0.0065435
0.43657,0.37232,0.36911,0.37455,0.0033569,0.096584,0.65251,0.00018879,0.0065249
0.43738,0.37233,0.36911,0.37455,0.0033485,0.09839,0.6507,0.00019072,0.0065063
0.43818,0.37233,0.36911,0.37454,0.0033401,0.10021,0.64888,0.00019268,0.0064875
0.43899,0.37233,0.36911,0.37454,0.0033316,0.10204,0.64704,0.00019465,0.0064685
0.43979,0.37234,0.36911,0.37454,0.003323,0.10389,0.64518,0.00019663,0.0064494
0.4406,0.37234,0.36911,0.37453,0.0033144,0.10575,0.64331,0.00019862,0.0064302
0.4414,0.37235,0.36911,0.37453,0.0033057,0.10763,0.64143,0.00020063,0.0064108
0.44221,0.37235,0.36911,0.37453,0.0032969,0.10951,0.63954,0.00020265,0.0063912
0.44301,0.37235,0.36911,0.37452,0.0032881,0.11142,0.63763,0.00020468,0.0063716
0.44382,0.37236,0.36911,0.37452,0.0032792,0.11333,0.6357,0.00020672,0.0063517
0.44462,0.37236,0.36911,0.37452,0.0032703,0.11526,0.63377,0.00020877,0.0063318
0.44543,0.37237,0.36911,0.37451,0.0032613,0.1172,0.63182,0.00021084,0.0063117
0.44624,0.37237,0.36911,0.37451,0.0032522,0.11916,0.62986,0.00021291,0.0062915
0.44704,0.37237,0.36911,0.37451,0.003243,0.12113,0.62788,0.00021499,0.0062711
0.44785,0.37238,0.36911,0.3745,0.0032338,0.12311,0.62589,0.00021708,0.0062506
0.44865,0.37238,0.36911,0.3745,0.0032246,0.12511,0.62389,0.00021918,0.00623
0.44946,0.37239,0.36911,0.3745,0.0032152,0.12711,0.62188,0.00022129,0.0062092
0.45026,0.37239,0.36911,0.37449,0.0032059,0.12913,0.61985,0.0002234,0.0061883
0.45107,0.3724,0.36911,0.37449,0.0031964,0.13117,0.61781,0.00022552,0.0061673
0.45187,0.3724,0.36911,0.37449,0.0031869,0.13321,0.61576,0.00022765,0.0061461
0.45268,0.37241,0.36911,0.37448,0.0031773,0.13527,0.6137,0.00022978,0.0061249
0.45349,0.37241,0.36911,0.37448,0.0031677,0.13734,0.61162,0.00023192,0.0061035
0.45429,0.37241,0.36911,0.37448,0.003158,0.13942,0.60953,0.00023406,0.006082
0.4551,0.37242,0.36911,0.37447,0.0031483,0.14152,0.60743,0.00023621,0.0060603
0.4559,0.37242,0.36911,0.37447,0.0031385,0.14362,0.60532,0.00023835,0.0060386
0.45671,0.37243,0.36911,0.37447,0.0031286,0.14574,0.6032,0.00024051,0.0060167
0.45751,0.37243,0.36911,0.37447,0.0031187,0.14787,0.60106,0.00024266,0.0059947
0.45832,0.37244,0.36911,0.37446,0.0031087,0.15001,0.59891,0.00024481,0.0059726
0.45912,0.37244,0.36911,0.37446,0.0030987,0.15217,0.59675,0.00024697,0.0059504
0.45993,0.37245,0.36911,0.37446,0.0030886,0.15433,0.59458,0.00024913,0.0059281
0.46073,0.37245,0.36911,0.37445,0.0030785,0.15651,0.5924,0.00025129,0.0059056
0.46154,0.37246,0.36911,0.37445,0.0030683,0.15869,0.59021,0.00025344,0.0058831
0.46235,0.37246,0.36911,0.37445,0.003058,0.16089,0.58801,0.0002556,0.0058604
0.46315,0.37247,0.36911,0.37445,0.0030477,0.1631,0.58579,0.00025775,0.0058377
0.46396,0.37247,0.36911,0.37444,0.0030374,0.16532,0.58357,0.0002599,0.0058148
0.46476,0.37248,0.36911,0.37444,0.0030269,0.16755,0.58133,0.00026205,0.0057918
0.46557,0.37248,0.36911,0.37444,0.0030165,0.16979,0.57908,0.0002642,0.0057688
0.46637,0.37249,0.36911,0.37444,0.003006,0.17204,0.57683,0.00026634,0.0057456
0.46718,0.37249,0.36911,0.37443,0.0029954,0.1743,0.57456,0.00026848,0.0057223
0.46798,0.3725,0.36911,0.37443,0.0029848,0.17658,0.57228,0.00027061,0.005699
0.46879,0.3725,0.36911,0.37443,0.0029741,0.17886,0.57,0.00027274,0.0056755
0.46959,0.37251,0.36911,0.37442,0.0029634,0.18115,0.5677,0.00027486,0.005652
0.4704,0.37251,0.36911,0.37442,0.0029527,0.18345,0.56539,0.00027698,0.0056283
0.47121,0.37252,0.36911,0.37442,0.0029419,0.18577,0.56307,0.00027909,0.0056046
0.47201,0.37252,0.36911,0.37442,0.002931,0.18809,0.56075,0.00028119,0.0055808
0.47282,0.37253,0.36911,0.37442,0.0029201,0.19042,0.55841,0.00028328,0.0055569
0.47362,0.37253,0.36911,0.37441,0.0029091,0.19276,0.55606,0.00028536,0.0055329
0.47443,0.37254,0.36911,0.37441,0.0028981,0.19511,0.55371,0.00028744,0.0055088
0.47523,0.37254,0.36911,0.37441,0.0028871,0.19747,0.55135,0.0002895,0.0054847
0.47604,0.37255,0.36911,0.37441,0.002876,0.19984,0.54897,0.00029156,0.0054605
0.47684,0.37255,0.36911,0.3744,0.0028649,0.20222,0.54659,0.0002936,0.0054361
0.47765,0.37256,0.36911,0.3744,0.0028537,0.2046,0.5442,0.00029563,0.0054118
0.47846,0.37256,0.36911,0.3744,0.0028425,0.207,0.5418,0.00029765,0.0053873
0.47926,0.37257,0.36911,0.3744,0.0028312,0.2094,0.53939,0.00029966,0.0053628
0.48007,0.37257,0.36911,0.3744,0.0028199,0.21182,0.53697,0.00030166,0.0053381
0.48087,0.37258,0.36911,0.37439,0.0028085,0.21424,0.53455,0.00030364,0.0053135
0.48168,0.37259,0.36911,0.37439,0.0027972,0.21667,0.53212,0.00030561,0.0052887
0.48248,0.37259,0.36911,0.37439,0.0027857,0.2191,0.52968,0.00030756,0.0052639
0.48329,0.3726,0.36911,0.37439,0.0027743,0.22155,0.52723,0.0003095,0.005239
0.48409,0.3726,0.36911,0.37439,0.0027627,0.224,0.52477,0.00031142,0.0052141
0.4849,0.37261,0.36911,0.37438,0.0027512,0.22646,0.52231,0.00031333,0.0051891
0.4857,0.37261,0.36911,0.37438,0.0027396,0.22893,0.51983,0.00031522,0.005164
0.48651,0.37262,0.36911,0.37438,0.002728,0.23141,0.51735,0.00031709,0.0051389
0.48732,0.37263,0.36911,0.37438,0.0027163,0.23389,0.51487,0.00031895,0.0051137
0.48812,0.37263,0.36911,0.37438,0.0027046,0.23638,0.51237,0.00032078,0.0050884
0.48893,0.37264,0.36911,0.37437,0.0026929,0.23888,0.50987,0.0003226,0.0050631
0.48973,0.37264,0.36911,0.37437,0.0026811,0.24138,0.50736,0.0003244,0.0050378
0.49054,0.37265,0.36911,0.37437,0.0026693,0.24389,0.50485,0.00032618,0.0050124
0.49134,0.37265,0.36911,0.37437,0.0026574,0.24641,0.50233,0.00032794,0.0049869
0.49215,0.37266,0.36911,0.37437,0.0026456,0.24893,0.4998,0.00032969,0.0049614
0.49295,0.37267,0.36911,0.37437,0.0026336,0.25147,0.49727,0.00033141,0.0049359
0.49376,0.37267,0.36911,0.37436,0.0026217,0.254,0.49473,0.0003331,0.0049103
0.49456,0.37268,0.36911,0.37436,0.0026097,0.25655,0.49218,0.00033478,0.0048846
0.49537,0.37268,0.36911,0.37436,0.0025977,0.2591,0.48963,0.00033644,0.004859
0.49618,0.37269,0.36911,0.37436,0.0025857,0.26165,0.48707,0.00033807,0.0048333
0.49698,0.3727,0.36911,0.37436,0.0025736,0.26421,0.4845,0.00033968,0.0048075
0.49779,0.3727,0.36911,0.37436,0.0025615,0.26678,0.48194,0.00034126,0.0047817
0.49859,0.37271,0.36911,0.37436,0.0025494,0.26935,0.47936,0.00034283,0.0047559
0.4994,0.37271,0.36911,0.37435,0.0025372,0.27193,0.47678,0.00034436,0.00473
0.5002,0.37272,0.36911,0.37435,0.002525,0.27451,0.47419,0.00034588,0.0047041
0.50101,0.37273,0.36911,0.37435,0.0025128,0.2771,0.4716,0.00034737,0.0046782
0.50181,0.37273,0.36911,0.37435,0.0025005,0.27969,0.46901,0.00034883,0.0046523
0.50262,0.37274,0.36911,0.37435,0.0024883,0.28229,0.46641,0.00035027,0.0046263
0.50343,0.37275,0.36911,0.37435,0.002476,0.2849,0.4638,0.00035168,0.0046003
0.50423,0.37275,0.36911,0.37435,0.0024637,0.2875,0.46119,0.00035306,0.0045743
0.50504,0.37276,0.36911,0.37435,0.0024513,0.29012,0.45858,0.00035442,0.0045482
0.50584,0.37276,0.36911,0.37435,0.002439,0.29273,0.45596,0.00035575,0.0045222
0.50665,0.37277,0.36911,0.37434,0.0024266,0.29535,0.45333,0.00035705,0.0044961
0.50745,0.37278,0.36911,0.37434,0.0024141,0.29798,0.45071,0.00035832,0.00447
0.50826,0.37278,0.36911,0.37434,0.0024017,0.30061,0.44808,0.00035957,0.0044438
0.50906,0.37279,0.36911,0.37434,0.0023892,0.30324,0.44544,0.00036079,0.0044177
0.50987,0.3728,0.36911,0.37434,0.0023768,0.30588,0.44281,0.00036198,0.0043916
0.51067,0.3728,0.36911,0.37434,0.0023643,0.30852,0.44016,0.00036314,0.0043654
0.51148,0.37281,0.36911,0.37434,0.0023517,0.31116,0.43752,0.00036426,0.0043392
0.51229,0.37282,0.36911,0.37434,0.0023392,0.3138,0.43487,0.00036536,0.0043131
0.51309,0.37282,0.36911,0.37434,0.0023267,0.31645,0.43222,0.00036643,0.0042869
0.5139,0.37283,0.36911,0.37434,0.0023141,0.31911,0.42957,0.00036747,0.0042607
0.5147,0.37284,0.36911,0.37434,0.0023015,0.32176,0.42691,0.00036848,0.0042345
0.51551,0.37284,0.36911,0.37433,0.0022889,0.32442,0.42425,0.00036946,0.0042083
0.51631,0.37285,0.36911,0.37433,0.0022763,0.32708,0.42159,0.0003704,0.0041821
0.51712,0.37286,0.36911,0.37433,0.0022636,0.32974,0.41892,0.00037132,0.0041559
0.51792,0.37286,0.36911,0.37433,0.002251,0.33241,0.41626,0.0003722,0.0041297
0.51873,0.37287,0.36911,0.37433,0.0022383,0.33508,0.41359,0.00037305,0.0041035
0.51953,0.37288,0.36911,0.37433,0.0022256,0.33775,0.41092,0.00037387,0.0040774
0.52034,0.37288,0.36911,0.37433,0.0022129,0.34042,0.40824,0.00037466,0.0040512
0.52115,0.37289,0.36911,0.37433,0.0022002,0.34309,0.40557,0.00037541,0.004025
0.52195,0.3729,0.36911,0.37433,0.0021875,0.34577,0.40289,0.00037613,0.0039989
0.52276,0.3729,0.36911,0.37433,0.0021748,0.34844,0.40022,0.00037682,0.0039727
0.52356,0.37291,0.36911,0.37433,0.002162,0.35112,0.39754,0.00037747,0.0039466
0.52437,0.37292,0.36911,0.37433,0.0021493,0.3538,0.39486,0.00037809,0.0039205
0.52517,0.37292,0.36911,0.37433,0.0021365,0.35648,0.39218,0.00037868,0.0038944
0.52598,0.37293,0.36911,0.37433,0.0021238,0.35916,0.3895,0.00037923,0.0038683
0.52678,0.37294,0.36911,0.37433,0.002111,0.36184,0.38681,0.00037975,0.0038422
0.52759,0.37295,0.36911,0.37433,0.0020982,0.36453,0.38413,0.00038023,0.0038162
0.52839,0.37295,0.36911,0.37433,0.0020854,0.36721,0.38145,0.00038068,0.0037902
0.5292,0.37296,0.36911,0.37433,0.0020726,0.36989,0.37876,0.0003811,0.0037642
0.53001,0.37297,0.36911,0.37433,0.0020598,0.37258,0.37608,0.00038148,0.0037382
0.53081,0.37297,0.36911,0.37433,0.002047,0.37526,0.3734,0.00038183,0.0037123
0.53162,0.37298,0.36911,0.37433,0.0020342,0.37795,0.37071,0.00038214,0.0036863
0.53242,0.37299,0.36911,0.37433,0.0020214,0.38063,0.36803,0.00038242,0.0036604
0.53323,0.373,0.36911,0.37433,0.0020086,0.38331,0.36535,0.00038267,0.0036346
0.53403,0.373,0.36911,0.37433,0.0019958,0.386,0.36266,0.00038287,0.0036088
0.53484,0.37301,0.36911,0.37433,0.001983,0.38868,0.35998,0.00038305,0.003583
0.53564,0.37302,0.36911,0.37433,0.0019702,0.39136,0.3573,0.00038319,0.0035572
0.53645,0.37302,0.36911,0.37433,0.0019574,0.39404,0.35462,0.00038329,0.0035315
0.53726,0.37303,0.36911,0.37433,0.0019446,0.39672,0.35194,0.00038336,0.0035058
0.53806,0.37304,0.36911,0.37433,0.0019318,0.3994,0.34926,0.00038339,0.0034801
0.53887,0.37305,0.36911,0.37433,0.001919,0.40208,0.34658,0.00038339,0.0034545
0.53967,0.37305,0.36911,0.37433,0.0019062,0.40475,0.34391,0.00038335,0.003429
0.54048,0.37306,0.36911,0.37433,0.0018934,0.40743,0.34123,0.00038328,0.0034034
0.54128,0.37307,0.36911,0.37433,0.0018806,0.4101,0.33856,0.00038317,0.003378
0.54209,0.37308,0.36911,0.37433,0.0018678,0.41277,0.33589,0.00038303,0.0033525
0.54289,0.37308,0.36911,0.37433,0.001855,0.41544,0.33322,0.00038285,0.0033271
0.5437,0.37309,0.36911,0.37433,0.0018422,0.41811,0.33056,0.00038264,0.0033018
0.5445,0.3731,0.36911,0.37433,0.0018294,0.42077,0.32789,0.00038239,0.0032765
0.54531,0.3731,0.36911,0.37433,0.0018167,0.42344,0.32523,0.00038211,0.0032513
0.54612,0.37311,0.36911,0.37434,0.0018039,0.4261,0.32257,0.00038179,0.0032261
0.54692,0.37312,0.36911,0.37434,0.0017912,0.42876,0.31992,0.00038144,0.0032009
0.54773,0.37313,0.36911,0.37434,0.0017785,0.43141,0.31726,0.00038105,0.0031759
0.54853,0.37313,0.36911,0.37434,0.0017657,0.43406,0.31461,0.00038063,0.0031508
0.54934,0.37314,0.36911,0.37434,0.001753,0.43671,0.31197,0.00038017,0.0031259
0.55014,0.37315,0.36911,0.37434,0.0017403,0.43936,0.30932,0.00037968,0.003101
0.55095,0.37316,0.36911,0.37434,0.0017276,0.442,0.30668,0.00037915,0.0030761
0.55175,0.37316,0.36911,0.37434,0.001715,0.44464,0.30404,0.00037859,0.0030513
0.55256,0.37317,0.36911,0.37434,0.0017023,0.44727,0.30141,0.000378,0.0030266
0.55336,0.37318,0.36911,0.37434,0.0016896,0.44991,0.29878,0.00037737,0.0030019
0.55417,0.37319,0.36911,0.37434,0.001677,0.45253,0.29615,0.0003767,0.0029773
0.55498,0.3732,0.36911,0.37434,0.0016644,0.45516,0.29353,0.00037601,0.0029528
0.55578,0.3732,0.36911,0.37435,0.0016518,0.45778,0.29091,0.00037528,0.0029283
0.55659,0.37321,0.36911,0.37435,0.0016392,0.46039,0.2883,0.00037452,0.0029039
0.55739,0.37322,0.36911,0.37435,0.0016266,0.463,0.28569,0.00037372,0.0028796
0.5582,0.37323,0.36911,0.37435,0.0016141,0.46561,0.28309,0.00037289,0.0028553
0.559,0.37323,0.36911,0.37435,0.0016016,0.46821,0.28049,0.00037203,0.0028311
0.55981,0.37324,0.36911,0.37435,0.0015891,0.47081,0.27789,0.00037113,0.002807
0.56061,0.37325,0.36911,0.37435,0.0015766,0.4734,0.2753,0.0003702,0.0027829
0.56142,0.37326,0.36911,0.37435,0.0015641,0.47599,0.27272,0.00036924,0.002759
0.56223,0.37326,0.36911,0.37436,0.0015517,0.47857,0.27014,0.00036825,0.0027351
0.56303,0.37327,0.36911,0.37436,0.0015392,0.48115,0.26756,0.00036723,0.0027113
0.56384,0.37328,0.36911,0.37436,0.0015268,0.48372,0.26499,0.00036617,0.0026875
0.56464,0.37329,0.36911,0.37436,0.0015145,0.48629,0.26243,0.00036509,0.0026639
0.56545,0.3733,0.36911,0.37436,0.0015021,0.48885,0.25987,0.00036397,0.0026403
0.56625,0.3733,0.36911,0.37436,0.0014898,0.4914,0.25732,0.00036282,0.0026168
0.56706,0.37331,0.36911,0.37436,0.0014775,0.49395,0.25478,0.00036164,0.0025934
0.56786,0.37332,0.36911,0.37437,0.0014652,0.49649,0.25224,0.00036043,0.00257
0.56867,0.37333,0.36911,0.37437,0.001453,0.49903,0.24971,0.00035919,0.0025468
0.56947,0.37333,0.36911,0.37437,0.0014408,0.50156,0.24718,0.00035792,0.0025236
0.57028,0.37334,0.36911,0.37437,0.0014286,0.50408,0.24466,0.00035663,0.0025005
0.57109,0.37335,0.36911,0.37437,0.0014164,0.5066,0.24215,0.0003553,0.0024775
0.57189,0.37336,0.36911,0.37437,0.0014043,0.50911,0.23964,0.00035394,0.0024546
0.5727,0.37337,0.36911,0.37438,0.0013922,0.51161,0.23714,0.00035256,0.0024318
0.5735,0.37337,0.36911,0.37438,0.0013801,0.51411,0.23465,0.00035114,0.0024091
0.57431,0.37338,0.36911,0.37438,0.0013681,0.5166,0.23216,0.0003497,0.0023864
0.57511,0.37339,0.36911,0.37438,0.0013561,0.51908,0.22968,0.00034823,0.0023639
0.57592,0.3734,0.36911,0.37438,0.0013441,0.52155,0.22721,0.00034674,0.0023415
0.57672,0.3734,0.36911,0.37438,0.0013322,0.52402,0.22475,0.00034521,0.0023191
0.57753,0.37341,0.36911,0.37439,0.0013203,0.52648,0.2223,0.00034366,0.0022968
0.57833,0.37342,0.36911,0.37439,0.0013084,0.52893,0.21985,0.00034209,0.0022747
0.57914,0.37343,0.36911,0.37439,0.0012966,0.53137,0.21741,0.00034049,0.0022526
0.57995,0.37344,0.36911,0.37439,0.0012848,0.53381,0.21498,0.00033886,0.0022307
0.58075,0.37344,0.36911,0.37439,0.001273,0.53624,0.21255,0.00033721,0.0022088
0.58156,0.37345,0.36911,0.3744,0.0012613,0.53865,0.21014,0.00033553,0.002187
0.58236,0.37346,0.36911,0.3744,0.0012496,0.54107,0.20773,0.00033383,0.0021654
0.58317,0.37347,0.36911,0.3744,0.0012379,0.54347,0.20533,0.0003321,0.0021438
0.58397,0.37348,0.36911,0.3744,0.0012263,0.54586,0.20295,0.00033035,0.0021223
0.58478,0.37348,0.36911,0.37441,0.0012148,0.54825,0.20056,0.00032858,0.002101
0.58558,0.37349,0.36911,0.37441,0.0012033,0.55062,0.19819,0.00032679,0.0020797
0.58639,0.3735,0.36911,0.37441,0.0011918,0.55299,0.19583,0.00032497,0.0020586
0.58719,0.37351,0.36911,0.37441,0.0011803,0.55535,0.19348,0.00032313,0.0020375
0.588,0.37352,0.36911,0.37441,0.0011689,0.5577,0.19113,0.00032127,0.0020166
0.58881,0.37352,0.36911,0.37442,0.0011576,0.56003,0.1888,0.00031939,0.0019958
0.58961,0.37353,0.36911,0.37442,0.0011463,0.56236,0.18647,0.00031749,0.001975
0.59042,0.37354,0.36911,0.37442,0.001135,0.56468,0.18416,0.00031556,0.0019544
0.59122,0.37355,0.36911,0.37442,0.0011238,0.56699,0.18185,0.00031362,0.0019339
0.59203,0.37355,0.36911,0.37443,0.0011126,0.5693,0.17956,0.00031166,0.0019135
0.59283,0.37356,0.36911,0.37443,0.0011015,0.57159,0.17727,0.00030967,0.0018933
0.59364,0.37357,0.36911,0.37443,0.0010904,0.57387,0.175,0.00030767,0.0018731
0.59444,0.37358,0.36911,0.37443,0.0010794,0.57614,0.17273,0.00030566,0.0018531
0.59525,0.37359,0.36911,0.37444,0.0010684,0.5784,0.17048,0.00030362,0.0018331
0.59606,0.37359,0.36911,0.37444,0.0010574,0.58065,0.16823,0.00030157,0.0018133
0.59686,0.3736,0.36911,0.37444,0.0010465,0.58289,0.166,0.0002995,0.0017936
0.59767,0.37361,0.36911,0.37444,0.0010357,0.58511,0.16378,0.00029741,0.001774
0.59847,0.37362,0.36911,0.37445,0.0010249,0.58733,0.16156,0.00029531,0.0017545
0.59928,0.37363,0.36911,0.37445,0.0010142,0.58954,0.15936,0.00029319,0.0017352
0.60008,0.37363,0.36911,0.37445,0.0010035,0.59173,0.15717,0.00029106,0.0017159
0.60089,0.37364,0.36911,0.37446,0.00099287,0.59392,0.15499,0.00028891,0.0016968
0.60169,0.37365,0.36911,0.37446,0.00098229,0.59609,0.15282,0.00028675,0.0016778
0.6025,0.37366,0.36911,0.37446,0.00097177,0.59826,0.15067,0.00028457,0.001659
0.6033,0.37366,0.36911,0.37446,0.00096129,0.60041,0.14852,0.00028238,0.0016402
0.60411,0.37367,0.36911,0.37447,0.00095088,0.60255,0.14639,0.00028018,0.0016216
0.60492,0.37368,0.36911,0.37447,0.00094052,0.60467,0.14427,0.00027797,0.0016031
0.60572,0.37369,0.36911,0.37447,0.00093022,0.60679,0.14216,0.00027574,0.0015847
0.60653,0.3737,0.36911,0.37448,0.00091997,0.60889,0.14006,0.00027351,0.0015664
0.60733,0.3737,0.36911,0.37448,0.00090978,0.61098,0.13797,0.00027126,0.0015483
0.60814,0.37371,0.36911,0.37448,0.00089965,0.61306,0.1359,0.000269,0.0015303
0.60894,0.37372,0.36911,0.37449,0.00088957,0.61513,0.13384,0.00026673,0.0015124
0.60975,0.37373,0.36911,0.37449,0.00087956,0.61719,0.13179,0.00026446,0.0014947
0.61055,0.37373,0.36911,0.37449,0.0008696,0.61923,0.12975,0.00026217,0.001477
0.61136,0.37374,0.36911,0.37449,0.0008597,0.62126,0.12773,0.00025988,0.0014595
0.61216,0.37375,0.36911,0.3745,0.00084987,0.62328,0.12572,0.00025757,0.0014422
0.61297,0.37376,0.36911,0.3745,0.00084009,0.62528,0.12372,0.00025526,0.0014249
0.61378,0.37377,0.36911,0.3745,0.00083038,0.62728,0.12173,0.00025295,0.0014078
0.61458,0.37377,0.36911,0.37451,0.00082073,0.62926,0.11976,0.00025062,0.0013908
0.61539,0.37378,0.36911,0.37451,0.00081114,0.63122,0.1178,0.00024829,0.001374
0.61619,0.37379,0.36911,0.37451,0.00080162,0.63317,0.11585,0.00024596,0.0013573
0.617,0.3738,0.36911,0.37452,0.00079216,0.63511,0.11392,0.00024362,0.0013407
0.6178,0.3738,0.36911,0.37452,0.00078276,0.63704,0.112,0.00024127,0.0013243
0.61861,0.37381,0.36911,0.37452,0.00077343,0.63895,0.11009,0.00023892,0.0013079
0.61941,0.37382,0.36911,0.37453,0.00076416,0.64085,0.1082,0.00023657,0.0012918
0.62022,0.37383,0.36911,0.37453,0.00075496,0.64274,0.10632,0.00023421,0.0012757
0.62103,0.37383,0.36911,0.37453,0.00074583,0.64461,0.10446,0.00023185,0.0012598
0.62183,0.37384,0.36911,0.37454,0.00073676,0.64647,0.1026,0.00022949,0.001244
0.62264,0.37385,0.36911,0.37454,0.00072776,0.64832,0.10077,0.00022713,0.0012284
0.62344,0.37386,0.36911,0.37454,0.00071883,0.65015,0.098943,0.00022476,0.0012129
0.62425,0.37386,0.36911,0.37455,0.00070997,0.65196,0.097134,0.0002224,0.0011975
0.62505,0.37387,0.36911,0.37455,0.00070118,0.65377,0.095338,0.00022003,0.0011823
0.62586,0.37388,0.36911,0.37456,0.00069245,0.65555,0.093558,0.00021767,0.0011672
0.62666,0.37389,0.36911,0.37456,0.0006838,0.65733,0.091791,0.0002153,0.0011523
0.62747,0.37389,0.36911,0.37456,0.00067521,0.65909,0.090039,0.00021294,0.0011375
0.62827,0.3739,0.36911,0.37457,0.0006667,0.66083,0.088302,0.00021057,0.0011228
0.62908,0.37391,0.36911,0.37457,0.00065826,0.66256,0.086579,0.00020821,0.0011083
0.62989,0.37391,0.36911,0.37457,0.00064989,0.66428,0.084871,0.00020585,0.0010939
0.63069,0.37392,0.36911,0.37458,0.00064159,0.66598,0.083178,0.00020349,0.0010797
0.6315,0.37393,0.36911,0.37458,0.00063336,0.66766,0.0815,0.00020114,0.0010656
0.6323,0.37394,0.36911,0.37459,0.00062521,0.66933,0.079837,0.00019879,0.0010516
0.63311,0.37394,0.36911,0.37459,0.00061713,0.67099,0.078189,0.00019644,0.0010378
0.63391,0.37395,0.36911,0.37459,0.00060913,0.67263,0.076556,0.0001941,0.0010242
0.63472,0.37396,0.36911,0.3746,0.0006012,0.67425,0.074938,0.00019176,0.0010106
0.63552,0.37396,0.36911,0.3746,0.00059335,0.67586,0.073336,0.00018943,0.00099726
0.63633,0.37397,0.36911,0.3746,0.00058557,0.67746,0.07175,0.00018711,0.00098403
0.63713,0.37398,0.36911,0.37461,0.00057787,0.67904,0.070179,0.00018479,0.00097095
0.63794,0.37399,0.36911,0.37461,0.00057024,0.6806,0.068623,0.00018247,0.00095801
0.63875,0.37399,0.36911,0.37462,0.00056269,0.68215,0.067083,0.00018017,0.00094521
0.63955,0.374,0.36911,0.37462,0.00055522,0.68368,0.065559,0.00017787,0.00093257
0.64036,0.37401,0.36911,0.37462,0.00054783,0.6852,0.064051,0.00017558,0.00092007
0.64116,0.37401,0.36911,0.37463,0.00054051,0.6867,0.062559,0.0001733,0.00090772
0.64197,0.37402,0.36911,0.37463,0.00053327,0.68818,0.061083,0.00017102,0.00089552
0.64277,0.37403,0.36911,0.37464,0.00052611,0.68965,0.059622,0.00016876,0.00088347
0.64358,0.37403,0.36911,0.37464,0.00051903,0.6911,0.058178,0.0001665,0.00087157
0.64438,0.37404,0.36911,0.37464,0.00051203,0.69254,0.056751,0.00016426,0.00085981
0.64519,0.37405,0.36911,0.37465,0.00050511,0.69396,0.055339,0.00016202,0.00084821
0.64599,0.37405,0.36911,0.37465,0.00049828,0.69536,0.053944,0.00015979,0.00083676
0.6468,0.37406,0.36911,0.37466,0.00049152,0.69675,0.052565,0.00015758,0.00082545
0.64761,0.37407,0.36911,0.37466,0.00048484,0.69812,0.051203,0.00015538,0.0008143
0.64841,0.37407,0.36911,0.37466,0.00047825,0.69947,0.049858,0.00015319,0.00080331
0.64922,0.37408,0.36911,0.37467,0.00047173,0.70081,0.048529,0.00015101,0.00079246
0.65002,0.37409,0.36911,0.37467,0.0004653,0.70213,0.047217,0.00014884,0.00078176
0.65083,0.37409,0.36911,0.37468,0.00045895,0.70343,0.045921,0.00014669,0.00077122
0.65163,0.3741,0.36911,0.37468,0.00045269,0.70472,0.044643,0.00014454,0.00076083
0.65244,0.37411,0.36911,0.37469,0.00044651,0.70599,0.043381,0.00014242,0.0007506
0.65324,0.37411,0.36911,0.37469,0.00044041,0.70724,0.042136,0.0001403,0.00074052
0.65405,0.37412,0.36911,0.37469,0.0004344,0.70848,0.040909,0.0001382,0.00073059
0.65486,0.37413,0.36911,0.3747,0.00042847,0.7097,0.039698,0.00013612,0.00072082
0.65566,0.37413,0.36911,0.3747,0.00042263,0.7109,0.038505,0.00013405,0.0007112
0.65647,0.37414,0.36911,0.37471,0.00041687,0.71209,0.037329,0.00013199,0.00070174
0.65727,0.37414,0.36911,0.37471,0.00041119,0.71325,0.03617,0.00012995,0.00069244
0.65808,0.37415,0.36911,0.37472,0.00040561,0.7144,0.035029,0.00012793,0.00068329
0.65888,0.37416,0.36911,0.37472,0.00040011,0.71554,0.033905,0.00012592,0.00067429
0.65969,0.37416,0.36911,0.37472,0.00039469,0.71665,0.032799,0.00012393,0.00066545
0.66049,0.37417,0.36911,0.37473,0.00038936,0.71775,0.03171,0.00012195,0.00065677
0.6613,0.37417,0.36911,0.37473,0.00038412,0.71883,0.030638,0.00011999,0.00064825
0.6621,0.37418,0.36911,0.37474,0.00037897,0.71989,0.029584,0.00011805,0.00063989
0.66291,0.37419,0.36911,0.37474,0.0003739,0.72094,0.028548,0.00011613,0.00063168
0.66372,0.37419,0.36911,0.37475,0.00036892,0.72196,0.02753,0.00011422,0.00062363
0.66452,0.3742,0.36911,0.37475,0.00036404,0.72297,0.02653,0.00011233,0.00061574
0.66533,0.3742,0.36911,0.37476,0.00035923,0.72396,0.025547,0.00011046,0.000608
0.66613,0.37421,0.36911,0.37476,0.00035452,0.72494,0.024582,0.00010861,0.00060043
0.66694,0.37421,0.36911,0.37476,0.0003499,0.72589,0.023635,0.00010678,0.00059302
0.66774,0.37422,0.36911,0.37477,0.00034536,0.72683,0.022707,0.00010496,0.00058576
0.66855,0.37422,0.36911,0.37477,0.00034092,0.72775,0.021796,0.00010317,0.00057867
0.66935,0.37423,0.36911,0.37478,0.00033656,0.72865,0.020903,0.0001014,0.00057173
0.67016,0.37424,0.36911,0.37478,0.0003323,0.72954,0.020029,9.964e-05,0.00056496
0.67096,0.37424,0.36911,0.37479,0.00032813,0.7304,0.019172,9.7904e-05,0.00055835
0.67177,0.37425,0.36911,0.37479,0.00032404,0.73125,0.018334,9.6188e-05,0.00055189
0.67258,0.37425,0.36911,0.3748,0.00032005,0.73208,0.017515,9.4493e-05,0.0005456
0.67338,0.37426,0.36911,0.3748,0.00031615,0.73289,0.016713,9.2819e-05,0.00053947
0.67419,0.37426,0.36911,0.37481,0.00031233,0.73368,0.01593,9.1165e-05,0.0005335
0.67499,0.37427,0.36911,0.37481,0.00030862,0.73445,0.015165,8.9532e-05,0.0005277
0.6758,0.37427,0.36911,0.37481,0.00030499,0.73521,0.014419,8.792e-05,0.00052205
0.6766,0.37428,0.36911,0.37482,0.00030145,0.73595,0.013691,8.6329e-05,0.00051657
0.67741,0.37428,0.36911,0.37482,0.00029801,0.73667,0.012982,8.476e-05,0.00051125
0.67821,0.37429,0.36911,0.37483,0.00029465,0.73737,0.012291,8.3213e-05,0.0005061
0.67902,0.37429,0.36911,0.37483,0.00029139,0.73805,0.011619,8.1687e-05,0.0005011
0.67983,0.3743,0.36911,0.37484,0.00028823,0.73871,0.010965,8.0184e-05,0.00049627
0.68063,0.3743,0.36911,0.37484,0.00028515,0.73935,0.01033,7.8702e-05,0.0004916
0.68144,0.37431,0.36911,0.37485,0.00028217,0.73998,0.0097137,7.7243e-05,0.0004871
0.68224,0.37431,0.36911,0.37485,0.00027928,0.74059,0.0091161,7.5806e-05,0.00048276
0.68305,0.37431,0.36911,0.37486,0.00027649,0.74118,0.0085373,7.4391e-05,0.00047858
0.68385,0.37432,0.36911,0.37486,0.00027379,0.74175,0.0079772,7.3e-05,0.00047457
0.68466,0.37432,0.36911,0.37487,0.00027118,0.7423,0.0074359,7.1631e-05,0.00047072
0.68546,0.37433,0.36911,0.37487,0.00026866,0.74283,0.0069135,7.0285e-05,0.00046704
0.68627,0.37433,0.36911,0.37488,0.00026624,0.74334,0.0064099,6.8962e-05,0.00046352
0.68707,0.37434,0.36911,0.37488,0.00026392,0.74383,0.0059253,6.7662e-05,0.00046017
0.68788,0.37434,0.36911,0.37488,0.00026168,0.74431,0.0054595,6.6386e-05,0.00045698
0.68869,0.37434,0.36911,0.37489,0.00025955,0.74477,0.0050126,6.5133e-05,0.00045396
0.68949,0.37435,0.36911,0.37489,0.0002575,0.7452,0.0045847,6.3903e-05,0.0004511
0.6903,0.37435,0.36911,0.3749,0.00025555,0.74562,0.0041758,6.2697e-05,0.00044841
0.6911,0.37436,0.36911,0.3749,0.0002537,0.74602,0.0037859,6.1515e-05,0.00044588
0.69191,0.37436,0.36911,0.37491,0.00025194,0.7464,0.003415,6.0356e-05,0.00044352
0.69271,0.37436,0.36911,0.37491,0.00025027,0.74676,0.0030631,5.9221e-05,0.00044132
0.69352,0.37437,0.36911,0.37492,0.0002487,0.74711,0.0027303,5.8109e-05,0.00043929
0.69432,0.37437,0.36911,0.37492,0.00024722,0.74743,0.0024165,5.7022e-05,0.00043743
0.69513,0.37437,0.36911,0.37493,0.00024584,0.74773,0.0021219,5.5959e-05,0.00043573
0.69593,0.37438,0.36911,0.37493,0.00024456,0.74802,0.0018463,5.4919e-05,0.0004342
0.69674,0.37438,0.36911,0.37494,0.00024337,0.74828,0.0015898,5.3904e-05,0.00043283
0.69755,0.37438,0.36911,0.37494,0.00024227,0.74853,0.0013525,5.2913e-05,0.00043163
0.69835,0.37439,0.36911,0.37495,0.00024127,0.74876,0.0011343,5.1946e-05,0.0004306
0.69916,0.37439,0.36911,0.37495,0.00024037,0.74897,0.00093532,5.1003e-05,0.00042973
0.69996,0.37439,0.36911,0.37496,0.00023956,0.74916,0.00075545,5.0084e-05,0.00042904
0.70077,0.3744,0.36911,0.37496,0.00023885,0.74933,0.00059476,4.919e-05,0.0004285
0.70157,0.3744,0.36911,0.37497,0.00023823,0.74948,0.00045325,4.8319e-05,0.00042814
0.70238,0.3744,0.36911,0.37497,0.00023771,0.74961,0.00033092,4.7473e-05,0.00042794
0.70318,0.37441,0.36911,0.37498,0.00023728,0.74972,0.00022779,4.6652e-05,0.00042791
0.70399,0.37441,0.36911,0.37498,0.00023695,0.74982,0.00014385,4.5854e-05,0.00042804
0.7048,0.37441,0.36911,0.37499,0.00023671,0.74989,7.9117e-05,4.5081e-05,0.00042834
0.7056,0.37441,0.36911,0.37499,0.00023657,0.74995,3.359e-05,4.4332e-05,0.00042881
0.70641,0.37442,0.36911,0.37499,0.00023653,0.74998,7.2712e-06,4.3607e-05,0.00042945
0.70721,0.37442,0.36911,0.375,0.00023658,0.75,1.6216e-07,4.2907e-05,0.00043025
0.70802,0.37442,0.36911,0.375,0.00023673,0.75,1.2263e-05,4.2231e-05,0.00043122
0.70882,0.37442,0.36911,0.37501,0.00023697,0.74997,4.3574e-05,4.1579e-05,0.00043236
0.70963,0.37443,0.36911,0.37501,0.00023731,0.74993,9.4092e-05,4.0951e-05,0.00043366
0.71043,0.37443,0.36911,0.37502,0.00023774,0.74987,0.00016382,4.0347e-05,0.00043513
0.71124,0.37443,0.36911,0.37502,0.00023827,0.74979,0.00025274,3.9768e-05,0.00043677
0.71204,0.37443,0.36911,0.37503,0.00023889,0.7497,0.00036086,3.9212e-05,0.00043858
0.71285,0.37444,0.36911,0.37503,0.00023961,0.74958,0.00048818,3.8681e-05,0.00044055
0.71366,0.37444,0.36911,0.37504,0.00024043,0.74944,0.00063468,3.8173e-05,0.00044269
0.71446,0.37444,0.36911,0.37504,0.00024134,0.74928,0.00080035,3.769e-05,0.00044499
0.71527,0.37444,0.36911,0.37505,0.00024235,0.74911,0.0009852,3.723e-05,0.00044747
0.71607,0.37444,0.36911,0.37505,0.00024345,0.74892,0.0011892,3.6795e-05,0.00045011
0.71688,0.37445,0.36911,0.37506,0.00024465,0.7487,0.0014124,3.6383e-05,0.00045291
0.71768,0.37445,0.36911,0.37506,0.00024594,0.74847,0.0016546,3.5994e-05,0.00045589
0.71849,0.37445,0.36911,0.37507,0.00024733,0.74822,0.0019161,3.563e-05,0.00045903
0.71929,0.37445,0.36911,0.37507,0.00024881,0.74795,0.0021966,3.5289e-05,0.00046233
0.7201,0.37445,0.36911,0.37508,0.00025039,0.74766,0.0024962,3.4972e-05,0.00046581
0.7209,0.37445,0.36911,0.37508,0.00025206,0.74735,0.0028149,3.4678e-05,0.00046945
0.72171,0.37445,0.36911,0.37509,0.00025383,0.74702,0.0031527,3.4407e-05,0.00047325
0.72252,0.37445,0.36911,0.37509,0.00025569,0.74667,0.0035095,3.416e-05,0.00047723
0.72332,0.37446,0.36911,0.3751,0.00025765,0.7463,0.0038854,3.3936e-05,0.00048136
0.72413,0.37446,0.36911,0.3751,0.0002597,0.74592,0.0042802,3.3735e-05,0.00048567
0.72493,0.37446,0.36911,0.3751,0.00026185,0.74552,0.0046941,3.3557e-05,0.00049014
0.72574,0.37446,0.36911,0.37511,0.00026409,0.74509,0.0051269,3.3402e-05,0.00049477
0.72654,0.37446,0.36911,0.37511,0.00026642,0.74465,0.0055787,3.327e-05,0.00049958
0.72735,0.37446,0.36911,0.37512,0.00026885,0.74419,0.0060494,3.3161e-05,0.00050454
0.72815,0.37446,0.36911,0.37512,0.00027137,0.74371,0.006539,3.3075e-05,0.00050967
0.72896,0.37446,0.36911,0.37513,0.00027399,0.74321,0.0070475,3.3011e-05,0.00051497
0.72976,0.37446,0.36911,0.37513,0.0002767,0.74269,0.0075748,3.2969e-05,0.00052043
0.73057,0.37446,0.36911,0.37514,0.00027951,0.74215,0.0081209,3.295e-05,0.00052606
0.73138,0.37446,0.36911,0.37514,0.0002824,0.7416,0.0086859,3.2954e-05,0.00053185
0.73218,0.37446,0.36911,0.37515,0.00028539,0.74102,0.0092696,3.2979e-05,0.00053781
0.73299,0.37446,0.36911,0.37515,0.00028848,0.74043,0.009872,3.3027e-05,0.00054393
0.73379,0.37446,0.36911,0.37516,0.00029165,0.73982,0.010493,3.3096e-05,0.00055021
0.7346,0.37446,0.36911,0.37516,0.00029492,0.73919,0.011133,3.3187e-05,0.00055666
0.7354,0.37446,0.36911,0.37517,0.00029828,0.73854,0.011791,3.3301e-05,0.00056327
0.73621,0.37446,0.36911,0.37517,0.00030174,0.73787,0.012468,3.3435e-05,0.00057004
0.73701,0.37446,0.36911,0.37518,0.00030529,0.73719,0.013164,3.3592e-05,0.00057698
0.73782,0.37446,0.36911,0.37518,0.00030892,0.73648,0.013878,3.3769e-05,0.00058408
0.73863,0.37446,0.36911,0.37518,0.00031266,0.73576,0.014611,3.3968e-05,0.00059134
0.73943,0.37446,0.36911,0.37519,0.00031648,0.73502,0.015362,3.4188e-05,0.00059877
0.74024,0.37446,0.36911,0.37519,0.00032039,0.73426,0.016132,3.443e-05,0.00060635
0.74104,0.37446,0.36911,0.3752,0.0003244,0.73348,0.01692,3.4692e-05,0.0006141
0.74185,0.37446,0.36911,0.3752,0.00032849,0.73268,0.017726,3.4975e-05,0.00062201
0.74265,0.37446,0.36911,0.37521,0.00033268,0.73186,0.01855,3.5278e-05,0.00063008
0.74346,0.37446,0.36911,0.37521,0.00033696,0.73103,0.019393,3.5603e-05,0.00063831
0.74426,0.37446,0.36911,0.37522,0.00034133,0.73018,0.020254,3.5947e-05,0.0006467
0.74507,0.37446,0.36911,0.37522,0.00034578,0.72931,0.021134,3.6312e-05,0.00065526
0.74587,0.37445,0.36911,0.37523,0.00035033,0.72842,0.022031,3.6698e-05,0.00066397
0.74668,0.37445,0.36911,0.37523,0.00035497,0.72751,0.022946,3.7103e-05,0.00067284
0.74749,0.37445,0.36911,0.37523,0.0003597,0.72659,0.02388,3.7528e-05,0.00068187
0.74829,0.37445,0.36911,0.37524,0.00036452,0.72565,0.024831,3.7973e-05,0.00069106
0.7491,0.37445,0.36911,0.37524,0.00036942,0.72469,0.025801,3.8438e-05,0.00070041
0.7499,0.37445,0.36911,0.37525,0.00037442,0.72371,0.026788,3.8923e-05,0.00070991
0.75071,0.37445,0.36911,0.37525,0.0003795,0.72271,0.027793,3.9427e-05,0.00071957
0.75151,0.37444,0.36911,0.37526,0.00038467,0.7217,0.028816,3.995e-05,0.00072939
0.75232,0.37444,0.36911,0.37526,0.00038993,0.72067,0.029857,4.0493e-05,0.00073937
0.75312,0.37444,0.36911,0.37527,0.00039528,0.71962,0.030915,4.1055e-05,0.0007495
0.75393,0.37444,0.36911,0.37527,0.00040071,0.71855,0.031991,4.1635e-05,0.00075979
0.75473,0.37444,0.36911,0.37527,0.00040624,0.71746,0.033084,4.2235e-05,0.00077024
0.75554,0.37444,0.36911,0.37528,0.00041184,0.71636,0.034195,4.2854e-05,0.00078083
0.75635,0.37443,0.36911,0.37528,0.00041754,0.71524,0.035324,4.3491e-05,0.00079159
0.75715,0.37443,0.36911,0.37529,0.00042332,0.71411,0.03647,4.4146e-05,0.0008025
0.75796,0.37443,0.36911,0.37529,0.00042919,0.71295,0.037633,4.482e-05,0.00081356
0.75876,0.37443,0.36911,0.3753,0.00043514,0.71178,0.038814,4.5513e-05,0.00082477
0.75957,0.37442,0.36911,0.3753,0.00044118,0.71059,0.040011,4.6223e-05,0.00083614
0.76037,0.37442,0.36911,0.3753,0.00044731,0.70938,0.041226,4.6952e-05,0.00084766
0.76118,0.37442,0.36911,0.37531,0.00045352,0.70816,0.042458,4.7698e-05,0.00085933
0.76198,0.37442,0.36911,0.37531,0.00045981,0.70692,0.043707,4.8462e-05,0.00087116
0.76279,0.37441,0.36911,0.37532,0.00046619,0.70566,0.044973,4.9245e-05,0.00088313
0.7636,0.37441,0.36911,0.37532,0.00047265,0.70439,0.046256,5.0044e-05,0.00089525
0.7644,0.37441,0.36911,0.37533,0.00047919,0.7031,0.047556,5.0862e-05,0.00090753
0.76521,0.3744,0.36911,0.37533,0.00048582,0.70179,0.048872,5.1696e-05,0.00091995
0.76601,0.3744,0.36911,0.37533,0.00049253,0.70046,0.050206,5.2548e-05,0.00093252
0.76682,0.3744,0.36911,0.37534,0.00049933,0.69912,0.051556,5.3417e-05,0.00094524
0.76762,0.37439,0.36911,0.37534,0.0005062,0.69776,0.052922,5.4304e-05,0.00095811
0.76843,0.37439,0.36911,0.37535,0.00051316,0.69639,0.054305,5.5207e-05,0.00097112
0.76923,0.37439,0.36911,0.37535,0.0005202,0.695,0.055704,5.6127e-05,0.00098428
0.77004,0.37438,0.36911,0.37535,0.00052732,0.69359,0.05712,5.7064e-05,0.00099758
0.77084,0.37438,0.36911,0.37536,0.00053452,0.69217,0.058552,5.8018e-05,0.001011
0.77165,0.37438,0.36911,0.37536,0.00054181,0.69073,0.06,5.8988e-05,0.0010246
0.77246,0.37437,0.36911,0.37537,0.00054917,0.68927,0.061465,5.9975e-05,0.0010384
0.77326,0.37437,0.36911,0.37537,0.00055661,0.6878,0.062945,6.0978e-05,0.0010522
0.77407,0.37437,0.36911,0.37538,0.00056413,0.68631,0.064441,6.1998e-05,0.0010663
0.77487,0.37436,0.36911,0.37538,0.00057173,0.6848,0.065954,6.3034e-05,0.0010804
0.77568,0.37436,0.36911,0.37538,0.00057941,0.68328,0.067482,6.4086e-05,0.0010947
0.77648,0.37435,0.36911,0.37539,0.00058717,0.68175,0.069026,6.5154e-05,0.0011092
0.77729,0.37435,0.36911,0.37539,0.000595,0.6802,0.070585,6.6238e-05,0.0011238
0.77809,0.37435,0.36911,0.37539,0.00060292,0.67863,0.072161,6.7339e-05,0.0011385
0.7789,0.37434,0.36911,0.3754,0.00061091,0.67705,0.073751,6.8455e-05,0.0011534
0.7797,0.37434,0.36911,0.3754,0.00061897,0.67545,0.075357,6.9586e-05,0.0011684
0.78051,0.37433,0.36911,0.37541,0.00062711,0.67383,0.076979,7.0734e-05,0.0011835
0.78132,0.37433,0.36911,0.37541,0.00063533,0.6722,0.078616,7.1897e-05,0.0011988
0.78212,0.37432,0.36911,0.37541,0.00064363,0.67056,0.080267,7.3076e-05,0.0012142
0.78293,0.37432,0.36911,0.37542,0.000652,0.6689,0.081934,7.427e-05,0.0012297
0.78373,0.37431,0.36911,0.37542,0.00066044,0.66723,0.083616,7.548e-05,0.0012454
0.78454,0.37431,0.36911,0.37543,0.00066896,0.66554,0.085313,7.6705e-05,0.0012612
0.78534,0.3743,0.36911,0.37543,0.00067755,0.66383,0.087025,7.7946e-05,0.0012772
0.78615,0.3743,0.36911,0.37543,0.00068621,0.66211,0.088752,7.9202e-05,0.0012932
0.78695,0.37429,0.36911,0.37544,0.00069495,0.66038,0.090493,8.0473e-05,0.0013094
0.78776,0.37429,0.36911,0.37544,0.00070376,0.65863,0.092249,8.1759e-05,0.0013258
0.78856,0.37428,0.36911,0.37544,0.00071265,0.65687,0.094019,8.306e-05,0.0013422
0.78937,0.37428,0.36911,0.37545,0.0007216,0.65509,0.095804,8.4377e-05,0.0013588
0.79018,0.37427,0.36911,0.37545,0.00073063,0.6533,0.097603,8.5709e-05,0.0013755
0.79098,0.37427,0.36911,0.37545,0.00073972,0.65149,0.099416,8.7055e-05,0.0013924
0.79179,0.37426,0.36911,0.37546,0.00074889,0.64967,0.10124,8.8417e-05,0.0014094
0.79259,0.37426,0.36911,0.37546,0.00075813,0.64784,0.10308,8.9793e-05,0.0014265
0.7934,0.37425,0.36911,0.37546,0.00076743,0.64599,0.10494,9.1185e-05,0.0014437
0.7942,0.37425,0.36911,0.37547,0.00077681,0.64413,0.10681,9.2591e-05,0.001461
0.79501,0.37424,0.36911,0.37547,0.00078625,0.64225,0.10869,9.4012e-05,0.0014785
0.79581,0.37423,0.36911,0.37547,0.00079577,0.64036,0.11059,9.5448e-05,0.0014961
0.79662,0.37423,0.36911,0.37548,0.00080535,0.63846,0.1125,9.6899e-05,0.0015138
0.79743,0.37422,0.36911,0.37548,0.00081499,0.63654,0.11442,9.8365e-05,0.0015316
0.79823,0.37422,0.36911,0.37549,0.00082471,0.63461,0.11636,9.9845e-05,0.0015496
0.79904,0.37421,0.36911,0.37549,0.00083449,0.63267,0.11831,0.00010134,0.0015676
0.79984,0.3742,0.36911,0.37549,0.00084433,0.63071,0.12027,0.00010285,0.0015858
0.80065,0.3742,0.36911,0.37549,0.00085424,0.62874,0.12225,0.00010437,0.0016041
0.80145,0.37419,0.36911,0.3755,0.00086422,0.62676,0.12424,0.00010591,0.0016225
0.80226,0.37418,0.36911,0.3755,0.00087426,0.62476,0.12624,0.00010747,0.001641
0.80306,0.37418,0.36911,0.3755,0.00088436,0.62276,0.12825,0.00010904,0.0016597
0.80387,0.37417,0.36911,0.37551,0.00089453,0.62073,0.13028,0.00011062,0.0016784
0.80467,0.37417,0.36911,0.37551,0.00090476,0.6187,0.13232,0.00011222,0.0016973
0.80548,0.37416,0.36911,0.37551,0.00091505,0.61665,0.13437,0.00011383,0.0017163
0.80629,0.37415,0.36911,0.37552,0.00092541,0.6146,0.13644,0.00011546,0.0017354
0.80709,0.37415,0.36911,0.37552,0.00093582,0.61252,0.13852,0.0001171,0.0017545
0.8079,0.37414,0.36911,0.37552,0.0009463,0.61044,0.1406,0.00011876,0.0017738
0.8087,0.37413,0.36911,0.37553,0.00095684,0.60835,0.14271,0.00012043,0.0017932
0.80951,0.37412,0.36911,0.37553,0.00096743,0.60624,0.14482,0.00012212,0.0018127
0.81031,0.37412,0.36911,0.37553,0.00097809,0.60412,0.14694,0.00012382,0.0018324
0.81112,0.37411,0.36911,0.37553,0.0009888,0.60199,0.14908,0.00012554,0.0018521
0.81192,0.3741,0.36911,0.37554,0.00099958,0.59985,0.15123,0.00012727,0.0018719
0.81273,0.3741,0.36911,0.37554,0.0010104,0.59769,0.15339,0.00012901,0.0018918
0.81353,0.37409,0.36911,0.37554,0.0010213,0.59553,0.15556,0.00013077,0.0019118
0.81434,0.37408,0.36911,0.37555,0.0010322,0.59335,0.15774,0.00013255,0.0019319
0.81515,0.37407,0.36911,0.37555,0.0010432,0.59117,0.15993,0.00013434,0.0019522
0.81595,0.37407,0.36911,0.37555,0.0010543,0.58897,0.16214,0.00013614,0.0019725
0.81676,0.37406,0.36911,0.37555,0.0010654,0.58676,0.16435,0.00013797,0.0019929
0.81756,0.37405,0.36911,0.37556,0.0010766,0.58454,0.16658,0.0001398,0.0020134
0.81837,0.37405,0.36911,0.37556,0.0010878,0.58231,0.16881,0.00014165,0.002034
0.81917,0.37404,0.36911,0.37556,0.0010991,0.58006,0.17106,0.00014352,0.0020546
0.81998,0.37403,0.36911,0.37557,0.0011104,0.57781,0.17332,0.0001454,0.0020754
0.82078,0.37402,0.36911,0.37557,0.0011218,0.57555,0.17559,0.00014729,0.0020963
0.82159,0.37401,0.36911,0.37557,0.0011332,0.57327,0.17787,0.00014921,0.0021172
0.8224,0.37401,0.36911,0.37557,0.0011447,0.57099,0.18015,0.00015113,0.0021383
0.8232,0.374,0.36911,0.37558,0.0011562,0.5687,0.18245,0.00015307,0.0021594
0.82401,0.37399,0.36911,0.37558,0.0011678,0.5664,0.18476,0.00015503,0.0021806
0.82481,0.37398,0.36911,0.37558,0.0011795,0.56408,0.18708,0.000157,0.0022019
0.82562,0.37398,0.36911,0.37558,0.0011911,0.56176,0.18941,0.00015899,0.0022233
0.82642,0.37397,0.36911,0.37558,0.0012029,0.55943,0.19174,0.000161,0.0022448
0.82723,0.37396,0.36911,0.37559,0.0012147,0.55709,0.19409,0.00016301,0.0022663
0.82803,0.37395,0.36911,0.37559,0.0012265,0.55473,0.19644,0.00016505,0.0022879
0.82884,0.37394,0.36911,0.37559,0.0012384,0.55237,0.19881,0.0001671,0.0023096
0.82964,0.37393,0.36911,0.37559,0.0012503,0.55001,0.20118,0.00016917,0.0023314
0.83045,0.37393,0.36911,0.3756,0.0012623,0.54763,0.20357,0.00017125,0.0023533
0.83126,0.37392,0.36911,0.3756,0.0012743,0.54524,0.20596,0.00017335,0.0023752
0.83206,0.37391,0.36911,0.3756,0.0012863,0.54284,0.20836,0.00017546,0.0023972
0.83287,0.3739,0.36911,0.3756,0.0012984,0.54044,0.21077,0.00017759,0.0024193
0.83367,0.37389,0.36911,0.3756,0.0013106,0.53803,0.21318,0.00017973,0.0024414
0.83448,0.37388,0.36911,0.37561,0.0013228,0.53561,0.21561,0.00018189,0.0024636
0.83528,0.37388,0.36911,0.37561,0.001335,0.53318,0.21804,0.00018407,0.0024859
0.83609,0.37387,0.36911,0.37561,0.0013473,0.53074,0.22048,0.00018627,0.0025083
0.83689,0.37386,0.36911,0.37561,0.0013596,0.52829,0.22293,0.00018848,0.0025307
0.8377,0.37385,0.36911,0.37561,0.0013719,0.52584,0.22539,0.0001907,0.0025532
0.8385,0.37384,0.36911,0.37562,0.0013843,0.52338,0.22785,0.00019294,0.0025757
0.83931,0.37383,0.36911,0.37562,0.0013968,0.52091,0.23033,0.0001952,0.0025983
0.84012,0.37382,0.36911,0.37562,0.0014092,0.51843,0.23281,0.00019748,0.002621
0.84092,0.37382,0.36911,0.37562,0.0014217,0.51595,0.23529,0.00019977,0.0026437
0.84173,0.37381,0.36911,0.37562,0.0014343,0.51346,0.23779,0.00020208,0.0026665
0.84253,0.3738,0.36911,0.37563,0.0014469,0.51096,0.24029,0.0002044,0.0026894
0.84334,0.37379,0.36911,0.37563,0.0014595,0.50846,0.2428,0.00020674,0.0027123
0.84414,0.37378,0.36911,0.37563,0.0014722,0.50594,0.24531,0.0002091,0.0027352
0.84495,0.37377,0.36911,0.37563,0.0014849,0.50343,0.24784,0.00021148,0.0027582
0.84575,0.37376,0.36911,0.37563,0.0014976,0.5009,0.25036,0.00021387,0.0027813
0.84656,0.37375,0.36911,0.37563,0.0015103,0.49837,0.2529,0.00021628,0.0028044
0.84736,0.37374,0.36911,0.37564,0.0015231,0.49583,0.25544,0.0002187,0.0028276
0.84817,0.37374,0.36911,0.37564,0.001536,0.49329,0.25799,0.00022115,0.0028508
0.84898,0.37373,0.36911,0.37564,0.0015488,0.49074,0.26054,0.00022361,0.0028741
0.84978,0.37372,0.36911,0.37564,0.0015617,0.48818,0.2631,0.00022608,0.0028974
0.85059,0.37371,0.36911,0.37564,0.0015746,0.48562,0.26566,0.00022858,0.0029207
0.85139,0.3737,0.36911,0.37564,0.0015876,0.48305,0.26823,0.00023109,0.0029441
0.8522,0.37369,0.36911,0.37564,0.0016006,0.48048,0.27081,0.00023362,0.0029676
0.853,0.37368,0.36911,0.37565,0.0016136,0.4779,0.27339,0.00023616,0.002991
0.85381,0.37367,0.36911,0.37565,0.0016266,0.47532,0.27597,0.00023873,0.0030146
0.85461,0.37366,0.36911,0.37565,0.0016397,0.47273,0.27857,0.00024131,0.0030381
0.85542,0.37365,0.36911,0.37565,0.0016528,0.47014,0.28116,0.0002439,0.0030617
0.85623,0.37364,0.36911,0.37565,0.0016659,0.46754,0.28376,0.00024652,0.0030854
0.85703,0.37363,0.36911,0.37565,0.0016791,0.46493,0.28637,0.00024915,0.003109
0.85784,0.37362,0.36911,0.37565,0.0016923,0.46233,0.28898,0.0002518,0.0031327
0.85864,0.37362,0.36911,0.37565,0.0017055,0.45971,0.29159,0.00025447,0.0031565
0.85945,0.37361,0.36911,0.37565,0.0017187,0.4571,0.29421,0.00025715,0.0031802
0.86025,0.3736,0.36911,0.37566,0.0017319,0.45448,0.29684,0.00025986,0.003204
0.86106,0.37359,0.36911,0.37566,0.0017452,0.45185,0.29946,0.00026258,0.0032278
0.86186,0.37358,0.36911,0.37566,0.0017585,0.44922,0.30209,0.00026532,0.0032517
0.86267,0.37357,0.36911,0.37566,0.0017718,0.44659,0.30473,0.00026807,0.0032756
0.86347,0.37356,0.36911,0.37566,0.0017852,0.44395,0.30737,0.00027085,0.0032995
0.86428,0.37355,0.36911,0.37566,0.0017985,0.44131,0.31001,0.00027364,0.0033234
0.86509,0.37354,0.36911,0.37566,0.0018119,0.43867,0.31265,0.00027645,0.0033473
0.86589,0.37353,0.36911,0.37566,0.0018253,0.43602,0.3153,0.00027927,0.0033713
0.8667,0.37352,0.36911,0.37566,0.0018387,0.43337,0.31795,0.00028212,0.0033953
0.8675,0.37351,0.36911,0.37566,0.0018521,0.43072,0.32061,0.00028498,0.0034193
0.86831,0.3735,0.36911,0.37566,0.0018656,0.42807,0.32326,0.00028786,0.0034433
0.86911,0.37349,0.36911,0.37567,0.001879,0.42541,0.32592,0.00029076,0.0034673
0.86992,0.37348,0.36911,0.37567,0.0018925,0.42275,0.32859,0.00029367,0.0034914
0.87072,0.37347,0.36911,0.37567,0.001906,0.42008,0.33125,0.00029661,0.0035154
0.87153,0.37346,0.36911,0.37567,0.0019195,0.41742,0.33392,0.00029956,0.0035395
0.87233,0.37345,0.36911,0.37567,0.0019331,0.41475,0.33659,0.00030253,0.0035636
0.87314,0.37344,0.36911,0.37567,0.0019466,0.41208,0.33926,0.00030551,0.0035877
0.87395,0.37344,0.36911,0.37567,0.0019601,0.40941,0.34193,0.00030852,0.0036118
0.87475,0.37343,0.36911,0.37567,0.0019737,0.40673,0.3446,0.00031154,0.0036359
0.87556,0.37342,0.36911,0.37567,0.0019873,0.40406,0.34728,0.00031458,0.00366
0.87636,0.37341,0.36911,0.37567,0.0020009,0.40138,0.34996,0.00031764,0.0036841
0.87717,0.3734,0.36911,0.37567,0.0020145,0.3987,0.35264,0.00032071,0.0037082
0.87797,0.37339,0.36911,0.37567,0.0020281,0.39602,0.35532,0.00032381,0.0037323
0.87878,0.37338,0.36911,0.37567,0.0020417,0.39334,0.358,0.00032692,0.0037565
0.87958,0.37337,0.36911,0.37567,0.0020553,0.39066,0.36068,0.00033004,0.0037806
0.88039,0.37336,0.36911,0.37567,0.0020689,0.38798,0.36336,0.00033319,0.0038047
0.8812,0.37335,0.36911,0.37567,0.0020826,0.3853,0.36604,0.00033635,0.0038288
0.882,0.37334,0.36911,0.37567,0.0020962,0.38262,0.36873,0.00033953,0.0038529
0.88281,0.37333,0.36911,0.37567,0.0021099,0.37993,0.37141,0.00034273,0.003877
0.88361,0.37332,0.36911,0.37567,0.0021235,0.37725,0.37409,0.00034594,0.0039011
0.88442,0.37331,0.36911,0.37567,0.0021372,0.37456,0.37678,0.00034917,0.0039252
0.88522,0.3733,0.36911,0.37567,0.0021508,0.37188,0.37946,0.00035242,0.0039492
0.88603,0.37329,0.36911,0.37567,0.0021645,0.3692,0.38215,0.00035569,0.0039733
0.88683,0.37328,0.36911,0.37567,0.0021782,0.36651,0.38483,0.00035897,0.0039974
0.88764,0.37327,0.36911,0.37567,0.0021918,0.36383,0.38751,0.00036227,0.0040214
0.88844,0.37326,0.36911,0.37567,0.0022055,0.36115,0.39019,0.00036559,0.0040454
0.88925,0.37325,0.36911,0.37567,0.0022192,0.35847,0.39288,0.00036892,0.0040694
0.89006,0.37324,0.36911,0.37567,0.0022328,0.35578,0.39556,0.00037227,0.0040934
0.89086,0.37323,0.36911,0.37567,0.0022465,0.3531,0.39823,0.00037563,0.0041174
0.89167,0.37322,0.36911,0.37567,0.0022602,0.35043,0.40091,0.00037902,0.0041413
0.89247,0.37322,0.36911,0.37567,0.0022738,0.34775,0.40359,0.00038241,0.0041652
0.89328,0.37321,0.36911,0.37567,0.0022875,0.34507,0.40627,0.00038583,0.0041891
0.89408,0.3732,0.36911,0.37567,0.0023011,0.3424,0.40894,0.00038926,0.004213
0.89489,0.37319,0.36911,0.37567,0.0023148,0.33972,0.41161,0.00039271,0.0042369
0.89569,0.37318,0.36911,0.37567,0.0023284,0.33705,0.41428,0.00039617,0.0042607
0.8965,0.37317,0.36911,0.37567,0.0023421,0.33438,0.41695,0.00039965,0.0042845
0.8973,0.37316,0.36911,0.37567,0.0023557,0.33172,0.41962,0.00040314,0.0043083
0.89811,0.37315,0.36911,0.37567,0.0023693,0.32905,0.42228,0.00040665,0.004332
0.89892,0.37314,0.36911,0.37567,0.002383,0.32639,0.42494,0.00041017,0.0043558
0.89972,0.37313,0.36911,0.37566,0.0023966,0.32373,0.4276,0.00041371,0.0043794
0.90053,0.37312,0.36911,0.37566,0.0024102,0.32107,0.43026,0.00041726,0.0044031
0.90133,0.37311,0.36911,0.37566,0.0024238,0.31842,0.43291,0.00042083,0.0044267
0.90214,0.3731,0.36911,0.37566,0.0024373,0.31577,0.43556,0.00042441,0.0044503
0.90294,0.37309,0.36911,0.37566,0.0024509,0.31312,0.43821,0.00042801,0.0044738
0.90375,0.37308,0.36911,0.37566,0.0024645,0.31047,0.44085,0.00043162,0.0044973
0.90455,0.37308,0.36911,0.37566,0.002478,0.30783,0.44349,0.00043525,0.0045208
0.90536,0.37307,0.36911,0.37566,0.0024916,0.30519,0.44613,0.00043889,0.0045442
0.90617,0.37306,0.36911,0.37566,0.0025051,0.30255,0.44876,0.00044254,0.0045676
0.90697,0.37305,0.36911,0.37566,0.0025186,0.29992,0.45139,0.00044621,0.0045909
0.90778,0.37304,0.36911,0.37566,0.0025321,0.2973,0.45402,0.00044988,0.0046142
0.90858,0.37303,0.36911,0.37566,0.0025455,0.29467,0.45664,0.00045358,0.0046375
0.90939,0.37302,0.36911,0.37565,0.002559,0.29205,0.45926,0.00045728,0.0046607
0.91019,0.37301,0.36911,0.37565,0.0025724,0.28944,0.46187,0.000461,0.0046839
0.911,0.373,0.36911,0.37565,0.0025859,0.28683,0.46448,0.00046473,0.004707
0.9118,0.37299,0.36911,0.37565,0.0025993,0.28422,0.46708,0.00046847,0.0047301
0.91261,0.37298,0.36911,0.37565,0.0026127,0.28162,0.46968,0.00047223,0.0047531
0.91341,0.37298,0.36911,0.37565,0.002626,0.27902,0.47228,0.00047599,0.004776
0.91422,0.37297,0.36911,0.37565,0.0026394,0.27643,0.47487,0.00047977,0.004799
0.91503,0.37296,0.36911,0.37565,0.0026527,0.27384,0.47745,0.00048356,0.0048218
0.91583,0.37295,0.36911,0.37564,0.002666,0.27126,0.48003,0.00048736,0.0048446
0.91664,0.37294,0.36911,0.37564,0.0026793,0.26868,0.4826,0.00049116,0.0048674
0.91744,0.37293,0.36911,0.37564,0.0026925,0.26611,0.48517,0.00049498,0.0048901
0.91825,0.37292,0.36911,0.37564,0.0027058,0.26355,0.48773,0.00049881,0.0049127
0.91905,0.37291,0.36911,0.37564,0.002719,0.26099,0.49029,0.00050265,0.0049353
0.91986,0.37291,0.36911,0.37564,0.0027321,0.25843,0.49284,0.0005065,0.0049578
0.92066,0.3729,0.36911,0.37564,0.0027453,0.25588,0.49539,0.00051036,0.0049803
0.92147,0.37289,0.36911,0.37563,0.0027584,0.25334,0.49793,0.00051423,0.0050026
0.92227,0.37288,0.36911,0.37563,0.0027715,0.25081,0.50046,0.00051811,0.005025
0.92308,0.37287,0.36911,0.37563,0.0027846,0.24828,0.50298,0.00052199,0.0050473
0.92389,0.37286,0.36911,0.37563,0.0027977,0.24575,0.5055,0.00052588,0.0050695
0.92469,0.37285,0.36911,0.37563,0.0028107,0.24324,0.50802,0.00052979,0.0050916
0.9255,0.37285,0.36911,0.37563,0.0028237,0.24073,0.51052,0.00053369,0.0051137
0.9263,0.37284,0.36911,0.37562,0.0028366,0.23823,0.51302,0.00053761,0.0051357
0.92711,0.37283,0.36911,0.37562,0.0028496,0.23573,0.51551,0.00054153,0.0051576
0.92791,0.37282,0.36911,0.37562,0.0028625,0.23324,0.518,0.00054546,0.0051795
0.92872,0.37281,0.36911,0.37562,0.0028753,0.23076,0.52048,0.00054939,0.0052013
0.92952,0.3728,0.36911,0.37562,0.0028882,0.22829,0.52295,0.00055334,0.005223
0.93033,0.3728,0.36911,0.37562,0.002901,0.22582,0.52541,0.00055728,0.0052447
0.93113,0.37279,0.36911,0.37561,0.0029137,0.22336,0.52786,0.00056123,0.0052662
0.93194,0.37278,0.36911,0.37561,0.0029265,0.22091,0.53031,0.00056519,0.0052877
0.93275,0.37277,0.36911,0.37561,0.0029392,0.21847,0.53275,0.00056915,0.0053092
0.93355,0.37276,0.36911,0.37561,0.0029518,0.21603,0.53518,0.00057312,0.0053305
0.93436,0.37276,0.36911,0.37561,0.0029644,0.21361,0.5376,0.00057708,0.0053518
0.93516,0.37275,0.36911,0.3756,0.002977,0.21119,0.54002,0.00058106,0.005373
0.93597,0.37274,0.36911,0.3756,0.0029896,0.20878,0.54242,0.00058503,0.0053941
0.93677,0.37273,0.36911,0.3756,0.0030021,0.20638,0.54482,0.00058901,0.0054152
0.93758,0.37272,0.36911,0.3756,0.0030146,0.20398,0.54721,0.00059299,0.0054361
0.93838,0.37272,0.36911,0.37559,0.003027,0.2016,0.54959,0.00059697,0.005457
0.93919,0.37271,0.36911,0.37559,0.0030394,0.19922,0.55196,0.00060096,0.0054778
0.94,0.3727,0.36911,0.37559,0.0030517,0.19686,0.55432,0.00060494,0.0054985
0.9408,0.37269,0.36911,0.37559,0.003064,0.1945,0.55667,0.00060893,0.0055191
0.94161,0.37269,0.36911,0.37559,0.0030763,0.19215,0.55902,0.00061291,0.0055397
0.94241,0.37268,0.36911,0.37558,0.0030885,0.18981,0.56135,0.0006169,0.0055601
0.94322,0.37267,0.36911,0.37558,0.0031007,0.18748,0.56368,0.00062088,0.0055805
0.94402,0.37266,0.36911,0.37558,0.0031128,0.18517,0.56599,0.00062487,0.0056008
0.94483,0.37266,0.36911,0.37558,0.0031249,0.18286,0.5683,0.00062885,0.005621
0.94563,0.37265,0.36911,0.37557,0.003137,0.18056,0.57059,0.00063284,0.0056411
0.94644,0.37264,0.36911,0.37557,0.003149,0.17827,0.57288,0.00063682,0.0056611
0.94724,0.37264,0.36911,0.37557,0.0031609,0.17599,0.57515,0.00064079,0.005681
0.94805,0.37263,0.36911,0.37557,0.0031728,0.17372,0.57742,0.00064477,0.0057008
0.94886,0.37262,0.36911,0.37556,0.0031847,0.17146,0.57967,0.00064874,0.0057206
0.94966,0.37261,0.36911,0.37556,0.0031965,0.16921,0.58191,0.00065271,0.0057402
0.95047,0.37261,0.36911,0.37556,0.0032082,0.16697,0.58415,0.00065667,0.0057598
0.95127,0.3726,0.36911,0.37555,0.0032199,0.16474,0.58637,0.00066063,0.0057792
0.95208,0.37259,0.36911,0.37555,0.0032316,0.16252,0.58858,0.00066459,0.0057986
0.95288,0.37259,0.36911,0.37555,0.0032432,0.16032,0.59078,0.00066854,0.0058179
0.95369,0.37258,0.36911,0.37555,0.0032548,0.15812,0.59297,0.00067248,0.005837
0.95449,0.37257,0.36911,0.37554,0.0032663,0.15594,0.59515,0.00067642,0.0058561
0.9553,0.37257,0.36911,0.37554,0.0032777,0.15377,0.59732,0.00068035,0.0058751
0.9561,0.37256,0.36911,0.37554,0.0032891,0.1516,0.59947,0.00068428,0.0058939
0.95691,0.37255,0.36911,0.37554,0.0033005,0.14945,0.60162,0.00068819,0.0059127
0.95772,0.37255,0.36911,0.37553,0.0033117,0.14732,0.60375,0.0006921,0.0059314
0.95852,0.37254,0.36911,0.37553,0.003323,0.14519,0.60587,0.000696,0.0059499
0.95933,0.37253,0.36911,0.37553,0.0033342,0.14307,0.60798,0.00069989,0.0059684
0.96013,0.37253,0.36911,0.37552,0.0033453,0.14097,0.61008,0.00070378,0.0059868
0.96094,0.37252,0.36911,0.37552,0.0033563,0.13888,0.61216,0.00070765,0.006005
0.96174,0.37251,0.36911,0.37552,0.0033674,0.1368,0.61423,0.00071151,0.0060232
0.96255,0.37251,0.36911,0.37551,0.0033783,0.13473,0.61629,0.00071536,0.0060412
0.96335,0.3725,0.36911,0.37551,0.0033892,0.13268,0.61834,0.0007192,0.0060592
0.96416,0.3725,0.36911,0.37551,0.0034,0.13064,0.62038,0.00072303,0.006077
0.96497,0.37249,0.36911,0.37551,0.0034108,0.12861,0.6224,0.00072685,0.0060948
0.96577,0.37248,0.36911,0.3755,0.0034215,0.12659,0.62441,0.00073066,0.0061124
0.96658,0.37248,0.36911,0.3755,0.0034322,0.12459,0.62641,0.00073445,0.0061299
0.96738,0.37247,0.36911,0.3755,0.0034428,0.1226,0.6284,0.00073823,0.0061473
0.96819,0.37247,0.36911,0.37549,0.0034533,0.12062,0.63037,0.000742,0.0061646
0.96899,0.37246,0.36911,0.37549,0.0034638,0.11865,0.63233,0.00074575,0.0061818
0.9698,0.37246,0.36911,0.37549,0.0034742,0.1167,0.63427,0.00074949,0.0061989
0.9706,0.37245,0.36911,0.37548,0.0034845,0.11476,0.6362,0.00075321,0.0062158
0.97141,0.37244,0.36911,0.37548,0.0034948,0.11283,0.63812,0.00075692,0.0062327
0.97221,0.37244,0.36911,0.37548,0.003505,0.11092,0.64003,0.00076061,0.0062494
0.97302,0.37243,0.36911,0.37547,0.0035152,0.10902,0.64192,0.00076428,0.006266
0.97383,0.37243,0.36911,0.37547,0.0035252,0.10714,0.6438,0.00076794,0.0062826
0.97463,0.37242,0.36911,0.37547,0.0035353,0.10527,0.64566,0.00077158,0.006299
0.97544,0.37242,0.36911,0.37546,0.0035452,0.10341,0.64752,0.00077521,0.0063152
0.97624,0.37241,0.36911,0.37546,0.0035551,0.10156,0.64935,0.00077881,0.0063314
0.97705,0.37241,0.36911,0.37545,0.0035649,0.099735,0.65117,0.0007824,0.0063474
0.97785,0.3724,0.36911,0.37545,0.0035747,0.097919,0.65298,0.00078597,0.0063634
0.97866,0.3724,0.36911,0.37545,0.0035844,0.096118,0.65478,0.00078952,0.0063792
0.97946,0.37239,0.36911,0.37544,0.003594,0.094331,0.65656,0.00079305,0.0063949
0.98027,0.37239,0.36911,0.37544,0.0036035,0.092558,0.65832,0.00079656,0.0064105
0.98107,0.37238,0.36911,0.37544,0.003613,0.090799,0.66007,0.00080005,0.0064259
0.98188,0.37238,0.36911,0.37543,0.0036224,0.089056,0.66181,0.00080351,0.0064413
0.98269,0.37237,0.36911,0.37543,0.0036317,0.087327,0.66353,0.00080696,0.0064565
0.98349,0.37237,0.36911,0.37543,0.003641,0.085612,0.66524,0.00081038,0.0064716
0.9843,0.37236,0.36911,0.37542,0.0036502,0.083913,0.66693,0.00081379,0.0064866
0.9851,0.37236,0.36911,0.37542,0.0036593,0.082228,0.66861,0.00081717,0.0065014
0.98591,0.37236,0.36911,0.37541,0.0036683,0.080558,0.67027,0.00082052,0.0065162
0.98671,0.37235,0.36911,0.37541,0.0036773,0.078904,0.67192,0.00082386,0.0065308
0.98752,0.37235,0.36911,0.37541,0.0036862,0.077264,0.67355,0.00082717,0.0065452
0.98832,0.37234,0.36911,0.3754,0.003695,0.07564,0.67517,0.00083045,0.0065596
0.98913,0.37234,0.36911,0.3754,0.0037038,0.074031,0.67677,0.00083371,0.0065738
0.98993,0.37233,0.36911,0.3754,0.0037125,0.072438,0.67835,0.00083695,0.006588
0.99074,0.37233,0.36911,0.37539,0.0037211,0.07086,0.67992,0.00084015,0.0066019
0.99155,0.37233,0.36911,0.37539,0.0037296,0.069298,0.68148,0.00084334,0.0066158
0.99235,0.37232,0.36911,0.37538,0.003738,0.067751,0.68302,0.0008465,0.0066295
0.99316,0.37232,0.36911,0.37538,0.0037464,0.06622,0.68454,0.00084963,0.0066432
0.99396,0.37231,0.36911,0.37538,0.0037547,0.064705,0.68605,0.00085273,0.0066566
0.99477,0.37231,0.36911,0.37537,0.0037629,0.063206,0.68754,0.00085581,0.00667
0.99557,0.37231,0.36911,0.37537,0.003771,0.061723,0.68901,0.00085886,0.0066832
0.99638,0.3723,0.36911,0.37536,0.0037791,0.060256,0.69047,0.00086188,0.0066963
0.99718,0.3723,0.36911,0.37536,0.0037871,0.058805,0.69191,0.00086487,0.0067093
0.99799,0.3723,0.36911,0.37536,0.003795,0.05737,0.69334,0.00086783,0.0067221
0.9988,0.37229,0.36911,0.37535,0.0038028,0.055951,0.69475,0.00087077,0.0067348
0.9996,0.37229,0.36911,0.37535,0.0038105,0.054549,0.69615,0.00087367,0.0067474
1.0004,0.37229,0.36911,0.37534,0.0038182,0.053163,0.69752,0.00087655,0.0067598
1.0012,0.37228,0.36911,0.37534,0.0038258,0.051794,0.69888,0.00087939,0.0067722
1.002,0.37228,0.36911,0.37534,0.0038333,0.050441,0.70023,0.00088221,0.0067843
1.0028,0.37228,0.36911,0.37533,0.0038407,0.049105,0.70156,0.00088499,0.0067964
1.0036,0.37227,0.36911,0.37533,0.003848,0.047785,0.70287,0.00088774,0.0068083
1.0044,0.37227,0.36911,0.37532,0.0038553,0.046483,0.70416,0.00089046,0.0068201
1.0052,0.37227,0.36911,0.37532,0.0038625,0.045197,0.70544,0.00089315,0.0068318
1.006,0.37226,0.36911,0.37531,0.0038695,0.043928,0.7067,0.00089581,0.0068433
1.0069,0.37226,0.36911,0.37531,0.0038765,0.042676,0.70794,0.00089843,0.0068547
1.0077,0.37226,0.36911,0.37531,0.0038835,0.041441,0.70917,0.00090102,0.0068659
1.0085,0.37226,0.36911,0.3753,0.0038903,0.040223,0.71038,0.00090358,0.006877
1.0093,0.37225,0.36911,0.3753,0.0038971,0.039022,0.71157,0.00090611,0.006888
1.0101,0.37225,0.36911,0.37529,0.0039037,0.037839,0.71275,0.0009086,0.0068988
1.0109,0.37225,0.36911,0.37529,0.0039103,0.036672,0.7139,0.00091106,0.0069095
1.0117,0.37225,0.36911,0.37528,0.0039168,0.035523,0.71504,0.00091348,0.0069201
1.0125,0.37224,0.36911,0.37528,0.0039232,0.034392,0.71617,0.00091587,0.0069305
1.0133,0.37224,0.36911,0.37528,0.0039295,0.033278,0.71727,0.00091823,0.0069408
1.0141,0.37224,0.36911,0.37527,0.0039358,0.032181,0.71836,0.00092055,0.006951
1.0149,0.37224,0.36911,0.37527,0.0039419,0.031102,0.71943,0.00092284,0.006961
1.0157,0.37223,0.36911,0.37526,0.003948,0.030041,0.72048,0.00092509,0.0069709
1.0165,0.37223,0.36911,0.37526,0.003954,0.028997,0.72152,0.0009273,0.0069806
1.0173,0.37223,0.36911,0.37525,0.0039599,0.027971,0.72254,0.00092948,0.0069902
1.0181,0.37223,0.36911,0.37525,0.0039657,0.026963,0.72353,0.00093162,0.0069997
1.0189,0.37223,0.36911,0.37524,0.0039714,0.025972,0.72452,0.00093373,0.007009
1.0197,0.37222,0.36911,0.37524,0.003977,0.025,0.72548,0.0009358,0.0070182
1.0205,0.37222,0.36911,0.37524,0.0039826,0.024045,0.72643,0.00093784,0.0070273
1.0213,0.37222,0.36911,0.37523,0.003988,0.023109,0.72735,0.00093983,0.0070362
1.0222,0.37222,0.36911,0.37523,0.0039934,0.02219,0.72826,0.00094179,0.0070449
1.023,0.37222,0.36911,0.37522,0.0039986,0.021289,0.72915,0.00094372,0.0070535
1.0238,0.37222,0.36911,0.37522,0.0040038,0.020407,0.73003,0.0009456,0.007062
1.0246,0.37221,0.36911,0.37521,0.0040089,0.019543,0.73088,0.00094745,0.0070704
1.0254,0.37221,0.36911,0.37521,0.0040139,0.018697,0.73172,0.00094926,0.0070786
1.0262,0.37221,0.36911,0.3752,0.0040188,0.017869,0.73254,0.00095104,0.0070866
1.027,0.37221,0.36911,0.3752,0.0040236,0.017059,0.73334,0.00095277,0.0070945
1.0278,0.37221,0.36911,0.37519,0.0040284,0.016268,0.73412,0.00095447,0.0071023
1.0286,0.37221,0.36911,0.37519,0.004033,0.015496,0.73488,0.00095613,0.0071099
1.0294,0.37221,0.36911,0.37519,0.0040376,0.014741,0.73563,0.00095775,0.0071174
1.0302,0.3722,0.36911,0.37518,0.004042,0.014005,0.73636,0.00095934,0.0071247
1.031,0.3722,0.36911,0.37518,0.0040464,0.013288,0.73706,0.00096088,0.0071319
1.0318,0.3722,0.36911,0.37517,0.0040507,0.012589,0.73775,0.00096239,0.0071389
1.0326,0.3722,0.36911,0.37517,0.0040548,0.011909,0.73842,0.00096386,0.0071458
1.0334,0.3722,0.36911,0.37516,0.0040589,0.011247,0.73908,0.00096529,0.0071526
1.0342,0.3722,0.36911,0.37516,0.0040629,0.010604,0.73971,0.00096668,0.0071592
1.035,0.3722,0.36911,0.37515,0.0040668,0.0099795,0.74033,0.00096803,0.0071657
1.0358,0.3722,0.36911,0.37515,0.0040707,0.0093737,0.74092,0.00096934,0.007172
1.0367,0.3722,0.36911,0.37514,0.0040744,0.0087868,0.7415,0.00097062,0.0071781
1.0375,0.3722,0.36911,0.37514,0.004078,0.0082185,0.74206,0.00097185,0.0071842
1.0383,0.3722,0.36911,0.37513,0.0040815,0.0076691,0.7426,0.00097305,0.00719
1.0391,0.3722,0.36911,0.37513,0.004085,0.0071385,0.74312,0.00097421,0.0071958
1.0399,0.3722,0.36911,0.37512,0.0040883,0.0066267,0.74362,0.00097533,0.0072013
1.0407,0.37219,0.36911,0.37512,0.0040916,0.0061338,0.74411,0.00097641,0.0072068
1.0415,0.37219,0.36911,0.37511,0.0040948,0.0056598,0.74457,0.00097745,0.0072121
1.0423,0.37219,0.36911,0.37511,0.0040978,0.0052047,0.74502,0.00097845,0.0072172
1.0431,0.37219,0.36911,0.37511,0.0041008,0.0047685,0.74544,0.00097941,0.0072222
1.0439,0.37219,0.36911,0.3751,0.0041037,0.0043514,0.74585,0.00098034,0.007227
1.0447,0.37219,0.36911,0.3751,0.0041065,0.0039532,0.74624,0.00098122,0.0072317
1.0455,0.37219,0.36911,0.37509,0.0041092,0.003574,0.74661,0.00098207,0.0072362
1.0463,0.37219,0.36911,0.37509,0.0041118,0.0032138,0.74696,0.00098288,0.0072406
1.0471,0.37219,0.36911,0.37508,0.0041143,0.0028727,0.74729,0.00098365,0.0072449
1.0479,0.37219,0.36911,0.37508,0.0041167,0.0025507,0.7476,0.00098438,0.007249
1.0487,0.37219,0.36911,0.37507,0.004119,0.0022477,0.7479,0.00098507,0.0072529
1.0495,0.37219,0.36911,0.37507,0.0041212,0.0019638,0.74817,0.00098572,0.0072567
1.0503,0.37219,0.36911,0.37506,0.0041233,0.0016991,0.74843,0.00098634,0.0072603
1.0512,0.37219,0.36911,0.37506,0.0041254,0.0014534,0.74866,0.00098691,0.0072638
1.052,0.37219,0.36911,0.37505,0.0041273,0.0012269,0.74888,0.00098745,0.0072672
1.0528,0.37219,0.36911,0.37505,0.0041291,0.0010195,0.74908,0.00098795,0.0072703
1.0536,0.3722,0.36911,0.37504,0.0041309,0.00083135,0.74926,0.00098842,0.0072734
1.0544,0.3722,0.36911,0.37504,0.0041325,0.00066231,0.74942,0.00098884,0.0072763
1.0552,0.3722,0.36911,0.37503,0.0041341,0.00051245,0.74956,0.00098923,0.007279
1.056,0.3722,0.36911,0.37503,0.0041356,0.00038178,0.74968,0.00098958,0.0072816
1.0568,0.3722,0.36911,0.37502,0.0041369,0.00027029,0.74978,0.00098989,0.007284
1.0576,0.3722,0.36911,0.37502,0.0041382,0.00017801,0.74986,0.00099017,0.0072863
1.0584,0.3722,0.36911,0.37501,0.0041394,0.00010492,0.74992,0.0009904,0.0072884
1.0592,0.3722,0.36911,0.37501,0.0041405,5.1035e-05,0.74997,0.0009906,0.0072904
1.06,0.3722,0.36911,0.37501,0.0041415,1.636e-05,0.74999,0.00099077,0.0072922
1.0608,0.3722,0.36911,0.375,0.0041424,8.941e-07,0.75,0.0009909,0.0072938
1.0616,0.3722,0.36911,0.375,0.0041432,4.6381e-06,0.74999,0.00099099,0.0072954
1.0624,0.3722,0.36911,0.37499,0.0041439,2.7592e-05,0.74995,0.00099104,0.0072967
1.0632,0.3722,0.36911,0.37499,0.0041445,6.9755e-05,0.7499,0.00099106,0.0072979
1.064,0.37221,0.36911,0.37498,0.004145,0.00013112,0.74983,0.00099105,0.007299
1.0648,0.37221,0.36911,0.37498,0.0041454,0.0002117,0.74974,0.00099099,0.0072999
1.0657,0.37221,0.36911,0.37497,0.0041458,0.00031147,0.74963,0.00099091,0.0073006
1.0665,0.37221,0.36911,0.37497,0.004146,0.00043043,0.7495,0.00099078,0.0073012
1.0673,0.37221,0.36911,0.37496,0.0041461,0.00056859,0.74936,0.00099063,0.0073016
1.0681,0.37221,0.36911,0.37496,0.0041462,0.00072592,0.74919,0.00099043,0.0073019
1.0689,0.37221,0.36911,0.37495,0.0041461,0.00090243,0.749,0.00099021,0.007302
1.0697,0.37221,0.36911,0.37495,0.004146,0.0010981,0.7488,0.00098995,0.007302
1.0705,0.37222,0.36911,0.37494,0.0041457,0.0013129,0.74857,0.00098965,0.0073018
1.0713,0.37222,0.36911,0.37494,0.0041454,0.0015469,0.74833,0.00098933,0.0073015
1.0721,0.37222,0.36911,0.37493,0.004145,0.0018,0.74807,0.00098897,0.007301
1.0729,0.37222,0.36911,0.37493,0.0041445,0.0020722,0.74778,0.00098857,0.0073004
1.0737,0.37222,0.36911,0.37492,0.0041438,0.0023635,0.74748,0.00098814,0.0072995
1.0745,0.37222,0.36911,0.37492,0.0041431,0.0026739,0.74716,0.00098769,0.0072986
1.0753,0.37222,0.36911,0.37491,0.0041423,0.0030034,0.74682,0.00098719,0.0072975
1.0761,0.37223,0.36911,0.37491,0.0041414,0.003352,0.74647,0.00098667,0.0072962
1.0769,0.37223,0.36911,0.3749,0.0041405,0.0037195,0.74609,0.00098612,0.0072948
1.0777,0.37223,0.36911,0.3749,0.0041394,0.0041061,0.74569,0.00098553,0.0072932
1.0785,0.37223,0.36911,0.3749,0.0041382,0.0045117,0.74528,0.00098492,0.0072915
1.0793,0.37223,0.36911,0.37489,0.0041369,0.0049363,0.74484,0.00098427,0.0072896
1.0801,0.37224,0.36911,0.37489,0.0041356,0.0053798,0.74439,0.00098359,0.0072875
1.081,0.37224,0.36911,0.37488,0.0041341,0.0058423,0.74392,0.00098289,0.0072854
1.0818,0.37224,0.36911,0.37488,0.0041326,0.0063237,0.74343,0.00098215,0.007283
1.0826,0.37224,0.36911,0.37487,0.0041309,0.0068239,0.74292,0.00098138,0.0072805
1.0834,0.37224,0.36911,0.37487,0.0041292,0.0073431,0.74239,0.00098059,0.0072778
1.0842,0.37225,0.36911,0.37486,0.0041274,0.007881,0.74184,0.00097977,0.007275
1.085,0.37225,0.36911,0.37486,0.0041255,0.0084378,0.74128,0.00097892,0.007272
1.0858,0.37225,0.36911,0.37485,0.0041235,0.0090133,0.74069,0.00097804,0.0072689
1.0866,0.37225,0.36911,0.37485,0.0041214,0.0096076,0.74009,0.00097713,0.0072656
1.0874,0.37225,0.36911,0.37484,0.0041192,0.010221,0.73947,0.0009762,0.0072622
1.0882,0.37226,0.36911,0.37484,0.0041169,0.010852,0.73882,0.00097524,0.0072586
1.089,0.37226,0.36911,0.37483,0.0041145,0.011503,0.73817,0.00097425,0.0072548
1.0898,0.37226,0.36911,0.37483,0.0041121,0.012172,0.73749,0.00097324,0.0072509
1.0906,0.37226,0.36911,0.37482,0.0041095,0.012859,0.73679,0.00097221,0.0072468
1.0914,0.37227,0.36911,0.37482,0.0041069,0.013565,0.73607,0.00097114,0.0072426
1.0922,0.37227,0.36911,0.37482,0.0041041,0.01429,0.73534,0.00097006,0.0072382
1.093,0.37227,0.36911,0.37481,0.0041013,0.015033,0.73459,0.00096895,0.0072337
1.0938,0.37227,0.36911,0.37481,0.0040984,0.015795,0.73382,0.00096781,0.007229
1.0946,0.37228,0.36911,0.3748,0.0040954,0.016575,0.73303,0.00096666,0.0072242
1.0955,0.37228,0.36911,0.3748,0.0040923,0.017373,0.73222,0.00096548,0.0072192
1.0963,0.37228,0.36911,0.37479,0.0040891,0.018189,0.7314,0.00096427,0.007214
1.0971,0.37228,0.36911,0.37479,0.0040859,0.019024,0.73055,0.00096305,0.0072087
1.0979,0.37229,0.36911,0.37478,0.0040825,0.019877,0.72969,0.0009618,0.0072033
1.0987,0.37229,0.36911,0.37478,0.0040791,0.020749,0.72881,0.00096053,0.0071976
1.0995,0.37229,0.36911,0.37477,0.0040756,0.021638,0.72791,0.00095924,0.0071919
1.1003,0.3723,0.36911,0.37477,0.0040719,0.022546,0.72699,0.00095793,0.0071859
1.1011,0.3723,0.36911,0.37477,0.0040682,0.023471,0.72606,0.0009566,0.0071799
1.1019,0.3723,0.36911,0.37476,0.0040644,0.024415,0.72511,0.00095525,0.0071736
1.1027,0.3723,0.36911,0.37476,0.0040606,0.025377,0.72414,0.00095388,0.0071672
1.1035,0.37231,0.36911,0.37475,0.0040566,0.026356,0.72315,0.0009525,0.0071607
1.1043,0.37231,0.36911,0.37475,0.0040525,0.027354,0.72214,0.00095109,0.007154
1.1051,0.37231,0.36911,0.37474,0.0040484,0.028369,0.72112,0.00094967,0.0071471
1.1059,0.37232,0.36911,0.37474,0.0040442,0.029402,0.72008,0.00094823,0.0071401
1.1067,0.37232,0.36911,0.37473,0.0040399,0.030452,0.71902,0.00094677,0.007133
1.1075,0.37232,0.36911,0.37473,0.0040355,0.031521,0.71794,0.00094529,0.0071257
1.1083,0.37233,0.36911,0.37473,0.004031,0.032607,0.71684,0.0009438,0.0071182
1.1091,0.37233,0.36911,0.37472,0.0040264,0.03371,0.71573,0.0009423,0.0071106
1.11,0.37233,0.36911,0.37472,0.0040218,0.034831,0.7146,0.00094078,0.0071028
1.1108,0.37234,0.36911,0.37471,0.0040171,0.035969,0.71346,0.00093924,0.0070949
1.1116,0.37234,0.36911,0.37471,0.0040123,0.037125,0.71229,0.00093769,0.0070868
1.1124,0.37234,0.36911,0.3747,0.0040074,0.038298,0.71111,0.00093612,0.0070786
1.1132,0.37235,0.36911,0.3747,0.0040024,0.039488,0.70991,0.00093455,0.0070702
1.114,0.37235,0.36911,0.37469,0.0039973,0.040696,0.70869,0.00093295,0.0070617
1.1148,0.37235,0.36911,0.37469,0.0039922,0.04192,0.70746,0.00093135,0.007053
1.1156,0.37236,0.36911,0.37469,0.003987,0.043162,0.70621,0.00092974,0.0070442
1.1164,0.37236,0.36911,0.37468,0.0039817,0.04442,0.70494,0.00092811,0.0070352
1.1172,0.37236,0.36911,0.37468,0.0039763,0.045696,0.70366,0.00092647,0.0070261
1.118,0.37237,0.36911,0.37467,0.0039708,0.046988,0.70236,0.00092482,0.0070168
1.1188,0.37237,0.36911,0.37467,0.0039653,0.048298,0.70104,0.00092316,0.0070074
1.1196,0.37237,0.36911,0.37467,0.0039596,0.049624,0.69971,0.00092149,0.0069978
1.1204,0.37238,0.36911,0.37466,0.0039539,0.050966,0.69836,0.00091981,0.0069881
1.1212,0.37238,0.36911,0.37466,0.0039482,0.052326,0.69699,0.00091812,0.0069782
1.122,0.37238,0.36911,0.37465,0.0039423,0.053701,0.6956,0.00091642,0.0069682
1.1228,0.37239,0.36911,0.37465,0.0039364,0.055094,0.6942,0.00091472,0.006958
1.1236,0.37239,0.36911,0.37464,0.0039303,0.056502,0.69279,0.00091301,0.0069477
1.1245,0.37239,0.36911,0.37464,0.0039242,0.057927,0.69135,0.00091129,0.0069372
1.1253,0.3724,0.36911,0.37464,0.0039181,0.059368,0.68991,0.00090956,0.0069266
1.1261,0.3724,0.36911,0.37463,0.0039118,0.060826,0.68844,0.00090782,0.0069158
1.1269,0.37241,0.36911,0.37463,0.0039055,0.062299,0.68696,0.00090608,0.0069049
1.1277,0.37241,0.36911,0.37462,0.0038991,0.063789,0.68546,0.00090434,0.0068939
1.1285,0.37241,0.36911,0.37462,0.0038926,0.065294,0.68395,0.00090259,0.0068827
1.1293,0.37242,0.36911,0.37462,0.0038861,0.066815,0.68242,0.00090083,0.0068713
1.1301,0.37242,0.36911,0.37461,0.0038794,0.068352,0.68087,0.00089907,0.0068598
1.1309,0.37242,0.36911,0.37461,0.0038727,0.069905,0.67931,0.00089731,0.0068482
1.1317,0.37243,0.36911,0.3746,0.003866,0.071473,0.67774,0.00089554,0.0068364
1.1325,0.37243,0.36911,0.3746,0.0038591,0.073057,0.67614,0.00089377,0.0068245
1.1333,0.37244,0.36911,0.3746,0.0038522,0.074657,0.67454,0.00089199,0.0068124
1.1341,0.37244,0.36911,0.37459,0.0038452,0.076272,0.67292,0.00089022,0.0068002
1.1349,0.37244,0.36911,0.37459,0.0038382,0.077902,0.67128,0.00088844,0.0067879
1.1357,0.37245,0.36911,0.37459,0.003831,0.079547,0.66962,0.00088666,0.0067754
1.1365,0.37245,0.36911,0.37458,0.0038238,0.081207,0.66796,0.00088488,0.0067628
1.1373,0.37246,0.36911,0.37458,0.0038166,0.082883,0.66627,0.00088309,0.00675
1.1381,0.37246,0.36911,0.37457,0.0038092,0.084573,0.66458,0.00088131,0.0067371
1.1389,0.37246,0.36911,0.37457,0.0038018,0.086279,0.66286,0.00087953,0.0067241
1.1398,0.37247,0.36911,0.37457,0.0037943,0.087999,0.66114,0.00087775,0.0067109
1.1406,0.37247,0.36911,0.37456,0.0037868,0.089734,0.65939,0.00087596,0.0066976
1.1414,0.37248,0.36911,0.37456,0.0037791,0.091483,0.65764,0.00087418,0.0066841
1.1422,0.37248,0.36911,0.37456,0.0037715,0.093247,0.65587,0.0008724,0.0066705
1.143,0.37249,0.36911,0.37455,0.0037637,0.095025,0.65408,0.00087062,0.0066568
1.1438,0.37249,0.36911,0.37455,0.0037559,0.096818,0.65228,0.00086885,0.0066429
1.1446,0.37249,0.36911,0.37455,0.003748,0.098625,0.65047,0.00086707,0.0066289
1.1454,0.3725,0.36911,0.37454,0.00374,0.10045,0.64864,0.0008653,0.0066148
1.1462,0.3725,0.36911,0.37454,0.003732,0.10228,0.6468,0.00086353,0.0066005
1.147,0.37251,0.36911,0.37454,0.0037239,0.10413,0.64494,0.00086176,0.0065861
1.1478,0.37251,0.36911,0.37453,0.0037158,0.10599,0.64307,0.00086,0.0065716
1.1486,0.37251,0.36911,0.37453,0.0037076,0.10787,0.64119,0.00085824,0.0065569
1.1494,0.37252,0.36911,0.37452,0.0036993,0.10976,0.63929,0.00085649,0.0065421
1.1502,0.37252,0.36911,0.37452,0.003691,0.11167,0.63738,0.00085474,0.0065272
1.151,0.37253,0.36911,0.37452,0.0036826,0.11358,0.63545,0.000853,0.0065121
1.1518,0.37253,0.36911,0.37451,0.0036741,0.11551,0.63352,0.00085126,0.0064969
1.1526,0.37254,0.36911,0.37451,0.0036656,0.11746,0.63156,0.00084952,0.0064816
1.1534,0.37254,0.36911,0.37451,0.003657,0.11942,0.6296,0.00084779,0.0064662
1.1543,0.37255,0.36911,0.3745,0.0036484,0.12139,0.62762,0.00084607,0.0064506
1.1551,0.37255,0.36911,0.3745,0.0036397,0.12337,0.62563,0.00084435,0.0064349
1.1559,0.37255,0.36911,0.3745,0.0036309,0.12537,0.62363,0.00084264,0.0064191
1.1567,0.37256,0.36911,0.3745,0.0036221,0.12738,0.62162,0.00084094,0.0064032
1.1575,0.37256,0.36911,0.37449,0.0036132,0.1294,0.61959,0.00083924,0.0063871
1.1583,0.37257,0.36911,0.37449,0.0036043,0.13143,0.61755,0.00083755,0.0063709
1.1591,0.37257,0.36911,0.37449,0.0035953,0.13348,0.61549,0.00083587,0.0063546
1.1599,0.37258,0.36911,0.37448,0.0035862,0.13554,0.61343,0.0008342,0.0063382
1.1607,0.37258,0.36911,0.37448,0.0035771,0.13761,0.61135,0.00083253,0.0063217
1.1615,0.37259,0.36911,0.37448,0.0035679,0.13969,0.60926,0.00083087,0.006305
1.1623,0.37259,0.36911,0.37447,0.0035587,0.14179,0.60716,0.00082922,0.0062882
1.1631,0.37259,0.36911,0.37447,0.0035495,0.1439,0.60504,0.00082758,0.0062713
1.1639,0.3726,0.36911,0.37447,0.0035401,0.14602,0.60292,0.00082594,0.0062543
1.1647,0.3726,0.36911,0.37446,0.0035307,0.14815,0.60078,0.00082432,0.0062372
1.1655,0.37261,0.36911,0.37446,0.0035213,0.15029,0.59863,0.0008227,0.0062199
1.1663,0.37261,0.36911,0.37446,0.0035118,0.15245,0.59647,0.0008211,0.0062026
1.1671,0.37262,0.36911,0.37446,0.0035023,0.15461,0.5943,0.0008195,0.0061851
1.1679,0.37262,0.36911,0.37445,0.0034927,0.15679,0.59212,0.00081791,0.0061675
1.1688,0.37263,0.36911,0.37445,0.0034831,0.15898,0.58992,0.00081633,0.0061498
1.1696,0.37263,0.36911,0.37445,0.0034734,0.16118,0.58772,0.00081476,0.006132
1.1704,0.37264,0.36911,0.37445,0.0034637,0.16339,0.5855,0.0008132,0.0061141
1.1712,0.37264,0.36911,0.37444,0.0034539,0.16561,0.58328,0.00081166,0.0060961
1.172,0.37265,0.36911,0.37444,0.003444,0.16784,0.58104,0.00081012,0.0060779
1.1728,0.37265,0.36911,0.37444,0.0034342,0.17008,0.57879,0.00080859,0.0060597
1.1736,0.37266,0.36911,0.37443,0.0034242,0.17234,0.57653,0.00080707,0.0060414
1.1744,0.37266,0.36911,0.37443,0.0034142,0.1746,0.57427,0.00080556,0.0060229
1.1752,0.37266,0.36911,0.37443,0.0034042,0.17687,0.57199,0.00080406,0.0060044
1.176,0.37267,0.36911,0.37443,0.0033942,0.17916,0.5697,0.00080258,0.0059857
1.1768,0.37267,0.36911,0.37442,0.003384,0.18145,0.5674,0.0008011,0.005967
1.1776,0.37268,0.36911,0.37442,0.0033739,0.18375,0.56509,0.00079964,0.0059481
1.1784,0.37268,0.36911,0.37442,0.0033637,0.18607,0.56277,0.00079818,0.0059292
1.1792,0.37269,0.36911,0.37442,0.0033534,0.18839,0.56044,0.00079674,0.0059102
1.18,0.37269,0.36911,0.37442,0.0033432,0.19072,0.55811,0.0007953,0.005891
1.1808,0.3727,0.36911,0.37441,0.0033328,0.19307,0.55576,0.00079388,0.0058718
1.1816,0.3727,0.36911,0.37441,0.0033225,0.19542,0.5534,0.00079247,0.0058524
1.1824,0.37271,0.36911,0.37441,0.003312,0.19778,0.55104,0.00079107,0.005833
1.1833,0.37271,0.36911,0.37441,0.0033016,0.20015,0.54866,0.00078968,0.0058135
1.1841,0.37272,0.36911,0.3744,0.0032911,0.20253,0.54628,0.0007883,0.0057939
1.1849,0.37272,0.36911,0.3744,0.0032806,0.20492,0.54389,0.00078694,0.0057742
1.1857,0.37273,0.36911,0.3744,0.00327,0.20731,0.54149,0.00078558,0.0057544
1.1865,0.37273,0.36911,0.3744,0.0032594,0.20972,0.53908,0.00078423,0.0057346
1.1873,0.37274,0.36911,0.3744,0.0032488,0.21213,0.53666,0.0007829,0.0057146
1.1881,0.37274,0.36911,0.37439,0.0032381,0.21455,0.53423,0.00078158,0.0056946
1.1889,0.37275,0.36911,0.37439,0.0032274,0.21698,0.5318,0.00078026,0.0056744
1.1897,0.37275,0.36911,0.37439,0.0032166,0.21942,0.52936,0.00077896,0.0056542
1.1905,0.37276,0.36911,0.37439,0.0032058,0.22187,0.52691,0.00077767,0.0056339
1.1913,0.37276,0.36911,0.37439,0.003195,0.22432,0.52445,0.00077639,0.0056136
1.1921,0.37277,0.36911,0.37438,0.0031841,0.22678,0.52198,0.00077512,0.0055931
1.1929,0.37277,0.36911,0.37438,0.0031732,0.22925,0.51951,0.00077386,0.0055726
1.1937,0.37278,0.36911,0.37438,0.0031623,0.23173,0.51703,0.00077261,0.005552
1.1945,0.37278,0.36911,0.37438,0.0031514,0.23421,0.51454,0.00077137,0.0055313
1.1953,0.37279,0.36911,0.37438,0.0031404,0.2367,0.51205,0.00077014,0.0055106
1.1961,0.37279,0.36911,0.37437,0.0031294,0.2392,0.50955,0.00076893,0.0054898
1.1969,0.3728,0.36911,0.37437,0.0031183,0.24171,0.50704,0.00076772,0.0054689
1.1977,0.3728,0.36911,0.37437,0.0031072,0.24422,0.50452,0.00076652,0.0054479
1.1986,0.37281,0.36911,0.37437,0.0030961,0.24674,0.502,0.00076533,0.0054269
1.1994,0.37281,0.36911,0.37437,0.003085,0.24926,0.49947,0.00076416,0.0054058
1.2002,0.37282,0.36911,0.37437,0.0030738,0.25179,0.49694,0.00076299,0.0053846
1.201,0.37282,0.36911,0.37436,0.0030626,0.25433,0.4944,0.00076183,0.0053634
1.2018,0.37283,0.36911,0.37436,0.0030514,0.25688,0.49185,0.00076068,0.0053421
1.2026,0.37283,0.36911,0.37436,0.0030402,0.25943,0.4893,0.00075954,0.0053208
1.2034,0.37284,0.36911,0.37436,0.0030289,0.26198,0.48674,0.0007584,0.0052994
1.2042,0.37284,0.36911,0.37436,0.0030176,0.26455,0.48417,0.00075728,0.0052779
1.205,0.37285,0.36911,0.37436,0.0030063,0.26711,0.4816,0.00075617,0.0052564
1.2058,0.37285,0.36911,0.37436,0.0029949,0.26969,0.47902,0.00075506,0.0052348
1.2066,0.37286,0.36911,0.37435,0.0029836,0.27227,0.47644,0.00075396,0.0052131
1.2074,0.37286,0.36911,0.37435,0.0029722,0.27485,0.47386,0.00075287,0.0051915
1.2082,0.37287,0.36911,0.37435,0.0029608,0.27744,0.47127,0.00075179,0.0051697
1.209,0.37287,0.36911,0.37435,0.0029493,0.28003,0.46867,0.00075072,0.0051479
1.2098,0.37288,0.36911,0.37435,0.0029379,0.28263,0.46607,0.00074965,0.0051261
1.2106,0.37288,0.36911,0.37435,0.0029264,0.28523,0.46346,0.00074859,0.0051042
1.2114,0.37289,0.36911,0.37435,0.0029149,0.28784,0.46085,0.00074754,0.0050822
1.2122,0.37289,0.36911,0.37435,0.0029034,0.29046,0.45824,0.0007465,0.0050603
1.2131,0.3729,0.36911,0.37434,0.0028918,0.29307,0.45562,0.00074546,0.0050382
1.2139,0.3729,0.36911,0.37434,0.0028803,0.29569,0.45299,0.00074442,0.0050162
1.2147,0.37291,0.36911,0.37434,0.0028687,0.29832,0.45037,0.0007434,0.0049941
1.2155,0.37291,0.36911,0.37434,0.0028571,0.30095,0.44774,0.00074238,0.0049719
1.2163,0.37292,0.36911,0.37434,0.0028455,0.30358,0.4451,0.00074136,0.0049497
1.2171,0.37292,0.36911,0.37434,0.0028339,0.30622,0.44246,0.00074035,0.0049275
1.2179,0.37293,0.36911,0.37434,0.0028223,0.30886,0.43982,0.00073935,0.0049053
1.2187,0.37293,0.36911,0.37434,0.0028107,0.3115,0.43718,0.00073835,0.004883
1.2195,0.37294,0.36911,0.37434,0.002799,0.31415,0.43453,0.00073736,0.0048606
1.2203,0.37294,0.36911,0.37434,0.0027873,0.3168,0.43188,0.00073636,0.0048383
1.2211,0.37295,0.36911,0.37434,0.0027756,0.31945,0.42922,0.00073538,0.0048159
1.2219,0.37295,0.36911,0.37434,0.002764,0.32211,0.42656,0.0007344,0.0047935
1.2227,0.37296,0.36911,0.37433,0.0027522,0.32477,0.4239,0.00073342,0.0047711
1.2235,0.37297,0.36911,0.37433,0.0027405,0.32743,0.42124,0.00073244,0.0047486
1.2243,0.37297,0.36911,0.37433,0.0027288,0.33009,0.41858,0.00073147,0.0047261
1.2251,0.37298,0.36911,0.37433,0.0027171,0.33276,0.41591,0.00073049,0.0047036
1.2259,0.37298,0.36911,0.37433,0.0027053,0.33542,0.41324,0.00072953,0.0046811
1.2267,0.37299,0.36911,0.37433,0.0026936,0.33809,0.41057,0.00072856,0.0046586
1.2276,0.37299,0.36911,0.37433,0.0026818,0.34077,0.4079,0.00072759,0.004636
1.2284,0.373,0.36911,0.37433,0.00267,0.34344,0.40522,0.00072663,0.0046134
1.2292,0.373,0.36911,0.37433,0.0026583,0.34612,0.40255,0.00072567,0.0045909
1.23,0.37301,0.36911,0.37433,0.0026465,0.34879,0.39987,0.00072471,0.0045683
1.2308,0.37301,0.36911,0.37433,0.0026347,0.35147,0.39719,0.00072374,0.0045457
1.2316,0.37302,0.36911,0.37433,0.0026229,0.35415,0.39451,0.00072278,0.004523
1.2324,0.37302,0.36911,0.37433,0.0026111,0.35683,0.39183,0.00072182,0.0045004
1.2332,0.37303,0.36911,0.37433,0.0025993,0.35951,0.38915,0.00072086,0.0044778
1.234,0.37303,0.36911,0.37433,0.0025875,0.36219,0.38647,0.0007199,0.0044551
1.2348,0.37304,0.36911,0.37433,0.0025757,0.36488,0.38378,0.00071893,0.0044325
1.2356,0.37304,0.36911,0.37433,0.0025639,0.36756,0.3811,0.00071797,0.0044099
1.2364,0.37305,0.36911,0.37433,0.0025521,0.37024,0.37842,0.000717,0.0043872
1.2372,0.37305,0.36911,0.37433,0.0025403,0.37293,0.37573,0.00071603,0.0043646
1.238,0.37306,0.36911,0.37433,0.0025285,0.37561,0.37305,0.00071505,0.004342
1.2388,0.37306,0.36911,0.37433,0.0025167,0.37829,0.37036,0.00071408,0.0043193
1.2396,0.37307,0.36911,0.37433,0.0025049,0.38098,0.36768,0.0007131,0.0042967
1.2404,0.37308,0.36911,0.37433,0.0024931,0.38366,0.365,0.00071212,0.0042741
1.2412,0.37308,0.36911,0.37433,0.0024813,0.38634,0.36231,0.00071113,0.0042515
1.2421,0.37309,0.36911,0.37433,0.0024695,0.38903,0.35963,0.00071014,0.0042289
1.2429,0.37309,0.36911,0.37433,0.0024577,0.39171,0.35695,0.00070914,0.0042063
1.2437,0.3731,0.36911,0.37433,0.0024459,0.39439,0.35427,0.00070814,0.0041837
1.2445,0.3731,0.36911,0.37433,0.0024342,0.39707,0.35159,0.00070714,0.0041612
1.2453,0.37311,0.36911,0.37433,0.0024224,0.39975,0.34891,0.00070613,0.0041386
1.2461,0.37311,0.36911,0.37433,0.0024106,0.40243,0.34624,0.00070511,0.0041161
1.2469,0.37312,0.36911,0.37433,0.0023988,0.4051,0.34356,0.00070409,0.0040936
1.2477,0.37312,0.36911,0.37433,0.0023871,0.40778,0.34089,0.00070306,0.0040711
1.2485,0.37313,0.36911,0.37433,0.0023753,0.41045,0.33822,0.00070202,0.0040487
1.2493,0.37313,0.36911,0.37433,0.0023636,0.41312,0.33555,0.00070097,0.0040262
1.2501,0.37314,0.36911,0.37433,0.0023519,0.41579,0.33288,0.00069992,0.0040038
1.2509,0.37314,0.36911,0.37433,0.0023402,0.41846,0.33021,0.00069886,0.0039815
1.2517,0.37315,0.36911,0.37433,0.0023285,0.42112,0.32755,0.00069779,0.0039591
1.2525,0.37315,0.36911,0.37433,0.0023168,0.42378,0.32489,0.00069671,0.0039368
1.2533,0.37316,0.36911,0.37434,0.0023051,0.42644,0.32223,0.00069563,0.0039145
1.2541,0.37316,0.36911,0.37434,0.0022934,0.4291,0.31957,0.00069453,0.0038923
1.2549,0.37317,0.36911,0.37434,0.0022817,0.43176,0.31692,0.00069342,0.0038701
1.2557,0.37318,0.36911,0.37434,0.0022701,0.43441,0.31427,0.00069231,0.0038479
1.2565,0.37318,0.36911,0.37434,0.0022585,0.43706,0.31162,0.00069118,0.0038257
1.2574,0.37319,0.36911,0.37434,0.0022468,0.4397,0.30898,0.00069005,0.0038036
1.2582,0.37319,0.36911,0.37434,0.0022352,0.44234,0.30634,0.0006889,0.0037816
1.259,0.3732,0.36911,0.37434,0.0022236,0.44498,0.3037,0.00068774,0.0037596
1.2598,0.3732,0.36911,0.37434,0.0022121,0.44762,0.30107,0.00068657,0.0037376
1.2606,0.37321,0.36911,0.37434,0.0022005,0.45025,0.29844,0.00068538,0.0037157
1.2614,0.37321,0.36911,0.37434,0.002189,0.45288,0.29581,0.00068419,0.0036938
1.2622,0.37322,0.36911,0.37434,0.0021775,0.4555,0.29319,0.00068298,0.003672
1.263,0.37322,0.36911,0.37435,0.002166,0.45812,0.29057,0.00068176,0.0036502
1.2638,0.37323,0.36911,0.37435,0.0021545,0.46073,0.28796,0.00068052,0.0036284
1.2646,0.37323,0.36911,0.37435,0.002143,0.46334,0.28535,0.00067928,0.0036068
1.2654,0.37324,0.36911,0.37435,0.0021316,0.46595,0.28275,0.00067801,0.0035851
1.2662,0.37324,0.36911,0.37435,0.0021202,0.46855,0.28015,0.00067674,0.0035636
1.267,0.37325,0.36911,0.37435,0.0021088,0.47115,0.27756,0.00067545,0.0035421
1.2678,0.37326,0.36911,0.37435,0.0020974,0.47374,0.27497,0.00067414,0.0035206
1.2686,0.37326,0.36911,0.37435,0.002086,0.47633,0.27238,0.00067282,0.0034992
1.2694,0.37327,0.36911,0.37436,0.0020747,0.47891,0.2698,0.00067149,0.0034779
1.2702,0.37327,0.36911,0.37436,0.0020634,0.48148,0.26723,0.00067014,0.0034567
1.271,0.37328,0.36911,0.37436,0.0020521,0.48406,0.26466,0.00066877,0.0034355
1.2719,0.37328,0.36911,0.37436,0.0020409,0.48662,0.2621,0.00066739,0.0034143
1.2727,0.37329,0.36911,0.37436,0.0020296,0.48918,0.25954,0.00066599,0.0033933
1.2735,0.37329,0.36911,0.37436,0.0020184,0.49173,0.25699,0.00066457,0.0033723
1.2743,0.3733,0.36911,0.37436,0.0020072,0.49428,0.25445,0.00066314,0.0033513
1.2751,0.3733,0.36911,0.37437,0.0019961,0.49682,0.25191,0.00066169,0.0033305
1.2759,0.37331,0.36911,0.37437,0.001985,0.49936,0.24938,0.00066022,0.0033097
1.2767,0.37331,0.36911,0.37437,0.0019739,0.50189,0.24685,0.00065874,0.003289
1.2775,0.37332,0.36911,0.37437,0.0019628,0.50441,0.24433,0.00065724,0.0032684
1.2783,0.37332,0.36911,0.37437,0.0019518,0.50692,0.24182,0.00065571,0.0032478
1.2791,0.37333,0.36911,0.37437,0.0019408,0.50943,0.23931,0.00065418,0.0032273
1.2799,0.37333,0.36911,0.37438,0.0019298,0.51194,0.23682,0.00065262,0.0032069
1.2807,0.37334,0.36911,0.37438,0.0019188,0.51443,0.23432,0.00065104,0.0031866
1.2815,0.37335,0.36911,0.37438,0.0019079,0.51692,0.23184,0.00064945,0.0031664
1.2823,0.37335,0.36911,0.37438,0.001897,0.5194,0.22936,0.00064783,0.0031463
1.2831,0.37336,0.36911,0.37438,0.0018862,0.52187,0.22689,0.0006462,0.0031262
1.2839,0.37336,0.36911,0.37438,0.0018754,0.52434,0.22443,0.00064455,0.0031062
1.2847,0.37337,0.36911,0.37439,0.0018646,0.5268,0.22198,0.00064287,0.0030863
1.2855,0.37337,0.36911,0.37439,0.0018539,0.52925,0.21953,0.00064118,0.0030665
1.2864,0.37338,0.36911,0.37439,0.0018431,0.53169,0.21709,0.00063947,0.0030468
1.2872,0.37338,0.36911,0.37439,0.0018325,0.53412,0.21466,0.00063774,0.0030272
1.288,0.37339,0.36911,0.37439,0.0018218,0.53655,0.21224,0.00063599,0.0030077
1.2888,0.37339,0.36911,0.3744,0.0018112,0.53897,0.20983,0.00063421,0.0029882
1.2896,0.3734,0.36911,0.3744,0.0018007,0.54138,0.20742,0.00063242,0.0029689
1.2904,0.3734,0.36911,0.3744,0.0017901,0.54378,0.20502,0.0006306,0.0029497
1.2912,0.37341,0.36911,0.3744,0.0017796,0.54617,0.20264,0.00062877,0.0029305
1.292,0.37341,0.36911,0.37441,0.0017692,0.54856,0.20026,0.00062691,0.0029115
1.2928,0.37342,0.36911,0.37441,0.0017588,0.55093,0.19789,0.00062504,0.0028925
1.2936,0.37342,0.36911,0.37441,0.0017484,0.5533,0.19552,0.00062314,0.0028737
1.2944,0.37343,0.36911,0.37441,0.0017381,0.55565,0.19317,0.00062122,0.0028549
1.2952,0.37343,0.36911,0.37441,0.0017278,0.558,0.19083,0.00061928,0.0028363
1.296,0.37344,0.36911,0.37442,0.0017175,0.56034,0.1885,0.00061732,0.0028178
1.2968,0.37345,0.36911,0.37442,0.0017073,0.56267,0.18617,0.00061533,0.0027993
1.2976,0.37345,0.36911,0.37442,0.0016972,0.56499,0.18386,0.00061333,0.002781
1.2984,0.37346,0.36911,0.37442,0.0016871,0.56729,0.18155,0.0006113,0.0027628
1.2992,0.37346,0.36911,0.37443,0.001677,0.56959,0.17926,0.00060925,0.0027447
1.3,0.37347,0.36911,0.37443,0.0016669,0.57188,0.17698,0.00060718,0.0027267
1.3009,0.37347,0.36911,0.37443,0.001657,0.57416,0.1747,0.00060509,0.0027088
1.3017,0.37348,0.36911,0.37443,0.001647,0.57643,0.17244,0.00060298,0.002691
1.3025,0.37348,0.36911,0.37444,0.0016371,0.57869,0.17018,0.00060084,0.0026734
1.3033,0.37349,0.36911,0.37444,0.0016273,0.58094,0.16794,0.00059869,0.0026558
1.3041,0.37349,0.36911,0.37444,0.0016175,0.58318,0.16571,0.00059651,0.0026384
1.3049,0.3735,0.36911,0.37445,0.0016077,0.5854,0.16349,0.00059431,0.0026211
1.3057,0.3735,0.36911,0.37445,0.001598,0.58762,0.16128,0.00059208,0.0026039
1.3065,0.37351,0.36911,0.37445,0.0015883,0.58982,0.15908,0.00058984,0.0025868
1.3073,0.37351,0.36911,0.37445,0.0015787,0.59202,0.15689,0.00058758,0.0025699
1.3081,0.37352,0.36911,0.37446,0.0015692,0.5942,0.15471,0.00058529,0.002553
1.3089,0.37352,0.36911,0.37446,0.0015597,0.59637,0.15254,0.00058298,0.0025363
1.3097,0.37353,0.36911,0.37446,0.0015502,0.59854,0.15039,0.00058065,0.0025197
1.3105,0.37353,0.36911,0.37446,0.0015408,0.60068,0.14825,0.0005783,0.0025033
1.3113,0.37354,0.36911,0.37447,0.0015314,0.60282,0.14611,0.00057593,0.0024869
1.3121,0.37354,0.36911,0.37447,0.0015221,0.60495,0.14399,0.00057354,0.0024707
1.3129,0.37355,0.36911,0.37447,0.0015129,0.60706,0.14188,0.00057112,0.0024546
1.3137,0.37355,0.36911,0.37448,0.0015037,0.60916,0.13979,0.00056869,0.0024386
1.3145,0.37356,0.36911,0.37448,0.0014945,0.61126,0.1377,0.00056623,0.0024228
1.3153,0.37356,0.36911,0.37448,0.0014854,0.61333,0.13563,0.00056375,0.0024071
1.3162,0.37357,0.36911,0.37449,0.0014764,0.6154,0.13357,0.00056125,0.0023915
1.317,0.37357,0.36911,0.37449,0.0014674,0.61745,0.13152,0.00055874,0.0023761
1.3178,0.37358,0.36911,0.37449,0.0014585,0.61949,0.12949,0.0005562,0.0023607
1.3186,0.37358,0.36911,0.3745,0.0014496,0.62152,0.12747,0.00055364,0.0023455
1.3194,0.37359,0.36911,0.3745,0.0014408,0.62354,0.12546,0.00055106,0.0023305
1.3202,0.37359,0.36911,0.3745,0.001432,0.62554,0.12346,0.00054846,0.0023156
1.321,0.3736,0.36911,0.3745,0.0014233,0.62753,0.12148,0.00054584,0.0023008
1.3218,0.3736,0.36911,0.37451,0.0014147,0.62951,0.1195,0.0005432,0.0022861
1.3226,0.37361,0.36911,0.37451,0.0014061,0.63148,0.11755,0.00054055,0.0022716
1.3234,0.37361,0.36911,0.37451,0.0013975,0.63343,0.1156,0.00053787,0.0022572
1.3242,0.37362,0.36911,0.37452,0.0013891,0.63537,0.11367,0.00053518,0.002243
1.325,0.37362,0.36911,0.37452,0.0013807,0.63729,0.11175,0.00053246,0.0022289
1.3258,0.37363,0.36911,0.37452,0.0013723,0.6392,0.10985,0.00052973,0.0022149
1.3266,0.37363,0.36911,0.37453,0.001364,0.6411,0.10796,0.00052698,0.0022011
1.3274,0.37364,0.36911,0.37453,0.0013558,0.64298,0.10608,0.00052421,0.0021874
1.3282,0.37364,0.36911,0.37453,0.0013476,0.64486,0.10421,0.00052143,0.0021738
1.329,0.37365,0.36911,0.37454,0.0013395,0.64671,0.10236,0.00051862,0.0021604
1.3298,0.37365,0.36911,0.37454,0.0013315,0.64855,0.10053,0.0005158,0.0021472
1.3307,0.37366,0.36911,0.37455,0.0013235,0.65038,0.098707,0.00051297,0.002134
1.3315,0.37366,0.36911,0.37455,0.0013156,0.6522,0.0969,0.00051011,0.0021211
1.3323,0.37367,0.36911,0.37455,0.0013077,0.654,0.095106,0.00050724,0.0021082
1.3331,0.37367,0.36911,0.37456,0.0012999,0.65579,0.093327,0.00050436,0.0020955
1.3339,0.37368,0.36911,0.37456,0.0012922,0.65756,0.091563,0.00050146,0.002083
1.3347,0.37368,0.36911,0.37456,0.0012846,0.65931,0.089812,0.00049854,0.0020706
1.3355,0.37369,0.36911,0.37457,0.001277,0.66106,0.088077,0.00049561,0.0020583
1.3363,0.37369,0.36911,0.37457,0.0012694,0.66279,0.086356,0.00049266,0.0020462
1.3371,0.3737,0.36911,0.37457,0.001262,0.6645,0.08465,0.0004897,0.0020343
1.3379,0.3737,0.36911,0.37458,0.0012546,0.6662,0.082959,0.00048673,0.0020224
1.3387,0.37371,0.36911,0.37458,0.0012473,0.66788,0.081283,0.00048374,0.0020108
1.3395,0.37371,0.36911,0.37459,0.00124,0.66955,0.079622,0.00048074,0.0019993
1.3403,0.37372,0.36911,0.37459,0.0012328,0.6712,0.077976,0.00047773,0.0019879
1.3411,0.37372,0.36911,0.37459,0.0012257,0.67284,0.076345,0.0004747,0.0019767
1.3419,0.37373,0.36911,0.3746,0.0012186,0.67446,0.074729,0.00047166,0.0019656
1.3427,0.37373,0.36911,0.3746,0.0012116,0.67607,0.073129,0.00046861,0.0019547
1.3435,0.37374,0.36911,0.3746,0.0012047,0.67766,0.071545,0.00046555,0.0019439
1.3443,0.37374,0.36911,0.37461,0.0011979,0.67924,0.069976,0.00046248,0.0019333
1.3452,0.37374,0.36911,0.37461,0.0011911,0.6808,0.068422,0.0004594,0.0019228
1.346,0.37375,0.36911,0.37462,0.0011844,0.68235,0.066884,0.00045631,0.0019125
1.3468,0.37375,0.36911,0.37462,0.0011778,0.68388,0.065362,0.00045321,0.0019023
1.3476,0.37376,0.36911,0.37462,0.0011712,0.68539,0.063856,0.0004501,0.0018923
1.3484,0.37376,0.36911,0.37463,0.0011647,0.68689,0.062366,0.00044698,0.0018824
1.3492,0.37377,0.36911,0.37463,0.0011583,0.68837,0.060892,0.00044386,0.0018727
1.35,0.37377,0.36911,0.37464,0.0011519,0.68984,0.059434,0.00044072,0.0018632
1.3508,0.37378,0.36911,0.37464,0.0011457,0.69129,0.057992,0.00043758,0.0018538
1.3516,0.37378,0.36911,0.37464,0.0011395,0.69272,0.056566,0.00043443,0.0018445
1.3524,0.37379,0.36911,0.37465,0.0011334,0.69414,0.055157,0.00043128,0.0018354
1.3532,0.37379,0.36911,0.37465,0.0011273,0.69554,0.053764,0.00042812,0.0018265
1.354,0.3738,0.36911,0.37466,0.0011213,0.69693,0.052387,0.00042496,0.0018177
1.3548,0.3738,0.36911,0.37466,0.0011154,0.69829,0.051027,0.00042179,0.0018091
1.3556,0.3738,0.36911,0.37467,0.0011096,0.69965,0.049684,0.00041862,0.0018006
1.3564,0.37381,0.36911,0.37467,0.0011039,0.70098,0.048357,0.00041544,0.0017923
1.3572,0.37381,0.36911,0.37467,0.0010982,0.7023,0.047047,0.00041226,0.0017841
1.358,0.37382,0.36911,0.37468,0.0010926,0.7036,0.045754,0.00040908,0.0017761
1.3588,0.37382,0.36911,0.37468,0.0010871,0.70489,0.044478,0.00040589,0.0017682
1.3597,0.37383,0.36911,0.37469,0.0010816,0.70615,0.043218,0.00040271,0.0017605
1.3605,0.37383,0.36911,0.37469,0.0010763,0.7074,0.041976,0.00039952,0.001753
1.3613,0.37383,0.36911,0.37469,0.001071,0.70864,0.040751,0.00039633,0.0017456
1.3621,0.37384,0.36911,0.3747,0.0010658,0.70986,0.039542,0.00039314,0.0017384
1.3629,0.37384,0.36911,0.3747,0.0010606,0.71106,0.038351,0.00038996,0.0017313
1.3637,0.37385,0.36911,0.37471,0.0010556,0.71224,0.037178,0.00038677,0.0017244
1.3645,0.37385,0.36911,0.37471,0.0010506,0.7134,0.036021,0.00038359,0.0017176
1.3653,0.37386,0.36911,0.37472,0.0010457,0.71455,0.034882,0.00038041,0.001711
1.3661,0.37386,0.36911,0.37472,0.0010409,0.71568,0.03376,0.00037723,0.0017046
1.3669,0.37386,0.36911,0.37473,0.0010362,0.71679,0.032656,0.00037405,0.0016983
1.3677,0.37387,0.36911,0.37473,0.0010315,0.71789,0.031569,0.00037088,0.0016922
1.3685,0.37387,0.36911,0.37473,0.0010269,0.71897,0.0305,0.00036772,0.0016862
1.3693,0.37388,0.36911,0.37474,0.0010225,0.72003,0.029449,0.00036456,0.0016804
1.3701,0.37388,0.36911,0.37474,0.001018,0.72107,0.028415,0.0003614,0.0016747
1.3709,0.37389,0.36911,0.37475,0.0010137,0.7221,0.027399,0.00035825,0.0016692
1.3717,0.37389,0.36911,0.37475,0.0010095,0.7231,0.026401,0.00035511,0.0016638
1.3725,0.37389,0.36911,0.37476,0.0010053,0.72409,0.025421,0.00035198,0.0016586
1.3733,0.3739,0.36911,0.37476,0.0010012,0.72506,0.024458,0.00034885,0.0016536
1.3741,0.3739,0.36911,0.37477,0.00099723,0.72602,0.023514,0.00034574,0.0016487
1.375,0.37391,0.36911,0.37477,0.00099331,0.72695,0.022587,0.00034263,0.001644
1.3758,0.37391,0.36911,0.37477,0.00098948,0.72787,0.021679,0.00033953,0.0016394
1.3766,0.37391,0.36911,0.37478,0.00098573,0.72877,0.020789,0.00033645,0.001635
1.3774,0.37392,0.36911,0.37478,0.00098206,0.72965,0.019917,0.00033337,0.0016308
1.3782,0.37392,0.36911,0.37479,0.00097848,0.73051,0.019063,0.00033031,0.0016267
1.379,0.37392,0.36911,0.37479,0.00097498,0.73136,0.018227,0.00032726,0.0016227
1.3798,0.37393,0.36911,0.3748,0.00097157,0.73218,0.017409,0.00032422,0.0016189
1.3806,0.37393,0.36911,0.3748,0.00096824,0.73299,0.01661,0.0003212,0.0016153
1.3814,0.37394,0.36911,0.37481,0.000965,0.73378,0.015829,0.00031819,0.0016118
1.3822,0.37394,0.36911,0.37481,0.00096184,0.73455,0.015067,0.0003152,0.0016085
1.383,0.37394,0.36911,0.37482,0.00095877,0.73531,0.014323,0.00031222,0.0016053
1.3838,0.37395,0.36911,0.37482,0.00095579,0.73604,0.013598,0.00030926,0.0016023
1.3846,0.37395,0.36911,0.37482,0.00095289,0.73676,0.012891,0.00030631,0.0015995
1.3854,0.37395,0.36911,0.37483,0.00095007,0.73746,0.012202,0.00030339,0.0015968
1.3862,0.37396,0.36911,0.37483,0.00094735,0.73813,0.011533,0.00030048,0.0015942
1.387,0.37396,0.36911,0.37484,0.0009447,0.7388,0.010881,0.00029759,0.0015918
1.3878,0.37396,0.36911,0.37484,0.00094215,0.73944,0.010249,0.00029472,0.0015896
1.3886,0.37397,0.36911,0.37485,0.00093968,0.74006,0.0096349,0.00029187,0.0015875
1.3895,0.37397,0.36911,0.37485,0.0009373,0.74066,0.0090398,0.00028904,0.0015856
1.3903,0.37397,0.36911,0.37486,0.00093501,0.74125,0.0084634,0.00028623,0.0015838
1.3911,0.37398,0.36911,0.37486,0.00093281,0.74182,0.0079058,0.00028344,0.0015822
1.3919,0.37398,0.36911,0.37487,0.00093069,0.74237,0.007367,0.00028068,0.0015807
1.3927,0.37399,0.36911,0.37487,0.00092866,0.7429,0.006847,0.00027794,0.0015794
1.3935,0.37399,0.36911,0.37488,0.00092672,0.74341,0.0063459,0.00027523,0.0015782
1.3943,0.37399,0.36911,0.37488,0.00092487,0.7439,0.0058637,0.00027253,0.0015772
1.3951,0.37399,0.36911,0.37489,0.0009231,0.74437,0.0054003,0.00026987,0.0015763
1.3959,0.374,0.36911,0.37489,0.00092143,0.74482,0.004956,0.00026723,0.0015756
1.3967,0.374,0.36911,0.37489,0.00091984,0.74526,0.0045305,0.00026461,0.0015751
1.3975,0.374,0.36911,0.3749,0.00091835,0.74568,0.0041241,0.00026203,0.0015747
1.3983,0.37401,0.36911,0.3749,0.00091694,0.74607,0.0037366,0.00025947,0.0015744
1.3991,0.37401,0.36911,0.37491,0.00091562,0.74645,0.0033682,0.00025694,0.0015743
1.3999,0.37401,0.36911,0.37491,0.00091439,0.74681,0.0030188,0.00025444,0.0015743
1.4007,0.37402,0.36911,0.37492,0.00091325,0.74715,0.0026884,0.00025196,0.0015745
1.4015,0.37402,0.36911,0.37492,0.0009122,0.74747,0.0023772,0.00024952,0.0015749
1.4023,0.37402,0.36911,0.37493,0.00091124,0.74777,0.002085,0.00024711,0.0015754
1.4031,0.37403,0.36911,0.37493,0.00091037,0.74805,0.0018119,0.00024473,0.001576
1.404,0.37403,0.36911,0.37494,0.00090959,0.74832,0.0015579,0.00024238,0.0015768
1.4048,0.37403,0.36911,0.37494,0.0009089,0.74856,0.0013231,0.00024007,0.0015777
1.4056,0.37403,0.36911,0.37495,0.0009083,0.74879,0.0011074,0.00023779,0.0015788
1.4064,0.37404,0.36911,0.37495,0.00090779,0.74899,0.00091087,0.00023554,0.00158
1.4072,0.37404,0.36911,0.37496,0.00090737,0.74918,0.00073349,0.00023332,0.0015814
1.408,0.37404,0.36911,0.37496,0.00090704,0.74935,0.00057529,0.00023115,0.0015829
1.4088,0.37404,0.36911,0.37497,0.00090681,0.7495,0.00043627,0.000229,0.0015846
1.4096,0.37405,0.36911,0.37497,0.00090666,0.74963,0.00031643,0.00022689,0.0015864
1.4104,0.37405,0.36911,0.37498,0.00090661,0.74974,0.00021579,0.00022482,0.0015884
1.4112,0.37405,0.36911,0.37498,0.00090664,0.74983,0.00013435,0.00022279,0.0015905
1.412,0.37405,0.36911,0.37499,0.00090677,0.7499,7.2116e-05,0.0002208,0.0015927
1.4128,0.37406,0.36911,0.37499,0.00090698,0.74995,2.9084e-05,0.00021884,0.0015951
1.4136,0.37406,0.36911,0.375,0.00090729,0.74999,5.2616e-06,0.00021692,0.0015977
1.4144,0.37406,0.36911,0.375,0.00090769,0.75,6.4864e-07,0.00021504,0.0016003
1.4152,0.37406,0.36911,0.375,0.00090818,0.74999,1.5246e-05,0.0002132,0.0016032
1.416,0.37407,0.36911,0.37501,0.00090876,0.74997,4.9052e-05,0.00021141,0.0016061
1.4168,0.37407,0.36911,0.37501,0.00090944,0.74993,0.00010207,0.00020965,0.0016092
1.4176,0.37407,0.36911,0.37502,0.0009102,0.74986,0.00017428,0.00020793,0.0016125
1.4185,0.37407,0.36911,0.37502,0.00091106,0.74978,0.0002657,0.00020626,0.0016159
1.4193,0.37408,0.36911,0.37503,0.00091201,0.74968,0.00037632,0.00020463,0.0016194
1.4201,0.37408,0.36911,0.37503,0.00091305,0.74956,0.00050613,0.00020305,0.001623
1.4209,0.37408,0.36911,0.37504,0.00091418,0.74942,0.00065512,0.0002015,0.0016268
1.4217,0.37408,0.36911,0.37504,0.0009154,0.74926,0.00082329,0.00020001,0.0016308
1.4225,0.37408,0.36911,0.37505,0.00091671,0.74909,0.0010106,0.00019855,0.0016349
1.4233,0.37409,0.36911,0.37505,0.00091812,0.74889,0.0012171,0.00019714,0.0016391
1.4241,0.37409,0.36911,0.37506,0.00091961,0.74867,0.0014428,0.00019578,0.0016434
1.4249,0.37409,0.36911,0.37506,0.0009212,0.74844,0.0016875,0.00019447,0.0016479
1.4257,0.37409,0.36911,0.37507,0.00092288,0.74818,0.0019514,0.0001932,0.0016526
1.4265,0.37409,0.36911,0.37507,0.00092465,0.74791,0.0022344,0.00019197,0.0016573
1.4273,0.37409,0.36911,0.37508,0.00092651,0.74762,0.0025366,0.0001908,0.0016622
1.4281,0.3741,0.36911,0.37508,0.00092847,0.74731,0.0028577,0.00018967,0.0016673
1.4289,0.3741,0.36911,0.37509,0.00093051,0.74697,0.003198,0.0001886,0.0016724
1.4297,0.3741,0.36911,0.37509,0.00093265,0.74662,0.0035573,0.00018757,0.0016777
1.4305,0.3741,0.36911,0.3751,0.00093487,0.74626,0.0039356,0.00018659,0.0016832
1.4313,0.3741,0.36911,0.3751,0.00093719,0.74587,0.0043329,0.00018566,0.0016887
1.4321,0.3741,0.36911,0.37511,0.0009396,0.74546,0.0047493,0.00018478,0.0016944
1.4329,0.37411,0.36911,0.37511,0.0009421,0.74504,0.0051846,0.00018396,0.0017003
1.4338,0.37411,0.36911,0.37511,0.0009447,0.74459,0.0056388,0.00018318,0.0017062
1.4346,0.37411,0.36911,0.37512,0.00094738,0.74413,0.0061119,0.00018246,0.0017123
1.4354,0.37411,0.36911,0.37512,0.00095015,0.74364,0.006604,0.00018178,0.0017185
1.4362,0.37411,0.36911,0.37513,0.00095302,0.74314,0.0071149,0.00018116,0.0017249
1.437,0.37411,0.36911,0.37513,0.00095597,0.74262,0.0076447,0.0001806,0.0017313
1.4378,0.37411,0.36911,0.37514,0.00095902,0.74208,0.0081933,0.00018008,0.001738
1.4386,0.37411,0.36911,0.37514,0.00096215,0.74153,0.0087606,0.00017962,0.0017447
1.4394,0.37412,0.36911,0.37515,0.00096538,0.74095,0.0093468,0.00017921,0.0017515
1.4402,0.37412,0.36911,0.37515,0.0009687,0.74035,0.0099517,0.00017886,0.0017585
1.441,0.37412,0.36911,0.37516,0.00097211,0.73974,0.010575,0.00017856,0.0017656
1.4418,0.37412,0.36911,0.37516,0.0009756,0.73911,0.011217,0.00017832,0.0017729
1.4426,0.37412,0.36911,0.37517,0.00097919,0.73845,0.011878,0.00017813,0.0017802
1.4434,0.37412,0.36911,0.37517,0.00098287,0.73778,0.012558,0.000178,0.0017877
1.4442,0.37412,0.36911,0.37518,0.00098664,0.7371,0.013256,0.00017792,0.0017953
1.445,0.37412,0.36911,0.37518,0.00099049,0.73639,0.013972,0.0001779,0.0018031
1.4458,0.37412,0.36911,0.37518,0.00099444,0.73566,0.014707,0.00017794,0.0018109
1.4466,0.37412,0.36911,0.37519,0.00099847,0.73492,0.015461,0.00017804,0.0018189
1.4474,0.37412,0.36911,0.37519,0.0010026,0.73416,0.016233,0.00017819,0.001827
1.4483,0.37412,0.36911,0.3752,0.0010068,0.73337,0.017023,0.00017839,0.0018352
1.4491,0.37412,0.36911,0.3752,0.0010111,0.73257,0.017832,0.00017866,0.0018436
1.4499,0.37412,0.36911,0.37521,0.0010155,0.73176,0.018659,0.00017898,0.001852
1.4507,0.37412,0.36911,0.37521,0.00102,0.73092,0.019504,0.00017936,0.0018606
1.4515,0.37412,0.36911,0.37522,0.0010246,0.73007,0.020368,0.0001798,0.0018693
1.4523,0.37412,0.36911,0.37522,0.0010292,0.72919,0.021249,0.0001803,0.0018781
1.4531,0.37412,0.36911,0.37523,0.001034,0.7283,0.022149,0.00018086,0.001887
1.4539,0.37413,0.36911,0.37523,0.0010388,0.72739,0.023067,0.00018148,0.0018961
1.4547,0.37413,0.36911,0.37524,0.0010437,0.72647,0.024002,0.00018215,0.0019053
1.4555,0.37413,0.36911,0.37524,0.0010487,0.72552,0.024956,0.00018289,0.0019145
1.4563,0.37413,0.36911,0.37524,0.0010538,0.72456,0.025928,0.00018368,0.0019239
1.4571,0.37413,0.36911,0.37525,0.001059,0.72358,0.026918,0.00018454,0.0019334
1.4579,0.37412,0.36911,0.37525,0.0010643,0.72258,0.027925,0.00018545,0.0019431
1.4587,0.37412,0.36911,0.37526,0.0010696,0.72156,0.02895,0.00018642,0.0019528
1.4595,0.37412,0.36911,0.37526,0.001075,0.72053,0.029993,0.00018746,0.0019626
1.4603,0.37412,0.36911,0.37527,0.0010806,0.71948,0.031054,0.00018855,0.0019726
1.4611,0.37412,0.36911,0.37527,0.0010862,0.71841,0.032132,0.00018971,0.0019827
1.4619,0.37412,0.36911,0.37528,0.0010919,0.71732,0.033228,0.00019093,0.0019928
1.4628,0.37412,0.36911,0.37528,0.0010977,0.71622,0.034341,0.0001922,0.0020031
1.4636,0.37412,0.36911,0.37528,0.0011035,0.7151,0.035472,0.00019354,0.0020135
1.4644,0.37412,0.36911,0.37529,0.0011095,0.71396,0.03662,0.00019494,0.002024
1.4652,0.37412,0.36911,0.37529,0.0011155,0.7128,0.037785,0.0001964,0.0020346
1.466,0.37412,0.36911,0.3753,0.0011216,0.71163,0.038968,0.00019792,0.0020454
1.4668,0.37412,0.36911,0.3753,0.0011278,0.71043,0.040168,0.0001995,0.0020562
1.4676,0.37412,0.36911,0.37531,0.0011341,0.70923,0.041385,0.00020115,0.0020671
1.4684,0.37412,0.36911,0.37531,0.0011405,0.708,0.04262,0.00020285,0.0020782
1.4692,0.37412,0.36911,0.37531,0.001147,0.70676,0.043871,0.00020462,0.0020893
1.47,0.37412,0.36911,0.37532,0.0011535,0.7055,0.045139,0.00020645,0.0021006
1.4708,0.37412,0.36911,0.37532,0.0011601,0.70422,0.046424,0.00020834,0.0021119
1.4716,0.37411,0.36911,0.37533,0.0011668,0.70293,0.047726,0.00021029,0.0021234
1.4724,0.37411,0.36911,0.37533,0.0011736,0.70162,0.049045,0.0002123,0.0021349
1.4732,0.37411,0.36911,0.37533,0.0011805,0.70029,0.05038,0.00021437,0.0021466
1.474,0.37411,0.36911,0.37534,0.0011874,0.69895,0.051732,0.00021651,0.0021583
1.4748,0.37411,0.36911,0.37534,0.0011945,0.69759,0.053101,0.00021871,0.0021702
1.4756,0.37411,0.36911,0.37535,0.0012016,0.69621,0.054486,0.00022097,0.0021822
1.4764,0.37411,0.36911,0.37535,0.0012088,0.69482,0.055887,0.00022329,0.0021942
1.4773,0.37411,0.36911,0.37536,0.001216,0.69341,0.057305,0.00022567,0.0022064
1.4781,0.3741,0.36911,0.37536,0.0012234,0.69198,0.058739,0.00022811,0.0022186
1.4789,0.3741,0.36911,0.37536,0.0012308,0.69054,0.06019,0.00023062,0.002231
1.4797,0.3741,0.36911,0.37537,0.0012383,0.68908,0.061656,0.00023318,0.0022434
1.4805,0.3741,0.36911,0.37537,0.0012459,0.6876,0.063139,0.00023581,0.002256
1.4813,0.3741,0.36911,0.37538,0.0012536,0.68611,0.064637,0.0002385,0.0022686
1.4821,0.3741,0.36911,0.37538,0.0012613,0.68461,0.066151,0.00024125,0.0022814
1.4829,0.37409,0.36911,0.37538,0.0012691,0.68309,0.067682,0.00024406,0.0022942
1.4837,0.37409,0.36911,0.37539,0.001277,0.68155,0.069228,0.00024693,0.0023071
1.4845,0.37409,0.36911,0.37539,0.001285,0.67999,0.070789,0.00024986,0.0023201
1.4853,0.37409,0.36911,0.3754,0.0012931,0.67842,0.072366,0.00025285,0.0023333
1.4861,0.37409,0.36911,0.3754,0.0013012,0.67684,0.073959,0.0002559,0.0023465
1.4869,0.37408,0.36911,0.3754,0.0013094,0.67524,0.075567,0.00025902,0.0023598
1.4877,0.37408,0.36911,0.37541,0.0013177,0.67362,0.077191,0.00026219,0.0023731
1.4885,0.37408,0.36911,0.37541,0.001326,0.67199,0.078829,0.00026542,0.0023866
1.4893,0.37408,0.36911,0.37541,0.0013344,0.67035,0.080483,0.00026872,0.0024002
1.4901,0.37407,0.36911,0.37542,0.0013429,0.66868,0.082152,0.00027207,0.0024138
1.4909,0.37407,0.36911,0.37542,0.0013515,0.66701,0.083836,0.00027548,0.0024276
1.4917,0.37407,0.36911,0.37543,0.0013602,0.66532,0.085535,0.00027895,0.0024414
1.4926,0.37407,0.36911,0.37543,0.0013689,0.66361,0.087249,0.00028249,0.0024553
1.4934,0.37406,0.36911,0.37543,0.0013777,0.66189,0.088977,0.00028608,0.0024693
1.4942,0.37406,0.36911,0.37544,0.0013866,0.66015,0.09072,0.00028972,0.0024834
1.495,0.37406,0.36911,0.37544,0.0013955,0.6584,0.092478,0.00029343,0.0024976
1.4958,0.37406,0.36911,0.37544,0.0014045,0.65664,0.09425,0.0002972,0.0025118
1.4966,0.37405,0.36911,0.37545,0.0014136,0.65486,0.096037,0.00030102,0.0025261
1.4974,0.37405,0.36911,0.37545,0.0014227,0.65306,0.097837,0.00030491,0.0025406
1.4982,0.37405,0.36911,0.37545,0.001432,0.65126,0.099652,0.00030885,0.0025551
1.499,0.37404,0.36911,0.37546,0.0014412,0.64943,0.10148,0.00031284,0.0025696
1.4998,0.37404,0.36911,0.37546,0.0014506,0.6476,0.10332,0.0003169,0.0025843
1.5006,0.37404,0.36911,0.37547,0.00146,0.64575,0.10518,0.00032101,0.002599
1.5014,0.37403,0.36911,0.37547,0.0014695,0.64388,0.10705,0.00032518,0.0026139
1.5022,0.37403,0.36911,0.37547,0.0014791,0.64201,0.10894,0.00032941,0.0026288
1.503,0.37403,0.36911,0.37548,0.0014887,0.64012,0.11084,0.00033369,0.0026437
1.5038,0.37402,0.36911,0.37548,0.0014984,0.63821,0.11275,0.00033802,0.0026588
1.5046,0.37402,0.36911,0.37548,0.0015082,0.63629,0.11467,0.00034242,0.0026739
1.5054,0.37402,0.36911,0.37549,0.001518,0.63436,0.11661,0.00034687,0.0026891
1.5062,0.37401,0.36911,0.37549,0.0015279,0.63241,0.11856,0.00035137,0.0027044
1.5071,0.37401,0.36911,0.37549,0.0015379,0.63046,0.12053,0.00035593,0.0027198
1.5079,0.37401,0.36911,0.3755,0.0015479,0.62849,0.12251,0.00036054,0.0027352
1.5087,0.374,0.36911,0.3755,0.001558,0.6265,0.1245,0.00036521,0.0027507
1.5095,0.374,0.36911,0.3755,0.0015681,0.6245,0.1265,0.00036993,0.0027663
1.5103,0.374,0.36911,0.3755,0.0015783,0.62249,0.12852,0.0003747,0.002782
1.5111,0.37399,0.36911,0.37551,0.0015886,0.62047,0.13055,0.00037953,0.0027977
1.5119,0.37399,0.36911,0.37551,0.0015989,0.61844,0.13259,0.00038441,0.0028135
1.5127,0.37398,0.36911,0.37551,0.0016093,0.61639,0.13464,0.00038935,0.0028293
1.5135,0.37398,0.36911,0.37552,0.0016198,0.61433,0.13671,0.00039433,0.0028453
1.5143,0.37398,0.36911,0.37552,0.0016303,0.61225,0.13879,0.00039937,0.0028613
1.5151,0.37397,0.36911,0.37552,0.0016409,0.61017,0.14088,0.00040446,0.0028773
1.5159,0.37397,0.36911,0.37553,0.0016515,0.60807,0.14298,0.0004096,0.0028935
1.5167,0.37396,0.36911,0.37553,0.0016622,0.60597,0.14509,0.00041479,0.0029097
1.5175,0.37396,0.36911,0.37553,0.001673,0.60384,0.14722,0.00042003,0.0029259
1.5183,0.37395,0.36911,0.37554,0.0016838,0.60171,0.14936,0.00042532,0.0029423
1.5191,0.37395,0.36911,0.37554,0.0016947,0.59957,0.15151,0.00043066,0.0029587
1.5199,0.37395,0.36911,0.37554,0.0017056,0.59741,0.15367,0.00043605,0.0029751
1.5207,0.37394,0.36911,0.37554,0.0017166,0.59525,0.15584,0.00044149,0.0029917
1.5216,0.37394,0.36911,0.37555,0.0017276,0.59307,0.15802,0.00044698,0.0030082
1.5224,0.37393,0.36911,0.37555,0.0017387,0.59088,0.16022,0.00045251,0.0030249
1.5232,0.37393,0.36911,0.37555,0.0017498,0.58868,0.16242,0.0004581,0.0030416
1.524,0.37392,0.36911,0.37555,0.001761,0.58647,0.16464,0.00046373,0.0030584
1.5248,0.37392,0.36911,0.37556,0.0017723,0.58425,0.16687,0.0004694,0.0030752
1.5256,0.37391,0.36911,0.37556,0.0017836,0.58201,0.16911,0.00047513,0.0030921
1.5264,0.37391,0.36911,0.37556,0.001795,0.57977,0.17135,0.0004809,0.003109
1.5272,0.3739,0.36911,0.37557,0.0018064,0.57752,0.17361,0.00048672,0.003126
1.528,0.3739,0.36911,0.37557,0.0018178,0.57525,0.17588,0.00049258,0.0031431
1.5288,0.37389,0.36911,0.37557,0.0018294,0.57298,0.17816,0.00049848,0.0031602
1.5296,0.37389,0.36911,0.37557,0.0018409,0.57069,0.18045,0.00050443,0.0031774
1.5304,0.37388,0.36911,0.37558,0.0018525,0.5684,0.18275,0.00051043,0.0031946
1.5312,0.37388,0.36911,0.37558,0.0018642,0.5661,0.18506,0.00051647,0.0032119
1.532,0.37387,0.36911,0.37558,0.0018759,0.56378,0.18738,0.00052255,0.0032292
1.5328,0.37387,0.36911,0.37558,0.0018877,0.56146,0.18971,0.00052868,0.0032466
1.5336,0.37386,0.36911,0.37559,0.0018995,0.55912,0.19205,0.00053484,0.0032641
1.5344,0.37386,0.36911,0.37559,0.0019113,0.55678,0.19439,0.00054105,0.0032816
1.5352,0.37385,0.36911,0.37559,0.0019232,0.55443,0.19675,0.0005473,0.0032991
1.5361,0.37384,0.36911,0.37559,0.0019351,0.55207,0.19912,0.00055359,0.0033167
1.5369,0.37384,0.36911,0.37559,0.0019471,0.5497,0.20149,0.00055993,0.0033343
1.5377,0.37383,0.36911,0.3756,0.0019592,0.54732,0.20388,0.0005663,0.003352
1.5385,0.37383,0.36911,0.3756,0.0019712,0.54493,0.20627,0.00057271,0.0033698
1.5393,0.37382,0.36911,0.3756,0.0019833,0.54253,0.20867,0.00057916,0.0033875
1.5401,0.37382,0.36911,0.3756,0.0019955,0.54013,0.21108,0.00058565,0.0034054
1.5409,0.37381,0.36911,0.37561,0.0020077,0.53771,0.2135,0.00059218,0.0034232
1.5417,0.3738,0.36911,0.37561,0.0020199,0.53529,0.21592,0.00059875,0.0034411
1.5425,0.3738,0.36911,0.37561,0.0020322,0.53286,0.21836,0.00060536,0.0034591
1.5433,0.37379,0.36911,0.37561,0.0020446,0.53042,0.2208,0.000612,0.0034771
1.5441,0.37379,0.36911,0.37561,0.0020569,0.52797,0.22325,0.00061868,0.0034952
1.5449,0.37378,0.36911,0.37562,0.0020693,0.52552,0.22571,0.00062539,0.0035132
1.5457,0.37377,0.36911,0.37562,0.0020818,0.52306,0.22818,0.00063214,0.0035314
1.5465,0.37377,0.36911,0.37562,0.0020942,0.52059,0.23065,0.00063893,0.0035495
1.5473,0.37376,0.36911,0.37562,0.0021067,0.51811,0.23313,0.00064575,0.0035677
1.5481,0.37376,0.36911,0.37562,0.0021193,0.51563,0.23562,0.0006526,0.003586
1.5489,0.37375,0.36911,0.37562,0.0021319,0.51314,0.23811,0.00065949,0.0036043
1.5497,0.37374,0.36911,0.37563,0.0021445,0.51064,0.24062,0.00066642,0.0036226
1.5505,0.37374,0.36911,0.37563,0.0021572,0.50813,0.24312,0.00067337,0.0036409
1.5514,0.37373,0.36911,0.37563,0.0021698,0.50562,0.24564,0.00068036,0.0036593
1.5522,0.37372,0.36911,0.37563,0.0021826,0.5031,0.24816,0.00068738,0.0036777
1.553,0.37372,0.36911,0.37563,0.0021953,0.50057,0.25069,0.00069443,0.0036962
1.5538,0.37371,0.36911,0.37563,0.0022081,0.49804,0.25323,0.00070151,0.0037147
1.5546,0.3737,0.36911,0.37564,0.0022209,0.4955,0.25577,0.00070863,0.0037332
1.5554,0.3737,0.36911,0.37564,0.0022338,0.49296,0.25832,0.00071577,0.0037518
1.5562,0.37369,0.36911,0.37564,0.0022466,0.49041,0.26087,0.00072295,0.0037703
1.557,0.37368,0.36911,0.37564,0.0022596,0.48785,0.26343,0.00073015,0.003789
1.5578,0.37368,0.36911,0.37564,0.0022725,0.48529,0.266,0.00073738,0.0038076
1.5586,0.37367,0.36911,0.37564,0.0022855,0.48272,0.26857,0.00074464,0.0038263
1.5594,0.37366,0.36911,0.37564,0.0022984,0.48015,0.27114,0.00075193,0.003845
1.5602,0.37366,0.36911,0.37565,0.0023115,0.47757,0.27372,0.00075925,0.0038637
1.561,0.37365,0.36911,0.37565,0.0023245,0.47498,0.27631,0.00076659,0.0038824
1.5618,0.37364,0.36911,0.37565,0.0023376,0.47239,0.2789,0.00077397,0.0039012
1.5626,0.37364,0.36911,0.37565,0.0023507,0.4698,0.2815,0.00078136,0.00392
1.5634,0.37363,0.36911,0.37565,0.0023638,0.4672,0.2841,0.00078879,0.0039388
1.5642,0.37362,0.36911,0.37565,0.0023769,0.4646,0.28671,0.00079623,0.0039577
1.565,0.37362,0.36911,0.37565,0.0023901,0.46199,0.28932,0.00080371,0.0039765
1.5659,0.37361,0.36911,0.37565,0.0024033,0.45937,0.29193,0.0008112,0.0039954
1.5667,0.3736,0.36911,0.37566,0.0024165,0.45676,0.29455,0.00081873,0.0040143
1.5675,0.37359,0.36911,0.37566,0.0024297,0.45414,0.29718,0.00082627,0.0040332
1.5683,0.37359,0.36911,0.37566,0.002443,0.45151,0.2998,0.00083384,0.0040522
1.5691,0.37358,0.36911,0.37566,0.0024563,0.44888,0.30244,0.00084143,0.0040711
1.5699,0.37357,0.36911,0.37566,0.0024696,0.44625,0.30507,0.00084904,0.0040901
1.5707,0.37356,0.36911,0.37566,0.0024829,0.44361,0.30771,0.00085668,0.0041091
1.5715,0.37356,0.36911,0.37566,0.0024962,0.44097,0.31035,0.00086434,0.0041281
1.5723,0.37355,0.36911,0.37566,0.0025096,0.43833,0.313,0.00087201,0.0041471
1.5731,0.37354,0.36911,0.37566,0.0025229,0.43568,0.31565,0.00087971,0.0041661
1.5739,0.37353,0.36911,0.37566,0.0025363,0.43303,0.3183,0.00088743,0.0041852
1.5747,0.37353,0.36911,0.37566,0.0025497,0.43038,0.32095,0.00089517,0.0042042
1.5755,0.37352,0.36911,0.37566,0.0025631,0.42772,0.32361,0.00090293,0.0042233
1.5763,0.37351,0.36911,0.37567,0.0025765,0.42506,0.32627,0.0009107,0.0042423
1.5771,0.3735,0.36911,0.37567,0.00259,0.4224,0.32893,0.0009185,0.0042614
1.5779,0.3735,0.36911,0.37567,0.0026034,0.41974,0.3316,0.00092631,0.0042805
1.5787,0.37349,0.36911,0.37567,0.0026169,0.41707,0.33426,0.00093414,0.0042996
1.5795,0.37348,0.36911,0.37567,0.0026303,0.4144,0.33693,0.00094199,0.0043187
1.5804,0.37347,0.36911,0.37567,0.0026438,0.41173,0.3396,0.00094985,0.0043378
1.5812,0.37347,0.36911,0.37567,0.0026573,0.40906,0.34228,0.00095773,0.0043569
1.582,0.37346,0.36911,0.37567,0.0026708,0.40639,0.34495,0.00096563,0.004376
1.5828,0.37345,0.36911,0.37567,0.0026843,0.40371,0.34763,0.00097354,0.0043952
1.5836,0.37344,0.36911,0.37567,0.0026979,0.40103,0.3503,0.00098147,0.0044143
1.5844,0.37344,0.36911,0.37567,0.0027114,0.39836,0.35298,0.00098941,0.0044334
1.5852,0.37343,0.36911,0.37567,0.0027249,0.39568,0.35566,0.00099737,0.0044525
1.586,0.37342,0.36911,0.37567,0.0027385,0.393,0.35834,0.0010053,0.0044716
1.5868,0.37341,0.36911,0.37567,0.002752,0.39032,0.36103,0.0010133,0.0044907
1.5876,0.3734,0.36911,0.37567,0.0027656,0.38763,0.36371,0.0010213,0.0045098
1.5884,0.3734,0.36911,0.37567,0.0027791,0.38495,0.36639,0.0010293,0.004529
1.5892,0.37339,0.36911,0.37567,0.0027927,0.38227,0.36907,0.0010373,0.0045481
1.59,0.37338,0.36911,0.37567,0.0028063,0.37958,0.37176,0.0010454,0.0045672
1.5908,0.37337,0.36911,0.37567,0.0028198,0.3769,0.37444,0.0010534,0.0045862
1.5916,0.37336,0.36911,0.37567,0.0028334,0.37422,0.37713,0.0010615,0.0046053
1.5924,0.37336,0.36911,0.37567,0.002847,0.37153,0.37981,0.0010696,0.0046244
1.5932,0.37335,0.36911,0.37567,0.0028605,0.36885,0.38249,0.0010776,0.0046435
1.594,0.37334,0.36911,0.37567,0.0028741,0.36616,0.38518,0.0010857,0.0046625
1.5949,0.37333,0.36911,0.37567,0.0028877,0.36348,0.38786,0.0010938,0.0046816
1.5957,0.37332,0.36911,0.37567,0.0029013,0.3608,0.39054,0.0011019,0.0047006
1.5965,0.37332,0.36911,0.37567,0.0029148,0.35812,0.39322,0.00111,0.0047196
1.5973,0.37331,0.36911,0.37567,0.0029284,0.35544,0.3959,0.0011182,0.0047386
1.5981,0.3733,0.36911,0.37567,0.002942,0.35276,0.39858,0.0011263,0.0047576
1.5989,0.37329,0.36911,0.37567,0.0029555,0.35008,0.40126,0.0011344,0.0047766
1.5997,0.37328,0.36911,0.37567,0.0029691,0.3474,0.40394,0.0011426,0.0047955
1.6005,0.37328,0.36911,0.37567,0.0029826,0.34472,0.40661,0.0011507,0.0048145
1.6013,0.37327,0.36911,0.37567,0.0029962,0.34205,0.40929,0.0011589,0.0048334
1.6021,0.37326,0.36911,0.37567,0.0030097,0.33938,0.41196,0.0011671,0.0048523
1.6029,0.37325,0.36911,0.37567,0.0030232,0.33671,0.41463,0.0011752,0.0048712
1.6037,0.37324,0.36911,0.37567,0.0030367,0.33404,0.4173,0.0011834,0.00489
1.6045,0.37323,0.36911,0.37567,0.0030502,0.33137,0.41996,0.0011916,0.0049089
1.6053,0.37323,0.36911,0.37567,0.0030637,0.32871,0.42263,0.0011998,0.0049277
1.6061,0.37322,0.36911,0.37567,0.0030772,0.32604,0.42529,0.001208,0.0049465
1.6069,0.37321,0.36911,0.37566,0.0030907,0.32338,0.42794,0.0012162,0.0049653
1.6077,0.3732,0.36911,0.37566,0.0031042,0.32073,0.4306,0.0012244,0.004984
1.6085,0.37319,0.36911,0.37566,0.0031177,0.31807,0.43325,0.0012326,0.0050027
1.6093,0.37319,0.36911,0.37566,0.0031311,0.31542,0.4359,0.0012408,0.0050214
1.6102,0.37318,0.36911,0.37566,0.0031445,0.31277,0.43855,0.001249,0.0050401
1.611,0.37317,0.36911,0.37566,0.003158,0.31013,0.44119,0.0012572,0.0050587
1.6118,0.37316,0.36911,0.37566,0.0031714,0.30749,0.44383,0.0012655,0.0050773
1.6126,0.37315,0.36911,0.37566,0.0031848,0.30485,0.44647,0.0012737,0.0050959
1.6134,0.37314,0.36911,0.37566,0.0031981,0.30221,0.4491,0.0012819,0.0051144
1.6142,0.37314,0.36911,0.37566,0.0032115,0.29958,0.45173,0.0012901,0.0051329
1.615,0.37313,0.36911,0.37566,0.0032248,0.29695,0.45436,0.0012983,0.0051514
1.6158,0.37312,0.36911,0.37566,0.0032382,0.29433,0.45698,0.0013066,0.0051698
1.6166,0.37311,0.36911,0.37565,0.0032515,0.29171,0.4596,0.0013148,0.0051882
1.6174,0.3731,0.36911,0.37565,0.0032648,0.2891,0.46221,0.001323,0.0052066
1.6182,0.3731,0.36911,0.37565,0.0032781,0.28649,0.46482,0.0013312,0.0052249
1.619,0.37309,0.36911,0.37565,0.0032913,0.28388,0.46742,0.0013395,0.0052432
1.6198,0.37308,0.36911,0.37565,0.0033045,0.28128,0.47002,0.0013477,0.0052614
1.6206,0.37307,0.36911,0.37565,0.0033178,0.27868,0.47261,0.0013559,0.0052796
1.6214,0.37306,0.36911,0.37565,0.0033309,0.27609,0.4752,0.0013641,0.0052978
1.6222,0.37305,0.36911,0.37565,0.0033441,0.27351,0.47779,0.0013723,0.0053159
1.623,0.37305,0.36911,0.37564,0.0033573,0.27092,0.48036,0.0013805,0.005334
1.6238,0.37304,0.36911,0.37564,0.0033704,0.26835,0.48294,0.0013888,0.005352
1.6247,0.37303,0.36911,0.37564,0.0033835,0.26578,0.48551,0.001397,0.00537
1.6255,0.37302,0.36911,0.37564,0.0033965,0.26321,0.48807,0.0014052,0.0053879
1.6263,0.37301,0.36911,0.37564,0.0034096,0.26065,0.49062,0.0014134,0.0054058
1.6271,0.37301,0.36911,0.37564,0.0034226,0.2581,0.49317,0.0014216,0.0054237
1.6279,0.373,0.36911,0.37564,0.0034356,0.25555,0.49572,0.0014298,0.0054415
1.6287,0.37299,0.36911,0.37563,0.0034486,0.25301,0.49826,0.001438,0.0054592
1.6295,0.37298,0.36911,0.37563,0.0034615,0.25048,0.50079,0.0014461,0.0054769
1.6303,0.37297,0.36911,0.37563,0.0034744,0.24795,0.50331,0.0014543,0.0054946
1.6311,0.37297,0.36911,0.37563,0.0034873,0.24543,0.50583,0.0014625,0.0055122
1.6319,0.37296,0.36911,0.37563,0.0035002,0.24291,0.50834,0.0014707,0.0055297
1.6327,0.37295,0.36911,0.37563,0.003513,0.2404,0.51085,0.0014788,0.0055472
1.6335,0.37294,0.36911,0.37562,0.0035258,0.2379,0.51335,0.001487,0.0055646
1.6343,0.37293,0.36911,0.37562,0.0035386,0.23541,0.51584,0.0014951,0.005582
1.6351,0.37293,0.36911,0.37562,0.0035513,0.23292,0.51832,0.0015033,0.0055993
1.6359,0.37292,0.36911,0.37562,0.003564,0.23044,0.5208,0.0015114,0.0056166
1.6367,0.37291,0.36911,0.37562,0.0035767,0.22797,0.52327,0.0015196,0.0056338
1.6375,0.3729,0.36911,0.37561,0.0035893,0.2255,0.52573,0.0015277,0.0056509
1.6383,0.37289,0.36911,0.37561,0.0036019,0.22304,0.52818,0.0015358,0.005668
1.6392,0.37289,0.36911,0.37561,0.0036145,0.22059,0.53063,0.0015439,0.005685
1.64,0.37288,0.36911,0.37561,0.003627,0.21815,0.53307,0.001552,0.005702
1.6408,0.37287,0.36911,0.37561,0.0036395,0.21572,0.5355,0.0015601,0.0057189
1.6416,0.37286,0.36911,0.3756,0.0036519,0.21329,0.53792,0.0015682,0.0057357
1.6424,0.37286,0.36911,0.3756,0.0036644,0.21087,0.54033,0.0015762,0.0057525
1.6432,0.37285,0.36911,0.3756,0.0036767,0.20847,0.54274,0.0015843,0.0057692
1.644,0.37284,0.36911,0.3756,0.0036891,0.20607,0.54513,0.0015924,0.0057858
1.6448,0.37283,0.36911,0.3756,0.0037014,0.20367,0.54752,0.0016004,0.0058024
1.6456,0.37283,0.36911,0.37559,0.0037137,0.20129,0.5499,0.0016084,0.0058189
1.6464,0.37282,0.36911,0.37559,0.0037259,0.19892,0.55227,0.0016164,0.0058353
1.6472,0.37281,0.36911,0.37559,0.0037381,0.19655,0.55463,0.0016245,0.0058517
1.648,0.3728,0.36911,0.37559,0.0037502,0.19419,0.55698,0.0016324,0.005868
1.6488,0.3728,0.36911,0.37558,0.0037623,0.19185,0.55932,0.0016404,0.0058842
1.6496,0.37279,0.36911,0.37558,0.0037744,0.18951,0.56165,0.0016484,0.0059004
1.6504,0.37278,0.36911,0.37558,0.0037864,0.18718,0.56398,0.0016564,0.0059165
1.6512,0.37277,0.36911,0.37558,0.0037984,0.18486,0.56629,0.0016643,0.0059325
1.652,0.37277,0.36911,0.37558,0.0038103,0.18256,0.56859,0.0016722,0.0059484
1.6528,0.37276,0.36911,0.37557,0.0038222,0.18026,0.57089,0.0016802,0.0059643
1.6537,0.37275,0.36911,0.37557,0.0038341,0.17797,0.57317,0.0016881,0.00598
1.6545,0.37274,0.36911,0.37557,0.0038459,0.17569,0.57545,0.001696,0.0059958
1.6553,0.37274,0.36911,0.37557,0.0038576,0.17342,0.57771,0.0017039,0.0060114
1.6561,0.37273,0.36911,0.37556,0.0038693,0.17116,0.57996,0.0017117,0.0060269
1.6569,0.37272,0.36911,0.37556,0.003881,0.16892,0.5822,0.0017196,0.0060424
1.6577,0.37272,0.36911,0.37556,0.0038926,0.16668,0.58444,0.0017274,0.0060578
1.6585,0.37271,0.36911,0.37555,0.0039042,0.16445,0.58666,0.0017352,0.0060731
1.6593,0.3727,0.36911,0.37555,0.0039157,0.16224,0.58887,0.001743,0.0060883
1.6601,0.37269,0.36911,0.37555,0.0039271,0.16003,0.59107,0.0017508,0.0061035
1.6609,0.37269,0.36911,0.37555,0.0039386,0.15784,0.59325,0.0017586,0.0061185
1.6617,0.37268,0.36911,0.37554,0.0039499,0.15566,0.59543,0.0017663,0.0061335
1.6625,0.37267,0.36911,0.37554,0.0039612,0.15348,0.5976,0.0017741,0.0061484
1.6633,0.37267,0.36911,0.37554,0.0039725,0.15132,0.59975,0.0017818,0.0061632
1.6641,0.37266,0.36911,0.37553,0.0039837,0.14918,0.60189,0.0017895,0.0061779
1.6649,0.37265,0.36911,0.37553,0.0039949,0.14704,0.60402,0.0017972,0.0061926
1.6657,0.37265,0.36911,0.37553,0.004006,0.14491,0.60614,0.0018049,0.0062071
1.6665,0.37264,0.36911,0.37553,0.0040171,0.1428,0.60825,0.0018125,0.0062216
1.6673,0.37263,0.36911,0.37552,0.0040281,0.1407,0.61035,0.0018201,0.006236
1.6681,0.37263,0.36911,0.37552,0.004039,0.13861,0.61243,0.0018278,0.0062503
1.669,0.37262,0.36911,0.37552,0.0040499,0.13653,0.6145,0.0018354,0.0062645
1.6698,0.37261,0.36911,0.37551,0.0040607,0.13447,0.61656,0.0018429,0.0062786
1.6706,0.37261,0.36911,0.37551,0.0040715,0.13241,0.61861,0.0018505,0.0062926
1.6714,0.3726,0.36911,0.37551,0.0040823,0.13037,0.62064,0.001858,0.0063065
1.6722,0.3726,0.36911,0.3755,0.0040929,0.12835,0.62266,0.0018655,0.0063203
1.673,0.37259,0.36911,0.3755,0.0041035,0.12633,0.62467,0.001873,0.0063341
1.6738,0.37258,0.36911,0.3755,0.0041141,0.12433,0.62667,0.0018805,0.0063477
1.6746,0.37258,0.36911,0.3755,0.0041246,0.12234,0.62865,0.0018879,0.0063613
1.6754,0.37257,0.36911,0.37549,0.004135,0.12036,0.63062,0.0018954,0.0063747
1.6762,0.37256,0.36911,0.37549,0.0041454,0.1184,0.63258,0.0019028,0.0063881
1.677,0.37256,0.36911,0.37549,0.0041557,0.11645,0.63452,0.0019101,0.0064014
1.6778,0.37255,0.36911,0.37548,0.004166,0.11451,0.63646,0.0019175,0.0064145
1.6786,0.37255,0.36911,0.37548,0.0041762,0.11258,0.63837,0.0019248,0.0064276
1.6794,0.37254,0.36911,0.37548,0.0041863,0.11067,0.64028,0.0019321,0.0064406
1.6802,0.37253,0.36911,0.37547,0.0041964,0.10878,0.64217,0.0019394,0.0064534
1.681,0.37253,0.36911,0.37547,0.0042064,0.10689,0.64404,0.0019467,0.0064662
1.6818,0.37252,0.36911,0.37546,0.0042164,0.10502,0.64591,0.0019539,0.0064789
1.6826,0.37252,0.36911,0.37546,0.0042263,0.10317,0.64775,0.0019611,0.0064915
1.6835,0.37251,0.36911,0.37546,0.0042361,0.10133,0.64959,0.0019683,0.0065039
1.6843,0.37251,0.36911,0.37545,0.0042459,0.099498,0.65141,0.0019755,0.0065163
1.6851,0.3725,0.36911,0.37545,0.0042556,0.097684,0.65322,0.0019826,0.0065286
1.6859,0.3725,0.36911,0.37545,0.0042652,0.095885,0.65501,0.0019897,0.0065407
1.6867,0.37249,0.36911,0.37544,0.0042748,0.094099,0.65679,0.0019968,0.0065528
1.6875,0.37249,0.36911,0.37544,0.0042843,0.092328,0.65855,0.0020038,0.0065648
1.6883,0.37248,0.36911,0.37544,0.0042937,0.090572,0.6603,0.0020109,0.0065766
1.6891,0.37247,0.36911,0.37543,0.0043031,0.08883,0.66204,0.0020179,0.0065884
1.6899,0.37247,0.36911,0.37543,0.0043124,0.087103,0.66376,0.0020248,0.0066
1.6907,0.37246,0.36911,0.37543,0.0043217,0.085391,0.66546,0.0020318,0.0066116
1.6915,0.37246,0.36911,0.37542,0.0043308,0.083693,0.66715,0.0020387,0.006623
1.6923,0.37245,0.36911,0.37542,0.0043399,0.08201,0.66883,0.0020456,0.0066343
1.6931,0.37245,0.36911,0.37541,0.004349,0.080343,0.67049,0.0020524,0.0066456
1.6939,0.37244,0.36911,0.37541,0.004358,0.07869,0.67213,0.0020592,0.0066567
1.6947,0.37244,0.36911,0.37541,0.0043669,0.077052,0.67376,0.002066,0.0066677
1.6955,0.37244,0.36911,0.3754,0.0043757,0.07543,0.67537,0.0020728,0.0066786
1.6963,0.37243,0.36911,0.3754,0.0043844,0.073824,0.67697,0.0020795,0.0066894
1.6971,0.37243,0.36911,0.37539,0.0043931,0.072232,0.67856,0.0020862,0.0067001
1.698,0.37242,0.36911,0.37539,0.0044018,0.070656,0.68013,0.0020928,0.0067107
1.6988,0.37242,0.36911,0.37539,0.0044103,0.069096,0.68168,0.0020995,0.0067211
1.6996,0.37241,0.36911,0.37538,0.0044188,0.067551,0.68321,0.0021061,0.0067315
1.7004,0.37241,0.36911,0.37538,0.0044272,0.066023,0.68474,0.0021126,0.0067417
1.7012,0.3724,0.36911,0.37538,0.0044355,0.06451,0.68624,0.0021192,0.0067519
1.702,0.3724,0.36911,0.37537,0.0044438,0.063012,0.68773,0.0021256,0.0067619
1.7028,0.3724,0.36911,0.37537,0.004452,0.061531,0.6892,0.0021321,0.0067718
1.7036,0.37239,0.36911,0.37536,0.0044601,0.060066,0.69066,0.0021385,0.0067816
1.7044,0.37239,0.36911,0.37536,0.0044681,0.058617,0.6921,0.0021449,0.0067913
1.7052,0.37238,0.36911,0.37536,0.0044761,0.057184,0.69353,0.0021513,0.0068009
1.706,0.37238,0.36911,0.37535,0.004484,0.055768,0.69493,0.0021576,0.0068104
1.7068,0.37238,0.36911,0.37535,0.0044918,0.054368,0.69633,0.0021639,0.0068197
1.7076,0.37237,0.36911,0.37534,0.0044995,0.052984,0.6977,0.0021701,0.0068289
1.7084,0.37237,0.36911,0.37534,0.0045072,0.051617,0.69906,0.0021763,0.0068381
1.7092,0.37236,0.36911,0.37533,0.0045148,0.050266,0.7004,0.0021825,0.0068471
1.71,0.37236,0.36911,0.37533,0.0045223,0.048932,0.70173,0.0021886,0.006856
1.7108,0.37236,0.36911,0.37533,0.0045297,0.047615,0.70304,0.0021947,0.0068648
1.7116,0.37235,0.36911,0.37532,0.0045371,0.046315,0.70433,0.0022007,0.0068734
1.7125,0.37235,0.36911,0.37532,0.0045444,0.045031,0.7056,0.0022067,0.006882
1.7133,0.37235,0.36911,0.37531,0.0045516,0.043764,0.70686,0.0022127,0.0068904
1.7141,0.37234,0.36911,0.37531,0.0045587,0.042514,0.7081,0.0022186,0.0068988
1.7149,0.37234,0.36911,0.3753,0.0045657,0.041282,0.70933,0.0022245,0.006907
1.7157,0.37234,0.36911,0.3753,0.0045727,0.040066,0.71054,0.0022303,0.0069151
1.7165,0.37234,0.36911,0.3753,0.0045796,0.038867,0.71173,0.0022361,0.006923
1.7173,0.37233,0.36911,0.37529,0.0045864,0.037686,0.7129,0.0022419,0.0069309
1.7181,0.37233,0.36911,0.37529,0.0045931,0.036522,0.71405,0.0022476,0.0069386
1.7189,0.37233,0.36911,0.37528,0.0045998,0.035375,0.71519,0.0022533,0.0069463
1.7197,0.37232,0.36911,0.37528,0.0046063,0.034246,0.71631,0.0022589,0.0069538
1.7205,0.37232,0.36911,0.37527,0.0046128,0.033134,0.71742,0.0022645,0.0069612
1.7213,0.37232,0.36911,0.37527,0.0046192,0.03204,0.7185,0.00227,0.0069685
1.7221,0.37232,0.36911,0.37527,0.0046256,0.030963,0.71957,0.0022755,0.0069756
1.7229,0.37231,0.36911,0.37526,0.0046318,0.029904,0.72062,0.002281,0.0069827
1.7237,0.37231,0.36911,0.37526,0.004638,0.028863,0.72165,0.0022864,0.0069896
1.7245,0.37231,0.36911,0.37525,0.0046441,0.027839,0.72267,0.0022917,0.0069964
1.7253,0.37231,0.36911,0.37525,0.0046501,0.026833,0.72366,0.002297,0.0070031
1.7261,0.3723,0.36911,0.37524,0.004656,0.025845,0.72464,0.0023023,0.0070097
1.7269,0.3723,0.36911,0.37524,0.0046618,0.024875,0.7256,0.0023075,0.0070161
1.7278,0.3723,0.36911,0.37523,0.0046676,0.023922,0.72655,0.0023126,0.0070225
1.7286,0.3723,0.36911,0.37523,0.0046732,0.022988,0.72747,0.0023178,0.0070287
1.7294,0.3723,0.36911,0.37523,0.0046788,0.022072,0.72838,0.0023228,0.0070348
1.7302,0.37229,0.36911,0.37522,0.0046843,0.021174,0.72927,0.0023278,0.0070408
1.731,0.37229,0.36911,0.37522,0.0046897,0.020294,0.73014,0.0023328,0.0070467
1.7318,0.37229,0.36911,0.37521,0.0046951,0.019432,0.73099,0.0023377,0.0070524
1.7326,0.37229,0.36911,0.37521,0.0047003,0.018588,0.73183,0.0023426,0.0070581
1.7334,0.37229,0.36911,0.3752,0.0047055,0.017763,0.73264,0.0023474,0.0070636
1.7342,0.37229,0.36911,0.3752,0.0047106,0.016956,0.73344,0.0023521,0.007069
1.735,0.37228,0.36911,0.37519,0.0047155,0.016167,0.73422,0.0023568,0.0070743
1.7358,0.37228,0.36911,0.37519,0.0047205,0.015396,0.73498,0.0023615,0.0070794
1.7366,0.37228,0.36911,0.37518,0.0047253,0.014645,0.73572,0.0023661,0.0070845
1.7374,0.37228,0.36911,0.37518,0.00473,0.013911,0.73645,0.0023706,0.0070894
1.7382,0.37228,0.36911,0.37518,0.0047347,0.013196,0.73715,0.0023751,0.0070942
1.739,0.37228,0.36911,0.37517,0.0047392,0.0125,0.73784,0.0023796,0.0070989
1.7398,0.37228,0.36911,0.37517,0.0047437,0.011822,0.73851,0.0023839,0.0071035
1.7406,0.37228,0.36911,0.37516,0.0047481,0.011162,0.73916,0.0023883,0.0071079
1.7414,0.37228,0.36911,0.37516,0.0047524,0.010522,0.73979,0.0023925,0.0071123
1.7423,0.37227,0.36911,0.37515,0.0047566,0.0098997,0.7404,0.0023967,0.0071165
1.7431,0.37227,0.36911,0.37515,0.0047607,0.0092964,0.741,0.0024009,0.0071206
1.7439,0.37227,0.36911,0.37514,0.0047648,0.0087119,0.74157,0.002405,0.0071246
1.7447,0.37227,0.36911,0.37514,0.0047687,0.0081461,0.74213,0.002409,0.0071284
1.7455,0.37227,0.36911,0.37513,0.0047726,0.0075991,0.74267,0.002413,0.0071322
1.7463,0.37227,0.36911,0.37513,0.0047764,0.0070709,0.74319,0.0024169,0.0071358
1.7471,0.37227,0.36911,0.37512,0.0047801,0.0065616,0.74369,0.0024208,0.0071393
1.7479,0.37227,0.36911,0.37512,0.0047837,0.0060711,0.74417,0.0024246,0.0071427
1.7487,0.37227,0.36911,0.37511,0.0047872,0.0055996,0.74463,0.0024283,0.007146
1.7495,0.37227,0.36911,0.37511,0.0047906,0.005147,0.74507,0.002432,0.0071492
1.7503,0.37227,0.36911,0.3751,0.0047939,0.0047133,0.7455,0.0024356,0.0071522
1.7511,0.37227,0.36911,0.3751,0.0047972,0.0042986,0.7459,0.0024392,0.0071552
1.7519,0.37227,0.36911,0.3751,0.0048003,0.0039028,0.74629,0.0024427,0.007158
1.7527,0.37227,0.36911,0.37509,0.0048034,0.0035261,0.74666,0.0024461,0.0071607
1.7535,0.37227,0.36911,0.37509,0.0048064,0.0031684,0.747,0.0024495,0.0071633
1.7543,0.37227,0.36911,0.37508,0.0048093,0.0028298,0.74733,0.0024528,0.0071658
1.7551,0.37227,0.36911,0.37508,0.0048121,0.0025102,0.74764,0.002456,0.0071681
1.7559,0.37227,0.36911,0.37507,0.0048148,0.0022097,0.74793,0.0024592,0.0071703
1.7568,0.37227,0.36911,0.37507,0.0048174,0.0019283,0.74821,0.0024623,0.0071725
1.7576,0.37227,0.36911,0.37506,0.0048199,0.0016661,0.74846,0.0024653,0.0071745
1.7584,0.37227,0.36911,0.37506,0.0048223,0.0014229,0.74869,0.0024683,0.0071764
1.7592,0.37227,0.36911,0.37505,0.0048247,0.0011989,0.74891,0.0024712,0.0071782
1.76,0.37227,0.36911,0.37505,0.004827,0.00099401,0.7491,0.0024741,0.0071798
1.7608,0.37227,0.36911,0.37504,0.0048291,0.0008083,0.74928,0.0024769,0.0071814
1.7616,0.37228,0.36911,0.37504,0.0048312,0.00064176,0.74943,0.0024796,0.0071828
1.7624,0.37228,0.36911,0.37503,0.0048332,0.00049439,0.74957,0.0024822,0.0071841
1.7632,0.37228,0.36911,0.37503,0.0048351,0.00036621,0.74969,0.0024848,0.0071853
1.764,0.37228,0.36911,0.37502,0.0048369,0.00025722,0.74979,0.0024873,0.0071864
1.7648,0.37228,0.36911,0.37502,0.0048386,0.00016742,0.74987,0.0024898,0.0071874
1.7656,0.37228,0.36911,0.37501,0.0048402,9.6831e-05,0.74993,0.0024921,0.0071883
1.7664,0.37228,0.36911,0.37501,0.0048418,4.5444e-05,0.74997,0.0024944,0.0071891
1.7672,0.37228,0.36911,0.375,0.0048432,1.3265e-05,0.75,0.0024967,0.0071897
1.768,0.37228,0.36911,0.375,0.0048445,2.9471e-07,0.75,0.0024988,0.0071903
1.7688,0.37229,0.36911,0.37499,0.0048458,6.5348e-06,0.74998,0.0025009,0.0071907
1.7696,0.37229,0.36911,0.37499,0.004847,3.1985e-05,0.74995,0.002503,0.007191
1.7704,0.37229,0.36911,0.37499,0.004848,7.6643e-05,0.74989,0.0025049,0.0071912
1.7713,0.37229,0.36911,0.37498,0.004849,0.00014051,0.74982,0.0025068,0.0071913
1.7721,0.37229,0.36911,0.37498,0.0048499,0.00022357,0.74973,0.0025086,0.0071913
1.7729,0.37229,0.36911,0.37497,0.0048507,0.00032584,0.74962,0.0025103,0.0071911
1.7737,0.3723,0.36911,0.37497,0.0048514,0.0004473,0.74948,0.002512,0.0071909
1.7745,0.3723,0.36911,0.37496,0.0048521,0.00058795,0.74933,0.0025136,0.0071906
1.7753,0.3723,0.36911,0.37496,0.0048526,0.00074777,0.74917,0.0025151,0.0071901
1.7761,0.3723,0.36911,0.37495,0.004853,0.00092677,0.74898,0.0025165,0.0071895
1.7769,0.3723,0.36911,0.37495,0.0048534,0.0011249,0.74877,0.0025179,0.0071889
1.7777,0.3723,0.36911,0.37494,0.0048536,0.0013422,0.74854,0.0025192,0.0071881
1.7785,0.37231,0.36911,0.37494,0.0048538,0.0015787,0.7483,0.0025204,0.0071872
1.7793,0.37231,0.36911,0.37493,0.0048539,0.0018343,0.74803,0.0025216,0.0071862
1.7801,0.37231,0.36911,0.37493,0.0048539,0.002109,0.74775,0.0025227,0.0071851
1.7809,0.37231,0.36911,0.37492,0.0048538,0.0024028,0.74744,0.0025236,0.0071839
1.7817,0.37232,0.36911,0.37492,0.0048536,0.0027157,0.74712,0.0025246,0.0071826
1.7825,0.37232,0.36911,0.37491,0.0048533,0.0030476,0.74678,0.0025254,0.0071811
1.7833,0.37232,0.36911,0.37491,0.0048529,0.0033986,0.74642,0.0025262,0.0071796
1.7841,0.37232,0.36911,0.3749,0.0048524,0.0037687,0.74604,0.0025269,0.007178
1.7849,0.37233,0.36911,0.3749,0.0048519,0.0041578,0.74564,0.0025275,0.0071762
1.7857,0.37233,0.36911,0.37489,0.0048512,0.0045658,0.74522,0.002528,0.0071744
1.7866,0.37233,0.36911,0.37489,0.0048505,0.0049929,0.74479,0.0025285,0.0071724
1.7874,0.37233,0.36911,0.37488,0.0048496,0.0054389,0.74433,0.0025289,0.0071704
1.7882,0.37234,0.36911,0.37488,0.0048487,0.0059038,0.74386,0.0025292,0.0071682
1.789,0.37234,0.36911,0.37488,0.0048477,0.0063876,0.74336,0.0025294,0.007166
1.7898,0.37234,0.36911,0.37487,0.0048466,0.0068903,0.74285,0.0025296,0.0071636
1.7906,0.37235,0.36911,0.37487,0.0048454,0.0074119,0.74232,0.0025296,0.0071611
1.7914,0.37235,0.36911,0.37486,0.0048441,0.0079523,0.74177,0.0025296,0.0071586
1.7922,0.37235,0.36911,0.37486,0.0048427,0.0085115,0.7412,0.0025296,0.0071559
1.793,0.37236,0.36911,0.37485,0.0048413,0.0090895,0.74061,0.0025294,0.0071531
1.7938,0.37236,0.36911,0.37485,0.0048397,0.0096862,0.74001,0.0025292,0.0071503
1.7946,0.37236,0.36911,0.37484,0.0048381,0.010302,0.73938,0.0025288,0.0071473
1.7954,0.37236,0.36911,0.37484,0.0048363,0.010936,0.73874,0.0025284,0.0071442
1.7962,0.37237,0.36911,0.37483,0.0048345,0.011589,0.73808,0.002528,0.0071411
1.797,0.37237,0.36911,0.37483,0.0048326,0.01226,0.7374,0.0025274,0.0071378
1.7978,0.37238,0.36911,0.37482,0.0048306,0.01295,0.7367,0.0025268,0.0071344
1.7986,0.37238,0.36911,0.37482,0.0048285,0.013658,0.73598,0.0025261,0.007131
1.7994,0.37238,0.36911,0.37481,0.0048263,0.014385,0.73524,0.0025253,0.0071274
1.8002,0.37239,0.36911,0.37481,0.0048241,0.015131,0.73449,0.0025244,0.0071237
1.8011,0.37239,0.36911,0.37481,0.0048217,0.015895,0.73372,0.0025234,0.00712
1.8019,0.37239,0.36911,0.3748,0.0048193,0.016677,0.73292,0.0025224,0.0071161
1.8027,0.3724,0.36911,0.3748,0.0048167,0.017478,0.73211,0.0025213,0.0071122
1.8035,0.3724,0.36911,0.37479,0.0048141,0.018297,0.73129,0.0025201,0.0071081
1.8043,0.3724,0.36911,0.37479,0.0048114,0.019134,0.73044,0.0025188,0.007104
1.8051,0.37241,0.36911,0.37478,0.0048086,0.01999,0.72958,0.0025174,0.0070997
1.8059,0.37241,0.36911,0.37478,0.0048057,0.020863,0.72869,0.002516,0.0070954
1.8067,0.37242,0.36911,0.37477,0.0048027,0.021755,0.72779,0.0025145,0.007091
1.8075,0.37242,0.36911,0.37477,0.0047997,0.022665,0.72687,0.0025129,0.0070864
1.8083,0.37242,0.36911,0.37476,0.0047965,0.023593,0.72594,0.0025112,0.0070818
1.8091,0.37243,0.36911,0.37476,0.0047933,0.024539,0.72498,0.0025095,0.0070771
1.8099,0.37243,0.36911,0.37476,0.00479,0.025503,0.72401,0.0025076,0.0070723
1.8107,0.37244,0.36911,0.37475,0.0047866,0.026485,0.72302,0.0025057,0.0070674
1.8115,0.37244,0.36911,0.37475,0.0047831,0.027485,0.72201,0.0025037,0.0070624
1.8123,0.37245,0.36911,0.37474,0.0047795,0.028502,0.72098,0.0025016,0.0070574
1.8131,0.37245,0.36911,0.37474,0.0047758,0.029537,0.71994,0.0024995,0.0070522
1.8139,0.37245,0.36911,0.37473,0.0047721,0.03059,0.71888,0.0024972,0.0070469
1.8147,0.37246,0.36911,0.37473,0.0047683,0.031661,0.7178,0.0024949,0.0070416
1.8156,0.37246,0.36911,0.37472,0.0047643,0.032749,0.7167,0.0024925,0.0070362
1.8164,0.37247,0.36911,0.37472,0.0047603,0.033855,0.71559,0.00249,0.0070306
1.8172,0.37247,0.36911,0.37472,0.0047563,0.034978,0.71445,0.0024875,0.007025
1.818,0.37248,0.36911,0.37471,0.0047521,0.036118,0.7133,0.0024849,0.0070193
1.8188,0.37248,0.36911,0.37471,0.0047478,0.037276,0.71214,0.0024821,0.0070135
1.8196,0.37249,0.36911,0.3747,0.0047435,0.038452,0.71095,0.0024793,0.0070076
1.8204,0.37249,0.36911,0.3747,0.0047391,0.039644,0.70975,0.0024765,0.0070017
1.8212,0.37249,0.36911,0.37469,0.0047346,0.040854,0.70853,0.0024735,0.0069956
1.822,0.3725,0.36911,0.37469,0.00473,0.042081,0.7073,0.0024705,0.0069895
1.8228,0.3725,0.36911,0.37469,0.0047253,0.043324,0.70605,0.0024674,0.0069833
1.8236,0.37251,0.36911,0.37468,0.0047206,0.044585,0.70478,0.0024642,0.006977
1.8244,0.37251,0.36911,0.37468,0.0047157,0.045863,0.70349,0.0024609,0.0069706
1.8252,0.37252,0.36911,0.37467,0.0047108,0.047158,0.70219,0.0024576,0.0069641
1.826,0.37252,0.36911,0.37467,0.0047058,0.048469,0.70087,0.0024541,0.0069575
1.8268,0.37253,0.36911,0.37466,0.0047008,0.049797,0.69953,0.0024506,0.0069509
1.8276,0.37253,0.36911,0.37466,0.0046956,0.051142,0.69818,0.0024471,0.0069442
1.8284,0.37254,0.36911,0.37466,0.0046904,0.052503,0.69681,0.0024434,0.0069374
1.8292,0.37254,0.36911,0.37465,0.0046851,0.053881,0.69542,0.0024397,0.0069305
1.8301,0.37255,0.36911,0.37465,0.0046797,0.055276,0.69402,0.0024358,0.0069235
1.8309,0.37255,0.36911,0.37464,0.0046742,0.056686,0.6926,0.002432,0.0069164
1.8317,0.37256,0.36911,0.37464,0.0046686,0.058113,0.69117,0.002428,0.0069093
1.8325,0.37256,0.36911,0.37464,0.004663,0.059557,0.68972,0.002424,0.0069021
1.8333,0.37257,0.36911,0.37463,0.0046573,0.061016,0.68825,0.0024198,0.0068948
1.8341,0.37257,0.36911,0.37463,0.0046515,0.062492,0.68676,0.0024156,0.0068874
1.8349,0.37258,0.36911,0.37462,0.0046457,0.063983,0.68527,0.0024114,0.00688
1.8357,0.37258,0.36911,0.37462,0.0046397,0.065491,0.68375,0.002407,0.0068724
1.8365,0.37259,0.36911,0.37462,0.0046337,0.067014,0.68222,0.0024026,0.0068648
1.8373,0.3726,0.36911,0.37461,0.0046276,0.068553,0.68067,0.0023981,0.0068571
1.8381,0.3726,0.36911,0.37461,0.0046215,0.070108,0.67911,0.0023936,0.0068494
1.8389,0.37261,0.36911,0.3746,0.0046152,0.071678,0.67753,0.0023889,0.0068415
1.8397,0.37261,0.36911,0.3746,0.0046089,0.073264,0.67594,0.0023842,0.0068336
1.8405,0.37262,0.36911,0.3746,0.0046025,0.074866,0.67433,0.0023794,0.0068256
1.8413,0.37262,0.36911,0.37459,0.0045961,0.076482,0.6727,0.0023746,0.0068175
1.8421,0.37263,0.36911,0.37459,0.0045895,0.078115,0.67106,0.0023696,0.0068094
1.8429,0.37263,0.36911,0.37459,0.0045829,0.079762,0.66941,0.0023646,0.0068012
1.8437,0.37264,0.36911,0.37458,0.0045762,0.081424,0.66774,0.0023596,0.0067929
1.8445,0.37264,0.36911,0.37458,0.0045695,0.083102,0.66605,0.0023544,0.0067845
1.8454,0.37265,0.36911,0.37457,0.0045626,0.084794,0.66435,0.0023492,0.0067761
1.8462,0.37266,0.36911,0.37457,0.0045558,0.086501,0.66264,0.0023439,0.0067676
1.847,0.37266,0.36911,0.37457,0.0045488,0.088223,0.66091,0.0023386,0.006759
1.8478,0.37267,0.36911,0.37456,0.0045417,0.08996,0.65917,0.0023332,0.0067503
1.8486,0.37267,0.36911,0.37456,0.0045346,0.091711,0.65741,0.0023277,0.0067416
1.8494,0.37268,0.36911,0.37456,0.0045275,0.093477,0.65563,0.0023221,0.0067328
1.8502,0.37268,0.36911,0.37455,0.0045202,0.095258,0.65385,0.0023165,0.0067239
1.851,0.37269,0.36911,0.37455,0.0045129,0.097052,0.65205,0.0023108,0.006715
1.8518,0.37269,0.36911,0.37455,0.0045055,0.098861,0.65023,0.002305,0.006706
1.8526,0.3727,0.36911,0.37454,0.0044981,0.10068,0.6484,0.0022992,0.0066969
1.8534,0.37271,0.36911,0.37454,0.0044905,0.10252,0.64656,0.0022933,0.0066877
1.8542,0.37271,0.36911,0.37453,0.004483,0.10437,0.6447,0.0022874,0.0066785
1.855,0.37272,0.36911,0.37453,0.0044753,0.10624,0.64283,0.0022814,0.0066692
1.8558,0.37272,0.36911,0.37453,0.0044676,0.10812,0.64094,0.0022753,0.0066599
1.8566,0.37273,0.36911,0.37452,0.0044598,0.11001,0.63904,0.0022691,0.0066505
1.8574,0.37273,0.36911,0.37452,0.004452,0.11191,0.63713,0.0022629,0.006641
1.8582,0.37274,0.36911,0.37452,0.004444,0.11383,0.6352,0.0022567,0.0066314
1.859,0.37275,0.36911,0.37451,0.0044361,0.11577,0.63326,0.0022503,0.0066218
1.8599,0.37275,0.36911,0.37451,0.004428,0.11771,0.63131,0.0022439,0.0066121
1.8607,0.37276,0.36911,0.37451,0.0044199,0.11967,0.62934,0.0022375,0.0066024
1.8615,0.37276,0.36911,0.3745,0.0044118,0.12164,0.62737,0.002231,0.0065926
1.8623,0.37277,0.36911,0.3745,0.0044035,0.12363,0.62537,0.0022244,0.0065827
1.8631,0.37278,0.36911,0.3745,0.0043953,0.12563,0.62337,0.0022178,0.0065727
1.8639,0.37278,0.36911,0.37449,0.0043869,0.12764,0.62135,0.0022111,0.0065627
1.8647,0.37279,0.36911,0.37449,0.0043785,0.12966,0.61932,0.0022043,0.0065527
1.8655,0.37279,0.36911,0.37449,0.00437,0.1317,0.61728,0.0021975,0.0065425
1.8663,0.3728,0.36911,0.37449,0.0043615,0.13375,0.61523,0.0021907,0.0065323
1.8671,0.37281,0.36911,0.37448,0.0043529,0.13581,0.61316,0.0021838,0.0065221
1.8679,0.37281,0.36911,0.37448,0.0043443,0.13788,0.61108,0.0021768,0.0065118
1.8687,0.37282,0.36911,0.37448,0.0043356,0.13997,0.60899,0.0021698,0.0065014
1.8695,0.37282,0.36911,0.37447,0.0043268,0.14206,0.60688,0.0021627,0.006491
1.8703,0.37283,0.36911,0.37447,0.004318,0.14417,0.60477,0.0021556,0.0064805
1.8711,0.37283,0.36911,0.37447,0.0043092,0.14629,0.60264,0.0021484,0.0064699
1.8719,0.37284,0.36911,0.37446,0.0043002,0.14843,0.6005,0.0021412,0.0064593
1.8727,0.37285,0.36911,0.37446,0.0042913,0.15057,0.59835,0.0021339,0.0064486
1.8735,0.37285,0.36911,0.37446,0.0042822,0.15273,0.59619,0.0021266,0.0064379
1.8744,0.37286,0.36911,0.37446,0.0042732,0.15489,0.59402,0.0021192,0.0064271
1.8752,0.37286,0.36911,0.37445,0.004264,0.15707,0.59183,0.0021118,0.0064163
1.876,0.37287,0.36911,0.37445,0.0042548,0.15926,0.58964,0.0021043,0.0064054
1.8768,0.37288,0.36911,0.37445,0.0042456,0.16146,0.58743,0.0020968,0.0063944
1.8776,0.37288,0.36911,0.37445,0.0042363,0.16368,0.58521,0.0020892,0.0063834
1.8784,0.37289,0.36911,0.37444,0.004227,0.1659,0.58299,0.0020816,0.0063723
1.8792,0.37289,0.36911,0.37444,0.0042176,0.16813,0.58075,0.0020739,0.0063612
1.88,0.3729,0.36911,0.37444,0.0042081,0.17038,0.5785,0.0020662,0.00635
1.8808,0.37291,0.36911,0.37443,0.0041986,0.17263,0.57624,0.0020585,0.0063388
1.8816,0.37291,0.36911,0.37443,0.0041891,0.17489,0.57397,0.0020507,0.0063275
1.8824,0.37292,0.36911,0.37443,0.0041795,0.17717,0.57169,0.0020429,0.0063162
1.8832,0.37292,0.36911,0.37443,0.0041699,0.17945,0.5694,0.002035,0.0063048
1.884,0.37293,0.36911,0.37442,0.0041602,0.18175,0.5671,0.0020271,0.0062933
1.8848,0.37294,0.36911,0.37442,0.0041505,0.18405,0.56479,0.0020191,0.0062819
1.8856,0.37294,0.36911,0.37442,0.0041407,0.18637,0.56247,0.0020111,0.0062703
1.8864,0.37295,0.36911,0.37442,0.0041309,0.18869,0.56014,0.0020031,0.0062587
1.8872,0.37295,0.36911,0.37441,0.0041211,0.19103,0.5578,0.001995,0.0062471
1.888,0.37296,0.36911,0.37441,0.0041112,0.19337,0.55545,0.0019869,0.0062354
1.8889,0.37297,0.36911,0.37441,0.0041012,0.19572,0.5531,0.0019788,0.0062236
1.8897,0.37297,0.36911,0.37441,0.0040912,0.19809,0.55073,0.0019706,0.0062118
1.8905,0.37298,0.36911,0.37441,0.0040812,0.20046,0.54835,0.0019624,0.0062
1.8913,0.37298,0.36911,0.3744,0.0040711,0.20284,0.54597,0.0019542,0.0061881
1.8921,0.37299,0.36911,0.3744,0.004061,0.20523,0.54358,0.0019459,0.0061762
1.8929,0.373,0.36911,0.3744,0.0040509,0.20762,0.54117,0.0019376,0.0061642
1.8937,0.373,0.36911,0.3744,0.0040407,0.21003,0.53876,0.0019293,0.0061521
1.8945,0.37301,0.36911,0.37439,0.0040305,0.21244,0.53635,0.0019209,0.0061401
1.8953,0.37301,0.36911,0.37439,0.0040202,0.21487,0.53392,0.0019125,0.0061279
1.8961,0.37302,0.36911,0.37439,0.0040099,0.2173,0.53148,0.0019041,0.0061158
1.8969,0.37302,0.36911,0.37439,0.0039996,0.21974,0.52904,0.0018957,0.0061036
1.8977,0.37303,0.36911,0.37439,0.0039892,0.22218,0.52659,0.0018872,0.0060913
1.8985,0.37304,0.36911,0.37438,0.0039788,0.22464,0.52413,0.0018787,0.006079
1.8993,0.37304,0.36911,0.37438,0.0039684,0.2271,0.52166,0.0018702,0.0060667
1.9001,0.37305,0.36911,0.37438,0.0039579,0.22957,0.51919,0.0018616,0.0060543
1.9009,0.37305,0.36911,0.37438,0.0039474,0.23205,0.51671,0.001853,0.0060419
1.9017,0.37306,0.36911,0.37438,0.0039369,0.23453,0.51422,0.0018444,0.0060294
1.9025,0.37307,0.36911,0.37438,0.0039263,0.23703,0.51172,0.0018358,0.0060169
1.9033,0.37307,0.36911,0.37437,0.0039157,0.23953,0.50922,0.0018272,0.0060043
1.9042,0.37308,0.36911,0.37437,0.0039051,0.24203,0.50671,0.0018185,0.0059917
1.905,0.37308,0.36911,0.37437,0.0038945,0.24455,0.5042,0.0018098,0.0059791
1.9058,0.37309,0.36911,0.37437,0.0038838,0.24707,0.50167,0.0018011,0.0059664
1.9066,0.37309,0.36911,0.37437,0.0038731,0.24959,0.49914,0.0017924,0.0059537
1.9074,0.3731,0.36911,0.37437,0.0038623,0.25212,0.49661,0.0017837,0.005941
1.9082,0.37311,0.36911,0.37436,0.0038516,0.25466,0.49407,0.001775,0.0059282
1.909,0.37311,0.36911,0.37436,0.0038408,0.25721,0.49152,0.0017662,0.0059154
1.9098,0.37312,0.36911,0.37436,0.00383,0.25976,0.48896,0.0017574,0.0059025
1.9106,0.37312,0.36911,0.37436,0.0038191,0.26232,0.4864,0.0017486,0.0058896
1.9114,0.37313,0.36911,0.37436,0.0038083,0.26488,0.48384,0.0017398,0.0058767
1.9122,0.37313,0.36911,0.37436,0.0037974,0.26745,0.48127,0.001731,0.0058637
1.913,0.37314,0.36911,0.37436,0.0037865,0.27002,0.47869,0.0017222,0.0058507
1.9138,0.37315,0.36911,0.37435,0.0037755,0.2726,0.47611,0.0017133,0.0058377
1.9146,0.37315,0.36911,0.37435,0.0037646,0.27519,0.47352,0.0017045,0.0058246
1.9154,0.37316,0.36911,0.37435,0.0037536,0.27777,0.47093,0.0016956,0.0058115
1.9162,0.37316,0.36911,0.37435,0.0037426,0.28037,0.46833,0.0016868,0.0057984
1.917,0.37317,0.36911,0.37435,0.0037316,0.28297,0.46573,0.0016779,0.0057853
1.9178,0.37317,0.36911,0.37435,0.0037205,0.28557,0.46312,0.001669,0.0057721
1.9187,0.37318,0.36911,0.37435,0.0037095,0.28818,0.46051,0.0016601,0.0057588
1.9195,0.37318,0.36911,0.37435,0.0036984,0.2908,0.4579,0.0016513,0.0057456
1.9203,0.37319,0.36911,0.37434,0.0036873,0.29341,0.45528,0.0016424,0.0057323
1.9211,0.3732,0.36911,0.37434,0.0036762,0.29603,0.45265,0.0016335,0.005719
1.9219,0.3732,0.36911,0.37434,0.0036651,0.29866,0.45002,0.0016246,0.0057057
1.9227,0.37321,0.36911,0.37434,0.003654,0.30129,0.44739,0.0016157,0.0056923
1.9235,0.37321,0.36911,0.37434,0.0036428,0.30392,0.44476,0.0016068,0.0056789
1.9243,0.37322,0.36911,0.37434,0.0036317,0.30656,0.44212,0.0015979,0.0056655
1.9251,0.37322,0.36911,0.37434,0.0036205,0.3092,0.43948,0.001589,0.005652
1.9259,0.37323,0.36911,0.37434,0.0036093,0.31185,0.43683,0.0015801,0.0056386
1.9267,0.37323,0.36911,0.37434,0.0035981,0.31449,0.43418,0.0015712,0.0056251
1.9275,0.37324,0.36911,0.37434,0.0035869,0.31714,0.43153,0.0015623,0.0056116
1.9283,0.37324,0.36911,0.37434,0.0035757,0.3198,0.42888,0.0015534,0.005598
1.9291,0.37325,0.36911,0.37434,0.0035645,0.32245,0.42622,0.0015445,0.0055845
1.9299,0.37325,0.36911,0.37433,0.0035533,0.32511,0.42356,0.0015357,0.0055709
1.9307,0.37326,0.36911,0.37433,0.003542,0.32777,0.4209,0.0015268,0.0055573
1.9315,0.37327,0.36911,0.37433,0.0035308,0.33044,0.41823,0.0015179,0.0055436
1.9323,0.37327,0.36911,0.37433,0.0035195,0.3331,0.41556,0.0015091,0.00553
1.9332,0.37328,0.36911,0.37433,0.0035083,0.33577,0.41289,0.0015002,0.0055163
1.934,0.37328,0.36911,0.37433,0.003497,0.33844,0.41022,0.0014914,0.0055026
1.9348,0.37329,0.36911,0.37433,0.0034857,0.34111,0.40755,0.0014826,0.0054889
1.9356,0.37329,0.36911,0.37433,0.0034745,0.34379,0.40488,0.0014737,0.0054752
1.9364,0.3733,0.36911,0.37433,0.0034632,0.34646,0.4022,0.0014649,0.0054615
1.9372,0.3733,0.36911,0.37433,0.0034519,0.34914,0.39952,0.0014561,0.0054477
1.938,0.37331,0.36911,0.37433,0.0034407,0.35182,0.39684,0.0014473,0.005434
1.9388,0.37331,0.36911,0.37433,0.0034294,0.3545,0.39416,0.0014386,0.0054202
1.9396,0.37332,0.36911,0.37433,0.0034181,0.35718,0.39148,0.0014298,0.0054064
1.9404,0.37332,0.36911,0.37433,0.0034068,0.35986,0.3888,0.0014211,0.0053926
1.9412,0.37333,0.36911,0.37433,0.0033955,0.36254,0.38612,0.0014124,0.0053787
1.942,0.37333,0.36911,0.37433,0.0033843,0.36522,0.38343,0.0014036,0.0053649
1.9428,0.37334,0.36911,0.37433,0.003373,0.36791,0.38075,0.0013949,0.0053511
1.9436,0.37334,0.36911,0.37433,0.0033617,0.37059,0.37807,0.0013863,0.0053372
1.9444,0.37335,0.36911,0.37433,0.0033505,0.37328,0.37538,0.0013776,0.0053233
1.9452,0.37335,0.36911,0.37433,0.0033392,0.37596,0.3727,0.001369,0.0053094
1.946,0.37336,0.36911,0.37433,0.003328,0.37864,0.37002,0.0013603,0.0052956
1.9468,0.37336,0.36911,0.37433,0.0033167,0.38133,0.36733,0.0013517,0.0052817
1.9477,0.37337,0.36911,0.37433,0.0033055,0.38401,0.36465,0.0013432,0.0052678
1.9485,0.37337,0.36911,0.37433,0.0032942,0.38669,0.36197,0.0013346,0.0052539
1.9493,0.37338,0.36911,0.37433,0.003283,0.38938,0.35928,0.0013261,0.0052399
1.9501,0.37338,0.36911,0.37433,0.0032718,0.39206,0.3566,0.0013175,0.005226
1.9509,0.37338,0.36911,0.37433,0.0032606,0.39474,0.35392,0.0013091,0.0052121
1.9517,0.37339,0.36911,0.37433,0.0032494,0.39742,0.35124,0.0013006,0.0051982
1.9525,0.37339,0.36911,0.37433,0.0032382,0.4001,0.34857,0.0012921,0.0051842
1.9533,0.3734,0.36911,0.37433,0.003227,0.40277,0.34589,0.0012837,0.0051703
1.9541,0.3734,0.36911,0.37433,0.0032158,0.40545,0.34321,0.0012753,0.0051564
1.9549,0.37341,0.36911,0.37433,0.0032047,0.40812,0.34054,0.0012669,0.0051424
1.9557,0.37341,0.36911,0.37433,0.0031936,0.4108,0.33787,0.0012586,0.0051285
1.9565,0.37342,0.36911,0.37433,0.0031824,0.41347,0.3352,0.0012503,0.0051146
1.9573,0.37342,0.36911,0.37433,0.0031713,0.41614,0.33253,0.001242,0.0051006
1.9581,0.37343,0.36911,0.37433,0.0031602,0.4188,0.32986,0.0012337,0.0050867
1.9589,0.37343,0.36911,0.37433,0.0031491,0.42147,0.3272,0.0012255,0.0050728
1.9597,0.37344,0.36911,0.37433,0.0031381,0.42413,0.32454,0.0012173,0.0050589
1.9605,0.37344,0.36911,0.37434,0.003127,0.42679,0.32188,0.0012091,0.005045
1.9613,0.37344,0.36911,0.37434,0.003116,0.42945,0.31923,0.001201,0.0050311
1.9621,0.37345,0.36911,0.37434,0.003105,0.4321,0.31657,0.0011929,0.0050171
1.963,0.37345,0.36911,0.37434,0.003094,0.43475,0.31392,0.0011848,0.0050033
1.9638,0.37346,0.36911,0.37434,0.003083,0.4374,0.31128,0.0011767,0.0049894
1.9646,0.37346,0.36911,0.37434,0.0030721,0.44004,0.30863,0.0011687,0.0049755
1.9654,0.37347,0.36911,0.37434,0.0030612,0.44269,0.30599,0.0011607,0.0049616
1.9662,0.37347,0.36911,0.37434,0.0030503,0.44532,0.30336,0.0011527,0.0049478
1.967,0.37347,0.36911,0.37434,0.0030394,0.44796,0.30073,0.0011448,0.0049339
1.9678,0.37348,0.36911,0.37434,0.0030285,0.45059,0.2981,0.0011369,0.0049201
1.9686,0.37348,0.36911,0.37434,0.0030177,0.45322,0.29547,0.0011291,0.0049063
1.9694,0.37349,0.36911,0.37435,0.0030069,0.45584,0.29285,0.0011213,0.0048925
1.9702,0.37349,0.36911,0.37435,0.0029961,0.45846,0.29023,0.0011135,0.0048787
1.971,0.37349,0.36911,0.37435,0.0029853,0.46107,0.28762,0.0011057,0.0048649
1.9718,0.3735,0.36911,0.37435,0.0029746,0.46368,0.28501,0.001098,0.0048511
1.9726,0.3735,0.36911,0.37435,0.0029638,0.46629,0.28241,0.0010903,0.0048374
1.9734,0.37351,0.36911,0.37435,0.0029532,0.46889,0.27981,0.0010827,0.0048237
1.9742,0.37351,0.36911,0.37435,0.0029425,0.47149,0.27722,0.0010751,0.00481
1.975,0.37351,0.36911,0.37435,0.0029319,0.47408,0.27463,0.0010675,0.0047963
1.9758,0.37352,0.36911,0.37435,0.0029213,0.47666,0.27205,0.00106,0.0047826
1.9766,0.37352,0.36911,0.37436,0.0029107,0.47924,0.26947,0.0010525,0.004769
1.9775,0.37353,0.36911,0.37436,0.0029002,0.48182,0.2669,0.001045,0.0047553
1.9783,0.37353,0.36911,0.37436,0.0028897,0.48439,0.26433,0.0010376,0.0047417
1.9791,0.37353,0.36911,0.37436,0.0028792,0.48695,0.26177,0.0010302,0.0047282
1.9799,0.37354,0.36911,0.37436,0.0028687,0.48951,0.25921,0.0010229,0.0047146
1.9807,0.37354,0.36911,0.37436,0.0028583,0.49206,0.25666,0.0010156,0.0047011
1.9815,0.37355,0.36911,0.37436,0.002848,0.49461,0.25412,0.0010083,0.0046876
1.9823,0.37355,0.36911,0.37437,0.0028376,0.49715,0.25158,0.0010011,0.0046741
1.9831,0.37355,0.36911,0.37437,0.0028273,0.49969,0.24905,0.00099391,0.0046607
1.9839,0.37356,0.36911,0.37437,0.002817,0.50221,0.24652,0.00098677,0.0046473
1.9847,0.37356,0.36911,0.37437,0.0028068,0.50474,0.24401,0.00097967,0.0046339
1.9855,0.37356,0.36911,0.37437,0.0027966,0.50725,0.24149,0.00097262,0.0046206
1.9863,0.37357,0.36911,0.37437,0.0027864,0.50976,0.23899,0.0009656,0.0046072
1.9871,0.37357,0.36911,0.37438,0.0027763,0.51226,0.23649,0.00095863,0.004594
1.9879,0.37358,0.36911,0.37438,0.0027662,0.51475,0.234,0.00095169,0.0045807
1.9887,0.37358,0.36911,0.37438,0.0027562,0.51724,0.23152,0.0009448,0.0045675
1.9895,0.37358,0.36911,0.37438,0.0027461,0.51972,0.22904,0.00093795,0.0045543
1.9903,0.37359,0.36911,0.37438,0.0027362,0.52219,0.22657,0.00093115,0.0045412
1.9911,0.37359,0.36911,0.37439,0.0027262,0.52466,0.22411,0.00092438,0.0045281
1.992,0.37359,0.36911,0.37439,0.0027163,0.52712,0.22166,0.00091766,0.004515
1.9928,0.3736,0.36911,0.37439,0.0027065,0.52957,0.21921,0.00091099,0.004502
1.9936,0.3736,0.36911,0.37439,0.0026967,0.53201,0.21678,0.00090435,0.004489
1.9944,0.3736,0.36911,0.37439,0.0026869,0.53444,0.21435,0.00089776,0.0044761
1.9952,0.37361,0.36911,0.3744,0.0026772,0.53687,0.21193,0.00089122,0.0044632
1.996,0.37361,0.36911,0.3744,0.0026675,0.53928,0.20951,0.00088471,0.0044503
1.9968,0.37361,0.36911,0.3744,0.0026579,0.54169,0.20711,0.00087825,0.0044375
1.9976,0.37362,0.36911,0.3744,0.0026483,0.54409,0.20471,0.00087184,0.0044247
1.9984,0.37362,0.36911,0.3744,0.0026387,0.54648,0.20233,0.00086547,0.004412
1.9992,0.37362,0.36911,0.37441,0.0026292,0.54886,0.19995,0.00085914,0.0043993
2,0.37363,0.36911,0.37441,0.0026198,0.55124,0.19758,0.00085286,0.0043867


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertK_tp_jcp_p3r2_hrefN1_energy.csv <==
0.00080548,0.37498,0.37456,0.375,1.4371e-07,0.75,9.605e-06,2.8173e-07,5.6842e-09
0.001611,0.37498,0.37456,0.37501,1.5223e-07,0.74998,3.842e-05,2.8173e-07,2.2736e-08
0.0024164,0.37498,0.37456,0.37501,1.6644e-07,0.74994,8.6442e-05,2.8172e-07,5.1156e-08
0.0032219,0.37498,0.37456,0.37502,1.8632e-07,0.74988,0.00015367,2.8171e-07,9.0941e-08
0.0040274,0.37498,0.37456,0.37502,2.1189e-07,0.74981,0.0002401,2.8169e-07,1.4209e-07
0.0048329,0.37498,0.37456,0.37503,2.4313e-07,0.74971,0.00034573,2.8167e-07,2.046e-07
0.0056384,0.37498,0.37456,0.37503,2.8006e-07,0.74959,0.00047055,2.8165e-07,2.7847e-07
0.0064438,0.37498,0.37456,0.37504,3.2265e-07,0.74946,0.00061456,2.8162e-07,3.6369e-07
0.0072493,0.37498,0.37456,0.37504,3.7092e-07,0.74931,0.00077774,2.8158e-07,4.6026e-07
0.0080548,0.37498,0.37456,0.37505,4.2486e-07,0.74913,0.0009601,2.8154e-07,5.6818e-07
0.0088603,0.37498,0.37456,0.37505,4.8447e-07,0.74894,0.0011616,2.815e-07,6.8743e-07
0.0096658,0.37498,0.37456,0.37506,5.4974e-07,0.74873,0.0013823,2.8145e-07,8.1802e-07
0.010471,0.37498,0.37456,0.37506,6.2067e-07,0.7485,0.0016221,2.814e-07,9.5993e-07
0.011277,0.37498,0.37456,0.37507,6.9726e-07,0.74825,0.001881,2.8135e-07,1.1132e-06
0.012082,0.37498,0.37456,0.37507,7.795e-07,0.74798,0.0021591,2.8129e-07,1.2777e-06
0.012888,0.37498,0.37456,0.37508,8.6739e-07,0.74769,0.0024562,2.8123e-07,1.4536e-06
0.013693,0.37498,0.37456,0.37508,9.6093e-07,0.74739,0.0027724,2.8116e-07,1.6407e-06
0.014499,0.37498,0.37456,0.37509,1.0601e-06,0.74706,0.0031077,2.8109e-07,1.8391e-06
0.015304,0.37498,0.37456,0.37509,1.1649e-06,0.74672,0.0034621,2.8102e-07,2.0488e-06
0.01611,0.37498,0.37456,0.37509,1.2754e-06,0.74635,0.0038355,2.8094e-07,2.2698e-06
0.016915,0.37498,0.37456,0.3751,1.3914e-06,0.74597,0.0042279,2.8086e-07,2.502e-06
0.017721,0.37498,0.37456,0.3751,1.5131e-06,0.74557,0.0046393,2.8077e-07,2.7455e-06
0.018526,0.37498,0.37456,0.37511,1.6404e-06,0.74515,0.0050696,2.8068e-07,3.0001e-06
0.019332,0.37498,0.37456,0.37511,1.7733e-06,0.74471,0.0055189,2.8059e-07,3.266e-06
0.020137,0.37498,0.37456,0.37512,1.9118e-06,0.74425,0.0059872,2.8049e-07,3.5431e-06
0.020942,0.37498,0.37456,0.37512,2.0559e-06,0.74377,0.0064743,2.8039e-07,3.8314e-06
0.021748,0.37498,0.37456,0.37513,2.2056e-06,0.74328,0.0069803,2.8029e-07,4.1309e-06
0.022553,0.37498,0.37456,0.37513,2.3608e-06,0.74276,0.0075052,2.8018e-07,4.4415e-06
0.023359,0.37498,0.37456,0.37514,2.5216e-06,0.74223,0.0080489,2.8007e-07,4.7632e-06
0.024164,0.37498,0.37456,0.37514,2.688e-06,0.74167,0.0086114,2.7995e-07,5.0961e-06
0.02497,0.37498,0.37456,0.37515,2.86e-06,0.7411,0.0091927,2.7983e-07,5.4401e-06
0.025775,0.37498,0.37456,0.37515,3.0374e-06,0.74051,0.0097927,2.7971e-07,5.7951e-06
0.026581,0.37498,0.37456,0.37516,3.2204e-06,0.7399,0.010411,2.7959e-07,6.1613e-06
0.027386,0.37498,0.37456,0.37516,3.409e-06,0.73927,0.011049,2.7946e-07,6.5385e-06
0.028192,0.37498,0.37456,0.37517,3.603e-06,0.73863,0.011705,2.7933e-07,6.9267e-06
0.028997,0.37498,0.37456,0.37517,3.8026e-06,0.73796,0.012379,2.792e-07,7.3259e-06
0.029803,0.37498,0.37456,0.37517,4.0076e-06,0.73728,0.013073,2.7906e-07,7.7362e-06
0.030608,0.37498,0.37456,0.37518,4.2181e-06,0.73657,0.013784,2.7892e-07,8.1574e-06
0.031414,0.37498,0.37456,0.37518,4.4341e-06,0.73585,0.014515,2.7878e-07,8.5895e-06
0.032219,0.37498,0.37456,0.37519,4.6556e-06,0.73511,0.015263,2.7864e-07,9.0326e-06
0.033025,0.37498,0.37456,0.37519,4.8825e-06,0.73436,0.016031,2.7849e-07,9.4866e-06
0.03383,0.37498,0.37456,0.3752,5.1149e-06,0.73358,0.016816,2.7834e-07,9.9514e-06
0.034636,0.37498,0.37456,0.3752,5.3527e-06,0.73278,0.01762,2.7819e-07,1.0427e-05
0.035441,0.37498,0.37456,0.37521,5.5959e-06,0.73197,0.018442,2.7804e-07,1.0914e-05
0.036247,0.37498,0.37456,0.37521,5.8445e-06,0.73114,0.019283,2.7788e-07,1.1411e-05
0.037052,0.37498,0.37456,0.37522,6.0985e-06,0.73029,0.020141,2.7772e-07,1.1919e-05
0.037858,0.37498,0.37456,0.37522,6.3578e-06,0.72942,0.021018,2.7756e-07,1.2438e-05
0.038663,0.37498,0.37456,0.37522,6.6226e-06,0.72854,0.021913,2.774e-07,1.2968e-05
0.039469,0.37498,0.37456,0.37523,6.8926e-06,0.72763,0.022826,2.7724e-07,1.3508e-05
0.040274,0.37498,0.37456,0.37523,7.1681e-06,0.72671,0.023757,2.7707e-07,1.4059e-05
0.041079,0.37497,0.37456,0.37524,7.4488e-06,0.72577,0.024707,2.769e-07,1.4621e-05
0.041885,0.37497,0.37456,0.37524,7.7348e-06,0.72481,0.025674,2.7673e-07,1.5193e-05
0.04269,0.37497,0.37456,0.37525,8.0262e-06,0.72384,0.026659,2.7656e-07,1.5776e-05
0.043496,0.37497,0.37456,0.37525,8.3228e-06,0.72284,0.027661,2.7639e-07,1.6369e-05
0.044301,0.37497,0.37456,0.37526,8.6247e-06,0.72183,0.028682,2.7622e-07,1.6973e-05
0.045107,0.37497,0.37456,0.37526,8.9318e-06,0.7208,0.02972,2.7604e-07,1.7588e-05
0.045912,0.37497,0.37456,0.37527,9.2442e-06,0.71975,0.030776,2.7586e-07,1.8212e-05
0.046718,0.37497,0.37456,0.37527,9.5618e-06,0.71869,0.03185,2.7569e-07,1.8848e-05
0.047523,0.37497,0.37456,0.37527,9.8845e-06,0.71761,0.032941,2.7551e-07,1.9494e-05
0.048329,0.37497,0.37456,0.37528,1.0213e-05,0.71651,0.03405,2.7533e-07,2.015e-05
0.049134,0.37497,0.37456,0.37528,1.0546e-05,0.71539,0.035176,2.7515e-07,2.0816e-05
0.04994,0.37497,0.37456,0.37529,1.0884e-05,0.71425,0.03632,2.7497e-07,2.1493e-05
0.050745,0.37497,0.37456,0.37529,1.1227e-05,0.7131,0.037481,2.7479e-07,2.218e-05
0.051551,0.37497,0.37456,0.3753,1.1576e-05,0.71193,0.038659,2.7461e-07,2.2877e-05
0.052356,0.37497,0.37456,0.3753,1.1929e-05,0.71075,0.039855,2.7443e-07,2.3584e-05
0.053162,0.37497,0.37456,0.3753,1.2288e-05,0.70954,0.041067,2.7425e-07,2.4302e-05
0.053967,0.37497,0.37456,0.37531,1.2652e-05,0.70832,0.042297,2.7407e-07,2.503e-05
0.054773,0.37497,0.37456,0.37531,1.3021e-05,0.70708,0.043544,2.7389e-07,2.5768e-05
0.055578,0.37497,0.37456,0.37532,1.3395e-05,0.70583,0.044808,2.737e-07,2.6515e-05
0.056384,0.37497,0.37456,0.37532,1.3773e-05,0.70455,0.046089,2.7352e-07,2.7273e-05
0.057189,0.37497,0.37456,0.37533,1.4157e-05,0.70326,0.047386,2.7334e-07,2.8041e-05
0.057995,0.37497,0.37456,0.37533,1.4546e-05,0.70196,0.0487,2.7316e-07,2.8819e-05
0.0588,0.37497,0.37456,0.37533,1.494e-05,0.70064,0.050032,2.7298e-07,2.9606e-05
0.059606,0.37497,0.37456,0.37534,1.5338e-05,0.6993,0.051379,2.728e-07,3.0404e-05
0.060411,0.37497,0.37456,0.37534,1.5742e-05,0.69794,0.052744,2.7263e-07,3.1211e-05
0.061216,0.37497,0.37456,0.37535,1.615e-05,0.69657,0.054124,2.7245e-07,3.2028e-05
0.062022,0.37497,0.37456,0.37535,1.6564e-05,0.69518,0.055522,2.7227e-07,3.2855e-05
0.062827,0.37497,0.37456,0.37535,1.6982e-05,0.69377,0.056935,2.721e-07,3.3691e-05
0.063633,0.37497,0.37456,0.37536,1.7405e-05,0.69235,0.058365,2.7192e-07,3.4537e-05
0.064438,0.37496,0.37456,0.37536,1.7832e-05,0.69091,0.059811,2.7175e-07,3.5393e-05
0.065244,0.37496,0.37456,0.37537,1.8265e-05,0.68946,0.061273,2.7158e-07,3.6258e-05
0.066049,0.37496,0.37456,0.37537,1.8702e-05,0.68799,0.062752,2.7141e-07,3.7133e-05
0.066855,0.37496,0.37456,0.37537,1.9144e-05,0.6865,0.064246,2.7124e-07,3.8017e-05
0.06766,0.37496,0.37456,0.37538,1.9591e-05,0.685,0.065756,2.7108e-07,3.8911e-05
0.068466,0.37496,0.37456,0.37538,2.0042e-05,0.68348,0.067282,2.7092e-07,3.9814e-05
0.069271,0.37496,0.37456,0.37539,2.0498e-05,0.68195,0.068824,2.7075e-07,4.0726e-05
0.070077,0.37496,0.37456,0.37539,2.0959e-05,0.6804,0.070382,2.7059e-07,4.1648e-05
0.070882,0.37496,0.37456,0.37539,2.1425e-05,0.67883,0.071955,2.7044e-07,4.2579e-05
0.071688,0.37496,0.37456,0.3754,2.1894e-05,0.67725,0.073544,2.7028e-07,4.3519e-05
0.072493,0.37496,0.37456,0.3754,2.2369e-05,0.67566,0.075148,2.7013e-07,4.4468e-05
0.073299,0.37496,0.37456,0.37541,2.2848e-05,0.67404,0.076767,2.6998e-07,4.5426e-05
0.074104,0.37496,0.37456,0.37541,2.3332e-05,0.67242,0.078402,2.6983e-07,4.6393e-05
0.07491,0.37496,0.37456,0.37541,2.382e-05,0.67077,0.080052,2.6969e-07,4.7369e-05
0.075715,0.37496,0.37456,0.37542,2.4312e-05,0.66912,0.081717,2.6955e-07,4.8355e-05
0.076521,0.37496,0.37456,0.37542,2.4809e-05,0.66744,0.083397,2.6941e-07,4.9349e-05
0.077326,0.37496,0.37456,0.37542,2.531e-05,0.66576,0.085092,2.6927e-07,5.0352e-05
0.078132,0.37496,0.37456,0.37543,2.5816e-05,0.66405,0.086802,2.6914e-07,5.1363e-05
0.078937,0.37496,0.37456,0.37543,2.6326e-05,0.66234,0.088527,2.6901e-07,5.2384e-05
0.079743,0.37496,0.37456,0.37544,2.6841e-05,0.66061,0.090266,2.6889e-07,5.3413e-05
0.080548,0.37496,0.37456,0.37544,2.736e-05,0.65886,0.09202,2.6876e-07,5.4451e-05
0.081353,0.37496,0.37456,0.37544,2.7883e-05,0.6571,0.093788,2.6865e-07,5.5497e-05
0.082159,0.37495,0.37456,0.37545,2.841e-05,0.65532,0.095571,2.6853e-07,5.6552e-05
0.082964,0.37495,0.37456,0.37545,2.8942e-05,0.65353,0.097368,2.6842e-07,5.7615e-05
0.08377,0.37495,0.37456,0.37545,2.9477e-05,0.65173,0.099179,2.6832e-07,5.8687e-05
0.084575,0.37495,0.37456,0.37546,3.0017e-05,0.64991,0.101,2.6821e-07,5.9767e-05
0.085381,0.37495,0.37456,0.37546,3.0562e-05,0.64808,0.10284,2.6811e-07,6.0855e-05
0.086186,0.37495,0.37456,0.37546,3.111e-05,0.64623,0.1047,2.6802e-07,6.1952e-05
0.086992,0.37495,0.37456,0.37547,3.1662e-05,0.64437,0.10657,2.6793e-07,6.3056e-05
0.087797,0.37495,0.37456,0.37547,3.2219e-05,0.6425,0.10845,2.6785e-07,6.4169e-05
0.088603,0.37495,0.37456,0.37547,3.2779e-05,0.64061,0.11034,2.6777e-07,6.529e-05
0.089408,0.37495,0.37456,0.37548,3.3343e-05,0.63871,0.11225,2.6769e-07,6.6419e-05
0.090214,0.37495,0.37456,0.37548,3.3912e-05,0.63679,0.11417,2.6762e-07,6.7556e-05
0.091019,0.37495,0.37456,0.37548,3.4484e-05,0.63486,0.11611,2.6755e-07,6.8701e-05
0.091825,0.37495,0.37456,0.37549,3.5061e-05,0.63292,0.11805,2.6749e-07,6.9854e-05
0.09263,0.37495,0.37456,0.37549,3.5641e-05,0.63097,0.12002,2.6744e-07,7.1014e-05
0.093436,0.37495,0.37456,0.37549,3.6225e-05,0.629,0.12199,2.6738e-07,7.2182e-05
0.094241,0.37495,0.37456,0.3755,3.6813e-05,0.62702,0.12398,2.6734e-07,7.3358e-05
0.095047,0.37495,0.37456,0.3755,3.7405e-05,0.62502,0.12598,2.673e-07,7.4542e-05
0.095852,0.37495,0.37456,0.3755,3.8e-05,0.62302,0.12799,2.6726e-07,7.5733e-05
0.096658,0.37494,0.37456,0.37551,3.8599e-05,0.621,0.13002,2.6723e-07,7.6931e-05
0.097463,0.37494,0.37456,0.37551,3.9202e-05,0.61897,0.13206,2.6721e-07,7.8137e-05
0.098269,0.37494,0.37456,0.37551,3.9809e-05,0.61692,0.13411,2.6719e-07,7.9351e-05
0.099074,0.37494,0.37456,0.37552,4.0419e-05,0.61486,0.13617,2.6718e-07,8.0571e-05
0.09988,0.37494,0.37456,0.37552,4.1033e-05,0.61279,0.13824,2.6717e-07,8.1799e-05
0.10069,0.37494,0.37456,0.37552,4.1651e-05,0.61071,0.14033,2.6717e-07,8.3034e-05
0.10149,0.37494,0.37456,0.37553,4.2272e-05,0.60862,0.14243,2.6718e-07,8.4276e-05
0.1023,0.37494,0.37456,0.37553,4.2896e-05,0.60651,0.14454,2.6719e-07,8.5525e-05
0.1031,0.37494,0.37456,0.37553,4.3524e-05,0.6044,0.14667,2.6721e-07,8.6781e-05
0.10391,0.37494,0.37456,0.37553,4.4156e-05,0.60227,0.1488,2.6723e-07,8.8044e-05
0.10471,0.37494,0.37456,0.37554,4.4791e-05,0.60013,0.15095,2.6726e-07,8.9314e-05
0.10552,0.37494,0.37456,0.37554,4.5429e-05,0.59797,0.15311,2.673e-07,9.0591e-05
0.10632,0.37494,0.37456,0.37554,4.6071e-05,0.59581,0.15527,2.6734e-07,9.1874e-05
0.10713,0.37494,0.37456,0.37555,4.6716e-05,0.59364,0.15746,2.6739e-07,9.3164e-05
0.10793,0.37494,0.37456,0.37555,4.7364e-05,0.59145,0.15965,2.6745e-07,9.4461e-05
0.10874,0.37494,0.37456,0.37555,4.8016e-05,0.58925,0.16185,2.6752e-07,9.5764e-05
0.10955,0.37494,0.37456,0.37555,4.8671e-05,0.58704,0.16406,2.6759e-07,9.7074e-05
0.11035,0.37493,0.37456,0.37556,4.9329e-05,0.58483,0.16629,2.6766e-07,9.839e-05
0.11116,0.37493,0.37456,0.37556,4.999e-05,0.5826,0.16852,2.6775e-07,9.9712e-05
0.11196,0.37493,0.37456,0.37556,5.0654e-05,0.58036,0.17077,2.6784e-07,0.00010104
0.11277,0.37493,0.37456,0.37556,5.1322e-05,0.5781,0.17303,2.6794e-07,0.00010238
0.11357,0.37493,0.37456,0.37557,5.1992e-05,0.57584,0.17529,2.6804e-07,0.00010372
0.11438,0.37493,0.37456,0.37557,5.2666e-05,0.57357,0.17757,2.6816e-07,0.00010506
0.11518,0.37493,0.37456,0.37557,5.3342e-05,0.57129,0.17986,2.6828e-07,0.00010642
0.11599,0.37493,0.37456,0.37557,5.4022e-05,0.569,0.18215,2.6841e-07,0.00010777
0.11679,0.37493,0.37456,0.37558,5.4704e-05,0.5667,0.18446,2.6854e-07,0.00010914
0.1176,0.37493,0.37456,0.37558,5.5389e-05,0.56438,0.18678,2.6868e-07,0.00011051
0.11841,0.37493,0.37456,0.37558,5.6077e-05,0.56206,0.1891,2.6884e-07,0.00011189
0.11921,0.37493,0.37456,0.37558,5.6768e-05,0.55973,0.19144,2.6899e-07,0.00011327
0.12002,0.37493,0.37456,0.37559,5.7462e-05,0.55739,0.19378,2.6916e-07,0.00011466
0.12082,0.37493,0.37456,0.37559,5.8159e-05,0.55504,0.19614,2.6933e-07,0.00011605
0.12163,0.37493,0.37456,0.37559,5.8858e-05,0.55268,0.1985,2.6952e-07,0.00011745
0.12243,0.37492,0.37456,0.37559,5.956e-05,0.55031,0.20087,2.6971e-07,0.00011885
0.12324,0.37492,0.37456,0.3756,6.0264e-05,0.54794,0.20326,2.699e-07,0.00012026
0.12404,0.37492,0.37456,0.3756,6.0971e-05,0.54555,0.20565,2.7011e-07,0.00012167
0.12485,0.37492,0.37456,0.3756,6.1681e-05,0.54316,0.20804,2.7032e-07,0.00012309
0.12565,0.37492,0.37456,0.3756,6.2393e-05,0.54075,0.21045,2.7054e-07,0.00012452
0.12646,0.37492,0.37456,0.3756,6.3108e-05,0.53834,0.21287,2.7077e-07,0.00012594
0.12727,0.37492,0.37456,0.37561,6.3825e-05,0.53592,0.21529,2.7101e-07,0.00012738
0.12807,0.37492,0.37456,0.37561,6.4545e-05,0.53349,0.21772,2.7126e-07,0.00012882
0.12888,0.37492,0.37456,0.37561,6.5267e-05,0.53106,0.22017,2.7151e-07,0.00013026
0.12968,0.37492,0.37456,0.37561,6.5991e-05,0.52861,0.22261,2.7178e-07,0.00013171
0.13049,0.37492,0.37456,0.37561,6.6718e-05,0.52616,0.22507,2.7205e-07,0.00013316
0.13129,0.37492,0.37456,0.37562,6.7446e-05,0.5237,0.22753,2.7233e-07,0.00013462
0.1321,0.37492,0.37456,0.37562,6.8178e-05,0.52123,0.23001,2.7262e-07,0.00013608
0.1329,0.37492,0.37456,0.37562,6.8911e-05,0.51876,0.23248,2.7292e-07,0.00013755
0.13371,0.37492,0.37456,0.37562,6.9646e-05,0.51627,0.23497,2.7322e-07,0.00013902
0.13452,0.37491,0.37456,0.37562,7.0384e-05,0.51378,0.23746,2.7354e-07,0.00014049
0.13532,0.37491,0.37456,0.37563,7.1124e-05,0.51129,0.23996,2.7386e-07,0.00014197
0.13613,0.37491,0.37456,0.37563,7.1865e-05,0.50878,0.24247,2.7419e-07,0.00014346
0.13693,0.37491,0.37456,0.37563,7.2609e-05,0.50627,0.24499,2.7453e-07,0.00014494
0.13774,0.37491,0.37456,0.37563,7.3355e-05,0.50375,0.24751,2.7488e-07,0.00014644
0.13854,0.37491,0.37456,0.37563,7.4103e-05,0.50123,0.25003,2.7524e-07,0.00014793
0.13935,0.37491,0.37456,0.37563,7.4852e-05,0.4987,0.25257,2.7561e-07,0.00014943
0.14015,0.37491,0.37456,0.37564,7.5604e-05,0.49616,0.25511,2.7599e-07,0.00015093
0.14096,0.37491,0.37456,0.37564,7.6357e-05,0.49362,0.25765,2.7637e-07,0.00015244
0.14176,0.37491,0.37456,0.37564,7.7112e-05,0.49107,0.26021,2.7677e-07,0.00015395
0.14257,0.37491,0.37456,0.37564,7.7869e-05,0.48852,0.26276,2.7717e-07,0.00015546
0.14338,0.37491,0.37456,0.37564,7.8627e-05,0.48595,0.26533,2.7759e-07,0.00015698
0.14418,0.37491,0.37456,0.37564,7.9387e-05,0.48339,0.2679,2.7801e-07,0.0001585
0.14499,0.37491,0.37456,0.37564,8.0149e-05,0.48082,0.27047,2.7844e-07,0.00016002
0.14579,0.3749,0.37456,0.37565,8.0912e-05,0.47824,0.27305,2.7888e-07,0.00016155
0.1466,0.3749,0.37456,0.37565,8.1677e-05,0.47565,0.27564,2.7933e-07,0.00016308
0.1474,0.3749,0.37456,0.37565,8.2444e-05,0.47307,0.27823,2.7979e-07,0.00016461
0.14821,0.3749,0.37456,0.37565,8.3211e-05,0.47047,0.28082,2.8026e-07,0.00016614
0.14901,0.3749,0.37456,0.37565,8.3981e-05,0.46788,0.28343,2.8074e-07,0.00016768
0.14982,0.3749,0.37456,0.37565,8.4751e-05,0.46527,0.28603,2.8122e-07,0.00016922
0.15062,0.3749,0.37456,0.37565,8.5523e-05,0.46267,0.28864,2.8172e-07,0.00017077
0.15143,0.3749,0.37456,0.37565,8.6297e-05,0.46005,0.29125,2.8223e-07,0.00017231
0.15224,0.3749,0.37456,0.37565,8.7071e-05,0.45744,0.29387,2.8274e-07,0.00017386
0.15304,0.3749,0.37456,0.37566,8.7847e-05,0.45482,0.29649,2.8327e-07,0.00017541
0.15385,0.3749,0.37456,0.37566,8.8624e-05,0.45219,0.29912,2.838e-07,0.00017696
0.15465,0.3749,0.37456,0.37566,8.9403e-05,0.44956,0.30175,2.8435e-07,0.00017852
0.15546,0.3749,0.37456,0.37566,9.0182e-05,0.44693,0.30439,2.849e-07,0.00018008
0.15626,0.37489,0.37456,0.37566,9.0962e-05,0.4443,0.30702,2.8546e-07,0.00018164
0.15707,0.37489,0.37456,0.37566,9.1744e-05,0.44166,0.30966,2.8604e-07,0.0001832
0.15787,0.37489,0.37456,0.37566,9.2526e-05,0.43901,0.31231,2.8662e-07,0.00018477
0.15868,0.37489,0.37456,0.37566,9.3309e-05,0.43637,0.31496,2.8721e-07,0.00018633
0.15949,0.37489,0.37456,0.37566,9.4094e-05,0.43372,0.31761,2.8781e-07,0.0001879
0.16029,0.37489,0.37456,0.37566,9.4879e-05,0.43107,0.32026,2.8843e-07,0.00018947
0.1611,0.37489,0.37456,0.37566,9.5665e-05,0.42841,0.32292,2.8905e-07,0.00019104
0.1619,0.37489,0.37456,0.37566,9.6451e-05,0.42575,0.32558,2.8968e-07,0.00019261
0.16271,0.37489,0.37456,0.37567,9.7239e-05,0.42309,0.32824,2.9032e-07,0.00019419
0.16351,0.37489,0.37456,0.37567,9.8027e-05,0.42043,0.3309,2.9097e-07,0.00019576
0.16432,0.37489,0.37456,0.37567,9.8816e-05,0.41776,0.33357,2.9163e-07,0.00019734
0.16512,0.37489,0.37456,0.37567,9.9606e-05,0.4151,0.33624,2.923e-07,0.00019892
0.16593,0.37489,0.37456,0.37567,0.0001004,0.41243,0.33891,2.9298e-07,0.0002005
0.16673,0.37488,0.37456,0.37567,0.00010119,0.40975,0.34158,2.9367e-07,0.00020208
0.16754,0.37488,0.37456,0.37567,0.00010198,0.40708,0.34426,2.9437e-07,0.00020366
0.16835,0.37488,0.37456,0.37567,0.00010277,0.40441,0.34693,2.9508e-07,0.00020524
0.16915,0.37488,0.37456,0.37567,0.00010356,0.40173,0.34961,2.958e-07,0.00020683
0.16996,0.37488,0.37456,0.37567,0.00010435,0.39905,0.35229,2.9653e-07,0.00020841
0.17076,0.37488,0.37456,0.37567,0.00010515,0.39637,0.35497,2.9727e-07,0.00021
0.17157,0.37488,0.37456,0.37567,0.00010594,0.39369,0.35765,2.9802e-07,0.00021158
0.17237,0.37488,0.37456,0.37567,0.00010673,0.39101,0.36033,2.9878e-07,0.00021317
0.17318,0.37488,0.37456,0.37567,0.00010753,0.38833,0.36301,2.9955e-07,0.00021475
0.17398,0.37488,0.37456,0.37567,0.00010832,0.38565,0.36569,3.0033e-07,0.00021634
0.17479,0.37488,0.37456,0.37567,0.00010911,0.38296,0.36838,3.0111e-07,0.00021793
0.17559,0.37488,0.37456,0.37567,0.00010991,0.38028,0.37106,3.0191e-07,0.00021951
0.1764,0.37488,0.37456,0.37567,0.0001107,0.3776,0.37375,3.0272e-07,0.0002211
0.17721,0.37488,0.37456,0.37567,0.0001115,0.37491,0.37643,3.0354e-07,0.00022269
0.17801,0.37487,0.37456,0.37567,0.00011229,0.37223,0.37911,3.0437e-07,0.00022428
0.17882,0.37487,0.37456,0.37567,0.00011308,0.36955,0.3818,3.0521e-07,0.00022586
0.17962,0.37487,0.37456,0.37567,0.00011388,0.36686,0.38448,3.0606e-07,0.00022745
0.18043,0.37487,0.37456,0.37567,0.00011467,0.36418,0.38716,3.0692e-07,0.00022904
0.18123,0.37487,0.37456,0.37567,0.00011547,0.3615,0.38985,3.0778e-07,0.00023062
0.18204,0.37487,0.37456,0.37567,0.00011626,0.35881,0.39253,3.0866e-07,0.00023221
0.18284,0.37487,0.37456,0.37567,0.00011705,0.35613,0.39521,3.0955e-07,0.0002338
0.18365,0.37487,0.37456,0.37567,0.00011785,0.35345,0.39789,3.1045e-07,0.00023538
0.18445,0.37487,0.37456,0.37567,0.00011864,0.35077,0.40057,3.1136e-07,0.00023696
0.18526,0.37487,0.37456,0.37567,0.00011943,0.3481,0.40324,3.1228e-07,0.00023855
0.18607,0.37487,0.37456,0.37567,0.00012022,0.34542,0.40592,3.132e-07,0.00024013
0.18687,0.37487,0.37456,0.37567,0.00012101,0.34274,0.40859,3.1414e-07,0.00024171
0.18768,0.37487,0.37456,0.37567,0.0001218,0.34007,0.41126,3.1509e-07,0.00024329
0.18848,0.37486,0.37456,0.37567,0.00012259,0.3374,0.41393,3.1605e-07,0.00024487
0.18929,0.37486,0.37456,0.37567,0.00012338,0.33473,0.4166,3.1702e-07,0.00024645
0.19009,0.37486,0.37456,0.37567,0.00012417,0.33206,0.41927,3.1799e-07,0.00024803
0.1909,0.37486,0.37456,0.37567,0.00012496,0.3294,0.42193,3.1898e-07,0.0002496
0.1917,0.37486,0.37456,0.37567,0.00012575,0.32674,0.4246,3.1998e-07,0.00025118
0.19251,0.37486,0.37456,0.37566,0.00012654,0.32407,0.42725,3.2099e-07,0.00025275
0.19332,0.37486,0.37456,0.37566,0.00012732,0.32142,0.42991,3.22e-07,0.00025432
0.19412,0.37486,0.37456,0.37566,0.00012811,0.31876,0.43256,3.2303e-07,0.00025589
0.19493,0.37486,0.37456,0.37566,0.00012889,0.31611,0.43522,3.2407e-07,0.00025746
0.19573,0.37486,0.37456,0.37566,0.00012967,0.31346,0.43786,3.2511e-07,0.00025902
0.19654,0.37486,0.37456,0.37566,0.00013046,0.31081,0.44051,3.2617e-07,0.00026059
0.19734,0.37486,0.37456,0.37566,0.00013124,0.30817,0.44315,3.2724e-07,0.00026215
0.19815,0.37486,0.37456,0.37566,0.00013202,0.30553,0.44579,3.2831e-07,0.00026371
0.19895,0.37485,0.37456,0.37566,0.0001328,0.3029,0.44842,3.294e-07,0.00026527
0.19976,0.37485,0.37456,0.37566,0.00013358,0.30026,0.45105,3.3049e-07,0.00026682
0.20056,0.37485,0.37456,0.37566,0.00013435,0.29764,0.45368,3.316e-07,0.00026838
0.20137,0.37485,0.37456,0.37566,0.00013513,0.29501,0.4563,3.3271e-07,0.00026993
0.20218,0.37485,0.37456,0.37565,0.0001359,0.29239,0.45892,3.3384e-07,0.00027148
0.20298,0.37485,0.37456,0.37565,0.00013668,0.28978,0.46153,3.3497e-07,0.00027302
0.20379,0.37485,0.37456,0.37565,0.00013745,0.28716,0.46414,3.3611e-07,0.00027456
0.20459,0.37485,0.37456,0.37565,0.00013822,0.28456,0.46674,3.3726e-07,0.0002761
0.2054,0.37485,0.37456,0.37565,0.00013899,0.28196,0.46934,3.3843e-07,0.00027764
0.2062,0.37485,0.37456,0.37565,0.00013976,0.27936,0.47194,3.396e-07,0.00027918
0.20701,0.37485,0.37456,0.37565,0.00014052,0.27676,0.47453,3.4078e-07,0.00028071
0.20781,0.37485,0.37456,0.37565,0.00014129,0.27418,0.47711,3.4197e-07,0.00028224
0.20862,0.37485,0.37456,0.37564,0.00014205,0.27159,0.47969,3.4317e-07,0.00028376
0.20942,0.37485,0.37456,0.37564,0.00014282,0.26902,0.48227,3.4438e-07,0.00028529
0.21023,0.37484,0.37456,0.37564,0.00014358,0.26645,0.48484,3.456e-07,0.00028681
0.21104,0.37484,0.37456,0.37564,0.00014433,0.26388,0.4874,3.4683e-07,0.00028832
0.21184,0.37484,0.37456,0.37564,0.00014509,0.26132,0.48996,3.4806e-07,0.00028983
0.21265,0.37484,0.37456,0.37564,0.00014585,0.25876,0.49251,3.4931e-07,0.00029134
0.21345,0.37484,0.37456,0.37564,0.0001466,0.25622,0.49506,3.5056e-07,0.00029285
0.21426,0.37484,0.37456,0.37563,0.00014735,0.25367,0.4976,3.5183e-07,0.00029435
0.21506,0.37484,0.37456,0.37563,0.0001481,0.25114,0.50013,3.531e-07,0.00029585
0.21587,0.37484,0.37456,0.37563,0.00014885,0.24861,0.50266,3.5438e-07,0.00029734
0.21667,0.37484,0.37456,0.37563,0.0001496,0.24608,0.50518,3.5568e-07,0.00029883
0.21748,0.37484,0.37456,0.37563,0.00015034,0.24356,0.50769,3.5698e-07,0.00030032
0.21829,0.37484,0.37456,0.37563,0.00015108,0.24105,0.5102,3.5829e-07,0.0003018
0.21909,0.37484,0.37456,0.37562,0.00015182,0.23855,0.5127,3.596e-07,0.00030328
0.2199,0.37484,0.37456,0.37562,0.00015256,0.23605,0.51519,3.6093e-07,0.00030476
0.2207,0.37484,0.37456,0.37562,0.00015329,0.23357,0.51768,3.6227e-07,0.00030623
0.22151,0.37483,0.37456,0.37562,0.00015403,0.23108,0.52016,3.6361e-07,0.00030769
0.22231,0.37483,0.37456,0.37562,0.00015476,0.22861,0.52263,3.6496e-07,0.00030915
0.22312,0.37483,0.37456,0.37562,0.00015549,0.22614,0.52509,3.6632e-07,0.00031061
0.22392,0.37483,0.37456,0.37561,0.00015622,0.22368,0.52755,3.6769e-07,0.00031206
0.22473,0.37483,0.37456,0.37561,0.00015694,0.22123,0.52999,3.6907e-07,0.00031351
0.22553,0.37483,0.37456,0.37561,0.00015766,0.21879,0.53243,3.7046e-07,0.00031495
0.22634,0.37483,0.37456,0.37561,0.00015838,0.21635,0.53487,3.7185e-07,0.00031639
0.22715,0.37483,0.37456,0.37561,0.0001591,0.21392,0.53729,3.7326e-07,0.00031783
0.22795,0.37483,0.37456,0.3756,0.00015981,0.2115,0.5397,3.7467e-07,0.00031925
0.22876,0.37483,0.37456,0.3756,0.00016053,0.20909,0.54211,3.7609e-07,0.00032068
0.22956,0.37483,0.37456,0.3756,0.00016124,0.20669,0.54451,3.7752e-07,0.0003221
0.23037,0.37483,0.37456,0.3756,0.00016194,0.20429,0.5469,3.7895e-07,0.00032351
0.23117,0.37483,0.37456,0.37559,0.00016265,0.20191,0.54928,3.804e-07,0.00032492
0.23198,0.37483,0.37456,0.37559,0.00016335,0.19953,0.55165,3.8185e-07,0.00032632
0.23278,0.37482,0.37456,0.37559,0.00016405,0.19716,0.55402,3.8331e-07,0.00032772
0.23359,0.37482,0.37456,0.37559,0.00016475,0.19481,0.55637,3.8477e-07,0.00032911
0.23439,0.37482,0.37456,0.37559,0.00016544,0.19246,0.55871,3.8625e-07,0.0003305
0.2352,0.37482,0.37456,0.37558,0.00016613,0.19012,0.56105,3.8773e-07,0.00033188
0.23601,0.37482,0.37456,0.37558,0.00016682,0.18779,0.56337,3.8922e-07,0.00033325
0.23681,0.37482,0.37456,0.37558,0.00016751,0.18547,0.56569,3.9072e-07,0.00033462
0.23762,0.37482,0.37456,0.37558,0.00016819,0.18315,0.568,3.9222e-07,0.00033599
0.23842,0.37482,0.37456,0.37557,0.00016887,0.18085,0.57029,3.9374e-07,0.00033735
0.23923,0.37482,0.37456,0.37557,0.00016955,0.17856,0.57258,3.9525e-07,0.0003387
0.24003,0.37482,0.37456,0.37557,0.00017022,0.17628,0.57486,3.9678e-07,0.00034004
0.24084,0.37482,0.37456,0.37557,0.00017089,0.17401,0.57712,3.9831e-07,0.00034138
0.24164,0.37482,0.37456,0.37556,0.00017156,0.17175,0.57938,3.9986e-07,0.00034272
0.24245,0.37482,0.37456,0.37556,0.00017222,0.1695,0.58162,4.014e-07,0.00034405
0.24325,0.37482,0.37456,0.37556,0.00017289,0.16726,0.58386,4.0296e-07,0.00034537
0.24406,0.37482,0.37456,0.37556,0.00017354,0.16503,0.58608,4.0452e-07,0.00034668
0.24487,0.37481,0.37456,0.37555,0.0001742,0.16281,0.58829,4.0609e-07,0.00034799
0.24567,0.37481,0.37456,0.37555,0.00017485,0.1606,0.5905,4.0766e-07,0.00034929
0.24648,0.37481,0.37456,0.37555,0.0001755,0.15841,0.59269,4.0924e-07,0.00035059
0.24728,0.37481,0.37456,0.37554,0.00017615,0.15622,0.59487,4.1083e-07,0.00035188
0.24809,0.37481,0.37456,0.37554,0.00017679,0.15405,0.59704,4.1242e-07,0.00035316
0.24889,0.37481,0.37456,0.37554,0.00017743,0.15188,0.59919,4.1402e-07,0.00035444
0.2497,0.37481,0.37456,0.37554,0.00017806,0.14973,0.60134,4.1563e-07,0.00035571
0.2505,0.37481,0.37456,0.37553,0.00017869,0.14759,0.60347,4.1724e-07,0.00035697
0.25131,0.37481,0.37456,0.37553,0.00017932,0.14547,0.60559,4.1886e-07,0.00035823
0.25212,0.37481,0.37456,0.37553,0.00017995,0.14335,0.60771,4.2048e-07,0.00035947
0.25292,0.37481,0.37456,0.37552,0.00018057,0.14124,0.6098,4.2211e-07,0.00036072
0.25373,0.37481,0.37456,0.37552,0.00018119,0.13915,0.61189,4.2375e-07,0.00036195
0.25453,0.37481,0.37456,0.37552,0.0001818,0.13707,0.61397,4.2539e-07,0.00036318
0.25534,0.37481,0.37456,0.37551,0.00018241,0.135,0.61603,4.2703e-07,0.0003644
0.25614,0.37481,0.37456,0.37551,0.00018302,0.13295,0.61808,4.2869e-07,0.00036561
0.25695,0.37481,0.37456,0.37551,0.00018362,0.1309,0.62012,4.3034e-07,0.00036681
0.25775,0.37481,0.37456,0.37551,0.00018422,0.12887,0.62214,4.3201e-07,0.00036801
0.25856,0.3748,0.37456,0.3755,0.00018482,0.12685,0.62415,4.3367e-07,0.0003692
0.25936,0.3748,0.37456,0.3755,0.00018541,0.12485,0.62615,4.3535e-07,0.00037039
0.26017,0.3748,0.37456,0.3755,0.000186,0.12285,0.62814,4.3702e-07,0.00037156
0.26098,0.3748,0.37456,0.37549,0.00018658,0.12087,0.63011,4.3871e-07,0.00037273
0.26178,0.3748,0.37456,0.37549,0.00018716,0.11891,0.63207,4.4039e-07,0.00037389
0.26259,0.3748,0.37456,0.37549,0.00018774,0.11695,0.63402,4.4209e-07,0.00037504
0.26339,0.3748,0.37456,0.37548,0.00018831,0.11501,0.63595,4.4378e-07,0.00037618
0.2642,0.3748,0.37456,0.37548,0.00018888,0.11308,0.63788,4.4548e-07,0.00037732
0.265,0.3748,0.37456,0.37548,0.00018945,0.11117,0.63978,4.4719e-07,0.00037845
0.26581,0.3748,0.37456,0.37547,0.00019001,0.10927,0.64168,4.489e-07,0.00037957
0.26661,0.3748,0.37456,0.37547,0.00019057,0.10738,0.64356,4.5061e-07,0.00038068
0.26742,0.3748,0.37456,0.37547,0.00019112,0.10551,0.64542,4.5233e-07,0.00038178
0.26822,0.3748,0.37456,0.37546,0.00019167,0.10365,0.64728,4.5406e-07,0.00038288
0.26903,0.3748,0.37456,0.37546,0.00019221,0.1018,0.64911,4.5578e-07,0.00038397
0.26984,0.3748,0.37456,0.37546,0.00019275,0.099972,0.65094,4.5751e-07,0.00038505
0.27064,0.3748,0.37456,0.37545,0.00019329,0.098154,0.65275,4.5925e-07,0.00038612
0.27145,0.3748,0.37456,0.37545,0.00019382,0.096351,0.65455,4.6098e-07,0.00038718
0.27225,0.3748,0.37456,0.37544,0.00019435,0.094562,0.65633,4.6272e-07,0.00038824
0.27306,0.3748,0.37456,0.37544,0.00019487,0.092787,0.65809,4.6447e-07,0.00038928
0.27386,0.37479,0.37456,0.37544,0.00019539,0.091027,0.65985,4.6622e-07,0.00039032
0.27467,0.37479,0.37456,0.37543,0.00019591,0.089281,0.66159,4.6797e-07,0.00039135
0.27547,0.37479,0.37456,0.37543,0.00019642,0.08755,0.66331,4.6972e-07,0.00039237
0.27628,0.37479,0.37456,0.37543,0.00019692,0.085834,0.66502,4.7148e-07,0.00039338
0.27709,0.37479,0.37456,0.37542,0.00019743,0.084133,0.66671,4.7324e-07,0.00039438
0.27789,0.37479,0.37456,0.37542,0.00019792,0.082446,0.66839,4.75e-07,0.00039537
0.2787,0.37479,0.37456,0.37542,0.00019842,0.080774,0.67006,4.7677e-07,0.00039636
0.2795,0.37479,0.37456,0.37541,0.00019891,0.079118,0.6717,4.7854e-07,0.00039733
0.28031,0.37479,0.37456,0.37541,0.00019939,0.077477,0.67334,4.8031e-07,0.0003983
0.28111,0.37479,0.37456,0.3754,0.00019987,0.07585,0.67496,4.8208e-07,0.00039926
0.28192,0.37479,0.37456,0.3754,0.00020035,0.07424,0.67656,4.8386e-07,0.00040021
0.28272,0.37479,0.37456,0.3754,0.00020082,0.072644,0.67815,4.8564e-07,0.00040115
0.28353,0.37479,0.37456,0.37539,0.00020128,0.071064,0.67972,4.8742e-07,0.00040208
0.28433,0.37479,0.37456,0.37539,0.00020174,0.0695,0.68128,4.892e-07,0.000403
0.28514,0.37479,0.37456,0.37538,0.0002022,0.067951,0.68282,4.9099e-07,0.00040391
0.28595,0.37479,0.37456,0.37538,0.00020265,0.066418,0.68434,4.9277e-07,0.00040481
0.28675,0.37479,0.37456,0.37538,0.0002031,0.064901,0.68585,4.9456e-07,0.0004057
0.28756,0.37479,0.37456,0.37537,0.00020354,0.0634,0.68734,4.9635e-07,0.00040659
0.28836,0.37479,0.37456,0.37537,0.00020398,0.061915,0.68882,4.9814e-07,0.00040746
0.28917,0.37479,0.37456,0.37536,0.00020441,0.060445,0.69028,4.9994e-07,0.00040833
0.28997,0.37479,0.37456,0.37536,0.00020484,0.058992,0.69173,5.0173e-07,0.00040918
0.29078,0.37479,0.37456,0.37536,0.00020527,0.057555,0.69316,5.0353e-07,0.00041003
0.29158,0.37478,0.37456,0.37535,0.00020568,0.056135,0.69457,5.0533e-07,0.00041086
0.29239,0.37478,0.37456,0.37535,0.0002061,0.05473,0.69597,5.0713e-07,0.00041169
0.29319,0.37478,0.37456,0.37534,0.00020651,0.053342,0.69735,5.0893e-07,0.00041251
0.294,0.37478,0.37456,0.37534,0.00020691,0.051971,0.69871,5.1073e-07,0.00041331
0.29481,0.37478,0.37456,0.37534,0.00020731,0.050616,0.70006,5.1253e-07,0.00041411
0.29561,0.37478,0.37456,0.37533,0.00020771,0.049277,0.70139,5.1433e-07,0.0004149
0.29642,0.37478,0.37456,0.37533,0.0002081,0.047956,0.7027,5.1614e-07,0.00041567
0.29722,0.37478,0.37456,0.37532,0.00020848,0.046651,0.704,5.1794e-07,0.00041644
0.29803,0.37478,0.37456,0.37532,0.00020886,0.045363,0.70527,5.1975e-07,0.0004172
0.29883,0.37478,0.37456,0.37531,0.00020923,0.044092,0.70654,5.2156e-07,0.00041795
0.29964,0.37478,0.37456,0.37531,0.0002096,0.042838,0.70778,5.2336e-07,0.00041868
0.30044,0.37478,0.37456,0.37531,0.00020997,0.0416,0.70901,5.2517e-07,0.00041941
0.30125,0.37478,0.37456,0.3753,0.00021033,0.04038,0.71022,5.2698e-07,0.00042013
0.30206,0.37478,0.37456,0.3753,0.00021068,0.039177,0.71142,5.2879e-07,0.00042084
0.30286,0.37478,0.37456,0.37529,0.00021103,0.037991,0.71259,5.3059e-07,0.00042153
0.30367,0.37478,0.37456,0.37529,0.00021138,0.036823,0.71375,5.324e-07,0.00042222
0.30447,0.37478,0.37456,0.37528,0.00021172,0.035672,0.7149,5.3421e-07,0.0004229
0.30528,0.37478,0.37456,0.37528,0.00021205,0.034538,0.71602,5.3602e-07,0.00042356
0.30608,0.37478,0.37456,0.37528,0.00021238,0.033422,0.71713,5.3783e-07,0.00042422
0.30689,0.37478,0.37456,0.37527,0.0002127,0.032323,0.71822,5.3964e-07,0.00042486
0.30769,0.37478,0.37456,0.37527,0.00021302,0.031241,0.71929,5.4145e-07,0.0004255
0.3085,0.37478,0.37456,0.37526,0.00021333,0.030178,0.72035,5.4325e-07,0.00042612
0.3093,0.37478,0.37456,0.37526,0.00021364,0.029132,0.72138,5.4506e-07,0.00042674
0.31011,0.37478,0.37456,0.37525,0.00021394,0.028103,0.7224,5.4687e-07,0.00042734
0.31092,0.37478,0.37456,0.37525,0.00021424,0.027093,0.72341,5.4868e-07,0.00042793
0.31172,0.37478,0.37456,0.37524,0.00021453,0.0261,0.72439,5.5048e-07,0.00042852
0.31253,0.37478,0.37456,0.37524,0.00021482,0.025125,0.72536,5.5229e-07,0.00042909
0.31333,0.37478,0.37456,0.37524,0.0002151,0.024168,0.7263,5.5409e-07,0.00042965
0.31414,0.37478,0.37456,0.37523,0.00021538,0.023229,0.72723,5.559e-07,0.0004302
0.31494,0.37478,0.37456,0.37523,0.00021565,0.022308,0.72815,5.577e-07,0.00043074
0.31575,0.37478,0.37456,0.37522,0.00021592,0.021405,0.72904,5.5951e-07,0.00043127
0.31655,0.37477,0.37456,0.37522,0.00021618,0.020521,0.72991,5.6131e-07,0.00043179
0.31736,0.37477,0.37456,0.37521,0.00021643,0.019654,0.73077,5.6311e-07,0.0004323
0.31816,0.37477,0.37456,0.37521,0.00021668,0.018806,0.73161,5.6491e-07,0.0004328
0.31897,0.37477,0.37456,0.3752,0.00021692,0.017975,0.73243,5.6671e-07,0.00043328
0.31978,0.37477,0.37456,0.3752,0.00021716,0.017164,0.73324,5.6851e-07,0.00043376
0.32058,0.37477,0.37456,0.37519,0.0002174,0.01637,0.73402,5.7031e-07,0.00043422
0.32139,0.37477,0.37456,0.37519,0.00021762,0.015595,0.73479,5.7211e-07,0.00043468
0.32219,0.37477,0.37456,0.37519,0.00021785,0.014838,0.73553,5.739e-07,0.00043512
0.323,0.37477,0.37456,0.37518,0.00021806,0.0141,0.73626,5.757e-07,0.00043555
0.3238,0.37477,0.37456,0.37518,0.00021828,0.01338,0.73697,5.7749e-07,0.00043597
0.32461,0.37477,0.37456,0.37517,0.00021848,0.012679,0.73766,5.7929e-07,0.00043638
0.32541,0.37477,0.37456,0.37517,0.00021868,0.011996,0.73834,5.8108e-07,0.00043678
0.32622,0.37477,0.37456,0.37516,0.00021888,0.011332,0.73899,5.8287e-07,0.00043717
0.32702,0.37477,0.37456,0.37516,0.00021907,0.010686,0.73963,5.8466e-07,0.00043755
0.32783,0.37477,0.37456,0.37515,0.00021925,0.01006,0.74025,5.8644e-07,0.00043792
0.32864,0.37477,0.37456,0.37515,0.00021943,0.0094514,0.74085,5.8823e-07,0.00043827
0.32944,0.37477,0.37456,0.37514,0.0002196,0.008862,0.74143,5.9001e-07,0.00043862
0.33025,0.37477,0.37456,0.37514,0.00021977,0.0082913,0.74199,5.918e-07,0.00043895
0.33105,0.37477,0.37456,0.37513,0.00021993,0.0077394,0.74253,5.9358e-07,0.00043927
0.33186,0.37477,0.37456,0.37513,0.00022009,0.0072064,0.74305,5.9536e-07,0.00043958
0.33266,0.37477,0.37456,0.37513,0.00022024,0.0066921,0.74356,5.9714e-07,0.00043988
0.33347,0.37477,0.37456,0.37512,0.00022038,0.0061968,0.74404,5.9891e-07,0.00044017
0.33427,0.37477,0.37456,0.37512,0.00022052,0.0057203,0.74451,6.0069e-07,0.00044045
0.33508,0.37477,0.37456,0.37511,0.00022066,0.0052628,0.74496,6.0246e-07,0.00044071
0.33589,0.37477,0.37456,0.37511,0.00022079,0.0048241,0.74539,6.0423e-07,0.00044097
0.33669,0.37477,0.37456,0.3751,0.00022091,0.0044045,0.7458,6.06e-07,0.00044121
0.3375,0.37477,0.37456,0.3751,0.00022103,0.0040038,0.74619,6.0777e-07,0.00044145
0.3383,0.37477,0.37456,0.37509,0.00022114,0.0036222,0.74656,6.0954e-07,0.00044167
0.33911,0.37477,0.37456,0.37509,0.00022124,0.0032596,0.74691,6.1131e-07,0.00044188
0.33991,0.37477,0.37456,0.37508,0.00022134,0.002916,0.74725,6.1307e-07,0.00044208
0.34072,0.37477,0.37456,0.37508,0.00022144,0.0025914,0.74756,6.1483e-07,0.00044226
0.34152,0.37477,0.37456,0.37507,0.00022153,0.002286,0.74786,6.1659e-07,0.00044244
0.34233,0.37477,0.37456,0.37507,0.00022161,0.0019996,0.74814,6.1835e-07,0.0004426
0.34313,0.37477,0.37456,0.37506,0.00022169,0.0017324,0.74839,6.2011e-07,0.00044276
0.34394,0.37477,0.37456,0.37506,0.00022176,0.0014843,0.74863,6.2186e-07,0.0004429
0.34475,0.37477,0.37456,0.37505,0.00022183,0.0012553,0.74885,6.2362e-07,0.00044303
0.34555,0.37477,0.37456,0.37505,0.00022189,0.0010454,0.74905,6.2537e-07,0.00044315
0.34636,0.37477,0.37456,0.37504,0.00022194,0.00085472,0.74923,6.2712e-07,0.00044326
0.34716,0.37477,0.37456,0.37504,0.00022199,0.00068319,0.7494,6.2886e-07,0.00044336
0.34797,0.37477,0.37456,0.37503,0.00022204,0.00053084,0.74954,6.3061e-07,0.00044344
0.34877,0.37477,0.37456,0.37503,0.00022208,0.00039767,0.74966,6.3235e-07,0.00044352
0.34958,0.37477,0.37456,0.37502,0.00022211,0.00028369,0.74977,6.341e-07,0.00044358
0.35038,0.37477,0.37456,0.37502,0.00022213,0.00018891,0.74985,6.3584e-07,0.00044363
0.35119,0.37477,0.37456,0.37502,0.00022216,0.00011333,0.74992,6.3758e-07,0.00044367
0.35199,0.37477,0.37456,0.37501,0.00022217,5.6951e-05,0.74996,6.3931e-07,0.0004437
0.3528,0.37477,0.37456,0.37501,0.00022218,1.978e-05,0.74999,6.4105e-07,0.00044372
0.35361,0.37477,0.37456,0.375,0.00022219,1.8178e-06,0.75,6.4278e-07,0.00044373
0.35441,0.37477,0.37456,0.375,0.00022218,3.0658e-06,0.74999,6.4451e-07,0.00044372
0.35522,0.37477,0.37456,0.37499,0.00022218,2.3524e-05,0.74996,6.4624e-07,0.00044371
0.35602,0.37477,0.37456,0.37499,0.00022216,6.3191e-05,0.74991,6.4797e-07,0.00044368
0.35683,0.37477,0.37456,0.37498,0.00022215,0.00012206,0.74984,6.4969e-07,0.00044364
0.35763,0.37477,0.37456,0.37498,0.00022212,0.00020014,0.74975,6.5142e-07,0.00044359
0.35844,0.37477,0.37456,0.37497,0.00022209,0.00029742,0.74965,6.5314e-07,0.00044353
0.35924,0.37477,0.37456,0.37497,0.00022206,0.00041389,0.74952,6.5486e-07,0.00044346
0.36005,0.37477,0.37456,0.37496,0.00022201,0.00054955,0.74938,6.5658e-07,0.00044337
0.36086,0.37477,0.37456,0.37496,0.00022197,0.00070439,0.74921,6.583e-07,0.00044328
0.36166,0.37477,0.37456,0.37495,0.00022191,0.00087841,0.74903,6.6001e-07,0.00044317
0.36247,0.37477,0.37456,0.37495,0.00022186,0.0010716,0.74882,6.6172e-07,0.00044305
0.36327,0.37477,0.37456,0.37494,0.00022179,0.0012839,0.7486,6.6343e-07,0.00044292
0.36408,0.37477,0.37456,0.37494,0.00022172,0.0015154,0.74836,6.6514e-07,0.00044278
0.36488,0.37477,0.37456,0.37493,0.00022165,0.001766,0.7481,6.6685e-07,0.00044263
0.36569,0.37477,0.37456,0.37493,0.00022157,0.0020358,0.74782,6.6855e-07,0.00044246
0.36649,0.37477,0.37456,0.37492,0.00022148,0.0023246,0.74752,6.7026e-07,0.00044229
0.3673,0.37477,0.37456,0.37492,0.00022139,0.0026325,0.74721,6.7196e-07,0.0004421
0.3681,0.37477,0.37456,0.37491,0.00022129,0.0029595,0.74687,6.7366e-07,0.00044191
0.36891,0.37477,0.37456,0.37491,0.00022119,0.0033056,0.74651,6.7536e-07,0.0004417
0.36972,0.37477,0.37456,0.37491,0.00022108,0.0036707,0.74614,6.7705e-07,0.00044148
0.37052,0.37477,0.37456,0.3749,0.00022096,0.0040548,0.74575,6.7875e-07,0.00044125
0.37133,0.37477,0.37456,0.3749,0.00022084,0.004458,0.74533,6.8044e-07,0.00044101
0.37213,0.37477,0.37456,0.37489,0.00022072,0.0048801,0.7449,6.8213e-07,0.00044075
0.37294,0.37477,0.37456,0.37489,0.00022059,0.0053211,0.74445,6.8382e-07,0.00044049
0.37374,0.37477,0.37456,0.37488,0.00022045,0.0057811,0.74398,6.855e-07,0.00044021
0.37455,0.37477,0.37456,0.37488,0.00022031,0.0062601,0.74349,6.8719e-07,0.00043992
0.37535,0.37477,0.37456,0.37487,0.00022016,0.0067579,0.74299,6.8887e-07,0.00043963
0.37616,0.37477,0.37456,0.37487,0.00022,0.0072746,0.74246,6.9055e-07,0.00043932
0.37696,0.37477,0.37456,0.37486,0.00021984,0.0078101,0.74192,6.9223e-07,0.000439
0.37777,0.37477,0.37456,0.37486,0.00021968,0.0083644,0.74135,6.9391e-07,0.00043867
0.37858,0.37477,0.37456,0.37485,0.00021951,0.0089375,0.74077,6.9559e-07,0.00043832
0.37938,0.37477,0.37456,0.37485,0.00021933,0.0095293,0.74017,6.9726e-07,0.00043797
0.38019,0.37477,0.37456,0.37484,0.00021915,0.01014,0.73955,6.9893e-07,0.0004376
0.38099,0.37477,0.37456,0.37484,0.00021896,0.010769,0.73891,7.006e-07,0.00043723
0.3818,0.37477,0.37456,0.37483,0.00021877,0.011417,0.73825,7.0227e-07,0.00043684
0.3826,0.37477,0.37456,0.37483,0.00021857,0.012084,0.73758,7.0394e-07,0.00043644
0.38341,0.37477,0.37456,0.37483,0.00021837,0.012769,0.73688,7.056e-07,0.00043604
0.38421,0.37477,0.37456,0.37482,0.00021816,0.013473,0.73617,7.0727e-07,0.00043562
0.38502,0.37477,0.37456,0.37482,0.00021795,0.014195,0.73544,7.0893e-07,0.00043519
0.38582,0.37477,0.37456,0.37481,0.00021773,0.014935,0.73469,7.1058e-07,0.00043474
0.38663,0.37477,0.37456,0.37481,0.0002175,0.015695,0.73392,7.1224e-07,0.00043429
0.38744,0.37477,0.37456,0.3748,0.00021727,0.016472,0.73313,7.139e-07,0.00043383
0.38824,0.37477,0.37456,0.3748,0.00021704,0.017268,0.73233,7.1555e-07,0.00043336
0.38905,0.37477,0.37456,0.37479,0.00021679,0.018082,0.7315,7.172e-07,0.00043287
0.38985,0.37477,0.37456,0.37479,0.00021655,0.018915,0.73066,7.1885e-07,0.00043237
0.39066,0.37477,0.37456,0.37478,0.00021629,0.019766,0.7298,7.205e-07,0.00043187
0.39146,0.37477,0.37456,0.37478,0.00021604,0.020635,0.72892,7.2214e-07,0.00043135
0.39227,0.37478,0.37456,0.37477,0.00021577,0.021522,0.72803,7.2379e-07,0.00043082
0.39307,0.37478,0.37456,0.37477,0.0002155,0.022427,0.72711,7.2543e-07,0.00043028
0.39388,0.37478,0.37456,0.37477,0.00021523,0.02335,0.72618,7.2707e-07,0.00042974
0.39469,0.37478,0.37456,0.37476,0.00021495,0.024292,0.72523,7.287e-07,0.00042918
0.39549,0.37478,0.37456,0.37476,0.00021467,0.025251,0.72426,7.3034e-07,0.00042861
0.3963,0.37478,0.37456,0.37475,0.00021438,0.026228,0.72328,7.3197e-07,0.00042802
0.3971,0.37478,0.37456,0.37475,0.00021408,0.027223,0.72227,7.336e-07,0.00042743
0.39791,0.37478,0.37456,0.37474,0.00021378,0.028236,0.72125,7.3523e-07,0.00042683
0.39871,0.37478,0.37456,0.37474,0.00021348,0.029267,0.72021,7.3686e-07,0.00042622
0.39952,0.37478,0.37456,0.37473,0.00021317,0.030315,0.71915,7.3848e-07,0.0004256
0.40032,0.37478,0.37456,0.37473,0.00021285,0.031381,0.71808,7.4011e-07,0.00042496
0.40113,0.37478,0.37456,0.37473,0.00021253,0.032464,0.71699,7.4173e-07,0.00042432
0.40193,0.37478,0.37456,0.37472,0.0002122,0.033566,0.71588,7.4335e-07,0.00042366
0.40274,0.37478,0.37456,0.37472,0.00021187,0.034684,0.71475,7.4496e-07,0.000423
0.40355,0.37478,0.37456,0.37471,0.00021154,0.03582,0.71361,7.4657e-07,0.00042232
0.40435,0.37478,0.37456,0.37471,0.00021119,0.036974,0.71244,7.4819e-07,0.00042164
0.40516,0.37478,0.37456,0.3747,0.00021085,0.038145,0.71126,7.4979e-07,0.00042094
0.40596,0.37478,0.37456,0.3747,0.0002105,0.039333,0.71007,7.514e-07,0.00042024
0.40677,0.37478,0.37456,0.3747,0.00021014,0.040538,0.70885,7.53e-07,0.00041952
0.40757,0.37478,0.37456,0.37469,0.00020978,0.04176,0.70762,7.5461e-07,0.0004188
0.40838,0.37478,0.37456,0.37469,0.00020941,0.043,0.70637,7.562e-07,0.00041806
0.40918,0.37478,0.37456,0.37468,0.00020904,0.044256,0.70511,7.578e-07,0.00041732
0.40999,0.37478,0.37456,0.37468,0.00020866,0.045529,0.70383,7.5939e-07,0.00041656
0.41079,0.37478,0.37456,0.37467,0.00020828,0.04682,0.70253,7.6099e-07,0.0004158
0.4116,0.37478,0.37456,0.37467,0.00020789,0.048127,0.70121,7.6257e-07,0.00041502
0.41241,0.37478,0.37456,0.37467,0.0002075,0.04945,0.69988,7.6416e-07,0.00041423
0.41321,0.37478,0.37456,0.37466,0.0002071,0.050791,0.69853,7.6574e-07,0.00041344
0.41402,0.37478,0.37456,0.37466,0.0002067,0.052148,0.69717,7.6732e-07,0.00041263
0.41482,0.37478,0.37456,0.37465,0.00020629,0.053522,0.69579,7.689e-07,0.00041182
0.41563,0.37478,0.37456,0.37465,0.00020588,0.054912,0.69439,7.7047e-07,0.000411
0.41643,0.37479,0.37456,0.37465,0.00020547,0.056318,0.69297,7.7204e-07,0.00041016
0.41724,0.37479,0.37456,0.37464,0.00020505,0.057741,0.69154,7.7361e-07,0.00040932
0.41804,0.37479,0.37456,0.37464,0.00020462,0.05918,0.69009,7.7518e-07,0.00040846
0.41885,0.37479,0.37456,0.37463,0.00020419,0.060635,0.68863,7.7674e-07,0.0004076
0.41966,0.37479,0.37456,0.37463,0.00020375,0.062107,0.68715,7.783e-07,0.00040673
0.42046,0.37479,0.37456,0.37463,0.00020331,0.063594,0.68566,7.7985e-07,0.00040585
0.42127,0.37479,0.37456,0.37462,0.00020287,0.065097,0.68414,7.814e-07,0.00040496
0.42207,0.37479,0.37456,0.37462,0.00020242,0.066617,0.68262,7.8295e-07,0.00040406
0.42288,0.37479,0.37456,0.37461,0.00020196,0.068152,0.68107,7.845e-07,0.00040315
0.42368,0.37479,0.37456,0.37461,0.00020151,0.069702,0.67952,7.8604e-07,0.00040223
0.42449,0.37479,0.37456,0.37461,0.00020104,0.071269,0.67794,7.8758e-07,0.0004013
0.42529,0.37479,0.37456,0.3746,0.00020057,0.072851,0.67635,7.8911e-07,0.00040036
0.4261,0.37479,0.37456,0.3746,0.0002001,0.074448,0.67475,7.9064e-07,0.00039941
0.4269,0.37479,0.37456,0.37459,0.00019963,0.076061,0.67313,7.9217e-07,0.00039846
0.42771,0.37479,0.37456,0.37459,0.00019914,0.077689,0.67149,7.9369e-07,0.00039749
0.42852,0.37479,0.37456,0.37459,0.00019866,0.079332,0.66984,7.9521e-07,0.00039652
0.42932,0.37479,0.37456,0.37458,0.00019817,0.080991,0.66817,7.9673e-07,0.00039554
0.43013,0.37479,0.37456,0.37458,0.00019767,0.082664,0.66649,7.9824e-07,0.00039455
0.43093,0.37479,0.37456,0.37458,0.00019717,0.084353,0.6648,7.9974e-07,0.00039355
0.43174,0.37479,0.37456,0.37457,0.00019667,0.086056,0.66309,8.0124e-07,0.00039254
0.43254,0.37479,0.37456,0.37457,0.00019616,0.087774,0.66136,8.0274e-07,0.00039152
0.43335,0.37479,0.37456,0.37456,0.00019565,0.089507,0.65962,8.0424e-07,0.00039049
0.43415,0.3748,0.37456,0.37456,0.00019513,0.091255,0.65787,8.0572e-07,0.00038946
0.43496,0.3748,0.37456,0.37456,0.00019461,0.093017,0.6561,8.0721e-07,0.00038841
0.43576,0.3748,0.37456,0.37455,0.00019408,0.094794,0.65431,8.0869e-07,0.00038736
0.43657,0.3748,0.37456,0.37455,0.00019356,0.096584,0.65251,8.1016e-07,0.0003863
0.43738,0.3748,0.37456,0.37455,0.00019302,0.09839,0.6507,8.1163e-07,0.00038523
0.43818,0.3748,0.37456,0.37454,0.00019248,0.10021,0.64888,8.131e-07,0.00038415
0.43899,0.3748,0.37456,0.37454,0.00019194,0.10204,0.64704,8.1456e-07,0.00038307
0.43979,0.3748,0.37456,0.37454,0.0001914,0.10389,0.64518,8.1601e-07,0.00038198
0.4406,0.3748,0.37456,0.37453,0.00019085,0.10575,0.64331,8.1746e-07,0.00038087
0.4414,0.3748,0.37456,0.37453,0.00019029,0.10763,0.64143,8.189e-07,0.00037976
0.44221,0.3748,0.37456,0.37453,0.00018973,0.10951,0.63954,8.2034e-07,0.00037865
0.44301,0.3748,0.37456,0.37452,0.00018917,0.11142,0.63763,8.2177e-07,0.00037752
0.44382,0.3748,0.37456,0.37452,0.0001886,0.11333,0.6357,8.232e-07,0.00037638
0.44462,0.3748,0.37456,0.37452,0.00018803,0.11526,0.63377,8.2462e-07,0.00037524
0.44543,0.3748,0.37456,0.37451,0.00018746,0.1172,0.63182,8.2604e-07,0.00037409
0.44624,0.3748,0.37456,0.37451,0.00018688,0.11916,0.62986,8.2745e-07,0.00037294
0.44704,0.3748,0.37456,0.37451,0.0001863,0.12113,0.62788,8.2885e-07,0.00037177
0.44785,0.3748,0.37456,0.3745,0.00018571,0.12311,0.62589,8.3025e-07,0.0003706
0.44865,0.3748,0.37456,0.3745,0.00018512,0.12511,0.62389,8.3164e-07,0.00036942
0.44946,0.37481,0.37456,0.3745,0.00018453,0.12711,0.62188,8.3302e-07,0.00036823
0.45026,0.37481,0.37456,0.37449,0.00018393,0.12913,0.61985,8.344e-07,0.00036703
0.45107,0.37481,0.37456,0.37449,0.00018333,0.13117,0.61781,8.3577e-07,0.00036583
0.45187,0.37481,0.37456,0.37449,0.00018273,0.13321,0.61576,8.3714e-07,0.00036462
0.45268,0.37481,0.37456,0.37448,0.00018212,0.13527,0.6137,8.3849e-07,0.0003634
0.45349,0.37481,0.37456,0.37448,0.00018151,0.13734,0.61162,8.3984e-07,0.00036218
0.45429,0.37481,0.37456,0.37448,0.00018089,0.13942,0.60953,8.4119e-07,0.00036095
0.4551,0.37481,0.37456,0.37447,0.00018027,0.14152,0.60743,8.4252e-07,0.00035971
0.4559,0.37481,0.37456,0.37447,0.00017965,0.14362,0.60532,8.4385e-07,0.00035846
0.45671,0.37481,0.37456,0.37447,0.00017903,0.14574,0.6032,8.4517e-07,0.00035721
0.45751,0.37481,0.37456,0.37447,0.0001784,0.14787,0.60106,8.4649e-07,0.00035595
0.45832,0.37481,0.37456,0.37446,0.00017776,0.15001,0.59891,8.4779e-07,0.00035468
0.45912,0.37481,0.37456,0.37446,0.00017713,0.15217,0.59675,8.4909e-07,0.00035341
0.45993,0.37481,0.37456,0.37446,0.00017649,0.15433,0.59458,8.5038e-07,0.00035213
0.46073,0.37481,0.37456,0.37445,0.00017585,0.15651,0.5924,8.5166e-07,0.00035084
0.46154,0.37481,0.37456,0.37445,0.0001752,0.15869,0.59021,8.5293e-07,0.00034955
0.46235,0.37481,0.37456,0.37445,0.00017455,0.16089,0.58801,8.542e-07,0.00034825
0.46315,0.37482,0.37456,0.37445,0.0001739,0.1631,0.58579,8.5545e-07,0.00034694
0.46396,0.37482,0.37456,0.37444,0.00017324,0.16532,0.58357,8.567e-07,0.00034563
0.46476,0.37482,0.37456,0.37444,0.00017258,0.16755,0.58133,8.5794e-07,0.00034431
0.46557,0.37482,0.37456,0.37444,0.00017192,0.16979,0.57908,8.5917e-07,0.00034299
0.46637,0.37482,0.37456,0.37444,0.00017126,0.17204,0.57683,8.6039e-07,0.00034165
0.46718,0.37482,0.37456,0.37443,0.00017059,0.1743,0.57456,8.616e-07,0.00034032
0.46798,0.37482,0.37456,0.37443,0.00016992,0.17658,0.57228,8.6281e-07,0.00033897
0.46879,0.37482,0.37456,0.37443,0.00016924,0.17886,0.57,8.64e-07,0.00033762
0.46959,0.37482,0.37456,0.37442,0.00016857,0.18115,0.5677,8.6518e-07,0.00033627
0.4704,0.37482,0.37456,0.37442,0.00016789,0.18345,0.56539,8.6636e-07,0.00033491
0.47121,0.37482,0.37456,0.37442,0.0001672,0.18577,0.56307,8.6752e-07,0.00033354
0.47201,0.37482,0.37456,0.37442,0.00016652,0.18809,0.56075,8.6867e-07,0.00033217
0.47282,0.37482,0.37456,0.37442,0.00016583,0.19042,0.55841,8.6982e-07,0.00033079
0.47362,0.37482,0.37456,0.37441,0.00016514,0.19276,0.55606,8.7095e-07,0.00032941
0.47443,0.37482,0.37456,0.37441,0.00016444,0.19511,0.55371,8.7207e-07,0.00032802
0.47523,0.37483,0.37456,0.37441,0.00016375,0.19747,0.55135,8.7318e-07,0.00032662
0.47604,0.37483,0.37456,0.37441,0.00016305,0.19984,0.54897,8.7428e-07,0.00032522
0.47684,0.37483,0.37456,0.3744,0.00016235,0.20222,0.54659,8.7537e-07,0.00032382
0.47765,0.37483,0.37456,0.3744,0.00016164,0.2046,0.5442,8.7645e-07,0.00032241
0.47846,0.37483,0.37456,0.3744,0.00016093,0.207,0.5418,8.7752e-07,0.00032099
0.47926,0.37483,0.37456,0.3744,0.00016022,0.2094,0.53939,8.7858e-07,0.00031957
0.48007,0.37483,0.37456,0.3744,0.00015951,0.21182,0.53697,8.7962e-07,0.00031814
0.48087,0.37483,0.37456,0.37439,0.0001588,0.21424,0.53455,8.8066e-07,0.00031671
0.48168,0.37483,0.37456,0.37439,0.00015808,0.21667,0.53212,8.8168e-07,0.00031528
0.48248,0.37483,0.37456,0.37439,0.00015736,0.2191,0.52968,8.8269e-07,0.00031384
0.48329,0.37483,0.37456,0.37439,0.00015664,0.22155,0.52723,8.8369e-07,0.00031239
0.48409,0.37483,0.37456,0.37439,0.00015592,0.224,0.52477,8.8467e-07,0.00031095
0.4849,0.37483,0.37456,0.37438,0.00015519,0.22646,0.52231,8.8564e-07,0.00030949
0.4857,0.37483,0.37456,0.37438,0.00015446,0.22893,0.51983,8.866e-07,0.00030803
0.48651,0.37483,0.37456,0.37438,0.00015373,0.23141,0.51735,8.8755e-07,0.00030657
0.48732,0.37484,0.37456,0.37438,0.000153,0.23389,0.51487,8.8849e-07,0.0003051
0.48812,0.37484,0.37456,0.37438,0.00015226,0.23638,0.51237,8.8941e-07,0.00030363
0.48893,0.37484,0.37456,0.37437,0.00015152,0.23888,0.50987,8.9032e-07,0.00030216
0.48973,0.37484,0.37456,0.37437,0.00015079,0.24138,0.50736,8.9121e-07,0.00030068
0.49054,0.37484,0.37456,0.37437,0.00015004,0.24389,0.50485,8.9209e-07,0.0002992
0.49134,0.37484,0.37456,0.37437,0.0001493,0.24641,0.50233,8.9296e-07,0.00029771
0.49215,0.37484,0.37456,0.37437,0.00014856,0.24893,0.4998,8.9381e-07,0.00029622
0.49295,0.37484,0.37456,0.37437,0.00014781,0.25147,0.49727,8.9465e-07,0.00029472
0.49376,0.37484,0.37456,0.37436,0.00014706,0.254,0.49473,8.9548e-07,0.00029322
0.49456,0.37484,0.37456,0.37436,0.00014631,0.25655,0.49218,8.9629e-07,0.00029172
0.49537,0.37484,0.37456,0.37436,0.00014556,0.2591,0.48963,8.9709e-07,0.00029022
0.49618,0.37484,0.37456,0.37436,0.0001448,0.26165,0.48707,8.9787e-07,0.00028871
0.49698,0.37484,0.37456,0.37436,0.00014405,0.26421,0.4845,8.9864e-07,0.0002872
0.49779,0.37484,0.37456,0.37436,0.00014329,0.26678,0.48194,8.9939e-07,0.00028568
0.49859,0.37485,0.37456,0.37436,0.00014253,0.26935,0.47936,9.0013e-07,0.00028416
0.4994,0.37485,0.37456,0.37435,0.00014177,0.27193,0.47678,9.0085e-07,0.00028264
0.5002,0.37485,0.37456,0.37435,0.00014101,0.27451,0.47419,9.0156e-07,0.00028111
0.50101,0.37485,0.37456,0.37435,0.00014024,0.2771,0.4716,9.0225e-07,0.00027959
0.50181,0.37485,0.37456,0.37435,0.00013948,0.27969,0.46901,9.0293e-07,0.00027806
0.50262,0.37485,0.37456,0.37435,0.00013871,0.28229,0.46641,9.0359e-07,0.00027652
0.50343,0.37485,0.37456,0.37435,0.00013794,0.2849,0.4638,9.0423e-07,0.00027499
0.50423,0.37485,0.37456,0.37435,0.00013718,0.2875,0.46119,9.0486e-07,0.00027345
0.50504,0.37485,0.37456,0.37435,0.0001364,0.29012,0.45858,9.0547e-07,0.0002719
0.50584,0.37485,0.37456,0.37435,0.00013563,0.29273,0.45596,9.0606e-07,0.00027036
0.50665,0.37485,0.37456,0.37434,0.00013486,0.29535,0.45333,9.0664e-07,0.00026881
0.50745,0.37485,0.37456,0.37434,0.00013409,0.29798,0.45071,9.072e-07,0.00026726
0.50826,0.37485,0.37456,0.37434,0.00013331,0.30061,0.44808,9.0775e-07,0.00026571
0.50906,0.37486,0.37456,0.37434,0.00013253,0.30324,0.44544,9.0827e-07,0.00026416
0.50987,0.37486,0.37456,0.37434,0.00013176,0.30588,0.44281,9.0878e-07,0.0002626
0.51067,0.37486,0.37456,0.37434,0.00013098,0.30852,0.44016,9.0928e-07,0.00026105
0.51148,0.37486,0.37456,0.37434,0.0001302,0.31116,0.43752,9.0975e-07,0.00025949
0.51229,0.37486,0.37456,0.37434,0.00012942,0.3138,0.43487,9.1021e-07,0.00025792
0.51309,0.37486,0.37456,0.37434,0.00012864,0.31645,0.43222,9.1065e-07,0.00025636
0.5139,0.37486,0.37456,0.37434,0.00012785,0.31911,0.42957,9.1107e-07,0.0002548
0.5147,0.37486,0.37456,0.37434,0.00012707,0.32176,0.42691,9.1147e-07,0.00025323
0.51551,0.37486,0.37456,0.37433,0.00012629,0.32442,0.42425,9.1185e-07,0.00025166
0.51631,0.37486,0.37456,0.37433,0.0001255,0.32708,0.42159,9.1222e-07,0.00025009
0.51712,0.37486,0.37456,0.37433,0.00012472,0.32974,0.41892,9.1256e-07,0.00024852
0.51792,0.37486,0.37456,0.37433,0.00012393,0.33241,0.41626,9.1289e-07,0.00024695
0.51873,0.37486,0.37456,0.37433,0.00012314,0.33508,0.41359,9.132e-07,0.00024538
0.51953,0.37486,0.37456,0.37433,0.00012236,0.33775,0.41092,9.1349e-07,0.0002438
0.52034,0.37487,0.37456,0.37433,0.00012157,0.34042,0.40824,9.1376e-07,0.00024222
0.52115,0.37487,0.37456,0.37433,0.00012078,0.34309,0.40557,9.1401e-07,0.00024065
0.52195,0.37487,0.37456,0.37433,0.00011999,0.34577,0.40289,9.1424e-07,0.00023907
0.52276,0.37487,0.37456,0.37433,0.0001192,0.34844,0.40022,9.1445e-07,0.00023749
0.52356,0.37487,0.37456,0.37433,0.00011841,0.35112,0.39754,9.1464e-07,0.00023591
0.52437,0.37487,0.37456,0.37433,0.00011762,0.3538,0.39486,9.1481e-07,0.00023433
0.52517,0.37487,0.37456,0.37433,0.00011683,0.35648,0.39218,9.1496e-07,0.00023275
0.52598,0.37487,0.37456,0.37433,0.00011604,0.35916,0.3895,9.1509e-07,0.00023117
0.52678,0.37487,0.37456,0.37433,0.00011525,0.36184,0.38681,9.152e-07,0.00022959
0.52759,0.37487,0.37456,0.37433,0.00011446,0.36453,0.38413,9.1529e-07,0.00022801
0.52839,0.37487,0.37456,0.37433,0.00011367,0.36721,0.38145,9.1536e-07,0.00022643
0.5292,0.37487,0.37456,0.37433,0.00011288,0.36989,0.37876,9.154e-07,0.00022484
0.53001,0.37487,0.37456,0.37433,0.00011209,0.37258,0.37608,9.1543e-07,0.00022326
0.53081,0.37488,0.37456,0.37433,0.0001113,0.37526,0.3734,9.1543e-07,0.00022168
0.53162,0.37488,0.37456,0.37433,0.00011051,0.37795,0.37071,9.1541e-07,0.0002201
0.53242,0.37488,0.37456,0.37433,0.00010972,0.38063,0.36803,9.1537e-07,0.00021852
0.53323,0.37488,0.37456,0.37433,0.00010893,0.38331,0.36535,9.1531e-07,0.00021693
0.53403,0.37488,0.37456,0.37433,0.00010813,0.386,0.36266,9.1523e-07,0.00021535
0.53484,0.37488,0.37456,0.37433,0.00010734,0.38868,0.35998,9.1513e-07,0.00021377
0.53564,0.37488,0.37456,0.37433,0.00010655,0.39136,0.3573,9.15e-07,0.00021219
0.53645,0.37488,0.37456,0.37433,0.00010576,0.39404,0.35462,9.1485e-07,0.00021061
0.53726,0.37488,0.37456,0.37433,0.00010497,0.39672,0.35194,9.1468e-07,0.00020903
0.53806,0.37488,0.37456,0.37433,0.00010418,0.3994,0.34926,9.1448e-07,0.00020745
0.53887,0.37488,0.37456,0.37433,0.0001034,0.40208,0.34658,9.1427e-07,0.00020588
0.53967,0.37488,0.37456,0.37433,0.00010261,0.40475,0.34391,9.1403e-07,0.0002043
0.54048,0.37488,0.37456,0.37433,0.00010182,0.40743,0.34123,9.1376e-07,0.00020272
0.54128,0.37489,0.37456,0.37433,0.00010103,0.4101,0.33856,9.1348e-07,0.00020115
0.54209,0.37489,0.37456,0.37433,0.00010024,0.41277,0.33589,9.1317e-07,0.00019958
0.54289,0.37489,0.37456,0.37433,9.9458e-05,0.41544,0.33322,9.1283e-07,0.000198
0.5437,0.37489,0.37456,0.37433,9.8672e-05,0.41811,0.33056,9.1248e-07,0.00019643
0.5445,0.37489,0.37456,0.37433,9.7887e-05,0.42077,0.32789,9.121e-07,0.00019486
0.54531,0.37489,0.37456,0.37433,9.7102e-05,0.42344,0.32523,9.117e-07,0.00019329
0.54612,0.37489,0.37456,0.37434,9.6319e-05,0.4261,0.32257,9.1127e-07,0.00019173
0.54692,0.37489,0.37456,0.37434,9.5536e-05,0.42876,0.31992,9.1082e-07,0.00019016
0.54773,0.37489,0.37456,0.37434,9.4754e-05,0.43141,0.31726,9.1034e-07,0.0001886
0.54853,0.37489,0.37456,0.37434,9.3973e-05,0.43406,0.31461,9.0984e-07,0.00018704
0.54934,0.37489,0.37456,0.37434,9.3193e-05,0.43671,0.31197,9.0932e-07,0.00018548
0.55014,0.37489,0.37456,0.37434,9.2413e-05,0.43936,0.30932,9.0877e-07,0.00018392
0.55095,0.37489,0.37456,0.37434,9.1635e-05,0.442,0.30668,9.082e-07,0.00018236
0.55175,0.3749,0.37456,0.37434,9.0858e-05,0.44464,0.30404,9.076e-07,0.00018081
0.55256,0.3749,0.37456,0.37434,9.0082e-05,0.44727,0.30141,9.0698e-07,0.00017926
0.55336,0.3749,0.37456,0.37434,8.9307e-05,0.44991,0.29878,9.0633e-07,0.00017771
0.55417,0.3749,0.37456,0.37434,8.8533e-05,0.45253,0.29615,9.0566e-07,0.00017616
0.55498,0.3749,0.37456,0.37434,8.776e-05,0.45516,0.29353,9.0497e-07,0.00017462
0.55578,0.3749,0.37456,0.37435,8.6989e-05,0.45778,0.29091,9.0425e-07,0.00017307
0.55659,0.3749,0.37456,0.37435,8.6219e-05,0.46039,0.2883,9.035e-07,0.00017153
0.55739,0.3749,0.37456,0.37435,8.545e-05,0.463,0.28569,9.0273e-07,0.00017
0.5582,0.3749,0.37456,0.37435,8.4682e-05,0.46561,0.28309,9.0193e-07,0.00016846
0.559,0.3749,0.37456,0.37435,8.3916e-05,0.46821,0.28049,9.0111e-07,0.00016693
0.55981,0.3749,0.37456,0.37435,8.3151e-05,0.47081,0.27789,9.0027e-07,0.0001654
0.56061,0.3749,0.37456,0.37435,8.2388e-05,0.4734,0.2753,8.9939e-07,0.00016388
0.56142,0.3749,0.37456,0.37435,8.1627e-05,0.47599,0.27272,8.985e-07,0.00016235
0.56223,0.3749,0.37456,0.37436,8.0866e-05,0.47857,0.27014,8.9757e-07,0.00016084
0.56303,0.37491,0.37456,0.37436,8.0108e-05,0.48115,0.26756,8.9662e-07,0.00015932
0.56384,0.37491,0.37456,0.37436,7.9351e-05,0.48372,0.26499,8.9565e-07,0.00015781
0.56464,0.37491,0.37456,0.37436,7.8596e-05,0.48629,0.26243,8.9465e-07,0.0001563
0.56545,0.37491,0.37456,0.37436,7.7842e-05,0.48885,0.25987,8.9362e-07,0.00015479
0.56625,0.37491,0.37456,0.37436,7.709e-05,0.4914,0.25732,8.9257e-07,0.00015329
0.56706,0.37491,0.37456,0.37436,7.634e-05,0.49395,0.25478,8.9149e-07,0.00015179
0.56786,0.37491,0.37456,0.37437,7.5592e-05,0.49649,0.25224,8.9039e-07,0.00015029
0.56867,0.37491,0.37456,0.37437,7.4846e-05,0.49903,0.24971,8.8926e-07,0.0001488
0.56947,0.37491,0.37456,0.37437,7.4101e-05,0.50156,0.24718,8.881e-07,0.00014731
0.57028,0.37491,0.37456,0.37437,7.3359e-05,0.50408,0.24466,8.8692e-07,0.00014583
0.57109,0.37491,0.37456,0.37437,7.2618e-05,0.5066,0.24215,8.8571e-07,0.00014435
0.57189,0.37491,0.37456,0.37437,7.188e-05,0.50911,0.23964,8.8448e-07,0.00014288
0.5727,0.37491,0.37456,0.37438,7.1143e-05,0.51161,0.23714,8.8322e-07,0.0001414
0.5735,0.37491,0.37456,0.37438,7.0409e-05,0.51411,0.23465,8.8193e-07,0.00013994
0.57431,0.37492,0.37456,0.37438,6.9677e-05,0.5166,0.23216,8.8062e-07,0.00013847
0.57511,0.37492,0.37456,0.37438,6.8947e-05,0.51908,0.22968,8.7928e-07,0.00013701
0.57592,0.37492,0.37456,0.37438,6.8219e-05,0.52155,0.22721,8.7792e-07,0.00013556
0.57672,0.37492,0.37456,0.37438,6.7493e-05,0.52402,0.22475,8.7653e-07,0.00013411
0.57753,0.37492,0.37456,0.37439,6.677e-05,0.52648,0.2223,8.7511e-07,0.00013266
0.57833,0.37492,0.37456,0.37439,6.6049e-05,0.52893,0.21985,8.7367e-07,0.00013122
0.57914,0.37492,0.37456,0.37439,6.533e-05,0.53137,0.21741,8.722e-07,0.00012979
0.57995,0.37492,0.37456,0.37439,6.4614e-05,0.53381,0.21498,8.7071e-07,0.00012836
0.58075,0.37492,0.37456,0.37439,6.39e-05,0.53624,0.21255,8.6919e-07,0.00012693
0.58156,0.37492,0.37456,0.3744,6.3188e-05,0.53865,0.21014,8.6765e-07,0.00012551
0.58236,0.37492,0.37456,0.3744,6.2479e-05,0.54107,0.20773,8.6607e-07,0.00012409
0.58317,0.37492,0.37456,0.3744,6.1773e-05,0.54347,0.20533,8.6448e-07,0.00012268
0.58397,0.37492,0.37456,0.3744,6.1069e-05,0.54586,0.20295,8.6285e-07,0.00012128
0.58478,0.37492,0.37456,0.37441,6.0368e-05,0.54825,0.20056,8.6121e-07,0.00011987
0.58558,0.37493,0.37456,0.37441,5.9669e-05,0.55062,0.19819,8.5953e-07,0.00011848
0.58639,0.37493,0.37456,0.37441,5.8974e-05,0.55299,0.19583,8.5783e-07,0.00011709
0.58719,0.37493,0.37456,0.37441,5.828e-05,0.55535,0.19348,8.5611e-07,0.0001157
0.588,0.37493,0.37456,0.37441,5.759e-05,0.5577,0.19113,8.5436e-07,0.00011433
0.58881,0.37493,0.37456,0.37442,5.6902e-05,0.56003,0.1888,8.5258e-07,0.00011295
0.58961,0.37493,0.37456,0.37442,5.6217e-05,0.56236,0.18647,8.5078e-07,0.00011158
0.59042,0.37493,0.37456,0.37442,5.5536e-05,0.56468,0.18416,8.4895e-07,0.00011022
0.59122,0.37493,0.37456,0.37442,5.4856e-05,0.56699,0.18185,8.471e-07,0.00010887
0.59203,0.37493,0.37456,0.37443,5.418e-05,0.5693,0.17956,8.4523e-07,0.00010752
0.59283,0.37493,0.37456,0.37443,5.3507e-05,0.57159,0.17727,8.4333e-07,0.00010617
0.59364,0.37493,0.37456,0.37443,5.2837e-05,0.57387,0.175,8.414e-07,0.00010483
0.59444,0.37493,0.37456,0.37443,5.217e-05,0.57614,0.17273,8.3945e-07,0.0001035
0.59525,0.37493,0.37456,0.37444,5.1506e-05,0.5784,0.17048,8.3748e-07,0.00010217
0.59606,0.37493,0.37456,0.37444,5.0845e-05,0.58065,0.16823,8.3548e-07,0.00010085
0.59686,0.37493,0.37456,0.37444,5.0187e-05,0.58289,0.166,8.3346e-07,9.954e-05
0.59767,0.37493,0.37456,0.37444,4.9532e-05,0.58511,0.16378,8.3141e-07,9.8233e-05
0.59847,0.37494,0.37456,0.37445,4.888e-05,0.58733,0.16156,8.2934e-07,9.6932e-05
0.59928,0.37494,0.37456,0.37445,4.8232e-05,0.58954,0.15936,8.2724e-07,9.5637e-05
0.60008,0.37494,0.37456,0.37445,4.7587e-05,0.59173,0.15717,8.2513e-07,9.4349e-05
0.60089,0.37494,0.37456,0.37446,4.6945e-05,0.59392,0.15499,8.2298e-07,9.3068e-05
0.60169,0.37494,0.37456,0.37446,4.6307e-05,0.59609,0.15282,8.2082e-07,9.1793e-05
0.6025,0.37494,0.37456,0.37446,4.5672e-05,0.59826,0.15067,8.1863e-07,9.0525e-05
0.6033,0.37494,0.37456,0.37446,4.504e-05,0.60041,0.14852,8.1642e-07,8.9264e-05
0.60411,0.37494,0.37456,0.37447,4.4412e-05,0.60255,0.14639,8.1419e-07,8.801e-05
0.60492,0.37494,0.37456,0.37447,4.3787e-05,0.60467,0.14427,8.1193e-07,8.6763e-05
0.60572,0.37494,0.37456,0.37447,4.3166e-05,0.60679,0.14216,8.0966e-07,8.5523e-05
0.60653,0.37494,0.37456,0.37448,4.2548e-05,0.60889,0.14006,8.0736e-07,8.429e-05
0.60733,0.37494,0.37456,0.37448,4.1934e-05,0.61098,0.13797,8.0504e-07,8.3064e-05
0.60814,0.37494,0.37456,0.37448,4.1324e-05,0.61306,0.1359,8.0269e-07,8.1845e-05
0.60894,0.37494,0.37456,0.37449,4.0717e-05,0.61513,0.13384,8.0033e-07,8.0633e-05
0.60975,0.37494,0.37456,0.37449,4.0114e-05,0.61719,0.13179,7.9794e-07,7.9429e-05
0.61055,0.37494,0.37456,0.37449,3.9514e-05,0.61923,0.12975,7.9554e-07,7.8232e-05
0.61136,0.37494,0.37456,0.37449,3.8918e-05,0.62126,0.12773,7.9311e-07,7.7043e-05
0.61216,0.37495,0.37456,0.3745,3.8326e-05,0.62328,0.12572,7.9066e-07,7.5861e-05
0.61297,0.37495,0.37456,0.3745,3.7737e-05,0.62528,0.12372,7.882e-07,7.4687e-05
0.61378,0.37495,0.37456,0.3745,3.7153e-05,0.62728,0.12173,7.8571e-07,7.352e-05
0.61458,0.37495,0.37456,0.37451,3.6572e-05,0.62926,0.11976,7.832e-07,7.2361e-05
0.61539,0.37495,0.37456,0.37451,3.5995e-05,0.63122,0.1178,7.8068e-07,7.121e-05
0.61619,0.37495,0.37456,0.37451,3.5422e-05,0.63317,0.11585,7.7813e-07,7.0066e-05
0.617,0.37495,0.37456,0.37452,3.4853e-05,0.63511,0.11392,7.7557e-07,6.8931e-05
0.6178,0.37495,0.37456,0.37452,3.4288e-05,0.63704,0.112,7.7299e-07,6.7803e-05
0.61861,0.37495,0.37456,0.37452,3.3727e-05,0.63895,0.11009,7.7039e-07,6.6684e-05
0.61941,0.37495,0.37456,0.37453,3.317e-05,0.64085,0.1082,7.6777e-07,6.5572e-05
0.62022,0.37495,0.37456,0.37453,3.2617e-05,0.64274,0.10632,7.6514e-07,6.4468e-05
0.62103,0.37495,0.37456,0.37453,3.2068e-05,0.64461,0.10446,7.6249e-07,6.3373e-05
0.62183,0.37495,0.37456,0.37454,3.1523e-05,0.64647,0.1026,7.5982e-07,6.2286e-05
0.62264,0.37495,0.37456,0.37454,3.0982e-05,0.64832,0.10077,7.5714e-07,6.1207e-05
0.62344,0.37495,0.37456,0.37454,3.0445e-05,0.65015,0.098943,7.5444e-07,6.0137e-05
0.62425,0.37495,0.37456,0.37455,2.9913e-05,0.65196,0.097134,7.5172e-07,5.9074e-05
0.62505,0.37495,0.37456,0.37455,2.9385e-05,0.65377,0.095338,7.4899e-07,5.8021e-05
0.62586,0.37495,0.37456,0.37456,2.8861e-05,0.65555,0.093558,7.4624e-07,5.6975e-05
0.62666,0.37496,0.37456,0.37456,2.8341e-05,0.65733,0.091791,7.4348e-07,5.5939e-05
0.62747,0.37496,0.37456,0.37456,2.7826e-05,0.65909,0.090039,7.4071e-07,5.491e-05
0.62827,0.37496,0.37456,0.37457,2.7314e-05,0.66083,0.088302,7.3792e-07,5.3891e-05
0.62908,0.37496,0.37456,0.37457,2.6808e-05,0.66256,0.086579,7.3512e-07,5.288e-05
0.62989,0.37496,0.37456,0.37457,2.6305e-05,0.66428,0.084871,7.3231e-07,5.1878e-05
0.63069,0.37496,0.37456,0.37458,2.5807e-05,0.66598,0.083178,7.2948e-07,5.0885e-05
0.6315,0.37496,0.37456,0.37458,2.5314e-05,0.66766,0.0815,7.2664e-07,4.99e-05
0.6323,0.37496,0.37456,0.37459,2.4824e-05,0.66933,0.079837,7.2379e-07,4.8925e-05
0.63311,0.37496,0.37456,0.37459,2.434e-05,0.67099,0.078189,7.2093e-07,4.7958e-05
0.63391,0.37496,0.37456,0.37459,2.3859e-05,0.67263,0.076556,7.1805e-07,4.7001e-05
0.63472,0.37496,0.37456,0.3746,2.3384e-05,0.67425,0.074938,7.1517e-07,4.6052e-05
0.63552,0.37496,0.37456,0.3746,2.2913e-05,0.67586,0.073336,7.1228e-07,4.5113e-05
0.63633,0.37496,0.37456,0.3746,2.2446e-05,0.67746,0.07175,7.0938e-07,4.4183e-05
0.63713,0.37496,0.37456,0.37461,2.1984e-05,0.67904,0.070179,7.0646e-07,4.3262e-05
0.63794,0.37496,0.37456,0.37461,2.1527e-05,0.6806,0.068623,7.0355e-07,4.235e-05
0.63875,0.37496,0.37456,0.37462,2.1074e-05,0.68215,0.067083,7.0062e-07,4.1447e-05
0.63955,0.37496,0.37456,0.37462,2.0626e-05,0.68368,0.065559,6.9768e-07,4.0554e-05
0.64036,0.37496,0.37456,0.37462,2.0182e-05,0.6852,0.064051,6.9474e-07,3.967e-05
0.64116,0.37496,0.37456,0.37463,1.9744e-05,0.6867,0.062559,6.9179e-07,3.8796e-05
0.64197,0.37496,0.37456,0.37463,1.931e-05,0.68818,0.061083,6.8884e-07,3.7931e-05
0.64277,0.37496,0.37456,0.37464,1.8881e-05,0.68965,0.059622,6.8588e-07,3.7075e-05
0.64358,0.37496,0.37456,0.37464,1.8456e-05,0.6911,0.058178,6.8291e-07,3.6229e-05
0.64438,0.37497,0.37456,0.37464,1.8037e-05,0.69254,0.056751,6.7994e-07,3.5393e-05
0.64519,0.37497,0.37456,0.37465,1.7622e-05,0.69396,0.055339,6.7697e-07,3.4566e-05
0.64599,0.37497,0.37456,0.37465,1.7212e-05,0.69536,0.053944,6.7399e-07,3.3749e-05
0.6468,0.37497,0.37456,0.37466,1.6807e-05,0.69675,0.052565,6.7101e-07,3.2942e-05
0.64761,0.37497,0.37456,0.37466,1.6406e-05,0.69812,0.051203,6.6802e-07,3.2145e-05
0.64841,0.37497,0.37456,0.37466,1.6011e-05,0.69947,0.049858,6.6504e-07,3.1357e-05
0.64922,0.37497,0.37456,0.37467,1.5621e-05,0.70081,0.048529,6.6205e-07,3.0579e-05
0.65002,0.37497,0.37456,0.37467,1.5235e-05,0.70213,0.047217,6.5907e-07,2.9811e-05
0.65083,0.37497,0.37456,0.37468,1.4855e-05,0.70343,0.045921,6.5608e-07,2.9053e-05
0.65163,0.37497,0.37456,0.37468,1.4479e-05,0.70472,0.044643,6.5309e-07,2.8305e-05
0.65244,0.37497,0.37456,0.37469,1.4109e-05,0.70599,0.043381,6.5011e-07,2.7567e-05
0.65324,0.37497,0.37456,0.37469,1.3743e-05,0.70724,0.042136,6.4712e-07,2.6839e-05
0.65405,0.37497,0.37456,0.37469,1.3383e-05,0.70848,0.040909,6.4414e-07,2.6121e-05
0.65486,0.37497,0.37456,0.3747,1.3027e-05,0.7097,0.039698,6.4116e-07,2.5414e-05
0.65566,0.37497,0.37456,0.3747,1.2677e-05,0.7109,0.038505,6.3819e-07,2.4716e-05
0.65647,0.37497,0.37456,0.37471,1.2332e-05,0.71209,0.037329,6.3521e-07,2.4028e-05
0.65727,0.37497,0.37456,0.37471,1.1992e-05,0.71325,0.03617,6.3225e-07,2.3351e-05
0.65808,0.37497,0.37456,0.37472,1.1657e-05,0.7144,0.035029,6.2928e-07,2.2684e-05
0.65888,0.37497,0.37456,0.37472,1.1327e-05,0.71554,0.033905,6.2633e-07,2.2028e-05
0.65969,0.37497,0.37456,0.37472,1.1002e-05,0.71665,0.032799,6.2338e-07,2.1381e-05
0.66049,0.37497,0.37456,0.37473,1.0683e-05,0.71775,0.03171,6.2043e-07,2.0745e-05
0.6613,0.37497,0.37456,0.37473,1.0369e-05,0.71883,0.030638,6.175e-07,2.012e-05
0.6621,0.37497,0.37456,0.37474,1.0059e-05,0.71989,0.029584,6.1457e-07,1.9504e-05
0.66291,0.37497,0.37456,0.37474,9.7556e-06,0.72094,0.028548,6.1165e-07,1.89e-05
0.66372,0.37497,0.37456,0.37475,9.457e-06,0.72196,0.02753,6.0874e-07,1.8305e-05
0.66452,0.37497,0.37456,0.37475,9.1637e-06,0.72297,0.02653,6.0584e-07,1.7721e-05
0.66533,0.37497,0.37456,0.37476,8.8756e-06,0.72396,0.025547,6.0296e-07,1.7148e-05
0.66613,0.37497,0.37456,0.37476,8.5929e-06,0.72494,0.024582,6.0008e-07,1.6586e-05
0.66694,0.37497,0.37456,0.37476,8.3154e-06,0.72589,0.023635,5.9721e-07,1.6034e-05
0.66774,0.37497,0.37456,0.37477,8.0433e-06,0.72683,0.022707,5.9436e-07,1.5492e-05
0.66855,0.37498,0.37456,0.37477,7.7765e-06,0.72775,0.021796,5.9152e-07,1.4961e-05
0.66935,0.37498,0.37456,0.37478,7.515e-06,0.72865,0.020903,5.887e-07,1.4441e-05
0.67016,0.37498,0.37456,0.37478,7.2589e-06,0.72954,0.020029,5.8589e-07,1.3932e-05
0.67096,0.37498,0.37456,0.37479,7.0082e-06,0.7304,0.019172,5.8309e-07,1.3433e-05
0.67177,0.37498,0.37456,0.37479,6.7629e-06,0.73125,0.018334,5.8032e-07,1.2945e-05
0.67258,0.37498,0.37456,0.3748,6.5229e-06,0.73208,0.017515,5.7755e-07,1.2468e-05
0.67338,0.37498,0.37456,0.3748,6.2884e-06,0.73289,0.016713,5.7481e-07,1.2002e-05
0.67419,0.37498,0.37456,0.37481,6.0593e-06,0.73368,0.01593,5.7208e-07,1.1547e-05
0.67499,0.37498,0.37456,0.37481,5.8357e-06,0.73445,0.015165,5.6937e-07,1.1102e-05
0.6758,0.37498,0.37456,0.37481,5.6175e-06,0.73521,0.014419,5.6669e-07,1.0668e-05
0.6766,0.37498,0.37456,0.37482,5.4047e-06,0.73595,0.013691,5.6402e-07,1.0245e-05
0.67741,0.37498,0.37456,0.37482,5.1975e-06,0.73667,0.012982,5.6137e-07,9.8335e-06
0.67821,0.37498,0.37456,0.37483,4.9957e-06,0.73737,0.012291,5.5875e-07,9.4326e-06
0.67902,0.37498,0.37456,0.37483,4.7994e-06,0.73805,0.011619,5.5614e-07,9.0426e-06
0.67983,0.37498,0.37456,0.37484,4.6086e-06,0.73871,0.010965,5.5356e-07,8.6636e-06
0.68063,0.37498,0.37456,0.37484,4.4233e-06,0.73935,0.01033,5.51e-07,8.2956e-06
0.68144,0.37498,0.37456,0.37485,4.2435e-06,0.73998,0.0097137,5.4847e-07,7.9386e-06
0.68224,0.37498,0.37456,0.37485,4.0693e-06,0.74059,0.0091161,5.4596e-07,7.5926e-06
0.68305,0.37498,0.37456,0.37486,3.9006e-06,0.74118,0.0085373,5.4348e-07,7.2577e-06
0.68385,0.37498,0.37456,0.37486,3.7375e-06,0.74175,0.0079772,5.4103e-07,6.9339e-06
0.68466,0.37498,0.37456,0.37487,3.5799e-06,0.7423,0.0074359,5.386e-07,6.6212e-06
0.68546,0.37498,0.37456,0.37487,3.4279e-06,0.74283,0.0069135,5.362e-07,6.3196e-06
0.68627,0.37498,0.37456,0.37488,3.2814e-06,0.74334,0.0064099,5.3383e-07,6.029e-06
0.68707,0.37498,0.37456,0.37488,3.1406e-06,0.74383,0.0059253,5.3148e-07,5.7497e-06
0.68788,0.37498,0.37456,0.37488,3.0053e-06,0.74431,0.0054595,5.2917e-07,5.4814e-06
0.68869,0.37498,0.37456,0.37489,2.8756e-06,0.74477,0.0050126,5.2689e-07,5.2244e-06
0.68949,0.37498,0.37456,0.37489,2.7516e-06,0.7452,0.0045847,5.2464e-07,4.9785e-06
0.6903,0.37498,0.37456,0.3749,2.6331e-06,0.74562,0.0041758,5.2242e-07,4.7438e-06
0.6911,0.37498,0.37456,0.3749,2.5203e-06,0.74602,0.0037859,5.2023e-07,4.5203e-06
0.69191,0.37498,0.37456,0.37491,2.413e-06,0.7464,0.003415,5.1808e-07,4.308e-06
0.69271,0.37498,0.37456,0.37491,2.3114e-06,0.74676,0.0030631,5.1596e-07,4.1069e-06
0.69352,0.37498,0.37456,0.37492,2.2155e-06,0.74711,0.0027303,5.1388e-07,3.917e-06
0.69432,0.37498,0.37456,0.37492,2.1251e-06,0.74743,0.0024165,5.1183e-07,3.7384e-06
0.69513,0.37498,0.37456,0.37493,2.0405e-06,0.74773,0.0021219,5.0982e-07,3.5711e-06
0.69593,0.37498,0.37456,0.37493,1.9614e-06,0.74802,0.0018463,5.0784e-07,3.415e-06
0.69674,0.37498,0.37456,0.37494,1.888e-06,0.74828,0.0015898,5.0591e-07,3.2701e-06
0.69755,0.37498,0.37456,0.37494,1.8203e-06,0.74853,0.0013525,5.0401e-07,3.1366e-06
0.69835,0.37498,0.37456,0.37495,1.7582e-06,0.74876,0.0011343,5.0215e-07,3.0143e-06
0.69916,0.37498,0.37456,0.37495,1.7018e-06,0.74897,0.00093532,5.0033e-07,2.9033e-06
0.69996,0.37498,0.37456,0.37496,1.6511e-06,0.74916,0.00075545,4.9855e-07,2.8036e-06
0.70077,0.37498,0.37456,0.37496,1.606e-06,0.74933,0.00059476,4.9682e-07,2.7151e-06
0.70157,0.37498,0.37456,0.37497,1.5666e-06,0.74948,0.00045325,4.9512e-07,2.638e-06
0.70238,0.37498,0.37456,0.37497,1.5328e-06,0.74961,0.00033092,4.9347e-07,2.5722e-06
0.70318,0.37498,0.37456,0.37498,1.5048e-06,0.74972,0.00022779,4.9186e-07,2.5177e-06
0.70399,0.37498,0.37456,0.37498,1.4824e-06,0.74982,0.00014385,4.9029e-07,2.4745e-06
0.7048,0.37498,0.37456,0.37499,1.4657e-06,0.74989,7.9117e-05,4.8877e-07,2.4426e-06
0.7056,0.37498,0.37456,0.37499,1.4546e-06,0.74995,3.359e-05,4.873e-07,2.422e-06
0.70641,0.37498,0.37456,0.37499,1.4493e-06,0.74998,7.2712e-06,4.8587e-07,2.4127e-06
0.70721,0.37498,0.37456,0.375,1.4496e-06,0.75,1.6216e-07,4.8449e-07,2.4148e-06
0.70802,0.37498,0.37456,0.375,1.4556e-06,0.75,1.2263e-05,4.8315e-07,2.4281e-06
0.70882,0.37498,0.37456,0.37501,1.4673e-06,0.74997,4.3574e-05,4.8187e-07,2.4528e-06
0.70963,0.37498,0.37456,0.37501,1.4847e-06,0.74993,9.4092e-05,4.8063e-07,2.4887e-06
0.71043,0.37498,0.37456,0.37502,1.5077e-06,0.74987,0.00016382,4.7944e-07,2.536e-06
0.71124,0.37498,0.37456,0.37502,1.5364e-06,0.74979,0.00025274,4.7831e-07,2.5946e-06
0.71204,0.37498,0.37456,0.37503,1.5708e-06,0.7497,0.00036086,4.7722e-07,2.6644e-06
0.71285,0.37498,0.37456,0.37503,1.6109e-06,0.74958,0.00048818,4.7619e-07,2.7456e-06
0.71366,0.37498,0.37456,0.37504,1.6566e-06,0.74944,0.00063468,4.752e-07,2.8381e-06
0.71446,0.37498,0.37456,0.37504,1.7081e-06,0.74928,0.00080035,4.7428e-07,2.9418e-06
0.71527,0.37498,0.37456,0.37505,1.7651e-06,0.74911,0.0009852,4.734e-07,3.0569e-06
0.71607,0.37498,0.37456,0.37505,1.8279e-06,0.74892,0.0011892,4.7258e-07,3.1832e-06
0.71688,0.37498,0.37456,0.37506,1.8963e-06,0.7487,0.0014124,4.7181e-07,3.3207e-06
0.71768,0.37498,0.37456,0.37506,1.9703e-06,0.74847,0.0016546,4.711e-07,3.4696e-06
0.71849,0.37498,0.37456,0.37507,2.0501e-06,0.74822,0.0019161,4.7045e-07,3.6297e-06
0.71929,0.37498,0.37456,0.37507,2.1354e-06,0.74795,0.0021966,4.6985e-07,3.801e-06
0.7201,0.37498,0.37456,0.37508,2.2264e-06,0.74766,0.0024962,4.6931e-07,3.9836e-06
0.7209,0.37498,0.37456,0.37508,2.3231e-06,0.74735,0.0028149,4.6883e-07,4.1774e-06
0.72171,0.37498,0.37456,0.37509,2.4254e-06,0.74702,0.0031527,4.6841e-07,4.3824e-06
0.72252,0.37498,0.37456,0.37509,2.5333e-06,0.74667,0.0035095,4.6805e-07,4.5986e-06
0.72332,0.37498,0.37456,0.3751,2.6469e-06,0.7463,0.0038854,4.6774e-07,4.826e-06
0.72413,0.37498,0.37456,0.3751,2.766e-06,0.74592,0.0042802,4.675e-07,5.0646e-06
0.72493,0.37498,0.37456,0.3751,2.8908e-06,0.74552,0.0046941,4.6732e-07,5.3143e-06
0.72574,0.37498,0.37456,0.37511,3.0212e-06,0.74509,0.0051269,4.672e-07,5.5752e-06
0.72654,0.37498,0.37456,0.37511,3.1572e-06,0.74465,0.0055787,4.6715e-07,5.8473e-06
0.72735,0.37498,0.37456,0.37512,3.2988e-06,0.74419,0.0060494,4.6715e-07,6.1305e-06
0.72815,0.37498,0.37456,0.37512,3.446e-06,0.74371,0.006539,4.6722e-07,6.4248e-06
0.72896,0.37498,0.37456,0.37513,3.5988e-06,0.74321,0.0070475,4.6736e-07,6.7302e-06
0.72976,0.37498,0.37456,0.37513,3.7571e-06,0.74269,0.0075748,4.6756e-07,7.0466e-06
0.73057,0.37498,0.37456,0.37514,3.921e-06,0.74215,0.0081209,4.6783e-07,7.3742e-06
0.73138,0.37498,0.37456,0.37514,4.0905e-06,0.7416,0.0086859,4.6816e-07,7.7128e-06
0.73218,0.37498,0.37456,0.37515,4.2655e-06,0.74102,0.0092696,4.6856e-07,8.0624e-06
0.73299,0.37498,0.37456,0.37515,4.446e-06,0.74043,0.009872,4.6903e-07,8.423e-06
0.73379,0.37498,0.37456,0.37516,4.6321e-06,0.73982,0.010493,4.6956e-07,8.7946e-06
0.7346,0.37498,0.37456,0.37516,4.8237e-06,0.73919,0.011133,4.7016e-07,9.1772e-06
0.7354,0.37498,0.37456,0.37517,5.0208e-06,0.73854,0.011791,4.7084e-07,9.5708e-06
0.73621,0.37498,0.37456,0.37517,5.2234e-06,0.73787,0.012468,4.7158e-07,9.9752e-06
0.73701,0.37498,0.37456,0.37518,5.4315e-06,0.73719,0.013164,4.7239e-07,1.0391e-05
0.73782,0.37498,0.37456,0.37518,5.6451e-06,0.73648,0.013878,4.7327e-07,1.0817e-05
0.73863,0.37498,0.37456,0.37518,5.8642e-06,0.73576,0.014611,4.7423e-07,1.1254e-05
0.73943,0.37498,0.37456,0.37519,6.0887e-06,0.73502,0.015362,4.7525e-07,1.1702e-05
0.74024,0.37498,0.37456,0.37519,6.3186e-06,0.73426,0.016132,4.7635e-07,1.2161e-05
0.74104,0.37498,0.37456,0.3752,6.554e-06,0.73348,0.01692,4.7752e-07,1.2631e-05
0.74185,0.37498,0.37456,0.3752,6.7948e-06,0.73268,0.017726,4.7877e-07,1.3111e-05
0.74265,0.37498,0.37456,0.37521,7.0411e-06,0.73186,0.01855,4.8009e-07,1.3602e-05
0.74346,0.37498,0.37456,0.37521,7.2927e-06,0.73103,0.019393,4.8148e-07,1.4104e-05
0.74426,0.37498,0.37456,0.37522,7.5497e-06,0.73018,0.020254,4.8295e-07,1.4616e-05
0.74507,0.37498,0.37456,0.37522,7.8121e-06,0.72931,0.021134,4.8449e-07,1.514e-05
0.74587,0.37498,0.37456,0.37523,8.0799e-06,0.72842,0.022031,4.8611e-07,1.5674e-05
0.74668,0.37497,0.37456,0.37523,8.353e-06,0.72751,0.022946,4.8781e-07,1.6218e-05
0.74749,0.37497,0.37456,0.37523,8.6314e-06,0.72659,0.02388,4.8958e-07,1.6773e-05
0.74829,0.37497,0.37456,0.37524,8.9151e-06,0.72565,0.024831,4.9143e-07,1.7339e-05
0.7491,0.37497,0.37456,0.37524,9.2042e-06,0.72469,0.025801,4.9336e-07,1.7915e-05
0.7499,0.37497,0.37456,0.37525,9.4985e-06,0.72371,0.026788,4.9536e-07,1.8502e-05
0.75071,0.37497,0.37456,0.37525,9.7982e-06,0.72271,0.027793,4.9745e-07,1.9099e-05
0.75151,0.37497,0.37456,0.37526,1.0103e-05,0.7217,0.028816,4.9961e-07,1.9706e-05
0.75232,0.37497,0.37456,0.37526,1.0413e-05,0.72067,0.029857,5.0186e-07,2.0324e-05
0.75312,0.37497,0.37456,0.37527,1.0729e-05,0.71962,0.030915,5.0418e-07,2.0953e-05
0.75393,0.37497,0.37456,0.37527,1.1049e-05,0.71855,0.031991,5.0659e-07,2.1592e-05
0.75473,0.37497,0.37456,0.37527,1.1375e-05,0.71746,0.033084,5.0907e-07,2.2241e-05
0.75554,0.37497,0.37456,0.37528,1.1706e-05,0.71636,0.034195,5.1164e-07,2.29e-05
0.75635,0.37497,0.37456,0.37528,1.2042e-05,0.71524,0.035324,5.1429e-07,2.3569e-05
0.75715,0.37497,0.37456,0.37529,1.2383e-05,0.71411,0.03647,5.1702e-07,2.4249e-05
0.75796,0.37497,0.37456,0.37529,1.2729e-05,0.71295,0.037633,5.1983e-07,2.4939e-05
0.75876,0.37497,0.37456,0.3753,1.3081e-05,0.71178,0.038814,5.2272e-07,2.5639e-05
0.75957,0.37497,0.37456,0.3753,1.3438e-05,0.71059,0.040011,5.257e-07,2.6349e-05
0.76037,0.37497,0.37456,0.3753,1.3799e-05,0.70938,0.041226,5.2877e-07,2.707e-05
0.76118,0.37497,0.37456,0.37531,1.4166e-05,0.70816,0.042458,5.3191e-07,2.78e-05
0.76198,0.37497,0.37456,0.37531,1.4538e-05,0.70692,0.043707,5.3514e-07,2.854e-05
0.76279,0.37497,0.37456,0.37532,1.4914e-05,0.70566,0.044973,5.3846e-07,2.929e-05
0.7636,0.37497,0.37456,0.37532,1.5296e-05,0.70439,0.046256,5.4186e-07,3.0051e-05
0.7644,0.37497,0.37456,0.37533,1.5683e-05,0.7031,0.047556,5.4535e-07,3.0821e-05
0.76521,0.37497,0.37456,0.37533,1.6075e-05,0.70179,0.048872,5.4892e-07,3.16e-05
0.76601,0.37497,0.37456,0.37533,1.6471e-05,0.70046,0.050206,5.5258e-07,3.239e-05
0.76682,0.37497,0.37456,0.37534,1.6873e-05,0.69912,0.051556,5.5632e-07,3.3189e-05
0.76762,0.37497,0.37456,0.37534,1.7279e-05,0.69776,0.052922,5.6015e-07,3.3998e-05
0.76843,0.37497,0.37456,0.37535,1.7691e-05,0.69639,0.054305,5.6407e-07,3.4817e-05
0.76923,0.37497,0.37456,0.37535,1.8107e-05,0.695,0.055704,5.6808e-07,3.5646e-05
0.77004,0.37497,0.37456,0.37535,1.8528e-05,0.69359,0.05712,5.7217e-07,3.6484e-05
0.77084,0.37496,0.37456,0.37536,1.8954e-05,0.69217,0.058552,5.7635e-07,3.7331e-05
0.77165,0.37496,0.37456,0.37536,1.9384e-05,0.69073,0.06,5.8062e-07,3.8188e-05
0.77246,0.37496,0.37456,0.37537,1.982e-05,0.68927,0.061465,5.8498e-07,3.9055e-05
0.77326,0.37496,0.37456,0.37537,2.026e-05,0.6878,0.062945,5.8942e-07,3.9931e-05
0.77407,0.37496,0.37456,0.37538,2.0705e-05,0.68631,0.064441,5.9396e-07,4.0816e-05
0.77487,0.37496,0.37456,0.37538,2.1154e-05,0.6848,0.065954,5.9858e-07,4.171e-05
0.77568,0.37496,0.37456,0.37538,2.1609e-05,0.68328,0.067482,6.033e-07,4.2614e-05
0.77648,0.37496,0.37456,0.37539,2.2068e-05,0.68175,0.069026,6.081e-07,4.3527e-05
0.77729,0.37496,0.37456,0.37539,2.2531e-05,0.6802,0.070585,6.1299e-07,4.445e-05
0.77809,0.37496,0.37456,0.37539,2.2999e-05,0.67863,0.072161,6.1798e-07,4.5381e-05
0.7789,0.37496,0.37456,0.3754,2.3472e-05,0.67705,0.073751,6.2305e-07,4.6321e-05
0.7797,0.37496,0.37456,0.3754,2.395e-05,0.67545,0.075357,6.2822e-07,4.7271e-05
0.78051,0.37496,0.37456,0.37541,2.4431e-05,0.67383,0.076979,6.3347e-07,4.823e-05
0.78132,0.37496,0.37456,0.37541,2.4918e-05,0.6722,0.078616,6.3882e-07,4.9197e-05
0.78212,0.37496,0.37456,0.37541,2.5409e-05,0.67056,0.080267,6.4425e-07,5.0173e-05
0.78293,0.37496,0.37456,0.37542,2.5904e-05,0.6689,0.081934,6.4978e-07,5.1158e-05
0.78373,0.37496,0.37456,0.37542,2.6404e-05,0.66723,0.083616,6.554e-07,5.2152e-05
0.78454,0.37496,0.37456,0.37543,2.6908e-05,0.66554,0.085313,6.6111e-07,5.3155e-05
0.78534,0.37496,0.37456,0.37543,2.7417e-05,0.66383,0.087025,6.6692e-07,5.4167e-05
0.78615,0.37496,0.37456,0.37543,2.793e-05,0.66211,0.088752,6.7281e-07,5.5187e-05
0.78695,0.37496,0.37456,0.37544,2.8447e-05,0.66038,0.090493,6.788e-07,5.6215e-05
0.78776,0.37496,0.37456,0.37544,2.8969e-05,0.65863,0.092249,6.8488e-07,5.7252e-05
0.78856,0.37495,0.37456,0.37544,2.9494e-05,0.65687,0.094019,6.9105e-07,5.8298e-05
0.78937,0.37495,0.37456,0.37545,3.0025e-05,0.65509,0.095804,6.9731e-07,5.9352e-05
0.79018,0.37495,0.37456,0.37545,3.0559e-05,0.6533,0.097603,7.0367e-07,6.0414e-05
0.79098,0.37495,0.37456,0.37545,3.1098e-05,0.65149,0.099416,7.1011e-07,6.1485e-05
0.79179,0.37495,0.37456,0.37546,3.164e-05,0.64967,0.10124,7.1665e-07,6.2564e-05
0.79259,0.37495,0.37456,0.37546,3.2187e-05,0.64784,0.10308,7.2329e-07,6.3651e-05
0.7934,0.37495,0.37456,0.37546,3.2738e-05,0.64599,0.10494,7.3001e-07,6.4746e-05
0.7942,0.37495,0.37456,0.37547,3.3293e-05,0.64413,0.10681,7.3683e-07,6.585e-05
0.79501,0.37495,0.37456,0.37547,3.3853e-05,0.64225,0.10869,7.4375e-07,6.6961e-05
0.79581,0.37495,0.37456,0.37547,3.4416e-05,0.64036,0.11059,7.5075e-07,6.8081e-05
0.79662,0.37495,0.37456,0.37548,3.4983e-05,0.63846,0.1125,7.5785e-07,6.9208e-05
0.79743,0.37495,0.37456,0.37548,3.5554e-05,0.63654,0.11442,7.6504e-07,7.0343e-05
0.79823,0.37495,0.37456,0.37549,3.6129e-05,0.63461,0.11636,7.7232e-07,7.1486e-05
0.79904,0.37495,0.37456,0.37549,3.6708e-05,0.63267,0.11831,7.797e-07,7.2637e-05
0.79984,0.37495,0.37456,0.37549,3.7291e-05,0.63071,0.12027,7.8717e-07,7.3795e-05
0.80065,0.37495,0.37456,0.37549,3.7878e-05,0.62874,0.12225,7.9473e-07,7.4962e-05
0.80145,0.37495,0.37456,0.3755,3.8469e-05,0.62676,0.12424,8.0239e-07,7.6135e-05
0.80226,0.37495,0.37456,0.3755,3.9063e-05,0.62476,0.12624,8.1014e-07,7.7316e-05
0.80306,0.37495,0.37456,0.3755,3.9661e-05,0.62276,0.12825,8.1798e-07,7.8505e-05
0.80387,0.37494,0.37456,0.37551,4.0263e-05,0.62073,0.13028,8.2592e-07,7.9701e-05
0.80467,0.37494,0.37456,0.37551,4.0869e-05,0.6187,0.13232,8.3395e-07,8.0904e-05
0.80548,0.37494,0.37456,0.37551,4.1478e-05,0.61665,0.13437,8.4207e-07,8.2115e-05
0.80629,0.37494,0.37456,0.37552,4.2091e-05,0.6146,0.13644,8.5028e-07,8.3332e-05
0.80709,0.37494,0.37456,0.37552,4.2708e-05,0.61252,0.13852,8.5859e-07,8.4557e-05
0.8079,0.37494,0.37456,0.37552,4.3328e-05,0.61044,0.1406,8.6699e-07,8.5789e-05
0.8087,0.37494,0.37456,0.37553,4.3952e-05,0.60835,0.14271,8.7548e-07,8.7028e-05
0.80951,0.37494,0.37456,0.37553,4.4579e-05,0.60624,0.14482,8.8407e-07,8.8274e-05
0.81031,0.37494,0.37456,0.37553,4.521e-05,0.60412,0.14694,8.9275e-07,8.9527e-05
0.81112,0.37494,0.37456,0.37553,4.5844e-05,0.60199,0.14908,9.0152e-07,9.0786e-05
0.81192,0.37494,0.37456,0.37554,4.6482e-05,0.59985,0.15123,9.1038e-07,9.2053e-05
0.81273,0.37494,0.37456,0.37554,4.7123e-05,0.59769,0.15339,9.1933e-07,9.3326e-05
0.81353,0.37494,0.37456,0.37554,4.7767e-05,0.59553,0.15556,9.2838e-07,9.4606e-05
0.81434,0.37494,0.37456,0.37555,4.8415e-05,0.59335,0.15774,9.3752e-07,9.5892e-05
0.81515,0.37494,0.37456,0.37555,4.9066e-05,0.59117,0.15993,9.4675e-07,9.7184e-05
0.81595,0.37494,0.37456,0.37555,4.972e-05,0.58897,0.16214,9.5607e-07,9.8484e-05
0.81676,0.37493,0.37456,0.37555,5.0377e-05,0.58676,0.16435,9.6549e-07,9.9789e-05
0.81756,0.37493,0.37456,0.37556,5.1038e-05,0.58454,0.16658,9.7499e-07,0.0001011
0.81837,0.37493,0.37456,0.37556,5.1702e-05,0.58231,0.16881,9.8459e-07,0.00010242
0.81917,0.37493,0.37456,0.37556,5.2369e-05,0.58006,0.17106,9.9427e-07,0.00010374
0.81998,0.37493,0.37456,0.37557,5.3039e-05,0.57781,0.17332,1.0041e-06,0.00010507
0.82078,0.37493,0.37456,0.37557,5.3712e-05,0.57555,0.17559,1.0139e-06,0.00010641
0.82159,0.37493,0.37456,0.37557,5.4388e-05,0.57327,0.17787,1.0239e-06,0.00010775
0.8224,0.37493,0.37456,0.37557,5.5067e-05,0.57099,0.18015,1.0339e-06,0.0001091
0.8232,0.37493,0.37456,0.37558,5.5749e-05,0.5687,0.18245,1.0441e-06,0.00011045
0.82401,0.37493,0.37456,0.37558,5.6434e-05,0.5664,0.18476,1.0543e-06,0.00011181
0.82481,0.37493,0.37456,0.37558,5.7122e-05,0.56408,0.18708,1.0646e-06,0.00011318
0.82562,0.37493,0.37456,0.37558,5.7813e-05,0.56176,0.18941,1.075e-06,0.00011455
0.82642,0.37493,0.37456,0.37558,5.8506e-05,0.55943,0.19174,1.0855e-06,0.00011593
0.82723,0.37493,0.37456,0.37559,5.9202e-05,0.55709,0.19409,1.0961e-06,0.00011731
0.82803,0.37493,0.37456,0.37559,5.9901e-05,0.55473,0.19644,1.1068e-06,0.0001187
0.82884,0.37493,0.37456,0.37559,6.0603e-05,0.55237,0.19881,1.1175e-06,0.00012009
0.82964,0.37492,0.37456,0.37559,6.1308e-05,0.55001,0.20118,1.1284e-06,0.00012149
0.83045,0.37492,0.37456,0.3756,6.2015e-05,0.54763,0.20357,1.1393e-06,0.00012289
0.83126,0.37492,0.37456,0.3756,6.2724e-05,0.54524,0.20596,1.1504e-06,0.0001243
0.83206,0.37492,0.37456,0.3756,6.3436e-05,0.54284,0.20836,1.1615e-06,0.00012571
0.83287,0.37492,0.37456,0.3756,6.4151e-05,0.54044,0.21077,1.1727e-06,0.00012713
0.83367,0.37492,0.37456,0.3756,6.4868e-05,0.53803,0.21318,1.184e-06,0.00012855
0.83448,0.37492,0.37456,0.37561,6.5588e-05,0.53561,0.21561,1.1953e-06,0.00012998
0.83528,0.37492,0.37456,0.37561,6.631e-05,0.53318,0.21804,1.2068e-06,0.00013141
0.83609,0.37492,0.37456,0.37561,6.7035e-05,0.53074,0.22048,1.2183e-06,0.00013285
0.83689,0.37492,0.37456,0.37561,6.7761e-05,0.52829,0.22293,1.23e-06,0.00013429
0.8377,0.37492,0.37456,0.37561,6.849e-05,0.52584,0.22539,1.2417e-06,0.00013574
0.8385,0.37492,0.37456,0.37562,6.9222e-05,0.52338,0.22785,1.2535e-06,0.00013719
0.83931,0.37492,0.37456,0.37562,6.9955e-05,0.52091,0.23033,1.2654e-06,0.00013865
0.84012,0.37492,0.37456,0.37562,7.0691e-05,0.51843,0.23281,1.2773e-06,0.00014011
0.84092,0.37491,0.37456,0.37562,7.1429e-05,0.51595,0.23529,1.2894e-06,0.00014157
0.84173,0.37491,0.37456,0.37562,7.2169e-05,0.51346,0.23779,1.3015e-06,0.00014304
0.84253,0.37491,0.37456,0.37563,7.2911e-05,0.51096,0.24029,1.3138e-06,0.00014451
0.84334,0.37491,0.37456,0.37563,7.3656e-05,0.50846,0.2428,1.3261e-06,0.00014599
0.84414,0.37491,0.37456,0.37563,7.4402e-05,0.50594,0.24531,1.3384e-06,0.00014747
0.84495,0.37491,0.37456,0.37563,7.515e-05,0.50343,0.24784,1.3509e-06,0.00014895
0.84575,0.37491,0.37456,0.37563,7.59e-05,0.5009,0.25036,1.3634e-06,0.00015044
0.84656,0.37491,0.37456,0.37563,7.6652e-05,0.49837,0.2529,1.3761e-06,0.00015193
0.84736,0.37491,0.37456,0.37564,7.7406e-05,0.49583,0.25544,1.3888e-06,0.00015342
0.84817,0.37491,0.37456,0.37564,7.8161e-05,0.49329,0.25799,1.4016e-06,0.00015492
0.84898,0.37491,0.37456,0.37564,7.8919e-05,0.49074,0.26054,1.4144e-06,0.00015642
0.84978,0.37491,0.37456,0.37564,7.9678e-05,0.48818,0.2631,1.4274e-06,0.00015793
0.85059,0.37491,0.37456,0.37564,8.0439e-05,0.48562,0.26566,1.4404e-06,0.00015944
0.85139,0.37491,0.37456,0.37564,8.1201e-05,0.48305,0.26823,1.4535e-06,0.00016095
0.8522,0.3749,0.37456,0.37564,8.1966e-05,0.48048,0.27081,1.4667e-06,0.00016246
0.853,0.3749,0.37456,0.37565,8.2731e-05,0.4779,0.27339,1.4799e-06,0.00016398
0.85381,0.3749,0.37456,0.37565,8.3498e-05,0.47532,0.27597,1.4932e-06,0.0001655
0.85461,0.3749,0.37456,0.37565,8.4267e-05,0.47273,0.27857,1.5067e-06,0.00016703
0.85542,0.3749,0.37456,0.37565,8.5037e-05,0.47014,0.28116,1.5201e-06,0.00016855
0.85623,0.3749,0.37456,0.37565,8.5809e-05,0.46754,0.28376,1.5337e-06,0.00017008
0.85703,0.3749,0.37456,0.37565,8.6582e-05,0.46493,0.28637,1.5473e-06,0.00017162
0.85784,0.3749,0.37456,0.37565,8.7356e-05,0.46233,0.28898,1.561e-06,0.00017315
0.85864,0.3749,0.37456,0.37565,8.8132e-05,0.45971,0.29159,1.5748e-06,0.00017469
0.85945,0.3749,0.37456,0.37565,8.8909e-05,0.4571,0.29421,1.5887e-06,0.00017623
0.86025,0.3749,0.37456,0.37566,8.9687e-05,0.45448,0.29684,1.6026e-06,0.00017777
0.86106,0.3749,0.37456,0.37566,9.0467e-05,0.45185,0.29946,1.6166e-06,0.00017932
0.86186,0.3749,0.37456,0.37566,9.1247e-05,0.44922,0.30209,1.6306e-06,0.00018086
0.86267,0.3749,0.37456,0.37566,9.2029e-05,0.44659,0.30473,1.6448e-06,0.00018241
0.86347,0.37489,0.37456,0.37566,9.2811e-05,0.44395,0.30737,1.659e-06,0.00018396
0.86428,0.37489,0.37456,0.37566,9.3595e-05,0.44131,0.31001,1.6733e-06,0.00018552
0.86509,0.37489,0.37456,0.37566,9.438e-05,0.43867,0.31265,1.6876e-06,0.00018707
0.86589,0.37489,0.37456,0.37566,9.5165e-05,0.43602,0.3153,1.702e-06,0.00018863
0.8667,0.37489,0.37456,0.37566,9.5952e-05,0.43337,0.31795,1.7165e-06,0.00019019
0.8675,0.37489,0.37456,0.37566,9.6739e-05,0.43072,0.32061,1.7311e-06,0.00019175
0.86831,0.37489,0.37456,0.37566,9.7527e-05,0.42807,0.32326,1.7457e-06,0.00019331
0.86911,0.37489,0.37456,0.37567,9.8316e-05,0.42541,0.32592,1.7604e-06,0.00019487
0.86992,0.37489,0.37456,0.37567,9.9106e-05,0.42275,0.32859,1.7751e-06,0.00019644
0.87072,0.37489,0.37456,0.37567,9.9897e-05,0.42008,0.33125,1.7899e-06,0.000198
0.87153,0.37489,0.37456,0.37567,0.00010069,0.41742,0.33392,1.8048e-06,0.00019957
0.87233,0.37489,0.37456,0.37567,0.00010148,0.41475,0.33659,1.8198e-06,0.00020114
0.87314,0.37489,0.37456,0.37567,0.00010227,0.41208,0.33926,1.8348e-06,0.00020271
0.87395,0.37488,0.37456,0.37567,0.00010306,0.40941,0.34193,1.8498e-06,0.00020428
0.87475,0.37488,0.37456,0.37567,0.00010386,0.40673,0.3446,1.865e-06,0.00020585
0.87556,0.37488,0.37456,0.37567,0.00010465,0.40406,0.34728,1.8801e-06,0.00020742
0.87636,0.37488,0.37456,0.37567,0.00010545,0.40138,0.34996,1.8954e-06,0.000209
0.87717,0.37488,0.37456,0.37567,0.00010624,0.3987,0.35264,1.9107e-06,0.00021057
0.87797,0.37488,0.37456,0.37567,0.00010704,0.39602,0.35532,1.9261e-06,0.00021215
0.87878,0.37488,0.37456,0.37567,0.00010783,0.39334,0.358,1.9415e-06,0.00021372
0.87958,0.37488,0.37456,0.37567,0.00010863,0.39066,0.36068,1.957e-06,0.0002153
0.88039,0.37488,0.37456,0.37567,0.00010942,0.38798,0.36336,1.9725e-06,0.00021687
0.8812,0.37488,0.37456,0.37567,0.00011022,0.3853,0.36604,1.9881e-06,0.00021845
0.882,0.37488,0.37456,0.37567,0.00011101,0.38262,0.36873,2.0038e-06,0.00022003
0.88281,0.37488,0.37456,0.37567,0.00011181,0.37993,0.37141,2.0195e-06,0.0002216
0.88361,0.37488,0.37456,0.37567,0.00011261,0.37725,0.37409,2.0352e-06,0.00022318
0.88442,0.37487,0.37456,0.37567,0.0001134,0.37456,0.37678,2.0511e-06,0.00022476
0.88522,0.37487,0.37456,0.37567,0.0001142,0.37188,0.37946,2.0669e-06,0.00022633
0.88603,0.37487,0.37456,0.37567,0.000115,0.3692,0.38215,2.0828e-06,0.00022791
0.88683,0.37487,0.37456,0.37567,0.00011579,0.36651,0.38483,2.0988e-06,0.00022948
0.88764,0.37487,0.37456,0.37567,0.00011659,0.36383,0.38751,2.1148e-06,0.00023106
0.88844,0.37487,0.37456,0.37567,0.00011738,0.36115,0.39019,2.1309e-06,0.00023264
0.88925,0.37487,0.37456,0.37567,0.00011818,0.35847,0.39288,2.147e-06,0.00023421
0.89006,0.37487,0.37456,0.37567,0.00011897,0.35578,0.39556,2.1632e-06,0.00023578
0.89086,0.37487,0.37456,0.37567,0.00011977,0.3531,0.39823,2.1794e-06,0.00023736
0.89167,0.37487,0.37456,0.37567,0.00012056,0.35043,0.40091,2.1957e-06,0.00023893
0.89247,0.37487,0.37456,0.37567,0.00012136,0.34775,0.40359,2.212e-06,0.0002405
0.89328,0.37487,0.37456,0.37567,0.00012215,0.34507,0.40627,2.2283e-06,0.00024207
0.89408,0.37487,0.37456,0.37567,0.00012294,0.3424,0.40894,2.2447e-06,0.00024364
0.89489,0.37486,0.37456,0.37567,0.00012374,0.33972,0.41161,2.2612e-06,0.00024521
0.89569,0.37486,0.37456,0.37567,0.00012453,0.33705,0.41428,2.2777e-06,0.00024678
0.8965,0.37486,0.37456,0.37567,0.00012532,0.33438,0.41695,2.2942e-06,0.00024835
0.8973,0.37486,0.37456,0.37567,0.00012611,0.33172,0.41962,2.3108e-06,0.00024991
0.89811,0.37486,0.37456,0.37567,0.0001269,0.32905,0.42228,2.3274e-06,0.00025148
0.89892,0.37486,0.37456,0.37567,0.00012769,0.32639,0.42494,2.344e-06,0.00025304
0.89972,0.37486,0.37456,0.37566,0.00012848,0.32373,0.4276,2.3607e-06,0.0002546
0.90053,0.37486,0.37456,0.37566,0.00012927,0.32107,0.43026,2.3775e-06,0.00025616
0.90133,0.37486,0.37456,0.37566,0.00013006,0.31842,0.43291,2.3942e-06,0.00025772
0.90214,0.37486,0.37456,0.37566,0.00013084,0.31577,0.43556,2.411e-06,0.00025927
0.90294,0.37486,0.37456,0.37566,0.00013163,0.31312,0.43821,2.4279e-06,0.00026083
0.90375,0.37486,0.37456,0.37566,0.00013241,0.31047,0.44085,2.4448e-06,0.00026238
0.90455,0.37486,0.37456,0.37566,0.0001332,0.30783,0.44349,2.4617e-06,0.00026393
0.90536,0.37486,0.37456,0.37566,0.00013398,0.30519,0.44613,2.4786e-06,0.00026548
0.90617,0.37485,0.37456,0.37566,0.00013476,0.30255,0.44876,2.4956e-06,0.00026702
0.90697,0.37485,0.37456,0.37566,0.00013554,0.29992,0.45139,2.5126e-06,0.00026857
0.90778,0.37485,0.37456,0.37566,0.00013632,0.2973,0.45402,2.5296e-06,0.00027011
0.90858,0.37485,0.37456,0.37566,0.0001371,0.29467,0.45664,2.5467e-06,0.00027165
0.90939,0.37485,0.37456,0.37565,0.00013787,0.29205,0.45926,2.5638e-06,0.00027318
0.91019,0.37485,0.37456,0.37565,0.00013865,0.28944,0.46187,2.5809e-06,0.00027472
0.911,0.37485,0.37456,0.37565,0.00013942,0.28683,0.46448,2.5981e-06,0.00027625
0.9118,0.37485,0.37456,0.37565,0.0001402,0.28422,0.46708,2.6153e-06,0.00027778
0.91261,0.37485,0.37456,0.37565,0.00014097,0.28162,0.46968,2.6325e-06,0.0002793
0.91341,0.37485,0.37456,0.37565,0.00014174,0.27902,0.47228,2.6497e-06,0.00028083
0.91422,0.37485,0.37456,0.37565,0.00014251,0.27643,0.47487,2.667e-06,0.00028234
0.91503,0.37485,0.37456,0.37565,0.00014327,0.27384,0.47745,2.6843e-06,0.00028386
0.91583,0.37485,0.37456,0.37564,0.00014404,0.27126,0.48003,2.7016e-06,0.00028537
0.91664,0.37484,0.37456,0.37564,0.0001448,0.26868,0.4826,2.7189e-06,0.00028689
0.91744,0.37484,0.37456,0.37564,0.00014556,0.26611,0.48517,2.7362e-06,0.00028839
0.91825,0.37484,0.37456,0.37564,0.00014632,0.26355,0.48773,2.7536e-06,0.0002899
0.91905,0.37484,0.37456,0.37564,0.00014708,0.26099,0.49029,2.771e-06,0.0002914
0.91986,0.37484,0.37456,0.37564,0.00014784,0.25843,0.49284,2.7884e-06,0.00029289
0.92066,0.37484,0.37456,0.37564,0.0001486,0.25588,0.49539,2.8058e-06,0.00029439
0.92147,0.37484,0.37456,0.37563,0.00014935,0.25334,0.49793,2.8233e-06,0.00029588
0.92227,0.37484,0.37456,0.37563,0.0001501,0.25081,0.50046,2.8407e-06,0.00029736
0.92308,0.37484,0.37456,0.37563,0.00015085,0.24828,0.50298,2.8582e-06,0.00029884
0.92389,0.37484,0.37456,0.37563,0.0001516,0.24575,0.5055,2.8757e-06,0.00030032
0.92469,0.37484,0.37456,0.37563,0.00015234,0.24324,0.50802,2.8932e-06,0.0003018
0.9255,0.37484,0.37456,0.37563,0.00015309,0.24073,0.51052,2.9107e-06,0.00030327
0.9263,0.37484,0.37456,0.37562,0.00015383,0.23823,0.51302,2.9282e-06,0.00030473
0.92711,0.37484,0.37456,0.37562,0.00015457,0.23573,0.51551,2.9458e-06,0.00030619
0.92791,0.37483,0.37456,0.37562,0.00015531,0.23324,0.518,2.9633e-06,0.00030765
0.92872,0.37483,0.37456,0.37562,0.00015604,0.23076,0.52048,2.9809e-06,0.0003091
0.92952,0.37483,0.37456,0.37562,0.00015678,0.22829,0.52295,2.9985e-06,0.00031055
0.93033,0.37483,0.37456,0.37562,0.00015751,0.22582,0.52541,3.016e-06,0.000312
0.93113,0.37483,0.37456,0.37561,0.00015824,0.22336,0.52786,3.0336e-06,0.00031344
0.93194,0.37483,0.37456,0.37561,0.00015896,0.22091,0.53031,3.0512e-06,0.00031487
0.93275,0.37483,0.37456,0.37561,0.00015969,0.21847,0.53275,3.0688e-06,0.0003163
0.93355,0.37483,0.37456,0.37561,0.00016041,0.21603,0.53518,3.0864e-06,0.00031773
0.93436,0.37483,0.37456,0.37561,0.00016113,0.21361,0.5376,3.104e-06,0.00031915
0.93516,0.37483,0.37456,0.3756,0.00016184,0.21119,0.54002,3.1216e-06,0.00032056
0.93597,0.37483,0.37456,0.3756,0.00016256,0.20878,0.54242,3.1392e-06,0.00032198
0.93677,0.37483,0.37456,0.3756,0.00016327,0.20638,0.54482,3.1568e-06,0.00032338
0.93758,0.37483,0.37456,0.3756,0.00016398,0.20398,0.54721,3.1744e-06,0.00032478
0.93838,0.37483,0.37456,0.37559,0.00016468,0.2016,0.54959,3.192e-06,0.00032618
0.93919,0.37483,0.37456,0.37559,0.00016539,0.19922,0.55196,3.2096e-06,0.00032757
0.94,0.37482,0.37456,0.37559,0.00016609,0.19686,0.55432,3.2272e-06,0.00032895
0.9408,0.37482,0.37456,0.37559,0.00016679,0.1945,0.55667,3.2448e-06,0.00033033
0.94161,0.37482,0.37456,0.37559,0.00016748,0.19215,0.55902,3.2623e-06,0.00033171
0.94241,0.37482,0.37456,0.37558,0.00016818,0.18981,0.56135,3.2799e-06,0.00033307
0.94322,0.37482,0.37456,0.37558,0.00016887,0.18748,0.56368,3.2975e-06,0.00033444
0.94402,0.37482,0.37456,0.37558,0.00016955,0.18517,0.56599,3.3151e-06,0.00033579
0.94483,0.37482,0.37456,0.37558,0.00017024,0.18286,0.5683,3.3326e-06,0.00033715
0.94563,0.37482,0.37456,0.37557,0.00017092,0.18056,0.57059,3.3502e-06,0.00033849
0.94644,0.37482,0.37456,0.37557,0.0001716,0.17827,0.57288,3.3677e-06,0.00033983
0.94724,0.37482,0.37456,0.37557,0.00017227,0.17599,0.57515,3.3852e-06,0.00034116
0.94805,0.37482,0.37456,0.37557,0.00017295,0.17372,0.57742,3.4028e-06,0.00034249
0.94886,0.37482,0.37456,0.37556,0.00017362,0.17146,0.57967,3.4203e-06,0.00034381
0.94966,0.37482,0.37456,0.37556,0.00017428,0.16921,0.58191,3.4378e-06,0.00034513
0.95047,0.37482,0.37456,0.37556,0.00017495,0.16697,0.58415,3.4552e-06,0.00034644
0.95127,0.37482,0.37456,0.37555,0.00017561,0.16474,0.58637,3.4727e-06,0.00034774
0.95208,0.37481,0.37456,0.37555,0.00017626,0.16252,0.58858,3.4902e-06,0.00034904
0.95288,0.37481,0.37456,0.37555,0.00017692,0.16032,0.59078,3.5076e-06,0.00035033
0.95369,0.37481,0.37456,0.37555,0.00017757,0.15812,0.59297,3.525e-06,0.00035161
0.95449,0.37481,0.37456,0.37554,0.00017821,0.15594,0.59515,3.5424e-06,0.00035289
0.9553,0.37481,0.37456,0.37554,0.00017886,0.15377,0.59732,3.5598e-06,0.00035416
0.9561,0.37481,0.37456,0.37554,0.0001795,0.1516,0.59947,3.5771e-06,0.00035542
0.95691,0.37481,0.37456,0.37554,0.00018014,0.14945,0.60162,3.5944e-06,0.00035668
0.95772,0.37481,0.37456,0.37553,0.00018077,0.14732,0.60375,3.6118e-06,0.00035793
0.95852,0.37481,0.37456,0.37553,0.0001814,0.14519,0.60587,3.629e-06,0.00035917
0.95933,0.37481,0.37456,0.37553,0.00018203,0.14307,0.60798,3.6463e-06,0.00036041
0.96013,0.37481,0.37456,0.37552,0.00018265,0.14097,0.61008,3.6635e-06,0.00036163
0.96094,0.37481,0.37456,0.37552,0.00018327,0.13888,0.61216,3.6808e-06,0.00036286
0.96174,0.37481,0.37456,0.37552,0.00018388,0.1368,0.61423,3.6979e-06,0.00036407
0.96255,0.37481,0.37456,0.37551,0.0001845,0.13473,0.61629,3.7151e-06,0.00036528
0.96335,0.37481,0.37456,0.37551,0.00018511,0.13268,0.61834,3.7322e-06,0.00036648
0.96416,0.37481,0.37456,0.37551,0.00018571,0.13064,0.62038,3.7493e-06,0.00036767
0.96497,0.37481,0.37456,0.37551,0.00018631,0.12861,0.6224,3.7664e-06,0.00036886
0.96577,0.3748,0.37456,0.3755,0.00018691,0.12659,0.62441,3.7834e-06,0.00037004
0.96658,0.3748,0.37456,0.3755,0.0001875,0.12459,0.62641,3.8005e-06,0.00037121
0.96738,0.3748,0.37456,0.3755,0.00018809,0.1226,0.6284,3.8174e-06,0.00037237
0.96819,0.3748,0.37456,0.37549,0.00018868,0.12062,0.63037,3.8344e-06,0.00037352
0.96899,0.3748,0.37456,0.37549,0.00018926,0.11865,0.63233,3.8513e-06,0.00037467
0.9698,0.3748,0.37456,0.37549,0.00018984,0.1167,0.63427,3.8682e-06,0.00037581
0.9706,0.3748,0.37456,0.37548,0.00019041,0.11476,0.6362,3.885e-06,0.00037694
0.97141,0.3748,0.37456,0.37548,0.00019099,0.11283,0.63812,3.9018e-06,0.00037807
0.97221,0.3748,0.37456,0.37548,0.00019155,0.11092,0.64003,3.9186e-06,0.00037918
0.97302,0.3748,0.37456,0.37547,0.00019211,0.10902,0.64192,3.9353e-06,0.00038029
0.97383,0.3748,0.37456,0.37547,0.00019267,0.10714,0.6438,3.952e-06,0.00038139
0.97463,0.3748,0.37456,0.37547,0.00019323,0.10527,0.64566,3.9686e-06,0.00038249
0.97544,0.3748,0.37456,0.37546,0.00019378,0.10341,0.64752,3.9852e-06,0.00038357
0.97624,0.3748,0.37456,0.37546,0.00019432,0.10156,0.64935,4.0018e-06,0.00038465
0.97705,0.3748,0.37456,0.37545,0.00019487,0.099735,0.65117,4.0183e-06,0.00038571
0.97785,0.3748,0.37456,0.37545,0.0001954,0.097919,0.65298,4.0348e-06,0.00038677
0.97866,0.3748,0.37456,0.37545,0.00019594,0.096118,0.65478,4.0512e-06,0.00038782
0.97946,0.3748,0.37456,0.37544,0.00019647,0.094331,0.65656,4.0676e-06,0.00038887
0.98027,0.3748,0.37456,0.37544,0.00019699,0.092558,0.65832,4.0839e-06,0.0003899
0.98107,0.37479,0.37456,0.37544,0.00019751,0.090799,0.66007,4.1002e-06,0.00039093
0.98188,0.37479,0.37456,0.37543,0.00019803,0.089056,0.66181,4.1165e-06,0.00039194
0.98269,0.37479,0.37456,0.37543,0.00019854,0.087327,0.66353,4.1327e-06,0.00039295
0.98349,0.37479,0.37456,0.37543,0.00019905,0.085612,0.66524,4.1488e-06,0.00039395
0.9843,0.37479,0.37456,0.37542,0.00019955,0.083913,0.66693,4.1649e-06,0.00039494
0.9851,0.37479,0.37456,0.37542,0.00020005,0.082228,0.66861,4.181e-06,0.00039592
0.98591,0.37479,0.37456,0.37541,0.00020055,0.080558,0.67027,4.197e-06,0.0003969
0.98671,0.37479,0.37456,0.37541,0.00020104,0.078904,0.67192,4.2129e-06,0.00039786
0.98752,0.37479,0.37456,0.37541,0.00020152,0.077264,0.67355,4.2288e-06,0.00039882
0.98832,0.37479,0.37456,0.3754,0.000202,0.07564,0.67517,4.2446e-06,0.00039976
0.98913,0.37479,0.37456,0.3754,0.00020248,0.074031,0.67677,4.2604e-06,0.0004007
0.98993,0.37479,0.37456,0.3754,0.00020295,0.072438,0.67835,4.2761e-06,0.00040163
0.99074,0.37479,0.37456,0.37539,0.00020342,0.07086,0.67992,4.2918e-06,0.00040255
0.99155,0.37479,0.37456,0.37539,0.00020388,0.069298,0.68148,4.3074e-06,0.00040346
0.99235,0.37479,0.37456,0.37538,0.00020434,0.067751,0.68302,4.3229e-06,0.00040436
0.99316,0.37479,0.37456,0.37538,0.00020479,0.06622,0.68454,4.3384e-06,0.00040525
0.99396,0.37479,0.37456,0.37538,0.00020524,0.064705,0.68605,4.3539e-06,0.00040613
0.99477,0.37479,0.37456,0.37537,0.00020569,0.063206,0.68754,4.3692e-06,0.00040701
0.99557,0.37479,0.37456,0.37537,0.00020613,0.061723,0.68901,4.3845e-06,0.00040787
0.99638,0.37479,0.37456,0.37536,0.00020656,0.060256,0.69047,4.3998e-06,0.00040872
0.99718,0.37479,0.37456,0.37536,0.00020699,0.058805,0.69191,4.415e-06,0.00040957
0.99799,0.37479,0.37456,0.37536,0.00020742,0.05737,0.69334,4.4301e-06,0.0004104
0.9988,0.37478,0.37456,0.37535,0.00020784,0.055951,0.69475,4.4451e-06,0.00041123
0.9996,0.37478,0.37456,0.37535,0.00020825,0.054549,0.69615,4.4601e-06,0.00041205
1.0004,0.37478,0.37456,0.37534,0.00020866,0.053163,0.69752,4.475e-06,0.00041285
1.0012,0.37478,0.37456,0.37534,0.00020907,0.051794,0.69888,4.4899e-06,0.00041365
1.002,0.37478,0.37456,0.37534,0.00020947,0.050441,0.70023,4.5047e-06,0.00041444
1.0028,0.37478,0.37456,0.37533,0.00020987,0.049105,0.70156,4.5194e-06,0.00041521
1.0036,0.37478,0.37456,0.37533,0.00021026,0.047785,0.70287,4.534e-06,0.00041598
1.0044,0.37478,0.37456,0.37532,0.00021064,0.046483,0.70416,4.5486e-06,0.00041674
1.0052,0.37478,0.37456,0.37532,0.00021102,0.045197,0.70544,4.5631e-06,0.00041749
1.006,0.37478,0.37456,0.37531,0.0002114,0.043928,0.7067,4.5775e-06,0.00041822
1.0069,0.37478,0.37456,0.37531,0.00021177,0.042676,0.70794,4.5919e-06,0.00041895
1.0077,0.37478,0.37456,0.37531,0.00021214,0.041441,0.70917,4.6062e-06,0.00041967
1.0085,0.37478,0.37456,0.3753,0.0002125,0.040223,0.71038,4.6204e-06,0.00042038
1.0093,0.37478,0.37456,0.3753,0.00021285,0.039022,0.71157,4.6345e-06,0.00042107
1.0101,0.37478,0.37456,0.37529,0.00021321,0.037839,0.71275,4.6485e-06,0.00042176
1.0109,0.37478,0.37456,0.37529,0.00021355,0.036672,0.7139,4.6625e-06,0.00042244
1.0117,0.37478,0.37456,0.37528,0.00021389,0.035523,0.71504,4.6764e-06,0.00042311
1.0125,0.37478,0.37456,0.37528,0.00021423,0.034392,0.71617,4.6902e-06,0.00042376
1.0133,0.37478,0.37456,0.37528,0.00021456,0.033278,0.71727,4.704e-06,0.00042441
1.0141,0.37478,0.37456,0.37527,0.00021488,0.032181,0.71836,4.7176e-06,0.00042505
1.0149,0.37478,0.37456,0.37527,0.0002152,0.031102,0.71943,4.7312e-06,0.00042567
1.0157,0.37478,0.37456,0.37526,0.00021552,0.030041,0.72048,4.7447e-06,0.00042629
1.0165,0.37478,0.37456,0.37526,0.00021583,0.028997,0.72152,4.7581e-06,0.00042689
1.0173,0.37478,0.37456,0.37525,0.00021613,0.027971,0.72254,4.7715e-06,0.00042749
1.0181,0.37478,0.37456,0.37525,0.00021643,0.026963,0.72353,4.7847e-06,0.00042807
1.0189,0.37478,0.37456,0.37524,0.00021672,0.025972,0.72452,4.7979e-06,0.00042865
1.0197,0.37478,0.37456,0.37524,0.00021701,0.025,0.72548,4.811e-06,0.00042921
1.0205,0.37478,0.37456,0.37524,0.00021729,0.024045,0.72643,4.8239e-06,0.00042977
1.0213,0.37478,0.37456,0.37523,0.00021757,0.023109,0.72735,4.8369e-06,0.00043031
1.0222,0.37478,0.37456,0.37523,0.00021785,0.02219,0.72826,4.8497e-06,0.00043084
1.023,0.37477,0.37456,0.37522,0.00021811,0.021289,0.72915,4.8624e-06,0.00043136
1.0238,0.37477,0.37456,0.37522,0.00021837,0.020407,0.73003,4.875e-06,0.00043187
1.0246,0.37477,0.37456,0.37521,0.00021863,0.019543,0.73088,4.8876e-06,0.00043237
1.0254,0.37477,0.37456,0.37521,0.00021888,0.018697,0.73172,4.9e-06,0.00043286
1.0262,0.37477,0.37456,0.3752,0.00021913,0.017869,0.73254,4.9124e-06,0.00043334
1.027,0.37477,0.37456,0.3752,0.00021937,0.017059,0.73334,4.9247e-06,0.00043381
1.0278,0.37477,0.37456,0.37519,0.0002196,0.016268,0.73412,4.9368e-06,0.00043427
1.0286,0.37477,0.37456,0.37519,0.00021983,0.015496,0.73488,4.9489e-06,0.00043471
1.0294,0.37477,0.37456,0.37519,0.00022006,0.014741,0.73563,4.9609e-06,0.00043515
1.0302,0.37477,0.37456,0.37518,0.00022027,0.014005,0.73636,4.9728e-06,0.00043557
1.031,0.37477,0.37456,0.37518,0.00022049,0.013288,0.73706,4.9846e-06,0.00043599
1.0318,0.37477,0.37456,0.37517,0.00022069,0.012589,0.73775,4.9963e-06,0.00043639
1.0326,0.37477,0.37456,0.37517,0.0002209,0.011909,0.73842,5.0079e-06,0.00043678
1.0334,0.37477,0.37456,0.37516,0.00022109,0.011247,0.73908,5.0194e-06,0.00043717
1.0342,0.37477,0.37456,0.37516,0.00022128,0.010604,0.73971,5.0308e-06,0.00043754
1.035,0.37477,0.37456,0.37515,0.00022147,0.0099795,0.74033,5.0421e-06,0.0004379
1.0358,0.37477,0.37456,0.37515,0.00022165,0.0093737,0.74092,5.0533e-06,0.00043825
1.0367,0.37477,0.37456,0.37514,0.00022182,0.0087868,0.7415,5.0645e-06,0.00043858
1.0375,0.37477,0.37456,0.37514,0.00022199,0.0082185,0.74206,5.0755e-06,0.00043891
1.0383,0.37477,0.37456,0.37513,0.00022216,0.0076691,0.7426,5.0864e-06,0.00043923
1.0391,0.37477,0.37456,0.37513,0.00022231,0.0071385,0.74312,5.0972e-06,0.00043953
1.0399,0.37477,0.37456,0.37512,0.00022247,0.0066267,0.74362,5.1078e-06,0.00043982
1.0407,0.37477,0.37456,0.37512,0.00022261,0.0061338,0.74411,5.1184e-06,0.00044011
1.0415,0.37477,0.37456,0.37511,0.00022275,0.0056598,0.74457,5.1289e-06,0.00044038
1.0423,0.37477,0.37456,0.37511,0.00022289,0.0052047,0.74502,5.1393e-06,0.00044064
1.0431,0.37477,0.37456,0.37511,0.00022302,0.0047685,0.74544,5.1496e-06,0.00044089
1.0439,0.37477,0.37456,0.3751,0.00022314,0.0043514,0.74585,5.1597e-06,0.00044113
1.0447,0.37477,0.37456,0.3751,0.00022326,0.0039532,0.74624,5.1698e-06,0.00044135
1.0455,0.37477,0.37456,0.37509,0.00022338,0.003574,0.74661,5.1797e-06,0.00044157
1.0463,0.37477,0.37456,0.37509,0.00022348,0.0032138,0.74696,5.1896e-06,0.00044178
1.0471,0.37477,0.37456,0.37508,0.00022358,0.0028727,0.74729,5.1993e-06,0.00044197
1.0479,0.37477,0.37456,0.37508,0.00022368,0.0025507,0.7476,5.2089e-06,0.00044215
1.0487,0.37477,0.37456,0.37507,0.00022377,0.0022477,0.7479,5.2184e-06,0.00044232
1.0495,0.37477,0.37456,0.37507,0.00022386,0.0019638,0.74817,5.2278e-06,0.00044248
1.0503,0.37477,0.37456,0.37506,0.00022394,0.0016991,0.74843,5.2371e-06,0.00044263
1.0512,0.37477,0.37456,0.37506,0.00022401,0.0014534,0.74866,5.2462e-06,0.00044277
1.052,0.37477,0.37456,0.37505,0.00022408,0.0012269,0.74888,5.2553e-06,0.0004429
1.0528,0.37477,0.37456,0.37505,0.00022414,0.0010195,0.74908,5.2642e-06,0.00044301
1.0536,0.37477,0.37456,0.37504,0.0002242,0.00083135,0.74926,5.273e-06,0.00044312
1.0544,0.37477,0.37456,0.37504,0.00022425,0.00066231,0.74942,5.2817e-06,0.00044321
1.0552,0.37477,0.37456,0.37503,0.00022429,0.00051245,0.74956,5.2903e-06,0.00044329
1.056,0.37477,0.37456,0.37503,0.00022433,0.00038178,0.74968,5.2988e-06,0.00044337
1.0568,0.37477,0.37456,0.37502,0.00022437,0.00027029,0.74978,5.3071e-06,0.00044342
1.0576,0.37477,0.37456,0.37502,0.00022439,0.00017801,0.74986,5.3154e-06,0.00044347
1.0584,0.37477,0.37456,0.37501,0.00022442,0.00010492,0.74992,5.3235e-06,0.00044351
1.0592,0.37477,0.37456,0.37501,0.00022443,5.1035e-05,0.74997,5.3315e-06,0.00044354
1.06,0.37477,0.37456,0.37501,0.00022445,1.636e-05,0.74999,5.3393e-06,0.00044355
1.0608,0.37477,0.37456,0.375,0.00022445,8.941e-07,0.75,5.3471e-06,0.00044355
1.0616,0.37477,0.37456,0.375,0.00022445,4.6381e-06,0.74999,5.3547e-06,0.00044355
1.0624,0.37477,0.37456,0.37499,0.00022445,2.7592e-05,0.74995,5.3622e-06,0.00044353
1.0632,0.37477,0.37456,0.37499,0.00022443,6.9755e-05,0.7499,5.3696e-06,0.0004435
1.064,0.37477,0.37456,0.37498,0.00022442,0.00013112,0.74983,5.3769e-06,0.00044346
1.0648,0.37477,0.37456,0.37498,0.00022439,0.0002117,0.74974,5.384e-06,0.0004434
1.0657,0.37477,0.37456,0.37497,0.00022437,0.00031147,0.74963,5.391e-06,0.00044334
1.0665,0.37477,0.37456,0.37497,0.00022433,0.00043043,0.7495,5.3979e-06,0.00044327
1.0673,0.37477,0.37456,0.37496,0.00022429,0.00056859,0.74936,5.4046e-06,0.00044318
1.0681,0.37477,0.37456,0.37496,0.00022425,0.00072592,0.74919,5.4113e-06,0.00044308
1.0689,0.37477,0.37456,0.37495,0.0002242,0.00090243,0.749,5.4178e-06,0.00044297
1.0697,0.37477,0.37456,0.37495,0.00022414,0.0010981,0.7488,5.4242e-06,0.00044285
1.0705,0.37477,0.37456,0.37494,0.00022408,0.0013129,0.74857,5.4304e-06,0.00044272
1.0713,0.37477,0.37456,0.37494,0.00022401,0.0015469,0.74833,5.4365e-06,0.00044258
1.0721,0.37477,0.37456,0.37493,0.00022393,0.0018,0.74807,5.4425e-06,0.00044243
1.0729,0.37477,0.37456,0.37493,0.00022386,0.0020722,0.74778,5.4484e-06,0.00044226
1.0737,0.37477,0.37456,0.37492,0.00022377,0.0023635,0.74748,5.4541e-06,0.00044209
1.0745,0.37477,0.37456,0.37492,0.00022368,0.0026739,0.74716,5.4597e-06,0.0004419
1.0753,0.37477,0.37456,0.37491,0.00022358,0.0030034,0.74682,5.4652e-06,0.0004417
1.0761,0.37477,0.37456,0.37491,0.00022348,0.003352,0.74647,5.4705e-06,0.00044149
1.0769,0.37477,0.37456,0.3749,0.00022337,0.0037195,0.74609,5.4757e-06,0.00044127
1.0777,0.37477,0.37456,0.3749,0.00022326,0.0041061,0.74569,5.4808e-06,0.00044104
1.0785,0.37477,0.37456,0.3749,0.00022314,0.0045117,0.74528,5.4857e-06,0.0004408
1.0793,0.37477,0.37456,0.37489,0.00022302,0.0049363,0.74484,5.4905e-06,0.00044055
1.0801,0.37477,0.37456,0.37489,0.00022289,0.0053798,0.74439,5.4952e-06,0.00044028
1.081,0.37477,0.37456,0.37488,0.00022275,0.0058423,0.74392,5.4997e-06,0.00044001
1.0818,0.37477,0.37456,0.37488,0.00022261,0.0063237,0.74343,5.5041e-06,0.00043972
1.0826,0.37477,0.37456,0.37487,0.00022247,0.0068239,0.74292,5.5084e-06,0.00043942
1.0834,0.37477,0.37456,0.37487,0.00022231,0.0073431,0.74239,5.5125e-06,0.00043911
1.0842,0.37477,0.37456,0.37486,0.00022216,0.007881,0.74184,5.5165e-06,0.0004388
1.085,0.37477,0.37456,0.37486,0.00022199,0.0084378,0.74128,5.5203e-06,0.00043847
1.0858,0.37477,0.37456,0.37485,0.00022182,0.0090133,0.74069,5.524e-06,0.00043812
1.0866,0.37477,0.37456,0.37485,0.00022165,0.0096076,0.74009,5.5276e-06,0.00043777
1.0874,0.37477,0.37456,0.37484,0.00022147,0.010221,0.73947,5.5311e-06,0.00043741
1.0882,0.37477,0.37456,0.37484,0.00022128,0.010852,0.73882,5.5344e-06,0.00043703
1.089,0.37477,0.37456,0.37483,0.00022109,0.011503,0.73817,5.5375e-06,0.00043665
1.0898,0.37477,0.37456,0.37483,0.0002209,0.012172,0.73749,5.5405e-06,0.00043625
1.0906,0.37477,0.37456,0.37482,0.0002207,0.012859,0.73679,5.5434e-06,0.00043585
1.0914,0.37477,0.37456,0.37482,0.00022049,0.013565,0.73607,5.5461e-06,0.00043543
1.0922,0.37477,0.37456,0.37482,0.00022028,0.01429,0.73534,5.5487e-06,0.000435
1.093,0.37477,0.37456,0.37481,0.00022006,0.015033,0.73459,5.5512e-06,0.00043456
1.0938,0.37477,0.37456,0.37481,0.00021983,0.015795,0.73382,5.5535e-06,0.00043411
1.0946,0.37477,0.37456,0.3748,0.0002196,0.016575,0.73303,5.5557e-06,0.00043365
1.0955,0.37477,0.37456,0.3748,0.00021937,0.017373,0.73222,5.5577e-06,0.00043318
1.0963,0.37477,0.37456,0.37479,0.00021913,0.018189,0.7314,5.5596e-06,0.0004327
1.0971,0.37477,0.37456,0.37479,0.00021888,0.019024,0.73055,5.5613e-06,0.00043221
1.0979,0.37477,0.37456,0.37478,0.00021863,0.019877,0.72969,5.5629e-06,0.00043171
1.0987,0.37478,0.37456,0.37478,0.00021838,0.020749,0.72881,5.5644e-06,0.00043119
1.0995,0.37478,0.37456,0.37477,0.00021812,0.021638,0.72791,5.5657e-06,0.00043067
1.1003,0.37478,0.37456,0.37477,0.00021785,0.022546,0.72699,5.5669e-06,0.00043013
1.1011,0.37478,0.37456,0.37477,0.00021758,0.023471,0.72606,5.5679e-06,0.00042959
1.1019,0.37478,0.37456,0.37476,0.0002173,0.024415,0.72511,5.5688e-06,0.00042903
1.1027,0.37478,0.37456,0.37476,0.00021702,0.025377,0.72414,5.5695e-06,0.00042847
1.1035,0.37478,0.37456,0.37475,0.00021673,0.026356,0.72315,5.5701e-06,0.00042789
1.1043,0.37478,0.37456,0.37475,0.00021644,0.027354,0.72214,5.5705e-06,0.0004273
1.1051,0.37478,0.37456,0.37474,0.00021614,0.028369,0.72112,5.5708e-06,0.00042671
1.1059,0.37478,0.37456,0.37474,0.00021583,0.029402,0.72008,5.571e-06,0.0004261
1.1067,0.37478,0.37456,0.37473,0.00021553,0.030452,0.71902,5.571e-06,0.00042548
1.1075,0.37478,0.37456,0.37473,0.00021521,0.031521,0.71794,5.5708e-06,0.00042485
1.1083,0.37478,0.37456,0.37473,0.00021489,0.032607,0.71684,5.5705e-06,0.00042421
1.1091,0.37478,0.37456,0.37472,0.00021457,0.03371,0.71573,5.5701e-06,0.00042357
1.11,0.37478,0.37456,0.37472,0.00021424,0.034831,0.7146,5.5695e-06,0.00042291
1.1108,0.37478,0.37456,0.37471,0.0002139,0.035969,0.71346,5.5688e-06,0.00042224
1.1116,0.37478,0.37456,0.37471,0.00021356,0.037125,0.71229,5.5679e-06,0.00042156
1.1124,0.37478,0.37456,0.3747,0.00021322,0.038298,0.71111,5.5668e-06,0.00042087
1.1132,0.37478,0.37456,0.3747,0.00021287,0.039488,0.70991,5.5657e-06,0.00042017
1.114,0.37478,0.37456,0.37469,0.00021251,0.040696,0.70869,5.5643e-06,0.00041946
1.1148,0.37478,0.37456,0.37469,0.00021215,0.04192,0.70746,5.5629e-06,0.00041874
1.1156,0.37478,0.37456,0.37469,0.00021179,0.043162,0.70621,5.5612e-06,0.00041802
1.1164,0.37478,0.37456,0.37468,0.00021142,0.04442,0.70494,5.5595e-06,0.00041728
1.1172,0.37478,0.37456,0.37468,0.00021104,0.045696,0.70366,5.5575e-06,0.00041653
1.118,0.37478,0.37456,0.37467,0.00021066,0.046988,0.70236,5.5554e-06,0.00041577
1.1188,0.37478,0.37456,0.37467,0.00021028,0.048298,0.70104,5.5532e-06,0.000415
1.1196,0.37478,0.37456,0.37467,0.00020989,0.049624,0.69971,5.5508e-06,0.00041422
1.1204,0.37478,0.37456,0.37466,0.00020949,0.050966,0.69836,5.5483e-06,0.00041344
1.1212,0.37478,0.37456,0.37466,0.00020909,0.052326,0.69699,5.5456e-06,0.00041264
1.122,0.37478,0.37456,0.37465,0.00020869,0.053701,0.6956,5.5428e-06,0.00041183
1.1228,0.37479,0.37456,0.37465,0.00020828,0.055094,0.6942,5.5399e-06,0.00041102
1.1236,0.37479,0.37456,0.37464,0.00020786,0.056502,0.69279,5.5367e-06,0.00041019
1.1245,0.37479,0.37456,0.37464,0.00020745,0.057927,0.69135,5.5335e-06,0.00040936
1.1253,0.37479,0.37456,0.37464,0.00020702,0.059368,0.68991,5.53e-06,0.00040851
1.1261,0.37479,0.37456,0.37463,0.00020659,0.060826,0.68844,5.5265e-06,0.00040766
1.1269,0.37479,0.37456,0.37463,0.00020616,0.062299,0.68696,5.5227e-06,0.0004068
1.1277,0.37479,0.37456,0.37462,0.00020572,0.063789,0.68546,5.5188e-06,0.00040592
1.1285,0.37479,0.37456,0.37462,0.00020528,0.065294,0.68395,5.5148e-06,0.00040504
1.1293,0.37479,0.37456,0.37462,0.00020483,0.066815,0.68242,5.5106e-06,0.00040415
1.1301,0.37479,0.37456,0.37461,0.00020438,0.068352,0.68087,5.5063e-06,0.00040325
1.1309,0.37479,0.37456,0.37461,0.00020392,0.069905,0.67931,5.5018e-06,0.00040234
1.1317,0.37479,0.37456,0.3746,0.00020346,0.071473,0.67774,5.4972e-06,0.00040142
1.1325,0.37479,0.37456,0.3746,0.00020299,0.073057,0.67614,5.4924e-06,0.0004005
1.1333,0.37479,0.37456,0.3746,0.00020252,0.074657,0.67454,5.4875e-06,0.00039956
1.1341,0.37479,0.37456,0.37459,0.00020205,0.076272,0.67292,5.4824e-06,0.00039861
1.1349,0.37479,0.37456,0.37459,0.00020157,0.077902,0.67128,5.4772e-06,0.00039766
1.1357,0.37479,0.37456,0.37459,0.00020108,0.079547,0.66962,5.4718e-06,0.0003967
1.1365,0.37479,0.37456,0.37458,0.0002006,0.081207,0.66796,5.4663e-06,0.00039573
1.1373,0.37479,0.37456,0.37458,0.0002001,0.082883,0.66627,5.4606e-06,0.00039475
1.1381,0.37479,0.37456,0.37457,0.00019961,0.084573,0.66458,5.4548e-06,0.00039376
1.1389,0.37479,0.37456,0.37457,0.0001991,0.086279,0.66286,5.4488e-06,0.00039276
1.1398,0.37479,0.37456,0.37457,0.0001986,0.087999,0.66114,5.4427e-06,0.00039175
1.1406,0.37479,0.37456,0.37456,0.00019809,0.089734,0.65939,5.4364e-06,0.00039074
1.1414,0.3748,0.37456,0.37456,0.00019757,0.091483,0.65764,5.43e-06,0.00038972
1.1422,0.3748,0.37456,0.37456,0.00019705,0.093247,0.65587,5.4234e-06,0.00038868
1.143,0.3748,0.37456,0.37455,0.00019653,0.095025,0.65408,5.4167e-06,0.00038764
1.1438,0.3748,0.37456,0.37455,0.000196,0.096818,0.65228,5.4098e-06,0.0003866
1.1446,0.3748,0.37456,0.37455,0.00019547,0.098625,0.65047,5.4028e-06,0.00038554
1.1454,0.3748,0.37456,0.37454,0.00019494,0.10045,0.64864,5.3956e-06,0.00038448
1.1462,0.3748,0.37456,0.37454,0.0001944,0.10228,0.6468,5.3883e-06,0.0003834
1.147,0.3748,0.37456,0.37454,0.00019385,0.10413,0.64494,5.3808e-06,0.00038232
1.1478,0.3748,0.37456,0.37453,0.0001933,0.10599,0.64307,5.3732e-06,0.00038123
1.1486,0.3748,0.37456,0.37453,0.00019275,0.10787,0.64119,5.3655e-06,0.00038014
1.1494,0.3748,0.37456,0.37452,0.00019219,0.10976,0.63929,5.3575e-06,0.00037903
1.1502,0.3748,0.37456,0.37452,0.00019163,0.11167,0.63738,5.3495e-06,0.00037792
1.151,0.3748,0.37456,0.37452,0.00019107,0.11358,0.63545,5.3413e-06,0.0003768
1.1518,0.3748,0.37456,0.37451,0.0001905,0.11551,0.63352,5.3329e-06,0.00037567
1.1526,0.3748,0.37456,0.37451,0.00018993,0.11746,0.63156,5.3244e-06,0.00037454
1.1534,0.3748,0.37456,0.37451,0.00018935,0.11942,0.6296,5.3158e-06,0.00037339
1.1543,0.3748,0.37456,0.3745,0.00018877,0.12139,0.62762,5.307e-06,0.00037224
1.1551,0.3748,0.37456,0.3745,0.00018819,0.12337,0.62563,5.2981e-06,0.00037108
1.1559,0.37481,0.37456,0.3745,0.0001876,0.12537,0.62363,5.289e-06,0.00036992
1.1567,0.37481,0.37456,0.3745,0.00018701,0.12738,0.62162,5.2798e-06,0.00036875
1.1575,0.37481,0.37456,0.37449,0.00018642,0.1294,0.61959,5.2704e-06,0.00036756
1.1583,0.37481,0.37456,0.37449,0.00018582,0.13143,0.61755,5.2609e-06,0.00036638
1.1591,0.37481,0.37456,0.37449,0.00018522,0.13348,0.61549,5.2512e-06,0.00036518
1.1599,0.37481,0.37456,0.37448,0.00018461,0.13554,0.61343,5.2414e-06,0.00036398
1.1607,0.37481,0.37456,0.37448,0.000184,0.13761,0.61135,5.2315e-06,0.00036277
1.1615,0.37481,0.37456,0.37448,0.00018339,0.13969,0.60926,5.2214e-06,0.00036156
1.1623,0.37481,0.37456,0.37447,0.00018277,0.14179,0.60716,5.2112e-06,0.00036033
1.1631,0.37481,0.37456,0.37447,0.00018215,0.1439,0.60504,5.2008e-06,0.0003591
1.1639,0.37481,0.37456,0.37447,0.00018153,0.14602,0.60292,5.1903e-06,0.00035787
1.1647,0.37481,0.37456,0.37446,0.0001809,0.14815,0.60078,5.1796e-06,0.00035662
1.1655,0.37481,0.37456,0.37446,0.00018027,0.15029,0.59863,5.1688e-06,0.00035537
1.1663,0.37481,0.37456,0.37446,0.00017964,0.15245,0.59647,5.1579e-06,0.00035412
1.1671,0.37481,0.37456,0.37446,0.000179,0.15461,0.5943,5.1468e-06,0.00035285
1.1679,0.37481,0.37456,0.37445,0.00017836,0.15679,0.59212,5.1356e-06,0.00035158
1.1688,0.37481,0.37456,0.37445,0.00017772,0.15898,0.58992,5.1243e-06,0.00035031
1.1696,0.37482,0.37456,0.37445,0.00017707,0.16118,0.58772,5.1128e-06,0.00034902
1.1704,0.37482,0.37456,0.37445,0.00017642,0.16339,0.5855,5.1011e-06,0.00034774
1.1712,0.37482,0.37456,0.37444,0.00017576,0.16561,0.58328,5.0894e-06,0.00034644
1.172,0.37482,0.37456,0.37444,0.00017511,0.16784,0.58104,5.0775e-06,0.00034514
1.1728,0.37482,0.37456,0.37444,0.00017445,0.17008,0.57879,5.0654e-06,0.00034383
1.1736,0.37482,0.37456,0.37443,0.00017379,0.17234,0.57653,5.0532e-06,0.00034252
1.1744,0.37482,0.37456,0.37443,0.00017312,0.1746,0.57427,5.0409e-06,0.0003412
1.1752,0.37482,0.37456,0.37443,0.00017245,0.17687,0.57199,5.0285e-06,0.00033987
1.176,0.37482,0.37456,0.37443,0.00017178,0.17916,0.5697,5.0159e-06,0.00033854
1.1768,0.37482,0.37456,0.37442,0.0001711,0.18145,0.5674,5.0032e-06,0.00033721
1.1776,0.37482,0.37456,0.37442,0.00017043,0.18375,0.56509,4.9903e-06,0.00033586
1.1784,0.37482,0.37456,0.37442,0.00016975,0.18607,0.56277,4.9774e-06,0.00033452
1.1792,0.37482,0.37456,0.37442,0.00016906,0.18839,0.56044,4.9643e-06,0.00033316
1.18,0.37482,0.37456,0.37442,0.00016838,0.19072,0.55811,4.951e-06,0.0003318
1.1808,0.37482,0.37456,0.37441,0.00016769,0.19307,0.55576,4.9376e-06,0.00033044
1.1816,0.37483,0.37456,0.37441,0.000167,0.19542,0.5534,4.9241e-06,0.00032907
1.1824,0.37483,0.37456,0.37441,0.0001663,0.19778,0.55104,4.9105e-06,0.00032769
1.1833,0.37483,0.37456,0.37441,0.00016561,0.20015,0.54866,4.8967e-06,0.00032631
1.1841,0.37483,0.37456,0.3744,0.00016491,0.20253,0.54628,4.8829e-06,0.00032493
1.1849,0.37483,0.37456,0.3744,0.0001642,0.20492,0.54389,4.8688e-06,0.00032354
1.1857,0.37483,0.37456,0.3744,0.0001635,0.20731,0.54149,4.8547e-06,0.00032214
1.1865,0.37483,0.37456,0.3744,0.00016279,0.20972,0.53908,4.8404e-06,0.00032074
1.1873,0.37483,0.37456,0.3744,0.00016208,0.21213,0.53666,4.826e-06,0.00031934
1.1881,0.37483,0.37456,0.37439,0.00016137,0.21455,0.53423,4.8115e-06,0.00031793
1.1889,0.37483,0.37456,0.37439,0.00016066,0.21698,0.5318,4.7969e-06,0.00031651
1.1897,0.37483,0.37456,0.37439,0.00015994,0.21942,0.52936,4.7821e-06,0.00031509
1.1905,0.37483,0.37456,0.37439,0.00015922,0.22187,0.52691,4.7672e-06,0.00031367
1.1913,0.37483,0.37456,0.37439,0.0001585,0.22432,0.52445,4.7522e-06,0.00031224
1.1921,0.37483,0.37456,0.37438,0.00015777,0.22678,0.52198,4.7371e-06,0.00031081
1.1929,0.37483,0.37456,0.37438,0.00015705,0.22925,0.51951,4.7218e-06,0.00030937
1.1937,0.37484,0.37456,0.37438,0.00015632,0.23173,0.51703,4.7064e-06,0.00030793
1.1945,0.37484,0.37456,0.37438,0.00015559,0.23421,0.51454,4.691e-06,0.00030649
1.1953,0.37484,0.37456,0.37438,0.00015486,0.2367,0.51205,4.6754e-06,0.00030504
1.1961,0.37484,0.37456,0.37437,0.00015412,0.2392,0.50955,4.6596e-06,0.00030358
1.1969,0.37484,0.37456,0.37437,0.00015338,0.24171,0.50704,4.6438e-06,0.00030213
1.1977,0.37484,0.37456,0.37437,0.00015265,0.24422,0.50452,4.6278e-06,0.00030066
1.1986,0.37484,0.37456,0.37437,0.00015191,0.24674,0.502,4.6118e-06,0.0002992
1.1994,0.37484,0.37456,0.37437,0.00015116,0.24926,0.49947,4.5956e-06,0.00029773
1.2002,0.37484,0.37456,0.37437,0.00015042,0.25179,0.49694,4.5793e-06,0.00029626
1.201,0.37484,0.37456,0.37436,0.00014967,0.25433,0.4944,4.5629e-06,0.00029478
1.2018,0.37484,0.37456,0.37436,0.00014892,0.25688,0.49185,4.5464e-06,0.0002933
1.2026,0.37484,0.37456,0.37436,0.00014817,0.25943,0.4893,4.5297e-06,0.00029182
1.2034,0.37484,0.37456,0.37436,0.00014742,0.26198,0.48674,4.513e-06,0.00029033
1.2042,0.37484,0.37456,0.37436,0.00014667,0.26455,0.48417,4.4962e-06,0.00028884
1.205,0.37485,0.37456,0.37436,0.00014592,0.26711,0.4816,4.4792e-06,0.00028735
1.2058,0.37485,0.37456,0.37436,0.00014516,0.26969,0.47902,4.4621e-06,0.00028586
1.2066,0.37485,0.37456,0.37435,0.0001444,0.27227,0.47644,4.445e-06,0.00028436
1.2074,0.37485,0.37456,0.37435,0.00014364,0.27485,0.47386,4.4277e-06,0.00028286
1.2082,0.37485,0.37456,0.37435,0.00014288,0.27744,0.47127,4.4103e-06,0.00028135
1.209,0.37485,0.37456,0.37435,0.00014212,0.28003,0.46867,4.3929e-06,0.00027984
1.2098,0.37485,0.37456,0.37435,0.00014135,0.28263,0.46607,4.3753e-06,0.00027833
1.2106,0.37485,0.37456,0.37435,0.00014059,0.28523,0.46346,4.3576e-06,0.00027682
1.2114,0.37485,0.37456,0.37435,0.00013982,0.28784,0.46085,4.3398e-06,0.0002753
1.2122,0.37485,0.37456,0.37435,0.00013905,0.29046,0.45824,4.322e-06,0.00027379
1.2131,0.37485,0.37456,0.37434,0.00013829,0.29307,0.45562,4.304e-06,0.00027227
1.2139,0.37485,0.37456,0.37434,0.00013751,0.29569,0.45299,4.2859e-06,0.00027074
1.2147,0.37485,0.37456,0.37434,0.00013674,0.29832,0.45037,4.2677e-06,0.00026922
1.2155,0.37486,0.37456,0.37434,0.00013597,0.30095,0.44774,4.2495e-06,0.00026769
1.2163,0.37486,0.37456,0.37434,0.0001352,0.30358,0.4451,4.2311e-06,0.00026616
1.2171,0.37486,0.37456,0.37434,0.00013442,0.30622,0.44246,4.2127e-06,0.00026463
1.2179,0.37486,0.37456,0.37434,0.00013365,0.30886,0.43982,4.1941e-06,0.0002631
1.2187,0.37486,0.37456,0.37434,0.00013287,0.3115,0.43718,4.1755e-06,0.00026156
1.2195,0.37486,0.37456,0.37434,0.00013209,0.31415,0.43453,4.1568e-06,0.00026003
1.2203,0.37486,0.37456,0.37434,0.00013131,0.3168,0.43188,4.138e-06,0.00025849
1.2211,0.37486,0.37456,0.37434,0.00013053,0.31945,0.42922,4.1191e-06,0.00025695
1.2219,0.37486,0.37456,0.37434,0.00012975,0.32211,0.42656,4.1001e-06,0.00025541
1.2227,0.37486,0.37456,0.37433,0.00012897,0.32477,0.4239,4.0811e-06,0.00025386
1.2235,0.37486,0.37456,0.37433,0.00012819,0.32743,0.42124,4.0619e-06,0.00025232
1.2243,0.37486,0.37456,0.37433,0.00012741,0.33009,0.41858,4.0427e-06,0.00025077
1.2251,0.37486,0.37456,0.37433,0.00012662,0.33276,0.41591,4.0234e-06,0.00024923
1.2259,0.37486,0.37456,0.37433,0.00012584,0.33542,0.41324,4.004e-06,0.00024768
1.2267,0.37487,0.37456,0.37433,0.00012506,0.33809,0.41057,3.9845e-06,0.00024613
1.2276,0.37487,0.37456,0.37433,0.00012427,0.34077,0.4079,3.965e-06,0.00024458
1.2284,0.37487,0.37456,0.37433,0.00012349,0.34344,0.40522,3.9454e-06,0.00024303
1.2292,0.37487,0.37456,0.37433,0.0001227,0.34612,0.40255,3.9257e-06,0.00024147
1.23,0.37487,0.37456,0.37433,0.00012191,0.34879,0.39987,3.9059e-06,0.00023992
1.2308,0.37487,0.37456,0.37433,0.00012113,0.35147,0.39719,3.8861e-06,0.00023837
1.2316,0.37487,0.37456,0.37433,0.00012034,0.35415,0.39451,3.8661e-06,0.00023681
1.2324,0.37487,0.37456,0.37433,0.00011955,0.35683,0.39183,3.8462e-06,0.00023526
1.2332,0.37487,0.37456,0.37433,0.00011877,0.35951,0.38915,3.8261e-06,0.0002337
1.234,0.37487,0.37456,0.37433,0.00011798,0.36219,0.38647,3.806e-06,0.00023215
1.2348,0.37487,0.37456,0.37433,0.00011719,0.36488,0.38378,3.7858e-06,0.00023059
1.2356,0.37487,0.37456,0.37433,0.0001164,0.36756,0.3811,3.7655e-06,0.00022904
1.2364,0.37487,0.37456,0.37433,0.00011561,0.37024,0.37842,3.7452e-06,0.00022748
1.2372,0.37488,0.37456,0.37433,0.00011483,0.37293,0.37573,3.7248e-06,0.00022593
1.238,0.37488,0.37456,0.37433,0.00011404,0.37561,0.37305,3.7044e-06,0.00022437
1.2388,0.37488,0.37456,0.37433,0.00011325,0.37829,0.37036,3.6839e-06,0.00022281
1.2396,0.37488,0.37456,0.37433,0.00011246,0.38098,0.36768,3.6633e-06,0.00022126
1.2404,0.37488,0.37456,0.37433,0.00011167,0.38366,0.365,3.6427e-06,0.0002197
1.2412,0.37488,0.37456,0.37433,0.00011089,0.38634,0.36231,3.622e-06,0.00021815
1.2421,0.37488,0.37456,0.37433,0.0001101,0.38903,0.35963,3.6013e-06,0.00021659
1.2429,0.37488,0.37456,0.37433,0.00010931,0.39171,0.35695,3.5805e-06,0.00021504
1.2437,0.37488,0.37456,0.37433,0.00010852,0.39439,0.35427,3.5597e-06,0.00021349
1.2445,0.37488,0.37456,0.37433,0.00010774,0.39707,0.35159,3.5388e-06,0.00021193
1.2453,0.37488,0.37456,0.37433,0.00010695,0.39975,0.34891,3.5178e-06,0.00021038
1.2461,0.37488,0.37456,0.37433,0.00010616,0.40243,0.34624,3.4969e-06,0.00020883
1.2469,0.37488,0.37456,0.37433,0.00010538,0.4051,0.34356,3.4758e-06,0.00020728
1.2477,0.37489,0.37456,0.37433,0.00010459,0.40778,0.34089,3.4547e-06,0.00020573
1.2485,0.37489,0.37456,0.37433,0.00010381,0.41045,0.33822,3.4336e-06,0.00020418
1.2493,0.37489,0.37456,0.37433,0.00010302,0.41312,0.33555,3.4125e-06,0.00020264
1.2501,0.37489,0.37456,0.37433,0.00010224,0.41579,0.33288,3.3913e-06,0.00020109
1.2509,0.37489,0.37456,0.37433,0.00010146,0.41846,0.33021,3.37e-06,0.00019955
1.2517,0.37489,0.37456,0.37433,0.00010068,0.42112,0.32755,3.3487e-06,0.000198
1.2525,0.37489,0.37456,0.37433,9.9895e-05,0.42378,0.32489,3.3274e-06,0.00019646
1.2533,0.37489,0.37456,0.37434,9.9115e-05,0.42644,0.32223,3.3061e-06,0.00019492
1.2541,0.37489,0.37456,0.37434,9.8335e-05,0.4291,0.31957,3.2847e-06,0.00019339
1.2549,0.37489,0.37456,0.37434,9.7556e-05,0.43176,0.31692,3.2632e-06,0.00019185
1.2557,0.37489,0.37456,0.37434,9.6778e-05,0.43441,0.31427,3.2418e-06,0.00019031
1.2565,0.37489,0.37456,0.37434,9.6001e-05,0.43706,0.31162,3.2203e-06,0.00018878
1.2574,0.37489,0.37456,0.37434,9.5225e-05,0.4397,0.30898,3.1988e-06,0.00018725
1.2582,0.3749,0.37456,0.37434,9.4449e-05,0.44234,0.30634,3.1773e-06,0.00018572
1.259,0.3749,0.37456,0.37434,9.3675e-05,0.44498,0.3037,3.1557e-06,0.0001842
1.2598,0.3749,0.37456,0.37434,9.2902e-05,0.44762,0.30107,3.1341e-06,0.00018267
1.2606,0.3749,0.37456,0.37434,9.213e-05,0.45025,0.29844,3.1125e-06,0.00018115
1.2614,0.3749,0.37456,0.37434,9.136e-05,0.45288,0.29581,3.0909e-06,0.00017963
1.2622,0.3749,0.37456,0.37434,9.059e-05,0.4555,0.29319,3.0692e-06,0.00017811
1.263,0.3749,0.37456,0.37435,8.9822e-05,0.45812,0.29057,3.0476e-06,0.0001766
1.2638,0.3749,0.37456,0.37435,8.9055e-05,0.46073,0.28796,3.0259e-06,0.00017508
1.2646,0.3749,0.37456,0.37435,8.8289e-05,0.46334,0.28535,3.0042e-06,0.00017357
1.2654,0.3749,0.37456,0.37435,8.7525e-05,0.46595,0.28275,2.9825e-06,0.00017207
1.2662,0.3749,0.37456,0.37435,8.6762e-05,0.46855,0.28015,2.9608e-06,0.00017056
1.267,0.3749,0.37456,0.37435,8.6e-05,0.47115,0.27756,2.939e-06,0.00016906
1.2678,0.3749,0.37456,0.37435,8.524e-05,0.47374,0.27497,2.9173e-06,0.00016756
1.2686,0.3749,0.37456,0.37435,8.4482e-05,0.47633,0.27238,2.8955e-06,0.00016607
1.2694,0.37491,0.37456,0.37436,8.3725e-05,0.47891,0.2698,2.8738e-06,0.00016458
1.2702,0.37491,0.37456,0.37436,8.297e-05,0.48148,0.26723,2.852e-06,0.00016309
1.271,0.37491,0.37456,0.37436,8.2216e-05,0.48406,0.26466,2.8303e-06,0.0001616
1.2719,0.37491,0.37456,0.37436,8.1464e-05,0.48662,0.2621,2.8085e-06,0.00016012
1.2727,0.37491,0.37456,0.37436,8.0714e-05,0.48918,0.25954,2.7868e-06,0.00015864
1.2735,0.37491,0.37456,0.37436,7.9965e-05,0.49173,0.25699,2.765e-06,0.00015717
1.2743,0.37491,0.37456,0.37436,7.9218e-05,0.49428,0.25445,2.7433e-06,0.00015569
1.2751,0.37491,0.37456,0.37437,7.8473e-05,0.49682,0.25191,2.7215e-06,0.00015423
1.2759,0.37491,0.37456,0.37437,7.773e-05,0.49936,0.24938,2.6998e-06,0.00015276
1.2767,0.37491,0.37456,0.37437,7.6989e-05,0.50189,0.24685,2.678e-06,0.0001513
1.2775,0.37491,0.37456,0.37437,7.625e-05,0.50441,0.24433,2.6563e-06,0.00014984
1.2783,0.37491,0.37456,0.37437,7.5513e-05,0.50692,0.24182,2.6346e-06,0.00014839
1.2791,0.37491,0.37456,0.37437,7.4777e-05,0.50943,0.23931,2.6129e-06,0.00014694
1.2799,0.37491,0.37456,0.37438,7.4044e-05,0.51194,0.23682,2.5913e-06,0.0001455
1.2807,0.37492,0.37456,0.37438,7.3313e-05,0.51443,0.23432,2.5696e-06,0.00014406
1.2815,0.37492,0.37456,0.37438,7.2584e-05,0.51692,0.23184,2.548e-06,0.00014262
1.2823,0.37492,0.37456,0.37438,7.1858e-05,0.5194,0.22936,2.5263e-06,0.00014119
1.2831,0.37492,0.37456,0.37438,7.1133e-05,0.52187,0.22689,2.5047e-06,0.00013976
1.2839,0.37492,0.37456,0.37438,7.0411e-05,0.52434,0.22443,2.4832e-06,0.00013834
1.2847,0.37492,0.37456,0.37439,6.9691e-05,0.5268,0.22198,2.4616e-06,0.00013692
1.2855,0.37492,0.37456,0.37439,6.8973e-05,0.52925,0.21953,2.4401e-06,0.00013551
1.2864,0.37492,0.37456,0.37439,6.8258e-05,0.53169,0.21709,2.4186e-06,0.0001341
1.2872,0.37492,0.37456,0.37439,6.7545e-05,0.53412,0.21466,2.3971e-06,0.00013269
1.288,0.37492,0.37456,0.37439,6.6834e-05,0.53655,0.21224,2.3757e-06,0.00013129
1.2888,0.37492,0.37456,0.3744,6.6126e-05,0.53897,0.20983,2.3543e-06,0.0001299
1.2896,0.37492,0.37456,0.3744,6.5421e-05,0.54138,0.20742,2.3329e-06,0.00012851
1.2904,0.37492,0.37456,0.3744,6.4718e-05,0.54378,0.20502,2.3116e-06,0.00012712
1.2912,0.37492,0.37456,0.3744,6.4017e-05,0.54617,0.20264,2.2903e-06,0.00012574
1.292,0.37493,0.37456,0.37441,6.332e-05,0.54856,0.20026,2.2691e-06,0.00012437
1.2928,0.37493,0.37456,0.37441,6.2624e-05,0.55093,0.19789,2.2479e-06,0.000123
1.2936,0.37493,0.37456,0.37441,6.1932e-05,0.5533,0.19552,2.2267e-06,0.00012164
1.2944,0.37493,0.37456,0.37441,6.1242e-05,0.55565,0.19317,2.2056e-06,0.00012028
1.2952,0.37493,0.37456,0.37441,6.0555e-05,0.558,0.19083,2.1845e-06,0.00011893
1.296,0.37493,0.37456,0.37442,5.9871e-05,0.56034,0.1885,2.1635e-06,0.00011758
1.2968,0.37493,0.37456,0.37442,5.919e-05,0.56267,0.18617,2.1425e-06,0.00011624
1.2976,0.37493,0.37456,0.37442,5.8511e-05,0.56499,0.18386,2.1216e-06,0.0001149
1.2984,0.37493,0.37456,0.37442,5.7836e-05,0.56729,0.18155,2.1007e-06,0.00011357
1.2992,0.37493,0.37456,0.37443,5.7163e-05,0.56959,0.17926,2.0799e-06,0.00011225
1.3,0.37493,0.37456,0.37443,5.6493e-05,0.57188,0.17698,2.0591e-06,0.00011093
1.3009,0.37493,0.37456,0.37443,5.5826e-05,0.57416,0.1747,2.0384e-06,0.00010961
1.3017,0.37493,0.37456,0.37443,5.5163e-05,0.57643,0.17244,2.0178e-06,0.00010831
1.3025,0.37493,0.37456,0.37444,5.4502e-05,0.57869,0.17018,1.9972e-06,0.00010701
1.3033,0.37493,0.37456,0.37444,5.3845e-05,0.58094,0.16794,1.9767e-06,0.00010571
1.3041,0.37493,0.37456,0.37444,5.319e-05,0.58318,0.16571,1.9563e-06,0.00010442
1.3049,0.37494,0.37456,0.37445,5.2539e-05,0.5854,0.16349,1.9359e-06,0.00010314
1.3057,0.37494,0.37456,0.37445,5.1891e-05,0.58762,0.16128,1.9156e-06,0.00010187
1.3065,0.37494,0.37456,0.37445,5.1246e-05,0.58982,0.15908,1.8953e-06,0.0001006
1.3073,0.37494,0.37456,0.37445,5.0605e-05,0.59202,0.15689,1.8751e-06,9.9335e-05
1.3081,0.37494,0.37456,0.37446,4.9967e-05,0.5942,0.15471,1.855e-06,9.8079e-05
1.3089,0.37494,0.37456,0.37446,4.9332e-05,0.59637,0.15254,1.835e-06,9.6829e-05
1.3097,0.37494,0.37456,0.37446,4.8701e-05,0.59854,0.15039,1.815e-06,9.5586e-05
1.3105,0.37494,0.37456,0.37446,4.8073e-05,0.60068,0.14825,1.7952e-06,9.435e-05
1.3113,0.37494,0.37456,0.37447,4.7448e-05,0.60282,0.14611,1.7754e-06,9.3121e-05
1.3121,0.37494,0.37456,0.37447,4.6827e-05,0.60495,0.14399,1.7557e-06,9.1898e-05
1.3129,0.37494,0.37456,0.37447,4.6209e-05,0.60706,0.14188,1.736e-06,9.0682e-05
1.3137,0.37494,0.37456,0.37448,4.5595e-05,0.60916,0.13979,1.7165e-06,8.9474e-05
1.3145,0.37494,0.37456,0.37448,4.4985e-05,0.61126,0.1377,1.697e-06,8.8272e-05
1.3153,0.37494,0.37456,0.37448,4.4378e-05,0.61333,0.13563,1.6777e-06,8.7078e-05
1.3162,0.37494,0.37456,0.37449,4.3774e-05,0.6154,0.13357,1.6584e-06,8.589e-05
1.317,0.37494,0.37456,0.37449,4.3175e-05,0.61745,0.13152,1.6392e-06,8.471e-05
1.3178,0.37495,0.37456,0.37449,4.2579e-05,0.61949,0.12949,1.6201e-06,8.3537e-05
1.3186,0.37495,0.37456,0.3745,4.1987e-05,0.62152,0.12747,1.6011e-06,8.2372e-05
1.3194,0.37495,0.37456,0.3745,4.1398e-05,0.62354,0.12546,1.5822e-06,8.1214e-05
1.3202,0.37495,0.37456,0.3745,4.0813e-05,0.62554,0.12346,1.5634e-06,8.0063e-05
1.321,0.37495,0.37456,0.3745,4.0232e-05,0.62753,0.12148,1.5447e-06,7.892e-05
1.3218,0.37495,0.37456,0.37451,3.9655e-05,0.62951,0.1195,1.526e-06,7.7785e-05
1.3226,0.37495,0.37456,0.37451,3.9082e-05,0.63148,0.11755,1.5075e-06,7.6657e-05
1.3234,0.37495,0.37456,0.37451,3.8513e-05,0.63343,0.1156,1.4891e-06,7.5537e-05
1.3242,0.37495,0.37456,0.37452,3.7948e-05,0.63537,0.11367,1.4708e-06,7.4424e-05
1.325,0.37495,0.37456,0.37452,3.7386e-05,0.63729,0.11175,1.4526e-06,7.332e-05
1.3258,0.37495,0.37456,0.37452,3.6829e-05,0.6392,0.10985,1.4346e-06,7.2223e-05
1.3266,0.37495,0.37456,0.37453,3.6276e-05,0.6411,0.10796,1.4166e-06,7.1134e-05
1.3274,0.37495,0.37456,0.37453,3.5726e-05,0.64298,0.10608,1.3987e-06,7.0054e-05
1.3282,0.37495,0.37456,0.37453,3.5181e-05,0.64486,0.10421,1.381e-06,6.8981e-05
1.329,0.37495,0.37456,0.37454,3.464e-05,0.64671,0.10236,1.3634e-06,6.7916e-05
1.3298,0.37495,0.37456,0.37454,3.4103e-05,0.64855,0.10053,1.3458e-06,6.686e-05
1.3307,0.37495,0.37456,0.37455,3.357e-05,0.65038,0.098707,1.3284e-06,6.5811e-05
1.3315,0.37495,0.37456,0.37455,3.3041e-05,0.6522,0.0969,1.3112e-06,6.4771e-05
1.3323,0.37495,0.37456,0.37455,3.2517e-05,0.654,0.095106,1.294e-06,6.374e-05
1.3331,0.37496,0.37456,0.37456,3.1997e-05,0.65579,0.093327,1.277e-06,6.2716e-05
1.3339,0.37496,0.37456,0.37456,3.1481e-05,0.65756,0.091563,1.2601e-06,6.1701e-05
1.3347,0.37496,0.37456,0.37456,3.0969e-05,0.65931,0.089812,1.2433e-06,6.0695e-05
1.3355,0.37496,0.37456,0.37457,3.0462e-05,0.66106,0.088077,1.2266e-06,5.9697e-05
1.3363,0.37496,0.37456,0.37457,2.9959e-05,0.66279,0.086356,1.2101e-06,5.8707e-05
1.3371,0.37496,0.37456,0.37457,2.946e-05,0.6645,0.08465,1.1937e-06,5.7727e-05
1.3379,0.37496,0.37456,0.37458,2.8966e-05,0.6662,0.082959,1.1774e-06,5.6754e-05
1.3387,0.37496,0.37456,0.37458,2.8476e-05,0.66788,0.081283,1.1613e-06,5.5791e-05
1.3395,0.37496,0.37456,0.37459,2.7991e-05,0.66955,0.079622,1.1453e-06,5.4836e-05
1.3403,0.37496,0.37456,0.37459,2.751e-05,0.6712,0.077976,1.1295e-06,5.389e-05
1.3411,0.37496,0.37456,0.37459,2.7034e-05,0.67284,0.076345,1.1137e-06,5.2953e-05
1.3419,0.37496,0.37456,0.3746,2.6562e-05,0.67446,0.074729,1.0981e-06,5.2025e-05
1.3427,0.37496,0.37456,0.3746,2.6094e-05,0.67607,0.073129,1.0827e-06,5.1106e-05
1.3435,0.37496,0.37456,0.3746,2.5632e-05,0.67766,0.071545,1.0674e-06,5.0196e-05
1.3443,0.37496,0.37456,0.37461,2.5174e-05,0.67924,0.069976,1.0523e-06,4.9295e-05
1.3452,0.37496,0.37456,0.37461,2.472e-05,0.6808,0.068422,1.0372e-06,4.8403e-05
1.346,0.37496,0.37456,0.37462,2.4271e-05,0.68235,0.066884,1.0224e-06,4.752e-05
1.3468,0.37496,0.37456,0.37462,2.3827e-05,0.68388,0.065362,1.0077e-06,4.6647e-05
1.3476,0.37496,0.37456,0.37462,2.3388e-05,0.68539,0.063856,9.931e-07,4.5782e-05
1.3484,0.37496,0.37456,0.37463,2.2953e-05,0.68689,0.062366,9.7868e-07,4.4927e-05
1.3492,0.37496,0.37456,0.37463,2.2523e-05,0.68837,0.060892,9.6442e-07,4.4081e-05
1.35,0.37496,0.37456,0.37464,2.2098e-05,0.68984,0.059434,9.5031e-07,4.3245e-05
1.3508,0.37497,0.37456,0.37464,2.1677e-05,0.69129,0.057992,9.3636e-07,4.2418e-05
1.3516,0.37497,0.37456,0.37464,2.1261e-05,0.69272,0.056566,9.2256e-07,4.16e-05
1.3524,0.37497,0.37456,0.37465,2.0851e-05,0.69414,0.055157,9.0892e-07,4.0792e-05
1.3532,0.37497,0.37456,0.37465,2.0445e-05,0.69554,0.053764,8.9544e-07,3.9994e-05
1.354,0.37497,0.37456,0.37466,2.0043e-05,0.69693,0.052387,8.8212e-07,3.9205e-05
1.3548,0.37497,0.37456,0.37466,1.9647e-05,0.69829,0.051027,8.6896e-07,3.8425e-05
1.3556,0.37497,0.37456,0.37467,1.9256e-05,0.69965,0.049684,8.5597e-07,3.7656e-05
1.3564,0.37497,0.37456,0.37467,1.8869e-05,0.70098,0.048357,8.4314e-07,3.6896e-05
1.3572,0.37497,0.37456,0.37467,1.8488e-05,0.7023,0.047047,8.3047e-07,3.6145e-05
1.358,0.37497,0.37456,0.37468,1.8111e-05,0.7036,0.045754,8.1798e-07,3.5405e-05
1.3588,0.37497,0.37456,0.37468,1.774e-05,0.70489,0.044478,8.0565e-07,3.4674e-05
1.3597,0.37497,0.37456,0.37469,1.7373e-05,0.70615,0.043218,7.9349e-07,3.3953e-05
1.3605,0.37497,0.37456,0.37469,1.7012e-05,0.7074,0.041976,7.815e-07,3.3242e-05
1.3613,0.37497,0.37456,0.37469,1.6655e-05,0.70864,0.040751,7.6969e-07,3.2541e-05
1.3621,0.37497,0.37456,0.3747,1.6304e-05,0.70986,0.039542,7.5805e-07,3.185e-05
1.3629,0.37497,0.37456,0.3747,1.5958e-05,0.71106,0.038351,7.4658e-07,3.1169e-05
1.3637,0.37497,0.37456,0.37471,1.5616e-05,0.71224,0.037178,7.3529e-07,3.0498e-05
1.3645,0.37497,0.37456,0.37471,1.528e-05,0.7134,0.036021,7.2418e-07,2.9837e-05
1.3653,0.37497,0.37456,0.37472,1.4949e-05,0.71455,0.034882,7.1325e-07,2.9186e-05
1.3661,0.37497,0.37456,0.37472,1.4624e-05,0.71568,0.03376,7.0249e-07,2.8545e-05
1.3669,0.37497,0.37456,0.37473,1.4303e-05,0.71679,0.032656,6.9192e-07,2.7914e-05
1.3677,0.37497,0.37456,0.37473,1.3988e-05,0.71789,0.031569,6.8153e-07,2.7294e-05
1.3685,0.37497,0.37456,0.37473,1.3677e-05,0.71897,0.0305,6.7133e-07,2.6683e-05
1.3693,0.37497,0.37456,0.37474,1.3372e-05,0.72003,0.029449,6.6131e-07,2.6083e-05
1.3701,0.37497,0.37456,0.37474,1.3073e-05,0.72107,0.028415,6.5147e-07,2.5494e-05
1.3709,0.37497,0.37456,0.37475,1.2778e-05,0.7221,0.027399,6.4182e-07,2.4914e-05
1.3717,0.37497,0.37456,0.37475,1.2489e-05,0.7231,0.026401,6.3236e-07,2.4345e-05
1.3725,0.37497,0.37456,0.37476,1.2205e-05,0.72409,0.025421,6.2309e-07,2.3786e-05
1.3733,0.37497,0.37456,0.37476,1.1926e-05,0.72506,0.024458,6.1402e-07,2.3238e-05
1.3741,0.37497,0.37456,0.37477,1.1653e-05,0.72602,0.023514,6.0513e-07,2.27e-05
1.375,0.37498,0.37456,0.37477,1.1385e-05,0.72695,0.022587,5.9643e-07,2.2173e-05
1.3758,0.37498,0.37456,0.37477,1.1122e-05,0.72787,0.021679,5.8793e-07,2.1656e-05
1.3766,0.37498,0.37456,0.37478,1.0864e-05,0.72877,0.020789,5.7963e-07,2.1149e-05
1.3774,0.37498,0.37456,0.37478,1.0612e-05,0.72965,0.019917,5.7152e-07,2.0653e-05
1.3782,0.37498,0.37456,0.37479,1.0366e-05,0.73051,0.019063,5.6361e-07,2.0168e-05
1.379,0.37498,0.37456,0.37479,1.0125e-05,0.73136,0.018227,5.5589e-07,1.9693e-05
1.3798,0.37498,0.37456,0.3748,9.8888e-06,0.73218,0.017409,5.4838e-07,1.9229e-05
1.3806,0.37498,0.37456,0.3748,9.6583e-06,0.73299,0.01661,5.4106e-07,1.8776e-05
1.3814,0.37498,0.37456,0.37481,9.4333e-06,0.73378,0.015829,5.3395e-07,1.8333e-05
1.3822,0.37498,0.37456,0.37481,9.2138e-06,0.73455,0.015067,5.2704e-07,1.7901e-05
1.383,0.37498,0.37456,0.37482,8.9997e-06,0.73531,0.014323,5.2034e-07,1.7479e-05
1.3838,0.37498,0.37456,0.37482,8.7911e-06,0.73604,0.013598,5.1384e-07,1.7068e-05
1.3846,0.37498,0.37456,0.37482,8.5879e-06,0.73676,0.012891,5.0754e-07,1.6668e-05
1.3854,0.37498,0.37456,0.37483,8.3902e-06,0.73746,0.012202,5.0145e-07,1.6279e-05
1.3862,0.37498,0.37456,0.37483,8.198e-06,0.73813,0.011533,4.9557e-07,1.59e-05
1.387,0.37498,0.37456,0.37484,8.0114e-06,0.7388,0.010881,4.899e-07,1.5533e-05
1.3878,0.37498,0.37456,0.37484,7.8302e-06,0.73944,0.010249,4.8443e-07,1.5176e-05
1.3886,0.37498,0.37456,0.37485,7.6546e-06,0.74006,0.0096349,4.7918e-07,1.483e-05
1.3895,0.37498,0.37456,0.37485,7.4844e-06,0.74066,0.0090398,4.7414e-07,1.4495e-05
1.3903,0.37498,0.37456,0.37486,7.3199e-06,0.74125,0.0084634,4.6931e-07,1.417e-05
1.3911,0.37498,0.37456,0.37486,7.1609e-06,0.74182,0.0079058,4.6469e-07,1.3857e-05
1.3919,0.37498,0.37456,0.37487,7.0074e-06,0.74237,0.007367,4.6029e-07,1.3555e-05
1.3927,0.37498,0.37456,0.37487,6.8595e-06,0.7429,0.006847,4.5611e-07,1.3263e-05
1.3935,0.37498,0.37456,0.37488,6.7172e-06,0.74341,0.0063459,4.5213e-07,1.2982e-05
1.3943,0.37498,0.37456,0.37488,6.5805e-06,0.7439,0.0058637,4.4838e-07,1.2713e-05
1.3951,0.37498,0.37456,0.37489,6.4494e-06,0.74437,0.0054003,4.4485e-07,1.2454e-05
1.3959,0.37498,0.37456,0.37489,6.3238e-06,0.74482,0.004956,4.4153e-07,1.2206e-05
1.3967,0.37498,0.37456,0.37489,6.2039e-06,0.74526,0.0045305,4.3843e-07,1.1969e-05
1.3975,0.37498,0.37456,0.3749,6.0896e-06,0.74568,0.0041241,4.3555e-07,1.1744e-05
1.3983,0.37498,0.37456,0.3749,5.9809e-06,0.74607,0.0037366,4.3289e-07,1.1529e-05
1.3991,0.37498,0.37456,0.37491,5.8778e-06,0.74645,0.0033682,4.3046e-07,1.1325e-05
1.3999,0.37498,0.37456,0.37491,5.7803e-06,0.74681,0.0030188,4.2825e-07,1.1132e-05
1.4007,0.37498,0.37456,0.37492,5.6885e-06,0.74715,0.0026884,4.2626e-07,1.0951e-05
1.4015,0.37498,0.37456,0.37492,5.6023e-06,0.74747,0.0023772,4.2449e-07,1.078e-05
1.4023,0.37498,0.37456,0.37493,5.5218e-06,0.74777,0.002085,4.2295e-07,1.0621e-05
1.4031,0.37498,0.37456,0.37493,5.4469e-06,0.74805,0.0018119,4.2164e-07,1.0472e-05
1.404,0.37498,0.37456,0.37494,5.3777e-06,0.74832,0.0015579,4.2055e-07,1.0335e-05
1.4048,0.37498,0.37456,0.37494,5.3141e-06,0.74856,0.0013231,4.1969e-07,1.0208e-05
1.4056,0.37498,0.37456,0.37495,5.2561e-06,0.74879,0.0011074,4.1906e-07,1.0093e-05
1.4064,0.37498,0.37456,0.37495,5.2039e-06,0.74899,0.00091087,4.1866e-07,9.9891e-06
1.4072,0.37498,0.37456,0.37496,5.1573e-06,0.74918,0.00073349,4.1848e-07,9.8961e-06
1.408,0.37498,0.37456,0.37496,5.1163e-06,0.74935,0.00057529,4.1854e-07,9.8142e-06
1.4088,0.37498,0.37456,0.37497,5.0811e-06,0.7495,0.00043627,4.1882e-07,9.7433e-06
1.4096,0.37498,0.37456,0.37497,5.0515e-06,0.74963,0.00031643,4.1934e-07,9.6837e-06
1.4104,0.37498,0.37456,0.37498,5.0276e-06,0.74974,0.00021579,4.2009e-07,9.6351e-06
1.4112,0.37498,0.37456,0.37498,5.0093e-06,0.74983,0.00013435,4.2107e-07,9.5976e-06
1.412,0.37498,0.37456,0.37499,4.9968e-06,0.7499,7.2116e-05,4.2229e-07,9.5713e-06
1.4128,0.37498,0.37456,0.37499,4.9899e-06,0.74995,2.9084e-05,4.2374e-07,9.556e-06
1.4136,0.37498,0.37456,0.375,4.9887e-06,0.74999,5.2616e-06,4.2542e-07,9.5519e-06
1.4144,0.37498,0.37456,0.375,4.9932e-06,0.75,6.4864e-07,4.2734e-07,9.559e-06
1.4152,0.37498,0.37456,0.375,5.0033e-06,0.74999,1.5246e-05,4.295e-07,9.5771e-06
1.416,0.37498,0.37456,0.37501,5.0191e-06,0.74997,4.9052e-05,4.3189e-07,9.6064e-06
1.4168,0.37498,0.37456,0.37501,5.0406e-06,0.74993,0.00010207,4.3452e-07,9.6468e-06
1.4176,0.37498,0.37456,0.37502,5.0678e-06,0.74986,0.00017428,4.3739e-07,9.6983e-06
1.4185,0.37498,0.37456,0.37502,5.1007e-06,0.74978,0.0002657,4.4049e-07,9.7609e-06
1.4193,0.37498,0.37456,0.37503,5.1392e-06,0.74968,0.00037632,4.4383e-07,9.8346e-06
1.4201,0.37498,0.37456,0.37503,5.1834e-06,0.74956,0.00050613,4.4741e-07,9.9194e-06
1.4209,0.37498,0.37456,0.37504,5.2333e-06,0.74942,0.00065512,4.5124e-07,1.0015e-05
1.4217,0.37498,0.37456,0.37504,5.2889e-06,0.74926,0.00082329,4.553e-07,1.0122e-05
1.4225,0.37498,0.37456,0.37505,5.3501e-06,0.74909,0.0010106,4.596e-07,1.0241e-05
1.4233,0.37498,0.37456,0.37505,5.4169e-06,0.74889,0.0012171,4.6414e-07,1.037e-05
1.4241,0.37498,0.37456,0.37506,5.4895e-06,0.74867,0.0014428,4.6892e-07,1.051e-05
1.4249,0.37498,0.37456,0.37506,5.5677e-06,0.74844,0.0016875,4.7395e-07,1.0661e-05
1.4257,0.37498,0.37456,0.37507,5.6515e-06,0.74818,0.0019514,4.7922e-07,1.0824e-05
1.4265,0.37498,0.37456,0.37507,5.741e-06,0.74791,0.0022344,4.8473e-07,1.0997e-05
1.4273,0.37498,0.37456,0.37508,5.8362e-06,0.74762,0.0025366,4.9049e-07,1.1182e-05
1.4281,0.37498,0.37456,0.37508,5.9369e-06,0.74731,0.0028577,4.9648e-07,1.1377e-05
1.4289,0.37498,0.37456,0.37509,6.0434e-06,0.74697,0.003198,5.0273e-07,1.1584e-05
1.4297,0.37498,0.37456,0.37509,6.1554e-06,0.74662,0.0035573,5.0921e-07,1.1802e-05
1.4305,0.37498,0.37456,0.3751,6.2731e-06,0.74626,0.0039356,5.1594e-07,1.203e-05
1.4313,0.37498,0.37456,0.3751,6.3964e-06,0.74587,0.0043329,5.2292e-07,1.227e-05
1.4321,0.37498,0.37456,0.37511,6.5253e-06,0.74546,0.0047493,5.3014e-07,1.252e-05
1.4329,0.37498,0.37456,0.37511,6.6598e-06,0.74504,0.0051846,5.3761e-07,1.2782e-05
1.4338,0.37498,0.37456,0.37511,6.7999e-06,0.74459,0.0056388,5.4532e-07,1.3054e-05
1.4346,0.37498,0.37456,0.37512,6.9456e-06,0.74413,0.0061119,5.5328e-07,1.3338e-05
1.4354,0.37498,0.37456,0.37512,7.0969e-06,0.74364,0.006604,5.6149e-07,1.3632e-05
1.4362,0.37498,0.37456,0.37513,7.2537e-06,0.74314,0.0071149,5.6994e-07,1.3938e-05
1.437,0.37498,0.37456,0.37513,7.4162e-06,0.74262,0.0076447,5.7864e-07,1.4254e-05
1.4378,0.37498,0.37456,0.37514,7.5842e-06,0.74208,0.0081933,5.8759e-07,1.4581e-05
1.4386,0.37498,0.37456,0.37514,7.7577e-06,0.74153,0.0087606,5.9679e-07,1.4919e-05
1.4394,0.37498,0.37456,0.37515,7.9368e-06,0.74095,0.0093468,6.0623e-07,1.5267e-05
1.4402,0.37498,0.37456,0.37515,8.1214e-06,0.74035,0.0099517,6.1593e-07,1.5627e-05
1.441,0.37498,0.37456,0.37516,8.3116e-06,0.73974,0.010575,6.2587e-07,1.5997e-05
1.4418,0.37498,0.37456,0.37516,8.5073e-06,0.73911,0.011217,6.3606e-07,1.6379e-05
1.4426,0.37498,0.37456,0.37517,8.7085e-06,0.73845,0.011878,6.465e-07,1.677e-05
1.4434,0.37498,0.37456,0.37517,8.9152e-06,0.73778,0.012558,6.5719e-07,1.7173e-05
1.4442,0.37498,0.37456,0.37518,9.1273e-06,0.7371,0.013256,6.6812e-07,1.7587e-05
1.445,0.37498,0.37456,0.37518,9.345e-06,0.73639,0.013972,6.7931e-07,1.8011e-05
1.4458,0.37498,0.37456,0.37518,9.5681e-06,0.73566,0.014707,6.9075e-07,1.8445e-05
1.4466,0.37498,0.37456,0.37519,9.7967e-06,0.73492,0.015461,7.0243e-07,1.8891e-05
1.4474,0.37498,0.37456,0.37519,1.0031e-05,0.73416,0.016233,7.1437e-07,1.9347e-05
1.4483,0.37498,0.37456,0.3752,1.027e-05,0.73337,0.017023,7.2655e-07,1.9814e-05
1.4491,0.37498,0.37456,0.3752,1.0515e-05,0.73257,0.017832,7.3899e-07,2.0291e-05
1.4499,0.37498,0.37456,0.37521,1.0765e-05,0.73176,0.018659,7.5168e-07,2.0779e-05
1.4507,0.37498,0.37456,0.37521,1.1021e-05,0.73092,0.019504,7.6461e-07,2.1277e-05
1.4515,0.37498,0.37456,0.37522,1.1282e-05,0.73007,0.020368,7.778e-07,2.1786e-05
1.4523,0.37498,0.37456,0.37522,1.1548e-05,0.72919,0.021249,7.9123e-07,2.2306e-05
1.4531,0.37497,0.37456,0.37523,1.182e-05,0.7283,0.022149,8.0492e-07,2.2836e-05
1.4539,0.37497,0.37456,0.37523,1.2097e-05,0.72739,0.023067,8.1886e-07,2.3376e-05
1.4547,0.37497,0.37456,0.37524,1.238e-05,0.72647,0.024002,8.3305e-07,2.3927e-05
1.4555,0.37497,0.37456,0.37524,1.2668e-05,0.72552,0.024956,8.4748e-07,2.4488e-05
1.4563,0.37497,0.37456,0.37524,1.2961e-05,0.72456,0.025928,8.6217e-07,2.5059e-05
1.4571,0.37497,0.37456,0.37525,1.3259e-05,0.72358,0.026918,8.7711e-07,2.5641e-05
1.4579,0.37497,0.37456,0.37525,1.3563e-05,0.72258,0.027925,8.923e-07,2.6233e-05
1.4587,0.37497,0.37456,0.37526,1.3872e-05,0.72156,0.02895,9.0774e-07,2.6835e-05
1.4595,0.37497,0.37456,0.37526,1.4186e-05,0.72053,0.029993,9.2343e-07,2.7448e-05
1.4603,0.37497,0.37456,0.37527,1.4505e-05,0.71948,0.031054,9.3937e-07,2.8071e-05
1.4611,0.37497,0.37456,0.37527,1.483e-05,0.71841,0.032132,9.5556e-07,2.8704e-05
1.4619,0.37497,0.37456,0.37528,1.5159e-05,0.71732,0.033228,9.72e-07,2.9347e-05
1.4628,0.37497,0.37456,0.37528,1.5494e-05,0.71622,0.034341,9.8869e-07,3e-05
1.4636,0.37497,0.37456,0.37528,1.5834e-05,0.7151,0.035472,1.0056e-06,3.0663e-05
1.4644,0.37497,0.37456,0.37529,1.618e-05,0.71396,0.03662,1.0228e-06,3.1336e-05
1.4652,0.37497,0.37456,0.37529,1.653e-05,0.7128,0.037785,1.0403e-06,3.202e-05
1.466,0.37497,0.37456,0.3753,1.6885e-05,0.71163,0.038968,1.0579e-06,3.2713e-05
1.4668,0.37497,0.37456,0.3753,1.7246e-05,0.71043,0.040168,1.0759e-06,3.3416e-05
1.4676,0.37497,0.37456,0.37531,1.7612e-05,0.70923,0.041385,1.0941e-06,3.4129e-05
1.4684,0.37497,0.37456,0.37531,1.7982e-05,0.708,0.04262,1.1125e-06,3.4852e-05
1.4692,0.37497,0.37456,0.37531,1.8358e-05,0.70676,0.043871,1.1312e-06,3.5585e-05
1.47,0.37497,0.37456,0.37532,1.8739e-05,0.7055,0.045139,1.1501e-06,3.6327e-05
1.4708,0.37497,0.37456,0.37532,1.9124e-05,0.70422,0.046424,1.1693e-06,3.7079e-05
1.4716,0.37497,0.37456,0.37533,1.9515e-05,0.70293,0.047726,1.1887e-06,3.7841e-05
1.4724,0.37497,0.37456,0.37533,1.9911e-05,0.70162,0.049045,1.2084e-06,3.8613e-05
1.4732,0.37497,0.37456,0.37533,2.0311e-05,0.70029,0.05038,1.2283e-06,3.9394e-05
1.474,0.37497,0.37456,0.37534,2.0717e-05,0.69895,0.051732,1.2485e-06,4.0185e-05
1.4748,0.37497,0.37456,0.37534,2.1127e-05,0.69759,0.053101,1.2689e-06,4.0985e-05
1.4756,0.37497,0.37456,0.37535,2.1542e-05,0.69621,0.054486,1.2896e-06,4.1795e-05
1.4764,0.37497,0.37456,0.37535,2.1963e-05,0.69482,0.055887,1.3105e-06,4.2615e-05
1.4773,0.37496,0.37456,0.37536,2.2387e-05,0.69341,0.057305,1.3316e-06,4.3443e-05
1.4781,0.37496,0.37456,0.37536,2.2817e-05,0.69198,0.058739,1.353e-06,4.4281e-05
1.4789,0.37496,0.37456,0.37536,2.3252e-05,0.69054,0.06019,1.3747e-06,4.5129e-05
1.4797,0.37496,0.37456,0.37537,2.3691e-05,0.68908,0.061656,1.3966e-06,4.5986e-05
1.4805,0.37496,0.37456,0.37537,2.4135e-05,0.6876,0.063139,1.4187e-06,4.6852e-05
1.4813,0.37496,0.37456,0.37538,2.4584e-05,0.68611,0.064637,1.4411e-06,4.7727e-05
1.4821,0.37496,0.37456,0.37538,2.5037e-05,0.68461,0.066151,1.4637e-06,4.8611e-05
1.4829,0.37496,0.37456,0.37538,2.5496e-05,0.68309,0.067682,1.4866e-06,4.9505e-05
1.4837,0.37496,0.37456,0.37539,2.5958e-05,0.68155,0.069228,1.5097e-06,5.0407e-05
1.4845,0.37496,0.37456,0.37539,2.6426e-05,0.67999,0.070789,1.533e-06,5.1319e-05
1.4853,0.37496,0.37456,0.3754,2.6898e-05,0.67842,0.072366,1.5566e-06,5.2239e-05
1.4861,0.37496,0.37456,0.3754,2.7375e-05,0.67684,0.073959,1.5804e-06,5.3169e-05
1.4869,0.37496,0.37456,0.3754,2.7856e-05,0.67524,0.075567,1.6045e-06,5.4107e-05
1.4877,0.37496,0.37456,0.37541,2.8341e-05,0.67362,0.077191,1.6288e-06,5.5054e-05
1.4885,0.37496,0.37456,0.37541,2.8832e-05,0.67199,0.078829,1.6534e-06,5.601e-05
1.4893,0.37496,0.37456,0.37541,2.9326e-05,0.67035,0.080483,1.6782e-06,5.6975e-05
1.4901,0.37496,0.37456,0.37542,2.9826e-05,0.66868,0.082152,1.7032e-06,5.7948e-05
1.4909,0.37496,0.37456,0.37542,3.0329e-05,0.66701,0.083836,1.7285e-06,5.893e-05
1.4917,0.37496,0.37456,0.37543,3.0837e-05,0.66532,0.085535,1.754e-06,5.992e-05
1.4926,0.37496,0.37456,0.37543,3.135e-05,0.66361,0.087249,1.7797e-06,6.092e-05
1.4934,0.37496,0.37456,0.37543,3.1866e-05,0.66189,0.088977,1.8057e-06,6.1927e-05
1.4942,0.37496,0.37456,0.37544,3.2387e-05,0.66015,0.09072,1.8319e-06,6.2943e-05
1.495,0.37495,0.37456,0.37544,3.2913e-05,0.6584,0.092478,1.8583e-06,6.3967e-05
1.4958,0.37495,0.37456,0.37544,3.3443e-05,0.65664,0.09425,1.885e-06,6.5e-05
1.4966,0.37495,0.37456,0.37545,3.3977e-05,0.65486,0.096037,1.912e-06,6.6041e-05
1.4974,0.37495,0.37456,0.37545,3.4515e-05,0.65306,0.097837,1.9391e-06,6.709e-05
1.4982,0.37495,0.37456,0.37545,3.5057e-05,0.65126,0.099652,1.9665e-06,6.8148e-05
1.499,0.37495,0.37456,0.37546,3.5604e-05,0.64943,0.10148,1.9941e-06,6.9213e-05
1.4998,0.37495,0.37456,0.37546,3.6154e-05,0.6476,0.10332,2.022e-06,7.0286e-05
1.5006,0.37495,0.37456,0.37547,3.6709e-05,0.64575,0.10518,2.05e-06,7.1368e-05
1.5014,0.37495,0.37456,0.37547,3.7268e-05,0.64388,0.10705,2.0783e-06,7.2457e-05
1.5022,0.37495,0.37456,0.37547,3.7831e-05,0.64201,0.10894,2.1069e-06,7.3555e-05
1.503,0.37495,0.37456,0.37548,3.8398e-05,0.64012,0.11084,2.1356e-06,7.466e-05
1.5038,0.37495,0.37456,0.37548,3.8969e-05,0.63821,0.11275,2.1646e-06,7.5773e-05
1.5046,0.37495,0.37456,0.37548,3.9544e-05,0.63629,0.11467,2.1939e-06,7.6893e-05
1.5054,0.37495,0.37456,0.37549,4.0123e-05,0.63436,0.11661,2.2233e-06,7.8022e-05
1.5062,0.37495,0.37456,0.37549,4.0705e-05,0.63241,0.11856,2.253e-06,7.9158e-05
1.5071,0.37495,0.37456,0.37549,4.1292e-05,0.63046,0.12053,2.2829e-06,8.0301e-05
1.5079,0.37495,0.37456,0.3755,4.1883e-05,0.62849,0.12251,2.313e-06,8.1452e-05
1.5087,0.37495,0.37456,0.3755,4.2477e-05,0.6265,0.1245,2.3433e-06,8.261e-05
1.5095,0.37495,0.37456,0.3755,4.3075e-05,0.6245,0.1265,2.3739e-06,8.3776e-05
1.5103,0.37494,0.37456,0.3755,4.3677e-05,0.62249,0.12852,2.4047e-06,8.4949e-05
1.5111,0.37494,0.37456,0.37551,4.4283e-05,0.62047,0.13055,2.4357e-06,8.6129e-05
1.5119,0.37494,0.37456,0.37551,4.4892e-05,0.61844,0.13259,2.4669e-06,8.7317e-05
1.5127,0.37494,0.37456,0.37551,4.5505e-05,0.61639,0.13464,2.4984e-06,8.8511e-05
1.5135,0.37494,0.37456,0.37552,4.6122e-05,0.61433,0.13671,2.53e-06,8.9713e-05
1.5143,0.37494,0.37456,0.37552,4.6742e-05,0.61225,0.13879,2.5619e-06,9.0922e-05
1.5151,0.37494,0.37456,0.37552,4.7366e-05,0.61017,0.14088,2.594e-06,9.2137e-05
1.5159,0.37494,0.37456,0.37553,4.7993e-05,0.60807,0.14298,2.6263e-06,9.336e-05
1.5167,0.37494,0.37456,0.37553,4.8624e-05,0.60597,0.14509,2.6589e-06,9.4589e-05
1.5175,0.37494,0.37456,0.37553,4.9258e-05,0.60384,0.14722,2.6916e-06,9.5825e-05
1.5183,0.37494,0.37456,0.37554,4.9896e-05,0.60171,0.14936,2.7245e-06,9.7068e-05
1.5191,0.37494,0.37456,0.37554,5.0537e-05,0.59957,0.15151,2.7577e-06,9.8317e-05
1.5199,0.37494,0.37456,0.37554,5.1182e-05,0.59741,0.15367,2.7911e-06,9.9573e-05
1.5207,0.37494,0.37456,0.37554,5.183e-05,0.59525,0.15584,2.8247e-06,0.00010084
1.5216,0.37494,0.37456,0.37555,5.2481e-05,0.59307,0.15802,2.8584e-06,0.0001021
1.5224,0.37494,0.37456,0.37555,5.3136e-05,0.59088,0.16022,2.8924e-06,0.00010338
1.5232,0.37493,0.37456,0.37555,5.3794e-05,0.58868,0.16242,2.9266e-06,0.00010466
1.524,0.37493,0.37456,0.37555,5.4455e-05,0.58647,0.16464,2.961e-06,0.00010595
1.5248,0.37493,0.37456,0.37556,5.5119e-05,0.58425,0.16687,2.9957e-06,0.00010724
1.5256,0.37493,0.37456,0.37556,5.5787e-05,0.58201,0.16911,3.0305e-06,0.00010854
1.5264,0.37493,0.37456,0.37556,5.6457e-05,0.57977,0.17135,3.0655e-06,0.00010985
1.5272,0.37493,0.37456,0.37557,5.7131e-05,0.57752,0.17361,3.1007e-06,0.00011116
1.528,0.37493,0.37456,0.37557,5.7807e-05,0.57525,0.17588,3.1361e-06,0.00011248
1.5288,0.37493,0.37456,0.37557,5.8487e-05,0.57298,0.17816,3.1717e-06,0.0001138
1.5296,0.37493,0.37456,0.37557,5.917e-05,0.57069,0.18045,3.2075e-06,0.00011513
1.5304,0.37493,0.37456,0.37558,5.9855e-05,0.5684,0.18275,3.2435e-06,0.00011647
1.5312,0.37493,0.37456,0.37558,6.0544e-05,0.5661,0.18506,3.2797e-06,0.00011781
1.532,0.37493,0.37456,0.37558,6.1235e-05,0.56378,0.18738,3.3161e-06,0.00011915
1.5328,0.37493,0.37456,0.37558,6.1929e-05,0.56146,0.18971,3.3527e-06,0.00012051
1.5336,0.37493,0.37456,0.37559,6.2627e-05,0.55912,0.19205,3.3895e-06,0.00012186
1.5344,0.37493,0.37456,0.37559,6.3326e-05,0.55678,0.19439,3.4265e-06,0.00012323
1.5352,0.37493,0.37456,0.37559,6.4029e-05,0.55443,0.19675,3.4636e-06,0.00012459
1.5361,0.37492,0.37456,0.37559,6.4734e-05,0.55207,0.19912,3.501e-06,0.00012597
1.5369,0.37492,0.37456,0.37559,6.5442e-05,0.5497,0.20149,3.5385e-06,0.00012735
1.5377,0.37492,0.37456,0.3756,6.6153e-05,0.54732,0.20388,3.5762e-06,0.00012873
1.5385,0.37492,0.37456,0.3756,6.6866e-05,0.54493,0.20627,3.6141e-06,0.00013012
1.5393,0.37492,0.37456,0.3756,6.7581e-05,0.54253,0.20867,3.6522e-06,0.00013151
1.5401,0.37492,0.37456,0.3756,6.83e-05,0.54013,0.21108,3.6905e-06,0.00013291
1.5409,0.37492,0.37456,0.37561,6.902e-05,0.53771,0.2135,3.7289e-06,0.00013431
1.5417,0.37492,0.37456,0.37561,6.9744e-05,0.53529,0.21592,3.7675e-06,0.00013572
1.5425,0.37492,0.37456,0.37561,7.0469e-05,0.53286,0.21836,3.8063e-06,0.00013713
1.5433,0.37492,0.37456,0.37561,7.1197e-05,0.53042,0.2208,3.8453e-06,0.00013855
1.5441,0.37492,0.37456,0.37561,7.1927e-05,0.52797,0.22325,3.8845e-06,0.00013997
1.5449,0.37492,0.37456,0.37562,7.266e-05,0.52552,0.22571,3.9238e-06,0.0001414
1.5457,0.37492,0.37456,0.37562,7.3395e-05,0.52306,0.22818,3.9633e-06,0.00014283
1.5465,0.37492,0.37456,0.37562,7.4132e-05,0.52059,0.23065,4.003e-06,0.00014426
1.5473,0.37491,0.37456,0.37562,7.4871e-05,0.51811,0.23313,4.0428e-06,0.0001457
1.5481,0.37491,0.37456,0.37562,7.5612e-05,0.51563,0.23562,4.0828e-06,0.00014714
1.5489,0.37491,0.37456,0.37562,7.6356e-05,0.51314,0.23811,4.123e-06,0.00014859
1.5497,0.37491,0.37456,0.37563,7.7102e-05,0.51064,0.24062,4.1633e-06,0.00015004
1.5505,0.37491,0.37456,0.37563,7.7849e-05,0.50813,0.24312,4.2038e-06,0.00015149
1.5514,0.37491,0.37456,0.37563,7.8599e-05,0.50562,0.24564,4.2445e-06,0.00015295
1.5522,0.37491,0.37456,0.37563,7.935e-05,0.5031,0.24816,4.2853e-06,0.00015442
1.553,0.37491,0.37456,0.37563,8.0104e-05,0.50057,0.25069,4.3263e-06,0.00015588
1.5538,0.37491,0.37456,0.37563,8.0859e-05,0.49804,0.25323,4.3674e-06,0.00015735
1.5546,0.37491,0.37456,0.37564,8.1616e-05,0.4955,0.25577,4.4087e-06,0.00015882
1.5554,0.37491,0.37456,0.37564,8.2375e-05,0.49296,0.25832,4.4502e-06,0.0001603
1.5562,0.37491,0.37456,0.37564,8.3136e-05,0.49041,0.26087,4.4918e-06,0.00016178
1.557,0.37491,0.37456,0.37564,8.3899e-05,0.48785,0.26343,4.5336e-06,0.00016326
1.5578,0.37491,0.37456,0.37564,8.4663e-05,0.48529,0.266,4.5755e-06,0.00016475
1.5586,0.3749,0.37456,0.37564,8.5429e-05,0.48272,0.26857,4.6175e-06,0.00016624
1.5594,0.3749,0.37456,0.37564,8.6196e-05,0.48015,0.27114,4.6597e-06,0.00016773
1.5602,0.3749,0.37456,0.37565,8.6965e-05,0.47757,0.27372,4.7021e-06,0.00016923
1.561,0.3749,0.37456,0.37565,8.7736e-05,0.47498,0.27631,4.7446e-06,0.00017073
1.5618,0.3749,0.37456,0.37565,8.8508e-05,0.47239,0.2789,4.7872e-06,0.00017223
1.5626,0.3749,0.37456,0.37565,8.9282e-05,0.4698,0.2815,4.83e-06,0.00017373
1.5634,0.3749,0.37456,0.37565,9.0057e-05,0.4672,0.2841,4.8729e-06,0.00017524
1.5642,0.3749,0.37456,0.37565,9.0833e-05,0.4646,0.28671,4.916e-06,0.00017675
1.565,0.3749,0.37456,0.37565,9.1611e-05,0.46199,0.28932,4.9592e-06,0.00017826
1.5659,0.3749,0.37456,0.37565,9.239e-05,0.45937,0.29193,5.0025e-06,0.00017978
1.5667,0.3749,0.37456,0.37566,9.317e-05,0.45676,0.29455,5.046e-06,0.00018129
1.5675,0.3749,0.37456,0.37566,9.3951e-05,0.45414,0.29718,5.0896e-06,0.00018281
1.5683,0.3749,0.37456,0.37566,9.4734e-05,0.45151,0.2998,5.1333e-06,0.00018433
1.5691,0.3749,0.37456,0.37566,9.5518e-05,0.44888,0.30244,5.1772e-06,0.00018586
1.5699,0.37489,0.37456,0.37566,9.6303e-05,0.44625,0.30507,5.2211e-06,0.00018738
1.5707,0.37489,0.37456,0.37566,9.7089e-05,0.44361,0.30771,5.2652e-06,0.00018891
1.5715,0.37489,0.37456,0.37566,9.7876e-05,0.44097,0.31035,5.3095e-06,0.00019044
1.5723,0.37489,0.37456,0.37566,9.8664e-05,0.43833,0.313,5.3538e-06,0.00019197
1.5731,0.37489,0.37456,0.37566,9.9452e-05,0.43568,0.31565,5.3983e-06,0.00019351
1.5739,0.37489,0.37456,0.37566,0.00010024,0.43303,0.3183,5.4429e-06,0.00019504
1.5747,0.37489,0.37456,0.37566,0.00010103,0.43038,0.32095,5.4876e-06,0.00019658
1.5755,0.37489,0.37456,0.37566,0.00010182,0.42772,0.32361,5.5324e-06,0.00019812
1.5763,0.37489,0.37456,0.37567,0.00010262,0.42506,0.32627,5.5773e-06,0.00019966
1.5771,0.37489,0.37456,0.37567,0.00010341,0.4224,0.32893,5.6224e-06,0.0002012
1.5779,0.37489,0.37456,0.37567,0.0001042,0.41974,0.3316,5.6675e-06,0.00020274
1.5787,0.37489,0.37456,0.37567,0.000105,0.41707,0.33426,5.7128e-06,0.00020428
1.5795,0.37489,0.37456,0.37567,0.00010579,0.4144,0.33693,5.7582e-06,0.00020583
1.5804,0.37488,0.37456,0.37567,0.00010659,0.41173,0.3396,5.8036e-06,0.00020737
1.5812,0.37488,0.37456,0.37567,0.00010738,0.40906,0.34228,5.8492e-06,0.00020892
1.582,0.37488,0.37456,0.37567,0.00010818,0.40639,0.34495,5.8949e-06,0.00021047
1.5828,0.37488,0.37456,0.37567,0.00010898,0.40371,0.34763,5.9407e-06,0.00021201
1.5836,0.37488,0.37456,0.37567,0.00010978,0.40103,0.3503,5.9865e-06,0.00021356
1.5844,0.37488,0.37456,0.37567,0.00011057,0.39836,0.35298,6.0325e-06,0.00021511
1.5852,0.37488,0.37456,0.37567,0.00011137,0.39568,0.35566,6.0786e-06,0.00021666
1.586,0.37488,0.37456,0.37567,0.00011217,0.393,0.35834,6.1247e-06,0.00021821
1.5868,0.37488,0.37456,0.37567,0.00011297,0.39032,0.36103,6.171e-06,0.00021977
1.5876,0.37488,0.37456,0.37567,0.00011377,0.38763,0.36371,6.2173e-06,0.00022132
1.5884,0.37488,0.37456,0.37567,0.00011457,0.38495,0.36639,6.2637e-06,0.00022287
1.5892,0.37488,0.37456,0.37567,0.00011537,0.38227,0.36907,6.3102e-06,0.00022442
1.59,0.37488,0.37456,0.37567,0.00011616,0.37958,0.37176,6.3568e-06,0.00022597
1.5908,0.37487,0.37456,0.37567,0.00011696,0.3769,0.37444,6.4035e-06,0.00022753
1.5916,0.37487,0.37456,0.37567,0.00011776,0.37422,0.37713,6.4502e-06,0.00022908
1.5924,0.37487,0.37456,0.37567,0.00011856,0.37153,0.37981,6.497e-06,0.00023063
1.5932,0.37487,0.37456,0.37567,0.00011936,0.36885,0.38249,6.5439e-06,0.00023218
1.594,0.37487,0.37456,0.37567,0.00012016,0.36616,0.38518,6.5909e-06,0.00023373
1.5949,0.37487,0.37456,0.37567,0.00012096,0.36348,0.38786,6.638e-06,0.00023528
1.5957,0.37487,0.37456,0.37567,0.00012176,0.3608,0.39054,6.6851e-06,0.00023683
1.5965,0.37487,0.37456,0.37567,0.00012256,0.35812,0.39322,6.7322e-06,0.00023838
1.5973,0.37487,0.37456,0.37567,0.00012336,0.35544,0.3959,6.7795e-06,0.00023993
1.5981,0.37487,0.37456,0.37567,0.00012415,0.35276,0.39858,6.8268e-06,0.00024148
1.5989,0.37487,0.37456,0.37567,0.00012495,0.35008,0.40126,6.8742e-06,0.00024303
1.5997,0.37487,0.37456,0.37567,0.00012575,0.3474,0.40394,6.9216e-06,0.00024458
1.6005,0.37487,0.37456,0.37567,0.00012655,0.34472,0.40661,6.9691e-06,0.00024612
1.6013,0.37486,0.37456,0.37567,0.00012734,0.34205,0.40929,7.0166e-06,0.00024767
1.6021,0.37486,0.37456,0.37567,0.00012814,0.33938,0.41196,7.0642e-06,0.00024921
1.6029,0.37486,0.37456,0.37567,0.00012893,0.33671,0.41463,7.1119e-06,0.00025075
1.6037,0.37486,0.37456,0.37567,0.00012973,0.33404,0.4173,7.1596e-06,0.0002523
1.6045,0.37486,0.37456,0.37567,0.00013052,0.33137,0.41996,7.2073e-06,0.00025384
1.6053,0.37486,0.37456,0.37567,0.00013132,0.32871,0.42263,7.2551e-06,0.00025538
1.6061,0.37486,0.37456,0.37567,0.00013211,0.32604,0.42529,7.303e-06,0.00025691
1.6069,0.37486,0.37456,0.37566,0.0001329,0.32338,0.42794,7.3509e-06,0.00025845
1.6077,0.37486,0.37456,0.37566,0.00013369,0.32073,0.4306,7.3988e-06,0.00025998
1.6085,0.37486,0.37456,0.37566,0.00013448,0.31807,0.43325,7.4467e-06,0.00026152
1.6093,0.37486,0.37456,0.37566,0.00013527,0.31542,0.4359,7.4947e-06,0.00026305
1.6102,0.37486,0.37456,0.37566,0.00013606,0.31277,0.43855,7.5428e-06,0.00026457
1.611,0.37486,0.37456,0.37566,0.00013685,0.31013,0.44119,7.5908e-06,0.0002661
1.6118,0.37486,0.37456,0.37566,0.00013763,0.30749,0.44383,7.6389e-06,0.00026763
1.6126,0.37485,0.37456,0.37566,0.00013842,0.30485,0.44647,7.6871e-06,0.00026915
1.6134,0.37485,0.37456,0.37566,0.0001392,0.30221,0.4491,7.7352e-06,0.00027067
1.6142,0.37485,0.37456,0.37566,0.00013999,0.29958,0.45173,7.7834e-06,0.00027219
1.615,0.37485,0.37456,0.37566,0.00014077,0.29695,0.45436,7.8316e-06,0.0002737
1.6158,0.37485,0.37456,0.37566,0.00014155,0.29433,0.45698,7.8798e-06,0.00027522
1.6166,0.37485,0.37456,0.37565,0.00014233,0.29171,0.4596,7.928e-06,0.00027673
1.6174,0.37485,0.37456,0.37565,0.00014311,0.2891,0.46221,7.9763e-06,0.00027824
1.6182,0.37485,0.37456,0.37565,0.00014388,0.28649,0.46482,8.0245e-06,0.00027974
1.619,0.37485,0.37456,0.37565,0.00014466,0.28388,0.46742,8.0728e-06,0.00028125
1.6198,0.37485,0.37456,0.37565,0.00014543,0.28128,0.47002,8.1211e-06,0.00028275
1.6206,0.37485,0.37456,0.37565,0.00014621,0.27868,0.47261,8.1694e-06,0.00028424
1.6214,0.37485,0.37456,0.37565,0.00014698,0.27609,0.4752,8.2177e-06,0.00028574
1.6222,0.37485,0.37456,0.37565,0.00014775,0.27351,0.47779,8.266e-06,0.00028723
1.623,0.37484,0.37456,0.37564,0.00014852,0.27092,0.48036,8.3143e-06,0.00028872
1.6238,0.37484,0.37456,0.37564,0.00014928,0.26835,0.48294,8.3626e-06,0.0002902
1.6247,0.37484,0.37456,0.37564,0.00015005,0.26578,0.48551,8.4108e-06,0.00029168
1.6255,0.37484,0.37456,0.37564,0.00015081,0.26321,0.48807,8.4591e-06,0.00029316
1.6263,0.37484,0.37456,0.37564,0.00015157,0.26065,0.49062,8.5074e-06,0.00029464
1.6271,0.37484,0.37456,0.37564,0.00015233,0.2581,0.49317,8.5557e-06,0.00029611
1.6279,0.37484,0.37456,0.37564,0.00015309,0.25555,0.49572,8.604e-06,0.00029758
1.6287,0.37484,0.37456,0.37563,0.00015385,0.25301,0.49826,8.6522e-06,0.00029904
1.6295,0.37484,0.37456,0.37563,0.0001546,0.25048,0.50079,8.7004e-06,0.0003005
1.6303,0.37484,0.37456,0.37563,0.00015535,0.24795,0.50331,8.7486e-06,0.00030196
1.6311,0.37484,0.37456,0.37563,0.0001561,0.24543,0.50583,8.7968e-06,0.00030341
1.6319,0.37484,0.37456,0.37563,0.00015685,0.24291,0.50834,8.845e-06,0.00030486
1.6327,0.37484,0.37456,0.37563,0.0001576,0.2404,0.51085,8.8932e-06,0.00030631
1.6335,0.37484,0.37456,0.37562,0.00015834,0.2379,0.51335,8.9413e-06,0.00030775
1.6343,0.37483,0.37456,0.37562,0.00015909,0.23541,0.51584,8.9894e-06,0.00030918
1.6351,0.37483,0.37456,0.37562,0.00015983,0.23292,0.51832,9.0374e-06,0.00031062
1.6359,0.37483,0.37456,0.37562,0.00016056,0.23044,0.5208,9.0855e-06,0.00031204
1.6367,0.37483,0.37456,0.37562,0.0001613,0.22797,0.52327,9.1334e-06,0.00031347
1.6375,0.37483,0.37456,0.37561,0.00016203,0.2255,0.52573,9.1814e-06,0.00031489
1.6383,0.37483,0.37456,0.37561,0.00016277,0.22304,0.52818,9.2293e-06,0.0003163
1.6392,0.37483,0.37456,0.37561,0.0001635,0.22059,0.53063,9.2772e-06,0.00031771
1.64,0.37483,0.37456,0.37561,0.00016422,0.21815,0.53307,9.325e-06,0.00031912
1.6408,0.37483,0.37456,0.37561,0.00016495,0.21572,0.5355,9.3728e-06,0.00032052
1.6416,0.37483,0.37456,0.3756,0.00016567,0.21329,0.53792,9.4205e-06,0.00032192
1.6424,0.37483,0.37456,0.3756,0.00016639,0.21087,0.54033,9.4682e-06,0.00032331
1.6432,0.37483,0.37456,0.3756,0.0001671,0.20847,0.54274,9.5158e-06,0.00032469
1.644,0.37483,0.37456,0.3756,0.00016782,0.20607,0.54513,9.5634e-06,0.00032607
1.6448,0.37483,0.37456,0.3756,0.00016853,0.20367,0.54752,9.6109e-06,0.00032745
1.6456,0.37483,0.37456,0.37559,0.00016924,0.20129,0.5499,9.6584e-06,0.00032882
1.6464,0.37482,0.37456,0.37559,0.00016995,0.19892,0.55227,9.7058e-06,0.00033019
1.6472,0.37482,0.37456,0.37559,0.00017065,0.19655,0.55463,9.7531e-06,0.00033155
1.648,0.37482,0.37456,0.37559,0.00017135,0.19419,0.55698,9.8004e-06,0.0003329
1.6488,0.37482,0.37456,0.37558,0.00017205,0.19185,0.55932,9.8476e-06,0.00033425
1.6496,0.37482,0.37456,0.37558,0.00017275,0.18951,0.56165,9.8947e-06,0.0003356
1.6504,0.37482,0.37456,0.37558,0.00017344,0.18718,0.56398,9.9418e-06,0.00033694
1.6512,0.37482,0.37456,0.37558,0.00017413,0.18486,0.56629,9.9888e-06,0.00033827
1.652,0.37482,0.37456,0.37558,0.00017482,0.18256,0.56859,1.0036e-05,0.0003396
1.6528,0.37482,0.37456,0.37557,0.0001755,0.18026,0.57089,1.0082e-05,0.00034092
1.6537,0.37482,0.37456,0.37557,0.00017618,0.17797,0.57317,1.0129e-05,0.00034223
1.6545,0.37482,0.37456,0.37557,0.00017686,0.17569,0.57545,1.0176e-05,0.00034354
1.6553,0.37482,0.37456,0.37557,0.00017753,0.17342,0.57771,1.0222e-05,0.00034485
1.6561,0.37482,0.37456,0.37556,0.00017821,0.17116,0.57996,1.0269e-05,0.00034614
1.6569,0.37482,0.37456,0.37556,0.00017888,0.16892,0.5822,1.0315e-05,0.00034743
1.6577,0.37482,0.37456,0.37556,0.00017954,0.16668,0.58444,1.0362e-05,0.00034872
1.6585,0.37481,0.37456,0.37555,0.0001802,0.16445,0.58666,1.0408e-05,0.00035
1.6593,0.37481,0.37456,0.37555,0.00018086,0.16224,0.58887,1.0454e-05,0.00035127
1.6601,0.37481,0.37456,0.37555,0.00018152,0.16003,0.59107,1.05e-05,0.00035254
1.6609,0.37481,0.37456,0.37555,0.00018217,0.15784,0.59325,1.0546e-05,0.0003538
1.6617,0.37481,0.37456,0.37554,0.00018282,0.15566,0.59543,1.0592e-05,0.00035505
1.6625,0.37481,0.37456,0.37554,0.00018347,0.15348,0.5976,1.0637e-05,0.0003563
1.6633,0.37481,0.37456,0.37554,0.00018411,0.15132,0.59975,1.0683e-05,0.00035754
1.6641,0.37481,0.37456,0.37553,0.00018475,0.14918,0.60189,1.0728e-05,0.00035877
1.6649,0.37481,0.37456,0.37553,0.00018539,0.14704,0.60402,1.0774e-05,0.00036
1.6657,0.37481,0.37456,0.37553,0.00018602,0.14491,0.60614,1.0819e-05,0.00036122
1.6665,0.37481,0.37456,0.37553,0.00018665,0.1428,0.60825,1.0864e-05,0.00036243
1.6673,0.37481,0.37456,0.37552,0.00018727,0.1407,0.61035,1.0909e-05,0.00036364
1.6681,0.37481,0.37456,0.37552,0.0001879,0.13861,0.61243,1.0954e-05,0.00036484
1.669,0.37481,0.37456,0.37552,0.00018851,0.13653,0.6145,1.0999e-05,0.00036603
1.6698,0.37481,0.37456,0.37551,0.00018913,0.13447,0.61656,1.1043e-05,0.00036721
1.6706,0.37481,0.37456,0.37551,0.00018974,0.13241,0.61861,1.1088e-05,0.00036839
1.6714,0.37481,0.37456,0.37551,0.00019035,0.13037,0.62064,1.1132e-05,0.00036956
1.6722,0.3748,0.37456,0.3755,0.00019095,0.12835,0.62266,1.1177e-05,0.00037073
1.673,0.3748,0.37456,0.3755,0.00019155,0.12633,0.62467,1.1221e-05,0.00037188
1.6738,0.3748,0.37456,0.3755,0.00019215,0.12433,0.62667,1.1265e-05,0.00037303
1.6746,0.3748,0.37456,0.3755,0.00019274,0.12234,0.62865,1.1308e-05,0.00037417
1.6754,0.3748,0.37456,0.37549,0.00019333,0.12036,0.63062,1.1352e-05,0.00037531
1.6762,0.3748,0.37456,0.37549,0.00019391,0.1184,0.63258,1.1396e-05,0.00037643
1.677,0.3748,0.37456,0.37549,0.00019449,0.11645,0.63452,1.1439e-05,0.00037755
1.6778,0.3748,0.37456,0.37548,0.00019507,0.11451,0.63646,1.1482e-05,0.00037866
1.6786,0.3748,0.37456,0.37548,0.00019564,0.11258,0.63837,1.1525e-05,0.00037976
1.6794,0.3748,0.37456,0.37548,0.00019621,0.11067,0.64028,1.1568e-05,0.00038086
1.6802,0.3748,0.37456,0.37547,0.00019678,0.10878,0.64217,1.1611e-05,0.00038194
1.681,0.3748,0.37456,0.37547,0.00019734,0.10689,0.64404,1.1654e-05,0.00038302
1.6818,0.3748,0.37456,0.37546,0.0001979,0.10502,0.64591,1.1696e-05,0.00038409
1.6826,0.3748,0.37456,0.37546,0.00019845,0.10317,0.64775,1.1739e-05,0.00038516
1.6835,0.3748,0.37456,0.37546,0.000199,0.10133,0.64959,1.1781e-05,0.00038621
1.6843,0.3748,0.37456,0.37545,0.00019954,0.099498,0.65141,1.1823e-05,0.00038726
1.6851,0.3748,0.37456,0.37545,0.00020008,0.097684,0.65322,1.1864e-05,0.0003883
1.6859,0.3748,0.37456,0.37545,0.00020062,0.095885,0.65501,1.1906e-05,0.00038933
1.6867,0.3748,0.37456,0.37544,0.00020115,0.094099,0.65679,1.1948e-05,0.00039035
1.6875,0.37479,0.37456,0.37544,0.00020168,0.092328,0.65855,1.1989e-05,0.00039136
1.6883,0.37479,0.37456,0.37544,0.0002022,0.090572,0.6603,1.203e-05,0.00039237
1.6891,0.37479,0.37456,0.37543,0.00020272,0.08883,0.66204,1.2071e-05,0.00039337
1.6899,0.37479,0.37456,0.37543,0.00020323,0.087103,0.66376,1.2112e-05,0.00039436
1.6907,0.37479,0.37456,0.37543,0.00020374,0.085391,0.66546,1.2152e-05,0.00039534
1.6915,0.37479,0.37456,0.37542,0.00020425,0.083693,0.66715,1.2193e-05,0.00039631
1.6923,0.37479,0.37456,0.37542,0.00020475,0.08201,0.66883,1.2233e-05,0.00039727
1.6931,0.37479,0.37456,0.37541,0.00020525,0.080343,0.67049,1.2273e-05,0.00039822
1.6939,0.37479,0.37456,0.37541,0.00020574,0.07869,0.67213,1.2313e-05,0.00039917
1.6947,0.37479,0.37456,0.37541,0.00020623,0.077052,0.67376,1.2352e-05,0.0004001
1.6955,0.37479,0.37456,0.3754,0.00020671,0.07543,0.67537,1.2392e-05,0.00040103
1.6963,0.37479,0.37456,0.3754,0.00020719,0.073824,0.67697,1.2431e-05,0.00040195
1.6971,0.37479,0.37456,0.37539,0.00020766,0.072232,0.67856,1.247e-05,0.00040286
1.698,0.37479,0.37456,0.37539,0.00020813,0.070656,0.68013,1.2509e-05,0.00040376
1.6988,0.37479,0.37456,0.37539,0.0002086,0.069096,0.68168,1.2547e-05,0.00040465
1.6996,0.37479,0.37456,0.37538,0.00020906,0.067551,0.68321,1.2586e-05,0.00040553
1.7004,0.37479,0.37456,0.37538,0.00020952,0.066023,0.68474,1.2624e-05,0.00040641
1.7012,0.37479,0.37456,0.37538,0.00020997,0.06451,0.68624,1.2662e-05,0.00040727
1.702,0.37479,0.37456,0.37537,0.00021041,0.063012,0.68773,1.2699e-05,0.00040813
1.7028,0.37479,0.37456,0.37537,0.00021086,0.061531,0.6892,1.2737e-05,0.00040897
1.7036,0.37479,0.37456,0.37536,0.00021129,0.060066,0.69066,1.2774e-05,0.00040981
1.7044,0.37479,0.37456,0.37536,0.00021172,0.058617,0.6921,1.2811e-05,0.00041064
1.7052,0.37478,0.37456,0.37536,0.00021215,0.057184,0.69353,1.2848e-05,0.00041145
1.706,0.37478,0.37456,0.37535,0.00021257,0.055768,0.69493,1.2885e-05,0.00041226
1.7068,0.37478,0.37456,0.37535,0.00021299,0.054368,0.69633,1.2921e-05,0.00041306
1.7076,0.37478,0.37456,0.37534,0.0002134,0.052984,0.6977,1.2957e-05,0.00041385
1.7084,0.37478,0.37456,0.37534,0.00021381,0.051617,0.69906,1.2993e-05,0.00041463
1.7092,0.37478,0.37456,0.37533,0.00021422,0.050266,0.7004,1.3029e-05,0.0004154
1.71,0.37478,0.37456,0.37533,0.00021461,0.048932,0.70173,1.3065e-05,0.00041616
1.7108,0.37478,0.37456,0.37533,0.00021501,0.047615,0.70304,1.31e-05,0.00041691
1.7116,0.37478,0.37456,0.37532,0.00021539,0.046315,0.70433,1.3135e-05,0.00041765
1.7125,0.37478,0.37456,0.37532,0.00021578,0.045031,0.7056,1.317e-05,0.00041839
1.7133,0.37478,0.37456,0.37531,0.00021616,0.043764,0.70686,1.3204e-05,0.00041911
1.7141,0.37478,0.37456,0.37531,0.00021653,0.042514,0.7081,1.3238e-05,0.00041982
1.7149,0.37478,0.37456,0.3753,0.0002169,0.041282,0.70933,1.3272e-05,0.00042052
1.7157,0.37478,0.37456,0.3753,0.00021726,0.040066,0.71054,1.3306e-05,0.00042121
1.7165,0.37478,0.37456,0.3753,0.00021762,0.038867,0.71173,1.334e-05,0.0004219
1.7173,0.37478,0.37456,0.37529,0.00021797,0.037686,0.7129,1.3373e-05,0.00042257
1.7181,0.37478,0.37456,0.37529,0.00021832,0.036522,0.71405,1.3406e-05,0.00042323
1.7189,0.37478,0.37456,0.37528,0.00021866,0.035375,0.71519,1.3439e-05,0.00042388
1.7197,0.37478,0.37456,0.37528,0.000219,0.034246,0.71631,1.3471e-05,0.00042453
1.7205,0.37478,0.37456,0.37527,0.00021933,0.033134,0.71742,1.3503e-05,0.00042516
1.7213,0.37478,0.37456,0.37527,0.00021966,0.03204,0.7185,1.3535e-05,0.00042578
1.7221,0.37478,0.37456,0.37527,0.00021998,0.030963,0.71957,1.3567e-05,0.00042639
1.7229,0.37478,0.37456,0.37526,0.0002203,0.029904,0.72062,1.3599e-05,0.000427
1.7237,0.37478,0.37456,0.37526,0.00022061,0.028863,0.72165,1.363e-05,0.00042759
1.7245,0.37478,0.37456,0.37525,0.00022091,0.027839,0.72267,1.3661e-05,0.00042817
1.7253,0.37478,0.37456,0.37525,0.00022122,0.026833,0.72366,1.3691e-05,0.00042874
1.7261,0.37478,0.37456,0.37524,0.00022151,0.025845,0.72464,1.3722e-05,0.0004293
1.7269,0.37478,0.37456,0.37524,0.0002218,0.024875,0.7256,1.3752e-05,0.00042985
1.7278,0.37478,0.37456,0.37523,0.00022209,0.023922,0.72655,1.3781e-05,0.00043039
1.7286,0.37478,0.37456,0.37523,0.00022237,0.022988,0.72747,1.3811e-05,0.00043092
1.7294,0.37477,0.37456,0.37523,0.00022264,0.022072,0.72838,1.384e-05,0.00043144
1.7302,0.37477,0.37456,0.37522,0.00022291,0.021174,0.72927,1.3869e-05,0.00043195
1.731,0.37477,0.37456,0.37522,0.00022317,0.020294,0.73014,1.3898e-05,0.00043245
1.7318,0.37477,0.37456,0.37521,0.00022343,0.019432,0.73099,1.3926e-05,0.00043294
1.7326,0.37477,0.37456,0.37521,0.00022369,0.018588,0.73183,1.3954e-05,0.00043342
1.7334,0.37477,0.37456,0.3752,0.00022393,0.017763,0.73264,1.3982e-05,0.00043388
1.7342,0.37477,0.37456,0.3752,0.00022418,0.016956,0.73344,1.401e-05,0.00043434
1.735,0.37477,0.37456,0.37519,0.00022441,0.016167,0.73422,1.4037e-05,0.00043479
1.7358,0.37477,0.37456,0.37519,0.00022464,0.015396,0.73498,1.4064e-05,0.00043522
1.7366,0.37477,0.37456,0.37518,0.00022487,0.014645,0.73572,1.409e-05,0.00043565
1.7374,0.37477,0.37456,0.37518,0.00022509,0.013911,0.73645,1.4116e-05,0.00043606
1.7382,0.37477,0.37456,0.37518,0.0002253,0.013196,0.73715,1.4142e-05,0.00043647
1.739,0.37477,0.37456,0.37517,0.00022551,0.0125,0.73784,1.4168e-05,0.00043686
1.7398,0.37477,0.37456,0.37517,0.00022572,0.011822,0.73851,1.4194e-05,0.00043724
1.7406,0.37477,0.37456,0.37516,0.00022592,0.011162,0.73916,1.4219e-05,0.00043761
1.7414,0.37477,0.37456,0.37516,0.00022611,0.010522,0.73979,1.4243e-05,0.00043798
1.7423,0.37477,0.37456,0.37515,0.0002263,0.0098997,0.7404,1.4268e-05,0.00043833
1.7431,0.37477,0.37456,0.37515,0.00022648,0.0092964,0.741,1.4292e-05,0.00043867
1.7439,0.37477,0.37456,0.37514,0.00022665,0.0087119,0.74157,1.4316e-05,0.00043899
1.7447,0.37477,0.37456,0.37514,0.00022683,0.0081461,0.74213,1.4339e-05,0.00043931
1.7455,0.37477,0.37456,0.37513,0.00022699,0.0075991,0.74267,1.4363e-05,0.00043962
1.7463,0.37477,0.37456,0.37513,0.00022715,0.0070709,0.74319,1.4385e-05,0.00043992
1.7471,0.37477,0.37456,0.37512,0.0002273,0.0065616,0.74369,1.4408e-05,0.0004402
1.7479,0.37477,0.37456,0.37512,0.00022745,0.0060711,0.74417,1.443e-05,0.00044048
1.7487,0.37477,0.37456,0.37511,0.0002276,0.0055996,0.74463,1.4452e-05,0.00044074
1.7495,0.37477,0.37456,0.37511,0.00022773,0.005147,0.74507,1.4474e-05,0.00044099
1.7503,0.37477,0.37456,0.3751,0.00022787,0.0047133,0.7455,1.4495e-05,0.00044124
1.7511,0.37477,0.37456,0.3751,0.00022799,0.0042986,0.7459,1.4516e-05,0.00044147
1.7519,0.37477,0.37456,0.3751,0.00022811,0.0039028,0.74629,1.4537e-05,0.00044169
1.7527,0.37477,0.37456,0.37509,0.00022823,0.0035261,0.74666,1.4557e-05,0.0004419
1.7535,0.37477,0.37456,0.37509,0.00022834,0.0031684,0.747,1.4577e-05,0.0004421
1.7543,0.37477,0.37456,0.37508,0.00022844,0.0028298,0.74733,1.4596e-05,0.00044228
1.7551,0.37477,0.37456,0.37508,0.00022854,0.0025102,0.74764,1.4616e-05,0.00044246
1.7559,0.37477,0.37456,0.37507,0.00022863,0.0022097,0.74793,1.4635e-05,0.00044263
1.7568,0.37477,0.37456,0.37507,0.00022872,0.0019283,0.74821,1.4653e-05,0.00044278
1.7576,0.37477,0.37456,0.37506,0.0002288,0.0016661,0.74846,1.4671e-05,0.00044292
1.7584,0.37477,0.37456,0.37506,0.00022887,0.0014229,0.74869,1.4689e-05,0.00044306
1.7592,0.37477,0.37456,0.37505,0.00022894,0.0011989,0.74891,1.4707e-05,0.00044318
1.76,0.37477,0.37456,0.37505,0.00022901,0.00099401,0.7491,1.4724e-05,0.00044329
1.7608,0.37477,0.37456,0.37504,0.00022907,0.0008083,0.74928,1.4741e-05,0.00044339
1.7616,0.37477,0.37456,0.37504,0.00022912,0.00064176,0.74943,1.4758e-05,0.00044348
1.7624,0.37477,0.37456,0.37503,0.00022917,0.00049439,0.74957,1.4774e-05,0.00044356
1.7632,0.37477,0.37456,0.37503,0.00022921,0.00036621,0.74969,1.479e-05,0.00044362
1.764,0.37477,0.37456,0.37502,0.00022924,0.00025722,0.74979,1.4805e-05,0.00044368
1.7648,0.37477,0.37456,0.37502,0.00022927,0.00016742,0.74987,1.482e-05,0.00044373
1.7656,0.37477,0.37456,0.37501,0.0002293,9.6831e-05,0.74993,1.4835e-05,0.00044376
1.7664,0.37477,0.37456,0.37501,0.00022932,4.5444e-05,0.74997,1.4849e-05,0.00044378
1.7672,0.37477,0.37456,0.375,0.00022933,1.3265e-05,0.75,1.4863e-05,0.0004438
1.768,0.37477,0.37456,0.375,0.00022934,2.9471e-07,0.75,1.4877e-05,0.0004438
1.7688,0.37477,0.37456,0.37499,0.00022934,6.5348e-06,0.74998,1.489e-05,0.00044379
1.7696,0.37477,0.37456,0.37499,0.00022933,3.1985e-05,0.74995,1.4903e-05,0.00044377
1.7704,0.37477,0.37456,0.37499,0.00022932,7.6643e-05,0.74989,1.4916e-05,0.00044373
1.7713,0.37477,0.37456,0.37498,0.00022931,0.00014051,0.74982,1.4928e-05,0.00044369
1.7721,0.37477,0.37456,0.37498,0.00022929,0.00022357,0.74973,1.494e-05,0.00044364
1.7729,0.37477,0.37456,0.37497,0.00022926,0.00032584,0.74962,1.4952e-05,0.00044357
1.7737,0.37477,0.37456,0.37497,0.00022923,0.0004473,0.74948,1.4963e-05,0.0004435
1.7745,0.37477,0.37456,0.37496,0.00022919,0.00058795,0.74933,1.4974e-05,0.00044341
1.7753,0.37477,0.37456,0.37496,0.00022915,0.00074777,0.74917,1.4984e-05,0.00044331
1.7761,0.37477,0.37456,0.37495,0.0002291,0.00092677,0.74898,1.4994e-05,0.0004432
1.7769,0.37477,0.37456,0.37495,0.00022904,0.0011249,0.74877,1.5004e-05,0.00044308
1.7777,0.37477,0.37456,0.37494,0.00022898,0.0013422,0.74854,1.5013e-05,0.00044295
1.7785,0.37477,0.37456,0.37494,0.00022892,0.0015787,0.7483,1.5022e-05,0.00044281
1.7793,0.37477,0.37456,0.37493,0.00022885,0.0018343,0.74803,1.5031e-05,0.00044266
1.7801,0.37477,0.37456,0.37493,0.00022877,0.002109,0.74775,1.5039e-05,0.0004425
1.7809,0.37477,0.37456,0.37492,0.00022868,0.0024028,0.74744,1.5047e-05,0.00044232
1.7817,0.37477,0.37456,0.37492,0.0002286,0.0027157,0.74712,1.5055e-05,0.00044214
1.7825,0.37477,0.37456,0.37491,0.0002285,0.0030476,0.74678,1.5062e-05,0.00044194
1.7833,0.37477,0.37456,0.37491,0.0002284,0.0033986,0.74642,1.5068e-05,0.00044173
1.7841,0.37477,0.37456,0.3749,0.0002283,0.0037687,0.74604,1.5075e-05,0.00044152
1.7849,0.37477,0.37456,0.3749,0.00022818,0.0041578,0.74564,1.5081e-05,0.00044129
1.7857,0.37477,0.37456,0.37489,0.00022807,0.0045658,0.74522,1.5086e-05,0.00044105
1.7866,0.37477,0.37456,0.37489,0.00022794,0.0049929,0.74479,1.5092e-05,0.0004408
1.7874,0.37477,0.37456,0.37488,0.00022782,0.0054389,0.74433,1.5096e-05,0.00044054
1.7882,0.37477,0.37456,0.37488,0.00022768,0.0059038,0.74386,1.5101e-05,0.00044026
1.789,0.37477,0.37456,0.37488,0.00022754,0.0063876,0.74336,1.5105e-05,0.00043998
1.7898,0.37477,0.37456,0.37487,0.0002274,0.0068903,0.74285,1.5109e-05,0.00043969
1.7906,0.37477,0.37456,0.37487,0.00022725,0.0074119,0.74232,1.5112e-05,0.00043938
1.7914,0.37477,0.37456,0.37486,0.00022709,0.0079523,0.74177,1.5115e-05,0.00043907
1.7922,0.37477,0.37456,0.37486,0.00022693,0.0085115,0.7412,1.5117e-05,0.00043874
1.793,0.37477,0.37456,0.37485,0.00022676,0.0090895,0.74061,1.512e-05,0.00043841
1.7938,0.37477,0.37456,0.37485,0.00022659,0.0096862,0.74001,1.5121e-05,0.00043806
1.7946,0.37477,0.37456,0.37484,0.00022641,0.010302,0.73938,1.5123e-05,0.0004377
1.7954,0.37477,0.37456,0.37484,0.00022623,0.010936,0.73874,1.5124e-05,0.00043733
1.7962,0.37477,0.37456,0.37483,0.00022604,0.011589,0.73808,1.5124e-05,0.00043696
1.797,0.37477,0.37456,0.37483,0.00022585,0.01226,0.7374,1.5125e-05,0.00043657
1.7978,0.37477,0.37456,0.37482,0.00022565,0.01295,0.7367,1.5124e-05,0.00043617
1.7986,0.37477,0.37456,0.37482,0.00022544,0.013658,0.73598,1.5124e-05,0.00043576
1.7994,0.37477,0.37456,0.37481,0.00022523,0.014385,0.73524,1.5123e-05,0.00043533
1.8002,0.37477,0.37456,0.37481,0.00022501,0.015131,0.73449,1.5122e-05,0.0004349
1.8011,0.37477,0.37456,0.37481,0.00022479,0.015895,0.73372,1.512e-05,0.00043446
1.8019,0.37477,0.37456,0.3748,0.00022456,0.016677,0.73292,1.5118e-05,0.00043401
1.8027,0.37477,0.37456,0.3748,0.00022433,0.017478,0.73211,1.5115e-05,0.00043354
1.8035,0.37477,0.37456,0.37479,0.00022409,0.018297,0.73129,1.5112e-05,0.00043307
1.8043,0.37477,0.37456,0.37479,0.00022385,0.019134,0.73044,1.5109e-05,0.00043259
1.8051,0.37477,0.37456,0.37478,0.0002236,0.01999,0.72958,1.5105e-05,0.00043209
1.8059,0.37478,0.37456,0.37478,0.00022334,0.020863,0.72869,1.5101e-05,0.00043159
1.8067,0.37478,0.37456,0.37477,0.00022308,0.021755,0.72779,1.5097e-05,0.00043107
1.8075,0.37478,0.37456,0.37477,0.00022282,0.022665,0.72687,1.5092e-05,0.00043055
1.8083,0.37478,0.37456,0.37476,0.00022255,0.023593,0.72594,1.5087e-05,0.00043001
1.8091,0.37478,0.37456,0.37476,0.00022227,0.024539,0.72498,1.5081e-05,0.00042947
1.8099,0.37478,0.37456,0.37476,0.00022199,0.025503,0.72401,1.5075e-05,0.00042891
1.8107,0.37478,0.37456,0.37475,0.00022171,0.026485,0.72302,1.5069e-05,0.00042834
1.8115,0.37478,0.37456,0.37475,0.00022142,0.027485,0.72201,1.5062e-05,0.00042777
1.8123,0.37478,0.37456,0.37474,0.00022112,0.028502,0.72098,1.5055e-05,0.00042718
1.8131,0.37478,0.37456,0.37474,0.00022082,0.029537,0.71994,1.5047e-05,0.00042659
1.8139,0.37478,0.37456,0.37473,0.00022051,0.03059,0.71888,1.5039e-05,0.00042598
1.8147,0.37478,0.37456,0.37473,0.0002202,0.031661,0.7178,1.5031e-05,0.00042536
1.8156,0.37478,0.37456,0.37472,0.00021988,0.032749,0.7167,1.5022e-05,0.00042474
1.8164,0.37478,0.37456,0.37472,0.00021956,0.033855,0.71559,1.5013e-05,0.0004241
1.8172,0.37478,0.37456,0.37472,0.00021923,0.034978,0.71445,1.5003e-05,0.00042345
1.818,0.37478,0.37456,0.37471,0.0002189,0.036118,0.7133,1.4993e-05,0.0004228
1.8188,0.37478,0.37456,0.37471,0.00021856,0.037276,0.71214,1.4983e-05,0.00042213
1.8196,0.37478,0.37456,0.3747,0.00021821,0.038452,0.71095,1.4972e-05,0.00042146
1.8204,0.37478,0.37456,0.3747,0.00021787,0.039644,0.70975,1.4961e-05,0.00042077
1.8212,0.37478,0.37456,0.37469,0.00021751,0.040854,0.70853,1.4949e-05,0.00042008
1.822,0.37478,0.37456,0.37469,0.00021715,0.042081,0.7073,1.4937e-05,0.00041937
1.8228,0.37478,0.37456,0.37469,0.00021679,0.043324,0.70605,1.4925e-05,0.00041866
1.8236,0.37478,0.37456,0.37468,0.00021642,0.044585,0.70478,1.4912e-05,0.00041793
1.8244,0.37478,0.37456,0.37468,0.00021605,0.045863,0.70349,1.4899e-05,0.0004172
1.8252,0.37478,0.37456,0.37467,0.00021567,0.047158,0.70219,1.4886e-05,0.00041645
1.826,0.37478,0.37456,0.37467,0.00021529,0.048469,0.70087,1.4872e-05,0.0004157
1.8268,0.37478,0.37456,0.37466,0.0002149,0.049797,0.69953,1.4857e-05,0.00041494
1.8276,0.37478,0.37456,0.37466,0.0002145,0.051142,0.69818,1.4843e-05,0.00041417
1.8284,0.37478,0.37456,0.37466,0.00021411,0.052503,0.69681,1.4828e-05,0.00041339
1.8292,0.37478,0.37456,0.37465,0.0002137,0.053881,0.69542,1.4812e-05,0.0004126
1.8301,0.37479,0.37456,0.37465,0.0002133,0.055276,0.69402,1.4796e-05,0.0004118
1.8309,0.37479,0.37456,0.37464,0.00021288,0.056686,0.6926,1.478e-05,0.00041099
1.8317,0.37479,0.37456,0.37464,0.00021247,0.058113,0.69117,1.4763e-05,0.00041017
1.8325,0.37479,0.37456,0.37464,0.00021204,0.059557,0.68972,1.4746e-05,0.00040934
1.8333,0.37479,0.37456,0.37463,0.00021162,0.061016,0.68825,1.4729e-05,0.0004085
1.8341,0.37479,0.37456,0.37463,0.00021118,0.062492,0.68676,1.4711e-05,0.00040766
1.8349,0.37479,0.37456,0.37462,0.00021075,0.063983,0.68527,1.4693e-05,0.0004068
1.8357,0.37479,0.37456,0.37462,0.00021031,0.065491,0.68375,1.4674e-05,0.00040594
1.8365,0.37479,0.37456,0.37462,0.00020986,0.067014,0.68222,1.4655e-05,0.00040507
1.8373,0.37479,0.37456,0.37461,0.00020941,0.068553,0.68067,1.4636e-05,0.00040419
1.8381,0.37479,0.37456,0.37461,0.00020896,0.070108,0.67911,1.4616e-05,0.00040329
1.8389,0.37479,0.37456,0.3746,0.0002085,0.071678,0.67753,1.4596e-05,0.0004024
1.8397,0.37479,0.37456,0.3746,0.00020803,0.073264,0.67594,1.4575e-05,0.00040149
1.8405,0.37479,0.37456,0.3746,0.00020756,0.074866,0.67433,1.4554e-05,0.00040057
1.8413,0.37479,0.37456,0.37459,0.00020709,0.076482,0.6727,1.4533e-05,0.00039964
1.8421,0.37479,0.37456,0.37459,0.00020661,0.078115,0.67106,1.4511e-05,0.00039871
1.8429,0.37479,0.37456,0.37459,0.00020613,0.079762,0.66941,1.4489e-05,0.00039777
1.8437,0.37479,0.37456,0.37458,0.00020564,0.081424,0.66774,1.4467e-05,0.00039682
1.8445,0.37479,0.37456,0.37458,0.00020515,0.083102,0.66605,1.4444e-05,0.00039586
1.8454,0.37479,0.37456,0.37457,0.00020465,0.084794,0.66435,1.4421e-05,0.00039489
1.8462,0.37479,0.37456,0.37457,0.00020415,0.086501,0.66264,1.4397e-05,0.00039391
1.847,0.37479,0.37456,0.37457,0.00020365,0.088223,0.66091,1.4373e-05,0.00039293
1.8478,0.3748,0.37456,0.37456,0.00020314,0.08996,0.65917,1.4349e-05,0.00039193
1.8486,0.3748,0.37456,0.37456,0.00020263,0.091711,0.65741,1.4324e-05,0.00039093
1.8494,0.3748,0.37456,0.37456,0.00020211,0.093477,0.65563,1.4299e-05,0.00038992
1.8502,0.3748,0.37456,0.37455,0.00020159,0.095258,0.65385,1.4273e-05,0.00038891
1.851,0.3748,0.37456,0.37455,0.00020106,0.097052,0.65205,1.4248e-05,0.00038788
1.8518,0.3748,0.37456,0.37455,0.00020053,0.098861,0.65023,1.4221e-05,0.00038685
1.8526,0.3748,0.37456,0.37454,0.0002,0.10068,0.6484,1.4195e-05,0.00038581
1.8534,0.3748,0.37456,0.37454,0.00019946,0.10252,0.64656,1.4168e-05,0.00038476
1.8542,0.3748,0.37456,0.37453,0.00019892,0.10437,0.6447,1.414e-05,0.0003837
1.855,0.3748,0.37456,0.37453,0.00019837,0.10624,0.64283,1.4113e-05,0.00038263
1.8558,0.3748,0.37456,0.37453,0.00019782,0.10812,0.64094,1.4085e-05,0.00038156
1.8566,0.3748,0.37456,0.37452,0.00019727,0.11001,0.63904,1.4056e-05,0.00038048
1.8574,0.3748,0.37456,0.37452,0.00019671,0.11191,0.63713,1.4027e-05,0.00037939
1.8582,0.3748,0.37456,0.37452,0.00019615,0.11383,0.6352,1.3998e-05,0.0003783
1.859,0.3748,0.37456,0.37451,0.00019558,0.11577,0.63326,1.3969e-05,0.00037719
1.8599,0.3748,0.37456,0.37451,0.00019501,0.11771,0.63131,1.3939e-05,0.00037608
1.8607,0.3748,0.37456,0.37451,0.00019444,0.11967,0.62934,1.3908e-05,0.00037496
1.8615,0.3748,0.37456,0.3745,0.00019386,0.12164,0.62737,1.3878e-05,0.00037384
1.8623,0.3748,0.37456,0.3745,0.00019328,0.12363,0.62537,1.3847e-05,0.00037271
1.8631,0.37481,0.37456,0.3745,0.00019269,0.12563,0.62337,1.3815e-05,0.00037157
1.8639,0.37481,0.37456,0.37449,0.0001921,0.12764,0.62135,1.3784e-05,0.00037042
1.8647,0.37481,0.37456,0.37449,0.00019151,0.12966,0.61932,1.3752e-05,0.00036926
1.8655,0.37481,0.37456,0.37449,0.00019091,0.1317,0.61728,1.3719e-05,0.0003681
1.8663,0.37481,0.37456,0.37449,0.00019031,0.13375,0.61523,1.3686e-05,0.00036694
1.8671,0.37481,0.37456,0.37448,0.00018971,0.13581,0.61316,1.3653e-05,0.00036576
1.8679,0.37481,0.37456,0.37448,0.0001891,0.13788,0.61108,1.362e-05,0.00036458
1.8687,0.37481,0.37456,0.37448,0.00018849,0.13997,0.60899,1.3586e-05,0.00036339
1.8695,0.37481,0.37456,0.37447,0.00018787,0.14206,0.60688,1.3552e-05,0.00036219
1.8703,0.37481,0.37456,0.37447,0.00018725,0.14417,0.60477,1.3517e-05,0.00036099
1.8711,0.37481,0.37456,0.37447,0.00018663,0.14629,0.60264,1.3483e-05,0.00035978
1.8719,0.37481,0.37456,0.37446,0.00018601,0.14843,0.6005,1.3447e-05,0.00035857
1.8727,0.37481,0.37456,0.37446,0.00018538,0.15057,0.59835,1.3412e-05,0.00035735
1.8735,0.37481,0.37456,0.37446,0.00018475,0.15273,0.59619,1.3376e-05,0.00035612
1.8744,0.37481,0.37456,0.37446,0.00018411,0.15489,0.59402,1.334e-05,0.00035488
1.8752,0.37481,0.37456,0.37445,0.00018347,0.15707,0.59183,1.3303e-05,0.00035364
1.876,0.37481,0.37456,0.37445,0.00018283,0.15926,0.58964,1.3266e-05,0.0003524
1.8768,0.37482,0.37456,0.37445,0.00018219,0.16146,0.58743,1.3229e-05,0.00035114
1.8776,0.37482,0.37456,0.37445,0.00018154,0.16368,0.58521,1.3192e-05,0.00034988
1.8784,0.37482,0.37456,0.37444,0.00018089,0.1659,0.58299,1.3154e-05,0.00034862
1.8792,0.37482,0.37456,0.37444,0.00018023,0.16813,0.58075,1.3116e-05,0.00034735
1.88,0.37482,0.37456,0.37444,0.00017957,0.17038,0.5785,1.3077e-05,0.00034607
1.8808,0.37482,0.37456,0.37443,0.00017891,0.17263,0.57624,1.3038e-05,0.00034479
1.8816,0.37482,0.37456,0.37443,0.00017825,0.17489,0.57397,1.2999e-05,0.0003435
1.8824,0.37482,0.37456,0.37443,0.00017758,0.17717,0.57169,1.296e-05,0.0003422
1.8832,0.37482,0.37456,0.37443,0.00017691,0.17945,0.5694,1.292e-05,0.0003409
1.884,0.37482,0.37456,0.37442,0.00017624,0.18175,0.5671,1.288e-05,0.0003396
1.8848,0.37482,0.37456,0.37442,0.00017556,0.18405,0.56479,1.2839e-05,0.00033828
1.8856,0.37482,0.37456,0.37442,0.00017488,0.18637,0.56247,1.2799e-05,0.00033697
1.8864,0.37482,0.37456,0.37442,0.0001742,0.18869,0.56014,1.2758e-05,0.00033565
1.8872,0.37482,0.37456,0.37441,0.00017352,0.19103,0.5578,1.2716e-05,0.00033432
1.888,0.37482,0.37456,0.37441,0.00017283,0.19337,0.55545,1.2675e-05,0.00033299
1.8889,0.37483,0.37456,0.37441,0.00017214,0.19572,0.5531,1.2633e-05,0.00033165
1.8897,0.37483,0.37456,0.37441,0.00017145,0.19809,0.55073,1.2591e-05,0.00033031
1.8905,0.37483,0.37456,0.37441,0.00017075,0.20046,0.54835,1.2548e-05,0.00032896
1.8913,0.37483,0.37456,0.3744,0.00017006,0.20284,0.54597,1.2505e-05,0.0003276
1.8921,0.37483,0.37456,0.3744,0.00016935,0.20523,0.54358,1.2462e-05,0.00032625
1.8929,0.37483,0.37456,0.3744,0.00016865,0.20762,0.54117,1.2419e-05,0.00032488
1.8937,0.37483,0.37456,0.3744,0.00016795,0.21003,0.53876,1.2375e-05,0.00032352
1.8945,0.37483,0.37456,0.37439,0.00016724,0.21244,0.53635,1.2331e-05,0.00032215
1.8953,0.37483,0.37456,0.37439,0.00016653,0.21487,0.53392,1.2287e-05,0.00032077
1.8961,0.37483,0.37456,0.37439,0.00016582,0.2173,0.53148,1.2242e-05,0.00031939
1.8969,0.37483,0.37456,0.37439,0.0001651,0.21974,0.52904,1.2197e-05,0.000318
1.8977,0.37483,0.37456,0.37439,0.00016438,0.22218,0.52659,1.2152e-05,0.00031661
1.8985,0.37483,0.37456,0.37438,0.00016366,0.22464,0.52413,1.2107e-05,0.00031522
1.8993,0.37483,0.37456,0.37438,0.00016294,0.2271,0.52166,1.2061e-05,0.00031382
1.9001,0.37483,0.37456,0.37438,0.00016222,0.22957,0.51919,1.2015e-05,0.00031242
1.9009,0.37484,0.37456,0.37438,0.00016149,0.23205,0.51671,1.1969e-05,0.00031101
1.9017,0.37484,0.37456,0.37438,0.00016076,0.23453,0.51422,1.1923e-05,0.0003096
1.9025,0.37484,0.37456,0.37438,0.00016003,0.23703,0.51172,1.1876e-05,0.00030819
1.9033,0.37484,0.37456,0.37437,0.0001593,0.23953,0.50922,1.1829e-05,0.00030677
1.9042,0.37484,0.37456,0.37437,0.00015856,0.24203,0.50671,1.1782e-05,0.00030535
1.905,0.37484,0.37456,0.37437,0.00015783,0.24455,0.5042,1.1734e-05,0.00030392
1.9058,0.37484,0.37456,0.37437,0.00015709,0.24707,0.50167,1.1686e-05,0.00030249
1.9066,0.37484,0.37456,0.37437,0.00015635,0.24959,0.49914,1.1638e-05,0.00030106
1.9074,0.37484,0.37456,0.37437,0.00015561,0.25212,0.49661,1.159e-05,0.00029962
1.9082,0.37484,0.37456,0.37436,0.00015486,0.25466,0.49407,1.1542e-05,0.00029818
1.909,0.37484,0.37456,0.37436,0.00015411,0.25721,0.49152,1.1493e-05,0.00029674
1.9098,0.37484,0.37456,0.37436,0.00015337,0.25976,0.48896,1.1444e-05,0.00029529
1.9106,0.37484,0.37456,0.37436,0.00015262,0.26232,0.4864,1.1395e-05,0.00029384
1.9114,0.37484,0.37456,0.37436,0.00015187,0.26488,0.48384,1.1345e-05,0.00029239
1.9122,0.37485,0.37456,0.37436,0.00015111,0.26745,0.48127,1.1296e-05,0.00029093
1.913,0.37485,0.37456,0.37436,0.00015036,0.27002,0.47869,1.1246e-05,0.00028947
1.9138,0.37485,0.37456,0.37435,0.0001496,0.2726,0.47611,1.1195e-05,0.00028801
1.9146,0.37485,0.37456,0.37435,0.00014884,0.27519,0.47352,1.1145e-05,0.00028654
1.9154,0.37485,0.37456,0.37435,0.00014809,0.27777,0.47093,1.1094e-05,0.00028508
1.9162,0.37485,0.37456,0.37435,0.00014732,0.28037,0.46833,1.1044e-05,0.00028361
1.917,0.37485,0.37456,0.37435,0.00014656,0.28297,0.46573,1.0993e-05,0.00028213
1.9178,0.37485,0.37456,0.37435,0.0001458,0.28557,0.46312,1.0941e-05,0.00028066
1.9187,0.37485,0.37456,0.37435,0.00014503,0.28818,0.46051,1.089e-05,0.00027918
1.9195,0.37485,0.37456,0.37435,0.00014427,0.2908,0.4579,1.0838e-05,0.0002777
1.9203,0.37485,0.37456,0.37434,0.0001435,0.29341,0.45528,1.0786e-05,0.00027622
1.9211,0.37485,0.37456,0.37434,0.00014273,0.29603,0.45265,1.0734e-05,0.00027473
1.9219,0.37485,0.37456,0.37434,0.00014196,0.29866,0.45002,1.0682e-05,0.00027325
1.9227,0.37486,0.37456,0.37434,0.00014119,0.30129,0.44739,1.063e-05,0.00027176
1.9235,0.37486,0.37456,0.37434,0.00014042,0.30392,0.44476,1.0577e-05,0.00027027
1.9243,0.37486,0.37456,0.37434,0.00013965,0.30656,0.44212,1.0524e-05,0.00026877
1.9251,0.37486,0.37456,0.37434,0.00013887,0.3092,0.43948,1.0471e-05,0.00026728
1.9259,0.37486,0.37456,0.37434,0.0001381,0.31185,0.43683,1.0418e-05,0.00026578
1.9267,0.37486,0.37456,0.37434,0.00013732,0.31449,0.43418,1.0365e-05,0.00026428
1.9275,0.37486,0.37456,0.37434,0.00013655,0.31714,0.43153,1.0311e-05,0.00026278
1.9283,0.37486,0.37456,0.37434,0.00013577,0.3198,0.42888,1.0257e-05,0.00026128
1.9291,0.37486,0.37456,0.37434,0.00013499,0.32245,0.42622,1.0203e-05,0.00025978
1.9299,0.37486,0.37456,0.37433,0.00013421,0.32511,0.42356,1.0149e-05,0.00025827
1.9307,0.37486,0.37456,0.37433,0.00013343,0.32777,0.4209,1.0095e-05,0.00025677
1.9315,0.37486,0.37456,0.37433,0.00013265,0.33044,0.41823,1.0041e-05,0.00025526
1.9323,0.37486,0.37456,0.37433,0.00013187,0.3331,0.41556,9.9861e-06,0.00025375
1.9332,0.37487,0.37456,0.37433,0.00013109,0.33577,0.41289,9.9313e-06,0.00025225
1.934,0.37487,0.37456,0.37433,0.00013031,0.33844,0.41022,9.8765e-06,0.00025074
1.9348,0.37487,0.37456,0.37433,0.00012952,0.34111,0.40755,9.8215e-06,0.00024923
1.9356,0.37487,0.37456,0.37433,0.00012874,0.34379,0.40488,9.7663e-06,0.00024771
1.9364,0.37487,0.37456,0.37433,0.00012796,0.34646,0.4022,9.711e-06,0.0002462
1.9372,0.37487,0.37456,0.37433,0.00012717,0.34914,0.39952,9.6555e-06,0.00024469
1.938,0.37487,0.37456,0.37433,0.00012639,0.35182,0.39684,9.5999e-06,0.00024317
1.9388,0.37487,0.37456,0.37433,0.0001256,0.3545,0.39416,9.5442e-06,0.00024166
1.9396,0.37487,0.37456,0.37433,0.00012482,0.35718,0.39148,9.4884e-06,0.00024015
1.9404,0.37487,0.37456,0.37433,0.00012403,0.35986,0.3888,9.4324e-06,0.00023863
1.9412,0.37487,0.37456,0.37433,0.00012325,0.36254,0.38612,9.3763e-06,0.00023712
1.942,0.37487,0.37456,0.37433,0.00012246,0.36522,0.38343,9.3201e-06,0.0002356
1.9428,0.37487,0.37456,0.37433,0.00012167,0.36791,0.38075,9.2638e-06,0.00023408
1.9436,0.37487,0.37456,0.37433,0.00012089,0.37059,0.37807,9.2073e-06,0.00023257
1.9444,0.37488,0.37456,0.37433,0.0001201,0.37328,0.37538,9.1507e-06,0.00023105
1.9452,0.37488,0.37456,0.37433,0.00011932,0.37596,0.3727,9.0941e-06,0.00022954
1.946,0.37488,0.37456,0.37433,0.00011853,0.37864,0.37002,9.0373e-06,0.00022802
1.9468,0.37488,0.37456,0.37433,0.00011774,0.38133,0.36733,8.9804e-06,0.00022651
1.9477,0.37488,0.37456,0.37433,0.00011696,0.38401,0.36465,8.9235e-06,0.00022499
1.9485,0.37488,0.37456,0.37433,0.00011617,0.38669,0.36197,8.8664e-06,0.00022348
1.9493,0.37488,0.37456,0.37433,0.00011539,0.38938,0.35928,8.8093e-06,0.00022196
1.9501,0.37488,0.37456,0.37433,0.0001146,0.39206,0.3566,8.752e-06,0.00022045
1.9509,0.37488,0.37456,0.37433,0.00011382,0.39474,0.35392,8.6947e-06,0.00021894
1.9517,0.37488,0.37456,0.37433,0.00011303,0.39742,0.35124,8.6373e-06,0.00021743
1.9525,0.37488,0.37456,0.37433,0.00011225,0.4001,0.34857,8.5799e-06,0.00021591
1.9533,0.37488,0.37456,0.37433,0.00011146,0.40277,0.34589,8.5223e-06,0.0002144
1.9541,0.37488,0.37456,0.37433,0.00011068,0.40545,0.34321,8.4647e-06,0.0002129
1.9549,0.37489,0.37456,0.37433,0.0001099,0.40812,0.34054,8.407e-06,0.00021139
1.9557,0.37489,0.37456,0.37433,0.00010911,0.4108,0.33787,8.3493e-06,0.00020988
1.9565,0.37489,0.37456,0.37433,0.00010833,0.41347,0.3352,8.2915e-06,0.00020837
1.9573,0.37489,0.37456,0.37433,0.00010755,0.41614,0.33253,8.2336e-06,0.00020687
1.9581,0.37489,0.37456,0.37433,0.00010677,0.4188,0.32986,8.1757e-06,0.00020537
1.9589,0.37489,0.37456,0.37433,0.00010599,0.42147,0.3272,8.1178e-06,0.00020386
1.9597,0.37489,0.37456,0.37433,0.00010521,0.42413,0.32454,8.0598e-06,0.00020236
1.9605,0.37489,0.37456,0.37434,0.00010443,0.42679,0.32188,8.0018e-06,0.00020086
1.9613,0.37489,0.37456,0.37434,0.00010366,0.42945,0.31923,7.9437e-06,0.00019937
1.9621,0.37489,0.37456,0.37434,0.00010288,0.4321,0.31657,7.8856e-06,0.00019787
1.963,0.37489,0.37456,0.37434,0.0001021,0.43475,0.31392,7.8274e-06,0.00019638
1.9638,0.37489,0.37456,0.37434,0.00010133,0.4374,0.31128,7.7693e-06,0.00019489
1.9646,0.37489,0.37456,0.37434,0.00010055,0.44004,0.30863,7.7111e-06,0.0001934
1.9654,0.3749,0.37456,0.37434,9.9781e-05,0.44269,0.30599,7.6529e-06,0.00019191
1.9662,0.3749,0.37456,0.37434,9.9009e-05,0.44532,0.30336,7.5946e-06,0.00019042
1.967,0.3749,0.37456,0.37434,9.8238e-05,0.44796,0.30073,7.5364e-06,0.00018894
1.9678,0.3749,0.37456,0.37434,9.7468e-05,0.45059,0.2981,7.4782e-06,0.00018746
1.9686,0.3749,0.37456,0.37434,9.67e-05,0.45322,0.29547,7.4199e-06,0.00018598
1.9694,0.3749,0.37456,0.37435,9.5933e-05,0.45584,0.29285,7.3617e-06,0.0001845
1.9702,0.3749,0.37456,0.37435,9.5166e-05,0.45846,0.29023,7.3034e-06,0.00018303
1.971,0.3749,0.37456,0.37435,9.4402e-05,0.46107,0.28762,7.2452e-06,0.00018156
1.9718,0.3749,0.37456,0.37435,9.3638e-05,0.46368,0.28501,7.1869e-06,0.00018009
1.9726,0.3749,0.37456,0.37435,9.2876e-05,0.46629,0.28241,7.1287e-06,0.00017862
1.9734,0.3749,0.37456,0.37435,9.2115e-05,0.46889,0.27981,7.0705e-06,0.00017716
1.9742,0.3749,0.37456,0.37435,9.1356e-05,0.47149,0.27722,7.0123e-06,0.0001757
1.975,0.3749,0.37456,0.37435,9.0598e-05,0.47408,0.27463,6.9542e-06,0.00017424
1.9758,0.37491,0.37456,0.37435,8.9842e-05,0.47666,0.27205,6.896e-06,0.00017279
1.9766,0.37491,0.37456,0.37436,8.9087e-05,0.47924,0.26947,6.8379e-06,0.00017134
1.9775,0.37491,0.37456,0.37436,8.8334e-05,0.48182,0.2669,6.7799e-06,0.00016989
1.9783,0.37491,0.37456,0.37436,8.7583e-05,0.48439,0.26433,6.7219e-06,0.00016844
1.9791,0.37491,0.37456,0.37436,8.6833e-05,0.48695,0.26177,6.6639e-06,0.000167
1.9799,0.37491,0.37456,0.37436,8.6085e-05,0.48951,0.25921,6.6059e-06,0.00016556
1.9807,0.37491,0.37456,0.37436,8.5339e-05,0.49206,0.25666,6.548e-06,0.00016413
1.9815,0.37491,0.37456,0.37436,8.4594e-05,0.49461,0.25412,6.4902e-06,0.0001627
1.9823,0.37491,0.37456,0.37437,8.3852e-05,0.49715,0.25158,6.4324e-06,0.00016127
1.9831,0.37491,0.37456,0.37437,8.3111e-05,0.49969,0.24905,6.3747e-06,0.00015985
1.9839,0.37491,0.37456,0.37437,8.2372e-05,0.50221,0.24652,6.3171e-06,0.00015843
1.9847,0.37491,0.37456,0.37437,8.1635e-05,0.50474,0.24401,6.2595e-06,0.00015701
1.9855,0.37491,0.37456,0.37437,8.09e-05,0.50725,0.24149,6.2019e-06,0.0001556
1.9863,0.37491,0.37456,0.37437,8.0167e-05,0.50976,0.23899,6.1445e-06,0.00015419
1.9871,0.37492,0.37456,0.37438,7.9436e-05,0.51226,0.23649,6.0871e-06,0.00015279
1.9879,0.37492,0.37456,0.37438,7.8708e-05,0.51475,0.234,6.0299e-06,0.00015139
1.9887,0.37492,0.37456,0.37438,7.7981e-05,0.51724,0.23152,5.9727e-06,0.00014999
1.9895,0.37492,0.37456,0.37438,7.7257e-05,0.51972,0.22904,5.9156e-06,0.0001486
1.9903,0.37492,0.37456,0.37438,7.6535e-05,0.52219,0.22657,5.8586e-06,0.00014721
1.9911,0.37492,0.37456,0.37439,7.5815e-05,0.52466,0.22411,5.8017e-06,0.00014583
1.992,0.37492,0.37456,0.37439,7.5097e-05,0.52712,0.22166,5.7448e-06,0.00014445
1.9928,0.37492,0.37456,0.37439,7.4382e-05,0.52957,0.21921,5.6881e-06,0.00014308
1.9936,0.37492,0.37456,0.37439,7.3669e-05,0.53201,0.21678,5.6315e-06,0.00014171
1.9944,0.37492,0.37456,0.37439,7.2958e-05,0.53444,0.21435,5.575e-06,0.00014034
1.9952,0.37492,0.37456,0.3744,7.225e-05,0.53687,0.21193,5.5187e-06,0.00013898
1.996,0.37492,0.37456,0.3744,7.1544e-05,0.53928,0.20951,5.4624e-06,0.00013763
1.9968,0.37492,0.37456,0.3744,7.0841e-05,0.54169,0.20711,5.4063e-06,0.00013628
1.9976,0.37492,0.37456,0.3744,7.014e-05,0.54409,0.20471,5.3503e-06,0.00013493
1.9984,0.37492,0.37456,0.3744,6.9442e-05,0.54648,0.20233,5.2944e-06,0.00013359
1.9992,0.37493,0.37456,0.37441,6.8747e-05,0.54886,0.19995,5.2387e-06,0.00013226
2,0.37493,0.37456,0.37441,6.8054e-05,0.55124,0.19758,5.1831e-06,0.00013093


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertK_tp_jcp_p3r2_hrefN2_energy.csv <==
0.00080548,0.375,0.37497,0.375,5.6597e-10,0.75,9.605e-06,8.0347e-10,3.2848e-10
0.001611,0.375,0.37497,0.37501,1.0587e-09,0.74998,3.842e-05,8.0347e-10,1.3139e-09
0.0024164,0.375,0.37497,0.37501,1.8798e-09,0.74994,8.6442e-05,8.0346e-10,2.9562e-09
0.0032219,0.375,0.37497,0.37502,3.0294e-09,0.74988,0.00015367,8.0345e-10,5.2553e-09
0.0040274,0.375,0.37497,0.37502,4.5072e-09,0.74981,0.0002401,8.0344e-10,8.211e-09
0.0048329,0.375,0.37497,0.37503,6.3134e-09,0.74971,0.00034573,8.0342e-10,1.1823e-08
0.0056384,0.375,0.37497,0.37503,8.4477e-09,0.74959,0.00047055,8.034e-10,1.6092e-08
0.0064438,0.375,0.37497,0.37504,1.091e-08,0.74946,0.00061456,8.0338e-10,2.1017e-08
0.0072493,0.375,0.37497,0.37504,1.37e-08,0.74931,0.00077774,8.0336e-10,2.6597e-08
0.0080548,0.375,0.37497,0.37505,1.6818e-08,0.74913,0.0009601,8.0333e-10,3.2834e-08
0.0088603,0.375,0.37497,0.37505,2.0264e-08,0.74894,0.0011616,8.033e-10,3.9725e-08
0.0096658,0.375,0.37497,0.37506,2.4037e-08,0.74873,0.0013823,8.0327e-10,4.7272e-08
0.010471,0.375,0.37497,0.37506,2.8138e-08,0.7485,0.0016221,8.0324e-10,5.5473e-08
0.011277,0.375,0.37497,0.37507,3.2565e-08,0.74825,0.001881,8.032e-10,6.4328e-08
0.012082,0.375,0.37497,0.37507,3.732e-08,0.74798,0.0021591,8.0317e-10,7.3836e-08
0.012888,0.375,0.37497,0.37508,4.2401e-08,0.74769,0.0024562,8.0313e-10,8.3998e-08
0.013693,0.375,0.37497,0.37508,4.7808e-08,0.74739,0.0027724,8.0309e-10,9.4813e-08
0.014499,0.375,0.37497,0.37509,5.3541e-08,0.74706,0.0031077,8.0306e-10,1.0628e-07
0.015304,0.375,0.37497,0.37509,5.96e-08,0.74672,0.0034621,8.0302e-10,1.184e-07
0.01611,0.375,0.37497,0.37509,6.5985e-08,0.74635,0.0038355,8.0298e-10,1.3117e-07
0.016915,0.375,0.37497,0.3751,7.2694e-08,0.74597,0.0042279,8.0294e-10,1.4459e-07
0.017721,0.375,0.37497,0.3751,7.9729e-08,0.74557,0.0046393,8.0291e-10,1.5865e-07
0.018526,0.375,0.37497,0.37511,8.7087e-08,0.74515,0.0050696,8.0287e-10,1.7337e-07
0.019332,0.375,0.37497,0.37511,9.477e-08,0.74471,0.0055189,8.0284e-10,1.8874e-07
0.020137,0.375,0.37497,0.37512,1.0278e-07,0.74425,0.0059872,8.0281e-10,2.0475e-07
0.020942,0.375,0.37497,0.37512,1.1111e-07,0.74377,0.0064743,8.0278e-10,2.2141e-07
0.021748,0.375,0.37497,0.37513,1.1976e-07,0.74328,0.0069803,8.0275e-10,2.3871e-07
0.022553,0.375,0.37497,0.37513,1.2873e-07,0.74276,0.0075052,8.0273e-10,2.5666e-07
0.023359,0.375,0.37497,0.37514,1.3803e-07,0.74223,0.0080489,8.0271e-10,2.7526e-07
0.024164,0.375,0.37497,0.37514,1.4765e-07,0.74167,0.0086114,8.027e-10,2.9449e-07
0.02497,0.375,0.37497,0.37515,1.5759e-07,0.7411,0.0091927,8.0269e-10,3.1437e-07
0.025775,0.375,0.37497,0.37515,1.6785e-07,0.74051,0.0097927,8.0268e-10,3.3489e-07
0.026581,0.375,0.37497,0.37516,1.7843e-07,0.7399,0.010411,8.0268e-10,3.5605e-07
0.027386,0.375,0.37497,0.37516,1.8933e-07,0.73927,0.011049,8.0268e-10,3.7785e-07
0.028192,0.375,0.37497,0.37517,2.0054e-07,0.73863,0.011705,8.0269e-10,4.0028e-07
0.028997,0.375,0.37497,0.37517,2.1208e-07,0.73796,0.012379,8.027e-10,4.2335e-07
0.029803,0.375,0.37497,0.37517,2.2393e-07,0.73728,0.013073,8.0272e-10,4.4706e-07
0.030608,0.375,0.37497,0.37518,2.361e-07,0.73657,0.013784,8.0275e-10,4.714e-07
0.031414,0.375,0.37497,0.37518,2.4859e-07,0.73585,0.014515,8.0278e-10,4.9638e-07
0.032219,0.375,0.37497,0.37519,2.6139e-07,0.73511,0.015263,8.0282e-10,5.2198e-07
0.033025,0.375,0.37497,0.37519,2.7451e-07,0.73436,0.016031,8.0286e-10,5.4822e-07
0.03383,0.375,0.37497,0.3752,2.8794e-07,0.73358,0.016816,8.0292e-10,5.7508e-07
0.034636,0.375,0.37497,0.3752,3.0169e-07,0.73278,0.01762,8.0298e-10,6.0257e-07
0.035441,0.375,0.37497,0.37521,3.1575e-07,0.73197,0.018442,8.0304e-10,6.3069e-07
0.036247,0.375,0.37497,0.37521,3.3012e-07,0.73114,0.019283,8.0312e-10,6.5943e-07
0.037052,0.375,0.37497,0.37522,3.448e-07,0.73029,0.020141,8.032e-10,6.888e-07
0.037858,0.375,0.37497,0.37522,3.5979e-07,0.72942,0.021018,8.0329e-10,7.1879e-07
0.038663,0.375,0.37497,0.37522,3.751e-07,0.72854,0.021913,8.0339e-10,7.4939e-07
0.039469,0.375,0.37497,0.37523,3.9071e-07,0.72763,0.022826,8.0349e-10,7.8062e-07
0.040274,0.375,0.37497,0.37523,4.0663e-07,0.72671,0.023757,8.036e-10,8.1246e-07
0.041079,0.375,0.37497,0.37524,4.2286e-07,0.72577,0.024707,8.0372e-10,8.4492e-07
0.041885,0.375,0.37497,0.37524,4.394e-07,0.72481,0.025674,8.0385e-10,8.7799e-07
0.04269,0.375,0.37497,0.37525,4.5624e-07,0.72384,0.026659,8.0398e-10,9.1168e-07
0.043496,0.375,0.37497,0.37525,4.7339e-07,0.72284,0.027661,8.0413e-10,9.4597e-07
0.044301,0.375,0.37497,0.37526,4.9084e-07,0.72183,0.028682,8.0427e-10,9.8087e-07
0.045107,0.375,0.37497,0.37526,5.0859e-07,0.7208,0.02972,8.0443e-10,1.0164e-06
0.045912,0.375,0.37497,0.37527,5.2665e-07,0.71975,0.030776,8.0459e-10,1.0525e-06
0.046718,0.375,0.37497,0.37527,5.4501e-07,0.71869,0.03185,8.0476e-10,1.0892e-06
0.047523,0.375,0.37497,0.37527,5.6367e-07,0.71761,0.032941,8.0493e-10,1.1265e-06
0.048329,0.375,0.37497,0.37528,5.8263e-07,0.71651,0.03405,8.0511e-10,1.1644e-06
0.049134,0.375,0.37497,0.37528,6.0188e-07,0.71539,0.035176,8.053e-10,1.203e-06
0.04994,0.375,0.37497,0.37529,6.2144e-07,0.71425,0.03632,8.0548e-10,1.2421e-06
0.050745,0.375,0.37497,0.37529,6.4129e-07,0.7131,0.037481,8.0568e-10,1.2818e-06
0.051551,0.375,0.37497,0.3753,6.6144e-07,0.71193,0.038659,8.0588e-10,1.3221e-06
0.052356,0.375,0.37497,0.3753,6.8188e-07,0.71075,0.039855,8.0608e-10,1.363e-06
0.053162,0.375,0.37497,0.3753,7.0262e-07,0.70954,0.041067,8.0628e-10,1.4044e-06
0.053967,0.375,0.37497,0.37531,7.2364e-07,0.70832,0.042297,8.0649e-10,1.4465e-06
0.054773,0.375,0.37497,0.37531,7.4496e-07,0.70708,0.043544,8.067e-10,1.4891e-06
0.055578,0.375,0.37497,0.37532,7.6657e-07,0.70583,0.044808,8.0692e-10,1.5323e-06
0.056384,0.375,0.37497,0.37532,7.8847e-07,0.70455,0.046089,8.0713e-10,1.5761e-06
0.057189,0.375,0.37497,0.37533,8.1066e-07,0.70326,0.047386,8.0734e-10,1.6205e-06
0.057995,0.375,0.37497,0.37533,8.3313e-07,0.70196,0.0487,8.0756e-10,1.6655e-06
0.0588,0.375,0.37497,0.37533,8.5589e-07,0.70064,0.050032,8.0777e-10,1.711e-06
0.059606,0.375,0.37497,0.37534,8.7894e-07,0.6993,0.051379,8.0799e-10,1.7571e-06
0.060411,0.375,0.37497,0.37534,9.0227e-07,0.69794,0.052744,8.082e-10,1.8037e-06
0.061216,0.375,0.37497,0.37535,9.2588e-07,0.69657,0.054124,8.0841e-10,1.8509e-06
0.062022,0.375,0.37497,0.37535,9.4977e-07,0.69518,0.055522,8.0862e-10,1.8987e-06
0.062827,0.375,0.37497,0.37535,9.7394e-07,0.69377,0.056935,8.0883e-10,1.9471e-06
0.063633,0.375,0.37497,0.37536,9.9839e-07,0.69235,0.058365,8.0903e-10,1.996e-06
0.064438,0.375,0.37497,0.37536,1.0231e-06,0.69091,0.059811,8.0923e-10,2.0454e-06
0.065244,0.37499,0.37497,0.37537,1.0481e-06,0.68946,0.061273,8.0942e-10,2.0954e-06
0.066049,0.37499,0.37497,0.37537,1.0734e-06,0.68799,0.062752,8.0961e-10,2.146e-06
0.066855,0.37499,0.37497,0.37537,1.0989e-06,0.6865,0.064246,8.0979e-10,2.1971e-06
0.06766,0.37499,0.37497,0.37538,1.1248e-06,0.685,0.065756,8.0996e-10,2.2487e-06
0.068466,0.37499,0.37497,0.37538,1.1509e-06,0.68348,0.067282,8.1013e-10,2.3009e-06
0.069271,0.37499,0.37497,0.37539,1.1772e-06,0.68195,0.068824,8.1029e-10,2.3537e-06
0.070077,0.37499,0.37497,0.37539,1.2039e-06,0.6804,0.070382,8.1045e-10,2.4069e-06
0.070882,0.37499,0.37497,0.37539,1.2308e-06,0.67883,0.071955,8.1059e-10,2.4607e-06
0.071688,0.37499,0.37497,0.3754,1.2579e-06,0.67725,0.073544,8.1073e-10,2.515e-06
0.072493,0.37499,0.37497,0.3754,1.2854e-06,0.67566,0.075148,8.1085e-10,2.5699e-06
0.073299,0.37499,0.37497,0.37541,1.313e-06,0.67404,0.076767,8.1097e-10,2.6253e-06
0.074104,0.37499,0.37497,0.37541,1.341e-06,0.67242,0.078402,8.1108e-10,2.6812e-06
0.07491,0.37499,0.37497,0.37541,1.3692e-06,0.67077,0.080052,8.1117e-10,2.7376e-06
0.075715,0.37499,0.37497,0.37542,1.3977e-06,0.66912,0.081717,8.1126e-10,2.7946e-06
0.076521,0.37499,0.37497,0.37542,1.4264e-06,0.66744,0.083397,8.1133e-10,2.852e-06
0.077326,0.37499,0.37497,0.37542,1.4554e-06,0.66576,0.085092,8.114e-10,2.91e-06
0.078132,0.37499,0.37497,0.37543,1.4846e-06,0.66405,0.086802,8.1145e-10,2.9684e-06
0.078937,0.37499,0.37497,0.37543,1.5141e-06,0.66234,0.088527,8.1149e-10,3.0274e-06
0.079743,0.37499,0.37497,0.37544,1.5439e-06,0.66061,0.090266,8.1151e-10,3.0869e-06
0.080548,0.37499,0.37497,0.37544,1.5738e-06,0.65886,0.09202,8.1153e-10,3.1469e-06
0.081353,0.37499,0.37497,0.37544,1.6041e-06,0.6571,0.093788,8.1153e-10,3.2074e-06
0.082159,0.37499,0.37497,0.37545,1.6346e-06,0.65532,0.095571,8.1152e-10,3.2683e-06
0.082964,0.37499,0.37497,0.37545,1.6653e-06,0.65353,0.097368,8.115e-10,3.3298e-06
0.08377,0.37499,0.37497,0.37545,1.6963e-06,0.65173,0.099179,8.1146e-10,3.3917e-06
0.084575,0.37499,0.37497,0.37546,1.7275e-06,0.64991,0.101,8.1141e-10,3.4542e-06
0.085381,0.37499,0.37497,0.37546,1.7589e-06,0.64808,0.10284,8.1135e-10,3.5171e-06
0.086186,0.37499,0.37497,0.37546,1.7906e-06,0.64623,0.1047,8.1128e-10,3.5804e-06
0.086992,0.37499,0.37497,0.37547,1.8226e-06,0.64437,0.10657,8.1119e-10,3.6443e-06
0.087797,0.37499,0.37497,0.37547,1.8547e-06,0.6425,0.10845,8.1109e-10,3.7086e-06
0.088603,0.37499,0.37497,0.37547,1.8871e-06,0.64061,0.11034,8.1098e-10,3.7734e-06
0.089408,0.37499,0.37497,0.37548,1.9197e-06,0.63871,0.11225,8.1086e-10,3.8387e-06
0.090214,0.37499,0.37497,0.37548,1.9526e-06,0.63679,0.11417,8.1073e-10,3.9044e-06
0.091019,0.37499,0.37497,0.37548,1.9857e-06,0.63486,0.11611,8.1058e-10,3.9706e-06
0.091825,0.37499,0.37497,0.37549,2.019e-06,0.63292,0.11805,8.1043e-10,4.0372e-06
0.09263,0.37499,0.37497,0.37549,2.0525e-06,0.63097,0.12002,8.1026e-10,4.1043e-06
0.093436,0.37499,0.37497,0.37549,2.0863e-06,0.629,0.12199,8.1008e-10,4.1718e-06
0.094241,0.37499,0.37497,0.3755,2.1203e-06,0.62702,0.12398,8.099e-10,4.2398e-06
0.095047,0.37499,0.37497,0.3755,2.1545e-06,0.62502,0.12598,8.097e-10,4.3082e-06
0.095852,0.37499,0.37497,0.3755,2.1889e-06,0.62302,0.12799,8.0949e-10,4.377e-06
0.096658,0.37499,0.37497,0.37551,2.2236e-06,0.621,0.13002,8.0928e-10,4.4463e-06
0.097463,0.37499,0.37497,0.37551,2.2584e-06,0.61897,0.13206,8.0906e-10,4.516e-06
0.098269,0.37499,0.37497,0.37551,2.2935e-06,0.61692,0.13411,8.0883e-10,4.5861e-06
0.099074,0.37499,0.37497,0.37552,2.3288e-06,0.61486,0.13617,8.086e-10,4.6567e-06
0.09988,0.37499,0.37497,0.37552,2.3642e-06,0.61279,0.13824,8.0836e-10,4.7277e-06
0.10069,0.37499,0.37497,0.37552,2.3999e-06,0.61071,0.14033,8.0811e-10,4.7991e-06
0.10149,0.37499,0.37497,0.37553,2.4358e-06,0.60862,0.14243,8.0786e-10,4.8709e-06
0.1023,0.37499,0.37497,0.37553,2.4719e-06,0.60651,0.14454,8.0761e-10,4.9431e-06
0.1031,0.37499,0.37497,0.37553,2.5082e-06,0.6044,0.14667,8.0735e-10,5.0157e-06
0.10391,0.37499,0.37497,0.37553,2.5447e-06,0.60227,0.1488,8.0709e-10,5.0887e-06
0.10471,0.37499,0.37497,0.37554,2.5814e-06,0.60013,0.15095,8.0683e-10,5.1621e-06
0.10552,0.37499,0.37497,0.37554,2.6183e-06,0.59797,0.15311,8.0657e-10,5.2359e-06
0.10632,0.37499,0.37497,0.37554,2.6554e-06,0.59581,0.15527,8.0631e-10,5.3101e-06
0.10713,0.37499,0.37497,0.37555,2.6927e-06,0.59364,0.15746,8.0605e-10,5.3846e-06
0.10793,0.37499,0.37497,0.37555,2.7302e-06,0.59145,0.15965,8.0579e-10,5.4596e-06
0.10874,0.37499,0.37497,0.37555,2.7679e-06,0.58925,0.16185,8.0553e-10,5.5349e-06
0.10955,0.37499,0.37497,0.37555,2.8057e-06,0.58704,0.16406,8.0528e-10,5.6106e-06
0.11035,0.37499,0.37497,0.37556,2.8438e-06,0.58483,0.16629,8.0503e-10,5.6867e-06
0.11116,0.37499,0.37497,0.37556,2.882e-06,0.5826,0.16852,8.0478e-10,5.7631e-06
0.11196,0.37499,0.37497,0.37556,2.9204e-06,0.58036,0.17077,8.0454e-10,5.8399e-06
0.11277,0.37499,0.37497,0.37556,2.959e-06,0.5781,0.17303,8.0431e-10,5.9171e-06
0.11357,0.37499,0.37497,0.37557,2.9977e-06,0.57584,0.17529,8.0409e-10,5.9946e-06
0.11438,0.37499,0.37497,0.37557,3.0366e-06,0.57357,0.17757,8.0387e-10,6.0725e-06
0.11518,0.37499,0.37497,0.37557,3.0757e-06,0.57129,0.17986,8.0366e-10,6.1507e-06
0.11599,0.37499,0.37497,0.37557,3.115e-06,0.569,0.18215,8.0347e-10,6.2292e-06
0.11679,0.37499,0.37497,0.37558,3.1545e-06,0.5667,0.18446,8.0328e-10,6.3081e-06
0.1176,0.37499,0.37497,0.37558,3.1941e-06,0.56438,0.18678,8.0311e-10,6.3873e-06
0.11841,0.37499,0.37497,0.37558,3.2339e-06,0.56206,0.1891,8.0294e-10,6.4669e-06
0.11921,0.37499,0.37497,0.37558,3.2738e-06,0.55973,0.19144,8.0279e-10,6.5468e-06
0.12002,0.37499,0.37497,0.37559,3.3139e-06,0.55739,0.19378,8.0266e-10,6.627e-06
0.12082,0.37499,0.37497,0.37559,3.3541e-06,0.55504,0.19614,8.0254e-10,6.7075e-06
0.12163,0.37499,0.37497,0.37559,3.3946e-06,0.55268,0.1985,8.0243e-10,6.7883e-06
0.12243,0.37499,0.37497,0.37559,3.4351e-06,0.55031,0.20087,8.0235e-10,6.8695e-06
0.12324,0.37499,0.37497,0.3756,3.4759e-06,0.54794,0.20326,8.0227e-10,6.9509e-06
0.12404,0.37499,0.37497,0.3756,3.5167e-06,0.54555,0.20565,8.0222e-10,7.0326e-06
0.12485,0.37499,0.37497,0.3756,3.5577e-06,0.54316,0.20804,8.0219e-10,7.1147e-06
0.12565,0.37499,0.37497,0.3756,3.5989e-06,0.54075,0.21045,8.0217e-10,7.197e-06
0.12646,0.37499,0.37497,0.3756,3.6402e-06,0.53834,0.21287,8.0217e-10,7.2796e-06
0.12727,0.37499,0.37497,0.37561,3.6817e-06,0.53592,0.21529,8.022e-10,7.3625e-06
0.12807,0.37499,0.37497,0.37561,3.7233e-06,0.53349,0.21772,8.0224e-10,7.4457e-06
0.12888,0.37499,0.37497,0.37561,3.765e-06,0.53106,0.22017,8.0231e-10,7.5292e-06
0.12968,0.37499,0.37497,0.37561,3.8069e-06,0.52861,0.22261,8.024e-10,7.6129e-06
0.13049,0.37499,0.37497,0.37561,3.8489e-06,0.52616,0.22507,8.0251e-10,7.6969e-06
0.13129,0.37499,0.37497,0.37562,3.891e-06,0.5237,0.22753,8.0264e-10,7.7812e-06
0.1321,0.37499,0.37497,0.37562,3.9333e-06,0.52123,0.23001,8.028e-10,7.8657e-06
0.1329,0.37499,0.37497,0.37562,3.9756e-06,0.51876,0.23248,8.0298e-10,7.9505e-06
0.13371,0.37499,0.37497,0.37562,4.0182e-06,0.51627,0.23497,8.0319e-10,8.0355e-06
0.13452,0.37499,0.37497,0.37562,4.0608e-06,0.51378,0.23746,8.0342e-10,8.1208e-06
0.13532,0.37499,0.37497,0.37563,4.1035e-06,0.51129,0.23996,8.0368e-10,8.2063e-06
0.13613,0.37499,0.37497,0.37563,4.1464e-06,0.50878,0.24247,8.0396e-10,8.292e-06
0.13693,0.37499,0.37497,0.37563,4.1894e-06,0.50627,0.24499,8.0427e-10,8.378e-06
0.13774,0.37499,0.37497,0.37563,4.2325e-06,0.50375,0.24751,8.046e-10,8.4642e-06
0.13854,0.37499,0.37497,0.37563,4.2757e-06,0.50123,0.25003,8.0496e-10,8.5506e-06
0.13935,0.37499,0.37497,0.37563,4.319e-06,0.4987,0.25257,8.0535e-10,8.6373e-06
0.14015,0.37499,0.37497,0.37564,4.3625e-06,0.49616,0.25511,8.0577e-10,8.7242e-06
0.14096,0.37499,0.37497,0.37564,4.406e-06,0.49362,0.25765,8.0621e-10,8.8112e-06
0.14176,0.37499,0.37497,0.37564,4.4497e-06,0.49107,0.26021,8.0669e-10,8.8985e-06
0.14257,0.37499,0.37497,0.37564,4.4934e-06,0.48852,0.26276,8.0719e-10,8.986e-06
0.14338,0.37499,0.37497,0.37564,4.5372e-06,0.48595,0.26533,8.0772e-10,9.0737e-06
0.14418,0.37499,0.37497,0.37564,4.5812e-06,0.48339,0.2679,8.0827e-10,9.1615e-06
0.14499,0.37499,0.37497,0.37564,4.6252e-06,0.48082,0.27047,8.0886e-10,9.2496e-06
0.14579,0.37499,0.37497,0.37565,4.6693e-06,0.47824,0.27305,8.0948e-10,9.3378e-06
0.1466,0.37499,0.37497,0.37565,4.7135e-06,0.47565,0.27564,8.1012e-10,9.4262e-06
0.1474,0.37499,0.37497,0.37565,4.7578e-06,0.47307,0.27823,8.1079e-10,9.5148e-06
0.14821,0.37499,0.37497,0.37565,4.8022e-06,0.47047,0.28082,8.115e-10,9.6036e-06
0.14901,0.37499,0.37497,0.37565,4.8467e-06,0.46788,0.28343,8.1223e-10,9.6925e-06
0.14982,0.37499,0.37497,0.37565,4.8912e-06,0.46527,0.28603,8.13e-10,9.7816e-06
0.15062,0.37499,0.37497,0.37565,4.9358e-06,0.46267,0.28864,8.1379e-10,9.8709e-06
0.15143,0.37499,0.37497,0.37565,4.9805e-06,0.46005,0.29125,8.1461e-10,9.9602e-06
0.15224,0.37499,0.37497,0.37565,5.0253e-06,0.45744,0.29387,8.1547e-10,1.005e-05
0.15304,0.37499,0.37497,0.37566,5.0701e-06,0.45482,0.29649,8.1635e-10,1.0139e-05
0.15385,0.37499,0.37497,0.37566,5.1151e-06,0.45219,0.29912,8.1727e-10,1.0229e-05
0.15465,0.37499,0.37497,0.37566,5.16e-06,0.44956,0.30175,8.1822e-10,1.0319e-05
0.15546,0.37499,0.37497,0.37566,5.2051e-06,0.44693,0.30439,8.192e-10,1.0409e-05
0.15626,0.37499,0.37497,0.37566,5.2502e-06,0.4443,0.30702,8.202e-10,1.05e-05
0.15707,0.37499,0.37497,0.37566,5.2953e-06,0.44166,0.30966,8.2125e-10,1.059e-05
0.15787,0.37499,0.37497,0.37566,5.3406e-06,0.43901,0.31231,8.2232e-10,1.068e-05
0.15868,0.37499,0.37497,0.37566,5.3858e-06,0.43637,0.31496,8.2342e-10,1.0771e-05
0.15949,0.37499,0.37497,0.37566,5.4312e-06,0.43372,0.31761,8.2456e-10,1.0861e-05
0.16029,0.37499,0.37497,0.37566,5.4765e-06,0.43107,0.32026,8.2572e-10,1.0952e-05
0.1611,0.37499,0.37497,0.37566,5.522e-06,0.42841,0.32292,8.2692e-10,1.1043e-05
0.1619,0.37499,0.37497,0.37566,5.5674e-06,0.42575,0.32558,8.2816e-10,1.1134e-05
0.16271,0.37499,0.37497,0.37567,5.6129e-06,0.42309,0.32824,8.2942e-10,1.1225e-05
0.16351,0.37499,0.37497,0.37567,5.6585e-06,0.42043,0.3309,8.3072e-10,1.1316e-05
0.16432,0.37499,0.37497,0.37567,5.7041e-06,0.41776,0.33357,8.3205e-10,1.1407e-05
0.16512,0.37499,0.37497,0.37567,5.7497e-06,0.4151,0.33624,8.3341e-10,1.1499e-05
0.16593,0.37499,0.37497,0.37567,5.7954e-06,0.41243,0.33891,8.3481e-10,1.159e-05
0.16673,0.37499,0.37497,0.37567,5.8411e-06,0.40975,0.34158,8.3624e-10,1.1681e-05
0.16754,0.37499,0.37497,0.37567,5.8868e-06,0.40708,0.34426,8.3771e-10,1.1773e-05
0.16835,0.37499,0.37497,0.37567,5.9326e-06,0.40441,0.34693,8.3921e-10,1.1864e-05
0.16915,0.37499,0.37497,0.37567,5.9783e-06,0.40173,0.34961,8.4075e-10,1.1956e-05
0.16996,0.37499,0.37497,0.37567,6.0241e-06,0.39905,0.35229,8.4232e-10,1.2047e-05
0.17076,0.37499,0.37497,0.37567,6.07e-06,0.39637,0.35497,8.4392e-10,1.2139e-05
0.17157,0.37499,0.37497,0.37567,6.1158e-06,0.39369,0.35765,8.4557e-10,1.2231e-05
0.17237,0.37499,0.37497,0.37567,6.1616e-06,0.39101,0.36033,8.4725e-10,1.2322e-05
0.17318,0.37499,0.37497,0.37567,6.2075e-06,0.38833,0.36301,8.4896e-10,1.2414e-05
0.17398,0.37499,0.37497,0.37567,6.2534e-06,0.38565,0.36569,8.5071e-10,1.2506e-05
0.17479,0.37499,0.37497,0.37567,6.2993e-06,0.38296,0.36838,8.525e-10,1.2598e-05
0.17559,0.37499,0.37497,0.37567,6.3452e-06,0.38028,0.37106,8.5433e-10,1.2689e-05
0.1764,0.37499,0.37497,0.37567,6.3911e-06,0.3776,0.37375,8.5619e-10,1.2781e-05
0.17721,0.37499,0.37497,0.37567,6.4369e-06,0.37491,0.37643,8.581e-10,1.2873e-05
0.17801,0.37499,0.37497,0.37567,6.4828e-06,0.37223,0.37911,8.6004e-10,1.2965e-05
0.17882,0.37499,0.37497,0.37567,6.5287e-06,0.36955,0.3818,8.6202e-10,1.3057e-05
0.17962,0.37499,0.37497,0.37567,6.5746e-06,0.36686,0.38448,8.6404e-10,1.3148e-05
0.18043,0.37499,0.37497,0.37567,6.6205e-06,0.36418,0.38716,8.661e-10,1.324e-05
0.18123,0.37499,0.37497,0.37567,6.6664e-06,0.3615,0.38985,8.6821e-10,1.3332e-05
0.18204,0.37499,0.37497,0.37567,6.7122e-06,0.35881,0.39253,8.7035e-10,1.3424e-05
0.18284,0.37499,0.37497,0.37567,6.758e-06,0.35613,0.39521,8.7254e-10,1.3515e-05
0.18365,0.37499,0.37497,0.37567,6.8039e-06,0.35345,0.39789,8.7477e-10,1.3607e-05
0.18445,0.37499,0.37497,0.37567,6.8497e-06,0.35077,0.40057,8.7704e-10,1.3698e-05
0.18526,0.37499,0.37497,0.37567,6.8954e-06,0.3481,0.40324,8.7935e-10,1.379e-05
0.18607,0.37499,0.37497,0.37567,6.9412e-06,0.34542,0.40592,8.8171e-10,1.3881e-05
0.18687,0.37499,0.37497,0.37567,6.9869e-06,0.34274,0.40859,8.8411e-10,1.3973e-05
0.18768,0.37499,0.37497,0.37567,7.0326e-06,0.34007,0.41126,8.8655e-10,1.4064e-05
0.18848,0.37499,0.37497,0.37567,7.0783e-06,0.3374,0.41393,8.8904e-10,1.4156e-05
0.18929,0.37499,0.37497,0.37567,7.1239e-06,0.33473,0.4166,8.9158e-10,1.4247e-05
0.19009,0.37499,0.37497,0.37567,7.1695e-06,0.33206,0.41927,8.9416e-10,1.4338e-05
0.1909,0.37499,0.37497,0.37567,7.215e-06,0.3294,0.42193,8.9679e-10,1.4429e-05
0.1917,0.37499,0.37497,0.37567,7.2605e-06,0.32674,0.4246,8.9946e-10,1.452e-05
0.19251,0.37499,0.37497,0.37566,7.306e-06,0.32407,0.42725,9.0218e-10,1.4611e-05
0.19332,0.37499,0.37497,0.37566,7.3514e-06,0.32142,0.42991,9.0495e-10,1.4702e-05
0.19412,0.37499,0.37497,0.37566,7.3968e-06,0.31876,0.43256,9.0777e-10,1.4793e-05
0.19493,0.37499,0.37497,0.37566,7.4421e-06,0.31611,0.43522,9.1063e-10,1.4883e-05
0.19573,0.37499,0.37497,0.37566,7.4874e-06,0.31346,0.43786,9.1354e-10,1.4974e-05
0.19654,0.37499,0.37497,0.37566,7.5326e-06,0.31081,0.44051,9.165e-10,1.5064e-05
0.19734,0.37499,0.37497,0.37566,7.5778e-06,0.30817,0.44315,9.1951e-10,1.5155e-05
0.19815,0.37499,0.37497,0.37566,7.6229e-06,0.30553,0.44579,9.2257e-10,1.5245e-05
0.19895,0.37499,0.37497,0.37566,7.6679e-06,0.3029,0.44842,9.2568e-10,1.5335e-05
0.19976,0.37499,0.37497,0.37566,7.7129e-06,0.30026,0.45105,9.2884e-10,1.5425e-05
0.20056,0.37499,0.37497,0.37566,7.7578e-06,0.29764,0.45368,9.3204e-10,1.5515e-05
0.20137,0.37499,0.37497,0.37566,7.8026e-06,0.29501,0.4563,9.353e-10,1.5604e-05
0.20218,0.37499,0.37497,0.37565,7.8474e-06,0.29239,0.45892,9.3861e-10,1.5694e-05
0.20298,0.37499,0.37497,0.37565,7.8921e-06,0.28978,0.46153,9.4197e-10,1.5783e-05
0.20379,0.37499,0.37497,0.37565,7.9367e-06,0.28716,0.46414,9.4537e-10,1.5872e-05
0.20459,0.37499,0.37497,0.37565,7.9813e-06,0.28456,0.46674,9.4883e-10,1.5962e-05
0.2054,0.37499,0.37497,0.37565,8.0257e-06,0.28196,0.46934,9.5234e-10,1.605e-05
0.2062,0.37499,0.37497,0.37565,8.0701e-06,0.27936,0.47194,9.559e-10,1.6139e-05
0.20701,0.37499,0.37497,0.37565,8.1144e-06,0.27676,0.47453,9.5951e-10,1.6228e-05
0.20781,0.37499,0.37497,0.37565,8.1586e-06,0.27418,0.47711,9.6317e-10,1.6316e-05
0.20862,0.37499,0.37497,0.37564,8.2027e-06,0.27159,0.47969,9.6688e-10,1.6404e-05
0.20942,0.37499,0.37497,0.37564,8.2467e-06,0.26902,0.48227,9.7064e-10,1.6492e-05
0.21023,0.37499,0.37497,0.37564,8.2907e-06,0.26645,0.48484,9.7445e-10,1.658e-05
0.21104,0.37499,0.37497,0.37564,8.3345e-06,0.26388,0.4874,9.7832e-10,1.6668e-05
0.21184,0.37499,0.37497,0.37564,8.3782e-06,0.26132,0.48996,9.8223e-10,1.6755e-05
0.21265,0.37499,0.37497,0.37564,8.4219e-06,0.25876,0.49251,9.8619e-10,1.6843e-05
0.21345,0.37499,0.37497,0.37564,8.4654e-06,0.25622,0.49506,9.902e-10,1.693e-05
0.21426,0.37499,0.37497,0.37563,8.5088e-06,0.25367,0.4976,9.9426e-10,1.7017e-05
0.21506,0.37499,0.37497,0.37563,8.5521e-06,0.25114,0.50013,9.9837e-10,1.7103e-05
0.21587,0.37499,0.37497,0.37563,8.5953e-06,0.24861,0.50266,1.0025e-09,1.719e-05
0.21667,0.37499,0.37497,0.37563,8.6384e-06,0.24608,0.50518,1.0067e-09,1.7276e-05
0.21748,0.37499,0.37497,0.37563,8.6814e-06,0.24356,0.50769,1.011e-09,1.7362e-05
0.21829,0.37499,0.37497,0.37563,8.7243e-06,0.24105,0.5102,1.0153e-09,1.7448e-05
0.21909,0.37499,0.37497,0.37562,8.767e-06,0.23855,0.5127,1.0196e-09,1.7533e-05
0.2199,0.37499,0.37497,0.37562,8.8097e-06,0.23605,0.51519,1.024e-09,1.7618e-05
0.2207,0.37499,0.37497,0.37562,8.8522e-06,0.23357,0.51768,1.0285e-09,1.7703e-05
0.22151,0.37499,0.37497,0.37562,8.8946e-06,0.23108,0.52016,1.033e-09,1.7788e-05
0.22231,0.37499,0.37497,0.37562,8.9368e-06,0.22861,0.52263,1.0375e-09,1.7873e-05
0.22312,0.37499,0.37497,0.37562,8.9789e-06,0.22614,0.52509,1.0421e-09,1.7957e-05
0.22392,0.37499,0.37497,0.37561,9.0209e-06,0.22368,0.52755,1.0467e-09,1.8041e-05
0.22473,0.37499,0.37497,0.37561,9.0628e-06,0.22123,0.52999,1.0514e-09,1.8125e-05
0.22553,0.37499,0.37497,0.37561,9.1045e-06,0.21879,0.53243,1.0561e-09,1.8208e-05
0.22634,0.37499,0.37497,0.37561,9.1461e-06,0.21635,0.53487,1.0608e-09,1.8291e-05
0.22715,0.37499,0.37497,0.37561,9.1875e-06,0.21392,0.53729,1.0656e-09,1.8374e-05
0.22795,0.37499,0.37497,0.3756,9.2288e-06,0.2115,0.5397,1.0704e-09,1.8457e-05
0.22876,0.37499,0.37497,0.3756,9.27e-06,0.20909,0.54211,1.0753e-09,1.8539e-05
0.22956,0.37499,0.37497,0.3756,9.311e-06,0.20669,0.54451,1.0802e-09,1.8621e-05
0.23037,0.37499,0.37497,0.3756,9.3519e-06,0.20429,0.5469,1.0852e-09,1.8703e-05
0.23117,0.37499,0.37497,0.37559,9.3926e-06,0.20191,0.54928,1.0902e-09,1.8784e-05
0.23198,0.37499,0.37497,0.37559,9.4331e-06,0.19953,0.55165,1.0952e-09,1.8865e-05
0.23278,0.37499,0.37497,0.37559,9.4736e-06,0.19716,0.55402,1.1003e-09,1.8946e-05
0.23359,0.37499,0.37497,0.37559,9.5138e-06,0.19481,0.55637,1.1054e-09,1.9027e-05
0.23439,0.37498,0.37497,0.37559,9.5539e-06,0.19246,0.55871,1.1106e-09,1.9107e-05
0.2352,0.37498,0.37497,0.37558,9.5938e-06,0.19012,0.56105,1.1158e-09,1.9187e-05
0.23601,0.37498,0.37497,0.37558,9.6336e-06,0.18779,0.56337,1.121e-09,1.9266e-05
0.23681,0.37498,0.37497,0.37558,9.6732e-06,0.18547,0.56569,1.1263e-09,1.9345e-05
0.23762,0.37498,0.37497,0.37558,9.7126e-06,0.18315,0.568,1.1316e-09,1.9424e-05
0.23842,0.37498,0.37497,0.37557,9.7519e-06,0.18085,0.57029,1.1369e-09,1.9503e-05
0.23923,0.37498,0.37497,0.37557,9.791e-06,0.17856,0.57258,1.1423e-09,1.9581e-05
0.24003,0.37498,0.37497,0.37557,9.8299e-06,0.17628,0.57486,1.1477e-09,1.9659e-05
0.24084,0.37498,0.37497,0.37557,9.8687e-06,0.17401,0.57712,1.1531e-09,1.9736e-05
0.24164,0.37498,0.37497,0.37556,9.9072e-06,0.17175,0.57938,1.1586e-09,1.9813e-05
0.24245,0.37498,0.37497,0.37556,9.9456e-06,0.1695,0.58162,1.1641e-09,1.989e-05
0.24325,0.37498,0.37497,0.37556,9.9838e-06,0.16726,0.58386,1.1696e-09,1.9966e-05
0.24406,0.37498,0.37497,0.37556,1.0022e-05,0.16503,0.58608,1.1752e-09,2.0043e-05
0.24487,0.37498,0.37497,0.37555,1.006e-05,0.16281,0.58829,1.1807e-09,2.0118e-05
0.24567,0.37498,0.37497,0.37555,1.0097e-05,0.1606,0.5905,1.1864e-09,2.0194e-05
0.24648,0.37498,0.37497,0.37555,1.0135e-05,0.15841,0.59269,1.192e-09,2.0268e-05
0.24728,0.37498,0.37497,0.37554,1.0172e-05,0.15622,0.59487,1.1977e-09,2.0343e-05
0.24809,0.37498,0.37497,0.37554,1.0209e-05,0.15405,0.59704,1.2034e-09,2.0417e-05
0.24889,0.37498,0.37497,0.37554,1.0246e-05,0.15188,0.59919,1.2092e-09,2.0491e-05
0.2497,0.37498,0.37497,0.37554,1.0283e-05,0.14973,0.60134,1.215e-09,2.0564e-05
0.2505,0.37498,0.37497,0.37553,1.0319e-05,0.14759,0.60347,1.2208e-09,2.0637e-05
0.25131,0.37498,0.37497,0.37553,1.0356e-05,0.14547,0.60559,1.2266e-09,2.071e-05
0.25212,0.37498,0.37497,0.37553,1.0392e-05,0.14335,0.60771,1.2325e-09,2.0782e-05
0.25292,0.37498,0.37497,0.37552,1.0428e-05,0.14124,0.6098,1.2384e-09,2.0854e-05
0.25373,0.37498,0.37497,0.37552,1.0463e-05,0.13915,0.61189,1.2443e-09,2.0925e-05
0.25453,0.37498,0.37497,0.37552,1.0499e-05,0.13707,0.61397,1.2503e-09,2.0996e-05
0.25534,0.37498,0.37497,0.37551,1.0534e-05,0.135,0.61603,1.2563e-09,2.1067e-05
0.25614,0.37498,0.37497,0.37551,1.0569e-05,0.13295,0.61808,1.2623e-09,2.1137e-05
0.25695,0.37498,0.37497,0.37551,1.0604e-05,0.1309,0.62012,1.2684e-09,2.1206e-05
0.25775,0.37498,0.37497,0.37551,1.0638e-05,0.12887,0.62214,1.2744e-09,2.1276e-05
0.25856,0.37498,0.37497,0.3755,1.0673e-05,0.12685,0.62415,1.2805e-09,2.1344e-05
0.25936,0.37498,0.37497,0.3755,1.0707e-05,0.12485,0.62615,1.2867e-09,2.1413e-05
0.26017,0.37498,0.37497,0.3755,1.0741e-05,0.12285,0.62814,1.2929e-09,2.1481e-05
0.26098,0.37498,0.37497,0.37549,1.0775e-05,0.12087,0.63011,1.2991e-09,2.1548e-05
0.26178,0.37498,0.37497,0.37549,1.0808e-05,0.11891,0.63207,1.3053e-09,2.1615e-05
0.26259,0.37498,0.37497,0.37549,1.0842e-05,0.11695,0.63402,1.3115e-09,2.1682e-05
0.26339,0.37498,0.37497,0.37548,1.0875e-05,0.11501,0.63595,1.3178e-09,2.1748e-05
0.2642,0.37498,0.37497,0.37548,1.0908e-05,0.11308,0.63788,1.3242e-09,2.1814e-05
0.265,0.37498,0.37497,0.37548,1.094e-05,0.11117,0.63978,1.3305e-09,2.1879e-05
0.26581,0.37498,0.37497,0.37547,1.0973e-05,0.10927,0.64168,1.3369e-09,2.1944e-05
0.26661,0.37498,0.37497,0.37547,1.1005e-05,0.10738,0.64356,1.3433e-09,2.2008e-05
0.26742,0.37498,0.37497,0.37547,1.1037e-05,0.10551,0.64542,1.3498e-09,2.2072e-05
0.26822,0.37498,0.37497,0.37546,1.1068e-05,0.10365,0.64728,1.3563e-09,2.2135e-05
0.26903,0.37498,0.37497,0.37546,1.11e-05,0.1018,0.64911,1.3628e-09,2.2198e-05
0.26984,0.37498,0.37497,0.37546,1.1131e-05,0.099972,0.65094,1.3693e-09,2.226e-05
0.27064,0.37498,0.37497,0.37545,1.1162e-05,0.098154,0.65275,1.3759e-09,2.2322e-05
0.27145,0.37498,0.37497,0.37545,1.1193e-05,0.096351,0.65455,1.3825e-09,2.2384e-05
0.27225,0.37498,0.37497,0.37544,1.1223e-05,0.094562,0.65633,1.3892e-09,2.2445e-05
0.27306,0.37498,0.37497,0.37544,1.1253e-05,0.092787,0.65809,1.3959e-09,2.2505e-05
0.27386,0.37498,0.37497,0.37544,1.1283e-05,0.091027,0.65985,1.4026e-09,2.2565e-05
0.27467,0.37498,0.37497,0.37543,1.1313e-05,0.089281,0.66159,1.4094e-09,2.2625e-05
0.27547,0.37498,0.37497,0.37543,1.1342e-05,0.08755,0.66331,1.4162e-09,2.2684e-05
0.27628,0.37498,0.37497,0.37543,1.1372e-05,0.085834,0.66502,1.423e-09,2.2742e-05
0.27709,0.37498,0.37497,0.37542,1.1401e-05,0.084133,0.66671,1.4299e-09,2.28e-05
0.27789,0.37498,0.37497,0.37542,1.1429e-05,0.082446,0.66839,1.4368e-09,2.2857e-05
0.2787,0.37498,0.37497,0.37542,1.1458e-05,0.080774,0.67006,1.4437e-09,2.2914e-05
0.2795,0.37498,0.37497,0.37541,1.1486e-05,0.079118,0.6717,1.4507e-09,2.2971e-05
0.28031,0.37498,0.37497,0.37541,1.1514e-05,0.077477,0.67334,1.4577e-09,2.3026e-05
0.28111,0.37498,0.37497,0.3754,1.1542e-05,0.07585,0.67496,1.4647e-09,2.3082e-05
0.28192,0.37498,0.37497,0.3754,1.1569e-05,0.07424,0.67656,1.4718e-09,2.3137e-05
0.28272,0.37498,0.37497,0.3754,1.1596e-05,0.072644,0.67815,1.4789e-09,2.3191e-05
0.28353,0.37498,0.37497,0.37539,1.1623e-05,0.071064,0.67972,1.4861e-09,2.3245e-05
0.28433,0.37498,0.37497,0.37539,1.165e-05,0.0695,0.68128,1.4933e-09,2.3298e-05
0.28514,0.37498,0.37497,0.37538,1.1676e-05,0.067951,0.68282,1.5005e-09,2.3351e-05
0.28595,0.37498,0.37497,0.37538,1.1702e-05,0.066418,0.68434,1.5078e-09,2.3403e-05
0.28675,0.37498,0.37497,0.37538,1.1728e-05,0.064901,0.68585,1.5151e-09,2.3454e-05
0.28756,0.37498,0.37497,0.37537,1.1753e-05,0.0634,0.68734,1.5225e-09,2.3505e-05
0.28836,0.37498,0.37497,0.37537,1.1779e-05,0.061915,0.68882,1.5299e-09,2.3556e-05
0.28917,0.37498,0.37497,0.37536,1.1804e-05,0.060445,0.69028,1.5373e-09,2.3606e-05
0.28997,0.37498,0.37497,0.37536,1.1828e-05,0.058992,0.69173,1.5448e-09,2.3655e-05
0.29078,0.37498,0.37497,0.37536,1.1853e-05,0.057555,0.69316,1.5523e-09,2.3704e-05
0.29158,0.37498,0.37497,0.37535,1.1877e-05,0.056135,0.69457,1.5598e-09,2.3752e-05
0.29239,0.37498,0.37497,0.37535,1.1901e-05,0.05473,0.69597,1.5674e-09,2.38e-05
0.29319,0.37498,0.37497,0.37534,1.1924e-05,0.053342,0.69735,1.575e-09,2.3847e-05
0.294,0.37498,0.37497,0.37534,1.1948e-05,0.051971,0.69871,1.5827e-09,2.3894e-05
0.29481,0.37498,0.37497,0.37534,1.1971e-05,0.050616,0.70006,1.5903e-09,2.394e-05
0.29561,0.37498,0.37497,0.37533,1.1994e-05,0.049277,0.70139,1.5981e-09,2.3986e-05
0.29642,0.37498,0.37497,0.37533,1.2016e-05,0.047956,0.7027,1.6058e-09,2.403e-05
0.29722,0.37498,0.37497,0.37532,1.2038e-05,0.046651,0.704,1.6136e-09,2.4075e-05
0.29803,0.37498,0.37497,0.37532,1.206e-05,0.045363,0.70527,1.6215e-09,2.4119e-05
0.29883,0.37498,0.37497,0.37531,1.2082e-05,0.044092,0.70654,1.6293e-09,2.4162e-05
0.29964,0.37498,0.37497,0.37531,1.2103e-05,0.042838,0.70778,1.6372e-09,2.4204e-05
0.30044,0.37498,0.37497,0.37531,1.2124e-05,0.0416,0.70901,1.6451e-09,2.4246e-05
0.30125,0.37498,0.37497,0.3753,1.2145e-05,0.04038,0.71022,1.6531e-09,2.4288e-05
0.30206,0.37498,0.37497,0.3753,1.2165e-05,0.039177,0.71142,1.6611e-09,2.4329e-05
0.30286,0.37498,0.37497,0.37529,1.2185e-05,0.037991,0.71259,1.6691e-09,2.4369e-05
0.30367,0.37498,0.37497,0.37529,1.2205e-05,0.036823,0.71375,1.6772e-09,2.4409e-05
0.30447,0.37498,0.37497,0.37528,1.2225e-05,0.035672,0.7149,1.6853e-09,2.4448e-05
0.30528,0.37498,0.37497,0.37528,1.2244e-05,0.034538,0.71602,1.6934e-09,2.4486e-05
0.30608,0.37498,0.37497,0.37528,1.2263e-05,0.033422,0.71713,1.7016e-09,2.4524e-05
0.30689,0.37498,0.37497,0.37527,1.2281e-05,0.032323,0.71822,1.7097e-09,2.4561e-05
0.30769,0.37498,0.37497,0.37527,1.23e-05,0.031241,0.71929,1.7179e-09,2.4598e-05
0.3085,0.37498,0.37497,0.37526,1.2318e-05,0.030178,0.72035,1.7262e-09,2.4634e-05
0.3093,0.37498,0.37497,0.37526,1.2336e-05,0.029132,0.72138,1.7344e-09,2.4669e-05
0.31011,0.37498,0.37497,0.37525,1.2353e-05,0.028103,0.7224,1.7427e-09,2.4704e-05
0.31092,0.37498,0.37497,0.37525,1.237e-05,0.027093,0.72341,1.751e-09,2.4739e-05
0.31172,0.37498,0.37497,0.37524,1.2387e-05,0.0261,0.72439,1.7594e-09,2.4772e-05
0.31253,0.37498,0.37497,0.37524,1.2404e-05,0.025125,0.72536,1.7677e-09,2.4805e-05
0.31333,0.37498,0.37497,0.37524,1.242e-05,0.024168,0.7263,1.7761e-09,2.4838e-05
0.31414,0.37498,0.37497,0.37523,1.2436e-05,0.023229,0.72723,1.7845e-09,2.4869e-05
0.31494,0.37498,0.37497,0.37523,1.2451e-05,0.022308,0.72815,1.7929e-09,2.4901e-05
0.31575,0.37498,0.37497,0.37522,1.2467e-05,0.021405,0.72904,1.8013e-09,2.4931e-05
0.31655,0.37498,0.37497,0.37522,1.2481e-05,0.020521,0.72991,1.8098e-09,2.4961e-05
0.31736,0.37498,0.37497,0.37521,1.2496e-05,0.019654,0.73077,1.8182e-09,2.499e-05
0.31816,0.37498,0.37497,0.37521,1.2511e-05,0.018806,0.73161,1.8267e-09,2.5019e-05
0.31897,0.37498,0.37497,0.3752,1.2525e-05,0.017975,0.73243,1.8352e-09,2.5047e-05
0.31978,0.37498,0.37497,0.3752,1.2538e-05,0.017164,0.73324,1.8437e-09,2.5075e-05
0.32058,0.37498,0.37497,0.37519,1.2552e-05,0.01637,0.73402,1.8522e-09,2.5102e-05
0.32139,0.37498,0.37497,0.37519,1.2565e-05,0.015595,0.73479,1.8607e-09,2.5128e-05
0.32219,0.37498,0.37497,0.37519,1.2578e-05,0.014838,0.73553,1.8693e-09,2.5153e-05
0.323,0.37498,0.37497,0.37518,1.259e-05,0.0141,0.73626,1.8778e-09,2.5178e-05
0.3238,0.37498,0.37497,0.37518,1.2602e-05,0.01338,0.73697,1.8864e-09,2.5203e-05
0.32461,0.37498,0.37497,0.37517,1.2614e-05,0.012679,0.73766,1.8949e-09,2.5226e-05
0.32541,0.37498,0.37497,0.37517,1.2626e-05,0.011996,0.73834,1.9035e-09,2.5249e-05
0.32622,0.37498,0.37497,0.37516,1.2637e-05,0.011332,0.73899,1.9121e-09,2.5272e-05
0.32702,0.37498,0.37497,0.37516,1.2648e-05,0.010686,0.73963,1.9206e-09,2.5293e-05
0.32783,0.37498,0.37497,0.37515,1.2658e-05,0.01006,0.74025,1.9292e-09,2.5314e-05
0.32864,0.37498,0.37497,0.37515,1.2668e-05,0.0094514,0.74085,1.9378e-09,2.5335e-05
0.32944,0.37498,0.37497,0.37514,1.2678e-05,0.008862,0.74143,1.9464e-09,2.5355e-05
0.33025,0.37498,0.37497,0.37514,1.2688e-05,0.0082913,0.74199,1.9549e-09,2.5374e-05
0.33105,0.37498,0.37497,0.37513,1.2697e-05,0.0077394,0.74253,1.9635e-09,2.5393e-05
0.33186,0.37498,0.37497,0.37513,1.2706e-05,0.0072064,0.74305,1.9721e-09,2.541e-05
0.33266,0.37498,0.37497,0.37513,1.2715e-05,0.0066921,0.74356,1.9807e-09,2.5428e-05
0.33347,0.37498,0.37497,0.37512,1.2723e-05,0.0061968,0.74404,1.9892e-09,2.5444e-05
0.33427,0.37498,0.37497,0.37512,1.2731e-05,0.0057203,0.74451,1.9978e-09,2.546e-05
0.33508,0.37498,0.37497,0.37511,1.2739e-05,0.0052628,0.74496,2.0063e-09,2.5476e-05
0.33589,0.37498,0.37497,0.37511,1.2746e-05,0.0048241,0.74539,2.0149e-09,2.549e-05
0.33669,0.37498,0.37497,0.3751,1.2753e-05,0.0044045,0.7458,2.0234e-09,2.5504e-05
0.3375,0.37498,0.37497,0.3751,1.276e-05,0.0040038,0.74619,2.032e-09,2.5518e-05
0.3383,0.37498,0.37497,0.37509,1.2766e-05,0.0036222,0.74656,2.0405e-09,2.553e-05
0.33911,0.37498,0.37497,0.37509,1.2772e-05,0.0032596,0.74691,2.049e-09,2.5542e-05
0.33991,0.37498,0.37497,0.37508,1.2778e-05,0.002916,0.74725,2.0575e-09,2.5554e-05
0.34072,0.37498,0.37497,0.37508,1.2783e-05,0.0025914,0.74756,2.066e-09,2.5565e-05
0.34152,0.37498,0.37497,0.37507,1.2788e-05,0.002286,0.74786,2.0745e-09,2.5575e-05
0.34233,0.37498,0.37497,0.37507,1.2793e-05,0.0019996,0.74814,2.0829e-09,2.5584e-05
0.34313,0.37498,0.37497,0.37506,1.2798e-05,0.0017324,0.74839,2.0914e-09,2.5593e-05
0.34394,0.37498,0.37497,0.37506,1.2802e-05,0.0014843,0.74863,2.0998e-09,2.5601e-05
0.34475,0.37498,0.37497,0.37505,1.2805e-05,0.0012553,0.74885,2.1082e-09,2.5609e-05
0.34555,0.37498,0.37497,0.37505,1.2809e-05,0.0010454,0.74905,2.1166e-09,2.5616e-05
0.34636,0.37498,0.37497,0.37504,1.2812e-05,0.00085472,0.74923,2.125e-09,2.5622e-05
0.34716,0.37498,0.37497,0.37504,1.2815e-05,0.00068319,0.7494,2.1334e-09,2.5627e-05
0.34797,0.37498,0.37497,0.37503,1.2817e-05,0.00053084,0.74954,2.1417e-09,2.5632e-05
0.34877,0.37498,0.37497,0.37503,1.2819e-05,0.00039767,0.74966,2.1501e-09,2.5636e-05
0.34958,0.37498,0.37497,0.37502,1.2821e-05,0.00028369,0.74977,2.1584e-09,2.564e-05
0.35038,0.37498,0.37497,0.37502,1.2823e-05,0.00018891,0.74985,2.1667e-09,2.5643e-05
0.35119,0.37498,0.37497,0.37502,1.2824e-05,0.00011333,0.74992,2.1749e-09,2.5645e-05
0.35199,0.37498,0.37497,0.37501,1.2824e-05,5.6951e-05,0.74996,2.1832e-09,2.5647e-05
0.3528,0.37498,0.37497,0.37501,1.2825e-05,1.978e-05,0.74999,2.1914e-09,2.5648e-05
0.35361,0.37498,0.37497,0.375,1.2825e-05,1.8178e-06,0.75,2.1996e-09,2.5648e-05
0.35441,0.37498,0.37497,0.375,1.2825e-05,3.0658e-06,0.74999,2.2078e-09,2.5648e-05
0.35522,0.37498,0.37497,0.37499,1.2824e-05,2.3524e-05,0.74996,2.216e-09,2.5647e-05
0.35602,0.37498,0.37497,0.37499,1.2824e-05,6.3191e-05,0.74991,2.2241e-09,2.5645e-05
0.35683,0.37498,0.37497,0.37498,1.2822e-05,0.00012206,0.74984,2.2322e-09,2.5643e-05
0.35763,0.37498,0.37497,0.37498,1.2821e-05,0.00020014,0.74975,2.2403e-09,2.564e-05
0.35844,0.37498,0.37497,0.37497,1.2819e-05,0.00029742,0.74965,2.2484e-09,2.5636e-05
0.35924,0.37498,0.37497,0.37497,1.2817e-05,0.00041389,0.74952,2.2564e-09,2.5632e-05
0.36005,0.37498,0.37497,0.37496,1.2814e-05,0.00054955,0.74938,2.2644e-09,2.5627e-05
0.36086,0.37498,0.37497,0.37496,1.2812e-05,0.00070439,0.74921,2.2724e-09,2.5621e-05
0.36166,0.37498,0.37497,0.37495,1.2809e-05,0.00087841,0.74903,2.2803e-09,2.5615e-05
0.36247,0.37498,0.37497,0.37495,1.2805e-05,0.0010716,0.74882,2.2883e-09,2.5608e-05
0.36327,0.37498,0.37497,0.37494,1.2801e-05,0.0012839,0.7486,2.2962e-09,2.56e-05
0.36408,0.37498,0.37497,0.37494,1.2797e-05,0.0015154,0.74836,2.304e-09,2.5592e-05
0.36488,0.37498,0.37497,0.37493,1.2793e-05,0.001766,0.7481,2.3119e-09,2.5583e-05
0.36569,0.37498,0.37497,0.37493,1.2788e-05,0.0020358,0.74782,2.3197e-09,2.5574e-05
0.36649,0.37498,0.37497,0.37492,1.2783e-05,0.0023246,0.74752,2.3274e-09,2.5563e-05
0.3673,0.37498,0.37497,0.37492,1.2777e-05,0.0026325,0.74721,2.3352e-09,2.5553e-05
0.3681,0.37498,0.37497,0.37491,1.2772e-05,0.0029595,0.74687,2.3429e-09,2.5541e-05
0.36891,0.37498,0.37497,0.37491,1.2766e-05,0.0033056,0.74651,2.3506e-09,2.5529e-05
0.36972,0.37498,0.37497,0.37491,1.2759e-05,0.0036707,0.74614,2.3582e-09,2.5516e-05
0.37052,0.37498,0.37497,0.3749,1.2752e-05,0.0040548,0.74575,2.3658e-09,2.5503e-05
0.37133,0.37498,0.37497,0.3749,1.2745e-05,0.004458,0.74533,2.3734e-09,2.5488e-05
0.37213,0.37498,0.37497,0.37489,1.2738e-05,0.0048801,0.7449,2.3809e-09,2.5474e-05
0.37294,0.37498,0.37497,0.37489,1.273e-05,0.0053211,0.74445,2.3884e-09,2.5458e-05
0.37374,0.37498,0.37497,0.37488,1.2722e-05,0.0057811,0.74398,2.3959e-09,2.5442e-05
0.37455,0.37498,0.37497,0.37488,1.2714e-05,0.0062601,0.74349,2.4033e-09,2.5426e-05
0.37535,0.37498,0.37497,0.37487,1.2705e-05,0.0067579,0.74299,2.4107e-09,2.5408e-05
0.37616,0.37498,0.37497,0.37487,1.2696e-05,0.0072746,0.74246,2.418e-09,2.539e-05
0.37696,0.37498,0.37497,0.37486,1.2687e-05,0.0078101,0.74192,2.4253e-09,2.5372e-05
0.37777,0.37498,0.37497,0.37486,1.2677e-05,0.0083644,0.74135,2.4325e-09,2.5352e-05
0.37858,0.37498,0.37497,0.37485,1.2667e-05,0.0089375,0.74077,2.4398e-09,2.5332e-05
0.37938,0.37498,0.37497,0.37485,1.2657e-05,0.0095293,0.74017,2.4469e-09,2.5312e-05
0.38019,0.37498,0.37497,0.37484,1.2647e-05,0.01014,0.73955,2.4541e-09,2.5291e-05
0.38099,0.37498,0.37497,0.37484,1.2636e-05,0.010769,0.73891,2.4611e-09,2.5269e-05
0.3818,0.37498,0.37497,0.37483,1.2624e-05,0.011417,0.73825,2.4682e-09,2.5246e-05
0.3826,0.37498,0.37497,0.37483,1.2613e-05,0.012084,0.73758,2.4752e-09,2.5223e-05
0.38341,0.37498,0.37497,0.37483,1.2601e-05,0.012769,0.73688,2.4821e-09,2.52e-05
0.38421,0.37498,0.37497,0.37482,1.2589e-05,0.013473,0.73617,2.489e-09,2.5175e-05
0.38502,0.37498,0.37497,0.37482,1.2576e-05,0.014195,0.73544,2.4959e-09,2.515e-05
0.38582,0.37498,0.37497,0.37481,1.2563e-05,0.014935,0.73469,2.5027e-09,2.5124e-05
0.38663,0.37498,0.37497,0.37481,1.255e-05,0.015695,0.73392,2.5094e-09,2.5098e-05
0.38744,0.37498,0.37497,0.3748,1.2537e-05,0.016472,0.73313,2.5161e-09,2.5071e-05
0.38824,0.37498,0.37497,0.3748,1.2523e-05,0.017268,0.73233,2.5227e-09,2.5044e-05
0.38905,0.37498,0.37497,0.37479,1.2509e-05,0.018082,0.7315,2.5293e-09,2.5016e-05
0.38985,0.37498,0.37497,0.37479,1.2495e-05,0.018915,0.73066,2.5358e-09,2.4987e-05
0.39066,0.37498,0.37497,0.37478,1.248e-05,0.019766,0.7298,2.5423e-09,2.4957e-05
0.39146,0.37498,0.37497,0.37478,1.2465e-05,0.020635,0.72892,2.5487e-09,2.4927e-05
0.39227,0.37498,0.37497,0.37477,1.245e-05,0.021522,0.72803,2.5551e-09,2.4897e-05
0.39307,0.37498,0.37497,0.37477,1.2434e-05,0.022427,0.72711,2.5614e-09,2.4866e-05
0.39388,0.37498,0.37497,0.37477,1.2418e-05,0.02335,0.72618,2.5676e-09,2.4834e-05
0.39469,0.37498,0.37497,0.37476,1.2402e-05,0.024292,0.72523,2.5738e-09,2.4801e-05
0.39549,0.37498,0.37497,0.37476,1.2385e-05,0.025251,0.72426,2.5799e-09,2.4768e-05
0.3963,0.37498,0.37497,0.37475,1.2368e-05,0.026228,0.72328,2.586e-09,2.4734e-05
0.3971,0.37498,0.37497,0.37475,1.2351e-05,0.027223,0.72227,2.592e-09,2.47e-05
0.39791,0.37498,0.37497,0.37474,1.2334e-05,0.028236,0.72125,2.5979e-09,2.4665e-05
0.39871,0.37498,0.37497,0.37474,1.2316e-05,0.029267,0.72021,2.6037e-09,2.463e-05
0.39952,0.37498,0.37497,0.37473,1.2298e-05,0.030315,0.71915,2.6095e-09,2.4593e-05
0.40032,0.37498,0.37497,0.37473,1.228e-05,0.031381,0.71808,2.6153e-09,2.4557e-05
0.40113,0.37498,0.37497,0.37473,1.2261e-05,0.032464,0.71699,2.6209e-09,2.4519e-05
0.40193,0.37498,0.37497,0.37472,1.2242e-05,0.033566,0.71588,2.6265e-09,2.4481e-05
0.40274,0.37498,0.37497,0.37472,1.2223e-05,0.034684,0.71475,2.632e-09,2.4443e-05
0.40355,0.37498,0.37497,0.37471,1.2203e-05,0.03582,0.71361,2.6375e-09,2.4404e-05
0.40435,0.37498,0.37497,0.37471,1.2183e-05,0.036974,0.71244,2.6429e-09,2.4364e-05
0.40516,0.37498,0.37497,0.3747,1.2163e-05,0.038145,0.71126,2.6482e-09,2.4324e-05
0.40596,0.37498,0.37497,0.3747,1.2143e-05,0.039333,0.71007,2.6534e-09,2.4283e-05
0.40677,0.37498,0.37497,0.3747,1.2122e-05,0.040538,0.70885,2.6586e-09,2.4241e-05
0.40757,0.37498,0.37497,0.37469,1.2101e-05,0.04176,0.70762,2.6637e-09,2.4199e-05
0.40838,0.37498,0.37497,0.37469,1.208e-05,0.043,0.70637,2.6687e-09,2.4156e-05
0.40918,0.37498,0.37497,0.37468,1.2058e-05,0.044256,0.70511,2.6736e-09,2.4113e-05
0.40999,0.37498,0.37497,0.37468,1.2036e-05,0.045529,0.70383,2.6785e-09,2.4069e-05
0.41079,0.37498,0.37497,0.37467,1.2014e-05,0.04682,0.70253,2.6833e-09,2.4025e-05
0.4116,0.37498,0.37497,0.37467,1.1991e-05,0.048127,0.70121,2.688e-09,2.398e-05
0.41241,0.37498,0.37497,0.37467,1.1969e-05,0.04945,0.69988,2.6926e-09,2.3934e-05
0.41321,0.37498,0.37497,0.37466,1.1946e-05,0.050791,0.69853,2.6972e-09,2.3888e-05
0.41402,0.37498,0.37497,0.37466,1.1922e-05,0.052148,0.69717,2.7017e-09,2.3842e-05
0.41482,0.37498,0.37497,0.37465,1.1899e-05,0.053522,0.69579,2.7061e-09,2.3794e-05
0.41563,0.37498,0.37497,0.37465,1.1875e-05,0.054912,0.69439,2.7104e-09,2.3747e-05
0.41643,0.37498,0.37497,0.37465,1.185e-05,0.056318,0.69297,2.7147e-09,2.3698e-05
0.41724,0.37498,0.37497,0.37464,1.1826e-05,0.057741,0.69154,2.7188e-09,2.3649e-05
0.41804,0.37498,0.37497,0.37464,1.1801e-05,0.05918,0.69009,2.7229e-09,2.36e-05
0.41885,0.37498,0.37497,0.37463,1.1776e-05,0.060635,0.68863,2.7269e-09,2.355e-05
0.41966,0.37498,0.37497,0.37463,1.1751e-05,0.062107,0.68715,2.7309e-09,2.3499e-05
0.42046,0.37498,0.37497,0.37463,1.1725e-05,0.063594,0.68566,2.7347e-09,2.3448e-05
0.42127,0.37498,0.37497,0.37462,1.17e-05,0.065097,0.68414,2.7385e-09,2.3396e-05
0.42207,0.37498,0.37497,0.37462,1.1673e-05,0.066617,0.68262,2.7422e-09,2.3344e-05
0.42288,0.37498,0.37497,0.37461,1.1647e-05,0.068152,0.68107,2.7458e-09,2.3291e-05
0.42368,0.37498,0.37497,0.37461,1.162e-05,0.069702,0.67952,2.7493e-09,2.3238e-05
0.42449,0.37498,0.37497,0.37461,1.1594e-05,0.071269,0.67794,2.7528e-09,2.3184e-05
0.42529,0.37498,0.37497,0.3746,1.1566e-05,0.072851,0.67635,2.7561e-09,2.313e-05
0.4261,0.37498,0.37497,0.3746,1.1539e-05,0.074448,0.67475,2.7594e-09,2.3075e-05
0.4269,0.37498,0.37497,0.37459,1.1511e-05,0.076061,0.67313,2.7626e-09,2.302e-05
0.42771,0.37498,0.37497,0.37459,1.1483e-05,0.077689,0.67149,2.7658e-09,2.2964e-05
0.42852,0.37498,0.37497,0.37459,1.1455e-05,0.079332,0.66984,2.7688e-09,2.2907e-05
0.42932,0.37498,0.37497,0.37458,1.1427e-05,0.080991,0.66817,2.7718e-09,2.285e-05
0.43013,0.37498,0.37497,0.37458,1.1398e-05,0.082664,0.66649,2.7747e-09,2.2793e-05
0.43093,0.37498,0.37497,0.37458,1.1369e-05,0.084353,0.6648,2.7775e-09,2.2735e-05
0.43174,0.37498,0.37497,0.37457,1.134e-05,0.086056,0.66309,2.7803e-09,2.2676e-05
0.43254,0.37498,0.37497,0.37457,1.131e-05,0.087774,0.66136,2.7829e-09,2.2617e-05
0.43335,0.37498,0.37497,0.37456,1.128e-05,0.089507,0.65962,2.7855e-09,2.2558e-05
0.43415,0.37498,0.37497,0.37456,1.125e-05,0.091255,0.65787,2.788e-09,2.2498e-05
0.43496,0.37498,0.37497,0.37456,1.122e-05,0.093017,0.6561,2.7905e-09,2.2437e-05
0.43576,0.37498,0.37497,0.37455,1.119e-05,0.094794,0.65431,2.7928e-09,2.2376e-05
0.43657,0.37498,0.37497,0.37455,1.1159e-05,0.096584,0.65251,2.7951e-09,2.2315e-05
0.43738,0.37498,0.37497,0.37455,1.1128e-05,0.09839,0.6507,2.7973e-09,2.2253e-05
0.43818,0.37498,0.37497,0.37454,1.1097e-05,0.10021,0.64888,2.7994e-09,2.2191e-05
0.43899,0.37498,0.37497,0.37454,1.1065e-05,0.10204,0.64704,2.8015e-09,2.2128e-05
0.43979,0.37498,0.37497,0.37454,1.1034e-05,0.10389,0.64518,2.8035e-09,2.2064e-05
0.4406,0.37498,0.37497,0.37453,1.1002e-05,0.10575,0.64331,2.8054e-09,2.2e-05
0.4414,0.37498,0.37497,0.37453,1.0969e-05,0.10763,0.64143,2.8072e-09,2.1936e-05
0.44221,0.37498,0.37497,0.37453,1.0937e-05,0.10951,0.63954,2.809e-09,2.1871e-05
0.44301,0.37498,0.37497,0.37452,1.0904e-05,0.11142,0.63763,2.8107e-09,2.1806e-05
0.44382,0.37498,0.37497,0.37452,1.0872e-05,0.11333,0.6357,2.8123e-09,2.174e-05
0.44462,0.37498,0.37497,0.37452,1.0838e-05,0.11526,0.63377,2.8138e-09,2.1674e-05
0.44543,0.37498,0.37497,0.37451,1.0805e-05,0.1172,0.63182,2.8153e-09,2.1607e-05
0.44624,0.37498,0.37497,0.37451,1.0772e-05,0.11916,0.62986,2.8167e-09,2.154e-05
0.44704,0.37498,0.37497,0.37451,1.0738e-05,0.12113,0.62788,2.818e-09,2.1473e-05
0.44785,0.37498,0.37497,0.3745,1.0704e-05,0.12311,0.62589,2.8192e-09,2.1405e-05
0.44865,0.37498,0.37497,0.3745,1.067e-05,0.12511,0.62389,2.8204e-09,2.1336e-05
0.44946,0.37498,0.37497,0.3745,1.0635e-05,0.12711,0.62188,2.8215e-09,2.1267e-05
0.45026,0.37498,0.37497,0.37449,1.06e-05,0.12913,0.61985,2.8226e-09,2.1198e-05
0.45107,0.37498,0.37497,0.37449,1.0566e-05,0.13117,0.61781,2.8235e-09,2.1128e-05
0.45187,0.37498,0.37497,0.37449,1.0531e-05,0.13321,0.61576,2.8244e-09,2.1058e-05
0.45268,0.37498,0.37497,0.37448,1.0495e-05,0.13527,0.6137,2.8253e-09,2.0988e-05
0.45349,0.37498,0.37497,0.37448,1.046e-05,0.13734,0.61162,2.826e-09,2.0917e-05
0.45429,0.37498,0.37497,0.37448,1.0424e-05,0.13942,0.60953,2.8267e-09,2.0845e-05
0.4551,0.37498,0.37497,0.37447,1.0388e-05,0.14152,0.60743,2.8273e-09,2.0774e-05
0.4559,0.37498,0.37497,0.37447,1.0352e-05,0.14362,0.60532,2.8279e-09,2.0701e-05
0.45671,0.37498,0.37497,0.37447,1.0316e-05,0.14574,0.6032,2.8284e-09,2.0629e-05
0.45751,0.37498,0.37497,0.37447,1.0279e-05,0.14787,0.60106,2.8288e-09,2.0556e-05
0.45832,0.37498,0.37497,0.37446,1.0243e-05,0.15001,0.59891,2.8291e-09,2.0482e-05
0.45912,0.37498,0.37497,0.37446,1.0206e-05,0.15217,0.59675,2.8294e-09,2.0408e-05
0.45993,0.37498,0.37497,0.37446,1.0169e-05,0.15433,0.59458,2.8296e-09,2.0334e-05
0.46073,0.37498,0.37497,0.37445,1.0131e-05,0.15651,0.5924,2.8297e-09,2.026e-05
0.46154,0.37498,0.37497,0.37445,1.0094e-05,0.15869,0.59021,2.8297e-09,2.0185e-05
0.46235,0.37498,0.37497,0.37445,1.0056e-05,0.16089,0.58801,2.8297e-09,2.0109e-05
0.46315,0.37498,0.37497,0.37445,1.0018e-05,0.1631,0.58579,2.8296e-09,2.0034e-05
0.46396,0.37498,0.37497,0.37444,9.9802e-06,0.16532,0.58357,2.8295e-09,1.9958e-05
0.46476,0.37498,0.37497,0.37444,9.942e-06,0.16755,0.58133,2.8292e-09,1.9881e-05
0.46557,0.37498,0.37497,0.37444,9.9036e-06,0.16979,0.57908,2.8289e-09,1.9804e-05
0.46637,0.37498,0.37497,0.37444,9.865e-06,0.17204,0.57683,2.8285e-09,1.9727e-05
0.46718,0.37498,0.37497,0.37443,9.8262e-06,0.1743,0.57456,2.8281e-09,1.965e-05
0.46798,0.37498,0.37497,0.37443,9.7873e-06,0.17658,0.57228,2.8275e-09,1.9572e-05
0.46879,0.37498,0.37497,0.37443,9.7482e-06,0.17886,0.57,2.8269e-09,1.9494e-05
0.46959,0.37498,0.37497,0.37442,9.7089e-06,0.18115,0.5677,2.8263e-09,1.9415e-05
0.4704,0.37498,0.37497,0.37442,9.6695e-06,0.18345,0.56539,2.8255e-09,1.9336e-05
0.47121,0.37498,0.37497,0.37442,9.6299e-06,0.18577,0.56307,2.8247e-09,1.9257e-05
0.47201,0.37498,0.37497,0.37442,9.5901e-06,0.18809,0.56075,2.8237e-09,1.9177e-05
0.47282,0.37498,0.37497,0.37442,9.5502e-06,0.19042,0.55841,2.8228e-09,1.9097e-05
0.47362,0.37499,0.37497,0.37441,9.5101e-06,0.19276,0.55606,2.8217e-09,1.9017e-05
0.47443,0.37499,0.37497,0.37441,9.4698e-06,0.19511,0.55371,2.8205e-09,1.8937e-05
0.47523,0.37499,0.37497,0.37441,9.4294e-06,0.19747,0.55135,2.8193e-09,1.8856e-05
0.47604,0.37499,0.37497,0.37441,9.3888e-06,0.19984,0.54897,2.818e-09,1.8775e-05
0.47684,0.37499,0.37497,0.3744,9.3481e-06,0.20222,0.54659,2.8166e-09,1.8693e-05
0.47765,0.37499,0.37497,0.3744,9.3072e-06,0.2046,0.5442,2.8151e-09,1.8612e-05
0.47846,0.37499,0.37497,0.3744,9.2662e-06,0.207,0.5418,2.8136e-09,1.853e-05
0.47926,0.37499,0.37497,0.3744,9.225e-06,0.2094,0.53939,2.8119e-09,1.8447e-05
0.48007,0.37499,0.37497,0.3744,9.1837e-06,0.21182,0.53697,2.8102e-09,1.8365e-05
0.48087,0.37499,0.37497,0.37439,9.1423e-06,0.21424,0.53455,2.8084e-09,1.8282e-05
0.48168,0.37499,0.37497,0.37439,9.1007e-06,0.21667,0.53212,2.8065e-09,1.8199e-05
0.48248,0.37499,0.37497,0.37439,9.0589e-06,0.2191,0.52968,2.8045e-09,1.8115e-05
0.48329,0.37499,0.37497,0.37439,9.0171e-06,0.22155,0.52723,2.8024e-09,1.8031e-05
0.48409,0.37499,0.37497,0.37439,8.9751e-06,0.224,0.52477,2.8002e-09,1.7947e-05
0.4849,0.37499,0.37497,0.37438,8.9329e-06,0.22646,0.52231,2.7979e-09,1.7863e-05
0.4857,0.37499,0.37497,0.37438,8.8907e-06,0.22893,0.51983,2.7956e-09,1.7779e-05
0.48651,0.37499,0.37497,0.37438,8.8483e-06,0.23141,0.51735,2.7931e-09,1.7694e-05
0.48732,0.37499,0.37497,0.37438,8.8058e-06,0.23389,0.51487,2.7906e-09,1.7609e-05
0.48812,0.37499,0.37497,0.37438,8.7631e-06,0.23638,0.51237,2.788e-09,1.7524e-05
0.48893,0.37499,0.37497,0.37437,8.7204e-06,0.23888,0.50987,2.7852e-09,1.7438e-05
0.48973,0.37499,0.37497,0.37437,8.6775e-06,0.24138,0.50736,2.7824e-09,1.7352e-05
0.49054,0.37499,0.37497,0.37437,8.6345e-06,0.24389,0.50485,2.7795e-09,1.7266e-05
0.49134,0.37499,0.37497,0.37437,8.5914e-06,0.24641,0.50233,2.7765e-09,1.718e-05
0.49215,0.37499,0.37497,0.37437,8.5482e-06,0.24893,0.4998,2.7733e-09,1.7094e-05
0.49295,0.37499,0.37497,0.37437,8.5049e-06,0.25147,0.49727,2.7701e-09,1.7007e-05
0.49376,0.37499,0.37497,0.37436,8.4615e-06,0.254,0.49473,2.7668e-09,1.692e-05
0.49456,0.37499,0.37497,0.37436,8.4179e-06,0.25655,0.49218,2.7634e-09,1.6833e-05
0.49537,0.37499,0.37497,0.37436,8.3743e-06,0.2591,0.48963,2.7599e-09,1.6746e-05
0.49618,0.37499,0.37497,0.37436,8.3306e-06,0.26165,0.48707,2.7563e-09,1.6658e-05
0.49698,0.37499,0.37497,0.37436,8.2867e-06,0.26421,0.4845,2.7525e-09,1.6571e-05
0.49779,0.37499,0.37497,0.37436,8.2428e-06,0.26678,0.48194,2.7487e-09,1.6483e-05
0.49859,0.37499,0.37497,0.37436,8.1988e-06,0.26935,0.47936,2.7448e-09,1.6395e-05
0.4994,0.37499,0.37497,0.37435,8.1546e-06,0.27193,0.47678,2.7408e-09,1.6307e-05
0.5002,0.37499,0.37497,0.37435,8.1104e-06,0.27451,0.47419,2.7366e-09,1.6218e-05
0.50101,0.37499,0.37497,0.37435,8.0661e-06,0.2771,0.4716,2.7324e-09,1.613e-05
0.50181,0.37499,0.37497,0.37435,8.0218e-06,0.27969,0.46901,2.728e-09,1.6041e-05
0.50262,0.37499,0.37497,0.37435,7.9773e-06,0.28229,0.46641,2.7236e-09,1.5952e-05
0.50343,0.37499,0.37497,0.37435,7.9328e-06,0.2849,0.4638,2.719e-09,1.5863e-05
0.50423,0.37499,0.37497,0.37435,7.8882e-06,0.2875,0.46119,2.7144e-09,1.5774e-05
0.50504,0.37499,0.37497,0.37435,7.8435e-06,0.29012,0.45858,2.7096e-09,1.5684e-05
0.50584,0.37499,0.37497,0.37435,7.7987e-06,0.29273,0.45596,2.7047e-09,1.5595e-05
0.50665,0.37499,0.37497,0.37434,7.7539e-06,0.29535,0.45333,2.6998e-09,1.5505e-05
0.50745,0.37499,0.37497,0.37434,7.709e-06,0.29798,0.45071,2.6947e-09,1.5415e-05
0.50826,0.37499,0.37497,0.37434,7.664e-06,0.30061,0.44808,2.6895e-09,1.5325e-05
0.50906,0.37499,0.37497,0.37434,7.6189e-06,0.30324,0.44544,2.6842e-09,1.5235e-05
0.50987,0.37499,0.37497,0.37434,7.5738e-06,0.30588,0.44281,2.6788e-09,1.5145e-05
0.51067,0.37499,0.37497,0.37434,7.5287e-06,0.30852,0.44016,2.6733e-09,1.5055e-05
0.51148,0.37499,0.37497,0.37434,7.4835e-06,0.31116,0.43752,2.6677e-09,1.4964e-05
0.51229,0.37499,0.37497,0.37434,7.4382e-06,0.3138,0.43487,2.662e-09,1.4874e-05
0.51309,0.37499,0.37497,0.37434,7.3929e-06,0.31645,0.43222,2.6562e-09,1.4783e-05
0.5139,0.37499,0.37497,0.37434,7.3475e-06,0.31911,0.42957,2.6502e-09,1.4692e-05
0.5147,0.37499,0.37497,0.37434,7.3021e-06,0.32176,0.42691,2.6442e-09,1.4602e-05
0.51551,0.37499,0.37497,0.37433,7.2566e-06,0.32442,0.42425,2.6381e-09,1.4511e-05
0.51631,0.37499,0.37497,0.37433,7.2111e-06,0.32708,0.42159,2.6318e-09,1.442e-05
0.51712,0.37499,0.37497,0.37433,7.1656e-06,0.32974,0.41892,2.6255e-09,1.4329e-05
0.51792,0.37499,0.37497,0.37433,7.12e-06,0.33241,0.41626,2.6191e-09,1.4237e-05
0.51873,0.37499,0.37497,0.37433,7.0744e-06,0.33508,0.41359,2.6125e-09,1.4146e-05
0.51953,0.37499,0.37497,0.37433,7.0287e-06,0.33775,0.41092,2.6059e-09,1.4055e-05
0.52034,0.37499,0.37497,0.37433,6.983e-06,0.34042,0.40824,2.5991e-09,1.3963e-05
0.52115,0.37499,0.37497,0.37433,6.9373e-06,0.34309,0.40557,2.5923e-09,1.3872e-05
0.52195,0.37499,0.37497,0.37433,6.8916e-06,0.34577,0.40289,2.5854e-09,1.3781e-05
0.52276,0.37499,0.37497,0.37433,6.8458e-06,0.34844,0.40022,2.5783e-09,1.3689e-05
0.52356,0.37499,0.37497,0.37433,6.8e-06,0.35112,0.39754,2.5712e-09,1.3597e-05
0.52437,0.37499,0.37497,0.37433,6.7542e-06,0.3538,0.39486,2.564e-09,1.3506e-05
0.52517,0.37499,0.37497,0.37433,6.7084e-06,0.35648,0.39218,2.5566e-09,1.3414e-05
0.52598,0.37499,0.37497,0.37433,6.6625e-06,0.35916,0.3895,2.5492e-09,1.3322e-05
0.52678,0.37499,0.37497,0.37433,6.6167e-06,0.36184,0.38681,2.5417e-09,1.3231e-05
0.52759,0.37499,0.37497,0.37433,6.5708e-06,0.36453,0.38413,2.5341e-09,1.3139e-05
0.52839,0.37499,0.37497,0.37433,6.5249e-06,0.36721,0.38145,2.5264e-09,1.3047e-05
0.5292,0.37499,0.37497,0.37433,6.479e-06,0.36989,0.37876,2.5186e-09,1.2956e-05
0.53001,0.37499,0.37497,0.37433,6.4332e-06,0.37258,0.37608,2.5107e-09,1.2864e-05
0.53081,0.37499,0.37497,0.37433,6.3873e-06,0.37526,0.3734,2.5027e-09,1.2772e-05
0.53162,0.37499,0.37497,0.37433,6.3414e-06,0.37795,0.37071,2.4947e-09,1.268e-05
0.53242,0.37499,0.37497,0.37433,6.2955e-06,0.38063,0.36803,2.4866e-09,1.2589e-05
0.53323,0.37499,0.37497,0.37433,6.2496e-06,0.38331,0.36535,2.4783e-09,1.2497e-05
0.53403,0.37499,0.37497,0.37433,6.2038e-06,0.386,0.36266,2.47e-09,1.2405e-05
0.53484,0.37499,0.37497,0.37433,6.1579e-06,0.38868,0.35998,2.4616e-09,1.2313e-05
0.53564,0.37499,0.37497,0.37433,6.1121e-06,0.39136,0.3573,2.4531e-09,1.2222e-05
0.53645,0.37499,0.37497,0.37433,6.0663e-06,0.39404,0.35462,2.4446e-09,1.213e-05
0.53726,0.37499,0.37497,0.37433,6.0204e-06,0.39672,0.35194,2.4359e-09,1.2038e-05
0.53806,0.37499,0.37497,0.37433,5.9747e-06,0.3994,0.34926,2.4272e-09,1.1947e-05
0.53887,0.37499,0.37497,0.37433,5.9289e-06,0.40208,0.34658,2.4184e-09,1.1855e-05
0.53967,0.37499,0.37497,0.37433,5.8832e-06,0.40475,0.34391,2.4096e-09,1.1764e-05
0.54048,0.37499,0.37497,0.37433,5.8374e-06,0.40743,0.34123,2.4006e-09,1.1672e-05
0.54128,0.37499,0.37497,0.37433,5.7918e-06,0.4101,0.33856,2.3916e-09,1.1581e-05
0.54209,0.37499,0.37497,0.37433,5.7461e-06,0.41277,0.33589,2.3825e-09,1.149e-05
0.54289,0.37499,0.37497,0.37433,5.7005e-06,0.41544,0.33322,2.3733e-09,1.1399e-05
0.5437,0.37499,0.37497,0.37433,5.6549e-06,0.41811,0.33056,2.3641e-09,1.1307e-05
0.5445,0.37499,0.37497,0.37433,5.6094e-06,0.42077,0.32789,2.3548e-09,1.1216e-05
0.54531,0.37499,0.37497,0.37433,5.5639e-06,0.42344,0.32523,2.3454e-09,1.1125e-05
0.54612,0.37499,0.37497,0.37434,5.5184e-06,0.4261,0.32257,2.336e-09,1.1035e-05
0.54692,0.37499,0.37497,0.37434,5.473e-06,0.42876,0.31992,2.3265e-09,1.0944e-05
0.54773,0.37499,0.37497,0.37434,5.4277e-06,0.43141,0.31726,2.3169e-09,1.0853e-05
0.54853,0.37499,0.37497,0.37434,5.3823e-06,0.43406,0.31461,2.3073e-09,1.0762e-05
0.54934,0.37499,0.37497,0.37434,5.3371e-06,0.43671,0.31197,2.2976e-09,1.0672e-05
0.55014,0.37499,0.37497,0.37434,5.2919e-06,0.43936,0.30932,2.2878e-09,1.0581e-05
0.55095,0.37499,0.37497,0.37434,5.2467e-06,0.442,0.30668,2.278e-09,1.0491e-05
0.55175,0.37499,0.37497,0.37434,5.2017e-06,0.44464,0.30404,2.2681e-09,1.0401e-05
0.55256,0.37499,0.37497,0.37434,5.1566e-06,0.44727,0.30141,2.2582e-09,1.0311e-05
0.55336,0.37499,0.37497,0.37434,5.1117e-06,0.44991,0.29878,2.2482e-09,1.0221e-05
0.55417,0.37499,0.37497,0.37434,5.0668e-06,0.45253,0.29615,2.2381e-09,1.0131e-05
0.55498,0.37499,0.37497,0.37434,5.022e-06,0.45516,0.29353,2.228e-09,1.0042e-05
0.55578,0.37499,0.37497,0.37435,4.9772e-06,0.45778,0.29091,2.2179e-09,9.9522e-06
0.55659,0.37499,0.37497,0.37435,4.9325e-06,0.46039,0.2883,2.2077e-09,9.8628e-06
0.55739,0.37499,0.37497,0.37435,4.8879e-06,0.463,0.28569,2.1974e-09,9.7736e-06
0.5582,0.37499,0.37497,0.37435,4.8434e-06,0.46561,0.28309,2.1871e-09,9.6846e-06
0.559,0.37499,0.37497,0.37435,4.799e-06,0.46821,0.28049,2.1767e-09,9.5957e-06
0.55981,0.37499,0.37497,0.37435,4.7546e-06,0.47081,0.27789,2.1663e-09,9.507e-06
0.56061,0.37499,0.37497,0.37435,4.7103e-06,0.4734,0.2753,2.1559e-09,9.4185e-06
0.56142,0.37499,0.37497,0.37435,4.6661e-06,0.47599,0.27272,2.1454e-09,9.3301e-06
0.56223,0.37499,0.37497,0.37436,4.622e-06,0.47857,0.27014,2.1348e-09,9.2419e-06
0.56303,0.37499,0.37497,0.37436,4.578e-06,0.48115,0.26756,2.1242e-09,9.1539e-06
0.56384,0.37499,0.37497,0.37436,4.5341e-06,0.48372,0.26499,2.1136e-09,9.0661e-06
0.56464,0.37499,0.37497,0.37436,4.4903e-06,0.48629,0.26243,2.1029e-09,8.9785e-06
0.56545,0.37499,0.37497,0.37436,4.4466e-06,0.48885,0.25987,2.0922e-09,8.8911e-06
0.56625,0.37499,0.37497,0.37436,4.403e-06,0.4914,0.25732,2.0815e-09,8.8039e-06
0.56706,0.37499,0.37497,0.37436,4.3595e-06,0.49395,0.25478,2.0707e-09,8.7168e-06
0.56786,0.37499,0.37497,0.37437,4.316e-06,0.49649,0.25224,2.0599e-09,8.63e-06
0.56867,0.37499,0.37497,0.37437,4.2727e-06,0.49903,0.24971,2.049e-09,8.5434e-06
0.56947,0.37499,0.37497,0.37437,4.2296e-06,0.50156,0.24718,2.0381e-09,8.4571e-06
0.57028,0.37499,0.37497,0.37437,4.1865e-06,0.50408,0.24466,2.0272e-09,8.3709e-06
0.57109,0.37499,0.37497,0.37437,4.1435e-06,0.5066,0.24215,2.0162e-09,8.285e-06
0.57189,0.37499,0.37497,0.37437,4.1007e-06,0.50911,0.23964,2.0053e-09,8.1993e-06
0.5727,0.37499,0.37497,0.37438,4.0579e-06,0.51161,0.23714,1.9942e-09,8.1139e-06
0.5735,0.37499,0.37497,0.37438,4.0153e-06,0.51411,0.23465,1.9832e-09,8.0287e-06
0.57431,0.37499,0.37497,0.37438,3.9728e-06,0.5166,0.23216,1.9721e-09,7.9437e-06
0.57511,0.37499,0.37497,0.37438,3.9305e-06,0.51908,0.22968,1.961e-09,7.859e-06
0.57592,0.37499,0.37497,0.37438,3.8882e-06,0.52155,0.22721,1.9499e-09,7.7745e-06
0.57672,0.37499,0.37497,0.37438,3.8461e-06,0.52402,0.22475,1.9387e-09,7.6903e-06
0.57753,0.37499,0.37497,0.37439,3.8042e-06,0.52648,0.2223,1.9276e-09,7.6064e-06
0.57833,0.37499,0.37497,0.37439,3.7623e-06,0.52893,0.21985,1.9164e-09,7.5227e-06
0.57914,0.37499,0.37497,0.37439,3.7206e-06,0.53137,0.21741,1.9052e-09,7.4393e-06
0.57995,0.37499,0.37497,0.37439,3.6791e-06,0.53381,0.21498,1.8939e-09,7.3562e-06
0.58075,0.37499,0.37497,0.37439,3.6376e-06,0.53624,0.21255,1.8827e-09,7.2734e-06
0.58156,0.37499,0.37497,0.3744,3.5964e-06,0.53865,0.21014,1.8714e-09,7.1908e-06
0.58236,0.37499,0.37497,0.3744,3.5552e-06,0.54107,0.20773,1.8601e-09,7.1086e-06
0.58317,0.37499,0.37497,0.3744,3.5142e-06,0.54347,0.20533,1.8488e-09,7.0266e-06
0.58397,0.37499,0.37497,0.3744,3.4734e-06,0.54586,0.20295,1.8375e-09,6.9449e-06
0.58478,0.37499,0.37497,0.37441,3.4327e-06,0.54825,0.20056,1.8262e-09,6.8636e-06
0.58558,0.37499,0.37497,0.37441,3.3922e-06,0.55062,0.19819,1.8149e-09,6.7825e-06
0.58639,0.37499,0.37497,0.37441,3.3518e-06,0.55299,0.19583,1.8036e-09,6.7017e-06
0.58719,0.37499,0.37497,0.37441,3.3115e-06,0.55535,0.19348,1.7923e-09,6.6213e-06
0.588,0.37499,0.37497,0.37441,3.2715e-06,0.5577,0.19113,1.7809e-09,6.5412e-06
0.58881,0.37499,0.37497,0.37442,3.2316e-06,0.56003,0.1888,1.7696e-09,6.4614e-06
0.58961,0.37499,0.37497,0.37442,3.1918e-06,0.56236,0.18647,1.7582e-09,6.3819e-06
0.59042,0.37499,0.37497,0.37442,3.1522e-06,0.56468,0.18416,1.7469e-09,6.3027e-06
0.59122,0.37499,0.37497,0.37442,3.1128e-06,0.56699,0.18185,1.7356e-09,6.2239e-06
0.59203,0.37499,0.37497,0.37443,3.0736e-06,0.5693,0.17956,1.7242e-09,6.1455e-06
0.59283,0.37499,0.37497,0.37443,3.0345e-06,0.57159,0.17727,1.7129e-09,6.0673e-06
0.59364,0.37499,0.37497,0.37443,2.9956e-06,0.57387,0.175,1.7016e-09,5.9895e-06
0.59444,0.37499,0.37497,0.37443,2.9569e-06,0.57614,0.17273,1.6903e-09,5.9121e-06
0.59525,0.37499,0.37497,0.37444,2.9184e-06,0.5784,0.17048,1.679e-09,5.835e-06
0.59606,0.37499,0.37497,0.37444,2.88e-06,0.58065,0.16823,1.6677e-09,5.7583e-06
0.59686,0.37499,0.37497,0.37444,2.8418e-06,0.58289,0.166,1.6564e-09,5.6819e-06
0.59767,0.37499,0.37497,0.37444,2.8038e-06,0.58511,0.16378,1.6451e-09,5.6059e-06
0.59847,0.37499,0.37497,0.37445,2.766e-06,0.58733,0.16156,1.6339e-09,5.5303e-06
0.59928,0.37499,0.37497,0.37445,2.7283e-06,0.58954,0.15936,1.6227e-09,5.4551e-06
0.60008,0.37499,0.37497,0.37445,2.6909e-06,0.59173,0.15717,1.6115e-09,5.3802e-06
0.60089,0.37499,0.37497,0.37446,2.6537e-06,0.59392,0.15499,1.6003e-09,5.3057e-06
0.60169,0.37499,0.37497,0.37446,2.6166e-06,0.59609,0.15282,1.5891e-09,5.2316e-06
0.6025,0.37499,0.37497,0.37446,2.5797e-06,0.59826,0.15067,1.578e-09,5.1579e-06
0.6033,0.37499,0.37497,0.37446,2.5431e-06,0.60041,0.14852,1.5669e-09,5.0846e-06
0.60411,0.37499,0.37497,0.37447,2.5066e-06,0.60255,0.14639,1.5558e-09,5.0116e-06
0.60492,0.37499,0.37497,0.37447,2.4703e-06,0.60467,0.14427,1.5448e-09,4.9391e-06
0.60572,0.37499,0.37497,0.37447,2.4343e-06,0.60679,0.14216,1.5338e-09,4.867e-06
0.60653,0.37499,0.37497,0.37448,2.3984e-06,0.60889,0.14006,1.5228e-09,4.7953e-06
0.60733,0.37499,0.37497,0.37448,2.3627e-06,0.61098,0.13797,1.5119e-09,4.724e-06
0.60814,0.37499,0.37497,0.37448,2.3273e-06,0.61306,0.1359,1.501e-09,4.6531e-06
0.60894,0.37499,0.37497,0.37449,2.2921e-06,0.61513,0.13384,1.4901e-09,4.5826e-06
0.60975,0.37499,0.37497,0.37449,2.257e-06,0.61719,0.13179,1.4793e-09,4.5126e-06
0.61055,0.37499,0.37497,0.37449,2.2222e-06,0.61923,0.12975,1.4685e-09,4.443e-06
0.61136,0.37499,0.37497,0.37449,2.1876e-06,0.62126,0.12773,1.4578e-09,4.3738e-06
0.61216,0.37499,0.37497,0.3745,2.1532e-06,0.62328,0.12572,1.4471e-09,4.305e-06
0.61297,0.37499,0.37497,0.3745,2.1191e-06,0.62528,0.12372,1.4364e-09,4.2367e-06
0.61378,0.37499,0.37497,0.3745,2.0851e-06,0.62728,0.12173,1.4259e-09,4.1688e-06
0.61458,0.37499,0.37497,0.37451,2.0514e-06,0.62926,0.11976,1.4153e-09,4.1014e-06
0.61539,0.37499,0.37497,0.37451,2.0179e-06,0.63122,0.1178,1.4048e-09,4.0344e-06
0.61619,0.37499,0.37497,0.37451,1.9846e-06,0.63317,0.11585,1.3944e-09,3.9679e-06
0.617,0.37499,0.37497,0.37452,1.9516e-06,0.63511,0.11392,1.384e-09,3.9018e-06
0.6178,0.37499,0.37497,0.37452,1.9188e-06,0.63704,0.112,1.3737e-09,3.8361e-06
0.61861,0.37499,0.37497,0.37452,1.8862e-06,0.63895,0.11009,1.3635e-09,3.771e-06
0.61941,0.37499,0.37497,0.37453,1.8538e-06,0.64085,0.1082,1.3533e-09,3.7063e-06
0.62022,0.37499,0.37497,0.37453,1.8217e-06,0.64274,0.10632,1.3431e-09,3.642e-06
0.62103,0.37499,0.37497,0.37453,1.7898e-06,0.64461,0.10446,1.3331e-09,3.5783e-06
0.62183,0.37499,0.37497,0.37454,1.7582e-06,0.64647,0.1026,1.3231e-09,3.515e-06
0.62264,0.37499,0.37497,0.37454,1.7267e-06,0.64832,0.10077,1.3131e-09,3.4522e-06
0.62344,0.37499,0.37497,0.37454,1.6956e-06,0.65015,0.098943,1.3033e-09,3.3898e-06
0.62425,0.37499,0.37497,0.37455,1.6646e-06,0.65196,0.097134,1.2934e-09,3.328e-06
0.62505,0.37499,0.37497,0.37455,1.634e-06,0.65377,0.095338,1.2837e-09,3.2666e-06
0.62586,0.37499,0.37497,0.37456,1.6035e-06,0.65555,0.093558,1.2741e-09,3.2057e-06
0.62666,0.37499,0.37497,0.37456,1.5733e-06,0.65733,0.091791,1.2645e-09,3.1454e-06
0.62747,0.37499,0.37497,0.37456,1.5434e-06,0.65909,0.090039,1.255e-09,3.0855e-06
0.62827,0.37499,0.37497,0.37457,1.5137e-06,0.66083,0.088302,1.2455e-09,3.0261e-06
0.62908,0.37499,0.37497,0.37457,1.4842e-06,0.66256,0.086579,1.2362e-09,2.9672e-06
0.62989,0.37499,0.37497,0.37457,1.455e-06,0.66428,0.084871,1.2269e-09,2.9088e-06
0.63069,0.37499,0.37497,0.37458,1.4261e-06,0.66598,0.083178,1.2177e-09,2.851e-06
0.6315,0.37499,0.37497,0.37458,1.3974e-06,0.66766,0.0815,1.2085e-09,2.7936e-06
0.6323,0.37499,0.37497,0.37459,1.369e-06,0.66933,0.079837,1.1995e-09,2.7368e-06
0.63311,0.37499,0.37497,0.37459,1.3408e-06,0.67099,0.078189,1.1905e-09,2.6804e-06
0.63391,0.37499,0.37497,0.37459,1.3129e-06,0.67263,0.076556,1.1817e-09,2.6246e-06
0.63472,0.37499,0.37497,0.3746,1.2853e-06,0.67425,0.074938,1.1729e-09,2.5693e-06
0.63552,0.37499,0.37497,0.3746,1.2579e-06,0.67586,0.073336,1.1642e-09,2.5146e-06
0.63633,0.37499,0.37497,0.3746,1.2308e-06,0.67746,0.07175,1.1555e-09,2.4604e-06
0.63713,0.37499,0.37497,0.37461,1.2039e-06,0.67904,0.070179,1.147e-09,2.4067e-06
0.63794,0.37499,0.37497,0.37461,1.1773e-06,0.6806,0.068623,1.1386e-09,2.3535e-06
0.63875,0.37499,0.37497,0.37462,1.151e-06,0.68215,0.067083,1.1302e-09,2.3009e-06
0.63955,0.37499,0.37497,0.37462,1.1249e-06,0.68368,0.065559,1.1219e-09,2.2488e-06
0.64036,0.37499,0.37497,0.37462,1.0992e-06,0.6852,0.064051,1.1137e-09,2.1972e-06
0.64116,0.37499,0.37497,0.37463,1.0737e-06,0.6867,0.062559,1.1057e-09,2.1462e-06
0.64197,0.37499,0.37497,0.37463,1.0484e-06,0.68818,0.061083,1.0977e-09,2.0958e-06
0.64277,0.37499,0.37497,0.37464,1.0235e-06,0.68965,0.059622,1.0898e-09,2.0459e-06
0.64358,0.375,0.37497,0.37464,9.988e-07,0.6911,0.058178,1.082e-09,1.9965e-06
0.64438,0.375,0.37497,0.37464,9.7439e-07,0.69254,0.056751,1.0742e-09,1.9477e-06
0.64519,0.375,0.37497,0.37465,9.5027e-07,0.69396,0.055339,1.0666e-09,1.8995e-06
0.64599,0.375,0.37497,0.37465,9.2642e-07,0.69536,0.053944,1.0591e-09,1.8518e-06
0.6468,0.375,0.37497,0.37466,9.0286e-07,0.69675,0.052565,1.0517e-09,1.8047e-06
0.64761,0.375,0.37497,0.37466,8.7958e-07,0.69812,0.051203,1.0443e-09,1.7581e-06
0.64841,0.375,0.37497,0.37466,8.5658e-07,0.69947,0.049858,1.0371e-09,1.7121e-06
0.64922,0.375,0.37497,0.37467,8.3387e-07,0.70081,0.048529,1.03e-09,1.6667e-06
0.65002,0.375,0.37497,0.37467,8.1145e-07,0.70213,0.047217,1.023e-09,1.6219e-06
0.65083,0.375,0.37497,0.37468,7.8931e-07,0.70343,0.045921,1.016e-09,1.5776e-06
0.65163,0.375,0.37497,0.37468,7.6746e-07,0.70472,0.044643,1.0092e-09,1.5339e-06
0.65244,0.375,0.37497,0.37469,7.4589e-07,0.70599,0.043381,1.0025e-09,1.4908e-06
0.65324,0.375,0.37497,0.37469,7.2462e-07,0.70724,0.042136,9.9586e-10,1.4482e-06
0.65405,0.375,0.37497,0.37469,7.0364e-07,0.70848,0.040909,9.8935e-10,1.4063e-06
0.65486,0.375,0.37497,0.3747,6.8296e-07,0.7097,0.039698,9.8294e-10,1.3649e-06
0.65566,0.375,0.37497,0.3747,6.6256e-07,0.7109,0.038505,9.7663e-10,1.3241e-06
0.65647,0.375,0.37497,0.37471,6.4246e-07,0.71209,0.037329,9.7044e-10,1.284e-06
0.65727,0.375,0.37497,0.37471,6.2266e-07,0.71325,0.03617,9.6435e-10,1.2444e-06
0.65808,0.375,0.37497,0.37472,6.0316e-07,0.7144,0.035029,9.5837e-10,1.2054e-06
0.65888,0.375,0.37497,0.37472,5.8395e-07,0.71554,0.033905,9.525e-10,1.1669e-06
0.65969,0.375,0.37497,0.37472,5.6504e-07,0.71665,0.032799,9.4674e-10,1.1291e-06
0.66049,0.375,0.37497,0.37473,5.4643e-07,0.71775,0.03171,9.4109e-10,1.0919e-06
0.6613,0.375,0.37497,0.37473,5.2812e-07,0.71883,0.030638,9.3556e-10,1.0553e-06
0.6621,0.375,0.37497,0.37474,5.1011e-07,0.71989,0.029584,9.3014e-10,1.0193e-06
0.66291,0.375,0.37497,0.37474,4.9241e-07,0.72094,0.028548,9.2484e-10,9.8389e-07
0.66372,0.375,0.37497,0.37475,4.7501e-07,0.72196,0.02753,9.1965e-10,9.4909e-07
0.66452,0.375,0.37497,0.37475,4.5791e-07,0.72297,0.02653,9.1458e-10,9.149e-07
0.66533,0.375,0.37497,0.37476,4.4112e-07,0.72396,0.025547,9.0963e-10,8.8132e-07
0.66613,0.375,0.37497,0.37476,4.2463e-07,0.72494,0.024582,9.0479e-10,8.4836e-07
0.66694,0.375,0.37497,0.37476,4.0845e-07,0.72589,0.023635,9.0008e-10,8.16e-07
0.66774,0.375,0.37497,0.37477,3.9258e-07,0.72683,0.022707,8.9549e-10,7.8427e-07
0.66855,0.375,0.37497,0.37477,3.7702e-07,0.72775,0.021796,8.9103e-10,7.5315e-07
0.66935,0.375,0.37497,0.37478,3.6177e-07,0.72865,0.020903,8.8669e-10,7.2264e-07
0.67016,0.375,0.37497,0.37478,3.4682e-07,0.72954,0.020029,8.8248e-10,6.9276e-07
0.67096,0.375,0.37497,0.37479,3.3219e-07,0.7304,0.019172,8.7839e-10,6.635e-07
0.67177,0.375,0.37497,0.37479,3.1787e-07,0.73125,0.018334,8.7444e-10,6.3487e-07
0.67258,0.375,0.37497,0.3748,3.0386e-07,0.73208,0.017515,8.7061e-10,6.0685e-07
0.67338,0.375,0.37497,0.3748,2.9017e-07,0.73289,0.016713,8.6692e-10,5.7947e-07
0.67419,0.375,0.37497,0.37481,2.7679e-07,0.73368,0.01593,8.6337e-10,5.5271e-07
0.67499,0.375,0.37497,0.37481,2.6372e-07,0.73445,0.015165,8.5994e-10,5.2658e-07
0.6758,0.375,0.37497,0.37481,2.5097e-07,0.73521,0.014419,8.5666e-10,5.0108e-07
0.6766,0.375,0.37497,0.37482,2.3853e-07,0.73595,0.013691,8.5352e-10,4.7621e-07
0.67741,0.375,0.37497,0.37482,2.2641e-07,0.73667,0.012982,8.5051e-10,4.5198e-07
0.67821,0.375,0.37497,0.37483,2.1461e-07,0.73737,0.012291,8.4765e-10,4.2838e-07
0.67902,0.375,0.37497,0.37483,2.0313e-07,0.73805,0.011619,8.4494e-10,4.0541e-07
0.67983,0.375,0.37497,0.37484,1.9196e-07,0.73871,0.010965,8.4237e-10,3.8308e-07
0.68063,0.375,0.37497,0.37484,1.8112e-07,0.73935,0.01033,8.3994e-10,3.6139e-07
0.68144,0.375,0.37497,0.37485,1.7059e-07,0.73998,0.0097137,8.3767e-10,3.4034e-07
0.68224,0.375,0.37497,0.37485,1.6038e-07,0.74059,0.0091161,8.3555e-10,3.1992e-07
0.68305,0.375,0.37497,0.37486,1.5049e-07,0.74118,0.0085373,8.3359e-10,3.0015e-07
0.68385,0.375,0.37497,0.37486,1.4093e-07,0.74175,0.0079772,8.3178e-10,2.8102e-07
0.68466,0.375,0.37497,0.37487,1.3168e-07,0.7423,0.0074359,8.3013e-10,2.6253e-07
0.68546,0.375,0.37497,0.37487,1.2276e-07,0.74283,0.0069135,8.2863e-10,2.4469e-07
0.68627,0.375,0.37497,0.37488,1.1416e-07,0.74334,0.0064099,8.273e-10,2.2749e-07
0.68707,0.375,0.37497,0.37488,1.0588e-07,0.74383,0.0059253,8.2614e-10,2.1094e-07
0.68788,0.375,0.37497,0.37488,9.7927e-08,0.74431,0.0054595,8.2514e-10,1.9503e-07
0.68869,0.375,0.37497,0.37489,9.0296e-08,0.74477,0.0050126,8.2431e-10,1.7977e-07
0.68949,0.375,0.37497,0.37489,8.2989e-08,0.7452,0.0045847,8.2364e-10,1.6516e-07
0.6903,0.375,0.37497,0.3749,7.6007e-08,0.74562,0.0041758,8.2316e-10,1.5119e-07
0.6911,0.375,0.37497,0.3749,6.935e-08,0.74602,0.0037859,8.2284e-10,1.3788e-07
0.69191,0.375,0.37497,0.37491,6.3018e-08,0.7464,0.003415,8.227e-10,1.2521e-07
0.69271,0.375,0.37497,0.37491,5.7011e-08,0.74676,0.0030631,8.2274e-10,1.132e-07
0.69352,0.375,0.37497,0.37492,5.133e-08,0.74711,0.0027303,8.2297e-10,1.0184e-07
0.69432,0.375,0.37497,0.37492,4.5976e-08,0.74743,0.0024165,8.2337e-10,9.1128e-08
0.69513,0.375,0.37497,0.37493,4.0947e-08,0.74773,0.0021219,8.2396e-10,8.107e-08
0.69593,0.375,0.37497,0.37493,3.6245e-08,0.74802,0.0018463,8.2474e-10,7.1666e-08
0.69674,0.375,0.37497,0.37494,3.187e-08,0.74828,0.0015898,8.257e-10,6.2915e-08
0.69755,0.375,0.37497,0.37494,2.7822e-08,0.74853,0.0013525,8.2686e-10,5.4818e-08
0.69835,0.375,0.37497,0.37495,2.4102e-08,0.74876,0.0011343,8.2822e-10,4.7375e-08
0.69916,0.375,0.37497,0.37495,2.0709e-08,0.74897,0.00093532,8.2976e-10,4.0587e-08
0.69996,0.375,0.37497,0.37496,1.7643e-08,0.74916,0.00075545,8.3151e-10,3.4454e-08
0.70077,0.375,0.37497,0.37496,1.4905e-08,0.74933,0.00059476,8.3345e-10,2.8977e-08
0.70157,0.375,0.37497,0.37497,1.2495e-08,0.74948,0.00045325,8.356e-10,2.4155e-08
0.70238,0.375,0.37497,0.37497,1.0414e-08,0.74961,0.00033092,8.3795e-10,1.999e-08
0.70318,0.375,0.37497,0.37498,8.6602e-09,0.74972,0.00022779,8.4051e-10,1.648e-08
0.70399,0.375,0.37497,0.37498,7.2349e-09,0.74982,0.00014385,8.4328e-10,1.3627e-08
0.7048,0.375,0.37497,0.37499,6.138e-09,0.74989,7.9117e-05,8.4625e-10,1.143e-08
0.7056,0.375,0.37497,0.37499,5.3695e-09,0.74995,3.359e-05,8.4944e-10,9.8895e-09
0.70641,0.375,0.37497,0.37499,4.9294e-09,0.74998,7.2712e-06,8.5285e-10,9.0059e-09
0.70721,0.375,0.37497,0.375,4.8177e-09,0.75,1.6216e-07,8.5646e-10,8.779e-09
0.70802,0.375,0.37497,0.375,5.0345e-09,0.75,1.2263e-05,8.603e-10,9.2088e-09
0.70882,0.375,0.37497,0.37501,5.5798e-09,0.74997,4.3574e-05,8.6436e-10,1.0295e-08
0.70963,0.375,0.37497,0.37501,6.4535e-09,0.74993,9.4092e-05,8.6864e-10,1.2038e-08
0.71043,0.375,0.37497,0.37502,7.6556e-09,0.74987,0.00016382,8.7314e-10,1.4438e-08
0.71124,0.375,0.37497,0.37502,9.1861e-09,0.74979,0.00025274,8.7786e-10,1.7494e-08
0.71204,0.375,0.37497,0.37503,1.1045e-08,0.7497,0.00036086,8.8282e-10,2.1207e-08
0.71285,0.375,0.37497,0.37503,1.3232e-08,0.74958,0.00048818,8.88e-10,2.5575e-08
0.71366,0.375,0.37497,0.37504,1.5746e-08,0.74944,0.00063468,8.9341e-10,3.0599e-08
0.71446,0.375,0.37497,0.37504,1.8589e-08,0.74928,0.00080035,8.9905e-10,3.6279e-08
0.71527,0.375,0.37497,0.37505,2.176e-08,0.74911,0.0009852,9.0493e-10,4.2615e-08
0.71607,0.375,0.37497,0.37505,2.5258e-08,0.74892,0.0011892,9.1104e-10,4.9605e-08
0.71688,0.375,0.37497,0.37506,2.9083e-08,0.7487,0.0014124,9.1739e-10,5.725e-08
0.71768,0.375,0.37497,0.37506,3.3236e-08,0.74847,0.0016546,9.2398e-10,6.5549e-08
0.71849,0.375,0.37497,0.37507,3.7716e-08,0.74822,0.0019161,9.308e-10,7.4501e-08
0.71929,0.375,0.37497,0.37507,4.2523e-08,0.74795,0.0021966,9.3787e-10,8.4108e-08
0.7201,0.375,0.37497,0.37508,4.7656e-08,0.74766,0.0024962,9.4518e-10,9.4367e-08
0.7209,0.375,0.37497,0.37508,5.3115e-08,0.74735,0.0028149,9.5273e-10,1.0528e-07
0.72171,0.375,0.37497,0.37509,5.8901e-08,0.74702,0.0031527,9.6053e-10,1.1684e-07
0.72252,0.375,0.37497,0.37509,6.5012e-08,0.74667,0.0035095,9.6858e-10,1.2906e-07
0.72332,0.375,0.37497,0.3751,7.1449e-08,0.7463,0.0038854,9.7687e-10,1.4192e-07
0.72413,0.375,0.37497,0.3751,7.821e-08,0.74592,0.0042802,9.8541e-10,1.5543e-07
0.72493,0.375,0.37497,0.3751,8.5297e-08,0.74552,0.0046941,9.9419e-10,1.696e-07
0.72574,0.375,0.37497,0.37511,9.2707e-08,0.74509,0.0051269,1.0032e-09,1.8441e-07
0.72654,0.375,0.37497,0.37511,1.0044e-07,0.74465,0.0055787,1.0125e-09,1.9987e-07
0.72735,0.375,0.37497,0.37512,1.085e-07,0.74419,0.0060494,1.0221e-09,2.1598e-07
0.72815,0.375,0.37497,0.37512,1.1688e-07,0.74371,0.006539,1.0319e-09,2.3273e-07
0.72896,0.375,0.37497,0.37513,1.2559e-07,0.74321,0.0070475,1.0419e-09,2.5013e-07
0.72976,0.375,0.37497,0.37513,1.3461e-07,0.74269,0.0075748,1.0522e-09,2.6817e-07
0.73057,0.375,0.37497,0.37514,1.4396e-07,0.74215,0.0081209,1.0628e-09,2.8686e-07
0.73138,0.375,0.37497,0.37514,1.5363e-07,0.7416,0.0086859,1.0736e-09,3.0619e-07
0.73218,0.375,0.37497,0.37515,1.6362e-07,0.74102,0.0092696,1.0847e-09,3.2616e-07
0.73299,0.375,0.37497,0.37515,1.7393e-07,0.74043,0.009872,1.096e-09,3.4677e-07
0.73379,0.375,0.37497,0.37516,1.8456e-07,0.73982,0.010493,1.1076e-09,3.6802e-07
0.7346,0.375,0.37497,0.37516,1.9551e-07,0.73919,0.011133,1.1195e-09,3.8991e-07
0.7354,0.375,0.37497,0.37517,2.0678e-07,0.73854,0.011791,1.1316e-09,4.1243e-07
0.73621,0.375,0.37497,0.37517,2.1837e-07,0.73787,0.012468,1.144e-09,4.3559e-07
0.73701,0.375,0.37497,0.37518,2.3027e-07,0.73719,0.013164,1.1567e-09,4.5939e-07
0.73782,0.375,0.37497,0.37518,2.4249e-07,0.73648,0.013878,1.1696e-09,4.8382e-07
0.73863,0.375,0.37497,0.37518,2.5503e-07,0.73576,0.014611,1.1827e-09,5.0888e-07
0.73943,0.375,0.37497,0.37519,2.6788e-07,0.73502,0.015362,1.1962e-09,5.3457e-07
0.74024,0.375,0.37497,0.37519,2.8105e-07,0.73426,0.016132,1.2099e-09,5.609e-07
0.74104,0.375,0.37497,0.3752,2.9454e-07,0.73348,0.01692,1.2239e-09,5.8785e-07
0.74185,0.375,0.37497,0.3752,3.0833e-07,0.73268,0.017726,1.2381e-09,6.1543e-07
0.74265,0.375,0.37497,0.37521,3.2244e-07,0.73186,0.01855,1.2526e-09,6.4363e-07
0.74346,0.375,0.37497,0.37521,3.3686e-07,0.73103,0.019393,1.2674e-09,6.7246e-07
0.74426,0.375,0.37497,0.37522,3.516e-07,0.73018,0.020254,1.2824e-09,7.0191e-07
0.74507,0.375,0.37497,0.37522,3.6664e-07,0.72931,0.021134,1.2977e-09,7.3198e-07
0.74587,0.375,0.37497,0.37523,3.8199e-07,0.72842,0.022031,1.3133e-09,7.6267e-07
0.74668,0.375,0.37497,0.37523,3.9766e-07,0.72751,0.022946,1.3292e-09,7.9398e-07
0.74749,0.375,0.37497,0.37523,4.1363e-07,0.72659,0.02388,1.3453e-09,8.2591e-07
0.74829,0.375,0.37497,0.37524,4.2991e-07,0.72565,0.024831,1.3617e-09,8.5845e-07
0.7491,0.375,0.37497,0.37524,4.4649e-07,0.72469,0.025801,1.3784e-09,8.9161e-07
0.7499,0.375,0.37497,0.37525,4.6338e-07,0.72371,0.026788,1.3953e-09,9.2537e-07
0.75071,0.375,0.37497,0.37525,4.8058e-07,0.72271,0.027793,1.4125e-09,9.5975e-07
0.75151,0.375,0.37497,0.37526,4.9808e-07,0.7217,0.028816,1.43e-09,9.9473e-07
0.75232,0.375,0.37497,0.37526,5.1588e-07,0.72067,0.029857,1.4477e-09,1.0303e-06
0.75312,0.375,0.37497,0.37527,5.3399e-07,0.71962,0.030915,1.4658e-09,1.0665e-06
0.75393,0.375,0.37497,0.37527,5.524e-07,0.71855,0.031991,1.4841e-09,1.1033e-06
0.75473,0.375,0.37497,0.37527,5.7111e-07,0.71746,0.033084,1.5026e-09,1.1407e-06
0.75554,0.375,0.37497,0.37528,5.9011e-07,0.71636,0.034195,1.5215e-09,1.1787e-06
0.75635,0.375,0.37497,0.37528,6.0942e-07,0.71524,0.035324,1.5406e-09,1.2173e-06
0.75715,0.375,0.37497,0.37529,6.2902e-07,0.71411,0.03647,1.56e-09,1.2565e-06
0.75796,0.375,0.37497,0.37529,6.4892e-07,0.71295,0.037633,1.5797e-09,1.2963e-06
0.75876,0.375,0.37497,0.3753,6.6912e-07,0.71178,0.038814,1.5996e-09,1.3366e-06
0.75957,0.375,0.37497,0.3753,6.8961e-07,0.71059,0.040011,1.6199e-09,1.3776e-06
0.76037,0.375,0.37497,0.3753,7.1039e-07,0.70938,0.041226,1.6404e-09,1.4191e-06
0.76118,0.375,0.37497,0.37531,7.3147e-07,0.70816,0.042458,1.6612e-09,1.4613e-06
0.76198,0.375,0.37497,0.37531,7.5283e-07,0.70692,0.043707,1.6822e-09,1.504e-06
0.76279,0.375,0.37497,0.37532,7.7449e-07,0.70566,0.044973,1.7036e-09,1.5473e-06
0.7636,0.375,0.37497,0.37532,7.9644e-07,0.70439,0.046256,1.7252e-09,1.5912e-06
0.7644,0.375,0.37497,0.37533,8.1867e-07,0.7031,0.047556,1.7471e-09,1.6356e-06
0.76521,0.375,0.37497,0.37533,8.4119e-07,0.70179,0.048872,1.7693e-09,1.6806e-06
0.76601,0.375,0.37497,0.37533,8.64e-07,0.70046,0.050206,1.7917e-09,1.7262e-06
0.76682,0.375,0.37497,0.37534,8.8709e-07,0.69912,0.051556,1.8145e-09,1.7724e-06
0.76762,0.375,0.37497,0.37534,9.1047e-07,0.69776,0.052922,1.8375e-09,1.8191e-06
0.76843,0.375,0.37497,0.37535,9.3412e-07,0.69639,0.054305,1.8608e-09,1.8664e-06
0.76923,0.375,0.37497,0.37535,9.5806e-07,0.695,0.055704,1.8844e-09,1.9142e-06
0.77004,0.375,0.37497,0.37535,9.8228e-07,0.69359,0.05712,1.9082e-09,1.9626e-06
0.77084,0.375,0.37497,0.37536,1.0068e-06,0.69217,0.058552,1.9324e-09,2.0116e-06
0.77165,0.375,0.37497,0.37536,1.0315e-06,0.69073,0.06,1.9568e-09,2.0611e-06
0.77246,0.37499,0.37497,0.37537,1.0566e-06,0.68927,0.061465,1.9815e-09,2.1112e-06
0.77326,0.37499,0.37497,0.37537,1.0819e-06,0.6878,0.062945,2.0065e-09,2.1618e-06
0.77407,0.37499,0.37497,0.37538,1.1075e-06,0.68631,0.064441,2.0318e-09,2.213e-06
0.77487,0.37499,0.37497,0.37538,1.1334e-06,0.6848,0.065954,2.0573e-09,2.2647e-06
0.77568,0.37499,0.37497,0.37538,1.1595e-06,0.68328,0.067482,2.0832e-09,2.317e-06
0.77648,0.37499,0.37497,0.37539,1.1859e-06,0.68175,0.069026,2.1093e-09,2.3698e-06
0.77729,0.37499,0.37497,0.37539,1.2126e-06,0.6802,0.070585,2.1357e-09,2.4231e-06
0.77809,0.37499,0.37497,0.37539,1.2396e-06,0.67863,0.072161,2.1624e-09,2.4769e-06
0.7789,0.37499,0.37497,0.3754,1.2668e-06,0.67705,0.073751,2.1893e-09,2.5313e-06
0.7797,0.37499,0.37497,0.3754,1.2942e-06,0.67545,0.075357,2.2166e-09,2.5863e-06
0.78051,0.37499,0.37497,0.37541,1.322e-06,0.67383,0.076979,2.2441e-09,2.6417e-06
0.78132,0.37499,0.37497,0.37541,1.35e-06,0.6722,0.078616,2.2719e-09,2.6977e-06
0.78212,0.37499,0.37497,0.37541,1.3782e-06,0.67056,0.080267,2.3e-09,2.7541e-06
0.78293,0.37499,0.37497,0.37542,1.4067e-06,0.6689,0.081934,2.3284e-09,2.8111e-06
0.78373,0.37499,0.37497,0.37542,1.4355e-06,0.66723,0.083616,2.3571e-09,2.8687e-06
0.78454,0.37499,0.37497,0.37543,1.4645e-06,0.66554,0.085313,2.386e-09,2.9267e-06
0.78534,0.37499,0.37497,0.37543,1.4938e-06,0.66383,0.087025,2.4153e-09,2.9852e-06
0.78615,0.37499,0.37497,0.37543,1.5233e-06,0.66211,0.088752,2.4448e-09,3.0442e-06
0.78695,0.37499,0.37497,0.37544,1.5531e-06,0.66038,0.090493,2.4746e-09,3.1038e-06
0.78776,0.37499,0.37497,0.37544,1.5832e-06,0.65863,0.092249,2.5046e-09,3.1638e-06
0.78856,0.37499,0.37497,0.37544,1.6134e-06,0.65687,0.094019,2.535e-09,3.2243e-06
0.78937,0.37499,0.37497,0.37545,1.644e-06,0.65509,0.095804,2.5656e-09,3.2854e-06
0.79018,0.37499,0.37497,0.37545,1.6747e-06,0.6533,0.097603,2.5966e-09,3.3469e-06
0.79098,0.37499,0.37497,0.37545,1.7057e-06,0.65149,0.099416,2.6278e-09,3.4089e-06
0.79179,0.37499,0.37497,0.37546,1.737e-06,0.64967,0.10124,2.6592e-09,3.4713e-06
0.79259,0.37499,0.37497,0.37546,1.7685e-06,0.64784,0.10308,2.691e-09,3.5343e-06
0.7934,0.37499,0.37497,0.37546,1.8002e-06,0.64599,0.10494,2.723e-09,3.5977e-06
0.7942,0.37499,0.37497,0.37547,1.8322e-06,0.64413,0.10681,2.7554e-09,3.6616e-06
0.79501,0.37499,0.37497,0.37547,1.8644e-06,0.64225,0.10869,2.788e-09,3.726e-06
0.79581,0.37499,0.37497,0.37547,1.8968e-06,0.64036,0.11059,2.8208e-09,3.7909e-06
0.79662,0.37499,0.37497,0.37548,1.9295e-06,0.63846,0.1125,2.854e-09,3.8562e-06
0.79743,0.37499,0.37497,0.37548,1.9624e-06,0.63654,0.11442,2.8874e-09,3.9219e-06
0.79823,0.37499,0.37497,0.37549,1.9955e-06,0.63461,0.11636,2.9211e-09,3.9882e-06
0.79904,0.37499,0.37497,0.37549,2.0289e-06,0.63267,0.11831,2.9551e-09,4.0548e-06
0.79984,0.37499,0.37497,0.37549,2.0625e-06,0.63071,0.12027,2.9893e-09,4.1219e-06
0.80065,0.37499,0.37497,0.37549,2.0963e-06,0.62874,0.12225,3.0239e-09,4.1895e-06
0.80145,0.37499,0.37497,0.3755,2.1303e-06,0.62676,0.12424,3.0587e-09,4.2575e-06
0.80226,0.37499,0.37497,0.3755,2.1645e-06,0.62476,0.12624,3.0937e-09,4.326e-06
0.80306,0.37499,0.37497,0.3755,2.199e-06,0.62276,0.12825,3.1291e-09,4.3949e-06
0.80387,0.37499,0.37497,0.37551,2.2337e-06,0.62073,0.13028,3.1647e-09,4.4642e-06
0.80467,0.37499,0.37497,0.37551,2.2686e-06,0.6187,0.13232,3.2005e-09,4.5339e-06
0.80548,0.37499,0.37497,0.37551,2.3037e-06,0.61665,0.13437,3.2367e-09,4.6041e-06
0.80629,0.37499,0.37497,0.37552,2.339e-06,0.6146,0.13644,3.2731e-09,4.6747e-06
0.80709,0.37499,0.37497,0.37552,2.3745e-06,0.61252,0.13852,3.3098e-09,4.7457e-06
0.8079,0.37499,0.37497,0.37552,2.4102e-06,0.61044,0.1406,3.3467e-09,4.8171e-06
0.8087,0.37499,0.37497,0.37553,2.4462e-06,0.60835,0.14271,3.3839e-09,4.889e-06
0.80951,0.37499,0.37497,0.37553,2.4823e-06,0.60624,0.14482,3.4214e-09,4.9612e-06
0.81031,0.37499,0.37497,0.37553,2.5187e-06,0.60412,0.14694,3.4591e-09,5.0338e-06
0.81112,0.37499,0.37497,0.37553,2.5552e-06,0.60199,0.14908,3.4971e-09,5.1069e-06
0.81192,0.37499,0.37497,0.37554,2.5919e-06,0.59985,0.15123,3.5354e-09,5.1803e-06
0.81273,0.37499,0.37497,0.37554,2.6289e-06,0.59769,0.15339,3.5739e-09,5.2542e-06
0.81353,0.37499,0.37497,0.37554,2.666e-06,0.59553,0.15556,3.6127e-09,5.3284e-06
0.81434,0.37499,0.37497,0.37555,2.7033e-06,0.59335,0.15774,3.6517e-09,5.403e-06
0.81515,0.37499,0.37497,0.37555,2.7408e-06,0.59117,0.15993,3.691e-09,5.478e-06
0.81595,0.37499,0.37497,0.37555,2.7785e-06,0.58897,0.16214,3.7305e-09,5.5533e-06
0.81676,0.37499,0.37497,0.37555,2.8164e-06,0.58676,0.16435,3.7703e-09,5.6291e-06
0.81756,0.37499,0.37497,0.37556,2.8545e-06,0.58454,0.16658,3.8104e-09,5.7052e-06
0.81837,0.37499,0.37497,0.37556,2.8927e-06,0.58231,0.16881,3.8507e-09,5.7816e-06
0.81917,0.37499,0.37497,0.37556,2.9312e-06,0.58006,0.17106,3.8912e-09,5.8584e-06
0.81998,0.37499,0.37497,0.37557,2.9698e-06,0.57781,0.17332,3.932e-09,5.9356e-06
0.82078,0.37499,0.37497,0.37557,3.0086e-06,0.57555,0.17559,3.9731e-09,6.0132e-06
0.82159,0.37499,0.37497,0.37557,3.0475e-06,0.57327,0.17787,4.0144e-09,6.0911e-06
0.8224,0.37499,0.37497,0.37557,3.0867e-06,0.57099,0.18015,4.0559e-09,6.1693e-06
0.8232,0.37499,0.37497,0.37558,3.126e-06,0.5687,0.18245,4.0977e-09,6.2479e-06
0.82401,0.37499,0.37497,0.37558,3.1655e-06,0.5664,0.18476,4.1397e-09,6.3268e-06
0.82481,0.37499,0.37497,0.37558,3.2051e-06,0.56408,0.18708,4.182e-09,6.406e-06
0.82562,0.37499,0.37497,0.37558,3.2449e-06,0.56176,0.18941,4.2245e-09,6.4856e-06
0.82642,0.37499,0.37497,0.37558,3.2849e-06,0.55943,0.19174,4.2673e-09,6.5655e-06
0.82723,0.37499,0.37497,0.37559,3.325e-06,0.55709,0.19409,4.3103e-09,6.6457e-06
0.82803,0.37499,0.37497,0.37559,3.3653e-06,0.55473,0.19644,4.3535e-09,6.7262e-06
0.82884,0.37499,0.37497,0.37559,3.4057e-06,0.55237,0.19881,4.397e-09,6.8071e-06
0.82964,0.37499,0.37497,0.37559,3.4463e-06,0.55001,0.20118,4.4407e-09,6.8882e-06
0.83045,0.37499,0.37497,0.3756,3.4871e-06,0.54763,0.20357,4.4847e-09,6.9697e-06
0.83126,0.37499,0.37497,0.3756,3.528e-06,0.54524,0.20596,4.5289e-09,7.0514e-06
0.83206,0.37499,0.37497,0.3756,3.569e-06,0.54284,0.20836,4.5733e-09,7.1335e-06
0.83287,0.37499,0.37497,0.3756,3.6102e-06,0.54044,0.21077,4.618e-09,7.2158e-06
0.83367,0.37499,0.37497,0.3756,3.6516e-06,0.53803,0.21318,4.6629e-09,7.2985e-06
0.83448,0.37499,0.37497,0.37561,3.6931e-06,0.53561,0.21561,4.708e-09,7.3814e-06
0.83528,0.37499,0.37497,0.37561,3.7347e-06,0.53318,0.21804,4.7534e-09,7.4646e-06
0.83609,0.37499,0.37497,0.37561,3.7764e-06,0.53074,0.22048,4.799e-09,7.5481e-06
0.83689,0.37499,0.37497,0.37561,3.8183e-06,0.52829,0.22293,4.8448e-09,7.6318e-06
0.8377,0.37499,0.37497,0.37561,3.8604e-06,0.52584,0.22539,4.8909e-09,7.7158e-06
0.8385,0.37499,0.37497,0.37562,3.9025e-06,0.52338,0.22785,4.9371e-09,7.8001e-06
0.83931,0.37499,0.37497,0.37562,3.9448e-06,0.52091,0.23033,4.9837e-09,7.8846e-06
0.84012,0.37499,0.37497,0.37562,3.9872e-06,0.51843,0.23281,5.0304e-09,7.9694e-06
0.84092,0.37499,0.37497,0.37562,4.0297e-06,0.51595,0.23529,5.0774e-09,8.0544e-06
0.84173,0.37499,0.37497,0.37562,4.0724e-06,0.51346,0.23779,5.1246e-09,8.1397e-06
0.84253,0.37499,0.37497,0.37563,4.1152e-06,0.51096,0.24029,5.172e-09,8.2252e-06
0.84334,0.37499,0.37497,0.37563,4.1581e-06,0.50846,0.2428,5.2197e-09,8.311e-06
0.84414,0.37499,0.37497,0.37563,4.2011e-06,0.50594,0.24531,5.2675e-09,8.3969e-06
0.84495,0.37499,0.37497,0.37563,4.2442e-06,0.50343,0.24784,5.3156e-09,8.4831e-06
0.84575,0.37499,0.37497,0.37563,4.2875e-06,0.5009,0.25036,5.364e-09,8.5696e-06
0.84656,0.37499,0.37497,0.37563,4.3308e-06,0.49837,0.2529,5.4125e-09,8.6562e-06
0.84736,0.37499,0.37497,0.37564,4.3743e-06,0.49583,0.25544,5.4613e-09,8.7431e-06
0.84817,0.37499,0.37497,0.37564,4.4178e-06,0.49329,0.25799,5.5103e-09,8.8302e-06
0.84898,0.37499,0.37497,0.37564,4.4615e-06,0.49074,0.26054,5.5595e-09,8.9174e-06
0.84978,0.37499,0.37497,0.37564,4.5053e-06,0.48818,0.2631,5.609e-09,9.0049e-06
0.85059,0.37499,0.37497,0.37564,4.5491e-06,0.48562,0.26566,5.6587e-09,9.0926e-06
0.85139,0.37499,0.37497,0.37564,4.5931e-06,0.48305,0.26823,5.7086e-09,9.1804e-06
0.8522,0.37499,0.37497,0.37564,4.6371e-06,0.48048,0.27081,5.7587e-09,9.2685e-06
0.853,0.37499,0.37497,0.37565,4.6813e-06,0.4779,0.27339,5.809e-09,9.3567e-06
0.85381,0.37499,0.37497,0.37565,4.7255e-06,0.47532,0.27597,5.8596e-09,9.4451e-06
0.85461,0.37499,0.37497,0.37565,4.7698e-06,0.47273,0.27857,5.9103e-09,9.5337e-06
0.85542,0.37499,0.37497,0.37565,4.8142e-06,0.47014,0.28116,5.9613e-09,9.6225e-06
0.85623,0.37499,0.37497,0.37565,4.8587e-06,0.46754,0.28376,6.0126e-09,9.7114e-06
0.85703,0.37499,0.37497,0.37565,4.9033e-06,0.46493,0.28637,6.064e-09,9.8005e-06
0.85784,0.37499,0.37497,0.37565,4.9479e-06,0.46233,0.28898,6.1157e-09,9.8897e-06
0.85864,0.37499,0.37497,0.37565,4.9926e-06,0.45971,0.29159,6.1675e-09,9.9791e-06
0.85945,0.37499,0.37497,0.37565,5.0374e-06,0.4571,0.29421,6.2196e-09,1.0069e-05
0.86025,0.37499,0.37497,0.37566,5.0823e-06,0.45448,0.29684,6.2719e-09,1.0158e-05
0.86106,0.37499,0.37497,0.37566,5.1272e-06,0.45185,0.29946,6.3245e-09,1.0248e-05
0.86186,0.37499,0.37497,0.37566,5.1722e-06,0.44922,0.30209,6.3772e-09,1.0338e-05
0.86267,0.37499,0.37497,0.37566,5.2173e-06,0.44659,0.30473,6.4302e-09,1.0428e-05
0.86347,0.37499,0.37497,0.37566,5.2624e-06,0.44395,0.30737,6.4833e-09,1.0518e-05
0.86428,0.37499,0.37497,0.37566,5.3076e-06,0.44131,0.31001,6.5367e-09,1.0609e-05
0.86509,0.37499,0.37497,0.37566,5.3528e-06,0.43867,0.31265,6.5903e-09,1.0699e-05
0.86589,0.37499,0.37497,0.37566,5.3981e-06,0.43602,0.3153,6.6441e-09,1.079e-05
0.8667,0.37499,0.37497,0.37566,5.4434e-06,0.43337,0.31795,6.6981e-09,1.088e-05
0.8675,0.37499,0.37497,0.37566,5.4888e-06,0.43072,0.32061,6.7524e-09,1.0971e-05
0.86831,0.37499,0.37497,0.37566,5.5343e-06,0.42807,0.32326,6.8068e-09,1.1062e-05
0.86911,0.37499,0.37497,0.37567,5.5797e-06,0.42541,0.32592,6.8615e-09,1.1153e-05
0.86992,0.37499,0.37497,0.37567,5.6253e-06,0.42275,0.32859,6.9163e-09,1.1244e-05
0.87072,0.37499,0.37497,0.37567,5.6708e-06,0.42008,0.33125,6.9714e-09,1.1335e-05
0.87153,0.37499,0.37497,0.37567,5.7165e-06,0.41742,0.33392,7.0267e-09,1.1426e-05
0.87233,0.37499,0.37497,0.37567,5.7621e-06,0.41475,0.33659,7.0822e-09,1.1517e-05
0.87314,0.37499,0.37497,0.37567,5.8078e-06,0.41208,0.33926,7.1379e-09,1.1608e-05
0.87395,0.37499,0.37497,0.37567,5.8535e-06,0.40941,0.34193,7.1938e-09,1.17e-05
0.87475,0.37499,0.37497,0.37567,5.8992e-06,0.40673,0.3446,7.2498e-09,1.1791e-05
0.87556,0.37499,0.37497,0.37567,5.945e-06,0.40406,0.34728,7.3061e-09,1.1883e-05
0.87636,0.37499,0.37497,0.37567,5.9908e-06,0.40138,0.34996,7.3626e-09,1.1974e-05
0.87717,0.37499,0.37497,0.37567,6.0366e-06,0.3987,0.35264,7.4193e-09,1.2066e-05
0.87797,0.37499,0.37497,0.37567,6.0824e-06,0.39602,0.35532,7.4762e-09,1.2157e-05
0.87878,0.37499,0.37497,0.37567,6.1283e-06,0.39334,0.358,7.5333e-09,1.2249e-05
0.87958,0.37499,0.37497,0.37567,6.1741e-06,0.39066,0.36068,7.5905e-09,1.2341e-05
0.88039,0.37499,0.37497,0.37567,6.22e-06,0.38798,0.36336,7.648e-09,1.2432e-05
0.8812,0.37499,0.37497,0.37567,6.2659e-06,0.3853,0.36604,7.7057e-09,1.2524e-05
0.882,0.37499,0.37497,0.37567,6.3118e-06,0.38262,0.36873,7.7635e-09,1.2616e-05
0.88281,0.37499,0.37497,0.37567,6.3577e-06,0.37993,0.37141,7.8215e-09,1.2708e-05
0.88361,0.37499,0.37497,0.37567,6.4036e-06,0.37725,0.37409,7.8797e-09,1.2799e-05
0.88442,0.37499,0.37497,0.37567,6.4495e-06,0.37456,0.37678,7.9381e-09,1.2891e-05
0.88522,0.37499,0.37497,0.37567,6.4954e-06,0.37188,0.37946,7.9967e-09,1.2983e-05
0.88603,0.37499,0.37497,0.37567,6.5413e-06,0.3692,0.38215,8.0554e-09,1.3075e-05
0.88683,0.37499,0.37497,0.37567,6.5872e-06,0.36651,0.38483,8.1144e-09,1.3166e-05
0.88764,0.37499,0.37497,0.37567,6.6331e-06,0.36383,0.38751,8.1735e-09,1.3258e-05
0.88844,0.37499,0.37497,0.37567,6.6789e-06,0.36115,0.39019,8.2327e-09,1.335e-05
0.88925,0.37499,0.37497,0.37567,6.7248e-06,0.35847,0.39288,8.2922e-09,1.3441e-05
0.89006,0.37499,0.37497,0.37567,6.7706e-06,0.35578,0.39556,8.3518e-09,1.3533e-05
0.89086,0.37499,0.37497,0.37567,6.8165e-06,0.3531,0.39823,8.4115e-09,1.3625e-05
0.89167,0.37499,0.37497,0.37567,6.8623e-06,0.35043,0.40091,8.4715e-09,1.3716e-05
0.89247,0.37499,0.37497,0.37567,6.9081e-06,0.34775,0.40359,8.5315e-09,1.3808e-05
0.89328,0.37499,0.37497,0.37567,6.9538e-06,0.34507,0.40627,8.5918e-09,1.3899e-05
0.89408,0.37499,0.37497,0.37567,6.9995e-06,0.3424,0.40894,8.6522e-09,1.399e-05
0.89489,0.37499,0.37497,0.37567,7.0452e-06,0.33972,0.41161,8.7127e-09,1.4082e-05
0.89569,0.37499,0.37497,0.37567,7.0909e-06,0.33705,0.41428,8.7734e-09,1.4173e-05
0.8965,0.37499,0.37497,0.37567,7.1365e-06,0.33438,0.41695,8.8343e-09,1.4264e-05
0.8973,0.37499,0.37497,0.37567,7.1821e-06,0.33172,0.41962,8.8953e-09,1.4355e-05
0.89811,0.37499,0.37497,0.37567,7.2277e-06,0.32905,0.42228,8.9564e-09,1.4446e-05
0.89892,0.37499,0.37497,0.37567,7.2732e-06,0.32639,0.42494,9.0176e-09,1.4537e-05
0.89972,0.37499,0.37497,0.37566,7.3187e-06,0.32373,0.4276,9.079e-09,1.4628e-05
0.90053,0.37499,0.37497,0.37566,7.3641e-06,0.32107,0.43026,9.1406e-09,1.4719e-05
0.90133,0.37499,0.37497,0.37566,7.4095e-06,0.31842,0.43291,9.2022e-09,1.481e-05
0.90214,0.37499,0.37497,0.37566,7.4548e-06,0.31577,0.43556,9.264e-09,1.49e-05
0.90294,0.37499,0.37497,0.37566,7.5001e-06,0.31312,0.43821,9.3259e-09,1.4991e-05
0.90375,0.37499,0.37497,0.37566,7.5453e-06,0.31047,0.44085,9.3879e-09,1.5081e-05
0.90455,0.37499,0.37497,0.37566,7.5905e-06,0.30783,0.44349,9.45e-09,1.5171e-05
0.90536,0.37499,0.37497,0.37566,7.6356e-06,0.30519,0.44613,9.5123e-09,1.5262e-05
0.90617,0.37499,0.37497,0.37566,7.6806e-06,0.30255,0.44876,9.5746e-09,1.5352e-05
0.90697,0.37499,0.37497,0.37566,7.7256e-06,0.29992,0.45139,9.6371e-09,1.5442e-05
0.90778,0.37499,0.37497,0.37566,7.7705e-06,0.2973,0.45402,9.6996e-09,1.5531e-05
0.90858,0.37499,0.37497,0.37566,7.8153e-06,0.29467,0.45664,9.7623e-09,1.5621e-05
0.90939,0.37499,0.37497,0.37565,7.8601e-06,0.29205,0.45926,9.825e-09,1.571e-05
0.91019,0.37499,0.37497,0.37565,7.9048e-06,0.28944,0.46187,9.8879e-09,1.58e-05
0.911,0.37499,0.37497,0.37565,7.9494e-06,0.28683,0.46448,9.9508e-09,1.5889e-05
0.9118,0.37499,0.37497,0.37565,7.9939e-06,0.28422,0.46708,1.0014e-08,1.5978e-05
0.91261,0.37499,0.37497,0.37565,8.0384e-06,0.28162,0.46968,1.0077e-08,1.6067e-05
0.91341,0.37499,0.37497,0.37565,8.0828e-06,0.27902,0.47228,1.014e-08,1.6155e-05
0.91422,0.37499,0.37497,0.37565,8.1271e-06,0.27643,0.47487,1.0203e-08,1.6244e-05
0.91503,0.37499,0.37497,0.37565,8.1713e-06,0.27384,0.47745,1.0267e-08,1.6332e-05
0.91583,0.37499,0.37497,0.37564,8.2154e-06,0.27126,0.48003,1.033e-08,1.642e-05
0.91664,0.37499,0.37497,0.37564,8.2594e-06,0.26868,0.4826,1.0394e-08,1.6508e-05
0.91744,0.37499,0.37497,0.37564,8.3033e-06,0.26611,0.48517,1.0457e-08,1.6596e-05
0.91825,0.37499,0.37497,0.37564,8.3472e-06,0.26355,0.48773,1.0521e-08,1.6684e-05
0.91905,0.37499,0.37497,0.37564,8.3909e-06,0.26099,0.49029,1.0584e-08,1.6771e-05
0.91986,0.37499,0.37497,0.37564,8.4345e-06,0.25843,0.49284,1.0648e-08,1.6858e-05
0.92066,0.37499,0.37497,0.37564,8.478e-06,0.25588,0.49539,1.0712e-08,1.6945e-05
0.92147,0.37499,0.37497,0.37563,8.5215e-06,0.25334,0.49793,1.0776e-08,1.7032e-05
0.92227,0.37499,0.37497,0.37563,8.5648e-06,0.25081,0.50046,1.0839e-08,1.7119e-05
0.92308,0.37499,0.37497,0.37563,8.608e-06,0.24828,0.50298,1.0903e-08,1.7205e-05
0.92389,0.37499,0.37497,0.37563,8.6511e-06,0.24575,0.5055,1.0967e-08,1.7291e-05
0.92469,0.37499,0.37497,0.37563,8.6941e-06,0.24324,0.50802,1.1031e-08,1.7377e-05
0.9255,0.37499,0.37497,0.37563,8.7369e-06,0.24073,0.51052,1.1095e-08,1.7463e-05
0.9263,0.37499,0.37497,0.37562,8.7797e-06,0.23823,0.51302,1.1159e-08,1.7548e-05
0.92711,0.37499,0.37497,0.37562,8.8223e-06,0.23573,0.51551,1.1223e-08,1.7633e-05
0.92791,0.37499,0.37497,0.37562,8.8648e-06,0.23324,0.518,1.1287e-08,1.7718e-05
0.92872,0.37499,0.37497,0.37562,8.9071e-06,0.23076,0.52048,1.1351e-08,1.7803e-05
0.92952,0.37499,0.37497,0.37562,8.9494e-06,0.22829,0.52295,1.1415e-08,1.7887e-05
0.93033,0.37499,0.37497,0.37562,8.9915e-06,0.22582,0.52541,1.1479e-08,1.7972e-05
0.93113,0.37499,0.37497,0.37561,9.0335e-06,0.22336,0.52786,1.1543e-08,1.8055e-05
0.93194,0.37499,0.37497,0.37561,9.0753e-06,0.22091,0.53031,1.1607e-08,1.8139e-05
0.93275,0.37499,0.37497,0.37561,9.1171e-06,0.21847,0.53275,1.1671e-08,1.8222e-05
0.93355,0.37499,0.37497,0.37561,9.1586e-06,0.21603,0.53518,1.1736e-08,1.8306e-05
0.93436,0.37499,0.37497,0.37561,9.2001e-06,0.21361,0.5376,1.18e-08,1.8388e-05
0.93516,0.37499,0.37497,0.3756,9.2414e-06,0.21119,0.54002,1.1864e-08,1.8471e-05
0.93597,0.37499,0.37497,0.3756,9.2825e-06,0.20878,0.54242,1.1928e-08,1.8553e-05
0.93677,0.37499,0.37497,0.3756,9.3235e-06,0.20638,0.54482,1.1992e-08,1.8635e-05
0.93758,0.37499,0.37497,0.3756,9.3644e-06,0.20398,0.54721,1.2056e-08,1.8717e-05
0.93838,0.37499,0.37497,0.37559,9.4051e-06,0.2016,0.54959,1.212e-08,1.8798e-05
0.93919,0.37499,0.37497,0.37559,9.4456e-06,0.19922,0.55196,1.2184e-08,1.8879e-05
0.94,0.37499,0.37497,0.37559,9.486e-06,0.19686,0.55432,1.2248e-08,1.896e-05
0.9408,0.37499,0.37497,0.37559,9.5263e-06,0.1945,0.55667,1.2312e-08,1.904e-05
0.94161,0.37498,0.37497,0.37559,9.5663e-06,0.19215,0.55902,1.2376e-08,1.912e-05
0.94241,0.37498,0.37497,0.37558,9.6063e-06,0.18981,0.56135,1.2439e-08,1.92e-05
0.94322,0.37498,0.37497,0.37558,9.646e-06,0.18748,0.56368,1.2503e-08,1.928e-05
0.94402,0.37498,0.37497,0.37558,9.6856e-06,0.18517,0.56599,1.2567e-08,1.9359e-05
0.94483,0.37498,0.37497,0.37558,9.725e-06,0.18286,0.5683,1.2631e-08,1.9437e-05
0.94563,0.37498,0.37497,0.37557,9.7643e-06,0.18056,0.57059,1.2694e-08,1.9516e-05
0.94644,0.37498,0.37497,0.37557,9.8034e-06,0.17827,0.57288,1.2758e-08,1.9594e-05
0.94724,0.37498,0.37497,0.37557,9.8423e-06,0.17599,0.57515,1.2822e-08,1.9672e-05
0.94805,0.37498,0.37497,0.37557,9.881e-06,0.17372,0.57742,1.2885e-08,1.9749e-05
0.94886,0.37498,0.37497,0.37556,9.9196e-06,0.17146,0.57967,1.2948e-08,1.9826e-05
0.94966,0.37498,0.37497,0.37556,9.9579e-06,0.16921,0.58191,1.3012e-08,1.9903e-05
0.95047,0.37498,0.37497,0.37556,9.9961e-06,0.16697,0.58415,1.3075e-08,1.9979e-05
0.95127,0.37498,0.37497,0.37555,1.0034e-05,0.16474,0.58637,1.3138e-08,2.0055e-05
0.95208,0.37498,0.37497,0.37555,1.0072e-05,0.16252,0.58858,1.3202e-08,2.0131e-05
0.95288,0.37498,0.37497,0.37555,1.011e-05,0.16032,0.59078,1.3265e-08,2.0206e-05
0.95369,0.37498,0.37497,0.37555,1.0147e-05,0.15812,0.59297,1.3328e-08,2.0281e-05
0.95449,0.37498,0.37497,0.37554,1.0184e-05,0.15594,0.59515,1.3391e-08,2.0355e-05
0.9553,0.37498,0.37497,0.37554,1.0221e-05,0.15377,0.59732,1.3453e-08,2.0429e-05
0.9561,0.37498,0.37497,0.37554,1.0258e-05,0.1516,0.59947,1.3516e-08,2.0503e-05
0.95691,0.37498,0.37497,0.37554,1.0295e-05,0.14945,0.60162,1.3579e-08,2.0576e-05
0.95772,0.37498,0.37497,0.37553,1.0331e-05,0.14732,0.60375,1.3641e-08,2.0649e-05
0.95852,0.37498,0.37497,0.37553,1.0368e-05,0.14519,0.60587,1.3704e-08,2.0722e-05
0.95933,0.37498,0.37497,0.37553,1.0404e-05,0.14307,0.60798,1.3766e-08,2.0794e-05
0.96013,0.37498,0.37497,0.37552,1.044e-05,0.14097,0.61008,1.3829e-08,2.0865e-05
0.96094,0.37498,0.37497,0.37552,1.0475e-05,0.13888,0.61216,1.3891e-08,2.0937e-05
0.96174,0.37498,0.37497,0.37552,1.0511e-05,0.1368,0.61423,1.3953e-08,2.1008e-05
0.96255,0.37498,0.37497,0.37551,1.0546e-05,0.13473,0.61629,1.4015e-08,2.1078e-05
0.96335,0.37498,0.37497,0.37551,1.0581e-05,0.13268,0.61834,1.4077e-08,2.1148e-05
0.96416,0.37498,0.37497,0.37551,1.0616e-05,0.13064,0.62038,1.4138e-08,2.1218e-05
0.96497,0.37498,0.37497,0.37551,1.065e-05,0.12861,0.6224,1.42e-08,2.1287e-05
0.96577,0.37498,0.37497,0.3755,1.0685e-05,0.12659,0.62441,1.4261e-08,2.1355e-05
0.96658,0.37498,0.37497,0.3755,1.0719e-05,0.12459,0.62641,1.4323e-08,2.1424e-05
0.96738,0.37498,0.37497,0.3755,1.0753e-05,0.1226,0.6284,1.4384e-08,2.1492e-05
0.96819,0.37498,0.37497,0.37549,1.0787e-05,0.12062,0.63037,1.4445e-08,2.1559e-05
0.96899,0.37498,0.37497,0.37549,1.082e-05,0.11865,0.63233,1.4506e-08,2.1626e-05
0.9698,0.37498,0.37497,0.37549,1.0854e-05,0.1167,0.63427,1.4566e-08,2.1692e-05
0.9706,0.37498,0.37497,0.37548,1.0887e-05,0.11476,0.6362,1.4627e-08,2.1758e-05
0.97141,0.37498,0.37497,0.37548,1.0919e-05,0.11283,0.63812,1.4688e-08,2.1824e-05
0.97221,0.37498,0.37497,0.37548,1.0952e-05,0.11092,0.64003,1.4748e-08,2.1889e-05
0.97302,0.37498,0.37497,0.37547,1.0984e-05,0.10902,0.64192,1.4808e-08,2.1954e-05
0.97383,0.37498,0.37497,0.37547,1.1016e-05,0.10714,0.6438,1.4868e-08,2.2018e-05
0.97463,0.37498,0.37497,0.37547,1.1048e-05,0.10527,0.64566,1.4928e-08,2.2082e-05
0.97544,0.37498,0.37497,0.37546,1.108e-05,0.10341,0.64752,1.4987e-08,2.2145e-05
0.97624,0.37498,0.37497,0.37546,1.1111e-05,0.10156,0.64935,1.5047e-08,2.2208e-05
0.97705,0.37498,0.37497,0.37545,1.1143e-05,0.099735,0.65117,1.5106e-08,2.227e-05
0.97785,0.37498,0.37497,0.37545,1.1174e-05,0.097919,0.65298,1.5165e-08,2.2332e-05
0.97866,0.37498,0.37497,0.37545,1.1204e-05,0.096118,0.65478,1.5224e-08,2.2393e-05
0.97946,0.37498,0.37497,0.37544,1.1235e-05,0.094331,0.65656,1.5283e-08,2.2454e-05
0.98027,0.37498,0.37497,0.37544,1.1265e-05,0.092558,0.65832,1.5342e-08,2.2514e-05
0.98107,0.37498,0.37497,0.37544,1.1295e-05,0.090799,0.66007,1.54e-08,2.2574e-05
0.98188,0.37498,0.37497,0.37543,1.1325e-05,0.089056,0.66181,1.5458e-08,2.2634e-05
0.98269,0.37498,0.37497,0.37543,1.1354e-05,0.087327,0.66353,1.5516e-08,2.2693e-05
0.98349,0.37498,0.37497,0.37543,1.1383e-05,0.085612,0.66524,1.5574e-08,2.2751e-05
0.9843,0.37498,0.37497,0.37542,1.1412e-05,0.083913,0.66693,1.5631e-08,2.2809e-05
0.9851,0.37498,0.37497,0.37542,1.1441e-05,0.082228,0.66861,1.5689e-08,2.2866e-05
0.98591,0.37498,0.37497,0.37541,1.1469e-05,0.080558,0.67027,1.5746e-08,2.2923e-05
0.98671,0.37498,0.37497,0.37541,1.1497e-05,0.078904,0.67192,1.5803e-08,2.2979e-05
0.98752,0.37498,0.37497,0.37541,1.1525e-05,0.077264,0.67355,1.586e-08,2.3035e-05
0.98832,0.37498,0.37497,0.3754,1.1553e-05,0.07564,0.67517,1.5916e-08,2.309e-05
0.98913,0.37498,0.37497,0.3754,1.158e-05,0.074031,0.67677,1.5972e-08,2.3145e-05
0.98993,0.37498,0.37497,0.3754,1.1608e-05,0.072438,0.67835,1.6028e-08,2.3199e-05
0.99074,0.37498,0.37497,0.37539,1.1634e-05,0.07086,0.67992,1.6084e-08,2.3253e-05
0.99155,0.37498,0.37497,0.37539,1.1661e-05,0.069298,0.68148,1.614e-08,2.3306e-05
0.99235,0.37498,0.37497,0.37538,1.1687e-05,0.067751,0.68302,1.6195e-08,2.3358e-05
0.99316,0.37498,0.37497,0.37538,1.1713e-05,0.06622,0.68454,1.625e-08,2.341e-05
0.99396,0.37498,0.37497,0.37538,1.1739e-05,0.064705,0.68605,1.6305e-08,2.3462e-05
0.99477,0.37498,0.37497,0.37537,1.1765e-05,0.063206,0.68754,1.6359e-08,2.3513e-05
0.99557,0.37498,0.37497,0.37537,1.179e-05,0.061723,0.68901,1.6414e-08,2.3563e-05
0.99638,0.37498,0.37497,0.37536,1.1815e-05,0.060256,0.69047,1.6468e-08,2.3613e-05
0.99718,0.37498,0.37497,0.37536,1.184e-05,0.058805,0.69191,1.6521e-08,2.3663e-05
0.99799,0.37498,0.37497,0.37536,1.1864e-05,0.05737,0.69334,1.6575e-08,2.3711e-05
0.9988,0.37498,0.37497,0.37535,1.1888e-05,0.055951,0.69475,1.6628e-08,2.376e-05
0.9996,0.37498,0.37497,0.37535,1.1912e-05,0.054549,0.69615,1.6681e-08,2.3807e-05
1.0004,0.37498,0.37497,0.37534,1.1936e-05,0.053163,0.69752,1.6734e-08,2.3854e-05
1.0012,0.37498,0.37497,0.37534,1.1959e-05,0.051794,0.69888,1.6786e-08,2.3901e-05
1.002,0.37498,0.37497,0.37534,1.1982e-05,0.050441,0.70023,1.6838e-08,2.3947e-05
1.0028,0.37498,0.37497,0.37533,1.2005e-05,0.049105,0.70156,1.689e-08,2.3992e-05
1.0036,0.37498,0.37497,0.37533,1.2027e-05,0.047785,0.70287,1.6942e-08,2.4037e-05
1.0044,0.37498,0.37497,0.37532,1.2049e-05,0.046483,0.70416,1.6993e-08,2.4081e-05
1.0052,0.37498,0.37497,0.37532,1.2071e-05,0.045197,0.70544,1.7044e-08,2.4125e-05
1.006,0.37498,0.37497,0.37531,1.2093e-05,0.043928,0.7067,1.7094e-08,2.4168e-05
1.0069,0.37498,0.37497,0.37531,1.2114e-05,0.042676,0.70794,1.7145e-08,2.421e-05
1.0077,0.37498,0.37497,0.37531,1.2135e-05,0.041441,0.70917,1.7195e-08,2.4252e-05
1.0085,0.37498,0.37497,0.3753,1.2155e-05,0.040223,0.71038,1.7245e-08,2.4294e-05
1.0093,0.37498,0.37497,0.3753,1.2176e-05,0.039022,0.71157,1.7294e-08,2.4334e-05
1.0101,0.37498,0.37497,0.37529,1.2196e-05,0.037839,0.71275,1.7343e-08,2.4375e-05
1.0109,0.37498,0.37497,0.37529,1.2216e-05,0.036672,0.7139,1.7392e-08,2.4414e-05
1.0117,0.37498,0.37497,0.37528,1.2235e-05,0.035523,0.71504,1.744e-08,2.4453e-05
1.0125,0.37498,0.37497,0.37528,1.2254e-05,0.034392,0.71617,1.7489e-08,2.4491e-05
1.0133,0.37498,0.37497,0.37528,1.2273e-05,0.033278,0.71727,1.7536e-08,2.4529e-05
1.0141,0.37498,0.37497,0.37527,1.2292e-05,0.032181,0.71836,1.7584e-08,2.4566e-05
1.0149,0.37498,0.37497,0.37527,1.231e-05,0.031102,0.71943,1.7631e-08,2.4603e-05
1.0157,0.37498,0.37497,0.37526,1.2328e-05,0.030041,0.72048,1.7678e-08,2.4639e-05
1.0165,0.37498,0.37497,0.37526,1.2346e-05,0.028997,0.72152,1.7725e-08,2.4674e-05
1.0173,0.37498,0.37497,0.37525,1.2363e-05,0.027971,0.72254,1.7771e-08,2.4709e-05
1.0181,0.37498,0.37497,0.37525,1.2381e-05,0.026963,0.72353,1.7817e-08,2.4743e-05
1.0189,0.37498,0.37497,0.37524,1.2397e-05,0.025972,0.72452,1.7862e-08,2.4777e-05
1.0197,0.37498,0.37497,0.37524,1.2414e-05,0.025,0.72548,1.7907e-08,2.481e-05
1.0205,0.37498,0.37497,0.37524,1.243e-05,0.024045,0.72643,1.7952e-08,2.4842e-05
1.0213,0.37498,0.37497,0.37523,1.2446e-05,0.023109,0.72735,1.7997e-08,2.4874e-05
1.0222,0.37498,0.37497,0.37523,1.2461e-05,0.02219,0.72826,1.8041e-08,2.4905e-05
1.023,0.37498,0.37497,0.37522,1.2477e-05,0.021289,0.72915,1.8084e-08,2.4935e-05
1.0238,0.37498,0.37497,0.37522,1.2492e-05,0.020407,0.73003,1.8128e-08,2.4965e-05
1.0246,0.37498,0.37497,0.37521,1.2506e-05,0.019543,0.73088,1.8171e-08,2.4994e-05
1.0254,0.37498,0.37497,0.37521,1.2521e-05,0.018697,0.73172,1.8214e-08,2.5023e-05
1.0262,0.37498,0.37497,0.3752,1.2535e-05,0.017869,0.73254,1.8256e-08,2.5051e-05
1.027,0.37498,0.37497,0.3752,1.2548e-05,0.017059,0.73334,1.8298e-08,2.5078e-05
1.0278,0.37498,0.37497,0.37519,1.2562e-05,0.016268,0.73412,1.834e-08,2.5105e-05
1.0286,0.37498,0.37497,0.37519,1.2575e-05,0.015496,0.73488,1.8381e-08,2.5131e-05
1.0294,0.37498,0.37497,0.37519,1.2588e-05,0.014741,0.73563,1.8422e-08,2.5157e-05
1.0302,0.37498,0.37497,0.37518,1.26e-05,0.014005,0.73636,1.8462e-08,2.5182e-05
1.031,0.37498,0.37497,0.37518,1.2612e-05,0.013288,0.73706,1.8502e-08,2.5206e-05
1.0318,0.37498,0.37497,0.37517,1.2624e-05,0.012589,0.73775,1.8542e-08,2.5229e-05
1.0326,0.37498,0.37497,0.37517,1.2635e-05,0.011909,0.73842,1.8581e-08,2.5252e-05
1.0334,0.37498,0.37497,0.37516,1.2647e-05,0.011247,0.73908,1.862e-08,2.5275e-05
1.0342,0.37498,0.37497,0.37516,1.2657e-05,0.010604,0.73971,1.8659e-08,2.5296e-05
1.035,0.37498,0.37497,0.37515,1.2668e-05,0.0099795,0.74033,1.8697e-08,2.5317e-05
1.0358,0.37498,0.37497,0.37515,1.2678e-05,0.0093737,0.74092,1.8735e-08,2.5338e-05
1.0367,0.37498,0.37497,0.37514,1.2688e-05,0.0087868,0.7415,1.8772e-08,2.5357e-05
1.0375,0.37498,0.37497,0.37514,1.2698e-05,0.0082185,0.74206,1.8809e-08,2.5376e-05
1.0383,0.37498,0.37497,0.37513,1.2707e-05,0.0076691,0.7426,1.8846e-08,2.5395e-05
1.0391,0.37498,0.37497,0.37513,1.2716e-05,0.0071385,0.74312,1.8882e-08,2.5413e-05
1.0399,0.37498,0.37497,0.37512,1.2724e-05,0.0066267,0.74362,1.8918e-08,2.543e-05
1.0407,0.37498,0.37497,0.37512,1.2733e-05,0.0061338,0.74411,1.8953e-08,2.5446e-05
1.0415,0.37498,0.37497,0.37511,1.2741e-05,0.0056598,0.74457,1.8988e-08,2.5462e-05
1.0423,0.37498,0.37497,0.37511,1.2748e-05,0.0052047,0.74502,1.9023e-08,2.5478e-05
1.0431,0.37498,0.37497,0.37511,1.2756e-05,0.0047685,0.74544,1.9057e-08,2.5492e-05
1.0439,0.37498,0.37497,0.3751,1.2763e-05,0.0043514,0.74585,1.9091e-08,2.5506e-05
1.0447,0.37498,0.37497,0.3751,1.2769e-05,0.0039532,0.74624,1.9124e-08,2.5519e-05
1.0455,0.37498,0.37497,0.37509,1.2776e-05,0.003574,0.74661,1.9157e-08,2.5532e-05
1.0463,0.37498,0.37497,0.37509,1.2782e-05,0.0032138,0.74696,1.919e-08,2.5544e-05
1.0471,0.37498,0.37497,0.37508,1.2787e-05,0.0028727,0.74729,1.9222e-08,2.5555e-05
1.0479,0.37498,0.37497,0.37508,1.2793e-05,0.0025507,0.7476,1.9254e-08,2.5566e-05
1.0487,0.37498,0.37497,0.37507,1.2798e-05,0.0022477,0.7479,1.9285e-08,2.5576e-05
1.0495,0.37498,0.37497,0.37507,1.2802e-05,0.0019638,0.74817,1.9316e-08,2.5585e-05
1.0503,0.37498,0.37497,0.37506,1.2807e-05,0.0016991,0.74843,1.9346e-08,2.5594e-05
1.0512,0.37498,0.37497,0.37506,1.2811e-05,0.0014534,0.74866,1.9376e-08,2.5602e-05
1.052,0.37498,0.37497,0.37505,1.2815e-05,0.0012269,0.74888,1.9406e-08,2.561e-05
1.0528,0.37498,0.37497,0.37505,1.2818e-05,0.0010195,0.74908,1.9435e-08,2.5616e-05
1.0536,0.37498,0.37497,0.37504,1.2821e-05,0.00083135,0.74926,1.9463e-08,2.5623e-05
1.0544,0.37498,0.37497,0.37504,1.2824e-05,0.00066231,0.74942,1.9492e-08,2.5628e-05
1.0552,0.37498,0.37497,0.37503,1.2826e-05,0.00051245,0.74956,1.9519e-08,2.5633e-05
1.056,0.37498,0.37497,0.37503,1.2828e-05,0.00038178,0.74968,1.9547e-08,2.5637e-05
1.0568,0.37498,0.37497,0.37502,1.283e-05,0.00027029,0.74978,1.9574e-08,2.564e-05
1.0576,0.37498,0.37497,0.37502,1.2831e-05,0.00017801,0.74986,1.96e-08,2.5643e-05
1.0584,0.37498,0.37497,0.37501,1.2833e-05,0.00010492,0.74992,1.9626e-08,2.5645e-05
1.0592,0.37498,0.37497,0.37501,1.2833e-05,5.1035e-05,0.74997,1.9651e-08,2.5647e-05
1.06,0.37498,0.37497,0.37501,1.2834e-05,1.636e-05,0.74999,1.9676e-08,2.5648e-05
1.0608,0.37498,0.37497,0.375,1.2834e-05,8.941e-07,0.75,1.9701e-08,2.5648e-05
1.0616,0.37498,0.37497,0.375,1.2834e-05,4.6381e-06,0.74999,1.9725e-08,2.5648e-05
1.0624,0.37498,0.37497,0.37499,1.2833e-05,2.7592e-05,0.74995,1.9749e-08,2.5646e-05
1.0632,0.37498,0.37497,0.37499,1.2832e-05,6.9755e-05,0.7499,1.9772e-08,2.5645e-05
1.064,0.37498,0.37497,0.37498,1.2831e-05,0.00013112,0.74983,1.9795e-08,2.5642e-05
1.0648,0.37498,0.37497,0.37498,1.2829e-05,0.0002117,0.74974,1.9817e-08,2.5639e-05
1.0657,0.37498,0.37497,0.37497,1.2828e-05,0.00031147,0.74963,1.9839e-08,2.5635e-05
1.0665,0.37498,0.37497,0.37497,1.2825e-05,0.00043043,0.7495,1.986e-08,2.5631e-05
1.0673,0.37498,0.37497,0.37496,1.2823e-05,0.00056859,0.74936,1.9881e-08,2.5626e-05
1.0681,0.37498,0.37497,0.37496,1.282e-05,0.00072592,0.74919,1.9901e-08,2.562e-05
1.0689,0.37498,0.37497,0.37495,1.2817e-05,0.00090243,0.749,1.9921e-08,2.5614e-05
1.0697,0.37498,0.37497,0.37495,1.2813e-05,0.0010981,0.7488,1.994e-08,2.5607e-05
1.0705,0.37498,0.37497,0.37494,1.281e-05,0.0013129,0.74857,1.9959e-08,2.5599e-05
1.0713,0.37498,0.37497,0.37494,1.2805e-05,0.0015469,0.74833,1.9978e-08,2.5591e-05
1.0721,0.37498,0.37497,0.37493,1.2801e-05,0.0018,0.74807,1.9995e-08,2.5582e-05
1.0729,0.37498,0.37497,0.37493,1.2796e-05,0.0020722,0.74778,2.0013e-08,2.5572e-05
1.0737,0.37498,0.37497,0.37492,1.2791e-05,0.0023635,0.74748,2.003e-08,2.5562e-05
1.0745,0.37498,0.37497,0.37492,1.2786e-05,0.0026739,0.74716,2.0046e-08,2.5551e-05
1.0753,0.37498,0.37497,0.37491,1.278e-05,0.0030034,0.74682,2.0062e-08,2.554e-05
1.0761,0.37498,0.37497,0.37491,1.2774e-05,0.003352,0.74647,2.0077e-08,2.5527e-05
1.0769,0.37498,0.37497,0.3749,1.2767e-05,0.0037195,0.74609,2.0092e-08,2.5514e-05
1.0777,0.37498,0.37497,0.3749,1.2761e-05,0.0041061,0.74569,2.0106e-08,2.5501e-05
1.0785,0.37498,0.37497,0.3749,1.2753e-05,0.0045117,0.74528,2.012e-08,2.5487e-05
1.0793,0.37498,0.37497,0.37489,1.2746e-05,0.0049363,0.74484,2.0134e-08,2.5472e-05
1.0801,0.37498,0.37497,0.37489,1.2738e-05,0.0053798,0.74439,2.0146e-08,2.5456e-05
1.081,0.37498,0.37497,0.37488,1.273e-05,0.0058423,0.74392,2.0159e-08,2.544e-05
1.0818,0.37498,0.37497,0.37488,1.2722e-05,0.0063237,0.74343,2.017e-08,2.5424e-05
1.0826,0.37498,0.37497,0.37487,1.2713e-05,0.0068239,0.74292,2.0182e-08,2.5406e-05
1.0834,0.37498,0.37497,0.37487,1.2704e-05,0.0073431,0.74239,2.0192e-08,2.5388e-05
1.0842,0.37498,0.37497,0.37486,1.2695e-05,0.007881,0.74184,2.0203e-08,2.5369e-05
1.085,0.37498,0.37497,0.37486,1.2685e-05,0.0084378,0.74128,2.0212e-08,2.535e-05
1.0858,0.37498,0.37497,0.37485,1.2675e-05,0.0090133,0.74069,2.0221e-08,2.533e-05
1.0866,0.37498,0.37497,0.37485,1.2665e-05,0.0096076,0.74009,2.023e-08,2.531e-05
1.0874,0.37498,0.37497,0.37484,1.2654e-05,0.010221,0.73947,2.0238e-08,2.5288e-05
1.0882,0.37498,0.37497,0.37484,1.2643e-05,0.010852,0.73882,2.0246e-08,2.5266e-05
1.089,0.37498,0.37497,0.37483,1.2632e-05,0.011503,0.73817,2.0253e-08,2.5244e-05
1.0898,0.37498,0.37497,0.37483,1.262e-05,0.012172,0.73749,2.0259e-08,2.5221e-05
1.0906,0.37498,0.37497,0.37482,1.2609e-05,0.012859,0.73679,2.0265e-08,2.5197e-05
1.0914,0.37498,0.37497,0.37482,1.2596e-05,0.013565,0.73607,2.0271e-08,2.5172e-05
1.0922,0.37498,0.37497,0.37482,1.2584e-05,0.01429,0.73534,2.0275e-08,2.5147e-05
1.093,0.37498,0.37497,0.37481,1.2571e-05,0.015033,0.73459,2.028e-08,2.5122e-05
1.0938,0.37498,0.37497,0.37481,1.2558e-05,0.015795,0.73382,2.0284e-08,2.5095e-05
1.0946,0.37498,0.37497,0.3748,1.2544e-05,0.016575,0.73303,2.0287e-08,2.5068e-05
1.0955,0.37498,0.37497,0.3748,1.2531e-05,0.017373,0.73222,2.029e-08,2.5041e-05
1.0963,0.37498,0.37497,0.37479,1.2516e-05,0.018189,0.7314,2.0292e-08,2.5013e-05
1.0971,0.37498,0.37497,0.37479,1.2502e-05,0.019024,0.73055,2.0294e-08,2.4984e-05
1.0979,0.37498,0.37497,0.37478,1.2487e-05,0.019877,0.72969,2.0295e-08,2.4954e-05
1.0987,0.37498,0.37497,0.37478,1.2472e-05,0.020749,0.72881,2.0295e-08,2.4924e-05
1.0995,0.37498,0.37497,0.37477,1.2457e-05,0.021638,0.72791,2.0295e-08,2.4893e-05
1.1003,0.37498,0.37497,0.37477,1.2441e-05,0.022546,0.72699,2.0295e-08,2.4862e-05
1.1011,0.37498,0.37497,0.37477,1.2425e-05,0.023471,0.72606,2.0294e-08,2.483e-05
1.1019,0.37498,0.37497,0.37476,1.2409e-05,0.024415,0.72511,2.0292e-08,2.4798e-05
1.1027,0.37498,0.37497,0.37476,1.2392e-05,0.025377,0.72414,2.029e-08,2.4765e-05
1.1035,0.37498,0.37497,0.37475,1.2376e-05,0.026356,0.72315,2.0287e-08,2.4731e-05
1.1043,0.37498,0.37497,0.37475,1.2358e-05,0.027354,0.72214,2.0284e-08,2.4696e-05
1.1051,0.37498,0.37497,0.37474,1.2341e-05,0.028369,0.72112,2.028e-08,2.4661e-05
1.1059,0.37498,0.37497,0.37474,1.2323e-05,0.029402,0.72008,2.0276e-08,2.4626e-05
1.1067,0.37498,0.37497,0.37473,1.2305e-05,0.030452,0.71902,2.0271e-08,2.459e-05
1.1075,0.37498,0.37497,0.37473,1.2287e-05,0.031521,0.71794,2.0265e-08,2.4553e-05
1.1083,0.37498,0.37497,0.37473,1.2268e-05,0.032607,0.71684,2.026e-08,2.4515e-05
1.1091,0.37498,0.37497,0.37472,1.2249e-05,0.03371,0.71573,2.0253e-08,2.4477e-05
1.11,0.37498,0.37497,0.37472,1.223e-05,0.034831,0.7146,2.0246e-08,2.4439e-05
1.1108,0.37498,0.37497,0.37471,1.221e-05,0.035969,0.71346,2.0238e-08,2.44e-05
1.1116,0.37498,0.37497,0.37471,1.219e-05,0.037125,0.71229,2.023e-08,2.436e-05
1.1124,0.37498,0.37497,0.3747,1.217e-05,0.038298,0.71111,2.0221e-08,2.432e-05
1.1132,0.37498,0.37497,0.3747,1.2149e-05,0.039488,0.70991,2.0212e-08,2.4279e-05
1.114,0.37498,0.37497,0.37469,1.2129e-05,0.040696,0.70869,2.0202e-08,2.4237e-05
1.1148,0.37498,0.37497,0.37469,1.2108e-05,0.04192,0.70746,2.0192e-08,2.4195e-05
1.1156,0.37498,0.37497,0.37469,1.2086e-05,0.043162,0.70621,2.0181e-08,2.4152e-05
1.1164,0.37498,0.37497,0.37468,1.2065e-05,0.04442,0.70494,2.017e-08,2.4109e-05
1.1172,0.37498,0.37497,0.37468,1.2043e-05,0.045696,0.70366,2.0158e-08,2.4065e-05
1.118,0.37498,0.37497,0.37467,1.202e-05,0.046988,0.70236,2.0145e-08,2.4021e-05
1.1188,0.37498,0.37497,0.37467,1.1998e-05,0.048298,0.70104,2.0132e-08,2.3976e-05
1.1196,0.37498,0.37497,0.37467,1.1975e-05,0.049624,0.69971,2.0119e-08,2.393e-05
1.1204,0.37498,0.37497,0.37466,1.1952e-05,0.050966,0.69836,2.0104e-08,2.3884e-05
1.1212,0.37498,0.37497,0.37466,1.1929e-05,0.052326,0.69699,2.009e-08,2.3837e-05
1.122,0.37498,0.37497,0.37465,1.1905e-05,0.053701,0.6956,2.0074e-08,2.379e-05
1.1228,0.37498,0.37497,0.37465,1.1881e-05,0.055094,0.6942,2.0059e-08,2.3742e-05
1.1236,0.37498,0.37497,0.37464,1.1857e-05,0.056502,0.69279,2.0042e-08,2.3694e-05
1.1245,0.37498,0.37497,0.37464,1.1832e-05,0.057927,0.69135,2.0026e-08,2.3645e-05
1.1253,0.37498,0.37497,0.37464,1.1808e-05,0.059368,0.68991,2.0008e-08,2.3595e-05
1.1261,0.37498,0.37497,0.37463,1.1783e-05,0.060826,0.68844,1.999e-08,2.3545e-05
1.1269,0.37498,0.37497,0.37463,1.1757e-05,0.062299,0.68696,1.9972e-08,2.3494e-05
1.1277,0.37498,0.37497,0.37462,1.1732e-05,0.063789,0.68546,1.9953e-08,2.3443e-05
1.1285,0.37498,0.37497,0.37462,1.1706e-05,0.065294,0.68395,1.9933e-08,2.3392e-05
1.1293,0.37498,0.37497,0.37462,1.168e-05,0.066815,0.68242,1.9913e-08,2.3339e-05
1.1301,0.37498,0.37497,0.37461,1.1653e-05,0.068352,0.68087,1.9892e-08,2.3287e-05
1.1309,0.37498,0.37497,0.37461,1.1627e-05,0.069905,0.67931,1.9871e-08,2.3233e-05
1.1317,0.37498,0.37497,0.3746,1.16e-05,0.071473,0.67774,1.985e-08,2.3179e-05
1.1325,0.37498,0.37497,0.3746,1.1572e-05,0.073057,0.67614,1.9827e-08,2.3125e-05
1.1333,0.37498,0.37497,0.3746,1.1545e-05,0.074657,0.67454,1.9805e-08,2.307e-05
1.1341,0.37498,0.37497,0.37459,1.1517e-05,0.076272,0.67292,1.9781e-08,2.3015e-05
1.1349,0.37498,0.37497,0.37459,1.1489e-05,0.077902,0.67128,1.9758e-08,2.2959e-05
1.1357,0.37498,0.37497,0.37459,1.1461e-05,0.079547,0.66962,1.9733e-08,2.2902e-05
1.1365,0.37498,0.37497,0.37458,1.1433e-05,0.081207,0.66796,1.9708e-08,2.2845e-05
1.1373,0.37498,0.37497,0.37458,1.1404e-05,0.082883,0.66627,1.9683e-08,2.2788e-05
1.1381,0.37498,0.37497,0.37457,1.1375e-05,0.084573,0.66458,1.9657e-08,2.273e-05
1.1389,0.37498,0.37497,0.37457,1.1345e-05,0.086279,0.66286,1.963e-08,2.2671e-05
1.1398,0.37498,0.37497,0.37457,1.1316e-05,0.087999,0.66114,1.9603e-08,2.2612e-05
1.1406,0.37498,0.37497,0.37456,1.1286e-05,0.089734,0.65939,1.9576e-08,2.2553e-05
1.1414,0.37498,0.37497,0.37456,1.1256e-05,0.091483,0.65764,1.9548e-08,2.2493e-05
1.1422,0.37498,0.37497,0.37456,1.1226e-05,0.093247,0.65587,1.9519e-08,2.2432e-05
1.143,0.37498,0.37497,0.37455,1.1195e-05,0.095025,0.65408,1.949e-08,2.2371e-05
1.1438,0.37498,0.37497,0.37455,1.1165e-05,0.096818,0.65228,1.9461e-08,2.231e-05
1.1446,0.37498,0.37497,0.37455,1.1134e-05,0.098625,0.65047,1.943e-08,2.2248e-05
1.1454,0.37498,0.37497,0.37454,1.1102e-05,0.10045,0.64864,1.94e-08,2.2185e-05
1.1462,0.37498,0.37497,0.37454,1.1071e-05,0.10228,0.6468,1.9369e-08,2.2122e-05
1.147,0.37498,0.37497,0.37454,1.1039e-05,0.10413,0.64494,1.9337e-08,2.2059e-05
1.1478,0.37498,0.37497,0.37453,1.1007e-05,0.10599,0.64307,1.9305e-08,2.1995e-05
1.1486,0.37498,0.37497,0.37453,1.0975e-05,0.10787,0.64119,1.9272e-08,2.1931e-05
1.1494,0.37498,0.37497,0.37452,1.0943e-05,0.10976,0.63929,1.9239e-08,2.1866e-05
1.1502,0.37498,0.37497,0.37452,1.091e-05,0.11167,0.63738,1.9205e-08,2.1801e-05
1.151,0.37498,0.37497,0.37452,1.0877e-05,0.11358,0.63545,1.917e-08,2.1735e-05
1.1518,0.37498,0.37497,0.37451,1.0844e-05,0.11551,0.63352,1.9136e-08,2.1669e-05
1.1526,0.37498,0.37497,0.37451,1.0811e-05,0.11746,0.63156,1.91e-08,2.1602e-05
1.1534,0.37498,0.37497,0.37451,1.0777e-05,0.11942,0.6296,1.9064e-08,2.1535e-05
1.1543,0.37498,0.37497,0.3745,1.0743e-05,0.12139,0.62762,1.9028e-08,2.1468e-05
1.1551,0.37498,0.37497,0.3745,1.0709e-05,0.12337,0.62563,1.8991e-08,2.14e-05
1.1559,0.37498,0.37497,0.3745,1.0675e-05,0.12537,0.62363,1.8954e-08,2.1331e-05
1.1567,0.37498,0.37497,0.3745,1.0641e-05,0.12738,0.62162,1.8916e-08,2.1262e-05
1.1575,0.37498,0.37497,0.37449,1.0606e-05,0.1294,0.61959,1.8878e-08,2.1193e-05
1.1583,0.37498,0.37497,0.37449,1.0571e-05,0.13143,0.61755,1.8839e-08,2.1123e-05
1.1591,0.37498,0.37497,0.37449,1.0536e-05,0.13348,0.61549,1.8799e-08,2.1053e-05
1.1599,0.37498,0.37497,0.37448,1.0501e-05,0.13554,0.61343,1.8759e-08,2.0983e-05
1.1607,0.37498,0.37497,0.37448,1.0465e-05,0.13761,0.61135,1.8719e-08,2.0912e-05
1.1615,0.37498,0.37497,0.37448,1.0429e-05,0.13969,0.60926,1.8678e-08,2.084e-05
1.1623,0.37498,0.37497,0.37447,1.0394e-05,0.14179,0.60716,1.8637e-08,2.0768e-05
1.1631,0.37498,0.37497,0.37447,1.0357e-05,0.1439,0.60504,1.8595e-08,2.0696e-05
1.1639,0.37498,0.37497,0.37447,1.0321e-05,0.14602,0.60292,1.8552e-08,2.0624e-05
1.1647,0.37498,0.37497,0.37446,1.0285e-05,0.14815,0.60078,1.851e-08,2.0551e-05
1.1655,0.37498,0.37497,0.37446,1.0248e-05,0.15029,0.59863,1.8466e-08,2.0477e-05
1.1663,0.37498,0.37497,0.37446,1.0211e-05,0.15245,0.59647,1.8422e-08,2.0403e-05
1.1671,0.37498,0.37497,0.37446,1.0174e-05,0.15461,0.5943,1.8378e-08,2.0329e-05
1.1679,0.37498,0.37497,0.37445,1.0136e-05,0.15679,0.59212,1.8333e-08,2.0255e-05
1.1688,0.37498,0.37497,0.37445,1.0099e-05,0.15898,0.58992,1.8288e-08,2.018e-05
1.1696,0.37498,0.37497,0.37445,1.0061e-05,0.16118,0.58772,1.8242e-08,2.0104e-05
1.1704,0.37498,0.37497,0.37445,1.0023e-05,0.16339,0.5855,1.8196e-08,2.0029e-05
1.1712,0.37498,0.37497,0.37444,9.9854e-06,0.16561,0.58328,1.8149e-08,1.9953e-05
1.172,0.37498,0.37497,0.37444,9.9471e-06,0.16784,0.58104,1.8102e-08,1.9876e-05
1.1728,0.37498,0.37497,0.37444,9.9087e-06,0.17008,0.57879,1.8054e-08,1.9799e-05
1.1736,0.37498,0.37497,0.37443,9.8701e-06,0.17234,0.57653,1.8006e-08,1.9722e-05
1.1744,0.37498,0.37497,0.37443,9.8314e-06,0.1746,0.57427,1.7957e-08,1.9645e-05
1.1752,0.37498,0.37497,0.37443,9.7924e-06,0.17687,0.57199,1.7908e-08,1.9567e-05
1.176,0.37498,0.37497,0.37443,9.7533e-06,0.17916,0.5697,1.7858e-08,1.9489e-05
1.1768,0.37498,0.37497,0.37442,9.714e-06,0.18145,0.5674,1.7808e-08,1.941e-05
1.1776,0.37498,0.37497,0.37442,9.6746e-06,0.18375,0.56509,1.7758e-08,1.9331e-05
1.1784,0.37498,0.37497,0.37442,9.6349e-06,0.18607,0.56277,1.7707e-08,1.9252e-05
1.1792,0.37498,0.37497,0.37442,9.5951e-06,0.18839,0.56044,1.7655e-08,1.9173e-05
1.18,0.37498,0.37497,0.37442,9.5552e-06,0.19072,0.55811,1.7604e-08,1.9093e-05
1.1808,0.37499,0.37497,0.37441,9.5151e-06,0.19307,0.55576,1.7551e-08,1.9013e-05
1.1816,0.37499,0.37497,0.37441,9.4748e-06,0.19542,0.5534,1.7498e-08,1.8932e-05
1.1824,0.37499,0.37497,0.37441,9.4344e-06,0.19778,0.55104,1.7445e-08,1.8851e-05
1.1833,0.37499,0.37497,0.37441,9.3938e-06,0.20015,0.54866,1.7392e-08,1.877e-05
1.1841,0.37499,0.37497,0.3744,9.3531e-06,0.20253,0.54628,1.7337e-08,1.8689e-05
1.1849,0.37499,0.37497,0.3744,9.3122e-06,0.20492,0.54389,1.7283e-08,1.8607e-05
1.1857,0.37499,0.37497,0.3744,9.2712e-06,0.20731,0.54149,1.7228e-08,1.8525e-05
1.1865,0.37499,0.37497,0.3744,9.23e-06,0.20972,0.53908,1.7173e-08,1.8443e-05
1.1873,0.37499,0.37497,0.3744,9.1887e-06,0.21213,0.53666,1.7117e-08,1.836e-05
1.1881,0.37499,0.37497,0.37439,9.1472e-06,0.21455,0.53423,1.706e-08,1.8277e-05
1.1889,0.37499,0.37497,0.37439,9.1056e-06,0.21698,0.5318,1.7004e-08,1.8194e-05
1.1897,0.37499,0.37497,0.37439,9.0639e-06,0.21942,0.52936,1.6947e-08,1.8111e-05
1.1905,0.37499,0.37497,0.37439,9.022e-06,0.22187,0.52691,1.6889e-08,1.8027e-05
1.1913,0.37499,0.37497,0.37439,8.98e-06,0.22432,0.52445,1.6831e-08,1.7943e-05
1.1921,0.37499,0.37497,0.37438,8.9378e-06,0.22678,0.52198,1.6773e-08,1.7859e-05
1.1929,0.37499,0.37497,0.37438,8.8956e-06,0.22925,0.51951,1.6714e-08,1.7774e-05
1.1937,0.37499,0.37497,0.37438,8.8532e-06,0.23173,0.51703,1.6655e-08,1.769e-05
1.1945,0.37499,0.37497,0.37438,8.8107e-06,0.23421,0.51454,1.6596e-08,1.7605e-05
1.1953,0.37499,0.37497,0.37438,8.768e-06,0.2367,0.51205,1.6536e-08,1.752e-05
1.1961,0.37499,0.37497,0.37437,8.7253e-06,0.2392,0.50955,1.6475e-08,1.7434e-05
1.1969,0.37499,0.37497,0.37437,8.6824e-06,0.24171,0.50704,1.6415e-08,1.7348e-05
1.1977,0.37499,0.37497,0.37437,8.6394e-06,0.24422,0.50452,1.6353e-08,1.7262e-05
1.1986,0.37499,0.37497,0.37437,8.5963e-06,0.24674,0.502,1.6292e-08,1.7176e-05
1.1994,0.37499,0.37497,0.37437,8.5531e-06,0.24926,0.49947,1.623e-08,1.709e-05
1.2002,0.37499,0.37497,0.37437,8.5098e-06,0.25179,0.49694,1.6168e-08,1.7003e-05
1.201,0.37499,0.37497,0.37436,8.4663e-06,0.25433,0.4944,1.6105e-08,1.6917e-05
1.2018,0.37499,0.37497,0.37436,8.4228e-06,0.25688,0.49185,1.6042e-08,1.683e-05
1.2026,0.37499,0.37497,0.37436,8.3791e-06,0.25943,0.4893,1.5979e-08,1.6742e-05
1.2034,0.37499,0.37497,0.37436,8.3354e-06,0.26198,0.48674,1.5915e-08,1.6655e-05
1.2042,0.37499,0.37497,0.37436,8.2916e-06,0.26455,0.48417,1.5851e-08,1.6567e-05
1.205,0.37499,0.37497,0.37436,8.2476e-06,0.26711,0.4816,1.5787e-08,1.6479e-05
1.2058,0.37499,0.37497,0.37436,8.2036e-06,0.26969,0.47902,1.5722e-08,1.6391e-05
1.2066,0.37499,0.37497,0.37435,8.1595e-06,0.27227,0.47644,1.5657e-08,1.6303e-05
1.2074,0.37499,0.37497,0.37435,8.1153e-06,0.27485,0.47386,1.5591e-08,1.6215e-05
1.2082,0.37499,0.37497,0.37435,8.071e-06,0.27744,0.47127,1.5526e-08,1.6126e-05
1.209,0.37499,0.37497,0.37435,8.0266e-06,0.28003,0.46867,1.546e-08,1.6038e-05
1.2098,0.37499,0.37497,0.37435,7.9821e-06,0.28263,0.46607,1.5393e-08,1.5949e-05
1.2106,0.37499,0.37497,0.37435,7.9376e-06,0.28523,0.46346,1.5326e-08,1.586e-05
1.2114,0.37499,0.37497,0.37435,7.893e-06,0.28784,0.46085,1.5259e-08,1.5771e-05
1.2122,0.37499,0.37497,0.37435,7.8483e-06,0.29046,0.45824,1.5192e-08,1.5681e-05
1.2131,0.37499,0.37497,0.37434,7.8035e-06,0.29307,0.45562,1.5124e-08,1.5592e-05
1.2139,0.37499,0.37497,0.37434,7.7587e-06,0.29569,0.45299,1.5056e-08,1.5502e-05
1.2147,0.37499,0.37497,0.37434,7.7138e-06,0.29832,0.45037,1.4988e-08,1.5413e-05
1.2155,0.37499,0.37497,0.37434,7.6688e-06,0.30095,0.44774,1.4919e-08,1.5323e-05
1.2163,0.37499,0.37497,0.37434,7.6238e-06,0.30358,0.4451,1.485e-08,1.5233e-05
1.2171,0.37499,0.37497,0.37434,7.5787e-06,0.30622,0.44246,1.4781e-08,1.5143e-05
1.2179,0.37499,0.37497,0.37434,7.5335e-06,0.30886,0.43982,1.4711e-08,1.5052e-05
1.2187,0.37499,0.37497,0.37434,7.4883e-06,0.3115,0.43718,1.4641e-08,1.4962e-05
1.2195,0.37499,0.37497,0.37434,7.4431e-06,0.31415,0.43453,1.4571e-08,1.4872e-05
1.2203,0.37499,0.37497,0.37434,7.3977e-06,0.3168,0.43188,1.45e-08,1.4781e-05
1.2211,0.37499,0.37497,0.37434,7.3524e-06,0.31945,0.42922,1.443e-08,1.469e-05
1.2219,0.37499,0.37497,0.37434,7.307e-06,0.32211,0.42656,1.4359e-08,1.46e-05
1.2227,0.37499,0.37497,0.37433,7.2615e-06,0.32477,0.4239,1.4287e-08,1.4509e-05
1.2235,0.37499,0.37497,0.37433,7.216e-06,0.32743,0.42124,1.4216e-08,1.4418e-05
1.2243,0.37499,0.37497,0.37433,7.1705e-06,0.33009,0.41858,1.4144e-08,1.4327e-05
1.2251,0.37499,0.37497,0.37433,7.1249e-06,0.33276,0.41591,1.4072e-08,1.4236e-05
1.2259,0.37499,0.37497,0.37433,7.0793e-06,0.33542,0.41324,1.3999e-08,1.4145e-05
1.2267,0.37499,0.37497,0.37433,7.0336e-06,0.33809,0.41057,1.3927e-08,1.4053e-05
1.2276,0.37499,0.37497,0.37433,6.9879e-06,0.34077,0.4079,1.3854e-08,1.3962e-05
1.2284,0.37499,0.37497,0.37433,6.9422e-06,0.34344,0.40522,1.3781e-08,1.3871e-05
1.2292,0.37499,0.37497,0.37433,6.8965e-06,0.34612,0.40255,1.3707e-08,1.3779e-05
1.23,0.37499,0.37497,0.37433,6.8507e-06,0.34879,0.39987,1.3634e-08,1.3688e-05
1.2308,0.37499,0.37497,0.37433,6.8049e-06,0.35147,0.39719,1.356e-08,1.3596e-05
1.2316,0.37499,0.37497,0.37433,6.7591e-06,0.35415,0.39451,1.3486e-08,1.3505e-05
1.2324,0.37499,0.37497,0.37433,6.7133e-06,0.35683,0.39183,1.3412e-08,1.3413e-05
1.2332,0.37499,0.37497,0.37433,6.6675e-06,0.35951,0.38915,1.3337e-08,1.3322e-05
1.234,0.37499,0.37497,0.37433,6.6216e-06,0.36219,0.38647,1.3262e-08,1.323e-05
1.2348,0.37499,0.37497,0.37433,6.5758e-06,0.36488,0.38378,1.3187e-08,1.3138e-05
1.2356,0.37499,0.37497,0.37433,6.5299e-06,0.36756,0.3811,1.3112e-08,1.3047e-05
1.2364,0.37499,0.37497,0.37433,6.484e-06,0.37024,0.37842,1.3037e-08,1.2955e-05
1.2372,0.37499,0.37497,0.37433,6.4382e-06,0.37293,0.37573,1.2961e-08,1.2863e-05
1.238,0.37499,0.37497,0.37433,6.3923e-06,0.37561,0.37305,1.2885e-08,1.2772e-05
1.2388,0.37499,0.37497,0.37433,6.3464e-06,0.37829,0.37036,1.2809e-08,1.268e-05
1.2396,0.37499,0.37497,0.37433,6.3005e-06,0.38098,0.36768,1.2733e-08,1.2588e-05
1.2404,0.37499,0.37497,0.37433,6.2547e-06,0.38366,0.365,1.2657e-08,1.2497e-05
1.2412,0.37499,0.37497,0.37433,6.2088e-06,0.38634,0.36231,1.258e-08,1.2405e-05
1.2421,0.37499,0.37497,0.37433,6.163e-06,0.38903,0.35963,1.2503e-08,1.2313e-05
1.2429,0.37499,0.37497,0.37433,6.1172e-06,0.39171,0.35695,1.2427e-08,1.2222e-05
1.2437,0.37499,0.37497,0.37433,6.0714e-06,0.39439,0.35427,1.2349e-08,1.213e-05
1.2445,0.37499,0.37497,0.37433,6.0256e-06,0.39707,0.35159,1.2272e-08,1.2039e-05
1.2453,0.37499,0.37497,0.37433,5.9798e-06,0.39975,0.34891,1.2195e-08,1.1947e-05
1.2461,0.37499,0.37497,0.37433,5.934e-06,0.40243,0.34624,1.2117e-08,1.1856e-05
1.2469,0.37499,0.37497,0.37433,5.8883e-06,0.4051,0.34356,1.2039e-08,1.1765e-05
1.2477,0.37499,0.37497,0.37433,5.8426e-06,0.40778,0.34089,1.1961e-08,1.1673e-05
1.2485,0.37499,0.37497,0.37433,5.7969e-06,0.41045,0.33822,1.1883e-08,1.1582e-05
1.2493,0.37499,0.37497,0.37433,5.7513e-06,0.41312,0.33555,1.1805e-08,1.1491e-05
1.2501,0.37499,0.37497,0.37433,5.7057e-06,0.41579,0.33288,1.1727e-08,1.14e-05
1.2509,0.37499,0.37497,0.37433,5.6601e-06,0.41846,0.33021,1.1648e-08,1.1309e-05
1.2517,0.37499,0.37497,0.37433,5.6146e-06,0.42112,0.32755,1.157e-08,1.1218e-05
1.2525,0.37499,0.37497,0.37433,5.5691e-06,0.42378,0.32489,1.1491e-08,1.1127e-05
1.2533,0.37499,0.37497,0.37434,5.5237e-06,0.42644,0.32223,1.1412e-08,1.1036e-05
1.2541,0.37499,0.37497,0.37434,5.4783e-06,0.4291,0.31957,1.1333e-08,1.0945e-05
1.2549,0.37499,0.37497,0.37434,5.433e-06,0.43176,0.31692,1.1254e-08,1.0855e-05
1.2557,0.37499,0.37497,0.37434,5.3877e-06,0.43441,0.31427,1.1175e-08,1.0764e-05
1.2565,0.37499,0.37497,0.37434,5.3424e-06,0.43706,0.31162,1.1096e-08,1.0674e-05
1.2574,0.37499,0.37497,0.37434,5.2972e-06,0.4397,0.30898,1.1017e-08,1.0583e-05
1.2582,0.37499,0.37497,0.37434,5.2521e-06,0.44234,0.30634,1.0937e-08,1.0493e-05
1.259,0.37499,0.37497,0.37434,5.207e-06,0.44498,0.3037,1.0858e-08,1.0403e-05
1.2598,0.37499,0.37497,0.37434,5.162e-06,0.44762,0.30107,1.0778e-08,1.0313e-05
1.2606,0.37499,0.37497,0.37434,5.1171e-06,0.45025,0.29844,1.0698e-08,1.0223e-05
1.2614,0.37499,0.37497,0.37434,5.0722e-06,0.45288,0.29581,1.0619e-08,1.0134e-05
1.2622,0.37499,0.37497,0.37434,5.0274e-06,0.4555,0.29319,1.0539e-08,1.0044e-05
1.263,0.37499,0.37497,0.37435,4.9827e-06,0.45812,0.29057,1.0459e-08,9.9549e-06
1.2638,0.37499,0.37497,0.37435,4.938e-06,0.46073,0.28796,1.0379e-08,9.8657e-06
1.2646,0.37499,0.37497,0.37435,4.8934e-06,0.46334,0.28535,1.0299e-08,9.7766e-06
1.2654,0.37499,0.37497,0.37435,4.8489e-06,0.46595,0.28275,1.0219e-08,9.6877e-06
1.2662,0.37499,0.37497,0.37435,4.8045e-06,0.46855,0.28015,1.0139e-08,9.5989e-06
1.267,0.37499,0.37497,0.37435,4.7602e-06,0.47115,0.27756,1.0059e-08,9.5103e-06
1.2678,0.37499,0.37497,0.37435,4.7159e-06,0.47374,0.27497,9.9793e-09,9.4219e-06
1.2686,0.37499,0.37497,0.37435,4.6718e-06,0.47633,0.27238,9.8992e-09,9.3336e-06
1.2694,0.37499,0.37497,0.37436,4.6277e-06,0.47891,0.2698,9.8192e-09,9.2455e-06
1.2702,0.37499,0.37497,0.37436,4.5837e-06,0.48148,0.26723,9.7391e-09,9.1577e-06
1.271,0.37499,0.37497,0.37436,4.5398e-06,0.48406,0.26466,9.659e-09,9.07e-06
1.2719,0.37499,0.37497,0.37436,4.496e-06,0.48662,0.2621,9.579e-09,8.9825e-06
1.2727,0.37499,0.37497,0.37436,4.4523e-06,0.48918,0.25954,9.4989e-09,8.8951e-06
1.2735,0.37499,0.37497,0.37436,4.4087e-06,0.49173,0.25699,9.4189e-09,8.808e-06
1.2743,0.37499,0.37497,0.37436,4.3652e-06,0.49428,0.25445,9.3389e-09,8.7211e-06
1.2751,0.37499,0.37497,0.37437,4.3219e-06,0.49682,0.25191,9.2589e-09,8.6344e-06
1.2759,0.37499,0.37497,0.37437,4.2786e-06,0.49936,0.24938,9.179e-09,8.548e-06
1.2767,0.37499,0.37497,0.37437,4.2354e-06,0.50189,0.24685,9.0991e-09,8.4617e-06
1.2775,0.37499,0.37497,0.37437,4.1924e-06,0.50441,0.24433,9.0193e-09,8.3757e-06
1.2783,0.37499,0.37497,0.37437,4.1494e-06,0.50692,0.24182,8.9395e-09,8.2899e-06
1.2791,0.37499,0.37497,0.37437,4.1066e-06,0.50943,0.23931,8.8598e-09,8.2043e-06
1.2799,0.37499,0.37497,0.37438,4.0639e-06,0.51194,0.23682,8.7801e-09,8.119e-06
1.2807,0.37499,0.37497,0.37438,4.0213e-06,0.51443,0.23432,8.7006e-09,8.0339e-06
1.2815,0.37499,0.37497,0.37438,3.9788e-06,0.51692,0.23184,8.6211e-09,7.9491e-06
1.2823,0.37499,0.37497,0.37438,3.9365e-06,0.5194,0.22936,8.5417e-09,7.8645e-06
1.2831,0.37499,0.37497,0.37438,3.8943e-06,0.52187,0.22689,8.4623e-09,7.7801e-06
1.2839,0.37499,0.37497,0.37438,3.8522e-06,0.52434,0.22443,8.3831e-09,7.6961e-06
1.2847,0.37499,0.37497,0.37439,3.8103e-06,0.5268,0.22198,8.304e-09,7.6123e-06
1.2855,0.37499,0.37497,0.37439,3.7685e-06,0.52925,0.21953,8.225e-09,7.5287e-06
1.2864,0.37499,0.37497,0.37439,3.7268e-06,0.53169,0.21709,8.1462e-09,7.4454e-06
1.2872,0.37499,0.37497,0.37439,3.6853e-06,0.53412,0.21466,8.0674e-09,7.3625e-06
1.288,0.37499,0.37497,0.37439,3.6439e-06,0.53655,0.21224,7.9888e-09,7.2797e-06
1.2888,0.37499,0.37497,0.3744,3.6026e-06,0.53897,0.20983,7.9103e-09,7.1973e-06
1.2896,0.37499,0.37497,0.3744,3.5615e-06,0.54138,0.20742,7.8319e-09,7.1152e-06
1.2904,0.37499,0.37497,0.3744,3.5205e-06,0.54378,0.20502,7.7538e-09,7.0333e-06
1.2912,0.37499,0.37497,0.3744,3.4797e-06,0.54617,0.20264,7.6757e-09,6.9518e-06
1.292,0.37499,0.37497,0.37441,3.4391e-06,0.54856,0.20026,7.5978e-09,6.8705e-06
1.2928,0.37499,0.37497,0.37441,3.3986e-06,0.55093,0.19789,7.5201e-09,6.7896e-06
1.2936,0.37499,0.37497,0.37441,3.3582e-06,0.5533,0.19552,7.4426e-09,6.709e-06
1.2944,0.37499,0.37497,0.37441,3.318e-06,0.55565,0.19317,7.3652e-09,6.6286e-06
1.2952,0.37499,0.37497,0.37441,3.278e-06,0.558,0.19083,7.288e-09,6.5486e-06
1.296,0.37499,0.37497,0.37442,3.2381e-06,0.56034,0.1885,7.2111e-09,6.469e-06
1.2968,0.37499,0.37497,0.37442,3.1984e-06,0.56267,0.18617,7.1343e-09,6.3896e-06
1.2976,0.37499,0.37497,0.37442,3.1588e-06,0.56499,0.18386,7.0577e-09,6.3106e-06
1.2984,0.37499,0.37497,0.37442,3.1194e-06,0.56729,0.18155,6.9813e-09,6.2319e-06
1.2992,0.37499,0.37497,0.37443,3.0802e-06,0.56959,0.17926,6.9051e-09,6.1536e-06
1.3,0.37499,0.37497,0.37443,3.0412e-06,0.57188,0.17698,6.8292e-09,6.0756e-06
1.3009,0.37499,0.37497,0.37443,3.0023e-06,0.57416,0.1747,6.7535e-09,5.9979e-06
1.3017,0.37499,0.37497,0.37443,2.9636e-06,0.57643,0.17244,6.678e-09,5.9206e-06
1.3025,0.37499,0.37497,0.37444,2.9251e-06,0.57869,0.17018,6.6027e-09,5.8437e-06
1.3033,0.37499,0.37497,0.37444,2.8868e-06,0.58094,0.16794,6.5277e-09,5.7671e-06
1.3041,0.37499,0.37497,0.37444,2.8486e-06,0.58318,0.16571,6.453e-09,5.6908e-06
1.3049,0.37499,0.37497,0.37445,2.8107e-06,0.5854,0.16349,6.3785e-09,5.615e-06
1.3057,0.37499,0.37497,0.37445,2.7729e-06,0.58762,0.16128,6.3043e-09,5.5395e-06
1.3065,0.37499,0.37497,0.37445,2.7353e-06,0.58982,0.15908,6.2303e-09,5.4644e-06
1.3073,0.37499,0.37497,0.37445,2.6979e-06,0.59202,0.15689,6.1566e-09,5.3896e-06
1.3081,0.37499,0.37497,0.37446,2.6607e-06,0.5942,0.15471,6.0832e-09,5.3153e-06
1.3089,0.37499,0.37497,0.37446,2.6236e-06,0.59637,0.15254,6.01e-09,5.2413e-06
1.3097,0.37499,0.37497,0.37446,2.5868e-06,0.59854,0.15039,5.9372e-09,5.1677e-06
1.3105,0.37499,0.37497,0.37446,2.5502e-06,0.60068,0.14825,5.8646e-09,5.0945e-06
1.3113,0.37499,0.37497,0.37447,2.5138e-06,0.60282,0.14611,5.7924e-09,5.0217e-06
1.3121,0.37499,0.37497,0.37447,2.4775e-06,0.60495,0.14399,5.7204e-09,4.9493e-06
1.3129,0.37499,0.37497,0.37447,2.4415e-06,0.60706,0.14188,5.6488e-09,4.8773e-06
1.3137,0.37499,0.37497,0.37448,2.4057e-06,0.60916,0.13979,5.5774e-09,4.8058e-06
1.3145,0.37499,0.37497,0.37448,2.37e-06,0.61126,0.1377,5.5064e-09,4.7346e-06
1.3153,0.37499,0.37497,0.37448,2.3346e-06,0.61333,0.13563,5.4358e-09,4.6638e-06
1.3162,0.37499,0.37497,0.37449,2.2994e-06,0.6154,0.13357,5.3654e-09,4.5935e-06
1.317,0.37499,0.37497,0.37449,2.2644e-06,0.61745,0.13152,5.2954e-09,4.5236e-06
1.3178,0.37499,0.37497,0.37449,2.2297e-06,0.61949,0.12949,5.2257e-09,4.4541e-06
1.3186,0.37499,0.37497,0.3745,2.1951e-06,0.62152,0.12747,5.1564e-09,4.385e-06
1.3194,0.37499,0.37497,0.3745,2.1608e-06,0.62354,0.12546,5.0875e-09,4.3164e-06
1.3202,0.37499,0.37497,0.3745,2.1266e-06,0.62554,0.12346,5.0188e-09,4.2482e-06
1.321,0.37499,0.37497,0.3745,2.0927e-06,0.62753,0.12148,4.9506e-09,4.1805e-06
1.3218,0.37499,0.37497,0.37451,2.059e-06,0.62951,0.1195,4.8827e-09,4.1132e-06
1.3226,0.37499,0.37497,0.37451,2.0256e-06,0.63148,0.11755,4.8152e-09,4.0463e-06
1.3234,0.37499,0.37497,0.37451,1.9923e-06,0.63343,0.1156,4.7481e-09,3.9799e-06
1.3242,0.37499,0.37497,0.37452,1.9593e-06,0.63537,0.11367,4.6814e-09,3.914e-06
1.325,0.37499,0.37497,0.37452,1.9266e-06,0.63729,0.11175,4.6151e-09,3.8485e-06
1.3258,0.37499,0.37497,0.37452,1.894e-06,0.6392,0.10985,4.5491e-09,3.7835e-06
1.3266,0.37499,0.37497,0.37453,1.8617e-06,0.6411,0.10796,4.4836e-09,3.7189e-06
1.3274,0.37499,0.37497,0.37453,1.8296e-06,0.64298,0.10608,4.4184e-09,3.6548e-06
1.3282,0.37499,0.37497,0.37453,1.7978e-06,0.64486,0.10421,4.3537e-09,3.5912e-06
1.329,0.37499,0.37497,0.37454,1.7661e-06,0.64671,0.10236,4.2894e-09,3.528e-06
1.3298,0.37499,0.37497,0.37454,1.7348e-06,0.64855,0.10053,4.2255e-09,3.4653e-06
1.3307,0.37499,0.37497,0.37455,1.7036e-06,0.65038,0.098707,4.162e-09,3.4031e-06
1.3315,0.37499,0.37497,0.37455,1.6728e-06,0.6522,0.0969,4.099e-09,3.3414e-06
1.3323,0.37499,0.37497,0.37455,1.6421e-06,0.654,0.095106,4.0364e-09,3.2802e-06
1.3331,0.37499,0.37497,0.37456,1.6117e-06,0.65579,0.093327,3.9743e-09,3.2195e-06
1.3339,0.37499,0.37497,0.37456,1.5816e-06,0.65756,0.091563,3.9126e-09,3.1592e-06
1.3347,0.37499,0.37497,0.37456,1.5517e-06,0.65931,0.089812,3.8513e-09,3.0995e-06
1.3355,0.37499,0.37497,0.37457,1.522e-06,0.66106,0.088077,3.7905e-09,3.0402e-06
1.3363,0.37499,0.37497,0.37457,1.4926e-06,0.66279,0.086356,3.7302e-09,2.9815e-06
1.3371,0.37499,0.37497,0.37457,1.4634e-06,0.6645,0.08465,3.6704e-09,2.9232e-06
1.3379,0.37499,0.37497,0.37458,1.4345e-06,0.6662,0.082959,3.611e-09,2.8655e-06
1.3387,0.37499,0.37497,0.37458,1.4059e-06,0.66788,0.081283,3.5521e-09,2.8083e-06
1.3395,0.37499,0.37497,0.37459,1.3775e-06,0.66955,0.079622,3.4937e-09,2.7516e-06
1.3403,0.37499,0.37497,0.37459,1.3494e-06,0.6712,0.077976,3.4357e-09,2.6954e-06
1.3411,0.37499,0.37497,0.37459,1.3215e-06,0.67284,0.076345,3.3783e-09,2.6397e-06
1.3419,0.37499,0.37497,0.3746,1.2939e-06,0.67446,0.074729,3.3214e-09,2.5845e-06
1.3427,0.37499,0.37497,0.3746,1.2666e-06,0.67607,0.073129,3.265e-09,2.5299e-06
1.3435,0.37499,0.37497,0.3746,1.2395e-06,0.67766,0.071545,3.209e-09,2.4758e-06
1.3443,0.37499,0.37497,0.37461,1.2127e-06,0.67924,0.069976,3.1537e-09,2.4223e-06
1.3452,0.37499,0.37497,0.37461,1.1862e-06,0.6808,0.068422,3.0988e-09,2.3692e-06
1.346,0.37499,0.37497,0.37462,1.1599e-06,0.68235,0.066884,3.0444e-09,2.3167e-06
1.3468,0.37499,0.37497,0.37462,1.1339e-06,0.68388,0.065362,2.9906e-09,2.2648e-06
1.3476,0.37499,0.37497,0.37462,1.1082e-06,0.68539,0.063856,2.9374e-09,2.2134e-06
1.3484,0.37499,0.37497,0.37463,1.0827e-06,0.68689,0.062366,2.8846e-09,2.1625e-06
1.3492,0.37499,0.37497,0.37463,1.0575e-06,0.68837,0.060892,2.8325e-09,2.1122e-06
1.35,0.37499,0.37497,0.37464,1.0326e-06,0.68984,0.059434,2.7808e-09,2.0624e-06
1.3508,0.375,0.37497,0.37464,1.008e-06,0.69129,0.057992,2.7298e-09,2.0132e-06
1.3516,0.375,0.37497,0.37464,9.8361e-07,0.69272,0.056566,2.6793e-09,1.9645e-06
1.3524,0.375,0.37497,0.37465,9.5953e-07,0.69414,0.055157,2.6294e-09,1.9164e-06
1.3532,0.375,0.37497,0.37465,9.3573e-07,0.69554,0.053764,2.58e-09,1.8689e-06
1.354,0.375,0.37497,0.37466,9.1221e-07,0.69693,0.052387,2.5312e-09,1.8219e-06
1.3548,0.375,0.37497,0.37466,8.8898e-07,0.69829,0.051027,2.4831e-09,1.7755e-06
1.3556,0.375,0.37497,0.37467,8.6603e-07,0.69965,0.049684,2.4355e-09,1.7296e-06
1.3564,0.375,0.37497,0.37467,8.4336e-07,0.70098,0.048357,2.3885e-09,1.6843e-06
1.3572,0.375,0.37497,0.37467,8.2098e-07,0.7023,0.047047,2.3421e-09,1.6396e-06
1.358,0.375,0.37497,0.37468,7.9889e-07,0.7036,0.045754,2.2963e-09,1.5955e-06
1.3588,0.375,0.37497,0.37468,7.7709e-07,0.70489,0.044478,2.2512e-09,1.5519e-06
1.3597,0.375,0.37497,0.37469,7.5557e-07,0.70615,0.043218,2.2066e-09,1.5089e-06
1.3605,0.375,0.37497,0.37469,7.3435e-07,0.7074,0.041976,2.1627e-09,1.4665e-06
1.3613,0.375,0.37497,0.37469,7.1342e-07,0.70864,0.040751,2.1194e-09,1.4247e-06
1.3621,0.375,0.37497,0.3747,6.9278e-07,0.70986,0.039542,2.0767e-09,1.3835e-06
1.3629,0.375,0.37497,0.3747,6.7244e-07,0.71106,0.038351,2.0347e-09,1.3428e-06
1.3637,0.375,0.37497,0.37471,6.5238e-07,0.71224,0.037178,1.9933e-09,1.3028e-06
1.3645,0.375,0.37497,0.37471,6.3263e-07,0.7134,0.036021,1.9526e-09,1.2633e-06
1.3653,0.375,0.37497,0.37472,6.1317e-07,0.71455,0.034882,1.9125e-09,1.2244e-06
1.3661,0.375,0.37497,0.37472,5.9401e-07,0.71568,0.03376,1.8731e-09,1.1862e-06
1.3669,0.375,0.37497,0.37473,5.7515e-07,0.71679,0.032656,1.8344e-09,1.1485e-06
1.3677,0.375,0.37497,0.37473,5.5659e-07,0.71789,0.031569,1.7963e-09,1.1114e-06
1.3685,0.375,0.37497,0.37473,5.3833e-07,0.71897,0.0305,1.7589e-09,1.0749e-06
1.3693,0.375,0.37497,0.37474,5.2037e-07,0.72003,0.029449,1.7222e-09,1.039e-06
1.3701,0.375,0.37497,0.37474,5.0272e-07,0.72107,0.028415,1.6861e-09,1.0038e-06
1.3709,0.375,0.37497,0.37475,4.8537e-07,0.7221,0.027399,1.6508e-09,9.6908e-07
1.3717,0.375,0.37497,0.37475,4.6832e-07,0.7231,0.026401,1.6161e-09,9.3502e-07
1.3725,0.375,0.37497,0.37476,4.5158e-07,0.72409,0.025421,1.5822e-09,9.0157e-07
1.3733,0.375,0.37497,0.37476,4.3514e-07,0.72506,0.024458,1.5489e-09,8.6873e-07
1.3741,0.375,0.37497,0.37477,4.1901e-07,0.72602,0.023514,1.5164e-09,8.3651e-07
1.375,0.375,0.37497,0.37477,4.0319e-07,0.72695,0.022587,1.4845e-09,8.049e-07
1.3758,0.375,0.37497,0.37477,3.8768e-07,0.72787,0.021679,1.4534e-09,7.7391e-07
1.3766,0.375,0.37497,0.37478,3.7248e-07,0.72877,0.020789,1.423e-09,7.4353e-07
1.3774,0.375,0.37497,0.37478,3.5758e-07,0.72965,0.019917,1.3934e-09,7.1377e-07
1.3782,0.375,0.37497,0.37479,3.43e-07,0.73051,0.019063,1.3644e-09,6.8464e-07
1.379,0.375,0.37497,0.37479,3.2873e-07,0.73136,0.018227,1.3362e-09,6.5613e-07
1.3798,0.375,0.37497,0.3748,3.1478e-07,0.73218,0.017409,1.3087e-09,6.2824e-07
1.3806,0.375,0.37497,0.3748,3.0113e-07,0.73299,0.01661,1.282e-09,6.0098e-07
1.3814,0.375,0.37497,0.37481,2.878e-07,0.73378,0.015829,1.256e-09,5.7435e-07
1.3822,0.375,0.37497,0.37481,2.7479e-07,0.73455,0.015067,1.2308e-09,5.4834e-07
1.383,0.375,0.37497,0.37482,2.6209e-07,0.73531,0.014323,1.2063e-09,5.2297e-07
1.3838,0.375,0.37497,0.37482,2.497e-07,0.73604,0.013598,1.1826e-09,4.9822e-07
1.3846,0.375,0.37497,0.37482,2.3763e-07,0.73676,0.012891,1.1597e-09,4.7411e-07
1.3854,0.375,0.37497,0.37483,2.2588e-07,0.73746,0.012202,1.1375e-09,4.5063e-07
1.3862,0.375,0.37497,0.37483,2.1445e-07,0.73813,0.011533,1.1161e-09,4.2779e-07
1.387,0.375,0.37497,0.37484,2.0334e-07,0.7388,0.010881,1.0954e-09,4.0558e-07
1.3878,0.375,0.37497,0.37484,1.9254e-07,0.73944,0.010249,1.0756e-09,3.8401e-07
1.3886,0.375,0.37497,0.37485,1.8206e-07,0.74006,0.0096349,1.0565e-09,3.6307e-07
1.3895,0.375,0.37497,0.37485,1.7191e-07,0.74066,0.0090398,1.0382e-09,3.4278e-07
1.3903,0.375,0.37497,0.37486,1.6207e-07,0.74125,0.0084634,1.0207e-09,3.2313e-07
1.3911,0.375,0.37497,0.37486,1.5256e-07,0.74182,0.0079058,1.0039e-09,3.0411e-07
1.3919,0.375,0.37497,0.37487,1.4337e-07,0.74237,0.007367,9.8802e-10,2.8574e-07
1.3927,0.375,0.37497,0.37487,1.345e-07,0.7429,0.006847,9.7289e-10,2.6802e-07
1.3935,0.375,0.37497,0.37488,1.2595e-07,0.74341,0.0063459,9.5856e-10,2.5094e-07
1.3943,0.375,0.37497,0.37488,1.1772e-07,0.7439,0.0058637,9.4504e-10,2.345e-07
1.3951,0.375,0.37497,0.37489,1.0982e-07,0.74437,0.0054003,9.3232e-10,2.1871e-07
1.3959,0.375,0.37497,0.37489,1.0224e-07,0.74482,0.004956,9.2041e-10,2.0356e-07
1.3967,0.375,0.37497,0.37489,9.4987e-08,0.74526,0.0045305,9.0932e-10,1.8906e-07
1.3975,0.375,0.37497,0.3749,8.8057e-08,0.74568,0.0041241,8.9904e-10,1.7522e-07
1.3983,0.375,0.37497,0.3749,8.1453e-08,0.74607,0.0037366,8.8958e-10,1.6202e-07
1.3991,0.375,0.37497,0.37491,7.5173e-08,0.74645,0.0033682,8.8093e-10,1.4946e-07
1.3999,0.375,0.37497,0.37491,6.9219e-08,0.74681,0.0030188,8.7312e-10,1.3756e-07
1.4007,0.375,0.37497,0.37492,6.359e-08,0.74715,0.0026884,8.6613e-10,1.2631e-07
1.4015,0.375,0.37497,0.37492,5.8288e-08,0.74747,0.0023772,8.5997e-10,1.1572e-07
1.4023,0.375,0.37497,0.37493,5.3312e-08,0.74777,0.002085,8.5464e-10,1.0577e-07
1.4031,0.375,0.37497,0.37493,4.8663e-08,0.74805,0.0018119,8.5015e-10,9.6476e-08
1.404,0.375,0.37497,0.37494,4.4341e-08,0.74832,0.0015579,8.4649e-10,8.7835e-08
1.4048,0.375,0.37497,0.37494,4.0345e-08,0.74856,0.0013231,8.4367e-10,7.9847e-08
1.4056,0.375,0.37497,0.37495,3.6677e-08,0.74879,0.0011074,8.417e-10,7.2513e-08
1.4064,0.375,0.37497,0.37495,3.3337e-08,0.74899,0.00091087,8.4057e-10,6.5833e-08
1.4072,0.375,0.37497,0.37496,3.0324e-08,0.74918,0.00073349,8.4029e-10,5.9808e-08
1.408,0.375,0.37497,0.37496,2.7639e-08,0.74935,0.00057529,8.4085e-10,5.4438e-08
1.4088,0.375,0.37497,0.37497,2.5282e-08,0.7495,0.00043627,8.4227e-10,4.9722e-08
1.4096,0.375,0.37497,0.37497,2.3253e-08,0.74963,0.00031643,8.4454e-10,4.5662e-08
1.4104,0.375,0.37497,0.37498,2.1553e-08,0.74974,0.00021579,8.4767e-10,4.2257e-08
1.4112,0.375,0.37497,0.37498,2.018e-08,0.74983,0.00013435,8.5166e-10,3.9508e-08
1.412,0.375,0.37497,0.37499,1.9136e-08,0.7499,7.2116e-05,8.565e-10,3.7415e-08
1.4128,0.375,0.37497,0.37499,1.842e-08,0.74995,2.9084e-05,8.6221e-10,3.5978e-08
1.4136,0.375,0.37497,0.375,1.8033e-08,0.74999,5.2616e-06,8.6879e-10,3.5197e-08
1.4144,0.375,0.37497,0.375,1.7974e-08,0.75,6.4864e-07,8.7623e-10,3.5072e-08
1.4152,0.375,0.37497,0.375,1.8244e-08,0.74999,1.5246e-05,8.8454e-10,3.5603e-08
1.416,0.375,0.37497,0.37501,1.8842e-08,0.74997,4.9052e-05,8.9372e-10,3.679e-08
1.4168,0.375,0.37497,0.37501,1.9768e-08,0.74993,0.00010207,9.0377e-10,3.8633e-08
1.4176,0.375,0.37497,0.37502,2.1023e-08,0.74986,0.00017428,9.147e-10,4.1131e-08
1.4185,0.375,0.37497,0.37502,2.2606e-08,0.74978,0.0002657,9.2651e-10,4.4286e-08
1.4193,0.375,0.37497,0.37503,2.4518e-08,0.74968,0.00037632,9.392e-10,4.8096e-08
1.4201,0.375,0.37497,0.37503,2.6757e-08,0.74956,0.00050613,9.5277e-10,5.2561e-08
1.4209,0.375,0.37497,0.37504,2.9325e-08,0.74942,0.00065512,9.6722e-10,5.7682e-08
1.4217,0.375,0.37497,0.37504,3.222e-08,0.74926,0.00082329,9.8256e-10,6.3457e-08
1.4225,0.375,0.37497,0.37505,3.5443e-08,0.74909,0.0010106,9.9879e-10,6.9887e-08
1.4233,0.375,0.37497,0.37505,3.8994e-08,0.74889,0.0012171,1.0159e-09,7.6972e-08
1.4241,0.375,0.37497,0.37506,4.2872e-08,0.74867,0.0014428,1.0339e-09,8.471e-08
1.4249,0.375,0.37497,0.37506,4.7077e-08,0.74844,0.0016875,1.0528e-09,9.3102e-08
1.4257,0.375,0.37497,0.37507,5.161e-08,0.74818,0.0019514,1.0726e-09,1.0215e-07
1.4265,0.375,0.37497,0.37507,5.6469e-08,0.74791,0.0022344,1.0933e-09,1.1184e-07
1.4273,0.375,0.37497,0.37508,6.1654e-08,0.74762,0.0025366,1.1149e-09,1.2219e-07
1.4281,0.375,0.37497,0.37508,6.7166e-08,0.74731,0.0028577,1.1374e-09,1.3319e-07
1.4289,0.375,0.37497,0.37509,7.3004e-08,0.74697,0.003198,1.1608e-09,1.4485e-07
1.4297,0.375,0.37497,0.37509,7.9167e-08,0.74662,0.0035573,1.1851e-09,1.5715e-07
1.4305,0.375,0.37497,0.3751,8.5656e-08,0.74626,0.0039356,1.2103e-09,1.701e-07
1.4313,0.375,0.37497,0.3751,9.2469e-08,0.74587,0.0043329,1.2364e-09,1.837e-07
1.4321,0.375,0.37497,0.37511,9.9608e-08,0.74546,0.0047493,1.2634e-09,1.9795e-07
1.4329,0.375,0.37497,0.37511,1.0707e-07,0.74504,0.0051846,1.2914e-09,2.1285e-07
1.4338,0.375,0.37497,0.37511,1.1486e-07,0.74459,0.0056388,1.3202e-09,2.2839e-07
1.4346,0.375,0.37497,0.37512,1.2297e-07,0.74413,0.0061119,1.35e-09,2.4458e-07
1.4354,0.375,0.37497,0.37512,1.314e-07,0.74364,0.006604,1.3807e-09,2.6142e-07
1.4362,0.375,0.37497,0.37513,1.4016e-07,0.74314,0.0071149,1.4123e-09,2.789e-07
1.437,0.375,0.37497,0.37513,1.4923e-07,0.74262,0.0076447,1.4448e-09,2.9702e-07
1.4378,0.375,0.37497,0.37514,1.5863e-07,0.74208,0.0081933,1.4783e-09,3.1579e-07
1.4386,0.375,0.37497,0.37514,1.6836e-07,0.74153,0.0087606,1.5127e-09,3.352e-07
1.4394,0.375,0.37497,0.37515,1.784e-07,0.74095,0.0093468,1.548e-09,3.5525e-07
1.4402,0.375,0.37497,0.37515,1.8876e-07,0.74035,0.0099517,1.5842e-09,3.7594e-07
1.441,0.375,0.37497,0.37516,1.9944e-07,0.73974,0.010575,1.6214e-09,3.9726e-07
1.4418,0.375,0.37497,0.37516,2.1044e-07,0.73911,0.011217,1.6595e-09,4.1923e-07
1.4426,0.375,0.37497,0.37517,2.2176e-07,0.73845,0.011878,1.6985e-09,4.4183e-07
1.4434,0.375,0.37497,0.37517,2.334e-07,0.73778,0.012558,1.7385e-09,4.6506e-07
1.4442,0.375,0.37497,0.37518,2.4536e-07,0.7371,0.013256,1.7794e-09,4.8893e-07
1.445,0.375,0.37497,0.37518,2.5763e-07,0.73639,0.013972,1.8212e-09,5.1344e-07
1.4458,0.375,0.37497,0.37518,2.7022e-07,0.73566,0.014707,1.864e-09,5.3857e-07
1.4466,0.375,0.37497,0.37519,2.8312e-07,0.73492,0.015461,1.9077e-09,5.6433e-07
1.4474,0.375,0.37497,0.37519,2.9634e-07,0.73416,0.016233,1.9524e-09,5.9073e-07
1.4483,0.375,0.37497,0.3752,3.0987e-07,0.73337,0.017023,1.998e-09,6.1775e-07
1.4491,0.375,0.37497,0.3752,3.2372e-07,0.73257,0.017832,2.0445e-09,6.4539e-07
1.4499,0.375,0.37497,0.37521,3.3788e-07,0.73176,0.018659,2.092e-09,6.7367e-07
1.4507,0.375,0.37497,0.37521,3.5235e-07,0.73092,0.019504,2.1405e-09,7.0256e-07
1.4515,0.375,0.37497,0.37522,3.6713e-07,0.73007,0.020368,2.1899e-09,7.3208e-07
1.4523,0.375,0.37497,0.37522,3.8223e-07,0.72919,0.021249,2.2402e-09,7.6221e-07
1.4531,0.375,0.37497,0.37523,3.9763e-07,0.7283,0.022149,2.2915e-09,7.9297e-07
1.4539,0.375,0.37497,0.37523,4.1334e-07,0.72739,0.023067,2.3437e-09,8.2434e-07
1.4547,0.375,0.37497,0.37524,4.2936e-07,0.72647,0.024002,2.3969e-09,8.5633e-07
1.4555,0.375,0.37497,0.37524,4.4569e-07,0.72552,0.024956,2.4511e-09,8.8893e-07
1.4563,0.375,0.37497,0.37524,4.6233e-07,0.72456,0.025928,2.5062e-09,9.2215e-07
1.4571,0.375,0.37497,0.37525,4.7927e-07,0.72358,0.026918,2.5623e-09,9.5597e-07
1.4579,0.375,0.37497,0.37525,4.9651e-07,0.72258,0.027925,2.6193e-09,9.9041e-07
1.4587,0.375,0.37497,0.37526,5.1406e-07,0.72156,0.02895,2.6773e-09,1.0254e-06
1.4595,0.375,0.37497,0.37526,5.3192e-07,0.72053,0.029993,2.7362e-09,1.0611e-06
1.4603,0.375,0.37497,0.37527,5.5007e-07,0.71948,0.031054,2.7961e-09,1.0973e-06
1.4611,0.375,0.37497,0.37527,5.6853e-07,0.71841,0.032132,2.857e-09,1.1342e-06
1.4619,0.375,0.37497,0.37528,5.8728e-07,0.71732,0.033228,2.9188e-09,1.1716e-06
1.4628,0.375,0.37497,0.37528,6.0634e-07,0.71622,0.034341,2.9816e-09,1.2097e-06
1.4636,0.375,0.37497,0.37528,6.2569e-07,0.7151,0.035472,3.0453e-09,1.2483e-06
1.4644,0.375,0.37497,0.37529,6.4534e-07,0.71396,0.03662,3.11e-09,1.2876e-06
1.4652,0.375,0.37497,0.37529,6.6529e-07,0.7128,0.037785,3.1756e-09,1.3274e-06
1.466,0.375,0.37497,0.3753,6.8554e-07,0.71163,0.038968,3.2423e-09,1.3678e-06
1.4668,0.375,0.37497,0.3753,7.0607e-07,0.71043,0.040168,3.3098e-09,1.4088e-06
1.4676,0.375,0.37497,0.37531,7.269e-07,0.70923,0.041385,3.3784e-09,1.4504e-06
1.4684,0.375,0.37497,0.37531,7.4803e-07,0.708,0.04262,3.4479e-09,1.4926e-06
1.4692,0.375,0.37497,0.37531,7.6944e-07,0.70676,0.043871,3.5183e-09,1.5354e-06
1.47,0.375,0.37497,0.37532,7.9115e-07,0.7055,0.045139,3.5897e-09,1.5787e-06
1.4708,0.375,0.37497,0.37532,8.1314e-07,0.70422,0.046424,3.6621e-09,1.6226e-06
1.4716,0.375,0.37497,0.37533,8.3542e-07,0.70293,0.047726,3.7355e-09,1.6671e-06
1.4724,0.375,0.37497,0.37533,8.5799e-07,0.70162,0.049045,3.8098e-09,1.7122e-06
1.4732,0.375,0.37497,0.37533,8.8084e-07,0.70029,0.05038,3.885e-09,1.7578e-06
1.474,0.375,0.37497,0.37534,9.0398e-07,0.69895,0.051732,3.9612e-09,1.804e-06
1.4748,0.375,0.37497,0.37534,9.274e-07,0.69759,0.053101,4.0384e-09,1.8508e-06
1.4756,0.375,0.37497,0.37535,9.511e-07,0.69621,0.054486,4.1165e-09,1.8981e-06
1.4764,0.375,0.37497,0.37535,9.7509e-07,0.69482,0.055887,4.1956e-09,1.946e-06
1.4773,0.375,0.37497,0.37536,9.9935e-07,0.69341,0.057305,4.2756e-09,1.9944e-06
1.4781,0.375,0.37497,0.37536,1.0239e-06,0.69198,0.058739,4.3566e-09,2.0434e-06
1.4789,0.375,0.37497,0.37536,1.0487e-06,0.69054,0.06019,4.4386e-09,2.093e-06
1.4797,0.37499,0.37497,0.37537,1.0738e-06,0.68908,0.061656,4.5215e-09,2.1431e-06
1.4805,0.37499,0.37497,0.37537,1.0992e-06,0.6876,0.063139,4.6053e-09,2.1937e-06
1.4813,0.37499,0.37497,0.37538,1.1248e-06,0.68611,0.064637,4.6901e-09,2.2449e-06
1.4821,0.37499,0.37497,0.37538,1.1507e-06,0.68461,0.066151,4.7758e-09,2.2967e-06
1.4829,0.37499,0.37497,0.37538,1.1769e-06,0.68309,0.067682,4.8625e-09,2.349e-06
1.4837,0.37499,0.37497,0.37539,1.2034e-06,0.68155,0.069228,4.9502e-09,2.4018e-06
1.4845,0.37499,0.37497,0.37539,1.2301e-06,0.67999,0.070789,5.0387e-09,2.4551e-06
1.4853,0.37499,0.37497,0.3754,1.2571e-06,0.67842,0.072366,5.1282e-09,2.509e-06
1.4861,0.37499,0.37497,0.3754,1.2843e-06,0.67684,0.073959,5.2187e-09,2.5634e-06
1.4869,0.37499,0.37497,0.3754,1.3118e-06,0.67524,0.075567,5.3101e-09,2.6184e-06
1.4877,0.37499,0.37497,0.37541,1.3396e-06,0.67362,0.077191,5.4024e-09,2.6738e-06
1.4885,0.37499,0.37497,0.37541,1.3677e-06,0.67199,0.078829,5.4957e-09,2.7298e-06
1.4893,0.37499,0.37497,0.37541,1.396e-06,0.67035,0.080483,5.5899e-09,2.7863e-06
1.4901,0.37499,0.37497,0.37542,1.4245e-06,0.66868,0.082152,5.685e-09,2.8433e-06
1.4909,0.37499,0.37497,0.37542,1.4533e-06,0.66701,0.083836,5.781e-09,2.9009e-06
1.4917,0.37499,0.37497,0.37543,1.4824e-06,0.66532,0.085535,5.878e-09,2.9589e-06
1.4926,0.37499,0.37497,0.37543,1.5117e-06,0.66361,0.087249,5.9759e-09,3.0175e-06
1.4934,0.37499,0.37497,0.37543,1.5413e-06,0.66189,0.088977,6.0747e-09,3.0765e-06
1.4942,0.37499,0.37497,0.37544,1.5711e-06,0.66015,0.09072,6.1745e-09,3.1361e-06
1.495,0.37499,0.37497,0.37544,1.6012e-06,0.6584,0.092478,6.2751e-09,3.1961e-06
1.4958,0.37499,0.37497,0.37544,1.6315e-06,0.65664,0.09425,6.3767e-09,3.2566e-06
1.4966,0.37499,0.37497,0.37545,1.6621e-06,0.65486,0.096037,6.4792e-09,3.3177e-06
1.4974,0.37499,0.37497,0.37545,1.6929e-06,0.65306,0.097837,6.5826e-09,3.3792e-06
1.4982,0.37499,0.37497,0.37545,1.7239e-06,0.65126,0.099652,6.6869e-09,3.4412e-06
1.499,0.37499,0.37497,0.37546,1.7552e-06,0.64943,0.10148,6.7921e-09,3.5037e-06
1.4998,0.37499,0.37497,0.37546,1.7868e-06,0.6476,0.10332,6.8982e-09,3.5666e-06
1.5006,0.37499,0.37497,0.37547,1.8185e-06,0.64575,0.10518,7.0052e-09,3.6301e-06
1.5014,0.37499,0.37497,0.37547,1.8506e-06,0.64388,0.10705,7.1131e-09,3.694e-06
1.5022,0.37499,0.37497,0.37547,1.8828e-06,0.64201,0.10894,7.2219e-09,3.7584e-06
1.503,0.37499,0.37497,0.37548,1.9153e-06,0.64012,0.11084,7.3315e-09,3.8232e-06
1.5038,0.37499,0.37497,0.37548,1.948e-06,0.63821,0.11275,7.4421e-09,3.8885e-06
1.5046,0.37499,0.37497,0.37548,1.9809e-06,0.63629,0.11467,7.5536e-09,3.9543e-06
1.5054,0.37499,0.37497,0.37549,2.0141e-06,0.63436,0.11661,7.6659e-09,4.0205e-06
1.5062,0.37499,0.37497,0.37549,2.0475e-06,0.63241,0.11856,7.7791e-09,4.0872e-06
1.5071,0.37499,0.37497,0.37549,2.0811e-06,0.63046,0.12053,7.8932e-09,4.1543e-06
1.5079,0.37499,0.37497,0.3755,2.1149e-06,0.62849,0.12251,8.0082e-09,4.2219e-06
1.5087,0.37499,0.37497,0.3755,2.149e-06,0.6265,0.1245,8.124e-09,4.2899e-06
1.5095,0.37499,0.37497,0.3755,2.1833e-06,0.6245,0.1265,8.2407e-09,4.3583e-06
1.5103,0.37499,0.37497,0.3755,2.2178e-06,0.62249,0.12852,8.3582e-09,4.4272e-06
1.5111,0.37499,0.37497,0.37551,2.2525e-06,0.62047,0.13055,8.4767e-09,4.4965e-06
1.5119,0.37499,0.37497,0.37551,2.2874e-06,0.61844,0.13259,8.5959e-09,4.5662e-06
1.5127,0.37499,0.37497,0.37551,2.3226e-06,0.61639,0.13464,8.7161e-09,4.6364e-06
1.5135,0.37499,0.37497,0.37552,2.3579e-06,0.61433,0.13671,8.837e-09,4.707e-06
1.5143,0.37499,0.37497,0.37552,2.3935e-06,0.61225,0.13879,8.9589e-09,4.778e-06
1.5151,0.37499,0.37497,0.37552,2.4292e-06,0.61017,0.14088,9.0815e-09,4.8494e-06
1.5159,0.37499,0.37497,0.37553,2.4652e-06,0.60807,0.14298,9.205e-09,4.9212e-06
1.5167,0.37499,0.37497,0.37553,2.5014e-06,0.60597,0.14509,9.3294e-09,4.9934e-06
1.5175,0.37499,0.37497,0.37553,2.5378e-06,0.60384,0.14722,9.4546e-09,5.0661e-06
1.5183,0.37499,0.37497,0.37554,2.5743e-06,0.60171,0.14936,9.5806e-09,5.1391e-06
1.5191,0.37499,0.37497,0.37554,2.6111e-06,0.59957,0.15151,9.7074e-09,5.2125e-06
1.5199,0.37499,0.37497,0.37554,2.6481e-06,0.59741,0.15367,9.835e-09,5.2863e-06
1.5207,0.37499,0.37497,0.37554,2.6852e-06,0.59525,0.15584,9.9635e-09,5.3605e-06
1.5216,0.37499,0.37497,0.37555,2.7226e-06,0.59307,0.15802,1.0093e-08,5.4351e-06
1.5224,0.37499,0.37497,0.37555,2.7601e-06,0.59088,0.16022,1.0223e-08,5.5101e-06
1.5232,0.37499,0.37497,0.37555,2.7979e-06,0.58868,0.16242,1.0354e-08,5.5854e-06
1.524,0.37499,0.37497,0.37555,2.8358e-06,0.58647,0.16464,1.0485e-08,5.6611e-06
1.5248,0.37499,0.37497,0.37556,2.8739e-06,0.58425,0.16687,1.0618e-08,5.7372e-06
1.5256,0.37499,0.37497,0.37556,2.9122e-06,0.58201,0.16911,1.0751e-08,5.8136e-06
1.5264,0.37499,0.37497,0.37556,2.9507e-06,0.57977,0.17135,1.0885e-08,5.8904e-06
1.5272,0.37499,0.37497,0.37557,2.9893e-06,0.57752,0.17361,1.102e-08,5.9676e-06
1.528,0.37499,0.37497,0.37557,3.0281e-06,0.57525,0.17588,1.1156e-08,6.0451e-06
1.5288,0.37499,0.37497,0.37557,3.0671e-06,0.57298,0.17816,1.1292e-08,6.1229e-06
1.5296,0.37499,0.37497,0.37557,3.1063e-06,0.57069,0.18045,1.1429e-08,6.2011e-06
1.5304,0.37499,0.37497,0.37558,3.1456e-06,0.5684,0.18275,1.1567e-08,6.2797e-06
1.5312,0.37499,0.37497,0.37558,3.1851e-06,0.5661,0.18506,1.1706e-08,6.3585e-06
1.532,0.37499,0.37497,0.37558,3.2248e-06,0.56378,0.18738,1.1846e-08,6.4378e-06
1.5328,0.37499,0.37497,0.37558,3.2646e-06,0.56146,0.18971,1.1986e-08,6.5173e-06
1.5336,0.37499,0.37497,0.37559,3.3046e-06,0.55912,0.19205,1.2127e-08,6.5971e-06
1.5344,0.37499,0.37497,0.37559,3.3448e-06,0.55678,0.19439,1.2269e-08,6.6773e-06
1.5352,0.37499,0.37497,0.37559,3.3851e-06,0.55443,0.19675,1.2411e-08,6.7578e-06
1.5361,0.37499,0.37497,0.37559,3.4256e-06,0.55207,0.19912,1.2554e-08,6.8386e-06
1.5369,0.37499,0.37497,0.37559,3.4662e-06,0.5497,0.20149,1.2698e-08,6.9197e-06
1.5377,0.37499,0.37497,0.3756,3.507e-06,0.54732,0.20388,1.2843e-08,7.0012e-06
1.5385,0.37499,0.37497,0.3756,3.5479e-06,0.54493,0.20627,1.2988e-08,7.0829e-06
1.5393,0.37499,0.37497,0.3756,3.589e-06,0.54253,0.20867,1.3134e-08,7.1649e-06
1.5401,0.37499,0.37497,0.3756,3.6302e-06,0.54013,0.21108,1.3281e-08,7.2472e-06
1.5409,0.37499,0.37497,0.37561,3.6716e-06,0.53771,0.2135,1.3429e-08,7.3298e-06
1.5417,0.37499,0.37497,0.37561,3.7131e-06,0.53529,0.21592,1.3577e-08,7.4126e-06
1.5425,0.37499,0.37497,0.37561,3.7548e-06,0.53286,0.21836,1.3726e-08,7.4958e-06
1.5433,0.37499,0.37497,0.37561,3.7965e-06,0.53042,0.2208,1.3876e-08,7.5792e-06
1.5441,0.37499,0.37497,0.37561,3.8385e-06,0.52797,0.22325,1.4026e-08,7.6629e-06
1.5449,0.37499,0.37497,0.37562,3.8805e-06,0.52552,0.22571,1.4177e-08,7.7469e-06
1.5457,0.37499,0.37497,0.37562,3.9227e-06,0.52306,0.22818,1.4328e-08,7.8311e-06
1.5465,0.37499,0.37497,0.37562,3.965e-06,0.52059,0.23065,1.4481e-08,7.9156e-06
1.5473,0.37499,0.37497,0.37562,4.0075e-06,0.51811,0.23313,1.4634e-08,8.0003e-06
1.5481,0.37499,0.37497,0.37562,4.05e-06,0.51563,0.23562,1.4787e-08,8.0853e-06
1.5489,0.37499,0.37497,0.37562,4.0927e-06,0.51314,0.23811,1.4942e-08,8.1705e-06
1.5497,0.37499,0.37497,0.37563,4.1355e-06,0.51064,0.24062,1.5097e-08,8.2559e-06
1.5505,0.37499,0.37497,0.37563,4.1784e-06,0.50813,0.24312,1.5252e-08,8.3416e-06
1.5514,0.37499,0.37497,0.37563,4.2215e-06,0.50562,0.24564,1.5408e-08,8.4275e-06
1.5522,0.37499,0.37497,0.37563,4.2646e-06,0.5031,0.24816,1.5565e-08,8.5137e-06
1.553,0.37499,0.37497,0.37563,4.3079e-06,0.50057,0.25069,1.5723e-08,8.6001e-06
1.5538,0.37499,0.37497,0.37563,4.3513e-06,0.49804,0.25323,1.5881e-08,8.6866e-06
1.5546,0.37499,0.37497,0.37564,4.3947e-06,0.4955,0.25577,1.6039e-08,8.7734e-06
1.5554,0.37499,0.37497,0.37564,4.4383e-06,0.49296,0.25832,1.6198e-08,8.8604e-06
1.5562,0.37499,0.37497,0.37564,4.482e-06,0.49041,0.26087,1.6358e-08,8.9477e-06
1.557,0.37499,0.37497,0.37564,4.5258e-06,0.48785,0.26343,1.6519e-08,9.0351e-06
1.5578,0.37499,0.37497,0.37564,4.5697e-06,0.48529,0.266,1.668e-08,9.1227e-06
1.5586,0.37499,0.37497,0.37564,4.6137e-06,0.48272,0.26857,1.6841e-08,9.2105e-06
1.5594,0.37499,0.37497,0.37564,4.6577e-06,0.48015,0.27114,1.7003e-08,9.2985e-06
1.5602,0.37499,0.37497,0.37565,4.7019e-06,0.47757,0.27372,1.7166e-08,9.3866e-06
1.561,0.37499,0.37497,0.37565,4.7461e-06,0.47498,0.27631,1.7329e-08,9.475e-06
1.5618,0.37499,0.37497,0.37565,4.7905e-06,0.47239,0.2789,1.7493e-08,9.5635e-06
1.5626,0.37499,0.37497,0.37565,4.8349e-06,0.4698,0.2815,1.7658e-08,9.6522e-06
1.5634,0.37499,0.37497,0.37565,4.8794e-06,0.4672,0.2841,1.7822e-08,9.741e-06
1.5642,0.37499,0.37497,0.37565,4.924e-06,0.4646,0.28671,1.7988e-08,9.83e-06
1.565,0.37499,0.37497,0.37565,4.9687e-06,0.46199,0.28932,1.8154e-08,9.9192e-06
1.5659,0.37499,0.37497,0.37565,5.0134e-06,0.45937,0.29193,1.832e-08,1.0008e-05
1.5667,0.37499,0.37497,0.37566,5.0582e-06,0.45676,0.29455,1.8487e-08,1.0098e-05
1.5675,0.37499,0.37497,0.37566,5.1031e-06,0.45414,0.29718,1.8654e-08,1.0188e-05
1.5683,0.37499,0.37497,0.37566,5.148e-06,0.45151,0.2998,1.8822e-08,1.0277e-05
1.5691,0.37499,0.37497,0.37566,5.193e-06,0.44888,0.30244,1.8991e-08,1.0367e-05
1.5699,0.37499,0.37497,0.37566,5.2381e-06,0.44625,0.30507,1.9159e-08,1.0457e-05
1.5707,0.37499,0.37497,0.37566,5.2833e-06,0.44361,0.30771,1.9329e-08,1.0547e-05
1.5715,0.37499,0.37497,0.37566,5.3285e-06,0.44097,0.31035,1.9499e-08,1.0637e-05
1.5723,0.37499,0.37497,0.37566,5.3737e-06,0.43833,0.313,1.9669e-08,1.0728e-05
1.5731,0.37499,0.37497,0.37566,5.419e-06,0.43568,0.31565,1.9839e-08,1.0818e-05
1.5739,0.37499,0.37497,0.37566,5.4644e-06,0.43303,0.3183,2.0011e-08,1.0909e-05
1.5747,0.37499,0.37497,0.37566,5.5098e-06,0.43038,0.32095,2.0182e-08,1.0999e-05
1.5755,0.37499,0.37497,0.37566,5.5552e-06,0.42772,0.32361,2.0354e-08,1.109e-05
1.5763,0.37499,0.37497,0.37567,5.6007e-06,0.42506,0.32627,2.0526e-08,1.1181e-05
1.5771,0.37499,0.37497,0.37567,5.6463e-06,0.4224,0.32893,2.0699e-08,1.1272e-05
1.5779,0.37499,0.37497,0.37567,5.6919e-06,0.41974,0.3316,2.0872e-08,1.1363e-05
1.5787,0.37499,0.37497,0.37567,5.7375e-06,0.41707,0.33426,2.1046e-08,1.1454e-05
1.5795,0.37499,0.37497,0.37567,5.7832e-06,0.4144,0.33693,2.122e-08,1.1545e-05
1.5804,0.37499,0.37497,0.37567,5.8289e-06,0.41173,0.3396,2.1394e-08,1.1636e-05
1.5812,0.37499,0.37497,0.37567,5.8746e-06,0.40906,0.34228,2.1569e-08,1.1728e-05
1.582,0.37499,0.37497,0.37567,5.9203e-06,0.40639,0.34495,2.1744e-08,1.1819e-05
1.5828,0.37499,0.37497,0.37567,5.9661e-06,0.40371,0.34763,2.1919e-08,1.191e-05
1.5836,0.37499,0.37497,0.37567,6.0119e-06,0.40103,0.3503,2.2095e-08,1.2002e-05
1.5844,0.37499,0.37497,0.37567,6.0577e-06,0.39836,0.35298,2.2271e-08,1.2093e-05
1.5852,0.37499,0.37497,0.37567,6.1036e-06,0.39568,0.35566,2.2447e-08,1.2185e-05
1.586,0.37499,0.37497,0.37567,6.1494e-06,0.393,0.35834,2.2624e-08,1.2276e-05
1.5868,0.37499,0.37497,0.37567,6.1953e-06,0.39032,0.36103,2.2801e-08,1.2368e-05
1.5876,0.37499,0.37497,0.37567,6.2412e-06,0.38763,0.36371,2.2978e-08,1.2459e-05
1.5884,0.37499,0.37497,0.37567,6.2871e-06,0.38495,0.36639,2.3155e-08,1.2551e-05
1.5892,0.37499,0.37497,0.37567,6.333e-06,0.38227,0.36907,2.3333e-08,1.2643e-05
1.59,0.37499,0.37497,0.37567,6.3789e-06,0.37958,0.37176,2.3511e-08,1.2734e-05
1.5908,0.37499,0.37497,0.37567,6.4248e-06,0.3769,0.37444,2.369e-08,1.2826e-05
1.5916,0.37499,0.37497,0.37567,6.4707e-06,0.37422,0.37713,2.3868e-08,1.2918e-05
1.5924,0.37499,0.37497,0.37567,6.5166e-06,0.37153,0.37981,2.4047e-08,1.3009e-05
1.5932,0.37499,0.37497,0.37567,6.5626e-06,0.36885,0.38249,2.4226e-08,1.3101e-05
1.594,0.37499,0.37497,0.37567,6.6085e-06,0.36616,0.38518,2.4406e-08,1.3193e-05
1.5949,0.37499,0.37497,0.37567,6.6543e-06,0.36348,0.38786,2.4585e-08,1.3284e-05
1.5957,0.37499,0.37497,0.37567,6.7002e-06,0.3608,0.39054,2.4765e-08,1.3376e-05
1.5965,0.37499,0.37497,0.37567,6.7461e-06,0.35812,0.39322,2.4945e-08,1.3467e-05
1.5973,0.37499,0.37497,0.37567,6.7919e-06,0.35544,0.3959,2.5126e-08,1.3559e-05
1.5981,0.37499,0.37497,0.37567,6.8378e-06,0.35276,0.39858,2.5306e-08,1.365e-05
1.5989,0.37499,0.37497,0.37567,6.8836e-06,0.35008,0.40126,2.5487e-08,1.3742e-05
1.5997,0.37499,0.37497,0.37567,6.9294e-06,0.3474,0.40394,2.5668e-08,1.3833e-05
1.6005,0.37499,0.37497,0.37567,6.9751e-06,0.34472,0.40661,2.5849e-08,1.3924e-05
1.6013,0.37499,0.37497,0.37567,7.0209e-06,0.34205,0.40929,2.603e-08,1.4016e-05
1.6021,0.37499,0.37497,0.37567,7.0666e-06,0.33938,0.41196,2.6211e-08,1.4107e-05
1.6029,0.37499,0.37497,0.37567,7.1123e-06,0.33671,0.41463,2.6393e-08,1.4198e-05
1.6037,0.37499,0.37497,0.37567,7.1579e-06,0.33404,0.4173,2.6574e-08,1.4289e-05
1.6045,0.37499,0.37497,0.37567,7.2035e-06,0.33137,0.41996,2.6756e-08,1.438e-05
1.6053,0.37499,0.37497,0.37567,7.2491e-06,0.32871,0.42263,2.6938e-08,1.4471e-05
1.6061,0.37499,0.37497,0.37567,7.2946e-06,0.32604,0.42529,2.712e-08,1.4562e-05
1.6069,0.37499,0.37497,0.37566,7.3401e-06,0.32338,0.42794,2.7302e-08,1.4653e-05
1.6077,0.37499,0.37497,0.37566,7.3855e-06,0.32073,0.4306,2.7484e-08,1.4743e-05
1.6085,0.37499,0.37497,0.37566,7.4309e-06,0.31807,0.43325,2.7667e-08,1.4834e-05
1.6093,0.37499,0.37497,0.37566,7.4762e-06,0.31542,0.4359,2.7849e-08,1.4925e-05
1.6102,0.37499,0.37497,0.37566,7.5215e-06,0.31277,0.43855,2.8032e-08,1.5015e-05
1.611,0.37499,0.37497,0.37566,7.5667e-06,0.31013,0.44119,2.8214e-08,1.5105e-05
1.6118,0.37499,0.37497,0.37566,7.6119e-06,0.30749,0.44383,2.8397e-08,1.5195e-05
1.6126,0.37499,0.37497,0.37566,7.657e-06,0.30485,0.44647,2.858e-08,1.5285e-05
1.6134,0.37499,0.37497,0.37566,7.702e-06,0.30221,0.4491,2.8763e-08,1.5375e-05
1.6142,0.37499,0.37497,0.37566,7.747e-06,0.29958,0.45173,2.8945e-08,1.5465e-05
1.615,0.37499,0.37497,0.37566,7.7919e-06,0.29695,0.45436,2.9128e-08,1.5555e-05
1.6158,0.37499,0.37497,0.37566,7.8367e-06,0.29433,0.45698,2.9311e-08,1.5644e-05
1.6166,0.37499,0.37497,0.37565,7.8815e-06,0.29171,0.4596,2.9494e-08,1.5734e-05
1.6174,0.37499,0.37497,0.37565,7.9262e-06,0.2891,0.46221,2.9677e-08,1.5823e-05
1.6182,0.37499,0.37497,0.37565,7.9708e-06,0.28649,0.46482,2.986e-08,1.5912e-05
1.619,0.37499,0.37497,0.37565,8.0153e-06,0.28388,0.46742,3.0043e-08,1.6001e-05
1.6198,0.37499,0.37497,0.37565,8.0598e-06,0.28128,0.47002,3.0226e-08,1.6089e-05
1.6206,0.37499,0.37497,0.37565,8.1042e-06,0.27868,0.47261,3.0409e-08,1.6178e-05
1.6214,0.37499,0.37497,0.37565,8.1485e-06,0.27609,0.4752,3.0591e-08,1.6266e-05
1.6222,0.37499,0.37497,0.37565,8.1927e-06,0.27351,0.47779,3.0774e-08,1.6355e-05
1.623,0.37499,0.37497,0.37564,8.2368e-06,0.27092,0.48036,3.0957e-08,1.6443e-05
1.6238,0.37499,0.37497,0.37564,8.2808e-06,0.26835,0.48294,3.114e-08,1.653e-05
1.6247,0.37499,0.37497,0.37564,8.3247e-06,0.26578,0.48551,3.1322e-08,1.6618e-05
1.6255,0.37499,0.37497,0.37564,8.3686e-06,0.26321,0.48807,3.1505e-08,1.6706e-05
1.6263,0.37499,0.37497,0.37564,8.4123e-06,0.26065,0.49062,3.1687e-08,1.6793e-05
1.6271,0.37499,0.37497,0.37564,8.4559e-06,0.2581,0.49317,3.187e-08,1.688e-05
1.6279,0.37499,0.37497,0.37564,8.4994e-06,0.25555,0.49572,3.2052e-08,1.6967e-05
1.6287,0.37499,0.37497,0.37563,8.5428e-06,0.25301,0.49826,3.2235e-08,1.7053e-05
1.6295,0.37499,0.37497,0.37563,8.5862e-06,0.25048,0.50079,3.2417e-08,1.714e-05
1.6303,0.37499,0.37497,0.37563,8.6294e-06,0.24795,0.50331,3.2599e-08,1.7226e-05
1.6311,0.37499,0.37497,0.37563,8.6724e-06,0.24543,0.50583,3.2781e-08,1.7312e-05
1.6319,0.37499,0.37497,0.37563,8.7154e-06,0.24291,0.50834,3.2962e-08,1.7398e-05
1.6327,0.37499,0.37497,0.37563,8.7583e-06,0.2404,0.51085,3.3144e-08,1.7483e-05
1.6335,0.37499,0.37497,0.37562,8.801e-06,0.2379,0.51335,3.3325e-08,1.7569e-05
1.6343,0.37499,0.37497,0.37562,8.8436e-06,0.23541,0.51584,3.3507e-08,1.7654e-05
1.6351,0.37499,0.37497,0.37562,8.8861e-06,0.23292,0.51832,3.3688e-08,1.7739e-05
1.6359,0.37499,0.37497,0.37562,8.9285e-06,0.23044,0.5208,3.3869e-08,1.7823e-05
1.6367,0.37499,0.37497,0.37562,8.9707e-06,0.22797,0.52327,3.405e-08,1.7907e-05
1.6375,0.37499,0.37497,0.37561,9.0128e-06,0.2255,0.52573,3.423e-08,1.7991e-05
1.6383,0.37499,0.37497,0.37561,9.0548e-06,0.22304,0.52818,3.4411e-08,1.8075e-05
1.6392,0.37499,0.37497,0.37561,9.0967e-06,0.22059,0.53063,3.4591e-08,1.8159e-05
1.64,0.37499,0.37497,0.37561,9.1384e-06,0.21815,0.53307,3.4771e-08,1.8242e-05
1.6408,0.37499,0.37497,0.37561,9.1799e-06,0.21572,0.5355,3.495e-08,1.8325e-05
1.6416,0.37499,0.37497,0.3756,9.2214e-06,0.21329,0.53792,3.513e-08,1.8408e-05
1.6424,0.37499,0.37497,0.3756,9.2626e-06,0.21087,0.54033,3.5309e-08,1.849e-05
1.6432,0.37499,0.37497,0.3756,9.3038e-06,0.20847,0.54274,3.5488e-08,1.8572e-05
1.644,0.37499,0.37497,0.3756,9.3448e-06,0.20607,0.54513,3.5667e-08,1.8654e-05
1.6448,0.37499,0.37497,0.3756,9.3856e-06,0.20367,0.54752,3.5845e-08,1.8735e-05
1.6456,0.37499,0.37497,0.37559,9.4263e-06,0.20129,0.5499,3.6023e-08,1.8817e-05
1.6464,0.37499,0.37497,0.37559,9.4669e-06,0.19892,0.55227,3.6201e-08,1.8898e-05
1.6472,0.37499,0.37497,0.37559,9.5072e-06,0.19655,0.55463,3.6379e-08,1.8978e-05
1.648,0.37499,0.37497,0.37559,9.5475e-06,0.19419,0.55698,3.6556e-08,1.9058e-05
1.6488,0.37498,0.37497,0.37558,9.5875e-06,0.19185,0.55932,3.6733e-08,1.9138e-05
1.6496,0.37498,0.37497,0.37558,9.6274e-06,0.18951,0.56165,3.691e-08,1.9218e-05
1.6504,0.37498,0.37497,0.37558,9.6672e-06,0.18718,0.56398,3.7086e-08,1.9297e-05
1.6512,0.37498,0.37497,0.37558,9.7068e-06,0.18486,0.56629,3.7262e-08,1.9376e-05
1.652,0.37498,0.37497,0.37558,9.7462e-06,0.18256,0.56859,3.7437e-08,1.9455e-05
1.6528,0.37498,0.37497,0.37557,9.7854e-06,0.18026,0.57089,3.7613e-08,1.9533e-05
1.6537,0.37498,0.37497,0.37557,9.8245e-06,0.17797,0.57317,3.7787e-08,1.9611e-05
1.6545,0.37498,0.37497,0.37557,9.8634e-06,0.17569,0.57545,3.7962e-08,1.9689e-05
1.6553,0.37498,0.37497,0.37557,9.9021e-06,0.17342,0.57771,3.8136e-08,1.9766e-05
1.6561,0.37498,0.37497,0.37556,9.9406e-06,0.17116,0.57996,3.831e-08,1.9843e-05
1.6569,0.37498,0.37497,0.37556,9.979e-06,0.16892,0.5822,3.8483e-08,1.992e-05
1.6577,0.37498,0.37497,0.37556,1.0017e-05,0.16668,0.58444,3.8656e-08,1.9996e-05
1.6585,0.37498,0.37497,0.37555,1.0055e-05,0.16445,0.58666,3.8828e-08,2.0072e-05
1.6593,0.37498,0.37497,0.37555,1.0093e-05,0.16224,0.58887,3.9e-08,2.0147e-05
1.6601,0.37498,0.37497,0.37555,1.0131e-05,0.16003,0.59107,3.9172e-08,2.0222e-05
1.6609,0.37498,0.37497,0.37555,1.0168e-05,0.15784,0.59325,3.9343e-08,2.0297e-05
1.6617,0.37498,0.37497,0.37554,1.0205e-05,0.15566,0.59543,3.9513e-08,2.0371e-05
1.6625,0.37498,0.37497,0.37554,1.0242e-05,0.15348,0.5976,3.9684e-08,2.0445e-05
1.6633,0.37498,0.37497,0.37554,1.0279e-05,0.15132,0.59975,3.9853e-08,2.0519e-05
1.6641,0.37498,0.37497,0.37553,1.0316e-05,0.14918,0.60189,4.0022e-08,2.0592e-05
1.6649,0.37498,0.37497,0.37553,1.0352e-05,0.14704,0.60402,4.0191e-08,2.0664e-05
1.6657,0.37498,0.37497,0.37553,1.0389e-05,0.14491,0.60614,4.0359e-08,2.0737e-05
1.6665,0.37498,0.37497,0.37553,1.0425e-05,0.1428,0.60825,4.0527e-08,2.0809e-05
1.6673,0.37498,0.37497,0.37552,1.0461e-05,0.1407,0.61035,4.0694e-08,2.088e-05
1.6681,0.37498,0.37497,0.37552,1.0496e-05,0.13861,0.61243,4.086e-08,2.0951e-05
1.669,0.37498,0.37497,0.37552,1.0532e-05,0.13653,0.6145,4.1026e-08,2.1022e-05
1.6698,0.37498,0.37497,0.37551,1.0567e-05,0.13447,0.61656,4.1192e-08,2.1092e-05
1.6706,0.37498,0.37497,0.37551,1.0602e-05,0.13241,0.61861,4.1357e-08,2.1162e-05
1.6714,0.37498,0.37497,0.37551,1.0637e-05,0.13037,0.62064,4.1521e-08,2.1232e-05
1.6722,0.37498,0.37497,0.3755,1.0671e-05,0.12835,0.62266,4.1685e-08,2.1301e-05
1.673,0.37498,0.37497,0.3755,1.0706e-05,0.12633,0.62467,4.1848e-08,2.1369e-05
1.6738,0.37498,0.37497,0.3755,1.074e-05,0.12433,0.62667,4.2011e-08,2.1438e-05
1.6746,0.37498,0.37497,0.3755,1.0774e-05,0.12234,0.62865,4.2173e-08,2.1505e-05
1.6754,0.37498,0.37497,0.37549,1.0807e-05,0.12036,0.63062,4.2334e-08,2.1573e-05
1.6762,0.37498,0.37497,0.37549,1.0841e-05,0.1184,0.63258,4.2495e-08,2.1639e-05
1.677,0.37498,0.37497,0.37549,1.0874e-05,0.11645,0.63452,4.2655e-08,2.1706e-05
1.6778,0.37498,0.37497,0.37548,1.0907e-05,0.11451,0.63646,4.2814e-08,2.1772e-05
1.6786,0.37498,0.37497,0.37548,1.094e-05,0.11258,0.63837,4.2973e-08,2.1837e-05
1.6794,0.37498,0.37497,0.37548,1.0973e-05,0.11067,0.64028,4.3131e-08,2.1902e-05
1.6802,0.37498,0.37497,0.37547,1.1005e-05,0.10878,0.64217,4.3289e-08,2.1967e-05
1.681,0.37498,0.37497,0.37547,1.1037e-05,0.10689,0.64404,4.3445e-08,2.2031e-05
1.6818,0.37498,0.37497,0.37546,1.1069e-05,0.10502,0.64591,4.3601e-08,2.2094e-05
1.6826,0.37498,0.37497,0.37546,1.1101e-05,0.10317,0.64775,4.3757e-08,2.2157e-05
1.6835,0.37498,0.37497,0.37546,1.1132e-05,0.10133,0.64959,4.3912e-08,2.222e-05
1.6843,0.37498,0.37497,0.37545,1.1163e-05,0.099498,0.65141,4.4066e-08,2.2282e-05
1.6851,0.37498,0.37497,0.37545,1.1194e-05,0.097684,0.65322,4.4219e-08,2.2344e-05
1.6859,0.37498,0.37497,0.37545,1.1225e-05,0.095885,0.65501,4.4371e-08,2.2405e-05
1.6867,0.37498,0.37497,0.37544,1.1255e-05,0.094099,0.65679,4.4523e-08,2.2466e-05
1.6875,0.37498,0.37497,0.37544,1.1285e-05,0.092328,0.65855,4.4674e-08,2.2526e-05
1.6883,0.37498,0.37497,0.37544,1.1315e-05,0.090572,0.6603,4.4824e-08,2.2586e-05
1.6891,0.37498,0.37497,0.37543,1.1345e-05,0.08883,0.66204,4.4974e-08,2.2645e-05
1.6899,0.37498,0.37497,0.37543,1.1374e-05,0.087103,0.66376,4.5123e-08,2.2704e-05
1.6907,0.37498,0.37497,0.37543,1.1404e-05,0.085391,0.66546,4.5271e-08,2.2762e-05
1.6915,0.37498,0.37497,0.37542,1.1432e-05,0.083693,0.66715,4.5418e-08,2.2819e-05
1.6923,0.37498,0.37497,0.37542,1.1461e-05,0.08201,0.66883,4.5564e-08,2.2877e-05
1.6931,0.37498,0.37497,0.37541,1.149e-05,0.080343,0.67049,4.571e-08,2.2933e-05
1.6939,0.37498,0.37497,0.37541,1.1518e-05,0.07869,0.67213,4.5855e-08,2.299e-05
1.6947,0.37498,0.37497,0.37541,1.1546e-05,0.077052,0.67376,4.5999e-08,2.3045e-05
1.6955,0.37498,0.37497,0.3754,1.1573e-05,0.07543,0.67537,4.6142e-08,2.31e-05
1.6963,0.37498,0.37497,0.3754,1.1601e-05,0.073824,0.67697,4.6284e-08,2.3155e-05
1.6971,0.37498,0.37497,0.37539,1.1628e-05,0.072232,0.67856,4.6426e-08,2.3209e-05
1.698,0.37498,0.37497,0.37539,1.1655e-05,0.070656,0.68013,4.6566e-08,2.3262e-05
1.6988,0.37498,0.37497,0.37539,1.1681e-05,0.069096,0.68168,4.6706e-08,2.3315e-05
1.6996,0.37498,0.37497,0.37538,1.1707e-05,0.067551,0.68321,4.6845e-08,2.3368e-05
1.7004,0.37498,0.37497,0.37538,1.1733e-05,0.066023,0.68474,4.6983e-08,2.342e-05
1.7012,0.37498,0.37497,0.37538,1.1759e-05,0.06451,0.68624,4.712e-08,2.3471e-05
1.702,0.37498,0.37497,0.37537,1.1785e-05,0.063012,0.68773,4.7257e-08,2.3522e-05
1.7028,0.37498,0.37497,0.37537,1.181e-05,0.061531,0.6892,4.7392e-08,2.3572e-05
1.7036,0.37498,0.37497,0.37536,1.1835e-05,0.060066,0.69066,4.7526e-08,2.3622e-05
1.7044,0.37498,0.37497,0.37536,1.1859e-05,0.058617,0.6921,4.766e-08,2.3671e-05
1.7052,0.37498,0.37497,0.37536,1.1884e-05,0.057184,0.69353,4.7793e-08,2.372e-05
1.706,0.37498,0.37497,0.37535,1.1908e-05,0.055768,0.69493,4.7924e-08,2.3768e-05
1.7068,0.37498,0.37497,0.37535,1.1932e-05,0.054368,0.69633,4.8055e-08,2.3815e-05
1.7076,0.37498,0.37497,0.37534,1.1955e-05,0.052984,0.6977,4.8185e-08,2.3862e-05
1.7084,0.37498,0.37497,0.37534,1.1979e-05,0.051617,0.69906,4.8314e-08,2.3909e-05
1.7092,0.37498,0.37497,0.37533,1.2002e-05,0.050266,0.7004,4.8442e-08,2.3955e-05
1.71,0.37498,0.37497,0.37533,1.2024e-05,0.048932,0.70173,4.8569e-08,2.4e-05
1.7108,0.37498,0.37497,0.37533,1.2047e-05,0.047615,0.70304,4.8695e-08,2.4045e-05
1.7116,0.37498,0.37497,0.37532,1.2069e-05,0.046315,0.70433,4.882e-08,2.4089e-05
1.7125,0.37498,0.37497,0.37532,1.2091e-05,0.045031,0.7056,4.8944e-08,2.4132e-05
1.7133,0.37498,0.37497,0.37531,1.2112e-05,0.043764,0.70686,4.9067e-08,2.4175e-05
1.7141,0.37498,0.37497,0.37531,1.2133e-05,0.042514,0.7081,4.9189e-08,2.4218e-05
1.7149,0.37498,0.37497,0.3753,1.2154e-05,0.041282,0.70933,4.931e-08,2.4259e-05
1.7157,0.37498,0.37497,0.3753,1.2175e-05,0.040066,0.71054,4.943e-08,2.4301e-05
1.7165,0.37498,0.37497,0.3753,1.2195e-05,0.038867,0.71173,4.9549e-08,2.4341e-05
1.7173,0.37498,0.37497,0.37529,1.2215e-05,0.037686,0.7129,4.9667e-08,2.4381e-05
1.7181,0.37498,0.37497,0.37529,1.2235e-05,0.036522,0.71405,4.9784e-08,2.4421e-05
1.7189,0.37498,0.37497,0.37528,1.2255e-05,0.035375,0.71519,4.99e-08,2.446e-05
1.7197,0.37498,0.37497,0.37528,1.2274e-05,0.034246,0.71631,5.0015e-08,2.4498e-05
1.7205,0.37498,0.37497,0.37527,1.2293e-05,0.033134,0.71742,5.0128e-08,2.4535e-05
1.7213,0.37498,0.37497,0.37527,1.2311e-05,0.03204,0.7185,5.0241e-08,2.4572e-05
1.7221,0.37498,0.37497,0.37527,1.233e-05,0.030963,0.71957,5.0353e-08,2.4609e-05
1.7229,0.37498,0.37497,0.37526,1.2348e-05,0.029904,0.72062,5.0463e-08,2.4645e-05
1.7237,0.37498,0.37497,0.37526,1.2365e-05,0.028863,0.72165,5.0573e-08,2.468e-05
1.7245,0.37498,0.37497,0.37525,1.2383e-05,0.027839,0.72267,5.0681e-08,2.4715e-05
1.7253,0.37498,0.37497,0.37525,1.24e-05,0.026833,0.72366,5.0788e-08,2.4749e-05
1.7261,0.37498,0.37497,0.37524,1.2417e-05,0.025845,0.72464,5.0895e-08,2.4782e-05
1.7269,0.37498,0.37497,0.37524,1.2433e-05,0.024875,0.7256,5.1e-08,2.4815e-05
1.7278,0.37498,0.37497,0.37523,1.2449e-05,0.023922,0.72655,5.1104e-08,2.4847e-05
1.7286,0.37498,0.37497,0.37523,1.2465e-05,0.022988,0.72747,5.1206e-08,2.4879e-05
1.7294,0.37498,0.37497,0.37523,1.2481e-05,0.022072,0.72838,5.1308e-08,2.491e-05
1.7302,0.37498,0.37497,0.37522,1.2496e-05,0.021174,0.72927,5.1409e-08,2.494e-05
1.731,0.37498,0.37497,0.37522,1.2511e-05,0.020294,0.73014,5.1508e-08,2.497e-05
1.7318,0.37498,0.37497,0.37521,1.2525e-05,0.019432,0.73099,5.1606e-08,2.4999e-05
1.7326,0.37498,0.37497,0.37521,1.254e-05,0.018588,0.73183,5.1703e-08,2.5027e-05
1.7334,0.37498,0.37497,0.3752,1.2554e-05,0.017763,0.73264,5.1799e-08,2.5055e-05
1.7342,0.37498,0.37497,0.3752,1.2567e-05,0.016956,0.73344,5.1894e-08,2.5083e-05
1.735,0.37498,0.37497,0.37519,1.2581e-05,0.016167,0.73422,5.1987e-08,2.5109e-05
1.7358,0.37498,0.37497,0.37519,1.2594e-05,0.015396,0.73498,5.208e-08,2.5135e-05
1.7366,0.37498,0.37497,0.37518,1.2606e-05,0.014645,0.73572,5.2171e-08,2.516e-05
1.7374,0.37498,0.37497,0.37518,1.2619e-05,0.013911,0.73645,5.2261e-08,2.5185e-05
1.7382,0.37498,0.37497,0.37518,1.2631e-05,0.013196,0.73715,5.235e-08,2.5209e-05
1.739,0.37498,0.37497,0.37517,1.2643e-05,0.0125,0.73784,5.2437e-08,2.5233e-05
1.7398,0.37498,0.37497,0.37517,1.2654e-05,0.011822,0.73851,5.2524e-08,2.5256e-05
1.7406,0.37498,0.37497,0.37516,1.2665e-05,0.011162,0.73916,5.2609e-08,2.5278e-05
1.7414,0.37498,0.37497,0.37516,1.2676e-05,0.010522,0.73979,5.2692e-08,2.5299e-05
1.7423,0.37498,0.37497,0.37515,1.2687e-05,0.0098997,0.7404,5.2775e-08,2.532e-05
1.7431,0.37498,0.37497,0.37515,1.2697e-05,0.0092964,0.741,5.2857e-08,2.5341e-05
1.7439,0.37498,0.37497,0.37514,1.2707e-05,0.0087119,0.74157,5.2937e-08,2.536e-05
1.7447,0.37498,0.37497,0.37514,1.2716e-05,0.0081461,0.74213,5.3016e-08,2.5379e-05
1.7455,0.37498,0.37497,0.37513,1.2725e-05,0.0075991,0.74267,5.3093e-08,2.5398e-05
1.7463,0.37498,0.37497,0.37513,1.2734e-05,0.0070709,0.74319,5.317e-08,2.5415e-05
1.7471,0.37498,0.37497,0.37512,1.2743e-05,0.0065616,0.74369,5.3245e-08,2.5432e-05
1.7479,0.37498,0.37497,0.37512,1.2751e-05,0.0060711,0.74417,5.3319e-08,2.5449e-05
1.7487,0.37498,0.37497,0.37511,1.2759e-05,0.0055996,0.74463,5.3391e-08,2.5465e-05
1.7495,0.37498,0.37497,0.37511,1.2767e-05,0.005147,0.74507,5.3462e-08,2.548e-05
1.7503,0.37498,0.37497,0.3751,1.2774e-05,0.0047133,0.7455,5.3532e-08,2.5494e-05
1.7511,0.37498,0.37497,0.3751,1.2781e-05,0.0042986,0.7459,5.3601e-08,2.5508e-05
1.7519,0.37498,0.37497,0.3751,1.2787e-05,0.0039028,0.74629,5.3668e-08,2.5521e-05
1.7527,0.37498,0.37497,0.37509,1.2794e-05,0.0035261,0.74666,5.3735e-08,2.5534e-05
1.7535,0.37498,0.37497,0.37509,1.28e-05,0.0031684,0.747,5.3799e-08,2.5546e-05
1.7543,0.37498,0.37497,0.37508,1.2805e-05,0.0028298,0.74733,5.3863e-08,2.5557e-05
1.7551,0.37498,0.37497,0.37508,1.2811e-05,0.0025102,0.74764,5.3925e-08,2.5567e-05
1.7559,0.37498,0.37497,0.37507,1.2816e-05,0.0022097,0.74793,5.3986e-08,2.5577e-05
1.7568,0.37498,0.37497,0.37507,1.282e-05,0.0019283,0.74821,5.4045e-08,2.5587e-05
1.7576,0.37498,0.37497,0.37506,1.2825e-05,0.0016661,0.74846,5.4103e-08,2.5595e-05
1.7584,0.37498,0.37497,0.37506,1.2829e-05,0.0014229,0.74869,5.416e-08,2.5603e-05
1.7592,0.37498,0.37497,0.37505,1.2832e-05,0.0011989,0.74891,5.4216e-08,2.5611e-05
1.76,0.37498,0.37497,0.37505,1.2836e-05,0.00099401,0.7491,5.427e-08,2.5617e-05
1.7608,0.37498,0.37497,0.37504,1.2839e-05,0.0008083,0.74928,5.4323e-08,2.5623e-05
1.7616,0.37498,0.37497,0.37504,1.2842e-05,0.00064176,0.74943,5.4374e-08,2.5629e-05
1.7624,0.37498,0.37497,0.37503,1.2844e-05,0.00049439,0.74957,5.4425e-08,2.5633e-05
1.7632,0.37498,0.37497,0.37503,1.2846e-05,0.00036621,0.74969,5.4473e-08,2.5637e-05
1.764,0.37498,0.37497,0.37502,1.2848e-05,0.00025722,0.74979,5.4521e-08,2.5641e-05
1.7648,0.37498,0.37497,0.37502,1.2849e-05,0.00016742,0.74987,5.4567e-08,2.5644e-05
1.7656,0.37498,0.37497,0.37501,1.285e-05,9.6831e-05,0.74993,5.4612e-08,2.5646e-05
1.7664,0.37498,0.37497,0.37501,1.2851e-05,4.5444e-05,0.74997,5.4655e-08,2.5647e-05
1.7672,0.37498,0.37497,0.375,1.2851e-05,1.3265e-05,0.75,5.4697e-08,2.5648e-05
1.768,0.37498,0.37497,0.375,1.2851e-05,2.9471e-07,0.75,5.4737e-08,2.5648e-05
1.7688,0.37498,0.37497,0.37499,1.2851e-05,6.5348e-06,0.74998,5.4777e-08,2.5648e-05
1.7696,0.37498,0.37497,0.37499,1.2851e-05,3.1985e-05,0.74995,5.4815e-08,2.5646e-05
1.7704,0.37498,0.37497,0.37499,1.285e-05,7.6643e-05,0.74989,5.4851e-08,2.5644e-05
1.7713,0.37498,0.37497,0.37498,1.2848e-05,0.00014051,0.74982,5.4886e-08,2.5642e-05
1.7721,0.37498,0.37497,0.37498,1.2847e-05,0.00022357,0.74973,5.492e-08,2.5639e-05
1.7729,0.37498,0.37497,0.37497,1.2845e-05,0.00032584,0.74962,5.4952e-08,2.5635e-05
1.7737,0.37498,0.37497,0.37497,1.2843e-05,0.0004473,0.74948,5.4983e-08,2.5631e-05
1.7745,0.37498,0.37497,0.37496,1.284e-05,0.00058795,0.74933,5.5013e-08,2.5625e-05
1.7753,0.37498,0.37497,0.37496,1.2837e-05,0.00074777,0.74917,5.5041e-08,2.562e-05
1.7761,0.37498,0.37497,0.37495,1.2834e-05,0.00092677,0.74898,5.5068e-08,2.5613e-05
1.7769,0.37498,0.37497,0.37495,1.2831e-05,0.0011249,0.74877,5.5093e-08,2.5606e-05
1.7777,0.37498,0.37497,0.37494,1.2827e-05,0.0013422,0.74854,5.5117e-08,2.5598e-05
1.7785,0.37498,0.37497,0.37494,1.2823e-05,0.0015787,0.7483,5.514e-08,2.559e-05
1.7793,0.37498,0.37497,0.37493,1.2818e-05,0.0018343,0.74803,5.5161e-08,2.5581e-05
1.7801,0.37498,0.37497,0.37493,1.2813e-05,0.002109,0.74775,5.5181e-08,2.5571e-05
1.7809,0.37498,0.37497,0.37492,1.2808e-05,0.0024028,0.74744,5.5199e-08,2.5561e-05
1.7817,0.37498,0.37497,0.37492,1.2803e-05,0.0027157,0.74712,5.5216e-08,2.555e-05
1.7825,0.37498,0.37497,0.37491,1.2797e-05,0.0030476,0.74678,5.5231e-08,2.5538e-05
1.7833,0.37498,0.37497,0.37491,1.2791e-05,0.0033986,0.74642,5.5246e-08,2.5526e-05
1.7841,0.37498,0.37497,0.3749,1.2784e-05,0.0037687,0.74604,5.5258e-08,2.5513e-05
1.7849,0.37498,0.37497,0.3749,1.2777e-05,0.0041578,0.74564,5.527e-08,2.55e-05
1.7857,0.37498,0.37497,0.37489,1.277e-05,0.0045658,0.74522,5.528e-08,2.5485e-05
1.7866,0.37498,0.37497,0.37489,1.2763e-05,0.0049929,0.74479,5.5288e-08,2.547e-05
1.7874,0.37498,0.37497,0.37488,1.2755e-05,0.0054389,0.74433,5.5295e-08,2.5455e-05
1.7882,0.37498,0.37497,0.37488,1.2747e-05,0.0059038,0.74386,5.5301e-08,2.5439e-05
1.789,0.37498,0.37497,0.37488,1.2739e-05,0.0063876,0.74336,5.5305e-08,2.5422e-05
1.7898,0.37498,0.37497,0.37487,1.273e-05,0.0068903,0.74285,5.5308e-08,2.5404e-05
1.7906,0.37498,0.37497,0.37487,1.2721e-05,0.0074119,0.74232,5.531e-08,2.5386e-05
1.7914,0.37498,0.37497,0.37486,1.2711e-05,0.0079523,0.74177,5.531e-08,2.5368e-05
1.7922,0.37498,0.37497,0.37486,1.2702e-05,0.0085115,0.7412,5.5308e-08,2.5348e-05
1.793,0.37498,0.37497,0.37485,1.2692e-05,0.0090895,0.74061,5.5305e-08,2.5328e-05
1.7938,0.37498,0.37497,0.37485,1.2681e-05,0.0096862,0.74001,5.5301e-08,2.5307e-05
1.7946,0.37498,0.37497,0.37484,1.2671e-05,0.010302,0.73938,5.5296e-08,2.5286e-05
1.7954,0.37498,0.37497,0.37484,1.266e-05,0.010936,0.73874,5.5289e-08,2.5264e-05
1.7962,0.37498,0.37497,0.37483,1.2648e-05,0.011589,0.73808,5.528e-08,2.5242e-05
1.797,0.37498,0.37497,0.37483,1.2637e-05,0.01226,0.7374,5.527e-08,2.5218e-05
1.7978,0.37498,0.37497,0.37482,1.2625e-05,0.01295,0.7367,5.5259e-08,2.5195e-05
1.7986,0.37498,0.37497,0.37482,1.2613e-05,0.013658,0.73598,5.5246e-08,2.517e-05
1.7994,0.37498,0.37497,0.37481,1.26e-05,0.014385,0.73524,5.5232e-08,2.5145e-05
1.8002,0.37498,0.37497,0.37481,1.2587e-05,0.015131,0.73449,5.5217e-08,2.5119e-05
1.8011,0.37498,0.37497,0.37481,1.2574e-05,0.015895,0.73372,5.52e-08,2.5093e-05
1.8019,0.37498,0.37497,0.3748,1.2561e-05,0.016677,0.73292,5.5181e-08,2.5066e-05
1.8027,0.37498,0.37497,0.3748,1.2547e-05,0.017478,0.73211,5.5161e-08,2.5038e-05
1.8035,0.37498,0.37497,0.37479,1.2533e-05,0.018297,0.73129,5.514e-08,2.501e-05
1.8043,0.37498,0.37497,0.37479,1.2518e-05,0.019134,0.73044,5.5118e-08,2.4981e-05
1.8051,0.37498,0.37497,0.37478,1.2503e-05,0.01999,0.72958,5.5093e-08,2.4952e-05
1.8059,0.37498,0.37497,0.37478,1.2488e-05,0.020863,0.72869,5.5068e-08,2.4922e-05
1.8067,0.37498,0.37497,0.37477,1.2473e-05,0.021755,0.72779,5.5041e-08,2.4891e-05
1.8075,0.37498,0.37497,0.37477,1.2457e-05,0.022665,0.72687,5.5013e-08,2.4859e-05
1.8083,0.37498,0.37497,0.37476,1.2441e-05,0.023593,0.72594,5.4983e-08,2.4828e-05
1.8091,0.37498,0.37497,0.37476,1.2425e-05,0.024539,0.72498,5.4952e-08,2.4795e-05
1.8099,0.37498,0.37497,0.37476,1.2408e-05,0.025503,0.72401,5.4919e-08,2.4762e-05
1.8107,0.37498,0.37497,0.37475,1.2391e-05,0.026485,0.72302,5.4885e-08,2.4728e-05
1.8115,0.37498,0.37497,0.37475,1.2374e-05,0.027485,0.72201,5.485e-08,2.4694e-05
1.8123,0.37498,0.37497,0.37474,1.2357e-05,0.028502,0.72098,5.4813e-08,2.4659e-05
1.8131,0.37498,0.37497,0.37474,1.2339e-05,0.029537,0.71994,5.4775e-08,2.4623e-05
1.8139,0.37498,0.37497,0.37473,1.2321e-05,0.03059,0.71888,5.4735e-08,2.4587e-05
1.8147,0.37498,0.37497,0.37473,1.2302e-05,0.031661,0.7178,5.4694e-08,2.455e-05
1.8156,0.37498,0.37497,0.37472,1.2284e-05,0.032749,0.7167,5.4651e-08,2.4512e-05
1.8164,0.37498,0.37497,0.37472,1.2265e-05,0.033855,0.71559,5.4607e-08,2.4474e-05
1.8172,0.37498,0.37497,0.37472,1.2245e-05,0.034978,0.71445,5.4562e-08,2.4436e-05
1.818,0.37498,0.37497,0.37471,1.2226e-05,0.036118,0.7133,5.4515e-08,2.4397e-05
1.8188,0.37498,0.37497,0.37471,1.2206e-05,0.037276,0.71214,5.4467e-08,2.4357e-05
1.8196,0.37498,0.37497,0.3747,1.2185e-05,0.038452,0.71095,5.4418e-08,2.4316e-05
1.8204,0.37498,0.37497,0.3747,1.2165e-05,0.039644,0.70975,5.4367e-08,2.4276e-05
1.8212,0.37498,0.37497,0.37469,1.2144e-05,0.040854,0.70853,5.4314e-08,2.4234e-05
1.822,0.37498,0.37497,0.37469,1.2123e-05,0.042081,0.7073,5.426e-08,2.4192e-05
1.8228,0.37498,0.37497,0.37469,1.2102e-05,0.043324,0.70605,5.4205e-08,2.4149e-05
1.8236,0.37498,0.37497,0.37468,1.208e-05,0.044585,0.70478,5.4148e-08,2.4106e-05
1.8244,0.37498,0.37497,0.37468,1.2058e-05,0.045863,0.70349,5.409e-08,2.4062e-05
1.8252,0.37498,0.37497,0.37467,1.2036e-05,0.047158,0.70219,5.4031e-08,2.4017e-05
1.826,0.37498,0.37497,0.37467,1.2013e-05,0.048469,0.70087,5.397e-08,2.3972e-05
1.8268,0.37498,0.37497,0.37466,1.199e-05,0.049797,0.69953,5.3908e-08,2.3927e-05
1.8276,0.37498,0.37497,0.37466,1.1967e-05,0.051142,0.69818,5.3844e-08,2.3881e-05
1.8284,0.37498,0.37497,0.37466,1.1944e-05,0.052503,0.69681,5.3779e-08,2.3834e-05
1.8292,0.37498,0.37497,0.37465,1.192e-05,0.053881,0.69542,5.3712e-08,2.3787e-05
1.8301,0.37498,0.37497,0.37465,1.1896e-05,0.055276,0.69402,5.3644e-08,2.3739e-05
1.8309,0.37498,0.37497,0.37464,1.1872e-05,0.056686,0.6926,5.3575e-08,2.369e-05
1.8317,0.37498,0.37497,0.37464,1.1848e-05,0.058113,0.69117,5.3504e-08,2.3642e-05
1.8325,0.37498,0.37497,0.37464,1.1823e-05,0.059557,0.68972,5.3432e-08,2.3592e-05
1.8333,0.37498,0.37497,0.37463,1.1798e-05,0.061016,0.68825,5.3359e-08,2.3542e-05
1.8341,0.37498,0.37497,0.37463,1.1772e-05,0.062492,0.68676,5.3284e-08,2.3491e-05
1.8349,0.37498,0.37497,0.37462,1.1747e-05,0.063983,0.68527,5.3208e-08,2.344e-05
1.8357,0.37498,0.37497,0.37462,1.1721e-05,0.065491,0.68375,5.313e-08,2.3389e-05
1.8365,0.37498,0.37497,0.37462,1.1695e-05,0.067014,0.68222,5.3051e-08,2.3336e-05
1.8373,0.37498,0.37497,0.37461,1.1668e-05,0.068553,0.68067,5.2971e-08,2.3284e-05
1.8381,0.37498,0.37497,0.37461,1.1642e-05,0.070108,0.67911,5.2889e-08,2.323e-05
1.8389,0.37498,0.37497,0.3746,1.1615e-05,0.071678,0.67753,5.2806e-08,2.3176e-05
1.8397,0.37498,0.37497,0.3746,1.1587e-05,0.073264,0.67594,5.2721e-08,2.3122e-05
1.8405,0.37498,0.37497,0.3746,1.156e-05,0.074866,0.67433,5.2635e-08,2.3067e-05
1.8413,0.37498,0.37497,0.37459,1.1532e-05,0.076482,0.6727,5.2548e-08,2.3012e-05
1.8421,0.37498,0.37497,0.37459,1.1504e-05,0.078115,0.67106,5.2459e-08,2.2956e-05
1.8429,0.37498,0.37497,0.37459,1.1476e-05,0.079762,0.66941,5.2369e-08,2.2899e-05
1.8437,0.37498,0.37497,0.37458,1.1447e-05,0.081424,0.66774,5.2278e-08,2.2842e-05
1.8445,0.37498,0.37497,0.37458,1.1419e-05,0.083102,0.66605,5.2185e-08,2.2785e-05
1.8454,0.37498,0.37497,0.37457,1.139e-05,0.084794,0.66435,5.2091e-08,2.2727e-05
1.8462,0.37498,0.37497,0.37457,1.136e-05,0.086501,0.66264,5.1996e-08,2.2668e-05
1.847,0.37498,0.37497,0.37457,1.1331e-05,0.088223,0.66091,5.1899e-08,2.2609e-05
1.8478,0.37498,0.37497,0.37456,1.1301e-05,0.08996,0.65917,5.1801e-08,2.255e-05
1.8486,0.37498,0.37497,0.37456,1.1271e-05,0.091711,0.65741,5.1701e-08,2.249e-05
1.8494,0.37498,0.37497,0.37456,1.1241e-05,0.093477,0.65563,5.1601e-08,2.2429e-05
1.8502,0.37498,0.37497,0.37455,1.121e-05,0.095258,0.65385,5.1499e-08,2.2369e-05
1.851,0.37498,0.37497,0.37455,1.1179e-05,0.097052,0.65205,5.1395e-08,2.2307e-05
1.8518,0.37498,0.37497,0.37455,1.1148e-05,0.098861,0.65023,5.129e-08,2.2245e-05
1.8526,0.37498,0.37497,0.37454,1.1117e-05,0.10068,0.6484,5.1184e-08,2.2183e-05
1.8534,0.37498,0.37497,0.37454,1.1085e-05,0.10252,0.64656,5.1077e-08,2.212e-05
1.8542,0.37498,0.37497,0.37453,1.1054e-05,0.10437,0.6447,5.0968e-08,2.2056e-05
1.855,0.37498,0.37497,0.37453,1.1022e-05,0.10624,0.64283,5.0858e-08,2.1993e-05
1.8558,0.37498,0.37497,0.37453,1.099e-05,0.10812,0.64094,5.0747e-08,2.1928e-05
1.8566,0.37498,0.37497,0.37452,1.0957e-05,0.11001,0.63904,5.0634e-08,2.1863e-05
1.8574,0.37498,0.37497,0.37452,1.0924e-05,0.11191,0.63713,5.052e-08,2.1798e-05
1.8582,0.37498,0.37497,0.37452,1.0891e-05,0.11383,0.6352,5.0405e-08,2.1733e-05
1.859,0.37498,0.37497,0.37451,1.0858e-05,0.11577,0.63326,5.0289e-08,2.1666e-05
1.8599,0.37498,0.37497,0.37451,1.0825e-05,0.11771,0.63131,5.0171e-08,2.16e-05
1.8607,0.37498,0.37497,0.37451,1.0791e-05,0.11967,0.62934,5.0052e-08,2.1533e-05
1.8615,0.37498,0.37497,0.3745,1.0758e-05,0.12164,0.62737,4.9932e-08,2.1465e-05
1.8623,0.37498,0.37497,0.3745,1.0724e-05,0.12363,0.62537,4.981e-08,2.1397e-05
1.8631,0.37498,0.37497,0.3745,1.0689e-05,0.12563,0.62337,4.9688e-08,2.1329e-05
1.8639,0.37498,0.37497,0.37449,1.0655e-05,0.12764,0.62135,4.9564e-08,2.126e-05
1.8647,0.37498,0.37497,0.37449,1.062e-05,0.12966,0.61932,4.9438e-08,2.1191e-05
1.8655,0.37498,0.37497,0.37449,1.0585e-05,0.1317,0.61728,4.9312e-08,2.1121e-05
1.8663,0.37498,0.37497,0.37449,1.055e-05,0.13375,0.61523,4.9184e-08,2.1051e-05
1.8671,0.37498,0.37497,0.37448,1.0515e-05,0.13581,0.61316,4.9055e-08,2.0981e-05
1.8679,0.37498,0.37497,0.37448,1.0479e-05,0.13788,0.61108,4.8925e-08,2.091e-05
1.8687,0.37498,0.37497,0.37448,1.0444e-05,0.13997,0.60899,4.8794e-08,2.0838e-05
1.8695,0.37498,0.37497,0.37447,1.0408e-05,0.14206,0.60688,4.8661e-08,2.0767e-05
1.8703,0.37498,0.37497,0.37447,1.0372e-05,0.14417,0.60477,4.8528e-08,2.0694e-05
1.8711,0.37498,0.37497,0.37447,1.0335e-05,0.14629,0.60264,4.8393e-08,2.0622e-05
1.8719,0.37498,0.37497,0.37446,1.0299e-05,0.14843,0.6005,4.8256e-08,2.0549e-05
1.8727,0.37498,0.37497,0.37446,1.0262e-05,0.15057,0.59835,4.8119e-08,2.0476e-05
1.8735,0.37498,0.37497,0.37446,1.0225e-05,0.15273,0.59619,4.7981e-08,2.0402e-05
1.8744,0.37498,0.37497,0.37446,1.0188e-05,0.15489,0.59402,4.7841e-08,2.0328e-05
1.8752,0.37498,0.37497,0.37445,1.0151e-05,0.15707,0.59183,4.77e-08,2.0253e-05
1.876,0.37498,0.37497,0.37445,1.0113e-05,0.15926,0.58964,4.7558e-08,2.0178e-05
1.8768,0.37498,0.37497,0.37445,1.0075e-05,0.16146,0.58743,4.7415e-08,2.0103e-05
1.8776,0.37498,0.37497,0.37445,1.0037e-05,0.16368,0.58521,4.7271e-08,2.0028e-05
1.8784,0.37498,0.37497,0.37444,9.9993e-06,0.1659,0.58299,4.7126e-08,1.9952e-05
1.8792,0.37498,0.37497,0.37444,9.9611e-06,0.16813,0.58075,4.6979e-08,1.9875e-05
1.88,0.37498,0.37497,0.37444,9.9227e-06,0.17038,0.5785,4.6832e-08,1.9798e-05
1.8808,0.37498,0.37497,0.37443,9.8841e-06,0.17263,0.57624,4.6683e-08,1.9721e-05
1.8816,0.37498,0.37497,0.37443,9.8453e-06,0.17489,0.57397,4.6534e-08,1.9644e-05
1.8824,0.37498,0.37497,0.37443,9.8063e-06,0.17717,0.57169,4.6383e-08,1.9566e-05
1.8832,0.37498,0.37497,0.37443,9.7672e-06,0.17945,0.5694,4.6231e-08,1.9488e-05
1.884,0.37498,0.37497,0.37442,9.7279e-06,0.18175,0.5671,4.6078e-08,1.941e-05
1.8848,0.37498,0.37497,0.37442,9.6884e-06,0.18405,0.56479,4.5924e-08,1.9331e-05
1.8856,0.37498,0.37497,0.37442,9.6488e-06,0.18637,0.56247,4.5769e-08,1.9252e-05
1.8864,0.37498,0.37497,0.37442,9.609e-06,0.18869,0.56014,4.5613e-08,1.9172e-05
1.8872,0.37498,0.37497,0.37441,9.569e-06,0.19103,0.5578,4.5455e-08,1.9093e-05
1.888,0.37499,0.37497,0.37441,9.5289e-06,0.19337,0.55545,4.5297e-08,1.9012e-05
1.8889,0.37499,0.37497,0.37441,9.4886e-06,0.19572,0.5531,4.5138e-08,1.8932e-05
1.8897,0.37499,0.37497,0.37441,9.4482e-06,0.19809,0.55073,4.4978e-08,1.8851e-05
1.8905,0.37499,0.37497,0.37441,9.4076e-06,0.20046,0.54835,4.4816e-08,1.877e-05
1.8913,0.37499,0.37497,0.3744,9.3668e-06,0.20284,0.54597,4.4654e-08,1.8689e-05
1.8921,0.37499,0.37497,0.3744,9.3259e-06,0.20523,0.54358,4.4491e-08,1.8607e-05
1.8929,0.37499,0.37497,0.3744,9.2849e-06,0.20762,0.54117,4.4327e-08,1.8525e-05
1.8937,0.37499,0.37497,0.3744,9.2437e-06,0.21003,0.53876,4.4161e-08,1.8443e-05
1.8945,0.37499,0.37497,0.37439,9.2024e-06,0.21244,0.53635,4.3995e-08,1.8361e-05
1.8953,0.37499,0.37497,0.37439,9.1609e-06,0.21487,0.53392,4.3828e-08,1.8278e-05
1.8961,0.37499,0.37497,0.37439,9.1193e-06,0.2173,0.53148,4.366e-08,1.8195e-05
1.8969,0.37499,0.37497,0.37439,9.0776e-06,0.21974,0.52904,4.3491e-08,1.8112e-05
1.8977,0.37499,0.37497,0.37439,9.0357e-06,0.22218,0.52659,4.3321e-08,1.8028e-05
1.8985,0.37499,0.37497,0.37438,8.9937e-06,0.22464,0.52413,4.315e-08,1.7944e-05
1.8993,0.37499,0.37497,0.37438,8.9515e-06,0.2271,0.52166,4.2978e-08,1.786e-05
1.9001,0.37499,0.37497,0.37438,8.9092e-06,0.22957,0.51919,4.2805e-08,1.7776e-05
1.9009,0.37499,0.37497,0.37438,8.8668e-06,0.23205,0.51671,4.2632e-08,1.7691e-05
1.9017,0.37499,0.37497,0.37438,8.8243e-06,0.23453,0.51422,4.2457e-08,1.7606e-05
1.9025,0.37499,0.37497,0.37438,8.7817e-06,0.23703,0.51172,4.2282e-08,1.7521e-05
1.9033,0.37499,0.37497,0.37437,8.7389e-06,0.23953,0.50922,4.2106e-08,1.7436e-05
1.9042,0.37499,0.37497,0.37437,8.696e-06,0.24203,0.50671,4.1929e-08,1.735e-05
1.905,0.37499,0.37497,0.37437,8.653e-06,0.24455,0.5042,4.1751e-08,1.7264e-05
1.9058,0.37499,0.37497,0.37437,8.6099e-06,0.24707,0.50167,4.1572e-08,1.7178e-05
1.9066,0.37499,0.37497,0.37437,8.5667e-06,0.24959,0.49914,4.1392e-08,1.7092e-05
1.9074,0.37499,0.37497,0.37437,8.5234e-06,0.25212,0.49661,4.1212e-08,1.7006e-05
1.9082,0.37499,0.37497,0.37436,8.4799e-06,0.25466,0.49407,4.103e-08,1.6919e-05
1.909,0.37499,0.37497,0.37436,8.4364e-06,0.25721,0.49152,4.0848e-08,1.6832e-05
1.9098,0.37499,0.37497,0.37436,8.3927e-06,0.25976,0.48896,4.0665e-08,1.6745e-05
1.9106,0.37499,0.37497,0.37436,8.349e-06,0.26232,0.4864,4.0482e-08,1.6658e-05
1.9114,0.37499,0.37497,0.37436,8.3052e-06,0.26488,0.48384,4.0297e-08,1.657e-05
1.9122,0.37499,0.37497,0.37436,8.2612e-06,0.26745,0.48127,4.0112e-08,1.6482e-05
1.913,0.37499,0.37497,0.37436,8.2172e-06,0.27002,0.47869,3.9926e-08,1.6394e-05
1.9138,0.37499,0.37497,0.37435,8.1731e-06,0.2726,0.47611,3.9739e-08,1.6306e-05
1.9146,0.37499,0.37497,0.37435,8.1289e-06,0.27519,0.47352,3.9552e-08,1.6218e-05
1.9154,0.37499,0.37497,0.37435,8.0846e-06,0.27777,0.47093,3.9364e-08,1.613e-05
1.9162,0.37499,0.37497,0.37435,8.0402e-06,0.28037,0.46833,3.9175e-08,1.6041e-05
1.917,0.37499,0.37497,0.37435,7.9957e-06,0.28297,0.46573,3.8985e-08,1.5952e-05
1.9178,0.37499,0.37497,0.37435,7.9512e-06,0.28557,0.46312,3.8795e-08,1.5864e-05
1.9187,0.37499,0.37497,0.37435,7.9066e-06,0.28818,0.46051,3.8604e-08,1.5775e-05
1.9195,0.37499,0.37497,0.37435,7.8619e-06,0.2908,0.4579,3.8412e-08,1.5685e-05
1.9203,0.37499,0.37497,0.37434,7.8171e-06,0.29341,0.45528,3.822e-08,1.5596e-05
1.9211,0.37499,0.37497,0.37434,7.7723e-06,0.29603,0.45265,3.8027e-08,1.5507e-05
1.9219,0.37499,0.37497,0.37434,7.7274e-06,0.29866,0.45002,3.7834e-08,1.5417e-05
1.9227,0.37499,0.37497,0.37434,7.6824e-06,0.30129,0.44739,3.7639e-08,1.5327e-05
1.9235,0.37499,0.37497,0.37434,7.6374e-06,0.30392,0.44476,3.7444e-08,1.5237e-05
1.9243,0.37499,0.37497,0.37434,7.5923e-06,0.30656,0.44212,3.7249e-08,1.5147e-05
1.9251,0.37499,0.37497,0.37434,7.5471e-06,0.3092,0.43948,3.7053e-08,1.5057e-05
1.9259,0.37499,0.37497,0.37434,7.5019e-06,0.31185,0.43683,3.6856e-08,1.4967e-05
1.9267,0.37499,0.37497,0.37434,7.4567e-06,0.31449,0.43418,3.6659e-08,1.4877e-05
1.9275,0.37499,0.37497,0.37434,7.4113e-06,0.31714,0.43153,3.6461e-08,1.4786e-05
1.9283,0.37499,0.37497,0.37434,7.366e-06,0.3198,0.42888,3.6263e-08,1.4696e-05
1.9291,0.37499,0.37497,0.37434,7.3206e-06,0.32245,0.42622,3.6064e-08,1.4605e-05
1.9299,0.37499,0.37497,0.37433,7.2751e-06,0.32511,0.42356,3.5865e-08,1.4514e-05
1.9307,0.37499,0.37497,0.37433,7.2296e-06,0.32777,0.4209,3.5665e-08,1.4424e-05
1.9315,0.37499,0.37497,0.37433,7.1841e-06,0.33044,0.41823,3.5464e-08,1.4333e-05
1.9323,0.37499,0.37497,0.37433,7.1385e-06,0.3331,0.41556,3.5263e-08,1.4242e-05
1.9332,0.37499,0.37497,0.37433,7.0929e-06,0.33577,0.41289,3.5062e-08,1.4151e-05
1.934,0.37499,0.37497,0.37433,7.0472e-06,0.33844,0.41022,3.486e-08,1.406e-05
1.9348,0.37499,0.37497,0.37433,7.0016e-06,0.34111,0.40755,3.4657e-08,1.3968e-05
1.9356,0.37499,0.37497,0.37433,6.9559e-06,0.34379,0.40488,3.4454e-08,1.3877e-05
1.9364,0.37499,0.37497,0.37433,6.9101e-06,0.34646,0.4022,3.4251e-08,1.3786e-05
1.9372,0.37499,0.37497,0.37433,6.8644e-06,0.34914,0.39952,3.4047e-08,1.3695e-05
1.938,0.37499,0.37497,0.37433,6.8186e-06,0.35182,0.39684,3.3843e-08,1.3603e-05
1.9388,0.37499,0.37497,0.37433,6.7728e-06,0.3545,0.39416,3.3639e-08,1.3512e-05
1.9396,0.37499,0.37497,0.37433,6.727e-06,0.35718,0.39148,3.3434e-08,1.3421e-05
1.9404,0.37499,0.37497,0.37433,6.6812e-06,0.35986,0.3888,3.3228e-08,1.3329e-05
1.9412,0.37499,0.37497,0.37433,6.6353e-06,0.36254,0.38612,3.3023e-08,1.3238e-05
1.942,0.37499,0.37497,0.37433,6.5895e-06,0.36522,0.38343,3.2817e-08,1.3146e-05
1.9428,0.37499,0.37497,0.37433,6.5436e-06,0.36791,0.38075,3.261e-08,1.3055e-05
1.9436,0.37499,0.37497,0.37433,6.4978e-06,0.37059,0.37807,3.2404e-08,1.2963e-05
1.9444,0.37499,0.37497,0.37433,6.4519e-06,0.37328,0.37538,3.2197e-08,1.2872e-05
1.9452,0.37499,0.37497,0.37433,6.406e-06,0.37596,0.3727,3.1989e-08,1.278e-05
1.946,0.37499,0.37497,0.37433,6.3602e-06,0.37864,0.37002,3.1782e-08,1.2689e-05
1.9468,0.37499,0.37497,0.37433,6.3143e-06,0.38133,0.36733,3.1574e-08,1.2597e-05
1.9477,0.37499,0.37497,0.37433,6.2685e-06,0.38401,0.36465,3.1365e-08,1.2506e-05
1.9485,0.37499,0.37497,0.37433,6.2226e-06,0.38669,0.36197,3.1157e-08,1.2414e-05
1.9493,0.37499,0.37497,0.37433,6.1768e-06,0.38938,0.35928,3.0948e-08,1.2323e-05
1.9501,0.37499,0.37497,0.37433,6.131e-06,0.39206,0.3566,3.0739e-08,1.2231e-05
1.9509,0.37499,0.37497,0.37433,6.0852e-06,0.39474,0.35392,3.053e-08,1.214e-05
1.9517,0.37499,0.37497,0.37433,6.0394e-06,0.39742,0.35124,3.0321e-08,1.2048e-05
1.9525,0.37499,0.37497,0.37433,5.9936e-06,0.4001,0.34857,3.0111e-08,1.1957e-05
1.9533,0.37499,0.37497,0.37433,5.9479e-06,0.40277,0.34589,2.9901e-08,1.1866e-05
1.9541,0.37499,0.37497,0.37433,5.9022e-06,0.40545,0.34321,2.9691e-08,1.1775e-05
1.9549,0.37499,0.37497,0.37433,5.8565e-06,0.40812,0.34054,2.9481e-08,1.1684e-05
1.9557,0.37499,0.37497,0.37433,5.8109e-06,0.4108,0.33787,2.9271e-08,1.1592e-05
1.9565,0.37499,0.37497,0.37433,5.7652e-06,0.41347,0.3352,2.906e-08,1.1501e-05
1.9573,0.37499,0.37497,0.37433,5.7196e-06,0.41614,0.33253,2.885e-08,1.141e-05
1.9581,0.37499,0.37497,0.37433,5.6741e-06,0.4188,0.32986,2.8639e-08,1.132e-05
1.9589,0.37499,0.37497,0.37433,5.6286e-06,0.42147,0.3272,2.8429e-08,1.1229e-05
1.9597,0.37499,0.37497,0.37433,5.5831e-06,0.42413,0.32454,2.8218e-08,1.1138e-05
1.9605,0.37499,0.37497,0.37434,5.5377e-06,0.42679,0.32188,2.8007e-08,1.1047e-05
1.9613,0.37499,0.37497,0.37434,5.4923e-06,0.42945,0.31923,2.7796e-08,1.0957e-05
1.9621,0.37499,0.37497,0.37434,5.447e-06,0.4321,0.31657,2.7585e-08,1.0866e-05
1.963,0.37499,0.37497,0.37434,5.4017e-06,0.43475,0.31392,2.7374e-08,1.0776e-05
1.9638,0.37499,0.37497,0.37434,5.3565e-06,0.4374,0.31128,2.7163e-08,1.0686e-05
1.9646,0.37499,0.37497,0.37434,5.3113e-06,0.44004,0.30863,2.6952e-08,1.0596e-05
1.9654,0.37499,0.37497,0.37434,5.2662e-06,0.44269,0.30599,2.6741e-08,1.0506e-05
1.9662,0.37499,0.37497,0.37434,5.2212e-06,0.44532,0.30336,2.6529e-08,1.0416e-05
1.967,0.37499,0.37497,0.37434,5.1762e-06,0.44796,0.30073,2.6318e-08,1.0326e-05
1.9678,0.37499,0.37497,0.37434,5.1313e-06,0.45059,0.2981,2.6107e-08,1.0236e-05
1.9686,0.37499,0.37497,0.37434,5.0864e-06,0.45322,0.29547,2.5896e-08,1.0147e-05
1.9694,0.37499,0.37497,0.37435,5.0416e-06,0.45584,0.29285,2.5686e-08,1.0058e-05
1.9702,0.37499,0.37497,0.37435,4.9969e-06,0.45846,0.29023,2.5475e-08,9.9683e-06
1.971,0.37499,0.37497,0.37435,4.9523e-06,0.46107,0.28762,2.5264e-08,9.8793e-06
1.9718,0.37499,0.37497,0.37435,4.9077e-06,0.46368,0.28501,2.5053e-08,9.7904e-06
1.9726,0.37499,0.37497,0.37435,4.8632e-06,0.46629,0.28241,2.4843e-08,9.7016e-06
1.9734,0.37499,0.37497,0.37435,4.8188e-06,0.46889,0.27981,2.4633e-08,9.613e-06
1.9742,0.37499,0.37497,0.37435,4.7745e-06,0.47149,0.27722,2.4422e-08,9.5246e-06
1.975,0.37499,0.37497,0.37435,4.7303e-06,0.47408,0.27463,2.4212e-08,9.4363e-06
1.9758,0.37499,0.37497,0.37435,4.6861e-06,0.47666,0.27205,2.4002e-08,9.3482e-06
1.9766,0.37499,0.37497,0.37436,4.6421e-06,0.47924,0.26947,2.3792e-08,9.2603e-06
1.9775,0.37499,0.37497,0.37436,4.5981e-06,0.48182,0.2669,2.3583e-08,9.1726e-06
1.9783,0.37499,0.37497,0.37436,4.5542e-06,0.48439,0.26433,2.3373e-08,9.0851e-06
1.9791,0.37499,0.37497,0.37436,4.5105e-06,0.48695,0.26177,2.3164e-08,8.9978e-06
1.9799,0.37499,0.37497,0.37436,4.4668e-06,0.48951,0.25921,2.2955e-08,8.9106e-06
1.9807,0.37499,0.37497,0.37436,4.4232e-06,0.49206,0.25666,2.2747e-08,8.8237e-06
1.9815,0.37499,0.37497,0.37436,4.3798e-06,0.49461,0.25412,2.2538e-08,8.737e-06
1.9823,0.37499,0.37497,0.37437,4.3364e-06,0.49715,0.25158,2.233e-08,8.6505e-06
1.9831,0.37499,0.37497,0.37437,4.2932e-06,0.49969,0.24905,2.2122e-08,8.5642e-06
1.9839,0.37499,0.37497,0.37437,4.25e-06,0.50221,0.24652,2.1914e-08,8.4781e-06
1.9847,0.37499,0.37497,0.37437,4.207e-06,0.50474,0.24401,2.1707e-08,8.3923e-06
1.9855,0.37499,0.37497,0.37437,4.1641e-06,0.50725,0.24149,2.15e-08,8.3066e-06
1.9863,0.37499,0.37497,0.37437,4.1213e-06,0.50976,0.23899,2.1293e-08,8.2212e-06
1.9871,0.37499,0.37497,0.37438,4.0786e-06,0.51226,0.23649,2.1087e-08,8.1361e-06
1.9879,0.37499,0.37497,0.37438,4.036e-06,0.51475,0.234,2.0881e-08,8.0512e-06
1.9887,0.37499,0.37497,0.37438,3.9936e-06,0.51724,0.23152,2.0675e-08,7.9665e-06
1.9895,0.37499,0.37497,0.37438,3.9513e-06,0.51972,0.22904,2.047e-08,7.8821e-06
1.9903,0.37499,0.37497,0.37438,3.9091e-06,0.52219,0.22657,2.0265e-08,7.798e-06
1.9911,0.37499,0.37497,0.37439,3.8671e-06,0.52466,0.22411,2.006e-08,7.7141e-06
1.992,0.37499,0.37497,0.37439,3.8251e-06,0.52712,0.22166,1.9856e-08,7.6304e-06
1.9928,0.37499,0.37497,0.37439,3.7834e-06,0.52957,0.21921,1.9653e-08,7.5471e-06
1.9936,0.37499,0.37497,0.37439,3.7417e-06,0.53201,0.21678,1.9449e-08,7.464e-06
1.9944,0.37499,0.37497,0.37439,3.7002e-06,0.53444,0.21435,1.9246e-08,7.3812e-06
1.9952,0.37499,0.37497,0.3744,3.6588e-06,0.53687,0.21193,1.9044e-08,7.2986e-06
1.996,0.37499,0.37497,0.3744,3.6176e-06,0.53928,0.20951,1.8842e-08,7.2164e-06
1.9968,0.37499,0.37497,0.3744,3.5765e-06,0.54169,0.20711,1.8641e-08,7.1344e-06
1.9976,0.37499,0.37497,0.3744,3.5356e-06,0.54409,0.20471,1.844e-08,7.0528e-06
1.9984,0.37499,0.37497,0.3744,3.4948e-06,0.54648,0.20233,1.8239e-08,6.9714e-06
1.9992,0.37499,0.37497,0.37441,3.4542e-06,0.54886,0.19995,1.8039e-08,6.8903e-06
2,0.37499,0.37497,0.37441,3.4137e-06,0.55124,0.19758,1.784e-08,6.8096e-06


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertK_tp_jcp_p3r2_hrefN3_energy.csv <==
0.00080548,0.375,0.37499,0.375,2.6756e-11,0.75,9.605e-06,3.3495e-11,2.0016e-11
0.001611,0.375,0.37499,0.37501,5.6779e-11,0.74998,3.842e-05,3.3495e-11,8.0062e-11
0.0024164,0.375,0.37499,0.37501,1.0682e-10,0.74994,8.6442e-05,3.3495e-11,1.8014e-10
0.0032219,0.375,0.37499,0.37502,1.7686e-10,0.74988,0.00015367,3.3494e-11,3.2023e-10
0.0040274,0.375,0.37499,0.37502,2.6692e-10,0.74981,0.0002401,3.3494e-11,5.0034e-10
0.0048329,0.375,0.37499,0.37503,3.7698e-10,0.74971,0.00034573,3.3493e-11,7.2046e-10
0.0056384,0.375,0.37499,0.37503,5.0703e-10,0.74959,0.00047055,3.3491e-11,9.8057e-10
0.0064438,0.375,0.37499,0.37504,6.5708e-10,0.74946,0.00061456,3.349e-11,1.2807e-09
0.0072493,0.375,0.37499,0.37504,8.271e-10,0.74931,0.00077774,3.3488e-11,1.6207e-09
0.0080548,0.375,0.37499,0.37505,1.0171e-09,0.74913,0.0009601,3.3487e-11,2.0007e-09
0.0088603,0.375,0.37499,0.37505,1.2271e-09,0.74894,0.0011616,3.3485e-11,2.4207e-09
0.0096658,0.375,0.37499,0.37506,1.457e-09,0.74873,0.0013823,3.3483e-11,2.8805e-09
0.010471,0.375,0.37499,0.37506,1.7069e-09,0.7485,0.0016221,3.348e-11,3.3802e-09
0.011277,0.375,0.37499,0.37507,1.9766e-09,0.74825,0.001881,3.3478e-11,3.9198e-09
0.012082,0.375,0.37499,0.37507,2.2664e-09,0.74798,0.0021591,3.3475e-11,4.4992e-09
0.012888,0.375,0.37499,0.37508,2.576e-09,0.74769,0.0024562,3.3472e-11,5.1185e-09
0.013693,0.375,0.37499,0.37508,2.9055e-09,0.74739,0.0027724,3.3469e-11,5.7774e-09
0.014499,0.375,0.37499,0.37509,3.2548e-09,0.74706,0.0031077,3.3466e-11,6.4762e-09
0.015304,0.375,0.37499,0.37509,3.624e-09,0.74672,0.0034621,3.3462e-11,7.2146e-09
0.01611,0.375,0.37499,0.37509,4.0131e-09,0.74635,0.0038355,3.3459e-11,7.9927e-09
0.016915,0.375,0.37499,0.3751,4.4219e-09,0.74597,0.0042279,3.3455e-11,8.8104e-09
0.017721,0.375,0.37499,0.3751,4.8506e-09,0.74557,0.0046393,3.3451e-11,9.6677e-09
0.018526,0.375,0.37499,0.37511,5.299e-09,0.74515,0.0050696,3.3447e-11,1.0564e-08
0.019332,0.375,0.37499,0.37511,5.7671e-09,0.74471,0.0055189,3.3442e-11,1.1501e-08
0.020137,0.375,0.37499,0.37512,6.255e-09,0.74425,0.0059872,3.3438e-11,1.2477e-08
0.020942,0.375,0.37499,0.37512,6.7626e-09,0.74377,0.0064743,3.3433e-11,1.3492e-08
0.021748,0.375,0.37499,0.37513,7.2898e-09,0.74328,0.0069803,3.3428e-11,1.4546e-08
0.022553,0.375,0.37499,0.37513,7.8367e-09,0.74276,0.0075052,3.3423e-11,1.564e-08
0.023359,0.375,0.37499,0.37514,8.4032e-09,0.74223,0.0080489,3.3418e-11,1.6773e-08
0.024164,0.375,0.37499,0.37514,8.9893e-09,0.74167,0.0086114,3.3412e-11,1.7945e-08
0.02497,0.375,0.37499,0.37515,9.5949e-09,0.7411,0.0091927,3.3407e-11,1.9156e-08
0.025775,0.375,0.37499,0.37515,1.022e-08,0.74051,0.0097927,3.3401e-11,2.0407e-08
0.026581,0.375,0.37499,0.37516,1.0865e-08,0.7399,0.010411,3.3395e-11,2.1696e-08
0.027386,0.375,0.37499,0.37516,1.1529e-08,0.73927,0.011049,3.3389e-11,2.3024e-08
0.028192,0.375,0.37499,0.37517,1.2212e-08,0.73863,0.011705,3.3382e-11,2.4391e-08
0.028997,0.375,0.37499,0.37517,1.2915e-08,0.73796,0.012379,3.3375e-11,2.5797e-08
0.029803,0.375,0.37499,0.37517,1.3638e-08,0.73728,0.013073,3.3369e-11,2.7242e-08
0.030608,0.375,0.37499,0.37518,1.4379e-08,0.73657,0.013784,3.3362e-11,2.8725e-08
0.031414,0.375,0.37499,0.37518,1.514e-08,0.73585,0.014515,3.3354e-11,3.0247e-08
0.032219,0.375,0.37499,0.37519,1.592e-08,0.73511,0.015263,3.3347e-11,3.1807e-08
0.033025,0.375,0.37499,0.37519,1.672e-08,0.73436,0.016031,3.3339e-11,3.3406e-08
0.03383,0.375,0.37499,0.3752,1.7538e-08,0.73358,0.016816,3.3331e-11,3.5043e-08
0.034636,0.375,0.37499,0.3752,1.8376e-08,0.73278,0.01762,3.3323e-11,3.6718e-08
0.035441,0.375,0.37499,0.37521,1.9232e-08,0.73197,0.018442,3.3314e-11,3.8431e-08
0.036247,0.375,0.37499,0.37521,2.0108e-08,0.73114,0.019283,3.3306e-11,4.0183e-08
0.037052,0.375,0.37499,0.37522,2.1003e-08,0.73029,0.020141,3.3297e-11,4.1972e-08
0.037858,0.375,0.37499,0.37522,2.1916e-08,0.72942,0.021018,3.3288e-11,4.38e-08
0.038663,0.375,0.37499,0.37522,2.2849e-08,0.72854,0.021913,3.3278e-11,4.5665e-08
0.039469,0.375,0.37499,0.37523,2.38e-08,0.72763,0.022826,3.3269e-11,4.7567e-08
0.040274,0.375,0.37499,0.37523,2.4771e-08,0.72671,0.023757,3.3259e-11,4.9508e-08
0.041079,0.375,0.37499,0.37524,2.5759e-08,0.72577,0.024707,3.3249e-11,5.1486e-08
0.041885,0.375,0.37499,0.37524,2.6767e-08,0.72481,0.025674,3.3238e-11,5.3501e-08
0.04269,0.375,0.37499,0.37525,2.7793e-08,0.72384,0.026659,3.3228e-11,5.5553e-08
0.043496,0.375,0.37499,0.37525,2.8838e-08,0.72284,0.027661,3.3217e-11,5.7643e-08
0.044301,0.375,0.37499,0.37526,2.9902e-08,0.72183,0.028682,3.3206e-11,5.977e-08
0.045107,0.375,0.37499,0.37526,3.0983e-08,0.7208,0.02972,3.3194e-11,6.1934e-08
0.045912,0.375,0.37499,0.37527,3.2084e-08,0.71975,0.030776,3.3182e-11,6.4134e-08
0.046718,0.375,0.37499,0.37527,3.3202e-08,0.71869,0.03185,3.3171e-11,6.6372e-08
0.047523,0.375,0.37499,0.37527,3.4339e-08,0.71761,0.032941,3.3158e-11,6.8646e-08
0.048329,0.375,0.37499,0.37528,3.5495e-08,0.71651,0.03405,3.3146e-11,7.0956e-08
0.049134,0.375,0.37499,0.37528,3.6668e-08,0.71539,0.035176,3.3133e-11,7.3303e-08
0.04994,0.375,0.37499,0.37529,3.786e-08,0.71425,0.03632,3.312e-11,7.5687e-08
0.050745,0.375,0.37499,0.37529,3.9069e-08,0.7131,0.037481,3.3107e-11,7.8106e-08
0.051551,0.375,0.37499,0.3753,4.0297e-08,0.71193,0.038659,3.3094e-11,8.0561e-08
0.052356,0.375,0.37499,0.3753,4.1543e-08,0.71075,0.039855,3.308e-11,8.3053e-08
0.053162,0.375,0.37499,0.3753,4.2806e-08,0.70954,0.041067,3.3066e-11,8.558e-08
0.053967,0.375,0.37499,0.37531,4.4088e-08,0.70832,0.042297,3.3052e-11,8.8142e-08
0.054773,0.375,0.37499,0.37531,4.5387e-08,0.70708,0.043544,3.3037e-11,9.0741e-08
0.055578,0.375,0.37499,0.37532,4.6704e-08,0.70583,0.044808,3.3023e-11,9.3374e-08
0.056384,0.375,0.37499,0.37532,4.8038e-08,0.70455,0.046089,3.3008e-11,9.6043e-08
0.057189,0.375,0.37499,0.37533,4.939e-08,0.70326,0.047386,3.2993e-11,9.8747e-08
0.057995,0.375,0.37499,0.37533,5.0759e-08,0.70196,0.0487,3.2977e-11,1.0149e-07
0.0588,0.375,0.37499,0.37533,5.2146e-08,0.70064,0.050032,3.2962e-11,1.0426e-07
0.059606,0.375,0.37499,0.37534,5.3551e-08,0.6993,0.051379,3.2946e-11,1.0707e-07
0.060411,0.375,0.37499,0.37534,5.4972e-08,0.69794,0.052744,3.293e-11,1.0991e-07
0.061216,0.375,0.37499,0.37535,5.6411e-08,0.69657,0.054124,3.2913e-11,1.1279e-07
0.062022,0.375,0.37499,0.37535,5.7867e-08,0.69518,0.055522,3.2897e-11,1.157e-07
0.062827,0.375,0.37499,0.37535,5.934e-08,0.69377,0.056935,3.288e-11,1.1865e-07
0.063633,0.375,0.37499,0.37536,6.0829e-08,0.69235,0.058365,3.2863e-11,1.2163e-07
0.064438,0.375,0.37499,0.37536,6.2336e-08,0.69091,0.059811,3.2846e-11,1.2464e-07
0.065244,0.375,0.37499,0.37537,6.386e-08,0.68946,0.061273,3.2829e-11,1.2769e-07
0.066049,0.375,0.37499,0.37537,6.54e-08,0.68799,0.062752,3.2811e-11,1.3077e-07
0.066855,0.375,0.37499,0.37537,6.6957e-08,0.6865,0.064246,3.2793e-11,1.3388e-07
0.06766,0.375,0.37499,0.37538,6.8531e-08,0.685,0.065756,3.2775e-11,1.3703e-07
0.068466,0.375,0.37499,0.37538,7.0121e-08,0.68348,0.067282,3.2757e-11,1.4021e-07
0.069271,0.375,0.37499,0.37539,7.1727e-08,0.68195,0.068824,3.2738e-11,1.4342e-07
0.070077,0.375,0.37499,0.37539,7.335e-08,0.6804,0.070382,3.272e-11,1.4667e-07
0.070882,0.375,0.37499,0.37539,7.4989e-08,0.67883,0.071955,3.2701e-11,1.4995e-07
0.071688,0.375,0.37499,0.3754,7.6644e-08,0.67725,0.073544,3.2682e-11,1.5326e-07
0.072493,0.375,0.37499,0.3754,7.8316e-08,0.67566,0.075148,3.2662e-11,1.566e-07
0.073299,0.375,0.37499,0.37541,8.0003e-08,0.67404,0.076767,3.2643e-11,1.5997e-07
0.074104,0.375,0.37499,0.37541,8.1707e-08,0.67242,0.078402,3.2623e-11,1.6338e-07
0.07491,0.375,0.37499,0.37541,8.3426e-08,0.67077,0.080052,3.2603e-11,1.6682e-07
0.075715,0.375,0.37499,0.37542,8.5161e-08,0.66912,0.081717,3.2583e-11,1.7029e-07
0.076521,0.375,0.37499,0.37542,8.6911e-08,0.66744,0.083397,3.2562e-11,1.7379e-07
0.077326,0.375,0.37499,0.37542,8.8677e-08,0.66576,0.085092,3.2541e-11,1.7732e-07
0.078132,0.375,0.37499,0.37543,9.0459e-08,0.66405,0.086802,3.2521e-11,1.8088e-07
0.078937,0.375,0.37499,0.37543,9.2256e-08,0.66234,0.088527,3.2499e-11,1.8448e-07
0.079743,0.375,0.37499,0.37544,9.4068e-08,0.66061,0.090266,3.2478e-11,1.881e-07
0.080548,0.375,0.37499,0.37544,9.5895e-08,0.65886,0.09202,3.2456e-11,1.9176e-07
0.081353,0.375,0.37499,0.37544,9.7738e-08,0.6571,0.093788,3.2435e-11,1.9544e-07
0.082159,0.375,0.37499,0.37545,9.9595e-08,0.65532,0.095571,3.2413e-11,1.9916e-07
0.082964,0.375,0.37499,0.37545,1.0147e-07,0.65353,0.097368,3.239e-11,2.029e-07
0.08377,0.375,0.37499,0.37545,1.0336e-07,0.65173,0.099179,3.2368e-11,2.0668e-07
0.084575,0.375,0.37499,0.37546,1.0526e-07,0.64991,0.101,3.2345e-11,2.1048e-07
0.085381,0.375,0.37499,0.37546,1.0717e-07,0.64808,0.10284,3.2322e-11,2.1432e-07
0.086186,0.375,0.37499,0.37546,1.0911e-07,0.64623,0.1047,3.2299e-11,2.1818e-07
0.086992,0.375,0.37499,0.37547,1.1105e-07,0.64437,0.10657,3.2276e-11,2.2207e-07
0.087797,0.375,0.37499,0.37547,1.1301e-07,0.6425,0.10845,3.2252e-11,2.2599e-07
0.088603,0.375,0.37499,0.37547,1.1498e-07,0.64061,0.11034,3.2228e-11,2.2994e-07
0.089408,0.375,0.37499,0.37548,1.1697e-07,0.63871,0.11225,3.2204e-11,2.3391e-07
0.090214,0.375,0.37499,0.37548,1.1898e-07,0.63679,0.11417,3.218e-11,2.3792e-07
0.091019,0.375,0.37499,0.37548,1.2099e-07,0.63486,0.11611,3.2155e-11,2.4195e-07
0.091825,0.375,0.37499,0.37549,1.2302e-07,0.63292,0.11805,3.213e-11,2.4601e-07
0.09263,0.375,0.37499,0.37549,1.2507e-07,0.63097,0.12002,3.2105e-11,2.501e-07
0.093436,0.375,0.37499,0.37549,1.2712e-07,0.629,0.12199,3.208e-11,2.5421e-07
0.094241,0.375,0.37499,0.3755,1.2919e-07,0.62702,0.12398,3.2055e-11,2.5835e-07
0.095047,0.375,0.37499,0.3755,1.3128e-07,0.62502,0.12598,3.2029e-11,2.6252e-07
0.095852,0.375,0.37499,0.3755,1.3338e-07,0.62302,0.12799,3.2003e-11,2.6672e-07
0.096658,0.375,0.37499,0.37551,1.3549e-07,0.621,0.13002,3.1977e-11,2.7094e-07
0.097463,0.375,0.37499,0.37551,1.3761e-07,0.61897,0.13206,3.1951e-11,2.7519e-07
0.098269,0.375,0.37499,0.37551,1.3975e-07,0.61692,0.13411,3.1924e-11,2.7946e-07
0.099074,0.375,0.37499,0.37552,1.419e-07,0.61486,0.13617,3.1897e-11,2.8376e-07
0.09988,0.375,0.37499,0.37552,1.4406e-07,0.61279,0.13824,3.187e-11,2.8809e-07
0.10069,0.375,0.37499,0.37552,1.4623e-07,0.61071,0.14033,3.1843e-11,2.9244e-07
0.10149,0.375,0.37499,0.37553,1.4842e-07,0.60862,0.14243,3.1816e-11,2.9681e-07
0.1023,0.375,0.37499,0.37553,1.5062e-07,0.60651,0.14454,3.1788e-11,3.0121e-07
0.1031,0.375,0.37499,0.37553,1.5283e-07,0.6044,0.14667,3.176e-11,3.0563e-07
0.10391,0.375,0.37499,0.37553,1.5506e-07,0.60227,0.1488,3.1732e-11,3.1008e-07
0.10471,0.375,0.37499,0.37554,1.5729e-07,0.60013,0.15095,3.1704e-11,3.1456e-07
0.10552,0.375,0.37499,0.37554,1.5954e-07,0.59797,0.15311,3.1676e-11,3.1905e-07
0.10632,0.375,0.37499,0.37554,1.618e-07,0.59581,0.15527,3.1647e-11,3.2357e-07
0.10713,0.375,0.37499,0.37555,1.6408e-07,0.59364,0.15746,3.1618e-11,3.2812e-07
0.10793,0.375,0.37499,0.37555,1.6636e-07,0.59145,0.15965,3.1589e-11,3.3269e-07
0.10874,0.375,0.37499,0.37555,1.6865e-07,0.58925,0.16185,3.156e-11,3.3728e-07
0.10955,0.375,0.37499,0.37555,1.7096e-07,0.58704,0.16406,3.153e-11,3.4189e-07
0.11035,0.375,0.37499,0.37556,1.7328e-07,0.58483,0.16629,3.15e-11,3.4653e-07
0.11116,0.375,0.37499,0.37556,1.7561e-07,0.5826,0.16852,3.147e-11,3.5118e-07
0.11196,0.375,0.37499,0.37556,1.7795e-07,0.58036,0.17077,3.144e-11,3.5586e-07
0.11277,0.375,0.37499,0.37556,1.803e-07,0.5781,0.17303,3.141e-11,3.6056e-07
0.11357,0.375,0.37499,0.37557,1.8266e-07,0.57584,0.17529,3.1379e-11,3.6529e-07
0.11438,0.375,0.37499,0.37557,1.8503e-07,0.57357,0.17757,3.1348e-11,3.7003e-07
0.11518,0.375,0.37499,0.37557,1.8741e-07,0.57129,0.17986,3.1317e-11,3.748e-07
0.11599,0.375,0.37499,0.37557,1.8981e-07,0.569,0.18215,3.1285e-11,3.7958e-07
0.11679,0.375,0.37499,0.37558,1.9221e-07,0.5667,0.18446,3.1254e-11,3.8439e-07
0.1176,0.375,0.37499,0.37558,1.9463e-07,0.56438,0.18678,3.1222e-11,3.8922e-07
0.11841,0.375,0.37499,0.37558,1.9705e-07,0.56206,0.1891,3.119e-11,3.9407e-07
0.11921,0.375,0.37499,0.37558,1.9948e-07,0.55973,0.19144,3.1157e-11,3.9893e-07
0.12002,0.375,0.37499,0.37559,2.0193e-07,0.55739,0.19378,3.1124e-11,4.0382e-07
0.12082,0.375,0.37499,0.37559,2.0438e-07,0.55504,0.19614,3.1091e-11,4.0873e-07
0.12163,0.375,0.37499,0.37559,2.0684e-07,0.55268,0.1985,3.1058e-11,4.1365e-07
0.12243,0.375,0.37499,0.37559,2.0931e-07,0.55031,0.20087,3.1025e-11,4.186e-07
0.12324,0.375,0.37499,0.3756,2.118e-07,0.54794,0.20326,3.0991e-11,4.2356e-07
0.12404,0.375,0.37499,0.3756,2.1429e-07,0.54555,0.20565,3.0957e-11,4.2854e-07
0.12485,0.375,0.37499,0.3756,2.1679e-07,0.54316,0.20804,3.0923e-11,4.3354e-07
0.12565,0.375,0.37499,0.3756,2.1929e-07,0.54075,0.21045,3.0888e-11,4.3856e-07
0.12646,0.375,0.37499,0.3756,2.2181e-07,0.53834,0.21287,3.0854e-11,4.4359e-07
0.12727,0.375,0.37499,0.37561,2.2434e-07,0.53592,0.21529,3.0818e-11,4.4864e-07
0.12807,0.375,0.37499,0.37561,2.2687e-07,0.53349,0.21772,3.0783e-11,4.5371e-07
0.12888,0.375,0.37499,0.37561,2.2941e-07,0.53106,0.22017,3.0748e-11,4.588e-07
0.12968,0.375,0.37499,0.37561,2.3197e-07,0.52861,0.22261,3.0712e-11,4.639e-07
0.13049,0.375,0.37499,0.37561,2.3453e-07,0.52616,0.22507,3.0676e-11,4.6902e-07
0.13129,0.375,0.37499,0.37562,2.3709e-07,0.5237,0.22753,3.0639e-11,4.7415e-07
0.1321,0.375,0.37499,0.37562,2.3967e-07,0.52123,0.23001,3.0603e-11,4.793e-07
0.1329,0.375,0.37499,0.37562,2.4225e-07,0.51876,0.23248,3.0566e-11,4.8447e-07
0.13371,0.375,0.37499,0.37562,2.4484e-07,0.51627,0.23497,3.0529e-11,4.8965e-07
0.13452,0.375,0.37499,0.37562,2.4744e-07,0.51378,0.23746,3.0491e-11,4.9485e-07
0.13532,0.375,0.37499,0.37563,2.5004e-07,0.51129,0.23996,3.0453e-11,5.0006e-07
0.13613,0.375,0.37499,0.37563,2.5266e-07,0.50878,0.24247,3.0416e-11,5.0528e-07
0.13693,0.375,0.37499,0.37563,2.5528e-07,0.50627,0.24499,3.0377e-11,5.1052e-07
0.13774,0.375,0.37499,0.37563,2.579e-07,0.50375,0.24751,3.0339e-11,5.1578e-07
0.13854,0.375,0.37499,0.37563,2.6054e-07,0.50123,0.25003,3.03e-11,5.2104e-07
0.13935,0.375,0.37499,0.37563,2.6318e-07,0.4987,0.25257,3.0261e-11,5.2632e-07
0.14015,0.375,0.37499,0.37564,2.6582e-07,0.49616,0.25511,3.0222e-11,5.3162e-07
0.14096,0.375,0.37499,0.37564,2.6848e-07,0.49362,0.25765,3.0183e-11,5.3692e-07
0.14176,0.375,0.37499,0.37564,2.7114e-07,0.49107,0.26021,3.0143e-11,5.4224e-07
0.14257,0.375,0.37499,0.37564,2.738e-07,0.48852,0.26276,3.0104e-11,5.4757e-07
0.14338,0.375,0.37499,0.37564,2.7647e-07,0.48595,0.26533,3.0064e-11,5.5291e-07
0.14418,0.375,0.37499,0.37564,2.7915e-07,0.48339,0.2679,3.0023e-11,5.5827e-07
0.14499,0.375,0.37499,0.37564,2.8183e-07,0.48082,0.27047,2.9983e-11,5.6363e-07
0.14579,0.375,0.37499,0.37565,2.8452e-07,0.47824,0.27305,2.9942e-11,5.6901e-07
0.1466,0.375,0.37499,0.37565,2.8721e-07,0.47565,0.27564,2.9901e-11,5.744e-07
0.1474,0.375,0.37499,0.37565,2.8991e-07,0.47307,0.27823,2.986e-11,5.798e-07
0.14821,0.375,0.37499,0.37565,2.9262e-07,0.47047,0.28082,2.9819e-11,5.8521e-07
0.14901,0.375,0.37499,0.37565,2.9533e-07,0.46788,0.28343,2.9777e-11,5.9062e-07
0.14982,0.375,0.37499,0.37565,2.9804e-07,0.46527,0.28603,2.9736e-11,5.9605e-07
0.15062,0.375,0.37499,0.37565,3.0076e-07,0.46267,0.28864,2.9694e-11,6.0149e-07
0.15143,0.375,0.37499,0.37565,3.0348e-07,0.46005,0.29125,2.9652e-11,6.0694e-07
0.15224,0.375,0.37499,0.37565,3.0621e-07,0.45744,0.29387,2.9609e-11,6.124e-07
0.15304,0.375,0.37499,0.37566,3.0894e-07,0.45482,0.29649,2.9567e-11,6.1786e-07
0.15385,0.375,0.37499,0.37566,3.1168e-07,0.45219,0.29912,2.9524e-11,6.2333e-07
0.15465,0.375,0.37499,0.37566,3.1442e-07,0.44956,0.30175,2.9481e-11,6.2882e-07
0.15546,0.375,0.37499,0.37566,3.1717e-07,0.44693,0.30439,2.9438e-11,6.343e-07
0.15626,0.375,0.37499,0.37566,3.1992e-07,0.4443,0.30702,2.9394e-11,6.398e-07
0.15707,0.375,0.37499,0.37566,3.2267e-07,0.44166,0.30966,2.9351e-11,6.4531e-07
0.15787,0.375,0.37499,0.37566,3.2542e-07,0.43901,0.31231,2.9307e-11,6.5082e-07
0.15868,0.375,0.37499,0.37566,3.2818e-07,0.43637,0.31496,2.9263e-11,6.5633e-07
0.15949,0.375,0.37499,0.37566,3.3094e-07,0.43372,0.31761,2.9219e-11,6.6186e-07
0.16029,0.375,0.37499,0.37566,3.3371e-07,0.43107,0.32026,2.9174e-11,6.6739e-07
0.1611,0.375,0.37499,0.37566,3.3648e-07,0.42841,0.32292,2.913e-11,6.7292e-07
0.1619,0.375,0.37499,0.37566,3.3925e-07,0.42575,0.32558,2.9085e-11,6.7847e-07
0.16271,0.375,0.37499,0.37567,3.4202e-07,0.42309,0.32824,2.904e-11,6.8401e-07
0.16351,0.37499,0.37499,0.37567,3.448e-07,0.42043,0.3309,2.8994e-11,6.8957e-07
0.16432,0.37499,0.37499,0.37567,3.4758e-07,0.41776,0.33357,2.8949e-11,6.9512e-07
0.16512,0.37499,0.37499,0.37567,3.5036e-07,0.4151,0.33624,2.8903e-11,7.0068e-07
0.16593,0.37499,0.37499,0.37567,3.5314e-07,0.41243,0.33891,2.8857e-11,7.0625e-07
0.16673,0.37499,0.37499,0.37567,3.5592e-07,0.40975,0.34158,2.8811e-11,7.1182e-07
0.16754,0.37499,0.37499,0.37567,3.5871e-07,0.40708,0.34426,2.8765e-11,7.1739e-07
0.16835,0.37499,0.37499,0.37567,3.615e-07,0.40441,0.34693,2.8718e-11,7.2297e-07
0.16915,0.37499,0.37499,0.37567,3.6429e-07,0.40173,0.34961,2.8671e-11,7.2854e-07
0.16996,0.37499,0.37499,0.37567,3.6708e-07,0.39905,0.35229,2.8624e-11,7.3413e-07
0.17076,0.37499,0.37499,0.37567,3.6987e-07,0.39637,0.35497,2.8577e-11,7.3971e-07
0.17157,0.37499,0.37499,0.37567,3.7266e-07,0.39369,0.35765,2.853e-11,7.453e-07
0.17237,0.37499,0.37499,0.37567,3.7546e-07,0.39101,0.36033,2.8482e-11,7.5088e-07
0.17318,0.37499,0.37499,0.37567,3.7825e-07,0.38833,0.36301,2.8434e-11,7.5647e-07
0.17398,0.37499,0.37499,0.37567,3.8105e-07,0.38565,0.36569,2.8386e-11,7.6206e-07
0.17479,0.37499,0.37499,0.37567,3.8384e-07,0.38296,0.36838,2.8337e-11,7.6766e-07
0.17559,0.37499,0.37499,0.37567,3.8664e-07,0.38028,0.37106,2.8289e-11,7.7325e-07
0.1764,0.37499,0.37499,0.37567,3.8944e-07,0.3776,0.37375,2.824e-11,7.7884e-07
0.17721,0.37499,0.37499,0.37567,3.9223e-07,0.37491,0.37643,2.8191e-11,7.8444e-07
0.17801,0.37499,0.37499,0.37567,3.9503e-07,0.37223,0.37911,2.8142e-11,7.9003e-07
0.17882,0.37499,0.37499,0.37567,3.9782e-07,0.36955,0.3818,2.8092e-11,7.9562e-07
0.17962,0.37499,0.37499,0.37567,4.0062e-07,0.36686,0.38448,2.8043e-11,8.0121e-07
0.18043,0.37499,0.37499,0.37567,4.0342e-07,0.36418,0.38716,2.7993e-11,8.068e-07
0.18123,0.37499,0.37499,0.37567,4.0621e-07,0.3615,0.38985,2.7943e-11,8.1239e-07
0.18204,0.37499,0.37499,0.37567,4.09e-07,0.35881,0.39253,2.7892e-11,8.1798e-07
0.18284,0.37499,0.37499,0.37567,4.118e-07,0.35613,0.39521,2.7842e-11,8.2357e-07
0.18365,0.37499,0.37499,0.37567,4.1459e-07,0.35345,0.39789,2.7791e-11,8.2915e-07
0.18445,0.37499,0.37499,0.37567,4.1738e-07,0.35077,0.40057,2.774e-11,8.3473e-07
0.18526,0.37499,0.37499,0.37567,4.2017e-07,0.3481,0.40324,2.7689e-11,8.4031e-07
0.18607,0.37499,0.37499,0.37567,4.2296e-07,0.34542,0.40592,2.7638e-11,8.4589e-07
0.18687,0.37499,0.37499,0.37567,4.2574e-07,0.34274,0.40859,2.7586e-11,8.5146e-07
0.18768,0.37499,0.37499,0.37567,4.2853e-07,0.34007,0.41126,2.7534e-11,8.5703e-07
0.18848,0.37499,0.37499,0.37567,4.3131e-07,0.3374,0.41393,2.7482e-11,8.6259e-07
0.18929,0.37499,0.37499,0.37567,4.3409e-07,0.33473,0.4166,2.743e-11,8.6815e-07
0.19009,0.37499,0.37499,0.37567,4.3687e-07,0.33206,0.41927,2.7378e-11,8.7371e-07
0.1909,0.37499,0.37499,0.37567,4.3964e-07,0.3294,0.42193,2.7325e-11,8.7926e-07
0.1917,0.37499,0.37499,0.37567,4.4242e-07,0.32674,0.4246,2.7272e-11,8.8481e-07
0.19251,0.37499,0.37499,0.37566,4.4519e-07,0.32407,0.42725,2.7219e-11,8.9035e-07
0.19332,0.37499,0.37499,0.37566,4.4796e-07,0.32142,0.42991,2.7166e-11,8.9589e-07
0.19412,0.37499,0.37499,0.37566,4.5072e-07,0.31876,0.43256,2.7112e-11,9.0142e-07
0.19493,0.37499,0.37499,0.37566,4.5348e-07,0.31611,0.43522,2.7059e-11,9.0694e-07
0.19573,0.37499,0.37499,0.37566,4.5624e-07,0.31346,0.43786,2.7005e-11,9.1246e-07
0.19654,0.37499,0.37499,0.37566,4.59e-07,0.31081,0.44051,2.695e-11,9.1797e-07
0.19734,0.37499,0.37499,0.37566,4.6175e-07,0.30817,0.44315,2.6896e-11,9.2347e-07
0.19815,0.37499,0.37499,0.37566,4.645e-07,0.30553,0.44579,2.6841e-11,9.2897e-07
0.19895,0.37499,0.37499,0.37566,4.6724e-07,0.3029,0.44842,2.6786e-11,9.3446e-07
0.19976,0.37499,0.37499,0.37566,4.6998e-07,0.30026,0.45105,2.6731e-11,9.3994e-07
0.20056,0.37499,0.37499,0.37566,4.7272e-07,0.29764,0.45368,2.6676e-11,9.4541e-07
0.20137,0.37499,0.37499,0.37566,4.7545e-07,0.29501,0.4563,2.662e-11,9.5087e-07
0.20218,0.37499,0.37499,0.37565,4.7818e-07,0.29239,0.45892,2.6564e-11,9.5633e-07
0.20298,0.37499,0.37499,0.37565,4.809e-07,0.28978,0.46153,2.6508e-11,9.6178e-07
0.20379,0.37499,0.37499,0.37565,4.8362e-07,0.28716,0.46414,2.6452e-11,9.6721e-07
0.20459,0.37499,0.37499,0.37565,4.8633e-07,0.28456,0.46674,2.6395e-11,9.7264e-07
0.2054,0.37499,0.37499,0.37565,4.8904e-07,0.28196,0.46934,2.6338e-11,9.7806e-07
0.2062,0.37499,0.37499,0.37565,4.9175e-07,0.27936,0.47194,2.6281e-11,9.8347e-07
0.20701,0.37499,0.37499,0.37565,4.9445e-07,0.27676,0.47453,2.6223e-11,9.8887e-07
0.20781,0.37499,0.37499,0.37565,4.9714e-07,0.27418,0.47711,2.6166e-11,9.9425e-07
0.20862,0.37499,0.37499,0.37564,4.9983e-07,0.27159,0.47969,2.6108e-11,9.9963e-07
0.20942,0.37499,0.37499,0.37564,5.0251e-07,0.26902,0.48227,2.6049e-11,1.005e-06
0.21023,0.37499,0.37499,0.37564,5.0519e-07,0.26645,0.48484,2.5991e-11,1.0103e-06
0.21104,0.37499,0.37499,0.37564,5.0786e-07,0.26388,0.4874,2.5932e-11,1.0157e-06
0.21184,0.37499,0.37499,0.37564,5.1052e-07,0.26132,0.48996,2.5873e-11,1.021e-06
0.21265,0.37499,0.37499,0.37564,5.1318e-07,0.25876,0.49251,2.5814e-11,1.0263e-06
0.21345,0.37499,0.37499,0.37564,5.1583e-07,0.25622,0.49506,2.5754e-11,1.0316e-06
0.21426,0.37499,0.37499,0.37563,5.1848e-07,0.25367,0.4976,2.5694e-11,1.0369e-06
0.21506,0.37499,0.37499,0.37563,5.2112e-07,0.25114,0.50013,2.5634e-11,1.0422e-06
0.21587,0.37499,0.37499,0.37563,5.2375e-07,0.24861,0.50266,2.5574e-11,1.0475e-06
0.21667,0.37499,0.37499,0.37563,5.2638e-07,0.24608,0.50518,2.5513e-11,1.0527e-06
0.21748,0.37499,0.37499,0.37563,5.29e-07,0.24356,0.50769,2.5452e-11,1.058e-06
0.21829,0.37499,0.37499,0.37563,5.3161e-07,0.24105,0.5102,2.5391e-11,1.0632e-06
0.21909,0.37499,0.37499,0.37562,5.3422e-07,0.23855,0.5127,2.533e-11,1.0684e-06
0.2199,0.37499,0.37499,0.37562,5.3681e-07,0.23605,0.51519,2.5268e-11,1.0736e-06
0.2207,0.37499,0.37499,0.37562,5.394e-07,0.23357,0.51768,2.5206e-11,1.0788e-06
0.22151,0.37499,0.37499,0.37562,5.4199e-07,0.23108,0.52016,2.5144e-11,1.0839e-06
0.22231,0.37499,0.37499,0.37562,5.4456e-07,0.22861,0.52263,2.5082e-11,1.0891e-06
0.22312,0.37499,0.37499,0.37562,5.4713e-07,0.22614,0.52509,2.5019e-11,1.0942e-06
0.22392,0.37499,0.37499,0.37561,5.4969e-07,0.22368,0.52755,2.4956e-11,1.0993e-06
0.22473,0.37499,0.37499,0.37561,5.5224e-07,0.22123,0.52999,2.4893e-11,1.1044e-06
0.22553,0.37499,0.37499,0.37561,5.5478e-07,0.21879,0.53243,2.483e-11,1.1095e-06
0.22634,0.37499,0.37499,0.37561,5.5731e-07,0.21635,0.53487,2.4766e-11,1.1146e-06
0.22715,0.37499,0.37499,0.37561,5.5984e-07,0.21392,0.53729,2.4702e-11,1.1197e-06
0.22795,0.37499,0.37499,0.3756,5.6235e-07,0.2115,0.5397,2.4639e-11,1.1247e-06
0.22876,0.37499,0.37499,0.3756,5.6486e-07,0.20909,0.54211,2.4574e-11,1.1297e-06
0.22956,0.37499,0.37499,0.3756,5.6736e-07,0.20669,0.54451,2.451e-11,1.1347e-06
0.23037,0.37499,0.37499,0.3756,5.6985e-07,0.20429,0.5469,2.4445e-11,1.1397e-06
0.23117,0.37499,0.37499,0.37559,5.7233e-07,0.20191,0.54928,2.4381e-11,1.1446e-06
0.23198,0.37499,0.37499,0.37559,5.748e-07,0.19953,0.55165,2.4316e-11,1.1496e-06
0.23278,0.37499,0.37499,0.37559,5.7727e-07,0.19716,0.55402,2.425e-11,1.1545e-06
0.23359,0.37499,0.37499,0.37559,5.7972e-07,0.19481,0.55637,2.4185e-11,1.1594e-06
0.23439,0.37499,0.37499,0.37559,5.8216e-07,0.19246,0.55871,2.412e-11,1.1643e-06
0.2352,0.37499,0.37499,0.37558,5.8459e-07,0.19012,0.56105,2.4054e-11,1.1692e-06
0.23601,0.37499,0.37499,0.37558,5.8702e-07,0.18779,0.56337,2.3988e-11,1.174e-06
0.23681,0.37499,0.37499,0.37558,5.8943e-07,0.18547,0.56569,2.3922e-11,1.1788e-06
0.23762,0.37499,0.37499,0.37558,5.9183e-07,0.18315,0.568,2.3855e-11,1.1836e-06
0.23842,0.37499,0.37499,0.37557,5.9423e-07,0.18085,0.57029,2.3789e-11,1.1884e-06
0.23923,0.37499,0.37499,0.37557,5.9661e-07,0.17856,0.57258,2.3722e-11,1.1932e-06
0.24003,0.37499,0.37499,0.37557,5.9898e-07,0.17628,0.57486,2.3655e-11,1.1979e-06
0.24084,0.37499,0.37499,0.37557,6.0134e-07,0.17401,0.57712,2.3588e-11,1.2027e-06
0.24164,0.37499,0.37499,0.37556,6.0369e-07,0.17175,0.57938,2.3521e-11,1.2074e-06
0.24245,0.37499,0.37499,0.37556,6.0603e-07,0.1695,0.58162,2.3453e-11,1.212e-06
0.24325,0.37499,0.37499,0.37556,6.0836e-07,0.16726,0.58386,2.3386e-11,1.2167e-06
0.24406,0.37499,0.37499,0.37556,6.1068e-07,0.16503,0.58608,2.3318e-11,1.2213e-06
0.24487,0.37499,0.37499,0.37555,6.1298e-07,0.16281,0.58829,2.325e-11,1.2259e-06
0.24567,0.37499,0.37499,0.37555,6.1528e-07,0.1606,0.5905,2.3182e-11,1.2305e-06
0.24648,0.37499,0.37499,0.37555,6.1756e-07,0.15841,0.59269,2.3113e-11,1.2351e-06
0.24728,0.37499,0.37499,0.37554,6.1983e-07,0.15622,0.59487,2.3045e-11,1.2396e-06
0.24809,0.37499,0.37499,0.37554,6.2209e-07,0.15405,0.59704,2.2976e-11,1.2442e-06
0.24889,0.37499,0.37499,0.37554,6.2434e-07,0.15188,0.59919,2.2907e-11,1.2487e-06
0.2497,0.37499,0.37499,0.37554,6.2657e-07,0.14973,0.60134,2.2837e-11,1.2531e-06
0.2505,0.37499,0.37499,0.37553,6.288e-07,0.14759,0.60347,2.2768e-11,1.2576e-06
0.25131,0.37499,0.37499,0.37553,6.3101e-07,0.14547,0.60559,2.2698e-11,1.262e-06
0.25212,0.37499,0.37499,0.37553,6.3321e-07,0.14335,0.60771,2.2629e-11,1.2664e-06
0.25292,0.37499,0.37499,0.37552,6.3539e-07,0.14124,0.6098,2.2559e-11,1.2708e-06
0.25373,0.37499,0.37499,0.37552,6.3757e-07,0.13915,0.61189,2.2488e-11,1.2751e-06
0.25453,0.37499,0.37499,0.37552,6.3973e-07,0.13707,0.61397,2.2418e-11,1.2794e-06
0.25534,0.37499,0.37499,0.37551,6.4188e-07,0.135,0.61603,2.2347e-11,1.2837e-06
0.25614,0.37499,0.37499,0.37551,6.4401e-07,0.13295,0.61808,2.2277e-11,1.288e-06
0.25695,0.37499,0.37499,0.37551,6.4614e-07,0.1309,0.62012,2.2206e-11,1.2923e-06
0.25775,0.37499,0.37499,0.37551,6.4825e-07,0.12887,0.62214,2.2135e-11,1.2965e-06
0.25856,0.37499,0.37499,0.3755,6.5034e-07,0.12685,0.62415,2.2063e-11,1.3007e-06
0.25936,0.37499,0.37499,0.3755,6.5243e-07,0.12485,0.62615,2.1992e-11,1.3048e-06
0.26017,0.37499,0.37499,0.3755,6.545e-07,0.12285,0.62814,2.192e-11,1.309e-06
0.26098,0.37499,0.37499,0.37549,6.5655e-07,0.12087,0.63011,2.1848e-11,1.3131e-06
0.26178,0.37499,0.37499,0.37549,6.586e-07,0.11891,0.63207,2.1776e-11,1.3172e-06
0.26259,0.37499,0.37499,0.37549,6.6063e-07,0.11695,0.63402,2.1704e-11,1.3212e-06
0.26339,0.37499,0.37499,0.37548,6.6264e-07,0.11501,0.63595,2.1631e-11,1.3253e-06
0.2642,0.37499,0.37499,0.37548,6.6464e-07,0.11308,0.63788,2.1558e-11,1.3293e-06
0.265,0.37499,0.37499,0.37548,6.6663e-07,0.11117,0.63978,2.1486e-11,1.3332e-06
0.26581,0.37499,0.37499,0.37547,6.686e-07,0.10927,0.64168,2.1413e-11,1.3372e-06
0.26661,0.37499,0.37499,0.37547,6.7056e-07,0.10738,0.64356,2.134e-11,1.3411e-06
0.26742,0.37499,0.37499,0.37547,6.7251e-07,0.10551,0.64542,2.1266e-11,1.345e-06
0.26822,0.37499,0.37499,0.37546,6.7444e-07,0.10365,0.64728,2.1193e-11,1.3489e-06
0.26903,0.37499,0.37499,0.37546,6.7635e-07,0.1018,0.64911,2.1119e-11,1.3527e-06
0.26984,0.37499,0.37499,0.37546,6.7825e-07,0.099972,0.65094,2.1045e-11,1.3565e-06
0.27064,0.37499,0.37499,0.37545,6.8014e-07,0.098154,0.65275,2.0971e-11,1.3603e-06
0.27145,0.37499,0.37499,0.37545,6.8201e-07,0.096351,0.65455,2.0897e-11,1.364e-06
0.27225,0.37499,0.37499,0.37544,6.8387e-07,0.094562,0.65633,2.0823e-11,1.3677e-06
0.27306,0.37499,0.37499,0.37544,6.8571e-07,0.092787,0.65809,2.0748e-11,1.3714e-06
0.27386,0.37499,0.37499,0.37544,6.8754e-07,0.091027,0.65985,2.0673e-11,1.3751e-06
0.27467,0.37499,0.37499,0.37543,6.8935e-07,0.089281,0.66159,2.0599e-11,1.3787e-06
0.27547,0.37499,0.37499,0.37543,6.9114e-07,0.08755,0.66331,2.0524e-11,1.3823e-06
0.27628,0.37499,0.37499,0.37543,6.9292e-07,0.085834,0.66502,2.0449e-11,1.3858e-06
0.27709,0.37499,0.37499,0.37542,6.9469e-07,0.084133,0.66671,2.0373e-11,1.3894e-06
0.27789,0.37499,0.37499,0.37542,6.9644e-07,0.082446,0.66839,2.0298e-11,1.3929e-06
0.2787,0.37499,0.37499,0.37542,6.9817e-07,0.080774,0.67006,2.0222e-11,1.3963e-06
0.2795,0.37499,0.37499,0.37541,6.9989e-07,0.079118,0.6717,2.0147e-11,1.3998e-06
0.28031,0.37499,0.37499,0.37541,7.0159e-07,0.077477,0.67334,2.0071e-11,1.4032e-06
0.28111,0.37499,0.37499,0.3754,7.0328e-07,0.07585,0.67496,1.9995e-11,1.4065e-06
0.28192,0.37499,0.37499,0.3754,7.0495e-07,0.07424,0.67656,1.9918e-11,1.4099e-06
0.28272,0.37499,0.37499,0.3754,7.066e-07,0.072644,0.67815,1.9842e-11,1.4132e-06
0.28353,0.37499,0.37499,0.37539,7.0824e-07,0.071064,0.67972,1.9765e-11,1.4165e-06
0.28433,0.37499,0.37499,0.37539,7.0986e-07,0.0695,0.68128,1.9689e-11,1.4197e-06
0.28514,0.37499,0.37499,0.37538,7.1147e-07,0.067951,0.68282,1.9612e-11,1.4229e-06
0.28595,0.37499,0.37499,0.37538,7.1306e-07,0.066418,0.68434,1.9535e-11,1.4261e-06
0.28675,0.37499,0.37499,0.37538,7.1463e-07,0.064901,0.68585,1.9458e-11,1.4292e-06
0.28756,0.37499,0.37499,0.37537,7.1619e-07,0.0634,0.68734,1.938e-11,1.4324e-06
0.28836,0.37499,0.37499,0.37537,7.1773e-07,0.061915,0.68882,1.9303e-11,1.4354e-06
0.28917,0.37499,0.37499,0.37536,7.1925e-07,0.060445,0.69028,1.9225e-11,1.4385e-06
0.28997,0.37499,0.37499,0.37536,7.2075e-07,0.058992,0.69173,1.9147e-11,1.4415e-06
0.29078,0.37499,0.37499,0.37536,7.2224e-07,0.057555,0.69316,1.9069e-11,1.4445e-06
0.29158,0.37499,0.37499,0.37535,7.2372e-07,0.056135,0.69457,1.8991e-11,1.4474e-06
0.29239,0.37499,0.37499,0.37535,7.2517e-07,0.05473,0.69597,1.8913e-11,1.4503e-06
0.29319,0.37499,0.37499,0.37534,7.2661e-07,0.053342,0.69735,1.8834e-11,1.4532e-06
0.294,0.37499,0.37499,0.37534,7.2803e-07,0.051971,0.69871,1.8755e-11,1.456e-06
0.29481,0.37499,0.37499,0.37534,7.2943e-07,0.050616,0.70006,1.8676e-11,1.4588e-06
0.29561,0.37499,0.37499,0.37533,7.3082e-07,0.049277,0.70139,1.8597e-11,1.4616e-06
0.29642,0.37499,0.37499,0.37533,7.3219e-07,0.047956,0.7027,1.8518e-11,1.4644e-06
0.29722,0.37499,0.37499,0.37532,7.3354e-07,0.046651,0.704,1.8439e-11,1.4671e-06
0.29803,0.37499,0.37499,0.37532,7.3487e-07,0.045363,0.70527,1.8359e-11,1.4697e-06
0.29883,0.37499,0.37499,0.37531,7.3618e-07,0.044092,0.70654,1.828e-11,1.4724e-06
0.29964,0.37499,0.37499,0.37531,7.3748e-07,0.042838,0.70778,1.82e-11,1.4749e-06
0.30044,0.37499,0.37499,0.37531,7.3876e-07,0.0416,0.70901,1.812e-11,1.4775e-06
0.30125,0.37499,0.37499,0.3753,7.4003e-07,0.04038,0.71022,1.804e-11,1.48e-06
0.30206,0.37499,0.37499,0.3753,7.4127e-07,0.039177,0.71142,1.796e-11,1.4825e-06
0.30286,0.37499,0.37499,0.37529,7.425e-07,0.037991,0.71259,1.788e-11,1.485e-06
0.30367,0.37499,0.37499,0.37529,7.4371e-07,0.036823,0.71375,1.7799e-11,1.4874e-06
0.30447,0.37499,0.37499,0.37528,7.449e-07,0.035672,0.7149,1.7719e-11,1.4898e-06
0.30528,0.37499,0.37499,0.37528,7.4607e-07,0.034538,0.71602,1.7638e-11,1.4921e-06
0.30608,0.37499,0.37499,0.37528,7.4722e-07,0.033422,0.71713,1.7557e-11,1.4944e-06
0.30689,0.37499,0.37499,0.37527,7.4836e-07,0.032323,0.71822,1.7476e-11,1.4967e-06
0.30769,0.37499,0.37499,0.37527,7.4948e-07,0.031241,0.71929,1.7395e-11,1.4989e-06
0.3085,0.37499,0.37499,0.37526,7.5057e-07,0.030178,0.72035,1.7314e-11,1.5011e-06
0.3093,0.37499,0.37499,0.37526,7.5166e-07,0.029132,0.72138,1.7233e-11,1.5033e-06
0.31011,0.37499,0.37499,0.37525,7.5272e-07,0.028103,0.7224,1.7151e-11,1.5054e-06
0.31092,0.37499,0.37499,0.37525,7.5376e-07,0.027093,0.72341,1.707e-11,1.5075e-06
0.31172,0.37499,0.37499,0.37524,7.5479e-07,0.0261,0.72439,1.6988e-11,1.5096e-06
0.31253,0.37499,0.37499,0.37524,7.5579e-07,0.025125,0.72536,1.6907e-11,1.5116e-06
0.31333,0.37499,0.37499,0.37524,7.5678e-07,0.024168,0.7263,1.6825e-11,1.5135e-06
0.31414,0.37499,0.37499,0.37523,7.5775e-07,0.023229,0.72723,1.6743e-11,1.5155e-06
0.31494,0.37499,0.37499,0.37523,7.587e-07,0.022308,0.72815,1.6661e-11,1.5174e-06
0.31575,0.37499,0.37499,0.37522,7.5963e-07,0.021405,0.72904,1.6579e-11,1.5192e-06
0.31655,0.37499,0.37499,0.37522,7.6054e-07,0.020521,0.72991,1.6497e-11,1.5211e-06
0.31736,0.37499,0.37499,0.37521,7.6144e-07,0.019654,0.73077,1.6415e-11,1.5229e-06
0.31816,0.37499,0.37499,0.37521,7.6231e-07,0.018806,0.73161,1.6333e-11,1.5246e-06
0.31897,0.37499,0.37499,0.3752,7.6317e-07,0.017975,0.73243,1.6251e-11,1.5263e-06
0.31978,0.37499,0.37499,0.3752,7.64e-07,0.017164,0.73324,1.6169e-11,1.528e-06
0.32058,0.37499,0.37499,0.37519,7.6482e-07,0.01637,0.73402,1.6086e-11,1.5296e-06
0.32139,0.37499,0.37499,0.37519,7.6562e-07,0.015595,0.73479,1.6004e-11,1.5312e-06
0.32219,0.37499,0.37499,0.37519,7.664e-07,0.014838,0.73553,1.5922e-11,1.5328e-06
0.323,0.37499,0.37499,0.37518,7.6716e-07,0.0141,0.73626,1.5839e-11,1.5343e-06
0.3238,0.37499,0.37499,0.37518,7.679e-07,0.01338,0.73697,1.5757e-11,1.5358e-06
0.32461,0.37499,0.37499,0.37517,7.6862e-07,0.012679,0.73766,1.5674e-11,1.5372e-06
0.32541,0.37499,0.37499,0.37517,7.6932e-07,0.011996,0.73834,1.5591e-11,1.5386e-06
0.32622,0.37499,0.37499,0.37516,7.7e-07,0.011332,0.73899,1.5509e-11,1.54e-06
0.32702,0.37499,0.37499,0.37516,7.7067e-07,0.010686,0.73963,1.5426e-11,1.5413e-06
0.32783,0.37499,0.37499,0.37515,7.7131e-07,0.01006,0.74025,1.5343e-11,1.5426e-06
0.32864,0.37499,0.37499,0.37515,7.7193e-07,0.0094514,0.74085,1.526e-11,1.5439e-06
0.32944,0.37499,0.37499,0.37514,7.7254e-07,0.008862,0.74143,1.5178e-11,1.5451e-06
0.33025,0.37499,0.37499,0.37514,7.7312e-07,0.0082913,0.74199,1.5095e-11,1.5462e-06
0.33105,0.37499,0.37499,0.37513,7.7369e-07,0.0077394,0.74253,1.5012e-11,1.5474e-06
0.33186,0.37499,0.37499,0.37513,7.7423e-07,0.0072064,0.74305,1.4929e-11,1.5485e-06
0.33266,0.37499,0.37499,0.37513,7.7476e-07,0.0066921,0.74356,1.4846e-11,1.5495e-06
0.33347,0.37499,0.37499,0.37512,7.7527e-07,0.0061968,0.74404,1.4762e-11,1.5505e-06
0.33427,0.37499,0.37499,0.37512,7.7575e-07,0.0057203,0.74451,1.4679e-11,1.5515e-06
0.33508,0.37499,0.37499,0.37511,7.7622e-07,0.0052628,0.74496,1.4596e-11,1.5524e-06
0.33589,0.37499,0.37499,0.37511,7.7667e-07,0.0048241,0.74539,1.4513e-11,1.5533e-06
0.33669,0.37499,0.37499,0.3751,7.7709e-07,0.0044045,0.7458,1.4429e-11,1.5542e-06
0.3375,0.37499,0.37499,0.3751,7.775e-07,0.0040038,0.74619,1.4346e-11,1.555e-06
0.3383,0.37499,0.37499,0.37509,7.7789e-07,0.0036222,0.74656,1.4263e-11,1.5558e-06
0.33911,0.37499,0.37499,0.37509,7.7826e-07,0.0032596,0.74691,1.4179e-11,1.5565e-06
0.33991,0.37499,0.37499,0.37508,7.786e-07,0.002916,0.74725,1.4096e-11,1.5572e-06
0.34072,0.37499,0.37499,0.37508,7.7893e-07,0.0025914,0.74756,1.4012e-11,1.5579e-06
0.34152,0.37499,0.37499,0.37507,7.7924e-07,0.002286,0.74786,1.3929e-11,1.5585e-06
0.34233,0.37499,0.37499,0.37507,7.7953e-07,0.0019996,0.74814,1.3845e-11,1.559e-06
0.34313,0.37499,0.37499,0.37506,7.798e-07,0.0017324,0.74839,1.3762e-11,1.5596e-06
0.34394,0.37499,0.37499,0.37506,7.8005e-07,0.0014843,0.74863,1.3678e-11,1.5601e-06
0.34475,0.37499,0.37499,0.37505,7.8028e-07,0.0012553,0.74885,1.3594e-11,1.5605e-06
0.34555,0.37499,0.37499,0.37505,7.8048e-07,0.0010454,0.74905,1.3511e-11,1.561e-06
0.34636,0.37499,0.37499,0.37504,7.8067e-07,0.00085472,0.74923,1.3427e-11,1.5613e-06
0.34716,0.37499,0.37499,0.37504,7.8084e-07,0.00068319,0.7494,1.3343e-11,1.5617e-06
0.34797,0.37499,0.37499,0.37503,7.8099e-07,0.00053084,0.74954,1.326e-11,1.562e-06
0.34877,0.37499,0.37499,0.37503,7.8112e-07,0.00039767,0.74966,1.3176e-11,1.5622e-06
0.34958,0.37499,0.37499,0.37502,7.8123e-07,0.00028369,0.74977,1.3092e-11,1.5624e-06
0.35038,0.37499,0.37499,0.37502,7.8132e-07,0.00018891,0.74985,1.3008e-11,1.5626e-06
0.35119,0.37499,0.37499,0.37502,7.8139e-07,0.00011333,0.74992,1.2925e-11,1.5628e-06
0.35199,0.37499,0.37499,0.37501,7.8143e-07,5.6951e-05,0.74996,1.2841e-11,1.5629e-06
0.3528,0.37499,0.37499,0.37501,7.8146e-07,1.978e-05,0.74999,1.2757e-11,1.5629e-06
0.35361,0.37499,0.37499,0.375,7.8147e-07,1.8178e-06,0.75,1.2674e-11,1.5629e-06
0.35441,0.37499,0.37499,0.375,7.8146e-07,3.0658e-06,0.74999,1.259e-11,1.5629e-06
0.35522,0.37499,0.37499,0.37499,7.8143e-07,2.3524e-05,0.74996,1.2507e-11,1.5628e-06
0.35602,0.37499,0.37499,0.37499,7.8138e-07,6.3191e-05,0.74991,1.2423e-11,1.5627e-06
0.35683,0.37499,0.37499,0.37498,7.8131e-07,0.00012206,0.74984,1.2339e-11,1.5626e-06
0.35763,0.37499,0.37499,0.37498,7.8122e-07,0.00020014,0.74975,1.2256e-11,1.5624e-06
0.35844,0.37499,0.37499,0.37497,7.811e-07,0.00029742,0.74965,1.2172e-11,1.5622e-06
0.35924,0.37499,0.37499,0.37497,7.8097e-07,0.00041389,0.74952,1.2089e-11,1.5619e-06
0.36005,0.37499,0.37499,0.37496,7.8082e-07,0.00054955,0.74938,1.2006e-11,1.5616e-06
0.36086,0.37499,0.37499,0.37496,7.8065e-07,0.00070439,0.74921,1.1922e-11,1.5613e-06
0.36166,0.37499,0.37499,0.37495,7.8046e-07,0.00087841,0.74903,1.1839e-11,1.5609e-06
0.36247,0.37499,0.37499,0.37495,7.8025e-07,0.0010716,0.74882,1.1756e-11,1.5605e-06
0.36327,0.37499,0.37499,0.37494,7.8002e-07,0.0012839,0.7486,1.1673e-11,1.56e-06
0.36408,0.37499,0.37499,0.37494,7.7977e-07,0.0015154,0.74836,1.159e-11,1.5595e-06
0.36488,0.37499,0.37499,0.37493,7.7949e-07,0.001766,0.7481,1.1506e-11,1.559e-06
0.36569,0.37499,0.37499,0.37493,7.792e-07,0.0020358,0.74782,1.1423e-11,1.5584e-06
0.36649,0.37499,0.37499,0.37492,7.7889e-07,0.0023246,0.74752,1.1341e-11,1.5578e-06
0.3673,0.37499,0.37499,0.37492,7.7856e-07,0.0026325,0.74721,1.1258e-11,1.5571e-06
0.3681,0.37499,0.37499,0.37491,7.7821e-07,0.0029595,0.74687,1.1175e-11,1.5564e-06
0.36891,0.37499,0.37499,0.37491,7.7784e-07,0.0033056,0.74651,1.1092e-11,1.5557e-06
0.36972,0.37499,0.37499,0.37491,7.7745e-07,0.0036707,0.74614,1.101e-11,1.5549e-06
0.37052,0.37499,0.37499,0.3749,7.7704e-07,0.0040548,0.74575,1.0927e-11,1.5541e-06
0.37133,0.37499,0.37499,0.3749,7.7661e-07,0.004458,0.74533,1.0844e-11,1.5532e-06
0.37213,0.37499,0.37499,0.37489,7.7616e-07,0.0048801,0.7449,1.0762e-11,1.5523e-06
0.37294,0.37499,0.37499,0.37489,7.7569e-07,0.0053211,0.74445,1.068e-11,1.5514e-06
0.37374,0.37499,0.37499,0.37488,7.752e-07,0.0057811,0.74398,1.0597e-11,1.5504e-06
0.37455,0.37499,0.37499,0.37488,7.7469e-07,0.0062601,0.74349,1.0515e-11,1.5494e-06
0.37535,0.37499,0.37499,0.37487,7.7416e-07,0.0067579,0.74299,1.0433e-11,1.5483e-06
0.37616,0.37499,0.37499,0.37487,7.7362e-07,0.0072746,0.74246,1.0351e-11,1.5472e-06
0.37696,0.37499,0.37499,0.37486,7.7305e-07,0.0078101,0.74192,1.0269e-11,1.5461e-06
0.37777,0.37499,0.37499,0.37486,7.7246e-07,0.0083644,0.74135,1.0187e-11,1.5449e-06
0.37858,0.37499,0.37499,0.37485,7.7185e-07,0.0089375,0.74077,1.0106e-11,1.5437e-06
0.37938,0.37499,0.37499,0.37485,7.7123e-07,0.0095293,0.74017,1.0024e-11,1.5424e-06
0.38019,0.37499,0.37499,0.37484,7.7058e-07,0.01014,0.73955,9.9427e-12,1.5412e-06
0.38099,0.37499,0.37499,0.37484,7.6992e-07,0.010769,0.73891,9.8613e-12,1.5398e-06
0.3818,0.37499,0.37499,0.37483,7.6923e-07,0.011417,0.73825,9.78e-12,1.5385e-06
0.3826,0.37499,0.37499,0.37483,7.6853e-07,0.012084,0.73758,9.6989e-12,1.537e-06
0.38341,0.37499,0.37499,0.37483,7.678e-07,0.012769,0.73688,9.6179e-12,1.5356e-06
0.38421,0.37499,0.37499,0.37482,7.6706e-07,0.013473,0.73617,9.537e-12,1.5341e-06
0.38502,0.37499,0.37499,0.37482,7.663e-07,0.014195,0.73544,9.4563e-12,1.5326e-06
0.38582,0.37499,0.37499,0.37481,7.6552e-07,0.014935,0.73469,9.3757e-12,1.531e-06
0.38663,0.37499,0.37499,0.37481,7.6472e-07,0.015695,0.73392,9.2952e-12,1.5294e-06
0.38744,0.37499,0.37499,0.3748,7.639e-07,0.016472,0.73313,9.2149e-12,1.5278e-06
0.38824,0.37499,0.37499,0.3748,7.6306e-07,0.017268,0.73233,9.1348e-12,1.5261e-06
0.38905,0.37499,0.37499,0.37479,7.622e-07,0.018082,0.7315,9.0548e-12,1.5244e-06
0.38985,0.37499,0.37499,0.37479,7.6132e-07,0.018915,0.73066,8.975e-12,1.5226e-06
0.39066,0.37499,0.37499,0.37478,7.6043e-07,0.019766,0.7298,8.8954e-12,1.5208e-06
0.39146,0.37499,0.37499,0.37478,7.5951e-07,0.020635,0.72892,8.816e-12,1.519e-06
0.39227,0.37499,0.37499,0.37477,7.5858e-07,0.021522,0.72803,8.7368e-12,1.5172e-06
0.39307,0.37499,0.37499,0.37477,7.5763e-07,0.022427,0.72711,8.6577e-12,1.5152e-06
0.39388,0.37499,0.37499,0.37477,7.5666e-07,0.02335,0.72618,8.5789e-12,1.5133e-06
0.39469,0.37499,0.37499,0.37476,7.5567e-07,0.024292,0.72523,8.5003e-12,1.5113e-06
0.39549,0.37499,0.37499,0.37476,7.5466e-07,0.025251,0.72426,8.4218e-12,1.5093e-06
0.3963,0.37499,0.37499,0.37475,7.5363e-07,0.026228,0.72328,8.3436e-12,1.5073e-06
0.3971,0.37499,0.37499,0.37475,7.5258e-07,0.027223,0.72227,8.2657e-12,1.5052e-06
0.39791,0.37499,0.37499,0.37474,7.5152e-07,0.028236,0.72125,8.1879e-12,1.503e-06
0.39871,0.37499,0.37499,0.37474,7.5044e-07,0.029267,0.72021,8.1104e-12,1.5009e-06
0.39952,0.37499,0.37499,0.37473,7.4933e-07,0.030315,0.71915,8.0332e-12,1.4987e-06
0.40032,0.37499,0.37499,0.37473,7.4821e-07,0.031381,0.71808,7.9561e-12,1.4964e-06
0.40113,0.37499,0.37499,0.37473,7.4708e-07,0.032464,0.71699,7.8794e-12,1.4941e-06
0.40193,0.37499,0.37499,0.37472,7.4592e-07,0.033566,0.71588,7.8028e-12,1.4918e-06
0.40274,0.37499,0.37499,0.37472,7.4475e-07,0.034684,0.71475,7.7266e-12,1.4895e-06
0.40355,0.37499,0.37499,0.37471,7.4355e-07,0.03582,0.71361,7.6506e-12,1.4871e-06
0.40435,0.37499,0.37499,0.37471,7.4234e-07,0.036974,0.71244,7.5748e-12,1.4847e-06
0.40516,0.37499,0.37499,0.3747,7.4111e-07,0.038145,0.71126,7.4993e-12,1.4822e-06
0.40596,0.37499,0.37499,0.3747,7.3987e-07,0.039333,0.71007,7.4241e-12,1.4797e-06
0.40677,0.37499,0.37499,0.3747,7.386e-07,0.040538,0.70885,7.3491e-12,1.4772e-06
0.40757,0.37499,0.37499,0.37469,7.3732e-07,0.04176,0.70762,7.2744e-12,1.4746e-06
0.40838,0.37499,0.37499,0.37469,7.3602e-07,0.043,0.70637,7.2e-12,1.472e-06
0.40918,0.37499,0.37499,0.37468,7.347e-07,0.044256,0.70511,7.1258e-12,1.4694e-06
0.40999,0.37499,0.37499,0.37468,7.3337e-07,0.045529,0.70383,7.052e-12,1.4667e-06
0.41079,0.37499,0.37499,0.37467,7.3201e-07,0.04682,0.70253,6.9783e-12,1.464e-06
0.4116,0.37499,0.37499,0.37467,7.3064e-07,0.048127,0.70121,6.905e-12,1.4613e-06
0.41241,0.37499,0.37499,0.37467,7.2925e-07,0.04945,0.69988,6.8319e-12,1.4585e-06
0.41321,0.37499,0.37499,0.37466,7.2785e-07,0.050791,0.69853,6.7592e-12,1.4557e-06
0.41402,0.37499,0.37499,0.37466,7.2643e-07,0.052148,0.69717,6.6866e-12,1.4528e-06
0.41482,0.37499,0.37499,0.37465,7.2499e-07,0.053522,0.69579,6.6144e-12,1.45e-06
0.41563,0.37499,0.37499,0.37465,7.2353e-07,0.054912,0.69439,6.5425e-12,1.4471e-06
0.41643,0.37499,0.37499,0.37465,7.2206e-07,0.056318,0.69297,6.4708e-12,1.4441e-06
0.41724,0.37499,0.37499,0.37464,7.2056e-07,0.057741,0.69154,6.3994e-12,1.4411e-06
0.41804,0.37499,0.37499,0.37464,7.1906e-07,0.05918,0.69009,6.3283e-12,1.4381e-06
0.41885,0.37499,0.37499,0.37463,7.1753e-07,0.060635,0.68863,6.2574e-12,1.4351e-06
0.41966,0.37499,0.37499,0.37463,7.1599e-07,0.062107,0.68715,6.1869e-12,1.432e-06
0.42046,0.37499,0.37499,0.37463,7.1443e-07,0.063594,0.68566,6.1166e-12,1.4289e-06
0.42127,0.37499,0.37499,0.37462,7.1286e-07,0.065097,0.68414,6.0467e-12,1.4257e-06
0.42207,0.37499,0.37499,0.37462,7.1127e-07,0.066617,0.68262,5.977e-12,1.4225e-06
0.42288,0.37499,0.37499,0.37461,7.0966e-07,0.068152,0.68107,5.9076e-12,1.4193e-06
0.42368,0.37499,0.37499,0.37461,7.0804e-07,0.069702,0.67952,5.8385e-12,1.4161e-06
0.42449,0.37499,0.37499,0.37461,7.064e-07,0.071269,0.67794,5.7697e-12,1.4128e-06
0.42529,0.37499,0.37499,0.3746,7.0474e-07,0.072851,0.67635,5.7013e-12,1.4095e-06
0.4261,0.37499,0.37499,0.3746,7.0307e-07,0.074448,0.67475,5.6331e-12,1.4061e-06
0.4269,0.37499,0.37499,0.37459,7.0138e-07,0.076061,0.67313,5.5652e-12,1.4028e-06
0.42771,0.37499,0.37499,0.37459,6.9967e-07,0.077689,0.67149,5.4977e-12,1.3993e-06
0.42852,0.37499,0.37499,0.37459,6.9795e-07,0.079332,0.66984,5.4305e-12,1.3959e-06
0.42932,0.37499,0.37499,0.37458,6.9622e-07,0.080991,0.66817,5.3636e-12,1.3924e-06
0.43013,0.37499,0.37499,0.37458,6.9447e-07,0.082664,0.66649,5.297e-12,1.3889e-06
0.43093,0.37499,0.37499,0.37458,6.927e-07,0.084353,0.6648,5.2308e-12,1.3854e-06
0.43174,0.37499,0.37499,0.37457,6.9092e-07,0.086056,0.66309,5.1649e-12,1.3818e-06
0.43254,0.37499,0.37499,0.37457,6.8912e-07,0.087774,0.66136,5.0994e-12,1.3782e-06
0.43335,0.37499,0.37499,0.37456,6.8731e-07,0.089507,0.65962,5.0342e-12,1.3746e-06
0.43415,0.37499,0.37499,0.37456,6.8548e-07,0.091255,0.65787,4.9694e-12,1.3709e-06
0.43496,0.37499,0.37499,0.37456,6.8363e-07,0.093017,0.6561,4.905e-12,1.3673e-06
0.43576,0.37499,0.37499,0.37455,6.8178e-07,0.094794,0.65431,4.8409e-12,1.3635e-06
0.43657,0.37499,0.37499,0.37455,6.799e-07,0.096584,0.65251,4.7772e-12,1.3598e-06
0.43738,0.37499,0.37499,0.37455,6.7801e-07,0.09839,0.6507,4.7139e-12,1.356e-06
0.43818,0.37499,0.37499,0.37454,6.7611e-07,0.10021,0.64888,4.651e-12,1.3522e-06
0.43899,0.37499,0.37499,0.37454,6.7419e-07,0.10204,0.64704,4.5885e-12,1.3484e-06
0.43979,0.37499,0.37499,0.37454,6.7226e-07,0.10389,0.64518,4.5264e-12,1.3445e-06
0.4406,0.37499,0.37499,0.37453,6.7031e-07,0.10575,0.64331,4.4647e-12,1.3406e-06
0.4414,0.37499,0.37499,0.37453,6.6835e-07,0.10763,0.64143,4.4034e-12,1.3367e-06
0.44221,0.37499,0.37499,0.37453,6.6638e-07,0.10951,0.63954,4.3426e-12,1.3328e-06
0.44301,0.37499,0.37499,0.37452,6.6439e-07,0.11142,0.63763,4.2822e-12,1.3288e-06
0.44382,0.37499,0.37499,0.37452,6.6239e-07,0.11333,0.6357,4.2222e-12,1.3248e-06
0.44462,0.37499,0.37499,0.37452,6.6037e-07,0.11526,0.63377,4.1627e-12,1.3207e-06
0.44543,0.37499,0.37499,0.37451,6.5834e-07,0.1172,0.63182,4.1036e-12,1.3167e-06
0.44624,0.37499,0.37499,0.37451,6.5629e-07,0.11916,0.62986,4.0449e-12,1.3126e-06
0.44704,0.37499,0.37499,0.37451,6.5424e-07,0.12113,0.62788,3.9867e-12,1.3085e-06
0.44785,0.37499,0.37499,0.3745,6.5216e-07,0.12311,0.62589,3.929e-12,1.3043e-06
0.44865,0.37499,0.37499,0.3745,6.5008e-07,0.12511,0.62389,3.8718e-12,1.3002e-06
0.44946,0.37499,0.37499,0.3745,6.4798e-07,0.12711,0.62188,3.815e-12,1.296e-06
0.45026,0.37499,0.37499,0.37449,6.4587e-07,0.12913,0.61985,3.7587e-12,1.2917e-06
0.45107,0.37499,0.37499,0.37449,6.4374e-07,0.13117,0.61781,3.7029e-12,1.2875e-06
0.45187,0.37499,0.37499,0.37449,6.4161e-07,0.13321,0.61576,3.6476e-12,1.2832e-06
0.45268,0.37499,0.37499,0.37448,6.3946e-07,0.13527,0.6137,3.5927e-12,1.2789e-06
0.45349,0.37499,0.37499,0.37448,6.3729e-07,0.13734,0.61162,3.5384e-12,1.2746e-06
0.45429,0.37499,0.37499,0.37448,6.3512e-07,0.13942,0.60953,3.4845e-12,1.2702e-06
0.4551,0.37499,0.37499,0.37447,6.3293e-07,0.14152,0.60743,3.4312e-12,1.2659e-06
0.4559,0.37499,0.37499,0.37447,6.3073e-07,0.14362,0.60532,3.3784e-12,1.2615e-06
0.45671,0.37499,0.37499,0.37447,6.2852e-07,0.14574,0.6032,3.3261e-12,1.257e-06
0.45751,0.37499,0.37499,0.37447,6.2629e-07,0.14787,0.60106,3.2743e-12,1.2526e-06
0.45832,0.37499,0.37499,0.37446,6.2405e-07,0.15001,0.59891,3.223e-12,1.2481e-06
0.45912,0.37499,0.37499,0.37446,6.218e-07,0.15217,0.59675,3.1723e-12,1.2436e-06
0.45993,0.37499,0.37499,0.37446,6.1954e-07,0.15433,0.59458,3.1221e-12,1.2391e-06
0.46073,0.37499,0.37499,0.37445,6.1727e-07,0.15651,0.5924,3.0724e-12,1.2345e-06
0.46154,0.37499,0.37499,0.37445,6.1499e-07,0.15869,0.59021,3.0233e-12,1.23e-06
0.46235,0.37499,0.37499,0.37445,6.1269e-07,0.16089,0.58801,2.9747e-12,1.2254e-06
0.46315,0.37499,0.37499,0.37445,6.1038e-07,0.1631,0.58579,2.9267e-12,1.2208e-06
0.46396,0.37499,0.37499,0.37444,6.0806e-07,0.16532,0.58357,2.8792e-12,1.2161e-06
0.46476,0.37499,0.37499,0.37444,6.0573e-07,0.16755,0.58133,2.8323e-12,1.2115e-06
0.46557,0.37499,0.37499,0.37444,6.0339e-07,0.16979,0.57908,2.786e-12,1.2068e-06
0.46637,0.37499,0.37499,0.37444,6.0104e-07,0.17204,0.57683,2.7403e-12,1.2021e-06
0.46718,0.37499,0.37499,0.37443,5.9868e-07,0.1743,0.57456,2.6951e-12,1.1974e-06
0.46798,0.37499,0.37499,0.37443,5.9631e-07,0.17658,0.57228,2.6505e-12,1.1926e-06
0.46879,0.37499,0.37499,0.37443,5.9392e-07,0.17886,0.57,2.6066e-12,1.1878e-06
0.46959,0.37499,0.37499,0.37442,5.9153e-07,0.18115,0.5677,2.5632e-12,1.1831e-06
0.4704,0.37499,0.37499,0.37442,5.8913e-07,0.18345,0.56539,2.5204e-12,1.1782e-06
0.47121,0.37499,0.37499,0.37442,5.8671e-07,0.18577,0.56307,2.4783e-12,1.1734e-06
0.47201,0.37499,0.37499,0.37442,5.8429e-07,0.18809,0.56075,2.4368e-12,1.1686e-06
0.47282,0.37499,0.37499,0.37442,5.8185e-07,0.19042,0.55841,2.3959e-12,1.1637e-06
0.47362,0.37499,0.37499,0.37441,5.7941e-07,0.19276,0.55606,2.3556e-12,1.1588e-06
0.47443,0.37499,0.37499,0.37441,5.7696e-07,0.19511,0.55371,2.316e-12,1.1539e-06
0.47523,0.37499,0.37499,0.37441,5.7449e-07,0.19747,0.55135,2.277e-12,1.149e-06
0.47604,0.37499,0.37499,0.37441,5.7202e-07,0.19984,0.54897,2.2387e-12,1.144e-06
0.47684,0.37499,0.37499,0.3744,5.6954e-07,0.20222,0.54659,2.2011e-12,1.1391e-06
0.47765,0.37499,0.37499,0.3744,5.6705e-07,0.2046,0.5442,2.1641e-12,1.1341e-06
0.47846,0.37499,0.37499,0.3744,5.6455e-07,0.207,0.5418,2.1278e-12,1.1291e-06
0.47926,0.37499,0.37499,0.3744,5.6204e-07,0.2094,0.53939,2.0922e-12,1.1241e-06
0.48007,0.37499,0.37499,0.3744,5.5952e-07,0.21182,0.53697,2.0573e-12,1.119e-06
0.48087,0.37499,0.37499,0.37439,5.5699e-07,0.21424,0.53455,2.0231e-12,1.114e-06
0.48168,0.37499,0.37499,0.37439,5.5446e-07,0.21667,0.53212,1.9895e-12,1.1089e-06
0.48248,0.37499,0.37499,0.37439,5.5191e-07,0.2191,0.52968,1.9567e-12,1.1038e-06
0.48329,0.37499,0.37499,0.37439,5.4936e-07,0.22155,0.52723,1.9246e-12,1.0987e-06
0.48409,0.37499,0.37499,0.37439,5.468e-07,0.224,0.52477,1.8932e-12,1.0936e-06
0.4849,0.37499,0.37499,0.37438,5.4424e-07,0.22646,0.52231,1.8625e-12,1.0885e-06
0.4857,0.37499,0.37499,0.37438,5.4166e-07,0.22893,0.51983,1.8326e-12,1.0833e-06
0.48651,0.37499,0.37499,0.37438,5.3908e-07,0.23141,0.51735,1.8033e-12,1.0782e-06
0.48732,0.37499,0.37499,0.37438,5.3649e-07,0.23389,0.51487,1.7748e-12,1.073e-06
0.48812,0.37499,0.37499,0.37438,5.3389e-07,0.23638,0.51237,1.747e-12,1.0678e-06
0.48893,0.37499,0.37499,0.37437,5.3128e-07,0.23888,0.50987,1.72e-12,1.0626e-06
0.48973,0.37499,0.37499,0.37437,5.2867e-07,0.24138,0.50736,1.6937e-12,1.0573e-06
0.49054,0.37499,0.37499,0.37437,5.2605e-07,0.24389,0.50485,1.6681e-12,1.0521e-06
0.49134,0.37499,0.37499,0.37437,5.2342e-07,0.24641,0.50233,1.6433e-12,1.0468e-06
0.49215,0.37499,0.37499,0.37437,5.2079e-07,0.24893,0.4998,1.6192e-12,1.0416e-06
0.49295,0.37499,0.37499,0.37437,5.1815e-07,0.25147,0.49727,1.5959e-12,1.0363e-06
0.49376,0.37499,0.37499,0.37436,5.155e-07,0.254,0.49473,1.5733e-12,1.031e-06
0.49456,0.37499,0.37499,0.37436,5.1285e-07,0.25655,0.49218,1.5515e-12,1.0257e-06
0.49537,0.37499,0.37499,0.37436,5.1019e-07,0.2591,0.48963,1.5304e-12,1.0204e-06
0.49618,0.37499,0.37499,0.37436,5.0752e-07,0.26165,0.48707,1.5101e-12,1.015e-06
0.49698,0.37499,0.37499,0.37436,5.0485e-07,0.26421,0.4845,1.4905e-12,1.0097e-06
0.49779,0.37499,0.37499,0.37436,5.0217e-07,0.26678,0.48194,1.4717e-12,1.0043e-06
0.49859,0.37499,0.37499,0.37436,4.9949e-07,0.26935,0.47936,1.4536e-12,9.9898e-07
0.4994,0.37499,0.37499,0.37435,4.968e-07,0.27193,0.47678,1.4363e-12,9.936e-07
0.5002,0.37499,0.37499,0.37435,4.9411e-07,0.27451,0.47419,1.4197e-12,9.8821e-07
0.50101,0.37499,0.37499,0.37435,4.9141e-07,0.2771,0.4716,1.4039e-12,9.8281e-07
0.50181,0.37499,0.37499,0.37435,4.887e-07,0.27969,0.46901,1.3889e-12,9.774e-07
0.50262,0.37499,0.37499,0.37435,4.8599e-07,0.28229,0.46641,1.3746e-12,9.7198e-07
0.50343,0.37499,0.37499,0.37435,4.8328e-07,0.2849,0.4638,1.3611e-12,9.6655e-07
0.50423,0.37499,0.37499,0.37435,4.8056e-07,0.2875,0.46119,1.3484e-12,9.6112e-07
0.50504,0.37499,0.37499,0.37435,4.7783e-07,0.29012,0.45858,1.3364e-12,9.5567e-07
0.50584,0.37499,0.37499,0.37435,4.7511e-07,0.29273,0.45596,1.3252e-12,9.5021e-07
0.50665,0.37499,0.37499,0.37434,4.7237e-07,0.29535,0.45333,1.3148e-12,9.4475e-07
0.50745,0.37499,0.37499,0.37434,4.6964e-07,0.29798,0.45071,1.3052e-12,9.3927e-07
0.50826,0.37499,0.37499,0.37434,4.669e-07,0.30061,0.44808,1.2964e-12,9.3379e-07
0.50906,0.37499,0.37499,0.37434,4.6415e-07,0.30324,0.44544,1.2883e-12,9.283e-07
0.50987,0.37499,0.37499,0.37434,4.614e-07,0.30588,0.44281,1.2811e-12,9.228e-07
0.51067,0.37499,0.37499,0.37434,4.5865e-07,0.30852,0.44016,1.2747e-12,9.173e-07
0.51148,0.37499,0.37499,0.37434,4.5589e-07,0.31116,0.43752,1.269e-12,9.1179e-07
0.51229,0.37499,0.37499,0.37434,4.5314e-07,0.3138,0.43487,1.2642e-12,9.0627e-07
0.51309,0.37499,0.37499,0.37434,4.5037e-07,0.31645,0.43222,1.2602e-12,9.0075e-07
0.5139,0.37499,0.37499,0.37434,4.4761e-07,0.31911,0.42957,1.257e-12,8.9522e-07
0.5147,0.37499,0.37499,0.37434,4.4484e-07,0.32176,0.42691,1.2547e-12,8.8968e-07
0.51551,0.37499,0.37499,0.37433,4.4207e-07,0.32442,0.42425,1.2531e-12,8.8414e-07
0.51631,0.37499,0.37499,0.37433,4.393e-07,0.32708,0.42159,1.2525e-12,8.7859e-07
0.51712,0.37499,0.37499,0.37433,4.3652e-07,0.32974,0.41892,1.2527e-12,8.7304e-07
0.51792,0.37499,0.37499,0.37433,4.3374e-07,0.33241,0.41626,1.2537e-12,8.6748e-07
0.51873,0.37499,0.37499,0.37433,4.3096e-07,0.33508,0.41359,1.2556e-12,8.6192e-07
0.51953,0.37499,0.37499,0.37433,4.2818e-07,0.33775,0.41092,1.2584e-12,8.5635e-07
0.52034,0.37499,0.37499,0.37433,4.2539e-07,0.34042,0.40824,1.262e-12,8.5079e-07
0.52115,0.37499,0.37499,0.37433,4.2261e-07,0.34309,0.40557,1.2666e-12,8.4521e-07
0.52195,0.37499,0.37499,0.37433,4.1982e-07,0.34577,0.40289,1.272e-12,8.3964e-07
0.52276,0.37499,0.37499,0.37433,4.1703e-07,0.34844,0.40022,1.2784e-12,8.3406e-07
0.52356,0.37499,0.37499,0.37433,4.1424e-07,0.35112,0.39754,1.2857e-12,8.2848e-07
0.52437,0.37499,0.37499,0.37433,4.1145e-07,0.3538,0.39486,1.2938e-12,8.2289e-07
0.52517,0.37499,0.37499,0.37433,4.0865e-07,0.35648,0.39218,1.303e-12,8.1731e-07
0.52598,0.37499,0.37499,0.37433,4.0586e-07,0.35916,0.3895,1.313e-12,8.1172e-07
0.52678,0.37499,0.37499,0.37433,4.0306e-07,0.36184,0.38681,1.324e-12,8.0613e-07
0.52759,0.37499,0.37499,0.37433,4.0027e-07,0.36453,0.38413,1.3359e-12,8.0054e-07
0.52839,0.37499,0.37499,0.37433,3.9747e-07,0.36721,0.38145,1.3488e-12,7.9495e-07
0.5292,0.37499,0.37499,0.37433,3.9468e-07,0.36989,0.37876,1.3626e-12,7.8935e-07
0.53001,0.37499,0.37499,0.37433,3.9188e-07,0.37258,0.37608,1.3774e-12,7.8376e-07
0.53081,0.37499,0.37499,0.37433,3.8908e-07,0.37526,0.3734,1.3932e-12,7.7817e-07
0.53162,0.37499,0.37499,0.37433,3.8629e-07,0.37795,0.37071,1.4099e-12,7.7257e-07
0.53242,0.37499,0.37499,0.37433,3.8349e-07,0.38063,0.36803,1.4276e-12,7.6698e-07
0.53323,0.37499,0.37499,0.37433,3.807e-07,0.38331,0.36535,1.4463e-12,7.6139e-07
0.53403,0.37499,0.37499,0.37433,3.779e-07,0.386,0.36266,1.466e-12,7.558e-07
0.53484,0.37499,0.37499,0.37433,3.7511e-07,0.38868,0.35998,1.4867e-12,7.5021e-07
0.53564,0.37499,0.37499,0.37433,3.7231e-07,0.39136,0.3573,1.5085e-12,7.4462e-07
0.53645,0.37499,0.37499,0.37433,3.6952e-07,0.39404,0.35462,1.5312e-12,7.3904e-07
0.53726,0.37499,0.37499,0.37433,3.6673e-07,0.39672,0.35194,1.5549e-12,7.3345e-07
0.53806,0.37499,0.37499,0.37433,3.6394e-07,0.3994,0.34926,1.5796e-12,7.2787e-07
0.53887,0.37499,0.37499,0.37433,3.6115e-07,0.40208,0.34658,1.6054e-12,7.2229e-07
0.53967,0.37499,0.37499,0.37433,3.5836e-07,0.40475,0.34391,1.6321e-12,7.1672e-07
0.54048,0.37499,0.37499,0.37433,3.5557e-07,0.40743,0.34123,1.6599e-12,7.1115e-07
0.54128,0.37499,0.37499,0.37433,3.5279e-07,0.4101,0.33856,1.6888e-12,7.0558e-07
0.54209,0.37499,0.37499,0.37433,3.5001e-07,0.41277,0.33589,1.7186e-12,7.0001e-07
0.54289,0.37499,0.37499,0.37433,3.4723e-07,0.41544,0.33322,1.7495e-12,6.9445e-07
0.5437,0.37499,0.37499,0.37433,3.4445e-07,0.41811,0.33056,1.7815e-12,6.889e-07
0.5445,0.37499,0.37499,0.37433,3.4167e-07,0.42077,0.32789,1.8145e-12,6.8335e-07
0.54531,0.375,0.37499,0.37433,3.389e-07,0.42344,0.32523,1.8485e-12,6.778e-07
0.54612,0.375,0.37499,0.37434,3.3613e-07,0.4261,0.32257,1.8836e-12,6.7226e-07
0.54692,0.375,0.37499,0.37434,3.3336e-07,0.42876,0.31992,1.9197e-12,6.6672e-07
0.54773,0.375,0.37499,0.37434,3.306e-07,0.43141,0.31726,1.957e-12,6.6119e-07
0.54853,0.375,0.37499,0.37434,3.2784e-07,0.43406,0.31461,1.9952e-12,6.5567e-07
0.54934,0.375,0.37499,0.37434,3.2508e-07,0.43671,0.31197,2.0346e-12,6.5015e-07
0.55014,0.375,0.37499,0.37434,3.2232e-07,0.43936,0.30932,2.075e-12,6.4464e-07
0.55095,0.375,0.37499,0.37434,3.1957e-07,0.442,0.30668,2.1165e-12,6.3914e-07
0.55175,0.375,0.37499,0.37434,3.1682e-07,0.44464,0.30404,2.1591e-12,6.3365e-07
0.55256,0.375,0.37499,0.37434,3.1408e-07,0.44727,0.30141,2.2028e-12,6.2816e-07
0.55336,0.375,0.37499,0.37434,3.1134e-07,0.44991,0.29878,2.2476e-12,6.2268e-07
0.55417,0.375,0.37499,0.37434,3.086e-07,0.45253,0.29615,2.2935e-12,6.1721e-07
0.55498,0.375,0.37499,0.37434,3.0587e-07,0.45516,0.29353,2.3404e-12,6.1174e-07
0.55578,0.375,0.37499,0.37435,3.0314e-07,0.45778,0.29091,2.3885e-12,6.0629e-07
0.55659,0.375,0.37499,0.37435,3.0042e-07,0.46039,0.2883,2.4377e-12,6.0084e-07
0.55739,0.375,0.37499,0.37435,2.977e-07,0.463,0.28569,2.488e-12,5.954e-07
0.5582,0.375,0.37499,0.37435,2.9499e-07,0.46561,0.28309,2.5395e-12,5.8998e-07
0.559,0.375,0.37499,0.37435,2.9228e-07,0.46821,0.28049,2.592e-12,5.8456e-07
0.55981,0.375,0.37499,0.37435,2.8958e-07,0.47081,0.27789,2.6457e-12,5.7915e-07
0.56061,0.375,0.37499,0.37435,2.8688e-07,0.4734,0.2753,2.7006e-12,5.7375e-07
0.56142,0.375,0.37499,0.37435,2.8419e-07,0.47599,0.27272,2.7566e-12,5.6837e-07
0.56223,0.375,0.37499,0.37436,2.815e-07,0.47857,0.27014,2.8137e-12,5.6299e-07
0.56303,0.375,0.37499,0.37436,2.7882e-07,0.48115,0.26756,2.872e-12,5.5763e-07
0.56384,0.375,0.37499,0.37436,2.7614e-07,0.48372,0.26499,2.9314e-12,5.5228e-07
0.56464,0.375,0.37499,0.37436,2.7347e-07,0.48629,0.26243,2.992e-12,5.4693e-07
0.56545,0.375,0.37499,0.37436,2.708e-07,0.48885,0.25987,3.0537e-12,5.4161e-07
0.56625,0.375,0.37499,0.37436,2.6815e-07,0.4914,0.25732,3.1166e-12,5.3629e-07
0.56706,0.375,0.37499,0.37436,2.6549e-07,0.49395,0.25478,3.1807e-12,5.3098e-07
0.56786,0.375,0.37499,0.37437,2.6285e-07,0.49649,0.25224,3.246e-12,5.2569e-07
0.56867,0.375,0.37499,0.37437,2.6021e-07,0.49903,0.24971,3.3124e-12,5.2042e-07
0.56947,0.375,0.37499,0.37437,2.5758e-07,0.50156,0.24718,3.38e-12,5.1515e-07
0.57028,0.375,0.37499,0.37437,2.5495e-07,0.50408,0.24466,3.4488e-12,5.099e-07
0.57109,0.375,0.37499,0.37437,2.5233e-07,0.5066,0.24215,3.5187e-12,5.0466e-07
0.57189,0.375,0.37499,0.37437,2.4972e-07,0.50911,0.23964,3.5898e-12,4.9944e-07
0.5727,0.375,0.37499,0.37438,2.4712e-07,0.51161,0.23714,3.6622e-12,4.9423e-07
0.5735,0.375,0.37499,0.37438,2.4452e-07,0.51411,0.23465,3.7357e-12,4.8904e-07
0.57431,0.375,0.37499,0.37438,2.4193e-07,0.5166,0.23216,3.8103e-12,4.8386e-07
0.57511,0.375,0.37499,0.37438,2.3935e-07,0.51908,0.22968,3.8862e-12,4.7869e-07
0.57592,0.375,0.37499,0.37438,2.3677e-07,0.52155,0.22721,3.9632e-12,4.7354e-07
0.57672,0.375,0.37499,0.37438,2.3421e-07,0.52402,0.22475,4.0415e-12,4.6841e-07
0.57753,0.375,0.37499,0.37439,2.3165e-07,0.52648,0.2223,4.1209e-12,4.633e-07
0.57833,0.375,0.37499,0.37439,2.291e-07,0.52893,0.21985,4.2015e-12,4.582e-07
0.57914,0.375,0.37499,0.37439,2.2656e-07,0.53137,0.21741,4.2832e-12,4.5311e-07
0.57995,0.375,0.37499,0.37439,2.2402e-07,0.53381,0.21498,4.3662e-12,4.4805e-07
0.58075,0.375,0.37499,0.37439,2.215e-07,0.53624,0.21255,4.4503e-12,4.43e-07
0.58156,0.375,0.37499,0.3744,2.1898e-07,0.53865,0.21014,4.5357e-12,4.3796e-07
0.58236,0.375,0.37499,0.3744,2.1648e-07,0.54107,0.20773,4.6222e-12,4.3295e-07
0.58317,0.375,0.37499,0.3744,2.1398e-07,0.54347,0.20533,4.7099e-12,4.2795e-07
0.58397,0.375,0.37499,0.3744,2.1149e-07,0.54586,0.20295,4.7987e-12,4.2297e-07
0.58478,0.375,0.37499,0.37441,2.0901e-07,0.54825,0.20056,4.8888e-12,4.1801e-07
0.58558,0.375,0.37499,0.37441,2.0654e-07,0.55062,0.19819,4.98e-12,4.1307e-07
0.58639,0.375,0.37499,0.37441,2.0408e-07,0.55299,0.19583,5.0724e-12,4.0815e-07
0.58719,0.375,0.37499,0.37441,2.0162e-07,0.55535,0.19348,5.166e-12,4.0324e-07
0.588,0.375,0.37499,0.37441,1.9918e-07,0.5577,0.19113,5.2608e-12,3.9836e-07
0.58881,0.375,0.37499,0.37442,1.9675e-07,0.56003,0.1888,5.3568e-12,3.935e-07
0.58961,0.375,0.37499,0.37442,1.9433e-07,0.56236,0.18647,5.454e-12,3.8865e-07
0.59042,0.375,0.37499,0.37442,1.9192e-07,0.56468,0.18416,5.5523e-12,3.8383e-07
0.59122,0.375,0.37499,0.37442,1.8951e-07,0.56699,0.18185,5.6518e-12,3.7902e-07
0.59203,0.375,0.37499,0.37443,1.8712e-07,0.5693,0.17956,5.7526e-12,3.7424e-07
0.59283,0.375,0.37499,0.37443,1.8474e-07,0.57159,0.17727,5.8545e-12,3.6947e-07
0.59364,0.375,0.37499,0.37443,1.8237e-07,0.57387,0.175,5.9576e-12,3.6473e-07
0.59444,0.375,0.37499,0.37443,1.8001e-07,0.57614,0.17273,6.062e-12,3.6001e-07
0.59525,0.375,0.37499,0.37444,1.7766e-07,0.5784,0.17048,6.1675e-12,3.5531e-07
0.59606,0.375,0.37499,0.37444,1.7532e-07,0.58065,0.16823,6.2743e-12,3.5064e-07
0.59686,0.375,0.37499,0.37444,1.7299e-07,0.58289,0.166,6.3822e-12,3.4598e-07
0.59767,0.375,0.37499,0.37444,1.7068e-07,0.58511,0.16378,6.4914e-12,3.4135e-07
0.59847,0.375,0.37499,0.37445,1.6837e-07,0.58733,0.16156,6.6018e-12,3.3674e-07
0.59928,0.375,0.37499,0.37445,1.6608e-07,0.58954,0.15936,6.7135e-12,3.3215e-07
0.60008,0.375,0.37499,0.37445,1.638e-07,0.59173,0.15717,6.8264e-12,3.2759e-07
0.60089,0.375,0.37499,0.37446,1.6153e-07,0.59392,0.15499,6.9405e-12,3.2305e-07
0.60169,0.375,0.37499,0.37446,1.5927e-07,0.59609,0.15282,7.0558e-12,3.1853e-07
0.6025,0.375,0.37499,0.37446,1.5702e-07,0.59826,0.15067,7.1724e-12,3.1403e-07
0.6033,0.375,0.37499,0.37446,1.5479e-07,0.60041,0.14852,7.2903e-12,3.0956e-07
0.60411,0.375,0.37499,0.37447,1.5256e-07,0.60255,0.14639,7.4094e-12,3.0512e-07
0.60492,0.375,0.37499,0.37447,1.5035e-07,0.60467,0.14427,7.5298e-12,3.007e-07
0.60572,0.375,0.37499,0.37447,1.4815e-07,0.60679,0.14216,7.6515e-12,2.963e-07
0.60653,0.375,0.37499,0.37448,1.4597e-07,0.60889,0.14006,7.7745e-12,2.9193e-07
0.60733,0.375,0.37499,0.37448,1.4379e-07,0.61098,0.13797,7.8987e-12,2.8758e-07
0.60814,0.375,0.37499,0.37448,1.4163e-07,0.61306,0.1359,8.0242e-12,2.8326e-07
0.60894,0.375,0.37499,0.37449,1.3949e-07,0.61513,0.13384,8.151e-12,2.7896e-07
0.60975,0.375,0.37499,0.37449,1.3735e-07,0.61719,0.13179,8.2791e-12,2.7469e-07
0.61055,0.375,0.37499,0.37449,1.3523e-07,0.61923,0.12975,8.4085e-12,2.7045e-07
0.61136,0.375,0.37499,0.37449,1.3312e-07,0.62126,0.12773,8.5393e-12,2.6623e-07
0.61216,0.375,0.37499,0.3745,1.3102e-07,0.62328,0.12572,8.6713e-12,2.6204e-07
0.61297,0.375,0.37499,0.3745,1.2894e-07,0.62528,0.12372,8.8046e-12,2.5788e-07
0.61378,0.375,0.37499,0.3745,1.2687e-07,0.62728,0.12173,8.9393e-12,2.5374e-07
0.61458,0.375,0.37499,0.37451,1.2482e-07,0.62926,0.11976,9.0753e-12,2.4963e-07
0.61539,0.375,0.37499,0.37451,1.2278e-07,0.63122,0.1178,9.2126e-12,2.4554e-07
0.61619,0.375,0.37499,0.37451,1.2075e-07,0.63317,0.11585,9.3512e-12,2.4149e-07
0.617,0.375,0.37499,0.37452,1.1873e-07,0.63511,0.11392,9.4912e-12,2.3746e-07
0.6178,0.375,0.37499,0.37452,1.1673e-07,0.63704,0.112,9.6325e-12,2.3346e-07
0.61861,0.375,0.37499,0.37452,1.1475e-07,0.63895,0.11009,9.7751e-12,2.2948e-07
0.61941,0.375,0.37499,0.37453,1.1277e-07,0.64085,0.1082,9.919e-12,2.2554e-07
0.62022,0.375,0.37499,0.37453,1.1082e-07,0.64274,0.10632,1.0064e-11,2.2162e-07
0.62103,0.375,0.37499,0.37453,1.0887e-07,0.64461,0.10446,1.0211e-11,2.1773e-07
0.62183,0.375,0.37499,0.37454,1.0694e-07,0.64647,0.1026,1.0359e-11,2.1388e-07
0.62264,0.375,0.37499,0.37454,1.0503e-07,0.64832,0.10077,1.0508e-11,2.1005e-07
0.62344,0.375,0.37499,0.37454,1.0313e-07,0.65015,0.098943,1.0659e-11,2.0625e-07
0.62425,0.375,0.37499,0.37455,1.0124e-07,0.65196,0.097134,1.0811e-11,2.0248e-07
0.62505,0.375,0.37499,0.37455,9.9373e-08,0.65377,0.095338,1.0964e-11,1.9873e-07
0.62586,0.375,0.37499,0.37456,9.7517e-08,0.65555,0.093558,1.1119e-11,1.9502e-07
0.62666,0.375,0.37499,0.37456,9.5677e-08,0.65733,0.091791,1.1275e-11,1.9134e-07
0.62747,0.375,0.37499,0.37456,9.3851e-08,0.65909,0.090039,1.1432e-11,1.8769e-07
0.62827,0.375,0.37499,0.37457,9.2041e-08,0.66083,0.088302,1.1591e-11,1.8407e-07
0.62908,0.375,0.37499,0.37457,9.0246e-08,0.66256,0.086579,1.1751e-11,1.8048e-07
0.62989,0.375,0.37499,0.37457,8.8467e-08,0.66428,0.084871,1.1912e-11,1.7692e-07
0.63069,0.375,0.37499,0.37458,8.6702e-08,0.66598,0.083178,1.2075e-11,1.7339e-07
0.6315,0.375,0.37499,0.37458,8.4954e-08,0.66766,0.0815,1.2239e-11,1.699e-07
0.6323,0.375,0.37499,0.37459,8.3221e-08,0.66933,0.079837,1.2404e-11,1.6643e-07
0.63311,0.375,0.37499,0.37459,8.1504e-08,0.67099,0.078189,1.2571e-11,1.63e-07
0.63391,0.375,0.37499,0.37459,7.9803e-08,0.67263,0.076556,1.2739e-11,1.5959e-07
0.63472,0.375,0.37499,0.3746,7.8118e-08,0.67425,0.074938,1.2908e-11,1.5622e-07
0.63552,0.375,0.37499,0.3746,7.6449e-08,0.67586,0.073336,1.3079e-11,1.5288e-07
0.63633,0.375,0.37499,0.3746,7.4795e-08,0.67746,0.07175,1.3251e-11,1.4958e-07
0.63713,0.375,0.37499,0.37461,7.3159e-08,0.67904,0.070179,1.3424e-11,1.463e-07
0.63794,0.375,0.37499,0.37461,7.1538e-08,0.6806,0.068623,1.3599e-11,1.4306e-07
0.63875,0.375,0.37499,0.37462,6.9934e-08,0.68215,0.067083,1.3775e-11,1.3985e-07
0.63955,0.375,0.37499,0.37462,6.8346e-08,0.68368,0.065559,1.3953e-11,1.3668e-07
0.64036,0.375,0.37499,0.37462,6.6774e-08,0.6852,0.064051,1.4131e-11,1.3353e-07
0.64116,0.375,0.37499,0.37463,6.5219e-08,0.6867,0.062559,1.4311e-11,1.3042e-07
0.64197,0.375,0.37499,0.37463,6.3681e-08,0.68818,0.061083,1.4493e-11,1.2735e-07
0.64277,0.375,0.37499,0.37464,6.216e-08,0.68965,0.059622,1.4675e-11,1.2431e-07
0.64358,0.375,0.37499,0.37464,6.0656e-08,0.6911,0.058178,1.486e-11,1.213e-07
0.64438,0.375,0.37499,0.37464,5.9168e-08,0.69254,0.056751,1.5045e-11,1.1832e-07
0.64519,0.375,0.37499,0.37465,5.7697e-08,0.69396,0.055339,1.5232e-11,1.1538e-07
0.64599,0.375,0.37499,0.37465,5.6244e-08,0.69536,0.053944,1.542e-11,1.1247e-07
0.6468,0.375,0.37499,0.37466,5.4807e-08,0.69675,0.052565,1.5609e-11,1.096e-07
0.64761,0.375,0.37499,0.37466,5.3388e-08,0.69812,0.051203,1.58e-11,1.0676e-07
0.64841,0.375,0.37499,0.37466,5.1986e-08,0.69947,0.049858,1.5992e-11,1.0396e-07
0.64922,0.375,0.37499,0.37467,5.0602e-08,0.70081,0.048529,1.6186e-11,1.0119e-07
0.65002,0.375,0.37499,0.37467,4.9234e-08,0.70213,0.047217,1.6381e-11,9.8453e-08
0.65083,0.375,0.37499,0.37468,4.7885e-08,0.70343,0.045921,1.6577e-11,9.5753e-08
0.65163,0.375,0.37499,0.37468,4.6553e-08,0.70472,0.044643,1.6774e-11,9.3089e-08
0.65244,0.375,0.37499,0.37469,4.5238e-08,0.70599,0.043381,1.6973e-11,9.046e-08
0.65324,0.375,0.37499,0.37469,4.3942e-08,0.70724,0.042136,1.7173e-11,8.7866e-08
0.65405,0.375,0.37499,0.37469,4.2663e-08,0.70848,0.040909,1.7375e-11,8.5308e-08
0.65486,0.375,0.37499,0.3747,4.1401e-08,0.7097,0.039698,1.7578e-11,8.2785e-08
0.65566,0.375,0.37499,0.3747,4.0158e-08,0.7109,0.038505,1.7782e-11,8.0299e-08
0.65647,0.375,0.37499,0.37471,3.8933e-08,0.71209,0.037329,1.7987e-11,7.7848e-08
0.65727,0.375,0.37499,0.37471,3.7726e-08,0.71325,0.03617,1.8194e-11,7.5433e-08
0.65808,0.375,0.37499,0.37472,3.6536e-08,0.7144,0.035029,1.8402e-11,7.3054e-08
0.65888,0.375,0.37499,0.37472,3.5365e-08,0.71554,0.033905,1.8611e-11,7.0712e-08
0.65969,0.375,0.37499,0.37472,3.4213e-08,0.71665,0.032799,1.8822e-11,6.8406e-08
0.66049,0.375,0.37499,0.37473,3.3078e-08,0.71775,0.03171,1.9034e-11,6.6137e-08
0.6613,0.375,0.37499,0.37473,3.1962e-08,0.71883,0.030638,1.9247e-11,6.3904e-08
0.6621,0.375,0.37499,0.37474,3.0864e-08,0.71989,0.029584,1.9462e-11,6.1708e-08
0.66291,0.375,0.37499,0.37474,2.9784e-08,0.72094,0.028548,1.9678e-11,5.9549e-08
0.66372,0.375,0.37499,0.37475,2.8724e-08,0.72196,0.02753,1.9895e-11,5.7427e-08
0.66452,0.375,0.37499,0.37475,2.7681e-08,0.72297,0.02653,2.0113e-11,5.5342e-08
0.66533,0.375,0.37499,0.37476,2.6657e-08,0.72396,0.025547,2.0333e-11,5.3294e-08
0.66613,0.375,0.37499,0.37476,2.5652e-08,0.72494,0.024582,2.0554e-11,5.1284e-08
0.66694,0.375,0.37499,0.37476,2.4666e-08,0.72589,0.023635,2.0776e-11,4.9311e-08
0.66774,0.375,0.37499,0.37477,2.3698e-08,0.72683,0.022707,2.1e-11,4.7375e-08
0.66855,0.375,0.37499,0.37477,2.2749e-08,0.72775,0.021796,2.1224e-11,4.5477e-08
0.66935,0.375,0.37499,0.37478,2.1819e-08,0.72865,0.020903,2.145e-11,4.3617e-08
0.67016,0.375,0.37499,0.37478,2.0908e-08,0.72954,0.020029,2.1677e-11,4.1794e-08
0.67096,0.375,0.37499,0.37479,2.0016e-08,0.7304,0.019172,2.1906e-11,4.001e-08
0.67177,0.375,0.37499,0.37479,1.9143e-08,0.73125,0.018334,2.2136e-11,3.8263e-08
0.67258,0.375,0.37499,0.3748,1.8289e-08,0.73208,0.017515,2.2366e-11,3.6555e-08
0.67338,0.375,0.37499,0.3748,1.7453e-08,0.73289,0.016713,2.2599e-11,3.4884e-08
0.67419,0.375,0.37499,0.37481,1.6638e-08,0.73368,0.01593,2.2832e-11,3.3252e-08
0.67499,0.375,0.37499,0.37481,1.5841e-08,0.73445,0.015165,2.3066e-11,3.1658e-08
0.6758,0.375,0.37499,0.37481,1.5063e-08,0.73521,0.014419,2.3302e-11,3.0103e-08
0.6766,0.375,0.37499,0.37482,1.4305e-08,0.73595,0.013691,2.3539e-11,2.8586e-08
0.67741,0.375,0.37499,0.37482,1.3566e-08,0.73667,0.012982,2.3777e-11,2.7108e-08
0.67821,0.375,0.37499,0.37483,1.2846e-08,0.73737,0.012291,2.4017e-11,2.5668e-08
0.67902,0.375,0.37499,0.37483,1.2146e-08,0.73805,0.011619,2.4257e-11,2.4267e-08
0.67983,0.375,0.37499,0.37484,1.1465e-08,0.73871,0.010965,2.4499e-11,2.2905e-08
0.68063,0.375,0.37499,0.37484,1.0803e-08,0.73935,0.01033,2.4742e-11,2.1582e-08
0.68144,0.375,0.37499,0.37485,1.0161e-08,0.73998,0.0097137,2.4986e-11,2.0297e-08
0.68224,0.375,0.37499,0.37485,9.5386e-09,0.74059,0.0091161,2.5231e-11,1.9052e-08
0.68305,0.375,0.37499,0.37486,8.9355e-09,0.74118,0.0085373,2.5478e-11,1.7846e-08
0.68385,0.375,0.37499,0.37486,8.352e-09,0.74175,0.0079772,2.5725e-11,1.6678e-08
0.68466,0.375,0.37499,0.37487,7.7881e-09,0.7423,0.0074359,2.5974e-11,1.555e-08
0.68546,0.375,0.37499,0.37487,7.2439e-09,0.74283,0.0069135,2.6224e-11,1.4461e-08
0.68627,0.375,0.37499,0.37488,6.7192e-09,0.74334,0.0064099,2.6476e-11,1.3412e-08
0.68707,0.375,0.37499,0.37488,6.2143e-09,0.74383,0.0059253,2.6728e-11,1.2402e-08
0.68788,0.375,0.37499,0.37488,5.729e-09,0.74431,0.0054595,2.6982e-11,1.1431e-08
0.68869,0.375,0.37499,0.37489,5.2635e-09,0.74477,0.0050126,2.7236e-11,1.05e-08
0.68949,0.375,0.37499,0.37489,4.8177e-09,0.7452,0.0045847,2.7492e-11,9.6079e-09
0.6903,0.375,0.37499,0.3749,4.3917e-09,0.74562,0.0041758,2.775e-11,8.7556e-09
0.6911,0.375,0.37499,0.3749,3.9855e-09,0.74602,0.0037859,2.8008e-11,7.9429e-09
0.69191,0.375,0.37499,0.37491,3.5991e-09,0.7464,0.003415,2.8267e-11,7.1698e-09
0.69271,0.375,0.37499,0.37491,3.2325e-09,0.74676,0.0030631,2.8528e-11,6.4364e-09
0.69352,0.375,0.37499,0.37492,2.8858e-09,0.74711,0.0027303,2.879e-11,5.7427e-09
0.69432,0.375,0.37499,0.37492,2.5589e-09,0.74743,0.0024165,2.9053e-11,5.0888e-09
0.69513,0.375,0.37499,0.37493,2.2519e-09,0.74773,0.0021219,2.9317e-11,4.4746e-09
0.69593,0.375,0.37499,0.37493,1.9649e-09,0.74802,0.0018463,2.9583e-11,3.9002e-09
0.69674,0.375,0.37499,0.37494,1.6977e-09,0.74828,0.0015898,2.9849e-11,3.3656e-09
0.69755,0.375,0.37499,0.37494,1.4505e-09,0.74853,0.0013525,3.0117e-11,2.8709e-09
0.69835,0.375,0.37499,0.37495,1.2232e-09,0.74876,0.0011343,3.0386e-11,2.4161e-09
0.69916,0.375,0.37499,0.37495,1.0159e-09,0.74897,0.00093532,3.0656e-11,2.0012e-09
0.69996,0.375,0.37499,0.37496,8.2858e-10,0.74916,0.00075545,3.0927e-11,1.6262e-09
0.70077,0.375,0.37499,0.37496,6.6121e-10,0.74933,0.00059476,3.1199e-11,1.2912e-09
0.70157,0.375,0.37499,0.37497,5.1382e-10,0.74948,0.00045325,3.1472e-11,9.9616e-10
0.70238,0.375,0.37499,0.37497,3.8642e-10,0.74961,0.00033092,3.1747e-11,7.4108e-10
0.70318,0.375,0.37499,0.37498,2.7901e-10,0.74972,0.00022779,3.2023e-11,5.26e-10
0.70399,0.375,0.37499,0.37498,1.9162e-10,0.74982,0.00014385,3.2299e-11,3.5093e-10
0.7048,0.375,0.37499,0.37499,1.2422e-10,0.74989,7.9117e-05,3.2577e-11,2.1587e-10
0.7056,0.375,0.37499,0.37499,7.6846e-11,0.74995,3.359e-05,3.2856e-11,1.2084e-10
0.70641,0.375,0.37499,0.37499,4.9481e-11,0.74998,7.2712e-06,3.3137e-11,6.5825e-11
0.70721,0.375,0.37499,0.375,4.2131e-11,0.75,1.6216e-07,3.3418e-11,5.0844e-11
0.70802,0.375,0.37499,0.375,5.4796e-11,0.75,1.2263e-05,3.37e-11,7.5893e-11
0.70882,0.375,0.37499,0.37501,8.7477e-11,0.74997,4.3574e-05,3.3984e-11,1.4097e-10
0.70963,0.375,0.37499,0.37501,1.4017e-10,0.74993,9.4092e-05,3.4268e-11,2.4607e-10
0.71043,0.375,0.37499,0.37502,2.1288e-10,0.74987,0.00016382,3.4554e-11,3.912e-10
0.71124,0.375,0.37499,0.37502,3.0559e-10,0.74979,0.00025274,3.484e-11,5.7633e-10
0.71204,0.375,0.37499,0.37503,4.183e-10,0.7497,0.00036086,3.5128e-11,8.0147e-10
0.71285,0.375,0.37499,0.37503,5.5101e-10,0.74958,0.00048818,3.5417e-11,1.0666e-09
0.71366,0.375,0.37499,0.37504,7.0371e-10,0.74944,0.00063468,3.5707e-11,1.3717e-09
0.71446,0.375,0.37499,0.37504,8.7639e-10,0.74928,0.00080035,3.5998e-11,1.7168e-09
0.71527,0.375,0.37499,0.37505,1.069e-09,0.74911,0.0009852,3.6289e-11,2.1018e-09
0.71607,0.375,0.37499,0.37505,1.2817e-09,0.74892,0.0011892,3.6582e-11,2.5267e-09
0.71688,0.375,0.37499,0.37506,1.5142e-09,0.7487,0.0014124,3.6876e-11,2.9916e-09
0.71768,0.375,0.37499,0.37506,1.7667e-09,0.74847,0.0016546,3.7171e-11,3.4963e-09
0.71849,0.375,0.37499,0.37507,2.0392e-09,0.74822,0.0019161,3.7467e-11,4.0409e-09
0.71929,0.375,0.37499,0.37507,2.3315e-09,0.74795,0.0021966,3.7764e-11,4.6253e-09
0.7201,0.375,0.37499,0.37508,2.6438e-09,0.74766,0.0024962,3.8062e-11,5.2495e-09
0.7209,0.375,0.37499,0.37508,2.9759e-09,0.74735,0.0028149,3.8361e-11,5.9135e-09
0.72171,0.375,0.37499,0.37509,3.3279e-09,0.74702,0.0031527,3.8661e-11,6.6172e-09
0.72252,0.375,0.37499,0.37509,3.6998e-09,0.74667,0.0035095,3.8962e-11,7.3605e-09
0.72332,0.375,0.37499,0.3751,4.0914e-09,0.7463,0.0038854,3.9264e-11,8.1436e-09
0.72413,0.375,0.37499,0.3751,4.5029e-09,0.74592,0.0042802,3.9566e-11,8.9662e-09
0.72493,0.375,0.37499,0.3751,4.9342e-09,0.74552,0.0046941,3.987e-11,9.8285e-09
0.72574,0.375,0.37499,0.37511,5.3852e-09,0.74509,0.0051269,4.0175e-11,1.073e-08
0.72654,0.375,0.37499,0.37511,5.856e-09,0.74465,0.0055787,4.0481e-11,1.1671e-08
0.72735,0.375,0.37499,0.37512,6.3465e-09,0.74419,0.0060494,4.0787e-11,1.2652e-08
0.72815,0.375,0.37499,0.37512,6.8567e-09,0.74371,0.006539,4.1095e-11,1.3672e-08
0.72896,0.375,0.37499,0.37513,7.3865e-09,0.74321,0.0070475,4.1403e-11,1.4732e-08
0.72976,0.375,0.37499,0.37513,7.936e-09,0.74269,0.0075748,4.1713e-11,1.583e-08
0.73057,0.375,0.37499,0.37514,8.5051e-09,0.74215,0.0081209,4.2023e-11,1.6968e-08
0.73138,0.375,0.37499,0.37514,9.0938e-09,0.7416,0.0086859,4.2334e-11,1.8145e-08
0.73218,0.375,0.37499,0.37515,9.702e-09,0.74102,0.0092696,4.2646e-11,1.9361e-08
0.73299,0.375,0.37499,0.37515,1.033e-08,0.74043,0.009872,4.2959e-11,2.0617e-08
0.73379,0.375,0.37499,0.37516,1.0977e-08,0.73982,0.010493,4.3273e-11,2.1911e-08
0.7346,0.375,0.37499,0.37516,1.1644e-08,0.73919,0.011133,4.3588e-11,2.3244e-08
0.7354,0.375,0.37499,0.37517,1.233e-08,0.73854,0.011791,4.3903e-11,2.4616e-08
0.73621,0.375,0.37499,0.37517,1.3035e-08,0.73787,0.012468,4.422e-11,2.6027e-08
0.73701,0.375,0.37499,0.37518,1.376e-08,0.73719,0.013164,4.4537e-11,2.7476e-08
0.73782,0.375,0.37499,0.37518,1.4504e-08,0.73648,0.013878,4.4855e-11,2.8964e-08
0.73863,0.375,0.37499,0.37518,1.5268e-08,0.73576,0.014611,4.5174e-11,3.0491e-08
0.73943,0.375,0.37499,0.37519,1.6051e-08,0.73502,0.015362,4.5494e-11,3.2056e-08
0.74024,0.375,0.37499,0.37519,1.6852e-08,0.73426,0.016132,4.5814e-11,3.3659e-08
0.74104,0.375,0.37499,0.3752,1.7673e-08,0.73348,0.01692,4.6136e-11,3.5301e-08
0.74185,0.375,0.37499,0.3752,1.8514e-08,0.73268,0.017726,4.6458e-11,3.6981e-08
0.74265,0.375,0.37499,0.37521,1.9373e-08,0.73186,0.01855,4.6781e-11,3.8699e-08
0.74346,0.375,0.37499,0.37521,2.0251e-08,0.73103,0.019393,4.7105e-11,4.0455e-08
0.74426,0.375,0.37499,0.37522,2.1148e-08,0.73018,0.020254,4.7429e-11,4.2249e-08
0.74507,0.375,0.37499,0.37522,2.2064e-08,0.72931,0.021134,4.7754e-11,4.4081e-08
0.74587,0.375,0.37499,0.37523,2.2999e-08,0.72842,0.022031,4.808e-11,4.5951e-08
0.74668,0.375,0.37499,0.37523,2.3953e-08,0.72751,0.022946,4.8407e-11,4.7858e-08
0.74749,0.375,0.37499,0.37523,2.4926e-08,0.72659,0.02388,4.8734e-11,4.9803e-08
0.74829,0.375,0.37499,0.37524,2.5917e-08,0.72565,0.024831,4.9062e-11,5.1786e-08
0.7491,0.375,0.37499,0.37524,2.6928e-08,0.72469,0.025801,4.9391e-11,5.3806e-08
0.7499,0.375,0.37499,0.37525,2.7956e-08,0.72371,0.026788,4.972e-11,5.5863e-08
0.75071,0.375,0.37499,0.37525,2.9004e-08,0.72271,0.027793,5.005e-11,5.7957e-08
0.75151,0.375,0.37499,0.37526,3.0069e-08,0.7217,0.028816,5.0381e-11,6.0089e-08
0.75232,0.375,0.37499,0.37526,3.1154e-08,0.72067,0.029857,5.0713e-11,6.2257e-08
0.75312,0.375,0.37499,0.37527,3.2257e-08,0.71962,0.030915,5.1045e-11,6.4462e-08
0.75393,0.375,0.37499,0.37527,3.3378e-08,0.71855,0.031991,5.1377e-11,6.6704e-08
0.75473,0.375,0.37499,0.37527,3.4517e-08,0.71746,0.033084,5.171e-11,6.8983e-08
0.75554,0.375,0.37499,0.37528,3.5675e-08,0.71636,0.034195,5.2044e-11,7.1298e-08
0.75635,0.375,0.37499,0.37528,3.6851e-08,0.71524,0.035324,5.2379e-11,7.3649e-08
0.75715,0.375,0.37499,0.37529,3.8045e-08,0.71411,0.03647,5.2714e-11,7.6037e-08
0.75796,0.375,0.37499,0.37529,3.9257e-08,0.71295,0.037633,5.3049e-11,7.8461e-08
0.75876,0.375,0.37499,0.3753,4.0487e-08,0.71178,0.038814,5.3385e-11,8.092e-08
0.75957,0.375,0.37499,0.3753,4.1735e-08,0.71059,0.040011,5.3722e-11,8.3416e-08
0.76037,0.375,0.37499,0.3753,4.3001e-08,0.70938,0.041226,5.4059e-11,8.5948e-08
0.76118,0.375,0.37499,0.37531,4.4285e-08,0.70816,0.042458,5.4397e-11,8.8515e-08
0.76198,0.375,0.37499,0.37531,4.5586e-08,0.70692,0.043707,5.4735e-11,9.1117e-08
0.76279,0.375,0.37499,0.37532,4.6905e-08,0.70566,0.044973,5.5074e-11,9.3755e-08
0.7636,0.375,0.37499,0.37532,4.8242e-08,0.70439,0.046256,5.5413e-11,9.6428e-08
0.7644,0.375,0.37499,0.37533,4.9596e-08,0.7031,0.047556,5.5753e-11,9.9137e-08
0.76521,0.375,0.37499,0.37533,5.0968e-08,0.70179,0.048872,5.6093e-11,1.0188e-07
0.76601,0.375,0.37499,0.37533,5.2357e-08,0.70046,0.050206,5.6434e-11,1.0466e-07
0.76682,0.375,0.37499,0.37534,5.3764e-08,0.69912,0.051556,5.6775e-11,1.0747e-07
0.76762,0.375,0.37499,0.37534,5.5188e-08,0.69776,0.052922,5.7116e-11,1.1032e-07
0.76843,0.375,0.37499,0.37535,5.6629e-08,0.69639,0.054305,5.7458e-11,1.132e-07
0.76923,0.375,0.37499,0.37535,5.8087e-08,0.695,0.055704,5.7801e-11,1.1612e-07
0.77004,0.375,0.37499,0.37535,5.9562e-08,0.69359,0.05712,5.8144e-11,1.1907e-07
0.77084,0.375,0.37499,0.37536,6.1054e-08,0.69217,0.058552,5.8487e-11,1.2205e-07
0.77165,0.375,0.37499,0.37536,6.2563e-08,0.69073,0.06,5.8831e-11,1.2507e-07
0.77246,0.375,0.37499,0.37537,6.4089e-08,0.68927,0.061465,5.9175e-11,1.2812e-07
0.77326,0.375,0.37499,0.37537,6.5631e-08,0.6878,0.062945,5.952e-11,1.312e-07
0.77407,0.375,0.37499,0.37538,6.7191e-08,0.68631,0.064441,5.9865e-11,1.3432e-07
0.77487,0.375,0.37499,0.37538,6.8766e-08,0.6848,0.065954,6.021e-11,1.3747e-07
0.77568,0.375,0.37499,0.37538,7.0359e-08,0.68328,0.067482,6.0556e-11,1.4066e-07
0.77648,0.375,0.37499,0.37539,7.1967e-08,0.68175,0.069026,6.0902e-11,1.4387e-07
0.77729,0.375,0.37499,0.37539,7.3592e-08,0.6802,0.070585,6.1249e-11,1.4712e-07
0.77809,0.375,0.37499,0.37539,7.5234e-08,0.67863,0.072161,6.1595e-11,1.5041e-07
0.7789,0.375,0.37499,0.3754,7.6891e-08,0.67705,0.073751,6.1943e-11,1.5372e-07
0.7797,0.375,0.37499,0.3754,7.8565e-08,0.67545,0.075357,6.229e-11,1.5707e-07
0.78051,0.375,0.37499,0.37541,8.0254e-08,0.67383,0.076979,6.2638e-11,1.6045e-07
0.78132,0.375,0.37499,0.37541,8.196e-08,0.6722,0.078616,6.2986e-11,1.6386e-07
0.78212,0.375,0.37499,0.37541,8.3681e-08,0.67056,0.080267,6.3335e-11,1.673e-07
0.78293,0.375,0.37499,0.37542,8.5418e-08,0.6689,0.081934,6.3684e-11,1.7077e-07
0.78373,0.375,0.37499,0.37542,8.717e-08,0.66723,0.083616,6.4033e-11,1.7428e-07
0.78454,0.375,0.37499,0.37543,8.8938e-08,0.66554,0.085313,6.4382e-11,1.7781e-07
0.78534,0.375,0.37499,0.37543,9.0722e-08,0.66383,0.087025,6.4732e-11,1.8138e-07
0.78615,0.375,0.37499,0.37543,9.2521e-08,0.66211,0.088752,6.5082e-11,1.8498e-07
0.78695,0.375,0.37499,0.37544,9.4335e-08,0.66038,0.090493,6.5432e-11,1.8861e-07
0.78776,0.375,0.37499,0.37544,9.6165e-08,0.65863,0.092249,6.5783e-11,1.9226e-07
0.78856,0.375,0.37499,0.37544,9.8009e-08,0.65687,0.094019,6.6134e-11,1.9595e-07
0.78937,0.375,0.37499,0.37545,9.9869e-08,0.65509,0.095804,6.6484e-11,1.9967e-07
0.79018,0.375,0.37499,0.37545,1.0174e-07,0.6533,0.097603,6.6836e-11,2.0342e-07
0.79098,0.375,0.37499,0.37545,1.0363e-07,0.65149,0.099416,6.7187e-11,2.072e-07
0.79179,0.375,0.37499,0.37546,1.0554e-07,0.64967,0.10124,6.7538e-11,2.1101e-07
0.79259,0.375,0.37499,0.37546,1.0746e-07,0.64784,0.10308,6.789e-11,2.1484e-07
0.7934,0.375,0.37499,0.37546,1.0939e-07,0.64599,0.10494,6.8242e-11,2.1871e-07
0.7942,0.375,0.37499,0.37547,1.1134e-07,0.64413,0.10681,6.8594e-11,2.226e-07
0.79501,0.375,0.37499,0.37547,1.133e-07,0.64225,0.10869,6.8946e-11,2.2653e-07
0.79581,0.375,0.37499,0.37547,1.1527e-07,0.64036,0.11059,6.9298e-11,2.3048e-07
0.79662,0.375,0.37499,0.37548,1.1726e-07,0.63846,0.1125,6.965e-11,2.3446e-07
0.79743,0.375,0.37499,0.37548,1.1927e-07,0.63654,0.11442,7.0003e-11,2.3847e-07
0.79823,0.375,0.37499,0.37549,1.2129e-07,0.63461,0.11636,7.0355e-11,2.425e-07
0.79904,0.375,0.37499,0.37549,1.2332e-07,0.63267,0.11831,7.0707e-11,2.4657e-07
0.79984,0.375,0.37499,0.37549,1.2536e-07,0.63071,0.12027,7.106e-11,2.5066e-07
0.80065,0.375,0.37499,0.37549,1.2742e-07,0.62874,0.12225,7.1412e-11,2.5477e-07
0.80145,0.375,0.37499,0.3755,1.295e-07,0.62676,0.12424,7.1765e-11,2.5892e-07
0.80226,0.375,0.37499,0.3755,1.3158e-07,0.62476,0.12624,7.2118e-11,2.6309e-07
0.80306,0.375,0.37499,0.3755,1.3368e-07,0.62276,0.12825,7.247e-11,2.6729e-07
0.80387,0.375,0.37499,0.37551,1.3579e-07,0.62073,0.13028,7.2823e-11,2.7151e-07
0.80467,0.375,0.37499,0.37551,1.3792e-07,0.6187,0.13232,7.3175e-11,2.7576e-07
0.80548,0.375,0.37499,0.37551,1.4006e-07,0.61665,0.13437,7.3528e-11,2.8004e-07
0.80629,0.375,0.37499,0.37552,1.4221e-07,0.6146,0.13644,7.388e-11,2.8434e-07
0.80709,0.375,0.37499,0.37552,1.4437e-07,0.61252,0.13852,7.4232e-11,2.8867e-07
0.8079,0.375,0.37499,0.37552,1.4655e-07,0.61044,0.1406,7.4585e-11,2.9302e-07
0.8087,0.375,0.37499,0.37553,1.4874e-07,0.60835,0.14271,7.4937e-11,2.974e-07
0.80951,0.375,0.37499,0.37553,1.5094e-07,0.60624,0.14482,7.5289e-11,3.0181e-07
0.81031,0.375,0.37499,0.37553,1.5315e-07,0.60412,0.14694,7.5641e-11,3.0623e-07
0.81112,0.375,0.37499,0.37553,1.5538e-07,0.60199,0.14908,7.5992e-11,3.1068e-07
0.81192,0.375,0.37499,0.37554,1.5762e-07,0.59985,0.15123,7.6344e-11,3.1516e-07
0.81273,0.375,0.37499,0.37554,1.5987e-07,0.59769,0.15339,7.6696e-11,3.1966e-07
0.81353,0.375,0.37499,0.37554,1.6213e-07,0.59553,0.15556,7.7047e-11,3.2418e-07
0.81434,0.375,0.37499,0.37555,1.644e-07,0.59335,0.15774,7.7398e-11,3.2873e-07
0.81515,0.375,0.37499,0.37555,1.6669e-07,0.59117,0.15993,7.7749e-11,3.333e-07
0.81595,0.375,0.37499,0.37555,1.6899e-07,0.58897,0.16214,7.81e-11,3.3789e-07
0.81676,0.375,0.37499,0.37555,1.7129e-07,0.58676,0.16435,7.845e-11,3.4251e-07
0.81756,0.375,0.37499,0.37556,1.7361e-07,0.58454,0.16658,7.8801e-11,3.4715e-07
0.81837,0.375,0.37499,0.37556,1.7594e-07,0.58231,0.16881,7.9151e-11,3.5181e-07
0.81917,0.375,0.37499,0.37556,1.7829e-07,0.58006,0.17106,7.95e-11,3.5649e-07
0.81998,0.375,0.37499,0.37557,1.8064e-07,0.57781,0.17332,7.985e-11,3.612e-07
0.82078,0.375,0.37499,0.37557,1.83e-07,0.57555,0.17559,8.0199e-11,3.6592e-07
0.82159,0.375,0.37499,0.37557,1.8537e-07,0.57327,0.17787,8.0548e-11,3.7067e-07
0.8224,0.375,0.37499,0.37557,1.8776e-07,0.57099,0.18015,8.0897e-11,3.7544e-07
0.8232,0.375,0.37499,0.37558,1.9015e-07,0.5687,0.18245,8.1245e-11,3.8023e-07
0.82401,0.375,0.37499,0.37558,1.9256e-07,0.5664,0.18476,8.1593e-11,3.8503e-07
0.82481,0.375,0.37499,0.37558,1.9497e-07,0.56408,0.18708,8.1941e-11,3.8986e-07
0.82562,0.375,0.37499,0.37558,1.974e-07,0.56176,0.18941,8.2288e-11,3.9471e-07
0.82642,0.375,0.37499,0.37558,1.9983e-07,0.55943,0.19174,8.2635e-11,3.9958e-07
0.82723,0.375,0.37499,0.37559,2.0228e-07,0.55709,0.19409,8.2981e-11,4.0447e-07
0.82803,0.375,0.37499,0.37559,2.0473e-07,0.55473,0.19644,8.3327e-11,4.0938e-07
0.82884,0.375,0.37499,0.37559,2.072e-07,0.55237,0.19881,8.3673e-11,4.1431e-07
0.82964,0.375,0.37499,0.37559,2.0967e-07,0.55001,0.20118,8.4018e-11,4.1926e-07
0.83045,0.375,0.37499,0.3756,2.1215e-07,0.54763,0.20357,8.4363e-11,4.2422e-07
0.83126,0.375,0.37499,0.3756,2.1464e-07,0.54524,0.20596,8.4707e-11,4.292e-07
0.83206,0.375,0.37499,0.3756,2.1715e-07,0.54284,0.20836,8.505e-11,4.3421e-07
0.83287,0.375,0.37499,0.3756,2.1966e-07,0.54044,0.21077,8.5394e-11,4.3922e-07
0.83367,0.375,0.37499,0.3756,2.2217e-07,0.53803,0.21318,8.5736e-11,4.4426e-07
0.83448,0.375,0.37499,0.37561,2.247e-07,0.53561,0.21561,8.6078e-11,4.4932e-07
0.83528,0.375,0.37499,0.37561,2.2724e-07,0.53318,0.21804,8.642e-11,4.5439e-07
0.83609,0.375,0.37499,0.37561,2.2978e-07,0.53074,0.22048,8.6761e-11,4.5947e-07
0.83689,0.375,0.37499,0.37561,2.3233e-07,0.52829,0.22293,8.7101e-11,4.6458e-07
0.8377,0.375,0.37499,0.37561,2.3489e-07,0.52584,0.22539,8.7441e-11,4.697e-07
0.8385,0.375,0.37499,0.37562,2.3746e-07,0.52338,0.22785,8.778e-11,4.7483e-07
0.83931,0.375,0.37499,0.37562,2.4004e-07,0.52091,0.23033,8.8118e-11,4.7999e-07
0.84012,0.375,0.37499,0.37562,2.4262e-07,0.51843,0.23281,8.8456e-11,4.8515e-07
0.84092,0.375,0.37499,0.37562,2.4521e-07,0.51595,0.23529,8.8793e-11,4.9034e-07
0.84173,0.375,0.37499,0.37562,2.4781e-07,0.51346,0.23779,8.9129e-11,4.9553e-07
0.84253,0.375,0.37499,0.37563,2.5042e-07,0.51096,0.24029,8.9465e-11,5.0075e-07
0.84334,0.375,0.37499,0.37563,2.5303e-07,0.50846,0.2428,8.98e-11,5.0597e-07
0.84414,0.375,0.37499,0.37563,2.5565e-07,0.50594,0.24531,9.0134e-11,5.1121e-07
0.84495,0.375,0.37499,0.37563,2.5828e-07,0.50343,0.24784,9.0467e-11,5.1647e-07
0.84575,0.375,0.37499,0.37563,2.6091e-07,0.5009,0.25036,9.08e-11,5.2174e-07
0.84656,0.375,0.37499,0.37563,2.6356e-07,0.49837,0.2529,9.1132e-11,5.2702e-07
0.84736,0.375,0.37499,0.37564,2.662e-07,0.49583,0.25544,9.1463e-11,5.3231e-07
0.84817,0.375,0.37499,0.37564,2.6886e-07,0.49329,0.25799,9.1793e-11,5.3762e-07
0.84898,0.375,0.37499,0.37564,2.7152e-07,0.49074,0.26054,9.2122e-11,5.4294e-07
0.84978,0.375,0.37499,0.37564,2.7418e-07,0.48818,0.2631,9.2451e-11,5.4827e-07
0.85059,0.375,0.37499,0.37564,2.7685e-07,0.48562,0.26566,9.2778e-11,5.5362e-07
0.85139,0.375,0.37499,0.37564,2.7953e-07,0.48305,0.26823,9.3105e-11,5.5897e-07
0.8522,0.375,0.37499,0.37564,2.8222e-07,0.48048,0.27081,9.3431e-11,5.6434e-07
0.853,0.375,0.37499,0.37565,2.8491e-07,0.4779,0.27339,9.3756e-11,5.6972e-07
0.85381,0.375,0.37499,0.37565,2.876e-07,0.47532,0.27597,9.408e-11,5.7511e-07
0.85461,0.375,0.37499,0.37565,2.903e-07,0.47273,0.27857,9.4403e-11,5.8051e-07
0.85542,0.375,0.37499,0.37565,2.9301e-07,0.47014,0.28116,9.4725e-11,5.8592e-07
0.85623,0.375,0.37499,0.37565,2.9572e-07,0.46754,0.28376,9.5047e-11,5.9134e-07
0.85703,0.375,0.37499,0.37565,2.9843e-07,0.46493,0.28637,9.5367e-11,5.9677e-07
0.85784,0.375,0.37499,0.37565,3.0115e-07,0.46233,0.28898,9.5686e-11,6.022e-07
0.85864,0.375,0.37499,0.37565,3.0387e-07,0.45971,0.29159,9.6004e-11,6.0765e-07
0.85945,0.375,0.37499,0.37565,3.066e-07,0.4571,0.29421,9.6322e-11,6.1311e-07
0.86025,0.375,0.37499,0.37566,3.0934e-07,0.45448,0.29684,9.6638e-11,6.1858e-07
0.86106,0.375,0.37499,0.37566,3.1207e-07,0.45185,0.29946,9.6953e-11,6.2405e-07
0.86186,0.375,0.37499,0.37566,3.1481e-07,0.44922,0.30209,9.7268e-11,6.2953e-07
0.86267,0.375,0.37499,0.37566,3.1756e-07,0.44659,0.30473,9.7581e-11,6.3502e-07
0.86347,0.375,0.37499,0.37566,3.2031e-07,0.44395,0.30737,9.7893e-11,6.4052e-07
0.86428,0.375,0.37499,0.37566,3.2306e-07,0.44131,0.31001,9.8204e-11,6.4602e-07
0.86509,0.375,0.37499,0.37566,3.2582e-07,0.43867,0.31265,9.8514e-11,6.5154e-07
0.86589,0.375,0.37499,0.37566,3.2858e-07,0.43602,0.3153,9.8823e-11,6.5705e-07
0.8667,0.375,0.37499,0.37566,3.3134e-07,0.43337,0.31795,9.9131e-11,6.6258e-07
0.8675,0.375,0.37499,0.37566,3.341e-07,0.43072,0.32061,9.9437e-11,6.6811e-07
0.86831,0.375,0.37499,0.37566,3.3687e-07,0.42807,0.32326,9.9743e-11,6.7365e-07
0.86911,0.375,0.37499,0.37567,3.3964e-07,0.42541,0.32592,1.0005e-10,6.7919e-07
0.86992,0.375,0.37499,0.37567,3.4242e-07,0.42275,0.32859,1.0035e-10,6.8474e-07
0.87072,0.37499,0.37499,0.37567,3.4519e-07,0.42008,0.33125,1.0065e-10,6.9029e-07
0.87153,0.37499,0.37499,0.37567,3.4797e-07,0.41742,0.33392,1.0095e-10,6.9585e-07
0.87233,0.37499,0.37499,0.37567,3.5075e-07,0.41475,0.33659,1.0125e-10,7.0141e-07
0.87314,0.37499,0.37499,0.37567,3.5354e-07,0.41208,0.33926,1.0155e-10,7.0697e-07
0.87395,0.37499,0.37499,0.37567,3.5632e-07,0.40941,0.34193,1.0185e-10,7.1254e-07
0.87475,0.37499,0.37499,0.37567,3.5911e-07,0.40673,0.3446,1.0214e-10,7.1811e-07
0.87556,0.37499,0.37499,0.37567,3.619e-07,0.40406,0.34728,1.0244e-10,7.2369e-07
0.87636,0.37499,0.37499,0.37567,3.6469e-07,0.40138,0.34996,1.0273e-10,7.2927e-07
0.87717,0.37499,0.37499,0.37567,3.6748e-07,0.3987,0.35264,1.0302e-10,7.3485e-07
0.87797,0.37499,0.37499,0.37567,3.7027e-07,0.39602,0.35532,1.0331e-10,7.4044e-07
0.87878,0.37499,0.37499,0.37567,3.7306e-07,0.39334,0.358,1.036e-10,7.4602e-07
0.87958,0.37499,0.37499,0.37567,3.7586e-07,0.39066,0.36068,1.0389e-10,7.5161e-07
0.88039,0.37499,0.37499,0.37567,3.7865e-07,0.38798,0.36336,1.0418e-10,7.572e-07
0.8812,0.37499,0.37499,0.37567,3.8145e-07,0.3853,0.36604,1.0446e-10,7.6279e-07
0.882,0.37499,0.37499,0.37567,3.8424e-07,0.38262,0.36873,1.0475e-10,7.6838e-07
0.88281,0.37499,0.37499,0.37567,3.8704e-07,0.37993,0.37141,1.0503e-10,7.7397e-07
0.88361,0.37499,0.37499,0.37567,3.8984e-07,0.37725,0.37409,1.0531e-10,7.7957e-07
0.88442,0.37499,0.37499,0.37567,3.9263e-07,0.37456,0.37678,1.0559e-10,7.8516e-07
0.88522,0.37499,0.37499,0.37567,3.9543e-07,0.37188,0.37946,1.0587e-10,7.9075e-07
0.88603,0.37499,0.37499,0.37567,3.9823e-07,0.3692,0.38215,1.0615e-10,7.9635e-07
0.88683,0.37499,0.37499,0.37567,4.0102e-07,0.36651,0.38483,1.0642e-10,8.0194e-07
0.88764,0.37499,0.37499,0.37567,4.0382e-07,0.36383,0.38751,1.067e-10,8.0753e-07
0.88844,0.37499,0.37499,0.37567,4.0661e-07,0.36115,0.39019,1.0697e-10,8.1312e-07
0.88925,0.37499,0.37499,0.37567,4.0941e-07,0.35847,0.39288,1.0724e-10,8.187e-07
0.89006,0.37499,0.37499,0.37567,4.122e-07,0.35578,0.39556,1.0751e-10,8.2429e-07
0.89086,0.37499,0.37499,0.37567,4.1499e-07,0.3531,0.39823,1.0778e-10,8.2987e-07
0.89167,0.37499,0.37499,0.37567,4.1778e-07,0.35043,0.40091,1.0804e-10,8.3545e-07
0.89247,0.37499,0.37499,0.37567,4.2057e-07,0.34775,0.40359,1.0831e-10,8.4103e-07
0.89328,0.37499,0.37499,0.37567,4.2336e-07,0.34507,0.40627,1.0857e-10,8.4661e-07
0.89408,0.37499,0.37499,0.37567,4.2614e-07,0.3424,0.40894,1.0883e-10,8.5218e-07
0.89489,0.37499,0.37499,0.37567,4.2893e-07,0.33972,0.41161,1.0909e-10,8.5775e-07
0.89569,0.37499,0.37499,0.37567,4.3171e-07,0.33705,0.41428,1.0935e-10,8.6331e-07
0.8965,0.37499,0.37499,0.37567,4.3449e-07,0.33438,0.41695,1.0961e-10,8.6887e-07
0.8973,0.37499,0.37499,0.37567,4.3727e-07,0.33172,0.41962,1.0986e-10,8.7443e-07
0.89811,0.37499,0.37499,0.37567,4.4004e-07,0.32905,0.42228,1.1011e-10,8.7998e-07
0.89892,0.37499,0.37499,0.37567,4.4282e-07,0.32639,0.42494,1.1037e-10,8.8552e-07
0.89972,0.37499,0.37499,0.37566,4.4559e-07,0.32373,0.4276,1.1062e-10,8.9106e-07
0.90053,0.37499,0.37499,0.37566,4.4835e-07,0.32107,0.43026,1.1086e-10,8.966e-07
0.90133,0.37499,0.37499,0.37566,4.5112e-07,0.31842,0.43291,1.1111e-10,9.0213e-07
0.90214,0.37499,0.37499,0.37566,4.5388e-07,0.31577,0.43556,1.1136e-10,9.0765e-07
0.90294,0.37499,0.37499,0.37566,4.5664e-07,0.31312,0.43821,1.116e-10,9.1317e-07
0.90375,0.37499,0.37499,0.37566,4.5939e-07,0.31047,0.44085,1.1184e-10,9.1868e-07
0.90455,0.37499,0.37499,0.37566,4.6215e-07,0.30783,0.44349,1.1208e-10,9.2418e-07
0.90536,0.37499,0.37499,0.37566,4.6489e-07,0.30519,0.44613,1.1232e-10,9.2967e-07
0.90617,0.37499,0.37499,0.37566,4.6764e-07,0.30255,0.44876,1.1255e-10,9.3516e-07
0.90697,0.37499,0.37499,0.37566,4.7038e-07,0.29992,0.45139,1.1279e-10,9.4064e-07
0.90778,0.37499,0.37499,0.37566,4.7311e-07,0.2973,0.45402,1.1302e-10,9.4611e-07
0.90858,0.37499,0.37499,0.37566,4.7584e-07,0.29467,0.45664,1.1325e-10,9.5158e-07
0.90939,0.37499,0.37499,0.37565,4.7857e-07,0.29205,0.45926,1.1348e-10,9.5703e-07
0.91019,0.37499,0.37499,0.37565,4.8129e-07,0.28944,0.46187,1.1371e-10,9.6248e-07
0.911,0.37499,0.37499,0.37565,4.8401e-07,0.28683,0.46448,1.1393e-10,9.6791e-07
0.9118,0.37499,0.37499,0.37565,4.8673e-07,0.28422,0.46708,1.1416e-10,9.7334e-07
0.91261,0.37499,0.37499,0.37565,4.8943e-07,0.28162,0.46968,1.1438e-10,9.7876e-07
0.91341,0.37499,0.37499,0.37565,4.9214e-07,0.27902,0.47228,1.146e-10,9.8416e-07
0.91422,0.37499,0.37499,0.37565,4.9484e-07,0.27643,0.47487,1.1482e-10,9.8956e-07
0.91503,0.37499,0.37499,0.37565,4.9753e-07,0.27384,0.47745,1.1503e-10,9.9494e-07
0.91583,0.37499,0.37499,0.37564,5.0022e-07,0.27126,0.48003,1.1525e-10,1.0003e-06
0.91664,0.37499,0.37499,0.37564,5.029e-07,0.26868,0.4826,1.1546e-10,1.0057e-06
0.91744,0.37499,0.37499,0.37564,5.0557e-07,0.26611,0.48517,1.1567e-10,1.011e-06
0.91825,0.37499,0.37499,0.37564,5.0825e-07,0.26355,0.48773,1.1588e-10,1.0164e-06
0.91905,0.37499,0.37499,0.37564,5.1091e-07,0.26099,0.49029,1.1608e-10,1.0217e-06
0.91986,0.37499,0.37499,0.37564,5.1357e-07,0.25843,0.49284,1.1629e-10,1.027e-06
0.92066,0.37499,0.37499,0.37564,5.1622e-07,0.25588,0.49539,1.1649e-10,1.0323e-06
0.92147,0.37499,0.37499,0.37563,5.1886e-07,0.25334,0.49793,1.1669e-10,1.0376e-06
0.92227,0.37499,0.37499,0.37563,5.215e-07,0.25081,0.50046,1.1689e-10,1.0429e-06
0.92308,0.37499,0.37499,0.37563,5.2414e-07,0.24828,0.50298,1.1708e-10,1.0482e-06
0.92389,0.37499,0.37499,0.37563,5.2676e-07,0.24575,0.5055,1.1728e-10,1.0534e-06
0.92469,0.37499,0.37499,0.37563,5.2938e-07,0.24324,0.50802,1.1747e-10,1.0586e-06
0.9255,0.37499,0.37499,0.37563,5.3199e-07,0.24073,0.51052,1.1766e-10,1.0639e-06
0.9263,0.37499,0.37499,0.37562,5.3459e-07,0.23823,0.51302,1.1785e-10,1.0691e-06
0.92711,0.37499,0.37499,0.37562,5.3719e-07,0.23573,0.51551,1.1803e-10,1.0743e-06
0.92791,0.37499,0.37499,0.37562,5.3978e-07,0.23324,0.518,1.1822e-10,1.0794e-06
0.92872,0.37499,0.37499,0.37562,5.4236e-07,0.23076,0.52048,1.184e-10,1.0846e-06
0.92952,0.37499,0.37499,0.37562,5.4494e-07,0.22829,0.52295,1.1858e-10,1.0898e-06
0.93033,0.37499,0.37499,0.37562,5.475e-07,0.22582,0.52541,1.1875e-10,1.0949e-06
0.93113,0.37499,0.37499,0.37561,5.5006e-07,0.22336,0.52786,1.1893e-10,1.1e-06
0.93194,0.37499,0.37499,0.37561,5.5261e-07,0.22091,0.53031,1.191e-10,1.1051e-06
0.93275,0.37499,0.37499,0.37561,5.5515e-07,0.21847,0.53275,1.1927e-10,1.1102e-06
0.93355,0.37499,0.37499,0.37561,5.5768e-07,0.21603,0.53518,1.1944e-10,1.1152e-06
0.93436,0.37499,0.37499,0.37561,5.6021e-07,0.21361,0.5376,1.1961e-10,1.1203e-06
0.93516,0.37499,0.37499,0.3756,5.6272e-07,0.21119,0.54002,1.1977e-10,1.1253e-06
0.93597,0.37499,0.37499,0.3756,5.6523e-07,0.20878,0.54242,1.1993e-10,1.1303e-06
0.93677,0.37499,0.37499,0.3756,5.6773e-07,0.20638,0.54482,1.2009e-10,1.1353e-06
0.93758,0.37499,0.37499,0.3756,5.7022e-07,0.20398,0.54721,1.2025e-10,1.1403e-06
0.93838,0.37499,0.37499,0.37559,5.727e-07,0.2016,0.54959,1.204e-10,1.1453e-06
0.93919,0.37499,0.37499,0.37559,5.7517e-07,0.19922,0.55196,1.2056e-10,1.1502e-06
0.94,0.37499,0.37499,0.37559,5.7763e-07,0.19686,0.55432,1.2071e-10,1.1551e-06
0.9408,0.37499,0.37499,0.37559,5.8008e-07,0.1945,0.55667,1.2086e-10,1.16e-06
0.94161,0.37499,0.37499,0.37559,5.8252e-07,0.19215,0.55902,1.21e-10,1.1649e-06
0.94241,0.37499,0.37499,0.37558,5.8495e-07,0.18981,0.56135,1.2114e-10,1.1698e-06
0.94322,0.37499,0.37499,0.37558,5.8737e-07,0.18748,0.56368,1.2129e-10,1.1746e-06
0.94402,0.37499,0.37499,0.37558,5.8979e-07,0.18517,0.56599,1.2142e-10,1.1794e-06
0.94483,0.37499,0.37499,0.37558,5.9219e-07,0.18286,0.5683,1.2156e-10,1.1843e-06
0.94563,0.37499,0.37499,0.37557,5.9458e-07,0.18056,0.57059,1.217e-10,1.189e-06
0.94644,0.37499,0.37499,0.37557,5.9696e-07,0.17827,0.57288,1.2183e-10,1.1938e-06
0.94724,0.37499,0.37499,0.37557,5.9933e-07,0.17599,0.57515,1.2196e-10,1.1985e-06
0.94805,0.37499,0.37499,0.37557,6.0169e-07,0.17372,0.57742,1.2208e-10,1.2033e-06
0.94886,0.37499,0.37499,0.37556,6.0404e-07,0.17146,0.57967,1.2221e-10,1.208e-06
0.94966,0.37499,0.37499,0.37556,6.0638e-07,0.16921,0.58191,1.2233e-10,1.2126e-06
0.95047,0.37499,0.37499,0.37556,6.087e-07,0.16697,0.58415,1.2245e-10,1.2173e-06
0.95127,0.37499,0.37499,0.37555,6.1102e-07,0.16474,0.58637,1.2257e-10,1.2219e-06
0.95208,0.37499,0.37499,0.37555,6.1332e-07,0.16252,0.58858,1.2268e-10,1.2265e-06
0.95288,0.37499,0.37499,0.37555,6.1562e-07,0.16032,0.59078,1.228e-10,1.2311e-06
0.95369,0.37499,0.37499,0.37555,6.179e-07,0.15812,0.59297,1.2291e-10,1.2357e-06
0.95449,0.37499,0.37499,0.37554,6.2017e-07,0.15594,0.59515,1.2302e-10,1.2402e-06
0.9553,0.37499,0.37499,0.37554,6.2243e-07,0.15377,0.59732,1.2312e-10,1.2447e-06
0.9561,0.37499,0.37499,0.37554,6.2467e-07,0.1516,0.59947,1.2322e-10,1.2492e-06
0.95691,0.37499,0.37499,0.37554,6.2691e-07,0.14945,0.60162,1.2332e-10,1.2537e-06
0.95772,0.37499,0.37499,0.37553,6.2913e-07,0.14732,0.60375,1.2342e-10,1.2581e-06
0.95852,0.37499,0.37499,0.37553,6.3134e-07,0.14519,0.60587,1.2352e-10,1.2626e-06
0.95933,0.37499,0.37499,0.37553,6.3354e-07,0.14307,0.60798,1.2361e-10,1.2669e-06
0.96013,0.37499,0.37499,0.37552,6.3572e-07,0.14097,0.61008,1.237e-10,1.2713e-06
0.96094,0.37499,0.37499,0.37552,6.3789e-07,0.13888,0.61216,1.2379e-10,1.2757e-06
0.96174,0.37499,0.37499,0.37552,6.4005e-07,0.1368,0.61423,1.2388e-10,1.28e-06
0.96255,0.37499,0.37499,0.37551,6.422e-07,0.13473,0.61629,1.2396e-10,1.2843e-06
0.96335,0.37499,0.37499,0.37551,6.4433e-07,0.13268,0.61834,1.2404e-10,1.2885e-06
0.96416,0.37499,0.37499,0.37551,6.4646e-07,0.13064,0.62038,1.2412e-10,1.2928e-06
0.96497,0.37499,0.37499,0.37551,6.4856e-07,0.12861,0.6224,1.2419e-10,1.297e-06
0.96577,0.37499,0.37499,0.3755,6.5066e-07,0.12659,0.62441,1.2427e-10,1.3012e-06
0.96658,0.37499,0.37499,0.3755,6.5274e-07,0.12459,0.62641,1.2434e-10,1.3054e-06
0.96738,0.37499,0.37499,0.3755,6.5481e-07,0.1226,0.6284,1.244e-10,1.3095e-06
0.96819,0.37499,0.37499,0.37549,6.5686e-07,0.12062,0.63037,1.2447e-10,1.3136e-06
0.96899,0.37499,0.37499,0.37549,6.5891e-07,0.11865,0.63233,1.2453e-10,1.3177e-06
0.9698,0.37499,0.37499,0.37549,6.6093e-07,0.1167,0.63427,1.2459e-10,1.3217e-06
0.9706,0.37499,0.37499,0.37548,6.6295e-07,0.11476,0.6362,1.2465e-10,1.3258e-06
0.97141,0.37499,0.37499,0.37548,6.6495e-07,0.11283,0.63812,1.247e-10,1.3298e-06
0.97221,0.37499,0.37499,0.37548,6.6693e-07,0.11092,0.64003,1.2476e-10,1.3337e-06
0.97302,0.37499,0.37499,0.37547,6.689e-07,0.10902,0.64192,1.2481e-10,1.3377e-06
0.97383,0.37499,0.37499,0.37547,6.7086e-07,0.10714,0.6438,1.2485e-10,1.3416e-06
0.97463,0.37499,0.37499,0.37547,6.728e-07,0.10527,0.64566,1.249e-10,1.3455e-06
0.97544,0.37499,0.37499,0.37546,6.7473e-07,0.10341,0.64752,1.2494e-10,1.3493e-06
0.97624,0.37499,0.37499,0.37546,6.7665e-07,0.10156,0.64935,1.2498e-10,1.3532e-06
0.97705,0.37499,0.37499,0.37545,6.7854e-07,0.099735,0.65117,1.2501e-10,1.357e-06
0.97785,0.37499,0.37499,0.37545,6.8043e-07,0.097919,0.65298,1.2505e-10,1.3607e-06
0.97866,0.37499,0.37499,0.37545,6.823e-07,0.096118,0.65478,1.2508e-10,1.3645e-06
0.97946,0.37499,0.37499,0.37544,6.8415e-07,0.094331,0.65656,1.2511e-10,1.3682e-06
0.98027,0.37499,0.37499,0.37544,6.8599e-07,0.092558,0.65832,1.2513e-10,1.3719e-06
0.98107,0.37499,0.37499,0.37544,6.8782e-07,0.090799,0.66007,1.2516e-10,1.3755e-06
0.98188,0.37499,0.37499,0.37543,6.8963e-07,0.089056,0.66181,1.2518e-10,1.3791e-06
0.98269,0.37499,0.37499,0.37543,6.9142e-07,0.087327,0.66353,1.2519e-10,1.3827e-06
0.98349,0.37499,0.37499,0.37543,6.932e-07,0.085612,0.66524,1.2521e-10,1.3863e-06
0.9843,0.37499,0.37499,0.37542,6.9496e-07,0.083913,0.66693,1.2522e-10,1.3898e-06
0.9851,0.37499,0.37499,0.37542,6.9671e-07,0.082228,0.66861,1.2523e-10,1.3933e-06
0.98591,0.37499,0.37499,0.37541,6.9844e-07,0.080558,0.67027,1.2524e-10,1.3968e-06
0.98671,0.37499,0.37499,0.37541,7.0016e-07,0.078904,0.67192,1.2524e-10,1.4002e-06
0.98752,0.37499,0.37499,0.37541,7.0186e-07,0.077264,0.67355,1.2524e-10,1.4036e-06
0.98832,0.37499,0.37499,0.3754,7.0354e-07,0.07564,0.67517,1.2524e-10,1.407e-06
0.98913,0.37499,0.37499,0.3754,7.0521e-07,0.074031,0.67677,1.2524e-10,1.4103e-06
0.98993,0.37499,0.37499,0.3754,7.0686e-07,0.072438,0.67835,1.2523e-10,1.4136e-06
0.99074,0.37499,0.37499,0.37539,7.085e-07,0.07086,0.67992,1.2522e-10,1.4169e-06
0.99155,0.37499,0.37499,0.37539,7.1012e-07,0.069298,0.68148,1.2521e-10,1.4201e-06
0.99235,0.37499,0.37499,0.37538,7.1172e-07,0.067751,0.68302,1.2519e-10,1.4233e-06
0.99316,0.37499,0.37499,0.37538,7.1331e-07,0.06622,0.68454,1.2518e-10,1.4265e-06
0.99396,0.37499,0.37499,0.37538,7.1488e-07,0.064705,0.68605,1.2516e-10,1.4296e-06
0.99477,0.37499,0.37499,0.37537,7.1643e-07,0.063206,0.68754,1.2513e-10,1.4327e-06
0.99557,0.37499,0.37499,0.37537,7.1797e-07,0.061723,0.68901,1.2511e-10,1.4358e-06
0.99638,0.37499,0.37499,0.37536,7.1949e-07,0.060256,0.69047,1.2508e-10,1.4389e-06
0.99718,0.37499,0.37499,0.37536,7.2099e-07,0.058805,0.69191,1.2505e-10,1.4419e-06
0.99799,0.37499,0.37499,0.37536,7.2248e-07,0.05737,0.69334,1.2501e-10,1.4448e-06
0.9988,0.37499,0.37499,0.37535,7.2395e-07,0.055951,0.69475,1.2498e-10,1.4478e-06
0.9996,0.37499,0.37499,0.37535,7.254e-07,0.054549,0.69615,1.2494e-10,1.4507e-06
1.0004,0.37499,0.37499,0.37534,7.2684e-07,0.053163,0.69752,1.2489e-10,1.4536e-06
1.0012,0.37499,0.37499,0.37534,7.2826e-07,0.051794,0.69888,1.2485e-10,1.4564e-06
1.002,0.37499,0.37499,0.37534,7.2966e-07,0.050441,0.70023,1.248e-10,1.4592e-06
1.0028,0.37499,0.37499,0.37533,7.3104e-07,0.049105,0.70156,1.2475e-10,1.462e-06
1.0036,0.37499,0.37499,0.37533,7.3241e-07,0.047785,0.70287,1.247e-10,1.4647e-06
1.0044,0.37499,0.37499,0.37532,7.3376e-07,0.046483,0.70416,1.2464e-10,1.4674e-06
1.0052,0.37499,0.37499,0.37532,7.3509e-07,0.045197,0.70544,1.2458e-10,1.4701e-06
1.006,0.37499,0.37499,0.37531,7.364e-07,0.043928,0.7067,1.2452e-10,1.4727e-06
1.0069,0.37499,0.37499,0.37531,7.377e-07,0.042676,0.70794,1.2445e-10,1.4753e-06
1.0077,0.37499,0.37499,0.37531,7.3897e-07,0.041441,0.70917,1.2439e-10,1.4778e-06
1.0085,0.37499,0.37499,0.3753,7.4024e-07,0.040223,0.71038,1.2431e-10,1.4803e-06
1.0093,0.37499,0.37499,0.3753,7.4148e-07,0.039022,0.71157,1.2424e-10,1.4828e-06
1.0101,0.37499,0.37499,0.37529,7.427e-07,0.037839,0.71275,1.2416e-10,1.4853e-06
1.0109,0.37499,0.37499,0.37529,7.4391e-07,0.036672,0.7139,1.2409e-10,1.4877e-06
1.0117,0.37499,0.37499,0.37528,7.451e-07,0.035523,0.71504,1.24e-10,1.4901e-06
1.0125,0.37499,0.37499,0.37528,7.4627e-07,0.034392,0.71617,1.2392e-10,1.4924e-06
1.0133,0.37499,0.37499,0.37528,7.4742e-07,0.033278,0.71727,1.2383e-10,1.4947e-06
1.0141,0.37499,0.37499,0.37527,7.4855e-07,0.032181,0.71836,1.2374e-10,1.497e-06
1.0149,0.37499,0.37499,0.37527,7.4967e-07,0.031102,0.71943,1.2365e-10,1.4992e-06
1.0157,0.37499,0.37499,0.37526,7.5076e-07,0.030041,0.72048,1.2355e-10,1.5014e-06
1.0165,0.37499,0.37499,0.37526,7.5184e-07,0.028997,0.72152,1.2345e-10,1.5036e-06
1.0173,0.37499,0.37499,0.37525,7.529e-07,0.027971,0.72254,1.2335e-10,1.5057e-06
1.0181,0.37499,0.37499,0.37525,7.5394e-07,0.026963,0.72353,1.2325e-10,1.5078e-06
1.0189,0.37499,0.37499,0.37524,7.5497e-07,0.025972,0.72452,1.2314e-10,1.5098e-06
1.0197,0.37499,0.37499,0.37524,7.5597e-07,0.025,0.72548,1.2303e-10,1.5118e-06
1.0205,0.37499,0.37499,0.37524,7.5695e-07,0.024045,0.72643,1.2292e-10,1.5138e-06
1.0213,0.37499,0.37499,0.37523,7.5792e-07,0.023109,0.72735,1.228e-10,1.5157e-06
1.0222,0.37499,0.37499,0.37523,7.5887e-07,0.02219,0.72826,1.2268e-10,1.5176e-06
1.023,0.37499,0.37499,0.37522,7.598e-07,0.021289,0.72915,1.2256e-10,1.5195e-06
1.0238,0.37499,0.37499,0.37522,7.6071e-07,0.020407,0.73003,1.2244e-10,1.5213e-06
1.0246,0.37499,0.37499,0.37521,7.616e-07,0.019543,0.73088,1.2231e-10,1.5231e-06
1.0254,0.37499,0.37499,0.37521,7.6247e-07,0.018697,0.73172,1.2218e-10,1.5248e-06
1.0262,0.37499,0.37499,0.3752,7.6332e-07,0.017869,0.73254,1.2205e-10,1.5265e-06
1.027,0.37499,0.37499,0.3752,7.6416e-07,0.017059,0.73334,1.2191e-10,1.5282e-06
1.0278,0.37499,0.37499,0.37519,7.6497e-07,0.016268,0.73412,1.2177e-10,1.5298e-06
1.0286,0.37499,0.37499,0.37519,7.6577e-07,0.015496,0.73488,1.2163e-10,1.5314e-06
1.0294,0.37499,0.37499,0.37519,7.6655e-07,0.014741,0.73563,1.2149e-10,1.533e-06
1.0302,0.37499,0.37499,0.37518,7.673e-07,0.014005,0.73636,1.2134e-10,1.5345e-06
1.031,0.37499,0.37499,0.37518,7.6804e-07,0.013288,0.73706,1.2119e-10,1.536e-06
1.0318,0.37499,0.37499,0.37517,7.6876e-07,0.012589,0.73775,1.2104e-10,1.5374e-06
1.0326,0.37499,0.37499,0.37517,7.6946e-07,0.011909,0.73842,1.2088e-10,1.5388e-06
1.0334,0.37499,0.37499,0.37516,7.7014e-07,0.011247,0.73908,1.2073e-10,1.5402e-06
1.0342,0.37499,0.37499,0.37516,7.708e-07,0.010604,0.73971,1.2057e-10,1.5415e-06
1.035,0.37499,0.37499,0.37515,7.7144e-07,0.0099795,0.74033,1.204e-10,1.5428e-06
1.0358,0.37499,0.37499,0.37515,7.7206e-07,0.0093737,0.74092,1.2024e-10,1.544e-06
1.0367,0.37499,0.37499,0.37514,7.7266e-07,0.0087868,0.7415,1.2007e-10,1.5452e-06
1.0375,0.37499,0.37499,0.37514,7.7325e-07,0.0082185,0.74206,1.199e-10,1.5464e-06
1.0383,0.37499,0.37499,0.37513,7.7381e-07,0.0076691,0.7426,1.1972e-10,1.5475e-06
1.0391,0.37499,0.37499,0.37513,7.7435e-07,0.0071385,0.74312,1.1955e-10,1.5486e-06
1.0399,0.37499,0.37499,0.37512,7.7487e-07,0.0066267,0.74362,1.1937e-10,1.5496e-06
1.0407,0.37499,0.37499,0.37512,7.7538e-07,0.0061338,0.74411,1.1919e-10,1.5506e-06
1.0415,0.37499,0.37499,0.37511,7.7586e-07,0.0056598,0.74457,1.19e-10,1.5516e-06
1.0423,0.37499,0.37499,0.37511,7.7633e-07,0.0052047,0.74502,1.1881e-10,1.5525e-06
1.0431,0.37499,0.37499,0.37511,7.7677e-07,0.0047685,0.74544,1.1862e-10,1.5534e-06
1.0439,0.37499,0.37499,0.3751,7.772e-07,0.0043514,0.74585,1.1843e-10,1.5543e-06
1.0447,0.37499,0.37499,0.3751,7.776e-07,0.0039532,0.74624,1.1823e-10,1.5551e-06
1.0455,0.37499,0.37499,0.37509,7.7799e-07,0.003574,0.74661,1.1803e-10,1.5559e-06
1.0463,0.37499,0.37499,0.37509,7.7835e-07,0.0032138,0.74696,1.1783e-10,1.5566e-06
1.0471,0.37499,0.37499,0.37508,7.787e-07,0.0028727,0.74729,1.1763e-10,1.5573e-06
1.0479,0.37499,0.37499,0.37508,7.7902e-07,0.0025507,0.7476,1.1742e-10,1.5579e-06
1.0487,0.37499,0.37499,0.37507,7.7933e-07,0.0022477,0.7479,1.1721e-10,1.5585e-06
1.0495,0.37499,0.37499,0.37507,7.7962e-07,0.0019638,0.74817,1.17e-10,1.5591e-06
1.0503,0.37499,0.37499,0.37506,7.7988e-07,0.0016991,0.74843,1.1679e-10,1.5596e-06
1.0512,0.37499,0.37499,0.37506,7.8013e-07,0.0014534,0.74866,1.1657e-10,1.5601e-06
1.052,0.37499,0.37499,0.37505,7.8035e-07,0.0012269,0.74888,1.1635e-10,1.5606e-06
1.0528,0.37499,0.37499,0.37505,7.8056e-07,0.0010195,0.74908,1.1613e-10,1.561e-06
1.0536,0.37499,0.37499,0.37504,7.8075e-07,0.00083135,0.74926,1.159e-10,1.5614e-06
1.0544,0.37499,0.37499,0.37504,7.8091e-07,0.00066231,0.74942,1.1568e-10,1.5617e-06
1.0552,0.37499,0.37499,0.37503,7.8106e-07,0.00051245,0.74956,1.1544e-10,1.562e-06
1.056,0.37499,0.37499,0.37503,7.8118e-07,0.00038178,0.74968,1.1521e-10,1.5623e-06
1.0568,0.37499,0.37499,0.37502,7.8129e-07,0.00027029,0.74978,1.1498e-10,1.5625e-06
1.0576,0.37499,0.37499,0.37502,7.8138e-07,0.00017801,0.74986,1.1474e-10,1.5626e-06
1.0584,0.37499,0.37499,0.37501,7.8144e-07,0.00010492,0.74992,1.145e-10,1.5628e-06
1.0592,0.37499,0.37499,0.37501,7.8149e-07,5.1035e-05,0.74997,1.1425e-10,1.5629e-06
1.06,0.37499,0.37499,0.37501,7.8152e-07,1.636e-05,0.74999,1.1401e-10,1.5629e-06
1.0608,0.37499,0.37499,0.375,7.8152e-07,8.941e-07,0.75,1.1376e-10,1.5629e-06
1.0616,0.37499,0.37499,0.375,7.8151e-07,4.6381e-06,0.74999,1.1351e-10,1.5629e-06
1.0624,0.37499,0.37499,0.37499,7.8147e-07,2.7592e-05,0.74995,1.1325e-10,1.5628e-06
1.0632,0.37499,0.37499,0.37499,7.8142e-07,6.9755e-05,0.7499,1.13e-10,1.5627e-06
1.064,0.37499,0.37499,0.37498,7.8135e-07,0.00013112,0.74983,1.1274e-10,1.5626e-06
1.0648,0.37499,0.37499,0.37498,7.8125e-07,0.0002117,0.74974,1.1248e-10,1.5624e-06
1.0657,0.37499,0.37499,0.37497,7.8114e-07,0.00031147,0.74963,1.1221e-10,1.5622e-06
1.0665,0.37499,0.37499,0.37497,7.81e-07,0.00043043,0.7495,1.1195e-10,1.5619e-06
1.0673,0.37499,0.37499,0.37496,7.8085e-07,0.00056859,0.74936,1.1168e-10,1.5616e-06
1.0681,0.37499,0.37499,0.37496,7.8068e-07,0.00072592,0.74919,1.114e-10,1.5612e-06
1.0689,0.37499,0.37499,0.37495,7.8048e-07,0.00090243,0.749,1.1113e-10,1.5609e-06
1.0697,0.37499,0.37499,0.37495,7.8027e-07,0.0010981,0.7488,1.1085e-10,1.5604e-06
1.0705,0.37499,0.37499,0.37494,7.8004e-07,0.0013129,0.74857,1.1058e-10,1.56e-06
1.0713,0.37499,0.37499,0.37494,7.7978e-07,0.0015469,0.74833,1.1029e-10,1.5595e-06
1.0721,0.37499,0.37499,0.37493,7.7951e-07,0.0018,0.74807,1.1001e-10,1.5589e-06
1.0729,0.37499,0.37499,0.37493,7.7922e-07,0.0020722,0.74778,1.0972e-10,1.5583e-06
1.0737,0.37499,0.37499,0.37492,7.789e-07,0.0023635,0.74748,1.0944e-10,1.5577e-06
1.0745,0.37499,0.37499,0.37492,7.7857e-07,0.0026739,0.74716,1.0914e-10,1.557e-06
1.0753,0.37499,0.37499,0.37491,7.7822e-07,0.0030034,0.74682,1.0885e-10,1.5563e-06
1.0761,0.37499,0.37499,0.37491,7.7784e-07,0.003352,0.74647,1.0855e-10,1.5556e-06
1.0769,0.37499,0.37499,0.3749,7.7745e-07,0.0037195,0.74609,1.0826e-10,1.5548e-06
1.0777,0.37499,0.37499,0.3749,7.7704e-07,0.0041061,0.74569,1.0796e-10,1.554e-06
1.0785,0.37499,0.37499,0.3749,7.766e-07,0.0045117,0.74528,1.0765e-10,1.5531e-06
1.0793,0.37499,0.37499,0.37489,7.7615e-07,0.0049363,0.74484,1.0735e-10,1.5522e-06
1.0801,0.37499,0.37499,0.37489,7.7568e-07,0.0053798,0.74439,1.0704e-10,1.5513e-06
1.081,0.37499,0.37499,0.37488,7.7519e-07,0.0058423,0.74392,1.0673e-10,1.5503e-06
1.0818,0.37499,0.37499,0.37488,7.7468e-07,0.0063237,0.74343,1.0642e-10,1.5492e-06
1.0826,0.37499,0.37499,0.37487,7.7415e-07,0.0068239,0.74292,1.061e-10,1.5482e-06
1.0834,0.37499,0.37499,0.37487,7.736e-07,0.0073431,0.74239,1.0579e-10,1.5471e-06
1.0842,0.37499,0.37499,0.37486,7.7303e-07,0.007881,0.74184,1.0547e-10,1.5459e-06
1.085,0.37499,0.37499,0.37486,7.7244e-07,0.0084378,0.74128,1.0515e-10,1.5448e-06
1.0858,0.37499,0.37499,0.37485,7.7183e-07,0.0090133,0.74069,1.0482e-10,1.5435e-06
1.0866,0.37499,0.37499,0.37485,7.712e-07,0.0096076,0.74009,1.045e-10,1.5423e-06
1.0874,0.37499,0.37499,0.37484,7.7055e-07,0.010221,0.73947,1.0417e-10,1.541e-06
1.0882,0.37499,0.37499,0.37484,7.6988e-07,0.010852,0.73882,1.0384e-10,1.5397e-06
1.089,0.37499,0.37499,0.37483,7.6919e-07,0.011503,0.73817,1.035e-10,1.5383e-06
1.0898,0.37499,0.37499,0.37483,7.6849e-07,0.012172,0.73749,1.0317e-10,1.5369e-06
1.0906,0.37499,0.37499,0.37482,7.6776e-07,0.012859,0.73679,1.0283e-10,1.5354e-06
1.0914,0.37499,0.37499,0.37482,7.6702e-07,0.013565,0.73607,1.0249e-10,1.5339e-06
1.0922,0.37499,0.37499,0.37482,7.6625e-07,0.01429,0.73534,1.0215e-10,1.5324e-06
1.093,0.37499,0.37499,0.37481,7.6547e-07,0.015033,0.73459,1.0181e-10,1.5308e-06
1.0938,0.37499,0.37499,0.37481,7.6467e-07,0.015795,0.73382,1.0146e-10,1.5292e-06
1.0946,0.37499,0.37499,0.3748,7.6384e-07,0.016575,0.73303,1.0112e-10,1.5276e-06
1.0955,0.37499,0.37499,0.3748,7.63e-07,0.017373,0.73222,1.0077e-10,1.5259e-06
1.0963,0.37499,0.37499,0.37479,7.6214e-07,0.018189,0.7314,1.0042e-10,1.5242e-06
1.0971,0.37499,0.37499,0.37479,7.6126e-07,0.019024,0.73055,1.0006e-10,1.5224e-06
1.0979,0.37499,0.37499,0.37478,7.6036e-07,0.019877,0.72969,9.9706e-11,1.5206e-06
1.0987,0.37499,0.37499,0.37478,7.5945e-07,0.020749,0.72881,9.9348e-11,1.5188e-06
1.0995,0.37499,0.37499,0.37477,7.5851e-07,0.021638,0.72791,9.8988e-11,1.5169e-06
1.1003,0.37499,0.37499,0.37477,7.5756e-07,0.022546,0.72699,9.8626e-11,1.515e-06
1.1011,0.37499,0.37499,0.37477,7.5658e-07,0.023471,0.72606,9.8262e-11,1.5131e-06
1.1019,0.37499,0.37499,0.37476,7.5559e-07,0.024415,0.72511,9.7896e-11,1.5111e-06
1.1027,0.37499,0.37499,0.37476,7.5458e-07,0.025377,0.72414,9.7528e-11,1.5091e-06
1.1035,0.37499,0.37499,0.37475,7.5355e-07,0.026356,0.72315,9.7158e-11,1.507e-06
1.1043,0.37499,0.37499,0.37475,7.525e-07,0.027354,0.72214,9.6787e-11,1.5049e-06
1.1051,0.37499,0.37499,0.37474,7.5143e-07,0.028369,0.72112,9.6413e-11,1.5028e-06
1.1059,0.37499,0.37499,0.37474,7.5035e-07,0.029402,0.72008,9.6038e-11,1.5006e-06
1.1067,0.37499,0.37499,0.37473,7.4924e-07,0.030452,0.71902,9.566e-11,1.4984e-06
1.1075,0.37499,0.37499,0.37473,7.4812e-07,0.031521,0.71794,9.5281e-11,1.4961e-06
1.1083,0.37499,0.37499,0.37473,7.4698e-07,0.032607,0.71684,9.49e-11,1.4939e-06
1.1091,0.37499,0.37499,0.37472,7.4582e-07,0.03371,0.71573,9.4517e-11,1.4916e-06
1.11,0.37499,0.37499,0.37472,7.4465e-07,0.034831,0.7146,9.4133e-11,1.4892e-06
1.1108,0.37499,0.37499,0.37471,7.4345e-07,0.035969,0.71346,9.3746e-11,1.4868e-06
1.1116,0.37499,0.37499,0.37471,7.4224e-07,0.037125,0.71229,9.3358e-11,1.4844e-06
1.1124,0.37499,0.37499,0.3747,7.4101e-07,0.038298,0.71111,9.2968e-11,1.4819e-06
1.1132,0.37499,0.37499,0.3747,7.3976e-07,0.039488,0.70991,9.2577e-11,1.4794e-06
1.114,0.37499,0.37499,0.37469,7.3849e-07,0.040696,0.70869,9.2184e-11,1.4769e-06
1.1148,0.37499,0.37499,0.37469,7.3721e-07,0.04192,0.70746,9.1789e-11,1.4743e-06
1.1156,0.37499,0.37499,0.37469,7.359e-07,0.043162,0.70621,9.1392e-11,1.4717e-06
1.1164,0.37499,0.37499,0.37468,7.3458e-07,0.04442,0.70494,9.0994e-11,1.4691e-06
1.1172,0.37499,0.37499,0.37468,7.3325e-07,0.045696,0.70366,9.0594e-11,1.4664e-06
1.118,0.37499,0.37499,0.37467,7.3189e-07,0.046988,0.70236,9.0193e-11,1.4637e-06
1.1188,0.37499,0.37499,0.37467,7.3052e-07,0.048298,0.70104,8.979e-11,1.4609e-06
1.1196,0.37499,0.37499,0.37467,7.2913e-07,0.049624,0.69971,8.9385e-11,1.4582e-06
1.1204,0.37499,0.37499,0.37466,7.2772e-07,0.050966,0.69836,8.8979e-11,1.4554e-06
1.1212,0.37499,0.37499,0.37466,7.2629e-07,0.052326,0.69699,8.8572e-11,1.4525e-06
1.122,0.37499,0.37499,0.37465,7.2485e-07,0.053701,0.6956,8.8163e-11,1.4496e-06
1.1228,0.37499,0.37499,0.37465,7.2339e-07,0.055094,0.6942,8.7752e-11,1.4467e-06
1.1236,0.37499,0.37499,0.37464,7.2192e-07,0.056502,0.69279,8.734e-11,1.4437e-06
1.1245,0.37499,0.37499,0.37464,7.2042e-07,0.057927,0.69135,8.6926e-11,1.4408e-06
1.1253,0.37499,0.37499,0.37464,7.1891e-07,0.059368,0.68991,8.6511e-11,1.4377e-06
1.1261,0.37499,0.37499,0.37463,7.1739e-07,0.060826,0.68844,8.6095e-11,1.4347e-06
1.1269,0.37499,0.37499,0.37463,7.1584e-07,0.062299,0.68696,8.5677e-11,1.4316e-06
1.1277,0.37499,0.37499,0.37462,7.1428e-07,0.063789,0.68546,8.5258e-11,1.4285e-06
1.1285,0.37499,0.37499,0.37462,7.1271e-07,0.065294,0.68395,8.4838e-11,1.4253e-06
1.1293,0.37499,0.37499,0.37462,7.1111e-07,0.066815,0.68242,8.4416e-11,1.4221e-06
1.1301,0.37499,0.37499,0.37461,7.095e-07,0.068352,0.68087,8.3993e-11,1.4189e-06
1.1309,0.37499,0.37499,0.37461,7.0788e-07,0.069905,0.67931,8.3568e-11,1.4157e-06
1.1317,0.37499,0.37499,0.3746,7.0624e-07,0.071473,0.67774,8.3142e-11,1.4124e-06
1.1325,0.37499,0.37499,0.3746,7.0458e-07,0.073057,0.67614,8.2715e-11,1.4091e-06
1.1333,0.37499,0.37499,0.3746,7.029e-07,0.074657,0.67454,8.2287e-11,1.4057e-06
1.1341,0.37499,0.37499,0.37459,7.0121e-07,0.076272,0.67292,8.1857e-11,1.4023e-06
1.1349,0.37499,0.37499,0.37459,6.9951e-07,0.077902,0.67128,8.1427e-11,1.3989e-06
1.1357,0.37499,0.37499,0.37459,6.9779e-07,0.079547,0.66962,8.0995e-11,1.3955e-06
1.1365,0.37499,0.37499,0.37458,6.9605e-07,0.081207,0.66796,8.0562e-11,1.392e-06
1.1373,0.37499,0.37499,0.37458,6.9429e-07,0.082883,0.66627,8.0127e-11,1.3885e-06
1.1381,0.37499,0.37499,0.37457,6.9252e-07,0.084573,0.66458,7.9692e-11,1.385e-06
1.1389,0.37499,0.37499,0.37457,6.9074e-07,0.086279,0.66286,7.9255e-11,1.3814e-06
1.1398,0.37499,0.37499,0.37457,6.8894e-07,0.087999,0.66114,7.8818e-11,1.3778e-06
1.1406,0.37499,0.37499,0.37456,6.8713e-07,0.089734,0.65939,7.8379e-11,1.3742e-06
1.1414,0.37499,0.37499,0.37456,6.853e-07,0.091483,0.65764,7.7939e-11,1.3705e-06
1.1422,0.37499,0.37499,0.37456,6.8345e-07,0.093247,0.65587,7.7498e-11,1.3668e-06
1.143,0.37499,0.37499,0.37455,6.8159e-07,0.095025,0.65408,7.7057e-11,1.3631e-06
1.1438,0.37499,0.37499,0.37455,6.7971e-07,0.096818,0.65228,7.6614e-11,1.3594e-06
1.1446,0.37499,0.37499,0.37455,6.7782e-07,0.098625,0.65047,7.617e-11,1.3556e-06
1.1454,0.37499,0.37499,0.37454,6.7592e-07,0.10045,0.64864,7.5725e-11,1.3518e-06
1.1462,0.37499,0.37499,0.37454,6.74e-07,0.10228,0.6468,7.528e-11,1.3479e-06
1.147,0.37499,0.37499,0.37454,6.7207e-07,0.10413,0.64494,7.4833e-11,1.3441e-06
1.1478,0.37499,0.37499,0.37453,6.7012e-07,0.10599,0.64307,7.4386e-11,1.3402e-06
1.1486,0.37499,0.37499,0.37453,6.6816e-07,0.10787,0.64119,7.3938e-11,1.3362e-06
1.1494,0.37499,0.37499,0.37452,6.6618e-07,0.10976,0.63929,7.3488e-11,1.3323e-06
1.1502,0.37499,0.37499,0.37452,6.6419e-07,0.11167,0.63738,7.3039e-11,1.3283e-06
1.151,0.37499,0.37499,0.37452,6.6218e-07,0.11358,0.63545,7.2588e-11,1.3243e-06
1.1518,0.37499,0.37499,0.37451,6.6016e-07,0.11551,0.63352,7.2137e-11,1.3203e-06
1.1526,0.37499,0.37499,0.37451,6.5813e-07,0.11746,0.63156,7.1685e-11,1.3162e-06
1.1534,0.37499,0.37499,0.37451,6.5608e-07,0.11942,0.6296,7.1232e-11,1.3121e-06
1.1543,0.37499,0.37499,0.3745,6.5402e-07,0.12139,0.62762,7.0778e-11,1.308e-06
1.1551,0.37499,0.37499,0.3745,6.5195e-07,0.12337,0.62563,7.0324e-11,1.3038e-06
1.1559,0.37499,0.37499,0.3745,6.4986e-07,0.12537,0.62363,6.987e-11,1.2997e-06
1.1567,0.37499,0.37499,0.3745,6.4776e-07,0.12738,0.62162,6.9414e-11,1.2955e-06
1.1575,0.37499,0.37499,0.37449,6.4565e-07,0.1294,0.61959,6.8958e-11,1.2912e-06
1.1583,0.37499,0.37499,0.37449,6.4353e-07,0.13143,0.61755,6.8502e-11,1.287e-06
1.1591,0.37499,0.37499,0.37449,6.4139e-07,0.13348,0.61549,6.8045e-11,1.2827e-06
1.1599,0.37499,0.37499,0.37448,6.3923e-07,0.13554,0.61343,6.7588e-11,1.2784e-06
1.1607,0.37499,0.37499,0.37448,6.3707e-07,0.13761,0.61135,6.713e-11,1.2741e-06
1.1615,0.37499,0.37499,0.37448,6.3489e-07,0.13969,0.60926,6.6672e-11,1.2697e-06
1.1623,0.37499,0.37499,0.37447,6.327e-07,0.14179,0.60716,6.6213e-11,1.2653e-06
1.1631,0.37499,0.37499,0.37447,6.305e-07,0.1439,0.60504,6.5754e-11,1.2609e-06
1.1639,0.37499,0.37499,0.37447,6.2829e-07,0.14602,0.60292,6.5294e-11,1.2565e-06
1.1647,0.37499,0.37499,0.37446,6.2606e-07,0.14815,0.60078,6.4835e-11,1.2521e-06
1.1655,0.37499,0.37499,0.37446,6.2382e-07,0.15029,0.59863,6.4375e-11,1.2476e-06
1.1663,0.37499,0.37499,0.37446,6.2157e-07,0.15245,0.59647,6.3914e-11,1.2431e-06
1.1671,0.37499,0.37499,0.37446,6.1931e-07,0.15461,0.5943,6.3454e-11,1.2385e-06
1.1679,0.37499,0.37499,0.37445,6.1703e-07,0.15679,0.59212,6.2993e-11,1.234e-06
1.1688,0.37499,0.37499,0.37445,6.1475e-07,0.15898,0.58992,6.2532e-11,1.2294e-06
1.1696,0.37499,0.37499,0.37445,6.1245e-07,0.16118,0.58772,6.2071e-11,1.2248e-06
1.1704,0.37499,0.37499,0.37445,6.1014e-07,0.16339,0.5855,6.1609e-11,1.2202e-06
1.1712,0.37499,0.37499,0.37444,6.0782e-07,0.16561,0.58328,6.1148e-11,1.2156e-06
1.172,0.37499,0.37499,0.37444,6.0549e-07,0.16784,0.58104,6.0686e-11,1.2109e-06
1.1728,0.37499,0.37499,0.37444,6.0315e-07,0.17008,0.57879,6.0224e-11,1.2062e-06
1.1736,0.37499,0.37499,0.37443,6.008e-07,0.17234,0.57653,5.9763e-11,1.2015e-06
1.1744,0.37499,0.37499,0.37443,5.9843e-07,0.1746,0.57427,5.9301e-11,1.1968e-06
1.1752,0.37499,0.37499,0.37443,5.9606e-07,0.17687,0.57199,5.8839e-11,1.1921e-06
1.176,0.37499,0.37499,0.37443,5.9367e-07,0.17916,0.5697,5.8377e-11,1.1873e-06
1.1768,0.37499,0.37499,0.37442,5.9128e-07,0.18145,0.5674,5.7915e-11,1.1825e-06
1.1776,0.37499,0.37499,0.37442,5.8887e-07,0.18375,0.56509,5.7454e-11,1.1777e-06
1.1784,0.37499,0.37499,0.37442,5.8646e-07,0.18607,0.56277,5.6992e-11,1.1729e-06
1.1792,0.37499,0.37499,0.37442,5.8403e-07,0.18839,0.56044,5.6531e-11,1.168e-06
1.18,0.37499,0.37499,0.37442,5.816e-07,0.19072,0.55811,5.6069e-11,1.1631e-06
1.1808,0.37499,0.37499,0.37441,5.7915e-07,0.19307,0.55576,5.5608e-11,1.1582e-06
1.1816,0.37499,0.37499,0.37441,5.7669e-07,0.19542,0.5534,5.5147e-11,1.1533e-06
1.1824,0.37499,0.37499,0.37441,5.7423e-07,0.19778,0.55104,5.4687e-11,1.1484e-06
1.1833,0.37499,0.37499,0.37441,5.7176e-07,0.20015,0.54866,5.4226e-11,1.1435e-06
1.1841,0.37499,0.37499,0.3744,5.6927e-07,0.20253,0.54628,5.3766e-11,1.1385e-06
1.1849,0.37499,0.37499,0.3744,5.6678e-07,0.20492,0.54389,5.3306e-11,1.1335e-06
1.1857,0.37499,0.37499,0.3744,5.6428e-07,0.20731,0.54149,5.2847e-11,1.1285e-06
1.1865,0.37499,0.37499,0.3744,5.6177e-07,0.20972,0.53908,5.2387e-11,1.1235e-06
1.1873,0.37499,0.37499,0.3744,5.5925e-07,0.21213,0.53666,5.1929e-11,1.1185e-06
1.1881,0.37499,0.37499,0.37439,5.5672e-07,0.21455,0.53423,5.147e-11,1.1134e-06
1.1889,0.37499,0.37499,0.37439,5.5419e-07,0.21698,0.5318,5.1013e-11,1.1083e-06
1.1897,0.37499,0.37499,0.37439,5.5164e-07,0.21942,0.52936,5.0555e-11,1.1032e-06
1.1905,0.37499,0.37499,0.37439,5.4909e-07,0.22187,0.52691,5.0098e-11,1.0981e-06
1.1913,0.37499,0.37499,0.37439,5.4653e-07,0.22432,0.52445,4.9642e-11,1.093e-06
1.1921,0.37499,0.37499,0.37438,5.4396e-07,0.22678,0.52198,4.9186e-11,1.0879e-06
1.1929,0.37499,0.37499,0.37438,5.4138e-07,0.22925,0.51951,4.8731e-11,1.0827e-06
1.1937,0.37499,0.37499,0.37438,5.388e-07,0.23173,0.51703,4.8276e-11,1.0776e-06
1.1945,0.37499,0.37499,0.37438,5.3621e-07,0.23421,0.51454,4.7823e-11,1.0724e-06
1.1953,0.37499,0.37499,0.37438,5.3361e-07,0.2367,0.51205,4.7369e-11,1.0672e-06
1.1961,0.37499,0.37499,0.37437,5.31e-07,0.2392,0.50955,4.6917e-11,1.062e-06
1.1969,0.37499,0.37499,0.37437,5.2839e-07,0.24171,0.50704,4.6465e-11,1.0567e-06
1.1977,0.37499,0.37499,0.37437,5.2577e-07,0.24422,0.50452,4.6014e-11,1.0515e-06
1.1986,0.37499,0.37499,0.37437,5.2314e-07,0.24674,0.502,4.5564e-11,1.0462e-06
1.1994,0.37499,0.37499,0.37437,5.2051e-07,0.24926,0.49947,4.5115e-11,1.041e-06
1.2002,0.37499,0.37499,0.37437,5.1786e-07,0.25179,0.49694,4.4666e-11,1.0357e-06
1.201,0.37499,0.37499,0.37436,5.1522e-07,0.25433,0.4944,4.4218e-11,1.0304e-06
1.2018,0.37499,0.37499,0.37436,5.1256e-07,0.25688,0.49185,4.3772e-11,1.0251e-06
1.2026,0.37499,0.37499,0.37436,5.099e-07,0.25943,0.4893,4.3326e-11,1.0198e-06
1.2034,0.37499,0.37499,0.37436,5.0724e-07,0.26198,0.48674,4.2881e-11,1.0144e-06
1.2042,0.37499,0.37499,0.37436,5.0456e-07,0.26455,0.48417,4.2437e-11,1.0091e-06
1.205,0.37499,0.37499,0.37436,5.0189e-07,0.26711,0.4816,4.1994e-11,1.0037e-06
1.2058,0.37499,0.37499,0.37436,4.992e-07,0.26969,0.47902,4.1553e-11,9.9836e-07
1.2066,0.37499,0.37499,0.37435,4.9651e-07,0.27227,0.47644,4.1112e-11,9.9298e-07
1.2074,0.37499,0.37499,0.37435,4.9382e-07,0.27485,0.47386,4.0672e-11,9.8759e-07
1.2082,0.37499,0.37499,0.37435,4.9112e-07,0.27744,0.47127,4.0234e-11,9.8219e-07
1.209,0.37499,0.37499,0.37435,4.8841e-07,0.28003,0.46867,3.9796e-11,9.7678e-07
1.2098,0.37499,0.37499,0.37435,4.857e-07,0.28263,0.46607,3.936e-11,9.7136e-07
1.2106,0.37499,0.37499,0.37435,4.8299e-07,0.28523,0.46346,3.8925e-11,9.6593e-07
1.2114,0.37499,0.37499,0.37435,4.8027e-07,0.28784,0.46085,3.8491e-11,9.6049e-07
1.2122,0.37499,0.37499,0.37435,4.7754e-07,0.29046,0.45824,3.8059e-11,9.5505e-07
1.2131,0.37499,0.37499,0.37434,4.7481e-07,0.29307,0.45562,3.7628e-11,9.4959e-07
1.2139,0.37499,0.37499,0.37434,4.7208e-07,0.29569,0.45299,3.7198e-11,9.4412e-07
1.2147,0.37499,0.37499,0.37434,4.6934e-07,0.29832,0.45037,3.6769e-11,9.3865e-07
1.2155,0.37499,0.37499,0.37434,4.666e-07,0.30095,0.44774,3.6342e-11,9.3317e-07
1.2163,0.37499,0.37499,0.37434,4.6386e-07,0.30358,0.4451,3.5916e-11,9.2768e-07
1.2171,0.37499,0.37499,0.37434,4.6111e-07,0.30622,0.44246,3.5491e-11,9.2218e-07
1.2179,0.37499,0.37499,0.37434,4.5835e-07,0.30886,0.43982,3.5068e-11,9.1667e-07
1.2187,0.37499,0.37499,0.37434,4.556e-07,0.3115,0.43718,3.4646e-11,9.1116e-07
1.2195,0.37499,0.37499,0.37434,4.5284e-07,0.31415,0.43453,3.4226e-11,9.0564e-07
1.2203,0.37499,0.37499,0.37434,4.5008e-07,0.3168,0.43188,3.3807e-11,9.0012e-07
1.2211,0.37499,0.37499,0.37434,4.4731e-07,0.31945,0.42922,3.339e-11,8.9459e-07
1.2219,0.37499,0.37499,0.37434,4.4454e-07,0.32211,0.42656,3.2974e-11,8.8905e-07
1.2227,0.37499,0.37499,0.37433,4.4177e-07,0.32477,0.4239,3.256e-11,8.8351e-07
1.2235,0.37499,0.37499,0.37433,4.39e-07,0.32743,0.42124,3.2147e-11,8.7796e-07
1.2243,0.37499,0.37499,0.37433,4.3622e-07,0.33009,0.41858,3.1736e-11,8.7241e-07
1.2251,0.37499,0.37499,0.37433,4.3344e-07,0.33276,0.41591,3.1327e-11,8.6685e-07
1.2259,0.37499,0.37499,0.37433,4.3066e-07,0.33542,0.41324,3.0919e-11,8.6129e-07
1.2267,0.37499,0.37499,0.37433,4.2788e-07,0.33809,0.41057,3.0513e-11,8.5573e-07
1.2276,0.37499,0.37499,0.37433,4.2509e-07,0.34077,0.4079,3.0109e-11,8.5016e-07
1.2284,0.37499,0.37499,0.37433,4.2231e-07,0.34344,0.40522,2.9707e-11,8.4459e-07
1.2292,0.37499,0.37499,0.37433,4.1952e-07,0.34612,0.40255,2.9306e-11,8.3901e-07
1.23,0.37499,0.37499,0.37433,4.1673e-07,0.34879,0.39987,2.8907e-11,8.3343e-07
1.2308,0.37499,0.37499,0.37433,4.1394e-07,0.35147,0.39719,2.851e-11,8.2785e-07
1.2316,0.37499,0.37499,0.37433,4.1115e-07,0.35415,0.39451,2.8115e-11,8.2227e-07
1.2324,0.37499,0.37499,0.37433,4.0835e-07,0.35683,0.39183,2.7722e-11,8.1668e-07
1.2332,0.37499,0.37499,0.37433,4.0556e-07,0.35951,0.38915,2.7331e-11,8.1109e-07
1.234,0.37499,0.37499,0.37433,4.0276e-07,0.36219,0.38647,2.6941e-11,8.055e-07
1.2348,0.37499,0.37499,0.37433,3.9997e-07,0.36488,0.38378,2.6554e-11,7.9991e-07
1.2356,0.37499,0.37499,0.37433,3.9717e-07,0.36756,0.3811,2.6169e-11,7.9432e-07
1.2364,0.37499,0.37499,0.37433,3.9438e-07,0.37024,0.37842,2.5785e-11,7.8873e-07
1.2372,0.37499,0.37499,0.37433,3.9158e-07,0.37293,0.37573,2.5404e-11,7.8314e-07
1.238,0.37499,0.37499,0.37433,3.8878e-07,0.37561,0.37305,2.5025e-11,7.7754e-07
1.2388,0.37499,0.37499,0.37433,3.8599e-07,0.37829,0.37036,2.4648e-11,7.7195e-07
1.2396,0.37499,0.37499,0.37433,3.8319e-07,0.38098,0.36768,2.4274e-11,7.6636e-07
1.2404,0.37499,0.37499,0.37433,3.804e-07,0.38366,0.365,2.3901e-11,7.6077e-07
1.2412,0.37499,0.37499,0.37433,3.776e-07,0.38634,0.36231,2.3531e-11,7.5518e-07
1.2421,0.37499,0.37499,0.37433,3.7481e-07,0.38903,0.35963,2.3163e-11,7.4959e-07
1.2429,0.37499,0.37499,0.37433,3.7201e-07,0.39171,0.35695,2.2797e-11,7.44e-07
1.2437,0.37499,0.37499,0.37433,3.6922e-07,0.39439,0.35427,2.2434e-11,7.3842e-07
1.2445,0.37499,0.37499,0.37433,3.6643e-07,0.39707,0.35159,2.2073e-11,7.3284e-07
1.2453,0.37499,0.37499,0.37433,3.6364e-07,0.39975,0.34891,2.1714e-11,7.2726e-07
1.2461,0.37499,0.37499,0.37433,3.6085e-07,0.40243,0.34624,2.1358e-11,7.2168e-07
1.2469,0.37499,0.37499,0.37433,3.5806e-07,0.4051,0.34356,2.1004e-11,7.161e-07
1.2477,0.37499,0.37499,0.37433,3.5528e-07,0.40778,0.34089,2.0653e-11,7.1053e-07
1.2485,0.37499,0.37499,0.37433,3.5249e-07,0.41045,0.33822,2.0304e-11,7.0496e-07
1.2493,0.37499,0.37499,0.37433,3.4971e-07,0.41312,0.33555,1.9958e-11,6.994e-07
1.2501,0.37499,0.37499,0.37433,3.4693e-07,0.41579,0.33288,1.9614e-11,6.9384e-07
1.2509,0.37499,0.37499,0.37433,3.4415e-07,0.41846,0.33021,1.9273e-11,6.8829e-07
1.2517,0.375,0.37499,0.37433,3.4138e-07,0.42112,0.32755,1.8934e-11,6.8274e-07
1.2525,0.375,0.37499,0.37433,3.3861e-07,0.42378,0.32489,1.8599e-11,6.7719e-07
1.2533,0.375,0.37499,0.37434,3.3584e-07,0.42644,0.32223,1.8265e-11,6.7165e-07
1.2541,0.375,0.37499,0.37434,3.3307e-07,0.4291,0.31957,1.7935e-11,6.6612e-07
1.2549,0.375,0.37499,0.37434,3.303e-07,0.43176,0.31692,1.7607e-11,6.6059e-07
1.2557,0.375,0.37499,0.37434,3.2754e-07,0.43441,0.31427,1.7282e-11,6.5507e-07
1.2565,0.375,0.37499,0.37434,3.2478e-07,0.43706,0.31162,1.696e-11,6.4955e-07
1.2574,0.375,0.37499,0.37434,3.2203e-07,0.4397,0.30898,1.664e-11,6.4404e-07
1.2582,0.375,0.37499,0.37434,3.1928e-07,0.44234,0.30634,1.6324e-11,6.3854e-07
1.259,0.375,0.37499,0.37434,3.1653e-07,0.44498,0.3037,1.601e-11,6.3305e-07
1.2598,0.375,0.37499,0.37434,3.1379e-07,0.44762,0.30107,1.5699e-11,6.2756e-07
1.2606,0.375,0.37499,0.37434,3.1105e-07,0.45025,0.29844,1.5391e-11,6.2208e-07
1.2614,0.375,0.37499,0.37434,3.0831e-07,0.45288,0.29581,1.5086e-11,6.1661e-07
1.2622,0.375,0.37499,0.37434,3.0558e-07,0.4555,0.29319,1.4784e-11,6.1115e-07
1.263,0.375,0.37499,0.37435,3.0286e-07,0.45812,0.29057,1.4485e-11,6.057e-07
1.2638,0.375,0.37499,0.37435,3.0013e-07,0.46073,0.28796,1.4189e-11,6.0025e-07
1.2646,0.375,0.37499,0.37435,2.9742e-07,0.46334,0.28535,1.3896e-11,5.9482e-07
1.2654,0.375,0.37499,0.37435,2.947e-07,0.46595,0.28275,1.3606e-11,5.8939e-07
1.2662,0.375,0.37499,0.37435,2.9199e-07,0.46855,0.28015,1.332e-11,5.8398e-07
1.267,0.375,0.37499,0.37435,2.8929e-07,0.47115,0.27756,1.3036e-11,5.7857e-07
1.2678,0.375,0.37499,0.37435,2.8659e-07,0.47374,0.27497,1.2755e-11,5.7318e-07
1.2686,0.375,0.37499,0.37435,2.839e-07,0.47633,0.27238,1.2478e-11,5.6779e-07
1.2694,0.375,0.37499,0.37436,2.8121e-07,0.47891,0.2698,1.2204e-11,5.6242e-07
1.2702,0.375,0.37499,0.37436,2.7853e-07,0.48148,0.26723,1.1933e-11,5.5705e-07
1.271,0.375,0.37499,0.37436,2.7586e-07,0.48406,0.26466,1.1665e-11,5.517e-07
1.2719,0.375,0.37499,0.37436,2.7319e-07,0.48662,0.2621,1.1401e-11,5.4636e-07
1.2727,0.375,0.37499,0.37436,2.7052e-07,0.48918,0.25954,1.114e-11,5.4104e-07
1.2735,0.375,0.37499,0.37436,2.6787e-07,0.49173,0.25699,1.0882e-11,5.3572e-07
1.2743,0.375,0.37499,0.37436,2.6522e-07,0.49428,0.25445,1.0627e-11,5.3042e-07
1.2751,0.375,0.37499,0.37437,2.6257e-07,0.49682,0.25191,1.0376e-11,5.2513e-07
1.2759,0.375,0.37499,0.37437,2.5993e-07,0.49936,0.24938,1.0129e-11,5.1986e-07
1.2767,0.375,0.37499,0.37437,2.573e-07,0.50189,0.24685,9.8845e-12,5.1459e-07
1.2775,0.375,0.37499,0.37437,2.5468e-07,0.50441,0.24433,9.6437e-12,5.0934e-07
1.2783,0.375,0.37499,0.37437,2.5206e-07,0.50692,0.24182,9.4065e-12,5.0411e-07
1.2791,0.375,0.37499,0.37437,2.4945e-07,0.50943,0.23931,9.1727e-12,4.9889e-07
1.2799,0.375,0.37499,0.37438,2.4685e-07,0.51194,0.23682,8.9425e-12,4.9368e-07
1.2807,0.375,0.37499,0.37438,2.4425e-07,0.51443,0.23432,8.7158e-12,4.8849e-07
1.2815,0.375,0.37499,0.37438,2.4166e-07,0.51692,0.23184,8.4928e-12,4.8331e-07
1.2823,0.375,0.37499,0.37438,2.3908e-07,0.5194,0.22936,8.2733e-12,4.7815e-07
1.2831,0.375,0.37499,0.37438,2.3651e-07,0.52187,0.22689,8.0575e-12,4.7301e-07
1.2839,0.375,0.37499,0.37438,2.3394e-07,0.52434,0.22443,7.8453e-12,4.6788e-07
1.2847,0.375,0.37499,0.37439,2.3138e-07,0.5268,0.22198,7.6368e-12,4.6276e-07
1.2855,0.375,0.37499,0.37439,2.2884e-07,0.52925,0.21953,7.432e-12,4.5766e-07
1.2864,0.375,0.37499,0.37439,2.263e-07,0.53169,0.21709,7.231e-12,4.5258e-07
1.2872,0.375,0.37499,0.37439,2.2376e-07,0.53412,0.21466,7.0336e-12,4.4752e-07
1.288,0.375,0.37499,0.37439,2.2124e-07,0.53655,0.21224,6.8401e-12,4.4247e-07
1.2888,0.375,0.37499,0.3744,2.1872e-07,0.53897,0.20983,6.6503e-12,4.3744e-07
1.2896,0.375,0.37499,0.3744,2.1622e-07,0.54138,0.20742,6.4643e-12,4.3243e-07
1.2904,0.375,0.37499,0.3744,2.1372e-07,0.54378,0.20502,6.2822e-12,4.2744e-07
1.2912,0.375,0.37499,0.3744,2.1123e-07,0.54617,0.20264,6.1039e-12,4.2246e-07
1.292,0.375,0.37499,0.37441,2.0875e-07,0.54856,0.20026,5.9295e-12,4.175e-07
1.2928,0.375,0.37499,0.37441,2.0628e-07,0.55093,0.19789,5.759e-12,4.1256e-07
1.2936,0.375,0.37499,0.37441,2.0382e-07,0.5533,0.19552,5.5923e-12,4.0764e-07
1.2944,0.375,0.37499,0.37441,2.0137e-07,0.55565,0.19317,5.4296e-12,4.0274e-07
1.2952,0.375,0.37499,0.37441,1.9893e-07,0.558,0.19083,5.2709e-12,3.9786e-07
1.296,0.375,0.37499,0.37442,1.965e-07,0.56034,0.1885,5.116e-12,3.93e-07
1.2968,0.375,0.37499,0.37442,1.9408e-07,0.56267,0.18617,4.9652e-12,3.8816e-07
1.2976,0.375,0.37499,0.37442,1.9167e-07,0.56499,0.18386,4.8184e-12,3.8334e-07
1.2984,0.375,0.37499,0.37442,1.8927e-07,0.56729,0.18155,4.6755e-12,3.7853e-07
1.2992,0.375,0.37499,0.37443,1.8688e-07,0.56959,0.17926,4.5367e-12,3.7375e-07
1.3,0.375,0.37499,0.37443,1.845e-07,0.57188,0.17698,4.402e-12,3.6899e-07
1.3009,0.375,0.37499,0.37443,1.8213e-07,0.57416,0.1747,4.2713e-12,3.6426e-07
1.3017,0.375,0.37499,0.37443,1.7977e-07,0.57643,0.17244,4.1447e-12,3.5954e-07
1.3025,0.375,0.37499,0.37444,1.7742e-07,0.57869,0.17018,4.0222e-12,3.5484e-07
1.3033,0.375,0.37499,0.37444,1.7509e-07,0.58094,0.16794,3.9038e-12,3.5017e-07
1.3041,0.375,0.37499,0.37444,1.7276e-07,0.58318,0.16571,3.7895e-12,3.4552e-07
1.3049,0.375,0.37499,0.37445,1.7045e-07,0.5854,0.16349,3.6794e-12,3.4089e-07
1.3057,0.375,0.37499,0.37445,1.6814e-07,0.58762,0.16128,3.5734e-12,3.3628e-07
1.3065,0.375,0.37499,0.37445,1.6585e-07,0.58982,0.15908,3.4716e-12,3.317e-07
1.3073,0.375,0.37499,0.37445,1.6357e-07,0.59202,0.15689,3.374e-12,3.2714e-07
1.3081,0.375,0.37499,0.37446,1.613e-07,0.5942,0.15471,3.2807e-12,3.226e-07
1.3089,0.375,0.37499,0.37446,1.5904e-07,0.59637,0.15254,3.1915e-12,3.1808e-07
1.3097,0.375,0.37499,0.37446,1.568e-07,0.59854,0.15039,3.1067e-12,3.1359e-07
1.3105,0.375,0.37499,0.37446,1.5456e-07,0.60068,0.14825,3.0261e-12,3.0913e-07
1.3113,0.375,0.37499,0.37447,1.5234e-07,0.60282,0.14611,2.9497e-12,3.0468e-07
1.3121,0.375,0.37499,0.37447,1.5013e-07,0.60495,0.14399,2.8777e-12,3.0027e-07
1.3129,0.375,0.37499,0.37447,1.4794e-07,0.60706,0.14188,2.8101e-12,2.9587e-07
1.3137,0.375,0.37499,0.37448,1.4575e-07,0.60916,0.13979,2.7467e-12,2.915e-07
1.3145,0.375,0.37499,0.37448,1.4358e-07,0.61126,0.1377,2.6878e-12,2.8716e-07
1.3153,0.375,0.37499,0.37448,1.4142e-07,0.61333,0.13563,2.6332e-12,2.8284e-07
1.3162,0.375,0.37499,0.37449,1.3928e-07,0.6154,0.13357,2.583e-12,2.7855e-07
1.317,0.375,0.37499,0.37449,1.3714e-07,0.61745,0.13152,2.5373e-12,2.7428e-07
1.3178,0.375,0.37499,0.37449,1.3502e-07,0.61949,0.12949,2.496e-12,2.7004e-07
1.3186,0.375,0.37499,0.3745,1.3292e-07,0.62152,0.12747,2.4592e-12,2.6583e-07
1.3194,0.375,0.37499,0.3745,1.3082e-07,0.62354,0.12546,2.4268e-12,2.6164e-07
1.3202,0.375,0.37499,0.3745,1.2874e-07,0.62554,0.12346,2.399e-12,2.5748e-07
1.321,0.375,0.37499,0.3745,1.2667e-07,0.62753,0.12148,2.3756e-12,2.5335e-07
1.3218,0.375,0.37499,0.37451,1.2462e-07,0.62951,0.1195,2.3569e-12,2.4924e-07
1.3226,0.375,0.37499,0.37451,1.2258e-07,0.63148,0.11755,2.3426e-12,2.4516e-07
1.3234,0.375,0.37499,0.37451,1.2055e-07,0.63343,0.1156,2.333e-12,2.4111e-07
1.3242,0.375,0.37499,0.37452,1.1854e-07,0.63537,0.11367,2.328e-12,2.3708e-07
1.325,0.375,0.37499,0.37452,1.1654e-07,0.63729,0.11175,2.3275e-12,2.3308e-07
1.3258,0.375,0.37499,0.37452,1.1456e-07,0.6392,0.10985,2.3317e-12,2.2911e-07
1.3266,0.375,0.37499,0.37453,1.1259e-07,0.6411,0.10796,2.3406e-12,2.2517e-07
1.3274,0.375,0.37499,0.37453,1.1063e-07,0.64298,0.10608,2.3542e-12,2.2126e-07
1.3282,0.375,0.37499,0.37453,1.0869e-07,0.64486,0.10421,2.3724e-12,2.1738e-07
1.329,0.375,0.37499,0.37454,1.0676e-07,0.64671,0.10236,2.3954e-12,2.1352e-07
1.3298,0.375,0.37499,0.37454,1.0485e-07,0.64855,0.10053,2.423e-12,2.097e-07
1.3307,0.375,0.37499,0.37455,1.0295e-07,0.65038,0.098707,2.4554e-12,2.059e-07
1.3315,0.375,0.37499,0.37455,1.0107e-07,0.6522,0.0969,2.4926e-12,2.0214e-07
1.3323,0.375,0.37499,0.37455,9.9201e-08,0.654,0.095106,2.5346e-12,1.984e-07
1.3331,0.375,0.37499,0.37456,9.7347e-08,0.65579,0.093327,2.5813e-12,1.9469e-07
1.3339,0.375,0.37499,0.37456,9.5509e-08,0.65756,0.091563,2.6329e-12,1.9101e-07
1.3347,0.375,0.37499,0.37456,9.3685e-08,0.65931,0.089812,2.6892e-12,1.8737e-07
1.3355,0.375,0.37499,0.37457,9.1877e-08,0.66106,0.088077,2.7504e-12,1.8375e-07
1.3363,0.375,0.37499,0.37457,9.0084e-08,0.66279,0.086356,2.8165e-12,1.8017e-07
1.3371,0.375,0.37499,0.37457,8.8307e-08,0.6645,0.08465,2.8874e-12,1.7661e-07
1.3379,0.375,0.37499,0.37458,8.6545e-08,0.6662,0.082959,2.9632e-12,1.7309e-07
1.3387,0.375,0.37499,0.37458,8.4798e-08,0.66788,0.081283,3.0439e-12,1.6959e-07
1.3395,0.375,0.37499,0.37459,8.3068e-08,0.66955,0.079622,3.1295e-12,1.6613e-07
1.3403,0.375,0.37499,0.37459,8.1353e-08,0.6712,0.077976,3.22e-12,1.627e-07
1.3411,0.375,0.37499,0.37459,7.9654e-08,0.67284,0.076345,3.3154e-12,1.593e-07
1.3419,0.375,0.37499,0.3746,7.7971e-08,0.67446,0.074729,3.4158e-12,1.5594e-07
1.3427,0.375,0.37499,0.3746,7.6304e-08,0.67607,0.073129,3.5211e-12,1.526e-07
1.3435,0.375,0.37499,0.3746,7.4653e-08,0.67766,0.071545,3.6314e-12,1.493e-07
1.3443,0.375,0.37499,0.37461,7.3018e-08,0.67924,0.069976,3.7466e-12,1.4603e-07
1.3452,0.375,0.37499,0.37461,7.1399e-08,0.6808,0.068422,3.8668e-12,1.4279e-07
1.346,0.375,0.37499,0.37462,6.9797e-08,0.68235,0.066884,3.9921e-12,1.3959e-07
1.3468,0.375,0.37499,0.37462,6.8211e-08,0.68388,0.065362,4.1223e-12,1.3642e-07
1.3476,0.375,0.37499,0.37462,6.6642e-08,0.68539,0.063856,4.2575e-12,1.3328e-07
1.3484,0.375,0.37499,0.37463,6.509e-08,0.68689,0.062366,4.3978e-12,1.3018e-07
1.3492,0.375,0.37499,0.37463,6.3554e-08,0.68837,0.060892,4.543e-12,1.271e-07
1.35,0.375,0.37499,0.37464,6.2035e-08,0.68984,0.059434,4.6934e-12,1.2406e-07
1.3508,0.375,0.37499,0.37464,6.0533e-08,0.69129,0.057992,4.8487e-12,1.2106e-07
1.3516,0.375,0.37499,0.37464,5.9047e-08,0.69272,0.056566,5.0092e-12,1.1809e-07
1.3524,0.375,0.37499,0.37465,5.7579e-08,0.69414,0.055157,5.1747e-12,1.1515e-07
1.3532,0.375,0.37499,0.37465,5.6128e-08,0.69554,0.053764,5.3453e-12,1.1225e-07
1.354,0.375,0.37499,0.37466,5.4693e-08,0.69693,0.052387,5.5209e-12,1.0938e-07
1.3548,0.375,0.37499,0.37466,5.3277e-08,0.69829,0.051027,5.7017e-12,1.0655e-07
1.3556,0.375,0.37499,0.37467,5.1877e-08,0.69965,0.049684,5.8876e-12,1.0375e-07
1.3564,0.375,0.37499,0.37467,5.0495e-08,0.70098,0.048357,6.0786e-12,1.0098e-07
1.3572,0.375,0.37499,0.37467,4.913e-08,0.7023,0.047047,6.2747e-12,9.8253e-08
1.358,0.375,0.37499,0.37468,4.7783e-08,0.7036,0.045754,6.4759e-12,9.5559e-08
1.3588,0.375,0.37499,0.37468,4.6453e-08,0.70489,0.044478,6.6823e-12,9.2899e-08
1.3597,0.375,0.37499,0.37469,4.5141e-08,0.70615,0.043218,6.8938e-12,9.0274e-08
1.3605,0.375,0.37499,0.37469,4.3846e-08,0.7074,0.041976,7.1104e-12,8.7686e-08
1.3613,0.375,0.37499,0.37469,4.257e-08,0.70864,0.040751,7.3322e-12,8.5132e-08
1.3621,0.375,0.37499,0.3747,4.1311e-08,0.70986,0.039542,7.5592e-12,8.2614e-08
1.3629,0.375,0.37499,0.3747,4.007e-08,0.71106,0.038351,7.7913e-12,8.0132e-08
1.3637,0.375,0.37499,0.37471,3.8847e-08,0.71224,0.037178,8.0287e-12,7.7686e-08
1.3645,0.375,0.37499,0.37471,3.7642e-08,0.7134,0.036021,8.2712e-12,7.5276e-08
1.3653,0.375,0.37499,0.37472,3.6456e-08,0.71455,0.034882,8.5188e-12,7.2903e-08
1.3661,0.375,0.37499,0.37472,3.5287e-08,0.71568,0.03376,8.7717e-12,7.0565e-08
1.3669,0.375,0.37499,0.37473,3.4136e-08,0.71679,0.032656,9.0298e-12,6.8264e-08
1.3677,0.375,0.37499,0.37473,3.3004e-08,0.71789,0.031569,9.293e-12,6.5999e-08
1.3685,0.375,0.37499,0.37473,3.1891e-08,0.71897,0.0305,9.5615e-12,6.3772e-08
1.3693,0.375,0.37499,0.37474,3.0795e-08,0.72003,0.029449,9.8351e-12,6.158e-08
1.3701,0.375,0.37499,0.37474,2.9718e-08,0.72107,0.028415,1.0114e-11,5.9426e-08
1.3709,0.375,0.37499,0.37475,2.866e-08,0.7221,0.027399,1.0398e-11,5.7309e-08
1.3717,0.375,0.37499,0.37475,2.762e-08,0.7231,0.026401,1.0687e-11,5.5229e-08
1.3725,0.375,0.37499,0.37476,2.6598e-08,0.72409,0.025421,1.0982e-11,5.3186e-08
1.3733,0.375,0.37499,0.37476,2.5596e-08,0.72506,0.024458,1.1281e-11,5.118e-08
1.3741,0.375,0.37499,0.37477,2.4612e-08,0.72602,0.023514,1.1586e-11,4.9212e-08
1.375,0.375,0.37499,0.37477,2.3647e-08,0.72695,0.022587,1.1896e-11,4.7281e-08
1.3758,0.375,0.37499,0.37477,2.27e-08,0.72787,0.021679,1.2212e-11,4.5388e-08
1.3766,0.375,0.37499,0.37478,2.1773e-08,0.72877,0.020789,1.2532e-11,4.3533e-08
1.3774,0.375,0.37499,0.37478,2.0864e-08,0.72965,0.019917,1.2858e-11,4.1715e-08
1.3782,0.375,0.37499,0.37479,1.9975e-08,0.73051,0.019063,1.3189e-11,3.9936e-08
1.379,0.375,0.37499,0.37479,1.9104e-08,0.73136,0.018227,1.3525e-11,3.8194e-08
1.3798,0.375,0.37499,0.3748,1.8252e-08,0.73218,0.017409,1.3866e-11,3.6491e-08
1.3806,0.375,0.37499,0.3748,1.742e-08,0.73299,0.01661,1.4212e-11,3.4825e-08
1.3814,0.375,0.37499,0.37481,1.6606e-08,0.73378,0.015829,1.4564e-11,3.3198e-08
1.3822,0.375,0.37499,0.37481,1.5812e-08,0.73455,0.015067,1.4921e-11,3.1609e-08
1.383,0.375,0.37499,0.37482,1.5037e-08,0.73531,0.014323,1.5283e-11,3.0059e-08
1.3838,0.375,0.37499,0.37482,1.4281e-08,0.73604,0.013598,1.565e-11,2.8547e-08
1.3846,0.375,0.37499,0.37482,1.3545e-08,0.73676,0.012891,1.6022e-11,2.7074e-08
1.3854,0.375,0.37499,0.37483,1.2828e-08,0.73746,0.012202,1.64e-11,2.5639e-08
1.3862,0.375,0.37499,0.37483,1.213e-08,0.73813,0.011533,1.6782e-11,2.4243e-08
1.387,0.375,0.37499,0.37484,1.1451e-08,0.7388,0.010881,1.717e-11,2.2886e-08
1.3878,0.375,0.37499,0.37484,1.0793e-08,0.73944,0.010249,1.7563e-11,2.1567e-08
1.3886,0.375,0.37499,0.37485,1.0153e-08,0.74006,0.0096349,1.7961e-11,2.0288e-08
1.3895,0.375,0.37499,0.37485,9.5331e-09,0.74066,0.0090398,1.8364e-11,1.9048e-08
1.3903,0.375,0.37499,0.37486,8.9326e-09,0.74125,0.0084634,1.8772e-11,1.7846e-08
1.3911,0.375,0.37499,0.37486,8.3517e-09,0.74182,0.0079058,1.9186e-11,1.6684e-08
1.3919,0.375,0.37499,0.37487,7.7904e-09,0.74237,0.007367,1.9604e-11,1.5561e-08
1.3927,0.375,0.37499,0.37487,7.2488e-09,0.7429,0.006847,2.0028e-11,1.4478e-08
1.3935,0.375,0.37499,0.37488,6.7268e-09,0.74341,0.0063459,2.0457e-11,1.3433e-08
1.3943,0.375,0.37499,0.37488,6.2244e-09,0.7439,0.0058637,2.089e-11,1.2428e-08
1.3951,0.375,0.37499,0.37489,5.7418e-09,0.74437,0.0054003,2.1329e-11,1.1462e-08
1.3959,0.375,0.37499,0.37489,5.2789e-09,0.74482,0.004956,2.1773e-11,1.0536e-08
1.3967,0.375,0.37499,0.37489,4.8357e-09,0.74526,0.0045305,2.2222e-11,9.6492e-09
1.3975,0.375,0.37499,0.3749,4.4123e-09,0.74568,0.0041241,2.2677e-11,8.802e-09
1.3983,0.375,0.37499,0.3749,4.0087e-09,0.74607,0.0037366,2.3136e-11,7.9943e-09
1.3991,0.375,0.37499,0.37491,3.625e-09,0.74645,0.0033682,2.36e-11,7.2263e-09
1.3999,0.375,0.37499,0.37491,3.261e-09,0.74681,0.0030188,2.407e-11,6.498e-09
1.4007,0.375,0.37499,0.37492,2.9169e-09,0.74715,0.0026884,2.4544e-11,5.8093e-09
1.4015,0.375,0.37499,0.37492,2.5927e-09,0.74747,0.0023772,2.5024e-11,5.1604e-09
1.4023,0.375,0.37499,0.37493,2.2884e-09,0.74777,0.002085,2.5509e-11,4.5513e-09
1.4031,0.375,0.37499,0.37493,2.004e-09,0.74805,0.0018119,2.5999e-11,3.982e-09
1.404,0.375,0.37499,0.37494,1.7395e-09,0.74832,0.0015579,2.6493e-11,3.4525e-09
1.4048,0.375,0.37499,0.37494,1.4949e-09,0.74856,0.0013231,2.6993e-11,2.9628e-09
1.4056,0.375,0.37499,0.37495,1.2703e-09,0.74879,0.0011074,2.7498e-11,2.5131e-09
1.4064,0.375,0.37499,0.37495,1.0656e-09,0.74899,0.00091087,2.8008e-11,2.1032e-09
1.4072,0.375,0.37499,0.37496,8.8092e-10,0.74918,0.00073349,2.8523e-11,1.7333e-09
1.408,0.375,0.37499,0.37496,7.162e-10,0.74935,0.00057529,2.9043e-11,1.4034e-09
1.4088,0.375,0.37499,0.37497,5.7146e-10,0.7495,0.00043627,2.9568e-11,1.1134e-09
1.4096,0.375,0.37499,0.37497,4.4672e-10,0.74963,0.00031643,3.0098e-11,8.6334e-10
1.4104,0.375,0.37499,0.37498,3.4197e-10,0.74974,0.00021579,3.0633e-11,6.5331e-10
1.4112,0.375,0.37499,0.37498,2.5723e-10,0.74983,0.00013435,3.1174e-11,4.8328e-10
1.412,0.375,0.37499,0.37499,1.9249e-10,0.7499,7.2116e-05,3.1719e-11,3.5327e-10
1.4128,0.375,0.37499,0.37499,1.4777e-10,0.74995,2.9084e-05,3.2269e-11,2.6328e-10
1.4136,0.375,0.37499,0.375,1.2306e-10,0.74999,5.2616e-06,3.2824e-11,2.1331e-10
1.4144,0.375,0.37499,0.375,1.1837e-10,0.75,6.4864e-07,3.3384e-11,2.0336e-10
1.4152,0.375,0.37499,0.375,1.3369e-10,0.74999,1.5246e-05,3.3949e-11,2.3344e-10
1.416,0.375,0.37499,0.37501,1.6903e-10,0.74997,4.9052e-05,3.452e-11,3.0355e-10
1.4168,0.375,0.37499,0.37501,2.2438e-10,0.74993,0.00010207,3.5095e-11,4.1367e-10
1.4176,0.375,0.37499,0.37502,2.9974e-10,0.74986,0.00017428,3.5675e-11,5.6381e-10
1.4185,0.375,0.37499,0.37502,3.9511e-10,0.74978,0.0002657,3.626e-11,7.5396e-10
1.4193,0.375,0.37499,0.37503,5.1048e-10,0.74968,0.00037632,3.685e-11,9.8411e-10
1.4201,0.375,0.37499,0.37503,6.4584e-10,0.74956,0.00050613,3.7444e-11,1.2542e-09
1.4209,0.375,0.37499,0.37504,8.012e-10,0.74942,0.00065512,3.8044e-11,1.5644e-09
1.4217,0.375,0.37499,0.37504,9.7653e-10,0.74926,0.00082329,3.8649e-11,1.9144e-09
1.4225,0.375,0.37499,0.37505,1.1718e-09,0.74909,0.0010106,3.9258e-11,2.3044e-09
1.4233,0.375,0.37499,0.37505,1.3871e-09,0.74889,0.0012171,3.9873e-11,2.7343e-09
1.4241,0.375,0.37499,0.37506,1.6223e-09,0.74867,0.0014428,4.0492e-11,3.2041e-09
1.4249,0.375,0.37499,0.37506,1.8775e-09,0.74844,0.0016875,4.1116e-11,3.7138e-09
1.4257,0.375,0.37499,0.37507,2.1526e-09,0.74818,0.0019514,4.1745e-11,4.2634e-09
1.4265,0.375,0.37499,0.37507,2.4476e-09,0.74791,0.0022344,4.2378e-11,4.8527e-09
1.4273,0.375,0.37499,0.37508,2.7624e-09,0.74762,0.0025366,4.3017e-11,5.4819e-09
1.4281,0.375,0.37499,0.37508,3.0972e-09,0.74731,0.0028577,4.366e-11,6.1508e-09
1.4289,0.375,0.37499,0.37509,3.4518e-09,0.74697,0.003198,4.4308e-11,6.8594e-09
1.4297,0.375,0.37499,0.37509,3.8263e-09,0.74662,0.0035573,4.4961e-11,7.6077e-09
1.4305,0.375,0.37499,0.3751,4.2206e-09,0.74626,0.0039356,4.5618e-11,8.3956e-09
1.4313,0.375,0.37499,0.3751,4.6347e-09,0.74587,0.0043329,4.6281e-11,9.2232e-09
1.4321,0.375,0.37499,0.37511,5.0686e-09,0.74546,0.0047493,4.6948e-11,1.009e-08
1.4329,0.375,0.37499,0.37511,5.5223e-09,0.74504,0.0051846,4.7619e-11,1.0997e-08
1.4338,0.375,0.37499,0.37511,5.9957e-09,0.74459,0.0056388,4.8295e-11,1.1943e-08
1.4346,0.375,0.37499,0.37512,6.4888e-09,0.74413,0.0061119,4.8976e-11,1.2929e-08
1.4354,0.375,0.37499,0.37512,7.0016e-09,0.74364,0.006604,4.9662e-11,1.3954e-08
1.4362,0.375,0.37499,0.37513,7.5341e-09,0.74314,0.0071149,5.0352e-11,1.5018e-08
1.437,0.375,0.37499,0.37513,8.0861e-09,0.74262,0.0076447,5.1047e-11,1.6121e-08
1.4378,0.375,0.37499,0.37514,8.6579e-09,0.74208,0.0081933,5.1746e-11,1.7264e-08
1.4386,0.375,0.37499,0.37514,9.2491e-09,0.74153,0.0087606,5.245e-11,1.8446e-08
1.4394,0.375,0.37499,0.37515,9.86e-09,0.74095,0.0093468,5.3158e-11,1.9667e-08
1.4402,0.375,0.37499,0.37515,1.049e-08,0.74035,0.0099517,5.3871e-11,2.0927e-08
1.441,0.375,0.37499,0.37516,1.114e-08,0.73974,0.010575,5.4588e-11,2.2226e-08
1.4418,0.375,0.37499,0.37516,1.1809e-08,0.73911,0.011217,5.531e-11,2.3564e-08
1.4426,0.375,0.37499,0.37517,1.2498e-08,0.73845,0.011878,5.6037e-11,2.494e-08
1.4434,0.375,0.37499,0.37517,1.3206e-08,0.73778,0.012558,5.6767e-11,2.6356e-08
1.4442,0.375,0.37499,0.37518,1.3934e-08,0.7371,0.013256,5.7503e-11,2.781e-08
1.445,0.375,0.37499,0.37518,1.468e-08,0.73639,0.013972,5.8242e-11,2.9303e-08
1.4458,0.375,0.37499,0.37518,1.5446e-08,0.73566,0.014707,5.8986e-11,3.0834e-08
1.4466,0.375,0.37499,0.37519,1.6232e-08,0.73492,0.015461,5.9734e-11,3.2404e-08
1.4474,0.375,0.37499,0.37519,1.7036e-08,0.73416,0.016233,6.0487e-11,3.4012e-08
1.4483,0.375,0.37499,0.3752,1.786e-08,0.73337,0.017023,6.1244e-11,3.5658e-08
1.4491,0.375,0.37499,0.3752,1.8702e-08,0.73257,0.017832,6.2005e-11,3.7343e-08
1.4499,0.375,0.37499,0.37521,1.9564e-08,0.73176,0.018659,6.2771e-11,3.9065e-08
1.4507,0.375,0.37499,0.37521,2.0445e-08,0.73092,0.019504,6.354e-11,4.0826e-08
1.4515,0.375,0.37499,0.37522,2.1345e-08,0.73007,0.020368,6.4314e-11,4.2625e-08
1.4523,0.375,0.37499,0.37522,2.2263e-08,0.72919,0.021249,6.5092e-11,4.4461e-08
1.4531,0.375,0.37499,0.37523,2.3201e-08,0.7283,0.022149,6.5875e-11,4.6336e-08
1.4539,0.375,0.37499,0.37523,2.4157e-08,0.72739,0.023067,6.6661e-11,4.8248e-08
1.4547,0.375,0.37499,0.37524,2.5132e-08,0.72647,0.024002,6.7452e-11,5.0197e-08
1.4555,0.375,0.37499,0.37524,2.6126e-08,0.72552,0.024956,6.8246e-11,5.2184e-08
1.4563,0.375,0.37499,0.37524,2.7139e-08,0.72456,0.025928,6.9045e-11,5.4209e-08
1.4571,0.375,0.37499,0.37525,2.817e-08,0.72358,0.026918,6.9848e-11,5.627e-08
1.4579,0.375,0.37499,0.37525,2.922e-08,0.72258,0.027925,7.0655e-11,5.8369e-08
1.4587,0.375,0.37499,0.37526,3.0288e-08,0.72156,0.02895,7.1466e-11,6.0505e-08
1.4595,0.375,0.37499,0.37526,3.1375e-08,0.72053,0.029993,7.228e-11,6.2678e-08
1.4603,0.375,0.37499,0.37527,3.248e-08,0.71948,0.031054,7.3099e-11,6.4887e-08
1.4611,0.375,0.37499,0.37527,3.3604e-08,0.71841,0.032132,7.3922e-11,6.7134e-08
1.4619,0.375,0.37499,0.37528,3.4746e-08,0.71732,0.033228,7.4748e-11,6.9416e-08
1.4628,0.375,0.37499,0.37528,3.5906e-08,0.71622,0.034341,7.5579e-11,7.1736e-08
1.4636,0.375,0.37499,0.37528,3.7084e-08,0.7151,0.035472,7.6413e-11,7.4092e-08
1.4644,0.375,0.37499,0.37529,3.828e-08,0.71396,0.03662,7.7251e-11,7.6484e-08
1.4652,0.375,0.37499,0.37529,3.9495e-08,0.7128,0.037785,7.8092e-11,7.8912e-08
1.466,0.375,0.37499,0.3753,4.0727e-08,0.71163,0.038968,7.8938e-11,8.1376e-08
1.4668,0.375,0.37499,0.3753,4.1978e-08,0.71043,0.040168,7.9787e-11,8.3876e-08
1.4676,0.375,0.37499,0.37531,4.3246e-08,0.70923,0.041385,8.064e-11,8.6412e-08
1.4684,0.375,0.37499,0.37531,4.4532e-08,0.708,0.04262,8.1496e-11,8.8983e-08
1.4692,0.375,0.37499,0.37531,4.5836e-08,0.70676,0.043871,8.2356e-11,9.159e-08
1.47,0.375,0.37499,0.37532,4.7158e-08,0.7055,0.045139,8.322e-11,9.4232e-08
1.4708,0.375,0.37499,0.37532,4.8497e-08,0.70422,0.046424,8.4087e-11,9.6909e-08
1.4716,0.375,0.37499,0.37533,4.9853e-08,0.70293,0.047726,8.4958e-11,9.9622e-08
1.4724,0.375,0.37499,0.37533,5.1227e-08,0.70162,0.049045,8.5832e-11,1.0237e-07
1.4732,0.375,0.37499,0.37533,5.2619e-08,0.70029,0.05038,8.6709e-11,1.0515e-07
1.474,0.375,0.37499,0.37534,5.4028e-08,0.69895,0.051732,8.759e-11,1.0797e-07
1.4748,0.375,0.37499,0.37534,5.5454e-08,0.69759,0.053101,8.8475e-11,1.1082e-07
1.4756,0.375,0.37499,0.37535,5.6897e-08,0.69621,0.054486,8.9362e-11,1.137e-07
1.4764,0.375,0.37499,0.37535,5.8357e-08,0.69482,0.055887,9.0253e-11,1.1662e-07
1.4773,0.375,0.37499,0.37536,5.9835e-08,0.69341,0.057305,9.1148e-11,1.1958e-07
1.4781,0.375,0.37499,0.37536,6.1329e-08,0.69198,0.058739,9.2045e-11,1.2257e-07
1.4789,0.375,0.37499,0.37536,6.2841e-08,0.69054,0.06019,9.2946e-11,1.2559e-07
1.4797,0.375,0.37499,0.37537,6.4369e-08,0.68908,0.061656,9.385e-11,1.2864e-07
1.4805,0.375,0.37499,0.37537,6.5913e-08,0.6876,0.063139,9.4757e-11,1.3173e-07
1.4813,0.375,0.37499,0.37538,6.7475e-08,0.68611,0.064637,9.5667e-11,1.3485e-07
1.4821,0.375,0.37499,0.37538,6.9053e-08,0.68461,0.066151,9.6581e-11,1.3801e-07
1.4829,0.375,0.37499,0.37538,7.0647e-08,0.68309,0.067682,9.7497e-11,1.412e-07
1.4837,0.375,0.37499,0.37539,7.2258e-08,0.68155,0.069228,9.8417e-11,1.4442e-07
1.4845,0.375,0.37499,0.37539,7.3885e-08,0.67999,0.070789,9.9339e-11,1.4767e-07
1.4853,0.375,0.37499,0.3754,7.5529e-08,0.67842,0.072366,1.0026e-10,1.5096e-07
1.4861,0.375,0.37499,0.3754,7.7188e-08,0.67684,0.073959,1.0119e-10,1.5428e-07
1.4869,0.375,0.37499,0.3754,7.8864e-08,0.67524,0.075567,1.0212e-10,1.5763e-07
1.4877,0.375,0.37499,0.37541,8.0556e-08,0.67362,0.077191,1.0306e-10,1.6101e-07
1.4885,0.375,0.37499,0.37541,8.2263e-08,0.67199,0.078829,1.04e-10,1.6442e-07
1.4893,0.375,0.37499,0.37541,8.3987e-08,0.67035,0.080483,1.0494e-10,1.6787e-07
1.4901,0.375,0.37499,0.37542,8.5726e-08,0.66868,0.082152,1.0588e-10,1.7135e-07
1.4909,0.375,0.37499,0.37542,8.748e-08,0.66701,0.083836,1.0682e-10,1.7485e-07
1.4917,0.375,0.37499,0.37543,8.9251e-08,0.66532,0.085535,1.0777e-10,1.7839e-07
1.4926,0.375,0.37499,0.37543,9.1036e-08,0.66361,0.087249,1.0872e-10,1.8196e-07
1.4934,0.375,0.37499,0.37543,9.2837e-08,0.66189,0.088977,1.0968e-10,1.8556e-07
1.4942,0.375,0.37499,0.37544,9.4654e-08,0.66015,0.09072,1.1063e-10,1.892e-07
1.495,0.375,0.37499,0.37544,9.6485e-08,0.6584,0.092478,1.1159e-10,1.9286e-07
1.4958,0.375,0.37499,0.37544,9.8332e-08,0.65664,0.09425,1.1255e-10,1.9655e-07
1.4966,0.375,0.37499,0.37545,1.0019e-07,0.65486,0.096037,1.1352e-10,2.0027e-07
1.4974,0.375,0.37499,0.37545,1.0207e-07,0.65306,0.097837,1.1448e-10,2.0402e-07
1.4982,0.375,0.37499,0.37545,1.0396e-07,0.65126,0.099652,1.1545e-10,2.0781e-07
1.499,0.375,0.37499,0.37546,1.0587e-07,0.64943,0.10148,1.1642e-10,2.1162e-07
1.4998,0.375,0.37499,0.37546,1.0779e-07,0.6476,0.10332,1.174e-10,2.1546e-07
1.5006,0.375,0.37499,0.37547,1.0972e-07,0.64575,0.10518,1.1837e-10,2.1933e-07
1.5014,0.375,0.37499,0.37547,1.1167e-07,0.64388,0.10705,1.1935e-10,2.2322e-07
1.5022,0.375,0.37499,0.37547,1.1364e-07,0.64201,0.10894,1.2033e-10,2.2715e-07
1.503,0.375,0.37499,0.37548,1.1561e-07,0.64012,0.11084,1.2132e-10,2.3111e-07
1.5038,0.375,0.37499,0.37548,1.1761e-07,0.63821,0.11275,1.223e-10,2.3509e-07
1.5046,0.375,0.37499,0.37548,1.1961e-07,0.63629,0.11467,1.2329e-10,2.391e-07
1.5054,0.375,0.37499,0.37549,1.2163e-07,0.63436,0.11661,1.2428e-10,2.4314e-07
1.5062,0.375,0.37499,0.37549,1.2367e-07,0.63241,0.11856,1.2527e-10,2.4721e-07
1.5071,0.375,0.37499,0.37549,1.2571e-07,0.63046,0.12053,1.2626e-10,2.513e-07
1.5079,0.375,0.37499,0.3755,1.2777e-07,0.62849,0.12251,1.2726e-10,2.5542e-07
1.5087,0.375,0.37499,0.3755,1.2985e-07,0.6265,0.1245,1.2826e-10,2.5957e-07
1.5095,0.375,0.37499,0.3755,1.3194e-07,0.6245,0.1265,1.2926e-10,2.6374e-07
1.5103,0.375,0.37499,0.3755,1.3404e-07,0.62249,0.12852,1.3026e-10,2.6794e-07
1.5111,0.375,0.37499,0.37551,1.3615e-07,0.62047,0.13055,1.3126e-10,2.7217e-07
1.5119,0.375,0.37499,0.37551,1.3828e-07,0.61844,0.13259,1.3227e-10,2.7642e-07
1.5127,0.375,0.37499,0.37551,1.4042e-07,0.61639,0.13464,1.3327e-10,2.807e-07
1.5135,0.375,0.37499,0.37552,1.4257e-07,0.61433,0.13671,1.3428e-10,2.8501e-07
1.5143,0.375,0.37499,0.37552,1.4474e-07,0.61225,0.13879,1.3529e-10,2.8934e-07
1.5151,0.375,0.37499,0.37552,1.4692e-07,0.61017,0.14088,1.3631e-10,2.937e-07
1.5159,0.375,0.37499,0.37553,1.4911e-07,0.60807,0.14298,1.3732e-10,2.9808e-07
1.5167,0.375,0.37499,0.37553,1.5131e-07,0.60597,0.14509,1.3833e-10,3.0248e-07
1.5175,0.375,0.37499,0.37553,1.5353e-07,0.60384,0.14722,1.3935e-10,3.0691e-07
1.5183,0.375,0.37499,0.37554,1.5575e-07,0.60171,0.14936,1.4037e-10,3.1137e-07
1.5191,0.375,0.37499,0.37554,1.5799e-07,0.59957,0.15151,1.4139e-10,3.1585e-07
1.5199,0.375,0.37499,0.37554,1.6024e-07,0.59741,0.15367,1.4241e-10,3.2035e-07
1.5207,0.375,0.37499,0.37554,1.6251e-07,0.59525,0.15584,1.4343e-10,3.2487e-07
1.5216,0.375,0.37499,0.37555,1.6478e-07,0.59307,0.15802,1.4446e-10,3.2942e-07
1.5224,0.375,0.37499,0.37555,1.6707e-07,0.59088,0.16022,1.4548e-10,3.34e-07
1.5232,0.375,0.37499,0.37555,1.6937e-07,0.58868,0.16242,1.4651e-10,3.3859e-07
1.524,0.375,0.37499,0.37555,1.7168e-07,0.58647,0.16464,1.4754e-10,3.4321e-07
1.5248,0.375,0.37499,0.37556,1.74e-07,0.58425,0.16687,1.4857e-10,3.4785e-07
1.5256,0.375,0.37499,0.37556,1.7633e-07,0.58201,0.16911,1.496e-10,3.5251e-07
1.5264,0.375,0.37499,0.37556,1.7867e-07,0.57977,0.17135,1.5063e-10,3.572e-07
1.5272,0.375,0.37499,0.37557,1.8103e-07,0.57752,0.17361,1.5166e-10,3.619e-07
1.528,0.375,0.37499,0.37557,1.8339e-07,0.57525,0.17588,1.5269e-10,3.6663e-07
1.5288,0.375,0.37499,0.37557,1.8577e-07,0.57298,0.17816,1.5373e-10,3.7138e-07
1.5296,0.375,0.37499,0.37557,1.8815e-07,0.57069,0.18045,1.5476e-10,3.7615e-07
1.5304,0.375,0.37499,0.37558,1.9055e-07,0.5684,0.18275,1.558e-10,3.8094e-07
1.5312,0.375,0.37499,0.37558,1.9296e-07,0.5661,0.18506,1.5684e-10,3.8575e-07
1.532,0.375,0.37499,0.37558,1.9537e-07,0.56378,0.18738,1.5787e-10,3.9059e-07
1.5328,0.375,0.37499,0.37558,1.978e-07,0.56146,0.18971,1.5891e-10,3.9544e-07
1.5336,0.375,0.37499,0.37559,2.0023e-07,0.55912,0.19205,1.5995e-10,4.0031e-07
1.5344,0.375,0.37499,0.37559,2.0268e-07,0.55678,0.19439,1.6099e-10,4.052e-07
1.5352,0.375,0.37499,0.37559,2.0514e-07,0.55443,0.19675,1.6203e-10,4.1011e-07
1.5361,0.375,0.37499,0.37559,2.076e-07,0.55207,0.19912,1.6307e-10,4.1504e-07
1.5369,0.375,0.37499,0.37559,2.1008e-07,0.5497,0.20149,1.6411e-10,4.1999e-07
1.5377,0.375,0.37499,0.3756,2.1256e-07,0.54732,0.20388,1.6515e-10,4.2496e-07
1.5385,0.375,0.37499,0.3756,2.1505e-07,0.54493,0.20627,1.662e-10,4.2994e-07
1.5393,0.375,0.37499,0.3756,2.1756e-07,0.54253,0.20867,1.6724e-10,4.3494e-07
1.5401,0.375,0.37499,0.3756,2.2007e-07,0.54013,0.21108,1.6828e-10,4.3996e-07
1.5409,0.375,0.37499,0.37561,2.2259e-07,0.53771,0.2135,1.6933e-10,4.45e-07
1.5417,0.375,0.37499,0.37561,2.2511e-07,0.53529,0.21592,1.7037e-10,4.5006e-07
1.5425,0.375,0.37499,0.37561,2.2765e-07,0.53286,0.21836,1.7141e-10,4.5513e-07
1.5433,0.375,0.37499,0.37561,2.302e-07,0.53042,0.2208,1.7246e-10,4.6022e-07
1.5441,0.375,0.37499,0.37561,2.3275e-07,0.52797,0.22325,1.735e-10,4.6533e-07
1.5449,0.375,0.37499,0.37562,2.3531e-07,0.52552,0.22571,1.7455e-10,4.7045e-07
1.5457,0.375,0.37499,0.37562,2.3788e-07,0.52306,0.22818,1.7559e-10,4.7559e-07
1.5465,0.375,0.37499,0.37562,2.4046e-07,0.52059,0.23065,1.7664e-10,4.8074e-07
1.5473,0.375,0.37499,0.37562,2.4304e-07,0.51811,0.23313,1.7768e-10,4.8591e-07
1.5481,0.375,0.37499,0.37562,2.4564e-07,0.51563,0.23562,1.7872e-10,4.9109e-07
1.5489,0.375,0.37499,0.37562,2.4824e-07,0.51314,0.23811,1.7977e-10,4.9629e-07
1.5497,0.375,0.37499,0.37563,2.5084e-07,0.51064,0.24062,1.8081e-10,5.015e-07
1.5505,0.375,0.37499,0.37563,2.5346e-07,0.50813,0.24312,1.8186e-10,5.0673e-07
1.5514,0.375,0.37499,0.37563,2.5608e-07,0.50562,0.24564,1.829e-10,5.1197e-07
1.5522,0.375,0.37499,0.37563,2.5871e-07,0.5031,0.24816,1.8394e-10,5.1723e-07
1.553,0.375,0.37499,0.37563,2.6134e-07,0.50057,0.25069,1.8498e-10,5.225e-07
1.5538,0.375,0.37499,0.37563,2.6398e-07,0.49804,0.25323,1.8603e-10,5.2778e-07
1.5546,0.375,0.37499,0.37564,2.6663e-07,0.4955,0.25577,1.8707e-10,5.3308e-07
1.5554,0.375,0.37499,0.37564,2.6929e-07,0.49296,0.25832,1.8811e-10,5.3839e-07
1.5562,0.375,0.37499,0.37564,2.7195e-07,0.49041,0.26087,1.8915e-10,5.4371e-07
1.557,0.375,0.37499,0.37564,2.7462e-07,0.48785,0.26343,1.9019e-10,5.4904e-07
1.5578,0.375,0.37499,0.37564,2.7729e-07,0.48529,0.266,1.9123e-10,5.5439e-07
1.5586,0.375,0.37499,0.37564,2.7997e-07,0.48272,0.26857,1.9227e-10,5.5974e-07
1.5594,0.375,0.37499,0.37564,2.8265e-07,0.48015,0.27114,1.933e-10,5.6511e-07
1.5602,0.375,0.37499,0.37565,2.8534e-07,0.47757,0.27372,1.9434e-10,5.7049e-07
1.561,0.375,0.37499,0.37565,2.8804e-07,0.47498,0.27631,1.9538e-10,5.7588e-07
1.5618,0.375,0.37499,0.37565,2.9074e-07,0.47239,0.2789,1.9641e-10,5.8128e-07
1.5626,0.375,0.37499,0.37565,2.9344e-07,0.4698,0.2815,1.9745e-10,5.8669e-07
1.5634,0.375,0.37499,0.37565,2.9615e-07,0.4672,0.2841,1.9848e-10,5.9211e-07
1.5642,0.375,0.37499,0.37565,2.9887e-07,0.4646,0.28671,1.9951e-10,5.9754e-07
1.565,0.375,0.37499,0.37565,3.0159e-07,0.46199,0.28932,2.0054e-10,6.0298e-07
1.5659,0.375,0.37499,0.37565,3.0432e-07,0.45937,0.29193,2.0157e-10,6.0843e-07
1.5667,0.375,0.37499,0.37566,3.0704e-07,0.45676,0.29455,2.026e-10,6.1389e-07
1.5675,0.375,0.37499,0.37566,3.0978e-07,0.45414,0.29718,2.0363e-10,6.1935e-07
1.5683,0.375,0.37499,0.37566,3.1252e-07,0.45151,0.2998,2.0466e-10,6.2483e-07
1.5691,0.375,0.37499,0.37566,3.1526e-07,0.44888,0.30244,2.0568e-10,6.3031e-07
1.5699,0.375,0.37499,0.37566,3.18e-07,0.44625,0.30507,2.067e-10,6.358e-07
1.5707,0.375,0.37499,0.37566,3.2075e-07,0.44361,0.30771,2.0773e-10,6.413e-07
1.5715,0.375,0.37499,0.37566,3.2351e-07,0.44097,0.31035,2.0875e-10,6.468e-07
1.5723,0.375,0.37499,0.37566,3.2626e-07,0.43833,0.313,2.0977e-10,6.5232e-07
1.5731,0.375,0.37499,0.37566,3.2902e-07,0.43568,0.31565,2.1078e-10,6.5783e-07
1.5739,0.375,0.37499,0.37566,3.3179e-07,0.43303,0.3183,2.118e-10,6.6336e-07
1.5747,0.375,0.37499,0.37566,3.3455e-07,0.43038,0.32095,2.1282e-10,6.6889e-07
1.5755,0.375,0.37499,0.37566,3.3732e-07,0.42772,0.32361,2.1383e-10,6.7443e-07
1.5763,0.375,0.37499,0.37567,3.4009e-07,0.42506,0.32627,2.1484e-10,6.7997e-07
1.5771,0.375,0.37499,0.37567,3.4287e-07,0.4224,0.32893,2.1585e-10,6.8552e-07
1.5779,0.37499,0.37499,0.37567,3.4564e-07,0.41974,0.3316,2.1686e-10,6.9107e-07
1.5787,0.37499,0.37499,0.37567,3.4842e-07,0.41707,0.33426,2.1786e-10,6.9663e-07
1.5795,0.37499,0.37499,0.37567,3.512e-07,0.4144,0.33693,2.1887e-10,7.0219e-07
1.5804,0.37499,0.37499,0.37567,3.5399e-07,0.41173,0.3396,2.1987e-10,7.0775e-07
1.5812,0.37499,0.37499,0.37567,3.5677e-07,0.40906,0.34228,2.2087e-10,7.1332e-07
1.582,0.37499,0.37499,0.37567,3.5956e-07,0.40639,0.34495,2.2187e-10,7.1889e-07
1.5828,0.37499,0.37499,0.37567,3.6235e-07,0.40371,0.34763,2.2286e-10,7.2447e-07
1.5836,0.37499,0.37499,0.37567,3.6514e-07,0.40103,0.3503,2.2386e-10,7.3005e-07
1.5844,0.37499,0.37499,0.37567,3.6793e-07,0.39836,0.35298,2.2485e-10,7.3563e-07
1.5852,0.37499,0.37499,0.37567,3.7072e-07,0.39568,0.35566,2.2584e-10,7.4121e-07
1.586,0.37499,0.37499,0.37567,3.7351e-07,0.393,0.35834,2.2682e-10,7.468e-07
1.5868,0.37499,0.37499,0.37567,3.7631e-07,0.39032,0.36103,2.2781e-10,7.5239e-07
1.5876,0.37499,0.37499,0.37567,3.791e-07,0.38763,0.36371,2.2879e-10,7.5798e-07
1.5884,0.37499,0.37499,0.37567,3.819e-07,0.38495,0.36639,2.2977e-10,7.6357e-07
1.5892,0.37499,0.37499,0.37567,3.8469e-07,0.38227,0.36907,2.3075e-10,7.6916e-07
1.59,0.37499,0.37499,0.37567,3.8749e-07,0.37958,0.37176,2.3172e-10,7.7475e-07
1.5908,0.37499,0.37499,0.37567,3.9029e-07,0.3769,0.37444,2.327e-10,7.8034e-07
1.5916,0.37499,0.37499,0.37567,3.9308e-07,0.37422,0.37713,2.3367e-10,7.8594e-07
1.5924,0.37499,0.37499,0.37567,3.9588e-07,0.37153,0.37981,2.3464e-10,7.9153e-07
1.5932,0.37499,0.37499,0.37567,3.9868e-07,0.36885,0.38249,2.356e-10,7.9712e-07
1.594,0.37499,0.37499,0.37567,4.0147e-07,0.36616,0.38518,2.3656e-10,8.0271e-07
1.5949,0.37499,0.37499,0.37567,4.0427e-07,0.36348,0.38786,2.3752e-10,8.083e-07
1.5957,0.37499,0.37499,0.37567,4.0706e-07,0.3608,0.39054,2.3848e-10,8.1389e-07
1.5965,0.37499,0.37499,0.37567,4.0986e-07,0.35812,0.39322,2.3943e-10,8.1947e-07
1.5973,0.37499,0.37499,0.37567,4.1265e-07,0.35544,0.3959,2.4038e-10,8.2506e-07
1.5981,0.37499,0.37499,0.37567,4.1544e-07,0.35276,0.39858,2.4133e-10,8.3064e-07
1.5989,0.37499,0.37499,0.37567,4.1823e-07,0.35008,0.40126,2.4228e-10,8.3622e-07
1.5997,0.37499,0.37499,0.37567,4.2102e-07,0.3474,0.40394,2.4322e-10,8.418e-07
1.6005,0.37499,0.37499,0.37567,4.2381e-07,0.34472,0.40661,2.4416e-10,8.4737e-07
1.6013,0.37499,0.37499,0.37567,4.2659e-07,0.34205,0.40929,2.4509e-10,8.5294e-07
1.6021,0.37499,0.37499,0.37567,4.2938e-07,0.33938,0.41196,2.4602e-10,8.5851e-07
1.6029,0.37499,0.37499,0.37567,4.3216e-07,0.33671,0.41463,2.4695e-10,8.6407e-07
1.6037,0.37499,0.37499,0.37567,4.3494e-07,0.33404,0.4173,2.4788e-10,8.6963e-07
1.6045,0.37499,0.37499,0.37567,4.3772e-07,0.33137,0.41996,2.488e-10,8.7519e-07
1.6053,0.37499,0.37499,0.37567,4.4049e-07,0.32871,0.42263,2.4972e-10,8.8074e-07
1.6061,0.37499,0.37499,0.37567,4.4327e-07,0.32604,0.42529,2.5064e-10,8.8628e-07
1.6069,0.37499,0.37499,0.37566,4.4604e-07,0.32338,0.42794,2.5155e-10,8.9182e-07
1.6077,0.37499,0.37499,0.37566,4.488e-07,0.32073,0.4306,2.5246e-10,8.9735e-07
1.6085,0.37499,0.37499,0.37566,4.5157e-07,0.31807,0.43325,2.5336e-10,9.0288e-07
1.6093,0.37499,0.37499,0.37566,4.5433e-07,0.31542,0.4359,2.5427e-10,9.084e-07
1.6102,0.37499,0.37499,0.37566,4.5709e-07,0.31277,0.43855,2.5516e-10,9.1392e-07
1.611,0.37499,0.37499,0.37566,4.5984e-07,0.31013,0.44119,2.5606e-10,9.1943e-07
1.6118,0.37499,0.37499,0.37566,4.6259e-07,0.30749,0.44383,2.5695e-10,9.2493e-07
1.6126,0.37499,0.37499,0.37566,4.6534e-07,0.30485,0.44647,2.5784e-10,9.3042e-07
1.6134,0.37499,0.37499,0.37566,4.6808e-07,0.30221,0.4491,2.5872e-10,9.3591e-07
1.6142,0.37499,0.37499,0.37566,4.7082e-07,0.29958,0.45173,2.596e-10,9.4139e-07
1.615,0.37499,0.37499,0.37566,4.7356e-07,0.29695,0.45436,2.6047e-10,9.4686e-07
1.6158,0.37499,0.37499,0.37566,4.7629e-07,0.29433,0.45698,2.6135e-10,9.5232e-07
1.6166,0.37499,0.37499,0.37565,4.7902e-07,0.29171,0.4596,2.6221e-10,9.5777e-07
1.6174,0.37499,0.37499,0.37565,4.8174e-07,0.2891,0.46221,2.6308e-10,9.6321e-07
1.6182,0.37499,0.37499,0.37565,4.8446e-07,0.28649,0.46482,2.6394e-10,9.6865e-07
1.619,0.37499,0.37499,0.37565,4.8717e-07,0.28388,0.46742,2.6479e-10,9.7407e-07
1.6198,0.37499,0.37499,0.37565,4.8988e-07,0.28128,0.47002,2.6564e-10,9.7949e-07
1.6206,0.37499,0.37499,0.37565,4.9258e-07,0.27868,0.47261,2.6649e-10,9.8489e-07
1.6214,0.37499,0.37499,0.37565,4.9528e-07,0.27609,0.4752,2.6733e-10,9.9029e-07
1.6222,0.37499,0.37499,0.37565,4.9797e-07,0.27351,0.47779,2.6817e-10,9.9567e-07
1.623,0.37499,0.37499,0.37564,5.0066e-07,0.27092,0.48036,2.69e-10,1.001e-06
1.6238,0.37499,0.37499,0.37564,5.0334e-07,0.26835,0.48294,2.6983e-10,1.0064e-06
1.6247,0.37499,0.37499,0.37564,5.0601e-07,0.26578,0.48551,2.7066e-10,1.0118e-06
1.6255,0.37499,0.37499,0.37564,5.0868e-07,0.26321,0.48807,2.7148e-10,1.0171e-06
1.6263,0.37499,0.37499,0.37564,5.1135e-07,0.26065,0.49062,2.723e-10,1.0224e-06
1.6271,0.37499,0.37499,0.37564,5.14e-07,0.2581,0.49317,2.7311e-10,1.0277e-06
1.6279,0.37499,0.37499,0.37564,5.1665e-07,0.25555,0.49572,2.7392e-10,1.033e-06
1.6287,0.37499,0.37499,0.37563,5.193e-07,0.25301,0.49826,2.7472e-10,1.0383e-06
1.6295,0.37499,0.37499,0.37563,5.2194e-07,0.25048,0.50079,2.7552e-10,1.0436e-06
1.6303,0.37499,0.37499,0.37563,5.2457e-07,0.24795,0.50331,2.7631e-10,1.0489e-06
1.6311,0.37499,0.37499,0.37563,5.2719e-07,0.24543,0.50583,2.771e-10,1.0541e-06
1.6319,0.37499,0.37499,0.37563,5.2981e-07,0.24291,0.50834,2.7788e-10,1.0593e-06
1.6327,0.37499,0.37499,0.37563,5.3242e-07,0.2404,0.51085,2.7866e-10,1.0646e-06
1.6335,0.37499,0.37499,0.37562,5.3502e-07,0.2379,0.51335,2.7943e-10,1.0698e-06
1.6343,0.37499,0.37499,0.37562,5.3762e-07,0.23541,0.51584,2.802e-10,1.075e-06
1.6351,0.37499,0.37499,0.37562,5.4021e-07,0.23292,0.51832,2.8097e-10,1.0801e-06
1.6359,0.37499,0.37499,0.37562,5.4279e-07,0.23044,0.5208,2.8173e-10,1.0853e-06
1.6367,0.37499,0.37499,0.37562,5.4536e-07,0.22797,0.52327,2.8248e-10,1.0904e-06
1.6375,0.37499,0.37499,0.37561,5.4793e-07,0.2255,0.52573,2.8323e-10,1.0956e-06
1.6383,0.37499,0.37499,0.37561,5.5048e-07,0.22304,0.52818,2.8397e-10,1.1007e-06
1.6392,0.37499,0.37499,0.37561,5.5303e-07,0.22059,0.53063,2.8471e-10,1.1058e-06
1.64,0.37499,0.37499,0.37561,5.5557e-07,0.21815,0.53307,2.8545e-10,1.1109e-06
1.6408,0.37499,0.37499,0.37561,5.581e-07,0.21572,0.5355,2.8617e-10,1.1159e-06
1.6416,0.37499,0.37499,0.3756,5.6063e-07,0.21329,0.53792,2.869e-10,1.121e-06
1.6424,0.37499,0.37499,0.3756,5.6314e-07,0.21087,0.54033,2.8761e-10,1.126e-06
1.6432,0.37499,0.37499,0.3756,5.6565e-07,0.20847,0.54274,2.8833e-10,1.131e-06
1.644,0.37499,0.37499,0.3756,5.6814e-07,0.20607,0.54513,2.8903e-10,1.136e-06
1.6448,0.37499,0.37499,0.3756,5.7063e-07,0.20367,0.54752,2.8973e-10,1.141e-06
1.6456,0.37499,0.37499,0.37559,5.7311e-07,0.20129,0.5499,2.9043e-10,1.1459e-06
1.6464,0.37499,0.37499,0.37559,5.7558e-07,0.19892,0.55227,2.9112e-10,1.1509e-06
1.6472,0.37499,0.37499,0.37559,5.7804e-07,0.19655,0.55463,2.918e-10,1.1558e-06
1.648,0.37499,0.37499,0.37559,5.8049e-07,0.19419,0.55698,2.9248e-10,1.1607e-06
1.6488,0.37499,0.37499,0.37558,5.8293e-07,0.19185,0.55932,2.9316e-10,1.1656e-06
1.6496,0.37499,0.37499,0.37558,5.8536e-07,0.18951,0.56165,2.9382e-10,1.1704e-06
1.6504,0.37499,0.37499,0.37558,5.8778e-07,0.18718,0.56398,2.9449e-10,1.1753e-06
1.6512,0.37499,0.37499,0.37558,5.9019e-07,0.18486,0.56629,2.9514e-10,1.1801e-06
1.652,0.37499,0.37499,0.37558,5.9259e-07,0.18256,0.56859,2.9579e-10,1.1849e-06
1.6528,0.37499,0.37499,0.37557,5.9498e-07,0.18026,0.57089,2.9644e-10,1.1897e-06
1.6537,0.37499,0.37499,0.37557,5.9736e-07,0.17797,0.57317,2.9707e-10,1.1944e-06
1.6545,0.37499,0.37499,0.37557,5.9973e-07,0.17569,0.57545,2.9771e-10,1.1992e-06
1.6553,0.37499,0.37499,0.37557,6.0209e-07,0.17342,0.57771,2.9833e-10,1.2039e-06
1.6561,0.37499,0.37499,0.37556,6.0444e-07,0.17116,0.57996,2.9895e-10,1.2086e-06
1.6569,0.37499,0.37499,0.37556,6.0677e-07,0.16892,0.5822,2.9957e-10,1.2132e-06
1.6577,0.37499,0.37499,0.37556,6.091e-07,0.16668,0.58444,3.0018e-10,1.2179e-06
1.6585,0.37499,0.37499,0.37555,6.1141e-07,0.16445,0.58666,3.0078e-10,1.2225e-06
1.6593,0.37499,0.37499,0.37555,6.1371e-07,0.16224,0.58887,3.0138e-10,1.2271e-06
1.6601,0.37499,0.37499,0.37555,6.1601e-07,0.16003,0.59107,3.0197e-10,1.2317e-06
1.6609,0.37499,0.37499,0.37555,6.1829e-07,0.15784,0.59325,3.0255e-10,1.2363e-06
1.6617,0.37499,0.37499,0.37554,6.2055e-07,0.15566,0.59543,3.0313e-10,1.2408e-06
1.6625,0.37499,0.37499,0.37554,6.2281e-07,0.15348,0.5976,3.037e-10,1.2453e-06
1.6633,0.37499,0.37499,0.37554,6.2506e-07,0.15132,0.59975,3.0427e-10,1.2498e-06
1.6641,0.37499,0.37499,0.37553,6.2729e-07,0.14918,0.60189,3.0483e-10,1.2543e-06
1.6649,0.37499,0.37499,0.37553,6.2951e-07,0.14704,0.60402,3.0538e-10,1.2587e-06
1.6657,0.37499,0.37499,0.37553,6.3172e-07,0.14491,0.60614,3.0592e-10,1.2631e-06
1.6665,0.37499,0.37499,0.37553,6.3391e-07,0.1428,0.60825,3.0646e-10,1.2675e-06
1.6673,0.37499,0.37499,0.37552,6.361e-07,0.1407,0.61035,3.07e-10,1.2719e-06
1.6681,0.37499,0.37499,0.37552,6.3827e-07,0.13861,0.61243,3.0753e-10,1.2762e-06
1.669,0.37499,0.37499,0.37552,6.4043e-07,0.13653,0.6145,3.0805e-10,1.2805e-06
1.6698,0.37499,0.37499,0.37551,6.4257e-07,0.13447,0.61656,3.0856e-10,1.2848e-06
1.6706,0.37499,0.37499,0.37551,6.4471e-07,0.13241,0.61861,3.0907e-10,1.2891e-06
1.6714,0.37499,0.37499,0.37551,6.4682e-07,0.13037,0.62064,3.0957e-10,1.2933e-06
1.6722,0.37499,0.37499,0.3755,6.4893e-07,0.12835,0.62266,3.1006e-10,1.2976e-06
1.673,0.37499,0.37499,0.3755,6.5102e-07,0.12633,0.62467,3.1055e-10,1.3017e-06
1.6738,0.37499,0.37499,0.3755,6.531e-07,0.12433,0.62667,3.1103e-10,1.3059e-06
1.6746,0.37499,0.37499,0.3755,6.5517e-07,0.12234,0.62865,3.1151e-10,1.31e-06
1.6754,0.37499,0.37499,0.37549,6.5722e-07,0.12036,0.63062,3.1198e-10,1.3141e-06
1.6762,0.37499,0.37499,0.37549,6.5926e-07,0.1184,0.63258,3.1244e-10,1.3182e-06
1.677,0.37499,0.37499,0.37549,6.6129e-07,0.11645,0.63452,3.1289e-10,1.3223e-06
1.6778,0.37499,0.37499,0.37548,6.633e-07,0.11451,0.63646,3.1334e-10,1.3263e-06
1.6786,0.37499,0.37499,0.37548,6.653e-07,0.11258,0.63837,3.1378e-10,1.3303e-06
1.6794,0.37499,0.37499,0.37548,6.6728e-07,0.11067,0.64028,3.1421e-10,1.3343e-06
1.6802,0.37499,0.37499,0.37547,6.6925e-07,0.10878,0.64217,3.1464e-10,1.3382e-06
1.681,0.37499,0.37499,0.37547,6.7121e-07,0.10689,0.64404,3.1506e-10,1.3421e-06
1.6818,0.37499,0.37499,0.37546,6.7315e-07,0.10502,0.64591,3.1547e-10,1.346e-06
1.6826,0.37499,0.37499,0.37546,6.7508e-07,0.10317,0.64775,3.1588e-10,1.3498e-06
1.6835,0.37499,0.37499,0.37546,6.7699e-07,0.10133,0.64959,3.1628e-10,1.3537e-06
1.6843,0.37499,0.37499,0.37545,6.7889e-07,0.099498,0.65141,3.1667e-10,1.3575e-06
1.6851,0.37499,0.37499,0.37545,6.8077e-07,0.097684,0.65322,3.1705e-10,1.3612e-06
1.6859,0.37499,0.37499,0.37545,6.8264e-07,0.095885,0.65501,3.1743e-10,1.365e-06
1.6867,0.37499,0.37499,0.37544,6.8449e-07,0.094099,0.65679,3.178e-10,1.3687e-06
1.6875,0.37499,0.37499,0.37544,6.8633e-07,0.092328,0.65855,3.1817e-10,1.3723e-06
1.6883,0.37499,0.37499,0.37544,6.8815e-07,0.090572,0.6603,3.1852e-10,1.376e-06
1.6891,0.37499,0.37499,0.37543,6.8996e-07,0.08883,0.66204,3.1887e-10,1.3796e-06
1.6899,0.37499,0.37499,0.37543,6.9175e-07,0.087103,0.66376,3.1921e-10,1.3832e-06
1.6907,0.37499,0.37499,0.37543,6.9352e-07,0.085391,0.66546,3.1955e-10,1.3867e-06
1.6915,0.37499,0.37499,0.37542,6.9529e-07,0.083693,0.66715,3.1988e-10,1.3903e-06
1.6923,0.37499,0.37499,0.37542,6.9703e-07,0.08201,0.66883,3.202e-10,1.3937e-06
1.6931,0.37499,0.37499,0.37541,6.9876e-07,0.080343,0.67049,3.2051e-10,1.3972e-06
1.6939,0.37499,0.37499,0.37541,7.0048e-07,0.07869,0.67213,3.2081e-10,1.4006e-06
1.6947,0.37499,0.37499,0.37541,7.0217e-07,0.077052,0.67376,3.2111e-10,1.404e-06
1.6955,0.37499,0.37499,0.3754,7.0386e-07,0.07543,0.67537,3.214e-10,1.4074e-06
1.6963,0.37499,0.37499,0.3754,7.0552e-07,0.073824,0.67697,3.2169e-10,1.4107e-06
1.6971,0.37499,0.37499,0.37539,7.0717e-07,0.072232,0.67856,3.2196e-10,1.414e-06
1.698,0.37499,0.37499,0.37539,7.0881e-07,0.070656,0.68013,3.2223e-10,1.4173e-06
1.6988,0.37499,0.37499,0.37539,7.1042e-07,0.069096,0.68168,3.2249e-10,1.4205e-06
1.6996,0.37499,0.37499,0.37538,7.1203e-07,0.067551,0.68321,3.2275e-10,1.4237e-06
1.7004,0.37499,0.37499,0.37538,7.1361e-07,0.066023,0.68474,3.2299e-10,1.4269e-06
1.7012,0.37499,0.37499,0.37538,7.1518e-07,0.06451,0.68624,3.2323e-10,1.43e-06
1.702,0.37499,0.37499,0.37537,7.1673e-07,0.063012,0.68773,3.2346e-10,1.4331e-06
1.7028,0.37499,0.37499,0.37537,7.1827e-07,0.061531,0.6892,3.2369e-10,1.4362e-06
1.7036,0.37499,0.37499,0.37536,7.1978e-07,0.060066,0.69066,3.239e-10,1.4392e-06
1.7044,0.37499,0.37499,0.37536,7.2129e-07,0.058617,0.6921,3.2411e-10,1.4422e-06
1.7052,0.37499,0.37499,0.37536,7.2277e-07,0.057184,0.69353,3.2431e-10,1.4452e-06
1.706,0.37499,0.37499,0.37535,7.2424e-07,0.055768,0.69493,3.2451e-10,1.4482e-06
1.7068,0.37499,0.37499,0.37535,7.2569e-07,0.054368,0.69633,3.2469e-10,1.4511e-06
1.7076,0.37499,0.37499,0.37534,7.2712e-07,0.052984,0.6977,3.2487e-10,1.4539e-06
1.7084,0.37499,0.37499,0.37534,7.2854e-07,0.051617,0.69906,3.2504e-10,1.4567e-06
1.7092,0.37499,0.37499,0.37533,7.2994e-07,0.050266,0.7004,3.2521e-10,1.4595e-06
1.71,0.37499,0.37499,0.37533,7.3132e-07,0.048932,0.70173,3.2536e-10,1.4623e-06
1.7108,0.37499,0.37499,0.37533,7.3268e-07,0.047615,0.70304,3.2551e-10,1.465e-06
1.7116,0.37499,0.37499,0.37532,7.3403e-07,0.046315,0.70433,3.2565e-10,1.4677e-06
1.7125,0.37499,0.37499,0.37532,7.3536e-07,0.045031,0.7056,3.2578e-10,1.4704e-06
1.7133,0.37499,0.37499,0.37531,7.3667e-07,0.043764,0.70686,3.2591e-10,1.473e-06
1.7141,0.37499,0.37499,0.37531,7.3796e-07,0.042514,0.7081,3.2602e-10,1.4756e-06
1.7149,0.37499,0.37499,0.3753,7.3924e-07,0.041282,0.70933,3.2613e-10,1.4781e-06
1.7157,0.37499,0.37499,0.3753,7.4049e-07,0.040066,0.71054,3.2623e-10,1.4807e-06
1.7165,0.37499,0.37499,0.3753,7.4173e-07,0.038867,0.71173,3.2633e-10,1.4831e-06
1.7173,0.37499,0.37499,0.37529,7.4296e-07,0.037686,0.7129,3.2641e-10,1.4856e-06
1.7181,0.37499,0.37499,0.37529,7.4416e-07,0.036522,0.71405,3.2649e-10,1.488e-06
1.7189,0.37499,0.37499,0.37528,7.4535e-07,0.035375,0.71519,3.2656e-10,1.4904e-06
1.7197,0.37499,0.37499,0.37528,7.4651e-07,0.034246,0.71631,3.2662e-10,1.4927e-06
1.7205,0.37499,0.37499,0.37527,7.4766e-07,0.033134,0.71742,3.2668e-10,1.495e-06
1.7213,0.37499,0.37499,0.37527,7.4879e-07,0.03204,0.7185,3.2672e-10,1.4973e-06
1.7221,0.37499,0.37499,0.37527,7.4991e-07,0.030963,0.71957,3.2676e-10,1.4995e-06
1.7229,0.37499,0.37499,0.37526,7.51e-07,0.029904,0.72062,3.2679e-10,1.5017e-06
1.7237,0.37499,0.37499,0.37526,7.5208e-07,0.028863,0.72165,3.2682e-10,1.5038e-06
1.7245,0.37499,0.37499,0.37525,7.5314e-07,0.027839,0.72267,3.2683e-10,1.5059e-06
1.7253,0.37499,0.37499,0.37525,7.5417e-07,0.026833,0.72366,3.2684e-10,1.508e-06
1.7261,0.37499,0.37499,0.37524,7.552e-07,0.025845,0.72464,3.2684e-10,1.5101e-06
1.7269,0.37499,0.37499,0.37524,7.562e-07,0.024875,0.7256,3.2683e-10,1.5121e-06
1.7278,0.37499,0.37499,0.37523,7.5718e-07,0.023922,0.72655,3.2681e-10,1.514e-06
1.7286,0.37499,0.37499,0.37523,7.5814e-07,0.022988,0.72747,3.2679e-10,1.516e-06
1.7294,0.37499,0.37499,0.37523,7.5909e-07,0.022072,0.72838,3.2676e-10,1.5179e-06
1.7302,0.37499,0.37499,0.37522,7.6002e-07,0.021174,0.72927,3.2672e-10,1.5197e-06
1.731,0.37499,0.37499,0.37522,7.6092e-07,0.020294,0.73014,3.2667e-10,1.5215e-06
1.7318,0.37499,0.37499,0.37521,7.6181e-07,0.019432,0.73099,3.2661e-10,1.5233e-06
1.7326,0.37499,0.37499,0.37521,7.6268e-07,0.018588,0.73183,3.2655e-10,1.525e-06
1.7334,0.37499,0.37499,0.3752,7.6353e-07,0.017763,0.73264,3.2648e-10,1.5267e-06
1.7342,0.37499,0.37499,0.3752,7.6436e-07,0.016956,0.73344,3.264e-10,1.5284e-06
1.735,0.37499,0.37499,0.37519,7.6518e-07,0.016167,0.73422,3.2631e-10,1.53e-06
1.7358,0.37499,0.37499,0.37519,7.6597e-07,0.015396,0.73498,3.2621e-10,1.5316e-06
1.7366,0.37499,0.37499,0.37518,7.6674e-07,0.014645,0.73572,3.2611e-10,1.5332e-06
1.7374,0.37499,0.37499,0.37518,7.675e-07,0.013911,0.73645,3.26e-10,1.5347e-06
1.7382,0.37499,0.37499,0.37518,7.6823e-07,0.013196,0.73715,3.2588e-10,1.5361e-06
1.739,0.37499,0.37499,0.37517,7.6895e-07,0.0125,0.73784,3.2575e-10,1.5376e-06
1.7398,0.37499,0.37499,0.37517,7.6965e-07,0.011822,0.73851,3.2561e-10,1.539e-06
1.7406,0.37499,0.37499,0.37516,7.7032e-07,0.011162,0.73916,3.2547e-10,1.5403e-06
1.7414,0.37499,0.37499,0.37516,7.7098e-07,0.010522,0.73979,3.2532e-10,1.5416e-06
1.7423,0.37499,0.37499,0.37515,7.7162e-07,0.0098997,0.7404,3.2516e-10,1.5429e-06
1.7431,0.37499,0.37499,0.37515,7.7224e-07,0.0092964,0.741,3.2499e-10,1.5442e-06
1.7439,0.37499,0.37499,0.37514,7.7284e-07,0.0087119,0.74157,3.2481e-10,1.5454e-06
1.7447,0.37499,0.37499,0.37514,7.7342e-07,0.0081461,0.74213,3.2463e-10,1.5465e-06
1.7455,0.37499,0.37499,0.37513,7.7398e-07,0.0075991,0.74267,3.2444e-10,1.5476e-06
1.7463,0.37499,0.37499,0.37513,7.7452e-07,0.0070709,0.74319,3.2424e-10,1.5487e-06
1.7471,0.37499,0.37499,0.37512,7.7504e-07,0.0065616,0.74369,3.2403e-10,1.5498e-06
1.7479,0.37499,0.37499,0.37512,7.7554e-07,0.0060711,0.74417,3.2381e-10,1.5508e-06
1.7487,0.37499,0.37499,0.37511,7.7602e-07,0.0055996,0.74463,3.2359e-10,1.5517e-06
1.7495,0.37499,0.37499,0.37511,7.7649e-07,0.005147,0.74507,3.2336e-10,1.5526e-06
1.7503,0.37499,0.37499,0.3751,7.7693e-07,0.0047133,0.7455,3.2312e-10,1.5535e-06
1.7511,0.37499,0.37499,0.3751,7.7735e-07,0.0042986,0.7459,3.2287e-10,1.5544e-06
1.7519,0.37499,0.37499,0.3751,7.7775e-07,0.0039028,0.74629,3.2261e-10,1.5552e-06
1.7527,0.37499,0.37499,0.37509,7.7814e-07,0.0035261,0.74666,3.2235e-10,1.5559e-06
1.7535,0.37499,0.37499,0.37509,7.785e-07,0.0031684,0.747,3.2208e-10,1.5567e-06
1.7543,0.37499,0.37499,0.37508,7.7884e-07,0.0028298,0.74733,3.218e-10,1.5574e-06
1.7551,0.37499,0.37499,0.37508,7.7916e-07,0.0025102,0.74764,3.2151e-10,1.558e-06
1.7559,0.37499,0.37499,0.37507,7.7947e-07,0.0022097,0.74793,3.2122e-10,1.5586e-06
1.7568,0.37499,0.37499,0.37507,7.7975e-07,0.0019283,0.74821,3.2092e-10,1.5592e-06
1.7576,0.37499,0.37499,0.37506,7.8001e-07,0.0016661,0.74846,3.206e-10,1.5597e-06
1.7584,0.37499,0.37499,0.37506,7.8026e-07,0.0014229,0.74869,3.2029e-10,1.5602e-06
1.7592,0.37499,0.37499,0.37505,7.8048e-07,0.0011989,0.74891,3.1996e-10,1.5606e-06
1.76,0.37499,0.37499,0.37505,7.8069e-07,0.00099401,0.7491,3.1962e-10,1.5611e-06
1.7608,0.37499,0.37499,0.37504,7.8087e-07,0.0008083,0.74928,3.1928e-10,1.5614e-06
1.7616,0.37499,0.37499,0.37504,7.8103e-07,0.00064176,0.74943,3.1893e-10,1.5617e-06
1.7624,0.37499,0.37499,0.37503,7.8118e-07,0.00049439,0.74957,3.1857e-10,1.562e-06
1.7632,0.37499,0.37499,0.37503,7.813e-07,0.00036621,0.74969,3.1821e-10,1.5623e-06
1.764,0.37499,0.37499,0.37502,7.814e-07,0.00025722,0.74979,3.1783e-10,1.5625e-06
1.7648,0.37499,0.37499,0.37502,7.8149e-07,0.00016742,0.74987,3.1745e-10,1.5627e-06
1.7656,0.37499,0.37499,0.37501,7.8155e-07,9.6831e-05,0.74993,3.1706e-10,1.5628e-06
1.7664,0.37499,0.37499,0.37501,7.816e-07,4.5444e-05,0.74997,3.1667e-10,1.5629e-06
1.7672,0.37499,0.37499,0.375,7.8162e-07,1.3265e-05,0.75,3.1626e-10,1.5629e-06
1.768,0.37499,0.37499,0.375,7.8162e-07,2.9471e-07,0.75,3.1585e-10,1.5629e-06
1.7688,0.37499,0.37499,0.37499,7.8161e-07,6.5348e-06,0.74998,3.1543e-10,1.5629e-06
1.7696,0.37499,0.37499,0.37499,7.8157e-07,3.1985e-05,0.74995,3.15e-10,1.5628e-06
1.7704,0.37499,0.37499,0.37499,7.8151e-07,7.6643e-05,0.74989,3.1456e-10,1.5627e-06
1.7713,0.37499,0.37499,0.37498,7.8144e-07,0.00014051,0.74982,3.1412e-10,1.5626e-06
1.7721,0.37499,0.37499,0.37498,7.8134e-07,0.00022357,0.74973,3.1367e-10,1.5624e-06
1.7729,0.37499,0.37499,0.37497,7.8122e-07,0.00032584,0.74962,3.1321e-10,1.5621e-06
1.7737,0.37499,0.37499,0.37497,7.8109e-07,0.0004473,0.74948,3.1274e-10,1.5619e-06
1.7745,0.37499,0.37499,0.37496,7.8093e-07,0.00058795,0.74933,3.1227e-10,1.5616e-06
1.7753,0.37499,0.37499,0.37496,7.8075e-07,0.00074777,0.74917,3.1179e-10,1.5612e-06
1.7761,0.37499,0.37499,0.37495,7.8056e-07,0.00092677,0.74898,3.113e-10,1.5608e-06
1.7769,0.37499,0.37499,0.37495,7.8034e-07,0.0011249,0.74877,3.108e-10,1.5604e-06
1.7777,0.37499,0.37499,0.37494,7.8011e-07,0.0013422,0.74854,3.103e-10,1.5599e-06
1.7785,0.37499,0.37499,0.37494,7.7985e-07,0.0015787,0.7483,3.0978e-10,1.5594e-06
1.7793,0.37499,0.37499,0.37493,7.7957e-07,0.0018343,0.74803,3.0926e-10,1.5588e-06
1.7801,0.37499,0.37499,0.37493,7.7928e-07,0.002109,0.74775,3.0874e-10,1.5582e-06
1.7809,0.37499,0.37499,0.37492,7.7896e-07,0.0024028,0.74744,3.082e-10,1.5576e-06
1.7817,0.37499,0.37499,0.37492,7.7863e-07,0.0027157,0.74712,3.0766e-10,1.5569e-06
1.7825,0.37499,0.37499,0.37491,7.7827e-07,0.0030476,0.74678,3.0711e-10,1.5562e-06
1.7833,0.37499,0.37499,0.37491,7.7789e-07,0.0033986,0.74642,3.0655e-10,1.5555e-06
1.7841,0.37499,0.37499,0.3749,7.775e-07,0.0037687,0.74604,3.0599e-10,1.5547e-06
1.7849,0.37499,0.37499,0.3749,7.7708e-07,0.0041578,0.74564,3.0541e-10,1.5539e-06
1.7857,0.37499,0.37499,0.37489,7.7665e-07,0.0045658,0.74522,3.0483e-10,1.553e-06
1.7866,0.37499,0.37499,0.37489,7.7619e-07,0.0049929,0.74479,3.0425e-10,1.5521e-06
1.7874,0.37499,0.37499,0.37488,7.7572e-07,0.0054389,0.74433,3.0365e-10,1.5511e-06
1.7882,0.37499,0.37499,0.37488,7.7523e-07,0.0059038,0.74386,3.0305e-10,1.5501e-06
1.789,0.37499,0.37499,0.37488,7.7471e-07,0.0063876,0.74336,3.0244e-10,1.5491e-06
1.7898,0.37499,0.37499,0.37487,7.7418e-07,0.0068903,0.74285,3.0183e-10,1.5481e-06
1.7906,0.37499,0.37499,0.37487,7.7363e-07,0.0074119,0.74232,3.012e-10,1.547e-06
1.7914,0.37499,0.37499,0.37486,7.7305e-07,0.0079523,0.74177,3.0057e-10,1.5458e-06
1.7922,0.37499,0.37499,0.37486,7.7246e-07,0.0085115,0.7412,2.9994e-10,1.5446e-06
1.793,0.37499,0.37499,0.37485,7.7185e-07,0.0090895,0.74061,2.9929e-10,1.5434e-06
1.7938,0.37499,0.37499,0.37485,7.7122e-07,0.0096862,0.74001,2.9864e-10,1.5421e-06
1.7946,0.37499,0.37499,0.37484,7.7057e-07,0.010302,0.73938,2.9798e-10,1.5408e-06
1.7954,0.37499,0.37499,0.37484,7.699e-07,0.010936,0.73874,2.9732e-10,1.5395e-06
1.7962,0.37499,0.37499,0.37483,7.6921e-07,0.011589,0.73808,2.9664e-10,1.5381e-06
1.797,0.37499,0.37499,0.37483,7.685e-07,0.01226,0.7374,2.9596e-10,1.5367e-06
1.7978,0.37499,0.37499,0.37482,7.6777e-07,0.01295,0.7367,2.9528e-10,1.5352e-06
1.7986,0.37499,0.37499,0.37482,7.6702e-07,0.013658,0.73598,2.9458e-10,1.5337e-06
1.7994,0.37499,0.37499,0.37481,7.6625e-07,0.014385,0.73524,2.9388e-10,1.5322e-06
1.8002,0.37499,0.37499,0.37481,7.6547e-07,0.015131,0.73449,2.9317e-10,1.5306e-06
1.8011,0.37499,0.37499,0.37481,7.6466e-07,0.015895,0.73372,2.9246e-10,1.529e-06
1.8019,0.37499,0.37499,0.3748,7.6384e-07,0.016677,0.73292,2.9174e-10,1.5274e-06
1.8027,0.37499,0.37499,0.3748,7.6299e-07,0.017478,0.73211,2.9101e-10,1.5257e-06
1.8035,0.37499,0.37499,0.37479,7.6213e-07,0.018297,0.73129,2.9028e-10,1.524e-06
1.8043,0.37499,0.37499,0.37479,7.6125e-07,0.019134,0.73044,2.8954e-10,1.5222e-06
1.8051,0.37499,0.37499,0.37478,7.6035e-07,0.01999,0.72958,2.8879e-10,1.5204e-06
1.8059,0.37499,0.37499,0.37478,7.5943e-07,0.020863,0.72869,2.8803e-10,1.5186e-06
1.8067,0.37499,0.37499,0.37477,7.5849e-07,0.021755,0.72779,2.8727e-10,1.5167e-06
1.8075,0.37499,0.37499,0.37477,7.5753e-07,0.022665,0.72687,2.865e-10,1.5148e-06
1.8083,0.37499,0.37499,0.37476,7.5656e-07,0.023593,0.72594,2.8573e-10,1.5128e-06
1.8091,0.37499,0.37499,0.37476,7.5556e-07,0.024539,0.72498,2.8495e-10,1.5108e-06
1.8099,0.37499,0.37499,0.37476,7.5455e-07,0.025503,0.72401,2.8416e-10,1.5088e-06
1.8107,0.37499,0.37499,0.37475,7.5352e-07,0.026485,0.72302,2.8337e-10,1.5068e-06
1.8115,0.37499,0.37499,0.37475,7.5247e-07,0.027485,0.72201,2.8257e-10,1.5047e-06
1.8123,0.37499,0.37499,0.37474,7.514e-07,0.028502,0.72098,2.8176e-10,1.5025e-06
1.8131,0.37499,0.37499,0.37474,7.5031e-07,0.029537,0.71994,2.8095e-10,1.5003e-06
1.8139,0.37499,0.37499,0.37473,7.492e-07,0.03059,0.71888,2.8013e-10,1.4981e-06
1.8147,0.37499,0.37499,0.37473,7.4808e-07,0.031661,0.7178,2.793e-10,1.4959e-06
1.8156,0.37499,0.37499,0.37472,7.4694e-07,0.032749,0.7167,2.7847e-10,1.4936e-06
1.8164,0.37499,0.37499,0.37472,7.4578e-07,0.033855,0.71559,2.7763e-10,1.4913e-06
1.8172,0.37499,0.37499,0.37472,7.446e-07,0.034978,0.71445,2.7679e-10,1.4889e-06
1.818,0.37499,0.37499,0.37471,7.434e-07,0.036118,0.7133,2.7594e-10,1.4865e-06
1.8188,0.37499,0.37499,0.37471,7.4218e-07,0.037276,0.71214,2.7508e-10,1.4841e-06
1.8196,0.37499,0.37499,0.3747,7.4095e-07,0.038452,0.71095,2.7422e-10,1.4816e-06
1.8204,0.37499,0.37499,0.3747,7.397e-07,0.039644,0.70975,2.7335e-10,1.4791e-06
1.8212,0.37499,0.37499,0.37469,7.3843e-07,0.040854,0.70853,2.7247e-10,1.4766e-06
1.822,0.37499,0.37499,0.37469,7.3714e-07,0.042081,0.7073,2.7159e-10,1.474e-06
1.8228,0.37499,0.37499,0.37469,7.3584e-07,0.043324,0.70605,2.7071e-10,1.4714e-06
1.8236,0.37499,0.37499,0.37468,7.3452e-07,0.044585,0.70478,2.6981e-10,1.4688e-06
1.8244,0.37499,0.37499,0.37468,7.3318e-07,0.045863,0.70349,2.6892e-10,1.4661e-06
1.8252,0.37499,0.37499,0.37467,7.3182e-07,0.047158,0.70219,2.6801e-10,1.4634e-06
1.826,0.37499,0.37499,0.37467,7.3044e-07,0.048469,0.70087,2.671e-10,1.4606e-06
1.8268,0.37499,0.37499,0.37466,7.2905e-07,0.049797,0.69953,2.6619e-10,1.4578e-06
1.8276,0.37499,0.37499,0.37466,7.2764e-07,0.051142,0.69818,2.6527e-10,1.455e-06
1.8284,0.37499,0.37499,0.37466,7.2621e-07,0.052503,0.69681,2.6434e-10,1.4522e-06
1.8292,0.37499,0.37499,0.37465,7.2477e-07,0.053881,0.69542,2.6341e-10,1.4493e-06
1.8301,0.37499,0.37499,0.37465,7.2331e-07,0.055276,0.69402,2.6247e-10,1.4464e-06
1.8309,0.37499,0.37499,0.37464,7.2183e-07,0.056686,0.6926,2.6153e-10,1.4434e-06
1.8317,0.37499,0.37499,0.37464,7.2034e-07,0.058113,0.69117,2.6058e-10,1.4404e-06
1.8325,0.37499,0.37499,0.37464,7.1882e-07,0.059557,0.68972,2.5963e-10,1.4374e-06
1.8333,0.37499,0.37499,0.37463,7.1729e-07,0.061016,0.68825,2.5867e-10,1.4343e-06
1.8341,0.37499,0.37499,0.37463,7.1575e-07,0.062492,0.68676,2.577e-10,1.4312e-06
1.8349,0.37499,0.37499,0.37462,7.1419e-07,0.063983,0.68527,2.5673e-10,1.4281e-06
1.8357,0.37499,0.37499,0.37462,7.1261e-07,0.065491,0.68375,2.5576e-10,1.425e-06
1.8365,0.37499,0.37499,0.37462,7.1101e-07,0.067014,0.68222,2.5478e-10,1.4218e-06
1.8373,0.37499,0.37499,0.37461,7.094e-07,0.068553,0.68067,2.5379e-10,1.4185e-06
1.8381,0.37499,0.37499,0.37461,7.0777e-07,0.070108,0.67911,2.528e-10,1.4153e-06
1.8389,0.37499,0.37499,0.3746,7.0613e-07,0.071678,0.67753,2.5181e-10,1.412e-06
1.8397,0.37499,0.37499,0.3746,7.0447e-07,0.073264,0.67594,2.5081e-10,1.4087e-06
1.8405,0.37499,0.37499,0.3746,7.0279e-07,0.074866,0.67433,2.498e-10,1.4053e-06
1.8413,0.37499,0.37499,0.37459,7.011e-07,0.076482,0.6727,2.4879e-10,1.4019e-06
1.8421,0.37499,0.37499,0.37459,6.9939e-07,0.078115,0.67106,2.4778e-10,1.3985e-06
1.8429,0.37499,0.37499,0.37459,6.9767e-07,0.079762,0.66941,2.4676e-10,1.3951e-06
1.8437,0.37499,0.37499,0.37458,6.9593e-07,0.081424,0.66774,2.4574e-10,1.3916e-06
1.8445,0.37499,0.37499,0.37458,6.9417e-07,0.083102,0.66605,2.4471e-10,1.3881e-06
1.8454,0.37499,0.37499,0.37457,6.924e-07,0.084794,0.66435,2.4367e-10,1.3846e-06
1.8462,0.37499,0.37499,0.37457,6.9061e-07,0.086501,0.66264,2.4264e-10,1.381e-06
1.847,0.37499,0.37499,0.37457,6.8881e-07,0.088223,0.66091,2.4159e-10,1.3774e-06
1.8478,0.37499,0.37499,0.37456,6.87e-07,0.08996,0.65917,2.4055e-10,1.3738e-06
1.8486,0.37499,0.37499,0.37456,6.8516e-07,0.091711,0.65741,2.395e-10,1.3701e-06
1.8494,0.37499,0.37499,0.37456,6.8332e-07,0.093477,0.65563,2.3844e-10,1.3664e-06
1.8502,0.37499,0.37499,0.37455,6.8145e-07,0.095258,0.65385,2.3738e-10,1.3627e-06
1.851,0.37499,0.37499,0.37455,6.7958e-07,0.097052,0.65205,2.3632e-10,1.3589e-06
1.8518,0.37499,0.37499,0.37455,6.7768e-07,0.098861,0.65023,2.3525e-10,1.3551e-06
1.8526,0.37499,0.37499,0.37454,6.7578e-07,0.10068,0.6484,2.3418e-10,1.3513e-06
1.8534,0.37499,0.37499,0.37454,6.7386e-07,0.10252,0.64656,2.331e-10,1.3475e-06
1.8542,0.37499,0.37499,0.37453,6.7192e-07,0.10437,0.6447,2.3202e-10,1.3436e-06
1.855,0.37499,0.37499,0.37453,6.6997e-07,0.10624,0.64283,2.3094e-10,1.3397e-06
1.8558,0.37499,0.37499,0.37453,6.6801e-07,0.10812,0.64094,2.2985e-10,1.3358e-06
1.8566,0.37499,0.37499,0.37452,6.6603e-07,0.11001,0.63904,2.2875e-10,1.3318e-06
1.8574,0.37499,0.37499,0.37452,6.6404e-07,0.11191,0.63713,2.2766e-10,1.3278e-06
1.8582,0.37499,0.37499,0.37452,6.6203e-07,0.11383,0.6352,2.2656e-10,1.3238e-06
1.859,0.37499,0.37499,0.37451,6.6001e-07,0.11577,0.63326,2.2545e-10,1.3198e-06
1.8599,0.37499,0.37499,0.37451,6.5797e-07,0.11771,0.63131,2.2435e-10,1.3157e-06
1.8607,0.37499,0.37499,0.37451,6.5593e-07,0.11967,0.62934,2.2324e-10,1.3116e-06
1.8615,0.37499,0.37499,0.3745,6.5386e-07,0.12164,0.62737,2.2212e-10,1.3075e-06
1.8623,0.37499,0.37499,0.3745,6.5179e-07,0.12363,0.62537,2.21e-10,1.3034e-06
1.8631,0.37499,0.37499,0.3745,6.497e-07,0.12563,0.62337,2.1988e-10,1.2992e-06
1.8639,0.37499,0.37499,0.37449,6.476e-07,0.12764,0.62135,2.1876e-10,1.295e-06
1.8647,0.37499,0.37499,0.37449,6.4548e-07,0.12966,0.61932,2.1763e-10,1.2908e-06
1.8655,0.37499,0.37499,0.37449,6.4336e-07,0.1317,0.61728,2.165e-10,1.2865e-06
1.8663,0.37499,0.37499,0.37449,6.4122e-07,0.13375,0.61523,2.1536e-10,1.2822e-06
1.8671,0.37499,0.37499,0.37448,6.3906e-07,0.13581,0.61316,2.1422e-10,1.2779e-06
1.8679,0.37499,0.37499,0.37448,6.369e-07,0.13788,0.61108,2.1308e-10,1.2736e-06
1.8687,0.37499,0.37499,0.37448,6.3472e-07,0.13997,0.60899,2.1194e-10,1.2692e-06
1.8695,0.37499,0.37499,0.37447,6.3253e-07,0.14206,0.60688,2.1079e-10,1.2648e-06
1.8703,0.37499,0.37499,0.37447,6.3032e-07,0.14417,0.60477,2.0964e-10,1.2604e-06
1.8711,0.37499,0.37499,0.37447,6.2811e-07,0.14629,0.60264,2.0849e-10,1.256e-06
1.8719,0.37499,0.37499,0.37446,6.2588e-07,0.14843,0.6005,2.0734e-10,1.2515e-06
1.8727,0.37499,0.37499,0.37446,6.2364e-07,0.15057,0.59835,2.0618e-10,1.2471e-06
1.8735,0.37499,0.37499,0.37446,6.2138e-07,0.15273,0.59619,2.0502e-10,1.2426e-06
1.8744,0.37499,0.37499,0.37446,6.1912e-07,0.15489,0.59402,2.0385e-10,1.238e-06
1.8752,0.37499,0.37499,0.37445,6.1684e-07,0.15707,0.59183,2.0269e-10,1.2335e-06
1.876,0.37499,0.37499,0.37445,6.1456e-07,0.15926,0.58964,2.0152e-10,1.2289e-06
1.8768,0.37499,0.37499,0.37445,6.1226e-07,0.16146,0.58743,2.0035e-10,1.2243e-06
1.8776,0.37499,0.37499,0.37445,6.0995e-07,0.16368,0.58521,1.9918e-10,1.2197e-06
1.8784,0.37499,0.37499,0.37444,6.0763e-07,0.1659,0.58299,1.98e-10,1.2151e-06
1.8792,0.37499,0.37499,0.37444,6.053e-07,0.16813,0.58075,1.9682e-10,1.2104e-06
1.88,0.37499,0.37499,0.37444,6.0295e-07,0.17038,0.5785,1.9564e-10,1.2057e-06
1.8808,0.37499,0.37499,0.37443,6.006e-07,0.17263,0.57624,1.9446e-10,1.201e-06
1.8816,0.37499,0.37499,0.37443,5.9823e-07,0.17489,0.57397,1.9328e-10,1.1963e-06
1.8824,0.37499,0.37499,0.37443,5.9586e-07,0.17717,0.57169,1.9209e-10,1.1915e-06
1.8832,0.37499,0.37499,0.37443,5.9347e-07,0.17945,0.5694,1.909e-10,1.1868e-06
1.884,0.37499,0.37499,0.37442,5.9107e-07,0.18175,0.5671,1.8971e-10,1.182e-06
1.8848,0.37499,0.37499,0.37442,5.8867e-07,0.18405,0.56479,1.8852e-10,1.1771e-06
1.8856,0.37499,0.37499,0.37442,5.8625e-07,0.18637,0.56247,1.8733e-10,1.1723e-06
1.8864,0.37499,0.37499,0.37442,5.8382e-07,0.18869,0.56014,1.8614e-10,1.1675e-06
1.8872,0.37499,0.37499,0.37441,5.8139e-07,0.19103,0.5578,1.8494e-10,1.1626e-06
1.888,0.37499,0.37499,0.37441,5.7894e-07,0.19337,0.55545,1.8374e-10,1.1577e-06
1.8889,0.37499,0.37499,0.37441,5.7649e-07,0.19572,0.5531,1.8254e-10,1.1528e-06
1.8897,0.37499,0.37499,0.37441,5.7402e-07,0.19809,0.55073,1.8134e-10,1.1479e-06
1.8905,0.37499,0.37499,0.37441,5.7154e-07,0.20046,0.54835,1.8014e-10,1.1429e-06
1.8913,0.37499,0.37499,0.3744,5.6906e-07,0.20284,0.54597,1.7894e-10,1.1379e-06
1.8921,0.37499,0.37499,0.3744,5.6657e-07,0.20523,0.54358,1.7773e-10,1.133e-06
1.8929,0.37499,0.37499,0.3744,5.6406e-07,0.20762,0.54117,1.7653e-10,1.128e-06
1.8937,0.37499,0.37499,0.3744,5.6155e-07,0.21003,0.53876,1.7532e-10,1.1229e-06
1.8945,0.37499,0.37499,0.37439,5.5903e-07,0.21244,0.53635,1.7411e-10,1.1179e-06
1.8953,0.37499,0.37499,0.37439,5.565e-07,0.21487,0.53392,1.729e-10,1.1128e-06
1.8961,0.37499,0.37499,0.37439,5.5397e-07,0.2173,0.53148,1.7169e-10,1.1078e-06
1.8969,0.37499,0.37499,0.37439,5.5142e-07,0.21974,0.52904,1.7048e-10,1.1027e-06
1.8977,0.37499,0.37499,0.37439,5.4887e-07,0.22218,0.52659,1.6927e-10,1.0976e-06
1.8985,0.37499,0.37499,0.37438,5.4631e-07,0.22464,0.52413,1.6806e-10,1.0924e-06
1.8993,0.37499,0.37499,0.37438,5.4374e-07,0.2271,0.52166,1.6685e-10,1.0873e-06
1.9001,0.37499,0.37499,0.37438,5.4116e-07,0.22957,0.51919,1.6564e-10,1.0822e-06
1.9009,0.37499,0.37499,0.37438,5.3857e-07,0.23205,0.51671,1.6442e-10,1.077e-06
1.9017,0.37499,0.37499,0.37438,5.3598e-07,0.23453,0.51422,1.6321e-10,1.0718e-06
1.9025,0.37499,0.37499,0.37438,5.3338e-07,0.23703,0.51172,1.6199e-10,1.0666e-06
1.9033,0.37499,0.37499,0.37437,5.3077e-07,0.23953,0.50922,1.6078e-10,1.0614e-06
1.9042,0.37499,0.37499,0.37437,5.2816e-07,0.24203,0.50671,1.5957e-10,1.0562e-06
1.905,0.37499,0.37499,0.37437,5.2554e-07,0.24455,0.5042,1.5835e-10,1.0509e-06
1.9058,0.37499,0.37499,0.37437,5.2291e-07,0.24707,0.50167,1.5714e-10,1.0457e-06
1.9066,0.37499,0.37499,0.37437,5.2027e-07,0.24959,0.49914,1.5592e-10,1.0404e-06
1.9074,0.37499,0.37499,0.37437,5.1763e-07,0.25212,0.49661,1.5471e-10,1.0351e-06
1.9082,0.37499,0.37499,0.37436,5.1498e-07,0.25466,0.49407,1.5349e-10,1.0298e-06
1.909,0.37499,0.37499,0.37436,5.1233e-07,0.25721,0.49152,1.5228e-10,1.0245e-06
1.9098,0.37499,0.37499,0.37436,5.0967e-07,0.25976,0.48896,1.5106e-10,1.0192e-06
1.9106,0.37499,0.37499,0.37436,5.07e-07,0.26232,0.4864,1.4985e-10,1.0139e-06
1.9114,0.37499,0.37499,0.37436,5.0433e-07,0.26488,0.48384,1.4864e-10,1.0085e-06
1.9122,0.37499,0.37499,0.37436,5.0165e-07,0.26745,0.48127,1.4742e-10,1.0031e-06
1.913,0.37499,0.37499,0.37436,4.9896e-07,0.27002,0.47869,1.4621e-10,9.9778e-07
1.9138,0.37499,0.37499,0.37435,4.9627e-07,0.2726,0.47611,1.45e-10,9.924e-07
1.9146,0.37499,0.37499,0.37435,4.9358e-07,0.27519,0.47352,1.4379e-10,9.8701e-07
1.9154,0.37499,0.37499,0.37435,4.9088e-07,0.27777,0.47093,1.4258e-10,9.8161e-07
1.9162,0.37499,0.37499,0.37435,4.8817e-07,0.28037,0.46833,1.4137e-10,9.762e-07
1.917,0.37499,0.37499,0.37435,4.8546e-07,0.28297,0.46573,1.4016e-10,9.7078e-07
1.9178,0.37499,0.37499,0.37435,4.8275e-07,0.28557,0.46312,1.3895e-10,9.6535e-07
1.9187,0.37499,0.37499,0.37435,4.8002e-07,0.28818,0.46051,1.3774e-10,9.5991e-07
1.9195,0.37499,0.37499,0.37435,4.773e-07,0.2908,0.4579,1.3654e-10,9.5446e-07
1.9203,0.37499,0.37499,0.37434,4.7457e-07,0.29341,0.45528,1.3533e-10,9.4901e-07
1.9211,0.37499,0.37499,0.37434,4.7184e-07,0.29603,0.45265,1.3413e-10,9.4354e-07
1.9219,0.37499,0.37499,0.37434,4.691e-07,0.29866,0.45002,1.3293e-10,9.3806e-07
1.9227,0.37499,0.37499,0.37434,4.6636e-07,0.30129,0.44739,1.3173e-10,9.3258e-07
1.9235,0.37499,0.37499,0.37434,4.6361e-07,0.30392,0.44476,1.3053e-10,9.2709e-07
1.9243,0.37499,0.37499,0.37434,4.6086e-07,0.30656,0.44212,1.2933e-10,9.2159e-07
1.9251,0.37499,0.37499,0.37434,4.5811e-07,0.3092,0.43948,1.2814e-10,9.1609e-07
1.9259,0.37499,0.37499,0.37434,4.5535e-07,0.31185,0.43683,1.2694e-10,9.1058e-07
1.9267,0.37499,0.37499,0.37434,4.5259e-07,0.31449,0.43418,1.2575e-10,9.0506e-07
1.9275,0.37499,0.37499,0.37434,4.4983e-07,0.31714,0.43153,1.2456e-10,8.9954e-07
1.9283,0.37499,0.37499,0.37434,4.4706e-07,0.3198,0.42888,1.2337e-10,8.94e-07
1.9291,0.37499,0.37499,0.37434,4.443e-07,0.32245,0.42622,1.2218e-10,8.8847e-07
1.9299,0.37499,0.37499,0.37433,4.4152e-07,0.32511,0.42356,1.21e-10,8.8293e-07
1.9307,0.37499,0.37499,0.37433,4.3875e-07,0.32777,0.4209,1.1981e-10,8.7738e-07
1.9315,0.37499,0.37499,0.37433,4.3597e-07,0.33044,0.41823,1.1863e-10,8.7183e-07
1.9323,0.37499,0.37499,0.37433,4.3319e-07,0.3331,0.41556,1.1746e-10,8.6627e-07
1.9332,0.37499,0.37499,0.37433,4.3041e-07,0.33577,0.41289,1.1628e-10,8.6071e-07
1.934,0.37499,0.37499,0.37433,4.2763e-07,0.33844,0.41022,1.151e-10,8.5515e-07
1.9348,0.37499,0.37499,0.37433,4.2485e-07,0.34111,0.40755,1.1393e-10,8.4958e-07
1.9356,0.37499,0.37499,0.37433,4.2206e-07,0.34379,0.40488,1.1276e-10,8.44e-07
1.9364,0.37499,0.37499,0.37433,4.1927e-07,0.34646,0.4022,1.116e-10,8.3843e-07
1.9372,0.37499,0.37499,0.37433,4.1648e-07,0.34914,0.39952,1.1043e-10,8.3285e-07
1.938,0.37499,0.37499,0.37433,4.1369e-07,0.35182,0.39684,1.0927e-10,8.2727e-07
1.9388,0.37499,0.37499,0.37433,4.109e-07,0.3545,0.39416,1.0811e-10,8.2169e-07
1.9396,0.37499,0.37499,0.37433,4.081e-07,0.35718,0.39148,1.0696e-10,8.161e-07
1.9404,0.37499,0.37499,0.37433,4.0531e-07,0.35986,0.3888,1.058e-10,8.1051e-07
1.9412,0.37499,0.37499,0.37433,4.0252e-07,0.36254,0.38612,1.0465e-10,8.0493e-07
1.942,0.37499,0.37499,0.37433,3.9972e-07,0.36522,0.38343,1.035e-10,7.9934e-07
1.9428,0.37499,0.37499,0.37433,3.9692e-07,0.36791,0.38075,1.0236e-10,7.9375e-07
1.9436,0.37499,0.37499,0.37433,3.9413e-07,0.37059,0.37807,1.0122e-10,7.8815e-07
1.9444,0.37499,0.37499,0.37433,3.9133e-07,0.37328,0.37538,1.0008e-10,7.8256e-07
1.9452,0.37499,0.37499,0.37433,3.8853e-07,0.37596,0.3727,9.8947e-11,7.7697e-07
1.946,0.37499,0.37499,0.37433,3.8574e-07,0.37864,0.37002,9.7816e-11,7.7138e-07
1.9468,0.37499,0.37499,0.37433,3.8294e-07,0.38133,0.36733,9.6688e-11,7.6579e-07
1.9477,0.37499,0.37499,0.37433,3.8015e-07,0.38401,0.36465,9.5563e-11,7.602e-07
1.9485,0.37499,0.37499,0.37433,3.7735e-07,0.38669,0.36197,9.4442e-11,7.5461e-07
1.9493,0.37499,0.37499,0.37433,3.7456e-07,0.38938,0.35928,9.3325e-11,7.4902e-07
1.9501,0.37499,0.37499,0.37433,3.7176e-07,0.39206,0.3566,9.2212e-11,7.4344e-07
1.9509,0.37499,0.37499,0.37433,3.6897e-07,0.39474,0.35392,9.1102e-11,7.3785e-07
1.9517,0.37499,0.37499,0.37433,3.6618e-07,0.39742,0.35124,8.9996e-11,7.3227e-07
1.9525,0.37499,0.37499,0.37433,3.6339e-07,0.4001,0.34857,8.8894e-11,7.2669e-07
1.9533,0.37499,0.37499,0.37433,3.606e-07,0.40277,0.34589,8.7796e-11,7.2112e-07
1.9541,0.37499,0.37499,0.37433,3.5781e-07,0.40545,0.34321,8.6702e-11,7.1554e-07
1.9549,0.37499,0.37499,0.37433,3.5503e-07,0.40812,0.34054,8.5612e-11,7.0997e-07
1.9557,0.37499,0.37499,0.37433,3.5225e-07,0.4108,0.33787,8.4526e-11,7.0441e-07
1.9565,0.37499,0.37499,0.37433,3.4946e-07,0.41347,0.3352,8.3445e-11,6.9884e-07
1.9573,0.37499,0.37499,0.37433,3.4668e-07,0.41614,0.33253,8.2368e-11,6.9329e-07
1.9581,0.37499,0.37499,0.37433,3.4391e-07,0.4188,0.32986,8.1295e-11,6.8773e-07
1.9589,0.375,0.37499,0.37433,3.4113e-07,0.42147,0.3272,8.0227e-11,6.8218e-07
1.9597,0.375,0.37499,0.37433,3.3836e-07,0.42413,0.32454,7.9163e-11,6.7664e-07
1.9605,0.375,0.37499,0.37434,3.3559e-07,0.42679,0.32188,7.8104e-11,6.711e-07
1.9613,0.375,0.37499,0.37434,3.3282e-07,0.42945,0.31923,7.705e-11,6.6557e-07
1.9621,0.375,0.37499,0.37434,3.3006e-07,0.4321,0.31657,7.6e-11,6.6004e-07
1.963,0.375,0.37499,0.37434,3.273e-07,0.43475,0.31392,7.4955e-11,6.5452e-07
1.9638,0.375,0.37499,0.37434,3.2454e-07,0.4374,0.31128,7.3915e-11,6.4901e-07
1.9646,0.375,0.37499,0.37434,3.2179e-07,0.44004,0.30863,7.2881e-11,6.435e-07
1.9654,0.375,0.37499,0.37434,3.1904e-07,0.44269,0.30599,7.1851e-11,6.38e-07
1.9662,0.375,0.37499,0.37434,3.1629e-07,0.44532,0.30336,7.0826e-11,6.3251e-07
1.967,0.375,0.37499,0.37434,3.1355e-07,0.44796,0.30073,6.9806e-11,6.2703e-07
1.9678,0.375,0.37499,0.37434,3.1081e-07,0.45059,0.2981,6.8792e-11,6.2155e-07
1.9686,0.375,0.37499,0.37434,3.0807e-07,0.45322,0.29547,6.7783e-11,6.1608e-07
1.9694,0.375,0.37499,0.37435,3.0534e-07,0.45584,0.29285,6.6779e-11,6.1062e-07
1.9702,0.375,0.37499,0.37435,3.0262e-07,0.45846,0.29023,6.5781e-11,6.0517e-07
1.971,0.375,0.37499,0.37435,2.999e-07,0.46107,0.28762,6.4788e-11,5.9973e-07
1.9718,0.375,0.37499,0.37435,2.9718e-07,0.46368,0.28501,6.3801e-11,5.9429e-07
1.9726,0.375,0.37499,0.37435,2.9447e-07,0.46629,0.28241,6.2819e-11,5.8887e-07
1.9734,0.375,0.37499,0.37435,2.9176e-07,0.46889,0.27981,6.1843e-11,5.8346e-07
1.9742,0.375,0.37499,0.37435,2.8906e-07,0.47149,0.27722,6.0873e-11,5.7805e-07
1.975,0.375,0.37499,0.37435,2.8636e-07,0.47408,0.27463,5.9909e-11,5.7266e-07
1.9758,0.375,0.37499,0.37435,2.8367e-07,0.47666,0.27205,5.895e-11,5.6728e-07
1.9766,0.375,0.37499,0.37436,2.8098e-07,0.47924,0.26947,5.7998e-11,5.6191e-07
1.9775,0.375,0.37499,0.37436,2.783e-07,0.48182,0.2669,5.7052e-11,5.5655e-07
1.9783,0.375,0.37499,0.37436,2.7563e-07,0.48439,0.26433,5.6111e-11,5.512e-07
1.9791,0.375,0.37499,0.37436,2.7296e-07,0.48695,0.26177,5.5177e-11,5.4586e-07
1.9799,0.375,0.37499,0.37436,2.703e-07,0.48951,0.25921,5.4249e-11,5.4054e-07
1.9807,0.375,0.37499,0.37436,2.6764e-07,0.49206,0.25666,5.3327e-11,5.3522e-07
1.9815,0.375,0.37499,0.37436,2.6499e-07,0.49461,0.25412,5.2412e-11,5.2992e-07
1.9823,0.375,0.37499,0.37437,2.6234e-07,0.49715,0.25158,5.1503e-11,5.2464e-07
1.9831,0.375,0.37499,0.37437,2.5971e-07,0.49969,0.24905,5.0601e-11,5.1936e-07
1.9839,0.375,0.37499,0.37437,2.5708e-07,0.50221,0.24652,4.9705e-11,5.141e-07
1.9847,0.375,0.37499,0.37437,2.5445e-07,0.50474,0.24401,4.8815e-11,5.0886e-07
1.9855,0.375,0.37499,0.37437,2.5184e-07,0.50725,0.24149,4.7933e-11,5.0362e-07
1.9863,0.375,0.37499,0.37437,2.4923e-07,0.50976,0.23899,4.7057e-11,4.9841e-07
1.9871,0.375,0.37499,0.37438,2.4662e-07,0.51226,0.23649,4.6187e-11,4.932e-07
1.9879,0.375,0.37499,0.37438,2.4403e-07,0.51475,0.234,4.5325e-11,4.8801e-07
1.9887,0.375,0.37499,0.37438,2.4144e-07,0.51724,0.23152,4.447e-11,4.8284e-07
1.9895,0.375,0.37499,0.37438,2.3886e-07,0.51972,0.22904,4.3621e-11,4.7768e-07
1.9903,0.375,0.37499,0.37438,2.3629e-07,0.52219,0.22657,4.278e-11,4.7254e-07
1.9911,0.375,0.37499,0.37439,2.3373e-07,0.52466,0.22411,4.1946e-11,4.6741e-07
1.992,0.375,0.37499,0.37439,2.3117e-07,0.52712,0.22166,4.1118e-11,4.623e-07
1.9928,0.375,0.37499,0.37439,2.2862e-07,0.52957,0.21921,4.0298e-11,4.5721e-07
1.9936,0.375,0.37499,0.37439,2.2608e-07,0.53201,0.21678,3.9486e-11,4.5213e-07
1.9944,0.375,0.37499,0.37439,2.2355e-07,0.53444,0.21435,3.8681e-11,4.4707e-07
1.9952,0.375,0.37499,0.3744,2.2103e-07,0.53687,0.21193,3.7883e-11,4.4202e-07
1.996,0.375,0.37499,0.3744,2.1852e-07,0.53928,0.20951,3.7092e-11,4.3699e-07
1.9968,0.375,0.37499,0.3744,2.1601e-07,0.54169,0.20711,3.6309e-11,4.3199e-07
1.9976,0.375,0.37499,0.3744,2.1352e-07,0.54409,0.20471,3.5534e-11,4.2699e-07
1.9984,0.375,0.37499,0.3744,2.1103e-07,0.54648,0.20233,3.4766e-11,4.2202e-07
1.9992,0.375,0.37499,0.37441,2.0855e-07,0.54886,0.19995,3.4006e-11,4.1707e-07
2,0.375,0.37499,0.37441,2.0608e-07,0.55124,0.19758,3.3254e-11,4.1213e-07


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertK_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.56039,0.041088,0.1178,292.5,0.11378,0.081527,92.081,0.043883,51.51,0.10449,2.3989e-06,0.0024919
0.25,450,540,0.048285,1.9997,0.22149,0.31778,789.05,0.02473,0.017869,7.1049,0.0032746,3.8589,0.024465,2.4012e-06,0.00021267
0.125,2430,2700,0.024647,15.358,0.90095,1.871,4645.8,0.0058541,0.0042408,0.43096,0.00019585,0.23268,0.00585,2.4012e-06,1.507e-05
0.0625,15606,16524,0.012363,88.129,14.127,15.273,37923,0.0014437,0.001046,0.032737,1.5839e-05,0.017707,0.0014436,2.4012e-06,3.1804e-06


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertM_jcp_p3r2_hrefN0_energy.csv <==
0.00080548,0.36458,0.36911,0.375,0.0010195,0.75,9.605e-06,0.0020388,1.9524e-07
0.001611,0.36458,0.36911,0.37501,0.0010196,0.74998,3.842e-05,0.0020385,7.8093e-07
0.0024164,0.36458,0.36911,0.37501,0.0010199,0.74994,8.6442e-05,0.002038,1.7569e-06
0.0032219,0.36458,0.36911,0.37502,0.0010201,0.74988,0.00015367,0.0020372,3.1231e-06
0.0040274,0.36458,0.36911,0.37502,0.0010205,0.74981,0.0002401,0.0020361,4.8792e-06
0.0048329,0.36458,0.36911,0.37503,0.0010209,0.74971,0.00034573,0.0020348,7.0248e-06
0.0056384,0.36458,0.36911,0.37503,0.0010214,0.74959,0.00047055,0.0020332,9.5595e-06
0.0064438,0.36458,0.36911,0.37504,0.0010219,0.74946,0.00061456,0.0020313,1.2483e-05
0.0072493,0.36458,0.36911,0.37504,0.0010225,0.74931,0.00077774,0.0020292,1.5794e-05
0.0080548,0.36458,0.36911,0.37505,0.0010231,0.74913,0.0009601,0.0020268,1.9493e-05
0.0088603,0.36458,0.36911,0.37505,0.0010239,0.74894,0.0011616,0.0020241,2.3579e-05
0.0096658,0.36458,0.36911,0.37506,0.0010246,0.74873,0.0013823,0.0020212,2.8051e-05
0.010471,0.36458,0.36911,0.37506,0.0010255,0.7485,0.0016221,0.0020181,3.2908e-05
0.011277,0.36458,0.36911,0.37507,0.0010264,0.74825,0.001881,0.0020146,3.8149e-05
0.012082,0.36458,0.36911,0.37507,0.0010273,0.74798,0.0021591,0.0020109,4.3773e-05
0.012888,0.36458,0.36911,0.37508,0.0010284,0.74769,0.0024562,0.002007,4.9779e-05
0.013693,0.36458,0.36912,0.37508,0.0010295,0.74739,0.0027724,0.0020027,5.6167e-05
0.014499,0.36458,0.36912,0.37509,0.0010306,0.74706,0.0031077,0.0019983,6.2934e-05
0.015304,0.36458,0.36912,0.37509,0.0010318,0.74672,0.0034621,0.0019935,7.008e-05
0.01611,0.36458,0.36912,0.37509,0.0010331,0.74635,0.0038355,0.0019886,7.7603e-05
0.016915,0.36458,0.36912,0.3751,0.0010344,0.74597,0.0042279,0.0019833,8.5501e-05
0.017721,0.36458,0.36912,0.3751,0.0010358,0.74557,0.0046393,0.0019778,9.3774e-05
0.018526,0.36458,0.36912,0.37511,0.0010373,0.74515,0.0050696,0.0019721,0.00010242
0.019332,0.36458,0.36912,0.37511,0.0010388,0.74471,0.0055189,0.0019661,0.00011144
0.020137,0.36458,0.36912,0.37512,0.0010403,0.74425,0.0059872,0.0019599,0.00012082
0.020942,0.36458,0.36912,0.37512,0.001042,0.74377,0.0064743,0.0019534,0.00013057
0.021748,0.36458,0.36912,0.37513,0.0010437,0.74328,0.0069803,0.0019467,0.00014069
0.022553,0.36458,0.36912,0.37513,0.0010454,0.74276,0.0075052,0.0019397,0.00015118
0.023359,0.36458,0.36913,0.37514,0.0010473,0.74223,0.0080489,0.0019325,0.00016202
0.024164,0.36458,0.36913,0.37514,0.0010492,0.74167,0.0086114,0.0019251,0.00017322
0.02497,0.36458,0.36913,0.37515,0.0010511,0.7411,0.0091927,0.0019174,0.00018479
0.025775,0.36458,0.36913,0.37515,0.0010531,0.74051,0.0097927,0.0019095,0.0001967
0.026581,0.36458,0.36913,0.37516,0.0010552,0.7399,0.010411,0.0019014,0.00020897
0.027386,0.36458,0.36913,0.37516,0.0010573,0.73927,0.011049,0.001893,0.00022159
0.028192,0.36458,0.36913,0.37517,0.0010595,0.73863,0.011705,0.0018844,0.00023456
0.028997,0.36458,0.36913,0.37517,0.0010617,0.73796,0.012379,0.0018756,0.00024788
0.029803,0.36458,0.36914,0.37517,0.001064,0.73728,0.013073,0.0018665,0.00026154
0.030608,0.36458,0.36914,0.37518,0.0010664,0.73657,0.013784,0.0018573,0.00027554
0.031414,0.36458,0.36914,0.37518,0.0010688,0.73585,0.014515,0.0018478,0.00028988
0.032219,0.36458,0.36914,0.37519,0.0010713,0.73511,0.015263,0.0018381,0.00030455
0.033025,0.36458,0.36914,0.37519,0.0010739,0.73436,0.016031,0.0018282,0.00031956
0.03383,0.36458,0.36914,0.3752,0.0010765,0.73358,0.016816,0.0018181,0.00033489
0.034636,0.36458,0.36914,0.3752,0.0010792,0.73278,0.01762,0.0018078,0.00035056
0.035441,0.36458,0.36915,0.37521,0.0010819,0.73197,0.018442,0.0017972,0.00036655
0.036247,0.36458,0.36915,0.37521,0.0010847,0.73114,0.019283,0.0017865,0.00038286
0.037052,0.36458,0.36915,0.37522,0.0010875,0.73029,0.020141,0.0017756,0.00039948
0.037858,0.36458,0.36915,0.37522,0.0010904,0.72942,0.021018,0.0017645,0.00041643
0.038663,0.36458,0.36915,0.37522,0.0010934,0.72854,0.021913,0.0017532,0.00043368
0.039469,0.36458,0.36915,0.37523,0.0010965,0.72763,0.022826,0.0017417,0.00045125
0.040274,0.36458,0.36916,0.37523,0.0010995,0.72671,0.023757,0.00173,0.00046912
0.041079,0.36458,0.36916,0.37524,0.0011027,0.72577,0.024707,0.0017181,0.00048729
0.041885,0.36458,0.36916,0.37524,0.0011059,0.72481,0.025674,0.0017061,0.00050576
0.04269,0.36458,0.36916,0.37525,0.0011092,0.72384,0.026659,0.0016938,0.00052452
0.043496,0.36458,0.36916,0.37525,0.0011125,0.72284,0.027661,0.0016815,0.00054358
0.044301,0.36458,0.36917,0.37526,0.0011159,0.72183,0.028682,0.0016689,0.00056293
0.045107,0.36458,0.36917,0.37526,0.0011194,0.7208,0.02972,0.0016562,0.00058256
0.045912,0.36458,0.36917,0.37527,0.0011229,0.71975,0.030776,0.0016433,0.00060247
0.046718,0.36458,0.36917,0.37527,0.0011264,0.71869,0.03185,0.0016302,0.00062266
0.047523,0.36458,0.36917,0.37527,0.0011301,0.71761,0.032941,0.001617,0.00064312
0.048329,0.36458,0.36918,0.37528,0.0011338,0.71651,0.03405,0.0016037,0.00066386
0.049134,0.36458,0.36918,0.37528,0.0011375,0.71539,0.035176,0.0015902,0.00068486
0.04994,0.36458,0.36918,0.37529,0.0011413,0.71425,0.03632,0.0015765,0.00070612
0.050745,0.36458,0.36918,0.37529,0.0011452,0.7131,0.037481,0.0015627,0.00072764
0.051551,0.36458,0.36918,0.3753,0.0011491,0.71193,0.038659,0.0015488,0.00074942
0.052356,0.36458,0.36919,0.3753,0.0011531,0.71075,0.039855,0.0015347,0.00077144
0.053162,0.36458,0.36919,0.3753,0.0011571,0.70954,0.041067,0.0015206,0.00079372
0.053967,0.36458,0.36919,0.37531,0.0011612,0.70832,0.042297,0.0015062,0.00081623
0.054773,0.36458,0.36919,0.37531,0.0011654,0.70708,0.043544,0.0014918,0.00083899
0.055578,0.36458,0.3692,0.37532,0.0011696,0.70583,0.044808,0.0014773,0.00086198
0.056384,0.36458,0.3692,0.37532,0.0011739,0.70455,0.046089,0.0014626,0.0008852
0.057189,0.36458,0.3692,0.37533,0.0011782,0.70326,0.047386,0.0014478,0.00090864
0.057995,0.36458,0.3692,0.37533,0.0011826,0.70196,0.0487,0.001433,0.00093231
0.0588,0.36458,0.36921,0.37533,0.0011871,0.70064,0.050032,0.001418,0.0009562
0.059606,0.36458,0.36921,0.37534,0.0011916,0.6993,0.051379,0.0014029,0.00098029
0.060411,0.36458,0.36921,0.37534,0.0011962,0.69794,0.052744,0.0013877,0.0010046
0.061216,0.36458,0.36921,0.37535,0.0012008,0.69657,0.054124,0.0013725,0.0010291
0.062022,0.36458,0.36922,0.37535,0.0012055,0.69518,0.055522,0.0013571,0.0010538
0.062827,0.36458,0.36922,0.37535,0.0012102,0.69377,0.056935,0.0013417,0.0010787
0.063633,0.36458,0.36922,0.37536,0.001215,0.69235,0.058365,0.0013262,0.0011038
0.064438,0.36458,0.36922,0.37536,0.0012199,0.69091,0.059811,0.0013106,0.0011291
0.065244,0.36458,0.36923,0.37537,0.0012248,0.68946,0.061273,0.001295,0.0011546
0.066049,0.36458,0.36923,0.37537,0.0012298,0.68799,0.062752,0.0012793,0.0011802
0.066855,0.36458,0.36923,0.37537,0.0012348,0.6865,0.064246,0.0012635,0.0012061
0.06766,0.36458,0.36923,0.37538,0.0012399,0.685,0.065756,0.0012477,0.0012321
0.068466,0.36458,0.36924,0.37538,0.001245,0.68348,0.067282,0.0012319,0.0012582
0.069271,0.36458,0.36924,0.37539,0.0012502,0.68195,0.068824,0.0012159,0.0012845
0.070077,0.36458,0.36924,0.37539,0.0012555,0.6804,0.070382,0.0012,0.001311
0.070882,0.36458,0.36925,0.37539,0.0012608,0.67883,0.071955,0.001184,0.0013376
0.071688,0.36458,0.36925,0.3754,0.0012662,0.67725,0.073544,0.001168,0.0013644
0.072493,0.36458,0.36925,0.3754,0.0012716,0.67566,0.075148,0.0011519,0.0013913
0.073299,0.36458,0.36925,0.37541,0.0012771,0.67404,0.076767,0.0011358,0.0014184
0.074104,0.36458,0.36926,0.37541,0.0012826,0.67242,0.078402,0.0011197,0.0014455
0.07491,0.36458,0.36926,0.37541,0.0012882,0.67077,0.080052,0.0011036,0.0014729
0.075715,0.36458,0.36926,0.37542,0.0012939,0.66912,0.081717,0.0010875,0.0015003
0.076521,0.36458,0.36927,0.37542,0.0012996,0.66744,0.083397,0.0010714,0.0015278
0.077326,0.36458,0.36927,0.37542,0.0013054,0.66576,0.085092,0.0010552,0.0015555
0.078132,0.36458,0.36927,0.37543,0.0013112,0.66405,0.086802,0.0010391,0.0015833
0.078937,0.36458,0.36928,0.37543,0.0013171,0.66234,0.088527,0.001023,0.0016112
0.079743,0.36458,0.36928,0.37544,0.001323,0.66061,0.090266,0.0010069,0.0016391
0.080548,0.36458,0.36928,0.37544,0.001329,0.65886,0.09202,0.00099079,0.0016672
0.081353,0.36458,0.36928,0.37544,0.001335,0.6571,0.093788,0.00097471,0.0016954
0.082159,0.36458,0.36929,0.37545,0.0013411,0.65532,0.095571,0.00095866,0.0017236
0.082964,0.36458,0.36929,0.37545,0.0013473,0.65353,0.097368,0.00094264,0.001752
0.08377,0.36458,0.36929,0.37545,0.0013535,0.65173,0.099179,0.00092665,0.0017804
0.084575,0.36458,0.3693,0.37546,0.0013598,0.64991,0.101,0.0009107,0.0018088
0.085381,0.36458,0.3693,0.37546,0.0013661,0.64808,0.10284,0.00089479,0.0018374
0.086186,0.36458,0.3693,0.37546,0.0013725,0.64623,0.1047,0.00087893,0.001866
0.086992,0.36458,0.36931,0.37547,0.0013789,0.64437,0.10657,0.00086312,0.0018947
0.087797,0.36458,0.36931,0.37547,0.0013854,0.6425,0.10845,0.00084737,0.0019234
0.088603,0.36458,0.36931,0.37547,0.0013919,0.64061,0.11034,0.00083167,0.0019522
0.089408,0.36458,0.36932,0.37548,0.0013985,0.63871,0.11225,0.00081604,0.001981
0.090214,0.36458,0.36932,0.37548,0.0014051,0.63679,0.11417,0.00080047,0.0020098
0.091019,0.36458,0.36932,0.37548,0.0014118,0.63486,0.11611,0.00078498,0.0020387
0.091825,0.36458,0.36933,0.37549,0.0014186,0.63292,0.11805,0.00076957,0.0020676
0.09263,0.36458,0.36933,0.37549,0.0014254,0.63097,0.12002,0.00075424,0.0020966
0.093436,0.36458,0.36933,0.37549,0.0014323,0.629,0.12199,0.00073899,0.0021255
0.094241,0.36458,0.36934,0.3755,0.0014392,0.62702,0.12398,0.00072383,0.0021545
0.095047,0.36458,0.36934,0.3755,0.0014461,0.62502,0.12598,0.00070877,0.0021835
0.095852,0.36458,0.36934,0.3755,0.0014532,0.62302,0.12799,0.0006938,0.0022125
0.096658,0.36458,0.36935,0.37551,0.0014602,0.621,0.13002,0.00067893,0.0022415
0.097463,0.36458,0.36935,0.37551,0.0014673,0.61897,0.13206,0.00066418,0.0022705
0.098269,0.36458,0.36935,0.37551,0.0014745,0.61692,0.13411,0.00064953,0.0022995
0.099074,0.36458,0.36936,0.37552,0.0014817,0.61486,0.13617,0.00063499,0.0023285
0.09988,0.36458,0.36936,0.37552,0.001489,0.61279,0.13824,0.00062058,0.0023575
0.10069,0.36458,0.36936,0.37552,0.0014964,0.61071,0.14033,0.00060628,0.0023864
0.10149,0.36458,0.36937,0.37553,0.0015037,0.60862,0.14243,0.00059212,0.0024154
0.1023,0.36458,0.36937,0.37553,0.0015112,0.60651,0.14454,0.00057808,0.0024443
0.1031,0.36458,0.36937,0.37553,0.0015187,0.6044,0.14667,0.00056418,0.0024731
0.10391,0.36458,0.36937,0.37553,0.0015262,0.60227,0.1488,0.00055041,0.002502
0.10471,0.36458,0.36938,0.37554,0.0015338,0.60013,0.15095,0.00053679,0.0025308
0.10552,0.36458,0.36938,0.37554,0.0015414,0.59797,0.15311,0.00052332,0.0025595
0.10632,0.36458,0.36938,0.37554,0.0015491,0.59581,0.15527,0.00050999,0.0025882
0.10713,0.36458,0.36939,0.37555,0.0015568,0.59364,0.15746,0.00049681,0.0026169
0.10793,0.36458,0.36939,0.37555,0.0015646,0.59145,0.15965,0.0004838,0.0026455
0.10874,0.36458,0.36939,0.37555,0.0015725,0.58925,0.16185,0.00047094,0.002674
0.10955,0.36458,0.3694,0.37555,0.0015804,0.58704,0.16406,0.00045825,0.0027025
0.11035,0.36458,0.3694,0.37556,0.0015883,0.58483,0.16629,0.00044572,0.0027309
0.11116,0.36458,0.3694,0.37556,0.0015963,0.5826,0.16852,0.00043337,0.0027592
0.11196,0.36458,0.36941,0.37556,0.0016043,0.58036,0.17077,0.00042119,0.0027874
0.11277,0.36458,0.36941,0.37556,0.0016124,0.5781,0.17303,0.00040918,0.0028156
0.11357,0.36458,0.36941,0.37557,0.0016205,0.57584,0.17529,0.00039736,0.0028437
0.11438,0.36458,0.36942,0.37557,0.0016287,0.57357,0.17757,0.00038573,0.0028717
0.11518,0.36458,0.36942,0.37557,0.001637,0.57129,0.17986,0.00037428,0.0028996
0.11599,0.36458,0.36942,0.37557,0.0016452,0.569,0.18215,0.00036302,0.0029274
0.11679,0.36458,0.36943,0.37558,0.0016536,0.5667,0.18446,0.00035196,0.0029552
0.1176,0.36458,0.36943,0.37558,0.0016619,0.56438,0.18678,0.0003411,0.0029828
0.11841,0.36458,0.36943,0.37558,0.0016704,0.56206,0.1891,0.00033043,0.0030103
0.11921,0.36458,0.36944,0.37558,0.0016788,0.55973,0.19144,0.00031997,0.0030377
0.12002,0.36458,0.36944,0.37559,0.0016873,0.55739,0.19378,0.00030971,0.003065
0.12082,0.36458,0.36944,0.37559,0.0016959,0.55504,0.19614,0.00029967,0.0030922
0.12163,0.36458,0.36945,0.37559,0.0017045,0.55268,0.1985,0.00028984,0.0031192
0.12243,0.36458,0.36945,0.37559,0.0017132,0.55031,0.20087,0.00028022,0.0031461
0.12324,0.36458,0.36945,0.3756,0.0017219,0.54794,0.20326,0.00027082,0.003173
0.12404,0.36458,0.36946,0.3756,0.0017306,0.54555,0.20565,0.00026164,0.0031996
0.12485,0.36458,0.36946,0.3756,0.0017394,0.54316,0.20804,0.00025268,0.0032262
0.12565,0.36458,0.36946,0.3756,0.0017483,0.54075,0.21045,0.00024395,0.0032526
0.12646,0.36458,0.36946,0.3756,0.0017572,0.53834,0.21287,0.00023545,0.0032789
0.12727,0.36458,0.36947,0.37561,0.0017661,0.53592,0.21529,0.00022717,0.003305
0.12807,0.36458,0.36947,0.37561,0.0017751,0.53349,0.21772,0.00021913,0.003331
0.12888,0.36458,0.36947,0.37561,0.0017841,0.53106,0.22017,0.00021133,0.0033568
0.12968,0.36458,0.36948,0.37561,0.0017932,0.52861,0.22261,0.00020376,0.0033825
0.13049,0.36458,0.36948,0.37561,0.0018023,0.52616,0.22507,0.00019643,0.0034081
0.13129,0.36458,0.36948,0.37562,0.0018114,0.5237,0.22753,0.00018935,0.0034335
0.1321,0.36458,0.36949,0.37562,0.0018206,0.52123,0.23001,0.00018251,0.0034587
0.1329,0.36458,0.36949,0.37562,0.0018299,0.51876,0.23248,0.00017591,0.0034838
0.13371,0.36458,0.36949,0.37562,0.0018391,0.51627,0.23497,0.00016956,0.0035087
0.13452,0.36458,0.36949,0.37562,0.0018485,0.51378,0.23746,0.00016347,0.0035335
0.13532,0.36458,0.3695,0.37563,0.0018578,0.51129,0.23996,0.00015762,0.003558
0.13613,0.36458,0.3695,0.37563,0.0018672,0.50878,0.24247,0.00015203,0.0035825
0.13693,0.36458,0.3695,0.37563,0.0018767,0.50627,0.24499,0.00014669,0.0036067
0.13774,0.36458,0.3695,0.37563,0.0018862,0.50375,0.24751,0.0001416,0.0036308
0.13854,0.36458,0.36951,0.37563,0.0018957,0.50123,0.25003,0.00013678,0.0036547
0.13935,0.36458,0.36951,0.37563,0.0019053,0.4987,0.25257,0.00013222,0.0036784
0.14015,0.36458,0.36951,0.37564,0.0019149,0.49616,0.25511,0.00012791,0.0037019
0.14096,0.36458,0.36952,0.37564,0.0019246,0.49362,0.25765,0.00012387,0.0037253
0.14176,0.36458,0.36952,0.37564,0.0019343,0.49107,0.26021,0.00012009,0.0037484
0.14257,0.36458,0.36952,0.37564,0.001944,0.48852,0.26276,0.00011658,0.0037714
0.14338,0.36458,0.36952,0.37564,0.0019538,0.48595,0.26533,0.00011333,0.0037942
0.14418,0.36458,0.36952,0.37564,0.0019636,0.48339,0.2679,0.00011035,0.0038169
0.14499,0.36458,0.36953,0.37564,0.0019735,0.48082,0.27047,0.00010764,0.0038393
0.14579,0.36458,0.36953,0.37565,0.0019834,0.47824,0.27305,0.00010519,0.0038615
0.1466,0.36458,0.36953,0.37565,0.0019933,0.47565,0.27564,0.00010302,0.0038836
0.1474,0.36458,0.36953,0.37565,0.0020033,0.47307,0.27823,0.00010111,0.0039054
0.14821,0.36458,0.36954,0.37565,0.0020133,0.47047,0.28082,9.9482e-05,0.0039271
0.14901,0.36458,0.36954,0.37565,0.0020233,0.46788,0.28343,9.812e-05,0.0039485
0.14982,0.36458,0.36954,0.37565,0.0020334,0.46527,0.28603,9.703e-05,0.0039698
0.15062,0.36458,0.36954,0.37565,0.0020435,0.46267,0.28864,9.6213e-05,0.0039908
0.15143,0.36458,0.36954,0.37565,0.0020537,0.46005,0.29125,9.5669e-05,0.0040117
0.15224,0.36458,0.36955,0.37565,0.0020639,0.45744,0.29387,9.5398e-05,0.0040323
0.15304,0.36458,0.36955,0.37566,0.0020741,0.45482,0.29649,9.5401e-05,0.0040528
0.15385,0.36458,0.36955,0.37566,0.0020844,0.45219,0.29912,9.5677e-05,0.004073
0.15465,0.36458,0.36955,0.37566,0.0020947,0.44956,0.30175,9.6228e-05,0.0040931
0.15546,0.36458,0.36955,0.37566,0.002105,0.44693,0.30439,9.7052e-05,0.0041129
0.15626,0.36458,0.36956,0.37566,0.0021154,0.4443,0.30702,9.815e-05,0.0041326
0.15707,0.36458,0.36956,0.37566,0.0021258,0.44166,0.30966,9.9522e-05,0.004152
0.15787,0.36458,0.36956,0.37566,0.0021362,0.43901,0.31231,0.00010117,0.0041713
0.15868,0.36458,0.36956,0.37566,0.0021467,0.43637,0.31496,0.00010309,0.0041903
0.15949,0.36458,0.36956,0.37566,0.0021572,0.43372,0.31761,0.00010528,0.0042091
0.16029,0.36458,0.36956,0.37566,0.0021677,0.43107,0.32026,0.00010774,0.0042277
0.1611,0.36458,0.36957,0.37566,0.0021783,0.42841,0.32292,0.00011048,0.0042461
0.1619,0.36458,0.36957,0.37566,0.0021889,0.42575,0.32558,0.00011349,0.0042643
0.16271,0.36458,0.36957,0.37567,0.0021995,0.42309,0.32824,0.00011676,0.0042823
0.16351,0.36458,0.36957,0.37567,0.0022102,0.42043,0.3309,0.00012031,0.0043001
0.16432,0.36458,0.36957,0.37567,0.0022209,0.41776,0.33357,0.00012413,0.0043176
0.16512,0.36458,0.36957,0.37567,0.0022316,0.4151,0.33624,0.00012822,0.004335
0.16593,0.36458,0.36957,0.37567,0.0022424,0.41243,0.33891,0.00013257,0.0043522
0.16673,0.36458,0.36957,0.37567,0.0022532,0.40975,0.34158,0.00013719,0.0043691
0.16754,0.36458,0.36957,0.37567,0.002264,0.40708,0.34426,0.00014208,0.0043859
0.16835,0.36458,0.36958,0.37567,0.0022748,0.40441,0.34693,0.00014723,0.0044024
0.16915,0.36458,0.36958,0.37567,0.0022857,0.40173,0.34961,0.00015265,0.0044187
0.16996,0.36458,0.36958,0.37567,0.0022966,0.39905,0.35229,0.00015832,0.0044349
0.17076,0.36458,0.36958,0.37567,0.0023075,0.39637,0.35497,0.00016426,0.0044508
0.17157,0.36458,0.36958,0.37567,0.0023185,0.39369,0.35765,0.00017046,0.0044665
0.17237,0.36458,0.36958,0.37567,0.0023295,0.39101,0.36033,0.00017691,0.004482
0.17318,0.36458,0.36958,0.37567,0.0023405,0.38833,0.36301,0.00018362,0.0044973
0.17398,0.36458,0.36958,0.37567,0.0023515,0.38565,0.36569,0.00019059,0.0045125
0.17479,0.36458,0.36958,0.37567,0.0023626,0.38296,0.36838,0.0001978,0.0045274
0.17559,0.36458,0.36958,0.37567,0.0023737,0.38028,0.37106,0.00020527,0.0045421
0.1764,0.36458,0.36958,0.37567,0.0023848,0.3776,0.37375,0.00021299,0.0045566
0.17721,0.36458,0.36958,0.37567,0.0023959,0.37491,0.37643,0.00022096,0.0045709
0.17801,0.36458,0.36958,0.37567,0.0024071,0.37223,0.37911,0.00022917,0.004585
0.17882,0.36458,0.36958,0.37567,0.0024183,0.36955,0.3818,0.00023762,0.0045989
0.17962,0.36458,0.36958,0.37567,0.0024295,0.36686,0.38448,0.00024632,0.0046127
0.18043,0.36458,0.36958,0.37567,0.0024407,0.36418,0.38716,0.00025526,0.0046262
0.18123,0.36458,0.36958,0.37567,0.002452,0.3615,0.38985,0.00026443,0.0046395
0.18204,0.36458,0.36958,0.37567,0.0024633,0.35881,0.39253,0.00027384,0.0046527
0.18284,0.36458,0.36958,0.37567,0.0024746,0.35613,0.39521,0.00028348,0.0046656
0.18365,0.36458,0.36958,0.37567,0.0024859,0.35345,0.39789,0.00029335,0.0046784
0.18445,0.36458,0.36958,0.37567,0.0024972,0.35077,0.40057,0.00030345,0.004691
0.18526,0.36458,0.36958,0.37567,0.0025086,0.3481,0.40324,0.00031377,0.0047034
0.18607,0.36458,0.36958,0.37567,0.00252,0.34542,0.40592,0.00032431,0.0047156
0.18687,0.36458,0.36958,0.37567,0.0025314,0.34274,0.40859,0.00033508,0.0047277
0.18768,0.36458,0.36958,0.37567,0.0025428,0.34007,0.41126,0.00034606,0.0047395
0.18848,0.36458,0.36958,0.37567,0.0025542,0.3374,0.41393,0.00035726,0.0047512
0.18929,0.36458,0.36958,0.37567,0.0025657,0.33473,0.4166,0.00036867,0.0047627
0.19009,0.36458,0.36958,0.37567,0.0025772,0.33206,0.41927,0.00038028,0.004774
0.1909,0.36458,0.36957,0.37567,0.0025887,0.3294,0.42193,0.00039211,0.0047852
0.1917,0.36458,0.36957,0.37567,0.0026002,0.32674,0.4246,0.00040413,0.0047962
0.19251,0.36458,0.36957,0.37566,0.0026117,0.32407,0.42725,0.00041636,0.004807
0.19332,0.36458,0.36957,0.37566,0.0026232,0.32142,0.42991,0.00042878,0.0048177
0.19412,0.36458,0.36957,0.37566,0.0026348,0.31876,0.43256,0.00044139,0.0048282
0.19493,0.36458,0.36957,0.37566,0.0026464,0.31611,0.43522,0.0004542,0.0048385
0.19573,0.36458,0.36957,0.37566,0.0026579,0.31346,0.43786,0.00046719,0.0048487
0.19654,0.36458,0.36956,0.37566,0.0026695,0.31081,0.44051,0.00048037,0.0048587
0.19734,0.36458,0.36956,0.37566,0.0026812,0.30817,0.44315,0.00049372,0.0048686
0.19815,0.36458,0.36956,0.37566,0.0026928,0.30553,0.44579,0.00050726,0.0048783
0.19895,0.36458,0.36956,0.37566,0.0027044,0.3029,0.44842,0.00052096,0.0048879
0.19976,0.36458,0.36956,0.37566,0.0027161,0.30026,0.45105,0.00053484,0.0048973
0.20056,0.36458,0.36955,0.37566,0.0027277,0.29764,0.45368,0.00054888,0.0049066
0.20137,0.36458,0.36955,0.37566,0.0027394,0.29501,0.4563,0.00056309,0.0049157
0.20218,0.36458,0.36955,0.37565,0.0027511,0.29239,0.45892,0.00057745,0.0049247
0.20298,0.36458,0.36955,0.37565,0.0027628,0.28978,0.46153,0.00059197,0.0049336
0.20379,0.36458,0.36955,0.37565,0.0027745,0.28716,0.46414,0.00060665,0.0049423
0.20459,0.36458,0.36954,0.37565,0.0027862,0.28456,0.46674,0.00062147,0.0049509
0.2054,0.36458,0.36954,0.37565,0.0027979,0.28196,0.46934,0.00063643,0.0049594
0.2062,0.36458,0.36954,0.37565,0.0028096,0.27936,0.47194,0.00065153,0.0049677
0.20701,0.36458,0.36953,0.37565,0.0028214,0.27676,0.47453,0.00066678,0.004976
0.20781,0.36458,0.36953,0.37565,0.0028331,0.27418,0.47711,0.00068215,0.0049841
0.20862,0.36458,0.36953,0.37564,0.0028449,0.27159,0.47969,0.00069765,0.0049921
0.20942,0.36458,0.36953,0.37564,0.0028566,0.26902,0.48227,0.00071328,0.005
0.21023,0.36458,0.36952,0.37564,0.0028684,0.26645,0.48484,0.00072903,0.0050077
0.21104,0.36458,0.36952,0.37564,0.0028801,0.26388,0.4874,0.00074489,0.0050154
0.21184,0.36458,0.36952,0.37564,0.0028919,0.26132,0.48996,0.00076087,0.0050229
0.21265,0.36458,0.36951,0.37564,0.0029037,0.25876,0.49251,0.00077695,0.0050304
0.21345,0.36458,0.36951,0.37564,0.0029155,0.25622,0.49506,0.00079314,0.0050378
0.21426,0.36458,0.36951,0.37563,0.0029272,0.25367,0.4976,0.00080943,0.005045
0.21506,0.36458,0.3695,0.37563,0.002939,0.25114,0.50013,0.00082582,0.0050522
0.21587,0.36458,0.3695,0.37563,0.0029508,0.24861,0.50266,0.0008423,0.0050593
0.21667,0.36458,0.36949,0.37563,0.0029626,0.24608,0.50518,0.00085886,0.0050663
0.21748,0.36458,0.36949,0.37563,0.0029744,0.24356,0.50769,0.00087551,0.0050732
0.21829,0.36458,0.36949,0.37563,0.0029861,0.24105,0.5102,0.00089223,0.00508
0.21909,0.36458,0.36948,0.37562,0.0029979,0.23855,0.5127,0.00090903,0.0050868
0.2199,0.36458,0.36948,0.37562,0.0030097,0.23605,0.51519,0.0009259,0.0050935
0.2207,0.36458,0.36947,0.37562,0.0030215,0.23357,0.51768,0.00094284,0.0051001
0.22151,0.36458,0.36947,0.37562,0.0030332,0.23108,0.52016,0.00095984,0.0051066
0.22231,0.36458,0.36946,0.37562,0.003045,0.22861,0.52263,0.00097689,0.0051131
0.22312,0.36458,0.36946,0.37562,0.0030568,0.22614,0.52509,0.000994,0.0051196
0.22392,0.36458,0.36946,0.37561,0.0030685,0.22368,0.52755,0.0010112,0.0051259
0.22473,0.36458,0.36945,0.37561,0.0030803,0.22123,0.52999,0.0010284,0.0051323
0.22553,0.36458,0.36945,0.37561,0.0030921,0.21879,0.53243,0.0010456,0.0051385
0.22634,0.36458,0.36944,0.37561,0.0031038,0.21635,0.53487,0.0010629,0.0051448
0.22715,0.36458,0.36944,0.37561,0.0031156,0.21392,0.53729,0.0010802,0.0051509
0.22795,0.36458,0.36943,0.3756,0.0031273,0.2115,0.5397,0.0010975,0.0051571
0.22876,0.36458,0.36942,0.3756,0.003139,0.20909,0.54211,0.0011148,0.0051632
0.22956,0.36458,0.36942,0.3756,0.0031507,0.20669,0.54451,0.0011322,0.0051693
0.23037,0.36458,0.36941,0.3756,0.0031625,0.20429,0.5469,0.0011496,0.0051753
0.23117,0.36458,0.36941,0.37559,0.0031742,0.20191,0.54928,0.001167,0.0051813
0.23198,0.36458,0.3694,0.37559,0.0031858,0.19953,0.55165,0.0011844,0.0051873
0.23278,0.36458,0.3694,0.37559,0.0031975,0.19716,0.55402,0.0012018,0.0051933
0.23359,0.36458,0.36939,0.37559,0.0032092,0.19481,0.55637,0.0012191,0.0051993
0.23439,0.36458,0.36939,0.37559,0.0032209,0.19246,0.55871,0.0012365,0.0052052
0.2352,0.36458,0.36938,0.37558,0.0032325,0.19012,0.56105,0.0012539,0.0052111
0.23601,0.36458,0.36937,0.37558,0.0032441,0.18779,0.56337,0.0012712,0.0052171
0.23681,0.36458,0.36937,0.37558,0.0032558,0.18547,0.56569,0.0012885,0.005223
0.23762,0.36458,0.36936,0.37558,0.0032674,0.18315,0.568,0.0013058,0.0052289
0.23842,0.36458,0.36935,0.37557,0.003279,0.18085,0.57029,0.0013231,0.0052349
0.23923,0.36458,0.36935,0.37557,0.0032905,0.17856,0.57258,0.0013403,0.0052408
0.24003,0.36458,0.36934,0.37557,0.0033021,0.17628,0.57486,0.0013574,0.0052467
0.24084,0.36458,0.36933,0.37557,0.0033136,0.17401,0.57712,0.0013746,0.0052527
0.24164,0.36458,0.36933,0.37556,0.0033252,0.17175,0.57938,0.0013917,0.0052587
0.24245,0.36458,0.36932,0.37556,0.0033367,0.1695,0.58162,0.0014087,0.0052647
0.24325,0.36458,0.36931,0.37556,0.0033482,0.16726,0.58386,0.0014256,0.0052707
0.24406,0.36458,0.36931,0.37556,0.0033597,0.16503,0.58608,0.0014425,0.0052768
0.24487,0.36458,0.3693,0.37555,0.0033711,0.16281,0.58829,0.0014594,0.0052829
0.24567,0.36458,0.36929,0.37555,0.0033825,0.1606,0.5905,0.0014761,0.005289
0.24648,0.36458,0.36928,0.37555,0.003394,0.15841,0.59269,0.0014928,0.0052951
0.24728,0.36458,0.36928,0.37554,0.0034053,0.15622,0.59487,0.0015094,0.0053013
0.24809,0.36458,0.36927,0.37554,0.0034167,0.15405,0.59704,0.0015259,0.0053075
0.24889,0.36458,0.36926,0.37554,0.0034281,0.15188,0.59919,0.0015423,0.0053138
0.2497,0.36458,0.36925,0.37554,0.0034394,0.14973,0.60134,0.0015586,0.0053201
0.2505,0.36458,0.36925,0.37553,0.0034507,0.14759,0.60347,0.0015749,0.0053265
0.25131,0.36458,0.36924,0.37553,0.003462,0.14547,0.60559,0.001591,0.0053329
0.25212,0.36458,0.36923,0.37553,0.0034732,0.14335,0.60771,0.001607,0.0053394
0.25292,0.36458,0.36922,0.37552,0.0034845,0.14124,0.6098,0.0016229,0.005346
0.25373,0.36458,0.36921,0.37552,0.0034957,0.13915,0.61189,0.0016387,0.0053526
0.25453,0.36458,0.36921,0.37552,0.0035068,0.13707,0.61397,0.0016544,0.0053593
0.25534,0.36458,0.3692,0.37551,0.003518,0.135,0.61603,0.0016699,0.005366
0.25614,0.36458,0.36919,0.37551,0.0035291,0.13295,0.61808,0.0016853,0.0053729
0.25695,0.36458,0.36918,0.37551,0.0035402,0.1309,0.62012,0.0017006,0.0053798
0.25775,0.36458,0.36917,0.37551,0.0035513,0.12887,0.62214,0.0017158,0.0053867
0.25856,0.36458,0.36916,0.3755,0.0035623,0.12685,0.62415,0.0017308,0.0053938
0.25936,0.36458,0.36916,0.3755,0.0035733,0.12485,0.62615,0.0017457,0.0054009
0.26017,0.36458,0.36915,0.3755,0.0035843,0.12285,0.62814,0.0017604,0.0054081
0.26098,0.36458,0.36914,0.37549,0.0035952,0.12087,0.63011,0.0017749,0.0054155
0.26178,0.36458,0.36913,0.37549,0.0036061,0.11891,0.63207,0.0017893,0.0054229
0.26259,0.36458,0.36912,0.37549,0.003617,0.11695,0.63402,0.0018036,0.0054304
0.26339,0.36458,0.36911,0.37548,0.0036278,0.11501,0.63595,0.0018177,0.005438
0.2642,0.36458,0.3691,0.37548,0.0036386,0.11308,0.63788,0.0018316,0.0054456
0.265,0.36458,0.36909,0.37548,0.0036494,0.11117,0.63978,0.0018454,0.0054534
0.26581,0.36458,0.36908,0.37547,0.0036601,0.10927,0.64168,0.0018589,0.0054613
0.26661,0.36458,0.36907,0.37547,0.0036708,0.10738,0.64356,0.0018723,0.0054693
0.26742,0.36458,0.36906,0.37547,0.0036815,0.10551,0.64542,0.0018856,0.0054774
0.26822,0.36458,0.36905,0.37546,0.0036921,0.10365,0.64728,0.0018986,0.0054857
0.26903,0.36458,0.36904,0.37546,0.0037027,0.1018,0.64911,0.0019115,0.005494
0.26984,0.36458,0.36904,0.37546,0.0037133,0.099972,0.65094,0.0019241,0.0055024
0.27064,0.36458,0.36903,0.37545,0.0037238,0.098154,0.65275,0.0019366,0.005511
0.27145,0.36458,0.36902,0.37545,0.0037343,0.096351,0.65455,0.0019488,0.0055197
0.27225,0.36458,0.36901,0.37544,0.0037447,0.094562,0.65633,0.0019609,0.0055285
0.27306,0.36458,0.369,0.37544,0.0037551,0.092787,0.65809,0.0019728,0.0055374
0.27386,0.36458,0.36899,0.37544,0.0037654,0.091027,0.65985,0.0019844,0.0055464
0.27467,0.36458,0.36898,0.37543,0.0037757,0.089281,0.66159,0.0019959,0.0055556
0.27547,0.36458,0.36897,0.37543,0.003786,0.08755,0.66331,0.0020071,0.0055649
0.27628,0.36458,0.36896,0.37543,0.0037962,0.085834,0.66502,0.0020181,0.0055744
0.27709,0.36458,0.36895,0.37542,0.0038064,0.084133,0.66671,0.0020289,0.0055839
0.27789,0.36458,0.36893,0.37542,0.0038165,0.082446,0.66839,0.0020395,0.0055936
0.2787,0.36458,0.36892,0.37542,0.0038266,0.080774,0.67006,0.0020498,0.0056034
0.2795,0.36458,0.36891,0.37541,0.0038367,0.079118,0.6717,0.0020599,0.0056134
0.28031,0.36458,0.3689,0.37541,0.0038467,0.077477,0.67334,0.0020698,0.0056235
0.28111,0.36458,0.36889,0.3754,0.0038566,0.07585,0.67496,0.0020795,0.0056337
0.28192,0.36458,0.36888,0.3754,0.0038665,0.07424,0.67656,0.0020889,0.0056441
0.28272,0.36458,0.36887,0.3754,0.0038764,0.072644,0.67815,0.0020981,0.0056547
0.28353,0.36458,0.36886,0.37539,0.0038862,0.071064,0.67972,0.002107,0.0056653
0.28433,0.36458,0.36885,0.37539,0.0038959,0.0695,0.68128,0.0021157,0.0056761
0.28514,0.36458,0.36884,0.37538,0.0039056,0.067951,0.68282,0.0021242,0.0056871
0.28595,0.36458,0.36883,0.37538,0.0039153,0.066418,0.68434,0.0021324,0.0056982
0.28675,0.36458,0.36882,0.37538,0.0039249,0.064901,0.68585,0.0021404,0.0057094
0.28756,0.36458,0.36881,0.37537,0.0039344,0.0634,0.68734,0.0021481,0.0057208
0.28836,0.36458,0.3688,0.37537,0.0039439,0.061915,0.68882,0.0021555,0.0057324
0.28917,0.36458,0.36878,0.37536,0.0039534,0.060445,0.69028,0.0021627,0.005744
0.28997,0.36458,0.36877,0.37536,0.0039628,0.058992,0.69173,0.0021697,0.0057559
0.29078,0.36458,0.36876,0.37536,0.0039721,0.057555,0.69316,0.0021764,0.0057679
0.29158,0.36458,0.36875,0.37535,0.0039814,0.056135,0.69457,0.0021828,0.00578
0.29239,0.36458,0.36874,0.37535,0.0039906,0.05473,0.69597,0.002189,0.0057923
0.29319,0.36458,0.36873,0.37534,0.0039998,0.053342,0.69735,0.0021949,0.0058048
0.294,0.36458,0.36872,0.37534,0.0040089,0.051971,0.69871,0.0022005,0.0058174
0.29481,0.36458,0.36871,0.37534,0.004018,0.050616,0.70006,0.0022059,0.0058301
0.29561,0.36458,0.3687,0.37533,0.004027,0.049277,0.70139,0.002211,0.005843
0.29642,0.36458,0.36868,0.37533,0.0040359,0.047956,0.7027,0.0022158,0.0058561
0.29722,0.36458,0.36867,0.37532,0.0040448,0.046651,0.704,0.0022204,0.0058693
0.29803,0.36458,0.36866,0.37532,0.0040536,0.045363,0.70527,0.0022246,0.0058826
0.29883,0.36458,0.36865,0.37531,0.0040624,0.044092,0.70654,0.0022287,0.0058962
0.29964,0.36458,0.36864,0.37531,0.0040711,0.042838,0.70778,0.0022324,0.0059098
0.30044,0.36458,0.36863,0.37531,0.0040798,0.0416,0.70901,0.0022359,0.0059237
0.30125,0.36458,0.36862,0.3753,0.0040883,0.04038,0.71022,0.0022391,0.0059376
0.30206,0.36458,0.36861,0.3753,0.0040969,0.039177,0.71142,0.002242,0.0059518
0.30286,0.36458,0.36859,0.37529,0.0041053,0.037991,0.71259,0.0022446,0.005966
0.30367,0.36458,0.36858,0.37529,0.0041137,0.036823,0.71375,0.002247,0.0059805
0.30447,0.36458,0.36857,0.37528,0.004122,0.035672,0.7149,0.002249,0.0059951
0.30528,0.36458,0.36856,0.37528,0.0041303,0.034538,0.71602,0.0022508,0.0060098
0.30608,0.36458,0.36855,0.37528,0.0041385,0.033422,0.71713,0.0022523,0.0060247
0.30689,0.36458,0.36854,0.37527,0.0041466,0.032323,0.71822,0.0022536,0.0060397
0.30769,0.36458,0.36852,0.37527,0.0041547,0.031241,0.71929,0.0022545,0.0060549
0.3085,0.36458,0.36851,0.37526,0.0041627,0.030178,0.72035,0.0022552,0.0060702
0.3093,0.36458,0.3685,0.37526,0.0041706,0.029132,0.72138,0.0022556,0.0060857
0.31011,0.36458,0.36849,0.37525,0.0041785,0.028103,0.7224,0.0022557,0.0061013
0.31092,0.36458,0.36848,0.37525,0.0041863,0.027093,0.72341,0.0022555,0.0061171
0.31172,0.36458,0.36847,0.37524,0.004194,0.0261,0.72439,0.0022551,0.006133
0.31253,0.36458,0.36846,0.37524,0.0042017,0.025125,0.72536,0.0022544,0.0061491
0.31333,0.36458,0.36844,0.37524,0.0042093,0.024168,0.7263,0.0022533,0.0061652
0.31414,0.36458,0.36843,0.37523,0.0042168,0.023229,0.72723,0.0022521,0.0061816
0.31494,0.36458,0.36842,0.37523,0.0042243,0.022308,0.72815,0.0022505,0.0061981
0.31575,0.36458,0.36841,0.37522,0.0042316,0.021405,0.72904,0.0022486,0.0062147
0.31655,0.36458,0.3684,0.37522,0.004239,0.020521,0.72991,0.0022465,0.0062314
0.31736,0.36458,0.36839,0.37521,0.0042462,0.019654,0.73077,0.0022441,0.0062483
0.31816,0.36458,0.36838,0.37521,0.0042533,0.018806,0.73161,0.0022414,0.0062653
0.31897,0.36458,0.36837,0.3752,0.0042604,0.017975,0.73243,0.0022384,0.0062824
0.31978,0.36458,0.36835,0.3752,0.0042674,0.017164,0.73324,0.0022352,0.0062997
0.32058,0.36458,0.36834,0.37519,0.0042744,0.01637,0.73402,0.0022317,0.0063171
0.32139,0.36458,0.36833,0.37519,0.0042813,0.015595,0.73479,0.0022279,0.0063346
0.32219,0.36458,0.36832,0.37519,0.004288,0.014838,0.73553,0.0022238,0.0063523
0.323,0.36458,0.36831,0.37518,0.0042948,0.0141,0.73626,0.0022195,0.0063701
0.3238,0.36458,0.3683,0.37518,0.0043014,0.01338,0.73697,0.0022148,0.0063879
0.32461,0.36458,0.36829,0.37517,0.004308,0.012679,0.73766,0.00221,0.006406
0.32541,0.36458,0.36828,0.37517,0.0043144,0.011996,0.73834,0.0022048,0.0064241
0.32622,0.36458,0.36827,0.37516,0.0043208,0.011332,0.73899,0.0021994,0.0064423
0.32702,0.36458,0.36825,0.37516,0.0043272,0.010686,0.73963,0.0021937,0.0064606
0.32783,0.36458,0.36824,0.37515,0.0043334,0.01006,0.74025,0.0021877,0.0064791
0.32864,0.36458,0.36823,0.37515,0.0043396,0.0094514,0.74085,0.0021815,0.0064976
0.32944,0.36458,0.36822,0.37514,0.0043457,0.008862,0.74143,0.0021751,0.0065163
0.33025,0.36458,0.36821,0.37514,0.0043517,0.0082913,0.74199,0.0021683,0.0065351
0.33105,0.36458,0.3682,0.37513,0.0043576,0.0077394,0.74253,0.0021613,0.0065539
0.33186,0.36458,0.36819,0.37513,0.0043635,0.0072064,0.74305,0.0021541,0.0065729
0.33266,0.36458,0.36818,0.37513,0.0043692,0.0066921,0.74356,0.0021466,0.0065919
0.33347,0.36458,0.36817,0.37512,0.0043749,0.0061968,0.74404,0.0021388,0.006611
0.33427,0.36458,0.36816,0.37512,0.0043805,0.0057203,0.74451,0.0021308,0.0066302
0.33508,0.36458,0.36815,0.37511,0.004386,0.0052628,0.74496,0.0021226,0.0066495
0.33589,0.36458,0.36814,0.37511,0.0043915,0.0048241,0.74539,0.0021141,0.0066689
0.33669,0.36458,0.36813,0.3751,0.0043968,0.0044045,0.7458,0.0021053,0.0066884
0.3375,0.36458,0.36812,0.3751,0.0044021,0.0040038,0.74619,0.0020963,0.0067079
0.3383,0.36458,0.36811,0.37509,0.0044073,0.0036222,0.74656,0.0020871,0.0067275
0.33911,0.36458,0.3681,0.37509,0.0044124,0.0032596,0.74691,0.0020776,0.0067471
0.33991,0.36458,0.36809,0.37508,0.0044174,0.002916,0.74725,0.002068,0.0067669
0.34072,0.36458,0.36808,0.37508,0.0044223,0.0025914,0.74756,0.002058,0.0067867
0.34152,0.36458,0.36807,0.37507,0.0044272,0.002286,0.74786,0.0020479,0.0068065
0.34233,0.36458,0.36806,0.37507,0.0044319,0.0019996,0.74814,0.0020375,0.0068264
0.34313,0.36458,0.36805,0.37506,0.0044366,0.0017324,0.74839,0.0020269,0.0068464
0.34394,0.36458,0.36804,0.37506,0.0044412,0.0014843,0.74863,0.0020161,0.0068663
0.34475,0.36458,0.36803,0.37505,0.0044457,0.0012553,0.74885,0.002005,0.0068864
0.34555,0.36458,0.36802,0.37505,0.0044501,0.0010454,0.74905,0.0019938,0.0069065
0.34636,0.36458,0.36801,0.37504,0.0044544,0.00085472,0.74923,0.0019823,0.0069266
0.34716,0.36458,0.368,0.37504,0.0044587,0.00068319,0.7494,0.0019706,0.0069467
0.34797,0.36458,0.36799,0.37503,0.0044628,0.00053084,0.74954,0.0019587,0.0069669
0.34877,0.36458,0.36798,0.37503,0.0044669,0.00039767,0.74966,0.0019467,0.0069871
0.34958,0.36458,0.36798,0.37502,0.0044708,0.00028369,0.74977,0.0019344,0.0070073
0.35038,0.36458,0.36797,0.37502,0.0044747,0.00018891,0.74985,0.0019219,0.0070275
0.35119,0.36458,0.36796,0.37502,0.0044785,0.00011333,0.74992,0.0019092,0.0070478
0.35199,0.36458,0.36795,0.37501,0.0044822,5.6951e-05,0.74996,0.0018964,0.007068
0.3528,0.36458,0.36794,0.37501,0.0044858,1.978e-05,0.74999,0.0018833,0.0070883
0.35361,0.36458,0.36793,0.375,0.0044893,1.8178e-06,0.75,0.0018701,0.0071086
0.35441,0.36458,0.36793,0.375,0.0044928,3.0658e-06,0.74999,0.0018567,0.0071288
0.35522,0.36458,0.36792,0.37499,0.0044961,2.3524e-05,0.74996,0.0018431,0.0071491
0.35602,0.36458,0.36791,0.37499,0.0044993,6.3191e-05,0.74991,0.0018294,0.0071693
0.35683,0.36458,0.3679,0.37498,0.0045025,0.00012206,0.74984,0.0018155,0.0071895
0.35763,0.36458,0.36789,0.37498,0.0045055,0.00020014,0.74975,0.0018014,0.0072097
0.35844,0.36458,0.36789,0.37497,0.0045085,0.00029742,0.74965,0.0017871,0.0072299
0.35924,0.36458,0.36788,0.37497,0.0045114,0.00041389,0.74952,0.0017727,0.00725
0.36005,0.36458,0.36787,0.37496,0.0045142,0.00054955,0.74938,0.0017582,0.0072701
0.36086,0.36458,0.36787,0.37496,0.0045168,0.00070439,0.74921,0.0017435,0.0072902
0.36166,0.36458,0.36786,0.37495,0.0045194,0.00087841,0.74903,0.0017286,0.0073102
0.36247,0.36458,0.36785,0.37495,0.0045219,0.0010716,0.74882,0.0017136,0.0073302
0.36327,0.36458,0.36785,0.37494,0.0045243,0.0012839,0.7486,0.0016985,0.0073502
0.36408,0.36458,0.36784,0.37494,0.0045266,0.0015154,0.74836,0.0016833,0.00737
0.36488,0.36458,0.36783,0.37493,0.0045289,0.001766,0.7481,0.0016679,0.0073899
0.36569,0.36458,0.36783,0.37493,0.004531,0.0020358,0.74782,0.0016524,0.0074096
0.36649,0.36458,0.36782,0.37492,0.004533,0.0023246,0.74752,0.0016367,0.0074293
0.3673,0.36458,0.36781,0.37492,0.0045349,0.0026325,0.74721,0.001621,0.0074489
0.3681,0.36458,0.36781,0.37491,0.0045368,0.0029595,0.74687,0.0016051,0.0074684
0.36891,0.36458,0.3678,0.37491,0.0045385,0.0033056,0.74651,0.0015892,0.0074879
0.36972,0.36458,0.3678,0.37491,0.0045402,0.0036707,0.74614,0.0015731,0.0075072
0.37052,0.36458,0.36779,0.3749,0.0045417,0.0040548,0.74575,0.0015569,0.0075265
0.37133,0.36458,0.36779,0.3749,0.0045432,0.004458,0.74533,0.0015407,0.0075456
0.37213,0.36458,0.36778,0.37489,0.0045445,0.0048801,0.7449,0.0015243,0.0075647
0.37294,0.36458,0.36778,0.37489,0.0045458,0.0053211,0.74445,0.0015079,0.0075837
0.37374,0.36458,0.36777,0.37488,0.0045469,0.0057811,0.74398,0.0014914,0.0076025
0.37455,0.36458,0.36777,0.37488,0.004548,0.0062601,0.74349,0.0014748,0.0076212
0.37535,0.36458,0.36776,0.37487,0.004549,0.0067579,0.74299,0.0014581,0.0076398
0.37616,0.36458,0.36776,0.37487,0.0045498,0.0072746,0.74246,0.0014413,0.0076583
0.37696,0.36458,0.36776,0.37486,0.0045506,0.0078101,0.74192,0.0014245,0.0076767
0.37777,0.36458,0.36775,0.37486,0.0045513,0.0083644,0.74135,0.0014077,0.0076949
0.37858,0.36458,0.36775,0.37485,0.0045519,0.0089375,0.74077,0.0013908,0.007713
0.37938,0.36458,0.36774,0.37485,0.0045523,0.0095293,0.74017,0.0013738,0.0077309
0.38019,0.36458,0.36774,0.37484,0.0045527,0.01014,0.73955,0.0013568,0.0077487
0.38099,0.36458,0.36774,0.37484,0.004553,0.010769,0.73891,0.0013397,0.0077663
0.3818,0.36458,0.36774,0.37483,0.0045532,0.011417,0.73825,0.0013226,0.0077838
0.3826,0.36458,0.36773,0.37483,0.0045533,0.012084,0.73758,0.0013055,0.0078011
0.38341,0.36458,0.36773,0.37483,0.0045533,0.012769,0.73688,0.0012884,0.0078182
0.38421,0.36458,0.36773,0.37482,0.0045532,0.013473,0.73617,0.0012712,0.0078352
0.38502,0.36458,0.36773,0.37482,0.004553,0.014195,0.73544,0.001254,0.0078519
0.38582,0.36458,0.36772,0.37481,0.0045527,0.014935,0.73469,0.0012368,0.0078685
0.38663,0.36458,0.36772,0.37481,0.0045523,0.015695,0.73392,0.0012196,0.007885
0.38744,0.36458,0.36772,0.3748,0.0045518,0.016472,0.73313,0.0012024,0.0079012
0.38824,0.36458,0.36772,0.3748,0.0045512,0.017268,0.73233,0.0011852,0.0079172
0.38905,0.36458,0.36772,0.37479,0.0045505,0.018082,0.7315,0.001168,0.007933
0.38985,0.36458,0.36772,0.37479,0.0045497,0.018915,0.73066,0.0011508,0.0079486
0.39066,0.36458,0.36772,0.37478,0.0045488,0.019766,0.7298,0.0011336,0.007964
0.39146,0.36458,0.36772,0.37478,0.0045478,0.020635,0.72892,0.0011164,0.0079792
0.39227,0.36458,0.36772,0.37477,0.0045467,0.021522,0.72803,0.0010993,0.0079942
0.39307,0.36458,0.36772,0.37477,0.0045455,0.022427,0.72711,0.0010822,0.0080089
0.39388,0.36458,0.36772,0.37477,0.0045443,0.02335,0.72618,0.0010651,0.0080234
0.39469,0.36458,0.36772,0.37476,0.0045429,0.024292,0.72523,0.001048,0.0080377
0.39549,0.36458,0.36772,0.37476,0.0045414,0.025251,0.72426,0.001031,0.0080517
0.3963,0.36458,0.36772,0.37475,0.0045398,0.026228,0.72328,0.0010141,0.0080655
0.3971,0.36458,0.36772,0.37475,0.0045381,0.027223,0.72227,0.00099718,0.0080791
0.39791,0.36458,0.36772,0.37474,0.0045364,0.028236,0.72125,0.00098034,0.0080924
0.39871,0.36458,0.36772,0.37474,0.0045345,0.029267,0.72021,0.00096355,0.0081054
0.39952,0.36458,0.36772,0.37473,0.0045325,0.030315,0.71915,0.00094683,0.0081182
0.40032,0.36458,0.36772,0.37473,0.0045304,0.031381,0.71808,0.00093019,0.0081307
0.40113,0.36458,0.36773,0.37473,0.0045283,0.032464,0.71699,0.00091361,0.0081429
0.40193,0.36458,0.36773,0.37472,0.004526,0.033566,0.71588,0.00089712,0.0081549
0.40274,0.36458,0.36773,0.37472,0.0045236,0.034684,0.71475,0.00088071,0.0081666
0.40355,0.36458,0.36773,0.37471,0.0045212,0.03582,0.71361,0.00086438,0.0081779
0.40435,0.36458,0.36774,0.37471,0.0045186,0.036974,0.71244,0.00084815,0.0081891
0.40516,0.36458,0.36774,0.3747,0.0045159,0.038145,0.71126,0.00083202,0.0081999
0.40596,0.36458,0.36774,0.3747,0.0045132,0.039333,0.71007,0.00081599,0.0082104
0.40677,0.36458,0.36775,0.3747,0.0045103,0.040538,0.70885,0.00080006,0.0082206
0.40757,0.36458,0.36775,0.37469,0.0045074,0.04176,0.70762,0.00078425,0.0082305
0.40838,0.36458,0.36776,0.37469,0.0045043,0.043,0.70637,0.00076854,0.0082401
0.40918,0.36458,0.36776,0.37468,0.0045012,0.044256,0.70511,0.00075296,0.0082494
0.40999,0.36458,0.36776,0.37468,0.004498,0.045529,0.70383,0.0007375,0.0082584
0.41079,0.36458,0.36777,0.37467,0.0044946,0.04682,0.70253,0.00072217,0.0082671
0.4116,0.36458,0.36777,0.37467,0.0044912,0.048127,0.70121,0.00070697,0.0082754
0.41241,0.36458,0.36778,0.37467,0.0044877,0.04945,0.69988,0.0006919,0.0082834
0.41321,0.36458,0.36779,0.37466,0.004484,0.050791,0.69853,0.00067698,0.0082911
0.41402,0.36458,0.36779,0.37466,0.0044803,0.052148,0.69717,0.0006622,0.0082984
0.41482,0.36458,0.3678,0.37465,0.0044765,0.053522,0.69579,0.00064756,0.0083054
0.41563,0.36458,0.3678,0.37465,0.0044726,0.054912,0.69439,0.00063308,0.0083121
0.41643,0.36458,0.36781,0.37465,0.0044686,0.056318,0.69297,0.00061876,0.0083184
0.41724,0.36458,0.36782,0.37464,0.0044645,0.057741,0.69154,0.00060459,0.0083243
0.41804,0.36458,0.36782,0.37464,0.0044603,0.05918,0.69009,0.00059059,0.0083299
0.41885,0.36458,0.36783,0.37463,0.004456,0.060635,0.68863,0.00057676,0.0083352
0.41966,0.36458,0.36784,0.37463,0.0044516,0.062107,0.68715,0.0005631,0.0083401
0.42046,0.36458,0.36785,0.37463,0.0044471,0.063594,0.68566,0.00054962,0.0083446
0.42127,0.36458,0.36785,0.37462,0.0044425,0.065097,0.68414,0.00053631,0.0083487
0.42207,0.36458,0.36786,0.37462,0.0044379,0.066617,0.68262,0.00052319,0.0083525
0.42288,0.36458,0.36787,0.37461,0.0044331,0.068152,0.68107,0.00051026,0.0083559
0.42368,0.36458,0.36788,0.37461,0.0044282,0.069702,0.67952,0.00049751,0.008359
0.42449,0.36458,0.36789,0.37461,0.0044233,0.071269,0.67794,0.00048496,0.0083616
0.42529,0.36458,0.3679,0.3746,0.0044182,0.072851,0.67635,0.00047261,0.0083639
0.4261,0.36458,0.36791,0.3746,0.0044131,0.074448,0.67475,0.00046046,0.0083658
0.4269,0.36458,0.36792,0.37459,0.0044079,0.076061,0.67313,0.00044851,0.0083673
0.42771,0.36458,0.36793,0.37459,0.0044026,0.077689,0.67149,0.00043677,0.0083684
0.42852,0.36458,0.36794,0.37459,0.0043972,0.079332,0.66984,0.00042525,0.0083691
0.42932,0.36458,0.36795,0.37458,0.0043917,0.080991,0.66817,0.00041394,0.0083694
0.43013,0.36458,0.36796,0.37458,0.0043861,0.082664,0.66649,0.00040284,0.0083693
0.43093,0.36458,0.36797,0.37458,0.0043804,0.084353,0.6648,0.00039197,0.0083688
0.43174,0.36458,0.36798,0.37457,0.0043746,0.086056,0.66309,0.00038132,0.0083679
0.43254,0.36458,0.36799,0.37457,0.0043687,0.087774,0.66136,0.0003709,0.0083666
0.43335,0.36458,0.368,0.37456,0.0043628,0.089507,0.65962,0.0003607,0.0083649
0.43415,0.36458,0.36801,0.37456,0.0043567,0.091255,0.65787,0.00035075,0.0083627
0.43496,0.36458,0.36803,0.37456,0.0043506,0.093017,0.6561,0.00034102,0.0083602
0.43576,0.36458,0.36804,0.37455,0.0043444,0.094794,0.65431,0.00033154,0.0083573
0.43657,0.36458,0.36805,0.37455,0.0043381,0.096584,0.65251,0.0003223,0.0083539
0.43738,0.36458,0.36806,0.37455,0.0043317,0.09839,0.6507,0.0003133,0.0083501
0.43818,0.36458,0.36808,0.37454,0.0043252,0.10021,0.64888,0.00030455,0.0083459
0.43899,0.36458,0.36809,0.37454,0.0043186,0.10204,0.64704,0.00029605,0.0083412
0.43979,0.36458,0.3681,0.37454,0.004312,0.10389,0.64518,0.0002878,0.0083362
0.4406,0.36458,0.36812,0.37453,0.0043052,0.10575,0.64331,0.00027981,0.0083307
0.4414,0.36458,0.36813,0.37453,0.0042984,0.10763,0.64143,0.00027207,0.0083248
0.44221,0.36458,0.36815,0.37453,0.0042915,0.10951,0.63954,0.00026459,0.0083184
0.44301,0.36458,0.36816,0.37452,0.0042845,0.11142,0.63763,0.00025738,0.0083116
0.44382,0.36458,0.36818,0.37452,0.0042774,0.11333,0.6357,0.00025043,0.0083044
0.44462,0.36458,0.36819,0.37452,0.0042703,0.11526,0.63377,0.00024374,0.0082968
0.44543,0.36458,0.36821,0.37451,0.004263,0.1172,0.63182,0.00023732,0.0082887
0.44624,0.36458,0.36822,0.37451,0.0042557,0.11916,0.62986,0.00023118,0.0082802
0.44704,0.36458,0.36824,0.37451,0.0042483,0.12113,0.62788,0.0002253,0.0082712
0.44785,0.36458,0.36825,0.3745,0.0042408,0.12311,0.62589,0.0002197,0.0082618
0.44865,0.36458,0.36827,0.3745,0.0042332,0.12511,0.62389,0.00021437,0.008252
0.44946,0.36458,0.36829,0.3745,0.0042255,0.12711,0.62188,0.00020933,0.0082417
0.45026,0.36458,0.3683,0.37449,0.0042178,0.12913,0.61985,0.00020456,0.008231
0.45107,0.36458,0.36832,0.37449,0.00421,0.13117,0.61781,0.00020007,0.0082198
0.45187,0.36458,0.36834,0.37449,0.0042021,0.13321,0.61576,0.00019586,0.0082082
0.45268,0.36458,0.36836,0.37448,0.0041941,0.13527,0.6137,0.00019194,0.0081962
0.45349,0.36458,0.36837,0.37448,0.004186,0.13734,0.61162,0.0001883,0.0081837
0.45429,0.36458,0.36839,0.37448,0.0041779,0.13942,0.60953,0.00018495,0.0081708
0.4551,0.36458,0.36841,0.37447,0.0041697,0.14152,0.60743,0.00018189,0.0081574
0.4559,0.36458,0.36843,0.37447,0.0041614,0.14362,0.60532,0.00017911,0.0081436
0.45671,0.36458,0.36845,0.37447,0.004153,0.14574,0.6032,0.00017663,0.0081294
0.45751,0.36458,0.36847,0.37447,0.0041445,0.14787,0.60106,0.00017443,0.0081147
0.45832,0.36458,0.36849,0.37446,0.004136,0.15001,0.59891,0.00017253,0.0080995
0.45912,0.36458,0.3685,0.37446,0.0041274,0.15217,0.59675,0.00017092,0.0080839
0.45993,0.36458,0.36852,0.37446,0.0041187,0.15433,0.59458,0.0001696,0.0080679
0.46073,0.36458,0.36854,0.37445,0.00411,0.15651,0.5924,0.00016858,0.0080514
0.46154,0.36458,0.36856,0.37445,0.0041012,0.15869,0.59021,0.00016785,0.0080345
0.46235,0.36458,0.36858,0.37445,0.0040923,0.16089,0.58801,0.00016742,0.0080171
0.46315,0.36458,0.36861,0.37445,0.0040833,0.1631,0.58579,0.00016728,0.0079994
0.46396,0.36458,0.36863,0.37444,0.0040743,0.16532,0.58357,0.00016744,0.0079811
0.46476,0.36458,0.36865,0.37444,0.0040652,0.16755,0.58133,0.0001679,0.0079624
0.46557,0.36458,0.36867,0.37444,0.004056,0.16979,0.57908,0.00016865,0.0079433
0.46637,0.36458,0.36869,0.37444,0.0040467,0.17204,0.57683,0.0001697,0.0079238
0.46718,0.36458,0.36871,0.37443,0.0040374,0.1743,0.57456,0.00017105,0.0079038
0.46798,0.36458,0.36873,0.37443,0.004028,0.17658,0.57228,0.00017269,0.0078834
0.46879,0.36458,0.36876,0.37443,0.0040186,0.17886,0.57,0.00017463,0.0078625
0.46959,0.36458,0.36878,0.37442,0.004009,0.18115,0.5677,0.00017687,0.0078412
0.4704,0.36458,0.3688,0.37442,0.0039995,0.18345,0.56539,0.0001794,0.0078195
0.47121,0.36458,0.36882,0.37442,0.0039898,0.18577,0.56307,0.00018223,0.0077974
0.47201,0.36458,0.36885,0.37442,0.0039801,0.18809,0.56075,0.00018536,0.0077748
0.47282,0.36458,0.36887,0.37442,0.0039703,0.19042,0.55841,0.00018879,0.0077518
0.47362,0.36458,0.36889,0.37441,0.0039604,0.19276,0.55606,0.0001925,0.0077283
0.47443,0.36458,0.36892,0.37441,0.0039505,0.19511,0.55371,0.00019652,0.0077045
0.47523,0.36458,0.36894,0.37441,0.0039405,0.19747,0.55135,0.00020082,0.0076802
0.47604,0.36458,0.36896,0.37441,0.0039305,0.19984,0.54897,0.00020543,0.0076555
0.47684,0.36458,0.36899,0.3744,0.0039204,0.20222,0.54659,0.00021032,0.0076304
0.47765,0.36458,0.36901,0.3744,0.0039102,0.2046,0.5442,0.0002155,0.0076049
0.47846,0.36458,0.36904,0.3744,0.0039,0.207,0.5418,0.00022098,0.007579
0.47926,0.36458,0.36906,0.3744,0.0038897,0.2094,0.53939,0.00022674,0.0075526
0.48007,0.36458,0.36909,0.3744,0.0038793,0.21182,0.53697,0.0002328,0.0075259
0.48087,0.36458,0.36911,0.37439,0.0038689,0.21424,0.53455,0.00023914,0.0074987
0.48168,0.36458,0.36914,0.37439,0.0038585,0.21667,0.53212,0.00024577,0.0074712
0.48248,0.36458,0.36916,0.37439,0.0038479,0.2191,0.52968,0.00025268,0.0074432
0.48329,0.36458,0.36919,0.37439,0.0038374,0.22155,0.52723,0.00025988,0.0074149
0.48409,0.36458,0.36921,0.37439,0.0038267,0.224,0.52477,0.00026736,0.0073861
0.4849,0.36458,0.36924,0.37438,0.003816,0.22646,0.52231,0.00027512,0.007357
0.4857,0.36458,0.36927,0.37438,0.0038053,0.22893,0.51983,0.00028315,0.0073274
0.48651,0.36458,0.36929,0.37438,0.0037945,0.23141,0.51735,0.00029147,0.0072975
0.48732,0.36458,0.36932,0.37438,0.0037837,0.23389,0.51487,0.00030006,0.0072672
0.48812,0.36458,0.36935,0.37438,0.0037727,0.23638,0.51237,0.00030892,0.0072366
0.48893,0.36458,0.36937,0.37437,0.0037618,0.23888,0.50987,0.00031806,0.0072055
0.48973,0.36458,0.3694,0.37437,0.0037508,0.24138,0.50736,0.00032747,0.0071741
0.49054,0.36458,0.36943,0.37437,0.0037397,0.24389,0.50485,0.00033714,0.0071423
0.49134,0.36458,0.36945,0.37437,0.0037286,0.24641,0.50233,0.00034708,0.0071102
0.49215,0.36458,0.36948,0.37437,0.0037175,0.24893,0.4998,0.00035729,0.0070776
0.49295,0.36458,0.36951,0.37437,0.0037063,0.25147,0.49727,0.00036775,0.0070448
0.49376,0.36458,0.36954,0.37436,0.003695,0.254,0.49473,0.00037848,0.0070115
0.49456,0.36458,0.36957,0.37436,0.0036837,0.25655,0.49218,0.00038946,0.006978
0.49537,0.36458,0.36959,0.37436,0.0036724,0.2591,0.48963,0.00040069,0.006944
0.49618,0.36458,0.36962,0.37436,0.003661,0.26165,0.48707,0.00041218,0.0069098
0.49698,0.36458,0.36965,0.37436,0.0036495,0.26421,0.4845,0.00042392,0.0068752
0.49779,0.36458,0.36968,0.37436,0.0036381,0.26678,0.48194,0.0004359,0.0068402
0.49859,0.36458,0.36971,0.37436,0.0036266,0.26935,0.47936,0.00044813,0.006805
0.4994,0.36458,0.36974,0.37435,0.003615,0.27193,0.47678,0.0004606,0.0067694
0.5002,0.36458,0.36977,0.37435,0.0036034,0.27451,0.47419,0.00047331,0.0067335
0.50101,0.36458,0.3698,0.37435,0.0035917,0.2771,0.4716,0.00048625,0.0066972
0.50181,0.36458,0.36982,0.37435,0.0035801,0.27969,0.46901,0.00049943,0.0066607
0.50262,0.36458,0.36985,0.37435,0.0035683,0.28229,0.46641,0.00051283,0.0066238
0.50343,0.36458,0.36988,0.37435,0.0035566,0.2849,0.4638,0.00052647,0.0065867
0.50423,0.36458,0.36991,0.37435,0.0035448,0.2875,0.46119,0.00054032,0.0065492
0.50504,0.36458,0.36994,0.37435,0.0035329,0.29012,0.45858,0.0005544,0.0065115
0.50584,0.36458,0.36997,0.37435,0.0035211,0.29273,0.45596,0.00056869,0.0064735
0.50665,0.36458,0.37,0.37434,0.0035092,0.29535,0.45333,0.0005832,0.0064351
0.50745,0.36458,0.37003,0.37434,0.0034972,0.29798,0.45071,0.00059792,0.0063965
0.50826,0.36458,0.37006,0.37434,0.0034853,0.30061,0.44808,0.00061284,0.0063577
0.50906,0.36458,0.37009,0.37434,0.0034732,0.30324,0.44544,0.00062797,0.0063185
0.50987,0.36458,0.37012,0.37434,0.0034612,0.30588,0.44281,0.0006433,0.0062791
0.51067,0.36458,0.37015,0.37434,0.0034491,0.30852,0.44016,0.00065883,0.0062394
0.51148,0.36458,0.37018,0.37434,0.003437,0.31116,0.43752,0.00067455,0.0061995
0.51229,0.36458,0.37022,0.37434,0.0034249,0.3138,0.43487,0.00069046,0.0061593
0.51309,0.36458,0.37025,0.37434,0.0034127,0.31645,0.43222,0.00070655,0.0061189
0.5139,0.36458,0.37028,0.37434,0.0034006,0.31911,0.42957,0.00072283,0.0060783
0.5147,0.36458,0.37031,0.37434,0.0033883,0.32176,0.42691,0.00073929,0.0060374
0.51551,0.36458,0.37034,0.37433,0.0033761,0.32442,0.42425,0.00075592,0.0059963
0.51631,0.36458,0.37037,0.37433,0.0033638,0.32708,0.42159,0.00077272,0.005955
0.51712,0.36458,0.3704,0.37433,0.0033515,0.32974,0.41892,0.00078968,0.0059134
0.51792,0.36458,0.37043,0.37433,0.0033392,0.33241,0.41626,0.00080681,0.0058716
0.51873,0.36458,0.37046,0.37433,0.0033269,0.33508,0.41359,0.0008241,0.0058297
0.51953,0.36458,0.3705,0.37433,0.0033145,0.33775,0.41092,0.00084155,0.0057875
0.52034,0.36458,0.37053,0.37433,0.0033022,0.34042,0.40824,0.00085914,0.0057452
0.52115,0.36458,0.37056,0.37433,0.0032897,0.34309,0.40557,0.00087688,0.0057026
0.52195,0.36458,0.37059,0.37433,0.0032773,0.34577,0.40289,0.00089476,0.0056599
0.52276,0.36458,0.37062,0.37433,0.0032649,0.34844,0.40022,0.00091278,0.005617
0.52356,0.36458,0.37065,0.37433,0.0032524,0.35112,0.39754,0.00093094,0.0055739
0.52437,0.36458,0.37068,0.37433,0.0032399,0.3538,0.39486,0.00094922,0.0055307
0.52517,0.36458,0.37072,0.37433,0.0032275,0.35648,0.39218,0.00096763,0.0054873
0.52598,0.36458,0.37075,0.37433,0.0032149,0.35916,0.3895,0.00098616,0.0054437
0.52678,0.36458,0.37078,0.37433,0.0032024,0.36184,0.38681,0.0010048,0.0054
0.52759,0.36458,0.37081,0.37433,0.0031899,0.36453,0.38413,0.0010236,0.0053562
0.52839,0.36458,0.37084,0.37433,0.0031773,0.36721,0.38145,0.0010424,0.0053122
0.5292,0.36458,0.37088,0.37433,0.0031648,0.36989,0.37876,0.0010614,0.0052681
0.53001,0.36458,0.37091,0.37433,0.0031522,0.37258,0.37608,0.0010805,0.0052239
0.53081,0.36458,0.37094,0.37433,0.0031396,0.37526,0.3734,0.0010996,0.0051796
0.53162,0.36458,0.37097,0.37433,0.003127,0.37795,0.37071,0.0011189,0.0051351
0.53242,0.36458,0.371,0.37433,0.0031144,0.38063,0.36803,0.0011382,0.0050906
0.53323,0.36458,0.37104,0.37433,0.0031018,0.38331,0.36535,0.0011576,0.0050459
0.53403,0.36458,0.37107,0.37433,0.0030892,0.386,0.36266,0.0011771,0.0050012
0.53484,0.36458,0.3711,0.37433,0.0030765,0.38868,0.35998,0.0011967,0.0049564
0.53564,0.36458,0.37113,0.37433,0.0030639,0.39136,0.3573,0.0012163,0.0049115
0.53645,0.36458,0.37116,0.37433,0.0030513,0.39404,0.35462,0.001236,0.0048665
0.53726,0.36458,0.3712,0.37433,0.0030386,0.39672,0.35194,0.0012558,0.0048215
0.53806,0.36458,0.37123,0.37433,0.003026,0.3994,0.34926,0.0012756,0.0047764
0.53887,0.36458,0.37126,0.37433,0.0030133,0.40208,0.34658,0.0012954,0.0047312
0.53967,0.36458,0.37129,0.37433,0.0030007,0.40475,0.34391,0.0013153,0.004686
0.54048,0.36458,0.37132,0.37433,0.002988,0.40743,0.34123,0.0013353,0.0046408
0.54128,0.36458,0.37136,0.37433,0.0029754,0.4101,0.33856,0.0013552,0.0045955
0.54209,0.36458,0.37139,0.37433,0.0029627,0.41277,0.33589,0.0013752,0.0045502
0.54289,0.36458,0.37142,0.37433,0.0029501,0.41544,0.33322,0.0013952,0.0045049
0.5437,0.36458,0.37145,0.37433,0.0029374,0.41811,0.33056,0.0014153,0.0044595
0.5445,0.36458,0.37148,0.37433,0.0029248,0.42077,0.32789,0.0014353,0.0044142
0.54531,0.36458,0.37151,0.37433,0.0029121,0.42344,0.32523,0.0014554,0.0043689
0.54612,0.36458,0.37155,0.37434,0.0028995,0.4261,0.32257,0.0014755,0.0043235
0.54692,0.36458,0.37158,0.37434,0.0028869,0.42876,0.31992,0.0014955,0.0042782
0.54773,0.36458,0.37161,0.37434,0.0028742,0.43141,0.31726,0.0015156,0.0042329
0.54853,0.36458,0.37164,0.37434,0.0028616,0.43406,0.31461,0.0015356,0.0041876
0.54934,0.36458,0.37167,0.37434,0.002849,0.43671,0.31197,0.0015557,0.0041424
0.55014,0.36458,0.3717,0.37434,0.0028364,0.43936,0.30932,0.0015757,0.0040971
0.55095,0.36458,0.37174,0.37434,0.0028238,0.442,0.30668,0.0015957,0.004052
0.55175,0.36458,0.37177,0.37434,0.0028113,0.44464,0.30404,0.0016157,0.0040068
0.55256,0.36458,0.3718,0.37434,0.0027987,0.44727,0.30141,0.0016356,0.0039618
0.55336,0.36458,0.37183,0.37434,0.0027861,0.44991,0.29878,0.0016555,0.0039168
0.55417,0.36458,0.37186,0.37434,0.0027736,0.45253,0.29615,0.0016754,0.0038718
0.55498,0.36458,0.37189,0.37434,0.0027611,0.45516,0.29353,0.0016952,0.003827
0.55578,0.36458,0.37192,0.37435,0.0027486,0.45778,0.29091,0.0017149,0.0037822
0.55659,0.36458,0.37195,0.37435,0.0027361,0.46039,0.2883,0.0017346,0.0037375
0.55739,0.36458,0.37198,0.37435,0.0027236,0.463,0.28569,0.0017542,0.0036929
0.5582,0.36458,0.37201,0.37435,0.0027111,0.46561,0.28309,0.0017738,0.0036484
0.559,0.36458,0.37204,0.37435,0.0026987,0.46821,0.28049,0.0017933,0.003604
0.55981,0.36458,0.37207,0.37435,0.0026862,0.47081,0.27789,0.0018127,0.0035598
0.56061,0.36458,0.37211,0.37435,0.0026738,0.4734,0.2753,0.0018321,0.0035156
0.56142,0.36458,0.37214,0.37435,0.0026615,0.47599,0.27272,0.0018513,0.0034716
0.56223,0.36458,0.37217,0.37436,0.0026491,0.47857,0.27014,0.0018705,0.0034277
0.56303,0.36458,0.3722,0.37436,0.0026367,0.48115,0.26756,0.0018895,0.003384
0.56384,0.36458,0.37223,0.37436,0.0026244,0.48372,0.26499,0.0019085,0.0033403
0.56464,0.36458,0.37226,0.37436,0.0026121,0.48629,0.26243,0.0019274,0.0032969
0.56545,0.36458,0.37228,0.37436,0.0025999,0.48885,0.25987,0.0019461,0.0032536
0.56625,0.36458,0.37231,0.37436,0.0025876,0.4914,0.25732,0.0019648,0.0032104
0.56706,0.36458,0.37234,0.37436,0.0025754,0.49395,0.25478,0.0019833,0.0031675
0.56786,0.36458,0.37237,0.37437,0.0025632,0.49649,0.25224,0.0020017,0.0031247
0.56867,0.36458,0.3724,0.37437,0.002551,0.49903,0.24971,0.00202,0.0030821
0.56947,0.36458,0.37243,0.37437,0.0025389,0.50156,0.24718,0.0020381,0.0030396
0.57028,0.36458,0.37246,0.37437,0.0025268,0.50408,0.24466,0.0020561,0.0029974
0.57109,0.36458,0.37249,0.37437,0.0025147,0.5066,0.24215,0.002074,0.0029554
0.57189,0.36458,0.37252,0.37437,0.0025026,0.50911,0.23964,0.0020917,0.0029135
0.5727,0.36458,0.37255,0.37438,0.0024906,0.51161,0.23714,0.0021093,0.0028719
0.5735,0.36458,0.37257,0.37438,0.0024786,0.51411,0.23465,0.0021268,0.0028305
0.57431,0.36458,0.3726,0.37438,0.0024667,0.5166,0.23216,0.002144,0.0027893
0.57511,0.36458,0.37263,0.37438,0.0024548,0.51908,0.22968,0.0021611,0.0027484
0.57592,0.36458,0.37266,0.37438,0.0024429,0.52155,0.22721,0.0021781,0.0027077
0.57672,0.36458,0.37269,0.37438,0.002431,0.52402,0.22475,0.0021949,0.0026672
0.57753,0.36458,0.37271,0.37439,0.0024192,0.52648,0.2223,0.0022115,0.002627
0.57833,0.36458,0.37274,0.37439,0.0024074,0.52893,0.21985,0.0022279,0.002587
0.57914,0.36458,0.37277,0.37439,0.0023957,0.53137,0.21741,0.0022442,0.0025472
0.57995,0.36458,0.37279,0.37439,0.002384,0.53381,0.21498,0.0022602,0.0025078
0.58075,0.36458,0.37282,0.37439,0.0023723,0.53624,0.21255,0.0022761,0.0024686
0.58156,0.36458,0.37285,0.3744,0.0023607,0.53865,0.21014,0.0022918,0.0024296
0.58236,0.36458,0.37287,0.3744,0.0023491,0.54107,0.20773,0.0023073,0.002391
0.58317,0.36458,0.3729,0.3744,0.0023376,0.54347,0.20533,0.0023225,0.0023526
0.58397,0.36458,0.37293,0.3744,0.0023261,0.54586,0.20295,0.0023376,0.0023145
0.58478,0.36458,0.37295,0.37441,0.0023146,0.54825,0.20056,0.0023525,0.0022767
0.58558,0.36458,0.37298,0.37441,0.0023032,0.55062,0.19819,0.0023672,0.0022392
0.58639,0.36458,0.373,0.37441,0.0022918,0.55299,0.19583,0.0023816,0.002202
0.58719,0.36458,0.37303,0.37441,0.0022805,0.55535,0.19348,0.0023959,0.0021652
0.588,0.36458,0.37305,0.37441,0.0022692,0.5577,0.19113,0.0024099,0.0021286
0.58881,0.36458,0.37308,0.37442,0.002258,0.56003,0.1888,0.0024237,0.0020923
0.58961,0.36458,0.3731,0.37442,0.0022468,0.56236,0.18647,0.0024372,0.0020564
0.59042,0.36458,0.37313,0.37442,0.0022357,0.56468,0.18416,0.0024505,0.0020208
0.59122,0.36458,0.37315,0.37442,0.0022246,0.56699,0.18185,0.0024636,0.0019855
0.59203,0.36458,0.37317,0.37443,0.0022135,0.5693,0.17956,0.0024765,0.0019505
0.59283,0.36458,0.3732,0.37443,0.0022025,0.57159,0.17727,0.0024891,0.0019159
0.59364,0.36458,0.37322,0.37443,0.0021916,0.57387,0.175,0.0025015,0.0018817
0.59444,0.36458,0.37324,0.37443,0.0021807,0.57614,0.17273,0.0025136,0.0018477
0.59525,0.36458,0.37327,0.37444,0.0021698,0.5784,0.17048,0.0025255,0.0018142
0.59606,0.36458,0.37329,0.37444,0.002159,0.58065,0.16823,0.0025371,0.001781
0.59686,0.36458,0.37331,0.37444,0.0021483,0.58289,0.166,0.0025485,0.0017481
0.59767,0.36458,0.37334,0.37444,0.0021376,0.58511,0.16378,0.0025596,0.0017156
0.59847,0.36458,0.37336,0.37445,0.002127,0.58733,0.16156,0.0025704,0.0016835
0.59928,0.36458,0.37338,0.37445,0.0021164,0.58954,0.15936,0.002581,0.0016518
0.60008,0.36458,0.3734,0.37445,0.0021059,0.59173,0.15717,0.0025914,0.0016204
0.60089,0.36458,0.37342,0.37446,0.0020954,0.59392,0.15499,0.0026014,0.0015894
0.60169,0.36458,0.37344,0.37446,0.002085,0.59609,0.15282,0.0026112,0.0015588
0.6025,0.36458,0.37346,0.37446,0.0020747,0.59826,0.15067,0.0026207,0.0015286
0.6033,0.36458,0.37348,0.37446,0.0020644,0.60041,0.14852,0.0026299,0.0014988
0.60411,0.36458,0.3735,0.37447,0.0020541,0.60255,0.14639,0.0026389,0.0014694
0.60492,0.36458,0.37352,0.37447,0.002044,0.60467,0.14427,0.0026476,0.0014403
0.60572,0.36458,0.37354,0.37447,0.0020338,0.60679,0.14216,0.002656,0.0014117
0.60653,0.36458,0.37356,0.37448,0.0020238,0.60889,0.14006,0.0026641,0.0013835
0.60733,0.36458,0.37358,0.37448,0.0020138,0.61098,0.13797,0.0026719,0.0013557
0.60814,0.36458,0.3736,0.37448,0.0020038,0.61306,0.1359,0.0026794,0.0013283
0.60894,0.36458,0.37362,0.37449,0.001994,0.61513,0.13384,0.0026867,0.0013013
0.60975,0.36458,0.37364,0.37449,0.0019842,0.61719,0.13179,0.0026936,0.0012747
0.61055,0.36458,0.37366,0.37449,0.0019744,0.61923,0.12975,0.0027003,0.0012485
0.61136,0.36458,0.37368,0.37449,0.0019647,0.62126,0.12773,0.0027067,0.0012228
0.61216,0.36458,0.37369,0.3745,0.0019551,0.62328,0.12572,0.0027127,0.0011975
0.61297,0.36458,0.37371,0.3745,0.0019456,0.62528,0.12372,0.0027185,0.0011726
0.61378,0.36458,0.37373,0.3745,0.0019361,0.62728,0.12173,0.002724,0.0011482
0.61458,0.36458,0.37374,0.37451,0.0019266,0.62926,0.11976,0.0027292,0.0011241
0.61539,0.36458,0.37376,0.37451,0.0019173,0.63122,0.1178,0.002734,0.0011005
0.61619,0.36458,0.37378,0.37451,0.001908,0.63317,0.11585,0.0027386,0.0010774
0.617,0.36458,0.37379,0.37452,0.0018988,0.63511,0.11392,0.0027429,0.0010547
0.6178,0.36458,0.37381,0.37452,0.0018896,0.63704,0.112,0.0027468,0.0010324
0.61861,0.36458,0.37382,0.37452,0.0018805,0.63895,0.11009,0.0027505,0.0010106
0.61941,0.36458,0.37384,0.37453,0.0018715,0.64085,0.1082,0.0027538,0.00098919
0.62022,0.36458,0.37385,0.37453,0.0018626,0.64274,0.10632,0.0027569,0.00096826
0.62103,0.36458,0.37387,0.37453,0.0018537,0.64461,0.10446,0.0027596,0.00094777
0.62183,0.36458,0.37388,0.37454,0.0018449,0.64647,0.1026,0.0027621,0.00092773
0.62264,0.36458,0.3739,0.37454,0.0018362,0.64832,0.10077,0.0027642,0.00090814
0.62344,0.36458,0.37391,0.37454,0.0018275,0.65015,0.098943,0.002766,0.000889
0.62425,0.36458,0.37392,0.37455,0.0018189,0.65196,0.097134,0.0027675,0.00087032
0.62505,0.36458,0.37394,0.37455,0.0018104,0.65377,0.095338,0.0027687,0.00085209
0.62586,0.36458,0.37395,0.37456,0.0018019,0.65555,0.093558,0.0027695,0.00083433
0.62666,0.36458,0.37396,0.37456,0.0017936,0.65733,0.091791,0.0027701,0.00081702
0.62747,0.36458,0.37398,0.37456,0.0017853,0.65909,0.090039,0.0027704,0.00080016
0.62827,0.36458,0.37399,0.37457,0.001777,0.66083,0.088302,0.0027703,0.00078377
0.62908,0.36458,0.374,0.37457,0.0017689,0.66256,0.086579,0.0027699,0.00076784
0.62989,0.36458,0.37401,0.37457,0.0017608,0.66428,0.084871,0.0027693,0.00075237
0.63069,0.36458,0.37402,0.37458,0.0017528,0.66598,0.083178,0.0027683,0.00073736
0.6315,0.36458,0.37403,0.37458,0.0017449,0.66766,0.0815,0.002767,0.00072282
0.6323,0.36458,0.37404,0.37459,0.0017371,0.66933,0.079837,0.0027654,0.00070874
0.63311,0.36458,0.37405,0.37459,0.0017293,0.67099,0.078189,0.0027634,0.00069512
0.63391,0.36458,0.37406,0.37459,0.0017216,0.67263,0.076556,0.0027612,0.00068197
0.63472,0.36458,0.37407,0.3746,0.001714,0.67425,0.074938,0.0027587,0.00066928
0.63552,0.36458,0.37408,0.3746,0.0017064,0.67586,0.073336,0.0027558,0.00065706
0.63633,0.36458,0.37409,0.3746,0.001699,0.67746,0.07175,0.0027527,0.0006453
0.63713,0.36458,0.3741,0.37461,0.0016916,0.67904,0.070179,0.0027492,0.000634
0.63794,0.36458,0.37411,0.37461,0.0016843,0.6806,0.068623,0.0027455,0.00062317
0.63875,0.36458,0.37411,0.37462,0.0016771,0.68215,0.067083,0.0027414,0.00061281
0.63955,0.36458,0.37412,0.37462,0.00167,0.68368,0.065559,0.002737,0.00060291
0.64036,0.36458,0.37413,0.37462,0.0016629,0.6852,0.064051,0.0027323,0.00059347
0.64116,0.36458,0.37413,0.37463,0.0016559,0.6867,0.062559,0.0027273,0.0005845
0.64197,0.36458,0.37414,0.37463,0.001649,0.68818,0.061083,0.0027221,0.00057599
0.64277,0.36458,0.37415,0.37464,0.0016422,0.68965,0.059622,0.0027165,0.00056794
0.64358,0.36458,0.37415,0.37464,0.0016355,0.6911,0.058178,0.0027106,0.00056035
0.64438,0.36458,0.37416,0.37464,0.0016288,0.69254,0.056751,0.0027044,0.00055322
0.64519,0.36458,0.37416,0.37465,0.0016223,0.69396,0.055339,0.002698,0.00054656
0.64599,0.36458,0.37417,0.37465,0.0016158,0.69536,0.053944,0.0026912,0.00054035
0.6468,0.36458,0.37417,0.37466,0.0016094,0.69675,0.052565,0.0026841,0.0005346
0.64761,0.36458,0.37418,0.37466,0.0016031,0.69812,0.051203,0.0026768,0.00052931
0.64841,0.36458,0.37418,0.37466,0.0015968,0.69947,0.049858,0.0026692,0.00052448
0.64922,0.36458,0.37419,0.37467,0.0015907,0.70081,0.048529,0.0026613,0.0005201
0.65002,0.36458,0.37419,0.37467,0.0015846,0.70213,0.047217,0.002653,0.00051617
0.65083,0.36458,0.37419,0.37468,0.0015786,0.70343,0.045921,0.0026446,0.00051269
0.65163,0.36458,0.3742,0.37468,0.0015727,0.70472,0.044643,0.0026358,0.00050967
0.65244,0.36458,0.3742,0.37469,0.0015669,0.70599,0.043381,0.0026267,0.00050709
0.65324,0.36458,0.3742,0.37469,0.0015612,0.70724,0.042136,0.0026174,0.00050496
0.65405,0.36458,0.3742,0.37469,0.0015556,0.70848,0.040909,0.0026078,0.00050327
0.65486,0.36458,0.3742,0.3747,0.00155,0.7097,0.039698,0.002598,0.00050203
0.65566,0.36458,0.3742,0.3747,0.0015445,0.7109,0.038505,0.0025878,0.00050123
0.65647,0.36458,0.37421,0.37471,0.0015391,0.71209,0.037329,0.0025774,0.00050087
0.65727,0.36458,0.37421,0.37471,0.0015339,0.71325,0.03617,0.0025668,0.00050095
0.65808,0.36458,0.37421,0.37472,0.0015286,0.7144,0.035029,0.0025558,0.00050146
0.65888,0.36458,0.37421,0.37472,0.0015235,0.71554,0.033905,0.0025446,0.00050241
0.65969,0.36458,0.37421,0.37472,0.0015185,0.71665,0.032799,0.0025332,0.00050379
0.66049,0.36458,0.3742,0.37473,0.0015135,0.71775,0.03171,0.0025215,0.00050559
0.6613,0.36458,0.3742,0.37473,0.0015087,0.71883,0.030638,0.0025095,0.00050783
0.6621,0.36458,0.3742,0.37474,0.0015039,0.71989,0.029584,0.0024973,0.00051048
0.66291,0.36458,0.3742,0.37474,0.0014992,0.72094,0.028548,0.0024849,0.00051356
0.66372,0.36458,0.3742,0.37475,0.0014946,0.72196,0.02753,0.0024722,0.00051706
0.66452,0.36458,0.3742,0.37475,0.0014901,0.72297,0.02653,0.0024593,0.00052097
0.66533,0.36458,0.37419,0.37476,0.0014857,0.72396,0.025547,0.0024461,0.00052529
0.66613,0.36458,0.37419,0.37476,0.0014814,0.72494,0.024582,0.0024327,0.00053003
0.66694,0.36458,0.37419,0.37476,0.0014771,0.72589,0.023635,0.0024191,0.00053517
0.66774,0.36458,0.37418,0.37477,0.001473,0.72683,0.022707,0.0024053,0.00054072
0.66855,0.36458,0.37418,0.37477,0.0014689,0.72775,0.021796,0.0023912,0.00054666
0.66935,0.36458,0.37418,0.37478,0.001465,0.72865,0.020903,0.0023769,0.00055301
0.67016,0.36458,0.37417,0.37478,0.0014611,0.72954,0.020029,0.0023624,0.00055975
0.67096,0.36458,0.37417,0.37479,0.0014573,0.7304,0.019172,0.0023477,0.00056688
0.67177,0.36458,0.37416,0.37479,0.0014536,0.73125,0.018334,0.0023328,0.00057441
0.67258,0.36458,0.37416,0.3748,0.00145,0.73208,0.017515,0.0023176,0.00058231
0.67338,0.36458,0.37415,0.3748,0.0014464,0.73289,0.016713,0.0023023,0.0005906
0.67419,0.36458,0.37414,0.37481,0.001443,0.73368,0.01593,0.0022868,0.00059927
0.67499,0.36458,0.37414,0.37481,0.0014397,0.73445,0.015165,0.002271,0.00060831
0.6758,0.36458,0.37413,0.37481,0.0014364,0.73521,0.014419,0.0022551,0.00061772
0.6766,0.36458,0.37412,0.37482,0.0014332,0.73595,0.013691,0.002239,0.0006275
0.67741,0.36458,0.37412,0.37482,0.0014302,0.73667,0.012982,0.0022227,0.00063765
0.67821,0.36458,0.37411,0.37483,0.0014272,0.73737,0.012291,0.0022062,0.00064815
0.67902,0.36458,0.3741,0.37483,0.0014243,0.73805,0.011619,0.0021896,0.00065901
0.67983,0.36458,0.37409,0.37484,0.0014215,0.73871,0.010965,0.0021728,0.00067022
0.68063,0.36458,0.37408,0.37484,0.0014188,0.73935,0.01033,0.0021558,0.00068178
0.68144,0.36458,0.37408,0.37485,0.0014162,0.73998,0.0097137,0.0021386,0.00069369
0.68224,0.36458,0.37407,0.37485,0.0014136,0.74059,0.0091161,0.0021213,0.00070593
0.68305,0.36458,0.37406,0.37486,0.0014112,0.74118,0.0085373,0.0021039,0.00071851
0.68385,0.36458,0.37405,0.37486,0.0014088,0.74175,0.0079772,0.0020863,0.00073143
0.68466,0.36458,0.37404,0.37487,0.0014066,0.7423,0.0074359,0.0020685,0.00074467
0.68546,0.36458,0.37403,0.37487,0.0014044,0.74283,0.0069135,0.0020506,0.00075824
0.68627,0.36458,0.37402,0.37488,0.0014023,0.74334,0.0064099,0.0020326,0.00077212
0.68707,0.36458,0.37401,0.37488,0.0014004,0.74383,0.0059253,0.0020144,0.00078632
0.68788,0.36458,0.374,0.37488,0.0013985,0.74431,0.0054595,0.0019961,0.00080084
0.68869,0.36458,0.37398,0.37489,0.0013966,0.74477,0.0050126,0.0019776,0.00081565
0.68949,0.36458,0.37397,0.37489,0.0013949,0.7452,0.0045847,0.0019591,0.00083077
0.6903,0.36458,0.37396,0.3749,0.0013933,0.74562,0.0041758,0.0019404,0.00084619
0.6911,0.36458,0.37395,0.3749,0.0013918,0.74602,0.0037859,0.0019216,0.0008619
0.69191,0.36458,0.37394,0.37491,0.0013903,0.7464,0.003415,0.0019028,0.0008779
0.69271,0.36458,0.37392,0.37491,0.001389,0.74676,0.0030631,0.0018838,0.00089419
0.69352,0.36458,0.37391,0.37492,0.0013877,0.74711,0.0027303,0.0018647,0.00091075
0.69432,0.36458,0.3739,0.37492,0.0013865,0.74743,0.0024165,0.0018455,0.00092759
0.69513,0.36458,0.37388,0.37493,0.0013855,0.74773,0.0021219,0.0018262,0.0009447
0.69593,0.36458,0.37387,0.37493,0.0013845,0.74802,0.0018463,0.0018069,0.00096207
0.69674,0.36458,0.37386,0.37494,0.0013836,0.74828,0.0015898,0.0017874,0.00097971
0.69755,0.36458,0.37384,0.37494,0.0013827,0.74853,0.0013525,0.0017679,0.0009976
0.69835,0.36458,0.37383,0.37495,0.001382,0.74876,0.0011343,0.0017483,0.0010157
0.69916,0.36458,0.37381,0.37495,0.0013814,0.74897,0.00093532,0.0017287,0.0010341
0.69996,0.36458,0.3738,0.37496,0.0013808,0.74916,0.00075545,0.0017089,0.0010528
0.70077,0.36458,0.37378,0.37496,0.0013804,0.74933,0.00059476,0.0016892,0.0010716
0.70157,0.36458,0.37377,0.37497,0.00138,0.74948,0.00045325,0.0016693,0.0010907
0.70238,0.36458,0.37375,0.37497,0.0013798,0.74961,0.00033092,0.0016495,0.0011101
0.70318,0.36458,0.37373,0.37498,0.0013796,0.74972,0.00022779,0.0016295,0.0011296
0.70399,0.36458,0.37372,0.37498,0.0013795,0.74982,0.00014385,0.0016096,0.0011494
0.7048,0.36458,0.3737,0.37499,0.0013795,0.74989,7.9117e-05,0.0015896,0.0011693
0.7056,0.36458,0.37368,0.37499,0.0013795,0.74995,3.359e-05,0.0015696,0.0011895
0.70641,0.36458,0.37367,0.37499,0.0013797,0.74998,7.2712e-06,0.0015495,0.0012099
0.70721,0.36458,0.37365,0.375,0.00138,0.75,1.6216e-07,0.0015294,0.0012305
0.70802,0.36458,0.37363,0.375,0.0013803,0.75,1.2263e-05,0.0015094,0.0012513
0.70882,0.36458,0.37361,0.37501,0.0013807,0.74997,4.3574e-05,0.0014893,0.0012722
0.70963,0.36458,0.3736,0.37501,0.0013813,0.74993,9.4092e-05,0.0014692,0.0012934
0.71043,0.36458,0.37358,0.37502,0.0013819,0.74987,0.00016382,0.001449,0.0013147
0.71124,0.36458,0.37356,0.37502,0.0013826,0.74979,0.00025274,0.0014289,0.0013362
0.71204,0.36458,0.37354,0.37503,0.0013834,0.7497,0.00036086,0.0014089,0.0013579
0.71285,0.36458,0.37352,0.37503,0.0013842,0.74958,0.00048818,0.0013888,0.0013797
0.71366,0.36458,0.3735,0.37504,0.0013852,0.74944,0.00063468,0.0013687,0.0014017
0.71446,0.36458,0.37348,0.37504,0.0013862,0.74928,0.00080035,0.0013487,0.0014238
0.71527,0.36458,0.37346,0.37505,0.0013874,0.74911,0.0009852,0.0013286,0.0014461
0.71607,0.36458,0.37344,0.37505,0.0013886,0.74892,0.0011892,0.0013087,0.0014685
0.71688,0.36458,0.37342,0.37506,0.0013899,0.7487,0.0014124,0.0012887,0.001491
0.71768,0.36458,0.3734,0.37506,0.0013913,0.74847,0.0016546,0.0012688,0.0015137
0.71849,0.36458,0.37338,0.37507,0.0013927,0.74822,0.0019161,0.0012489,0.0015365
0.71929,0.36458,0.37336,0.37507,0.0013943,0.74795,0.0021966,0.0012291,0.0015595
0.7201,0.36458,0.37334,0.37508,0.0013959,0.74766,0.0024962,0.0012094,0.0015825
0.7209,0.36458,0.37332,0.37508,0.0013977,0.74735,0.0028149,0.0011897,0.0016057
0.72171,0.36458,0.3733,0.37509,0.0013995,0.74702,0.0031527,0.00117,0.001629
0.72252,0.36458,0.37328,0.37509,0.0014014,0.74667,0.0035095,0.0011504,0.0016523
0.72332,0.36458,0.37326,0.3751,0.0014034,0.7463,0.0038854,0.0011309,0.0016758
0.72413,0.36458,0.37323,0.3751,0.0014054,0.74592,0.0042802,0.0011115,0.0016994
0.72493,0.36458,0.37321,0.3751,0.0014076,0.74552,0.0046941,0.0010922,0.001723
0.72574,0.36458,0.37319,0.37511,0.0014098,0.74509,0.0051269,0.0010729,0.0017467
0.72654,0.36458,0.37317,0.37511,0.0014121,0.74465,0.0055787,0.0010538,0.0017705
0.72735,0.36458,0.37315,0.37512,0.0014145,0.74419,0.0060494,0.0010347,0.0017944
0.72815,0.36458,0.37312,0.37512,0.001417,0.74371,0.006539,0.0010157,0.0018183
0.72896,0.36458,0.3731,0.37513,0.0014196,0.74321,0.0070475,0.00099683,0.0018423
0.72976,0.36458,0.37308,0.37513,0.0014222,0.74269,0.0075748,0.00097806,0.0018664
0.73057,0.36458,0.37305,0.37514,0.0014249,0.74215,0.0081209,0.00095941,0.0018905
0.73138,0.36458,0.37303,0.37514,0.0014278,0.7416,0.0086859,0.00094087,0.0019146
0.73218,0.36458,0.37301,0.37515,0.0014306,0.74102,0.0092696,0.00092245,0.0019388
0.73299,0.36458,0.37298,0.37515,0.0014336,0.74043,0.009872,0.00090415,0.0019631
0.73379,0.36458,0.37296,0.37516,0.0014367,0.73982,0.010493,0.00088599,0.0019873
0.7346,0.36458,0.37293,0.37516,0.0014398,0.73919,0.011133,0.00086795,0.0020116
0.7354,0.36458,0.37291,0.37517,0.001443,0.73854,0.011791,0.00085005,0.0020359
0.73621,0.36458,0.37289,0.37517,0.0014463,0.73787,0.012468,0.00083229,0.0020603
0.73701,0.36458,0.37286,0.37518,0.0014496,0.73719,0.013164,0.00081467,0.0020846
0.73782,0.36458,0.37284,0.37518,0.0014531,0.73648,0.013878,0.00079721,0.002109
0.73863,0.36458,0.37281,0.37518,0.0014566,0.73576,0.014611,0.00077989,0.0021333
0.73943,0.36458,0.37279,0.37519,0.0014602,0.73502,0.015362,0.00076273,0.0021577
0.74024,0.36458,0.37276,0.37519,0.0014639,0.73426,0.016132,0.00074573,0.002182
0.74104,0.36458,0.37274,0.3752,0.0014676,0.73348,0.01692,0.00072889,0.0022064
0.74185,0.36458,0.37271,0.3752,0.0014715,0.73268,0.017726,0.00071222,0.0022307
0.74265,0.36458,0.37269,0.37521,0.0014754,0.73186,0.01855,0.00069572,0.002255
0.74346,0.36458,0.37266,0.37521,0.0014793,0.73103,0.019393,0.0006794,0.0022793
0.74426,0.36458,0.37263,0.37522,0.0014834,0.73018,0.020254,0.00066325,0.0023036
0.74507,0.36458,0.37261,0.37522,0.0014875,0.72931,0.021134,0.00064729,0.0023278
0.74587,0.36458,0.37258,0.37523,0.0014917,0.72842,0.022031,0.00063151,0.002352
0.74668,0.36458,0.37256,0.37523,0.001496,0.72751,0.022946,0.00061591,0.0023761
0.74749,0.36458,0.37253,0.37523,0.0015004,0.72659,0.02388,0.00060051,0.0024002
0.74829,0.36458,0.3725,0.37524,0.0015048,0.72565,0.024831,0.00058531,0.0024243
0.7491,0.36458,0.37248,0.37524,0.0015093,0.72469,0.025801,0.0005703,0.0024483
0.7499,0.36458,0.37245,0.37525,0.0015139,0.72371,0.026788,0.0005555,0.0024722
0.75071,0.36458,0.37242,0.37525,0.0015185,0.72271,0.027793,0.0005409,0.0024961
0.75151,0.36458,0.3724,0.37526,0.0015232,0.7217,0.028816,0.0005265,0.0025199
0.75232,0.36458,0.37237,0.37526,0.001528,0.72067,0.029857,0.00051232,0.0025437
0.75312,0.36458,0.37234,0.37527,0.0015329,0.71962,0.030915,0.00049835,0.0025674
0.75393,0.36458,0.37232,0.37527,0.0015378,0.71855,0.031991,0.0004846,0.002591
0.75473,0.36458,0.37229,0.37527,0.0015428,0.71746,0.033084,0.00047107,0.0026145
0.75554,0.36458,0.37226,0.37528,0.0015479,0.71636,0.034195,0.00045776,0.0026379
0.75635,0.36458,0.37223,0.37528,0.001553,0.71524,0.035324,0.00044468,0.0026613
0.75715,0.36458,0.37221,0.37529,0.0015582,0.71411,0.03647,0.00043183,0.0026846
0.75796,0.36458,0.37218,0.37529,0.0015635,0.71295,0.037633,0.00041921,0.0027077
0.75876,0.36458,0.37215,0.3753,0.0015688,0.71178,0.038814,0.00040682,0.0027308
0.75957,0.36458,0.37212,0.3753,0.0015742,0.71059,0.040011,0.00039466,0.0027537
0.76037,0.36458,0.3721,0.3753,0.0015797,0.70938,0.041226,0.00038275,0.0027766
0.76118,0.36458,0.37207,0.37531,0.0015852,0.70816,0.042458,0.00037107,0.0027994
0.76198,0.36458,0.37204,0.37531,0.0015908,0.70692,0.043707,0.00035964,0.002822
0.76279,0.36458,0.37201,0.37532,0.0015965,0.70566,0.044973,0.00034846,0.0028445
0.7636,0.36458,0.37199,0.37532,0.0016022,0.70439,0.046256,0.00033752,0.0028669
0.7644,0.36458,0.37196,0.37533,0.001608,0.7031,0.047556,0.00032683,0.0028892
0.76521,0.36458,0.37193,0.37533,0.0016139,0.70179,0.048872,0.0003164,0.0029114
0.76601,0.36458,0.3719,0.37533,0.0016198,0.70046,0.050206,0.00030622,0.0029334
0.76682,0.36458,0.37187,0.37534,0.0016258,0.69912,0.051556,0.00029629,0.0029553
0.76762,0.36458,0.37184,0.37534,0.0016318,0.69776,0.052922,0.00028663,0.0029771
0.76843,0.36458,0.37182,0.37535,0.001638,0.69639,0.054305,0.00027722,0.0029987
0.76923,0.36458,0.37179,0.37535,0.0016441,0.695,0.055704,0.00026808,0.0030202
0.77004,0.36458,0.37176,0.37535,0.0016504,0.69359,0.05712,0.0002592,0.0030415
0.77084,0.36458,0.37173,0.37536,0.0016567,0.69217,0.058552,0.00025058,0.0030627
0.77165,0.36458,0.3717,0.37536,0.001663,0.69073,0.06,0.00024223,0.0030838
0.77246,0.36458,0.37167,0.37537,0.0016694,0.68927,0.061465,0.00023415,0.0031047
0.77326,0.36458,0.37165,0.37537,0.0016759,0.6878,0.062945,0.00022634,0.0031254
0.77407,0.36458,0.37162,0.37538,0.0016824,0.68631,0.064441,0.0002188,0.003146
0.77487,0.36458,0.37159,0.37538,0.001689,0.6848,0.065954,0.00021153,0.0031665
0.77568,0.36458,0.37156,0.37538,0.0016956,0.68328,0.067482,0.00020453,0.0031868
0.77648,0.36458,0.37153,0.37539,0.0017023,0.68175,0.069026,0.00019781,0.0032069
0.77729,0.36458,0.3715,0.37539,0.0017091,0.6802,0.070585,0.00019137,0.0032268
0.77809,0.36458,0.37147,0.37539,0.0017159,0.67863,0.072161,0.0001852,0.0032466
0.7789,0.36458,0.37145,0.3754,0.0017228,0.67705,0.073751,0.00017931,0.0032663
0.7797,0.36458,0.37142,0.3754,0.0017297,0.67545,0.075357,0.0001737,0.0032857
0.78051,0.36458,0.37139,0.37541,0.0017367,0.67383,0.076979,0.00016836,0.003305
0.78132,0.36458,0.37136,0.37541,0.0017437,0.6722,0.078616,0.00016331,0.0033241
0.78212,0.36458,0.37133,0.37541,0.0017508,0.67056,0.080267,0.00015854,0.003343
0.78293,0.36458,0.3713,0.37542,0.0017579,0.6689,0.081934,0.00015405,0.0033618
0.78373,0.36458,0.37127,0.37542,0.0017651,0.66723,0.083616,0.00014984,0.0033804
0.78454,0.36458,0.37125,0.37543,0.0017723,0.66554,0.085313,0.00014591,0.0033988
0.78534,0.36458,0.37122,0.37543,0.0017796,0.66383,0.087025,0.00014227,0.003417
0.78615,0.36458,0.37119,0.37543,0.001787,0.66211,0.088752,0.00013891,0.003435
0.78695,0.36458,0.37116,0.37544,0.0017943,0.66038,0.090493,0.00013583,0.0034529
0.78776,0.36458,0.37113,0.37544,0.0018018,0.65863,0.092249,0.00013304,0.0034705
0.78856,0.36458,0.3711,0.37544,0.0018093,0.65687,0.094019,0.00013052,0.003488
0.78937,0.36458,0.37107,0.37545,0.0018168,0.65509,0.095804,0.0001283,0.0035053
0.79018,0.36458,0.37105,0.37545,0.0018244,0.6533,0.097603,0.00012635,0.0035224
0.79098,0.36458,0.37102,0.37545,0.001832,0.65149,0.099416,0.00012469,0.0035393
0.79179,0.36458,0.37099,0.37546,0.0018397,0.64967,0.10124,0.00012332,0.003556
0.79259,0.36458,0.37096,0.37546,0.0018474,0.64784,0.10308,0.00012222,0.0035725
0.7934,0.36458,0.37093,0.37546,0.0018551,0.64599,0.10494,0.00012141,0.0035889
0.7942,0.36458,0.3709,0.37547,0.0018629,0.64413,0.10681,0.00012088,0.003605
0.79501,0.36458,0.37088,0.37547,0.0018708,0.64225,0.10869,0.00012063,0.003621
0.79581,0.36458,0.37085,0.37547,0.0018787,0.64036,0.11059,0.00012066,0.0036367
0.79662,0.36458,0.37082,0.37548,0.0018866,0.63846,0.1125,0.00012098,0.0036523
0.79743,0.36458,0.37079,0.37548,0.0018946,0.63654,0.11442,0.00012157,0.0036676
0.79823,0.36458,0.37076,0.37549,0.0019026,0.63461,0.11636,0.00012244,0.0036828
0.79904,0.36458,0.37073,0.37549,0.0019107,0.63267,0.11831,0.00012359,0.0036978
0.79984,0.36458,0.37071,0.37549,0.0019188,0.63071,0.12027,0.00012502,0.0037125
0.80065,0.36458,0.37068,0.37549,0.0019269,0.62874,0.12225,0.00012672,0.0037271
0.80145,0.36458,0.37065,0.3755,0.0019351,0.62676,0.12424,0.0001287,0.0037415
0.80226,0.36458,0.37062,0.3755,0.0019433,0.62476,0.12624,0.00013095,0.0037557
0.80306,0.36458,0.37059,0.3755,0.0019516,0.62276,0.12825,0.00013348,0.0037696
0.80387,0.36458,0.37057,0.37551,0.0019599,0.62073,0.13028,0.00013627,0.0037834
0.80467,0.36458,0.37054,0.37551,0.0019682,0.6187,0.13232,0.00013934,0.003797
0.80548,0.36458,0.37051,0.37551,0.0019765,0.61665,0.13437,0.00014268,0.0038104
0.80629,0.36458,0.37048,0.37552,0.0019849,0.6146,0.13644,0.00014628,0.0038236
0.80709,0.36458,0.37046,0.37552,0.0019934,0.61252,0.13852,0.00015015,0.0038366
0.8079,0.36458,0.37043,0.37552,0.0020019,0.61044,0.1406,0.00015429,0.0038494
0.8087,0.36458,0.3704,0.37553,0.0020104,0.60835,0.14271,0.00015869,0.003862
0.80951,0.36458,0.37037,0.37553,0.0020189,0.60624,0.14482,0.00016335,0.0038745
0.81031,0.36458,0.37035,0.37553,0.0020275,0.60412,0.14694,0.00016826,0.0038867
0.81112,0.36458,0.37032,0.37553,0.0020361,0.60199,0.14908,0.00017344,0.0038987
0.81192,0.36458,0.37029,0.37554,0.0020447,0.59985,0.15123,0.00017887,0.0039105
0.81273,0.36458,0.37026,0.37554,0.0020534,0.59769,0.15339,0.00018456,0.0039222
0.81353,0.36458,0.37024,0.37554,0.0020621,0.59553,0.15556,0.00019049,0.0039336
0.81434,0.36458,0.37021,0.37555,0.0020708,0.59335,0.15774,0.00019668,0.0039449
0.81515,0.36458,0.37018,0.37555,0.0020795,0.59117,0.15993,0.00020312,0.003956
0.81595,0.36458,0.37016,0.37555,0.0020883,0.58897,0.16214,0.00020979,0.0039669
0.81676,0.36458,0.37013,0.37555,0.0020971,0.58676,0.16435,0.00021672,0.0039776
0.81756,0.36458,0.3701,0.37556,0.002106,0.58454,0.16658,0.00022388,0.0039881
0.81837,0.36458,0.37008,0.37556,0.0021148,0.58231,0.16881,0.00023128,0.0039984
0.81917,0.36458,0.37005,0.37556,0.0021237,0.58006,0.17106,0.00023892,0.0040085
0.81998,0.36458,0.37003,0.37557,0.0021326,0.57781,0.17332,0.00024679,0.0040185
0.82078,0.36458,0.37,0.37557,0.0021416,0.57555,0.17559,0.00025489,0.0040283
0.82159,0.36458,0.36997,0.37557,0.0021506,0.57327,0.17787,0.00026322,0.0040379
0.8224,0.36458,0.36995,0.37557,0.0021595,0.57099,0.18015,0.00027177,0.0040473
0.8232,0.36458,0.36992,0.37558,0.0021686,0.5687,0.18245,0.00028055,0.0040566
0.82401,0.36458,0.3699,0.37558,0.0021776,0.5664,0.18476,0.00028955,0.0040656
0.82481,0.36458,0.36987,0.37558,0.0021867,0.56408,0.18708,0.00029876,0.0040745
0.82562,0.36458,0.36984,0.37558,0.0021957,0.56176,0.18941,0.00030819,0.0040833
0.82642,0.36458,0.36982,0.37558,0.0022048,0.55943,0.19174,0.00031783,0.0040918
0.82723,0.36458,0.36979,0.37559,0.0022139,0.55709,0.19409,0.00032768,0.0041002
0.82803,0.36458,0.36977,0.37559,0.0022231,0.55473,0.19644,0.00033773,0.0041084
0.82884,0.36458,0.36974,0.37559,0.0022322,0.55237,0.19881,0.00034799,0.0041165
0.82964,0.36458,0.36972,0.37559,0.0022414,0.55001,0.20118,0.00035844,0.0041244
0.83045,0.36458,0.36969,0.3756,0.0022506,0.54763,0.20357,0.00036909,0.0041321
0.83126,0.36458,0.36967,0.3756,0.0022598,0.54524,0.20596,0.00037994,0.0041397
0.83206,0.36458,0.36964,0.3756,0.0022691,0.54284,0.20836,0.00039097,0.0041472
0.83287,0.36458,0.36962,0.3756,0.0022783,0.54044,0.21077,0.00040219,0.0041544
0.83367,0.36458,0.36959,0.3756,0.0022876,0.53803,0.21318,0.00041359,0.0041615
0.83448,0.36458,0.36957,0.37561,0.0022968,0.53561,0.21561,0.00042517,0.0041685
0.83528,0.36458,0.36954,0.37561,0.0023061,0.53318,0.21804,0.00043693,0.0041753
0.83609,0.36458,0.36952,0.37561,0.0023154,0.53074,0.22048,0.00044886,0.004182
0.83689,0.36458,0.3695,0.37561,0.0023248,0.52829,0.22293,0.00046096,0.0041885
0.8377,0.36458,0.36947,0.37561,0.0023341,0.52584,0.22539,0.00047322,0.0041949
0.8385,0.36458,0.36945,0.37562,0.0023434,0.52338,0.22785,0.00048565,0.0042012
0.83931,0.36458,0.36943,0.37562,0.0023528,0.52091,0.23033,0.00049823,0.0042073
0.84012,0.36458,0.3694,0.37562,0.0023621,0.51843,0.23281,0.00051097,0.0042133
0.84092,0.36458,0.36938,0.37562,0.0023715,0.51595,0.23529,0.00052386,0.0042192
0.84173,0.36458,0.36935,0.37562,0.0023809,0.51346,0.23779,0.00053689,0.0042249
0.84253,0.36458,0.36933,0.37563,0.0023903,0.51096,0.24029,0.00055007,0.0042305
0.84334,0.36458,0.36931,0.37563,0.0023997,0.50846,0.2428,0.00056339,0.004236
0.84414,0.36458,0.36929,0.37563,0.0024091,0.50594,0.24531,0.00057684,0.0042414
0.84495,0.36458,0.36926,0.37563,0.0024185,0.50343,0.24784,0.00059043,0.0042466
0.84575,0.36458,0.36924,0.37563,0.0024279,0.5009,0.25036,0.00060414,0.0042517
0.84656,0.36458,0.36922,0.37563,0.0024374,0.49837,0.2529,0.00061798,0.0042568
0.84736,0.36458,0.3692,0.37564,0.0024468,0.49583,0.25544,0.00063194,0.0042617
0.84817,0.36458,0.36917,0.37564,0.0024562,0.49329,0.25799,0.00064601,0.0042665
0.84898,0.36458,0.36915,0.37564,0.0024657,0.49074,0.26054,0.00066019,0.0042712
0.84978,0.36458,0.36913,0.37564,0.0024751,0.48818,0.2631,0.00067448,0.0042758
0.85059,0.36458,0.36911,0.37564,0.0024846,0.48562,0.26566,0.00068888,0.0042803
0.85139,0.36458,0.36908,0.37564,0.002494,0.48305,0.26823,0.00070338,0.0042847
0.8522,0.36458,0.36906,0.37564,0.0025035,0.48048,0.27081,0.00071797,0.004289
0.853,0.36458,0.36904,0.37565,0.002513,0.4779,0.27339,0.00073265,0.0042933
0.85381,0.36458,0.36902,0.37565,0.0025224,0.47532,0.27597,0.00074742,0.0042974
0.85461,0.36458,0.369,0.37565,0.0025319,0.47273,0.27857,0.00076227,0.0043015
0.85542,0.36458,0.36898,0.37565,0.0025413,0.47014,0.28116,0.0007772,0.0043055
0.85623,0.36458,0.36896,0.37565,0.0025508,0.46754,0.28376,0.00079221,0.0043094
0.85703,0.36458,0.36894,0.37565,0.0025603,0.46493,0.28637,0.00080729,0.0043132
0.85784,0.36458,0.36892,0.37565,0.0025697,0.46233,0.28898,0.00082243,0.004317
0.85864,0.36458,0.3689,0.37565,0.0025792,0.45971,0.29159,0.00083764,0.0043207
0.85945,0.36458,0.36887,0.37565,0.0025886,0.4571,0.29421,0.0008529,0.0043244
0.86025,0.36458,0.36885,0.37566,0.0025981,0.45448,0.29684,0.00086822,0.004328
0.86106,0.36458,0.36883,0.37566,0.0026075,0.45185,0.29946,0.00088359,0.0043315
0.86186,0.36458,0.36881,0.37566,0.002617,0.44922,0.30209,0.000899,0.0043349
0.86267,0.36458,0.36879,0.37566,0.0026264,0.44659,0.30473,0.00091445,0.0043384
0.86347,0.36458,0.36877,0.37566,0.0026358,0.44395,0.30737,0.00092994,0.0043417
0.86428,0.36458,0.36876,0.37566,0.0026453,0.44131,0.31001,0.00094546,0.0043451
0.86509,0.36458,0.36874,0.37566,0.0026547,0.43867,0.31265,0.00096101,0.0043484
0.86589,0.36458,0.36872,0.37566,0.0026641,0.43602,0.3153,0.00097658,0.0043516
0.8667,0.36458,0.3687,0.37566,0.0026735,0.43337,0.31795,0.00099218,0.0043548
0.8675,0.36458,0.36868,0.37566,0.0026829,0.43072,0.32061,0.0010078,0.004358
0.86831,0.36458,0.36866,0.37566,0.0026923,0.42807,0.32326,0.0010234,0.0043612
0.86911,0.36458,0.36864,0.37567,0.0027017,0.42541,0.32592,0.001039,0.0043643
0.86992,0.36458,0.36862,0.37567,0.002711,0.42275,0.32859,0.0010547,0.0043674
0.87072,0.36458,0.3686,0.37567,0.0027204,0.42008,0.33125,0.0010703,0.0043705
0.87153,0.36458,0.36859,0.37567,0.0027297,0.41742,0.33392,0.0010859,0.0043736
0.87233,0.36458,0.36857,0.37567,0.0027391,0.41475,0.33659,0.0011015,0.0043767
0.87314,0.36458,0.36855,0.37567,0.0027484,0.41208,0.33926,0.0011171,0.0043797
0.87395,0.36458,0.36853,0.37567,0.0027577,0.40941,0.34193,0.0011327,0.0043828
0.87475,0.36458,0.36851,0.37567,0.002767,0.40673,0.3446,0.0011482,0.0043858
0.87556,0.36458,0.3685,0.37567,0.0027763,0.40406,0.34728,0.0011637,0.0043889
0.87636,0.36458,0.36848,0.37567,0.0027856,0.40138,0.34996,0.0011792,0.0043919
0.87717,0.36458,0.36846,0.37567,0.0027948,0.3987,0.35264,0.0011947,0.004395
0.87797,0.36458,0.36844,0.37567,0.0028041,0.39602,0.35532,0.0012101,0.0043981
0.87878,0.36458,0.36843,0.37567,0.0028133,0.39334,0.358,0.0012255,0.0044012
0.87958,0.36458,0.36841,0.37567,0.0028225,0.39066,0.36068,0.0012408,0.0044043
0.88039,0.36458,0.36839,0.37567,0.0028317,0.38798,0.36336,0.0012561,0.0044074
0.8812,0.36458,0.36838,0.37567,0.0028409,0.3853,0.36604,0.0012713,0.0044105
0.882,0.36458,0.36836,0.37567,0.0028501,0.38262,0.36873,0.0012864,0.0044137
0.88281,0.36458,0.36834,0.37567,0.0028592,0.37993,0.37141,0.0013015,0.0044169
0.88361,0.36458,0.36833,0.37567,0.0028684,0.37725,0.37409,0.0013165,0.0044202
0.88442,0.36458,0.36831,0.37567,0.0028775,0.37456,0.37678,0.0013315,0.0044234
0.88522,0.36458,0.3683,0.37567,0.0028866,0.37188,0.37946,0.0013464,0.0044268
0.88603,0.36458,0.36828,0.37567,0.0028956,0.3692,0.38215,0.0013611,0.0044301
0.88683,0.36458,0.36826,0.37567,0.0029047,0.36651,0.38483,0.0013758,0.0044335
0.88764,0.36458,0.36825,0.37567,0.0029137,0.36383,0.38751,0.0013905,0.004437
0.88844,0.36458,0.36823,0.37567,0.0029227,0.36115,0.39019,0.001405,0.0044405
0.88925,0.36458,0.36822,0.37567,0.0029317,0.35847,0.39288,0.0014194,0.004444
0.89006,0.36458,0.3682,0.37567,0.0029407,0.35578,0.39556,0.0014337,0.0044476
0.89086,0.36458,0.36819,0.37567,0.0029496,0.3531,0.39823,0.0014479,0.0044513
0.89167,0.36458,0.36817,0.37567,0.0029586,0.35043,0.40091,0.0014621,0.004455
0.89247,0.36458,0.36816,0.37567,0.0029675,0.34775,0.40359,0.0014761,0.0044588
0.89328,0.36458,0.36814,0.37567,0.0029763,0.34507,0.40627,0.0014899,0.0044627
0.89408,0.36458,0.36813,0.37567,0.0029852,0.3424,0.40894,0.0015037,0.0044667
0.89489,0.36458,0.36812,0.37567,0.002994,0.33972,0.41161,0.0015173,0.0044707
0.89569,0.36458,0.3681,0.37567,0.0030028,0.33705,0.41428,0.0015309,0.0044748
0.8965,0.36458,0.36809,0.37567,0.0030116,0.33438,0.41695,0.0015442,0.0044789
0.8973,0.36458,0.36807,0.37567,0.0030203,0.33172,0.41962,0.0015575,0.0044832
0.89811,0.36458,0.36806,0.37567,0.0030291,0.32905,0.42228,0.0015706,0.0044875
0.89892,0.36458,0.36805,0.37567,0.0030378,0.32639,0.42494,0.0015836,0.004492
0.89972,0.36458,0.36803,0.37566,0.0030464,0.32373,0.4276,0.0015964,0.0044965
0.90053,0.36458,0.36802,0.37566,0.0030551,0.32107,0.43026,0.0016091,0.0045011
0.90133,0.36458,0.36801,0.37566,0.0030637,0.31842,0.43291,0.0016216,0.0045058
0.90214,0.36458,0.36799,0.37566,0.0030723,0.31577,0.43556,0.001634,0.0045106
0.90294,0.36458,0.36798,0.37566,0.0030808,0.31312,0.43821,0.0016462,0.0045155
0.90375,0.36458,0.36797,0.37566,0.0030894,0.31047,0.44085,0.0016583,0.0045205
0.90455,0.36458,0.36796,0.37566,0.0030979,0.30783,0.44349,0.0016702,0.0045256
0.90536,0.36458,0.36794,0.37566,0.0031064,0.30519,0.44613,0.0016819,0.0045308
0.90617,0.36458,0.36793,0.37566,0.0031148,0.30255,0.44876,0.0016935,0.0045361
0.90697,0.36458,0.36792,0.37566,0.0031232,0.29992,0.45139,0.0017048,0.0045416
0.90778,0.36458,0.36791,0.37566,0.0031316,0.2973,0.45402,0.001716,0.0045471
0.90858,0.36458,0.36789,0.37566,0.0031399,0.29467,0.45664,0.0017271,0.0045528
0.90939,0.36458,0.36788,0.37565,0.0031482,0.29205,0.45926,0.0017379,0.0045586
0.91019,0.36458,0.36787,0.37565,0.0031565,0.28944,0.46187,0.0017486,0.0045645
0.911,0.36458,0.36786,0.37565,0.0031648,0.28683,0.46448,0.0017591,0.0045705
0.9118,0.36458,0.36785,0.37565,0.003173,0.28422,0.46708,0.0017694,0.0045766
0.91261,0.36458,0.36784,0.37565,0.0031812,0.28162,0.46968,0.0017795,0.0045829
0.91341,0.36458,0.36783,0.37565,0.0031893,0.27902,0.47228,0.0017894,0.0045893
0.91422,0.36458,0.36781,0.37565,0.0031975,0.27643,0.47487,0.0017991,0.0045959
0.91503,0.36458,0.3678,0.37565,0.0032055,0.27384,0.47745,0.0018086,0.0046025
0.91583,0.36458,0.36779,0.37564,0.0032136,0.27126,0.48003,0.0018179,0.0046093
0.91664,0.36458,0.36778,0.37564,0.0032216,0.26868,0.4826,0.001827,0.0046162
0.91744,0.36458,0.36777,0.37564,0.0032296,0.26611,0.48517,0.0018359,0.0046233
0.91825,0.36458,0.36776,0.37564,0.0032375,0.26355,0.48773,0.0018445,0.0046305
0.91905,0.36458,0.36775,0.37564,0.0032454,0.26099,0.49029,0.001853,0.0046379
0.91986,0.36458,0.36774,0.37564,0.0032533,0.25843,0.49284,0.0018613,0.0046453
0.92066,0.36458,0.36773,0.37564,0.0032611,0.25588,0.49539,0.0018693,0.004653
0.92147,0.36458,0.36772,0.37563,0.0032689,0.25334,0.49793,0.0018771,0.0046607
0.92227,0.36458,0.36771,0.37563,0.0032767,0.25081,0.50046,0.0018847,0.0046686
0.92308,0.36458,0.3677,0.37563,0.0032844,0.24828,0.50298,0.0018921,0.0046767
0.92389,0.36458,0.36769,0.37563,0.0032921,0.24575,0.5055,0.0018993,0.0046849
0.92469,0.36458,0.36768,0.37563,0.0032997,0.24324,0.50802,0.0019062,0.0046933
0.9255,0.36458,0.36767,0.37563,0.0033073,0.24073,0.51052,0.0019129,0.0047018
0.9263,0.36458,0.36766,0.37562,0.0033149,0.23823,0.51302,0.0019194,0.0047104
0.92711,0.36458,0.36765,0.37562,0.0033224,0.23573,0.51551,0.0019256,0.0047192
0.92791,0.36458,0.36764,0.37562,0.0033299,0.23324,0.518,0.0019317,0.0047282
0.92872,0.36458,0.36763,0.37562,0.0033374,0.23076,0.52048,0.0019374,0.0047373
0.92952,0.36458,0.36763,0.37562,0.0033448,0.22829,0.52295,0.001943,0.0047466
0.93033,0.36458,0.36762,0.37562,0.0033521,0.22582,0.52541,0.0019483,0.004756
0.93113,0.36458,0.36761,0.37561,0.0033595,0.22336,0.52786,0.0019534,0.0047656
0.93194,0.36458,0.3676,0.37561,0.0033668,0.22091,0.53031,0.0019582,0.0047753
0.93275,0.36458,0.36759,0.37561,0.003374,0.21847,0.53275,0.0019628,0.0047852
0.93355,0.36458,0.36758,0.37561,0.0033812,0.21603,0.53518,0.0019672,0.0047952
0.93436,0.36458,0.36757,0.37561,0.0033884,0.21361,0.5376,0.0019713,0.0048054
0.93516,0.36458,0.36757,0.3756,0.0033955,0.21119,0.54002,0.0019752,0.0048158
0.93597,0.36458,0.36756,0.3756,0.0034025,0.20878,0.54242,0.0019788,0.0048263
0.93677,0.36458,0.36755,0.3756,0.0034096,0.20638,0.54482,0.0019822,0.004837
0.93758,0.36458,0.36754,0.3756,0.0034166,0.20398,0.54721,0.0019853,0.0048478
0.93838,0.36458,0.36753,0.37559,0.0034235,0.2016,0.54959,0.0019882,0.0048588
0.93919,0.36458,0.36753,0.37559,0.0034304,0.19922,0.55196,0.0019909,0.0048699
0.94,0.36458,0.36752,0.37559,0.0034373,0.19686,0.55432,0.0019933,0.0048812
0.9408,0.36458,0.36751,0.37559,0.0034441,0.1945,0.55667,0.0019954,0.0048927
0.94161,0.36458,0.3675,0.37559,0.0034508,0.19215,0.55902,0.0019974,0.0049043
0.94241,0.36458,0.3675,0.37558,0.0034576,0.18981,0.56135,0.001999,0.0049161
0.94322,0.36458,0.36749,0.37558,0.0034642,0.18748,0.56368,0.0020004,0.0049281
0.94402,0.36458,0.36748,0.37558,0.0034709,0.18517,0.56599,0.0020016,0.0049402
0.94483,0.36458,0.36748,0.37558,0.0034775,0.18286,0.5683,0.0020025,0.0049524
0.94563,0.36458,0.36747,0.37557,0.003484,0.18056,0.57059,0.0020032,0.0049648
0.94644,0.36458,0.36746,0.37557,0.0034905,0.17827,0.57288,0.0020036,0.0049774
0.94724,0.36458,0.36746,0.37557,0.003497,0.17599,0.57515,0.0020038,0.0049901
0.94805,0.36458,0.36745,0.37557,0.0035034,0.17372,0.57742,0.0020037,0.005003
0.94886,0.36458,0.36744,0.37556,0.0035097,0.17146,0.57967,0.0020034,0.005016
0.94966,0.36458,0.36744,0.37556,0.003516,0.16921,0.58191,0.0020029,0.0050292
0.95047,0.36458,0.36743,0.37556,0.0035223,0.16697,0.58415,0.0020021,0.0050425
0.95127,0.36458,0.36742,0.37555,0.0035285,0.16474,0.58637,0.002001,0.005056
0.95208,0.36458,0.36742,0.37555,0.0035347,0.16252,0.58858,0.0019997,0.0050697
0.95288,0.36458,0.36741,0.37555,0.0035408,0.16032,0.59078,0.0019981,0.0050835
0.95369,0.36458,0.3674,0.37555,0.0035469,0.15812,0.59297,0.0019963,0.0050974
0.95449,0.36458,0.3674,0.37554,0.0035529,0.15594,0.59515,0.0019943,0.0051115
0.9553,0.36458,0.36739,0.37554,0.0035589,0.15377,0.59732,0.001992,0.0051257
0.9561,0.36458,0.36739,0.37554,0.0035648,0.1516,0.59947,0.0019895,0.0051401
0.95691,0.36458,0.36738,0.37554,0.0035707,0.14945,0.60162,0.0019867,0.0051547
0.95772,0.36458,0.36738,0.37553,0.0035765,0.14732,0.60375,0.0019837,0.0051693
0.95852,0.36458,0.36737,0.37553,0.0035823,0.14519,0.60587,0.0019805,0.0051841
0.95933,0.36458,0.36736,0.37553,0.003588,0.14307,0.60798,0.001977,0.0051991
0.96013,0.36458,0.36736,0.37552,0.0035937,0.14097,0.61008,0.0019733,0.0052142
0.96094,0.36458,0.36735,0.37552,0.0035994,0.13888,0.61216,0.0019693,0.0052294
0.96174,0.36458,0.36735,0.37552,0.003605,0.1368,0.61423,0.0019651,0.0052448
0.96255,0.36458,0.36734,0.37551,0.0036105,0.13473,0.61629,0.0019607,0.0052603
0.96335,0.36458,0.36734,0.37551,0.003616,0.13268,0.61834,0.0019561,0.0052759
0.96416,0.36458,0.36733,0.37551,0.0036214,0.13064,0.62038,0.0019512,0.0052917
0.96497,0.36458,0.36733,0.37551,0.0036268,0.12861,0.6224,0.001946,0.0053076
0.96577,0.36458,0.36732,0.3755,0.0036321,0.12659,0.62441,0.0019407,0.0053236
0.96658,0.36458,0.36732,0.3755,0.0036374,0.12459,0.62641,0.0019351,0.0053397
0.96738,0.36458,0.36731,0.3755,0.0036427,0.1226,0.6284,0.0019293,0.005356
0.96819,0.36458,0.36731,0.37549,0.0036478,0.12062,0.63037,0.0019233,0.0053724
0.96899,0.36458,0.36731,0.37549,0.003653,0.11865,0.63233,0.0019171,0.0053889
0.9698,0.36458,0.3673,0.37549,0.0036581,0.1167,0.63427,0.0019106,0.0054055
0.9706,0.36458,0.3673,0.37548,0.0036631,0.11476,0.6362,0.001904,0.0054222
0.97141,0.36458,0.36729,0.37548,0.0036681,0.11283,0.63812,0.0018971,0.0054391
0.97221,0.36458,0.36729,0.37548,0.003673,0.11092,0.64003,0.00189,0.005456
0.97302,0.36458,0.36728,0.37547,0.0036779,0.10902,0.64192,0.0018827,0.0054731
0.97383,0.36458,0.36728,0.37547,0.0036827,0.10714,0.6438,0.0018751,0.0054902
0.97463,0.36458,0.36727,0.37547,0.0036875,0.10527,0.64566,0.0018674,0.0055075
0.97544,0.36458,0.36727,0.37546,0.0036922,0.10341,0.64752,0.0018595,0.0055249
0.97624,0.36458,0.36727,0.37546,0.0036969,0.10156,0.64935,0.0018514,0.0055423
0.97705,0.36458,0.36726,0.37545,0.0037015,0.099735,0.65117,0.001843,0.0055599
0.97785,0.36458,0.36726,0.37545,0.003706,0.097919,0.65298,0.0018345,0.0055776
0.97866,0.36458,0.36726,0.37545,0.0037105,0.096118,0.65478,0.0018258,0.0055953
0.97946,0.36458,0.36725,0.37544,0.003715,0.094331,0.65656,0.0018169,0.0056131
0.98027,0.36458,0.36725,0.37544,0.0037194,0.092558,0.65832,0.0018078,0.005631
0.98107,0.36458,0.36724,0.37544,0.0037238,0.090799,0.66007,0.0017985,0.005649
0.98188,0.36458,0.36724,0.37543,0.0037281,0.089056,0.66181,0.0017891,0.0056671
0.98269,0.36458,0.36724,0.37543,0.0037323,0.087327,0.66353,0.0017794,0.0056852
0.98349,0.36458,0.36723,0.37543,0.0037365,0.085612,0.66524,0.0017696,0.0057034
0.9843,0.36458,0.36723,0.37542,0.0037407,0.083913,0.66693,0.0017596,0.0057217
0.9851,0.36458,0.36723,0.37542,0.0037447,0.082228,0.66861,0.0017494,0.0057401
0.98591,0.36458,0.36722,0.37541,0.0037488,0.080558,0.67027,0.0017391,0.0057585
0.98671,0.36458,0.36722,0.37541,0.0037528,0.078904,0.67192,0.0017286,0.0057769
0.98752,0.36458,0.36722,0.37541,0.0037567,0.077264,0.67355,0.0017179,0.0057955
0.98832,0.36458,0.36721,0.3754,0.0037606,0.07564,0.67517,0.0017071,0.005814
0.98913,0.36458,0.36721,0.3754,0.0037644,0.074031,0.67677,0.0016961,0.0058327
0.98993,0.36458,0.36721,0.3754,0.0037681,0.072438,0.67835,0.001685,0.0058513
0.99074,0.36458,0.3672,0.37539,0.0037719,0.07086,0.67992,0.0016737,0.00587
0.99155,0.36458,0.3672,0.37539,0.0037755,0.069298,0.68148,0.0016623,0.0058888
0.99235,0.36458,0.3672,0.37538,0.0037791,0.067751,0.68302,0.0016507,0.0059076
0.99316,0.36458,0.3672,0.37538,0.0037827,0.06622,0.68454,0.001639,0.0059264
0.99396,0.36458,0.36719,0.37538,0.0037862,0.064705,0.68605,0.0016271,0.0059453
0.99477,0.36458,0.36719,0.37537,0.0037896,0.063206,0.68754,0.0016151,0.0059641
0.99557,0.36458,0.36719,0.37537,0.003793,0.061723,0.68901,0.001603,0.005983
0.99638,0.36458,0.36719,0.37536,0.0037964,0.060256,0.69047,0.0015908,0.0060019
0.99718,0.36458,0.36718,0.37536,0.0037996,0.058805,0.69191,0.0015784,0.0060209
0.99799,0.36458,0.36718,0.37536,0.0038029,0.05737,0.69334,0.0015659,0.0060398
0.9988,0.36458,0.36718,0.37535,0.003806,0.055951,0.69475,0.0015533,0.0060588
0.9996,0.36458,0.36718,0.37535,0.0038092,0.054549,0.69615,0.0015406,0.0060777
1.0004,0.36458,0.36717,0.37534,0.0038122,0.053163,0.69752,0.0015278,0.0060967
1.0012,0.36458,0.36717,0.37534,0.0038152,0.051794,0.69888,0.0015149,0.0061156
1.002,0.36458,0.36717,0.37534,0.0038182,0.050441,0.70023,0.0015018,0.0061346
1.0028,0.36458,0.36717,0.37533,0.0038211,0.049105,0.70156,0.0014887,0.0061535
1.0036,0.36458,0.36716,0.37533,0.003824,0.047785,0.70287,0.0014755,0.0061724
1.0044,0.36458,0.36716,0.37532,0.0038267,0.046483,0.70416,0.0014622,0.0061913
1.0052,0.36458,0.36716,0.37532,0.0038295,0.045197,0.70544,0.0014488,0.0062102
1.006,0.36458,0.36716,0.37531,0.0038322,0.043928,0.7067,0.0014353,0.006229
1.0069,0.36458,0.36715,0.37531,0.0038348,0.042676,0.70794,0.0014218,0.0062478
1.0077,0.36458,0.36715,0.37531,0.0038374,0.041441,0.70917,0.0014082,0.0062666
1.0085,0.36458,0.36715,0.3753,0.0038399,0.040223,0.71038,0.0013945,0.0062853
1.0093,0.36458,0.36715,0.3753,0.0038424,0.039022,0.71157,0.0013807,0.006304
1.0101,0.36458,0.36715,0.37529,0.0038448,0.037839,0.71275,0.0013669,0.0063227
1.0109,0.36458,0.36714,0.37529,0.0038472,0.036672,0.7139,0.001353,0.0063413
1.0117,0.36458,0.36714,0.37528,0.0038495,0.035523,0.71504,0.0013391,0.0063598
1.0125,0.36458,0.36714,0.37528,0.0038517,0.034392,0.71617,0.0013251,0.0063783
1.0133,0.36458,0.36714,0.37528,0.0038539,0.033278,0.71727,0.0013111,0.0063967
1.0141,0.36458,0.36714,0.37527,0.003856,0.032181,0.71836,0.001297,0.0064151
1.0149,0.36458,0.36714,0.37527,0.0038581,0.031102,0.71943,0.0012829,0.0064334
1.0157,0.36458,0.36713,0.37526,0.0038602,0.030041,0.72048,0.0012687,0.0064516
1.0165,0.36458,0.36713,0.37526,0.0038622,0.028997,0.72152,0.0012546,0.0064697
1.0173,0.36458,0.36713,0.37525,0.0038641,0.027971,0.72254,0.0012404,0.0064878
1.0181,0.36458,0.36713,0.37525,0.0038659,0.026963,0.72353,0.0012261,0.0065057
1.0189,0.36458,0.36713,0.37524,0.0038678,0.025972,0.72452,0.0012119,0.0065236
1.0197,0.36458,0.36713,0.37524,0.0038695,0.025,0.72548,0.0011976,0.0065414
1.0205,0.36458,0.36712,0.37524,0.0038712,0.024045,0.72643,0.0011834,0.0065591
1.0213,0.36458,0.36712,0.37523,0.0038729,0.023109,0.72735,0.0011691,0.0065767
1.0222,0.36458,0.36712,0.37523,0.0038745,0.02219,0.72826,0.0011548,0.0065941
1.023,0.36458,0.36712,0.37522,0.003876,0.021289,0.72915,0.0011406,0.0066115
1.0238,0.36458,0.36712,0.37522,0.0038775,0.020407,0.73003,0.0011263,0.0066287
1.0246,0.36458,0.36712,0.37521,0.003879,0.019543,0.73088,0.0011121,0.0066459
1.0254,0.36458,0.36712,0.37521,0.0038803,0.018697,0.73172,0.0010978,0.0066629
1.0262,0.36458,0.36711,0.3752,0.0038817,0.017869,0.73254,0.0010836,0.0066798
1.027,0.36458,0.36711,0.3752,0.003883,0.017059,0.73334,0.0010694,0.0066965
1.0278,0.36458,0.36711,0.37519,0.0038842,0.016268,0.73412,0.0010552,0.0067131
1.0286,0.36458,0.36711,0.37519,0.0038853,0.015496,0.73488,0.0010411,0.0067296
1.0294,0.36458,0.36711,0.37519,0.0038865,0.014741,0.73563,0.001027,0.0067459
1.0302,0.36458,0.36711,0.37518,0.0038875,0.014005,0.73636,0.0010129,0.0067621
1.031,0.36458,0.36711,0.37518,0.0038885,0.013288,0.73706,0.00099892,0.0067781
1.0318,0.36458,0.36711,0.37517,0.0038895,0.012589,0.73775,0.00098495,0.006794
1.0326,0.36458,0.3671,0.37517,0.0038904,0.011909,0.73842,0.00097103,0.0068097
1.0334,0.36458,0.3671,0.37516,0.0038912,0.011247,0.73908,0.00095716,0.0068253
1.0342,0.36458,0.3671,0.37516,0.003892,0.010604,0.73971,0.00094336,0.0068407
1.035,0.36458,0.3671,0.37515,0.0038928,0.0099795,0.74033,0.00092962,0.0068559
1.0358,0.36458,0.3671,0.37515,0.0038934,0.0093737,0.74092,0.00091594,0.006871
1.0367,0.36458,0.3671,0.37514,0.0038941,0.0087868,0.7415,0.00090234,0.0068858
1.0375,0.36458,0.3671,0.37514,0.0038947,0.0082185,0.74206,0.00088881,0.0069005
1.0383,0.36458,0.3671,0.37513,0.0038952,0.0076691,0.7426,0.00087536,0.006915
1.0391,0.36458,0.3671,0.37513,0.0038957,0.0071385,0.74312,0.00086199,0.0069293
1.0399,0.36458,0.3671,0.37512,0.0038961,0.0066267,0.74362,0.00084871,0.0069434
1.0407,0.36458,0.3671,0.37512,0.0038964,0.0061338,0.74411,0.00083553,0.0069574
1.0415,0.36458,0.36709,0.37511,0.0038968,0.0056598,0.74457,0.00082243,0.0069711
1.0423,0.36458,0.36709,0.37511,0.003897,0.0052047,0.74502,0.00080944,0.0069846
1.0431,0.36458,0.36709,0.37511,0.0038972,0.0047685,0.74544,0.00079654,0.0069979
1.0439,0.36458,0.36709,0.3751,0.0038974,0.0043514,0.74585,0.00078375,0.007011
1.0447,0.36458,0.36709,0.3751,0.0038975,0.0039532,0.74624,0.00077108,0.0070239
1.0455,0.36458,0.36709,0.37509,0.0038975,0.003574,0.74661,0.00075851,0.0070366
1.0463,0.36458,0.36709,0.37509,0.0038975,0.0032138,0.74696,0.00074606,0.007049
1.0471,0.36458,0.36709,0.37508,0.0038975,0.0028727,0.74729,0.00073374,0.0070612
1.0479,0.36458,0.36709,0.37508,0.0038974,0.0025507,0.7476,0.00072153,0.0070732
1.0487,0.36458,0.36709,0.37507,0.0038972,0.0022477,0.7479,0.00070946,0.007085
1.0495,0.36458,0.36709,0.37507,0.003897,0.0019638,0.74817,0.00069751,0.0070965
1.0503,0.36458,0.36709,0.37506,0.0038968,0.0016991,0.74843,0.0006857,0.0071078
1.0512,0.36458,0.36709,0.37506,0.0038964,0.0014534,0.74866,0.00067403,0.0071188
1.052,0.36458,0.36709,0.37505,0.0038961,0.0012269,0.74888,0.0006625,0.0071296
1.0528,0.36458,0.36709,0.37505,0.0038957,0.0010195,0.74908,0.00065111,0.0071402
1.0536,0.36458,0.36709,0.37504,0.0038952,0.00083135,0.74926,0.00063988,0.0071505
1.0544,0.36458,0.36709,0.37504,0.0038947,0.00066231,0.74942,0.00062879,0.0071605
1.0552,0.36458,0.36709,0.37503,0.0038941,0.00051245,0.74956,0.00061786,0.0071703
1.056,0.36458,0.36709,0.37503,0.0038935,0.00038178,0.74968,0.00060709,0.0071799
1.0568,0.36458,0.36708,0.37502,0.0038928,0.00027029,0.74978,0.00059647,0.0071891
1.0576,0.36458,0.36708,0.37502,0.0038921,0.00017801,0.74986,0.00058603,0.0071981
1.0584,0.36458,0.36708,0.37501,0.0038913,0.00010492,0.74992,0.00057575,0.0072068
1.0592,0.36458,0.36708,0.37501,0.0038905,5.1035e-05,0.74997,0.00056564,0.0072153
1.06,0.36458,0.36708,0.37501,0.0038896,1.636e-05,0.74999,0.0005557,0.0072235
1.0608,0.36458,0.36708,0.375,0.0038887,8.941e-07,0.75,0.00054594,0.0072314
1.0616,0.36458,0.36708,0.375,0.0038877,4.6381e-06,0.74999,0.00053636,0.007239
1.0624,0.36458,0.36708,0.37499,0.0038866,2.7592e-05,0.74995,0.00052697,0.0072463
1.0632,0.36458,0.36708,0.37499,0.0038856,6.9755e-05,0.7499,0.00051775,0.0072534
1.064,0.36458,0.36708,0.37498,0.0038844,0.00013112,0.74983,0.00050873,0.0072601
1.0648,0.36458,0.36708,0.37498,0.0038833,0.0002117,0.74974,0.00049989,0.0072666
1.0657,0.36458,0.36708,0.37497,0.003882,0.00031147,0.74963,0.00049125,0.0072728
1.0665,0.36458,0.36708,0.37497,0.0038807,0.00043043,0.7495,0.00048281,0.0072787
1.0673,0.36458,0.36708,0.37496,0.0038794,0.00056859,0.74936,0.00047456,0.0072843
1.0681,0.36458,0.36708,0.37496,0.003878,0.00072592,0.74919,0.00046652,0.0072896
1.0689,0.36458,0.36708,0.37495,0.0038766,0.00090243,0.749,0.00045867,0.0072945
1.0697,0.36458,0.36708,0.37495,0.0038751,0.0010981,0.7488,0.00045104,0.0072992
1.0705,0.36458,0.36708,0.37494,0.0038736,0.0013129,0.74857,0.00044361,0.0073036
1.0713,0.36458,0.36708,0.37494,0.003872,0.0015469,0.74833,0.00043639,0.0073076
1.0721,0.36458,0.36708,0.37493,0.0038704,0.0018,0.74807,0.00042939,0.0073114
1.0729,0.36458,0.36708,0.37493,0.0038687,0.0020722,0.74778,0.00042259,0.0073148
1.0737,0.36458,0.36708,0.37492,0.003867,0.0023635,0.74748,0.00041602,0.007318
1.0745,0.36458,0.36708,0.37492,0.0038652,0.0026739,0.74716,0.00040967,0.0073208
1.0753,0.36458,0.36708,0.37491,0.0038634,0.0030034,0.74682,0.00040353,0.0073232
1.0761,0.36458,0.36708,0.37491,0.0038615,0.003352,0.74647,0.00039762,0.0073254
1.0769,0.36458,0.36708,0.3749,0.0038596,0.0037195,0.74609,0.00039194,0.0073273
1.0777,0.36458,0.36708,0.3749,0.0038576,0.0041061,0.74569,0.00038648,0.0073288
1.0785,0.36458,0.36709,0.3749,0.0038556,0.0045117,0.74528,0.00038125,0.00733
1.0793,0.36458,0.36709,0.37489,0.0038536,0.0049363,0.74484,0.00037625,0.0073309
1.0801,0.36458,0.36709,0.37489,0.0038514,0.0053798,0.74439,0.00037148,0.0073314
1.081,0.36458,0.36709,0.37488,0.0038493,0.0058423,0.74392,0.00036694,0.0073316
1.0818,0.36458,0.36709,0.37488,0.0038471,0.0063237,0.74343,0.00036264,0.0073315
1.0826,0.36458,0.36709,0.37487,0.0038448,0.0068239,0.74292,0.00035858,0.0073311
1.0834,0.36458,0.36709,0.37487,0.0038425,0.0073431,0.74239,0.00035475,0.0073303
1.0842,0.36458,0.36709,0.37486,0.0038402,0.007881,0.74184,0.00035117,0.0073292
1.085,0.36458,0.36709,0.37486,0.0038378,0.0084378,0.74128,0.00034782,0.0073277
1.0858,0.36458,0.36709,0.37485,0.0038353,0.0090133,0.74069,0.00034472,0.0073259
1.0866,0.36458,0.36709,0.37485,0.0038328,0.0096076,0.74009,0.00034186,0.0073238
1.0874,0.36458,0.36709,0.37484,0.0038303,0.010221,0.73947,0.00033924,0.0073214
1.0882,0.36458,0.36709,0.37484,0.0038277,0.010852,0.73882,0.00033686,0.0073186
1.089,0.36458,0.36709,0.37483,0.0038251,0.011503,0.73817,0.00033474,0.0073154
1.0898,0.36458,0.36709,0.37483,0.0038224,0.012172,0.73749,0.00033286,0.007312
1.0906,0.36458,0.36709,0.37482,0.0038197,0.012859,0.73679,0.00033122,0.0073082
1.0914,0.36458,0.36709,0.37482,0.0038169,0.013565,0.73607,0.00032984,0.007304
1.0922,0.36458,0.36709,0.37482,0.0038141,0.01429,0.73534,0.0003287,0.0072995
1.093,0.36458,0.3671,0.37481,0.0038112,0.015033,0.73459,0.00032781,0.0072947
1.0938,0.36458,0.3671,0.37481,0.0038083,0.015795,0.73382,0.00032718,0.0072895
1.0946,0.36458,0.3671,0.3748,0.0038054,0.016575,0.73303,0.00032679,0.007284
1.0955,0.36458,0.3671,0.3748,0.0038024,0.017373,0.73222,0.00032666,0.0072781
1.0963,0.36458,0.3671,0.37479,0.0037993,0.018189,0.7314,0.00032677,0.0072719
1.0971,0.36458,0.3671,0.37479,0.0037963,0.019024,0.73055,0.00032714,0.0072654
1.0979,0.36458,0.3671,0.37478,0.0037931,0.019877,0.72969,0.00032776,0.0072585
1.0987,0.36458,0.3671,0.37478,0.00379,0.020749,0.72881,0.00032863,0.0072513
1.0995,0.36458,0.3671,0.37477,0.0037867,0.021638,0.72791,0.00032975,0.0072437
1.1003,0.36458,0.3671,0.37477,0.0037835,0.022546,0.72699,0.00033113,0.0072358
1.1011,0.36458,0.36711,0.37477,0.0037802,0.023471,0.72606,0.00033275,0.0072276
1.1019,0.36458,0.36711,0.37476,0.0037768,0.024415,0.72511,0.00033463,0.007219
1.1027,0.36458,0.36711,0.37476,0.0037734,0.025377,0.72414,0.00033676,0.0072101
1.1035,0.36458,0.36711,0.37475,0.00377,0.026356,0.72315,0.00033915,0.0072008
1.1043,0.36458,0.36711,0.37475,0.0037665,0.027354,0.72214,0.00034178,0.0071912
1.1051,0.36458,0.36711,0.37474,0.003763,0.028369,0.72112,0.00034466,0.0071812
1.1059,0.36458,0.36711,0.37474,0.0037594,0.029402,0.72008,0.0003478,0.007171
1.1067,0.36458,0.36711,0.37473,0.0037558,0.030452,0.71902,0.00035118,0.0071604
1.1075,0.36458,0.36711,0.37473,0.0037521,0.031521,0.71794,0.00035481,0.0071494
1.1083,0.36458,0.36712,0.37473,0.0037484,0.032607,0.71684,0.00035869,0.0071381
1.1091,0.36458,0.36712,0.37472,0.0037447,0.03371,0.71573,0.00036282,0.0071265
1.11,0.36458,0.36712,0.37472,0.0037409,0.034831,0.7146,0.0003672,0.0071146
1.1108,0.36458,0.36712,0.37471,0.003737,0.035969,0.71346,0.00037182,0.0071023
1.1116,0.36458,0.36712,0.37471,0.0037332,0.037125,0.71229,0.00037668,0.0070897
1.1124,0.36458,0.36712,0.3747,0.0037293,0.038298,0.71111,0.00038179,0.0070767
1.1132,0.36458,0.36712,0.3747,0.0037253,0.039488,0.70991,0.00038715,0.0070635
1.114,0.36458,0.36713,0.37469,0.0037213,0.040696,0.70869,0.00039274,0.0070499
1.1148,0.36458,0.36713,0.37469,0.0037173,0.04192,0.70746,0.00039858,0.007036
1.1156,0.36458,0.36713,0.37469,0.0037132,0.043162,0.70621,0.00040465,0.0070217
1.1164,0.36458,0.36713,0.37468,0.0037091,0.04442,0.70494,0.00041096,0.0070072
1.1172,0.36458,0.36713,0.37468,0.0037049,0.045696,0.70366,0.00041751,0.0069923
1.118,0.36458,0.36713,0.37467,0.0037007,0.046988,0.70236,0.0004243,0.0069771
1.1188,0.36458,0.36714,0.37467,0.0036964,0.048298,0.70104,0.00043132,0.0069616
1.1196,0.36458,0.36714,0.37467,0.0036922,0.049624,0.69971,0.00043857,0.0069458
1.1204,0.36458,0.36714,0.37466,0.0036878,0.050966,0.69836,0.00044605,0.0069296
1.1212,0.36458,0.36714,0.37466,0.0036835,0.052326,0.69699,0.00045376,0.0069132
1.122,0.36458,0.36714,0.37465,0.0036791,0.053701,0.6956,0.00046169,0.0068964
1.1228,0.36458,0.36715,0.37465,0.0036746,0.055094,0.6942,0.00046985,0.0068794
1.1236,0.36458,0.36715,0.37464,0.0036701,0.056502,0.69279,0.00047824,0.006862
1.1245,0.36458,0.36715,0.37464,0.0036656,0.057927,0.69135,0.00048684,0.0068443
1.1253,0.36458,0.36715,0.37464,0.003661,0.059368,0.68991,0.00049567,0.0068264
1.1261,0.36458,0.36715,0.37463,0.0036564,0.060826,0.68844,0.00050471,0.0068081
1.1269,0.36458,0.36716,0.37463,0.0036518,0.062299,0.68696,0.00051397,0.0067896
1.1277,0.36458,0.36716,0.37462,0.0036471,0.063789,0.68546,0.00052344,0.0067707
1.1285,0.36458,0.36716,0.37462,0.0036424,0.065294,0.68395,0.00053312,0.0067516
1.1293,0.36458,0.36716,0.37462,0.0036376,0.066815,0.68242,0.00054301,0.0067322
1.1301,0.36458,0.36716,0.37461,0.0036328,0.068352,0.68087,0.0005531,0.0067125
1.1309,0.36458,0.36717,0.37461,0.003628,0.069905,0.67931,0.0005634,0.0066925
1.1317,0.36458,0.36717,0.3746,0.0036231,0.071473,0.67774,0.0005739,0.0066723
1.1325,0.36458,0.36717,0.3746,0.0036182,0.073057,0.67614,0.0005846,0.0066517
1.1333,0.36458,0.36717,0.3746,0.0036132,0.074657,0.67454,0.00059549,0.0066309
1.1341,0.36458,0.36718,0.37459,0.0036082,0.076272,0.67292,0.00060658,0.0066099
1.1349,0.36458,0.36718,0.37459,0.0036032,0.077902,0.67128,0.00061786,0.0065885
1.1357,0.36458,0.36718,0.37459,0.0035981,0.079547,0.66962,0.00062932,0.0065669
1.1365,0.36458,0.36718,0.37458,0.003593,0.081207,0.66796,0.00064097,0.0065451
1.1373,0.36458,0.36719,0.37458,0.0035879,0.082883,0.66627,0.0006528,0.0065229
1.1381,0.36458,0.36719,0.37457,0.0035827,0.084573,0.66458,0.00066481,0.0065006
1.1389,0.36458,0.36719,0.37457,0.0035775,0.086279,0.66286,0.000677,0.006478
1.1398,0.36458,0.36719,0.37457,0.0035722,0.087999,0.66114,0.00068936,0.0064551
1.1406,0.36458,0.3672,0.37456,0.0035669,0.089734,0.65939,0.00070189,0.006432
1.1414,0.36458,0.3672,0.37456,0.0035616,0.091483,0.65764,0.00071459,0.0064086
1.1422,0.36458,0.3672,0.37456,0.0035563,0.093247,0.65587,0.00072745,0.006385
1.143,0.36458,0.36721,0.37455,0.0035509,0.095025,0.65408,0.00074048,0.0063612
1.1438,0.36458,0.36721,0.37455,0.0035454,0.096818,0.65228,0.00075366,0.0063372
1.1446,0.36458,0.36721,0.37455,0.00354,0.098625,0.65047,0.00076699,0.0063129
1.1454,0.36458,0.36721,0.37454,0.0035344,0.10045,0.64864,0.00078048,0.0062884
1.1462,0.36458,0.36722,0.37454,0.0035289,0.10228,0.6468,0.00079411,0.0062637
1.147,0.36458,0.36722,0.37454,0.0035233,0.10413,0.64494,0.00080789,0.0062388
1.1478,0.36458,0.36722,0.37453,0.0035177,0.10599,0.64307,0.00082181,0.0062136
1.1486,0.36458,0.36723,0.37453,0.0035121,0.10787,0.64119,0.00083587,0.0061883
1.1494,0.36458,0.36723,0.37452,0.0035064,0.10976,0.63929,0.00085006,0.0061627
1.1502,0.36458,0.36723,0.37452,0.0035007,0.11167,0.63738,0.00086438,0.006137
1.151,0.36458,0.36724,0.37452,0.0034949,0.11358,0.63545,0.00087882,0.0061111
1.1518,0.36458,0.36724,0.37451,0.0034892,0.11551,0.63352,0.00089339,0.0060849
1.1526,0.36458,0.36724,0.37451,0.0034833,0.11746,0.63156,0.00090808,0.0060586
1.1534,0.36458,0.36725,0.37451,0.0034775,0.11942,0.6296,0.00092288,0.0060321
1.1543,0.36458,0.36725,0.3745,0.0034716,0.12139,0.62762,0.0009378,0.0060054
1.1551,0.36458,0.36725,0.3745,0.0034657,0.12337,0.62563,0.00095282,0.0059786
1.1559,0.36458,0.36726,0.3745,0.0034598,0.12537,0.62363,0.00096795,0.0059516
1.1567,0.36458,0.36726,0.3745,0.0034538,0.12738,0.62162,0.00098318,0.0059244
1.1575,0.36458,0.36726,0.37449,0.0034478,0.1294,0.61959,0.00099851,0.005897
1.1583,0.36458,0.36727,0.37449,0.0034417,0.13143,0.61755,0.0010139,0.0058695
1.1591,0.36458,0.36727,0.37449,0.0034356,0.13348,0.61549,0.0010294,0.0058418
1.1599,0.36458,0.36727,0.37448,0.0034295,0.13554,0.61343,0.001045,0.005814
1.1607,0.36458,0.36728,0.37448,0.0034234,0.13761,0.61135,0.0010607,0.0057861
1.1615,0.36458,0.36728,0.37448,0.0034172,0.13969,0.60926,0.0010764,0.005758
1.1623,0.36458,0.36729,0.37447,0.003411,0.14179,0.60716,0.0010923,0.0057297
1.1631,0.36458,0.36729,0.37447,0.0034048,0.1439,0.60504,0.0011082,0.0057014
1.1639,0.36458,0.36729,0.37447,0.0033985,0.14602,0.60292,0.0011241,0.0056729
1.1647,0.36458,0.3673,0.37446,0.0033922,0.14815,0.60078,0.0011401,0.0056443
1.1655,0.36458,0.3673,0.37446,0.0033859,0.15029,0.59863,0.0011562,0.0056155
1.1663,0.36458,0.36731,0.37446,0.0033795,0.15245,0.59647,0.0011723,0.0055867
1.1671,0.36458,0.36731,0.37446,0.0033731,0.15461,0.5943,0.0011885,0.0055577
1.1679,0.36458,0.36731,0.37445,0.0033667,0.15679,0.59212,0.0012047,0.0055287
1.1688,0.36458,0.36732,0.37445,0.0033602,0.15898,0.58992,0.001221,0.0054995
1.1696,0.36458,0.36732,0.37445,0.0033538,0.16118,0.58772,0.0012373,0.0054702
1.1704,0.36458,0.36733,0.37445,0.0033473,0.16339,0.5855,0.0012536,0.0054409
1.1712,0.36458,0.36733,0.37444,0.0033407,0.16561,0.58328,0.00127,0.0054114
1.172,0.36458,0.36734,0.37444,0.0033341,0.16784,0.58104,0.0012863,0.0053819
1.1728,0.36458,0.36734,0.37444,0.0033275,0.17008,0.57879,0.0013027,0.0053523
1.1736,0.36458,0.36734,0.37443,0.0033209,0.17234,0.57653,0.0013192,0.0053227
1.1744,0.36458,0.36735,0.37443,0.0033143,0.1746,0.57427,0.0013356,0.0052929
1.1752,0.36458,0.36735,0.37443,0.0033076,0.17687,0.57199,0.001352,0.0052631
1.176,0.36458,0.36736,0.37443,0.0033009,0.17916,0.5697,0.0013684,0.0052333
1.1768,0.36458,0.36736,0.37442,0.0032941,0.18145,0.5674,0.0013849,0.0052034
1.1776,0.36458,0.36737,0.37442,0.0032874,0.18375,0.56509,0.0014013,0.0051734
1.1784,0.36458,0.36737,0.37442,0.0032806,0.18607,0.56277,0.0014177,0.0051434
1.1792,0.36458,0.36738,0.37442,0.0032737,0.18839,0.56044,0.0014341,0.0051134
1.18,0.36458,0.36738,0.37442,0.0032669,0.19072,0.55811,0.0014505,0.0050833
1.1808,0.36458,0.36739,0.37441,0.00326,0.19307,0.55576,0.0014668,0.0050532
1.1816,0.36458,0.36739,0.37441,0.0032531,0.19542,0.5534,0.0014832,0.005023
1.1824,0.36458,0.3674,0.37441,0.0032462,0.19778,0.55104,0.0014995,0.0049929
1.1833,0.36458,0.3674,0.37441,0.0032392,0.20015,0.54866,0.0015157,0.0049627
1.1841,0.36458,0.36741,0.3744,0.0032322,0.20253,0.54628,0.001532,0.0049325
1.1849,0.36458,0.36741,0.3744,0.0032252,0.20492,0.54389,0.0015481,0.0049023
1.1857,0.36458,0.36742,0.3744,0.0032182,0.20731,0.54149,0.0015643,0.0048721
1.1865,0.36458,0.36742,0.3744,0.0032111,0.20972,0.53908,0.0015803,0.0048419
1.1873,0.36458,0.36743,0.3744,0.003204,0.21213,0.53666,0.0015964,0.0048117
1.1881,0.36458,0.36743,0.37439,0.0031969,0.21455,0.53423,0.0016123,0.0047816
1.1889,0.36458,0.36744,0.37439,0.0031898,0.21698,0.5318,0.0016282,0.0047514
1.1897,0.36458,0.36744,0.37439,0.0031826,0.21942,0.52936,0.001644,0.0047213
1.1905,0.36458,0.36745,0.37439,0.0031755,0.22187,0.52691,0.0016598,0.0046911
1.1913,0.36458,0.36746,0.37439,0.0031682,0.22432,0.52445,0.0016754,0.004661
1.1921,0.36458,0.36746,0.37438,0.003161,0.22678,0.52198,0.001691,0.004631
1.1929,0.36458,0.36747,0.37438,0.0031538,0.22925,0.51951,0.0017065,0.004601
1.1937,0.36458,0.36747,0.37438,0.0031465,0.23173,0.51703,0.001722,0.004571
1.1945,0.36458,0.36748,0.37438,0.0031392,0.23421,0.51454,0.0017373,0.0045411
1.1953,0.36458,0.36748,0.37438,0.0031319,0.2367,0.51205,0.0017525,0.0045112
1.1961,0.36458,0.36749,0.37437,0.0031245,0.2392,0.50955,0.0017676,0.0044814
1.1969,0.36458,0.3675,0.37437,0.0031171,0.24171,0.50704,0.0017826,0.0044516
1.1977,0.36458,0.3675,0.37437,0.0031097,0.24422,0.50452,0.0017975,0.0044219
1.1986,0.36458,0.36751,0.37437,0.0031023,0.24674,0.502,0.0018123,0.0043923
1.1994,0.36458,0.36752,0.37437,0.0030949,0.24926,0.49947,0.001827,0.0043628
1.2002,0.36458,0.36752,0.37437,0.0030874,0.25179,0.49694,0.0018415,0.0043333
1.201,0.36458,0.36753,0.37436,0.0030799,0.25433,0.4944,0.001856,0.0043039
1.2018,0.36458,0.36753,0.37436,0.0030724,0.25688,0.49185,0.0018703,0.0042746
1.2026,0.36458,0.36754,0.37436,0.0030649,0.25943,0.4893,0.0018844,0.0042454
1.2034,0.36458,0.36755,0.37436,0.0030574,0.26198,0.48674,0.0018985,0.0042163
1.2042,0.36458,0.36755,0.37436,0.0030498,0.26455,0.48417,0.0019123,0.0041873
1.205,0.36458,0.36756,0.37436,0.0030422,0.26711,0.4816,0.0019261,0.0041584
1.2058,0.36458,0.36757,0.37436,0.0030346,0.26969,0.47902,0.0019397,0.0041296
1.2066,0.36458,0.36757,0.37435,0.003027,0.27227,0.47644,0.0019531,0.0041009
1.2074,0.36458,0.36758,0.37435,0.0030194,0.27485,0.47386,0.0019664,0.0040723
1.2082,0.36458,0.36759,0.37435,0.0030117,0.27744,0.47127,0.0019795,0.0040439
1.209,0.36458,0.36759,0.37435,0.003004,0.28003,0.46867,0.0019925,0.0040155
1.2098,0.36458,0.3676,0.37435,0.0029963,0.28263,0.46607,0.0020053,0.0039873
1.2106,0.36458,0.36761,0.37435,0.0029886,0.28523,0.46346,0.002018,0.0039593
1.2114,0.36458,0.36761,0.37435,0.0029809,0.28784,0.46085,0.0020304,0.0039313
1.2122,0.36458,0.36762,0.37435,0.0029731,0.29046,0.45824,0.0020427,0.0039035
1.2131,0.36458,0.36763,0.37434,0.0029654,0.29307,0.45562,0.0020548,0.0038759
1.2139,0.36458,0.36764,0.37434,0.0029576,0.29569,0.45299,0.0020667,0.0038484
1.2147,0.36458,0.36764,0.37434,0.0029498,0.29832,0.45037,0.0020785,0.003821
1.2155,0.36458,0.36765,0.37434,0.0029419,0.30095,0.44774,0.00209,0.0037938
1.2163,0.36458,0.36766,0.37434,0.0029341,0.30358,0.4451,0.0021014,0.0037668
1.2171,0.36458,0.36767,0.37434,0.0029262,0.30622,0.44246,0.0021126,0.0037399
1.2179,0.36458,0.36767,0.37434,0.0029184,0.30886,0.43982,0.0021235,0.0037132
1.2187,0.36458,0.36768,0.37434,0.0029105,0.3115,0.43718,0.0021343,0.0036867
1.2195,0.36458,0.36769,0.37434,0.0029026,0.31415,0.43453,0.0021449,0.0036603
1.2203,0.36458,0.3677,0.37434,0.0028947,0.3168,0.43188,0.0021552,0.0036341
1.2211,0.36458,0.3677,0.37434,0.0028867,0.31945,0.42922,0.0021654,0.0036081
1.2219,0.36458,0.36771,0.37434,0.0028788,0.32211,0.42656,0.0021753,0.0035822
1.2227,0.36458,0.36772,0.37433,0.0028708,0.32477,0.4239,0.0021851,0.0035566
1.2235,0.36458,0.36773,0.37433,0.0028628,0.32743,0.42124,0.0021946,0.0035311
1.2243,0.36458,0.36774,0.37433,0.0028549,0.33009,0.41858,0.0022039,0.0035059
1.2251,0.36458,0.36774,0.37433,0.0028469,0.33276,0.41591,0.0022129,0.0034808
1.2259,0.36458,0.36775,0.37433,0.0028388,0.33542,0.41324,0.0022218,0.0034559
1.2267,0.36458,0.36776,0.37433,0.0028308,0.33809,0.41057,0.0022304,0.0034312
1.2276,0.36458,0.36777,0.37433,0.0028228,0.34077,0.4079,0.0022388,0.0034068
1.2284,0.36458,0.36778,0.37433,0.0028147,0.34344,0.40522,0.0022469,0.0033825
1.2292,0.36458,0.36779,0.37433,0.0028066,0.34612,0.40255,0.0022549,0.0033584
1.23,0.36458,0.36779,0.37433,0.0027986,0.34879,0.39987,0.0022625,0.0033346
1.2308,0.36458,0.3678,0.37433,0.0027905,0.35147,0.39719,0.00227,0.003311
1.2316,0.36458,0.36781,0.37433,0.0027824,0.35415,0.39451,0.0022772,0.0032875
1.2324,0.36458,0.36782,0.37433,0.0027743,0.35683,0.39183,0.0022842,0.0032643
1.2332,0.36458,0.36783,0.37433,0.0027661,0.35951,0.38915,0.0022909,0.0032414
1.234,0.36458,0.36784,0.37433,0.002758,0.36219,0.38647,0.0022974,0.0032186
1.2348,0.36458,0.36785,0.37433,0.0027499,0.36488,0.38378,0.0023036,0.0031961
1.2356,0.36458,0.36786,0.37433,0.0027417,0.36756,0.3811,0.0023096,0.0031738
1.2364,0.36458,0.36787,0.37433,0.0027335,0.37024,0.37842,0.0023153,0.0031518
1.2372,0.36458,0.36787,0.37433,0.0027254,0.37293,0.37573,0.0023208,0.00313
1.238,0.36458,0.36788,0.37433,0.0027172,0.37561,0.37305,0.002326,0.0031084
1.2388,0.36458,0.36789,0.37433,0.002709,0.37829,0.37036,0.002331,0.003087
1.2396,0.36458,0.3679,0.37433,0.0027008,0.38098,0.36768,0.0023357,0.0030659
1.2404,0.36458,0.36791,0.37433,0.0026926,0.38366,0.365,0.0023401,0.0030451
1.2412,0.36458,0.36792,0.37433,0.0026844,0.38634,0.36231,0.0023443,0.0030244
1.2421,0.36458,0.36793,0.37433,0.0026762,0.38903,0.35963,0.0023482,0.0030041
1.2429,0.36458,0.36794,0.37433,0.0026679,0.39171,0.35695,0.0023519,0.0029839
1.2437,0.36458,0.36795,0.37433,0.0026597,0.39439,0.35427,0.0023553,0.0029641
1.2445,0.36458,0.36796,0.37433,0.0026515,0.39707,0.35159,0.0023585,0.0029444
1.2453,0.36458,0.36797,0.37433,0.0026432,0.39975,0.34891,0.0023613,0.0029251
1.2461,0.36458,0.36798,0.37433,0.002635,0.40243,0.34624,0.0023639,0.002906
1.2469,0.36458,0.36799,0.37433,0.0026267,0.4051,0.34356,0.0023663,0.0028871
1.2477,0.36458,0.368,0.37433,0.0026184,0.40778,0.34089,0.0023684,0.0028685
1.2485,0.36458,0.36801,0.37433,0.0026102,0.41045,0.33822,0.0023702,0.0028502
1.2493,0.36458,0.36802,0.37433,0.0026019,0.41312,0.33555,0.0023717,0.0028321
1.2501,0.36458,0.36803,0.37433,0.0025936,0.41579,0.33288,0.002373,0.0028143
1.2509,0.36458,0.36804,0.37433,0.0025853,0.41846,0.33021,0.002374,0.0027967
1.2517,0.36458,0.36805,0.37433,0.0025771,0.42112,0.32755,0.0023747,0.0027794
1.2525,0.36458,0.36806,0.37433,0.0025688,0.42378,0.32489,0.0023752,0.0027624
1.2533,0.36458,0.36807,0.37434,0.0025605,0.42644,0.32223,0.0023753,0.0027456
1.2541,0.36458,0.36808,0.37434,0.0025522,0.4291,0.31957,0.0023753,0.0027291
1.2549,0.36458,0.36809,0.37434,0.0025439,0.43176,0.31692,0.0023749,0.0027129
1.2557,0.36458,0.3681,0.37434,0.0025356,0.43441,0.31427,0.0023743,0.0026969
1.2565,0.36458,0.36812,0.37434,0.0025273,0.43706,0.31162,0.0023734,0.0026812
1.2574,0.36458,0.36813,0.37434,0.002519,0.4397,0.30898,0.0023722,0.0026658
1.2582,0.36458,0.36814,0.37434,0.0025107,0.44234,0.30634,0.0023708,0.0026506
1.259,0.36458,0.36815,0.37434,0.0025024,0.44498,0.3037,0.0023691,0.0026357
1.2598,0.36458,0.36816,0.37434,0.0024941,0.44762,0.30107,0.0023671,0.0026211
1.2606,0.36458,0.36817,0.37434,0.0024858,0.45025,0.29844,0.0023648,0.0026068
1.2614,0.36458,0.36818,0.37434,0.0024775,0.45288,0.29581,0.0023623,0.0025927
1.2622,0.36458,0.36819,0.37434,0.0024692,0.4555,0.29319,0.0023595,0.0025789
1.263,0.36458,0.36821,0.37435,0.0024609,0.45812,0.29057,0.0023565,0.0025654
1.2638,0.36458,0.36822,0.37435,0.0024526,0.46073,0.28796,0.0023531,0.0025521
1.2646,0.36458,0.36823,0.37435,0.0024443,0.46334,0.28535,0.0023495,0.0025391
1.2654,0.36458,0.36824,0.37435,0.002436,0.46595,0.28275,0.0023457,0.0025264
1.2662,0.36458,0.36825,0.37435,0.0024278,0.46855,0.28015,0.0023416,0.002514
1.267,0.36458,0.36827,0.37435,0.0024195,0.47115,0.27756,0.0023372,0.0025018
1.2678,0.36458,0.36828,0.37435,0.0024112,0.47374,0.27497,0.0023325,0.0024899
1.2686,0.36458,0.36829,0.37435,0.0024029,0.47633,0.27238,0.0023276,0.0024782
1.2694,0.36458,0.3683,0.37436,0.0023947,0.47891,0.2698,0.0023224,0.0024669
1.2702,0.36458,0.36831,0.37436,0.0023864,0.48148,0.26723,0.002317,0.0024558
1.271,0.36458,0.36833,0.37436,0.0023781,0.48406,0.26466,0.0023113,0.002445
1.2719,0.36458,0.36834,0.37436,0.0023699,0.48662,0.2621,0.0023054,0.0024344
1.2727,0.36458,0.36835,0.37436,0.0023616,0.48918,0.25954,0.0022991,0.0024241
1.2735,0.36458,0.36836,0.37436,0.0023534,0.49173,0.25699,0.0022927,0.0024141
1.2743,0.36458,0.36838,0.37436,0.0023452,0.49428,0.25445,0.002286,0.0024043
1.2751,0.36458,0.36839,0.37437,0.0023369,0.49682,0.25191,0.002279,0.0023948
1.2759,0.36458,0.3684,0.37437,0.0023287,0.49936,0.24938,0.0022718,0.0023856
1.2767,0.36458,0.36841,0.37437,0.0023205,0.50189,0.24685,0.0022643,0.0023766
1.2775,0.36458,0.36843,0.37437,0.0023123,0.50441,0.24433,0.0022566,0.0023679
1.2783,0.36458,0.36844,0.37437,0.0023041,0.50692,0.24182,0.0022487,0.0023595
1.2791,0.36458,0.36845,0.37437,0.0022959,0.50943,0.23931,0.0022405,0.0023513
1.2799,0.36458,0.36847,0.37438,0.0022877,0.51194,0.23682,0.002232,0.0023434
1.2807,0.36458,0.36848,0.37438,0.0022796,0.51443,0.23432,0.0022234,0.0023357
1.2815,0.36458,0.36849,0.37438,0.0022714,0.51692,0.23184,0.0022145,0.0023283
1.2823,0.36458,0.36851,0.37438,0.0022633,0.5194,0.22936,0.0022053,0.0023212
1.2831,0.36458,0.36852,0.37438,0.0022551,0.52187,0.22689,0.0021959,0.0023143
1.2839,0.36458,0.36854,0.37438,0.002247,0.52434,0.22443,0.0021863,0.0023076
1.2847,0.36458,0.36855,0.37439,0.0022389,0.5268,0.22198,0.0021765,0.0023013
1.2855,0.36458,0.36856,0.37439,0.0022308,0.52925,0.21953,0.0021665,0.0022951
1.2864,0.36458,0.36858,0.37439,0.0022227,0.53169,0.21709,0.0021562,0.0022892
1.2872,0.36458,0.36859,0.37439,0.0022146,0.53412,0.21466,0.0021457,0.0022836
1.288,0.36458,0.3686,0.37439,0.0022066,0.53655,0.21224,0.002135,0.0022781
1.2888,0.36458,0.36862,0.3744,0.0021985,0.53897,0.20983,0.002124,0.002273
1.2896,0.36458,0.36863,0.3744,0.0021905,0.54138,0.20742,0.0021129,0.002268
1.2904,0.36458,0.36865,0.3744,0.0021825,0.54378,0.20502,0.0021016,0.0022634
1.2912,0.36458,0.36866,0.3744,0.0021745,0.54617,0.20264,0.00209,0.0022589
1.292,0.36458,0.36868,0.37441,0.0021665,0.54856,0.20026,0.0020783,0.0022547
1.2928,0.36458,0.36869,0.37441,0.0021585,0.55093,0.19789,0.0020663,0.0022507
1.2936,0.36458,0.36871,0.37441,0.0021505,0.5533,0.19552,0.0020542,0.0022469
1.2944,0.36458,0.36872,0.37441,0.0021426,0.55565,0.19317,0.0020418,0.0022434
1.2952,0.36458,0.36874,0.37441,0.0021347,0.558,0.19083,0.0020293,0.0022401
1.296,0.36458,0.36875,0.37442,0.0021268,0.56034,0.1885,0.0020166,0.002237
1.2968,0.36458,0.36877,0.37442,0.0021189,0.56267,0.18617,0.0020037,0.0022341
1.2976,0.36458,0.36878,0.37442,0.002111,0.56499,0.18386,0.0019906,0.0022315
1.2984,0.36458,0.3688,0.37442,0.0021032,0.56729,0.18155,0.0019773,0.0022291
1.2992,0.36458,0.36881,0.37443,0.0020953,0.56959,0.17926,0.0019639,0.0022268
1.3,0.36458,0.36883,0.37443,0.0020875,0.57188,0.17698,0.0019503,0.0022248
1.3009,0.36458,0.36884,0.37443,0.0020798,0.57416,0.1747,0.0019365,0.002223
1.3017,0.36458,0.36886,0.37443,0.002072,0.57643,0.17244,0.0019225,0.0022214
1.3025,0.36458,0.36887,0.37444,0.0020642,0.57869,0.17018,0.0019084,0.00222
1.3033,0.36458,0.36889,0.37444,0.0020565,0.58094,0.16794,0.0018942,0.0022188
1.3041,0.36458,0.3689,0.37444,0.0020488,0.58318,0.16571,0.0018798,0.0022179
1.3049,0.36458,0.36892,0.37445,0.0020411,0.5854,0.16349,0.0018652,0.002217
1.3057,0.36458,0.36894,0.37445,0.0020335,0.58762,0.16128,0.0018505,0.0022164
1.3065,0.36458,0.36895,0.37445,0.0020258,0.58982,0.15908,0.0018357,0.002216
1.3073,0.36458,0.36897,0.37445,0.0020182,0.59202,0.15689,0.0018207,0.0022158
1.3081,0.36458,0.36899,0.37446,0.0020106,0.5942,0.15471,0.0018055,0.0022157
1.3089,0.36458,0.369,0.37446,0.0020031,0.59637,0.15254,0.0017903,0.0022159
1.3097,0.36458,0.36902,0.37446,0.0019955,0.59854,0.15039,0.0017749,0.0022162
1.3105,0.36458,0.36903,0.37446,0.001988,0.60068,0.14825,0.0017594,0.0022166
1.3113,0.36458,0.36905,0.37447,0.0019805,0.60282,0.14611,0.0017438,0.0022173
1.3121,0.36458,0.36907,0.37447,0.0019731,0.60495,0.14399,0.0017281,0.0022181
1.3129,0.36458,0.36908,0.37447,0.0019656,0.60706,0.14188,0.0017122,0.0022191
1.3137,0.36458,0.3691,0.37448,0.0019582,0.60916,0.13979,0.0016963,0.0022202
1.3145,0.36458,0.36912,0.37448,0.0019509,0.61126,0.1377,0.0016802,0.0022215
1.3153,0.36458,0.36914,0.37448,0.0019435,0.61333,0.13563,0.0016641,0.002223
1.3162,0.36458,0.36915,0.37449,0.0019362,0.6154,0.13357,0.0016478,0.0022246
1.317,0.36458,0.36917,0.37449,0.0019289,0.61745,0.13152,0.0016315,0.0022263
1.3178,0.36458,0.36919,0.37449,0.0019216,0.61949,0.12949,0.0016151,0.0022282
1.3186,0.36458,0.3692,0.3745,0.0019144,0.62152,0.12747,0.0015986,0.0022303
1.3194,0.36458,0.36922,0.3745,0.0019072,0.62354,0.12546,0.001582,0.0022324
1.3202,0.36458,0.36924,0.3745,0.0019,0.62554,0.12346,0.0015653,0.0022348
1.321,0.36458,0.36926,0.3745,0.0018929,0.62753,0.12148,0.0015486,0.0022372
1.3218,0.36458,0.36927,0.37451,0.0018858,0.62951,0.1195,0.0015318,0.0022398
1.3226,0.36458,0.36929,0.37451,0.0018787,0.63148,0.11755,0.001515,0.0022425
1.3234,0.36458,0.36931,0.37451,0.0018717,0.63343,0.1156,0.0014981,0.0022453
1.3242,0.36458,0.36933,0.37452,0.0018647,0.63537,0.11367,0.0014811,0.0022482
1.325,0.36458,0.36935,0.37452,0.0018577,0.63729,0.11175,0.0014641,0.0022513
1.3258,0.36458,0.36936,0.37452,0.0018507,0.6392,0.10985,0.0014471,0.0022544
1.3266,0.36458,0.36938,0.37453,0.0018438,0.6411,0.10796,0.00143,0.0022577
1.3274,0.36458,0.3694,0.37453,0.001837,0.64298,0.10608,0.0014128,0.0022611
1.3282,0.36458,0.36942,0.37453,0.0018301,0.64486,0.10421,0.0013957,0.0022646
1.329,0.36458,0.36944,0.37454,0.0018233,0.64671,0.10236,0.0013785,0.0022681
1.3298,0.36458,0.36945,0.37454,0.0018166,0.64855,0.10053,0.0013613,0.0022718
1.3307,0.36458,0.36947,0.37455,0.0018098,0.65038,0.098707,0.0013441,0.0022755
1.3315,0.36458,0.36949,0.37455,0.0018031,0.6522,0.0969,0.0013269,0.0022794
1.3323,0.36458,0.36951,0.37455,0.0017965,0.654,0.095106,0.0013097,0.0022833
1.3331,0.36458,0.36953,0.37456,0.0017899,0.65579,0.093327,0.0012924,0.0022873
1.3339,0.36458,0.36955,0.37456,0.0017833,0.65756,0.091563,0.0012752,0.0022914
1.3347,0.36458,0.36957,0.37456,0.0017768,0.65931,0.089812,0.001258,0.0022955
1.3355,0.36458,0.36959,0.37457,0.0017703,0.66106,0.088077,0.0012408,0.0022998
1.3363,0.36458,0.36961,0.37457,0.0017638,0.66279,0.086356,0.0012236,0.002304
1.3371,0.36458,0.36962,0.37457,0.0017574,0.6645,0.08465,0.0012064,0.0023084
1.3379,0.36458,0.36964,0.37458,0.001751,0.6662,0.082959,0.0011893,0.0023128
1.3387,0.36458,0.36966,0.37458,0.0017447,0.66788,0.081283,0.0011721,0.0023173
1.3395,0.36458,0.36968,0.37459,0.0017384,0.66955,0.079622,0.001155,0.0023218
1.3403,0.36458,0.3697,0.37459,0.0017322,0.6712,0.077976,0.001138,0.0023263
1.3411,0.36458,0.36972,0.37459,0.0017259,0.67284,0.076345,0.001121,0.0023309
1.3419,0.36458,0.36974,0.3746,0.0017198,0.67446,0.074729,0.001104,0.0023356
1.3427,0.36458,0.36976,0.3746,0.0017137,0.67607,0.073129,0.0010871,0.0023402
1.3435,0.36458,0.36978,0.3746,0.0017076,0.67766,0.071545,0.0010702,0.0023449
1.3443,0.36458,0.3698,0.37461,0.0017016,0.67924,0.069976,0.0010534,0.0023497
1.3452,0.36458,0.36982,0.37461,0.0016956,0.6808,0.068422,0.0010367,0.0023545
1.346,0.36458,0.36984,0.37462,0.0016896,0.68235,0.066884,0.00102,0.0023592
1.3468,0.36458,0.36986,0.37462,0.0016837,0.68388,0.065362,0.0010034,0.0023641
1.3476,0.36458,0.36988,0.37462,0.0016779,0.68539,0.063856,0.00098691,0.0023689
1.3484,0.36458,0.3699,0.37463,0.0016721,0.68689,0.062366,0.00097047,0.0023737
1.3492,0.36458,0.36992,0.37463,0.0016663,0.68837,0.060892,0.00095412,0.0023786
1.35,0.36458,0.36994,0.37464,0.0016606,0.68984,0.059434,0.00093785,0.0023834
1.3508,0.36458,0.36996,0.37464,0.001655,0.69129,0.057992,0.00092169,0.0023883
1.3516,0.36458,0.36998,0.37464,0.0016494,0.69272,0.056566,0.00090562,0.0023931
1.3524,0.36458,0.37,0.37465,0.0016438,0.69414,0.055157,0.00088965,0.002398
1.3532,0.36458,0.37002,0.37465,0.0016383,0.69554,0.053764,0.00087379,0.0024028
1.354,0.36458,0.37004,0.37466,0.0016328,0.69693,0.052387,0.00085804,0.0024076
1.3548,0.36458,0.37006,0.37466,0.0016274,0.69829,0.051027,0.00084241,0.0024125
1.3556,0.36458,0.37008,0.37467,0.0016221,0.69965,0.049684,0.00082689,0.0024173
1.3564,0.36458,0.3701,0.37467,0.0016168,0.70098,0.048357,0.0008115,0.002422
1.3572,0.36458,0.37012,0.37467,0.0016115,0.7023,0.047047,0.00079624,0.0024268
1.358,0.36458,0.37014,0.37468,0.0016063,0.7036,0.045754,0.00078111,0.0024315
1.3588,0.36458,0.37016,0.37468,0.0016012,0.70489,0.044478,0.00076611,0.0024362
1.3597,0.36458,0.37019,0.37469,0.0015961,0.70615,0.043218,0.00075125,0.0024409
1.3605,0.36458,0.37021,0.37469,0.001591,0.7074,0.041976,0.00073654,0.0024455
1.3613,0.36458,0.37023,0.37469,0.001586,0.70864,0.040751,0.00072197,0.0024501
1.3621,0.36458,0.37025,0.3747,0.0015811,0.70986,0.039542,0.00070756,0.0024547
1.3629,0.36458,0.37027,0.3747,0.0015762,0.71106,0.038351,0.0006933,0.0024592
1.3637,0.36458,0.37029,0.37471,0.0015714,0.71224,0.037178,0.00067919,0.0024636
1.3645,0.36458,0.37031,0.37471,0.0015666,0.7134,0.036021,0.00066525,0.002468
1.3653,0.36458,0.37033,0.37472,0.0015619,0.71455,0.034882,0.00065148,0.0024724
1.3661,0.36458,0.37035,0.37472,0.0015573,0.71568,0.03376,0.00063787,0.0024767
1.3669,0.36458,0.37038,0.37473,0.0015527,0.71679,0.032656,0.00062444,0.0024809
1.3677,0.36458,0.3704,0.37473,0.0015482,0.71789,0.031569,0.00061119,0.0024851
1.3685,0.36458,0.37042,0.37473,0.0015437,0.71897,0.0305,0.00059812,0.0024892
1.3693,0.36458,0.37044,0.37474,0.0015393,0.72003,0.029449,0.00058523,0.0024933
1.3701,0.36458,0.37046,0.37474,0.0015349,0.72107,0.028415,0.00057252,0.0024973
1.3709,0.36458,0.37048,0.37475,0.0015306,0.7221,0.027399,0.00056001,0.0025012
1.3717,0.36458,0.3705,0.37475,0.0015263,0.7231,0.026401,0.00054769,0.002505
1.3725,0.36458,0.37053,0.37476,0.0015222,0.72409,0.025421,0.00053557,0.0025088
1.3733,0.36458,0.37055,0.37476,0.001518,0.72506,0.024458,0.00052365,0.0025124
1.3741,0.36458,0.37057,0.37477,0.001514,0.72602,0.023514,0.00051194,0.002516
1.375,0.36458,0.37059,0.37477,0.00151,0.72695,0.022587,0.00050043,0.0025195
1.3758,0.36458,0.37061,0.37477,0.001506,0.72787,0.021679,0.00048913,0.002523
1.3766,0.36458,0.37063,0.37478,0.0015022,0.72877,0.020789,0.00047804,0.0025263
1.3774,0.36458,0.37065,0.37478,0.0014984,0.72965,0.019917,0.00046717,0.0025295
1.3782,0.36458,0.37068,0.37479,0.0014946,0.73051,0.019063,0.00045652,0.0025327
1.379,0.36458,0.3707,0.37479,0.0014909,0.73136,0.018227,0.00044609,0.0025358
1.3798,0.36458,0.37072,0.3748,0.0014873,0.73218,0.017409,0.00043588,0.0025387
1.3806,0.36458,0.37074,0.3748,0.0014837,0.73299,0.01661,0.0004259,0.0025416
1.3814,0.36458,0.37076,0.37481,0.0014802,0.73378,0.015829,0.00041615,0.0025443
1.3822,0.36458,0.37079,0.37481,0.0014768,0.73455,0.015067,0.00040664,0.002547
1.383,0.36458,0.37081,0.37482,0.0014735,0.73531,0.014323,0.00039736,0.0025496
1.3838,0.36458,0.37083,0.37482,0.0014702,0.73604,0.013598,0.00038831,0.002552
1.3846,0.36458,0.37085,0.37482,0.0014669,0.73676,0.012891,0.00037951,0.0025544
1.3854,0.36458,0.37087,0.37483,0.0014638,0.73746,0.012202,0.00037095,0.0025566
1.3862,0.36458,0.37089,0.37483,0.0014607,0.73813,0.011533,0.00036263,0.0025587
1.387,0.36458,0.37092,0.37484,0.0014576,0.7388,0.010881,0.00035456,0.0025607
1.3878,0.36458,0.37094,0.37484,0.0014547,0.73944,0.010249,0.00034674,0.0025626
1.3886,0.36458,0.37096,0.37485,0.0014518,0.74006,0.0096349,0.00033918,0.0025644
1.3895,0.36458,0.37098,0.37485,0.001449,0.74066,0.0090398,0.00033186,0.0025661
1.3903,0.36458,0.371,0.37486,0.0014462,0.74125,0.0084634,0.0003248,0.0025676
1.3911,0.36458,0.37103,0.37486,0.0014435,0.74182,0.0079058,0.000318,0.0025691
1.3919,0.36458,0.37105,0.37487,0.0014409,0.74237,0.007367,0.00031146,0.0025704
1.3927,0.36458,0.37107,0.37487,0.0014384,0.7429,0.006847,0.00030518,0.0025716
1.3935,0.36458,0.37109,0.37488,0.0014359,0.74341,0.0063459,0.00029916,0.0025726
1.3943,0.36458,0.37111,0.37488,0.0014335,0.7439,0.0058637,0.00029341,0.0025736
1.3951,0.36458,0.37113,0.37489,0.0014312,0.74437,0.0054003,0.00028792,0.0025744
1.3959,0.36458,0.37116,0.37489,0.0014289,0.74482,0.004956,0.0002827,0.0025751
1.3967,0.36458,0.37118,0.37489,0.0014267,0.74526,0.0045305,0.00027775,0.0025757
1.3975,0.36458,0.3712,0.3749,0.0014246,0.74568,0.0041241,0.00027308,0.0025761
1.3983,0.36458,0.37122,0.3749,0.0014225,0.74607,0.0037366,0.00026867,0.0025764
1.3991,0.36458,0.37124,0.37491,0.0014206,0.74645,0.0033682,0.00026453,0.0025766
1.3999,0.36458,0.37127,0.37491,0.0014187,0.74681,0.0030188,0.00026068,0.0025767
1.4007,0.36458,0.37129,0.37492,0.0014168,0.74715,0.0026884,0.00025709,0.0025766
1.4015,0.36458,0.37131,0.37492,0.0014151,0.74747,0.0023772,0.00025378,0.0025764
1.4023,0.36458,0.37133,0.37493,0.0014134,0.74777,0.002085,0.00025076,0.0025761
1.4031,0.36458,0.37135,0.37493,0.0014118,0.74805,0.0018119,0.000248,0.0025756
1.404,0.36458,0.37137,0.37494,0.0014103,0.74832,0.0015579,0.00024553,0.002575
1.4048,0.36458,0.3714,0.37494,0.0014088,0.74856,0.0013231,0.00024334,0.0025743
1.4056,0.36458,0.37142,0.37495,0.0014075,0.74879,0.0011074,0.00024143,0.0025735
1.4064,0.36458,0.37144,0.37495,0.0014062,0.74899,0.00091087,0.0002398,0.0025725
1.4072,0.36458,0.37146,0.37496,0.0014049,0.74918,0.00073349,0.00023845,0.0025714
1.408,0.36458,0.37148,0.37496,0.0014038,0.74935,0.00057529,0.00023739,0.0025702
1.4088,0.36458,0.3715,0.37497,0.0014027,0.7495,0.00043627,0.00023661,0.0025688
1.4096,0.36458,0.37152,0.37497,0.0014017,0.74963,0.00031643,0.00023611,0.0025673
1.4104,0.36458,0.37155,0.37498,0.0014008,0.74974,0.00021579,0.00023589,0.0025657
1.4112,0.36458,0.37157,0.37498,0.0014,0.74983,0.00013435,0.00023596,0.002564
1.412,0.36458,0.37159,0.37499,0.0013992,0.7499,7.2116e-05,0.00023632,0.0025621
1.4128,0.36458,0.37161,0.37499,0.0013985,0.74995,2.9084e-05,0.00023695,0.0025601
1.4136,0.36458,0.37163,0.375,0.0013979,0.74999,5.2616e-06,0.00023787,0.0025579
1.4144,0.36458,0.37165,0.375,0.0013974,0.75,6.4864e-07,0.00023908,0.0025557
1.4152,0.36458,0.37167,0.375,0.0013969,0.74999,1.5246e-05,0.00024056,0.0025533
1.416,0.36458,0.37169,0.37501,0.0013966,0.74997,4.9052e-05,0.00024233,0.0025508
1.4168,0.36458,0.37171,0.37501,0.0013963,0.74993,0.00010207,0.00024439,0.0025482
1.4176,0.36458,0.37174,0.37502,0.0013961,0.74986,0.00017428,0.00024672,0.0025454
1.4185,0.36458,0.37176,0.37502,0.0013959,0.74978,0.0002657,0.00024934,0.0025425
1.4193,0.36458,0.37178,0.37503,0.0013959,0.74968,0.00037632,0.00025224,0.0025395
1.4201,0.36458,0.3718,0.37503,0.0013959,0.74956,0.00050613,0.00025542,0.0025364
1.4209,0.36458,0.37182,0.37504,0.001396,0.74942,0.00065512,0.00025888,0.0025332
1.4217,0.36458,0.37184,0.37504,0.0013962,0.74926,0.00082329,0.00026262,0.0025298
1.4225,0.36458,0.37186,0.37505,0.0013965,0.74909,0.0010106,0.00026664,0.0025264
1.4233,0.36458,0.37188,0.37505,0.0013969,0.74889,0.0012171,0.00027093,0.0025228
1.4241,0.36458,0.3719,0.37506,0.0013973,0.74867,0.0014428,0.0002755,0.0025191
1.4249,0.36458,0.37192,0.37506,0.0013978,0.74844,0.0016875,0.00028035,0.0025153
1.4257,0.36458,0.37194,0.37507,0.0013984,0.74818,0.0019514,0.00028547,0.0025113
1.4265,0.36458,0.37196,0.37507,0.0013991,0.74791,0.0022344,0.00029087,0.0025073
1.4273,0.36458,0.37198,0.37508,0.0013999,0.74762,0.0025366,0.00029654,0.0025032
1.4281,0.36458,0.372,0.37508,0.0014007,0.74731,0.0028577,0.00030248,0.0024989
1.4289,0.36458,0.37202,0.37509,0.0014016,0.74697,0.003198,0.00030868,0.0024946
1.4297,0.36458,0.37204,0.37509,0.0014026,0.74662,0.0035573,0.00031516,0.0024901
1.4305,0.36458,0.37206,0.3751,0.0014037,0.74626,0.0039356,0.0003219,0.0024856
1.4313,0.36458,0.37208,0.3751,0.0014049,0.74587,0.0043329,0.0003289,0.0024809
1.4321,0.36458,0.3721,0.37511,0.0014062,0.74546,0.0047493,0.00033617,0.0024762
1.4329,0.36458,0.37212,0.37511,0.0014075,0.74504,0.0051846,0.0003437,0.0024714
1.4338,0.36458,0.37214,0.37511,0.001409,0.74459,0.0056388,0.00035149,0.0024664
1.4346,0.36458,0.37216,0.37512,0.0014105,0.74413,0.0061119,0.00035954,0.0024614
1.4354,0.36458,0.37218,0.37512,0.0014121,0.74364,0.006604,0.00036784,0.0024563
1.4362,0.36458,0.37219,0.37513,0.0014138,0.74314,0.0071149,0.00037639,0.0024511
1.437,0.36458,0.37221,0.37513,0.0014155,0.74262,0.0076447,0.0003852,0.0024459
1.4378,0.36458,0.37223,0.37514,0.0014174,0.74208,0.0081933,0.00039425,0.0024405
1.4386,0.36458,0.37225,0.37514,0.0014193,0.74153,0.0087606,0.00040356,0.0024351
1.4394,0.36458,0.37227,0.37515,0.0014213,0.74095,0.0093468,0.0004131,0.0024296
1.4402,0.36458,0.37229,0.37515,0.0014235,0.74035,0.0099517,0.00042289,0.002424
1.441,0.36458,0.37231,0.37516,0.0014256,0.73974,0.010575,0.00043292,0.0024184
1.4418,0.36458,0.37232,0.37516,0.0014279,0.73911,0.011217,0.00044318,0.0024127
1.4426,0.36458,0.37234,0.37517,0.0014303,0.73845,0.011878,0.00045368,0.0024069
1.4434,0.36458,0.37236,0.37517,0.0014327,0.73778,0.012558,0.00046442,0.002401
1.4442,0.36458,0.37238,0.37518,0.0014353,0.7371,0.013256,0.00047538,0.0023952
1.445,0.36458,0.3724,0.37518,0.0014379,0.73639,0.013972,0.00048657,0.0023892
1.4458,0.36458,0.37241,0.37518,0.0014406,0.73566,0.014707,0.00049798,0.0023832
1.4466,0.36458,0.37243,0.37519,0.0014434,0.73492,0.015461,0.00050961,0.0023771
1.4474,0.36458,0.37245,0.37519,0.0014463,0.73416,0.016233,0.00052146,0.002371
1.4483,0.36458,0.37246,0.3752,0.0014492,0.73337,0.017023,0.00053353,0.0023649
1.4491,0.36458,0.37248,0.3752,0.0014523,0.73257,0.017832,0.00054581,0.0023587
1.4499,0.36458,0.3725,0.37521,0.0014554,0.73176,0.018659,0.0005583,0.0023525
1.4507,0.36458,0.37251,0.37521,0.0014586,0.73092,0.019504,0.00057099,0.0023462
1.4515,0.36458,0.37253,0.37522,0.0014619,0.73007,0.020368,0.00058389,0.00234
1.4523,0.36458,0.37255,0.37522,0.0014653,0.72919,0.021249,0.00059699,0.0023337
1.4531,0.36458,0.37256,0.37523,0.0014688,0.7283,0.022149,0.00061028,0.0023273
1.4539,0.36458,0.37258,0.37523,0.0014724,0.72739,0.023067,0.00062376,0.002321
1.4547,0.36458,0.3726,0.37524,0.001476,0.72647,0.024002,0.00063744,0.0023146
1.4555,0.36458,0.37261,0.37524,0.0014797,0.72552,0.024956,0.0006513,0.0023082
1.4563,0.36458,0.37263,0.37524,0.0014836,0.72456,0.025928,0.00066534,0.0023018
1.4571,0.36458,0.37264,0.37525,0.0014875,0.72358,0.026918,0.00067957,0.0022954
1.4579,0.36458,0.37266,0.37525,0.0014915,0.72258,0.027925,0.00069396,0.002289
1.4587,0.36458,0.37267,0.37526,0.0014956,0.72156,0.02895,0.00070853,0.0022826
1.4595,0.36458,0.37269,0.37526,0.0014997,0.72053,0.029993,0.00072327,0.0022762
1.4603,0.36458,0.3727,0.37527,0.001504,0.71948,0.031054,0.00073817,0.0022698
1.4611,0.36458,0.37272,0.37527,0.0015083,0.71841,0.032132,0.00075324,0.0022634
1.4619,0.36458,0.37273,0.37528,0.0015128,0.71732,0.033228,0.00076846,0.002257
1.4628,0.36458,0.37275,0.37528,0.0015173,0.71622,0.034341,0.00078383,0.0022507
1.4636,0.36458,0.37276,0.37528,0.0015219,0.7151,0.035472,0.00079935,0.0022444
1.4644,0.36458,0.37277,0.37529,0.0015265,0.71396,0.03662,0.00081502,0.0022381
1.4652,0.36458,0.37279,0.37529,0.0015313,0.7128,0.037785,0.00083082,0.0022318
1.466,0.36458,0.3728,0.3753,0.0015362,0.71163,0.038968,0.00084677,0.0022256
1.4668,0.36458,0.37281,0.3753,0.0015411,0.71043,0.040168,0.00086285,0.0022194
1.4676,0.36458,0.37283,0.37531,0.0015461,0.70923,0.041385,0.00087905,0.0022132
1.4684,0.36458,0.37284,0.37531,0.0015513,0.708,0.04262,0.00089539,0.0022071
1.4692,0.36458,0.37285,0.37531,0.0015565,0.70676,0.043871,0.00091184,0.0022011
1.47,0.36458,0.37287,0.37532,0.0015617,0.7055,0.045139,0.00092841,0.0021951
1.4708,0.36458,0.37288,0.37532,0.0015671,0.70422,0.046424,0.00094509,0.0021891
1.4716,0.36458,0.37289,0.37533,0.0015726,0.70293,0.047726,0.00096188,0.0021833
1.4724,0.36458,0.3729,0.37533,0.0015781,0.70162,0.049045,0.00097877,0.0021775
1.4732,0.36458,0.37291,0.37533,0.0015837,0.70029,0.05038,0.00099576,0.0021717
1.474,0.36458,0.37293,0.37534,0.0015895,0.69895,0.051732,0.0010128,0.0021661
1.4748,0.36458,0.37294,0.37534,0.0015952,0.69759,0.053101,0.00103,0.0021605
1.4756,0.36458,0.37295,0.37535,0.0016011,0.69621,0.054486,0.0010473,0.002155
1.4764,0.36458,0.37296,0.37535,0.0016071,0.69482,0.055887,0.0010646,0.0021495
1.4773,0.36458,0.37297,0.37536,0.0016131,0.69341,0.057305,0.0010821,0.0021442
1.4781,0.36458,0.37298,0.37536,0.0016193,0.69198,0.058739,0.0010996,0.002139
1.4789,0.36458,0.37299,0.37536,0.0016255,0.69054,0.06019,0.0011171,0.0021339
1.4797,0.36458,0.373,0.37537,0.0016318,0.68908,0.061656,0.0011348,0.0021288
1.4805,0.36458,0.37301,0.37537,0.0016382,0.6876,0.063139,0.0011524,0.0021239
1.4813,0.36458,0.37302,0.37538,0.0016447,0.68611,0.064637,0.0011702,0.0021191
1.4821,0.36458,0.37303,0.37538,0.0016512,0.68461,0.066151,0.001188,0.0021144
1.4829,0.36458,0.37304,0.37538,0.0016578,0.68309,0.067682,0.0012058,0.0021099
1.4837,0.36458,0.37305,0.37539,0.0016646,0.68155,0.069228,0.0012237,0.0021054
1.4845,0.36458,0.37306,0.37539,0.0016714,0.67999,0.070789,0.0012416,0.0021011
1.4853,0.36458,0.37307,0.3754,0.0016782,0.67842,0.072366,0.0012596,0.0020969
1.4861,0.36458,0.37308,0.3754,0.0016852,0.67684,0.073959,0.0012776,0.0020929
1.4869,0.36458,0.37308,0.3754,0.0016923,0.67524,0.075567,0.0012956,0.002089
1.4877,0.36458,0.37309,0.37541,0.0016994,0.67362,0.077191,0.0013136,0.0020852
1.4885,0.36458,0.3731,0.37541,0.0017066,0.67199,0.078829,0.0013316,0.0020816
1.4893,0.36458,0.37311,0.37541,0.0017139,0.67035,0.080483,0.0013497,0.0020782
1.4901,0.36458,0.37311,0.37542,0.0017213,0.66868,0.082152,0.0013677,0.0020749
1.4909,0.36458,0.37312,0.37542,0.0017287,0.66701,0.083836,0.0013858,0.0020717
1.4917,0.36458,0.37313,0.37543,0.0017363,0.66532,0.085535,0.0014038,0.0020688
1.4926,0.36458,0.37313,0.37543,0.0017439,0.66361,0.087249,0.0014218,0.002066
1.4934,0.36458,0.37314,0.37543,0.0017516,0.66189,0.088977,0.0014399,0.0020633
1.4942,0.36458,0.37315,0.37544,0.0017594,0.66015,0.09072,0.0014579,0.0020609
1.495,0.36458,0.37315,0.37544,0.0017672,0.6584,0.092478,0.0014758,0.0020586
1.4958,0.36458,0.37316,0.37544,0.0017752,0.65664,0.09425,0.0014938,0.0020565
1.4966,0.36458,0.37316,0.37545,0.0017832,0.65486,0.096037,0.0015117,0.0020547
1.4974,0.36458,0.37317,0.37545,0.0017913,0.65306,0.097837,0.0015296,0.002053
1.4982,0.36458,0.37317,0.37545,0.0017995,0.65126,0.099652,0.0015474,0.0020515
1.499,0.36458,0.37318,0.37546,0.0018077,0.64943,0.10148,0.0015652,0.0020502
1.4998,0.36458,0.37318,0.37546,0.001816,0.6476,0.10332,0.001583,0.0020491
1.5006,0.36458,0.37319,0.37547,0.0018244,0.64575,0.10518,0.0016007,0.0020482
1.5014,0.36458,0.37319,0.37547,0.0018329,0.64388,0.10705,0.0016183,0.0020476
1.5022,0.36458,0.3732,0.37547,0.0018415,0.64201,0.10894,0.0016358,0.0020471
1.503,0.36458,0.3732,0.37548,0.0018501,0.64012,0.11084,0.0016533,0.0020469
1.5038,0.36458,0.3732,0.37548,0.0018588,0.63821,0.11275,0.0016708,0.0020469
1.5046,0.36458,0.3732,0.37548,0.0018676,0.63629,0.11467,0.0016881,0.0020472
1.5054,0.36458,0.37321,0.37549,0.0018765,0.63436,0.11661,0.0017054,0.0020476
1.5062,0.36458,0.37321,0.37549,0.0018854,0.63241,0.11856,0.0017225,0.0020483
1.5071,0.36458,0.37321,0.37549,0.0018945,0.63046,0.12053,0.0017396,0.0020493
1.5079,0.36458,0.37321,0.3755,0.0019035,0.62849,0.12251,0.0017566,0.0020505
1.5087,0.36458,0.37322,0.3755,0.0019127,0.6265,0.1245,0.0017735,0.0020519
1.5095,0.36458,0.37322,0.3755,0.0019219,0.6245,0.1265,0.0017903,0.0020536
1.5103,0.36458,0.37322,0.3755,0.0019313,0.62249,0.12852,0.001807,0.0020556
1.5111,0.36458,0.37322,0.37551,0.0019406,0.62047,0.13055,0.0018235,0.0020578
1.5119,0.36458,0.37322,0.37551,0.0019501,0.61844,0.13259,0.00184,0.0020602
1.5127,0.36458,0.37322,0.37551,0.0019596,0.61639,0.13464,0.0018563,0.002063
1.5135,0.36458,0.37322,0.37552,0.0019692,0.61433,0.13671,0.0018725,0.002066
1.5143,0.36458,0.37322,0.37552,0.0019789,0.61225,0.13879,0.0018886,0.0020692
1.5151,0.36458,0.37322,0.37552,0.0019886,0.61017,0.14088,0.0019045,0.0020728
1.5159,0.36458,0.37322,0.37553,0.0019984,0.60807,0.14298,0.0019203,0.0020766
1.5167,0.36458,0.37322,0.37553,0.0020083,0.60597,0.14509,0.0019359,0.0020807
1.5175,0.36458,0.37322,0.37553,0.0020183,0.60384,0.14722,0.0019514,0.0020851
1.5183,0.36458,0.37321,0.37554,0.0020283,0.60171,0.14936,0.0019668,0.0020898
1.5191,0.36458,0.37321,0.37554,0.0020384,0.59957,0.15151,0.001982,0.0020948
1.5199,0.36458,0.37321,0.37554,0.0020485,0.59741,0.15367,0.0019971,0.0021
1.5207,0.36458,0.37321,0.37554,0.0020588,0.59525,0.15584,0.0020119,0.0021056
1.5216,0.36458,0.37321,0.37555,0.002069,0.59307,0.15802,0.0020267,0.0021114
1.5224,0.36458,0.3732,0.37555,0.0020794,0.59088,0.16022,0.0020412,0.0021176
1.5232,0.36458,0.3732,0.37555,0.0020898,0.58868,0.16242,0.0020556,0.0021241
1.524,0.36458,0.3732,0.37555,0.0021003,0.58647,0.16464,0.0020698,0.0021309
1.5248,0.36458,0.37319,0.37556,0.0021109,0.58425,0.16687,0.0020838,0.0021379
1.5256,0.36458,0.37319,0.37556,0.0021215,0.58201,0.16911,0.0020976,0.0021453
1.5264,0.36458,0.37318,0.37556,0.0021322,0.57977,0.17135,0.0021113,0.0021531
1.5272,0.36458,0.37318,0.37557,0.0021429,0.57752,0.17361,0.0021247,0.0021611
1.528,0.36458,0.37318,0.37557,0.0021537,0.57525,0.17588,0.002138,0.0021695
1.5288,0.36458,0.37317,0.37557,0.0021646,0.57298,0.17816,0.0021511,0.0021781
1.5296,0.36458,0.37317,0.37557,0.0021755,0.57069,0.18045,0.0021639,0.0021871
1.5304,0.36458,0.37316,0.37558,0.0021865,0.5684,0.18275,0.0021766,0.0021965
1.5312,0.36458,0.37315,0.37558,0.0021976,0.5661,0.18506,0.002189,0.0022061
1.532,0.36458,0.37315,0.37558,0.0022087,0.56378,0.18738,0.0022013,0.0022161
1.5328,0.36458,0.37314,0.37558,0.0022199,0.56146,0.18971,0.0022133,0.0022264
1.5336,0.36458,0.37313,0.37559,0.0022311,0.55912,0.19205,0.0022251,0.0022371
1.5344,0.36458,0.37313,0.37559,0.0022424,0.55678,0.19439,0.0022367,0.0022481
1.5352,0.36458,0.37312,0.37559,0.0022537,0.55443,0.19675,0.002248,0.0022595
1.5361,0.36458,0.37311,0.37559,0.0022651,0.55207,0.19912,0.0022592,0.0022711
1.5369,0.36458,0.37311,0.37559,0.0022766,0.5497,0.20149,0.0022701,0.0022832
1.5377,0.36458,0.3731,0.3756,0.0022881,0.54732,0.20388,0.0022807,0.0022955
1.5385,0.36458,0.37309,0.3756,0.0022997,0.54493,0.20627,0.0022912,0.0023082
1.5393,0.36458,0.37308,0.3756,0.0023113,0.54253,0.20867,0.0023014,0.0023213
1.5401,0.36458,0.37307,0.3756,0.002323,0.54013,0.21108,0.0023113,0.0023347
1.5409,0.36458,0.37306,0.37561,0.0023348,0.53771,0.2135,0.0023211,0.0023485
1.5417,0.36458,0.37305,0.37561,0.0023466,0.53529,0.21592,0.0023305,0.0023626
1.5425,0.36458,0.37304,0.37561,0.0023584,0.53286,0.21836,0.0023398,0.0023771
1.5433,0.36458,0.37303,0.37561,0.0023703,0.53042,0.2208,0.0023487,0.0023919
1.5441,0.36458,0.37302,0.37561,0.0023823,0.52797,0.22325,0.0023575,0.0024071
1.5449,0.36458,0.37301,0.37562,0.0023943,0.52552,0.22571,0.0023659,0.0024226
1.5457,0.36458,0.373,0.37562,0.0024063,0.52306,0.22818,0.0023741,0.0024385
1.5465,0.36458,0.37299,0.37562,0.0024184,0.52059,0.23065,0.0023821,0.0024547
1.5473,0.36458,0.37298,0.37562,0.0024306,0.51811,0.23313,0.0023898,0.0024713
1.5481,0.36458,0.37297,0.37562,0.0024428,0.51563,0.23562,0.0023972,0.0024883
1.5489,0.36458,0.37296,0.37562,0.002455,0.51314,0.23811,0.0024044,0.0025056
1.5497,0.36458,0.37295,0.37563,0.0024673,0.51064,0.24062,0.0024113,0.0025233
1.5505,0.36458,0.37293,0.37563,0.0024796,0.50813,0.24312,0.0024179,0.0025414
1.5514,0.36458,0.37292,0.37563,0.002492,0.50562,0.24564,0.0024243,0.0025598
1.5522,0.36458,0.37291,0.37563,0.0025044,0.5031,0.24816,0.0024304,0.0025785
1.553,0.36458,0.3729,0.37563,0.0025169,0.50057,0.25069,0.0024362,0.0025977
1.5538,0.36458,0.37288,0.37563,0.0025294,0.49804,0.25323,0.0024417,0.0026171
1.5546,0.36458,0.37287,0.37564,0.002542,0.4955,0.25577,0.002447,0.002637
1.5554,0.36458,0.37286,0.37564,0.0025546,0.49296,0.25832,0.002452,0.0026572
1.5562,0.36458,0.37284,0.37564,0.0025672,0.49041,0.26087,0.0024567,0.0026778
1.557,0.36458,0.37283,0.37564,0.0025799,0.48785,0.26343,0.0024611,0.0026987
1.5578,0.36458,0.37281,0.37564,0.0025926,0.48529,0.266,0.0024653,0.00272
1.5586,0.36458,0.3728,0.37564,0.0026054,0.48272,0.26857,0.0024691,0.0027417
1.5594,0.36458,0.37278,0.37564,0.0026182,0.48015,0.27114,0.0024727,0.0027637
1.5602,0.36458,0.37277,0.37565,0.002631,0.47757,0.27372,0.002476,0.0027861
1.561,0.36458,0.37275,0.37565,0.0026439,0.47498,0.27631,0.002479,0.0028088
1.5618,0.36458,0.37274,0.37565,0.0026568,0.47239,0.2789,0.0024818,0.0028319
1.5626,0.36458,0.37272,0.37565,0.0026698,0.4698,0.2815,0.0024842,0.0028554
1.5634,0.36458,0.37271,0.37565,0.0026828,0.4672,0.2841,0.0024864,0.0028792
1.5642,0.36458,0.37269,0.37565,0.0026958,0.4646,0.28671,0.0024883,0.0029033
1.565,0.36458,0.37267,0.37565,0.0027088,0.46199,0.28932,0.0024898,0.0029278
1.5659,0.36458,0.37266,0.37565,0.0027219,0.45937,0.29193,0.0024911,0.0029527
1.5667,0.36458,0.37264,0.37566,0.0027351,0.45676,0.29455,0.0024922,0.0029779
1.5675,0.36458,0.37262,0.37566,0.0027482,0.45414,0.29718,0.0024929,0.0030035
1.5683,0.36458,0.3726,0.37566,0.0027614,0.45151,0.2998,0.0024933,0.0030294
1.5691,0.36458,0.37259,0.37566,0.0027746,0.44888,0.30244,0.0024935,0.0030557
1.5699,0.36458,0.37257,0.37566,0.0027878,0.44625,0.30507,0.0024933,0.0030823
1.5707,0.36458,0.37255,0.37566,0.0028011,0.44361,0.30771,0.0024929,0.0031093
1.5715,0.36458,0.37253,0.37566,0.0028144,0.44097,0.31035,0.0024922,0.0031366
1.5723,0.36458,0.37251,0.37566,0.0028277,0.43833,0.313,0.0024912,0.0031643
1.5731,0.36458,0.3725,0.37566,0.0028411,0.43568,0.31565,0.0024899,0.0031922
1.5739,0.36458,0.37248,0.37566,0.0028544,0.43303,0.3183,0.0024883,0.0032206
1.5747,0.36458,0.37246,0.37566,0.0028678,0.43038,0.32095,0.0024864,0.0032492
1.5755,0.36458,0.37244,0.37566,0.0028813,0.42772,0.32361,0.0024843,0.0032782
1.5763,0.36458,0.37242,0.37567,0.0028947,0.42506,0.32627,0.0024818,0.0033076
1.5771,0.36458,0.3724,0.37567,0.0029082,0.4224,0.32893,0.0024791,0.0033372
1.5779,0.36458,0.37238,0.37567,0.0029217,0.41974,0.3316,0.0024761,0.0033672
1.5787,0.36458,0.37236,0.37567,0.0029352,0.41707,0.33426,0.0024728,0.0033975
1.5795,0.36458,0.37234,0.37567,0.0029487,0.4144,0.33693,0.0024693,0.0034281
1.5804,0.36458,0.37232,0.37567,0.0029623,0.41173,0.3396,0.0024654,0.0034591
1.5812,0.36458,0.37229,0.37567,0.0029758,0.40906,0.34228,0.0024613,0.0034904
1.582,0.36458,0.37227,0.37567,0.0029894,0.40639,0.34495,0.0024569,0.0035219
1.5828,0.36458,0.37225,0.37567,0.003003,0.40371,0.34763,0.0024522,0.0035538
1.5836,0.36458,0.37223,0.37567,0.0030166,0.40103,0.3503,0.0024472,0.003586
1.5844,0.36458,0.37221,0.37567,0.0030303,0.39836,0.35298,0.002442,0.0036185
1.5852,0.36458,0.37219,0.37567,0.0030439,0.39568,0.35566,0.0024365,0.0036513
1.586,0.36458,0.37217,0.37567,0.0030576,0.393,0.35834,0.0024307,0.0036844
1.5868,0.36458,0.37214,0.37567,0.0030712,0.39032,0.36103,0.0024246,0.0037178
1.5876,0.36458,0.37212,0.37567,0.0030849,0.38763,0.36371,0.0024183,0.0037515
1.5884,0.36458,0.3721,0.37567,0.0030986,0.38495,0.36639,0.0024117,0.0037855
1.5892,0.36458,0.37207,0.37567,0.0031123,0.38227,0.36907,0.0024049,0.0038198
1.59,0.36458,0.37205,0.37567,0.003126,0.37958,0.37176,0.0023978,0.0038543
1.5908,0.36458,0.37203,0.37567,0.0031398,0.3769,0.37444,0.0023904,0.0038891
1.5916,0.36458,0.37201,0.37567,0.0031535,0.37422,0.37713,0.0023828,0.0039243
1.5924,0.36458,0.37198,0.37567,0.0031672,0.37153,0.37981,0.0023749,0.0039596
1.5932,0.36458,0.37196,0.37567,0.003181,0.36885,0.38249,0.0023667,0.0039953
1.594,0.36458,0.37193,0.37567,0.0031947,0.36616,0.38518,0.0023583,0.0040312
1.5949,0.36458,0.37191,0.37567,0.0032085,0.36348,0.38786,0.0023497,0.0040673
1.5957,0.36458,0.37189,0.37567,0.0032223,0.3608,0.39054,0.0023408,0.0041037
1.5965,0.36458,0.37186,0.37567,0.003236,0.35812,0.39322,0.0023316,0.0041404
1.5973,0.36458,0.37184,0.37567,0.0032498,0.35544,0.3959,0.0023222,0.0041773
1.5981,0.36458,0.37181,0.37567,0.0032636,0.35276,0.39858,0.0023126,0.0042145
1.5989,0.36458,0.37179,0.37567,0.0032773,0.35008,0.40126,0.0023028,0.0042519
1.5997,0.36458,0.37176,0.37567,0.0032911,0.3474,0.40394,0.0022927,0.0042895
1.6005,0.36458,0.37174,0.37567,0.0033049,0.34472,0.40661,0.0022823,0.0043274
1.6013,0.36458,0.37171,0.37567,0.0033186,0.34205,0.40929,0.0022718,0.0043655
1.6021,0.36458,0.37169,0.37567,0.0033324,0.33938,0.41196,0.002261,0.0044038
1.6029,0.36458,0.37166,0.37567,0.0033461,0.33671,0.41463,0.00225,0.0044423
1.6037,0.36458,0.37164,0.37567,0.0033599,0.33404,0.4173,0.0022388,0.004481
1.6045,0.36458,0.37161,0.37567,0.0033736,0.33137,0.41996,0.0022273,0.00452
1.6053,0.36458,0.37159,0.37567,0.0033874,0.32871,0.42263,0.0022156,0.0045591
1.6061,0.36458,0.37156,0.37567,0.0034011,0.32604,0.42529,0.0022038,0.0045985
1.6069,0.36458,0.37153,0.37566,0.0034149,0.32338,0.42794,0.0021917,0.004638
1.6077,0.36458,0.37151,0.37566,0.0034286,0.32073,0.4306,0.0021794,0.0046777
1.6085,0.36458,0.37148,0.37566,0.0034423,0.31807,0.43325,0.0021669,0.0047176
1.6093,0.36458,0.37145,0.37566,0.003456,0.31542,0.4359,0.0021542,0.0047577
1.6102,0.36458,0.37143,0.37566,0.0034697,0.31277,0.43855,0.0021414,0.004798
1.611,0.36458,0.3714,0.37566,0.0034833,0.31013,0.44119,0.0021283,0.0048384
1.6118,0.36458,0.37137,0.37566,0.003497,0.30749,0.44383,0.002115,0.004879
1.6126,0.36458,0.37135,0.37566,0.0035107,0.30485,0.44647,0.0021016,0.0049197
1.6134,0.36458,0.37132,0.37566,0.0035243,0.30221,0.4491,0.002088,0.0049606
1.6142,0.36458,0.37129,0.37566,0.0035379,0.29958,0.45173,0.0020742,0.0050016
1.615,0.36458,0.37127,0.37566,0.0035515,0.29695,0.45436,0.0020602,0.0050428
1.6158,0.36458,0.37124,0.37566,0.0035651,0.29433,0.45698,0.0020461,0.0050841
1.6166,0.36458,0.37121,0.37565,0.0035787,0.29171,0.4596,0.0020318,0.0051255
1.6174,0.36458,0.37119,0.37565,0.0035922,0.2891,0.46221,0.0020173,0.0051671
1.6182,0.36458,0.37116,0.37565,0.0036058,0.28649,0.46482,0.0020027,0.0052088
1.619,0.36458,0.37113,0.37565,0.0036193,0.28388,0.46742,0.001988,0.0052506
1.6198,0.36458,0.3711,0.37565,0.0036328,0.28128,0.47002,0.001973,0.0052925
1.6206,0.36458,0.37108,0.37565,0.0036462,0.27868,0.47261,0.001958,0.0053345
1.6214,0.36458,0.37105,0.37565,0.0036597,0.27609,0.4752,0.0019428,0.0053766
1.6222,0.36458,0.37102,0.37565,0.0036731,0.27351,0.47779,0.0019274,0.0054188
1.623,0.36458,0.37099,0.37564,0.0036865,0.27092,0.48036,0.001912,0.005461
1.6238,0.36458,0.37096,0.37564,0.0036999,0.26835,0.48294,0.0018964,0.0055034
1.6247,0.36458,0.37094,0.37564,0.0037132,0.26578,0.48551,0.0018806,0.0055458
1.6255,0.36458,0.37091,0.37564,0.0037265,0.26321,0.48807,0.0018648,0.0055883
1.6263,0.36458,0.37088,0.37564,0.0037398,0.26065,0.49062,0.0018488,0.0056308
1.6271,0.36458,0.37085,0.37564,0.0037531,0.2581,0.49317,0.0018328,0.0056734
1.6279,0.36458,0.37082,0.37564,0.0037663,0.25555,0.49572,0.0018166,0.005716
1.6287,0.36458,0.3708,0.37563,0.0037795,0.25301,0.49826,0.0018003,0.0057587
1.6295,0.36458,0.37077,0.37563,0.0037927,0.25048,0.50079,0.0017839,0.0058014
1.6303,0.36458,0.37074,0.37563,0.0038058,0.24795,0.50331,0.0017675,0.0058442
1.6311,0.36458,0.37071,0.37563,0.0038189,0.24543,0.50583,0.0017509,0.005887
1.6319,0.36458,0.37068,0.37563,0.003832,0.24291,0.50834,0.0017343,0.0059297
1.6327,0.36458,0.37066,0.37563,0.0038451,0.2404,0.51085,0.0017176,0.0059725
1.6335,0.36458,0.37063,0.37562,0.0038581,0.2379,0.51335,0.0017008,0.0060153
1.6343,0.36458,0.3706,0.37562,0.003871,0.23541,0.51584,0.0016839,0.0060581
1.6351,0.36458,0.37057,0.37562,0.003884,0.23292,0.51832,0.001667,0.0061009
1.6359,0.36458,0.37054,0.37562,0.0038969,0.23044,0.5208,0.00165,0.0061437
1.6367,0.36458,0.37051,0.37562,0.0039097,0.22797,0.52327,0.001633,0.0061865
1.6375,0.36458,0.37049,0.37561,0.0039225,0.2255,0.52573,0.0016159,0.0062292
1.6383,0.36458,0.37046,0.37561,0.0039353,0.22304,0.52818,0.0015987,0.0062719
1.6392,0.36458,0.37043,0.37561,0.003948,0.22059,0.53063,0.0015815,0.0063146
1.64,0.36458,0.3704,0.37561,0.0039607,0.21815,0.53307,0.0015643,0.0063572
1.6408,0.36458,0.37037,0.37561,0.0039734,0.21572,0.5355,0.0015471,0.0063997
1.6416,0.36458,0.37035,0.3756,0.003986,0.21329,0.53792,0.0015298,0.0064422
1.6424,0.36458,0.37032,0.3756,0.0039986,0.21087,0.54033,0.0015125,0.0064847
1.6432,0.36458,0.37029,0.3756,0.0040111,0.20847,0.54274,0.0014952,0.006527
1.644,0.36458,0.37026,0.3756,0.0040236,0.20607,0.54513,0.0014778,0.0065693
1.6448,0.36458,0.37023,0.3756,0.004036,0.20367,0.54752,0.0014605,0.0066115
1.6456,0.36458,0.37021,0.37559,0.0040484,0.20129,0.5499,0.0014432,0.0066536
1.6464,0.36458,0.37018,0.37559,0.0040607,0.19892,0.55227,0.0014258,0.0066957
1.6472,0.36458,0.37015,0.37559,0.004073,0.19655,0.55463,0.0014085,0.0067376
1.648,0.36458,0.37012,0.37559,0.0040853,0.19419,0.55698,0.0013912,0.0067794
1.6488,0.36458,0.37009,0.37558,0.0040975,0.19185,0.55932,0.0013738,0.0068211
1.6496,0.36458,0.37007,0.37558,0.0041096,0.18951,0.56165,0.0013566,0.0068626
1.6504,0.36458,0.37004,0.37558,0.0041217,0.18718,0.56398,0.0013393,0.0069041
1.6512,0.36458,0.37001,0.37558,0.0041337,0.18486,0.56629,0.0013221,0.0069454
1.652,0.36458,0.36998,0.37558,0.0041457,0.18256,0.56859,0.0013049,0.0069865
1.6528,0.36458,0.36996,0.37557,0.0041576,0.18026,0.57089,0.0012877,0.0070276
1.6537,0.36458,0.36993,0.37557,0.0041695,0.17797,0.57317,0.0012706,0.0070684
1.6545,0.36458,0.3699,0.37557,0.0041813,0.17569,0.57545,0.0012535,0.0071091
1.6553,0.36458,0.36987,0.37557,0.0041931,0.17342,0.57771,0.0012365,0.0071497
1.6561,0.36458,0.36985,0.37556,0.0042048,0.17116,0.57996,0.0012196,0.00719
1.6569,0.36458,0.36982,0.37556,0.0042165,0.16892,0.5822,0.0012027,0.0072302
1.6577,0.36458,0.36979,0.37556,0.004228,0.16668,0.58444,0.0011859,0.0072702
1.6585,0.36458,0.36976,0.37555,0.0042396,0.16445,0.58666,0.0011691,0.00731
1.6593,0.36458,0.36974,0.37555,0.0042511,0.16224,0.58887,0.0011525,0.0073497
1.6601,0.36458,0.36971,0.37555,0.0042625,0.16003,0.59107,0.0011359,0.0073891
1.6609,0.36458,0.36968,0.37555,0.0042738,0.15784,0.59325,0.0011194,0.0074283
1.6617,0.36458,0.36966,0.37554,0.0042851,0.15566,0.59543,0.001103,0.0074673
1.6625,0.36458,0.36963,0.37554,0.0042963,0.15348,0.5976,0.0010867,0.007506
1.6633,0.36458,0.3696,0.37554,0.0043075,0.15132,0.59975,0.0010705,0.0075446
1.6641,0.36458,0.36958,0.37553,0.0043186,0.14918,0.60189,0.0010544,0.0075829
1.6649,0.36458,0.36955,0.37553,0.0043297,0.14704,0.60402,0.0010384,0.0076209
1.6657,0.36458,0.36953,0.37553,0.0043406,0.14491,0.60614,0.0010225,0.0076588
1.6665,0.36458,0.3695,0.37553,0.0043515,0.1428,0.60825,0.0010067,0.0076963
1.6673,0.36458,0.36947,0.37552,0.0043624,0.1407,0.61035,0.0009911,0.0077337
1.6681,0.36458,0.36945,0.37552,0.0043732,0.13861,0.61243,0.00097559,0.0077707
1.669,0.36458,0.36942,0.37552,0.0043839,0.13653,0.6145,0.00096022,0.0078075
1.6698,0.36458,0.3694,0.37551,0.0043945,0.13447,0.61656,0.00094498,0.007844
1.6706,0.36458,0.36937,0.37551,0.0044051,0.13241,0.61861,0.00092989,0.0078802
1.6714,0.36458,0.36935,0.37551,0.0044156,0.13037,0.62064,0.00091494,0.0079162
1.6722,0.36458,0.36932,0.3755,0.004426,0.12835,0.62266,0.00090015,0.0079518
1.673,0.36458,0.3693,0.3755,0.0044364,0.12633,0.62467,0.0008855,0.0079872
1.6738,0.36458,0.36927,0.3755,0.0044466,0.12433,0.62667,0.00087102,0.0080223
1.6746,0.36458,0.36925,0.3755,0.0044569,0.12234,0.62865,0.0008567,0.008057
1.6754,0.36458,0.36922,0.37549,0.004467,0.12036,0.63062,0.00084254,0.0080915
1.6762,0.36458,0.3692,0.37549,0.0044771,0.1184,0.63258,0.00082856,0.0081256
1.677,0.36458,0.36917,0.37549,0.0044871,0.11645,0.63452,0.00081475,0.0081594
1.6778,0.36458,0.36915,0.37548,0.004497,0.11451,0.63646,0.00080112,0.0081929
1.6786,0.36458,0.36913,0.37548,0.0045068,0.11258,0.63837,0.00078767,0.008226
1.6794,0.36458,0.3691,0.37548,0.0045166,0.11067,0.64028,0.00077441,0.0082588
1.6802,0.36458,0.36908,0.37547,0.0045263,0.10878,0.64217,0.00076134,0.0082912
1.681,0.36458,0.36906,0.37547,0.0045359,0.10689,0.64404,0.00074847,0.0083233
1.6818,0.36458,0.36903,0.37546,0.0045454,0.10502,0.64591,0.00073579,0.0083551
1.6826,0.36458,0.36901,0.37546,0.0045549,0.10317,0.64775,0.00072332,0.0083865
1.6835,0.36458,0.36899,0.37546,0.0045643,0.10133,0.64959,0.00071105,0.0084175
1.6843,0.36458,0.36896,0.37545,0.0045736,0.099498,0.65141,0.00069899,0.0084482
1.6851,0.36458,0.36894,0.37545,0.0045828,0.097684,0.65322,0.00068714,0.0084785
1.6859,0.36458,0.36892,0.37545,0.0045919,0.095885,0.65501,0.00067551,0.0085084
1.6867,0.36458,0.3689,0.37544,0.004601,0.094099,0.65679,0.0006641,0.0085379
1.6875,0.36458,0.36888,0.37544,0.00461,0.092328,0.65855,0.00065292,0.0085671
1.6883,0.36458,0.36885,0.37544,0.0046189,0.090572,0.6603,0.00064196,0.0085958
1.6891,0.36458,0.36883,0.37543,0.0046277,0.08883,0.66204,0.00063123,0.0086242
1.6899,0.36458,0.36881,0.37543,0.0046364,0.087103,0.66376,0.00062073,0.0086521
1.6907,0.36458,0.36879,0.37543,0.0046451,0.085391,0.66546,0.00061048,0.0086797
1.6915,0.36458,0.36877,0.37542,0.0046536,0.083693,0.66715,0.00060046,0.0087068
1.6923,0.36458,0.36875,0.37542,0.0046621,0.08201,0.66883,0.00059068,0.0087335
1.6931,0.36458,0.36873,0.37541,0.0046705,0.080343,0.67049,0.00058115,0.0087599
1.6939,0.36458,0.36871,0.37541,0.0046788,0.07869,0.67213,0.00057187,0.0087858
1.6947,0.36458,0.36869,0.37541,0.004687,0.077052,0.67376,0.00056284,0.0088112
1.6955,0.36458,0.36867,0.3754,0.0046952,0.07543,0.67537,0.00055406,0.0088363
1.6963,0.36458,0.36865,0.3754,0.0047032,0.073824,0.67697,0.00054554,0.0088609
1.6971,0.36458,0.36863,0.37539,0.0047112,0.072232,0.67856,0.00053729,0.008885
1.698,0.36458,0.36861,0.37539,0.004719,0.070656,0.68013,0.00052929,0.0089088
1.6988,0.36458,0.36859,0.37539,0.0047268,0.069096,0.68168,0.00052156,0.0089321
1.6996,0.36458,0.36857,0.37538,0.0047345,0.067551,0.68321,0.0005141,0.0089549
1.7004,0.36458,0.36855,0.37538,0.0047421,0.066023,0.68474,0.0005069,0.0089773
1.7012,0.36458,0.36853,0.37538,0.0047496,0.06451,0.68624,0.00049998,0.0089993
1.702,0.36458,0.36852,0.37537,0.004757,0.063012,0.68773,0.00049334,0.0090208
1.7028,0.36458,0.3685,0.37537,0.0047644,0.061531,0.6892,0.00048697,0.0090418
1.7036,0.36458,0.36848,0.37536,0.0047716,0.060066,0.69066,0.00048088,0.0090624
1.7044,0.36458,0.36846,0.37536,0.0047788,0.058617,0.6921,0.00047507,0.0090825
1.7052,0.36458,0.36845,0.37536,0.0047858,0.057184,0.69353,0.00046954,0.0091021
1.706,0.36458,0.36843,0.37535,0.0047928,0.055768,0.69493,0.0004643,0.0091213
1.7068,0.36458,0.36841,0.37535,0.0047997,0.054368,0.69633,0.00045935,0.00914
1.7076,0.36458,0.3684,0.37534,0.0048064,0.052984,0.6977,0.00045468,0.0091582
1.7084,0.36458,0.36838,0.37534,0.0048131,0.051617,0.69906,0.00045031,0.0091759
1.7092,0.36458,0.36836,0.37533,0.0048197,0.050266,0.7004,0.00044623,0.0091932
1.71,0.36458,0.36835,0.37533,0.0048262,0.048932,0.70173,0.00044244,0.0092099
1.7108,0.36458,0.36833,0.37533,0.0048326,0.047615,0.70304,0.00043895,0.0092262
1.7116,0.36458,0.36832,0.37532,0.0048389,0.046315,0.70433,0.00043575,0.009242
1.7125,0.36458,0.3683,0.37532,0.0048451,0.045031,0.7056,0.00043286,0.0092573
1.7133,0.36458,0.36829,0.37531,0.0048512,0.043764,0.70686,0.00043026,0.0092722
1.7141,0.36458,0.36827,0.37531,0.0048572,0.042514,0.7081,0.00042796,0.0092865
1.7149,0.36458,0.36826,0.3753,0.0048631,0.041282,0.70933,0.00042596,0.0093003
1.7157,0.36458,0.36824,0.3753,0.004869,0.040066,0.71054,0.00042427,0.0093137
1.7165,0.36458,0.36823,0.3753,0.0048747,0.038867,0.71173,0.00042288,0.0093265
1.7173,0.36458,0.36822,0.37529,0.0048803,0.037686,0.7129,0.0004218,0.0093388
1.7181,0.36458,0.3682,0.37529,0.0048858,0.036522,0.71405,0.00042102,0.0093507
1.7189,0.36458,0.36819,0.37528,0.0048913,0.035375,0.71519,0.00042054,0.009362
1.7197,0.36458,0.36818,0.37528,0.0048966,0.034246,0.71631,0.00042038,0.0093728
1.7205,0.36458,0.36817,0.37527,0.0049018,0.033134,0.71742,0.00042052,0.0093831
1.7213,0.36458,0.36815,0.37527,0.004907,0.03204,0.7185,0.00042097,0.009393
1.7221,0.36458,0.36814,0.37527,0.004912,0.030963,0.71957,0.00042173,0.0094023
1.7229,0.36458,0.36813,0.37526,0.0049169,0.029904,0.72062,0.00042279,0.0094111
1.7237,0.36458,0.36812,0.37526,0.0049218,0.028863,0.72165,0.00042417,0.0094194
1.7245,0.36458,0.36811,0.37525,0.0049265,0.027839,0.72267,0.00042585,0.0094271
1.7253,0.36458,0.3681,0.37525,0.0049311,0.026833,0.72366,0.00042785,0.0094344
1.7261,0.36458,0.36809,0.37524,0.0049357,0.025845,0.72464,0.00043015,0.0094412
1.7269,0.36458,0.36808,0.37524,0.0049401,0.024875,0.7256,0.00043276,0.0094474
1.7278,0.36458,0.36807,0.37523,0.0049444,0.023922,0.72655,0.00043568,0.0094532
1.7286,0.36458,0.36806,0.37523,0.0049486,0.022988,0.72747,0.00043891,0.0094584
1.7294,0.36458,0.36805,0.37523,0.0049528,0.022072,0.72838,0.00044245,0.0094631
1.7302,0.36458,0.36804,0.37522,0.0049568,0.021174,0.72927,0.0004463,0.0094673
1.731,0.36458,0.36803,0.37522,0.0049607,0.020294,0.73014,0.00045046,0.009471
1.7318,0.36458,0.36802,0.37521,0.0049645,0.019432,0.73099,0.00045492,0.0094742
1.7326,0.36458,0.36801,0.37521,0.0049683,0.018588,0.73183,0.00045969,0.0094768
1.7334,0.36458,0.368,0.3752,0.0049719,0.017763,0.73264,0.00046477,0.009479
1.7342,0.36458,0.368,0.3752,0.0049754,0.016956,0.73344,0.00047015,0.0094806
1.735,0.36458,0.36799,0.37519,0.0049788,0.016167,0.73422,0.00047584,0.0094817
1.7358,0.36458,0.36798,0.37519,0.0049821,0.015396,0.73498,0.00048183,0.0094824
1.7366,0.36458,0.36797,0.37518,0.0049853,0.014645,0.73572,0.00048812,0.0094825
1.7374,0.36458,0.36797,0.37518,0.0049884,0.013911,0.73645,0.00049471,0.0094821
1.7382,0.36458,0.36796,0.37518,0.0049914,0.013196,0.73715,0.00050161,0.0094812
1.739,0.36458,0.36795,0.37517,0.0049943,0.0125,0.73784,0.0005088,0.0094797
1.7398,0.36458,0.36795,0.37517,0.0049971,0.011822,0.73851,0.00051629,0.0094778
1.7406,0.36458,0.36794,0.37516,0.0049997,0.011162,0.73916,0.00052408,0.0094754
1.7414,0.36458,0.36794,0.37516,0.0050023,0.010522,0.73979,0.00053217,0.0094725
1.7423,0.36458,0.36793,0.37515,0.0050048,0.0098997,0.7404,0.00054054,0.009469
1.7431,0.36458,0.36793,0.37515,0.0050072,0.0092964,0.741,0.00054921,0.0094651
1.7439,0.36458,0.36792,0.37514,0.0050094,0.0087119,0.74157,0.00055817,0.0094607
1.7447,0.36458,0.36792,0.37514,0.0050116,0.0081461,0.74213,0.00056742,0.0094557
1.7455,0.36458,0.36791,0.37513,0.0050136,0.0075991,0.74267,0.00057696,0.0094503
1.7463,0.36458,0.36791,0.37513,0.0050156,0.0070709,0.74319,0.00058678,0.0094444
1.7471,0.36458,0.36791,0.37512,0.0050174,0.0065616,0.74369,0.00059688,0.009438
1.7479,0.36458,0.3679,0.37512,0.0050192,0.0060711,0.74417,0.00060726,0.0094311
1.7487,0.36458,0.3679,0.37511,0.0050208,0.0055996,0.74463,0.00061792,0.0094237
1.7495,0.36458,0.3679,0.37511,0.0050223,0.005147,0.74507,0.00062886,0.0094158
1.7503,0.36458,0.3679,0.3751,0.0050238,0.0047133,0.7455,0.00064008,0.0094075
1.7511,0.36458,0.36789,0.3751,0.0050251,0.0042986,0.7459,0.00065156,0.0093986
1.7519,0.36458,0.36789,0.3751,0.0050263,0.0039028,0.74629,0.00066332,0.0093893
1.7527,0.36458,0.36789,0.37509,0.0050274,0.0035261,0.74666,0.00067534,0.0093795
1.7535,0.36458,0.36789,0.37509,0.0050284,0.0031684,0.747,0.00068763,0.0093692
1.7543,0.36458,0.36789,0.37508,0.0050293,0.0028298,0.74733,0.00070018,0.0093584
1.7551,0.36458,0.36789,0.37508,0.0050301,0.0025102,0.74764,0.00071298,0.0093472
1.7559,0.36458,0.36789,0.37507,0.0050308,0.0022097,0.74793,0.00072605,0.0093355
1.7568,0.36458,0.36789,0.37507,0.0050314,0.0019283,0.74821,0.00073937,0.0093234
1.7576,0.36458,0.36789,0.37506,0.0050319,0.0016661,0.74846,0.00075294,0.0093108
1.7584,0.36458,0.36789,0.37506,0.0050322,0.0014229,0.74869,0.00076675,0.0092977
1.7592,0.36458,0.36789,0.37505,0.0050325,0.0011989,0.74891,0.00078082,0.0092842
1.76,0.36458,0.36789,0.37505,0.0050327,0.00099401,0.7491,0.00079512,0.0092702
1.7608,0.36458,0.36789,0.37504,0.0050327,0.0008083,0.74928,0.00080966,0.0092558
1.7616,0.36458,0.36789,0.37504,0.0050327,0.00064176,0.74943,0.00082444,0.0092409
1.7624,0.36458,0.36789,0.37503,0.0050325,0.00049439,0.74957,0.00083945,0.0092256
1.7632,0.36458,0.36789,0.37503,0.0050323,0.00036621,0.74969,0.00085469,0.0092098
1.764,0.36458,0.3679,0.37502,0.0050319,0.00025722,0.74979,0.00087016,0.0091937
1.7648,0.36458,0.3679,0.37502,0.0050314,0.00016742,0.74987,0.00088585,0.009177
1.7656,0.36458,0.3679,0.37501,0.0050309,9.6831e-05,0.74993,0.00090176,0.00916
1.7664,0.36458,0.36791,0.37501,0.0050302,4.5444e-05,0.74997,0.00091788,0.0091425
1.7672,0.36458,0.36791,0.375,0.0050294,1.3265e-05,0.75,0.00093421,0.0091246
1.768,0.36458,0.36791,0.375,0.0050285,2.9471e-07,0.75,0.00095075,0.0091063
1.7688,0.36458,0.36792,0.37499,0.0050275,6.5348e-06,0.74998,0.0009675,0.0090876
1.7696,0.36458,0.36792,0.37499,0.0050265,3.1985e-05,0.74995,0.00098444,0.0090685
1.7704,0.36458,0.36792,0.37499,0.0050253,7.6643e-05,0.74989,0.0010016,0.0090489
1.7713,0.36458,0.36793,0.37498,0.005024,0.00014051,0.74982,0.0010189,0.009029
1.7721,0.36458,0.36793,0.37498,0.0050226,0.00022357,0.74973,0.0010364,0.0090087
1.7729,0.36458,0.36794,0.37497,0.0050211,0.00032584,0.74962,0.0010542,0.008988
1.7737,0.36458,0.36794,0.37497,0.0050194,0.0004473,0.74948,0.001072,0.0089668
1.7745,0.36458,0.36795,0.37496,0.0050177,0.00058795,0.74933,0.0010901,0.0089454
1.7753,0.36458,0.36795,0.37496,0.0050159,0.00074777,0.74917,0.0011084,0.0089235
1.7761,0.36458,0.36796,0.37495,0.005014,0.00092677,0.74898,0.0011268,0.0089012
1.7769,0.36458,0.36797,0.37495,0.005012,0.0011249,0.74877,0.0011453,0.0088786
1.7777,0.36458,0.36797,0.37494,0.0050099,0.0013422,0.74854,0.0011641,0.0088556
1.7785,0.36458,0.36798,0.37494,0.0050076,0.0015787,0.7483,0.001183,0.0088323
1.7793,0.36458,0.36799,0.37493,0.0050053,0.0018343,0.74803,0.001202,0.0088086
1.7801,0.36458,0.36799,0.37493,0.0050029,0.002109,0.74775,0.0012212,0.0087846
1.7809,0.36458,0.368,0.37492,0.0050004,0.0024028,0.74744,0.0012405,0.0087602
1.7817,0.36458,0.36801,0.37492,0.0049977,0.0027157,0.74712,0.00126,0.0087354
1.7825,0.36458,0.36802,0.37491,0.004995,0.0030476,0.74678,0.0012796,0.0087104
1.7833,0.36458,0.36802,0.37491,0.0049922,0.0033986,0.74642,0.0012993,0.008685
1.7841,0.36458,0.36803,0.3749,0.0049892,0.0037687,0.74604,0.0013192,0.0086593
1.7849,0.36458,0.36804,0.3749,0.0049862,0.0041578,0.74564,0.0013392,0.0086332
1.7857,0.36458,0.36805,0.37489,0.0049831,0.0045658,0.74522,0.0013593,0.0086068
1.7866,0.36458,0.36806,0.37489,0.0049798,0.0049929,0.74479,0.0013795,0.0085802
1.7874,0.36458,0.36807,0.37488,0.0049765,0.0054389,0.74433,0.0013998,0.0085532
1.7882,0.36458,0.36808,0.37488,0.004973,0.0059038,0.74386,0.0014202,0.0085259
1.789,0.36458,0.36809,0.37488,0.0049695,0.0063876,0.74336,0.0014407,0.0084983
1.7898,0.36458,0.3681,0.37487,0.0049659,0.0068903,0.74285,0.0014613,0.0084705
1.7906,0.36458,0.36811,0.37487,0.0049622,0.0074119,0.74232,0.001482,0.0084423
1.7914,0.36458,0.36812,0.37486,0.0049583,0.0079523,0.74177,0.0015028,0.0084139
1.7922,0.36458,0.36813,0.37486,0.0049544,0.0085115,0.7412,0.0015236,0.0083852
1.793,0.36458,0.36814,0.37485,0.0049504,0.0090895,0.74061,0.0015445,0.0083562
1.7938,0.36458,0.36815,0.37485,0.0049463,0.0096862,0.74001,0.0015655,0.008327
1.7946,0.36458,0.36816,0.37484,0.004942,0.010302,0.73938,0.0015866,0.0082975
1.7954,0.36458,0.36817,0.37484,0.0049377,0.010936,0.73874,0.0016077,0.0082678
1.7962,0.36458,0.36818,0.37483,0.0049333,0.011589,0.73808,0.0016288,0.0082378
1.797,0.36458,0.36819,0.37483,0.0049288,0.01226,0.7374,0.0016501,0.0082076
1.7978,0.36458,0.36821,0.37482,0.0049242,0.01295,0.7367,0.0016713,0.0081771
1.7986,0.36458,0.36822,0.37482,0.0049195,0.013658,0.73598,0.0016926,0.0081464
1.7994,0.36458,0.36823,0.37481,0.0049147,0.014385,0.73524,0.0017139,0.0081155
1.8002,0.36458,0.36824,0.37481,0.0049098,0.015131,0.73449,0.0017353,0.0080844
1.8011,0.36458,0.36826,0.37481,0.0049048,0.015895,0.73372,0.0017567,0.008053
1.8019,0.36458,0.36827,0.3748,0.0048998,0.016677,0.73292,0.0017781,0.0080215
1.8027,0.36458,0.36828,0.3748,0.0048946,0.017478,0.73211,0.0017995,0.0079897
1.8035,0.36458,0.36829,0.37479,0.0048893,0.018297,0.73129,0.0018209,0.0079578
1.8043,0.36458,0.36831,0.37479,0.004884,0.019134,0.73044,0.0018423,0.0079256
1.8051,0.36458,0.36832,0.37478,0.0048785,0.01999,0.72958,0.0018637,0.0078933
1.8059,0.36458,0.36833,0.37478,0.004873,0.020863,0.72869,0.0018852,0.0078608
1.8067,0.36458,0.36835,0.37477,0.0048674,0.021755,0.72779,0.0019066,0.0078282
1.8075,0.36458,0.36836,0.37477,0.0048616,0.022665,0.72687,0.001928,0.0077953
1.8083,0.36458,0.36838,0.37476,0.0048558,0.023593,0.72594,0.0019493,0.0077624
1.8091,0.36458,0.36839,0.37476,0.0048499,0.024539,0.72498,0.0019707,0.0077292
1.8099,0.36458,0.3684,0.37476,0.0048439,0.025503,0.72401,0.001992,0.0076959
1.8107,0.36458,0.36842,0.37475,0.0048379,0.026485,0.72302,0.0020132,0.0076625
1.8115,0.36458,0.36843,0.37475,0.0048317,0.027485,0.72201,0.0020345,0.0076289
1.8123,0.36458,0.36845,0.37474,0.0048254,0.028502,0.72098,0.0020556,0.0075952
1.8131,0.36458,0.36846,0.37474,0.0048191,0.029537,0.71994,0.0020768,0.0075614
1.8139,0.36458,0.36848,0.37473,0.0048127,0.03059,0.71888,0.0020979,0.0075274
1.8147,0.36458,0.36849,0.37473,0.0048061,0.031661,0.7178,0.0021189,0.0074934
1.8156,0.36458,0.36851,0.37472,0.0047995,0.032749,0.7167,0.0021398,0.0074592
1.8164,0.36458,0.36853,0.37472,0.0047928,0.033855,0.71559,0.0021607,0.007425
1.8172,0.36458,0.36854,0.37472,0.004786,0.034978,0.71445,0.0021815,0.0073906
1.818,0.36458,0.36856,0.37471,0.0047792,0.036118,0.7133,0.0022022,0.0073562
1.8188,0.36458,0.36857,0.37471,0.0047722,0.037276,0.71214,0.0022228,0.0073216
1.8196,0.36458,0.36859,0.3747,0.0047652,0.038452,0.71095,0.0022434,0.007287
1.8204,0.36458,0.3686,0.3747,0.0047581,0.039644,0.70975,0.0022638,0.0072523
1.8212,0.36458,0.36862,0.37469,0.0047509,0.040854,0.70853,0.0022842,0.0072176
1.822,0.36458,0.36864,0.37469,0.0047436,0.042081,0.7073,0.0023044,0.0071828
1.8228,0.36458,0.36865,0.37469,0.0047362,0.043324,0.70605,0.0023245,0.0071479
1.8236,0.36458,0.36867,0.37468,0.0047288,0.044585,0.70478,0.0023445,0.007113
1.8244,0.36458,0.36869,0.37468,0.0047212,0.045863,0.70349,0.0023644,0.007078
1.8252,0.36458,0.3687,0.37467,0.0047136,0.047158,0.70219,0.0023842,0.007043
1.826,0.36458,0.36872,0.37467,0.0047059,0.048469,0.70087,0.0024039,0.007008
1.8268,0.36458,0.36874,0.37466,0.0046982,0.049797,0.69953,0.0024234,0.006973
1.8276,0.36458,0.36876,0.37466,0.0046903,0.051142,0.69818,0.0024427,0.0069379
1.8284,0.36458,0.36877,0.37466,0.0046824,0.052503,0.69681,0.002462,0.0069028
1.8292,0.36458,0.36879,0.37465,0.0046744,0.053881,0.69542,0.002481,0.0068677
1.8301,0.36458,0.36881,0.37465,0.0046663,0.055276,0.69402,0.0025,0.0068326
1.8309,0.36458,0.36882,0.37464,0.0046581,0.056686,0.6926,0.0025187,0.0067975
1.8317,0.36458,0.36884,0.37464,0.0046499,0.058113,0.69117,0.0025373,0.0067624
1.8325,0.36458,0.36886,0.37464,0.0046416,0.059557,0.68972,0.0025558,0.0067274
1.8333,0.36458,0.36888,0.37463,0.0046332,0.061016,0.68825,0.0025741,0.0066923
1.8341,0.36458,0.3689,0.37463,0.0046247,0.062492,0.68676,0.0025922,0.0066573
1.8349,0.36458,0.36891,0.37462,0.0046162,0.063983,0.68527,0.0026101,0.0066223
1.8357,0.36458,0.36893,0.37462,0.0046076,0.065491,0.68375,0.0026278,0.0065873
1.8365,0.36458,0.36895,0.37462,0.0045989,0.067014,0.68222,0.0026454,0.0065524
1.8373,0.36458,0.36897,0.37461,0.0045901,0.068553,0.68067,0.0026628,0.0065175
1.8381,0.36458,0.36899,0.37461,0.0045813,0.070108,0.67911,0.0026799,0.0064826
1.8389,0.36458,0.369,0.3746,0.0045724,0.071678,0.67753,0.0026969,0.0064479
1.8397,0.36458,0.36902,0.3746,0.0045634,0.073264,0.67594,0.0027137,0.0064131
1.8405,0.36458,0.36904,0.3746,0.0045544,0.074866,0.67433,0.0027303,0.0063785
1.8413,0.36458,0.36906,0.37459,0.0045453,0.076482,0.6727,0.0027466,0.0063439
1.8421,0.36458,0.36908,0.37459,0.0045361,0.078115,0.67106,0.0027628,0.0063094
1.8429,0.36458,0.3691,0.37459,0.0045268,0.079762,0.66941,0.0027787,0.006275
1.8437,0.36458,0.36911,0.37458,0.0045175,0.081424,0.66774,0.0027944,0.0062406
1.8445,0.36458,0.36913,0.37458,0.0045081,0.083102,0.66605,0.0028099,0.0062064
1.8454,0.36458,0.36915,0.37457,0.0044987,0.084794,0.66435,0.0028251,0.0061722
1.8462,0.36458,0.36917,0.37457,0.0044891,0.086501,0.66264,0.0028401,0.0061382
1.847,0.36458,0.36919,0.37457,0.0044796,0.088223,0.66091,0.0028549,0.0061042
1.8478,0.36458,0.36921,0.37456,0.0044699,0.08996,0.65917,0.0028694,0.0060704
1.8486,0.36458,0.36923,0.37456,0.0044602,0.091711,0.65741,0.0028837,0.0060366
1.8494,0.36458,0.36924,0.37456,0.0044504,0.093477,0.65563,0.0028978,0.006003
1.8502,0.36458,0.36926,0.37455,0.0044406,0.095258,0.65385,0.0029116,0.0059696
1.851,0.36458,0.36928,0.37455,0.0044307,0.097052,0.65205,0.0029252,0.0059362
1.8518,0.36458,0.3693,0.37455,0.0044207,0.098861,0.65023,0.0029384,0.005903
1.8526,0.36458,0.36932,0.37454,0.0044107,0.10068,0.6484,0.0029515,0.0058699
1.8534,0.36458,0.36934,0.37454,0.0044006,0.10252,0.64656,0.0029643,0.0058369
1.8542,0.36458,0.36936,0.37453,0.0043905,0.10437,0.6447,0.0029768,0.0058041
1.855,0.36458,0.36938,0.37453,0.0043803,0.10624,0.64283,0.002989,0.0057715
1.8558,0.36458,0.36939,0.37453,0.00437,0.10812,0.64094,0.003001,0.005739
1.8566,0.36458,0.36941,0.37452,0.0043597,0.11001,0.63904,0.0030127,0.0057067
1.8574,0.36458,0.36943,0.37452,0.0043493,0.11191,0.63713,0.0030241,0.0056745
1.8582,0.36458,0.36945,0.37452,0.0043389,0.11383,0.6352,0.0030352,0.0056425
1.859,0.36458,0.36947,0.37451,0.0043284,0.11577,0.63326,0.0030461,0.0056106
1.8599,0.36458,0.36949,0.37451,0.0043178,0.11771,0.63131,0.0030567,0.0055789
1.8607,0.36458,0.36951,0.37451,0.0043072,0.11967,0.62934,0.003067,0.0055475
1.8615,0.36458,0.36953,0.3745,0.0042966,0.12164,0.62737,0.003077,0.0055161
1.8623,0.36458,0.36954,0.3745,0.0042859,0.12363,0.62537,0.0030867,0.005485
1.8631,0.36458,0.36956,0.3745,0.0042751,0.12563,0.62337,0.0030961,0.0054541
1.8639,0.36458,0.36958,0.37449,0.0042643,0.12764,0.62135,0.0031053,0.0054233
1.8647,0.36458,0.3696,0.37449,0.0042534,0.12966,0.61932,0.0031141,0.0053928
1.8655,0.36458,0.36962,0.37449,0.0042425,0.1317,0.61728,0.0031226,0.0053624
1.8663,0.36458,0.36964,0.37449,0.0042316,0.13375,0.61523,0.0031309,0.0053323
1.8671,0.36458,0.36966,0.37448,0.0042205,0.13581,0.61316,0.0031388,0.0053023
1.8679,0.36458,0.36967,0.37448,0.0042095,0.13788,0.61108,0.0031464,0.0052726
1.8687,0.36458,0.36969,0.37448,0.0041984,0.13997,0.60899,0.0031537,0.005243
1.8695,0.36458,0.36971,0.37447,0.0041872,0.14206,0.60688,0.0031607,0.0052137
1.8703,0.36458,0.36973,0.37447,0.004176,0.14417,0.60477,0.0031674,0.0051846
1.8711,0.36458,0.36975,0.37447,0.0041648,0.14629,0.60264,0.0031738,0.0051557
1.8719,0.36458,0.36977,0.37446,0.0041535,0.14843,0.6005,0.0031799,0.0051271
1.8727,0.36458,0.36979,0.37446,0.0041421,0.15057,0.59835,0.0031857,0.0050986
1.8735,0.36458,0.3698,0.37446,0.0041308,0.15273,0.59619,0.0031911,0.0050704
1.8744,0.36458,0.36982,0.37446,0.0041193,0.15489,0.59402,0.0031962,0.0050424
1.8752,0.36458,0.36984,0.37445,0.0041079,0.15707,0.59183,0.003201,0.0050147
1.876,0.36458,0.36986,0.37445,0.0040964,0.15926,0.58964,0.0032055,0.0049872
1.8768,0.36458,0.36988,0.37445,0.0040848,0.16146,0.58743,0.0032097,0.0049599
1.8776,0.36458,0.36989,0.37445,0.0040732,0.16368,0.58521,0.0032136,0.0049329
1.8784,0.36458,0.36991,0.37444,0.0040616,0.1659,0.58299,0.0032171,0.0049061
1.8792,0.36458,0.36993,0.37444,0.0040499,0.16813,0.58075,0.0032203,0.0048795
1.88,0.36458,0.36995,0.37444,0.0040382,0.17038,0.5785,0.0032232,0.0048532
1.8808,0.36458,0.36996,0.37443,0.0040265,0.17263,0.57624,0.0032258,0.0048272
1.8816,0.36458,0.36998,0.37443,0.0040147,0.17489,0.57397,0.003228,0.0048014
1.8824,0.36458,0.37,0.37443,0.0040029,0.17717,0.57169,0.00323,0.0047758
1.8832,0.36458,0.37002,0.37443,0.003991,0.17945,0.5694,0.0032316,0.0047505
1.884,0.36458,0.37003,0.37442,0.0039792,0.18175,0.5671,0.0032328,0.0047255
1.8848,0.36458,0.37005,0.37442,0.0039672,0.18405,0.56479,0.0032338,0.0047007
1.8856,0.36458,0.37007,0.37442,0.0039553,0.18637,0.56247,0.0032344,0.0046762
1.8864,0.36458,0.37009,0.37442,0.0039433,0.18869,0.56014,0.0032347,0.0046519
1.8872,0.36458,0.3701,0.37441,0.0039313,0.19103,0.5578,0.0032347,0.0046279
1.888,0.36458,0.37012,0.37441,0.0039192,0.19337,0.55545,0.0032343,0.0046042
1.8889,0.36458,0.37014,0.37441,0.0039072,0.19572,0.5531,0.0032337,0.0045807
1.8897,0.36458,0.37015,0.37441,0.0038951,0.19809,0.55073,0.0032327,0.0045575
1.8905,0.36458,0.37017,0.37441,0.0038829,0.20046,0.54835,0.0032313,0.0045345
1.8913,0.36458,0.37019,0.3744,0.0038708,0.20284,0.54597,0.0032297,0.0045118
1.8921,0.36458,0.3702,0.3744,0.0038586,0.20523,0.54358,0.0032277,0.0044894
1.8929,0.36458,0.37022,0.3744,0.0038464,0.20762,0.54117,0.0032255,0.0044672
1.8937,0.36458,0.37024,0.3744,0.0038341,0.21003,0.53876,0.0032229,0.0044454
1.8945,0.36458,0.37025,0.37439,0.0038218,0.21244,0.53635,0.0032199,0.0044238
1.8953,0.36458,0.37027,0.37439,0.0038095,0.21487,0.53392,0.0032167,0.0044024
1.8961,0.36458,0.37028,0.37439,0.0037972,0.2173,0.53148,0.0032131,0.0043813
1.8969,0.36458,0.3703,0.37439,0.0037849,0.21974,0.52904,0.0032092,0.0043605
1.8977,0.36458,0.37031,0.37439,0.0037725,0.22218,0.52659,0.003205,0.00434
1.8985,0.36458,0.37033,0.37438,0.0037601,0.22464,0.52413,0.0032005,0.0043198
1.8993,0.36458,0.37035,0.37438,0.0037477,0.2271,0.52166,0.0031957,0.0042998
1.9001,0.36458,0.37036,0.37438,0.0037353,0.22957,0.51919,0.0031906,0.0042801
1.9009,0.36458,0.37038,0.37438,0.0037229,0.23205,0.51671,0.0031851,0.0042606
1.9017,0.36458,0.37039,0.37438,0.0037104,0.23453,0.51422,0.0031793,0.0042414
1.9025,0.36458,0.37041,0.37438,0.0036979,0.23703,0.51172,0.0031733,0.0042226
1.9033,0.36458,0.37042,0.37437,0.0036854,0.23953,0.50922,0.0031669,0.0042039
1.9042,0.36458,0.37044,0.37437,0.0036729,0.24203,0.50671,0.0031602,0.0041856
1.905,0.36458,0.37045,0.37437,0.0036604,0.24455,0.5042,0.0031532,0.0041675
1.9058,0.36458,0.37046,0.37437,0.0036478,0.24707,0.50167,0.0031459,0.0041497
1.9066,0.36458,0.37048,0.37437,0.0036352,0.24959,0.49914,0.0031384,0.0041321
1.9074,0.36458,0.37049,0.37437,0.0036227,0.25212,0.49661,0.0031305,0.0041149
1.9082,0.36458,0.37051,0.37436,0.0036101,0.25466,0.49407,0.0031223,0.0040979
1.909,0.36458,0.37052,0.37436,0.0035975,0.25721,0.49152,0.0031138,0.0040811
1.9098,0.36458,0.37053,0.37436,0.0035849,0.25976,0.48896,0.003105,0.0040647
1.9106,0.36458,0.37055,0.37436,0.0035722,0.26232,0.4864,0.003096,0.0040485
1.9114,0.36458,0.37056,0.37436,0.0035596,0.26488,0.48384,0.0030867,0.0040325
1.9122,0.36458,0.37058,0.37436,0.0035469,0.26745,0.48127,0.003077,0.0040169
1.913,0.36458,0.37059,0.37436,0.0035343,0.27002,0.47869,0.0030671,0.0040015
1.9138,0.36458,0.3706,0.37435,0.0035216,0.2726,0.47611,0.0030569,0.0039863
1.9146,0.36458,0.37061,0.37435,0.0035089,0.27519,0.47352,0.0030465,0.0039714
1.9154,0.36458,0.37063,0.37435,0.0034963,0.27777,0.47093,0.0030357,0.0039568
1.9162,0.36458,0.37064,0.37435,0.0034836,0.28037,0.46833,0.0030247,0.0039425
1.917,0.36458,0.37065,0.37435,0.0034709,0.28297,0.46573,0.0030134,0.0039283
1.9178,0.36458,0.37067,0.37435,0.0034582,0.28557,0.46312,0.0030019,0.0039145
1.9187,0.36458,0.37068,0.37435,0.0034455,0.28818,0.46051,0.0029901,0.0039009
1.9195,0.36458,0.37069,0.37435,0.0034328,0.2908,0.4579,0.002978,0.0038876
1.9203,0.36458,0.3707,0.37434,0.0034201,0.29341,0.45528,0.0029657,0.0038745
1.9211,0.36458,0.37071,0.37434,0.0034074,0.29603,0.45265,0.0029531,0.0038616
1.9219,0.36458,0.37072,0.37434,0.0033947,0.29866,0.45002,0.0029403,0.0038491
1.9227,0.36458,0.37074,0.37434,0.003382,0.30129,0.44739,0.0029272,0.0038367
1.9235,0.36458,0.37075,0.37434,0.0033692,0.30392,0.44476,0.0029139,0.0038246
1.9243,0.36458,0.37076,0.37434,0.0033565,0.30656,0.44212,0.0029003,0.0038128
1.9251,0.36458,0.37077,0.37434,0.0033438,0.3092,0.43948,0.0028865,0.0038011
1.9259,0.36458,0.37078,0.37434,0.0033311,0.31185,0.43683,0.0028725,0.0037898
1.9267,0.36458,0.37079,0.37434,0.0033184,0.31449,0.43418,0.0028582,0.0037786
1.9275,0.36458,0.3708,0.37434,0.0033057,0.31714,0.43153,0.0028437,0.0037677
1.9283,0.36458,0.37081,0.37434,0.003293,0.3198,0.42888,0.002829,0.0037571
1.9291,0.36458,0.37082,0.37434,0.0032803,0.32245,0.42622,0.002814,0.0037466
1.9299,0.36458,0.37083,0.37433,0.0032676,0.32511,0.42356,0.0027989,0.0037364
1.9307,0.36458,0.37084,0.37433,0.003255,0.32777,0.4209,0.0027835,0.0037264
1.9315,0.36458,0.37085,0.37433,0.0032423,0.33044,0.41823,0.0027679,0.0037166
1.9323,0.36458,0.37086,0.37433,0.0032296,0.3331,0.41556,0.0027521,0.0037071
1.9332,0.36458,0.37087,0.37433,0.003217,0.33577,0.41289,0.0027361,0.0036978
1.934,0.36458,0.37088,0.37433,0.0032043,0.33844,0.41022,0.00272,0.0036886
1.9348,0.36458,0.37089,0.37433,0.0031917,0.34111,0.40755,0.0027036,0.0036797
1.9356,0.36458,0.3709,0.37433,0.003179,0.34379,0.40488,0.002687,0.0036711
1.9364,0.36458,0.37091,0.37433,0.0031664,0.34646,0.4022,0.0026703,0.0036626
1.9372,0.36458,0.37092,0.37433,0.0031538,0.34914,0.39952,0.0026533,0.0036543
1.938,0.36458,0.37093,0.37433,0.0031412,0.35182,0.39684,0.0026362,0.0036462
1.9388,0.36458,0.37093,0.37433,0.0031286,0.3545,0.39416,0.0026189,0.0036383
1.9396,0.36458,0.37094,0.37433,0.003116,0.35718,0.39148,0.0026015,0.0036306
1.9404,0.36458,0.37095,0.37433,0.0031035,0.35986,0.3888,0.0025838,0.0036231
1.9412,0.36458,0.37096,0.37433,0.0030909,0.36254,0.38612,0.002566,0.0036158
1.942,0.36458,0.37097,0.37433,0.0030784,0.36522,0.38343,0.0025481,0.0036087
1.9428,0.36458,0.37097,0.37433,0.0030659,0.36791,0.38075,0.00253,0.0036018
1.9436,0.36458,0.37098,0.37433,0.0030534,0.37059,0.37807,0.0025118,0.0035951
1.9444,0.36458,0.37099,0.37433,0.0030409,0.37328,0.37538,0.0024934,0.0035885
1.9452,0.36458,0.37099,0.37433,0.0030285,0.37596,0.3727,0.0024749,0.0035821
1.946,0.36458,0.371,0.37433,0.003016,0.37864,0.37002,0.0024562,0.0035759
1.9468,0.36458,0.37101,0.37433,0.0030036,0.38133,0.36733,0.0024374,0.0035698
1.9477,0.36458,0.37101,0.37433,0.0029912,0.38401,0.36465,0.0024185,0.0035639
1.9485,0.36458,0.37102,0.37433,0.0029788,0.38669,0.36197,0.0023995,0.0035582
1.9493,0.36458,0.37103,0.37433,0.0029665,0.38938,0.35928,0.0023803,0.0035526
1.9501,0.36458,0.37103,0.37433,0.0029541,0.39206,0.3566,0.0023611,0.0035472
1.9509,0.36458,0.37104,0.37433,0.0029418,0.39474,0.35392,0.0023417,0.0035419
1.9517,0.36458,0.37104,0.37433,0.0029295,0.39742,0.35124,0.0023222,0.0035368
1.9525,0.36458,0.37105,0.37433,0.0029172,0.4001,0.34857,0.0023026,0.0035318
1.9533,0.36458,0.37106,0.37433,0.002905,0.40277,0.34589,0.002283,0.003527
1.9541,0.36458,0.37106,0.37433,0.0028927,0.40545,0.34321,0.0022632,0.0035223
1.9549,0.36458,0.37107,0.37433,0.0028805,0.40812,0.34054,0.0022434,0.0035177
1.9557,0.36458,0.37107,0.37433,0.0028684,0.4108,0.33787,0.0022234,0.0035133
1.9565,0.36458,0.37108,0.37433,0.0028562,0.41347,0.3352,0.0022034,0.003509
1.9573,0.36458,0.37108,0.37433,0.0028441,0.41614,0.33253,0.0021834,0.0035048
1.9581,0.36458,0.37108,0.37433,0.002832,0.4188,0.32986,0.0021633,0.0035008
1.9589,0.36458,0.37109,0.37433,0.0028199,0.42147,0.3272,0.0021431,0.0034968
1.9597,0.36458,0.37109,0.37433,0.0028079,0.42413,0.32454,0.0021228,0.003493
1.9605,0.36458,0.3711,0.37434,0.0027959,0.42679,0.32188,0.0021025,0.0034893
1.9613,0.36458,0.3711,0.37434,0.0027839,0.42945,0.31923,0.0020822,0.0034857
1.9621,0.36458,0.3711,0.37434,0.002772,0.4321,0.31657,0.0020618,0.0034822
1.963,0.36458,0.37111,0.37434,0.0027601,0.43475,0.31392,0.0020414,0.0034787
1.9638,0.36458,0.37111,0.37434,0.0027482,0.4374,0.31128,0.0020209,0.0034754
1.9646,0.36458,0.37111,0.37434,0.0027363,0.44004,0.30863,0.0020004,0.0034722
1.9654,0.36458,0.37112,0.37434,0.0027245,0.44269,0.30599,0.0019799,0.0034691
1.9662,0.36458,0.37112,0.37434,0.0027127,0.44532,0.30336,0.0019594,0.003466
1.967,0.36458,0.37112,0.37434,0.0027009,0.44796,0.30073,0.0019388,0.003463
1.9678,0.36458,0.37112,0.37434,0.0026892,0.45059,0.2981,0.0019183,0.0034601
1.9686,0.36458,0.37113,0.37434,0.0026775,0.45322,0.29547,0.0018977,0.0034573
1.9694,0.36458,0.37113,0.37435,0.0026659,0.45584,0.29285,0.0018772,0.0034546
1.9702,0.36458,0.37113,0.37435,0.0026543,0.45846,0.29023,0.0018566,0.0034519
1.971,0.36458,0.37113,0.37435,0.0026427,0.46107,0.28762,0.0018361,0.0034493
1.9718,0.36458,0.37113,0.37435,0.0026311,0.46368,0.28501,0.0018156,0.0034467
1.9726,0.36458,0.37114,0.37435,0.0026196,0.46629,0.28241,0.0017951,0.0034442
1.9734,0.36458,0.37114,0.37435,0.0026082,0.46889,0.27981,0.0017746,0.0034417
1.9742,0.36458,0.37114,0.37435,0.0025967,0.47149,0.27722,0.0017542,0.0034393
1.975,0.36458,0.37114,0.37435,0.0025854,0.47408,0.27463,0.0017338,0.0034369
1.9758,0.36458,0.37114,0.37435,0.002574,0.47666,0.27205,0.0017134,0.0034346
1.9766,0.36458,0.37114,0.37436,0.0025627,0.47924,0.26947,0.0016931,0.0034323
1.9775,0.36458,0.37114,0.37436,0.0025514,0.48182,0.2669,0.0016728,0.0034301
1.9783,0.36458,0.37114,0.37436,0.0025402,0.48439,0.26433,0.0016525,0.0034278
1.9791,0.36458,0.37114,0.37436,0.002529,0.48695,0.26177,0.0016324,0.0034256
1.9799,0.36458,0.37114,0.37436,0.0025179,0.48951,0.25921,0.0016123,0.0034235
1.9807,0.36458,0.37114,0.37436,0.0025067,0.49206,0.25666,0.0015922,0.0034213
1.9815,0.36458,0.37114,0.37436,0.0024957,0.49461,0.25412,0.0015722,0.0034191
1.9823,0.36458,0.37114,0.37437,0.0024847,0.49715,0.25158,0.0015523,0.003417
1.9831,0.36458,0.37114,0.37437,0.0024737,0.49969,0.24905,0.0015325,0.0034149
1.9839,0.36458,0.37114,0.37437,0.0024628,0.50221,0.24652,0.0015128,0.0034128
1.9847,0.36458,0.37114,0.37437,0.0024519,0.50474,0.24401,0.0014931,0.0034106
1.9855,0.36458,0.37114,0.37437,0.002441,0.50725,0.24149,0.0014736,0.0034085
1.9863,0.36458,0.37114,0.37437,0.0024302,0.50976,0.23899,0.0014541,0.0034064
1.9871,0.36458,0.37114,0.37438,0.0024195,0.51226,0.23649,0.0014347,0.0034043
1.9879,0.36458,0.37114,0.37438,0.0024088,0.51475,0.234,0.0014155,0.0034021
1.9887,0.36458,0.37113,0.37438,0.0023981,0.51724,0.23152,0.0013963,0.0033999
1.9895,0.36458,0.37113,0.37438,0.0023875,0.51972,0.22904,0.0013773,0.0033978
1.9903,0.36458,0.37113,0.37438,0.002377,0.52219,0.22657,0.0013584,0.0033956
1.9911,0.36458,0.37113,0.37439,0.0023665,0.52466,0.22411,0.0013396,0.0033933
1.992,0.36458,0.37113,0.37439,0.002356,0.52712,0.22166,0.0013209,0.0033911
1.9928,0.36458,0.37112,0.37439,0.0023456,0.52957,0.21921,0.0013024,0.0033888
1.9936,0.36458,0.37112,0.37439,0.0023352,0.53201,0.21678,0.001284,0.0033865
1.9944,0.36458,0.37112,0.37439,0.0023249,0.53444,0.21435,0.0012657,0.0033841
1.9952,0.36458,0.37112,0.3744,0.0023147,0.53687,0.21193,0.0012476,0.0033817
1.996,0.36458,0.37111,0.3744,0.0023044,0.53928,0.20951,0.0012296,0.0033792
1.9968,0.36458,0.37111,0.3744,0.0022943,0.54169,0.20711,0.0012118,0.0033767
1.9976,0.36458,0.37111,0.3744,0.0022842,0.54409,0.20471,0.0011941,0.0033742
1.9984,0.36458,0.37111,0.3744,0.0022741,0.54648,0.20233,0.0011766,0.0033716
1.9992,0.36458,0.3711,0.37441,0.0022641,0.54886,0.19995,0.0011593,0.0033689
2,0.36458,0.3711,0.37441,0.0022542,0.55124,0.19758,0.0011421,0.0033662


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertM_jcp_p3r2_hrefN1_energy.csv <==
0.00080548,0.37414,0.37456,0.375,1.2541e-06,0.75,9.605e-06,2.5024e-06,5.765e-09
0.001611,0.37414,0.37456,0.37501,1.2626e-06,0.74998,3.842e-05,2.5021e-06,2.306e-08
0.0024164,0.37414,0.37456,0.37501,1.2768e-06,0.74994,8.6442e-05,2.5017e-06,5.1883e-08
0.0032219,0.37414,0.37456,0.37502,1.2966e-06,0.74988,0.00015367,2.501e-06,9.2234e-08
0.0040274,0.37414,0.37456,0.37502,1.3221e-06,0.74981,0.0002401,2.5e-06,1.4411e-07
0.0048329,0.37414,0.37456,0.37503,1.3532e-06,0.74971,0.00034573,2.4989e-06,2.0751e-07
0.0056384,0.37414,0.37456,0.37503,1.3899e-06,0.74959,0.00047055,2.4975e-06,2.8242e-07
0.0064438,0.37414,0.37456,0.37504,1.4324e-06,0.74946,0.00061456,2.4958e-06,3.6885e-07
0.0072493,0.37414,0.37456,0.37504,1.4804e-06,0.74931,0.00077774,2.494e-06,4.6679e-07
0.0080548,0.37414,0.37456,0.37505,1.5341e-06,0.74913,0.0009601,2.4919e-06,5.7624e-07
0.0088603,0.37414,0.37456,0.37505,1.5934e-06,0.74894,0.0011616,2.4896e-06,6.9718e-07
0.0096658,0.37414,0.37456,0.37506,1.6583e-06,0.74873,0.0013823,2.487e-06,8.2961e-07
0.010471,0.37414,0.37456,0.37506,1.7289e-06,0.7485,0.0016221,2.4843e-06,9.7353e-07
0.011277,0.37414,0.37456,0.37507,1.8051e-06,0.74825,0.001881,2.4813e-06,1.1289e-06
0.012082,0.37414,0.37456,0.37507,1.8869e-06,0.74798,0.0021591,2.478e-06,1.2958e-06
0.012888,0.37414,0.37456,0.37508,1.9743e-06,0.74769,0.0024562,2.4746e-06,1.4741e-06
0.013693,0.37414,0.37456,0.37508,2.0674e-06,0.74739,0.0027724,2.4709e-06,1.6639e-06
0.014499,0.37414,0.37456,0.37509,2.166e-06,0.74706,0.0031077,2.467e-06,1.8651e-06
0.015304,0.37414,0.37456,0.37509,2.2703e-06,0.74672,0.0034621,2.4628e-06,2.0777e-06
0.01611,0.37414,0.37456,0.37509,2.3801e-06,0.74635,0.0038355,2.4585e-06,2.3017e-06
0.016915,0.37414,0.37456,0.3751,2.4956e-06,0.74597,0.0042279,2.4539e-06,2.5372e-06
0.017721,0.37414,0.37456,0.3751,2.6166e-06,0.74557,0.0046393,2.4491e-06,2.784e-06
0.018526,0.37414,0.37456,0.37511,2.7432e-06,0.74515,0.0050696,2.4441e-06,3.0422e-06
0.019332,0.37414,0.37456,0.37511,2.8754e-06,0.74471,0.0055189,2.4389e-06,3.3118e-06
0.020137,0.37414,0.37456,0.37512,3.0131e-06,0.74425,0.0059872,2.4335e-06,3.5927e-06
0.020942,0.37414,0.37456,0.37512,3.1564e-06,0.74377,0.0064743,2.4278e-06,3.885e-06
0.021748,0.37414,0.37456,0.37513,3.3052e-06,0.74328,0.0069803,2.422e-06,4.1885e-06
0.022553,0.37414,0.37456,0.37513,3.4596e-06,0.74276,0.0075052,2.4159e-06,4.5034e-06
0.023359,0.37414,0.37456,0.37514,3.6196e-06,0.74223,0.0080489,2.4096e-06,4.8296e-06
0.024164,0.37414,0.37456,0.37514,3.785e-06,0.74167,0.0086114,2.4031e-06,5.167e-06
0.02497,0.37414,0.37456,0.37515,3.956e-06,0.7411,0.0091927,2.3964e-06,5.5156e-06
0.025775,0.37414,0.37456,0.37515,4.1325e-06,0.74051,0.0097927,2.3895e-06,5.8755e-06
0.026581,0.37414,0.37456,0.37516,4.3145e-06,0.7399,0.010411,2.3824e-06,6.2465e-06
0.027386,0.37414,0.37456,0.37516,4.502e-06,0.73927,0.011049,2.3751e-06,6.6288e-06
0.028192,0.37414,0.37456,0.37517,4.6949e-06,0.73863,0.011705,2.3676e-06,7.0222e-06
0.028997,0.37414,0.37456,0.37517,4.8934e-06,0.73796,0.012379,2.36e-06,7.4268e-06
0.029803,0.37414,0.37456,0.37517,5.0973e-06,0.73728,0.013073,2.3521e-06,7.8425e-06
0.030608,0.37414,0.37456,0.37518,5.3066e-06,0.73657,0.013784,2.344e-06,8.2692e-06
0.031414,0.37414,0.37456,0.37518,5.5214e-06,0.73585,0.014515,2.3358e-06,8.7071e-06
0.032219,0.37414,0.37456,0.37519,5.7416e-06,0.73511,0.015263,2.3273e-06,9.156e-06
0.033025,0.37414,0.37456,0.37519,5.9673e-06,0.73436,0.016031,2.3187e-06,9.6159e-06
0.03383,0.37414,0.37456,0.3752,6.1983e-06,0.73358,0.016816,2.3099e-06,1.0087e-05
0.034636,0.37414,0.37456,0.3752,6.4348e-06,0.73278,0.01762,2.3009e-06,1.0569e-05
0.035441,0.37414,0.37456,0.37521,6.6766e-06,0.73197,0.018442,2.2917e-06,1.1062e-05
0.036247,0.37414,0.37456,0.37521,6.9238e-06,0.73114,0.019283,2.2824e-06,1.1565e-05
0.037052,0.37414,0.37456,0.37522,7.1764e-06,0.73029,0.020141,2.2729e-06,1.208e-05
0.037858,0.37414,0.37456,0.37522,7.4343e-06,0.72942,0.021018,2.2632e-06,1.2605e-05
0.038663,0.37414,0.37455,0.37522,7.6976e-06,0.72854,0.021913,2.2534e-06,1.3142e-05
0.039469,0.37414,0.37455,0.37523,7.9661e-06,0.72763,0.022826,2.2434e-06,1.3689e-05
0.040274,0.37414,0.37455,0.37523,8.24e-06,0.72671,0.023757,2.2332e-06,1.4247e-05
0.041079,0.37414,0.37455,0.37524,8.5192e-06,0.72577,0.024707,2.2229e-06,1.4815e-05
0.041885,0.37414,0.37455,0.37524,8.8036e-06,0.72481,0.025674,2.2125e-06,1.5395e-05
0.04269,0.37414,0.37455,0.37525,9.0934e-06,0.72384,0.026659,2.2018e-06,1.5985e-05
0.043496,0.37414,0.37455,0.37525,9.3883e-06,0.72284,0.027661,2.1911e-06,1.6586e-05
0.044301,0.37414,0.37455,0.37526,9.6885e-06,0.72183,0.028682,2.1802e-06,1.7197e-05
0.045107,0.37414,0.37455,0.37526,9.9939e-06,0.7208,0.02972,2.1691e-06,1.7819e-05
0.045912,0.37414,0.37455,0.37527,1.0305e-05,0.71975,0.030776,2.1579e-06,1.8451e-05
0.046718,0.37414,0.37455,0.37527,1.062e-05,0.71869,0.03185,2.1466e-06,1.9094e-05
0.047523,0.37414,0.37455,0.37527,1.0941e-05,0.71761,0.032941,2.1351e-06,1.9748e-05
0.048329,0.37414,0.37455,0.37528,1.1267e-05,0.71651,0.03405,2.1235e-06,2.0411e-05
0.049134,0.37414,0.37455,0.37528,1.1599e-05,0.71539,0.035176,2.1118e-06,2.1086e-05
0.04994,0.37414,0.37455,0.37529,1.1935e-05,0.71425,0.03632,2.0999e-06,2.177e-05
0.050745,0.37414,0.37455,0.37529,1.2277e-05,0.7131,0.037481,2.088e-06,2.2465e-05
0.051551,0.37414,0.37455,0.3753,1.2623e-05,0.71193,0.038659,2.0759e-06,2.3171e-05
0.052356,0.37414,0.37455,0.3753,1.2975e-05,0.71075,0.039855,2.0637e-06,2.3886e-05
0.053162,0.37414,0.37455,0.3753,1.3332e-05,0.70954,0.041067,2.0514e-06,2.4612e-05
0.053967,0.37414,0.37455,0.37531,1.3693e-05,0.70832,0.042297,2.039e-06,2.5348e-05
0.054773,0.37414,0.37455,0.37531,1.406e-05,0.70708,0.043544,2.0264e-06,2.6094e-05
0.055578,0.37414,0.37455,0.37532,1.4432e-05,0.70583,0.044808,2.0138e-06,2.685e-05
0.056384,0.37414,0.37455,0.37532,1.4809e-05,0.70455,0.046089,2.0011e-06,2.7616e-05
0.057189,0.37414,0.37455,0.37533,1.519e-05,0.70326,0.047386,1.9883e-06,2.8392e-05
0.057995,0.37414,0.37455,0.37533,1.5577e-05,0.70196,0.0487,1.9754e-06,2.9178e-05
0.0588,0.37414,0.37455,0.37533,1.5968e-05,0.70064,0.050032,1.9624e-06,2.9975e-05
0.059606,0.37414,0.37455,0.37534,1.6365e-05,0.6993,0.051379,1.9493e-06,3.078e-05
0.060411,0.37414,0.37455,0.37534,1.6766e-05,0.69794,0.052744,1.9361e-06,3.1596e-05
0.061216,0.37414,0.37455,0.37535,1.7172e-05,0.69657,0.054124,1.9229e-06,3.2422e-05
0.062022,0.37414,0.37455,0.37535,1.7583e-05,0.69518,0.055522,1.9096e-06,3.3257e-05
0.062827,0.37414,0.37455,0.37535,1.7999e-05,0.69377,0.056935,1.8962e-06,3.4102e-05
0.063633,0.37414,0.37454,0.37536,1.842e-05,0.69235,0.058365,1.8827e-06,3.4957e-05
0.064438,0.37414,0.37454,0.37536,1.8845e-05,0.69091,0.059811,1.8692e-06,3.5821e-05
0.065244,0.37414,0.37454,0.37537,1.9276e-05,0.68946,0.061273,1.8556e-06,3.6695e-05
0.066049,0.37414,0.37454,0.37537,1.971e-05,0.68799,0.062752,1.842e-06,3.7579e-05
0.066855,0.37414,0.37454,0.37537,2.015e-05,0.6865,0.064246,1.8283e-06,3.8472e-05
0.06766,0.37414,0.37454,0.37538,2.0594e-05,0.685,0.065756,1.8146e-06,3.9374e-05
0.068466,0.37414,0.37454,0.37538,2.1043e-05,0.68348,0.067282,1.8008e-06,4.0286e-05
0.069271,0.37414,0.37454,0.37539,2.1497e-05,0.68195,0.068824,1.787e-06,4.1207e-05
0.070077,0.37414,0.37454,0.37539,2.1955e-05,0.6804,0.070382,1.7731e-06,4.2137e-05
0.070882,0.37414,0.37454,0.37539,2.2418e-05,0.67883,0.071955,1.7592e-06,4.3077e-05
0.071688,0.37414,0.37454,0.3754,2.2885e-05,0.67725,0.073544,1.7453e-06,4.4025e-05
0.072493,0.37414,0.37454,0.3754,2.3357e-05,0.67566,0.075148,1.7313e-06,4.4983e-05
0.073299,0.37414,0.37454,0.37541,2.3834e-05,0.67404,0.076767,1.7173e-06,4.595e-05
0.074104,0.37414,0.37454,0.37541,2.4315e-05,0.67242,0.078402,1.7033e-06,4.6926e-05
0.07491,0.37414,0.37454,0.37541,2.48e-05,0.67077,0.080052,1.6892e-06,4.7911e-05
0.075715,0.37414,0.37454,0.37542,2.529e-05,0.66912,0.081717,1.6752e-06,4.8905e-05
0.076521,0.37414,0.37454,0.37542,2.5784e-05,0.66744,0.083397,1.6611e-06,4.9908e-05
0.077326,0.37414,0.37454,0.37542,2.6283e-05,0.66576,0.085092,1.647e-06,5.0919e-05
0.078132,0.37414,0.37454,0.37543,2.6786e-05,0.66405,0.086802,1.6329e-06,5.1939e-05
0.078937,0.37414,0.37454,0.37543,2.7294e-05,0.66234,0.088527,1.6188e-06,5.2968e-05
0.079743,0.37414,0.37454,0.37544,2.7805e-05,0.66061,0.090266,1.6048e-06,5.4006e-05
0.080548,0.37414,0.37454,0.37544,2.8321e-05,0.65886,0.09202,1.5907e-06,5.5052e-05
0.081353,0.37414,0.37454,0.37544,2.8842e-05,0.6571,0.093788,1.5766e-06,5.6107e-05
0.082159,0.37414,0.37453,0.37545,2.9366e-05,0.65532,0.095571,1.5625e-06,5.717e-05
0.082964,0.37414,0.37453,0.37545,2.9895e-05,0.65353,0.097368,1.5485e-06,5.8242e-05
0.08377,0.37414,0.37453,0.37545,3.0428e-05,0.65173,0.099179,1.5344e-06,5.9322e-05
0.084575,0.37414,0.37453,0.37546,3.0965e-05,0.64991,0.101,1.5204e-06,6.041e-05
0.085381,0.37414,0.37453,0.37546,3.1507e-05,0.64808,0.10284,1.5064e-06,6.1507e-05
0.086186,0.37414,0.37453,0.37546,3.2052e-05,0.64623,0.1047,1.4924e-06,6.2611e-05
0.086992,0.37414,0.37453,0.37547,3.2601e-05,0.64437,0.10657,1.4785e-06,6.3724e-05
0.087797,0.37414,0.37453,0.37547,3.3155e-05,0.6425,0.10845,1.4646e-06,6.4845e-05
0.088603,0.37414,0.37453,0.37547,3.3713e-05,0.64061,0.11034,1.4507e-06,6.5974e-05
0.089408,0.37414,0.37453,0.37548,3.4274e-05,0.63871,0.11225,1.4369e-06,6.7111e-05
0.090214,0.37414,0.37453,0.37548,3.484e-05,0.63679,0.11417,1.4231e-06,6.8256e-05
0.091019,0.37414,0.37453,0.37548,3.5409e-05,0.63486,0.11611,1.4093e-06,6.9409e-05
0.091825,0.37414,0.37453,0.37549,3.5982e-05,0.63292,0.11805,1.3956e-06,7.0569e-05
0.09263,0.37414,0.37453,0.37549,3.656e-05,0.63097,0.12002,1.382e-06,7.1737e-05
0.093436,0.37414,0.37453,0.37549,3.7141e-05,0.629,0.12199,1.3684e-06,7.2913e-05
0.094241,0.37414,0.37453,0.3755,3.7726e-05,0.62702,0.12398,1.3548e-06,7.4097e-05
0.095047,0.37414,0.37453,0.3755,3.8314e-05,0.62502,0.12598,1.3413e-06,7.5288e-05
0.095852,0.37414,0.37453,0.3755,3.8907e-05,0.62302,0.12799,1.3279e-06,7.6486e-05
0.096658,0.37414,0.37452,0.37551,3.9503e-05,0.621,0.13002,1.3145e-06,7.7692e-05
0.097463,0.37414,0.37452,0.37551,4.0103e-05,0.61897,0.13206,1.3012e-06,7.8905e-05
0.098269,0.37414,0.37452,0.37551,4.0707e-05,0.61692,0.13411,1.288e-06,8.0125e-05
0.099074,0.37414,0.37452,0.37552,4.1314e-05,0.61486,0.13617,1.2748e-06,8.1353e-05
0.09988,0.37414,0.37452,0.37552,4.1925e-05,0.61279,0.13824,1.2618e-06,8.2588e-05
0.10069,0.37414,0.37452,0.37552,4.2539e-05,0.61071,0.14033,1.2487e-06,8.383e-05
0.10149,0.37414,0.37452,0.37553,4.3157e-05,0.60862,0.14243,1.2358e-06,8.5079e-05
0.1023,0.37414,0.37452,0.37553,4.3779e-05,0.60651,0.14454,1.223e-06,8.6334e-05
0.1031,0.37414,0.37452,0.37553,4.4404e-05,0.6044,0.14667,1.2102e-06,8.7597e-05
0.10391,0.37414,0.37452,0.37553,4.5032e-05,0.60227,0.1488,1.1975e-06,8.8867e-05
0.10471,0.37414,0.37452,0.37554,4.5664e-05,0.60013,0.15095,1.185e-06,9.0143e-05
0.10552,0.37414,0.37452,0.37554,4.6299e-05,0.59797,0.15311,1.1725e-06,9.1426e-05
0.10632,0.37414,0.37452,0.37554,4.6938e-05,0.59581,0.15527,1.1601e-06,9.2715e-05
0.10713,0.37414,0.37452,0.37555,4.758e-05,0.59364,0.15746,1.1478e-06,9.4012e-05
0.10793,0.37414,0.37452,0.37555,4.8225e-05,0.59145,0.15965,1.1356e-06,9.5314e-05
0.10874,0.37414,0.37452,0.37555,4.8873e-05,0.58925,0.16185,1.1234e-06,9.6623e-05
0.10955,0.37414,0.37452,0.37555,4.9525e-05,0.58704,0.16406,1.1114e-06,9.7939e-05
0.11035,0.37414,0.37451,0.37556,5.018e-05,0.58483,0.16629,1.0995e-06,9.926e-05
0.11116,0.37414,0.37451,0.37556,5.0838e-05,0.5826,0.16852,1.0878e-06,0.00010059
0.11196,0.37414,0.37451,0.37556,5.1499e-05,0.58036,0.17077,1.0761e-06,0.00010192
0.11277,0.37414,0.37451,0.37556,5.2163e-05,0.5781,0.17303,1.0645e-06,0.00010326
0.11357,0.37414,0.37451,0.37557,5.2831e-05,0.57584,0.17529,1.053e-06,0.00010461
0.11438,0.37414,0.37451,0.37557,5.3501e-05,0.57357,0.17757,1.0417e-06,0.00010596
0.11518,0.37414,0.37451,0.37557,5.4174e-05,0.57129,0.17986,1.0305e-06,0.00010732
0.11599,0.37414,0.37451,0.37557,5.4851e-05,0.569,0.18215,1.0193e-06,0.00010868
0.11679,0.37414,0.37451,0.37558,5.553e-05,0.5667,0.18446,1.0084e-06,0.00011005
0.1176,0.37414,0.37451,0.37558,5.6212e-05,0.56438,0.18678,9.9748e-07,0.00011143
0.11841,0.37414,0.37451,0.37558,5.6897e-05,0.56206,0.1891,9.8674e-07,0.00011281
0.11921,0.37414,0.37451,0.37558,5.7585e-05,0.55973,0.19144,9.7611e-07,0.00011419
0.12002,0.37414,0.37451,0.37559,5.8275e-05,0.55739,0.19378,9.6561e-07,0.00011558
0.12082,0.37414,0.37451,0.37559,5.8968e-05,0.55504,0.19614,9.5524e-07,0.00011698
0.12163,0.37414,0.37451,0.37559,5.9664e-05,0.55268,0.1985,9.45e-07,0.00011838
0.12243,0.37414,0.37451,0.37559,6.0363e-05,0.55031,0.20087,9.3489e-07,0.00011979
0.12324,0.37414,0.3745,0.3756,6.1064e-05,0.54794,0.20326,9.2491e-07,0.0001212
0.12404,0.37414,0.3745,0.3756,6.1768e-05,0.54555,0.20565,9.1507e-07,0.00012262
0.12485,0.37414,0.3745,0.3756,6.2475e-05,0.54316,0.20804,9.0535e-07,0.00012404
0.12565,0.37414,0.3745,0.3756,6.3184e-05,0.54075,0.21045,8.9578e-07,0.00012547
0.12646,0.37414,0.3745,0.3756,6.3895e-05,0.53834,0.21287,8.8634e-07,0.0001269
0.12727,0.37414,0.3745,0.37561,6.4609e-05,0.53592,0.21529,8.7704e-07,0.00012834
0.12807,0.37414,0.3745,0.37561,6.5326e-05,0.53349,0.21772,8.6788e-07,0.00012978
0.12888,0.37414,0.3745,0.37561,6.6045e-05,0.53106,0.22017,8.5885e-07,0.00013123
0.12968,0.37414,0.3745,0.37561,6.6766e-05,0.52861,0.22261,8.4997e-07,0.00013268
0.13049,0.37414,0.3745,0.37561,6.7489e-05,0.52616,0.22507,8.4124e-07,0.00013414
0.13129,0.37414,0.3745,0.37562,6.8215e-05,0.5237,0.22753,8.3264e-07,0.0001356
0.1321,0.37414,0.3745,0.37562,6.8943e-05,0.52123,0.23001,8.2419e-07,0.00013706
0.1329,0.37414,0.3745,0.37562,6.9673e-05,0.51876,0.23248,8.1588e-07,0.00013853
0.13371,0.37414,0.3745,0.37562,7.0405e-05,0.51627,0.23497,8.0772e-07,0.00014
0.13452,0.37414,0.37449,0.37562,7.114e-05,0.51378,0.23746,7.9971e-07,0.00014148
0.13532,0.37414,0.37449,0.37563,7.1876e-05,0.51129,0.23996,7.9184e-07,0.00014296
0.13613,0.37414,0.37449,0.37563,7.2615e-05,0.50878,0.24247,7.8412e-07,0.00014445
0.13693,0.37414,0.37449,0.37563,7.3356e-05,0.50627,0.24499,7.7655e-07,0.00014593
0.13774,0.37414,0.37449,0.37563,7.4098e-05,0.50375,0.24751,7.6913e-07,0.00014743
0.13854,0.37414,0.37449,0.37563,7.4843e-05,0.50123,0.25003,7.6186e-07,0.00014892
0.13935,0.37414,0.37449,0.37563,7.5589e-05,0.4987,0.25257,7.5473e-07,0.00015042
0.14015,0.37414,0.37449,0.37564,7.6337e-05,0.49616,0.25511,7.4776e-07,0.00015193
0.14096,0.37414,0.37449,0.37564,7.7087e-05,0.49362,0.25765,7.4094e-07,0.00015343
0.14176,0.37414,0.37449,0.37564,7.7839e-05,0.49107,0.26021,7.3427e-07,0.00015494
0.14257,0.37414,0.37449,0.37564,7.8593e-05,0.48852,0.26276,7.2775e-07,0.00015646
0.14338,0.37414,0.37449,0.37564,7.9348e-05,0.48595,0.26533,7.2139e-07,0.00015798
0.14418,0.37414,0.37449,0.37564,8.0105e-05,0.48339,0.2679,7.1517e-07,0.0001595
0.14499,0.37414,0.37449,0.37564,8.0864e-05,0.48082,0.27047,7.0911e-07,0.00016102
0.14579,0.37414,0.37448,0.37565,8.1624e-05,0.47824,0.27305,7.032e-07,0.00016255
0.1466,0.37414,0.37448,0.37565,8.2386e-05,0.47565,0.27564,6.9745e-07,0.00016407
0.1474,0.37414,0.37448,0.37565,8.315e-05,0.47307,0.27823,6.9184e-07,0.00016561
0.14821,0.37414,0.37448,0.37565,8.3914e-05,0.47047,0.28082,6.8639e-07,0.00016714
0.14901,0.37414,0.37448,0.37565,8.4681e-05,0.46788,0.28343,6.811e-07,0.00016868
0.14982,0.37414,0.37448,0.37565,8.5448e-05,0.46527,0.28603,6.7595e-07,0.00017022
0.15062,0.37414,0.37448,0.37565,8.6217e-05,0.46267,0.28864,6.7096e-07,0.00017176
0.15143,0.37414,0.37448,0.37565,8.6988e-05,0.46005,0.29125,6.6612e-07,0.00017331
0.15224,0.37414,0.37448,0.37565,8.7759e-05,0.45744,0.29387,6.6144e-07,0.00017486
0.15304,0.37414,0.37448,0.37566,8.8532e-05,0.45482,0.29649,6.5691e-07,0.00017641
0.15385,0.37414,0.37448,0.37566,8.9306e-05,0.45219,0.29912,6.5253e-07,0.00017796
0.15465,0.37414,0.37448,0.37566,9.0081e-05,0.44956,0.30175,6.483e-07,0.00017951
0.15546,0.37414,0.37448,0.37566,9.0858e-05,0.44693,0.30439,6.4422e-07,0.00018107
0.15626,0.37414,0.37448,0.37566,9.1635e-05,0.4443,0.30702,6.403e-07,0.00018263
0.15707,0.37414,0.37447,0.37566,9.2414e-05,0.44166,0.30966,6.3652e-07,0.00018419
0.15787,0.37414,0.37447,0.37566,9.3193e-05,0.43901,0.31231,6.329e-07,0.00018575
0.15868,0.37414,0.37447,0.37566,9.3973e-05,0.43637,0.31496,6.2943e-07,0.00018732
0.15949,0.37414,0.37447,0.37566,9.4755e-05,0.43372,0.31761,6.2611e-07,0.00018888
0.16029,0.37414,0.37447,0.37566,9.5537e-05,0.43107,0.32026,6.2294e-07,0.00019045
0.1611,0.37414,0.37447,0.37566,9.632e-05,0.42841,0.32292,6.1992e-07,0.00019202
0.1619,0.37414,0.37447,0.37566,9.7104e-05,0.42575,0.32558,6.1705e-07,0.00019359
0.16271,0.37414,0.37447,0.37567,9.7889e-05,0.42309,0.32824,6.1432e-07,0.00019516
0.16351,0.37414,0.37447,0.37567,9.8674e-05,0.42043,0.3309,6.1175e-07,0.00019674
0.16432,0.37414,0.37447,0.37567,9.946e-05,0.41776,0.33357,6.0932e-07,0.00019831
0.16512,0.37414,0.37447,0.37567,0.00010025,0.4151,0.33624,6.0704e-07,0.00019989
0.16593,0.37414,0.37447,0.37567,0.00010103,0.41243,0.33891,6.049e-07,0.00020146
0.16673,0.37414,0.37447,0.37567,0.00010182,0.40975,0.34158,6.0291e-07,0.00020304
0.16754,0.37414,0.37446,0.37567,0.00010261,0.40708,0.34426,6.0106e-07,0.00020462
0.16835,0.37414,0.37446,0.37567,0.0001034,0.40441,0.34693,5.9936e-07,0.0002062
0.16915,0.37414,0.37446,0.37567,0.00010419,0.40173,0.34961,5.978e-07,0.00020778
0.16996,0.37414,0.37446,0.37567,0.00010498,0.39905,0.35229,5.9639e-07,0.00020936
0.17076,0.37414,0.37446,0.37567,0.00010577,0.39637,0.35497,5.9511e-07,0.00021094
0.17157,0.37414,0.37446,0.37567,0.00010656,0.39369,0.35765,5.9398e-07,0.00021252
0.17237,0.37414,0.37446,0.37567,0.00010735,0.39101,0.36033,5.9299e-07,0.00021411
0.17318,0.37414,0.37446,0.37567,0.00010814,0.38833,0.36301,5.9213e-07,0.00021569
0.17398,0.37414,0.37446,0.37567,0.00010893,0.38565,0.36569,5.9141e-07,0.00021727
0.17479,0.37414,0.37446,0.37567,0.00010972,0.38296,0.36838,5.9084e-07,0.00021886
0.17559,0.37414,0.37446,0.37567,0.00011051,0.38028,0.37106,5.9039e-07,0.00022044
0.1764,0.37414,0.37446,0.37567,0.00011131,0.3776,0.37375,5.9009e-07,0.00022202
0.17721,0.37414,0.37446,0.37567,0.0001121,0.37491,0.37643,5.8992e-07,0.00022361
0.17801,0.37414,0.37446,0.37567,0.00011289,0.37223,0.37911,5.8988e-07,0.00022519
0.17882,0.37414,0.37445,0.37567,0.00011368,0.36955,0.3818,5.8997e-07,0.00022677
0.17962,0.37414,0.37445,0.37567,0.00011447,0.36686,0.38448,5.902e-07,0.00022835
0.18043,0.37414,0.37445,0.37567,0.00011526,0.36418,0.38716,5.9056e-07,0.00022994
0.18123,0.37414,0.37445,0.37567,0.00011605,0.3615,0.38985,5.9104e-07,0.00023152
0.18204,0.37414,0.37445,0.37567,0.00011685,0.35881,0.39253,5.9166e-07,0.0002331
0.18284,0.37414,0.37445,0.37567,0.00011764,0.35613,0.39521,5.924e-07,0.00023468
0.18365,0.37414,0.37445,0.37567,0.00011843,0.35345,0.39789,5.9327e-07,0.00023626
0.18445,0.37414,0.37445,0.37567,0.00011922,0.35077,0.40057,5.9426e-07,0.00023784
0.18526,0.37414,0.37445,0.37567,0.00012001,0.3481,0.40324,5.9538e-07,0.00023942
0.18607,0.37414,0.37445,0.37567,0.0001208,0.34542,0.40592,5.9662e-07,0.00024099
0.18687,0.37414,0.37445,0.37567,0.00012158,0.34274,0.40859,5.9799e-07,0.00024257
0.18768,0.37414,0.37445,0.37567,0.00012237,0.34007,0.41126,5.9947e-07,0.00024415
0.18848,0.37414,0.37445,0.37567,0.00012316,0.3374,0.41393,6.0107e-07,0.00024572
0.18929,0.37414,0.37444,0.37567,0.00012395,0.33473,0.4166,6.0279e-07,0.00024729
0.19009,0.37414,0.37444,0.37567,0.00012473,0.33206,0.41927,6.0463e-07,0.00024886
0.1909,0.37414,0.37444,0.37567,0.00012552,0.3294,0.42193,6.0658e-07,0.00025043
0.1917,0.37414,0.37444,0.37567,0.00012631,0.32674,0.4246,6.0865e-07,0.000252
0.19251,0.37414,0.37444,0.37566,0.00012709,0.32407,0.42725,6.1083e-07,0.00025357
0.19332,0.37414,0.37444,0.37566,0.00012787,0.32142,0.42991,6.1313e-07,0.00025514
0.19412,0.37414,0.37444,0.37566,0.00012866,0.31876,0.43256,6.1553e-07,0.0002567
0.19493,0.37414,0.37444,0.37566,0.00012944,0.31611,0.43522,6.1804e-07,0.00025826
0.19573,0.37414,0.37444,0.37566,0.00013022,0.31346,0.43786,6.2066e-07,0.00025982
0.19654,0.37414,0.37444,0.37566,0.000131,0.31081,0.44051,6.2339e-07,0.00026138
0.19734,0.37414,0.37444,0.37566,0.00013178,0.30817,0.44315,6.2623e-07,0.00026293
0.19815,0.37414,0.37444,0.37566,0.00013256,0.30553,0.44579,6.2916e-07,0.00026449
0.19895,0.37414,0.37444,0.37566,0.00013334,0.3029,0.44842,6.322e-07,0.00026604
0.19976,0.37414,0.37443,0.37566,0.00013411,0.30026,0.45105,6.3534e-07,0.00026759
0.20056,0.37414,0.37443,0.37566,0.00013489,0.29764,0.45368,6.3859e-07,0.00026914
0.20137,0.37414,0.37443,0.37566,0.00013566,0.29501,0.4563,6.4193e-07,0.00027068
0.20218,0.37414,0.37443,0.37565,0.00013643,0.29239,0.45892,6.4536e-07,0.00027222
0.20298,0.37414,0.37443,0.37565,0.00013721,0.28978,0.46153,6.489e-07,0.00027376
0.20379,0.37414,0.37443,0.37565,0.00013798,0.28716,0.46414,6.5252e-07,0.0002753
0.20459,0.37414,0.37443,0.37565,0.00013874,0.28456,0.46674,6.5624e-07,0.00027683
0.2054,0.37414,0.37443,0.37565,0.00013951,0.28196,0.46934,6.6006e-07,0.00027836
0.2062,0.37414,0.37443,0.37565,0.00014028,0.27936,0.47194,6.6396e-07,0.00027989
0.20701,0.37414,0.37443,0.37565,0.00014104,0.27676,0.47453,6.6795e-07,0.00028142
0.20781,0.37414,0.37443,0.37565,0.00014181,0.27418,0.47711,6.7203e-07,0.00028294
0.20862,0.37414,0.37443,0.37564,0.00014257,0.27159,0.47969,6.7619e-07,0.00028446
0.20942,0.37414,0.37443,0.37564,0.00014333,0.26902,0.48227,6.8044e-07,0.00028598
0.21023,0.37414,0.37443,0.37564,0.00014409,0.26645,0.48484,6.8477e-07,0.00028749
0.21104,0.37414,0.37442,0.37564,0.00014484,0.26388,0.4874,6.8918e-07,0.000289
0.21184,0.37414,0.37442,0.37564,0.0001456,0.26132,0.48996,6.9368e-07,0.0002905
0.21265,0.37414,0.37442,0.37564,0.00014635,0.25876,0.49251,6.9825e-07,0.00029201
0.21345,0.37414,0.37442,0.37564,0.0001471,0.25622,0.49506,7.029e-07,0.0002935
0.21426,0.37414,0.37442,0.37563,0.00014785,0.25367,0.4976,7.0762e-07,0.000295
0.21506,0.37414,0.37442,0.37563,0.0001486,0.25114,0.50013,7.1242e-07,0.00029649
0.21587,0.37414,0.37442,0.37563,0.00014935,0.24861,0.50266,7.1729e-07,0.00029798
0.21667,0.37414,0.37442,0.37563,0.00015009,0.24608,0.50518,7.2223e-07,0.00029946
0.21748,0.37414,0.37442,0.37563,0.00015083,0.24356,0.50769,7.2724e-07,0.00030094
0.21829,0.37414,0.37442,0.37563,0.00015158,0.24105,0.5102,7.3232e-07,0.00030242
0.21909,0.37414,0.37442,0.37562,0.00015231,0.23855,0.5127,7.3747e-07,0.00030389
0.2199,0.37414,0.37442,0.37562,0.00015305,0.23605,0.51519,7.4268e-07,0.00030536
0.2207,0.37414,0.37442,0.37562,0.00015378,0.23357,0.51768,7.4795e-07,0.00030682
0.22151,0.37414,0.37442,0.37562,0.00015452,0.23108,0.52016,7.5329e-07,0.00030828
0.22231,0.37414,0.37441,0.37562,0.00015525,0.22861,0.52263,7.5869e-07,0.00030973
0.22312,0.37414,0.37441,0.37562,0.00015597,0.22614,0.52509,7.6414e-07,0.00031118
0.22392,0.37414,0.37441,0.37561,0.0001567,0.22368,0.52755,7.6965e-07,0.00031263
0.22473,0.37414,0.37441,0.37561,0.00015742,0.22123,0.52999,7.7522e-07,0.00031407
0.22553,0.37414,0.37441,0.37561,0.00015814,0.21879,0.53243,7.8084e-07,0.00031551
0.22634,0.37414,0.37441,0.37561,0.00015886,0.21635,0.53487,7.8652e-07,0.00031694
0.22715,0.37414,0.37441,0.37561,0.00015958,0.21392,0.53729,7.9225e-07,0.00031836
0.22795,0.37414,0.37441,0.3756,0.00016029,0.2115,0.5397,7.9802e-07,0.00031978
0.22876,0.37414,0.37441,0.3756,0.000161,0.20909,0.54211,8.0385e-07,0.0003212
0.22956,0.37414,0.37441,0.3756,0.00016171,0.20669,0.54451,8.0972e-07,0.00032261
0.23037,0.37414,0.37441,0.3756,0.00016242,0.20429,0.5469,8.1563e-07,0.00032402
0.23117,0.37414,0.37441,0.37559,0.00016312,0.20191,0.54928,8.2159e-07,0.00032542
0.23198,0.37414,0.37441,0.37559,0.00016382,0.19953,0.55165,8.2759e-07,0.00032682
0.23278,0.37414,0.37441,0.37559,0.00016452,0.19716,0.55402,8.3363e-07,0.00032821
0.23359,0.37414,0.3744,0.37559,0.00016522,0.19481,0.55637,8.3971e-07,0.00032959
0.23439,0.37414,0.3744,0.37559,0.00016591,0.19246,0.55871,8.4582e-07,0.00033097
0.2352,0.37414,0.3744,0.37558,0.0001666,0.19012,0.56105,8.5197e-07,0.00033235
0.23601,0.37414,0.3744,0.37558,0.00016729,0.18779,0.56337,8.5815e-07,0.00033371
0.23681,0.37414,0.3744,0.37558,0.00016797,0.18547,0.56569,8.6437e-07,0.00033508
0.23762,0.37414,0.3744,0.37558,0.00016865,0.18315,0.568,8.7062e-07,0.00033643
0.23842,0.37414,0.3744,0.37557,0.00016933,0.18085,0.57029,8.7689e-07,0.00033778
0.23923,0.37414,0.3744,0.37557,0.00017001,0.17856,0.57258,8.8319e-07,0.00033913
0.24003,0.37414,0.3744,0.37557,0.00017068,0.17628,0.57486,8.8952e-07,0.00034047
0.24084,0.37414,0.3744,0.37557,0.00017135,0.17401,0.57712,8.9587e-07,0.0003418
0.24164,0.37414,0.3744,0.37556,0.00017202,0.17175,0.57938,9.0225e-07,0.00034313
0.24245,0.37414,0.3744,0.37556,0.00017268,0.1695,0.58162,9.0864e-07,0.00034445
0.24325,0.37414,0.3744,0.37556,0.00017334,0.16726,0.58386,9.1505e-07,0.00034577
0.24406,0.37414,0.3744,0.37556,0.000174,0.16503,0.58608,9.2149e-07,0.00034707
0.24487,0.37414,0.3744,0.37555,0.00017465,0.16281,0.58829,9.2793e-07,0.00034838
0.24567,0.37414,0.3744,0.37555,0.0001753,0.1606,0.5905,9.3439e-07,0.00034967
0.24648,0.37414,0.37439,0.37555,0.00017595,0.15841,0.59269,9.4087e-07,0.00035096
0.24728,0.37414,0.37439,0.37554,0.0001766,0.15622,0.59487,9.4735e-07,0.00035224
0.24809,0.37414,0.37439,0.37554,0.00017724,0.15405,0.59704,9.5385e-07,0.00035352
0.24889,0.37414,0.37439,0.37554,0.00017788,0.15188,0.59919,9.6035e-07,0.00035479
0.2497,0.37414,0.37439,0.37554,0.00017851,0.14973,0.60134,9.6686e-07,0.00035605
0.2505,0.37414,0.37439,0.37553,0.00017914,0.14759,0.60347,9.7337e-07,0.00035731
0.25131,0.37414,0.37439,0.37553,0.00017977,0.14547,0.60559,9.7989e-07,0.00035856
0.25212,0.37414,0.37439,0.37553,0.00018039,0.14335,0.60771,9.864e-07,0.0003598
0.25292,0.37414,0.37439,0.37552,0.00018101,0.14124,0.6098,9.9292e-07,0.00036103
0.25373,0.37414,0.37439,0.37552,0.00018163,0.13915,0.61189,9.9943e-07,0.00036226
0.25453,0.37414,0.37439,0.37552,0.00018224,0.13707,0.61397,1.0059e-06,0.00036348
0.25534,0.37414,0.37439,0.37551,0.00018285,0.135,0.61603,1.0124e-06,0.0003647
0.25614,0.37414,0.37439,0.37551,0.00018346,0.13295,0.61808,1.0189e-06,0.0003659
0.25695,0.37414,0.37439,0.37551,0.00018406,0.1309,0.62012,1.0254e-06,0.0003671
0.25775,0.37414,0.37439,0.37551,0.00018466,0.12887,0.62214,1.0319e-06,0.00036829
0.25856,0.37414,0.37439,0.3755,0.00018526,0.12685,0.62415,1.0384e-06,0.00036948
0.25936,0.37414,0.37438,0.3755,0.00018585,0.12485,0.62615,1.0448e-06,0.00037066
0.26017,0.37414,0.37438,0.3755,0.00018644,0.12285,0.62814,1.0513e-06,0.00037183
0.26098,0.37414,0.37438,0.37549,0.00018702,0.12087,0.63011,1.0577e-06,0.00037299
0.26178,0.37414,0.37438,0.37549,0.0001876,0.11891,0.63207,1.0641e-06,0.00037414
0.26259,0.37414,0.37438,0.37549,0.00018818,0.11695,0.63402,1.0705e-06,0.00037529
0.26339,0.37414,0.37438,0.37548,0.00018875,0.11501,0.63595,1.0768e-06,0.00037643
0.2642,0.37414,0.37438,0.37548,0.00018932,0.11308,0.63788,1.0832e-06,0.00037756
0.265,0.37414,0.37438,0.37548,0.00018988,0.11117,0.63978,1.0895e-06,0.00037868
0.26581,0.37414,0.37438,0.37547,0.00019044,0.10927,0.64168,1.0958e-06,0.00037979
0.26661,0.37414,0.37438,0.37547,0.000191,0.10738,0.64356,1.102e-06,0.0003809
0.26742,0.37414,0.37438,0.37547,0.00019155,0.10551,0.64542,1.1083e-06,0.000382
0.26822,0.37414,0.37438,0.37546,0.0001921,0.10365,0.64728,1.1144e-06,0.00038309
0.26903,0.37414,0.37438,0.37546,0.00019265,0.1018,0.64911,1.1206e-06,0.00038417
0.26984,0.37414,0.37438,0.37546,0.00019319,0.099972,0.65094,1.1267e-06,0.00038525
0.27064,0.37414,0.37438,0.37545,0.00019372,0.098154,0.65275,1.1328e-06,0.00038631
0.27145,0.37414,0.37438,0.37545,0.00019426,0.096351,0.65455,1.1389e-06,0.00038737
0.27225,0.37414,0.37438,0.37544,0.00019478,0.094562,0.65633,1.1449e-06,0.00038842
0.27306,0.37414,0.37438,0.37544,0.00019531,0.092787,0.65809,1.1509e-06,0.00038946
0.27386,0.37414,0.37438,0.37544,0.00019583,0.091027,0.65985,1.1568e-06,0.00039049
0.27467,0.37414,0.37437,0.37543,0.00019634,0.089281,0.66159,1.1627e-06,0.00039152
0.27547,0.37414,0.37437,0.37543,0.00019685,0.08755,0.66331,1.1685e-06,0.00039253
0.27628,0.37414,0.37437,0.37543,0.00019736,0.085834,0.66502,1.1743e-06,0.00039354
0.27709,0.37414,0.37437,0.37542,0.00019786,0.084133,0.66671,1.1801e-06,0.00039454
0.27789,0.37414,0.37437,0.37542,0.00019836,0.082446,0.66839,1.1857e-06,0.00039553
0.2787,0.37414,0.37437,0.37542,0.00019885,0.080774,0.67006,1.1914e-06,0.00039651
0.2795,0.37414,0.37437,0.37541,0.00019934,0.079118,0.6717,1.197e-06,0.00039748
0.28031,0.37414,0.37437,0.37541,0.00019982,0.077477,0.67334,1.2025e-06,0.00039844
0.28111,0.37414,0.37437,0.3754,0.0002003,0.07585,0.67496,1.208e-06,0.0003994
0.28192,0.37414,0.37437,0.3754,0.00020078,0.07424,0.67656,1.2134e-06,0.00040034
0.28272,0.37414,0.37437,0.3754,0.00020125,0.072644,0.67815,1.2187e-06,0.00040128
0.28353,0.37414,0.37437,0.37539,0.00020171,0.071064,0.67972,1.224e-06,0.0004022
0.28433,0.37414,0.37437,0.37539,0.00020217,0.0695,0.68128,1.2293e-06,0.00040312
0.28514,0.37414,0.37437,0.37538,0.00020263,0.067951,0.68282,1.2344e-06,0.00040403
0.28595,0.37414,0.37437,0.37538,0.00020308,0.066418,0.68434,1.2395e-06,0.00040493
0.28675,0.37414,0.37437,0.37538,0.00020353,0.064901,0.68585,1.2446e-06,0.00040582
0.28756,0.37414,0.37437,0.37537,0.00020397,0.0634,0.68734,1.2495e-06,0.0004067
0.28836,0.37414,0.37437,0.37537,0.00020441,0.061915,0.68882,1.2544e-06,0.00040757
0.28917,0.37414,0.37437,0.37536,0.00020485,0.060445,0.69028,1.2592e-06,0.00040843
0.28997,0.37414,0.37437,0.37536,0.00020527,0.058992,0.69173,1.264e-06,0.00040928
0.29078,0.37414,0.37437,0.37536,0.0002057,0.057555,0.69316,1.2687e-06,0.00041013
0.29158,0.37414,0.37437,0.37535,0.00020612,0.056135,0.69457,1.2733e-06,0.00041096
0.29239,0.37414,0.37436,0.37535,0.00020653,0.05473,0.69597,1.2778e-06,0.00041178
0.29319,0.37414,0.37436,0.37534,0.00020694,0.053342,0.69735,1.2822e-06,0.0004126
0.294,0.37414,0.37436,0.37534,0.00020734,0.051971,0.69871,1.2866e-06,0.0004134
0.29481,0.37414,0.37436,0.37534,0.00020774,0.050616,0.70006,1.2909e-06,0.0004142
0.29561,0.37414,0.37436,0.37533,0.00020814,0.049277,0.70139,1.2951e-06,0.00041498
0.29642,0.37414,0.37436,0.37533,0.00020853,0.047956,0.7027,1.2992e-06,0.00041576
0.29722,0.37414,0.37436,0.37532,0.00020891,0.046651,0.704,1.3032e-06,0.00041652
0.29803,0.37414,0.37436,0.37532,0.00020929,0.045363,0.70527,1.3071e-06,0.00041728
0.29883,0.37414,0.37436,0.37531,0.00020967,0.044092,0.70654,1.311e-06,0.00041803
0.29964,0.37414,0.37436,0.37531,0.00021004,0.042838,0.70778,1.3148e-06,0.00041876
0.30044,0.37414,0.37436,0.37531,0.0002104,0.0416,0.70901,1.3184e-06,0.00041949
0.30125,0.37414,0.37436,0.3753,0.00021076,0.04038,0.71022,1.322e-06,0.0004202
0.30206,0.37414,0.37436,0.3753,0.00021112,0.039177,0.71142,1.3255e-06,0.00042091
0.30286,0.37414,0.37436,0.37529,0.00021147,0.037991,0.71259,1.3289e-06,0.00042161
0.30367,0.37414,0.37436,0.37529,0.00021181,0.036823,0.71375,1.3322e-06,0.00042229
0.30447,0.37414,0.37436,0.37528,0.00021215,0.035672,0.7149,1.3354e-06,0.00042297
0.30528,0.37414,0.37436,0.37528,0.00021249,0.034538,0.71602,1.3385e-06,0.00042363
0.30608,0.37414,0.37436,0.37528,0.00021281,0.033422,0.71713,1.3416e-06,0.00042429
0.30689,0.37414,0.37436,0.37527,0.00021314,0.032323,0.71822,1.3445e-06,0.00042493
0.30769,0.37414,0.37436,0.37527,0.00021346,0.031241,0.71929,1.3473e-06,0.00042557
0.3085,0.37414,0.37436,0.37526,0.00021377,0.030178,0.72035,1.35e-06,0.00042619
0.3093,0.37414,0.37436,0.37526,0.00021408,0.029132,0.72138,1.3526e-06,0.00042681
0.31011,0.37414,0.37436,0.37525,0.00021438,0.028103,0.7224,1.3551e-06,0.00042741
0.31092,0.37414,0.37436,0.37525,0.00021468,0.027093,0.72341,1.3575e-06,0.000428
0.31172,0.37414,0.37436,0.37524,0.00021497,0.0261,0.72439,1.3598e-06,0.00042859
0.31253,0.37414,0.37436,0.37524,0.00021526,0.025125,0.72536,1.362e-06,0.00042916
0.31333,0.37414,0.37436,0.37524,0.00021554,0.024168,0.7263,1.3641e-06,0.00042972
0.31414,0.37414,0.37436,0.37523,0.00021582,0.023229,0.72723,1.3661e-06,0.00043027
0.31494,0.37414,0.37436,0.37523,0.00021609,0.022308,0.72815,1.368e-06,0.00043082
0.31575,0.37414,0.37436,0.37522,0.00021636,0.021405,0.72904,1.3697e-06,0.00043135
0.31655,0.37414,0.37436,0.37522,0.00021662,0.020521,0.72991,1.3714e-06,0.00043187
0.31736,0.37414,0.37435,0.37521,0.00021687,0.019654,0.73077,1.3729e-06,0.00043238
0.31816,0.37414,0.37435,0.37521,0.00021712,0.018806,0.73161,1.3744e-06,0.00043287
0.31897,0.37414,0.37435,0.3752,0.00021737,0.017975,0.73243,1.3757e-06,0.00043336
0.31978,0.37414,0.37435,0.3752,0.00021761,0.017164,0.73324,1.3769e-06,0.00043384
0.32058,0.37414,0.37435,0.37519,0.00021784,0.01637,0.73402,1.378e-06,0.00043431
0.32139,0.37414,0.37435,0.37519,0.00021807,0.015595,0.73479,1.379e-06,0.00043476
0.32219,0.37414,0.37435,0.37519,0.00021829,0.014838,0.73553,1.3799e-06,0.00043521
0.323,0.37414,0.37435,0.37518,0.00021851,0.0141,0.73626,1.3806e-06,0.00043564
0.3238,0.37414,0.37435,0.37518,0.00021872,0.01338,0.73697,1.3813e-06,0.00043607
0.32461,0.37414,0.37435,0.37517,0.00021893,0.012679,0.73766,1.3818e-06,0.00043648
0.32541,0.37414,0.37435,0.37517,0.00021913,0.011996,0.73834,1.3822e-06,0.00043688
0.32622,0.37414,0.37435,0.37516,0.00021933,0.011332,0.73899,1.3826e-06,0.00043727
0.32702,0.37414,0.37435,0.37516,0.00021952,0.010686,0.73963,1.3827e-06,0.00043765
0.32783,0.37414,0.37435,0.37515,0.0002197,0.01006,0.74025,1.3828e-06,0.00043802
0.32864,0.37414,0.37435,0.37515,0.00021988,0.0094514,0.74085,1.3828e-06,0.00043838
0.32944,0.37414,0.37435,0.37514,0.00022005,0.008862,0.74143,1.3826e-06,0.00043873
0.33025,0.37414,0.37435,0.37514,0.00022022,0.0082913,0.74199,1.3824e-06,0.00043906
0.33105,0.37414,0.37435,0.37513,0.00022039,0.0077394,0.74253,1.382e-06,0.00043939
0.33186,0.37414,0.37435,0.37513,0.00022054,0.0072064,0.74305,1.3815e-06,0.0004397
0.33266,0.37414,0.37435,0.37513,0.00022069,0.0066921,0.74356,1.3808e-06,0.00044001
0.33347,0.37414,0.37435,0.37512,0.00022084,0.0061968,0.74404,1.3801e-06,0.0004403
0.33427,0.37414,0.37435,0.37512,0.00022098,0.0057203,0.74451,1.3793e-06,0.00044058
0.33508,0.37414,0.37435,0.37511,0.00022112,0.0052628,0.74496,1.3783e-06,0.00044085
0.33589,0.37414,0.37435,0.37511,0.00022124,0.0048241,0.74539,1.3772e-06,0.00044111
0.33669,0.37414,0.37435,0.3751,0.00022137,0.0044045,0.7458,1.376e-06,0.00044136
0.3375,0.37414,0.37435,0.3751,0.00022149,0.0040038,0.74619,1.3747e-06,0.0004416
0.3383,0.37414,0.37435,0.37509,0.0002216,0.0036222,0.74656,1.3733e-06,0.00044182
0.33911,0.37414,0.37435,0.37509,0.0002217,0.0032596,0.74691,1.3717e-06,0.00044204
0.33991,0.37414,0.37435,0.37508,0.00022181,0.002916,0.74725,1.3701e-06,0.00044224
0.34072,0.37414,0.37435,0.37508,0.0002219,0.0025914,0.74756,1.3683e-06,0.00044243
0.34152,0.37414,0.37435,0.37507,0.00022199,0.002286,0.74786,1.3664e-06,0.00044262
0.34233,0.37414,0.37435,0.37507,0.00022208,0.0019996,0.74814,1.3644e-06,0.00044279
0.34313,0.37414,0.37435,0.37506,0.00022215,0.0017324,0.74839,1.3623e-06,0.00044295
0.34394,0.37414,0.37435,0.37506,0.00022223,0.0014843,0.74863,1.3601e-06,0.00044309
0.34475,0.37414,0.37435,0.37505,0.00022229,0.0012553,0.74885,1.3578e-06,0.00044323
0.34555,0.37414,0.37435,0.37505,0.00022236,0.0010454,0.74905,1.3554e-06,0.00044336
0.34636,0.37414,0.37435,0.37504,0.00022241,0.00085472,0.74923,1.3528e-06,0.00044347
0.34716,0.37414,0.37435,0.37504,0.00022246,0.00068319,0.7494,1.3502e-06,0.00044357
0.34797,0.37414,0.37435,0.37503,0.00022251,0.00053084,0.74954,1.3474e-06,0.00044367
0.34877,0.37414,0.37435,0.37503,0.00022255,0.00039767,0.74966,1.3445e-06,0.00044375
0.34958,0.37414,0.37435,0.37502,0.00022258,0.00028369,0.74977,1.3416e-06,0.00044382
0.35038,0.37414,0.37435,0.37502,0.00022261,0.00018891,0.74985,1.3385e-06,0.00044387
0.35119,0.37414,0.37435,0.37502,0.00022263,0.00011333,0.74992,1.3353e-06,0.00044392
0.35199,0.37414,0.37435,0.37501,0.00022264,5.6951e-05,0.74996,1.332e-06,0.00044396
0.3528,0.37414,0.37435,0.37501,0.00022266,1.978e-05,0.74999,1.3286e-06,0.00044398
0.35361,0.37414,0.37435,0.375,0.00022266,1.8178e-06,0.75,1.3252e-06,0.000444
0.35441,0.37414,0.37435,0.375,0.00022266,3.0658e-06,0.74999,1.3216e-06,0.000444
0.35522,0.37414,0.37435,0.37499,0.00022265,2.3524e-05,0.74996,1.3179e-06,0.00044399
0.35602,0.37414,0.37435,0.37499,0.00022264,6.3191e-05,0.74991,1.3141e-06,0.00044397
0.35683,0.37414,0.37435,0.37498,0.00022262,0.00012206,0.74984,1.3102e-06,0.00044394
0.35763,0.37414,0.37435,0.37498,0.0002226,0.00020014,0.74975,1.3063e-06,0.00044389
0.35844,0.37414,0.37435,0.37497,0.00022257,0.00029742,0.74965,1.3022e-06,0.00044384
0.35924,0.37414,0.37435,0.37497,0.00022254,0.00041389,0.74952,1.2981e-06,0.00044378
0.36005,0.37414,0.37435,0.37496,0.0002225,0.00054955,0.74938,1.2938e-06,0.0004437
0.36086,0.37414,0.37435,0.37496,0.00022245,0.00070439,0.74921,1.2895e-06,0.00044361
0.36166,0.37414,0.37435,0.37495,0.0002224,0.00087841,0.74903,1.2851e-06,0.00044351
0.36247,0.37414,0.37435,0.37495,0.00022234,0.0010716,0.74882,1.2806e-06,0.0004434
0.36327,0.37414,0.37435,0.37494,0.00022228,0.0012839,0.7486,1.276e-06,0.00044328
0.36408,0.37414,0.37435,0.37494,0.00022221,0.0015154,0.74836,1.2713e-06,0.00044315
0.36488,0.37414,0.37435,0.37493,0.00022214,0.001766,0.7481,1.2666e-06,0.000443
0.36569,0.37414,0.37435,0.37493,0.00022206,0.0020358,0.74782,1.2618e-06,0.00044285
0.36649,0.37414,0.37435,0.37492,0.00022197,0.0023246,0.74752,1.2569e-06,0.00044268
0.3673,0.37414,0.37435,0.37492,0.00022188,0.0026325,0.74721,1.2519e-06,0.00044251
0.3681,0.37414,0.37435,0.37491,0.00022178,0.0029595,0.74687,1.2469e-06,0.00044232
0.36891,0.37414,0.37435,0.37491,0.00022168,0.0033056,0.74651,1.2417e-06,0.00044212
0.36972,0.37414,0.37435,0.37491,0.00022157,0.0036707,0.74614,1.2366e-06,0.00044191
0.37052,0.37414,0.37435,0.3749,0.00022146,0.0040548,0.74575,1.2313e-06,0.00044168
0.37133,0.37414,0.37435,0.3749,0.00022134,0.004458,0.74533,1.226e-06,0.00044145
0.37213,0.37414,0.37435,0.37489,0.00022121,0.0048801,0.7449,1.2206e-06,0.00044121
0.37294,0.37414,0.37435,0.37489,0.00022108,0.0053211,0.74445,1.2152e-06,0.00044095
0.37374,0.37414,0.37435,0.37488,0.00022095,0.0057811,0.74398,1.2097e-06,0.00044068
0.37455,0.37414,0.37435,0.37488,0.0002208,0.0062601,0.74349,1.2042e-06,0.00044041
0.37535,0.37414,0.37435,0.37487,0.00022066,0.0067579,0.74299,1.1986e-06,0.00044012
0.37616,0.37414,0.37435,0.37487,0.0002205,0.0072746,0.74246,1.1929e-06,0.00043982
0.37696,0.37414,0.37435,0.37486,0.00022035,0.0078101,0.74192,1.1872e-06,0.00043951
0.37777,0.37414,0.37435,0.37486,0.00022018,0.0083644,0.74135,1.1815e-06,0.00043918
0.37858,0.37414,0.37435,0.37485,0.00022001,0.0089375,0.74077,1.1757e-06,0.00043885
0.37938,0.37414,0.37435,0.37485,0.00021984,0.0095293,0.74017,1.1698e-06,0.00043851
0.38019,0.37414,0.37435,0.37484,0.00021966,0.01014,0.73955,1.164e-06,0.00043815
0.38099,0.37414,0.37435,0.37484,0.00021947,0.010769,0.73891,1.1581e-06,0.00043778
0.3818,0.37414,0.37435,0.37483,0.00021928,0.011417,0.73825,1.1521e-06,0.00043741
0.3826,0.37414,0.37435,0.37483,0.00021908,0.012084,0.73758,1.1462e-06,0.00043702
0.38341,0.37414,0.37435,0.37483,0.00021888,0.012769,0.73688,1.1402e-06,0.00043662
0.38421,0.37414,0.37435,0.37482,0.00021867,0.013473,0.73617,1.1341e-06,0.00043621
0.38502,0.37414,0.37435,0.37482,0.00021846,0.014195,0.73544,1.1281e-06,0.00043579
0.38582,0.37414,0.37435,0.37481,0.00021824,0.014935,0.73469,1.122e-06,0.00043536
0.38663,0.37414,0.37435,0.37481,0.00021801,0.015695,0.73392,1.1159e-06,0.00043491
0.38744,0.37414,0.37435,0.3748,0.00021779,0.016472,0.73313,1.1098e-06,0.00043446
0.38824,0.37414,0.37435,0.3748,0.00021755,0.017268,0.73233,1.1037e-06,0.000434
0.38905,0.37414,0.37435,0.37479,0.00021731,0.018082,0.7315,1.0976e-06,0.00043352
0.38985,0.37414,0.37435,0.37479,0.00021706,0.018915,0.73066,1.0915e-06,0.00043303
0.39066,0.37414,0.37435,0.37478,0.00021681,0.019766,0.7298,1.0853e-06,0.00043254
0.39146,0.37414,0.37435,0.37478,0.00021655,0.020635,0.72892,1.0792e-06,0.00043203
0.39227,0.37414,0.37436,0.37477,0.00021629,0.021522,0.72803,1.0731e-06,0.00043151
0.39307,0.37414,0.37436,0.37477,0.00021603,0.022427,0.72711,1.0669e-06,0.00043098
0.39388,0.37414,0.37436,0.37477,0.00021575,0.02335,0.72618,1.0608e-06,0.00043044
0.39469,0.37414,0.37436,0.37476,0.00021547,0.024292,0.72523,1.0547e-06,0.00042989
0.39549,0.37414,0.37436,0.37476,0.00021519,0.025251,0.72426,1.0486e-06,0.00042933
0.3963,0.37414,0.37436,0.37475,0.0002149,0.026228,0.72328,1.0425e-06,0.00042876
0.3971,0.37414,0.37436,0.37475,0.00021461,0.027223,0.72227,1.0364e-06,0.00042818
0.39791,0.37414,0.37436,0.37474,0.00021431,0.028236,0.72125,1.0304e-06,0.00042759
0.39871,0.37414,0.37436,0.37474,0.000214,0.029267,0.72021,1.0244e-06,0.00042698
0.39952,0.37414,0.37436,0.37473,0.00021369,0.030315,0.71915,1.0184e-06,0.00042637
0.40032,0.37414,0.37436,0.37473,0.00021338,0.031381,0.71808,1.0124e-06,0.00042575
0.40113,0.37414,0.37436,0.37473,0.00021306,0.032464,0.71699,1.0065e-06,0.00042511
0.40193,0.37414,0.37436,0.37472,0.00021273,0.033566,0.71588,1.0006e-06,0.00042447
0.40274,0.37414,0.37436,0.37472,0.0002124,0.034684,0.71475,9.9477e-07,0.00042381
0.40355,0.37414,0.37436,0.37471,0.00021207,0.03582,0.71361,9.8896e-07,0.00042315
0.40435,0.37414,0.37436,0.37471,0.00021173,0.036974,0.71244,9.832e-07,0.00042247
0.40516,0.37414,0.37436,0.3747,0.00021138,0.038145,0.71126,9.7749e-07,0.00042178
0.40596,0.37414,0.37436,0.3747,0.00021103,0.039333,0.71007,9.7184e-07,0.00042109
0.40677,0.37414,0.37436,0.3747,0.00021067,0.040538,0.70885,9.6623e-07,0.00042038
0.40757,0.37414,0.37436,0.37469,0.00021031,0.04176,0.70762,9.6069e-07,0.00041966
0.40838,0.37414,0.37436,0.37469,0.00020995,0.043,0.70637,9.552e-07,0.00041894
0.40918,0.37414,0.37436,0.37468,0.00020958,0.044256,0.70511,9.4978e-07,0.0004182
0.40999,0.37414,0.37436,0.37468,0.0002092,0.045529,0.70383,9.4443e-07,0.00041745
0.41079,0.37414,0.37436,0.37467,0.00020882,0.04682,0.70253,9.3915e-07,0.0004167
0.4116,0.37414,0.37436,0.37467,0.00020843,0.048127,0.70121,9.3394e-07,0.00041593
0.41241,0.37414,0.37436,0.37467,0.00020804,0.04945,0.69988,9.2881e-07,0.00041515
0.41321,0.37414,0.37436,0.37466,0.00020764,0.050791,0.69853,9.2376e-07,0.00041437
0.41402,0.37414,0.37436,0.37466,0.00020724,0.052148,0.69717,9.1878e-07,0.00041357
0.41482,0.37414,0.37436,0.37465,0.00020684,0.053522,0.69579,9.139e-07,0.00041276
0.41563,0.37414,0.37436,0.37465,0.00020643,0.054912,0.69439,9.091e-07,0.00041195
0.41643,0.37414,0.37437,0.37465,0.00020601,0.056318,0.69297,9.0439e-07,0.00041112
0.41724,0.37414,0.37437,0.37464,0.00020559,0.057741,0.69154,8.9978e-07,0.00041028
0.41804,0.37414,0.37437,0.37464,0.00020517,0.05918,0.69009,8.9526e-07,0.00040944
0.41885,0.37414,0.37437,0.37463,0.00020474,0.060635,0.68863,8.9084e-07,0.00040858
0.41966,0.37414,0.37437,0.37463,0.0002043,0.062107,0.68715,8.8653e-07,0.00040772
0.42046,0.37414,0.37437,0.37463,0.00020386,0.063594,0.68566,8.8232e-07,0.00040684
0.42127,0.37414,0.37437,0.37462,0.00020342,0.065097,0.68414,8.7822e-07,0.00040596
0.42207,0.37414,0.37437,0.37462,0.00020297,0.066617,0.68262,8.7423e-07,0.00040507
0.42288,0.37414,0.37437,0.37461,0.00020252,0.068152,0.68107,8.7035e-07,0.00040416
0.42368,0.37414,0.37437,0.37461,0.00020206,0.069702,0.67952,8.6659e-07,0.00040325
0.42449,0.37414,0.37437,0.37461,0.0002016,0.071269,0.67794,8.6295e-07,0.00040233
0.42529,0.37414,0.37437,0.3746,0.00020113,0.072851,0.67635,8.5943e-07,0.0004014
0.4261,0.37414,0.37437,0.3746,0.00020066,0.074448,0.67475,8.5604e-07,0.00040046
0.4269,0.37414,0.37437,0.37459,0.00020018,0.076061,0.67313,8.5277e-07,0.00039951
0.42771,0.37414,0.37437,0.37459,0.0001997,0.077689,0.67149,8.4963e-07,0.00039855
0.42852,0.37414,0.37437,0.37459,0.00019921,0.079332,0.66984,8.4663e-07,0.00039758
0.42932,0.37414,0.37437,0.37458,0.00019872,0.080991,0.66817,8.4376e-07,0.00039661
0.43013,0.37414,0.37437,0.37458,0.00019823,0.082664,0.66649,8.4102e-07,0.00039562
0.43093,0.37414,0.37437,0.37458,0.00019773,0.084353,0.6648,8.3843e-07,0.00039463
0.43174,0.37414,0.37437,0.37457,0.00019723,0.086056,0.66309,8.3598e-07,0.00039362
0.43254,0.37414,0.37437,0.37457,0.00019672,0.087774,0.66136,8.3367e-07,0.00039261
0.43335,0.37414,0.37437,0.37456,0.00019621,0.089507,0.65962,8.3152e-07,0.00039159
0.43415,0.37414,0.37437,0.37456,0.00019569,0.091255,0.65787,8.2951e-07,0.00039056
0.43496,0.37414,0.37438,0.37456,0.00019517,0.093017,0.6561,8.2765e-07,0.00038952
0.43576,0.37414,0.37438,0.37455,0.00019465,0.094794,0.65431,8.2595e-07,0.00038847
0.43657,0.37414,0.37438,0.37455,0.00019412,0.096584,0.65251,8.244e-07,0.00038742
0.43738,0.37414,0.37438,0.37455,0.00019359,0.09839,0.6507,8.2301e-07,0.00038635
0.43818,0.37414,0.37438,0.37454,0.00019305,0.10021,0.64888,8.2178e-07,0.00038528
0.43899,0.37414,0.37438,0.37454,0.00019251,0.10204,0.64704,8.2071e-07,0.0003842
0.43979,0.37414,0.37438,0.37454,0.00019196,0.10389,0.64518,8.1981e-07,0.00038311
0.4406,0.37414,0.37438,0.37453,0.00019141,0.10575,0.64331,8.1907e-07,0.00038201
0.4414,0.37414,0.37438,0.37453,0.00019086,0.10763,0.64143,8.1851e-07,0.0003809
0.44221,0.37414,0.37438,0.37453,0.0001903,0.10951,0.63954,8.1811e-07,0.00037978
0.44301,0.37414,0.37438,0.37452,0.00018974,0.11142,0.63763,8.1789e-07,0.00037866
0.44382,0.37414,0.37438,0.37452,0.00018917,0.11333,0.6357,8.1783e-07,0.00037753
0.44462,0.37414,0.37438,0.37452,0.0001886,0.11526,0.63377,8.1796e-07,0.00037639
0.44543,0.37414,0.37438,0.37451,0.00018803,0.1172,0.63182,8.1826e-07,0.00037524
0.44624,0.37414,0.37438,0.37451,0.00018745,0.11916,0.62986,8.1874e-07,0.00037409
0.44704,0.37414,0.37438,0.37451,0.00018687,0.12113,0.62788,8.194e-07,0.00037292
0.44785,0.37414,0.37438,0.3745,0.00018629,0.12311,0.62589,8.2024e-07,0.00037175
0.44865,0.37414,0.37438,0.3745,0.0001857,0.12511,0.62389,8.2127e-07,0.00037057
0.44946,0.37414,0.37439,0.3745,0.0001851,0.12711,0.62188,8.2248e-07,0.00036939
0.45026,0.37414,0.37439,0.37449,0.00018451,0.12913,0.61985,8.2388e-07,0.00036819
0.45107,0.37414,0.37439,0.37449,0.00018391,0.13117,0.61781,8.2546e-07,0.00036699
0.45187,0.37414,0.37439,0.37449,0.0001833,0.13321,0.61576,8.2723e-07,0.00036578
0.45268,0.37414,0.37439,0.37448,0.0001827,0.13527,0.6137,8.2919e-07,0.00036456
0.45349,0.37414,0.37439,0.37448,0.00018209,0.13734,0.61162,8.3135e-07,0.00036334
0.45429,0.37414,0.37439,0.37448,0.00018147,0.13942,0.60953,8.3369e-07,0.00036211
0.4551,0.37414,0.37439,0.37447,0.00018085,0.14152,0.60743,8.3623e-07,0.00036087
0.4559,0.37414,0.37439,0.37447,0.00018023,0.14362,0.60532,8.3896e-07,0.00035962
0.45671,0.37414,0.37439,0.37447,0.00017961,0.14574,0.6032,8.4188e-07,0.00035837
0.45751,0.37414,0.37439,0.37447,0.00017898,0.14787,0.60106,8.4501e-07,0.00035711
0.45832,0.37414,0.37439,0.37446,0.00017834,0.15001,0.59891,8.4832e-07,0.00035584
0.45912,0.37414,0.37439,0.37446,0.00017771,0.15217,0.59675,8.5184e-07,0.00035456
0.45993,0.37414,0.37439,0.37446,0.00017707,0.15433,0.59458,8.5555e-07,0.00035328
0.46073,0.37414,0.37439,0.37445,0.00017643,0.15651,0.5924,8.5946e-07,0.00035199
0.46154,0.37414,0.37439,0.37445,0.00017578,0.15869,0.59021,8.6356e-07,0.0003507
0.46235,0.37414,0.37439,0.37445,0.00017513,0.16089,0.58801,8.6787e-07,0.0003494
0.46315,0.37414,0.3744,0.37445,0.00017448,0.1631,0.58579,8.7238e-07,0.00034809
0.46396,0.37414,0.3744,0.37444,0.00017382,0.16532,0.58357,8.7708e-07,0.00034677
0.46476,0.37414,0.3744,0.37444,0.00017317,0.16755,0.58133,8.8199e-07,0.00034545
0.46557,0.37414,0.3744,0.37444,0.0001725,0.16979,0.57908,8.8709e-07,0.00034412
0.46637,0.37414,0.3744,0.37444,0.00017184,0.17204,0.57683,8.9239e-07,0.00034279
0.46718,0.37414,0.3744,0.37443,0.00017117,0.1743,0.57456,8.979e-07,0.00034145
0.46798,0.37414,0.3744,0.37443,0.0001705,0.17658,0.57228,9.036e-07,0.0003401
0.46879,0.37414,0.3744,0.37443,0.00016983,0.17886,0.57,9.0951e-07,0.00033875
0.46959,0.37414,0.3744,0.37442,0.00016915,0.18115,0.5677,9.1561e-07,0.00033739
0.4704,0.37414,0.3744,0.37442,0.00016847,0.18345,0.56539,9.2191e-07,0.00033602
0.47121,0.37414,0.3744,0.37442,0.00016779,0.18577,0.56307,9.2841e-07,0.00033465
0.47201,0.37414,0.3744,0.37442,0.0001671,0.18809,0.56075,9.3511e-07,0.00033327
0.47282,0.37414,0.3744,0.37442,0.00016641,0.19042,0.55841,9.4201e-07,0.00033189
0.47362,0.37414,0.3744,0.37441,0.00016572,0.19276,0.55606,9.4911e-07,0.0003305
0.47443,0.37414,0.3744,0.37441,0.00016503,0.19511,0.55371,9.564e-07,0.0003291
0.47523,0.37414,0.37441,0.37441,0.00016433,0.19747,0.55135,9.6389e-07,0.0003277
0.47604,0.37414,0.37441,0.37441,0.00016363,0.19984,0.54897,9.7158e-07,0.0003263
0.47684,0.37414,0.37441,0.3744,0.00016293,0.20222,0.54659,9.7946e-07,0.00032489
0.47765,0.37414,0.37441,0.3744,0.00016223,0.2046,0.5442,9.8753e-07,0.00032347
0.47846,0.37414,0.37441,0.3744,0.00016152,0.207,0.5418,9.958e-07,0.00032205
0.47926,0.37414,0.37441,0.3744,0.00016081,0.2094,0.53939,1.0043e-06,0.00032062
0.48007,0.37414,0.37441,0.3744,0.0001601,0.21182,0.53697,1.0129e-06,0.00031919
0.48087,0.37414,0.37441,0.37439,0.00015938,0.21424,0.53455,1.0218e-06,0.00031775
0.48168,0.37414,0.37441,0.37439,0.00015867,0.21667,0.53212,1.0308e-06,0.0003163
0.48248,0.37414,0.37441,0.37439,0.00015795,0.2191,0.52968,1.04e-06,0.00031486
0.48329,0.37414,0.37441,0.37439,0.00015723,0.22155,0.52723,1.0494e-06,0.0003134
0.48409,0.37414,0.37441,0.37439,0.0001565,0.224,0.52477,1.059e-06,0.00031195
0.4849,0.37414,0.37441,0.37438,0.00015578,0.22646,0.52231,1.0688e-06,0.00031048
0.4857,0.37414,0.37441,0.37438,0.00015505,0.22893,0.51983,1.0787e-06,0.00030902
0.48651,0.37414,0.37441,0.37438,0.00015432,0.23141,0.51735,1.0889e-06,0.00030755
0.48732,0.37414,0.37442,0.37438,0.00015358,0.23389,0.51487,1.0992e-06,0.00030607
0.48812,0.37414,0.37442,0.37438,0.00015285,0.23638,0.51237,1.1097e-06,0.00030459
0.48893,0.37414,0.37442,0.37437,0.00015211,0.23888,0.50987,1.1203e-06,0.0003031
0.48973,0.37414,0.37442,0.37437,0.00015137,0.24138,0.50736,1.1312e-06,0.00030162
0.49054,0.37414,0.37442,0.37437,0.00015063,0.24389,0.50485,1.1422e-06,0.00030012
0.49134,0.37414,0.37442,0.37437,0.00014989,0.24641,0.50233,1.1534e-06,0.00029862
0.49215,0.37414,0.37442,0.37437,0.00014914,0.24893,0.4998,1.1647e-06,0.00029712
0.49295,0.37414,0.37442,0.37437,0.0001484,0.25147,0.49727,1.1763e-06,0.00029562
0.49376,0.37414,0.37442,0.37436,0.00014765,0.254,0.49473,1.1879e-06,0.00029411
0.49456,0.37414,0.37442,0.37436,0.0001469,0.25655,0.49218,1.1998e-06,0.00029259
0.49537,0.37414,0.37442,0.37436,0.00014614,0.2591,0.48963,1.2118e-06,0.00029108
0.49618,0.37414,0.37442,0.37436,0.00014539,0.26165,0.48707,1.224e-06,0.00028956
0.49698,0.37414,0.37442,0.37436,0.00014463,0.26421,0.4845,1.2363e-06,0.00028803
0.49779,0.37414,0.37443,0.37436,0.00014388,0.26678,0.48194,1.2487e-06,0.00028651
0.49859,0.37414,0.37443,0.37436,0.00014312,0.26935,0.47936,1.2614e-06,0.00028497
0.4994,0.37414,0.37443,0.37435,0.00014236,0.27193,0.47678,1.2741e-06,0.00028344
0.5002,0.37414,0.37443,0.37435,0.0001416,0.27451,0.47419,1.2871e-06,0.0002819
0.50101,0.37414,0.37443,0.37435,0.00014083,0.2771,0.4716,1.3001e-06,0.00028036
0.50181,0.37414,0.37443,0.37435,0.00014007,0.27969,0.46901,1.3133e-06,0.00027882
0.50262,0.37414,0.37443,0.37435,0.0001393,0.28229,0.46641,1.3267e-06,0.00027727
0.50343,0.37414,0.37443,0.37435,0.00013853,0.2849,0.4638,1.3401e-06,0.00027572
0.50423,0.37414,0.37443,0.37435,0.00013776,0.2875,0.46119,1.3537e-06,0.00027417
0.50504,0.37414,0.37443,0.37435,0.00013699,0.29012,0.45858,1.3675e-06,0.00027261
0.50584,0.37414,0.37443,0.37435,0.00013622,0.29273,0.45596,1.3813e-06,0.00027106
0.50665,0.37414,0.37443,0.37434,0.00013545,0.29535,0.45333,1.3953e-06,0.0002695
0.50745,0.37414,0.37443,0.37434,0.00013467,0.29798,0.45071,1.4094e-06,0.00026793
0.50826,0.37414,0.37443,0.37434,0.0001339,0.30061,0.44808,1.4237e-06,0.00026637
0.50906,0.37414,0.37444,0.37434,0.00013312,0.30324,0.44544,1.438e-06,0.0002648
0.50987,0.37414,0.37444,0.37434,0.00013234,0.30588,0.44281,1.4525e-06,0.00026323
0.51067,0.37414,0.37444,0.37434,0.00013156,0.30852,0.44016,1.467e-06,0.00026166
0.51148,0.37414,0.37444,0.37434,0.00013078,0.31116,0.43752,1.4817e-06,0.00026008
0.51229,0.37414,0.37444,0.37434,0.00013,0.3138,0.43487,1.4965e-06,0.00025851
0.51309,0.37414,0.37444,0.37434,0.00012922,0.31645,0.43222,1.5113e-06,0.00025693
0.5139,0.37414,0.37444,0.37434,0.00012844,0.31911,0.42957,1.5263e-06,0.00025535
0.5147,0.37414,0.37444,0.37434,0.00012765,0.32176,0.42691,1.5414e-06,0.00025376
0.51551,0.37414,0.37444,0.37433,0.00012687,0.32442,0.42425,1.5565e-06,0.00025218
0.51631,0.37414,0.37444,0.37433,0.00012608,0.32708,0.42159,1.5718e-06,0.0002506
0.51712,0.37414,0.37444,0.37433,0.0001253,0.32974,0.41892,1.5871e-06,0.00024901
0.51792,0.37414,0.37444,0.37433,0.00012451,0.33241,0.41626,1.6025e-06,0.00024742
0.51873,0.37414,0.37444,0.37433,0.00012372,0.33508,0.41359,1.618e-06,0.00024583
0.51953,0.37414,0.37445,0.37433,0.00012294,0.33775,0.41092,1.6335e-06,0.00024424
0.52034,0.37414,0.37445,0.37433,0.00012215,0.34042,0.40824,1.6492e-06,0.00024265
0.52115,0.37414,0.37445,0.37433,0.00012136,0.34309,0.40557,1.6648e-06,0.00024106
0.52195,0.37414,0.37445,0.37433,0.00012057,0.34577,0.40289,1.6806e-06,0.00023946
0.52276,0.37414,0.37445,0.37433,0.00011978,0.34844,0.40022,1.6964e-06,0.00023787
0.52356,0.37414,0.37445,0.37433,0.00011899,0.35112,0.39754,1.7123e-06,0.00023627
0.52437,0.37414,0.37445,0.37433,0.0001182,0.3538,0.39486,1.7282e-06,0.00023467
0.52517,0.37414,0.37445,0.37433,0.00011741,0.35648,0.39218,1.7442e-06,0.00023308
0.52598,0.37414,0.37445,0.37433,0.00011662,0.35916,0.3895,1.7602e-06,0.00023148
0.52678,0.37414,0.37445,0.37433,0.00011583,0.36184,0.38681,1.7763e-06,0.00022988
0.52759,0.37414,0.37445,0.37433,0.00011504,0.36453,0.38413,1.7924e-06,0.00022828
0.52839,0.37414,0.37445,0.37433,0.00011425,0.36721,0.38145,1.8085e-06,0.00022668
0.5292,0.37414,0.37445,0.37433,0.00011345,0.36989,0.37876,1.8247e-06,0.00022508
0.53001,0.37414,0.37446,0.37433,0.00011266,0.37258,0.37608,1.8409e-06,0.00022348
0.53081,0.37414,0.37446,0.37433,0.00011187,0.37526,0.3734,1.8571e-06,0.00022188
0.53162,0.37414,0.37446,0.37433,0.00011108,0.37795,0.37071,1.8733e-06,0.00022028
0.53242,0.37414,0.37446,0.37433,0.00011029,0.38063,0.36803,1.8896e-06,0.00021868
0.53323,0.37414,0.37446,0.37433,0.0001095,0.38331,0.36535,1.9059e-06,0.00021708
0.53403,0.37414,0.37446,0.37433,0.0001087,0.386,0.36266,1.9221e-06,0.00021549
0.53484,0.37414,0.37446,0.37433,0.00010791,0.38868,0.35998,1.9384e-06,0.00021389
0.53564,0.37414,0.37446,0.37433,0.00010712,0.39136,0.3573,1.9547e-06,0.00021229
0.53645,0.37414,0.37446,0.37433,0.00010633,0.39404,0.35462,1.971e-06,0.00021069
0.53726,0.37414,0.37446,0.37433,0.00010554,0.39672,0.35194,1.9873e-06,0.00020909
0.53806,0.37414,0.37446,0.37433,0.00010475,0.3994,0.34926,2.0036e-06,0.0002075
0.53887,0.37414,0.37446,0.37433,0.00010396,0.40208,0.34658,2.0198e-06,0.0002059
0.53967,0.37414,0.37446,0.37433,0.00010317,0.40475,0.34391,2.0361e-06,0.00020431
0.54048,0.37414,0.37447,0.37433,0.00010238,0.40743,0.34123,2.0523e-06,0.00020271
0.54128,0.37414,0.37447,0.37433,0.00010159,0.4101,0.33856,2.0685e-06,0.00020112
0.54209,0.37414,0.37447,0.37433,0.00010081,0.41277,0.33589,2.0847e-06,0.00019953
0.54289,0.37414,0.37447,0.37433,0.00010002,0.41544,0.33322,2.1008e-06,0.00019794
0.5437,0.37414,0.37447,0.37433,9.9232e-05,0.41811,0.33056,2.117e-06,0.00019635
0.5445,0.37414,0.37447,0.37433,9.8446e-05,0.42077,0.32789,2.133e-06,0.00019476
0.54531,0.37414,0.37447,0.37433,9.7661e-05,0.42344,0.32523,2.1491e-06,0.00019317
0.54612,0.37414,0.37447,0.37434,9.6877e-05,0.4261,0.32257,2.1651e-06,0.00019159
0.54692,0.37414,0.37447,0.37434,9.6093e-05,0.42876,0.31992,2.181e-06,0.00019
0.54773,0.37414,0.37447,0.37434,9.531e-05,0.43141,0.31726,2.1969e-06,0.00018842
0.54853,0.37414,0.37447,0.37434,9.4528e-05,0.43406,0.31461,2.2128e-06,0.00018684
0.54934,0.37414,0.37447,0.37434,9.3747e-05,0.43671,0.31197,2.2285e-06,0.00018526
0.55014,0.37414,0.37447,0.37434,9.2967e-05,0.43936,0.30932,2.2443e-06,0.00018369
0.55095,0.37414,0.37448,0.37434,9.2187e-05,0.442,0.30668,2.2599e-06,0.00018211
0.55175,0.37414,0.37448,0.37434,9.1409e-05,0.44464,0.30404,2.2755e-06,0.00018054
0.55256,0.37414,0.37448,0.37434,9.0632e-05,0.44727,0.30141,2.291e-06,0.00017897
0.55336,0.37414,0.37448,0.37434,8.9856e-05,0.44991,0.29878,2.3065e-06,0.00017741
0.55417,0.37414,0.37448,0.37434,8.9081e-05,0.45253,0.29615,2.3218e-06,0.00017584
0.55498,0.37414,0.37448,0.37434,8.8307e-05,0.45516,0.29353,2.3371e-06,0.00017428
0.55578,0.37414,0.37448,0.37435,8.7535e-05,0.45778,0.29091,2.3523e-06,0.00017272
0.55659,0.37414,0.37448,0.37435,8.6764e-05,0.46039,0.2883,2.3674e-06,0.00017116
0.55739,0.37414,0.37448,0.37435,8.5994e-05,0.463,0.28569,2.3824e-06,0.00016961
0.5582,0.37414,0.37448,0.37435,8.5225e-05,0.46561,0.28309,2.3974e-06,0.00016805
0.559,0.37414,0.37448,0.37435,8.4458e-05,0.46821,0.28049,2.4122e-06,0.0001665
0.55981,0.37414,0.37448,0.37435,8.3692e-05,0.47081,0.27789,2.4269e-06,0.00016496
0.56061,0.37414,0.37448,0.37435,8.2928e-05,0.4734,0.2753,2.4415e-06,0.00016341
0.56142,0.37414,0.37449,0.37435,8.2165e-05,0.47599,0.27272,2.456e-06,0.00016187
0.56223,0.37414,0.37449,0.37436,8.1404e-05,0.47857,0.27014,2.4704e-06,0.00016034
0.56303,0.37414,0.37449,0.37436,8.0644e-05,0.48115,0.26756,2.4847e-06,0.0001588
0.56384,0.37414,0.37449,0.37436,7.9886e-05,0.48372,0.26499,2.4989e-06,0.00015727
0.56464,0.37414,0.37449,0.37436,7.913e-05,0.48629,0.26243,2.5129e-06,0.00015575
0.56545,0.37414,0.37449,0.37436,7.8375e-05,0.48885,0.25987,2.5269e-06,0.00015422
0.56625,0.37414,0.37449,0.37436,7.7622e-05,0.4914,0.25732,2.5407e-06,0.0001527
0.56706,0.37414,0.37449,0.37436,7.6871e-05,0.49395,0.25478,2.5544e-06,0.00015119
0.56786,0.37414,0.37449,0.37437,7.6122e-05,0.49649,0.25224,2.5679e-06,0.00014968
0.56867,0.37414,0.37449,0.37437,7.5374e-05,0.49903,0.24971,2.5813e-06,0.00014817
0.56947,0.37414,0.37449,0.37437,7.4628e-05,0.50156,0.24718,2.5946e-06,0.00014666
0.57028,0.37414,0.37449,0.37437,7.3885e-05,0.50408,0.24466,2.6077e-06,0.00014516
0.57109,0.37414,0.37449,0.37437,7.3143e-05,0.5066,0.24215,2.6207e-06,0.00014366
0.57189,0.37414,0.37449,0.37437,7.2403e-05,0.50911,0.23964,2.6336e-06,0.00014217
0.5727,0.37414,0.3745,0.37438,7.1665e-05,0.51161,0.23714,2.6463e-06,0.00014068
0.5735,0.37414,0.3745,0.37438,7.093e-05,0.51411,0.23465,2.6588e-06,0.0001392
0.57431,0.37414,0.3745,0.37438,7.0196e-05,0.5166,0.23216,2.6712e-06,0.00013772
0.57511,0.37414,0.3745,0.37438,6.9465e-05,0.51908,0.22968,2.6835e-06,0.00013625
0.57592,0.37414,0.3745,0.37438,6.8735e-05,0.52155,0.22721,2.6956e-06,0.00013478
0.57672,0.37414,0.3745,0.37438,6.8008e-05,0.52402,0.22475,2.7075e-06,0.00013331
0.57753,0.37414,0.3745,0.37439,6.7284e-05,0.52648,0.2223,2.7193e-06,0.00013185
0.57833,0.37414,0.3745,0.37439,6.6561e-05,0.52893,0.21985,2.7309e-06,0.00013039
0.57914,0.37414,0.3745,0.37439,6.5841e-05,0.53137,0.21741,2.7424e-06,0.00012894
0.57995,0.37414,0.3745,0.37439,6.5124e-05,0.53381,0.21498,2.7536e-06,0.00012749
0.58075,0.37414,0.3745,0.37439,6.4408e-05,0.53624,0.21255,2.7647e-06,0.00012605
0.58156,0.37414,0.3745,0.3744,6.3696e-05,0.53865,0.21014,2.7757e-06,0.00012462
0.58236,0.37414,0.3745,0.3744,6.2985e-05,0.54107,0.20773,2.7864e-06,0.00012318
0.58317,0.37414,0.3745,0.3744,6.2277e-05,0.54347,0.20533,2.797e-06,0.00012176
0.58397,0.37414,0.37451,0.3744,6.1572e-05,0.54586,0.20295,2.8074e-06,0.00012034
0.58478,0.37414,0.37451,0.37441,6.0869e-05,0.54825,0.20056,2.8176e-06,0.00011892
0.58558,0.37414,0.37451,0.37441,6.0169e-05,0.55062,0.19819,2.8277e-06,0.00011751
0.58639,0.37414,0.37451,0.37441,5.9472e-05,0.55299,0.19583,2.8375e-06,0.00011611
0.58719,0.37414,0.37451,0.37441,5.8777e-05,0.55535,0.19348,2.8472e-06,0.00011471
0.588,0.37414,0.37451,0.37441,5.8085e-05,0.5577,0.19113,2.8567e-06,0.00011331
0.58881,0.37414,0.37451,0.37442,5.7396e-05,0.56003,0.1888,2.866e-06,0.00011193
0.58961,0.37414,0.37451,0.37442,5.671e-05,0.56236,0.18647,2.8751e-06,0.00011054
0.59042,0.37414,0.37451,0.37442,5.6027e-05,0.56468,0.18416,2.884e-06,0.00010917
0.59122,0.37414,0.37451,0.37442,5.5346e-05,0.56699,0.18185,2.8928e-06,0.0001078
0.59203,0.37414,0.37451,0.37443,5.4668e-05,0.5693,0.17956,2.9013e-06,0.00010644
0.59283,0.37414,0.37451,0.37443,5.3994e-05,0.57159,0.17727,2.9096e-06,0.00010508
0.59364,0.37414,0.37451,0.37443,5.3322e-05,0.57387,0.175,2.9178e-06,0.00010373
0.59444,0.37414,0.37451,0.37443,5.2653e-05,0.57614,0.17273,2.9257e-06,0.00010238
0.59525,0.37414,0.37451,0.37444,5.1987e-05,0.5784,0.17048,2.9334e-06,0.00010104
0.59606,0.37414,0.37452,0.37444,5.1325e-05,0.58065,0.16823,2.9409e-06,9.9709e-05
0.59686,0.37414,0.37452,0.37444,5.0665e-05,0.58289,0.166,2.9483e-06,9.8382e-05
0.59767,0.37414,0.37452,0.37444,5.0009e-05,0.58511,0.16378,2.9554e-06,9.7062e-05
0.59847,0.37414,0.37452,0.37445,4.9356e-05,0.58733,0.16156,2.9623e-06,9.5749e-05
0.59928,0.37414,0.37452,0.37445,4.8706e-05,0.58954,0.15936,2.969e-06,9.4443e-05
0.60008,0.37414,0.37452,0.37445,4.8059e-05,0.59173,0.15717,2.9755e-06,9.3143e-05
0.60089,0.37414,0.37452,0.37446,4.7416e-05,0.59392,0.15499,2.9818e-06,9.185e-05
0.60169,0.37414,0.37452,0.37446,4.6776e-05,0.59609,0.15282,2.9879e-06,9.0564e-05
0.6025,0.37414,0.37452,0.37446,4.6139e-05,0.59826,0.15067,2.9938e-06,8.9285e-05
0.6033,0.37414,0.37452,0.37446,4.5506e-05,0.60041,0.14852,2.9995e-06,8.8012e-05
0.60411,0.37414,0.37452,0.37447,4.4876e-05,0.60255,0.14639,3.0049e-06,8.6747e-05
0.60492,0.37414,0.37452,0.37447,4.425e-05,0.60467,0.14427,3.0102e-06,8.5489e-05
0.60572,0.37414,0.37452,0.37447,4.3627e-05,0.60679,0.14216,3.0152e-06,8.4238e-05
0.60653,0.37414,0.37452,0.37448,4.3007e-05,0.60889,0.14006,3.02e-06,8.2995e-05
0.60733,0.37414,0.37452,0.37448,4.2391e-05,0.61098,0.13797,3.0246e-06,8.1758e-05
0.60814,0.37414,0.37452,0.37448,4.1779e-05,0.61306,0.1359,3.029e-06,8.0529e-05
0.60894,0.37414,0.37452,0.37449,4.117e-05,0.61513,0.13384,3.0332e-06,7.9308e-05
0.60975,0.37414,0.37453,0.37449,4.0565e-05,0.61719,0.13179,3.0371e-06,7.8094e-05
0.61055,0.37414,0.37453,0.37449,3.9964e-05,0.61923,0.12975,3.0409e-06,7.6887e-05
0.61136,0.37414,0.37453,0.37449,3.9366e-05,0.62126,0.12773,3.0444e-06,7.5689e-05
0.61216,0.37414,0.37453,0.3745,3.8773e-05,0.62328,0.12572,3.0477e-06,7.4497e-05
0.61297,0.37414,0.37453,0.3745,3.8182e-05,0.62528,0.12372,3.0508e-06,7.3314e-05
0.61378,0.37414,0.37453,0.3745,3.7596e-05,0.62728,0.12173,3.0537e-06,7.2138e-05
0.61458,0.37414,0.37453,0.37451,3.7014e-05,0.62926,0.11976,3.0563e-06,7.0971e-05
0.61539,0.37414,0.37453,0.37451,3.6435e-05,0.63122,0.1178,3.0588e-06,6.9811e-05
0.61619,0.37414,0.37453,0.37451,3.586e-05,0.63317,0.11585,3.061e-06,6.8659e-05
0.617,0.37414,0.37453,0.37452,3.5289e-05,0.63511,0.11392,3.063e-06,6.7516e-05
0.6178,0.37414,0.37453,0.37452,3.4722e-05,0.63704,0.112,3.0648e-06,6.638e-05
0.61861,0.37414,0.37453,0.37452,3.4159e-05,0.63895,0.11009,3.0663e-06,6.5253e-05
0.61941,0.37414,0.37453,0.37453,3.36e-05,0.64085,0.1082,3.0677e-06,6.4133e-05
0.62022,0.37414,0.37453,0.37453,3.3046e-05,0.64274,0.10632,3.0688e-06,6.3022e-05
0.62103,0.37414,0.37453,0.37453,3.2495e-05,0.64461,0.10446,3.0697e-06,6.192e-05
0.62183,0.37414,0.37453,0.37454,3.1948e-05,0.64647,0.1026,3.0704e-06,6.0826e-05
0.62264,0.37414,0.37453,0.37454,3.1405e-05,0.64832,0.10077,3.0709e-06,5.974e-05
0.62344,0.37414,0.37453,0.37454,3.0867e-05,0.65015,0.098943,3.0711e-06,5.8663e-05
0.62425,0.37414,0.37454,0.37455,3.0333e-05,0.65196,0.097134,3.0712e-06,5.7594e-05
0.62505,0.37414,0.37454,0.37455,2.9802e-05,0.65377,0.095338,3.071e-06,5.6534e-05
0.62586,0.37414,0.37454,0.37456,2.9277e-05,0.65555,0.093558,3.0706e-06,5.5483e-05
0.62666,0.37414,0.37454,0.37456,2.8755e-05,0.65733,0.091791,3.07e-06,5.444e-05
0.62747,0.37414,0.37454,0.37456,2.8238e-05,0.65909,0.090039,3.0692e-06,5.3406e-05
0.62827,0.37414,0.37454,0.37457,2.7725e-05,0.66083,0.088302,3.0682e-06,5.2381e-05
0.62908,0.37414,0.37454,0.37457,2.7216e-05,0.66256,0.086579,3.0669e-06,5.1365e-05
0.62989,0.37414,0.37454,0.37457,2.6712e-05,0.66428,0.084871,3.0654e-06,5.0358e-05
0.63069,0.37414,0.37454,0.37458,2.6212e-05,0.66598,0.083178,3.0638e-06,4.9359e-05
0.6315,0.37414,0.37454,0.37458,2.5716e-05,0.66766,0.0815,3.0619e-06,4.837e-05
0.6323,0.37414,0.37454,0.37459,2.5225e-05,0.66933,0.079837,3.0598e-06,4.739e-05
0.63311,0.37414,0.37454,0.37459,2.4738e-05,0.67099,0.078189,3.0575e-06,4.6419e-05
0.63391,0.37414,0.37454,0.37459,2.4256e-05,0.67263,0.076556,3.0549e-06,4.5457e-05
0.63472,0.37414,0.37454,0.3746,2.3778e-05,0.67425,0.074938,3.0522e-06,4.4505e-05
0.63552,0.37414,0.37454,0.3746,2.3305e-05,0.67586,0.073336,3.0493e-06,4.3561e-05
0.63633,0.37414,0.37454,0.3746,2.2837e-05,0.67746,0.07175,3.0461e-06,4.2628e-05
0.63713,0.37414,0.37454,0.37461,2.2373e-05,0.67904,0.070179,3.0428e-06,4.1703e-05
0.63794,0.37414,0.37454,0.37461,2.1914e-05,0.6806,0.068623,3.0392e-06,4.0788e-05
0.63875,0.37414,0.37454,0.37462,2.1459e-05,0.68215,0.067083,3.0354e-06,3.9882e-05
0.63955,0.37414,0.37454,0.37462,2.1009e-05,0.68368,0.065559,3.0315e-06,3.8986e-05
0.64036,0.37414,0.37455,0.37462,2.0563e-05,0.6852,0.064051,3.0273e-06,3.8099e-05
0.64116,0.37414,0.37455,0.37463,2.0123e-05,0.6867,0.062559,3.0229e-06,3.7222e-05
0.64197,0.37414,0.37455,0.37463,1.9687e-05,0.68818,0.061083,3.0183e-06,3.6355e-05
0.64277,0.37414,0.37455,0.37464,1.9256e-05,0.68965,0.059622,3.0136e-06,3.5498e-05
0.64358,0.37414,0.37455,0.37464,1.8829e-05,0.6911,0.058178,3.0086e-06,3.465e-05
0.64438,0.37414,0.37455,0.37464,1.8407e-05,0.69254,0.056751,3.0034e-06,3.3812e-05
0.64519,0.37414,0.37455,0.37465,1.7991e-05,0.69396,0.055339,2.998e-06,3.2983e-05
0.64599,0.37414,0.37455,0.37465,1.7579e-05,0.69536,0.053944,2.9924e-06,3.2165e-05
0.6468,0.37414,0.37455,0.37466,1.7172e-05,0.69675,0.052565,2.9867e-06,3.1356e-05
0.64761,0.37414,0.37455,0.37466,1.6769e-05,0.69812,0.051203,2.9807e-06,3.0558e-05
0.64841,0.37414,0.37455,0.37466,1.6372e-05,0.69947,0.049858,2.9746e-06,2.9769e-05
0.64922,0.37414,0.37455,0.37467,1.5979e-05,0.70081,0.048529,2.9682e-06,2.8991e-05
0.65002,0.37414,0.37455,0.37467,1.5592e-05,0.70213,0.047217,2.9617e-06,2.8222e-05
0.65083,0.37414,0.37455,0.37468,1.5209e-05,0.70343,0.045921,2.955e-06,2.7464e-05
0.65163,0.37414,0.37455,0.37468,1.4832e-05,0.70472,0.044643,2.9481e-06,2.6716e-05
0.65244,0.37414,0.37455,0.37469,1.4459e-05,0.70599,0.043381,2.941e-06,2.5978e-05
0.65324,0.37414,0.37455,0.37469,1.4092e-05,0.70724,0.042136,2.9337e-06,2.525e-05
0.65405,0.37414,0.37455,0.37469,1.3729e-05,0.70848,0.040909,2.9262e-06,2.4532e-05
0.65486,0.37414,0.37455,0.3747,1.3372e-05,0.7097,0.039698,2.9186e-06,2.3825e-05
0.65566,0.37414,0.37455,0.3747,1.3019e-05,0.7109,0.038505,2.9107e-06,2.3128e-05
0.65647,0.37414,0.37455,0.37471,1.2672e-05,0.71209,0.037329,2.9027e-06,2.2441e-05
0.65727,0.37414,0.37455,0.37471,1.233e-05,0.71325,0.03617,2.8946e-06,2.1765e-05
0.65808,0.37414,0.37455,0.37472,1.1993e-05,0.7144,0.035029,2.8862e-06,2.1099e-05
0.65888,0.37414,0.37455,0.37472,1.1661e-05,0.71554,0.033905,2.8777e-06,2.0444e-05
0.65969,0.37414,0.37455,0.37472,1.1334e-05,0.71665,0.032799,2.869e-06,1.9799e-05
0.66049,0.37414,0.37455,0.37473,1.1013e-05,0.71775,0.03171,2.8601e-06,1.9165e-05
0.6613,0.37414,0.37455,0.37473,1.0696e-05,0.71883,0.030638,2.851e-06,1.8541e-05
0.6621,0.37414,0.37455,0.37474,1.0385e-05,0.71989,0.029584,2.8418e-06,1.7928e-05
0.66291,0.37414,0.37456,0.37474,1.0079e-05,0.72094,0.028548,2.8325e-06,1.7325e-05
0.66372,0.37414,0.37456,0.37475,9.7783e-06,0.72196,0.02753,2.8229e-06,1.6734e-05
0.66452,0.37414,0.37456,0.37475,9.4828e-06,0.72297,0.02653,2.8132e-06,1.6152e-05
0.66533,0.37414,0.37456,0.37476,9.1926e-06,0.72396,0.025547,2.8033e-06,1.5582e-05
0.66613,0.37414,0.37456,0.37476,8.9077e-06,0.72494,0.024582,2.7933e-06,1.5022e-05
0.66694,0.37414,0.37456,0.37476,8.6281e-06,0.72589,0.023635,2.7831e-06,1.4473e-05
0.66774,0.37414,0.37456,0.37477,8.3538e-06,0.72683,0.022707,2.7728e-06,1.3935e-05
0.66855,0.37414,0.37456,0.37477,8.0849e-06,0.72775,0.021796,2.7623e-06,1.3407e-05
0.66935,0.37414,0.37456,0.37478,7.8213e-06,0.72865,0.020903,2.7516e-06,1.2891e-05
0.67016,0.37414,0.37456,0.37478,7.563e-06,0.72954,0.020029,2.7408e-06,1.2385e-05
0.67096,0.37414,0.37456,0.37479,7.3102e-06,0.7304,0.019172,2.7299e-06,1.189e-05
0.67177,0.37414,0.37456,0.37479,7.0627e-06,0.73125,0.018334,2.7188e-06,1.1407e-05
0.67258,0.37414,0.37456,0.3748,6.8206e-06,0.73208,0.017515,2.7075e-06,1.0934e-05
0.67338,0.37414,0.37456,0.3748,6.5839e-06,0.73289,0.016713,2.6962e-06,1.0472e-05
0.67419,0.37414,0.37456,0.37481,6.3526e-06,0.73368,0.01593,2.6846e-06,1.0021e-05
0.67499,0.37414,0.37456,0.37481,6.1268e-06,0.73445,0.015165,2.673e-06,9.5806e-06
0.6758,0.37414,0.37456,0.37481,5.9064e-06,0.73521,0.014419,2.6612e-06,9.1516e-06
0.6766,0.37414,0.37456,0.37482,5.6915e-06,0.73595,0.013691,2.6492e-06,8.7337e-06
0.67741,0.37414,0.37456,0.37482,5.482e-06,0.73667,0.012982,2.6371e-06,8.3269e-06
0.67821,0.37414,0.37456,0.37483,5.278e-06,0.73737,0.012291,2.6249e-06,7.9311e-06
0.67902,0.37414,0.37456,0.37483,5.0795e-06,0.73805,0.011619,2.6126e-06,7.5465e-06
0.67983,0.37414,0.37456,0.37484,4.8865e-06,0.73871,0.010965,2.6001e-06,7.1729e-06
0.68063,0.37414,0.37456,0.37484,4.699e-06,0.73935,0.01033,2.5875e-06,6.8105e-06
0.68144,0.37414,0.37456,0.37485,4.5171e-06,0.73998,0.0097137,2.5748e-06,6.4593e-06
0.68224,0.37414,0.37456,0.37485,4.3406e-06,0.74059,0.0091161,2.562e-06,6.1193e-06
0.68305,0.37414,0.37456,0.37486,4.1697e-06,0.74118,0.0085373,2.549e-06,5.7904e-06
0.68385,0.37414,0.37456,0.37486,4.0044e-06,0.74175,0.0079772,2.5359e-06,5.4728e-06
0.68466,0.37414,0.37456,0.37487,3.8445e-06,0.7423,0.0074359,2.5227e-06,5.1663e-06
0.68546,0.37414,0.37456,0.37487,3.6903e-06,0.74283,0.0069135,2.5094e-06,4.8712e-06
0.68627,0.37414,0.37456,0.37488,3.5416e-06,0.74334,0.0064099,2.496e-06,4.5872e-06
0.68707,0.37414,0.37456,0.37488,3.3985e-06,0.74383,0.0059253,2.4825e-06,4.3146e-06
0.68788,0.37414,0.37456,0.37488,3.261e-06,0.74431,0.0054595,2.4688e-06,4.0532e-06
0.68869,0.37414,0.37456,0.37489,3.1291e-06,0.74477,0.0050126,2.4551e-06,3.8031e-06
0.68949,0.37414,0.37456,0.37489,3.0028e-06,0.7452,0.0045847,2.4412e-06,3.5643e-06
0.6903,0.37414,0.37456,0.3749,2.882e-06,0.74562,0.0041758,2.4273e-06,3.3368e-06
0.6911,0.37414,0.37456,0.3749,2.7669e-06,0.74602,0.0037859,2.4132e-06,3.1207e-06
0.69191,0.37414,0.37456,0.37491,2.6574e-06,0.7464,0.003415,2.3991e-06,2.9158e-06
0.69271,0.37414,0.37456,0.37491,2.5536e-06,0.74676,0.0030631,2.3848e-06,2.7223e-06
0.69352,0.37414,0.37456,0.37492,2.4553e-06,0.74711,0.0027303,2.3705e-06,2.5402e-06
0.69432,0.37414,0.37456,0.37492,2.3627e-06,0.74743,0.0024165,2.356e-06,2.3694e-06
0.69513,0.37414,0.37456,0.37493,2.2758e-06,0.74773,0.0021219,2.3415e-06,2.21e-06
0.69593,0.37414,0.37456,0.37493,2.1945e-06,0.74802,0.0018463,2.3269e-06,2.062e-06
0.69674,0.37414,0.37456,0.37494,2.1188e-06,0.74828,0.0015898,2.3122e-06,1.9253e-06
0.69755,0.37414,0.37456,0.37494,2.0488e-06,0.74853,0.0013525,2.2975e-06,1.8001e-06
0.69835,0.37414,0.37456,0.37495,1.9844e-06,0.74876,0.0011343,2.2826e-06,1.6862e-06
0.69916,0.37414,0.37456,0.37495,1.9257e-06,0.74897,0.00093532,2.2677e-06,1.5837e-06
0.69996,0.37414,0.37456,0.37496,1.8726e-06,0.74916,0.00075545,2.2527e-06,1.4926e-06
0.70077,0.37414,0.37456,0.37496,1.8252e-06,0.74933,0.00059476,2.2376e-06,1.4129e-06
0.70157,0.37414,0.37456,0.37497,1.7835e-06,0.74948,0.00045325,2.2224e-06,1.3446e-06
0.70238,0.37414,0.37456,0.37497,1.7474e-06,0.74961,0.00033092,2.2072e-06,1.2877e-06
0.70318,0.37414,0.37456,0.37498,1.7171e-06,0.74972,0.00022779,2.1919e-06,1.2422e-06
0.70399,0.37414,0.37456,0.37498,1.6923e-06,0.74982,0.00014385,2.1765e-06,1.2081e-06
0.7048,0.37414,0.37456,0.37499,1.6733e-06,0.74989,7.9117e-05,2.1611e-06,1.1855e-06
0.7056,0.37414,0.37456,0.37499,1.6599e-06,0.74995,3.359e-05,2.1457e-06,1.1742e-06
0.70641,0.37414,0.37456,0.37499,1.6522e-06,0.74998,7.2712e-06,2.1301e-06,1.1743e-06
0.70721,0.37414,0.37456,0.375,1.6502e-06,0.75,1.6216e-07,2.1145e-06,1.1859e-06
0.70802,0.37414,0.37456,0.375,1.6539e-06,0.75,1.2263e-05,2.0989e-06,1.2088e-06
0.70882,0.37414,0.37456,0.37501,1.6632e-06,0.74997,4.3574e-05,2.0832e-06,1.2432e-06
0.70963,0.37414,0.37456,0.37501,1.6782e-06,0.74993,9.4092e-05,2.0675e-06,1.2889e-06
0.71043,0.37414,0.37456,0.37502,1.6989e-06,0.74987,0.00016382,2.0517e-06,1.346e-06
0.71124,0.37414,0.37456,0.37502,1.7252e-06,0.74979,0.00025274,2.0358e-06,1.4146e-06
0.71204,0.37414,0.37456,0.37503,1.7572e-06,0.7497,0.00036086,2.02e-06,1.4945e-06
0.71285,0.37414,0.37456,0.37503,1.7949e-06,0.74958,0.00048818,2.0041e-06,1.5857e-06
0.71366,0.37414,0.37456,0.37504,1.8383e-06,0.74944,0.00063468,1.9881e-06,1.6884e-06
0.71446,0.37414,0.37456,0.37504,1.8873e-06,0.74928,0.00080035,1.9721e-06,1.8024e-06
0.71527,0.37414,0.37456,0.37505,1.9419e-06,0.74911,0.0009852,1.9561e-06,1.9278e-06
0.71607,0.37414,0.37456,0.37505,2.0023e-06,0.74892,0.0011892,1.9401e-06,2.0645e-06
0.71688,0.37414,0.37456,0.37506,2.0683e-06,0.7487,0.0014124,1.924e-06,2.2126e-06
0.71768,0.37414,0.37456,0.37506,2.1399e-06,0.74847,0.0016546,1.9079e-06,2.3719e-06
0.71849,0.37414,0.37456,0.37507,2.2172e-06,0.74822,0.0019161,1.8918e-06,2.5426e-06
0.71929,0.37414,0.37456,0.37507,2.3002e-06,0.74795,0.0021966,1.8757e-06,2.7247e-06
0.7201,0.37414,0.37456,0.37508,2.3887e-06,0.74766,0.0024962,1.8595e-06,2.918e-06
0.7209,0.37414,0.37456,0.37508,2.483e-06,0.74735,0.0028149,1.8433e-06,3.1226e-06
0.72171,0.37414,0.37456,0.37509,2.5828e-06,0.74702,0.0031527,1.8272e-06,3.3384e-06
0.72252,0.37414,0.37456,0.37509,2.6883e-06,0.74667,0.0035095,1.811e-06,3.5656e-06
0.72332,0.37414,0.37456,0.3751,2.7994e-06,0.7463,0.0038854,1.7948e-06,3.804e-06
0.72413,0.37414,0.37456,0.3751,2.9161e-06,0.74592,0.0042802,1.7786e-06,4.0536e-06
0.72493,0.37414,0.37456,0.3751,3.0384e-06,0.74552,0.0046941,1.7624e-06,4.3144e-06
0.72574,0.37414,0.37456,0.37511,3.1663e-06,0.74509,0.0051269,1.7462e-06,4.5865e-06
0.72654,0.37414,0.37456,0.37511,3.2998e-06,0.74465,0.0055787,1.73e-06,4.8697e-06
0.72735,0.37414,0.37456,0.37512,3.4389e-06,0.74419,0.0060494,1.7138e-06,5.1641e-06
0.72815,0.37414,0.37456,0.37512,3.5836e-06,0.74371,0.006539,1.6976e-06,5.4696e-06
0.72896,0.37414,0.37456,0.37513,3.7339e-06,0.74321,0.0070475,1.6814e-06,5.7863e-06
0.72976,0.37414,0.37456,0.37513,3.8897e-06,0.74269,0.0075748,1.6653e-06,6.1142e-06
0.73057,0.37414,0.37456,0.37514,4.0511e-06,0.74215,0.0081209,1.6491e-06,6.4531e-06
0.73138,0.37414,0.37456,0.37514,4.218e-06,0.7416,0.0086859,1.633e-06,6.8031e-06
0.73218,0.37414,0.37456,0.37515,4.3905e-06,0.74102,0.0092696,1.6169e-06,7.1642e-06
0.73299,0.37414,0.37456,0.37515,4.5685e-06,0.74043,0.009872,1.6008e-06,7.5363e-06
0.73379,0.37414,0.37456,0.37516,4.7521e-06,0.73982,0.010493,1.5847e-06,7.9194e-06
0.7346,0.37414,0.37456,0.37516,4.9411e-06,0.73919,0.011133,1.5687e-06,8.3135e-06
0.7354,0.37414,0.37456,0.37517,5.1357e-06,0.73854,0.011791,1.5527e-06,8.7186e-06
0.73621,0.37414,0.37456,0.37517,5.3357e-06,0.73787,0.012468,1.5367e-06,9.1347e-06
0.73701,0.37414,0.37456,0.37518,5.5412e-06,0.73719,0.013164,1.5208e-06,9.5617e-06
0.73782,0.37414,0.37456,0.37518,5.7522e-06,0.73648,0.013878,1.5049e-06,9.9996e-06
0.73863,0.37414,0.37456,0.37518,5.9687e-06,0.73576,0.014611,1.489e-06,1.0448e-05
0.73943,0.37414,0.37456,0.37519,6.1906e-06,0.73502,0.015362,1.4732e-06,1.0908e-05
0.74024,0.37414,0.37456,0.37519,6.418e-06,0.73426,0.016132,1.4575e-06,1.1379e-05
0.74104,0.37414,0.37456,0.3752,6.6508e-06,0.73348,0.01692,1.4417e-06,1.186e-05
0.74185,0.37414,0.37456,0.3752,6.889e-06,0.73268,0.017726,1.4261e-06,1.2352e-05
0.74265,0.37414,0.37456,0.37521,7.1326e-06,0.73186,0.01855,1.4104e-06,1.2855e-05
0.74346,0.37414,0.37456,0.37521,7.3816e-06,0.73103,0.019393,1.3949e-06,1.3368e-05
0.74426,0.37414,0.37456,0.37522,7.6359e-06,0.73018,0.020254,1.3794e-06,1.3893e-05
0.74507,0.37414,0.37456,0.37522,7.8957e-06,0.72931,0.021134,1.3639e-06,1.4427e-05
0.74587,0.37414,0.37456,0.37523,8.1608e-06,0.72842,0.022031,1.3486e-06,1.4973e-05
0.74668,0.37414,0.37456,0.37523,8.4312e-06,0.72751,0.022946,1.3332e-06,1.5529e-05
0.74749,0.37414,0.37456,0.37523,8.707e-06,0.72659,0.02388,1.318e-06,1.6096e-05
0.74829,0.37414,0.37456,0.37524,8.988e-06,0.72565,0.024831,1.3028e-06,1.6673e-05
0.7491,0.37414,0.37456,0.37524,9.2744e-06,0.72469,0.025801,1.2877e-06,1.7261e-05
0.7499,0.37414,0.37456,0.37525,9.566e-06,0.72371,0.026788,1.2727e-06,1.7859e-05
0.75071,0.37414,0.37456,0.37525,9.8629e-06,0.72271,0.027793,1.2577e-06,1.8468e-05
0.75151,0.37414,0.37456,0.37526,1.0165e-05,0.7217,0.028816,1.2429e-06,1.9087e-05
0.75232,0.37414,0.37455,0.37526,1.0472e-05,0.72067,0.029857,1.2281e-06,1.9717e-05
0.75312,0.37414,0.37455,0.37527,1.0785e-05,0.71962,0.030915,1.2134e-06,2.0357e-05
0.75393,0.37414,0.37455,0.37527,1.1103e-05,0.71855,0.031991,1.1988e-06,2.1007e-05
0.75473,0.37414,0.37455,0.37527,1.1426e-05,0.71746,0.033084,1.1842e-06,2.1668e-05
0.75554,0.37414,0.37455,0.37528,1.1754e-05,0.71636,0.034195,1.1698e-06,2.2338e-05
0.75635,0.37414,0.37455,0.37528,1.2087e-05,0.71524,0.035324,1.1555e-06,2.3019e-05
0.75715,0.37414,0.37455,0.37529,1.2426e-05,0.71411,0.03647,1.1412e-06,2.371e-05
0.75796,0.37414,0.37455,0.37529,1.2769e-05,0.71295,0.037633,1.1271e-06,2.4412e-05
0.75876,0.37414,0.37455,0.3753,1.3118e-05,0.71178,0.038814,1.1131e-06,2.5123e-05
0.75957,0.37414,0.37455,0.3753,1.3472e-05,0.71059,0.040011,1.0991e-06,2.5845e-05
0.76037,0.37414,0.37455,0.3753,1.3831e-05,0.70938,0.041226,1.0853e-06,2.6576e-05
0.76118,0.37414,0.37455,0.37531,1.4195e-05,0.70816,0.042458,1.0716e-06,2.7317e-05
0.76198,0.37414,0.37455,0.37531,1.4563e-05,0.70692,0.043707,1.058e-06,2.8069e-05
0.76279,0.37414,0.37455,0.37532,1.4937e-05,0.70566,0.044973,1.0445e-06,2.883e-05
0.7636,0.37414,0.37455,0.37532,1.5316e-05,0.70439,0.046256,1.0311e-06,2.9601e-05
0.7644,0.37414,0.37455,0.37533,1.57e-05,0.7031,0.047556,1.0179e-06,3.0382e-05
0.76521,0.37414,0.37455,0.37533,1.6089e-05,0.70179,0.048872,1.0047e-06,3.1173e-05
0.76601,0.37414,0.37455,0.37533,1.6483e-05,0.70046,0.050206,9.9171e-07,3.1974e-05
0.76682,0.37414,0.37455,0.37534,1.6881e-05,0.69912,0.051556,9.7883e-07,3.2784e-05
0.76762,0.37414,0.37455,0.37534,1.7285e-05,0.69776,0.052922,9.6607e-07,3.3604e-05
0.76843,0.37414,0.37455,0.37535,1.7693e-05,0.69639,0.054305,9.5343e-07,3.4433e-05
0.76923,0.37414,0.37455,0.37535,1.8107e-05,0.695,0.055704,9.4094e-07,3.5272e-05
0.77004,0.37414,0.37455,0.37535,1.8525e-05,0.69359,0.05712,9.2857e-07,3.6121e-05
0.77084,0.37414,0.37455,0.37536,1.8947e-05,0.69217,0.058552,9.1634e-07,3.6979e-05
0.77165,0.37414,0.37455,0.37536,1.9375e-05,0.69073,0.06,9.0425e-07,3.7846e-05
0.77246,0.37414,0.37455,0.37537,1.9808e-05,0.68927,0.061465,8.923e-07,3.8723e-05
0.77326,0.37414,0.37455,0.37537,2.0245e-05,0.6878,0.062945,8.8049e-07,3.9609e-05
0.77407,0.37414,0.37454,0.37538,2.0687e-05,0.68631,0.064441,8.6883e-07,4.0504e-05
0.77487,0.37414,0.37454,0.37538,2.1133e-05,0.6848,0.065954,8.5731e-07,4.1409e-05
0.77568,0.37414,0.37454,0.37538,2.1584e-05,0.68328,0.067482,8.4594e-07,4.2323e-05
0.77648,0.37414,0.37454,0.37539,2.204e-05,0.68175,0.069026,8.3472e-07,4.3246e-05
0.77729,0.37414,0.37454,0.37539,2.2501e-05,0.6802,0.070585,8.2365e-07,4.4178e-05
0.77809,0.37414,0.37454,0.37539,2.2966e-05,0.67863,0.072161,8.1273e-07,4.5119e-05
0.7789,0.37414,0.37454,0.3754,2.3436e-05,0.67705,0.073751,8.0198e-07,4.6069e-05
0.7797,0.37414,0.37454,0.3754,2.391e-05,0.67545,0.075357,7.9137e-07,4.7028e-05
0.78051,0.37414,0.37454,0.37541,2.4389e-05,0.67383,0.076979,7.8093e-07,4.7996e-05
0.78132,0.37414,0.37454,0.37541,2.4872e-05,0.6722,0.078616,7.7065e-07,4.8973e-05
0.78212,0.37414,0.37454,0.37541,2.536e-05,0.67056,0.080267,7.6053e-07,4.9959e-05
0.78293,0.37414,0.37454,0.37542,2.5852e-05,0.6689,0.081934,7.5058e-07,5.0953e-05
0.78373,0.37414,0.37454,0.37542,2.6348e-05,0.66723,0.083616,7.408e-07,5.1956e-05
0.78454,0.37414,0.37454,0.37543,2.6849e-05,0.66554,0.085313,7.3118e-07,5.2968e-05
0.78534,0.37414,0.37454,0.37543,2.7355e-05,0.66383,0.087025,7.2173e-07,5.3988e-05
0.78615,0.37414,0.37454,0.37543,2.7865e-05,0.66211,0.088752,7.1245e-07,5.5017e-05
0.78695,0.37414,0.37454,0.37544,2.8379e-05,0.66038,0.090493,7.0335e-07,5.6054e-05
0.78776,0.37414,0.37454,0.37544,2.8897e-05,0.65863,0.092249,6.9442e-07,5.71e-05
0.78856,0.37414,0.37454,0.37544,2.942e-05,0.65687,0.094019,6.8566e-07,5.8154e-05
0.78937,0.37414,0.37454,0.37545,2.9947e-05,0.65509,0.095804,6.7708e-07,5.9216e-05
0.79018,0.37414,0.37454,0.37545,3.0478e-05,0.6533,0.097603,6.6868e-07,6.0287e-05
0.79098,0.37414,0.37453,0.37545,3.1013e-05,0.65149,0.099416,6.6047e-07,6.1365e-05
0.79179,0.37414,0.37453,0.37546,3.1552e-05,0.64967,0.10124,6.5243e-07,6.2452e-05
0.79259,0.37414,0.37453,0.37546,3.2096e-05,0.64784,0.10308,6.4457e-07,6.3547e-05
0.7934,0.37414,0.37453,0.37546,3.2644e-05,0.64599,0.10494,6.369e-07,6.465e-05
0.7942,0.37414,0.37453,0.37547,3.3195e-05,0.64413,0.10681,6.2941e-07,6.5761e-05
0.79501,0.37414,0.37453,0.37547,3.3751e-05,0.64225,0.10869,6.2211e-07,6.688e-05
0.79581,0.37414,0.37453,0.37547,3.4311e-05,0.64036,0.11059,6.15e-07,6.8007e-05
0.79662,0.37414,0.37453,0.37548,3.4875e-05,0.63846,0.1125,6.0808e-07,6.9142e-05
0.79743,0.37414,0.37453,0.37548,3.5443e-05,0.63654,0.11442,6.0134e-07,7.0284e-05
0.79823,0.37414,0.37453,0.37549,3.6014e-05,0.63461,0.11636,5.948e-07,7.1434e-05
0.79904,0.37414,0.37453,0.37549,3.659e-05,0.63267,0.11831,5.8844e-07,7.2592e-05
0.79984,0.37414,0.37453,0.37549,3.717e-05,0.63071,0.12027,5.8228e-07,7.3757e-05
0.80065,0.37414,0.37453,0.37549,3.7753e-05,0.62874,0.12225,5.7631e-07,7.4929e-05
0.80145,0.37414,0.37453,0.3755,3.834e-05,0.62676,0.12424,5.7054e-07,7.611e-05
0.80226,0.37414,0.37453,0.3755,3.8931e-05,0.62476,0.12624,5.6496e-07,7.7297e-05
0.80306,0.37414,0.37453,0.3755,3.9526e-05,0.62276,0.12825,5.5958e-07,7.8492e-05
0.80387,0.37414,0.37453,0.37551,4.0124e-05,0.62073,0.13028,5.5439e-07,7.9694e-05
0.80467,0.37414,0.37453,0.37551,4.0726e-05,0.6187,0.13232,5.494e-07,8.0903e-05
0.80548,0.37414,0.37452,0.37551,4.1332e-05,0.61665,0.13437,5.446e-07,8.2119e-05
0.80629,0.37414,0.37452,0.37552,4.1941e-05,0.6146,0.13644,5.4001e-07,8.3343e-05
0.80709,0.37414,0.37452,0.37552,4.2554e-05,0.61252,0.13852,5.3561e-07,8.4573e-05
0.8079,0.37414,0.37452,0.37552,4.3171e-05,0.61044,0.1406,5.3141e-07,8.5811e-05
0.8087,0.37414,0.37452,0.37553,4.3791e-05,0.60835,0.14271,5.2741e-07,8.7055e-05
0.80951,0.37414,0.37452,0.37553,4.4415e-05,0.60624,0.14482,5.2361e-07,8.8306e-05
0.81031,0.37414,0.37452,0.37553,4.5042e-05,0.60412,0.14694,5.2001e-07,8.9564e-05
0.81112,0.37414,0.37452,0.37553,4.5672e-05,0.60199,0.14908,5.1661e-07,9.0828e-05
0.81192,0.37414,0.37452,0.37554,4.6306e-05,0.59985,0.15123,5.1341e-07,9.2099e-05
0.81273,0.37414,0.37452,0.37554,4.6944e-05,0.59769,0.15339,5.1041e-07,9.3377e-05
0.81353,0.37414,0.37452,0.37554,4.7584e-05,0.59553,0.15556,5.0761e-07,9.4661e-05
0.81434,0.37414,0.37452,0.37555,4.8228e-05,0.59335,0.15774,5.0502e-07,9.5951e-05
0.81515,0.37414,0.37452,0.37555,4.8875e-05,0.59117,0.15993,5.0262e-07,9.7248e-05
0.81595,0.37414,0.37452,0.37555,4.9526e-05,0.58897,0.16214,5.0042e-07,9.8551e-05
0.81676,0.37414,0.37452,0.37555,5.018e-05,0.58676,0.16435,4.9842e-07,9.9861e-05
0.81756,0.37414,0.37452,0.37556,5.0836e-05,0.58454,0.16658,4.9662e-07,0.00010118
0.81837,0.37414,0.37451,0.37556,5.1496e-05,0.58231,0.16881,4.9503e-07,0.0001025
0.81917,0.37414,0.37451,0.37556,5.216e-05,0.58006,0.17106,4.9363e-07,0.00010383
0.81998,0.37414,0.37451,0.37557,5.2826e-05,0.57781,0.17332,4.9243e-07,0.00010516
0.82078,0.37414,0.37451,0.37557,5.3495e-05,0.57555,0.17559,4.9143e-07,0.0001065
0.82159,0.37414,0.37451,0.37557,5.4167e-05,0.57327,0.17787,4.9063e-07,0.00010784
0.8224,0.37414,0.37451,0.37557,5.4842e-05,0.57099,0.18015,4.9003e-07,0.00010919
0.8232,0.37414,0.37451,0.37558,5.5521e-05,0.5687,0.18245,4.8962e-07,0.00011055
0.82401,0.37414,0.37451,0.37558,5.6202e-05,0.5664,0.18476,4.8941e-07,0.00011191
0.82481,0.37414,0.37451,0.37558,5.6885e-05,0.56408,0.18708,4.894e-07,0.00011328
0.82562,0.37414,0.37451,0.37558,5.7572e-05,0.56176,0.18941,4.8958e-07,0.00011465
0.82642,0.37414,0.37451,0.37558,5.8262e-05,0.55943,0.19174,4.8996e-07,0.00011603
0.82723,0.37414,0.37451,0.37559,5.8954e-05,0.55709,0.19409,4.9053e-07,0.00011742
0.82803,0.37414,0.37451,0.37559,5.9649e-05,0.55473,0.19644,4.9129e-07,0.00011881
0.82884,0.37414,0.37451,0.37559,6.0347e-05,0.55237,0.19881,4.9225e-07,0.0001202
0.82964,0.37414,0.37451,0.37559,6.1047e-05,0.55001,0.20118,4.9339e-07,0.0001216
0.83045,0.37414,0.3745,0.3756,6.175e-05,0.54763,0.20357,4.9473e-07,0.00012301
0.83126,0.37414,0.3745,0.3756,6.2456e-05,0.54524,0.20596,4.9626e-07,0.00012442
0.83206,0.37414,0.3745,0.3756,6.3164e-05,0.54284,0.20836,4.9797e-07,0.00012583
0.83287,0.37414,0.3745,0.3756,6.3874e-05,0.54044,0.21077,4.9987e-07,0.00012725
0.83367,0.37414,0.3745,0.3756,6.4587e-05,0.53803,0.21318,5.0196e-07,0.00012867
0.83448,0.37414,0.3745,0.37561,6.5303e-05,0.53561,0.21561,5.0423e-07,0.0001301
0.83528,0.37414,0.3745,0.37561,6.6021e-05,0.53318,0.21804,5.0668e-07,0.00013154
0.83609,0.37414,0.3745,0.37561,6.6741e-05,0.53074,0.22048,5.0932e-07,0.00013297
0.83689,0.37414,0.3745,0.37561,6.7464e-05,0.52829,0.22293,5.1213e-07,0.00013442
0.8377,0.37414,0.3745,0.37561,6.8189e-05,0.52584,0.22539,5.1513e-07,0.00013586
0.8385,0.37414,0.3745,0.37562,6.8916e-05,0.52338,0.22785,5.183e-07,0.00013731
0.83931,0.37414,0.3745,0.37562,6.9645e-05,0.52091,0.23033,5.2164e-07,0.00013877
0.84012,0.37414,0.3745,0.37562,7.0377e-05,0.51843,0.23281,5.2516e-07,0.00014023
0.84092,0.37414,0.3745,0.37562,7.111e-05,0.51595,0.23529,5.2885e-07,0.00014169
0.84173,0.37414,0.37449,0.37562,7.1846e-05,0.51346,0.23779,5.3272e-07,0.00014316
0.84253,0.37414,0.37449,0.37563,7.2584e-05,0.51096,0.24029,5.3675e-07,0.00014463
0.84334,0.37414,0.37449,0.37563,7.3324e-05,0.50846,0.2428,5.4095e-07,0.00014611
0.84414,0.37414,0.37449,0.37563,7.4066e-05,0.50594,0.24531,5.4531e-07,0.00014759
0.84495,0.37414,0.37449,0.37563,7.481e-05,0.50343,0.24784,5.4984e-07,0.00014907
0.84575,0.37414,0.37449,0.37563,7.5555e-05,0.5009,0.25036,5.5452e-07,0.00015056
0.84656,0.37414,0.37449,0.37563,7.6303e-05,0.49837,0.2529,5.5937e-07,0.00015205
0.84736,0.37414,0.37449,0.37564,7.7052e-05,0.49583,0.25544,5.6437e-07,0.00015354
0.84817,0.37414,0.37449,0.37564,7.7804e-05,0.49329,0.25799,5.6953e-07,0.00015504
0.84898,0.37414,0.37449,0.37564,7.8557e-05,0.49074,0.26054,5.7484e-07,0.00015654
0.84978,0.37414,0.37449,0.37564,7.9311e-05,0.48818,0.2631,5.803e-07,0.00015804
0.85059,0.37414,0.37449,0.37564,8.0068e-05,0.48562,0.26566,5.8591e-07,0.00015955
0.85139,0.37414,0.37449,0.37564,8.0826e-05,0.48305,0.26823,5.9167e-07,0.00016106
0.8522,0.37414,0.37449,0.37564,8.1585e-05,0.48048,0.27081,5.9757e-07,0.00016257
0.853,0.37414,0.37448,0.37565,8.2346e-05,0.4779,0.27339,6.0361e-07,0.00016409
0.85381,0.37414,0.37448,0.37565,8.3109e-05,0.47532,0.27597,6.0979e-07,0.00016561
0.85461,0.37414,0.37448,0.37565,8.3873e-05,0.47273,0.27857,6.161e-07,0.00016713
0.85542,0.37414,0.37448,0.37565,8.4639e-05,0.47014,0.28116,6.2255e-07,0.00016866
0.85623,0.37414,0.37448,0.37565,8.5406e-05,0.46754,0.28376,6.2914e-07,0.00017018
0.85703,0.37414,0.37448,0.37565,8.6174e-05,0.46493,0.28637,6.3585e-07,0.00017171
0.85784,0.37414,0.37448,0.37565,8.6944e-05,0.46233,0.28898,6.4269e-07,0.00017325
0.85864,0.37414,0.37448,0.37565,8.7715e-05,0.45971,0.29159,6.4965e-07,0.00017478
0.85945,0.37414,0.37448,0.37565,8.8488e-05,0.4571,0.29421,6.5673e-07,0.00017632
0.86025,0.37414,0.37448,0.37566,8.9261e-05,0.45448,0.29684,6.6393e-07,0.00017786
0.86106,0.37414,0.37448,0.37566,9.0036e-05,0.45185,0.29946,6.7125e-07,0.0001794
0.86186,0.37414,0.37448,0.37566,9.0811e-05,0.44922,0.30209,6.7868e-07,0.00018094
0.86267,0.37414,0.37448,0.37566,9.1588e-05,0.44659,0.30473,6.8623e-07,0.00018249
0.86347,0.37414,0.37447,0.37566,9.2366e-05,0.44395,0.30737,6.9388e-07,0.00018404
0.86428,0.37414,0.37447,0.37566,9.3145e-05,0.44131,0.31001,7.0163e-07,0.00018559
0.86509,0.37414,0.37447,0.37566,9.3925e-05,0.43867,0.31265,7.0949e-07,0.00018714
0.86589,0.37414,0.37447,0.37566,9.4706e-05,0.43602,0.3153,7.1744e-07,0.00018869
0.8667,0.37414,0.37447,0.37566,9.5488e-05,0.43337,0.31795,7.2549e-07,0.00019025
0.8675,0.37414,0.37447,0.37566,9.627e-05,0.43072,0.32061,7.3364e-07,0.00019181
0.86831,0.37414,0.37447,0.37566,9.7054e-05,0.42807,0.32326,7.4188e-07,0.00019337
0.86911,0.37414,0.37447,0.37567,9.7838e-05,0.42541,0.32592,7.502e-07,0.00019493
0.86992,0.37414,0.37447,0.37567,9.8623e-05,0.42275,0.32859,7.5861e-07,0.00019649
0.87072,0.37414,0.37447,0.37567,9.9408e-05,0.42008,0.33125,7.671e-07,0.00019805
0.87153,0.37414,0.37447,0.37567,0.00010019,0.41742,0.33392,7.7566e-07,0.00019961
0.87233,0.37414,0.37447,0.37567,0.00010098,0.41475,0.33659,7.8431e-07,0.00020118
0.87314,0.37414,0.37447,0.37567,0.00010177,0.41208,0.33926,7.9302e-07,0.00020274
0.87395,0.37414,0.37447,0.37567,0.00010256,0.40941,0.34193,8.0181e-07,0.00020431
0.87475,0.37414,0.37446,0.37567,0.00010335,0.40673,0.3446,8.1066e-07,0.00020588
0.87556,0.37414,0.37446,0.37567,0.00010413,0.40406,0.34728,8.1958e-07,0.00020745
0.87636,0.37414,0.37446,0.37567,0.00010492,0.40138,0.34996,8.2855e-07,0.00020902
0.87717,0.37414,0.37446,0.37567,0.00010571,0.3987,0.35264,8.3758e-07,0.00021059
0.87797,0.37414,0.37446,0.37567,0.0001065,0.39602,0.35532,8.4667e-07,0.00021216
0.87878,0.37414,0.37446,0.37567,0.00010729,0.39334,0.358,8.5581e-07,0.00021373
0.87958,0.37414,0.37446,0.37567,0.00010808,0.39066,0.36068,8.6499e-07,0.0002153
0.88039,0.37414,0.37446,0.37567,0.00010887,0.38798,0.36336,8.7422e-07,0.00021688
0.8812,0.37414,0.37446,0.37567,0.00010967,0.3853,0.36604,8.8349e-07,0.00021845
0.882,0.37414,0.37446,0.37567,0.00011046,0.38262,0.36873,8.928e-07,0.00022002
0.88281,0.37414,0.37446,0.37567,0.00011125,0.37993,0.37141,9.0214e-07,0.00022159
0.88361,0.37414,0.37446,0.37567,0.00011204,0.37725,0.37409,9.1152e-07,0.00022317
0.88442,0.37414,0.37446,0.37567,0.00011283,0.37456,0.37678,9.2092e-07,0.00022474
0.88522,0.37414,0.37445,0.37567,0.00011362,0.37188,0.37946,9.3035e-07,0.00022631
0.88603,0.37414,0.37445,0.37567,0.00011441,0.3692,0.38215,9.3981e-07,0.00022788
0.88683,0.37414,0.37445,0.37567,0.0001152,0.36651,0.38483,9.4928e-07,0.00022946
0.88764,0.37414,0.37445,0.37567,0.00011599,0.36383,0.38751,9.5877e-07,0.00023103
0.88844,0.37414,0.37445,0.37567,0.00011678,0.36115,0.39019,9.6827e-07,0.0002326
0.88925,0.37414,0.37445,0.37567,0.00011757,0.35847,0.39288,9.7778e-07,0.00023417
0.89006,0.37414,0.37445,0.37567,0.00011836,0.35578,0.39556,9.873e-07,0.00023574
0.89086,0.37414,0.37445,0.37567,0.00011915,0.3531,0.39823,9.9683e-07,0.00023731
0.89167,0.37414,0.37445,0.37567,0.00011994,0.35043,0.40091,1.0064e-06,0.00023888
0.89247,0.37414,0.37445,0.37567,0.00012073,0.34775,0.40359,1.0159e-06,0.00024045
0.89328,0.37414,0.37445,0.37567,0.00012152,0.34507,0.40627,1.0254e-06,0.00024202
0.89408,0.37414,0.37445,0.37567,0.00012231,0.3424,0.40894,1.0349e-06,0.00024358
0.89489,0.37414,0.37445,0.37567,0.0001231,0.33972,0.41161,1.0444e-06,0.00024515
0.89569,0.37414,0.37444,0.37567,0.00012388,0.33705,0.41428,1.0539e-06,0.00024671
0.8965,0.37414,0.37444,0.37567,0.00012467,0.33438,0.41695,1.0633e-06,0.00024828
0.8973,0.37414,0.37444,0.37567,0.00012546,0.33172,0.41962,1.0728e-06,0.00024984
0.89811,0.37414,0.37444,0.37567,0.00012624,0.32905,0.42228,1.0822e-06,0.0002514
0.89892,0.37414,0.37444,0.37567,0.00012703,0.32639,0.42494,1.0916e-06,0.00025296
0.89972,0.37414,0.37444,0.37566,0.00012781,0.32373,0.4276,1.101e-06,0.00025452
0.90053,0.37414,0.37444,0.37566,0.00012859,0.32107,0.43026,1.1103e-06,0.00025607
0.90133,0.37414,0.37444,0.37566,0.00012937,0.31842,0.43291,1.1196e-06,0.00025763
0.90214,0.37414,0.37444,0.37566,0.00013015,0.31577,0.43556,1.1289e-06,0.00025918
0.90294,0.37414,0.37444,0.37566,0.00013093,0.31312,0.43821,1.1381e-06,0.00026073
0.90375,0.37414,0.37444,0.37566,0.00013171,0.31047,0.44085,1.1473e-06,0.00026228
0.90455,0.37414,0.37444,0.37566,0.00013249,0.30783,0.44349,1.1564e-06,0.00026383
0.90536,0.37414,0.37444,0.37566,0.00013327,0.30519,0.44613,1.1655e-06,0.00026537
0.90617,0.37414,0.37443,0.37566,0.00013404,0.30255,0.44876,1.1745e-06,0.00026692
0.90697,0.37414,0.37443,0.37566,0.00013482,0.29992,0.45139,1.1835e-06,0.00026846
0.90778,0.37414,0.37443,0.37566,0.00013559,0.2973,0.45402,1.1925e-06,0.00026999
0.90858,0.37414,0.37443,0.37566,0.00013637,0.29467,0.45664,1.2013e-06,0.00027153
0.90939,0.37414,0.37443,0.37565,0.00013714,0.29205,0.45926,1.2101e-06,0.00027306
0.91019,0.37414,0.37443,0.37565,0.00013791,0.28944,0.46187,1.2189e-06,0.0002746
0.911,0.37414,0.37443,0.37565,0.00013868,0.28683,0.46448,1.2275e-06,0.00027612
0.9118,0.37414,0.37443,0.37565,0.00013944,0.28422,0.46708,1.2362e-06,0.00027765
0.91261,0.37414,0.37443,0.37565,0.00014021,0.28162,0.46968,1.2447e-06,0.00027917
0.91341,0.37414,0.37443,0.37565,0.00014097,0.27902,0.47228,1.2532e-06,0.00028069
0.91422,0.37414,0.37443,0.37565,0.00014174,0.27643,0.47487,1.2615e-06,0.00028221
0.91503,0.37414,0.37443,0.37565,0.0001425,0.27384,0.47745,1.2698e-06,0.00028373
0.91583,0.37414,0.37443,0.37564,0.00014326,0.27126,0.48003,1.2781e-06,0.00028524
0.91664,0.37414,0.37443,0.37564,0.00014402,0.26868,0.4826,1.2862e-06,0.00028675
0.91744,0.37414,0.37442,0.37564,0.00014477,0.26611,0.48517,1.2943e-06,0.00028825
0.91825,0.37414,0.37442,0.37564,0.00014553,0.26355,0.48773,1.3023e-06,0.00028975
0.91905,0.37414,0.37442,0.37564,0.00014628,0.26099,0.49029,1.3102e-06,0.00029125
0.91986,0.37414,0.37442,0.37564,0.00014703,0.25843,0.49284,1.318e-06,0.00029275
0.92066,0.37414,0.37442,0.37564,0.00014778,0.25588,0.49539,1.3257e-06,0.00029424
0.92147,0.37414,0.37442,0.37563,0.00014853,0.25334,0.49793,1.3333e-06,0.00029573
0.92227,0.37414,0.37442,0.37563,0.00014928,0.25081,0.50046,1.3408e-06,0.00029721
0.92308,0.37414,0.37442,0.37563,0.00015002,0.24828,0.50298,1.3482e-06,0.00029869
0.92389,0.37414,0.37442,0.37563,0.00015076,0.24575,0.5055,1.3555e-06,0.00030017
0.92469,0.37414,0.37442,0.37563,0.0001515,0.24324,0.50802,1.3627e-06,0.00030164
0.9255,0.37414,0.37442,0.37563,0.00015224,0.24073,0.51052,1.3699e-06,0.00030311
0.9263,0.37414,0.37442,0.37562,0.00015298,0.23823,0.51302,1.3769e-06,0.00030458
0.92711,0.37414,0.37442,0.37562,0.00015371,0.23573,0.51551,1.3838e-06,0.00030604
0.92791,0.37414,0.37441,0.37562,0.00015444,0.23324,0.518,1.3906e-06,0.0003075
0.92872,0.37414,0.37441,0.37562,0.00015517,0.23076,0.52048,1.3973e-06,0.00030895
0.92952,0.37414,0.37441,0.37562,0.0001559,0.22829,0.52295,1.4038e-06,0.0003104
0.93033,0.37414,0.37441,0.37562,0.00015663,0.22582,0.52541,1.4103e-06,0.00031184
0.93113,0.37414,0.37441,0.37561,0.00015735,0.22336,0.52786,1.4167e-06,0.00031328
0.93194,0.37414,0.37441,0.37561,0.00015807,0.22091,0.53031,1.4229e-06,0.00031472
0.93275,0.37414,0.37441,0.37561,0.00015879,0.21847,0.53275,1.429e-06,0.00031615
0.93355,0.37414,0.37441,0.37561,0.00015951,0.21603,0.53518,1.4351e-06,0.00031758
0.93436,0.37414,0.37441,0.37561,0.00016022,0.21361,0.5376,1.441e-06,0.000319
0.93516,0.37414,0.37441,0.3756,0.00016093,0.21119,0.54002,1.4467e-06,0.00032041
0.93597,0.37414,0.37441,0.3756,0.00016164,0.20878,0.54242,1.4524e-06,0.00032183
0.93677,0.37414,0.37441,0.3756,0.00016235,0.20638,0.54482,1.4579e-06,0.00032323
0.93758,0.37414,0.37441,0.3756,0.00016305,0.20398,0.54721,1.4634e-06,0.00032463
0.93838,0.37414,0.37441,0.37559,0.00016375,0.2016,0.54959,1.4687e-06,0.00032603
0.93919,0.37414,0.37441,0.37559,0.00016445,0.19922,0.55196,1.4738e-06,0.00032742
0.94,0.37414,0.3744,0.37559,0.00016514,0.19686,0.55432,1.4789e-06,0.00032881
0.9408,0.37414,0.3744,0.37559,0.00016584,0.1945,0.55667,1.4838e-06,0.00033019
0.94161,0.37414,0.3744,0.37559,0.00016653,0.19215,0.55902,1.4886e-06,0.00033157
0.94241,0.37414,0.3744,0.37558,0.00016721,0.18981,0.56135,1.4933e-06,0.00033294
0.94322,0.37414,0.3744,0.37558,0.0001679,0.18748,0.56368,1.4979e-06,0.0003343
0.94402,0.37414,0.3744,0.37558,0.00016858,0.18517,0.56599,1.5023e-06,0.00033566
0.94483,0.37414,0.3744,0.37558,0.00016926,0.18286,0.5683,1.5067e-06,0.00033701
0.94563,0.37414,0.3744,0.37557,0.00016994,0.18056,0.57059,1.5108e-06,0.00033836
0.94644,0.37414,0.3744,0.37557,0.00017061,0.17827,0.57288,1.5149e-06,0.0003397
0.94724,0.37414,0.3744,0.37557,0.00017128,0.17599,0.57515,1.5189e-06,0.00034104
0.94805,0.37414,0.3744,0.37557,0.00017195,0.17372,0.57742,1.5227e-06,0.00034237
0.94886,0.37414,0.3744,0.37556,0.00017261,0.17146,0.57967,1.5264e-06,0.00034369
0.94966,0.37414,0.3744,0.37556,0.00017327,0.16921,0.58191,1.5299e-06,0.00034501
0.95047,0.37414,0.3744,0.37556,0.00017393,0.16697,0.58415,1.5334e-06,0.00034632
0.95127,0.37414,0.3744,0.37555,0.00017458,0.16474,0.58637,1.5367e-06,0.00034763
0.95208,0.37414,0.37439,0.37555,0.00017523,0.16252,0.58858,1.5399e-06,0.00034893
0.95288,0.37414,0.37439,0.37555,0.00017588,0.16032,0.59078,1.543e-06,0.00035022
0.95369,0.37414,0.37439,0.37555,0.00017653,0.15812,0.59297,1.5459e-06,0.00035151
0.95449,0.37414,0.37439,0.37554,0.00017717,0.15594,0.59515,1.5488e-06,0.00035279
0.9553,0.37414,0.37439,0.37554,0.00017781,0.15377,0.59732,1.5515e-06,0.00035406
0.9561,0.37414,0.37439,0.37554,0.00017844,0.1516,0.59947,1.5541e-06,0.00035533
0.95691,0.37414,0.37439,0.37554,0.00017907,0.14945,0.60162,1.5565e-06,0.00035659
0.95772,0.37414,0.37439,0.37553,0.0001797,0.14732,0.60375,1.5589e-06,0.00035784
0.95852,0.37414,0.37439,0.37553,0.00018033,0.14519,0.60587,1.5611e-06,0.00035909
0.95933,0.37414,0.37439,0.37553,0.00018095,0.14307,0.60798,1.5632e-06,0.00036033
0.96013,0.37414,0.37439,0.37552,0.00018157,0.14097,0.61008,1.5652e-06,0.00036157
0.96094,0.37414,0.37439,0.37552,0.00018218,0.13888,0.61216,1.5671e-06,0.00036279
0.96174,0.37414,0.37439,0.37552,0.00018279,0.1368,0.61423,1.5688e-06,0.00036401
0.96255,0.37414,0.37439,0.37551,0.0001834,0.13473,0.61629,1.5705e-06,0.00036522
0.96335,0.37414,0.37439,0.37551,0.000184,0.13268,0.61834,1.572e-06,0.00036643
0.96416,0.37414,0.37439,0.37551,0.0001846,0.13064,0.62038,1.5734e-06,0.00036763
0.96497,0.37414,0.37439,0.37551,0.0001852,0.12861,0.6224,1.5747e-06,0.00036882
0.96577,0.37414,0.37438,0.3755,0.00018579,0.12659,0.62441,1.5759e-06,0.00037
0.96658,0.37414,0.37438,0.3755,0.00018638,0.12459,0.62641,1.577e-06,0.00037118
0.96738,0.37414,0.37438,0.3755,0.00018696,0.1226,0.6284,1.578e-06,0.00037234
0.96819,0.37414,0.37438,0.37549,0.00018754,0.12062,0.63037,1.5788e-06,0.0003735
0.96899,0.37414,0.37438,0.37549,0.00018812,0.11865,0.63233,1.5796e-06,0.00037466
0.9698,0.37414,0.37438,0.37549,0.00018869,0.1167,0.63427,1.5803e-06,0.0003758
0.9706,0.37414,0.37438,0.37548,0.00018926,0.11476,0.6362,1.5808e-06,0.00037694
0.97141,0.37414,0.37438,0.37548,0.00018983,0.11283,0.63812,1.5813e-06,0.00037807
0.97221,0.37414,0.37438,0.37548,0.00019039,0.11092,0.64003,1.5817e-06,0.00037919
0.97302,0.37414,0.37438,0.37547,0.00019094,0.10902,0.64192,1.5819e-06,0.00038031
0.97383,0.37414,0.37438,0.37547,0.0001915,0.10714,0.6438,1.5821e-06,0.00038141
0.97463,0.37414,0.37438,0.37547,0.00019205,0.10527,0.64566,1.5822e-06,0.00038251
0.97544,0.37414,0.37438,0.37546,0.00019259,0.10341,0.64752,1.5822e-06,0.0003836
0.97624,0.37414,0.37438,0.37546,0.00019313,0.10156,0.64935,1.5821e-06,0.00038468
0.97705,0.37414,0.37438,0.37545,0.00019367,0.099735,0.65117,1.5819e-06,0.00038576
0.97785,0.37414,0.37438,0.37545,0.0001942,0.097919,0.65298,1.5816e-06,0.00038682
0.97866,0.37414,0.37438,0.37545,0.00019473,0.096118,0.65478,1.5812e-06,0.00038788
0.97946,0.37414,0.37438,0.37544,0.00019526,0.094331,0.65656,1.5808e-06,0.00038893
0.98027,0.37414,0.37438,0.37544,0.00019578,0.092558,0.65832,1.5803e-06,0.00038997
0.98107,0.37414,0.37437,0.37544,0.00019629,0.090799,0.66007,1.5796e-06,0.000391
0.98188,0.37414,0.37437,0.37543,0.0001968,0.089056,0.66181,1.579e-06,0.00039203
0.98269,0.37414,0.37437,0.37543,0.00019731,0.087327,0.66353,1.5782e-06,0.00039304
0.98349,0.37414,0.37437,0.37543,0.00019781,0.085612,0.66524,1.5774e-06,0.00039405
0.9843,0.37414,0.37437,0.37542,0.00019831,0.083913,0.66693,1.5765e-06,0.00039505
0.9851,0.37414,0.37437,0.37542,0.00019881,0.082228,0.66861,1.5755e-06,0.00039603
0.98591,0.37414,0.37437,0.37541,0.00019929,0.080558,0.67027,1.5745e-06,0.00039701
0.98671,0.37414,0.37437,0.37541,0.00019978,0.078904,0.67192,1.5734e-06,0.00039799
0.98752,0.37414,0.37437,0.37541,0.00020026,0.077264,0.67355,1.5722e-06,0.00039895
0.98832,0.37414,0.37437,0.3754,0.00020074,0.07564,0.67517,1.571e-06,0.0003999
0.98913,0.37414,0.37437,0.3754,0.00020121,0.074031,0.67677,1.5697e-06,0.00040085
0.98993,0.37414,0.37437,0.3754,0.00020168,0.072438,0.67835,1.5684e-06,0.00040178
0.99074,0.37414,0.37437,0.37539,0.00020214,0.07086,0.67992,1.567e-06,0.00040271
0.99155,0.37414,0.37437,0.37539,0.0002026,0.069298,0.68148,1.5656e-06,0.00040363
0.99235,0.37414,0.37437,0.37538,0.00020305,0.067751,0.68302,1.5641e-06,0.00040453
0.99316,0.37414,0.37437,0.37538,0.0002035,0.06622,0.68454,1.5626e-06,0.00040543
0.99396,0.37414,0.37437,0.37538,0.00020394,0.064705,0.68605,1.5611e-06,0.00040632
0.99477,0.37414,0.37437,0.37537,0.00020438,0.063206,0.68754,1.5595e-06,0.0004072
0.99557,0.37414,0.37437,0.37537,0.00020482,0.061723,0.68901,1.5578e-06,0.00040807
0.99638,0.37414,0.37437,0.37536,0.00020525,0.060256,0.69047,1.5561e-06,0.00040894
0.99718,0.37414,0.37437,0.37536,0.00020567,0.058805,0.69191,1.5544e-06,0.00040979
0.99799,0.37414,0.37437,0.37536,0.00020609,0.05737,0.69334,1.5527e-06,0.00041063
0.9988,0.37414,0.37436,0.37535,0.00020651,0.055951,0.69475,1.5509e-06,0.00041146
0.9996,0.37414,0.37436,0.37535,0.00020692,0.054549,0.69615,1.5491e-06,0.00041229
1.0004,0.37414,0.37436,0.37534,0.00020732,0.053163,0.69752,1.5473e-06,0.0004131
1.0012,0.37414,0.37436,0.37534,0.00020772,0.051794,0.69888,1.5455e-06,0.0004139
1.002,0.37414,0.37436,0.37534,0.00020812,0.050441,0.70023,1.5436e-06,0.0004147
1.0028,0.37414,0.37436,0.37533,0.00020851,0.049105,0.70156,1.5418e-06,0.00041548
1.0036,0.37414,0.37436,0.37533,0.0002089,0.047785,0.70287,1.5399e-06,0.00041626
1.0044,0.37414,0.37436,0.37532,0.00020928,0.046483,0.70416,1.538e-06,0.00041702
1.0052,0.37414,0.37436,0.37532,0.00020966,0.045197,0.70544,1.5361e-06,0.00041778
1.006,0.37414,0.37436,0.37531,0.00021003,0.043928,0.7067,1.5342e-06,0.00041852
1.0069,0.37414,0.37436,0.37531,0.00021039,0.042676,0.70794,1.5323e-06,0.00041926
1.0077,0.37414,0.37436,0.37531,0.00021076,0.041441,0.70917,1.5304e-06,0.00041998
1.0085,0.37414,0.37436,0.3753,0.00021111,0.040223,0.71038,1.5285e-06,0.0004207
1.0093,0.37414,0.37436,0.3753,0.00021146,0.039022,0.71157,1.5266e-06,0.0004214
1.0101,0.37414,0.37436,0.37529,0.00021181,0.037839,0.71275,1.5247e-06,0.00042209
1.0109,0.37414,0.37436,0.37529,0.00021215,0.036672,0.7139,1.5229e-06,0.00042278
1.0117,0.37414,0.37436,0.37528,0.00021249,0.035523,0.71504,1.521e-06,0.00042345
1.0125,0.37414,0.37436,0.37528,0.00021282,0.034392,0.71617,1.5192e-06,0.00042412
1.0133,0.37414,0.37436,0.37528,0.00021314,0.033278,0.71727,1.5173e-06,0.00042477
1.0141,0.37414,0.37436,0.37527,0.00021346,0.032181,0.71836,1.5155e-06,0.00042541
1.0149,0.37414,0.37436,0.37527,0.00021378,0.031102,0.71943,1.5137e-06,0.00042605
1.0157,0.37414,0.37436,0.37526,0.00021409,0.030041,0.72048,1.512e-06,0.00042667
1.0165,0.37414,0.37436,0.37526,0.0002144,0.028997,0.72152,1.5103e-06,0.00042728
1.0173,0.37414,0.37436,0.37525,0.0002147,0.027971,0.72254,1.5086e-06,0.00042788
1.0181,0.37414,0.37436,0.37525,0.00021499,0.026963,0.72353,1.5069e-06,0.00042847
1.0189,0.37414,0.37436,0.37524,0.00021528,0.025972,0.72452,1.5053e-06,0.00042905
1.0197,0.37414,0.37436,0.37524,0.00021556,0.025,0.72548,1.5037e-06,0.00042962
1.0205,0.37414,0.37436,0.37524,0.00021584,0.024045,0.72643,1.5021e-06,0.00043018
1.0213,0.37414,0.37436,0.37523,0.00021612,0.023109,0.72735,1.5006e-06,0.00043073
1.0222,0.37414,0.37436,0.37523,0.00021638,0.02219,0.72826,1.4992e-06,0.00043127
1.023,0.37414,0.37435,0.37522,0.00021665,0.021289,0.72915,1.4977e-06,0.0004318
1.0238,0.37414,0.37435,0.37522,0.00021691,0.020407,0.73003,1.4964e-06,0.00043231
1.0246,0.37414,0.37435,0.37521,0.00021716,0.019543,0.73088,1.4951e-06,0.00043282
1.0254,0.37414,0.37435,0.37521,0.0002174,0.018697,0.73172,1.4938e-06,0.00043332
1.0262,0.37414,0.37435,0.3752,0.00021765,0.017869,0.73254,1.4926e-06,0.0004338
1.027,0.37414,0.37435,0.3752,0.00021788,0.017059,0.73334,1.4915e-06,0.00043427
1.0278,0.37414,0.37435,0.37519,0.00021811,0.016268,0.73412,1.4904e-06,0.00043474
1.0286,0.37414,0.37435,0.37519,0.00021834,0.015496,0.73488,1.4894e-06,0.00043519
1.0294,0.37414,0.37435,0.37519,0.00021856,0.014741,0.73563,1.4884e-06,0.00043563
1.0302,0.37414,0.37435,0.37518,0.00021877,0.014005,0.73636,1.4875e-06,0.00043606
1.031,0.37414,0.37435,0.37518,0.00021898,0.013288,0.73706,1.4867e-06,0.00043648
1.0318,0.37414,0.37435,0.37517,0.00021919,0.012589,0.73775,1.486e-06,0.00043689
1.0326,0.37414,0.37435,0.37517,0.00021938,0.011909,0.73842,1.4853e-06,0.00043728
1.0334,0.37414,0.37435,0.37516,0.00021958,0.011247,0.73908,1.4847e-06,0.00043767
1.0342,0.37414,0.37435,0.37516,0.00021976,0.010604,0.73971,1.4842e-06,0.00043804
1.035,0.37414,0.37435,0.37515,0.00021995,0.0099795,0.74033,1.4838e-06,0.00043841
1.0358,0.37414,0.37435,0.37515,0.00022012,0.0093737,0.74092,1.4834e-06,0.00043876
1.0367,0.37414,0.37435,0.37514,0.00022029,0.0087868,0.7415,1.4831e-06,0.0004391
1.0375,0.37414,0.37435,0.37514,0.00022046,0.0082185,0.74206,1.483e-06,0.00043943
1.0383,0.37414,0.37435,0.37513,0.00022062,0.0076691,0.7426,1.4829e-06,0.00043975
1.0391,0.37414,0.37435,0.37513,0.00022077,0.0071385,0.74312,1.4829e-06,0.00044006
1.0399,0.37414,0.37435,0.37512,0.00022092,0.0066267,0.74362,1.483e-06,0.00044036
1.0407,0.37414,0.37435,0.37512,0.00022106,0.0061338,0.74411,1.4831e-06,0.00044064
1.0415,0.37414,0.37435,0.37511,0.0002212,0.0056598,0.74457,1.4834e-06,0.00044092
1.0423,0.37414,0.37435,0.37511,0.00022133,0.0052047,0.74502,1.4838e-06,0.00044118
1.0431,0.37414,0.37435,0.37511,0.00022146,0.0047685,0.74544,1.4842e-06,0.00044144
1.0439,0.37414,0.37435,0.3751,0.00022158,0.0043514,0.74585,1.4848e-06,0.00044168
1.0447,0.37414,0.37435,0.3751,0.0002217,0.0039532,0.74624,1.4855e-06,0.00044191
1.0455,0.37414,0.37435,0.37509,0.00022181,0.003574,0.74661,1.4863e-06,0.00044213
1.0463,0.37414,0.37435,0.37509,0.00022191,0.0032138,0.74696,1.4871e-06,0.00044233
1.0471,0.37414,0.37435,0.37508,0.00022201,0.0028727,0.74729,1.4881e-06,0.00044253
1.0479,0.37414,0.37435,0.37508,0.0002221,0.0025507,0.7476,1.4892e-06,0.00044271
1.0487,0.37414,0.37435,0.37507,0.00022219,0.0022477,0.7479,1.4904e-06,0.00044289
1.0495,0.37414,0.37435,0.37507,0.00022227,0.0019638,0.74817,1.4917e-06,0.00044305
1.0503,0.37414,0.37435,0.37506,0.00022235,0.0016991,0.74843,1.4932e-06,0.0004432
1.0512,0.37414,0.37435,0.37506,0.00022242,0.0014534,0.74866,1.4947e-06,0.00044334
1.052,0.37414,0.37435,0.37505,0.00022248,0.0012269,0.74888,1.4963e-06,0.00044347
1.0528,0.37414,0.37435,0.37505,0.00022254,0.0010195,0.74908,1.4981e-06,0.00044358
1.0536,0.37414,0.37435,0.37504,0.00022259,0.00083135,0.74926,1.5e-06,0.00044369
1.0544,0.37414,0.37435,0.37504,0.00022264,0.00066231,0.74942,1.502e-06,0.00044378
1.0552,0.37414,0.37435,0.37503,0.00022268,0.00051245,0.74956,1.5041e-06,0.00044387
1.056,0.37414,0.37435,0.37503,0.00022272,0.00038178,0.74968,1.5063e-06,0.00044394
1.0568,0.37414,0.37435,0.37502,0.00022275,0.00027029,0.74978,1.5087e-06,0.000444
1.0576,0.37414,0.37435,0.37502,0.00022278,0.00017801,0.74986,1.5112e-06,0.00044404
1.0584,0.37414,0.37435,0.37501,0.0002228,0.00010492,0.74992,1.5138e-06,0.00044408
1.0592,0.37414,0.37435,0.37501,0.00022281,5.1035e-05,0.74997,1.5165e-06,0.00044411
1.06,0.37414,0.37435,0.37501,0.00022282,1.636e-05,0.74999,1.5194e-06,0.00044412
1.0608,0.37414,0.37435,0.375,0.00022282,8.941e-07,0.75,1.5223e-06,0.00044412
1.0616,0.37414,0.37435,0.375,0.00022282,4.6381e-06,0.74999,1.5254e-06,0.00044411
1.0624,0.37414,0.37435,0.37499,0.00022281,2.7592e-05,0.74995,1.5287e-06,0.00044409
1.0632,0.37414,0.37435,0.37499,0.0002228,6.9755e-05,0.7499,1.532e-06,0.00044406
1.064,0.37414,0.37435,0.37498,0.00022278,0.00013112,0.74983,1.5355e-06,0.00044402
1.0648,0.37414,0.37435,0.37498,0.00022275,0.0002117,0.74974,1.5391e-06,0.00044397
1.0657,0.37414,0.37435,0.37497,0.00022272,0.00031147,0.74963,1.5429e-06,0.0004439
1.0665,0.37414,0.37435,0.37497,0.00022268,0.00043043,0.7495,1.5467e-06,0.00044382
1.0673,0.37414,0.37435,0.37496,0.00022264,0.00056859,0.74936,1.5507e-06,0.00044373
1.0681,0.37414,0.37435,0.37496,0.00022259,0.00072592,0.74919,1.5549e-06,0.00044363
1.0689,0.37414,0.37435,0.37495,0.00022254,0.00090243,0.749,1.5591e-06,0.00044352
1.0697,0.37414,0.37435,0.37495,0.00022248,0.0010981,0.7488,1.5635e-06,0.0004434
1.0705,0.37414,0.37435,0.37494,0.00022242,0.0013129,0.74857,1.5681e-06,0.00044327
1.0713,0.37414,0.37435,0.37494,0.00022235,0.0015469,0.74833,1.5727e-06,0.00044312
1.0721,0.37414,0.37435,0.37493,0.00022227,0.0018,0.74807,1.5775e-06,0.00044296
1.0729,0.37414,0.37435,0.37493,0.00022219,0.0020722,0.74778,1.5825e-06,0.00044279
1.0737,0.37414,0.37435,0.37492,0.0002221,0.0023635,0.74748,1.5875e-06,0.00044262
1.0745,0.37414,0.37435,0.37492,0.00022201,0.0026739,0.74716,1.5927e-06,0.00044242
1.0753,0.37414,0.37435,0.37491,0.00022191,0.0030034,0.74682,1.598e-06,0.00044222
1.0761,0.37414,0.37435,0.37491,0.00022181,0.003352,0.74647,1.6035e-06,0.00044201
1.0769,0.37414,0.37435,0.3749,0.0002217,0.0037195,0.74609,1.6091e-06,0.00044178
1.0777,0.37414,0.37435,0.3749,0.00022158,0.0041061,0.74569,1.6148e-06,0.00044155
1.0785,0.37414,0.37435,0.3749,0.00022146,0.0045117,0.74528,1.6207e-06,0.0004413
1.0793,0.37414,0.37435,0.37489,0.00022133,0.0049363,0.74484,1.6267e-06,0.00044104
1.0801,0.37414,0.37435,0.37489,0.0002212,0.0053798,0.74439,1.6328e-06,0.00044077
1.081,0.37414,0.37435,0.37488,0.00022106,0.0058423,0.74392,1.639e-06,0.00044049
1.0818,0.37414,0.37435,0.37488,0.00022092,0.0063237,0.74343,1.6454e-06,0.0004402
1.0826,0.37414,0.37435,0.37487,0.00022077,0.0068239,0.74292,1.652e-06,0.00043989
1.0834,0.37414,0.37435,0.37487,0.00022062,0.0073431,0.74239,1.6586e-06,0.00043958
1.0842,0.37414,0.37435,0.37486,0.00022046,0.007881,0.74184,1.6654e-06,0.00043925
1.085,0.37414,0.37435,0.37486,0.00022029,0.0084378,0.74128,1.6723e-06,0.00043891
1.0858,0.37414,0.37435,0.37485,0.00022012,0.0090133,0.74069,1.6794e-06,0.00043857
1.0866,0.37414,0.37435,0.37485,0.00021995,0.0096076,0.74009,1.6866e-06,0.00043821
1.0874,0.37414,0.37435,0.37484,0.00021976,0.010221,0.73947,1.6939e-06,0.00043784
1.0882,0.37414,0.37435,0.37484,0.00021958,0.010852,0.73882,1.7013e-06,0.00043745
1.089,0.37414,0.37435,0.37483,0.00021938,0.011503,0.73817,1.7089e-06,0.00043706
1.0898,0.37414,0.37435,0.37483,0.00021919,0.012172,0.73749,1.7166e-06,0.00043666
1.0906,0.37414,0.37435,0.37482,0.00021898,0.012859,0.73679,1.7244e-06,0.00043624
1.0914,0.37414,0.37435,0.37482,0.00021877,0.013565,0.73607,1.7324e-06,0.00043582
1.0922,0.37414,0.37435,0.37482,0.00021856,0.01429,0.73534,1.7405e-06,0.00043538
1.093,0.37414,0.37435,0.37481,0.00021834,0.015033,0.73459,1.7487e-06,0.00043493
1.0938,0.37414,0.37435,0.37481,0.00021811,0.015795,0.73382,1.7571e-06,0.00043447
1.0946,0.37414,0.37435,0.3748,0.00021788,0.016575,0.73303,1.7655e-06,0.000434
1.0955,0.37414,0.37435,0.3748,0.00021765,0.017373,0.73222,1.7741e-06,0.00043352
1.0963,0.37414,0.37435,0.37479,0.00021741,0.018189,0.7314,1.7828e-06,0.00043303
1.0971,0.37414,0.37435,0.37479,0.00021716,0.019024,0.73055,1.7917e-06,0.00043253
1.0979,0.37414,0.37435,0.37478,0.00021691,0.019877,0.72969,1.8006e-06,0.00043201
1.0987,0.37414,0.37435,0.37478,0.00021665,0.020749,0.72881,1.8097e-06,0.00043149
1.0995,0.37414,0.37435,0.37477,0.00021639,0.021638,0.72791,1.8189e-06,0.00043095
1.1003,0.37414,0.37436,0.37477,0.00021612,0.022546,0.72699,1.8283e-06,0.00043041
1.1011,0.37414,0.37436,0.37477,0.00021585,0.023471,0.72606,1.8377e-06,0.00042985
1.1019,0.37414,0.37436,0.37476,0.00021557,0.024415,0.72511,1.8473e-06,0.00042929
1.1027,0.37414,0.37436,0.37476,0.00021528,0.025377,0.72414,1.857e-06,0.00042871
1.1035,0.37414,0.37436,0.37475,0.00021499,0.026356,0.72315,1.8668e-06,0.00042812
1.1043,0.37414,0.37436,0.37475,0.0002147,0.027354,0.72214,1.8767e-06,0.00042752
1.1051,0.37414,0.37436,0.37474,0.0002144,0.028369,0.72112,1.8867e-06,0.00042691
1.1059,0.37414,0.37436,0.37474,0.00021409,0.029402,0.72008,1.8968e-06,0.00042629
1.1067,0.37414,0.37436,0.37473,0.00021378,0.030452,0.71902,1.9071e-06,0.00042566
1.1075,0.37414,0.37436,0.37473,0.00021347,0.031521,0.71794,1.9175e-06,0.00042502
1.1083,0.37414,0.37436,0.37473,0.00021315,0.032607,0.71684,1.9279e-06,0.00042437
1.1091,0.37414,0.37436,0.37472,0.00021282,0.03371,0.71573,1.9385e-06,0.00042371
1.11,0.37414,0.37436,0.37472,0.00021249,0.034831,0.7146,1.9492e-06,0.00042303
1.1108,0.37414,0.37436,0.37471,0.00021216,0.035969,0.71346,1.96e-06,0.00042235
1.1116,0.37414,0.37436,0.37471,0.00021181,0.037125,0.71229,1.9709e-06,0.00042166
1.1124,0.37414,0.37436,0.3747,0.00021147,0.038298,0.71111,1.9819e-06,0.00042096
1.1132,0.37414,0.37436,0.3747,0.00021112,0.039488,0.70991,1.993e-06,0.00042024
1.114,0.37414,0.37436,0.37469,0.00021076,0.040696,0.70869,2.0042e-06,0.00041952
1.1148,0.37414,0.37436,0.37469,0.0002104,0.04192,0.70746,2.0155e-06,0.00041878
1.1156,0.37414,0.37436,0.37469,0.00021003,0.043162,0.70621,2.027e-06,0.00041804
1.1164,0.37414,0.37436,0.37468,0.00020966,0.04442,0.70494,2.0385e-06,0.00041729
1.1172,0.37414,0.37436,0.37468,0.00020929,0.045696,0.70366,2.0501e-06,0.00041652
1.118,0.37414,0.37436,0.37467,0.00020891,0.046988,0.70236,2.0618e-06,0.00041575
1.1188,0.37414,0.37436,0.37467,0.00020852,0.048298,0.70104,2.0736e-06,0.00041497
1.1196,0.37414,0.37436,0.37467,0.00020813,0.049624,0.69971,2.0854e-06,0.00041417
1.1204,0.37414,0.37436,0.37466,0.00020773,0.050966,0.69836,2.0974e-06,0.00041337
1.1212,0.37414,0.37436,0.37466,0.00020733,0.052326,0.69699,2.1095e-06,0.00041255
1.122,0.37414,0.37436,0.37465,0.00020693,0.053701,0.6956,2.1216e-06,0.00041173
1.1228,0.37414,0.37436,0.37465,0.00020652,0.055094,0.6942,2.1339e-06,0.0004109
1.1236,0.37414,0.37436,0.37464,0.0002061,0.056502,0.69279,2.1462e-06,0.00041006
1.1245,0.37414,0.37437,0.37464,0.00020568,0.057927,0.69135,2.1586e-06,0.0004092
1.1253,0.37414,0.37437,0.37464,0.00020526,0.059368,0.68991,2.1711e-06,0.00040834
1.1261,0.37414,0.37437,0.37463,0.00020483,0.060826,0.68844,2.1837e-06,0.00040747
1.1269,0.37414,0.37437,0.37463,0.00020439,0.062299,0.68696,2.1963e-06,0.00040659
1.1277,0.37414,0.37437,0.37462,0.00020395,0.063789,0.68546,2.209e-06,0.0004057
1.1285,0.37414,0.37437,0.37462,0.00020351,0.065294,0.68395,2.2218e-06,0.0004048
1.1293,0.37414,0.37437,0.37462,0.00020306,0.066815,0.68242,2.2347e-06,0.00040389
1.1301,0.37414,0.37437,0.37461,0.00020261,0.068352,0.68087,2.2477e-06,0.00040297
1.1309,0.37414,0.37437,0.37461,0.00020215,0.069905,0.67931,2.2607e-06,0.00040204
1.1317,0.37414,0.37437,0.3746,0.00020169,0.071473,0.67774,2.2738e-06,0.00040111
1.1325,0.37414,0.37437,0.3746,0.00020122,0.073057,0.67614,2.2869e-06,0.00040016
1.1333,0.37414,0.37437,0.3746,0.00020075,0.074657,0.67454,2.3001e-06,0.0003992
1.1341,0.37414,0.37437,0.37459,0.00020028,0.076272,0.67292,2.3134e-06,0.00039824
1.1349,0.37414,0.37437,0.37459,0.0001998,0.077902,0.67128,2.3268e-06,0.00039727
1.1357,0.37414,0.37437,0.37459,0.00019931,0.079547,0.66962,2.3402e-06,0.00039628
1.1365,0.37414,0.37437,0.37458,0.00019882,0.081207,0.66796,2.3537e-06,0.00039529
1.1373,0.37414,0.37437,0.37458,0.00019833,0.082883,0.66627,2.3672e-06,0.00039429
1.1381,0.37414,0.37437,0.37457,0.00019783,0.084573,0.66458,2.3808e-06,0.00039328
1.1389,0.37414,0.37437,0.37457,0.00019733,0.086279,0.66286,2.3944e-06,0.00039226
1.1398,0.37414,0.37437,0.37457,0.00019682,0.087999,0.66114,2.4081e-06,0.00039124
1.1406,0.37414,0.37437,0.37456,0.00019631,0.089734,0.65939,2.4218e-06,0.0003902
1.1414,0.37414,0.37437,0.37456,0.0001958,0.091483,0.65764,2.4356e-06,0.00038916
1.1422,0.37414,0.37437,0.37456,0.00019528,0.093247,0.65587,2.4495e-06,0.00038811
1.143,0.37414,0.37438,0.37455,0.00019475,0.095025,0.65408,2.4634e-06,0.00038704
1.1438,0.37414,0.37438,0.37455,0.00019423,0.096818,0.65228,2.4773e-06,0.00038597
1.1446,0.37414,0.37438,0.37455,0.00019369,0.098625,0.65047,2.4913e-06,0.0003849
1.1454,0.37414,0.37438,0.37454,0.00019316,0.10045,0.64864,2.5053e-06,0.00038381
1.1462,0.37414,0.37438,0.37454,0.00019262,0.10228,0.6468,2.5193e-06,0.00038272
1.147,0.37414,0.37438,0.37454,0.00019207,0.10413,0.64494,2.5334e-06,0.00038161
1.1478,0.37414,0.37438,0.37453,0.00019152,0.10599,0.64307,2.5475e-06,0.0003805
1.1486,0.37414,0.37438,0.37453,0.00019097,0.10787,0.64119,2.5617e-06,0.00037938
1.1494,0.37414,0.37438,0.37452,0.00019042,0.10976,0.63929,2.5759e-06,0.00037826
1.1502,0.37414,0.37438,0.37452,0.00018985,0.11167,0.63738,2.5901e-06,0.00037712
1.151,0.37414,0.37438,0.37452,0.00018929,0.11358,0.63545,2.6043e-06,0.00037598
1.1518,0.37414,0.37438,0.37451,0.00018872,0.11551,0.63352,2.6186e-06,0.00037483
1.1526,0.37414,0.37438,0.37451,0.00018815,0.11746,0.63156,2.6329e-06,0.00037367
1.1534,0.37414,0.37438,0.37451,0.00018757,0.11942,0.6296,2.6472e-06,0.0003725
1.1543,0.37414,0.37438,0.3745,0.00018699,0.12139,0.62762,2.6615e-06,0.00037133
1.1551,0.37414,0.37438,0.3745,0.00018641,0.12337,0.62563,2.6759e-06,0.00037014
1.1559,0.37414,0.37438,0.3745,0.00018582,0.12537,0.62363,2.6903e-06,0.00036895
1.1567,0.37414,0.37438,0.3745,0.00018523,0.12738,0.62162,2.7046e-06,0.00036776
1.1575,0.37414,0.37439,0.37449,0.00018464,0.1294,0.61959,2.719e-06,0.00036655
1.1583,0.37414,0.37439,0.37449,0.00018404,0.13143,0.61755,2.7335e-06,0.00036534
1.1591,0.37414,0.37439,0.37449,0.00018343,0.13348,0.61549,2.7479e-06,0.00036412
1.1599,0.37414,0.37439,0.37448,0.00018283,0.13554,0.61343,2.7623e-06,0.0003629
1.1607,0.37414,0.37439,0.37448,0.00018222,0.13761,0.61135,2.7767e-06,0.00036166
1.1615,0.37414,0.37439,0.37448,0.00018161,0.13969,0.60926,2.7912e-06,0.00036042
1.1623,0.37414,0.37439,0.37447,0.00018099,0.14179,0.60716,2.8056e-06,0.00035917
1.1631,0.37414,0.37439,0.37447,0.00018037,0.1439,0.60504,2.82e-06,0.00035792
1.1639,0.37414,0.37439,0.37447,0.00017975,0.14602,0.60292,2.8344e-06,0.00035666
1.1647,0.37414,0.37439,0.37446,0.00017912,0.14815,0.60078,2.8489e-06,0.00035539
1.1655,0.37414,0.37439,0.37446,0.00017849,0.15029,0.59863,2.8633e-06,0.00035411
1.1663,0.37414,0.37439,0.37446,0.00017785,0.15245,0.59647,2.8777e-06,0.00035283
1.1671,0.37414,0.37439,0.37446,0.00017722,0.15461,0.5943,2.8921e-06,0.00035154
1.1679,0.37414,0.37439,0.37445,0.00017658,0.15679,0.59212,2.9065e-06,0.00035025
1.1688,0.37414,0.37439,0.37445,0.00017593,0.15898,0.58992,2.9209e-06,0.00034894
1.1696,0.37414,0.37439,0.37445,0.00017529,0.16118,0.58772,2.9352e-06,0.00034764
1.1704,0.37414,0.37439,0.37445,0.00017463,0.16339,0.5855,2.9495e-06,0.00034632
1.1712,0.37414,0.3744,0.37444,0.00017398,0.16561,0.58328,2.9639e-06,0.000345
1.172,0.37414,0.3744,0.37444,0.00017332,0.16784,0.58104,2.9782e-06,0.00034367
1.1728,0.37414,0.3744,0.37444,0.00017267,0.17008,0.57879,2.9924e-06,0.00034234
1.1736,0.37414,0.3744,0.37443,0.000172,0.17234,0.57653,3.0067e-06,0.000341
1.1744,0.37414,0.3744,0.37443,0.00017134,0.1746,0.57427,3.0209e-06,0.00033965
1.1752,0.37414,0.3744,0.37443,0.00017067,0.17687,0.57199,3.0351e-06,0.0003383
1.176,0.37414,0.3744,0.37443,0.00017,0.17916,0.5697,3.0492e-06,0.00033694
1.1768,0.37414,0.3744,0.37442,0.00016932,0.18145,0.5674,3.0633e-06,0.00033558
1.1776,0.37414,0.3744,0.37442,0.00016864,0.18375,0.56509,3.0774e-06,0.00033421
1.1784,0.37414,0.3744,0.37442,0.00016796,0.18607,0.56277,3.0914e-06,0.00033283
1.1792,0.37414,0.3744,0.37442,0.00016728,0.18839,0.56044,3.1054e-06,0.00033145
1.18,0.37414,0.3744,0.37442,0.00016659,0.19072,0.55811,3.1194e-06,0.00033007
1.1808,0.37414,0.3744,0.37441,0.0001659,0.19307,0.55576,3.1333e-06,0.00032868
1.1816,0.37414,0.3744,0.37441,0.00016521,0.19542,0.5534,3.1472e-06,0.00032728
1.1824,0.37414,0.3744,0.37441,0.00016452,0.19778,0.55104,3.161e-06,0.00032588
1.1833,0.37414,0.37441,0.37441,0.00016382,0.20015,0.54866,3.1747e-06,0.00032447
1.1841,0.37414,0.37441,0.3744,0.00016312,0.20253,0.54628,3.1884e-06,0.00032305
1.1849,0.37414,0.37441,0.3744,0.00016242,0.20492,0.54389,3.2021e-06,0.00032164
1.1857,0.37414,0.37441,0.3744,0.00016171,0.20731,0.54149,3.2157e-06,0.00032021
1.1865,0.37414,0.37441,0.3744,0.00016101,0.20972,0.53908,3.2292e-06,0.00031878
1.1873,0.37414,0.37441,0.3744,0.0001603,0.21213,0.53666,3.2427e-06,0.00031735
1.1881,0.37414,0.37441,0.37439,0.00015959,0.21455,0.53423,3.2561e-06,0.00031591
1.1889,0.37414,0.37441,0.37439,0.00015887,0.21698,0.5318,3.2694e-06,0.00031447
1.1897,0.37414,0.37441,0.37439,0.00015815,0.21942,0.52936,3.2827e-06,0.00031302
1.1905,0.37414,0.37441,0.37439,0.00015743,0.22187,0.52691,3.2959e-06,0.00031157
1.1913,0.37414,0.37441,0.37439,0.00015671,0.22432,0.52445,3.3091e-06,0.00031012
1.1921,0.37414,0.37441,0.37438,0.00015599,0.22678,0.52198,3.3221e-06,0.00030865
1.1929,0.37414,0.37441,0.37438,0.00015526,0.22925,0.51951,3.3351e-06,0.00030719
1.1937,0.37414,0.37441,0.37438,0.00015453,0.23173,0.51703,3.348e-06,0.00030572
1.1945,0.37414,0.37441,0.37438,0.0001538,0.23421,0.51454,3.3608e-06,0.00030425
1.1953,0.37414,0.37442,0.37438,0.00015307,0.2367,0.51205,3.3735e-06,0.00030277
1.1961,0.37414,0.37442,0.37437,0.00015234,0.2392,0.50955,3.3862e-06,0.00030129
1.1969,0.37414,0.37442,0.37437,0.0001516,0.24171,0.50704,3.3988e-06,0.0002998
1.1977,0.37414,0.37442,0.37437,0.00015086,0.24422,0.50452,3.4112e-06,0.00029831
1.1986,0.37414,0.37442,0.37437,0.00015012,0.24674,0.502,3.4236e-06,0.00029682
1.1994,0.37414,0.37442,0.37437,0.00014938,0.24926,0.49947,3.4359e-06,0.00029532
1.2002,0.37414,0.37442,0.37437,0.00014863,0.25179,0.49694,3.4481e-06,0.00029382
1.201,0.37414,0.37442,0.37436,0.00014789,0.25433,0.4944,3.4602e-06,0.00029231
1.2018,0.37414,0.37442,0.37436,0.00014714,0.25688,0.49185,3.4722e-06,0.00029081
1.2026,0.37414,0.37442,0.37436,0.00014639,0.25943,0.4893,3.4841e-06,0.00028929
1.2034,0.37414,0.37442,0.37436,0.00014564,0.26198,0.48674,3.4959e-06,0.00028778
1.2042,0.37414,0.37442,0.37436,0.00014488,0.26455,0.48417,3.5075e-06,0.00028626
1.205,0.37414,0.37442,0.37436,0.00014413,0.26711,0.4816,3.5191e-06,0.00028474
1.2058,0.37414,0.37442,0.37436,0.00014337,0.26969,0.47902,3.5306e-06,0.00028321
1.2066,0.37414,0.37443,0.37435,0.00014261,0.27227,0.47644,3.5419e-06,0.00028169
1.2074,0.37414,0.37443,0.37435,0.00014185,0.27485,0.47386,3.5532e-06,0.00028016
1.2082,0.37414,0.37443,0.37435,0.00014109,0.27744,0.47127,3.5643e-06,0.00027862
1.209,0.37414,0.37443,0.37435,0.00014033,0.28003,0.46867,3.5753e-06,0.00027709
1.2098,0.37414,0.37443,0.37435,0.00013957,0.28263,0.46607,3.5861e-06,0.00027555
1.2106,0.37414,0.37443,0.37435,0.0001388,0.28523,0.46346,3.5969e-06,0.000274
1.2114,0.37414,0.37443,0.37435,0.00013803,0.28784,0.46085,3.6075e-06,0.00027246
1.2122,0.37414,0.37443,0.37435,0.00013727,0.29046,0.45824,3.618e-06,0.00027091
1.2131,0.37414,0.37443,0.37434,0.0001365,0.29307,0.45562,3.6284e-06,0.00026936
1.2139,0.37414,0.37443,0.37434,0.00013573,0.29569,0.45299,3.6386e-06,0.00026781
1.2147,0.37414,0.37443,0.37434,0.00013495,0.29832,0.45037,3.6487e-06,0.00026626
1.2155,0.37414,0.37443,0.37434,0.00013418,0.30095,0.44774,3.6587e-06,0.0002647
1.2163,0.37414,0.37443,0.37434,0.00013341,0.30358,0.4451,3.6685e-06,0.00026315
1.2171,0.37414,0.37444,0.37434,0.00013263,0.30622,0.44246,3.6782e-06,0.00026159
1.2179,0.37414,0.37444,0.37434,0.00013186,0.30886,0.43982,3.6877e-06,0.00026002
1.2187,0.37414,0.37444,0.37434,0.00013108,0.3115,0.43718,3.6971e-06,0.00025846
1.2195,0.37414,0.37444,0.37434,0.0001303,0.31415,0.43453,3.7063e-06,0.00025689
1.2203,0.37414,0.37444,0.37434,0.00012952,0.3168,0.43188,3.7154e-06,0.00025533
1.2211,0.37414,0.37444,0.37434,0.00012874,0.31945,0.42922,3.7244e-06,0.00025376
1.2219,0.37414,0.37444,0.37434,0.00012796,0.32211,0.42656,3.7332e-06,0.00025219
1.2227,0.37414,0.37444,0.37433,0.00012718,0.32477,0.4239,3.7418e-06,0.00025062
1.2235,0.37414,0.37444,0.37433,0.0001264,0.32743,0.42124,3.7503e-06,0.00024904
1.2243,0.37414,0.37444,0.37433,0.00012561,0.33009,0.41858,3.7586e-06,0.00024747
1.2251,0.37414,0.37444,0.37433,0.00012483,0.33276,0.41591,3.7668e-06,0.00024589
1.2259,0.37414,0.37444,0.37433,0.00012405,0.33542,0.41324,3.7748e-06,0.00024432
1.2267,0.37414,0.37444,0.37433,0.00012326,0.33809,0.41057,3.7826e-06,0.00024274
1.2276,0.37414,0.37444,0.37433,0.00012248,0.34077,0.4079,3.7903e-06,0.00024116
1.2284,0.37414,0.37445,0.37433,0.00012169,0.34344,0.40522,3.7978e-06,0.00023958
1.2292,0.37414,0.37445,0.37433,0.0001209,0.34612,0.40255,3.8051e-06,0.000238
1.23,0.37414,0.37445,0.37433,0.00012012,0.34879,0.39987,3.8123e-06,0.00023642
1.2308,0.37414,0.37445,0.37433,0.00011933,0.35147,0.39719,3.8192e-06,0.00023484
1.2316,0.37414,0.37445,0.37433,0.00011854,0.35415,0.39451,3.826e-06,0.00023326
1.2324,0.37414,0.37445,0.37433,0.00011775,0.35683,0.39183,3.8327e-06,0.00023168
1.2332,0.37414,0.37445,0.37433,0.00011697,0.35951,0.38915,3.8391e-06,0.00023009
1.234,0.37414,0.37445,0.37433,0.00011618,0.36219,0.38647,3.8454e-06,0.00022851
1.2348,0.37414,0.37445,0.37433,0.00011539,0.36488,0.38378,3.8514e-06,0.00022693
1.2356,0.37414,0.37445,0.37433,0.0001146,0.36756,0.3811,3.8573e-06,0.00022534
1.2364,0.37414,0.37445,0.37433,0.00011381,0.37024,0.37842,3.863e-06,0.00022376
1.2372,0.37414,0.37445,0.37433,0.00011302,0.37293,0.37573,3.8686e-06,0.00022218
1.238,0.37414,0.37445,0.37433,0.00011223,0.37561,0.37305,3.8739e-06,0.00022059
1.2388,0.37414,0.37446,0.37433,0.00011145,0.37829,0.37036,3.879e-06,0.00021901
1.2396,0.37414,0.37446,0.37433,0.00011066,0.38098,0.36768,3.884e-06,0.00021743
1.2404,0.37414,0.37446,0.37433,0.00010987,0.38366,0.365,3.8887e-06,0.00021585
1.2412,0.37414,0.37446,0.37433,0.00010908,0.38634,0.36231,3.8932e-06,0.00021427
1.2421,0.37414,0.37446,0.37433,0.00010829,0.38903,0.35963,3.8976e-06,0.00021268
1.2429,0.37414,0.37446,0.37433,0.0001075,0.39171,0.35695,3.9017e-06,0.0002111
1.2437,0.37414,0.37446,0.37433,0.00010672,0.39439,0.35427,3.9057e-06,0.00020952
1.2445,0.37414,0.37446,0.37433,0.00010593,0.39707,0.35159,3.9094e-06,0.00020795
1.2453,0.37414,0.37446,0.37433,0.00010514,0.39975,0.34891,3.913e-06,0.00020637
1.2461,0.37414,0.37446,0.37433,0.00010435,0.40243,0.34624,3.9163e-06,0.00020479
1.2469,0.37414,0.37446,0.37433,0.00010357,0.4051,0.34356,3.9194e-06,0.00020321
1.2477,0.37414,0.37446,0.37433,0.00010278,0.40778,0.34089,3.9223e-06,0.00020164
1.2485,0.37414,0.37446,0.37433,0.000102,0.41045,0.33822,3.925e-06,0.00020007
1.2493,0.37414,0.37447,0.37433,0.00010121,0.41312,0.33555,3.9275e-06,0.00019849
1.2501,0.37414,0.37447,0.37433,0.00010043,0.41579,0.33288,3.9298e-06,0.00019692
1.2509,0.37414,0.37447,0.37433,9.9642e-05,0.41846,0.33021,3.9318e-06,0.00019535
1.2517,0.37414,0.37447,0.37433,9.8859e-05,0.42112,0.32755,3.9337e-06,0.00019379
1.2525,0.37414,0.37447,0.37433,9.8077e-05,0.42378,0.32489,3.9353e-06,0.00019222
1.2533,0.37414,0.37447,0.37434,9.7295e-05,0.42644,0.32223,3.9367e-06,0.00019065
1.2541,0.37414,0.37447,0.37434,9.6515e-05,0.4291,0.31957,3.9379e-06,0.00018909
1.2549,0.37414,0.37447,0.37434,9.5735e-05,0.43176,0.31692,3.9389e-06,0.00018753
1.2557,0.37414,0.37447,0.37434,9.4955e-05,0.43441,0.31427,3.9396e-06,0.00018597
1.2565,0.37414,0.37447,0.37434,9.4177e-05,0.43706,0.31162,3.9401e-06,0.00018441
1.2574,0.37414,0.37447,0.37434,9.34e-05,0.4397,0.30898,3.9404e-06,0.00018286
1.2582,0.37414,0.37447,0.37434,9.2623e-05,0.44234,0.30634,3.9405e-06,0.00018131
1.259,0.37414,0.37447,0.37434,9.1848e-05,0.44498,0.3037,3.9404e-06,0.00017976
1.2598,0.37414,0.37448,0.37434,9.1074e-05,0.44762,0.30107,3.94e-06,0.00017821
1.2606,0.37414,0.37448,0.37434,9.0301e-05,0.45025,0.29844,3.9394e-06,0.00017666
1.2614,0.37414,0.37448,0.37434,8.9529e-05,0.45288,0.29581,3.9385e-06,0.00017512
1.2622,0.37414,0.37448,0.37434,8.8758e-05,0.4555,0.29319,3.9375e-06,0.00017358
1.263,0.37414,0.37448,0.37435,8.7988e-05,0.45812,0.29057,3.9362e-06,0.00017204
1.2638,0.37414,0.37448,0.37435,8.722e-05,0.46073,0.28796,3.9347e-06,0.00017051
1.2646,0.37414,0.37448,0.37435,8.6453e-05,0.46334,0.28535,3.9329e-06,0.00016897
1.2654,0.37414,0.37448,0.37435,8.5687e-05,0.46595,0.28275,3.9309e-06,0.00016744
1.2662,0.37414,0.37448,0.37435,8.4923e-05,0.46855,0.28015,3.9287e-06,0.00016592
1.267,0.37414,0.37448,0.37435,8.416e-05,0.47115,0.27756,3.9263e-06,0.00016439
1.2678,0.37414,0.37448,0.37435,8.3398e-05,0.47374,0.27497,3.9236e-06,0.00016287
1.2686,0.37414,0.37448,0.37435,8.2638e-05,0.47633,0.27238,3.9207e-06,0.00016136
1.2694,0.37414,0.37448,0.37436,8.188e-05,0.47891,0.2698,3.9175e-06,0.00015984
1.2702,0.37414,0.37448,0.37436,8.1123e-05,0.48148,0.26723,3.9142e-06,0.00015833
1.271,0.37414,0.37449,0.37436,8.0368e-05,0.48406,0.26466,3.9105e-06,0.00015683
1.2719,0.37414,0.37449,0.37436,7.9614e-05,0.48662,0.2621,3.9067e-06,0.00015532
1.2727,0.37414,0.37449,0.37436,7.8862e-05,0.48918,0.25954,3.9026e-06,0.00015382
1.2735,0.37414,0.37449,0.37436,7.8112e-05,0.49173,0.25699,3.8983e-06,0.00015233
1.2743,0.37414,0.37449,0.37436,7.7364e-05,0.49428,0.25445,3.8937e-06,0.00015083
1.2751,0.37414,0.37449,0.37437,7.6617e-05,0.49682,0.25191,3.889e-06,0.00014935
1.2759,0.37414,0.37449,0.37437,7.5872e-05,0.49936,0.24938,3.8839e-06,0.00014786
1.2767,0.37414,0.37449,0.37437,7.5129e-05,0.50189,0.24685,3.8787e-06,0.00014638
1.2775,0.37414,0.37449,0.37437,7.4388e-05,0.50441,0.24433,3.8732e-06,0.0001449
1.2783,0.37414,0.37449,0.37437,7.3649e-05,0.50692,0.24182,3.8675e-06,0.00014343
1.2791,0.37414,0.37449,0.37437,7.2912e-05,0.50943,0.23931,3.8615e-06,0.00014196
1.2799,0.37414,0.37449,0.37438,7.2177e-05,0.51194,0.23682,3.8553e-06,0.0001405
1.2807,0.37414,0.37449,0.37438,7.1445e-05,0.51443,0.23432,3.8489e-06,0.00013904
1.2815,0.37414,0.37449,0.37438,7.0714e-05,0.51692,0.23184,3.8422e-06,0.00013759
1.2823,0.37414,0.3745,0.37438,6.9985e-05,0.5194,0.22936,3.8353e-06,0.00013613
1.2831,0.37414,0.3745,0.37438,6.9259e-05,0.52187,0.22689,3.8282e-06,0.00013469
1.2839,0.37414,0.3745,0.37438,6.8534e-05,0.52434,0.22443,3.8208e-06,0.00013325
1.2847,0.37414,0.3745,0.37439,6.7812e-05,0.5268,0.22198,3.8133e-06,0.00013181
1.2855,0.37414,0.3745,0.37439,6.7093e-05,0.52925,0.21953,3.8054e-06,0.00013038
1.2864,0.37414,0.3745,0.37439,6.6375e-05,0.53169,0.21709,3.7974e-06,0.00012895
1.2872,0.37414,0.3745,0.37439,6.566e-05,0.53412,0.21466,3.7891e-06,0.00012753
1.288,0.37414,0.3745,0.37439,6.4948e-05,0.53655,0.21224,3.7806e-06,0.00012611
1.2888,0.37414,0.3745,0.3744,6.4237e-05,0.53897,0.20983,3.7719e-06,0.0001247
1.2896,0.37414,0.3745,0.3744,6.353e-05,0.54138,0.20742,3.7629e-06,0.0001233
1.2904,0.37414,0.3745,0.3744,6.2825e-05,0.54378,0.20502,3.7537e-06,0.0001219
1.2912,0.37414,0.3745,0.3744,6.2122e-05,0.54617,0.20264,3.7443e-06,0.0001205
1.292,0.37414,0.3745,0.37441,6.1422e-05,0.54856,0.20026,3.7347e-06,0.00011911
1.2928,0.37414,0.3745,0.37441,6.0724e-05,0.55093,0.19789,3.7249e-06,0.00011772
1.2936,0.37414,0.37451,0.37441,6.003e-05,0.5533,0.19552,3.7148e-06,0.00011634
1.2944,0.37414,0.37451,0.37441,5.9338e-05,0.55565,0.19317,3.7045e-06,0.00011497
1.2952,0.37414,0.37451,0.37441,5.8648e-05,0.558,0.19083,3.694e-06,0.0001136
1.296,0.37414,0.37451,0.37442,5.7962e-05,0.56034,0.1885,3.6833e-06,0.00011224
1.2968,0.37414,0.37451,0.37442,5.7278e-05,0.56267,0.18617,3.6723e-06,0.00011088
1.2976,0.37414,0.37451,0.37442,5.6597e-05,0.56499,0.18386,3.6612e-06,0.00010953
1.2984,0.37414,0.37451,0.37442,5.5919e-05,0.56729,0.18155,3.6498e-06,0.00010819
1.2992,0.37414,0.37451,0.37443,5.5244e-05,0.56959,0.17926,3.6382e-06,0.00010685
1.3,0.37414,0.37451,0.37443,5.4572e-05,0.57188,0.17698,3.6265e-06,0.00010552
1.3009,0.37414,0.37451,0.37443,5.3902e-05,0.57416,0.1747,3.6145e-06,0.00010419
1.3017,0.37414,0.37451,0.37443,5.3236e-05,0.57643,0.17244,3.6023e-06,0.00010287
1.3025,0.37414,0.37451,0.37444,5.2573e-05,0.57869,0.17018,3.5899e-06,0.00010156
1.3033,0.37414,0.37451,0.37444,5.1913e-05,0.58094,0.16794,3.5773e-06,0.00010025
1.3041,0.37414,0.37451,0.37444,5.1256e-05,0.58318,0.16571,3.5645e-06,9.8947e-05
1.3049,0.37414,0.37451,0.37445,5.0602e-05,0.5854,0.16349,3.5515e-06,9.7653e-05
1.3057,0.37414,0.37452,0.37445,4.9951e-05,0.58762,0.16128,3.5383e-06,9.6364e-05
1.3065,0.37414,0.37452,0.37445,4.9304e-05,0.58982,0.15908,3.5249e-06,9.5083e-05
1.3073,0.37414,0.37452,0.37445,4.866e-05,0.59202,0.15689,3.5113e-06,9.3808e-05
1.3081,0.37414,0.37452,0.37446,4.8019e-05,0.5942,0.15471,3.4976e-06,9.254e-05
1.3089,0.37414,0.37452,0.37446,4.7381e-05,0.59637,0.15254,3.4836e-06,9.1279e-05
1.3097,0.37414,0.37452,0.37446,4.6747e-05,0.59854,0.15039,3.4695e-06,9.0024e-05
1.3105,0.37414,0.37452,0.37446,4.6116e-05,0.60068,0.14825,3.4552e-06,8.8777e-05
1.3113,0.37414,0.37452,0.37447,4.5488e-05,0.60282,0.14611,3.4407e-06,8.7536e-05
1.3121,0.37414,0.37452,0.37447,4.4864e-05,0.60495,0.14399,3.426e-06,8.6303e-05
1.3129,0.37414,0.37452,0.37447,4.4244e-05,0.60706,0.14188,3.4111e-06,8.5076e-05
1.3137,0.37414,0.37452,0.37448,4.3627e-05,0.60916,0.13979,3.3961e-06,8.3857e-05
1.3145,0.37414,0.37452,0.37448,4.3013e-05,0.61126,0.1377,3.3809e-06,8.2645e-05
1.3153,0.37414,0.37452,0.37448,4.2403e-05,0.61333,0.13563,3.3655e-06,8.1441e-05
1.3162,0.37414,0.37452,0.37449,4.1797e-05,0.6154,0.13357,3.35e-06,8.0243e-05
1.317,0.37414,0.37452,0.37449,4.1194e-05,0.61745,0.13152,3.3343e-06,7.9053e-05
1.3178,0.37414,0.37452,0.37449,4.0595e-05,0.61949,0.12949,3.3185e-06,7.7871e-05
1.3186,0.37414,0.37452,0.3745,3.9999e-05,0.62152,0.12747,3.3025e-06,7.6696e-05
1.3194,0.37414,0.37453,0.3745,3.9408e-05,0.62354,0.12546,3.2863e-06,7.5529e-05
1.3202,0.37414,0.37453,0.3745,3.882e-05,0.62554,0.12346,3.27e-06,7.437e-05
1.321,0.37414,0.37453,0.3745,3.8236e-05,0.62753,0.12148,3.2536e-06,7.3218e-05
1.3218,0.37414,0.37453,0.37451,3.7655e-05,0.62951,0.1195,3.237e-06,7.2074e-05
1.3226,0.37414,0.37453,0.37451,3.7079e-05,0.63148,0.11755,3.2202e-06,7.0937e-05
1.3234,0.37414,0.37453,0.37451,3.6506e-05,0.63343,0.1156,3.2034e-06,6.9809e-05
1.3242,0.37414,0.37453,0.37452,3.5938e-05,0.63537,0.11367,3.1863e-06,6.8689e-05
1.325,0.37414,0.37453,0.37452,3.5373e-05,0.63729,0.11175,3.1692e-06,6.7576e-05
1.3258,0.37414,0.37453,0.37452,3.4812e-05,0.6392,0.10985,3.1519e-06,6.6472e-05
1.3266,0.37414,0.37453,0.37453,3.4255e-05,0.6411,0.10796,3.1345e-06,6.5376e-05
1.3274,0.37414,0.37453,0.37453,3.3702e-05,0.64298,0.10608,3.117e-06,6.4288e-05
1.3282,0.37414,0.37453,0.37453,3.3153e-05,0.64486,0.10421,3.0994e-06,6.3208e-05
1.329,0.37414,0.37453,0.37454,3.2609e-05,0.64671,0.10236,3.0816e-06,6.2136e-05
1.3298,0.37414,0.37453,0.37454,3.2068e-05,0.64855,0.10053,3.0637e-06,6.1073e-05
1.3307,0.37414,0.37453,0.37455,3.1532e-05,0.65038,0.098707,3.0458e-06,6.0018e-05
1.3315,0.37414,0.37453,0.37455,3.0999e-05,0.6522,0.0969,3.0277e-06,5.8971e-05
1.3323,0.37414,0.37453,0.37455,3.0471e-05,0.654,0.095106,3.0095e-06,5.7933e-05
1.3331,0.37414,0.37453,0.37456,2.9947e-05,0.65579,0.093327,2.9912e-06,5.6904e-05
1.3339,0.37414,0.37454,0.37456,2.9428e-05,0.65756,0.091563,2.9728e-06,5.5883e-05
1.3347,0.37414,0.37454,0.37456,2.8912e-05,0.65931,0.089812,2.9544e-06,5.487e-05
1.3355,0.37414,0.37454,0.37457,2.8401e-05,0.66106,0.088077,2.9358e-06,5.3867e-05
1.3363,0.37414,0.37454,0.37457,2.7894e-05,0.66279,0.086356,2.9172e-06,5.2872e-05
1.3371,0.37414,0.37454,0.37457,2.7392e-05,0.6645,0.08465,2.8984e-06,5.1886e-05
1.3379,0.37414,0.37454,0.37458,2.6894e-05,0.6662,0.082959,2.8796e-06,5.0908e-05
1.3387,0.37414,0.37454,0.37458,2.64e-05,0.66788,0.081283,2.8608e-06,4.994e-05
1.3395,0.37414,0.37454,0.37459,2.5911e-05,0.66955,0.079622,2.8418e-06,4.898e-05
1.3403,0.37414,0.37454,0.37459,2.5426e-05,0.6712,0.077976,2.8228e-06,4.803e-05
1.3411,0.37414,0.37454,0.37459,2.4946e-05,0.67284,0.076345,2.8037e-06,4.7088e-05
1.3419,0.37414,0.37454,0.3746,2.447e-05,0.67446,0.074729,2.7846e-06,4.6155e-05
1.3427,0.37414,0.37454,0.3746,2.3999e-05,0.67607,0.073129,2.7654e-06,4.5232e-05
1.3435,0.37414,0.37454,0.3746,2.3532e-05,0.67766,0.071545,2.7462e-06,4.4318e-05
1.3443,0.37414,0.37454,0.37461,2.307e-05,0.67924,0.069976,2.7269e-06,4.3413e-05
1.3452,0.37414,0.37454,0.37461,2.2612e-05,0.6808,0.068422,2.7076e-06,4.2517e-05
1.346,0.37414,0.37454,0.37462,2.2159e-05,0.68235,0.066884,2.6882e-06,4.163e-05
1.3468,0.37414,0.37454,0.37462,2.1711e-05,0.68388,0.065362,2.6688e-06,4.0753e-05
1.3476,0.37414,0.37454,0.37462,2.1267e-05,0.68539,0.063856,2.6494e-06,3.9885e-05
1.3484,0.37414,0.37454,0.37463,2.0828e-05,0.68689,0.062366,2.6299e-06,3.9026e-05
1.3492,0.37414,0.37454,0.37463,2.0394e-05,0.68837,0.060892,2.6104e-06,3.8177e-05
1.35,0.37414,0.37454,0.37464,1.9964e-05,0.68984,0.059434,2.5909e-06,3.7338e-05
1.3508,0.37414,0.37454,0.37464,1.9539e-05,0.69129,0.057992,2.5714e-06,3.6507e-05
1.3516,0.37414,0.37455,0.37464,1.9119e-05,0.69272,0.056566,2.5519e-06,3.5687e-05
1.3524,0.37414,0.37455,0.37465,1.8704e-05,0.69414,0.055157,2.5323e-06,3.4876e-05
1.3532,0.37414,0.37455,0.37465,1.8294e-05,0.69554,0.053764,2.5128e-06,3.4075e-05
1.354,0.37414,0.37455,0.37466,1.7888e-05,0.69693,0.052387,2.4932e-06,3.3283e-05
1.3548,0.37414,0.37455,0.37466,1.7487e-05,0.69829,0.051027,2.4737e-06,3.2501e-05
1.3556,0.37414,0.37455,0.37467,1.7092e-05,0.69965,0.049684,2.4541e-06,3.1729e-05
1.3564,0.37414,0.37455,0.37467,1.6701e-05,0.70098,0.048357,2.4346e-06,3.0967e-05
1.3572,0.37414,0.37455,0.37467,1.6315e-05,0.7023,0.047047,2.4151e-06,3.0214e-05
1.358,0.37414,0.37455,0.37468,1.5934e-05,0.7036,0.045754,2.3956e-06,2.9472e-05
1.3588,0.37414,0.37455,0.37468,1.5557e-05,0.70489,0.044478,2.3761e-06,2.8739e-05
1.3597,0.37414,0.37455,0.37469,1.5186e-05,0.70615,0.043218,2.3567e-06,2.8016e-05
1.3605,0.37414,0.37455,0.37469,1.482e-05,0.7074,0.041976,2.3372e-06,2.7303e-05
1.3613,0.37414,0.37455,0.37469,1.4459e-05,0.70864,0.040751,2.3179e-06,2.66e-05
1.3621,0.37414,0.37455,0.3747,1.4103e-05,0.70986,0.039542,2.2985e-06,2.5907e-05
1.3629,0.37414,0.37455,0.3747,1.3752e-05,0.71106,0.038351,2.2792e-06,2.5225e-05
1.3637,0.37414,0.37455,0.37471,1.3406e-05,0.71224,0.037178,2.2599e-06,2.4552e-05
1.3645,0.37414,0.37455,0.37471,1.3065e-05,0.7134,0.036021,2.2407e-06,2.389e-05
1.3653,0.37414,0.37455,0.37472,1.2729e-05,0.71455,0.034882,2.2215e-06,2.3237e-05
1.3661,0.37414,0.37455,0.37472,1.2399e-05,0.71568,0.03376,2.2024e-06,2.2595e-05
1.3669,0.37414,0.37455,0.37473,1.2073e-05,0.71679,0.032656,2.1834e-06,2.1963e-05
1.3677,0.37414,0.37455,0.37473,1.1753e-05,0.71789,0.031569,2.1644e-06,2.1341e-05
1.3685,0.37414,0.37455,0.37473,1.1438e-05,0.71897,0.0305,2.1455e-06,2.073e-05
1.3693,0.37414,0.37455,0.37474,1.1128e-05,0.72003,0.029449,2.1266e-06,2.0129e-05
1.3701,0.37414,0.37455,0.37474,1.0823e-05,0.72107,0.028415,2.1079e-06,1.9538e-05
1.3709,0.37414,0.37455,0.37475,1.0524e-05,0.7221,0.027399,2.0892e-06,1.8958e-05
1.3717,0.37414,0.37455,0.37475,1.0229e-05,0.7231,0.026401,2.0705e-06,1.8388e-05
1.3725,0.37414,0.37455,0.37476,9.9403e-06,0.72409,0.025421,2.052e-06,1.7829e-05
1.3733,0.37414,0.37455,0.37476,9.6565e-06,0.72506,0.024458,2.0336e-06,1.7279e-05
1.3741,0.37414,0.37455,0.37477,9.378e-06,0.72602,0.023514,2.0152e-06,1.6741e-05
1.375,0.37414,0.37456,0.37477,9.1049e-06,0.72695,0.022587,1.9969e-06,1.6213e-05
1.3758,0.37414,0.37456,0.37477,8.837e-06,0.72787,0.021679,1.9788e-06,1.5695e-05
1.3766,0.37414,0.37456,0.37478,8.5745e-06,0.72877,0.020789,1.9607e-06,1.5188e-05
1.3774,0.37414,0.37456,0.37478,8.3173e-06,0.72965,0.019917,1.9428e-06,1.4692e-05
1.3782,0.37414,0.37456,0.37479,8.0654e-06,0.73051,0.019063,1.9249e-06,1.4206e-05
1.379,0.37414,0.37456,0.37479,7.819e-06,0.73136,0.018227,1.9072e-06,1.3731e-05
1.3798,0.37414,0.37456,0.3748,7.5779e-06,0.73218,0.017409,1.8896e-06,1.3266e-05
1.3806,0.37414,0.37456,0.3748,7.3422e-06,0.73299,0.01661,1.872e-06,1.2812e-05
1.3814,0.37414,0.37456,0.37481,7.1119e-06,0.73378,0.015829,1.8547e-06,1.2369e-05
1.3822,0.37414,0.37456,0.37481,6.887e-06,0.73455,0.015067,1.8374e-06,1.1937e-05
1.383,0.37414,0.37456,0.37482,6.6676e-06,0.73531,0.014323,1.8203e-06,1.1515e-05
1.3838,0.37414,0.37456,0.37482,6.4536e-06,0.73604,0.013598,1.8033e-06,1.1104e-05
1.3846,0.37414,0.37456,0.37482,6.245e-06,0.73676,0.012891,1.7864e-06,1.0704e-05
1.3854,0.37414,0.37456,0.37483,6.0419e-06,0.73746,0.012202,1.7697e-06,1.0314e-05
1.3862,0.37414,0.37456,0.37483,5.8443e-06,0.73813,0.011533,1.7531e-06,9.9355e-06
1.387,0.37414,0.37456,0.37484,5.6521e-06,0.7388,0.010881,1.7366e-06,9.5677e-06
1.3878,0.37414,0.37456,0.37484,5.4655e-06,0.73944,0.010249,1.7203e-06,9.2107e-06
1.3886,0.37414,0.37456,0.37485,5.2843e-06,0.74006,0.0096349,1.7041e-06,8.8646e-06
1.3895,0.37414,0.37456,0.37485,5.1087e-06,0.74066,0.0090398,1.6881e-06,8.5293e-06
1.3903,0.37414,0.37456,0.37486,4.9386e-06,0.74125,0.0084634,1.6722e-06,8.2049e-06
1.3911,0.37414,0.37456,0.37486,4.774e-06,0.74182,0.0079058,1.6565e-06,7.8915e-06
1.3919,0.37414,0.37456,0.37487,4.615e-06,0.74237,0.007367,1.641e-06,7.5889e-06
1.3927,0.37414,0.37456,0.37487,4.4615e-06,0.7429,0.006847,1.6256e-06,7.2973e-06
1.3935,0.37414,0.37456,0.37488,4.3135e-06,0.74341,0.0063459,1.6103e-06,7.0167e-06
1.3943,0.37414,0.37456,0.37488,4.1711e-06,0.7439,0.0058637,1.5953e-06,6.747e-06
1.3951,0.37414,0.37456,0.37489,4.0343e-06,0.74437,0.0054003,1.5804e-06,6.4882e-06
1.3959,0.37414,0.37456,0.37489,3.9031e-06,0.74482,0.004956,1.5656e-06,6.2405e-06
1.3967,0.37414,0.37456,0.37489,3.7774e-06,0.74526,0.0045305,1.5511e-06,6.0038e-06
1.3975,0.37414,0.37456,0.3749,3.6573e-06,0.74568,0.0041241,1.5367e-06,5.778e-06
1.3983,0.37414,0.37456,0.3749,3.5429e-06,0.74607,0.0037366,1.5225e-06,5.5633e-06
1.3991,0.37414,0.37456,0.37491,3.434e-06,0.74645,0.0033682,1.5084e-06,5.3596e-06
1.3999,0.37414,0.37456,0.37491,3.3308e-06,0.74681,0.0030188,1.4945e-06,5.167e-06
1.4007,0.37414,0.37456,0.37492,3.2331e-06,0.74715,0.0026884,1.4809e-06,4.9853e-06
1.4015,0.37414,0.37456,0.37492,3.1411e-06,0.74747,0.0023772,1.4674e-06,4.8148e-06
1.4023,0.37414,0.37456,0.37493,3.0547e-06,0.74777,0.002085,1.454e-06,4.6553e-06
1.4031,0.37414,0.37456,0.37493,2.9739e-06,0.74805,0.0018119,1.4409e-06,4.5069e-06
1.404,0.37414,0.37456,0.37494,2.8988e-06,0.74832,0.0015579,1.428e-06,4.3695e-06
1.4048,0.37414,0.37456,0.37494,2.8293e-06,0.74856,0.0013231,1.4152e-06,4.2433e-06
1.4056,0.37414,0.37456,0.37495,2.7654e-06,0.74879,0.0011074,1.4027e-06,4.1281e-06
1.4064,0.37414,0.37456,0.37495,2.7072e-06,0.74899,0.00091087,1.3903e-06,4.0241e-06
1.4072,0.37414,0.37456,0.37496,2.6546e-06,0.74918,0.00073349,1.3781e-06,3.9311e-06
1.408,0.37414,0.37456,0.37496,2.6077e-06,0.74935,0.00057529,1.3661e-06,3.8492e-06
1.4088,0.37414,0.37456,0.37497,2.5664e-06,0.7495,0.00043627,1.3543e-06,3.7785e-06
1.4096,0.37414,0.37456,0.37497,2.5308e-06,0.74963,0.00031643,1.3427e-06,3.7188e-06
1.4104,0.37414,0.37456,0.37498,2.5008e-06,0.74974,0.00021579,1.3314e-06,3.6703e-06
1.4112,0.37414,0.37456,0.37498,2.4765e-06,0.74983,0.00013435,1.3202e-06,3.6329e-06
1.412,0.37414,0.37456,0.37499,2.4579e-06,0.7499,7.2116e-05,1.3092e-06,3.6066e-06
1.4128,0.37414,0.37456,0.37499,2.4449e-06,0.74995,2.9084e-05,1.2984e-06,3.5914e-06
1.4136,0.37414,0.37456,0.375,2.4376e-06,0.74999,5.2616e-06,1.2878e-06,3.5873e-06
1.4144,0.37414,0.37456,0.375,2.4359e-06,0.75,6.4864e-07,1.2774e-06,3.5944e-06
1.4152,0.37414,0.37456,0.375,2.4399e-06,0.74999,1.5246e-05,1.2672e-06,3.6126e-06
1.416,0.37414,0.37456,0.37501,2.4496e-06,0.74997,4.9052e-05,1.2572e-06,3.6419e-06
1.4168,0.37414,0.37456,0.37501,2.4649e-06,0.74993,0.00010207,1.2475e-06,3.6823e-06
1.4176,0.37414,0.37456,0.37502,2.4859e-06,0.74986,0.00017428,1.2379e-06,3.7338e-06
1.4185,0.37414,0.37456,0.37502,2.5125e-06,0.74978,0.0002657,1.2285e-06,3.7965e-06
1.4193,0.37414,0.37456,0.37503,2.5448e-06,0.74968,0.00037632,1.2194e-06,3.8703e-06
1.4201,0.37414,0.37456,0.37503,2.5828e-06,0.74956,0.00050613,1.2104e-06,3.9551e-06
1.4209,0.37414,0.37456,0.37504,2.6264e-06,0.74942,0.00065512,1.2017e-06,4.0511e-06
1.4217,0.37414,0.37456,0.37504,2.6757e-06,0.74926,0.00082329,1.1932e-06,4.1582e-06
1.4225,0.37414,0.37456,0.37505,2.7306e-06,0.74909,0.0010106,1.1848e-06,4.2764e-06
1.4233,0.37414,0.37456,0.37505,2.7912e-06,0.74889,0.0012171,1.1767e-06,4.4056e-06
1.4241,0.37414,0.37456,0.37506,2.8574e-06,0.74867,0.0014428,1.1688e-06,4.546e-06
1.4249,0.37414,0.37456,0.37506,2.9293e-06,0.74844,0.0016875,1.1611e-06,4.6974e-06
1.4257,0.37414,0.37456,0.37507,3.0068e-06,0.74818,0.0019514,1.1536e-06,4.8599e-06
1.4265,0.37414,0.37456,0.37507,3.0899e-06,0.74791,0.0022344,1.1463e-06,5.0334e-06
1.4273,0.37414,0.37456,0.37508,3.1787e-06,0.74762,0.0025366,1.1393e-06,5.218e-06
1.4281,0.37414,0.37456,0.37508,3.273e-06,0.74731,0.0028577,1.1324e-06,5.4137e-06
1.4289,0.37414,0.37456,0.37509,3.3731e-06,0.74697,0.003198,1.1257e-06,5.6204e-06
1.4297,0.37414,0.37456,0.37509,3.4787e-06,0.74662,0.0035573,1.1193e-06,5.8381e-06
1.4305,0.37414,0.37456,0.3751,3.5899e-06,0.74626,0.0039356,1.113e-06,6.0668e-06
1.4313,0.37414,0.37456,0.3751,3.7068e-06,0.74587,0.0043329,1.107e-06,6.3066e-06
1.4321,0.37414,0.37456,0.37511,3.8292e-06,0.74546,0.0047493,1.1012e-06,6.5573e-06
1.4329,0.37414,0.37456,0.37511,3.9573e-06,0.74504,0.0051846,1.0955e-06,6.819e-06
1.4338,0.37414,0.37456,0.37511,4.0909e-06,0.74459,0.0056388,1.0901e-06,7.0917e-06
1.4346,0.37414,0.37456,0.37512,4.2301e-06,0.74413,0.0061119,1.0849e-06,7.3754e-06
1.4354,0.37414,0.37456,0.37512,4.3749e-06,0.74364,0.006604,1.0799e-06,7.67e-06
1.4362,0.37414,0.37456,0.37513,4.5253e-06,0.74314,0.0071149,1.075e-06,7.9755e-06
1.437,0.37414,0.37456,0.37513,4.6812e-06,0.74262,0.0076447,1.0704e-06,8.2919e-06
1.4378,0.37414,0.37456,0.37514,4.8426e-06,0.74208,0.0081933,1.066e-06,8.6193e-06
1.4386,0.37414,0.37456,0.37514,5.0097e-06,0.74153,0.0087606,1.0618e-06,8.9575e-06
1.4394,0.37414,0.37456,0.37515,5.1822e-06,0.74095,0.0093468,1.0578e-06,9.3066e-06
1.4402,0.37414,0.37456,0.37515,5.3603e-06,0.74035,0.0099517,1.054e-06,9.6666e-06
1.441,0.37414,0.37456,0.37516,5.5439e-06,0.73974,0.010575,1.0503e-06,1.0037e-05
1.4418,0.37414,0.37456,0.37516,5.733e-06,0.73911,0.011217,1.0469e-06,1.0419e-05
1.4426,0.37414,0.37456,0.37517,5.9276e-06,0.73845,0.011878,1.0437e-06,1.0811e-05
1.4434,0.37414,0.37456,0.37517,6.1276e-06,0.73778,0.012558,1.0406e-06,1.1215e-05
1.4442,0.37414,0.37456,0.37518,6.3332e-06,0.7371,0.013256,1.0378e-06,1.1629e-05
1.445,0.37414,0.37456,0.37518,6.5442e-06,0.73639,0.013972,1.0351e-06,1.2053e-05
1.4458,0.37414,0.37456,0.37518,6.7607e-06,0.73566,0.014707,1.0327e-06,1.2489e-05
1.4466,0.37414,0.37456,0.37519,6.9827e-06,0.73492,0.015461,1.0304e-06,1.2935e-05
1.4474,0.37414,0.37456,0.37519,7.21e-06,0.73416,0.016233,1.0283e-06,1.3392e-05
1.4483,0.37414,0.37456,0.3752,7.4428e-06,0.73337,0.017023,1.0264e-06,1.3859e-05
1.4491,0.37414,0.37456,0.3752,7.681e-06,0.73257,0.017832,1.0247e-06,1.4337e-05
1.4499,0.37414,0.37456,0.37521,7.9246e-06,0.73176,0.018659,1.0231e-06,1.4826e-05
1.4507,0.37414,0.37456,0.37521,8.1736e-06,0.73092,0.019504,1.0218e-06,1.5326e-05
1.4515,0.37414,0.37456,0.37522,8.428e-06,0.73007,0.020368,1.0206e-06,1.5835e-05
1.4523,0.37414,0.37456,0.37522,8.6878e-06,0.72919,0.021249,1.0196e-06,1.6356e-05
1.4531,0.37414,0.37456,0.37523,8.9528e-06,0.7283,0.022149,1.0187e-06,1.6887e-05
1.4539,0.37414,0.37456,0.37523,9.2233e-06,0.72739,0.023067,1.0181e-06,1.7428e-05
1.4547,0.37414,0.37456,0.37524,9.499e-06,0.72647,0.024002,1.0176e-06,1.798e-05
1.4555,0.37414,0.37456,0.37524,9.7801e-06,0.72552,0.024956,1.0173e-06,1.8543e-05
1.4563,0.37414,0.37456,0.37524,1.0066e-05,0.72456,0.025928,1.0171e-06,1.9116e-05
1.4571,0.37414,0.37456,0.37525,1.0358e-05,0.72358,0.026918,1.0171e-06,1.9699e-05
1.4579,0.37414,0.37455,0.37525,1.0655e-05,0.72258,0.027925,1.0173e-06,2.0293e-05
1.4587,0.37414,0.37455,0.37526,1.0957e-05,0.72156,0.02895,1.0176e-06,2.0897e-05
1.4595,0.37414,0.37455,0.37526,1.1264e-05,0.72053,0.029993,1.0181e-06,2.1511e-05
1.4603,0.37414,0.37455,0.37527,1.1577e-05,0.71948,0.031054,1.0188e-06,2.2135e-05
1.4611,0.37414,0.37455,0.37527,1.1895e-05,0.71841,0.032132,1.0196e-06,2.277e-05
1.4619,0.37414,0.37455,0.37528,1.2218e-05,0.71732,0.033228,1.0206e-06,2.3415e-05
1.4628,0.37414,0.37455,0.37528,1.2546e-05,0.71622,0.034341,1.0217e-06,2.407e-05
1.4636,0.37414,0.37455,0.37528,1.2879e-05,0.7151,0.035472,1.0229e-06,2.4736e-05
1.4644,0.37414,0.37455,0.37529,1.3218e-05,0.71396,0.03662,1.0243e-06,2.5411e-05
1.4652,0.37414,0.37455,0.37529,1.3561e-05,0.7128,0.037785,1.0259e-06,2.6097e-05
1.466,0.37414,0.37455,0.3753,1.391e-05,0.71163,0.038968,1.0276e-06,2.6792e-05
1.4668,0.37414,0.37455,0.3753,1.4264e-05,0.71043,0.040168,1.0294e-06,2.7498e-05
1.4676,0.37414,0.37455,0.37531,1.4623e-05,0.70923,0.041385,1.0314e-06,2.8214e-05
1.4684,0.37414,0.37455,0.37531,1.4986e-05,0.708,0.04262,1.0335e-06,2.8939e-05
1.4692,0.37414,0.37455,0.37531,1.5355e-05,0.70676,0.043871,1.0358e-06,2.9675e-05
1.47,0.37414,0.37455,0.37532,1.5729e-05,0.7055,0.045139,1.0382e-06,3.042e-05
1.4708,0.37414,0.37455,0.37532,1.6108e-05,0.70422,0.046424,1.0407e-06,3.1176e-05
1.4716,0.37414,0.37455,0.37533,1.6492e-05,0.70293,0.047726,1.0433e-06,3.1941e-05
1.4724,0.37414,0.37455,0.37533,1.6881e-05,0.70162,0.049045,1.0461e-06,3.2716e-05
1.4732,0.37414,0.37455,0.37533,1.7275e-05,0.70029,0.05038,1.0489e-06,3.35e-05
1.474,0.37414,0.37455,0.37534,1.7673e-05,0.69895,0.051732,1.0519e-06,3.4295e-05
1.4748,0.37414,0.37455,0.37534,1.8077e-05,0.69759,0.053101,1.0551e-06,3.5099e-05
1.4756,0.37414,0.37455,0.37535,1.8485e-05,0.69621,0.054486,1.0583e-06,3.5912e-05
1.4764,0.37414,0.37455,0.37535,1.8899e-05,0.69482,0.055887,1.0616e-06,3.6736e-05
1.4773,0.37414,0.37455,0.37536,1.9317e-05,0.69341,0.057305,1.0651e-06,3.7568e-05
1.4781,0.37414,0.37455,0.37536,1.974e-05,0.69198,0.058739,1.0687e-06,3.8411e-05
1.4789,0.37414,0.37455,0.37536,2.0167e-05,0.69054,0.06019,1.0723e-06,3.9262e-05
1.4797,0.37414,0.37455,0.37537,2.06e-05,0.68908,0.061656,1.0761e-06,4.0124e-05
1.4805,0.37414,0.37455,0.37537,2.1037e-05,0.6876,0.063139,1.08e-06,4.0994e-05
1.4813,0.37414,0.37454,0.37538,2.1479e-05,0.68611,0.064637,1.084e-06,4.1874e-05
1.4821,0.37414,0.37454,0.37538,2.1926e-05,0.68461,0.066151,1.088e-06,4.2764e-05
1.4829,0.37414,0.37454,0.37538,2.2377e-05,0.68309,0.067682,1.0922e-06,4.3662e-05
1.4837,0.37414,0.37454,0.37539,2.2833e-05,0.68155,0.069228,1.0964e-06,4.457e-05
1.4845,0.37414,0.37454,0.37539,2.3294e-05,0.67999,0.070789,1.1008e-06,4.5487e-05
1.4853,0.37414,0.37454,0.3754,2.3759e-05,0.67842,0.072366,1.1052e-06,4.6413e-05
1.4861,0.37414,0.37454,0.3754,2.4229e-05,0.67684,0.073959,1.1097e-06,4.7348e-05
1.4869,0.37414,0.37454,0.3754,2.4703e-05,0.67524,0.075567,1.1143e-06,4.8292e-05
1.4877,0.37414,0.37454,0.37541,2.5182e-05,0.67362,0.077191,1.119e-06,4.9245e-05
1.4885,0.37414,0.37454,0.37541,2.5666e-05,0.67199,0.078829,1.1237e-06,5.0207e-05
1.4893,0.37414,0.37454,0.37541,2.6153e-05,0.67035,0.080483,1.1286e-06,5.1178e-05
1.4901,0.37414,0.37454,0.37542,2.6646e-05,0.66868,0.082152,1.1335e-06,5.2158e-05
1.4909,0.37414,0.37454,0.37542,2.7143e-05,0.66701,0.083836,1.1384e-06,5.3147e-05
1.4917,0.37414,0.37454,0.37543,2.7644e-05,0.66532,0.085535,1.1435e-06,5.4144e-05
1.4926,0.37414,0.37454,0.37543,2.8149e-05,0.66361,0.087249,1.1486e-06,5.515e-05
1.4934,0.37414,0.37454,0.37543,2.8659e-05,0.66189,0.088977,1.1537e-06,5.6165e-05
1.4942,0.37414,0.37454,0.37544,2.9174e-05,0.66015,0.09072,1.1589e-06,5.7189e-05
1.495,0.37414,0.37454,0.37544,2.9692e-05,0.6584,0.092478,1.1642e-06,5.8221e-05
1.4958,0.37414,0.37454,0.37544,3.0215e-05,0.65664,0.09425,1.1696e-06,5.9261e-05
1.4966,0.37414,0.37454,0.37545,3.0742e-05,0.65486,0.096037,1.175e-06,6.031e-05
1.4974,0.37414,0.37454,0.37545,3.1274e-05,0.65306,0.097837,1.1804e-06,6.1367e-05
1.4982,0.37414,0.37454,0.37545,3.1809e-05,0.65126,0.099652,1.1859e-06,6.2433e-05
1.499,0.37414,0.37453,0.37546,3.2349e-05,0.64943,0.10148,1.1914e-06,6.3507e-05
1.4998,0.37414,0.37453,0.37546,3.2893e-05,0.6476,0.10332,1.197e-06,6.4589e-05
1.5006,0.37414,0.37453,0.37547,3.3441e-05,0.64575,0.10518,1.2026e-06,6.568e-05
1.5014,0.37414,0.37453,0.37547,3.3993e-05,0.64388,0.10705,1.2083e-06,6.6778e-05
1.5022,0.37414,0.37453,0.37547,3.4549e-05,0.64201,0.10894,1.214e-06,6.7885e-05
1.503,0.37414,0.37453,0.37548,3.511e-05,0.64012,0.11084,1.2197e-06,6.9e-05
1.5038,0.37414,0.37453,0.37548,3.5674e-05,0.63821,0.11275,1.2255e-06,7.0122e-05
1.5046,0.37414,0.37453,0.37548,3.6242e-05,0.63629,0.11467,1.2313e-06,7.1253e-05
1.5054,0.37414,0.37453,0.37549,3.6814e-05,0.63436,0.11661,1.2371e-06,7.2391e-05
1.5062,0.37414,0.37453,0.37549,3.739e-05,0.63241,0.11856,1.243e-06,7.3538e-05
1.5071,0.37414,0.37453,0.37549,3.797e-05,0.63046,0.12053,1.2489e-06,7.4692e-05
1.5079,0.37414,0.37453,0.3755,3.8554e-05,0.62849,0.12251,1.2548e-06,7.5853e-05
1.5087,0.37414,0.37453,0.3755,3.9142e-05,0.6265,0.1245,1.2607e-06,7.7023e-05
1.5095,0.37414,0.37453,0.3755,3.9733e-05,0.6245,0.1265,1.2667e-06,7.82e-05
1.5103,0.37414,0.37453,0.3755,4.0328e-05,0.62249,0.12852,1.2726e-06,7.9384e-05
1.5111,0.37414,0.37453,0.37551,4.0927e-05,0.62047,0.13055,1.2786e-06,8.0576e-05
1.5119,0.37414,0.37453,0.37551,4.153e-05,0.61844,0.13259,1.2846e-06,8.1775e-05
1.5127,0.37414,0.37453,0.37551,4.2136e-05,0.61639,0.13464,1.2906e-06,8.2982e-05
1.5135,0.37414,0.37452,0.37552,4.2746e-05,0.61433,0.13671,1.2967e-06,8.4196e-05
1.5143,0.37414,0.37452,0.37552,4.336e-05,0.61225,0.13879,1.3027e-06,8.5417e-05
1.5151,0.37414,0.37452,0.37552,4.3977e-05,0.61017,0.14088,1.3087e-06,8.6646e-05
1.5159,0.37414,0.37452,0.37553,4.4598e-05,0.60807,0.14298,1.3148e-06,8.7881e-05
1.5167,0.37414,0.37452,0.37553,4.5222e-05,0.60597,0.14509,1.3208e-06,8.9124e-05
1.5175,0.37414,0.37452,0.37553,4.585e-05,0.60384,0.14722,1.3269e-06,9.0373e-05
1.5183,0.37414,0.37452,0.37554,4.6481e-05,0.60171,0.14936,1.3329e-06,9.163e-05
1.5191,0.37414,0.37452,0.37554,4.7116e-05,0.59957,0.15151,1.339e-06,9.2893e-05
1.5199,0.37414,0.37452,0.37554,4.7754e-05,0.59741,0.15367,1.345e-06,9.4163e-05
1.5207,0.37414,0.37452,0.37554,4.8395e-05,0.59525,0.15584,1.3511e-06,9.544e-05
1.5216,0.37414,0.37452,0.37555,4.904e-05,0.59307,0.15802,1.3571e-06,9.6723e-05
1.5224,0.37414,0.37452,0.37555,4.9688e-05,0.59088,0.16022,1.3631e-06,9.8013e-05
1.5232,0.37414,0.37452,0.37555,5.0339e-05,0.58868,0.16242,1.3692e-06,9.931e-05
1.524,0.37414,0.37452,0.37555,5.0994e-05,0.58647,0.16464,1.3752e-06,0.00010061
1.5248,0.37414,0.37452,0.37556,5.1652e-05,0.58425,0.16687,1.3812e-06,0.00010192
1.5256,0.37414,0.37452,0.37556,5.2313e-05,0.58201,0.16911,1.3871e-06,0.00010324
1.5264,0.37414,0.37452,0.37556,5.2977e-05,0.57977,0.17135,1.3931e-06,0.00010456
1.5272,0.37414,0.37451,0.37557,5.3644e-05,0.57752,0.17361,1.3991e-06,0.00010589
1.528,0.37414,0.37451,0.37557,5.4314e-05,0.57525,0.17588,1.405e-06,0.00010722
1.5288,0.37414,0.37451,0.37557,5.4987e-05,0.57298,0.17816,1.4109e-06,0.00010856
1.5296,0.37414,0.37451,0.37557,5.5663e-05,0.57069,0.18045,1.4168e-06,0.00010991
1.5304,0.37414,0.37451,0.37558,5.6343e-05,0.5684,0.18275,1.4227e-06,0.00011126
1.5312,0.37414,0.37451,0.37558,5.7025e-05,0.5661,0.18506,1.4286e-06,0.00011262
1.532,0.37414,0.37451,0.37558,5.771e-05,0.56378,0.18738,1.4344e-06,0.00011398
1.5328,0.37414,0.37451,0.37558,5.8397e-05,0.56146,0.18971,1.4402e-06,0.00011535
1.5336,0.37414,0.37451,0.37559,5.9088e-05,0.55912,0.19205,1.446e-06,0.00011673
1.5344,0.37414,0.37451,0.37559,5.9781e-05,0.55678,0.19439,1.4517e-06,0.00011811
1.5352,0.37414,0.37451,0.37559,6.0478e-05,0.55443,0.19675,1.4575e-06,0.0001195
1.5361,0.37414,0.37451,0.37559,6.1177e-05,0.55207,0.19912,1.4632e-06,0.00012089
1.5369,0.37414,0.37451,0.37559,6.1878e-05,0.5497,0.20149,1.4689e-06,0.00012229
1.5377,0.37414,0.37451,0.3756,6.2582e-05,0.54732,0.20388,1.4745e-06,0.00012369
1.5385,0.37414,0.37451,0.3756,6.3289e-05,0.54493,0.20627,1.4801e-06,0.0001251
1.5393,0.37414,0.3745,0.3756,6.3999e-05,0.54253,0.20867,1.4857e-06,0.00012651
1.5401,0.37414,0.3745,0.3756,6.471e-05,0.54013,0.21108,1.4912e-06,0.00012793
1.5409,0.37414,0.3745,0.37561,6.5425e-05,0.53771,0.2135,1.4968e-06,0.00012935
1.5417,0.37414,0.3745,0.37561,6.6142e-05,0.53529,0.21592,1.5022e-06,0.00013078
1.5425,0.37414,0.3745,0.37561,6.6861e-05,0.53286,0.21836,1.5077e-06,0.00013221
1.5433,0.37414,0.3745,0.37561,6.7583e-05,0.53042,0.2208,1.5131e-06,0.00013365
1.5441,0.37414,0.3745,0.37561,6.8307e-05,0.52797,0.22325,1.5185e-06,0.00013509
1.5449,0.37414,0.3745,0.37562,6.9033e-05,0.52552,0.22571,1.5238e-06,0.00013654
1.5457,0.37414,0.3745,0.37562,6.9762e-05,0.52306,0.22818,1.5291e-06,0.00013799
1.5465,0.37414,0.3745,0.37562,7.0493e-05,0.52059,0.23065,1.5344e-06,0.00013945
1.5473,0.37414,0.3745,0.37562,7.1226e-05,0.51811,0.23313,1.5396e-06,0.00014091
1.5481,0.37414,0.3745,0.37562,7.1961e-05,0.51563,0.23562,1.5448e-06,0.00014238
1.5489,0.37414,0.3745,0.37562,7.2698e-05,0.51314,0.23811,1.55e-06,0.00014385
1.5497,0.37414,0.3745,0.37563,7.3438e-05,0.51064,0.24062,1.5551e-06,0.00014532
1.5505,0.37414,0.37449,0.37563,7.4179e-05,0.50813,0.24312,1.5601e-06,0.0001468
1.5514,0.37414,0.37449,0.37563,7.4923e-05,0.50562,0.24564,1.5652e-06,0.00014828
1.5522,0.37414,0.37449,0.37563,7.5668e-05,0.5031,0.24816,1.5702e-06,0.00014977
1.553,0.37414,0.37449,0.37563,7.6416e-05,0.50057,0.25069,1.5751e-06,0.00015126
1.5538,0.37414,0.37449,0.37563,7.7165e-05,0.49804,0.25323,1.58e-06,0.00015275
1.5546,0.37414,0.37449,0.37564,7.7916e-05,0.4955,0.25577,1.5849e-06,0.00015425
1.5554,0.37414,0.37449,0.37564,7.8669e-05,0.49296,0.25832,1.5897e-06,0.00015575
1.5562,0.37414,0.37449,0.37564,7.9424e-05,0.49041,0.26087,1.5945e-06,0.00015725
1.557,0.37414,0.37449,0.37564,8.018e-05,0.48785,0.26343,1.5992e-06,0.00015876
1.5578,0.37414,0.37449,0.37564,8.0939e-05,0.48529,0.266,1.6039e-06,0.00016027
1.5586,0.37414,0.37449,0.37564,8.1698e-05,0.48272,0.26857,1.6086e-06,0.00016179
1.5594,0.37414,0.37449,0.37564,8.246e-05,0.48015,0.27114,1.6132e-06,0.00016331
1.5602,0.37414,0.37449,0.37565,8.3223e-05,0.47757,0.27372,1.6178e-06,0.00016483
1.561,0.37414,0.37449,0.37565,8.3988e-05,0.47498,0.27631,1.6223e-06,0.00016635
1.5618,0.37414,0.37448,0.37565,8.4754e-05,0.47239,0.2789,1.6268e-06,0.00016788
1.5626,0.37414,0.37448,0.37565,8.5522e-05,0.4698,0.2815,1.6312e-06,0.00016941
1.5634,0.37414,0.37448,0.37565,8.6291e-05,0.4672,0.2841,1.6356e-06,0.00017095
1.5642,0.37414,0.37448,0.37565,8.7061e-05,0.4646,0.28671,1.64e-06,0.00017248
1.565,0.37414,0.37448,0.37565,8.7833e-05,0.46199,0.28932,1.6443e-06,0.00017402
1.5659,0.37414,0.37448,0.37565,8.8606e-05,0.45937,0.29193,1.6485e-06,0.00017556
1.5667,0.37414,0.37448,0.37566,8.9381e-05,0.45676,0.29455,1.6528e-06,0.00017711
1.5675,0.37414,0.37448,0.37566,9.0156e-05,0.45414,0.29718,1.657e-06,0.00017866
1.5683,0.37414,0.37448,0.37566,9.0933e-05,0.45151,0.2998,1.6611e-06,0.00018021
1.5691,0.37414,0.37448,0.37566,9.1711e-05,0.44888,0.30244,1.6652e-06,0.00018176
1.5699,0.37414,0.37448,0.37566,9.249e-05,0.44625,0.30507,1.6693e-06,0.00018331
1.5707,0.37414,0.37448,0.37566,9.3271e-05,0.44361,0.30771,1.6733e-06,0.00018487
1.5715,0.37414,0.37448,0.37566,9.4052e-05,0.44097,0.31035,1.6772e-06,0.00018643
1.5723,0.37414,0.37448,0.37566,9.4834e-05,0.43833,0.313,1.6812e-06,0.00018799
1.5731,0.37414,0.37447,0.37566,9.5617e-05,0.43568,0.31565,1.6851e-06,0.00018955
1.5739,0.37414,0.37447,0.37566,9.6402e-05,0.43303,0.3183,1.6889e-06,0.00019111
1.5747,0.37414,0.37447,0.37566,9.7187e-05,0.43038,0.32095,1.6927e-06,0.00019268
1.5755,0.37414,0.37447,0.37566,9.7972e-05,0.42772,0.32361,1.6965e-06,0.00019425
1.5763,0.37414,0.37447,0.37567,9.8759e-05,0.42506,0.32627,1.7002e-06,0.00019582
1.5771,0.37414,0.37447,0.37567,9.9546e-05,0.4224,0.32893,1.7039e-06,0.00019739
1.5779,0.37414,0.37447,0.37567,0.00010033,0.41974,0.3316,1.7076e-06,0.00019896
1.5787,0.37414,0.37447,0.37567,0.00010112,0.41707,0.33426,1.7112e-06,0.00020054
1.5795,0.37414,0.37447,0.37567,0.00010191,0.4144,0.33693,1.7148e-06,0.00020211
1.5804,0.37414,0.37447,0.37567,0.0001027,0.41173,0.3396,1.7183e-06,0.00020369
1.5812,0.37414,0.37447,0.37567,0.00010349,0.40906,0.34228,1.7218e-06,0.00020527
1.582,0.37414,0.37447,0.37567,0.00010428,0.40639,0.34495,1.7253e-06,0.00020684
1.5828,0.37414,0.37447,0.37567,0.00010508,0.40371,0.34763,1.7287e-06,0.00020842
1.5836,0.37414,0.37446,0.37567,0.00010587,0.40103,0.3503,1.7321e-06,0.00021
1.5844,0.37414,0.37446,0.37567,0.00010666,0.39836,0.35298,1.7354e-06,0.00021159
1.5852,0.37414,0.37446,0.37567,0.00010745,0.39568,0.35566,1.7388e-06,0.00021317
1.586,0.37414,0.37446,0.37567,0.00010825,0.393,0.35834,1.7421e-06,0.00021475
1.5868,0.37414,0.37446,0.37567,0.00010904,0.39032,0.36103,1.7453e-06,0.00021633
1.5876,0.37414,0.37446,0.37567,0.00010983,0.38763,0.36371,1.7485e-06,0.00021792
1.5884,0.37414,0.37446,0.37567,0.00011063,0.38495,0.36639,1.7517e-06,0.0002195
1.5892,0.37414,0.37446,0.37567,0.00011142,0.38227,0.36907,1.7549e-06,0.00022109
1.59,0.37414,0.37446,0.37567,0.00011221,0.37958,0.37176,1.758e-06,0.00022267
1.5908,0.37414,0.37446,0.37567,0.00011301,0.3769,0.37444,1.7611e-06,0.00022426
1.5916,0.37414,0.37446,0.37567,0.0001138,0.37422,0.37713,1.7642e-06,0.00022584
1.5924,0.37414,0.37446,0.37567,0.0001146,0.37153,0.37981,1.7672e-06,0.00022743
1.5932,0.37414,0.37446,0.37567,0.00011539,0.36885,0.38249,1.7702e-06,0.00022901
1.594,0.37414,0.37445,0.37567,0.00011619,0.36616,0.38518,1.7732e-06,0.0002306
1.5949,0.37414,0.37445,0.37567,0.00011698,0.36348,0.38786,1.7761e-06,0.00023218
1.5957,0.37414,0.37445,0.37567,0.00011777,0.3608,0.39054,1.7791e-06,0.00023377
1.5965,0.37414,0.37445,0.37567,0.00011857,0.35812,0.39322,1.782e-06,0.00023535
1.5973,0.37414,0.37445,0.37567,0.00011936,0.35544,0.3959,1.7848e-06,0.00023693
1.5981,0.37414,0.37445,0.37567,0.00012015,0.35276,0.39858,1.7877e-06,0.00023852
1.5989,0.37414,0.37445,0.37567,0.00012094,0.35008,0.40126,1.7905e-06,0.0002401
1.5997,0.37414,0.37445,0.37567,0.00012174,0.3474,0.40394,1.7933e-06,0.00024168
1.6005,0.37414,0.37445,0.37567,0.00012253,0.34472,0.40661,1.7961e-06,0.00024326
1.6013,0.37414,0.37445,0.37567,0.00012332,0.34205,0.40929,1.7989e-06,0.00024484
1.6021,0.37414,0.37445,0.37567,0.00012411,0.33938,0.41196,1.8016e-06,0.00024642
1.6029,0.37414,0.37445,0.37567,0.0001249,0.33671,0.41463,1.8043e-06,0.000248
1.6037,0.37414,0.37445,0.37567,0.00012569,0.33404,0.4173,1.807e-06,0.00024957
1.6045,0.37414,0.37444,0.37567,0.00012648,0.33137,0.41996,1.8097e-06,0.00025115
1.6053,0.37414,0.37444,0.37567,0.00012727,0.32871,0.42263,1.8124e-06,0.00025272
1.6061,0.37414,0.37444,0.37567,0.00012806,0.32604,0.42529,1.815e-06,0.0002543
1.6069,0.37414,0.37444,0.37566,0.00012884,0.32338,0.42794,1.8177e-06,0.00025587
1.6077,0.37414,0.37444,0.37566,0.00012963,0.32073,0.4306,1.8203e-06,0.00025744
1.6085,0.37414,0.37444,0.37566,0.00013041,0.31807,0.43325,1.8229e-06,0.00025901
1.6093,0.37414,0.37444,0.37566,0.0001312,0.31542,0.4359,1.8255e-06,0.00026057
1.6102,0.37414,0.37444,0.37566,0.00013198,0.31277,0.43855,1.8281e-06,0.00026214
1.611,0.37414,0.37444,0.37566,0.00013277,0.31013,0.44119,1.8306e-06,0.0002637
1.6118,0.37414,0.37444,0.37566,0.00013355,0.30749,0.44383,1.8332e-06,0.00026526
1.6126,0.37414,0.37444,0.37566,0.00013433,0.30485,0.44647,1.8357e-06,0.00026682
1.6134,0.37414,0.37444,0.37566,0.00013511,0.30221,0.4491,1.8383e-06,0.00026838
1.6142,0.37414,0.37444,0.37566,0.00013589,0.29958,0.45173,1.8408e-06,0.00026993
1.615,0.37414,0.37443,0.37566,0.00013666,0.29695,0.45436,1.8434e-06,0.00027148
1.6158,0.37414,0.37443,0.37566,0.00013744,0.29433,0.45698,1.8459e-06,0.00027303
1.6166,0.37414,0.37443,0.37565,0.00013821,0.29171,0.4596,1.8484e-06,0.00027458
1.6174,0.37414,0.37443,0.37565,0.00013899,0.2891,0.46221,1.8509e-06,0.00027612
1.6182,0.37414,0.37443,0.37565,0.00013976,0.28649,0.46482,1.8534e-06,0.00027767
1.619,0.37414,0.37443,0.37565,0.00014053,0.28388,0.46742,1.8559e-06,0.00027921
1.6198,0.37414,0.37443,0.37565,0.0001413,0.28128,0.47002,1.8585e-06,0.00028074
1.6206,0.37414,0.37443,0.37565,0.00014207,0.27868,0.47261,1.861e-06,0.00028228
1.6214,0.37414,0.37443,0.37565,0.00014284,0.27609,0.4752,1.8635e-06,0.00028381
1.6222,0.37414,0.37443,0.37565,0.0001436,0.27351,0.47779,1.866e-06,0.00028534
1.623,0.37414,0.37443,0.37564,0.00014436,0.27092,0.48036,1.8685e-06,0.00028686
1.6238,0.37414,0.37443,0.37564,0.00014513,0.26835,0.48294,1.8711e-06,0.00028838
1.6247,0.37414,0.37443,0.37564,0.00014589,0.26578,0.48551,1.8736e-06,0.0002899
1.6255,0.37414,0.37443,0.37564,0.00014665,0.26321,0.48807,1.8761e-06,0.00029142
1.6263,0.37414,0.37442,0.37564,0.0001474,0.26065,0.49062,1.8787e-06,0.00029293
1.6271,0.37414,0.37442,0.37564,0.00014816,0.2581,0.49317,1.8812e-06,0.00029444
1.6279,0.37414,0.37442,0.37564,0.00014891,0.25555,0.49572,1.8838e-06,0.00029594
1.6287,0.37414,0.37442,0.37563,0.00014966,0.25301,0.49826,1.8864e-06,0.00029744
1.6295,0.37414,0.37442,0.37563,0.00015041,0.25048,0.50079,1.889e-06,0.00029894
1.6303,0.37414,0.37442,0.37563,0.00015116,0.24795,0.50331,1.8916e-06,0.00030043
1.6311,0.37414,0.37442,0.37563,0.00015191,0.24543,0.50583,1.8942e-06,0.00030192
1.6319,0.37414,0.37442,0.37563,0.00015265,0.24291,0.50834,1.8968e-06,0.00030341
1.6327,0.37414,0.37442,0.37563,0.0001534,0.2404,0.51085,1.8995e-06,0.00030489
1.6335,0.37414,0.37442,0.37562,0.00015414,0.2379,0.51335,1.9021e-06,0.00030637
1.6343,0.37414,0.37442,0.37562,0.00015487,0.23541,0.51584,1.9048e-06,0.00030784
1.6351,0.37414,0.37442,0.37562,0.00015561,0.23292,0.51832,1.9075e-06,0.00030931
1.6359,0.37414,0.37442,0.37562,0.00015634,0.23044,0.5208,1.9102e-06,0.00031078
1.6367,0.37414,0.37442,0.37562,0.00015708,0.22797,0.52327,1.913e-06,0.00031224
1.6375,0.37414,0.37441,0.37561,0.00015781,0.2255,0.52573,1.9158e-06,0.00031369
1.6383,0.37414,0.37441,0.37561,0.00015853,0.22304,0.52818,1.9186e-06,0.00031515
1.6392,0.37414,0.37441,0.37561,0.00015926,0.22059,0.53063,1.9214e-06,0.00031659
1.64,0.37414,0.37441,0.37561,0.00015998,0.21815,0.53307,1.9242e-06,0.00031804
1.6408,0.37414,0.37441,0.37561,0.0001607,0.21572,0.5355,1.9271e-06,0.00031947
1.6416,0.37414,0.37441,0.3756,0.00016142,0.21329,0.53792,1.93e-06,0.00032091
1.6424,0.37414,0.37441,0.3756,0.00016213,0.21087,0.54033,1.933e-06,0.00032233
1.6432,0.37414,0.37441,0.3756,0.00016285,0.20847,0.54274,1.9359e-06,0.00032376
1.644,0.37414,0.37441,0.3756,0.00016356,0.20607,0.54513,1.9389e-06,0.00032517
1.6448,0.37414,0.37441,0.3756,0.00016426,0.20367,0.54752,1.942e-06,0.00032659
1.6456,0.37414,0.37441,0.37559,0.00016497,0.20129,0.5499,1.9451e-06,0.00032799
1.6464,0.37414,0.37441,0.37559,0.00016567,0.19892,0.55227,1.9482e-06,0.00032939
1.6472,0.37414,0.37441,0.37559,0.00016637,0.19655,0.55463,1.9513e-06,0.00033079
1.648,0.37414,0.37441,0.37559,0.00016707,0.19419,0.55698,1.9545e-06,0.00033218
1.6488,0.37414,0.3744,0.37558,0.00016776,0.19185,0.55932,1.9577e-06,0.00033357
1.6496,0.37414,0.3744,0.37558,0.00016845,0.18951,0.56165,1.961e-06,0.00033495
1.6504,0.37414,0.3744,0.37558,0.00016914,0.18718,0.56398,1.9643e-06,0.00033632
1.6512,0.37414,0.3744,0.37558,0.00016983,0.18486,0.56629,1.9677e-06,0.00033769
1.652,0.37414,0.3744,0.37558,0.00017051,0.18256,0.56859,1.9711e-06,0.00033905
1.6528,0.37414,0.3744,0.37557,0.00017119,0.18026,0.57089,1.9746e-06,0.00034041
1.6537,0.37414,0.3744,0.37557,0.00017187,0.17797,0.57317,1.9781e-06,0.00034176
1.6545,0.37414,0.3744,0.37557,0.00017254,0.17569,0.57545,1.9816e-06,0.00034311
1.6553,0.37414,0.3744,0.37557,0.00017322,0.17342,0.57771,1.9852e-06,0.00034445
1.6561,0.37414,0.3744,0.37556,0.00017388,0.17116,0.57996,1.9889e-06,0.00034578
1.6569,0.37414,0.3744,0.37556,0.00017455,0.16892,0.5822,1.9926e-06,0.0003471
1.6577,0.37414,0.3744,0.37556,0.00017521,0.16668,0.58444,1.9964e-06,0.00034842
1.6585,0.37414,0.3744,0.37555,0.00017587,0.16445,0.58666,2.0002e-06,0.00034974
1.6593,0.37414,0.3744,0.37555,0.00017652,0.16224,0.58887,2.0041e-06,0.00035105
1.6601,0.37414,0.3744,0.37555,0.00017718,0.16003,0.59107,2.0081e-06,0.00035235
1.6609,0.37414,0.37439,0.37555,0.00017783,0.15784,0.59325,2.0121e-06,0.00035364
1.6617,0.37414,0.37439,0.37554,0.00017847,0.15566,0.59543,2.0161e-06,0.00035493
1.6625,0.37414,0.37439,0.37554,0.00017911,0.15348,0.5976,2.0203e-06,0.00035621
1.6633,0.37414,0.37439,0.37554,0.00017975,0.15132,0.59975,2.0245e-06,0.00035748
1.6641,0.37414,0.37439,0.37553,0.00018039,0.14918,0.60189,2.0287e-06,0.00035875
1.6649,0.37414,0.37439,0.37553,0.00018102,0.14704,0.60402,2.0331e-06,0.00036001
1.6657,0.37414,0.37439,0.37553,0.00018165,0.14491,0.60614,2.0375e-06,0.00036126
1.6665,0.37414,0.37439,0.37553,0.00018228,0.1428,0.60825,2.042e-06,0.00036251
1.6673,0.37414,0.37439,0.37552,0.0001829,0.1407,0.61035,2.0465e-06,0.00036375
1.6681,0.37414,0.37439,0.37552,0.00018352,0.13861,0.61243,2.0511e-06,0.00036498
1.669,0.37414,0.37439,0.37552,0.00018413,0.13653,0.6145,2.0558e-06,0.00036621
1.6698,0.37414,0.37439,0.37551,0.00018474,0.13447,0.61656,2.0606e-06,0.00036742
1.6706,0.37414,0.37439,0.37551,0.00018535,0.13241,0.61861,2.0655e-06,0.00036863
1.6714,0.37414,0.37439,0.37551,0.00018595,0.13037,0.62064,2.0704e-06,0.00036984
1.6722,0.37414,0.37439,0.3755,0.00018655,0.12835,0.62266,2.0754e-06,0.00037103
1.673,0.37414,0.37439,0.3755,0.00018715,0.12633,0.62467,2.0805e-06,0.00037222
1.6738,0.37414,0.37439,0.3755,0.00018774,0.12433,0.62667,2.0857e-06,0.0003734
1.6746,0.37414,0.37438,0.3755,0.00018833,0.12234,0.62865,2.091e-06,0.00037457
1.6754,0.37414,0.37438,0.37549,0.00018892,0.12036,0.63062,2.0963e-06,0.00037574
1.6762,0.37414,0.37438,0.37549,0.0001895,0.1184,0.63258,2.1018e-06,0.00037689
1.677,0.37414,0.37438,0.37549,0.00019007,0.11645,0.63452,2.1073e-06,0.00037804
1.6778,0.37414,0.37438,0.37548,0.00019065,0.11451,0.63646,2.1129e-06,0.00037918
1.6786,0.37414,0.37438,0.37548,0.00019122,0.11258,0.63837,2.1187e-06,0.00038032
1.6794,0.37414,0.37438,0.37548,0.00019178,0.11067,0.64028,2.1245e-06,0.00038144
1.6802,0.37414,0.37438,0.37547,0.00019234,0.10878,0.64217,2.1304e-06,0.00038256
1.681,0.37414,0.37438,0.37547,0.0001929,0.10689,0.64404,2.1364e-06,0.00038367
1.6818,0.37414,0.37438,0.37546,0.00019345,0.10502,0.64591,2.1425e-06,0.00038477
1.6826,0.37414,0.37438,0.37546,0.000194,0.10317,0.64775,2.1487e-06,0.00038586
1.6835,0.37414,0.37438,0.37546,0.00019455,0.10133,0.64959,2.155e-06,0.00038694
1.6843,0.37414,0.37438,0.37545,0.00019509,0.099498,0.65141,2.1614e-06,0.00038802
1.6851,0.37414,0.37438,0.37545,0.00019563,0.097684,0.65322,2.168e-06,0.00038908
1.6859,0.37414,0.37438,0.37545,0.00019616,0.095885,0.65501,2.1746e-06,0.00039014
1.6867,0.37414,0.37438,0.37544,0.00019669,0.094099,0.65679,2.1813e-06,0.00039119
1.6875,0.37414,0.37438,0.37544,0.00019721,0.092328,0.65855,2.1882e-06,0.00039223
1.6883,0.37414,0.37438,0.37544,0.00019773,0.090572,0.6603,2.1951e-06,0.00039327
1.6891,0.37414,0.37438,0.37543,0.00019825,0.08883,0.66204,2.2022e-06,0.00039429
1.6899,0.37414,0.37437,0.37543,0.00019876,0.087103,0.66376,2.2094e-06,0.0003953
1.6907,0.37414,0.37437,0.37543,0.00019926,0.085391,0.66546,2.2167e-06,0.00039631
1.6915,0.37414,0.37437,0.37542,0.00019977,0.083693,0.66715,2.2241e-06,0.00039731
1.6923,0.37414,0.37437,0.37542,0.00020026,0.08201,0.66883,2.2316e-06,0.0003983
1.6931,0.37414,0.37437,0.37541,0.00020076,0.080343,0.67049,2.2393e-06,0.00039928
1.6939,0.37414,0.37437,0.37541,0.00020125,0.07869,0.67213,2.247e-06,0.00040025
1.6947,0.37414,0.37437,0.37541,0.00020173,0.077052,0.67376,2.2549e-06,0.00040121
1.6955,0.37414,0.37437,0.3754,0.00020221,0.07543,0.67537,2.2629e-06,0.00040216
1.6963,0.37414,0.37437,0.3754,0.00020269,0.073824,0.67697,2.2711e-06,0.0004031
1.6971,0.37414,0.37437,0.37539,0.00020316,0.072232,0.67856,2.2794e-06,0.00040403
1.698,0.37414,0.37437,0.37539,0.00020362,0.070656,0.68013,2.2878e-06,0.00040496
1.6988,0.37414,0.37437,0.37539,0.00020408,0.069096,0.68168,2.2963e-06,0.00040587
1.6996,0.37414,0.37437,0.37538,0.00020454,0.067551,0.68321,2.3049e-06,0.00040678
1.7004,0.37414,0.37437,0.37538,0.00020499,0.066023,0.68474,2.3137e-06,0.00040767
1.7012,0.37414,0.37437,0.37538,0.00020544,0.06451,0.68624,2.3227e-06,0.00040856
1.702,0.37414,0.37437,0.37537,0.00020588,0.063012,0.68773,2.3317e-06,0.00040944
1.7028,0.37414,0.37437,0.37537,0.00020632,0.061531,0.6892,2.3409e-06,0.00041031
1.7036,0.37414,0.37437,0.37536,0.00020676,0.060066,0.69066,2.3502e-06,0.00041116
1.7044,0.37414,0.37437,0.37536,0.00020719,0.058617,0.6921,2.3597e-06,0.00041201
1.7052,0.37414,0.37437,0.37536,0.00020761,0.057184,0.69353,2.3693e-06,0.00041285
1.706,0.37414,0.37437,0.37535,0.00020803,0.055768,0.69493,2.3791e-06,0.00041368
1.7068,0.37414,0.37437,0.37535,0.00020844,0.054368,0.69633,2.3889e-06,0.0004145
1.7076,0.37414,0.37436,0.37534,0.00020885,0.052984,0.6977,2.399e-06,0.0004153
1.7084,0.37414,0.37436,0.37534,0.00020926,0.051617,0.69906,2.4092e-06,0.0004161
1.7092,0.37414,0.37436,0.37533,0.00020966,0.050266,0.7004,2.4195e-06,0.00041689
1.71,0.37414,0.37436,0.37533,0.00021005,0.048932,0.70173,2.4299e-06,0.00041767
1.7108,0.37414,0.37436,0.37533,0.00021044,0.047615,0.70304,2.4406e-06,0.00041844
1.7116,0.37414,0.37436,0.37532,0.00021083,0.046315,0.70433,2.4513e-06,0.0004192
1.7125,0.37414,0.37436,0.37532,0.0002112,0.045031,0.7056,2.4622e-06,0.00041995
1.7133,0.37414,0.37436,0.37531,0.00021158,0.043764,0.70686,2.4733e-06,0.00042069
1.7141,0.37414,0.37436,0.37531,0.00021195,0.042514,0.7081,2.4845e-06,0.00042141
1.7149,0.37414,0.37436,0.3753,0.00021231,0.041282,0.70933,2.4959e-06,0.00042213
1.7157,0.37414,0.37436,0.3753,0.00021267,0.040066,0.71054,2.5074e-06,0.00042284
1.7165,0.37414,0.37436,0.3753,0.00021303,0.038867,0.71173,2.5191e-06,0.00042354
1.7173,0.37414,0.37436,0.37529,0.00021338,0.037686,0.7129,2.5309e-06,0.00042422
1.7181,0.37414,0.37436,0.37529,0.00021372,0.036522,0.71405,2.5429e-06,0.0004249
1.7189,0.37414,0.37436,0.37528,0.00021406,0.035375,0.71519,2.5551e-06,0.00042557
1.7197,0.37414,0.37436,0.37528,0.0002144,0.034246,0.71631,2.5674e-06,0.00042622
1.7205,0.37414,0.37436,0.37527,0.00021472,0.033134,0.71742,2.5798e-06,0.00042687
1.7213,0.37414,0.37436,0.37527,0.00021505,0.03204,0.7185,2.5924e-06,0.0004275
1.7221,0.37414,0.37436,0.37527,0.00021537,0.030963,0.71957,2.6052e-06,0.00042813
1.7229,0.37414,0.37436,0.37526,0.00021568,0.029904,0.72062,2.6182e-06,0.00042874
1.7237,0.37414,0.37436,0.37526,0.00021599,0.028863,0.72165,2.6313e-06,0.00042934
1.7245,0.37414,0.37436,0.37525,0.00021629,0.027839,0.72267,2.6445e-06,0.00042994
1.7253,0.37414,0.37436,0.37525,0.00021659,0.026833,0.72366,2.658e-06,0.00043052
1.7261,0.37414,0.37436,0.37524,0.00021688,0.025845,0.72464,2.6716e-06,0.00043109
1.7269,0.37414,0.37436,0.37524,0.00021717,0.024875,0.7256,2.6853e-06,0.00043165
1.7278,0.37414,0.37436,0.37523,0.00021745,0.023922,0.72655,2.6992e-06,0.0004322
1.7286,0.37414,0.37436,0.37523,0.00021773,0.022988,0.72747,2.7133e-06,0.00043274
1.7294,0.37414,0.37436,0.37523,0.000218,0.022072,0.72838,2.7276e-06,0.00043327
1.7302,0.37414,0.37436,0.37522,0.00021826,0.021174,0.72927,2.742e-06,0.00043378
1.731,0.37414,0.37436,0.37522,0.00021852,0.020294,0.73014,2.7566e-06,0.00043429
1.7318,0.37414,0.37436,0.37521,0.00021878,0.019432,0.73099,2.7713e-06,0.00043478
1.7326,0.37414,0.37435,0.37521,0.00021903,0.018588,0.73183,2.7862e-06,0.00043527
1.7334,0.37414,0.37435,0.3752,0.00021927,0.017763,0.73264,2.8013e-06,0.00043574
1.7342,0.37414,0.37435,0.3752,0.00021951,0.016956,0.73344,2.8165e-06,0.0004362
1.735,0.37414,0.37435,0.37519,0.00021974,0.016167,0.73422,2.832e-06,0.00043665
1.7358,0.37414,0.37435,0.37519,0.00021997,0.015396,0.73498,2.8475e-06,0.00043709
1.7366,0.37414,0.37435,0.37518,0.00022019,0.014645,0.73572,2.8633e-06,0.00043752
1.7374,0.37414,0.37435,0.37518,0.00022041,0.013911,0.73645,2.8792e-06,0.00043794
1.7382,0.37414,0.37435,0.37518,0.00022062,0.013196,0.73715,2.8953e-06,0.00043835
1.739,0.37414,0.37435,0.37517,0.00022083,0.0125,0.73784,2.9115e-06,0.00043874
1.7398,0.37414,0.37435,0.37517,0.00022103,0.011822,0.73851,2.9279e-06,0.00043913
1.7406,0.37414,0.37435,0.37516,0.00022122,0.011162,0.73916,2.9445e-06,0.0004395
1.7414,0.37414,0.37435,0.37516,0.00022141,0.010522,0.73979,2.9613e-06,0.00043986
1.7423,0.37414,0.37435,0.37515,0.0002216,0.0098997,0.7404,2.9782e-06,0.00044021
1.7431,0.37414,0.37435,0.37515,0.00022177,0.0092964,0.741,2.9952e-06,0.00044055
1.7439,0.37414,0.37435,0.37514,0.00022195,0.0087119,0.74157,3.0125e-06,0.00044088
1.7447,0.37414,0.37435,0.37514,0.00022212,0.0081461,0.74213,3.0299e-06,0.0004412
1.7455,0.37414,0.37435,0.37513,0.00022228,0.0075991,0.74267,3.0475e-06,0.00044151
1.7463,0.37414,0.37435,0.37513,0.00022243,0.0070709,0.74319,3.0652e-06,0.0004418
1.7471,0.37414,0.37435,0.37512,0.00022258,0.0065616,0.74369,3.0831e-06,0.00044208
1.7479,0.37414,0.37435,0.37512,0.00022273,0.0060711,0.74417,3.1011e-06,0.00044236
1.7487,0.37414,0.37435,0.37511,0.00022287,0.0055996,0.74463,3.1194e-06,0.00044262
1.7495,0.37414,0.37435,0.37511,0.000223,0.005147,0.74507,3.1377e-06,0.00044287
1.7503,0.37414,0.37435,0.3751,0.00022313,0.0047133,0.7455,3.1563e-06,0.0004431
1.7511,0.37414,0.37435,0.3751,0.00022325,0.0042986,0.7459,3.175e-06,0.00044333
1.7519,0.37414,0.37435,0.3751,0.00022337,0.0039028,0.74629,3.1938e-06,0.00044354
1.7527,0.37414,0.37435,0.37509,0.00022348,0.0035261,0.74666,3.2129e-06,0.00044375
1.7535,0.37414,0.37435,0.37509,0.00022359,0.0031684,0.747,3.232e-06,0.00044394
1.7543,0.37414,0.37435,0.37508,0.00022369,0.0028298,0.74733,3.2513e-06,0.00044412
1.7551,0.37414,0.37435,0.37508,0.00022378,0.0025102,0.74764,3.2708e-06,0.00044429
1.7559,0.37414,0.37435,0.37507,0.00022387,0.0022097,0.74793,3.2905e-06,0.00044445
1.7568,0.37414,0.37435,0.37507,0.00022395,0.0019283,0.74821,3.3103e-06,0.0004446
1.7576,0.37414,0.37435,0.37506,0.00022403,0.0016661,0.74846,3.3302e-06,0.00044473
1.7584,0.37414,0.37435,0.37506,0.0002241,0.0014229,0.74869,3.3503e-06,0.00044485
1.7592,0.37414,0.37435,0.37505,0.00022417,0.0011989,0.74891,3.3705e-06,0.00044497
1.76,0.37414,0.37435,0.37505,0.00022423,0.00099401,0.7491,3.3909e-06,0.00044507
1.7608,0.37414,0.37435,0.37504,0.00022428,0.0008083,0.74928,3.4114e-06,0.00044516
1.7616,0.37414,0.37435,0.37504,0.00022433,0.00064176,0.74943,3.4321e-06,0.00044523
1.7624,0.37414,0.37435,0.37503,0.00022438,0.00049439,0.74957,3.4529e-06,0.0004453
1.7632,0.37414,0.37435,0.37503,0.00022441,0.00036621,0.74969,3.4738e-06,0.00044535
1.764,0.37414,0.37435,0.37502,0.00022445,0.00025722,0.74979,3.4949e-06,0.0004454
1.7648,0.37414,0.37435,0.37502,0.00022447,0.00016742,0.74987,3.5162e-06,0.00044543
1.7656,0.37414,0.37435,0.37501,0.00022449,9.6831e-05,0.74993,3.5375e-06,0.00044545
1.7664,0.37414,0.37435,0.37501,0.00022451,4.5444e-05,0.74997,3.559e-06,0.00044546
1.7672,0.37414,0.37435,0.375,0.00022452,1.3265e-05,0.75,3.5807e-06,0.00044545
1.768,0.37414,0.37435,0.375,0.00022452,2.9471e-07,0.75,3.6024e-06,0.00044544
1.7688,0.37414,0.37435,0.37499,0.00022452,6.5348e-06,0.74998,3.6243e-06,0.00044541
1.7696,0.37414,0.37435,0.37499,0.00022451,3.1985e-05,0.74995,3.6463e-06,0.00044538
1.7704,0.37414,0.37435,0.37499,0.0002245,7.6643e-05,0.74989,3.6684e-06,0.00044533
1.7713,0.37414,0.37435,0.37498,0.00022448,0.00014051,0.74982,3.6907e-06,0.00044527
1.7721,0.37414,0.37435,0.37498,0.00022445,0.00022357,0.74973,3.7131e-06,0.0004452
1.7729,0.37414,0.37435,0.37497,0.00022442,0.00032584,0.74962,3.7355e-06,0.00044511
1.7737,0.37414,0.37435,0.37497,0.00022439,0.0004473,0.74948,3.7581e-06,0.00044502
1.7745,0.37414,0.37435,0.37496,0.00022435,0.00058795,0.74933,3.7809e-06,0.00044491
1.7753,0.37414,0.37435,0.37496,0.0002243,0.00074777,0.74917,3.8037e-06,0.00044479
1.7761,0.37414,0.37435,0.37495,0.00022425,0.00092677,0.74898,3.8266e-06,0.00044466
1.7769,0.37414,0.37435,0.37495,0.00022419,0.0011249,0.74877,3.8496e-06,0.00044452
1.7777,0.37414,0.37435,0.37494,0.00022412,0.0013422,0.74854,3.8728e-06,0.00044437
1.7785,0.37414,0.37435,0.37494,0.00022405,0.0015787,0.7483,3.896e-06,0.00044421
1.7793,0.37414,0.37435,0.37493,0.00022398,0.0018343,0.74803,3.9193e-06,0.00044403
1.7801,0.37414,0.37435,0.37493,0.0002239,0.002109,0.74775,3.9428e-06,0.00044385
1.7809,0.37414,0.37435,0.37492,0.00022381,0.0024028,0.74744,3.9663e-06,0.00044365
1.7817,0.37414,0.37435,0.37492,0.00022372,0.0027157,0.74712,3.9899e-06,0.00044344
1.7825,0.37414,0.37435,0.37491,0.00022362,0.0030476,0.74678,4.0136e-06,0.00044322
1.7833,0.37414,0.37435,0.37491,0.00022351,0.0033986,0.74642,4.0373e-06,0.00044299
1.7841,0.37414,0.37435,0.3749,0.0002234,0.0037687,0.74604,4.0612e-06,0.00044275
1.7849,0.37414,0.37435,0.3749,0.00022329,0.0041578,0.74564,4.0851e-06,0.00044249
1.7857,0.37414,0.37435,0.37489,0.00022317,0.0045658,0.74522,4.1091e-06,0.00044223
1.7866,0.37414,0.37435,0.37489,0.00022304,0.0049929,0.74479,4.1332e-06,0.00044195
1.7874,0.37414,0.37435,0.37488,0.00022291,0.0054389,0.74433,4.1573e-06,0.00044166
1.7882,0.37414,0.37435,0.37488,0.00022277,0.0059038,0.74386,4.1815e-06,0.00044136
1.789,0.37414,0.37435,0.37488,0.00022263,0.0063876,0.74336,4.2058e-06,0.00044105
1.7898,0.37414,0.37435,0.37487,0.00022248,0.0068903,0.74285,4.2301e-06,0.00044073
1.7906,0.37414,0.37435,0.37487,0.00022233,0.0074119,0.74232,4.2545e-06,0.0004404
1.7914,0.37414,0.37435,0.37486,0.00022217,0.0079523,0.74177,4.2789e-06,0.00044005
1.7922,0.37414,0.37435,0.37486,0.000222,0.0085115,0.7412,4.3034e-06,0.0004397
1.793,0.37414,0.37435,0.37485,0.00022183,0.0090895,0.74061,4.3279e-06,0.00043933
1.7938,0.37414,0.37435,0.37485,0.00022165,0.0096862,0.74001,4.3524e-06,0.00043895
1.7946,0.37414,0.37435,0.37484,0.00022147,0.010302,0.73938,4.377e-06,0.00043856
1.7954,0.37414,0.37435,0.37484,0.00022128,0.010936,0.73874,4.4016e-06,0.00043816
1.7962,0.37414,0.37435,0.37483,0.00022109,0.011589,0.73808,4.4263e-06,0.00043775
1.797,0.37414,0.37435,0.37483,0.00022089,0.01226,0.7374,4.4509e-06,0.00043733
1.7978,0.37414,0.37435,0.37482,0.00022069,0.01295,0.7367,4.4756e-06,0.0004369
1.7986,0.37414,0.37435,0.37482,0.00022048,0.013658,0.73598,4.5003e-06,0.00043645
1.7994,0.37414,0.37435,0.37481,0.00022026,0.014385,0.73524,4.5251e-06,0.000436
1.8002,0.37414,0.37435,0.37481,0.00022004,0.015131,0.73449,4.5498e-06,0.00043553
1.8011,0.37414,0.37435,0.37481,0.00021981,0.015895,0.73372,4.5746e-06,0.00043505
1.8019,0.37414,0.37435,0.3748,0.00021958,0.016677,0.73292,4.5993e-06,0.00043457
1.8027,0.37414,0.37435,0.3748,0.00021935,0.017478,0.73211,4.6241e-06,0.00043407
1.8035,0.37414,0.37435,0.37479,0.0002191,0.018297,0.73129,4.6488e-06,0.00043356
1.8043,0.37414,0.37435,0.37479,0.00021886,0.019134,0.73044,4.6735e-06,0.00043304
1.8051,0.37414,0.37435,0.37478,0.0002186,0.01999,0.72958,4.6983e-06,0.00043251
1.8059,0.37414,0.37436,0.37478,0.00021834,0.020863,0.72869,4.723e-06,0.00043197
1.8067,0.37414,0.37436,0.37477,0.00021808,0.021755,0.72779,4.7476e-06,0.00043141
1.8075,0.37414,0.37436,0.37477,0.00021781,0.022665,0.72687,4.7723e-06,0.00043085
1.8083,0.37414,0.37436,0.37476,0.00021754,0.023593,0.72594,4.7969e-06,0.00043028
1.8091,0.37414,0.37436,0.37476,0.00021726,0.024539,0.72498,4.8215e-06,0.00042969
1.8099,0.37414,0.37436,0.37476,0.00021697,0.025503,0.72401,4.8461e-06,0.0004291
1.8107,0.37414,0.37436,0.37475,0.00021668,0.026485,0.72302,4.8706e-06,0.00042849
1.8115,0.37414,0.37436,0.37475,0.00021639,0.027485,0.72201,4.8951e-06,0.00042788
1.8123,0.37414,0.37436,0.37474,0.00021609,0.028502,0.72098,4.9195e-06,0.00042725
1.8131,0.37414,0.37436,0.37474,0.00021578,0.029537,0.71994,4.9439e-06,0.00042661
1.8139,0.37414,0.37436,0.37473,0.00021547,0.03059,0.71888,4.9682e-06,0.00042597
1.8147,0.37414,0.37436,0.37473,0.00021515,0.031661,0.7178,4.9925e-06,0.00042531
1.8156,0.37414,0.37436,0.37472,0.00021483,0.032749,0.7167,5.0167e-06,0.00042464
1.8164,0.37414,0.37436,0.37472,0.0002145,0.033855,0.71559,5.0408e-06,0.00042396
1.8172,0.37414,0.37436,0.37472,0.00021417,0.034978,0.71445,5.0648e-06,0.00042328
1.818,0.37414,0.37436,0.37471,0.00021383,0.036118,0.7133,5.0888e-06,0.00042258
1.8188,0.37414,0.37436,0.37471,0.00021349,0.037276,0.71214,5.1127e-06,0.00042187
1.8196,0.37414,0.37436,0.3747,0.00021314,0.038452,0.71095,5.1365e-06,0.00042115
1.8204,0.37414,0.37436,0.3747,0.00021279,0.039644,0.70975,5.1602e-06,0.00042042
1.8212,0.37414,0.37436,0.37469,0.00021243,0.040854,0.70853,5.1838e-06,0.00041968
1.822,0.37414,0.37436,0.37469,0.00021207,0.042081,0.7073,5.2073e-06,0.00041893
1.8228,0.37414,0.37436,0.37469,0.0002117,0.043324,0.70605,5.2308e-06,0.00041817
1.8236,0.37414,0.37436,0.37468,0.00021133,0.044585,0.70478,5.2541e-06,0.0004174
1.8244,0.37414,0.37436,0.37468,0.00021095,0.045863,0.70349,5.2773e-06,0.00041663
1.8252,0.37414,0.37436,0.37467,0.00021057,0.047158,0.70219,5.3003e-06,0.00041584
1.826,0.37414,0.37436,0.37467,0.00021018,0.048469,0.70087,5.3233e-06,0.00041504
1.8268,0.37414,0.37436,0.37466,0.00020979,0.049797,0.69953,5.3461e-06,0.00041423
1.8276,0.37414,0.37436,0.37466,0.00020939,0.051142,0.69818,5.3688e-06,0.00041341
1.8284,0.37414,0.37436,0.37466,0.00020899,0.052503,0.69681,5.3914e-06,0.00041259
1.8292,0.37414,0.37436,0.37465,0.00020858,0.053881,0.69542,5.4139e-06,0.00041175
1.8301,0.37414,0.37437,0.37465,0.00020817,0.055276,0.69402,5.4362e-06,0.0004109
1.8309,0.37414,0.37437,0.37464,0.00020775,0.056686,0.6926,5.4583e-06,0.00041005
1.8317,0.37414,0.37437,0.37464,0.00020733,0.058113,0.69117,5.4803e-06,0.00040918
1.8325,0.37414,0.37437,0.37464,0.0002069,0.059557,0.68972,5.5022e-06,0.0004083
1.8333,0.37414,0.37437,0.37463,0.00020647,0.061016,0.68825,5.5239e-06,0.00040742
1.8341,0.37414,0.37437,0.37463,0.00020604,0.062492,0.68676,5.5454e-06,0.00040653
1.8349,0.37414,0.37437,0.37462,0.0002056,0.063983,0.68527,5.5668e-06,0.00040562
1.8357,0.37414,0.37437,0.37462,0.00020515,0.065491,0.68375,5.588e-06,0.00040471
1.8365,0.37414,0.37437,0.37462,0.0002047,0.067014,0.68222,5.609e-06,0.00040379
1.8373,0.37414,0.37437,0.37461,0.00020424,0.068553,0.68067,5.6299e-06,0.00040286
1.8381,0.37414,0.37437,0.37461,0.00020378,0.070108,0.67911,5.6506e-06,0.00040192
1.8389,0.37414,0.37437,0.3746,0.00020332,0.071678,0.67753,5.6711e-06,0.00040097
1.8397,0.37414,0.37437,0.3746,0.00020285,0.073264,0.67594,5.6914e-06,0.00040001
1.8405,0.37414,0.37437,0.3746,0.00020238,0.074866,0.67433,5.7115e-06,0.00039905
1.8413,0.37414,0.37437,0.37459,0.0002019,0.076482,0.6727,5.7314e-06,0.00039807
1.8421,0.37414,0.37437,0.37459,0.00020142,0.078115,0.67106,5.7511e-06,0.00039709
1.8429,0.37414,0.37437,0.37459,0.00020093,0.079762,0.66941,5.7706e-06,0.00039609
1.8437,0.37414,0.37437,0.37458,0.00020044,0.081424,0.66774,5.79e-06,0.00039509
1.8445,0.37414,0.37437,0.37458,0.00019994,0.083102,0.66605,5.809e-06,0.00039408
1.8454,0.37414,0.37437,0.37457,0.00019944,0.084794,0.66435,5.8279e-06,0.00039306
1.8462,0.37414,0.37437,0.37457,0.00019894,0.086501,0.66264,5.8466e-06,0.00039203
1.847,0.37414,0.37437,0.37457,0.00019843,0.088223,0.66091,5.865e-06,0.000391
1.8478,0.37414,0.37437,0.37456,0.00019792,0.08996,0.65917,5.8833e-06,0.00038995
1.8486,0.37414,0.37438,0.37456,0.0001974,0.091711,0.65741,5.9013e-06,0.0003889
1.8494,0.37414,0.37438,0.37456,0.00019688,0.093477,0.65563,5.919e-06,0.00038784
1.8502,0.37414,0.37438,0.37455,0.00019635,0.095258,0.65385,5.9366e-06,0.00038677
1.851,0.37414,0.37438,0.37455,0.00019582,0.097052,0.65205,5.9538e-06,0.00038569
1.8518,0.37414,0.37438,0.37455,0.00019529,0.098861,0.65023,5.9709e-06,0.00038461
1.8526,0.37414,0.37438,0.37454,0.00019475,0.10068,0.6484,5.9877e-06,0.00038351
1.8534,0.37414,0.37438,0.37454,0.00019421,0.10252,0.64656,6.0043e-06,0.00038241
1.8542,0.37414,0.37438,0.37453,0.00019366,0.10437,0.6447,6.0206e-06,0.0003813
1.855,0.37414,0.37438,0.37453,0.00019311,0.10624,0.64283,6.0366e-06,0.00038018
1.8558,0.37414,0.37438,0.37453,0.00019255,0.10812,0.64094,6.0524e-06,0.00037906
1.8566,0.37414,0.37438,0.37452,0.000192,0.11001,0.63904,6.068e-06,0.00037792
1.8574,0.37414,0.37438,0.37452,0.00019143,0.11191,0.63713,6.0832e-06,0.00037678
1.8582,0.37414,0.37438,0.37452,0.00019087,0.11383,0.6352,6.0982e-06,0.00037563
1.859,0.37414,0.37438,0.37451,0.00019029,0.11577,0.63326,6.113e-06,0.00037448
1.8599,0.37414,0.37438,0.37451,0.00018972,0.11771,0.63131,6.1274e-06,0.00037331
1.8607,0.37414,0.37438,0.37451,0.00018914,0.11967,0.62934,6.1416e-06,0.00037214
1.8615,0.37414,0.37438,0.3745,0.00018856,0.12164,0.62737,6.1556e-06,0.00037096
1.8623,0.37414,0.37438,0.3745,0.00018797,0.12363,0.62537,6.1692e-06,0.00036978
1.8631,0.37414,0.37439,0.3745,0.00018738,0.12563,0.62337,6.1826e-06,0.00036858
1.8639,0.37414,0.37439,0.37449,0.00018679,0.12764,0.62135,6.1956e-06,0.00036738
1.8647,0.37414,0.37439,0.37449,0.00018619,0.12966,0.61932,6.2084e-06,0.00036617
1.8655,0.37414,0.37439,0.37449,0.00018559,0.1317,0.61728,6.2209e-06,0.00036496
1.8663,0.37414,0.37439,0.37449,0.00018498,0.13375,0.61523,6.2331e-06,0.00036374
1.8671,0.37414,0.37439,0.37448,0.00018438,0.13581,0.61316,6.245e-06,0.00036251
1.8679,0.37414,0.37439,0.37448,0.00018376,0.13788,0.61108,6.2567e-06,0.00036127
1.8687,0.37414,0.37439,0.37448,0.00018315,0.13997,0.60899,6.268e-06,0.00036003
1.8695,0.37414,0.37439,0.37447,0.00018253,0.14206,0.60688,6.279e-06,0.00035878
1.8703,0.37414,0.37439,0.37447,0.00018191,0.14417,0.60477,6.2897e-06,0.00035752
1.8711,0.37414,0.37439,0.37447,0.00018128,0.14629,0.60264,6.3001e-06,0.00035626
1.8719,0.37414,0.37439,0.37446,0.00018065,0.14843,0.6005,6.3102e-06,0.00035499
1.8727,0.37414,0.37439,0.37446,0.00018002,0.15057,0.59835,6.32e-06,0.00035371
1.8735,0.37414,0.37439,0.37446,0.00017938,0.15273,0.59619,6.3295e-06,0.00035243
1.8744,0.37414,0.37439,0.37446,0.00017874,0.15489,0.59402,6.3387e-06,0.00035114
1.8752,0.37414,0.37439,0.37445,0.0001781,0.15707,0.59183,6.3476e-06,0.00034985
1.876,0.37414,0.37439,0.37445,0.00017745,0.15926,0.58964,6.3562e-06,0.00034854
1.8768,0.37414,0.3744,0.37445,0.0001768,0.16146,0.58743,6.3644e-06,0.00034724
1.8776,0.37414,0.3744,0.37445,0.00017615,0.16368,0.58521,6.3723e-06,0.00034592
1.8784,0.37414,0.3744,0.37444,0.00017549,0.1659,0.58299,6.38e-06,0.0003446
1.8792,0.37414,0.3744,0.37444,0.00017483,0.16813,0.58075,6.3872e-06,0.00034328
1.88,0.37414,0.3744,0.37444,0.00017417,0.17038,0.5785,6.3942e-06,0.00034194
1.8808,0.37414,0.3744,0.37443,0.0001735,0.17263,0.57624,6.4009e-06,0.00034061
1.8816,0.37414,0.3744,0.37443,0.00017284,0.17489,0.57397,6.4072e-06,0.00033926
1.8824,0.37414,0.3744,0.37443,0.00017216,0.17717,0.57169,6.4132e-06,0.00033791
1.8832,0.37414,0.3744,0.37443,0.00017149,0.17945,0.5694,6.4189e-06,0.00033656
1.884,0.37414,0.3744,0.37442,0.00017081,0.18175,0.5671,6.4242e-06,0.0003352
1.8848,0.37414,0.3744,0.37442,0.00017013,0.18405,0.56479,6.4293e-06,0.00033383
1.8856,0.37414,0.3744,0.37442,0.00016945,0.18637,0.56247,6.434e-06,0.00033246
1.8864,0.37414,0.3744,0.37442,0.00016876,0.18869,0.56014,6.4384e-06,0.00033109
1.8872,0.37414,0.3744,0.37441,0.00016807,0.19103,0.5578,6.4424e-06,0.0003297
1.888,0.37414,0.3744,0.37441,0.00016738,0.19337,0.55545,6.4461e-06,0.00032832
1.8889,0.37414,0.37441,0.37441,0.00016669,0.19572,0.5531,6.4495e-06,0.00032692
1.8897,0.37414,0.37441,0.37441,0.00016599,0.19809,0.55073,6.4526e-06,0.00032553
1.8905,0.37414,0.37441,0.37441,0.00016529,0.20046,0.54835,6.4553e-06,0.00032413
1.8913,0.37414,0.37441,0.3744,0.00016459,0.20284,0.54597,6.4577e-06,0.00032272
1.8921,0.37414,0.37441,0.3744,0.00016388,0.20523,0.54358,6.4598e-06,0.00032131
1.8929,0.37414,0.37441,0.3744,0.00016318,0.20762,0.54117,6.4616e-06,0.00031989
1.8937,0.37414,0.37441,0.3744,0.00016247,0.21003,0.53876,6.463e-06,0.00031847
1.8945,0.37414,0.37441,0.37439,0.00016175,0.21244,0.53635,6.4641e-06,0.00031704
1.8953,0.37414,0.37441,0.37439,0.00016104,0.21487,0.53392,6.4649e-06,0.00031561
1.8961,0.37414,0.37441,0.37439,0.00016032,0.2173,0.53148,6.4653e-06,0.00031418
1.8969,0.37414,0.37441,0.37439,0.0001596,0.21974,0.52904,6.4654e-06,0.00031274
1.8977,0.37414,0.37441,0.37439,0.00015888,0.22218,0.52659,6.4652e-06,0.00031129
1.8985,0.37414,0.37441,0.37438,0.00015816,0.22464,0.52413,6.4646e-06,0.00030985
1.8993,0.37414,0.37441,0.37438,0.00015743,0.2271,0.52166,6.4637e-06,0.00030839
1.9001,0.37414,0.37441,0.37438,0.0001567,0.22957,0.51919,6.4625e-06,0.00030694
1.9009,0.37414,0.37442,0.37438,0.00015597,0.23205,0.51671,6.461e-06,0.00030548
1.9017,0.37414,0.37442,0.37438,0.00015524,0.23453,0.51422,6.4591e-06,0.00030401
1.9025,0.37414,0.37442,0.37438,0.0001545,0.23703,0.51172,6.457e-06,0.00030254
1.9033,0.37414,0.37442,0.37437,0.00015376,0.23953,0.50922,6.4545e-06,0.00030107
1.9042,0.37414,0.37442,0.37437,0.00015302,0.24203,0.50671,6.4516e-06,0.0002996
1.905,0.37414,0.37442,0.37437,0.00015228,0.24455,0.5042,6.4485e-06,0.00029812
1.9058,0.37414,0.37442,0.37437,0.00015154,0.24707,0.50167,6.445e-06,0.00029663
1.9066,0.37414,0.37442,0.37437,0.00015079,0.24959,0.49914,6.4412e-06,0.00029515
1.9074,0.37414,0.37442,0.37437,0.00015005,0.25212,0.49661,6.4371e-06,0.00029366
1.9082,0.37414,0.37442,0.37436,0.0001493,0.25466,0.49407,6.4327e-06,0.00029216
1.909,0.37414,0.37442,0.37436,0.00014855,0.25721,0.49152,6.4279e-06,0.00029067
1.9098,0.37414,0.37442,0.37436,0.0001478,0.25976,0.48896,6.4229e-06,0.00028917
1.9106,0.37414,0.37442,0.37436,0.00014704,0.26232,0.4864,6.4175e-06,0.00028767
1.9114,0.37414,0.37442,0.37436,0.00014629,0.26488,0.48384,6.4118e-06,0.00028616
1.9122,0.37414,0.37443,0.37436,0.00014553,0.26745,0.48127,6.4058e-06,0.00028465
1.913,0.37414,0.37443,0.37436,0.00014477,0.27002,0.47869,6.3995e-06,0.00028314
1.9138,0.37414,0.37443,0.37435,0.00014401,0.2726,0.47611,6.3929e-06,0.00028162
1.9146,0.37414,0.37443,0.37435,0.00014325,0.27519,0.47352,6.386e-06,0.00028011
1.9154,0.37414,0.37443,0.37435,0.00014248,0.27777,0.47093,6.3787e-06,0.00027859
1.9162,0.37414,0.37443,0.37435,0.00014172,0.28037,0.46833,6.3712e-06,0.00027706
1.917,0.37414,0.37443,0.37435,0.00014095,0.28297,0.46573,6.3634e-06,0.00027554
1.9178,0.37414,0.37443,0.37435,0.00014018,0.28557,0.46312,6.3552e-06,0.00027401
1.9187,0.37414,0.37443,0.37435,0.00013941,0.28818,0.46051,6.3468e-06,0.00027248
1.9195,0.37414,0.37443,0.37435,0.00013864,0.2908,0.4579,6.3381e-06,0.00027095
1.9203,0.37414,0.37443,0.37434,0.00013787,0.29341,0.45528,6.3291e-06,0.00026942
1.9211,0.37414,0.37443,0.37434,0.0001371,0.29603,0.45265,6.3197e-06,0.00026788
1.9219,0.37414,0.37443,0.37434,0.00013633,0.29866,0.45002,6.3101e-06,0.00026634
1.9227,0.37414,0.37444,0.37434,0.00013555,0.30129,0.44739,6.3003e-06,0.0002648
1.9235,0.37414,0.37444,0.37434,0.00013477,0.30392,0.44476,6.2901e-06,0.00026326
1.9243,0.37414,0.37444,0.37434,0.000134,0.30656,0.44212,6.2796e-06,0.00026171
1.9251,0.37414,0.37444,0.37434,0.00013322,0.3092,0.43948,6.2689e-06,0.00026017
1.9259,0.37414,0.37444,0.37434,0.00013244,0.31185,0.43683,6.2579e-06,0.00025862
1.9267,0.37414,0.37444,0.37434,0.00013166,0.31449,0.43418,6.2466e-06,0.00025707
1.9275,0.37414,0.37444,0.37434,0.00013088,0.31714,0.43153,6.235e-06,0.00025552
1.9283,0.37414,0.37444,0.37434,0.00013009,0.3198,0.42888,6.2232e-06,0.00025397
1.9291,0.37414,0.37444,0.37434,0.00012931,0.32245,0.42622,6.2111e-06,0.00025241
1.9299,0.37414,0.37444,0.37433,0.00012853,0.32511,0.42356,6.1987e-06,0.00025086
1.9307,0.37414,0.37444,0.37433,0.00012774,0.32777,0.4209,6.1861e-06,0.0002493
1.9315,0.37414,0.37444,0.37433,0.00012696,0.33044,0.41823,6.1732e-06,0.00024774
1.9323,0.37414,0.37444,0.37433,0.00012617,0.3331,0.41556,6.16e-06,0.00024619
1.9332,0.37414,0.37444,0.37433,0.00012539,0.33577,0.41289,6.1466e-06,0.00024463
1.934,0.37414,0.37445,0.37433,0.0001246,0.33844,0.41022,6.1329e-06,0.00024307
1.9348,0.37414,0.37445,0.37433,0.00012381,0.34111,0.40755,6.119e-06,0.00024151
1.9356,0.37414,0.37445,0.37433,0.00012302,0.34379,0.40488,6.1049e-06,0.00023994
1.9364,0.37414,0.37445,0.37433,0.00012224,0.34646,0.4022,6.0905e-06,0.00023838
1.9372,0.37414,0.37445,0.37433,0.00012145,0.34914,0.39952,6.0758e-06,0.00023682
1.938,0.37414,0.37445,0.37433,0.00012066,0.35182,0.39684,6.0609e-06,0.00023526
1.9388,0.37414,0.37445,0.37433,0.00011987,0.3545,0.39416,6.0458e-06,0.00023369
1.9396,0.37414,0.37445,0.37433,0.00011908,0.35718,0.39148,6.0304e-06,0.00023213
1.9404,0.37414,0.37445,0.37433,0.00011829,0.35986,0.3888,6.0148e-06,0.00023056
1.9412,0.37414,0.37445,0.37433,0.0001175,0.36254,0.38612,5.999e-06,0.000229
1.942,0.37414,0.37445,0.37433,0.00011671,0.36522,0.38343,5.983e-06,0.00022743
1.9428,0.37414,0.37445,0.37433,0.00011592,0.36791,0.38075,5.9667e-06,0.00022587
1.9436,0.37414,0.37445,0.37433,0.00011513,0.37059,0.37807,5.9502e-06,0.00022431
1.9444,0.37414,0.37446,0.37433,0.00011434,0.37328,0.37538,5.9335e-06,0.00022274
1.9452,0.37414,0.37446,0.37433,0.00011355,0.37596,0.3727,5.9166e-06,0.00022118
1.946,0.37414,0.37446,0.37433,0.00011276,0.37864,0.37002,5.8995e-06,0.00021961
1.9468,0.37414,0.37446,0.37433,0.00011197,0.38133,0.36733,5.8822e-06,0.00021805
1.9477,0.37414,0.37446,0.37433,0.00011118,0.38401,0.36465,5.8646e-06,0.00021649
1.9485,0.37414,0.37446,0.37433,0.00011038,0.38669,0.36197,5.8469e-06,0.00021492
1.9493,0.37414,0.37446,0.37433,0.00010959,0.38938,0.35928,5.829e-06,0.00021336
1.9501,0.37414,0.37446,0.37433,0.0001088,0.39206,0.3566,5.8109e-06,0.0002118
1.9509,0.37414,0.37446,0.37433,0.00010802,0.39474,0.35392,5.7925e-06,0.00021024
1.9517,0.37414,0.37446,0.37433,0.00010723,0.39742,0.35124,5.774e-06,0.00020868
1.9525,0.37414,0.37446,0.37433,0.00010644,0.4001,0.34857,5.7554e-06,0.00020712
1.9533,0.37414,0.37446,0.37433,0.00010565,0.40277,0.34589,5.7365e-06,0.00020556
1.9541,0.37414,0.37446,0.37433,0.00010486,0.40545,0.34321,5.7174e-06,0.000204
1.9549,0.37414,0.37447,0.37433,0.00010407,0.40812,0.34054,5.6982e-06,0.00020245
1.9557,0.37414,0.37447,0.37433,0.00010329,0.4108,0.33787,5.6788e-06,0.00020089
1.9565,0.37414,0.37447,0.37433,0.0001025,0.41347,0.3352,5.6593e-06,0.00019934
1.9573,0.37414,0.37447,0.37433,0.00010171,0.41614,0.33253,5.6395e-06,0.00019779
1.9581,0.37414,0.37447,0.37433,0.00010093,0.4188,0.32986,5.6196e-06,0.00019624
1.9589,0.37414,0.37447,0.37433,0.00010014,0.42147,0.3272,5.5996e-06,0.00019469
1.9597,0.37414,0.37447,0.37433,9.9361e-05,0.42413,0.32454,5.5794e-06,0.00019314
1.9605,0.37414,0.37447,0.37434,9.8578e-05,0.42679,0.32188,5.559e-06,0.0001916
1.9613,0.37414,0.37447,0.37434,9.7796e-05,0.42945,0.31923,5.5385e-06,0.00019005
1.9621,0.37414,0.37447,0.37434,9.7015e-05,0.4321,0.31657,5.5179e-06,0.00018851
1.963,0.37414,0.37447,0.37434,9.6234e-05,0.43475,0.31392,5.4971e-06,0.00018697
1.9638,0.37414,0.37447,0.37434,9.5455e-05,0.4374,0.31128,5.4761e-06,0.00018543
1.9646,0.37414,0.37447,0.37434,9.4676e-05,0.44004,0.30863,5.4551e-06,0.0001839
1.9654,0.37414,0.37448,0.37434,9.3899e-05,0.44269,0.30599,5.4339e-06,0.00018236
1.9662,0.37414,0.37448,0.37434,9.3122e-05,0.44532,0.30336,5.4125e-06,0.00018083
1.967,0.37414,0.37448,0.37434,9.2347e-05,0.44796,0.30073,5.3911e-06,0.0001793
1.9678,0.37414,0.37448,0.37434,9.1572e-05,0.45059,0.2981,5.3695e-06,0.00017778
1.9686,0.37414,0.37448,0.37434,9.0799e-05,0.45322,0.29547,5.3478e-06,0.00017625
1.9694,0.37414,0.37448,0.37435,9.0027e-05,0.45584,0.29285,5.3259e-06,0.00017473
1.9702,0.37414,0.37448,0.37435,8.9257e-05,0.45846,0.29023,5.304e-06,0.00017321
1.971,0.37414,0.37448,0.37435,8.8487e-05,0.46107,0.28762,5.2819e-06,0.00017169
1.9718,0.37414,0.37448,0.37435,8.7719e-05,0.46368,0.28501,5.2598e-06,0.00017018
1.9726,0.37414,0.37448,0.37435,8.6953e-05,0.46629,0.28241,5.2375e-06,0.00016867
1.9734,0.37414,0.37448,0.37435,8.6187e-05,0.46889,0.27981,5.2152e-06,0.00016716
1.9742,0.37414,0.37448,0.37435,8.5423e-05,0.47149,0.27722,5.1927e-06,0.00016565
1.975,0.37414,0.37448,0.37435,8.4661e-05,0.47408,0.27463,5.1701e-06,0.00016415
1.9758,0.37414,0.37448,0.37435,8.39e-05,0.47666,0.27205,5.1475e-06,0.00016265
1.9766,0.37414,0.37449,0.37436,8.3141e-05,0.47924,0.26947,5.1247e-06,0.00016116
1.9775,0.37414,0.37449,0.37436,8.2383e-05,0.48182,0.2669,5.1019e-06,0.00015966
1.9783,0.37414,0.37449,0.37436,8.1627e-05,0.48439,0.26433,5.079e-06,0.00015817
1.9791,0.37414,0.37449,0.37436,8.0873e-05,0.48695,0.26177,5.056e-06,0.00015669
1.9799,0.37414,0.37449,0.37436,8.012e-05,0.48951,0.25921,5.0329e-06,0.00015521
1.9807,0.37414,0.37449,0.37436,7.9369e-05,0.49206,0.25666,5.0098e-06,0.00015373
1.9815,0.37414,0.37449,0.37436,7.862e-05,0.49461,0.25412,4.9866e-06,0.00015225
1.9823,0.37414,0.37449,0.37437,7.7872e-05,0.49715,0.25158,4.9633e-06,0.00015078
1.9831,0.37414,0.37449,0.37437,7.7127e-05,0.49969,0.24905,4.94e-06,0.00014931
1.9839,0.37414,0.37449,0.37437,7.6383e-05,0.50221,0.24652,4.9166e-06,0.00014785
1.9847,0.37414,0.37449,0.37437,7.5642e-05,0.50474,0.24401,4.8931e-06,0.00014639
1.9855,0.37414,0.37449,0.37437,7.4902e-05,0.50725,0.24149,4.8696e-06,0.00014493
1.9863,0.37414,0.37449,0.37437,7.4165e-05,0.50976,0.23899,4.846e-06,0.00014348
1.9871,0.37414,0.37449,0.37438,7.3429e-05,0.51226,0.23649,4.8224e-06,0.00014204
1.9879,0.37414,0.3745,0.37438,7.2696e-05,0.51475,0.234,4.7987e-06,0.00014059
1.9887,0.37414,0.3745,0.37438,7.1964e-05,0.51724,0.23152,4.775e-06,0.00013915
1.9895,0.37414,0.3745,0.37438,7.1235e-05,0.51972,0.22904,4.7512e-06,0.00013772
1.9903,0.37414,0.3745,0.37438,7.0508e-05,0.52219,0.22657,4.7274e-06,0.00013629
1.9911,0.37414,0.3745,0.37439,6.9783e-05,0.52466,0.22411,4.7036e-06,0.00013486
1.992,0.37414,0.3745,0.37439,6.9061e-05,0.52712,0.22166,4.6797e-06,0.00013344
1.9928,0.37414,0.3745,0.37439,6.8341e-05,0.52957,0.21921,4.6558e-06,0.00013203
1.9936,0.37414,0.3745,0.37439,6.7623e-05,0.53201,0.21678,4.6319e-06,0.00013061
1.9944,0.37414,0.3745,0.37439,6.6908e-05,0.53444,0.21435,4.6079e-06,0.00012921
1.9952,0.37414,0.3745,0.3744,6.6195e-05,0.53687,0.21193,4.5839e-06,0.00012781
1.996,0.37414,0.3745,0.3744,6.5484e-05,0.53928,0.20951,4.56e-06,0.00012641
1.9968,0.37414,0.3745,0.3744,6.4776e-05,0.54169,0.20711,4.5359e-06,0.00012502
1.9976,0.37414,0.3745,0.3744,6.4071e-05,0.54409,0.20471,4.5119e-06,0.00012363
1.9984,0.37414,0.3745,0.3744,6.3368e-05,0.54648,0.20233,4.4879e-06,0.00012225
1.9992,0.37414,0.37451,0.37441,6.2668e-05,0.54886,0.19995,4.4638e-06,0.00012087
2,0.37414,0.37451,0.37441,6.197e-05,0.55124,0.19758,4.4397e-06,0.0001195


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertM_jcp_p3r2_hrefN2_energy.csv <==
0.00080548,0.37495,0.37497,0.375,9.4002e-09,0.75,9.605e-06,1.8466e-08,3.3417e-10
0.001611,0.37495,0.37497,0.37501,9.8954e-09,0.74998,3.842e-05,1.8454e-08,1.3367e-09
0.0024164,0.37495,0.37497,0.37501,1.0719e-08,0.74994,8.6442e-05,1.843e-08,3.0074e-09
0.0032219,0.37495,0.37497,0.37502,1.187e-08,0.74988,0.00015367,1.8394e-08,5.3462e-09
0.0040274,0.37495,0.37497,0.37502,1.3349e-08,0.74981,0.0002401,1.8346e-08,8.3529e-09
0.0048329,0.37495,0.37497,0.37503,1.5156e-08,0.74971,0.00034573,1.8286e-08,1.2027e-08
0.0056384,0.37495,0.37497,0.37503,1.7291e-08,0.74959,0.00047055,1.8214e-08,1.6369e-08
0.0064438,0.37495,0.37497,0.37504,1.9754e-08,0.74946,0.00061456,1.813e-08,2.1377e-08
0.0072493,0.37495,0.37497,0.37504,2.2544e-08,0.74931,0.00077774,1.8035e-08,2.7053e-08
0.0080548,0.37495,0.37497,0.37505,2.5662e-08,0.74913,0.0009601,1.7929e-08,3.3394e-08
0.0088603,0.37495,0.37497,0.37505,2.9106e-08,0.74894,0.0011616,1.7812e-08,4.04e-08
0.0096658,0.37495,0.37497,0.37506,3.2878e-08,0.74873,0.0013823,1.7684e-08,4.8072e-08
0.010471,0.37495,0.37497,0.37506,3.6977e-08,0.7485,0.0016221,1.7546e-08,5.6408e-08
0.011277,0.37495,0.37497,0.37507,4.1402e-08,0.74825,0.001881,1.7397e-08,6.5407e-08
0.012082,0.37495,0.37497,0.37507,4.6154e-08,0.74798,0.0021591,1.7238e-08,7.5069e-08
0.012888,0.37495,0.37497,0.37508,5.1232e-08,0.74769,0.0024562,1.707e-08,8.5393e-08
0.013693,0.37495,0.37497,0.37508,5.6635e-08,0.74739,0.0027724,1.6892e-08,9.6379e-08
0.014499,0.37495,0.37497,0.37509,6.2365e-08,0.74706,0.0031077,1.6705e-08,1.0802e-07
0.015304,0.37495,0.37497,0.37509,6.8419e-08,0.74672,0.0034621,1.651e-08,1.2033e-07
0.01611,0.37495,0.37497,0.37509,7.4799e-08,0.74635,0.0038355,1.6306e-08,1.3329e-07
0.016915,0.37495,0.37497,0.3751,8.1504e-08,0.74597,0.0042279,1.6095e-08,1.4691e-07
0.017721,0.37495,0.37497,0.3751,8.8532e-08,0.74557,0.0046393,1.5876e-08,1.6119e-07
0.018526,0.37495,0.37497,0.37511,9.5885e-08,0.74515,0.0050696,1.565e-08,1.7612e-07
0.019332,0.37495,0.37497,0.37511,1.0356e-07,0.74471,0.0055189,1.5417e-08,1.9171e-07
0.020137,0.37495,0.37497,0.37512,1.1156e-07,0.74425,0.0059872,1.5179e-08,2.0794e-07
0.020942,0.37495,0.37497,0.37512,1.1988e-07,0.74377,0.0064743,1.4935e-08,2.2483e-07
0.021748,0.37495,0.37497,0.37513,1.2853e-07,0.74328,0.0069803,1.4685e-08,2.4237e-07
0.022553,0.37495,0.37497,0.37513,1.375e-07,0.74276,0.0075052,1.4431e-08,2.6056e-07
0.023359,0.37495,0.37497,0.37514,1.4678e-07,0.74223,0.0080489,1.4173e-08,2.7939e-07
0.024164,0.37495,0.37497,0.37514,1.5639e-07,0.74167,0.0086114,1.3911e-08,2.9887e-07
0.02497,0.37495,0.37497,0.37515,1.6632e-07,0.7411,0.0091927,1.3646e-08,3.19e-07
0.025775,0.37495,0.37497,0.37515,1.7657e-07,0.74051,0.0097927,1.3378e-08,3.3977e-07
0.026581,0.37495,0.37497,0.37516,1.8714e-07,0.7399,0.010411,1.3108e-08,3.6118e-07
0.027386,0.37495,0.37497,0.37516,1.9803e-07,0.73927,0.011049,1.2836e-08,3.8322e-07
0.028192,0.37495,0.37497,0.37517,2.0924e-07,0.73863,0.011705,1.2564e-08,4.0591e-07
0.028997,0.37495,0.37497,0.37517,2.2076e-07,0.73796,0.012379,1.229e-08,4.2923e-07
0.029803,0.37495,0.37497,0.37517,2.326e-07,0.73728,0.013073,1.2017e-08,4.5319e-07
0.030608,0.37495,0.37497,0.37518,2.4476e-07,0.73657,0.013784,1.1743e-08,4.7778e-07
0.031414,0.37495,0.37497,0.37518,2.5724e-07,0.73585,0.014515,1.1471e-08,5.03e-07
0.032219,0.37495,0.37497,0.37519,2.7003e-07,0.73511,0.015263,1.12e-08,5.2885e-07
0.033025,0.37495,0.37497,0.37519,2.8313e-07,0.73436,0.016031,1.0931e-08,5.5533e-07
0.03383,0.37495,0.37497,0.3752,2.9655e-07,0.73358,0.016816,1.0665e-08,5.8243e-07
0.034636,0.37495,0.37497,0.3752,3.1028e-07,0.73278,0.01762,1.0401e-08,6.1016e-07
0.035441,0.37495,0.37497,0.37521,3.2433e-07,0.73197,0.018442,1.0141e-08,6.3851e-07
0.036247,0.37495,0.37497,0.37521,3.3868e-07,0.73114,0.019283,9.884e-09,6.6748e-07
0.037052,0.37495,0.37497,0.37522,3.5335e-07,0.73029,0.020141,9.6317e-09,6.9707e-07
0.037858,0.37495,0.37497,0.37522,3.6833e-07,0.72942,0.021018,9.3841e-09,7.2728e-07
0.038663,0.37495,0.37497,0.37522,3.8362e-07,0.72854,0.021913,9.1417e-09,7.581e-07
0.039469,0.37495,0.37497,0.37523,3.9922e-07,0.72763,0.022826,8.9049e-09,7.8953e-07
0.040274,0.37495,0.37497,0.37523,4.1512e-07,0.72671,0.023757,8.674e-09,8.2157e-07
0.041079,0.37495,0.37497,0.37524,4.3134e-07,0.72577,0.024707,8.4496e-09,8.5422e-07
0.041885,0.37495,0.37497,0.37524,4.4785e-07,0.72481,0.025674,8.2319e-09,8.8748e-07
0.04269,0.37495,0.37497,0.37525,4.6468e-07,0.72384,0.026659,8.0212e-09,9.2134e-07
0.043496,0.37495,0.37497,0.37525,4.8181e-07,0.72284,0.027661,7.8181e-09,9.558e-07
0.044301,0.37495,0.37497,0.37526,4.9925e-07,0.72183,0.028682,7.6227e-09,9.9087e-07
0.045107,0.37495,0.37497,0.37526,5.1698e-07,0.7208,0.02972,7.4354e-09,1.0265e-06
0.045912,0.37495,0.37497,0.37527,5.3502e-07,0.71975,0.030776,7.2565e-09,1.0628e-06
0.046718,0.37495,0.37497,0.37527,5.5336e-07,0.71869,0.03185,7.0862e-09,1.0996e-06
0.047523,0.37495,0.37497,0.37527,5.7201e-07,0.71761,0.032941,6.9248e-09,1.1371e-06
0.048329,0.37495,0.37497,0.37528,5.9095e-07,0.71651,0.03405,6.7725e-09,1.1751e-06
0.049134,0.37495,0.37497,0.37528,6.1019e-07,0.71539,0.035176,6.6296e-09,1.2137e-06
0.04994,0.37495,0.37497,0.37529,6.2972e-07,0.71425,0.03632,6.4961e-09,1.253e-06
0.050745,0.37495,0.37497,0.37529,6.4956e-07,0.7131,0.037481,6.3723e-09,1.2927e-06
0.051551,0.37495,0.37497,0.3753,6.6969e-07,0.71193,0.038659,6.2584e-09,1.3331e-06
0.052356,0.37495,0.37497,0.3753,6.9011e-07,0.71075,0.039855,6.1544e-09,1.3741e-06
0.053162,0.37495,0.37497,0.3753,7.1083e-07,0.70954,0.041067,6.0604e-09,1.4156e-06
0.053967,0.37495,0.37497,0.37531,7.3184e-07,0.70832,0.042297,5.9765e-09,1.4577e-06
0.054773,0.37495,0.37497,0.37531,7.5314e-07,0.70708,0.043544,5.9029e-09,1.5004e-06
0.055578,0.37495,0.37497,0.37532,7.7473e-07,0.70583,0.044808,5.8394e-09,1.5436e-06
0.056384,0.37495,0.37497,0.37532,7.9661e-07,0.70455,0.046089,5.7861e-09,1.5874e-06
0.057189,0.37495,0.37497,0.37533,8.1878e-07,0.70326,0.047386,5.7431e-09,1.6318e-06
0.057995,0.37495,0.37497,0.37533,8.4123e-07,0.70196,0.0487,5.7102e-09,1.6768e-06
0.0588,0.37495,0.37497,0.37533,8.6398e-07,0.70064,0.050032,5.6874e-09,1.7223e-06
0.059606,0.37495,0.37497,0.37534,8.87e-07,0.6993,0.051379,5.6747e-09,1.7683e-06
0.060411,0.37495,0.37497,0.37534,9.1031e-07,0.69794,0.052744,5.6719e-09,1.815e-06
0.061216,0.37495,0.37497,0.37535,9.339e-07,0.69657,0.054124,5.679e-09,1.8621e-06
0.062022,0.37495,0.37497,0.37535,9.5778e-07,0.69518,0.055522,5.6957e-09,1.9099e-06
0.062827,0.37495,0.37497,0.37535,9.8193e-07,0.69377,0.056935,5.722e-09,1.9581e-06
0.063633,0.37495,0.37497,0.37536,1.0064e-06,0.69235,0.058365,5.7577e-09,2.007e-06
0.064438,0.37495,0.37497,0.37536,1.0311e-06,0.69091,0.059811,5.8025e-09,2.0563e-06
0.065244,0.37495,0.37497,0.37537,1.0561e-06,0.68946,0.061273,5.8563e-09,2.1063e-06
0.066049,0.37495,0.37497,0.37537,1.0813e-06,0.68799,0.062752,5.9188e-09,2.1567e-06
0.066855,0.37495,0.37497,0.37537,1.1069e-06,0.6865,0.064246,5.9897e-09,2.2077e-06
0.06766,0.37495,0.37497,0.37538,1.1327e-06,0.685,0.065756,6.0689e-09,2.2592e-06
0.068466,0.37495,0.37497,0.37538,1.1587e-06,0.68348,0.067282,6.156e-09,2.3113e-06
0.069271,0.37495,0.37497,0.37539,1.1851e-06,0.68195,0.068824,6.2507e-09,2.3639e-06
0.070077,0.37495,0.37497,0.37539,1.2117e-06,0.6804,0.070382,6.3528e-09,2.417e-06
0.070882,0.37495,0.37497,0.37539,1.2386e-06,0.67883,0.071955,6.4618e-09,2.4707e-06
0.071688,0.37495,0.37497,0.3754,1.2657e-06,0.67725,0.073544,6.5776e-09,2.5249e-06
0.072493,0.37495,0.37497,0.3754,1.2931e-06,0.67566,0.075148,6.6996e-09,2.5796e-06
0.073299,0.37495,0.37497,0.37541,1.3208e-06,0.67404,0.076767,6.8276e-09,2.6348e-06
0.074104,0.37495,0.37497,0.37541,1.3487e-06,0.67242,0.078402,6.9612e-09,2.6905e-06
0.07491,0.37495,0.37497,0.37541,1.3769e-06,0.67077,0.080052,7.1001e-09,2.7468e-06
0.075715,0.37495,0.37497,0.37542,1.4054e-06,0.66912,0.081717,7.2437e-09,2.8036e-06
0.076521,0.37495,0.37497,0.37542,1.4341e-06,0.66744,0.083397,7.3919e-09,2.8608e-06
0.077326,0.37495,0.37497,0.37542,1.4631e-06,0.66576,0.085092,7.544e-09,2.9186e-06
0.078132,0.37495,0.37497,0.37543,1.4923e-06,0.66405,0.086802,7.6999e-09,2.9769e-06
0.078937,0.37495,0.37497,0.37543,1.5218e-06,0.66234,0.088527,7.8589e-09,3.0357e-06
0.079743,0.37495,0.37497,0.37544,1.5515e-06,0.66061,0.090266,8.0209e-09,3.095e-06
0.080548,0.37495,0.37497,0.37544,1.5815e-06,0.65886,0.09202,8.1852e-09,3.1548e-06
0.081353,0.37495,0.37497,0.37544,1.6117e-06,0.6571,0.093788,8.3515e-09,3.215e-06
0.082159,0.37495,0.37497,0.37545,1.6422e-06,0.65532,0.095571,8.5195e-09,3.2758e-06
0.082964,0.37495,0.37497,0.37545,1.6729e-06,0.65353,0.097368,8.6886e-09,3.3371e-06
0.08377,0.37495,0.37497,0.37545,1.7038e-06,0.65173,0.099179,8.8586e-09,3.3988e-06
0.084575,0.37495,0.37497,0.37546,1.735e-06,0.64991,0.101,9.0289e-09,3.4611e-06
0.085381,0.37495,0.37497,0.37546,1.7665e-06,0.64808,0.10284,9.1992e-09,3.5238e-06
0.086186,0.37495,0.37497,0.37546,1.7982e-06,0.64623,0.1047,9.369e-09,3.587e-06
0.086992,0.37495,0.37497,0.37547,1.8301e-06,0.64437,0.10657,9.538e-09,3.6506e-06
0.087797,0.37495,0.37497,0.37547,1.8622e-06,0.6425,0.10845,9.7059e-09,3.7147e-06
0.088603,0.37495,0.37497,0.37547,1.8946e-06,0.64061,0.11034,9.8721e-09,3.7794e-06
0.089408,0.37495,0.37497,0.37548,1.9272e-06,0.63871,0.11225,1.0036e-08,3.8444e-06
0.090214,0.37495,0.37497,0.37548,1.9601e-06,0.63679,0.11417,1.0198e-08,3.91e-06
0.091019,0.37495,0.37497,0.37548,1.9932e-06,0.63486,0.11611,1.0358e-08,3.9759e-06
0.091825,0.37495,0.37497,0.37549,2.0265e-06,0.63292,0.11805,1.0514e-08,4.0424e-06
0.09263,0.37495,0.37497,0.37549,2.06e-06,0.63097,0.12002,1.0667e-08,4.1093e-06
0.093436,0.37495,0.37497,0.37549,2.0937e-06,0.629,0.12199,1.0816e-08,4.1767e-06
0.094241,0.37495,0.37497,0.3755,2.1277e-06,0.62702,0.12398,1.0961e-08,4.2445e-06
0.095047,0.37495,0.37497,0.3755,2.1619e-06,0.62502,0.12598,1.1102e-08,4.3127e-06
0.095852,0.37495,0.37497,0.3755,2.1963e-06,0.62302,0.12799,1.1239e-08,4.3814e-06
0.096658,0.37495,0.37497,0.37551,2.2309e-06,0.621,0.13002,1.137e-08,4.4505e-06
0.097463,0.37495,0.37497,0.37551,2.2658e-06,0.61897,0.13206,1.1497e-08,4.5201e-06
0.098269,0.37495,0.37497,0.37551,2.3008e-06,0.61692,0.13411,1.1618e-08,4.5901e-06
0.099074,0.37495,0.37497,0.37552,2.3361e-06,0.61486,0.13617,1.1734e-08,4.6605e-06
0.09988,0.37495,0.37497,0.37552,2.3716e-06,0.61279,0.13824,1.1844e-08,4.7313e-06
0.10069,0.37495,0.37497,0.37552,2.4073e-06,0.61071,0.14033,1.1948e-08,4.8026e-06
0.10149,0.37495,0.37497,0.37553,2.4432e-06,0.60862,0.14243,1.2046e-08,4.8743e-06
0.1023,0.37495,0.37497,0.37553,2.4793e-06,0.60651,0.14454,1.2138e-08,4.9464e-06
0.1031,0.37495,0.37497,0.37553,2.5156e-06,0.6044,0.14667,1.2223e-08,5.0189e-06
0.10391,0.37495,0.37497,0.37553,2.5521e-06,0.60227,0.1488,1.2302e-08,5.0918e-06
0.10471,0.37495,0.37497,0.37554,2.5887e-06,0.60013,0.15095,1.2374e-08,5.1651e-06
0.10552,0.37495,0.37497,0.37554,2.6256e-06,0.59797,0.15311,1.244e-08,5.2388e-06
0.10632,0.37495,0.37497,0.37554,2.6627e-06,0.59581,0.15527,1.2498e-08,5.313e-06
0.10713,0.37495,0.37497,0.37555,2.7e-06,0.59364,0.15746,1.2551e-08,5.3875e-06
0.10793,0.37495,0.37497,0.37555,2.7375e-06,0.59145,0.15965,1.2596e-08,5.4623e-06
0.10874,0.37495,0.37497,0.37555,2.7751e-06,0.58925,0.16185,1.2634e-08,5.5376e-06
0.10955,0.37494,0.37497,0.37555,2.813e-06,0.58704,0.16406,1.2665e-08,5.6133e-06
0.11035,0.37494,0.37497,0.37556,2.851e-06,0.58483,0.16629,1.269e-08,5.6893e-06
0.11116,0.37494,0.37497,0.37556,2.8892e-06,0.5826,0.16852,1.2708e-08,5.7657e-06
0.11196,0.37494,0.37497,0.37556,2.9276e-06,0.58036,0.17077,1.2719e-08,5.8425e-06
0.11277,0.37494,0.37497,0.37556,2.9662e-06,0.5781,0.17303,1.2724e-08,5.9196e-06
0.11357,0.37494,0.37497,0.37557,3.0049e-06,0.57584,0.17529,1.2722e-08,5.9971e-06
0.11438,0.37494,0.37497,0.37557,3.0439e-06,0.57357,0.17757,1.2713e-08,6.075e-06
0.11518,0.37494,0.37497,0.37557,3.083e-06,0.57129,0.17986,1.2698e-08,6.1532e-06
0.11599,0.37494,0.37497,0.37557,3.1222e-06,0.569,0.18215,1.2677e-08,6.2318e-06
0.11679,0.37494,0.37497,0.37558,3.1617e-06,0.5667,0.18446,1.265e-08,6.3107e-06
0.1176,0.37494,0.37497,0.37558,3.2013e-06,0.56438,0.18678,1.2616e-08,6.3899e-06
0.11841,0.37494,0.37497,0.37558,3.241e-06,0.56206,0.1891,1.2577e-08,6.4695e-06
0.11921,0.37494,0.37497,0.37558,3.281e-06,0.55973,0.19144,1.2533e-08,6.5494e-06
0.12002,0.37494,0.37497,0.37559,3.3211e-06,0.55739,0.19378,1.2483e-08,6.6296e-06
0.12082,0.37494,0.37497,0.37559,3.3613e-06,0.55504,0.19614,1.2428e-08,6.7102e-06
0.12163,0.37494,0.37497,0.37559,3.4017e-06,0.55268,0.1985,1.2368e-08,6.7911e-06
0.12243,0.37494,0.37497,0.37559,3.4423e-06,0.55031,0.20087,1.2304e-08,6.8722e-06
0.12324,0.37494,0.37497,0.3756,3.483e-06,0.54794,0.20326,1.2234e-08,6.9537e-06
0.12404,0.37494,0.37497,0.3756,3.5239e-06,0.54555,0.20565,1.2161e-08,7.0356e-06
0.12485,0.37494,0.37497,0.3756,3.5649e-06,0.54316,0.20804,1.2084e-08,7.1177e-06
0.12565,0.37494,0.37497,0.3756,3.606e-06,0.54075,0.21045,1.2003e-08,7.2001e-06
0.12646,0.37494,0.37497,0.3756,3.6473e-06,0.53834,0.21287,1.1918e-08,7.2828e-06
0.12727,0.37494,0.37497,0.37561,3.6888e-06,0.53592,0.21529,1.1831e-08,7.3657e-06
0.12807,0.37494,0.37497,0.37561,3.7304e-06,0.53349,0.21772,1.174e-08,7.449e-06
0.12888,0.37494,0.37497,0.37561,3.7721e-06,0.53106,0.22017,1.1647e-08,7.5325e-06
0.12968,0.37494,0.37497,0.37561,3.8139e-06,0.52861,0.22261,1.1551e-08,7.6163e-06
0.13049,0.37494,0.37497,0.37561,3.8559e-06,0.52616,0.22507,1.1454e-08,7.7004e-06
0.13129,0.37494,0.37497,0.37562,3.8981e-06,0.5237,0.22753,1.1355e-08,7.7848e-06
0.1321,0.37494,0.37497,0.37562,3.9403e-06,0.52123,0.23001,1.1254e-08,7.8694e-06
0.1329,0.37494,0.37497,0.37562,3.9827e-06,0.51876,0.23248,1.1152e-08,7.9542e-06
0.13371,0.37494,0.37497,0.37562,4.0252e-06,0.51627,0.23497,1.1049e-08,8.0394e-06
0.13452,0.37494,0.37497,0.37562,4.0678e-06,0.51378,0.23746,1.0946e-08,8.1247e-06
0.13532,0.37494,0.37497,0.37563,4.1106e-06,0.51129,0.23996,1.0842e-08,8.2103e-06
0.13613,0.37494,0.37497,0.37563,4.1534e-06,0.50878,0.24247,1.0739e-08,8.2961e-06
0.13693,0.37494,0.37497,0.37563,4.1964e-06,0.50627,0.24499,1.0635e-08,8.3822e-06
0.13774,0.37494,0.37497,0.37563,4.2395e-06,0.50375,0.24751,1.0532e-08,8.4685e-06
0.13854,0.37494,0.37497,0.37563,4.2827e-06,0.50123,0.25003,1.043e-08,8.555e-06
0.13935,0.37494,0.37497,0.37563,4.326e-06,0.4987,0.25257,1.0329e-08,8.6418e-06
0.14015,0.37494,0.37497,0.37564,4.3695e-06,0.49616,0.25511,1.0229e-08,8.7287e-06
0.14096,0.37494,0.37497,0.37564,4.413e-06,0.49362,0.25765,1.013e-08,8.8159e-06
0.14176,0.37494,0.37497,0.37564,4.4566e-06,0.49107,0.26021,1.0034e-08,8.9032e-06
0.14257,0.37494,0.37497,0.37564,4.5004e-06,0.48852,0.26276,9.939e-09,8.9908e-06
0.14338,0.37494,0.37497,0.37564,4.5442e-06,0.48595,0.26533,9.8465e-09,9.0785e-06
0.14418,0.37494,0.37497,0.37564,4.5881e-06,0.48339,0.2679,9.7565e-09,9.1665e-06
0.14499,0.37494,0.37497,0.37564,4.6321e-06,0.48082,0.27047,9.669e-09,9.2546e-06
0.14579,0.37494,0.37497,0.37565,4.6762e-06,0.47824,0.27305,9.5843e-09,9.3429e-06
0.1466,0.37494,0.37497,0.37565,4.7204e-06,0.47565,0.27564,9.5026e-09,9.4314e-06
0.1474,0.37494,0.37497,0.37565,4.7647e-06,0.47307,0.27823,9.424e-09,9.52e-06
0.14821,0.37494,0.37497,0.37565,4.8091e-06,0.47047,0.28082,9.3487e-09,9.6088e-06
0.14901,0.37494,0.37497,0.37565,4.8535e-06,0.46788,0.28343,9.2767e-09,9.6978e-06
0.14982,0.37494,0.37497,0.37565,4.8981e-06,0.46527,0.28603,9.2083e-09,9.7869e-06
0.15062,0.37494,0.37497,0.37565,4.9427e-06,0.46267,0.28864,9.1436e-09,9.8762e-06
0.15143,0.37494,0.37497,0.37565,4.9874e-06,0.46005,0.29125,9.0825e-09,9.9657e-06
0.15224,0.37494,0.37496,0.37565,5.0321e-06,0.45744,0.29387,9.0253e-09,1.0055e-05
0.15304,0.37494,0.37496,0.37566,5.077e-06,0.45482,0.29649,8.972e-09,1.0145e-05
0.15385,0.37494,0.37496,0.37566,5.1219e-06,0.45219,0.29912,8.9226e-09,1.0235e-05
0.15465,0.37494,0.37496,0.37566,5.1668e-06,0.44956,0.30175,8.8772e-09,1.0325e-05
0.15546,0.37494,0.37496,0.37566,5.2119e-06,0.44693,0.30439,8.8358e-09,1.0415e-05
0.15626,0.37494,0.37496,0.37566,5.2569e-06,0.4443,0.30702,8.7984e-09,1.0505e-05
0.15707,0.37494,0.37496,0.37566,5.3021e-06,0.44166,0.30966,8.765e-09,1.0595e-05
0.15787,0.37494,0.37496,0.37566,5.3473e-06,0.43901,0.31231,8.7357e-09,1.0686e-05
0.15868,0.37494,0.37496,0.37566,5.3926e-06,0.43637,0.31496,8.7103e-09,1.0776e-05
0.15949,0.37494,0.37496,0.37566,5.4379e-06,0.43372,0.31761,8.6889e-09,1.0867e-05
0.16029,0.37494,0.37496,0.37566,5.4832e-06,0.43107,0.32026,8.6714e-09,1.0958e-05
0.1611,0.37494,0.37496,0.37566,5.5287e-06,0.42841,0.32292,8.6577e-09,1.1049e-05
0.1619,0.37494,0.37496,0.37566,5.5741e-06,0.42575,0.32558,8.6477e-09,1.114e-05
0.16271,0.37494,0.37496,0.37567,5.6196e-06,0.42309,0.32824,8.6414e-09,1.1231e-05
0.16351,0.37494,0.37496,0.37567,5.6652e-06,0.42043,0.3309,8.6386e-09,1.1322e-05
0.16432,0.37494,0.37496,0.37567,5.7107e-06,0.41776,0.33357,8.6393e-09,1.1413e-05
0.16512,0.37494,0.37496,0.37567,5.7564e-06,0.4151,0.33624,8.6432e-09,1.1504e-05
0.16593,0.37494,0.37496,0.37567,5.802e-06,0.41243,0.33891,8.6503e-09,1.1595e-05
0.16673,0.37494,0.37496,0.37567,5.8477e-06,0.40975,0.34158,8.6605e-09,1.1687e-05
0.16754,0.37494,0.37496,0.37567,5.8934e-06,0.40708,0.34426,8.6734e-09,1.1778e-05
0.16835,0.37494,0.37496,0.37567,5.9391e-06,0.40441,0.34693,8.6891e-09,1.187e-05
0.16915,0.37494,0.37496,0.37567,5.9849e-06,0.40173,0.34961,8.7073e-09,1.1961e-05
0.16996,0.37494,0.37496,0.37567,6.0307e-06,0.39905,0.35229,8.7277e-09,1.2053e-05
0.17076,0.37494,0.37496,0.37567,6.0765e-06,0.39637,0.35497,8.7504e-09,1.2144e-05
0.17157,0.37494,0.37496,0.37567,6.1223e-06,0.39369,0.35765,8.7749e-09,1.2236e-05
0.17237,0.37494,0.37496,0.37567,6.1681e-06,0.39101,0.36033,8.8012e-09,1.2327e-05
0.17318,0.37494,0.37496,0.37567,6.214e-06,0.38833,0.36301,8.829e-09,1.2419e-05
0.17398,0.37494,0.37496,0.37567,6.2598e-06,0.38565,0.36569,8.8581e-09,1.2511e-05
0.17479,0.37494,0.37496,0.37567,6.3057e-06,0.38296,0.36838,8.8882e-09,1.2603e-05
0.17559,0.37494,0.37496,0.37567,6.3516e-06,0.38028,0.37106,8.9193e-09,1.2694e-05
0.1764,0.37494,0.37496,0.37567,6.3975e-06,0.3776,0.37375,8.9509e-09,1.2786e-05
0.17721,0.37494,0.37496,0.37567,6.4433e-06,0.37491,0.37643,8.9829e-09,1.2878e-05
0.17801,0.37494,0.37496,0.37567,6.4892e-06,0.37223,0.37911,9.0152e-09,1.2969e-05
0.17882,0.37494,0.37496,0.37567,6.5351e-06,0.36955,0.3818,9.0473e-09,1.3061e-05
0.17962,0.37494,0.37496,0.37567,6.5809e-06,0.36686,0.38448,9.0792e-09,1.3153e-05
0.18043,0.37494,0.37496,0.37567,6.6268e-06,0.36418,0.38716,9.1105e-09,1.3244e-05
0.18123,0.37494,0.37496,0.37567,6.6726e-06,0.3615,0.38985,9.1411e-09,1.3336e-05
0.18204,0.37494,0.37496,0.37567,6.7185e-06,0.35881,0.39253,9.1708e-09,1.3428e-05
0.18284,0.37494,0.37496,0.37567,6.7643e-06,0.35613,0.39521,9.1992e-09,1.3519e-05
0.18365,0.37494,0.37496,0.37567,6.8101e-06,0.35345,0.39789,9.2262e-09,1.3611e-05
0.18445,0.37494,0.37496,0.37567,6.8559e-06,0.35077,0.40057,9.2516e-09,1.3702e-05
0.18526,0.37494,0.37496,0.37567,6.9016e-06,0.3481,0.40324,9.2751e-09,1.3794e-05
0.18607,0.37494,0.37496,0.37567,6.9474e-06,0.34542,0.40592,9.2966e-09,1.3885e-05
0.18687,0.37494,0.37496,0.37567,6.9931e-06,0.34274,0.40859,9.3159e-09,1.3977e-05
0.18768,0.37494,0.37496,0.37567,7.0387e-06,0.34007,0.41126,9.3327e-09,1.4068e-05
0.18848,0.37494,0.37496,0.37567,7.0844e-06,0.3374,0.41393,9.3469e-09,1.4159e-05
0.18929,0.37494,0.37496,0.37567,7.13e-06,0.33473,0.4166,9.3583e-09,1.4251e-05
0.19009,0.37494,0.37496,0.37567,7.1756e-06,0.33206,0.41927,9.3668e-09,1.4342e-05
0.1909,0.37494,0.37496,0.37567,7.2211e-06,0.3294,0.42193,9.3722e-09,1.4433e-05
0.1917,0.37494,0.37496,0.37567,7.2666e-06,0.32674,0.4246,9.3743e-09,1.4524e-05
0.19251,0.37494,0.37496,0.37566,7.312e-06,0.32407,0.42725,9.3731e-09,1.4615e-05
0.19332,0.37494,0.37496,0.37566,7.3574e-06,0.32142,0.42991,9.3683e-09,1.4705e-05
0.19412,0.37494,0.37496,0.37566,7.4028e-06,0.31876,0.43256,9.3599e-09,1.4796e-05
0.19493,0.37494,0.37496,0.37566,7.4481e-06,0.31611,0.43522,9.3478e-09,1.4887e-05
0.19573,0.37494,0.37496,0.37566,7.4933e-06,0.31346,0.43786,9.3318e-09,1.4977e-05
0.19654,0.37494,0.37496,0.37566,7.5385e-06,0.31081,0.44051,9.312e-09,1.5068e-05
0.19734,0.37494,0.37496,0.37566,7.5837e-06,0.30817,0.44315,9.2882e-09,1.5158e-05
0.19815,0.37494,0.37496,0.37566,7.6287e-06,0.30553,0.44579,9.2604e-09,1.5248e-05
0.19895,0.37494,0.37496,0.37566,7.6738e-06,0.3029,0.44842,9.2286e-09,1.5338e-05
0.19976,0.37494,0.37496,0.37566,7.7187e-06,0.30026,0.45105,9.1926e-09,1.5428e-05
0.20056,0.37494,0.37496,0.37566,7.7636e-06,0.29764,0.45368,9.1527e-09,1.5518e-05
0.20137,0.37494,0.37496,0.37566,7.8084e-06,0.29501,0.4563,9.1086e-09,1.5608e-05
0.20218,0.37494,0.37496,0.37565,7.8531e-06,0.29239,0.45892,9.0604e-09,1.5697e-05
0.20298,0.37494,0.37496,0.37565,7.8978e-06,0.28978,0.46153,9.0083e-09,1.5787e-05
0.20379,0.37494,0.37496,0.37565,7.9424e-06,0.28716,0.46414,8.9521e-09,1.5876e-05
0.20459,0.37494,0.37496,0.37565,7.9869e-06,0.28456,0.46674,8.892e-09,1.5965e-05
0.2054,0.37494,0.37496,0.37565,8.0314e-06,0.28196,0.46934,8.8281e-09,1.6054e-05
0.2062,0.37494,0.37496,0.37565,8.0757e-06,0.27936,0.47194,8.7603e-09,1.6143e-05
0.20701,0.37494,0.37496,0.37565,8.12e-06,0.27676,0.47453,8.6889e-09,1.6231e-05
0.20781,0.37494,0.37496,0.37565,8.1641e-06,0.27418,0.47711,8.6139e-09,1.632e-05
0.20862,0.37494,0.37496,0.37564,8.2082e-06,0.27159,0.47969,8.5355e-09,1.6408e-05
0.20942,0.37494,0.37496,0.37564,8.2522e-06,0.26902,0.48227,8.4538e-09,1.6496e-05
0.21023,0.37494,0.37496,0.37564,8.2961e-06,0.26645,0.48484,8.3688e-09,1.6584e-05
0.21104,0.37494,0.37496,0.37564,8.3399e-06,0.26388,0.4874,8.2809e-09,1.6672e-05
0.21184,0.37494,0.37496,0.37564,8.3837e-06,0.26132,0.48996,8.1902e-09,1.6759e-05
0.21265,0.37494,0.37496,0.37564,8.4273e-06,0.25876,0.49251,8.0967e-09,1.6846e-05
0.21345,0.37494,0.37496,0.37564,8.4708e-06,0.25622,0.49506,8.0009e-09,1.6934e-05
0.21426,0.37494,0.37496,0.37563,8.5142e-06,0.25367,0.4976,7.9027e-09,1.702e-05
0.21506,0.37494,0.37496,0.37563,8.5575e-06,0.25114,0.50013,7.8026e-09,1.7107e-05
0.21587,0.37494,0.37496,0.37563,8.6006e-06,0.24861,0.50266,7.7006e-09,1.7194e-05
0.21667,0.37494,0.37496,0.37563,8.6437e-06,0.24608,0.50518,7.5969e-09,1.728e-05
0.21748,0.37494,0.37496,0.37563,8.6867e-06,0.24356,0.50769,7.492e-09,1.7366e-05
0.21829,0.37494,0.37496,0.37563,8.7295e-06,0.24105,0.5102,7.3859e-09,1.7452e-05
0.21909,0.37494,0.37496,0.37562,8.7722e-06,0.23855,0.5127,7.2789e-09,1.7537e-05
0.2199,0.37494,0.37496,0.37562,8.8148e-06,0.23605,0.51519,7.1714e-09,1.7622e-05
0.2207,0.37494,0.37496,0.37562,8.8573e-06,0.23357,0.51768,7.0635e-09,1.7708e-05
0.22151,0.37494,0.37496,0.37562,8.8997e-06,0.23108,0.52016,6.9555e-09,1.7792e-05
0.22231,0.37494,0.37496,0.37562,8.9419e-06,0.22861,0.52263,6.8477e-09,1.7877e-05
0.22312,0.37494,0.37496,0.37562,8.984e-06,0.22614,0.52509,6.7404e-09,1.7961e-05
0.22392,0.37494,0.37496,0.37561,9.0259e-06,0.22368,0.52755,6.6337e-09,1.8045e-05
0.22473,0.37494,0.37496,0.37561,9.0678e-06,0.22123,0.52999,6.5282e-09,1.8129e-05
0.22553,0.37494,0.37496,0.37561,9.1095e-06,0.21879,0.53243,6.4238e-09,1.8212e-05
0.22634,0.37494,0.37496,0.37561,9.151e-06,0.21635,0.53487,6.3211e-09,1.8296e-05
0.22715,0.37494,0.37496,0.37561,9.1924e-06,0.21392,0.53729,6.2202e-09,1.8379e-05
0.22795,0.37494,0.37496,0.3756,9.2337e-06,0.2115,0.5397,6.1214e-09,1.8461e-05
0.22876,0.37494,0.37496,0.3756,9.2748e-06,0.20909,0.54211,6.025e-09,1.8544e-05
0.22956,0.37494,0.37496,0.3756,9.3158e-06,0.20669,0.54451,5.9313e-09,1.8626e-05
0.23037,0.37494,0.37496,0.3756,9.3567e-06,0.20429,0.5469,5.8405e-09,1.8707e-05
0.23117,0.37494,0.37496,0.37559,9.3973e-06,0.20191,0.54928,5.7528e-09,1.8789e-05
0.23198,0.37494,0.37496,0.37559,9.4379e-06,0.19953,0.55165,5.6686e-09,1.887e-05
0.23278,0.37494,0.37496,0.37559,9.4782e-06,0.19716,0.55402,5.5881e-09,1.8951e-05
0.23359,0.37494,0.37496,0.37559,9.5185e-06,0.19481,0.55637,5.5115e-09,1.9031e-05
0.23439,0.37494,0.37496,0.37559,9.5585e-06,0.19246,0.55871,5.4391e-09,1.9112e-05
0.2352,0.37494,0.37496,0.37558,9.5984e-06,0.19012,0.56105,5.371e-09,1.9191e-05
0.23601,0.37494,0.37496,0.37558,9.6382e-06,0.18779,0.56337,5.3075e-09,1.9271e-05
0.23681,0.37494,0.37496,0.37558,9.6777e-06,0.18547,0.56569,5.2489e-09,1.935e-05
0.23762,0.37494,0.37496,0.37558,9.7171e-06,0.18315,0.568,5.1952e-09,1.9429e-05
0.23842,0.37494,0.37496,0.37557,9.7564e-06,0.18085,0.57029,5.1467e-09,1.9508e-05
0.23923,0.37494,0.37496,0.37557,9.7954e-06,0.17856,0.57258,5.1036e-09,1.9586e-05
0.24003,0.37494,0.37496,0.37557,9.8343e-06,0.17628,0.57486,5.0659e-09,1.9664e-05
0.24084,0.37494,0.37496,0.37557,9.8731e-06,0.17401,0.57712,5.034e-09,1.9741e-05
0.24164,0.37494,0.37496,0.37556,9.9116e-06,0.17175,0.57938,5.0078e-09,1.9818e-05
0.24245,0.37494,0.37496,0.37556,9.95e-06,0.1695,0.58162,4.9875e-09,1.9895e-05
0.24325,0.37494,0.37496,0.37556,9.9881e-06,0.16726,0.58386,4.9733e-09,1.9971e-05
0.24406,0.37494,0.37496,0.37556,1.0026e-05,0.16503,0.58608,4.9651e-09,2.0047e-05
0.24487,0.37494,0.37496,0.37555,1.0064e-05,0.16281,0.58829,4.9632e-09,2.0123e-05
0.24567,0.37494,0.37496,0.37555,1.0102e-05,0.1606,0.5905,4.9675e-09,2.0198e-05
0.24648,0.37494,0.37496,0.37555,1.0139e-05,0.15841,0.59269,4.9781e-09,2.0273e-05
0.24728,0.37494,0.37496,0.37554,1.0176e-05,0.15622,0.59487,4.995e-09,2.0348e-05
0.24809,0.37494,0.37496,0.37554,1.0213e-05,0.15405,0.59704,5.0183e-09,2.0422e-05
0.24889,0.37494,0.37496,0.37554,1.025e-05,0.15188,0.59919,5.0478e-09,2.0495e-05
0.2497,0.37494,0.37496,0.37554,1.0287e-05,0.14973,0.60134,5.0837e-09,2.0569e-05
0.2505,0.37494,0.37496,0.37553,1.0323e-05,0.14759,0.60347,5.1259e-09,2.0641e-05
0.25131,0.37494,0.37496,0.37553,1.036e-05,0.14547,0.60559,5.1743e-09,2.0714e-05
0.25212,0.37494,0.37496,0.37553,1.0396e-05,0.14335,0.60771,5.2289e-09,2.0786e-05
0.25292,0.37494,0.37496,0.37552,1.0432e-05,0.14124,0.6098,5.2895e-09,2.0858e-05
0.25373,0.37494,0.37496,0.37552,1.0467e-05,0.13915,0.61189,5.3561e-09,2.0929e-05
0.25453,0.37494,0.37496,0.37552,1.0503e-05,0.13707,0.61397,5.4286e-09,2.1e-05
0.25534,0.37494,0.37496,0.37551,1.0538e-05,0.135,0.61603,5.5068e-09,2.107e-05
0.25614,0.37494,0.37496,0.37551,1.0573e-05,0.13295,0.61808,5.5905e-09,2.114e-05
0.25695,0.37494,0.37496,0.37551,1.0608e-05,0.1309,0.62012,5.6797e-09,2.121e-05
0.25775,0.37494,0.37496,0.37551,1.0642e-05,0.12887,0.62214,5.774e-09,2.1279e-05
0.25856,0.37494,0.37496,0.3755,1.0677e-05,0.12685,0.62415,5.8734e-09,2.1347e-05
0.25936,0.37494,0.37496,0.3755,1.0711e-05,0.12485,0.62615,5.9777e-09,2.1416e-05
0.26017,0.37494,0.37496,0.3755,1.0745e-05,0.12285,0.62814,6.0865e-09,2.1483e-05
0.26098,0.37494,0.37496,0.37549,1.0779e-05,0.12087,0.63011,6.1997e-09,2.1551e-05
0.26178,0.37494,0.37496,0.37549,1.0812e-05,0.11891,0.63207,6.3169e-09,2.1618e-05
0.26259,0.37494,0.37496,0.37549,1.0845e-05,0.11695,0.63402,6.4381e-09,2.1684e-05
0.26339,0.37494,0.37496,0.37548,1.0878e-05,0.11501,0.63595,6.5628e-09,2.175e-05
0.2642,0.37494,0.37496,0.37548,1.0911e-05,0.11308,0.63788,6.6907e-09,2.1816e-05
0.265,0.37494,0.37496,0.37548,1.0944e-05,0.11117,0.63978,6.8217e-09,2.1881e-05
0.26581,0.37494,0.37496,0.37547,1.0976e-05,0.10927,0.64168,6.9553e-09,2.1945e-05
0.26661,0.37494,0.37496,0.37547,1.1008e-05,0.10738,0.64356,7.0913e-09,2.2009e-05
0.26742,0.37494,0.37496,0.37547,1.104e-05,0.10551,0.64542,7.2292e-09,2.2073e-05
0.26822,0.37494,0.37496,0.37546,1.1072e-05,0.10365,0.64728,7.3689e-09,2.2136e-05
0.26903,0.37494,0.37496,0.37546,1.1103e-05,0.1018,0.64911,7.51e-09,2.2199e-05
0.26984,0.37494,0.37496,0.37546,1.1134e-05,0.099972,0.65094,7.652e-09,2.2261e-05
0.27064,0.37494,0.37496,0.37545,1.1165e-05,0.098154,0.65275,7.7947e-09,2.2323e-05
0.27145,0.37494,0.37496,0.37545,1.1196e-05,0.096351,0.65455,7.9377e-09,2.2384e-05
0.27225,0.37494,0.37496,0.37544,1.1226e-05,0.094562,0.65633,8.0806e-09,2.2445e-05
0.27306,0.37494,0.37496,0.37544,1.1257e-05,0.092787,0.65809,8.2231e-09,2.2505e-05
0.27386,0.37494,0.37496,0.37544,1.1287e-05,0.091027,0.65985,8.3647e-09,2.2565e-05
0.27467,0.37494,0.37496,0.37543,1.1316e-05,0.089281,0.66159,8.5052e-09,2.2624e-05
0.27547,0.37494,0.37496,0.37543,1.1346e-05,0.08755,0.66331,8.6442e-09,2.2683e-05
0.27628,0.37494,0.37496,0.37543,1.1375e-05,0.085834,0.66502,8.7812e-09,2.2741e-05
0.27709,0.37494,0.37496,0.37542,1.1404e-05,0.084133,0.66671,8.9159e-09,2.2799e-05
0.27789,0.37494,0.37496,0.37542,1.1433e-05,0.082446,0.66839,9.048e-09,2.2856e-05
0.2787,0.37494,0.37496,0.37542,1.1461e-05,0.080774,0.67006,9.1771e-09,2.2913e-05
0.2795,0.37494,0.37496,0.37541,1.1489e-05,0.079118,0.6717,9.3029e-09,2.2969e-05
0.28031,0.37494,0.37496,0.37541,1.1517e-05,0.077477,0.67334,9.4249e-09,2.3025e-05
0.28111,0.37494,0.37496,0.3754,1.1545e-05,0.07585,0.67496,9.5428e-09,2.308e-05
0.28192,0.37494,0.37496,0.3754,1.1572e-05,0.07424,0.67656,9.6564e-09,2.3135e-05
0.28272,0.37494,0.37496,0.3754,1.1599e-05,0.072644,0.67815,9.7652e-09,2.3189e-05
0.28353,0.37494,0.37496,0.37539,1.1626e-05,0.071064,0.67972,9.869e-09,2.3243e-05
0.28433,0.37494,0.37496,0.37539,1.1653e-05,0.0695,0.68128,9.9674e-09,2.3296e-05
0.28514,0.37494,0.37496,0.37538,1.1679e-05,0.067951,0.68282,1.006e-08,2.3348e-05
0.28595,0.37494,0.37496,0.37538,1.1705e-05,0.066418,0.68434,1.0147e-08,2.34e-05
0.28675,0.37494,0.37496,0.37538,1.1731e-05,0.064901,0.68585,1.0227e-08,2.3452e-05
0.28756,0.37494,0.37496,0.37537,1.1757e-05,0.0634,0.68734,1.0302e-08,2.3503e-05
0.28836,0.37494,0.37496,0.37537,1.1782e-05,0.061915,0.68882,1.0369e-08,2.3553e-05
0.28917,0.37494,0.37496,0.37536,1.1807e-05,0.060445,0.69028,1.0429e-08,2.3603e-05
0.28997,0.37494,0.37496,0.37536,1.1832e-05,0.058992,0.69173,1.0482e-08,2.3653e-05
0.29078,0.37494,0.37496,0.37536,1.1856e-05,0.057555,0.69316,1.0528e-08,2.3701e-05
0.29158,0.37494,0.37496,0.37535,1.188e-05,0.056135,0.69457,1.0566e-08,2.375e-05
0.29239,0.37494,0.37496,0.37535,1.1904e-05,0.05473,0.69597,1.0596e-08,2.3797e-05
0.29319,0.37494,0.37496,0.37534,1.1928e-05,0.053342,0.69735,1.0618e-08,2.3844e-05
0.294,0.37494,0.37496,0.37534,1.1951e-05,0.051971,0.69871,1.0633e-08,2.3891e-05
0.29481,0.37494,0.37496,0.37534,1.1974e-05,0.050616,0.70006,1.0638e-08,2.3937e-05
0.29561,0.37494,0.37496,0.37533,1.1997e-05,0.049277,0.70139,1.0636e-08,2.3983e-05
0.29642,0.37494,0.37496,0.37533,1.2019e-05,0.047956,0.7027,1.0625e-08,2.4027e-05
0.29722,0.37494,0.37496,0.37532,1.2041e-05,0.046651,0.704,1.0606e-08,2.4072e-05
0.29803,0.37494,0.37496,0.37532,1.2063e-05,0.045363,0.70527,1.0578e-08,2.4116e-05
0.29883,0.37494,0.37496,0.37531,1.2085e-05,0.044092,0.70654,1.0542e-08,2.4159e-05
0.29964,0.37494,0.37496,0.37531,1.2106e-05,0.042838,0.70778,1.0497e-08,2.4201e-05
0.30044,0.37494,0.37496,0.37531,1.2127e-05,0.0416,0.70901,1.0444e-08,2.4244e-05
0.30125,0.37494,0.37496,0.3753,1.2148e-05,0.04038,0.71022,1.0382e-08,2.4285e-05
0.30206,0.37494,0.37496,0.3753,1.2168e-05,0.039177,0.71142,1.0312e-08,2.4326e-05
0.30286,0.37494,0.37496,0.37529,1.2188e-05,0.037991,0.71259,1.0233e-08,2.4366e-05
0.30367,0.37494,0.37496,0.37529,1.2208e-05,0.036823,0.71375,1.0146e-08,2.4406e-05
0.30447,0.37494,0.37496,0.37528,1.2228e-05,0.035672,0.7149,1.0051e-08,2.4445e-05
0.30528,0.37494,0.37496,0.37528,1.2247e-05,0.034538,0.71602,9.9483e-09,2.4484e-05
0.30608,0.37494,0.37496,0.37528,1.2266e-05,0.033422,0.71713,9.8374e-09,2.4522e-05
0.30689,0.37494,0.37496,0.37527,1.2284e-05,0.032323,0.71822,9.7188e-09,2.4559e-05
0.30769,0.37494,0.37496,0.37527,1.2303e-05,0.031241,0.71929,9.5927e-09,2.4596e-05
0.3085,0.37494,0.37496,0.37526,1.2321e-05,0.030178,0.72035,9.4594e-09,2.4632e-05
0.3093,0.37494,0.37496,0.37526,1.2339e-05,0.029132,0.72138,9.319e-09,2.4668e-05
0.31011,0.37494,0.37496,0.37525,1.2356e-05,0.028103,0.7224,9.1718e-09,2.4703e-05
0.31092,0.37494,0.37496,0.37525,1.2373e-05,0.027093,0.72341,9.0181e-09,2.4737e-05
0.31172,0.37494,0.37496,0.37524,1.239e-05,0.0261,0.72439,8.8581e-09,2.4771e-05
0.31253,0.37494,0.37496,0.37524,1.2406e-05,0.025125,0.72536,8.6923e-09,2.4804e-05
0.31333,0.37494,0.37496,0.37524,1.2423e-05,0.024168,0.7263,8.5208e-09,2.4837e-05
0.31414,0.37494,0.37496,0.37523,1.2438e-05,0.023229,0.72723,8.344e-09,2.4869e-05
0.31494,0.37494,0.37496,0.37523,1.2454e-05,0.022308,0.72815,8.1623e-09,2.49e-05
0.31575,0.37494,0.37496,0.37522,1.2469e-05,0.021405,0.72904,7.976e-09,2.4931e-05
0.31655,0.37494,0.37496,0.37522,1.2484e-05,0.020521,0.72991,7.7856e-09,2.4961e-05
0.31736,0.37494,0.37496,0.37521,1.2499e-05,0.019654,0.73077,7.5913e-09,2.499e-05
0.31816,0.37494,0.37496,0.37521,1.2513e-05,0.018806,0.73161,7.3936e-09,2.5019e-05
0.31897,0.37494,0.37496,0.3752,1.2527e-05,0.017975,0.73243,7.193e-09,2.5048e-05
0.31978,0.37494,0.37496,0.3752,1.2541e-05,0.017164,0.73324,6.9897e-09,2.5075e-05
0.32058,0.37494,0.37496,0.37519,1.2555e-05,0.01637,0.73402,6.7843e-09,2.5102e-05
0.32139,0.37494,0.37496,0.37519,1.2568e-05,0.015595,0.73479,6.5772e-09,2.5129e-05
0.32219,0.37494,0.37496,0.37519,1.258e-05,0.014838,0.73553,6.3689e-09,2.5154e-05
0.323,0.37494,0.37496,0.37518,1.2593e-05,0.0141,0.73626,6.1597e-09,2.518e-05
0.3238,0.37494,0.37496,0.37518,1.2605e-05,0.01338,0.73697,5.9502e-09,2.5204e-05
0.32461,0.37494,0.37496,0.37517,1.2617e-05,0.012679,0.73766,5.7408e-09,2.5228e-05
0.32541,0.37494,0.37496,0.37517,1.2628e-05,0.011996,0.73834,5.5319e-09,2.5251e-05
0.32622,0.37494,0.37496,0.37516,1.264e-05,0.011332,0.73899,5.324e-09,2.5274e-05
0.32702,0.37494,0.37496,0.37516,1.265e-05,0.010686,0.73963,5.1177e-09,2.5296e-05
0.32783,0.37494,0.37496,0.37515,1.2661e-05,0.01006,0.74025,4.9133e-09,2.5317e-05
0.32864,0.37494,0.37496,0.37515,1.2671e-05,0.0094514,0.74085,4.7114e-09,2.5338e-05
0.32944,0.37494,0.37496,0.37514,1.2681e-05,0.008862,0.74143,4.5123e-09,2.5358e-05
0.33025,0.37494,0.37496,0.37514,1.2691e-05,0.0082913,0.74199,4.3166e-09,2.5377e-05
0.33105,0.37494,0.37496,0.37513,1.27e-05,0.0077394,0.74253,4.1246e-09,2.5396e-05
0.33186,0.37494,0.37496,0.37513,1.2709e-05,0.0072064,0.74305,3.937e-09,2.5414e-05
0.33266,0.37494,0.37496,0.37513,1.2718e-05,0.0066921,0.74356,3.754e-09,2.5431e-05
0.33347,0.37494,0.37496,0.37512,1.2726e-05,0.0061968,0.74404,3.5761e-09,2.5448e-05
0.33427,0.37494,0.37496,0.37512,1.2734e-05,0.0057203,0.74451,3.4038e-09,2.5464e-05
0.33508,0.37494,0.37496,0.37511,1.2742e-05,0.0052628,0.74496,3.2375e-09,2.548e-05
0.33589,0.37494,0.37496,0.37511,1.2749e-05,0.0048241,0.74539,3.0775e-09,2.5495e-05
0.33669,0.37494,0.37496,0.3751,1.2756e-05,0.0044045,0.7458,2.9244e-09,2.5509e-05
0.3375,0.37494,0.37496,0.3751,1.2763e-05,0.0040038,0.74619,2.7784e-09,2.5522e-05
0.3383,0.37494,0.37496,0.37509,1.2769e-05,0.0036222,0.74656,2.6399e-09,2.5535e-05
0.33911,0.37494,0.37496,0.37509,1.2775e-05,0.0032596,0.74691,2.5093e-09,2.5547e-05
0.33991,0.37494,0.37496,0.37508,1.2781e-05,0.002916,0.74725,2.3869e-09,2.5559e-05
0.34072,0.37494,0.37496,0.37508,1.2786e-05,0.0025914,0.74756,2.2731e-09,2.557e-05
0.34152,0.37494,0.37496,0.37507,1.2791e-05,0.002286,0.74786,2.1681e-09,2.558e-05
0.34233,0.37494,0.37496,0.37507,1.2796e-05,0.0019996,0.74814,2.0724e-09,2.559e-05
0.34313,0.37494,0.37496,0.37506,1.28e-05,0.0017324,0.74839,1.986e-09,2.5599e-05
0.34394,0.37494,0.37496,0.37506,1.2804e-05,0.0014843,0.74863,1.9093e-09,2.5607e-05
0.34475,0.37494,0.37496,0.37505,1.2808e-05,0.0012553,0.74885,1.8426e-09,2.5614e-05
0.34555,0.37494,0.37496,0.37505,1.2812e-05,0.0010454,0.74905,1.7859e-09,2.5621e-05
0.34636,0.37494,0.37496,0.37504,1.2815e-05,0.00085472,0.74923,1.7397e-09,2.5627e-05
0.34716,0.37494,0.37496,0.37504,1.2817e-05,0.00068319,0.7494,1.7039e-09,2.5633e-05
0.34797,0.37494,0.37496,0.37503,1.282e-05,0.00053084,0.74954,1.6788e-09,2.5638e-05
0.34877,0.37494,0.37496,0.37503,1.2822e-05,0.00039767,0.74966,1.6644e-09,2.5642e-05
0.34958,0.37494,0.37496,0.37502,1.2824e-05,0.00028369,0.74977,1.661e-09,2.5646e-05
0.35038,0.37494,0.37496,0.37502,1.2825e-05,0.00018891,0.74985,1.6686e-09,2.5649e-05
0.35119,0.37494,0.37496,0.37502,1.2826e-05,0.00011333,0.74992,1.6872e-09,2.5651e-05
0.35199,0.37494,0.37496,0.37501,1.2827e-05,5.6951e-05,0.74996,1.7169e-09,2.5652e-05
0.3528,0.37494,0.37496,0.37501,1.2828e-05,1.978e-05,0.74999,1.7578e-09,2.5653e-05
0.35361,0.37494,0.37496,0.375,1.2828e-05,1.8178e-06,0.75,1.8097e-09,2.5654e-05
0.35441,0.37494,0.37496,0.375,1.2828e-05,3.0658e-06,0.74999,1.8727e-09,2.5653e-05
0.35522,0.37494,0.37496,0.37499,1.2827e-05,2.3524e-05,0.74996,1.9468e-09,2.5652e-05
0.35602,0.37494,0.37496,0.37499,1.2826e-05,6.3191e-05,0.74991,2.0318e-09,2.565e-05
0.35683,0.37494,0.37496,0.37498,1.2825e-05,0.00012206,0.74984,2.1277e-09,2.5648e-05
0.35763,0.37494,0.37496,0.37498,1.2823e-05,0.00020014,0.74975,2.2343e-09,2.5645e-05
0.35844,0.37494,0.37496,0.37497,1.2822e-05,0.00029742,0.74965,2.3514e-09,2.5641e-05
0.35924,0.37494,0.37496,0.37497,1.2819e-05,0.00041389,0.74952,2.4791e-09,2.5637e-05
0.36005,0.37494,0.37496,0.37496,1.2817e-05,0.00054955,0.74938,2.6169e-09,2.5631e-05
0.36086,0.37494,0.37496,0.37496,1.2814e-05,0.00070439,0.74921,2.7648e-09,2.5626e-05
0.36166,0.37494,0.37496,0.37495,1.2811e-05,0.00087841,0.74903,2.9225e-09,2.5619e-05
0.36247,0.37494,0.37496,0.37495,1.2808e-05,0.0010716,0.74882,3.0897e-09,2.5612e-05
0.36327,0.37494,0.37496,0.37494,1.2804e-05,0.0012839,0.7486,3.2662e-09,2.5604e-05
0.36408,0.37494,0.37496,0.37494,1.28e-05,0.0015154,0.74836,3.4517e-09,2.5596e-05
0.36488,0.37494,0.37496,0.37493,1.2795e-05,0.001766,0.7481,3.6458e-09,2.5587e-05
0.36569,0.37494,0.37496,0.37493,1.279e-05,0.0020358,0.74782,3.8483e-09,2.5577e-05
0.36649,0.37494,0.37496,0.37492,1.2785e-05,0.0023246,0.74752,4.0587e-09,2.5567e-05
0.3673,0.37494,0.37496,0.37492,1.278e-05,0.0026325,0.74721,4.2768e-09,2.5556e-05
0.3681,0.37494,0.37496,0.37491,1.2774e-05,0.0029595,0.74687,4.5021e-09,2.5544e-05
0.36891,0.37494,0.37496,0.37491,1.2768e-05,0.0033056,0.74651,4.7343e-09,2.5531e-05
0.36972,0.37494,0.37496,0.37491,1.2762e-05,0.0036707,0.74614,4.9729e-09,2.5518e-05
0.37052,0.37494,0.37496,0.3749,1.2755e-05,0.0040548,0.74575,5.2175e-09,2.5505e-05
0.37133,0.37494,0.37496,0.3749,1.2748e-05,0.004458,0.74533,5.4676e-09,2.549e-05
0.37213,0.37494,0.37496,0.37489,1.2741e-05,0.0048801,0.7449,5.7229e-09,2.5475e-05
0.37294,0.37494,0.37496,0.37489,1.2733e-05,0.0053211,0.74445,5.9828e-09,2.546e-05
0.37374,0.37494,0.37496,0.37488,1.2725e-05,0.0057811,0.74398,6.2469e-09,2.5443e-05
0.37455,0.37494,0.37496,0.37488,1.2716e-05,0.0062601,0.74349,6.5147e-09,2.5426e-05
0.37535,0.37494,0.37496,0.37487,1.2708e-05,0.0067579,0.74299,6.7857e-09,2.5409e-05
0.37616,0.37494,0.37496,0.37487,1.2699e-05,0.0072746,0.74246,7.0593e-09,2.5391e-05
0.37696,0.37494,0.37496,0.37486,1.2689e-05,0.0078101,0.74192,7.3352e-09,2.5372e-05
0.37777,0.37494,0.37496,0.37486,1.268e-05,0.0083644,0.74135,7.6128e-09,2.5352e-05
0.37858,0.37494,0.37496,0.37485,1.267e-05,0.0089375,0.74077,7.8916e-09,2.5332e-05
0.37938,0.37494,0.37496,0.37485,1.266e-05,0.0095293,0.74017,8.171e-09,2.5311e-05
0.38019,0.37494,0.37496,0.37484,1.2649e-05,0.01014,0.73955,8.4506e-09,2.529e-05
0.38099,0.37494,0.37496,0.37484,1.2638e-05,0.010769,0.73891,8.7298e-09,2.5267e-05
0.3818,0.37494,0.37496,0.37483,1.2627e-05,0.011417,0.73825,9.0081e-09,2.5245e-05
0.3826,0.37494,0.37496,0.37483,1.2615e-05,0.012084,0.73758,9.285e-09,2.5221e-05
0.38341,0.37494,0.37496,0.37483,1.2603e-05,0.012769,0.73688,9.5601e-09,2.5197e-05
0.38421,0.37494,0.37496,0.37482,1.2591e-05,0.013473,0.73617,9.8327e-09,2.5173e-05
0.38502,0.37494,0.37496,0.37482,1.2579e-05,0.014195,0.73544,1.0102e-08,2.5147e-05
0.38582,0.37494,0.37496,0.37481,1.2566e-05,0.014935,0.73469,1.0369e-08,2.5122e-05
0.38663,0.37494,0.37496,0.37481,1.2553e-05,0.015695,0.73392,1.0631e-08,2.5095e-05
0.38744,0.37494,0.37496,0.3748,1.2539e-05,0.016472,0.73313,1.0889e-08,2.5068e-05
0.38824,0.37494,0.37496,0.3748,1.2526e-05,0.017268,0.73233,1.1142e-08,2.504e-05
0.38905,0.37494,0.37496,0.37479,1.2512e-05,0.018082,0.7315,1.139e-08,2.5012e-05
0.38985,0.37494,0.37496,0.37479,1.2497e-05,0.018915,0.73066,1.1632e-08,2.4983e-05
0.39066,0.37494,0.37496,0.37478,1.2482e-05,0.019766,0.7298,1.1868e-08,2.4953e-05
0.39146,0.37494,0.37496,0.37478,1.2467e-05,0.020635,0.72892,1.2097e-08,2.4923e-05
0.39227,0.37494,0.37496,0.37477,1.2452e-05,0.021522,0.72803,1.2319e-08,2.4892e-05
0.39307,0.37494,0.37496,0.37477,1.2437e-05,0.022427,0.72711,1.2534e-08,2.486e-05
0.39388,0.37494,0.37496,0.37477,1.2421e-05,0.02335,0.72618,1.2741e-08,2.4828e-05
0.39469,0.37494,0.37496,0.37476,1.2404e-05,0.024292,0.72523,1.2939e-08,2.4796e-05
0.39549,0.37494,0.37496,0.37476,1.2388e-05,0.025251,0.72426,1.313e-08,2.4762e-05
0.3963,0.37494,0.37496,0.37475,1.2371e-05,0.026228,0.72328,1.3311e-08,2.4729e-05
0.3971,0.37494,0.37496,0.37475,1.2354e-05,0.027223,0.72227,1.3483e-08,2.4694e-05
0.39791,0.37494,0.37496,0.37474,1.2336e-05,0.028236,0.72125,1.3646e-08,2.4659e-05
0.39871,0.37494,0.37496,0.37474,1.2319e-05,0.029267,0.72021,1.3799e-08,2.4623e-05
0.39952,0.37494,0.37496,0.37473,1.23e-05,0.030315,0.71915,1.3942e-08,2.4587e-05
0.40032,0.37494,0.37496,0.37473,1.2282e-05,0.031381,0.71808,1.4075e-08,2.455e-05
0.40113,0.37494,0.37496,0.37473,1.2263e-05,0.032464,0.71699,1.4197e-08,2.4513e-05
0.40193,0.37494,0.37496,0.37472,1.2244e-05,0.033566,0.71588,1.4309e-08,2.4475e-05
0.40274,0.37494,0.37496,0.37472,1.2225e-05,0.034684,0.71475,1.441e-08,2.4436e-05
0.40355,0.37494,0.37496,0.37471,1.2206e-05,0.03582,0.71361,1.45e-08,2.4397e-05
0.40435,0.37494,0.37496,0.37471,1.2186e-05,0.036974,0.71244,1.4579e-08,2.4357e-05
0.40516,0.37494,0.37496,0.3747,1.2166e-05,0.038145,0.71126,1.4648e-08,2.4317e-05
0.40596,0.37494,0.37496,0.3747,1.2145e-05,0.039333,0.71007,1.4704e-08,2.4276e-05
0.40677,0.37494,0.37496,0.3747,1.2124e-05,0.040538,0.70885,1.475e-08,2.4234e-05
0.40757,0.37494,0.37496,0.37469,1.2103e-05,0.04176,0.70762,1.4785e-08,2.4192e-05
0.40838,0.37494,0.37496,0.37469,1.2082e-05,0.043,0.70637,1.4808e-08,2.4149e-05
0.40918,0.37494,0.37496,0.37468,1.206e-05,0.044256,0.70511,1.482e-08,2.4106e-05
0.40999,0.37494,0.37496,0.37468,1.2039e-05,0.045529,0.70383,1.482e-08,2.4062e-05
0.41079,0.37494,0.37496,0.37467,1.2016e-05,0.04682,0.70253,1.481e-08,2.4018e-05
0.4116,0.37494,0.37496,0.37467,1.1994e-05,0.048127,0.70121,1.4789e-08,2.3973e-05
0.41241,0.37494,0.37496,0.37467,1.1971e-05,0.04945,0.69988,1.4756e-08,2.3928e-05
0.41321,0.37494,0.37496,0.37466,1.1948e-05,0.050791,0.69853,1.4713e-08,2.3881e-05
0.41402,0.37494,0.37496,0.37466,1.1925e-05,0.052148,0.69717,1.466e-08,2.3835e-05
0.41482,0.37494,0.37496,0.37465,1.1901e-05,0.053522,0.69579,1.4596e-08,2.3788e-05
0.41563,0.37494,0.37496,0.37465,1.1877e-05,0.054912,0.69439,1.4521e-08,2.374e-05
0.41643,0.37494,0.37496,0.37465,1.1853e-05,0.056318,0.69297,1.4437e-08,2.3692e-05
0.41724,0.37494,0.37496,0.37464,1.1829e-05,0.057741,0.69154,1.4343e-08,2.3643e-05
0.41804,0.37494,0.37496,0.37464,1.1804e-05,0.05918,0.69009,1.4239e-08,2.3594e-05
0.41885,0.37494,0.37496,0.37463,1.1779e-05,0.060635,0.68863,1.4126e-08,2.3544e-05
0.41966,0.37494,0.37496,0.37463,1.1754e-05,0.062107,0.68715,1.4004e-08,2.3493e-05
0.42046,0.37494,0.37496,0.37463,1.1728e-05,0.063594,0.68566,1.3874e-08,2.3442e-05
0.42127,0.37494,0.37496,0.37462,1.1702e-05,0.065097,0.68414,1.3735e-08,2.3391e-05
0.42207,0.37494,0.37496,0.37462,1.1676e-05,0.066617,0.68262,1.3588e-08,2.3339e-05
0.42288,0.37494,0.37496,0.37461,1.165e-05,0.068152,0.68107,1.3434e-08,2.3286e-05
0.42368,0.37494,0.37496,0.37461,1.1623e-05,0.069702,0.67952,1.3272e-08,2.3233e-05
0.42449,0.37494,0.37496,0.37461,1.1596e-05,0.071269,0.67794,1.3104e-08,2.3179e-05
0.42529,0.37494,0.37496,0.3746,1.1569e-05,0.072851,0.67635,1.2929e-08,2.3125e-05
0.4261,0.37494,0.37496,0.3746,1.1542e-05,0.074448,0.67475,1.2749e-08,2.3071e-05
0.4269,0.37494,0.37496,0.37459,1.1514e-05,0.076061,0.67313,1.2562e-08,2.3015e-05
0.42771,0.37494,0.37496,0.37459,1.1486e-05,0.077689,0.67149,1.2371e-08,2.296e-05
0.42852,0.37494,0.37496,0.37459,1.1458e-05,0.079332,0.66984,1.2174e-08,2.2903e-05
0.42932,0.37494,0.37496,0.37458,1.1429e-05,0.080991,0.66817,1.1974e-08,2.2847e-05
0.43013,0.37494,0.37496,0.37458,1.1401e-05,0.082664,0.66649,1.1769e-08,2.2789e-05
0.43093,0.37494,0.37496,0.37458,1.1372e-05,0.084353,0.6648,1.1562e-08,2.2732e-05
0.43174,0.37494,0.37496,0.37457,1.1342e-05,0.086056,0.66309,1.1351e-08,2.2673e-05
0.43254,0.37494,0.37496,0.37457,1.1313e-05,0.087774,0.66136,1.1138e-08,2.2615e-05
0.43335,0.37494,0.37496,0.37456,1.1283e-05,0.089507,0.65962,1.0923e-08,2.2555e-05
0.43415,0.37494,0.37496,0.37456,1.1253e-05,0.091255,0.65787,1.0707e-08,2.2496e-05
0.43496,0.37494,0.37496,0.37456,1.1223e-05,0.093017,0.6561,1.0489e-08,2.2435e-05
0.43576,0.37494,0.37496,0.37455,1.1192e-05,0.094794,0.65431,1.0271e-08,2.2375e-05
0.43657,0.37494,0.37496,0.37455,1.1162e-05,0.096584,0.65251,1.0053e-08,2.2313e-05
0.43738,0.37494,0.37496,0.37455,1.1131e-05,0.09839,0.6507,9.8355e-09,2.2252e-05
0.43818,0.37494,0.37496,0.37454,1.11e-05,0.10021,0.64888,9.6186e-09,2.2189e-05
0.43899,0.37494,0.37496,0.37454,1.1068e-05,0.10204,0.64704,9.4031e-09,2.2127e-05
0.43979,0.37494,0.37496,0.37454,1.1036e-05,0.10389,0.64518,9.1894e-09,2.2064e-05
0.4406,0.37494,0.37496,0.37453,1.1004e-05,0.10575,0.64331,8.9779e-09,2.2e-05
0.4414,0.37494,0.37496,0.37453,1.0972e-05,0.10763,0.64143,8.769e-09,2.1936e-05
0.44221,0.37494,0.37496,0.37453,1.094e-05,0.10951,0.63954,8.5632e-09,2.1871e-05
0.44301,0.37494,0.37496,0.37452,1.0907e-05,0.11142,0.63763,8.3609e-09,2.1806e-05
0.44382,0.37494,0.37496,0.37452,1.0874e-05,0.11333,0.6357,8.1626e-09,2.1741e-05
0.44462,0.37494,0.37496,0.37452,1.0841e-05,0.11526,0.63377,7.9685e-09,2.1675e-05
0.44543,0.37494,0.37496,0.37451,1.0808e-05,0.1172,0.63182,7.7791e-09,2.1608e-05
0.44624,0.37494,0.37496,0.37451,1.0775e-05,0.11916,0.62986,7.5948e-09,2.1541e-05
0.44704,0.37494,0.37496,0.37451,1.0741e-05,0.12113,0.62788,7.4158e-09,2.1474e-05
0.44785,0.37494,0.37496,0.3745,1.0707e-05,0.12311,0.62589,7.2427e-09,2.1406e-05
0.44865,0.37494,0.37496,0.3745,1.0673e-05,0.12511,0.62389,7.0756e-09,2.1338e-05
0.44946,0.37494,0.37496,0.3745,1.0638e-05,0.12711,0.62188,6.915e-09,2.1269e-05
0.45026,0.37494,0.37496,0.37449,1.0604e-05,0.12913,0.61985,6.7611e-09,2.12e-05
0.45107,0.37494,0.37496,0.37449,1.0569e-05,0.13117,0.61781,6.6141e-09,2.1131e-05
0.45187,0.37494,0.37496,0.37449,1.0534e-05,0.13321,0.61576,6.4744e-09,2.1061e-05
0.45268,0.37494,0.37496,0.37448,1.0498e-05,0.13527,0.6137,6.3422e-09,2.099e-05
0.45349,0.37494,0.37496,0.37448,1.0463e-05,0.13734,0.61162,6.2177e-09,2.092e-05
0.45429,0.37494,0.37496,0.37448,1.0427e-05,0.13942,0.60953,6.1011e-09,2.0848e-05
0.4551,0.37494,0.37496,0.37447,1.0391e-05,0.14152,0.60743,5.9927e-09,2.0777e-05
0.4559,0.37494,0.37496,0.37447,1.0355e-05,0.14362,0.60532,5.8925e-09,2.0705e-05
0.45671,0.37494,0.37496,0.37447,1.0319e-05,0.14574,0.6032,5.8008e-09,2.0632e-05
0.45751,0.37494,0.37496,0.37447,1.0282e-05,0.14787,0.60106,5.7177e-09,2.0559e-05
0.45832,0.37494,0.37496,0.37446,1.0246e-05,0.15001,0.59891,5.6432e-09,2.0486e-05
0.45912,0.37494,0.37496,0.37446,1.0209e-05,0.15217,0.59675,5.5775e-09,2.0412e-05
0.45993,0.37494,0.37496,0.37446,1.0172e-05,0.15433,0.59458,5.5207e-09,2.0338e-05
0.46073,0.37494,0.37496,0.37445,1.0135e-05,0.15651,0.5924,5.4727e-09,2.0264e-05
0.46154,0.37494,0.37496,0.37445,1.0097e-05,0.15869,0.59021,5.4337e-09,2.0189e-05
0.46235,0.37494,0.37496,0.37445,1.0059e-05,0.16089,0.58801,5.4037e-09,2.0113e-05
0.46315,0.37494,0.37496,0.37445,1.0022e-05,0.1631,0.58579,5.3825e-09,2.0038e-05
0.46396,0.37494,0.37496,0.37444,9.9835e-06,0.16532,0.58357,5.3703e-09,1.9962e-05
0.46476,0.37494,0.37496,0.37444,9.9453e-06,0.16755,0.58133,5.367e-09,1.9885e-05
0.46557,0.37494,0.37496,0.37444,9.9069e-06,0.16979,0.57908,5.3724e-09,1.9809e-05
0.46637,0.37494,0.37496,0.37444,9.8684e-06,0.17204,0.57683,5.3866e-09,1.9731e-05
0.46718,0.37494,0.37496,0.37443,9.8296e-06,0.1743,0.57456,5.4093e-09,1.9654e-05
0.46798,0.37494,0.37496,0.37443,9.7907e-06,0.17658,0.57228,5.4406e-09,1.9576e-05
0.46879,0.37494,0.37496,0.37443,9.7516e-06,0.17886,0.57,5.4802e-09,1.9498e-05
0.46959,0.37494,0.37496,0.37442,9.7124e-06,0.18115,0.5677,5.528e-09,1.9419e-05
0.4704,0.37494,0.37496,0.37442,9.6729e-06,0.18345,0.56539,5.5839e-09,1.934e-05
0.47121,0.37494,0.37496,0.37442,9.6333e-06,0.18577,0.56307,5.6476e-09,1.9261e-05
0.47201,0.37494,0.37496,0.37442,9.5936e-06,0.18809,0.56075,5.7189e-09,1.9181e-05
0.47282,0.37494,0.37496,0.37442,9.5537e-06,0.19042,0.55841,5.7977e-09,1.9102e-05
0.47362,0.37494,0.37496,0.37441,9.5136e-06,0.19276,0.55606,5.8836e-09,1.9021e-05
0.47443,0.37494,0.37496,0.37441,9.4733e-06,0.19511,0.55371,5.9765e-09,1.8941e-05
0.47523,0.37494,0.37496,0.37441,9.4329e-06,0.19747,0.55135,6.0761e-09,1.886e-05
0.47604,0.37494,0.37496,0.37441,9.3924e-06,0.19984,0.54897,6.1822e-09,1.8779e-05
0.47684,0.37494,0.37496,0.3744,9.3517e-06,0.20222,0.54659,6.2943e-09,1.8697e-05
0.47765,0.37494,0.37496,0.3744,9.3108e-06,0.2046,0.5442,6.4124e-09,1.8615e-05
0.47846,0.37494,0.37496,0.3744,9.2698e-06,0.207,0.5418,6.536e-09,1.8533e-05
0.47926,0.37494,0.37496,0.3744,9.2287e-06,0.2094,0.53939,6.6648e-09,1.8451e-05
0.48007,0.37494,0.37496,0.3744,9.1874e-06,0.21182,0.53697,6.7986e-09,1.8368e-05
0.48087,0.37494,0.37496,0.37439,9.146e-06,0.21424,0.53455,6.9369e-09,1.8285e-05
0.48168,0.37494,0.37496,0.37439,9.1044e-06,0.21667,0.53212,7.0796e-09,1.8202e-05
0.48248,0.37494,0.37496,0.37439,9.0627e-06,0.2191,0.52968,7.2262e-09,1.8118e-05
0.48329,0.37494,0.37496,0.37439,9.0208e-06,0.22155,0.52723,7.3764e-09,1.8034e-05
0.48409,0.37494,0.37496,0.37439,8.9788e-06,0.224,0.52477,7.5299e-09,1.795e-05
0.4849,0.37494,0.37496,0.37438,8.9367e-06,0.22646,0.52231,7.6863e-09,1.7866e-05
0.4857,0.37494,0.37496,0.37438,8.8945e-06,0.22893,0.51983,7.8453e-09,1.7781e-05
0.48651,0.37494,0.37496,0.37438,8.8521e-06,0.23141,0.51735,8.0065e-09,1.7696e-05
0.48732,0.37494,0.37496,0.37438,8.8096e-06,0.23389,0.51487,8.1696e-09,1.7611e-05
0.48812,0.37494,0.37496,0.37438,8.767e-06,0.23638,0.51237,8.3342e-09,1.7526e-05
0.48893,0.37494,0.37496,0.37437,8.7243e-06,0.23888,0.50987,8.5e-09,1.744e-05
0.48973,0.37494,0.37496,0.37437,8.6814e-06,0.24138,0.50736,8.6666e-09,1.7354e-05
0.49054,0.37494,0.37496,0.37437,8.6385e-06,0.24389,0.50485,8.8338e-09,1.7268e-05
0.49134,0.37494,0.37496,0.37437,8.5954e-06,0.24641,0.50233,9.0011e-09,1.7182e-05
0.49215,0.37494,0.37496,0.37437,8.5522e-06,0.24893,0.4998,9.1683e-09,1.7095e-05
0.49295,0.37494,0.37496,0.37437,8.5089e-06,0.25147,0.49727,9.335e-09,1.7008e-05
0.49376,0.37494,0.37496,0.37436,8.4655e-06,0.254,0.49473,9.5008e-09,1.6921e-05
0.49456,0.37494,0.37496,0.37436,8.422e-06,0.25655,0.49218,9.6656e-09,1.6834e-05
0.49537,0.37494,0.37496,0.37436,8.3784e-06,0.2591,0.48963,9.8289e-09,1.6747e-05
0.49618,0.37494,0.37496,0.37436,8.3346e-06,0.26165,0.48707,9.9906e-09,1.6659e-05
0.49698,0.37494,0.37496,0.37436,8.2908e-06,0.26421,0.4845,1.015e-08,1.6571e-05
0.49779,0.37494,0.37496,0.37436,8.2469e-06,0.26678,0.48194,1.0308e-08,1.6484e-05
0.49859,0.37494,0.37496,0.37436,8.2029e-06,0.26935,0.47936,1.0462e-08,1.6395e-05
0.4994,0.37494,0.37496,0.37435,8.1588e-06,0.27193,0.47678,1.0614e-08,1.6307e-05
0.5002,0.37494,0.37496,0.37435,8.1146e-06,0.27451,0.47419,1.0763e-08,1.6218e-05
0.50101,0.37494,0.37496,0.37435,8.0704e-06,0.2771,0.4716,1.0909e-08,1.613e-05
0.50181,0.37494,0.37496,0.37435,8.026e-06,0.27969,0.46901,1.1052e-08,1.6041e-05
0.50262,0.37494,0.37496,0.37435,7.9816e-06,0.28229,0.46641,1.119e-08,1.5952e-05
0.50343,0.37494,0.37496,0.37435,7.937e-06,0.2849,0.4638,1.1325e-08,1.5863e-05
0.50423,0.37494,0.37496,0.37435,7.8924e-06,0.2875,0.46119,1.1456e-08,1.5773e-05
0.50504,0.37494,0.37496,0.37435,7.8478e-06,0.29012,0.45858,1.1582e-08,1.5684e-05
0.50584,0.37494,0.37496,0.37435,7.803e-06,0.29273,0.45596,1.1704e-08,1.5594e-05
0.50665,0.37494,0.37496,0.37434,7.7582e-06,0.29535,0.45333,1.1822e-08,1.5505e-05
0.50745,0.37494,0.37496,0.37434,7.7133e-06,0.29798,0.45071,1.1935e-08,1.5415e-05
0.50826,0.37494,0.37496,0.37434,7.6684e-06,0.30061,0.44808,1.2043e-08,1.5325e-05
0.50906,0.37494,0.37496,0.37434,7.6233e-06,0.30324,0.44544,1.2147e-08,1.5235e-05
0.50987,0.37494,0.37496,0.37434,7.5783e-06,0.30588,0.44281,1.2246e-08,1.5144e-05
0.51067,0.37494,0.37496,0.37434,7.5331e-06,0.30852,0.44016,1.234e-08,1.5054e-05
0.51148,0.37494,0.37496,0.37434,7.4879e-06,0.31116,0.43752,1.2428e-08,1.4963e-05
0.51229,0.37494,0.37496,0.37434,7.4427e-06,0.3138,0.43487,1.2512e-08,1.4873e-05
0.51309,0.37494,0.37496,0.37434,7.3974e-06,0.31645,0.43222,1.2591e-08,1.4782e-05
0.5139,0.37494,0.37496,0.37434,7.352e-06,0.31911,0.42957,1.2665e-08,1.4691e-05
0.5147,0.37494,0.37496,0.37434,7.3066e-06,0.32176,0.42691,1.2734e-08,1.4601e-05
0.51551,0.37494,0.37496,0.37433,7.2612e-06,0.32442,0.42425,1.2797e-08,1.451e-05
0.51631,0.37494,0.37496,0.37433,7.2157e-06,0.32708,0.42159,1.2856e-08,1.4419e-05
0.51712,0.37494,0.37496,0.37433,7.1702e-06,0.32974,0.41892,1.291e-08,1.4327e-05
0.51792,0.37494,0.37496,0.37433,7.1246e-06,0.33241,0.41626,1.296e-08,1.4236e-05
0.51873,0.37494,0.37496,0.37433,7.079e-06,0.33508,0.41359,1.3004e-08,1.4145e-05
0.51953,0.37494,0.37496,0.37433,7.0333e-06,0.33775,0.41092,1.3044e-08,1.4054e-05
0.52034,0.37494,0.37496,0.37433,6.9877e-06,0.34042,0.40824,1.308e-08,1.3962e-05
0.52115,0.37494,0.37496,0.37433,6.942e-06,0.34309,0.40557,1.3111e-08,1.3871e-05
0.52195,0.37494,0.37496,0.37433,6.8962e-06,0.34577,0.40289,1.3137e-08,1.3779e-05
0.52276,0.37494,0.37496,0.37433,6.8505e-06,0.34844,0.40022,1.316e-08,1.3688e-05
0.52356,0.37494,0.37496,0.37433,6.8047e-06,0.35112,0.39754,1.3179e-08,1.3596e-05
0.52437,0.37494,0.37496,0.37433,6.7589e-06,0.3538,0.39486,1.3194e-08,1.3505e-05
0.52517,0.37494,0.37496,0.37433,6.7131e-06,0.35648,0.39218,1.3205e-08,1.3413e-05
0.52598,0.37494,0.37496,0.37433,6.6673e-06,0.35916,0.3895,1.3213e-08,1.3321e-05
0.52678,0.37494,0.37496,0.37433,6.6214e-06,0.36184,0.38681,1.3218e-08,1.323e-05
0.52759,0.37494,0.37496,0.37433,6.5756e-06,0.36453,0.38413,1.322e-08,1.3138e-05
0.52839,0.37494,0.37496,0.37433,6.5297e-06,0.36721,0.38145,1.3218e-08,1.3046e-05
0.5292,0.37494,0.37496,0.37433,6.4839e-06,0.36989,0.37876,1.3214e-08,1.2954e-05
0.53001,0.37494,0.37496,0.37433,6.438e-06,0.37258,0.37608,1.3208e-08,1.2863e-05
0.53081,0.37494,0.37496,0.37433,6.3921e-06,0.37526,0.3734,1.32e-08,1.2771e-05
0.53162,0.37494,0.37496,0.37433,6.3462e-06,0.37795,0.37071,1.3189e-08,1.2679e-05
0.53242,0.37494,0.37496,0.37433,6.3004e-06,0.38063,0.36803,1.3177e-08,1.2588e-05
0.53323,0.37494,0.37496,0.37433,6.2545e-06,0.38331,0.36535,1.3163e-08,1.2496e-05
0.53403,0.37494,0.37496,0.37433,6.2087e-06,0.386,0.36266,1.3148e-08,1.2404e-05
0.53484,0.37494,0.37496,0.37433,6.1628e-06,0.38868,0.35998,1.3131e-08,1.2313e-05
0.53564,0.37494,0.37496,0.37433,6.117e-06,0.39136,0.3573,1.3114e-08,1.2221e-05
0.53645,0.37494,0.37496,0.37433,6.0712e-06,0.39404,0.35462,1.3096e-08,1.2129e-05
0.53726,0.37494,0.37496,0.37433,6.0254e-06,0.39672,0.35194,1.3078e-08,1.2038e-05
0.53806,0.37494,0.37496,0.37433,5.9796e-06,0.3994,0.34926,1.306e-08,1.1946e-05
0.53887,0.37494,0.37496,0.37433,5.9338e-06,0.40208,0.34658,1.3041e-08,1.1855e-05
0.53967,0.37494,0.37496,0.37433,5.8881e-06,0.40475,0.34391,1.3023e-08,1.1763e-05
0.54048,0.37494,0.37496,0.37433,5.8424e-06,0.40743,0.34123,1.3005e-08,1.1672e-05
0.54128,0.37494,0.37496,0.37433,5.7967e-06,0.4101,0.33856,1.2988e-08,1.158e-05
0.54209,0.37494,0.37496,0.37433,5.7511e-06,0.41277,0.33589,1.2972e-08,1.1489e-05
0.54289,0.37494,0.37496,0.37433,5.7055e-06,0.41544,0.33322,1.2957e-08,1.1398e-05
0.5437,0.37494,0.37496,0.37433,5.6599e-06,0.41811,0.33056,1.2943e-08,1.1307e-05
0.5445,0.37494,0.37496,0.37433,5.6144e-06,0.42077,0.32789,1.293e-08,1.1216e-05
0.54531,0.37494,0.37496,0.37433,5.5689e-06,0.42344,0.32523,1.2919e-08,1.1125e-05
0.54612,0.37494,0.37496,0.37434,5.5234e-06,0.4261,0.32257,1.291e-08,1.1034e-05
0.54692,0.37494,0.37496,0.37434,5.478e-06,0.42876,0.31992,1.2902e-08,1.0943e-05
0.54773,0.37494,0.37496,0.37434,5.4327e-06,0.43141,0.31726,1.2897e-08,1.0852e-05
0.54853,0.37494,0.37496,0.37434,5.3874e-06,0.43406,0.31461,1.2893e-08,1.0762e-05
0.54934,0.37494,0.37496,0.37434,5.3421e-06,0.43671,0.31197,1.2892e-08,1.0671e-05
0.55014,0.37494,0.37496,0.37434,5.2969e-06,0.43936,0.30932,1.2894e-08,1.0581e-05
0.55095,0.37494,0.37496,0.37434,5.2518e-06,0.442,0.30668,1.2897e-08,1.0491e-05
0.55175,0.37494,0.37496,0.37434,5.2067e-06,0.44464,0.30404,1.2904e-08,1.0401e-05
0.55256,0.37494,0.37496,0.37434,5.1617e-06,0.44727,0.30141,1.2913e-08,1.031e-05
0.55336,0.37494,0.37496,0.37434,5.1167e-06,0.44991,0.29878,1.2925e-08,1.0221e-05
0.55417,0.37494,0.37496,0.37434,5.0719e-06,0.45253,0.29615,1.2939e-08,1.0131e-05
0.55498,0.37494,0.37496,0.37434,5.027e-06,0.45516,0.29353,1.2957e-08,1.0041e-05
0.55578,0.37494,0.37497,0.37435,4.9823e-06,0.45778,0.29091,1.2977e-08,9.9516e-06
0.55659,0.37494,0.37497,0.37435,4.9376e-06,0.46039,0.2883,1.3e-08,9.8622e-06
0.55739,0.37494,0.37497,0.37435,4.893e-06,0.463,0.28569,1.3026e-08,9.773e-06
0.5582,0.37494,0.37497,0.37435,4.8485e-06,0.46561,0.28309,1.3054e-08,9.684e-06
0.559,0.37494,0.37497,0.37435,4.8041e-06,0.46821,0.28049,1.3086e-08,9.595e-06
0.55981,0.37494,0.37497,0.37435,4.7597e-06,0.47081,0.27789,1.312e-08,9.5063e-06
0.56061,0.37494,0.37497,0.37435,4.7154e-06,0.4734,0.2753,1.3157e-08,9.4177e-06
0.56142,0.37494,0.37497,0.37435,4.6713e-06,0.47599,0.27272,1.3197e-08,9.3293e-06
0.56223,0.37494,0.37497,0.37436,4.6272e-06,0.47857,0.27014,1.3239e-08,9.2411e-06
0.56303,0.37494,0.37497,0.37436,4.5832e-06,0.48115,0.26756,1.3283e-08,9.153e-06
0.56384,0.37494,0.37497,0.37436,4.5392e-06,0.48372,0.26499,1.3331e-08,9.0652e-06
0.56464,0.37494,0.37497,0.37436,4.4954e-06,0.48629,0.26243,1.338e-08,8.9775e-06
0.56545,0.37494,0.37497,0.37436,4.4517e-06,0.48885,0.25987,1.3431e-08,8.89e-06
0.56625,0.37494,0.37497,0.37436,4.4081e-06,0.4914,0.25732,1.3485e-08,8.8027e-06
0.56706,0.37494,0.37497,0.37436,4.3646e-06,0.49395,0.25478,1.354e-08,8.7157e-06
0.56786,0.37494,0.37497,0.37437,4.3212e-06,0.49649,0.25224,1.3597e-08,8.6288e-06
0.56867,0.37494,0.37497,0.37437,4.2779e-06,0.49903,0.24971,1.3656e-08,8.5421e-06
0.56947,0.37494,0.37497,0.37437,4.2347e-06,0.50156,0.24718,1.3716e-08,8.4557e-06
0.57028,0.37494,0.37497,0.37437,4.1916e-06,0.50408,0.24466,1.3778e-08,8.3695e-06
0.57109,0.37494,0.37497,0.37437,4.1487e-06,0.5066,0.24215,1.384e-08,8.2835e-06
0.57189,0.37494,0.37497,0.37437,4.1058e-06,0.50911,0.23964,1.3903e-08,8.1977e-06
0.5727,0.37494,0.37497,0.37438,4.0631e-06,0.51161,0.23714,1.3967e-08,8.1122e-06
0.5735,0.37494,0.37497,0.37438,4.0205e-06,0.51411,0.23465,1.4031e-08,8.0269e-06
0.57431,0.37494,0.37497,0.37438,3.978e-06,0.5166,0.23216,1.4096e-08,7.9419e-06
0.57511,0.37494,0.37497,0.37438,3.9356e-06,0.51908,0.22968,1.416e-08,7.8571e-06
0.57592,0.37494,0.37497,0.37438,3.8934e-06,0.52155,0.22721,1.4224e-08,7.7726e-06
0.57672,0.37494,0.37497,0.37438,3.8513e-06,0.52402,0.22475,1.4288e-08,7.6883e-06
0.57753,0.37494,0.37497,0.37439,3.8093e-06,0.52648,0.2223,1.4351e-08,7.6043e-06
0.57833,0.37494,0.37497,0.37439,3.7675e-06,0.52893,0.21985,1.4413e-08,7.5206e-06
0.57914,0.37494,0.37497,0.37439,3.7258e-06,0.53137,0.21741,1.4474e-08,7.4371e-06
0.57995,0.37494,0.37497,0.37439,3.6842e-06,0.53381,0.21498,1.4533e-08,7.354e-06
0.58075,0.37494,0.37497,0.37439,3.6428e-06,0.53624,0.21255,1.4591e-08,7.2711e-06
0.58156,0.37494,0.37497,0.3744,3.6015e-06,0.53865,0.21014,1.4647e-08,7.1884e-06
0.58236,0.37494,0.37497,0.3744,3.5604e-06,0.54107,0.20773,1.47e-08,7.1061e-06
0.58317,0.37494,0.37497,0.3744,3.5194e-06,0.54347,0.20533,1.4752e-08,7.0241e-06
0.58397,0.37494,0.37497,0.3744,3.4786e-06,0.54586,0.20295,1.4801e-08,6.9424e-06
0.58478,0.37494,0.37497,0.37441,3.4379e-06,0.54825,0.20056,1.4847e-08,6.8609e-06
0.58558,0.37494,0.37497,0.37441,3.3974e-06,0.55062,0.19819,1.489e-08,6.7798e-06
0.58639,0.37494,0.37497,0.37441,3.357e-06,0.55299,0.19583,1.4929e-08,6.699e-06
0.58719,0.37494,0.37497,0.37441,3.3167e-06,0.55535,0.19348,1.4966e-08,6.6185e-06
0.588,0.37494,0.37497,0.37441,3.2767e-06,0.5577,0.19113,1.4998e-08,6.5384e-06
0.58881,0.37494,0.37497,0.37442,3.2368e-06,0.56003,0.1888,1.5027e-08,6.4585e-06
0.58961,0.37494,0.37497,0.37442,3.197e-06,0.56236,0.18647,1.5052e-08,6.379e-06
0.59042,0.37494,0.37497,0.37442,3.1575e-06,0.56468,0.18416,1.5072e-08,6.2998e-06
0.59122,0.37494,0.37497,0.37442,3.1181e-06,0.56699,0.18185,1.5088e-08,6.221e-06
0.59203,0.37494,0.37497,0.37443,3.0788e-06,0.5693,0.17956,1.51e-08,6.1425e-06
0.59283,0.37494,0.37497,0.37443,3.0397e-06,0.57159,0.17727,1.5107e-08,6.0644e-06
0.59364,0.37494,0.37497,0.37443,3.0008e-06,0.57387,0.175,1.5109e-08,5.9866e-06
0.59444,0.37494,0.37497,0.37443,2.9621e-06,0.57614,0.17273,1.5106e-08,5.9092e-06
0.59525,0.37494,0.37497,0.37444,2.9236e-06,0.5784,0.17048,1.5097e-08,5.8321e-06
0.59606,0.37494,0.37497,0.37444,2.8852e-06,0.58065,0.16823,1.5084e-08,5.7554e-06
0.59686,0.37494,0.37497,0.37444,2.847e-06,0.58289,0.166,1.5065e-08,5.679e-06
0.59767,0.37494,0.37497,0.37444,2.809e-06,0.58511,0.16378,1.5041e-08,5.603e-06
0.59847,0.37495,0.37497,0.37445,2.7712e-06,0.58733,0.16156,1.5012e-08,5.5274e-06
0.59928,0.37495,0.37497,0.37445,2.7336e-06,0.58954,0.15936,1.4977e-08,5.4522e-06
0.60008,0.37495,0.37497,0.37445,2.6962e-06,0.59173,0.15717,1.4936e-08,5.3774e-06
0.60089,0.37495,0.37497,0.37446,2.6589e-06,0.59392,0.15499,1.489e-08,5.3029e-06
0.60169,0.37495,0.37497,0.37446,2.6219e-06,0.59609,0.15282,1.4838e-08,5.2289e-06
0.6025,0.37495,0.37497,0.37446,2.585e-06,0.59826,0.15067,1.4781e-08,5.1552e-06
0.6033,0.37495,0.37497,0.37446,2.5483e-06,0.60041,0.14852,1.4718e-08,5.082e-06
0.60411,0.37495,0.37497,0.37447,2.5119e-06,0.60255,0.14639,1.465e-08,5.0091e-06
0.60492,0.37495,0.37497,0.37447,2.4756e-06,0.60467,0.14427,1.4576e-08,4.9367e-06
0.60572,0.37495,0.37497,0.37447,2.4396e-06,0.60679,0.14216,1.4497e-08,4.8646e-06
0.60653,0.37495,0.37497,0.37448,2.4037e-06,0.60889,0.14006,1.4412e-08,4.793e-06
0.60733,0.37495,0.37497,0.37448,2.368e-06,0.61098,0.13797,1.4323e-08,4.7218e-06
0.60814,0.37495,0.37497,0.37448,2.3326e-06,0.61306,0.1359,1.4228e-08,4.651e-06
0.60894,0.37495,0.37497,0.37449,2.2974e-06,0.61513,0.13384,1.4128e-08,4.5806e-06
0.60975,0.37495,0.37497,0.37449,2.2623e-06,0.61719,0.13179,1.4023e-08,4.5107e-06
0.61055,0.37495,0.37497,0.37449,2.2275e-06,0.61923,0.12975,1.3914e-08,4.4411e-06
0.61136,0.37495,0.37497,0.37449,2.1929e-06,0.62126,0.12773,1.38e-08,4.3721e-06
0.61216,0.37495,0.37497,0.3745,2.1586e-06,0.62328,0.12572,1.3682e-08,4.3034e-06
0.61297,0.37495,0.37497,0.3745,2.1244e-06,0.62528,0.12372,1.356e-08,4.2352e-06
0.61378,0.37495,0.37497,0.3745,2.0905e-06,0.62728,0.12173,1.3433e-08,4.1675e-06
0.61458,0.37495,0.37497,0.37451,2.0567e-06,0.62926,0.11976,1.3303e-08,4.1002e-06
0.61539,0.37495,0.37497,0.37451,2.0232e-06,0.63122,0.1178,1.317e-08,4.0333e-06
0.61619,0.37495,0.37497,0.37451,1.99e-06,0.63317,0.11585,1.3033e-08,3.9669e-06
0.617,0.37495,0.37497,0.37452,1.9569e-06,0.63511,0.11392,1.2894e-08,3.901e-06
0.6178,0.37495,0.37497,0.37452,1.9241e-06,0.63704,0.112,1.2752e-08,3.8355e-06
0.61861,0.37495,0.37497,0.37452,1.8915e-06,0.63895,0.11009,1.2607e-08,3.7705e-06
0.61941,0.37495,0.37497,0.37453,1.8592e-06,0.64085,0.1082,1.246e-08,3.7059e-06
0.62022,0.37495,0.37497,0.37453,1.8271e-06,0.64274,0.10632,1.2311e-08,3.6418e-06
0.62103,0.37495,0.37497,0.37453,1.7952e-06,0.64461,0.10446,1.2161e-08,3.5782e-06
0.62183,0.37495,0.37497,0.37454,1.7635e-06,0.64647,0.1026,1.201e-08,3.5151e-06
0.62264,0.37495,0.37497,0.37454,1.7321e-06,0.64832,0.10077,1.1858e-08,3.4524e-06
0.62344,0.37495,0.37497,0.37454,1.701e-06,0.65015,0.098943,1.1705e-08,3.3902e-06
0.62425,0.37495,0.37497,0.37455,1.67e-06,0.65196,0.097134,1.1552e-08,3.3285e-06
0.62505,0.37495,0.37497,0.37455,1.6394e-06,0.65377,0.095338,1.1399e-08,3.2673e-06
0.62586,0.37495,0.37497,0.37456,1.6089e-06,0.65555,0.093558,1.1247e-08,3.2066e-06
0.62666,0.37495,0.37497,0.37456,1.5787e-06,0.65733,0.091791,1.1095e-08,3.1464e-06
0.62747,0.37495,0.37497,0.37456,1.5488e-06,0.65909,0.090039,1.0945e-08,3.0866e-06
0.62827,0.37495,0.37497,0.37457,1.5191e-06,0.66083,0.088302,1.0796e-08,3.0274e-06
0.62908,0.37495,0.37497,0.37457,1.4897e-06,0.66256,0.086579,1.0648e-08,2.9687e-06
0.62989,0.37495,0.37497,0.37457,1.4605e-06,0.66428,0.084871,1.0503e-08,2.9104e-06
0.63069,0.37495,0.37497,0.37458,1.4315e-06,0.66598,0.083178,1.0361e-08,2.8527e-06
0.6315,0.37495,0.37497,0.37458,1.4028e-06,0.66766,0.0815,1.0221e-08,2.7955e-06
0.6323,0.37495,0.37497,0.37459,1.3744e-06,0.66933,0.079837,1.0085e-08,2.7388e-06
0.63311,0.37495,0.37497,0.37459,1.3463e-06,0.67099,0.078189,9.9521e-09,2.6826e-06
0.63391,0.37495,0.37497,0.37459,1.3184e-06,0.67263,0.076556,9.8231e-09,2.6269e-06
0.63472,0.37495,0.37497,0.3746,1.2907e-06,0.67425,0.074938,9.6984e-09,2.5717e-06
0.63552,0.37495,0.37497,0.3746,1.2633e-06,0.67586,0.073336,9.5781e-09,2.5171e-06
0.63633,0.37495,0.37497,0.3746,1.2362e-06,0.67746,0.07175,9.4627e-09,2.463e-06
0.63713,0.37495,0.37497,0.37461,1.2094e-06,0.67904,0.070179,9.3524e-09,2.4094e-06
0.63794,0.37495,0.37497,0.37461,1.1828e-06,0.6806,0.068623,9.2475e-09,2.3563e-06
0.63875,0.37495,0.37497,0.37462,1.1565e-06,0.68215,0.067083,9.1483e-09,2.3038e-06
0.63955,0.37495,0.37497,0.37462,1.1304e-06,0.68368,0.065559,9.055e-09,2.2518e-06
0.64036,0.37495,0.37497,0.37462,1.1047e-06,0.6852,0.064051,8.968e-09,2.2004e-06
0.64116,0.37495,0.37497,0.37463,1.0792e-06,0.6867,0.062559,8.8875e-09,2.1494e-06
0.64197,0.37495,0.37497,0.37463,1.0539e-06,0.68818,0.061083,8.8137e-09,2.099e-06
0.64277,0.37495,0.37497,0.37464,1.029e-06,0.68965,0.059622,8.7468e-09,2.0492e-06
0.64358,0.37495,0.37497,0.37464,1.0043e-06,0.6911,0.058178,8.6871e-09,1.9999e-06
0.64438,0.37495,0.37497,0.37464,9.799e-07,0.69254,0.056751,8.6347e-09,1.9512e-06
0.64519,0.37495,0.37497,0.37465,9.5578e-07,0.69396,0.055339,8.5898e-09,1.903e-06
0.64599,0.37495,0.37497,0.37465,9.3194e-07,0.69536,0.053944,8.5526e-09,1.8553e-06
0.6468,0.37495,0.37497,0.37466,9.0838e-07,0.69675,0.052565,8.5232e-09,1.8082e-06
0.64761,0.37495,0.37497,0.37466,8.8511e-07,0.69812,0.051203,8.5018e-09,1.7617e-06
0.64841,0.37495,0.37497,0.37466,8.6211e-07,0.69947,0.049858,8.4884e-09,1.7157e-06
0.64922,0.37495,0.37497,0.37467,8.394e-07,0.70081,0.048529,8.4831e-09,1.6703e-06
0.65002,0.37495,0.37497,0.37467,8.1698e-07,0.70213,0.047217,8.4861e-09,1.6255e-06
0.65083,0.37495,0.37497,0.37468,7.9485e-07,0.70343,0.045921,8.4974e-09,1.5812e-06
0.65163,0.37495,0.37497,0.37468,7.73e-07,0.70472,0.044643,8.517e-09,1.5375e-06
0.65244,0.37495,0.37497,0.37469,7.5144e-07,0.70599,0.043381,8.5449e-09,1.4943e-06
0.65324,0.37495,0.37497,0.37469,7.3017e-07,0.70724,0.042136,8.5811e-09,1.4518e-06
0.65405,0.37495,0.37497,0.37469,7.092e-07,0.70848,0.040909,8.6257e-09,1.4098e-06
0.65486,0.37495,0.37497,0.3747,6.8851e-07,0.7097,0.039698,8.6785e-09,1.3683e-06
0.65566,0.37495,0.37497,0.3747,6.6812e-07,0.7109,0.038505,8.7396e-09,1.3275e-06
0.65647,0.37495,0.37497,0.37471,6.4803e-07,0.71209,0.037329,8.8088e-09,1.2872e-06
0.65727,0.37495,0.37497,0.37471,6.2823e-07,0.71325,0.03617,8.886e-09,1.2476e-06
0.65808,0.37495,0.37497,0.37472,6.0872e-07,0.7144,0.035029,8.9712e-09,1.2085e-06
0.65888,0.37495,0.37497,0.37472,5.8952e-07,0.71554,0.033905,9.0641e-09,1.17e-06
0.65969,0.37495,0.37497,0.37472,5.7061e-07,0.71665,0.032799,9.1647e-09,1.1321e-06
0.66049,0.37495,0.37497,0.37473,5.5201e-07,0.71775,0.03171,9.2727e-09,1.0947e-06
0.6613,0.37495,0.37497,0.37473,5.337e-07,0.71883,0.030638,9.388e-09,1.058e-06
0.6621,0.37495,0.37497,0.37474,5.1569e-07,0.71989,0.029584,9.5104e-09,1.0219e-06
0.66291,0.37495,0.37497,0.37474,4.9799e-07,0.72094,0.028548,9.6396e-09,9.8634e-07
0.66372,0.37495,0.37497,0.37475,4.8059e-07,0.72196,0.02753,9.7753e-09,9.5141e-07
0.66452,0.37495,0.37497,0.37475,4.635e-07,0.72297,0.02653,9.9174e-09,9.1708e-07
0.66533,0.37495,0.37497,0.37476,4.4671e-07,0.72396,0.025547,1.0066e-08,8.8335e-07
0.66613,0.37495,0.37497,0.37476,4.3023e-07,0.72494,0.024582,1.0219e-08,8.5023e-07
0.66694,0.37495,0.37497,0.37476,4.1405e-07,0.72589,0.023635,1.0379e-08,8.1772e-07
0.66774,0.37495,0.37497,0.37477,3.9818e-07,0.72683,0.022707,1.0543e-08,7.8582e-07
0.66855,0.37495,0.37497,0.37477,3.8262e-07,0.72775,0.021796,1.0712e-08,7.5453e-07
0.66935,0.37495,0.37497,0.37478,3.6737e-07,0.72865,0.020903,1.0886e-08,7.2385e-07
0.67016,0.37495,0.37497,0.37478,3.5243e-07,0.72954,0.020029,1.1064e-08,6.9379e-07
0.67096,0.37495,0.37497,0.37479,3.378e-07,0.7304,0.019172,1.1245e-08,6.6435e-07
0.67177,0.37495,0.37497,0.37479,3.2348e-07,0.73125,0.018334,1.143e-08,6.3553e-07
0.67258,0.37495,0.37497,0.3748,3.0947e-07,0.73208,0.017515,1.1617e-08,6.0732e-07
0.67338,0.37495,0.37497,0.3748,2.9578e-07,0.73289,0.016713,1.1807e-08,5.7975e-07
0.67419,0.37495,0.37497,0.37481,2.824e-07,0.73368,0.01593,1.2e-08,5.528e-07
0.67499,0.37495,0.37497,0.37481,2.6933e-07,0.73445,0.015165,1.2193e-08,5.2647e-07
0.6758,0.37495,0.37497,0.37481,2.5658e-07,0.73521,0.014419,1.2388e-08,5.0078e-07
0.6766,0.37495,0.37497,0.37482,2.4415e-07,0.73595,0.013691,1.2584e-08,4.7571e-07
0.67741,0.37495,0.37497,0.37482,2.3203e-07,0.73667,0.012982,1.278e-08,4.5128e-07
0.67821,0.37495,0.37497,0.37483,2.2023e-07,0.73737,0.012291,1.2977e-08,4.2748e-07
0.67902,0.37495,0.37497,0.37483,2.0874e-07,0.73805,0.011619,1.3172e-08,4.0432e-07
0.67983,0.37495,0.37497,0.37484,1.9758e-07,0.73871,0.010965,1.3367e-08,3.8179e-07
0.68063,0.37495,0.37497,0.37484,1.8673e-07,0.73935,0.01033,1.356e-08,3.599e-07
0.68144,0.37495,0.37497,0.37485,1.762e-07,0.73998,0.0097137,1.3751e-08,3.3866e-07
0.68224,0.37495,0.37497,0.37485,1.66e-07,0.74059,0.0091161,1.3941e-08,3.1805e-07
0.68305,0.37495,0.37497,0.37486,1.5611e-07,0.74118,0.0085373,1.4127e-08,2.9809e-07
0.68385,0.37495,0.37497,0.37486,1.4654e-07,0.74175,0.0079772,1.431e-08,2.7877e-07
0.68466,0.37495,0.37497,0.37487,1.373e-07,0.7423,0.0074359,1.4489e-08,2.601e-07
0.68546,0.37495,0.37497,0.37487,1.2837e-07,0.74283,0.0069135,1.4665e-08,2.4208e-07
0.68627,0.37495,0.37497,0.37488,1.1977e-07,0.74334,0.0064099,1.4836e-08,2.2471e-07
0.68707,0.37495,0.37497,0.37488,1.1149e-07,0.74383,0.0059253,1.5002e-08,2.0798e-07
0.68788,0.37495,0.37497,0.37488,1.0354e-07,0.74431,0.0054595,1.5163e-08,1.9191e-07
0.68869,0.37495,0.37497,0.37489,9.5906e-08,0.74477,0.0050126,1.5318e-08,1.7649e-07
0.68949,0.37495,0.37497,0.37489,8.8597e-08,0.7452,0.0045847,1.5467e-08,1.6173e-07
0.6903,0.37495,0.37497,0.3749,8.1613e-08,0.74562,0.0041758,1.5609e-08,1.4762e-07
0.6911,0.37495,0.37497,0.3749,7.4954e-08,0.74602,0.0037859,1.5745e-08,1.3416e-07
0.69191,0.37495,0.37497,0.37491,6.8619e-08,0.7464,0.003415,1.5874e-08,1.2136e-07
0.69271,0.37495,0.37497,0.37491,6.261e-08,0.74676,0.0030631,1.5995e-08,1.0923e-07
0.69352,0.37495,0.37497,0.37492,5.6926e-08,0.74711,0.0027303,1.6108e-08,9.7744e-08
0.69432,0.37495,0.37497,0.37492,5.1568e-08,0.74743,0.0024165,1.6213e-08,8.6923e-08
0.69513,0.37495,0.37497,0.37493,4.6537e-08,0.74773,0.0021219,1.631e-08,7.6763e-08
0.69593,0.37495,0.37497,0.37493,4.1831e-08,0.74802,0.0018463,1.6398e-08,6.7264e-08
0.69674,0.37495,0.37497,0.37494,3.7452e-08,0.74828,0.0015898,1.6477e-08,5.8427e-08
0.69755,0.37495,0.37497,0.37494,3.34e-08,0.74853,0.0013525,1.6547e-08,5.0254e-08
0.69835,0.37495,0.37497,0.37495,2.9675e-08,0.74876,0.0011343,1.6607e-08,4.2743e-08
0.69916,0.37495,0.37497,0.37495,2.6277e-08,0.74897,0.00093532,1.6658e-08,3.5896e-08
0.69996,0.37495,0.37497,0.37496,2.3207e-08,0.74916,0.00075545,1.6699e-08,2.9714e-08
0.70077,0.37495,0.37497,0.37496,2.0464e-08,0.74933,0.00059476,1.673e-08,2.4197e-08
0.70157,0.37495,0.37497,0.37497,1.8048e-08,0.74948,0.00045325,1.6751e-08,1.9346e-08
0.70238,0.37495,0.37497,0.37497,1.5961e-08,0.74961,0.00033092,1.6762e-08,1.516e-08
0.70318,0.37495,0.37497,0.37498,1.4201e-08,0.74972,0.00022779,1.6763e-08,1.164e-08
0.70399,0.37495,0.37497,0.37498,1.2769e-08,0.74982,0.00014385,1.6753e-08,8.7859e-09
0.7048,0.37495,0.37497,0.37499,1.1666e-08,0.74989,7.9117e-05,1.6733e-08,6.5987e-09
0.7056,0.37495,0.37497,0.37499,1.089e-08,0.74995,3.359e-05,1.6702e-08,5.078e-09
0.70641,0.37495,0.37497,0.37499,1.0442e-08,0.74998,7.2712e-06,1.6661e-08,4.224e-09
0.70721,0.37495,0.37497,0.375,1.0323e-08,0.75,1.6216e-07,1.6609e-08,4.0367e-09
0.70802,0.37495,0.37497,0.375,1.0532e-08,0.75,1.2263e-05,1.6547e-08,4.516e-09
0.70882,0.37495,0.37497,0.37501,1.1068e-08,0.74997,4.3574e-05,1.6475e-08,5.6618e-09
0.70963,0.37495,0.37497,0.37501,1.1933e-08,0.74993,9.4092e-05,1.6393e-08,7.4741e-09
0.71043,0.37495,0.37497,0.37502,1.3126e-08,0.74987,0.00016382,1.63e-08,9.9526e-09
0.71124,0.37495,0.37497,0.37502,1.4647e-08,0.74979,0.00025274,1.6197e-08,1.3097e-08
0.71204,0.37495,0.37497,0.37503,1.6496e-08,0.7497,0.00036086,1.6085e-08,1.6907e-08
0.71285,0.37495,0.37497,0.37503,1.8672e-08,0.74958,0.00048818,1.5962e-08,2.1382e-08
0.71366,0.37495,0.37497,0.37504,2.1177e-08,0.74944,0.00063468,1.5831e-08,2.6522e-08
0.71446,0.37495,0.37497,0.37504,2.4008e-08,0.74928,0.00080035,1.569e-08,3.2327e-08
0.71527,0.37495,0.37497,0.37505,2.7167e-08,0.74911,0.0009852,1.554e-08,3.8795e-08
0.71607,0.37495,0.37497,0.37505,3.0654e-08,0.74892,0.0011892,1.5381e-08,4.5927e-08
0.71688,0.37495,0.37497,0.37506,3.4467e-08,0.7487,0.0014124,1.5213e-08,5.3721e-08
0.71768,0.37495,0.37497,0.37506,3.8607e-08,0.74847,0.0016546,1.5038e-08,6.2177e-08
0.71849,0.37495,0.37497,0.37507,4.3074e-08,0.74822,0.0019161,1.4854e-08,7.1295e-08
0.71929,0.37495,0.37497,0.37507,4.7868e-08,0.74795,0.0021966,1.4663e-08,8.1072e-08
0.7201,0.37495,0.37497,0.37508,5.2987e-08,0.74766,0.0024962,1.4465e-08,9.1509e-08
0.7209,0.37495,0.37497,0.37508,5.8432e-08,0.74735,0.0028149,1.4259e-08,1.0261e-07
0.72171,0.37495,0.37497,0.37509,6.4203e-08,0.74702,0.0031527,1.4048e-08,1.1436e-07
0.72252,0.37495,0.37497,0.37509,7.03e-08,0.74667,0.0035095,1.383e-08,1.2677e-07
0.72332,0.37495,0.37497,0.3751,7.6721e-08,0.7463,0.0038854,1.3606e-08,1.3984e-07
0.72413,0.37495,0.37497,0.3751,8.3467e-08,0.74592,0.0042802,1.3377e-08,1.5356e-07
0.72493,0.37495,0.37497,0.3751,9.0537e-08,0.74552,0.0046941,1.3144e-08,1.6793e-07
0.72574,0.37495,0.37497,0.37511,9.7931e-08,0.74509,0.0051269,1.2905e-08,1.8296e-07
0.72654,0.37495,0.37497,0.37511,1.0565e-07,0.74465,0.0055787,1.2663e-08,1.9864e-07
0.72735,0.37495,0.37497,0.37512,1.1369e-07,0.74419,0.0060494,1.2418e-08,2.1496e-07
0.72815,0.37495,0.37497,0.37512,1.2205e-07,0.74371,0.006539,1.2169e-08,2.3194e-07
0.72896,0.37495,0.37497,0.37513,1.3074e-07,0.74321,0.0070475,1.1918e-08,2.4956e-07
0.72976,0.37495,0.37497,0.37513,1.3975e-07,0.74269,0.0075748,1.1665e-08,2.6783e-07
0.73057,0.37495,0.37497,0.37514,1.4908e-07,0.74215,0.0081209,1.141e-08,2.8675e-07
0.73138,0.37495,0.37497,0.37514,1.5873e-07,0.7416,0.0086859,1.1154e-08,3.063e-07
0.73218,0.37495,0.37497,0.37515,1.687e-07,0.74102,0.0092696,1.0898e-08,3.265e-07
0.73299,0.37495,0.37497,0.37515,1.7899e-07,0.74043,0.009872,1.0641e-08,3.4734e-07
0.73379,0.37495,0.37497,0.37516,1.896e-07,0.73982,0.010493,1.0385e-08,3.6882e-07
0.7346,0.37495,0.37497,0.37516,2.0053e-07,0.73919,0.011133,1.013e-08,3.9093e-07
0.7354,0.37495,0.37497,0.37517,2.1178e-07,0.73854,0.011791,9.876e-09,4.1368e-07
0.73621,0.37495,0.37497,0.37517,2.2335e-07,0.73787,0.012468,9.6241e-09,4.3707e-07
0.73701,0.37495,0.37497,0.37518,2.3523e-07,0.73719,0.013164,9.3745e-09,4.6108e-07
0.73782,0.37495,0.37497,0.37518,2.4743e-07,0.73648,0.013878,9.1278e-09,4.8573e-07
0.73863,0.37495,0.37497,0.37518,2.5994e-07,0.73576,0.014611,8.8845e-09,5.11e-07
0.73943,0.37495,0.37497,0.37519,2.7277e-07,0.73502,0.015362,8.645e-09,5.369e-07
0.74024,0.37495,0.37497,0.37519,2.8592e-07,0.73426,0.016132,8.4097e-09,5.6343e-07
0.74104,0.37495,0.37497,0.3752,2.9938e-07,0.73348,0.01692,8.1792e-09,5.9058e-07
0.74185,0.37495,0.37497,0.3752,3.1315e-07,0.73268,0.017726,7.9539e-09,6.1835e-07
0.74265,0.37495,0.37497,0.37521,3.2724e-07,0.73186,0.01855,7.7342e-09,6.4674e-07
0.74346,0.37495,0.37497,0.37521,3.4164e-07,0.73103,0.019393,7.5206e-09,6.7575e-07
0.74426,0.37495,0.37497,0.37522,3.5635e-07,0.73018,0.020254,7.3133e-09,7.0538e-07
0.74507,0.37495,0.37497,0.37522,3.7137e-07,0.72931,0.021134,7.113e-09,7.3562e-07
0.74587,0.37495,0.37497,0.37523,3.8669e-07,0.72842,0.022031,6.9198e-09,7.6647e-07
0.74668,0.37495,0.37497,0.37523,4.0233e-07,0.72751,0.022946,6.7343e-09,7.9793e-07
0.74749,0.37495,0.37497,0.37523,4.1828e-07,0.72659,0.02388,6.5566e-09,8.3e-07
0.74829,0.37495,0.37497,0.37524,4.3453e-07,0.72565,0.024831,6.3873e-09,8.6268e-07
0.7491,0.37495,0.37497,0.37524,4.5109e-07,0.72469,0.025801,6.2265e-09,8.9596e-07
0.7499,0.37495,0.37497,0.37525,4.6796e-07,0.72371,0.026788,6.0746e-09,9.2985e-07
0.75071,0.37495,0.37497,0.37525,4.8513e-07,0.72271,0.027793,5.9319e-09,9.6433e-07
0.75151,0.37495,0.37497,0.37526,5.0261e-07,0.7217,0.028816,5.7986e-09,9.9941e-07
0.75232,0.37495,0.37497,0.37526,5.2038e-07,0.72067,0.029857,5.6749e-09,1.0351e-06
0.75312,0.37495,0.37497,0.37527,5.3846e-07,0.71962,0.030915,5.5611e-09,1.0714e-06
0.75393,0.37495,0.37497,0.37527,5.5685e-07,0.71855,0.031991,5.4573e-09,1.1082e-06
0.75473,0.37495,0.37497,0.37527,5.7553e-07,0.71746,0.033084,5.3638e-09,1.1457e-06
0.75554,0.37495,0.37497,0.37528,5.9451e-07,0.71636,0.034195,5.2807e-09,1.1837e-06
0.75635,0.37495,0.37497,0.37528,6.1379e-07,0.71524,0.035324,5.208e-09,1.2224e-06
0.75715,0.37495,0.37497,0.37529,6.3337e-07,0.71411,0.03647,5.146e-09,1.2616e-06
0.75796,0.37495,0.37497,0.37529,6.5324e-07,0.71295,0.037633,5.0947e-09,1.3014e-06
0.75876,0.37495,0.37497,0.3753,6.7341e-07,0.71178,0.038814,5.0541e-09,1.3418e-06
0.75957,0.37495,0.37497,0.3753,6.9387e-07,0.71059,0.040011,5.0243e-09,1.3827e-06
0.76037,0.37495,0.37497,0.3753,7.1463e-07,0.70938,0.041226,5.0053e-09,1.4243e-06
0.76118,0.37495,0.37497,0.37531,7.3568e-07,0.70816,0.042458,4.9971e-09,1.4664e-06
0.76198,0.37495,0.37497,0.37531,7.5702e-07,0.70692,0.043707,4.9997e-09,1.509e-06
0.76279,0.37495,0.37497,0.37532,7.7865e-07,0.70566,0.044973,5.013e-09,1.5523e-06
0.7636,0.37495,0.37497,0.37532,8.0057e-07,0.70439,0.046256,5.0368e-09,1.5961e-06
0.7644,0.37495,0.37497,0.37533,8.2278e-07,0.7031,0.047556,5.0713e-09,1.6405e-06
0.76521,0.37495,0.37497,0.37533,8.4527e-07,0.70179,0.048872,5.1161e-09,1.6854e-06
0.76601,0.37495,0.37497,0.37533,8.6805e-07,0.70046,0.050206,5.1711e-09,1.7309e-06
0.76682,0.37495,0.37497,0.37534,8.9112e-07,0.69912,0.051556,5.2362e-09,1.777e-06
0.76762,0.37495,0.37497,0.37534,9.1447e-07,0.69776,0.052922,5.3112e-09,1.8236e-06
0.76843,0.37495,0.37497,0.37535,9.381e-07,0.69639,0.054305,5.3959e-09,1.8708e-06
0.76923,0.37495,0.37497,0.37535,9.6201e-07,0.695,0.055704,5.49e-09,1.9185e-06
0.77004,0.37495,0.37497,0.37535,9.862e-07,0.69359,0.05712,5.5933e-09,1.9668e-06
0.77084,0.37495,0.37497,0.37536,1.0107e-06,0.69217,0.058552,5.7055e-09,2.0156e-06
0.77165,0.37495,0.37497,0.37536,1.0354e-06,0.69073,0.06,5.8264e-09,2.065e-06
0.77246,0.37495,0.37497,0.37537,1.0604e-06,0.68927,0.061465,5.9556e-09,2.1149e-06
0.77326,0.37495,0.37497,0.37537,1.0857e-06,0.6878,0.062945,6.0927e-09,2.1654e-06
0.77407,0.37495,0.37497,0.37538,1.1113e-06,0.68631,0.064441,6.2375e-09,2.2164e-06
0.77487,0.37495,0.37497,0.37538,1.1372e-06,0.6848,0.065954,6.3896e-09,2.2679e-06
0.77568,0.37495,0.37497,0.37538,1.1633e-06,0.68328,0.067482,6.5486e-09,2.32e-06
0.77648,0.37495,0.37497,0.37539,1.1897e-06,0.68175,0.069026,6.7142e-09,2.3726e-06
0.77729,0.37495,0.37497,0.37539,1.2163e-06,0.6802,0.070585,6.8859e-09,2.4257e-06
0.77809,0.37495,0.37497,0.37539,1.2432e-06,0.67863,0.072161,7.0632e-09,2.4794e-06
0.7789,0.37495,0.37497,0.3754,1.2704e-06,0.67705,0.073751,7.2459e-09,2.5336e-06
0.7797,0.37495,0.37497,0.3754,1.2979e-06,0.67545,0.075357,7.4335e-09,2.5883e-06
0.78051,0.37495,0.37497,0.37541,1.3256e-06,0.67383,0.076979,7.6254e-09,2.6435e-06
0.78132,0.37495,0.37497,0.37541,1.3536e-06,0.6722,0.078616,7.8213e-09,2.6993e-06
0.78212,0.37495,0.37497,0.37541,1.3818e-06,0.67056,0.080267,8.0207e-09,2.7556e-06
0.78293,0.37495,0.37497,0.37542,1.4103e-06,0.6689,0.081934,8.2231e-09,2.8123e-06
0.78373,0.37495,0.37497,0.37542,1.439e-06,0.66723,0.083616,8.4281e-09,2.8696e-06
0.78454,0.37495,0.37497,0.37543,1.468e-06,0.66554,0.085313,8.6352e-09,2.9274e-06
0.78534,0.37495,0.37497,0.37543,1.4973e-06,0.66383,0.087025,8.8439e-09,2.9857e-06
0.78615,0.37495,0.37497,0.37543,1.5268e-06,0.66211,0.088752,9.0537e-09,3.0445e-06
0.78695,0.37495,0.37497,0.37544,1.5566e-06,0.66038,0.090493,9.2641e-09,3.1039e-06
0.78776,0.37495,0.37497,0.37544,1.5866e-06,0.65863,0.092249,9.4747e-09,3.1637e-06
0.78856,0.37495,0.37497,0.37544,1.6168e-06,0.65687,0.094019,9.6849e-09,3.224e-06
0.78937,0.37495,0.37497,0.37545,1.6473e-06,0.65509,0.095804,9.8944e-09,3.2848e-06
0.79018,0.37495,0.37497,0.37545,1.6781e-06,0.6533,0.097603,1.0103e-08,3.3461e-06
0.79098,0.37495,0.37497,0.37545,1.7091e-06,0.65149,0.099416,1.0309e-08,3.4079e-06
0.79179,0.37495,0.37497,0.37546,1.7403e-06,0.64967,0.10124,1.0513e-08,3.4701e-06
0.79259,0.37495,0.37497,0.37546,1.7718e-06,0.64784,0.10308,1.0715e-08,3.5329e-06
0.7934,0.37495,0.37497,0.37546,1.8035e-06,0.64599,0.10494,1.0913e-08,3.5961e-06
0.7942,0.37495,0.37497,0.37547,1.8355e-06,0.64413,0.10681,1.1108e-08,3.6598e-06
0.79501,0.37495,0.37497,0.37547,1.8676e-06,0.64225,0.10869,1.1299e-08,3.724e-06
0.79581,0.37495,0.37497,0.37547,1.9001e-06,0.64036,0.11059,1.1485e-08,3.7886e-06
0.79662,0.37495,0.37497,0.37548,1.9327e-06,0.63846,0.1125,1.1666e-08,3.8538e-06
0.79743,0.37495,0.37497,0.37548,1.9656e-06,0.63654,0.11442,1.1842e-08,3.9193e-06
0.79823,0.37495,0.37497,0.37549,1.9987e-06,0.63461,0.11636,1.2013e-08,3.9854e-06
0.79904,0.37495,0.37497,0.37549,2.032e-06,0.63267,0.11831,1.2178e-08,4.0519e-06
0.79984,0.37495,0.37497,0.37549,2.0656e-06,0.63071,0.12027,1.2336e-08,4.1189e-06
0.80065,0.37495,0.37497,0.37549,2.0994e-06,0.62874,0.12225,1.2487e-08,4.1863e-06
0.80145,0.37495,0.37497,0.3755,2.1334e-06,0.62676,0.12424,1.2631e-08,4.2541e-06
0.80226,0.37495,0.37497,0.3755,2.1676e-06,0.62476,0.12624,1.2768e-08,4.3225e-06
0.80306,0.37495,0.37497,0.3755,2.2021e-06,0.62276,0.12825,1.2898e-08,4.3912e-06
0.80387,0.37495,0.37497,0.37551,2.2367e-06,0.62073,0.13028,1.3019e-08,4.4604e-06
0.80467,0.37495,0.37497,0.37551,2.2716e-06,0.6187,0.13232,1.3132e-08,4.5301e-06
0.80548,0.37495,0.37497,0.37551,2.3067e-06,0.61665,0.13437,1.3237e-08,4.6001e-06
0.80629,0.37495,0.37497,0.37552,2.342e-06,0.6146,0.13644,1.3332e-08,4.6706e-06
0.80709,0.37495,0.37497,0.37552,2.3775e-06,0.61252,0.13852,1.342e-08,4.7416e-06
0.8079,0.37495,0.37497,0.37552,2.4132e-06,0.61044,0.1406,1.3498e-08,4.8129e-06
0.8087,0.37495,0.37497,0.37553,2.4491e-06,0.60835,0.14271,1.3566e-08,4.8847e-06
0.80951,0.37495,0.37497,0.37553,2.4853e-06,0.60624,0.14482,1.3626e-08,4.9569e-06
0.81031,0.37495,0.37497,0.37553,2.5216e-06,0.60412,0.14694,1.3676e-08,5.0295e-06
0.81112,0.37495,0.37497,0.37553,2.5581e-06,0.60199,0.14908,1.3716e-08,5.1025e-06
0.81192,0.37495,0.37497,0.37554,2.5948e-06,0.59985,0.15123,1.3747e-08,5.1759e-06
0.81273,0.37495,0.37497,0.37554,2.6318e-06,0.59769,0.15339,1.3768e-08,5.2497e-06
0.81353,0.37495,0.37497,0.37554,2.6689e-06,0.59553,0.15556,1.3779e-08,5.324e-06
0.81434,0.37495,0.37497,0.37555,2.7062e-06,0.59335,0.15774,1.378e-08,5.3986e-06
0.81515,0.37495,0.37497,0.37555,2.7437e-06,0.59117,0.15993,1.3772e-08,5.4736e-06
0.81595,0.37495,0.37497,0.37555,2.7814e-06,0.58897,0.16214,1.3754e-08,5.549e-06
0.81676,0.37494,0.37497,0.37555,2.8192e-06,0.58676,0.16435,1.3726e-08,5.6247e-06
0.81756,0.37494,0.37497,0.37556,2.8573e-06,0.58454,0.16658,1.3689e-08,5.7009e-06
0.81837,0.37494,0.37497,0.37556,2.8955e-06,0.58231,0.16881,1.3642e-08,5.7774e-06
0.81917,0.37494,0.37497,0.37556,2.9339e-06,0.58006,0.17106,1.3585e-08,5.8543e-06
0.81998,0.37494,0.37497,0.37557,2.9725e-06,0.57781,0.17332,1.352e-08,5.9316e-06
0.82078,0.37494,0.37497,0.37557,3.0113e-06,0.57555,0.17559,1.3445e-08,6.0092e-06
0.82159,0.37494,0.37497,0.37557,3.0503e-06,0.57327,0.17787,1.3361e-08,6.0872e-06
0.8224,0.37494,0.37497,0.37557,3.0894e-06,0.57099,0.18015,1.3269e-08,6.1655e-06
0.8232,0.37494,0.37497,0.37558,3.1287e-06,0.5687,0.18245,1.3168e-08,6.2442e-06
0.82401,0.37494,0.37497,0.37558,3.1682e-06,0.5664,0.18476,1.3058e-08,6.3232e-06
0.82481,0.37494,0.37497,0.37558,3.2078e-06,0.56408,0.18708,1.2941e-08,6.4026e-06
0.82562,0.37494,0.37497,0.37558,3.2476e-06,0.56176,0.18941,1.2815e-08,6.4823e-06
0.82642,0.37494,0.37497,0.37558,3.2875e-06,0.55943,0.19174,1.2682e-08,6.5624e-06
0.82723,0.37494,0.37497,0.37559,3.3276e-06,0.55709,0.19409,1.2542e-08,6.6427e-06
0.82803,0.37494,0.37497,0.37559,3.3679e-06,0.55473,0.19644,1.2395e-08,6.7234e-06
0.82884,0.37494,0.37497,0.37559,3.4084e-06,0.55237,0.19881,1.2241e-08,6.8045e-06
0.82964,0.37494,0.37497,0.37559,3.4489e-06,0.55001,0.20118,1.2081e-08,6.8858e-06
0.83045,0.37494,0.37497,0.3756,3.4897e-06,0.54763,0.20357,1.1915e-08,6.9674e-06
0.83126,0.37494,0.37497,0.3756,3.5306e-06,0.54524,0.20596,1.1743e-08,7.0494e-06
0.83206,0.37494,0.37497,0.3756,3.5716e-06,0.54284,0.20836,1.1565e-08,7.1316e-06
0.83287,0.37494,0.37497,0.3756,3.6128e-06,0.54044,0.21077,1.1383e-08,7.2142e-06
0.83367,0.37494,0.37497,0.3756,3.6541e-06,0.53803,0.21318,1.1196e-08,7.297e-06
0.83448,0.37494,0.37497,0.37561,3.6956e-06,0.53561,0.21561,1.1005e-08,7.3801e-06
0.83528,0.37494,0.37497,0.37561,3.7372e-06,0.53318,0.21804,1.0811e-08,7.4635e-06
0.83609,0.37494,0.37497,0.37561,3.7789e-06,0.53074,0.22048,1.0612e-08,7.5472e-06
0.83689,0.37494,0.37497,0.37561,3.8208e-06,0.52829,0.22293,1.0411e-08,7.6312e-06
0.8377,0.37494,0.37497,0.37561,3.8628e-06,0.52584,0.22539,1.0207e-08,7.7154e-06
0.8385,0.37494,0.37497,0.37562,3.905e-06,0.52338,0.22785,1.0001e-08,7.7999e-06
0.83931,0.37494,0.37497,0.37562,3.9472e-06,0.52091,0.23033,9.7935e-09,7.8847e-06
0.84012,0.37494,0.37497,0.37562,3.9896e-06,0.51843,0.23281,9.5843e-09,7.9697e-06
0.84092,0.37494,0.37497,0.37562,4.0321e-06,0.51595,0.23529,9.3741e-09,8.0549e-06
0.84173,0.37494,0.37497,0.37562,4.0748e-06,0.51346,0.23779,9.1633e-09,8.1404e-06
0.84253,0.37494,0.37497,0.37563,4.1176e-06,0.51096,0.24029,8.9524e-09,8.2262e-06
0.84334,0.37494,0.37497,0.37563,4.1604e-06,0.50846,0.2428,8.7417e-09,8.3121e-06
0.84414,0.37494,0.37497,0.37563,4.2034e-06,0.50594,0.24531,8.5315e-09,8.3983e-06
0.84495,0.37494,0.37497,0.37563,4.2465e-06,0.50343,0.24784,8.3224e-09,8.4848e-06
0.84575,0.37494,0.37497,0.37563,4.2898e-06,0.5009,0.25036,8.1147e-09,8.5714e-06
0.84656,0.37494,0.37497,0.37563,4.3331e-06,0.49837,0.2529,7.9088e-09,8.6583e-06
0.84736,0.37494,0.37497,0.37564,4.3765e-06,0.49583,0.25544,7.705e-09,8.7454e-06
0.84817,0.37494,0.37497,0.37564,4.4201e-06,0.49329,0.25799,7.5037e-09,8.8327e-06
0.84898,0.37494,0.37497,0.37564,4.4637e-06,0.49074,0.26054,7.3052e-09,8.9202e-06
0.84978,0.37494,0.37497,0.37564,4.5075e-06,0.48818,0.2631,7.1099e-09,9.0078e-06
0.85059,0.37494,0.37497,0.37564,4.5513e-06,0.48562,0.26566,6.9182e-09,9.0957e-06
0.85139,0.37494,0.37497,0.37564,4.5953e-06,0.48305,0.26823,6.7303e-09,9.1838e-06
0.8522,0.37494,0.37497,0.37564,4.6393e-06,0.48048,0.27081,6.5466e-09,9.272e-06
0.853,0.37494,0.37497,0.37565,4.6834e-06,0.4779,0.27339,6.3673e-09,9.3605e-06
0.85381,0.37494,0.37497,0.37565,4.7276e-06,0.47532,0.27597,6.1928e-09,9.449e-06
0.85461,0.37494,0.37497,0.37565,4.7719e-06,0.47273,0.27857,6.0233e-09,9.5378e-06
0.85542,0.37494,0.37497,0.37565,4.8163e-06,0.47014,0.28116,5.859e-09,9.6267e-06
0.85623,0.37494,0.37497,0.37565,4.8608e-06,0.46754,0.28376,5.7003e-09,9.7158e-06
0.85703,0.37494,0.37497,0.37565,4.9053e-06,0.46493,0.28637,5.5473e-09,9.8051e-06
0.85784,0.37494,0.37497,0.37565,4.9499e-06,0.46233,0.28898,5.4002e-09,9.8945e-06
0.85864,0.37494,0.37497,0.37565,4.9946e-06,0.45971,0.29159,5.2593e-09,9.984e-06
0.85945,0.37494,0.37496,0.37565,5.0394e-06,0.4571,0.29421,5.1246e-09,1.0074e-05
0.86025,0.37494,0.37496,0.37566,5.0842e-06,0.45448,0.29684,4.9965e-09,1.0163e-05
0.86106,0.37494,0.37496,0.37566,5.1291e-06,0.45185,0.29946,4.875e-09,1.0253e-05
0.86186,0.37494,0.37496,0.37566,5.1741e-06,0.44922,0.30209,4.7602e-09,1.0343e-05
0.86267,0.37494,0.37496,0.37566,5.2192e-06,0.44659,0.30473,4.6523e-09,1.0434e-05
0.86347,0.37494,0.37496,0.37566,5.2642e-06,0.44395,0.30737,4.5514e-09,1.0524e-05
0.86428,0.37494,0.37496,0.37566,5.3094e-06,0.44131,0.31001,4.4574e-09,1.0614e-05
0.86509,0.37494,0.37496,0.37566,5.3546e-06,0.43867,0.31265,4.3706e-09,1.0705e-05
0.86589,0.37494,0.37496,0.37566,5.3999e-06,0.43602,0.3153,4.2909e-09,1.0795e-05
0.8667,0.37494,0.37496,0.37566,5.4452e-06,0.43337,0.31795,4.2184e-09,1.0886e-05
0.8675,0.37494,0.37496,0.37566,5.4906e-06,0.43072,0.32061,4.1531e-09,1.0977e-05
0.86831,0.37494,0.37496,0.37566,5.536e-06,0.42807,0.32326,4.0949e-09,1.1068e-05
0.86911,0.37494,0.37496,0.37567,5.5815e-06,0.42541,0.32592,4.0438e-09,1.1159e-05
0.86992,0.37494,0.37496,0.37567,5.627e-06,0.42275,0.32859,3.9999e-09,1.125e-05
0.87072,0.37494,0.37496,0.37567,5.6725e-06,0.42008,0.33125,3.963e-09,1.1341e-05
0.87153,0.37494,0.37496,0.37567,5.7181e-06,0.41742,0.33392,3.933e-09,1.1432e-05
0.87233,0.37494,0.37496,0.37567,5.7637e-06,0.41475,0.33659,3.91e-09,1.1524e-05
0.87314,0.37494,0.37496,0.37567,5.8094e-06,0.41208,0.33926,3.8937e-09,1.1615e-05
0.87395,0.37494,0.37496,0.37567,5.855e-06,0.40941,0.34193,3.884e-09,1.1706e-05
0.87475,0.37494,0.37496,0.37567,5.9008e-06,0.40673,0.3446,3.8809e-09,1.1798e-05
0.87556,0.37494,0.37496,0.37567,5.9465e-06,0.40406,0.34728,3.8842e-09,1.1889e-05
0.87636,0.37494,0.37496,0.37567,5.9923e-06,0.40138,0.34996,3.8937e-09,1.1981e-05
0.87717,0.37494,0.37496,0.37567,6.038e-06,0.3987,0.35264,3.9092e-09,1.2072e-05
0.87797,0.37494,0.37496,0.37567,6.0838e-06,0.39602,0.35532,3.9306e-09,1.2164e-05
0.87878,0.37494,0.37496,0.37567,6.1297e-06,0.39334,0.358,3.9577e-09,1.2255e-05
0.87958,0.37494,0.37496,0.37567,6.1755e-06,0.39066,0.36068,3.9902e-09,1.2347e-05
0.88039,0.37494,0.37496,0.37567,6.2214e-06,0.38798,0.36336,4.028e-09,1.2439e-05
0.8812,0.37494,0.37496,0.37567,6.2672e-06,0.3853,0.36604,4.0709e-09,1.253e-05
0.882,0.37494,0.37496,0.37567,6.3131e-06,0.38262,0.36873,4.1185e-09,1.2622e-05
0.88281,0.37494,0.37496,0.37567,6.3589e-06,0.37993,0.37141,4.1707e-09,1.2714e-05
0.88361,0.37494,0.37496,0.37567,6.4048e-06,0.37725,0.37409,4.2272e-09,1.2805e-05
0.88442,0.37494,0.37496,0.37567,6.4507e-06,0.37456,0.37678,4.2877e-09,1.2897e-05
0.88522,0.37494,0.37496,0.37567,6.4966e-06,0.37188,0.37946,4.3521e-09,1.2989e-05
0.88603,0.37494,0.37496,0.37567,6.5424e-06,0.3692,0.38215,4.42e-09,1.308e-05
0.88683,0.37494,0.37496,0.37567,6.5883e-06,0.36651,0.38483,4.4911e-09,1.3172e-05
0.88764,0.37494,0.37496,0.37567,6.6341e-06,0.36383,0.38751,4.5652e-09,1.3264e-05
0.88844,0.37494,0.37496,0.37567,6.68e-06,0.36115,0.39019,4.6421e-09,1.3355e-05
0.88925,0.37494,0.37496,0.37567,6.7258e-06,0.35847,0.39288,4.7214e-09,1.3447e-05
0.89006,0.37494,0.37496,0.37567,6.7716e-06,0.35578,0.39556,4.8029e-09,1.3538e-05
0.89086,0.37494,0.37496,0.37567,6.8174e-06,0.3531,0.39823,4.8862e-09,1.363e-05
0.89167,0.37494,0.37496,0.37567,6.8632e-06,0.35043,0.40091,4.9712e-09,1.3721e-05
0.89247,0.37494,0.37496,0.37567,6.9089e-06,0.34775,0.40359,5.0575e-09,1.3813e-05
0.89328,0.37494,0.37496,0.37567,6.9547e-06,0.34507,0.40627,5.1449e-09,1.3904e-05
0.89408,0.37494,0.37496,0.37567,7.0004e-06,0.3424,0.40894,5.2331e-09,1.3995e-05
0.89489,0.37494,0.37496,0.37567,7.046e-06,0.33972,0.41161,5.3218e-09,1.4087e-05
0.89569,0.37494,0.37496,0.37567,7.0917e-06,0.33705,0.41428,5.4108e-09,1.4178e-05
0.8965,0.37494,0.37496,0.37567,7.1373e-06,0.33438,0.41695,5.4999e-09,1.4269e-05
0.8973,0.37494,0.37496,0.37567,7.1828e-06,0.33172,0.41962,5.5886e-09,1.436e-05
0.89811,0.37494,0.37496,0.37567,7.2284e-06,0.32905,0.42228,5.677e-09,1.4451e-05
0.89892,0.37494,0.37496,0.37567,7.2738e-06,0.32639,0.42494,5.7646e-09,1.4542e-05
0.89972,0.37494,0.37496,0.37566,7.3193e-06,0.32373,0.4276,5.8512e-09,1.4633e-05
0.90053,0.37494,0.37496,0.37566,7.3647e-06,0.32107,0.43026,5.9367e-09,1.4723e-05
0.90133,0.37494,0.37496,0.37566,7.41e-06,0.31842,0.43291,6.0209e-09,1.4814e-05
0.90214,0.37494,0.37496,0.37566,7.4553e-06,0.31577,0.43556,6.1035e-09,1.4904e-05
0.90294,0.37494,0.37496,0.37566,7.5005e-06,0.31312,0.43821,6.1843e-09,1.4995e-05
0.90375,0.37494,0.37496,0.37566,7.5457e-06,0.31047,0.44085,6.2631e-09,1.5085e-05
0.90455,0.37494,0.37496,0.37566,7.5908e-06,0.30783,0.44349,6.3399e-09,1.5175e-05
0.90536,0.37494,0.37496,0.37566,7.6359e-06,0.30519,0.44613,6.4144e-09,1.5265e-05
0.90617,0.37494,0.37496,0.37566,7.6809e-06,0.30255,0.44876,6.4864e-09,1.5355e-05
0.90697,0.37494,0.37496,0.37566,7.7259e-06,0.29992,0.45139,6.5559e-09,1.5445e-05
0.90778,0.37494,0.37496,0.37566,7.7707e-06,0.2973,0.45402,6.6228e-09,1.5535e-05
0.90858,0.37494,0.37496,0.37566,7.8155e-06,0.29467,0.45664,6.6868e-09,1.5624e-05
0.90939,0.37494,0.37496,0.37565,7.8603e-06,0.29205,0.45926,6.7479e-09,1.5714e-05
0.91019,0.37494,0.37496,0.37565,7.9049e-06,0.28944,0.46187,6.8061e-09,1.5803e-05
0.911,0.37494,0.37496,0.37565,7.9495e-06,0.28683,0.46448,6.8612e-09,1.5892e-05
0.9118,0.37494,0.37496,0.37565,7.994e-06,0.28422,0.46708,6.9133e-09,1.5981e-05
0.91261,0.37494,0.37496,0.37565,8.0384e-06,0.28162,0.46968,6.9621e-09,1.607e-05
0.91341,0.37494,0.37496,0.37565,8.0828e-06,0.27902,0.47228,7.0078e-09,1.6158e-05
0.91422,0.37494,0.37496,0.37565,8.127e-06,0.27643,0.47487,7.0503e-09,1.6247e-05
0.91503,0.37494,0.37496,0.37565,8.1712e-06,0.27384,0.47745,7.0896e-09,1.6335e-05
0.91583,0.37494,0.37496,0.37564,8.2152e-06,0.27126,0.48003,7.1257e-09,1.6423e-05
0.91664,0.37494,0.37496,0.37564,8.2592e-06,0.26868,0.4826,7.1586e-09,1.6511e-05
0.91744,0.37494,0.37496,0.37564,8.3031e-06,0.26611,0.48517,7.1884e-09,1.6599e-05
0.91825,0.37494,0.37496,0.37564,8.3469e-06,0.26355,0.48773,7.215e-09,1.6687e-05
0.91905,0.37494,0.37496,0.37564,8.3906e-06,0.26099,0.49029,7.2386e-09,1.6774e-05
0.91986,0.37494,0.37496,0.37564,8.4342e-06,0.25843,0.49284,7.2593e-09,1.6861e-05
0.92066,0.37494,0.37496,0.37564,8.4777e-06,0.25588,0.49539,7.277e-09,1.6948e-05
0.92147,0.37494,0.37496,0.37563,8.5211e-06,0.25334,0.49793,7.292e-09,1.7035e-05
0.92227,0.37494,0.37496,0.37563,8.5643e-06,0.25081,0.50046,7.3042e-09,1.7121e-05
0.92308,0.37494,0.37496,0.37563,8.6075e-06,0.24828,0.50298,7.3139e-09,1.7208e-05
0.92389,0.37494,0.37496,0.37563,8.6505e-06,0.24575,0.5055,7.3211e-09,1.7294e-05
0.92469,0.37494,0.37496,0.37563,8.6935e-06,0.24324,0.50802,7.326e-09,1.738e-05
0.9255,0.37494,0.37496,0.37563,8.7363e-06,0.24073,0.51052,7.3288e-09,1.7465e-05
0.9263,0.37494,0.37496,0.37562,8.779e-06,0.23823,0.51302,7.3295e-09,1.7551e-05
0.92711,0.37494,0.37496,0.37562,8.8216e-06,0.23573,0.51551,7.3283e-09,1.7636e-05
0.92791,0.37494,0.37496,0.37562,8.864e-06,0.23324,0.518,7.3255e-09,1.7721e-05
0.92872,0.37494,0.37496,0.37562,8.9064e-06,0.23076,0.52048,7.3211e-09,1.7805e-05
0.92952,0.37494,0.37496,0.37562,8.9486e-06,0.22829,0.52295,7.3154e-09,1.789e-05
0.93033,0.37494,0.37496,0.37562,8.9907e-06,0.22582,0.52541,7.3086e-09,1.7974e-05
0.93113,0.37494,0.37496,0.37561,9.0326e-06,0.22336,0.52786,7.3008e-09,1.8058e-05
0.93194,0.37494,0.37496,0.37561,9.0744e-06,0.22091,0.53031,7.2922e-09,1.8142e-05
0.93275,0.37494,0.37496,0.37561,9.1161e-06,0.21847,0.53275,7.2831e-09,1.8225e-05
0.93355,0.37494,0.37496,0.37561,9.1576e-06,0.21603,0.53518,7.2736e-09,1.8308e-05
0.93436,0.37494,0.37496,0.37561,9.199e-06,0.21361,0.5376,7.264e-09,1.8391e-05
0.93516,0.37494,0.37496,0.3756,9.2403e-06,0.21119,0.54002,7.2544e-09,1.8473e-05
0.93597,0.37494,0.37496,0.3756,9.2814e-06,0.20878,0.54242,7.2452e-09,1.8556e-05
0.93677,0.37494,0.37496,0.3756,9.3223e-06,0.20638,0.54482,7.2363e-09,1.8637e-05
0.93758,0.37494,0.37496,0.3756,9.3631e-06,0.20398,0.54721,7.2282e-09,1.8719e-05
0.93838,0.37494,0.37496,0.37559,9.4038e-06,0.2016,0.54959,7.221e-09,1.88e-05
0.93919,0.37494,0.37496,0.37559,9.4443e-06,0.19922,0.55196,7.2148e-09,1.8881e-05
0.94,0.37494,0.37496,0.37559,9.4847e-06,0.19686,0.55432,7.21e-09,1.8962e-05
0.9408,0.37494,0.37496,0.37559,9.5249e-06,0.1945,0.55667,7.2066e-09,1.9043e-05
0.94161,0.37494,0.37496,0.37559,9.5649e-06,0.19215,0.55902,7.2049e-09,1.9123e-05
0.94241,0.37494,0.37496,0.37558,9.6048e-06,0.18981,0.56135,7.2052e-09,1.9202e-05
0.94322,0.37494,0.37496,0.37558,9.6445e-06,0.18748,0.56368,7.2075e-09,1.9282e-05
0.94402,0.37494,0.37496,0.37558,9.684e-06,0.18517,0.56599,7.212e-09,1.9361e-05
0.94483,0.37494,0.37496,0.37558,9.7234e-06,0.18286,0.5683,7.2189e-09,1.944e-05
0.94563,0.37494,0.37496,0.37557,9.7626e-06,0.18056,0.57059,7.2285e-09,1.9518e-05
0.94644,0.37494,0.37496,0.37557,9.8017e-06,0.17827,0.57288,7.2407e-09,1.9596e-05
0.94724,0.37494,0.37496,0.37557,9.8405e-06,0.17599,0.57515,7.2559e-09,1.9674e-05
0.94805,0.37494,0.37496,0.37557,9.8792e-06,0.17372,0.57742,7.274e-09,1.9751e-05
0.94886,0.37494,0.37496,0.37556,9.9178e-06,0.17146,0.57967,7.2954e-09,1.9828e-05
0.94966,0.37494,0.37496,0.37556,9.9561e-06,0.16921,0.58191,7.3199e-09,1.9905e-05
0.95047,0.37494,0.37496,0.37556,9.9942e-06,0.16697,0.58415,7.3479e-09,1.9981e-05
0.95127,0.37494,0.37496,0.37555,1.0032e-05,0.16474,0.58637,7.3794e-09,2.0057e-05
0.95208,0.37494,0.37496,0.37555,1.007e-05,0.16252,0.58858,7.4144e-09,2.0133e-05
0.95288,0.37494,0.37496,0.37555,1.0108e-05,0.16032,0.59078,7.4531e-09,2.0208e-05
0.95369,0.37494,0.37496,0.37555,1.0145e-05,0.15812,0.59297,7.4954e-09,2.0283e-05
0.95449,0.37494,0.37496,0.37554,1.0182e-05,0.15594,0.59515,7.5415e-09,2.0357e-05
0.9553,0.37494,0.37496,0.37554,1.0219e-05,0.15377,0.59732,7.5914e-09,2.0431e-05
0.9561,0.37494,0.37496,0.37554,1.0256e-05,0.1516,0.59947,7.6452e-09,2.0505e-05
0.95691,0.37494,0.37496,0.37554,1.0293e-05,0.14945,0.60162,7.7027e-09,2.0578e-05
0.95772,0.37494,0.37496,0.37553,1.0329e-05,0.14732,0.60375,7.7641e-09,2.0651e-05
0.95852,0.37494,0.37496,0.37553,1.0365e-05,0.14519,0.60587,7.8293e-09,2.0723e-05
0.95933,0.37494,0.37496,0.37553,1.0401e-05,0.14307,0.60798,7.8982e-09,2.0795e-05
0.96013,0.37494,0.37496,0.37552,1.0437e-05,0.14097,0.61008,7.9709e-09,2.0867e-05
0.96094,0.37494,0.37496,0.37552,1.0473e-05,0.13888,0.61216,8.0473e-09,2.0938e-05
0.96174,0.37494,0.37496,0.37552,1.0508e-05,0.1368,0.61423,8.1273e-09,2.1009e-05
0.96255,0.37494,0.37496,0.37551,1.0544e-05,0.13473,0.61629,8.2108e-09,2.1079e-05
0.96335,0.37494,0.37496,0.37551,1.0579e-05,0.13268,0.61834,8.2978e-09,2.1149e-05
0.96416,0.37494,0.37496,0.37551,1.0613e-05,0.13064,0.62038,8.3881e-09,2.1218e-05
0.96497,0.37494,0.37496,0.37551,1.0648e-05,0.12861,0.6224,8.4816e-09,2.1287e-05
0.96577,0.37494,0.37496,0.3755,1.0682e-05,0.12659,0.62441,8.5782e-09,2.1356e-05
0.96658,0.37494,0.37496,0.3755,1.0716e-05,0.12459,0.62641,8.6776e-09,2.1424e-05
0.96738,0.37494,0.37496,0.3755,1.075e-05,0.1226,0.6284,8.7799e-09,2.1492e-05
0.96819,0.37494,0.37496,0.37549,1.0784e-05,0.12062,0.63037,8.8847e-09,2.1559e-05
0.96899,0.37494,0.37496,0.37549,1.0817e-05,0.11865,0.63233,8.992e-09,2.1626e-05
0.9698,0.37494,0.37496,0.37549,1.0851e-05,0.1167,0.63427,9.1015e-09,2.1692e-05
0.9706,0.37494,0.37496,0.37548,1.0884e-05,0.11476,0.6362,9.2129e-09,2.1758e-05
0.97141,0.37494,0.37496,0.37548,1.0917e-05,0.11283,0.63812,9.3262e-09,2.1824e-05
0.97221,0.37494,0.37496,0.37548,1.0949e-05,0.11092,0.64003,9.4411e-09,2.1889e-05
0.97302,0.37494,0.37496,0.37547,1.0981e-05,0.10902,0.64192,9.5573e-09,2.1953e-05
0.97383,0.37494,0.37496,0.37547,1.1014e-05,0.10714,0.6438,9.6746e-09,2.2017e-05
0.97463,0.37494,0.37496,0.37547,1.1045e-05,0.10527,0.64566,9.7927e-09,2.2081e-05
0.97544,0.37494,0.37496,0.37546,1.1077e-05,0.10341,0.64752,9.9115e-09,2.2144e-05
0.97624,0.37494,0.37496,0.37546,1.1108e-05,0.10156,0.64935,1.0031e-08,2.2207e-05
0.97705,0.37494,0.37496,0.37545,1.114e-05,0.099735,0.65117,1.015e-08,2.2269e-05
0.97785,0.37494,0.37496,0.37545,1.117e-05,0.097919,0.65298,1.0269e-08,2.2331e-05
0.97866,0.37494,0.37496,0.37545,1.1201e-05,0.096118,0.65478,1.0387e-08,2.2392e-05
0.97946,0.37494,0.37496,0.37544,1.1232e-05,0.094331,0.65656,1.0505e-08,2.2453e-05
0.98027,0.37494,0.37496,0.37544,1.1262e-05,0.092558,0.65832,1.0621e-08,2.2513e-05
0.98107,0.37494,0.37496,0.37544,1.1292e-05,0.090799,0.66007,1.0737e-08,2.2573e-05
0.98188,0.37494,0.37496,0.37543,1.1321e-05,0.089056,0.66181,1.085e-08,2.2632e-05
0.98269,0.37494,0.37496,0.37543,1.1351e-05,0.087327,0.66353,1.0962e-08,2.2691e-05
0.98349,0.37494,0.37496,0.37543,1.138e-05,0.085612,0.66524,1.1072e-08,2.2749e-05
0.9843,0.37494,0.37496,0.37542,1.1409e-05,0.083913,0.66693,1.1179e-08,2.2806e-05
0.9851,0.37494,0.37496,0.37542,1.1438e-05,0.082228,0.66861,1.1283e-08,2.2864e-05
0.98591,0.37494,0.37496,0.37541,1.1466e-05,0.080558,0.67027,1.1384e-08,2.292e-05
0.98671,0.37494,0.37496,0.37541,1.1494e-05,0.078904,0.67192,1.1482e-08,2.2977e-05
0.98752,0.37494,0.37496,0.37541,1.1522e-05,0.077264,0.67355,1.1576e-08,2.3032e-05
0.98832,0.37494,0.37496,0.3754,1.155e-05,0.07564,0.67517,1.1667e-08,2.3087e-05
0.98913,0.37494,0.37496,0.3754,1.1577e-05,0.074031,0.67677,1.1753e-08,2.3142e-05
0.98993,0.37494,0.37496,0.3754,1.1604e-05,0.072438,0.67835,1.1835e-08,2.3196e-05
0.99074,0.37494,0.37496,0.37539,1.1631e-05,0.07086,0.67992,1.1912e-08,2.325e-05
0.99155,0.37494,0.37496,0.37539,1.1657e-05,0.069298,0.68148,1.1984e-08,2.3303e-05
0.99235,0.37494,0.37496,0.37538,1.1684e-05,0.067751,0.68302,1.2051e-08,2.3355e-05
0.99316,0.37494,0.37496,0.37538,1.171e-05,0.06622,0.68454,1.2113e-08,2.3407e-05
0.99396,0.37494,0.37496,0.37538,1.1736e-05,0.064705,0.68605,1.2169e-08,2.3459e-05
0.99477,0.37494,0.37496,0.37537,1.1761e-05,0.063206,0.68754,1.2219e-08,2.351e-05
0.99557,0.37494,0.37496,0.37537,1.1786e-05,0.061723,0.68901,1.2264e-08,2.356e-05
0.99638,0.37494,0.37496,0.37536,1.1811e-05,0.060256,0.69047,1.2302e-08,2.361e-05
0.99718,0.37494,0.37496,0.37536,1.1836e-05,0.058805,0.69191,1.2334e-08,2.3659e-05
0.99799,0.37494,0.37496,0.37536,1.186e-05,0.05737,0.69334,1.2359e-08,2.3708e-05
0.9988,0.37494,0.37496,0.37535,1.1884e-05,0.055951,0.69475,1.2378e-08,2.3756e-05
0.9996,0.37494,0.37496,0.37535,1.1908e-05,0.054549,0.69615,1.239e-08,2.3804e-05
1.0004,0.37494,0.37496,0.37534,1.1932e-05,0.053163,0.69752,1.2395e-08,2.3851e-05
1.0012,0.37494,0.37496,0.37534,1.1955e-05,0.051794,0.69888,1.2393e-08,2.3898e-05
1.002,0.37494,0.37496,0.37534,1.1978e-05,0.050441,0.70023,1.2385e-08,2.3944e-05
1.0028,0.37494,0.37496,0.37533,1.2001e-05,0.049105,0.70156,1.2369e-08,2.3989e-05
1.0036,0.37494,0.37496,0.37533,1.2023e-05,0.047785,0.70287,1.2346e-08,2.4034e-05
1.0044,0.37494,0.37496,0.37532,1.2045e-05,0.046483,0.70416,1.2316e-08,2.4078e-05
1.0052,0.37494,0.37496,0.37532,1.2067e-05,0.045197,0.70544,1.2279e-08,2.4122e-05
1.006,0.37494,0.37496,0.37531,1.2089e-05,0.043928,0.7067,1.2234e-08,2.4165e-05
1.0069,0.37494,0.37496,0.37531,1.211e-05,0.042676,0.70794,1.2183e-08,2.4208e-05
1.0077,0.37494,0.37496,0.37531,1.2131e-05,0.041441,0.70917,1.2124e-08,2.425e-05
1.0085,0.37494,0.37496,0.3753,1.2152e-05,0.040223,0.71038,1.2058e-08,2.4291e-05
1.0093,0.37494,0.37496,0.3753,1.2172e-05,0.039022,0.71157,1.1985e-08,2.4332e-05
1.0101,0.37494,0.37496,0.37529,1.2192e-05,0.037839,0.71275,1.1906e-08,2.4372e-05
1.0109,0.37494,0.37496,0.37529,1.2212e-05,0.036672,0.7139,1.182e-08,2.4412e-05
1.0117,0.37494,0.37496,0.37528,1.2231e-05,0.035523,0.71504,1.1727e-08,2.4451e-05
1.0125,0.37494,0.37496,0.37528,1.225e-05,0.034392,0.71617,1.1627e-08,2.4489e-05
1.0133,0.37494,0.37496,0.37528,1.2269e-05,0.033278,0.71727,1.1521e-08,2.4527e-05
1.0141,0.37494,0.37496,0.37527,1.2288e-05,0.032181,0.71836,1.1409e-08,2.4565e-05
1.0149,0.37494,0.37496,0.37527,1.2306e-05,0.031102,0.71943,1.1292e-08,2.4601e-05
1.0157,0.37494,0.37496,0.37526,1.2324e-05,0.030041,0.72048,1.1168e-08,2.4637e-05
1.0165,0.37494,0.37496,0.37526,1.2342e-05,0.028997,0.72152,1.1039e-08,2.4673e-05
1.0173,0.37494,0.37496,0.37525,1.2359e-05,0.027971,0.72254,1.0905e-08,2.4708e-05
1.0181,0.37494,0.37496,0.37525,1.2376e-05,0.026963,0.72353,1.0765e-08,2.4742e-05
1.0189,0.37494,0.37496,0.37524,1.2393e-05,0.025972,0.72452,1.0621e-08,2.4776e-05
1.0197,0.37494,0.37496,0.37524,1.241e-05,0.025,0.72548,1.0473e-08,2.4809e-05
1.0205,0.37494,0.37496,0.37524,1.2426e-05,0.024045,0.72643,1.032e-08,2.4842e-05
1.0213,0.37494,0.37496,0.37523,1.2442e-05,0.023109,0.72735,1.0164e-08,2.4873e-05
1.0222,0.37494,0.37496,0.37523,1.2457e-05,0.02219,0.72826,1.0004e-08,2.4905e-05
1.023,0.37494,0.37496,0.37522,1.2473e-05,0.021289,0.72915,9.8412e-09,2.4935e-05
1.0238,0.37494,0.37496,0.37522,1.2488e-05,0.020407,0.73003,9.6755e-09,2.4965e-05
1.0246,0.37494,0.37496,0.37521,1.2502e-05,0.019543,0.73088,9.5073e-09,2.4995e-05
1.0254,0.37494,0.37496,0.37521,1.2516e-05,0.018697,0.73172,9.3371e-09,2.5024e-05
1.0262,0.37494,0.37496,0.3752,1.253e-05,0.017869,0.73254,9.1652e-09,2.5052e-05
1.027,0.37494,0.37496,0.3752,1.2544e-05,0.017059,0.73334,8.9921e-09,2.5079e-05
1.0278,0.37494,0.37496,0.37519,1.2558e-05,0.016268,0.73412,8.818e-09,2.5106e-05
1.0286,0.37494,0.37496,0.37519,1.2571e-05,0.015496,0.73488,8.6435e-09,2.5133e-05
1.0294,0.37494,0.37496,0.37519,1.2583e-05,0.014741,0.73563,8.469e-09,2.5158e-05
1.0302,0.37494,0.37496,0.37518,1.2596e-05,0.014005,0.73636,8.2947e-09,2.5183e-05
1.031,0.37494,0.37496,0.37518,1.2608e-05,0.013288,0.73706,8.1213e-09,2.5208e-05
1.0318,0.37494,0.37496,0.37517,1.262e-05,0.012589,0.73775,7.949e-09,2.5231e-05
1.0326,0.37494,0.37496,0.37517,1.2631e-05,0.011909,0.73842,7.7783e-09,2.5255e-05
1.0334,0.37494,0.37496,0.37516,1.2642e-05,0.011247,0.73908,7.6096e-09,2.5277e-05
1.0342,0.37494,0.37496,0.37516,1.2653e-05,0.010604,0.73971,7.4434e-09,2.5299e-05
1.035,0.37494,0.37496,0.37515,1.2664e-05,0.0099795,0.74033,7.28e-09,2.532e-05
1.0358,0.37494,0.37496,0.37515,1.2674e-05,0.0093737,0.74092,7.1199e-09,2.5341e-05
1.0367,0.37494,0.37496,0.37514,1.2684e-05,0.0087868,0.7415,6.9635e-09,2.5361e-05
1.0375,0.37494,0.37496,0.37514,1.2693e-05,0.0082185,0.74206,6.8112e-09,2.538e-05
1.0383,0.37494,0.37496,0.37513,1.2703e-05,0.0076691,0.7426,6.6634e-09,2.5398e-05
1.0391,0.37494,0.37496,0.37513,1.2711e-05,0.0071385,0.74312,6.5205e-09,2.5416e-05
1.0399,0.37494,0.37496,0.37512,1.272e-05,0.0066267,0.74362,6.3829e-09,2.5434e-05
1.0407,0.37494,0.37496,0.37512,1.2728e-05,0.0061338,0.74411,6.251e-09,2.545e-05
1.0415,0.37494,0.37496,0.37511,1.2736e-05,0.0056598,0.74457,6.1251e-09,2.5466e-05
1.0423,0.37494,0.37496,0.37511,1.2744e-05,0.0052047,0.74502,6.0057e-09,2.5482e-05
1.0431,0.37494,0.37496,0.37511,1.2751e-05,0.0047685,0.74544,5.893e-09,2.5497e-05
1.0439,0.37494,0.37496,0.3751,1.2758e-05,0.0043514,0.74585,5.7874e-09,2.5511e-05
1.0447,0.37494,0.37496,0.3751,1.2765e-05,0.0039532,0.74624,5.6893e-09,2.5524e-05
1.0455,0.37494,0.37496,0.37509,1.2771e-05,0.003574,0.74661,5.5989e-09,2.5537e-05
1.0463,0.37494,0.37496,0.37509,1.2777e-05,0.0032138,0.74696,5.5166e-09,2.5549e-05
1.0471,0.37494,0.37496,0.37508,1.2783e-05,0.0028727,0.74729,5.4426e-09,2.556e-05
1.0479,0.37494,0.37496,0.37508,1.2788e-05,0.0025507,0.7476,5.3773e-09,2.5571e-05
1.0487,0.37494,0.37496,0.37507,1.2793e-05,0.0022477,0.7479,5.3209e-09,2.5581e-05
1.0495,0.37494,0.37496,0.37507,1.2798e-05,0.0019638,0.74817,5.2735e-09,2.5591e-05
1.0503,0.37494,0.37496,0.37506,1.2802e-05,0.0016991,0.74843,5.2355e-09,2.5599e-05
1.0512,0.37494,0.37496,0.37506,1.2806e-05,0.0014534,0.74866,5.2071e-09,2.5607e-05
1.052,0.37494,0.37496,0.37505,1.281e-05,0.0012269,0.74888,5.1883e-09,2.5615e-05
1.0528,0.37494,0.37496,0.37505,1.2813e-05,0.0010195,0.74908,5.1795e-09,2.5622e-05
1.0536,0.37494,0.37496,0.37504,1.2817e-05,0.00083135,0.74926,5.1807e-09,2.5628e-05
1.0544,0.37494,0.37496,0.37504,1.2819e-05,0.00066231,0.74942,5.1921e-09,2.5633e-05
1.0552,0.37494,0.37496,0.37503,1.2822e-05,0.00051245,0.74956,5.2137e-09,2.5638e-05
1.056,0.37494,0.37496,0.37503,1.2824e-05,0.00038178,0.74968,5.2457e-09,2.5642e-05
1.0568,0.37494,0.37496,0.37502,1.2825e-05,0.00027029,0.74978,5.2881e-09,2.5646e-05
1.0576,0.37494,0.37496,0.37502,1.2827e-05,0.00017801,0.74986,5.3409e-09,2.5648e-05
1.0584,0.37494,0.37496,0.37501,1.2828e-05,0.00010492,0.74992,5.4042e-09,2.5651e-05
1.0592,0.37494,0.37496,0.37501,1.2829e-05,5.1035e-05,0.74997,5.478e-09,2.5652e-05
1.06,0.37494,0.37496,0.37501,1.2829e-05,1.636e-05,0.74999,5.5623e-09,2.5653e-05
1.0608,0.37494,0.37496,0.375,1.2829e-05,8.941e-07,0.75,5.6569e-09,2.5653e-05
1.0616,0.37494,0.37496,0.375,1.2829e-05,4.6381e-06,0.74999,5.7619e-09,2.5652e-05
1.0624,0.37494,0.37496,0.37499,1.2829e-05,2.7592e-05,0.74995,5.8771e-09,2.5651e-05
1.0632,0.37494,0.37496,0.37499,1.2828e-05,6.9755e-05,0.7499,6.0024e-09,2.5649e-05
1.064,0.37494,0.37496,0.37498,1.2826e-05,0.00013112,0.74983,6.1377e-09,2.5647e-05
1.0648,0.37494,0.37496,0.37498,1.2825e-05,0.0002117,0.74974,6.2829e-09,2.5644e-05
1.0657,0.37494,0.37496,0.37497,1.2823e-05,0.00031147,0.74963,6.4377e-09,2.564e-05
1.0665,0.37494,0.37496,0.37497,1.2821e-05,0.00043043,0.7495,6.602e-09,2.5635e-05
1.0673,0.37494,0.37496,0.37496,1.2818e-05,0.00056859,0.74936,6.7755e-09,2.563e-05
1.0681,0.37494,0.37496,0.37496,1.2816e-05,0.00072592,0.74919,6.9581e-09,2.5624e-05
1.0689,0.37494,0.37496,0.37495,1.2812e-05,0.00090243,0.749,7.1493e-09,2.5618e-05
1.0697,0.37494,0.37496,0.37495,1.2809e-05,0.0010981,0.7488,7.3491e-09,2.561e-05
1.0705,0.37494,0.37496,0.37494,1.2805e-05,0.0013129,0.74857,7.5571e-09,2.5602e-05
1.0713,0.37494,0.37496,0.37494,1.2801e-05,0.0015469,0.74833,7.7729e-09,2.5594e-05
1.0721,0.37494,0.37496,0.37493,1.2796e-05,0.0018,0.74807,7.9962e-09,2.5585e-05
1.0729,0.37494,0.37496,0.37493,1.2792e-05,0.0020722,0.74778,8.2267e-09,2.5575e-05
1.0737,0.37494,0.37496,0.37492,1.2786e-05,0.0023635,0.74748,8.4641e-09,2.5564e-05
1.0745,0.37494,0.37496,0.37492,1.2781e-05,0.0026739,0.74716,8.7078e-09,2.5553e-05
1.0753,0.37494,0.37496,0.37491,1.2775e-05,0.0030034,0.74682,8.9576e-09,2.5541e-05
1.0761,0.37494,0.37496,0.37491,1.2769e-05,0.003352,0.74647,9.2131e-09,2.5529e-05
1.0769,0.37494,0.37496,0.3749,1.2763e-05,0.0037195,0.74609,9.4738e-09,2.5516e-05
1.0777,0.37494,0.37496,0.3749,1.2756e-05,0.0041061,0.74569,9.7392e-09,2.5502e-05
1.0785,0.37494,0.37496,0.3749,1.2749e-05,0.0045117,0.74528,1.0009e-08,2.5488e-05
1.0793,0.37494,0.37496,0.37489,1.2741e-05,0.0049363,0.74484,1.0283e-08,2.5472e-05
1.0801,0.37494,0.37496,0.37489,1.2734e-05,0.0053798,0.74439,1.056e-08,2.5457e-05
1.081,0.37494,0.37496,0.37488,1.2726e-05,0.0058423,0.74392,1.084e-08,2.544e-05
1.0818,0.37494,0.37496,0.37488,1.2717e-05,0.0063237,0.74343,1.1122e-08,2.5423e-05
1.0826,0.37494,0.37496,0.37487,1.2709e-05,0.0068239,0.74292,1.1407e-08,2.5406e-05
1.0834,0.37494,0.37496,0.37487,1.2699e-05,0.0073431,0.74239,1.1693e-08,2.5387e-05
1.0842,0.37494,0.37496,0.37486,1.269e-05,0.007881,0.74184,1.198e-08,2.5368e-05
1.085,0.37494,0.37496,0.37486,1.268e-05,0.0084378,0.74128,1.2267e-08,2.5349e-05
1.0858,0.37494,0.37496,0.37485,1.267e-05,0.0090133,0.74069,1.2555e-08,2.5328e-05
1.0866,0.37494,0.37496,0.37485,1.266e-05,0.0096076,0.74009,1.2841e-08,2.5308e-05
1.0874,0.37494,0.37496,0.37484,1.265e-05,0.010221,0.73947,1.3127e-08,2.5286e-05
1.0882,0.37494,0.37496,0.37484,1.2639e-05,0.010852,0.73882,1.3412e-08,2.5264e-05
1.089,0.37494,0.37496,0.37483,1.2627e-05,0.011503,0.73817,1.3694e-08,2.5241e-05
1.0898,0.37494,0.37496,0.37483,1.2616e-05,0.012172,0.73749,1.3974e-08,2.5218e-05
1.0906,0.37494,0.37496,0.37482,1.2604e-05,0.012859,0.73679,1.4251e-08,2.5193e-05
1.0914,0.37494,0.37496,0.37482,1.2592e-05,0.013565,0.73607,1.4525e-08,2.5169e-05
1.0922,0.37494,0.37496,0.37482,1.2579e-05,0.01429,0.73534,1.4794e-08,2.5143e-05
1.093,0.37494,0.37496,0.37481,1.2566e-05,0.015033,0.73459,1.5059e-08,2.5117e-05
1.0938,0.37494,0.37496,0.37481,1.2553e-05,0.015795,0.73382,1.532e-08,2.5091e-05
1.0946,0.37494,0.37496,0.3748,1.254e-05,0.016575,0.73303,1.5574e-08,2.5064e-05
1.0955,0.37494,0.37496,0.3748,1.2526e-05,0.017373,0.73222,1.5824e-08,2.5036e-05
1.0963,0.37494,0.37496,0.37479,1.2512e-05,0.018189,0.7314,1.6067e-08,2.5007e-05
1.0971,0.37494,0.37496,0.37479,1.2497e-05,0.019024,0.73055,1.6303e-08,2.4978e-05
1.0979,0.37494,0.37496,0.37478,1.2483e-05,0.019877,0.72969,1.6532e-08,2.4949e-05
1.0987,0.37494,0.37496,0.37478,1.2468e-05,0.020749,0.72881,1.6754e-08,2.4918e-05
1.0995,0.37494,0.37496,0.37477,1.2452e-05,0.021638,0.72791,1.6968e-08,2.4887e-05
1.1003,0.37494,0.37496,0.37477,1.2437e-05,0.022546,0.72699,1.7174e-08,2.4856e-05
1.1011,0.37494,0.37496,0.37477,1.2421e-05,0.023471,0.72606,1.7372e-08,2.4824e-05
1.1019,0.37494,0.37496,0.37476,1.2404e-05,0.024415,0.72511,1.7561e-08,2.4791e-05
1.1027,0.37494,0.37496,0.37476,1.2388e-05,0.025377,0.72414,1.774e-08,2.4758e-05
1.1035,0.37494,0.37496,0.37475,1.2371e-05,0.026356,0.72315,1.7911e-08,2.4724e-05
1.1043,0.37494,0.37496,0.37475,1.2354e-05,0.027354,0.72214,1.8072e-08,2.4689e-05
1.1051,0.37494,0.37496,0.37474,1.2336e-05,0.028369,0.72112,1.8222e-08,2.4654e-05
1.1059,0.37494,0.37496,0.37474,1.2318e-05,0.029402,0.72008,1.8363e-08,2.4618e-05
1.1067,0.37494,0.37496,0.37473,1.23e-05,0.030452,0.71902,1.8493e-08,2.4582e-05
1.1075,0.37494,0.37496,0.37473,1.2282e-05,0.031521,0.71794,1.8613e-08,2.4545e-05
1.1083,0.37494,0.37496,0.37473,1.2263e-05,0.032607,0.71684,1.8723e-08,2.4508e-05
1.1091,0.37494,0.37496,0.37472,1.2244e-05,0.03371,0.71573,1.8821e-08,2.447e-05
1.11,0.37494,0.37496,0.37472,1.2225e-05,0.034831,0.7146,1.8909e-08,2.4431e-05
1.1108,0.37494,0.37496,0.37471,1.2205e-05,0.035969,0.71346,1.8985e-08,2.4392e-05
1.1116,0.37494,0.37496,0.37471,1.2185e-05,0.037125,0.71229,1.9051e-08,2.4352e-05
1.1124,0.37494,0.37496,0.3747,1.2165e-05,0.038298,0.71111,1.9106e-08,2.4311e-05
1.1132,0.37494,0.37496,0.3747,1.2145e-05,0.039488,0.70991,1.9149e-08,2.427e-05
1.114,0.37494,0.37496,0.37469,1.2124e-05,0.040696,0.70869,1.9181e-08,2.4229e-05
1.1148,0.37494,0.37496,0.37469,1.2103e-05,0.04192,0.70746,1.9203e-08,2.4187e-05
1.1156,0.37494,0.37496,0.37469,1.2082e-05,0.043162,0.70621,1.9213e-08,2.4144e-05
1.1164,0.37494,0.37496,0.37468,1.206e-05,0.04442,0.70494,1.9212e-08,2.4101e-05
1.1172,0.37494,0.37496,0.37468,1.2038e-05,0.045696,0.70366,1.92e-08,2.4057e-05
1.118,0.37494,0.37496,0.37467,1.2016e-05,0.046988,0.70236,1.9178e-08,2.4012e-05
1.1188,0.37494,0.37496,0.37467,1.1993e-05,0.048298,0.70104,1.9145e-08,2.3967e-05
1.1196,0.37494,0.37496,0.37467,1.197e-05,0.049624,0.69971,1.9102e-08,2.3922e-05
1.1204,0.37494,0.37496,0.37466,1.1947e-05,0.050966,0.69836,1.9048e-08,2.3876e-05
1.1212,0.37494,0.37496,0.37466,1.1924e-05,0.052326,0.69699,1.8984e-08,2.3829e-05
1.122,0.37494,0.37496,0.37465,1.19e-05,0.053701,0.6956,1.8911e-08,2.3782e-05
1.1228,0.37494,0.37496,0.37465,1.1876e-05,0.055094,0.6942,1.8828e-08,2.3734e-05
1.1236,0.37494,0.37496,0.37464,1.1852e-05,0.056502,0.69279,1.8736e-08,2.3686e-05
1.1245,0.37494,0.37496,0.37464,1.1828e-05,0.057927,0.69135,1.8634e-08,2.3637e-05
1.1253,0.37494,0.37496,0.37464,1.1803e-05,0.059368,0.68991,1.8525e-08,2.3588e-05
1.1261,0.37494,0.37496,0.37463,1.1778e-05,0.060826,0.68844,1.8406e-08,2.3538e-05
1.1269,0.37494,0.37496,0.37463,1.1753e-05,0.062299,0.68696,1.828e-08,2.3487e-05
1.1277,0.37494,0.37496,0.37462,1.1727e-05,0.063789,0.68546,1.8146e-08,2.3436e-05
1.1285,0.37494,0.37496,0.37462,1.1701e-05,0.065294,0.68395,1.8005e-08,2.3384e-05
1.1293,0.37494,0.37496,0.37462,1.1675e-05,0.066815,0.68242,1.7856e-08,2.3332e-05
1.1301,0.37494,0.37496,0.37461,1.1649e-05,0.068352,0.68087,1.7702e-08,2.328e-05
1.1309,0.37494,0.37496,0.37461,1.1622e-05,0.069905,0.67931,1.7541e-08,2.3227e-05
1.1317,0.37494,0.37496,0.3746,1.1595e-05,0.071473,0.67774,1.7374e-08,2.3173e-05
1.1325,0.37494,0.37496,0.3746,1.1568e-05,0.073057,0.67614,1.7203e-08,2.3119e-05
1.1333,0.37494,0.37496,0.3746,1.154e-05,0.074657,0.67454,1.7026e-08,2.3064e-05
1.1341,0.37494,0.37496,0.37459,1.1513e-05,0.076272,0.67292,1.6845e-08,2.3009e-05
1.1349,0.37494,0.37496,0.37459,1.1485e-05,0.077902,0.67128,1.6661e-08,2.2953e-05
1.1357,0.37494,0.37496,0.37459,1.1457e-05,0.079547,0.66962,1.6473e-08,2.2897e-05
1.1365,0.37494,0.37496,0.37458,1.1428e-05,0.081207,0.66796,1.6282e-08,2.284e-05
1.1373,0.37494,0.37496,0.37458,1.1399e-05,0.082883,0.66627,1.6088e-08,2.2783e-05
1.1381,0.37494,0.37496,0.37457,1.137e-05,0.084573,0.66458,1.5893e-08,2.2725e-05
1.1389,0.37494,0.37496,0.37457,1.1341e-05,0.086279,0.66286,1.5696e-08,2.2666e-05
1.1398,0.37494,0.37496,0.37457,1.1312e-05,0.087999,0.66114,1.5499e-08,2.2608e-05
1.1406,0.37494,0.37496,0.37456,1.1282e-05,0.089734,0.65939,1.5301e-08,2.2548e-05
1.1414,0.37494,0.37496,0.37456,1.1252e-05,0.091483,0.65764,1.5102e-08,2.2488e-05
1.1422,0.37494,0.37496,0.37456,1.1221e-05,0.093247,0.65587,1.4905e-08,2.2428e-05
1.143,0.37494,0.37496,0.37455,1.1191e-05,0.095025,0.65408,1.4708e-08,2.2367e-05
1.1438,0.37494,0.37496,0.37455,1.116e-05,0.096818,0.65228,1.4513e-08,2.2306e-05
1.1446,0.37494,0.37496,0.37455,1.1129e-05,0.098625,0.65047,1.432e-08,2.2244e-05
1.1454,0.37494,0.37496,0.37454,1.1098e-05,0.10045,0.64864,1.4129e-08,2.2182e-05
1.1462,0.37494,0.37496,0.37454,1.1067e-05,0.10228,0.6468,1.3941e-08,2.2119e-05
1.147,0.37494,0.37496,0.37454,1.1035e-05,0.10413,0.64494,1.3757e-08,2.2056e-05
1.1478,0.37494,0.37496,0.37453,1.1003e-05,0.10599,0.64307,1.3576e-08,2.1992e-05
1.1486,0.37494,0.37496,0.37453,1.0971e-05,0.10787,0.64119,1.3399e-08,2.1928e-05
1.1494,0.37494,0.37496,0.37452,1.0938e-05,0.10976,0.63929,1.3227e-08,2.1863e-05
1.1502,0.37494,0.37496,0.37452,1.0906e-05,0.11167,0.63738,1.3061e-08,2.1798e-05
1.151,0.37494,0.37496,0.37452,1.0873e-05,0.11358,0.63545,1.2899e-08,2.1733e-05
1.1518,0.37494,0.37496,0.37451,1.084e-05,0.11551,0.63352,1.2744e-08,2.1667e-05
1.1526,0.37494,0.37496,0.37451,1.0806e-05,0.11746,0.63156,1.2594e-08,2.16e-05
1.1534,0.37494,0.37496,0.37451,1.0773e-05,0.11942,0.6296,1.2452e-08,2.1533e-05
1.1543,0.37494,0.37496,0.3745,1.0739e-05,0.12139,0.62762,1.2316e-08,2.1466e-05
1.1551,0.37494,0.37496,0.3745,1.0705e-05,0.12337,0.62563,1.2187e-08,2.1398e-05
1.1559,0.37494,0.37496,0.3745,1.0671e-05,0.12537,0.62363,1.2066e-08,2.1329e-05
1.1567,0.37494,0.37496,0.3745,1.0636e-05,0.12738,0.62162,1.1953e-08,2.1261e-05
1.1575,0.37494,0.37496,0.37449,1.0602e-05,0.1294,0.61959,1.1848e-08,2.1191e-05
1.1583,0.37494,0.37496,0.37449,1.0567e-05,0.13143,0.61755,1.1751e-08,2.1122e-05
1.1591,0.37494,0.37496,0.37449,1.0532e-05,0.13348,0.61549,1.1663e-08,2.1052e-05
1.1599,0.37494,0.37496,0.37448,1.0496e-05,0.13554,0.61343,1.1583e-08,2.0981e-05
1.1607,0.37494,0.37496,0.37448,1.0461e-05,0.13761,0.61135,1.1513e-08,2.091e-05
1.1615,0.37494,0.37496,0.37448,1.0425e-05,0.13969,0.60926,1.1452e-08,2.0839e-05
1.1623,0.37494,0.37496,0.37447,1.0389e-05,0.14179,0.60716,1.14e-08,2.0767e-05
1.1631,0.37494,0.37496,0.37447,1.0353e-05,0.1439,0.60504,1.1357e-08,2.0695e-05
1.1639,0.37494,0.37496,0.37447,1.0317e-05,0.14602,0.60292,1.1324e-08,2.0622e-05
1.1647,0.37494,0.37496,0.37446,1.028e-05,0.14815,0.60078,1.1301e-08,2.0549e-05
1.1655,0.37494,0.37496,0.37446,1.0244e-05,0.15029,0.59863,1.1287e-08,2.0476e-05
1.1663,0.37494,0.37496,0.37446,1.0207e-05,0.15245,0.59647,1.1283e-08,2.0402e-05
1.1671,0.37494,0.37496,0.37446,1.017e-05,0.15461,0.5943,1.1289e-08,2.0328e-05
1.1679,0.37494,0.37496,0.37445,1.0132e-05,0.15679,0.59212,1.1304e-08,2.0253e-05
1.1688,0.37494,0.37496,0.37445,1.0095e-05,0.15898,0.58992,1.1329e-08,2.0178e-05
1.1696,0.37494,0.37496,0.37445,1.0057e-05,0.16118,0.58772,1.1364e-08,2.0103e-05
1.1704,0.37494,0.37496,0.37445,1.0019e-05,0.16339,0.5855,1.1408e-08,2.0027e-05
1.1712,0.37494,0.37496,0.37444,9.9813e-06,0.16561,0.58328,1.1462e-08,1.9951e-05
1.172,0.37494,0.37496,0.37444,9.9431e-06,0.16784,0.58104,1.1525e-08,1.9875e-05
1.1728,0.37494,0.37496,0.37444,9.9047e-06,0.17008,0.57879,1.1597e-08,1.9798e-05
1.1736,0.37494,0.37496,0.37443,9.8661e-06,0.17234,0.57653,1.1679e-08,1.972e-05
1.1744,0.37494,0.37496,0.37443,9.8273e-06,0.1746,0.57427,1.1769e-08,1.9643e-05
1.1752,0.37494,0.37496,0.37443,9.7884e-06,0.17687,0.57199,1.1868e-08,1.9565e-05
1.176,0.37494,0.37496,0.37443,9.7493e-06,0.17916,0.5697,1.1976e-08,1.9487e-05
1.1768,0.37494,0.37496,0.37442,9.71e-06,0.18145,0.5674,1.2092e-08,1.9408e-05
1.1776,0.37494,0.37496,0.37442,9.6705e-06,0.18375,0.56509,1.2215e-08,1.9329e-05
1.1784,0.37494,0.37496,0.37442,9.6309e-06,0.18607,0.56277,1.2347e-08,1.925e-05
1.1792,0.37494,0.37496,0.37442,9.5912e-06,0.18839,0.56044,1.2486e-08,1.917e-05
1.18,0.37494,0.37496,0.37442,9.5512e-06,0.19072,0.55811,1.2632e-08,1.909e-05
1.1808,0.37494,0.37496,0.37441,9.5111e-06,0.19307,0.55576,1.2785e-08,1.9009e-05
1.1816,0.37494,0.37496,0.37441,9.4709e-06,0.19542,0.5534,1.2945e-08,1.8929e-05
1.1824,0.37494,0.37496,0.37441,9.4304e-06,0.19778,0.55104,1.3111e-08,1.8848e-05
1.1833,0.37494,0.37496,0.37441,9.3899e-06,0.20015,0.54866,1.3283e-08,1.8766e-05
1.1841,0.37494,0.37496,0.3744,9.3492e-06,0.20253,0.54628,1.346e-08,1.8685e-05
1.1849,0.37494,0.37496,0.3744,9.3083e-06,0.20492,0.54389,1.3642e-08,1.8603e-05
1.1857,0.37494,0.37496,0.3744,9.2673e-06,0.20731,0.54149,1.3829e-08,1.8521e-05
1.1865,0.37494,0.37496,0.3744,9.2261e-06,0.20972,0.53908,1.402e-08,1.8438e-05
1.1873,0.37494,0.37496,0.3744,9.1848e-06,0.21213,0.53666,1.4216e-08,1.8355e-05
1.1881,0.37494,0.37496,0.37439,9.1433e-06,0.21455,0.53423,1.4414e-08,1.8272e-05
1.1889,0.37494,0.37496,0.37439,9.1018e-06,0.21698,0.5318,1.4616e-08,1.8189e-05
1.1897,0.37494,0.37496,0.37439,9.06e-06,0.21942,0.52936,1.4821e-08,1.8105e-05
1.1905,0.37494,0.37496,0.37439,9.0182e-06,0.22187,0.52691,1.5028e-08,1.8021e-05
1.1913,0.37494,0.37496,0.37439,8.9762e-06,0.22432,0.52445,1.5236e-08,1.7937e-05
1.1921,0.37494,0.37496,0.37438,8.9341e-06,0.22678,0.52198,1.5446e-08,1.7853e-05
1.1929,0.37494,0.37496,0.37438,8.8918e-06,0.22925,0.51951,1.5658e-08,1.7768e-05
1.1937,0.37494,0.37496,0.37438,8.8494e-06,0.23173,0.51703,1.5869e-08,1.7683e-05
1.1945,0.37494,0.37496,0.37438,8.8069e-06,0.23421,0.51454,1.6081e-08,1.7598e-05
1.1953,0.37494,0.37496,0.37438,8.7643e-06,0.2367,0.51205,1.6292e-08,1.7512e-05
1.1961,0.37494,0.37496,0.37437,8.7215e-06,0.2392,0.50955,1.6503e-08,1.7427e-05
1.1969,0.37494,0.37496,0.37437,8.6787e-06,0.24171,0.50704,1.6713e-08,1.7341e-05
1.1977,0.37494,0.37496,0.37437,8.6357e-06,0.24422,0.50452,1.6921e-08,1.7254e-05
1.1986,0.37494,0.37496,0.37437,8.5926e-06,0.24674,0.502,1.7127e-08,1.7168e-05
1.1994,0.37494,0.37496,0.37437,8.5494e-06,0.24926,0.49947,1.7331e-08,1.7081e-05
1.2002,0.37494,0.37496,0.37437,8.5061e-06,0.25179,0.49694,1.7532e-08,1.6995e-05
1.201,0.37494,0.37496,0.37436,8.4627e-06,0.25433,0.4944,1.773e-08,1.6908e-05
1.2018,0.37494,0.37496,0.37436,8.4192e-06,0.25688,0.49185,1.7924e-08,1.682e-05
1.2026,0.37494,0.37496,0.37436,8.3755e-06,0.25943,0.4893,1.8114e-08,1.6733e-05
1.2034,0.37494,0.37496,0.37436,8.3318e-06,0.26198,0.48674,1.8301e-08,1.6645e-05
1.2042,0.37494,0.37496,0.37436,8.288e-06,0.26455,0.48417,1.8482e-08,1.6557e-05
1.205,0.37494,0.37496,0.37436,8.2441e-06,0.26711,0.4816,1.8659e-08,1.6469e-05
1.2058,0.37494,0.37496,0.37436,8.2e-06,0.26969,0.47902,1.883e-08,1.6381e-05
1.2066,0.37494,0.37496,0.37435,8.1559e-06,0.27227,0.47644,1.8996e-08,1.6293e-05
1.2074,0.37494,0.37496,0.37435,8.1117e-06,0.27485,0.47386,1.9156e-08,1.6204e-05
1.2082,0.37494,0.37496,0.37435,8.0675e-06,0.27744,0.47127,1.931e-08,1.6116e-05
1.209,0.37494,0.37496,0.37435,8.0231e-06,0.28003,0.46867,1.9458e-08,1.6027e-05
1.2098,0.37494,0.37496,0.37435,7.9787e-06,0.28263,0.46607,1.9599e-08,1.5938e-05
1.2106,0.37494,0.37496,0.37435,7.9341e-06,0.28523,0.46346,1.9733e-08,1.5849e-05
1.2114,0.37494,0.37496,0.37435,7.8895e-06,0.28784,0.46085,1.986e-08,1.5759e-05
1.2122,0.37494,0.37496,0.37435,7.8448e-06,0.29046,0.45824,1.998e-08,1.567e-05
1.2131,0.37494,0.37496,0.37434,7.8001e-06,0.29307,0.45562,2.0093e-08,1.558e-05
1.2139,0.37494,0.37496,0.37434,7.7553e-06,0.29569,0.45299,2.0198e-08,1.549e-05
1.2147,0.37494,0.37496,0.37434,7.7104e-06,0.29832,0.45037,2.0295e-08,1.54e-05
1.2155,0.37494,0.37496,0.37434,7.6654e-06,0.30095,0.44774,2.0384e-08,1.531e-05
1.2163,0.37494,0.37496,0.37434,7.6204e-06,0.30358,0.4451,2.0465e-08,1.522e-05
1.2171,0.37494,0.37496,0.37434,7.5753e-06,0.30622,0.44246,2.0539e-08,1.513e-05
1.2179,0.37494,0.37496,0.37434,7.5302e-06,0.30886,0.43982,2.0604e-08,1.504e-05
1.2187,0.37494,0.37496,0.37434,7.485e-06,0.3115,0.43718,2.0661e-08,1.4949e-05
1.2195,0.37494,0.37496,0.37434,7.4397e-06,0.31415,0.43453,2.071e-08,1.4859e-05
1.2203,0.37494,0.37496,0.37434,7.3944e-06,0.3168,0.43188,2.0751e-08,1.4768e-05
1.2211,0.37494,0.37496,0.37434,7.349e-06,0.31945,0.42922,2.0784e-08,1.4677e-05
1.2219,0.37494,0.37496,0.37434,7.3036e-06,0.32211,0.42656,2.0808e-08,1.4586e-05
1.2227,0.37494,0.37496,0.37433,7.2582e-06,0.32477,0.4239,2.0825e-08,1.4496e-05
1.2235,0.37494,0.37496,0.37433,7.2127e-06,0.32743,0.42124,2.0833e-08,1.4405e-05
1.2243,0.37494,0.37496,0.37433,7.1672e-06,0.33009,0.41858,2.0834e-08,1.4313e-05
1.2251,0.37494,0.37496,0.37433,7.1216e-06,0.33276,0.41591,2.0826e-08,1.4222e-05
1.2259,0.37494,0.37496,0.37433,7.076e-06,0.33542,0.41324,2.0811e-08,1.4131e-05
1.2267,0.37494,0.37496,0.37433,7.0303e-06,0.33809,0.41057,2.0788e-08,1.404e-05
1.2276,0.37494,0.37496,0.37433,6.9847e-06,0.34077,0.4079,2.0758e-08,1.3949e-05
1.2284,0.37494,0.37496,0.37433,6.939e-06,0.34344,0.40522,2.0721e-08,1.3857e-05
1.2292,0.37494,0.37496,0.37433,6.8932e-06,0.34612,0.40255,2.0676e-08,1.3766e-05
1.23,0.37494,0.37496,0.37433,6.8475e-06,0.34879,0.39987,2.0625e-08,1.3674e-05
1.2308,0.37494,0.37496,0.37433,6.8017e-06,0.35147,0.39719,2.0566e-08,1.3583e-05
1.2316,0.37494,0.37496,0.37433,6.7559e-06,0.35415,0.39451,2.0502e-08,1.3491e-05
1.2324,0.37494,0.37496,0.37433,6.7101e-06,0.35683,0.39183,2.0431e-08,1.34e-05
1.2332,0.37494,0.37496,0.37433,6.6643e-06,0.35951,0.38915,2.0354e-08,1.3308e-05
1.234,0.37494,0.37496,0.37433,6.6184e-06,0.36219,0.38647,2.0271e-08,1.3217e-05
1.2348,0.37494,0.37496,0.37433,6.5726e-06,0.36488,0.38378,2.0183e-08,1.3125e-05
1.2356,0.37494,0.37496,0.37433,6.5267e-06,0.36756,0.3811,2.0089e-08,1.3033e-05
1.2364,0.37494,0.37496,0.37433,6.4808e-06,0.37024,0.37842,1.9991e-08,1.2942e-05
1.2372,0.37494,0.37496,0.37433,6.435e-06,0.37293,0.37573,1.9888e-08,1.285e-05
1.238,0.37494,0.37496,0.37433,6.3891e-06,0.37561,0.37305,1.978e-08,1.2758e-05
1.2388,0.37494,0.37496,0.37433,6.3432e-06,0.37829,0.37036,1.9669e-08,1.2667e-05
1.2396,0.37494,0.37496,0.37433,6.2974e-06,0.38098,0.36768,1.9553e-08,1.2575e-05
1.2404,0.37494,0.37496,0.37433,6.2515e-06,0.38366,0.365,1.9435e-08,1.2484e-05
1.2412,0.37494,0.37496,0.37433,6.2057e-06,0.38634,0.36231,1.9313e-08,1.2392e-05
1.2421,0.37494,0.37496,0.37433,6.1598e-06,0.38903,0.35963,1.9188e-08,1.23e-05
1.2429,0.37494,0.37496,0.37433,6.114e-06,0.39171,0.35695,1.9061e-08,1.2209e-05
1.2437,0.37494,0.37496,0.37433,6.0682e-06,0.39439,0.35427,1.8932e-08,1.2117e-05
1.2445,0.37494,0.37496,0.37433,6.0224e-06,0.39707,0.35159,1.8801e-08,1.2026e-05
1.2453,0.37494,0.37496,0.37433,5.9766e-06,0.39975,0.34891,1.8669e-08,1.1935e-05
1.2461,0.37494,0.37496,0.37433,5.9309e-06,0.40243,0.34624,1.8535e-08,1.1843e-05
1.2469,0.37494,0.37496,0.37433,5.8852e-06,0.4051,0.34356,1.8401e-08,1.1752e-05
1.2477,0.37494,0.37496,0.37433,5.8395e-06,0.40778,0.34089,1.8266e-08,1.1661e-05
1.2485,0.37494,0.37496,0.37433,5.7938e-06,0.41045,0.33822,1.8131e-08,1.1569e-05
1.2493,0.37494,0.37496,0.37433,5.7482e-06,0.41312,0.33555,1.7996e-08,1.1478e-05
1.2501,0.37494,0.37496,0.37433,5.7026e-06,0.41579,0.33288,1.7861e-08,1.1387e-05
1.2509,0.37494,0.37496,0.37433,5.657e-06,0.41846,0.33021,1.7728e-08,1.1296e-05
1.2517,0.37494,0.37496,0.37433,5.6115e-06,0.42112,0.32755,1.7595e-08,1.1205e-05
1.2525,0.37494,0.37496,0.37433,5.566e-06,0.42378,0.32489,1.7463e-08,1.1114e-05
1.2533,0.37494,0.37496,0.37434,5.5205e-06,0.42644,0.32223,1.7333e-08,1.1024e-05
1.2541,0.37494,0.37496,0.37434,5.4751e-06,0.4291,0.31957,1.7205e-08,1.0933e-05
1.2549,0.37494,0.37496,0.37434,5.4298e-06,0.43176,0.31692,1.708e-08,1.0843e-05
1.2557,0.37494,0.37496,0.37434,5.3845e-06,0.43441,0.31427,1.6956e-08,1.0752e-05
1.2565,0.37494,0.37496,0.37434,5.3393e-06,0.43706,0.31162,1.6835e-08,1.0662e-05
1.2574,0.37494,0.37496,0.37434,5.2941e-06,0.4397,0.30898,1.6717e-08,1.0571e-05
1.2582,0.37494,0.37496,0.37434,5.2489e-06,0.44234,0.30634,1.6602e-08,1.0481e-05
1.259,0.37494,0.37496,0.37434,5.2039e-06,0.44498,0.3037,1.6491e-08,1.0391e-05
1.2598,0.37494,0.37496,0.37434,5.1589e-06,0.44762,0.30107,1.6383e-08,1.0301e-05
1.2606,0.37494,0.37496,0.37434,5.1139e-06,0.45025,0.29844,1.6278e-08,1.0212e-05
1.2614,0.37494,0.37496,0.37434,5.069e-06,0.45288,0.29581,1.6177e-08,1.0122e-05
1.2622,0.37494,0.37496,0.37434,5.0242e-06,0.4555,0.29319,1.6081e-08,1.0032e-05
1.263,0.37494,0.37497,0.37435,4.9795e-06,0.45812,0.29057,1.5988e-08,9.943e-06
1.2638,0.37494,0.37497,0.37435,4.9348e-06,0.46073,0.28796,1.59e-08,9.8538e-06
1.2646,0.37494,0.37497,0.37435,4.8902e-06,0.46334,0.28535,1.5816e-08,9.7647e-06
1.2654,0.37494,0.37497,0.37435,4.8457e-06,0.46595,0.28275,1.5737e-08,9.6757e-06
1.2662,0.37494,0.37497,0.37435,4.8013e-06,0.46855,0.28015,1.5662e-08,9.587e-06
1.267,0.37494,0.37497,0.37435,4.757e-06,0.47115,0.27756,1.5591e-08,9.4983e-06
1.2678,0.37494,0.37497,0.37435,4.7127e-06,0.47374,0.27497,1.5526e-08,9.4099e-06
1.2686,0.37494,0.37497,0.37435,4.6685e-06,0.47633,0.27238,1.5465e-08,9.3216e-06
1.2694,0.37494,0.37497,0.37436,4.6244e-06,0.47891,0.2698,1.5409e-08,9.2335e-06
1.2702,0.37494,0.37497,0.37436,4.5805e-06,0.48148,0.26723,1.5357e-08,9.1456e-06
1.271,0.37494,0.37497,0.37436,4.5366e-06,0.48406,0.26466,1.5311e-08,9.0578e-06
1.2719,0.37494,0.37497,0.37436,4.4928e-06,0.48662,0.2621,1.5269e-08,8.9703e-06
1.2727,0.37494,0.37497,0.37436,4.4491e-06,0.48918,0.25954,1.5232e-08,8.8829e-06
1.2735,0.37494,0.37497,0.37436,4.4055e-06,0.49173,0.25699,1.5199e-08,8.7957e-06
1.2743,0.37494,0.37497,0.37436,4.362e-06,0.49428,0.25445,1.5171e-08,8.7088e-06
1.2751,0.37494,0.37497,0.37437,4.3186e-06,0.49682,0.25191,1.5148e-08,8.622e-06
1.2759,0.37494,0.37497,0.37437,4.2753e-06,0.49936,0.24938,1.5128e-08,8.5354e-06
1.2767,0.37494,0.37497,0.37437,4.2321e-06,0.50189,0.24685,1.5114e-08,8.4491e-06
1.2775,0.37494,0.37497,0.37437,4.1891e-06,0.50441,0.24433,1.5103e-08,8.363e-06
1.2783,0.37494,0.37497,0.37437,4.1461e-06,0.50692,0.24182,1.5097e-08,8.2771e-06
1.2791,0.37494,0.37497,0.37437,4.1033e-06,0.50943,0.23931,1.5094e-08,8.1915e-06
1.2799,0.37494,0.37497,0.37438,4.0606e-06,0.51194,0.23682,1.5096e-08,8.106e-06
1.2807,0.37494,0.37497,0.37438,4.018e-06,0.51443,0.23432,1.5101e-08,8.0208e-06
1.2815,0.37494,0.37497,0.37438,3.9755e-06,0.51692,0.23184,1.5109e-08,7.9359e-06
1.2823,0.37494,0.37497,0.37438,3.9332e-06,0.5194,0.22936,1.5121e-08,7.8512e-06
1.2831,0.37494,0.37497,0.37438,3.8909e-06,0.52187,0.22689,1.5136e-08,7.7668e-06
1.2839,0.37494,0.37497,0.37438,3.8489e-06,0.52434,0.22443,1.5154e-08,7.6826e-06
1.2847,0.37494,0.37497,0.37439,3.8069e-06,0.5268,0.22198,1.5175e-08,7.5986e-06
1.2855,0.37494,0.37497,0.37439,3.7651e-06,0.52925,0.21953,1.5198e-08,7.515e-06
1.2864,0.37494,0.37497,0.37439,3.7234e-06,0.53169,0.21709,1.5223e-08,7.4316e-06
1.2872,0.37494,0.37497,0.37439,3.6819e-06,0.53412,0.21466,1.5251e-08,7.3485e-06
1.288,0.37494,0.37497,0.37439,3.6405e-06,0.53655,0.21224,1.5281e-08,7.2656e-06
1.2888,0.37494,0.37497,0.3744,3.5992e-06,0.53897,0.20983,1.5312e-08,7.1831e-06
1.2896,0.37494,0.37497,0.3744,3.5581e-06,0.54138,0.20742,1.5344e-08,7.1008e-06
1.2904,0.37494,0.37497,0.3744,3.5171e-06,0.54378,0.20502,1.5378e-08,7.0188e-06
1.2912,0.37494,0.37497,0.3744,3.4763e-06,0.54617,0.20264,1.5413e-08,6.9372e-06
1.292,0.37494,0.37497,0.37441,3.4356e-06,0.54856,0.20026,1.5449e-08,6.8558e-06
1.2928,0.37494,0.37497,0.37441,3.3951e-06,0.55093,0.19789,1.5485e-08,6.7747e-06
1.2936,0.37494,0.37497,0.37441,3.3547e-06,0.5533,0.19552,1.5521e-08,6.694e-06
1.2944,0.37494,0.37497,0.37441,3.3145e-06,0.55565,0.19317,1.5558e-08,6.6135e-06
1.2952,0.37494,0.37497,0.37441,3.2745e-06,0.558,0.19083,1.5594e-08,6.5334e-06
1.296,0.37494,0.37497,0.37442,3.2346e-06,0.56034,0.1885,1.563e-08,6.4536e-06
1.2968,0.37494,0.37497,0.37442,3.1949e-06,0.56267,0.18617,1.5665e-08,6.3741e-06
1.2976,0.37494,0.37497,0.37442,3.1553e-06,0.56499,0.18386,1.5699e-08,6.295e-06
1.2984,0.37494,0.37497,0.37442,3.1159e-06,0.56729,0.18155,1.5733e-08,6.2162e-06
1.2992,0.37494,0.37497,0.37443,3.0767e-06,0.56959,0.17926,1.5765e-08,6.1377e-06
1.3,0.37494,0.37497,0.37443,3.0377e-06,0.57188,0.17698,1.5795e-08,6.0596e-06
1.3009,0.37494,0.37497,0.37443,2.9988e-06,0.57416,0.1747,1.5824e-08,5.9818e-06
1.3017,0.37494,0.37497,0.37443,2.9601e-06,0.57643,0.17244,1.5851e-08,5.9044e-06
1.3025,0.37494,0.37497,0.37444,2.9216e-06,0.57869,0.17018,1.5876e-08,5.8273e-06
1.3033,0.37494,0.37497,0.37444,2.8833e-06,0.58094,0.16794,1.5899e-08,5.7506e-06
1.3041,0.37494,0.37497,0.37444,2.8451e-06,0.58318,0.16571,1.592e-08,5.6743e-06
1.3049,0.37494,0.37497,0.37445,2.8071e-06,0.5854,0.16349,1.5938e-08,5.5983e-06
1.3057,0.37495,0.37497,0.37445,2.7693e-06,0.58762,0.16128,1.5953e-08,5.5227e-06
1.3065,0.37495,0.37497,0.37445,2.7317e-06,0.58982,0.15908,1.5965e-08,5.4475e-06
1.3073,0.37495,0.37497,0.37445,2.6943e-06,0.59202,0.15689,1.5975e-08,5.3727e-06
1.3081,0.37495,0.37497,0.37446,2.6571e-06,0.5942,0.15471,1.5981e-08,5.2982e-06
1.3089,0.37495,0.37497,0.37446,2.6201e-06,0.59637,0.15254,1.5985e-08,5.2241e-06
1.3097,0.37495,0.37497,0.37446,2.5832e-06,0.59854,0.15039,1.5985e-08,5.1505e-06
1.3105,0.37495,0.37497,0.37446,2.5466e-06,0.60068,0.14825,1.5982e-08,5.0772e-06
1.3113,0.37495,0.37497,0.37447,2.5102e-06,0.60282,0.14611,1.5975e-08,5.0043e-06
1.3121,0.37495,0.37497,0.37447,2.4739e-06,0.60495,0.14399,1.5966e-08,4.9319e-06
1.3129,0.37495,0.37497,0.37447,2.4379e-06,0.60706,0.14188,1.5952e-08,4.8598e-06
1.3137,0.37495,0.37497,0.37448,2.402e-06,0.60916,0.13979,1.5936e-08,4.7882e-06
1.3145,0.37495,0.37497,0.37448,2.3664e-06,0.61126,0.1377,1.5915e-08,4.7169e-06
1.3153,0.37495,0.37497,0.37448,2.331e-06,0.61333,0.13563,1.5892e-08,4.6461e-06
1.3162,0.37495,0.37497,0.37449,2.2958e-06,0.6154,0.13357,1.5865e-08,4.5757e-06
1.317,0.37495,0.37497,0.37449,2.2608e-06,0.61745,0.13152,1.5834e-08,4.5058e-06
1.3178,0.37495,0.37497,0.37449,2.226e-06,0.61949,0.12949,1.58e-08,4.4362e-06
1.3186,0.37495,0.37497,0.3745,2.1915e-06,0.62152,0.12747,1.5763e-08,4.3671e-06
1.3194,0.37495,0.37497,0.3745,2.1571e-06,0.62354,0.12546,1.5722e-08,4.2985e-06
1.3202,0.37495,0.37497,0.3745,2.123e-06,0.62554,0.12346,1.5678e-08,4.2303e-06
1.321,0.37495,0.37497,0.3745,2.0891e-06,0.62753,0.12148,1.5631e-08,4.1625e-06
1.3218,0.37495,0.37497,0.37451,2.0554e-06,0.62951,0.1195,1.5581e-08,4.0952e-06
1.3226,0.37495,0.37497,0.37451,2.0219e-06,0.63148,0.11755,1.5529e-08,4.0283e-06
1.3234,0.37495,0.37497,0.37451,1.9887e-06,0.63343,0.1156,1.5473e-08,3.9618e-06
1.3242,0.37495,0.37497,0.37452,1.9556e-06,0.63537,0.11367,1.5415e-08,3.8959e-06
1.325,0.37495,0.37497,0.37452,1.9229e-06,0.63729,0.11175,1.5354e-08,3.8304e-06
1.3258,0.37495,0.37497,0.37452,1.8903e-06,0.6392,0.10985,1.5291e-08,3.7653e-06
1.3266,0.37495,0.37497,0.37453,1.858e-06,0.6411,0.10796,1.5226e-08,3.7008e-06
1.3274,0.37495,0.37497,0.37453,1.8259e-06,0.64298,0.10608,1.5159e-08,3.6366e-06
1.3282,0.37495,0.37497,0.37453,1.7941e-06,0.64486,0.10421,1.509e-08,3.573e-06
1.329,0.37495,0.37497,0.37454,1.7624e-06,0.64671,0.10236,1.502e-08,3.5099e-06
1.3298,0.37495,0.37497,0.37454,1.7311e-06,0.64855,0.10053,1.4948e-08,3.4472e-06
1.3307,0.37495,0.37497,0.37455,1.6999e-06,0.65038,0.098707,1.4875e-08,3.385e-06
1.3315,0.37495,0.37497,0.37455,1.669e-06,0.6522,0.0969,1.4801e-08,3.3233e-06
1.3323,0.37495,0.37497,0.37455,1.6384e-06,0.654,0.095106,1.4726e-08,3.262e-06
1.3331,0.37495,0.37497,0.37456,1.608e-06,0.65579,0.093327,1.4651e-08,3.2013e-06
1.3339,0.37495,0.37497,0.37456,1.5778e-06,0.65756,0.091563,1.4575e-08,3.1411e-06
1.3347,0.37495,0.37497,0.37456,1.5479e-06,0.65931,0.089812,1.45e-08,3.0813e-06
1.3355,0.37495,0.37497,0.37457,1.5183e-06,0.66106,0.088077,1.4424e-08,3.0221e-06
1.3363,0.37495,0.37497,0.37457,1.4888e-06,0.66279,0.086356,1.4349e-08,2.9633e-06
1.3371,0.37495,0.37497,0.37457,1.4597e-06,0.6645,0.08465,1.4275e-08,2.9051e-06
1.3379,0.37495,0.37497,0.37458,1.4308e-06,0.6662,0.082959,1.4201e-08,2.8474e-06
1.3387,0.37495,0.37497,0.37458,1.4021e-06,0.66788,0.081283,1.4129e-08,2.7902e-06
1.3395,0.37495,0.37497,0.37459,1.3738e-06,0.66955,0.079622,1.4058e-08,2.7334e-06
1.3403,0.37495,0.37497,0.37459,1.3456e-06,0.6712,0.077976,1.3989e-08,2.6773e-06
1.3411,0.37495,0.37497,0.37459,1.3178e-06,0.67284,0.076345,1.3921e-08,2.6216e-06
1.3419,0.37495,0.37497,0.3746,1.2901e-06,0.67446,0.074729,1.3856e-08,2.5664e-06
1.3427,0.37495,0.37497,0.3746,1.2628e-06,0.67607,0.073129,1.3792e-08,2.5118e-06
1.3435,0.37495,0.37497,0.3746,1.2357e-06,0.67766,0.071545,1.3732e-08,2.4577e-06
1.3443,0.37495,0.37497,0.37461,1.2089e-06,0.67924,0.069976,1.3674e-08,2.4041e-06
1.3452,0.37495,0.37497,0.37461,1.1824e-06,0.6808,0.068422,1.3619e-08,2.3511e-06
1.346,0.37495,0.37497,0.37462,1.1561e-06,0.68235,0.066884,1.3567e-08,2.2986e-06
1.3468,0.37495,0.37497,0.37462,1.1301e-06,0.68388,0.065362,1.3519e-08,2.2466e-06
1.3476,0.37495,0.37497,0.37462,1.1043e-06,0.68539,0.063856,1.3474e-08,2.1952e-06
1.3484,0.37495,0.37497,0.37463,1.0789e-06,0.68689,0.062366,1.3433e-08,2.1443e-06
1.3492,0.37495,0.37497,0.37463,1.0537e-06,0.68837,0.060892,1.3396e-08,2.094e-06
1.35,0.37495,0.37497,0.37464,1.0288e-06,0.68984,0.059434,1.3363e-08,2.0442e-06
1.3508,0.37495,0.37497,0.37464,1.0041e-06,0.69129,0.057992,1.3334e-08,1.9949e-06
1.3516,0.37495,0.37497,0.37464,9.7975e-07,0.69272,0.056566,1.331e-08,1.9462e-06
1.3524,0.37495,0.37497,0.37465,9.5567e-07,0.69414,0.055157,1.329e-08,1.8981e-06
1.3532,0.37495,0.37497,0.37465,9.3187e-07,0.69554,0.053764,1.3275e-08,1.8505e-06
1.354,0.37495,0.37497,0.37466,9.0834e-07,0.69693,0.052387,1.3264e-08,1.8034e-06
1.3548,0.37495,0.37497,0.37466,8.851e-07,0.69829,0.051027,1.3259e-08,1.757e-06
1.3556,0.37495,0.37497,0.37467,8.6215e-07,0.69965,0.049684,1.3258e-08,1.711e-06
1.3564,0.37495,0.37497,0.37467,8.3948e-07,0.70098,0.048357,1.3262e-08,1.6657e-06
1.3572,0.37495,0.37497,0.37467,8.1709e-07,0.7023,0.047047,1.3271e-08,1.6209e-06
1.358,0.37495,0.37497,0.37468,7.9499e-07,0.7036,0.045754,1.3286e-08,1.5767e-06
1.3588,0.37495,0.37497,0.37468,7.7318e-07,0.70489,0.044478,1.3305e-08,1.5331e-06
1.3597,0.37495,0.37497,0.37469,7.5166e-07,0.70615,0.043218,1.333e-08,1.49e-06
1.3605,0.37495,0.37497,0.37469,7.3043e-07,0.7074,0.041976,1.3359e-08,1.4475e-06
1.3613,0.37495,0.37497,0.37469,7.095e-07,0.70864,0.040751,1.3394e-08,1.4056e-06
1.3621,0.37495,0.37497,0.3747,6.8885e-07,0.70986,0.039542,1.3433e-08,1.3643e-06
1.3629,0.37495,0.37497,0.3747,6.685e-07,0.71106,0.038351,1.3478e-08,1.3235e-06
1.3637,0.37495,0.37497,0.37471,6.4844e-07,0.71224,0.037178,1.3528e-08,1.2834e-06
1.3645,0.37495,0.37497,0.37471,6.2868e-07,0.7134,0.036021,1.3582e-08,1.2438e-06
1.3653,0.37495,0.37497,0.37472,6.0922e-07,0.71455,0.034882,1.3641e-08,1.2048e-06
1.3661,0.37495,0.37497,0.37472,5.9005e-07,0.71568,0.03376,1.3705e-08,1.1664e-06
1.3669,0.37495,0.37497,0.37473,5.7118e-07,0.71679,0.032656,1.3773e-08,1.1286e-06
1.3677,0.37495,0.37497,0.37473,5.5262e-07,0.71789,0.031569,1.3845e-08,1.0914e-06
1.3685,0.37495,0.37497,0.37473,5.3435e-07,0.71897,0.0305,1.3922e-08,1.0548e-06
1.3693,0.37495,0.37497,0.37474,5.1638e-07,0.72003,0.029449,1.4002e-08,1.0188e-06
1.3701,0.37495,0.37497,0.37474,4.9872e-07,0.72107,0.028415,1.4087e-08,9.8336e-07
1.3709,0.37495,0.37497,0.37475,4.8136e-07,0.7221,0.027399,1.4175e-08,9.4855e-07
1.3717,0.37495,0.37497,0.37475,4.6431e-07,0.7231,0.026401,1.4266e-08,9.1435e-07
1.3725,0.37495,0.37497,0.37476,4.4756e-07,0.72409,0.025421,1.436e-08,8.8075e-07
1.3733,0.37495,0.37497,0.37476,4.3111e-07,0.72506,0.024458,1.4458e-08,8.4777e-07
1.3741,0.37495,0.37497,0.37477,4.1498e-07,0.72602,0.023514,1.4558e-08,8.154e-07
1.375,0.37495,0.37497,0.37477,3.9915e-07,0.72695,0.022587,1.466e-08,7.8364e-07
1.3758,0.37495,0.37497,0.37477,3.8363e-07,0.72787,0.021679,1.4764e-08,7.5249e-07
1.3766,0.37495,0.37497,0.37478,3.6842e-07,0.72877,0.020789,1.4871e-08,7.2196e-07
1.3774,0.37495,0.37497,0.37478,3.5352e-07,0.72965,0.019917,1.4978e-08,6.9205e-07
1.3782,0.37495,0.37497,0.37479,3.3893e-07,0.73051,0.019063,1.5087e-08,6.6276e-07
1.379,0.37495,0.37497,0.37479,3.2465e-07,0.73136,0.018227,1.5197e-08,6.341e-07
1.3798,0.37495,0.37497,0.3748,3.1068e-07,0.73218,0.017409,1.5307e-08,6.0606e-07
1.3806,0.37495,0.37497,0.3748,2.9703e-07,0.73299,0.01661,1.5418e-08,5.7864e-07
1.3814,0.37495,0.37497,0.37481,2.8369e-07,0.73378,0.015829,1.5528e-08,5.5185e-07
1.3822,0.37495,0.37497,0.37481,2.7067e-07,0.73455,0.015067,1.5638e-08,5.2569e-07
1.383,0.37495,0.37497,0.37482,2.5796e-07,0.73531,0.014323,1.5747e-08,5.0017e-07
1.3838,0.37495,0.37497,0.37482,2.4556e-07,0.73604,0.013598,1.5855e-08,4.7527e-07
1.3846,0.37495,0.37497,0.37482,2.3349e-07,0.73676,0.012891,1.5962e-08,4.5101e-07
1.3854,0.37495,0.37497,0.37483,2.2173e-07,0.73746,0.012202,1.6067e-08,4.2738e-07
1.3862,0.37495,0.37497,0.37483,2.1028e-07,0.73813,0.011533,1.6169e-08,4.044e-07
1.387,0.37495,0.37497,0.37484,1.9916e-07,0.7388,0.010881,1.6269e-08,3.8205e-07
1.3878,0.37495,0.37497,0.37484,1.8835e-07,0.73944,0.010249,1.6366e-08,3.6034e-07
1.3886,0.37495,0.37497,0.37485,1.7787e-07,0.74006,0.0096349,1.6459e-08,3.3927e-07
1.3895,0.37495,0.37497,0.37485,1.677e-07,0.74066,0.0090398,1.6549e-08,3.1885e-07
1.3903,0.37495,0.37497,0.37486,1.5785e-07,0.74125,0.0084634,1.6635e-08,2.9907e-07
1.3911,0.37495,0.37497,0.37486,1.4833e-07,0.74182,0.0079058,1.6717e-08,2.7994e-07
1.3919,0.37495,0.37497,0.37487,1.3912e-07,0.74237,0.007367,1.6794e-08,2.6146e-07
1.3927,0.37495,0.37497,0.37487,1.3024e-07,0.7429,0.006847,1.6866e-08,2.4362e-07
1.3935,0.37495,0.37497,0.37488,1.2168e-07,0.74341,0.0063459,1.6933e-08,2.2643e-07
1.3943,0.37495,0.37497,0.37488,1.1345e-07,0.7439,0.0058637,1.6994e-08,2.099e-07
1.3951,0.37495,0.37497,0.37489,1.0553e-07,0.74437,0.0054003,1.7049e-08,1.9402e-07
1.3959,0.37495,0.37497,0.37489,9.7942e-08,0.74482,0.004956,1.7097e-08,1.7879e-07
1.3967,0.37495,0.37497,0.37489,9.0675e-08,0.74526,0.0045305,1.7139e-08,1.6421e-07
1.3975,0.37495,0.37497,0.3749,8.3733e-08,0.74568,0.0041241,1.7175e-08,1.5029e-07
1.3983,0.37495,0.37497,0.3749,7.7116e-08,0.74607,0.0037366,1.7203e-08,1.3703e-07
1.3991,0.37495,0.37497,0.37491,7.0823e-08,0.74645,0.0033682,1.7224e-08,1.2442e-07
1.3999,0.37495,0.37497,0.37491,6.4855e-08,0.74681,0.0030188,1.7237e-08,1.1247e-07
1.4007,0.37495,0.37497,0.37492,5.9214e-08,0.74715,0.0026884,1.7243e-08,1.0118e-07
1.4015,0.37495,0.37497,0.37492,5.3898e-08,0.74747,0.0023772,1.724e-08,9.0555e-08
1.4023,0.37495,0.37497,0.37493,4.8908e-08,0.74777,0.002085,1.7229e-08,8.0586e-08
1.4031,0.37495,0.37497,0.37493,4.4244e-08,0.74805,0.0018119,1.721e-08,7.1279e-08
1.404,0.37495,0.37497,0.37494,3.9908e-08,0.74832,0.0015579,1.7182e-08,6.2633e-08
1.4048,0.37495,0.37497,0.37494,3.5897e-08,0.74856,0.0013231,1.7146e-08,5.4649e-08
1.4056,0.37495,0.37497,0.37495,3.2214e-08,0.74879,0.0011074,1.7101e-08,4.7328e-08
1.4064,0.37495,0.37497,0.37495,2.8859e-08,0.74899,0.00091087,1.7046e-08,4.0671e-08
1.4072,0.37495,0.37497,0.37496,2.583e-08,0.74918,0.00073349,1.6983e-08,3.4678e-08
1.408,0.37495,0.37497,0.37496,2.3129e-08,0.74935,0.00057529,1.691e-08,2.9348e-08
1.4088,0.37495,0.37497,0.37497,2.0756e-08,0.7495,0.00043627,1.6829e-08,2.4683e-08
1.4096,0.37495,0.37497,0.37497,1.8711e-08,0.74963,0.00031643,1.6738e-08,2.0683e-08
1.4104,0.37495,0.37497,0.37498,1.6993e-08,0.74974,0.00021579,1.6637e-08,1.7348e-08
1.4112,0.37495,0.37497,0.37498,1.5603e-08,0.74983,0.00013435,1.6528e-08,1.4678e-08
1.412,0.37495,0.37497,0.37499,1.4542e-08,0.7499,7.2116e-05,1.6409e-08,1.2674e-08
1.4128,0.37495,0.37497,0.37499,1.3808e-08,0.74995,2.9084e-05,1.6282e-08,1.1334e-08
1.4136,0.37495,0.37497,0.375,1.3403e-08,0.74999,5.2616e-06,1.6145e-08,1.066e-08
1.4144,0.37495,0.37497,0.375,1.3325e-08,0.75,6.4864e-07,1.5999e-08,1.0651e-08
1.4152,0.37495,0.37497,0.375,1.3576e-08,0.74999,1.5246e-05,1.5844e-08,1.1308e-08
1.416,0.37495,0.37497,0.37501,1.4155e-08,0.74997,4.9052e-05,1.5681e-08,1.2629e-08
1.4168,0.37495,0.37497,0.37501,1.5062e-08,0.74993,0.00010207,1.5509e-08,1.4615e-08
1.4176,0.37495,0.37497,0.37502,1.6297e-08,0.74986,0.00017428,1.5328e-08,1.7265e-08
1.4185,0.37495,0.37497,0.37502,1.786e-08,0.74978,0.0002657,1.5139e-08,2.058e-08
1.4193,0.37495,0.37497,0.37503,1.975e-08,0.74968,0.00037632,1.4942e-08,2.4559e-08
1.4201,0.37495,0.37497,0.37503,2.1969e-08,0.74956,0.00050613,1.4738e-08,2.92e-08
1.4209,0.37495,0.37497,0.37504,2.4515e-08,0.74942,0.00065512,1.4525e-08,3.4505e-08
1.4217,0.37495,0.37497,0.37504,2.7389e-08,0.74926,0.00082329,1.4306e-08,4.0472e-08
1.4225,0.37495,0.37497,0.37505,3.059e-08,0.74909,0.0010106,1.4079e-08,4.7101e-08
1.4233,0.37495,0.37497,0.37505,3.4118e-08,0.74889,0.0012171,1.3846e-08,5.4391e-08
1.4241,0.37495,0.37497,0.37506,3.7974e-08,0.74867,0.0014428,1.3606e-08,6.2342e-08
1.4249,0.37495,0.37497,0.37506,4.2156e-08,0.74844,0.0016875,1.336e-08,7.0952e-08
1.4257,0.37495,0.37497,0.37507,4.6665e-08,0.74818,0.0019514,1.3108e-08,8.0221e-08
1.4265,0.37495,0.37497,0.37507,5.15e-08,0.74791,0.0022344,1.2851e-08,9.0149e-08
1.4273,0.37495,0.37497,0.37508,5.6661e-08,0.74762,0.0025366,1.2589e-08,1.0073e-07
1.4281,0.37495,0.37497,0.37508,6.2148e-08,0.74731,0.0028577,1.2322e-08,1.1197e-07
1.4289,0.37495,0.37497,0.37509,6.7961e-08,0.74697,0.003198,1.2051e-08,1.2387e-07
1.4297,0.37495,0.37497,0.37509,7.4099e-08,0.74662,0.0035573,1.1777e-08,1.3642e-07
1.4305,0.37495,0.37497,0.3751,8.0562e-08,0.74626,0.0039356,1.1499e-08,1.4963e-07
1.4313,0.37495,0.37497,0.3751,8.735e-08,0.74587,0.0043329,1.1218e-08,1.6348e-07
1.4321,0.37495,0.37497,0.37511,9.4462e-08,0.74546,0.0047493,1.0934e-08,1.7799e-07
1.4329,0.37495,0.37497,0.37511,1.019e-07,0.74504,0.0051846,1.0649e-08,1.9315e-07
1.4338,0.37495,0.37497,0.37511,1.0966e-07,0.74459,0.0056388,1.0362e-08,2.0895e-07
1.4346,0.37495,0.37497,0.37512,1.1774e-07,0.74413,0.0061119,1.0074e-08,2.2541e-07
1.4354,0.37495,0.37497,0.37512,1.2614e-07,0.74364,0.006604,9.785e-09,2.425e-07
1.4362,0.37495,0.37497,0.37513,1.3487e-07,0.74314,0.0071149,9.4962e-09,2.6025e-07
1.437,0.37495,0.37497,0.37513,1.4392e-07,0.74262,0.0076447,9.2077e-09,2.7864e-07
1.4378,0.37495,0.37497,0.37514,1.5329e-07,0.74208,0.0081933,8.92e-09,2.9767e-07
1.4386,0.37495,0.37497,0.37514,1.6299e-07,0.74153,0.0087606,8.6336e-09,3.1734e-07
1.4394,0.37495,0.37497,0.37515,1.73e-07,0.74095,0.0093468,8.3491e-09,3.3765e-07
1.4402,0.37495,0.37497,0.37515,1.8333e-07,0.74035,0.0099517,8.0669e-09,3.5859e-07
1.441,0.37495,0.37497,0.37516,1.9398e-07,0.73974,0.010575,7.7874e-09,3.8018e-07
1.4418,0.37495,0.37497,0.37516,2.0495e-07,0.73911,0.011217,7.5112e-09,4.0239e-07
1.4426,0.37495,0.37497,0.37517,2.1624e-07,0.73845,0.011878,7.2387e-09,4.2524e-07
1.4434,0.37495,0.37497,0.37517,2.2785e-07,0.73778,0.012558,6.9705e-09,4.4873e-07
1.4442,0.37495,0.37497,0.37518,2.3977e-07,0.7371,0.013256,6.7069e-09,4.7284e-07
1.445,0.37495,0.37497,0.37518,2.5201e-07,0.73639,0.013972,6.4485e-09,4.9758e-07
1.4458,0.37495,0.37497,0.37518,2.6457e-07,0.73566,0.014707,6.1957e-09,5.2294e-07
1.4466,0.37495,0.37497,0.37519,2.7744e-07,0.73492,0.015461,5.9489e-09,5.4893e-07
1.4474,0.37495,0.37497,0.37519,2.9063e-07,0.73416,0.016233,5.7086e-09,5.7555e-07
1.4483,0.37495,0.37497,0.3752,3.0413e-07,0.73337,0.017023,5.4752e-09,6.0278e-07
1.4491,0.37495,0.37497,0.3752,3.1794e-07,0.73257,0.017832,5.2491e-09,6.3063e-07
1.4499,0.37495,0.37497,0.37521,3.3207e-07,0.73176,0.018659,5.0307e-09,6.591e-07
1.4507,0.37495,0.37497,0.37521,3.4651e-07,0.73092,0.019504,4.8204e-09,6.8819e-07
1.4515,0.37495,0.37497,0.37522,3.6125e-07,0.73007,0.020368,4.6185e-09,7.1789e-07
1.4523,0.37495,0.37497,0.37522,3.7631e-07,0.72919,0.021249,4.4255e-09,7.482e-07
1.4531,0.37495,0.37497,0.37523,3.9168e-07,0.7283,0.022149,4.2416e-09,7.7913e-07
1.4539,0.37495,0.37497,0.37523,4.0736e-07,0.72739,0.023067,4.0672e-09,8.1066e-07
1.4547,0.37495,0.37497,0.37524,4.2335e-07,0.72647,0.024002,3.9025e-09,8.428e-07
1.4555,0.37495,0.37497,0.37524,4.3964e-07,0.72552,0.024956,3.7479e-09,8.7554e-07
1.4563,0.37495,0.37497,0.37524,4.5624e-07,0.72456,0.025928,3.6036e-09,9.0888e-07
1.4571,0.37495,0.37497,0.37525,4.7315e-07,0.72358,0.026918,3.4699e-09,9.4283e-07
1.4579,0.37495,0.37497,0.37525,4.9036e-07,0.72258,0.027925,3.347e-09,9.7737e-07
1.4587,0.37495,0.37497,0.37526,5.0787e-07,0.72156,0.02895,3.2351e-09,1.0125e-06
1.4595,0.37495,0.37497,0.37526,5.2569e-07,0.72053,0.029993,3.1343e-09,1.0482e-06
1.4603,0.37495,0.37497,0.37527,5.4381e-07,0.71948,0.031054,3.0449e-09,1.0846e-06
1.4611,0.37495,0.37497,0.37527,5.6223e-07,0.71841,0.032132,2.9669e-09,1.1215e-06
1.4619,0.37495,0.37497,0.37528,5.8095e-07,0.71732,0.033228,2.9006e-09,1.159e-06
1.4628,0.37495,0.37497,0.37528,5.9997e-07,0.71622,0.034341,2.8459e-09,1.1971e-06
1.4636,0.37495,0.37497,0.37528,6.1929e-07,0.7151,0.035472,2.803e-09,1.2358e-06
1.4644,0.37495,0.37497,0.37529,6.3891e-07,0.71396,0.03662,2.7718e-09,1.275e-06
1.4652,0.37495,0.37497,0.37529,6.5882e-07,0.7128,0.037785,2.7525e-09,1.3149e-06
1.466,0.37495,0.37497,0.3753,6.7903e-07,0.71163,0.038968,2.745e-09,1.3553e-06
1.4668,0.37495,0.37497,0.3753,6.9953e-07,0.71043,0.040168,2.7493e-09,1.3963e-06
1.4676,0.37495,0.37497,0.37531,7.2032e-07,0.70923,0.041385,2.7653e-09,1.4379e-06
1.4684,0.37495,0.37497,0.37531,7.4141e-07,0.708,0.04262,2.793e-09,1.48e-06
1.4692,0.37495,0.37497,0.37531,7.6279e-07,0.70676,0.043871,2.8322e-09,1.5227e-06
1.47,0.37495,0.37497,0.37532,7.8446e-07,0.7055,0.045139,2.8829e-09,1.566e-06
1.4708,0.37495,0.37497,0.37532,8.0642e-07,0.70422,0.046424,2.9449e-09,1.6099e-06
1.4716,0.37495,0.37497,0.37533,8.2866e-07,0.70293,0.047726,3.0181e-09,1.6543e-06
1.4724,0.37495,0.37497,0.37533,8.512e-07,0.70162,0.049045,3.1022e-09,1.6993e-06
1.4732,0.37495,0.37497,0.37533,8.7401e-07,0.70029,0.05038,3.1971e-09,1.7448e-06
1.474,0.37495,0.37497,0.37534,8.9712e-07,0.69895,0.051732,3.3025e-09,1.7909e-06
1.4748,0.37495,0.37497,0.37534,9.205e-07,0.69759,0.053101,3.4181e-09,1.8376e-06
1.4756,0.37495,0.37497,0.37535,9.4417e-07,0.69621,0.054486,3.5437e-09,1.8848e-06
1.4764,0.37495,0.37497,0.37535,9.6812e-07,0.69482,0.055887,3.6791e-09,1.9326e-06
1.4773,0.37495,0.37497,0.37536,9.9235e-07,0.69341,0.057305,3.8238e-09,1.9809e-06
1.4781,0.37495,0.37497,0.37536,1.0169e-06,0.69198,0.058739,3.9776e-09,2.0297e-06
1.4789,0.37495,0.37497,0.37536,1.0416e-06,0.69054,0.06019,4.14e-09,2.0791e-06
1.4797,0.37495,0.37497,0.37537,1.0667e-06,0.68908,0.061656,4.3108e-09,2.1291e-06
1.4805,0.37495,0.37497,0.37537,1.092e-06,0.6876,0.063139,4.4896e-09,2.1796e-06
1.4813,0.37495,0.37497,0.37538,1.1176e-06,0.68611,0.064637,4.6759e-09,2.2306e-06
1.4821,0.37495,0.37497,0.37538,1.1435e-06,0.68461,0.066151,4.8694e-09,2.2822e-06
1.4829,0.37495,0.37497,0.37538,1.1697e-06,0.68309,0.067682,5.0695e-09,2.3343e-06
1.4837,0.37495,0.37497,0.37539,1.1961e-06,0.68155,0.069228,5.276e-09,2.3869e-06
1.4845,0.37495,0.37497,0.37539,1.2228e-06,0.67999,0.070789,5.4882e-09,2.4401e-06
1.4853,0.37495,0.37497,0.3754,1.2497e-06,0.67842,0.072366,5.7058e-09,2.4938e-06
1.4861,0.37495,0.37497,0.3754,1.277e-06,0.67684,0.073959,5.9283e-09,2.548e-06
1.4869,0.37495,0.37497,0.3754,1.3044e-06,0.67524,0.075567,6.1552e-09,2.6027e-06
1.4877,0.37495,0.37497,0.37541,1.3322e-06,0.67362,0.077191,6.3859e-09,2.658e-06
1.4885,0.37495,0.37497,0.37541,1.3602e-06,0.67199,0.078829,6.6201e-09,2.7138e-06
1.4893,0.37495,0.37497,0.37541,1.3885e-06,0.67035,0.080483,6.8572e-09,2.7701e-06
1.4901,0.37495,0.37497,0.37542,1.417e-06,0.66868,0.082152,7.0966e-09,2.8269e-06
1.4909,0.37495,0.37497,0.37542,1.4458e-06,0.66701,0.083836,7.3379e-09,2.8842e-06
1.4917,0.37495,0.37497,0.37543,1.4748e-06,0.66532,0.085535,7.5806e-09,2.942e-06
1.4926,0.37495,0.37497,0.37543,1.5041e-06,0.66361,0.087249,7.8241e-09,3.0004e-06
1.4934,0.37495,0.37497,0.37543,1.5336e-06,0.66189,0.088977,8.0679e-09,3.0592e-06
1.4942,0.37495,0.37497,0.37544,1.5634e-06,0.66015,0.09072,8.3115e-09,3.1186e-06
1.495,0.37495,0.37497,0.37544,1.5935e-06,0.6584,0.092478,8.5544e-09,3.1784e-06
1.4958,0.37495,0.37497,0.37544,1.6238e-06,0.65664,0.09425,8.7961e-09,3.2387e-06
1.4966,0.37495,0.37497,0.37545,1.6543e-06,0.65486,0.096037,9.036e-09,3.2996e-06
1.4974,0.37495,0.37497,0.37545,1.6851e-06,0.65306,0.097837,9.2737e-09,3.3609e-06
1.4982,0.37495,0.37497,0.37545,1.7161e-06,0.65126,0.099652,9.5086e-09,3.4227e-06
1.499,0.37495,0.37497,0.37546,1.7474e-06,0.64943,0.10148,9.7403e-09,3.485e-06
1.4998,0.37495,0.37497,0.37546,1.7789e-06,0.6476,0.10332,9.9683e-09,3.5478e-06
1.5006,0.37495,0.37497,0.37547,1.8106e-06,0.64575,0.10518,1.0192e-08,3.6111e-06
1.5014,0.37495,0.37497,0.37547,1.8426e-06,0.64388,0.10705,1.0411e-08,3.6748e-06
1.5022,0.37495,0.37497,0.37547,1.8748e-06,0.64201,0.10894,1.0625e-08,3.739e-06
1.503,0.37495,0.37497,0.37548,1.9073e-06,0.64012,0.11084,1.0834e-08,3.8037e-06
1.5038,0.37495,0.37497,0.37548,1.94e-06,0.63821,0.11275,1.1036e-08,3.8689e-06
1.5046,0.37495,0.37497,0.37548,1.9729e-06,0.63629,0.11467,1.1232e-08,3.9345e-06
1.5054,0.37495,0.37497,0.37549,2.006e-06,0.63436,0.11661,1.1422e-08,4.0006e-06
1.5062,0.37495,0.37497,0.37549,2.0394e-06,0.63241,0.11856,1.1604e-08,4.0672e-06
1.5071,0.37495,0.37497,0.37549,2.073e-06,0.63046,0.12053,1.1778e-08,4.1342e-06
1.5079,0.37495,0.37497,0.3755,2.1068e-06,0.62849,0.12251,1.1945e-08,4.2016e-06
1.5087,0.37495,0.37497,0.3755,2.1408e-06,0.6265,0.1245,1.2104e-08,4.2695e-06
1.5095,0.37495,0.37497,0.3755,2.1751e-06,0.6245,0.1265,1.2254e-08,4.3379e-06
1.5103,0.37495,0.37497,0.3755,2.2095e-06,0.62249,0.12852,1.2395e-08,4.4067e-06
1.5111,0.37495,0.37497,0.37551,2.2442e-06,0.62047,0.13055,1.2527e-08,4.4759e-06
1.5119,0.37495,0.37497,0.37551,2.2791e-06,0.61844,0.13259,1.265e-08,4.5456e-06
1.5127,0.37495,0.37497,0.37551,2.3143e-06,0.61639,0.13464,1.2763e-08,4.6157e-06
1.5135,0.37495,0.37497,0.37552,2.3496e-06,0.61433,0.13671,1.2867e-08,4.6863e-06
1.5143,0.37495,0.37497,0.37552,2.3851e-06,0.61225,0.13879,1.296e-08,4.7573e-06
1.5151,0.37495,0.37497,0.37552,2.4209e-06,0.61017,0.14088,1.3043e-08,4.8287e-06
1.5159,0.37495,0.37497,0.37553,2.4568e-06,0.60807,0.14298,1.3117e-08,4.9005e-06
1.5167,0.37495,0.37497,0.37553,2.493e-06,0.60597,0.14509,1.3179e-08,4.9727e-06
1.5175,0.37495,0.37497,0.37553,2.5293e-06,0.60384,0.14722,1.3231e-08,5.0454e-06
1.5183,0.37495,0.37497,0.37554,2.5659e-06,0.60171,0.14936,1.3273e-08,5.1184e-06
1.5191,0.37495,0.37497,0.37554,2.6026e-06,0.59957,0.15151,1.3304e-08,5.1919e-06
1.5199,0.37495,0.37497,0.37554,2.6396e-06,0.59741,0.15367,1.3325e-08,5.2658e-06
1.5207,0.37495,0.37497,0.37554,2.6767e-06,0.59525,0.15584,1.3334e-08,5.3401e-06
1.5216,0.37495,0.37497,0.37555,2.714e-06,0.59307,0.15802,1.3334e-08,5.4147e-06
1.5224,0.37495,0.37497,0.37555,2.7515e-06,0.59088,0.16022,1.3322e-08,5.4898e-06
1.5232,0.37495,0.37497,0.37555,2.7893e-06,0.58868,0.16242,1.33e-08,5.5652e-06
1.524,0.37494,0.37497,0.37555,2.8272e-06,0.58647,0.16464,1.3268e-08,5.641e-06
1.5248,0.37494,0.37497,0.37556,2.8652e-06,0.58425,0.16687,1.3225e-08,5.7172e-06
1.5256,0.37494,0.37497,0.37556,2.9035e-06,0.58201,0.16911,1.3172e-08,5.7938e-06
1.5264,0.37494,0.37497,0.37556,2.9419e-06,0.57977,0.17135,1.311e-08,5.8708e-06
1.5272,0.37494,0.37497,0.37557,2.9806e-06,0.57752,0.17361,1.3037e-08,5.9481e-06
1.528,0.37494,0.37497,0.37557,3.0194e-06,0.57525,0.17588,1.2954e-08,6.0258e-06
1.5288,0.37494,0.37497,0.37557,3.0583e-06,0.57298,0.17816,1.2862e-08,6.1038e-06
1.5296,0.37494,0.37497,0.37557,3.0975e-06,0.57069,0.18045,1.2761e-08,6.1822e-06
1.5304,0.37494,0.37497,0.37558,3.1368e-06,0.5684,0.18275,1.2651e-08,6.2609e-06
1.5312,0.37494,0.37497,0.37558,3.1763e-06,0.5661,0.18506,1.2533e-08,6.34e-06
1.532,0.37494,0.37497,0.37558,3.2159e-06,0.56378,0.18738,1.2405e-08,6.4194e-06
1.5328,0.37494,0.37497,0.37558,3.2557e-06,0.56146,0.18971,1.227e-08,6.4992e-06
1.5336,0.37494,0.37497,0.37559,3.2957e-06,0.55912,0.19205,1.2127e-08,6.5793e-06
1.5344,0.37494,0.37497,0.37559,3.3359e-06,0.55678,0.19439,1.1977e-08,6.6597e-06
1.5352,0.37494,0.37497,0.37559,3.3761e-06,0.55443,0.19675,1.1819e-08,6.7405e-06
1.5361,0.37494,0.37497,0.37559,3.4166e-06,0.55207,0.19912,1.1655e-08,6.8215e-06
1.5369,0.37494,0.37497,0.37559,3.4572e-06,0.5497,0.20149,1.1484e-08,6.9029e-06
1.5377,0.37494,0.37497,0.3756,3.498e-06,0.54732,0.20388,1.1308e-08,6.9846e-06
1.5385,0.37494,0.37497,0.3756,3.5389e-06,0.54493,0.20627,1.1126e-08,7.0666e-06
1.5393,0.37494,0.37497,0.3756,3.5799e-06,0.54253,0.20867,1.0938e-08,7.1489e-06
1.5401,0.37494,0.37497,0.3756,3.6211e-06,0.54013,0.21108,1.0747e-08,7.2315e-06
1.5409,0.37494,0.37497,0.37561,3.6625e-06,0.53771,0.2135,1.055e-08,7.3144e-06
1.5417,0.37494,0.37497,0.37561,3.7039e-06,0.53529,0.21592,1.035e-08,7.3975e-06
1.5425,0.37494,0.37497,0.37561,3.7456e-06,0.53286,0.21836,1.0147e-08,7.481e-06
1.5433,0.37494,0.37497,0.37561,3.7873e-06,0.53042,0.2208,9.9406e-09,7.5647e-06
1.5441,0.37494,0.37497,0.37561,3.8292e-06,0.52797,0.22325,9.7317e-09,7.6487e-06
1.5449,0.37494,0.37497,0.37562,3.8712e-06,0.52552,0.22571,9.5208e-09,7.733e-06
1.5457,0.37494,0.37497,0.37562,3.9134e-06,0.52306,0.22818,9.3083e-09,7.8175e-06
1.5465,0.37494,0.37497,0.37562,3.9557e-06,0.52059,0.23065,9.0947e-09,7.9023e-06
1.5473,0.37494,0.37497,0.37562,3.9981e-06,0.51811,0.23313,8.8805e-09,7.9873e-06
1.5481,0.37494,0.37497,0.37562,4.0406e-06,0.51563,0.23562,8.666e-09,8.0726e-06
1.5489,0.37494,0.37497,0.37562,4.0833e-06,0.51314,0.23811,8.4518e-09,8.1581e-06
1.5497,0.37494,0.37497,0.37563,4.1261e-06,0.51064,0.24062,8.2383e-09,8.2439e-06
1.5505,0.37494,0.37497,0.37563,4.169e-06,0.50813,0.24312,8.0259e-09,8.3299e-06
1.5514,0.37494,0.37497,0.37563,4.212e-06,0.50562,0.24564,7.8151e-09,8.4162e-06
1.5522,0.37494,0.37497,0.37563,4.2551e-06,0.5031,0.24816,7.6064e-09,8.5026e-06
1.553,0.37494,0.37497,0.37563,4.2983e-06,0.50057,0.25069,7.4001e-09,8.5893e-06
1.5538,0.37494,0.37497,0.37563,4.3417e-06,0.49804,0.25323,7.1967e-09,8.6762e-06
1.5546,0.37494,0.37497,0.37564,4.3851e-06,0.4955,0.25577,6.9966e-09,8.7633e-06
1.5554,0.37494,0.37497,0.37564,4.4287e-06,0.49296,0.25832,6.8001e-09,8.8506e-06
1.5562,0.37494,0.37497,0.37564,4.4723e-06,0.49041,0.26087,6.6078e-09,8.9381e-06
1.557,0.37494,0.37497,0.37564,4.5161e-06,0.48785,0.26343,6.4199e-09,9.0258e-06
1.5578,0.37494,0.37497,0.37564,4.56e-06,0.48529,0.266,6.2369e-09,9.1137e-06
1.5586,0.37494,0.37497,0.37564,4.6039e-06,0.48272,0.26857,6.0591e-09,9.2018e-06
1.5594,0.37494,0.37497,0.37564,4.6479e-06,0.48015,0.27114,5.8868e-09,9.29e-06
1.5602,0.37494,0.37497,0.37565,4.6921e-06,0.47757,0.27372,5.7203e-09,9.3784e-06
1.561,0.37494,0.37497,0.37565,4.7363e-06,0.47498,0.27631,5.56e-09,9.467e-06
1.5618,0.37494,0.37497,0.37565,4.7806e-06,0.47239,0.2789,5.4062e-09,9.5558e-06
1.5626,0.37494,0.37497,0.37565,4.825e-06,0.4698,0.2815,5.2592e-09,9.6447e-06
1.5634,0.37494,0.37497,0.37565,4.8695e-06,0.4672,0.2841,5.1191e-09,9.7338e-06
1.5642,0.37494,0.37497,0.37565,4.914e-06,0.4646,0.28671,4.9863e-09,9.8231e-06
1.565,0.37494,0.37497,0.37565,4.9587e-06,0.46199,0.28932,4.861e-09,9.9124e-06
1.5659,0.37494,0.37497,0.37565,5.0034e-06,0.45937,0.29193,4.7433e-09,1.0002e-05
1.5667,0.37494,0.37496,0.37566,5.0481e-06,0.45676,0.29455,4.6336e-09,1.0092e-05
1.5675,0.37494,0.37496,0.37566,5.093e-06,0.45414,0.29718,4.5319e-09,1.0181e-05
1.5683,0.37494,0.37496,0.37566,5.1379e-06,0.45151,0.2998,4.4384e-09,1.0271e-05
1.5691,0.37494,0.37496,0.37566,5.1829e-06,0.44888,0.30244,4.3533e-09,1.0361e-05
1.5699,0.37494,0.37496,0.37566,5.2279e-06,0.44625,0.30507,4.2766e-09,1.0452e-05
1.5707,0.37494,0.37496,0.37566,5.273e-06,0.44361,0.30771,4.2084e-09,1.0542e-05
1.5715,0.37494,0.37496,0.37566,5.3182e-06,0.44097,0.31035,4.1489e-09,1.0632e-05
1.5723,0.37494,0.37496,0.37566,5.3634e-06,0.43833,0.313,4.0981e-09,1.0723e-05
1.5731,0.37494,0.37496,0.37566,5.4087e-06,0.43568,0.31565,4.0559e-09,1.0813e-05
1.5739,0.37494,0.37496,0.37566,5.454e-06,0.43303,0.3183,4.0225e-09,1.0904e-05
1.5747,0.37494,0.37496,0.37566,5.4994e-06,0.43038,0.32095,3.9978e-09,1.0995e-05
1.5755,0.37494,0.37496,0.37566,5.5448e-06,0.42772,0.32361,3.9818e-09,1.1086e-05
1.5763,0.37494,0.37496,0.37567,5.5903e-06,0.42506,0.32627,3.9745e-09,1.1177e-05
1.5771,0.37494,0.37496,0.37567,5.6358e-06,0.4224,0.32893,3.9757e-09,1.1268e-05
1.5779,0.37494,0.37496,0.37567,5.6813e-06,0.41974,0.3316,3.9855e-09,1.1359e-05
1.5787,0.37494,0.37496,0.37567,5.7269e-06,0.41707,0.33426,4.0036e-09,1.145e-05
1.5795,0.37494,0.37496,0.37567,5.7725e-06,0.4144,0.33693,4.0301e-09,1.1541e-05
1.5804,0.37494,0.37496,0.37567,5.8182e-06,0.41173,0.3396,4.0647e-09,1.1632e-05
1.5812,0.37494,0.37496,0.37567,5.8639e-06,0.40906,0.34228,4.1074e-09,1.1724e-05
1.582,0.37494,0.37496,0.37567,5.9096e-06,0.40639,0.34495,4.1578e-09,1.1815e-05
1.5828,0.37494,0.37496,0.37567,5.9553e-06,0.40371,0.34763,4.2159e-09,1.1906e-05
1.5836,0.37494,0.37496,0.37567,6.0011e-06,0.40103,0.3503,4.2815e-09,1.1998e-05
1.5844,0.37494,0.37496,0.37567,6.0469e-06,0.39836,0.35298,4.3543e-09,1.2089e-05
1.5852,0.37494,0.37496,0.37567,6.0927e-06,0.39568,0.35566,4.4342e-09,1.2181e-05
1.586,0.37494,0.37496,0.37567,6.1385e-06,0.393,0.35834,4.5208e-09,1.2272e-05
1.5868,0.37494,0.37496,0.37567,6.1843e-06,0.39032,0.36103,4.6139e-09,1.2364e-05
1.5876,0.37494,0.37496,0.37567,6.2302e-06,0.38763,0.36371,4.7133e-09,1.2456e-05
1.5884,0.37494,0.37496,0.37567,6.276e-06,0.38495,0.36639,4.8186e-09,1.2547e-05
1.5892,0.37494,0.37496,0.37567,6.3219e-06,0.38227,0.36907,4.9296e-09,1.2639e-05
1.59,0.37494,0.37496,0.37567,6.3678e-06,0.37958,0.37176,5.046e-09,1.273e-05
1.5908,0.37494,0.37496,0.37567,6.4136e-06,0.3769,0.37444,5.1675e-09,1.2822e-05
1.5916,0.37494,0.37496,0.37567,6.4595e-06,0.37422,0.37713,5.2938e-09,1.2914e-05
1.5924,0.37494,0.37496,0.37567,6.5054e-06,0.37153,0.37981,5.4244e-09,1.3005e-05
1.5932,0.37494,0.37496,0.37567,6.5512e-06,0.36885,0.38249,5.5592e-09,1.3097e-05
1.594,0.37494,0.37496,0.37567,6.5971e-06,0.36616,0.38518,5.6978e-09,1.3188e-05
1.5949,0.37494,0.37496,0.37567,6.6429e-06,0.36348,0.38786,5.8398e-09,1.328e-05
1.5957,0.37494,0.37496,0.37567,6.6888e-06,0.3608,0.39054,5.9849e-09,1.3372e-05
1.5965,0.37494,0.37496,0.37567,6.7346e-06,0.35812,0.39322,6.1327e-09,1.3463e-05
1.5973,0.37494,0.37496,0.37567,6.7804e-06,0.35544,0.3959,6.283e-09,1.3555e-05
1.5981,0.37494,0.37496,0.37567,6.8262e-06,0.35276,0.39858,6.4352e-09,1.3646e-05
1.5989,0.37494,0.37496,0.37567,6.872e-06,0.35008,0.40126,6.5892e-09,1.3737e-05
1.5997,0.37494,0.37496,0.37567,6.9177e-06,0.3474,0.40394,6.7446e-09,1.3829e-05
1.6005,0.37494,0.37496,0.37567,6.9634e-06,0.34472,0.40661,6.9009e-09,1.392e-05
1.6013,0.37494,0.37496,0.37567,7.0091e-06,0.34205,0.40929,7.058e-09,1.4011e-05
1.6021,0.37494,0.37496,0.37567,7.0548e-06,0.33938,0.41196,7.2153e-09,1.4102e-05
1.6029,0.37494,0.37496,0.37567,7.1004e-06,0.33671,0.41463,7.3726e-09,1.4193e-05
1.6037,0.37494,0.37496,0.37567,7.146e-06,0.33404,0.4173,7.5296e-09,1.4285e-05
1.6045,0.37494,0.37496,0.37567,7.1916e-06,0.33137,0.41996,7.686e-09,1.4375e-05
1.6053,0.37494,0.37496,0.37567,7.2371e-06,0.32871,0.42263,7.8413e-09,1.4466e-05
1.6061,0.37494,0.37496,0.37567,7.2826e-06,0.32604,0.42529,7.9953e-09,1.4557e-05
1.6069,0.37494,0.37496,0.37566,7.328e-06,0.32338,0.42794,8.1477e-09,1.4648e-05
1.6077,0.37494,0.37496,0.37566,7.3734e-06,0.32073,0.4306,8.2983e-09,1.4738e-05
1.6085,0.37494,0.37496,0.37566,7.4187e-06,0.31807,0.43325,8.4466e-09,1.4829e-05
1.6093,0.37494,0.37496,0.37566,7.464e-06,0.31542,0.4359,8.5925e-09,1.4919e-05
1.6102,0.37494,0.37496,0.37566,7.5092e-06,0.31277,0.43855,8.7357e-09,1.501e-05
1.611,0.37494,0.37496,0.37566,7.5544e-06,0.31013,0.44119,8.8759e-09,1.51e-05
1.6118,0.37494,0.37496,0.37566,7.5995e-06,0.30749,0.44383,9.0129e-09,1.519e-05
1.6126,0.37494,0.37496,0.37566,7.6446e-06,0.30485,0.44647,9.1464e-09,1.528e-05
1.6134,0.37494,0.37496,0.37566,7.6896e-06,0.30221,0.4491,9.2763e-09,1.537e-05
1.6142,0.37494,0.37496,0.37566,7.7345e-06,0.29958,0.45173,9.4023e-09,1.546e-05
1.615,0.37494,0.37496,0.37566,7.7794e-06,0.29695,0.45436,9.5243e-09,1.5549e-05
1.6158,0.37494,0.37496,0.37566,7.8242e-06,0.29433,0.45698,9.642e-09,1.5639e-05
1.6166,0.37494,0.37496,0.37565,7.8689e-06,0.29171,0.4596,9.7554e-09,1.5728e-05
1.6174,0.37494,0.37496,0.37565,7.9135e-06,0.2891,0.46221,9.8642e-09,1.5817e-05
1.6182,0.37494,0.37496,0.37565,7.9581e-06,0.28649,0.46482,9.9683e-09,1.5906e-05
1.619,0.37494,0.37496,0.37565,8.0026e-06,0.28388,0.46742,1.0068e-08,1.5995e-05
1.6198,0.37494,0.37496,0.37565,8.047e-06,0.28128,0.47002,1.0162e-08,1.6084e-05
1.6206,0.37494,0.37496,0.37565,8.0913e-06,0.27868,0.47261,1.0252e-08,1.6172e-05
1.6214,0.37494,0.37496,0.37565,8.1356e-06,0.27609,0.4752,1.0336e-08,1.6261e-05
1.6222,0.37494,0.37496,0.37565,8.1797e-06,0.27351,0.47779,1.0416e-08,1.6349e-05
1.623,0.37494,0.37496,0.37564,8.2238e-06,0.27092,0.48036,1.049e-08,1.6437e-05
1.6238,0.37494,0.37496,0.37564,8.2678e-06,0.26835,0.48294,1.0559e-08,1.6525e-05
1.6247,0.37494,0.37496,0.37564,8.3116e-06,0.26578,0.48551,1.0623e-08,1.6613e-05
1.6255,0.37494,0.37496,0.37564,8.3554e-06,0.26321,0.48807,1.0682e-08,1.67e-05
1.6263,0.37494,0.37496,0.37564,8.3991e-06,0.26065,0.49062,1.0736e-08,1.6787e-05
1.6271,0.37494,0.37496,0.37564,8.4427e-06,0.2581,0.49317,1.0785e-08,1.6875e-05
1.6279,0.37494,0.37496,0.37564,8.4862e-06,0.25555,0.49572,1.0829e-08,1.6961e-05
1.6287,0.37494,0.37496,0.37563,8.5295e-06,0.25301,0.49826,1.0868e-08,1.7048e-05
1.6295,0.37494,0.37496,0.37563,8.5728e-06,0.25048,0.50079,1.0902e-08,1.7135e-05
1.6303,0.37494,0.37496,0.37563,8.6159e-06,0.24795,0.50331,1.0931e-08,1.7221e-05
1.6311,0.37494,0.37496,0.37563,8.659e-06,0.24543,0.50583,1.0955e-08,1.7307e-05
1.6319,0.37494,0.37496,0.37563,8.7019e-06,0.24291,0.50834,1.0976e-08,1.7393e-05
1.6327,0.37494,0.37496,0.37563,8.7447e-06,0.2404,0.51085,1.0991e-08,1.7478e-05
1.6335,0.37494,0.37496,0.37562,8.7874e-06,0.2379,0.51335,1.1003e-08,1.7564e-05
1.6343,0.37494,0.37496,0.37562,8.83e-06,0.23541,0.51584,1.101e-08,1.7649e-05
1.6351,0.37494,0.37496,0.37562,8.8724e-06,0.23292,0.51832,1.1014e-08,1.7734e-05
1.6359,0.37494,0.37496,0.37562,8.9147e-06,0.23044,0.5208,1.1013e-08,1.7818e-05
1.6367,0.37494,0.37496,0.37562,8.9569e-06,0.22797,0.52327,1.101e-08,1.7903e-05
1.6375,0.37494,0.37496,0.37561,8.999e-06,0.2255,0.52573,1.1002e-08,1.7987e-05
1.6383,0.37494,0.37496,0.37561,9.0409e-06,0.22304,0.52818,1.0992e-08,1.8071e-05
1.6392,0.37494,0.37496,0.37561,9.0827e-06,0.22059,0.53063,1.0979e-08,1.8154e-05
1.64,0.37494,0.37496,0.37561,9.1244e-06,0.21815,0.53307,1.0963e-08,1.8238e-05
1.6408,0.37494,0.37496,0.37561,9.1659e-06,0.21572,0.5355,1.0945e-08,1.8321e-05
1.6416,0.37494,0.37496,0.3756,9.2073e-06,0.21329,0.53792,1.0925e-08,1.8404e-05
1.6424,0.37494,0.37496,0.3756,9.2485e-06,0.21087,0.54033,1.0903e-08,1.8486e-05
1.6432,0.37494,0.37496,0.3756,9.2896e-06,0.20847,0.54274,1.0878e-08,1.8568e-05
1.644,0.37494,0.37496,0.3756,9.3305e-06,0.20607,0.54513,1.0853e-08,1.865e-05
1.6448,0.37494,0.37496,0.3756,9.3713e-06,0.20367,0.54752,1.0826e-08,1.8732e-05
1.6456,0.37494,0.37496,0.37559,9.412e-06,0.20129,0.5499,1.0799e-08,1.8813e-05
1.6464,0.37494,0.37496,0.37559,9.4525e-06,0.19892,0.55227,1.077e-08,1.8894e-05
1.6472,0.37494,0.37496,0.37559,9.4928e-06,0.19655,0.55463,1.0741e-08,1.8975e-05
1.648,0.37494,0.37496,0.37559,9.533e-06,0.19419,0.55698,1.0712e-08,1.9055e-05
1.6488,0.37494,0.37496,0.37558,9.573e-06,0.19185,0.55932,1.0683e-08,1.9135e-05
1.6496,0.37494,0.37496,0.37558,9.6129e-06,0.18951,0.56165,1.0655e-08,1.9215e-05
1.6504,0.37494,0.37496,0.37558,9.6526e-06,0.18718,0.56398,1.0627e-08,1.9294e-05
1.6512,0.37494,0.37496,0.37558,9.6921e-06,0.18486,0.56629,1.06e-08,1.9374e-05
1.652,0.37494,0.37496,0.37558,9.7314e-06,0.18256,0.56859,1.0574e-08,1.9452e-05
1.6528,0.37494,0.37496,0.37557,9.7706e-06,0.18026,0.57089,1.0549e-08,1.9531e-05
1.6537,0.37494,0.37496,0.37557,9.8097e-06,0.17797,0.57317,1.0525e-08,1.9609e-05
1.6545,0.37494,0.37496,0.37557,9.8485e-06,0.17569,0.57545,1.0504e-08,1.9687e-05
1.6553,0.37494,0.37496,0.37557,9.8872e-06,0.17342,0.57771,1.0484e-08,1.9764e-05
1.6561,0.37494,0.37496,0.37556,9.9257e-06,0.17116,0.57996,1.0467e-08,1.9841e-05
1.6569,0.37494,0.37496,0.37556,9.964e-06,0.16892,0.5822,1.0452e-08,1.9918e-05
1.6577,0.37494,0.37496,0.37556,1.0002e-05,0.16668,0.58444,1.044e-08,1.9994e-05
1.6585,0.37494,0.37496,0.37555,1.004e-05,0.16445,0.58666,1.0431e-08,2.007e-05
1.6593,0.37494,0.37496,0.37555,1.0078e-05,0.16224,0.58887,1.0424e-08,2.0145e-05
1.6601,0.37494,0.37496,0.37555,1.0115e-05,0.16003,0.59107,1.0421e-08,2.022e-05
1.6609,0.37494,0.37496,0.37555,1.0153e-05,0.15784,0.59325,1.0421e-08,2.0295e-05
1.6617,0.37494,0.37496,0.37554,1.019e-05,0.15566,0.59543,1.0424e-08,2.037e-05
1.6625,0.37494,0.37496,0.37554,1.0227e-05,0.15348,0.5976,1.0431e-08,2.0444e-05
1.6633,0.37494,0.37496,0.37554,1.0264e-05,0.15132,0.59975,1.0442e-08,2.0517e-05
1.6641,0.37494,0.37496,0.37553,1.03e-05,0.14918,0.60189,1.0456e-08,2.059e-05
1.6649,0.37494,0.37496,0.37553,1.0337e-05,0.14704,0.60402,1.0475e-08,2.0663e-05
1.6657,0.37494,0.37496,0.37553,1.0373e-05,0.14491,0.60614,1.0497e-08,2.0736e-05
1.6665,0.37494,0.37496,0.37553,1.0409e-05,0.1428,0.60825,1.0524e-08,2.0808e-05
1.6673,0.37494,0.37496,0.37552,1.0445e-05,0.1407,0.61035,1.0554e-08,2.0879e-05
1.6681,0.37494,0.37496,0.37552,1.0481e-05,0.13861,0.61243,1.0589e-08,2.095e-05
1.669,0.37494,0.37496,0.37552,1.0516e-05,0.13653,0.6145,1.0628e-08,2.1021e-05
1.6698,0.37494,0.37496,0.37551,1.0551e-05,0.13447,0.61656,1.0671e-08,2.1092e-05
1.6706,0.37494,0.37496,0.37551,1.0586e-05,0.13241,0.61861,1.0719e-08,2.1161e-05
1.6714,0.37494,0.37496,0.37551,1.0621e-05,0.13037,0.62064,1.0771e-08,2.1231e-05
1.6722,0.37494,0.37496,0.3755,1.0655e-05,0.12835,0.62266,1.0827e-08,2.13e-05
1.673,0.37494,0.37496,0.3755,1.069e-05,0.12633,0.62467,1.0887e-08,2.1369e-05
1.6738,0.37494,0.37496,0.3755,1.0724e-05,0.12433,0.62667,1.0951e-08,2.1437e-05
1.6746,0.37494,0.37496,0.3755,1.0758e-05,0.12234,0.62865,1.1019e-08,2.1505e-05
1.6754,0.37494,0.37496,0.37549,1.0791e-05,0.12036,0.63062,1.1092e-08,2.1572e-05
1.6762,0.37494,0.37496,0.37549,1.0825e-05,0.1184,0.63258,1.1168e-08,2.1639e-05
1.677,0.37494,0.37496,0.37549,1.0858e-05,0.11645,0.63452,1.1248e-08,2.1705e-05
1.6778,0.37494,0.37496,0.37548,1.0891e-05,0.11451,0.63646,1.1332e-08,2.1771e-05
1.6786,0.37494,0.37496,0.37548,1.0924e-05,0.11258,0.63837,1.1419e-08,2.1836e-05
1.6794,0.37494,0.37496,0.37548,1.0956e-05,0.11067,0.64028,1.151e-08,2.1901e-05
1.6802,0.37494,0.37496,0.37547,1.0989e-05,0.10878,0.64217,1.1604e-08,2.1966e-05
1.681,0.37494,0.37496,0.37547,1.1021e-05,0.10689,0.64404,1.1701e-08,2.203e-05
1.6818,0.37494,0.37496,0.37546,1.1053e-05,0.10502,0.64591,1.1802e-08,2.2093e-05
1.6826,0.37494,0.37496,0.37546,1.1084e-05,0.10317,0.64775,1.1905e-08,2.2157e-05
1.6835,0.37494,0.37496,0.37546,1.1116e-05,0.10133,0.64959,1.201e-08,2.2219e-05
1.6843,0.37494,0.37496,0.37545,1.1147e-05,0.099498,0.65141,1.2118e-08,2.2281e-05
1.6851,0.37494,0.37496,0.37545,1.1178e-05,0.097684,0.65322,1.2229e-08,2.2343e-05
1.6859,0.37494,0.37496,0.37545,1.1208e-05,0.095885,0.65501,1.2341e-08,2.2404e-05
1.6867,0.37494,0.37496,0.37544,1.1239e-05,0.094099,0.65679,1.2455e-08,2.2465e-05
1.6875,0.37494,0.37496,0.37544,1.1269e-05,0.092328,0.65855,1.2571e-08,2.2525e-05
1.6883,0.37494,0.37496,0.37544,1.1299e-05,0.090572,0.6603,1.2688e-08,2.2585e-05
1.6891,0.37494,0.37496,0.37543,1.1328e-05,0.08883,0.66204,1.2806e-08,2.2644e-05
1.6899,0.37494,0.37496,0.37543,1.1358e-05,0.087103,0.66376,1.2925e-08,2.2703e-05
1.6907,0.37494,0.37496,0.37543,1.1387e-05,0.085391,0.66546,1.3045e-08,2.2761e-05
1.6915,0.37494,0.37496,0.37542,1.1416e-05,0.083693,0.66715,1.3165e-08,2.2818e-05
1.6923,0.37494,0.37496,0.37542,1.1444e-05,0.08201,0.66883,1.3285e-08,2.2876e-05
1.6931,0.37494,0.37496,0.37541,1.1473e-05,0.080343,0.67049,1.3405e-08,2.2932e-05
1.6939,0.37494,0.37496,0.37541,1.1501e-05,0.07869,0.67213,1.3525e-08,2.2988e-05
1.6947,0.37494,0.37496,0.37541,1.1529e-05,0.077052,0.67376,1.3645e-08,2.3044e-05
1.6955,0.37494,0.37496,0.3754,1.1556e-05,0.07543,0.67537,1.3763e-08,2.3099e-05
1.6963,0.37494,0.37496,0.3754,1.1584e-05,0.073824,0.67697,1.3881e-08,2.3154e-05
1.6971,0.37494,0.37496,0.37539,1.1611e-05,0.072232,0.67856,1.3997e-08,2.3208e-05
1.698,0.37494,0.37496,0.37539,1.1638e-05,0.070656,0.68013,1.4112e-08,2.3261e-05
1.6988,0.37494,0.37496,0.37539,1.1664e-05,0.069096,0.68168,1.4225e-08,2.3314e-05
1.6996,0.37494,0.37496,0.37538,1.169e-05,0.067551,0.68321,1.4336e-08,2.3367e-05
1.7004,0.37494,0.37496,0.37538,1.1716e-05,0.066023,0.68474,1.4444e-08,2.3418e-05
1.7012,0.37494,0.37496,0.37538,1.1742e-05,0.06451,0.68624,1.4551e-08,2.347e-05
1.702,0.37494,0.37496,0.37537,1.1768e-05,0.063012,0.68773,1.4655e-08,2.3521e-05
1.7028,0.37494,0.37496,0.37537,1.1793e-05,0.061531,0.6892,1.4756e-08,2.3571e-05
1.7036,0.37494,0.37496,0.37536,1.1818e-05,0.060066,0.69066,1.4854e-08,2.3621e-05
1.7044,0.37494,0.37496,0.37536,1.1842e-05,0.058617,0.6921,1.4948e-08,2.367e-05
1.7052,0.37494,0.37496,0.37536,1.1867e-05,0.057184,0.69353,1.504e-08,2.3719e-05
1.706,0.37494,0.37496,0.37535,1.1891e-05,0.055768,0.69493,1.5128e-08,2.3767e-05
1.7068,0.37494,0.37496,0.37535,1.1915e-05,0.054368,0.69633,1.5212e-08,2.3814e-05
1.7076,0.37494,0.37496,0.37534,1.1938e-05,0.052984,0.6977,1.5292e-08,2.3861e-05
1.7084,0.37494,0.37496,0.37534,1.1961e-05,0.051617,0.69906,1.5369e-08,2.3907e-05
1.7092,0.37494,0.37496,0.37533,1.1984e-05,0.050266,0.7004,1.5441e-08,2.3953e-05
1.71,0.37494,0.37496,0.37533,1.2007e-05,0.048932,0.70173,1.551e-08,2.3999e-05
1.7108,0.37494,0.37496,0.37533,1.2029e-05,0.047615,0.70304,1.5574e-08,2.4043e-05
1.7116,0.37494,0.37496,0.37532,1.2052e-05,0.046315,0.70433,1.5633e-08,2.4087e-05
1.7125,0.37494,0.37496,0.37532,1.2073e-05,0.045031,0.7056,1.5689e-08,2.4131e-05
1.7133,0.37494,0.37496,0.37531,1.2095e-05,0.043764,0.70686,1.5739e-08,2.4174e-05
1.7141,0.37494,0.37496,0.37531,1.2116e-05,0.042514,0.7081,1.5786e-08,2.4216e-05
1.7149,0.37494,0.37496,0.3753,1.2137e-05,0.041282,0.70933,1.5827e-08,2.4258e-05
1.7157,0.37494,0.37496,0.3753,1.2158e-05,0.040066,0.71054,1.5865e-08,2.43e-05
1.7165,0.37494,0.37496,0.3753,1.2178e-05,0.038867,0.71173,1.5897e-08,2.434e-05
1.7173,0.37494,0.37496,0.37529,1.2198e-05,0.037686,0.7129,1.5926e-08,2.438e-05
1.7181,0.37494,0.37496,0.37529,1.2218e-05,0.036522,0.71405,1.5949e-08,2.442e-05
1.7189,0.37494,0.37496,0.37528,1.2237e-05,0.035375,0.71519,1.5969e-08,2.4459e-05
1.7197,0.37494,0.37496,0.37528,1.2257e-05,0.034246,0.71631,1.5984e-08,2.4497e-05
1.7205,0.37494,0.37496,0.37527,1.2275e-05,0.033134,0.71742,1.5994e-08,2.4535e-05
1.7213,0.37494,0.37496,0.37527,1.2294e-05,0.03204,0.7185,1.6001e-08,2.4572e-05
1.7221,0.37494,0.37496,0.37527,1.2312e-05,0.030963,0.71957,1.6003e-08,2.4609e-05
1.7229,0.37494,0.37496,0.37526,1.233e-05,0.029904,0.72062,1.6001e-08,2.4644e-05
1.7237,0.37494,0.37496,0.37526,1.2348e-05,0.028863,0.72165,1.5996e-08,2.468e-05
1.7245,0.37494,0.37496,0.37525,1.2365e-05,0.027839,0.72267,1.5986e-08,2.4715e-05
1.7253,0.37494,0.37496,0.37525,1.2382e-05,0.026833,0.72366,1.5974e-08,2.4749e-05
1.7261,0.37494,0.37496,0.37524,1.2399e-05,0.025845,0.72464,1.5958e-08,2.4782e-05
1.7269,0.37494,0.37496,0.37524,1.2416e-05,0.024875,0.7256,1.5938e-08,2.4815e-05
1.7278,0.37494,0.37496,0.37523,1.2432e-05,0.023922,0.72655,1.5916e-08,2.4847e-05
1.7286,0.37494,0.37496,0.37523,1.2448e-05,0.022988,0.72747,1.5891e-08,2.4879e-05
1.7294,0.37494,0.37496,0.37523,1.2463e-05,0.022072,0.72838,1.5863e-08,2.491e-05
1.7302,0.37494,0.37496,0.37522,1.2478e-05,0.021174,0.72927,1.5833e-08,2.4941e-05
1.731,0.37494,0.37496,0.37522,1.2493e-05,0.020294,0.73014,1.5801e-08,2.4971e-05
1.7318,0.37494,0.37496,0.37521,1.2508e-05,0.019432,0.73099,1.5767e-08,2.5e-05
1.7326,0.37494,0.37496,0.37521,1.2522e-05,0.018588,0.73183,1.5732e-08,2.5028e-05
1.7334,0.37494,0.37496,0.3752,1.2536e-05,0.017763,0.73264,1.5695e-08,2.5056e-05
1.7342,0.37494,0.37496,0.3752,1.255e-05,0.016956,0.73344,1.5657e-08,2.5084e-05
1.735,0.37494,0.37496,0.37519,1.2563e-05,0.016167,0.73422,1.5618e-08,2.511e-05
1.7358,0.37494,0.37496,0.37519,1.2576e-05,0.015396,0.73498,1.5579e-08,2.5137e-05
1.7366,0.37494,0.37496,0.37518,1.2589e-05,0.014645,0.73572,1.554e-08,2.5162e-05
1.7374,0.37494,0.37496,0.37518,1.2601e-05,0.013911,0.73645,1.55e-08,2.5187e-05
1.7382,0.37494,0.37496,0.37518,1.2613e-05,0.013196,0.73715,1.5461e-08,2.5211e-05
1.739,0.37494,0.37496,0.37517,1.2625e-05,0.0125,0.73784,1.5423e-08,2.5235e-05
1.7398,0.37494,0.37496,0.37517,1.2636e-05,0.011822,0.73851,1.5386e-08,2.5258e-05
1.7406,0.37494,0.37496,0.37516,1.2648e-05,0.011162,0.73916,1.535e-08,2.528e-05
1.7414,0.37494,0.37496,0.37516,1.2658e-05,0.010522,0.73979,1.5316e-08,2.5302e-05
1.7423,0.37494,0.37496,0.37515,1.2669e-05,0.0098997,0.7404,1.5284e-08,2.5323e-05
1.7431,0.37494,0.37496,0.37515,1.2679e-05,0.0092964,0.741,1.5254e-08,2.5343e-05
1.7439,0.37494,0.37496,0.37514,1.2689e-05,0.0087119,0.74157,1.5226e-08,2.5363e-05
1.7447,0.37494,0.37496,0.37514,1.2698e-05,0.0081461,0.74213,1.5201e-08,2.5382e-05
1.7455,0.37494,0.37496,0.37513,1.2708e-05,0.0075991,0.74267,1.518e-08,2.54e-05
1.7463,0.37494,0.37496,0.37513,1.2717e-05,0.0070709,0.74319,1.5161e-08,2.5418e-05
1.7471,0.37494,0.37496,0.37512,1.2725e-05,0.0065616,0.74369,1.5147e-08,2.5435e-05
1.7479,0.37494,0.37496,0.37512,1.2733e-05,0.0060711,0.74417,1.5136e-08,2.5452e-05
1.7487,0.37494,0.37496,0.37511,1.2741e-05,0.0055996,0.74463,1.513e-08,2.5467e-05
1.7495,0.37494,0.37496,0.37511,1.2749e-05,0.005147,0.74507,1.5128e-08,2.5483e-05
1.7503,0.37494,0.37496,0.3751,1.2756e-05,0.0047133,0.7455,1.5131e-08,2.5497e-05
1.7511,0.37494,0.37496,0.3751,1.2763e-05,0.0042986,0.7459,1.5139e-08,2.5511e-05
1.7519,0.37494,0.37496,0.3751,1.277e-05,0.0039028,0.74629,1.5152e-08,2.5524e-05
1.7527,0.37494,0.37496,0.37509,1.2776e-05,0.0035261,0.74666,1.5171e-08,2.5537e-05
1.7535,0.37494,0.37496,0.37509,1.2782e-05,0.0031684,0.747,1.5195e-08,2.5549e-05
1.7543,0.37494,0.37496,0.37508,1.2788e-05,0.0028298,0.74733,1.5225e-08,2.556e-05
1.7551,0.37494,0.37496,0.37508,1.2793e-05,0.0025102,0.74764,1.5262e-08,2.5571e-05
1.7559,0.37494,0.37496,0.37507,1.2798e-05,0.0022097,0.74793,1.5304e-08,2.5581e-05
1.7568,0.37494,0.37496,0.37507,1.2803e-05,0.0019283,0.74821,1.5353e-08,2.559e-05
1.7576,0.37494,0.37496,0.37506,1.2807e-05,0.0016661,0.74846,1.5409e-08,2.5599e-05
1.7584,0.37494,0.37496,0.37506,1.2811e-05,0.0014229,0.74869,1.5471e-08,2.5607e-05
1.7592,0.37494,0.37496,0.37505,1.2815e-05,0.0011989,0.74891,1.554e-08,2.5614e-05
1.76,0.37494,0.37496,0.37505,1.2818e-05,0.00099401,0.7491,1.5616e-08,2.5621e-05
1.7608,0.37494,0.37496,0.37504,1.2821e-05,0.0008083,0.74928,1.5699e-08,2.5626e-05
1.7616,0.37494,0.37496,0.37504,1.2824e-05,0.00064176,0.74943,1.5789e-08,2.5632e-05
1.7624,0.37494,0.37496,0.37503,1.2826e-05,0.00049439,0.74957,1.5886e-08,2.5636e-05
1.7632,0.37494,0.37496,0.37503,1.2828e-05,0.00036621,0.74969,1.599e-08,2.564e-05
1.764,0.37494,0.37496,0.37502,1.283e-05,0.00025722,0.74979,1.6101e-08,2.5644e-05
1.7648,0.37494,0.37496,0.37502,1.2831e-05,0.00016742,0.74987,1.622e-08,2.5646e-05
1.7656,0.37494,0.37496,0.37501,1.2832e-05,9.6831e-05,0.74993,1.6345e-08,2.5648e-05
1.7664,0.37494,0.37496,0.37501,1.2833e-05,4.5444e-05,0.74997,1.6478e-08,2.565e-05
1.7672,0.37494,0.37496,0.375,1.2834e-05,1.3265e-05,0.75,1.6618e-08,2.565e-05
1.768,0.37494,0.37496,0.375,1.2834e-05,2.9471e-07,0.75,1.6764e-08,2.565e-05
1.7688,0.37494,0.37496,0.37499,1.2833e-05,6.5348e-06,0.74998,1.6918e-08,2.565e-05
1.7696,0.37494,0.37496,0.37499,1.2833e-05,3.1985e-05,0.74995,1.7078e-08,2.5648e-05
1.7704,0.37494,0.37496,0.37499,1.2832e-05,7.6643e-05,0.74989,1.7245e-08,2.5647e-05
1.7713,0.37494,0.37496,0.37498,1.2831e-05,0.00014051,0.74982,1.7418e-08,2.5644e-05
1.7721,0.37494,0.37496,0.37498,1.2829e-05,0.00022357,0.74973,1.7598e-08,2.5641e-05
1.7729,0.37494,0.37496,0.37497,1.2827e-05,0.00032584,0.74962,1.7784e-08,2.5637e-05
1.7737,0.37494,0.37496,0.37497,1.2825e-05,0.0004473,0.74948,1.7975e-08,2.5632e-05
1.7745,0.37494,0.37496,0.37496,1.2822e-05,0.00058795,0.74933,1.8173e-08,2.5627e-05
1.7753,0.37494,0.37496,0.37496,1.282e-05,0.00074777,0.74917,1.8376e-08,2.5621e-05
1.7761,0.37494,0.37496,0.37495,1.2816e-05,0.00092677,0.74898,1.8584e-08,2.5614e-05
1.7769,0.37494,0.37496,0.37495,1.2813e-05,0.0011249,0.74877,1.8796e-08,2.5607e-05
1.7777,0.37494,0.37496,0.37494,1.2809e-05,0.0013422,0.74854,1.9014e-08,2.5599e-05
1.7785,0.37494,0.37496,0.37494,1.2805e-05,0.0015787,0.7483,1.9236e-08,2.559e-05
1.7793,0.37494,0.37496,0.37493,1.28e-05,0.0018343,0.74803,1.9462e-08,2.5581e-05
1.7801,0.37494,0.37496,0.37493,1.2795e-05,0.002109,0.74775,1.9692e-08,2.5571e-05
1.7809,0.37494,0.37496,0.37492,1.279e-05,0.0024028,0.74744,1.9925e-08,2.5561e-05
1.7817,0.37494,0.37496,0.37492,1.2785e-05,0.0027157,0.74712,2.0161e-08,2.5549e-05
1.7825,0.37494,0.37496,0.37491,1.2779e-05,0.0030476,0.74678,2.04e-08,2.5537e-05
1.7833,0.37494,0.37496,0.37491,1.2773e-05,0.0033986,0.74642,2.0641e-08,2.5525e-05
1.7841,0.37494,0.37496,0.3749,1.2766e-05,0.0037687,0.74604,2.0884e-08,2.5512e-05
1.7849,0.37494,0.37496,0.3749,1.276e-05,0.0041578,0.74564,2.1128e-08,2.5498e-05
1.7857,0.37494,0.37496,0.37489,1.2752e-05,0.0045658,0.74522,2.1374e-08,2.5483e-05
1.7866,0.37494,0.37496,0.37489,1.2745e-05,0.0049929,0.74479,2.1621e-08,2.5468e-05
1.7874,0.37494,0.37496,0.37488,1.2737e-05,0.0054389,0.74433,2.1867e-08,2.5453e-05
1.7882,0.37494,0.37496,0.37488,1.2729e-05,0.0059038,0.74386,2.2114e-08,2.5436e-05
1.789,0.37494,0.37496,0.37488,1.2721e-05,0.0063876,0.74336,2.236e-08,2.5419e-05
1.7898,0.37494,0.37496,0.37487,1.2712e-05,0.0068903,0.74285,2.2606e-08,2.5401e-05
1.7906,0.37494,0.37496,0.37487,1.2703e-05,0.0074119,0.74232,2.285e-08,2.5383e-05
1.7914,0.37494,0.37496,0.37486,1.2694e-05,0.0079523,0.74177,2.3092e-08,2.5364e-05
1.7922,0.37494,0.37496,0.37486,1.2684e-05,0.0085115,0.7412,2.3332e-08,2.5344e-05
1.793,0.37494,0.37496,0.37485,1.2674e-05,0.0090895,0.74061,2.3569e-08,2.5324e-05
1.7938,0.37494,0.37496,0.37485,1.2663e-05,0.0096862,0.74001,2.3803e-08,2.5303e-05
1.7946,0.37494,0.37496,0.37484,1.2653e-05,0.010302,0.73938,2.4034e-08,2.5282e-05
1.7954,0.37494,0.37496,0.37484,1.2642e-05,0.010936,0.73874,2.4261e-08,2.5259e-05
1.7962,0.37494,0.37496,0.37483,1.2631e-05,0.011589,0.73808,2.4484e-08,2.5237e-05
1.797,0.37494,0.37496,0.37483,1.2619e-05,0.01226,0.7374,2.4701e-08,2.5213e-05
1.7978,0.37494,0.37496,0.37482,1.2607e-05,0.01295,0.7367,2.4914e-08,2.5189e-05
1.7986,0.37494,0.37496,0.37482,1.2595e-05,0.013658,0.73598,2.5121e-08,2.5164e-05
1.7994,0.37494,0.37496,0.37481,1.2582e-05,0.014385,0.73524,2.5323e-08,2.5139e-05
1.8002,0.37494,0.37496,0.37481,1.2569e-05,0.015131,0.73449,2.5518e-08,2.5113e-05
1.8011,0.37494,0.37496,0.37481,1.2556e-05,0.015895,0.73372,2.5706e-08,2.5086e-05
1.8019,0.37494,0.37496,0.3748,1.2543e-05,0.016677,0.73292,2.5887e-08,2.5059e-05
1.8027,0.37494,0.37496,0.3748,1.2529e-05,0.017478,0.73211,2.6061e-08,2.5031e-05
1.8035,0.37494,0.37496,0.37479,1.2515e-05,0.018297,0.73129,2.6227e-08,2.5003e-05
1.8043,0.37494,0.37496,0.37479,1.25e-05,0.019134,0.73044,2.6386e-08,2.4974e-05
1.8051,0.37494,0.37496,0.37478,1.2485e-05,0.01999,0.72958,2.6535e-08,2.4944e-05
1.8059,0.37494,0.37496,0.37478,1.247e-05,0.020863,0.72869,2.6677e-08,2.4914e-05
1.8067,0.37494,0.37496,0.37477,1.2455e-05,0.021755,0.72779,2.6809e-08,2.4883e-05
1.8075,0.37494,0.37496,0.37477,1.2439e-05,0.022665,0.72687,2.6932e-08,2.4852e-05
1.8083,0.37494,0.37496,0.37476,1.2423e-05,0.023593,0.72594,2.7046e-08,2.4819e-05
1.8091,0.37494,0.37496,0.37476,1.2407e-05,0.024539,0.72498,2.7151e-08,2.4787e-05
1.8099,0.37494,0.37496,0.37476,1.239e-05,0.025503,0.72401,2.7245e-08,2.4753e-05
1.8107,0.37494,0.37496,0.37475,1.2373e-05,0.026485,0.72302,2.733e-08,2.472e-05
1.8115,0.37494,0.37496,0.37475,1.2356e-05,0.027485,0.72201,2.7404e-08,2.4685e-05
1.8123,0.37494,0.37496,0.37474,1.2339e-05,0.028502,0.72098,2.7468e-08,2.465e-05
1.8131,0.37494,0.37496,0.37474,1.2321e-05,0.029537,0.71994,2.7522e-08,2.4614e-05
1.8139,0.37494,0.37496,0.37473,1.2303e-05,0.03059,0.71888,2.7565e-08,2.4578e-05
1.8147,0.37494,0.37496,0.37473,1.2284e-05,0.031661,0.7178,2.7598e-08,2.4541e-05
1.8156,0.37494,0.37496,0.37472,1.2266e-05,0.032749,0.7167,2.762e-08,2.4504e-05
1.8164,0.37494,0.37496,0.37472,1.2247e-05,0.033855,0.71559,2.7631e-08,2.4465e-05
1.8172,0.37494,0.37496,0.37472,1.2227e-05,0.034978,0.71445,2.7631e-08,2.4427e-05
1.818,0.37494,0.37496,0.37471,1.2208e-05,0.036118,0.7133,2.7621e-08,2.4388e-05
1.8188,0.37494,0.37496,0.37471,1.2188e-05,0.037276,0.71214,2.7601e-08,2.4348e-05
1.8196,0.37494,0.37496,0.3747,1.2167e-05,0.038452,0.71095,2.7569e-08,2.4307e-05
1.8204,0.37494,0.37496,0.3747,1.2147e-05,0.039644,0.70975,2.7527e-08,2.4266e-05
1.8212,0.37494,0.37496,0.37469,1.2126e-05,0.040854,0.70853,2.7475e-08,2.4225e-05
1.822,0.37494,0.37496,0.37469,1.2105e-05,0.042081,0.7073,2.7412e-08,2.4183e-05
1.8228,0.37494,0.37496,0.37469,1.2084e-05,0.043324,0.70605,2.7339e-08,2.414e-05
1.8236,0.37494,0.37496,0.37468,1.2062e-05,0.044585,0.70478,2.7257e-08,2.4097e-05
1.8244,0.37494,0.37496,0.37468,1.204e-05,0.045863,0.70349,2.7164e-08,2.4053e-05
1.8252,0.37494,0.37496,0.37467,1.2018e-05,0.047158,0.70219,2.7062e-08,2.4008e-05
1.826,0.37494,0.37496,0.37467,1.1995e-05,0.048469,0.70087,2.695e-08,2.3963e-05
1.8268,0.37494,0.37496,0.37466,1.1972e-05,0.049797,0.69953,2.6829e-08,2.3918e-05
1.8276,0.37494,0.37496,0.37466,1.1949e-05,0.051142,0.69818,2.67e-08,2.3872e-05
1.8284,0.37494,0.37496,0.37466,1.1926e-05,0.052503,0.69681,2.6561e-08,2.3825e-05
1.8292,0.37494,0.37496,0.37465,1.1902e-05,0.053881,0.69542,2.6415e-08,2.3778e-05
1.8301,0.37494,0.37496,0.37465,1.1878e-05,0.055276,0.69402,2.626e-08,2.373e-05
1.8309,0.37494,0.37496,0.37464,1.1854e-05,0.056686,0.6926,2.6098e-08,2.3682e-05
1.8317,0.37494,0.37496,0.37464,1.1829e-05,0.058113,0.69117,2.5929e-08,2.3633e-05
1.8325,0.37494,0.37496,0.37464,1.1805e-05,0.059557,0.68972,2.5753e-08,2.3584e-05
1.8333,0.37494,0.37496,0.37463,1.178e-05,0.061016,0.68825,2.557e-08,2.3534e-05
1.8341,0.37494,0.37496,0.37463,1.1754e-05,0.062492,0.68676,2.5381e-08,2.3483e-05
1.8349,0.37494,0.37496,0.37462,1.1729e-05,0.063983,0.68527,2.5187e-08,2.3432e-05
1.8357,0.37494,0.37496,0.37462,1.1703e-05,0.065491,0.68375,2.4987e-08,2.3381e-05
1.8365,0.37494,0.37496,0.37462,1.1677e-05,0.067014,0.68222,2.4782e-08,2.3328e-05
1.8373,0.37494,0.37496,0.37461,1.165e-05,0.068553,0.68067,2.4574e-08,2.3276e-05
1.8381,0.37494,0.37496,0.37461,1.1623e-05,0.070108,0.67911,2.4361e-08,2.3223e-05
1.8389,0.37494,0.37496,0.3746,1.1597e-05,0.071678,0.67753,2.4145e-08,2.3169e-05
1.8397,0.37494,0.37496,0.3746,1.1569e-05,0.073264,0.67594,2.3926e-08,2.3115e-05
1.8405,0.37494,0.37496,0.3746,1.1542e-05,0.074866,0.67433,2.3704e-08,2.306e-05
1.8413,0.37494,0.37496,0.37459,1.1514e-05,0.076482,0.6727,2.3481e-08,2.3005e-05
1.8421,0.37494,0.37496,0.37459,1.1486e-05,0.078115,0.67106,2.3256e-08,2.2949e-05
1.8429,0.37494,0.37496,0.37459,1.1458e-05,0.079762,0.66941,2.3031e-08,2.2892e-05
1.8437,0.37494,0.37496,0.37458,1.1429e-05,0.081424,0.66774,2.2805e-08,2.2836e-05
1.8445,0.37494,0.37496,0.37458,1.14e-05,0.083102,0.66605,2.2579e-08,2.2778e-05
1.8454,0.37494,0.37496,0.37457,1.1371e-05,0.084794,0.66435,2.2354e-08,2.272e-05
1.8462,0.37494,0.37496,0.37457,1.1342e-05,0.086501,0.66264,2.2129e-08,2.2662e-05
1.847,0.37494,0.37496,0.37457,1.1313e-05,0.088223,0.66091,2.1907e-08,2.2603e-05
1.8478,0.37494,0.37496,0.37456,1.1283e-05,0.08996,0.65917,2.1687e-08,2.2544e-05
1.8486,0.37494,0.37496,0.37456,1.1253e-05,0.091711,0.65741,2.1469e-08,2.2484e-05
1.8494,0.37494,0.37496,0.37456,1.1222e-05,0.093477,0.65563,2.1254e-08,2.2424e-05
1.8502,0.37494,0.37496,0.37455,1.1192e-05,0.095258,0.65385,2.1043e-08,2.2363e-05
1.851,0.37494,0.37496,0.37455,1.1161e-05,0.097052,0.65205,2.0837e-08,2.2301e-05
1.8518,0.37494,0.37496,0.37455,1.113e-05,0.098861,0.65023,2.0634e-08,2.2239e-05
1.8526,0.37494,0.37496,0.37454,1.1099e-05,0.10068,0.6484,2.0437e-08,2.2177e-05
1.8534,0.37494,0.37496,0.37454,1.1067e-05,0.10252,0.64656,2.0246e-08,2.2114e-05
1.8542,0.37494,0.37496,0.37453,1.1036e-05,0.10437,0.6447,2.006e-08,2.2051e-05
1.855,0.37494,0.37496,0.37453,1.1004e-05,0.10624,0.64283,1.9881e-08,2.1987e-05
1.8558,0.37494,0.37496,0.37453,1.0971e-05,0.10812,0.64094,1.9709e-08,2.1923e-05
1.8566,0.37494,0.37496,0.37452,1.0939e-05,0.11001,0.63904,1.9543e-08,2.1858e-05
1.8574,0.37494,0.37496,0.37452,1.0906e-05,0.11191,0.63713,1.9386e-08,2.1793e-05
1.8582,0.37494,0.37496,0.37452,1.0873e-05,0.11383,0.6352,1.9236e-08,2.1727e-05
1.859,0.37494,0.37496,0.37451,1.084e-05,0.11577,0.63326,1.9095e-08,2.1661e-05
1.8599,0.37494,0.37496,0.37451,1.0807e-05,0.11771,0.63131,1.8963e-08,2.1595e-05
1.8607,0.37494,0.37496,0.37451,1.0773e-05,0.11967,0.62934,1.884e-08,2.1528e-05
1.8615,0.37494,0.37496,0.3745,1.0739e-05,0.12164,0.62737,1.8726e-08,2.146e-05
1.8623,0.37494,0.37496,0.3745,1.0705e-05,0.12363,0.62537,1.8621e-08,2.1392e-05
1.8631,0.37494,0.37496,0.3745,1.0671e-05,0.12563,0.62337,1.8527e-08,2.1324e-05
1.8639,0.37494,0.37496,0.37449,1.0637e-05,0.12764,0.62135,1.8443e-08,2.1255e-05
1.8647,0.37494,0.37496,0.37449,1.0602e-05,0.12966,0.61932,1.8369e-08,2.1186e-05
1.8655,0.37494,0.37496,0.37449,1.0567e-05,0.1317,0.61728,1.8305e-08,2.1116e-05
1.8663,0.37494,0.37496,0.37449,1.0532e-05,0.13375,0.61523,1.8253e-08,2.1046e-05
1.8671,0.37494,0.37496,0.37448,1.0497e-05,0.13581,0.61316,1.8211e-08,2.0975e-05
1.8679,0.37494,0.37496,0.37448,1.0461e-05,0.13788,0.61108,1.818e-08,2.0904e-05
1.8687,0.37494,0.37496,0.37448,1.0425e-05,0.13997,0.60899,1.8161e-08,2.0833e-05
1.8695,0.37494,0.37496,0.37447,1.0389e-05,0.14206,0.60688,1.8153e-08,2.0761e-05
1.8703,0.37494,0.37496,0.37447,1.0353e-05,0.14417,0.60477,1.8156e-08,2.0688e-05
1.8711,0.37494,0.37496,0.37447,1.0317e-05,0.14629,0.60264,1.817e-08,2.0616e-05
1.8719,0.37494,0.37496,0.37446,1.028e-05,0.14843,0.6005,1.8196e-08,2.0543e-05
1.8727,0.37494,0.37496,0.37446,1.0244e-05,0.15057,0.59835,1.8233e-08,2.0469e-05
1.8735,0.37494,0.37496,0.37446,1.0207e-05,0.15273,0.59619,1.8281e-08,2.0395e-05
1.8744,0.37494,0.37496,0.37446,1.017e-05,0.15489,0.59402,1.8341e-08,2.0321e-05
1.8752,0.37494,0.37496,0.37445,1.0132e-05,0.15707,0.59183,1.8412e-08,2.0246e-05
1.876,0.37494,0.37496,0.37445,1.0095e-05,0.15926,0.58964,1.8494e-08,2.0171e-05
1.8768,0.37494,0.37496,0.37445,1.0057e-05,0.16146,0.58743,1.8587e-08,2.0096e-05
1.8776,0.37494,0.37496,0.37445,1.0019e-05,0.16368,0.58521,1.8691e-08,2.002e-05
1.8784,0.37494,0.37496,0.37444,9.9811e-06,0.1659,0.58299,1.8805e-08,1.9943e-05
1.8792,0.37494,0.37496,0.37444,9.9428e-06,0.16813,0.58075,1.893e-08,1.9867e-05
1.88,0.37494,0.37496,0.37444,9.9044e-06,0.17038,0.5785,1.9066e-08,1.979e-05
1.8808,0.37494,0.37496,0.37443,9.8658e-06,0.17263,0.57624,1.9211e-08,1.9712e-05
1.8816,0.37494,0.37496,0.37443,9.827e-06,0.17489,0.57397,1.9366e-08,1.9635e-05
1.8824,0.37494,0.37496,0.37443,9.7881e-06,0.17717,0.57169,1.953e-08,1.9557e-05
1.8832,0.37494,0.37496,0.37443,9.7489e-06,0.17945,0.5694,1.9703e-08,1.9478e-05
1.884,0.37494,0.37496,0.37442,9.7096e-06,0.18175,0.5671,1.9886e-08,1.9399e-05
1.8848,0.37494,0.37496,0.37442,9.6702e-06,0.18405,0.56479,2.0077e-08,1.932e-05
1.8856,0.37494,0.37496,0.37442,9.6305e-06,0.18637,0.56247,2.0276e-08,1.9241e-05
1.8864,0.37494,0.37496,0.37442,9.5907e-06,0.18869,0.56014,2.0482e-08,1.9161e-05
1.8872,0.37494,0.37496,0.37441,9.5507e-06,0.19103,0.5578,2.0697e-08,1.9081e-05
1.888,0.37494,0.37496,0.37441,9.5106e-06,0.19337,0.55545,2.0918e-08,1.9e-05
1.8889,0.37494,0.37496,0.37441,9.4703e-06,0.19572,0.5531,2.1146e-08,1.892e-05
1.8897,0.37494,0.37496,0.37441,9.4299e-06,0.19809,0.55073,2.138e-08,1.8838e-05
1.8905,0.37494,0.37496,0.37441,9.3893e-06,0.20046,0.54835,2.1619e-08,1.8757e-05
1.8913,0.37494,0.37496,0.3744,9.3486e-06,0.20284,0.54597,2.1864e-08,1.8675e-05
1.8921,0.37494,0.37496,0.3744,9.3077e-06,0.20523,0.54358,2.2114e-08,1.8593e-05
1.8929,0.37494,0.37496,0.3744,9.2666e-06,0.20762,0.54117,2.2368e-08,1.8511e-05
1.8937,0.37494,0.37496,0.3744,9.2255e-06,0.21003,0.53876,2.2626e-08,1.8428e-05
1.8945,0.37494,0.37496,0.37439,9.1841e-06,0.21244,0.53635,2.2887e-08,1.8345e-05
1.8953,0.37494,0.37496,0.37439,9.1427e-06,0.21487,0.53392,2.3151e-08,1.8262e-05
1.8961,0.37494,0.37496,0.37439,9.101e-06,0.2173,0.53148,2.3417e-08,1.8179e-05
1.8969,0.37494,0.37496,0.37439,9.0593e-06,0.21974,0.52904,2.3685e-08,1.8095e-05
1.8977,0.37494,0.37496,0.37439,9.0174e-06,0.22218,0.52659,2.3955e-08,1.8011e-05
1.8985,0.37494,0.37496,0.37438,8.9754e-06,0.22464,0.52413,2.4225e-08,1.7927e-05
1.8993,0.37494,0.37496,0.37438,8.9333e-06,0.2271,0.52166,2.4496e-08,1.7842e-05
1.9001,0.37494,0.37496,0.37438,8.891e-06,0.22957,0.51919,2.4767e-08,1.7757e-05
1.9009,0.37494,0.37496,0.37438,8.8486e-06,0.23205,0.51671,2.5036e-08,1.7672e-05
1.9017,0.37494,0.37496,0.37438,8.8061e-06,0.23453,0.51422,2.5305e-08,1.7587e-05
1.9025,0.37494,0.37496,0.37438,8.7634e-06,0.23703,0.51172,2.5572e-08,1.7501e-05
1.9033,0.37494,0.37496,0.37437,8.7207e-06,0.23953,0.50922,2.5837e-08,1.7415e-05
1.9042,0.37494,0.37496,0.37437,8.6778e-06,0.24203,0.50671,2.6099e-08,1.7329e-05
1.905,0.37494,0.37496,0.37437,8.6348e-06,0.24455,0.5042,2.6357e-08,1.7243e-05
1.9058,0.37494,0.37496,0.37437,8.5917e-06,0.24707,0.50167,2.6613e-08,1.7157e-05
1.9066,0.37494,0.37496,0.37437,8.5485e-06,0.24959,0.49914,2.6864e-08,1.707e-05
1.9074,0.37494,0.37496,0.37437,8.5051e-06,0.25212,0.49661,2.711e-08,1.6983e-05
1.9082,0.37494,0.37496,0.37436,8.4617e-06,0.25466,0.49407,2.7351e-08,1.6896e-05
1.909,0.37494,0.37496,0.37436,8.4181e-06,0.25721,0.49152,2.7587e-08,1.6809e-05
1.9098,0.37494,0.37496,0.37436,8.3745e-06,0.25976,0.48896,2.7817e-08,1.6721e-05
1.9106,0.37494,0.37496,0.37436,8.3308e-06,0.26232,0.4864,2.8041e-08,1.6633e-05
1.9114,0.37494,0.37496,0.37436,8.2869e-06,0.26488,0.48384,2.8258e-08,1.6546e-05
1.9122,0.37494,0.37496,0.37436,8.243e-06,0.26745,0.48127,2.8468e-08,1.6458e-05
1.913,0.37494,0.37496,0.37436,8.199e-06,0.27002,0.47869,2.867e-08,1.6369e-05
1.9138,0.37494,0.37496,0.37435,8.1548e-06,0.2726,0.47611,2.8865e-08,1.6281e-05
1.9146,0.37494,0.37496,0.37435,8.1106e-06,0.27519,0.47352,2.9051e-08,1.6192e-05
1.9154,0.37494,0.37496,0.37435,8.0663e-06,0.27777,0.47093,2.9229e-08,1.6103e-05
1.9162,0.37494,0.37496,0.37435,8.022e-06,0.28037,0.46833,2.9398e-08,1.6015e-05
1.917,0.37494,0.37496,0.37435,7.9775e-06,0.28297,0.46573,2.9558e-08,1.5925e-05
1.9178,0.37494,0.37496,0.37435,7.933e-06,0.28557,0.46312,2.9709e-08,1.5836e-05
1.9187,0.37494,0.37496,0.37435,7.8883e-06,0.28818,0.46051,2.985e-08,1.5747e-05
1.9195,0.37494,0.37496,0.37435,7.8437e-06,0.2908,0.4579,2.9981e-08,1.5657e-05
1.9203,0.37494,0.37496,0.37434,7.7989e-06,0.29341,0.45528,3.0103e-08,1.5568e-05
1.9211,0.37494,0.37496,0.37434,7.7541e-06,0.29603,0.45265,3.0214e-08,1.5478e-05
1.9219,0.37494,0.37496,0.37434,7.7092e-06,0.29866,0.45002,3.0315e-08,1.5388e-05
1.9227,0.37494,0.37496,0.37434,7.6642e-06,0.30129,0.44739,3.0406e-08,1.5298e-05
1.9235,0.37494,0.37496,0.37434,7.6192e-06,0.30392,0.44476,3.0486e-08,1.5208e-05
1.9243,0.37494,0.37496,0.37434,7.5741e-06,0.30656,0.44212,3.0555e-08,1.5118e-05
1.9251,0.37494,0.37496,0.37434,7.5289e-06,0.3092,0.43948,3.0614e-08,1.5027e-05
1.9259,0.37494,0.37496,0.37434,7.4837e-06,0.31185,0.43683,3.0662e-08,1.4937e-05
1.9267,0.37494,0.37496,0.37434,7.4384e-06,0.31449,0.43418,3.0699e-08,1.4846e-05
1.9275,0.37494,0.37496,0.37434,7.3931e-06,0.31714,0.43153,3.0725e-08,1.4756e-05
1.9283,0.37494,0.37496,0.37434,7.3478e-06,0.3198,0.42888,3.0741e-08,1.4665e-05
1.9291,0.37494,0.37496,0.37434,7.3023e-06,0.32245,0.42622,3.0745e-08,1.4574e-05
1.9299,0.37494,0.37496,0.37433,7.2569e-06,0.32511,0.42356,3.0739e-08,1.4483e-05
1.9307,0.37494,0.37496,0.37433,7.2114e-06,0.32777,0.4209,3.0723e-08,1.4392e-05
1.9315,0.37494,0.37496,0.37433,7.1658e-06,0.33044,0.41823,3.0696e-08,1.4301e-05
1.9323,0.37494,0.37496,0.37433,7.1203e-06,0.3331,0.41556,3.0658e-08,1.421e-05
1.9332,0.37494,0.37496,0.37433,7.0747e-06,0.33577,0.41289,3.0611e-08,1.4119e-05
1.934,0.37494,0.37496,0.37433,7.029e-06,0.33844,0.41022,3.0553e-08,1.4027e-05
1.9348,0.37494,0.37496,0.37433,6.9833e-06,0.34111,0.40755,3.0485e-08,1.3936e-05
1.9356,0.37494,0.37496,0.37433,6.9376e-06,0.34379,0.40488,3.0408e-08,1.3845e-05
1.9364,0.37494,0.37496,0.37433,6.8919e-06,0.34646,0.4022,3.0321e-08,1.3753e-05
1.9372,0.37494,0.37496,0.37433,6.8461e-06,0.34914,0.39952,3.0225e-08,1.3662e-05
1.938,0.37494,0.37496,0.37433,6.8004e-06,0.35182,0.39684,3.012e-08,1.3571e-05
1.9388,0.37494,0.37496,0.37433,6.7546e-06,0.3545,0.39416,3.0006e-08,1.3479e-05
1.9396,0.37494,0.37496,0.37433,6.7087e-06,0.35718,0.39148,2.9884e-08,1.3388e-05
1.9404,0.37494,0.37496,0.37433,6.6629e-06,0.35986,0.3888,2.9753e-08,1.3296e-05
1.9412,0.37494,0.37496,0.37433,6.6171e-06,0.36254,0.38612,2.9615e-08,1.3205e-05
1.942,0.37494,0.37496,0.37433,6.5712e-06,0.36522,0.38343,2.9469e-08,1.3113e-05
1.9428,0.37494,0.37496,0.37433,6.5254e-06,0.36791,0.38075,2.9316e-08,1.3021e-05
1.9436,0.37494,0.37496,0.37433,6.4795e-06,0.37059,0.37807,2.9156e-08,1.293e-05
1.9444,0.37494,0.37496,0.37433,6.4336e-06,0.37328,0.37538,2.8989e-08,1.2838e-05
1.9452,0.37494,0.37496,0.37433,6.3877e-06,0.37596,0.3727,2.8816e-08,1.2747e-05
1.946,0.37494,0.37496,0.37433,6.3419e-06,0.37864,0.37002,2.8638e-08,1.2655e-05
1.9468,0.37494,0.37496,0.37433,6.296e-06,0.38133,0.36733,2.8454e-08,1.2564e-05
1.9477,0.37494,0.37496,0.37433,6.2502e-06,0.38401,0.36465,2.8265e-08,1.2472e-05
1.9485,0.37494,0.37496,0.37433,6.2043e-06,0.38669,0.36197,2.8072e-08,1.2381e-05
1.9493,0.37494,0.37496,0.37433,6.1585e-06,0.38938,0.35928,2.7874e-08,1.2289e-05
1.9501,0.37494,0.37496,0.37433,6.1126e-06,0.39206,0.3566,2.7672e-08,1.2198e-05
1.9509,0.37494,0.37496,0.37433,6.0668e-06,0.39474,0.35392,2.7467e-08,1.2106e-05
1.9517,0.37494,0.37496,0.37433,6.0211e-06,0.39742,0.35124,2.7259e-08,1.2015e-05
1.9525,0.37494,0.37496,0.37433,5.9753e-06,0.4001,0.34857,2.7048e-08,1.1924e-05
1.9533,0.37494,0.37496,0.37433,5.9295e-06,0.40277,0.34589,2.6836e-08,1.1832e-05
1.9541,0.37494,0.37496,0.37433,5.8838e-06,0.40545,0.34321,2.6621e-08,1.1741e-05
1.9549,0.37494,0.37496,0.37433,5.8381e-06,0.40812,0.34054,2.6405e-08,1.165e-05
1.9557,0.37494,0.37496,0.37433,5.7925e-06,0.4108,0.33787,2.6188e-08,1.1559e-05
1.9565,0.37494,0.37496,0.37433,5.7468e-06,0.41347,0.3352,2.597e-08,1.1468e-05
1.9573,0.37494,0.37496,0.37433,5.7012e-06,0.41614,0.33253,2.5752e-08,1.1377e-05
1.9581,0.37494,0.37496,0.37433,5.6557e-06,0.4188,0.32986,2.5534e-08,1.1286e-05
1.9589,0.37494,0.37496,0.37433,5.6101e-06,0.42147,0.3272,2.5317e-08,1.1195e-05
1.9597,0.37494,0.37496,0.37433,5.5647e-06,0.42413,0.32454,2.51e-08,1.1104e-05
1.9605,0.37494,0.37496,0.37434,5.5192e-06,0.42679,0.32188,2.4885e-08,1.1014e-05
1.9613,0.37494,0.37496,0.37434,5.4738e-06,0.42945,0.31923,2.4672e-08,1.0923e-05
1.9621,0.37494,0.37496,0.37434,5.4285e-06,0.4321,0.31657,2.446e-08,1.0833e-05
1.963,0.37494,0.37496,0.37434,5.3832e-06,0.43475,0.31392,2.4251e-08,1.0742e-05
1.9638,0.37494,0.37496,0.37434,5.338e-06,0.4374,0.31128,2.4044e-08,1.0652e-05
1.9646,0.37494,0.37496,0.37434,5.2928e-06,0.44004,0.30863,2.384e-08,1.0562e-05
1.9654,0.37494,0.37496,0.37434,5.2477e-06,0.44269,0.30599,2.364e-08,1.0472e-05
1.9662,0.37494,0.37496,0.37434,5.2026e-06,0.44532,0.30336,2.3443e-08,1.0382e-05
1.967,0.37494,0.37496,0.37434,5.1576e-06,0.44796,0.30073,2.325e-08,1.0292e-05
1.9678,0.37494,0.37496,0.37434,5.1127e-06,0.45059,0.2981,2.306e-08,1.0202e-05
1.9686,0.37494,0.37496,0.37434,5.0678e-06,0.45322,0.29547,2.2876e-08,1.0113e-05
1.9694,0.37494,0.37496,0.37435,5.023e-06,0.45584,0.29285,2.2695e-08,1.0023e-05
1.9702,0.37494,0.37497,0.37435,4.9783e-06,0.45846,0.29023,2.252e-08,9.9341e-06
1.971,0.37494,0.37497,0.37435,4.9336e-06,0.46107,0.28762,2.2349e-08,9.8449e-06
1.9718,0.37494,0.37497,0.37435,4.8891e-06,0.46368,0.28501,2.2183e-08,9.7559e-06
1.9726,0.37494,0.37497,0.37435,4.8446e-06,0.46629,0.28241,2.2023e-08,9.6671e-06
1.9734,0.37494,0.37497,0.37435,4.8001e-06,0.46889,0.27981,2.1868e-08,9.5784e-06
1.9742,0.37494,0.37497,0.37435,4.7558e-06,0.47149,0.27722,2.1718e-08,9.4899e-06
1.975,0.37494,0.37497,0.37435,4.7116e-06,0.47408,0.27463,2.1575e-08,9.4016e-06
1.9758,0.37494,0.37497,0.37435,4.6674e-06,0.47666,0.27205,2.1437e-08,9.3134e-06
1.9766,0.37494,0.37497,0.37436,4.6233e-06,0.47924,0.26947,2.1305e-08,9.2254e-06
1.9775,0.37494,0.37497,0.37436,4.5794e-06,0.48182,0.2669,2.1178e-08,9.1375e-06
1.9783,0.37494,0.37497,0.37436,4.5355e-06,0.48439,0.26433,2.1058e-08,9.0499e-06
1.9791,0.37494,0.37497,0.37436,4.4917e-06,0.48695,0.26177,2.0944e-08,8.9624e-06
1.9799,0.37494,0.37497,0.37436,4.448e-06,0.48951,0.25921,2.0835e-08,8.8752e-06
1.9807,0.37494,0.37497,0.37436,4.4044e-06,0.49206,0.25666,2.0733e-08,8.7881e-06
1.9815,0.37494,0.37497,0.37436,4.3609e-06,0.49461,0.25412,2.0637e-08,8.7012e-06
1.9823,0.37494,0.37497,0.37437,4.3176e-06,0.49715,0.25158,2.0546e-08,8.6146e-06
1.9831,0.37494,0.37497,0.37437,4.2743e-06,0.49969,0.24905,2.0462e-08,8.5281e-06
1.9839,0.37494,0.37497,0.37437,4.2311e-06,0.50221,0.24652,2.0383e-08,8.4419e-06
1.9847,0.37494,0.37497,0.37437,4.1881e-06,0.50474,0.24401,2.031e-08,8.3559e-06
1.9855,0.37494,0.37497,0.37437,4.1452e-06,0.50725,0.24149,2.0243e-08,8.2701e-06
1.9863,0.37494,0.37497,0.37437,4.1023e-06,0.50976,0.23899,2.0181e-08,8.1845e-06
1.9871,0.37494,0.37497,0.37438,4.0597e-06,0.51226,0.23649,2.0124e-08,8.0992e-06
1.9879,0.37494,0.37497,0.37438,4.0171e-06,0.51475,0.234,2.0073e-08,8.0141e-06
1.9887,0.37494,0.37497,0.37438,3.9746e-06,0.51724,0.23152,2.0027e-08,7.9292e-06
1.9895,0.37494,0.37497,0.37438,3.9323e-06,0.51972,0.22904,1.9986e-08,7.8446e-06
1.9903,0.37494,0.37497,0.37438,3.8901e-06,0.52219,0.22657,1.9949e-08,7.7603e-06
1.9911,0.37494,0.37497,0.37439,3.848e-06,0.52466,0.22411,1.9918e-08,7.6762e-06
1.992,0.37494,0.37497,0.37439,3.8061e-06,0.52712,0.22166,1.989e-08,7.5923e-06
1.9928,0.37494,0.37497,0.37439,3.7643e-06,0.52957,0.21921,1.9867e-08,7.5087e-06
1.9936,0.37494,0.37497,0.37439,3.7226e-06,0.53201,0.21678,1.9848e-08,7.4254e-06
1.9944,0.37494,0.37497,0.37439,3.6811e-06,0.53444,0.21435,1.9832e-08,7.3424e-06
1.9952,0.37494,0.37497,0.3744,3.6397e-06,0.53687,0.21193,1.982e-08,7.2597e-06
1.996,0.37494,0.37497,0.3744,3.5985e-06,0.53928,0.20951,1.9811e-08,7.1772e-06
1.9968,0.37494,0.37497,0.3744,3.5574e-06,0.54169,0.20711,1.9805e-08,7.095e-06
1.9976,0.37494,0.37497,0.3744,3.5165e-06,0.54409,0.20471,1.9802e-08,7.0131e-06
1.9984,0.37494,0.37497,0.3744,3.4757e-06,0.54648,0.20233,1.9802e-08,6.9315e-06
1.9992,0.37494,0.37497,0.37441,3.435e-06,0.54886,0.19995,1.9804e-08,6.8502e-06
2,0.37494,0.37497,0.37441,3.3945e-06,0.55124,0.19758,1.9808e-08,6.7692e-06


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertM_jcp_p3r2_hrefN3_energy.csv <==
0.00080548,0.37499,0.37499,0.375,1.0789e-10,0.75,9.605e-06,1.9557e-10,2.0212e-11
0.001611,0.37499,0.37499,0.37501,1.3801e-10,0.74998,3.842e-05,1.9517e-10,8.0845e-11
0.0024164,0.37499,0.37499,0.37501,1.8813e-10,0.74994,8.6442e-05,1.9438e-10,1.8189e-10
0.0032219,0.37499,0.37499,0.37502,2.5827e-10,0.74988,0.00015367,1.932e-10,3.2334e-10
0.0040274,0.37499,0.37499,0.37502,3.484e-10,0.74981,0.0002401,1.9164e-10,5.0516e-10
0.0048329,0.37499,0.37499,0.37503,4.5853e-10,0.74971,0.00034573,1.8972e-10,7.2735e-10
0.0056384,0.37499,0.37499,0.37503,5.8865e-10,0.74959,0.00047055,1.8744e-10,9.8986e-10
0.0064438,0.37499,0.37499,0.37504,7.3876e-10,0.74946,0.00061456,1.8484e-10,1.2927e-09
0.0072493,0.37499,0.37499,0.37504,9.0883e-10,0.74931,0.00077774,1.8192e-10,1.6357e-09
0.0080548,0.37499,0.37499,0.37505,1.0989e-09,0.74913,0.0009601,1.7872e-10,2.019e-09
0.0088603,0.37499,0.37499,0.37505,1.3089e-09,0.74894,0.0011616,1.7526e-10,2.4425e-09
0.0096658,0.37499,0.37499,0.37506,1.5388e-09,0.74873,0.0013823,1.7157e-10,2.9061e-09
0.010471,0.37499,0.37499,0.37506,1.7887e-09,0.7485,0.0016221,1.6768e-10,3.4097e-09
0.011277,0.37499,0.37499,0.37507,2.0585e-09,0.74825,0.001881,1.6362e-10,3.9533e-09
0.012082,0.37499,0.37499,0.37507,2.3482e-09,0.74798,0.0021591,1.5942e-10,4.5369e-09
0.012888,0.37499,0.37499,0.37508,2.6578e-09,0.74769,0.0024562,1.5512e-10,5.1604e-09
0.013693,0.37499,0.37499,0.37508,2.9872e-09,0.74739,0.0027724,1.5074e-10,5.8237e-09
0.014499,0.37499,0.37499,0.37509,3.3365e-09,0.74706,0.0031077,1.4634e-10,6.5267e-09
0.015304,0.37499,0.37499,0.37509,3.7057e-09,0.74672,0.0034621,1.4193e-10,7.2694e-09
0.01611,0.37499,0.37499,0.37509,4.0947e-09,0.74635,0.0038355,1.3756e-10,8.0518e-09
0.016915,0.37499,0.37499,0.3751,4.5034e-09,0.74597,0.0042279,1.3326e-10,8.8736e-09
0.017721,0.37499,0.37499,0.3751,4.932e-09,0.74557,0.0046393,1.2906e-10,9.7349e-09
0.018526,0.37499,0.37499,0.37511,5.3803e-09,0.74515,0.0050696,1.2499e-10,1.0636e-08
0.019332,0.37499,0.37499,0.37511,5.8484e-09,0.74471,0.0055189,1.2109e-10,1.1576e-08
0.020137,0.37499,0.37499,0.37512,6.3361e-09,0.74425,0.0059872,1.1738e-10,1.2555e-08
0.020942,0.37499,0.37499,0.37512,6.8436e-09,0.74377,0.0064743,1.139e-10,1.3573e-08
0.021748,0.37499,0.37499,0.37513,7.3707e-09,0.74328,0.0069803,1.1065e-10,1.4631e-08
0.022553,0.37499,0.37499,0.37513,7.9174e-09,0.74276,0.0075052,1.0768e-10,1.5727e-08
0.023359,0.37499,0.37499,0.37514,8.4838e-09,0.74223,0.0080489,1.05e-10,1.6863e-08
0.024164,0.37499,0.37499,0.37514,9.0698e-09,0.74167,0.0086114,1.0262e-10,1.8037e-08
0.02497,0.37499,0.37499,0.37515,9.6752e-09,0.7411,0.0091927,1.0056e-10,1.925e-08
0.025775,0.37499,0.37499,0.37515,1.03e-08,0.74051,0.0097927,9.8833e-11,2.0502e-08
0.026581,0.37499,0.37499,0.37516,1.0945e-08,0.7399,0.010411,9.7446e-11,2.1792e-08
0.027386,0.37499,0.37499,0.37516,1.1609e-08,0.73927,0.011049,9.6406e-11,2.3121e-08
0.028192,0.37499,0.37499,0.37517,1.2292e-08,0.73863,0.011705,9.5715e-11,2.4489e-08
0.028997,0.37499,0.37499,0.37517,1.2995e-08,0.73796,0.012379,9.5371e-11,2.5894e-08
0.029803,0.37499,0.37499,0.37517,1.3717e-08,0.73728,0.013073,9.5372e-11,2.7339e-08
0.030608,0.37499,0.37499,0.37518,1.4459e-08,0.73657,0.013784,9.571e-11,2.8821e-08
0.031414,0.37499,0.37499,0.37518,1.5219e-08,0.73585,0.014515,9.6377e-11,3.0342e-08
0.032219,0.37499,0.37499,0.37519,1.5999e-08,0.73511,0.015263,9.7359e-11,3.1901e-08
0.033025,0.37499,0.37499,0.37519,1.6798e-08,0.73436,0.016031,9.8642e-11,3.3498e-08
0.03383,0.37499,0.37499,0.3752,1.7617e-08,0.73358,0.016816,1.0021e-10,3.5133e-08
0.034636,0.37499,0.37499,0.3752,1.8454e-08,0.73278,0.01762,1.0204e-10,3.6807e-08
0.035441,0.37499,0.37499,0.37521,1.9311e-08,0.73197,0.018442,1.0411e-10,3.8518e-08
0.036247,0.37499,0.37499,0.37521,2.0186e-08,0.73114,0.019283,1.064e-10,4.0266e-08
0.037052,0.37499,0.37499,0.37522,2.1081e-08,0.73029,0.020141,1.0888e-10,4.2053e-08
0.037858,0.37499,0.37499,0.37522,2.1995e-08,0.72942,0.021018,1.1153e-10,4.3878e-08
0.038663,0.37499,0.37499,0.37522,2.2927e-08,0.72854,0.021913,1.1431e-10,4.574e-08
0.039469,0.37499,0.37499,0.37523,2.3878e-08,0.72763,0.022826,1.1721e-10,4.7639e-08
0.040274,0.37499,0.37499,0.37523,2.4848e-08,0.72671,0.023757,1.2018e-10,4.9577e-08
0.041079,0.37499,0.37499,0.37524,2.5837e-08,0.72577,0.024707,1.2321e-10,5.1551e-08
0.041885,0.37499,0.37499,0.37524,2.6845e-08,0.72481,0.025674,1.2625e-10,5.3563e-08
0.04269,0.37499,0.37499,0.37525,2.7871e-08,0.72384,0.026659,1.2929e-10,5.5613e-08
0.043496,0.37499,0.37499,0.37525,2.8916e-08,0.72284,0.027661,1.3229e-10,5.7699e-08
0.044301,0.37499,0.37499,0.37526,2.9979e-08,0.72183,0.028682,1.3522e-10,5.9823e-08
0.045107,0.37499,0.37499,0.37526,3.1061e-08,0.7208,0.02972,1.3806e-10,6.1984e-08
0.045912,0.37499,0.37499,0.37527,3.2161e-08,0.71975,0.030776,1.4079e-10,6.4182e-08
0.046718,0.37499,0.37499,0.37527,3.328e-08,0.71869,0.03185,1.4337e-10,6.6417e-08
0.047523,0.37499,0.37499,0.37527,3.4417e-08,0.71761,0.032941,1.4579e-10,6.8688e-08
0.048329,0.37499,0.37499,0.37528,3.5572e-08,0.71651,0.03405,1.4802e-10,7.0997e-08
0.049134,0.37499,0.37499,0.37528,3.6746e-08,0.71539,0.035176,1.5005e-10,7.3342e-08
0.04994,0.37499,0.37499,0.37529,3.7937e-08,0.71425,0.03632,1.5186e-10,7.5723e-08
0.050745,0.37499,0.37499,0.37529,3.9147e-08,0.7131,0.037481,1.5344e-10,7.8141e-08
0.051551,0.37499,0.37499,0.3753,4.0375e-08,0.71193,0.038659,1.5477e-10,8.0595e-08
0.052356,0.37499,0.37499,0.3753,4.162e-08,0.71075,0.039855,1.5585e-10,8.3085e-08
0.053162,0.37499,0.37499,0.3753,4.2884e-08,0.70954,0.041067,1.5668e-10,8.5611e-08
0.053967,0.37499,0.37499,0.37531,4.4165e-08,0.70832,0.042297,1.5724e-10,8.8173e-08
0.054773,0.37499,0.37499,0.37531,4.5464e-08,0.70708,0.043544,1.5755e-10,9.0771e-08
0.055578,0.37499,0.37499,0.37532,4.6781e-08,0.70583,0.044808,1.5759e-10,9.3405e-08
0.056384,0.37499,0.37499,0.37532,4.8116e-08,0.70455,0.046089,1.5738e-10,9.6074e-08
0.057189,0.37499,0.37499,0.37533,4.9468e-08,0.70326,0.047386,1.5693e-10,9.8779e-08
0.057995,0.37499,0.37499,0.37533,5.0837e-08,0.70196,0.0487,1.5623e-10,1.0152e-07
0.0588,0.37499,0.37499,0.37533,5.2224e-08,0.70064,0.050032,1.5532e-10,1.0429e-07
0.059606,0.37499,0.37499,0.37534,5.3628e-08,0.6993,0.051379,1.5419e-10,1.071e-07
0.060411,0.37499,0.37499,0.37534,5.505e-08,0.69794,0.052744,1.5287e-10,1.0995e-07
0.061216,0.37499,0.37499,0.37535,5.6489e-08,0.69657,0.054124,1.5137e-10,1.1283e-07
0.062022,0.37499,0.37499,0.37535,5.7944e-08,0.69518,0.055522,1.4971e-10,1.1574e-07
0.062827,0.37499,0.37499,0.37535,5.9417e-08,0.69377,0.056935,1.4792e-10,1.1869e-07
0.063633,0.37499,0.37499,0.37536,6.0907e-08,0.69235,0.058365,1.4601e-10,1.2167e-07
0.064438,0.37499,0.37499,0.37536,6.2414e-08,0.69091,0.059811,1.4402e-10,1.2468e-07
0.065244,0.37499,0.37499,0.37537,6.3937e-08,0.68946,0.061273,1.4195e-10,1.2773e-07
0.066049,0.37499,0.37499,0.37537,6.5478e-08,0.68799,0.062752,1.3984e-10,1.3082e-07
0.066855,0.37499,0.37499,0.37537,6.7035e-08,0.6865,0.064246,1.3772e-10,1.3393e-07
0.06766,0.37499,0.37499,0.37538,6.8608e-08,0.685,0.065756,1.3559e-10,1.3708e-07
0.068466,0.37499,0.37499,0.37538,7.0198e-08,0.68348,0.067282,1.335e-10,1.4026e-07
0.069271,0.37499,0.37499,0.37539,7.1805e-08,0.68195,0.068824,1.3146e-10,1.4348e-07
0.070077,0.37499,0.37499,0.37539,7.3427e-08,0.6804,0.070382,1.2949e-10,1.4673e-07
0.070882,0.37499,0.37499,0.37539,7.5066e-08,0.67883,0.071955,1.2762e-10,1.5001e-07
0.071688,0.37499,0.37499,0.3754,7.6722e-08,0.67725,0.073544,1.2586e-10,1.5332e-07
0.072493,0.37499,0.37499,0.3754,7.8393e-08,0.67566,0.075148,1.2423e-10,1.5666e-07
0.073299,0.37499,0.37499,0.37541,8.008e-08,0.67404,0.076767,1.2276e-10,1.6004e-07
0.074104,0.37499,0.37499,0.37541,8.1783e-08,0.67242,0.078402,1.2145e-10,1.6345e-07
0.07491,0.37499,0.37499,0.37541,8.3502e-08,0.67077,0.080052,1.2032e-10,1.6688e-07
0.075715,0.37499,0.37499,0.37542,8.5237e-08,0.66912,0.081717,1.1937e-10,1.7035e-07
0.076521,0.37499,0.37499,0.37542,8.6988e-08,0.66744,0.083397,1.1862e-10,1.7386e-07
0.077326,0.37499,0.37499,0.37542,8.8754e-08,0.66576,0.085092,1.1808e-10,1.7739e-07
0.078132,0.37499,0.37499,0.37543,9.0535e-08,0.66405,0.086802,1.1774e-10,1.8095e-07
0.078937,0.37499,0.37499,0.37543,9.2332e-08,0.66234,0.088527,1.1761e-10,1.8455e-07
0.079743,0.37499,0.37499,0.37544,9.4144e-08,0.66061,0.090266,1.1769e-10,1.8817e-07
0.080548,0.37499,0.37499,0.37544,9.5971e-08,0.65886,0.09202,1.1796e-10,1.9182e-07
0.081353,0.37499,0.37499,0.37544,9.7814e-08,0.6571,0.093788,1.1844e-10,1.9551e-07
0.082159,0.37499,0.37499,0.37545,9.9671e-08,0.65532,0.095571,1.1911e-10,1.9922e-07
0.082964,0.37499,0.37499,0.37545,1.0154e-07,0.65353,0.097368,1.1995e-10,2.0297e-07
0.08377,0.37499,0.37499,0.37545,1.0343e-07,0.65173,0.099179,1.2097e-10,2.0674e-07
0.084575,0.37499,0.37499,0.37546,1.0533e-07,0.64991,0.101,1.2213e-10,2.1054e-07
0.085381,0.37499,0.37499,0.37546,1.0725e-07,0.64808,0.10284,1.2343e-10,2.1437e-07
0.086186,0.37499,0.37499,0.37546,1.0918e-07,0.64623,0.1047,1.2485e-10,2.1824e-07
0.086992,0.37499,0.37499,0.37547,1.1113e-07,0.64437,0.10657,1.2637e-10,2.2212e-07
0.087797,0.37499,0.37499,0.37547,1.1309e-07,0.6425,0.10845,1.2796e-10,2.2604e-07
0.088603,0.37499,0.37499,0.37547,1.1506e-07,0.64061,0.11034,1.2962e-10,2.2999e-07
0.089408,0.37499,0.37499,0.37548,1.1705e-07,0.63871,0.11225,1.3131e-10,2.3396e-07
0.090214,0.37499,0.37499,0.37548,1.1905e-07,0.63679,0.11417,1.3301e-10,2.3797e-07
0.091019,0.37499,0.37499,0.37548,1.2107e-07,0.63486,0.11611,1.3471e-10,2.42e-07
0.091825,0.37499,0.37499,0.37549,1.231e-07,0.63292,0.11805,1.3636e-10,2.4605e-07
0.09263,0.37499,0.37499,0.37549,1.2514e-07,0.63097,0.12002,1.3797e-10,2.5014e-07
0.093436,0.37499,0.37499,0.37549,1.272e-07,0.629,0.12199,1.3949e-10,2.5425e-07
0.094241,0.37499,0.37499,0.3755,1.2927e-07,0.62702,0.12398,1.4091e-10,2.5839e-07
0.095047,0.37499,0.37499,0.3755,1.3135e-07,0.62502,0.12598,1.4222e-10,2.6256e-07
0.095852,0.37499,0.37499,0.3755,1.3345e-07,0.62302,0.12799,1.4338e-10,2.6675e-07
0.096658,0.37499,0.37499,0.37551,1.3556e-07,0.621,0.13002,1.4438e-10,2.7097e-07
0.097463,0.37499,0.37499,0.37551,1.3768e-07,0.61897,0.13206,1.452e-10,2.7522e-07
0.098269,0.37499,0.37499,0.37551,1.3982e-07,0.61692,0.13411,1.4584e-10,2.7949e-07
0.099074,0.37499,0.37499,0.37552,1.4197e-07,0.61486,0.13617,1.4627e-10,2.8379e-07
0.09988,0.37499,0.37499,0.37552,1.4413e-07,0.61279,0.13824,1.4648e-10,2.8812e-07
0.10069,0.37499,0.37499,0.37552,1.4631e-07,0.61071,0.14033,1.4647e-10,2.9247e-07
0.10149,0.37499,0.37499,0.37553,1.4849e-07,0.60862,0.14243,1.4623e-10,2.9684e-07
0.1023,0.37499,0.37499,0.37553,1.5069e-07,0.60651,0.14454,1.4575e-10,3.0124e-07
0.1031,0.37499,0.37499,0.37553,1.5291e-07,0.6044,0.14667,1.4504e-10,3.0567e-07
0.10391,0.37499,0.37499,0.37553,1.5513e-07,0.60227,0.1488,1.4408e-10,3.1012e-07
0.10471,0.37499,0.37499,0.37554,1.5737e-07,0.60013,0.15095,1.429e-10,3.1459e-07
0.10552,0.37499,0.37499,0.37554,1.5962e-07,0.59797,0.15311,1.4149e-10,3.1909e-07
0.10632,0.37499,0.37499,0.37554,1.6188e-07,0.59581,0.15527,1.3985e-10,3.2361e-07
0.10713,0.37499,0.37499,0.37555,1.6415e-07,0.59364,0.15746,1.3801e-10,3.2816e-07
0.10793,0.37499,0.37499,0.37555,1.6643e-07,0.59145,0.15965,1.3597e-10,3.3273e-07
0.10874,0.37499,0.37499,0.37555,1.6873e-07,0.58925,0.16185,1.3374e-10,3.3732e-07
0.10955,0.37499,0.37499,0.37555,1.7103e-07,0.58704,0.16406,1.3135e-10,3.4193e-07
0.11035,0.37499,0.37499,0.37556,1.7335e-07,0.58483,0.16629,1.2881e-10,3.4657e-07
0.11116,0.37499,0.37499,0.37556,1.7568e-07,0.5826,0.16852,1.2615e-10,3.5123e-07
0.11196,0.37499,0.37499,0.37556,1.7802e-07,0.58036,0.17077,1.2338e-10,3.5591e-07
0.11277,0.37499,0.37499,0.37556,1.8037e-07,0.5781,0.17303,1.2052e-10,3.6062e-07
0.11357,0.37499,0.37499,0.37557,1.8273e-07,0.57584,0.17529,1.1761e-10,3.6534e-07
0.11438,0.37499,0.37499,0.37557,1.851e-07,0.57357,0.17757,1.1466e-10,3.7009e-07
0.11518,0.37499,0.37499,0.37557,1.8749e-07,0.57129,0.17986,1.1171e-10,3.7486e-07
0.11599,0.37499,0.37499,0.37557,1.8988e-07,0.569,0.18215,1.0877e-10,3.7965e-07
0.11679,0.37499,0.37499,0.37558,1.9228e-07,0.5667,0.18446,1.0587e-10,3.8446e-07
0.1176,0.37499,0.37499,0.37558,1.947e-07,0.56438,0.18678,1.0304e-10,3.8929e-07
0.11841,0.37499,0.37499,0.37558,1.9712e-07,0.56206,0.1891,1.0031e-10,3.9414e-07
0.11921,0.37499,0.37499,0.37558,1.9955e-07,0.55973,0.19144,9.7692e-11,3.9901e-07
0.12002,0.37499,0.37499,0.37559,2.02e-07,0.55739,0.19378,9.5218e-11,4.039e-07
0.12082,0.37499,0.37499,0.37559,2.0445e-07,0.55504,0.19614,9.2908e-11,4.088e-07
0.12163,0.37499,0.37499,0.37559,2.0691e-07,0.55268,0.1985,9.0782e-11,4.1373e-07
0.12243,0.37499,0.37499,0.37559,2.0938e-07,0.55031,0.20087,8.8861e-11,4.1868e-07
0.12324,0.37499,0.37499,0.3756,2.1186e-07,0.54794,0.20326,8.7162e-11,4.2364e-07
0.12404,0.37499,0.37499,0.3756,2.1435e-07,0.54555,0.20565,8.5701e-11,4.2862e-07
0.12485,0.37499,0.37499,0.3756,2.1685e-07,0.54316,0.20804,8.449e-11,4.3362e-07
0.12565,0.37499,0.37499,0.3756,2.1936e-07,0.54075,0.21045,8.3541e-11,4.3864e-07
0.12646,0.37499,0.37499,0.3756,2.2188e-07,0.53834,0.21287,8.2863e-11,4.4367e-07
0.12727,0.37499,0.37499,0.37561,2.244e-07,0.53592,0.21529,8.2462e-11,4.4873e-07
0.12807,0.37499,0.37499,0.37561,2.2694e-07,0.53349,0.21772,8.2341e-11,4.5379e-07
0.12888,0.37499,0.37499,0.37561,2.2948e-07,0.53106,0.22017,8.2501e-11,4.5888e-07
0.12968,0.37499,0.37499,0.37561,2.3203e-07,0.52861,0.22261,8.294e-11,4.6398e-07
0.13049,0.37499,0.37499,0.37561,2.3459e-07,0.52616,0.22507,8.3655e-11,4.691e-07
0.13129,0.37499,0.37499,0.37562,2.3716e-07,0.5237,0.22753,8.4637e-11,4.7423e-07
0.1321,0.37499,0.37499,0.37562,2.3973e-07,0.52123,0.23001,8.5878e-11,4.7938e-07
0.1329,0.37499,0.37499,0.37562,2.4232e-07,0.51876,0.23248,8.7365e-11,4.8454e-07
0.13371,0.37499,0.37499,0.37562,2.4491e-07,0.51627,0.23497,8.9083e-11,4.8972e-07
0.13452,0.37499,0.37499,0.37562,2.475e-07,0.51378,0.23746,9.1015e-11,4.9492e-07
0.13532,0.37499,0.37499,0.37563,2.5011e-07,0.51129,0.23996,9.3144e-11,5.0012e-07
0.13613,0.37499,0.37499,0.37563,2.5272e-07,0.50878,0.24247,9.5447e-11,5.0535e-07
0.13693,0.37499,0.37499,0.37563,2.5534e-07,0.50627,0.24499,9.7902e-11,5.1058e-07
0.13774,0.37499,0.37499,0.37563,2.5797e-07,0.50375,0.24751,1.0048e-10,5.1583e-07
0.13854,0.37499,0.37499,0.37563,2.606e-07,0.50123,0.25003,1.0317e-10,5.211e-07
0.13935,0.37499,0.37499,0.37563,2.6324e-07,0.4987,0.25257,1.0593e-10,5.2637e-07
0.14015,0.37499,0.37499,0.37564,2.6589e-07,0.49616,0.25511,1.0874e-10,5.3166e-07
0.14096,0.37499,0.37499,0.37564,2.6854e-07,0.49362,0.25765,1.1157e-10,5.3697e-07
0.14176,0.37499,0.37499,0.37564,2.712e-07,0.49107,0.26021,1.1439e-10,5.4228e-07
0.14257,0.37499,0.37499,0.37564,2.7386e-07,0.48852,0.26276,1.1717e-10,5.4761e-07
0.14338,0.37499,0.37499,0.37564,2.7653e-07,0.48595,0.26533,1.1989e-10,5.5295e-07
0.14418,0.37499,0.37499,0.37564,2.7921e-07,0.48339,0.2679,1.2251e-10,5.583e-07
0.14499,0.37499,0.37499,0.37564,2.8189e-07,0.48082,0.27047,1.2502e-10,5.6366e-07
0.14579,0.37499,0.37499,0.37565,2.8458e-07,0.47824,0.27305,1.2737e-10,5.6904e-07
0.1466,0.37499,0.37499,0.37565,2.8728e-07,0.47565,0.27564,1.2956e-10,5.7442e-07
0.1474,0.37499,0.37499,0.37565,2.8998e-07,0.47307,0.27823,1.3155e-10,5.7982e-07
0.14821,0.37499,0.37499,0.37565,2.9268e-07,0.47047,0.28082,1.3333e-10,5.8523e-07
0.14901,0.37499,0.37499,0.37565,2.9539e-07,0.46788,0.28343,1.3487e-10,5.9064e-07
0.14982,0.37499,0.37499,0.37565,2.981e-07,0.46527,0.28603,1.3616e-10,5.9607e-07
0.15062,0.37499,0.37499,0.37565,3.0082e-07,0.46267,0.28864,1.3719e-10,6.0151e-07
0.15143,0.37499,0.37499,0.37565,3.0355e-07,0.46005,0.29125,1.3793e-10,6.0695e-07
0.15224,0.37499,0.37499,0.37565,3.0627e-07,0.45744,0.29387,1.3838e-10,6.1241e-07
0.15304,0.37499,0.37499,0.37566,3.0901e-07,0.45482,0.29649,1.3853e-10,6.1787e-07
0.15385,0.37499,0.37499,0.37566,3.1174e-07,0.45219,0.29912,1.3838e-10,6.2335e-07
0.15465,0.37499,0.37499,0.37566,3.1448e-07,0.44956,0.30175,1.3792e-10,6.2883e-07
0.15546,0.37499,0.37499,0.37566,3.1723e-07,0.44693,0.30439,1.3716e-10,6.3432e-07
0.15626,0.37499,0.37499,0.37566,3.1998e-07,0.4443,0.30702,1.361e-10,6.3982e-07
0.15707,0.37499,0.37499,0.37566,3.2273e-07,0.44166,0.30966,1.3474e-10,6.4532e-07
0.15787,0.37499,0.37499,0.37566,3.2548e-07,0.43901,0.31231,1.331e-10,6.5083e-07
0.15868,0.37499,0.37499,0.37566,3.2824e-07,0.43637,0.31496,1.3118e-10,6.5635e-07
0.15949,0.37499,0.37499,0.37566,3.31e-07,0.43372,0.31761,1.2901e-10,6.6188e-07
0.16029,0.37499,0.37499,0.37566,3.3377e-07,0.43107,0.32026,1.2659e-10,6.6741e-07
0.1611,0.37499,0.37499,0.37566,3.3654e-07,0.42841,0.32292,1.2395e-10,6.7295e-07
0.1619,0.37499,0.37499,0.37566,3.3931e-07,0.42575,0.32558,1.2111e-10,6.7849e-07
0.16271,0.37499,0.37499,0.37567,3.4208e-07,0.42309,0.32824,1.1808e-10,6.8404e-07
0.16351,0.37499,0.37499,0.37567,3.4486e-07,0.42043,0.3309,1.1491e-10,6.896e-07
0.16432,0.37499,0.37499,0.37567,3.4764e-07,0.41776,0.33357,1.116e-10,6.9516e-07
0.16512,0.37499,0.37499,0.37567,3.5042e-07,0.4151,0.33624,1.082e-10,7.0072e-07
0.16593,0.37499,0.37499,0.37567,3.532e-07,0.41243,0.33891,1.0472e-10,7.0629e-07
0.16673,0.37499,0.37499,0.37567,3.5598e-07,0.40975,0.34158,1.0119e-10,7.1186e-07
0.16754,0.37499,0.37499,0.37567,3.5877e-07,0.40708,0.34426,9.7655e-11,7.1744e-07
0.16835,0.37499,0.37499,0.37567,3.6156e-07,0.40441,0.34693,9.4132e-11,7.2302e-07
0.16915,0.37499,0.37499,0.37567,3.6435e-07,0.40173,0.34961,9.0654e-11,7.286e-07
0.16996,0.37499,0.37499,0.37567,3.6714e-07,0.39905,0.35229,8.7248e-11,7.3419e-07
0.17076,0.37499,0.37499,0.37567,3.6993e-07,0.39637,0.35497,8.3944e-11,7.3977e-07
0.17157,0.37499,0.37499,0.37567,3.7272e-07,0.39369,0.35765,8.0769e-11,7.4536e-07
0.17237,0.37499,0.37499,0.37567,3.7551e-07,0.39101,0.36033,7.7748e-11,7.5095e-07
0.17318,0.37499,0.37499,0.37567,3.7831e-07,0.38833,0.36301,7.4907e-11,7.5654e-07
0.17398,0.37499,0.37499,0.37567,3.811e-07,0.38565,0.36569,7.2268e-11,7.6214e-07
0.17479,0.37499,0.37499,0.37567,3.839e-07,0.38296,0.36838,6.9852e-11,7.6773e-07
0.17559,0.37499,0.37499,0.37567,3.867e-07,0.38028,0.37106,6.7679e-11,7.7332e-07
0.1764,0.37499,0.37499,0.37567,3.8949e-07,0.3776,0.37375,6.5764e-11,7.7892e-07
0.17721,0.37499,0.37499,0.37567,3.9229e-07,0.37491,0.37643,6.4122e-11,7.8451e-07
0.17801,0.37499,0.37499,0.37567,3.9508e-07,0.37223,0.37911,6.2765e-11,7.9011e-07
0.17882,0.37499,0.37499,0.37567,3.9788e-07,0.36955,0.3818,6.1702e-11,7.957e-07
0.17962,0.37499,0.37499,0.37567,4.0068e-07,0.36686,0.38448,6.0938e-11,8.0129e-07
0.18043,0.37499,0.37499,0.37567,4.0347e-07,0.36418,0.38716,6.0477e-11,8.0688e-07
0.18123,0.37499,0.37499,0.37567,4.0627e-07,0.3615,0.38985,6.032e-11,8.1247e-07
0.18204,0.37499,0.37499,0.37567,4.0906e-07,0.35881,0.39253,6.0464e-11,8.1806e-07
0.18284,0.37499,0.37499,0.37567,4.1185e-07,0.35613,0.39521,6.0905e-11,8.2364e-07
0.18365,0.37499,0.37499,0.37567,4.1464e-07,0.35345,0.39789,6.1633e-11,8.2923e-07
0.18445,0.37499,0.37499,0.37567,4.1743e-07,0.35077,0.40057,6.264e-11,8.3481e-07
0.18526,0.37499,0.37499,0.37567,4.2022e-07,0.3481,0.40324,6.391e-11,8.4038e-07
0.18607,0.37499,0.37499,0.37567,4.2301e-07,0.34542,0.40592,6.543e-11,8.4596e-07
0.18687,0.37499,0.37499,0.37567,4.258e-07,0.34274,0.40859,6.718e-11,8.5153e-07
0.18768,0.37499,0.37499,0.37567,4.2858e-07,0.34007,0.41126,6.914e-11,8.5709e-07
0.18848,0.37499,0.37499,0.37567,4.3136e-07,0.3374,0.41393,7.129e-11,8.6266e-07
0.18929,0.37499,0.37499,0.37567,4.3414e-07,0.33473,0.4166,7.3604e-11,8.6821e-07
0.19009,0.37499,0.37499,0.37567,4.3692e-07,0.33206,0.41927,7.6057e-11,8.7377e-07
0.1909,0.37499,0.37499,0.37567,4.397e-07,0.3294,0.42193,7.8624e-11,8.7932e-07
0.1917,0.37499,0.37499,0.37567,4.4247e-07,0.32674,0.4246,8.1275e-11,8.8486e-07
0.19251,0.37499,0.37499,0.37566,4.4524e-07,0.32407,0.42725,8.3984e-11,8.904e-07
0.19332,0.37499,0.37499,0.37566,4.4801e-07,0.32142,0.42991,8.6721e-11,8.9593e-07
0.19412,0.37499,0.37499,0.37566,4.5077e-07,0.31876,0.43256,8.9458e-11,9.0146e-07
0.19493,0.37499,0.37499,0.37566,4.5353e-07,0.31611,0.43522,9.2165e-11,9.0698e-07
0.19573,0.37499,0.37499,0.37566,4.5629e-07,0.31346,0.43786,9.4814e-11,9.1249e-07
0.19654,0.37499,0.37499,0.37566,4.5905e-07,0.31081,0.44051,9.7377e-11,9.18e-07
0.19734,0.37499,0.37499,0.37566,4.618e-07,0.30817,0.44315,9.9827e-11,9.235e-07
0.19815,0.37499,0.37499,0.37566,4.6455e-07,0.30553,0.44579,1.0214e-10,9.2899e-07
0.19895,0.37499,0.37499,0.37566,4.6729e-07,0.3029,0.44842,1.0429e-10,9.3448e-07
0.19976,0.37499,0.37499,0.37566,4.7003e-07,0.30026,0.45105,1.0625e-10,9.3996e-07
0.20056,0.37499,0.37499,0.37566,4.7277e-07,0.29764,0.45368,1.08e-10,9.4543e-07
0.20137,0.37499,0.37499,0.37566,4.755e-07,0.29501,0.4563,1.0953e-10,9.5089e-07
0.20218,0.37499,0.37499,0.37565,4.7823e-07,0.29239,0.45892,1.1082e-10,9.5634e-07
0.20298,0.37499,0.37499,0.37565,4.8095e-07,0.28978,0.46153,1.1185e-10,9.6179e-07
0.20379,0.37499,0.37499,0.37565,4.8367e-07,0.28716,0.46414,1.1261e-10,9.6723e-07
0.20459,0.37499,0.37499,0.37565,4.8638e-07,0.28456,0.46674,1.1309e-10,9.7265e-07
0.2054,0.37499,0.37499,0.37565,4.8909e-07,0.28196,0.46934,1.1329e-10,9.7807e-07
0.2062,0.37499,0.37499,0.37565,4.918e-07,0.27936,0.47194,1.132e-10,9.8348e-07
0.20701,0.37499,0.37499,0.37565,4.9449e-07,0.27676,0.47453,1.1283e-10,9.8888e-07
0.20781,0.37499,0.37499,0.37565,4.9719e-07,0.27418,0.47711,1.1216e-10,9.9426e-07
0.20862,0.37499,0.37499,0.37564,4.9988e-07,0.27159,0.47969,1.1122e-10,9.9964e-07
0.20942,0.37499,0.37499,0.37564,5.0256e-07,0.26902,0.48227,1.1e-10,1.005e-06
0.21023,0.37499,0.37499,0.37564,5.0524e-07,0.26645,0.48484,1.0851e-10,1.0104e-06
0.21104,0.37499,0.37499,0.37564,5.0791e-07,0.26388,0.4874,1.0677e-10,1.0157e-06
0.21184,0.37499,0.37499,0.37564,5.1057e-07,0.26132,0.48996,1.048e-10,1.021e-06
0.21265,0.37499,0.37499,0.37564,5.1323e-07,0.25876,0.49251,1.026e-10,1.0264e-06
0.21345,0.37499,0.37499,0.37564,5.1588e-07,0.25622,0.49506,1.0021e-10,1.0317e-06
0.21426,0.37499,0.37499,0.37563,5.1853e-07,0.25367,0.4976,9.7633e-11,1.037e-06
0.21506,0.37499,0.37499,0.37563,5.2117e-07,0.25114,0.50013,9.4904e-11,1.0422e-06
0.21587,0.37499,0.37499,0.37563,5.238e-07,0.24861,0.50266,9.2042e-11,1.0475e-06
0.21667,0.37499,0.37499,0.37563,5.2643e-07,0.24608,0.50518,8.9075e-11,1.0528e-06
0.21748,0.37499,0.37499,0.37563,5.2904e-07,0.24356,0.50769,8.603e-11,1.058e-06
0.21829,0.37499,0.37499,0.37563,5.3166e-07,0.24105,0.5102,8.2932e-11,1.0632e-06
0.21909,0.37499,0.37499,0.37562,5.3426e-07,0.23855,0.5127,7.9811e-11,1.0684e-06
0.2199,0.37499,0.37499,0.37562,5.3686e-07,0.23605,0.51519,7.6694e-11,1.0736e-06
0.2207,0.37499,0.37499,0.37562,5.3945e-07,0.23357,0.51768,7.361e-11,1.0788e-06
0.22151,0.37499,0.37499,0.37562,5.4203e-07,0.23108,0.52016,7.0586e-11,1.084e-06
0.22231,0.37499,0.37499,0.37562,5.446e-07,0.22861,0.52263,6.7648e-11,1.0891e-06
0.22312,0.37499,0.37499,0.37562,5.4717e-07,0.22614,0.52509,6.4824e-11,1.0943e-06
0.22392,0.37499,0.37499,0.37561,5.4973e-07,0.22368,0.52755,6.2137e-11,1.0994e-06
0.22473,0.37499,0.37499,0.37561,5.5228e-07,0.22123,0.52999,5.9612e-11,1.1045e-06
0.22553,0.37499,0.37499,0.37561,5.5482e-07,0.21879,0.53243,5.727e-11,1.1096e-06
0.22634,0.37499,0.37499,0.37561,5.5736e-07,0.21635,0.53487,5.5132e-11,1.1147e-06
0.22715,0.37499,0.37499,0.37561,5.5988e-07,0.21392,0.53729,5.3215e-11,1.1197e-06
0.22795,0.37499,0.37499,0.3756,5.624e-07,0.2115,0.5397,5.1534e-11,1.1247e-06
0.22876,0.37499,0.37499,0.3756,5.6491e-07,0.20909,0.54211,5.0105e-11,1.1298e-06
0.22956,0.37499,0.37499,0.3756,5.674e-07,0.20669,0.54451,4.8937e-11,1.1348e-06
0.23037,0.37499,0.37499,0.3756,5.6989e-07,0.20429,0.5469,4.8039e-11,1.1397e-06
0.23117,0.37499,0.37499,0.37559,5.7237e-07,0.20191,0.54928,4.7416e-11,1.1447e-06
0.23198,0.37499,0.37499,0.37559,5.7485e-07,0.19953,0.55165,4.7072e-11,1.1496e-06
0.23278,0.37499,0.37499,0.37559,5.7731e-07,0.19716,0.55402,4.7007e-11,1.1546e-06
0.23359,0.37499,0.37499,0.37559,5.7976e-07,0.19481,0.55637,4.7218e-11,1.1595e-06
0.23439,0.37499,0.37499,0.37559,5.822e-07,0.19246,0.55871,4.7699e-11,1.1644e-06
0.2352,0.37499,0.37499,0.37558,5.8464e-07,0.19012,0.56105,4.8444e-11,1.1692e-06
0.23601,0.37499,0.37499,0.37558,5.8706e-07,0.18779,0.56337,4.9441e-11,1.1741e-06
0.23681,0.37499,0.37499,0.37558,5.8947e-07,0.18547,0.56569,5.0678e-11,1.1789e-06
0.23762,0.37499,0.37499,0.37558,5.9187e-07,0.18315,0.568,5.2138e-11,1.1837e-06
0.23842,0.37499,0.37499,0.37557,5.9427e-07,0.18085,0.57029,5.3805e-11,1.1885e-06
0.23923,0.37499,0.37499,0.37557,5.9665e-07,0.17856,0.57258,5.5659e-11,1.1932e-06
0.24003,0.37499,0.37499,0.37557,5.9902e-07,0.17628,0.57486,5.7677e-11,1.198e-06
0.24084,0.37499,0.37499,0.37557,6.0138e-07,0.17401,0.57712,5.9838e-11,1.2027e-06
0.24164,0.37499,0.37499,0.37556,6.0373e-07,0.17175,0.57938,6.2117e-11,1.2074e-06
0.24245,0.37499,0.37499,0.37556,6.0607e-07,0.1695,0.58162,6.4487e-11,1.2121e-06
0.24325,0.37499,0.37499,0.37556,6.084e-07,0.16726,0.58386,6.6923e-11,1.2167e-06
0.24406,0.37499,0.37499,0.37556,6.1072e-07,0.16503,0.58608,6.9396e-11,1.2214e-06
0.24487,0.37499,0.37499,0.37555,6.1302e-07,0.16281,0.58829,7.1881e-11,1.226e-06
0.24567,0.37499,0.37499,0.37555,6.1532e-07,0.1606,0.5905,7.4348e-11,1.2306e-06
0.24648,0.37499,0.37499,0.37555,6.176e-07,0.15841,0.59269,7.677e-11,1.2351e-06
0.24728,0.37499,0.37499,0.37554,6.1987e-07,0.15622,0.59487,7.9121e-11,1.2397e-06
0.24809,0.37499,0.37499,0.37554,6.2213e-07,0.15405,0.59704,8.1373e-11,1.2442e-06
0.24889,0.37499,0.37499,0.37554,6.2438e-07,0.15188,0.59919,8.3502e-11,1.2487e-06
0.2497,0.37499,0.37499,0.37554,6.2661e-07,0.14973,0.60134,8.5483e-11,1.2531e-06
0.2505,0.37499,0.37499,0.37553,6.2884e-07,0.14759,0.60347,8.7294e-11,1.2576e-06
0.25131,0.37499,0.37499,0.37553,6.3105e-07,0.14547,0.60559,8.8913e-11,1.262e-06
0.25212,0.37499,0.37499,0.37553,6.3325e-07,0.14335,0.60771,9.0321e-11,1.2664e-06
0.25292,0.37499,0.37499,0.37552,6.3543e-07,0.14124,0.6098,9.1502e-11,1.2708e-06
0.25373,0.37499,0.37499,0.37552,6.3761e-07,0.13915,0.61189,9.244e-11,1.2751e-06
0.25453,0.37499,0.37499,0.37552,6.3977e-07,0.13707,0.61397,9.3124e-11,1.2794e-06
0.25534,0.37499,0.37499,0.37551,6.4192e-07,0.135,0.61603,9.3542e-11,1.2837e-06
0.25614,0.37499,0.37499,0.37551,6.4405e-07,0.13295,0.61808,9.3689e-11,1.288e-06
0.25695,0.37499,0.37499,0.37551,6.4618e-07,0.1309,0.62012,9.356e-11,1.2923e-06
0.25775,0.37499,0.37499,0.37551,6.4829e-07,0.12887,0.62214,9.3152e-11,1.2965e-06
0.25856,0.37499,0.37499,0.3755,6.5038e-07,0.12685,0.62415,9.2467e-11,1.3007e-06
0.25936,0.37499,0.37499,0.3755,6.5247e-07,0.12485,0.62615,9.1509e-11,1.3048e-06
0.26017,0.37499,0.37499,0.3755,6.5454e-07,0.12285,0.62814,9.0284e-11,1.309e-06
0.26098,0.37499,0.37499,0.37549,6.5659e-07,0.12087,0.63011,8.8802e-11,1.3131e-06
0.26178,0.37499,0.37499,0.37549,6.5864e-07,0.11891,0.63207,8.7074e-11,1.3172e-06
0.26259,0.37499,0.37499,0.37549,6.6067e-07,0.11695,0.63402,8.5115e-11,1.3212e-06
0.26339,0.37499,0.37499,0.37548,6.6268e-07,0.11501,0.63595,8.2941e-11,1.3253e-06
0.2642,0.37499,0.37499,0.37548,6.6468e-07,0.11308,0.63788,8.0571e-11,1.3293e-06
0.265,0.37499,0.37499,0.37548,6.6667e-07,0.11117,0.63978,7.8026e-11,1.3333e-06
0.26581,0.37499,0.37499,0.37547,6.6864e-07,0.10927,0.64168,7.5329e-11,1.3372e-06
0.26661,0.37499,0.37499,0.37547,6.706e-07,0.10738,0.64356,7.2504e-11,1.3411e-06
0.26742,0.37499,0.37499,0.37547,6.7255e-07,0.10551,0.64542,6.9577e-11,1.345e-06
0.26822,0.37499,0.37499,0.37546,6.7448e-07,0.10365,0.64728,6.6575e-11,1.3489e-06
0.26903,0.37499,0.37499,0.37546,6.7639e-07,0.1018,0.64911,6.3524e-11,1.3527e-06
0.26984,0.37499,0.37499,0.37546,6.7829e-07,0.099972,0.65094,6.0454e-11,1.3565e-06
0.27064,0.37499,0.37499,0.37545,6.8018e-07,0.098154,0.65275,5.7392e-11,1.3603e-06
0.27145,0.37499,0.37499,0.37545,6.8205e-07,0.096351,0.65455,5.4368e-11,1.364e-06
0.27225,0.37499,0.37499,0.37544,6.8391e-07,0.094562,0.65633,5.1409e-11,1.3678e-06
0.27306,0.37499,0.37499,0.37544,6.8575e-07,0.092787,0.65809,4.8544e-11,1.3715e-06
0.27386,0.37499,0.37499,0.37544,6.8758e-07,0.091027,0.65985,4.58e-11,1.3751e-06
0.27467,0.37499,0.37499,0.37543,6.8939e-07,0.089281,0.66159,4.3201e-11,1.3787e-06
0.27547,0.37499,0.37499,0.37543,6.9118e-07,0.08755,0.66331,4.0774e-11,1.3823e-06
0.27628,0.37499,0.37499,0.37543,6.9296e-07,0.085834,0.66502,3.8541e-11,1.3859e-06
0.27709,0.37499,0.37499,0.37542,6.9473e-07,0.084133,0.66671,3.6523e-11,1.3894e-06
0.27789,0.37499,0.37499,0.37542,6.9648e-07,0.082446,0.66839,3.474e-11,1.3929e-06
0.2787,0.37499,0.37499,0.37542,6.9821e-07,0.080774,0.67006,3.3209e-11,1.3964e-06
0.2795,0.37499,0.37499,0.37541,6.9993e-07,0.079118,0.6717,3.1945e-11,1.3998e-06
0.28031,0.37499,0.37499,0.37541,7.0163e-07,0.077477,0.67334,3.0959e-11,1.4032e-06
0.28111,0.37499,0.37499,0.3754,7.0332e-07,0.07585,0.67496,3.0263e-11,1.4066e-06
0.28192,0.37499,0.37499,0.3754,7.0499e-07,0.07424,0.67656,2.9861e-11,1.4099e-06
0.28272,0.37499,0.37499,0.3754,7.0664e-07,0.072644,0.67815,2.976e-11,1.4133e-06
0.28353,0.37499,0.37499,0.37539,7.0828e-07,0.071064,0.67972,2.9959e-11,1.4165e-06
0.28433,0.37499,0.37499,0.37539,7.099e-07,0.0695,0.68128,3.0458e-11,1.4198e-06
0.28514,0.37499,0.37499,0.37538,7.1151e-07,0.067951,0.68282,3.1252e-11,1.423e-06
0.28595,0.37499,0.37499,0.37538,7.131e-07,0.066418,0.68434,3.2333e-11,1.4262e-06
0.28675,0.37499,0.37499,0.37538,7.1467e-07,0.064901,0.68585,3.3691e-11,1.4293e-06
0.28756,0.37499,0.37499,0.37537,7.1622e-07,0.0634,0.68734,3.5315e-11,1.4324e-06
0.28836,0.37499,0.37499,0.37537,7.1776e-07,0.061915,0.68882,3.7188e-11,1.4355e-06
0.28917,0.37499,0.37499,0.37536,7.1928e-07,0.060445,0.69028,3.9292e-11,1.4385e-06
0.28997,0.37499,0.37499,0.37536,7.2079e-07,0.058992,0.69173,4.1608e-11,1.4415e-06
0.29078,0.37499,0.37499,0.37536,7.2228e-07,0.057555,0.69316,4.4114e-11,1.4445e-06
0.29158,0.37499,0.37499,0.37535,7.2375e-07,0.056135,0.69457,4.6786e-11,1.4475e-06
0.29239,0.37499,0.37499,0.37535,7.252e-07,0.05473,0.69597,4.9597e-11,1.4504e-06
0.29319,0.37499,0.37499,0.37534,7.2664e-07,0.053342,0.69735,5.2522e-11,1.4532e-06
0.294,0.37499,0.37499,0.37534,7.2806e-07,0.051971,0.69871,5.5531e-11,1.4561e-06
0.29481,0.37499,0.37499,0.37534,7.2947e-07,0.050616,0.70006,5.8596e-11,1.4589e-06
0.29561,0.37499,0.37499,0.37533,7.3085e-07,0.049277,0.70139,6.1687e-11,1.4616e-06
0.29642,0.37499,0.37499,0.37533,7.3222e-07,0.047956,0.7027,6.4774e-11,1.4644e-06
0.29722,0.37499,0.37499,0.37532,7.3357e-07,0.046651,0.704,6.7827e-11,1.4671e-06
0.29803,0.37499,0.37499,0.37532,7.349e-07,0.045363,0.70527,7.0816e-11,1.4697e-06
0.29883,0.37499,0.37499,0.37531,7.3622e-07,0.044092,0.70654,7.3711e-11,1.4724e-06
0.29964,0.37499,0.37499,0.37531,7.3752e-07,0.042838,0.70778,7.6485e-11,1.475e-06
0.30044,0.37499,0.37499,0.37531,7.388e-07,0.0416,0.70901,7.9109e-11,1.4775e-06
0.30125,0.37499,0.37499,0.3753,7.4006e-07,0.04038,0.71022,8.1557e-11,1.48e-06
0.30206,0.37499,0.37499,0.3753,7.413e-07,0.039177,0.71142,8.3804e-11,1.4825e-06
0.30286,0.37499,0.37499,0.37529,7.4253e-07,0.037991,0.71259,8.5829e-11,1.485e-06
0.30367,0.37499,0.37499,0.37529,7.4374e-07,0.036823,0.71375,8.7609e-11,1.4874e-06
0.30447,0.37499,0.37499,0.37528,7.4493e-07,0.035672,0.7149,8.9127e-11,1.4898e-06
0.30528,0.37499,0.37499,0.37528,7.461e-07,0.034538,0.71602,9.0365e-11,1.4921e-06
0.30608,0.37499,0.37499,0.37528,7.4725e-07,0.033422,0.71713,9.1312e-11,1.4944e-06
0.30689,0.37499,0.37499,0.37527,7.4839e-07,0.032323,0.71822,9.1954e-11,1.4967e-06
0.30769,0.37499,0.37499,0.37527,7.4951e-07,0.031241,0.71929,9.2285e-11,1.4989e-06
0.3085,0.37499,0.37499,0.37526,7.5061e-07,0.030178,0.72035,9.2299e-11,1.5011e-06
0.3093,0.37499,0.37499,0.37526,7.5169e-07,0.029132,0.72138,9.1993e-11,1.5033e-06
0.31011,0.37499,0.37499,0.37525,7.5275e-07,0.028103,0.7224,9.1369e-11,1.5054e-06
0.31092,0.37499,0.37499,0.37525,7.5379e-07,0.027093,0.72341,9.043e-11,1.5075e-06
0.31172,0.37499,0.37499,0.37524,7.5482e-07,0.0261,0.72439,8.9181e-11,1.5095e-06
0.31253,0.37499,0.37499,0.37524,7.5582e-07,0.025125,0.72536,8.7633e-11,1.5116e-06
0.31333,0.37499,0.37499,0.37524,7.5681e-07,0.024168,0.7263,8.5798e-11,1.5135e-06
0.31414,0.37499,0.37499,0.37523,7.5778e-07,0.023229,0.72723,8.3691e-11,1.5155e-06
0.31494,0.37499,0.37499,0.37523,7.5873e-07,0.022308,0.72815,8.1328e-11,1.5174e-06
0.31575,0.37499,0.37499,0.37522,7.5966e-07,0.021405,0.72904,7.873e-11,1.5192e-06
0.31655,0.37499,0.37499,0.37522,7.6057e-07,0.020521,0.72991,7.5918e-11,1.5211e-06
0.31736,0.37499,0.37499,0.37521,7.6147e-07,0.019654,0.73077,7.2917e-11,1.5229e-06
0.31816,0.37499,0.37499,0.37521,7.6234e-07,0.018806,0.73161,6.9752e-11,1.5246e-06
0.31897,0.37499,0.37499,0.3752,7.632e-07,0.017975,0.73243,6.645e-11,1.5263e-06
0.31978,0.37499,0.37499,0.3752,7.6403e-07,0.017164,0.73324,6.304e-11,1.528e-06
0.32058,0.37499,0.37499,0.37519,7.6485e-07,0.01637,0.73402,5.9551e-11,1.5296e-06
0.32139,0.37499,0.37499,0.37519,7.6565e-07,0.015595,0.73479,5.6014e-11,1.5312e-06
0.32219,0.37499,0.37499,0.37519,7.6643e-07,0.014838,0.73553,5.246e-11,1.5328e-06
0.323,0.37499,0.37499,0.37518,7.6719e-07,0.0141,0.73626,4.8919e-11,1.5343e-06
0.3238,0.37499,0.37499,0.37518,7.6793e-07,0.01338,0.73697,4.5423e-11,1.5358e-06
0.32461,0.37499,0.37499,0.37517,7.6865e-07,0.012679,0.73766,4.2002e-11,1.5373e-06
0.32541,0.37499,0.37499,0.37517,7.6935e-07,0.011996,0.73834,3.8685e-11,1.5387e-06
0.32622,0.37499,0.37499,0.37516,7.7003e-07,0.011332,0.73899,3.5503e-11,1.54e-06
0.32702,0.37499,0.37499,0.37516,7.7069e-07,0.010686,0.73963,3.2481e-11,1.5414e-06
0.32783,0.37499,0.37499,0.37515,7.7134e-07,0.01006,0.74025,2.9648e-11,1.5426e-06
0.32864,0.37499,0.37499,0.37515,7.7196e-07,0.0094514,0.74085,2.7027e-11,1.5439e-06
0.32944,0.37499,0.37499,0.37514,7.7256e-07,0.008862,0.74143,2.4641e-11,1.5451e-06
0.33025,0.37499,0.37499,0.37514,7.7315e-07,0.0082913,0.74199,2.251e-11,1.5463e-06
0.33105,0.37499,0.37499,0.37513,7.7371e-07,0.0077394,0.74253,2.0653e-11,1.5474e-06
0.33186,0.37499,0.37499,0.37513,7.7426e-07,0.0072064,0.74305,1.9086e-11,1.5485e-06
0.33266,0.37499,0.37499,0.37513,7.7479e-07,0.0066921,0.74356,1.7822e-11,1.5496e-06
0.33347,0.37499,0.37499,0.37512,7.7529e-07,0.0061968,0.74404,1.6871e-11,1.5506e-06
0.33427,0.37499,0.37499,0.37512,7.7578e-07,0.0057203,0.74451,1.6241e-11,1.5515e-06
0.33508,0.37499,0.37499,0.37511,7.7625e-07,0.0052628,0.74496,1.5937e-11,1.5525e-06
0.33589,0.37499,0.37499,0.37511,7.7669e-07,0.0048241,0.74539,1.596e-11,1.5534e-06
0.33669,0.37499,0.37499,0.3751,7.7712e-07,0.0044045,0.7458,1.631e-11,1.5542e-06
0.3375,0.37499,0.37499,0.3751,7.7753e-07,0.0040038,0.74619,1.6982e-11,1.555e-06
0.3383,0.37499,0.37499,0.37509,7.7791e-07,0.0036222,0.74656,1.797e-11,1.5558e-06
0.33911,0.37499,0.37499,0.37509,7.7828e-07,0.0032596,0.74691,1.9265e-11,1.5565e-06
0.33991,0.37499,0.37499,0.37508,7.7863e-07,0.002916,0.74725,2.0852e-11,1.5572e-06
0.34072,0.37499,0.37499,0.37508,7.7896e-07,0.0025914,0.74756,2.2719e-11,1.5579e-06
0.34152,0.37499,0.37499,0.37507,7.7927e-07,0.002286,0.74786,2.4848e-11,1.5585e-06
0.34233,0.37499,0.37499,0.37507,7.7956e-07,0.0019996,0.74814,2.7218e-11,1.5591e-06
0.34313,0.37499,0.37499,0.37506,7.7982e-07,0.0017324,0.74839,2.981e-11,1.5596e-06
0.34394,0.37499,0.37499,0.37506,7.8007e-07,0.0014843,0.74863,3.2598e-11,1.5601e-06
0.34475,0.37499,0.37499,0.37505,7.803e-07,0.0012553,0.74885,3.5558e-11,1.5606e-06
0.34555,0.37499,0.37499,0.37505,7.8051e-07,0.0010454,0.74905,3.8664e-11,1.561e-06
0.34636,0.37499,0.37499,0.37504,7.807e-07,0.00085472,0.74923,4.1888e-11,1.5614e-06
0.34716,0.37499,0.37499,0.37504,7.8087e-07,0.00068319,0.7494,4.5202e-11,1.5617e-06
0.34797,0.37499,0.37499,0.37503,7.8102e-07,0.00053084,0.74954,4.8576e-11,1.562e-06
0.34877,0.37499,0.37499,0.37503,7.8115e-07,0.00039767,0.74966,5.198e-11,1.5622e-06
0.34958,0.37499,0.37499,0.37502,7.8125e-07,0.00028369,0.74977,5.5387e-11,1.5625e-06
0.35038,0.37499,0.37499,0.37502,7.8134e-07,0.00018891,0.74985,5.8765e-11,1.5626e-06
0.35119,0.37499,0.37499,0.37502,7.8141e-07,0.00011333,0.74992,6.2087e-11,1.5628e-06
0.35199,0.37499,0.37499,0.37501,7.8146e-07,5.6951e-05,0.74996,6.5325e-11,1.5629e-06
0.3528,0.37499,0.37499,0.37501,7.8149e-07,1.978e-05,0.74999,6.845e-11,1.5629e-06
0.35361,0.37499,0.37499,0.375,7.815e-07,1.8178e-06,0.75,7.1438e-11,1.5629e-06
0.35441,0.37499,0.37499,0.375,7.8149e-07,3.0658e-06,0.74999,7.4264e-11,1.5629e-06
0.35522,0.37499,0.37499,0.37499,7.8146e-07,2.3524e-05,0.74996,7.6906e-11,1.5628e-06
0.35602,0.37499,0.37499,0.37499,7.814e-07,6.3191e-05,0.74991,7.9342e-11,1.5627e-06
0.35683,0.37499,0.37499,0.37498,7.8133e-07,0.00012206,0.74984,8.1555e-11,1.5626e-06
0.35763,0.37499,0.37499,0.37498,7.8124e-07,0.00020014,0.74975,8.3527e-11,1.5624e-06
0.35844,0.37499,0.37499,0.37497,7.8113e-07,0.00029742,0.74965,8.5245e-11,1.5622e-06
0.35924,0.37499,0.37499,0.37497,7.81e-07,0.00041389,0.74952,8.6697e-11,1.5619e-06
0.36005,0.37499,0.37499,0.37496,7.8085e-07,0.00054955,0.74938,8.7874e-11,1.5616e-06
0.36086,0.37499,0.37499,0.37496,7.8068e-07,0.00070439,0.74921,8.877e-11,1.5613e-06
0.36166,0.37499,0.37499,0.37495,7.8049e-07,0.00087841,0.74903,8.938e-11,1.5609e-06
0.36247,0.37499,0.37499,0.37495,7.8028e-07,0.0010716,0.74882,8.9705e-11,1.5605e-06
0.36327,0.37499,0.37499,0.37494,7.8004e-07,0.0012839,0.7486,8.9746e-11,1.56e-06
0.36408,0.37499,0.37499,0.37494,7.7979e-07,0.0015154,0.74836,8.9507e-11,1.5595e-06
0.36488,0.37499,0.37499,0.37493,7.7952e-07,0.001766,0.7481,8.8995e-11,1.559e-06
0.36569,0.37499,0.37499,0.37493,7.7923e-07,0.0020358,0.74782,8.822e-11,1.5584e-06
0.36649,0.37499,0.37499,0.37492,7.7892e-07,0.0023246,0.74752,8.7194e-11,1.5578e-06
0.3673,0.37499,0.37499,0.37492,7.7859e-07,0.0026325,0.74721,8.5929e-11,1.5571e-06
0.3681,0.37499,0.37499,0.37491,7.7824e-07,0.0029595,0.74687,8.4444e-11,1.5564e-06
0.36891,0.37499,0.37499,0.37491,7.7787e-07,0.0033056,0.74651,8.2755e-11,1.5557e-06
0.36972,0.37499,0.37499,0.37491,7.7748e-07,0.0036707,0.74614,8.0883e-11,1.5549e-06
0.37052,0.37499,0.37499,0.3749,7.7707e-07,0.0040548,0.74575,7.8849e-11,1.5541e-06
0.37133,0.37499,0.37499,0.3749,7.7664e-07,0.004458,0.74533,7.6675e-11,1.5532e-06
0.37213,0.37499,0.37499,0.37489,7.7619e-07,0.0048801,0.7449,7.4386e-11,1.5523e-06
0.37294,0.37499,0.37499,0.37489,7.7572e-07,0.0053211,0.74445,7.2005e-11,1.5514e-06
0.37374,0.37499,0.37499,0.37488,7.7523e-07,0.0057811,0.74398,6.9557e-11,1.5504e-06
0.37455,0.37499,0.37499,0.37488,7.7472e-07,0.0062601,0.74349,6.7069e-11,1.5494e-06
0.37535,0.37499,0.37499,0.37487,7.742e-07,0.0067579,0.74299,6.4565e-11,1.5483e-06
0.37616,0.37499,0.37499,0.37487,7.7365e-07,0.0072746,0.74246,6.207e-11,1.5472e-06
0.37696,0.37499,0.37499,0.37486,7.7308e-07,0.0078101,0.74192,5.961e-11,1.5461e-06
0.37777,0.37499,0.37499,0.37486,7.7249e-07,0.0083644,0.74135,5.7209e-11,1.5449e-06
0.37858,0.37499,0.37499,0.37485,7.7189e-07,0.0089375,0.74077,5.4889e-11,1.5437e-06
0.37938,0.37499,0.37499,0.37485,7.7126e-07,0.0095293,0.74017,5.2673e-11,1.5425e-06
0.38019,0.37499,0.37499,0.37484,7.7061e-07,0.01014,0.73955,5.0581e-11,1.5412e-06
0.38099,0.37499,0.37499,0.37484,7.6995e-07,0.010769,0.73891,4.8633e-11,1.5398e-06
0.3818,0.37499,0.37499,0.37483,7.6926e-07,0.011417,0.73825,4.6846e-11,1.5385e-06
0.3826,0.37499,0.37499,0.37483,7.6856e-07,0.012084,0.73758,4.5235e-11,1.5371e-06
0.38341,0.37499,0.37499,0.37483,7.6784e-07,0.012769,0.73688,4.3814e-11,1.5356e-06
0.38421,0.37499,0.37499,0.37482,7.6709e-07,0.013473,0.73617,4.2594e-11,1.5341e-06
0.38502,0.37499,0.37499,0.37482,7.6633e-07,0.014195,0.73544,4.1584e-11,1.5326e-06
0.38582,0.37499,0.37499,0.37481,7.6555e-07,0.014935,0.73469,4.0792e-11,1.5311e-06
0.38663,0.37499,0.37499,0.37481,7.6475e-07,0.015695,0.73392,4.022e-11,1.5295e-06
0.38744,0.37499,0.37499,0.3748,7.6393e-07,0.016472,0.73313,3.9872e-11,1.5278e-06
0.38824,0.37499,0.37499,0.3748,7.6309e-07,0.017268,0.73233,3.9747e-11,1.5261e-06
0.38905,0.37499,0.37499,0.37479,7.6223e-07,0.018082,0.7315,3.9842e-11,1.5244e-06
0.38985,0.37499,0.37499,0.37479,7.6135e-07,0.018915,0.73066,4.0152e-11,1.5227e-06
0.39066,0.37499,0.37499,0.37478,7.6046e-07,0.019766,0.7298,4.067e-11,1.5209e-06
0.39146,0.37499,0.37499,0.37478,7.5954e-07,0.020635,0.72892,4.1385e-11,1.519e-06
0.39227,0.37499,0.37499,0.37477,7.5861e-07,0.021522,0.72803,4.2288e-11,1.5172e-06
0.39307,0.37499,0.37499,0.37477,7.5766e-07,0.022427,0.72711,4.3363e-11,1.5153e-06
0.39388,0.37499,0.37499,0.37477,7.5669e-07,0.02335,0.72618,4.4597e-11,1.5133e-06
0.39469,0.37499,0.37499,0.37476,7.557e-07,0.024292,0.72523,4.5971e-11,1.5113e-06
0.39549,0.37499,0.37499,0.37476,7.5469e-07,0.025251,0.72426,4.7469e-11,1.5093e-06
0.3963,0.37499,0.37499,0.37475,7.5366e-07,0.026228,0.72328,4.9071e-11,1.5073e-06
0.3971,0.37499,0.37499,0.37475,7.5261e-07,0.027223,0.72227,5.0756e-11,1.5052e-06
0.39791,0.37499,0.37499,0.37474,7.5155e-07,0.028236,0.72125,5.2503e-11,1.503e-06
0.39871,0.37499,0.37499,0.37474,7.5047e-07,0.029267,0.72021,5.4292e-11,1.5009e-06
0.39952,0.37499,0.37499,0.37473,7.4936e-07,0.030315,0.71915,5.61e-11,1.4987e-06
0.40032,0.37499,0.37499,0.37473,7.4824e-07,0.031381,0.71808,5.7906e-11,1.4964e-06
0.40113,0.37499,0.37499,0.37473,7.4711e-07,0.032464,0.71699,5.9689e-11,1.4942e-06
0.40193,0.37499,0.37499,0.37472,7.4595e-07,0.033566,0.71588,6.1426e-11,1.4918e-06
0.40274,0.37499,0.37499,0.37472,7.4478e-07,0.034684,0.71475,6.3098e-11,1.4895e-06
0.40355,0.37499,0.37499,0.37471,7.4358e-07,0.03582,0.71361,6.4686e-11,1.4871e-06
0.40435,0.37499,0.37499,0.37471,7.4237e-07,0.036974,0.71244,6.6171e-11,1.4847e-06
0.40516,0.37499,0.37499,0.3747,7.4114e-07,0.038145,0.71126,6.7536e-11,1.4822e-06
0.40596,0.37499,0.37499,0.3747,7.399e-07,0.039333,0.71007,6.8765e-11,1.4797e-06
0.40677,0.37499,0.37499,0.3747,7.3863e-07,0.040538,0.70885,6.9845e-11,1.4772e-06
0.40757,0.37499,0.37499,0.37469,7.3735e-07,0.04176,0.70762,7.0765e-11,1.4746e-06
0.40838,0.37499,0.37499,0.37469,7.3605e-07,0.043,0.70637,7.1513e-11,1.472e-06
0.40918,0.37499,0.37499,0.37468,7.3473e-07,0.044256,0.70511,7.2083e-11,1.4694e-06
0.40999,0.37499,0.37499,0.37468,7.334e-07,0.045529,0.70383,7.2468e-11,1.4667e-06
0.41079,0.37499,0.37499,0.37467,7.3204e-07,0.04682,0.70253,7.2665e-11,1.464e-06
0.4116,0.37499,0.37499,0.37467,7.3067e-07,0.048127,0.70121,7.2673e-11,1.4613e-06
0.41241,0.37499,0.37499,0.37467,7.2928e-07,0.04945,0.69988,7.2493e-11,1.4585e-06
0.41321,0.37499,0.37499,0.37466,7.2788e-07,0.050791,0.69853,7.2129e-11,1.4557e-06
0.41402,0.37499,0.37499,0.37466,7.2646e-07,0.052148,0.69717,7.1587e-11,1.4528e-06
0.41482,0.37499,0.37499,0.37465,7.2502e-07,0.053522,0.69579,7.0874e-11,1.45e-06
0.41563,0.37499,0.37499,0.37465,7.2356e-07,0.054912,0.69439,7.0001e-11,1.447e-06
0.41643,0.37499,0.37499,0.37465,7.2209e-07,0.056318,0.69297,6.8979e-11,1.4441e-06
0.41724,0.37499,0.37499,0.37464,7.2059e-07,0.057741,0.69154,6.7824e-11,1.4411e-06
0.41804,0.37499,0.37499,0.37464,7.1909e-07,0.05918,0.69009,6.6551e-11,1.4381e-06
0.41885,0.37499,0.37499,0.37463,7.1756e-07,0.060635,0.68863,6.5177e-11,1.4351e-06
0.41966,0.37499,0.37499,0.37463,7.1602e-07,0.062107,0.68715,6.3722e-11,1.432e-06
0.42046,0.37499,0.37499,0.37463,7.1446e-07,0.063594,0.68566,6.2206e-11,1.4289e-06
0.42127,0.37499,0.37499,0.37462,7.1289e-07,0.065097,0.68414,6.0651e-11,1.4257e-06
0.42207,0.37499,0.37499,0.37462,7.113e-07,0.066617,0.68262,5.9077e-11,1.4225e-06
0.42288,0.37499,0.37499,0.37461,7.0969e-07,0.068152,0.68107,5.7509e-11,1.4193e-06
0.42368,0.37499,0.37499,0.37461,7.0806e-07,0.069702,0.67952,5.5969e-11,1.4161e-06
0.42449,0.37499,0.37499,0.37461,7.0642e-07,0.071269,0.67794,5.448e-11,1.4128e-06
0.42529,0.37499,0.37499,0.3746,7.0477e-07,0.072851,0.67635,5.3066e-11,1.4095e-06
0.4261,0.37499,0.37499,0.3746,7.031e-07,0.074448,0.67475,5.1748e-11,1.4061e-06
0.4269,0.37499,0.37499,0.37459,7.0141e-07,0.076061,0.67313,5.0549e-11,1.4028e-06
0.42771,0.37499,0.37499,0.37459,6.997e-07,0.077689,0.67149,4.949e-11,1.3994e-06
0.42852,0.37499,0.37499,0.37459,6.9798e-07,0.079332,0.66984,4.8591e-11,1.3959e-06
0.42932,0.37499,0.37499,0.37458,6.9625e-07,0.080991,0.66817,4.7869e-11,1.3924e-06
0.43013,0.37499,0.37499,0.37458,6.945e-07,0.082664,0.66649,4.7344e-11,1.3889e-06
0.43093,0.37499,0.37499,0.37458,6.9273e-07,0.084353,0.6648,4.7029e-11,1.3854e-06
0.43174,0.37499,0.37499,0.37457,6.9095e-07,0.086056,0.66309,4.6937e-11,1.3818e-06
0.43254,0.37499,0.37499,0.37457,6.8915e-07,0.087774,0.66136,4.7081e-11,1.3782e-06
0.43335,0.37499,0.37499,0.37456,6.8734e-07,0.089507,0.65962,4.7469e-11,1.3746e-06
0.43415,0.37499,0.37499,0.37456,6.8551e-07,0.091255,0.65787,4.8108e-11,1.371e-06
0.43496,0.37499,0.37499,0.37456,6.8366e-07,0.093017,0.6561,4.9001e-11,1.3673e-06
0.43576,0.37499,0.37499,0.37455,6.818e-07,0.094794,0.65431,5.0151e-11,1.3636e-06
0.43657,0.37499,0.37499,0.37455,6.7993e-07,0.096584,0.65251,5.1556e-11,1.3598e-06
0.43738,0.37499,0.37499,0.37455,6.7804e-07,0.09839,0.6507,5.3213e-11,1.356e-06
0.43818,0.37499,0.37499,0.37454,6.7614e-07,0.10021,0.64888,5.5115e-11,1.3522e-06
0.43899,0.37499,0.37499,0.37454,6.7422e-07,0.10204,0.64704,5.7254e-11,1.3484e-06
0.43979,0.37499,0.37499,0.37454,6.7229e-07,0.10389,0.64518,5.9618e-11,1.3445e-06
0.4406,0.37499,0.37499,0.37453,6.7034e-07,0.10575,0.64331,6.2194e-11,1.3406e-06
0.4414,0.37499,0.37499,0.37453,6.6838e-07,0.10763,0.64143,6.4965e-11,1.3367e-06
0.44221,0.37499,0.37499,0.37453,6.6641e-07,0.10951,0.63954,6.7913e-11,1.3327e-06
0.44301,0.37499,0.37499,0.37452,6.6442e-07,0.11142,0.63763,7.1016e-11,1.3288e-06
0.44382,0.37499,0.37499,0.37452,6.6242e-07,0.11333,0.6357,7.4254e-11,1.3248e-06
0.44462,0.37499,0.37499,0.37452,6.604e-07,0.11526,0.63377,7.7602e-11,1.3207e-06
0.44543,0.37499,0.37499,0.37451,6.5837e-07,0.1172,0.63182,8.1034e-11,1.3167e-06
0.44624,0.37499,0.37499,0.37451,6.5632e-07,0.11916,0.62986,8.4524e-11,1.3126e-06
0.44704,0.37499,0.37499,0.37451,6.5427e-07,0.12113,0.62788,8.8043e-11,1.3084e-06
0.44785,0.37499,0.37499,0.3745,6.5219e-07,0.12311,0.62589,9.1563e-11,1.3043e-06
0.44865,0.37499,0.37499,0.3745,6.5011e-07,0.12511,0.62389,9.5054e-11,1.3001e-06
0.44946,0.37499,0.37499,0.3745,6.4801e-07,0.12711,0.62188,9.8488e-11,1.2959e-06
0.45026,0.37499,0.37499,0.37449,6.459e-07,0.12913,0.61985,1.0184e-10,1.2917e-06
0.45107,0.37499,0.37499,0.37449,6.4378e-07,0.13117,0.61781,1.0507e-10,1.2874e-06
0.45187,0.37499,0.37499,0.37449,6.4164e-07,0.13321,0.61576,1.0815e-10,1.2832e-06
0.45268,0.37499,0.37499,0.37448,6.3949e-07,0.13527,0.6137,1.1107e-10,1.2789e-06
0.45349,0.37499,0.37499,0.37448,6.3733e-07,0.13734,0.61162,1.1378e-10,1.2745e-06
0.45429,0.37499,0.37499,0.37448,6.3515e-07,0.13942,0.60953,1.1627e-10,1.2702e-06
0.4551,0.37499,0.37499,0.37447,6.3296e-07,0.14152,0.60743,1.1852e-10,1.2658e-06
0.4559,0.37499,0.37499,0.37447,6.3076e-07,0.14362,0.60532,1.205e-10,1.2614e-06
0.45671,0.37499,0.37499,0.37447,6.2855e-07,0.14574,0.6032,1.2218e-10,1.257e-06
0.45751,0.37499,0.37499,0.37447,6.2632e-07,0.14787,0.60106,1.2357e-10,1.2525e-06
0.45832,0.37499,0.37499,0.37446,6.2409e-07,0.15001,0.59891,1.2463e-10,1.248e-06
0.45912,0.37499,0.37499,0.37446,6.2184e-07,0.15217,0.59675,1.2536e-10,1.2436e-06
0.45993,0.37499,0.37499,0.37446,6.1958e-07,0.15433,0.59458,1.2575e-10,1.239e-06
0.46073,0.37499,0.37499,0.37445,6.173e-07,0.15651,0.5924,1.258e-10,1.2345e-06
0.46154,0.37499,0.37499,0.37445,6.1502e-07,0.15869,0.59021,1.2549e-10,1.2299e-06
0.46235,0.37499,0.37499,0.37445,6.1272e-07,0.16089,0.58801,1.2483e-10,1.2253e-06
0.46315,0.37499,0.37499,0.37445,6.1042e-07,0.1631,0.58579,1.2382e-10,1.2207e-06
0.46396,0.37499,0.37499,0.37444,6.081e-07,0.16532,0.58357,1.2247e-10,1.2161e-06
0.46476,0.37499,0.37499,0.37444,6.0577e-07,0.16755,0.58133,1.2079e-10,1.2114e-06
0.46557,0.37499,0.37499,0.37444,6.0343e-07,0.16979,0.57908,1.1878e-10,1.2067e-06
0.46637,0.37499,0.37499,0.37444,6.0108e-07,0.17204,0.57683,1.1647e-10,1.202e-06
0.46718,0.37499,0.37499,0.37443,5.9872e-07,0.1743,0.57456,1.1386e-10,1.1973e-06
0.46798,0.37499,0.37499,0.37443,5.9634e-07,0.17658,0.57228,1.1099e-10,1.1926e-06
0.46879,0.37499,0.37499,0.37443,5.9396e-07,0.17886,0.57,1.0787e-10,1.1878e-06
0.46959,0.37499,0.37499,0.37442,5.9157e-07,0.18115,0.5677,1.0452e-10,1.183e-06
0.4704,0.37499,0.37499,0.37442,5.8916e-07,0.18345,0.56539,1.0098e-10,1.1782e-06
0.47121,0.37499,0.37499,0.37442,5.8675e-07,0.18577,0.56307,9.7271e-11,1.1734e-06
0.47201,0.37499,0.37499,0.37442,5.8432e-07,0.18809,0.56075,9.3427e-11,1.1686e-06
0.47282,0.37499,0.37499,0.37442,5.8189e-07,0.19042,0.55841,8.9478e-11,1.1637e-06
0.47362,0.37499,0.37499,0.37441,5.7945e-07,0.19276,0.55606,8.5458e-11,1.1588e-06
0.47443,0.37499,0.37499,0.37441,5.7699e-07,0.19511,0.55371,8.14e-11,1.1539e-06
0.47523,0.37499,0.37499,0.37441,5.7453e-07,0.19747,0.55135,7.7338e-11,1.149e-06
0.47604,0.37499,0.37499,0.37441,5.7206e-07,0.19984,0.54897,7.3308e-11,1.144e-06
0.47684,0.37499,0.37499,0.3744,5.6958e-07,0.20222,0.54659,6.9342e-11,1.1391e-06
0.47765,0.37499,0.37499,0.3744,5.6709e-07,0.2046,0.5442,6.5477e-11,1.1341e-06
0.47846,0.37499,0.37499,0.3744,5.6459e-07,0.207,0.5418,6.1744e-11,1.1291e-06
0.47926,0.37499,0.37499,0.3744,5.6208e-07,0.2094,0.53939,5.8177e-11,1.1241e-06
0.48007,0.37499,0.37499,0.3744,5.5956e-07,0.21182,0.53697,5.4806e-11,1.1191e-06
0.48087,0.37499,0.37499,0.37439,5.5703e-07,0.21424,0.53455,5.1662e-11,1.114e-06
0.48168,0.37499,0.37499,0.37439,5.545e-07,0.21667,0.53212,4.8771e-11,1.1089e-06
0.48248,0.37499,0.37499,0.37439,5.5195e-07,0.2191,0.52968,4.616e-11,1.1039e-06
0.48329,0.37499,0.37499,0.37439,5.494e-07,0.22155,0.52723,4.3852e-11,1.0988e-06
0.48409,0.37499,0.37499,0.37439,5.4684e-07,0.224,0.52477,4.1869e-11,1.0936e-06
0.4849,0.37499,0.37499,0.37438,5.4427e-07,0.22646,0.52231,4.0228e-11,1.0885e-06
0.4857,0.37499,0.37499,0.37438,5.417e-07,0.22893,0.51983,3.8946e-11,1.0834e-06
0.48651,0.37499,0.37499,0.37438,5.3912e-07,0.23141,0.51735,3.8034e-11,1.0782e-06
0.48732,0.37499,0.37499,0.37438,5.3652e-07,0.23389,0.51487,3.7502e-11,1.073e-06
0.48812,0.37499,0.37499,0.37438,5.3393e-07,0.23638,0.51237,3.7356e-11,1.0678e-06
0.48893,0.37499,0.37499,0.37437,5.3132e-07,0.23888,0.50987,3.76e-11,1.0626e-06
0.48973,0.37499,0.37499,0.37437,5.2871e-07,0.24138,0.50736,3.8234e-11,1.0574e-06
0.49054,0.37499,0.37499,0.37437,5.2609e-07,0.24389,0.50485,3.9253e-11,1.0521e-06
0.49134,0.37499,0.37499,0.37437,5.2346e-07,0.24641,0.50233,4.0651e-11,1.0469e-06
0.49215,0.37499,0.37499,0.37437,5.2083e-07,0.24893,0.4998,4.2419e-11,1.0416e-06
0.49295,0.37499,0.37499,0.37437,5.1819e-07,0.25147,0.49727,4.4544e-11,1.0363e-06
0.49376,0.37499,0.37499,0.37436,5.1554e-07,0.254,0.49473,4.7009e-11,1.031e-06
0.49456,0.37499,0.37499,0.37436,5.1289e-07,0.25655,0.49218,4.9796e-11,1.0257e-06
0.49537,0.37499,0.37499,0.37436,5.1023e-07,0.2591,0.48963,5.2884e-11,1.0204e-06
0.49618,0.37499,0.37499,0.37436,5.0756e-07,0.26165,0.48707,5.625e-11,1.0151e-06
0.49698,0.37499,0.37499,0.37436,5.0489e-07,0.26421,0.4845,5.9866e-11,1.0097e-06
0.49779,0.37499,0.37499,0.37436,5.0221e-07,0.26678,0.48194,6.3706e-11,1.0044e-06
0.49859,0.37499,0.37499,0.37436,4.9953e-07,0.26935,0.47936,6.7739e-11,9.9899e-07
0.4994,0.37499,0.37499,0.37435,4.9684e-07,0.27193,0.47678,7.1935e-11,9.9361e-07
0.5002,0.37499,0.37499,0.37435,4.9415e-07,0.27451,0.47419,7.626e-11,9.8822e-07
0.50101,0.37499,0.37499,0.37435,4.9145e-07,0.2771,0.4716,8.0683e-11,9.8281e-07
0.50181,0.37499,0.37499,0.37435,4.8874e-07,0.27969,0.46901,8.5168e-11,9.774e-07
0.50262,0.37499,0.37499,0.37435,4.8603e-07,0.28229,0.46641,8.9682e-11,9.7198e-07
0.50343,0.37499,0.37499,0.37435,4.8332e-07,0.2849,0.4638,9.419e-11,9.6654e-07
0.50423,0.37499,0.37499,0.37435,4.806e-07,0.2875,0.46119,9.8658e-11,9.611e-07
0.50504,0.37499,0.37499,0.37435,4.7787e-07,0.29012,0.45858,1.0305e-10,9.5565e-07
0.50584,0.37499,0.37499,0.37435,4.7515e-07,0.29273,0.45596,1.0734e-10,9.5019e-07
0.50665,0.37499,0.37499,0.37434,4.7241e-07,0.29535,0.45333,1.115e-10,9.4472e-07
0.50745,0.37499,0.37499,0.37434,4.6968e-07,0.29798,0.45071,1.1548e-10,9.3924e-07
0.50826,0.37499,0.37499,0.37434,4.6694e-07,0.30061,0.44808,1.1927e-10,9.3375e-07
0.50906,0.37499,0.37499,0.37434,4.6419e-07,0.30324,0.44544,1.2284e-10,9.2826e-07
0.50987,0.37499,0.37499,0.37434,4.6144e-07,0.30588,0.44281,1.2616e-10,9.2276e-07
0.51067,0.37499,0.37499,0.37434,4.5869e-07,0.30852,0.44016,1.2922e-10,9.1725e-07
0.51148,0.37499,0.37499,0.37434,4.5594e-07,0.31116,0.43752,1.3199e-10,9.1174e-07
0.51229,0.37499,0.37499,0.37434,4.5318e-07,0.3138,0.43487,1.3446e-10,9.0622e-07
0.51309,0.37499,0.37499,0.37434,4.5041e-07,0.31645,0.43222,1.3661e-10,9.0069e-07
0.5139,0.37499,0.37499,0.37434,4.4765e-07,0.31911,0.42957,1.3843e-10,8.9516e-07
0.5147,0.37499,0.37499,0.37434,4.4488e-07,0.32176,0.42691,1.3992e-10,8.8962e-07
0.51551,0.37499,0.37499,0.37433,4.4211e-07,0.32442,0.42425,1.4107e-10,8.8408e-07
0.51631,0.37499,0.37499,0.37433,4.3934e-07,0.32708,0.42159,1.4187e-10,8.7853e-07
0.51712,0.37499,0.37499,0.37433,4.3656e-07,0.32974,0.41892,1.4234e-10,8.7298e-07
0.51792,0.37499,0.37499,0.37433,4.3378e-07,0.33241,0.41626,1.4247e-10,8.6742e-07
0.51873,0.37499,0.37499,0.37433,4.31e-07,0.33508,0.41359,1.4227e-10,8.6186e-07
0.51953,0.37499,0.37499,0.37433,4.2822e-07,0.33775,0.41092,1.4175e-10,8.563e-07
0.52034,0.37499,0.37499,0.37433,4.2544e-07,0.34042,0.40824,1.4093e-10,8.5073e-07
0.52115,0.37499,0.37499,0.37433,4.2265e-07,0.34309,0.40557,1.3982e-10,8.4516e-07
0.52195,0.37499,0.37499,0.37433,4.1986e-07,0.34577,0.40289,1.3843e-10,8.3959e-07
0.52276,0.37499,0.37499,0.37433,4.1707e-07,0.34844,0.40022,1.368e-10,8.3401e-07
0.52356,0.37499,0.37499,0.37433,4.1428e-07,0.35112,0.39754,1.3494e-10,8.2843e-07
0.52437,0.37499,0.37499,0.37433,4.1149e-07,0.3538,0.39486,1.3287e-10,8.2285e-07
0.52517,0.37499,0.37499,0.37433,4.087e-07,0.35648,0.39218,1.3062e-10,8.1726e-07
0.52598,0.37499,0.37499,0.37433,4.059e-07,0.35916,0.3895,1.2822e-10,8.1168e-07
0.52678,0.37499,0.37499,0.37433,4.0311e-07,0.36184,0.38681,1.257e-10,8.0609e-07
0.52759,0.37499,0.37499,0.37433,4.0031e-07,0.36453,0.38413,1.2309e-10,8.005e-07
0.52839,0.37499,0.37499,0.37433,3.9752e-07,0.36721,0.38145,1.204e-10,7.9491e-07
0.5292,0.37499,0.37499,0.37433,3.9472e-07,0.36989,0.37876,1.1769e-10,7.8932e-07
0.53001,0.37499,0.37499,0.37433,3.9192e-07,0.37258,0.37608,1.1496e-10,7.8373e-07
0.53081,0.37499,0.37499,0.37433,3.8913e-07,0.37526,0.3734,1.1226e-10,7.7814e-07
0.53162,0.37499,0.37499,0.37433,3.8633e-07,0.37795,0.37071,1.0962e-10,7.7255e-07
0.53242,0.37499,0.37499,0.37433,3.8354e-07,0.38063,0.36803,1.0705e-10,7.6697e-07
0.53323,0.37499,0.37499,0.37433,3.8074e-07,0.38331,0.36535,1.0458e-10,7.6138e-07
0.53403,0.37499,0.37499,0.37433,3.7795e-07,0.386,0.36266,1.0225e-10,7.5579e-07
0.53484,0.37499,0.37499,0.37433,3.7515e-07,0.38868,0.35998,1.0008e-10,7.502e-07
0.53564,0.37499,0.37499,0.37433,3.7236e-07,0.39136,0.3573,9.8076e-11,7.4462e-07
0.53645,0.37499,0.37499,0.37433,3.6956e-07,0.39404,0.35462,9.6272e-11,7.3903e-07
0.53726,0.37499,0.37499,0.37433,3.6677e-07,0.39672,0.35194,9.4682e-11,7.3345e-07
0.53806,0.37499,0.37499,0.37433,3.6398e-07,0.3994,0.34926,9.3319e-11,7.2787e-07
0.53887,0.37499,0.37499,0.37433,3.6119e-07,0.40208,0.34658,9.2198e-11,7.2229e-07
0.53967,0.37499,0.37499,0.37433,3.5841e-07,0.40475,0.34391,9.1329e-11,7.1672e-07
0.54048,0.37499,0.37499,0.37433,3.5562e-07,0.40743,0.34123,9.0717e-11,7.1115e-07
0.54128,0.37499,0.37499,0.37433,3.5284e-07,0.4101,0.33856,9.0369e-11,7.0558e-07
0.54209,0.37499,0.37499,0.37433,3.5005e-07,0.41277,0.33589,9.0286e-11,7.0002e-07
0.54289,0.37499,0.37499,0.37433,3.4727e-07,0.41544,0.33322,9.0467e-11,6.9446e-07
0.5437,0.37499,0.37499,0.37433,3.445e-07,0.41811,0.33056,9.0909e-11,6.889e-07
0.5445,0.37499,0.37499,0.37433,3.4172e-07,0.42077,0.32789,9.1606e-11,6.8335e-07
0.54531,0.37499,0.37499,0.37433,3.3895e-07,0.42344,0.32523,9.2548e-11,6.778e-07
0.54612,0.37499,0.37499,0.37434,3.3618e-07,0.4261,0.32257,9.3725e-11,6.7226e-07
0.54692,0.37499,0.37499,0.37434,3.3341e-07,0.42876,0.31992,9.5123e-11,6.6672e-07
0.54773,0.37499,0.37499,0.37434,3.3064e-07,0.43141,0.31726,9.6727e-11,6.6119e-07
0.54853,0.37499,0.37499,0.37434,3.2788e-07,0.43406,0.31461,9.8518e-11,6.5567e-07
0.54934,0.37499,0.37499,0.37434,3.2512e-07,0.43671,0.31197,1.0048e-10,6.5015e-07
0.55014,0.37499,0.37499,0.37434,3.2237e-07,0.43936,0.30932,1.0259e-10,6.4464e-07
0.55095,0.37499,0.37499,0.37434,3.1962e-07,0.442,0.30668,1.0482e-10,6.3913e-07
0.55175,0.37499,0.37499,0.37434,3.1687e-07,0.44464,0.30404,1.0715e-10,6.3363e-07
0.55256,0.37499,0.37499,0.37434,3.1413e-07,0.44727,0.30141,1.0956e-10,6.2814e-07
0.55336,0.37499,0.37499,0.37434,3.1139e-07,0.44991,0.29878,1.1203e-10,6.2266e-07
0.55417,0.37499,0.37499,0.37434,3.0865e-07,0.45253,0.29615,1.1452e-10,6.1719e-07
0.55498,0.37499,0.37499,0.37434,3.0592e-07,0.45516,0.29353,1.1701e-10,6.1172e-07
0.55578,0.37499,0.37499,0.37435,3.0319e-07,0.45778,0.29091,1.1948e-10,6.0626e-07
0.55659,0.37499,0.37499,0.37435,3.0047e-07,0.46039,0.2883,1.2189e-10,6.0082e-07
0.55739,0.37499,0.37499,0.37435,2.9775e-07,0.463,0.28569,1.2424e-10,5.9538e-07
0.5582,0.37499,0.37499,0.37435,2.9504e-07,0.46561,0.28309,1.2649e-10,5.8995e-07
0.559,0.37499,0.37499,0.37435,2.9233e-07,0.46821,0.28049,1.2862e-10,5.8453e-07
0.55981,0.37499,0.37499,0.37435,2.8963e-07,0.47081,0.27789,1.3061e-10,5.7912e-07
0.56061,0.37499,0.37499,0.37435,2.8693e-07,0.4734,0.2753,1.3245e-10,5.7372e-07
0.56142,0.37499,0.37499,0.37435,2.8423e-07,0.47599,0.27272,1.341e-10,5.6834e-07
0.56223,0.37499,0.37499,0.37436,2.8155e-07,0.47857,0.27014,1.3557e-10,5.6296e-07
0.56303,0.37499,0.37499,0.37436,2.7887e-07,0.48115,0.26756,1.3683e-10,5.5759e-07
0.56384,0.37499,0.37499,0.37436,2.7619e-07,0.48372,0.26499,1.3788e-10,5.5224e-07
0.56464,0.37499,0.37499,0.37436,2.7352e-07,0.48629,0.26243,1.387e-10,5.469e-07
0.56545,0.37499,0.37499,0.37436,2.7085e-07,0.48885,0.25987,1.393e-10,5.4157e-07
0.56625,0.37499,0.37499,0.37436,2.682e-07,0.4914,0.25732,1.3966e-10,5.3625e-07
0.56706,0.37499,0.37499,0.37436,2.6554e-07,0.49395,0.25478,1.3978e-10,5.3095e-07
0.56786,0.37499,0.37499,0.37437,2.629e-07,0.49649,0.25224,1.3967e-10,5.2566e-07
0.56867,0.37499,0.37499,0.37437,2.6026e-07,0.49903,0.24971,1.3933e-10,5.2038e-07
0.56947,0.37499,0.37499,0.37437,2.5763e-07,0.50156,0.24718,1.3876e-10,5.1512e-07
0.57028,0.37499,0.37499,0.37437,2.55e-07,0.50408,0.24466,1.3799e-10,5.0987e-07
0.57109,0.37499,0.37499,0.37437,2.5238e-07,0.5066,0.24215,1.37e-10,5.0463e-07
0.57189,0.37499,0.37499,0.37437,2.4977e-07,0.50911,0.23964,1.3583e-10,4.9941e-07
0.5727,0.37499,0.37499,0.37438,2.4717e-07,0.51161,0.23714,1.3448e-10,4.942e-07
0.5735,0.37499,0.37499,0.37438,2.4457e-07,0.51411,0.23465,1.3297e-10,4.8901e-07
0.57431,0.37499,0.37499,0.37438,2.4198e-07,0.5166,0.23216,1.3132e-10,4.8383e-07
0.57511,0.37499,0.37499,0.37438,2.394e-07,0.51908,0.22968,1.2955e-10,4.7867e-07
0.57592,0.37499,0.37499,0.37438,2.3683e-07,0.52155,0.22721,1.2768e-10,4.7353e-07
0.57672,0.37499,0.37499,0.37438,2.3426e-07,0.52402,0.22475,1.2574e-10,4.684e-07
0.57753,0.37499,0.37499,0.37439,2.317e-07,0.52648,0.2223,1.2375e-10,4.6328e-07
0.57833,0.37499,0.37499,0.37439,2.2915e-07,0.52893,0.21985,1.2173e-10,4.5819e-07
0.57914,0.37499,0.37499,0.37439,2.2661e-07,0.53137,0.21741,1.1971e-10,4.531e-07
0.57995,0.37499,0.37499,0.37439,2.2408e-07,0.53381,0.21498,1.1772e-10,4.4804e-07
0.58075,0.37499,0.37499,0.37439,2.2155e-07,0.53624,0.21255,1.1576e-10,4.4299e-07
0.58156,0.37499,0.37499,0.3744,2.1904e-07,0.53865,0.21014,1.1388e-10,4.3796e-07
0.58236,0.37499,0.37499,0.3744,2.1653e-07,0.54107,0.20773,1.121e-10,4.3295e-07
0.58317,0.37499,0.37499,0.3744,2.1403e-07,0.54347,0.20533,1.1043e-10,4.2795e-07
0.58397,0.37499,0.37499,0.3744,2.1154e-07,0.54586,0.20295,1.089e-10,4.2298e-07
0.58478,0.37499,0.37499,0.37441,2.0906e-07,0.54825,0.20056,1.0753e-10,4.1802e-07
0.58558,0.37499,0.37499,0.37441,2.0659e-07,0.55062,0.19819,1.0634e-10,4.1308e-07
0.58639,0.37499,0.37499,0.37441,2.0413e-07,0.55299,0.19583,1.0534e-10,4.0816e-07
0.58719,0.37499,0.37499,0.37441,2.0168e-07,0.55535,0.19348,1.0456e-10,4.0325e-07
0.588,0.37499,0.37499,0.37441,1.9924e-07,0.5577,0.19113,1.0399e-10,3.9837e-07
0.58881,0.37499,0.37499,0.37442,1.968e-07,0.56003,0.1888,1.0366e-10,3.9351e-07
0.58961,0.37499,0.37499,0.37442,1.9438e-07,0.56236,0.18647,1.0356e-10,3.8866e-07
0.59042,0.37499,0.37499,0.37442,1.9197e-07,0.56468,0.18416,1.0372e-10,3.8384e-07
0.59122,0.37499,0.37499,0.37442,1.8957e-07,0.56699,0.18185,1.0412e-10,3.7903e-07
0.59203,0.37499,0.37499,0.37443,1.8718e-07,0.5693,0.17956,1.0478e-10,3.7425e-07
0.59283,0.37499,0.37499,0.37443,1.8479e-07,0.57159,0.17727,1.0568e-10,3.6948e-07
0.59364,0.37499,0.37499,0.37443,1.8242e-07,0.57387,0.175,1.0683e-10,3.6474e-07
0.59444,0.37499,0.37499,0.37443,1.8006e-07,0.57614,0.17273,1.0822e-10,3.6002e-07
0.59525,0.37499,0.37499,0.37444,1.7771e-07,0.5784,0.17048,1.0983e-10,3.5532e-07
0.59606,0.37499,0.37499,0.37444,1.7538e-07,0.58065,0.16823,1.1166e-10,3.5064e-07
0.59686,0.37499,0.37499,0.37444,1.7305e-07,0.58289,0.166,1.137e-10,3.4598e-07
0.59767,0.37499,0.37499,0.37444,1.7073e-07,0.58511,0.16378,1.1592e-10,3.4135e-07
0.59847,0.37499,0.37499,0.37445,1.6843e-07,0.58733,0.16156,1.1831e-10,3.3674e-07
0.59928,0.37499,0.37499,0.37445,1.6613e-07,0.58954,0.15936,1.2085e-10,3.3215e-07
0.60008,0.37499,0.37499,0.37445,1.6385e-07,0.59173,0.15717,1.2351e-10,3.2758e-07
0.60089,0.37499,0.37499,0.37446,1.6158e-07,0.59392,0.15499,1.2628e-10,3.2304e-07
0.60169,0.37499,0.37499,0.37446,1.5932e-07,0.59609,0.15282,1.2913e-10,3.1852e-07
0.6025,0.37499,0.37499,0.37446,1.5708e-07,0.59826,0.15067,1.3204e-10,3.1402e-07
0.6033,0.37499,0.37499,0.37446,1.5484e-07,0.60041,0.14852,1.3497e-10,3.0955e-07
0.60411,0.37499,0.37499,0.37447,1.5262e-07,0.60255,0.14639,1.3791e-10,3.051e-07
0.60492,0.37499,0.37499,0.37447,1.5041e-07,0.60467,0.14427,1.4083e-10,3.0067e-07
0.60572,0.37499,0.37499,0.37447,1.4821e-07,0.60679,0.14216,1.4369e-10,2.9627e-07
0.60653,0.37499,0.37499,0.37448,1.4602e-07,0.60889,0.14006,1.4648e-10,2.919e-07
0.60733,0.37499,0.37499,0.37448,1.4385e-07,0.61098,0.13797,1.4917e-10,2.8755e-07
0.60814,0.37499,0.37499,0.37448,1.4169e-07,0.61306,0.1359,1.5173e-10,2.8323e-07
0.60894,0.37499,0.37499,0.37449,1.3954e-07,0.61513,0.13384,1.5414e-10,2.7893e-07
0.60975,0.37499,0.37499,0.37449,1.3741e-07,0.61719,0.13179,1.5638e-10,2.7466e-07
0.61055,0.37499,0.37499,0.37449,1.3528e-07,0.61923,0.12975,1.5843e-10,2.7041e-07
0.61136,0.37499,0.37499,0.37449,1.3318e-07,0.62126,0.12773,1.6027e-10,2.6619e-07
0.61216,0.37499,0.37499,0.3745,1.3108e-07,0.62328,0.12572,1.6188e-10,2.62e-07
0.61297,0.37499,0.37499,0.3745,1.29e-07,0.62528,0.12372,1.6325e-10,2.5783e-07
0.61378,0.37499,0.37499,0.3745,1.2693e-07,0.62728,0.12173,1.6436e-10,2.5369e-07
0.61458,0.37499,0.37499,0.37451,1.2487e-07,0.62926,0.11976,1.652e-10,2.4958e-07
0.61539,0.37499,0.37499,0.37451,1.2283e-07,0.63122,0.1178,1.6577e-10,2.455e-07
0.61619,0.37499,0.37499,0.37451,1.208e-07,0.63317,0.11585,1.6606e-10,2.4144e-07
0.617,0.37499,0.37499,0.37452,1.1879e-07,0.63511,0.11392,1.6607e-10,2.3741e-07
0.6178,0.37499,0.37499,0.37452,1.1679e-07,0.63704,0.112,1.658e-10,2.3341e-07
0.61861,0.37499,0.37499,0.37452,1.148e-07,0.63895,0.11009,1.6524e-10,2.2944e-07
0.61941,0.37499,0.37499,0.37453,1.1283e-07,0.64085,0.1082,1.6442e-10,2.255e-07
0.62022,0.37499,0.37499,0.37453,1.1087e-07,0.64274,0.10632,1.6333e-10,2.2158e-07
0.62103,0.37499,0.37499,0.37453,1.0893e-07,0.64461,0.10446,1.6198e-10,2.1769e-07
0.62183,0.37499,0.37499,0.37454,1.07e-07,0.64647,0.1026,1.6039e-10,2.1384e-07
0.62264,0.37499,0.37499,0.37454,1.0508e-07,0.64832,0.10077,1.5858e-10,2.1001e-07
0.62344,0.37499,0.37499,0.37454,1.0318e-07,0.65015,0.098943,1.5655e-10,2.0621e-07
0.62425,0.37499,0.37499,0.37455,1.013e-07,0.65196,0.097134,1.5434e-10,2.0244e-07
0.62505,0.37499,0.37499,0.37455,9.9429e-08,0.65377,0.095338,1.5196e-10,1.9871e-07
0.62586,0.37499,0.37499,0.37456,9.7574e-08,0.65555,0.093558,1.4944e-10,1.95e-07
0.62666,0.37499,0.37499,0.37456,9.5733e-08,0.65733,0.091791,1.4679e-10,1.9132e-07
0.62747,0.37499,0.37499,0.37456,9.3908e-08,0.65909,0.090039,1.4405e-10,1.8767e-07
0.62827,0.37499,0.37499,0.37457,9.2098e-08,0.66083,0.088302,1.4124e-10,1.8405e-07
0.62908,0.37499,0.37499,0.37457,9.0303e-08,0.66256,0.086579,1.3839e-10,1.8047e-07
0.62989,0.37499,0.37499,0.37457,8.8523e-08,0.66428,0.084871,1.3553e-10,1.7691e-07
0.63069,0.37499,0.37499,0.37458,8.6759e-08,0.66598,0.083178,1.3269e-10,1.7339e-07
0.6315,0.37499,0.37499,0.37458,8.5011e-08,0.66766,0.0815,1.2988e-10,1.6989e-07
0.6323,0.37499,0.37499,0.37459,8.3278e-08,0.66933,0.079837,1.2715e-10,1.6643e-07
0.63311,0.37499,0.37499,0.37459,8.1561e-08,0.67099,0.078189,1.2452e-10,1.63e-07
0.63391,0.37499,0.37499,0.37459,7.986e-08,0.67263,0.076556,1.2201e-10,1.596e-07
0.63472,0.37499,0.37499,0.3746,7.8175e-08,0.67425,0.074938,1.1965e-10,1.5623e-07
0.63552,0.37499,0.37499,0.3746,7.6505e-08,0.67586,0.073336,1.1746e-10,1.5289e-07
0.63633,0.37499,0.37499,0.3746,7.4852e-08,0.67746,0.07175,1.1547e-10,1.4959e-07
0.63713,0.37499,0.37499,0.37461,7.3215e-08,0.67904,0.070179,1.1369e-10,1.4632e-07
0.63794,0.37499,0.37499,0.37461,7.1595e-08,0.6806,0.068623,1.1214e-10,1.4308e-07
0.63875,0.37499,0.37499,0.37462,6.999e-08,0.68215,0.067083,1.1084e-10,1.3987e-07
0.63955,0.37499,0.37499,0.37462,6.8402e-08,0.68368,0.065559,1.098e-10,1.3669e-07
0.64036,0.37499,0.37499,0.37462,6.6831e-08,0.6852,0.064051,1.0904e-10,1.3355e-07
0.64116,0.37499,0.37499,0.37463,6.5276e-08,0.6867,0.062559,1.0856e-10,1.3044e-07
0.64197,0.37499,0.37499,0.37463,6.3738e-08,0.68818,0.061083,1.0836e-10,1.2737e-07
0.64277,0.37499,0.37499,0.37464,6.2217e-08,0.68965,0.059622,1.0846e-10,1.2432e-07
0.64358,0.37499,0.37499,0.37464,6.0712e-08,0.6911,0.058178,1.0884e-10,1.2132e-07
0.64438,0.37499,0.37499,0.37464,5.9225e-08,0.69254,0.056751,1.0952e-10,1.1834e-07
0.64519,0.37499,0.37499,0.37465,5.7754e-08,0.69396,0.055339,1.1048e-10,1.154e-07
0.64599,0.37499,0.37499,0.37465,5.63e-08,0.69536,0.053944,1.1171e-10,1.1249e-07
0.6468,0.37499,0.37499,0.37466,5.4864e-08,0.69675,0.052565,1.1321e-10,1.0961e-07
0.64761,0.37499,0.37499,0.37466,5.3445e-08,0.69812,0.051203,1.1496e-10,1.0677e-07
0.64841,0.37499,0.37499,0.37466,5.2043e-08,0.69947,0.049858,1.1695e-10,1.0397e-07
0.64922,0.37499,0.37499,0.37467,5.0658e-08,0.70081,0.048529,1.1916e-10,1.012e-07
0.65002,0.37499,0.37499,0.37467,4.9291e-08,0.70213,0.047217,1.2156e-10,9.8461e-08
0.65083,0.37499,0.37499,0.37468,4.7942e-08,0.70343,0.045921,1.2415e-10,9.5759e-08
0.65163,0.37499,0.37499,0.37468,4.6609e-08,0.70472,0.044643,1.2689e-10,9.3092e-08
0.65244,0.37499,0.37499,0.37469,4.5295e-08,0.70599,0.043381,1.2976e-10,9.046e-08
0.65324,0.37499,0.37499,0.37469,4.3998e-08,0.70724,0.042136,1.3273e-10,8.7864e-08
0.65405,0.37499,0.37499,0.37469,4.2719e-08,0.70848,0.040909,1.3578e-10,8.5303e-08
0.65486,0.37499,0.37499,0.3747,4.1458e-08,0.7097,0.039698,1.3888e-10,8.2778e-08
0.65566,0.37499,0.37499,0.3747,4.0215e-08,0.7109,0.038505,1.4199e-10,8.0288e-08
0.65647,0.37499,0.37499,0.37471,3.899e-08,0.71209,0.037329,1.4511e-10,7.7835e-08
0.65727,0.37499,0.37499,0.37471,3.7783e-08,0.71325,0.03617,1.4818e-10,7.5417e-08
0.65808,0.37499,0.37499,0.37472,3.6593e-08,0.7144,0.035029,1.5119e-10,7.3036e-08
0.65888,0.37499,0.37499,0.37472,3.5423e-08,0.71554,0.033905,1.5411e-10,7.0691e-08
0.65969,0.37499,0.37499,0.37472,3.427e-08,0.71665,0.032799,1.5691e-10,6.8383e-08
0.66049,0.37499,0.37499,0.37473,3.3135e-08,0.71775,0.03171,1.5956e-10,6.6111e-08
0.6613,0.37499,0.37499,0.37473,3.2019e-08,0.71883,0.030638,1.6205e-10,6.3876e-08
0.6621,0.37499,0.37499,0.37474,3.0921e-08,0.71989,0.029584,1.6435e-10,6.1678e-08
0.66291,0.37499,0.37499,0.37474,2.9842e-08,0.72094,0.028548,1.6643e-10,5.9518e-08
0.66372,0.37499,0.37499,0.37475,2.8781e-08,0.72196,0.02753,1.6828e-10,5.7394e-08
0.66452,0.37499,0.37499,0.37475,2.7739e-08,0.72297,0.02653,1.6989e-10,5.5308e-08
0.66533,0.37499,0.37499,0.37476,2.6715e-08,0.72396,0.025547,1.7124e-10,5.3259e-08
0.66613,0.37499,0.37499,0.37476,2.571e-08,0.72494,0.024582,1.7231e-10,5.1248e-08
0.66694,0.37499,0.37499,0.37476,2.4724e-08,0.72589,0.023635,1.7311e-10,4.9275e-08
0.66774,0.37499,0.37499,0.37477,2.3756e-08,0.72683,0.022707,1.7361e-10,4.7339e-08
0.66855,0.37499,0.37499,0.37477,2.2807e-08,0.72775,0.021796,1.7382e-10,4.5441e-08
0.66935,0.37499,0.37499,0.37478,2.1878e-08,0.72865,0.020903,1.7374e-10,4.3581e-08
0.67016,0.37499,0.37499,0.37478,2.0967e-08,0.72954,0.020029,1.7337e-10,4.176e-08
0.67096,0.37499,0.37499,0.37479,2.0074e-08,0.7304,0.019172,1.7271e-10,3.9976e-08
0.67177,0.37499,0.37499,0.37479,1.9201e-08,0.73125,0.018334,1.7177e-10,3.8231e-08
0.67258,0.37499,0.37499,0.3748,1.8347e-08,0.73208,0.017515,1.7056e-10,3.6524e-08
0.67338,0.37499,0.37499,0.3748,1.7512e-08,0.73289,0.016713,1.6909e-10,3.4855e-08
0.67419,0.37499,0.37499,0.37481,1.6696e-08,0.73368,0.01593,1.6738e-10,3.3225e-08
0.67499,0.37499,0.37499,0.37481,1.59e-08,0.73445,0.015165,1.6544e-10,3.1634e-08
0.6758,0.37499,0.37499,0.37481,1.5122e-08,0.73521,0.014419,1.633e-10,3.0081e-08
0.6766,0.37499,0.37499,0.37482,1.4364e-08,0.73595,0.013691,1.6097e-10,2.8567e-08
0.67741,0.37499,0.37499,0.37482,1.3625e-08,0.73667,0.012982,1.5848e-10,2.7091e-08
0.67821,0.37499,0.37499,0.37483,1.2905e-08,0.73737,0.012291,1.5585e-10,2.5654e-08
0.67902,0.37499,0.37499,0.37483,1.2205e-08,0.73805,0.011619,1.531e-10,2.4257e-08
0.67983,0.37499,0.37499,0.37484,1.1524e-08,0.73871,0.010965,1.5027e-10,2.2897e-08
0.68063,0.37499,0.37499,0.37484,1.0862e-08,0.73935,0.01033,1.4738e-10,2.1577e-08
0.68144,0.37499,0.37499,0.37485,1.022e-08,0.73998,0.0097137,1.4445e-10,2.0296e-08
0.68224,0.37499,0.37499,0.37485,9.5976e-09,0.74059,0.0091161,1.4153e-10,1.9054e-08
0.68305,0.37499,0.37499,0.37486,8.9946e-09,0.74118,0.0085373,1.3862e-10,1.785e-08
0.68385,0.37499,0.37499,0.37486,8.411e-09,0.74175,0.0079772,1.3577e-10,1.6686e-08
0.68466,0.37499,0.37499,0.37487,7.8471e-09,0.7423,0.0074359,1.3299e-10,1.5561e-08
0.68546,0.37499,0.37499,0.37487,7.3027e-09,0.74283,0.0069135,1.3032e-10,1.4475e-08
0.68627,0.37499,0.37499,0.37488,6.7781e-09,0.74334,0.0064099,1.2778e-10,1.3428e-08
0.68707,0.37499,0.37499,0.37488,6.273e-09,0.74383,0.0059253,1.254e-10,1.2421e-08
0.68788,0.37499,0.37499,0.37488,5.7877e-09,0.74431,0.0054595,1.2318e-10,1.1452e-08
0.68869,0.37499,0.37499,0.37489,5.3221e-09,0.74477,0.0050126,1.2116e-10,1.0523e-08
0.68949,0.37499,0.37499,0.37489,4.8762e-09,0.7452,0.0045847,1.1936e-10,9.633e-09
0.6903,0.37499,0.37499,0.3749,4.4501e-09,0.74562,0.0041758,1.1779e-10,8.7823e-09
0.6911,0.37499,0.37499,0.3749,4.0437e-09,0.74602,0.0037859,1.1646e-10,7.971e-09
0.69191,0.37499,0.37499,0.37491,3.6572e-09,0.7464,0.003415,1.1538e-10,7.199e-09
0.69271,0.37499,0.37499,0.37491,3.2905e-09,0.74676,0.0030631,1.1457e-10,6.4665e-09
0.69352,0.37499,0.37499,0.37492,2.9437e-09,0.74711,0.0027303,1.1403e-10,5.7733e-09
0.69432,0.37499,0.37499,0.37492,2.6167e-09,0.74743,0.0024165,1.1376e-10,5.1196e-09
0.69513,0.37499,0.37499,0.37493,2.3096e-09,0.74773,0.0021219,1.1377e-10,4.5055e-09
0.69593,0.37499,0.37499,0.37493,2.0224e-09,0.74802,0.0018463,1.1405e-10,3.9308e-09
0.69674,0.37499,0.37499,0.37494,1.7552e-09,0.74828,0.0015898,1.146e-10,3.3957e-09
0.69755,0.37499,0.37499,0.37494,1.5078e-09,0.74853,0.0013525,1.1542e-10,2.9002e-09
0.69835,0.37499,0.37499,0.37495,1.2804e-09,0.74876,0.0011343,1.1648e-10,2.4444e-09
0.69916,0.37499,0.37499,0.37495,1.073e-09,0.74897,0.00093532,1.1778e-10,2.0282e-09
0.69996,0.37499,0.37499,0.37496,8.8553e-10,0.74916,0.00075545,1.1931e-10,1.6517e-09
0.70077,0.37499,0.37499,0.37496,7.1804e-10,0.74933,0.00059476,1.2105e-10,1.315e-09
0.70157,0.37499,0.37499,0.37497,5.7054e-10,0.74948,0.00045325,1.2298e-10,1.0181e-09
0.70238,0.37499,0.37499,0.37497,4.4303e-10,0.74961,0.00033092,1.2507e-10,7.6099e-10
0.70318,0.37499,0.37499,0.37498,3.3553e-10,0.74972,0.00022779,1.2732e-10,5.4375e-10
0.70399,0.37499,0.37499,0.37498,2.4804e-10,0.74982,0.00014385,1.2968e-10,3.6639e-10
0.7048,0.37499,0.37499,0.37499,1.8056e-10,0.74989,7.9117e-05,1.3215e-10,2.2897e-10
0.7056,0.37499,0.37499,0.37499,1.331e-10,0.74995,3.359e-05,1.3468e-10,1.3151e-10
0.70641,0.37499,0.37499,0.37499,1.0565e-10,0.74998,7.2712e-06,1.3727e-10,7.4037e-11
0.70721,0.37499,0.37499,0.375,9.8231e-11,0.75,1.6216e-07,1.3987e-10,5.6592e-11
0.70802,0.37499,0.37499,0.375,1.1083e-10,0.75,1.2263e-05,1.4247e-10,7.9198e-11
0.70882,0.37499,0.37499,0.37501,1.4345e-10,0.74997,4.3574e-05,1.4502e-10,1.4188e-10
0.70963,0.37499,0.37499,0.37501,1.9609e-10,0.74993,9.4092e-05,1.4752e-10,2.4466e-10
0.71043,0.37499,0.37499,0.37502,2.6875e-10,0.74987,0.00016382,1.4993e-10,3.8757e-10
0.71124,0.37499,0.37499,0.37502,3.6142e-10,0.74979,0.00025274,1.5223e-10,5.7061e-10
0.71204,0.37499,0.37499,0.37503,4.741e-10,0.7497,0.00036086,1.544e-10,7.938e-10
0.71285,0.37499,0.37499,0.37503,6.0678e-10,0.74958,0.00048818,1.564e-10,1.0572e-09
0.71366,0.37499,0.37499,0.37504,7.5945e-10,0.74944,0.00063468,1.5823e-10,1.3607e-09
0.71446,0.37499,0.37499,0.37504,9.3211e-10,0.74928,0.00080035,1.5985e-10,1.7044e-09
0.71527,0.37499,0.37499,0.37505,1.1247e-09,0.74911,0.0009852,1.6126e-10,2.0882e-09
0.71607,0.37499,0.37499,0.37505,1.3373e-09,0.74892,0.0011892,1.6244e-10,2.5123e-09
0.71688,0.37499,0.37499,0.37506,1.5699e-09,0.7487,0.0014124,1.6338e-10,2.9764e-09
0.71768,0.37499,0.37499,0.37506,1.8224e-09,0.74847,0.0016546,1.6407e-10,3.4807e-09
0.71849,0.37499,0.37499,0.37507,2.0948e-09,0.74822,0.0019161,1.6449e-10,4.0252e-09
0.71929,0.37499,0.37499,0.37507,2.3872e-09,0.74795,0.0021966,1.6465e-10,4.6097e-09
0.7201,0.37499,0.37499,0.37508,2.6994e-09,0.74766,0.0024962,1.6454e-10,5.2343e-09
0.7209,0.37499,0.37499,0.37508,3.0315e-09,0.74735,0.0028149,1.6416e-10,5.8989e-09
0.72171,0.37499,0.37499,0.37509,3.3835e-09,0.74702,0.0031527,1.6352e-10,6.6035e-09
0.72252,0.37499,0.37499,0.37509,3.7554e-09,0.74667,0.0035095,1.6261e-10,7.3481e-09
0.72332,0.37499,0.37499,0.3751,4.147e-09,0.7463,0.0038854,1.6146e-10,8.1326e-09
0.72413,0.37499,0.37499,0.3751,4.5585e-09,0.74592,0.0042802,1.6007e-10,8.9569e-09
0.72493,0.37499,0.37499,0.3751,4.9897e-09,0.74552,0.0046941,1.5845e-10,9.821e-09
0.72574,0.37499,0.37499,0.37511,5.4407e-09,0.74509,0.0051269,1.5662e-10,1.0725e-08
0.72654,0.37499,0.37499,0.37511,5.9115e-09,0.74465,0.0055787,1.5459e-10,1.1668e-08
0.72735,0.37499,0.37499,0.37512,6.4019e-09,0.74419,0.0060494,1.5239e-10,1.2651e-08
0.72815,0.37499,0.37499,0.37512,6.9121e-09,0.74371,0.006539,1.5004e-10,1.3674e-08
0.72896,0.37499,0.37499,0.37513,7.4419e-09,0.74321,0.0070475,1.4756e-10,1.4736e-08
0.72976,0.37499,0.37499,0.37513,7.9913e-09,0.74269,0.0075748,1.4497e-10,1.5838e-08
0.73057,0.37499,0.37499,0.37514,8.5604e-09,0.74215,0.0081209,1.423e-10,1.6978e-08
0.73138,0.37499,0.37499,0.37514,9.149e-09,0.7416,0.0086859,1.3958e-10,1.8158e-08
0.73218,0.37499,0.37499,0.37515,9.7571e-09,0.74102,0.0092696,1.3683e-10,1.9377e-08
0.73299,0.37499,0.37499,0.37515,1.0385e-08,0.74043,0.009872,1.3408e-10,2.0636e-08
0.73379,0.37499,0.37499,0.37516,1.1032e-08,0.73982,0.010493,1.3136e-10,2.1933e-08
0.7346,0.37499,0.37499,0.37516,1.1699e-08,0.73919,0.011133,1.2868e-10,2.3268e-08
0.7354,0.37499,0.37499,0.37517,1.2385e-08,0.73854,0.011791,1.2609e-10,2.4643e-08
0.73621,0.37499,0.37499,0.37517,1.309e-08,0.73787,0.012468,1.2361e-10,2.6056e-08
0.73701,0.37499,0.37499,0.37518,1.3815e-08,0.73719,0.013164,1.2125e-10,2.7508e-08
0.73782,0.37499,0.37499,0.37518,1.4559e-08,0.73648,0.013878,1.1904e-10,2.8998e-08
0.73863,0.37499,0.37499,0.37518,1.5322e-08,0.73576,0.014611,1.1701e-10,3.0527e-08
0.73943,0.37499,0.37499,0.37519,1.6105e-08,0.73502,0.015362,1.1517e-10,3.2094e-08
0.74024,0.37499,0.37499,0.37519,1.6906e-08,0.73426,0.016132,1.1355e-10,3.3699e-08
0.74104,0.37499,0.37499,0.3752,1.7727e-08,0.73348,0.01692,1.1215e-10,3.5342e-08
0.74185,0.37499,0.37499,0.3752,1.8567e-08,0.73268,0.017726,1.11e-10,3.7023e-08
0.74265,0.37499,0.37499,0.37521,1.9426e-08,0.73186,0.01855,1.101e-10,3.8743e-08
0.74346,0.37499,0.37499,0.37521,2.0304e-08,0.73103,0.019393,1.0946e-10,4.0499e-08
0.74426,0.37499,0.37499,0.37522,2.1201e-08,0.73018,0.020254,1.0909e-10,4.2294e-08
0.74507,0.37499,0.37499,0.37522,2.2117e-08,0.72931,0.021134,1.0899e-10,4.4126e-08
0.74587,0.37499,0.37499,0.37523,2.3052e-08,0.72842,0.022031,1.0916e-10,4.5995e-08
0.74668,0.37499,0.37499,0.37523,2.4006e-08,0.72751,0.022946,1.0961e-10,4.7902e-08
0.74749,0.37499,0.37499,0.37523,2.4979e-08,0.72659,0.02388,1.1032e-10,4.9847e-08
0.74829,0.37499,0.37499,0.37524,2.597e-08,0.72565,0.024831,1.1128e-10,5.1828e-08
0.7491,0.37499,0.37499,0.37524,2.698e-08,0.72469,0.025801,1.1249e-10,5.3847e-08
0.7499,0.37499,0.37499,0.37525,2.8008e-08,0.72371,0.026788,1.1394e-10,5.5903e-08
0.75071,0.37499,0.37499,0.37525,2.9056e-08,0.72271,0.027793,1.1561e-10,5.7995e-08
0.75151,0.37499,0.37499,0.37526,3.0121e-08,0.7217,0.028816,1.1748e-10,6.0125e-08
0.75232,0.37499,0.37499,0.37526,3.1205e-08,0.72067,0.029857,1.1953e-10,6.2291e-08
0.75312,0.37499,0.37499,0.37527,3.2308e-08,0.71962,0.030915,1.2174e-10,6.4494e-08
0.75393,0.37499,0.37499,0.37527,3.3429e-08,0.71855,0.031991,1.2409e-10,6.6734e-08
0.75473,0.37499,0.37499,0.37527,3.4568e-08,0.71746,0.033084,1.2656e-10,6.901e-08
0.75554,0.37499,0.37499,0.37528,3.5726e-08,0.71636,0.034195,1.2911e-10,7.1323e-08
0.75635,0.37499,0.37499,0.37528,3.6902e-08,0.71524,0.035324,1.3172e-10,7.3671e-08
0.75715,0.37499,0.37499,0.37529,3.8095e-08,0.71411,0.03647,1.3436e-10,7.6057e-08
0.75796,0.37499,0.37499,0.37529,3.9307e-08,0.71295,0.037633,1.37e-10,7.8478e-08
0.75876,0.37499,0.37499,0.3753,4.0537e-08,0.71178,0.038814,1.3962e-10,8.0935e-08
0.75957,0.37499,0.37499,0.3753,4.1785e-08,0.71059,0.040011,1.4218e-10,8.3428e-08
0.76037,0.37499,0.37499,0.3753,4.3051e-08,0.70938,0.041226,1.4467e-10,8.5957e-08
0.76118,0.37499,0.37499,0.37531,4.4335e-08,0.70816,0.042458,1.4704e-10,8.8522e-08
0.76198,0.37499,0.37499,0.37531,4.5636e-08,0.70692,0.043707,1.4927e-10,9.1123e-08
0.76279,0.37499,0.37499,0.37532,4.6955e-08,0.70566,0.044973,1.5134e-10,9.3759e-08
0.7636,0.37499,0.37499,0.37532,4.8292e-08,0.70439,0.046256,1.5323e-10,9.643e-08
0.7644,0.37499,0.37499,0.37533,4.9646e-08,0.7031,0.047556,1.5491e-10,9.9137e-08
0.76521,0.37499,0.37499,0.37533,5.1018e-08,0.70179,0.048872,1.5635e-10,1.0188e-07
0.76601,0.37499,0.37499,0.37533,5.2407e-08,0.70046,0.050206,1.5755e-10,1.0466e-07
0.76682,0.37499,0.37499,0.37534,5.3813e-08,0.69912,0.051556,1.5849e-10,1.0747e-07
0.76762,0.37499,0.37499,0.37534,5.5237e-08,0.69776,0.052922,1.5914e-10,1.1031e-07
0.76843,0.37499,0.37499,0.37535,5.6678e-08,0.69639,0.054305,1.595e-10,1.132e-07
0.76923,0.37499,0.37499,0.37535,5.8136e-08,0.695,0.055704,1.5957e-10,1.1611e-07
0.77004,0.37499,0.37499,0.37535,5.9611e-08,0.69359,0.05712,1.5933e-10,1.1906e-07
0.77084,0.37499,0.37499,0.37536,6.1103e-08,0.69217,0.058552,1.5878e-10,1.2205e-07
0.77165,0.37499,0.37499,0.37536,6.2612e-08,0.69073,0.06,1.5792e-10,1.2507e-07
0.77246,0.37499,0.37499,0.37537,6.4138e-08,0.68927,0.061465,1.5676e-10,1.2812e-07
0.77326,0.37499,0.37499,0.37537,6.568e-08,0.6878,0.062945,1.553e-10,1.312e-07
0.77407,0.37499,0.37499,0.37538,6.7239e-08,0.68631,0.064441,1.5355e-10,1.3432e-07
0.77487,0.37499,0.37499,0.37538,6.8815e-08,0.6848,0.065954,1.5152e-10,1.3748e-07
0.77568,0.37499,0.37499,0.37538,7.0407e-08,0.68328,0.067482,1.4922e-10,1.4066e-07
0.77648,0.37499,0.37499,0.37539,7.2016e-08,0.68175,0.069026,1.4668e-10,1.4388e-07
0.77729,0.37499,0.37499,0.37539,7.364e-08,0.6802,0.070585,1.439e-10,1.4714e-07
0.77809,0.37499,0.37499,0.37539,7.5282e-08,0.67863,0.072161,1.4092e-10,1.5042e-07
0.7789,0.37499,0.37499,0.3754,7.6939e-08,0.67705,0.073751,1.3775e-10,1.5374e-07
0.7797,0.37499,0.37499,0.3754,7.8612e-08,0.67545,0.075357,1.3443e-10,1.5709e-07
0.78051,0.37499,0.37499,0.37541,8.0302e-08,0.67383,0.076979,1.3097e-10,1.6047e-07
0.78132,0.37499,0.37499,0.37541,8.2007e-08,0.6722,0.078616,1.2741e-10,1.6389e-07
0.78212,0.37499,0.37499,0.37541,8.3728e-08,0.67056,0.080267,1.2377e-10,1.6733e-07
0.78293,0.37499,0.37499,0.37542,8.5465e-08,0.6689,0.081934,1.2009e-10,1.7081e-07
0.78373,0.37499,0.37499,0.37542,8.7217e-08,0.66723,0.083616,1.1639e-10,1.7432e-07
0.78454,0.37499,0.37499,0.37543,8.8985e-08,0.66554,0.085313,1.1272e-10,1.7786e-07
0.78534,0.37499,0.37499,0.37543,9.0768e-08,0.66383,0.087025,1.0909e-10,1.8143e-07
0.78615,0.37499,0.37499,0.37543,9.2567e-08,0.66211,0.088752,1.0554e-10,1.8503e-07
0.78695,0.37499,0.37499,0.37544,9.4381e-08,0.66038,0.090493,1.021e-10,1.8866e-07
0.78776,0.37499,0.37499,0.37544,9.6211e-08,0.65863,0.092249,9.8808e-11,1.9232e-07
0.78856,0.37499,0.37499,0.37544,9.8055e-08,0.65687,0.094019,9.5679e-11,1.9601e-07
0.78937,0.37499,0.37499,0.37545,9.9914e-08,0.65509,0.095804,9.2746e-11,1.9974e-07
0.79018,0.37499,0.37499,0.37545,1.0179e-07,0.6533,0.097603,9.0034e-11,2.0349e-07
0.79098,0.37499,0.37499,0.37545,1.0368e-07,0.65149,0.099416,8.7566e-11,2.0727e-07
0.79179,0.37499,0.37499,0.37546,1.0558e-07,0.64967,0.10124,8.5362e-11,2.1108e-07
0.79259,0.37499,0.37499,0.37546,1.075e-07,0.64784,0.10308,8.3444e-11,2.1492e-07
0.7934,0.37499,0.37499,0.37546,1.0943e-07,0.64599,0.10494,8.1825e-11,2.1878e-07
0.7942,0.37499,0.37499,0.37547,1.1138e-07,0.64413,0.10681,8.0522e-11,2.2268e-07
0.79501,0.37499,0.37499,0.37547,1.1334e-07,0.64225,0.10869,7.9543e-11,2.266e-07
0.79581,0.37499,0.37499,0.37547,1.1532e-07,0.64036,0.11059,7.8898e-11,2.3055e-07
0.79662,0.37499,0.37499,0.37548,1.1731e-07,0.63846,0.1125,7.8592e-11,2.3453e-07
0.79743,0.37499,0.37499,0.37548,1.1931e-07,0.63654,0.11442,7.8626e-11,2.3854e-07
0.79823,0.37499,0.37499,0.37549,1.2133e-07,0.63461,0.11636,7.9e-11,2.4258e-07
0.79904,0.37499,0.37499,0.37549,1.2336e-07,0.63267,0.11831,7.971e-11,2.4664e-07
0.79984,0.37499,0.37499,0.37549,1.2541e-07,0.63071,0.12027,8.0748e-11,2.5073e-07
0.80065,0.37499,0.37499,0.37549,1.2746e-07,0.62874,0.12225,8.2104e-11,2.5485e-07
0.80145,0.37499,0.37499,0.3755,1.2954e-07,0.62676,0.12424,8.3766e-11,2.5899e-07
0.80226,0.37499,0.37499,0.3755,1.3162e-07,0.62476,0.12624,8.5717e-11,2.6316e-07
0.80306,0.37499,0.37499,0.3755,1.3372e-07,0.62276,0.12825,8.794e-11,2.6735e-07
0.80387,0.37499,0.37499,0.37551,1.3583e-07,0.62073,0.13028,9.0413e-11,2.7158e-07
0.80467,0.37499,0.37499,0.37551,1.3796e-07,0.6187,0.13232,9.3114e-11,2.7582e-07
0.80548,0.37499,0.37499,0.37551,1.401e-07,0.61665,0.13437,9.6017e-11,2.801e-07
0.80629,0.37499,0.37499,0.37552,1.4225e-07,0.6146,0.13644,9.9095e-11,2.844e-07
0.80709,0.37499,0.37499,0.37552,1.4441e-07,0.61252,0.13852,1.0232e-10,2.8872e-07
0.8079,0.37499,0.37499,0.37552,1.4659e-07,0.61044,0.1406,1.0566e-10,2.9307e-07
0.8087,0.37499,0.37499,0.37553,1.4878e-07,0.60835,0.14271,1.0909e-10,2.9745e-07
0.80951,0.37499,0.37499,0.37553,1.5098e-07,0.60624,0.14482,1.1257e-10,3.0185e-07
0.81031,0.37499,0.37499,0.37553,1.5319e-07,0.60412,0.14694,1.1607e-10,3.0627e-07
0.81112,0.37499,0.37499,0.37553,1.5542e-07,0.60199,0.14908,1.1956e-10,3.1072e-07
0.81192,0.37499,0.37499,0.37554,1.5766e-07,0.59985,0.15123,1.2301e-10,3.1519e-07
0.81273,0.37499,0.37499,0.37554,1.5991e-07,0.59769,0.15339,1.2638e-10,3.1969e-07
0.81353,0.37499,0.37499,0.37554,1.6217e-07,0.59553,0.15556,1.2964e-10,3.2421e-07
0.81434,0.37499,0.37499,0.37555,1.6444e-07,0.59335,0.15774,1.3277e-10,3.2875e-07
0.81515,0.37499,0.37499,0.37555,1.6673e-07,0.59117,0.15993,1.3573e-10,3.3332e-07
0.81595,0.37499,0.37499,0.37555,1.6902e-07,0.58897,0.16214,1.3849e-10,3.3791e-07
0.81676,0.37499,0.37499,0.37555,1.7133e-07,0.58676,0.16435,1.4103e-10,3.4252e-07
0.81756,0.37499,0.37499,0.37556,1.7365e-07,0.58454,0.16658,1.4333e-10,3.4716e-07
0.81837,0.37499,0.37499,0.37556,1.7598e-07,0.58231,0.16881,1.4536e-10,3.5182e-07
0.81917,0.37499,0.37499,0.37556,1.7832e-07,0.58006,0.17106,1.4711e-10,3.565e-07
0.81998,0.37499,0.37499,0.37557,1.8067e-07,0.57781,0.17332,1.4855e-10,3.612e-07
0.82078,0.37499,0.37499,0.37557,1.8304e-07,0.57555,0.17559,1.4967e-10,3.6592e-07
0.82159,0.37499,0.37499,0.37557,1.8541e-07,0.57327,0.17787,1.5047e-10,3.7067e-07
0.8224,0.37499,0.37499,0.37557,1.8779e-07,0.57099,0.18015,1.5093e-10,3.7544e-07
0.8232,0.37499,0.37499,0.37558,1.9019e-07,0.5687,0.18245,1.5104e-10,3.8023e-07
0.82401,0.37499,0.37499,0.37558,1.9259e-07,0.5664,0.18476,1.5081e-10,3.8504e-07
0.82481,0.37499,0.37499,0.37558,1.9501e-07,0.56408,0.18708,1.5023e-10,3.8987e-07
0.82562,0.37499,0.37499,0.37558,1.9743e-07,0.56176,0.18941,1.4931e-10,3.9472e-07
0.82642,0.37499,0.37499,0.37558,1.9987e-07,0.55943,0.19174,1.4805e-10,3.9959e-07
0.82723,0.37499,0.37499,0.37559,2.0231e-07,0.55709,0.19409,1.4647e-10,4.0448e-07
0.82803,0.37499,0.37499,0.37559,2.0477e-07,0.55473,0.19644,1.4457e-10,4.0939e-07
0.82884,0.37499,0.37499,0.37559,2.0723e-07,0.55237,0.19881,1.4237e-10,4.1432e-07
0.82964,0.37499,0.37499,0.37559,2.0971e-07,0.55001,0.20118,1.3989e-10,4.1927e-07
0.83045,0.37499,0.37499,0.3756,2.1219e-07,0.54763,0.20357,1.3715e-10,4.2424e-07
0.83126,0.37499,0.37499,0.3756,2.1468e-07,0.54524,0.20596,1.3417e-10,4.2922e-07
0.83206,0.37499,0.37499,0.3756,2.1718e-07,0.54284,0.20836,1.3097e-10,4.3423e-07
0.83287,0.37499,0.37499,0.3756,2.1969e-07,0.54044,0.21077,1.2758e-10,4.3925e-07
0.83367,0.37499,0.37499,0.3756,2.2221e-07,0.53803,0.21318,1.2403e-10,4.4429e-07
0.83448,0.37499,0.37499,0.37561,2.2473e-07,0.53561,0.21561,1.2034e-10,4.4935e-07
0.83528,0.37499,0.37499,0.37561,2.2727e-07,0.53318,0.21804,1.1654e-10,4.5442e-07
0.83609,0.37499,0.37499,0.37561,2.2981e-07,0.53074,0.22048,1.1267e-10,4.5952e-07
0.83689,0.37499,0.37499,0.37561,2.3237e-07,0.52829,0.22293,1.0876e-10,4.6462e-07
0.8377,0.37499,0.37499,0.37561,2.3493e-07,0.52584,0.22539,1.0482e-10,4.6975e-07
0.8385,0.37499,0.37499,0.37562,2.3749e-07,0.52338,0.22785,1.0091e-10,4.7489e-07
0.83931,0.37499,0.37499,0.37562,2.4007e-07,0.52091,0.23033,9.7038e-11,4.8004e-07
0.84012,0.37499,0.37499,0.37562,2.4265e-07,0.51843,0.23281,9.3242e-11,4.8522e-07
0.84092,0.37499,0.37499,0.37562,2.4525e-07,0.51595,0.23529,8.9551e-11,4.904e-07
0.84173,0.37499,0.37499,0.37562,2.4784e-07,0.51346,0.23779,8.599e-11,4.956e-07
0.84253,0.37499,0.37499,0.37563,2.5045e-07,0.51096,0.24029,8.2587e-11,5.0082e-07
0.84334,0.37499,0.37499,0.37563,2.5306e-07,0.50846,0.2428,7.9365e-11,5.0605e-07
0.84414,0.37499,0.37499,0.37563,2.5568e-07,0.50594,0.24531,7.6346e-11,5.1129e-07
0.84495,0.37499,0.37499,0.37563,2.5831e-07,0.50343,0.24784,7.3551e-11,5.1655e-07
0.84575,0.37499,0.37499,0.37563,2.6094e-07,0.5009,0.25036,7.0998e-11,5.2182e-07
0.84656,0.37499,0.37499,0.37563,2.6359e-07,0.49837,0.2529,6.8702e-11,5.271e-07
0.84736,0.37499,0.37499,0.37564,2.6623e-07,0.49583,0.25544,6.6678e-11,5.324e-07
0.84817,0.37499,0.37499,0.37564,2.6889e-07,0.49329,0.25799,6.4934e-11,5.3771e-07
0.84898,0.37499,0.37499,0.37564,2.7155e-07,0.49074,0.26054,6.348e-11,5.4303e-07
0.84978,0.37499,0.37499,0.37564,2.7421e-07,0.48818,0.2631,6.232e-11,5.4836e-07
0.85059,0.37499,0.37499,0.37564,2.7688e-07,0.48562,0.26566,6.1457e-11,5.5371e-07
0.85139,0.37499,0.37499,0.37564,2.7956e-07,0.48305,0.26823,6.0891e-11,5.5906e-07
0.8522,0.37499,0.37499,0.37564,2.8224e-07,0.48048,0.27081,6.0617e-11,5.6443e-07
0.853,0.37499,0.37499,0.37565,2.8493e-07,0.4779,0.27339,6.0632e-11,5.6981e-07
0.85381,0.37499,0.37499,0.37565,2.8763e-07,0.47532,0.27597,6.0926e-11,5.7519e-07
0.85461,0.37499,0.37499,0.37565,2.9033e-07,0.47273,0.27857,6.1489e-11,5.8059e-07
0.85542,0.37499,0.37499,0.37565,2.9303e-07,0.47014,0.28116,6.2308e-11,5.86e-07
0.85623,0.37499,0.37499,0.37565,2.9574e-07,0.46754,0.28376,6.3367e-11,5.9142e-07
0.85703,0.37499,0.37499,0.37565,2.9846e-07,0.46493,0.28637,6.4649e-11,5.9685e-07
0.85784,0.37499,0.37499,0.37565,3.0118e-07,0.46233,0.28898,6.6136e-11,6.0229e-07
0.85864,0.37499,0.37499,0.37565,3.039e-07,0.45971,0.29159,6.7806e-11,6.0773e-07
0.85945,0.37499,0.37499,0.37565,3.0663e-07,0.4571,0.29421,6.9637e-11,6.1319e-07
0.86025,0.37499,0.37499,0.37566,3.0936e-07,0.45448,0.29684,7.1606e-11,6.1865e-07
0.86106,0.37499,0.37499,0.37566,3.121e-07,0.45185,0.29946,7.369e-11,6.2412e-07
0.86186,0.37499,0.37499,0.37566,3.1484e-07,0.44922,0.30209,7.5862e-11,6.296e-07
0.86267,0.37499,0.37499,0.37566,3.1758e-07,0.44659,0.30473,7.8098e-11,6.3509e-07
0.86347,0.37499,0.37499,0.37566,3.2033e-07,0.44395,0.30737,8.0372e-11,6.4059e-07
0.86428,0.37499,0.37499,0.37566,3.2309e-07,0.44131,0.31001,8.2659e-11,6.4609e-07
0.86509,0.37499,0.37499,0.37566,3.2584e-07,0.43867,0.31265,8.4933e-11,6.516e-07
0.86589,0.37499,0.37499,0.37566,3.286e-07,0.43602,0.3153,8.7171e-11,6.5711e-07
0.8667,0.37499,0.37499,0.37566,3.3136e-07,0.43337,0.31795,8.9348e-11,6.6263e-07
0.8675,0.37499,0.37499,0.37566,3.3413e-07,0.43072,0.32061,9.1442e-11,6.6816e-07
0.86831,0.37499,0.37499,0.37566,3.369e-07,0.42807,0.32326,9.3432e-11,6.737e-07
0.86911,0.37499,0.37499,0.37567,3.3967e-07,0.42541,0.32592,9.5298e-11,6.7924e-07
0.86992,0.37499,0.37499,0.37567,3.4244e-07,0.42275,0.32859,9.702e-11,6.8478e-07
0.87072,0.37499,0.37499,0.37567,3.4522e-07,0.42008,0.33125,9.8584e-11,6.9033e-07
0.87153,0.37499,0.37499,0.37567,3.4799e-07,0.41742,0.33392,9.9974e-11,6.9589e-07
0.87233,0.37499,0.37499,0.37567,3.5078e-07,0.41475,0.33659,1.0118e-10,7.0145e-07
0.87314,0.37499,0.37499,0.37567,3.5356e-07,0.41208,0.33926,1.0219e-10,7.0701e-07
0.87395,0.37499,0.37499,0.37567,3.5634e-07,0.40941,0.34193,1.0299e-10,7.1258e-07
0.87475,0.37499,0.37499,0.37567,3.5913e-07,0.40673,0.3446,1.0359e-10,7.1815e-07
0.87556,0.37499,0.37499,0.37567,3.6192e-07,0.40406,0.34728,1.0397e-10,7.2373e-07
0.87636,0.37499,0.37499,0.37567,3.6471e-07,0.40138,0.34996,1.0414e-10,7.2931e-07
0.87717,0.37499,0.37499,0.37567,3.675e-07,0.3987,0.35264,1.0409e-10,7.3489e-07
0.87797,0.37499,0.37499,0.37567,3.7029e-07,0.39602,0.35532,1.0384e-10,7.4047e-07
0.87878,0.37499,0.37499,0.37567,3.7308e-07,0.39334,0.358,1.0339e-10,7.4606e-07
0.87958,0.37499,0.37499,0.37567,3.7588e-07,0.39066,0.36068,1.0274e-10,7.5165e-07
0.88039,0.37499,0.37499,0.37567,3.7867e-07,0.38798,0.36336,1.0191e-10,7.5724e-07
0.8812,0.37499,0.37499,0.37567,3.8147e-07,0.3853,0.36604,1.0091e-10,7.6283e-07
0.882,0.37499,0.37499,0.37567,3.8426e-07,0.38262,0.36873,9.9753e-11,7.6842e-07
0.88281,0.37499,0.37499,0.37567,3.8706e-07,0.37993,0.37141,9.8454e-11,7.7402e-07
0.88361,0.37499,0.37499,0.37567,3.8985e-07,0.37725,0.37409,9.703e-11,7.7961e-07
0.88442,0.37499,0.37499,0.37567,3.9265e-07,0.37456,0.37678,9.5499e-11,7.8521e-07
0.88522,0.37499,0.37499,0.37567,3.9545e-07,0.37188,0.37946,9.3882e-11,7.908e-07
0.88603,0.37499,0.37499,0.37567,3.9824e-07,0.3692,0.38215,9.2199e-11,7.9639e-07
0.88683,0.37499,0.37499,0.37567,4.0104e-07,0.36651,0.38483,9.0469e-11,8.0199e-07
0.88764,0.37499,0.37499,0.37567,4.0383e-07,0.36383,0.38751,8.8714e-11,8.0758e-07
0.88844,0.37499,0.37499,0.37567,4.0663e-07,0.36115,0.39019,8.6955e-11,8.1317e-07
0.88925,0.37499,0.37499,0.37567,4.0942e-07,0.35847,0.39288,8.5213e-11,8.1876e-07
0.89006,0.37499,0.37499,0.37567,4.1221e-07,0.35578,0.39556,8.3509e-11,8.2435e-07
0.89086,0.37499,0.37499,0.37567,4.1501e-07,0.3531,0.39823,8.1861e-11,8.2993e-07
0.89167,0.37499,0.37499,0.37567,4.178e-07,0.35043,0.40091,8.029e-11,8.3551e-07
0.89247,0.37499,0.37499,0.37567,4.2059e-07,0.34775,0.40359,7.8814e-11,8.4109e-07
0.89328,0.37499,0.37499,0.37567,4.2337e-07,0.34507,0.40627,7.7449e-11,8.4667e-07
0.89408,0.37499,0.37499,0.37567,4.2616e-07,0.3424,0.40894,7.621e-11,8.5224e-07
0.89489,0.37499,0.37499,0.37567,4.2894e-07,0.33972,0.41161,7.5112e-11,8.5781e-07
0.89569,0.37499,0.37499,0.37567,4.3172e-07,0.33705,0.41428,7.4167e-11,8.6337e-07
0.8965,0.37499,0.37499,0.37567,4.345e-07,0.33438,0.41695,7.3384e-11,8.6894e-07
0.8973,0.37499,0.37499,0.37567,4.3728e-07,0.33172,0.41962,7.2771e-11,8.7449e-07
0.89811,0.37499,0.37499,0.37567,4.4006e-07,0.32905,0.42228,7.2335e-11,8.8004e-07
0.89892,0.37499,0.37499,0.37567,4.4283e-07,0.32639,0.42494,7.208e-11,8.8559e-07
0.89972,0.37499,0.37499,0.37566,4.456e-07,0.32373,0.4276,7.2006e-11,8.9113e-07
0.90053,0.37499,0.37499,0.37566,4.4837e-07,0.32107,0.43026,7.2113e-11,8.9666e-07
0.90133,0.37499,0.37499,0.37566,4.5113e-07,0.31842,0.43291,7.2398e-11,9.0219e-07
0.90214,0.37499,0.37499,0.37566,4.5389e-07,0.31577,0.43556,7.2856e-11,9.0771e-07
0.90294,0.37499,0.37499,0.37566,4.5665e-07,0.31312,0.43821,7.348e-11,9.1323e-07
0.90375,0.37499,0.37499,0.37566,4.5941e-07,0.31047,0.44085,7.426e-11,9.1874e-07
0.90455,0.37499,0.37499,0.37566,4.6216e-07,0.30783,0.44349,7.5184e-11,9.2424e-07
0.90536,0.37499,0.37499,0.37566,4.649e-07,0.30519,0.44613,7.6239e-11,9.2973e-07
0.90617,0.37499,0.37499,0.37566,4.6765e-07,0.30255,0.44876,7.7409e-11,9.3522e-07
0.90697,0.37499,0.37499,0.37566,4.7039e-07,0.29992,0.45139,7.8678e-11,9.407e-07
0.90778,0.37499,0.37499,0.37566,4.7312e-07,0.2973,0.45402,8.0028e-11,9.4617e-07
0.90858,0.37499,0.37499,0.37566,4.7586e-07,0.29467,0.45664,8.1438e-11,9.5163e-07
0.90939,0.37499,0.37499,0.37565,4.7858e-07,0.29205,0.45926,8.2889e-11,9.5708e-07
0.91019,0.37499,0.37499,0.37565,4.8131e-07,0.28944,0.46187,8.4358e-11,9.6253e-07
0.911,0.37499,0.37499,0.37565,4.8402e-07,0.28683,0.46448,8.5824e-11,9.6796e-07
0.9118,0.37499,0.37499,0.37565,4.8674e-07,0.28422,0.46708,8.7265e-11,9.7339e-07
0.91261,0.37499,0.37499,0.37565,4.8945e-07,0.28162,0.46968,8.8657e-11,9.788e-07
0.91341,0.37499,0.37499,0.37565,4.9215e-07,0.27902,0.47228,8.9978e-11,9.8421e-07
0.91422,0.37499,0.37499,0.37565,4.9485e-07,0.27643,0.47487,9.1207e-11,9.896e-07
0.91503,0.37499,0.37499,0.37565,4.9754e-07,0.27384,0.47745,9.2322e-11,9.9499e-07
0.91583,0.37499,0.37499,0.37564,5.0023e-07,0.27126,0.48003,9.3301e-11,1.0004e-06
0.91664,0.37499,0.37499,0.37564,5.0291e-07,0.26868,0.4826,9.4127e-11,1.0057e-06
0.91744,0.37499,0.37499,0.37564,5.0558e-07,0.26611,0.48517,9.4779e-11,1.0111e-06
0.91825,0.37499,0.37499,0.37564,5.0825e-07,0.26355,0.48773,9.5243e-11,1.0164e-06
0.91905,0.37499,0.37499,0.37564,5.1092e-07,0.26099,0.49029,9.5502e-11,1.0217e-06
0.91986,0.37499,0.37499,0.37564,5.1358e-07,0.25843,0.49284,9.5543e-11,1.0271e-06
0.92066,0.37499,0.37499,0.37564,5.1623e-07,0.25588,0.49539,9.5356e-11,1.0324e-06
0.92147,0.37499,0.37499,0.37563,5.1887e-07,0.25334,0.49793,9.4931e-11,1.0377e-06
0.92227,0.37499,0.37499,0.37563,5.2151e-07,0.25081,0.50046,9.4262e-11,1.0429e-06
0.92308,0.37499,0.37499,0.37563,5.2415e-07,0.24828,0.50298,9.3344e-11,1.0482e-06
0.92389,0.37499,0.37499,0.37563,5.2677e-07,0.24575,0.5055,9.2176e-11,1.0534e-06
0.92469,0.37499,0.37499,0.37563,5.2939e-07,0.24324,0.50802,9.0759e-11,1.0587e-06
0.9255,0.37499,0.37499,0.37563,5.32e-07,0.24073,0.51052,8.9096e-11,1.0639e-06
0.9263,0.37499,0.37499,0.37562,5.346e-07,0.23823,0.51302,8.7193e-11,1.0691e-06
0.92711,0.37499,0.37499,0.37562,5.372e-07,0.23573,0.51551,8.5058e-11,1.0743e-06
0.92791,0.37499,0.37499,0.37562,5.3979e-07,0.23324,0.518,8.2703e-11,1.0795e-06
0.92872,0.37499,0.37499,0.37562,5.4237e-07,0.23076,0.52048,8.014e-11,1.0847e-06
0.92952,0.37499,0.37499,0.37562,5.4494e-07,0.22829,0.52295,7.7387e-11,1.0898e-06
0.93033,0.37499,0.37499,0.37562,5.4751e-07,0.22582,0.52541,7.446e-11,1.0949e-06
0.93113,0.37499,0.37499,0.37561,5.5007e-07,0.22336,0.52786,7.1379e-11,1.1001e-06
0.93194,0.37499,0.37499,0.37561,5.5262e-07,0.22091,0.53031,6.8167e-11,1.1052e-06
0.93275,0.37499,0.37499,0.37561,5.5516e-07,0.21847,0.53275,6.4848e-11,1.1103e-06
0.93355,0.37499,0.37499,0.37561,5.5769e-07,0.21603,0.53518,6.1445e-11,1.1153e-06
0.93436,0.37499,0.37499,0.37561,5.6022e-07,0.21361,0.5376,5.7985e-11,1.1204e-06
0.93516,0.37499,0.37499,0.3756,5.6273e-07,0.21119,0.54002,5.4496e-11,1.1254e-06
0.93597,0.37499,0.37499,0.3756,5.6524e-07,0.20878,0.54242,5.1007e-11,1.1304e-06
0.93677,0.37499,0.37499,0.3756,5.6774e-07,0.20638,0.54482,4.7544e-11,1.1354e-06
0.93758,0.37499,0.37499,0.3756,5.7022e-07,0.20398,0.54721,4.4138e-11,1.1404e-06
0.93838,0.37499,0.37499,0.37559,5.727e-07,0.2016,0.54959,4.0818e-11,1.1454e-06
0.93919,0.37499,0.37499,0.37559,5.7517e-07,0.19922,0.55196,3.7611e-11,1.1503e-06
0.94,0.37499,0.37499,0.37559,5.7763e-07,0.19686,0.55432,3.4546e-11,1.1552e-06
0.9408,0.37499,0.37499,0.37559,5.8009e-07,0.1945,0.55667,3.1651e-11,1.1601e-06
0.94161,0.37499,0.37499,0.37559,5.8253e-07,0.19215,0.55902,2.8951e-11,1.165e-06
0.94241,0.37499,0.37499,0.37558,5.8496e-07,0.18981,0.56135,2.6471e-11,1.1699e-06
0.94322,0.37499,0.37499,0.37558,5.8738e-07,0.18748,0.56368,2.4234e-11,1.1747e-06
0.94402,0.37499,0.37499,0.37558,5.8979e-07,0.18517,0.56599,2.2262e-11,1.1796e-06
0.94483,0.37499,0.37499,0.37558,5.9219e-07,0.18286,0.5683,2.0574e-11,1.1844e-06
0.94563,0.37499,0.37499,0.37557,5.9458e-07,0.18056,0.57059,1.9187e-11,1.1891e-06
0.94644,0.37499,0.37499,0.37557,5.9696e-07,0.17827,0.57288,1.8115e-11,1.1939e-06
0.94724,0.37499,0.37499,0.37557,5.9933e-07,0.17599,0.57515,1.7372e-11,1.1987e-06
0.94805,0.37499,0.37499,0.37557,6.0169e-07,0.17372,0.57742,1.6965e-11,1.2034e-06
0.94886,0.37499,0.37499,0.37556,6.0404e-07,0.17146,0.57967,1.6902e-11,1.2081e-06
0.94966,0.37499,0.37499,0.37556,6.0638e-07,0.16921,0.58191,1.7187e-11,1.2127e-06
0.95047,0.37499,0.37499,0.37556,6.0871e-07,0.16697,0.58415,1.782e-11,1.2174e-06
0.95127,0.37499,0.37499,0.37555,6.1102e-07,0.16474,0.58637,1.8799e-11,1.222e-06
0.95208,0.37499,0.37499,0.37555,6.1333e-07,0.16252,0.58858,2.0118e-11,1.2266e-06
0.95288,0.37499,0.37499,0.37555,6.1562e-07,0.16032,0.59078,2.1769e-11,1.2312e-06
0.95369,0.37499,0.37499,0.37555,6.179e-07,0.15812,0.59297,2.3741e-11,1.2358e-06
0.95449,0.37499,0.37499,0.37554,6.2017e-07,0.15594,0.59515,2.6021e-11,1.2403e-06
0.9553,0.37499,0.37499,0.37554,6.2243e-07,0.15377,0.59732,2.859e-11,1.2448e-06
0.9561,0.37499,0.37499,0.37554,6.2467e-07,0.1516,0.59947,3.143e-11,1.2493e-06
0.95691,0.37499,0.37499,0.37554,6.2691e-07,0.14945,0.60162,3.452e-11,1.2538e-06
0.95772,0.37499,0.37499,0.37553,6.2913e-07,0.14732,0.60375,3.7834e-11,1.2582e-06
0.95852,0.37499,0.37499,0.37553,6.3134e-07,0.14519,0.60587,4.1347e-11,1.2626e-06
0.95933,0.37499,0.37499,0.37553,6.3354e-07,0.14307,0.60798,4.5031e-11,1.267e-06
0.96013,0.37499,0.37499,0.37552,6.3572e-07,0.14097,0.61008,4.8856e-11,1.2714e-06
0.96094,0.37499,0.37499,0.37552,6.3789e-07,0.13888,0.61216,5.2791e-11,1.2757e-06
0.96174,0.37499,0.37499,0.37552,6.4005e-07,0.1368,0.61423,5.6804e-11,1.28e-06
0.96255,0.37499,0.37499,0.37551,6.422e-07,0.13473,0.61629,6.0862e-11,1.2843e-06
0.96335,0.37499,0.37499,0.37551,6.4433e-07,0.13268,0.61834,6.4932e-11,1.2886e-06
0.96416,0.37499,0.37499,0.37551,6.4645e-07,0.13064,0.62038,6.898e-11,1.2928e-06
0.96497,0.37499,0.37499,0.37551,6.4856e-07,0.12861,0.6224,7.2973e-11,1.2971e-06
0.96577,0.37499,0.37499,0.3755,6.5066e-07,0.12659,0.62441,7.6878e-11,1.3012e-06
0.96658,0.37499,0.37499,0.3755,6.5274e-07,0.12459,0.62641,8.0661e-11,1.3054e-06
0.96738,0.37499,0.37499,0.3755,6.5481e-07,0.1226,0.6284,8.4292e-11,1.3095e-06
0.96819,0.37499,0.37499,0.37549,6.5686e-07,0.12062,0.63037,8.774e-11,1.3136e-06
0.96899,0.37499,0.37499,0.37549,6.589e-07,0.11865,0.63233,9.0975e-11,1.3177e-06
0.9698,0.37499,0.37499,0.37549,6.6093e-07,0.1167,0.63427,9.3972e-11,1.3218e-06
0.9706,0.37499,0.37499,0.37548,6.6294e-07,0.11476,0.6362,9.6705e-11,1.3258e-06
0.97141,0.37499,0.37499,0.37548,6.6494e-07,0.11283,0.63812,9.9152e-11,1.3298e-06
0.97221,0.37499,0.37499,0.37548,6.6693e-07,0.11092,0.64003,1.0129e-10,1.3338e-06
0.97302,0.37499,0.37499,0.37547,6.689e-07,0.10902,0.64192,1.031e-10,1.3377e-06
0.97383,0.37499,0.37499,0.37547,6.7086e-07,0.10714,0.6438,1.0458e-10,1.3416e-06
0.97463,0.37499,0.37499,0.37547,6.728e-07,0.10527,0.64566,1.057e-10,1.3455e-06
0.97544,0.37499,0.37499,0.37546,6.7473e-07,0.10341,0.64752,1.0646e-10,1.3493e-06
0.97624,0.37499,0.37499,0.37546,6.7664e-07,0.10156,0.64935,1.0685e-10,1.3532e-06
0.97705,0.37499,0.37499,0.37545,6.7854e-07,0.099735,0.65117,1.0687e-10,1.357e-06
0.97785,0.37499,0.37499,0.37545,6.8042e-07,0.097919,0.65298,1.0652e-10,1.3607e-06
0.97866,0.37499,0.37499,0.37545,6.8229e-07,0.096118,0.65478,1.0581e-10,1.3645e-06
0.97946,0.37499,0.37499,0.37544,6.8415e-07,0.094331,0.65656,1.0473e-10,1.3682e-06
0.98027,0.37499,0.37499,0.37544,6.8599e-07,0.092558,0.65832,1.0331e-10,1.3719e-06
0.98107,0.37499,0.37499,0.37544,6.8781e-07,0.090799,0.66007,1.0154e-10,1.3755e-06
0.98188,0.37499,0.37499,0.37543,6.8962e-07,0.089056,0.66181,9.9454e-11,1.3791e-06
0.98269,0.37499,0.37499,0.37543,6.9141e-07,0.087327,0.66353,9.7063e-11,1.3827e-06
0.98349,0.37499,0.37499,0.37543,6.9319e-07,0.085612,0.66524,9.4389e-11,1.3863e-06
0.9843,0.37499,0.37499,0.37542,6.9495e-07,0.083913,0.66693,9.1454e-11,1.3898e-06
0.9851,0.37499,0.37499,0.37542,6.967e-07,0.082228,0.66861,8.8284e-11,1.3933e-06
0.98591,0.37499,0.37499,0.37541,6.9843e-07,0.080558,0.67027,8.4907e-11,1.3968e-06
0.98671,0.37499,0.37499,0.37541,7.0015e-07,0.078904,0.67192,8.135e-11,1.4002e-06
0.98752,0.37499,0.37499,0.37541,7.0185e-07,0.077264,0.67355,7.7645e-11,1.4036e-06
0.98832,0.37499,0.37499,0.3754,7.0353e-07,0.07564,0.67517,7.3823e-11,1.407e-06
0.98913,0.37499,0.37499,0.3754,7.052e-07,0.074031,0.67677,6.9916e-11,1.4103e-06
0.98993,0.37499,0.37499,0.3754,7.0685e-07,0.072438,0.67835,6.5957e-11,1.4136e-06
0.99074,0.37499,0.37499,0.37539,7.0849e-07,0.07086,0.67992,6.1979e-11,1.4169e-06
0.99155,0.37499,0.37499,0.37539,7.1011e-07,0.069298,0.68148,5.8016e-11,1.4202e-06
0.99235,0.37499,0.37499,0.37538,7.1171e-07,0.067751,0.68302,5.4099e-11,1.4234e-06
0.99316,0.37499,0.37499,0.37538,7.133e-07,0.06622,0.68454,5.0262e-11,1.4265e-06
0.99396,0.37499,0.37499,0.37538,7.1487e-07,0.064705,0.68605,4.6535e-11,1.4297e-06
0.99477,0.37499,0.37499,0.37537,7.1642e-07,0.063206,0.68754,4.2949e-11,1.4328e-06
0.99557,0.37499,0.37499,0.37537,7.1796e-07,0.061723,0.68901,3.9532e-11,1.4359e-06
0.99638,0.37499,0.37499,0.37536,7.1948e-07,0.060256,0.69047,3.6311e-11,1.4389e-06
0.99718,0.37499,0.37499,0.37536,7.2098e-07,0.058805,0.69191,3.3311e-11,1.4419e-06
0.99799,0.37499,0.37499,0.37536,7.2247e-07,0.05737,0.69334,3.0554e-11,1.4449e-06
0.9988,0.37499,0.37499,0.37535,7.2394e-07,0.055951,0.69475,2.8062e-11,1.4478e-06
0.9996,0.37499,0.37499,0.37535,7.2539e-07,0.054549,0.69615,2.5853e-11,1.4508e-06
1.0004,0.37499,0.37499,0.37534,7.2682e-07,0.053163,0.69752,2.394e-11,1.4536e-06
1.0012,0.37499,0.37499,0.37534,7.2824e-07,0.051794,0.69888,2.2338e-11,1.4565e-06
1.002,0.37499,0.37499,0.37534,7.2964e-07,0.050441,0.70023,2.1054e-11,1.4593e-06
1.0028,0.37499,0.37499,0.37533,7.3103e-07,0.049105,0.70156,2.0097e-11,1.462e-06
1.0036,0.37499,0.37499,0.37533,7.3239e-07,0.047785,0.70287,1.9469e-11,1.4648e-06
1.0044,0.37499,0.37499,0.37532,7.3374e-07,0.046483,0.70416,1.9172e-11,1.4675e-06
1.0052,0.37499,0.37499,0.37532,7.3507e-07,0.045197,0.70544,1.9201e-11,1.4701e-06
1.006,0.37499,0.37499,0.37531,7.3638e-07,0.043928,0.7067,1.9553e-11,1.4727e-06
1.0069,0.37499,0.37499,0.37531,7.3768e-07,0.042676,0.70794,2.0219e-11,1.4753e-06
1.0077,0.37499,0.37499,0.37531,7.3896e-07,0.041441,0.70917,2.1187e-11,1.4779e-06
1.0085,0.37499,0.37499,0.3753,7.4022e-07,0.040223,0.71038,2.2445e-11,1.4804e-06
1.0093,0.37499,0.37499,0.3753,7.4146e-07,0.039022,0.71157,2.3974e-11,1.4829e-06
1.0101,0.37499,0.37499,0.37529,7.4268e-07,0.037839,0.71275,2.5758e-11,1.4853e-06
1.0109,0.37499,0.37499,0.37529,7.4389e-07,0.036672,0.7139,2.7774e-11,1.4878e-06
1.0117,0.37499,0.37499,0.37528,7.4508e-07,0.035523,0.71504,3e-11,1.4901e-06
1.0125,0.37499,0.37499,0.37528,7.4625e-07,0.034392,0.71617,3.2412e-11,1.4925e-06
1.0133,0.37499,0.37499,0.37528,7.474e-07,0.033278,0.71727,3.4983e-11,1.4948e-06
1.0141,0.37499,0.37499,0.37527,7.4853e-07,0.032181,0.71836,3.7687e-11,1.497e-06
1.0149,0.37499,0.37499,0.37527,7.4965e-07,0.031102,0.71943,4.0494e-11,1.4993e-06
1.0157,0.37499,0.37499,0.37526,7.5074e-07,0.030041,0.72048,4.3377e-11,1.5014e-06
1.0165,0.37499,0.37499,0.37526,7.5182e-07,0.028997,0.72152,4.6305e-11,1.5036e-06
1.0173,0.37499,0.37499,0.37525,7.5288e-07,0.027971,0.72254,4.9249e-11,1.5057e-06
1.0181,0.37499,0.37499,0.37525,7.5392e-07,0.026963,0.72353,5.2181e-11,1.5078e-06
1.0189,0.37499,0.37499,0.37524,7.5495e-07,0.025972,0.72452,5.507e-11,1.5098e-06
1.0197,0.37499,0.37499,0.37524,7.5595e-07,0.025,0.72548,5.789e-11,1.5118e-06
1.0205,0.37499,0.37499,0.37524,7.5694e-07,0.024045,0.72643,6.0613e-11,1.5138e-06
1.0213,0.37499,0.37499,0.37523,7.579e-07,0.023109,0.72735,6.3213e-11,1.5157e-06
1.0222,0.37499,0.37499,0.37523,7.5885e-07,0.02219,0.72826,6.5666e-11,1.5176e-06
1.023,0.37499,0.37499,0.37522,7.5978e-07,0.021289,0.72915,6.7949e-11,1.5195e-06
1.0238,0.37499,0.37499,0.37522,7.6069e-07,0.020407,0.73003,7.0042e-11,1.5213e-06
1.0246,0.37499,0.37499,0.37521,7.6158e-07,0.019543,0.73088,7.1926e-11,1.5231e-06
1.0254,0.37499,0.37499,0.37521,7.6245e-07,0.018697,0.73172,7.3584e-11,1.5248e-06
1.0262,0.37499,0.37499,0.3752,7.6331e-07,0.017869,0.73254,7.5002e-11,1.5265e-06
1.027,0.37499,0.37499,0.3752,7.6414e-07,0.017059,0.73334,7.617e-11,1.5282e-06
1.0278,0.37499,0.37499,0.37519,7.6495e-07,0.016268,0.73412,7.7079e-11,1.5298e-06
1.0286,0.37499,0.37499,0.37519,7.6575e-07,0.015496,0.73488,7.7722e-11,1.5314e-06
1.0294,0.37499,0.37499,0.37519,7.6653e-07,0.014741,0.73563,7.8096e-11,1.533e-06
1.0302,0.37499,0.37499,0.37518,7.6728e-07,0.014005,0.73636,7.8201e-11,1.5345e-06
1.031,0.37499,0.37499,0.37518,7.6802e-07,0.013288,0.73706,7.804e-11,1.536e-06
1.0318,0.37499,0.37499,0.37517,7.6874e-07,0.012589,0.73775,7.7616e-11,1.5374e-06
1.0326,0.37499,0.37499,0.37517,7.6944e-07,0.011909,0.73842,7.6939e-11,1.5388e-06
1.0334,0.37499,0.37499,0.37516,7.7012e-07,0.011247,0.73908,7.6018e-11,1.5402e-06
1.0342,0.37499,0.37499,0.37516,7.7078e-07,0.010604,0.73971,7.4865e-11,1.5415e-06
1.035,0.37499,0.37499,0.37515,7.7142e-07,0.0099795,0.74033,7.3496e-11,1.5428e-06
1.0358,0.37499,0.37499,0.37515,7.7204e-07,0.0093737,0.74092,7.1929e-11,1.544e-06
1.0367,0.37499,0.37499,0.37514,7.7265e-07,0.0087868,0.7415,7.0181e-11,1.5452e-06
1.0375,0.37499,0.37499,0.37514,7.7323e-07,0.0082185,0.74206,6.8275e-11,1.5464e-06
1.0383,0.37499,0.37499,0.37513,7.7379e-07,0.0076691,0.7426,6.6232e-11,1.5475e-06
1.0391,0.37499,0.37499,0.37513,7.7433e-07,0.0071385,0.74312,6.4077e-11,1.5486e-06
1.0399,0.37499,0.37499,0.37512,7.7486e-07,0.0066267,0.74362,6.1834e-11,1.5497e-06
1.0407,0.37499,0.37499,0.37512,7.7536e-07,0.0061338,0.74411,5.9529e-11,1.5507e-06
1.0415,0.37499,0.37499,0.37511,7.7585e-07,0.0056598,0.74457,5.7188e-11,1.5516e-06
1.0423,0.37499,0.37499,0.37511,7.7631e-07,0.0052047,0.74502,5.4837e-11,1.5526e-06
1.0431,0.37499,0.37499,0.37511,7.7675e-07,0.0047685,0.74544,5.2504e-11,1.5535e-06
1.0439,0.37499,0.37499,0.3751,7.7718e-07,0.0043514,0.74585,5.0215e-11,1.5543e-06
1.0447,0.37499,0.37499,0.3751,7.7758e-07,0.0039532,0.74624,4.7995e-11,1.5551e-06
1.0455,0.37499,0.37499,0.37509,7.7797e-07,0.003574,0.74661,4.5869e-11,1.5559e-06
1.0463,0.37499,0.37499,0.37509,7.7834e-07,0.0032138,0.74696,4.3862e-11,1.5566e-06
1.0471,0.37499,0.37499,0.37508,7.7868e-07,0.0028727,0.74729,4.1996e-11,1.5573e-06
1.0479,0.37499,0.37499,0.37508,7.7901e-07,0.0025507,0.7476,4.0293e-11,1.558e-06
1.0487,0.37499,0.37499,0.37507,7.7931e-07,0.0022477,0.7479,3.8771e-11,1.5586e-06
1.0495,0.37499,0.37499,0.37507,7.796e-07,0.0019638,0.74817,3.745e-11,1.5592e-06
1.0503,0.37499,0.37499,0.37506,7.7986e-07,0.0016991,0.74843,3.6343e-11,1.5597e-06
1.0512,0.37499,0.37499,0.37506,7.8011e-07,0.0014534,0.74866,3.5466e-11,1.5602e-06
1.052,0.37499,0.37499,0.37505,7.8034e-07,0.0012269,0.74888,3.4828e-11,1.5606e-06
1.0528,0.37499,0.37499,0.37505,7.8054e-07,0.0010195,0.74908,3.4438e-11,1.561e-06
1.0536,0.37499,0.37499,0.37504,7.8073e-07,0.00083135,0.74926,3.4303e-11,1.5614e-06
1.0544,0.37499,0.37499,0.37504,7.8089e-07,0.00066231,0.74942,3.4426e-11,1.5618e-06
1.0552,0.37499,0.37499,0.37503,7.8104e-07,0.00051245,0.74956,3.4807e-11,1.562e-06
1.056,0.37499,0.37499,0.37503,7.8117e-07,0.00038178,0.74968,3.5445e-11,1.5623e-06
1.0568,0.37499,0.37499,0.37502,7.8127e-07,0.00027029,0.74978,3.6335e-11,1.5625e-06
1.0576,0.37499,0.37499,0.37502,7.8136e-07,0.00017801,0.74986,3.7469e-11,1.5627e-06
1.0584,0.37499,0.37499,0.37501,7.8142e-07,0.00010492,0.74992,3.884e-11,1.5628e-06
1.0592,0.37499,0.37499,0.37501,7.8147e-07,5.1035e-05,0.74997,4.0433e-11,1.5629e-06
1.06,0.37499,0.37499,0.37501,7.815e-07,1.636e-05,0.74999,4.2236e-11,1.563e-06
1.0608,0.37499,0.37499,0.375,7.815e-07,8.941e-07,0.75,4.4232e-11,1.563e-06
1.0616,0.37499,0.37499,0.375,7.8149e-07,4.6381e-06,0.74999,4.6401e-11,1.5629e-06
1.0624,0.37499,0.37499,0.37499,7.8146e-07,2.7592e-05,0.74995,4.8725e-11,1.5629e-06
1.0632,0.37499,0.37499,0.37499,7.814e-07,6.9755e-05,0.7499,5.1181e-11,1.5628e-06
1.064,0.37499,0.37499,0.37498,7.8133e-07,0.00013112,0.74983,5.3747e-11,1.5626e-06
1.0648,0.37499,0.37499,0.37498,7.8123e-07,0.0002117,0.74974,5.6397e-11,1.5624e-06
1.0657,0.37499,0.37499,0.37497,7.8112e-07,0.00031147,0.74963,5.9106e-11,1.5622e-06
1.0665,0.37499,0.37499,0.37497,7.8099e-07,0.00043043,0.7495,6.1849e-11,1.5619e-06
1.0673,0.37499,0.37499,0.37496,7.8083e-07,0.00056859,0.74936,6.46e-11,1.5616e-06
1.0681,0.37499,0.37499,0.37496,7.8066e-07,0.00072592,0.74919,6.7332e-11,1.5612e-06
1.0689,0.37499,0.37499,0.37495,7.8046e-07,0.00090243,0.749,7.0019e-11,1.5609e-06
1.0697,0.37499,0.37499,0.37495,7.8025e-07,0.0010981,0.7488,7.2634e-11,1.5604e-06
1.0705,0.37499,0.37499,0.37494,7.8002e-07,0.0013129,0.74857,7.5154e-11,1.56e-06
1.0713,0.37499,0.37499,0.37494,7.7976e-07,0.0015469,0.74833,7.7553e-11,1.5594e-06
1.0721,0.37499,0.37499,0.37493,7.7949e-07,0.0018,0.74807,7.9809e-11,1.5589e-06
1.0729,0.37499,0.37499,0.37493,7.792e-07,0.0020722,0.74778,8.1899e-11,1.5583e-06
1.0737,0.37499,0.37499,0.37492,7.7888e-07,0.0023635,0.74748,8.3804e-11,1.5577e-06
1.0745,0.37499,0.37499,0.37492,7.7855e-07,0.0026739,0.74716,8.5505e-11,1.557e-06
1.0753,0.37499,0.37499,0.37491,7.782e-07,0.0030034,0.74682,8.6987e-11,1.5563e-06
1.0761,0.37499,0.37499,0.37491,7.7782e-07,0.003352,0.74647,8.8234e-11,1.5556e-06
1.0769,0.37499,0.37499,0.3749,7.7743e-07,0.0037195,0.74609,8.9236e-11,1.5548e-06
1.0777,0.37499,0.37499,0.3749,7.7702e-07,0.0041061,0.74569,8.9982e-11,1.5539e-06
1.0785,0.37499,0.37499,0.3749,7.7658e-07,0.0045117,0.74528,9.0466e-11,1.5531e-06
1.0793,0.37499,0.37499,0.37489,7.7613e-07,0.0049363,0.74484,9.0683e-11,1.5522e-06
1.0801,0.37499,0.37499,0.37489,7.7566e-07,0.0053798,0.74439,9.0632e-11,1.5512e-06
1.081,0.37499,0.37499,0.37488,7.7517e-07,0.0058423,0.74392,9.0315e-11,1.5502e-06
1.0818,0.37499,0.37499,0.37488,7.7466e-07,0.0063237,0.74343,8.9733e-11,1.5492e-06
1.0826,0.37499,0.37499,0.37487,7.7413e-07,0.0068239,0.74292,8.8895e-11,1.5482e-06
1.0834,0.37499,0.37499,0.37487,7.7358e-07,0.0073431,0.74239,8.7808e-11,1.5471e-06
1.0842,0.37499,0.37499,0.37486,7.73e-07,0.007881,0.74184,8.6484e-11,1.5459e-06
1.085,0.37499,0.37499,0.37486,7.7242e-07,0.0084378,0.74128,8.4937e-11,1.5447e-06
1.0858,0.37499,0.37499,0.37485,7.7181e-07,0.0090133,0.74069,8.3183e-11,1.5435e-06
1.0866,0.37499,0.37499,0.37485,7.7118e-07,0.0096076,0.74009,8.124e-11,1.5423e-06
1.0874,0.37499,0.37499,0.37484,7.7053e-07,0.010221,0.73947,7.9128e-11,1.541e-06
1.0882,0.37499,0.37499,0.37484,7.6986e-07,0.010852,0.73882,7.6869e-11,1.5396e-06
1.089,0.37499,0.37499,0.37483,7.6917e-07,0.011503,0.73817,7.4486e-11,1.5383e-06
1.0898,0.37499,0.37499,0.37483,7.6847e-07,0.012172,0.73749,7.2003e-11,1.5369e-06
1.0906,0.37499,0.37499,0.37482,7.6774e-07,0.012859,0.73679,6.9447e-11,1.5354e-06
1.0914,0.37499,0.37499,0.37482,7.6699e-07,0.013565,0.73607,6.6843e-11,1.5339e-06
1.0922,0.37499,0.37499,0.37482,7.6623e-07,0.01429,0.73534,6.422e-11,1.5324e-06
1.093,0.37499,0.37499,0.37481,7.6545e-07,0.015033,0.73459,6.1603e-11,1.5308e-06
1.0938,0.37499,0.37499,0.37481,7.6464e-07,0.015795,0.73382,5.9021e-11,1.5292e-06
1.0946,0.37499,0.37499,0.3748,7.6382e-07,0.016575,0.73303,5.65e-11,1.5276e-06
1.0955,0.37499,0.37499,0.3748,7.6298e-07,0.017373,0.73222,5.4068e-11,1.5259e-06
1.0963,0.37499,0.37499,0.37479,7.6212e-07,0.018189,0.7314,5.175e-11,1.5242e-06
1.0971,0.37499,0.37499,0.37479,7.6124e-07,0.019024,0.73055,4.957e-11,1.5224e-06
1.0979,0.37499,0.37499,0.37478,7.6034e-07,0.019877,0.72969,4.7553e-11,1.5206e-06
1.0987,0.37499,0.37499,0.37478,7.5942e-07,0.020749,0.72881,4.5721e-11,1.5188e-06
1.0995,0.37499,0.37499,0.37477,7.5849e-07,0.021638,0.72791,4.4094e-11,1.5169e-06
1.1003,0.37499,0.37499,0.37477,7.5753e-07,0.022546,0.72699,4.269e-11,1.515e-06
1.1011,0.37499,0.37499,0.37477,7.5656e-07,0.023471,0.72606,4.1526e-11,1.5131e-06
1.1019,0.37499,0.37499,0.37476,7.5557e-07,0.024415,0.72511,4.0616e-11,1.5111e-06
1.1027,0.37499,0.37499,0.37476,7.5455e-07,0.025377,0.72414,3.9972e-11,1.5091e-06
1.1035,0.37499,0.37499,0.37475,7.5352e-07,0.026356,0.72315,3.9602e-11,1.507e-06
1.1043,0.37499,0.37499,0.37475,7.5248e-07,0.027354,0.72214,3.9515e-11,1.5049e-06
1.1051,0.37499,0.37499,0.37474,7.5141e-07,0.028369,0.72112,3.9713e-11,1.5028e-06
1.1059,0.37499,0.37499,0.37474,7.5032e-07,0.029402,0.72008,4.0197e-11,1.5006e-06
1.1067,0.37499,0.37499,0.37473,7.4922e-07,0.030452,0.71902,4.0967e-11,1.4984e-06
1.1075,0.37499,0.37499,0.37473,7.481e-07,0.031521,0.71794,4.2019e-11,1.4962e-06
1.1083,0.37499,0.37499,0.37473,7.4696e-07,0.032607,0.71684,4.3344e-11,1.4939e-06
1.1091,0.37499,0.37499,0.37472,7.458e-07,0.03371,0.71573,4.4934e-11,1.4916e-06
1.11,0.37499,0.37499,0.37472,7.4462e-07,0.034831,0.7146,4.6777e-11,1.4892e-06
1.1108,0.37499,0.37499,0.37471,7.4343e-07,0.035969,0.71346,4.8859e-11,1.4868e-06
1.1116,0.37499,0.37499,0.37471,7.4221e-07,0.037125,0.71229,5.1161e-11,1.4844e-06
1.1124,0.37499,0.37499,0.3747,7.4098e-07,0.038298,0.71111,5.3667e-11,1.4819e-06
1.1132,0.37499,0.37499,0.3747,7.3973e-07,0.039488,0.70991,5.6354e-11,1.4794e-06
1.114,0.37499,0.37499,0.37469,7.3847e-07,0.040696,0.70869,5.9201e-11,1.4769e-06
1.1148,0.37499,0.37499,0.37469,7.3718e-07,0.04192,0.70746,6.2183e-11,1.4743e-06
1.1156,0.37499,0.37499,0.37469,7.3588e-07,0.043162,0.70621,6.5274e-11,1.4717e-06
1.1164,0.37499,0.37499,0.37468,7.3456e-07,0.04442,0.70494,6.8449e-11,1.469e-06
1.1172,0.37499,0.37499,0.37468,7.3322e-07,0.045696,0.70366,7.1679e-11,1.4664e-06
1.118,0.37499,0.37499,0.37467,7.3187e-07,0.046988,0.70236,7.4938e-11,1.4637e-06
1.1188,0.37499,0.37499,0.37467,7.3049e-07,0.048298,0.70104,7.8197e-11,1.4609e-06
1.1196,0.37499,0.37499,0.37467,7.291e-07,0.049624,0.69971,8.1427e-11,1.4581e-06
1.1204,0.37499,0.37499,0.37466,7.277e-07,0.050966,0.69836,8.4602e-11,1.4553e-06
1.1212,0.37499,0.37499,0.37466,7.2627e-07,0.052326,0.69699,8.7693e-11,1.4525e-06
1.122,0.37499,0.37499,0.37465,7.2483e-07,0.053701,0.6956,9.0674e-11,1.4496e-06
1.1228,0.37499,0.37499,0.37465,7.2337e-07,0.055094,0.6942,9.3519e-11,1.4466e-06
1.1236,0.37499,0.37499,0.37464,7.2189e-07,0.056502,0.69279,9.6205e-11,1.4437e-06
1.1245,0.37499,0.37499,0.37464,7.204e-07,0.057927,0.69135,9.8708e-11,1.4407e-06
1.1253,0.37499,0.37499,0.37464,7.1889e-07,0.059368,0.68991,1.0101e-10,1.4377e-06
1.1261,0.37499,0.37499,0.37463,7.1736e-07,0.060826,0.68844,1.0308e-10,1.4346e-06
1.1269,0.37499,0.37499,0.37463,7.1582e-07,0.062299,0.68696,1.0492e-10,1.4315e-06
1.1277,0.37499,0.37499,0.37462,7.1426e-07,0.063789,0.68546,1.065e-10,1.4284e-06
1.1285,0.37499,0.37499,0.37462,7.1268e-07,0.065294,0.68395,1.0782e-10,1.4253e-06
1.1293,0.37499,0.37499,0.37462,7.1109e-07,0.066815,0.68242,1.0886e-10,1.4221e-06
1.1301,0.37499,0.37499,0.37461,7.0948e-07,0.068352,0.68087,1.0961e-10,1.4189e-06
1.1309,0.37499,0.37499,0.37461,7.0786e-07,0.069905,0.67931,1.1008e-10,1.4156e-06
1.1317,0.37499,0.37499,0.3746,7.0621e-07,0.071473,0.67774,1.1026e-10,1.4123e-06
1.1325,0.37499,0.37499,0.3746,7.0456e-07,0.073057,0.67614,1.1015e-10,1.409e-06
1.1333,0.37499,0.37499,0.3746,7.0288e-07,0.074657,0.67454,1.0975e-10,1.4057e-06
1.1341,0.37499,0.37499,0.37459,7.0119e-07,0.076272,0.67292,1.0908e-10,1.4023e-06
1.1349,0.37499,0.37499,0.37459,6.9949e-07,0.077902,0.67128,1.0814e-10,1.3989e-06
1.1357,0.37499,0.37499,0.37459,6.9776e-07,0.079547,0.66962,1.0694e-10,1.3954e-06
1.1365,0.37499,0.37499,0.37458,6.9603e-07,0.081207,0.66796,1.0549e-10,1.3919e-06
1.1373,0.37499,0.37499,0.37458,6.9427e-07,0.082883,0.66627,1.0382e-10,1.3884e-06
1.1381,0.37499,0.37499,0.37457,6.925e-07,0.084573,0.66458,1.0194e-10,1.3849e-06
1.1389,0.37499,0.37499,0.37457,6.9072e-07,0.086279,0.66286,9.9879e-11,1.3813e-06
1.1398,0.37499,0.37499,0.37457,6.8892e-07,0.087999,0.66114,9.7649e-11,1.3777e-06
1.1406,0.37499,0.37499,0.37456,6.871e-07,0.089734,0.65939,9.5278e-11,1.3741e-06
1.1414,0.37499,0.37499,0.37456,6.8527e-07,0.091483,0.65764,9.279e-11,1.3705e-06
1.1422,0.37499,0.37499,0.37456,6.8343e-07,0.093247,0.65587,9.0213e-11,1.3668e-06
1.143,0.37499,0.37499,0.37455,6.8157e-07,0.095025,0.65408,8.7574e-11,1.363e-06
1.1438,0.37499,0.37499,0.37455,6.7969e-07,0.096818,0.65228,8.49e-11,1.3593e-06
1.1446,0.37499,0.37499,0.37455,6.778e-07,0.098625,0.65047,8.2219e-11,1.3555e-06
1.1454,0.37499,0.37499,0.37454,6.759e-07,0.10045,0.64864,7.956e-11,1.3517e-06
1.1462,0.37499,0.37499,0.37454,6.7398e-07,0.10228,0.6468,7.695e-11,1.3479e-06
1.147,0.37499,0.37499,0.37454,6.7205e-07,0.10413,0.64494,7.4417e-11,1.344e-06
1.1478,0.37499,0.37499,0.37453,6.701e-07,0.10599,0.64307,7.1987e-11,1.3401e-06
1.1486,0.37499,0.37499,0.37453,6.6813e-07,0.10787,0.64119,6.9685e-11,1.3362e-06
1.1494,0.37499,0.37499,0.37452,6.6616e-07,0.10976,0.63929,6.7536e-11,1.3322e-06
1.1502,0.37499,0.37499,0.37452,6.6417e-07,0.11167,0.63738,6.5564e-11,1.3283e-06
1.151,0.37499,0.37499,0.37452,6.6216e-07,0.11358,0.63545,6.3788e-11,1.3243e-06
1.1518,0.37499,0.37499,0.37451,6.6014e-07,0.11551,0.63352,6.2228e-11,1.3202e-06
1.1526,0.37499,0.37499,0.37451,6.5811e-07,0.11746,0.63156,6.0902e-11,1.3162e-06
1.1534,0.37499,0.37499,0.37451,6.5606e-07,0.11942,0.6296,5.9824e-11,1.3121e-06
1.1543,0.37499,0.37499,0.3745,6.54e-07,0.12139,0.62762,5.9006e-11,1.3079e-06
1.1551,0.37499,0.37499,0.3745,6.5193e-07,0.12337,0.62563,5.8459e-11,1.3038e-06
1.1559,0.37499,0.37499,0.3745,6.4984e-07,0.12537,0.62363,5.819e-11,1.2996e-06
1.1567,0.37499,0.37499,0.3745,6.4774e-07,0.12738,0.62162,5.8204e-11,1.2954e-06
1.1575,0.37499,0.37499,0.37449,6.4563e-07,0.1294,0.61959,5.8502e-11,1.2912e-06
1.1583,0.37499,0.37499,0.37449,6.435e-07,0.13143,0.61755,5.9085e-11,1.287e-06
1.1591,0.37499,0.37499,0.37449,6.4137e-07,0.13348,0.61549,5.9948e-11,1.2827e-06
1.1599,0.37499,0.37499,0.37448,6.3921e-07,0.13554,0.61343,6.1086e-11,1.2784e-06
1.1607,0.37499,0.37499,0.37448,6.3705e-07,0.13761,0.61135,6.249e-11,1.274e-06
1.1615,0.37499,0.37499,0.37448,6.3487e-07,0.13969,0.60926,6.4149e-11,1.2697e-06
1.1623,0.37499,0.37499,0.37447,6.3268e-07,0.14179,0.60716,6.605e-11,1.2653e-06
1.1631,0.37499,0.37499,0.37447,6.3048e-07,0.1439,0.60504,6.8175e-11,1.2609e-06
1.1639,0.37499,0.37499,0.37447,6.2826e-07,0.14602,0.60292,7.0509e-11,1.2565e-06
1.1647,0.37499,0.37499,0.37446,6.2604e-07,0.14815,0.60078,7.303e-11,1.252e-06
1.1655,0.37499,0.37499,0.37446,6.238e-07,0.15029,0.59863,7.5717e-11,1.2475e-06
1.1663,0.37499,0.37499,0.37446,6.2155e-07,0.15245,0.59647,7.8548e-11,1.243e-06
1.1671,0.37499,0.37499,0.37446,6.1929e-07,0.15461,0.5943,8.1497e-11,1.2385e-06
1.1679,0.37499,0.37499,0.37445,6.1701e-07,0.15679,0.59212,8.4539e-11,1.2339e-06
1.1688,0.37499,0.37499,0.37445,6.1473e-07,0.15898,0.58992,8.7648e-11,1.2294e-06
1.1696,0.37499,0.37499,0.37445,6.1243e-07,0.16118,0.58772,9.0798e-11,1.2248e-06
1.1704,0.37499,0.37499,0.37445,6.1012e-07,0.16339,0.5855,9.3961e-11,1.2201e-06
1.1712,0.37499,0.37499,0.37444,6.078e-07,0.16561,0.58328,9.7109e-11,1.2155e-06
1.172,0.37499,0.37499,0.37444,6.0547e-07,0.16784,0.58104,1.0022e-10,1.2108e-06
1.1728,0.37499,0.37499,0.37444,6.0313e-07,0.17008,0.57879,1.0326e-10,1.2061e-06
1.1736,0.37499,0.37499,0.37443,6.0077e-07,0.17234,0.57653,1.0621e-10,1.2014e-06
1.1744,0.37499,0.37499,0.37443,5.9841e-07,0.1746,0.57427,1.0904e-10,1.1967e-06
1.1752,0.37499,0.37499,0.37443,5.9604e-07,0.17687,0.57199,1.1173e-10,1.192e-06
1.176,0.37499,0.37499,0.37443,5.9365e-07,0.17916,0.5697,1.1425e-10,1.1872e-06
1.1768,0.37499,0.37499,0.37442,5.9126e-07,0.18145,0.5674,1.166e-10,1.1824e-06
1.1776,0.37499,0.37499,0.37442,5.8885e-07,0.18375,0.56509,1.1874e-10,1.1776e-06
1.1784,0.37499,0.37499,0.37442,5.8643e-07,0.18607,0.56277,1.2067e-10,1.1727e-06
1.1792,0.37499,0.37499,0.37442,5.8401e-07,0.18839,0.56044,1.2237e-10,1.1679e-06
1.18,0.37499,0.37499,0.37442,5.8157e-07,0.19072,0.55811,1.2382e-10,1.163e-06
1.1808,0.37499,0.37499,0.37441,5.7913e-07,0.19307,0.55576,1.2502e-10,1.1581e-06
1.1816,0.37499,0.37499,0.37441,5.7667e-07,0.19542,0.5534,1.2596e-10,1.1532e-06
1.1824,0.37499,0.37499,0.37441,5.7421e-07,0.19778,0.55104,1.2664e-10,1.1483e-06
1.1833,0.37499,0.37499,0.37441,5.7174e-07,0.20015,0.54866,1.2705e-10,1.1433e-06
1.1841,0.37499,0.37499,0.3744,5.6925e-07,0.20253,0.54628,1.272e-10,1.1384e-06
1.1849,0.37499,0.37499,0.3744,5.6676e-07,0.20492,0.54389,1.2709e-10,1.1334e-06
1.1857,0.37499,0.37499,0.3744,5.6426e-07,0.20731,0.54149,1.2672e-10,1.1284e-06
1.1865,0.37499,0.37499,0.3744,5.6175e-07,0.20972,0.53908,1.2611e-10,1.1234e-06
1.1873,0.37499,0.37499,0.3744,5.5923e-07,0.21213,0.53666,1.2527e-10,1.1183e-06
1.1881,0.37499,0.37499,0.37439,5.567e-07,0.21455,0.53423,1.2421e-10,1.1133e-06
1.1889,0.37499,0.37499,0.37439,5.5417e-07,0.21698,0.5318,1.2294e-10,1.1082e-06
1.1897,0.37499,0.37499,0.37439,5.5162e-07,0.21942,0.52936,1.2148e-10,1.1031e-06
1.1905,0.37499,0.37499,0.37439,5.4907e-07,0.22187,0.52691,1.1985e-10,1.098e-06
1.1913,0.37499,0.37499,0.37439,5.4651e-07,0.22432,0.52445,1.1808e-10,1.0929e-06
1.1921,0.37499,0.37499,0.37438,5.4394e-07,0.22678,0.52198,1.1619e-10,1.0878e-06
1.1929,0.37499,0.37499,0.37438,5.4136e-07,0.22925,0.51951,1.1419e-10,1.0826e-06
1.1937,0.37499,0.37499,0.37438,5.3878e-07,0.23173,0.51703,1.1211e-10,1.0774e-06
1.1945,0.37499,0.37499,0.37438,5.3619e-07,0.23421,0.51454,1.0999e-10,1.0723e-06
1.1953,0.37499,0.37499,0.37438,5.3359e-07,0.2367,0.51205,1.0784e-10,1.0671e-06
1.1961,0.37499,0.37499,0.37437,5.3098e-07,0.2392,0.50955,1.0569e-10,1.0619e-06
1.1969,0.37499,0.37499,0.37437,5.2837e-07,0.24171,0.50704,1.0356e-10,1.0566e-06
1.1977,0.37499,0.37499,0.37437,5.2575e-07,0.24422,0.50452,1.0149e-10,1.0514e-06
1.1986,0.37499,0.37499,0.37437,5.2312e-07,0.24674,0.502,9.9491e-11,1.0461e-06
1.1994,0.37499,0.37499,0.37437,5.2049e-07,0.24926,0.49947,9.7592e-11,1.0409e-06
1.2002,0.37499,0.37499,0.37437,5.1784e-07,0.25179,0.49694,9.5817e-11,1.0356e-06
1.201,0.37499,0.37499,0.37436,5.152e-07,0.25433,0.4944,9.4185e-11,1.0303e-06
1.2018,0.37499,0.37499,0.37436,5.1254e-07,0.25688,0.49185,9.2717e-11,1.025e-06
1.2026,0.37499,0.37499,0.37436,5.0988e-07,0.25943,0.4893,9.1432e-11,1.0197e-06
1.2034,0.37499,0.37499,0.37436,5.0722e-07,0.26198,0.48674,9.0345e-11,1.0143e-06
1.2042,0.37499,0.37499,0.37436,5.0454e-07,0.26455,0.48417,8.9472e-11,1.009e-06
1.205,0.37499,0.37499,0.37436,5.0187e-07,0.26711,0.4816,8.8823e-11,1.0036e-06
1.2058,0.37499,0.37499,0.37436,4.9918e-07,0.26969,0.47902,8.8408e-11,9.9827e-07
1.2066,0.37499,0.37499,0.37435,4.9649e-07,0.27227,0.47644,8.8235e-11,9.929e-07
1.2074,0.37499,0.37499,0.37435,4.938e-07,0.27485,0.47386,8.8309e-11,9.8751e-07
1.2082,0.37499,0.37499,0.37435,4.911e-07,0.27744,0.47127,8.863e-11,9.8211e-07
1.209,0.37499,0.37499,0.37435,4.8839e-07,0.28003,0.46867,8.92e-11,9.7669e-07
1.2098,0.37499,0.37499,0.37435,4.8568e-07,0.28263,0.46607,9.0015e-11,9.7127e-07
1.2106,0.37499,0.37499,0.37435,4.8297e-07,0.28523,0.46346,9.107e-11,9.6584e-07
1.2114,0.37499,0.37499,0.37435,4.8025e-07,0.28784,0.46085,9.2355e-11,9.604e-07
1.2122,0.37499,0.37499,0.37435,4.7752e-07,0.29046,0.45824,9.3861e-11,9.5495e-07
1.2131,0.37499,0.37499,0.37434,4.7479e-07,0.29307,0.45562,9.5575e-11,9.4949e-07
1.2139,0.37499,0.37499,0.37434,4.7206e-07,0.29569,0.45299,9.7482e-11,9.4402e-07
1.2147,0.37499,0.37499,0.37434,4.6932e-07,0.29832,0.45037,9.9565e-11,9.3855e-07
1.2155,0.37499,0.37499,0.37434,4.6658e-07,0.30095,0.44774,1.018e-10,9.3306e-07
1.2163,0.37499,0.37499,0.37434,4.6384e-07,0.30358,0.4451,1.0418e-10,9.2757e-07
1.2171,0.37499,0.37499,0.37434,4.6109e-07,0.30622,0.44246,1.0667e-10,9.2207e-07
1.2179,0.37499,0.37499,0.37434,4.5834e-07,0.30886,0.43982,1.0925e-10,9.1656e-07
1.2187,0.37499,0.37499,0.37434,4.5558e-07,0.3115,0.43718,1.119e-10,9.1105e-07
1.2195,0.37499,0.37499,0.37434,4.5282e-07,0.31415,0.43453,1.1459e-10,9.0553e-07
1.2203,0.37499,0.37499,0.37434,4.5006e-07,0.3168,0.43188,1.1729e-10,9e-07
1.2211,0.37499,0.37499,0.37434,4.4729e-07,0.31945,0.42922,1.1999e-10,8.9446e-07
1.2219,0.37499,0.37499,0.37434,4.4452e-07,0.32211,0.42656,1.2265e-10,8.8893e-07
1.2227,0.37499,0.37499,0.37433,4.4175e-07,0.32477,0.4239,1.2525e-10,8.8338e-07
1.2235,0.37499,0.37499,0.37433,4.3898e-07,0.32743,0.42124,1.2776e-10,8.7783e-07
1.2243,0.37499,0.37499,0.37433,4.362e-07,0.33009,0.41858,1.3016e-10,8.7228e-07
1.2251,0.37499,0.37499,0.37433,4.3342e-07,0.33276,0.41591,1.3243e-10,8.6672e-07
1.2259,0.37499,0.37499,0.37433,4.3064e-07,0.33542,0.41324,1.3454e-10,8.6115e-07
1.2267,0.37499,0.37499,0.37433,4.2786e-07,0.33809,0.41057,1.3647e-10,8.5559e-07
1.2276,0.37499,0.37499,0.37433,4.2508e-07,0.34077,0.4079,1.3821e-10,8.5002e-07
1.2284,0.37499,0.37499,0.37433,4.2229e-07,0.34344,0.40522,1.3974e-10,8.4444e-07
1.2292,0.37499,0.37499,0.37433,4.195e-07,0.34612,0.40255,1.4105e-10,8.3886e-07
1.23,0.37499,0.37499,0.37433,4.1671e-07,0.34879,0.39987,1.4211e-10,8.3328e-07
1.2308,0.37499,0.37499,0.37433,4.1392e-07,0.35147,0.39719,1.4293e-10,8.277e-07
1.2316,0.37499,0.37499,0.37433,4.1113e-07,0.35415,0.39451,1.4349e-10,8.2212e-07
1.2324,0.37499,0.37499,0.37433,4.0834e-07,0.35683,0.39183,1.4378e-10,8.1653e-07
1.2332,0.37499,0.37499,0.37433,4.0554e-07,0.35951,0.38915,1.4382e-10,8.1094e-07
1.234,0.37499,0.37499,0.37433,4.0275e-07,0.36219,0.38647,1.4359e-10,8.0536e-07
1.2348,0.37499,0.37499,0.37433,3.9995e-07,0.36488,0.38378,1.431e-10,7.9977e-07
1.2356,0.37499,0.37499,0.37433,3.9716e-07,0.36756,0.3811,1.4236e-10,7.9417e-07
1.2364,0.37499,0.37499,0.37433,3.9436e-07,0.37024,0.37842,1.4137e-10,7.8858e-07
1.2372,0.37499,0.37499,0.37433,3.9157e-07,0.37293,0.37573,1.4015e-10,7.8299e-07
1.238,0.37499,0.37499,0.37433,3.8877e-07,0.37561,0.37305,1.387e-10,7.774e-07
1.2388,0.37499,0.37499,0.37433,3.8597e-07,0.37829,0.37036,1.3705e-10,7.7181e-07
1.2396,0.37499,0.37499,0.37433,3.8318e-07,0.38098,0.36768,1.3521e-10,7.6622e-07
1.2404,0.37499,0.37499,0.37433,3.8038e-07,0.38366,0.365,1.3321e-10,7.6063e-07
1.2412,0.37499,0.37499,0.37433,3.7759e-07,0.38634,0.36231,1.3105e-10,7.5504e-07
1.2421,0.37499,0.37499,0.37433,3.7479e-07,0.38903,0.35963,1.2878e-10,7.4946e-07
1.2429,0.37499,0.37499,0.37433,3.72e-07,0.39171,0.35695,1.2641e-10,7.4387e-07
1.2437,0.37499,0.37499,0.37433,3.6921e-07,0.39439,0.35427,1.2397e-10,7.3829e-07
1.2445,0.37499,0.37499,0.37433,3.6642e-07,0.39707,0.35159,1.2148e-10,7.3271e-07
1.2453,0.37499,0.37499,0.37433,3.6363e-07,0.39975,0.34891,1.1898e-10,7.2713e-07
1.2461,0.37499,0.37499,0.37433,3.6084e-07,0.40243,0.34624,1.1649e-10,7.2156e-07
1.2469,0.37499,0.37499,0.37433,3.5805e-07,0.4051,0.34356,1.1403e-10,7.1598e-07
1.2477,0.37499,0.37499,0.37433,3.5526e-07,0.40778,0.34089,1.1165e-10,7.1042e-07
1.2485,0.37499,0.37499,0.37433,3.5248e-07,0.41045,0.33822,1.0937e-10,7.0485e-07
1.2493,0.37499,0.37499,0.37433,3.497e-07,0.41312,0.33555,1.072e-10,6.9929e-07
1.2501,0.37499,0.37499,0.37433,3.4692e-07,0.41579,0.33288,1.0519e-10,6.9373e-07
1.2509,0.37499,0.37499,0.37433,3.4414e-07,0.41846,0.33021,1.0335e-10,6.8818e-07
1.2517,0.37499,0.37499,0.37433,3.4137e-07,0.42112,0.32755,1.0171e-10,6.8263e-07
1.2525,0.37499,0.37499,0.37433,3.3859e-07,0.42378,0.32489,1.0028e-10,6.7709e-07
1.2533,0.37499,0.37499,0.37434,3.3582e-07,0.42644,0.32223,9.9099e-11,6.7155e-07
1.2541,0.37499,0.37499,0.37434,3.3306e-07,0.4291,0.31957,9.8171e-11,6.6601e-07
1.2549,0.37499,0.37499,0.37434,3.3029e-07,0.43176,0.31692,9.7515e-11,6.6049e-07
1.2557,0.37499,0.37499,0.37434,3.2753e-07,0.43441,0.31427,9.7143e-11,6.5496e-07
1.2565,0.37499,0.37499,0.37434,3.2477e-07,0.43706,0.31162,9.7066e-11,6.4945e-07
1.2574,0.37499,0.37499,0.37434,3.2202e-07,0.4397,0.30898,9.7291e-11,6.4394e-07
1.2582,0.37499,0.37499,0.37434,3.1927e-07,0.44234,0.30634,9.7822e-11,6.3844e-07
1.259,0.37499,0.37499,0.37434,3.1652e-07,0.44498,0.3037,9.8662e-11,6.3294e-07
1.2598,0.37499,0.37499,0.37434,3.1378e-07,0.44762,0.30107,9.9809e-11,6.2745e-07
1.2606,0.37499,0.37499,0.37434,3.1104e-07,0.45025,0.29844,1.0126e-10,6.2197e-07
1.2614,0.37499,0.37499,0.37434,3.083e-07,0.45288,0.29581,1.03e-10,6.165e-07
1.2622,0.37499,0.37499,0.37434,3.0557e-07,0.4555,0.29319,1.0504e-10,6.1103e-07
1.263,0.37499,0.37499,0.37435,3.0284e-07,0.45812,0.29057,1.0734e-10,6.0558e-07
1.2638,0.37499,0.37499,0.37435,3.0012e-07,0.46073,0.28796,1.099e-10,6.0013e-07
1.2646,0.37499,0.37499,0.37435,2.974e-07,0.46334,0.28535,1.127e-10,5.9469e-07
1.2654,0.37499,0.37499,0.37435,2.9469e-07,0.46595,0.28275,1.1572e-10,5.8926e-07
1.2662,0.37499,0.37499,0.37435,2.9198e-07,0.46855,0.28015,1.1894e-10,5.8384e-07
1.267,0.37499,0.37499,0.37435,2.8928e-07,0.47115,0.27756,1.2233e-10,5.7844e-07
1.2678,0.37499,0.37499,0.37435,2.8658e-07,0.47374,0.27497,1.2586e-10,5.7304e-07
1.2686,0.37499,0.37499,0.37435,2.8389e-07,0.47633,0.27238,1.2951e-10,5.6765e-07
1.2694,0.37499,0.37499,0.37436,2.812e-07,0.47891,0.2698,1.3325e-10,5.6227e-07
1.2702,0.37499,0.37499,0.37436,2.7852e-07,0.48148,0.26723,1.3704e-10,5.569e-07
1.271,0.37499,0.37499,0.37436,2.7584e-07,0.48406,0.26466,1.4087e-10,5.5155e-07
1.2719,0.37499,0.37499,0.37436,2.7318e-07,0.48662,0.2621,1.4468e-10,5.4621e-07
1.2727,0.37499,0.37499,0.37436,2.7051e-07,0.48918,0.25954,1.4846e-10,5.4087e-07
1.2735,0.37499,0.37499,0.37436,2.6785e-07,0.49173,0.25699,1.5216e-10,5.3556e-07
1.2743,0.37499,0.37499,0.37436,2.652e-07,0.49428,0.25445,1.5577e-10,5.3025e-07
1.2751,0.37499,0.37499,0.37437,2.6256e-07,0.49682,0.25191,1.5924e-10,5.2496e-07
1.2759,0.37499,0.37499,0.37437,2.5992e-07,0.49936,0.24938,1.6255e-10,5.1968e-07
1.2767,0.37499,0.37499,0.37437,2.5729e-07,0.50189,0.24685,1.6567e-10,5.1441e-07
1.2775,0.37499,0.37499,0.37437,2.5466e-07,0.50441,0.24433,1.6857e-10,5.0916e-07
1.2783,0.37499,0.37499,0.37437,2.5205e-07,0.50692,0.24182,1.7122e-10,5.0392e-07
1.2791,0.37499,0.37499,0.37437,2.4944e-07,0.50943,0.23931,1.7361e-10,4.987e-07
1.2799,0.37499,0.37499,0.37438,2.4683e-07,0.51194,0.23682,1.7571e-10,4.9349e-07
1.2807,0.37499,0.37499,0.37438,2.4424e-07,0.51443,0.23432,1.775e-10,4.883e-07
1.2815,0.37499,0.37499,0.37438,2.4165e-07,0.51692,0.23184,1.7897e-10,4.8312e-07
1.2823,0.37499,0.37499,0.37438,2.3907e-07,0.5194,0.22936,1.801e-10,4.7796e-07
1.2831,0.37499,0.37499,0.37438,2.3649e-07,0.52187,0.22689,1.8088e-10,4.7281e-07
1.2839,0.37499,0.37499,0.37438,2.3393e-07,0.52434,0.22443,1.8131e-10,4.6768e-07
1.2847,0.37499,0.37499,0.37439,2.3137e-07,0.5268,0.22198,1.8138e-10,4.6256e-07
1.2855,0.37499,0.37499,0.37439,2.2882e-07,0.52925,0.21953,1.8109e-10,4.5747e-07
1.2864,0.37499,0.37499,0.37439,2.2628e-07,0.53169,0.21709,1.8044e-10,4.5239e-07
1.2872,0.37499,0.37499,0.37439,2.2375e-07,0.53412,0.21466,1.7943e-10,4.4732e-07
1.288,0.37499,0.37499,0.37439,2.2123e-07,0.53655,0.21224,1.7808e-10,4.4228e-07
1.2888,0.37499,0.37499,0.3744,2.1871e-07,0.53897,0.20983,1.7639e-10,4.3725e-07
1.2896,0.37499,0.37499,0.3744,2.1621e-07,0.54138,0.20742,1.7438e-10,4.3224e-07
1.2904,0.37499,0.37499,0.3744,2.1371e-07,0.54378,0.20502,1.7207e-10,4.2725e-07
1.2912,0.37499,0.37499,0.3744,2.1122e-07,0.54617,0.20264,1.6947e-10,4.2227e-07
1.292,0.37499,0.37499,0.37441,2.0874e-07,0.54856,0.20026,1.6661e-10,4.1732e-07
1.2928,0.37499,0.37499,0.37441,2.0627e-07,0.55093,0.19789,1.6352e-10,4.1238e-07
1.2936,0.37499,0.37499,0.37441,2.0381e-07,0.5533,0.19552,1.6021e-10,4.0747e-07
1.2944,0.37499,0.37499,0.37441,2.0136e-07,0.55565,0.19317,1.5671e-10,4.0257e-07
1.2952,0.37499,0.37499,0.37441,1.9892e-07,0.558,0.19083,1.5307e-10,3.9769e-07
1.296,0.37499,0.37499,0.37442,1.9649e-07,0.56034,0.1885,1.493e-10,3.9283e-07
1.2968,0.37499,0.37499,0.37442,1.9407e-07,0.56267,0.18617,1.4545e-10,3.8799e-07
1.2976,0.37499,0.37499,0.37442,1.9166e-07,0.56499,0.18386,1.4154e-10,3.8318e-07
1.2984,0.37499,0.37499,0.37442,1.8926e-07,0.56729,0.18155,1.3761e-10,3.7838e-07
1.2992,0.37499,0.37499,0.37443,1.8687e-07,0.56959,0.17926,1.3369e-10,3.736e-07
1.3,0.37499,0.37499,0.37443,1.8449e-07,0.57188,0.17698,1.2981e-10,3.6885e-07
1.3009,0.37499,0.37499,0.37443,1.8212e-07,0.57416,0.1747,1.2602e-10,3.6411e-07
1.3017,0.37499,0.37499,0.37443,1.7976e-07,0.57643,0.17244,1.2233e-10,3.594e-07
1.3025,0.37499,0.37499,0.37444,1.7741e-07,0.57869,0.17018,1.1879e-10,3.547e-07
1.3033,0.37499,0.37499,0.37444,1.7507e-07,0.58094,0.16794,1.1543e-10,3.5003e-07
1.3041,0.37499,0.37499,0.37444,1.7275e-07,0.58318,0.16571,1.1227e-10,3.4539e-07
1.3049,0.37499,0.37499,0.37445,1.7043e-07,0.5854,0.16349,1.0934e-10,3.4076e-07
1.3057,0.37499,0.37499,0.37445,1.6813e-07,0.58762,0.16128,1.0667e-10,3.3615e-07
1.3065,0.37499,0.37499,0.37445,1.6584e-07,0.58982,0.15908,1.0427e-10,3.3157e-07
1.3073,0.37499,0.37499,0.37445,1.6356e-07,0.59202,0.15689,1.0218e-10,3.2701e-07
1.3081,0.37499,0.37499,0.37446,1.6129e-07,0.5942,0.15471,1.004e-10,3.2248e-07
1.3089,0.37499,0.37499,0.37446,1.5903e-07,0.59637,0.15254,9.8955e-11,3.1796e-07
1.3097,0.37499,0.37499,0.37446,1.5679e-07,0.59854,0.15039,9.7854e-11,3.1348e-07
1.3105,0.37499,0.37499,0.37446,1.5455e-07,0.60068,0.14825,9.7106e-11,3.0901e-07
1.3113,0.37499,0.37499,0.37447,1.5233e-07,0.60282,0.14611,9.6719e-11,3.0457e-07
1.3121,0.37499,0.37499,0.37447,1.5012e-07,0.60495,0.14399,9.6694e-11,3.0015e-07
1.3129,0.37499,0.37499,0.37447,1.4793e-07,0.60706,0.14188,9.7032e-11,2.9576e-07
1.3137,0.37499,0.37499,0.37448,1.4574e-07,0.60916,0.13979,9.7729e-11,2.9139e-07
1.3145,0.37499,0.37499,0.37448,1.4357e-07,0.61126,0.1377,9.8779e-11,2.8704e-07
1.3153,0.37499,0.37499,0.37448,1.4141e-07,0.61333,0.13563,1.0017e-10,2.8272e-07
1.3162,0.37499,0.37499,0.37449,1.3927e-07,0.6154,0.13357,1.019e-10,2.7843e-07
1.317,0.37499,0.37499,0.37449,1.3713e-07,0.61745,0.13152,1.0394e-10,2.7416e-07
1.3178,0.37499,0.37499,0.37449,1.3501e-07,0.61949,0.12949,1.0628e-10,2.6992e-07
1.3186,0.37499,0.37499,0.3745,1.329e-07,0.62152,0.12747,1.089e-10,2.657e-07
1.3194,0.37499,0.37499,0.3745,1.3081e-07,0.62354,0.12546,1.1177e-10,2.6151e-07
1.3202,0.37499,0.37499,0.3745,1.2873e-07,0.62554,0.12346,1.1488e-10,2.5734e-07
1.321,0.37499,0.37499,0.3745,1.2666e-07,0.62753,0.12148,1.1819e-10,2.5321e-07
1.3218,0.37499,0.37499,0.37451,1.2461e-07,0.62951,0.1195,1.2168e-10,2.491e-07
1.3226,0.37499,0.37499,0.37451,1.2257e-07,0.63148,0.11755,1.2531e-10,2.4501e-07
1.3234,0.37499,0.37499,0.37451,1.2054e-07,0.63343,0.1156,1.2906e-10,2.4096e-07
1.3242,0.37499,0.37499,0.37452,1.1853e-07,0.63537,0.11367,1.329e-10,2.3693e-07
1.325,0.37499,0.37499,0.37452,1.1653e-07,0.63729,0.11175,1.368e-10,2.3293e-07
1.3258,0.37499,0.37499,0.37452,1.1455e-07,0.6392,0.10985,1.4072e-10,2.2895e-07
1.3266,0.37499,0.37499,0.37453,1.1258e-07,0.6411,0.10796,1.4463e-10,2.2501e-07
1.3274,0.37499,0.37499,0.37453,1.1062e-07,0.64298,0.10608,1.485e-10,2.2109e-07
1.3282,0.37499,0.37499,0.37453,1.0868e-07,0.64486,0.10421,1.5229e-10,2.1721e-07
1.329,0.37499,0.37499,0.37454,1.0675e-07,0.64671,0.10236,1.5599e-10,2.1335e-07
1.3298,0.37499,0.37499,0.37454,1.0484e-07,0.64855,0.10053,1.5956e-10,2.0952e-07
1.3307,0.37499,0.37499,0.37455,1.0294e-07,0.65038,0.098707,1.6298e-10,2.0572e-07
1.3315,0.37499,0.37499,0.37455,1.0106e-07,0.6522,0.0969,1.6621e-10,2.0195e-07
1.3323,0.37499,0.37499,0.37455,9.9189e-08,0.654,0.095106,1.6923e-10,1.9821e-07
1.3331,0.37499,0.37499,0.37456,9.7336e-08,0.65579,0.093327,1.7203e-10,1.945e-07
1.3339,0.37499,0.37499,0.37456,9.5498e-08,0.65756,0.091563,1.7459e-10,1.9082e-07
1.3347,0.37499,0.37499,0.37456,9.3674e-08,0.65931,0.089812,1.7687e-10,1.8717e-07
1.3355,0.37499,0.37499,0.37457,9.1866e-08,0.66106,0.088077,1.7889e-10,1.8355e-07
1.3363,0.37499,0.37499,0.37457,9.0074e-08,0.66279,0.086356,1.8061e-10,1.7997e-07
1.3371,0.37499,0.37499,0.37457,8.8296e-08,0.6645,0.08465,1.8204e-10,1.7641e-07
1.3379,0.37499,0.37499,0.37458,8.6534e-08,0.6662,0.082959,1.8316e-10,1.7289e-07
1.3387,0.37499,0.37499,0.37458,8.4788e-08,0.66788,0.081283,1.8397e-10,1.6939e-07
1.3395,0.37499,0.37499,0.37459,8.3058e-08,0.66955,0.079622,1.8447e-10,1.6593e-07
1.3403,0.37499,0.37499,0.37459,8.1343e-08,0.6712,0.077976,1.8467e-10,1.625e-07
1.3411,0.37499,0.37499,0.37459,7.9644e-08,0.67284,0.076345,1.8457e-10,1.591e-07
1.3419,0.37499,0.37499,0.3746,7.7961e-08,0.67446,0.074729,1.8417e-10,1.5574e-07
1.3427,0.37499,0.37499,0.3746,7.6294e-08,0.67607,0.073129,1.8349e-10,1.524e-07
1.3435,0.37499,0.37499,0.3746,7.4643e-08,0.67766,0.071545,1.8254e-10,1.491e-07
1.3443,0.37499,0.37499,0.37461,7.3008e-08,0.67924,0.069976,1.8134e-10,1.4583e-07
1.3452,0.37499,0.37499,0.37461,7.139e-08,0.6808,0.068422,1.7989e-10,1.426e-07
1.346,0.37499,0.37499,0.37462,6.9788e-08,0.68235,0.066884,1.7823e-10,1.394e-07
1.3468,0.37499,0.37499,0.37462,6.8202e-08,0.68388,0.065362,1.7636e-10,1.3623e-07
1.3476,0.37499,0.37499,0.37462,6.6633e-08,0.68539,0.063856,1.7432e-10,1.3309e-07
1.3484,0.37499,0.37499,0.37463,6.508e-08,0.68689,0.062366,1.7212e-10,1.2999e-07
1.3492,0.37499,0.37499,0.37463,6.3544e-08,0.68837,0.060892,1.6979e-10,1.2692e-07
1.35,0.37499,0.37499,0.37464,6.2025e-08,0.68984,0.059434,1.6735e-10,1.2388e-07
1.3508,0.37499,0.37499,0.37464,6.0523e-08,0.69129,0.057992,1.6484e-10,1.2088e-07
1.3516,0.37499,0.37499,0.37464,5.9038e-08,0.69272,0.056566,1.6227e-10,1.1791e-07
1.3524,0.37499,0.37499,0.37465,5.7569e-08,0.69414,0.055157,1.5968e-10,1.1498e-07
1.3532,0.37499,0.37499,0.37465,5.6118e-08,0.69554,0.053764,1.5708e-10,1.1208e-07
1.354,0.37499,0.37499,0.37466,5.4684e-08,0.69693,0.052387,1.5451e-10,1.0921e-07
1.3548,0.37499,0.37499,0.37466,5.3267e-08,0.69829,0.051027,1.5198e-10,1.0638e-07
1.3556,0.37499,0.37499,0.37467,5.1867e-08,0.69965,0.049684,1.4952e-10,1.0359e-07
1.3564,0.37499,0.37499,0.37467,5.0485e-08,0.70098,0.048357,1.4716e-10,1.0082e-07
1.3572,0.37499,0.37499,0.37467,4.912e-08,0.7023,0.047047,1.4491e-10,9.8095e-08
1.358,0.37499,0.37499,0.37468,4.7773e-08,0.7036,0.045754,1.4279e-10,9.5403e-08
1.3588,0.37499,0.37499,0.37468,4.6443e-08,0.70489,0.044478,1.4082e-10,9.2745e-08
1.3597,0.37499,0.37499,0.37469,4.5131e-08,0.70615,0.043218,1.3901e-10,9.0122e-08
1.3605,0.37499,0.37499,0.37469,4.3836e-08,0.7074,0.041976,1.3738e-10,8.7535e-08
1.3613,0.37499,0.37499,0.37469,4.256e-08,0.70864,0.040751,1.3595e-10,8.4983e-08
1.3621,0.37499,0.37499,0.3747,4.1301e-08,0.70986,0.039542,1.347e-10,8.2467e-08
1.3629,0.37499,0.37499,0.3747,4.006e-08,0.71106,0.038351,1.3367e-10,7.9986e-08
1.3637,0.37499,0.37499,0.37471,3.8837e-08,0.71224,0.037178,1.3284e-10,7.7541e-08
1.3645,0.37499,0.37499,0.37471,3.7632e-08,0.7134,0.036021,1.3222e-10,7.5131e-08
1.3653,0.37499,0.37499,0.37472,3.6445e-08,0.71455,0.034882,1.3181e-10,7.2758e-08
1.3661,0.37499,0.37499,0.37472,3.5276e-08,0.71568,0.03376,1.316e-10,7.0421e-08
1.3669,0.37499,0.37499,0.37473,3.4126e-08,0.71679,0.032656,1.316e-10,6.812e-08
1.3677,0.37499,0.37499,0.37473,3.2993e-08,0.71789,0.031569,1.3179e-10,6.5855e-08
1.3685,0.37499,0.37499,0.37473,3.1879e-08,0.71897,0.0305,1.3216e-10,6.3627e-08
1.3693,0.37499,0.37499,0.37474,3.0784e-08,0.72003,0.029449,1.327e-10,6.1435e-08
1.3701,0.37499,0.37499,0.37474,2.9707e-08,0.72107,0.028415,1.3341e-10,5.928e-08
1.3709,0.37499,0.37499,0.37475,2.8648e-08,0.7221,0.027399,1.3425e-10,5.7162e-08
1.3717,0.37499,0.37499,0.37475,2.7608e-08,0.7231,0.026401,1.3522e-10,5.5081e-08
1.3725,0.37499,0.37499,0.37476,2.6587e-08,0.72409,0.025421,1.363e-10,5.3037e-08
1.3733,0.37499,0.37499,0.37476,2.5584e-08,0.72506,0.024458,1.3747e-10,5.1031e-08
1.3741,0.37499,0.37499,0.37477,2.46e-08,0.72602,0.023514,1.3871e-10,4.9061e-08
1.375,0.37499,0.37499,0.37477,2.3635e-08,0.72695,0.022587,1.4e-10,4.7129e-08
1.3758,0.37499,0.37499,0.37477,2.2688e-08,0.72787,0.021679,1.4132e-10,4.5235e-08
1.3766,0.37499,0.37499,0.37478,2.1761e-08,0.72877,0.020789,1.4265e-10,4.3379e-08
1.3774,0.37499,0.37499,0.37478,2.0852e-08,0.72965,0.019917,1.4396e-10,4.156e-08
1.3782,0.37499,0.37499,0.37479,1.9962e-08,0.73051,0.019063,1.4523e-10,3.9779e-08
1.379,0.37499,0.37499,0.37479,1.9092e-08,0.73136,0.018227,1.4646e-10,3.8037e-08
1.3798,0.37499,0.37499,0.3748,1.824e-08,0.73218,0.017409,1.4761e-10,3.6332e-08
1.3806,0.37499,0.37499,0.3748,1.7407e-08,0.73299,0.01661,1.4866e-10,3.4666e-08
1.3814,0.37499,0.37499,0.37481,1.6594e-08,0.73378,0.015829,1.4961e-10,3.3038e-08
1.3822,0.37499,0.37499,0.37481,1.58e-08,0.73455,0.015067,1.5044e-10,3.1449e-08
1.383,0.37499,0.37499,0.37482,1.5024e-08,0.73531,0.014323,1.5112e-10,2.9898e-08
1.3838,0.37499,0.37499,0.37482,1.4269e-08,0.73604,0.013598,1.5166e-10,2.8386e-08
1.3846,0.37499,0.37499,0.37482,1.3532e-08,0.73676,0.012891,1.5203e-10,2.6912e-08
1.3854,0.37499,0.37499,0.37483,1.2815e-08,0.73746,0.012202,1.5223e-10,2.5478e-08
1.3862,0.37499,0.37499,0.37483,1.2117e-08,0.73813,0.011533,1.5226e-10,2.4082e-08
1.387,0.37499,0.37499,0.37484,1.1439e-08,0.7388,0.010881,1.521e-10,2.2725e-08
1.3878,0.37499,0.37499,0.37484,1.078e-08,0.73944,0.010249,1.5176e-10,2.1408e-08
1.3886,0.37499,0.37499,0.37485,1.014e-08,0.74006,0.0096349,1.5124e-10,2.0129e-08
1.3895,0.37499,0.37499,0.37485,9.5201e-09,0.74066,0.0090398,1.5054e-10,1.889e-08
1.3903,0.37499,0.37499,0.37486,8.9196e-09,0.74125,0.0084634,1.4966e-10,1.769e-08
1.3911,0.37499,0.37499,0.37486,8.3387e-09,0.74182,0.0079058,1.4861e-10,1.6529e-08
1.3919,0.37499,0.37499,0.37487,7.7774e-09,0.74237,0.007367,1.4741e-10,1.5407e-08
1.3927,0.37499,0.37499,0.37487,7.2356e-09,0.7429,0.006847,1.4605e-10,1.4325e-08
1.3935,0.37499,0.37499,0.37488,6.7136e-09,0.74341,0.0063459,1.4456e-10,1.3283e-08
1.3943,0.37499,0.37499,0.37488,6.2112e-09,0.7439,0.0058637,1.4294e-10,1.2279e-08
1.3951,0.37499,0.37499,0.37489,5.7284e-09,0.74437,0.0054003,1.4123e-10,1.1316e-08
1.3959,0.37499,0.37499,0.37489,5.2655e-09,0.74482,0.004956,1.3942e-10,1.0392e-08
1.3967,0.37499,0.37499,0.37489,4.8222e-09,0.74526,0.0045305,1.3755e-10,9.5069e-09
1.3975,0.37499,0.37499,0.3749,4.3988e-09,0.74568,0.0041241,1.3563e-10,8.6619e-09
1.3983,0.37499,0.37499,0.3749,3.9951e-09,0.74607,0.0037366,1.3369e-10,7.8565e-09
1.3991,0.37499,0.37499,0.37491,3.6112e-09,0.74645,0.0033682,1.3174e-10,7.0907e-09
1.3999,0.37499,0.37499,0.37491,3.2472e-09,0.74681,0.0030188,1.2981e-10,6.3645e-09
1.4007,0.37499,0.37499,0.37492,2.903e-09,0.74715,0.0026884,1.2792e-10,5.678e-09
1.4015,0.37499,0.37499,0.37492,2.5787e-09,0.74747,0.0023772,1.261e-10,5.0312e-09
1.4023,0.37499,0.37499,0.37493,2.2742e-09,0.74777,0.002085,1.2436e-10,4.4241e-09
1.4031,0.37499,0.37499,0.37493,1.9897e-09,0.74805,0.0018119,1.2273e-10,3.8566e-09
1.404,0.37499,0.37499,0.37494,1.7251e-09,0.74832,0.0015579,1.2123e-10,3.3289e-09
1.4048,0.37499,0.37499,0.37494,1.4804e-09,0.74856,0.0013231,1.1988e-10,2.8408e-09
1.4056,0.37499,0.37499,0.37495,1.2556e-09,0.74879,0.0011074,1.1869e-10,2.3925e-09
1.4064,0.37499,0.37499,0.37495,1.0508e-09,0.74899,0.00091087,1.1769e-10,1.9839e-09
1.4072,0.37499,0.37499,0.37496,8.6593e-10,0.74918,0.00073349,1.1689e-10,1.615e-09
1.408,0.37499,0.37499,0.37496,7.0106e-10,0.74935,0.00057529,1.1631e-10,1.2858e-09
1.4088,0.37499,0.37499,0.37497,5.5617e-10,0.7495,0.00043627,1.1595e-10,9.9639e-10
1.4096,0.37499,0.37499,0.37497,4.3127e-10,0.74963,0.00031643,1.1583e-10,7.4671e-10
1.4104,0.37499,0.37499,0.37498,3.2636e-10,0.74974,0.00021579,1.1594e-10,5.3677e-10
1.4112,0.37499,0.37499,0.37498,2.4146e-10,0.74983,0.00013435,1.1631e-10,3.666e-10
1.412,0.37499,0.37499,0.37499,1.7656e-10,0.7499,7.2116e-05,1.1693e-10,2.3619e-10
1.4128,0.37499,0.37499,0.37499,1.3167e-10,0.74995,2.9084e-05,1.178e-10,1.4555e-10
1.4136,0.37499,0.37499,0.375,1.068e-10,0.74999,5.2616e-06,1.1892e-10,9.4687e-11
1.4144,0.37499,0.37499,0.375,1.0195e-10,0.75,6.4864e-07,1.2028e-10,8.3615e-11
1.4152,0.37499,0.37499,0.375,1.1711e-10,0.74999,1.5246e-05,1.2187e-10,1.1234e-10
1.416,0.37499,0.37499,0.37501,1.5228e-10,0.74997,4.9052e-05,1.237e-10,1.8087e-10
1.4168,0.37499,0.37499,0.37501,2.0748e-10,0.74993,0.00010207,1.2573e-10,2.8922e-10
1.4176,0.37499,0.37499,0.37502,2.8268e-10,0.74986,0.00017428,1.2797e-10,4.374e-10
1.4185,0.37499,0.37499,0.37502,3.779e-10,0.74978,0.0002657,1.3038e-10,6.2541e-10
1.4193,0.37499,0.37499,0.37503,4.9312e-10,0.74968,0.00037632,1.3296e-10,8.5327e-10
1.4201,0.37499,0.37499,0.37503,6.2833e-10,0.74956,0.00050613,1.3568e-10,1.121e-09
1.4209,0.37499,0.37499,0.37504,7.8355e-10,0.74942,0.00065512,1.3852e-10,1.4286e-09
1.4217,0.37499,0.37499,0.37504,9.5874e-10,0.74926,0.00082329,1.4146e-10,1.776e-09
1.4225,0.37499,0.37499,0.37505,1.1539e-09,0.74909,0.0010106,1.4446e-10,2.1634e-09
1.4233,0.37499,0.37499,0.37505,1.3691e-09,0.74889,0.0012171,1.475e-10,2.5906e-09
1.4241,0.37499,0.37499,0.37506,1.6041e-09,0.74867,0.0014428,1.5057e-10,3.0577e-09
1.4249,0.37499,0.37499,0.37506,1.8592e-09,0.74844,0.0016875,1.5361e-10,3.5648e-09
1.4257,0.37499,0.37499,0.37507,2.1342e-09,0.74818,0.0019514,1.5662e-10,4.1117e-09
1.4265,0.37499,0.37499,0.37507,2.429e-09,0.74791,0.0022344,1.5956e-10,4.6985e-09
1.4273,0.37499,0.37499,0.37508,2.7438e-09,0.74762,0.0025366,1.6239e-10,5.3253e-09
1.4281,0.37499,0.37499,0.37508,3.0785e-09,0.74731,0.0028577,1.6511e-10,5.9919e-09
1.4289,0.37499,0.37499,0.37509,3.433e-09,0.74697,0.003198,1.6767e-10,6.6984e-09
1.4297,0.37499,0.37499,0.37509,3.8074e-09,0.74662,0.0035573,1.7005e-10,7.4448e-09
1.4305,0.37499,0.37499,0.3751,4.2016e-09,0.74626,0.0039356,1.7222e-10,8.2311e-09
1.4313,0.37499,0.37499,0.3751,4.6157e-09,0.74587,0.0043329,1.7417e-10,9.0572e-09
1.4321,0.37499,0.37499,0.37511,5.0495e-09,0.74546,0.0047493,1.7587e-10,9.9231e-09
1.4329,0.37499,0.37499,0.37511,5.5031e-09,0.74504,0.0051846,1.7731e-10,1.0829e-08
1.4338,0.37499,0.37499,0.37511,5.9764e-09,0.74459,0.0056388,1.7845e-10,1.1774e-08
1.4346,0.37499,0.37499,0.37512,6.4694e-09,0.74413,0.0061119,1.793e-10,1.276e-08
1.4354,0.37499,0.37499,0.37512,6.9821e-09,0.74364,0.006604,1.7983e-10,1.3784e-08
1.4362,0.37499,0.37499,0.37513,7.5145e-09,0.74314,0.0071149,1.8004e-10,1.4849e-08
1.437,0.37499,0.37499,0.37513,8.0665e-09,0.74262,0.0076447,1.7992e-10,1.5953e-08
1.4378,0.37499,0.37499,0.37514,8.6382e-09,0.74208,0.0081933,1.7946e-10,1.7097e-08
1.4386,0.37499,0.37499,0.37514,9.2294e-09,0.74153,0.0087606,1.7866e-10,1.828e-08
1.4394,0.37499,0.37499,0.37515,9.8401e-09,0.74095,0.0093468,1.7753e-10,1.9503e-08
1.4402,0.37499,0.37499,0.37515,1.047e-08,0.74035,0.0099517,1.7607e-10,2.0765e-08
1.441,0.37499,0.37499,0.37516,1.112e-08,0.73974,0.010575,1.7428e-10,2.2066e-08
1.4418,0.37499,0.37499,0.37516,1.1789e-08,0.73911,0.011217,1.7217e-10,2.3406e-08
1.4426,0.37499,0.37499,0.37517,1.2478e-08,0.73845,0.011878,1.6977e-10,2.4786e-08
1.4434,0.37499,0.37499,0.37517,1.3186e-08,0.73778,0.012558,1.6708e-10,2.6205e-08
1.4442,0.37499,0.37499,0.37518,1.3913e-08,0.7371,0.013256,1.6412e-10,2.7662e-08
1.445,0.37499,0.37499,0.37518,1.466e-08,0.73639,0.013972,1.6091e-10,2.9159e-08
1.4458,0.37499,0.37499,0.37518,1.5426e-08,0.73566,0.014707,1.5747e-10,3.0694e-08
1.4466,0.37499,0.37499,0.37519,1.6211e-08,0.73492,0.015461,1.5384e-10,3.2268e-08
1.4474,0.37499,0.37499,0.37519,1.7015e-08,0.73416,0.016233,1.5003e-10,3.388e-08
1.4483,0.37499,0.37499,0.3752,1.7838e-08,0.73337,0.017023,1.4607e-10,3.5531e-08
1.4491,0.37499,0.37499,0.3752,1.8681e-08,0.73257,0.017832,1.42e-10,3.722e-08
1.4499,0.37499,0.37499,0.37521,1.9543e-08,0.73176,0.018659,1.3784e-10,3.8947e-08
1.4507,0.37499,0.37499,0.37521,2.0423e-08,0.73092,0.019504,1.3363e-10,4.0713e-08
1.4515,0.37499,0.37499,0.37522,2.1323e-08,0.73007,0.020368,1.294e-10,4.2516e-08
1.4523,0.37499,0.37499,0.37522,2.2241e-08,0.72919,0.021249,1.2517e-10,4.4357e-08
1.4531,0.37499,0.37499,0.37523,2.3178e-08,0.7283,0.022149,1.2099e-10,4.6236e-08
1.4539,0.37499,0.37499,0.37523,2.4135e-08,0.72739,0.023067,1.1688e-10,4.8152e-08
1.4547,0.37499,0.37499,0.37524,2.511e-08,0.72647,0.024002,1.1287e-10,5.0106e-08
1.4555,0.37499,0.37499,0.37524,2.6103e-08,0.72552,0.024956,1.09e-10,5.2097e-08
1.4563,0.37499,0.37499,0.37524,2.7116e-08,0.72456,0.025928,1.053e-10,5.4126e-08
1.4571,0.37499,0.37499,0.37525,2.8147e-08,0.72358,0.026918,1.0179e-10,5.6191e-08
1.4579,0.37499,0.37499,0.37525,2.9196e-08,0.72258,0.027925,9.8495e-11,5.8294e-08
1.4587,0.37499,0.37499,0.37526,3.0264e-08,0.72156,0.02895,9.5446e-11,6.0433e-08
1.4595,0.37499,0.37499,0.37526,3.1351e-08,0.72053,0.029993,9.2663e-11,6.2609e-08
1.4603,0.37499,0.37499,0.37527,3.2456e-08,0.71948,0.031054,9.0165e-11,6.4821e-08
1.4611,0.37499,0.37499,0.37527,3.3579e-08,0.71841,0.032132,8.797e-11,6.707e-08
1.4619,0.37499,0.37499,0.37528,3.472e-08,0.71732,0.033228,8.6092e-11,6.9355e-08
1.4628,0.37499,0.37499,0.37528,3.588e-08,0.71622,0.034341,8.4544e-11,7.1676e-08
1.4636,0.37499,0.37499,0.37528,3.7058e-08,0.7151,0.035472,8.3335e-11,7.4033e-08
1.4644,0.37499,0.37499,0.37529,3.8254e-08,0.71396,0.03662,8.2469e-11,7.6426e-08
1.4652,0.37499,0.37499,0.37529,3.9469e-08,0.7128,0.037785,8.1952e-11,7.8855e-08
1.466,0.37499,0.37499,0.3753,4.0701e-08,0.71163,0.038968,8.1781e-11,8.132e-08
1.4668,0.37499,0.37499,0.3753,4.1951e-08,0.71043,0.040168,8.1956e-11,8.382e-08
1.4676,0.37499,0.37499,0.37531,4.3219e-08,0.70923,0.041385,8.2468e-11,8.6355e-08
1.4684,0.37499,0.37499,0.37531,4.4505e-08,0.708,0.04262,8.3309e-11,8.8926e-08
1.4692,0.37499,0.37499,0.37531,4.5808e-08,0.70676,0.043871,8.4468e-11,9.1532e-08
1.47,0.37499,0.37499,0.37532,4.7129e-08,0.7055,0.045139,8.5929e-11,9.4173e-08
1.4708,0.37499,0.37499,0.37532,4.8468e-08,0.70422,0.046424,8.7676e-11,9.6849e-08
1.4716,0.37499,0.37499,0.37533,4.9825e-08,0.70293,0.047726,8.9688e-11,9.956e-08
1.4724,0.37499,0.37499,0.37533,5.1198e-08,0.70162,0.049045,9.1943e-11,1.0231e-07
1.4732,0.37499,0.37499,0.37533,5.259e-08,0.70029,0.05038,9.4417e-11,1.0509e-07
1.474,0.37499,0.37499,0.37534,5.3998e-08,0.69895,0.051732,9.7084e-11,1.079e-07
1.4748,0.37499,0.37499,0.37534,5.5424e-08,0.69759,0.053101,9.9918e-11,1.1075e-07
1.4756,0.37499,0.37499,0.37535,5.6867e-08,0.69621,0.054486,1.0289e-10,1.1363e-07
1.4764,0.37499,0.37499,0.37535,5.8327e-08,0.69482,0.055887,1.0596e-10,1.1655e-07
1.4773,0.37499,0.37499,0.37536,5.9805e-08,0.69341,0.057305,1.0912e-10,1.195e-07
1.4781,0.37499,0.37499,0.37536,6.1299e-08,0.69198,0.058739,1.1231e-10,1.2249e-07
1.4789,0.37499,0.37499,0.37536,6.281e-08,0.69054,0.06019,1.1553e-10,1.255e-07
1.4797,0.37499,0.37499,0.37537,6.4338e-08,0.68908,0.061656,1.1872e-10,1.2856e-07
1.4805,0.37499,0.37499,0.37537,6.5882e-08,0.6876,0.063139,1.2186e-10,1.3164e-07
1.4813,0.37499,0.37499,0.37538,6.7444e-08,0.68611,0.064637,1.2492e-10,1.3476e-07
1.4821,0.37499,0.37499,0.37538,6.9021e-08,0.68461,0.066151,1.2788e-10,1.3791e-07
1.4829,0.37499,0.37499,0.37538,7.0616e-08,0.68309,0.067682,1.3069e-10,1.411e-07
1.4837,0.37499,0.37499,0.37539,7.2226e-08,0.68155,0.069228,1.3334e-10,1.4432e-07
1.4845,0.37499,0.37499,0.37539,7.3853e-08,0.67999,0.070789,1.3581e-10,1.4757e-07
1.4853,0.37499,0.37499,0.3754,7.5497e-08,0.67842,0.072366,1.3806e-10,1.5086e-07
1.4861,0.37499,0.37499,0.3754,7.7156e-08,0.67684,0.073959,1.4007e-10,1.5417e-07
1.4869,0.37499,0.37499,0.3754,7.8832e-08,0.67524,0.075567,1.4183e-10,1.5752e-07
1.4877,0.37499,0.37499,0.37541,8.0523e-08,0.67362,0.077191,1.4332e-10,1.609e-07
1.4885,0.37499,0.37499,0.37541,8.2231e-08,0.67199,0.078829,1.4453e-10,1.6432e-07
1.4893,0.37499,0.37499,0.37541,8.3954e-08,0.67035,0.080483,1.4545e-10,1.6776e-07
1.4901,0.37499,0.37499,0.37542,8.5693e-08,0.66868,0.082152,1.4606e-10,1.7124e-07
1.4909,0.37499,0.37499,0.37542,8.7447e-08,0.66701,0.083836,1.4636e-10,1.7475e-07
1.4917,0.37499,0.37499,0.37543,8.9218e-08,0.66532,0.085535,1.4636e-10,1.7829e-07
1.4926,0.37499,0.37499,0.37543,9.1003e-08,0.66361,0.087249,1.4604e-10,1.8186e-07
1.4934,0.37499,0.37499,0.37543,9.2804e-08,0.66189,0.088977,1.4542e-10,1.8546e-07
1.4942,0.37499,0.37499,0.37544,9.462e-08,0.66015,0.09072,1.4451e-10,1.891e-07
1.495,0.37499,0.37499,0.37544,9.6452e-08,0.6584,0.092478,1.433e-10,1.9276e-07
1.4958,0.37499,0.37499,0.37544,9.8298e-08,0.65664,0.09425,1.4181e-10,1.9645e-07
1.4966,0.37499,0.37499,0.37545,1.0016e-07,0.65486,0.096037,1.4006e-10,2.0018e-07
1.4974,0.37499,0.37499,0.37545,1.0204e-07,0.65306,0.097837,1.3806e-10,2.0393e-07
1.4982,0.37499,0.37499,0.37545,1.0393e-07,0.65126,0.099652,1.3583e-10,2.0772e-07
1.499,0.37499,0.37499,0.37546,1.0583e-07,0.64943,0.10148,1.334e-10,2.1153e-07
1.4998,0.37499,0.37499,0.37546,1.0775e-07,0.6476,0.10332,1.3079e-10,2.1538e-07
1.5006,0.37499,0.37499,0.37547,1.0969e-07,0.64575,0.10518,1.2801e-10,2.1925e-07
1.5014,0.37499,0.37499,0.37547,1.1164e-07,0.64388,0.10705,1.2511e-10,2.2315e-07
1.5022,0.37499,0.37499,0.37547,1.136e-07,0.64201,0.10894,1.2209e-10,2.2708e-07
1.503,0.37499,0.37499,0.37548,1.1558e-07,0.64012,0.11084,1.19e-10,2.3104e-07
1.5038,0.37499,0.37499,0.37548,1.1757e-07,0.63821,0.11275,1.1587e-10,2.3502e-07
1.5046,0.37499,0.37499,0.37548,1.1958e-07,0.63629,0.11467,1.1271e-10,2.3904e-07
1.5054,0.37499,0.37499,0.37549,1.216e-07,0.63436,0.11661,1.0956e-10,2.4308e-07
1.5062,0.37499,0.37499,0.37549,1.2363e-07,0.63241,0.11856,1.0645e-10,2.4715e-07
1.5071,0.37499,0.37499,0.37549,1.2568e-07,0.63046,0.12053,1.034e-10,2.5125e-07
1.5079,0.37499,0.37499,0.3755,1.2774e-07,0.62849,0.12251,1.0044e-10,2.5537e-07
1.5087,0.37499,0.37499,0.3755,1.2981e-07,0.6265,0.1245,9.7609e-11,2.5953e-07
1.5095,0.37499,0.37499,0.3755,1.319e-07,0.6245,0.1265,9.4918e-11,2.637e-07
1.5103,0.37499,0.37499,0.3755,1.34e-07,0.62249,0.12852,9.2393e-11,2.6791e-07
1.5111,0.37499,0.37499,0.37551,1.3611e-07,0.62047,0.13055,9.0057e-11,2.7214e-07
1.5119,0.37499,0.37499,0.37551,1.3824e-07,0.61844,0.13259,8.7928e-11,2.7639e-07
1.5127,0.37499,0.37499,0.37551,1.4038e-07,0.61639,0.13464,8.6025e-11,2.8068e-07
1.5135,0.37499,0.37499,0.37552,1.4253e-07,0.61433,0.13671,8.4361e-11,2.8498e-07
1.5143,0.37499,0.37499,0.37552,1.447e-07,0.61225,0.13879,8.2951e-11,2.8931e-07
1.5151,0.37499,0.37499,0.37552,1.4688e-07,0.61017,0.14088,8.1802e-11,2.9367e-07
1.5159,0.37499,0.37499,0.37553,1.4907e-07,0.60807,0.14298,8.0924e-11,2.9805e-07
1.5167,0.37499,0.37499,0.37553,1.5127e-07,0.60597,0.14509,8.0319e-11,3.0246e-07
1.5175,0.37499,0.37499,0.37553,1.5349e-07,0.60384,0.14722,7.9991e-11,3.0689e-07
1.5183,0.37499,0.37499,0.37554,1.5571e-07,0.60171,0.14936,7.9937e-11,3.1135e-07
1.5191,0.37499,0.37499,0.37554,1.5795e-07,0.59957,0.15151,8.0154e-11,3.1582e-07
1.5199,0.37499,0.37499,0.37554,1.602e-07,0.59741,0.15367,8.0635e-11,3.2033e-07
1.5207,0.37499,0.37499,0.37554,1.6247e-07,0.59525,0.15584,8.1371e-11,3.2485e-07
1.5216,0.37499,0.37499,0.37555,1.6474e-07,0.59307,0.15802,8.2351e-11,3.294e-07
1.5224,0.37499,0.37499,0.37555,1.6703e-07,0.59088,0.16022,8.3559e-11,3.3397e-07
1.5232,0.37499,0.37499,0.37555,1.6933e-07,0.58868,0.16242,8.498e-11,3.3857e-07
1.524,0.37499,0.37499,0.37555,1.7164e-07,0.58647,0.16464,8.6595e-11,3.4318e-07
1.5248,0.37499,0.37499,0.37556,1.7396e-07,0.58425,0.16687,8.8383e-11,3.4782e-07
1.5256,0.37499,0.37499,0.37556,1.7629e-07,0.58201,0.16911,9.0322e-11,3.5248e-07
1.5264,0.37499,0.37499,0.37556,1.7863e-07,0.57977,0.17135,9.2388e-11,3.5717e-07
1.5272,0.37499,0.37499,0.37557,1.8098e-07,0.57752,0.17361,9.4557e-11,3.6187e-07
1.528,0.37499,0.37499,0.37557,1.8335e-07,0.57525,0.17588,9.6802e-11,3.666e-07
1.5288,0.37499,0.37499,0.37557,1.8572e-07,0.57298,0.17816,9.9097e-11,3.7135e-07
1.5296,0.37499,0.37499,0.37557,1.8811e-07,0.57069,0.18045,1.0141e-10,3.7611e-07
1.5304,0.37499,0.37499,0.37558,1.905e-07,0.5684,0.18275,1.0372e-10,3.809e-07
1.5312,0.37499,0.37499,0.37558,1.9291e-07,0.5661,0.18506,1.06e-10,3.8571e-07
1.532,0.37499,0.37499,0.37558,1.9533e-07,0.56378,0.18738,1.0822e-10,3.9054e-07
1.5328,0.37499,0.37499,0.37558,1.9775e-07,0.56146,0.18971,1.1036e-10,3.9539e-07
1.5336,0.37499,0.37499,0.37559,2.0019e-07,0.55912,0.19205,1.1238e-10,4.0026e-07
1.5344,0.37499,0.37499,0.37559,2.0263e-07,0.55678,0.19439,1.1426e-10,4.0515e-07
1.5352,0.37499,0.37499,0.37559,2.0509e-07,0.55443,0.19675,1.1599e-10,4.1006e-07
1.5361,0.37499,0.37499,0.37559,2.0755e-07,0.55207,0.19912,1.1754e-10,4.1499e-07
1.5369,0.37499,0.37499,0.37559,2.1003e-07,0.5497,0.20149,1.1888e-10,4.1994e-07
1.5377,0.37499,0.37499,0.3756,2.1251e-07,0.54732,0.20388,1.2001e-10,4.2491e-07
1.5385,0.37499,0.37499,0.3756,2.1501e-07,0.54493,0.20627,1.209e-10,4.2989e-07
1.5393,0.37499,0.37499,0.3756,2.1751e-07,0.54253,0.20867,1.2155e-10,4.3489e-07
1.5401,0.37499,0.37499,0.3756,2.2002e-07,0.54013,0.21108,1.2194e-10,4.3991e-07
1.5409,0.37499,0.37499,0.37561,2.2254e-07,0.53771,0.2135,1.2206e-10,4.4495e-07
1.5417,0.37499,0.37499,0.37561,2.2507e-07,0.53529,0.21592,1.2192e-10,4.5001e-07
1.5425,0.37499,0.37499,0.37561,2.276e-07,0.53286,0.21836,1.2149e-10,4.5508e-07
1.5433,0.37499,0.37499,0.37561,2.3015e-07,0.53042,0.2208,1.208e-10,4.6017e-07
1.5441,0.37499,0.37499,0.37561,2.327e-07,0.52797,0.22325,1.1983e-10,4.6528e-07
1.5449,0.37499,0.37499,0.37562,2.3526e-07,0.52552,0.22571,1.186e-10,4.704e-07
1.5457,0.37499,0.37499,0.37562,2.3783e-07,0.52306,0.22818,1.1711e-10,4.7554e-07
1.5465,0.37499,0.37499,0.37562,2.4041e-07,0.52059,0.23065,1.1537e-10,4.807e-07
1.5473,0.37499,0.37499,0.37562,2.4299e-07,0.51811,0.23313,1.134e-10,4.8587e-07
1.5481,0.37499,0.37499,0.37562,2.4558e-07,0.51563,0.23562,1.1121e-10,4.9106e-07
1.5489,0.37499,0.37499,0.37562,2.4818e-07,0.51314,0.23811,1.0882e-10,4.9626e-07
1.5497,0.37499,0.37499,0.37563,2.5079e-07,0.51064,0.24062,1.0624e-10,5.0148e-07
1.5505,0.37499,0.37499,0.37563,2.5341e-07,0.50813,0.24312,1.0351e-10,5.0671e-07
1.5514,0.37499,0.37499,0.37563,2.5603e-07,0.50562,0.24564,1.0064e-10,5.1195e-07
1.5522,0.37499,0.37499,0.37563,2.5865e-07,0.5031,0.24816,9.7653e-11,5.1721e-07
1.553,0.37499,0.37499,0.37563,2.6129e-07,0.50057,0.25069,9.4583e-11,5.2248e-07
1.5538,0.37499,0.37499,0.37563,2.6393e-07,0.49804,0.25323,9.1452e-11,5.2777e-07
1.5546,0.37499,0.37499,0.37564,2.6658e-07,0.4955,0.25577,8.8288e-11,5.3307e-07
1.5554,0.37499,0.37499,0.37564,2.6923e-07,0.49296,0.25832,8.5119e-11,5.3838e-07
1.5562,0.37499,0.37499,0.37564,2.7189e-07,0.49041,0.26087,8.1972e-11,5.4371e-07
1.557,0.37499,0.37499,0.37564,2.7456e-07,0.48785,0.26343,7.8875e-11,5.4904e-07
1.5578,0.37499,0.37499,0.37564,2.7723e-07,0.48529,0.266,7.5854e-11,5.5439e-07
1.5586,0.37499,0.37499,0.37564,2.7991e-07,0.48272,0.26857,7.2938e-11,5.5975e-07
1.5594,0.37499,0.37499,0.37564,2.826e-07,0.48015,0.27114,7.015e-11,5.6512e-07
1.5602,0.37499,0.37499,0.37565,2.8529e-07,0.47757,0.27372,6.7515e-11,5.705e-07
1.561,0.37499,0.37499,0.37565,2.8798e-07,0.47498,0.27631,6.5056e-11,5.759e-07
1.5618,0.37499,0.37499,0.37565,2.9068e-07,0.47239,0.2789,6.2795e-11,5.813e-07
1.5626,0.37499,0.37499,0.37565,2.9339e-07,0.4698,0.2815,6.0749e-11,5.8671e-07
1.5634,0.37499,0.37499,0.37565,2.961e-07,0.4672,0.2841,5.8938e-11,5.9213e-07
1.5642,0.37499,0.37499,0.37565,2.9881e-07,0.4646,0.28671,5.7375e-11,5.9757e-07
1.565,0.37499,0.37499,0.37565,3.0153e-07,0.46199,0.28932,5.6074e-11,6.0301e-07
1.5659,0.37499,0.37499,0.37565,3.0426e-07,0.45937,0.29193,5.5043e-11,6.0846e-07
1.5667,0.37499,0.37499,0.37566,3.0699e-07,0.45676,0.29455,5.4292e-11,6.1392e-07
1.5675,0.37499,0.37499,0.37566,3.0972e-07,0.45414,0.29718,5.3824e-11,6.1938e-07
1.5683,0.37499,0.37499,0.37566,3.1246e-07,0.45151,0.2998,5.3642e-11,6.2486e-07
1.5691,0.37499,0.37499,0.37566,3.152e-07,0.44888,0.30244,5.3744e-11,6.3034e-07
1.5699,0.37499,0.37499,0.37566,3.1794e-07,0.44625,0.30507,5.4128e-11,6.3583e-07
1.5707,0.37499,0.37499,0.37566,3.2069e-07,0.44361,0.30771,5.4787e-11,6.4133e-07
1.5715,0.37499,0.37499,0.37566,3.2345e-07,0.44097,0.31035,5.5713e-11,6.4683e-07
1.5723,0.37499,0.37499,0.37566,3.262e-07,0.43833,0.313,5.6893e-11,6.5235e-07
1.5731,0.37499,0.37499,0.37566,3.2896e-07,0.43568,0.31565,5.8315e-11,6.5786e-07
1.5739,0.37499,0.37499,0.37566,3.3172e-07,0.43303,0.3183,5.9961e-11,6.6339e-07
1.5747,0.37499,0.37499,0.37566,3.3449e-07,0.43038,0.32095,6.1813e-11,6.6892e-07
1.5755,0.37499,0.37499,0.37566,3.3726e-07,0.42772,0.32361,6.3851e-11,6.7445e-07
1.5763,0.37499,0.37499,0.37567,3.4003e-07,0.42506,0.32627,6.6052e-11,6.7999e-07
1.5771,0.37499,0.37499,0.37567,3.428e-07,0.4224,0.32893,6.8392e-11,6.8554e-07
1.5779,0.37499,0.37499,0.37567,3.4558e-07,0.41974,0.3316,7.0847e-11,6.9109e-07
1.5787,0.37499,0.37499,0.37567,3.4836e-07,0.41707,0.33426,7.339e-11,6.9664e-07
1.5795,0.37499,0.37499,0.37567,3.5114e-07,0.4144,0.33693,7.5992e-11,7.022e-07
1.5804,0.37499,0.37499,0.37567,3.5392e-07,0.41173,0.3396,7.8627e-11,7.0777e-07
1.5812,0.37499,0.37499,0.37567,3.5671e-07,0.40906,0.34228,8.1267e-11,7.1333e-07
1.582,0.37499,0.37499,0.37567,3.5949e-07,0.40639,0.34495,8.3882e-11,7.189e-07
1.5828,0.37499,0.37499,0.37567,3.6228e-07,0.40371,0.34763,8.6445e-11,7.2448e-07
1.5836,0.37499,0.37499,0.37567,3.6507e-07,0.40103,0.3503,8.8927e-11,7.3005e-07
1.5844,0.37499,0.37499,0.37567,3.6786e-07,0.39836,0.35298,9.1303e-11,7.3563e-07
1.5852,0.37499,0.37499,0.37567,3.7065e-07,0.39568,0.35566,9.3546e-11,7.4122e-07
1.586,0.37499,0.37499,0.37567,3.7345e-07,0.393,0.35834,9.5631e-11,7.468e-07
1.5868,0.37499,0.37499,0.37567,3.7624e-07,0.39032,0.36103,9.7536e-11,7.5239e-07
1.5876,0.37499,0.37499,0.37567,3.7904e-07,0.38763,0.36371,9.9238e-11,7.5798e-07
1.5884,0.37499,0.37499,0.37567,3.8183e-07,0.38495,0.36639,1.0072e-10,7.6356e-07
1.5892,0.37499,0.37499,0.37567,3.8463e-07,0.38227,0.36907,1.0196e-10,7.6916e-07
1.59,0.37499,0.37499,0.37567,3.8743e-07,0.37958,0.37176,1.0294e-10,7.7475e-07
1.5908,0.37499,0.37499,0.37567,3.9022e-07,0.3769,0.37444,1.0366e-10,7.8034e-07
1.5916,0.37499,0.37499,0.37567,3.9302e-07,0.37422,0.37713,1.0411e-10,7.8593e-07
1.5924,0.37499,0.37499,0.37567,3.9581e-07,0.37153,0.37981,1.0426e-10,7.9152e-07
1.5932,0.37499,0.37499,0.37567,3.9861e-07,0.36885,0.38249,1.0413e-10,7.9712e-07
1.594,0.37499,0.37499,0.37567,4.0141e-07,0.36616,0.38518,1.037e-10,8.0271e-07
1.5949,0.37499,0.37499,0.37567,4.042e-07,0.36348,0.38786,1.0299e-10,8.083e-07
1.5957,0.37499,0.37499,0.37567,4.07e-07,0.3608,0.39054,1.0198e-10,8.1389e-07
1.5965,0.37499,0.37499,0.37567,4.0979e-07,0.35812,0.39322,1.007e-10,8.1948e-07
1.5973,0.37499,0.37499,0.37567,4.1258e-07,0.35544,0.3959,9.9142e-11,8.2507e-07
1.5981,0.37499,0.37499,0.37567,4.1537e-07,0.35276,0.39858,9.7325e-11,8.3065e-07
1.5989,0.37499,0.37499,0.37567,4.1816e-07,0.35008,0.40126,9.5261e-11,8.3623e-07
1.5997,0.37499,0.37499,0.37567,4.2095e-07,0.3474,0.40394,9.2968e-11,8.4181e-07
1.6005,0.37499,0.37499,0.37567,4.2374e-07,0.34472,0.40661,9.0464e-11,8.4739e-07
1.6013,0.37499,0.37499,0.37567,4.2653e-07,0.34205,0.40929,8.777e-11,8.5297e-07
1.6021,0.37499,0.37499,0.37567,4.2931e-07,0.33938,0.41196,8.4908e-11,8.5854e-07
1.6029,0.37499,0.37499,0.37567,4.3209e-07,0.33671,0.41463,8.1904e-11,8.641e-07
1.6037,0.37499,0.37499,0.37567,4.3487e-07,0.33404,0.4173,7.8781e-11,8.6967e-07
1.6045,0.37499,0.37499,0.37567,4.3765e-07,0.33137,0.41996,7.5569e-11,8.7522e-07
1.6053,0.37499,0.37499,0.37567,4.4042e-07,0.32871,0.42263,7.2293e-11,8.8078e-07
1.6061,0.37499,0.37499,0.37567,4.432e-07,0.32604,0.42529,6.8983e-11,8.8633e-07
1.6069,0.37499,0.37499,0.37566,4.4597e-07,0.32338,0.42794,6.5668e-11,8.9187e-07
1.6077,0.37499,0.37499,0.37566,4.4873e-07,0.32073,0.4306,6.2376e-11,8.9741e-07
1.6085,0.37499,0.37499,0.37566,4.515e-07,0.31807,0.43325,5.9135e-11,9.0294e-07
1.6093,0.37499,0.37499,0.37566,4.5426e-07,0.31542,0.4359,5.5975e-11,9.0846e-07
1.6102,0.37499,0.37499,0.37566,4.5702e-07,0.31277,0.43855,5.2922e-11,9.1398e-07
1.611,0.37499,0.37499,0.37566,4.5977e-07,0.31013,0.44119,5.0004e-11,9.1949e-07
1.6118,0.37499,0.37499,0.37566,4.6252e-07,0.30749,0.44383,4.7245e-11,9.25e-07
1.6126,0.37499,0.37499,0.37566,4.6527e-07,0.30485,0.44647,4.4669e-11,9.3049e-07
1.6134,0.37499,0.37499,0.37566,4.6801e-07,0.30221,0.4491,4.2298e-11,9.3598e-07
1.6142,0.37499,0.37499,0.37566,4.7075e-07,0.29958,0.45173,4.0153e-11,9.4146e-07
1.615,0.37499,0.37499,0.37566,4.7349e-07,0.29695,0.45436,3.8252e-11,9.4693e-07
1.6158,0.37499,0.37499,0.37566,4.7622e-07,0.29433,0.45698,3.661e-11,9.524e-07
1.6166,0.37499,0.37499,0.37565,4.7894e-07,0.29171,0.4596,3.5241e-11,9.5785e-07
1.6174,0.37499,0.37499,0.37565,4.8167e-07,0.2891,0.46221,3.4156e-11,9.633e-07
1.6182,0.37499,0.37499,0.37565,4.8438e-07,0.28649,0.46482,3.3362e-11,9.6873e-07
1.619,0.37499,0.37499,0.37565,4.871e-07,0.28388,0.46742,3.2866e-11,9.7416e-07
1.6198,0.37499,0.37499,0.37565,4.898e-07,0.28128,0.47002,3.267e-11,9.7957e-07
1.6206,0.37499,0.37499,0.37565,4.9251e-07,0.27868,0.47261,3.2774e-11,9.8498e-07
1.6214,0.37499,0.37499,0.37565,4.952e-07,0.27609,0.4752,3.3176e-11,9.9037e-07
1.6222,0.37499,0.37499,0.37565,4.9789e-07,0.27351,0.47779,3.3868e-11,9.9575e-07
1.623,0.37499,0.37499,0.37564,5.0058e-07,0.27092,0.48036,3.4844e-11,1.0011e-06
1.6238,0.37499,0.37499,0.37564,5.0326e-07,0.26835,0.48294,3.6092e-11,1.0065e-06
1.6247,0.37499,0.37499,0.37564,5.0594e-07,0.26578,0.48551,3.7599e-11,1.0118e-06
1.6255,0.37499,0.37499,0.37564,5.0861e-07,0.26321,0.48807,3.9348e-11,1.0172e-06
1.6263,0.37499,0.37499,0.37564,5.1127e-07,0.26065,0.49062,4.1322e-11,1.0225e-06
1.6271,0.37499,0.37499,0.37564,5.1393e-07,0.2581,0.49317,4.35e-11,1.0278e-06
1.6279,0.37499,0.37499,0.37564,5.1658e-07,0.25555,0.49572,4.5861e-11,1.0331e-06
1.6287,0.37499,0.37499,0.37563,5.1922e-07,0.25301,0.49826,4.838e-11,1.0384e-06
1.6295,0.37499,0.37499,0.37563,5.2186e-07,0.25048,0.50079,5.1033e-11,1.0437e-06
1.6303,0.37499,0.37499,0.37563,5.2449e-07,0.24795,0.50331,5.3793e-11,1.0489e-06
1.6311,0.37499,0.37499,0.37563,5.2711e-07,0.24543,0.50583,5.6633e-11,1.0542e-06
1.6319,0.37499,0.37499,0.37563,5.2973e-07,0.24291,0.50834,5.9525e-11,1.0594e-06
1.6327,0.37499,0.37499,0.37563,5.3234e-07,0.2404,0.51085,6.2441e-11,1.0646e-06
1.6335,0.37499,0.37499,0.37562,5.3494e-07,0.2379,0.51335,6.5352e-11,1.0698e-06
1.6343,0.37499,0.37499,0.37562,5.3754e-07,0.23541,0.51584,6.823e-11,1.075e-06
1.6351,0.37499,0.37499,0.37562,5.4013e-07,0.23292,0.51832,7.1046e-11,1.0802e-06
1.6359,0.37499,0.37499,0.37562,5.4271e-07,0.23044,0.5208,7.3775e-11,1.0853e-06
1.6367,0.37499,0.37499,0.37562,5.4528e-07,0.22797,0.52327,7.6388e-11,1.0905e-06
1.6375,0.37499,0.37499,0.37561,5.4784e-07,0.2255,0.52573,7.8861e-11,1.0956e-06
1.6383,0.37499,0.37499,0.37561,5.504e-07,0.22304,0.52818,8.1171e-11,1.1007e-06
1.6392,0.37499,0.37499,0.37561,5.5295e-07,0.22059,0.53063,8.3295e-11,1.1058e-06
1.64,0.37499,0.37499,0.37561,5.5549e-07,0.21815,0.53307,8.5213e-11,1.1109e-06
1.6408,0.37499,0.37499,0.37561,5.5802e-07,0.21572,0.5355,8.6906e-11,1.116e-06
1.6416,0.37499,0.37499,0.3756,5.6054e-07,0.21329,0.53792,8.8358e-11,1.121e-06
1.6424,0.37499,0.37499,0.3756,5.6306e-07,0.21087,0.54033,8.9556e-11,1.126e-06
1.6432,0.37499,0.37499,0.3756,5.6556e-07,0.20847,0.54274,9.0488e-11,1.131e-06
1.644,0.37499,0.37499,0.3756,5.6806e-07,0.20607,0.54513,9.1146e-11,1.136e-06
1.6448,0.37499,0.37499,0.3756,5.7055e-07,0.20367,0.54752,9.1523e-11,1.141e-06
1.6456,0.37499,0.37499,0.37559,5.7302e-07,0.20129,0.5499,9.1616e-11,1.146e-06
1.6464,0.37499,0.37499,0.37559,5.7549e-07,0.19892,0.55227,9.1425e-11,1.1509e-06
1.6472,0.37499,0.37499,0.37559,5.7795e-07,0.19655,0.55463,9.0951e-11,1.1558e-06
1.648,0.37499,0.37499,0.37559,5.804e-07,0.19419,0.55698,9.0198e-11,1.1607e-06
1.6488,0.37499,0.37499,0.37558,5.8284e-07,0.19185,0.55932,8.9175e-11,1.1656e-06
1.6496,0.37499,0.37499,0.37558,5.8527e-07,0.18951,0.56165,8.7891e-11,1.1705e-06
1.6504,0.37499,0.37499,0.37558,5.8769e-07,0.18718,0.56398,8.6358e-11,1.1753e-06
1.6512,0.37499,0.37499,0.37558,5.901e-07,0.18486,0.56629,8.4592e-11,1.1801e-06
1.652,0.37499,0.37499,0.37558,5.925e-07,0.18256,0.56859,8.2608e-11,1.1849e-06
1.6528,0.37499,0.37499,0.37557,5.9489e-07,0.18026,0.57089,8.0425e-11,1.1897e-06
1.6537,0.37499,0.37499,0.37557,5.9727e-07,0.17797,0.57317,7.8065e-11,1.1945e-06
1.6545,0.37499,0.37499,0.37557,5.9964e-07,0.17569,0.57545,7.5549e-11,1.1992e-06
1.6553,0.37499,0.37499,0.37557,6.02e-07,0.17342,0.57771,7.29e-11,1.2039e-06
1.6561,0.37499,0.37499,0.37556,6.0435e-07,0.17116,0.57996,7.0144e-11,1.2086e-06
1.6569,0.37499,0.37499,0.37556,6.0668e-07,0.16892,0.5822,6.7306e-11,1.2133e-06
1.6577,0.37499,0.37499,0.37556,6.0901e-07,0.16668,0.58444,6.4412e-11,1.2179e-06
1.6585,0.37499,0.37499,0.37555,6.1132e-07,0.16445,0.58666,6.1489e-11,1.2226e-06
1.6593,0.37499,0.37499,0.37555,6.1362e-07,0.16224,0.58887,5.8564e-11,1.2272e-06
1.6601,0.37499,0.37499,0.37555,6.1591e-07,0.16003,0.59107,5.5663e-11,1.2318e-06
1.6609,0.37499,0.37499,0.37555,6.1819e-07,0.15784,0.59325,5.2813e-11,1.2363e-06
1.6617,0.37499,0.37499,0.37554,6.2046e-07,0.15566,0.59543,5.0038e-11,1.2409e-06
1.6625,0.37499,0.37499,0.37554,6.2272e-07,0.15348,0.5976,4.7365e-11,1.2454e-06
1.6633,0.37499,0.37499,0.37554,6.2496e-07,0.15132,0.59975,4.4816e-11,1.2499e-06
1.6641,0.37499,0.37499,0.37553,6.2719e-07,0.14918,0.60189,4.2414e-11,1.2543e-06
1.6649,0.37499,0.37499,0.37553,6.2941e-07,0.14704,0.60402,4.0179e-11,1.2588e-06
1.6657,0.37499,0.37499,0.37553,6.3162e-07,0.14491,0.60614,3.813e-11,1.2632e-06
1.6665,0.37499,0.37499,0.37553,6.3382e-07,0.1428,0.60825,3.6285e-11,1.2676e-06
1.6673,0.37499,0.37499,0.37552,6.36e-07,0.1407,0.61035,3.4658e-11,1.272e-06
1.6681,0.37499,0.37499,0.37552,6.3817e-07,0.13861,0.61243,3.3261e-11,1.2763e-06
1.669,0.37499,0.37499,0.37552,6.4033e-07,0.13653,0.6145,3.2106e-11,1.2806e-06
1.6698,0.37499,0.37499,0.37551,6.4248e-07,0.13447,0.61656,3.12e-11,1.2849e-06
1.6706,0.37499,0.37499,0.37551,6.4461e-07,0.13241,0.61861,3.0548e-11,1.2892e-06
1.6714,0.37499,0.37499,0.37551,6.4673e-07,0.13037,0.62064,3.0153e-11,1.2934e-06
1.6722,0.37499,0.37499,0.3755,6.4883e-07,0.12835,0.62266,3.0016e-11,1.2976e-06
1.673,0.37499,0.37499,0.3755,6.5093e-07,0.12633,0.62467,3.0134e-11,1.3018e-06
1.6738,0.37499,0.37499,0.3755,6.5301e-07,0.12433,0.62667,3.0502e-11,1.306e-06
1.6746,0.37499,0.37499,0.3755,6.5507e-07,0.12234,0.62865,3.1113e-11,1.3101e-06
1.6754,0.37499,0.37499,0.37549,6.5713e-07,0.12036,0.63062,3.1958e-11,1.3142e-06
1.6762,0.37499,0.37499,0.37549,6.5916e-07,0.1184,0.63258,3.3025e-11,1.3183e-06
1.677,0.37499,0.37499,0.37549,6.6119e-07,0.11645,0.63452,3.4299e-11,1.3223e-06
1.6778,0.37499,0.37499,0.37548,6.632e-07,0.11451,0.63646,3.5765e-11,1.3264e-06
1.6786,0.37499,0.37499,0.37548,6.652e-07,0.11258,0.63837,3.7404e-11,1.3304e-06
1.6794,0.37499,0.37499,0.37548,6.6718e-07,0.11067,0.64028,3.9198e-11,1.3343e-06
1.6802,0.37499,0.37499,0.37547,6.6915e-07,0.10878,0.64217,4.1126e-11,1.3383e-06
1.681,0.37499,0.37499,0.37547,6.7111e-07,0.10689,0.64404,4.3165e-11,1.3422e-06
1.6818,0.37499,0.37499,0.37546,6.7305e-07,0.10502,0.64591,4.5292e-11,1.3461e-06
1.6826,0.37499,0.37499,0.37546,6.7497e-07,0.10317,0.64775,4.7484e-11,1.3499e-06
1.6835,0.37499,0.37499,0.37546,6.7689e-07,0.10133,0.64959,4.9716e-11,1.3537e-06
1.6843,0.37499,0.37499,0.37545,6.7878e-07,0.099498,0.65141,5.1964e-11,1.3575e-06
1.6851,0.37499,0.37499,0.37545,6.8067e-07,0.097684,0.65322,5.4204e-11,1.3613e-06
1.6859,0.37499,0.37499,0.37545,6.8253e-07,0.095885,0.65501,5.641e-11,1.365e-06
1.6867,0.37499,0.37499,0.37544,6.8439e-07,0.094099,0.65679,5.8561e-11,1.3687e-06
1.6875,0.37499,0.37499,0.37544,6.8622e-07,0.092328,0.65855,6.0631e-11,1.3724e-06
1.6883,0.37499,0.37499,0.37544,6.8805e-07,0.090572,0.6603,6.2601e-11,1.376e-06
1.6891,0.37499,0.37499,0.37543,6.8985e-07,0.08883,0.66204,6.4448e-11,1.3796e-06
1.6899,0.37499,0.37499,0.37543,6.9165e-07,0.087103,0.66376,6.6154e-11,1.3832e-06
1.6907,0.37499,0.37499,0.37543,6.9342e-07,0.085391,0.66546,6.7701e-11,1.3868e-06
1.6915,0.37499,0.37499,0.37542,6.9518e-07,0.083693,0.66715,6.9072e-11,1.3903e-06
1.6923,0.37499,0.37499,0.37542,6.9693e-07,0.08201,0.66883,7.0255e-11,1.3938e-06
1.6931,0.37499,0.37499,0.37541,6.9866e-07,0.080343,0.67049,7.1237e-11,1.3972e-06
1.6939,0.37499,0.37499,0.37541,7.0037e-07,0.07869,0.67213,7.2009e-11,1.4007e-06
1.6947,0.37499,0.37499,0.37541,7.0207e-07,0.077052,0.67376,7.2564e-11,1.4041e-06
1.6955,0.37499,0.37499,0.3754,7.0375e-07,0.07543,0.67537,7.2896e-11,1.4074e-06
1.6963,0.37499,0.37499,0.3754,7.0542e-07,0.073824,0.67697,7.3003e-11,1.4108e-06
1.6971,0.37499,0.37499,0.37539,7.0707e-07,0.072232,0.67856,7.2885e-11,1.4141e-06
1.698,0.37499,0.37499,0.37539,7.087e-07,0.070656,0.68013,7.2546e-11,1.4173e-06
1.6988,0.37499,0.37499,0.37539,7.1032e-07,0.069096,0.68168,7.1989e-11,1.4206e-06
1.6996,0.37499,0.37499,0.37538,7.1192e-07,0.067551,0.68321,7.1222e-11,1.4238e-06
1.7004,0.37499,0.37499,0.37538,7.1351e-07,0.066023,0.68474,7.0256e-11,1.4269e-06
1.7012,0.37499,0.37499,0.37538,7.1508e-07,0.06451,0.68624,6.9101e-11,1.4301e-06
1.702,0.37499,0.37499,0.37537,7.1663e-07,0.063012,0.68773,6.7772e-11,1.4332e-06
1.7028,0.37499,0.37499,0.37537,7.1816e-07,0.061531,0.6892,6.6284e-11,1.4363e-06
1.7036,0.37499,0.37499,0.37536,7.1968e-07,0.060066,0.69066,6.4656e-11,1.4393e-06
1.7044,0.37499,0.37499,0.37536,7.2118e-07,0.058617,0.6921,6.2907e-11,1.4423e-06
1.7052,0.37499,0.37499,0.37536,7.2267e-07,0.057184,0.69353,6.1058e-11,1.4453e-06
1.706,0.37499,0.37499,0.37535,7.2413e-07,0.055768,0.69493,5.9129e-11,1.4482e-06
1.7068,0.37499,0.37499,0.37535,7.2558e-07,0.054368,0.69633,5.7145e-11,1.4511e-06
1.7076,0.37499,0.37499,0.37534,7.2702e-07,0.052984,0.6977,5.513e-11,1.454e-06
1.7084,0.37499,0.37499,0.37534,7.2843e-07,0.051617,0.69906,5.3106e-11,1.4568e-06
1.7092,0.37499,0.37499,0.37533,7.2983e-07,0.050266,0.7004,5.1098e-11,1.4596e-06
1.71,0.37499,0.37499,0.37533,7.3121e-07,0.048932,0.70173,4.9131e-11,1.4624e-06
1.7108,0.37499,0.37499,0.37533,7.3258e-07,0.047615,0.70304,4.7228e-11,1.4651e-06
1.7116,0.37499,0.37499,0.37532,7.3392e-07,0.046315,0.70433,4.5413e-11,1.4678e-06
1.7125,0.37499,0.37499,0.37532,7.3525e-07,0.045031,0.7056,4.371e-11,1.4705e-06
1.7133,0.37499,0.37499,0.37531,7.3656e-07,0.043764,0.70686,4.2138e-11,1.4731e-06
1.7141,0.37499,0.37499,0.37531,7.3786e-07,0.042514,0.7081,4.0719e-11,1.4757e-06
1.7149,0.37499,0.37499,0.3753,7.3913e-07,0.041282,0.70933,3.9471e-11,1.4782e-06
1.7157,0.37499,0.37499,0.3753,7.4039e-07,0.040066,0.71054,3.8413e-11,1.4807e-06
1.7165,0.37499,0.37499,0.3753,7.4163e-07,0.038867,0.71173,3.7558e-11,1.4832e-06
1.7173,0.37499,0.37499,0.37529,7.4285e-07,0.037686,0.7129,3.6921e-11,1.4857e-06
1.7181,0.37499,0.37499,0.37529,7.4405e-07,0.036522,0.71405,3.6512e-11,1.4881e-06
1.7189,0.37499,0.37499,0.37528,7.4524e-07,0.035375,0.71519,3.6341e-11,1.4904e-06
1.7197,0.37499,0.37499,0.37528,7.4641e-07,0.034246,0.71631,3.6413e-11,1.4928e-06
1.7205,0.37499,0.37499,0.37527,7.4756e-07,0.033134,0.71742,3.6733e-11,1.4951e-06
1.7213,0.37499,0.37499,0.37527,7.4869e-07,0.03204,0.7185,3.7302e-11,1.4973e-06
1.7221,0.37499,0.37499,0.37527,7.498e-07,0.030963,0.71957,3.8119e-11,1.4996e-06
1.7229,0.37499,0.37499,0.37526,7.509e-07,0.029904,0.72062,3.9179e-11,1.5018e-06
1.7237,0.37499,0.37499,0.37526,7.5197e-07,0.028863,0.72165,4.0476e-11,1.5039e-06
1.7245,0.37499,0.37499,0.37525,7.5303e-07,0.027839,0.72267,4.2002e-11,1.506e-06
1.7253,0.37499,0.37499,0.37525,7.5407e-07,0.026833,0.72366,4.3744e-11,1.5081e-06
1.7261,0.37499,0.37499,0.37524,7.5509e-07,0.025845,0.72464,4.5688e-11,1.5101e-06
1.7269,0.37499,0.37499,0.37524,7.5609e-07,0.024875,0.7256,4.782e-11,1.5121e-06
1.7278,0.37499,0.37499,0.37523,7.5707e-07,0.023922,0.72655,5.0119e-11,1.5141e-06
1.7286,0.37499,0.37499,0.37523,7.5804e-07,0.022988,0.72747,5.2567e-11,1.516e-06
1.7294,0.37499,0.37499,0.37523,7.5898e-07,0.022072,0.72838,5.5141e-11,1.5179e-06
1.7302,0.37499,0.37499,0.37522,7.5991e-07,0.021174,0.72927,5.7818e-11,1.5198e-06
1.731,0.37499,0.37499,0.37522,7.6081e-07,0.020294,0.73014,6.0573e-11,1.5216e-06
1.7318,0.37499,0.37499,0.37521,7.617e-07,0.019432,0.73099,6.338e-11,1.5233e-06
1.7326,0.37499,0.37499,0.37521,7.6257e-07,0.018588,0.73183,6.6212e-11,1.5251e-06
1.7334,0.37499,0.37499,0.3752,7.6342e-07,0.017763,0.73264,6.9043e-11,1.5268e-06
1.7342,0.37499,0.37499,0.3752,7.6425e-07,0.016956,0.73344,7.1844e-11,1.5284e-06
1.735,0.37499,0.37499,0.37519,7.6507e-07,0.016167,0.73422,7.4587e-11,1.5301e-06
1.7358,0.37499,0.37499,0.37519,7.6586e-07,0.015396,0.73498,7.7247e-11,1.5316e-06
1.7366,0.37499,0.37499,0.37518,7.6663e-07,0.014645,0.73572,7.9794e-11,1.5332e-06
1.7374,0.37499,0.37499,0.37518,7.6739e-07,0.013911,0.73645,8.2204e-11,1.5347e-06
1.7382,0.37499,0.37499,0.37518,7.6812e-07,0.013196,0.73715,8.4451e-11,1.5362e-06
1.739,0.37499,0.37499,0.37517,7.6884e-07,0.0125,0.73784,8.6512e-11,1.5376e-06
1.7398,0.37499,0.37499,0.37517,7.6954e-07,0.011822,0.73851,8.8364e-11,1.539e-06
1.7406,0.37499,0.37499,0.37516,7.7021e-07,0.011162,0.73916,8.9986e-11,1.5403e-06
1.7414,0.37499,0.37499,0.37516,7.7087e-07,0.010522,0.73979,9.136e-11,1.5417e-06
1.7423,0.37499,0.37499,0.37515,7.7151e-07,0.0098997,0.7404,9.2469e-11,1.5429e-06
1.7431,0.37499,0.37499,0.37515,7.7213e-07,0.0092964,0.741,9.3301e-11,1.5442e-06
1.7439,0.37499,0.37499,0.37514,7.7273e-07,0.0087119,0.74157,9.3842e-11,1.5454e-06
1.7447,0.37499,0.37499,0.37514,7.7331e-07,0.0081461,0.74213,9.4084e-11,1.5465e-06
1.7455,0.37499,0.37499,0.37513,7.7387e-07,0.0075991,0.74267,9.4022e-11,1.5476e-06
1.7463,0.37499,0.37499,0.37513,7.7441e-07,0.0070709,0.74319,9.3651e-11,1.5487e-06
1.7471,0.37499,0.37499,0.37512,7.7493e-07,0.0065616,0.74369,9.2972e-11,1.5498e-06
1.7479,0.37499,0.37499,0.37512,7.7543e-07,0.0060711,0.74417,9.1987e-11,1.5508e-06
1.7487,0.37499,0.37499,0.37511,7.7591e-07,0.0055996,0.74463,9.0701e-11,1.5517e-06
1.7495,0.37499,0.37499,0.37511,7.7637e-07,0.005147,0.74507,8.9123e-11,1.5527e-06
1.7503,0.37499,0.37499,0.3751,7.7682e-07,0.0047133,0.7455,8.7264e-11,1.5535e-06
1.7511,0.37499,0.37499,0.3751,7.7724e-07,0.0042986,0.7459,8.5139e-11,1.5544e-06
1.7519,0.37499,0.37499,0.3751,7.7764e-07,0.0039028,0.74629,8.2763e-11,1.5552e-06
1.7527,0.37499,0.37499,0.37509,7.7802e-07,0.0035261,0.74666,8.0156e-11,1.556e-06
1.7535,0.37499,0.37499,0.37509,7.7839e-07,0.0031684,0.747,7.7339e-11,1.5567e-06
1.7543,0.37499,0.37499,0.37508,7.7873e-07,0.0028298,0.74733,7.4337e-11,1.5574e-06
1.7551,0.37499,0.37499,0.37508,7.7905e-07,0.0025102,0.74764,7.1174e-11,1.558e-06
1.7559,0.37499,0.37499,0.37507,7.7935e-07,0.0022097,0.74793,6.7879e-11,1.5586e-06
1.7568,0.37499,0.37499,0.37507,7.7964e-07,0.0019283,0.74821,6.448e-11,1.5592e-06
1.7576,0.37499,0.37499,0.37506,7.799e-07,0.0016661,0.74846,6.1008e-11,1.5597e-06
1.7584,0.37499,0.37499,0.37506,7.8014e-07,0.0014229,0.74869,5.7494e-11,1.5602e-06
1.7592,0.37499,0.37499,0.37505,7.8037e-07,0.0011989,0.74891,5.3969e-11,1.5607e-06
1.76,0.37499,0.37499,0.37505,7.8057e-07,0.00099401,0.7491,5.0467e-11,1.5611e-06
1.7608,0.37499,0.37499,0.37504,7.8075e-07,0.0008083,0.74928,4.7019e-11,1.5615e-06
1.7616,0.37499,0.37499,0.37504,7.8092e-07,0.00064176,0.74943,4.3658e-11,1.5618e-06
1.7624,0.37499,0.37499,0.37503,7.8106e-07,0.00049439,0.74957,4.0417e-11,1.5621e-06
1.7632,0.37499,0.37499,0.37503,7.8118e-07,0.00036621,0.74969,3.7326e-11,1.5623e-06
1.764,0.37499,0.37499,0.37502,7.8129e-07,0.00025722,0.74979,3.4414e-11,1.5625e-06
1.7648,0.37499,0.37499,0.37502,7.8137e-07,0.00016742,0.74987,3.1712e-11,1.5627e-06
1.7656,0.37499,0.37499,0.37501,7.8144e-07,9.6831e-05,0.74993,2.9246e-11,1.5628e-06
1.7664,0.37499,0.37499,0.37501,7.8148e-07,4.5444e-05,0.74997,2.7042e-11,1.5629e-06
1.7672,0.37499,0.37499,0.375,7.815e-07,1.3265e-05,0.75,2.5123e-11,1.563e-06
1.768,0.37499,0.37499,0.375,7.8151e-07,2.9471e-07,0.75,2.3509e-11,1.563e-06
1.7688,0.37499,0.37499,0.37499,7.8149e-07,6.5348e-06,0.74998,2.222e-11,1.563e-06
1.7696,0.37499,0.37499,0.37499,7.8145e-07,3.1985e-05,0.74995,2.1271e-11,1.5629e-06
1.7704,0.37499,0.37499,0.37499,7.814e-07,7.6643e-05,0.74989,2.0676e-11,1.5628e-06
1.7713,0.37499,0.37499,0.37498,7.8132e-07,0.00014051,0.74982,2.0443e-11,1.5626e-06
1.7721,0.37499,0.37499,0.37498,7.8122e-07,0.00022357,0.74973,2.058e-11,1.5624e-06
1.7729,0.37499,0.37499,0.37497,7.8111e-07,0.00032584,0.74962,2.1091e-11,1.5622e-06
1.7737,0.37499,0.37499,0.37497,7.8097e-07,0.0004473,0.74948,2.1977e-11,1.5619e-06
1.7745,0.37499,0.37499,0.37496,7.8081e-07,0.00058795,0.74933,2.3234e-11,1.5616e-06
1.7753,0.37499,0.37499,0.37496,7.8064e-07,0.00074777,0.74917,2.4858e-11,1.5612e-06
1.7761,0.37499,0.37499,0.37495,7.8044e-07,0.00092677,0.74898,2.6838e-11,1.5609e-06
1.7769,0.37499,0.37499,0.37495,7.8022e-07,0.0011249,0.74877,2.9163e-11,1.5604e-06
1.7777,0.37499,0.37499,0.37494,7.7999e-07,0.0013422,0.74854,3.1818e-11,1.5599e-06
1.7785,0.37499,0.37499,0.37494,7.7973e-07,0.0015787,0.7483,3.4786e-11,1.5594e-06
1.7793,0.37499,0.37499,0.37493,7.7945e-07,0.0018343,0.74803,3.8044e-11,1.5589e-06
1.7801,0.37499,0.37499,0.37493,7.7916e-07,0.002109,0.74775,4.1571e-11,1.5583e-06
1.7809,0.37499,0.37499,0.37492,7.7884e-07,0.0024028,0.74744,4.534e-11,1.5576e-06
1.7817,0.37499,0.37499,0.37492,7.7851e-07,0.0027157,0.74712,4.9325e-11,1.557e-06
1.7825,0.37499,0.37499,0.37491,7.7815e-07,0.0030476,0.74678,5.3495e-11,1.5562e-06
1.7833,0.37499,0.37499,0.37491,7.7777e-07,0.0033986,0.74642,5.7819e-11,1.5555e-06
1.7841,0.37499,0.37499,0.3749,7.7738e-07,0.0037687,0.74604,6.2266e-11,1.5547e-06
1.7849,0.37499,0.37499,0.3749,7.7696e-07,0.0041578,0.74564,6.6801e-11,1.5539e-06
1.7857,0.37499,0.37499,0.37489,7.7653e-07,0.0045658,0.74522,7.1389e-11,1.553e-06
1.7866,0.37499,0.37499,0.37489,7.7607e-07,0.0049929,0.74479,7.5997e-11,1.5521e-06
1.7874,0.37499,0.37499,0.37488,7.756e-07,0.0054389,0.74433,8.0589e-11,1.5511e-06
1.7882,0.37499,0.37499,0.37488,7.751e-07,0.0059038,0.74386,8.5131e-11,1.5501e-06
1.789,0.37499,0.37499,0.37488,7.7459e-07,0.0063876,0.74336,8.9587e-11,1.5491e-06
1.7898,0.37499,0.37499,0.37487,7.7406e-07,0.0068903,0.74285,9.3924e-11,1.548e-06
1.7906,0.37499,0.37499,0.37487,7.735e-07,0.0074119,0.74232,9.811e-11,1.5469e-06
1.7914,0.37499,0.37499,0.37486,7.7293e-07,0.0079523,0.74177,1.0211e-10,1.5458e-06
1.7922,0.37499,0.37499,0.37486,7.7234e-07,0.0085115,0.7412,1.059e-10,1.5446e-06
1.793,0.37499,0.37499,0.37485,7.7173e-07,0.0090895,0.74061,1.0945e-10,1.5433e-06
1.7938,0.37499,0.37499,0.37485,7.711e-07,0.0096862,0.74001,1.1274e-10,1.5421e-06
1.7946,0.37499,0.37499,0.37484,7.7045e-07,0.010302,0.73938,1.1573e-10,1.5408e-06
1.7954,0.37499,0.37499,0.37484,7.6977e-07,0.010936,0.73874,1.1842e-10,1.5394e-06
1.7962,0.37499,0.37499,0.37483,7.6909e-07,0.011589,0.73808,1.2077e-10,1.538e-06
1.797,0.37499,0.37499,0.37483,7.6838e-07,0.01226,0.7374,1.2278e-10,1.5366e-06
1.7978,0.37499,0.37499,0.37482,7.6765e-07,0.01295,0.7367,1.2444e-10,1.5352e-06
1.7986,0.37499,0.37499,0.37482,7.669e-07,0.013658,0.73598,1.2573e-10,1.5337e-06
1.7994,0.37499,0.37499,0.37481,7.6613e-07,0.014385,0.73524,1.2664e-10,1.5321e-06
1.8002,0.37499,0.37499,0.37481,7.6535e-07,0.015131,0.73449,1.2718e-10,1.5306e-06
1.8011,0.37499,0.37499,0.37481,7.6454e-07,0.015895,0.73372,1.2735e-10,1.529e-06
1.8019,0.37499,0.37499,0.3748,7.6372e-07,0.016677,0.73292,1.2714e-10,1.5273e-06
1.8027,0.37499,0.37499,0.3748,7.6287e-07,0.017478,0.73211,1.2656e-10,1.5256e-06
1.8035,0.37499,0.37499,0.37479,7.6201e-07,0.018297,0.73129,1.2564e-10,1.5239e-06
1.8043,0.37499,0.37499,0.37479,7.6113e-07,0.019134,0.73044,1.2436e-10,1.5221e-06
1.8051,0.37499,0.37499,0.37478,7.6023e-07,0.01999,0.72958,1.2276e-10,1.5203e-06
1.8059,0.37499,0.37499,0.37478,7.5931e-07,0.020863,0.72869,1.2085e-10,1.5185e-06
1.8067,0.37499,0.37499,0.37477,7.5837e-07,0.021755,0.72779,1.1865e-10,1.5166e-06
1.8075,0.37499,0.37499,0.37477,7.5741e-07,0.022665,0.72687,1.1618e-10,1.5147e-06
1.8083,0.37499,0.37499,0.37476,7.5644e-07,0.023593,0.72594,1.1347e-10,1.5128e-06
1.8091,0.37499,0.37499,0.37476,7.5544e-07,0.024539,0.72498,1.1055e-10,1.5108e-06
1.8099,0.37499,0.37499,0.37476,7.5443e-07,0.025503,0.72401,1.0744e-10,1.5087e-06
1.8107,0.37499,0.37499,0.37475,7.534e-07,0.026485,0.72302,1.0417e-10,1.5067e-06
1.8115,0.37499,0.37499,0.37475,7.5235e-07,0.027485,0.72201,1.0078e-10,1.5046e-06
1.8123,0.37499,0.37499,0.37474,7.5128e-07,0.028502,0.72098,9.7289e-11,1.5025e-06
1.8131,0.37499,0.37499,0.37474,7.5019e-07,0.029537,0.71994,9.374e-11,1.5003e-06
1.8139,0.37499,0.37499,0.37473,7.4908e-07,0.03059,0.71888,9.0162e-11,1.4981e-06
1.8147,0.37499,0.37499,0.37473,7.4796e-07,0.031661,0.7178,8.6587e-11,1.4958e-06
1.8156,0.37499,0.37499,0.37472,7.4681e-07,0.032749,0.7167,8.3048e-11,1.4935e-06
1.8164,0.37499,0.37499,0.37472,7.4565e-07,0.033855,0.71559,7.9575e-11,1.4912e-06
1.8172,0.37499,0.37499,0.37472,7.4447e-07,0.034978,0.71445,7.6199e-11,1.4889e-06
1.818,0.37499,0.37499,0.37471,7.4328e-07,0.036118,0.7133,7.2949e-11,1.4865e-06
1.8188,0.37499,0.37499,0.37471,7.4206e-07,0.037276,0.71214,6.9853e-11,1.4841e-06
1.8196,0.37499,0.37499,0.3747,7.4083e-07,0.038452,0.71095,6.6938e-11,1.4816e-06
1.8204,0.37499,0.37499,0.3747,7.3958e-07,0.039644,0.70975,6.4226e-11,1.4791e-06
1.8212,0.37499,0.37499,0.37469,7.3831e-07,0.040854,0.70853,6.1741e-11,1.4766e-06
1.822,0.37499,0.37499,0.37469,7.3702e-07,0.042081,0.7073,5.9503e-11,1.474e-06
1.8228,0.37499,0.37499,0.37469,7.3571e-07,0.043324,0.70605,5.7528e-11,1.4714e-06
1.8236,0.37499,0.37499,0.37468,7.3439e-07,0.044585,0.70478,5.5831e-11,1.4687e-06
1.8244,0.37499,0.37499,0.37468,7.3305e-07,0.045863,0.70349,5.4425e-11,1.466e-06
1.8252,0.37499,0.37499,0.37467,7.3169e-07,0.047158,0.70219,5.3319e-11,1.4633e-06
1.826,0.37499,0.37499,0.37467,7.3032e-07,0.048469,0.70087,5.2519e-11,1.4606e-06
1.8268,0.37499,0.37499,0.37466,7.2893e-07,0.049797,0.69953,5.2029e-11,1.4578e-06
1.8276,0.37499,0.37499,0.37466,7.2752e-07,0.051142,0.69818,5.1849e-11,1.455e-06
1.8284,0.37499,0.37499,0.37466,7.2609e-07,0.052503,0.69681,5.1978e-11,1.4521e-06
1.8292,0.37499,0.37499,0.37465,7.2465e-07,0.053881,0.69542,5.2411e-11,1.4492e-06
1.8301,0.37499,0.37499,0.37465,7.2318e-07,0.055276,0.69402,5.314e-11,1.4463e-06
1.8309,0.37499,0.37499,0.37464,7.2171e-07,0.056686,0.6926,5.4155e-11,1.4434e-06
1.8317,0.37499,0.37499,0.37464,7.2021e-07,0.058113,0.69117,5.5444e-11,1.4404e-06
1.8325,0.37499,0.37499,0.37464,7.187e-07,0.059557,0.68972,5.699e-11,1.4373e-06
1.8333,0.37499,0.37499,0.37463,7.1717e-07,0.061016,0.68825,5.8779e-11,1.4343e-06
1.8341,0.37499,0.37499,0.37463,7.1562e-07,0.062492,0.68676,6.0789e-11,1.4312e-06
1.8349,0.37499,0.37499,0.37462,7.1406e-07,0.063983,0.68527,6.3001e-11,1.4281e-06
1.8357,0.37499,0.37499,0.37462,7.1248e-07,0.065491,0.68375,6.5393e-11,1.4249e-06
1.8365,0.37499,0.37499,0.37462,7.1089e-07,0.067014,0.68222,6.7939e-11,1.4217e-06
1.8373,0.37499,0.37499,0.37461,7.0927e-07,0.068553,0.68067,7.0617e-11,1.4185e-06
1.8381,0.37499,0.37499,0.37461,7.0765e-07,0.070108,0.67911,7.34e-11,1.4152e-06
1.8389,0.37499,0.37499,0.3746,7.06e-07,0.071678,0.67753,7.6262e-11,1.4119e-06
1.8397,0.37499,0.37499,0.3746,7.0434e-07,0.073264,0.67594,7.9177e-11,1.4086e-06
1.8405,0.37499,0.37499,0.3746,7.0266e-07,0.074866,0.67433,8.2119e-11,1.4052e-06
1.8413,0.37499,0.37499,0.37459,7.0097e-07,0.076482,0.6727,8.5062e-11,1.4019e-06
1.8421,0.37499,0.37499,0.37459,6.9926e-07,0.078115,0.67106,8.7979e-11,1.3984e-06
1.8429,0.37499,0.37499,0.37459,6.9754e-07,0.079762,0.66941,9.0847e-11,1.395e-06
1.8437,0.37499,0.37499,0.37458,6.958e-07,0.081424,0.66774,9.3642e-11,1.3915e-06
1.8445,0.37499,0.37499,0.37458,6.9404e-07,0.083102,0.66605,9.6341e-11,1.388e-06
1.8454,0.37499,0.37499,0.37457,6.9227e-07,0.084794,0.66435,9.8923e-11,1.3844e-06
1.8462,0.37499,0.37499,0.37457,6.9049e-07,0.086501,0.66264,1.0137e-10,1.3809e-06
1.847,0.37499,0.37499,0.37457,6.8868e-07,0.088223,0.66091,1.0366e-10,1.3773e-06
1.8478,0.37499,0.37499,0.37456,6.8687e-07,0.08996,0.65917,1.0578e-10,1.3736e-06
1.8486,0.37499,0.37499,0.37456,6.8504e-07,0.091711,0.65741,1.0772e-10,1.37e-06
1.8494,0.37499,0.37499,0.37456,6.8319e-07,0.093477,0.65563,1.0946e-10,1.3663e-06
1.8502,0.37499,0.37499,0.37455,6.8133e-07,0.095258,0.65385,1.11e-10,1.3625e-06
1.851,0.37499,0.37499,0.37455,6.7945e-07,0.097052,0.65205,1.1233e-10,1.3588e-06
1.8518,0.37499,0.37499,0.37455,6.7756e-07,0.098861,0.65023,1.1344e-10,1.355e-06
1.8526,0.37499,0.37499,0.37454,6.7565e-07,0.10068,0.6484,1.1434e-10,1.3512e-06
1.8534,0.37499,0.37499,0.37454,6.7373e-07,0.10252,0.64656,1.1502e-10,1.3473e-06
1.8542,0.37499,0.37499,0.37453,6.7179e-07,0.10437,0.6447,1.1549e-10,1.3435e-06
1.855,0.37499,0.37499,0.37453,6.6984e-07,0.10624,0.64283,1.1575e-10,1.3396e-06
1.8558,0.37499,0.37499,0.37453,6.6788e-07,0.10812,0.64094,1.1581e-10,1.3356e-06
1.8566,0.37499,0.37499,0.37452,6.659e-07,0.11001,0.63904,1.1569e-10,1.3317e-06
1.8574,0.37499,0.37499,0.37452,6.6391e-07,0.11191,0.63713,1.1538e-10,1.3277e-06
1.8582,0.37499,0.37499,0.37452,6.619e-07,0.11383,0.6352,1.1491e-10,1.3237e-06
1.859,0.37499,0.37499,0.37451,6.5988e-07,0.11577,0.63326,1.1429e-10,1.3196e-06
1.8599,0.37499,0.37499,0.37451,6.5785e-07,0.11771,0.63131,1.1354e-10,1.3156e-06
1.8607,0.37499,0.37499,0.37451,6.558e-07,0.11967,0.62934,1.1268e-10,1.3115e-06
1.8615,0.37499,0.37499,0.3745,6.5374e-07,0.12164,0.62737,1.1172e-10,1.3074e-06
1.8623,0.37499,0.37499,0.3745,6.5166e-07,0.12363,0.62537,1.1069e-10,1.3032e-06
1.8631,0.37499,0.37499,0.3745,6.4957e-07,0.12563,0.62337,1.0961e-10,1.299e-06
1.8639,0.37499,0.37499,0.37449,6.4747e-07,0.12764,0.62135,1.085e-10,1.2948e-06
1.8647,0.37499,0.37499,0.37449,6.4536e-07,0.12966,0.61932,1.0738e-10,1.2906e-06
1.8655,0.37499,0.37499,0.37449,6.4323e-07,0.1317,0.61728,1.0627e-10,1.2863e-06
1.8663,0.37499,0.37499,0.37449,6.4109e-07,0.13375,0.61523,1.052e-10,1.2821e-06
1.8671,0.37499,0.37499,0.37448,6.3893e-07,0.13581,0.61316,1.0418e-10,1.2778e-06
1.8679,0.37499,0.37499,0.37448,6.3677e-07,0.13788,0.61108,1.0324e-10,1.2734e-06
1.8687,0.37499,0.37499,0.37448,6.3459e-07,0.13997,0.60899,1.0239e-10,1.2691e-06
1.8695,0.37499,0.37499,0.37447,6.324e-07,0.14206,0.60688,1.0165e-10,1.2647e-06
1.8703,0.37499,0.37499,0.37447,6.3019e-07,0.14417,0.60477,1.0104e-10,1.2603e-06
1.8711,0.37499,0.37499,0.37447,6.2798e-07,0.14629,0.60264,1.0058e-10,1.2559e-06
1.8719,0.37499,0.37499,0.37446,6.2575e-07,0.14843,0.6005,1.0028e-10,1.2514e-06
1.8727,0.37499,0.37499,0.37446,6.2351e-07,0.15057,0.59835,1.0014e-10,1.2469e-06
1.8735,0.37499,0.37499,0.37446,6.2126e-07,0.15273,0.59619,1.0018e-10,1.2424e-06
1.8744,0.37499,0.37499,0.37446,6.1899e-07,0.15489,0.59402,1.0041e-10,1.2379e-06
1.8752,0.37499,0.37499,0.37445,6.1672e-07,0.15707,0.59183,1.0082e-10,1.2333e-06
1.876,0.37499,0.37499,0.37445,6.1443e-07,0.15926,0.58964,1.0143e-10,1.2288e-06
1.8768,0.37499,0.37499,0.37445,6.1213e-07,0.16146,0.58743,1.0224e-10,1.2242e-06
1.8776,0.37499,0.37499,0.37445,6.0982e-07,0.16368,0.58521,1.0323e-10,1.2195e-06
1.8784,0.37499,0.37499,0.37444,6.075e-07,0.1659,0.58299,1.0442e-10,1.2149e-06
1.8792,0.37499,0.37499,0.37444,6.0517e-07,0.16813,0.58075,1.0578e-10,1.2102e-06
1.88,0.37499,0.37499,0.37444,6.0282e-07,0.17038,0.5785,1.0731e-10,1.2055e-06
1.8808,0.37499,0.37499,0.37443,6.0047e-07,0.17263,0.57624,1.0901e-10,1.2008e-06
1.8816,0.37499,0.37499,0.37443,5.9811e-07,0.17489,0.57397,1.1086e-10,1.1961e-06
1.8824,0.37499,0.37499,0.37443,5.9573e-07,0.17717,0.57169,1.1284e-10,1.1913e-06
1.8832,0.37499,0.37499,0.37443,5.9334e-07,0.17945,0.5694,1.1494e-10,1.1866e-06
1.884,0.37499,0.37499,0.37442,5.9095e-07,0.18175,0.5671,1.1713e-10,1.1818e-06
1.8848,0.37499,0.37499,0.37442,5.8854e-07,0.18405,0.56479,1.1941e-10,1.177e-06
1.8856,0.37499,0.37499,0.37442,5.8612e-07,0.18637,0.56247,1.2174e-10,1.1721e-06
1.8864,0.37499,0.37499,0.37442,5.837e-07,0.18869,0.56014,1.2412e-10,1.1673e-06
1.8872,0.37499,0.37499,0.37441,5.8126e-07,0.19103,0.5578,1.265e-10,1.1624e-06
1.888,0.37499,0.37499,0.37441,5.7881e-07,0.19337,0.55545,1.2888e-10,1.1575e-06
1.8889,0.37499,0.37499,0.37441,5.7636e-07,0.19572,0.5531,1.3123e-10,1.1526e-06
1.8897,0.37499,0.37499,0.37441,5.7389e-07,0.19809,0.55073,1.3352e-10,1.1477e-06
1.8905,0.37499,0.37499,0.37441,5.7142e-07,0.20046,0.54835,1.3574e-10,1.1427e-06
1.8913,0.37499,0.37499,0.3744,5.6893e-07,0.20284,0.54597,1.3785e-10,1.1377e-06
1.8921,0.37499,0.37499,0.3744,5.6644e-07,0.20523,0.54358,1.3985e-10,1.1327e-06
1.8929,0.37499,0.37499,0.3744,5.6394e-07,0.20762,0.54117,1.4169e-10,1.1277e-06
1.8937,0.37499,0.37499,0.3744,5.6143e-07,0.21003,0.53876,1.4338e-10,1.1227e-06
1.8945,0.37499,0.37499,0.37439,5.5891e-07,0.21244,0.53635,1.4488e-10,1.1177e-06
1.8953,0.37499,0.37499,0.37439,5.5638e-07,0.21487,0.53392,1.4619e-10,1.1126e-06
1.8961,0.37499,0.37499,0.37439,5.5384e-07,0.2173,0.53148,1.4727e-10,1.1075e-06
1.8969,0.37499,0.37499,0.37439,5.513e-07,0.21974,0.52904,1.4814e-10,1.1024e-06
1.8977,0.37499,0.37499,0.37439,5.4874e-07,0.22218,0.52659,1.4876e-10,1.0973e-06
1.8985,0.37499,0.37499,0.37438,5.4618e-07,0.22464,0.52413,1.4913e-10,1.0922e-06
1.8993,0.37499,0.37499,0.37438,5.4361e-07,0.2271,0.52166,1.4925e-10,1.0871e-06
1.9001,0.37499,0.37499,0.37438,5.4104e-07,0.22957,0.51919,1.4912e-10,1.0819e-06
1.9009,0.37499,0.37499,0.37438,5.3845e-07,0.23205,0.51671,1.4872e-10,1.0768e-06
1.9017,0.37499,0.37499,0.37438,5.3586e-07,0.23453,0.51422,1.4806e-10,1.0716e-06
1.9025,0.37499,0.37499,0.37438,5.3326e-07,0.23703,0.51172,1.4715e-10,1.0664e-06
1.9033,0.37499,0.37499,0.37437,5.3065e-07,0.23953,0.50922,1.4598e-10,1.0612e-06
1.9042,0.37499,0.37499,0.37437,5.2804e-07,0.24203,0.50671,1.4458e-10,1.0559e-06
1.905,0.37499,0.37499,0.37437,5.2541e-07,0.24455,0.5042,1.4294e-10,1.0507e-06
1.9058,0.37499,0.37499,0.37437,5.2279e-07,0.24707,0.50167,1.4109e-10,1.0454e-06
1.9066,0.37499,0.37499,0.37437,5.2015e-07,0.24959,0.49914,1.3904e-10,1.0402e-06
1.9074,0.37499,0.37499,0.37437,5.1751e-07,0.25212,0.49661,1.368e-10,1.0349e-06
1.9082,0.37499,0.37499,0.37436,5.1486e-07,0.25466,0.49407,1.344e-10,1.0296e-06
1.909,0.37499,0.37499,0.37436,5.1221e-07,0.25721,0.49152,1.3185e-10,1.0243e-06
1.9098,0.37499,0.37499,0.37436,5.0955e-07,0.25976,0.48896,1.2919e-10,1.019e-06
1.9106,0.37499,0.37499,0.37436,5.0688e-07,0.26232,0.4864,1.2643e-10,1.0136e-06
1.9114,0.37499,0.37499,0.37436,5.0421e-07,0.26488,0.48384,1.2361e-10,1.0083e-06
1.9122,0.37499,0.37499,0.37436,5.0153e-07,0.26745,0.48127,1.2074e-10,1.0029e-06
1.913,0.37499,0.37499,0.37436,4.9884e-07,0.27002,0.47869,1.1786e-10,9.9757e-07
1.9138,0.37499,0.37499,0.37435,4.9615e-07,0.2726,0.47611,1.1499e-10,9.9219e-07
1.9146,0.37499,0.37499,0.37435,4.9346e-07,0.27519,0.47352,1.1216e-10,9.868e-07
1.9154,0.37499,0.37499,0.37435,4.9076e-07,0.27777,0.47093,1.094e-10,9.814e-07
1.9162,0.37499,0.37499,0.37435,4.8805e-07,0.28037,0.46833,1.0674e-10,9.7599e-07
1.917,0.37499,0.37499,0.37435,4.8534e-07,0.28297,0.46573,1.042e-10,9.7057e-07
1.9178,0.37499,0.37499,0.37435,4.8262e-07,0.28557,0.46312,1.0182e-10,9.6515e-07
1.9187,0.37499,0.37499,0.37435,4.799e-07,0.28818,0.46051,9.9606e-11,9.5971e-07
1.9195,0.37499,0.37499,0.37435,4.7718e-07,0.2908,0.4579,9.7595e-11,9.5426e-07
1.9203,0.37499,0.37499,0.37434,4.7445e-07,0.29341,0.45528,9.5805e-11,9.488e-07
1.9211,0.37499,0.37499,0.37434,4.7172e-07,0.29603,0.45265,9.4258e-11,9.4334e-07
1.9219,0.37499,0.37499,0.37434,4.6898e-07,0.29866,0.45002,9.297e-11,9.3786e-07
1.9227,0.37499,0.37499,0.37434,4.6624e-07,0.30129,0.44739,9.1959e-11,9.3238e-07
1.9235,0.37499,0.37499,0.37434,4.6349e-07,0.30392,0.44476,9.1238e-11,9.2689e-07
1.9243,0.37499,0.37499,0.37434,4.6074e-07,0.30656,0.44212,9.0818e-11,9.2139e-07
1.9251,0.37499,0.37499,0.37434,4.5799e-07,0.3092,0.43948,9.0709e-11,9.1588e-07
1.9259,0.37499,0.37499,0.37434,4.5523e-07,0.31185,0.43683,9.0915e-11,9.1037e-07
1.9267,0.37499,0.37499,0.37434,4.5247e-07,0.31449,0.43418,9.144e-11,9.0485e-07
1.9275,0.37499,0.37499,0.37434,4.4971e-07,0.31714,0.43153,9.2284e-11,8.9932e-07
1.9283,0.37499,0.37499,0.37434,4.4694e-07,0.3198,0.42888,9.3445e-11,8.9379e-07
1.9291,0.37499,0.37499,0.37434,4.4417e-07,0.32245,0.42622,9.4917e-11,8.8825e-07
1.9299,0.37499,0.37499,0.37433,4.414e-07,0.32511,0.42356,9.6692e-11,8.8271e-07
1.9307,0.37499,0.37499,0.37433,4.3863e-07,0.32777,0.4209,9.876e-11,8.7716e-07
1.9315,0.37499,0.37499,0.37433,4.3585e-07,0.33044,0.41823,1.0111e-10,8.716e-07
1.9323,0.37499,0.37499,0.37433,4.3307e-07,0.3331,0.41556,1.0371e-10,8.6604e-07
1.9332,0.37499,0.37499,0.37433,4.3029e-07,0.33577,0.41289,1.0657e-10,8.6047e-07
1.934,0.37499,0.37499,0.37433,4.2751e-07,0.33844,0.41022,1.0964e-10,8.5491e-07
1.9348,0.37499,0.37499,0.37433,4.2472e-07,0.34111,0.40755,1.1292e-10,8.4933e-07
1.9356,0.37499,0.37499,0.37433,4.2194e-07,0.34379,0.40488,1.1637e-10,8.4375e-07
1.9364,0.37499,0.37499,0.37433,4.1915e-07,0.34646,0.4022,1.1997e-10,8.3817e-07
1.9372,0.37499,0.37499,0.37433,4.1636e-07,0.34914,0.39952,1.237e-10,8.3259e-07
1.938,0.37499,0.37499,0.37433,4.1357e-07,0.35182,0.39684,1.2751e-10,8.27e-07
1.9388,0.37499,0.37499,0.37433,4.1077e-07,0.3545,0.39416,1.3139e-10,8.2142e-07
1.9396,0.37499,0.37499,0.37433,4.0798e-07,0.35718,0.39148,1.353e-10,8.1583e-07
1.9404,0.37499,0.37499,0.37433,4.0519e-07,0.35986,0.3888,1.3922e-10,8.1023e-07
1.9412,0.37499,0.37499,0.37433,4.0239e-07,0.36254,0.38612,1.4311e-10,8.0464e-07
1.942,0.37499,0.37499,0.37433,3.996e-07,0.36522,0.38343,1.4694e-10,7.9905e-07
1.9428,0.37499,0.37499,0.37433,3.968e-07,0.36791,0.38075,1.5067e-10,7.9345e-07
1.9436,0.37499,0.37499,0.37433,3.94e-07,0.37059,0.37807,1.543e-10,7.8785e-07
1.9444,0.37499,0.37499,0.37433,3.9121e-07,0.37328,0.37538,1.5777e-10,7.8226e-07
1.9452,0.37499,0.37499,0.37433,3.8841e-07,0.37596,0.3727,1.6107e-10,7.7666e-07
1.946,0.37499,0.37499,0.37433,3.8561e-07,0.37864,0.37002,1.6418e-10,7.7107e-07
1.9468,0.37499,0.37499,0.37433,3.8282e-07,0.38133,0.36733,1.6706e-10,7.6547e-07
1.9477,0.37499,0.37499,0.37433,3.8002e-07,0.38401,0.36465,1.697e-10,7.5988e-07
1.9485,0.37499,0.37499,0.37433,3.7723e-07,0.38669,0.36197,1.7208e-10,7.5428e-07
1.9493,0.37499,0.37499,0.37433,3.7443e-07,0.38938,0.35928,1.7417e-10,7.4869e-07
1.9501,0.37499,0.37499,0.37433,3.7164e-07,0.39206,0.3566,1.7598e-10,7.431e-07
1.9509,0.37499,0.37499,0.37433,3.6885e-07,0.39474,0.35392,1.7748e-10,7.3752e-07
1.9517,0.37499,0.37499,0.37433,3.6606e-07,0.39742,0.35124,1.7866e-10,7.3193e-07
1.9525,0.37499,0.37499,0.37433,3.6327e-07,0.4001,0.34857,1.7952e-10,7.2635e-07
1.9533,0.37499,0.37499,0.37433,3.6048e-07,0.40277,0.34589,1.8006e-10,7.2077e-07
1.9541,0.37499,0.37499,0.37433,3.5769e-07,0.40545,0.34321,1.8027e-10,7.152e-07
1.9549,0.37499,0.37499,0.37433,3.549e-07,0.40812,0.34054,1.8016e-10,7.0963e-07
1.9557,0.37499,0.37499,0.37433,3.5212e-07,0.4108,0.33787,1.7974e-10,7.0406e-07
1.9565,0.37499,0.37499,0.37433,3.4934e-07,0.41347,0.3352,1.7901e-10,6.985e-07
1.9573,0.37499,0.37499,0.37433,3.4656e-07,0.41614,0.33253,1.7798e-10,6.9294e-07
1.9581,0.37499,0.37499,0.37433,3.4378e-07,0.4188,0.32986,1.7666e-10,6.8739e-07
1.9589,0.37499,0.37499,0.37433,3.4101e-07,0.42147,0.3272,1.7508e-10,6.8184e-07
1.9597,0.37499,0.37499,0.37433,3.3824e-07,0.42413,0.32454,1.7325e-10,6.763e-07
1.9605,0.37499,0.37499,0.37434,3.3547e-07,0.42679,0.32188,1.712e-10,6.7076e-07
1.9613,0.37499,0.37499,0.37434,3.327e-07,0.42945,0.31923,1.6893e-10,6.6523e-07
1.9621,0.37499,0.37499,0.37434,3.2994e-07,0.4321,0.31657,1.6649e-10,6.597e-07
1.963,0.37499,0.37499,0.37434,3.2717e-07,0.43475,0.31392,1.639e-10,6.5419e-07
1.9638,0.37499,0.37499,0.37434,3.2442e-07,0.4374,0.31128,1.6117e-10,6.4867e-07
1.9646,0.37499,0.37499,0.37434,3.2166e-07,0.44004,0.30863,1.5835e-10,6.4317e-07
1.9654,0.37499,0.37499,0.37434,3.1891e-07,0.44269,0.30599,1.5546e-10,6.3767e-07
1.9662,0.37499,0.37499,0.37434,3.1617e-07,0.44532,0.30336,1.5253e-10,6.3218e-07
1.967,0.37499,0.37499,0.37434,3.1342e-07,0.44796,0.30073,1.4959e-10,6.267e-07
1.9678,0.37499,0.37499,0.37434,3.1068e-07,0.45059,0.2981,1.4667e-10,6.2122e-07
1.9686,0.37499,0.37499,0.37434,3.0795e-07,0.45322,0.29547,1.438e-10,6.1575e-07
1.9694,0.37499,0.37499,0.37435,3.0522e-07,0.45584,0.29285,1.41e-10,6.103e-07
1.9702,0.37499,0.37499,0.37435,3.0249e-07,0.45846,0.29023,1.3832e-10,6.0485e-07
1.971,0.37499,0.37499,0.37435,2.9977e-07,0.46107,0.28762,1.3576e-10,5.994e-07
1.9718,0.37499,0.37499,0.37435,2.9705e-07,0.46368,0.28501,1.3336e-10,5.9397e-07
1.9726,0.37499,0.37499,0.37435,2.9434e-07,0.46629,0.28241,1.3114e-10,5.8855e-07
1.9734,0.37499,0.37499,0.37435,2.9163e-07,0.46889,0.27981,1.2913e-10,5.8314e-07
1.9742,0.37499,0.37499,0.37435,2.8893e-07,0.47149,0.27722,1.2734e-10,5.7773e-07
1.975,0.37499,0.37499,0.37435,2.8623e-07,0.47408,0.27463,1.2579e-10,5.7234e-07
1.9758,0.37499,0.37499,0.37435,2.8354e-07,0.47666,0.27205,1.2449e-10,5.6696e-07
1.9766,0.37499,0.37499,0.37436,2.8086e-07,0.47924,0.26947,1.2346e-10,5.6159e-07
1.9775,0.37499,0.37499,0.37436,2.7818e-07,0.48182,0.2669,1.2271e-10,5.5623e-07
1.9783,0.37499,0.37499,0.37436,2.755e-07,0.48439,0.26433,1.2224e-10,5.5088e-07
1.9791,0.37499,0.37499,0.37436,2.7283e-07,0.48695,0.26177,1.2206e-10,5.4554e-07
1.9799,0.37499,0.37499,0.37436,2.7017e-07,0.48951,0.25921,1.2216e-10,5.4022e-07
1.9807,0.37499,0.37499,0.37436,2.6751e-07,0.49206,0.25666,1.2256e-10,5.349e-07
1.9815,0.37499,0.37499,0.37436,2.6486e-07,0.49461,0.25412,1.2324e-10,5.296e-07
1.9823,0.37499,0.37499,0.37437,2.6222e-07,0.49715,0.25158,1.242e-10,5.2431e-07
1.9831,0.37499,0.37499,0.37437,2.5958e-07,0.49969,0.24905,1.2542e-10,5.1904e-07
1.9839,0.37499,0.37499,0.37437,2.5695e-07,0.50221,0.24652,1.269e-10,5.1377e-07
1.9847,0.37499,0.37499,0.37437,2.5433e-07,0.50474,0.24401,1.2862e-10,5.0852e-07
1.9855,0.37499,0.37499,0.37437,2.5171e-07,0.50725,0.24149,1.3056e-10,5.0329e-07
1.9863,0.37499,0.37499,0.37437,2.491e-07,0.50976,0.23899,1.327e-10,4.9807e-07
1.9871,0.37499,0.37499,0.37438,2.465e-07,0.51226,0.23649,1.3503e-10,4.9286e-07
1.9879,0.37499,0.37499,0.37438,2.439e-07,0.51475,0.234,1.3751e-10,4.8767e-07
1.9887,0.37499,0.37499,0.37438,2.4132e-07,0.51724,0.23152,1.4013e-10,4.8249e-07
1.9895,0.37499,0.37499,0.37438,2.3874e-07,0.51972,0.22904,1.4286e-10,4.7733e-07
1.9903,0.37499,0.37499,0.37438,2.3616e-07,0.52219,0.22657,1.4567e-10,4.7218e-07
1.9911,0.37499,0.37499,0.37439,2.336e-07,0.52466,0.22411,1.4853e-10,4.6705e-07
1.992,0.37499,0.37499,0.37439,2.3104e-07,0.52712,0.22166,1.5142e-10,4.6194e-07
1.9928,0.37499,0.37499,0.37439,2.285e-07,0.52957,0.21921,1.5431e-10,4.5684e-07
1.9936,0.37499,0.37499,0.37439,2.2596e-07,0.53201,0.21678,1.5717e-10,4.5176e-07
1.9944,0.37499,0.37499,0.37439,2.2343e-07,0.53444,0.21435,1.5997e-10,4.4669e-07
1.9952,0.37499,0.37499,0.3744,2.209e-07,0.53687,0.21193,1.6269e-10,4.4164e-07
1.996,0.37499,0.37499,0.3744,2.1839e-07,0.53928,0.20951,1.6529e-10,4.3661e-07
1.9968,0.37499,0.37499,0.3744,2.1588e-07,0.54169,0.20711,1.6776e-10,4.316e-07
1.9976,0.37499,0.37499,0.3744,2.1339e-07,0.54409,0.20471,1.7007e-10,4.2661e-07
1.9984,0.37499,0.37499,0.3744,2.109e-07,0.54648,0.20233,1.722e-10,4.2163e-07
1.9992,0.37499,0.37499,0.37441,2.0842e-07,0.54886,0.19995,1.7412e-10,4.1668e-07
2,0.37499,0.37499,0.37441,2.0596e-07,0.55124,0.19758,1.7583e-10,4.1174e-07


==> figures/relative_errors/cube/p3/maxwell_3d_cube_relative_invertM_jcp_p3r2_metrics.csv <==
0.5,0,0,0.13488,0.33808,0.010358,0.063056,156.57,0.11584,0.0044953,56.798,0.062481,87.11,0.1074,2.3421e-06,0.0071234
0.25,0,0,0.076203,1.6037,0.53658,0.28828,715.81,0.024469,0.00019958,3.4962,0.002496,2.7043,0.024387,2.3944e-06,0.00021463
0.125,0,0,0.039935,12.866,21.215,1.742,4325.5,0.00585,1.1434e-05,0.2385,0.00018635,0.15778,0.005849,2.4008e-06,1.507e-05
0.0625,0,0,0.020265,157.85,1694.7,16.09,39950,0.0014436,6.9627e-07,0.0089314,1.6715e-05,0.018681,0.0014436,2.4012e-06,3.1806e-06


==> figures/relative_errors/cube/p4/log_cube_convergence_p4.txt <==
MATLAB is selecting SOFTWARE OPENGL rendering.

                            < M A T L A B (R) >
                  Copyright 1984-2018 The MathWorks, Inc.
                   R2018a (9.4.0.813654) 64-bit (glnxa64)
                             February 23, 2018

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> ex_maxwell_jcp_3d_cube.m
>> >> >> >> >> [Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you
rename the function to avoid a potential name conflict.] 
[> In path (line 109)
  In addpath (line 96)] 
>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [16 16 16]
         nquad: [5 5 5]

Done! Simulation with 42294 DoFs took 111110.302085s, 44.748410s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 42294 DoFs took 147792.709621s, 59.521832s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [8 8 8]
         nquad: [5 5 5]

Done! Simulation with 8382 DoFs took 9255.297455s, 3.727466s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 8382 DoFs took 12913.593805s, 5.200803s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [4 4 4]
         nquad: [5 5 5]

Done! Simulation with 2226 DoFs took 1334.678217s, 0.537526s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 2226 DoFs took 1662.742417s, 0.669651s/time-step!
t = 2.000007, 2483 steps performed!

problem_data = 

  struct with fields:

     c_magn_perm: @(x,y,z)ones(size(x))
     c_elec_perm: @(x,y,z)ones(size(x))
         E_exact: [function_handle]
         D_exact: [function_handle]
         H_exact: [function_handle]
         B_exact: [function_handle]
         J_exact: [function_handle]
    drchlt_sides: [1 2 3 4 5 6]
    refresh_rate: 1.000000000000000e+10
       frequency: 0.707106781186548
        geo_name: 'geo_cube.txt'
        end_time: 2


method_data = 

  struct with fields:

        degree: [4 4 4]
    regularity: [3 3 3]
          nsub: [2 2 2]
         nquad: [5 5 5]

Done! Simulation with 840 DoFs took 301.347787s, 0.121364s/time-step!
t = 2.000007, 2483 steps performed!
Done! Simulation with 840 DoFs took 378.740830s, 0.152534s/time-step!
t = 2.000007, 2483 steps performed!
>> 

==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_allmethods_td_jcp_all_maximum_timestep.csv <==
4,0.0073816,0.016626


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertK_tp_jcp_p4r3_hrefN0_energy.csv <==
0.00080548,0.37497,0.37455,0.375,4.8746e-07,0.75,9.605e-06,9.6543e-07,9.4967e-09
0.001611,0.37497,0.37455,0.37501,5.0189e-07,0.74998,3.842e-05,9.6579e-07,3.7986e-08
0.0024164,0.37497,0.37455,0.37501,5.2599e-07,0.74994,8.6442e-05,9.6651e-07,8.5466e-08
0.0032219,0.37497,0.37455,0.37502,5.5976e-07,0.74988,0.00015367,9.6759e-07,1.5193e-07
0.0040274,0.37497,0.37455,0.37502,6.0321e-07,0.74981,0.0002401,9.6903e-07,2.3738e-07
0.0048329,0.37497,0.37455,0.37503,6.5632e-07,0.74971,0.00034573,9.7085e-07,3.418e-07
0.0056384,0.37497,0.37455,0.37503,7.1911e-07,0.74959,0.00047055,9.7303e-07,4.6518e-07
0.0064438,0.37497,0.37455,0.37504,7.9156e-07,0.74946,0.00061456,9.7559e-07,6.0752e-07
0.0072493,0.37497,0.37455,0.37504,8.7367e-07,0.74931,0.00077774,9.7854e-07,7.688e-07
0.0080548,0.37497,0.37455,0.37505,9.6544e-07,0.74913,0.0009601,9.8187e-07,9.4901e-07
0.0088603,0.37497,0.37455,0.37505,1.0669e-06,0.74894,0.0011616,9.856e-07,1.1481e-06
0.0096658,0.37497,0.37455,0.37506,1.178e-06,0.74873,0.0013823,9.8974e-07,1.3662e-06
0.010471,0.37497,0.37455,0.37506,1.2987e-06,0.7485,0.0016221,9.943e-07,1.6031e-06
0.011277,0.37497,0.37455,0.37507,1.429e-06,0.74825,0.001881,9.9928e-07,1.8588e-06
0.012082,0.37497,0.37455,0.37507,1.5691e-06,0.74798,0.0021591,1.0047e-06,2.1334e-06
0.012888,0.37497,0.37455,0.37508,1.7187e-06,0.74769,0.0024562,1.0106e-06,2.4268e-06
0.013693,0.37497,0.37455,0.37508,1.878e-06,0.74739,0.0027724,1.0169e-06,2.739e-06
0.014499,0.37497,0.37455,0.37509,2.0468e-06,0.74706,0.0031077,1.0237e-06,3.07e-06
0.015304,0.37497,0.37455,0.37509,2.2253e-06,0.74672,0.0034621,1.031e-06,3.4197e-06
0.01611,0.37497,0.37455,0.37509,2.4135e-06,0.74635,0.0038355,1.0388e-06,3.7881e-06
0.016915,0.37497,0.37455,0.3751,2.6112e-06,0.74597,0.0042279,1.0471e-06,4.1752e-06
0.017721,0.37497,0.37455,0.3751,2.8185e-06,0.74557,0.0046393,1.056e-06,4.5809e-06
0.018526,0.37497,0.37455,0.37511,3.0353e-06,0.74515,0.0050696,1.0654e-06,5.0052e-06
0.019332,0.37497,0.37455,0.37511,3.2618e-06,0.74471,0.0055189,1.0754e-06,5.4481e-06
0.020137,0.37497,0.37455,0.37512,3.4978e-06,0.74425,0.0059872,1.086e-06,5.9096e-06
0.020942,0.37497,0.37455,0.37512,3.7434e-06,0.74377,0.0064743,1.0972e-06,6.3896e-06
0.021748,0.37497,0.37455,0.37513,3.9985e-06,0.74328,0.0069803,1.109e-06,6.888e-06
0.022553,0.37497,0.37455,0.37513,4.2632e-06,0.74276,0.0075052,1.1215e-06,7.4048e-06
0.023359,0.37497,0.37455,0.37514,4.5374e-06,0.74223,0.0080489,1.1347e-06,7.94e-06
0.024164,0.37497,0.37455,0.37514,4.8211e-06,0.74167,0.0086114,1.1486e-06,8.4936e-06
0.02497,0.37497,0.37455,0.37515,5.1143e-06,0.7411,0.0091927,1.1631e-06,9.0654e-06
0.025775,0.37497,0.37455,0.37515,5.417e-06,0.74051,0.0097927,1.1785e-06,9.6555e-06
0.026581,0.37497,0.37455,0.37516,5.7291e-06,0.7399,0.010411,1.1946e-06,1.0264e-05
0.027386,0.37497,0.37455,0.37516,6.0508e-06,0.73927,0.011049,1.2114e-06,1.089e-05
0.028192,0.37497,0.37455,0.37517,6.3819e-06,0.73863,0.011705,1.2291e-06,1.1535e-05
0.028997,0.37497,0.37455,0.37517,6.7224e-06,0.73796,0.012379,1.2477e-06,1.2197e-05
0.029803,0.37497,0.37455,0.37517,7.0724e-06,0.73728,0.013073,1.2671e-06,1.2878e-05
0.030608,0.37497,0.37455,0.37518,7.4318e-06,0.73657,0.013784,1.2874e-06,1.3576e-05
0.031414,0.37497,0.37455,0.37518,7.8006e-06,0.73585,0.014515,1.3087e-06,1.4293e-05
0.032219,0.37497,0.37455,0.37519,8.1788e-06,0.73511,0.015263,1.3309e-06,1.5027e-05
0.033025,0.37497,0.37455,0.37519,8.5663e-06,0.73436,0.016031,1.354e-06,1.5779e-05
0.03383,0.37497,0.37455,0.3752,8.9632e-06,0.73358,0.016816,1.3782e-06,1.6548e-05
0.034636,0.37497,0.37455,0.3752,9.3695e-06,0.73278,0.01762,1.4035e-06,1.7335e-05
0.035441,0.37497,0.37455,0.37521,9.785e-06,0.73197,0.018442,1.4298e-06,1.814e-05
0.036247,0.37496,0.37455,0.37521,1.021e-05,0.73114,0.019283,1.4571e-06,1.8963e-05
0.037052,0.37496,0.37455,0.37522,1.0644e-05,0.73029,0.020141,1.4857e-06,1.9802e-05
0.037858,0.37496,0.37455,0.37522,1.1087e-05,0.72942,0.021018,1.5153e-06,2.066e-05
0.038663,0.37496,0.37455,0.37522,1.154e-05,0.72854,0.021913,1.5462e-06,2.1534e-05
0.039469,0.37496,0.37455,0.37523,1.2002e-05,0.72763,0.022826,1.5783e-06,2.2426e-05
0.040274,0.37496,0.37455,0.37523,1.2473e-05,0.72671,0.023757,1.6116e-06,2.3335e-05
0.041079,0.37496,0.37455,0.37524,1.2954e-05,0.72577,0.024707,1.6463e-06,2.4261e-05
0.041885,0.37496,0.37455,0.37524,1.3443e-05,0.72481,0.025674,1.6822e-06,2.5204e-05
0.04269,0.37496,0.37455,0.37525,1.3942e-05,0.72384,0.026659,1.7195e-06,2.6164e-05
0.043496,0.37496,0.37455,0.37525,1.4449e-05,0.72284,0.027661,1.7581e-06,2.7141e-05
0.044301,0.37496,0.37455,0.37526,1.4966e-05,0.72183,0.028682,1.7982e-06,2.8135e-05
0.045107,0.37496,0.37455,0.37526,1.5492e-05,0.7208,0.02972,1.8397e-06,2.9145e-05
0.045912,0.37496,0.37455,0.37527,1.6027e-05,0.71975,0.030776,1.8827e-06,3.0172e-05
0.046718,0.37496,0.37455,0.37527,1.6572e-05,0.71869,0.03185,1.9272e-06,3.1216e-05
0.047523,0.37496,0.37455,0.37527,1.7125e-05,0.71761,0.032941,1.9733e-06,3.2276e-05
0.048329,0.37496,0.37455,0.37528,1.7687e-05,0.71651,0.03405,2.0209e-06,3.3353e-05
0.049134,0.37496,0.37455,0.37528,1.8258e-05,0.71539,0.035176,2.0701e-06,3.4446e-05
0.04994,0.37496,0.37455,0.37529,1.8838e-05,0.71425,0.03632,2.121e-06,3.5555e-05
0.050745,0.37496,0.37455,0.37529,1.9427e-05,0.7131,0.037481,2.1735e-06,3.668e-05
0.051551,0.37496,0.37455,0.3753,2.0025e-05,0.71193,0.038659,2.2277e-06,3.7822e-05
0.052356,0.37496,0.37455,0.3753,2.0632e-05,0.71075,0.039855,2.2837e-06,3.898e-05
0.053162,0.37496,0.37455,0.3753,2.1247e-05,0.70954,0.041067,2.3414e-06,4.0153e-05
0.053967,0.37495,0.37455,0.37531,2.1872e-05,0.70832,0.042297,2.4009e-06,4.1342e-05
0.054773,0.37495,0.37455,0.37531,2.2505e-05,0.70708,0.043544,2.4623e-06,4.2548e-05
0.055578,0.37495,0.37455,0.37532,2.3147e-05,0.70583,0.044808,2.5255e-06,4.3768e-05
0.056384,0.37495,0.37455,0.37532,2.3798e-05,0.70455,0.046089,2.5906e-06,4.5005e-05
0.057189,0.37495,0.37455,0.37533,2.4457e-05,0.70326,0.047386,2.6576e-06,4.6257e-05
0.057995,0.37495,0.37455,0.37533,2.5125e-05,0.70196,0.0487,2.7265e-06,4.7524e-05
0.0588,0.37495,0.37455,0.37533,2.5802e-05,0.70064,0.050032,2.7975e-06,4.8806e-05
0.059606,0.37495,0.37455,0.37534,2.6487e-05,0.6993,0.051379,2.8704e-06,5.0104e-05
0.060411,0.37495,0.37455,0.37534,2.7181e-05,0.69794,0.052744,2.9454e-06,5.1417e-05
0.061216,0.37495,0.37455,0.37535,2.7884e-05,0.69657,0.054124,3.0225e-06,5.2745e-05
0.062022,0.37495,0.37455,0.37535,2.8595e-05,0.69518,0.055522,3.1017e-06,5.4088e-05
0.062827,0.37495,0.37455,0.37535,2.9314e-05,0.69377,0.056935,3.183e-06,5.5446e-05
0.063633,0.37495,0.37455,0.37536,3.0042e-05,0.69235,0.058365,3.2664e-06,5.6818e-05
0.064438,0.37495,0.37455,0.37536,3.0779e-05,0.69091,0.059811,3.352e-06,5.8206e-05
0.065244,0.37495,0.37455,0.37537,3.1524e-05,0.68946,0.061273,3.4398e-06,5.9607e-05
0.066049,0.37495,0.37455,0.37537,3.2277e-05,0.68799,0.062752,3.5299e-06,6.1024e-05
0.066855,0.37495,0.37455,0.37537,3.3038e-05,0.6865,0.064246,3.6222e-06,6.2454e-05
0.06766,0.37494,0.37455,0.37538,3.3808e-05,0.685,0.065756,3.7167e-06,6.3899e-05
0.068466,0.37494,0.37455,0.37538,3.4586e-05,0.68348,0.067282,3.8136e-06,6.5359e-05
0.069271,0.37494,0.37455,0.37539,3.5372e-05,0.68195,0.068824,3.9128e-06,6.6832e-05
0.070077,0.37494,0.37455,0.37539,3.6167e-05,0.6804,0.070382,4.0144e-06,6.8319e-05
0.070882,0.37494,0.37455,0.37539,3.6969e-05,0.67883,0.071955,4.1183e-06,6.982e-05
0.071688,0.37494,0.37455,0.3754,3.778e-05,0.67725,0.073544,4.2246e-06,7.1336e-05
0.072493,0.37494,0.37455,0.3754,3.8599e-05,0.67566,0.075148,4.3334e-06,7.2864e-05
0.073299,0.37494,0.37455,0.37541,3.9426e-05,0.67404,0.076767,4.4445e-06,7.4407e-05
0.074104,0.37494,0.37455,0.37541,4.026e-05,0.67242,0.078402,4.5581e-06,7.5962e-05
0.07491,0.37494,0.37455,0.37541,4.1103e-05,0.67077,0.080052,4.6742e-06,7.7532e-05
0.075715,0.37494,0.37455,0.37542,4.1954e-05,0.66912,0.081717,4.7927e-06,7.9114e-05
0.076521,0.37494,0.37455,0.37542,4.2812e-05,0.66744,0.083397,4.9138e-06,8.071e-05
0.077326,0.37494,0.37455,0.37542,4.3678e-05,0.66576,0.085092,5.0373e-06,8.2319e-05
0.078132,0.37494,0.37455,0.37543,4.4552e-05,0.66405,0.086802,5.1634e-06,8.3941e-05
0.078937,0.37494,0.37455,0.37543,4.5434e-05,0.66234,0.088527,5.2921e-06,8.5576e-05
0.079743,0.37493,0.37455,0.37544,4.6323e-05,0.66061,0.090266,5.4232e-06,8.7224e-05
0.080548,0.37493,0.37455,0.37544,4.7221e-05,0.65886,0.09202,5.557e-06,8.8884e-05
0.081353,0.37493,0.37455,0.37544,4.8125e-05,0.6571,0.093788,5.6933e-06,9.0557e-05
0.082159,0.37493,0.37455,0.37545,4.9038e-05,0.65532,0.095571,5.8322e-06,9.2243e-05
0.082964,0.37493,0.37455,0.37545,4.9957e-05,0.65353,0.097368,5.9737e-06,9.3941e-05
0.08377,0.37493,0.37455,0.37545,5.0885e-05,0.65173,0.099179,6.1178e-06,9.5651e-05
0.084575,0.37493,0.37455,0.37546,5.1819e-05,0.64991,0.101,6.2645e-06,9.7374e-05
0.085381,0.37493,0.37455,0.37546,5.2761e-05,0.64808,0.10284,6.4138e-06,9.9108e-05
0.086186,0.37493,0.37455,0.37546,5.371e-05,0.64623,0.1047,6.5657e-06,0.00010086
0.086992,0.37493,0.37455,0.37547,5.4667e-05,0.64437,0.10657,6.7202e-06,0.00010261
0.087797,0.37493,0.37455,0.37547,5.5631e-05,0.6425,0.10845,6.8773e-06,0.00010438
0.088603,0.37493,0.37455,0.37547,5.6602e-05,0.64061,0.11034,7.0371e-06,0.00010617
0.089408,0.37493,0.37455,0.37548,5.758e-05,0.63871,0.11225,7.1995e-06,0.00010796
0.090214,0.37493,0.37455,0.37548,5.8565e-05,0.63679,0.11417,7.3645e-06,0.00010977
0.091019,0.37492,0.37455,0.37548,5.9557e-05,0.63486,0.11611,7.5321e-06,0.00011158
0.091825,0.37492,0.37455,0.37549,6.0556e-05,0.63292,0.11805,7.7023e-06,0.00011341
0.09263,0.37492,0.37455,0.37549,6.1562e-05,0.63097,0.12002,7.8751e-06,0.00011525
0.093436,0.37492,0.37455,0.37549,6.2575e-05,0.629,0.12199,8.0505e-06,0.0001171
0.094241,0.37492,0.37455,0.3755,6.3595e-05,0.62702,0.12398,8.2285e-06,0.00011896
0.095047,0.37492,0.37455,0.3755,6.4622e-05,0.62502,0.12598,8.409e-06,0.00012083
0.095852,0.37492,0.37455,0.3755,6.5655e-05,0.62302,0.12799,8.5922e-06,0.00012272
0.096658,0.37492,0.37455,0.37551,6.6695e-05,0.621,0.13002,8.7778e-06,0.00012461
0.097463,0.37492,0.37455,0.37551,6.7741e-05,0.61897,0.13206,8.9661e-06,0.00012652
0.098269,0.37492,0.37455,0.37551,6.8794e-05,0.61692,0.13411,9.1568e-06,0.00012843
0.099074,0.37492,0.37455,0.37552,6.9853e-05,0.61486,0.13617,9.3501e-06,0.00013036
0.09988,0.37492,0.37455,0.37552,7.0919e-05,0.61279,0.13824,9.5458e-06,0.00013229
0.10069,0.37492,0.37455,0.37552,7.1991e-05,0.61071,0.14033,9.744e-06,0.00013424
0.10149,0.37492,0.37455,0.37553,7.307e-05,0.60862,0.14243,9.9447e-06,0.0001362
0.1023,0.37491,0.37455,0.37553,7.4155e-05,0.60651,0.14454,1.0148e-05,0.00013816
0.1031,0.37491,0.37455,0.37553,7.5245e-05,0.6044,0.14667,1.0353e-05,0.00014014
0.10391,0.37491,0.37455,0.37553,7.6343e-05,0.60227,0.1488,1.0561e-05,0.00014212
0.10471,0.37491,0.37455,0.37554,7.7446e-05,0.60013,0.15095,1.0772e-05,0.00014412
0.10552,0.37491,0.37455,0.37554,7.8555e-05,0.59797,0.15311,1.0984e-05,0.00014613
0.10632,0.37491,0.37455,0.37554,7.967e-05,0.59581,0.15527,1.1199e-05,0.00014814
0.10713,0.37491,0.37455,0.37555,8.0791e-05,0.59364,0.15746,1.1416e-05,0.00015016
0.10793,0.37491,0.37455,0.37555,8.1917e-05,0.59145,0.15965,1.1636e-05,0.0001522
0.10874,0.37491,0.37455,0.37555,8.305e-05,0.58925,0.16185,1.1857e-05,0.00015424
0.10955,0.37491,0.37455,0.37555,8.4188e-05,0.58704,0.16406,1.2081e-05,0.00015629
0.11035,0.37491,0.37455,0.37556,8.5332e-05,0.58483,0.16629,1.2307e-05,0.00015836
0.11116,0.37491,0.37455,0.37556,8.6481e-05,0.5826,0.16852,1.2535e-05,0.00016043
0.11196,0.37491,0.37455,0.37556,8.7636e-05,0.58036,0.17077,1.2766e-05,0.00016251
0.11277,0.3749,0.37455,0.37556,8.8796e-05,0.5781,0.17303,1.2998e-05,0.00016459
0.11357,0.3749,0.37455,0.37557,8.9962e-05,0.57584,0.17529,1.3232e-05,0.00016669
0.11438,0.3749,0.37455,0.37557,9.1132e-05,0.57357,0.17757,1.3468e-05,0.0001688
0.11518,0.3749,0.37455,0.37557,9.2308e-05,0.57129,0.17986,1.3707e-05,0.00017091
0.11599,0.3749,0.37455,0.37557,9.349e-05,0.569,0.18215,1.3947e-05,0.00017303
0.11679,0.3749,0.37455,0.37558,9.4676e-05,0.5667,0.18446,1.4188e-05,0.00017516
0.1176,0.3749,0.37455,0.37558,9.5867e-05,0.56438,0.18678,1.4432e-05,0.0001773
0.11841,0.3749,0.37455,0.37558,9.7064e-05,0.56206,0.1891,1.4677e-05,0.00017945
0.11921,0.3749,0.37455,0.37558,9.8265e-05,0.55973,0.19144,1.4924e-05,0.00018161
0.12002,0.3749,0.37455,0.37559,9.9471e-05,0.55739,0.19378,1.5173e-05,0.00018377
0.12082,0.3749,0.37455,0.37559,0.00010068,0.55504,0.19614,1.5424e-05,0.00018594
0.12163,0.3749,0.37455,0.37559,0.0001019,0.55268,0.1985,1.5675e-05,0.00018812
0.12243,0.3749,0.37455,0.37559,0.00010312,0.55031,0.20087,1.5929e-05,0.00019031
0.12324,0.3749,0.37455,0.3756,0.00010434,0.54794,0.20326,1.6183e-05,0.0001925
0.12404,0.37489,0.37455,0.3756,0.00010557,0.54555,0.20565,1.644e-05,0.0001947
0.12485,0.37489,0.37455,0.3756,0.0001068,0.54316,0.20804,1.6697e-05,0.00019691
0.12565,0.37489,0.37455,0.3756,0.00010804,0.54075,0.21045,1.6956e-05,0.00019913
0.12646,0.37489,0.37455,0.3756,0.00010928,0.53834,0.21287,1.7216e-05,0.00020135
0.12727,0.37489,0.37455,0.37561,0.00011053,0.53592,0.21529,1.7477e-05,0.00020358
0.12807,0.37489,0.37455,0.37561,0.00011178,0.53349,0.21772,1.7739e-05,0.00020582
0.12888,0.37489,0.37455,0.37561,0.00011303,0.53106,0.22017,1.8002e-05,0.00020807
0.12968,0.37489,0.37455,0.37561,0.00011429,0.52861,0.22261,1.8266e-05,0.00021032
0.13049,0.37489,0.37455,0.37561,0.00011555,0.52616,0.22507,1.8532e-05,0.00021258
0.13129,0.37489,0.37455,0.37562,0.00011682,0.5237,0.22753,1.8797e-05,0.00021484
0.1321,0.37489,0.37455,0.37562,0.00011809,0.52123,0.23001,1.9064e-05,0.00021711
0.1329,0.37489,0.37455,0.37562,0.00011936,0.51876,0.23248,1.9331e-05,0.00021939
0.13371,0.37489,0.37455,0.37562,0.00012064,0.51627,0.23497,1.9599e-05,0.00022168
0.13452,0.37489,0.37455,0.37562,0.00012192,0.51378,0.23746,1.9868e-05,0.00022397
0.13532,0.37488,0.37455,0.37563,0.0001232,0.51129,0.23996,2.0137e-05,0.00022627
0.13613,0.37488,0.37455,0.37563,0.00012449,0.50878,0.24247,2.0407e-05,0.00022857
0.13693,0.37488,0.37455,0.37563,0.00012578,0.50627,0.24499,2.0676e-05,0.00023088
0.13774,0.37488,0.37455,0.37563,0.00012707,0.50375,0.24751,2.0946e-05,0.0002332
0.13854,0.37488,0.37455,0.37563,0.00012837,0.50123,0.25003,2.1217e-05,0.00023552
0.13935,0.37488,0.37455,0.37563,0.00012967,0.4987,0.25257,2.1487e-05,0.00023785
0.14015,0.37488,0.37455,0.37564,0.00013097,0.49616,0.25511,2.1758e-05,0.00024019
0.14096,0.37488,0.37455,0.37564,0.00013228,0.49362,0.25765,2.2028e-05,0.00024253
0.14176,0.37488,0.37455,0.37564,0.00013359,0.49107,0.26021,2.2299e-05,0.00024487
0.14257,0.37488,0.37455,0.37564,0.0001349,0.48852,0.26276,2.2569e-05,0.00024722
0.14338,0.37488,0.37455,0.37564,0.00013621,0.48595,0.26533,2.2839e-05,0.00024958
0.14418,0.37488,0.37455,0.37564,0.00013752,0.48339,0.2679,2.3109e-05,0.00025194
0.14499,0.37488,0.37455,0.37564,0.00013884,0.48082,0.27047,2.3378e-05,0.00025431
0.14579,0.37488,0.37455,0.37565,0.00014016,0.47824,0.27305,2.3647e-05,0.00025668
0.1466,0.37488,0.37455,0.37565,0.00014149,0.47565,0.27564,2.3915e-05,0.00025906
0.1474,0.37487,0.37455,0.37565,0.00014281,0.47307,0.27823,2.4183e-05,0.00026144
0.14821,0.37487,0.37455,0.37565,0.00014414,0.47047,0.28082,2.445e-05,0.00026383
0.14901,0.37487,0.37455,0.37565,0.00014547,0.46788,0.28343,2.4716e-05,0.00026622
0.14982,0.37487,0.37455,0.37565,0.0001468,0.46527,0.28603,2.4981e-05,0.00026862
0.15062,0.37487,0.37455,0.37565,0.00014813,0.46267,0.28864,2.5245e-05,0.00027102
0.15143,0.37487,0.37455,0.37565,0.00014947,0.46005,0.29125,2.5508e-05,0.00027343
0.15224,0.37487,0.37455,0.37565,0.00015081,0.45744,0.29387,2.577e-05,0.00027584
0.15304,0.37487,0.37455,0.37566,0.00015214,0.45482,0.29649,2.6031e-05,0.00027826
0.15385,0.37487,0.37455,0.37566,0.00015348,0.45219,0.29912,2.6291e-05,0.00028068
0.15465,0.37487,0.37455,0.37566,0.00015483,0.44956,0.30175,2.6549e-05,0.0002831
0.15546,0.37487,0.37455,0.37566,0.00015617,0.44693,0.30439,2.6806e-05,0.00028553
0.15626,0.37487,0.37455,0.37566,0.00015751,0.4443,0.30702,2.7061e-05,0.00028796
0.15707,0.37487,0.37455,0.37566,0.00015886,0.44166,0.30966,2.7315e-05,0.0002904
0.15787,0.37487,0.37455,0.37566,0.00016021,0.43901,0.31231,2.7567e-05,0.00029284
0.15868,0.37487,0.37455,0.37566,0.00016155,0.43637,0.31496,2.7817e-05,0.00029529
0.15949,0.37487,0.37455,0.37566,0.0001629,0.43372,0.31761,2.8065e-05,0.00029774
0.16029,0.37486,0.37455,0.37566,0.00016425,0.43107,0.32026,2.8312e-05,0.00030019
0.1611,0.37486,0.37455,0.37566,0.0001656,0.42841,0.32292,2.8556e-05,0.00030265
0.1619,0.37486,0.37455,0.37566,0.00016695,0.42575,0.32558,2.8798e-05,0.00030511
0.16271,0.37486,0.37455,0.37567,0.0001683,0.42309,0.32824,2.9038e-05,0.00030757
0.16351,0.37486,0.37455,0.37567,0.00016966,0.42043,0.3309,2.9276e-05,0.00031004
0.16432,0.37486,0.37455,0.37567,0.00017101,0.41776,0.33357,2.9512e-05,0.00031251
0.16512,0.37486,0.37455,0.37567,0.00017236,0.4151,0.33624,2.9745e-05,0.00031498
0.16593,0.37486,0.37455,0.37567,0.00017372,0.41243,0.33891,2.9975e-05,0.00031746
0.16673,0.37486,0.37455,0.37567,0.00017507,0.40975,0.34158,3.0203e-05,0.00031994
0.16754,0.37486,0.37455,0.37567,0.00017642,0.40708,0.34426,3.0428e-05,0.00032242
0.16835,0.37486,0.37455,0.37567,0.00017778,0.40441,0.34693,3.065e-05,0.00032491
0.16915,0.37486,0.37455,0.37567,0.00017913,0.40173,0.34961,3.087e-05,0.0003274
0.16996,0.37486,0.37455,0.37567,0.00018049,0.39905,0.35229,3.1087e-05,0.00032989
0.17076,0.37486,0.37455,0.37567,0.00018184,0.39637,0.35497,3.13e-05,0.00033238
0.17157,0.37486,0.37455,0.37567,0.00018319,0.39369,0.35765,3.1511e-05,0.00033488
0.17237,0.37486,0.37455,0.37567,0.00018455,0.39101,0.36033,3.1718e-05,0.00033738
0.17318,0.37486,0.37455,0.37567,0.0001859,0.38833,0.36301,3.1922e-05,0.00033988
0.17398,0.37486,0.37455,0.37567,0.00018725,0.38565,0.36569,3.2123e-05,0.00034238
0.17479,0.37486,0.37455,0.37567,0.0001886,0.38296,0.36838,3.2321e-05,0.00034489
0.17559,0.37486,0.37455,0.37567,0.00018996,0.38028,0.37106,3.2515e-05,0.0003474
0.1764,0.37485,0.37455,0.37567,0.00019131,0.3776,0.37375,3.2705e-05,0.00034991
0.17721,0.37485,0.37455,0.37567,0.00019266,0.37491,0.37643,3.2892e-05,0.00035242
0.17801,0.37485,0.37455,0.37567,0.000194,0.37223,0.37911,3.3076e-05,0.00035493
0.17882,0.37485,0.37455,0.37567,0.00019535,0.36955,0.3818,3.3255e-05,0.00035745
0.17962,0.37485,0.37455,0.37567,0.0001967,0.36686,0.38448,3.3431e-05,0.00035997
0.18043,0.37485,0.37455,0.37567,0.00019804,0.36418,0.38716,3.3603e-05,0.00036248
0.18123,0.37485,0.37455,0.37567,0.00019939,0.3615,0.38985,3.377e-05,0.00036501
0.18204,0.37485,0.37455,0.37567,0.00020073,0.35881,0.39253,3.3934e-05,0.00036753
0.18284,0.37485,0.37455,0.37567,0.00020207,0.35613,0.39521,3.4094e-05,0.00037005
0.18365,0.37485,0.37455,0.37567,0.00020341,0.35345,0.39789,3.425e-05,0.00037258
0.18445,0.37485,0.37455,0.37567,0.00020475,0.35077,0.40057,3.4401e-05,0.0003751
0.18526,0.37485,0.37455,0.37567,0.00020609,0.3481,0.40324,3.4548e-05,0.00037763
0.18607,0.37485,0.37455,0.37567,0.00020742,0.34542,0.40592,3.4691e-05,0.00038016
0.18687,0.37485,0.37455,0.37567,0.00020876,0.34274,0.40859,3.4829e-05,0.00038268
0.18768,0.37485,0.37455,0.37567,0.00021009,0.34007,0.41126,3.4963e-05,0.00038521
0.18848,0.37485,0.37455,0.37567,0.00021142,0.3374,0.41393,3.5092e-05,0.00038774
0.18929,0.37485,0.37455,0.37567,0.00021275,0.33473,0.4166,3.5217e-05,0.00039027
0.19009,0.37485,0.37455,0.37567,0.00021407,0.33206,0.41927,3.5337e-05,0.00039281
0.1909,0.37485,0.37455,0.37567,0.00021539,0.3294,0.42193,3.5453e-05,0.00039534
0.1917,0.37485,0.37455,0.37567,0.00021672,0.32674,0.4246,3.5563e-05,0.00039787
0.19251,0.37485,0.37455,0.37566,0.00021803,0.32407,0.42725,3.5669e-05,0.0004004
0.19332,0.37485,0.37455,0.37566,0.00021935,0.32142,0.42991,3.577e-05,0.00040293
0.19412,0.37485,0.37455,0.37566,0.00022067,0.31876,0.43256,3.5867e-05,0.00040546
0.19493,0.37484,0.37455,0.37566,0.00022198,0.31611,0.43522,3.5958e-05,0.000408
0.19573,0.37484,0.37455,0.37566,0.00022329,0.31346,0.43786,3.6044e-05,0.00041053
0.19654,0.37484,0.37455,0.37566,0.00022459,0.31081,0.44051,3.6125e-05,0.00041306
0.19734,0.37484,0.37455,0.37566,0.0002259,0.30817,0.44315,3.6201e-05,0.00041559
0.19815,0.37484,0.37455,0.37566,0.0002272,0.30553,0.44579,3.6272e-05,0.00041812
0.19895,0.37484,0.37455,0.37566,0.00022849,0.3029,0.44842,3.6338e-05,0.00042065
0.19976,0.37484,0.37455,0.37566,0.00022979,0.30026,0.45105,3.6399e-05,0.00042318
0.20056,0.37484,0.37455,0.37566,0.00023108,0.29764,0.45368,3.6455e-05,0.0004257
0.20137,0.37484,0.37455,0.37566,0.00023237,0.29501,0.4563,3.6505e-05,0.00042823
0.20218,0.37484,0.37455,0.37565,0.00023365,0.29239,0.45892,3.655e-05,0.00043076
0.20298,0.37484,0.37455,0.37565,0.00023494,0.28978,0.46153,3.6589e-05,0.00043328
0.20379,0.37484,0.37455,0.37565,0.00023621,0.28716,0.46414,3.6624e-05,0.00043581
0.20459,0.37484,0.37455,0.37565,0.00023749,0.28456,0.46674,3.6653e-05,0.00043833
0.2054,0.37484,0.37455,0.37565,0.00023876,0.28196,0.46934,3.6676e-05,0.00044085
0.2062,0.37484,0.37455,0.37565,0.00024003,0.27936,0.47194,3.6694e-05,0.00044337
0.20701,0.37484,0.37455,0.37565,0.00024129,0.27676,0.47453,3.6707e-05,0.00044588
0.20781,0.37484,0.37455,0.37565,0.00024256,0.27418,0.47711,3.6714e-05,0.0004484
0.20862,0.37484,0.37455,0.37564,0.00024381,0.27159,0.47969,3.6716e-05,0.00045091
0.20942,0.37484,0.37455,0.37564,0.00024507,0.26902,0.48227,3.6712e-05,0.00045342
0.21023,0.37484,0.37455,0.37564,0.00024632,0.26645,0.48484,3.6703e-05,0.00045593
0.21104,0.37484,0.37455,0.37564,0.00024756,0.26388,0.4874,3.6688e-05,0.00045844
0.21184,0.37484,0.37455,0.37564,0.0002488,0.26132,0.48996,3.6667e-05,0.00046094
0.21265,0.37484,0.37455,0.37564,0.00025004,0.25876,0.49251,3.6641e-05,0.00046344
0.21345,0.37484,0.37455,0.37564,0.00025127,0.25622,0.49506,3.661e-05,0.00046594
0.21426,0.37484,0.37455,0.37563,0.0002525,0.25367,0.4976,3.6573e-05,0.00046843
0.21506,0.37484,0.37455,0.37563,0.00025373,0.25114,0.50013,3.653e-05,0.00047093
0.21587,0.37484,0.37455,0.37563,0.00025495,0.24861,0.50266,3.6482e-05,0.00047342
0.21667,0.37484,0.37455,0.37563,0.00025617,0.24608,0.50518,3.6428e-05,0.0004759
0.21748,0.37484,0.37455,0.37563,0.00025738,0.24356,0.50769,3.6369e-05,0.00047839
0.21829,0.37484,0.37455,0.37563,0.00025858,0.24105,0.5102,3.6304e-05,0.00048086
0.21909,0.37484,0.37455,0.37562,0.00025979,0.23855,0.5127,3.6234e-05,0.00048334
0.2199,0.37484,0.37455,0.37562,0.00026099,0.23605,0.51519,3.6158e-05,0.00048581
0.2207,0.37484,0.37455,0.37562,0.00026218,0.23357,0.51768,3.6076e-05,0.00048828
0.22151,0.37484,0.37455,0.37562,0.00026337,0.23108,0.52016,3.599e-05,0.00049075
0.22231,0.37484,0.37455,0.37562,0.00026455,0.22861,0.52263,3.5897e-05,0.00049321
0.22312,0.37484,0.37455,0.37562,0.00026573,0.22614,0.52509,3.5799e-05,0.00049566
0.22392,0.37483,0.37455,0.37561,0.0002669,0.22368,0.52755,3.5696e-05,0.00049811
0.22473,0.37483,0.37455,0.37561,0.00026807,0.22123,0.52999,3.5587e-05,0.00050056
0.22553,0.37483,0.37455,0.37561,0.00026924,0.21879,0.53243,3.5473e-05,0.000503
0.22634,0.37483,0.37455,0.37561,0.0002704,0.21635,0.53487,3.5353e-05,0.00050544
0.22715,0.37483,0.37455,0.37561,0.00027155,0.21392,0.53729,3.5228e-05,0.00050787
0.22795,0.37483,0.37455,0.3756,0.0002727,0.2115,0.5397,3.5097e-05,0.0005103
0.22876,0.37483,0.37455,0.3756,0.00027384,0.20909,0.54211,3.4962e-05,0.00051272
0.22956,0.37483,0.37455,0.3756,0.00027498,0.20669,0.54451,3.4821e-05,0.00051514
0.23037,0.37483,0.37455,0.3756,0.00027611,0.20429,0.5469,3.4675e-05,0.00051755
0.23117,0.37483,0.37455,0.37559,0.00027724,0.20191,0.54928,3.4523e-05,0.00051996
0.23198,0.37483,0.37455,0.37559,0.00027836,0.19953,0.55165,3.4367e-05,0.00052236
0.23278,0.37483,0.37455,0.37559,0.00027948,0.19716,0.55402,3.4205e-05,0.00052475
0.23359,0.37483,0.37455,0.37559,0.00028059,0.19481,0.55637,3.4038e-05,0.00052714
0.23439,0.37483,0.37455,0.37559,0.00028169,0.19246,0.55871,3.3867e-05,0.00052952
0.2352,0.37483,0.37455,0.37558,0.00028279,0.19012,0.56105,3.369e-05,0.0005319
0.23601,0.37483,0.37455,0.37558,0.00028389,0.18779,0.56337,3.3508e-05,0.00053427
0.23681,0.37483,0.37455,0.37558,0.00028498,0.18547,0.56569,3.3321e-05,0.00053663
0.23762,0.37483,0.37455,0.37558,0.00028606,0.18315,0.568,3.313e-05,0.00053899
0.23842,0.37483,0.37455,0.37557,0.00028713,0.18085,0.57029,3.2934e-05,0.00054134
0.23923,0.37483,0.37455,0.37557,0.00028821,0.17856,0.57258,3.2733e-05,0.00054368
0.24003,0.37483,0.37455,0.37557,0.00028927,0.17628,0.57486,3.2527e-05,0.00054601
0.24084,0.37483,0.37455,0.37557,0.00029033,0.17401,0.57712,3.2317e-05,0.00054834
0.24164,0.37483,0.37455,0.37556,0.00029138,0.17175,0.57938,3.2102e-05,0.00055066
0.24245,0.37483,0.37455,0.37556,0.00029243,0.1695,0.58162,3.1883e-05,0.00055297
0.24325,0.37483,0.37455,0.37556,0.00029347,0.16726,0.58386,3.1659e-05,0.00055528
0.24406,0.37483,0.37455,0.37556,0.0002945,0.16503,0.58608,3.1431e-05,0.00055757
0.24487,0.37483,0.37455,0.37555,0.00029553,0.16281,0.58829,3.1199e-05,0.00055986
0.24567,0.37483,0.37455,0.37555,0.00029655,0.1606,0.5905,3.0962e-05,0.00056214
0.24648,0.37483,0.37455,0.37555,0.00029757,0.15841,0.59269,3.0722e-05,0.00056441
0.24728,0.37483,0.37455,0.37554,0.00029858,0.15622,0.59487,3.0477e-05,0.00056668
0.24809,0.37483,0.37455,0.37554,0.00029958,0.15405,0.59704,3.0228e-05,0.00056893
0.24889,0.37483,0.37455,0.37554,0.00030058,0.15188,0.59919,2.9976e-05,0.00057118
0.2497,0.37483,0.37455,0.37554,0.00030157,0.14973,0.60134,2.9719e-05,0.00057342
0.2505,0.37483,0.37455,0.37553,0.00030255,0.14759,0.60347,2.9459e-05,0.00057564
0.25131,0.37483,0.37455,0.37553,0.00030353,0.14547,0.60559,2.9195e-05,0.00057786
0.25212,0.37483,0.37455,0.37553,0.0003045,0.14335,0.60771,2.8928e-05,0.00058007
0.25292,0.37483,0.37455,0.37552,0.00030546,0.14124,0.6098,2.8657e-05,0.00058227
0.25373,0.37483,0.37455,0.37552,0.00030642,0.13915,0.61189,2.8382e-05,0.00058446
0.25453,0.37483,0.37455,0.37552,0.00030737,0.13707,0.61397,2.8104e-05,0.00058664
0.25534,0.37483,0.37455,0.37551,0.00030832,0.135,0.61603,2.7823e-05,0.00058881
0.25614,0.37483,0.37455,0.37551,0.00030925,0.13295,0.61808,2.7539e-05,0.00059097
0.25695,0.37483,0.37455,0.37551,0.00031018,0.1309,0.62012,2.7252e-05,0.00059312
0.25775,0.37483,0.37455,0.37551,0.00031111,0.12887,0.62214,2.6962e-05,0.00059525
0.25856,0.37483,0.37455,0.3755,0.00031203,0.12685,0.62415,2.6668e-05,0.00059738
0.25936,0.37483,0.37455,0.3755,0.00031294,0.12485,0.62615,2.6373e-05,0.0005995
0.26017,0.37483,0.37455,0.3755,0.00031384,0.12285,0.62814,2.6074e-05,0.0006016
0.26098,0.37483,0.37455,0.37549,0.00031474,0.12087,0.63011,2.5773e-05,0.0006037
0.26178,0.37483,0.37455,0.37549,0.00031563,0.11891,0.63207,2.5469e-05,0.00060578
0.26259,0.37483,0.37455,0.37549,0.00031651,0.11695,0.63402,2.5163e-05,0.00060785
0.26339,0.37483,0.37455,0.37548,0.00031738,0.11501,0.63595,2.4855e-05,0.00060991
0.2642,0.37483,0.37455,0.37548,0.00031825,0.11308,0.63788,2.4544e-05,0.00061196
0.265,0.37483,0.37455,0.37548,0.00031911,0.11117,0.63978,2.4231e-05,0.000614
0.26581,0.37483,0.37455,0.37547,0.00031997,0.10927,0.64168,2.3917e-05,0.00061602
0.26661,0.37483,0.37455,0.37547,0.00032082,0.10738,0.64356,2.36e-05,0.00061803
0.26742,0.37483,0.37455,0.37547,0.00032166,0.10551,0.64542,2.3282e-05,0.00062003
0.26822,0.37483,0.37455,0.37546,0.00032249,0.10365,0.64728,2.2962e-05,0.00062202
0.26903,0.37483,0.37455,0.37546,0.00032332,0.1018,0.64911,2.264e-05,0.00062399
0.26984,0.37483,0.37455,0.37546,0.00032414,0.099972,0.65094,2.2317e-05,0.00062595
0.27064,0.37483,0.37455,0.37545,0.00032495,0.098154,0.65275,2.1993e-05,0.0006279
0.27145,0.37483,0.37455,0.37545,0.00032575,0.096351,0.65455,2.1667e-05,0.00062984
0.27225,0.37483,0.37455,0.37544,0.00032655,0.094562,0.65633,2.1341e-05,0.00063176
0.27306,0.37483,0.37455,0.37544,0.00032734,0.092787,0.65809,2.1013e-05,0.00063367
0.27386,0.37483,0.37455,0.37544,0.00032812,0.091027,0.65985,2.0684e-05,0.00063556
0.27467,0.37483,0.37455,0.37543,0.0003289,0.089281,0.66159,2.0355e-05,0.00063744
0.27547,0.37483,0.37455,0.37543,0.00032967,0.08755,0.66331,2.0025e-05,0.00063931
0.27628,0.37483,0.37455,0.37543,0.00033043,0.085834,0.66502,1.9694e-05,0.00064116
0.27709,0.37483,0.37455,0.37542,0.00033118,0.084133,0.66671,1.9363e-05,0.000643
0.27789,0.37483,0.37455,0.37542,0.00033193,0.082446,0.66839,1.9031e-05,0.00064482
0.2787,0.37483,0.37455,0.37542,0.00033266,0.080774,0.67006,1.87e-05,0.00064663
0.2795,0.37483,0.37455,0.37541,0.0003334,0.079118,0.6717,1.8368e-05,0.00064842
0.28031,0.37483,0.37455,0.37541,0.00033412,0.077477,0.67334,1.8036e-05,0.0006502
0.28111,0.37483,0.37455,0.3754,0.00033483,0.07585,0.67496,1.7704e-05,0.00065197
0.28192,0.37483,0.37455,0.3754,0.00033554,0.07424,0.67656,1.7372e-05,0.00065371
0.28272,0.37483,0.37455,0.3754,0.00033624,0.072644,0.67815,1.7041e-05,0.00065545
0.28353,0.37483,0.37455,0.37539,0.00033694,0.071064,0.67972,1.671e-05,0.00065717
0.28433,0.37483,0.37455,0.37539,0.00033762,0.0695,0.68128,1.638e-05,0.00065887
0.28514,0.37483,0.37455,0.37538,0.0003383,0.067951,0.68282,1.6051e-05,0.00066056
0.28595,0.37483,0.37455,0.37538,0.00033897,0.066418,0.68434,1.5722e-05,0.00066223
0.28675,0.37483,0.37455,0.37538,0.00033964,0.064901,0.68585,1.5394e-05,0.00066388
0.28756,0.37483,0.37455,0.37537,0.00034029,0.0634,0.68734,1.5067e-05,0.00066552
0.28836,0.37483,0.37455,0.37537,0.00034094,0.061915,0.68882,1.4741e-05,0.00066714
0.28917,0.37483,0.37455,0.37536,0.00034158,0.060445,0.69028,1.4417e-05,0.00066875
0.28997,0.37483,0.37455,0.37536,0.00034222,0.058992,0.69173,1.4094e-05,0.00067034
0.29078,0.37483,0.37455,0.37536,0.00034284,0.057555,0.69316,1.3772e-05,0.00067191
0.29158,0.37483,0.37455,0.37535,0.00034346,0.056135,0.69457,1.3452e-05,0.00067346
0.29239,0.37483,0.37455,0.37535,0.00034407,0.05473,0.69597,1.3133e-05,0.000675
0.29319,0.37483,0.37455,0.37534,0.00034467,0.053342,0.69735,1.2817e-05,0.00067652
0.294,0.37483,0.37455,0.37534,0.00034526,0.051971,0.69871,1.2502e-05,0.00067803
0.29481,0.37483,0.37455,0.37534,0.00034585,0.050616,0.70006,1.2189e-05,0.00067951
0.29561,0.37483,0.37455,0.37533,0.00034643,0.049277,0.70139,1.1878e-05,0.00068098
0.29642,0.37483,0.37455,0.37533,0.000347,0.047956,0.7027,1.157e-05,0.00068243
0.29722,0.37483,0.37455,0.37532,0.00034757,0.046651,0.704,1.1264e-05,0.00068387
0.29803,0.37483,0.37455,0.37532,0.00034812,0.045363,0.70527,1.096e-05,0.00068528
0.29883,0.37483,0.37455,0.37531,0.00034867,0.044092,0.70654,1.0659e-05,0.00068668
0.29964,0.37483,0.37455,0.37531,0.00034921,0.042838,0.70778,1.0361e-05,0.00068806
0.30044,0.37483,0.37455,0.37531,0.00034974,0.0416,0.70901,1.0065e-05,0.00068942
0.30125,0.37483,0.37455,0.3753,0.00035027,0.04038,0.71022,9.7723e-06,0.00069076
0.30206,0.37483,0.37455,0.3753,0.00035078,0.039177,0.71142,9.4825e-06,0.00069208
0.30286,0.37483,0.37455,0.37529,0.00035129,0.037991,0.71259,9.1957e-06,0.00069339
0.30367,0.37483,0.37455,0.37529,0.00035179,0.036823,0.71375,8.9121e-06,0.00069468
0.30447,0.37483,0.37455,0.37528,0.00035229,0.035672,0.7149,8.6318e-06,0.00069594
0.30528,0.37483,0.37455,0.37528,0.00035277,0.034538,0.71602,8.3548e-06,0.00069719
0.30608,0.37483,0.37455,0.37528,0.00035325,0.033422,0.71713,8.0813e-06,0.00069842
0.30689,0.37483,0.37455,0.37527,0.00035372,0.032323,0.71822,7.8113e-06,0.00069963
0.30769,0.37483,0.37455,0.37527,0.00035418,0.031241,0.71929,7.545e-06,0.00070082
0.3085,0.37483,0.37455,0.37526,0.00035464,0.030178,0.72035,7.2824e-06,0.00070199
0.3093,0.37483,0.37455,0.37526,0.00035508,0.029132,0.72138,7.0237e-06,0.00070314
0.31011,0.37483,0.37455,0.37525,0.00035552,0.028103,0.7224,6.7689e-06,0.00070427
0.31092,0.37483,0.37455,0.37525,0.00035595,0.027093,0.72341,6.518e-06,0.00070538
0.31172,0.37483,0.37455,0.37524,0.00035637,0.0261,0.72439,6.2713e-06,0.00070648
0.31253,0.37483,0.37455,0.37524,0.00035679,0.025125,0.72536,6.0288e-06,0.00070755
0.31333,0.37483,0.37455,0.37524,0.00035719,0.024168,0.7263,5.7906e-06,0.0007086
0.31414,0.37483,0.37455,0.37523,0.00035759,0.023229,0.72723,5.5567e-06,0.00070963
0.31494,0.37483,0.37455,0.37523,0.00035798,0.022308,0.72815,5.3272e-06,0.00071064
0.31575,0.37483,0.37455,0.37522,0.00035837,0.021405,0.72904,5.1023e-06,0.00071163
0.31655,0.37483,0.37455,0.37522,0.00035874,0.020521,0.72991,4.8819e-06,0.0007126
0.31736,0.37483,0.37455,0.37521,0.00035911,0.019654,0.73077,4.6663e-06,0.00071355
0.31816,0.37483,0.37455,0.37521,0.00035947,0.018806,0.73161,4.4553e-06,0.00071448
0.31897,0.37483,0.37455,0.3752,0.00035982,0.017975,0.73243,4.2492e-06,0.00071539
0.31978,0.37483,0.37455,0.3752,0.00036016,0.017164,0.73324,4.048e-06,0.00071628
0.32058,0.37483,0.37455,0.37519,0.0003605,0.01637,0.73402,3.8517e-06,0.00071714
0.32139,0.37483,0.37455,0.37519,0.00036082,0.015595,0.73479,3.6605e-06,0.00071799
0.32219,0.37483,0.37455,0.37519,0.00036114,0.014838,0.73553,3.4744e-06,0.00071881
0.323,0.37483,0.37455,0.37518,0.00036145,0.0141,0.73626,3.2934e-06,0.00071962
0.3238,0.37483,0.37455,0.37518,0.00036176,0.01338,0.73697,3.1176e-06,0.0007204
0.32461,0.37483,0.37455,0.37517,0.00036205,0.012679,0.73766,2.9472e-06,0.00072116
0.32541,0.37483,0.37455,0.37517,0.00036234,0.011996,0.73834,2.782e-06,0.0007219
0.32622,0.37483,0.37455,0.37516,0.00036262,0.011332,0.73899,2.6223e-06,0.00072262
0.32702,0.37483,0.37455,0.37516,0.00036289,0.010686,0.73963,2.468e-06,0.00072331
0.32783,0.37483,0.37455,0.37515,0.00036315,0.01006,0.74025,2.3192e-06,0.00072399
0.32864,0.37483,0.37455,0.37515,0.00036341,0.0094514,0.74085,2.176e-06,0.00072464
0.32944,0.37483,0.37455,0.37514,0.00036365,0.008862,0.74143,2.0384e-06,0.00072527
0.33025,0.37483,0.37455,0.37514,0.00036389,0.0082913,0.74199,1.9064e-06,0.00072588
0.33105,0.37483,0.37455,0.37513,0.00036412,0.0077394,0.74253,1.7802e-06,0.00072647
0.33186,0.37483,0.37455,0.37513,0.00036435,0.0072064,0.74305,1.6596e-06,0.00072704
0.33266,0.37483,0.37455,0.37513,0.00036456,0.0066921,0.74356,1.5449e-06,0.00072758
0.33347,0.37483,0.37455,0.37512,0.00036477,0.0061968,0.74404,1.4359e-06,0.0007281
0.33427,0.37483,0.37455,0.37512,0.00036497,0.0057203,0.74451,1.3328e-06,0.0007286
0.33508,0.37483,0.37455,0.37511,0.00036516,0.0052628,0.74496,1.2356e-06,0.00072908
0.33589,0.37483,0.37455,0.37511,0.00036534,0.0048241,0.74539,1.1444e-06,0.00072954
0.33669,0.37483,0.37455,0.3751,0.00036552,0.0044045,0.7458,1.059e-06,0.00072997
0.3375,0.37483,0.37455,0.3751,0.00036568,0.0040038,0.74619,9.7966e-07,0.00073038
0.3383,0.37483,0.37455,0.37509,0.00036584,0.0036222,0.74656,9.063e-07,0.00073077
0.33911,0.37483,0.37455,0.37509,0.00036599,0.0032596,0.74691,8.3897e-07,0.00073114
0.33991,0.37483,0.37455,0.37508,0.00036613,0.002916,0.74725,7.7768e-07,0.00073149
0.34072,0.37483,0.37455,0.37508,0.00036627,0.0025914,0.74756,7.2246e-07,0.00073181
0.34152,0.37483,0.37455,0.37507,0.00036639,0.002286,0.74786,6.7331e-07,0.00073211
0.34233,0.37483,0.37455,0.37507,0.00036651,0.0019996,0.74814,6.3026e-07,0.00073239
0.34313,0.37483,0.37455,0.37506,0.00036662,0.0017324,0.74839,5.9331e-07,0.00073265
0.34394,0.37483,0.37455,0.37506,0.00036672,0.0014843,0.74863,5.6248e-07,0.00073288
0.34475,0.37483,0.37455,0.37505,0.00036682,0.0012553,0.74885,5.3778e-07,0.00073309
0.34555,0.37483,0.37455,0.37505,0.0003669,0.0010454,0.74905,5.192e-07,0.00073328
0.34636,0.37483,0.37455,0.37504,0.00036698,0.00085472,0.74923,5.0675e-07,0.00073345
0.34716,0.37483,0.37455,0.37504,0.00036705,0.00068319,0.7494,5.0043e-07,0.0007336
0.34797,0.37483,0.37455,0.37503,0.00036711,0.00053084,0.74954,5.0024e-07,0.00073372
0.34877,0.37483,0.37455,0.37503,0.00036716,0.00039767,0.74966,5.0618e-07,0.00073382
0.34958,0.37483,0.37455,0.37502,0.00036721,0.00028369,0.74977,5.1824e-07,0.0007339
0.35038,0.37483,0.37455,0.37502,0.00036724,0.00018891,0.74985,5.3641e-07,0.00073395
0.35119,0.37483,0.37455,0.37502,0.00036727,0.00011333,0.74992,5.6069e-07,0.00073398
0.35199,0.37483,0.37455,0.37501,0.00036729,5.6951e-05,0.74996,5.9105e-07,0.00073399
0.3528,0.37483,0.37455,0.37501,0.0003673,1.978e-05,0.74999,6.2748e-07,0.00073398
0.35361,0.37483,0.37455,0.375,0.00036731,1.8178e-06,0.75,6.6997e-07,0.00073395
0.35441,0.37483,0.37455,0.375,0.00036731,3.0658e-06,0.74999,7.185e-07,0.00073389
0.35522,0.37483,0.37455,0.37499,0.00036729,2.3524e-05,0.74996,7.7304e-07,0.00073381
0.35602,0.37483,0.37455,0.37499,0.00036727,6.3191e-05,0.74991,8.3357e-07,0.00073371
0.35683,0.37483,0.37455,0.37498,0.00036724,0.00012206,0.74984,9.0007e-07,0.00073359
0.35763,0.37483,0.37455,0.37498,0.00036721,0.00020014,0.74975,9.7251e-07,0.00073344
0.35844,0.37483,0.37455,0.37497,0.00036716,0.00029742,0.74965,1.0508e-06,0.00073328
0.35924,0.37483,0.37455,0.37497,0.00036711,0.00041389,0.74952,1.1351e-06,0.00073308
0.36005,0.37483,0.37455,0.37496,0.00036705,0.00054955,0.74938,1.2251e-06,0.00073287
0.36086,0.37483,0.37455,0.37496,0.00036698,0.00070439,0.74921,1.321e-06,0.00073264
0.36166,0.37483,0.37455,0.37495,0.0003669,0.00087841,0.74903,1.4226e-06,0.00073238
0.36247,0.37483,0.37455,0.37495,0.00036682,0.0010716,0.74882,1.5299e-06,0.0007321
0.36327,0.37483,0.37455,0.37494,0.00036672,0.0012839,0.7486,1.6429e-06,0.0007318
0.36408,0.37483,0.37455,0.37494,0.00036662,0.0015154,0.74836,1.7616e-06,0.00073148
0.36488,0.37483,0.37455,0.37493,0.00036651,0.001766,0.7481,1.8858e-06,0.00073114
0.36569,0.37483,0.37455,0.37493,0.00036639,0.0020358,0.74782,2.0156e-06,0.00073077
0.36649,0.37483,0.37455,0.37492,0.00036627,0.0023246,0.74752,2.1509e-06,0.00073038
0.3673,0.37483,0.37455,0.37492,0.00036613,0.0026325,0.74721,2.2916e-06,0.00072997
0.3681,0.37483,0.37455,0.37491,0.00036599,0.0029595,0.74687,2.4376e-06,0.00072954
0.36891,0.37483,0.37455,0.37491,0.00036584,0.0033056,0.74651,2.589e-06,0.00072909
0.36972,0.37483,0.37455,0.37491,0.00036568,0.0036707,0.74614,2.7457e-06,0.00072861
0.37052,0.37483,0.37455,0.3749,0.00036551,0.0040548,0.74575,2.9076e-06,0.00072811
0.37133,0.37483,0.37455,0.3749,0.00036533,0.004458,0.74533,3.0745e-06,0.00072759
0.37213,0.37483,0.37455,0.37489,0.00036515,0.0048801,0.7449,3.2466e-06,0.00072705
0.37294,0.37483,0.37455,0.37489,0.00036496,0.0053211,0.74445,3.4237e-06,0.00072649
0.37374,0.37483,0.37455,0.37488,0.00036476,0.0057811,0.74398,3.6057e-06,0.00072591
0.37455,0.37483,0.37455,0.37488,0.00036455,0.0062601,0.74349,3.7926e-06,0.00072531
0.37535,0.37483,0.37455,0.37487,0.00036433,0.0067579,0.74299,3.9842e-06,0.00072468
0.37616,0.37483,0.37455,0.37487,0.00036411,0.0072746,0.74246,4.1806e-06,0.00072404
0.37696,0.37483,0.37455,0.37486,0.00036387,0.0078101,0.74192,4.3817e-06,0.00072337
0.37777,0.37483,0.37455,0.37486,0.00036363,0.0083644,0.74135,4.5873e-06,0.00072268
0.37858,0.37483,0.37455,0.37485,0.00036338,0.0089375,0.74077,4.7974e-06,0.00072197
0.37938,0.37483,0.37455,0.37485,0.00036313,0.0095293,0.74017,5.012e-06,0.00072124
0.38019,0.37483,0.37455,0.37484,0.00036286,0.01014,0.73955,5.2308e-06,0.00072049
0.38099,0.37483,0.37455,0.37484,0.00036259,0.010769,0.73891,5.4539e-06,0.00071972
0.3818,0.37483,0.37455,0.37483,0.0003623,0.011417,0.73825,5.6812e-06,0.00071893
0.3826,0.37483,0.37455,0.37483,0.00036201,0.012084,0.73758,5.9125e-06,0.00071811
0.38341,0.37483,0.37455,0.37483,0.00036171,0.012769,0.73688,6.1479e-06,0.00071728
0.38421,0.37483,0.37455,0.37482,0.00036141,0.013473,0.73617,6.3871e-06,0.00071643
0.38502,0.37483,0.37455,0.37482,0.00036109,0.014195,0.73544,6.6302e-06,0.00071555
0.38582,0.37483,0.37455,0.37481,0.00036077,0.014935,0.73469,6.877e-06,0.00071466
0.38663,0.37483,0.37455,0.37481,0.00036044,0.015695,0.73392,7.1274e-06,0.00071375
0.38744,0.37483,0.37455,0.3748,0.0003601,0.016472,0.73313,7.3813e-06,0.00071281
0.38824,0.37483,0.37455,0.3748,0.00035975,0.017268,0.73233,7.6387e-06,0.00071186
0.38905,0.37483,0.37455,0.37479,0.00035939,0.018082,0.7315,7.8994e-06,0.00071089
0.38985,0.37483,0.37455,0.37479,0.00035903,0.018915,0.73066,8.1634e-06,0.00070989
0.39066,0.37483,0.37455,0.37478,0.00035866,0.019766,0.7298,8.4306e-06,0.00070888
0.39146,0.37483,0.37455,0.37478,0.00035827,0.020635,0.72892,8.7007e-06,0.00070785
0.39227,0.37483,0.37455,0.37477,0.00035789,0.021522,0.72803,8.9739e-06,0.0007068
0.39307,0.37483,0.37455,0.37477,0.00035749,0.022427,0.72711,9.2499e-06,0.00070573
0.39388,0.37483,0.37455,0.37477,0.00035708,0.02335,0.72618,9.5286e-06,0.00070464
0.39469,0.37483,0.37455,0.37476,0.00035667,0.024292,0.72523,9.8099e-06,0.00070353
0.39549,0.37483,0.37455,0.37476,0.00035625,0.025251,0.72426,1.0094e-05,0.0007024
0.3963,0.37483,0.37455,0.37475,0.00035582,0.026228,0.72328,1.038e-05,0.00070125
0.3971,0.37483,0.37455,0.37475,0.00035538,0.027223,0.72227,1.0669e-05,0.00070009
0.39791,0.37483,0.37455,0.37474,0.00035493,0.028236,0.72125,1.096e-05,0.0006989
0.39871,0.37483,0.37455,0.37474,0.00035448,0.029267,0.72021,1.1253e-05,0.0006977
0.39952,0.37483,0.37455,0.37473,0.00035402,0.030315,0.71915,1.1548e-05,0.00069648
0.40032,0.37483,0.37455,0.37473,0.00035354,0.031381,0.71808,1.1845e-05,0.00069524
0.40113,0.37483,0.37455,0.37473,0.00035307,0.032464,0.71699,1.2143e-05,0.00069399
0.40193,0.37483,0.37455,0.37472,0.00035258,0.033566,0.71588,1.2444e-05,0.00069271
0.40274,0.37483,0.37455,0.37472,0.00035208,0.034684,0.71475,1.2746e-05,0.00069142
0.40355,0.37483,0.37455,0.37471,0.00035158,0.03582,0.71361,1.3049e-05,0.00069011
0.40435,0.37483,0.37455,0.37471,0.00035107,0.036974,0.71244,1.3354e-05,0.00068878
0.40516,0.37483,0.37455,0.3747,0.00035055,0.038145,0.71126,1.366e-05,0.00068744
0.40596,0.37483,0.37455,0.3747,0.00035002,0.039333,0.71007,1.3967e-05,0.00068607
0.40677,0.37483,0.37455,0.3747,0.00034949,0.040538,0.70885,1.4276e-05,0.0006847
0.40757,0.37483,0.37455,0.37469,0.00034894,0.04176,0.70762,1.4585e-05,0.0006833
0.40838,0.37483,0.37455,0.37469,0.00034839,0.043,0.70637,1.4895e-05,0.00068188
0.40918,0.37483,0.37455,0.37468,0.00034783,0.044256,0.70511,1.5205e-05,0.00068045
0.40999,0.37483,0.37455,0.37468,0.00034726,0.045529,0.70383,1.5516e-05,0.00067901
0.41079,0.37483,0.37455,0.37467,0.00034669,0.04682,0.70253,1.5828e-05,0.00067754
0.4116,0.37483,0.37455,0.37467,0.0003461,0.048127,0.70121,1.614e-05,0.00067606
0.41241,0.37483,0.37455,0.37467,0.00034551,0.04945,0.69988,1.6452e-05,0.00067457
0.41321,0.37483,0.37455,0.37466,0.00034491,0.050791,0.69853,1.6765e-05,0.00067305
0.41402,0.37483,0.37455,0.37466,0.0003443,0.052148,0.69717,1.7077e-05,0.00067152
0.41482,0.37483,0.37455,0.37465,0.00034368,0.053522,0.69579,1.7389e-05,0.00066998
0.41563,0.37483,0.37455,0.37465,0.00034306,0.054912,0.69439,1.7702e-05,0.00066842
0.41643,0.37483,0.37455,0.37465,0.00034243,0.056318,0.69297,1.8013e-05,0.00066684
0.41724,0.37483,0.37455,0.37464,0.00034179,0.057741,0.69154,1.8325e-05,0.00066525
0.41804,0.37483,0.37455,0.37464,0.00034114,0.05918,0.69009,1.8636e-05,0.00066364
0.41885,0.37483,0.37455,0.37463,0.00034048,0.060635,0.68863,1.8946e-05,0.00066202
0.41966,0.37483,0.37455,0.37463,0.00033982,0.062107,0.68715,1.9255e-05,0.00066039
0.42046,0.37483,0.37455,0.37463,0.00033915,0.063594,0.68566,1.9564e-05,0.00065873
0.42127,0.37483,0.37455,0.37462,0.00033847,0.065097,0.68414,1.9872e-05,0.00065707
0.42207,0.37483,0.37455,0.37462,0.00033778,0.066617,0.68262,2.0178e-05,0.00065538
0.42288,0.37483,0.37455,0.37461,0.00033709,0.068152,0.68107,2.0484e-05,0.00065369
0.42368,0.37483,0.37455,0.37461,0.00033638,0.069702,0.67952,2.0788e-05,0.00065198
0.42449,0.37483,0.37455,0.37461,0.00033567,0.071269,0.67794,2.1091e-05,0.00065025
0.42529,0.37483,0.37455,0.3746,0.00033495,0.072851,0.67635,2.1392e-05,0.00064851
0.4261,0.37483,0.37455,0.3746,0.00033423,0.074448,0.67475,2.1691e-05,0.00064676
0.4269,0.37483,0.37455,0.37459,0.00033349,0.076061,0.67313,2.1989e-05,0.000645
0.42771,0.37483,0.37455,0.37459,0.00033275,0.077689,0.67149,2.2286e-05,0.00064322
0.42852,0.37483,0.37455,0.37459,0.000332,0.079332,0.66984,2.258e-05,0.00064142
0.42932,0.37483,0.37455,0.37458,0.00033124,0.080991,0.66817,2.2872e-05,0.00063961
0.43013,0.37483,0.37455,0.37458,0.00033048,0.082664,0.66649,2.3162e-05,0.00063779
0.43093,0.37483,0.37455,0.37458,0.00032971,0.084353,0.6648,2.345e-05,0.00063596
0.43174,0.37483,0.37455,0.37457,0.00032893,0.086056,0.66309,2.3736e-05,0.00063412
0.43254,0.37483,0.37455,0.37457,0.00032814,0.087774,0.66136,2.4019e-05,0.00063226
0.43335,0.37483,0.37455,0.37456,0.00032734,0.089507,0.65962,2.43e-05,0.00063038
0.43415,0.37483,0.37455,0.37456,0.00032654,0.091255,0.65787,2.4578e-05,0.0006285
0.43496,0.37483,0.37455,0.37456,0.00032573,0.093017,0.6561,2.4853e-05,0.0006266
0.43576,0.37483,0.37455,0.37455,0.00032491,0.094794,0.65431,2.5126e-05,0.00062469
0.43657,0.37483,0.37455,0.37455,0.00032408,0.096584,0.65251,2.5396e-05,0.00062277
0.43738,0.37483,0.37455,0.37455,0.00032325,0.09839,0.6507,2.5663e-05,0.00062084
0.43818,0.37483,0.37455,0.37454,0.00032241,0.10021,0.64888,2.5927e-05,0.0006189
0.43899,0.37483,0.37455,0.37454,0.00032156,0.10204,0.64704,2.6188e-05,0.00061694
0.43979,0.37483,0.37455,0.37454,0.00032071,0.10389,0.64518,2.6445e-05,0.00061497
0.4406,0.37483,0.37455,0.37453,0.00031985,0.10575,0.64331,2.67e-05,0.00061299
0.4414,0.37483,0.37455,0.37453,0.00031898,0.10763,0.64143,2.695e-05,0.000611
0.44221,0.37483,0.37455,0.37453,0.0003181,0.10951,0.63954,2.7198e-05,0.000609
0.44301,0.37483,0.37455,0.37452,0.00031721,0.11142,0.63763,2.7442e-05,0.00060699
0.44382,0.37483,0.37455,0.37452,0.00031632,0.11333,0.6357,2.7682e-05,0.00060496
0.44462,0.37483,0.37455,0.37452,0.00031542,0.11526,0.63377,2.7919e-05,0.00060293
0.44543,0.37483,0.37455,0.37451,0.00031452,0.1172,0.63182,2.8152e-05,0.00060089
0.44624,0.37483,0.37455,0.37451,0.00031361,0.11916,0.62986,2.8381e-05,0.00059883
0.44704,0.37483,0.37455,0.37451,0.00031269,0.12113,0.62788,2.8606e-05,0.00059677
0.44785,0.37483,0.37455,0.3745,0.00031176,0.12311,0.62589,2.8827e-05,0.00059469
0.44865,0.37483,0.37455,0.3745,0.00031082,0.12511,0.62389,2.9044e-05,0.00059261
0.44946,0.37483,0.37455,0.3745,0.00030988,0.12711,0.62188,2.9257e-05,0.00059051
0.45026,0.37483,0.37455,0.37449,0.00030894,0.12913,0.61985,2.9466e-05,0.00058841
0.45107,0.37483,0.37455,0.37449,0.00030798,0.13117,0.61781,2.9671e-05,0.00058629
0.45187,0.37483,0.37455,0.37449,0.00030702,0.13321,0.61576,2.9871e-05,0.00058417
0.45268,0.37483,0.37455,0.37448,0.00030605,0.13527,0.6137,3.0067e-05,0.00058203
0.45349,0.37483,0.37455,0.37448,0.00030507,0.13734,0.61162,3.0258e-05,0.00057989
0.45429,0.37483,0.37455,0.37448,0.00030409,0.13942,0.60953,3.0445e-05,0.00057774
0.4551,0.37483,0.37455,0.37447,0.0003031,0.14152,0.60743,3.0628e-05,0.00057558
0.4559,0.37483,0.37455,0.37447,0.00030211,0.14362,0.60532,3.0806e-05,0.00057341
0.45671,0.37483,0.37455,0.37447,0.00030111,0.14574,0.6032,3.0979e-05,0.00057123
0.45751,0.37483,0.37455,0.37447,0.0003001,0.14787,0.60106,3.1148e-05,0.00056905
0.45832,0.37483,0.37455,0.37446,0.00029908,0.15001,0.59891,3.1312e-05,0.00056685
0.45912,0.37483,0.37455,0.37446,0.00029806,0.15217,0.59675,3.1471e-05,0.00056465
0.45993,0.37483,0.37455,0.37446,0.00029703,0.15433,0.59458,3.1625e-05,0.00056244
0.46073,0.37483,0.37455,0.37445,0.000296,0.15651,0.5924,3.1774e-05,0.00056022
0.46154,0.37483,0.37455,0.37445,0.00029496,0.15869,0.59021,3.1919e-05,0.000558
0.46235,0.37483,0.37455,0.37445,0.00029391,0.16089,0.58801,3.2059e-05,0.00055576
0.46315,0.37483,0.37455,0.37445,0.00029286,0.1631,0.58579,3.2193e-05,0.00055352
0.46396,0.37483,0.37455,0.37444,0.0002918,0.16532,0.58357,3.2323e-05,0.00055127
0.46476,0.37483,0.37455,0.37444,0.00029073,0.16755,0.58133,3.2448e-05,0.00054901
0.46557,0.37483,0.37455,0.37444,0.00028966,0.16979,0.57908,3.2567e-05,0.00054675
0.46637,0.37483,0.37455,0.37444,0.00028858,0.17204,0.57683,3.2682e-05,0.00054448
0.46718,0.37483,0.37455,0.37443,0.0002875,0.1743,0.57456,3.2791e-05,0.0005422
0.46798,0.37484,0.37455,0.37443,0.00028641,0.17658,0.57228,3.2895e-05,0.00053992
0.46879,0.37484,0.37455,0.37443,0.00028531,0.17886,0.57,3.2994e-05,0.00053763
0.46959,0.37484,0.37455,0.37442,0.00028421,0.18115,0.5677,3.3088e-05,0.00053533
0.4704,0.37484,0.37455,0.37442,0.0002831,0.18345,0.56539,3.3177e-05,0.00053303
0.47121,0.37484,0.37455,0.37442,0.00028199,0.18577,0.56307,3.326e-05,0.00053072
0.47201,0.37484,0.37455,0.37442,0.00028087,0.18809,0.56075,3.3338e-05,0.0005284
0.47282,0.37484,0.37455,0.37442,0.00027974,0.19042,0.55841,3.3411e-05,0.00052608
0.47362,0.37484,0.37455,0.37441,0.00027861,0.19276,0.55606,3.3479e-05,0.00052375
0.47443,0.37484,0.37455,0.37441,0.00027748,0.19511,0.55371,3.3541e-05,0.00052141
0.47523,0.37484,0.37455,0.37441,0.00027634,0.19747,0.55135,3.3599e-05,0.00051907
0.47604,0.37484,0.37455,0.37441,0.00027519,0.19984,0.54897,3.365e-05,0.00051673
0.47684,0.37484,0.37455,0.3744,0.00027404,0.20222,0.54659,3.3697e-05,0.00051438
0.47765,0.37484,0.37455,0.3744,0.00027288,0.2046,0.5442,3.3738e-05,0.00051202
0.47846,0.37484,0.37455,0.3744,0.00027172,0.207,0.5418,3.3774e-05,0.00050966
0.47926,0.37484,0.37455,0.3744,0.00027055,0.2094,0.53939,3.3805e-05,0.00050729
0.48007,0.37484,0.37455,0.3744,0.00026938,0.21182,0.53697,3.3831e-05,0.00050492
0.48087,0.37484,0.37455,0.37439,0.0002682,0.21424,0.53455,3.3851e-05,0.00050255
0.48168,0.37484,0.37455,0.37439,0.00026702,0.21667,0.53212,3.3866e-05,0.00050016
0.48248,0.37484,0.37455,0.37439,0.00026583,0.2191,0.52968,3.3876e-05,0.00049778
0.48329,0.37484,0.37455,0.37439,0.00026463,0.22155,0.52723,3.388e-05,0.00049539
0.48409,0.37484,0.37455,0.37439,0.00026344,0.224,0.52477,3.3879e-05,0.00049299
0.4849,0.37484,0.37455,0.37438,0.00026223,0.22646,0.52231,3.3874e-05,0.00049059
0.4857,0.37484,0.37455,0.37438,0.00026103,0.22893,0.51983,3.3862e-05,0.00048819
0.48651,0.37484,0.37455,0.37438,0.00025981,0.23141,0.51735,3.3846e-05,0.00048578
0.48732,0.37484,0.37455,0.37438,0.0002586,0.23389,0.51487,3.3825e-05,0.00048337
0.48812,0.37484,0.37455,0.37438,0.00025738,0.23638,0.51237,3.3798e-05,0.00048096
0.48893,0.37484,0.37455,0.37437,0.00025615,0.23888,0.50987,3.3767e-05,0.00047854
0.48973,0.37484,0.37455,0.37437,0.00025492,0.24138,0.50736,3.373e-05,0.00047611
0.49054,0.37484,0.37455,0.37437,0.00025369,0.24389,0.50485,3.3688e-05,0.00047369
0.49134,0.37484,0.37455,0.37437,0.00025245,0.24641,0.50233,3.3642e-05,0.00047126
0.49215,0.37484,0.37455,0.37437,0.00025121,0.24893,0.4998,3.359e-05,0.00046882
0.49295,0.37484,0.37455,0.37437,0.00024996,0.25147,0.49727,3.3533e-05,0.00046639
0.49376,0.37484,0.37455,0.37436,0.00024871,0.254,0.49473,3.3472e-05,0.00046395
0.49456,0.37484,0.37455,0.37436,0.00024745,0.25655,0.49218,3.3405e-05,0.0004615
0.49537,0.37484,0.37455,0.37436,0.0002462,0.2591,0.48963,3.3334e-05,0.00045906
0.49618,0.37484,0.37455,0.37436,0.00024493,0.26165,0.48707,3.3258e-05,0.00045661
0.49698,0.37484,0.37455,0.37436,0.00024367,0.26421,0.4845,3.3177e-05,0.00045416
0.49779,0.37484,0.37455,0.37436,0.0002424,0.26678,0.48194,3.3092e-05,0.0004517
0.49859,0.37485,0.37455,0.37436,0.00024112,0.26935,0.47936,3.3002e-05,0.00044925
0.4994,0.37485,0.37455,0.37435,0.00023985,0.27193,0.47678,3.2907e-05,0.00044679
0.5002,0.37485,0.37455,0.37435,0.00023857,0.27451,0.47419,3.2808e-05,0.00044433
0.50101,0.37485,0.37455,0.37435,0.00023728,0.2771,0.4716,3.2704e-05,0.00044186
0.50181,0.37485,0.37455,0.37435,0.000236,0.27969,0.46901,3.2595e-05,0.0004394
0.50262,0.37485,0.37455,0.37435,0.00023471,0.28229,0.46641,3.2483e-05,0.00043693
0.50343,0.37485,0.37455,0.37435,0.00023341,0.2849,0.4638,3.2365e-05,0.00043446
0.50423,0.37485,0.37455,0.37435,0.00023212,0.2875,0.46119,3.2244e-05,0.00043199
0.50504,0.37485,0.37455,0.37435,0.00023082,0.29012,0.45858,3.2118e-05,0.00042951
0.50584,0.37485,0.37455,0.37435,0.00022951,0.29273,0.45596,3.1988e-05,0.00042704
0.50665,0.37485,0.37455,0.37434,0.00022821,0.29535,0.45333,3.1854e-05,0.00042456
0.50745,0.37485,0.37455,0.37434,0.0002269,0.29798,0.45071,3.1716e-05,0.00042208
0.50826,0.37485,0.37455,0.37434,0.00022559,0.30061,0.44808,3.1574e-05,0.0004196
0.50906,0.37485,0.37455,0.37434,0.00022427,0.30324,0.44544,3.1428e-05,0.00041712
0.50987,0.37485,0.37455,0.37434,0.00022296,0.30588,0.44281,3.1278e-05,0.00041464
0.51067,0.37485,0.37455,0.37434,0.00022164,0.30852,0.44016,3.1124e-05,0.00041216
0.51148,0.37485,0.37455,0.37434,0.00022032,0.31116,0.43752,3.0966e-05,0.00040967
0.51229,0.37485,0.37455,0.37434,0.000219,0.3138,0.43487,3.0805e-05,0.00040719
0.51309,0.37485,0.37455,0.37434,0.00021767,0.31645,0.43222,3.064e-05,0.0004047
0.5139,0.37485,0.37455,0.37434,0.00021634,0.31911,0.42957,3.0472e-05,0.00040221
0.5147,0.37485,0.37455,0.37434,0.00021501,0.32176,0.42691,3.0299e-05,0.00039972
0.51551,0.37485,0.37455,0.37433,0.00021368,0.32442,0.42425,3.0124e-05,0.00039724
0.51631,0.37485,0.37455,0.37433,0.00021235,0.32708,0.42159,2.9945e-05,0.00039475
0.51712,0.37485,0.37455,0.37433,0.00021101,0.32974,0.41892,2.9763e-05,0.00039226
0.51792,0.37486,0.37455,0.37433,0.00020967,0.33241,0.41626,2.9578e-05,0.00038977
0.51873,0.37486,0.37455,0.37433,0.00020833,0.33508,0.41359,2.9389e-05,0.00038728
0.51953,0.37486,0.37455,0.37433,0.00020699,0.33775,0.41092,2.9197e-05,0.00038479
0.52034,0.37486,0.37455,0.37433,0.00020565,0.34042,0.40824,2.9003e-05,0.0003823
0.52115,0.37486,0.37455,0.37433,0.00020431,0.34309,0.40557,2.8805e-05,0.00037981
0.52195,0.37486,0.37455,0.37433,0.00020296,0.34577,0.40289,2.8605e-05,0.00037732
0.52276,0.37486,0.37455,0.37433,0.00020161,0.34844,0.40022,2.8401e-05,0.00037483
0.52356,0.37486,0.37455,0.37433,0.00020027,0.35112,0.39754,2.8195e-05,0.00037234
0.52437,0.37486,0.37455,0.37433,0.00019892,0.3538,0.39486,2.7987e-05,0.00036985
0.52517,0.37486,0.37455,0.37433,0.00019757,0.35648,0.39218,2.7776e-05,0.00036736
0.52598,0.37486,0.37455,0.37433,0.00019622,0.35916,0.3895,2.7562e-05,0.00036487
0.52678,0.37486,0.37455,0.37433,0.00019486,0.36184,0.38681,2.7346e-05,0.00036238
0.52759,0.37486,0.37455,0.37433,0.00019351,0.36453,0.38413,2.7128e-05,0.0003599
0.52839,0.37486,0.37455,0.37433,0.00019216,0.36721,0.38145,2.6907e-05,0.00035741
0.5292,0.37486,0.37455,0.37433,0.00019081,0.36989,0.37876,2.6684e-05,0.00035493
0.53001,0.37486,0.37455,0.37433,0.00018945,0.37258,0.37608,2.6459e-05,0.00035244
0.53081,0.37486,0.37455,0.37433,0.0001881,0.37526,0.3734,2.6233e-05,0.00034996
0.53162,0.37486,0.37455,0.37433,0.00018674,0.37795,0.37071,2.6004e-05,0.00034748
0.53242,0.37486,0.37455,0.37433,0.00018538,0.38063,0.36803,2.5773e-05,0.000345
0.53323,0.37486,0.37455,0.37433,0.00018403,0.38331,0.36535,2.5541e-05,0.00034252
0.53403,0.37487,0.37455,0.37433,0.00018267,0.386,0.36266,2.5307e-05,0.00034004
0.53484,0.37487,0.37455,0.37433,0.00018132,0.38868,0.35998,2.5071e-05,0.00033756
0.53564,0.37487,0.37455,0.37433,0.00017996,0.39136,0.3573,2.4834e-05,0.00033509
0.53645,0.37487,0.37455,0.37433,0.0001786,0.39404,0.35462,2.4595e-05,0.00033261
0.53726,0.37487,0.37455,0.37433,0.00017725,0.39672,0.35194,2.4355e-05,0.00033014
0.53806,0.37487,0.37455,0.37433,0.00017589,0.3994,0.34926,2.4113e-05,0.00032767
0.53887,0.37487,0.37455,0.37433,0.00017454,0.40208,0.34658,2.3871e-05,0.0003252
0.53967,0.37487,0.37455,0.37433,0.00017318,0.40475,0.34391,2.3627e-05,0.00032274
0.54048,0.37487,0.37455,0.37433,0.00017183,0.40743,0.34123,2.3382e-05,0.00032027
0.54128,0.37487,0.37455,0.37433,0.00017047,0.4101,0.33856,2.3136e-05,0.00031781
0.54209,0.37487,0.37455,0.37433,0.00016912,0.41277,0.33589,2.2889e-05,0.00031535
0.54289,0.37487,0.37455,0.37433,0.00016777,0.41544,0.33322,2.2642e-05,0.0003129
0.5437,0.37487,0.37455,0.37433,0.00016642,0.41811,0.33056,2.2393e-05,0.00031044
0.5445,0.37487,0.37455,0.37433,0.00016507,0.42077,0.32789,2.2144e-05,0.00030799
0.54531,0.37487,0.37455,0.37433,0.00016372,0.42344,0.32523,2.1895e-05,0.00030554
0.54612,0.37487,0.37455,0.37434,0.00016237,0.4261,0.32257,2.1644e-05,0.00030309
0.54692,0.37487,0.37455,0.37434,0.00016102,0.42876,0.31992,2.1394e-05,0.00030065
0.54773,0.37488,0.37455,0.37434,0.00015968,0.43141,0.31726,2.1143e-05,0.00029821
0.54853,0.37488,0.37455,0.37434,0.00015833,0.43406,0.31461,2.0892e-05,0.00029577
0.54934,0.37488,0.37455,0.37434,0.00015699,0.43671,0.31197,2.064e-05,0.00029334
0.55014,0.37488,0.37455,0.37434,0.00015565,0.43936,0.30932,2.0388e-05,0.00029091
0.55095,0.37488,0.37455,0.37434,0.00015431,0.442,0.30668,2.0137e-05,0.00028848
0.55175,0.37488,0.37455,0.37434,0.00015297,0.44464,0.30404,1.9885e-05,0.00028605
0.55256,0.37488,0.37455,0.37434,0.00015163,0.44727,0.30141,1.9633e-05,0.00028363
0.55336,0.37488,0.37455,0.37434,0.0001503,0.44991,0.29878,1.9382e-05,0.00028121
0.55417,0.37488,0.37455,0.37434,0.00014896,0.45253,0.29615,1.913e-05,0.0002788
0.55498,0.37488,0.37455,0.37434,0.00014763,0.45516,0.29353,1.8879e-05,0.00027639
0.55578,0.37488,0.37455,0.37435,0.0001463,0.45778,0.29091,1.8628e-05,0.00027398
0.55659,0.37488,0.37455,0.37435,0.00014498,0.46039,0.2883,1.8378e-05,0.00027158
0.55739,0.37488,0.37455,0.37435,0.00014365,0.463,0.28569,1.8128e-05,0.00026918
0.5582,0.37488,0.37455,0.37435,0.00014233,0.46561,0.28309,1.7879e-05,0.00026678
0.559,0.37488,0.37455,0.37435,0.00014101,0.46821,0.28049,1.763e-05,0.00026439
0.55981,0.37489,0.37455,0.37435,0.00013969,0.47081,0.27789,1.7382e-05,0.000262
0.56061,0.37489,0.37455,0.37435,0.00013838,0.4734,0.2753,1.7135e-05,0.00025962
0.56142,0.37489,0.37455,0.37435,0.00013706,0.47599,0.27272,1.6888e-05,0.00025724
0.56223,0.37489,0.37455,0.37436,0.00013576,0.47857,0.27014,1.6643e-05,0.00025487
0.56303,0.37489,0.37455,0.37436,0.00013445,0.48115,0.26756,1.6398e-05,0.0002525
0.56384,0.37489,0.37455,0.37436,0.00013314,0.48372,0.26499,1.6154e-05,0.00025013
0.56464,0.37489,0.37455,0.37436,0.00013184,0.48629,0.26243,1.5911e-05,0.00024778
0.56545,0.37489,0.37455,0.37436,0.00013055,0.48885,0.25987,1.567e-05,0.00024542
0.56625,0.37489,0.37455,0.37436,0.00012925,0.4914,0.25732,1.5429e-05,0.00024307
0.56706,0.37489,0.37455,0.37436,0.00012796,0.49395,0.25478,1.519e-05,0.00024073
0.56786,0.37489,0.37455,0.37437,0.00012667,0.49649,0.25224,1.4952e-05,0.00023839
0.56867,0.37489,0.37455,0.37437,0.00012538,0.49903,0.24971,1.4715e-05,0.00023605
0.56947,0.37489,0.37455,0.37437,0.0001241,0.50156,0.24718,1.448e-05,0.00023372
0.57028,0.37489,0.37455,0.37437,0.00012282,0.50408,0.24466,1.4246e-05,0.0002314
0.57109,0.3749,0.37455,0.37437,0.00012155,0.5066,0.24215,1.4013e-05,0.00022908
0.57189,0.3749,0.37455,0.37437,0.00012028,0.50911,0.23964,1.3782e-05,0.00022677
0.5727,0.3749,0.37455,0.37438,0.00011901,0.51161,0.23714,1.3553e-05,0.00022447
0.5735,0.3749,0.37455,0.37438,0.00011775,0.51411,0.23465,1.3325e-05,0.00022217
0.57431,0.3749,0.37455,0.37438,0.00011648,0.5166,0.23216,1.3099e-05,0.00021987
0.57511,0.3749,0.37455,0.37438,0.00011523,0.51908,0.22968,1.2875e-05,0.00021758
0.57592,0.3749,0.37455,0.37438,0.00011398,0.52155,0.22721,1.2652e-05,0.0002153
0.57672,0.3749,0.37455,0.37438,0.00011273,0.52402,0.22475,1.2431e-05,0.00021303
0.57753,0.3749,0.37455,0.37439,0.00011148,0.52648,0.2223,1.2212e-05,0.00021076
0.57833,0.3749,0.37455,0.37439,0.00011024,0.52893,0.21985,1.1995e-05,0.00020849
0.57914,0.3749,0.37455,0.37439,0.00010901,0.53137,0.21741,1.1779e-05,0.00020624
0.57995,0.3749,0.37455,0.37439,0.00010778,0.53381,0.21498,1.1566e-05,0.00020399
0.58075,0.3749,0.37455,0.37439,0.00010655,0.53624,0.21255,1.1355e-05,0.00020174
0.58156,0.3749,0.37455,0.3744,0.00010533,0.53865,0.21014,1.1145e-05,0.00019951
0.58236,0.37491,0.37455,0.3744,0.00010411,0.54107,0.20773,1.0938e-05,0.00019728
0.58317,0.37491,0.37455,0.3744,0.0001029,0.54347,0.20533,1.0733e-05,0.00019506
0.58397,0.37491,0.37455,0.3744,0.00010169,0.54586,0.20295,1.0529e-05,0.00019284
0.58478,0.37491,0.37455,0.37441,0.00010048,0.54825,0.20056,1.0328e-05,0.00019064
0.58558,0.37491,0.37455,0.37441,9.9283e-05,0.55062,0.19819,1.0129e-05,0.00018844
0.58639,0.37491,0.37455,0.37441,9.8089e-05,0.55299,0.19583,9.9327e-06,0.00018625
0.58719,0.37491,0.37455,0.37441,9.6899e-05,0.55535,0.19348,9.7382e-06,0.00018406
0.588,0.37491,0.37455,0.37441,9.5715e-05,0.5577,0.19113,9.5459e-06,0.00018188
0.58881,0.37491,0.37455,0.37442,9.4536e-05,0.56003,0.1888,9.3559e-06,0.00017972
0.58961,0.37491,0.37455,0.37442,9.3361e-05,0.56236,0.18647,9.1681e-06,0.00017755
0.59042,0.37491,0.37455,0.37442,9.2192e-05,0.56468,0.18416,8.9827e-06,0.0001754
0.59122,0.37491,0.37455,0.37442,9.1028e-05,0.56699,0.18185,8.7995e-06,0.00017326
0.59203,0.37491,0.37455,0.37443,8.987e-05,0.5693,0.17956,8.6187e-06,0.00017112
0.59283,0.37492,0.37455,0.37443,8.8717e-05,0.57159,0.17727,8.4403e-06,0.00016899
0.59364,0.37492,0.37455,0.37443,8.7569e-05,0.57387,0.175,8.2642e-06,0.00016687
0.59444,0.37492,0.37455,0.37443,8.6427e-05,0.57614,0.17273,8.0905e-06,0.00016476
0.59525,0.37492,0.37455,0.37444,8.529e-05,0.5784,0.17048,7.9192e-06,0.00016266
0.59606,0.37492,0.37455,0.37444,8.4159e-05,0.58065,0.16823,7.7503e-06,0.00016057
0.59686,0.37492,0.37455,0.37444,8.3034e-05,0.58289,0.166,7.5838e-06,0.00015848
0.59767,0.37492,0.37455,0.37444,8.1914e-05,0.58511,0.16378,7.4197e-06,0.00015641
0.59847,0.37492,0.37455,0.37445,8.0801e-05,0.58733,0.16156,7.2581e-06,0.00015434
0.59928,0.37492,0.37455,0.37445,7.9693e-05,0.58954,0.15936,7.0989e-06,0.00015229
0.60008,0.37492,0.37455,0.37445,7.8591e-05,0.59173,0.15717,6.9421e-06,0.00015024
0.60089,0.37492,0.37455,0.37446,7.7495e-05,0.59392,0.15499,6.7878e-06,0.0001482
0.60169,0.37492,0.37455,0.37446,7.6405e-05,0.59609,0.15282,6.636e-06,0.00014617
0.6025,0.37492,0.37455,0.37446,7.5321e-05,0.59826,0.15067,6.4866e-06,0.00014416
0.6033,0.37492,0.37455,0.37446,7.4243e-05,0.60041,0.14852,6.3396e-06,0.00014215
0.60411,0.37493,0.37455,0.37447,7.3172e-05,0.60255,0.14639,6.1951e-06,0.00014015
0.60492,0.37493,0.37455,0.37447,7.2107e-05,0.60467,0.14427,6.053e-06,0.00013816
0.60572,0.37493,0.37455,0.37447,7.1048e-05,0.60679,0.14216,5.9134e-06,0.00013618
0.60653,0.37493,0.37455,0.37448,6.9995e-05,0.60889,0.14006,5.7763e-06,0.00013421
0.60733,0.37493,0.37455,0.37448,6.8949e-05,0.61098,0.13797,5.6416e-06,0.00013226
0.60814,0.37493,0.37455,0.37448,6.791e-05,0.61306,0.1359,5.5093e-06,0.00013031
0.60894,0.37493,0.37455,0.37449,6.6877e-05,0.61513,0.13384,5.3795e-06,0.00012837
0.60975,0.37493,0.37455,0.37449,6.585e-05,0.61719,0.13179,5.252e-06,0.00012645
0.61055,0.37493,0.37455,0.37449,6.4831e-05,0.61923,0.12975,5.127e-06,0.00012453
0.61136,0.37493,0.37455,0.37449,6.3817e-05,0.62126,0.12773,5.0044e-06,0.00012263
0.61216,0.37493,0.37455,0.3745,6.2811e-05,0.62328,0.12572,4.8842e-06,0.00012074
0.61297,0.37493,0.37455,0.3745,6.1811e-05,0.62528,0.12372,4.7663e-06,0.00011886
0.61378,0.37493,0.37455,0.3745,6.0819e-05,0.62728,0.12173,4.6509e-06,0.00011699
0.61458,0.37493,0.37455,0.37451,5.9833e-05,0.62926,0.11976,4.5377e-06,0.00011513
0.61539,0.37494,0.37455,0.37451,5.8854e-05,0.63122,0.1178,4.4269e-06,0.00011328
0.61619,0.37494,0.37455,0.37451,5.7882e-05,0.63317,0.11585,4.3185e-06,0.00011145
0.617,0.37494,0.37455,0.37452,5.6917e-05,0.63511,0.11392,4.2123e-06,0.00010962
0.6178,0.37494,0.37455,0.37452,5.596e-05,0.63704,0.112,4.1085e-06,0.00010781
0.61861,0.37494,0.37455,0.37452,5.5009e-05,0.63895,0.11009,4.0069e-06,0.00010601
0.61941,0.37494,0.37455,0.37453,5.4066e-05,0.64085,0.1082,3.9076e-06,0.00010422
0.62022,0.37494,0.37455,0.37453,5.3129e-05,0.64274,0.10632,3.8105e-06,0.00010245
0.62103,0.37494,0.37455,0.37453,5.2201e-05,0.64461,0.10446,3.7156e-06,0.00010069
0.62183,0.37494,0.37455,0.37454,5.1279e-05,0.64647,0.1026,3.6229e-06,9.8935e-05
0.62264,0.37494,0.37455,0.37454,5.0365e-05,0.64832,0.10077,3.5324e-06,9.7197e-05
0.62344,0.37494,0.37455,0.37454,4.9458e-05,0.65015,0.098943,3.4441e-06,9.5472e-05
0.62425,0.37494,0.37455,0.37455,4.8558e-05,0.65196,0.097134,3.3579e-06,9.3759e-05
0.62505,0.37494,0.37455,0.37455,4.7667e-05,0.65377,0.095338,3.2737e-06,9.2059e-05
0.62586,0.37494,0.37455,0.37456,4.6782e-05,0.65555,0.093558,3.1917e-06,9.0373e-05
0.62666,0.37494,0.37455,0.37456,4.5906e-05,0.65733,0.091791,3.1117e-06,8.8699e-05
0.62747,0.37495,0.37455,0.37456,4.5036e-05,0.65909,0.090039,3.0338e-06,8.7039e-05
0.62827,0.37495,0.37455,0.37457,4.4175e-05,0.66083,0.088302,2.9579e-06,8.5392e-05
0.62908,0.37495,0.37455,0.37457,4.3321e-05,0.66256,0.086579,2.8839e-06,8.3758e-05
0.62989,0.37495,0.37455,0.37457,4.2475e-05,0.66428,0.084871,2.8119e-06,8.2138e-05
0.63069,0.37495,0.37455,0.37458,4.1637e-05,0.66598,0.083178,2.7419e-06,8.0532e-05
0.6315,0.37495,0.37455,0.37458,4.0806e-05,0.66766,0.0815,2.6737e-06,7.8939e-05
0.6323,0.37495,0.37455,0.37459,3.9984e-05,0.66933,0.079837,2.6074e-06,7.736e-05
0.63311,0.37495,0.37455,0.37459,3.9169e-05,0.67099,0.078189,2.543e-06,7.5796e-05
0.63391,0.37495,0.37455,0.37459,3.8363e-05,0.67263,0.076556,2.4803e-06,7.4245e-05
0.63472,0.37495,0.37455,0.3746,3.7564e-05,0.67425,0.074938,2.4195e-06,7.2708e-05
0.63552,0.37495,0.37455,0.3746,3.6773e-05,0.67586,0.073336,2.3604e-06,7.1186e-05
0.63633,0.37495,0.37455,0.3746,3.599e-05,0.67746,0.07175,2.3031e-06,6.9678e-05
0.63713,0.37495,0.37455,0.37461,3.5216e-05,0.67904,0.070179,2.2474e-06,6.8184e-05
0.63794,0.37495,0.37455,0.37461,3.4449e-05,0.6806,0.068623,2.1935e-06,6.6705e-05
0.63875,0.37495,0.37455,0.37462,3.3691e-05,0.68215,0.067083,2.1411e-06,6.5241e-05
0.63955,0.37495,0.37455,0.37462,3.2941e-05,0.68368,0.065559,2.0904e-06,6.3792e-05
0.64036,0.37495,0.37455,0.37462,3.2199e-05,0.6852,0.064051,2.0413e-06,6.2357e-05
0.64116,0.37496,0.37455,0.37463,3.1465e-05,0.6867,0.062559,1.9937e-06,6.0937e-05
0.64197,0.37496,0.37455,0.37463,3.074e-05,0.68818,0.061083,1.9476e-06,5.9533e-05
0.64277,0.37496,0.37455,0.37464,3.0023e-05,0.68965,0.059622,1.9031e-06,5.8143e-05
0.64358,0.37496,0.37455,0.37464,2.9314e-05,0.6911,0.058178,1.8599e-06,5.6769e-05
0.64438,0.37496,0.37455,0.37464,2.8614e-05,0.69254,0.056751,1.8183e-06,5.541e-05
0.64519,0.37496,0.37455,0.37465,2.7922e-05,0.69396,0.055339,1.778e-06,5.4067e-05
0.64599,0.37496,0.37455,0.37465,2.7239e-05,0.69536,0.053944,1.7391e-06,5.2739e-05
0.6468,0.37496,0.37455,0.37466,2.6564e-05,0.69675,0.052565,1.7015e-06,5.1427e-05
0.64761,0.37496,0.37455,0.37466,2.5898e-05,0.69812,0.051203,1.6652e-06,5.013e-05
0.64841,0.37496,0.37455,0.37466,2.524e-05,0.69947,0.049858,1.6302e-06,4.8849e-05
0.64922,0.37496,0.37455,0.37467,2.4591e-05,0.70081,0.048529,1.5965e-06,4.7585e-05
0.65002,0.37496,0.37455,0.37467,2.395e-05,0.70213,0.047217,1.564e-06,4.6336e-05
0.65083,0.37496,0.37455,0.37468,2.3318e-05,0.70343,0.045921,1.5327e-06,4.5103e-05
0.65163,0.37496,0.37455,0.37468,2.2695e-05,0.70472,0.044643,1.5025e-06,4.3887e-05
0.65244,0.37496,0.37455,0.37469,2.208e-05,0.70599,0.043381,1.4735e-06,4.2686e-05
0.65324,0.37496,0.37455,0.37469,2.1474e-05,0.70724,0.042136,1.4455e-06,4.1502e-05
0.65405,0.37496,0.37455,0.37469,2.0877e-05,0.70848,0.040909,1.4187e-06,4.0335e-05
0.65486,0.37496,0.37455,0.3747,2.0288e-05,0.7097,0.039698,1.3929e-06,3.9183e-05
0.65566,0.37496,0.37455,0.3747,1.9709e-05,0.7109,0.038505,1.3681e-06,3.8049e-05
0.65647,0.37496,0.37455,0.37471,1.9138e-05,0.71209,0.037329,1.3443e-06,3.6931e-05
0.65727,0.37496,0.37455,0.37471,1.8576e-05,0.71325,0.03617,1.3214e-06,3.583e-05
0.65808,0.37496,0.37455,0.37472,1.8023e-05,0.7144,0.035029,1.2995e-06,3.4746e-05
0.65888,0.37497,0.37455,0.37472,1.7478e-05,0.71554,0.033905,1.2785e-06,3.3678e-05
0.65969,0.37497,0.37455,0.37472,1.6943e-05,0.71665,0.032799,1.2584e-06,3.2628e-05
0.66049,0.37497,0.37455,0.37473,1.6417e-05,0.71775,0.03171,1.2392e-06,3.1594e-05
0.6613,0.37497,0.37455,0.37473,1.5899e-05,0.71883,0.030638,1.2208e-06,3.0578e-05
0.6621,0.37497,0.37455,0.37474,1.5391e-05,0.71989,0.029584,1.2032e-06,2.9578e-05
0.66291,0.37497,0.37455,0.37474,1.4891e-05,0.72094,0.028548,1.1863e-06,2.8596e-05
0.66372,0.37497,0.37455,0.37475,1.4401e-05,0.72196,0.02753,1.1703e-06,2.7632e-05
0.66452,0.37497,0.37455,0.37475,1.392e-05,0.72297,0.02653,1.155e-06,2.6684e-05
0.66533,0.37497,0.37455,0.37476,1.3447e-05,0.72396,0.025547,1.1404e-06,2.5755e-05
0.66613,0.37497,0.37455,0.37476,1.2984e-05,0.72494,0.024582,1.1265e-06,2.4842e-05
0.66694,0.37497,0.37455,0.37476,1.253e-05,0.72589,0.023635,1.1133e-06,2.3947e-05
0.66774,0.37497,0.37455,0.37477,1.2085e-05,0.72683,0.022707,1.1007e-06,2.307e-05
0.66855,0.37497,0.37455,0.37477,1.165e-05,0.72775,0.021796,1.0888e-06,2.2211e-05
0.66935,0.37497,0.37455,0.37478,1.1223e-05,0.72865,0.020903,1.0774e-06,2.1369e-05
0.67016,0.37497,0.37455,0.37478,1.0806e-05,0.72954,0.020029,1.0667e-06,2.0545e-05
0.67096,0.37497,0.37455,0.37479,1.0398e-05,0.7304,0.019172,1.0566e-06,1.9739e-05
0.67177,0.37497,0.37455,0.37479,9.9989e-06,0.73125,0.018334,1.047e-06,1.8951e-05
0.67258,0.37497,0.37455,0.3748,9.6093e-06,0.73208,0.017515,1.038e-06,1.8181e-05
0.67338,0.37497,0.37455,0.3748,9.229e-06,0.73289,0.016713,1.0295e-06,1.7428e-05
0.67419,0.37497,0.37455,0.37481,8.8579e-06,0.73368,0.01593,1.0215e-06,1.6694e-05
0.67499,0.37497,0.37455,0.37481,8.4962e-06,0.73445,0.015165,1.0141e-06,1.5978e-05
0.6758,0.37497,0.37455,0.37481,8.1437e-06,0.73521,0.014419,1.0071e-06,1.528e-05
0.6766,0.37497,0.37455,0.37482,7.8006e-06,0.73595,0.013691,1.0006e-06,1.4601e-05
0.67741,0.37497,0.37455,0.37482,7.4669e-06,0.73667,0.012982,9.9456e-07,1.3939e-05
0.67821,0.37497,0.37455,0.37483,7.1426e-06,0.73737,0.012291,9.8898e-07,1.3296e-05
0.67902,0.37497,0.37455,0.37483,6.8276e-06,0.73805,0.011619,9.8384e-07,1.2671e-05
0.67983,0.37497,0.37455,0.37484,6.522e-06,0.73871,0.010965,9.7914e-07,1.2065e-05
0.68063,0.37497,0.37455,0.37484,6.2259e-06,0.73935,0.01033,9.7487e-07,1.1477e-05
0.68144,0.37497,0.37455,0.37485,5.9391e-06,0.73998,0.0097137,9.7102e-07,1.0907e-05
0.68224,0.37497,0.37455,0.37485,5.6619e-06,0.74059,0.0091161,9.6759e-07,1.0356e-05
0.68305,0.37497,0.37455,0.37486,5.3941e-06,0.74118,0.0085373,9.6456e-07,9.8236e-06
0.68385,0.37497,0.37455,0.37486,5.1357e-06,0.74175,0.0079772,9.6193e-07,9.3095e-06
0.68466,0.37497,0.37455,0.37487,4.8869e-06,0.7423,0.0074359,9.5971e-07,8.814e-06
0.68546,0.37497,0.37455,0.37487,4.6475e-06,0.74283,0.0069135,9.5787e-07,8.3371e-06
0.68627,0.37497,0.37455,0.37488,4.4176e-06,0.74334,0.0064099,9.5644e-07,7.8788e-06
0.68707,0.37497,0.37455,0.37488,4.1973e-06,0.74383,0.0059253,9.5539e-07,7.4392e-06
0.68788,0.37497,0.37455,0.37488,3.9865e-06,0.74431,0.0054595,9.5473e-07,7.0183e-06
0.68869,0.37497,0.37455,0.37489,3.7852e-06,0.74477,0.0050126,9.5447e-07,6.616e-06
0.68949,0.37497,0.37455,0.37489,3.5935e-06,0.7452,0.0045847,9.5459e-07,6.2325e-06
0.6903,0.37497,0.37455,0.3749,3.4114e-06,0.74562,0.0041758,9.5511e-07,5.8677e-06
0.6911,0.37497,0.37455,0.3749,3.2388e-06,0.74602,0.0037859,9.5603e-07,5.5216e-06
0.69191,0.37497,0.37455,0.37491,3.0758e-06,0.7464,0.003415,9.5735e-07,5.1943e-06
0.69271,0.37497,0.37455,0.37491,2.9224e-06,0.74676,0.0030631,9.5907e-07,4.8858e-06
0.69352,0.37497,0.37455,0.37492,2.7787e-06,0.74711,0.0027303,9.612e-07,4.5961e-06
0.69432,0.37497,0.37455,0.37492,2.6445e-06,0.74743,0.0024165,9.6376e-07,4.3252e-06
0.69513,0.37497,0.37455,0.37493,2.5199e-06,0.74773,0.0021219,9.6673e-07,4.0731e-06
0.69593,0.37497,0.37455,0.37493,2.405e-06,0.74802,0.0018463,9.7014e-07,3.8398e-06
0.69674,0.37497,0.37455,0.37494,2.2997e-06,0.74828,0.0015898,9.7398e-07,3.6254e-06
0.69755,0.37497,0.37455,0.37494,2.204e-06,0.74853,0.0013525,9.7828e-07,3.4297e-06
0.69835,0.37497,0.37455,0.37495,2.118e-06,0.74876,0.0011343,9.8304e-07,3.2529e-06
0.69916,0.37497,0.37455,0.37495,2.0416e-06,0.74897,0.00093532,9.8827e-07,3.095e-06
0.69996,0.37497,0.37455,0.37496,1.9749e-06,0.74916,0.00075545,9.9399e-07,2.9559e-06
0.70077,0.37497,0.37455,0.37496,1.9179e-06,0.74933,0.00059476,1.0002e-06,2.8356e-06
0.70157,0.37497,0.37455,0.37497,1.8705e-06,0.74948,0.00045325,1.0069e-06,2.7341e-06
0.70238,0.37497,0.37455,0.37497,1.8328e-06,0.74961,0.00033092,1.0142e-06,2.6515e-06
0.70318,0.37497,0.37455,0.37498,1.8048e-06,0.74972,0.00022779,1.022e-06,2.5876e-06
0.70399,0.37497,0.37455,0.37498,1.7865e-06,0.74982,0.00014385,1.0303e-06,2.5426e-06
0.7048,0.37497,0.37455,0.37499,1.7778e-06,0.74989,7.9117e-05,1.0393e-06,2.5164e-06
0.7056,0.37497,0.37455,0.37499,1.7789e-06,0.74995,3.359e-05,1.0488e-06,2.509e-06
0.70641,0.37497,0.37455,0.37499,1.7896e-06,0.74998,7.2712e-06,1.0589e-06,2.5203e-06
0.70721,0.37497,0.37455,0.375,1.8101e-06,0.75,1.6216e-07,1.0697e-06,2.5504e-06
0.70802,0.37497,0.37455,0.375,1.8402e-06,0.75,1.2263e-05,1.0811e-06,2.5993e-06
0.70882,0.37497,0.37455,0.37501,1.88e-06,0.74997,4.3574e-05,1.0932e-06,2.6668e-06
0.70963,0.37497,0.37455,0.37501,1.9296e-06,0.74993,9.4092e-05,1.106e-06,2.7531e-06
0.71043,0.37497,0.37455,0.37502,1.9888e-06,0.74987,0.00016382,1.1195e-06,2.8581e-06
0.71124,0.37497,0.37455,0.37502,2.0578e-06,0.74979,0.00025274,1.1338e-06,2.9817e-06
0.71204,0.37497,0.37455,0.37503,2.1364e-06,0.7497,0.00036086,1.1488e-06,3.124e-06
0.71285,0.37497,0.37455,0.37503,2.2248e-06,0.74958,0.00048818,1.1646e-06,3.2849e-06
0.71366,0.37497,0.37455,0.37504,2.3228e-06,0.74944,0.00063468,1.1812e-06,3.4644e-06
0.71446,0.37497,0.37455,0.37504,2.4306e-06,0.74928,0.00080035,1.1986e-06,3.6625e-06
0.71527,0.37497,0.37455,0.37505,2.548e-06,0.74911,0.0009852,1.2169e-06,3.8791e-06
0.71607,0.37497,0.37455,0.37505,2.6752e-06,0.74892,0.0011892,1.2361e-06,4.1142e-06
0.71688,0.37497,0.37455,0.37506,2.812e-06,0.7487,0.0014124,1.2563e-06,4.3678e-06
0.71768,0.37497,0.37455,0.37506,2.9586e-06,0.74847,0.0016546,1.2773e-06,4.6398e-06
0.71849,0.37497,0.37455,0.37507,3.1148e-06,0.74822,0.0019161,1.2994e-06,4.9303e-06
0.71929,0.37497,0.37455,0.37507,3.2807e-06,0.74795,0.0021966,1.3224e-06,5.2391e-06
0.7201,0.37497,0.37455,0.37508,3.4564e-06,0.74766,0.0024962,1.3465e-06,5.5662e-06
0.7209,0.37497,0.37455,0.37508,3.6416e-06,0.74735,0.0028149,1.3716e-06,5.9117e-06
0.72171,0.37497,0.37455,0.37509,3.8366e-06,0.74702,0.0031527,1.3978e-06,6.2754e-06
0.72252,0.37497,0.37455,0.37509,4.0412e-06,0.74667,0.0035095,1.4252e-06,6.6573e-06
0.72332,0.37497,0.37455,0.3751,4.2555e-06,0.7463,0.0038854,1.4537e-06,7.0574e-06
0.72413,0.37497,0.37455,0.3751,4.4795e-06,0.74592,0.0042802,1.4834e-06,7.4756e-06
0.72493,0.37497,0.37455,0.3751,4.7131e-06,0.74552,0.0046941,1.5143e-06,7.9119e-06
0.72574,0.37497,0.37455,0.37511,4.9564e-06,0.74509,0.0051269,1.5465e-06,8.3662e-06
0.72654,0.37497,0.37455,0.37511,5.2092e-06,0.74465,0.0055787,1.5799e-06,8.8386e-06
0.72735,0.37497,0.37455,0.37512,5.4718e-06,0.74419,0.0060494,1.6147e-06,9.3289e-06
0.72815,0.37497,0.37455,0.37512,5.7439e-06,0.74371,0.006539,1.6508e-06,9.8371e-06
0.72896,0.37496,0.37455,0.37513,6.0257e-06,0.74321,0.0070475,1.6882e-06,1.0363e-05
0.72976,0.37496,0.37455,0.37513,6.317e-06,0.74269,0.0075748,1.7271e-06,1.0907e-05
0.73057,0.37496,0.37455,0.37514,6.618e-06,0.74215,0.0081209,1.7675e-06,1.1468e-05
0.73138,0.37496,0.37455,0.37514,6.9285e-06,0.7416,0.0086859,1.8093e-06,1.2048e-05
0.73218,0.37496,0.37455,0.37515,7.2486e-06,0.74102,0.0092696,1.8526e-06,1.2645e-05
0.73299,0.37496,0.37455,0.37515,7.5783e-06,0.74043,0.009872,1.8975e-06,1.3259e-05
0.73379,0.37496,0.37455,0.37516,7.9175e-06,0.73982,0.010493,1.944e-06,1.3891e-05
0.7346,0.37496,0.37455,0.37516,8.2663e-06,0.73919,0.011133,1.9921e-06,1.454e-05
0.7354,0.37496,0.37455,0.37517,8.6245e-06,0.73854,0.011791,2.0419e-06,1.5207e-05
0.73621,0.37496,0.37455,0.37517,8.9923e-06,0.73787,0.012468,2.0933e-06,1.5891e-05
0.73701,0.37496,0.37455,0.37518,9.3696e-06,0.73719,0.013164,2.1464e-06,1.6593e-05
0.73782,0.37496,0.37455,0.37518,9.7564e-06,0.73648,0.013878,2.2013e-06,1.7312e-05
0.73863,0.37496,0.37455,0.37518,1.0153e-05,0.73576,0.014611,2.258e-06,1.8047e-05
0.73943,0.37496,0.37455,0.37519,1.0558e-05,0.73502,0.015362,2.3166e-06,1.88e-05
0.74024,0.37496,0.37455,0.37519,1.0974e-05,0.73426,0.016132,2.3769e-06,1.957e-05
0.74104,0.37496,0.37455,0.3752,1.1398e-05,0.73348,0.01692,2.4392e-06,2.0357e-05
0.74185,0.37496,0.37455,0.3752,1.1832e-05,0.73268,0.017726,2.5034e-06,2.1161e-05
0.74265,0.37496,0.37455,0.37521,1.2275e-05,0.73186,0.01855,2.5696e-06,2.1981e-05
0.74346,0.37496,0.37455,0.37521,1.2728e-05,0.73103,0.019393,2.6377e-06,2.2819e-05
0.74426,0.37496,0.37455,0.37522,1.319e-05,0.73018,0.020254,2.7079e-06,2.3673e-05
0.74507,0.37496,0.37455,0.37522,1.3662e-05,0.72931,0.021134,2.7801e-06,2.4543e-05
0.74587,0.37496,0.37455,0.37523,1.4143e-05,0.72842,0.022031,2.8544e-06,2.5431e-05
0.74668,0.37495,0.37455,0.37523,1.4633e-05,0.72751,0.022946,2.9309e-06,2.6334e-05
0.74749,0.37495,0.37455,0.37523,1.5132e-05,0.72659,0.02388,3.0095e-06,2.7254e-05
0.74829,0.37495,0.37455,0.37524,1.5641e-05,0.72565,0.024831,3.0902e-06,2.8191e-05
0.7491,0.37495,0.37455,0.37524,1.6158e-05,0.72469,0.025801,3.1732e-06,2.9143e-05
0.7499,0.37495,0.37455,0.37525,1.6685e-05,0.72371,0.026788,3.2585e-06,3.0112e-05
0.75071,0.37495,0.37455,0.37525,1.7222e-05,0.72271,0.027793,3.346e-06,3.1097e-05
0.75151,0.37495,0.37455,0.37526,1.7767e-05,0.7217,0.028816,3.4358e-06,3.2098e-05
0.75232,0.37495,0.37455,0.37526,1.8322e-05,0.72067,0.029857,3.528e-06,3.3115e-05
0.75312,0.37495,0.37455,0.37527,1.8885e-05,0.71962,0.030915,3.6225e-06,3.4148e-05
0.75393,0.37495,0.37455,0.37527,1.9458e-05,0.71855,0.031991,3.7195e-06,3.5197e-05
0.75473,0.37495,0.37455,0.37527,2.004e-05,0.71746,0.033084,3.8188e-06,3.6261e-05
0.75554,0.37495,0.37455,0.37528,2.0631e-05,0.71636,0.034195,3.9206e-06,3.7341e-05
0.75635,0.37495,0.37455,0.37528,2.1231e-05,0.71524,0.035324,4.0248e-06,3.8437e-05
0.75715,0.37495,0.37455,0.37529,2.184e-05,0.71411,0.03647,4.1316e-06,3.9548e-05
0.75796,0.37495,0.37455,0.37529,2.2457e-05,0.71295,0.037633,4.2409e-06,4.0674e-05
0.75876,0.37495,0.37455,0.3753,2.3084e-05,0.71178,0.038814,4.3527e-06,4.1816e-05
0.75957,0.37495,0.37455,0.3753,2.372e-05,0.71059,0.040011,4.4671e-06,4.2973e-05
0.76037,0.37494,0.37455,0.3753,2.4365e-05,0.70938,0.041226,4.5841e-06,4.4145e-05
0.76118,0.37494,0.37455,0.37531,2.5018e-05,0.70816,0.042458,4.7037e-06,4.5332e-05
0.76198,0.37494,0.37455,0.37531,2.568e-05,0.70692,0.043707,4.8259e-06,4.6535e-05
0.76279,0.37494,0.37455,0.37532,2.6351e-05,0.70566,0.044973,4.9508e-06,4.7752e-05
0.7636,0.37494,0.37455,0.37532,2.7031e-05,0.70439,0.046256,5.0784e-06,4.8984e-05
0.7644,0.37494,0.37455,0.37533,2.772e-05,0.7031,0.047556,5.2087e-06,5.0231e-05
0.76521,0.37494,0.37455,0.37533,2.8417e-05,0.70179,0.048872,5.3416e-06,5.1492e-05
0.76601,0.37494,0.37455,0.37533,2.9123e-05,0.70046,0.050206,5.4773e-06,5.2768e-05
0.76682,0.37494,0.37455,0.37534,2.9837e-05,0.69912,0.051556,5.6158e-06,5.4059e-05
0.76762,0.37494,0.37455,0.37534,3.056e-05,0.69776,0.052922,5.757e-06,5.5364e-05
0.76843,0.37494,0.37455,0.37535,3.1292e-05,0.69639,0.054305,5.901e-06,5.6683e-05
0.76923,0.37494,0.37455,0.37535,3.2032e-05,0.695,0.055704,6.0477e-06,5.8017e-05
0.77004,0.37494,0.37455,0.37535,3.2781e-05,0.69359,0.05712,6.1973e-06,5.9364e-05
0.77084,0.37494,0.37455,0.37536,3.3538e-05,0.69217,0.058552,6.3496e-06,6.0726e-05
0.77165,0.37494,0.37455,0.37536,3.4303e-05,0.69073,0.06,6.5048e-06,6.2102e-05
0.77246,0.37493,0.37455,0.37537,3.5077e-05,0.68927,0.061465,6.6628e-06,6.3492e-05
0.77326,0.37493,0.37455,0.37537,3.586e-05,0.6878,0.062945,6.8236e-06,6.4895e-05
0.77407,0.37493,0.37455,0.37538,3.665e-05,0.68631,0.064441,6.9873e-06,6.6313e-05
0.77487,0.37493,0.37455,0.37538,3.7449e-05,0.6848,0.065954,7.1538e-06,6.7744e-05
0.77568,0.37493,0.37455,0.37538,3.8256e-05,0.68328,0.067482,7.3232e-06,6.9188e-05
0.77648,0.37493,0.37455,0.37539,3.9071e-05,0.68175,0.069026,7.4954e-06,7.0646e-05
0.77729,0.37493,0.37455,0.37539,3.9894e-05,0.6802,0.070585,7.6704e-06,7.2118e-05
0.77809,0.37493,0.37455,0.37539,4.0726e-05,0.67863,0.072161,7.8483e-06,7.3603e-05
0.7789,0.37493,0.37455,0.3754,4.1565e-05,0.67705,0.073751,8.0291e-06,7.5101e-05
0.7797,0.37493,0.37455,0.3754,4.2412e-05,0.67545,0.075357,8.2127e-06,7.6612e-05
0.78051,0.37493,0.37455,0.37541,4.3268e-05,0.67383,0.076979,8.3991e-06,7.8136e-05
0.78132,0.37493,0.37455,0.37541,4.4131e-05,0.6722,0.078616,8.5884e-06,7.9674e-05
0.78212,0.37493,0.37455,0.37541,4.5002e-05,0.67056,0.080267,8.7805e-06,8.1224e-05
0.78293,0.37493,0.37455,0.37542,4.5881e-05,0.6689,0.081934,8.9755e-06,8.2787e-05
0.78373,0.37492,0.37455,0.37542,4.6768e-05,0.66723,0.083616,9.1733e-06,8.4362e-05
0.78454,0.37492,0.37455,0.37543,4.7662e-05,0.66554,0.085313,9.3738e-06,8.5951e-05
0.78534,0.37492,0.37455,0.37543,4.8564e-05,0.66383,0.087025,9.5772e-06,8.7552e-05
0.78615,0.37492,0.37455,0.37543,4.9474e-05,0.66211,0.088752,9.7834e-06,8.9165e-05
0.78695,0.37492,0.37455,0.37544,5.0392e-05,0.66038,0.090493,9.9923e-06,9.0791e-05
0.78776,0.37492,0.37455,0.37544,5.1316e-05,0.65863,0.092249,1.0204e-05,9.2429e-05
0.78856,0.37492,0.37455,0.37544,5.2249e-05,0.65687,0.094019,1.0418e-05,9.4079e-05
0.78937,0.37492,0.37455,0.37545,5.3189e-05,0.65509,0.095804,1.0636e-05,9.5741e-05
0.79018,0.37492,0.37455,0.37545,5.4136e-05,0.6533,0.097603,1.0855e-05,9.7416e-05
0.79098,0.37492,0.37455,0.37545,5.509e-05,0.65149,0.099416,1.1078e-05,9.9102e-05
0.79179,0.37492,0.37455,0.37546,5.6052e-05,0.64967,0.10124,1.1303e-05,0.0001008
0.79259,0.37492,0.37455,0.37546,5.7021e-05,0.64784,0.10308,1.1531e-05,0.00010251
0.7934,0.37492,0.37455,0.37546,5.7997e-05,0.64599,0.10494,1.1762e-05,0.00010423
0.7942,0.37492,0.37455,0.37547,5.898e-05,0.64413,0.10681,1.1995e-05,0.00010597
0.79501,0.37491,0.37455,0.37547,5.9971e-05,0.64225,0.10869,1.223e-05,0.00010771
0.79581,0.37491,0.37455,0.37547,6.0968e-05,0.64036,0.11059,1.2468e-05,0.00010947
0.79662,0.37491,0.37455,0.37548,6.1972e-05,0.63846,0.1125,1.2709e-05,0.00011124
0.79743,0.37491,0.37455,0.37548,6.2983e-05,0.63654,0.11442,1.2952e-05,0.00011301
0.79823,0.37491,0.37455,0.37549,6.4001e-05,0.63461,0.11636,1.3198e-05,0.00011481
0.79904,0.37491,0.37455,0.37549,6.5026e-05,0.63267,0.11831,1.3446e-05,0.00011661
0.79984,0.37491,0.37455,0.37549,6.6058e-05,0.63071,0.12027,1.3696e-05,0.00011842
0.80065,0.37491,0.37455,0.37549,6.7096e-05,0.62874,0.12225,1.3949e-05,0.00012024
0.80145,0.37491,0.37455,0.3755,6.814e-05,0.62676,0.12424,1.4204e-05,0.00012208
0.80226,0.37491,0.37455,0.3755,6.9192e-05,0.62476,0.12624,1.4461e-05,0.00012392
0.80306,0.37491,0.37455,0.3755,7.0249e-05,0.62276,0.12825,1.472e-05,0.00012578
0.80387,0.37491,0.37455,0.37551,7.1314e-05,0.62073,0.13028,1.4982e-05,0.00012765
0.80467,0.37491,0.37455,0.37551,7.2384e-05,0.6187,0.13232,1.5246e-05,0.00012952
0.80548,0.3749,0.37455,0.37551,7.3461e-05,0.61665,0.13437,1.5511e-05,0.00013141
0.80629,0.3749,0.37455,0.37552,7.4544e-05,0.6146,0.13644,1.5779e-05,0.00013331
0.80709,0.3749,0.37455,0.37552,7.5633e-05,0.61252,0.13852,1.6049e-05,0.00013522
0.8079,0.3749,0.37455,0.37552,7.6728e-05,0.61044,0.1406,1.6321e-05,0.00013714
0.8087,0.3749,0.37455,0.37553,7.783e-05,0.60835,0.14271,1.6595e-05,0.00013906
0.80951,0.3749,0.37455,0.37553,7.8937e-05,0.60624,0.14482,1.687e-05,0.000141
0.81031,0.3749,0.37455,0.37553,8.005e-05,0.60412,0.14694,1.7147e-05,0.00014295
0.81112,0.3749,0.37455,0.37553,8.1169e-05,0.60199,0.14908,1.7427e-05,0.00014491
0.81192,0.3749,0.37455,0.37554,8.2294e-05,0.59985,0.15123,1.7707e-05,0.00014688
0.81273,0.3749,0.37455,0.37554,8.3424e-05,0.59769,0.15339,1.799e-05,0.00014886
0.81353,0.3749,0.37455,0.37554,8.4561e-05,0.59553,0.15556,1.8274e-05,0.00015085
0.81434,0.3749,0.37455,0.37555,8.5702e-05,0.59335,0.15774,1.8559e-05,0.00015285
0.81515,0.3749,0.37455,0.37555,8.685e-05,0.59117,0.15993,1.8846e-05,0.00015485
0.81595,0.3749,0.37455,0.37555,8.8002e-05,0.58897,0.16214,1.9134e-05,0.00015687
0.81676,0.37489,0.37455,0.37555,8.916e-05,0.58676,0.16435,1.9424e-05,0.0001589
0.81756,0.37489,0.37455,0.37556,9.0324e-05,0.58454,0.16658,1.9715e-05,0.00016093
0.81837,0.37489,0.37455,0.37556,9.1492e-05,0.58231,0.16881,2.0007e-05,0.00016298
0.81917,0.37489,0.37455,0.37556,9.2666e-05,0.58006,0.17106,2.03e-05,0.00016503
0.81998,0.37489,0.37455,0.37557,9.3844e-05,0.57781,0.17332,2.0594e-05,0.00016709
0.82078,0.37489,0.37455,0.37557,9.5028e-05,0.57555,0.17559,2.0889e-05,0.00016917
0.82159,0.37489,0.37455,0.37557,9.6217e-05,0.57327,0.17787,2.1186e-05,0.00017125
0.8224,0.37489,0.37455,0.37557,9.7411e-05,0.57099,0.18015,2.1483e-05,0.00017334
0.8232,0.37489,0.37455,0.37558,9.8609e-05,0.5687,0.18245,2.178e-05,0.00017544
0.82401,0.37489,0.37455,0.37558,9.9812e-05,0.5664,0.18476,2.2079e-05,0.00017755
0.82481,0.37489,0.37455,0.37558,0.00010102,0.56408,0.18708,2.2378e-05,0.00017966
0.82562,0.37489,0.37455,0.37558,0.00010223,0.56176,0.18941,2.2678e-05,0.00018179
0.82642,0.37489,0.37455,0.37558,0.00010345,0.55943,0.19174,2.2978e-05,0.00018392
0.82723,0.37489,0.37455,0.37559,0.00010467,0.55709,0.19409,2.3279e-05,0.00018606
0.82803,0.37488,0.37455,0.37559,0.0001059,0.55473,0.19644,2.358e-05,0.00018821
0.82884,0.37488,0.37455,0.37559,0.00010713,0.55237,0.19881,2.3881e-05,0.00019037
0.82964,0.37488,0.37455,0.37559,0.00010836,0.55001,0.20118,2.4183e-05,0.00019254
0.83045,0.37488,0.37455,0.3756,0.0001096,0.54763,0.20357,2.4484e-05,0.00019471
0.83126,0.37488,0.37455,0.3756,0.00011084,0.54524,0.20596,2.4786e-05,0.00019689
0.83206,0.37488,0.37455,0.3756,0.00011209,0.54284,0.20836,2.5088e-05,0.00019908
0.83287,0.37488,0.37455,0.3756,0.00011334,0.54044,0.21077,2.5389e-05,0.00020128
0.83367,0.37488,0.37455,0.3756,0.00011459,0.53803,0.21318,2.569e-05,0.00020349
0.83448,0.37488,0.37455,0.37561,0.00011585,0.53561,0.21561,2.5991e-05,0.0002057
0.83528,0.37488,0.37455,0.37561,0.00011711,0.53318,0.21804,2.6292e-05,0.00020793
0.83609,0.37488,0.37455,0.37561,0.00011837,0.53074,0.22048,2.6592e-05,0.00021016
0.83689,0.37488,0.37455,0.37561,0.00011964,0.52829,0.22293,2.6892e-05,0.00021239
0.8377,0.37488,0.37455,0.37561,0.00012091,0.52584,0.22539,2.7191e-05,0.00021464
0.8385,0.37488,0.37455,0.37562,0.00012219,0.52338,0.22785,2.7489e-05,0.00021689
0.83931,0.37488,0.37455,0.37562,0.00012347,0.52091,0.23033,2.7787e-05,0.00021915
0.84012,0.37487,0.37455,0.37562,0.00012475,0.51843,0.23281,2.8083e-05,0.00022142
0.84092,0.37487,0.37455,0.37562,0.00012603,0.51595,0.23529,2.8379e-05,0.00022369
0.84173,0.37487,0.37455,0.37562,0.00012732,0.51346,0.23779,2.8674e-05,0.00022597
0.84253,0.37487,0.37455,0.37563,0.00012861,0.51096,0.24029,2.8967e-05,0.00022826
0.84334,0.37487,0.37455,0.37563,0.00012991,0.50846,0.2428,2.926e-05,0.00023055
0.84414,0.37487,0.37455,0.37563,0.0001312,0.50594,0.24531,2.9551e-05,0.00023285
0.84495,0.37487,0.37455,0.37563,0.0001325,0.50343,0.24784,2.984e-05,0.00023516
0.84575,0.37487,0.37455,0.37563,0.0001338,0.5009,0.25036,3.0129e-05,0.00023748
0.84656,0.37487,0.37455,0.37563,0.00013511,0.49837,0.2529,3.0415e-05,0.0002398
0.84736,0.37487,0.37455,0.37564,0.00013641,0.49583,0.25544,3.07e-05,0.00024213
0.84817,0.37487,0.37455,0.37564,0.00013772,0.49329,0.25799,3.0983e-05,0.00024446
0.84898,0.37487,0.37455,0.37564,0.00013903,0.49074,0.26054,3.1265e-05,0.0002468
0.84978,0.37487,0.37455,0.37564,0.00014035,0.48818,0.2631,3.1544e-05,0.00024915
0.85059,0.37487,0.37455,0.37564,0.00014166,0.48562,0.26566,3.1822e-05,0.00025151
0.85139,0.37487,0.37455,0.37564,0.00014298,0.48305,0.26823,3.2097e-05,0.00025387
0.8522,0.37487,0.37455,0.37564,0.0001443,0.48048,0.27081,3.2371e-05,0.00025623
0.853,0.37487,0.37455,0.37565,0.00014562,0.4779,0.27339,3.2642e-05,0.00025861
0.85381,0.37486,0.37455,0.37565,0.00014695,0.47532,0.27597,3.291e-05,0.00026098
0.85461,0.37486,0.37455,0.37565,0.00014827,0.47273,0.27857,3.3177e-05,0.00026337
0.85542,0.37486,0.37455,0.37565,0.0001496,0.47014,0.28116,3.344e-05,0.00026576
0.85623,0.37486,0.37455,0.37565,0.00015093,0.46754,0.28376,3.3701e-05,0.00026815
0.85703,0.37486,0.37455,0.37565,0.00015226,0.46493,0.28637,3.396e-05,0.00027055
0.85784,0.37486,0.37455,0.37565,0.00015359,0.46233,0.28898,3.4216e-05,0.00027296
0.85864,0.37486,0.37455,0.37565,0.00015492,0.45971,0.29159,3.4468e-05,0.00027537
0.85945,0.37486,0.37455,0.37565,0.00015626,0.4571,0.29421,3.4718e-05,0.00027779
0.86025,0.37486,0.37455,0.37566,0.00015759,0.45448,0.29684,3.4965e-05,0.00028022
0.86106,0.37486,0.37455,0.37566,0.00015893,0.45185,0.29946,3.5209e-05,0.00028264
0.86186,0.37486,0.37455,0.37566,0.00016026,0.44922,0.30209,3.5449e-05,0.00028508
0.86267,0.37486,0.37455,0.37566,0.0001616,0.44659,0.30473,3.5687e-05,0.00028752
0.86347,0.37486,0.37455,0.37566,0.00016294,0.44395,0.30737,3.5921e-05,0.00028996
0.86428,0.37486,0.37455,0.37566,0.00016428,0.44131,0.31001,3.6151e-05,0.00029241
0.86509,0.37486,0.37455,0.37566,0.00016562,0.43867,0.31265,3.6378e-05,0.00029486
0.86589,0.37486,0.37455,0.37566,0.00016696,0.43602,0.3153,3.6602e-05,0.00029732
0.8667,0.37486,0.37455,0.37566,0.0001683,0.43337,0.31795,3.6822e-05,0.00029978
0.8675,0.37486,0.37455,0.37566,0.00016964,0.43072,0.32061,3.7038e-05,0.00030225
0.86831,0.37486,0.37455,0.37566,0.00017099,0.42807,0.32326,3.725e-05,0.00030472
0.86911,0.37485,0.37455,0.37567,0.00017233,0.42541,0.32592,3.7458e-05,0.0003072
0.86992,0.37485,0.37455,0.37567,0.00017367,0.42275,0.32859,3.7663e-05,0.00030968
0.87072,0.37485,0.37455,0.37567,0.00017501,0.42008,0.33125,3.7863e-05,0.00031217
0.87153,0.37485,0.37455,0.37567,0.00017636,0.41742,0.33392,3.8059e-05,0.00031465
0.87233,0.37485,0.37455,0.37567,0.0001777,0.41475,0.33659,3.8251e-05,0.00031715
0.87314,0.37485,0.37455,0.37567,0.00017904,0.41208,0.33926,3.8439e-05,0.00031965
0.87395,0.37485,0.37455,0.37567,0.00018038,0.40941,0.34193,3.8623e-05,0.00032215
0.87475,0.37485,0.37455,0.37567,0.00018173,0.40673,0.3446,3.8802e-05,0.00032465
0.87556,0.37485,0.37455,0.37567,0.00018307,0.40406,0.34728,3.8977e-05,0.00032716
0.87636,0.37485,0.37455,0.37567,0.00018441,0.40138,0.34996,3.9147e-05,0.00032967
0.87717,0.37485,0.37455,0.37567,0.00018575,0.3987,0.35264,3.9312e-05,0.00033219
0.87797,0.37485,0.37455,0.37567,0.00018709,0.39602,0.35532,3.9473e-05,0.00033471
0.87878,0.37485,0.37455,0.37567,0.00018843,0.39334,0.358,3.9629e-05,0.00033723
0.87958,0.37485,0.37455,0.37567,0.00018977,0.39066,0.36068,3.9781e-05,0.00033976
0.88039,0.37485,0.37455,0.37567,0.00019111,0.38798,0.36336,3.9927e-05,0.00034228
0.8812,0.37485,0.37455,0.37567,0.00019244,0.3853,0.36604,4.0069e-05,0.00034482
0.882,0.37485,0.37455,0.37567,0.00019378,0.38262,0.36873,4.0206e-05,0.00034735
0.88281,0.37485,0.37455,0.37567,0.00019511,0.37993,0.37141,4.0337e-05,0.00034989
0.88361,0.37485,0.37455,0.37567,0.00019645,0.37725,0.37409,4.0464e-05,0.00035243
0.88442,0.37485,0.37455,0.37567,0.00019778,0.37456,0.37678,4.0586e-05,0.00035497
0.88522,0.37485,0.37455,0.37567,0.00019911,0.37188,0.37946,4.0702e-05,0.00035752
0.88603,0.37485,0.37455,0.37567,0.00020044,0.3692,0.38215,4.0813e-05,0.00036007
0.88683,0.37485,0.37455,0.37567,0.00020177,0.36651,0.38483,4.0919e-05,0.00036262
0.88764,0.37484,0.37455,0.37567,0.00020309,0.36383,0.38751,4.102e-05,0.00036517
0.88844,0.37484,0.37455,0.37567,0.00020442,0.36115,0.39019,4.1115e-05,0.00036772
0.88925,0.37484,0.37455,0.37567,0.00020574,0.35847,0.39288,4.1205e-05,0.00037028
0.89006,0.37484,0.37455,0.37567,0.00020706,0.35578,0.39556,4.129e-05,0.00037284
0.89086,0.37484,0.37455,0.37567,0.00020838,0.3531,0.39823,4.1369e-05,0.0003754
0.89167,0.37484,0.37455,0.37567,0.0002097,0.35043,0.40091,4.1442e-05,0.00037796
0.89247,0.37484,0.37455,0.37567,0.00021102,0.34775,0.40359,4.151e-05,0.00038053
0.89328,0.37484,0.37455,0.37567,0.00021233,0.34507,0.40627,4.1573e-05,0.00038309
0.89408,0.37484,0.37455,0.37567,0.00021364,0.3424,0.40894,4.163e-05,0.00038566
0.89489,0.37484,0.37455,0.37567,0.00021495,0.33972,0.41161,4.1681e-05,0.00038823
0.89569,0.37484,0.37455,0.37567,0.00021626,0.33705,0.41428,4.1727e-05,0.00039079
0.8965,0.37484,0.37455,0.37567,0.00021757,0.33438,0.41695,4.1766e-05,0.00039336
0.8973,0.37484,0.37455,0.37567,0.00021887,0.33172,0.41962,4.1801e-05,0.00039594
0.89811,0.37484,0.37455,0.37567,0.00022017,0.32905,0.42228,4.1829e-05,0.00039851
0.89892,0.37484,0.37455,0.37567,0.00022147,0.32639,0.42494,4.1852e-05,0.00040108
0.89972,0.37484,0.37455,0.37566,0.00022276,0.32373,0.4276,4.1868e-05,0.00040365
0.90053,0.37484,0.37455,0.37566,0.00022405,0.32107,0.43026,4.188e-05,0.00040623
0.90133,0.37484,0.37455,0.37566,0.00022534,0.31842,0.43291,4.1885e-05,0.0004088
0.90214,0.37484,0.37455,0.37566,0.00022663,0.31577,0.43556,4.1884e-05,0.00041137
0.90294,0.37484,0.37455,0.37566,0.00022791,0.31312,0.43821,4.1878e-05,0.00041395
0.90375,0.37484,0.37455,0.37566,0.00022919,0.31047,0.44085,4.1866e-05,0.00041652
0.90455,0.37484,0.37455,0.37566,0.00023047,0.30783,0.44349,4.1848e-05,0.00041909
0.90536,0.37484,0.37455,0.37566,0.00023175,0.30519,0.44613,4.1824e-05,0.00042167
0.90617,0.37484,0.37455,0.37566,0.00023302,0.30255,0.44876,4.1794e-05,0.00042424
0.90697,0.37484,0.37455,0.37566,0.00023429,0.29992,0.45139,4.1758e-05,0.00042681
0.90778,0.37484,0.37455,0.37566,0.00023555,0.2973,0.45402,4.1717e-05,0.00042938
0.90858,0.37484,0.37455,0.37566,0.00023681,0.29467,0.45664,4.1669e-05,0.00043195
0.90939,0.37484,0.37455,0.37565,0.00023807,0.29205,0.45926,4.1616e-05,0.00043452
0.91019,0.37484,0.37455,0.37565,0.00023932,0.28944,0.46187,4.1557e-05,0.00043709
0.911,0.37484,0.37455,0.37565,0.00024058,0.28683,0.46448,4.1492e-05,0.00043966
0.9118,0.37484,0.37455,0.37565,0.00024182,0.28422,0.46708,4.1422e-05,0.00044223
0.91261,0.37484,0.37455,0.37565,0.00024307,0.28162,0.46968,4.1345e-05,0.00044479
0.91341,0.37484,0.37455,0.37565,0.00024431,0.27902,0.47228,4.1263e-05,0.00044735
0.91422,0.37484,0.37455,0.37565,0.00024554,0.27643,0.47487,4.1175e-05,0.00044991
0.91503,0.37484,0.37455,0.37565,0.00024678,0.27384,0.47745,4.1081e-05,0.00045247
0.91583,0.37483,0.37455,0.37564,0.00024801,0.27126,0.48003,4.0981e-05,0.00045503
0.91664,0.37483,0.37455,0.37564,0.00024923,0.26868,0.4826,4.0876e-05,0.00045759
0.91744,0.37483,0.37455,0.37564,0.00025045,0.26611,0.48517,4.0765e-05,0.00046014
0.91825,0.37483,0.37455,0.37564,0.00025167,0.26355,0.48773,4.0648e-05,0.00046269
0.91905,0.37483,0.37455,0.37564,0.00025288,0.26099,0.49029,4.0526e-05,0.00046524
0.91986,0.37483,0.37455,0.37564,0.00025409,0.25843,0.49284,4.0398e-05,0.00046778
0.92066,0.37483,0.37455,0.37564,0.00025529,0.25588,0.49539,4.0265e-05,0.00047032
0.92147,0.37483,0.37455,0.37563,0.00025649,0.25334,0.49793,4.0126e-05,0.00047286
0.92227,0.37483,0.37455,0.37563,0.00025769,0.25081,0.50046,3.9981e-05,0.0004754
0.92308,0.37483,0.37455,0.37563,0.00025888,0.24828,0.50298,3.9831e-05,0.00047793
0.92389,0.37483,0.37455,0.37563,0.00026007,0.24575,0.5055,3.9676e-05,0.00048046
0.92469,0.37483,0.37455,0.37563,0.00026125,0.24324,0.50802,3.9515e-05,0.00048298
0.9255,0.37483,0.37455,0.37563,0.00026243,0.24073,0.51052,3.9349e-05,0.0004855
0.9263,0.37483,0.37455,0.37562,0.0002636,0.23823,0.51302,3.9178e-05,0.00048802
0.92711,0.37483,0.37455,0.37562,0.00026477,0.23573,0.51551,3.9001e-05,0.00049053
0.92791,0.37483,0.37455,0.37562,0.00026593,0.23324,0.518,3.882e-05,0.00049304
0.92872,0.37483,0.37455,0.37562,0.00026709,0.23076,0.52048,3.8633e-05,0.00049555
0.92952,0.37483,0.37455,0.37562,0.00026824,0.22829,0.52295,3.8441e-05,0.00049805
0.93033,0.37483,0.37455,0.37562,0.00026939,0.22582,0.52541,3.8244e-05,0.00050054
0.93113,0.37483,0.37455,0.37561,0.00027054,0.22336,0.52786,3.8042e-05,0.00050303
0.93194,0.37483,0.37455,0.37561,0.00027168,0.22091,0.53031,3.7835e-05,0.00050552
0.93275,0.37483,0.37455,0.37561,0.00027281,0.21847,0.53275,3.7623e-05,0.000508
0.93355,0.37483,0.37455,0.37561,0.00027394,0.21603,0.53518,3.7407e-05,0.00051047
0.93436,0.37483,0.37455,0.37561,0.00027506,0.21361,0.5376,3.7186e-05,0.00051294
0.93516,0.37483,0.37455,0.3756,0.00027618,0.21119,0.54002,3.696e-05,0.0005154
0.93597,0.37483,0.37455,0.3756,0.0002773,0.20878,0.54242,3.673e-05,0.00051786
0.93677,0.37483,0.37455,0.3756,0.0002784,0.20638,0.54482,3.6495e-05,0.00052031
0.93758,0.37483,0.37455,0.3756,0.00027951,0.20398,0.54721,3.6256e-05,0.00052276
0.93838,0.37483,0.37455,0.37559,0.00028061,0.2016,0.54959,3.6012e-05,0.0005252
0.93919,0.37483,0.37455,0.37559,0.0002817,0.19922,0.55196,3.5765e-05,0.00052763
0.94,0.37483,0.37455,0.37559,0.00028279,0.19686,0.55432,3.5513e-05,0.00053006
0.9408,0.37483,0.37455,0.37559,0.00028387,0.1945,0.55667,3.5257e-05,0.00053248
0.94161,0.37483,0.37455,0.37559,0.00028494,0.19215,0.55902,3.4996e-05,0.00053489
0.94241,0.37483,0.37455,0.37558,0.00028601,0.18981,0.56135,3.4732e-05,0.00053729
0.94322,0.37483,0.37455,0.37558,0.00028708,0.18748,0.56368,3.4464e-05,0.00053969
0.94402,0.37483,0.37455,0.37558,0.00028814,0.18517,0.56599,3.4193e-05,0.00054208
0.94483,0.37483,0.37455,0.37558,0.00028919,0.18286,0.5683,3.3917e-05,0.00054447
0.94563,0.37483,0.37455,0.37557,0.00029024,0.18056,0.57059,3.3638e-05,0.00054684
0.94644,0.37483,0.37455,0.37557,0.00029128,0.17827,0.57288,3.3356e-05,0.00054921
0.94724,0.37483,0.37455,0.37557,0.00029232,0.17599,0.57515,3.307e-05,0.00055157
0.94805,0.37483,0.37455,0.37557,0.00029335,0.17372,0.57742,3.2781e-05,0.00055392
0.94886,0.37483,0.37455,0.37556,0.00029437,0.17146,0.57967,3.2488e-05,0.00055626
0.94966,0.37483,0.37455,0.37556,0.00029539,0.16921,0.58191,3.2192e-05,0.00055859
0.95047,0.37483,0.37455,0.37556,0.00029641,0.16697,0.58415,3.1894e-05,0.00056092
0.95127,0.37483,0.37455,0.37555,0.00029741,0.16474,0.58637,3.1592e-05,0.00056323
0.95208,0.37483,0.37455,0.37555,0.00029841,0.16252,0.58858,3.1288e-05,0.00056554
0.95288,0.37483,0.37455,0.37555,0.00029941,0.16032,0.59078,3.098e-05,0.00056784
0.95369,0.37483,0.37455,0.37555,0.0003004,0.15812,0.59297,3.067e-05,0.00057013
0.95449,0.37483,0.37455,0.37554,0.00030138,0.15594,0.59515,3.0358e-05,0.0005724
0.9553,0.37483,0.37455,0.37554,0.00030236,0.15377,0.59732,3.0043e-05,0.00057467
0.9561,0.37483,0.37455,0.37554,0.00030333,0.1516,0.59947,2.9726e-05,0.00057693
0.95691,0.37483,0.37455,0.37554,0.00030429,0.14945,0.60162,2.9407e-05,0.00057918
0.95772,0.37483,0.37455,0.37553,0.00030525,0.14732,0.60375,2.9085e-05,0.00058142
0.95852,0.37483,0.37455,0.37553,0.0003062,0.14519,0.60587,2.8762e-05,0.00058365
0.95933,0.37483,0.37455,0.37553,0.00030715,0.14307,0.60798,2.8436e-05,0.00058586
0.96013,0.37483,0.37455,0.37552,0.00030809,0.14097,0.61008,2.8109e-05,0.00058807
0.96094,0.37483,0.37455,0.37552,0.00030902,0.13888,0.61216,2.778e-05,0.00059026
0.96174,0.37483,0.37455,0.37552,0.00030995,0.1368,0.61423,2.7449e-05,0.00059245
0.96255,0.37483,0.37455,0.37551,0.00031087,0.13473,0.61629,2.7117e-05,0.00059462
0.96335,0.37483,0.37455,0.37551,0.00031178,0.13268,0.61834,2.6784e-05,0.00059678
0.96416,0.37483,0.37455,0.37551,0.00031269,0.13064,0.62038,2.6449e-05,0.00059893
0.96497,0.37483,0.37455,0.37551,0.00031359,0.12861,0.6224,2.6114e-05,0.00060107
0.96577,0.37483,0.37455,0.3755,0.00031449,0.12659,0.62441,2.5777e-05,0.0006032
0.96658,0.37483,0.37455,0.3755,0.00031537,0.12459,0.62641,2.5439e-05,0.00060531
0.96738,0.37483,0.37455,0.3755,0.00031626,0.1226,0.6284,2.5101e-05,0.00060741
0.96819,0.37483,0.37455,0.37549,0.00031713,0.12062,0.63037,2.4761e-05,0.0006095
0.96899,0.37483,0.37455,0.37549,0.000318,0.11865,0.63233,2.4422e-05,0.00061158
0.9698,0.37483,0.37455,0.37549,0.00031886,0.1167,0.63427,2.4082e-05,0.00061364
0.9706,0.37483,0.37455,0.37548,0.00031972,0.11476,0.6362,2.3741e-05,0.00061569
0.97141,0.37483,0.37455,0.37548,0.00032056,0.11283,0.63812,2.34e-05,0.00061773
0.97221,0.37483,0.37455,0.37548,0.0003214,0.11092,0.64003,2.3059e-05,0.00061975
0.97302,0.37483,0.37455,0.37547,0.00032224,0.10902,0.64192,2.2718e-05,0.00062176
0.97383,0.37483,0.37455,0.37547,0.00032307,0.10714,0.6438,2.2378e-05,0.00062376
0.97463,0.37483,0.37455,0.37547,0.00032389,0.10527,0.64566,2.2037e-05,0.00062574
0.97544,0.37483,0.37455,0.37546,0.0003247,0.10341,0.64752,2.1697e-05,0.00062771
0.97624,0.37483,0.37455,0.37546,0.00032551,0.10156,0.64935,2.1357e-05,0.00062966
0.97705,0.37483,0.37455,0.37545,0.00032631,0.099735,0.65117,2.1018e-05,0.00063161
0.97785,0.37483,0.37455,0.37545,0.00032711,0.097919,0.65298,2.068e-05,0.00063353
0.97866,0.37483,0.37455,0.37545,0.00032789,0.096118,0.65478,2.0342e-05,0.00063544
0.97946,0.37483,0.37455,0.37544,0.00032867,0.094331,0.65656,2.0006e-05,0.00063734
0.98027,0.37483,0.37455,0.37544,0.00032945,0.092558,0.65832,1.967e-05,0.00063922
0.98107,0.37483,0.37455,0.37544,0.00033021,0.090799,0.66007,1.9335e-05,0.00064109
0.98188,0.37483,0.37455,0.37543,0.00033097,0.089056,0.66181,1.9002e-05,0.00064294
0.98269,0.37483,0.37455,0.37543,0.00033172,0.087327,0.66353,1.867e-05,0.00064478
0.98349,0.37483,0.37455,0.37543,0.00033247,0.085612,0.66524,1.834e-05,0.0006466
0.9843,0.37483,0.37455,0.37542,0.00033321,0.083913,0.66693,1.8011e-05,0.0006484
0.9851,0.37483,0.37455,0.37542,0.00033394,0.082228,0.66861,1.7684e-05,0.00065019
0.98591,0.37483,0.37455,0.37541,0.00033466,0.080558,0.67027,1.7359e-05,0.00065197
0.98671,0.37483,0.37455,0.37541,0.00033538,0.078904,0.67192,1.7036e-05,0.00065373
0.98752,0.37483,0.37455,0.37541,0.00033609,0.077264,0.67355,1.6714e-05,0.00065547
0.98832,0.37483,0.37455,0.3754,0.00033679,0.07564,0.67517,1.6395e-05,0.00065719
0.98913,0.37483,0.37455,0.3754,0.00033749,0.074031,0.67677,1.6078e-05,0.0006589
0.98993,0.37483,0.37455,0.3754,0.00033818,0.072438,0.67835,1.5764e-05,0.00066059
0.99074,0.37483,0.37455,0.37539,0.00033886,0.07086,0.67992,1.5452e-05,0.00066227
0.99155,0.37483,0.37455,0.37539,0.00033953,0.069298,0.68148,1.5143e-05,0.00066392
0.99235,0.37483,0.37455,0.37538,0.0003402,0.067751,0.68302,1.4836e-05,0.00066557
0.99316,0.37483,0.37455,0.37538,0.00034086,0.06622,0.68454,1.4532e-05,0.00066719
0.99396,0.37483,0.37455,0.37538,0.00034151,0.064705,0.68605,1.4231e-05,0.0006688
0.99477,0.37483,0.37455,0.37537,0.00034216,0.063206,0.68754,1.3933e-05,0.00067038
0.99557,0.37483,0.37455,0.37537,0.0003428,0.061723,0.68901,1.3638e-05,0.00067196
0.99638,0.37483,0.37455,0.37536,0.00034343,0.060256,0.69047,1.3346e-05,0.00067351
0.99718,0.37483,0.37455,0.37536,0.00034405,0.058805,0.69191,1.3058e-05,0.00067505
0.99799,0.37483,0.37455,0.37536,0.00034467,0.05737,0.69334,1.2773e-05,0.00067656
0.9988,0.37483,0.37455,0.37535,0.00034528,0.055951,0.69475,1.2491e-05,0.00067806
0.9996,0.37483,0.37455,0.37535,0.00034588,0.054549,0.69615,1.2213e-05,0.00067954
1.0004,0.37483,0.37455,0.37534,0.00034647,0.053163,0.69752,1.1939e-05,0.00068101
1.0012,0.37483,0.37455,0.37534,0.00034706,0.051794,0.69888,1.1668e-05,0.00068245
1.002,0.37483,0.37455,0.37534,0.00034764,0.050441,0.70023,1.1402e-05,0.00068388
1.0028,0.37483,0.37455,0.37533,0.00034821,0.049105,0.70156,1.1139e-05,0.00068528
1.0036,0.37483,0.37455,0.37533,0.00034878,0.047785,0.70287,1.088e-05,0.00068667
1.0044,0.37483,0.37455,0.37532,0.00034933,0.046483,0.70416,1.0625e-05,0.00068804
1.0052,0.37483,0.37455,0.37532,0.00034988,0.045197,0.70544,1.0375e-05,0.00068939
1.006,0.37483,0.37455,0.37531,0.00035042,0.043928,0.7067,1.0129e-05,0.00069072
1.0069,0.37483,0.37455,0.37531,0.00035096,0.042676,0.70794,9.8869e-06,0.00069203
1.0077,0.37483,0.37455,0.37531,0.00035149,0.041441,0.70917,9.6495e-06,0.00069332
1.0085,0.37483,0.37455,0.3753,0.00035201,0.040223,0.71038,9.4167e-06,0.0006946
1.0093,0.37483,0.37455,0.3753,0.00035252,0.039022,0.71157,9.1884e-06,0.00069585
1.0101,0.37483,0.37455,0.37529,0.00035302,0.037839,0.71275,8.9649e-06,0.00069708
1.0109,0.37483,0.37455,0.37529,0.00035352,0.036672,0.7139,8.746e-06,0.0006983
1.0117,0.37483,0.37455,0.37528,0.00035401,0.035523,0.71504,8.532e-06,0.00069949
1.0125,0.37483,0.37455,0.37528,0.00035449,0.034392,0.71617,8.3229e-06,0.00070066
1.0133,0.37483,0.37455,0.37528,0.00035497,0.033278,0.71727,8.1187e-06,0.00070182
1.0141,0.37483,0.37455,0.37527,0.00035544,0.032181,0.71836,7.9195e-06,0.00070295
1.0149,0.37483,0.37455,0.37527,0.00035589,0.031102,0.71943,7.7254e-06,0.00070406
1.0157,0.37483,0.37455,0.37526,0.00035635,0.030041,0.72048,7.5365e-06,0.00070516
1.0165,0.37483,0.37455,0.37526,0.00035679,0.028997,0.72152,7.3527e-06,0.00070623
1.0173,0.37483,0.37455,0.37525,0.00035723,0.027971,0.72254,7.1743e-06,0.00070728
1.0181,0.37483,0.37455,0.37525,0.00035766,0.026963,0.72353,7.0011e-06,0.00070831
1.0189,0.37483,0.37455,0.37524,0.00035808,0.025972,0.72452,6.8333e-06,0.00070932
1.0197,0.37483,0.37455,0.37524,0.00035849,0.025,0.72548,6.6709e-06,0.00071031
1.0205,0.37483,0.37455,0.37524,0.0003589,0.024045,0.72643,6.514e-06,0.00071128
1.0213,0.37483,0.37455,0.37523,0.0003593,0.023109,0.72735,6.3626e-06,0.00071223
1.0222,0.37483,0.37455,0.37523,0.00035969,0.02219,0.72826,6.2167e-06,0.00071316
1.023,0.37483,0.37455,0.37522,0.00036007,0.021289,0.72915,6.0765e-06,0.00071406
1.0238,0.37483,0.37455,0.37522,0.00036044,0.020407,0.73003,5.9419e-06,0.00071495
1.0246,0.37483,0.37455,0.37521,0.00036081,0.019543,0.73088,5.8131e-06,0.00071581
1.0254,0.37483,0.37455,0.37521,0.00036117,0.018697,0.73172,5.6899e-06,0.00071665
1.0262,0.37483,0.37455,0.3752,0.00036152,0.017869,0.73254,5.5725e-06,0.00071747
1.027,0.37483,0.37455,0.3752,0.00036187,0.017059,0.73334,5.4609e-06,0.00071827
1.0278,0.37483,0.37455,0.37519,0.0003622,0.016268,0.73412,5.3551e-06,0.00071905
1.0286,0.37483,0.37455,0.37519,0.00036253,0.015496,0.73488,5.2552e-06,0.00071981
1.0294,0.37483,0.37455,0.37519,0.00036285,0.014741,0.73563,5.1611e-06,0.00072054
1.0302,0.37483,0.37455,0.37518,0.00036316,0.014005,0.73636,5.073e-06,0.00072126
1.031,0.37483,0.37455,0.37518,0.00036347,0.013288,0.73706,4.9907e-06,0.00072195
1.0318,0.37483,0.37455,0.37517,0.00036377,0.012589,0.73775,4.9144e-06,0.00072262
1.0326,0.37483,0.37455,0.37517,0.00036406,0.011909,0.73842,4.8441e-06,0.00072327
1.0334,0.37483,0.37455,0.37516,0.00036434,0.011247,0.73908,4.7798e-06,0.00072389
1.0342,0.37483,0.37455,0.37516,0.00036461,0.010604,0.73971,4.7214e-06,0.0007245
1.035,0.37483,0.37455,0.37515,0.00036488,0.0099795,0.74033,4.6691e-06,0.00072508
1.0358,0.37483,0.37455,0.37515,0.00036513,0.0093737,0.74092,4.6228e-06,0.00072564
1.0367,0.37483,0.37455,0.37514,0.00036538,0.0087868,0.7415,4.5824e-06,0.00072618
1.0375,0.37483,0.37455,0.37514,0.00036562,0.0082185,0.74206,4.5481e-06,0.0007267
1.0383,0.37483,0.37455,0.37513,0.00036586,0.0076691,0.7426,4.5199e-06,0.0007272
1.0391,0.37483,0.37455,0.37513,0.00036608,0.0071385,0.74312,4.4976e-06,0.00072767
1.0399,0.37483,0.37455,0.37512,0.0003663,0.0066267,0.74362,4.4814e-06,0.00072812
1.0407,0.37483,0.37455,0.37512,0.00036651,0.0061338,0.74411,4.4712e-06,0.00072855
1.0415,0.37483,0.37455,0.37511,0.00036671,0.0056598,0.74457,4.467e-06,0.00072896
1.0423,0.37483,0.37455,0.37511,0.00036691,0.0052047,0.74502,4.4687e-06,0.00072935
1.0431,0.37483,0.37455,0.37511,0.00036709,0.0047685,0.74544,4.4765e-06,0.00072971
1.0439,0.37483,0.37455,0.3751,0.00036727,0.0043514,0.74585,4.4903e-06,0.00073005
1.0447,0.37483,0.37455,0.3751,0.00036744,0.0039532,0.74624,4.51e-06,0.00073037
1.0455,0.37483,0.37455,0.37509,0.0003676,0.003574,0.74661,4.5356e-06,0.00073067
1.0463,0.37483,0.37455,0.37509,0.00036776,0.0032138,0.74696,4.5672e-06,0.00073094
1.0471,0.37483,0.37455,0.37508,0.0003679,0.0028727,0.74729,4.6046e-06,0.0007312
1.0479,0.37483,0.37455,0.37508,0.00036804,0.0025507,0.7476,4.648e-06,0.00073143
1.0487,0.37483,0.37455,0.37507,0.00036817,0.0022477,0.7479,4.6972e-06,0.00073164
1.0495,0.37483,0.37455,0.37507,0.00036829,0.0019638,0.74817,4.7522e-06,0.00073183
1.0503,0.37483,0.37455,0.37506,0.0003684,0.0016991,0.74843,4.8129e-06,0.00073199
1.0512,0.37483,0.37455,0.37506,0.00036851,0.0014534,0.74866,4.8795e-06,0.00073213
1.052,0.37483,0.37455,0.37505,0.0003686,0.0012269,0.74888,4.9517e-06,0.00073226
1.0528,0.37483,0.37455,0.37505,0.00036869,0.0010195,0.74908,5.0296e-06,0.00073236
1.0536,0.37483,0.37455,0.37504,0.00036877,0.00083135,0.74926,5.1132e-06,0.00073243
1.0544,0.37483,0.37455,0.37504,0.00036885,0.00066231,0.74942,5.2024e-06,0.00073249
1.0552,0.37483,0.37455,0.37503,0.00036891,0.00051245,0.74956,5.2971e-06,0.00073252
1.056,0.37483,0.37455,0.37503,0.00036897,0.00038178,0.74968,5.3973e-06,0.00073253
1.0568,0.37483,0.37455,0.37502,0.00036901,0.00027029,0.74978,5.503e-06,0.00073252
1.0576,0.37483,0.37455,0.37502,0.00036905,0.00017801,0.74986,5.6141e-06,0.00073249
1.0584,0.37483,0.37455,0.37501,0.00036908,0.00010492,0.74992,5.7305e-06,0.00073244
1.0592,0.37483,0.37455,0.37501,0.00036911,5.1035e-05,0.74997,5.8523e-06,0.00073236
1.06,0.37483,0.37455,0.37501,0.00036912,1.636e-05,0.74999,5.9793e-06,0.00073227
1.0608,0.37483,0.37455,0.375,0.00036913,8.941e-07,0.75,6.1115e-06,0.00073215
1.0616,0.37483,0.37455,0.375,0.00036913,4.6381e-06,0.74999,6.2488e-06,0.00073201
1.0624,0.37483,0.37455,0.37499,0.00036912,2.7592e-05,0.74995,6.3912e-06,0.00073184
1.0632,0.37483,0.37455,0.37499,0.0003691,6.9755e-05,0.7499,6.5386e-06,0.00073166
1.064,0.37483,0.37455,0.37498,0.00036907,0.00013112,0.74983,6.691e-06,0.00073145
1.0648,0.37483,0.37455,0.37498,0.00036904,0.0002117,0.74974,6.8482e-06,0.00073123
1.0657,0.37483,0.37455,0.37497,0.00036899,0.00031147,0.74963,7.0102e-06,0.00073098
1.0665,0.37483,0.37455,0.37497,0.00036894,0.00043043,0.7495,7.177e-06,0.00073071
1.0673,0.37483,0.37455,0.37496,0.00036888,0.00056859,0.74936,7.3485e-06,0.00073042
1.0681,0.37483,0.37455,0.37496,0.00036881,0.00072592,0.74919,7.5245e-06,0.0007301
1.0689,0.37483,0.37455,0.37495,0.00036874,0.00090243,0.749,7.7051e-06,0.00072977
1.0697,0.37483,0.37455,0.37495,0.00036865,0.0010981,0.7488,7.8901e-06,0.00072942
1.0705,0.37483,0.37455,0.37494,0.00036856,0.0013129,0.74857,8.0795e-06,0.00072904
1.0713,0.37483,0.37455,0.37494,0.00036846,0.0015469,0.74833,8.2731e-06,0.00072864
1.0721,0.37483,0.37455,0.37493,0.00036835,0.0018,0.74807,8.471e-06,0.00072823
1.0729,0.37483,0.37455,0.37493,0.00036823,0.0020722,0.74778,8.673e-06,0.00072779
1.0737,0.37483,0.37455,0.37492,0.0003681,0.0023635,0.74748,8.879e-06,0.00072733
1.0745,0.37483,0.37455,0.37492,0.00036797,0.0026739,0.74716,9.089e-06,0.00072685
1.0753,0.37483,0.37455,0.37491,0.00036782,0.0030034,0.74682,9.3029e-06,0.00072635
1.0761,0.37483,0.37455,0.37491,0.00036767,0.003352,0.74647,9.5205e-06,0.00072582
1.0769,0.37483,0.37455,0.3749,0.00036751,0.0037195,0.74609,9.7418e-06,0.00072528
1.0777,0.37483,0.37455,0.3749,0.00036734,0.0041061,0.74569,9.9667e-06,0.00072472
1.0785,0.37483,0.37455,0.3749,0.00036717,0.0045117,0.74528,1.0195e-05,0.00072414
1.0793,0.37483,0.37455,0.37489,0.00036698,0.0049363,0.74484,1.0427e-05,0.00072353
1.0801,0.37483,0.37455,0.37489,0.00036679,0.0053798,0.74439,1.0662e-05,0.00072291
1.081,0.37483,0.37455,0.37488,0.00036658,0.0058423,0.74392,1.0901e-05,0.00072226
1.0818,0.37483,0.37455,0.37488,0.00036637,0.0063237,0.74343,1.1142e-05,0.0007216
1.0826,0.37483,0.37455,0.37487,0.00036615,0.0068239,0.74292,1.1387e-05,0.00072092
1.0834,0.37483,0.37455,0.37487,0.00036592,0.0073431,0.74239,1.1634e-05,0.00072021
1.0842,0.37483,0.37455,0.37486,0.00036569,0.007881,0.74184,1.1884e-05,0.00071949
1.085,0.37483,0.37455,0.37486,0.00036544,0.0084378,0.74128,1.2137e-05,0.00071875
1.0858,0.37483,0.37455,0.37485,0.00036519,0.0090133,0.74069,1.2393e-05,0.00071798
1.0866,0.37483,0.37455,0.37485,0.00036493,0.0096076,0.74009,1.2651e-05,0.0007172
1.0874,0.37483,0.37455,0.37484,0.00036466,0.010221,0.73947,1.2912e-05,0.0007164
1.0882,0.37483,0.37455,0.37484,0.00036438,0.010852,0.73882,1.3175e-05,0.00071558
1.089,0.37483,0.37455,0.37483,0.00036409,0.011503,0.73817,1.344e-05,0.00071474
1.0898,0.37483,0.37455,0.37483,0.00036379,0.012172,0.73749,1.3708e-05,0.00071388
1.0906,0.37483,0.37455,0.37482,0.00036349,0.012859,0.73679,1.3977e-05,0.000713
1.0914,0.37483,0.37455,0.37482,0.00036317,0.013565,0.73607,1.4248e-05,0.0007121
1.0922,0.37483,0.37455,0.37482,0.00036285,0.01429,0.73534,1.4521e-05,0.00071119
1.093,0.37483,0.37455,0.37481,0.00036252,0.015033,0.73459,1.4796e-05,0.00071025
1.0938,0.37483,0.37455,0.37481,0.00036218,0.015795,0.73382,1.5072e-05,0.0007093
1.0946,0.37483,0.37455,0.3748,0.00036184,0.016575,0.73303,1.535e-05,0.00070832
1.0955,0.37483,0.37455,0.3748,0.00036148,0.017373,0.73222,1.563e-05,0.00070733
1.0963,0.37483,0.37455,0.37479,0.00036112,0.018189,0.7314,1.591e-05,0.00070632
1.0971,0.37483,0.37455,0.37479,0.00036074,0.019024,0.73055,1.6192e-05,0.0007053
1.0979,0.37483,0.37455,0.37478,0.00036036,0.019877,0.72969,1.6474e-05,0.00070425
1.0987,0.37483,0.37455,0.37478,0.00035997,0.020749,0.72881,1.6758e-05,0.00070319
1.0995,0.37483,0.37455,0.37477,0.00035958,0.021638,0.72791,1.7043e-05,0.00070211
1.1003,0.37483,0.37455,0.37477,0.00035917,0.022546,0.72699,1.7328e-05,0.00070101
1.1011,0.37483,0.37455,0.37477,0.00035875,0.023471,0.72606,1.7614e-05,0.00069989
1.1019,0.37483,0.37455,0.37476,0.00035833,0.024415,0.72511,1.79e-05,0.00069876
1.1027,0.37483,0.37455,0.37476,0.0003579,0.025377,0.72414,1.8187e-05,0.00069761
1.1035,0.37483,0.37455,0.37475,0.00035746,0.026356,0.72315,1.8474e-05,0.00069644
1.1043,0.37483,0.37455,0.37475,0.00035701,0.027354,0.72214,1.8761e-05,0.00069525
1.1051,0.37483,0.37455,0.37474,0.00035655,0.028369,0.72112,1.9048e-05,0.00069405
1.1059,0.37483,0.37455,0.37474,0.00035608,0.029402,0.72008,1.9335e-05,0.00069283
1.1067,0.37483,0.37455,0.37473,0.00035561,0.030452,0.71902,1.9623e-05,0.00069159
1.1075,0.37483,0.37455,0.37473,0.00035512,0.031521,0.71794,1.9909e-05,0.00069034
1.1083,0.37483,0.37455,0.37473,0.00035463,0.032607,0.71684,2.0196e-05,0.00068907
1.1091,0.37483,0.37455,0.37472,0.00035413,0.03371,0.71573,2.0482e-05,0.00068778
1.11,0.37483,0.37455,0.37472,0.00035362,0.034831,0.7146,2.0767e-05,0.00068648
1.1108,0.37483,0.37455,0.37471,0.00035311,0.035969,0.71346,2.1052e-05,0.00068516
1.1116,0.37483,0.37455,0.37471,0.00035258,0.037125,0.71229,2.1336e-05,0.00068383
1.1124,0.37483,0.37455,0.3747,0.00035205,0.038298,0.71111,2.1619e-05,0.00068247
1.1132,0.37483,0.37455,0.3747,0.0003515,0.039488,0.70991,2.1901e-05,0.00068111
1.114,0.37483,0.37455,0.37469,0.00035095,0.040696,0.70869,2.2182e-05,0.00067973
1.1148,0.37483,0.37455,0.37469,0.00035039,0.04192,0.70746,2.2462e-05,0.00067833
1.1156,0.37483,0.37455,0.37469,0.00034983,0.043162,0.70621,2.2741e-05,0.00067691
1.1164,0.37483,0.37455,0.37468,0.00034925,0.04442,0.70494,2.3018e-05,0.00067548
1.1172,0.37483,0.37455,0.37468,0.00034867,0.045696,0.70366,2.3294e-05,0.00067404
1.118,0.37483,0.37455,0.37467,0.00034807,0.046988,0.70236,2.3568e-05,0.00067258
1.1188,0.37483,0.37455,0.37467,0.00034747,0.048298,0.70104,2.384e-05,0.00067111
1.1196,0.37483,0.37455,0.37467,0.00034686,0.049624,0.69971,2.411e-05,0.00066962
1.1204,0.37483,0.37455,0.37466,0.00034625,0.050966,0.69836,2.4379e-05,0.00066811
1.1212,0.37483,0.37455,0.37466,0.00034562,0.052326,0.69699,2.4646e-05,0.00066659
1.122,0.37483,0.37455,0.37465,0.00034499,0.053701,0.6956,2.491e-05,0.00066506
1.1228,0.37483,0.37455,0.37465,0.00034434,0.055094,0.6942,2.5173e-05,0.00066351
1.1236,0.37483,0.37455,0.37464,0.00034369,0.056502,0.69279,2.5433e-05,0.00066195
1.1245,0.37483,0.37455,0.37464,0.00034303,0.057927,0.69135,2.569e-05,0.00066038
1.1253,0.37483,0.37455,0.37464,0.00034237,0.059368,0.68991,2.5946e-05,0.00065879
1.1261,0.37483,0.37455,0.37463,0.00034169,0.060826,0.68844,2.6198e-05,0.00065718
1.1269,0.37483,0.37455,0.37463,0.00034101,0.062299,0.68696,2.6448e-05,0.00065557
1.1277,0.37483,0.37455,0.37462,0.00034032,0.063789,0.68546,2.6696e-05,0.00065394
1.1285,0.37483,0.37455,0.37462,0.00033962,0.065294,0.68395,2.694e-05,0.00065229
1.1293,0.37483,0.37455,0.37462,0.00033891,0.066815,0.68242,2.7182e-05,0.00065063
1.1301,0.37483,0.37455,0.37461,0.00033819,0.068352,0.68087,2.742e-05,0.00064896
1.1309,0.37483,0.37455,0.37461,0.00033747,0.069905,0.67931,2.7656e-05,0.00064728
1.1317,0.37483,0.37455,0.3746,0.00033674,0.071473,0.67774,2.7888e-05,0.00064558
1.1325,0.37483,0.37455,0.3746,0.000336,0.073057,0.67614,2.8117e-05,0.00064387
1.1333,0.37483,0.37455,0.3746,0.00033525,0.074657,0.67454,2.8343e-05,0.00064215
1.1341,0.37483,0.37455,0.37459,0.00033449,0.076272,0.67292,2.8566e-05,0.00064042
1.1349,0.37483,0.37455,0.37459,0.00033373,0.077902,0.67128,2.8785e-05,0.00063867
1.1357,0.37483,0.37455,0.37459,0.00033296,0.079547,0.66962,2.9e-05,0.00063691
1.1365,0.37483,0.37455,0.37458,0.00033218,0.081207,0.66796,2.9212e-05,0.00063514
1.1373,0.37483,0.37455,0.37458,0.00033139,0.082883,0.66627,2.942e-05,0.00063335
1.1381,0.37483,0.37455,0.37457,0.00033059,0.084573,0.66458,2.9625e-05,0.00063156
1.1389,0.37483,0.37455,0.37457,0.00032979,0.086279,0.66286,2.9826e-05,0.00062975
1.1398,0.37483,0.37455,0.37457,0.00032898,0.087999,0.66114,3.0022e-05,0.00062793
1.1406,0.37483,0.37455,0.37456,0.00032816,0.089734,0.65939,3.0215e-05,0.0006261
1.1414,0.37483,0.37455,0.37456,0.00032733,0.091483,0.65764,3.0404e-05,0.00062426
1.1422,0.37483,0.37455,0.37456,0.0003265,0.093247,0.65587,3.0589e-05,0.00062241
1.143,0.37483,0.37455,0.37455,0.00032566,0.095025,0.65408,3.0769e-05,0.00062054
1.1438,0.37483,0.37455,0.37455,0.00032481,0.096818,0.65228,3.0946e-05,0.00061867
1.1446,0.37483,0.37455,0.37455,0.00032395,0.098625,0.65047,3.1118e-05,0.00061678
1.1454,0.37483,0.37455,0.37454,0.00032308,0.10045,0.64864,3.1286e-05,0.00061488
1.1462,0.37483,0.37455,0.37454,0.00032221,0.10228,0.6468,3.145e-05,0.00061297
1.147,0.37483,0.37455,0.37454,0.00032133,0.10413,0.64494,3.1609e-05,0.00061105
1.1478,0.37483,0.37455,0.37453,0.00032044,0.10599,0.64307,3.1764e-05,0.00060912
1.1486,0.37483,0.37455,0.37453,0.00031955,0.10787,0.64119,3.1914e-05,0.00060719
1.1494,0.37483,0.37455,0.37452,0.00031865,0.10976,0.63929,3.206e-05,0.00060524
1.1502,0.37483,0.37455,0.37452,0.00031774,0.11167,0.63738,3.2201e-05,0.00060328
1.151,0.37483,0.37455,0.37452,0.00031682,0.11358,0.63545,3.2337e-05,0.00060131
1.1518,0.37483,0.37455,0.37451,0.0003159,0.11551,0.63352,3.2469e-05,0.00059933
1.1526,0.37483,0.37455,0.37451,0.00031497,0.11746,0.63156,3.2597e-05,0.00059734
1.1534,0.37483,0.37455,0.37451,0.00031403,0.11942,0.6296,3.2719e-05,0.00059534
1.1543,0.37483,0.37455,0.3745,0.00031308,0.12139,0.62762,3.2837e-05,0.00059333
1.1551,0.37483,0.37455,0.3745,0.00031213,0.12337,0.62563,3.295e-05,0.00059131
1.1559,0.37484,0.37455,0.3745,0.00031117,0.12537,0.62363,3.3058e-05,0.00058928
1.1567,0.37484,0.37455,0.3745,0.0003102,0.12738,0.62162,3.3161e-05,0.00058725
1.1575,0.37484,0.37455,0.37449,0.00030923,0.1294,0.61959,3.3259e-05,0.0005852
1.1583,0.37484,0.37455,0.37449,0.00030825,0.13143,0.61755,3.3353e-05,0.00058315
1.1591,0.37484,0.37455,0.37449,0.00030726,0.13348,0.61549,3.3441e-05,0.00058108
1.1599,0.37484,0.37455,0.37448,0.00030627,0.13554,0.61343,3.3525e-05,0.00057901
1.1607,0.37484,0.37455,0.37448,0.00030527,0.13761,0.61135,3.3604e-05,0.00057693
1.1615,0.37484,0.37455,0.37448,0.00030426,0.13969,0.60926,3.3677e-05,0.00057484
1.1623,0.37484,0.37455,0.37447,0.00030324,0.14179,0.60716,3.3746e-05,0.00057274
1.1631,0.37484,0.37455,0.37447,0.00030222,0.1439,0.60504,3.3809e-05,0.00057064
1.1639,0.37484,0.37455,0.37447,0.0003012,0.14602,0.60292,3.3868e-05,0.00056852
1.1647,0.37484,0.37455,0.37446,0.00030016,0.14815,0.60078,3.3922e-05,0.0005664
1.1655,0.37484,0.37455,0.37446,0.00029912,0.15029,0.59863,3.397e-05,0.00056427
1.1663,0.37484,0.37455,0.37446,0.00029807,0.15245,0.59647,3.4014e-05,0.00056213
1.1671,0.37484,0.37455,0.37446,0.00029702,0.15461,0.5943,3.4052e-05,0.00055999
1.1679,0.37484,0.37455,0.37445,0.00029596,0.15679,0.59212,3.4085e-05,0.00055784
1.1688,0.37484,0.37455,0.37445,0.00029489,0.15898,0.58992,3.4114e-05,0.00055567
1.1696,0.37484,0.37455,0.37445,0.00029382,0.16118,0.58772,3.4137e-05,0.00055351
1.1704,0.37484,0.37455,0.37445,0.00029274,0.16339,0.5855,3.4155e-05,0.00055133
1.1712,0.37484,0.37455,0.37444,0.00029166,0.16561,0.58328,3.4169e-05,0.00054915
1.172,0.37484,0.37455,0.37444,0.00029057,0.16784,0.58104,3.4177e-05,0.00054696
1.1728,0.37484,0.37455,0.37444,0.00028947,0.17008,0.57879,3.418e-05,0.00054476
1.1736,0.37484,0.37455,0.37443,0.00028837,0.17234,0.57653,3.4178e-05,0.00054256
1.1744,0.37484,0.37455,0.37443,0.00028726,0.1746,0.57427,3.4172e-05,0.00054035
1.1752,0.37484,0.37455,0.37443,0.00028615,0.17687,0.57199,3.416e-05,0.00053813
1.176,0.37484,0.37455,0.37443,0.00028503,0.17916,0.5697,3.4143e-05,0.00053591
1.1768,0.37484,0.37455,0.37442,0.0002839,0.18145,0.5674,3.4121e-05,0.00053368
1.1776,0.37484,0.37455,0.37442,0.00028277,0.18375,0.56509,3.4095e-05,0.00053144
1.1784,0.37484,0.37455,0.37442,0.00028163,0.18607,0.56277,3.4063e-05,0.0005292
1.1792,0.37484,0.37455,0.37442,0.00028049,0.18839,0.56044,3.4027e-05,0.00052695
1.18,0.37484,0.37455,0.37442,0.00027934,0.19072,0.55811,3.3986e-05,0.0005247
1.1808,0.37484,0.37455,0.37441,0.00027819,0.19307,0.55576,3.394e-05,0.00052244
1.1816,0.37484,0.37455,0.37441,0.00027703,0.19542,0.5534,3.3889e-05,0.00052017
1.1824,0.37484,0.37455,0.37441,0.00027586,0.19778,0.55104,3.3833e-05,0.0005179
1.1833,0.37484,0.37455,0.37441,0.0002747,0.20015,0.54866,3.3773e-05,0.00051562
1.1841,0.37484,0.37455,0.3744,0.00027352,0.20253,0.54628,3.3708e-05,0.00051333
1.1849,0.37484,0.37455,0.3744,0.00027234,0.20492,0.54389,3.3638e-05,0.00051104
1.1857,0.37484,0.37455,0.3744,0.00027116,0.20731,0.54149,3.3564e-05,0.00050875
1.1865,0.37484,0.37455,0.3744,0.00026997,0.20972,0.53908,3.3485e-05,0.00050645
1.1873,0.37484,0.37455,0.3744,0.00026877,0.21213,0.53666,3.3401e-05,0.00050414
1.1881,0.37484,0.37455,0.37439,0.00026757,0.21455,0.53423,3.3313e-05,0.00050183
1.1889,0.37484,0.37455,0.37439,0.00026637,0.21698,0.5318,3.3221e-05,0.00049952
1.1897,0.37484,0.37455,0.37439,0.00026516,0.21942,0.52936,3.3124e-05,0.0004972
1.1905,0.37485,0.37455,0.37439,0.00026395,0.22187,0.52691,3.3023e-05,0.00049487
1.1913,0.37485,0.37455,0.37439,0.00026273,0.22432,0.52445,3.2917e-05,0.00049254
1.1921,0.37485,0.37455,0.37438,0.00026151,0.22678,0.52198,3.2807e-05,0.00049021
1.1929,0.37485,0.37455,0.37438,0.00026028,0.22925,0.51951,3.2693e-05,0.00048787
1.1937,0.37485,0.37455,0.37438,0.00025905,0.23173,0.51703,3.2575e-05,0.00048553
1.1945,0.37485,0.37455,0.37438,0.00025782,0.23421,0.51454,3.2452e-05,0.00048318
1.1953,0.37485,0.37455,0.37438,0.00025658,0.2367,0.51205,3.2326e-05,0.00048083
1.1961,0.37485,0.37455,0.37437,0.00025533,0.2392,0.50955,3.2195e-05,0.00047847
1.1969,0.37485,0.37455,0.37437,0.00025408,0.24171,0.50704,3.2061e-05,0.00047611
1.1977,0.37485,0.37455,0.37437,0.00025283,0.24422,0.50452,3.1922e-05,0.00047374
1.1986,0.37485,0.37455,0.37437,0.00025158,0.24674,0.502,3.178e-05,0.00047138
1.1994,0.37485,0.37455,0.37437,0.00025032,0.24926,0.49947,3.1634e-05,0.000469
1.2002,0.37485,0.37455,0.37437,0.00024906,0.25179,0.49694,3.1484e-05,0.00046663
1.201,0.37485,0.37455,0.37436,0.00024779,0.25433,0.4944,3.1331e-05,0.00046425
1.2018,0.37485,0.37455,0.37436,0.00024652,0.25688,0.49185,3.1174e-05,0.00046186
1.2026,0.37485,0.37455,0.37436,0.00024524,0.25943,0.4893,3.1013e-05,0.00045948
1.2034,0.37485,0.37455,0.37436,0.00024397,0.26198,0.48674,3.0849e-05,0.00045709
1.2042,0.37485,0.37455,0.37436,0.00024269,0.26455,0.48417,3.0682e-05,0.00045469
1.205,0.37485,0.37455,0.37436,0.0002414,0.26711,0.4816,3.0511e-05,0.0004523
1.2058,0.37485,0.37455,0.37436,0.00024012,0.26969,0.47902,3.0336e-05,0.0004499
1.2066,0.37485,0.37455,0.37435,0.00023883,0.27227,0.47644,3.0159e-05,0.00044749
1.2074,0.37485,0.37455,0.37435,0.00023753,0.27485,0.47386,2.9978e-05,0.00044509
1.2082,0.37485,0.37455,0.37435,0.00023624,0.27744,0.47127,2.9795e-05,0.00044268
1.209,0.37485,0.37455,0.37435,0.00023494,0.28003,0.46867,2.9608e-05,0.00044026
1.2098,0.37485,0.37455,0.37435,0.00023363,0.28263,0.46607,2.9419e-05,0.00043785
1.2106,0.37486,0.37455,0.37435,0.00023233,0.28523,0.46346,2.9226e-05,0.00043543
1.2114,0.37486,0.37455,0.37435,0.00023102,0.28784,0.46085,2.9031e-05,0.00043301
1.2122,0.37486,0.37455,0.37435,0.00022971,0.29046,0.45824,2.8833e-05,0.00043059
1.2131,0.37486,0.37455,0.37434,0.0002284,0.29307,0.45562,2.8632e-05,0.00042817
1.2139,0.37486,0.37455,0.37434,0.00022708,0.29569,0.45299,2.8429e-05,0.00042574
1.2147,0.37486,0.37455,0.37434,0.00022577,0.29832,0.45037,2.8223e-05,0.00042331
1.2155,0.37486,0.37455,0.37434,0.00022445,0.30095,0.44774,2.8015e-05,0.00042088
1.2163,0.37486,0.37455,0.37434,0.00022312,0.30358,0.4451,2.7804e-05,0.00041844
1.2171,0.37486,0.37455,0.37434,0.0002218,0.30622,0.44246,2.7591e-05,0.00041601
1.2179,0.37486,0.37455,0.37434,0.00022047,0.30886,0.43982,2.7376e-05,0.00041357
1.2187,0.37486,0.37455,0.37434,0.00021915,0.3115,0.43718,2.7159e-05,0.00041113
1.2195,0.37486,0.37455,0.37434,0.00021782,0.31415,0.43453,2.694e-05,0.00040869
1.2203,0.37486,0.37455,0.37434,0.00021648,0.3168,0.43188,2.6718e-05,0.00040625
1.2211,0.37486,0.37455,0.37434,0.00021515,0.31945,0.42922,2.6495e-05,0.0004038
1.2219,0.37486,0.37455,0.37434,0.00021381,0.32211,0.42656,2.627e-05,0.00040136
1.2227,0.37486,0.37455,0.37433,0.00021248,0.32477,0.4239,2.6043e-05,0.00039891
1.2235,0.37486,0.37455,0.37433,0.00021114,0.32743,0.42124,2.5815e-05,0.00039646
1.2243,0.37486,0.37455,0.37433,0.0002098,0.33009,0.41858,2.5585e-05,0.00039401
1.2251,0.37486,0.37455,0.37433,0.00020846,0.33276,0.41591,2.5353e-05,0.00039156
1.2259,0.37486,0.37455,0.37433,0.00020712,0.33542,0.41324,2.512e-05,0.00038911
1.2267,0.37487,0.37455,0.37433,0.00020577,0.33809,0.41057,2.4885e-05,0.00038666
1.2276,0.37487,0.37455,0.37433,0.00020443,0.34077,0.4079,2.465e-05,0.00038421
1.2284,0.37487,0.37455,0.37433,0.00020308,0.34344,0.40522,2.4412e-05,0.00038175
1.2292,0.37487,0.37455,0.37433,0.00020174,0.34612,0.40255,2.4174e-05,0.0003793
1.23,0.37487,0.37455,0.37433,0.00020039,0.34879,0.39987,2.3935e-05,0.00037684
1.2308,0.37487,0.37455,0.37433,0.00019904,0.35147,0.39719,2.3695e-05,0.00037439
1.2316,0.37487,0.37455,0.37433,0.00019769,0.35415,0.39451,2.3453e-05,0.00037193
1.2324,0.37487,0.37455,0.37433,0.00019634,0.35683,0.39183,2.3211e-05,0.00036947
1.2332,0.37487,0.37455,0.37433,0.00019499,0.35951,0.38915,2.2968e-05,0.00036702
1.234,0.37487,0.37455,0.37433,0.00019364,0.36219,0.38647,2.2725e-05,0.00036456
1.2348,0.37487,0.37455,0.37433,0.00019229,0.36488,0.38378,2.2481e-05,0.0003621
1.2356,0.37487,0.37455,0.37433,0.00019094,0.36756,0.3811,2.2236e-05,0.00035965
1.2364,0.37487,0.37455,0.37433,0.00018959,0.37024,0.37842,2.1991e-05,0.00035719
1.2372,0.37487,0.37455,0.37433,0.00018824,0.37293,0.37573,2.1745e-05,0.00035473
1.238,0.37487,0.37455,0.37433,0.00018689,0.37561,0.37305,2.1499e-05,0.00035228
1.2388,0.37487,0.37455,0.37433,0.00018554,0.37829,0.37036,2.1253e-05,0.00034982
1.2396,0.37487,0.37455,0.37433,0.00018419,0.38098,0.36768,2.1006e-05,0.00034736
1.2404,0.37488,0.37455,0.37433,0.00018283,0.38366,0.365,2.0759e-05,0.00034491
1.2412,0.37488,0.37455,0.37433,0.00018148,0.38634,0.36231,2.0513e-05,0.00034246
1.2421,0.37488,0.37455,0.37433,0.00018013,0.38903,0.35963,2.0266e-05,0.00034
1.2429,0.37488,0.37455,0.37433,0.00017878,0.39171,0.35695,2.0019e-05,0.00033755
1.2437,0.37488,0.37455,0.37433,0.00017744,0.39439,0.35427,1.9773e-05,0.0003351
1.2445,0.37488,0.37455,0.37433,0.00017609,0.39707,0.35159,1.9527e-05,0.00033265
1.2453,0.37488,0.37455,0.37433,0.00017474,0.39975,0.34891,1.9281e-05,0.0003302
1.2461,0.37488,0.37455,0.37433,0.00017339,0.40243,0.34624,1.9035e-05,0.00032775
1.2469,0.37488,0.37455,0.37433,0.00017205,0.4051,0.34356,1.879e-05,0.0003253
1.2477,0.37488,0.37455,0.37433,0.0001707,0.40778,0.34089,1.8545e-05,0.00032286
1.2485,0.37488,0.37455,0.37433,0.00016936,0.41045,0.33822,1.8301e-05,0.00032041
1.2493,0.37488,0.37455,0.37433,0.00016801,0.41312,0.33555,1.8057e-05,0.00031797
1.2501,0.37488,0.37455,0.37433,0.00016667,0.41579,0.33288,1.7814e-05,0.00031553
1.2509,0.37488,0.37455,0.37433,0.00016533,0.41846,0.33021,1.7572e-05,0.00031309
1.2517,0.37488,0.37455,0.37433,0.00016399,0.42112,0.32755,1.733e-05,0.00031065
1.2525,0.37488,0.37455,0.37433,0.00016265,0.42378,0.32489,1.709e-05,0.00030822
1.2533,0.37489,0.37455,0.37434,0.00016132,0.42644,0.32223,1.685e-05,0.00030579
1.2541,0.37489,0.37455,0.37434,0.00015998,0.4291,0.31957,1.6611e-05,0.00030335
1.2549,0.37489,0.37455,0.37434,0.00015865,0.43176,0.31692,1.6373e-05,0.00030093
1.2557,0.37489,0.37455,0.37434,0.00015732,0.43441,0.31427,1.6136e-05,0.0002985
1.2565,0.37489,0.37455,0.37434,0.00015599,0.43706,0.31162,1.5901e-05,0.00029608
1.2574,0.37489,0.37455,0.37434,0.00015466,0.4397,0.30898,1.5666e-05,0.00029366
1.2582,0.37489,0.37455,0.37434,0.00015334,0.44234,0.30634,1.5433e-05,0.00029124
1.259,0.37489,0.37455,0.37434,0.00015201,0.44498,0.3037,1.5201e-05,0.00028882
1.2598,0.37489,0.37455,0.37434,0.00015069,0.44762,0.30107,1.497e-05,0.00028641
1.2606,0.37489,0.37455,0.37434,0.00014937,0.45025,0.29844,1.4741e-05,0.000284
1.2614,0.37489,0.37455,0.37434,0.00014805,0.45288,0.29581,1.4513e-05,0.00028159
1.2622,0.37489,0.37455,0.37434,0.00014674,0.4555,0.29319,1.4286e-05,0.00027919
1.263,0.37489,0.37455,0.37435,0.00014543,0.45812,0.29057,1.4061e-05,0.00027679
1.2638,0.37489,0.37455,0.37435,0.00014412,0.46073,0.28796,1.3838e-05,0.0002744
1.2646,0.3749,0.37455,0.37435,0.00014281,0.46334,0.28535,1.3616e-05,0.000272
1.2654,0.3749,0.37455,0.37435,0.0001415,0.46595,0.28275,1.3396e-05,0.00026961
1.2662,0.3749,0.37455,0.37435,0.0001402,0.46855,0.28015,1.3177e-05,0.00026723
1.267,0.3749,0.37455,0.37435,0.0001389,0.47115,0.27756,1.2961e-05,0.00026485
1.2678,0.3749,0.37455,0.37435,0.00013761,0.47374,0.27497,1.2745e-05,0.00026247
1.2686,0.3749,0.37455,0.37435,0.00013631,0.47633,0.27238,1.2532e-05,0.0002601
1.2694,0.3749,0.37455,0.37436,0.00013502,0.47891,0.2698,1.2321e-05,0.00025773
1.2702,0.3749,0.37455,0.37436,0.00013374,0.48148,0.26723,1.2111e-05,0.00025536
1.271,0.3749,0.37455,0.37436,0.00013245,0.48406,0.26466,1.1903e-05,0.000253
1.2719,0.3749,0.37455,0.37436,0.00013117,0.48662,0.2621,1.1698e-05,0.00025065
1.2727,0.3749,0.37455,0.37436,0.00012989,0.48918,0.25954,1.1494e-05,0.0002483
1.2735,0.3749,0.37455,0.37436,0.00012862,0.49173,0.25699,1.1292e-05,0.00024595
1.2743,0.3749,0.37455,0.37436,0.00012735,0.49428,0.25445,1.1092e-05,0.00024361
1.2751,0.3749,0.37455,0.37437,0.00012608,0.49682,0.25191,1.0894e-05,0.00024127
1.2759,0.37491,0.37455,0.37437,0.00012482,0.49936,0.24938,1.0698e-05,0.00023894
1.2767,0.37491,0.37455,0.37437,0.00012356,0.50189,0.24685,1.0505e-05,0.00023661
1.2775,0.37491,0.37455,0.37437,0.0001223,0.50441,0.24433,1.0313e-05,0.00023429
1.2783,0.37491,0.37455,0.37437,0.00012105,0.50692,0.24182,1.0124e-05,0.00023198
1.2791,0.37491,0.37455,0.37437,0.0001198,0.50943,0.23931,9.9362e-06,0.00022967
1.2799,0.37491,0.37455,0.37438,0.00011856,0.51194,0.23682,9.7511e-06,0.00022736
1.2807,0.37491,0.37455,0.37438,0.00011732,0.51443,0.23432,9.5681e-06,0.00022507
1.2815,0.37491,0.37455,0.37438,0.00011608,0.51692,0.23184,9.3874e-06,0.00022277
1.2823,0.37491,0.37455,0.37438,0.00011485,0.5194,0.22936,9.2089e-06,0.00022049
1.2831,0.37491,0.37455,0.37438,0.00011362,0.52187,0.22689,9.0326e-06,0.00021821
1.2839,0.37491,0.37455,0.37438,0.0001124,0.52434,0.22443,8.8586e-06,0.00021593
1.2847,0.37491,0.37455,0.37439,0.00011118,0.5268,0.22198,8.6868e-06,0.00021366
1.2855,0.37491,0.37455,0.37439,0.00010996,0.52925,0.21953,8.5173e-06,0.0002114
1.2864,0.37491,0.37455,0.37439,0.00010875,0.53169,0.21709,8.3501e-06,0.00020915
1.2872,0.37492,0.37455,0.37439,0.00010754,0.53412,0.21466,8.1852e-06,0.0002069
1.288,0.37492,0.37455,0.37439,0.00010634,0.53655,0.21224,8.0226e-06,0.00020466
1.2888,0.37492,0.37455,0.3744,0.00010514,0.53897,0.20983,7.8623e-06,0.00020243
1.2896,0.37492,0.37455,0.3744,0.00010395,0.54138,0.20742,7.7043e-06,0.0002002
1.2904,0.37492,0.37455,0.3744,0.00010276,0.54378,0.20502,7.5486e-06,0.00019798
1.2912,0.37492,0.37455,0.3744,0.00010158,0.54617,0.20264,7.3953e-06,0.00019577
1.292,0.37492,0.37455,0.37441,0.0001004,0.54856,0.20026,7.2443e-06,0.00019356
1.2928,0.37492,0.37455,0.37441,9.9231e-05,0.55093,0.19789,7.0956e-06,0.00019137
1.2936,0.37492,0.37455,0.37441,9.8063e-05,0.5533,0.19552,6.9492e-06,0.00018918
1.2944,0.37492,0.37455,0.37441,9.69e-05,0.55565,0.19317,6.8052e-06,0.000187
1.2952,0.37492,0.37455,0.37441,9.5743e-05,0.558,0.19083,6.6634e-06,0.00018482
1.296,0.37492,0.37455,0.37442,9.459e-05,0.56034,0.1885,6.524e-06,0.00018266
1.2968,0.37492,0.37455,0.37442,9.3443e-05,0.56267,0.18617,6.387e-06,0.0001805
1.2976,0.37492,0.37455,0.37442,9.2301e-05,0.56499,0.18386,6.2522e-06,0.00017835
1.2984,0.37493,0.37455,0.37442,9.1165e-05,0.56729,0.18155,6.1197e-06,0.00017621
1.2992,0.37493,0.37455,0.37443,9.0034e-05,0.56959,0.17926,5.9895e-06,0.00017408
1.3,0.37493,0.37455,0.37443,8.8908e-05,0.57188,0.17698,5.8616e-06,0.00017196
1.3009,0.37493,0.37455,0.37443,8.7788e-05,0.57416,0.1747,5.736e-06,0.00016984
1.3017,0.37493,0.37455,0.37443,8.6674e-05,0.57643,0.17244,5.6127e-06,0.00016774
1.3025,0.37493,0.37455,0.37444,8.5565e-05,0.57869,0.17018,5.4916e-06,0.00016564
1.3033,0.37493,0.37455,0.37444,8.4462e-05,0.58094,0.16794,5.3728e-06,0.00016355
1.3041,0.37493,0.37455,0.37444,8.3365e-05,0.58318,0.16571,5.2562e-06,0.00016147
1.3049,0.37493,0.37455,0.37445,8.2274e-05,0.5854,0.16349,5.1418e-06,0.00015941
1.3057,0.37493,0.37455,0.37445,8.1188e-05,0.58762,0.16128,5.0296e-06,0.00015735
1.3065,0.37493,0.37455,0.37445,8.0109e-05,0.58982,0.15908,4.9196e-06,0.0001553
1.3073,0.37493,0.37455,0.37445,7.9035e-05,0.59202,0.15689,4.8118e-06,0.00015326
1.3081,0.37493,0.37455,0.37446,7.7968e-05,0.5942,0.15471,4.7062e-06,0.00015123
1.3089,0.37493,0.37455,0.37446,7.6906e-05,0.59637,0.15254,4.6027e-06,0.00014921
1.3097,0.37494,0.37455,0.37446,7.5851e-05,0.59854,0.15039,4.5013e-06,0.0001472
1.3105,0.37494,0.37455,0.37446,7.4802e-05,0.60068,0.14825,4.402e-06,0.0001452
1.3113,0.37494,0.37455,0.37447,7.3759e-05,0.60282,0.14611,4.3048e-06,0.00014321
1.3121,0.37494,0.37455,0.37447,7.2723e-05,0.60495,0.14399,4.2097e-06,0.00014124
1.3129,0.37494,0.37455,0.37447,7.1693e-05,0.60706,0.14188,4.1166e-06,0.00013927
1.3137,0.37494,0.37455,0.37448,7.0669e-05,0.60916,0.13979,4.0256e-06,0.00013731
1.3145,0.37494,0.37455,0.37448,6.9652e-05,0.61126,0.1377,3.9365e-06,0.00013537
1.3153,0.37494,0.37455,0.37448,6.8641e-05,0.61333,0.13563,3.8494e-06,0.00013343
1.3162,0.37494,0.37455,0.37449,6.7637e-05,0.6154,0.13357,3.7643e-06,0.00013151
1.317,0.37494,0.37455,0.37449,6.6639e-05,0.61745,0.13152,3.6812e-06,0.0001296
1.3178,0.37494,0.37455,0.37449,6.5648e-05,0.61949,0.12949,3.5999e-06,0.0001277
1.3186,0.37494,0.37455,0.3745,6.4664e-05,0.62152,0.12747,3.5205e-06,0.00012581
1.3194,0.37494,0.37455,0.3745,6.3686e-05,0.62354,0.12546,3.443e-06,0.00012393
1.3202,0.37494,0.37455,0.3745,6.2716e-05,0.62554,0.12346,3.3673e-06,0.00012206
1.321,0.37494,0.37455,0.3745,6.1752e-05,0.62753,0.12148,3.2934e-06,0.00012021
1.3218,0.37495,0.37455,0.37451,6.0795e-05,0.62951,0.1195,3.2213e-06,0.00011837
1.3226,0.37495,0.37455,0.37451,5.9845e-05,0.63148,0.11755,3.151e-06,0.00011654
1.3234,0.37495,0.37455,0.37451,5.8902e-05,0.63343,0.1156,3.0824e-06,0.00011472
1.3242,0.37495,0.37455,0.37452,5.7966e-05,0.63537,0.11367,3.0155e-06,0.00011292
1.325,0.37495,0.37455,0.37452,5.7037e-05,0.63729,0.11175,2.9503e-06,0.00011112
1.3258,0.37495,0.37455,0.37452,5.6115e-05,0.6392,0.10985,2.8867e-06,0.00010934
1.3266,0.37495,0.37455,0.37453,5.52e-05,0.6411,0.10796,2.8247e-06,0.00010758
1.3274,0.37495,0.37455,0.37453,5.4293e-05,0.64298,0.10608,2.7644e-06,0.00010582
1.3282,0.37495,0.37455,0.37453,5.3392e-05,0.64486,0.10421,2.7056e-06,0.00010408
1.329,0.37495,0.37455,0.37454,5.25e-05,0.64671,0.10236,2.6484e-06,0.00010235
1.3298,0.37495,0.37455,0.37454,5.1614e-05,0.64855,0.10053,2.5926e-06,0.00010064
1.3307,0.37495,0.37455,0.37455,5.0736e-05,0.65038,0.098707,2.5384e-06,9.8933e-05
1.3315,0.37495,0.37455,0.37455,4.9865e-05,0.6522,0.0969,2.4856e-06,9.7244e-05
1.3323,0.37495,0.37455,0.37455,4.9001e-05,0.654,0.095106,2.4342e-06,9.5568e-05
1.3331,0.37495,0.37455,0.37456,4.8145e-05,0.65579,0.093327,2.3842e-06,9.3907e-05
1.3339,0.37495,0.37455,0.37456,4.7297e-05,0.65756,0.091563,2.3356e-06,9.2258e-05
1.3347,0.37495,0.37455,0.37456,4.6456e-05,0.65931,0.089812,2.2884e-06,9.0624e-05
1.3355,0.37495,0.37455,0.37457,4.5623e-05,0.66106,0.088077,2.2424e-06,8.9003e-05
1.3363,0.37496,0.37455,0.37457,4.4797e-05,0.66279,0.086356,2.1978e-06,8.7397e-05
1.3371,0.37496,0.37455,0.37457,4.398e-05,0.6645,0.08465,2.1544e-06,8.5805e-05
1.3379,0.37496,0.37455,0.37458,4.3169e-05,0.6662,0.082959,2.1122e-06,8.4226e-05
1.3387,0.37496,0.37455,0.37458,4.2367e-05,0.66788,0.081283,2.0713e-06,8.2663e-05
1.3395,0.37496,0.37455,0.37459,4.1572e-05,0.66955,0.079622,2.0315e-06,8.1113e-05
1.3403,0.37496,0.37455,0.37459,4.0786e-05,0.6712,0.077976,1.9928e-06,7.9578e-05
1.3411,0.37496,0.37455,0.37459,4.0007e-05,0.67284,0.076345,1.9553e-06,7.8058e-05
1.3419,0.37496,0.37455,0.3746,3.9236e-05,0.67446,0.074729,1.9189e-06,7.6553e-05
1.3427,0.37496,0.37455,0.3746,3.8473e-05,0.67607,0.073129,1.8836e-06,7.5062e-05
1.3435,0.37496,0.37455,0.3746,3.7718e-05,0.67766,0.071545,1.8492e-06,7.3586e-05
1.3443,0.37496,0.37455,0.37461,3.6971e-05,0.67924,0.069976,1.816e-06,7.2125e-05
1.3452,0.37496,0.37455,0.37461,3.6232e-05,0.6808,0.068422,1.7837e-06,7.068e-05
1.346,0.37496,0.37455,0.37462,3.5501e-05,0.68235,0.066884,1.7523e-06,6.9249e-05
1.3468,0.37496,0.37455,0.37462,3.4778e-05,0.68388,0.065362,1.722e-06,6.7834e-05
1.3476,0.37496,0.37455,0.37462,3.4063e-05,0.68539,0.063856,1.6925e-06,6.6434e-05
1.3484,0.37496,0.37455,0.37463,3.3357e-05,0.68689,0.062366,1.6639e-06,6.505e-05
1.3492,0.37496,0.37455,0.37463,3.2659e-05,0.68837,0.060892,1.6362e-06,6.3681e-05
1.35,0.37496,0.37455,0.37464,3.1969e-05,0.68984,0.059434,1.6094e-06,6.2328e-05
1.3508,0.37496,0.37455,0.37464,3.1287e-05,0.69129,0.057992,1.5834e-06,6.0991e-05
1.3516,0.37496,0.37455,0.37464,3.0614e-05,0.69272,0.056566,1.5582e-06,5.967e-05
1.3524,0.37496,0.37455,0.37465,2.9949e-05,0.69414,0.055157,1.5338e-06,5.8364e-05
1.3532,0.37496,0.37455,0.37465,2.9292e-05,0.69554,0.053764,1.5101e-06,5.7075e-05
1.354,0.37496,0.37455,0.37466,2.8644e-05,0.69693,0.052387,1.4872e-06,5.5801e-05
1.3548,0.37497,0.37455,0.37466,2.8004e-05,0.69829,0.051027,1.465e-06,5.4544e-05
1.3556,0.37497,0.37455,0.37467,2.7373e-05,0.69965,0.049684,1.4435e-06,5.3303e-05
1.3564,0.37497,0.37455,0.37467,2.675e-05,0.70098,0.048357,1.4227e-06,5.2078e-05
1.3572,0.37497,0.37455,0.37467,2.6136e-05,0.7023,0.047047,1.4026e-06,5.087e-05
1.358,0.37497,0.37455,0.37468,2.5531e-05,0.7036,0.045754,1.3832e-06,4.9678e-05
1.3588,0.37497,0.37455,0.37468,2.4933e-05,0.70489,0.044478,1.3643e-06,4.8503e-05
1.3597,0.37497,0.37455,0.37469,2.4345e-05,0.70615,0.043218,1.3461e-06,4.7344e-05
1.3605,0.37497,0.37455,0.37469,2.3765e-05,0.7074,0.041976,1.3285e-06,4.6202e-05
1.3613,0.37497,0.37455,0.37469,2.3194e-05,0.70864,0.040751,1.3115e-06,4.5077e-05
1.3621,0.37497,0.37455,0.3747,2.2632e-05,0.70986,0.039542,1.2951e-06,4.3968e-05
1.3629,0.37497,0.37455,0.3747,2.2078e-05,0.71106,0.038351,1.2793e-06,4.2877e-05
1.3637,0.37497,0.37455,0.37471,2.1533e-05,0.71224,0.037178,1.264e-06,4.1802e-05
1.3645,0.37497,0.37455,0.37471,2.0997e-05,0.7134,0.036021,1.2492e-06,4.0745e-05
1.3653,0.37497,0.37455,0.37472,2.047e-05,0.71455,0.034882,1.235e-06,3.9704e-05
1.3661,0.37497,0.37455,0.37472,1.9951e-05,0.71568,0.03376,1.2213e-06,3.8681e-05
1.3669,0.37497,0.37455,0.37473,1.9441e-05,0.71679,0.032656,1.2082e-06,3.7675e-05
1.3677,0.37497,0.37455,0.37473,1.8941e-05,0.71789,0.031569,1.1955e-06,3.6686e-05
1.3685,0.37497,0.37455,0.37473,1.8449e-05,0.71897,0.0305,1.1833e-06,3.5715e-05
1.3693,0.37497,0.37455,0.37474,1.7966e-05,0.72003,0.029449,1.1717e-06,3.476e-05
1.3701,0.37497,0.37455,0.37474,1.7492e-05,0.72107,0.028415,1.1605e-06,3.3824e-05
1.3709,0.37497,0.37455,0.37475,1.7027e-05,0.7221,0.027399,1.1498e-06,3.2905e-05
1.3717,0.37497,0.37455,0.37475,1.6571e-05,0.7231,0.026401,1.1396e-06,3.2003e-05
1.3725,0.37497,0.37455,0.37476,1.6124e-05,0.72409,0.025421,1.1299e-06,3.1119e-05
1.3733,0.37497,0.37455,0.37476,1.5687e-05,0.72506,0.024458,1.1207e-06,3.0253e-05
1.3741,0.37497,0.37455,0.37477,1.5258e-05,0.72602,0.023514,1.1119e-06,2.9404e-05
1.375,0.37497,0.37455,0.37477,1.4838e-05,0.72695,0.022587,1.1036e-06,2.8573e-05
1.3758,0.37497,0.37455,0.37477,1.4428e-05,0.72787,0.021679,1.0958e-06,2.776e-05
1.3766,0.37497,0.37455,0.37478,1.4026e-05,0.72877,0.020789,1.0885e-06,2.6964e-05
1.3774,0.37497,0.37455,0.37478,1.3634e-05,0.72965,0.019917,1.0816e-06,2.6187e-05
1.3782,0.37497,0.37455,0.37479,1.3251e-05,0.73051,0.019063,1.0752e-06,2.5427e-05
1.379,0.37497,0.37455,0.37479,1.2877e-05,0.73136,0.018227,1.0694e-06,2.4685e-05
1.3798,0.37497,0.37455,0.3748,1.2513e-05,0.73218,0.017409,1.064e-06,2.3962e-05
1.3806,0.37497,0.37455,0.3748,1.2157e-05,0.73299,0.01661,1.0591e-06,2.3256e-05
1.3814,0.37497,0.37455,0.37481,1.1811e-05,0.73378,0.015829,1.0547e-06,2.2568e-05
1.3822,0.37497,0.37455,0.37481,1.1475e-05,0.73455,0.015067,1.0508e-06,2.1899e-05
1.383,0.37497,0.37455,0.37482,1.1147e-05,0.73531,0.014323,1.0475e-06,2.1247e-05
1.3838,0.37497,0.37455,0.37482,1.0829e-05,0.73604,0.013598,1.0447e-06,2.0614e-05
1.3846,0.37497,0.37455,0.37482,1.052e-05,0.73676,0.012891,1.0424e-06,1.9998e-05
1.3854,0.37497,0.37455,0.37483,1.0221e-05,0.73746,0.012202,1.0407e-06,1.9401e-05
1.3862,0.37497,0.37455,0.37483,9.9309e-06,0.73813,0.011533,1.0395e-06,1.8822e-05
1.387,0.37497,0.37455,0.37484,9.6502e-06,0.7388,0.010881,1.039e-06,1.8262e-05
1.3878,0.37497,0.37455,0.37484,9.379e-06,0.73944,0.010249,1.039e-06,1.7719e-05
1.3886,0.37497,0.37455,0.37485,9.1172e-06,0.74006,0.0096349,1.0396e-06,1.7195e-05
1.3895,0.37497,0.37455,0.37485,8.8649e-06,0.74066,0.0090398,1.0408e-06,1.6689e-05
1.3903,0.37497,0.37455,0.37486,8.622e-06,0.74125,0.0084634,1.0427e-06,1.6201e-05
1.3911,0.37497,0.37455,0.37486,8.3886e-06,0.74182,0.0079058,1.0452e-06,1.5732e-05
1.3919,0.37497,0.37455,0.37487,8.1647e-06,0.74237,0.007367,1.0484e-06,1.5281e-05
1.3927,0.37497,0.37455,0.37487,7.9503e-06,0.7429,0.006847,1.0523e-06,1.4848e-05
1.3935,0.37497,0.37455,0.37488,7.7455e-06,0.74341,0.0063459,1.0569e-06,1.4434e-05
1.3943,0.37497,0.37455,0.37488,7.5502e-06,0.7439,0.0058637,1.0623e-06,1.4038e-05
1.3951,0.37497,0.37455,0.37489,7.3644e-06,0.74437,0.0054003,1.0684e-06,1.366e-05
1.3959,0.37497,0.37455,0.37489,7.1882e-06,0.74482,0.004956,1.0752e-06,1.3301e-05
1.3967,0.37497,0.37455,0.37489,7.0215e-06,0.74526,0.0045305,1.0829e-06,1.296e-05
1.3975,0.37497,0.37455,0.3749,6.8645e-06,0.74568,0.0041241,1.0913e-06,1.2638e-05
1.3983,0.37497,0.37455,0.3749,6.717e-06,0.74607,0.0037366,1.1007e-06,1.2333e-05
1.3991,0.37497,0.37455,0.37491,6.5792e-06,0.74645,0.0033682,1.1108e-06,1.2048e-05
1.3999,0.37497,0.37455,0.37491,6.451e-06,0.74681,0.0030188,1.1219e-06,1.178e-05
1.4007,0.37497,0.37455,0.37492,6.3324e-06,0.74715,0.0026884,1.1339e-06,1.1531e-05
1.4015,0.37497,0.37455,0.37492,6.2235e-06,0.74747,0.0023772,1.1468e-06,1.13e-05
1.4023,0.37497,0.37455,0.37493,6.1243e-06,0.74777,0.002085,1.1607e-06,1.1088e-05
1.4031,0.37497,0.37455,0.37493,6.0347e-06,0.74805,0.0018119,1.1756e-06,1.0894e-05
1.404,0.37497,0.37455,0.37494,5.9547e-06,0.74832,0.0015579,1.1915e-06,1.0718e-05
1.4048,0.37497,0.37455,0.37494,5.8845e-06,0.74856,0.0013231,1.2085e-06,1.0561e-05
1.4056,0.37497,0.37455,0.37495,5.824e-06,0.74879,0.0011074,1.2266e-06,1.0421e-05
1.4064,0.37497,0.37455,0.37495,5.7731e-06,0.74899,0.00091087,1.2457e-06,1.0301e-05
1.4072,0.37497,0.37455,0.37496,5.732e-06,0.74918,0.00073349,1.2661e-06,1.0198e-05
1.408,0.37497,0.37455,0.37496,5.7006e-06,0.74935,0.00057529,1.2876e-06,1.0114e-05
1.4088,0.37497,0.37455,0.37497,5.6789e-06,0.7495,0.00043627,1.3103e-06,1.0048e-05
1.4096,0.37497,0.37455,0.37497,5.6669e-06,0.74963,0.00031643,1.3342e-06,9.9997e-06
1.4104,0.37497,0.37455,0.37498,5.6647e-06,0.74974,0.00021579,1.3595e-06,9.97e-06
1.4112,0.37497,0.37455,0.37498,5.6723e-06,0.74983,0.00013435,1.386e-06,9.9585e-06
1.412,0.37497,0.37455,0.37499,5.6895e-06,0.7499,7.2116e-05,1.4139e-06,9.9652e-06
1.4128,0.37497,0.37455,0.37499,5.7165e-06,0.74995,2.9084e-05,1.4431e-06,9.99e-06
1.4136,0.37497,0.37455,0.375,5.7533e-06,0.74999,5.2616e-06,1.4737e-06,1.0033e-05
1.4144,0.37497,0.37455,0.375,5.7999e-06,0.75,6.4864e-07,1.5058e-06,1.0094e-05
1.4152,0.37497,0.37455,0.375,5.8562e-06,0.74999,1.5246e-05,1.5394e-06,1.0173e-05
1.416,0.37497,0.37455,0.37501,5.9222e-06,0.74997,4.9052e-05,1.5745e-06,1.027e-05
1.4168,0.37497,0.37455,0.37501,5.9981e-06,0.74993,0.00010207,1.6111e-06,1.0385e-05
1.4176,0.37497,0.37455,0.37502,6.0837e-06,0.74986,0.00017428,1.6493e-06,1.0518e-05
1.4185,0.37497,0.37455,0.37502,6.1791e-06,0.74978,0.0002657,1.6891e-06,1.0669e-05
1.4193,0.37496,0.37455,0.37503,6.2842e-06,0.74968,0.00037632,1.7306e-06,1.0838e-05
1.4201,0.37496,0.37455,0.37503,6.3992e-06,0.74956,0.00050613,1.7738e-06,1.1025e-05
1.4209,0.37496,0.37455,0.37504,6.5239e-06,0.74942,0.00065512,1.8187e-06,1.1229e-05
1.4217,0.37496,0.37455,0.37504,6.6584e-06,0.74926,0.00082329,1.8653e-06,1.1451e-05
1.4225,0.37496,0.37455,0.37505,6.8026e-06,0.74909,0.0010106,1.9138e-06,1.1691e-05
1.4233,0.37496,0.37455,0.37505,6.9566e-06,0.74889,0.0012171,1.9641e-06,1.1949e-05
1.4241,0.37496,0.37455,0.37506,7.1204e-06,0.74867,0.0014428,2.0162e-06,1.2225e-05
1.4249,0.37496,0.37455,0.37506,7.294e-06,0.74844,0.0016875,2.0703e-06,1.2518e-05
1.4257,0.37496,0.37455,0.37507,7.4773e-06,0.74818,0.0019514,2.1263e-06,1.2828e-05
1.4265,0.37496,0.37455,0.37507,7.6704e-06,0.74791,0.0022344,2.1843e-06,1.3157e-05
1.4273,0.37496,0.37455,0.37508,7.8733e-06,0.74762,0.0025366,2.2444e-06,1.3502e-05
1.4281,0.37496,0.37455,0.37508,8.0859e-06,0.74731,0.0028577,2.3064e-06,1.3865e-05
1.4289,0.37496,0.37455,0.37509,8.3082e-06,0.74697,0.003198,2.3706e-06,1.4246e-05
1.4297,0.37496,0.37455,0.37509,8.5403e-06,0.74662,0.0035573,2.4369e-06,1.4644e-05
1.4305,0.37496,0.37455,0.3751,8.7822e-06,0.74626,0.0039356,2.5054e-06,1.5059e-05
1.4313,0.37496,0.37455,0.3751,9.0337e-06,0.74587,0.0043329,2.576e-06,1.5491e-05
1.4321,0.37496,0.37455,0.37511,9.295e-06,0.74546,0.0047493,2.6489e-06,1.5941e-05
1.4329,0.37496,0.37455,0.37511,9.566e-06,0.74504,0.0051846,2.7241e-06,1.6408e-05
1.4338,0.37496,0.37455,0.37511,9.8467e-06,0.74459,0.0056388,2.8016e-06,1.6892e-05
1.4346,0.37496,0.37455,0.37512,1.0137e-05,0.74413,0.0061119,2.8814e-06,1.7393e-05
1.4354,0.37496,0.37455,0.37512,1.0437e-05,0.74364,0.006604,2.9636e-06,1.7911e-05
1.4362,0.37496,0.37455,0.37513,1.0747e-05,0.74314,0.0071149,3.0482e-06,1.8446e-05
1.437,0.37496,0.37455,0.37513,1.1066e-05,0.74262,0.0076447,3.1352e-06,1.8998e-05
1.4378,0.37495,0.37455,0.37514,1.1396e-05,0.74208,0.0081933,3.2247e-06,1.9566e-05
1.4386,0.37495,0.37455,0.37514,1.1734e-05,0.74153,0.0087606,3.3168e-06,2.0152e-05
1.4394,0.37495,0.37455,0.37515,1.2083e-05,0.74095,0.0093468,3.4113e-06,2.0754e-05
1.4402,0.37495,0.37455,0.37515,1.2441e-05,0.74035,0.0099517,3.5085e-06,2.1373e-05
1.441,0.37495,0.37455,0.37516,1.2808e-05,0.73974,0.010575,3.6082e-06,2.2008e-05
1.4418,0.37495,0.37455,0.37516,1.3186e-05,0.73911,0.011217,3.7106e-06,2.266e-05
1.4426,0.37495,0.37455,0.37517,1.3572e-05,0.73845,0.011878,3.8156e-06,2.3329e-05
1.4434,0.37495,0.37455,0.37517,1.3969e-05,0.73778,0.012558,3.9234e-06,2.4014e-05
1.4442,0.37495,0.37455,0.37518,1.4375e-05,0.7371,0.013256,4.0339e-06,2.4715e-05
1.445,0.37495,0.37455,0.37518,1.479e-05,0.73639,0.013972,4.1471e-06,2.5433e-05
1.4458,0.37495,0.37455,0.37518,1.5215e-05,0.73566,0.014707,4.2631e-06,2.6167e-05
1.4466,0.37495,0.37455,0.37519,1.5649e-05,0.73492,0.015461,4.3819e-06,2.6917e-05
1.4474,0.37495,0.37455,0.37519,1.6093e-05,0.73416,0.016233,4.5035e-06,2.7683e-05
1.4483,0.37495,0.37455,0.3752,1.6547e-05,0.73337,0.017023,4.628e-06,2.8466e-05
1.4491,0.37495,0.37455,0.3752,1.701e-05,0.73257,0.017832,4.7554e-06,2.9264e-05
1.4499,0.37495,0.37455,0.37521,1.7482e-05,0.73176,0.018659,4.8857e-06,3.0078e-05
1.4507,0.37495,0.37455,0.37521,1.7964e-05,0.73092,0.019504,5.0189e-06,3.0908e-05
1.4515,0.37494,0.37455,0.37522,1.8455e-05,0.73007,0.020368,5.1551e-06,3.1754e-05
1.4523,0.37494,0.37455,0.37522,1.8955e-05,0.72919,0.021249,5.2943e-06,3.2616e-05
1.4531,0.37494,0.37455,0.37523,1.9465e-05,0.7283,0.022149,5.4364e-06,3.3493e-05
1.4539,0.37494,0.37455,0.37523,1.9984e-05,0.72739,0.023067,5.5816e-06,3.4386e-05
1.4547,0.37494,0.37455,0.37524,2.0512e-05,0.72647,0.024002,5.7298e-06,3.5295e-05
1.4555,0.37494,0.37455,0.37524,2.105e-05,0.72552,0.024956,5.881e-06,3.6219e-05
1.4563,0.37494,0.37455,0.37524,2.1597e-05,0.72456,0.025928,6.0353e-06,3.7158e-05
1.4571,0.37494,0.37455,0.37525,2.2153e-05,0.72358,0.026918,6.1927e-06,3.8113e-05
1.4579,0.37494,0.37455,0.37525,2.2718e-05,0.72258,0.027925,6.3532e-06,3.9083e-05
1.4587,0.37494,0.37455,0.37526,2.3293e-05,0.72156,0.02895,6.5168e-06,4.0069e-05
1.4595,0.37494,0.37455,0.37526,2.3876e-05,0.72053,0.029993,6.6835e-06,4.1069e-05
1.4603,0.37494,0.37455,0.37527,2.4469e-05,0.71948,0.031054,6.8534e-06,4.2085e-05
1.4611,0.37494,0.37455,0.37527,2.5071e-05,0.71841,0.032132,7.0264e-06,4.3115e-05
1.4619,0.37494,0.37455,0.37528,2.5682e-05,0.71732,0.033228,7.2026e-06,4.4161e-05
1.4628,0.37494,0.37455,0.37528,2.6302e-05,0.71622,0.034341,7.3819e-06,4.5221e-05
1.4636,0.37494,0.37455,0.37528,2.693e-05,0.7151,0.035472,7.5644e-06,4.6296e-05
1.4644,0.37493,0.37455,0.37529,2.7568e-05,0.71396,0.03662,7.75e-06,4.7386e-05
1.4652,0.37493,0.37455,0.37529,2.8215e-05,0.7128,0.037785,7.9389e-06,4.8491e-05
1.466,0.37493,0.37455,0.3753,2.8871e-05,0.71163,0.038968,8.1309e-06,4.961e-05
1.4668,0.37493,0.37455,0.3753,2.9535e-05,0.71043,0.040168,8.3261e-06,5.0744e-05
1.4676,0.37493,0.37455,0.37531,3.0208e-05,0.70923,0.041385,8.5245e-06,5.1892e-05
1.4684,0.37493,0.37455,0.37531,3.0891e-05,0.708,0.04262,8.7261e-06,5.3055e-05
1.4692,0.37493,0.37455,0.37531,3.1581e-05,0.70676,0.043871,8.9308e-06,5.4232e-05
1.47,0.37493,0.37455,0.37532,3.2281e-05,0.7055,0.045139,9.1388e-06,5.5423e-05
1.4708,0.37493,0.37455,0.37532,3.2989e-05,0.70422,0.046424,9.3499e-06,5.6629e-05
1.4716,0.37493,0.37455,0.37533,3.3706e-05,0.70293,0.047726,9.5642e-06,5.7848e-05
1.4724,0.37493,0.37455,0.37533,3.4432e-05,0.70162,0.049045,9.7816e-06,5.9082e-05
1.4732,0.37493,0.37455,0.37533,3.5166e-05,0.70029,0.05038,1.0002e-05,6.033e-05
1.474,0.37493,0.37455,0.37534,3.5909e-05,0.69895,0.051732,1.0226e-05,6.1591e-05
1.4748,0.37493,0.37455,0.37534,3.666e-05,0.69759,0.053101,1.0453e-05,6.2867e-05
1.4756,0.37492,0.37455,0.37535,3.7419e-05,0.69621,0.054486,1.0683e-05,6.4156e-05
1.4764,0.37492,0.37455,0.37535,3.8187e-05,0.69482,0.055887,1.0916e-05,6.5459e-05
1.4773,0.37492,0.37455,0.37536,3.8964e-05,0.69341,0.057305,1.1152e-05,6.6775e-05
1.4781,0.37492,0.37455,0.37536,3.9748e-05,0.69198,0.058739,1.1391e-05,6.8106e-05
1.4789,0.37492,0.37455,0.37536,4.0541e-05,0.69054,0.06019,1.1634e-05,6.9449e-05
1.4797,0.37492,0.37455,0.37537,4.1343e-05,0.68908,0.061656,1.1879e-05,7.0806e-05
1.4805,0.37492,0.37455,0.37537,4.2152e-05,0.6876,0.063139,1.2127e-05,7.2177e-05
1.4813,0.37492,0.37455,0.37538,4.297e-05,0.68611,0.064637,1.2379e-05,7.3561e-05
1.4821,0.37492,0.37455,0.37538,4.3795e-05,0.68461,0.066151,1.2633e-05,7.4958e-05
1.4829,0.37492,0.37455,0.37538,4.4629e-05,0.68309,0.067682,1.289e-05,7.6368e-05
1.4837,0.37492,0.37455,0.37539,4.5471e-05,0.68155,0.069228,1.3151e-05,7.7791e-05
1.4845,0.37492,0.37455,0.37539,4.6321e-05,0.67999,0.070789,1.3414e-05,7.9228e-05
1.4853,0.37492,0.37455,0.3754,4.7178e-05,0.67842,0.072366,1.368e-05,8.0677e-05
1.4861,0.37492,0.37455,0.3754,4.8044e-05,0.67684,0.073959,1.3948e-05,8.2139e-05
1.4869,0.37491,0.37455,0.3754,4.8917e-05,0.67524,0.075567,1.422e-05,8.3614e-05
1.4877,0.37491,0.37455,0.37541,4.9798e-05,0.67362,0.077191,1.4494e-05,8.5102e-05
1.4885,0.37491,0.37455,0.37541,5.0687e-05,0.67199,0.078829,1.4771e-05,8.6603e-05
1.4893,0.37491,0.37455,0.37541,5.1583e-05,0.67035,0.080483,1.5051e-05,8.8116e-05
1.4901,0.37491,0.37455,0.37542,5.2487e-05,0.66868,0.082152,1.5333e-05,8.9642e-05
1.4909,0.37491,0.37455,0.37542,5.3399e-05,0.66701,0.083836,1.5618e-05,9.118e-05
1.4917,0.37491,0.37455,0.37543,5.4318e-05,0.66532,0.085535,1.5906e-05,9.2731e-05
1.4926,0.37491,0.37455,0.37543,5.5245e-05,0.66361,0.087249,1.6196e-05,9.4294e-05
1.4934,0.37491,0.37455,0.37543,5.6179e-05,0.66189,0.088977,1.6489e-05,9.5869e-05
1.4942,0.37491,0.37455,0.37544,5.712e-05,0.66015,0.09072,1.6784e-05,9.7457e-05
1.495,0.37491,0.37455,0.37544,5.8069e-05,0.6584,0.092478,1.7081e-05,9.9056e-05
1.4958,0.37491,0.37455,0.37544,5.9025e-05,0.65664,0.09425,1.7381e-05,0.00010067
1.4966,0.37491,0.37455,0.37545,5.9988e-05,0.65486,0.096037,1.7683e-05,0.00010229
1.4974,0.37491,0.37455,0.37545,6.0958e-05,0.65306,0.097837,1.7987e-05,0.00010393
1.4982,0.3749,0.37455,0.37545,6.1935e-05,0.65126,0.099652,1.8294e-05,0.00010558
1.499,0.3749,0.37455,0.37546,6.2919e-05,0.64943,0.10148,1.8603e-05,0.00010724
1.4998,0.3749,0.37455,0.37546,6.391e-05,0.6476,0.10332,1.8913e-05,0.00010891
1.5006,0.3749,0.37455,0.37547,6.4909e-05,0.64575,0.10518,1.9226e-05,0.00011059
1.5014,0.3749,0.37455,0.37547,6.5913e-05,0.64388,0.10705,1.9541e-05,0.00011229
1.5022,0.3749,0.37455,0.37547,6.6925e-05,0.64201,0.10894,1.9858e-05,0.00011399
1.503,0.3749,0.37455,0.37548,6.7943e-05,0.64012,0.11084,2.0176e-05,0.00011571
1.5038,0.3749,0.37455,0.37548,6.8968e-05,0.63821,0.11275,2.0497e-05,0.00011744
1.5046,0.3749,0.37455,0.37548,7e-05,0.63629,0.11467,2.0819e-05,0.00011918
1.5054,0.3749,0.37455,0.37549,7.1038e-05,0.63436,0.11661,2.1142e-05,0.00012093
1.5062,0.3749,0.37455,0.37549,7.2082e-05,0.63241,0.11856,2.1468e-05,0.0001227
1.5071,0.3749,0.37455,0.37549,7.3133e-05,0.63046,0.12053,2.1795e-05,0.00012447
1.5079,0.3749,0.37455,0.3755,7.419e-05,0.62849,0.12251,2.2123e-05,0.00012626
1.5087,0.3749,0.37455,0.3755,7.5254e-05,0.6265,0.1245,2.2453e-05,0.00012805
1.5095,0.37489,0.37455,0.3755,7.6323e-05,0.6245,0.1265,2.2784e-05,0.00012986
1.5103,0.37489,0.37455,0.3755,7.7399e-05,0.62249,0.12852,2.3116e-05,0.00013168
1.5111,0.37489,0.37455,0.37551,7.8481e-05,0.62047,0.13055,2.345e-05,0.00013351
1.5119,0.37489,0.37455,0.37551,7.9569e-05,0.61844,0.13259,2.3785e-05,0.00013535
1.5127,0.37489,0.37455,0.37551,8.0663e-05,0.61639,0.13464,2.412e-05,0.0001372
1.5135,0.37489,0.37455,0.37552,8.1762e-05,0.61433,0.13671,2.4457e-05,0.00013907
1.5143,0.37489,0.37455,0.37552,8.2867e-05,0.61225,0.13879,2.4795e-05,0.00014094
1.5151,0.37489,0.37455,0.37552,8.3979e-05,0.61017,0.14088,2.5133e-05,0.00014282
1.5159,0.37489,0.37455,0.37553,8.5095e-05,0.60807,0.14298,2.5472e-05,0.00014472
1.5167,0.37489,0.37455,0.37553,8.6218e-05,0.60597,0.14509,2.5812e-05,0.00014662
1.5175,0.37489,0.37455,0.37553,8.7345e-05,0.60384,0.14722,2.6153e-05,0.00014854
1.5183,0.37489,0.37455,0.37554,8.8479e-05,0.60171,0.14936,2.6494e-05,0.00015046
1.5191,0.37489,0.37455,0.37554,8.9617e-05,0.59957,0.15151,2.6835e-05,0.0001524
1.5199,0.37489,0.37455,0.37554,9.0761e-05,0.59741,0.15367,2.7177e-05,0.00015435
1.5207,0.37488,0.37455,0.37554,9.191e-05,0.59525,0.15584,2.7519e-05,0.0001563
1.5216,0.37488,0.37455,0.37555,9.3064e-05,0.59307,0.15802,2.7861e-05,0.00015827
1.5224,0.37488,0.37455,0.37555,9.4224e-05,0.59088,0.16022,2.8203e-05,0.00016024
1.5232,0.37488,0.37455,0.37555,9.5388e-05,0.58868,0.16242,2.8546e-05,0.00016223
1.524,0.37488,0.37455,0.37555,9.6557e-05,0.58647,0.16464,2.8888e-05,0.00016423
1.5248,0.37488,0.37455,0.37556,9.7732e-05,0.58425,0.16687,2.923e-05,0.00016623
1.5256,0.37488,0.37455,0.37556,9.891e-05,0.58201,0.16911,2.9572e-05,0.00016825
1.5264,0.37488,0.37455,0.37556,0.00010009,0.57977,0.17135,2.9913e-05,0.00017028
1.5272,0.37488,0.37455,0.37557,0.00010128,0.57752,0.17361,3.0254e-05,0.00017231
1.528,0.37488,0.37455,0.37557,0.00010248,0.57525,0.17588,3.0595e-05,0.00017436
1.5288,0.37488,0.37455,0.37557,0.00010367,0.57298,0.17816,3.0935e-05,0.00017641
1.5296,0.37488,0.37455,0.37557,0.00010487,0.57069,0.18045,3.1274e-05,0.00017847
1.5304,0.37488,0.37455,0.37558,0.00010608,0.5684,0.18275,3.1612e-05,0.00018055
1.5312,0.37488,0.37455,0.37558,0.00010729,0.5661,0.18506,3.195e-05,0.00018263
1.532,0.37488,0.37455,0.37558,0.0001085,0.56378,0.18738,3.2286e-05,0.00018472
1.5328,0.37487,0.37455,0.37558,0.00010972,0.56146,0.18971,3.2622e-05,0.00018682
1.5336,0.37487,0.37455,0.37559,0.00011095,0.55912,0.19205,3.2956e-05,0.00018894
1.5344,0.37487,0.37455,0.37559,0.00011217,0.55678,0.19439,3.329e-05,0.00019106
1.5352,0.37487,0.37455,0.37559,0.0001134,0.55443,0.19675,3.3622e-05,0.00019318
1.5361,0.37487,0.37455,0.37559,0.00011464,0.55207,0.19912,3.3952e-05,0.00019532
1.5369,0.37487,0.37455,0.37559,0.00011588,0.5497,0.20149,3.4281e-05,0.00019747
1.5377,0.37487,0.37455,0.3756,0.00011712,0.54732,0.20388,3.4608e-05,0.00019962
1.5385,0.37487,0.37455,0.3756,0.00011836,0.54493,0.20627,3.4934e-05,0.00020179
1.5393,0.37487,0.37455,0.3756,0.00011961,0.54253,0.20867,3.5258e-05,0.00020396
1.5401,0.37487,0.37455,0.3756,0.00012086,0.54013,0.21108,3.558e-05,0.00020614
1.5409,0.37487,0.37455,0.37561,0.00012212,0.53771,0.2135,3.59e-05,0.00020833
1.5417,0.37487,0.37455,0.37561,0.00012338,0.53529,0.21592,3.6218e-05,0.00021053
1.5425,0.37487,0.37455,0.37561,0.00012464,0.53286,0.21836,3.6534e-05,0.00021274
1.5433,0.37487,0.37455,0.37561,0.0001259,0.53042,0.2208,3.6848e-05,0.00021496
1.5441,0.37487,0.37455,0.37561,0.00012717,0.52797,0.22325,3.7159e-05,0.00021718
1.5449,0.37487,0.37455,0.37562,0.00012844,0.52552,0.22571,3.7468e-05,0.00021941
1.5457,0.37487,0.37455,0.37562,0.00012971,0.52306,0.22818,3.7774e-05,0.00022166
1.5465,0.37486,0.37455,0.37562,0.00013099,0.52059,0.23065,3.8078e-05,0.0002239
1.5473,0.37486,0.37455,0.37562,0.00013227,0.51811,0.23313,3.8379e-05,0.00022616
1.5481,0.37486,0.37455,0.37562,0.00013355,0.51563,0.23562,3.8678e-05,0.00022843
1.5489,0.37486,0.37455,0.37562,0.00013484,0.51314,0.23811,3.8973e-05,0.0002307
1.5497,0.37486,0.37455,0.37563,0.00013612,0.51064,0.24062,3.9266e-05,0.00023298
1.5505,0.37486,0.37455,0.37563,0.00013741,0.50813,0.24312,3.9555e-05,0.00023527
1.5514,0.37486,0.37455,0.37563,0.0001387,0.50562,0.24564,3.9841e-05,0.00023756
1.5522,0.37486,0.37455,0.37563,0.00014,0.5031,0.24816,4.0125e-05,0.00023987
1.553,0.37486,0.37455,0.37563,0.00014129,0.50057,0.25069,4.0404e-05,0.00024218
1.5538,0.37486,0.37455,0.37563,0.00014259,0.49804,0.25323,4.0681e-05,0.0002445
1.5546,0.37486,0.37455,0.37564,0.00014389,0.4955,0.25577,4.0954e-05,0.00024682
1.5554,0.37486,0.37455,0.37564,0.00014519,0.49296,0.25832,4.1223e-05,0.00024916
1.5562,0.37486,0.37455,0.37564,0.00014649,0.49041,0.26087,4.1489e-05,0.0002515
1.557,0.37486,0.37455,0.37564,0.0001478,0.48785,0.26343,4.1751e-05,0.00025385
1.5578,0.37486,0.37455,0.37564,0.00014911,0.48529,0.266,4.2009e-05,0.0002562
1.5586,0.37486,0.37455,0.37564,0.00015041,0.48272,0.26857,4.2263e-05,0.00025856
1.5594,0.37486,0.37455,0.37564,0.00015172,0.48015,0.27114,4.2514e-05,0.00026093
1.5602,0.37486,0.37455,0.37565,0.00015304,0.47757,0.27372,4.276e-05,0.00026331
1.561,0.37486,0.37455,0.37565,0.00015435,0.47498,0.27631,4.3002e-05,0.00026569
1.5618,0.37485,0.37455,0.37565,0.00015566,0.47239,0.2789,4.324e-05,0.00026808
1.5626,0.37485,0.37455,0.37565,0.00015698,0.4698,0.2815,4.3474e-05,0.00027048
1.5634,0.37485,0.37455,0.37565,0.00015829,0.4672,0.2841,4.3703e-05,0.00027288
1.5642,0.37485,0.37455,0.37565,0.00015961,0.4646,0.28671,4.3928e-05,0.00027529
1.565,0.37485,0.37455,0.37565,0.00016093,0.46199,0.28932,4.4149e-05,0.00027771
1.5659,0.37485,0.37455,0.37565,0.00016225,0.45937,0.29193,4.4365e-05,0.00028013
1.5667,0.37485,0.37455,0.37566,0.00016357,0.45676,0.29455,4.4576e-05,0.00028256
1.5675,0.37485,0.37455,0.37566,0.00016489,0.45414,0.29718,4.4783e-05,0.00028499
1.5683,0.37485,0.37455,0.37566,0.00016621,0.45151,0.2998,4.4984e-05,0.00028743
1.5691,0.37485,0.37455,0.37566,0.00016753,0.44888,0.30244,4.5181e-05,0.00028988
1.5699,0.37485,0.37455,0.37566,0.00016885,0.44625,0.30507,4.5373e-05,0.00029233
1.5707,0.37485,0.37455,0.37566,0.00017017,0.44361,0.30771,4.556e-05,0.00029479
1.5715,0.37485,0.37455,0.37566,0.0001715,0.44097,0.31035,4.5742e-05,0.00029725
1.5723,0.37485,0.37455,0.37566,0.00017282,0.43833,0.313,4.5919e-05,0.00029972
1.5731,0.37485,0.37455,0.37566,0.00017414,0.43568,0.31565,4.6091e-05,0.00030219
1.5739,0.37485,0.37455,0.37566,0.00017546,0.43303,0.3183,4.6258e-05,0.00030467
1.5747,0.37485,0.37455,0.37566,0.00017679,0.43038,0.32095,4.6419e-05,0.00030716
1.5755,0.37485,0.37455,0.37566,0.00017811,0.42772,0.32361,4.6575e-05,0.00030965
1.5763,0.37485,0.37455,0.37567,0.00017943,0.42506,0.32627,4.6726e-05,0.00031214
1.5771,0.37485,0.37455,0.37567,0.00018076,0.4224,0.32893,4.6871e-05,0.00031464
1.5779,0.37485,0.37455,0.37567,0.00018208,0.41974,0.3316,4.701e-05,0.00031715
1.5787,0.37485,0.37455,0.37567,0.0001834,0.41707,0.33426,4.7145e-05,0.00031966
1.5795,0.37485,0.37455,0.37567,0.00018472,0.4144,0.33693,4.7273e-05,0.00032217
1.5804,0.37484,0.37455,0.37567,0.00018604,0.41173,0.3396,4.7396e-05,0.00032469
1.5812,0.37484,0.37455,0.37567,0.00018736,0.40906,0.34228,4.7514e-05,0.00032721
1.582,0.37484,0.37455,0.37567,0.00018868,0.40639,0.34495,4.7625e-05,0.00032974
1.5828,0.37484,0.37455,0.37567,0.00019,0.40371,0.34763,4.7731e-05,0.00033227
1.5836,0.37484,0.37455,0.37567,0.00019132,0.40103,0.3503,4.7831e-05,0.00033481
1.5844,0.37484,0.37455,0.37567,0.00019264,0.39836,0.35298,4.7926e-05,0.00033735
1.5852,0.37484,0.37455,0.37567,0.00019395,0.39568,0.35566,4.8014e-05,0.00033989
1.586,0.37484,0.37455,0.37567,0.00019527,0.393,0.35834,4.8097e-05,0.00034244
1.5868,0.37484,0.37455,0.37567,0.00019658,0.39032,0.36103,4.8173e-05,0.00034499
1.5876,0.37484,0.37455,0.37567,0.0001979,0.38763,0.36371,4.8244e-05,0.00034755
1.5884,0.37484,0.37455,0.37567,0.00019921,0.38495,0.36639,4.8309e-05,0.00035011
1.5892,0.37484,0.37455,0.37567,0.00020052,0.38227,0.36907,4.8368e-05,0.00035267
1.59,0.37484,0.37455,0.37567,0.00020183,0.37958,0.37176,4.8421e-05,0.00035524
1.5908,0.37484,0.37455,0.37567,0.00020314,0.3769,0.37444,4.8467e-05,0.0003578
1.5916,0.37484,0.37455,0.37567,0.00020444,0.37422,0.37713,4.8508e-05,0.00036038
1.5924,0.37484,0.37455,0.37567,0.00020575,0.37153,0.37981,4.8543e-05,0.00036295
1.5932,0.37484,0.37455,0.37567,0.00020705,0.36885,0.38249,4.8571e-05,0.00036553
1.594,0.37484,0.37455,0.37567,0.00020835,0.36616,0.38518,4.8594e-05,0.00036811
1.5949,0.37484,0.37455,0.37567,0.00020965,0.36348,0.38786,4.861e-05,0.00037069
1.5957,0.37484,0.37455,0.37567,0.00021095,0.3608,0.39054,4.8621e-05,0.00037327
1.5965,0.37484,0.37455,0.37567,0.00021224,0.35812,0.39322,4.8625e-05,0.00037586
1.5973,0.37484,0.37455,0.37567,0.00021354,0.35544,0.3959,4.8623e-05,0.00037845
1.5981,0.37484,0.37455,0.37567,0.00021483,0.35276,0.39858,4.8615e-05,0.00038104
1.5989,0.37484,0.37455,0.37567,0.00021612,0.35008,0.40126,4.8601e-05,0.00038363
1.5997,0.37484,0.37455,0.37567,0.0002174,0.3474,0.40394,4.858e-05,0.00038623
1.6005,0.37484,0.37455,0.37567,0.00021869,0.34472,0.40661,4.8554e-05,0.00038882
1.6013,0.37484,0.37455,0.37567,0.00021997,0.34205,0.40929,4.8521e-05,0.00039142
1.6021,0.37484,0.37455,0.37567,0.00022125,0.33938,0.41196,4.8483e-05,0.00039402
1.6029,0.37484,0.37455,0.37567,0.00022253,0.33671,0.41463,4.8438e-05,0.00039662
1.6037,0.37484,0.37455,0.37567,0.0002238,0.33404,0.4173,4.8387e-05,0.00039922
1.6045,0.37484,0.37455,0.37567,0.00022508,0.33137,0.41996,4.833e-05,0.00040182
1.6053,0.37484,0.37455,0.37567,0.00022635,0.32871,0.42263,4.8267e-05,0.00040442
1.6061,0.37484,0.37455,0.37567,0.00022761,0.32604,0.42529,4.8198e-05,0.00040703
1.6069,0.37484,0.37455,0.37566,0.00022888,0.32338,0.42794,4.8123e-05,0.00040963
1.6077,0.37484,0.37455,0.37566,0.00023014,0.32073,0.4306,4.8042e-05,0.00041224
1.6085,0.37484,0.37455,0.37566,0.0002314,0.31807,0.43325,4.7955e-05,0.00041484
1.6093,0.37483,0.37455,0.37566,0.00023265,0.31542,0.4359,4.7862e-05,0.00041745
1.6102,0.37483,0.37455,0.37566,0.00023391,0.31277,0.43855,4.7764e-05,0.00042005
1.611,0.37483,0.37455,0.37566,0.00023516,0.31013,0.44119,4.7659e-05,0.00042265
1.6118,0.37483,0.37455,0.37566,0.0002364,0.30749,0.44383,4.7548e-05,0.00042526
1.6126,0.37483,0.37455,0.37566,0.00023765,0.30485,0.44647,4.7432e-05,0.00042786
1.6134,0.37483,0.37455,0.37566,0.00023889,0.30221,0.4491,4.731e-05,0.00043046
1.6142,0.37483,0.37455,0.37566,0.00024012,0.29958,0.45173,4.7182e-05,0.00043306
1.615,0.37483,0.37455,0.37566,0.00024136,0.29695,0.45436,4.7049e-05,0.00043567
1.6158,0.37483,0.37455,0.37566,0.00024259,0.29433,0.45698,4.691e-05,0.00043826
1.6166,0.37483,0.37455,0.37565,0.00024381,0.29171,0.4596,4.6765e-05,0.00044086
1.6174,0.37483,0.37455,0.37565,0.00024504,0.2891,0.46221,4.6614e-05,0.00044346
1.6182,0.37483,0.37455,0.37565,0.00024626,0.28649,0.46482,4.6459e-05,0.00044605
1.619,0.37483,0.37455,0.37565,0.00024747,0.28388,0.46742,4.6297e-05,0.00044865
1.6198,0.37483,0.37455,0.37565,0.00024868,0.28128,0.47002,4.6131e-05,0.00045124
1.6206,0.37483,0.37455,0.37565,0.00024989,0.27868,0.47261,4.5959e-05,0.00045383
1.6214,0.37483,0.37455,0.37565,0.0002511,0.27609,0.4752,4.5781e-05,0.00045642
1.6222,0.37483,0.37455,0.37565,0.0002523,0.27351,0.47779,4.5599e-05,0.000459
1.623,0.37483,0.37455,0.37564,0.0002535,0.27092,0.48036,4.5411e-05,0.00046158
1.6238,0.37483,0.37455,0.37564,0.00025469,0.26835,0.48294,4.5218e-05,0.00046416
1.6247,0.37483,0.37455,0.37564,0.00025588,0.26578,0.48551,4.502e-05,0.00046674
1.6255,0.37483,0.37455,0.37564,0.00025706,0.26321,0.48807,4.4817e-05,0.00046931
1.6263,0.37483,0.37455,0.37564,0.00025825,0.26065,0.49062,4.461e-05,0.00047188
1.6271,0.37483,0.37455,0.37564,0.00025942,0.2581,0.49317,4.4397e-05,0.00047445
1.6279,0.37483,0.37455,0.37564,0.0002606,0.25555,0.49572,4.418e-05,0.00047701
1.6287,0.37483,0.37455,0.37563,0.00026176,0.25301,0.49826,4.3958e-05,0.00047957
1.6295,0.37483,0.37455,0.37563,0.00026293,0.25048,0.50079,4.3731e-05,0.00048213
1.6303,0.37483,0.37455,0.37563,0.00026409,0.24795,0.50331,4.35e-05,0.00048468
1.6311,0.37483,0.37455,0.37563,0.00026524,0.24543,0.50583,4.3264e-05,0.00048722
1.6319,0.37483,0.37455,0.37563,0.0002664,0.24291,0.50834,4.3024e-05,0.00048977
1.6327,0.37483,0.37455,0.37563,0.00026754,0.2404,0.51085,4.2779e-05,0.00049231
1.6335,0.37483,0.37455,0.37562,0.00026868,0.2379,0.51335,4.2531e-05,0.00049484
1.6343,0.37483,0.37455,0.37562,0.00026982,0.23541,0.51584,4.2278e-05,0.00049737
1.6351,0.37483,0.37455,0.37562,0.00027096,0.23292,0.51832,4.2021e-05,0.00049989
1.6359,0.37483,0.37455,0.37562,0.00027208,0.23044,0.5208,4.1761e-05,0.00050241
1.6367,0.37483,0.37455,0.37562,0.00027321,0.22797,0.52327,4.1496e-05,0.00050492
1.6375,0.37483,0.37455,0.37561,0.00027433,0.2255,0.52573,4.1227e-05,0.00050743
1.6383,0.37483,0.37455,0.37561,0.00027544,0.22304,0.52818,4.0955e-05,0.00050993
1.6392,0.37483,0.37455,0.37561,0.00027655,0.22059,0.53063,4.068e-05,0.00051243
1.64,0.37483,0.37455,0.37561,0.00027766,0.21815,0.53307,4.04e-05,0.00051491
1.6408,0.37483,0.37455,0.37561,0.00027876,0.21572,0.5355,4.0118e-05,0.0005174
1.6416,0.37483,0.37455,0.3756,0.00027985,0.21329,0.53792,3.9832e-05,0.00051987
1.6424,0.37483,0.37455,0.3756,0.00028094,0.21087,0.54033,3.9543e-05,0.00052234
1.6432,0.37483,0.37455,0.3756,0.00028203,0.20847,0.54274,3.9251e-05,0.00052481
1.644,0.37483,0.37455,0.3756,0.00028311,0.20607,0.54513,3.8955e-05,0.00052726
1.6448,0.37483,0.37455,0.3756,0.00028418,0.20367,0.54752,3.8657e-05,0.00052971
1.6456,0.37483,0.37455,0.37559,0.00028525,0.20129,0.5499,3.8356e-05,0.00053215
1.6464,0.37483,0.37455,0.37559,0.00028632,0.19892,0.55227,3.8052e-05,0.00053459
1.6472,0.37483,0.37455,0.37559,0.00028738,0.19655,0.55463,3.7746e-05,0.00053701
1.648,0.37483,0.37455,0.37559,0.00028843,0.19419,0.55698,3.7437e-05,0.00053943
1.6488,0.37483,0.37455,0.37558,0.00028948,0.19185,0.55932,3.7126e-05,0.00054184
1.6496,0.37483,0.37455,0.37558,0.00029053,0.18951,0.56165,3.6813e-05,0.00054424
1.6504,0.37483,0.37455,0.37558,0.00029157,0.18718,0.56398,3.6497e-05,0.00054663
1.6512,0.37483,0.37455,0.37558,0.0002926,0.18486,0.56629,3.6179e-05,0.00054902
1.652,0.37483,0.37455,0.37558,0.00029363,0.18256,0.56859,3.586e-05,0.00055139
1.6528,0.37483,0.37455,0.37557,0.00029465,0.18026,0.57089,3.5538e-05,0.00055376
1.6537,0.37483,0.37455,0.37557,0.00029567,0.17797,0.57317,3.5215e-05,0.00055612
1.6545,0.37483,0.37455,0.37557,0.00029668,0.17569,0.57545,3.489e-05,0.00055847
1.6553,0.37483,0.37455,0.37557,0.00029768,0.17342,0.57771,3.4564e-05,0.00056081
1.6561,0.37483,0.37455,0.37556,0.00029869,0.17116,0.57996,3.4236e-05,0.00056313
1.6569,0.37483,0.37455,0.37556,0.00029968,0.16892,0.5822,3.3907e-05,0.00056545
1.6577,0.37483,0.37455,0.37556,0.00030067,0.16668,0.58444,3.3577e-05,0.00056776
1.6585,0.37483,0.37455,0.37555,0.00030165,0.16445,0.58666,3.3246e-05,0.00057006
1.6593,0.37483,0.37455,0.37555,0.00030263,0.16224,0.58887,3.2913e-05,0.00057235
1.6601,0.37483,0.37455,0.37555,0.0003036,0.16003,0.59107,3.258e-05,0.00057463
1.6609,0.37483,0.37455,0.37555,0.00030457,0.15784,0.59325,3.2247e-05,0.0005769
1.6617,0.37483,0.37455,0.37554,0.00030553,0.15566,0.59543,3.1912e-05,0.00057915
1.6625,0.37483,0.37455,0.37554,0.00030649,0.15348,0.5976,3.1578e-05,0.0005814
1.6633,0.37483,0.37455,0.37554,0.00030744,0.15132,0.59975,3.1242e-05,0.00058363
1.6641,0.37483,0.37455,0.37553,0.00030838,0.14918,0.60189,3.0907e-05,0.00058585
1.6649,0.37483,0.37455,0.37553,0.00030932,0.14704,0.60402,3.0571e-05,0.00058807
1.6657,0.37483,0.37455,0.37553,0.00031025,0.14491,0.60614,3.0236e-05,0.00059026
1.6665,0.37483,0.37455,0.37553,0.00031118,0.1428,0.60825,2.99e-05,0.00059245
1.6673,0.37483,0.37455,0.37552,0.0003121,0.1407,0.61035,2.9565e-05,0.00059463
1.6681,0.37483,0.37455,0.37552,0.00031301,0.13861,0.61243,2.923e-05,0.00059679
1.669,0.37483,0.37455,0.37552,0.00031392,0.13653,0.6145,2.8896e-05,0.00059894
1.6698,0.37483,0.37455,0.37551,0.00031482,0.13447,0.61656,2.8562e-05,0.00060108
1.6706,0.37483,0.37455,0.37551,0.00031572,0.13241,0.61861,2.8229e-05,0.0006032
1.6714,0.37483,0.37455,0.37551,0.00031661,0.13037,0.62064,2.7896e-05,0.00060531
1.6722,0.37483,0.37455,0.3755,0.00031749,0.12835,0.62266,2.7565e-05,0.00060741
1.673,0.37483,0.37455,0.3755,0.00031837,0.12633,0.62467,2.7234e-05,0.0006095
1.6738,0.37483,0.37455,0.3755,0.00031924,0.12433,0.62667,2.6905e-05,0.00061157
1.6746,0.37483,0.37455,0.3755,0.0003201,0.12234,0.62865,2.6577e-05,0.00061363
1.6754,0.37483,0.37455,0.37549,0.00032096,0.12036,0.63062,2.625e-05,0.00061567
1.6762,0.37483,0.37455,0.37549,0.00032181,0.1184,0.63258,2.5925e-05,0.0006177
1.677,0.37483,0.37455,0.37549,0.00032266,0.11645,0.63452,2.5601e-05,0.00061972
1.6778,0.37483,0.37455,0.37548,0.0003235,0.11451,0.63646,2.5279e-05,0.00062172
1.6786,0.37483,0.37455,0.37548,0.00032433,0.11258,0.63837,2.4959e-05,0.00062371
1.6794,0.37483,0.37455,0.37548,0.00032516,0.11067,0.64028,2.464e-05,0.00062568
1.6802,0.37483,0.37455,0.37547,0.00032598,0.10878,0.64217,2.4324e-05,0.00062764
1.681,0.37483,0.37455,0.37547,0.0003268,0.10689,0.64404,2.401e-05,0.00062959
1.6818,0.37483,0.37455,0.37546,0.00032761,0.10502,0.64591,2.3698e-05,0.00063152
1.6826,0.37483,0.37455,0.37546,0.00032841,0.10317,0.64775,2.3389e-05,0.00063343
1.6835,0.37483,0.37455,0.37546,0.0003292,0.10133,0.64959,2.3082e-05,0.00063533
1.6843,0.37483,0.37455,0.37545,0.00032999,0.099498,0.65141,2.2777e-05,0.00063721
1.6851,0.37483,0.37455,0.37545,0.00033078,0.097684,0.65322,2.2475e-05,0.00063908
1.6859,0.37483,0.37455,0.37545,0.00033155,0.095885,0.65501,2.2176e-05,0.00064093
1.6867,0.37483,0.37455,0.37544,0.00033232,0.094099,0.65679,2.188e-05,0.00064276
1.6875,0.37483,0.37455,0.37544,0.00033308,0.092328,0.65855,2.1586e-05,0.00064458
1.6883,0.37483,0.37455,0.37544,0.00033384,0.090572,0.6603,2.1296e-05,0.00064638
1.6891,0.37483,0.37455,0.37543,0.00033459,0.08883,0.66204,2.1009e-05,0.00064817
1.6899,0.37483,0.37455,0.37543,0.00033533,0.087103,0.66376,2.0725e-05,0.00064994
1.6907,0.37483,0.37455,0.37543,0.00033607,0.085391,0.66546,2.0444e-05,0.00065169
1.6915,0.37483,0.37455,0.37542,0.0003368,0.083693,0.66715,2.0167e-05,0.00065343
1.6923,0.37483,0.37455,0.37542,0.00033752,0.08201,0.66883,1.9894e-05,0.00065515
1.6931,0.37483,0.37455,0.37541,0.00033824,0.080343,0.67049,1.9624e-05,0.00065685
1.6939,0.37483,0.37455,0.37541,0.00033895,0.07869,0.67213,1.9358e-05,0.00065854
1.6947,0.37483,0.37455,0.37541,0.00033965,0.077052,0.67376,1.9095e-05,0.00066021
1.6955,0.37483,0.37455,0.3754,0.00034035,0.07543,0.67537,1.8837e-05,0.00066186
1.6963,0.37483,0.37455,0.3754,0.00034104,0.073824,0.67697,1.8582e-05,0.00066349
1.6971,0.37483,0.37455,0.37539,0.00034172,0.072232,0.67856,1.8332e-05,0.00066511
1.698,0.37483,0.37455,0.37539,0.00034239,0.070656,0.68013,1.8085e-05,0.0006667
1.6988,0.37483,0.37455,0.37539,0.00034306,0.069096,0.68168,1.7843e-05,0.00066828
1.6996,0.37483,0.37455,0.37538,0.00034373,0.067551,0.68321,1.7605e-05,0.00066985
1.7004,0.37483,0.37455,0.37538,0.00034438,0.066023,0.68474,1.7372e-05,0.00067139
1.7012,0.37483,0.37455,0.37538,0.00034503,0.06451,0.68624,1.7143e-05,0.00067291
1.702,0.37483,0.37455,0.37537,0.00034567,0.063012,0.68773,1.6918e-05,0.00067442
1.7028,0.37483,0.37455,0.37537,0.0003463,0.061531,0.6892,1.6698e-05,0.00067591
1.7036,0.37483,0.37455,0.37536,0.00034693,0.060066,0.69066,1.6483e-05,0.00067738
1.7044,0.37483,0.37455,0.37536,0.00034755,0.058617,0.6921,1.6272e-05,0.00067883
1.7052,0.37483,0.37455,0.37536,0.00034816,0.057184,0.69353,1.6066e-05,0.00068026
1.706,0.37483,0.37455,0.37535,0.00034877,0.055768,0.69493,1.5865e-05,0.00068168
1.7068,0.37483,0.37455,0.37535,0.00034937,0.054368,0.69633,1.5669e-05,0.00068307
1.7076,0.37483,0.37455,0.37534,0.00034996,0.052984,0.6977,1.5478e-05,0.00068445
1.7084,0.37483,0.37455,0.37534,0.00035055,0.051617,0.69906,1.5292e-05,0.0006858
1.7092,0.37483,0.37455,0.37533,0.00035112,0.050266,0.7004,1.5112e-05,0.00068714
1.71,0.37483,0.37455,0.37533,0.0003517,0.048932,0.70173,1.4936e-05,0.00068845
1.7108,0.37483,0.37455,0.37533,0.00035226,0.047615,0.70304,1.4765e-05,0.00068975
1.7116,0.37483,0.37455,0.37532,0.00035282,0.046315,0.70433,1.46e-05,0.00069103
1.7125,0.37483,0.37455,0.37532,0.00035336,0.045031,0.7056,1.444e-05,0.00069229
1.7133,0.37483,0.37455,0.37531,0.00035391,0.043764,0.70686,1.4285e-05,0.00069353
1.7141,0.37483,0.37455,0.37531,0.00035444,0.042514,0.7081,1.4136e-05,0.00069475
1.7149,0.37483,0.37455,0.3753,0.00035497,0.041282,0.70933,1.3992e-05,0.00069594
1.7157,0.37483,0.37455,0.3753,0.00035549,0.040066,0.71054,1.3854e-05,0.00069712
1.7165,0.37483,0.37455,0.3753,0.000356,0.038867,0.71173,1.3721e-05,0.00069828
1.7173,0.37483,0.37455,0.37529,0.00035651,0.037686,0.7129,1.3594e-05,0.00069942
1.7181,0.37483,0.37455,0.37529,0.00035701,0.036522,0.71405,1.3472e-05,0.00070054
1.7189,0.37483,0.37455,0.37528,0.0003575,0.035375,0.71519,1.3356e-05,0.00070164
1.7197,0.37483,0.37455,0.37528,0.00035798,0.034246,0.71631,1.3245e-05,0.00070271
1.7205,0.37483,0.37455,0.37527,0.00035846,0.033134,0.71742,1.3141e-05,0.00070377
1.7213,0.37483,0.37455,0.37527,0.00035892,0.03204,0.7185,1.3041e-05,0.00070481
1.7221,0.37483,0.37455,0.37527,0.00035939,0.030963,0.71957,1.2948e-05,0.00070582
1.7229,0.37483,0.37455,0.37526,0.00035984,0.029904,0.72062,1.286e-05,0.00070682
1.7237,0.37483,0.37455,0.37526,0.00036029,0.028863,0.72165,1.2778e-05,0.00070779
1.7245,0.37483,0.37455,0.37525,0.00036072,0.027839,0.72267,1.2702e-05,0.00070875
1.7253,0.37483,0.37455,0.37525,0.00036116,0.026833,0.72366,1.2632e-05,0.00070968
1.7261,0.37483,0.37455,0.37524,0.00036158,0.025845,0.72464,1.2567e-05,0.00071059
1.7269,0.37483,0.37455,0.37524,0.000362,0.024875,0.7256,1.2509e-05,0.00071148
1.7278,0.37483,0.37455,0.37523,0.0003624,0.023922,0.72655,1.2456e-05,0.00071235
1.7286,0.37483,0.37455,0.37523,0.00036281,0.022988,0.72747,1.2409e-05,0.0007132
1.7294,0.37483,0.37455,0.37523,0.0003632,0.022072,0.72838,1.2367e-05,0.00071403
1.7302,0.37483,0.37455,0.37522,0.00036358,0.021174,0.72927,1.2332e-05,0.00071484
1.731,0.37483,0.37455,0.37522,0.00036396,0.020294,0.73014,1.2302e-05,0.00071562
1.7318,0.37483,0.37455,0.37521,0.00036433,0.019432,0.73099,1.2278e-05,0.00071639
1.7326,0.37483,0.37455,0.37521,0.0003647,0.018588,0.73183,1.226e-05,0.00071713
1.7334,0.37483,0.37455,0.3752,0.00036505,0.017763,0.73264,1.2248e-05,0.00071785
1.7342,0.37483,0.37455,0.3752,0.0003654,0.016956,0.73344,1.2241e-05,0.00071856
1.735,0.37483,0.37455,0.37519,0.00036574,0.016167,0.73422,1.2241e-05,0.00071924
1.7358,0.37483,0.37455,0.37519,0.00036607,0.015396,0.73498,1.2246e-05,0.00071989
1.7366,0.37483,0.37455,0.37518,0.00036639,0.014645,0.73572,1.2257e-05,0.00072053
1.7374,0.37483,0.37455,0.37518,0.00036671,0.013911,0.73645,1.2273e-05,0.00072115
1.7382,0.37483,0.37455,0.37518,0.00036702,0.013196,0.73715,1.2295e-05,0.00072174
1.739,0.37483,0.37455,0.37517,0.00036732,0.0125,0.73784,1.2323e-05,0.00072232
1.7398,0.37483,0.37455,0.37517,0.00036761,0.011822,0.73851,1.2357e-05,0.00072287
1.7406,0.37483,0.37455,0.37516,0.0003679,0.011162,0.73916,1.2396e-05,0.0007234
1.7414,0.37483,0.37455,0.37516,0.00036817,0.010522,0.73979,1.2441e-05,0.00072391
1.7423,0.37483,0.37455,0.37515,0.00036844,0.0098997,0.7404,1.2491e-05,0.0007244
1.7431,0.37483,0.37455,0.37515,0.0003687,0.0092964,0.741,1.2547e-05,0.00072486
1.7439,0.37483,0.37455,0.37514,0.00036896,0.0087119,0.74157,1.2608e-05,0.00072531
1.7447,0.37483,0.37455,0.37514,0.0003692,0.0081461,0.74213,1.2675e-05,0.00072573
1.7455,0.37483,0.37455,0.37513,0.00036944,0.0075991,0.74267,1.2747e-05,0.00072613
1.7463,0.37483,0.37455,0.37513,0.00036967,0.0070709,0.74319,1.2825e-05,0.00072651
1.7471,0.37483,0.37455,0.37512,0.00036989,0.0065616,0.74369,1.2908e-05,0.00072687
1.7479,0.37483,0.37455,0.37512,0.0003701,0.0060711,0.74417,1.2996e-05,0.00072721
1.7487,0.37483,0.37455,0.37511,0.00037031,0.0055996,0.74463,1.309e-05,0.00072753
1.7495,0.37483,0.37455,0.37511,0.00037051,0.005147,0.74507,1.3188e-05,0.00072782
1.7503,0.37483,0.37455,0.3751,0.00037069,0.0047133,0.7455,1.3292e-05,0.0007281
1.7511,0.37483,0.37455,0.3751,0.00037088,0.0042986,0.7459,1.3401e-05,0.00072835
1.7519,0.37483,0.37455,0.3751,0.00037105,0.0039028,0.74629,1.3515e-05,0.00072858
1.7527,0.37483,0.37455,0.37509,0.00037121,0.0035261,0.74666,1.3633e-05,0.00072879
1.7535,0.37483,0.37455,0.37509,0.00037137,0.0031684,0.747,1.3757e-05,0.00072898
1.7543,0.37483,0.37455,0.37508,0.00037152,0.0028298,0.74733,1.3886e-05,0.00072915
1.7551,0.37483,0.37455,0.37508,0.00037166,0.0025102,0.74764,1.4019e-05,0.00072929
1.7559,0.37483,0.37455,0.37507,0.00037179,0.0022097,0.74793,1.4157e-05,0.00072942
1.7568,0.37483,0.37455,0.37507,0.00037191,0.0019283,0.74821,1.43e-05,0.00072952
1.7576,0.37483,0.37455,0.37506,0.00037203,0.0016661,0.74846,1.4447e-05,0.00072961
1.7584,0.37483,0.37455,0.37506,0.00037213,0.0014229,0.74869,1.4599e-05,0.00072967
1.7592,0.37483,0.37455,0.37505,0.00037223,0.0011989,0.74891,1.4755e-05,0.00072971
1.76,0.37483,0.37455,0.37505,0.00037232,0.00099401,0.7491,1.4915e-05,0.00072973
1.7608,0.37483,0.37455,0.37504,0.0003724,0.0008083,0.74928,1.508e-05,0.00072973
1.7616,0.37483,0.37455,0.37504,0.00037248,0.00064176,0.74943,1.5249e-05,0.00072971
1.7624,0.37483,0.37455,0.37503,0.00037254,0.00049439,0.74957,1.5422e-05,0.00072966
1.7632,0.37483,0.37455,0.37503,0.0003726,0.00036621,0.74969,1.56e-05,0.0007296
1.764,0.37483,0.37455,0.37502,0.00037265,0.00025722,0.74979,1.5781e-05,0.00072952
1.7648,0.37483,0.37455,0.37502,0.00037269,0.00016742,0.74987,1.5966e-05,0.00072941
1.7656,0.37483,0.37455,0.37501,0.00037272,9.6831e-05,0.74993,1.6155e-05,0.00072929
1.7664,0.37483,0.37455,0.37501,0.00037274,4.5444e-05,0.74997,1.6347e-05,0.00072914
1.7672,0.37483,0.37455,0.375,0.00037276,1.3265e-05,0.75,1.6544e-05,0.00072897
1.768,0.37483,0.37455,0.375,0.00037276,2.9471e-07,0.75,1.6744e-05,0.00072878
1.7688,0.37483,0.37455,0.37499,0.00037276,6.5348e-06,0.74998,1.6947e-05,0.00072858
1.7696,0.37483,0.37455,0.37499,0.00037275,3.1985e-05,0.74995,1.7153e-05,0.00072835
1.7704,0.37483,0.37455,0.37499,0.00037273,7.6643e-05,0.74989,1.7363e-05,0.0007281
1.7713,0.37483,0.37455,0.37498,0.0003727,0.00014051,0.74982,1.7576e-05,0.00072783
1.7721,0.37483,0.37455,0.37498,0.00037267,0.00022357,0.74973,1.7793e-05,0.00072754
1.7729,0.37483,0.37455,0.37497,0.00037262,0.00032584,0.74962,1.8012e-05,0.00072723
1.7737,0.37483,0.37455,0.37497,0.00037257,0.0004473,0.74948,1.8234e-05,0.0007269
1.7745,0.37483,0.37455,0.37496,0.00037251,0.00058795,0.74933,1.8459e-05,0.00072656
1.7753,0.37483,0.37455,0.37496,0.00037244,0.00074777,0.74917,1.8686e-05,0.00072619
1.7761,0.37483,0.37455,0.37495,0.00037236,0.00092677,0.74898,1.8917e-05,0.0007258
1.7769,0.37483,0.37455,0.37495,0.00037227,0.0011249,0.74877,1.9149e-05,0.00072539
1.7777,0.37483,0.37455,0.37494,0.00037217,0.0013422,0.74854,1.9385e-05,0.00072496
1.7785,0.37483,0.37455,0.37494,0.00037207,0.0015787,0.7483,1.9622e-05,0.00072451
1.7793,0.37483,0.37455,0.37493,0.00037195,0.0018343,0.74803,1.9862e-05,0.00072404
1.7801,0.37483,0.37455,0.37493,0.00037183,0.002109,0.74775,2.0104e-05,0.00072356
1.7809,0.37483,0.37455,0.37492,0.0003717,0.0024028,0.74744,2.0347e-05,0.00072305
1.7817,0.37483,0.37455,0.37492,0.00037156,0.0027157,0.74712,2.0593e-05,0.00072253
1.7825,0.37483,0.37455,0.37491,0.00037141,0.0030476,0.74678,2.0841e-05,0.00072198
1.7833,0.37483,0.37455,0.37491,0.00037125,0.0033986,0.74642,2.109e-05,0.00072142
1.7841,0.37483,0.37455,0.3749,0.00037109,0.0037687,0.74604,2.1341e-05,0.00072083
1.7849,0.37483,0.37455,0.3749,0.00037091,0.0041578,0.74564,2.1593e-05,0.00072023
1.7857,0.37483,0.37455,0.37489,0.00037073,0.0045658,0.74522,2.1847e-05,0.00071961
1.7866,0.37483,0.37455,0.37489,0.00037054,0.0049929,0.74479,2.2102e-05,0.00071897
1.7874,0.37483,0.37455,0.37488,0.00037034,0.0054389,0.74433,2.2358e-05,0.00071831
1.7882,0.37483,0.37455,0.37488,0.00037013,0.0059038,0.74386,2.2615e-05,0.00071764
1.789,0.37483,0.37455,0.37488,0.00036991,0.0063876,0.74336,2.2874e-05,0.00071694
1.7898,0.37483,0.37455,0.37487,0.00036968,0.0068903,0.74285,2.3133e-05,0.00071623
1.7906,0.37483,0.37455,0.37487,0.00036944,0.0074119,0.74232,2.3393e-05,0.00071549
1.7914,0.37483,0.37455,0.37486,0.0003692,0.0079523,0.74177,2.3653e-05,0.00071474
1.7922,0.37483,0.37455,0.37486,0.00036895,0.0085115,0.7412,2.3914e-05,0.00071398
1.793,0.37483,0.37455,0.37485,0.00036868,0.0090895,0.74061,2.4176e-05,0.00071319
1.7938,0.37483,0.37455,0.37485,0.00036841,0.0096862,0.74001,2.4438e-05,0.00071238
1.7946,0.37483,0.37455,0.37484,0.00036813,0.010302,0.73938,2.47e-05,0.00071156
1.7954,0.37483,0.37455,0.37484,0.00036784,0.010936,0.73874,2.4962e-05,0.00071072
1.7962,0.37483,0.37455,0.37483,0.00036754,0.011589,0.73808,2.5224e-05,0.00070986
1.797,0.37483,0.37455,0.37483,0.00036724,0.01226,0.7374,2.5486e-05,0.00070899
1.7978,0.37483,0.37455,0.37482,0.00036692,0.01295,0.7367,2.5748e-05,0.0007081
1.7986,0.37483,0.37455,0.37482,0.0003666,0.013658,0.73598,2.601e-05,0.00070719
1.7994,0.37483,0.37455,0.37481,0.00036627,0.014385,0.73524,2.6271e-05,0.00070626
1.8002,0.37483,0.37455,0.37481,0.00036592,0.015131,0.73449,2.6532e-05,0.00070531
1.8011,0.37483,0.37455,0.37481,0.00036557,0.015895,0.73372,2.6792e-05,0.00070435
1.8019,0.37483,0.37455,0.3748,0.00036521,0.016677,0.73292,2.7051e-05,0.00070337
1.8027,0.37483,0.37455,0.3748,0.00036484,0.017478,0.73211,2.731e-05,0.00070238
1.8035,0.37483,0.37455,0.37479,0.00036447,0.018297,0.73129,2.7567e-05,0.00070137
1.8043,0.37483,0.37455,0.37479,0.00036408,0.019134,0.73044,2.7824e-05,0.00070034
1.8051,0.37483,0.37455,0.37478,0.00036369,0.01999,0.72958,2.808e-05,0.00069929
1.8059,0.37483,0.37455,0.37478,0.00036328,0.020863,0.72869,2.8334e-05,0.00069823
1.8067,0.37483,0.37455,0.37477,0.00036287,0.021755,0.72779,2.8587e-05,0.00069715
1.8075,0.37483,0.37455,0.37477,0.00036245,0.022665,0.72687,2.8838e-05,0.00069606
1.8083,0.37483,0.37455,0.37476,0.00036202,0.023593,0.72594,2.9088e-05,0.00069495
1.8091,0.37483,0.37455,0.37476,0.00036158,0.024539,0.72498,2.9337e-05,0.00069382
1.8099,0.37483,0.37455,0.37476,0.00036113,0.025503,0.72401,2.9584e-05,0.00069268
1.8107,0.37483,0.37455,0.37475,0.00036068,0.026485,0.72302,2.9828e-05,0.00069152
1.8115,0.37483,0.37455,0.37475,0.00036021,0.027485,0.72201,3.0071e-05,0.00069035
1.8123,0.37483,0.37455,0.37474,0.00035974,0.028502,0.72098,3.0312e-05,0.00068916
1.8131,0.37483,0.37455,0.37474,0.00035925,0.029537,0.71994,3.0551e-05,0.00068796
1.8139,0.37483,0.37455,0.37473,0.00035876,0.03059,0.71888,3.0788e-05,0.00068674
1.8147,0.37483,0.37455,0.37473,0.00035826,0.031661,0.7178,3.1022e-05,0.0006855
1.8156,0.37483,0.37455,0.37472,0.00035775,0.032749,0.7167,3.1255e-05,0.00068425
1.8164,0.37483,0.37455,0.37472,0.00035724,0.033855,0.71559,3.1484e-05,0.00068299
1.8172,0.37483,0.37455,0.37472,0.00035671,0.034978,0.71445,3.1711e-05,0.00068171
1.818,0.37483,0.37455,0.37471,0.00035617,0.036118,0.7133,3.1936e-05,0.00068041
1.8188,0.37483,0.37455,0.37471,0.00035563,0.037276,0.71214,3.2158e-05,0.0006791
1.8196,0.37483,0.37455,0.3747,0.00035508,0.038452,0.71095,3.2377e-05,0.00067778
1.8204,0.37483,0.37455,0.3747,0.00035452,0.039644,0.70975,3.2593e-05,0.00067644
1.8212,0.37483,0.37455,0.37469,0.00035395,0.040854,0.70853,3.2806e-05,0.00067509
1.822,0.37483,0.37455,0.37469,0.00035337,0.042081,0.7073,3.3016e-05,0.00067372
1.8228,0.37483,0.37455,0.37469,0.00035278,0.043324,0.70605,3.3223e-05,0.00067234
1.8236,0.37483,0.37455,0.37468,0.00035219,0.044585,0.70478,3.3427e-05,0.00067095
1.8244,0.37483,0.37455,0.37468,0.00035158,0.045863,0.70349,3.3627e-05,0.00066954
1.8252,0.37483,0.37455,0.37467,0.00035097,0.047158,0.70219,3.3825e-05,0.00066812
1.826,0.37483,0.37455,0.37467,0.00035035,0.048469,0.70087,3.4019e-05,0.00066668
1.8268,0.37483,0.37455,0.37466,0.00034972,0.049797,0.69953,3.4209e-05,0.00066523
1.8276,0.37483,0.37455,0.37466,0.00034908,0.051142,0.69818,3.4396e-05,0.00066377
1.8284,0.37483,0.37455,0.37466,0.00034843,0.052503,0.69681,3.4579e-05,0.00066229
1.8292,0.37483,0.37455,0.37465,0.00034778,0.053881,0.69542,3.4758e-05,0.0006608
1.8301,0.37483,0.37455,0.37465,0.00034712,0.055276,0.69402,3.4934e-05,0.0006593
1.8309,0.37483,0.37455,0.37464,0.00034644,0.056686,0.6926,3.5106e-05,0.00065778
1.8317,0.37483,0.37455,0.37464,0.00034576,0.058113,0.69117,3.5274e-05,0.00065625
1.8325,0.37483,0.37455,0.37464,0.00034507,0.059557,0.68972,3.5439e-05,0.00065471
1.8333,0.37483,0.37455,0.37463,0.00034438,0.061016,0.68825,3.5599e-05,0.00065316
1.8341,0.37483,0.37455,0.37463,0.00034367,0.062492,0.68676,3.5755e-05,0.00065159
1.8349,0.37483,0.37455,0.37462,0.00034296,0.063983,0.68527,3.5907e-05,0.00065001
1.8357,0.37483,0.37455,0.37462,0.00034224,0.065491,0.68375,3.6055e-05,0.00064842
1.8365,0.37483,0.37455,0.37462,0.00034151,0.067014,0.68222,3.6198e-05,0.00064681
1.8373,0.37484,0.37455,0.37461,0.00034077,0.068553,0.68067,3.6338e-05,0.0006452
1.8381,0.37484,0.37455,0.37461,0.00034002,0.070108,0.67911,3.6473e-05,0.00064357
1.8389,0.37484,0.37455,0.3746,0.00033927,0.071678,0.67753,3.6604e-05,0.00064193
1.8397,0.37484,0.37455,0.3746,0.0003385,0.073264,0.67594,3.673e-05,0.00064027
1.8405,0.37484,0.37455,0.3746,0.00033773,0.074866,0.67433,3.6852e-05,0.00063861
1.8413,0.37484,0.37455,0.37459,0.00033695,0.076482,0.6727,3.697e-05,0.00063693
1.8421,0.37484,0.37455,0.37459,0.00033616,0.078115,0.67106,3.7083e-05,0.00063525
1.8429,0.37484,0.37455,0.37459,0.00033537,0.079762,0.66941,3.7191e-05,0.00063355
1.8437,0.37484,0.37455,0.37458,0.00033457,0.081424,0.66774,3.7295e-05,0.00063184
1.8445,0.37484,0.37455,0.37458,0.00033376,0.083102,0.66605,3.7394e-05,0.00063012
1.8454,0.37484,0.37455,0.37457,0.00033294,0.084794,0.66435,3.7489e-05,0.00062838
1.8462,0.37484,0.37455,0.37457,0.00033211,0.086501,0.66264,3.7579e-05,0.00062664
1.847,0.37484,0.37455,0.37457,0.00033128,0.088223,0.66091,3.7664e-05,0.00062489
1.8478,0.37484,0.37455,0.37456,0.00033043,0.08996,0.65917,3.7745e-05,0.00062312
1.8486,0.37484,0.37455,0.37456,0.00032958,0.091711,0.65741,3.782e-05,0.00062135
1.8494,0.37484,0.37455,0.37456,0.00032873,0.093477,0.65563,3.7891e-05,0.00061956
1.8502,0.37484,0.37455,0.37455,0.00032786,0.095258,0.65385,3.7957e-05,0.00061776
1.851,0.37484,0.37455,0.37455,0.00032699,0.097052,0.65205,3.8019e-05,0.00061595
1.8518,0.37484,0.37455,0.37455,0.00032611,0.098861,0.65023,3.8075e-05,0.00061414
1.8526,0.37484,0.37455,0.37454,0.00032522,0.10068,0.6484,3.8127e-05,0.00061231
1.8534,0.37484,0.37455,0.37454,0.00032432,0.10252,0.64656,3.8174e-05,0.00061047
1.8542,0.37484,0.37455,0.37453,0.00032342,0.10437,0.6447,3.8216e-05,0.00060862
1.855,0.37484,0.37455,0.37453,0.00032251,0.10624,0.64283,3.8253e-05,0.00060676
1.8558,0.37484,0.37455,0.37453,0.00032159,0.10812,0.64094,3.8285e-05,0.0006049
1.8566,0.37484,0.37455,0.37452,0.00032067,0.11001,0.63904,3.8312e-05,0.00060302
1.8574,0.37484,0.37455,0.37452,0.00031973,0.11191,0.63713,3.8335e-05,0.00060113
1.8582,0.37484,0.37455,0.37452,0.00031879,0.11383,0.6352,3.8352e-05,0.00059923
1.859,0.37484,0.37455,0.37451,0.00031785,0.11577,0.63326,3.8365e-05,0.00059733
1.8599,0.37484,0.37455,0.37451,0.00031689,0.11771,0.63131,3.8372e-05,0.00059541
1.8607,0.37484,0.37455,0.37451,0.00031593,0.11967,0.62934,3.8375e-05,0.00059349
1.8615,0.37484,0.37455,0.3745,0.00031496,0.12164,0.62737,3.8373e-05,0.00059155
1.8623,0.37484,0.37455,0.3745,0.00031399,0.12363,0.62537,3.8366e-05,0.00058961
1.8631,0.37484,0.37455,0.3745,0.00031301,0.12563,0.62337,3.8354e-05,0.00058766
1.8639,0.37484,0.37455,0.37449,0.00031202,0.12764,0.62135,3.8338e-05,0.00058569
1.8647,0.37484,0.37455,0.37449,0.00031102,0.12966,0.61932,3.8316e-05,0.00058372
1.8655,0.37484,0.37455,0.37449,0.00031002,0.1317,0.61728,3.829e-05,0.00058175
1.8663,0.37484,0.37455,0.37449,0.00030901,0.13375,0.61523,3.8259e-05,0.00057976
1.8671,0.37484,0.37455,0.37448,0.00030799,0.13581,0.61316,3.8223e-05,0.00057776
1.8679,0.37484,0.37455,0.37448,0.00030697,0.13788,0.61108,3.8182e-05,0.00057576
1.8687,0.37484,0.37455,0.37448,0.00030594,0.13997,0.60899,3.8136e-05,0.00057374
1.8695,0.37484,0.37455,0.37447,0.0003049,0.14206,0.60688,3.8086e-05,0.00057172
1.8703,0.37484,0.37455,0.37447,0.00030386,0.14417,0.60477,3.8031e-05,0.00056969
1.8711,0.37484,0.37455,0.37447,0.00030281,0.14629,0.60264,3.7972e-05,0.00056766
1.8719,0.37484,0.37455,0.37446,0.00030176,0.14843,0.6005,3.7907e-05,0.00056561
1.8727,0.37484,0.37455,0.37446,0.0003007,0.15057,0.59835,3.7838e-05,0.00056356
1.8735,0.37484,0.37455,0.37446,0.00029963,0.15273,0.59619,3.7765e-05,0.0005615
1.8744,0.37484,0.37455,0.37446,0.00029856,0.15489,0.59402,3.7687e-05,0.00055943
1.8752,0.37484,0.37455,0.37445,0.00029748,0.15707,0.59183,3.7604e-05,0.00055735
1.876,0.37484,0.37455,0.37445,0.00029639,0.15926,0.58964,3.7517e-05,0.00055527
1.8768,0.37484,0.37455,0.37445,0.0002953,0.16146,0.58743,3.7426e-05,0.00055317
1.8776,0.37484,0.37455,0.37445,0.0002942,0.16368,0.58521,3.733e-05,0.00055107
1.8784,0.37484,0.37455,0.37444,0.0002931,0.1659,0.58299,3.7229e-05,0.00054897
1.8792,0.37484,0.37455,0.37444,0.00029199,0.16813,0.58075,3.7125e-05,0.00054685
1.88,0.37484,0.37455,0.37444,0.00029087,0.17038,0.5785,3.7016e-05,0.00054473
1.8808,0.37485,0.37455,0.37443,0.00028975,0.17263,0.57624,3.6902e-05,0.0005426
1.8816,0.37485,0.37455,0.37443,0.00028863,0.17489,0.57397,3.6785e-05,0.00054047
1.8824,0.37485,0.37455,0.37443,0.0002875,0.17717,0.57169,3.6663e-05,0.00053833
1.8832,0.37485,0.37455,0.37443,0.00028636,0.17945,0.5694,3.6538e-05,0.00053618
1.884,0.37485,0.37455,0.37442,0.00028522,0.18175,0.5671,3.6408e-05,0.00053402
1.8848,0.37485,0.37455,0.37442,0.00028407,0.18405,0.56479,3.6274e-05,0.00053186
1.8856,0.37485,0.37455,0.37442,0.00028291,0.18637,0.56247,3.6136e-05,0.00052969
1.8864,0.37485,0.37455,0.37442,0.00028175,0.18869,0.56014,3.5995e-05,0.00052752
1.8872,0.37485,0.37455,0.37441,0.00028059,0.19103,0.5578,3.5849e-05,0.00052533
1.888,0.37485,0.37455,0.37441,0.00027942,0.19337,0.55545,3.57e-05,0.00052314
1.8889,0.37485,0.37455,0.37441,0.00027825,0.19572,0.5531,3.5547e-05,0.00052095
1.8897,0.37485,0.37455,0.37441,0.00027707,0.19809,0.55073,3.539e-05,0.00051875
1.8905,0.37485,0.37455,0.37441,0.00027589,0.20046,0.54835,3.523e-05,0.00051654
1.8913,0.37485,0.37455,0.3744,0.0002747,0.20284,0.54597,3.5066e-05,0.00051433
1.8921,0.37485,0.37455,0.3744,0.0002735,0.20523,0.54358,3.4898e-05,0.00051211
1.8929,0.37485,0.37455,0.3744,0.00027231,0.20762,0.54117,3.4728e-05,0.00050989
1.8937,0.37485,0.37455,0.3744,0.0002711,0.21003,0.53876,3.4553e-05,0.00050766
1.8945,0.37485,0.37455,0.37439,0.0002699,0.21244,0.53635,3.4376e-05,0.00050542
1.8953,0.37485,0.37455,0.37439,0.00026869,0.21487,0.53392,3.4195e-05,0.00050318
1.8961,0.37485,0.37455,0.37439,0.00026747,0.2173,0.53148,3.4011e-05,0.00050093
1.8969,0.37485,0.37455,0.37439,0.00026625,0.21974,0.52904,3.3824e-05,0.00049868
1.8977,0.37485,0.37455,0.37439,0.00026503,0.22218,0.52659,3.3633e-05,0.00049642
1.8985,0.37485,0.37455,0.37438,0.0002638,0.22464,0.52413,3.344e-05,0.00049415
1.8993,0.37485,0.37455,0.37438,0.00026256,0.2271,0.52166,3.3244e-05,0.00049189
1.9001,0.37485,0.37455,0.37438,0.00026133,0.22957,0.51919,3.3045e-05,0.00048961
1.9009,0.37485,0.37455,0.37438,0.00026009,0.23205,0.51671,3.2843e-05,0.00048733
1.9017,0.37485,0.37455,0.37438,0.00025884,0.23453,0.51422,3.2638e-05,0.00048505
1.9025,0.37485,0.37455,0.37438,0.0002576,0.23703,0.51172,3.2431e-05,0.00048276
1.9033,0.37486,0.37455,0.37437,0.00025634,0.23953,0.50922,3.2221e-05,0.00048047
1.9042,0.37486,0.37455,0.37437,0.00025509,0.24203,0.50671,3.2009e-05,0.00047817
1.905,0.37486,0.37455,0.37437,0.00025383,0.24455,0.5042,3.1794e-05,0.00047586
1.9058,0.37486,0.37455,0.37437,0.00025257,0.24707,0.50167,3.1577e-05,0.00047356
1.9066,0.37486,0.37455,0.37437,0.0002513,0.24959,0.49914,3.1358e-05,0.00047124
1.9074,0.37486,0.37455,0.37437,0.00025003,0.25212,0.49661,3.1136e-05,0.00046893
1.9082,0.37486,0.37455,0.37436,0.00024876,0.25466,0.49407,3.0912e-05,0.0004666
1.909,0.37486,0.37455,0.37436,0.00024748,0.25721,0.49152,3.0686e-05,0.00046428
1.9098,0.37486,0.37455,0.37436,0.0002462,0.25976,0.48896,3.0458e-05,0.00046195
1.9106,0.37486,0.37455,0.37436,0.00024492,0.26232,0.4864,3.0228e-05,0.00045962
1.9114,0.37486,0.37455,0.37436,0.00024364,0.26488,0.48384,2.9996e-05,0.00045728
1.9122,0.37486,0.37455,0.37436,0.00024235,0.26745,0.48127,2.9763e-05,0.00045494
1.913,0.37486,0.37455,0.37436,0.00024106,0.27002,0.47869,2.9528e-05,0.00045259
1.9138,0.37486,0.37455,0.37435,0.00023977,0.2726,0.47611,2.9291e-05,0.00045024
1.9146,0.37486,0.37455,0.37435,0.00023847,0.27519,0.47352,2.9052e-05,0.00044789
1.9154,0.37486,0.37455,0.37435,0.00023717,0.27777,0.47093,2.8812e-05,0.00044553
1.9162,0.37486,0.37455,0.37435,0.00023587,0.28037,0.46833,2.8571e-05,0.00044317
1.917,0.37486,0.37455,0.37435,0.00023457,0.28297,0.46573,2.8328e-05,0.00044081
1.9178,0.37486,0.37455,0.37435,0.00023326,0.28557,0.46312,2.8084e-05,0.00043844
1.9187,0.37486,0.37455,0.37435,0.00023195,0.28818,0.46051,2.7838e-05,0.00043607
1.9195,0.37486,0.37455,0.37435,0.00023064,0.2908,0.4579,2.7592e-05,0.0004337
1.9203,0.37487,0.37455,0.37434,0.00022933,0.29341,0.45528,2.7345e-05,0.00043132
1.9211,0.37487,0.37455,0.37434,0.00022802,0.29603,0.45265,2.7096e-05,0.00042894
1.9219,0.37487,0.37455,0.37434,0.0002267,0.29866,0.45002,2.6847e-05,0.00042656
1.9227,0.37487,0.37455,0.37434,0.00022538,0.30129,0.44739,2.6596e-05,0.00042417
1.9235,0.37487,0.37455,0.37434,0.00022406,0.30392,0.44476,2.6345e-05,0.00042178
1.9243,0.37487,0.37455,0.37434,0.00022274,0.30656,0.44212,2.6094e-05,0.00041939
1.9251,0.37487,0.37455,0.37434,0.00022142,0.3092,0.43948,2.5841e-05,0.000417
1.9259,0.37487,0.37455,0.37434,0.0002201,0.31185,0.43683,2.5588e-05,0.0004146
1.9267,0.37487,0.37455,0.37434,0.00021877,0.31449,0.43418,2.5335e-05,0.0004122
1.9275,0.37487,0.37455,0.37434,0.00021744,0.31714,0.43153,2.5081e-05,0.0004098
1.9283,0.37487,0.37455,0.37434,0.00021611,0.3198,0.42888,2.4827e-05,0.0004074
1.9291,0.37487,0.37455,0.37434,0.00021478,0.32245,0.42622,2.4572e-05,0.000405
1.9299,0.37487,0.37455,0.37433,0.00021345,0.32511,0.42356,2.4318e-05,0.00040259
1.9307,0.37487,0.37455,0.37433,0.00021212,0.32777,0.4209,2.4063e-05,0.00040018
1.9315,0.37487,0.37455,0.37433,0.00021079,0.33044,0.41823,2.3808e-05,0.00039777
1.9323,0.37487,0.37455,0.37433,0.00020945,0.3331,0.41556,2.3553e-05,0.00039536
1.9332,0.37487,0.37455,0.37433,0.00020812,0.33577,0.41289,2.3298e-05,0.00039294
1.934,0.37488,0.37455,0.37433,0.00020678,0.33844,0.41022,2.3043e-05,0.00039052
1.9348,0.37488,0.37455,0.37433,0.00020545,0.34111,0.40755,2.2789e-05,0.00038811
1.9356,0.37488,0.37455,0.37433,0.00020411,0.34379,0.40488,2.2534e-05,0.00038569
1.9364,0.37488,0.37455,0.37433,0.00020277,0.34646,0.4022,2.228e-05,0.00038327
1.9372,0.37488,0.37455,0.37433,0.00020144,0.34914,0.39952,2.2027e-05,0.00038085
1.938,0.37488,0.37455,0.37433,0.0002001,0.35182,0.39684,2.1773e-05,0.00037842
1.9388,0.37488,0.37455,0.37433,0.00019876,0.3545,0.39416,2.1521e-05,0.000376
1.9396,0.37488,0.37455,0.37433,0.00019742,0.35718,0.39148,2.1268e-05,0.00037358
1.9404,0.37488,0.37455,0.37433,0.00019608,0.35986,0.3888,2.1017e-05,0.00037115
1.9412,0.37488,0.37455,0.37433,0.00019474,0.36254,0.38612,2.0766e-05,0.00036872
1.942,0.37488,0.37455,0.37433,0.00019341,0.36522,0.38343,2.0516e-05,0.0003663
1.9428,0.37488,0.37455,0.37433,0.00019207,0.36791,0.38075,2.0266e-05,0.00036387
1.9436,0.37488,0.37455,0.37433,0.00019073,0.37059,0.37807,2.0017e-05,0.00036144
1.9444,0.37488,0.37455,0.37433,0.00018939,0.37328,0.37538,1.977e-05,0.00035901
1.9452,0.37488,0.37455,0.37433,0.00018805,0.37596,0.3727,1.9523e-05,0.00035659
1.946,0.37488,0.37455,0.37433,0.00018672,0.37864,0.37002,1.9277e-05,0.00035416
1.9468,0.37489,0.37455,0.37433,0.00018538,0.38133,0.36733,1.9032e-05,0.00035173
1.9477,0.37489,0.37455,0.37433,0.00018404,0.38401,0.36465,1.8789e-05,0.0003493
1.9485,0.37489,0.37455,0.37433,0.00018271,0.38669,0.36197,1.8546e-05,0.00034687
1.9493,0.37489,0.37455,0.37433,0.00018137,0.38938,0.35928,1.8305e-05,0.00034444
1.9501,0.37489,0.37455,0.37433,0.00018004,0.39206,0.3566,1.8065e-05,0.00034202
1.9509,0.37489,0.37455,0.37433,0.00017871,0.39474,0.35392,1.7826e-05,0.00033959
1.9517,0.37489,0.37455,0.37433,0.00017738,0.39742,0.35124,1.7588e-05,0.00033716
1.9525,0.37489,0.37455,0.37433,0.00017605,0.4001,0.34857,1.7352e-05,0.00033474
1.9533,0.37489,0.37455,0.37433,0.00017472,0.40277,0.34589,1.7118e-05,0.00033231
1.9541,0.37489,0.37455,0.37433,0.00017339,0.40545,0.34321,1.6884e-05,0.00032989
1.9549,0.37489,0.37455,0.37433,0.00017206,0.40812,0.34054,1.6653e-05,0.00032747
1.9557,0.37489,0.37455,0.37433,0.00017073,0.4108,0.33787,1.6423e-05,0.00032504
1.9565,0.37489,0.37455,0.37433,0.00016941,0.41347,0.3352,1.6194e-05,0.00032262
1.9573,0.37489,0.37455,0.37433,0.00016809,0.41614,0.33253,1.5967e-05,0.00032021
1.9581,0.37489,0.37455,0.37433,0.00016676,0.4188,0.32986,1.5742e-05,0.00031779
1.9589,0.3749,0.37455,0.37433,0.00016544,0.42147,0.3272,1.5518e-05,0.00031537
1.9597,0.3749,0.37455,0.37433,0.00016413,0.42413,0.32454,1.5296e-05,0.00031296
1.9605,0.3749,0.37455,0.37434,0.00016281,0.42679,0.32188,1.5076e-05,0.00031055
1.9613,0.3749,0.37455,0.37434,0.0001615,0.42945,0.31923,1.4857e-05,0.00030814
1.9621,0.3749,0.37455,0.37434,0.00016018,0.4321,0.31657,1.4641e-05,0.00030573
1.963,0.3749,0.37455,0.37434,0.00015887,0.43475,0.31392,1.4426e-05,0.00030332
1.9638,0.3749,0.37455,0.37434,0.00015757,0.4374,0.31128,1.4213e-05,0.00030092
1.9646,0.3749,0.37455,0.37434,0.00015626,0.44004,0.30863,1.4002e-05,0.00029852
1.9654,0.3749,0.37455,0.37434,0.00015495,0.44269,0.30599,1.3793e-05,0.00029612
1.9662,0.3749,0.37455,0.37434,0.00015365,0.44532,0.30336,1.3586e-05,0.00029372
1.967,0.3749,0.37455,0.37434,0.00015235,0.44796,0.30073,1.3381e-05,0.00029133
1.9678,0.3749,0.37455,0.37434,0.00015106,0.45059,0.2981,1.3178e-05,0.00028894
1.9686,0.3749,0.37455,0.37434,0.00014976,0.45322,0.29547,1.2977e-05,0.00028655
1.9694,0.3749,0.37455,0.37435,0.00014847,0.45584,0.29285,1.2777e-05,0.00028416
1.9702,0.37491,0.37455,0.37435,0.00014718,0.45846,0.29023,1.258e-05,0.00028178
1.971,0.37491,0.37455,0.37435,0.0001459,0.46107,0.28762,1.2385e-05,0.00027941
1.9718,0.37491,0.37455,0.37435,0.00014461,0.46368,0.28501,1.2192e-05,0.00027703
1.9726,0.37491,0.37455,0.37435,0.00014333,0.46629,0.28241,1.2002e-05,0.00027466
1.9734,0.37491,0.37455,0.37435,0.00014205,0.46889,0.27981,1.1813e-05,0.00027229
1.9742,0.37491,0.37455,0.37435,0.00014078,0.47149,0.27722,1.1626e-05,0.00026993
1.975,0.37491,0.37455,0.37435,0.00013951,0.47408,0.27463,1.1442e-05,0.00026757
1.9758,0.37491,0.37455,0.37435,0.00013824,0.47666,0.27205,1.126e-05,0.00026522
1.9766,0.37491,0.37455,0.37436,0.00013697,0.47924,0.26947,1.108e-05,0.00026287
1.9775,0.37491,0.37455,0.37436,0.00013571,0.48182,0.2669,1.0902e-05,0.00026052
1.9783,0.37491,0.37455,0.37436,0.00013445,0.48439,0.26433,1.0726e-05,0.00025818
1.9791,0.37491,0.37455,0.37436,0.0001332,0.48695,0.26177,1.0552e-05,0.00025584
1.9799,0.37491,0.37455,0.37436,0.00013195,0.48951,0.25921,1.0381e-05,0.00025351
1.9807,0.37491,0.37455,0.37436,0.0001307,0.49206,0.25666,1.0212e-05,0.00025118
1.9815,0.37492,0.37455,0.37436,0.00012945,0.49461,0.25412,1.0045e-05,0.00024886
1.9823,0.37492,0.37455,0.37437,0.00012821,0.49715,0.25158,9.8797e-06,0.00024654
1.9831,0.37492,0.37455,0.37437,0.00012697,0.49969,0.24905,9.717e-06,0.00024423
1.9839,0.37492,0.37455,0.37437,0.00012574,0.50221,0.24652,9.5566e-06,0.00024192
1.9847,0.37492,0.37455,0.37437,0.00012451,0.50474,0.24401,9.3983e-06,0.00023962
1.9855,0.37492,0.37455,0.37437,0.00012328,0.50725,0.24149,9.2422e-06,0.00023733
1.9863,0.37492,0.37455,0.37437,0.00012206,0.50976,0.23899,9.0883e-06,0.00023504
1.9871,0.37492,0.37455,0.37438,0.00012084,0.51226,0.23649,8.9366e-06,0.00023275
1.9879,0.37492,0.37455,0.37438,0.00011963,0.51475,0.234,8.7871e-06,0.00023048
1.9887,0.37492,0.37455,0.37438,0.00011842,0.51724,0.23152,8.6397e-06,0.0002282
1.9895,0.37492,0.37455,0.37438,0.00011722,0.51972,0.22904,8.4945e-06,0.00022594
1.9903,0.37492,0.37455,0.37438,0.00011602,0.52219,0.22657,8.3514e-06,0.00022368
1.9911,0.37492,0.37455,0.37439,0.00011482,0.52466,0.22411,8.2105e-06,0.00022143
1.992,0.37492,0.37455,0.37439,0.00011363,0.52712,0.22166,8.0718e-06,0.00021918
1.9928,0.37493,0.37455,0.37439,0.00011244,0.52957,0.21921,7.9351e-06,0.00021694
1.9936,0.37493,0.37455,0.37439,0.00011126,0.53201,0.21678,7.8006e-06,0.00021471
1.9944,0.37493,0.37455,0.37439,0.00011008,0.53444,0.21435,7.6682e-06,0.00021249
1.9952,0.37493,0.37455,0.3744,0.0001089,0.53687,0.21193,7.5379e-06,0.00021027
1.996,0.37493,0.37455,0.3744,0.00010773,0.53928,0.20951,7.4097e-06,0.00020806
1.9968,0.37493,0.37455,0.3744,0.00010657,0.54169,0.20711,7.2835e-06,0.00020586
1.9976,0.37493,0.37455,0.3744,0.00010541,0.54409,0.20471,7.1594e-06,0.00020366
1.9984,0.37493,0.37455,0.3744,0.00010426,0.54648,0.20233,7.0373e-06,0.00020147
1.9992,0.37493,0.37455,0.37441,0.00010311,0.54886,0.19995,6.9172e-06,0.00019929
2,0.37493,0.37455,0.37441,0.00010196,0.55124,0.19758,6.7991e-06,0.00019712


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertK_tp_jcp_p4r3_hrefN1_energy.csv <==
0.00080548,0.375,0.37499,0.375,2.3441e-09,0.75,9.605e-06,4.6204e-09,6.7812e-11
0.001611,0.375,0.37499,0.37501,2.4456e-09,0.74998,3.842e-05,4.62e-09,2.7125e-10
0.0024164,0.375,0.37499,0.37501,2.6147e-09,0.74994,8.6442e-05,4.6191e-09,6.1029e-10
0.0032219,0.375,0.37499,0.37502,2.8513e-09,0.74988,0.00015367,4.6177e-09,1.0849e-09
0.0040274,0.375,0.37499,0.37502,3.1555e-09,0.74981,0.0002401,4.6159e-09,1.6951e-09
0.0048329,0.375,0.37499,0.37503,3.5273e-09,0.74971,0.00034573,4.6137e-09,2.4409e-09
0.0056384,0.375,0.37499,0.37503,3.9665e-09,0.74959,0.00047055,4.611e-09,3.3221e-09
0.0064438,0.375,0.37499,0.37504,4.4733e-09,0.74946,0.00061456,4.6079e-09,4.3388e-09
0.0072493,0.375,0.37499,0.37504,5.0476e-09,0.74931,0.00077774,4.6043e-09,5.4908e-09
0.0080548,0.375,0.37499,0.37505,5.6893e-09,0.74913,0.0009601,4.6003e-09,6.7782e-09
0.0088603,0.375,0.37499,0.37505,6.3984e-09,0.74894,0.0011616,4.596e-09,8.2009e-09
0.0096658,0.375,0.37499,0.37506,7.1749e-09,0.74873,0.0013823,4.5912e-09,9.7587e-09
0.010471,0.375,0.37499,0.37506,8.0188e-09,0.7485,0.0016221,4.586e-09,1.1452e-08
0.011277,0.375,0.37499,0.37507,8.93e-09,0.74825,0.001881,4.5804e-09,1.328e-08
0.012082,0.375,0.37499,0.37507,9.9084e-09,0.74798,0.0021591,4.5744e-09,1.5242e-08
0.012888,0.375,0.37499,0.37508,1.0954e-08,0.74769,0.0024562,4.568e-09,1.734e-08
0.013693,0.375,0.37499,0.37508,1.2067e-08,0.74739,0.0027724,4.5613e-09,1.9572e-08
0.014499,0.375,0.37499,0.37509,1.3247e-08,0.74706,0.0031077,4.5543e-09,2.1939e-08
0.015304,0.375,0.37499,0.37509,1.4494e-08,0.74672,0.0034621,4.5469e-09,2.4441e-08
0.01611,0.375,0.37499,0.37509,1.5808e-08,0.74635,0.0038355,4.5391e-09,2.7076e-08
0.016915,0.375,0.37499,0.3751,1.7189e-08,0.74597,0.0042279,4.5311e-09,2.9846e-08
0.017721,0.375,0.37499,0.3751,1.8636e-08,0.74557,0.0046393,4.5227e-09,3.275e-08
0.018526,0.375,0.37499,0.37511,2.0151e-08,0.74515,0.0050696,4.5141e-09,3.5788e-08
0.019332,0.375,0.37499,0.37511,2.1732e-08,0.74471,0.0055189,4.5052e-09,3.8959e-08
0.020137,0.375,0.37499,0.37512,2.338e-08,0.74425,0.0059872,4.496e-09,4.2264e-08
0.020942,0.375,0.37499,0.37512,2.5094e-08,0.74377,0.0064743,4.4866e-09,4.5702e-08
0.021748,0.375,0.37499,0.37513,2.6875e-08,0.74328,0.0069803,4.477e-09,4.9274e-08
0.022553,0.375,0.37499,0.37513,2.8723e-08,0.74276,0.0075052,4.4672e-09,5.2978e-08
0.023359,0.375,0.37499,0.37514,3.0636e-08,0.74223,0.0080489,4.4572e-09,5.6815e-08
0.024164,0.375,0.37499,0.37514,3.2616e-08,0.74167,0.0086114,4.4469e-09,6.0785e-08
0.02497,0.375,0.37499,0.37515,3.4662e-08,0.7411,0.0091927,4.4366e-09,6.4887e-08
0.025775,0.375,0.37499,0.37515,3.6774e-08,0.74051,0.0097927,4.4261e-09,6.9121e-08
0.026581,0.375,0.37499,0.37516,3.8952e-08,0.7399,0.010411,4.4154e-09,7.3488e-08
0.027386,0.375,0.37499,0.37516,4.1195e-08,0.73927,0.011049,4.4047e-09,7.7986e-08
0.028192,0.375,0.37499,0.37517,4.3504e-08,0.73863,0.011705,4.3939e-09,8.2615e-08
0.028997,0.375,0.37499,0.37517,4.5879e-08,0.73796,0.012379,4.3829e-09,8.7375e-08
0.029803,0.375,0.37499,0.37517,4.8319e-08,0.73728,0.013073,4.372e-09,9.2267e-08
0.030608,0.375,0.37499,0.37518,5.0825e-08,0.73657,0.013784,4.361e-09,9.7289e-08
0.031414,0.375,0.37499,0.37518,5.3396e-08,0.73585,0.014515,4.35e-09,1.0244e-07
0.032219,0.375,0.37499,0.37519,5.6032e-08,0.73511,0.015263,4.3389e-09,1.0772e-07
0.033025,0.375,0.37499,0.37519,5.8732e-08,0.73436,0.016031,4.3279e-09,1.1314e-07
0.03383,0.375,0.37499,0.3752,6.1498e-08,0.73358,0.016816,4.317e-09,1.1868e-07
0.034636,0.375,0.37499,0.3752,6.4328e-08,0.73278,0.01762,4.306e-09,1.2435e-07
0.035441,0.375,0.37499,0.37521,6.7223e-08,0.73197,0.018442,4.2952e-09,1.3015e-07
0.036247,0.375,0.37499,0.37521,7.0182e-08,0.73114,0.019283,4.2844e-09,1.3608e-07
0.037052,0.375,0.37499,0.37522,7.3206e-08,0.73029,0.020141,4.2737e-09,1.4214e-07
0.037858,0.375,0.37499,0.37522,7.6293e-08,0.72942,0.021018,4.2632e-09,1.4832e-07
0.038663,0.375,0.37499,0.37522,7.9445e-08,0.72854,0.021913,4.2528e-09,1.5464e-07
0.039469,0.375,0.37499,0.37523,8.266e-08,0.72763,0.022826,4.2425e-09,1.6108e-07
0.040274,0.375,0.37499,0.37523,8.5939e-08,0.72671,0.023757,4.2324e-09,1.6764e-07
0.041079,0.375,0.37499,0.37524,8.9281e-08,0.72577,0.024707,4.2225e-09,1.7434e-07
0.041885,0.375,0.37499,0.37524,9.2686e-08,0.72481,0.025674,4.2127e-09,1.8116e-07
0.04269,0.375,0.37499,0.37525,9.6155e-08,0.72384,0.026659,4.2032e-09,1.8811e-07
0.043496,0.375,0.37499,0.37525,9.9687e-08,0.72284,0.027661,4.1939e-09,1.9518e-07
0.044301,0.375,0.37499,0.37526,1.0328e-07,0.72183,0.028682,4.1848e-09,2.0238e-07
0.045107,0.375,0.37499,0.37526,1.0694e-07,0.7208,0.02972,4.176e-09,2.097e-07
0.045912,0.375,0.37499,0.37527,1.1066e-07,0.71975,0.030776,4.1675e-09,2.1715e-07
0.046718,0.375,0.37499,0.37527,1.1444e-07,0.71869,0.03185,4.1592e-09,2.2472e-07
0.047523,0.375,0.37499,0.37527,1.1828e-07,0.71761,0.032941,4.1512e-09,2.3241e-07
0.048329,0.375,0.37499,0.37528,1.2219e-07,0.71651,0.03405,4.1435e-09,2.4023e-07
0.049134,0.375,0.37499,0.37528,1.2615e-07,0.71539,0.035176,4.1361e-09,2.4817e-07
0.04994,0.375,0.37499,0.37529,1.3018e-07,0.71425,0.03632,4.129e-09,2.5624e-07
0.050745,0.375,0.37499,0.37529,1.3427e-07,0.7131,0.037481,4.1223e-09,2.6442e-07
0.051551,0.375,0.37499,0.3753,1.3842e-07,0.71193,0.038659,4.1158e-09,2.7273e-07
0.052356,0.375,0.37499,0.3753,1.4264e-07,0.71075,0.039855,4.1097e-09,2.8116e-07
0.053162,0.375,0.37499,0.3753,1.4691e-07,0.70954,0.041067,4.104e-09,2.8971e-07
0.053967,0.375,0.37499,0.37531,1.5124e-07,0.70832,0.042297,4.0986e-09,2.9838e-07
0.054773,0.375,0.37499,0.37531,1.5563e-07,0.70708,0.043544,4.0935e-09,3.0717e-07
0.055578,0.375,0.37499,0.37532,1.6008e-07,0.70583,0.044808,4.0888e-09,3.1608e-07
0.056384,0.375,0.37499,0.37532,1.646e-07,0.70455,0.046089,4.0845e-09,3.2511e-07
0.057189,0.375,0.37499,0.37533,1.6917e-07,0.70326,0.047386,4.0805e-09,3.3426e-07
0.057995,0.375,0.37499,0.37533,1.738e-07,0.70196,0.0487,4.0769e-09,3.4352e-07
0.0588,0.375,0.37499,0.37533,1.7849e-07,0.70064,0.050032,4.0737e-09,3.529e-07
0.059606,0.375,0.37499,0.37534,1.8324e-07,0.6993,0.051379,4.0708e-09,3.624e-07
0.060411,0.375,0.37499,0.37534,1.8804e-07,0.69794,0.052744,4.0683e-09,3.7202e-07
0.061216,0.375,0.37499,0.37535,1.9291e-07,0.69657,0.054124,4.0662e-09,3.8175e-07
0.062022,0.375,0.37499,0.37535,1.9783e-07,0.69518,0.055522,4.0644e-09,3.916e-07
0.062827,0.375,0.37499,0.37535,2.0282e-07,0.69377,0.056935,4.063e-09,4.0157e-07
0.063633,0.375,0.37499,0.37536,2.0785e-07,0.69235,0.058365,4.062e-09,4.1165e-07
0.064438,0.375,0.37499,0.37536,2.1295e-07,0.69091,0.059811,4.0613e-09,4.2184e-07
0.065244,0.375,0.37499,0.37537,2.181e-07,0.68946,0.061273,4.0609e-09,4.3214e-07
0.066049,0.375,0.37499,0.37537,2.2331e-07,0.68799,0.062752,4.0609e-09,4.4256e-07
0.066855,0.375,0.37499,0.37537,2.2858e-07,0.6865,0.064246,4.0613e-09,4.531e-07
0.06766,0.375,0.37499,0.37538,2.339e-07,0.685,0.065756,4.0619e-09,4.6374e-07
0.068466,0.375,0.37499,0.37538,2.3928e-07,0.68348,0.067282,4.0629e-09,4.745e-07
0.069271,0.375,0.37499,0.37539,2.4471e-07,0.68195,0.068824,4.0642e-09,4.8536e-07
0.070077,0.375,0.37499,0.37539,2.502e-07,0.6804,0.070382,4.0658e-09,4.9634e-07
0.070882,0.375,0.37499,0.37539,2.5575e-07,0.67883,0.071955,4.0677e-09,5.0742e-07
0.071688,0.375,0.37499,0.3754,2.6135e-07,0.67725,0.073544,4.0699e-09,5.1862e-07
0.072493,0.375,0.37499,0.3754,2.67e-07,0.67566,0.075148,4.0724e-09,5.2993e-07
0.073299,0.375,0.37499,0.37541,2.7271e-07,0.67404,0.076767,4.0751e-09,5.4134e-07
0.074104,0.375,0.37499,0.37541,2.7847e-07,0.67242,0.078402,4.0781e-09,5.5286e-07
0.07491,0.375,0.37499,0.37541,2.8428e-07,0.67077,0.080052,4.0813e-09,5.6449e-07
0.075715,0.375,0.37499,0.37542,2.9015e-07,0.66912,0.081717,4.0848e-09,5.7622e-07
0.076521,0.375,0.37499,0.37542,2.9607e-07,0.66744,0.083397,4.0884e-09,5.8806e-07
0.077326,0.375,0.37499,0.37542,3.0205e-07,0.66576,0.085092,4.0923e-09,6e-07
0.078132,0.375,0.37499,0.37543,3.0807e-07,0.66405,0.086802,4.0963e-09,6.1205e-07
0.078937,0.375,0.37499,0.37543,3.1415e-07,0.66234,0.088527,4.1005e-09,6.2421e-07
0.079743,0.375,0.37499,0.37544,3.2028e-07,0.66061,0.090266,4.1049e-09,6.3646e-07
0.080548,0.375,0.37499,0.37544,3.2647e-07,0.65886,0.09202,4.1094e-09,6.4882e-07
0.081353,0.375,0.37499,0.37544,3.327e-07,0.6571,0.093788,4.114e-09,6.6128e-07
0.082159,0.375,0.37499,0.37545,3.3898e-07,0.65532,0.095571,4.1188e-09,6.7385e-07
0.082964,0.375,0.37499,0.37545,3.4532e-07,0.65353,0.097368,4.1236e-09,6.8651e-07
0.08377,0.375,0.37499,0.37545,3.517e-07,0.65173,0.099179,4.1285e-09,6.9928e-07
0.084575,0.375,0.37499,0.37546,3.5814e-07,0.64991,0.101,4.1334e-09,7.1214e-07
0.085381,0.375,0.37499,0.37546,3.6462e-07,0.64808,0.10284,4.1384e-09,7.251e-07
0.086186,0.375,0.37499,0.37546,3.7115e-07,0.64623,0.1047,4.1434e-09,7.3816e-07
0.086992,0.375,0.37499,0.37547,3.7774e-07,0.64437,0.10657,4.1484e-09,7.5132e-07
0.087797,0.375,0.37499,0.37547,3.8437e-07,0.6425,0.10845,4.1535e-09,7.6458e-07
0.088603,0.375,0.37499,0.37547,3.9104e-07,0.64061,0.11034,4.1584e-09,7.7793e-07
0.089408,0.375,0.37499,0.37548,3.9777e-07,0.63871,0.11225,4.1634e-09,7.9138e-07
0.090214,0.375,0.37499,0.37548,4.0454e-07,0.63679,0.11417,4.1682e-09,8.0492e-07
0.091019,0.375,0.37499,0.37548,4.1136e-07,0.63486,0.11611,4.173e-09,8.1856e-07
0.091825,0.375,0.37499,0.37549,4.1823e-07,0.63292,0.11805,4.1777e-09,8.3229e-07
0.09263,0.375,0.37499,0.37549,4.2515e-07,0.63097,0.12002,4.1823e-09,8.4611e-07
0.093436,0.375,0.37499,0.37549,4.3211e-07,0.629,0.12199,4.1868e-09,8.6003e-07
0.094241,0.375,0.37499,0.3755,4.3911e-07,0.62702,0.12398,4.1911e-09,8.7403e-07
0.095047,0.375,0.37499,0.3755,4.4616e-07,0.62502,0.12598,4.1952e-09,8.8813e-07
0.095852,0.375,0.37499,0.3755,4.5326e-07,0.62302,0.12799,4.1992e-09,9.0232e-07
0.096658,0.375,0.37499,0.37551,4.604e-07,0.621,0.13002,4.2029e-09,9.1659e-07
0.097463,0.375,0.37499,0.37551,4.6758e-07,0.61897,0.13206,4.2065e-09,9.3096e-07
0.098269,0.375,0.37499,0.37551,4.7481e-07,0.61692,0.13411,4.2098e-09,9.4541e-07
0.099074,0.375,0.37499,0.37552,4.8208e-07,0.61486,0.13617,4.2129e-09,9.5995e-07
0.09988,0.375,0.37499,0.37552,4.894e-07,0.61279,0.13824,4.2158e-09,9.7458e-07
0.10069,0.375,0.37499,0.37552,4.9676e-07,0.61071,0.14033,4.2184e-09,9.8929e-07
0.10149,0.375,0.37499,0.37553,5.0416e-07,0.60862,0.14243,4.2207e-09,1.0041e-06
0.1023,0.375,0.37499,0.37553,5.116e-07,0.60651,0.14454,4.2227e-09,1.019e-06
0.1031,0.375,0.37499,0.37553,5.1908e-07,0.6044,0.14667,4.2244e-09,1.0339e-06
0.10391,0.375,0.37499,0.37553,5.266e-07,0.60227,0.1488,4.2258e-09,1.049e-06
0.10471,0.375,0.37499,0.37554,5.3417e-07,0.60013,0.15095,4.2268e-09,1.0641e-06
0.10552,0.375,0.37499,0.37554,5.4178e-07,0.59797,0.15311,4.2276e-09,1.0793e-06
0.10632,0.375,0.37499,0.37554,5.4942e-07,0.59581,0.15527,4.2279e-09,1.0946e-06
0.10713,0.375,0.37499,0.37555,5.5711e-07,0.59364,0.15746,4.228e-09,1.11e-06
0.10793,0.375,0.37499,0.37555,5.6483e-07,0.59145,0.15965,4.2276e-09,1.1254e-06
0.10874,0.375,0.37499,0.37555,5.7259e-07,0.58925,0.16185,4.2269e-09,1.141e-06
0.10955,0.375,0.37499,0.37555,5.804e-07,0.58704,0.16406,4.2258e-09,1.1566e-06
0.11035,0.375,0.37499,0.37556,5.8824e-07,0.58483,0.16629,4.2244e-09,1.1722e-06
0.11116,0.375,0.37499,0.37556,5.9611e-07,0.5826,0.16852,4.2225e-09,1.188e-06
0.11196,0.375,0.37499,0.37556,6.0403e-07,0.58036,0.17077,4.2203e-09,1.2038e-06
0.11277,0.375,0.37499,0.37556,6.1198e-07,0.5781,0.17303,4.2176e-09,1.2197e-06
0.11357,0.375,0.37499,0.37557,6.1997e-07,0.57584,0.17529,4.2146e-09,1.2357e-06
0.11438,0.375,0.37499,0.37557,6.2799e-07,0.57357,0.17757,4.2111e-09,1.2518e-06
0.11518,0.375,0.37499,0.37557,6.3605e-07,0.57129,0.17986,4.2072e-09,1.2679e-06
0.11599,0.375,0.37499,0.37557,6.4414e-07,0.569,0.18215,4.203e-09,1.2841e-06
0.11679,0.375,0.37499,0.37558,6.5227e-07,0.5667,0.18446,4.1983e-09,1.3003e-06
0.1176,0.375,0.37499,0.37558,6.6044e-07,0.56438,0.18678,4.1932e-09,1.3167e-06
0.11841,0.375,0.37499,0.37558,6.6863e-07,0.56206,0.1891,4.1877e-09,1.3331e-06
0.11921,0.375,0.37499,0.37558,6.7687e-07,0.55973,0.19144,4.1818e-09,1.3495e-06
0.12002,0.37499,0.37499,0.37559,6.8513e-07,0.55739,0.19378,4.1755e-09,1.3661e-06
0.12082,0.37499,0.37499,0.37559,6.9343e-07,0.55504,0.19614,4.1688e-09,1.3827e-06
0.12163,0.37499,0.37499,0.37559,7.0175e-07,0.55268,0.1985,4.1617e-09,1.3993e-06
0.12243,0.37499,0.37499,0.37559,7.1012e-07,0.55031,0.20087,4.1543e-09,1.4161e-06
0.12324,0.37499,0.37499,0.3756,7.1851e-07,0.54794,0.20326,4.1464e-09,1.4329e-06
0.12404,0.37499,0.37499,0.3756,7.2693e-07,0.54555,0.20565,4.1382e-09,1.4497e-06
0.12485,0.37499,0.37499,0.3756,7.3538e-07,0.54316,0.20804,4.1296e-09,1.4666e-06
0.12565,0.37499,0.37499,0.3756,7.4387e-07,0.54075,0.21045,4.1207e-09,1.4836e-06
0.12646,0.37499,0.37499,0.3756,7.5238e-07,0.53834,0.21287,4.1114e-09,1.5006e-06
0.12727,0.37499,0.37499,0.37561,7.6092e-07,0.53592,0.21529,4.1017e-09,1.5177e-06
0.12807,0.37499,0.37499,0.37561,7.6949e-07,0.53349,0.21772,4.0918e-09,1.5349e-06
0.12888,0.37499,0.37499,0.37561,7.7809e-07,0.53106,0.22017,4.0815e-09,1.5521e-06
0.12968,0.37499,0.37499,0.37561,7.8672e-07,0.52861,0.22261,4.0709e-09,1.5694e-06
0.13049,0.37499,0.37499,0.37561,7.9538e-07,0.52616,0.22507,4.06e-09,1.5867e-06
0.13129,0.37499,0.37499,0.37562,8.0406e-07,0.5237,0.22753,4.0489e-09,1.6041e-06
0.1321,0.37499,0.37499,0.37562,8.1277e-07,0.52123,0.23001,4.0374e-09,1.6215e-06
0.1329,0.37499,0.37499,0.37562,8.215e-07,0.51876,0.23248,4.0257e-09,1.639e-06
0.13371,0.37499,0.37499,0.37562,8.3026e-07,0.51627,0.23497,4.0138e-09,1.6565e-06
0.13452,0.37499,0.37499,0.37562,8.3905e-07,0.51378,0.23746,4.0017e-09,1.6741e-06
0.13532,0.37499,0.37499,0.37563,8.4786e-07,0.51129,0.23996,3.9893e-09,1.6917e-06
0.13613,0.37499,0.37499,0.37563,8.5669e-07,0.50878,0.24247,3.9768e-09,1.7094e-06
0.13693,0.37499,0.37499,0.37563,8.6555e-07,0.50627,0.24499,3.9641e-09,1.7271e-06
0.13774,0.37499,0.37499,0.37563,8.7443e-07,0.50375,0.24751,3.9512e-09,1.7449e-06
0.13854,0.37499,0.37499,0.37563,8.8334e-07,0.50123,0.25003,3.9381e-09,1.7627e-06
0.13935,0.37499,0.37499,0.37563,8.9227e-07,0.4987,0.25257,3.925e-09,1.7806e-06
0.14015,0.37499,0.37499,0.37564,9.0122e-07,0.49616,0.25511,3.9117e-09,1.7985e-06
0.14096,0.37499,0.37499,0.37564,9.1019e-07,0.49362,0.25765,3.8984e-09,1.8165e-06
0.14176,0.37499,0.37499,0.37564,9.1918e-07,0.49107,0.26021,3.885e-09,1.8345e-06
0.14257,0.37499,0.37499,0.37564,9.2819e-07,0.48852,0.26276,3.8715e-09,1.8525e-06
0.14338,0.37499,0.37499,0.37564,9.3723e-07,0.48595,0.26533,3.858e-09,1.8706e-06
0.14418,0.37499,0.37499,0.37564,9.4628e-07,0.48339,0.2679,3.8445e-09,1.8887e-06
0.14499,0.37499,0.37499,0.37564,9.5535e-07,0.48082,0.27047,3.831e-09,1.9069e-06
0.14579,0.37499,0.37499,0.37565,9.6444e-07,0.47824,0.27305,3.8175e-09,1.9251e-06
0.1466,0.37499,0.37499,0.37565,9.7355e-07,0.47565,0.27564,3.804e-09,1.9433e-06
0.1474,0.37499,0.37499,0.37565,9.8268e-07,0.47307,0.27823,3.7906e-09,1.9616e-06
0.14821,0.37499,0.37499,0.37565,9.9183e-07,0.47047,0.28082,3.7773e-09,1.9799e-06
0.14901,0.37499,0.37499,0.37565,1.001e-06,0.46788,0.28343,3.7641e-09,1.9982e-06
0.14982,0.37499,0.37499,0.37565,1.0102e-06,0.46527,0.28603,3.751e-09,2.0166e-06
0.15062,0.37499,0.37499,0.37565,1.0194e-06,0.46267,0.28864,3.738e-09,2.035e-06
0.15143,0.37499,0.37499,0.37565,1.0286e-06,0.46005,0.29125,3.7252e-09,2.0534e-06
0.15224,0.37499,0.37499,0.37565,1.0378e-06,0.45744,0.29387,3.7126e-09,2.0719e-06
0.15304,0.37499,0.37499,0.37566,1.047e-06,0.45482,0.29649,3.7002e-09,2.0904e-06
0.15385,0.37499,0.37499,0.37566,1.0563e-06,0.45219,0.29912,3.6879e-09,2.1089e-06
0.15465,0.37499,0.37499,0.37566,1.0656e-06,0.44956,0.30175,3.6759e-09,2.1275e-06
0.15546,0.37499,0.37499,0.37566,1.0749e-06,0.44693,0.30439,3.6641e-09,2.146e-06
0.15626,0.37499,0.37499,0.37566,1.0841e-06,0.4443,0.30702,3.6526e-09,2.1646e-06
0.15707,0.37499,0.37499,0.37566,1.0935e-06,0.44166,0.30966,3.6414e-09,2.1833e-06
0.15787,0.37499,0.37499,0.37566,1.1028e-06,0.43901,0.31231,3.6304e-09,2.2019e-06
0.15868,0.37499,0.37499,0.37566,1.1121e-06,0.43637,0.31496,3.6198e-09,2.2206e-06
0.15949,0.37499,0.37499,0.37566,1.1214e-06,0.43372,0.31761,3.6094e-09,2.2393e-06
0.16029,0.37499,0.37499,0.37566,1.1308e-06,0.43107,0.32026,3.5994e-09,2.258e-06
0.1611,0.37499,0.37499,0.37566,1.1402e-06,0.42841,0.32292,3.5898e-09,2.2767e-06
0.1619,0.37499,0.37499,0.37566,1.1495e-06,0.42575,0.32558,3.5805e-09,2.2955e-06
0.16271,0.37499,0.37499,0.37567,1.1589e-06,0.42309,0.32824,3.5716e-09,2.3143e-06
0.16351,0.37499,0.37499,0.37567,1.1683e-06,0.42043,0.3309,3.563e-09,2.333e-06
0.16432,0.37499,0.37499,0.37567,1.1777e-06,0.41776,0.33357,3.5549e-09,2.3518e-06
0.16512,0.37499,0.37499,0.37567,1.1871e-06,0.4151,0.33624,3.5471e-09,2.3707e-06
0.16593,0.37499,0.37499,0.37567,1.1965e-06,0.41243,0.33891,3.5398e-09,2.3895e-06
0.16673,0.37499,0.37499,0.37567,1.2059e-06,0.40975,0.34158,3.5329e-09,2.4083e-06
0.16754,0.37499,0.37499,0.37567,1.2154e-06,0.40708,0.34426,3.5264e-09,2.4272e-06
0.16835,0.37499,0.37499,0.37567,1.2248e-06,0.40441,0.34693,3.5204e-09,2.4461e-06
0.16915,0.37499,0.37499,0.37567,1.2342e-06,0.40173,0.34961,3.5148e-09,2.4649e-06
0.16996,0.37499,0.37499,0.37567,1.2437e-06,0.39905,0.35229,3.5097e-09,2.4838e-06
0.17076,0.37499,0.37499,0.37567,1.2531e-06,0.39637,0.35497,3.505e-09,2.5027e-06
0.17157,0.37499,0.37499,0.37567,1.2626e-06,0.39369,0.35765,3.5008e-09,2.5216e-06
0.17237,0.37499,0.37499,0.37567,1.272e-06,0.39101,0.36033,3.4971e-09,2.5405e-06
0.17318,0.37499,0.37499,0.37567,1.2815e-06,0.38833,0.36301,3.4938e-09,2.5594e-06
0.17398,0.37499,0.37499,0.37567,1.2909e-06,0.38565,0.36569,3.491e-09,2.5784e-06
0.17479,0.37499,0.37499,0.37567,1.3004e-06,0.38296,0.36838,3.4886e-09,2.5973e-06
0.17559,0.37499,0.37499,0.37567,1.3098e-06,0.38028,0.37106,3.4867e-09,2.6162e-06
0.1764,0.37499,0.37499,0.37567,1.3193e-06,0.3776,0.37375,3.4853e-09,2.6351e-06
0.17721,0.37499,0.37499,0.37567,1.3288e-06,0.37491,0.37643,3.4844e-09,2.6541e-06
0.17801,0.37499,0.37499,0.37567,1.3382e-06,0.37223,0.37911,3.4839e-09,2.673e-06
0.17882,0.37499,0.37499,0.37567,1.3477e-06,0.36955,0.3818,3.4839e-09,2.6919e-06
0.17962,0.37499,0.37499,0.37567,1.3572e-06,0.36686,0.38448,3.4844e-09,2.7108e-06
0.18043,0.37499,0.37499,0.37567,1.3666e-06,0.36418,0.38716,3.4853e-09,2.7297e-06
0.18123,0.37499,0.37499,0.37567,1.3761e-06,0.3615,0.38985,3.4866e-09,2.7486e-06
0.18204,0.37499,0.37499,0.37567,1.3855e-06,0.35881,0.39253,3.4884e-09,2.7676e-06
0.18284,0.37499,0.37499,0.37567,1.395e-06,0.35613,0.39521,3.4906e-09,2.7865e-06
0.18365,0.37499,0.37499,0.37567,1.4044e-06,0.35345,0.39789,3.4932e-09,2.8053e-06
0.18445,0.37499,0.37499,0.37567,1.4139e-06,0.35077,0.40057,3.4963e-09,2.8242e-06
0.18526,0.37499,0.37499,0.37567,1.4233e-06,0.3481,0.40324,3.4998e-09,2.8431e-06
0.18607,0.37499,0.37499,0.37567,1.4327e-06,0.34542,0.40592,3.5036e-09,2.862e-06
0.18687,0.37499,0.37499,0.37567,1.4422e-06,0.34274,0.40859,3.5079e-09,2.8808e-06
0.18768,0.37499,0.37499,0.37567,1.4516e-06,0.34007,0.41126,3.5125e-09,2.8997e-06
0.18848,0.37499,0.37499,0.37567,1.461e-06,0.3374,0.41393,3.5174e-09,2.9185e-06
0.18929,0.37499,0.37499,0.37567,1.4704e-06,0.33473,0.4166,3.5227e-09,2.9373e-06
0.19009,0.37499,0.37499,0.37567,1.4798e-06,0.33206,0.41927,3.5284e-09,2.9561e-06
0.1909,0.37499,0.37499,0.37567,1.4892e-06,0.3294,0.42193,3.5343e-09,2.9749e-06
0.1917,0.37499,0.37499,0.37567,1.4986e-06,0.32674,0.4246,3.5406e-09,2.9936e-06
0.19251,0.37499,0.37499,0.37566,1.508e-06,0.32407,0.42725,3.5471e-09,3.0124e-06
0.19332,0.37499,0.37499,0.37566,1.5173e-06,0.32142,0.42991,3.5539e-09,3.0311e-06
0.19412,0.37499,0.37499,0.37566,1.5267e-06,0.31876,0.43256,3.561e-09,3.0498e-06
0.19493,0.37499,0.37499,0.37566,1.536e-06,0.31611,0.43522,3.5683e-09,3.0685e-06
0.19573,0.37499,0.37499,0.37566,1.5454e-06,0.31346,0.43786,3.5758e-09,3.0872e-06
0.19654,0.37499,0.37499,0.37566,1.5547e-06,0.31081,0.44051,3.5835e-09,3.1058e-06
0.19734,0.37499,0.37499,0.37566,1.564e-06,0.30817,0.44315,3.5914e-09,3.1244e-06
0.19815,0.37499,0.37499,0.37566,1.5733e-06,0.30553,0.44579,3.5994e-09,3.143e-06
0.19895,0.37499,0.37499,0.37566,1.5826e-06,0.3029,0.44842,3.6076e-09,3.1616e-06
0.19976,0.37499,0.37499,0.37566,1.5919e-06,0.30026,0.45105,3.6158e-09,3.1801e-06
0.20056,0.37499,0.37499,0.37566,1.6011e-06,0.29764,0.45368,3.6242e-09,3.1987e-06
0.20137,0.37499,0.37499,0.37566,1.6104e-06,0.29501,0.4563,3.6327e-09,3.2171e-06
0.20218,0.37499,0.37499,0.37565,1.6196e-06,0.29239,0.45892,3.6412e-09,3.2356e-06
0.20298,0.37499,0.37499,0.37565,1.6288e-06,0.28978,0.46153,3.6498e-09,3.254e-06
0.20379,0.37499,0.37499,0.37565,1.638e-06,0.28716,0.46414,3.6583e-09,3.2724e-06
0.20459,0.37499,0.37499,0.37565,1.6472e-06,0.28456,0.46674,3.6669e-09,3.2908e-06
0.2054,0.37499,0.37499,0.37565,1.6564e-06,0.28196,0.46934,3.6754e-09,3.3091e-06
0.2062,0.37499,0.37499,0.37565,1.6656e-06,0.27936,0.47194,3.6839e-09,3.3274e-06
0.20701,0.37499,0.37499,0.37565,1.6747e-06,0.27676,0.47453,3.6923e-09,3.3457e-06
0.20781,0.37499,0.37499,0.37565,1.6838e-06,0.27418,0.47711,3.7006e-09,3.3639e-06
0.20862,0.37499,0.37499,0.37564,1.6929e-06,0.27159,0.47969,3.7088e-09,3.3821e-06
0.20942,0.37499,0.37499,0.37564,1.702e-06,0.26902,0.48227,3.7168e-09,3.4003e-06
0.21023,0.37499,0.37499,0.37564,1.711e-06,0.26645,0.48484,3.7247e-09,3.4184e-06
0.21104,0.37499,0.37499,0.37564,1.7201e-06,0.26388,0.4874,3.7325e-09,3.4364e-06
0.21184,0.37499,0.37499,0.37564,1.7291e-06,0.26132,0.48996,3.74e-09,3.4545e-06
0.21265,0.37499,0.37499,0.37564,1.7381e-06,0.25876,0.49251,3.7473e-09,3.4725e-06
0.21345,0.37499,0.37499,0.37564,1.7471e-06,0.25622,0.49506,3.7543e-09,3.4904e-06
0.21426,0.37499,0.37499,0.37563,1.756e-06,0.25367,0.4976,3.7611e-09,3.5083e-06
0.21506,0.37499,0.37499,0.37563,1.765e-06,0.25114,0.50013,3.7677e-09,3.5262e-06
0.21587,0.37499,0.37499,0.37563,1.7739e-06,0.24861,0.50266,3.7739e-09,3.544e-06
0.21667,0.37499,0.37499,0.37563,1.7828e-06,0.24608,0.50518,3.7798e-09,3.5618e-06
0.21748,0.37499,0.37499,0.37563,1.7916e-06,0.24356,0.50769,3.7854e-09,3.5795e-06
0.21829,0.37499,0.37499,0.37563,1.8005e-06,0.24105,0.5102,3.7906e-09,3.5972e-06
0.21909,0.37499,0.37499,0.37562,1.8093e-06,0.23855,0.5127,3.7954e-09,3.6148e-06
0.2199,0.37499,0.37499,0.37562,1.8181e-06,0.23605,0.51519,3.7999e-09,3.6324e-06
0.2207,0.37499,0.37499,0.37562,1.8269e-06,0.23357,0.51768,3.8039e-09,3.6499e-06
0.22151,0.37499,0.37499,0.37562,1.8356e-06,0.23108,0.52016,3.8076e-09,3.6674e-06
0.22231,0.37499,0.37499,0.37562,1.8443e-06,0.22861,0.52263,3.8107e-09,3.6848e-06
0.22312,0.37499,0.37499,0.37562,1.853e-06,0.22614,0.52509,3.8135e-09,3.7022e-06
0.22392,0.37499,0.37499,0.37561,1.8617e-06,0.22368,0.52755,3.8158e-09,3.7195e-06
0.22473,0.37499,0.37499,0.37561,1.8703e-06,0.22123,0.52999,3.8176e-09,3.7368e-06
0.22553,0.37499,0.37499,0.37561,1.8789e-06,0.21879,0.53243,3.8189e-09,3.754e-06
0.22634,0.37499,0.37499,0.37561,1.8875e-06,0.21635,0.53487,3.8197e-09,3.7711e-06
0.22715,0.37499,0.37499,0.37561,1.896e-06,0.21392,0.53729,3.82e-09,3.7882e-06
0.22795,0.37499,0.37499,0.3756,1.9046e-06,0.2115,0.5397,3.8198e-09,3.8053e-06
0.22876,0.37499,0.37499,0.3756,1.913e-06,0.20909,0.54211,3.819e-09,3.8223e-06
0.22956,0.37499,0.37499,0.3756,1.9215e-06,0.20669,0.54451,3.8178e-09,3.8392e-06
0.23037,0.37499,0.37499,0.3756,1.9299e-06,0.20429,0.5469,3.8159e-09,3.856e-06
0.23117,0.37499,0.37499,0.37559,1.9383e-06,0.20191,0.54928,3.8135e-09,3.8728e-06
0.23198,0.37499,0.37499,0.37559,1.9467e-06,0.19953,0.55165,3.8106e-09,3.8896e-06
0.23278,0.37499,0.37499,0.37559,1.955e-06,0.19716,0.55402,3.807e-09,3.9062e-06
0.23359,0.37499,0.37499,0.37559,1.9633e-06,0.19481,0.55637,3.8029e-09,3.9228e-06
0.23439,0.37499,0.37499,0.37559,1.9716e-06,0.19246,0.55871,3.7983e-09,3.9394e-06
0.2352,0.37499,0.37499,0.37558,1.9798e-06,0.19012,0.56105,3.793e-09,3.9559e-06
0.23601,0.37499,0.37499,0.37558,1.988e-06,0.18779,0.56337,3.7872e-09,3.9723e-06
0.23681,0.37499,0.37499,0.37558,1.9962e-06,0.18547,0.56569,3.7808e-09,3.9886e-06
0.23762,0.37499,0.37499,0.37558,2.0043e-06,0.18315,0.568,3.7738e-09,4.0049e-06
0.23842,0.37499,0.37499,0.37557,2.0124e-06,0.18085,0.57029,3.7662e-09,4.0211e-06
0.23923,0.37499,0.37499,0.37557,2.0205e-06,0.17856,0.57258,3.758e-09,4.0372e-06
0.24003,0.37499,0.37499,0.37557,2.0285e-06,0.17628,0.57486,3.7493e-09,4.0533e-06
0.24084,0.37499,0.37499,0.37557,2.0365e-06,0.17401,0.57712,3.74e-09,4.0693e-06
0.24164,0.37499,0.37499,0.37556,2.0445e-06,0.17175,0.57938,3.7301e-09,4.0852e-06
0.24245,0.37499,0.37499,0.37556,2.0524e-06,0.1695,0.58162,3.7196e-09,4.101e-06
0.24325,0.37499,0.37499,0.37556,2.0603e-06,0.16726,0.58386,3.7086e-09,4.1168e-06
0.24406,0.37499,0.37499,0.37556,2.0681e-06,0.16503,0.58608,3.697e-09,4.1325e-06
0.24487,0.37499,0.37499,0.37555,2.0759e-06,0.16281,0.58829,3.6849e-09,4.1481e-06
0.24567,0.37499,0.37499,0.37555,2.0837e-06,0.1606,0.5905,3.6723e-09,4.1637e-06
0.24648,0.37499,0.37499,0.37555,2.0914e-06,0.15841,0.59269,3.6591e-09,4.1791e-06
0.24728,0.37499,0.37499,0.37554,2.0991e-06,0.15622,0.59487,3.6454e-09,4.1945e-06
0.24809,0.37499,0.37499,0.37554,2.1067e-06,0.15405,0.59704,3.6311e-09,4.2098e-06
0.24889,0.37499,0.37499,0.37554,2.1143e-06,0.15188,0.59919,3.6164e-09,4.2251e-06
0.2497,0.37499,0.37499,0.37554,2.1219e-06,0.14973,0.60134,3.6012e-09,4.2402e-06
0.2505,0.37499,0.37499,0.37553,2.1294e-06,0.14759,0.60347,3.5855e-09,4.2553e-06
0.25131,0.37499,0.37499,0.37553,2.1369e-06,0.14547,0.60559,3.5693e-09,4.2703e-06
0.25212,0.37499,0.37499,0.37553,2.1444e-06,0.14335,0.60771,3.5527e-09,4.2852e-06
0.25292,0.37499,0.37499,0.37552,2.1518e-06,0.14124,0.6098,3.5356e-09,4.3e-06
0.25373,0.37499,0.37499,0.37552,2.1591e-06,0.13915,0.61189,3.5181e-09,4.3147e-06
0.25453,0.37499,0.37499,0.37552,2.1664e-06,0.13707,0.61397,3.5002e-09,4.3294e-06
0.25534,0.37499,0.37499,0.37551,2.1737e-06,0.135,0.61603,3.4819e-09,4.3439e-06
0.25614,0.37499,0.37499,0.37551,2.1809e-06,0.13295,0.61808,3.4632e-09,4.3584e-06
0.25695,0.37499,0.37499,0.37551,2.1881e-06,0.1309,0.62012,3.4442e-09,4.3728e-06
0.25775,0.37499,0.37499,0.37551,2.1953e-06,0.12887,0.62214,3.4248e-09,4.3871e-06
0.25856,0.37499,0.37499,0.3755,2.2024e-06,0.12685,0.62415,3.4051e-09,4.4013e-06
0.25936,0.37499,0.37499,0.3755,2.2094e-06,0.12485,0.62615,3.385e-09,4.4154e-06
0.26017,0.37499,0.37499,0.3755,2.2164e-06,0.12285,0.62814,3.3647e-09,4.4295e-06
0.26098,0.37499,0.37499,0.37549,2.2234e-06,0.12087,0.63011,3.3441e-09,4.4434e-06
0.26178,0.37499,0.37499,0.37549,2.2303e-06,0.11891,0.63207,3.3232e-09,4.4573e-06
0.26259,0.37499,0.37499,0.37549,2.2372e-06,0.11695,0.63402,3.3021e-09,4.471e-06
0.26339,0.37499,0.37499,0.37548,2.244e-06,0.11501,0.63595,3.2808e-09,4.4847e-06
0.2642,0.37499,0.37499,0.37548,2.2508e-06,0.11308,0.63788,3.2593e-09,4.4983e-06
0.265,0.37499,0.37499,0.37548,2.2575e-06,0.11117,0.63978,3.2376e-09,4.5117e-06
0.26581,0.37499,0.37499,0.37547,2.2642e-06,0.10927,0.64168,3.2157e-09,4.5251e-06
0.26661,0.37499,0.37499,0.37547,2.2708e-06,0.10738,0.64356,3.1936e-09,4.5384e-06
0.26742,0.37499,0.37499,0.37547,2.2774e-06,0.10551,0.64542,3.1715e-09,4.5516e-06
0.26822,0.37499,0.37499,0.37546,2.2839e-06,0.10365,0.64728,3.1492e-09,4.5647e-06
0.26903,0.37499,0.37499,0.37546,2.2904e-06,0.1018,0.64911,3.1268e-09,4.5777e-06
0.26984,0.37499,0.37499,0.37546,2.2968e-06,0.099972,0.65094,3.1044e-09,4.5906e-06
0.27064,0.37499,0.37499,0.37545,2.3032e-06,0.098154,0.65275,3.0819e-09,4.6034e-06
0.27145,0.37499,0.37499,0.37545,2.3096e-06,0.096351,0.65455,3.0594e-09,4.616e-06
0.27225,0.37499,0.37499,0.37544,2.3158e-06,0.094562,0.65633,3.0368e-09,4.6286e-06
0.27306,0.37499,0.37499,0.37544,2.3221e-06,0.092787,0.65809,3.0143e-09,4.6411e-06
0.27386,0.37499,0.37499,0.37544,2.3283e-06,0.091027,0.65985,2.9918e-09,4.6535e-06
0.27467,0.37499,0.37499,0.37543,2.3344e-06,0.089281,0.66159,2.9693e-09,4.6658e-06
0.27547,0.37499,0.37499,0.37543,2.3405e-06,0.08755,0.66331,2.9468e-09,4.678e-06
0.27628,0.37499,0.37499,0.37543,2.3465e-06,0.085834,0.66502,2.9244e-09,4.6901e-06
0.27709,0.37499,0.37499,0.37542,2.3525e-06,0.084133,0.66671,2.9022e-09,4.702e-06
0.27789,0.37499,0.37499,0.37542,2.3584e-06,0.082446,0.66839,2.88e-09,4.7139e-06
0.2787,0.37499,0.37499,0.37542,2.3643e-06,0.080774,0.67006,2.8579e-09,4.7257e-06
0.2795,0.37499,0.37499,0.37541,2.3701e-06,0.079118,0.6717,2.836e-09,4.7373e-06
0.28031,0.37499,0.37499,0.37541,2.3759e-06,0.077477,0.67334,2.8142e-09,4.7489e-06
0.28111,0.37499,0.37499,0.3754,2.3816e-06,0.07585,0.67496,2.7925e-09,4.7603e-06
0.28192,0.37499,0.37499,0.3754,2.3872e-06,0.07424,0.67656,2.7711e-09,4.7717e-06
0.28272,0.37499,0.37499,0.3754,2.3928e-06,0.072644,0.67815,2.7498e-09,4.7829e-06
0.28353,0.37499,0.37499,0.37539,2.3984e-06,0.071064,0.67972,2.7287e-09,4.794e-06
0.28433,0.37499,0.37499,0.37539,2.4039e-06,0.0695,0.68128,2.7079e-09,4.805e-06
0.28514,0.37499,0.37499,0.37538,2.4093e-06,0.067951,0.68282,2.6872e-09,4.8159e-06
0.28595,0.37499,0.37499,0.37538,2.4147e-06,0.066418,0.68434,2.6668e-09,4.8267e-06
0.28675,0.37499,0.37499,0.37538,2.42e-06,0.064901,0.68585,2.6467e-09,4.8374e-06
0.28756,0.37499,0.37499,0.37537,2.4253e-06,0.0634,0.68734,2.6267e-09,4.8479e-06
0.28836,0.37499,0.37499,0.37537,2.4305e-06,0.061915,0.68882,2.6071e-09,4.8584e-06
0.28917,0.37499,0.37499,0.37536,2.4357e-06,0.060445,0.69028,2.5877e-09,4.8687e-06
0.28997,0.37499,0.37499,0.37536,2.4408e-06,0.058992,0.69173,2.5686e-09,4.8789e-06
0.29078,0.37499,0.37499,0.37536,2.4458e-06,0.057555,0.69316,2.5497e-09,4.8891e-06
0.29158,0.37499,0.37499,0.37535,2.4508e-06,0.056135,0.69457,2.5312e-09,4.899e-06
0.29239,0.37499,0.37499,0.37535,2.4557e-06,0.05473,0.69597,2.5129e-09,4.9089e-06
0.29319,0.37499,0.37499,0.37534,2.4606e-06,0.053342,0.69735,2.4949e-09,4.9187e-06
0.294,0.37499,0.37499,0.37534,2.4654e-06,0.051971,0.69871,2.4773e-09,4.9283e-06
0.29481,0.37499,0.37499,0.37534,2.4702e-06,0.050616,0.70006,2.4599e-09,4.9379e-06
0.29561,0.37499,0.37499,0.37533,2.4749e-06,0.049277,0.70139,2.4428e-09,4.9473e-06
0.29642,0.37499,0.37499,0.37533,2.4795e-06,0.047956,0.7027,2.4261e-09,4.9566e-06
0.29722,0.37499,0.37499,0.37532,2.4841e-06,0.046651,0.704,2.4096e-09,4.9657e-06
0.29803,0.37499,0.37499,0.37532,2.4886e-06,0.045363,0.70527,2.3935e-09,4.9748e-06
0.29883,0.37499,0.37499,0.37531,2.4931e-06,0.044092,0.70654,2.3776e-09,4.9837e-06
0.29964,0.37499,0.37499,0.37531,2.4975e-06,0.042838,0.70778,2.3621e-09,4.9925e-06
0.30044,0.37499,0.37499,0.37531,2.5018e-06,0.0416,0.70901,2.3468e-09,5.0012e-06
0.30125,0.37499,0.37499,0.3753,2.5061e-06,0.04038,0.71022,2.3319e-09,5.0098e-06
0.30206,0.37499,0.37499,0.3753,2.5103e-06,0.039177,0.71142,2.3172e-09,5.0183e-06
0.30286,0.37499,0.37499,0.37529,2.5145e-06,0.037991,0.71259,2.3029e-09,5.0266e-06
0.30367,0.37499,0.37499,0.37529,2.5186e-06,0.036823,0.71375,2.2888e-09,5.0348e-06
0.30447,0.37499,0.37499,0.37528,2.5226e-06,0.035672,0.7149,2.275e-09,5.0429e-06
0.30528,0.37499,0.37499,0.37528,2.5266e-06,0.034538,0.71602,2.2614e-09,5.0509e-06
0.30608,0.37499,0.37499,0.37528,2.5305e-06,0.033422,0.71713,2.2482e-09,5.0587e-06
0.30689,0.37499,0.37499,0.37527,2.5343e-06,0.032323,0.71822,2.2351e-09,5.0664e-06
0.30769,0.37499,0.37499,0.37527,2.5381e-06,0.031241,0.71929,2.2224e-09,5.074e-06
0.3085,0.37499,0.37499,0.37526,2.5419e-06,0.030178,0.72035,2.2098e-09,5.0815e-06
0.3093,0.37499,0.37499,0.37526,2.5455e-06,0.029132,0.72138,2.1975e-09,5.0889e-06
0.31011,0.37499,0.37499,0.37525,2.5491e-06,0.028103,0.7224,2.1855e-09,5.0961e-06
0.31092,0.37499,0.37499,0.37525,2.5527e-06,0.027093,0.72341,2.1736e-09,5.1032e-06
0.31172,0.37499,0.37499,0.37524,2.5562e-06,0.0261,0.72439,2.1619e-09,5.1101e-06
0.31253,0.37499,0.37499,0.37524,2.5596e-06,0.025125,0.72536,2.1504e-09,5.117e-06
0.31333,0.37499,0.37499,0.37524,2.5629e-06,0.024168,0.7263,2.1391e-09,5.1237e-06
0.31414,0.37499,0.37499,0.37523,2.5662e-06,0.023229,0.72723,2.128e-09,5.1303e-06
0.31494,0.37499,0.37499,0.37523,2.5694e-06,0.022308,0.72815,2.117e-09,5.1368e-06
0.31575,0.37499,0.37499,0.37522,2.5726e-06,0.021405,0.72904,2.1061e-09,5.1431e-06
0.31655,0.37499,0.37499,0.37522,2.5757e-06,0.020521,0.72991,2.0954e-09,5.1493e-06
0.31736,0.37499,0.37499,0.37521,2.5787e-06,0.019654,0.73077,2.0847e-09,5.1554e-06
0.31816,0.37499,0.37499,0.37521,2.5817e-06,0.018806,0.73161,2.0742e-09,5.1614e-06
0.31897,0.37499,0.37499,0.3752,2.5846e-06,0.017975,0.73243,2.0638e-09,5.1672e-06
0.31978,0.37499,0.37499,0.3752,2.5875e-06,0.017164,0.73324,2.0534e-09,5.1729e-06
0.32058,0.37499,0.37499,0.37519,2.5902e-06,0.01637,0.73402,2.0431e-09,5.1784e-06
0.32139,0.37499,0.37499,0.37519,2.593e-06,0.015595,0.73479,2.0329e-09,5.1839e-06
0.32219,0.37499,0.37499,0.37519,2.5956e-06,0.014838,0.73553,2.0226e-09,5.1892e-06
0.323,0.37499,0.37499,0.37518,2.5982e-06,0.0141,0.73626,2.0124e-09,5.1944e-06
0.3238,0.37499,0.37499,0.37518,2.6007e-06,0.01338,0.73697,2.0022e-09,5.1994e-06
0.32461,0.37499,0.37499,0.37517,2.6032e-06,0.012679,0.73766,1.9919e-09,5.2043e-06
0.32541,0.37499,0.37499,0.37517,2.6055e-06,0.011996,0.73834,1.9817e-09,5.2091e-06
0.32622,0.37499,0.37499,0.37516,2.6079e-06,0.011332,0.73899,1.9714e-09,5.2138e-06
0.32702,0.37499,0.37499,0.37516,2.6101e-06,0.010686,0.73963,1.961e-09,5.2183e-06
0.32783,0.37499,0.37499,0.37515,2.6123e-06,0.01006,0.74025,1.9506e-09,5.2227e-06
0.32864,0.37499,0.37499,0.37515,2.6144e-06,0.0094514,0.74085,1.9401e-09,5.2269e-06
0.32944,0.37499,0.37499,0.37514,2.6165e-06,0.008862,0.74143,1.9295e-09,5.2311e-06
0.33025,0.37499,0.37499,0.37514,2.6185e-06,0.0082913,0.74199,1.9187e-09,5.2351e-06
0.33105,0.37499,0.37499,0.37513,2.6204e-06,0.0077394,0.74253,1.9079e-09,5.2389e-06
0.33186,0.37499,0.37499,0.37513,2.6223e-06,0.0072064,0.74305,1.8969e-09,5.2427e-06
0.33266,0.37499,0.37499,0.37513,2.6241e-06,0.0066921,0.74356,1.8858e-09,5.2463e-06
0.33347,0.37499,0.37499,0.37512,2.6258e-06,0.0061968,0.74404,1.8745e-09,5.2497e-06
0.33427,0.37499,0.37499,0.37512,2.6275e-06,0.0057203,0.74451,1.8631e-09,5.2531e-06
0.33508,0.37499,0.37499,0.37511,2.6291e-06,0.0052628,0.74496,1.8514e-09,5.2563e-06
0.33589,0.37499,0.37499,0.37511,2.6306e-06,0.0048241,0.74539,1.8396e-09,5.2593e-06
0.33669,0.37499,0.37499,0.3751,2.632e-06,0.0044045,0.7458,1.8276e-09,5.2623e-06
0.3375,0.37499,0.37499,0.3751,2.6334e-06,0.0040038,0.74619,1.8153e-09,5.265e-06
0.3383,0.37499,0.37499,0.37509,2.6348e-06,0.0036222,0.74656,1.8028e-09,5.2677e-06
0.33911,0.37499,0.37499,0.37509,2.636e-06,0.0032596,0.74691,1.7901e-09,5.2702e-06
0.33991,0.37499,0.37499,0.37508,2.6372e-06,0.002916,0.74725,1.7772e-09,5.2726e-06
0.34072,0.37499,0.37499,0.37508,2.6383e-06,0.0025914,0.74756,1.764e-09,5.2749e-06
0.34152,0.37499,0.37499,0.37507,2.6394e-06,0.002286,0.74786,1.7506e-09,5.277e-06
0.34233,0.37499,0.37499,0.37507,2.6404e-06,0.0019996,0.74814,1.7369e-09,5.279e-06
0.34313,0.37499,0.37499,0.37506,2.6413e-06,0.0017324,0.74839,1.723e-09,5.2809e-06
0.34394,0.37499,0.37499,0.37506,2.6422e-06,0.0014843,0.74863,1.7087e-09,5.2826e-06
0.34475,0.37499,0.37499,0.37505,2.6429e-06,0.0012553,0.74885,1.6942e-09,5.2842e-06
0.34555,0.37499,0.37499,0.37505,2.6437e-06,0.0010454,0.74905,1.6795e-09,5.2856e-06
0.34636,0.37499,0.37499,0.37504,2.6443e-06,0.00085472,0.74923,1.6644e-09,5.287e-06
0.34716,0.37499,0.37499,0.37504,2.6449e-06,0.00068319,0.7494,1.6491e-09,5.2882e-06
0.34797,0.37499,0.37499,0.37503,2.6454e-06,0.00053084,0.74954,1.6335e-09,5.2892e-06
0.34877,0.37499,0.37499,0.37503,2.6459e-06,0.00039767,0.74966,1.6176e-09,5.2901e-06
0.34958,0.37499,0.37499,0.37502,2.6462e-06,0.00028369,0.74977,1.6014e-09,5.2909e-06
0.35038,0.37499,0.37499,0.37502,2.6466e-06,0.00018891,0.74985,1.585e-09,5.2915e-06
0.35119,0.37499,0.37499,0.37502,2.6468e-06,0.00011333,0.74992,1.5682e-09,5.292e-06
0.35199,0.37499,0.37499,0.37501,2.647e-06,5.6951e-05,0.74996,1.5512e-09,5.2924e-06
0.3528,0.37499,0.37499,0.37501,2.6471e-06,1.978e-05,0.74999,1.5339e-09,5.2927e-06
0.35361,0.37499,0.37499,0.375,2.6471e-06,1.8178e-06,0.75,1.5164e-09,5.2928e-06
0.35441,0.37499,0.37499,0.375,2.6471e-06,3.0658e-06,0.74999,1.4986e-09,5.2927e-06
0.35522,0.37499,0.37499,0.37499,2.647e-06,2.3524e-05,0.74996,1.4805e-09,5.2926e-06
0.35602,0.37499,0.37499,0.37499,2.6469e-06,6.3191e-05,0.74991,1.4622e-09,5.2923e-06
0.35683,0.37499,0.37499,0.37498,2.6466e-06,0.00012206,0.74984,1.4436e-09,5.2918e-06
0.35763,0.37499,0.37499,0.37498,2.6463e-06,0.00020014,0.74975,1.4248e-09,5.2912e-06
0.35844,0.37499,0.37499,0.37497,2.646e-06,0.00029742,0.74965,1.4057e-09,5.2905e-06
0.35924,0.37499,0.37499,0.37497,2.6455e-06,0.00041389,0.74952,1.3865e-09,5.2897e-06
0.36005,0.37499,0.37499,0.37496,2.645e-06,0.00054955,0.74938,1.367e-09,5.2887e-06
0.36086,0.37499,0.37499,0.37496,2.6445e-06,0.00070439,0.74921,1.3473e-09,5.2876e-06
0.36166,0.37499,0.37499,0.37495,2.6438e-06,0.00087841,0.74903,1.3275e-09,5.2863e-06
0.36247,0.37499,0.37499,0.37495,2.6431e-06,0.0010716,0.74882,1.3074e-09,5.285e-06
0.36327,0.37499,0.37499,0.37494,2.6424e-06,0.0012839,0.7486,1.2872e-09,5.2834e-06
0.36408,0.37499,0.37499,0.37494,2.6415e-06,0.0015154,0.74836,1.2669e-09,5.2818e-06
0.36488,0.37499,0.37499,0.37493,2.6406e-06,0.001766,0.7481,1.2464e-09,5.28e-06
0.36569,0.37499,0.37499,0.37493,2.6396e-06,0.0020358,0.74782,1.2258e-09,5.2781e-06
0.36649,0.37499,0.37499,0.37492,2.6386e-06,0.0023246,0.74752,1.2051e-09,5.276e-06
0.3673,0.37499,0.37499,0.37492,2.6375e-06,0.0026325,0.74721,1.1843e-09,5.2738e-06
0.3681,0.37499,0.37499,0.37491,2.6363e-06,0.0029595,0.74687,1.1634e-09,5.2715e-06
0.36891,0.37499,0.37499,0.37491,2.6351e-06,0.0033056,0.74651,1.1424e-09,5.269e-06
0.36972,0.37499,0.37499,0.37491,2.6338e-06,0.0036707,0.74614,1.1215e-09,5.2664e-06
0.37052,0.37499,0.37499,0.3749,2.6324e-06,0.0040548,0.74575,1.1005e-09,5.2637e-06
0.37133,0.37499,0.37499,0.3749,2.631e-06,0.004458,0.74533,1.0794e-09,5.2608e-06
0.37213,0.37499,0.37499,0.37489,2.6294e-06,0.0048801,0.7449,1.0585e-09,5.2578e-06
0.37294,0.37499,0.37499,0.37489,2.6279e-06,0.0053211,0.74445,1.0375e-09,5.2547e-06
0.37374,0.37499,0.37499,0.37488,2.6262e-06,0.0057811,0.74398,1.0166e-09,5.2514e-06
0.37455,0.37499,0.37499,0.37488,2.6245e-06,0.0062601,0.74349,9.9573e-10,5.248e-06
0.37535,0.37499,0.37499,0.37487,2.6227e-06,0.0067579,0.74299,9.7498e-10,5.2445e-06
0.37616,0.37499,0.37499,0.37487,2.6209e-06,0.0072746,0.74246,9.5434e-10,5.2408e-06
0.37696,0.37499,0.37499,0.37486,2.619e-06,0.0078101,0.74192,9.3383e-10,5.237e-06
0.37777,0.37499,0.37499,0.37486,2.617e-06,0.0083644,0.74135,9.1346e-10,5.2331e-06
0.37858,0.37499,0.37499,0.37485,2.615e-06,0.0089375,0.74077,8.9327e-10,5.229e-06
0.37938,0.37499,0.37499,0.37485,2.6129e-06,0.0095293,0.74017,8.7327e-10,5.2248e-06
0.38019,0.37499,0.37499,0.37484,2.6107e-06,0.01014,0.73955,8.5348e-10,5.2205e-06
0.38099,0.37499,0.37499,0.37484,2.6084e-06,0.010769,0.73891,8.3393e-10,5.216e-06
0.3818,0.37499,0.37499,0.37483,2.6061e-06,0.011417,0.73825,8.1462e-10,5.2115e-06
0.3826,0.37499,0.37499,0.37483,2.6038e-06,0.012084,0.73758,7.9559e-10,5.2067e-06
0.38341,0.37499,0.37499,0.37483,2.6013e-06,0.012769,0.73688,7.7686e-10,5.2019e-06
0.38421,0.37499,0.37499,0.37482,2.5988e-06,0.013473,0.73617,7.5844e-10,5.1969e-06
0.38502,0.37499,0.37499,0.37482,2.5963e-06,0.014195,0.73544,7.4035e-10,5.1918e-06
0.38582,0.37499,0.37499,0.37481,2.5936e-06,0.014935,0.73469,7.2262e-10,5.1865e-06
0.38663,0.37499,0.37499,0.37481,2.5909e-06,0.015695,0.73392,7.0527e-10,5.1811e-06
0.38744,0.37499,0.37499,0.3748,2.5882e-06,0.016472,0.73313,6.8831e-10,5.1756e-06
0.38824,0.37499,0.37499,0.3748,2.5853e-06,0.017268,0.73233,6.7177e-10,5.17e-06
0.38905,0.37499,0.37499,0.37479,2.5824e-06,0.018082,0.7315,6.5566e-10,5.1642e-06
0.38985,0.37499,0.37499,0.37479,2.5795e-06,0.018915,0.73066,6.4001e-10,5.1583e-06
0.39066,0.37499,0.37499,0.37478,2.5765e-06,0.019766,0.7298,6.2482e-10,5.1523e-06
0.39146,0.37499,0.37499,0.37478,2.5734e-06,0.020635,0.72892,6.1013e-10,5.1461e-06
0.39227,0.37499,0.37499,0.37477,2.5702e-06,0.021522,0.72803,5.9594e-10,5.1399e-06
0.39307,0.37499,0.37499,0.37477,2.567e-06,0.022427,0.72711,5.8228e-10,5.1334e-06
0.39388,0.37499,0.37499,0.37477,2.5637e-06,0.02335,0.72618,5.6917e-10,5.1269e-06
0.39469,0.37499,0.37499,0.37476,2.5604e-06,0.024292,0.72523,5.5661e-10,5.1202e-06
0.39549,0.37499,0.37499,0.37476,2.557e-06,0.025251,0.72426,5.4462e-10,5.1134e-06
0.3963,0.37499,0.37499,0.37475,2.5535e-06,0.026228,0.72328,5.3323e-10,5.1065e-06
0.3971,0.37499,0.37499,0.37475,2.55e-06,0.027223,0.72227,5.2244e-10,5.0995e-06
0.39791,0.37499,0.37499,0.37474,2.5464e-06,0.028236,0.72125,5.1226e-10,5.0923e-06
0.39871,0.37499,0.37499,0.37474,2.5428e-06,0.029267,0.72021,5.0272e-10,5.085e-06
0.39952,0.37499,0.37499,0.37473,2.539e-06,0.030315,0.71915,4.9383e-10,5.0776e-06
0.40032,0.37499,0.37499,0.37473,2.5353e-06,0.031381,0.71808,4.8559e-10,5.07e-06
0.40113,0.37499,0.37499,0.37473,2.5314e-06,0.032464,0.71699,4.7803e-10,5.0624e-06
0.40193,0.37499,0.37499,0.37472,2.5275e-06,0.033566,0.71588,4.7114e-10,5.0546e-06
0.40274,0.37499,0.37499,0.37472,2.5236e-06,0.034684,0.71475,4.6494e-10,5.0466e-06
0.40355,0.37499,0.37499,0.37471,2.5195e-06,0.03582,0.71361,4.5944e-10,5.0386e-06
0.40435,0.37499,0.37499,0.37471,2.5154e-06,0.036974,0.71244,4.5466e-10,5.0304e-06
0.40516,0.37499,0.37499,0.3747,2.5113e-06,0.038145,0.71126,4.5058e-10,5.0221e-06
0.40596,0.37499,0.37499,0.3747,2.5071e-06,0.039333,0.71007,4.4723e-10,5.0137e-06
0.40677,0.37499,0.37499,0.3747,2.5028e-06,0.040538,0.70885,4.4461e-10,5.0052e-06
0.40757,0.37499,0.37499,0.37469,2.4985e-06,0.04176,0.70762,4.4273e-10,4.9965e-06
0.40838,0.37499,0.37499,0.37469,2.4941e-06,0.043,0.70637,4.4159e-10,4.9878e-06
0.40918,0.37499,0.37499,0.37468,2.4897e-06,0.044256,0.70511,4.4119e-10,4.9789e-06
0.40999,0.37499,0.37499,0.37468,2.4851e-06,0.045529,0.70383,4.4154e-10,4.9699e-06
0.41079,0.37499,0.37499,0.37467,2.4806e-06,0.04682,0.70253,4.4264e-10,4.9607e-06
0.4116,0.37499,0.37499,0.37467,2.476e-06,0.048127,0.70121,4.4449e-10,4.9515e-06
0.41241,0.37499,0.37499,0.37467,2.4713e-06,0.04945,0.69988,4.4709e-10,4.9421e-06
0.41321,0.37499,0.37499,0.37466,2.4665e-06,0.050791,0.69853,4.5045e-10,4.9326e-06
0.41402,0.37499,0.37499,0.37466,2.4617e-06,0.052148,0.69717,4.5456e-10,4.923e-06
0.41482,0.37499,0.37499,0.37465,2.4569e-06,0.053522,0.69579,4.5942e-10,4.9133e-06
0.41563,0.37499,0.37499,0.37465,2.4519e-06,0.054912,0.69439,4.6503e-10,4.9034e-06
0.41643,0.37499,0.37499,0.37465,2.447e-06,0.056318,0.69297,4.7138e-10,4.8935e-06
0.41724,0.37499,0.37499,0.37464,2.4419e-06,0.057741,0.69154,4.7847e-10,4.8834e-06
0.41804,0.37499,0.37499,0.37464,2.4368e-06,0.05918,0.69009,4.8631e-10,4.8732e-06
0.41885,0.37499,0.37499,0.37463,2.4317e-06,0.060635,0.68863,4.9487e-10,4.8629e-06
0.41966,0.37499,0.37499,0.37463,2.4265e-06,0.062107,0.68715,5.0415e-10,4.8525e-06
0.42046,0.37499,0.37499,0.37463,2.4212e-06,0.063594,0.68566,5.1416e-10,4.8419e-06
0.42127,0.37499,0.37499,0.37462,2.4159e-06,0.065097,0.68414,5.2487e-10,4.8313e-06
0.42207,0.37499,0.37499,0.37462,2.4105e-06,0.066617,0.68262,5.3629e-10,4.8205e-06
0.42288,0.37499,0.37499,0.37461,2.4051e-06,0.068152,0.68107,5.484e-10,4.8097e-06
0.42368,0.37499,0.37499,0.37461,2.3996e-06,0.069702,0.67952,5.612e-10,4.7987e-06
0.42449,0.37499,0.37499,0.37461,2.3941e-06,0.071269,0.67794,5.7466e-10,4.7876e-06
0.42529,0.37499,0.37499,0.3746,2.3885e-06,0.072851,0.67635,5.8879e-10,4.7764e-06
0.4261,0.37499,0.37499,0.3746,2.3828e-06,0.074448,0.67475,6.0358e-10,4.7651e-06
0.4269,0.37499,0.37499,0.37459,2.3771e-06,0.076061,0.67313,6.19e-10,4.7537e-06
0.42771,0.37499,0.37499,0.37459,2.3714e-06,0.077689,0.67149,6.3505e-10,4.7421e-06
0.42852,0.37499,0.37499,0.37459,2.3656e-06,0.079332,0.66984,6.5171e-10,4.7305e-06
0.42932,0.37499,0.37499,0.37458,2.3597e-06,0.080991,0.66817,6.6897e-10,4.7188e-06
0.43013,0.37499,0.37499,0.37458,2.3538e-06,0.082664,0.66649,6.8682e-10,4.7069e-06
0.43093,0.37499,0.37499,0.37458,2.3478e-06,0.084353,0.6648,7.0524e-10,4.695e-06
0.43174,0.37499,0.37499,0.37457,2.3418e-06,0.086056,0.66309,7.2422e-10,4.6829e-06
0.43254,0.37499,0.37499,0.37457,2.3357e-06,0.087774,0.66136,7.4374e-10,4.6707e-06
0.43335,0.37499,0.37499,0.37456,2.3296e-06,0.089507,0.65962,7.6378e-10,4.6585e-06
0.43415,0.37499,0.37499,0.37456,2.3234e-06,0.091255,0.65787,7.8434e-10,4.6461e-06
0.43496,0.37499,0.37499,0.37456,2.3172e-06,0.093017,0.6561,8.0539e-10,4.6336e-06
0.43576,0.37499,0.37499,0.37455,2.3109e-06,0.094794,0.65431,8.2691e-10,4.621e-06
0.43657,0.37499,0.37499,0.37455,2.3046e-06,0.096584,0.65251,8.489e-10,4.6084e-06
0.43738,0.37499,0.37499,0.37455,2.2982e-06,0.09839,0.6507,8.7134e-10,4.5956e-06
0.43818,0.37499,0.37499,0.37454,2.2918e-06,0.10021,0.64888,8.942e-10,4.5827e-06
0.43899,0.37499,0.37499,0.37454,2.2853e-06,0.10204,0.64704,9.1747e-10,4.5697e-06
0.43979,0.37499,0.37499,0.37454,2.2788e-06,0.10389,0.64518,9.4113e-10,4.5566e-06
0.4406,0.37499,0.37499,0.37453,2.2722e-06,0.10575,0.64331,9.6517e-10,4.5435e-06
0.4414,0.37499,0.37499,0.37453,2.2656e-06,0.10763,0.64143,9.8957e-10,4.5302e-06
0.44221,0.37499,0.37499,0.37453,2.2589e-06,0.10951,0.63954,1.0143e-09,4.5168e-06
0.44301,0.37499,0.37499,0.37452,2.2522e-06,0.11142,0.63763,1.0394e-09,4.5033e-06
0.44382,0.37499,0.37499,0.37452,2.2454e-06,0.11333,0.6357,1.0648e-09,4.4898e-06
0.44462,0.37499,0.37499,0.37452,2.2386e-06,0.11526,0.63377,1.0904e-09,4.4761e-06
0.44543,0.37499,0.37499,0.37451,2.2317e-06,0.1172,0.63182,1.1164e-09,4.4624e-06
0.44624,0.37499,0.37499,0.37451,2.2248e-06,0.11916,0.62986,1.1425e-09,4.4485e-06
0.44704,0.37499,0.37499,0.37451,2.2179e-06,0.12113,0.62788,1.169e-09,4.4346e-06
0.44785,0.37499,0.37499,0.3745,2.2109e-06,0.12311,0.62589,1.1956e-09,4.4206e-06
0.44865,0.37499,0.37499,0.3745,2.2038e-06,0.12511,0.62389,1.2225e-09,4.4065e-06
0.44946,0.37499,0.37499,0.3745,2.1967e-06,0.12711,0.62188,1.2496e-09,4.3922e-06
0.45026,0.37499,0.37499,0.37449,2.1896e-06,0.12913,0.61985,1.2768e-09,4.3779e-06
0.45107,0.37499,0.37499,0.37449,2.1824e-06,0.13117,0.61781,1.3042e-09,4.3636e-06
0.45187,0.37499,0.37499,0.37449,2.1752e-06,0.13321,0.61576,1.3318e-09,4.3491e-06
0.45268,0.37499,0.37499,0.37448,2.1679e-06,0.13527,0.6137,1.3594e-09,4.3345e-06
0.45349,0.37499,0.37499,0.37448,2.1606e-06,0.13734,0.61162,1.3872e-09,4.3199e-06
0.45429,0.37499,0.37499,0.37448,2.1533e-06,0.13942,0.60953,1.4151e-09,4.3051e-06
0.4551,0.37499,0.37499,0.37447,2.1459e-06,0.14152,0.60743,1.4432e-09,4.2903e-06
0.4559,0.37499,0.37499,0.37447,2.1384e-06,0.14362,0.60532,1.4712e-09,4.2754e-06
0.45671,0.37499,0.37499,0.37447,2.131e-06,0.14574,0.6032,1.4994e-09,4.2604e-06
0.45751,0.37499,0.37499,0.37447,2.1234e-06,0.14787,0.60106,1.5276e-09,4.2453e-06
0.45832,0.37499,0.37499,0.37446,2.1159e-06,0.15001,0.59891,1.5559e-09,4.2302e-06
0.45912,0.37499,0.37499,0.37446,2.1083e-06,0.15217,0.59675,1.5842e-09,4.215e-06
0.45993,0.37499,0.37499,0.37446,2.1006e-06,0.15433,0.59458,1.6125e-09,4.1996e-06
0.46073,0.37499,0.37499,0.37445,2.0929e-06,0.15651,0.5924,1.6408e-09,4.1842e-06
0.46154,0.37499,0.37499,0.37445,2.0852e-06,0.15869,0.59021,1.6692e-09,4.1688e-06
0.46235,0.37499,0.37499,0.37445,2.0775e-06,0.16089,0.58801,1.6976e-09,4.1532e-06
0.46315,0.37499,0.37499,0.37445,2.0697e-06,0.1631,0.58579,1.7259e-09,4.1376e-06
0.46396,0.37499,0.37499,0.37444,2.0618e-06,0.16532,0.58357,1.7543e-09,4.1219e-06
0.46476,0.37499,0.37499,0.37444,2.0539e-06,0.16755,0.58133,1.7826e-09,4.1061e-06
0.46557,0.37499,0.37499,0.37444,2.046e-06,0.16979,0.57908,1.811e-09,4.0902e-06
0.46637,0.37499,0.37499,0.37444,2.0381e-06,0.17204,0.57683,1.8393e-09,4.0743e-06
0.46718,0.37499,0.37499,0.37443,2.0301e-06,0.1743,0.57456,1.8675e-09,4.0583e-06
0.46798,0.37499,0.37499,0.37443,2.0221e-06,0.17658,0.57228,1.8958e-09,4.0422e-06
0.46879,0.37499,0.37499,0.37443,2.014e-06,0.17886,0.57,1.924e-09,4.0261e-06
0.46959,0.37499,0.37499,0.37442,2.0059e-06,0.18115,0.5677,1.9522e-09,4.0099e-06
0.4704,0.37499,0.37499,0.37442,1.9978e-06,0.18345,0.56539,1.9804e-09,3.9936e-06
0.47121,0.37499,0.37499,0.37442,1.9896e-06,0.18577,0.56307,2.0085e-09,3.9772e-06
0.47201,0.37499,0.37499,0.37442,1.9814e-06,0.18809,0.56075,2.0366e-09,3.9608e-06
0.47282,0.37499,0.37499,0.37442,1.9732e-06,0.19042,0.55841,2.0646e-09,3.9443e-06
0.47362,0.37499,0.37499,0.37441,1.9649e-06,0.19276,0.55606,2.0927e-09,3.9278e-06
0.47443,0.37499,0.37499,0.37441,1.9566e-06,0.19511,0.55371,2.1207e-09,3.9111e-06
0.47523,0.37499,0.37499,0.37441,1.9483e-06,0.19747,0.55135,2.1487e-09,3.8944e-06
0.47604,0.37499,0.37499,0.37441,1.9399e-06,0.19984,0.54897,2.1767e-09,3.8777e-06
0.47684,0.37499,0.37499,0.3744,1.9315e-06,0.20222,0.54659,2.2047e-09,3.8609e-06
0.47765,0.37499,0.37499,0.3744,1.9231e-06,0.2046,0.5442,2.2326e-09,3.844e-06
0.47846,0.37499,0.37499,0.3744,1.9147e-06,0.207,0.5418,2.2606e-09,3.8271e-06
0.47926,0.37499,0.37499,0.3744,1.9062e-06,0.2094,0.53939,2.2886e-09,3.8101e-06
0.48007,0.37499,0.37499,0.3744,1.8977e-06,0.21182,0.53697,2.3166e-09,3.793e-06
0.48087,0.37499,0.37499,0.37439,1.8891e-06,0.21424,0.53455,2.3446e-09,3.7759e-06
0.48168,0.37499,0.37499,0.37439,1.8805e-06,0.21667,0.53212,2.3727e-09,3.7587e-06
0.48248,0.37499,0.37499,0.37439,1.8719e-06,0.2191,0.52968,2.4008e-09,3.7415e-06
0.48329,0.37499,0.37499,0.37439,1.8633e-06,0.22155,0.52723,2.429e-09,3.7242e-06
0.48409,0.37499,0.37499,0.37439,1.8546e-06,0.224,0.52477,2.4572e-09,3.7068e-06
0.4849,0.37499,0.37499,0.37438,1.846e-06,0.22646,0.52231,2.4855e-09,3.6894e-06
0.4857,0.37499,0.37499,0.37438,1.8372e-06,0.22893,0.51983,2.5139e-09,3.672e-06
0.48651,0.37499,0.37499,0.37438,1.8285e-06,0.23141,0.51735,2.5424e-09,3.6545e-06
0.48732,0.37499,0.37499,0.37438,1.8197e-06,0.23389,0.51487,2.571e-09,3.6369e-06
0.48812,0.37499,0.37499,0.37438,1.811e-06,0.23638,0.51237,2.5998e-09,3.6193e-06
0.48893,0.37499,0.37499,0.37437,1.8021e-06,0.23888,0.50987,2.6286e-09,3.6017e-06
0.48973,0.37499,0.37499,0.37437,1.7933e-06,0.24138,0.50736,2.6576e-09,3.584e-06
0.49054,0.37499,0.37499,0.37437,1.7844e-06,0.24389,0.50485,2.6868e-09,3.5662e-06
0.49134,0.37499,0.37499,0.37437,1.7756e-06,0.24641,0.50233,2.7162e-09,3.5484e-06
0.49215,0.37499,0.37499,0.37437,1.7666e-06,0.24893,0.4998,2.7457e-09,3.5306e-06
0.49295,0.37499,0.37499,0.37437,1.7577e-06,0.25147,0.49727,2.7755e-09,3.5127e-06
0.49376,0.37499,0.37499,0.37436,1.7488e-06,0.254,0.49473,2.8054e-09,3.4947e-06
0.49456,0.37499,0.37499,0.37436,1.7398e-06,0.25655,0.49218,2.8356e-09,3.4767e-06
0.49537,0.37499,0.37499,0.37436,1.7308e-06,0.2591,0.48963,2.8661e-09,3.4587e-06
0.49618,0.37499,0.37499,0.37436,1.7218e-06,0.26165,0.48707,2.8968e-09,3.4406e-06
0.49698,0.37499,0.37499,0.37436,1.7127e-06,0.26421,0.4845,2.9278e-09,3.4225e-06
0.49779,0.37499,0.37499,0.37436,1.7037e-06,0.26678,0.48194,2.9591e-09,3.4044e-06
0.49859,0.37499,0.37499,0.37436,1.6946e-06,0.26935,0.47936,2.9907e-09,3.3862e-06
0.4994,0.37499,0.37499,0.37435,1.6855e-06,0.27193,0.47678,3.0226e-09,3.368e-06
0.5002,0.37499,0.37499,0.37435,1.6764e-06,0.27451,0.47419,3.0549e-09,3.3497e-06
0.50101,0.37499,0.37499,0.37435,1.6673e-06,0.2771,0.4716,3.0875e-09,3.3314e-06
0.50181,0.37499,0.37499,0.37435,1.6581e-06,0.27969,0.46901,3.1204e-09,3.3131e-06
0.50262,0.37499,0.37499,0.37435,1.6489e-06,0.28229,0.46641,3.1538e-09,3.2947e-06
0.50343,0.37499,0.37499,0.37435,1.6398e-06,0.2849,0.4638,3.1875e-09,3.2763e-06
0.50423,0.37499,0.37499,0.37435,1.6306e-06,0.2875,0.46119,3.2217e-09,3.2579e-06
0.50504,0.37499,0.37499,0.37435,1.6213e-06,0.29012,0.45858,3.2562e-09,3.2394e-06
0.50584,0.37499,0.37499,0.37435,1.6121e-06,0.29273,0.45596,3.2912e-09,3.2209e-06
0.50665,0.37499,0.37499,0.37434,1.6029e-06,0.29535,0.45333,3.3266e-09,3.2024e-06
0.50745,0.37499,0.37499,0.37434,1.5936e-06,0.29798,0.45071,3.3625e-09,3.1839e-06
0.50826,0.37499,0.37499,0.37434,1.5843e-06,0.30061,0.44808,3.3989e-09,3.1653e-06
0.50906,0.37499,0.37499,0.37434,1.5751e-06,0.30324,0.44544,3.4357e-09,3.1467e-06
0.50987,0.37499,0.37499,0.37434,1.5658e-06,0.30588,0.44281,3.473e-09,3.1281e-06
0.51067,0.37499,0.37499,0.37434,1.5565e-06,0.30852,0.44016,3.5108e-09,3.1094e-06
0.51148,0.37499,0.37499,0.37434,1.5471e-06,0.31116,0.43752,3.5492e-09,3.0907e-06
0.51229,0.37499,0.37499,0.37434,1.5378e-06,0.3138,0.43487,3.588e-09,3.072e-06
0.51309,0.37499,0.37499,0.37434,1.5285e-06,0.31645,0.43222,3.6274e-09,3.0533e-06
0.5139,0.37499,0.37499,0.37434,1.5191e-06,0.31911,0.42957,3.6672e-09,3.0345e-06
0.5147,0.37499,0.37499,0.37434,1.5097e-06,0.32176,0.42691,3.7077e-09,3.0158e-06
0.51551,0.37499,0.37499,0.37433,1.5004e-06,0.32442,0.42425,3.7486e-09,2.997e-06
0.51631,0.37499,0.37499,0.37433,1.491e-06,0.32708,0.42159,3.7902e-09,2.9782e-06
0.51712,0.37499,0.37499,0.37433,1.4816e-06,0.32974,0.41892,3.8322e-09,2.9594e-06
0.51792,0.37499,0.37499,0.37433,1.4722e-06,0.33241,0.41626,3.8749e-09,2.9405e-06
0.51873,0.37499,0.37499,0.37433,1.4628e-06,0.33508,0.41359,3.9181e-09,2.9217e-06
0.51953,0.37499,0.37499,0.37433,1.4534e-06,0.33775,0.41092,3.9618e-09,2.9028e-06
0.52034,0.37499,0.37499,0.37433,1.444e-06,0.34042,0.40824,4.0062e-09,2.8839e-06
0.52115,0.37499,0.37499,0.37433,1.4345e-06,0.34309,0.40557,4.0511e-09,2.865e-06
0.52195,0.37499,0.37499,0.37433,1.4251e-06,0.34577,0.40289,4.0965e-09,2.8461e-06
0.52276,0.37499,0.37499,0.37433,1.4157e-06,0.34844,0.40022,4.1426e-09,2.8272e-06
0.52356,0.37499,0.37499,0.37433,1.4062e-06,0.35112,0.39754,4.1891e-09,2.8083e-06
0.52437,0.37499,0.37499,0.37433,1.3968e-06,0.3538,0.39486,4.2363e-09,2.7894e-06
0.52517,0.37499,0.37499,0.37433,1.3873e-06,0.35648,0.39218,4.284e-09,2.7704e-06
0.52598,0.37499,0.37499,0.37433,1.3779e-06,0.35916,0.3895,4.3323e-09,2.7515e-06
0.52678,0.37499,0.37499,0.37433,1.3684e-06,0.36184,0.38681,4.3811e-09,2.7325e-06
0.52759,0.37499,0.37499,0.37433,1.359e-06,0.36453,0.38413,4.4305e-09,2.7136e-06
0.52839,0.37499,0.37499,0.37433,1.3495e-06,0.36721,0.38145,4.4804e-09,2.6946e-06
0.5292,0.37499,0.37499,0.37433,1.3401e-06,0.36989,0.37876,4.5308e-09,2.6756e-06
0.53001,0.37499,0.37499,0.37433,1.3306e-06,0.37258,0.37608,4.5818e-09,2.6567e-06
0.53081,0.37499,0.37499,0.37433,1.3212e-06,0.37526,0.3734,4.6333e-09,2.6377e-06
0.53162,0.37499,0.37499,0.37433,1.3117e-06,0.37795,0.37071,4.6852e-09,2.6187e-06
0.53242,0.37499,0.37499,0.37433,1.3023e-06,0.38063,0.36803,4.7377e-09,2.5998e-06
0.53323,0.37499,0.37499,0.37433,1.2928e-06,0.38331,0.36535,4.7907e-09,2.5808e-06
0.53403,0.37499,0.37499,0.37433,1.2833e-06,0.386,0.36266,4.8441e-09,2.5618e-06
0.53484,0.37499,0.37499,0.37433,1.2739e-06,0.38868,0.35998,4.898e-09,2.5429e-06
0.53564,0.37499,0.37499,0.37433,1.2644e-06,0.39136,0.3573,4.9523e-09,2.5239e-06
0.53645,0.37499,0.37499,0.37433,1.255e-06,0.39404,0.35462,5.0071e-09,2.505e-06
0.53726,0.37499,0.37499,0.37433,1.2456e-06,0.39672,0.35194,5.0622e-09,2.4861e-06
0.53806,0.37499,0.37499,0.37433,1.2361e-06,0.3994,0.34926,5.1178e-09,2.4671e-06
0.53887,0.37499,0.37499,0.37433,1.2267e-06,0.40208,0.34658,5.1737e-09,2.4482e-06
0.53967,0.37499,0.37499,0.37433,1.2173e-06,0.40475,0.34391,5.23e-09,2.4293e-06
0.54048,0.37499,0.37499,0.37433,1.2078e-06,0.40743,0.34123,5.2866e-09,2.4104e-06
0.54128,0.37499,0.37499,0.37433,1.1984e-06,0.4101,0.33856,5.3436e-09,2.3915e-06
0.54209,0.37499,0.37499,0.37433,1.189e-06,0.41277,0.33589,5.4009e-09,2.3726e-06
0.54289,0.37499,0.37499,0.37433,1.1796e-06,0.41544,0.33322,5.4584e-09,2.3538e-06
0.5437,0.37499,0.37499,0.37433,1.1702e-06,0.41811,0.33056,5.5162e-09,2.3349e-06
0.5445,0.37499,0.37499,0.37433,1.1608e-06,0.42077,0.32789,5.5743e-09,2.3161e-06
0.54531,0.37499,0.37499,0.37433,1.1515e-06,0.42344,0.32523,5.6326e-09,2.2973e-06
0.54612,0.37499,0.37499,0.37434,1.1421e-06,0.4261,0.32257,5.6911e-09,2.2785e-06
0.54692,0.37499,0.37499,0.37434,1.1327e-06,0.42876,0.31992,5.7497e-09,2.2597e-06
0.54773,0.37499,0.37499,0.37434,1.1234e-06,0.43141,0.31726,5.8085e-09,2.241e-06
0.54853,0.37499,0.37499,0.37434,1.1141e-06,0.43406,0.31461,5.8674e-09,2.2222e-06
0.54934,0.37499,0.37499,0.37434,1.1047e-06,0.43671,0.31197,5.9265e-09,2.2035e-06
0.55014,0.37499,0.37499,0.37434,1.0954e-06,0.43936,0.30932,5.9856e-09,2.1848e-06
0.55095,0.37499,0.37499,0.37434,1.0861e-06,0.442,0.30668,6.0447e-09,2.1662e-06
0.55175,0.37499,0.37499,0.37434,1.0768e-06,0.44464,0.30404,6.1039e-09,2.1475e-06
0.55256,0.37499,0.37499,0.37434,1.0675e-06,0.44727,0.30141,6.1632e-09,2.1289e-06
0.55336,0.37499,0.37499,0.37434,1.0583e-06,0.44991,0.29878,6.2223e-09,2.1103e-06
0.55417,0.37499,0.37499,0.37434,1.049e-06,0.45253,0.29615,6.2815e-09,2.0918e-06
0.55498,0.37499,0.37499,0.37434,1.0398e-06,0.45516,0.29353,6.3405e-09,2.0732e-06
0.55578,0.37499,0.37499,0.37435,1.0306e-06,0.45778,0.29091,6.3995e-09,2.0547e-06
0.55659,0.37499,0.37499,0.37435,1.0214e-06,0.46039,0.2883,6.4583e-09,2.0363e-06
0.55739,0.37499,0.37499,0.37435,1.0122e-06,0.463,0.28569,6.517e-09,2.0178e-06
0.5582,0.37499,0.37499,0.37435,1.003e-06,0.46561,0.28309,6.5756e-09,1.9994e-06
0.559,0.37499,0.37499,0.37435,9.9383e-07,0.46821,0.28049,6.6339e-09,1.981e-06
0.55981,0.37499,0.37499,0.37435,9.8469e-07,0.47081,0.27789,6.692e-09,1.9627e-06
0.56061,0.37499,0.37499,0.37435,9.7557e-07,0.4734,0.2753,6.7498e-09,1.9444e-06
0.56142,0.37499,0.37499,0.37435,9.6646e-07,0.47599,0.27272,6.8074e-09,1.9261e-06
0.56223,0.37499,0.37499,0.37436,9.5737e-07,0.47857,0.27014,6.8646e-09,1.9079e-06
0.56303,0.37499,0.37499,0.37436,9.483e-07,0.48115,0.26756,6.9216e-09,1.8897e-06
0.56384,0.37499,0.37499,0.37436,9.3926e-07,0.48372,0.26499,6.9782e-09,1.8715e-06
0.56464,0.37499,0.37499,0.37436,9.3023e-07,0.48629,0.26243,7.0344e-09,1.8534e-06
0.56545,0.37499,0.37499,0.37436,9.2122e-07,0.48885,0.25987,7.0902e-09,1.8353e-06
0.56625,0.37499,0.37499,0.37436,9.1223e-07,0.4914,0.25732,7.1456e-09,1.8173e-06
0.56706,0.37499,0.37499,0.37436,9.0326e-07,0.49395,0.25478,7.2005e-09,1.7993e-06
0.56786,0.37499,0.37499,0.37437,8.9431e-07,0.49649,0.25224,7.255e-09,1.7814e-06
0.56867,0.37499,0.37499,0.37437,8.8539e-07,0.49903,0.24971,7.3089e-09,1.7635e-06
0.56947,0.37499,0.37499,0.37437,8.7649e-07,0.50156,0.24718,7.3624e-09,1.7456e-06
0.57028,0.37499,0.37499,0.37437,8.6761e-07,0.50408,0.24466,7.4153e-09,1.7278e-06
0.57109,0.37499,0.37499,0.37437,8.5875e-07,0.5066,0.24215,7.4677e-09,1.71e-06
0.57189,0.37499,0.37499,0.37437,8.4992e-07,0.50911,0.23964,7.5195e-09,1.6923e-06
0.5727,0.37499,0.37499,0.37438,8.4111e-07,0.51161,0.23714,7.5707e-09,1.6747e-06
0.5735,0.37499,0.37499,0.37438,8.3233e-07,0.51411,0.23465,7.6213e-09,1.657e-06
0.57431,0.37499,0.37499,0.37438,8.2357e-07,0.5166,0.23216,7.6712e-09,1.6395e-06
0.57511,0.37499,0.37499,0.37438,8.1484e-07,0.51908,0.22968,7.7205e-09,1.622e-06
0.57592,0.37499,0.37499,0.37438,8.0614e-07,0.52155,0.22721,7.7692e-09,1.6045e-06
0.57672,0.37499,0.37499,0.37438,7.9746e-07,0.52402,0.22475,7.8171e-09,1.5871e-06
0.57753,0.37499,0.37499,0.37439,7.8881e-07,0.52648,0.2223,7.8644e-09,1.5697e-06
0.57833,0.37499,0.37499,0.37439,7.8018e-07,0.52893,0.21985,7.9109e-09,1.5525e-06
0.57914,0.37499,0.37499,0.37439,7.7159e-07,0.53137,0.21741,7.9567e-09,1.5352e-06
0.57995,0.37499,0.37499,0.37439,7.6302e-07,0.53381,0.21498,8.0018e-09,1.518e-06
0.58075,0.37499,0.37499,0.37439,7.5448e-07,0.53624,0.21255,8.0461e-09,1.5009e-06
0.58156,0.37499,0.37499,0.3744,7.4597e-07,0.53865,0.21014,8.0897e-09,1.4838e-06
0.58236,0.37499,0.37499,0.3744,7.3749e-07,0.54107,0.20773,8.1325e-09,1.4668e-06
0.58317,0.37499,0.37499,0.3744,7.2904e-07,0.54347,0.20533,8.1745e-09,1.4499e-06
0.58397,0.37499,0.37499,0.3744,7.2062e-07,0.54586,0.20295,8.2157e-09,1.433e-06
0.58478,0.37499,0.37499,0.37441,7.1223e-07,0.54825,0.20056,8.2561e-09,1.4162e-06
0.58558,0.37499,0.37499,0.37441,7.0387e-07,0.55062,0.19819,8.2957e-09,1.3994e-06
0.58639,0.37499,0.37499,0.37441,6.9554e-07,0.55299,0.19583,8.3345e-09,1.3828e-06
0.58719,0.37499,0.37499,0.37441,6.8725e-07,0.55535,0.19348,8.3725e-09,1.3661e-06
0.588,0.37499,0.37499,0.37441,6.7899e-07,0.5577,0.19113,8.4097e-09,1.3496e-06
0.58881,0.375,0.37499,0.37442,6.7076e-07,0.56003,0.1888,8.446e-09,1.3331e-06
0.58961,0.375,0.37499,0.37442,6.6256e-07,0.56236,0.18647,8.4815e-09,1.3166e-06
0.59042,0.375,0.37499,0.37442,6.544e-07,0.56468,0.18416,8.5162e-09,1.3003e-06
0.59122,0.375,0.37499,0.37442,6.4628e-07,0.56699,0.18185,8.55e-09,1.284e-06
0.59203,0.375,0.37499,0.37443,6.3818e-07,0.5693,0.17956,8.583e-09,1.2678e-06
0.59283,0.375,0.37499,0.37443,6.3013e-07,0.57159,0.17727,8.6152e-09,1.2516e-06
0.59364,0.375,0.37499,0.37443,6.2211e-07,0.57387,0.175,8.6466e-09,1.2356e-06
0.59444,0.375,0.37499,0.37443,6.1412e-07,0.57614,0.17273,8.6771e-09,1.2196e-06
0.59525,0.375,0.37499,0.37444,6.0617e-07,0.5784,0.17048,8.7068e-09,1.2036e-06
0.59606,0.375,0.37499,0.37444,5.9826e-07,0.58065,0.16823,8.7357e-09,1.1878e-06
0.59686,0.375,0.37499,0.37444,5.9039e-07,0.58289,0.166,8.7638e-09,1.172e-06
0.59767,0.375,0.37499,0.37444,5.8255e-07,0.58511,0.16378,8.7911e-09,1.1563e-06
0.59847,0.375,0.37499,0.37445,5.7475e-07,0.58733,0.16156,8.8176e-09,1.1407e-06
0.59928,0.375,0.37499,0.37445,5.6699e-07,0.58954,0.15936,8.8432e-09,1.1251e-06
0.60008,0.375,0.37499,0.37445,5.5927e-07,0.59173,0.15717,8.8681e-09,1.1097e-06
0.60089,0.375,0.37499,0.37446,5.5158e-07,0.59392,0.15499,8.8923e-09,1.0943e-06
0.60169,0.375,0.37499,0.37446,5.4394e-07,0.59609,0.15282,8.9156e-09,1.079e-06
0.6025,0.375,0.37499,0.37446,5.3634e-07,0.59826,0.15067,8.9382e-09,1.0637e-06
0.6033,0.375,0.37499,0.37446,5.2877e-07,0.60041,0.14852,8.9601e-09,1.0486e-06
0.60411,0.375,0.37499,0.37447,5.2125e-07,0.60255,0.14639,8.9812e-09,1.0335e-06
0.60492,0.375,0.37499,0.37447,5.1377e-07,0.60467,0.14427,9.0017e-09,1.0185e-06
0.60572,0.375,0.37499,0.37447,5.0633e-07,0.60679,0.14216,9.0214e-09,1.0036e-06
0.60653,0.375,0.37499,0.37448,4.9893e-07,0.60889,0.14006,9.0404e-09,9.8882e-07
0.60733,0.375,0.37499,0.37448,4.9158e-07,0.61098,0.13797,9.0587e-09,9.7409e-07
0.60814,0.375,0.37499,0.37448,4.8426e-07,0.61306,0.1359,9.0763e-09,9.5945e-07
0.60894,0.375,0.37499,0.37449,4.7699e-07,0.61513,0.13384,9.0934e-09,9.4489e-07
0.60975,0.375,0.37499,0.37449,4.6977e-07,0.61719,0.13179,9.1097e-09,9.3043e-07
0.61055,0.375,0.37499,0.37449,4.6259e-07,0.61923,0.12975,9.1255e-09,9.1605e-07
0.61136,0.375,0.37499,0.37449,4.5545e-07,0.62126,0.12773,9.1406e-09,9.0175e-07
0.61216,0.375,0.37499,0.3745,4.4835e-07,0.62328,0.12572,9.1552e-09,8.8755e-07
0.61297,0.375,0.37499,0.3745,4.4131e-07,0.62528,0.12372,9.1691e-09,8.7344e-07
0.61378,0.375,0.37499,0.3745,4.343e-07,0.62728,0.12173,9.1826e-09,8.5942e-07
0.61458,0.375,0.37499,0.37451,4.2734e-07,0.62926,0.11976,9.1954e-09,8.4549e-07
0.61539,0.375,0.37499,0.37451,4.2043e-07,0.63122,0.1178,9.2078e-09,8.3166e-07
0.61619,0.375,0.37499,0.37451,4.1357e-07,0.63317,0.11585,9.2196e-09,8.1792e-07
0.617,0.375,0.37499,0.37452,4.0675e-07,0.63511,0.11392,9.231e-09,8.0427e-07
0.6178,0.375,0.37499,0.37452,3.9998e-07,0.63704,0.112,9.2418e-09,7.9071e-07
0.61861,0.375,0.37499,0.37452,3.9325e-07,0.63895,0.11009,9.2523e-09,7.7725e-07
0.61941,0.375,0.37499,0.37453,3.8658e-07,0.64085,0.1082,9.2623e-09,7.6389e-07
0.62022,0.375,0.37499,0.37453,3.7995e-07,0.64274,0.10632,9.2718e-09,7.5063e-07
0.62103,0.375,0.37499,0.37453,3.7337e-07,0.64461,0.10446,9.281e-09,7.3746e-07
0.62183,0.375,0.37499,0.37454,3.6684e-07,0.64647,0.1026,9.2897e-09,7.2439e-07
0.62264,0.375,0.37499,0.37454,3.6036e-07,0.64832,0.10077,9.2981e-09,7.1142e-07
0.62344,0.375,0.37499,0.37454,3.5393e-07,0.65015,0.098943,9.3062e-09,6.9854e-07
0.62425,0.375,0.37499,0.37455,3.4754e-07,0.65196,0.097134,9.3139e-09,6.8577e-07
0.62505,0.375,0.37499,0.37455,3.4121e-07,0.65377,0.095338,9.3213e-09,6.731e-07
0.62586,0.375,0.37499,0.37456,3.3493e-07,0.65555,0.093558,9.3283e-09,6.6053e-07
0.62666,0.375,0.37499,0.37456,3.287e-07,0.65733,0.091791,9.3351e-09,6.4806e-07
0.62747,0.375,0.37499,0.37456,3.2252e-07,0.65909,0.090039,9.3416e-09,6.357e-07
0.62827,0.375,0.37499,0.37457,3.1639e-07,0.66083,0.088302,9.3479e-09,6.2344e-07
0.62908,0.375,0.37499,0.37457,3.1032e-07,0.66256,0.086579,9.3539e-09,6.1128e-07
0.62989,0.375,0.37499,0.37457,3.0429e-07,0.66428,0.084871,9.3597e-09,5.9922e-07
0.63069,0.375,0.37499,0.37458,2.9832e-07,0.66598,0.083178,9.3652e-09,5.8727e-07
0.6315,0.375,0.37499,0.37458,2.924e-07,0.66766,0.0815,9.3706e-09,5.7543e-07
0.6323,0.375,0.37499,0.37459,2.8653e-07,0.66933,0.079837,9.3758e-09,5.6369e-07
0.63311,0.375,0.37499,0.37459,2.8072e-07,0.67099,0.078189,9.3807e-09,5.5206e-07
0.63391,0.375,0.37499,0.37459,2.7496e-07,0.67263,0.076556,9.3856e-09,5.4054e-07
0.63472,0.375,0.37499,0.3746,2.6926e-07,0.67425,0.074938,9.3902e-09,5.2912e-07
0.63552,0.375,0.37499,0.3746,2.6361e-07,0.67586,0.073336,9.3947e-09,5.1782e-07
0.63633,0.375,0.37499,0.3746,2.5801e-07,0.67746,0.07175,9.3991e-09,5.0662e-07
0.63713,0.375,0.37499,0.37461,2.5247e-07,0.67904,0.070179,9.4034e-09,4.9553e-07
0.63794,0.375,0.37499,0.37461,2.4698e-07,0.6806,0.068623,9.4075e-09,4.8456e-07
0.63875,0.375,0.37499,0.37462,2.4155e-07,0.68215,0.067083,9.4115e-09,4.7369e-07
0.63955,0.375,0.37499,0.37462,2.3618e-07,0.68368,0.065559,9.4155e-09,4.6294e-07
0.64036,0.375,0.37499,0.37462,2.3086e-07,0.6852,0.064051,9.4193e-09,4.5229e-07
0.64116,0.375,0.37499,0.37463,2.2559e-07,0.6867,0.062559,9.423e-09,4.4176e-07
0.64197,0.375,0.37499,0.37463,2.2039e-07,0.68818,0.061083,9.4267e-09,4.3135e-07
0.64277,0.375,0.37499,0.37464,2.1524e-07,0.68965,0.059622,9.4303e-09,4.2104e-07
0.64358,0.375,0.37499,0.37464,2.1014e-07,0.6911,0.058178,9.4338e-09,4.1085e-07
0.64438,0.375,0.37499,0.37464,2.0511e-07,0.69254,0.056751,9.4372e-09,4.0078e-07
0.64519,0.375,0.37499,0.37465,2.0013e-07,0.69396,0.055339,9.4405e-09,3.9082e-07
0.64599,0.375,0.37499,0.37465,1.9521e-07,0.69536,0.053944,9.4438e-09,3.8098e-07
0.6468,0.375,0.37499,0.37466,1.9035e-07,0.69675,0.052565,9.4471e-09,3.7125e-07
0.64761,0.375,0.37499,0.37466,1.8554e-07,0.69812,0.051203,9.4502e-09,3.6164e-07
0.64841,0.375,0.37499,0.37466,1.808e-07,0.69947,0.049858,9.4533e-09,3.5214e-07
0.64922,0.375,0.37499,0.37467,1.7611e-07,0.70081,0.048529,9.4563e-09,3.4277e-07
0.65002,0.375,0.37499,0.37467,1.7148e-07,0.70213,0.047217,9.4593e-09,3.3351e-07
0.65083,0.375,0.37499,0.37468,1.6692e-07,0.70343,0.045921,9.4622e-09,3.2437e-07
0.65163,0.375,0.37499,0.37468,1.6241e-07,0.70472,0.044643,9.465e-09,3.1535e-07
0.65244,0.375,0.37499,0.37469,1.5796e-07,0.70599,0.043381,9.4677e-09,3.0645e-07
0.65324,0.375,0.37499,0.37469,1.5357e-07,0.70724,0.042136,9.4703e-09,2.9767e-07
0.65405,0.375,0.37499,0.37469,1.4924e-07,0.70848,0.040909,9.4729e-09,2.8901e-07
0.65486,0.375,0.37499,0.3747,1.4497e-07,0.7097,0.039698,9.4753e-09,2.8047e-07
0.65566,0.375,0.37499,0.3747,1.4076e-07,0.7109,0.038505,9.4777e-09,2.7205e-07
0.65647,0.375,0.37499,0.37471,1.3662e-07,0.71209,0.037329,9.4799e-09,2.6375e-07
0.65727,0.375,0.37499,0.37471,1.3253e-07,0.71325,0.03617,9.482e-09,2.5558e-07
0.65808,0.375,0.37499,0.37472,1.2851e-07,0.7144,0.035029,9.484e-09,2.4753e-07
0.65888,0.375,0.37499,0.37472,1.2454e-07,0.71554,0.033905,9.4859e-09,2.396e-07
0.65969,0.375,0.37499,0.37472,1.2064e-07,0.71665,0.032799,9.4876e-09,2.3179e-07
0.66049,0.375,0.37499,0.37473,1.168e-07,0.71775,0.03171,9.4892e-09,2.2411e-07
0.6613,0.375,0.37499,0.37473,1.1302e-07,0.71883,0.030638,9.4906e-09,2.1656e-07
0.6621,0.375,0.37499,0.37474,1.0931e-07,0.71989,0.029584,9.4918e-09,2.0912e-07
0.66291,0.375,0.37499,0.37474,1.0566e-07,0.72094,0.028548,9.4929e-09,2.0182e-07
0.66372,0.375,0.37499,0.37475,1.0207e-07,0.72196,0.02753,9.4937e-09,1.9464e-07
0.66452,0.375,0.37499,0.37475,9.8537e-08,0.72297,0.02653,9.4943e-09,1.8758e-07
0.66533,0.375,0.37499,0.37476,9.5073e-08,0.72396,0.025547,9.4947e-09,1.8065e-07
0.66613,0.375,0.37499,0.37476,9.1672e-08,0.72494,0.024582,9.4949e-09,1.7385e-07
0.66694,0.375,0.37499,0.37476,8.8333e-08,0.72589,0.023635,9.4948e-09,1.6717e-07
0.66774,0.375,0.37499,0.37477,8.5059e-08,0.72683,0.022707,9.4944e-09,1.6062e-07
0.66855,0.375,0.37499,0.37477,8.1848e-08,0.72775,0.021796,9.4938e-09,1.542e-07
0.66935,0.375,0.37499,0.37478,7.8701e-08,0.72865,0.020903,9.4929e-09,1.4791e-07
0.67016,0.375,0.37499,0.37478,7.5618e-08,0.72954,0.020029,9.4916e-09,1.4174e-07
0.67096,0.375,0.37499,0.37479,7.2599e-08,0.7304,0.019172,9.4901e-09,1.3571e-07
0.67177,0.375,0.37499,0.37479,6.9644e-08,0.73125,0.018334,9.4882e-09,1.298e-07
0.67258,0.375,0.37499,0.3748,6.6754e-08,0.73208,0.017515,9.486e-09,1.2402e-07
0.67338,0.375,0.37499,0.3748,6.3928e-08,0.73289,0.016713,9.4833e-09,1.1837e-07
0.67419,0.375,0.37499,0.37481,6.1167e-08,0.73368,0.01593,9.4804e-09,1.1285e-07
0.67499,0.375,0.37499,0.37481,5.8471e-08,0.73445,0.015165,9.477e-09,1.0746e-07
0.6758,0.375,0.37499,0.37481,5.5839e-08,0.73521,0.014419,9.4732e-09,1.0221e-07
0.6766,0.375,0.37499,0.37482,5.3273e-08,0.73595,0.013691,9.4689e-09,9.7078e-08
0.67741,0.375,0.37499,0.37482,5.0772e-08,0.73667,0.012982,9.4643e-09,9.2081e-08
0.67821,0.375,0.37499,0.37483,4.8337e-08,0.73737,0.012291,9.4592e-09,8.7215e-08
0.67902,0.375,0.37499,0.37483,4.5967e-08,0.73805,0.011619,9.4536e-09,8.248e-08
0.67983,0.375,0.37499,0.37484,4.3663e-08,0.73871,0.010965,9.4475e-09,7.7878e-08
0.68063,0.375,0.37499,0.37484,4.1424e-08,0.73935,0.01033,9.4409e-09,7.3407e-08
0.68144,0.375,0.37499,0.37485,3.9251e-08,0.73998,0.0097137,9.4338e-09,6.9068e-08
0.68224,0.375,0.37499,0.37485,3.7144e-08,0.74059,0.0091161,9.4262e-09,6.4862e-08
0.68305,0.375,0.37499,0.37486,3.5103e-08,0.74118,0.0085373,9.4181e-09,6.0789e-08
0.68385,0.375,0.37499,0.37486,3.3129e-08,0.74175,0.0079772,9.4094e-09,5.6848e-08
0.68466,0.375,0.37499,0.37487,3.122e-08,0.7423,0.0074359,9.4001e-09,5.304e-08
0.68546,0.375,0.37499,0.37487,2.9378e-08,0.74283,0.0069135,9.3903e-09,4.9366e-08
0.68627,0.375,0.37499,0.37488,2.7602e-08,0.74334,0.0064099,9.3799e-09,4.5825e-08
0.68707,0.375,0.37499,0.37488,2.5893e-08,0.74383,0.0059253,9.3689e-09,4.2418e-08
0.68788,0.375,0.37499,0.37488,2.4251e-08,0.74431,0.0054595,9.3572e-09,3.9144e-08
0.68869,0.375,0.37499,0.37489,2.2675e-08,0.74477,0.0050126,9.345e-09,3.6005e-08
0.68949,0.375,0.37499,0.37489,2.1166e-08,0.7452,0.0045847,9.3321e-09,3.2999e-08
0.6903,0.375,0.37499,0.3749,1.9723e-08,0.74562,0.0041758,9.3186e-09,3.0128e-08
0.6911,0.375,0.37499,0.3749,1.8348e-08,0.74602,0.0037859,9.3044e-09,2.7391e-08
0.69191,0.375,0.37499,0.37491,1.7039e-08,0.7464,0.003415,9.2896e-09,2.4789e-08
0.69271,0.375,0.37499,0.37491,1.5798e-08,0.74676,0.0030631,9.2741e-09,2.2322e-08
0.69352,0.375,0.37499,0.37492,1.4624e-08,0.74711,0.0027303,9.258e-09,1.9989e-08
0.69432,0.375,0.37499,0.37492,1.3516e-08,0.74743,0.0024165,9.2412e-09,1.7792e-08
0.69513,0.375,0.37499,0.37493,1.2476e-08,0.74773,0.0021219,9.2237e-09,1.5729e-08
0.69593,0.375,0.37499,0.37493,1.1504e-08,0.74802,0.0018463,9.2055e-09,1.3802e-08
0.69674,0.375,0.37499,0.37494,1.0598e-08,0.74828,0.0015898,9.1867e-09,1.201e-08
0.69755,0.375,0.37499,0.37494,9.7602e-09,0.74853,0.0013525,9.1671e-09,1.0353e-08
0.69835,0.375,0.37499,0.37495,8.9895e-09,0.74876,0.0011343,9.1469e-09,8.8321e-09
0.69916,0.375,0.37499,0.37495,8.2862e-09,0.74897,0.00093532,9.126e-09,7.4465e-09
0.69996,0.375,0.37499,0.37496,7.6504e-09,0.74916,0.00075545,9.1043e-09,6.1965e-09
0.70077,0.375,0.37499,0.37496,7.0821e-09,0.74933,0.00059476,9.082e-09,5.0821e-09
0.70157,0.375,0.37499,0.37497,6.5813e-09,0.74948,0.00045325,9.059e-09,4.1035e-09
0.70238,0.375,0.37499,0.37497,6.148e-09,0.74961,0.00033092,9.0353e-09,3.2607e-09
0.70318,0.375,0.37499,0.37498,5.7823e-09,0.74972,0.00022779,9.0109e-09,2.5537e-09
0.70399,0.375,0.37499,0.37498,5.4842e-09,0.74982,0.00014385,8.9858e-09,1.9826e-09
0.7048,0.375,0.37499,0.37499,5.2537e-09,0.74989,7.9117e-05,8.9601e-09,1.5473e-09
0.7056,0.375,0.37499,0.37499,5.0908e-09,0.74995,3.359e-05,8.9337e-09,1.2479e-09
0.70641,0.375,0.37499,0.37499,4.9955e-09,0.74998,7.2712e-06,8.9065e-09,1.0844e-09
0.70721,0.375,0.37499,0.375,4.9678e-09,0.75,1.6216e-07,8.8788e-09,1.0568e-09
0.70802,0.375,0.37499,0.375,5.0077e-09,0.75,1.2263e-05,8.8503e-09,1.1651e-09
0.70882,0.375,0.37499,0.37501,5.1153e-09,0.74997,4.3574e-05,8.8213e-09,1.4093e-09
0.70963,0.375,0.37499,0.37501,5.2905e-09,0.74993,9.4092e-05,8.7915e-09,1.7894e-09
0.71043,0.375,0.37499,0.37502,5.5332e-09,0.74987,0.00016382,8.7612e-09,2.3053e-09
0.71124,0.375,0.37499,0.37502,5.8436e-09,0.74979,0.00025274,8.7302e-09,2.957e-09
0.71204,0.375,0.37499,0.37503,6.2216e-09,0.7497,0.00036086,8.6986e-09,3.7445e-09
0.71285,0.375,0.37499,0.37503,6.6671e-09,0.74958,0.00048818,8.6664e-09,4.6677e-09
0.71366,0.375,0.37499,0.37504,7.1801e-09,0.74944,0.00063468,8.6337e-09,5.7265e-09
0.71446,0.375,0.37499,0.37504,7.7607e-09,0.74928,0.00080035,8.6003e-09,6.921e-09
0.71527,0.375,0.37499,0.37505,8.4087e-09,0.74911,0.0009852,8.5664e-09,8.251e-09
0.71607,0.375,0.37499,0.37505,9.1242e-09,0.74892,0.0011892,8.5319e-09,9.7164e-09
0.71688,0.375,0.37499,0.37506,9.9071e-09,0.7487,0.0014124,8.497e-09,1.1317e-08
0.71768,0.375,0.37499,0.37506,1.0757e-08,0.74847,0.0016546,8.4614e-09,1.3053e-08
0.71849,0.375,0.37499,0.37507,1.1675e-08,0.74822,0.0019161,8.4254e-09,1.4924e-08
0.71929,0.375,0.37499,0.37507,1.266e-08,0.74795,0.0021966,8.3889e-09,1.6931e-08
0.7201,0.375,0.37499,0.37508,1.3712e-08,0.74766,0.0024962,8.352e-09,1.9072e-08
0.7209,0.375,0.37499,0.37508,1.4831e-08,0.74735,0.0028149,8.3146e-09,2.1348e-08
0.72171,0.375,0.37499,0.37509,1.6018e-08,0.74702,0.0031527,8.2767e-09,2.3759e-08
0.72252,0.375,0.37499,0.37509,1.7271e-08,0.74667,0.0035095,8.2385e-09,2.6304e-08
0.72332,0.375,0.37499,0.3751,1.8592e-08,0.7463,0.0038854,8.1998e-09,2.8984e-08
0.72413,0.375,0.37499,0.3751,1.9979e-08,0.74592,0.0042802,8.1608e-09,3.1798e-08
0.72493,0.375,0.37499,0.3751,2.1434e-08,0.74552,0.0046941,8.1214e-09,3.4746e-08
0.72574,0.375,0.37499,0.37511,2.2955e-08,0.74509,0.0051269,8.0817e-09,3.7828e-08
0.72654,0.375,0.37499,0.37511,2.4543e-08,0.74465,0.0055787,8.0417e-09,4.1044e-08
0.72735,0.375,0.37499,0.37512,2.6197e-08,0.74419,0.0060494,8.0014e-09,4.4394e-08
0.72815,0.375,0.37499,0.37512,2.7919e-08,0.74371,0.006539,7.9608e-09,4.7876e-08
0.72896,0.375,0.37499,0.37513,2.9706e-08,0.74321,0.0070475,7.9199e-09,5.1492e-08
0.72976,0.375,0.37499,0.37513,3.156e-08,0.74269,0.0075748,7.8788e-09,5.5242e-08
0.73057,0.375,0.37499,0.37514,3.3481e-08,0.74215,0.0081209,7.8375e-09,5.9124e-08
0.73138,0.375,0.37499,0.37514,3.5467e-08,0.7416,0.0086859,7.7961e-09,6.3138e-08
0.73218,0.375,0.37499,0.37515,3.752e-08,0.74102,0.0092696,7.7544e-09,6.7285e-08
0.73299,0.375,0.37499,0.37515,3.9638e-08,0.74043,0.009872,7.7126e-09,7.1564e-08
0.73379,0.375,0.37499,0.37516,4.1823e-08,0.73982,0.010493,7.6707e-09,7.5975e-08
0.7346,0.375,0.37499,0.37516,4.4073e-08,0.73919,0.011133,7.6287e-09,8.0518e-08
0.7354,0.375,0.37499,0.37517,4.6389e-08,0.73854,0.011791,7.5866e-09,8.5192e-08
0.73621,0.375,0.37499,0.37517,4.8771e-08,0.73787,0.012468,7.5445e-09,8.9997e-08
0.73701,0.375,0.37499,0.37518,5.1218e-08,0.73719,0.013164,7.5023e-09,9.4934e-08
0.73782,0.375,0.37499,0.37518,5.373e-08,0.73648,0.013878,7.4601e-09,1e-07
0.73863,0.375,0.37499,0.37518,5.6308e-08,0.73576,0.014611,7.4179e-09,1.052e-07
0.73943,0.375,0.37499,0.37519,5.895e-08,0.73502,0.015362,7.3757e-09,1.1053e-07
0.74024,0.375,0.37499,0.37519,6.1658e-08,0.73426,0.016132,7.3336e-09,1.1598e-07
0.74104,0.375,0.37499,0.3752,6.443e-08,0.73348,0.01692,7.2915e-09,1.2157e-07
0.74185,0.375,0.37499,0.3752,6.7267e-08,0.73268,0.017726,7.2495e-09,1.2729e-07
0.74265,0.375,0.37499,0.37521,7.0169e-08,0.73186,0.01855,7.2077e-09,1.3313e-07
0.74346,0.375,0.37499,0.37521,7.3135e-08,0.73103,0.019393,7.1659e-09,1.391e-07
0.74426,0.375,0.37499,0.37522,7.6165e-08,0.73018,0.020254,7.1243e-09,1.4521e-07
0.74507,0.375,0.37499,0.37522,7.9259e-08,0.72931,0.021134,7.0829e-09,1.5144e-07
0.74587,0.375,0.37499,0.37523,8.2417e-08,0.72842,0.022031,7.0417e-09,1.5779e-07
0.74668,0.375,0.37499,0.37523,8.5639e-08,0.72751,0.022946,7.0006e-09,1.6428e-07
0.74749,0.375,0.37499,0.37523,8.8924e-08,0.72659,0.02388,6.9598e-09,1.7089e-07
0.74829,0.375,0.37499,0.37524,9.2273e-08,0.72565,0.024831,6.9192e-09,1.7763e-07
0.7491,0.375,0.37499,0.37524,9.5685e-08,0.72469,0.025801,6.8788e-09,1.8449e-07
0.7499,0.375,0.37499,0.37525,9.916e-08,0.72371,0.026788,6.8387e-09,1.9148e-07
0.75071,0.375,0.37499,0.37525,1.027e-07,0.72271,0.027793,6.7989e-09,1.986e-07
0.75151,0.375,0.37499,0.37526,1.063e-07,0.7217,0.028816,6.7593e-09,2.0584e-07
0.75232,0.375,0.37499,0.37526,1.0996e-07,0.72067,0.029857,6.7201e-09,2.132e-07
0.75312,0.375,0.37499,0.37527,1.1369e-07,0.71962,0.030915,6.6812e-09,2.207e-07
0.75393,0.375,0.37499,0.37527,1.1748e-07,0.71855,0.031991,6.6426e-09,2.2831e-07
0.75473,0.375,0.37499,0.37527,1.2133e-07,0.71746,0.033084,6.6044e-09,2.3605e-07
0.75554,0.375,0.37499,0.37528,1.2524e-07,0.71636,0.034195,6.5665e-09,2.4391e-07
0.75635,0.375,0.37499,0.37528,1.2921e-07,0.71524,0.035324,6.529e-09,2.5189e-07
0.75715,0.375,0.37499,0.37529,1.3324e-07,0.71411,0.03647,6.4918e-09,2.6e-07
0.75796,0.375,0.37499,0.37529,1.3734e-07,0.71295,0.037633,6.455e-09,2.6823e-07
0.75876,0.375,0.37499,0.3753,1.415e-07,0.71178,0.038814,6.4186e-09,2.7658e-07
0.75957,0.375,0.37499,0.3753,1.4571e-07,0.71059,0.040011,6.3826e-09,2.8505e-07
0.76037,0.375,0.37499,0.3753,1.4999e-07,0.70938,0.041226,6.347e-09,2.9364e-07
0.76118,0.375,0.37499,0.37531,1.5433e-07,0.70816,0.042458,6.3118e-09,3.0235e-07
0.76198,0.375,0.37499,0.37531,1.5873e-07,0.70692,0.043707,6.277e-09,3.1118e-07
0.76279,0.375,0.37499,0.37532,1.6319e-07,0.70566,0.044973,6.2426e-09,3.2013e-07
0.7636,0.375,0.37499,0.37532,1.677e-07,0.70439,0.046256,6.2087e-09,3.292e-07
0.7644,0.375,0.37499,0.37533,1.7228e-07,0.7031,0.047556,6.1751e-09,3.3839e-07
0.76521,0.375,0.37499,0.37533,1.7692e-07,0.70179,0.048872,6.142e-09,3.4769e-07
0.76601,0.375,0.37499,0.37533,1.8161e-07,0.70046,0.050206,6.1093e-09,3.5712e-07
0.76682,0.375,0.37499,0.37534,1.8637e-07,0.69912,0.051556,6.077e-09,3.6666e-07
0.76762,0.375,0.37499,0.37534,1.9118e-07,0.69776,0.052922,6.0451e-09,3.7631e-07
0.76843,0.375,0.37499,0.37535,1.9605e-07,0.69639,0.054305,6.0136e-09,3.8609e-07
0.76923,0.375,0.37499,0.37535,2.0098e-07,0.695,0.055704,5.9826e-09,3.9597e-07
0.77004,0.375,0.37499,0.37535,2.0596e-07,0.69359,0.05712,5.9519e-09,4.0598e-07
0.77084,0.375,0.37499,0.37536,2.1101e-07,0.69217,0.058552,5.9217e-09,4.1609e-07
0.77165,0.375,0.37499,0.37536,2.1611e-07,0.69073,0.06,5.8918e-09,4.2632e-07
0.77246,0.375,0.37499,0.37537,2.2127e-07,0.68927,0.061465,5.8624e-09,4.3667e-07
0.77326,0.375,0.37499,0.37537,2.2648e-07,0.6878,0.062945,5.8334e-09,4.4713e-07
0.77407,0.375,0.37499,0.37538,2.3175e-07,0.68631,0.064441,5.8047e-09,4.5769e-07
0.77487,0.375,0.37499,0.37538,2.3708e-07,0.6848,0.065954,5.7764e-09,4.6838e-07
0.77568,0.375,0.37499,0.37538,2.4246e-07,0.68328,0.067482,5.7485e-09,4.7917e-07
0.77648,0.375,0.37499,0.37539,2.479e-07,0.68175,0.069026,5.7209e-09,4.9007e-07
0.77729,0.375,0.37499,0.37539,2.5339e-07,0.6802,0.070585,5.6937e-09,5.0108e-07
0.77809,0.375,0.37499,0.37539,2.5894e-07,0.67863,0.072161,5.6668e-09,5.1221e-07
0.7789,0.375,0.37499,0.3754,2.6454e-07,0.67705,0.073751,5.6403e-09,5.2344e-07
0.7797,0.375,0.37499,0.3754,2.702e-07,0.67545,0.075357,5.614e-09,5.3478e-07
0.78051,0.375,0.37499,0.37541,2.7591e-07,0.67383,0.076979,5.5881e-09,5.4623e-07
0.78132,0.375,0.37499,0.37541,2.8167e-07,0.6722,0.078616,5.5625e-09,5.5778e-07
0.78212,0.375,0.37499,0.37541,2.8749e-07,0.67056,0.080267,5.5372e-09,5.6945e-07
0.78293,0.375,0.37499,0.37542,2.9336e-07,0.6689,0.081934,5.5121e-09,5.8121e-07
0.78373,0.375,0.37499,0.37542,2.9929e-07,0.66723,0.083616,5.4873e-09,5.9309e-07
0.78454,0.375,0.37499,0.37543,3.0526e-07,0.66554,0.085313,5.4627e-09,6.0507e-07
0.78534,0.375,0.37499,0.37543,3.1129e-07,0.66383,0.087025,5.4384e-09,6.1715e-07
0.78615,0.375,0.37499,0.37543,3.1738e-07,0.66211,0.088752,5.4143e-09,6.2934e-07
0.78695,0.375,0.37499,0.37544,3.2351e-07,0.66038,0.090493,5.3904e-09,6.4163e-07
0.78776,0.375,0.37499,0.37544,3.2969e-07,0.65863,0.092249,5.3667e-09,6.5402e-07
0.78856,0.375,0.37499,0.37544,3.3593e-07,0.65687,0.094019,5.3431e-09,6.6651e-07
0.78937,0.375,0.37499,0.37545,3.4221e-07,0.65509,0.095804,5.3198e-09,6.7911e-07
0.79018,0.375,0.37499,0.37545,3.4855e-07,0.6533,0.097603,5.2965e-09,6.918e-07
0.79098,0.375,0.37499,0.37545,3.5494e-07,0.65149,0.099416,5.2734e-09,7.046e-07
0.79179,0.375,0.37499,0.37546,3.6137e-07,0.64967,0.10124,5.2505e-09,7.1749e-07
0.79259,0.375,0.37499,0.37546,3.6786e-07,0.64784,0.10308,5.2276e-09,7.3049e-07
0.7934,0.375,0.37499,0.37546,3.7439e-07,0.64599,0.10494,5.2048e-09,7.4358e-07
0.7942,0.375,0.37499,0.37547,3.8097e-07,0.64413,0.10681,5.1821e-09,7.5677e-07
0.79501,0.375,0.37499,0.37547,3.8761e-07,0.64225,0.10869,5.1594e-09,7.7005e-07
0.79581,0.375,0.37499,0.37547,3.9428e-07,0.64036,0.11059,5.1368e-09,7.8343e-07
0.79662,0.375,0.37499,0.37548,4.0101e-07,0.63846,0.1125,5.1142e-09,7.9691e-07
0.79743,0.375,0.37499,0.37548,4.0779e-07,0.63654,0.11442,5.0916e-09,8.1048e-07
0.79823,0.375,0.37499,0.37549,4.1461e-07,0.63461,0.11636,5.069e-09,8.2414e-07
0.79904,0.375,0.37499,0.37549,4.2147e-07,0.63267,0.11831,5.0464e-09,8.379e-07
0.79984,0.375,0.37499,0.37549,4.2839e-07,0.63071,0.12027,5.0238e-09,8.5175e-07
0.80065,0.375,0.37499,0.37549,4.3535e-07,0.62874,0.12225,5.0012e-09,8.6569e-07
0.80145,0.375,0.37499,0.3755,4.4235e-07,0.62676,0.12424,4.9784e-09,8.7973e-07
0.80226,0.375,0.37499,0.3755,4.494e-07,0.62476,0.12624,4.9557e-09,8.9385e-07
0.80306,0.375,0.37499,0.3755,4.565e-07,0.62276,0.12825,4.9328e-09,9.0807e-07
0.80387,0.375,0.37499,0.37551,4.6364e-07,0.62073,0.13028,4.9099e-09,9.2237e-07
0.80467,0.375,0.37499,0.37551,4.7082e-07,0.6187,0.13232,4.8868e-09,9.3676e-07
0.80548,0.375,0.37499,0.37551,4.7805e-07,0.61665,0.13437,4.8636e-09,9.5124e-07
0.80629,0.375,0.37499,0.37552,4.8532e-07,0.6146,0.13644,4.8404e-09,9.658e-07
0.80709,0.375,0.37499,0.37552,4.9263e-07,0.61252,0.13852,4.8169e-09,9.8045e-07
0.8079,0.375,0.37499,0.37552,4.9999e-07,0.61044,0.1406,4.7934e-09,9.9519e-07
0.8087,0.375,0.37499,0.37553,5.0739e-07,0.60835,0.14271,4.7697e-09,1.01e-06
0.80951,0.375,0.37499,0.37553,5.1483e-07,0.60624,0.14482,4.7458e-09,1.0249e-06
0.81031,0.375,0.37499,0.37553,5.2231e-07,0.60412,0.14694,4.7218e-09,1.0399e-06
0.81112,0.375,0.37499,0.37553,5.2983e-07,0.60199,0.14908,4.6976e-09,1.055e-06
0.81192,0.375,0.37499,0.37554,5.374e-07,0.59985,0.15123,4.6732e-09,1.0701e-06
0.81273,0.375,0.37499,0.37554,5.45e-07,0.59769,0.15339,4.6486e-09,1.0854e-06
0.81353,0.375,0.37499,0.37554,5.5264e-07,0.59553,0.15556,4.6238e-09,1.1007e-06
0.81434,0.375,0.37499,0.37555,5.6033e-07,0.59335,0.15774,4.5989e-09,1.1161e-06
0.81515,0.375,0.37499,0.37555,5.6805e-07,0.59117,0.15993,4.5737e-09,1.1315e-06
0.81595,0.375,0.37499,0.37555,5.7581e-07,0.58897,0.16214,4.5484e-09,1.1471e-06
0.81676,0.375,0.37499,0.37555,5.8361e-07,0.58676,0.16435,4.5228e-09,1.1627e-06
0.81756,0.375,0.37499,0.37556,5.9144e-07,0.58454,0.16658,4.497e-09,1.1784e-06
0.81837,0.375,0.37499,0.37556,5.9932e-07,0.58231,0.16881,4.4711e-09,1.1942e-06
0.81917,0.375,0.37499,0.37556,6.0723e-07,0.58006,0.17106,4.4449e-09,1.21e-06
0.81998,0.375,0.37499,0.37557,6.1518e-07,0.57781,0.17332,4.4185e-09,1.2259e-06
0.82078,0.375,0.37499,0.37557,6.2316e-07,0.57555,0.17559,4.3919e-09,1.2419e-06
0.82159,0.375,0.37499,0.37557,6.3118e-07,0.57327,0.17787,4.3651e-09,1.258e-06
0.8224,0.375,0.37499,0.37557,6.3924e-07,0.57099,0.18015,4.3381e-09,1.2741e-06
0.8232,0.375,0.37499,0.37558,6.4733e-07,0.5687,0.18245,4.3109e-09,1.2903e-06
0.82401,0.375,0.37499,0.37558,6.5545e-07,0.5664,0.18476,4.2835e-09,1.3066e-06
0.82481,0.375,0.37499,0.37558,6.6361e-07,0.56408,0.18708,4.256e-09,1.323e-06
0.82562,0.375,0.37499,0.37558,6.718e-07,0.56176,0.18941,4.2282e-09,1.3394e-06
0.82642,0.375,0.37499,0.37558,6.8003e-07,0.55943,0.19174,4.2003e-09,1.3559e-06
0.82723,0.37499,0.37499,0.37559,6.8829e-07,0.55709,0.19409,4.1722e-09,1.3724e-06
0.82803,0.37499,0.37499,0.37559,6.9658e-07,0.55473,0.19644,4.1439e-09,1.389e-06
0.82884,0.37499,0.37499,0.37559,7.0491e-07,0.55237,0.19881,4.1155e-09,1.4057e-06
0.82964,0.37499,0.37499,0.37559,7.1326e-07,0.55001,0.20118,4.0869e-09,1.4224e-06
0.83045,0.37499,0.37499,0.3756,7.2165e-07,0.54763,0.20357,4.0582e-09,1.4392e-06
0.83126,0.37499,0.37499,0.3756,7.3007e-07,0.54524,0.20596,4.0294e-09,1.4561e-06
0.83206,0.37499,0.37499,0.3756,7.3852e-07,0.54284,0.20836,4.0005e-09,1.473e-06
0.83287,0.37499,0.37499,0.3756,7.4699e-07,0.54044,0.21077,3.9715e-09,1.49e-06
0.83367,0.37499,0.37499,0.3756,7.555e-07,0.53803,0.21318,3.9424e-09,1.5071e-06
0.83448,0.37499,0.37499,0.37561,7.6404e-07,0.53561,0.21561,3.9132e-09,1.5242e-06
0.83528,0.37499,0.37499,0.37561,7.726e-07,0.53318,0.21804,3.8839e-09,1.5413e-06
0.83609,0.37499,0.37499,0.37561,7.812e-07,0.53074,0.22048,3.8546e-09,1.5585e-06
0.83689,0.37499,0.37499,0.37561,7.8982e-07,0.52829,0.22293,3.8252e-09,1.5758e-06
0.8377,0.37499,0.37499,0.37561,7.9847e-07,0.52584,0.22539,3.7959e-09,1.5931e-06
0.8385,0.37499,0.37499,0.37562,8.0714e-07,0.52338,0.22785,3.7665e-09,1.6105e-06
0.83931,0.37499,0.37499,0.37562,8.1585e-07,0.52091,0.23033,3.7371e-09,1.628e-06
0.84012,0.37499,0.37499,0.37562,8.2457e-07,0.51843,0.23281,3.7078e-09,1.6454e-06
0.84092,0.37499,0.37499,0.37562,8.3333e-07,0.51595,0.23529,3.6785e-09,1.663e-06
0.84173,0.37499,0.37499,0.37562,8.4211e-07,0.51346,0.23779,3.6492e-09,1.6806e-06
0.84253,0.37499,0.37499,0.37563,8.5091e-07,0.51096,0.24029,3.62e-09,1.6982e-06
0.84334,0.37499,0.37499,0.37563,8.5974e-07,0.50846,0.2428,3.5909e-09,1.7159e-06
0.84414,0.37499,0.37499,0.37563,8.6859e-07,0.50594,0.24531,3.5619e-09,1.7336e-06
0.84495,0.37499,0.37499,0.37563,8.7747e-07,0.50343,0.24784,3.5331e-09,1.7514e-06
0.84575,0.37499,0.37499,0.37563,8.8636e-07,0.5009,0.25036,3.5043e-09,1.7692e-06
0.84656,0.37499,0.37499,0.37563,8.9528e-07,0.49837,0.2529,3.4758e-09,1.7871e-06
0.84736,0.37499,0.37499,0.37564,9.0423e-07,0.49583,0.25544,3.4474e-09,1.805e-06
0.84817,0.37499,0.37499,0.37564,9.1319e-07,0.49329,0.25799,3.4192e-09,1.823e-06
0.84898,0.37499,0.37499,0.37564,9.2218e-07,0.49074,0.26054,3.3912e-09,1.841e-06
0.84978,0.37499,0.37499,0.37564,9.3118e-07,0.48818,0.2631,3.3634e-09,1.859e-06
0.85059,0.37499,0.37499,0.37564,9.4021e-07,0.48562,0.26566,3.3359e-09,1.8771e-06
0.85139,0.37499,0.37499,0.37564,9.4925e-07,0.48305,0.26823,3.3086e-09,1.8952e-06
0.8522,0.37499,0.37499,0.37564,9.5832e-07,0.48048,0.27081,3.2816e-09,1.9134e-06
0.853,0.37499,0.37499,0.37565,9.674e-07,0.4779,0.27339,3.255e-09,1.9316e-06
0.85381,0.37499,0.37499,0.37565,9.765e-07,0.47532,0.27597,3.2286e-09,1.9498e-06
0.85461,0.37499,0.37499,0.37565,9.8562e-07,0.47273,0.27857,3.2025e-09,1.968e-06
0.85542,0.37499,0.37499,0.37565,9.9476e-07,0.47014,0.28116,3.1768e-09,1.9863e-06
0.85623,0.37499,0.37499,0.37565,1.0039e-06,0.46754,0.28376,3.1515e-09,2.0047e-06
0.85703,0.37499,0.37499,0.37565,1.0131e-06,0.46493,0.28637,3.1265e-09,2.023e-06
0.85784,0.37499,0.37499,0.37565,1.0223e-06,0.46233,0.28898,3.102e-09,2.0414e-06
0.85864,0.37499,0.37499,0.37565,1.0315e-06,0.45971,0.29159,3.0778e-09,2.0599e-06
0.85945,0.37499,0.37499,0.37565,1.0407e-06,0.4571,0.29421,3.0541e-09,2.0783e-06
0.86025,0.37499,0.37499,0.37566,1.0499e-06,0.45448,0.29684,3.0308e-09,2.0968e-06
0.86106,0.37499,0.37499,0.37566,1.0592e-06,0.45185,0.29946,3.0079e-09,2.1153e-06
0.86186,0.37499,0.37499,0.37566,1.0684e-06,0.44922,0.30209,2.9855e-09,2.1339e-06
0.86267,0.37499,0.37499,0.37566,1.0777e-06,0.44659,0.30473,2.9636e-09,2.1525e-06
0.86347,0.37499,0.37499,0.37566,1.087e-06,0.44395,0.30737,2.9422e-09,2.171e-06
0.86428,0.37499,0.37499,0.37566,1.0963e-06,0.44131,0.31001,2.9212e-09,2.1897e-06
0.86509,0.37499,0.37499,0.37566,1.1056e-06,0.43867,0.31265,2.9008e-09,2.2083e-06
0.86589,0.37499,0.37499,0.37566,1.1149e-06,0.43602,0.3153,2.8809e-09,2.227e-06
0.8667,0.37499,0.37499,0.37566,1.1243e-06,0.43337,0.31795,2.8615e-09,2.2456e-06
0.8675,0.37499,0.37499,0.37566,1.1336e-06,0.43072,0.32061,2.8427e-09,2.2644e-06
0.86831,0.37499,0.37499,0.37566,1.143e-06,0.42807,0.32326,2.8244e-09,2.2831e-06
0.86911,0.37499,0.37499,0.37567,1.1523e-06,0.42541,0.32592,2.8067e-09,2.3018e-06
0.86992,0.37499,0.37499,0.37567,1.1617e-06,0.42275,0.32859,2.7895e-09,2.3206e-06
0.87072,0.37499,0.37499,0.37567,1.1711e-06,0.42008,0.33125,2.7729e-09,2.3394e-06
0.87153,0.37499,0.37499,0.37567,1.1805e-06,0.41742,0.33392,2.7569e-09,2.3581e-06
0.87233,0.37499,0.37499,0.37567,1.1898e-06,0.41475,0.33659,2.7414e-09,2.3769e-06
0.87314,0.37499,0.37499,0.37567,1.1992e-06,0.41208,0.33926,2.7266e-09,2.3958e-06
0.87395,0.37499,0.37499,0.37567,1.2087e-06,0.40941,0.34193,2.7123e-09,2.4146e-06
0.87475,0.37499,0.37499,0.37567,1.2181e-06,0.40673,0.3446,2.6986e-09,2.4334e-06
0.87556,0.37499,0.37499,0.37567,1.2275e-06,0.40406,0.34728,2.6855e-09,2.4523e-06
0.87636,0.37499,0.37499,0.37567,1.2369e-06,0.40138,0.34996,2.6729e-09,2.4712e-06
0.87717,0.37499,0.37499,0.37567,1.2463e-06,0.3987,0.35264,2.661e-09,2.49e-06
0.87797,0.37499,0.37499,0.37567,1.2558e-06,0.39602,0.35532,2.6496e-09,2.5089e-06
0.87878,0.37499,0.37499,0.37567,1.2652e-06,0.39334,0.358,2.6389e-09,2.5278e-06
0.87958,0.37499,0.37499,0.37567,1.2747e-06,0.39066,0.36068,2.6287e-09,2.5467e-06
0.88039,0.37499,0.37499,0.37567,1.2841e-06,0.38798,0.36336,2.6191e-09,2.5656e-06
0.8812,0.37499,0.37499,0.37567,1.2935e-06,0.3853,0.36604,2.61e-09,2.5845e-06
0.882,0.37499,0.37499,0.37567,1.303e-06,0.38262,0.36873,2.6016e-09,2.6034e-06
0.88281,0.37499,0.37499,0.37567,1.3124e-06,0.37993,0.37141,2.5937e-09,2.6223e-06
0.88361,0.37499,0.37499,0.37567,1.3219e-06,0.37725,0.37409,2.5863e-09,2.6412e-06
0.88442,0.37499,0.37499,0.37567,1.3313e-06,0.37456,0.37678,2.5795e-09,2.6601e-06
0.88522,0.37499,0.37499,0.37567,1.3408e-06,0.37188,0.37946,2.5733e-09,2.679e-06
0.88603,0.37499,0.37499,0.37567,1.3502e-06,0.3692,0.38215,2.5675e-09,2.6979e-06
0.88683,0.37499,0.37499,0.37567,1.3597e-06,0.36651,0.38483,2.5623e-09,2.7168e-06
0.88764,0.37499,0.37499,0.37567,1.3691e-06,0.36383,0.38751,2.5576e-09,2.7357e-06
0.88844,0.37499,0.37499,0.37567,1.3786e-06,0.36115,0.39019,2.5534e-09,2.7546e-06
0.88925,0.37499,0.37499,0.37567,1.388e-06,0.35847,0.39288,2.5497e-09,2.7735e-06
0.89006,0.37499,0.37499,0.37567,1.3975e-06,0.35578,0.39556,2.5465e-09,2.7924e-06
0.89086,0.37499,0.37499,0.37567,1.4069e-06,0.3531,0.39823,2.5437e-09,2.8112e-06
0.89167,0.37499,0.37499,0.37567,1.4163e-06,0.35043,0.40091,2.5413e-09,2.8301e-06
0.89247,0.37499,0.37499,0.37567,1.4257e-06,0.34775,0.40359,2.5394e-09,2.849e-06
0.89328,0.37499,0.37499,0.37567,1.4352e-06,0.34507,0.40627,2.5379e-09,2.8678e-06
0.89408,0.37499,0.37499,0.37567,1.4446e-06,0.3424,0.40894,2.5368e-09,2.8866e-06
0.89489,0.37499,0.37499,0.37567,1.454e-06,0.33972,0.41161,2.5361e-09,2.9054e-06
0.89569,0.37499,0.37499,0.37567,1.4634e-06,0.33705,0.41428,2.5358e-09,2.9242e-06
0.8965,0.37499,0.37499,0.37567,1.4728e-06,0.33438,0.41695,2.5358e-09,2.943e-06
0.8973,0.37499,0.37499,0.37567,1.4822e-06,0.33172,0.41962,2.5361e-09,2.9618e-06
0.89811,0.37499,0.37499,0.37567,1.4916e-06,0.32905,0.42228,2.5367e-09,2.9806e-06
0.89892,0.37499,0.37499,0.37567,1.5009e-06,0.32639,0.42494,2.5376e-09,2.9993e-06
0.89972,0.37499,0.37499,0.37566,1.5103e-06,0.32373,0.4276,2.5388e-09,3.018e-06
0.90053,0.37499,0.37499,0.37566,1.5196e-06,0.32107,0.43026,2.5403e-09,3.0367e-06
0.90133,0.37499,0.37499,0.37566,1.529e-06,0.31842,0.43291,2.542e-09,3.0554e-06
0.90214,0.37499,0.37499,0.37566,1.5383e-06,0.31577,0.43556,2.5439e-09,3.0741e-06
0.90294,0.37499,0.37499,0.37566,1.5476e-06,0.31312,0.43821,2.5459e-09,3.0927e-06
0.90375,0.37499,0.37499,0.37566,1.5569e-06,0.31047,0.44085,2.5482e-09,3.1113e-06
0.90455,0.37499,0.37499,0.37566,1.5662e-06,0.30783,0.44349,2.5506e-09,3.1299e-06
0.90536,0.37499,0.37499,0.37566,1.5755e-06,0.30519,0.44613,2.5531e-09,3.1485e-06
0.90617,0.37499,0.37499,0.37566,1.5848e-06,0.30255,0.44876,2.5558e-09,3.1671e-06
0.90697,0.37499,0.37499,0.37566,1.5941e-06,0.29992,0.45139,2.5585e-09,3.1856e-06
0.90778,0.37499,0.37499,0.37566,1.6033e-06,0.2973,0.45402,2.5613e-09,3.2041e-06
0.90858,0.37499,0.37499,0.37566,1.6125e-06,0.29467,0.45664,2.5641e-09,3.2225e-06
0.90939,0.37499,0.37499,0.37565,1.6218e-06,0.29205,0.45926,2.5669e-09,3.241e-06
0.91019,0.37499,0.37499,0.37565,1.631e-06,0.28944,0.46187,2.5698e-09,3.2594e-06
0.911,0.37499,0.37499,0.37565,1.6401e-06,0.28683,0.46448,2.5726e-09,3.2777e-06
0.9118,0.37499,0.37499,0.37565,1.6493e-06,0.28422,0.46708,2.5754e-09,3.2961e-06
0.91261,0.37499,0.37499,0.37565,1.6585e-06,0.28162,0.46968,2.5781e-09,3.3144e-06
0.91341,0.37499,0.37499,0.37565,1.6676e-06,0.27902,0.47228,2.5807e-09,3.3326e-06
0.91422,0.37499,0.37499,0.37565,1.6767e-06,0.27643,0.47487,2.5833e-09,3.3509e-06
0.91503,0.37499,0.37499,0.37565,1.6858e-06,0.27384,0.47745,2.5857e-09,3.3691e-06
0.91583,0.37499,0.37499,0.37564,1.6949e-06,0.27126,0.48003,2.5879e-09,3.3872e-06
0.91664,0.37499,0.37499,0.37564,1.704e-06,0.26868,0.4826,2.59e-09,3.4053e-06
0.91744,0.37499,0.37499,0.37564,1.713e-06,0.26611,0.48517,2.5919e-09,3.4234e-06
0.91825,0.37499,0.37499,0.37564,1.722e-06,0.26355,0.48773,2.5936e-09,3.4415e-06
0.91905,0.37499,0.37499,0.37564,1.731e-06,0.26099,0.49029,2.5951e-09,3.4595e-06
0.91986,0.37499,0.37499,0.37564,1.74e-06,0.25843,0.49284,2.5963e-09,3.4774e-06
0.92066,0.37499,0.37499,0.37564,1.749e-06,0.25588,0.49539,2.5973e-09,3.4954e-06
0.92147,0.37499,0.37499,0.37563,1.7579e-06,0.25334,0.49793,2.598e-09,3.5132e-06
0.92227,0.37499,0.37499,0.37563,1.7668e-06,0.25081,0.50046,2.5984e-09,3.5311e-06
0.92308,0.37499,0.37499,0.37563,1.7757e-06,0.24828,0.50298,2.5985e-09,3.5489e-06
0.92389,0.37499,0.37499,0.37563,1.7846e-06,0.24575,0.5055,2.5983e-09,3.5666e-06
0.92469,0.37499,0.37499,0.37563,1.7934e-06,0.24324,0.50802,2.5977e-09,3.5843e-06
0.9255,0.37499,0.37499,0.37563,1.8023e-06,0.24073,0.51052,2.5968e-09,3.6019e-06
0.9263,0.37499,0.37499,0.37562,1.8111e-06,0.23823,0.51302,2.5955e-09,3.6195e-06
0.92711,0.37499,0.37499,0.37562,1.8198e-06,0.23573,0.51551,2.5939e-09,3.6371e-06
0.92791,0.37499,0.37499,0.37562,1.8286e-06,0.23324,0.518,2.5918e-09,3.6546e-06
0.92872,0.37499,0.37499,0.37562,1.8373e-06,0.23076,0.52048,2.5894e-09,3.672e-06
0.92952,0.37499,0.37499,0.37562,1.846e-06,0.22829,0.52295,2.5866e-09,3.6894e-06
0.93033,0.37499,0.37499,0.37562,1.8547e-06,0.22582,0.52541,2.5833e-09,3.7068e-06
0.93113,0.37499,0.37499,0.37561,1.8633e-06,0.22336,0.52786,2.5796e-09,3.7241e-06
0.93194,0.37499,0.37499,0.37561,1.8719e-06,0.22091,0.53031,2.5755e-09,3.7413e-06
0.93275,0.37499,0.37499,0.37561,1.8805e-06,0.21847,0.53275,2.5709e-09,3.7585e-06
0.93355,0.37499,0.37499,0.37561,1.8891e-06,0.21603,0.53518,2.5659e-09,3.7756e-06
0.93436,0.37499,0.37499,0.37561,1.8976e-06,0.21361,0.5376,2.5604e-09,3.7926e-06
0.93516,0.37499,0.37499,0.3756,1.9061e-06,0.21119,0.54002,2.5544e-09,3.8096e-06
0.93597,0.37499,0.37499,0.3756,1.9146e-06,0.20878,0.54242,2.548e-09,3.8266e-06
0.93677,0.37499,0.37499,0.3756,1.923e-06,0.20638,0.54482,2.5411e-09,3.8435e-06
0.93758,0.37499,0.37499,0.3756,1.9314e-06,0.20398,0.54721,2.5338e-09,3.8603e-06
0.93838,0.37499,0.37499,0.37559,1.9398e-06,0.2016,0.54959,2.526e-09,3.8771e-06
0.93919,0.37499,0.37499,0.37559,1.9481e-06,0.19922,0.55196,2.5177e-09,3.8938e-06
0.94,0.37499,0.37499,0.37559,1.9564e-06,0.19686,0.55432,2.509e-09,3.9104e-06
0.9408,0.37499,0.37499,0.37559,1.9647e-06,0.1945,0.55667,2.4997e-09,3.927e-06
0.94161,0.37499,0.37499,0.37559,1.973e-06,0.19215,0.55902,2.4901e-09,3.9435e-06
0.94241,0.37499,0.37499,0.37558,1.9812e-06,0.18981,0.56135,2.4799e-09,3.9599e-06
0.94322,0.37499,0.37499,0.37558,1.9894e-06,0.18748,0.56368,2.4693e-09,3.9763e-06
0.94402,0.37499,0.37499,0.37558,1.9975e-06,0.18517,0.56599,2.4582e-09,3.9926e-06
0.94483,0.37499,0.37499,0.37558,2.0056e-06,0.18286,0.5683,2.4467e-09,4.0088e-06
0.94563,0.37499,0.37499,0.37557,2.0137e-06,0.18056,0.57059,2.4348e-09,4.025e-06
0.94644,0.37499,0.37499,0.37557,2.0217e-06,0.17827,0.57288,2.4224e-09,4.0411e-06
0.94724,0.37499,0.37499,0.37557,2.0297e-06,0.17599,0.57515,2.4096e-09,4.0571e-06
0.94805,0.37499,0.37499,0.37557,2.0377e-06,0.17372,0.57742,2.3963e-09,4.073e-06
0.94886,0.37499,0.37499,0.37556,2.0457e-06,0.17146,0.57967,2.3827e-09,4.0889e-06
0.94966,0.37499,0.37499,0.37556,2.0535e-06,0.16921,0.58191,2.3687e-09,4.1047e-06
0.95047,0.37499,0.37499,0.37556,2.0614e-06,0.16697,0.58415,2.3542e-09,4.1205e-06
0.95127,0.37499,0.37499,0.37555,2.0692e-06,0.16474,0.58637,2.3394e-09,4.1361e-06
0.95208,0.37499,0.37499,0.37555,2.077e-06,0.16252,0.58858,2.3243e-09,4.1517e-06
0.95288,0.37499,0.37499,0.37555,2.0847e-06,0.16032,0.59078,2.3087e-09,4.1672e-06
0.95369,0.37499,0.37499,0.37555,2.0925e-06,0.15812,0.59297,2.2929e-09,4.1826e-06
0.95449,0.37499,0.37499,0.37554,2.1001e-06,0.15594,0.59515,2.2767e-09,4.198e-06
0.9553,0.37499,0.37499,0.37554,2.1077e-06,0.15377,0.59732,2.2602e-09,4.2132e-06
0.9561,0.37499,0.37499,0.37554,2.1153e-06,0.1516,0.59947,2.2434e-09,4.2284e-06
0.95691,0.37499,0.37499,0.37554,2.1229e-06,0.14945,0.60162,2.2264e-09,4.2435e-06
0.95772,0.37499,0.37499,0.37553,2.1304e-06,0.14732,0.60375,2.2091e-09,4.2585e-06
0.95852,0.37499,0.37499,0.37553,2.1378e-06,0.14519,0.60587,2.1915e-09,4.2735e-06
0.95933,0.37499,0.37499,0.37553,2.1453e-06,0.14307,0.60798,2.1737e-09,4.2883e-06
0.96013,0.37499,0.37499,0.37552,2.1526e-06,0.14097,0.61008,2.1557e-09,4.3031e-06
0.96094,0.37499,0.37499,0.37552,2.16e-06,0.13888,0.61216,2.1376e-09,4.3178e-06
0.96174,0.37499,0.37499,0.37552,2.1673e-06,0.1368,0.61423,2.1192e-09,4.3324e-06
0.96255,0.37499,0.37499,0.37551,2.1745e-06,0.13473,0.61629,2.1007e-09,4.3469e-06
0.96335,0.37499,0.37499,0.37551,2.1817e-06,0.13268,0.61834,2.082e-09,4.3613e-06
0.96416,0.37499,0.37499,0.37551,2.1889e-06,0.13064,0.62038,2.0633e-09,4.3757e-06
0.96497,0.37499,0.37499,0.37551,2.196e-06,0.12861,0.6224,2.0444e-09,4.3899e-06
0.96577,0.37499,0.37499,0.3755,2.2031e-06,0.12659,0.62441,2.0255e-09,4.4041e-06
0.96658,0.37499,0.37499,0.3755,2.2101e-06,0.12459,0.62641,2.0065e-09,4.4182e-06
0.96738,0.37499,0.37499,0.3755,2.2171e-06,0.1226,0.6284,1.9875e-09,4.4322e-06
0.96819,0.37499,0.37499,0.37549,2.224e-06,0.12062,0.63037,1.9684e-09,4.446e-06
0.96899,0.37499,0.37499,0.37549,2.2309e-06,0.11865,0.63233,1.9494e-09,4.4598e-06
0.9698,0.37499,0.37499,0.37549,2.2377e-06,0.1167,0.63427,1.9303e-09,4.4736e-06
0.9706,0.37499,0.37499,0.37548,2.2445e-06,0.11476,0.6362,1.9113e-09,4.4872e-06
0.97141,0.37499,0.37499,0.37548,2.2513e-06,0.11283,0.63812,1.8924e-09,4.5007e-06
0.97221,0.37499,0.37499,0.37548,2.258e-06,0.11092,0.64003,1.8736e-09,4.5141e-06
0.97302,0.37499,0.37499,0.37547,2.2646e-06,0.10902,0.64192,1.8548e-09,4.5274e-06
0.97383,0.37499,0.37499,0.37547,2.2713e-06,0.10714,0.6438,1.8362e-09,4.5407e-06
0.97463,0.37499,0.37499,0.37547,2.2778e-06,0.10527,0.64566,1.8177e-09,4.5538e-06
0.97544,0.37499,0.37499,0.37546,2.2843e-06,0.10341,0.64752,1.7993e-09,4.5668e-06
0.97624,0.37499,0.37499,0.37546,2.2908e-06,0.10156,0.64935,1.7812e-09,4.5798e-06
0.97705,0.37499,0.37499,0.37545,2.2972e-06,0.099735,0.65117,1.7632e-09,4.5926e-06
0.97785,0.37499,0.37499,0.37545,2.3035e-06,0.097919,0.65298,1.7454e-09,4.6054e-06
0.97866,0.37499,0.37499,0.37545,2.3099e-06,0.096118,0.65478,1.7279e-09,4.618e-06
0.97946,0.37499,0.37499,0.37544,2.3161e-06,0.094331,0.65656,1.7106e-09,4.6305e-06
0.98027,0.37499,0.37499,0.37544,2.3223e-06,0.092558,0.65832,1.6935e-09,4.643e-06
0.98107,0.37499,0.37499,0.37544,2.3285e-06,0.090799,0.66007,1.6768e-09,4.6553e-06
0.98188,0.37499,0.37499,0.37543,2.3346e-06,0.089056,0.66181,1.6603e-09,4.6675e-06
0.98269,0.37499,0.37499,0.37543,2.3406e-06,0.087327,0.66353,1.6441e-09,4.6797e-06
0.98349,0.37499,0.37499,0.37543,2.3467e-06,0.085612,0.66524,1.6283e-09,4.6917e-06
0.9843,0.37499,0.37499,0.37542,2.3526e-06,0.083913,0.66693,1.6128e-09,4.7036e-06
0.9851,0.37499,0.37499,0.37542,2.3585e-06,0.082228,0.66861,1.5976e-09,4.7154e-06
0.98591,0.37499,0.37499,0.37541,2.3643e-06,0.080558,0.67027,1.5828e-09,4.7271e-06
0.98671,0.37499,0.37499,0.37541,2.3701e-06,0.078904,0.67192,1.5683e-09,4.7387e-06
0.98752,0.37499,0.37499,0.37541,2.3759e-06,0.077264,0.67355,1.5543e-09,4.7502e-06
0.98832,0.37499,0.37499,0.3754,2.3816e-06,0.07564,0.67517,1.5406e-09,4.7616e-06
0.98913,0.37499,0.37499,0.3754,2.3872e-06,0.074031,0.67677,1.5273e-09,4.7729e-06
0.98993,0.37499,0.37499,0.3754,2.3928e-06,0.072438,0.67835,1.5145e-09,4.784e-06
0.99074,0.37499,0.37499,0.37539,2.3983e-06,0.07086,0.67992,1.502e-09,4.7951e-06
0.99155,0.37499,0.37499,0.37539,2.4038e-06,0.069298,0.68148,1.49e-09,4.806e-06
0.99235,0.37499,0.37499,0.37538,2.4092e-06,0.067751,0.68302,1.4784e-09,4.8169e-06
0.99316,0.37499,0.37499,0.37538,2.4145e-06,0.06622,0.68454,1.4673e-09,4.8276e-06
0.99396,0.37499,0.37499,0.37538,2.4198e-06,0.064705,0.68605,1.4566e-09,4.8382e-06
0.99477,0.37499,0.37499,0.37537,2.4251e-06,0.063206,0.68754,1.4464e-09,4.8487e-06
0.99557,0.37499,0.37499,0.37537,2.4303e-06,0.061723,0.68901,1.4366e-09,4.8591e-06
0.99638,0.37499,0.37499,0.37536,2.4354e-06,0.060256,0.69047,1.4272e-09,4.8693e-06
0.99718,0.37499,0.37499,0.37536,2.4405e-06,0.058805,0.69191,1.4183e-09,4.8795e-06
0.99799,0.37499,0.37499,0.37536,2.4455e-06,0.05737,0.69334,1.4099e-09,4.8895e-06
0.9988,0.37499,0.37499,0.37535,2.4504e-06,0.055951,0.69475,1.402e-09,4.8995e-06
0.9996,0.37499,0.37499,0.37535,2.4553e-06,0.054549,0.69615,1.3945e-09,4.9093e-06
1.0004,0.37499,0.37499,0.37534,2.4602e-06,0.053163,0.69752,1.3874e-09,4.919e-06
1.0012,0.37499,0.37499,0.37534,2.465e-06,0.051794,0.69888,1.3808e-09,4.9286e-06
1.002,0.37499,0.37499,0.37534,2.4697e-06,0.050441,0.70023,1.3747e-09,4.938e-06
1.0028,0.37499,0.37499,0.37533,2.4744e-06,0.049105,0.70156,1.369e-09,4.9474e-06
1.0036,0.37499,0.37499,0.37533,2.479e-06,0.047785,0.70287,1.3637e-09,4.9566e-06
1.0044,0.37499,0.37499,0.37532,2.4835e-06,0.046483,0.70416,1.3589e-09,4.9657e-06
1.0052,0.37499,0.37499,0.37532,2.488e-06,0.045197,0.70544,1.3546e-09,4.9747e-06
1.006,0.37499,0.37499,0.37531,2.4925e-06,0.043928,0.7067,1.3506e-09,4.9836e-06
1.0069,0.37499,0.37499,0.37531,2.4968e-06,0.042676,0.70794,1.3471e-09,4.9923e-06
1.0077,0.37499,0.37499,0.37531,2.5011e-06,0.041441,0.70917,1.344e-09,5.0009e-06
1.0085,0.37499,0.37499,0.3753,2.5054e-06,0.040223,0.71038,1.3413e-09,5.0095e-06
1.0093,0.37499,0.37499,0.3753,2.5096e-06,0.039022,0.71157,1.339e-09,5.0178e-06
1.0101,0.37499,0.37499,0.37529,2.5137e-06,0.037839,0.71275,1.3371e-09,5.0261e-06
1.0109,0.37499,0.37499,0.37529,2.5178e-06,0.036672,0.7139,1.3356e-09,5.0342e-06
1.0117,0.37499,0.37499,0.37528,2.5218e-06,0.035523,0.71504,1.3344e-09,5.0423e-06
1.0125,0.37499,0.37499,0.37528,2.5258e-06,0.034392,0.71617,1.3336e-09,5.0502e-06
1.0133,0.37499,0.37499,0.37528,2.5296e-06,0.033278,0.71727,1.3331e-09,5.0579e-06
1.0141,0.37499,0.37499,0.37527,2.5335e-06,0.032181,0.71836,1.3329e-09,5.0656e-06
1.0149,0.37499,0.37499,0.37527,2.5372e-06,0.031102,0.71943,1.3331e-09,5.0731e-06
1.0157,0.37499,0.37499,0.37526,2.5409e-06,0.030041,0.72048,1.3336e-09,5.0805e-06
1.0165,0.37499,0.37499,0.37526,2.5446e-06,0.028997,0.72152,1.3343e-09,5.0878e-06
1.0173,0.37499,0.37499,0.37525,2.5481e-06,0.027971,0.72254,1.3353e-09,5.095e-06
1.0181,0.37499,0.37499,0.37525,2.5517e-06,0.026963,0.72353,1.3366e-09,5.102e-06
1.0189,0.37499,0.37499,0.37524,2.5551e-06,0.025972,0.72452,1.3381e-09,5.1089e-06
1.0197,0.37499,0.37499,0.37524,2.5585e-06,0.025,0.72548,1.3399e-09,5.1157e-06
1.0205,0.37499,0.37499,0.37524,2.5618e-06,0.024045,0.72643,1.3418e-09,5.1223e-06
1.0213,0.37499,0.37499,0.37523,2.5651e-06,0.023109,0.72735,1.344e-09,5.1288e-06
1.0222,0.37499,0.37499,0.37523,2.5683e-06,0.02219,0.72826,1.3463e-09,5.1352e-06
1.023,0.37499,0.37499,0.37522,2.5714e-06,0.021289,0.72915,1.3488e-09,5.1415e-06
1.0238,0.37499,0.37499,0.37522,2.5745e-06,0.020407,0.73003,1.3515e-09,5.1476e-06
1.0246,0.37499,0.37499,0.37521,2.5775e-06,0.019543,0.73088,1.3542e-09,5.1536e-06
1.0254,0.37499,0.37499,0.37521,2.5804e-06,0.018697,0.73172,1.3571e-09,5.1595e-06
1.0262,0.37499,0.37499,0.3752,2.5833e-06,0.017869,0.73254,1.3601e-09,5.1653e-06
1.027,0.37499,0.37499,0.3752,2.5861e-06,0.017059,0.73334,1.3631e-09,5.1709e-06
1.0278,0.37499,0.37499,0.37519,2.5889e-06,0.016268,0.73412,1.3662e-09,5.1764e-06
1.0286,0.37499,0.37499,0.37519,2.5916e-06,0.015496,0.73488,1.3694e-09,5.1818e-06
1.0294,0.37499,0.37499,0.37519,2.5942e-06,0.014741,0.73563,1.3725e-09,5.187e-06
1.0302,0.37499,0.37499,0.37518,2.5967e-06,0.014005,0.73636,1.3757e-09,5.1921e-06
1.031,0.37499,0.37499,0.37518,2.5992e-06,0.013288,0.73706,1.3789e-09,5.1971e-06
1.0318,0.37499,0.37499,0.37517,2.6017e-06,0.012589,0.73775,1.3821e-09,5.2019e-06
1.0326,0.37499,0.37499,0.37517,2.604e-06,0.011909,0.73842,1.3852e-09,5.2066e-06
1.0334,0.37499,0.37499,0.37516,2.6063e-06,0.011247,0.73908,1.3882e-09,5.2112e-06
1.0342,0.37499,0.37499,0.37516,2.6085e-06,0.010604,0.73971,1.3912e-09,5.2157e-06
1.035,0.37499,0.37499,0.37515,2.6107e-06,0.0099795,0.74033,1.3941e-09,5.22e-06
1.0358,0.37499,0.37499,0.37515,2.6128e-06,0.0093737,0.74092,1.3969e-09,5.2242e-06
1.0367,0.37499,0.37499,0.37514,2.6148e-06,0.0087868,0.7415,1.3996e-09,5.2282e-06
1.0375,0.37499,0.37499,0.37514,2.6168e-06,0.0082185,0.74206,1.4021e-09,5.2322e-06
1.0383,0.37499,0.37499,0.37513,2.6187e-06,0.0076691,0.7426,1.4045e-09,5.236e-06
1.0391,0.37499,0.37499,0.37513,2.6205e-06,0.0071385,0.74312,1.4067e-09,5.2396e-06
1.0399,0.37499,0.37499,0.37512,2.6223e-06,0.0066267,0.74362,1.4088e-09,5.2432e-06
1.0407,0.37499,0.37499,0.37512,2.624e-06,0.0061338,0.74411,1.4107e-09,5.2465e-06
1.0415,0.37499,0.37499,0.37511,2.6256e-06,0.0056598,0.74457,1.4123e-09,5.2498e-06
1.0423,0.37499,0.37499,0.37511,2.6272e-06,0.0052047,0.74502,1.4138e-09,5.2529e-06
1.0431,0.37499,0.37499,0.37511,2.6287e-06,0.0047685,0.74544,1.415e-09,5.2559e-06
1.0439,0.37499,0.37499,0.3751,2.6301e-06,0.0043514,0.74585,1.416e-09,5.2588e-06
1.0447,0.37499,0.37499,0.3751,2.6315e-06,0.0039532,0.74624,1.4168e-09,5.2615e-06
1.0455,0.37499,0.37499,0.37509,2.6328e-06,0.003574,0.74661,1.4173e-09,5.2641e-06
1.0463,0.37499,0.37499,0.37509,2.634e-06,0.0032138,0.74696,1.4176e-09,5.2666e-06
1.0471,0.37499,0.37499,0.37508,2.6352e-06,0.0028727,0.74729,1.4176e-09,5.2689e-06
1.0479,0.37499,0.37499,0.37508,2.6363e-06,0.0025507,0.7476,1.4173e-09,5.2711e-06
1.0487,0.37499,0.37499,0.37507,2.6373e-06,0.0022477,0.7479,1.4167e-09,5.2731e-06
1.0495,0.37499,0.37499,0.37507,2.6382e-06,0.0019638,0.74817,1.4159e-09,5.2751e-06
1.0503,0.37499,0.37499,0.37506,2.6391e-06,0.0016991,0.74843,1.4147e-09,5.2769e-06
1.0512,0.37499,0.37499,0.37506,2.64e-06,0.0014534,0.74866,1.4133e-09,5.2785e-06
1.052,0.37499,0.37499,0.37505,2.6407e-06,0.0012269,0.74888,1.4115e-09,5.28e-06
1.0528,0.37499,0.37499,0.37505,2.6414e-06,0.0010195,0.74908,1.4095e-09,5.2814e-06
1.0536,0.37499,0.37499,0.37504,2.642e-06,0.00083135,0.74926,1.4071e-09,5.2827e-06
1.0544,0.37499,0.37499,0.37504,2.6426e-06,0.00066231,0.74942,1.4045e-09,5.2838e-06
1.0552,0.37499,0.37499,0.37503,2.6431e-06,0.00051245,0.74956,1.4015e-09,5.2848e-06
1.056,0.37499,0.37499,0.37503,2.6435e-06,0.00038178,0.74968,1.3983e-09,5.2856e-06
1.0568,0.37499,0.37499,0.37502,2.6439e-06,0.00027029,0.74978,1.3947e-09,5.2863e-06
1.0576,0.37499,0.37499,0.37502,2.6441e-06,0.00017801,0.74986,1.3908e-09,5.2869e-06
1.0584,0.37499,0.37499,0.37501,2.6444e-06,0.00010492,0.74992,1.3866e-09,5.2873e-06
1.0592,0.37499,0.37499,0.37501,2.6445e-06,5.1035e-05,0.74997,1.3821e-09,5.2876e-06
1.06,0.37499,0.37499,0.37501,2.6446e-06,1.636e-05,0.74999,1.3774e-09,5.2878e-06
1.0608,0.37499,0.37499,0.375,2.6446e-06,8.941e-07,0.75,1.3723e-09,5.2878e-06
1.0616,0.37499,0.37499,0.375,2.6446e-06,4.6381e-06,0.74999,1.367e-09,5.2877e-06
1.0624,0.37499,0.37499,0.37499,2.6444e-06,2.7592e-05,0.74995,1.3613e-09,5.2875e-06
1.0632,0.37499,0.37499,0.37499,2.6442e-06,6.9755e-05,0.7499,1.3554e-09,5.2871e-06
1.064,0.37499,0.37499,0.37498,2.644e-06,0.00013112,0.74983,1.3493e-09,5.2866e-06
1.0648,0.37499,0.37499,0.37498,2.6437e-06,0.0002117,0.74974,1.3429e-09,5.286e-06
1.0657,0.37499,0.37499,0.37497,2.6433e-06,0.00031147,0.74963,1.3362e-09,5.2852e-06
1.0665,0.37499,0.37499,0.37497,2.6428e-06,0.00043043,0.7495,1.3293e-09,5.2843e-06
1.0673,0.37499,0.37499,0.37496,2.6423e-06,0.00056859,0.74936,1.3222e-09,5.2833e-06
1.0681,0.37499,0.37499,0.37496,2.6417e-06,0.00072592,0.74919,1.3148e-09,5.2821e-06
1.0689,0.37499,0.37499,0.37495,2.641e-06,0.00090243,0.749,1.3073e-09,5.2808e-06
1.0697,0.37499,0.37499,0.37495,2.6403e-06,0.0010981,0.7488,1.2995e-09,5.2793e-06
1.0705,0.37499,0.37499,0.37494,2.6395e-06,0.0013129,0.74857,1.2916e-09,5.2777e-06
1.0713,0.37499,0.37499,0.37494,2.6387e-06,0.0015469,0.74833,1.2835e-09,5.276e-06
1.0721,0.37499,0.37499,0.37493,2.6377e-06,0.0018,0.74807,1.2753e-09,5.2742e-06
1.0729,0.37499,0.37499,0.37493,2.6367e-06,0.0020722,0.74778,1.2669e-09,5.2722e-06
1.0737,0.37499,0.37499,0.37492,2.6357e-06,0.0023635,0.74748,1.2584e-09,5.2701e-06
1.0745,0.37499,0.37499,0.37492,2.6345e-06,0.0026739,0.74716,1.2497e-09,5.2678e-06
1.0753,0.37499,0.37499,0.37491,2.6333e-06,0.0030034,0.74682,1.241e-09,5.2654e-06
1.0761,0.37499,0.37499,0.37491,2.6321e-06,0.003352,0.74647,1.2322e-09,5.2629e-06
1.0769,0.37499,0.37499,0.3749,2.6307e-06,0.0037195,0.74609,1.2233e-09,5.2602e-06
1.0777,0.37499,0.37499,0.3749,2.6293e-06,0.0041061,0.74569,1.2144e-09,5.2574e-06
1.0785,0.37499,0.37499,0.3749,2.6279e-06,0.0045117,0.74528,1.2055e-09,5.2545e-06
1.0793,0.37499,0.37499,0.37489,2.6263e-06,0.0049363,0.74484,1.1965e-09,5.2515e-06
1.0801,0.37499,0.37499,0.37489,2.6247e-06,0.0053798,0.74439,1.1876e-09,5.2483e-06
1.081,0.37499,0.37499,0.37488,2.6231e-06,0.0058423,0.74392,1.1786e-09,5.2449e-06
1.0818,0.37499,0.37499,0.37488,2.6213e-06,0.0063237,0.74343,1.1697e-09,5.2415e-06
1.0826,0.37499,0.37499,0.37487,2.6195e-06,0.0068239,0.74292,1.1609e-09,5.2379e-06
1.0834,0.37499,0.37499,0.37487,2.6177e-06,0.0073431,0.74239,1.1521e-09,5.2342e-06
1.0842,0.37499,0.37499,0.37486,2.6157e-06,0.007881,0.74184,1.1434e-09,5.2303e-06
1.085,0.37499,0.37499,0.37486,2.6137e-06,0.0084378,0.74128,1.1348e-09,5.2263e-06
1.0858,0.37499,0.37499,0.37485,2.6117e-06,0.0090133,0.74069,1.1264e-09,5.2222e-06
1.0866,0.37499,0.37499,0.37485,2.6095e-06,0.0096076,0.74009,1.1181e-09,5.2179e-06
1.0874,0.37499,0.37499,0.37484,2.6073e-06,0.010221,0.73947,1.1099e-09,5.2136e-06
1.0882,0.37499,0.37499,0.37484,2.6051e-06,0.010852,0.73882,1.1019e-09,5.209e-06
1.089,0.37499,0.37499,0.37483,2.6027e-06,0.011503,0.73817,1.0942e-09,5.2044e-06
1.0898,0.37499,0.37499,0.37483,2.6004e-06,0.012172,0.73749,1.0866e-09,5.1996e-06
1.0906,0.37499,0.37499,0.37482,2.5979e-06,0.012859,0.73679,1.0793e-09,5.1947e-06
1.0914,0.37499,0.37499,0.37482,2.5954e-06,0.013565,0.73607,1.0722e-09,5.1897e-06
1.0922,0.37499,0.37499,0.37482,2.5928e-06,0.01429,0.73534,1.0653e-09,5.1845e-06
1.093,0.37499,0.37499,0.37481,2.5901e-06,0.015033,0.73459,1.0588e-09,5.1792e-06
1.0938,0.37499,0.37499,0.37481,2.5874e-06,0.015795,0.73382,1.0525e-09,5.1738e-06
1.0946,0.37499,0.37499,0.3748,2.5846e-06,0.016575,0.73303,1.0465e-09,5.1682e-06
1.0955,0.37499,0.37499,0.3748,2.5818e-06,0.017373,0.73222,1.0409e-09,5.1625e-06
1.0963,0.37499,0.37499,0.37479,2.5789e-06,0.018189,0.7314,1.0356e-09,5.1567e-06
1.0971,0.37499,0.37499,0.37479,2.5759e-06,0.019024,0.73055,1.0306e-09,5.1508e-06
1.0979,0.37499,0.37499,0.37478,2.5729e-06,0.019877,0.72969,1.0261e-09,5.1447e-06
1.0987,0.37499,0.37499,0.37478,2.5697e-06,0.020749,0.72881,1.0218e-09,5.1385e-06
1.0995,0.37499,0.37499,0.37477,2.5666e-06,0.021638,0.72791,1.018e-09,5.1321e-06
1.1003,0.37499,0.37499,0.37477,2.5633e-06,0.022546,0.72699,1.0146e-09,5.1257e-06
1.1011,0.37499,0.37499,0.37477,2.5601e-06,0.023471,0.72606,1.0116e-09,5.1191e-06
1.1019,0.37499,0.37499,0.37476,2.5567e-06,0.024415,0.72511,1.009e-09,5.1124e-06
1.1027,0.37499,0.37499,0.37476,2.5533e-06,0.025377,0.72414,1.0069e-09,5.1055e-06
1.1035,0.37499,0.37499,0.37475,2.5498e-06,0.026356,0.72315,1.0052e-09,5.0986e-06
1.1043,0.37499,0.37499,0.37475,2.5462e-06,0.027354,0.72214,1.0039e-09,5.0915e-06
1.1051,0.37499,0.37499,0.37474,2.5426e-06,0.028369,0.72112,1.0031e-09,5.0843e-06
1.1059,0.37499,0.37499,0.37474,2.539e-06,0.029402,0.72008,1.0028e-09,5.0769e-06
1.1067,0.37499,0.37499,0.37473,2.5352e-06,0.030452,0.71902,1.0029e-09,5.0695e-06
1.1075,0.37499,0.37499,0.37473,2.5314e-06,0.031521,0.71794,1.0036e-09,5.0619e-06
1.1083,0.37499,0.37499,0.37473,2.5276e-06,0.032607,0.71684,1.0047e-09,5.0542e-06
1.1091,0.37499,0.37499,0.37472,2.5237e-06,0.03371,0.71573,1.0063e-09,5.0463e-06
1.11,0.37499,0.37499,0.37472,2.5197e-06,0.034831,0.7146,1.0084e-09,5.0384e-06
1.1108,0.37499,0.37499,0.37471,2.5156e-06,0.035969,0.71346,1.011e-09,5.0303e-06
1.1116,0.37499,0.37499,0.37471,2.5115e-06,0.037125,0.71229,1.0141e-09,5.0221e-06
1.1124,0.37499,0.37499,0.3747,2.5074e-06,0.038298,0.71111,1.0177e-09,5.0138e-06
1.1132,0.37499,0.37499,0.3747,2.5032e-06,0.039488,0.70991,1.0218e-09,5.0053e-06
1.114,0.37499,0.37499,0.37469,2.4989e-06,0.040696,0.70869,1.0263e-09,4.9967e-06
1.1148,0.37499,0.37499,0.37469,2.4945e-06,0.04192,0.70746,1.0314e-09,4.988e-06
1.1156,0.37499,0.37499,0.37469,2.4901e-06,0.043162,0.70621,1.037e-09,4.9792e-06
1.1164,0.37499,0.37499,0.37468,2.4857e-06,0.04442,0.70494,1.0431e-09,4.9703e-06
1.1172,0.37499,0.37499,0.37468,2.4812e-06,0.045696,0.70366,1.0497e-09,4.9613e-06
1.118,0.37499,0.37499,0.37467,2.4766e-06,0.046988,0.70236,1.0568e-09,4.9521e-06
1.1188,0.37499,0.37499,0.37467,2.4719e-06,0.048298,0.70104,1.0644e-09,4.9428e-06
1.1196,0.37499,0.37499,0.37467,2.4672e-06,0.049624,0.69971,1.0724e-09,4.9334e-06
1.1204,0.37499,0.37499,0.37466,2.4625e-06,0.050966,0.69836,1.0809e-09,4.9239e-06
1.1212,0.37499,0.37499,0.37466,2.4577e-06,0.052326,0.69699,1.0899e-09,4.9142e-06
1.122,0.37499,0.37499,0.37465,2.4528e-06,0.053701,0.6956,1.0994e-09,4.9045e-06
1.1228,0.37499,0.37499,0.37465,2.4479e-06,0.055094,0.6942,1.1092e-09,4.8946e-06
1.1236,0.37499,0.37499,0.37464,2.4429e-06,0.056502,0.69279,1.1196e-09,4.8846e-06
1.1245,0.37499,0.37499,0.37464,2.4378e-06,0.057927,0.69135,1.1304e-09,4.8745e-06
1.1253,0.37499,0.37499,0.37464,2.4327e-06,0.059368,0.68991,1.1415e-09,4.8643e-06
1.1261,0.37499,0.37499,0.37463,2.4276e-06,0.060826,0.68844,1.1532e-09,4.854e-06
1.1269,0.37499,0.37499,0.37463,2.4224e-06,0.062299,0.68696,1.1652e-09,4.8436e-06
1.1277,0.37499,0.37499,0.37462,2.4171e-06,0.063789,0.68546,1.1775e-09,4.833e-06
1.1285,0.37499,0.37499,0.37462,2.4118e-06,0.065294,0.68395,1.1903e-09,4.8223e-06
1.1293,0.37499,0.37499,0.37462,2.4064e-06,0.066815,0.68242,1.2035e-09,4.8116e-06
1.1301,0.37499,0.37499,0.37461,2.4009e-06,0.068352,0.68087,1.2169e-09,4.8007e-06
1.1309,0.37499,0.37499,0.37461,2.3954e-06,0.069905,0.67931,1.2307e-09,4.7897e-06
1.1317,0.37499,0.37499,0.3746,2.3899e-06,0.071473,0.67774,1.2449e-09,4.7786e-06
1.1325,0.37499,0.37499,0.3746,2.3843e-06,0.073057,0.67614,1.2593e-09,4.7673e-06
1.1333,0.37499,0.37499,0.3746,2.3786e-06,0.074657,0.67454,1.2741e-09,4.756e-06
1.1341,0.37499,0.37499,0.37459,2.3729e-06,0.076272,0.67292,1.2891e-09,4.7446e-06
1.1349,0.37499,0.37499,0.37459,2.3672e-06,0.077902,0.67128,1.3043e-09,4.733e-06
1.1357,0.37499,0.37499,0.37459,2.3614e-06,0.079547,0.66962,1.3198e-09,4.7214e-06
1.1365,0.37499,0.37499,0.37458,2.3555e-06,0.081207,0.66796,1.3355e-09,4.7096e-06
1.1373,0.37499,0.37499,0.37458,2.3496e-06,0.082883,0.66627,1.3515e-09,4.6978e-06
1.1381,0.37499,0.37499,0.37457,2.3436e-06,0.084573,0.66458,1.3676e-09,4.6858e-06
1.1389,0.37499,0.37499,0.37457,2.3376e-06,0.086279,0.66286,1.3839e-09,4.6737e-06
1.1398,0.37499,0.37499,0.37457,2.3315e-06,0.087999,0.66114,1.4004e-09,4.6616e-06
1.1406,0.37499,0.37499,0.37456,2.3253e-06,0.089734,0.65939,1.4169e-09,4.6493e-06
1.1414,0.37499,0.37499,0.37456,2.3192e-06,0.091483,0.65764,1.4336e-09,4.6369e-06
1.1422,0.37499,0.37499,0.37456,2.3129e-06,0.093247,0.65587,1.4505e-09,4.6244e-06
1.143,0.37499,0.37499,0.37455,2.3067e-06,0.095025,0.65408,1.4673e-09,4.6118e-06
1.1438,0.37499,0.37499,0.37455,2.3003e-06,0.096818,0.65228,1.4843e-09,4.5992e-06
1.1446,0.37499,0.37499,0.37455,2.2939e-06,0.098625,0.65047,1.5013e-09,4.5864e-06
1.1454,0.37499,0.37499,0.37454,2.2875e-06,0.10045,0.64864,1.5183e-09,4.5735e-06
1.1462,0.37499,0.37499,0.37454,2.281e-06,0.10228,0.6468,1.5354e-09,4.5605e-06
1.147,0.37499,0.37499,0.37454,2.2745e-06,0.10413,0.64494,1.5524e-09,4.5474e-06
1.1478,0.37499,0.37499,0.37453,2.2679e-06,0.10599,0.64307,1.5694e-09,4.5342e-06
1.1486,0.37499,0.37499,0.37453,2.2613e-06,0.10787,0.64119,1.5864e-09,4.521e-06
1.1494,0.37499,0.37499,0.37452,2.2546e-06,0.10976,0.63929,1.6033e-09,4.5076e-06
1.1502,0.37499,0.37499,0.37452,2.2479e-06,0.11167,0.63738,1.6201e-09,4.4941e-06
1.151,0.37499,0.37499,0.37452,2.2411e-06,0.11358,0.63545,1.6368e-09,4.4806e-06
1.1518,0.37499,0.37499,0.37451,2.2343e-06,0.11551,0.63352,1.6535e-09,4.4669e-06
1.1526,0.37499,0.37499,0.37451,2.2274e-06,0.11746,0.63156,1.67e-09,4.4532e-06
1.1534,0.37499,0.37499,0.37451,2.2205e-06,0.11942,0.6296,1.6863e-09,4.4393e-06
1.1543,0.37499,0.37499,0.3745,2.2136e-06,0.12139,0.62762,1.7025e-09,4.4254e-06
1.1551,0.37499,0.37499,0.3745,2.2066e-06,0.12337,0.62563,1.7186e-09,4.4114e-06
1.1559,0.37499,0.37499,0.3745,2.1995e-06,0.12537,0.62363,1.7344e-09,4.3973e-06
1.1567,0.37499,0.37499,0.3745,2.1924e-06,0.12738,0.62162,1.7501e-09,4.3831e-06
1.1575,0.37499,0.37499,0.37449,2.1853e-06,0.1294,0.61959,1.7655e-09,4.3688e-06
1.1583,0.37499,0.37499,0.37449,2.1781e-06,0.13143,0.61755,1.7807e-09,4.3544e-06
1.1591,0.37499,0.37499,0.37449,2.1709e-06,0.13348,0.61549,1.7957e-09,4.3399e-06
1.1599,0.37499,0.37499,0.37448,2.1636e-06,0.13554,0.61343,1.8104e-09,4.3254e-06
1.1607,0.37499,0.37499,0.37448,2.1563e-06,0.13761,0.61135,1.8249e-09,4.3107e-06
1.1615,0.37499,0.37499,0.37448,2.1489e-06,0.13969,0.60926,1.8391e-09,4.296e-06
1.1623,0.37499,0.37499,0.37447,2.1415e-06,0.14179,0.60716,1.853e-09,4.2812e-06
1.1631,0.37499,0.37499,0.37447,2.1341e-06,0.1439,0.60504,1.8667e-09,4.2663e-06
1.1639,0.37499,0.37499,0.37447,2.1266e-06,0.14602,0.60292,1.88e-09,4.2514e-06
1.1647,0.37499,0.37499,0.37446,2.1191e-06,0.14815,0.60078,1.893e-09,4.2363e-06
1.1655,0.37499,0.37499,0.37446,2.1115e-06,0.15029,0.59863,1.9058e-09,4.2212e-06
1.1663,0.37499,0.37499,0.37446,2.1039e-06,0.15245,0.59647,1.9182e-09,4.2059e-06
1.1671,0.37499,0.37499,0.37446,2.0963e-06,0.15461,0.5943,1.9303e-09,4.1906e-06
1.1679,0.37499,0.37499,0.37445,2.0886e-06,0.15679,0.59212,1.942e-09,4.1753e-06
1.1688,0.37499,0.37499,0.37445,2.0809e-06,0.15898,0.58992,1.9534e-09,4.1598e-06
1.1696,0.37499,0.37499,0.37445,2.0731e-06,0.16118,0.58772,1.9645e-09,4.1443e-06
1.1704,0.37499,0.37499,0.37445,2.0653e-06,0.16339,0.5855,1.9753e-09,4.1287e-06
1.1712,0.37499,0.37499,0.37444,2.0575e-06,0.16561,0.58328,1.9857e-09,4.113e-06
1.172,0.37499,0.37499,0.37444,2.0496e-06,0.16784,0.58104,1.9958e-09,4.0972e-06
1.1728,0.37499,0.37499,0.37444,2.0417e-06,0.17008,0.57879,2.0055e-09,4.0814e-06
1.1736,0.37499,0.37499,0.37443,2.0338e-06,0.17234,0.57653,2.0149e-09,4.0655e-06
1.1744,0.37499,0.37499,0.37443,2.0258e-06,0.1746,0.57427,2.0239e-09,4.0495e-06
1.1752,0.37499,0.37499,0.37443,2.0177e-06,0.17687,0.57199,2.0326e-09,4.0335e-06
1.176,0.37499,0.37499,0.37443,2.0097e-06,0.17916,0.5697,2.041e-09,4.0173e-06
1.1768,0.37499,0.37499,0.37442,2.0016e-06,0.18145,0.5674,2.0491e-09,4.0012e-06
1.1776,0.37499,0.37499,0.37442,1.9935e-06,0.18375,0.56509,2.0568e-09,3.9849e-06
1.1784,0.37499,0.37499,0.37442,1.9853e-06,0.18607,0.56277,2.0642e-09,3.9686e-06
1.1792,0.37499,0.37499,0.37442,1.9771e-06,0.18839,0.56044,2.0713e-09,3.9522e-06
1.18,0.37499,0.37499,0.37442,1.9689e-06,0.19072,0.55811,2.078e-09,3.9357e-06
1.1808,0.37499,0.37499,0.37441,1.9606e-06,0.19307,0.55576,2.0845e-09,3.9192e-06
1.1816,0.37499,0.37499,0.37441,1.9523e-06,0.19542,0.5534,2.0907e-09,3.9026e-06
1.1824,0.37499,0.37499,0.37441,1.944e-06,0.19778,0.55104,2.0966e-09,3.8859e-06
1.1833,0.37499,0.37499,0.37441,1.9357e-06,0.20015,0.54866,2.1022e-09,3.8692e-06
1.1841,0.37499,0.37499,0.3744,1.9273e-06,0.20253,0.54628,2.1076e-09,3.8524e-06
1.1849,0.37499,0.37499,0.3744,1.9188e-06,0.20492,0.54389,2.1127e-09,3.8356e-06
1.1857,0.37499,0.37499,0.3744,1.9104e-06,0.20731,0.54149,2.1175e-09,3.8187e-06
1.1865,0.37499,0.37499,0.3744,1.9019e-06,0.20972,0.53908,2.1221e-09,3.8017e-06
1.1873,0.37499,0.37499,0.3744,1.8934e-06,0.21213,0.53666,2.1265e-09,3.7847e-06
1.1881,0.37499,0.37499,0.37439,1.8849e-06,0.21455,0.53423,2.1307e-09,3.7676e-06
1.1889,0.37499,0.37499,0.37439,1.8763e-06,0.21698,0.5318,2.1347e-09,3.7505e-06
1.1897,0.37499,0.37499,0.37439,1.8677e-06,0.21942,0.52936,2.1385e-09,3.7333e-06
1.1905,0.37499,0.37499,0.37439,1.8591e-06,0.22187,0.52691,2.1421e-09,3.716e-06
1.1913,0.37499,0.37499,0.37439,1.8504e-06,0.22432,0.52445,2.1456e-09,3.6987e-06
1.1921,0.37499,0.37499,0.37438,1.8417e-06,0.22678,0.52198,2.1489e-09,3.6813e-06
1.1929,0.37499,0.37499,0.37438,1.833e-06,0.22925,0.51951,2.1521e-09,3.6639e-06
1.1937,0.37499,0.37499,0.37438,1.8243e-06,0.23173,0.51703,2.1552e-09,3.6465e-06
1.1945,0.37499,0.37499,0.37438,1.8155e-06,0.23421,0.51454,2.1582e-09,3.6289e-06
1.1953,0.37499,0.37499,0.37438,1.8068e-06,0.2367,0.51205,2.1611e-09,3.6114e-06
1.1961,0.37499,0.37499,0.37437,1.798e-06,0.2392,0.50955,2.164e-09,3.5938e-06
1.1969,0.37499,0.37499,0.37437,1.7891e-06,0.24171,0.50704,2.1668e-09,3.5761e-06
1.1977,0.37499,0.37499,0.37437,1.7803e-06,0.24422,0.50452,2.1696e-09,3.5584e-06
1.1986,0.37499,0.37499,0.37437,1.7714e-06,0.24674,0.502,2.1724e-09,3.5406e-06
1.1994,0.37499,0.37499,0.37437,1.7625e-06,0.24926,0.49947,2.1752e-09,3.5228e-06
1.2002,0.37499,0.37499,0.37437,1.7536e-06,0.25179,0.49694,2.178e-09,3.505e-06
1.201,0.37499,0.37499,0.37436,1.7446e-06,0.25433,0.4944,2.1808e-09,3.4871e-06
1.2018,0.37499,0.37499,0.37436,1.7357e-06,0.25688,0.49185,2.1837e-09,3.4691e-06
1.2026,0.37499,0.37499,0.37436,1.7267e-06,0.25943,0.4893,2.1867e-09,3.4511e-06
1.2034,0.37499,0.37499,0.37436,1.7177e-06,0.26198,0.48674,2.1897e-09,3.4331e-06
1.2042,0.37499,0.37499,0.37436,1.7086e-06,0.26455,0.48417,2.1929e-09,3.4151e-06
1.205,0.37499,0.37499,0.37436,1.6996e-06,0.26711,0.4816,2.1962e-09,3.397e-06
1.2058,0.37499,0.37499,0.37436,1.6905e-06,0.26969,0.47902,2.1996e-09,3.3788e-06
1.2066,0.37499,0.37499,0.37435,1.6814e-06,0.27227,0.47644,2.2031e-09,3.3606e-06
1.2074,0.37499,0.37499,0.37435,1.6723e-06,0.27485,0.47386,2.2069e-09,3.3424e-06
1.2082,0.37499,0.37499,0.37435,1.6632e-06,0.27744,0.47127,2.2108e-09,3.3242e-06
1.209,0.37499,0.37499,0.37435,1.6541e-06,0.28003,0.46867,2.215e-09,3.3059e-06
1.2098,0.37499,0.37499,0.37435,1.6449e-06,0.28263,0.46607,2.2193e-09,3.2876e-06
1.2106,0.37499,0.37499,0.37435,1.6357e-06,0.28523,0.46346,2.2239e-09,3.2692e-06
1.2114,0.37499,0.37499,0.37435,1.6265e-06,0.28784,0.46085,2.2287e-09,3.2508e-06
1.2122,0.37499,0.37499,0.37435,1.6173e-06,0.29046,0.45824,2.2338e-09,3.2324e-06
1.2131,0.37499,0.37499,0.37434,1.6081e-06,0.29307,0.45562,2.2392e-09,3.214e-06
1.2139,0.37499,0.37499,0.37434,1.5989e-06,0.29569,0.45299,2.2448e-09,3.1955e-06
1.2147,0.37499,0.37499,0.37434,1.5896e-06,0.29832,0.45037,2.2508e-09,3.177e-06
1.2155,0.37499,0.37499,0.37434,1.5804e-06,0.30095,0.44774,2.257e-09,3.1585e-06
1.2163,0.37499,0.37499,0.37434,1.5711e-06,0.30358,0.4451,2.2636e-09,3.1399e-06
1.2171,0.37499,0.37499,0.37434,1.5618e-06,0.30622,0.44246,2.2705e-09,3.1213e-06
1.2179,0.37499,0.37499,0.37434,1.5525e-06,0.30886,0.43982,2.2778e-09,3.1027e-06
1.2187,0.37499,0.37499,0.37434,1.5432e-06,0.3115,0.43718,2.2854e-09,3.0841e-06
1.2195,0.37499,0.37499,0.37434,1.5339e-06,0.31415,0.43453,2.2933e-09,3.0654e-06
1.2203,0.37499,0.37499,0.37434,1.5245e-06,0.3168,0.43188,2.3017e-09,3.0468e-06
1.2211,0.37499,0.37499,0.37434,1.5152e-06,0.31945,0.42922,2.3104e-09,3.0281e-06
1.2219,0.37499,0.37499,0.37434,1.5058e-06,0.32211,0.42656,2.3195e-09,3.0094e-06
1.2227,0.37499,0.37499,0.37433,1.4965e-06,0.32477,0.4239,2.329e-09,2.9906e-06
1.2235,0.37499,0.37499,0.37433,1.4871e-06,0.32743,0.42124,2.3389e-09,2.9719e-06
1.2243,0.37499,0.37499,0.37433,1.4777e-06,0.33009,0.41858,2.3492e-09,2.9531e-06
1.2251,0.37499,0.37499,0.37433,1.4683e-06,0.33276,0.41591,2.3599e-09,2.9343e-06
1.2259,0.37499,0.37499,0.37433,1.4589e-06,0.33542,0.41324,2.371e-09,2.9155e-06
1.2267,0.37499,0.37499,0.37433,1.4495e-06,0.33809,0.41057,2.3825e-09,2.8967e-06
1.2276,0.37499,0.37499,0.37433,1.4401e-06,0.34077,0.4079,2.3945e-09,2.8779e-06
1.2284,0.37499,0.37499,0.37433,1.4307e-06,0.34344,0.40522,2.4068e-09,2.859e-06
1.2292,0.37499,0.37499,0.37433,1.4213e-06,0.34612,0.40255,2.4196e-09,2.8402e-06
1.23,0.37499,0.37499,0.37433,1.4119e-06,0.34879,0.39987,2.4328e-09,2.8213e-06
1.2308,0.37499,0.37499,0.37433,1.4025e-06,0.35147,0.39719,2.4464e-09,2.8025e-06
1.2316,0.37499,0.37499,0.37433,1.393e-06,0.35415,0.39451,2.4604e-09,2.7836e-06
1.2324,0.37499,0.37499,0.37433,1.3836e-06,0.35683,0.39183,2.4749e-09,2.7647e-06
1.2332,0.37499,0.37499,0.37433,1.3742e-06,0.35951,0.38915,2.4897e-09,2.7458e-06
1.234,0.37499,0.37499,0.37433,1.3647e-06,0.36219,0.38647,2.505e-09,2.7269e-06
1.2348,0.37499,0.37499,0.37433,1.3553e-06,0.36488,0.38378,2.5206e-09,2.708e-06
1.2356,0.37499,0.37499,0.37433,1.3458e-06,0.36756,0.3811,2.5366e-09,2.6891e-06
1.2364,0.37499,0.37499,0.37433,1.3364e-06,0.37024,0.37842,2.553e-09,2.6702e-06
1.2372,0.37499,0.37499,0.37433,1.3269e-06,0.37293,0.37573,2.5698e-09,2.6513e-06
1.238,0.37499,0.37499,0.37433,1.3175e-06,0.37561,0.37305,2.587e-09,2.6324e-06
1.2388,0.37499,0.37499,0.37433,1.308e-06,0.37829,0.37036,2.6045e-09,2.6135e-06
1.2396,0.37499,0.37499,0.37433,1.2986e-06,0.38098,0.36768,2.6224e-09,2.5946e-06
1.2404,0.37499,0.37499,0.37433,1.2892e-06,0.38366,0.365,2.6406e-09,2.5757e-06
1.2412,0.37499,0.37499,0.37433,1.2797e-06,0.38634,0.36231,2.6592e-09,2.5568e-06
1.2421,0.37499,0.37499,0.37433,1.2703e-06,0.38903,0.35963,2.678e-09,2.5379e-06
1.2429,0.37499,0.37499,0.37433,1.2608e-06,0.39171,0.35695,2.6972e-09,2.519e-06
1.2437,0.37499,0.37499,0.37433,1.2514e-06,0.39439,0.35427,2.7167e-09,2.5001e-06
1.2445,0.37499,0.37499,0.37433,1.242e-06,0.39707,0.35159,2.7365e-09,2.4812e-06
1.2453,0.37499,0.37499,0.37433,1.2325e-06,0.39975,0.34891,2.7565e-09,2.4623e-06
1.2461,0.37499,0.37499,0.37433,1.2231e-06,0.40243,0.34624,2.7768e-09,2.4435e-06
1.2469,0.37499,0.37499,0.37433,1.2137e-06,0.4051,0.34356,2.7973e-09,2.4246e-06
1.2477,0.37499,0.37499,0.37433,1.2043e-06,0.40778,0.34089,2.818e-09,2.4058e-06
1.2485,0.37499,0.37499,0.37433,1.1949e-06,0.41045,0.33822,2.839e-09,2.387e-06
1.2493,0.37499,0.37499,0.37433,1.1855e-06,0.41312,0.33555,2.8602e-09,2.3682e-06
1.2501,0.37499,0.37499,0.37433,1.1761e-06,0.41579,0.33288,2.8815e-09,2.3494e-06
1.2509,0.37499,0.37499,0.37433,1.1667e-06,0.41846,0.33021,2.903e-09,2.3306e-06
1.2517,0.37499,0.37499,0.37433,1.1574e-06,0.42112,0.32755,2.9246e-09,2.3118e-06
1.2525,0.37499,0.37499,0.37433,1.148e-06,0.42378,0.32489,2.9464e-09,2.293e-06
1.2533,0.37499,0.37499,0.37434,1.1386e-06,0.42644,0.32223,2.9682e-09,2.2743e-06
1.2541,0.37499,0.37499,0.37434,1.1293e-06,0.4291,0.31957,2.9902e-09,2.2556e-06
1.2549,0.37499,0.37499,0.37434,1.12e-06,0.43176,0.31692,3.0122e-09,2.2369e-06
1.2557,0.37499,0.37499,0.37434,1.1106e-06,0.43441,0.31427,3.0343e-09,2.2182e-06
1.2565,0.37499,0.37499,0.37434,1.1013e-06,0.43706,0.31162,3.0565e-09,2.1996e-06
1.2574,0.37499,0.37499,0.37434,1.092e-06,0.4397,0.30898,3.0786e-09,2.181e-06
1.2582,0.37499,0.37499,0.37434,1.0827e-06,0.44234,0.30634,3.1007e-09,2.1623e-06
1.259,0.37499,0.37499,0.37434,1.0734e-06,0.44498,0.3037,3.1229e-09,2.1438e-06
1.2598,0.37499,0.37499,0.37434,1.0642e-06,0.44762,0.30107,3.1449e-09,2.1252e-06
1.2606,0.37499,0.37499,0.37434,1.0549e-06,0.45025,0.29844,3.167e-09,2.1067e-06
1.2614,0.37499,0.37499,0.37434,1.0457e-06,0.45288,0.29581,3.1889e-09,2.0882e-06
1.2622,0.37499,0.37499,0.37434,1.0365e-06,0.4555,0.29319,3.2108e-09,2.0697e-06
1.263,0.37499,0.37499,0.37435,1.0272e-06,0.45812,0.29057,3.2325e-09,2.0513e-06
1.2638,0.37499,0.37499,0.37435,1.0181e-06,0.46073,0.28796,3.2542e-09,2.0329e-06
1.2646,0.37499,0.37499,0.37435,1.0089e-06,0.46334,0.28535,3.2756e-09,2.0145e-06
1.2654,0.37499,0.37499,0.37435,9.9971e-07,0.46595,0.28275,3.2969e-09,1.9961e-06
1.2662,0.37499,0.37499,0.37435,9.9056e-07,0.46855,0.28015,3.3181e-09,1.9778e-06
1.267,0.37499,0.37499,0.37435,9.8143e-07,0.47115,0.27756,3.339e-09,1.9595e-06
1.2678,0.37499,0.37499,0.37435,9.7232e-07,0.47374,0.27497,3.3597e-09,1.9413e-06
1.2686,0.37499,0.37499,0.37435,9.6323e-07,0.47633,0.27238,3.3802e-09,1.9231e-06
1.2694,0.37499,0.37499,0.37436,9.5415e-07,0.47891,0.2698,3.4004e-09,1.9049e-06
1.2702,0.37499,0.37499,0.37436,9.4509e-07,0.48148,0.26723,3.4204e-09,1.8868e-06
1.271,0.37499,0.37499,0.37436,9.3606e-07,0.48406,0.26466,3.4401e-09,1.8687e-06
1.2719,0.37499,0.37499,0.37436,9.2704e-07,0.48662,0.2621,3.4595e-09,1.8506e-06
1.2727,0.37499,0.37499,0.37436,9.1804e-07,0.48918,0.25954,3.4786e-09,1.8326e-06
1.2735,0.37499,0.37499,0.37436,9.0906e-07,0.49173,0.25699,3.4973e-09,1.8146e-06
1.2743,0.37499,0.37499,0.37436,9.0011e-07,0.49428,0.25445,3.5158e-09,1.7967e-06
1.2751,0.37499,0.37499,0.37437,8.9117e-07,0.49682,0.25191,3.5339e-09,1.7788e-06
1.2759,0.37499,0.37499,0.37437,8.8226e-07,0.49936,0.24938,3.5516e-09,1.761e-06
1.2767,0.37499,0.37499,0.37437,8.7337e-07,0.50189,0.24685,3.569e-09,1.7432e-06
1.2775,0.37499,0.37499,0.37437,8.6451e-07,0.50441,0.24433,3.586e-09,1.7254e-06
1.2783,0.37499,0.37499,0.37437,8.5566e-07,0.50692,0.24182,3.6026e-09,1.7077e-06
1.2791,0.37499,0.37499,0.37437,8.4684e-07,0.50943,0.23931,3.6188e-09,1.6901e-06
1.2799,0.37499,0.37499,0.37438,8.3805e-07,0.51194,0.23682,3.6347e-09,1.6725e-06
1.2807,0.37499,0.37499,0.37438,8.2928e-07,0.51443,0.23432,3.6501e-09,1.6549e-06
1.2815,0.37499,0.37499,0.37438,8.2053e-07,0.51692,0.23184,3.6651e-09,1.6374e-06
1.2823,0.37499,0.37499,0.37438,8.1182e-07,0.5194,0.22936,3.6796e-09,1.62e-06
1.2831,0.37499,0.37499,0.37438,8.0312e-07,0.52187,0.22689,3.6938e-09,1.6026e-06
1.2839,0.37499,0.37499,0.37438,7.9446e-07,0.52434,0.22443,3.7075e-09,1.5852e-06
1.2847,0.37499,0.37499,0.37439,7.8582e-07,0.5268,0.22198,3.7208e-09,1.5679e-06
1.2855,0.37499,0.37499,0.37439,7.7721e-07,0.52925,0.21953,3.7336e-09,1.5507e-06
1.2864,0.37499,0.37499,0.37439,7.6862e-07,0.53169,0.21709,3.746e-09,1.5335e-06
1.2872,0.37499,0.37499,0.37439,7.6007e-07,0.53412,0.21466,3.758e-09,1.5164e-06
1.288,0.37499,0.37499,0.37439,7.5154e-07,0.53655,0.21224,3.7695e-09,1.4993e-06
1.2888,0.37499,0.37499,0.3744,7.4304e-07,0.53897,0.20983,3.7806e-09,1.4823e-06
1.2896,0.37499,0.37499,0.3744,7.3457e-07,0.54138,0.20742,3.7912e-09,1.4654e-06
1.2904,0.37499,0.37499,0.3744,7.2614e-07,0.54378,0.20502,3.8014e-09,1.4485e-06
1.2912,0.37499,0.37499,0.3744,7.1773e-07,0.54617,0.20264,3.8112e-09,1.4316e-06
1.292,0.37499,0.37499,0.37441,7.0935e-07,0.54856,0.20026,3.8205e-09,1.4149e-06
1.2928,0.37499,0.37499,0.37441,7.0101e-07,0.55093,0.19789,3.8295e-09,1.3982e-06
1.2936,0.37499,0.37499,0.37441,6.927e-07,0.5533,0.19552,3.838e-09,1.3816e-06
1.2944,0.37499,0.37499,0.37441,6.8442e-07,0.55565,0.19317,3.8461e-09,1.365e-06
1.2952,0.37499,0.37499,0.37441,6.7617e-07,0.558,0.19083,3.8538e-09,1.3485e-06
1.296,0.375,0.37499,0.37442,6.6795e-07,0.56034,0.1885,3.8611e-09,1.332e-06
1.2968,0.375,0.37499,0.37442,6.5977e-07,0.56267,0.18617,3.868e-09,1.3157e-06
1.2976,0.375,0.37499,0.37442,6.5162e-07,0.56499,0.18386,3.8746e-09,1.2994e-06
1.2984,0.375,0.37499,0.37442,6.4351e-07,0.56729,0.18155,3.8808e-09,1.2831e-06
1.2992,0.375,0.37499,0.37443,6.3543e-07,0.56959,0.17926,3.8866e-09,1.267e-06
1.3,0.375,0.37499,0.37443,6.2739e-07,0.57188,0.17698,3.8921e-09,1.2509e-06
1.3009,0.375,0.37499,0.37443,6.1938e-07,0.57416,0.1747,3.8972e-09,1.2349e-06
1.3017,0.375,0.37499,0.37443,6.1141e-07,0.57643,0.17244,3.9021e-09,1.2189e-06
1.3025,0.375,0.37499,0.37444,6.0348e-07,0.57869,0.17018,3.9066e-09,1.203e-06
1.3033,0.375,0.37499,0.37444,5.9558e-07,0.58094,0.16794,3.9109e-09,1.1872e-06
1.3041,0.375,0.37499,0.37444,5.8772e-07,0.58318,0.16571,3.9149e-09,1.1715e-06
1.3049,0.375,0.37499,0.37445,5.7989e-07,0.5854,0.16349,3.9186e-09,1.1559e-06
1.3057,0.375,0.37499,0.37445,5.7211e-07,0.58762,0.16128,3.9221e-09,1.1403e-06
1.3065,0.375,0.37499,0.37445,5.6436e-07,0.58982,0.15908,3.9254e-09,1.1248e-06
1.3073,0.375,0.37499,0.37445,5.5665e-07,0.59202,0.15689,3.9285e-09,1.1094e-06
1.3081,0.375,0.37499,0.37446,5.4899e-07,0.5942,0.15471,3.9314e-09,1.094e-06
1.3089,0.375,0.37499,0.37446,5.4136e-07,0.59637,0.15254,3.9341e-09,1.0788e-06
1.3097,0.375,0.37499,0.37446,5.3377e-07,0.59854,0.15039,3.9367e-09,1.0636e-06
1.3105,0.375,0.37499,0.37446,5.2622e-07,0.60068,0.14825,3.9391e-09,1.0485e-06
1.3113,0.375,0.37499,0.37447,5.1871e-07,0.60282,0.14611,3.9414e-09,1.0335e-06
1.3121,0.375,0.37499,0.37447,5.1125e-07,0.60495,0.14399,3.9437e-09,1.0186e-06
1.3129,0.375,0.37499,0.37447,5.0382e-07,0.60706,0.14188,3.9459e-09,1.0037e-06
1.3137,0.375,0.37499,0.37448,4.9644e-07,0.60916,0.13979,3.948e-09,9.8893e-07
1.3145,0.375,0.37499,0.37448,4.891e-07,0.61126,0.1377,3.9501e-09,9.7425e-07
1.3153,0.375,0.37499,0.37448,4.818e-07,0.61333,0.13563,3.9522e-09,9.5966e-07
1.3162,0.375,0.37499,0.37449,4.7455e-07,0.6154,0.13357,3.9543e-09,9.4515e-07
1.317,0.375,0.37499,0.37449,4.6734e-07,0.61745,0.13152,3.9564e-09,9.3072e-07
1.3178,0.375,0.37499,0.37449,4.6017e-07,0.61949,0.12949,3.9586e-09,9.1639e-07
1.3186,0.375,0.37499,0.3745,4.5305e-07,0.62152,0.12747,3.9609e-09,9.0214e-07
1.3194,0.375,0.37499,0.3745,4.4597e-07,0.62354,0.12546,3.9632e-09,8.8798e-07
1.3202,0.375,0.37499,0.3745,4.3894e-07,0.62554,0.12346,3.9657e-09,8.7392e-07
1.321,0.375,0.37499,0.3745,4.3195e-07,0.62753,0.12148,3.9683e-09,8.5994e-07
1.3218,0.375,0.37499,0.37451,4.2501e-07,0.62951,0.1195,3.9711e-09,8.4605e-07
1.3226,0.375,0.37499,0.37451,4.1812e-07,0.63148,0.11755,3.9741e-09,8.3226e-07
1.3234,0.375,0.37499,0.37451,4.1127e-07,0.63343,0.1156,3.9773e-09,8.1856e-07
1.3242,0.375,0.37499,0.37452,4.0447e-07,0.63537,0.11367,3.9807e-09,8.0495e-07
1.325,0.375,0.37499,0.37452,3.9771e-07,0.63729,0.11175,3.9843e-09,7.9144e-07
1.3258,0.375,0.37499,0.37452,3.91e-07,0.6392,0.10985,3.9882e-09,7.7802e-07
1.3266,0.375,0.37499,0.37453,3.8434e-07,0.6411,0.10796,3.9924e-09,7.647e-07
1.3274,0.375,0.37499,0.37453,3.7773e-07,0.64298,0.10608,3.9968e-09,7.5147e-07
1.3282,0.375,0.37499,0.37453,3.7117e-07,0.64486,0.10421,4.0016e-09,7.3834e-07
1.329,0.375,0.37499,0.37454,3.6466e-07,0.64671,0.10236,4.0068e-09,7.2531e-07
1.3298,0.375,0.37499,0.37454,3.5819e-07,0.64855,0.10053,4.0123e-09,7.1237e-07
1.3307,0.375,0.37499,0.37455,3.5178e-07,0.65038,0.098707,4.0181e-09,6.9954e-07
1.3315,0.375,0.37499,0.37455,3.4541e-07,0.6522,0.0969,4.0244e-09,6.868e-07
1.3323,0.375,0.37499,0.37455,3.391e-07,0.654,0.095106,4.0311e-09,6.7417e-07
1.3331,0.375,0.37499,0.37456,3.3283e-07,0.65579,0.093327,4.0382e-09,6.6163e-07
1.3339,0.375,0.37499,0.37456,3.2662e-07,0.65756,0.091563,4.0457e-09,6.492e-07
1.3347,0.375,0.37499,0.37456,3.2046e-07,0.65931,0.089812,4.0537e-09,6.3686e-07
1.3355,0.375,0.37499,0.37457,3.1435e-07,0.66106,0.088077,4.0621e-09,6.2464e-07
1.3363,0.375,0.37499,0.37457,3.0829e-07,0.66279,0.086356,4.071e-09,6.1251e-07
1.3371,0.375,0.37499,0.37457,3.0228e-07,0.6645,0.08465,4.0805e-09,6.0049e-07
1.3379,0.375,0.37499,0.37458,2.9633e-07,0.6662,0.082959,4.0904e-09,5.8857e-07
1.3387,0.375,0.37499,0.37458,2.9043e-07,0.66788,0.081283,4.1008e-09,5.7676e-07
1.3395,0.375,0.37499,0.37459,2.8458e-07,0.66955,0.079622,4.1118e-09,5.6505e-07
1.3403,0.375,0.37499,0.37459,2.7879e-07,0.6712,0.077976,4.1233e-09,5.5345e-07
1.3411,0.375,0.37499,0.37459,2.7305e-07,0.67284,0.076345,4.1354e-09,5.4196e-07
1.3419,0.375,0.37499,0.3746,2.6736e-07,0.67446,0.074729,4.148e-09,5.3057e-07
1.3427,0.375,0.37499,0.3746,2.6173e-07,0.67607,0.073129,4.1611e-09,5.1929e-07
1.3435,0.375,0.37499,0.3746,2.5615e-07,0.67766,0.071545,4.1749e-09,5.0812e-07
1.3443,0.375,0.37499,0.37461,2.5063e-07,0.67924,0.069976,4.1892e-09,4.9706e-07
1.3452,0.375,0.37499,0.37461,2.4516e-07,0.6808,0.068422,4.204e-09,4.8611e-07
1.346,0.375,0.37499,0.37462,2.3974e-07,0.68235,0.066884,4.2195e-09,4.7527e-07
1.3468,0.375,0.37499,0.37462,2.3439e-07,0.68388,0.065362,4.2355e-09,4.6454e-07
1.3476,0.375,0.37499,0.37462,2.2909e-07,0.68539,0.063856,4.2522e-09,4.5392e-07
1.3484,0.375,0.37499,0.37463,2.2384e-07,0.68689,0.062366,4.2694e-09,4.4342e-07
1.3492,0.375,0.37499,0.37463,2.1865e-07,0.68837,0.060892,4.2872e-09,4.3302e-07
1.35,0.375,0.37499,0.37464,2.1352e-07,0.68984,0.059434,4.3056e-09,4.2274e-07
1.3508,0.375,0.37499,0.37464,2.0845e-07,0.69129,0.057992,4.3246e-09,4.1257e-07
1.3516,0.375,0.37499,0.37464,2.0343e-07,0.69272,0.056566,4.3442e-09,4.0252e-07
1.3524,0.375,0.37499,0.37465,1.9847e-07,0.69414,0.055157,4.3643e-09,3.9258e-07
1.3532,0.375,0.37499,0.37465,1.9357e-07,0.69554,0.053764,4.3851e-09,3.8276e-07
1.354,0.375,0.37499,0.37466,1.8873e-07,0.69693,0.052387,4.4064e-09,3.7305e-07
1.3548,0.375,0.37499,0.37466,1.8394e-07,0.69829,0.051027,4.4282e-09,3.6346e-07
1.3556,0.375,0.37499,0.37467,1.7922e-07,0.69965,0.049684,4.4507e-09,3.5398e-07
1.3564,0.375,0.37499,0.37467,1.7455e-07,0.70098,0.048357,4.4737e-09,3.4462e-07
1.3572,0.375,0.37499,0.37467,1.6994e-07,0.7023,0.047047,4.4972e-09,3.3538e-07
1.358,0.375,0.37499,0.37468,1.6539e-07,0.7036,0.045754,4.5213e-09,3.2626e-07
1.3588,0.375,0.37499,0.37468,1.609e-07,0.70489,0.044478,4.5459e-09,3.1726e-07
1.3597,0.375,0.37499,0.37469,1.5647e-07,0.70615,0.043218,4.571e-09,3.0837e-07
1.3605,0.375,0.37499,0.37469,1.521e-07,0.7074,0.041976,4.5967e-09,2.996e-07
1.3613,0.375,0.37499,0.37469,1.4779e-07,0.70864,0.040751,4.6228e-09,2.9096e-07
1.3621,0.375,0.37499,0.3747,1.4354e-07,0.70986,0.039542,4.6494e-09,2.8243e-07
1.3629,0.375,0.37499,0.3747,1.3935e-07,0.71106,0.038351,4.6765e-09,2.7403e-07
1.3637,0.375,0.37499,0.37471,1.3522e-07,0.71224,0.037178,4.7041e-09,2.6574e-07
1.3645,0.375,0.37499,0.37471,1.3116e-07,0.7134,0.036021,4.7321e-09,2.5758e-07
1.3653,0.375,0.37499,0.37472,1.2715e-07,0.71455,0.034882,4.7605e-09,2.4954e-07
1.3661,0.375,0.37499,0.37472,1.2321e-07,0.71568,0.03376,4.7894e-09,2.4162e-07
1.3669,0.375,0.37499,0.37473,1.1932e-07,0.71679,0.032656,4.8186e-09,2.3383e-07
1.3677,0.375,0.37499,0.37473,1.155e-07,0.71789,0.031569,4.8482e-09,2.2616e-07
1.3685,0.375,0.37499,0.37473,1.1174e-07,0.71897,0.0305,4.8782e-09,2.1861e-07
1.3693,0.375,0.37499,0.37474,1.0805e-07,0.72003,0.029449,4.9086e-09,2.1119e-07
1.3701,0.375,0.37499,0.37474,1.0441e-07,0.72107,0.028415,4.9393e-09,2.0389e-07
1.3709,0.375,0.37499,0.37475,1.0084e-07,0.7221,0.027399,4.9702e-09,1.9671e-07
1.3717,0.375,0.37499,0.37475,9.7333e-08,0.7231,0.026401,5.0015e-09,1.8966e-07
1.3725,0.375,0.37499,0.37476,9.3887e-08,0.72409,0.025421,5.0331e-09,1.8274e-07
1.3733,0.375,0.37499,0.37476,9.0504e-08,0.72506,0.024458,5.0649e-09,1.7594e-07
1.3741,0.375,0.37499,0.37477,8.7185e-08,0.72602,0.023514,5.097e-09,1.6927e-07
1.375,0.375,0.37499,0.37477,8.3928e-08,0.72695,0.022587,5.1293e-09,1.6273e-07
1.3758,0.375,0.37499,0.37477,8.0736e-08,0.72787,0.021679,5.1617e-09,1.5631e-07
1.3766,0.375,0.37499,0.37478,7.7607e-08,0.72877,0.020789,5.1944e-09,1.5002e-07
1.3774,0.375,0.37499,0.37478,7.4543e-08,0.72965,0.019917,5.2272e-09,1.4386e-07
1.3782,0.375,0.37499,0.37479,7.1542e-08,0.73051,0.019063,5.2602e-09,1.3782e-07
1.379,0.375,0.37499,0.37479,6.8606e-08,0.73136,0.018227,5.2933e-09,1.3192e-07
1.3798,0.375,0.37499,0.3748,6.5733e-08,0.73218,0.017409,5.3265e-09,1.2614e-07
1.3806,0.375,0.37499,0.3748,6.2926e-08,0.73299,0.01661,5.3597e-09,1.2049e-07
1.3814,0.375,0.37499,0.37481,6.0183e-08,0.73378,0.015829,5.393e-09,1.1497e-07
1.3822,0.375,0.37499,0.37481,5.7505e-08,0.73455,0.015067,5.4264e-09,1.0958e-07
1.383,0.375,0.37499,0.37482,5.4892e-08,0.73531,0.014323,5.4598e-09,1.0432e-07
1.3838,0.375,0.37499,0.37482,5.2344e-08,0.73604,0.013598,5.4932e-09,9.9194e-08
1.3846,0.375,0.37499,0.37482,4.9861e-08,0.73676,0.012891,5.5266e-09,9.4195e-08
1.3854,0.375,0.37499,0.37483,4.7443e-08,0.73746,0.012202,5.5599e-09,8.9327e-08
1.3862,0.375,0.37499,0.37483,4.5091e-08,0.73813,0.011533,5.5932e-09,8.4589e-08
1.387,0.375,0.37499,0.37484,4.2805e-08,0.7388,0.010881,5.6264e-09,7.9983e-08
1.3878,0.375,0.37499,0.37484,4.0584e-08,0.73944,0.010249,5.6595e-09,7.5508e-08
1.3886,0.375,0.37499,0.37485,3.8429e-08,0.74006,0.0096349,5.6926e-09,7.1165e-08
1.3895,0.375,0.37499,0.37485,3.6339e-08,0.74066,0.0090398,5.7254e-09,6.6953e-08
1.3903,0.375,0.37499,0.37486,3.4316e-08,0.74125,0.0084634,5.7582e-09,6.2874e-08
1.3911,0.375,0.37499,0.37486,3.2359e-08,0.74182,0.0079058,5.7908e-09,5.8927e-08
1.3919,0.375,0.37499,0.37487,3.0468e-08,0.74237,0.007367,5.8232e-09,5.5112e-08
1.3927,0.375,0.37499,0.37487,2.8643e-08,0.7429,0.006847,5.8554e-09,5.143e-08
1.3935,0.375,0.37499,0.37488,2.6884e-08,0.74341,0.0063459,5.8874e-09,4.7882e-08
1.3943,0.375,0.37499,0.37488,2.5193e-08,0.7439,0.0058637,5.9192e-09,4.4466e-08
1.3951,0.375,0.37499,0.37489,2.3567e-08,0.74437,0.0054003,5.9508e-09,4.1183e-08
1.3959,0.375,0.37499,0.37489,2.2008e-08,0.74482,0.004956,5.9821e-09,3.8034e-08
1.3967,0.375,0.37499,0.37489,2.0516e-08,0.74526,0.0045305,6.0131e-09,3.5019e-08
1.3975,0.375,0.37499,0.3749,1.9091e-08,0.74568,0.0041241,6.0439e-09,3.2138e-08
1.3983,0.375,0.37499,0.3749,1.7732e-08,0.74607,0.0037366,6.0744e-09,2.939e-08
1.3991,0.375,0.37499,0.37491,1.6441e-08,0.74645,0.0033682,6.1046e-09,2.6777e-08
1.3999,0.375,0.37499,0.37491,1.5216e-08,0.74681,0.0030188,6.1345e-09,2.4297e-08
1.4007,0.375,0.37499,0.37492,1.4058e-08,0.74715,0.0026884,6.164e-09,2.1953e-08
1.4015,0.375,0.37499,0.37492,1.2968e-08,0.74747,0.0023772,6.1933e-09,1.9742e-08
1.4023,0.375,0.37499,0.37493,1.1944e-08,0.74777,0.002085,6.2222e-09,1.7667e-08
1.4031,0.375,0.37499,0.37493,1.0988e-08,0.74805,0.0018119,6.2508e-09,1.5726e-08
1.404,0.375,0.37499,0.37494,1.0099e-08,0.74832,0.0015579,6.279e-09,1.392e-08
1.4048,0.375,0.37499,0.37494,9.2776e-09,0.74856,0.0013231,6.3069e-09,1.2248e-08
1.4056,0.375,0.37499,0.37495,8.5233e-09,0.74879,0.0011074,6.3345e-09,1.0712e-08
1.4064,0.375,0.37499,0.37495,7.8363e-09,0.74899,0.00091087,6.3616e-09,9.311e-09
1.4072,0.375,0.37499,0.37496,7.2168e-09,0.74918,0.00073349,6.3884e-09,8.0451e-09
1.408,0.375,0.37499,0.37496,6.6646e-09,0.74935,0.00057529,6.4149e-09,6.9144e-09
1.4088,0.375,0.37499,0.37497,6.18e-09,0.7495,0.00043627,6.4409e-09,5.919e-09
1.4096,0.375,0.37499,0.37497,5.7628e-09,0.74963,0.00031643,6.4666e-09,5.0589e-09
1.4104,0.375,0.37499,0.37498,5.4131e-09,0.74974,0.00021579,6.492e-09,4.3343e-09
1.4112,0.375,0.37499,0.37498,5.131e-09,0.74983,0.00013435,6.5169e-09,3.745e-09
1.412,0.375,0.37499,0.37499,4.9164e-09,0.7499,7.2116e-05,6.5415e-09,3.2913e-09
1.4128,0.375,0.37499,0.37499,4.7694e-09,0.74995,2.9084e-05,6.5657e-09,2.973e-09
1.4136,0.375,0.37499,0.375,4.6899e-09,0.74999,5.2616e-06,6.5896e-09,2.7902e-09
1.4144,0.375,0.37499,0.375,4.678e-09,0.75,6.4864e-07,6.6131e-09,2.7429e-09
1.4152,0.375,0.37499,0.375,4.7337e-09,0.74999,1.5246e-05,6.6362e-09,2.8311e-09
1.416,0.375,0.37499,0.37501,4.8569e-09,0.74997,4.9052e-05,6.659e-09,3.0549e-09
1.4168,0.375,0.37499,0.37501,5.0477e-09,0.74993,0.00010207,6.6814e-09,3.4141e-09
1.4176,0.375,0.37499,0.37502,5.3061e-09,0.74986,0.00017428,6.7035e-09,3.9088e-09
1.4185,0.375,0.37499,0.37502,5.6321e-09,0.74978,0.0002657,6.7252e-09,4.5389e-09
1.4193,0.375,0.37499,0.37503,6.0255e-09,0.74968,0.00037632,6.7466e-09,5.3044e-09
1.4201,0.375,0.37499,0.37503,6.4865e-09,0.74956,0.00050613,6.7677e-09,6.2053e-09
1.4209,0.375,0.37499,0.37504,7.015e-09,0.74942,0.00065512,6.7885e-09,7.2415e-09
1.4217,0.375,0.37499,0.37504,7.611e-09,0.74926,0.00082329,6.809e-09,8.413e-09
1.4225,0.375,0.37499,0.37505,8.2744e-09,0.74909,0.0010106,6.8291e-09,9.7197e-09
1.4233,0.375,0.37499,0.37505,9.0053e-09,0.74889,0.0012171,6.849e-09,1.1161e-08
1.4241,0.375,0.37499,0.37506,9.8035e-09,0.74867,0.0014428,6.8686e-09,1.2738e-08
1.4249,0.375,0.37499,0.37506,1.0669e-08,0.74844,0.0016875,6.888e-09,1.445e-08
1.4257,0.375,0.37499,0.37507,1.1602e-08,0.74818,0.0019514,6.9071e-09,1.6297e-08
1.4265,0.375,0.37499,0.37507,1.2602e-08,0.74791,0.0022344,6.9259e-09,1.8278e-08
1.4273,0.375,0.37499,0.37508,1.3669e-08,0.74762,0.0025366,6.9446e-09,2.0394e-08
1.4281,0.375,0.37499,0.37508,1.4804e-08,0.74731,0.0028577,6.963e-09,2.2645e-08
1.4289,0.375,0.37499,0.37509,1.6006e-08,0.74697,0.003198,6.9812e-09,2.503e-08
1.4297,0.375,0.37499,0.37509,1.7274e-08,0.74662,0.0035573,6.9992e-09,2.7549e-08
1.4305,0.375,0.37499,0.3751,1.861e-08,0.74626,0.0039356,7.017e-09,3.0203e-08
1.4313,0.375,0.37499,0.3751,2.0013e-08,0.74587,0.0043329,7.0346e-09,3.2991e-08
1.4321,0.375,0.37499,0.37511,2.1482e-08,0.74546,0.0047493,7.0521e-09,3.5912e-08
1.4329,0.375,0.37499,0.37511,2.3018e-08,0.74504,0.0051846,7.0695e-09,3.8967e-08
1.4338,0.375,0.37499,0.37511,2.4621e-08,0.74459,0.0056388,7.0868e-09,4.2156e-08
1.4346,0.375,0.37499,0.37512,2.6291e-08,0.74413,0.0061119,7.1039e-09,4.5478e-08
1.4354,0.375,0.37499,0.37512,2.8027e-08,0.74364,0.006604,7.1209e-09,4.8934e-08
1.4362,0.375,0.37499,0.37513,2.983e-08,0.74314,0.0071149,7.1379e-09,5.2522e-08
1.437,0.375,0.37499,0.37513,3.1699e-08,0.74262,0.0076447,7.1548e-09,5.6243e-08
1.4378,0.375,0.37499,0.37514,3.3634e-08,0.74208,0.0081933,7.1716e-09,6.0097e-08
1.4386,0.375,0.37499,0.37514,3.5636e-08,0.74153,0.0087606,7.1884e-09,6.4083e-08
1.4394,0.375,0.37499,0.37515,3.7704e-08,0.74095,0.0093468,7.2052e-09,6.8202e-08
1.4402,0.375,0.37499,0.37515,3.9837e-08,0.74035,0.0099517,7.2219e-09,7.2453e-08
1.441,0.375,0.37499,0.37516,4.2037e-08,0.73974,0.010575,7.2387e-09,7.6835e-08
1.4418,0.375,0.37499,0.37516,4.4302e-08,0.73911,0.011217,7.2554e-09,8.1349e-08
1.4426,0.375,0.37499,0.37517,4.6633e-08,0.73845,0.011878,7.2722e-09,8.5994e-08
1.4434,0.375,0.37499,0.37517,4.903e-08,0.73778,0.012558,7.2891e-09,9.0771e-08
1.4442,0.375,0.37499,0.37518,5.1492e-08,0.7371,0.013256,7.306e-09,9.5678e-08
1.445,0.375,0.37499,0.37518,5.4019e-08,0.73639,0.013972,7.3229e-09,1.0072e-07
1.4458,0.375,0.37499,0.37518,5.6612e-08,0.73566,0.014707,7.34e-09,1.0588e-07
1.4466,0.375,0.37499,0.37519,5.927e-08,0.73492,0.015461,7.3571e-09,1.1118e-07
1.4474,0.375,0.37499,0.37519,6.1992e-08,0.73416,0.016233,7.3744e-09,1.1661e-07
1.4483,0.375,0.37499,0.3752,6.478e-08,0.73337,0.017023,7.3917e-09,1.2217e-07
1.4491,0.375,0.37499,0.3752,6.7632e-08,0.73257,0.017832,7.4092e-09,1.2785e-07
1.4499,0.375,0.37499,0.37521,7.0549e-08,0.73176,0.018659,7.4268e-09,1.3367e-07
1.4507,0.375,0.37499,0.37521,7.353e-08,0.73092,0.019504,7.4445e-09,1.3961e-07
1.4515,0.375,0.37499,0.37522,7.6575e-08,0.73007,0.020368,7.4624e-09,1.4569e-07
1.4523,0.375,0.37499,0.37522,7.9684e-08,0.72919,0.021249,7.4805e-09,1.5189e-07
1.4531,0.375,0.37499,0.37523,8.2858e-08,0.7283,0.022149,7.4987e-09,1.5822e-07
1.4539,0.375,0.37499,0.37523,8.6095e-08,0.72739,0.023067,7.5171e-09,1.6467e-07
1.4547,0.375,0.37499,0.37524,8.9395e-08,0.72647,0.024002,7.5357e-09,1.7126e-07
1.4555,0.375,0.37499,0.37524,9.276e-08,0.72552,0.024956,7.5545e-09,1.7796e-07
1.4563,0.375,0.37499,0.37524,9.6187e-08,0.72456,0.025928,7.5734e-09,1.848e-07
1.4571,0.375,0.37499,0.37525,9.9677e-08,0.72358,0.026918,7.5926e-09,1.9176e-07
1.4579,0.375,0.37499,0.37525,1.0323e-07,0.72258,0.027925,7.6119e-09,1.9885e-07
1.4587,0.375,0.37499,0.37526,1.0685e-07,0.72156,0.02895,7.6315e-09,2.0606e-07
1.4595,0.375,0.37499,0.37526,1.1053e-07,0.72053,0.029993,7.6513e-09,2.134e-07
1.4603,0.375,0.37499,0.37527,1.1427e-07,0.71948,0.031054,7.6713e-09,2.2086e-07
1.4611,0.375,0.37499,0.37527,1.1807e-07,0.71841,0.032132,7.6914e-09,2.2845e-07
1.4619,0.375,0.37499,0.37528,1.2194e-07,0.71732,0.033228,7.7118e-09,2.3616e-07
1.4628,0.375,0.37499,0.37528,1.2586e-07,0.71622,0.034341,7.7324e-09,2.4399e-07
1.4636,0.375,0.37499,0.37528,1.2985e-07,0.7151,0.035472,7.7533e-09,2.5195e-07
1.4644,0.375,0.37499,0.37529,1.339e-07,0.71396,0.03662,7.7743e-09,2.6003e-07
1.4652,0.375,0.37499,0.37529,1.3801e-07,0.7128,0.037785,7.7955e-09,2.6823e-07
1.466,0.375,0.37499,0.3753,1.4218e-07,0.71163,0.038968,7.8169e-09,2.7655e-07
1.4668,0.375,0.37499,0.3753,1.4642e-07,0.71043,0.040168,7.8386e-09,2.85e-07
1.4676,0.375,0.37499,0.37531,1.5071e-07,0.70923,0.041385,7.8604e-09,2.9356e-07
1.4684,0.375,0.37499,0.37531,1.5506e-07,0.708,0.04262,7.8824e-09,3.0225e-07
1.4692,0.375,0.37499,0.37531,1.5948e-07,0.70676,0.043871,7.9046e-09,3.1105e-07
1.47,0.375,0.37499,0.37532,1.6395e-07,0.7055,0.045139,7.9269e-09,3.1998e-07
1.4708,0.375,0.37499,0.37532,1.6849e-07,0.70422,0.046424,7.9495e-09,3.2902e-07
1.4716,0.375,0.37499,0.37533,1.7308e-07,0.70293,0.047726,7.9721e-09,3.3819e-07
1.4724,0.375,0.37499,0.37533,1.7773e-07,0.70162,0.049045,7.995e-09,3.4747e-07
1.4732,0.375,0.37499,0.37533,1.8244e-07,0.70029,0.05038,8.0179e-09,3.5687e-07
1.474,0.375,0.37499,0.37534,1.8721e-07,0.69895,0.051732,8.041e-09,3.6638e-07
1.4748,0.375,0.37499,0.37534,1.9204e-07,0.69759,0.053101,8.0642e-09,3.7602e-07
1.4756,0.375,0.37499,0.37535,1.9693e-07,0.69621,0.054486,8.0875e-09,3.8577e-07
1.4764,0.375,0.37499,0.37535,2.0187e-07,0.69482,0.055887,8.1109e-09,3.9563e-07
1.4773,0.375,0.37499,0.37536,2.0687e-07,0.69341,0.057305,8.1344e-09,4.0561e-07
1.4781,0.375,0.37499,0.37536,2.1193e-07,0.69198,0.058739,8.1579e-09,4.1571e-07
1.4789,0.375,0.37499,0.37536,2.1705e-07,0.69054,0.06019,8.1815e-09,4.2592e-07
1.4797,0.375,0.37499,0.37537,2.2222e-07,0.68908,0.061656,8.2052e-09,4.3624e-07
1.4805,0.375,0.37499,0.37537,2.2745e-07,0.6876,0.063139,8.2288e-09,4.4668e-07
1.4813,0.375,0.37499,0.37538,2.3274e-07,0.68611,0.064637,8.2525e-09,4.5723e-07
1.4821,0.375,0.37499,0.37538,2.3808e-07,0.68461,0.066151,8.2761e-09,4.6789e-07
1.4829,0.375,0.37499,0.37538,2.4348e-07,0.68309,0.067682,8.2997e-09,4.7867e-07
1.4837,0.375,0.37499,0.37539,2.4894e-07,0.68155,0.069228,8.3233e-09,4.8955e-07
1.4845,0.375,0.37499,0.37539,2.5445e-07,0.67999,0.070789,8.3468e-09,5.0055e-07
1.4853,0.375,0.37499,0.3754,2.6001e-07,0.67842,0.072366,8.3702e-09,5.1165e-07
1.4861,0.375,0.37499,0.3754,2.6563e-07,0.67684,0.073959,8.3935e-09,5.2287e-07
1.4869,0.375,0.37499,0.3754,2.713e-07,0.67524,0.075567,8.4167e-09,5.3419e-07
1.4877,0.375,0.37499,0.37541,2.7703e-07,0.67362,0.077191,8.4398e-09,5.4562e-07
1.4885,0.375,0.37499,0.37541,2.8281e-07,0.67199,0.078829,8.4627e-09,5.5716e-07
1.4893,0.375,0.37499,0.37541,2.8865e-07,0.67035,0.080483,8.4854e-09,5.6881e-07
1.4901,0.375,0.37499,0.37542,2.9454e-07,0.66868,0.082152,8.508e-09,5.8057e-07
1.4909,0.375,0.37499,0.37542,3.0048e-07,0.66701,0.083836,8.5303e-09,5.9243e-07
1.4917,0.375,0.37499,0.37543,3.0647e-07,0.66532,0.085535,8.5524e-09,6.0439e-07
1.4926,0.375,0.37499,0.37543,3.1252e-07,0.66361,0.087249,8.5742e-09,6.1646e-07
1.4934,0.375,0.37499,0.37543,3.1862e-07,0.66189,0.088977,8.5958e-09,6.2864e-07
1.4942,0.375,0.37499,0.37544,3.2477e-07,0.66015,0.09072,8.6171e-09,6.4092e-07
1.495,0.375,0.37499,0.37544,3.3097e-07,0.6584,0.092478,8.638e-09,6.533e-07
1.4958,0.375,0.37499,0.37544,3.3722e-07,0.65664,0.09425,8.6587e-09,6.6578e-07
1.4966,0.375,0.37499,0.37545,3.4352e-07,0.65486,0.096037,8.6789e-09,6.7837e-07
1.4974,0.375,0.37499,0.37545,3.4988e-07,0.65306,0.097837,8.6989e-09,6.9106e-07
1.4982,0.375,0.37499,0.37545,3.5628e-07,0.65126,0.099652,8.7184e-09,7.0384e-07
1.499,0.375,0.37499,0.37546,3.6273e-07,0.64943,0.10148,8.7375e-09,7.1673e-07
1.4998,0.375,0.37499,0.37546,3.6924e-07,0.6476,0.10332,8.7561e-09,7.2972e-07
1.5006,0.375,0.37499,0.37547,3.7579e-07,0.64575,0.10518,8.7744e-09,7.428e-07
1.5014,0.375,0.37499,0.37547,3.8239e-07,0.64388,0.10705,8.7921e-09,7.5598e-07
1.5022,0.375,0.37499,0.37547,3.8904e-07,0.64201,0.10894,8.8094e-09,7.6927e-07
1.503,0.375,0.37499,0.37548,3.9573e-07,0.64012,0.11084,8.8262e-09,7.8264e-07
1.5038,0.375,0.37499,0.37548,4.0248e-07,0.63821,0.11275,8.8424e-09,7.9611e-07
1.5046,0.375,0.37499,0.37548,4.0927e-07,0.63629,0.11467,8.8581e-09,8.0968e-07
1.5054,0.375,0.37499,0.37549,4.1611e-07,0.63436,0.11661,8.8733e-09,8.2335e-07
1.5062,0.375,0.37499,0.37549,4.2299e-07,0.63241,0.11856,8.8879e-09,8.371e-07
1.5071,0.375,0.37499,0.37549,4.2993e-07,0.63046,0.12053,8.9019e-09,8.5095e-07
1.5079,0.375,0.37499,0.3755,4.369e-07,0.62849,0.12251,8.9153e-09,8.6489e-07
1.5087,0.375,0.37499,0.3755,4.4393e-07,0.6265,0.1245,8.9281e-09,8.7893e-07
1.5095,0.375,0.37499,0.3755,4.51e-07,0.6245,0.1265,8.9402e-09,8.9305e-07
1.5103,0.375,0.37499,0.3755,4.5811e-07,0.62249,0.12852,8.9517e-09,9.0727e-07
1.5111,0.375,0.37499,0.37551,4.6527e-07,0.62047,0.13055,8.9626e-09,9.2157e-07
1.5119,0.375,0.37499,0.37551,4.7247e-07,0.61844,0.13259,8.9728e-09,9.3597e-07
1.5127,0.375,0.37499,0.37551,4.7971e-07,0.61639,0.13464,8.9823e-09,9.5045e-07
1.5135,0.375,0.37499,0.37552,4.87e-07,0.61433,0.13671,8.9912e-09,9.6502e-07
1.5143,0.375,0.37499,0.37552,4.9434e-07,0.61225,0.13879,8.9993e-09,9.7967e-07
1.5151,0.375,0.37499,0.37552,5.0171e-07,0.61017,0.14088,9.0067e-09,9.9441e-07
1.5159,0.375,0.37499,0.37553,5.0913e-07,0.60807,0.14298,9.0134e-09,1.0092e-06
1.5167,0.375,0.37499,0.37553,5.1659e-07,0.60597,0.14509,9.0194e-09,1.0242e-06
1.5175,0.375,0.37499,0.37553,5.2409e-07,0.60384,0.14722,9.0247e-09,1.0391e-06
1.5183,0.375,0.37499,0.37554,5.3163e-07,0.60171,0.14936,9.0292e-09,1.0542e-06
1.5191,0.375,0.37499,0.37554,5.3921e-07,0.59957,0.15151,9.0329e-09,1.0694e-06
1.5199,0.375,0.37499,0.37554,5.4683e-07,0.59741,0.15367,9.036e-09,1.0846e-06
1.5207,0.375,0.37499,0.37554,5.5449e-07,0.59525,0.15584,9.0382e-09,1.0999e-06
1.5216,0.375,0.37499,0.37555,5.6219e-07,0.59307,0.15802,9.0397e-09,1.1153e-06
1.5224,0.375,0.37499,0.37555,5.6994e-07,0.59088,0.16022,9.0405e-09,1.1308e-06
1.5232,0.375,0.37499,0.37555,5.7771e-07,0.58868,0.16242,9.0405e-09,1.1464e-06
1.524,0.375,0.37499,0.37555,5.8553e-07,0.58647,0.16464,9.0397e-09,1.162e-06
1.5248,0.375,0.37499,0.37556,5.9339e-07,0.58425,0.16687,9.0382e-09,1.1777e-06
1.5256,0.375,0.37499,0.37556,6.0128e-07,0.58201,0.16911,9.0359e-09,1.1935e-06
1.5264,0.375,0.37499,0.37556,6.0921e-07,0.57977,0.17135,9.0329e-09,1.2094e-06
1.5272,0.375,0.37499,0.37557,6.1718e-07,0.57752,0.17361,9.0291e-09,1.2253e-06
1.528,0.375,0.37499,0.37557,6.2518e-07,0.57525,0.17588,9.0245e-09,1.2413e-06
1.5288,0.375,0.37499,0.37557,6.3322e-07,0.57298,0.17816,9.0192e-09,1.2574e-06
1.5296,0.375,0.37499,0.37557,6.413e-07,0.57069,0.18045,9.0132e-09,1.2736e-06
1.5304,0.375,0.37499,0.37558,6.4941e-07,0.5684,0.18275,9.0064e-09,1.2898e-06
1.5312,0.375,0.37499,0.37558,6.5755e-07,0.5661,0.18506,8.9989e-09,1.3061e-06
1.532,0.375,0.37499,0.37558,6.6573e-07,0.56378,0.18738,8.9906e-09,1.3225e-06
1.5328,0.375,0.37499,0.37558,6.7394e-07,0.56146,0.18971,8.9817e-09,1.3389e-06
1.5336,0.37499,0.37499,0.37559,6.8219e-07,0.55912,0.19205,8.972e-09,1.3554e-06
1.5344,0.37499,0.37499,0.37559,6.9047e-07,0.55678,0.19439,8.9617e-09,1.372e-06
1.5352,0.37499,0.37499,0.37559,6.9878e-07,0.55443,0.19675,8.9506e-09,1.3886e-06
1.5361,0.37499,0.37499,0.37559,7.0712e-07,0.55207,0.19912,8.9389e-09,1.4053e-06
1.5369,0.37499,0.37499,0.37559,7.155e-07,0.5497,0.20149,8.9265e-09,1.4221e-06
1.5377,0.37499,0.37499,0.3756,7.239e-07,0.54732,0.20388,8.9135e-09,1.4389e-06
1.5385,0.37499,0.37499,0.3756,7.3234e-07,0.54493,0.20627,8.8998e-09,1.4558e-06
1.5393,0.37499,0.37499,0.3756,7.4081e-07,0.54253,0.20867,8.8855e-09,1.4727e-06
1.5401,0.37499,0.37499,0.3756,7.4931e-07,0.54013,0.21108,8.8705e-09,1.4897e-06
1.5409,0.37499,0.37499,0.37561,7.5783e-07,0.53771,0.2135,8.855e-09,1.5068e-06
1.5417,0.37499,0.37499,0.37561,7.6639e-07,0.53529,0.21592,8.8389e-09,1.5239e-06
1.5425,0.37499,0.37499,0.37561,7.7498e-07,0.53286,0.21836,8.8222e-09,1.5411e-06
1.5433,0.37499,0.37499,0.37561,7.8359e-07,0.53042,0.2208,8.8049e-09,1.5584e-06
1.5441,0.37499,0.37499,0.37561,7.9223e-07,0.52797,0.22325,8.7871e-09,1.5757e-06
1.5449,0.37499,0.37499,0.37562,8.009e-07,0.52552,0.22571,8.7688e-09,1.593e-06
1.5457,0.37499,0.37499,0.37562,8.096e-07,0.52306,0.22818,8.75e-09,1.6104e-06
1.5465,0.37499,0.37499,0.37562,8.1832e-07,0.52059,0.23065,8.7306e-09,1.6279e-06
1.5473,0.37499,0.37499,0.37562,8.2707e-07,0.51811,0.23313,8.7108e-09,1.6454e-06
1.5481,0.37499,0.37499,0.37562,8.3584e-07,0.51563,0.23562,8.6906e-09,1.663e-06
1.5489,0.37499,0.37499,0.37562,8.4464e-07,0.51314,0.23811,8.6699e-09,1.6806e-06
1.5497,0.37499,0.37499,0.37563,8.5346e-07,0.51064,0.24062,8.6488e-09,1.6983e-06
1.5505,0.37499,0.37499,0.37563,8.6231e-07,0.50813,0.24312,8.6273e-09,1.716e-06
1.5514,0.37499,0.37499,0.37563,8.7118e-07,0.50562,0.24564,8.6054e-09,1.7338e-06
1.5522,0.37499,0.37499,0.37563,8.8008e-07,0.5031,0.24816,8.5831e-09,1.7516e-06
1.553,0.37499,0.37499,0.37563,8.89e-07,0.50057,0.25069,8.5605e-09,1.7694e-06
1.5538,0.37499,0.37499,0.37563,8.9794e-07,0.49804,0.25323,8.5376e-09,1.7873e-06
1.5546,0.37499,0.37499,0.37564,9.069e-07,0.4955,0.25577,8.5143e-09,1.8053e-06
1.5554,0.37499,0.37499,0.37564,9.1589e-07,0.49296,0.25832,8.4908e-09,1.8233e-06
1.5562,0.37499,0.37499,0.37564,9.2489e-07,0.49041,0.26087,8.467e-09,1.8413e-06
1.557,0.37499,0.37499,0.37564,9.3392e-07,0.48785,0.26343,8.4429e-09,1.8594e-06
1.5578,0.37499,0.37499,0.37564,9.4296e-07,0.48529,0.266,8.4186e-09,1.8775e-06
1.5586,0.37499,0.37499,0.37564,9.5203e-07,0.48272,0.26857,8.394e-09,1.8957e-06
1.5594,0.37499,0.37499,0.37564,9.6111e-07,0.48015,0.27114,8.3693e-09,1.9139e-06
1.5602,0.37499,0.37499,0.37565,9.7022e-07,0.47757,0.27372,8.3444e-09,1.9321e-06
1.561,0.37499,0.37499,0.37565,9.7934e-07,0.47498,0.27631,8.3193e-09,1.9504e-06
1.5618,0.37499,0.37499,0.37565,9.8848e-07,0.47239,0.2789,8.2941e-09,1.9687e-06
1.5626,0.37499,0.37499,0.37565,9.9764e-07,0.4698,0.2815,8.2687e-09,1.987e-06
1.5634,0.37499,0.37499,0.37565,1.0068e-06,0.4672,0.2841,8.2432e-09,2.0054e-06
1.5642,0.37499,0.37499,0.37565,1.016e-06,0.4646,0.28671,8.2176e-09,2.0238e-06
1.565,0.37499,0.37499,0.37565,1.0252e-06,0.46199,0.28932,8.192e-09,2.0422e-06
1.5659,0.37499,0.37499,0.37565,1.0344e-06,0.45937,0.29193,8.1662e-09,2.0607e-06
1.5667,0.37499,0.37499,0.37566,1.0437e-06,0.45676,0.29455,8.1404e-09,2.0792e-06
1.5675,0.37499,0.37499,0.37566,1.0529e-06,0.45414,0.29718,8.1146e-09,2.0977e-06
1.5683,0.37499,0.37499,0.37566,1.0622e-06,0.45151,0.2998,8.0887e-09,2.1163e-06
1.5691,0.37499,0.37499,0.37566,1.0715e-06,0.44888,0.30244,8.0628e-09,2.1349e-06
1.5699,0.37499,0.37499,0.37566,1.0808e-06,0.44625,0.30507,8.0369e-09,2.1535e-06
1.5707,0.37499,0.37499,0.37566,1.0901e-06,0.44361,0.30771,8.011e-09,2.1721e-06
1.5715,0.37499,0.37499,0.37566,1.0994e-06,0.44097,0.31035,7.9852e-09,2.1908e-06
1.5723,0.37499,0.37499,0.37566,1.1087e-06,0.43833,0.313,7.9593e-09,2.2095e-06
1.5731,0.37499,0.37499,0.37566,1.1181e-06,0.43568,0.31565,7.9335e-09,2.2282e-06
1.5739,0.37499,0.37499,0.37566,1.1274e-06,0.43303,0.3183,7.9078e-09,2.2469e-06
1.5747,0.37499,0.37499,0.37566,1.1368e-06,0.43038,0.32095,7.8821e-09,2.2657e-06
1.5755,0.37499,0.37499,0.37566,1.1461e-06,0.42772,0.32361,7.8565e-09,2.2844e-06
1.5763,0.37499,0.37499,0.37567,1.1555e-06,0.42506,0.32627,7.831e-09,2.3032e-06
1.5771,0.37499,0.37499,0.37567,1.1649e-06,0.4224,0.32893,7.8055e-09,2.322e-06
1.5779,0.37499,0.37499,0.37567,1.1743e-06,0.41974,0.3316,7.7801e-09,2.3408e-06
1.5787,0.37499,0.37499,0.37567,1.1837e-06,0.41707,0.33426,7.7548e-09,2.3597e-06
1.5795,0.37499,0.37499,0.37567,1.1931e-06,0.4144,0.33693,7.7297e-09,2.3785e-06
1.5804,0.37499,0.37499,0.37567,1.2025e-06,0.41173,0.3396,7.7046e-09,2.3974e-06
1.5812,0.37499,0.37499,0.37567,1.212e-06,0.40906,0.34228,7.6796e-09,2.4163e-06
1.582,0.37499,0.37499,0.37567,1.2214e-06,0.40639,0.34495,7.6547e-09,2.4352e-06
1.5828,0.37499,0.37499,0.37567,1.2308e-06,0.40371,0.34763,7.63e-09,2.4541e-06
1.5836,0.37499,0.37499,0.37567,1.2403e-06,0.40103,0.3503,7.6053e-09,2.473e-06
1.5844,0.37499,0.37499,0.37567,1.2497e-06,0.39836,0.35298,7.5808e-09,2.4919e-06
1.5852,0.37499,0.37499,0.37567,1.2592e-06,0.39568,0.35566,7.5563e-09,2.5108e-06
1.586,0.37499,0.37499,0.37567,1.2686e-06,0.393,0.35834,7.532e-09,2.5298e-06
1.5868,0.37499,0.37499,0.37567,1.2781e-06,0.39032,0.36103,7.5078e-09,2.5487e-06
1.5876,0.37499,0.37499,0.37567,1.2876e-06,0.38763,0.36371,7.4837e-09,2.5677e-06
1.5884,0.37499,0.37499,0.37567,1.297e-06,0.38495,0.36639,7.4597e-09,2.5866e-06
1.5892,0.37499,0.37499,0.37567,1.3065e-06,0.38227,0.36907,7.4358e-09,2.6056e-06
1.59,0.37499,0.37499,0.37567,1.316e-06,0.37958,0.37176,7.4119e-09,2.6245e-06
1.5908,0.37499,0.37499,0.37567,1.3254e-06,0.3769,0.37444,7.3882e-09,2.6435e-06
1.5916,0.37499,0.37499,0.37567,1.3349e-06,0.37422,0.37713,7.3645e-09,2.6624e-06
1.5924,0.37499,0.37499,0.37567,1.3444e-06,0.37153,0.37981,7.341e-09,2.6814e-06
1.5932,0.37499,0.37499,0.37567,1.3538e-06,0.36885,0.38249,7.3174e-09,2.7003e-06
1.594,0.37499,0.37499,0.37567,1.3633e-06,0.36616,0.38518,7.294e-09,2.7193e-06
1.5949,0.37499,0.37499,0.37567,1.3728e-06,0.36348,0.38786,7.2706e-09,2.7382e-06
1.5957,0.37499,0.37499,0.37567,1.3822e-06,0.3608,0.39054,7.2472e-09,2.7572e-06
1.5965,0.37499,0.37499,0.37567,1.3917e-06,0.35812,0.39322,7.2239e-09,2.7761e-06
1.5973,0.37499,0.37499,0.37567,1.4011e-06,0.35544,0.3959,7.2006e-09,2.7951e-06
1.5981,0.37499,0.37499,0.37567,1.4106e-06,0.35276,0.39858,7.1773e-09,2.814e-06
1.5989,0.37499,0.37499,0.37567,1.42e-06,0.35008,0.40126,7.154e-09,2.8329e-06
1.5997,0.37499,0.37499,0.37567,1.4295e-06,0.3474,0.40394,7.1307e-09,2.8518e-06
1.6005,0.37499,0.37499,0.37567,1.4389e-06,0.34472,0.40661,7.1074e-09,2.8707e-06
1.6013,0.37499,0.37499,0.37567,1.4483e-06,0.34205,0.40929,7.0841e-09,2.8896e-06
1.6021,0.37499,0.37499,0.37567,1.4578e-06,0.33938,0.41196,7.0607e-09,2.9084e-06
1.6029,0.37499,0.37499,0.37567,1.4672e-06,0.33671,0.41463,7.0372e-09,2.9273e-06
1.6037,0.37499,0.37499,0.37567,1.4766e-06,0.33404,0.4173,7.0137e-09,2.9462e-06
1.6045,0.37499,0.37499,0.37567,1.486e-06,0.33137,0.41996,6.9901e-09,2.965e-06
1.6053,0.37499,0.37499,0.37567,1.4954e-06,0.32871,0.42263,6.9664e-09,2.9838e-06
1.6061,0.37499,0.37499,0.37567,1.5048e-06,0.32604,0.42529,6.9426e-09,3.0026e-06
1.6069,0.37499,0.37499,0.37566,1.5141e-06,0.32338,0.42794,6.9187e-09,3.0214e-06
1.6077,0.37499,0.37499,0.37566,1.5235e-06,0.32073,0.4306,6.8946e-09,3.0401e-06
1.6085,0.37499,0.37499,0.37566,1.5329e-06,0.31807,0.43325,6.8704e-09,3.0589e-06
1.6093,0.37499,0.37499,0.37566,1.5422e-06,0.31542,0.4359,6.8461e-09,3.0776e-06
1.6102,0.37499,0.37499,0.37566,1.5515e-06,0.31277,0.43855,6.8215e-09,3.0963e-06
1.611,0.37499,0.37499,0.37566,1.5609e-06,0.31013,0.44119,6.7968e-09,3.1149e-06
1.6118,0.37499,0.37499,0.37566,1.5702e-06,0.30749,0.44383,6.7718e-09,3.1336e-06
1.6126,0.37499,0.37499,0.37566,1.5795e-06,0.30485,0.44647,6.7467e-09,3.1522e-06
1.6134,0.37499,0.37499,0.37566,1.5888e-06,0.30221,0.4491,6.7213e-09,3.1708e-06
1.6142,0.37499,0.37499,0.37566,1.598e-06,0.29958,0.45173,6.6956e-09,3.1894e-06
1.615,0.37499,0.37499,0.37566,1.6073e-06,0.29695,0.45436,6.6697e-09,3.2079e-06
1.6158,0.37499,0.37499,0.37566,1.6165e-06,0.29433,0.45698,6.6435e-09,3.2264e-06
1.6166,0.37499,0.37499,0.37565,1.6258e-06,0.29171,0.4596,6.6171e-09,3.2449e-06
1.6174,0.37499,0.37499,0.37565,1.635e-06,0.2891,0.46221,6.5903e-09,3.2634e-06
1.6182,0.37499,0.37499,0.37565,1.6442e-06,0.28649,0.46482,6.5633e-09,3.2818e-06
1.619,0.37499,0.37499,0.37565,1.6534e-06,0.28388,0.46742,6.5359e-09,3.3002e-06
1.6198,0.37499,0.37499,0.37565,1.6625e-06,0.28128,0.47002,6.5081e-09,3.3186e-06
1.6206,0.37499,0.37499,0.37565,1.6717e-06,0.27868,0.47261,6.4801e-09,3.3369e-06
1.6214,0.37499,0.37499,0.37565,1.6808e-06,0.27609,0.4752,6.4517e-09,3.3552e-06
1.6222,0.37499,0.37499,0.37565,1.6899e-06,0.27351,0.47779,6.4229e-09,3.3734e-06
1.623,0.37499,0.37499,0.37564,1.699e-06,0.27092,0.48036,6.3937e-09,3.3916e-06
1.6238,0.37499,0.37499,0.37564,1.7081e-06,0.26835,0.48294,6.3642e-09,3.4098e-06
1.6247,0.37499,0.37499,0.37564,1.7171e-06,0.26578,0.48551,6.3343e-09,3.428e-06
1.6255,0.37499,0.37499,0.37564,1.7262e-06,0.26321,0.48807,6.3039e-09,3.4461e-06
1.6263,0.37499,0.37499,0.37564,1.7352e-06,0.26065,0.49062,6.2732e-09,3.4641e-06
1.6271,0.37499,0.37499,0.37564,1.7442e-06,0.2581,0.49317,6.242e-09,3.4821e-06
1.6279,0.37499,0.37499,0.37564,1.7532e-06,0.25555,0.49572,6.2105e-09,3.5001e-06
1.6287,0.37499,0.37499,0.37563,1.7621e-06,0.25301,0.49826,6.1785e-09,3.518e-06
1.6295,0.37499,0.37499,0.37563,1.771e-06,0.25048,0.50079,6.1461e-09,3.5359e-06
1.6303,0.37499,0.37499,0.37563,1.7799e-06,0.24795,0.50331,6.1132e-09,3.5538e-06
1.6311,0.37499,0.37499,0.37563,1.7888e-06,0.24543,0.50583,6.0799e-09,3.5716e-06
1.6319,0.37499,0.37499,0.37563,1.7977e-06,0.24291,0.50834,6.0462e-09,3.5893e-06
1.6327,0.37499,0.37499,0.37563,1.8065e-06,0.2404,0.51085,6.012e-09,3.607e-06
1.6335,0.37499,0.37499,0.37562,1.8153e-06,0.2379,0.51335,5.9774e-09,3.6247e-06
1.6343,0.37499,0.37499,0.37562,1.8241e-06,0.23541,0.51584,5.9423e-09,3.6423e-06
1.6351,0.37499,0.37499,0.37562,1.8329e-06,0.23292,0.51832,5.9068e-09,3.6598e-06
1.6359,0.37499,0.37499,0.37562,1.8416e-06,0.23044,0.5208,5.8709e-09,3.6773e-06
1.6367,0.37499,0.37499,0.37562,1.8503e-06,0.22797,0.52327,5.8345e-09,3.6948e-06
1.6375,0.37499,0.37499,0.37561,1.859e-06,0.2255,0.52573,5.7977e-09,3.7122e-06
1.6383,0.37499,0.37499,0.37561,1.8676e-06,0.22304,0.52818,5.7604e-09,3.7295e-06
1.6392,0.37499,0.37499,0.37561,1.8762e-06,0.22059,0.53063,5.7227e-09,3.7468e-06
1.64,0.37499,0.37499,0.37561,1.8848e-06,0.21815,0.53307,5.6846e-09,3.764e-06
1.6408,0.37499,0.37499,0.37561,1.8934e-06,0.21572,0.5355,5.6461e-09,3.7812e-06
1.6416,0.37499,0.37499,0.3756,1.9019e-06,0.21329,0.53792,5.6072e-09,3.7983e-06
1.6424,0.37499,0.37499,0.3756,1.9105e-06,0.21087,0.54033,5.5678e-09,3.8153e-06
1.6432,0.37499,0.37499,0.3756,1.9189e-06,0.20847,0.54274,5.5281e-09,3.8323e-06
1.644,0.37499,0.37499,0.3756,1.9274e-06,0.20607,0.54513,5.488e-09,3.8493e-06
1.6448,0.37499,0.37499,0.3756,1.9358e-06,0.20367,0.54752,5.4475e-09,3.8661e-06
1.6456,0.37499,0.37499,0.37559,1.9442e-06,0.20129,0.5499,5.4067e-09,3.8829e-06
1.6464,0.37499,0.37499,0.37559,1.9525e-06,0.19892,0.55227,5.3655e-09,3.8997e-06
1.6472,0.37499,0.37499,0.37559,1.9608e-06,0.19655,0.55463,5.3239e-09,3.9164e-06
1.648,0.37499,0.37499,0.37559,1.9691e-06,0.19419,0.55698,5.2821e-09,3.933e-06
1.6488,0.37499,0.37499,0.37558,1.9774e-06,0.19185,0.55932,5.2399e-09,3.9495e-06
1.6496,0.37499,0.37499,0.37558,1.9856e-06,0.18951,0.56165,5.1974e-09,3.966e-06
1.6504,0.37499,0.37499,0.37558,1.9938e-06,0.18718,0.56398,5.1547e-09,3.9824e-06
1.6512,0.37499,0.37499,0.37558,2.002e-06,0.18486,0.56629,5.1117e-09,3.9988e-06
1.652,0.37499,0.37499,0.37558,2.0101e-06,0.18256,0.56859,5.0684e-09,4.0151e-06
1.6528,0.37499,0.37499,0.37557,2.0182e-06,0.18026,0.57089,5.0249e-09,4.0313e-06
1.6537,0.37499,0.37499,0.37557,2.0262e-06,0.17797,0.57317,4.9812e-09,4.0474e-06
1.6545,0.37499,0.37499,0.37557,2.0342e-06,0.17569,0.57545,4.9373e-09,4.0635e-06
1.6553,0.37499,0.37499,0.37557,2.0422e-06,0.17342,0.57771,4.8932e-09,4.0795e-06
1.6561,0.37499,0.37499,0.37556,2.0501e-06,0.17116,0.57996,4.849e-09,4.0954e-06
1.6569,0.37499,0.37499,0.37556,2.058e-06,0.16892,0.5822,4.8046e-09,4.1113e-06
1.6577,0.37499,0.37499,0.37556,2.0659e-06,0.16668,0.58444,4.7602e-09,4.127e-06
1.6585,0.37499,0.37499,0.37555,2.0737e-06,0.16445,0.58666,4.7156e-09,4.1427e-06
1.6593,0.37499,0.37499,0.37555,2.0815e-06,0.16224,0.58887,4.671e-09,4.1584e-06
1.6601,0.37499,0.37499,0.37555,2.0893e-06,0.16003,0.59107,4.6263e-09,4.1739e-06
1.6609,0.37499,0.37499,0.37555,2.097e-06,0.15784,0.59325,4.5816e-09,4.1894e-06
1.6617,0.37499,0.37499,0.37554,2.1046e-06,0.15566,0.59543,4.5369e-09,4.2048e-06
1.6625,0.37499,0.37499,0.37554,2.1123e-06,0.15348,0.5976,4.4922e-09,4.2201e-06
1.6633,0.37499,0.37499,0.37554,2.1199e-06,0.15132,0.59975,4.4475e-09,4.2353e-06
1.6641,0.37499,0.37499,0.37553,2.1274e-06,0.14918,0.60189,4.4029e-09,4.2504e-06
1.6649,0.37499,0.37499,0.37553,2.1349e-06,0.14704,0.60402,4.3585e-09,4.2655e-06
1.6657,0.37499,0.37499,0.37553,2.1424e-06,0.14491,0.60614,4.3141e-09,4.2805e-06
1.6665,0.37499,0.37499,0.37553,2.1498e-06,0.1428,0.60825,4.2699e-09,4.2954e-06
1.6673,0.37499,0.37499,0.37552,2.1572e-06,0.1407,0.61035,4.2258e-09,4.3102e-06
1.6681,0.37499,0.37499,0.37552,2.1645e-06,0.13861,0.61243,4.1819e-09,4.3249e-06
1.669,0.37499,0.37499,0.37552,2.1718e-06,0.13653,0.6145,4.1382e-09,4.3396e-06
1.6698,0.37499,0.37499,0.37551,2.1791e-06,0.13447,0.61656,4.0948e-09,4.3541e-06
1.6706,0.37499,0.37499,0.37551,2.1863e-06,0.13241,0.61861,4.0516e-09,4.3686e-06
1.6714,0.37499,0.37499,0.37551,2.1935e-06,0.13037,0.62064,4.0088e-09,4.3829e-06
1.6722,0.37499,0.37499,0.3755,2.2006e-06,0.12835,0.62266,3.9662e-09,4.3972e-06
1.673,0.37499,0.37499,0.3755,2.2077e-06,0.12633,0.62467,3.924e-09,4.4114e-06
1.6738,0.37499,0.37499,0.3755,2.2147e-06,0.12433,0.62667,3.8821e-09,4.4255e-06
1.6746,0.37499,0.37499,0.3755,2.2217e-06,0.12234,0.62865,3.8406e-09,4.4396e-06
1.6754,0.37499,0.37499,0.37549,2.2286e-06,0.12036,0.63062,3.7995e-09,4.4535e-06
1.6762,0.37499,0.37499,0.37549,2.2355e-06,0.1184,0.63258,3.7588e-09,4.4673e-06
1.677,0.37499,0.37499,0.37549,2.2424e-06,0.11645,0.63452,3.7186e-09,4.4811e-06
1.6778,0.37499,0.37499,0.37548,2.2492e-06,0.11451,0.63646,3.6789e-09,4.4947e-06
1.6786,0.37499,0.37499,0.37548,2.2559e-06,0.11258,0.63837,3.6396e-09,4.5083e-06
1.6794,0.37499,0.37499,0.37548,2.2627e-06,0.11067,0.64028,3.6009e-09,4.5217e-06
1.6802,0.37499,0.37499,0.37547,2.2693e-06,0.10878,0.64217,3.5627e-09,4.5351e-06
1.681,0.37499,0.37499,0.37547,2.2759e-06,0.10689,0.64404,3.5251e-09,4.5483e-06
1.6818,0.37499,0.37499,0.37546,2.2825e-06,0.10502,0.64591,3.4881e-09,4.5615e-06
1.6826,0.37499,0.37499,0.37546,2.289e-06,0.10317,0.64775,3.4516e-09,4.5746e-06
1.6835,0.37499,0.37499,0.37546,2.2955e-06,0.10133,0.64959,3.4158e-09,4.5875e-06
1.6843,0.37499,0.37499,0.37545,2.3019e-06,0.099498,0.65141,3.3806e-09,4.6004e-06
1.6851,0.37499,0.37499,0.37545,2.3083e-06,0.097684,0.65322,3.3461e-09,4.6132e-06
1.6859,0.37499,0.37499,0.37545,2.3146e-06,0.095885,0.65501,3.3122e-09,4.6258e-06
1.6867,0.37499,0.37499,0.37544,2.3208e-06,0.094099,0.65679,3.279e-09,4.6384e-06
1.6875,0.37499,0.37499,0.37544,2.327e-06,0.092328,0.65855,3.2465e-09,4.6508e-06
1.6883,0.37499,0.37499,0.37544,2.3332e-06,0.090572,0.6603,3.2148e-09,4.6632e-06
1.6891,0.37499,0.37499,0.37543,2.3393e-06,0.08883,0.66204,3.1837e-09,4.6755e-06
1.6899,0.37499,0.37499,0.37543,2.3454e-06,0.087103,0.66376,3.1534e-09,4.6876e-06
1.6907,0.37499,0.37499,0.37543,2.3514e-06,0.085391,0.66546,3.1239e-09,4.6997e-06
1.6915,0.37499,0.37499,0.37542,2.3573e-06,0.083693,0.66715,3.0952e-09,4.7116e-06
1.6923,0.37499,0.37499,0.37542,2.3633e-06,0.08201,0.66883,3.0672e-09,4.7234e-06
1.6931,0.37499,0.37499,0.37541,2.3691e-06,0.080343,0.67049,3.04e-09,4.7352e-06
1.6939,0.37499,0.37499,0.37541,2.3749e-06,0.07869,0.67213,3.0136e-09,4.7468e-06
1.6947,0.37499,0.37499,0.37541,2.3806e-06,0.077052,0.67376,2.988e-09,4.7583e-06
1.6955,0.37499,0.37499,0.3754,2.3863e-06,0.07543,0.67537,2.9633e-09,4.7697e-06
1.6963,0.37499,0.37499,0.3754,2.392e-06,0.073824,0.67697,2.9394e-09,4.781e-06
1.6971,0.37499,0.37499,0.37539,2.3975e-06,0.072232,0.67856,2.9162e-09,4.7922e-06
1.698,0.37499,0.37499,0.37539,2.4031e-06,0.070656,0.68013,2.894e-09,4.8033e-06
1.6988,0.37499,0.37499,0.37539,2.4085e-06,0.069096,0.68168,2.8725e-09,4.8142e-06
1.6996,0.37499,0.37499,0.37538,2.414e-06,0.067551,0.68321,2.8519e-09,4.8251e-06
1.7004,0.37499,0.37499,0.37538,2.4193e-06,0.066023,0.68474,2.8322e-09,4.8358e-06
1.7012,0.37499,0.37499,0.37538,2.4246e-06,0.06451,0.68624,2.8133e-09,4.8464e-06
1.702,0.37499,0.37499,0.37537,2.4299e-06,0.063012,0.68773,2.7952e-09,4.857e-06
1.7028,0.37499,0.37499,0.37537,2.4351e-06,0.061531,0.6892,2.778e-09,4.8674e-06
1.7036,0.37499,0.37499,0.37536,2.4402e-06,0.060066,0.69066,2.7616e-09,4.8776e-06
1.7044,0.37499,0.37499,0.37536,2.4453e-06,0.058617,0.6921,2.7461e-09,4.8878e-06
1.7052,0.37499,0.37499,0.37536,2.4503e-06,0.057184,0.69353,2.7314e-09,4.8979e-06
1.706,0.37499,0.37499,0.37535,2.4553e-06,0.055768,0.69493,2.7175e-09,4.9078e-06
1.7068,0.37499,0.37499,0.37535,2.4602e-06,0.054368,0.69633,2.7045e-09,4.9176e-06
1.7076,0.37499,0.37499,0.37534,2.465e-06,0.052984,0.6977,2.6923e-09,4.9273e-06
1.7084,0.37499,0.37499,0.37534,2.4698e-06,0.051617,0.69906,2.6809e-09,4.9369e-06
1.7092,0.37499,0.37499,0.37533,2.4745e-06,0.050266,0.7004,2.6703e-09,4.9464e-06
1.71,0.37499,0.37499,0.37533,2.4792e-06,0.048932,0.70173,2.6605e-09,4.9558e-06
1.7108,0.37499,0.37499,0.37533,2.4838e-06,0.047615,0.70304,2.6515e-09,4.965e-06
1.7116,0.37499,0.37499,0.37532,2.4884e-06,0.046315,0.70433,2.6433e-09,4.9741e-06
1.7125,0.37499,0.37499,0.37532,2.4929e-06,0.045031,0.7056,2.6359e-09,4.9831e-06
1.7133,0.37499,0.37499,0.37531,2.4973e-06,0.043764,0.70686,2.6292e-09,4.992e-06
1.7141,0.37499,0.37499,0.37531,2.5017e-06,0.042514,0.7081,2.6233e-09,5.0008e-06
1.7149,0.37499,0.37499,0.3753,2.506e-06,0.041282,0.70933,2.6181e-09,5.0094e-06
1.7157,0.37499,0.37499,0.3753,2.5103e-06,0.040066,0.71054,2.6136e-09,5.0179e-06
1.7165,0.37499,0.37499,0.3753,2.5145e-06,0.038867,0.71173,2.6098e-09,5.0263e-06
1.7173,0.37499,0.37499,0.37529,2.5186e-06,0.037686,0.7129,2.6068e-09,5.0346e-06
1.7181,0.37499,0.37499,0.37529,2.5227e-06,0.036522,0.71405,2.6044e-09,5.0427e-06
1.7189,0.37499,0.37499,0.37528,2.5267e-06,0.035375,0.71519,2.6027e-09,5.0508e-06
1.7197,0.37499,0.37499,0.37528,2.5306e-06,0.034246,0.71631,2.6016e-09,5.0587e-06
1.7205,0.37499,0.37499,0.37527,2.5345e-06,0.033134,0.71742,2.6011e-09,5.0664e-06
1.7213,0.37499,0.37499,0.37527,2.5383e-06,0.03204,0.7185,2.6013e-09,5.0741e-06
1.7221,0.37499,0.37499,0.37527,2.5421e-06,0.030963,0.71957,2.6021e-09,5.0816e-06
1.7229,0.37499,0.37499,0.37526,2.5458e-06,0.029904,0.72062,2.6034e-09,5.089e-06
1.7237,0.37499,0.37499,0.37526,2.5495e-06,0.028863,0.72165,2.6053e-09,5.0963e-06
1.7245,0.37499,0.37499,0.37525,2.553e-06,0.027839,0.72267,2.6078e-09,5.1035e-06
1.7253,0.37499,0.37499,0.37525,2.5566e-06,0.026833,0.72366,2.6108e-09,5.1105e-06
1.7261,0.37499,0.37499,0.37524,2.56e-06,0.025845,0.72464,2.6143e-09,5.1174e-06
1.7269,0.37499,0.37499,0.37524,2.5634e-06,0.024875,0.7256,2.6183e-09,5.1242e-06
1.7278,0.37499,0.37499,0.37523,2.5667e-06,0.023922,0.72655,2.6227e-09,5.1308e-06
1.7286,0.37499,0.37499,0.37523,2.57e-06,0.022988,0.72747,2.6276e-09,5.1373e-06
1.7294,0.37499,0.37499,0.37523,2.5732e-06,0.022072,0.72838,2.6329e-09,5.1437e-06
1.7302,0.37499,0.37499,0.37522,2.5763e-06,0.021174,0.72927,2.6387e-09,5.15e-06
1.731,0.37499,0.37499,0.37522,2.5794e-06,0.020294,0.73014,2.6448e-09,5.1561e-06
1.7318,0.37499,0.37499,0.37521,2.5824e-06,0.019432,0.73099,2.6513e-09,5.1621e-06
1.7326,0.37499,0.37499,0.37521,2.5853e-06,0.018588,0.73183,2.6581e-09,5.168e-06
1.7334,0.37499,0.37499,0.3752,2.5882e-06,0.017763,0.73264,2.6653e-09,5.1738e-06
1.7342,0.37499,0.37499,0.3752,2.591e-06,0.016956,0.73344,2.6728e-09,5.1794e-06
1.735,0.37499,0.37499,0.37519,2.5938e-06,0.016167,0.73422,2.6806e-09,5.1849e-06
1.7358,0.37499,0.37499,0.37519,2.5965e-06,0.015396,0.73498,2.6886e-09,5.1902e-06
1.7366,0.37499,0.37499,0.37518,2.5991e-06,0.014645,0.73572,2.6969e-09,5.1955e-06
1.7374,0.37499,0.37499,0.37518,2.6016e-06,0.013911,0.73645,2.7055e-09,5.2006e-06
1.7382,0.37499,0.37499,0.37518,2.6041e-06,0.013196,0.73715,2.7142e-09,5.2055e-06
1.739,0.37499,0.37499,0.37517,2.6066e-06,0.0125,0.73784,2.7232e-09,5.2104e-06
1.7398,0.37499,0.37499,0.37517,2.6089e-06,0.011822,0.73851,2.7323e-09,5.2151e-06
1.7406,0.37499,0.37499,0.37516,2.6112e-06,0.011162,0.73916,2.7417e-09,5.2197e-06
1.7414,0.37499,0.37499,0.37516,2.6134e-06,0.010522,0.73979,2.7511e-09,5.2241e-06
1.7423,0.37499,0.37499,0.37515,2.6156e-06,0.0098997,0.7404,2.7607e-09,5.2284e-06
1.7431,0.37499,0.37499,0.37515,2.6177e-06,0.0092964,0.741,2.7704e-09,5.2326e-06
1.7439,0.37499,0.37499,0.37514,2.6197e-06,0.0087119,0.74157,2.7802e-09,5.2366e-06
1.7447,0.37499,0.37499,0.37514,2.6217e-06,0.0081461,0.74213,2.7901e-09,5.2405e-06
1.7455,0.37499,0.37499,0.37513,2.6236e-06,0.0075991,0.74267,2.8001e-09,5.2443e-06
1.7463,0.37499,0.37499,0.37513,2.6254e-06,0.0070709,0.74319,2.8101e-09,5.248e-06
1.7471,0.37499,0.37499,0.37512,2.6272e-06,0.0065616,0.74369,2.8202e-09,5.2515e-06
1.7479,0.37499,0.37499,0.37512,2.6288e-06,0.0060711,0.74417,2.8302e-09,5.2549e-06
1.7487,0.37499,0.37499,0.37511,2.6305e-06,0.0055996,0.74463,2.8404e-09,5.2581e-06
1.7495,0.37499,0.37499,0.37511,2.632e-06,0.005147,0.74507,2.8505e-09,5.2612e-06
1.7503,0.37499,0.37499,0.3751,2.6335e-06,0.0047133,0.7455,2.8606e-09,5.2642e-06
1.7511,0.37499,0.37499,0.3751,2.635e-06,0.0042986,0.7459,2.8707e-09,5.2671e-06
1.7519,0.37499,0.37499,0.3751,2.6363e-06,0.0039028,0.74629,2.8807e-09,5.2698e-06
1.7527,0.37499,0.37499,0.37509,2.6376e-06,0.0035261,0.74666,2.8908e-09,5.2723e-06
1.7535,0.37499,0.37499,0.37509,2.6388e-06,0.0031684,0.747,2.9008e-09,5.2748e-06
1.7543,0.37499,0.37499,0.37508,2.64e-06,0.0028298,0.74733,2.9107e-09,5.2771e-06
1.7551,0.37499,0.37499,0.37508,2.6411e-06,0.0025102,0.74764,2.9206e-09,5.2793e-06
1.7559,0.37499,0.37499,0.37507,2.6421e-06,0.0022097,0.74793,2.9305e-09,5.2813e-06
1.7568,0.37499,0.37499,0.37507,2.6431e-06,0.0019283,0.74821,2.9402e-09,5.2832e-06
1.7576,0.37499,0.37499,0.37506,2.644e-06,0.0016661,0.74846,2.9499e-09,5.285e-06
1.7584,0.37499,0.37499,0.37506,2.6448e-06,0.0014229,0.74869,2.9595e-09,5.2866e-06
1.7592,0.37499,0.37499,0.37505,2.6455e-06,0.0011989,0.74891,2.9691e-09,5.2881e-06
1.76,0.37499,0.37499,0.37505,2.6462e-06,0.00099401,0.7491,2.9785e-09,5.2895e-06
1.7608,0.37499,0.37499,0.37504,2.6468e-06,0.0008083,0.74928,2.9879e-09,5.2907e-06
1.7616,0.37499,0.37499,0.37504,2.6474e-06,0.00064176,0.74943,2.9972e-09,5.2918e-06
1.7624,0.37499,0.37499,0.37503,2.6479e-06,0.00049439,0.74957,3.0064e-09,5.2927e-06
1.7632,0.37499,0.37499,0.37503,2.6483e-06,0.00036621,0.74969,3.0155e-09,5.2936e-06
1.764,0.37499,0.37499,0.37502,2.6486e-06,0.00025722,0.74979,3.0246e-09,5.2942e-06
1.7648,0.37499,0.37499,0.37502,2.6489e-06,0.00016742,0.74987,3.0335e-09,5.2948e-06
1.7656,0.37499,0.37499,0.37501,2.6491e-06,9.6831e-05,0.74993,3.0424e-09,5.2952e-06
1.7664,0.37499,0.37499,0.37501,2.6493e-06,4.5444e-05,0.74997,3.0512e-09,5.2955e-06
1.7672,0.37499,0.37499,0.375,2.6493e-06,1.3265e-05,0.75,3.06e-09,5.2956e-06
1.768,0.37499,0.37499,0.375,2.6493e-06,2.9471e-07,0.75,3.0687e-09,5.2956e-06
1.7688,0.37499,0.37499,0.37499,2.6493e-06,6.5348e-06,0.74998,3.0773e-09,5.2955e-06
1.7696,0.37499,0.37499,0.37499,2.6492e-06,3.1985e-05,0.74995,3.0859e-09,5.2952e-06
1.7704,0.37499,0.37499,0.37499,2.649e-06,7.6643e-05,0.74989,3.0944e-09,5.2948e-06
1.7713,0.37499,0.37499,0.37498,2.6487e-06,0.00014051,0.74982,3.1029e-09,5.2943e-06
1.7721,0.37499,0.37499,0.37498,2.6484e-06,0.00022357,0.74973,3.1114e-09,5.2936e-06
1.7729,0.37499,0.37499,0.37497,2.648e-06,0.00032584,0.74962,3.1198e-09,5.2928e-06
1.7737,0.37499,0.37499,0.37497,2.6475e-06,0.0004473,0.74948,3.1283e-09,5.2919e-06
1.7745,0.37499,0.37499,0.37496,2.647e-06,0.00058795,0.74933,3.1367e-09,5.2908e-06
1.7753,0.37499,0.37499,0.37496,2.6464e-06,0.00074777,0.74917,3.1451e-09,5.2896e-06
1.7761,0.37499,0.37499,0.37495,2.6457e-06,0.00092677,0.74898,3.1536e-09,5.2882e-06
1.7769,0.37499,0.37499,0.37495,2.645e-06,0.0011249,0.74877,3.1621e-09,5.2868e-06
1.7777,0.37499,0.37499,0.37494,2.6442e-06,0.0013422,0.74854,3.1706e-09,5.2851e-06
1.7785,0.37499,0.37499,0.37494,2.6433e-06,0.0015787,0.7483,3.1792e-09,5.2834e-06
1.7793,0.37499,0.37499,0.37493,2.6423e-06,0.0018343,0.74803,3.1879e-09,5.2815e-06
1.7801,0.37499,0.37499,0.37493,2.6413e-06,0.002109,0.74775,3.1966e-09,5.2795e-06
1.7809,0.37499,0.37499,0.37492,2.6403e-06,0.0024028,0.74744,3.2054e-09,5.2773e-06
1.7817,0.37499,0.37499,0.37492,2.6391e-06,0.0027157,0.74712,3.2143e-09,5.275e-06
1.7825,0.37499,0.37499,0.37491,2.6379e-06,0.0030476,0.74678,3.2234e-09,5.2726e-06
1.7833,0.37499,0.37499,0.37491,2.6366e-06,0.0033986,0.74642,3.2325e-09,5.27e-06
1.7841,0.37499,0.37499,0.3749,2.6353e-06,0.0037687,0.74604,3.2418e-09,5.2673e-06
1.7849,0.37499,0.37499,0.3749,2.6339e-06,0.0041578,0.74564,3.2513e-09,5.2645e-06
1.7857,0.37499,0.37499,0.37489,2.6324e-06,0.0045658,0.74522,3.2609e-09,5.2615e-06
1.7866,0.37499,0.37499,0.37489,2.6308e-06,0.0049929,0.74479,3.2708e-09,5.2584e-06
1.7874,0.37499,0.37499,0.37488,2.6292e-06,0.0054389,0.74433,3.2808e-09,5.2552e-06
1.7882,0.37499,0.37499,0.37488,2.6275e-06,0.0059038,0.74386,3.291e-09,5.2518e-06
1.789,0.37499,0.37499,0.37488,2.6258e-06,0.0063876,0.74336,3.3015e-09,5.2483e-06
1.7898,0.37499,0.37499,0.37487,2.624e-06,0.0068903,0.74285,3.3122e-09,5.2447e-06
1.7906,0.37499,0.37499,0.37487,2.6221e-06,0.0074119,0.74232,3.3231e-09,5.2409e-06
1.7914,0.37499,0.37499,0.37486,2.6202e-06,0.0079523,0.74177,3.3344e-09,5.237e-06
1.7922,0.37499,0.37499,0.37486,2.6182e-06,0.0085115,0.7412,3.3459e-09,5.233e-06
1.793,0.37499,0.37499,0.37485,2.6161e-06,0.0090895,0.74061,3.3577e-09,5.2288e-06
1.7938,0.37499,0.37499,0.37485,2.6139e-06,0.0096862,0.74001,3.3698e-09,5.2245e-06
1.7946,0.37499,0.37499,0.37484,2.6117e-06,0.010302,0.73938,3.3822e-09,5.2201e-06
1.7954,0.37499,0.37499,0.37484,2.6094e-06,0.010936,0.73874,3.395e-09,5.2155e-06
1.7962,0.37499,0.37499,0.37483,2.6071e-06,0.011589,0.73808,3.4081e-09,5.2108e-06
1.797,0.37499,0.37499,0.37483,2.6047e-06,0.01226,0.7374,3.4215e-09,5.206e-06
1.7978,0.37499,0.37499,0.37482,2.6022e-06,0.01295,0.7367,3.4354e-09,5.201e-06
1.7986,0.37499,0.37499,0.37482,2.5997e-06,0.013658,0.73598,3.4496e-09,5.1959e-06
1.7994,0.37499,0.37499,0.37481,2.5971e-06,0.014385,0.73524,3.4642e-09,5.1907e-06
1.8002,0.37499,0.37499,0.37481,2.5944e-06,0.015131,0.73449,3.4792e-09,5.1854e-06
1.8011,0.37499,0.37499,0.37481,2.5917e-06,0.015895,0.73372,3.4946e-09,5.1799e-06
1.8019,0.37499,0.37499,0.3748,2.5889e-06,0.016677,0.73292,3.5104e-09,5.1743e-06
1.8027,0.37499,0.37499,0.3748,2.586e-06,0.017478,0.73211,3.5267e-09,5.1685e-06
1.8035,0.37499,0.37499,0.37479,2.5831e-06,0.018297,0.73129,3.5434e-09,5.1626e-06
1.8043,0.37499,0.37499,0.37479,2.5801e-06,0.019134,0.73044,3.5605e-09,5.1566e-06
1.8051,0.37499,0.37499,0.37478,2.577e-06,0.01999,0.72958,3.5781e-09,5.1505e-06
1.8059,0.37499,0.37499,0.37478,2.5739e-06,0.020863,0.72869,3.5962e-09,5.1443e-06
1.8067,0.37499,0.37499,0.37477,2.5707e-06,0.021755,0.72779,3.6147e-09,5.1379e-06
1.8075,0.37499,0.37499,0.37477,2.5675e-06,0.022665,0.72687,3.6337e-09,5.1314e-06
1.8083,0.37499,0.37499,0.37476,2.5642e-06,0.023593,0.72594,3.6531e-09,5.1247e-06
1.8091,0.37499,0.37499,0.37476,2.5608e-06,0.024539,0.72498,3.6731e-09,5.118e-06
1.8099,0.37499,0.37499,0.37476,2.5574e-06,0.025503,0.72401,3.6935e-09,5.1111e-06
1.8107,0.37499,0.37499,0.37475,2.5539e-06,0.026485,0.72302,3.7144e-09,5.104e-06
1.8115,0.37499,0.37499,0.37475,2.5503e-06,0.027485,0.72201,3.7357e-09,5.0969e-06
1.8123,0.37499,0.37499,0.37474,2.5467e-06,0.028502,0.72098,3.7576e-09,5.0896e-06
1.8131,0.37499,0.37499,0.37474,2.543e-06,0.029537,0.71994,3.7799e-09,5.0822e-06
1.8139,0.37499,0.37499,0.37473,2.5392e-06,0.03059,0.71888,3.8027e-09,5.0747e-06
1.8147,0.37499,0.37499,0.37473,2.5354e-06,0.031661,0.7178,3.826e-09,5.067e-06
1.8156,0.37499,0.37499,0.37472,2.5316e-06,0.032749,0.7167,3.8498e-09,5.0593e-06
1.8164,0.37499,0.37499,0.37472,2.5276e-06,0.033855,0.71559,3.874e-09,5.0514e-06
1.8172,0.37499,0.37499,0.37472,2.5236e-06,0.034978,0.71445,3.8987e-09,5.0434e-06
1.818,0.37499,0.37499,0.37471,2.5196e-06,0.036118,0.7133,3.9239e-09,5.0352e-06
1.8188,0.37499,0.37499,0.37471,2.5155e-06,0.037276,0.71214,3.9496e-09,5.027e-06
1.8196,0.37499,0.37499,0.3747,2.5113e-06,0.038452,0.71095,3.9757e-09,5.0186e-06
1.8204,0.37499,0.37499,0.3747,2.507e-06,0.039644,0.70975,4.0022e-09,5.0101e-06
1.8212,0.37499,0.37499,0.37469,2.5027e-06,0.040854,0.70853,4.0292e-09,5.0014e-06
1.822,0.37499,0.37499,0.37469,2.4984e-06,0.042081,0.7073,4.0566e-09,4.9927e-06
1.8228,0.37499,0.37499,0.37469,2.4939e-06,0.043324,0.70605,4.0845e-09,4.9838e-06
1.8236,0.37499,0.37499,0.37468,2.4895e-06,0.044585,0.70478,4.1127e-09,4.9748e-06
1.8244,0.37499,0.37499,0.37468,2.4849e-06,0.045863,0.70349,4.1414e-09,4.9657e-06
1.8252,0.37499,0.37499,0.37467,2.4803e-06,0.047158,0.70219,4.1704e-09,4.9565e-06
1.826,0.37499,0.37499,0.37467,2.4757e-06,0.048469,0.70087,4.1998e-09,4.9471e-06
1.8268,0.37499,0.37499,0.37466,2.4709e-06,0.049797,0.69953,4.2296e-09,4.9377e-06
1.8276,0.37499,0.37499,0.37466,2.4662e-06,0.051142,0.69818,4.2598e-09,4.9281e-06
1.8284,0.37499,0.37499,0.37466,2.4613e-06,0.052503,0.69681,4.2903e-09,4.9184e-06
1.8292,0.37499,0.37499,0.37465,2.4564e-06,0.053881,0.69542,4.3211e-09,4.9086e-06
1.8301,0.37499,0.37499,0.37465,2.4515e-06,0.055276,0.69402,4.3522e-09,4.8986e-06
1.8309,0.37499,0.37499,0.37464,2.4465e-06,0.056686,0.6926,4.3836e-09,4.8886e-06
1.8317,0.37499,0.37499,0.37464,2.4414e-06,0.058113,0.69117,4.4153e-09,4.8784e-06
1.8325,0.37499,0.37499,0.37464,2.4363e-06,0.059557,0.68972,4.4473e-09,4.8681e-06
1.8333,0.37499,0.37499,0.37463,2.4311e-06,0.061016,0.68825,4.4795e-09,4.8577e-06
1.8341,0.37499,0.37499,0.37463,2.4259e-06,0.062492,0.68676,4.5119e-09,4.8472e-06
1.8349,0.37499,0.37499,0.37462,2.4206e-06,0.063983,0.68527,4.5445e-09,4.8366e-06
1.8357,0.37499,0.37499,0.37462,2.4152e-06,0.065491,0.68375,4.5774e-09,4.8259e-06
1.8365,0.37499,0.37499,0.37462,2.4098e-06,0.067014,0.68222,4.6104e-09,4.8151e-06
1.8373,0.37499,0.37499,0.37461,2.4044e-06,0.068553,0.68067,4.6435e-09,4.8041e-06
1.8381,0.37499,0.37499,0.37461,2.3989e-06,0.070108,0.67911,4.6768e-09,4.793e-06
1.8389,0.37499,0.37499,0.3746,2.3933e-06,0.071678,0.67753,4.7102e-09,4.7819e-06
1.8397,0.37499,0.37499,0.3746,2.3877e-06,0.073264,0.67594,4.7437e-09,4.7706e-06
1.8405,0.37499,0.37499,0.3746,2.382e-06,0.074866,0.67433,4.7773e-09,4.7592e-06
1.8413,0.37499,0.37499,0.37459,2.3763e-06,0.076482,0.6727,4.8109e-09,4.7477e-06
1.8421,0.37499,0.37499,0.37459,2.3705e-06,0.078115,0.67106,4.8445e-09,4.7361e-06
1.8429,0.37499,0.37499,0.37459,2.3646e-06,0.079762,0.66941,4.8782e-09,4.7244e-06
1.8437,0.37499,0.37499,0.37458,2.3587e-06,0.081424,0.66774,4.9118e-09,4.7126e-06
1.8445,0.37499,0.37499,0.37458,2.3528e-06,0.083102,0.66605,4.9454e-09,4.7006e-06
1.8454,0.37499,0.37499,0.37457,2.3468e-06,0.084794,0.66435,4.979e-09,4.6886e-06
1.8462,0.37499,0.37499,0.37457,2.3407e-06,0.086501,0.66264,5.0125e-09,4.6765e-06
1.847,0.37499,0.37499,0.37457,2.3346e-06,0.088223,0.66091,5.0458e-09,4.6642e-06
1.8478,0.37499,0.37499,0.37456,2.3285e-06,0.08996,0.65917,5.0791e-09,4.6519e-06
1.8486,0.37499,0.37499,0.37456,2.3223e-06,0.091711,0.65741,5.1123e-09,4.6394e-06
1.8494,0.37499,0.37499,0.37456,2.316e-06,0.093477,0.65563,5.1452e-09,4.6269e-06
1.8502,0.37499,0.37499,0.37455,2.3097e-06,0.095258,0.65385,5.178e-09,4.6143e-06
1.851,0.37499,0.37499,0.37455,2.3034e-06,0.097052,0.65205,5.2106e-09,4.6015e-06
1.8518,0.37499,0.37499,0.37455,2.2969e-06,0.098861,0.65023,5.243e-09,4.5887e-06
1.8526,0.37499,0.37499,0.37454,2.2905e-06,0.10068,0.6484,5.2752e-09,4.5757e-06
1.8534,0.37499,0.37499,0.37454,2.284e-06,0.10252,0.64656,5.307e-09,4.5627e-06
1.8542,0.37499,0.37499,0.37453,2.2774e-06,0.10437,0.6447,5.3386e-09,4.5495e-06
1.855,0.37499,0.37499,0.37453,2.2708e-06,0.10624,0.64283,5.3699e-09,4.5363e-06
1.8558,0.37499,0.37499,0.37453,2.2642e-06,0.10812,0.64094,5.4009e-09,4.5229e-06
1.8566,0.37499,0.37499,0.37452,2.2575e-06,0.11001,0.63904,5.4316e-09,4.5095e-06
1.8574,0.37499,0.37499,0.37452,2.2507e-06,0.11191,0.63713,5.4619e-09,4.496e-06
1.8582,0.37499,0.37499,0.37452,2.2439e-06,0.11383,0.6352,5.4918e-09,4.4824e-06
1.859,0.37499,0.37499,0.37451,2.2371e-06,0.11577,0.63326,5.5214e-09,4.4686e-06
1.8599,0.37499,0.37499,0.37451,2.2302e-06,0.11771,0.63131,5.5506e-09,4.4548e-06
1.8607,0.37499,0.37499,0.37451,2.2233e-06,0.11967,0.62934,5.5793e-09,4.4409e-06
1.8615,0.37499,0.37499,0.3745,2.2163e-06,0.12164,0.62737,5.6076e-09,4.4269e-06
1.8623,0.37499,0.37499,0.3745,2.2093e-06,0.12363,0.62537,5.6355e-09,4.4129e-06
1.8631,0.37499,0.37499,0.3745,2.2022e-06,0.12563,0.62337,5.6629e-09,4.3987e-06
1.8639,0.37499,0.37499,0.37449,2.1951e-06,0.12764,0.62135,5.6898e-09,4.3844e-06
1.8647,0.37499,0.37499,0.37449,2.1879e-06,0.12966,0.61932,5.7162e-09,4.3701e-06
1.8655,0.37499,0.37499,0.37449,2.1807e-06,0.1317,0.61728,5.7422e-09,4.3556e-06
1.8663,0.37499,0.37499,0.37449,2.1734e-06,0.13375,0.61523,5.7676e-09,4.3411e-06
1.8671,0.37499,0.37499,0.37448,2.1661e-06,0.13581,0.61316,5.7925e-09,4.3265e-06
1.8679,0.37499,0.37499,0.37448,2.1588e-06,0.13788,0.61108,5.8169e-09,4.3118e-06
1.8687,0.37499,0.37499,0.37448,2.1514e-06,0.13997,0.60899,5.8407e-09,4.297e-06
1.8695,0.37499,0.37499,0.37447,2.144e-06,0.14206,0.60688,5.864e-09,4.2822e-06
1.8703,0.37499,0.37499,0.37447,2.1365e-06,0.14417,0.60477,5.8868e-09,4.2672e-06
1.8711,0.37499,0.37499,0.37447,2.129e-06,0.14629,0.60264,5.9089e-09,4.2522e-06
1.8719,0.37499,0.37499,0.37446,2.1215e-06,0.14843,0.6005,5.9306e-09,4.2371e-06
1.8727,0.37499,0.37499,0.37446,2.1139e-06,0.15057,0.59835,5.9516e-09,4.2219e-06
1.8735,0.37499,0.37499,0.37446,2.1063e-06,0.15273,0.59619,5.9721e-09,4.2066e-06
1.8744,0.37499,0.37499,0.37446,2.0986e-06,0.15489,0.59402,5.992e-09,4.1912e-06
1.8752,0.37499,0.37499,0.37445,2.0909e-06,0.15707,0.59183,6.0113e-09,4.1758e-06
1.876,0.37499,0.37499,0.37445,2.0832e-06,0.15926,0.58964,6.03e-09,4.1603e-06
1.8768,0.37499,0.37499,0.37445,2.0754e-06,0.16146,0.58743,6.0481e-09,4.1447e-06
1.8776,0.37499,0.37499,0.37445,2.0676e-06,0.16368,0.58521,6.0657e-09,4.129e-06
1.8784,0.37499,0.37499,0.37444,2.0597e-06,0.1659,0.58299,6.0826e-09,4.1133e-06
1.8792,0.37499,0.37499,0.37444,2.0518e-06,0.16813,0.58075,6.099e-09,4.0975e-06
1.88,0.37499,0.37499,0.37444,2.0439e-06,0.17038,0.5785,6.1148e-09,4.0816e-06
1.8808,0.37499,0.37499,0.37443,2.0359e-06,0.17263,0.57624,6.13e-09,4.0656e-06
1.8816,0.37499,0.37499,0.37443,2.0279e-06,0.17489,0.57397,6.1447e-09,4.0496e-06
1.8824,0.37499,0.37499,0.37443,2.0198e-06,0.17717,0.57169,6.1588e-09,4.0335e-06
1.8832,0.37499,0.37499,0.37443,2.0117e-06,0.17945,0.5694,6.1723e-09,4.0173e-06
1.884,0.37499,0.37499,0.37442,2.0036e-06,0.18175,0.5671,6.1852e-09,4.0011e-06
1.8848,0.37499,0.37499,0.37442,1.9955e-06,0.18405,0.56479,6.1976e-09,3.9848e-06
1.8856,0.37499,0.37499,0.37442,1.9873e-06,0.18637,0.56247,6.2095e-09,3.9684e-06
1.8864,0.37499,0.37499,0.37442,1.9791e-06,0.18869,0.56014,6.2208e-09,3.9519e-06
1.8872,0.37499,0.37499,0.37441,1.9708e-06,0.19103,0.5578,6.2315e-09,3.9354e-06
1.888,0.37499,0.37499,0.37441,1.9625e-06,0.19337,0.55545,6.2418e-09,3.9188e-06
1.8889,0.37499,0.37499,0.37441,1.9542e-06,0.19572,0.5531,6.2515e-09,3.9022e-06
1.8897,0.37499,0.37499,0.37441,1.9459e-06,0.19809,0.55073,6.2608e-09,3.8855e-06
1.8905,0.37499,0.37499,0.37441,1.9375e-06,0.20046,0.54835,6.2695e-09,3.8687e-06
1.8913,0.37499,0.37499,0.3744,1.9291e-06,0.20284,0.54597,6.2778e-09,3.8519e-06
1.8921,0.37499,0.37499,0.3744,1.9206e-06,0.20523,0.54358,6.2856e-09,3.835e-06
1.8929,0.37499,0.37499,0.3744,1.9122e-06,0.20762,0.54117,6.2929e-09,3.818e-06
1.8937,0.37499,0.37499,0.3744,1.9037e-06,0.21003,0.53876,6.2999e-09,3.801e-06
1.8945,0.37499,0.37499,0.37439,1.8951e-06,0.21244,0.53635,6.3063e-09,3.7839e-06
1.8953,0.37499,0.37499,0.37439,1.8866e-06,0.21487,0.53392,6.3124e-09,3.7668e-06
1.8961,0.37499,0.37499,0.37439,1.878e-06,0.2173,0.53148,6.3181e-09,3.7496e-06
1.8969,0.37499,0.37499,0.37439,1.8694e-06,0.21974,0.52904,6.3233e-09,3.7324e-06
1.8977,0.37499,0.37499,0.37439,1.8607e-06,0.22218,0.52659,6.3283e-09,3.7151e-06
1.8985,0.37499,0.37499,0.37438,1.852e-06,0.22464,0.52413,6.3328e-09,3.6977e-06
1.8993,0.37499,0.37499,0.37438,1.8433e-06,0.2271,0.52166,6.337e-09,3.6803e-06
1.9001,0.37499,0.37499,0.37438,1.8346e-06,0.22957,0.51919,6.3409e-09,3.6629e-06
1.9009,0.37499,0.37499,0.37438,1.8258e-06,0.23205,0.51671,6.3445e-09,3.6453e-06
1.9017,0.37499,0.37499,0.37438,1.8171e-06,0.23453,0.51422,6.3478e-09,3.6278e-06
1.9025,0.37499,0.37499,0.37438,1.8083e-06,0.23703,0.51172,6.3508e-09,3.6102e-06
1.9033,0.37499,0.37499,0.37437,1.7994e-06,0.23953,0.50922,6.3536e-09,3.5925e-06
1.9042,0.37499,0.37499,0.37437,1.7906e-06,0.24203,0.50671,6.3561e-09,3.5748e-06
1.905,0.37499,0.37499,0.37437,1.7817e-06,0.24455,0.5042,6.3584e-09,3.557e-06
1.9058,0.37499,0.37499,0.37437,1.7728e-06,0.24707,0.50167,6.3604e-09,3.5392e-06
1.9066,0.37499,0.37499,0.37437,1.7639e-06,0.24959,0.49914,6.3623e-09,3.5214e-06
1.9074,0.37499,0.37499,0.37437,1.7549e-06,0.25212,0.49661,6.364e-09,3.5035e-06
1.9082,0.37499,0.37499,0.37436,1.746e-06,0.25466,0.49407,6.3656e-09,3.4856e-06
1.909,0.37499,0.37499,0.37436,1.737e-06,0.25721,0.49152,6.367e-09,3.4676e-06
1.9098,0.37499,0.37499,0.37436,1.728e-06,0.25976,0.48896,6.3683e-09,3.4496e-06
1.9106,0.37499,0.37499,0.37436,1.7189e-06,0.26232,0.4864,6.3694e-09,3.4315e-06
1.9114,0.37499,0.37499,0.37436,1.7099e-06,0.26488,0.48384,6.3705e-09,3.4134e-06
1.9122,0.37499,0.37499,0.37436,1.7008e-06,0.26745,0.48127,6.3715e-09,3.3953e-06
1.913,0.37499,0.37499,0.37436,1.6917e-06,0.27002,0.47869,6.3724e-09,3.3771e-06
1.9138,0.37499,0.37499,0.37435,1.6826e-06,0.2726,0.47611,6.3732e-09,3.3589e-06
1.9146,0.37499,0.37499,0.37435,1.6735e-06,0.27519,0.47352,6.3741e-09,3.3406e-06
1.9154,0.37499,0.37499,0.37435,1.6644e-06,0.27777,0.47093,6.3749e-09,3.3223e-06
1.9162,0.37499,0.37499,0.37435,1.6552e-06,0.28037,0.46833,6.3757e-09,3.304e-06
1.917,0.37499,0.37499,0.37435,1.646e-06,0.28297,0.46573,6.3765e-09,3.2857e-06
1.9178,0.37499,0.37499,0.37435,1.6368e-06,0.28557,0.46312,6.3773e-09,3.2673e-06
1.9187,0.37499,0.37499,0.37435,1.6276e-06,0.28818,0.46051,6.3781e-09,3.2489e-06
1.9195,0.37499,0.37499,0.37435,1.6184e-06,0.2908,0.4579,6.379e-09,3.2304e-06
1.9203,0.37499,0.37499,0.37434,1.6092e-06,0.29341,0.45528,6.3799e-09,3.2119e-06
1.9211,0.37499,0.37499,0.37434,1.5999e-06,0.29603,0.45265,6.3809e-09,3.1934e-06
1.9219,0.37499,0.37499,0.37434,1.5906e-06,0.29866,0.45002,6.382e-09,3.1749e-06
1.9227,0.37499,0.37499,0.37434,1.5813e-06,0.30129,0.44739,6.3831e-09,3.1563e-06
1.9235,0.37499,0.37499,0.37434,1.5721e-06,0.30392,0.44476,6.3843e-09,3.1377e-06
1.9243,0.37499,0.37499,0.37434,1.5627e-06,0.30656,0.44212,6.3857e-09,3.1191e-06
1.9251,0.37499,0.37499,0.37434,1.5534e-06,0.3092,0.43948,6.3871e-09,3.1005e-06
1.9259,0.37499,0.37499,0.37434,1.5441e-06,0.31185,0.43683,6.3887e-09,3.0818e-06
1.9267,0.37499,0.37499,0.37434,1.5348e-06,0.31449,0.43418,6.3903e-09,3.0631e-06
1.9275,0.37499,0.37499,0.37434,1.5254e-06,0.31714,0.43153,6.3921e-09,3.0444e-06
1.9283,0.37499,0.37499,0.37434,1.516e-06,0.3198,0.42888,6.394e-09,3.0257e-06
1.9291,0.37499,0.37499,0.37434,1.5067e-06,0.32245,0.42622,6.3961e-09,3.007e-06
1.9299,0.37499,0.37499,0.37433,1.4973e-06,0.32511,0.42356,6.3983e-09,2.9882e-06
1.9307,0.37499,0.37499,0.37433,1.4879e-06,0.32777,0.4209,6.4006e-09,2.9694e-06
1.9315,0.37499,0.37499,0.37433,1.4785e-06,0.33044,0.41823,6.4031e-09,2.9506e-06
1.9323,0.37499,0.37499,0.37433,1.4691e-06,0.3331,0.41556,6.4058e-09,2.9318e-06
1.9332,0.37499,0.37499,0.37433,1.4597e-06,0.33577,0.41289,6.4085e-09,2.913e-06
1.934,0.37499,0.37499,0.37433,1.4503e-06,0.33844,0.41022,6.4115e-09,2.8942e-06
1.9348,0.37499,0.37499,0.37433,1.4409e-06,0.34111,0.40755,6.4145e-09,2.8753e-06
1.9356,0.37499,0.37499,0.37433,1.4314e-06,0.34379,0.40488,6.4177e-09,2.8564e-06
1.9364,0.37499,0.37499,0.37433,1.422e-06,0.34646,0.4022,6.4211e-09,2.8376e-06
1.9372,0.37499,0.37499,0.37433,1.4126e-06,0.34914,0.39952,6.4246e-09,2.8187e-06
1.938,0.37499,0.37499,0.37433,1.4031e-06,0.35182,0.39684,6.4282e-09,2.7998e-06
1.9388,0.37499,0.37499,0.37433,1.3937e-06,0.3545,0.39416,6.4319e-09,2.7809e-06
1.9396,0.37499,0.37499,0.37433,1.3842e-06,0.35718,0.39148,6.4358e-09,2.762e-06
1.9404,0.37499,0.37499,0.37433,1.3748e-06,0.35986,0.3888,6.4398e-09,2.7431e-06
1.9412,0.37499,0.37499,0.37433,1.3653e-06,0.36254,0.38612,6.4439e-09,2.7242e-06
1.942,0.37499,0.37499,0.37433,1.3558e-06,0.36522,0.38343,6.4481e-09,2.7052e-06
1.9428,0.37499,0.37499,0.37433,1.3464e-06,0.36791,0.38075,6.4524e-09,2.6863e-06
1.9436,0.37499,0.37499,0.37433,1.3369e-06,0.37059,0.37807,6.4568e-09,2.6674e-06
1.9444,0.37499,0.37499,0.37433,1.3275e-06,0.37328,0.37538,6.4613e-09,2.6485e-06
1.9452,0.37499,0.37499,0.37433,1.318e-06,0.37596,0.3727,6.4659e-09,2.6295e-06
1.946,0.37499,0.37499,0.37433,1.3085e-06,0.37864,0.37002,6.4705e-09,2.6106e-06
1.9468,0.37499,0.37499,0.37433,1.2991e-06,0.38133,0.36733,6.4752e-09,2.5917e-06
1.9477,0.37499,0.37499,0.37433,1.2896e-06,0.38401,0.36465,6.4799e-09,2.5728e-06
1.9485,0.37499,0.37499,0.37433,1.2802e-06,0.38669,0.36197,6.4846e-09,2.5538e-06
1.9493,0.37499,0.37499,0.37433,1.2707e-06,0.38938,0.35928,6.4894e-09,2.5349e-06
1.9501,0.37499,0.37499,0.37433,1.2613e-06,0.39206,0.3566,6.4942e-09,2.516e-06
1.9509,0.37499,0.37499,0.37433,1.2518e-06,0.39474,0.35392,6.4989e-09,2.4971e-06
1.9517,0.37499,0.37499,0.37433,1.2424e-06,0.39742,0.35124,6.5037e-09,2.4782e-06
1.9525,0.37499,0.37499,0.37433,1.2329e-06,0.4001,0.34857,6.5084e-09,2.4594e-06
1.9533,0.37499,0.37499,0.37433,1.2235e-06,0.40277,0.34589,6.513e-09,2.4405e-06
1.9541,0.37499,0.37499,0.37433,1.2141e-06,0.40545,0.34321,6.5176e-09,2.4216e-06
1.9549,0.37499,0.37499,0.37433,1.2046e-06,0.40812,0.34054,6.5221e-09,2.4028e-06
1.9557,0.37499,0.37499,0.37433,1.1952e-06,0.4108,0.33787,6.5265e-09,2.3839e-06
1.9565,0.37499,0.37499,0.37433,1.1858e-06,0.41347,0.3352,6.5308e-09,2.3651e-06
1.9573,0.37499,0.37499,0.37433,1.1764e-06,0.41614,0.33253,6.535e-09,2.3463e-06
1.9581,0.37499,0.37499,0.37433,1.167e-06,0.4188,0.32986,6.5391e-09,2.3275e-06
1.9589,0.37499,0.37499,0.37433,1.1576e-06,0.42147,0.3272,6.5429e-09,2.3087e-06
1.9597,0.37499,0.37499,0.37433,1.1483e-06,0.42413,0.32454,6.5467e-09,2.29e-06
1.9605,0.37499,0.37499,0.37434,1.1389e-06,0.42679,0.32188,6.5502e-09,2.2712e-06
1.9613,0.37499,0.37499,0.37434,1.1295e-06,0.42945,0.31923,6.5535e-09,2.2525e-06
1.9621,0.37499,0.37499,0.37434,1.1202e-06,0.4321,0.31657,6.5566e-09,2.2338e-06
1.963,0.37499,0.37499,0.37434,1.1108e-06,0.43475,0.31392,6.5595e-09,2.2151e-06
1.9638,0.37499,0.37499,0.37434,1.1015e-06,0.4374,0.31128,6.5622e-09,2.1965e-06
1.9646,0.37499,0.37499,0.37434,1.0922e-06,0.44004,0.30863,6.5645e-09,2.1778e-06
1.9654,0.37499,0.37499,0.37434,1.0829e-06,0.44269,0.30599,6.5666e-09,2.1592e-06
1.9662,0.37499,0.37499,0.37434,1.0736e-06,0.44532,0.30336,6.5684e-09,2.1407e-06
1.967,0.37499,0.37499,0.37434,1.0643e-06,0.44796,0.30073,6.5699e-09,2.1221e-06
1.9678,0.37499,0.37499,0.37434,1.0551e-06,0.45059,0.2981,6.571e-09,2.1036e-06
1.9686,0.37499,0.37499,0.37434,1.0458e-06,0.45322,0.29547,6.5719e-09,2.0851e-06
1.9694,0.37499,0.37499,0.37435,1.0366e-06,0.45584,0.29285,6.5723e-09,2.0666e-06
1.9702,0.37499,0.37499,0.37435,1.0274e-06,0.45846,0.29023,6.5724e-09,2.0481e-06
1.971,0.37499,0.37499,0.37435,1.0182e-06,0.46107,0.28762,6.5721e-09,2.0297e-06
1.9718,0.37499,0.37499,0.37435,1.009e-06,0.46368,0.28501,6.5714e-09,2.0114e-06
1.9726,0.37499,0.37499,0.37435,9.9979e-07,0.46629,0.28241,6.5704e-09,1.993e-06
1.9734,0.37499,0.37499,0.37435,9.9063e-07,0.46889,0.27981,6.5688e-09,1.9747e-06
1.9742,0.37499,0.37499,0.37435,9.8149e-07,0.47149,0.27722,6.5669e-09,1.9564e-06
1.975,0.37499,0.37499,0.37435,9.7236e-07,0.47408,0.27463,6.5645e-09,1.9382e-06
1.9758,0.37499,0.37499,0.37435,9.6326e-07,0.47666,0.27205,6.5617e-09,1.92e-06
1.9766,0.37499,0.37499,0.37436,9.5417e-07,0.47924,0.26947,6.5584e-09,1.9018e-06
1.9775,0.37499,0.37499,0.37436,9.4511e-07,0.48182,0.2669,6.5546e-09,1.8837e-06
1.9783,0.37499,0.37499,0.37436,9.3606e-07,0.48439,0.26433,6.5504e-09,1.8656e-06
1.9791,0.37499,0.37499,0.37436,9.2703e-07,0.48695,0.26177,6.5456e-09,1.8475e-06
1.9799,0.37499,0.37499,0.37436,9.1802e-07,0.48951,0.25921,6.5404e-09,1.8295e-06
1.9807,0.37499,0.37499,0.37436,9.0904e-07,0.49206,0.25666,6.5346e-09,1.8115e-06
1.9815,0.37499,0.37499,0.37436,9.0007e-07,0.49461,0.25412,6.5284e-09,1.7936e-06
1.9823,0.37499,0.37499,0.37437,8.9113e-07,0.49715,0.25158,6.5216e-09,1.7757e-06
1.9831,0.37499,0.37499,0.37437,8.822e-07,0.49969,0.24905,6.5143e-09,1.7579e-06
1.9839,0.37499,0.37499,0.37437,8.7331e-07,0.50221,0.24652,6.5065e-09,1.7401e-06
1.9847,0.37499,0.37499,0.37437,8.6443e-07,0.50474,0.24401,6.4981e-09,1.7224e-06
1.9855,0.37499,0.37499,0.37437,8.5558e-07,0.50725,0.24149,6.4892e-09,1.7047e-06
1.9863,0.37499,0.37499,0.37437,8.4675e-07,0.50976,0.23899,6.4798e-09,1.687e-06
1.9871,0.37499,0.37499,0.37438,8.3795e-07,0.51226,0.23649,6.4698e-09,1.6694e-06
1.9879,0.37499,0.37499,0.37438,8.2917e-07,0.51475,0.234,6.4593e-09,1.6519e-06
1.9887,0.37499,0.37499,0.37438,8.2041e-07,0.51724,0.23152,6.4483e-09,1.6344e-06
1.9895,0.37499,0.37499,0.37438,8.1169e-07,0.51972,0.22904,6.4367e-09,1.6169e-06
1.9903,0.37499,0.37499,0.37438,8.0299e-07,0.52219,0.22657,6.4246e-09,1.5995e-06
1.9911,0.37499,0.37499,0.37439,7.9431e-07,0.52466,0.22411,6.412e-09,1.5822e-06
1.992,0.37499,0.37499,0.37439,7.8566e-07,0.52712,0.22166,6.3988e-09,1.5649e-06
1.9928,0.37499,0.37499,0.37439,7.7704e-07,0.52957,0.21921,6.3852e-09,1.5477e-06
1.9936,0.37499,0.37499,0.37439,7.6845e-07,0.53201,0.21678,6.371e-09,1.5305e-06
1.9944,0.37499,0.37499,0.37439,7.5989e-07,0.53444,0.21435,6.3563e-09,1.5134e-06
1.9952,0.37499,0.37499,0.3744,7.5135e-07,0.53687,0.21193,6.341e-09,1.4964e-06
1.996,0.37499,0.37499,0.3744,7.4285e-07,0.53928,0.20951,6.3253e-09,1.4794e-06
1.9968,0.37499,0.37499,0.3744,7.3437e-07,0.54169,0.20711,6.3091e-09,1.4624e-06
1.9976,0.37499,0.37499,0.3744,7.2593e-07,0.54409,0.20471,6.2925e-09,1.4456e-06
1.9984,0.37499,0.37499,0.3744,7.1751e-07,0.54648,0.20233,6.2753e-09,1.4288e-06
1.9992,0.37499,0.37499,0.37441,7.0913e-07,0.54886,0.19995,6.2577e-09,1.412e-06
2,0.37499,0.37499,0.37441,7.0078e-07,0.55124,0.19758,6.2397e-09,1.3953e-06


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertK_tp_jcp_p4r3_hrefN2_energy.csv <==
0.00080548,0.375,0.375,0.375,1.7427e-11,0.75,9.605e-06,3.3823e-11,1.0311e-12
0.001611,0.375,0.375,0.37501,1.8973e-11,0.74998,3.842e-05,3.3822e-11,4.1244e-12
0.0024164,0.375,0.375,0.37501,2.155e-11,0.74994,8.6442e-05,3.3819e-11,9.2797e-12
0.0032219,0.375,0.375,0.37502,2.5156e-11,0.74988,0.00015367,3.3816e-11,1.6497e-11
0.0040274,0.375,0.375,0.37502,2.9793e-11,0.74981,0.0002401,3.3812e-11,2.5775e-11
0.0048329,0.375,0.375,0.37503,3.546e-11,0.74971,0.00034573,3.3806e-11,3.7114e-11
0.0056384,0.375,0.375,0.37503,4.2157e-11,0.74959,0.00047055,3.3799e-11,5.0514e-11
0.0064438,0.375,0.375,0.37504,4.9882e-11,0.74946,0.00061456,3.3792e-11,6.5973e-11
0.0072493,0.375,0.375,0.37504,5.8637e-11,0.74931,0.00077774,3.3783e-11,8.3491e-11
0.0080548,0.375,0.375,0.37505,6.842e-11,0.74913,0.0009601,3.3773e-11,1.0307e-10
0.0088603,0.375,0.375,0.37505,7.9231e-11,0.74894,0.0011616,3.3762e-11,1.247e-10
0.0096658,0.375,0.375,0.37506,9.1069e-11,0.74873,0.0013823,3.375e-11,1.4839e-10
0.010471,0.375,0.375,0.37506,1.0393e-10,0.7485,0.0016221,3.3737e-11,1.7413e-10
0.011277,0.375,0.375,0.37507,1.1783e-10,0.74825,0.001881,3.3724e-11,2.0193e-10
0.012082,0.375,0.375,0.37507,1.3274e-10,0.74798,0.0021591,3.3709e-11,2.3178e-10
0.012888,0.375,0.375,0.37508,1.4868e-10,0.74769,0.0024562,3.3694e-11,2.6367e-10
0.013693,0.375,0.375,0.37508,1.6565e-10,0.74739,0.0027724,3.3677e-11,2.9762e-10
0.014499,0.375,0.375,0.37509,1.8364e-10,0.74706,0.0031077,3.366e-11,3.3361e-10
0.015304,0.375,0.375,0.37509,2.0265e-10,0.74672,0.0034621,3.3643e-11,3.7165e-10
0.01611,0.375,0.375,0.37509,2.2268e-10,0.74635,0.0038355,3.3624e-11,4.1173e-10
0.016915,0.375,0.375,0.3751,2.4373e-10,0.74597,0.0042279,3.3605e-11,4.5386e-10
0.017721,0.375,0.375,0.3751,2.658e-10,0.74557,0.0046393,3.3585e-11,4.9802e-10
0.018526,0.375,0.375,0.37511,2.8889e-10,0.74515,0.0050696,3.3564e-11,5.4422e-10
0.019332,0.375,0.375,0.37511,3.13e-10,0.74471,0.0055189,3.3543e-11,5.9245e-10
0.020137,0.375,0.375,0.37512,3.3812e-10,0.74425,0.0059872,3.3522e-11,6.4271e-10
0.020942,0.375,0.375,0.37512,3.6425e-10,0.74377,0.0064743,3.35e-11,6.95e-10
0.021748,0.375,0.375,0.37513,3.914e-10,0.74328,0.0069803,3.3477e-11,7.4932e-10
0.022553,0.375,0.375,0.37513,4.1956e-10,0.74276,0.0075052,3.3454e-11,8.0566e-10
0.023359,0.375,0.375,0.37514,4.4873e-10,0.74223,0.0080489,3.343e-11,8.6403e-10
0.024164,0.375,0.375,0.37514,4.7891e-10,0.74167,0.0086114,3.3406e-11,9.2441e-10
0.02497,0.375,0.375,0.37515,5.1009e-10,0.7411,0.0091927,3.3382e-11,9.868e-10
0.025775,0.375,0.375,0.37515,5.4228e-10,0.74051,0.0097927,3.3357e-11,1.0512e-09
0.026581,0.375,0.375,0.37516,5.7548e-10,0.7399,0.010411,3.3332e-11,1.1176e-09
0.027386,0.375,0.375,0.37516,6.0967e-10,0.73927,0.011049,3.3307e-11,1.186e-09
0.028192,0.375,0.375,0.37517,6.4487e-10,0.73863,0.011705,3.3281e-11,1.2565e-09
0.028997,0.375,0.375,0.37517,6.8107e-10,0.73796,0.012379,3.3255e-11,1.3289e-09
0.029803,0.375,0.375,0.37517,7.1826e-10,0.73728,0.013073,3.3229e-11,1.4033e-09
0.030608,0.375,0.375,0.37518,7.5645e-10,0.73657,0.013784,3.3202e-11,1.4797e-09
0.031414,0.375,0.375,0.37518,7.9563e-10,0.73585,0.014515,3.3175e-11,1.5581e-09
0.032219,0.375,0.375,0.37519,8.358e-10,0.73511,0.015263,3.3148e-11,1.6385e-09
0.033025,0.375,0.375,0.37519,8.7696e-10,0.73436,0.016031,3.3121e-11,1.7208e-09
0.03383,0.375,0.375,0.3752,9.1911e-10,0.73358,0.016816,3.3093e-11,1.8051e-09
0.034636,0.375,0.375,0.3752,9.6224e-10,0.73278,0.01762,3.3065e-11,1.8914e-09
0.035441,0.375,0.375,0.37521,1.0064e-09,0.73197,0.018442,3.3036e-11,1.9797e-09
0.036247,0.375,0.375,0.37521,1.0514e-09,0.73114,0.019283,3.3008e-11,2.0699e-09
0.037052,0.375,0.375,0.37522,1.0975e-09,0.73029,0.020141,3.2979e-11,2.1621e-09
0.037858,0.375,0.375,0.37522,1.1446e-09,0.72942,0.021018,3.2949e-11,2.2562e-09
0.038663,0.375,0.375,0.37522,1.1926e-09,0.72854,0.021913,3.292e-11,2.3522e-09
0.039469,0.375,0.375,0.37523,1.2416e-09,0.72763,0.022826,3.289e-11,2.4503e-09
0.040274,0.375,0.375,0.37523,1.2915e-09,0.72671,0.023757,3.2859e-11,2.5502e-09
0.041079,0.375,0.375,0.37524,1.3425e-09,0.72577,0.024707,3.2828e-11,2.6521e-09
0.041885,0.375,0.375,0.37524,1.3943e-09,0.72481,0.025674,3.2797e-11,2.7559e-09
0.04269,0.375,0.375,0.37525,1.4472e-09,0.72384,0.026659,3.2765e-11,2.8616e-09
0.043496,0.375,0.375,0.37525,1.501e-09,0.72284,0.027661,3.2733e-11,2.9693e-09
0.044301,0.375,0.375,0.37526,1.5558e-09,0.72183,0.028682,3.27e-11,3.0788e-09
0.045107,0.375,0.375,0.37526,1.6115e-09,0.7208,0.02972,3.2667e-11,3.1903e-09
0.045912,0.375,0.375,0.37527,1.6681e-09,0.71975,0.030776,3.2633e-11,3.3036e-09
0.046718,0.375,0.375,0.37527,1.7257e-09,0.71869,0.03185,3.2599e-11,3.4189e-09
0.047523,0.375,0.375,0.37527,1.7843e-09,0.71761,0.032941,3.2564e-11,3.536e-09
0.048329,0.375,0.375,0.37528,1.8438e-09,0.71651,0.03405,3.2528e-11,3.655e-09
0.049134,0.375,0.375,0.37528,1.9042e-09,0.71539,0.035176,3.2492e-11,3.7759e-09
0.04994,0.375,0.375,0.37529,1.9656e-09,0.71425,0.03632,3.2455e-11,3.8987e-09
0.050745,0.375,0.375,0.37529,2.0279e-09,0.7131,0.037481,3.2417e-11,4.0233e-09
0.051551,0.375,0.375,0.3753,2.0911e-09,0.71193,0.038659,3.2379e-11,4.1498e-09
0.052356,0.375,0.375,0.3753,2.1552e-09,0.71075,0.039855,3.234e-11,4.2781e-09
0.053162,0.375,0.375,0.3753,2.2203e-09,0.70954,0.041067,3.2301e-11,4.4083e-09
0.053967,0.375,0.375,0.37531,2.2863e-09,0.70832,0.042297,3.226e-11,4.5403e-09
0.054773,0.375,0.375,0.37531,2.3532e-09,0.70708,0.043544,3.2219e-11,4.6741e-09
0.055578,0.375,0.375,0.37532,2.421e-09,0.70583,0.044808,3.2177e-11,4.8098e-09
0.056384,0.375,0.375,0.37532,2.4897e-09,0.70455,0.046089,3.2135e-11,4.9472e-09
0.057189,0.375,0.375,0.37533,2.5593e-09,0.70326,0.047386,3.2092e-11,5.0865e-09
0.057995,0.375,0.375,0.37533,2.6298e-09,0.70196,0.0487,3.2048e-11,5.2276e-09
0.0588,0.375,0.375,0.37533,2.7013e-09,0.70064,0.050032,3.2003e-11,5.3705e-09
0.059606,0.375,0.375,0.37534,2.7736e-09,0.6993,0.051379,3.1957e-11,5.5152e-09
0.060411,0.375,0.375,0.37534,2.8468e-09,0.69794,0.052744,3.1911e-11,5.6616e-09
0.061216,0.375,0.375,0.37535,2.9208e-09,0.69657,0.054124,3.1864e-11,5.8098e-09
0.062022,0.375,0.375,0.37535,2.9958e-09,0.69518,0.055522,3.1817e-11,5.9598e-09
0.062827,0.375,0.375,0.37535,3.0717e-09,0.69377,0.056935,3.1768e-11,6.1116e-09
0.063633,0.375,0.375,0.37536,3.1484e-09,0.69235,0.058365,3.1719e-11,6.265e-09
0.064438,0.375,0.375,0.37536,3.226e-09,0.69091,0.059811,3.167e-11,6.4203e-09
0.065244,0.375,0.375,0.37537,3.3044e-09,0.68946,0.061273,3.162e-11,6.5772e-09
0.066049,0.375,0.375,0.37537,3.3837e-09,0.68799,0.062752,3.1569e-11,6.7359e-09
0.066855,0.375,0.375,0.37537,3.4639e-09,0.6865,0.064246,3.1517e-11,6.8963e-09
0.06766,0.375,0.375,0.37538,3.545e-09,0.685,0.065756,3.1466e-11,7.0585e-09
0.068466,0.375,0.375,0.37538,3.6268e-09,0.68348,0.067282,3.1413e-11,7.2223e-09
0.069271,0.375,0.375,0.37539,3.7096e-09,0.68195,0.068824,3.136e-11,7.3878e-09
0.070077,0.375,0.375,0.37539,3.7931e-09,0.6804,0.070382,3.1307e-11,7.555e-09
0.070882,0.375,0.375,0.37539,3.8775e-09,0.67883,0.071955,3.1253e-11,7.7238e-09
0.071688,0.375,0.375,0.3754,3.9628e-09,0.67725,0.073544,3.1199e-11,7.8944e-09
0.072493,0.375,0.375,0.3754,4.0489e-09,0.67566,0.075148,3.1144e-11,8.0666e-09
0.073299,0.375,0.375,0.37541,4.1357e-09,0.67404,0.076767,3.1089e-11,8.2404e-09
0.074104,0.375,0.375,0.37541,4.2235e-09,0.67242,0.078402,3.1033e-11,8.4159e-09
0.07491,0.375,0.375,0.37541,4.312e-09,0.67077,0.080052,3.0978e-11,8.593e-09
0.075715,0.375,0.375,0.37542,4.4013e-09,0.66912,0.081717,3.0922e-11,8.7717e-09
0.076521,0.375,0.375,0.37542,4.4915e-09,0.66744,0.083397,3.0866e-11,8.9521e-09
0.077326,0.375,0.375,0.37542,4.5824e-09,0.66576,0.085092,3.0809e-11,9.134e-09
0.078132,0.375,0.375,0.37543,4.6742e-09,0.66405,0.086802,3.0753e-11,9.3176e-09
0.078937,0.375,0.375,0.37543,4.7667e-09,0.66234,0.088527,3.0696e-11,9.5027e-09
0.079743,0.375,0.375,0.37544,4.86e-09,0.66061,0.090266,3.0639e-11,9.6894e-09
0.080548,0.375,0.375,0.37544,4.9541e-09,0.65886,0.09202,3.0582e-11,9.8777e-09
0.081353,0.375,0.375,0.37544,5.049e-09,0.6571,0.093788,3.0524e-11,1.0067e-08
0.082159,0.375,0.375,0.37545,5.1447e-09,0.65532,0.095571,3.0467e-11,1.0259e-08
0.082964,0.375,0.375,0.37545,5.2411e-09,0.65353,0.097368,3.0409e-11,1.0452e-08
0.08377,0.375,0.375,0.37545,5.3383e-09,0.65173,0.099179,3.0351e-11,1.0646e-08
0.084575,0.375,0.375,0.37546,5.4362e-09,0.64991,0.101,3.0294e-11,1.0842e-08
0.085381,0.375,0.375,0.37546,5.5349e-09,0.64808,0.10284,3.0236e-11,1.104e-08
0.086186,0.375,0.375,0.37546,5.6344e-09,0.64623,0.1047,3.0178e-11,1.1239e-08
0.086992,0.375,0.375,0.37547,5.7346e-09,0.64437,0.10657,3.012e-11,1.1439e-08
0.087797,0.375,0.375,0.37547,5.8355e-09,0.6425,0.10845,3.0061e-11,1.1641e-08
0.088603,0.375,0.375,0.37547,5.9372e-09,0.64061,0.11034,3.0003e-11,1.1844e-08
0.089408,0.375,0.375,0.37548,6.0395e-09,0.63871,0.11225,2.9944e-11,1.2049e-08
0.090214,0.375,0.375,0.37548,6.1427e-09,0.63679,0.11417,2.9885e-11,1.2255e-08
0.091019,0.375,0.375,0.37548,6.2465e-09,0.63486,0.11611,2.9826e-11,1.2463e-08
0.091825,0.375,0.375,0.37549,6.351e-09,0.63292,0.11805,2.9767e-11,1.2672e-08
0.09263,0.375,0.375,0.37549,6.4563e-09,0.63097,0.12002,2.9708e-11,1.2883e-08
0.093436,0.375,0.375,0.37549,6.5622e-09,0.629,0.12199,2.9648e-11,1.3095e-08
0.094241,0.375,0.375,0.3755,6.6689e-09,0.62702,0.12398,2.9588e-11,1.3308e-08
0.095047,0.375,0.375,0.3755,6.7762e-09,0.62502,0.12598,2.9528e-11,1.3523e-08
0.095852,0.375,0.375,0.3755,6.8842e-09,0.62302,0.12799,2.9467e-11,1.3739e-08
0.096658,0.375,0.375,0.37551,6.9929e-09,0.621,0.13002,2.9406e-11,1.3956e-08
0.097463,0.375,0.375,0.37551,7.1023e-09,0.61897,0.13206,2.9345e-11,1.4175e-08
0.098269,0.375,0.375,0.37551,7.2123e-09,0.61692,0.13411,2.9283e-11,1.4395e-08
0.099074,0.375,0.375,0.37552,7.323e-09,0.61486,0.13617,2.9221e-11,1.4617e-08
0.09988,0.375,0.375,0.37552,7.4344e-09,0.61279,0.13824,2.9158e-11,1.484e-08
0.10069,0.375,0.375,0.37552,7.5464e-09,0.61071,0.14033,2.9094e-11,1.5064e-08
0.10149,0.375,0.375,0.37553,7.659e-09,0.60862,0.14243,2.903e-11,1.5289e-08
0.1023,0.375,0.375,0.37553,7.7723e-09,0.60651,0.14454,2.8965e-11,1.5516e-08
0.1031,0.375,0.375,0.37553,7.8862e-09,0.6044,0.14667,2.89e-11,1.5744e-08
0.10391,0.375,0.375,0.37553,8.0008e-09,0.60227,0.1488,2.8834e-11,1.5973e-08
0.10471,0.375,0.375,0.37554,8.116e-09,0.60013,0.15095,2.8767e-11,1.6203e-08
0.10552,0.375,0.375,0.37554,8.2318e-09,0.59797,0.15311,2.87e-11,1.6435e-08
0.10632,0.375,0.375,0.37554,8.3482e-09,0.59581,0.15527,2.8631e-11,1.6668e-08
0.10713,0.375,0.375,0.37555,8.4652e-09,0.59364,0.15746,2.8562e-11,1.6902e-08
0.10793,0.375,0.375,0.37555,8.5828e-09,0.59145,0.15965,2.8492e-11,1.7137e-08
0.10874,0.375,0.375,0.37555,8.7009e-09,0.58925,0.16185,2.8421e-11,1.7373e-08
0.10955,0.375,0.375,0.37555,8.8197e-09,0.58704,0.16406,2.8349e-11,1.7611e-08
0.11035,0.375,0.375,0.37556,8.9391e-09,0.58483,0.16629,2.8277e-11,1.785e-08
0.11116,0.375,0.375,0.37556,9.059e-09,0.5826,0.16852,2.8203e-11,1.809e-08
0.11196,0.375,0.375,0.37556,9.1795e-09,0.58036,0.17077,2.8128e-11,1.8331e-08
0.11277,0.375,0.375,0.37556,9.3006e-09,0.5781,0.17303,2.8053e-11,1.8573e-08
0.11357,0.375,0.375,0.37557,9.4222e-09,0.57584,0.17529,2.7976e-11,1.8816e-08
0.11438,0.375,0.375,0.37557,9.5444e-09,0.57357,0.17757,2.7898e-11,1.9061e-08
0.11518,0.375,0.375,0.37557,9.6671e-09,0.57129,0.17986,2.782e-11,1.9306e-08
0.11599,0.375,0.375,0.37557,9.7903e-09,0.569,0.18215,2.774e-11,1.9553e-08
0.11679,0.375,0.375,0.37558,9.9141e-09,0.5667,0.18446,2.766e-11,1.98e-08
0.1176,0.375,0.375,0.37558,1.0038e-08,0.56438,0.18678,2.7578e-11,2.0049e-08
0.11841,0.375,0.375,0.37558,1.0163e-08,0.56206,0.1891,2.7495e-11,2.0299e-08
0.11921,0.375,0.375,0.37558,1.0289e-08,0.55973,0.19144,2.7412e-11,2.055e-08
0.12002,0.375,0.375,0.37559,1.0414e-08,0.55739,0.19378,2.7327e-11,2.0801e-08
0.12082,0.375,0.375,0.37559,1.0541e-08,0.55504,0.19614,2.7242e-11,2.1054e-08
0.12163,0.375,0.375,0.37559,1.0667e-08,0.55268,0.1985,2.7156e-11,2.1308e-08
0.12243,0.375,0.375,0.37559,1.0795e-08,0.55031,0.20087,2.7068e-11,2.1563e-08
0.12324,0.375,0.375,0.3756,1.0923e-08,0.54794,0.20326,2.698e-11,2.1818e-08
0.12404,0.375,0.375,0.3756,1.1051e-08,0.54555,0.20565,2.6891e-11,2.2075e-08
0.12485,0.375,0.375,0.3756,1.118e-08,0.54316,0.20804,2.6801e-11,2.2332e-08
0.12565,0.375,0.375,0.3756,1.1309e-08,0.54075,0.21045,2.6711e-11,2.2591e-08
0.12646,0.375,0.375,0.3756,1.1438e-08,0.53834,0.21287,2.6619e-11,2.285e-08
0.12727,0.375,0.375,0.37561,1.1568e-08,0.53592,0.21529,2.6527e-11,2.311e-08
0.12807,0.375,0.375,0.37561,1.1699e-08,0.53349,0.21772,2.6435e-11,2.3371e-08
0.12888,0.375,0.375,0.37561,1.183e-08,0.53106,0.22017,2.6341e-11,2.3633e-08
0.12968,0.375,0.375,0.37561,1.1961e-08,0.52861,0.22261,2.6247e-11,2.3896e-08
0.13049,0.375,0.375,0.37561,1.2093e-08,0.52616,0.22507,2.6153e-11,2.416e-08
0.13129,0.375,0.375,0.37562,1.2225e-08,0.5237,0.22753,2.6058e-11,2.4424e-08
0.1321,0.375,0.375,0.37562,1.2358e-08,0.52123,0.23001,2.5962e-11,2.469e-08
0.1329,0.375,0.375,0.37562,1.2491e-08,0.51876,0.23248,2.5866e-11,2.4956e-08
0.13371,0.375,0.375,0.37562,1.2624e-08,0.51627,0.23497,2.5769e-11,2.5223e-08
0.13452,0.375,0.375,0.37562,1.2758e-08,0.51378,0.23746,2.5672e-11,2.549e-08
0.13532,0.375,0.375,0.37563,1.2892e-08,0.51129,0.23996,2.5575e-11,2.5759e-08
0.13613,0.375,0.375,0.37563,1.3027e-08,0.50878,0.24247,2.5478e-11,2.6028e-08
0.13693,0.375,0.375,0.37563,1.3162e-08,0.50627,0.24499,2.538e-11,2.6298e-08
0.13774,0.375,0.375,0.37563,1.3297e-08,0.50375,0.24751,2.5281e-11,2.6569e-08
0.13854,0.375,0.375,0.37563,1.3433e-08,0.50123,0.25003,2.5183e-11,2.684e-08
0.13935,0.375,0.375,0.37563,1.3568e-08,0.4987,0.25257,2.5084e-11,2.7112e-08
0.14015,0.375,0.375,0.37564,1.3705e-08,0.49616,0.25511,2.4986e-11,2.7385e-08
0.14096,0.375,0.375,0.37564,1.3841e-08,0.49362,0.25765,2.4887e-11,2.7658e-08
0.14176,0.375,0.375,0.37564,1.3978e-08,0.49107,0.26021,2.4788e-11,2.7932e-08
0.14257,0.375,0.375,0.37564,1.4116e-08,0.48852,0.26276,2.4688e-11,2.8206e-08
0.14338,0.375,0.375,0.37564,1.4253e-08,0.48595,0.26533,2.4589e-11,2.8482e-08
0.14418,0.375,0.375,0.37564,1.4391e-08,0.48339,0.2679,2.4489e-11,2.8757e-08
0.14499,0.375,0.375,0.37564,1.4529e-08,0.48082,0.27047,2.439e-11,2.9034e-08
0.14579,0.375,0.375,0.37565,1.4668e-08,0.47824,0.27305,2.429e-11,2.9311e-08
0.1466,0.375,0.375,0.37565,1.4806e-08,0.47565,0.27564,2.419e-11,2.9588e-08
0.1474,0.375,0.375,0.37565,1.4945e-08,0.47307,0.27823,2.4091e-11,2.9867e-08
0.14821,0.375,0.375,0.37565,1.5085e-08,0.47047,0.28082,2.3991e-11,3.0145e-08
0.14901,0.375,0.375,0.37565,1.5224e-08,0.46788,0.28343,2.3891e-11,3.0424e-08
0.14982,0.375,0.375,0.37565,1.5364e-08,0.46527,0.28603,2.3791e-11,3.0704e-08
0.15062,0.375,0.375,0.37565,1.5504e-08,0.46267,0.28864,2.369e-11,3.0984e-08
0.15143,0.375,0.375,0.37565,1.5644e-08,0.46005,0.29125,2.359e-11,3.1265e-08
0.15224,0.375,0.375,0.37565,1.5785e-08,0.45744,0.29387,2.349e-11,3.1546e-08
0.15304,0.375,0.375,0.37566,1.5925e-08,0.45482,0.29649,2.3389e-11,3.1827e-08
0.15385,0.375,0.375,0.37566,1.6066e-08,0.45219,0.29912,2.3288e-11,3.2109e-08
0.15465,0.375,0.375,0.37566,1.6207e-08,0.44956,0.30175,2.3187e-11,3.2392e-08
0.15546,0.375,0.375,0.37566,1.6349e-08,0.44693,0.30439,2.3086e-11,3.2674e-08
0.15626,0.375,0.375,0.37566,1.649e-08,0.4443,0.30702,2.2985e-11,3.2958e-08
0.15707,0.375,0.375,0.37566,1.6632e-08,0.44166,0.30966,2.2884e-11,3.3241e-08
0.15787,0.375,0.375,0.37566,1.6774e-08,0.43901,0.31231,2.2782e-11,3.3525e-08
0.15868,0.375,0.375,0.37566,1.6916e-08,0.43637,0.31496,2.268e-11,3.3809e-08
0.15949,0.375,0.375,0.37566,1.7058e-08,0.43372,0.31761,2.2578e-11,3.4094e-08
0.16029,0.375,0.375,0.37566,1.7201e-08,0.43107,0.32026,2.2475e-11,3.4379e-08
0.1611,0.375,0.375,0.37566,1.7343e-08,0.42841,0.32292,2.2372e-11,3.4664e-08
0.1619,0.375,0.375,0.37566,1.7486e-08,0.42575,0.32558,2.2269e-11,3.4949e-08
0.16271,0.375,0.375,0.37567,1.7629e-08,0.42309,0.32824,2.2165e-11,3.5235e-08
0.16351,0.375,0.375,0.37567,1.7772e-08,0.42043,0.3309,2.2061e-11,3.5521e-08
0.16432,0.375,0.375,0.37567,1.7915e-08,0.41776,0.33357,2.1957e-11,3.5807e-08
0.16512,0.375,0.375,0.37567,1.8058e-08,0.4151,0.33624,2.1852e-11,3.6094e-08
0.16593,0.375,0.375,0.37567,1.8201e-08,0.41243,0.33891,2.1747e-11,3.6381e-08
0.16673,0.375,0.375,0.37567,1.8345e-08,0.40975,0.34158,2.1641e-11,3.6668e-08
0.16754,0.375,0.375,0.37567,1.8488e-08,0.40708,0.34426,2.1535e-11,3.6955e-08
0.16835,0.375,0.375,0.37567,1.8632e-08,0.40441,0.34693,2.1428e-11,3.7242e-08
0.16915,0.375,0.375,0.37567,1.8775e-08,0.40173,0.34961,2.1321e-11,3.7529e-08
0.16996,0.375,0.375,0.37567,1.8919e-08,0.39905,0.35229,2.1213e-11,3.7817e-08
0.17076,0.375,0.375,0.37567,1.9063e-08,0.39637,0.35497,2.1105e-11,3.8104e-08
0.17157,0.375,0.375,0.37567,1.9207e-08,0.39369,0.35765,2.0997e-11,3.8392e-08
0.17237,0.375,0.375,0.37567,1.935e-08,0.39101,0.36033,2.0888e-11,3.868e-08
0.17318,0.375,0.375,0.37567,1.9494e-08,0.38833,0.36301,2.0778e-11,3.8968e-08
0.17398,0.375,0.375,0.37567,1.9638e-08,0.38565,0.36569,2.0668e-11,3.9256e-08
0.17479,0.375,0.375,0.37567,1.9782e-08,0.38296,0.36838,2.0558e-11,3.9544e-08
0.17559,0.375,0.375,0.37567,1.9926e-08,0.38028,0.37106,2.0447e-11,3.9832e-08
0.1764,0.375,0.375,0.37567,2.007e-08,0.3776,0.37375,2.0336e-11,4.012e-08
0.17721,0.375,0.375,0.37567,2.0214e-08,0.37491,0.37643,2.0224e-11,4.0409e-08
0.17801,0.375,0.375,0.37567,2.0358e-08,0.37223,0.37911,2.0112e-11,4.0697e-08
0.17882,0.375,0.375,0.37567,2.0502e-08,0.36955,0.3818,1.9999e-11,4.0985e-08
0.17962,0.375,0.375,0.37567,2.0646e-08,0.36686,0.38448,1.9886e-11,4.1273e-08
0.18043,0.375,0.375,0.37567,2.079e-08,0.36418,0.38716,1.9773e-11,4.1561e-08
0.18123,0.375,0.375,0.37567,2.0934e-08,0.3615,0.38985,1.966e-11,4.1849e-08
0.18204,0.375,0.375,0.37567,2.1078e-08,0.35881,0.39253,1.9546e-11,4.2137e-08
0.18284,0.375,0.375,0.37567,2.1222e-08,0.35613,0.39521,1.9432e-11,4.2424e-08
0.18365,0.375,0.375,0.37567,2.1366e-08,0.35345,0.39789,1.9318e-11,4.2712e-08
0.18445,0.375,0.375,0.37567,2.1509e-08,0.35077,0.40057,1.9203e-11,4.3e-08
0.18526,0.375,0.375,0.37567,2.1653e-08,0.3481,0.40324,1.9089e-11,4.3287e-08
0.18607,0.375,0.375,0.37567,2.1797e-08,0.34542,0.40592,1.8974e-11,4.3574e-08
0.18687,0.375,0.375,0.37567,2.194e-08,0.34274,0.40859,1.8859e-11,4.3861e-08
0.18768,0.375,0.375,0.37567,2.2083e-08,0.34007,0.41126,1.8744e-11,4.4148e-08
0.18848,0.375,0.37499,0.37567,2.2227e-08,0.3374,0.41393,1.863e-11,4.4435e-08
0.18929,0.375,0.37499,0.37567,2.237e-08,0.33473,0.4166,1.8515e-11,4.4721e-08
0.19009,0.375,0.37499,0.37567,2.2513e-08,0.33206,0.41927,1.84e-11,4.5008e-08
0.1909,0.375,0.37499,0.37567,2.2656e-08,0.3294,0.42193,1.8285e-11,4.5294e-08
0.1917,0.375,0.37499,0.37567,2.2799e-08,0.32674,0.4246,1.817e-11,4.5579e-08
0.19251,0.375,0.37499,0.37566,2.2941e-08,0.32407,0.42725,1.8056e-11,4.5865e-08
0.19332,0.375,0.37499,0.37566,2.3084e-08,0.32142,0.42991,1.7941e-11,4.615e-08
0.19412,0.37499,0.37499,0.37566,2.3226e-08,0.31876,0.43256,1.7827e-11,4.6435e-08
0.19493,0.37499,0.37499,0.37566,2.3369e-08,0.31611,0.43522,1.7713e-11,4.6719e-08
0.19573,0.37499,0.37499,0.37566,2.3511e-08,0.31346,0.43786,1.7599e-11,4.7004e-08
0.19654,0.37499,0.37499,0.37566,2.3653e-08,0.31081,0.44051,1.7485e-11,4.7288e-08
0.19734,0.37499,0.37499,0.37566,2.3794e-08,0.30817,0.44315,1.7372e-11,4.7571e-08
0.19815,0.37499,0.37499,0.37566,2.3936e-08,0.30553,0.44579,1.7259e-11,4.7854e-08
0.19895,0.37499,0.37499,0.37566,2.4077e-08,0.3029,0.44842,1.7146e-11,4.8137e-08
0.19976,0.37499,0.37499,0.37566,2.4218e-08,0.30026,0.45105,1.7033e-11,4.8419e-08
0.20056,0.37499,0.37499,0.37566,2.4359e-08,0.29764,0.45368,1.6921e-11,4.8701e-08
0.20137,0.37499,0.37499,0.37566,2.45e-08,0.29501,0.4563,1.6809e-11,4.8983e-08
0.20218,0.37499,0.37499,0.37565,2.464e-08,0.29239,0.45892,1.6697e-11,4.9264e-08
0.20298,0.37499,0.37499,0.37565,2.4781e-08,0.28978,0.46153,1.6585e-11,4.9545e-08
0.20379,0.37499,0.37499,0.37565,2.4921e-08,0.28716,0.46414,1.6474e-11,4.9825e-08
0.20459,0.37499,0.37499,0.37565,2.506e-08,0.28456,0.46674,1.6363e-11,5.0104e-08
0.2054,0.37499,0.37499,0.37565,2.52e-08,0.28196,0.46934,1.6252e-11,5.0383e-08
0.2062,0.37499,0.37499,0.37565,2.5339e-08,0.27936,0.47194,1.6142e-11,5.0662e-08
0.20701,0.37499,0.37499,0.37565,2.5478e-08,0.27676,0.47453,1.6032e-11,5.094e-08
0.20781,0.37499,0.37499,0.37565,2.5617e-08,0.27418,0.47711,1.5922e-11,5.1218e-08
0.20862,0.37499,0.37499,0.37564,2.5755e-08,0.27159,0.47969,1.5812e-11,5.1495e-08
0.20942,0.37499,0.37499,0.37564,2.5893e-08,0.26902,0.48227,1.5702e-11,5.1771e-08
0.21023,0.37499,0.37499,0.37564,2.6031e-08,0.26645,0.48484,1.5593e-11,5.2047e-08
0.21104,0.37499,0.37499,0.37564,2.6169e-08,0.26388,0.4874,1.5483e-11,5.2322e-08
0.21184,0.37499,0.37499,0.37564,2.6306e-08,0.26132,0.48996,1.5374e-11,5.2597e-08
0.21265,0.37499,0.37499,0.37564,2.6443e-08,0.25876,0.49251,1.5265e-11,5.287e-08
0.21345,0.37499,0.37499,0.37564,2.6579e-08,0.25622,0.49506,1.5156e-11,5.3144e-08
0.21426,0.37499,0.37499,0.37563,2.6716e-08,0.25367,0.4976,1.5047e-11,5.3416e-08
0.21506,0.37499,0.37499,0.37563,2.6852e-08,0.25114,0.50013,1.4938e-11,5.3688e-08
0.21587,0.37499,0.37499,0.37563,2.6987e-08,0.24861,0.50266,1.4829e-11,5.396e-08
0.21667,0.37499,0.37499,0.37563,2.7122e-08,0.24608,0.50518,1.472e-11,5.423e-08
0.21748,0.37499,0.37499,0.37563,2.7257e-08,0.24356,0.50769,1.4611e-11,5.45e-08
0.21829,0.37499,0.37499,0.37563,2.7392e-08,0.24105,0.5102,1.4502e-11,5.4769e-08
0.21909,0.37499,0.37499,0.37562,2.7526e-08,0.23855,0.5127,1.4392e-11,5.5038e-08
0.2199,0.37499,0.37499,0.37562,2.766e-08,0.23605,0.51519,1.4283e-11,5.5305e-08
0.2207,0.37499,0.37499,0.37562,2.7793e-08,0.23357,0.51768,1.4174e-11,5.5572e-08
0.22151,0.37499,0.37499,0.37562,2.7926e-08,0.23108,0.52016,1.4064e-11,5.5838e-08
0.22231,0.37499,0.37499,0.37562,2.8059e-08,0.22861,0.52263,1.3954e-11,5.6103e-08
0.22312,0.37499,0.37499,0.37562,2.8191e-08,0.22614,0.52509,1.3844e-11,5.6368e-08
0.22392,0.37499,0.37499,0.37561,2.8323e-08,0.22368,0.52755,1.3734e-11,5.6632e-08
0.22473,0.37499,0.37499,0.37561,2.8454e-08,0.22123,0.52999,1.3623e-11,5.6894e-08
0.22553,0.37499,0.37499,0.37561,2.8585e-08,0.21879,0.53243,1.3513e-11,5.7156e-08
0.22634,0.37499,0.37499,0.37561,2.8715e-08,0.21635,0.53487,1.3402e-11,5.7417e-08
0.22715,0.37499,0.37499,0.37561,2.8845e-08,0.21392,0.53729,1.329e-11,5.7678e-08
0.22795,0.37499,0.37499,0.3756,2.8975e-08,0.2115,0.5397,1.3179e-11,5.7937e-08
0.22876,0.37499,0.37499,0.3756,2.9104e-08,0.20909,0.54211,1.3067e-11,5.8195e-08
0.22956,0.37499,0.37499,0.3756,2.9233e-08,0.20669,0.54451,1.2956e-11,5.8453e-08
0.23037,0.37499,0.37499,0.3756,2.9361e-08,0.20429,0.5469,1.2844e-11,5.8709e-08
0.23117,0.37499,0.37499,0.37559,2.9489e-08,0.20191,0.54928,1.2731e-11,5.8965e-08
0.23198,0.37499,0.37499,0.37559,2.9616e-08,0.19953,0.55165,1.2619e-11,5.922e-08
0.23278,0.37499,0.37499,0.37559,2.9743e-08,0.19716,0.55402,1.2506e-11,5.9473e-08
0.23359,0.37499,0.37499,0.37559,2.9869e-08,0.19481,0.55637,1.2393e-11,5.9726e-08
0.23439,0.37499,0.37499,0.37559,2.9995e-08,0.19246,0.55871,1.2281e-11,5.9978e-08
0.2352,0.37499,0.37499,0.37558,3.012e-08,0.19012,0.56105,1.2167e-11,6.0228e-08
0.23601,0.37499,0.37499,0.37558,3.0245e-08,0.18779,0.56337,1.2054e-11,6.0478e-08
0.23681,0.37499,0.37499,0.37558,3.0369e-08,0.18547,0.56569,1.1941e-11,6.0727e-08
0.23762,0.37499,0.37499,0.37558,3.0493e-08,0.18315,0.568,1.1828e-11,6.0974e-08
0.23842,0.37499,0.37499,0.37557,3.0616e-08,0.18085,0.57029,1.1715e-11,6.1221e-08
0.23923,0.37499,0.37499,0.37557,3.0739e-08,0.17856,0.57258,1.1602e-11,6.1466e-08
0.24003,0.37499,0.37499,0.37557,3.0861e-08,0.17628,0.57486,1.1488e-11,6.1711e-08
0.24084,0.37499,0.37499,0.37557,3.0983e-08,0.17401,0.57712,1.1375e-11,6.1954e-08
0.24164,0.37499,0.37499,0.37556,3.1104e-08,0.17175,0.57938,1.1263e-11,6.2196e-08
0.24245,0.37499,0.37499,0.37556,3.1224e-08,0.1695,0.58162,1.115e-11,6.2437e-08
0.24325,0.37499,0.37499,0.37556,3.1344e-08,0.16726,0.58386,1.1037e-11,6.2677e-08
0.24406,0.37499,0.37499,0.37556,3.1463e-08,0.16503,0.58608,1.0925e-11,6.2916e-08
0.24487,0.37499,0.37499,0.37555,3.1582e-08,0.16281,0.58829,1.0813e-11,6.3153e-08
0.24567,0.37499,0.37499,0.37555,3.17e-08,0.1606,0.5905,1.0702e-11,6.339e-08
0.24648,0.37499,0.37499,0.37555,3.1818e-08,0.15841,0.59269,1.059e-11,6.3625e-08
0.24728,0.37499,0.37499,0.37554,3.1935e-08,0.15622,0.59487,1.048e-11,6.3859e-08
0.24809,0.37499,0.37499,0.37554,3.2051e-08,0.15405,0.59704,1.0369e-11,6.4092e-08
0.24889,0.37499,0.37499,0.37554,3.2167e-08,0.15188,0.59919,1.0259e-11,6.4323e-08
0.2497,0.37499,0.37499,0.37554,3.2282e-08,0.14973,0.60134,1.015e-11,6.4554e-08
0.2505,0.37499,0.37499,0.37553,3.2396e-08,0.14759,0.60347,1.0041e-11,6.4783e-08
0.25131,0.37499,0.37499,0.37553,3.251e-08,0.14547,0.60559,9.9331e-12,6.5011e-08
0.25212,0.37499,0.37499,0.37553,3.2624e-08,0.14335,0.60771,9.8255e-12,6.5237e-08
0.25292,0.37499,0.37499,0.37552,3.2736e-08,0.14124,0.6098,9.7185e-12,6.5463e-08
0.25373,0.37499,0.37499,0.37552,3.2848e-08,0.13915,0.61189,9.6122e-12,6.5687e-08
0.25453,0.37499,0.37499,0.37552,3.2959e-08,0.13707,0.61397,9.5066e-12,6.5909e-08
0.25534,0.37499,0.37499,0.37551,3.307e-08,0.135,0.61603,9.4016e-12,6.6131e-08
0.25614,0.37499,0.37499,0.37551,3.318e-08,0.13295,0.61808,9.2974e-12,6.6351e-08
0.25695,0.37499,0.37499,0.37551,3.3289e-08,0.1309,0.62012,9.1939e-12,6.6569e-08
0.25775,0.37499,0.37499,0.37551,3.3398e-08,0.12887,0.62214,9.0912e-12,6.6787e-08
0.25856,0.37499,0.37499,0.3755,3.3506e-08,0.12685,0.62415,8.9892e-12,6.7003e-08
0.25936,0.37499,0.37499,0.3755,3.3613e-08,0.12485,0.62615,8.888e-12,6.7218e-08
0.26017,0.37499,0.37499,0.3755,3.372e-08,0.12285,0.62814,8.7875e-12,6.7431e-08
0.26098,0.37499,0.37499,0.37549,3.3826e-08,0.12087,0.63011,8.6878e-12,6.7643e-08
0.26178,0.37499,0.37499,0.37549,3.3931e-08,0.11891,0.63207,8.5888e-12,6.7853e-08
0.26259,0.37499,0.37499,0.37549,3.4035e-08,0.11695,0.63402,8.4906e-12,6.8062e-08
0.26339,0.37499,0.37499,0.37548,3.4139e-08,0.11501,0.63595,8.3932e-12,6.827e-08
0.2642,0.37499,0.37499,0.37548,3.4242e-08,0.11308,0.63788,8.2964e-12,6.8476e-08
0.265,0.37499,0.37499,0.37548,3.4345e-08,0.11117,0.63978,8.2004e-12,6.8681e-08
0.26581,0.37499,0.37499,0.37547,3.4446e-08,0.10927,0.64168,8.1051e-12,6.8884e-08
0.26661,0.37499,0.37499,0.37547,3.4547e-08,0.10738,0.64356,8.0105e-12,6.9086e-08
0.26742,0.37499,0.37499,0.37547,3.4647e-08,0.10551,0.64542,7.9166e-12,6.9286e-08
0.26822,0.37499,0.37499,0.37546,3.4747e-08,0.10365,0.64728,7.8233e-12,6.9485e-08
0.26903,0.37499,0.37499,0.37546,3.4845e-08,0.1018,0.64911,7.7306e-12,6.9683e-08
0.26984,0.37499,0.37499,0.37546,3.4943e-08,0.099972,0.65094,7.6385e-12,6.9879e-08
0.27064,0.37499,0.37499,0.37545,3.504e-08,0.098154,0.65275,7.5471e-12,7.0073e-08
0.27145,0.37499,0.37499,0.37545,3.5137e-08,0.096351,0.65455,7.4561e-12,7.0266e-08
0.27225,0.37499,0.37499,0.37544,3.5232e-08,0.094562,0.65633,7.3658e-12,7.0457e-08
0.27306,0.37499,0.37499,0.37544,3.5327e-08,0.092787,0.65809,7.2759e-12,7.0647e-08
0.27386,0.37499,0.37499,0.37544,3.5421e-08,0.091027,0.65985,7.1865e-12,7.0835e-08
0.27467,0.37499,0.37499,0.37543,3.5514e-08,0.089281,0.66159,7.0975e-12,7.1022e-08
0.27547,0.37499,0.37499,0.37543,3.5607e-08,0.08755,0.66331,7.009e-12,7.1207e-08
0.27628,0.37499,0.37499,0.37543,3.5699e-08,0.085834,0.66502,6.9209e-12,7.139e-08
0.27709,0.37499,0.37499,0.37542,3.5789e-08,0.084133,0.66671,6.8331e-12,7.1572e-08
0.27789,0.37499,0.37499,0.37542,3.588e-08,0.082446,0.66839,6.7457e-12,7.1752e-08
0.2787,0.37499,0.37499,0.37542,3.5969e-08,0.080774,0.67006,6.6587e-12,7.1931e-08
0.2795,0.37499,0.37499,0.37541,3.6057e-08,0.079118,0.6717,6.5719e-12,7.2108e-08
0.28031,0.37499,0.37499,0.37541,3.6145e-08,0.077477,0.67334,6.4855e-12,7.2283e-08
0.28111,0.37499,0.37499,0.3754,3.6232e-08,0.07585,0.67496,6.3994e-12,7.2457e-08
0.28192,0.37499,0.37499,0.3754,3.6318e-08,0.07424,0.67656,6.3135e-12,7.2629e-08
0.28272,0.37499,0.37499,0.3754,3.6403e-08,0.072644,0.67815,6.2278e-12,7.28e-08
0.28353,0.37499,0.37499,0.37539,3.6487e-08,0.071064,0.67972,6.1424e-12,7.2968e-08
0.28433,0.37499,0.37499,0.37539,3.6571e-08,0.0695,0.68128,6.0573e-12,7.3136e-08
0.28514,0.37499,0.37499,0.37538,3.6653e-08,0.067951,0.68282,5.9724e-12,7.3301e-08
0.28595,0.37499,0.37499,0.37538,3.6735e-08,0.066418,0.68434,5.8877e-12,7.3465e-08
0.28675,0.37499,0.37499,0.37538,3.6816e-08,0.064901,0.68585,5.8032e-12,7.3627e-08
0.28756,0.37499,0.37499,0.37537,3.6896e-08,0.0634,0.68734,5.719e-12,7.3787e-08
0.28836,0.37499,0.37499,0.37537,3.6976e-08,0.061915,0.68882,5.635e-12,7.3946e-08
0.28917,0.37499,0.37499,0.37536,3.7054e-08,0.060445,0.69028,5.5513e-12,7.4103e-08
0.28997,0.37499,0.37499,0.37536,3.7132e-08,0.058992,0.69173,5.4678e-12,7.4258e-08
0.29078,0.37499,0.37499,0.37536,3.7208e-08,0.057555,0.69316,5.3846e-12,7.4411e-08
0.29158,0.37499,0.37499,0.37535,3.7284e-08,0.056135,0.69457,5.3016e-12,7.4563e-08
0.29239,0.37499,0.37499,0.37535,3.7359e-08,0.05473,0.69597,5.219e-12,7.4713e-08
0.29319,0.37499,0.37499,0.37534,3.7433e-08,0.053342,0.69735,5.1367e-12,7.4861e-08
0.294,0.37499,0.37499,0.37534,3.7506e-08,0.051971,0.69871,5.0547e-12,7.5007e-08
0.29481,0.37499,0.37499,0.37534,3.7578e-08,0.050616,0.70006,4.9732e-12,7.5152e-08
0.29561,0.37499,0.37499,0.37533,3.765e-08,0.049277,0.70139,4.892e-12,7.5295e-08
0.29642,0.37499,0.37499,0.37533,3.772e-08,0.047956,0.7027,4.8112e-12,7.5436e-08
0.29722,0.37499,0.37499,0.37532,3.779e-08,0.046651,0.704,4.7309e-12,7.5575e-08
0.29803,0.37499,0.37499,0.37532,3.7858e-08,0.045363,0.70527,4.651e-12,7.5712e-08
0.29883,0.37499,0.37499,0.37531,3.7926e-08,0.044092,0.70654,4.5717e-12,7.5848e-08
0.29964,0.37499,0.37499,0.37531,3.7993e-08,0.042838,0.70778,4.4929e-12,7.5981e-08
0.30044,0.37499,0.37499,0.37531,3.8059e-08,0.0416,0.70901,4.4148e-12,7.6113e-08
0.30125,0.37499,0.37499,0.3753,3.8124e-08,0.04038,0.71022,4.3372e-12,7.6243e-08
0.30206,0.37499,0.37499,0.3753,3.8188e-08,0.039177,0.71142,4.2602e-12,7.6372e-08
0.30286,0.37499,0.37499,0.37529,3.8251e-08,0.037991,0.71259,4.184e-12,7.6498e-08
0.30367,0.37499,0.37499,0.37529,3.8313e-08,0.036823,0.71375,4.1084e-12,7.6623e-08
0.30447,0.37499,0.37499,0.37528,3.8375e-08,0.035672,0.7149,4.0336e-12,7.6745e-08
0.30528,0.37499,0.37499,0.37528,3.8435e-08,0.034538,0.71602,3.9596e-12,7.6866e-08
0.30608,0.37499,0.37499,0.37528,3.8494e-08,0.033422,0.71713,3.8864e-12,7.6985e-08
0.30689,0.37499,0.37499,0.37527,3.8553e-08,0.032323,0.71822,3.814e-12,7.7102e-08
0.30769,0.37499,0.37499,0.37527,3.861e-08,0.031241,0.71929,3.7425e-12,7.7217e-08
0.3085,0.37499,0.37499,0.37526,3.8667e-08,0.030178,0.72035,3.6718e-12,7.733e-08
0.3093,0.37499,0.37499,0.37526,3.8723e-08,0.029132,0.72138,3.6021e-12,7.7442e-08
0.31011,0.37499,0.37499,0.37525,3.8777e-08,0.028103,0.7224,3.5333e-12,7.7551e-08
0.31092,0.37499,0.37499,0.37525,3.8831e-08,0.027093,0.72341,3.4654e-12,7.7659e-08
0.31172,0.37499,0.37499,0.37524,3.8884e-08,0.0261,0.72439,3.3986e-12,7.7764e-08
0.31253,0.37499,0.37499,0.37524,3.8936e-08,0.025125,0.72536,3.3327e-12,7.7868e-08
0.31333,0.37499,0.37499,0.37524,3.8987e-08,0.024168,0.7263,3.2678e-12,7.797e-08
0.31414,0.37499,0.37499,0.37523,3.9036e-08,0.023229,0.72723,3.2039e-12,7.807e-08
0.31494,0.37499,0.37499,0.37523,3.9085e-08,0.022308,0.72815,3.141e-12,7.8168e-08
0.31575,0.37499,0.37499,0.37522,3.9133e-08,0.021405,0.72904,3.0792e-12,7.8264e-08
0.31655,0.37499,0.37499,0.37522,3.918e-08,0.020521,0.72991,3.0183e-12,7.8358e-08
0.31736,0.37499,0.37499,0.37521,3.9226e-08,0.019654,0.73077,2.9585e-12,7.845e-08
0.31816,0.37499,0.37499,0.37521,3.9271e-08,0.018806,0.73161,2.8997e-12,7.854e-08
0.31897,0.37499,0.37499,0.3752,3.9315e-08,0.017975,0.73243,2.842e-12,7.8628e-08
0.31978,0.37499,0.37499,0.3752,3.9359e-08,0.017164,0.73324,2.7852e-12,7.8714e-08
0.32058,0.37499,0.37499,0.37519,3.9401e-08,0.01637,0.73402,2.7294e-12,7.8798e-08
0.32139,0.37499,0.37499,0.37519,3.9442e-08,0.015595,0.73479,2.6746e-12,7.8881e-08
0.32219,0.37499,0.37499,0.37519,3.9482e-08,0.014838,0.73553,2.6207e-12,7.8961e-08
0.323,0.37499,0.37499,0.37518,3.9521e-08,0.0141,0.73626,2.5678e-12,7.9039e-08
0.3238,0.37499,0.37499,0.37518,3.9559e-08,0.01338,0.73697,2.5158e-12,7.9116e-08
0.32461,0.37499,0.37499,0.37517,3.9596e-08,0.012679,0.73766,2.4648e-12,7.919e-08
0.32541,0.37499,0.37499,0.37517,3.9632e-08,0.011996,0.73834,2.4146e-12,7.9262e-08
0.32622,0.37499,0.37499,0.37516,3.9667e-08,0.011332,0.73899,2.3652e-12,7.9332e-08
0.32702,0.37499,0.37499,0.37516,3.9702e-08,0.010686,0.73963,2.3167e-12,7.9401e-08
0.32783,0.37499,0.37499,0.37515,3.9735e-08,0.01006,0.74025,2.269e-12,7.9467e-08
0.32864,0.37499,0.37499,0.37515,3.9767e-08,0.0094514,0.74085,2.2221e-12,7.9531e-08
0.32944,0.37499,0.37499,0.37514,3.9798e-08,0.008862,0.74143,2.1759e-12,7.9594e-08
0.33025,0.37499,0.37499,0.37514,3.9828e-08,0.0082913,0.74199,2.1305e-12,7.9654e-08
0.33105,0.37499,0.37499,0.37513,3.9857e-08,0.0077394,0.74253,2.0857e-12,7.9712e-08
0.33186,0.37499,0.37499,0.37513,3.9885e-08,0.0072064,0.74305,2.0416e-12,7.9768e-08
0.33266,0.37499,0.37499,0.37513,3.9912e-08,0.0066921,0.74356,1.9981e-12,7.9823e-08
0.33347,0.37499,0.37499,0.37512,3.9938e-08,0.0061968,0.74404,1.9553e-12,7.9875e-08
0.33427,0.37499,0.37499,0.37512,3.9963e-08,0.0057203,0.74451,1.913e-12,7.9925e-08
0.33508,0.37499,0.37499,0.37511,3.9987e-08,0.0052628,0.74496,1.8713e-12,7.9973e-08
0.33589,0.37499,0.37499,0.37511,4.001e-08,0.0048241,0.74539,1.8301e-12,8.0019e-08
0.33669,0.37499,0.37499,0.3751,4.0032e-08,0.0044045,0.7458,1.7894e-12,8.0063e-08
0.3375,0.37499,0.37499,0.3751,4.0053e-08,0.0040038,0.74619,1.7492e-12,8.0105e-08
0.3383,0.37499,0.37499,0.37509,4.0073e-08,0.0036222,0.74656,1.7095e-12,8.0145e-08
0.33911,0.37499,0.37499,0.37509,4.0092e-08,0.0032596,0.74691,1.6702e-12,8.0183e-08
0.33991,0.37499,0.37499,0.37508,4.011e-08,0.002916,0.74725,1.6314e-12,8.0219e-08
0.34072,0.37499,0.37499,0.37508,4.0127e-08,0.0025914,0.74756,1.593e-12,8.0253e-08
0.34152,0.37499,0.37499,0.37507,4.0143e-08,0.002286,0.74786,1.555e-12,8.0285e-08
0.34233,0.37499,0.37499,0.37507,4.0158e-08,0.0019996,0.74814,1.5174e-12,8.0314e-08
0.34313,0.37499,0.37499,0.37506,4.0172e-08,0.0017324,0.74839,1.4803e-12,8.0342e-08
0.34394,0.37499,0.37499,0.37506,4.0185e-08,0.0014843,0.74863,1.4435e-12,8.0368e-08
0.34475,0.37499,0.37499,0.37505,4.0196e-08,0.0012553,0.74885,1.4071e-12,8.0391e-08
0.34555,0.37499,0.37499,0.37505,4.0207e-08,0.0010454,0.74905,1.3711e-12,8.0413e-08
0.34636,0.37499,0.37499,0.37504,4.0217e-08,0.00085472,0.74923,1.3356e-12,8.0432e-08
0.34716,0.37499,0.37499,0.37504,4.0225e-08,0.00068319,0.7494,1.3004e-12,8.045e-08
0.34797,0.37499,0.37499,0.37503,4.0233e-08,0.00053084,0.74954,1.2657e-12,8.0465e-08
0.34877,0.37499,0.37499,0.37503,4.024e-08,0.00039767,0.74966,1.2314e-12,8.0478e-08
0.34958,0.37499,0.37499,0.37502,4.0245e-08,0.00028369,0.74977,1.1975e-12,8.0489e-08
0.35038,0.37499,0.37499,0.37502,4.025e-08,0.00018891,0.74985,1.1641e-12,8.0499e-08
0.35119,0.37499,0.37499,0.37502,4.0253e-08,0.00011333,0.74992,1.1312e-12,8.0506e-08
0.35199,0.37499,0.37499,0.37501,4.0256e-08,5.6951e-05,0.74996,1.0988e-12,8.0511e-08
0.3528,0.37499,0.37499,0.37501,4.0257e-08,1.978e-05,0.74999,1.067e-12,8.0514e-08
0.35361,0.37499,0.37499,0.375,4.0258e-08,1.8178e-06,0.75,1.0356e-12,8.0515e-08
0.35441,0.37499,0.37499,0.375,4.0257e-08,3.0658e-06,0.74999,1.0049e-12,8.0514e-08
0.35522,0.37499,0.37499,0.37499,4.0256e-08,2.3524e-05,0.74996,9.7474e-13,8.051e-08
0.35602,0.37499,0.37499,0.37499,4.0253e-08,6.3191e-05,0.74991,9.4522e-13,8.0505e-08
0.35683,0.37499,0.37499,0.37498,4.0249e-08,0.00012206,0.74984,9.1635e-13,8.0498e-08
0.35763,0.37499,0.37499,0.37498,4.0245e-08,0.00020014,0.74975,8.8817e-13,8.0488e-08
0.35844,0.37499,0.37499,0.37497,4.0239e-08,0.00029742,0.74965,8.607e-13,8.0477e-08
0.35924,0.37499,0.37499,0.37497,4.0232e-08,0.00041389,0.74952,8.3398e-13,8.0463e-08
0.36005,0.37499,0.37499,0.37496,4.0224e-08,0.00054955,0.74938,8.0802e-13,8.0448e-08
0.36086,0.37499,0.37499,0.37496,4.0216e-08,0.00070439,0.74921,7.8285e-13,8.043e-08
0.36166,0.37499,0.37499,0.37495,4.0206e-08,0.00087841,0.74903,7.5851e-13,8.0411e-08
0.36247,0.37499,0.37499,0.37495,4.0195e-08,0.0010716,0.74882,7.3502e-13,8.0389e-08
0.36327,0.37499,0.37499,0.37494,4.0183e-08,0.0012839,0.7486,7.1241e-13,8.0365e-08
0.36408,0.37499,0.37499,0.37494,4.017e-08,0.0015154,0.74836,6.907e-13,8.0339e-08
0.36488,0.37499,0.37499,0.37493,4.0156e-08,0.001766,0.7481,6.699e-13,8.0311e-08
0.36569,0.37499,0.37499,0.37493,4.0141e-08,0.0020358,0.74782,6.5005e-13,8.0281e-08
0.36649,0.37499,0.37499,0.37492,4.0125e-08,0.0023246,0.74752,6.3116e-13,8.0249e-08
0.3673,0.37499,0.37499,0.37492,4.0108e-08,0.0026325,0.74721,6.1324e-13,8.0215e-08
0.3681,0.37499,0.37499,0.37491,4.009e-08,0.0029595,0.74687,5.9632e-13,8.0179e-08
0.36891,0.37499,0.37499,0.37491,4.0071e-08,0.0033056,0.74651,5.804e-13,8.0141e-08
0.36972,0.37499,0.37499,0.37491,4.0051e-08,0.0036707,0.74614,5.6549e-13,8.0101e-08
0.37052,0.37499,0.37499,0.3749,4.003e-08,0.0040548,0.74575,5.516e-13,8.0059e-08
0.37133,0.37499,0.37499,0.3749,4.0007e-08,0.004458,0.74533,5.3874e-13,8.0014e-08
0.37213,0.37499,0.37499,0.37489,3.9984e-08,0.0048801,0.7449,5.2691e-13,7.9968e-08
0.37294,0.37499,0.37499,0.37489,3.996e-08,0.0053211,0.74445,5.161e-13,7.992e-08
0.37374,0.37499,0.37499,0.37488,3.9935e-08,0.0057811,0.74398,5.0631e-13,7.9869e-08
0.37455,0.37499,0.37499,0.37488,3.9909e-08,0.0062601,0.74349,4.9754e-13,7.9817e-08
0.37535,0.37499,0.37499,0.37487,3.9882e-08,0.0067579,0.74299,4.8978e-13,7.9763e-08
0.37616,0.37499,0.37499,0.37487,3.9853e-08,0.0072746,0.74246,4.8301e-13,7.9706e-08
0.37696,0.37499,0.37499,0.37486,3.9824e-08,0.0078101,0.74192,4.7722e-13,7.9648e-08
0.37777,0.37499,0.37499,0.37486,3.9794e-08,0.0083644,0.74135,4.724e-13,7.9587e-08
0.37858,0.37499,0.37499,0.37485,3.9763e-08,0.0089375,0.74077,4.6853e-13,7.9525e-08
0.37938,0.37499,0.37499,0.37485,3.973e-08,0.0095293,0.74017,4.6558e-13,7.946e-08
0.38019,0.37499,0.37499,0.37484,3.9697e-08,0.01014,0.73955,4.6353e-13,7.9394e-08
0.38099,0.37499,0.37499,0.37484,3.9663e-08,0.010769,0.73891,4.6236e-13,7.9325e-08
0.3818,0.37499,0.37499,0.37483,3.9628e-08,0.011417,0.73825,4.6205e-13,7.9255e-08
0.3826,0.37499,0.37499,0.37483,3.9591e-08,0.012084,0.73758,4.6255e-13,7.9182e-08
0.38341,0.37499,0.37499,0.37483,3.9554e-08,0.012769,0.73688,4.6385e-13,7.9108e-08
0.38421,0.37499,0.37499,0.37482,3.9516e-08,0.013473,0.73617,4.6591e-13,7.9031e-08
0.38502,0.37499,0.37499,0.37482,3.9477e-08,0.014195,0.73544,4.687e-13,7.8953e-08
0.38582,0.37499,0.37499,0.37481,3.9436e-08,0.014935,0.73469,4.7219e-13,7.8872e-08
0.38663,0.37499,0.37499,0.37481,3.9395e-08,0.015695,0.73392,4.7635e-13,7.879e-08
0.38744,0.37499,0.37499,0.3748,3.9353e-08,0.016472,0.73313,4.8114e-13,7.8705e-08
0.38824,0.37499,0.37499,0.3748,3.931e-08,0.017268,0.73233,4.8653e-13,7.8619e-08
0.38905,0.37499,0.37499,0.37479,3.9265e-08,0.018082,0.7315,4.9249e-13,7.853e-08
0.38985,0.37499,0.37499,0.37479,3.922e-08,0.018915,0.73066,4.9898e-13,7.844e-08
0.39066,0.37499,0.37499,0.37478,3.9174e-08,0.019766,0.7298,5.0598e-13,7.8348e-08
0.39146,0.37499,0.37499,0.37478,3.9127e-08,0.020635,0.72892,5.1345e-13,7.8254e-08
0.39227,0.37499,0.37499,0.37477,3.9079e-08,0.021522,0.72803,5.2137e-13,7.8158e-08
0.39307,0.37499,0.37499,0.37477,3.903e-08,0.022427,0.72711,5.2971e-13,7.8059e-08
0.39388,0.37499,0.37499,0.37477,3.898e-08,0.02335,0.72618,5.3844e-13,7.7959e-08
0.39469,0.37499,0.37499,0.37476,3.8929e-08,0.024292,0.72523,5.4753e-13,7.7857e-08
0.39549,0.37499,0.37499,0.37476,3.8877e-08,0.025251,0.72426,5.5697e-13,7.7753e-08
0.3963,0.37499,0.37499,0.37475,3.8824e-08,0.026228,0.72328,5.6674e-13,7.7648e-08
0.3971,0.37499,0.37499,0.37475,3.877e-08,0.027223,0.72227,5.7681e-13,7.754e-08
0.39791,0.37499,0.37499,0.37474,3.8715e-08,0.028236,0.72125,5.8718e-13,7.743e-08
0.39871,0.37499,0.37499,0.37474,3.866e-08,0.029267,0.72021,5.9782e-13,7.7319e-08
0.39952,0.37499,0.37499,0.37473,3.8603e-08,0.030315,0.71915,6.0873e-13,7.7205e-08
0.40032,0.37499,0.37499,0.37473,3.8545e-08,0.031381,0.71808,6.199e-13,7.709e-08
0.40113,0.37499,0.37499,0.37473,3.8487e-08,0.032464,0.71699,6.3133e-13,7.6973e-08
0.40193,0.37499,0.37499,0.37472,3.8427e-08,0.033566,0.71588,6.4301e-13,7.6854e-08
0.40274,0.37499,0.37499,0.37472,3.8367e-08,0.034684,0.71475,6.5495e-13,7.6733e-08
0.40355,0.37499,0.37499,0.37471,3.8305e-08,0.03582,0.71361,6.6715e-13,7.661e-08
0.40435,0.37499,0.37499,0.37471,3.8243e-08,0.036974,0.71244,6.7961e-13,7.6485e-08
0.40516,0.37499,0.37499,0.3747,3.818e-08,0.038145,0.71126,6.9234e-13,7.6358e-08
0.40596,0.37499,0.37499,0.3747,3.8115e-08,0.039333,0.71007,7.0536e-13,7.623e-08
0.40677,0.37499,0.37499,0.3747,3.805e-08,0.040538,0.70885,7.1867e-13,7.61e-08
0.40757,0.37499,0.37499,0.37469,3.7984e-08,0.04176,0.70762,7.323e-13,7.5968e-08
0.40838,0.37499,0.37499,0.37469,3.7917e-08,0.043,0.70637,7.4626e-13,7.5834e-08
0.40918,0.37499,0.37499,0.37468,3.7849e-08,0.044256,0.70511,7.6058e-13,7.5698e-08
0.40999,0.37499,0.37499,0.37468,3.7781e-08,0.045529,0.70383,7.7527e-13,7.556e-08
0.41079,0.37499,0.37499,0.37467,3.7711e-08,0.04682,0.70253,7.9037e-13,7.5421e-08
0.4116,0.37499,0.37499,0.37467,3.764e-08,0.048127,0.70121,8.0589e-13,7.528e-08
0.41241,0.37499,0.37499,0.37467,3.7569e-08,0.04945,0.69988,8.2186e-13,7.5137e-08
0.41321,0.37499,0.37499,0.37466,3.7497e-08,0.050791,0.69853,8.3832e-13,7.4992e-08
0.41402,0.37499,0.37499,0.37466,3.7423e-08,0.052148,0.69717,8.5529e-13,7.4846e-08
0.41482,0.37499,0.37499,0.37465,3.7349e-08,0.053522,0.69579,8.728e-13,7.4697e-08
0.41563,0.37499,0.37499,0.37465,3.7274e-08,0.054912,0.69439,8.9089e-13,7.4547e-08
0.41643,0.37499,0.37499,0.37465,3.7198e-08,0.056318,0.69297,9.0958e-13,7.4396e-08
0.41724,0.37499,0.37499,0.37464,3.7121e-08,0.057741,0.69154,9.2891e-13,7.4242e-08
0.41804,0.37499,0.37499,0.37464,3.7044e-08,0.05918,0.69009,9.489e-13,7.4087e-08
0.41885,0.37499,0.37499,0.37463,3.6965e-08,0.060635,0.68863,9.6959e-13,7.393e-08
0.41966,0.37499,0.37499,0.37463,3.6886e-08,0.062107,0.68715,9.9101e-13,7.3771e-08
0.42046,0.37499,0.37499,0.37463,3.6806e-08,0.063594,0.68566,1.0132e-12,7.361e-08
0.42127,0.37499,0.37499,0.37462,3.6725e-08,0.065097,0.68414,1.0361e-12,7.3448e-08
0.42207,0.37499,0.37499,0.37462,3.6643e-08,0.066617,0.68262,1.0599e-12,7.3284e-08
0.42288,0.37499,0.37499,0.37461,3.656e-08,0.068152,0.68107,1.0845e-12,7.3119e-08
0.42368,0.37499,0.37499,0.37461,3.6476e-08,0.069702,0.67952,1.11e-12,7.2951e-08
0.42449,0.37499,0.37499,0.37461,3.6392e-08,0.071269,0.67794,1.1363e-12,7.2782e-08
0.42529,0.37499,0.37499,0.3746,3.6307e-08,0.072851,0.67635,1.1635e-12,7.2612e-08
0.4261,0.37499,0.37499,0.3746,3.622e-08,0.074448,0.67475,1.1917e-12,7.244e-08
0.4269,0.37499,0.37499,0.37459,3.6133e-08,0.076061,0.67313,1.2208e-12,7.2266e-08
0.42771,0.37499,0.37499,0.37459,3.6046e-08,0.077689,0.67149,1.2508e-12,7.209e-08
0.42852,0.37499,0.37499,0.37459,3.5957e-08,0.079332,0.66984,1.2818e-12,7.1913e-08
0.42932,0.37499,0.37499,0.37458,3.5868e-08,0.080991,0.66817,1.3138e-12,7.1734e-08
0.43013,0.37499,0.37499,0.37458,3.5778e-08,0.082664,0.66649,1.3467e-12,7.1554e-08
0.43093,0.37499,0.37499,0.37458,3.5687e-08,0.084353,0.6648,1.3806e-12,7.1372e-08
0.43174,0.37499,0.37499,0.37457,3.5595e-08,0.086056,0.66309,1.4154e-12,7.1188e-08
0.43254,0.37499,0.37499,0.37457,3.5502e-08,0.087774,0.66136,1.4513e-12,7.1003e-08
0.43335,0.37499,0.37499,0.37456,3.5409e-08,0.089507,0.65962,1.4881e-12,7.0816e-08
0.43415,0.37499,0.37499,0.37456,3.5315e-08,0.091255,0.65787,1.5258e-12,7.0628e-08
0.43496,0.37499,0.37499,0.37456,3.522e-08,0.093017,0.6561,1.5646e-12,7.0438e-08
0.43576,0.37499,0.37499,0.37455,3.5124e-08,0.094794,0.65431,1.6042e-12,7.0246e-08
0.43657,0.37499,0.37499,0.37455,3.5028e-08,0.096584,0.65251,1.6448e-12,7.0053e-08
0.43738,0.37499,0.37499,0.37455,3.493e-08,0.09839,0.6507,1.6863e-12,6.9859e-08
0.43818,0.37499,0.37499,0.37454,3.4832e-08,0.10021,0.64888,1.7287e-12,6.9663e-08
0.43899,0.37499,0.37499,0.37454,3.4734e-08,0.10204,0.64704,1.7719e-12,6.9465e-08
0.43979,0.37499,0.37499,0.37454,3.4634e-08,0.10389,0.64518,1.816e-12,6.9266e-08
0.4406,0.37499,0.37499,0.37453,3.4534e-08,0.10575,0.64331,1.8609e-12,6.9066e-08
0.4414,0.37499,0.37499,0.37453,3.4433e-08,0.10763,0.64143,1.9067e-12,6.8864e-08
0.44221,0.37499,0.37499,0.37453,3.4331e-08,0.10951,0.63954,1.9532e-12,6.866e-08
0.44301,0.37499,0.37499,0.37452,3.4229e-08,0.11142,0.63763,2.0005e-12,6.8456e-08
0.44382,0.37499,0.37499,0.37452,3.4126e-08,0.11333,0.6357,2.0485e-12,6.8249e-08
0.44462,0.37499,0.37499,0.37452,3.4022e-08,0.11526,0.63377,2.0972e-12,6.8041e-08
0.44543,0.37499,0.37499,0.37451,3.3917e-08,0.1172,0.63182,2.1467e-12,6.7832e-08
0.44624,0.37499,0.37499,0.37451,3.3812e-08,0.11916,0.62986,2.1967e-12,6.7622e-08
0.44704,0.37499,0.37499,0.37451,3.3706e-08,0.12113,0.62788,2.2474e-12,6.741e-08
0.44785,0.37499,0.37499,0.3745,3.3599e-08,0.12311,0.62589,2.2988e-12,6.7196e-08
0.44865,0.37499,0.37499,0.3745,3.3492e-08,0.12511,0.62389,2.3507e-12,6.6981e-08
0.44946,0.37499,0.37499,0.3745,3.3384e-08,0.12711,0.62188,2.4031e-12,6.6765e-08
0.45026,0.37499,0.37499,0.37449,3.3275e-08,0.12913,0.61985,2.4561e-12,6.6548e-08
0.45107,0.37499,0.37499,0.37449,3.3166e-08,0.13117,0.61781,2.5097e-12,6.6329e-08
0.45187,0.37499,0.37499,0.37449,3.3056e-08,0.13321,0.61576,2.5637e-12,6.6109e-08
0.45268,0.37499,0.37499,0.37448,3.2945e-08,0.13527,0.6137,2.6183e-12,6.5887e-08
0.45349,0.37499,0.37499,0.37448,3.2833e-08,0.13734,0.61162,2.6733e-12,6.5664e-08
0.45429,0.37499,0.37499,0.37448,3.2721e-08,0.13942,0.60953,2.7288e-12,6.544e-08
0.4551,0.37499,0.37499,0.37447,3.2609e-08,0.14152,0.60743,2.7847e-12,6.5215e-08
0.4559,0.37499,0.37499,0.37447,3.2495e-08,0.14362,0.60532,2.8411e-12,6.4988e-08
0.45671,0.37499,0.37499,0.37447,3.2381e-08,0.14574,0.6032,2.8979e-12,6.476e-08
0.45751,0.37499,0.37499,0.37447,3.2267e-08,0.14787,0.60106,2.9552e-12,6.4531e-08
0.45832,0.37499,0.37499,0.37446,3.2152e-08,0.15001,0.59891,3.0129e-12,6.43e-08
0.45912,0.37499,0.37499,0.37446,3.2036e-08,0.15217,0.59675,3.0711e-12,6.4069e-08
0.45993,0.37499,0.37499,0.37446,3.1919e-08,0.15433,0.59458,3.1297e-12,6.3836e-08
0.46073,0.37499,0.37499,0.37445,3.1802e-08,0.15651,0.5924,3.1888e-12,6.3602e-08
0.46154,0.37499,0.37499,0.37445,3.1685e-08,0.15869,0.59021,3.2483e-12,6.3366e-08
0.46235,0.37499,0.37499,0.37445,3.1567e-08,0.16089,0.58801,3.3083e-12,6.313e-08
0.46315,0.37499,0.37499,0.37445,3.1448e-08,0.1631,0.58579,3.3688e-12,6.2892e-08
0.46396,0.37499,0.37499,0.37444,3.1328e-08,0.16532,0.58357,3.4298e-12,6.2653e-08
0.46476,0.37499,0.37499,0.37444,3.1208e-08,0.16755,0.58133,3.4913e-12,6.2413e-08
0.46557,0.37499,0.37499,0.37444,3.1088e-08,0.16979,0.57908,3.5534e-12,6.2172e-08
0.46637,0.37499,0.37499,0.37444,3.0967e-08,0.17204,0.57683,3.616e-12,6.193e-08
0.46718,0.37499,0.37499,0.37443,3.0845e-08,0.1743,0.57456,3.6792e-12,6.1686e-08
0.46798,0.37499,0.37499,0.37443,3.0723e-08,0.17658,0.57228,3.743e-12,6.1442e-08
0.46879,0.37499,0.37499,0.37443,3.06e-08,0.17886,0.57,3.8075e-12,6.1196e-08
0.46959,0.37499,0.37499,0.37442,3.0477e-08,0.18115,0.5677,3.8726e-12,6.095e-08
0.4704,0.37499,0.37499,0.37442,3.0353e-08,0.18345,0.56539,3.9385e-12,6.0702e-08
0.47121,0.37499,0.37499,0.37442,3.0229e-08,0.18577,0.56307,4.005e-12,6.0453e-08
0.47201,0.37499,0.37499,0.37442,3.0104e-08,0.18809,0.56075,4.0723e-12,6.0204e-08
0.47282,0.37499,0.37499,0.37442,2.9979e-08,0.19042,0.55841,4.1403e-12,5.9953e-08
0.47362,0.37499,0.37499,0.37441,2.9853e-08,0.19276,0.55606,4.2092e-12,5.9701e-08
0.47443,0.37499,0.37499,0.37441,2.9726e-08,0.19511,0.55371,4.2789e-12,5.9448e-08
0.47523,0.37499,0.37499,0.37441,2.9599e-08,0.19747,0.55135,4.3494e-12,5.9195e-08
0.47604,0.37499,0.37499,0.37441,2.9472e-08,0.19984,0.54897,4.4209e-12,5.894e-08
0.47684,0.37499,0.37499,0.3744,2.9344e-08,0.20222,0.54659,4.4932e-12,5.8684e-08
0.47765,0.37499,0.37499,0.3744,2.9216e-08,0.2046,0.5442,4.5665e-12,5.8428e-08
0.47846,0.37499,0.37499,0.3744,2.9087e-08,0.207,0.5418,4.6407e-12,5.817e-08
0.47926,0.37499,0.37499,0.3744,2.8958e-08,0.2094,0.53939,4.7158e-12,5.7912e-08
0.48007,0.37499,0.37499,0.3744,2.8828e-08,0.21182,0.53697,4.792e-12,5.7652e-08
0.48087,0.37499,0.37499,0.37439,2.8698e-08,0.21424,0.53455,4.8692e-12,5.7392e-08
0.48168,0.37499,0.37499,0.37439,2.8568e-08,0.21667,0.53212,4.9473e-12,5.7131e-08
0.48248,0.37499,0.37499,0.37439,2.8437e-08,0.2191,0.52968,5.0265e-12,5.6869e-08
0.48329,0.37499,0.37499,0.37439,2.8305e-08,0.22155,0.52723,5.1068e-12,5.6606e-08
0.48409,0.37499,0.37499,0.37439,2.8174e-08,0.224,0.52477,5.1881e-12,5.6342e-08
0.4849,0.37499,0.37499,0.37438,2.8041e-08,0.22646,0.52231,5.2704e-12,5.6078e-08
0.4857,0.37499,0.37499,0.37438,2.7909e-08,0.22893,0.51983,5.3537e-12,5.5812e-08
0.48651,0.37499,0.37499,0.37438,2.7776e-08,0.23141,0.51735,5.4381e-12,5.5546e-08
0.48732,0.37499,0.37499,0.37438,2.7642e-08,0.23389,0.51487,5.5236e-12,5.5279e-08
0.48812,0.37499,0.37499,0.37438,2.7509e-08,0.23638,0.51237,5.61e-12,5.5011e-08
0.48893,0.37499,0.37499,0.37437,2.7374e-08,0.23888,0.50987,5.6975e-12,5.4743e-08
0.48973,0.37499,0.37499,0.37437,2.724e-08,0.24138,0.50736,5.7859e-12,5.4474e-08
0.49054,0.37499,0.37499,0.37437,2.7105e-08,0.24389,0.50485,5.8754e-12,5.4204e-08
0.49134,0.37499,0.37499,0.37437,2.697e-08,0.24641,0.50233,5.9658e-12,5.3933e-08
0.49215,0.37499,0.37499,0.37437,2.6834e-08,0.24893,0.4998,6.0571e-12,5.3662e-08
0.49295,0.37499,0.37499,0.37437,2.6698e-08,0.25147,0.49727,6.1493e-12,5.339e-08
0.49376,0.37499,0.37499,0.37436,2.6562e-08,0.254,0.49473,6.2424e-12,5.3117e-08
0.49456,0.37499,0.37499,0.37436,2.6425e-08,0.25655,0.49218,6.3364e-12,5.2844e-08
0.49537,0.37499,0.37499,0.37436,2.6288e-08,0.2591,0.48963,6.4312e-12,5.257e-08
0.49618,0.37499,0.37499,0.37436,2.6151e-08,0.26165,0.48707,6.5267e-12,5.2295e-08
0.49698,0.37499,0.37499,0.37436,2.6013e-08,0.26421,0.4845,6.6231e-12,5.202e-08
0.49779,0.37499,0.37499,0.37436,2.5875e-08,0.26678,0.48194,6.7201e-12,5.1744e-08
0.49859,0.37499,0.37499,0.37436,2.5737e-08,0.26935,0.47936,6.8178e-12,5.1468e-08
0.4994,0.37499,0.37499,0.37435,2.5599e-08,0.27193,0.47678,6.9161e-12,5.1191e-08
0.5002,0.37499,0.37499,0.37435,2.546e-08,0.27451,0.47419,7.015e-12,5.0913e-08
0.50101,0.37499,0.37499,0.37435,2.5321e-08,0.2771,0.4716,7.1145e-12,5.0635e-08
0.50181,0.37499,0.37499,0.37435,2.5182e-08,0.27969,0.46901,7.2145e-12,5.0356e-08
0.50262,0.37499,0.37499,0.37435,2.5042e-08,0.28229,0.46641,7.315e-12,5.0077e-08
0.50343,0.37499,0.37499,0.37435,2.4902e-08,0.2849,0.4638,7.4158e-12,4.9798e-08
0.50423,0.37499,0.37499,0.37435,2.4762e-08,0.2875,0.46119,7.5171e-12,4.9517e-08
0.50504,0.37499,0.37499,0.37435,2.4622e-08,0.29012,0.45858,7.6187e-12,4.9237e-08
0.50584,0.37499,0.37499,0.37435,2.4482e-08,0.29273,0.45596,7.7207e-12,4.8956e-08
0.50665,0.37499,0.37499,0.37434,2.4341e-08,0.29535,0.45333,7.8229e-12,4.8674e-08
0.50745,0.37499,0.37499,0.37434,2.42e-08,0.29798,0.45071,7.9253e-12,4.8392e-08
0.50826,0.37499,0.37499,0.37434,2.4059e-08,0.30061,0.44808,8.0279e-12,4.811e-08
0.50906,0.37499,0.37499,0.37434,2.3918e-08,0.30324,0.44544,8.1307e-12,4.7827e-08
0.50987,0.37499,0.37499,0.37434,2.3776e-08,0.30588,0.44281,8.2337e-12,4.7544e-08
0.51067,0.37499,0.37499,0.37434,2.3634e-08,0.30852,0.44016,8.3367e-12,4.726e-08
0.51148,0.37499,0.37499,0.37434,2.3492e-08,0.31116,0.43752,8.4398e-12,4.6976e-08
0.51229,0.37499,0.37499,0.37434,2.335e-08,0.3138,0.43487,8.543e-12,4.6692e-08
0.51309,0.37499,0.37499,0.37434,2.3208e-08,0.31645,0.43222,8.6463e-12,4.6408e-08
0.5139,0.37499,0.37499,0.37434,2.3066e-08,0.31911,0.42957,8.7495e-12,4.6123e-08
0.5147,0.375,0.37499,0.37434,2.2923e-08,0.32176,0.42691,8.8528e-12,4.5837e-08
0.51551,0.375,0.37499,0.37433,2.278e-08,0.32442,0.42425,8.956e-12,4.5552e-08
0.51631,0.375,0.37499,0.37433,2.2638e-08,0.32708,0.42159,9.0592e-12,4.5266e-08
0.51712,0.375,0.37499,0.37433,2.2495e-08,0.32974,0.41892,9.1624e-12,4.498e-08
0.51792,0.375,0.37499,0.37433,2.2352e-08,0.33241,0.41626,9.2656e-12,4.4694e-08
0.51873,0.375,0.37499,0.37433,2.2208e-08,0.33508,0.41359,9.3687e-12,4.4408e-08
0.51953,0.375,0.37499,0.37433,2.2065e-08,0.33775,0.41092,9.4718e-12,4.4121e-08
0.52034,0.375,0.375,0.37433,2.1922e-08,0.34042,0.40824,9.5749e-12,4.3834e-08
0.52115,0.375,0.375,0.37433,2.1778e-08,0.34309,0.40557,9.678e-12,4.3547e-08
0.52195,0.375,0.375,0.37433,2.1635e-08,0.34577,0.40289,9.781e-12,4.326e-08
0.52276,0.375,0.375,0.37433,2.1491e-08,0.34844,0.40022,9.8841e-12,4.2972e-08
0.52356,0.375,0.375,0.37433,2.1347e-08,0.35112,0.39754,9.9871e-12,4.2685e-08
0.52437,0.375,0.375,0.37433,2.1204e-08,0.3538,0.39486,1.009e-11,4.2397e-08
0.52517,0.375,0.375,0.37433,2.106e-08,0.35648,0.39218,1.0193e-11,4.2109e-08
0.52598,0.375,0.375,0.37433,2.0916e-08,0.35916,0.3895,1.0297e-11,4.1821e-08
0.52678,0.375,0.375,0.37433,2.0772e-08,0.36184,0.38681,1.04e-11,4.1534e-08
0.52759,0.375,0.375,0.37433,2.0628e-08,0.36453,0.38413,1.0503e-11,4.1246e-08
0.52839,0.375,0.375,0.37433,2.0484e-08,0.36721,0.38145,1.0607e-11,4.0957e-08
0.5292,0.375,0.375,0.37433,2.034e-08,0.36989,0.37876,1.0711e-11,4.0669e-08
0.53001,0.375,0.375,0.37433,2.0196e-08,0.37258,0.37608,1.0815e-11,4.0381e-08
0.53081,0.375,0.375,0.37433,2.0052e-08,0.37526,0.3734,1.0919e-11,4.0093e-08
0.53162,0.375,0.375,0.37433,1.9908e-08,0.37795,0.37071,1.1023e-11,3.9805e-08
0.53242,0.375,0.375,0.37433,1.9764e-08,0.38063,0.36803,1.1128e-11,3.9517e-08
0.53323,0.375,0.375,0.37433,1.962e-08,0.38331,0.36535,1.1233e-11,3.9229e-08
0.53403,0.375,0.375,0.37433,1.9476e-08,0.386,0.36266,1.1338e-11,3.8941e-08
0.53484,0.375,0.375,0.37433,1.9332e-08,0.38868,0.35998,1.1443e-11,3.8653e-08
0.53564,0.375,0.375,0.37433,1.9188e-08,0.39136,0.3573,1.1549e-11,3.8365e-08
0.53645,0.375,0.375,0.37433,1.9045e-08,0.39404,0.35462,1.1656e-11,3.8077e-08
0.53726,0.375,0.375,0.37433,1.8901e-08,0.39672,0.35194,1.1762e-11,3.779e-08
0.53806,0.375,0.375,0.37433,1.8757e-08,0.3994,0.34926,1.1869e-11,3.7502e-08
0.53887,0.375,0.375,0.37433,1.8613e-08,0.40208,0.34658,1.1977e-11,3.7215e-08
0.53967,0.375,0.375,0.37433,1.847e-08,0.40475,0.34391,1.2085e-11,3.6928e-08
0.54048,0.375,0.375,0.37433,1.8326e-08,0.40743,0.34123,1.2194e-11,3.6641e-08
0.54128,0.375,0.375,0.37433,1.8183e-08,0.4101,0.33856,1.2303e-11,3.6354e-08
0.54209,0.375,0.375,0.37433,1.804e-08,0.41277,0.33589,1.2412e-11,3.6067e-08
0.54289,0.375,0.375,0.37433,1.7897e-08,0.41544,0.33322,1.2522e-11,3.5781e-08
0.5437,0.375,0.375,0.37433,1.7754e-08,0.41811,0.33056,1.2632e-11,3.5494e-08
0.5445,0.375,0.375,0.37433,1.7611e-08,0.42077,0.32789,1.2743e-11,3.5208e-08
0.54531,0.375,0.375,0.37433,1.7468e-08,0.42344,0.32523,1.2855e-11,3.4923e-08
0.54612,0.375,0.375,0.37434,1.7325e-08,0.4261,0.32257,1.2967e-11,3.4637e-08
0.54692,0.375,0.375,0.37434,1.7183e-08,0.42876,0.31992,1.3079e-11,3.4352e-08
0.54773,0.375,0.375,0.37434,1.704e-08,0.43141,0.31726,1.3192e-11,3.4067e-08
0.54853,0.375,0.375,0.37434,1.6898e-08,0.43406,0.31461,1.3306e-11,3.3783e-08
0.54934,0.375,0.375,0.37434,1.6756e-08,0.43671,0.31197,1.342e-11,3.3499e-08
0.55014,0.375,0.375,0.37434,1.6614e-08,0.43936,0.30932,1.3534e-11,3.3215e-08
0.55095,0.375,0.375,0.37434,1.6472e-08,0.442,0.30668,1.3649e-11,3.2931e-08
0.55175,0.375,0.375,0.37434,1.6331e-08,0.44464,0.30404,1.3764e-11,3.2648e-08
0.55256,0.375,0.375,0.37434,1.619e-08,0.44727,0.30141,1.3879e-11,3.2365e-08
0.55336,0.375,0.375,0.37434,1.6049e-08,0.44991,0.29878,1.3995e-11,3.2083e-08
0.55417,0.375,0.375,0.37434,1.5908e-08,0.45253,0.29615,1.4111e-11,3.1801e-08
0.55498,0.375,0.375,0.37434,1.5767e-08,0.45516,0.29353,1.4228e-11,3.152e-08
0.55578,0.375,0.375,0.37435,1.5627e-08,0.45778,0.29091,1.4345e-11,3.1239e-08
0.55659,0.375,0.375,0.37435,1.5486e-08,0.46039,0.2883,1.4462e-11,3.0958e-08
0.55739,0.375,0.375,0.37435,1.5346e-08,0.463,0.28569,1.4579e-11,3.0678e-08
0.5582,0.375,0.375,0.37435,1.5207e-08,0.46561,0.28309,1.4697e-11,3.0399e-08
0.559,0.375,0.375,0.37435,1.5067e-08,0.46821,0.28049,1.4814e-11,3.0119e-08
0.55981,0.375,0.375,0.37435,1.4928e-08,0.47081,0.27789,1.4932e-11,2.9841e-08
0.56061,0.375,0.375,0.37435,1.4789e-08,0.4734,0.2753,1.505e-11,2.9563e-08
0.56142,0.375,0.375,0.37435,1.465e-08,0.47599,0.27272,1.5168e-11,2.9285e-08
0.56223,0.375,0.375,0.37436,1.4512e-08,0.47857,0.27014,1.5286e-11,2.9008e-08
0.56303,0.375,0.375,0.37436,1.4374e-08,0.48115,0.26756,1.5404e-11,2.8732e-08
0.56384,0.375,0.375,0.37436,1.4236e-08,0.48372,0.26499,1.5522e-11,2.8456e-08
0.56464,0.375,0.375,0.37436,1.4098e-08,0.48629,0.26243,1.564e-11,2.8181e-08
0.56545,0.375,0.375,0.37436,1.3961e-08,0.48885,0.25987,1.5757e-11,2.7907e-08
0.56625,0.375,0.375,0.37436,1.3824e-08,0.4914,0.25732,1.5875e-11,2.7633e-08
0.56706,0.375,0.375,0.37436,1.3688e-08,0.49395,0.25478,1.5993e-11,2.7359e-08
0.56786,0.375,0.375,0.37437,1.3552e-08,0.49649,0.25224,1.611e-11,2.7087e-08
0.56867,0.375,0.375,0.37437,1.3416e-08,0.49903,0.24971,1.6228e-11,2.6815e-08
0.56947,0.375,0.375,0.37437,1.328e-08,0.50156,0.24718,1.6345e-11,2.6544e-08
0.57028,0.375,0.375,0.37437,1.3145e-08,0.50408,0.24466,1.6462e-11,2.6273e-08
0.57109,0.375,0.375,0.37437,1.301e-08,0.5066,0.24215,1.6579e-11,2.6003e-08
0.57189,0.375,0.375,0.37437,1.2876e-08,0.50911,0.23964,1.6696e-11,2.5734e-08
0.5727,0.375,0.375,0.37438,1.2741e-08,0.51161,0.23714,1.6812e-11,2.5466e-08
0.5735,0.375,0.375,0.37438,1.2608e-08,0.51411,0.23465,1.6928e-11,2.5198e-08
0.57431,0.375,0.375,0.37438,1.2474e-08,0.5166,0.23216,1.7045e-11,2.4932e-08
0.57511,0.375,0.375,0.37438,1.2341e-08,0.51908,0.22968,1.716e-11,2.4666e-08
0.57592,0.375,0.375,0.37438,1.2209e-08,0.52155,0.22721,1.7276e-11,2.44e-08
0.57672,0.375,0.375,0.37438,1.2077e-08,0.52402,0.22475,1.7391e-11,2.4136e-08
0.57753,0.375,0.375,0.37439,1.1945e-08,0.52648,0.2223,1.7507e-11,2.3872e-08
0.57833,0.375,0.375,0.37439,1.1814e-08,0.52893,0.21985,1.7622e-11,2.361e-08
0.57914,0.375,0.375,0.37439,1.1683e-08,0.53137,0.21741,1.7737e-11,2.3348e-08
0.57995,0.375,0.375,0.37439,1.1552e-08,0.53381,0.21498,1.7852e-11,2.3087e-08
0.58075,0.375,0.375,0.37439,1.1422e-08,0.53624,0.21255,1.7966e-11,2.2827e-08
0.58156,0.375,0.375,0.3744,1.1293e-08,0.53865,0.21014,1.8081e-11,2.2567e-08
0.58236,0.375,0.375,0.3744,1.1164e-08,0.54107,0.20773,1.8195e-11,2.2309e-08
0.58317,0.375,0.375,0.3744,1.1035e-08,0.54347,0.20533,1.831e-11,2.2052e-08
0.58397,0.375,0.375,0.3744,1.0907e-08,0.54586,0.20295,1.8424e-11,2.1795e-08
0.58478,0.375,0.375,0.37441,1.0779e-08,0.54825,0.20056,1.8538e-11,2.154e-08
0.58558,0.375,0.375,0.37441,1.0652e-08,0.55062,0.19819,1.8653e-11,2.1285e-08
0.58639,0.375,0.375,0.37441,1.0525e-08,0.55299,0.19583,1.8767e-11,2.1031e-08
0.58719,0.375,0.375,0.37441,1.0399e-08,0.55535,0.19348,1.8881e-11,2.0779e-08
0.588,0.375,0.375,0.37441,1.0273e-08,0.5577,0.19113,1.8996e-11,2.0527e-08
0.58881,0.375,0.375,0.37442,1.0148e-08,0.56003,0.1888,1.911e-11,2.0277e-08
0.58961,0.375,0.375,0.37442,1.0023e-08,0.56236,0.18647,1.9225e-11,2.0027e-08
0.59042,0.375,0.375,0.37442,9.8989e-09,0.56468,0.18416,1.934e-11,1.9778e-08
0.59122,0.375,0.375,0.37442,9.7752e-09,0.56699,0.18185,1.9454e-11,1.9531e-08
0.59203,0.375,0.375,0.37443,9.652e-09,0.5693,0.17956,1.957e-11,1.9284e-08
0.59283,0.375,0.375,0.37443,9.5294e-09,0.57159,0.17727,1.9685e-11,1.9039e-08
0.59364,0.375,0.375,0.37443,9.4073e-09,0.57387,0.175,1.98e-11,1.8795e-08
0.59444,0.375,0.375,0.37443,9.2858e-09,0.57614,0.17273,1.9916e-11,1.8552e-08
0.59525,0.375,0.375,0.37444,9.1648e-09,0.5784,0.17048,2.0032e-11,1.831e-08
0.59606,0.375,0.375,0.37444,9.0444e-09,0.58065,0.16823,2.0148e-11,1.8069e-08
0.59686,0.375,0.375,0.37444,8.9245e-09,0.58289,0.166,2.0265e-11,1.7829e-08
0.59767,0.375,0.375,0.37444,8.8053e-09,0.58511,0.16378,2.0382e-11,1.759e-08
0.59847,0.375,0.375,0.37445,8.6866e-09,0.58733,0.16156,2.0499e-11,1.7353e-08
0.59928,0.375,0.375,0.37445,8.5685e-09,0.58954,0.15936,2.0616e-11,1.7116e-08
0.60008,0.375,0.375,0.37445,8.4509e-09,0.59173,0.15717,2.0734e-11,1.6881e-08
0.60089,0.375,0.375,0.37446,8.334e-09,0.59392,0.15499,2.0851e-11,1.6647e-08
0.60169,0.375,0.375,0.37446,8.2177e-09,0.59609,0.15282,2.097e-11,1.6414e-08
0.6025,0.375,0.375,0.37446,8.102e-09,0.59826,0.15067,2.1088e-11,1.6183e-08
0.6033,0.375,0.375,0.37446,7.9869e-09,0.60041,0.14852,2.1207e-11,1.5953e-08
0.60411,0.375,0.375,0.37447,7.8725e-09,0.60255,0.14639,2.1326e-11,1.5724e-08
0.60492,0.375,0.375,0.37447,7.7586e-09,0.60467,0.14427,2.1445e-11,1.5496e-08
0.60572,0.375,0.375,0.37447,7.6455e-09,0.60679,0.14216,2.1564e-11,1.5269e-08
0.60653,0.375,0.375,0.37448,7.5329e-09,0.60889,0.14006,2.1684e-11,1.5044e-08
0.60733,0.375,0.375,0.37448,7.421e-09,0.61098,0.13797,2.1803e-11,1.482e-08
0.60814,0.375,0.375,0.37448,7.3097e-09,0.61306,0.1359,2.1923e-11,1.4598e-08
0.60894,0.375,0.375,0.37449,7.1991e-09,0.61513,0.13384,2.2043e-11,1.4376e-08
0.60975,0.375,0.375,0.37449,7.0892e-09,0.61719,0.13179,2.2163e-11,1.4156e-08
0.61055,0.375,0.375,0.37449,6.9799e-09,0.61923,0.12975,2.2283e-11,1.3938e-08
0.61136,0.375,0.375,0.37449,6.8713e-09,0.62126,0.12773,2.2403e-11,1.372e-08
0.61216,0.375,0.375,0.3745,6.7634e-09,0.62328,0.12572,2.2524e-11,1.3504e-08
0.61297,0.375,0.375,0.3745,6.6562e-09,0.62528,0.12372,2.2644e-11,1.329e-08
0.61378,0.375,0.375,0.3745,6.5496e-09,0.62728,0.12173,2.2764e-11,1.3077e-08
0.61458,0.375,0.375,0.37451,6.4438e-09,0.62926,0.11976,2.2883e-11,1.2865e-08
0.61539,0.375,0.375,0.37451,6.3386e-09,0.63122,0.1178,2.3003e-11,1.2654e-08
0.61619,0.375,0.375,0.37451,6.2342e-09,0.63317,0.11585,2.3123e-11,1.2445e-08
0.617,0.375,0.375,0.37452,6.1305e-09,0.63511,0.11392,2.3242e-11,1.2238e-08
0.6178,0.375,0.375,0.37452,6.0275e-09,0.63704,0.112,2.3361e-11,1.2032e-08
0.61861,0.375,0.375,0.37452,5.9252e-09,0.63895,0.11009,2.348e-11,1.1827e-08
0.61941,0.375,0.375,0.37453,5.8236e-09,0.64085,0.1082,2.3598e-11,1.1624e-08
0.62022,0.375,0.375,0.37453,5.7228e-09,0.64274,0.10632,2.3716e-11,1.1422e-08
0.62103,0.375,0.375,0.37453,5.6227e-09,0.64461,0.10446,2.3834e-11,1.1222e-08
0.62183,0.375,0.375,0.37454,5.5234e-09,0.64647,0.1026,2.3951e-11,1.1023e-08
0.62264,0.375,0.375,0.37454,5.4248e-09,0.64832,0.10077,2.4068e-11,1.0826e-08
0.62344,0.375,0.375,0.37454,5.327e-09,0.65015,0.098943,2.4184e-11,1.063e-08
0.62425,0.375,0.375,0.37455,5.2299e-09,0.65196,0.097134,2.43e-11,1.0435e-08
0.62505,0.375,0.375,0.37455,5.1336e-09,0.65377,0.095338,2.4415e-11,1.0243e-08
0.62586,0.375,0.375,0.37456,5.038e-09,0.65555,0.093558,2.453e-11,1.0052e-08
0.62666,0.375,0.375,0.37456,4.9433e-09,0.65733,0.091791,2.4644e-11,9.8619e-09
0.62747,0.375,0.375,0.37456,4.8493e-09,0.65909,0.090039,2.4758e-11,9.6738e-09
0.62827,0.375,0.375,0.37457,4.756e-09,0.66083,0.088302,2.4871e-11,9.4872e-09
0.62908,0.375,0.375,0.37457,4.6636e-09,0.66256,0.086579,2.4983e-11,9.3023e-09
0.62989,0.375,0.375,0.37457,4.572e-09,0.66428,0.084871,2.5095e-11,9.1189e-09
0.63069,0.375,0.375,0.37458,4.4812e-09,0.66598,0.083178,2.5206e-11,8.9371e-09
0.6315,0.375,0.375,0.37458,4.3911e-09,0.66766,0.0815,2.5317e-11,8.7569e-09
0.6323,0.375,0.375,0.37459,4.3019e-09,0.66933,0.079837,2.5426e-11,8.5784e-09
0.63311,0.375,0.375,0.37459,4.2135e-09,0.67099,0.078189,2.5536e-11,8.4014e-09
0.63391,0.375,0.375,0.37459,4.1259e-09,0.67263,0.076556,2.5644e-11,8.2261e-09
0.63472,0.375,0.375,0.3746,4.0391e-09,0.67425,0.074938,2.5753e-11,8.0525e-09
0.63552,0.375,0.375,0.3746,3.9532e-09,0.67586,0.073336,2.586e-11,7.8804e-09
0.63633,0.375,0.375,0.3746,3.868e-09,0.67746,0.07175,2.5967e-11,7.7101e-09
0.63713,0.375,0.375,0.37461,3.7837e-09,0.67904,0.070179,2.6073e-11,7.5414e-09
0.63794,0.375,0.375,0.37461,3.7003e-09,0.6806,0.068623,2.6179e-11,7.3744e-09
0.63875,0.375,0.375,0.37462,3.6177e-09,0.68215,0.067083,2.6285e-11,7.209e-09
0.63955,0.375,0.375,0.37462,3.5359e-09,0.68368,0.065559,2.639e-11,7.0454e-09
0.64036,0.375,0.375,0.37462,3.455e-09,0.6852,0.064051,2.6494e-11,6.8835e-09
0.64116,0.375,0.375,0.37463,3.3749e-09,0.6867,0.062559,2.6598e-11,6.7232e-09
0.64197,0.375,0.375,0.37463,3.2957e-09,0.68818,0.061083,2.6702e-11,6.5647e-09
0.64277,0.375,0.375,0.37464,3.2174e-09,0.68965,0.059622,2.6805e-11,6.408e-09
0.64358,0.375,0.375,0.37464,3.1399e-09,0.6911,0.058178,2.6908e-11,6.2529e-09
0.64438,0.375,0.375,0.37464,3.0633e-09,0.69254,0.056751,2.701e-11,6.0996e-09
0.64519,0.375,0.375,0.37465,2.9876e-09,0.69396,0.055339,2.7112e-11,5.948e-09
0.64599,0.375,0.375,0.37465,2.9127e-09,0.69536,0.053944,2.7214e-11,5.7982e-09
0.6468,0.375,0.375,0.37466,2.8388e-09,0.69675,0.052565,2.7316e-11,5.6502e-09
0.64761,0.375,0.375,0.37466,2.7657e-09,0.69812,0.051203,2.7418e-11,5.5039e-09
0.64841,0.375,0.375,0.37466,2.6935e-09,0.69947,0.049858,2.7519e-11,5.3595e-09
0.64922,0.375,0.375,0.37467,2.6222e-09,0.70081,0.048529,2.762e-11,5.2168e-09
0.65002,0.375,0.375,0.37467,2.5518e-09,0.70213,0.047217,2.7721e-11,5.0759e-09
0.65083,0.375,0.375,0.37468,2.4823e-09,0.70343,0.045921,2.7822e-11,4.9368e-09
0.65163,0.375,0.375,0.37468,2.4137e-09,0.70472,0.044643,2.7923e-11,4.7995e-09
0.65244,0.375,0.375,0.37469,2.346e-09,0.70599,0.043381,2.8024e-11,4.664e-09
0.65324,0.375,0.375,0.37469,2.2792e-09,0.70724,0.042136,2.8125e-11,4.5304e-09
0.65405,0.375,0.375,0.37469,2.2134e-09,0.70848,0.040909,2.8225e-11,4.3985e-09
0.65486,0.375,0.375,0.3747,2.1484e-09,0.7097,0.039698,2.8326e-11,4.2686e-09
0.65566,0.375,0.375,0.3747,2.0844e-09,0.7109,0.038505,2.8427e-11,4.1404e-09
0.65647,0.375,0.375,0.37471,2.0213e-09,0.71209,0.037329,2.8528e-11,4.0141e-09
0.65727,0.375,0.375,0.37471,1.9592e-09,0.71325,0.03617,2.8628e-11,3.8897e-09
0.65808,0.375,0.375,0.37472,1.8979e-09,0.7144,0.035029,2.8729e-11,3.7671e-09
0.65888,0.375,0.375,0.37472,1.8376e-09,0.71554,0.033905,2.883e-11,3.6464e-09
0.65969,0.375,0.375,0.37472,1.7783e-09,0.71665,0.032799,2.8931e-11,3.5276e-09
0.66049,0.375,0.375,0.37473,1.7198e-09,0.71775,0.03171,2.9032e-11,3.4106e-09
0.6613,0.375,0.375,0.37473,1.6624e-09,0.71883,0.030638,2.9133e-11,3.2956e-09
0.6621,0.375,0.375,0.37474,1.6058e-09,0.71989,0.029584,2.9234e-11,3.1824e-09
0.66291,0.375,0.375,0.37474,1.5502e-09,0.72094,0.028548,2.9335e-11,3.0711e-09
0.66372,0.375,0.375,0.37475,1.4956e-09,0.72196,0.02753,2.9436e-11,2.9618e-09
0.66452,0.375,0.375,0.37475,1.4419e-09,0.72297,0.02653,2.9536e-11,2.8543e-09
0.66533,0.375,0.375,0.37476,1.3892e-09,0.72396,0.025547,2.9637e-11,2.7488e-09
0.66613,0.375,0.375,0.37476,1.3375e-09,0.72494,0.024582,2.9738e-11,2.6452e-09
0.66694,0.375,0.375,0.37476,1.2867e-09,0.72589,0.023635,2.9839e-11,2.5435e-09
0.66774,0.375,0.375,0.37477,1.2368e-09,0.72683,0.022707,2.9939e-11,2.4437e-09
0.66855,0.375,0.375,0.37477,1.188e-09,0.72775,0.021796,3.004e-11,2.3459e-09
0.66935,0.375,0.375,0.37478,1.1401e-09,0.72865,0.020903,3.014e-11,2.25e-09
0.67016,0.375,0.375,0.37478,1.0932e-09,0.72954,0.020029,3.024e-11,2.1561e-09
0.67096,0.375,0.375,0.37479,1.0472e-09,0.7304,0.019172,3.034e-11,2.0641e-09
0.67177,0.375,0.375,0.37479,1.0023e-09,0.73125,0.018334,3.044e-11,1.9741e-09
0.67258,0.375,0.375,0.3748,9.5829e-10,0.73208,0.017515,3.0539e-11,1.886e-09
0.67338,0.375,0.375,0.3748,9.1529e-10,0.73289,0.016713,3.0638e-11,1.7999e-09
0.67419,0.375,0.375,0.37481,8.7327e-10,0.73368,0.01593,3.0737e-11,1.7158e-09
0.67499,0.375,0.375,0.37481,8.3225e-10,0.73445,0.015165,3.0835e-11,1.6337e-09
0.6758,0.375,0.375,0.37481,7.9221e-10,0.73521,0.014419,3.0933e-11,1.5535e-09
0.6766,0.375,0.375,0.37482,7.5316e-10,0.73595,0.013691,3.1031e-11,1.4753e-09
0.67741,0.375,0.375,0.37482,7.1511e-10,0.73667,0.012982,3.1128e-11,1.3991e-09
0.67821,0.375,0.375,0.37483,6.7805e-10,0.73737,0.012291,3.1224e-11,1.3249e-09
0.67902,0.375,0.375,0.37483,6.4199e-10,0.73805,0.011619,3.132e-11,1.2527e-09
0.67983,0.375,0.375,0.37484,6.0692e-10,0.73871,0.010965,3.1416e-11,1.1824e-09
0.68063,0.375,0.375,0.37484,5.7286e-10,0.73935,0.01033,3.151e-11,1.1142e-09
0.68144,0.375,0.375,0.37485,5.398e-10,0.73998,0.0097137,3.1605e-11,1.048e-09
0.68224,0.375,0.375,0.37485,5.0774e-10,0.74059,0.0091161,3.1698e-11,9.8378e-10
0.68305,0.375,0.375,0.37486,4.7669e-10,0.74118,0.0085373,3.1791e-11,9.2159e-10
0.68385,0.375,0.375,0.37486,4.4665e-10,0.74175,0.0079772,3.1884e-11,8.6141e-10
0.68466,0.375,0.375,0.37487,4.1761e-10,0.7423,0.0074359,3.1976e-11,8.0325e-10
0.68546,0.375,0.375,0.37487,3.8959e-10,0.74283,0.0069135,3.2067e-11,7.4711e-10
0.68627,0.375,0.375,0.37488,3.6257e-10,0.74334,0.0064099,3.2157e-11,6.9299e-10
0.68707,0.375,0.375,0.37488,3.3657e-10,0.74383,0.0059253,3.2247e-11,6.409e-10
0.68788,0.375,0.375,0.37488,3.1159e-10,0.74431,0.0054595,3.2336e-11,5.9084e-10
0.68869,0.375,0.375,0.37489,2.8762e-10,0.74477,0.0050126,3.2424e-11,5.4281e-10
0.68949,0.375,0.375,0.37489,2.6466e-10,0.7452,0.0045847,3.2512e-11,4.9682e-10
0.6903,0.375,0.375,0.3749,2.4273e-10,0.74562,0.0041758,3.2599e-11,4.5286e-10
0.6911,0.375,0.375,0.3749,2.2181e-10,0.74602,0.0037859,3.2685e-11,4.1094e-10
0.69191,0.375,0.375,0.37491,2.0192e-10,0.7464,0.003415,3.277e-11,3.7106e-10
0.69271,0.375,0.375,0.37491,1.8304e-10,0.74676,0.0030631,3.2855e-11,3.3323e-10
0.69352,0.375,0.375,0.37492,1.6519e-10,0.74711,0.0027303,3.2939e-11,2.9744e-10
0.69432,0.375,0.375,0.37492,1.4836e-10,0.74743,0.0024165,3.3023e-11,2.637e-10
0.69513,0.375,0.375,0.37493,1.3256e-10,0.74773,0.0021219,3.3106e-11,2.3201e-10
0.69593,0.375,0.375,0.37493,1.1778e-10,0.74802,0.0018463,3.3188e-11,2.0236e-10
0.69674,0.375,0.375,0.37494,1.0402e-10,0.74828,0.0015898,3.327e-11,1.7477e-10
0.69755,0.375,0.375,0.37494,9.1293e-11,0.74853,0.0013525,3.3351e-11,1.4924e-10
0.69835,0.375,0.375,0.37495,7.9592e-11,0.74876,0.0011343,3.3432e-11,1.2575e-10
0.69916,0.375,0.375,0.37495,6.8919e-11,0.74897,0.00093532,3.3512e-11,1.0433e-10
0.69996,0.375,0.375,0.37496,5.9274e-11,0.74916,0.00075545,3.3591e-11,8.4956e-11
0.70077,0.375,0.375,0.37496,5.0657e-11,0.74933,0.00059476,3.367e-11,6.7643e-11
0.70157,0.375,0.375,0.37497,4.3069e-11,0.74948,0.00045325,3.3749e-11,5.2389e-11
0.70238,0.375,0.375,0.37497,3.6511e-11,0.74961,0.00033092,3.3827e-11,3.9195e-11
0.70318,0.375,0.375,0.37498,3.0983e-11,0.74972,0.00022779,3.3905e-11,2.8061e-11
0.70399,0.375,0.375,0.37498,2.6485e-11,0.74982,0.00014385,3.3982e-11,1.8987e-11
0.7048,0.375,0.375,0.37499,2.3017e-11,0.74989,7.9117e-05,3.4059e-11,1.1975e-11
0.7056,0.375,0.375,0.37499,2.058e-11,0.74995,3.359e-05,3.4136e-11,7.0238e-12
0.70641,0.375,0.375,0.37499,1.9173e-11,0.74998,7.2712e-06,3.4212e-11,4.1345e-12
0.70721,0.375,0.375,0.375,1.8798e-11,0.75,1.6216e-07,3.4288e-11,3.307e-12
0.70802,0.375,0.375,0.375,1.9453e-11,0.75,1.2263e-05,3.4364e-11,4.5413e-12
0.70882,0.375,0.375,0.37501,2.1138e-11,0.74997,4.3574e-05,3.4439e-11,7.8375e-12
0.70963,0.375,0.375,0.37501,2.3855e-11,0.74993,9.4092e-05,3.4514e-11,1.3195e-11
0.71043,0.375,0.375,0.37502,2.7602e-11,0.74987,0.00016382,3.4589e-11,2.0614e-11
0.71124,0.375,0.375,0.37502,3.2379e-11,0.74979,0.00025274,3.4664e-11,3.0094e-11
0.71204,0.375,0.375,0.37503,3.8187e-11,0.7497,0.00036086,3.4738e-11,4.1635e-11
0.71285,0.375,0.375,0.37503,4.5024e-11,0.74958,0.00048818,3.4812e-11,5.5235e-11
0.71366,0.375,0.375,0.37504,5.289e-11,0.74944,0.00063468,3.4886e-11,7.0895e-11
0.71446,0.375,0.375,0.37504,6.1786e-11,0.74928,0.00080035,3.496e-11,8.8613e-11
0.71527,0.375,0.375,0.37505,7.171e-11,0.74911,0.0009852,3.5033e-11,1.0839e-10
0.71607,0.375,0.375,0.37505,8.2663e-11,0.74892,0.0011892,3.5106e-11,1.3022e-10
0.71688,0.375,0.375,0.37506,9.4643e-11,0.7487,0.0014124,3.5179e-11,1.5411e-10
0.71768,0.375,0.375,0.37506,1.0765e-10,0.74847,0.0016546,3.5251e-11,1.8005e-10
0.71849,0.375,0.375,0.37507,1.2168e-10,0.74822,0.0019161,3.5324e-11,2.0804e-10
0.71929,0.375,0.375,0.37507,1.3674e-10,0.74795,0.0021966,3.5395e-11,2.3809e-10
0.7201,0.375,0.375,0.37508,1.5282e-10,0.74766,0.0024962,3.5467e-11,2.7018e-10
0.7209,0.375,0.375,0.37508,1.6993e-10,0.74735,0.0028149,3.5538e-11,3.0433e-10
0.72171,0.375,0.375,0.37509,1.8806e-10,0.74702,0.0031527,3.5609e-11,3.4051e-10
0.72252,0.375,0.375,0.37509,2.0721e-10,0.74667,0.0035095,3.5679e-11,3.7875e-10
0.72332,0.375,0.375,0.3751,2.2739e-10,0.7463,0.0038854,3.5749e-11,4.1903e-10
0.72413,0.375,0.375,0.3751,2.4858e-10,0.74592,0.0042802,3.5819e-11,4.6134e-10
0.72493,0.375,0.375,0.3751,2.7079e-10,0.74552,0.0046941,3.5888e-11,5.057e-10
0.72574,0.375,0.375,0.37511,2.9402e-10,0.74509,0.0051269,3.5956e-11,5.5209e-10
0.72654,0.375,0.375,0.37511,3.1827e-10,0.74465,0.0055787,3.6024e-11,6.0052e-10
0.72735,0.375,0.375,0.37512,3.4353e-10,0.74419,0.0060494,3.6091e-11,6.5097e-10
0.72815,0.375,0.375,0.37512,3.6981e-10,0.74371,0.006539,3.6157e-11,7.0346e-10
0.72896,0.375,0.375,0.37513,3.971e-10,0.74321,0.0070475,3.6223e-11,7.5797e-10
0.72976,0.375,0.375,0.37513,4.254e-10,0.74269,0.0075748,3.6288e-11,8.1451e-10
0.73057,0.375,0.375,0.37514,4.5471e-10,0.74215,0.0081209,3.6352e-11,8.7306e-10
0.73138,0.375,0.375,0.37514,4.8503e-10,0.7416,0.0086859,3.6416e-11,9.3364e-10
0.73218,0.375,0.375,0.37515,5.1635e-10,0.74102,0.0092696,3.6478e-11,9.9623e-10
0.73299,0.375,0.375,0.37515,5.4868e-10,0.74043,0.009872,3.654e-11,1.0608e-09
0.73379,0.375,0.375,0.37516,5.8202e-10,0.73982,0.010493,3.6601e-11,1.1274e-09
0.7346,0.375,0.375,0.37516,6.1635e-10,0.73919,0.011133,3.6661e-11,1.196e-09
0.7354,0.375,0.375,0.37517,6.5169e-10,0.73854,0.011791,3.6719e-11,1.2667e-09
0.73621,0.375,0.375,0.37517,6.8802e-10,0.73787,0.012468,3.6777e-11,1.3393e-09
0.73701,0.375,0.375,0.37518,7.2535e-10,0.73719,0.013164,3.6834e-11,1.4139e-09
0.73782,0.375,0.375,0.37518,7.6368e-10,0.73648,0.013878,3.6889e-11,1.4905e-09
0.73863,0.375,0.375,0.37518,8.0299e-10,0.73576,0.014611,3.6943e-11,1.569e-09
0.73943,0.375,0.375,0.37519,8.433e-10,0.73502,0.015362,3.6997e-11,1.6496e-09
0.74024,0.375,0.375,0.37519,8.846e-10,0.73426,0.016132,3.7049e-11,1.7321e-09
0.74104,0.375,0.375,0.3752,9.2688e-10,0.73348,0.01692,3.7099e-11,1.8167e-09
0.74185,0.375,0.375,0.3752,9.7015e-10,0.73268,0.017726,3.7149e-11,1.9031e-09
0.74265,0.375,0.375,0.37521,1.0144e-09,0.73186,0.01855,3.7197e-11,1.9916e-09
0.74346,0.375,0.375,0.37521,1.0596e-09,0.73103,0.019393,3.7244e-11,2.082e-09
0.74426,0.375,0.375,0.37522,1.1058e-09,0.73018,0.020254,3.729e-11,2.1744e-09
0.74507,0.375,0.375,0.37522,1.153e-09,0.72931,0.021134,3.7334e-11,2.2687e-09
0.74587,0.375,0.375,0.37523,1.2012e-09,0.72842,0.022031,3.7378e-11,2.3649e-09
0.74668,0.375,0.375,0.37523,1.2503e-09,0.72751,0.022946,3.7419e-11,2.4631e-09
0.74749,0.375,0.375,0.37523,1.3004e-09,0.72659,0.02388,3.746e-11,2.5633e-09
0.74829,0.375,0.375,0.37524,1.3514e-09,0.72565,0.024831,3.7499e-11,2.6653e-09
0.7491,0.375,0.375,0.37524,1.4034e-09,0.72469,0.025801,3.7537e-11,2.7693e-09
0.7499,0.375,0.375,0.37525,1.4564e-09,0.72371,0.026788,3.7574e-11,2.8753e-09
0.75071,0.375,0.375,0.37525,1.5103e-09,0.72271,0.027793,3.761e-11,2.9831e-09
0.75151,0.375,0.375,0.37526,1.5652e-09,0.7217,0.028816,3.7644e-11,3.0928e-09
0.75232,0.375,0.375,0.37526,1.6211e-09,0.72067,0.029857,3.7677e-11,3.2045e-09
0.75312,0.375,0.375,0.37527,1.6779e-09,0.71962,0.030915,3.7709e-11,3.318e-09
0.75393,0.375,0.375,0.37527,1.7356e-09,0.71855,0.031991,3.774e-11,3.4335e-09
0.75473,0.375,0.375,0.37527,1.7943e-09,0.71746,0.033084,3.777e-11,3.5508e-09
0.75554,0.375,0.375,0.37528,1.8539e-09,0.71636,0.034195,3.7798e-11,3.67e-09
0.75635,0.375,0.375,0.37528,1.9144e-09,0.71524,0.035324,3.7825e-11,3.7911e-09
0.75715,0.375,0.375,0.37529,1.9759e-09,0.71411,0.03647,3.7852e-11,3.914e-09
0.75796,0.375,0.375,0.37529,2.0383e-09,0.71295,0.037633,3.7877e-11,4.0388e-09
0.75876,0.375,0.375,0.3753,2.1017e-09,0.71178,0.038814,3.7901e-11,4.1655e-09
0.75957,0.375,0.375,0.3753,2.166e-09,0.71059,0.040011,3.7925e-11,4.294e-09
0.76037,0.375,0.375,0.3753,2.2311e-09,0.70938,0.041226,3.7947e-11,4.4243e-09
0.76118,0.375,0.375,0.37531,2.2972e-09,0.70816,0.042458,3.7968e-11,4.5565e-09
0.76198,0.375,0.375,0.37531,2.3643e-09,0.70692,0.043707,3.7989e-11,4.6905e-09
0.76279,0.375,0.375,0.37532,2.4322e-09,0.70566,0.044973,3.8009e-11,4.8264e-09
0.7636,0.375,0.375,0.37532,2.501e-09,0.70439,0.046256,3.8027e-11,4.964e-09
0.7644,0.375,0.375,0.37533,2.5708e-09,0.7031,0.047556,3.8045e-11,5.1035e-09
0.76521,0.375,0.375,0.37533,2.6414e-09,0.70179,0.048872,3.8063e-11,5.2448e-09
0.76601,0.375,0.375,0.37533,2.7129e-09,0.70046,0.050206,3.8079e-11,5.3878e-09
0.76682,0.375,0.375,0.37534,2.7854e-09,0.69912,0.051556,3.8095e-11,5.5327e-09
0.76762,0.375,0.375,0.37534,2.8587e-09,0.69776,0.052922,3.811e-11,5.6793e-09
0.76843,0.375,0.375,0.37535,2.9329e-09,0.69639,0.054305,3.8124e-11,5.8277e-09
0.76923,0.375,0.375,0.37535,3.008e-09,0.695,0.055704,3.8138e-11,5.9778e-09
0.77004,0.375,0.375,0.37535,3.084e-09,0.69359,0.05712,3.8151e-11,6.1298e-09
0.77084,0.375,0.375,0.37536,3.1608e-09,0.69217,0.058552,3.8163e-11,6.2834e-09
0.77165,0.375,0.375,0.37536,3.2385e-09,0.69073,0.06,3.8175e-11,6.4388e-09
0.77246,0.375,0.375,0.37537,3.3171e-09,0.68927,0.061465,3.8186e-11,6.596e-09
0.77326,0.375,0.375,0.37537,3.3965e-09,0.6878,0.062945,3.8197e-11,6.7548e-09
0.77407,0.375,0.375,0.37538,3.4768e-09,0.68631,0.064441,3.8207e-11,6.9154e-09
0.77487,0.375,0.375,0.37538,3.5579e-09,0.6848,0.065954,3.8216e-11,7.0777e-09
0.77568,0.375,0.375,0.37538,3.6399e-09,0.68328,0.067482,3.8225e-11,7.2417e-09
0.77648,0.375,0.375,0.37539,3.7228e-09,0.68175,0.069026,3.8233e-11,7.4073e-09
0.77729,0.375,0.375,0.37539,3.8065e-09,0.6802,0.070585,3.824e-11,7.5747e-09
0.77809,0.375,0.375,0.37539,3.891e-09,0.67863,0.072161,3.8247e-11,7.7437e-09
0.7789,0.375,0.375,0.3754,3.9763e-09,0.67705,0.073751,3.8253e-11,7.9144e-09
0.7797,0.375,0.375,0.3754,4.0625e-09,0.67545,0.075357,3.8259e-11,8.0868e-09
0.78051,0.375,0.375,0.37541,4.1495e-09,0.67383,0.076979,3.8264e-11,8.2608e-09
0.78132,0.375,0.375,0.37541,4.2373e-09,0.6722,0.078616,3.8268e-11,8.4364e-09
0.78212,0.375,0.375,0.37541,4.326e-09,0.67056,0.080267,3.8272e-11,8.6137e-09
0.78293,0.375,0.375,0.37542,4.4154e-09,0.6689,0.081934,3.8274e-11,8.7926e-09
0.78373,0.375,0.375,0.37542,4.5057e-09,0.66723,0.083616,3.8276e-11,8.9731e-09
0.78454,0.375,0.375,0.37543,4.5967e-09,0.66554,0.085313,3.8278e-11,9.1552e-09
0.78534,0.375,0.375,0.37543,4.6886e-09,0.66383,0.087025,3.8278e-11,9.3389e-09
0.78615,0.375,0.375,0.37543,4.7812e-09,0.66211,0.088752,3.8278e-11,9.5242e-09
0.78695,0.375,0.375,0.37544,4.8747e-09,0.66038,0.090493,3.8277e-11,9.711e-09
0.78776,0.375,0.375,0.37544,4.9689e-09,0.65863,0.092249,3.8275e-11,9.8995e-09
0.78856,0.375,0.375,0.37544,5.0639e-09,0.65687,0.094019,3.8272e-11,1.0089e-08
0.78937,0.375,0.375,0.37545,5.1596e-09,0.65509,0.095804,3.8268e-11,1.0281e-08
0.79018,0.375,0.375,0.37545,5.2561e-09,0.6533,0.097603,3.8263e-11,1.0474e-08
0.79098,0.375,0.375,0.37545,5.3534e-09,0.65149,0.099416,3.8257e-11,1.0669e-08
0.79179,0.375,0.375,0.37546,5.4515e-09,0.64967,0.10124,3.825e-11,1.0865e-08
0.79259,0.375,0.375,0.37546,5.5503e-09,0.64784,0.10308,3.8243e-11,1.1062e-08
0.7934,0.375,0.375,0.37546,5.6498e-09,0.64599,0.10494,3.8234e-11,1.1261e-08
0.7942,0.375,0.375,0.37547,5.7501e-09,0.64413,0.10681,3.8224e-11,1.1462e-08
0.79501,0.375,0.375,0.37547,5.8511e-09,0.64225,0.10869,3.8213e-11,1.1664e-08
0.79581,0.375,0.375,0.37547,5.9529e-09,0.64036,0.11059,3.8201e-11,1.1868e-08
0.79662,0.375,0.375,0.37548,6.0554e-09,0.63846,0.1125,3.8187e-11,1.2073e-08
0.79743,0.375,0.375,0.37548,6.1586e-09,0.63654,0.11442,3.8173e-11,1.2279e-08
0.79823,0.375,0.375,0.37549,6.2625e-09,0.63461,0.11636,3.8157e-11,1.2487e-08
0.79904,0.375,0.375,0.37549,6.3672e-09,0.63267,0.11831,3.8141e-11,1.2696e-08
0.79984,0.375,0.375,0.37549,6.4725e-09,0.63071,0.12027,3.8123e-11,1.2907e-08
0.80065,0.375,0.375,0.37549,6.5785e-09,0.62874,0.12225,3.8104e-11,1.3119e-08
0.80145,0.375,0.375,0.3755,6.6853e-09,0.62676,0.12424,3.8084e-11,1.3332e-08
0.80226,0.375,0.375,0.3755,6.7927e-09,0.62476,0.12624,3.8062e-11,1.3547e-08
0.80306,0.375,0.375,0.3755,6.9008e-09,0.62276,0.12825,3.804e-11,1.3764e-08
0.80387,0.375,0.375,0.37551,7.0096e-09,0.62073,0.13028,3.8016e-11,1.3981e-08
0.80467,0.375,0.375,0.37551,7.1191e-09,0.6187,0.13232,3.7991e-11,1.42e-08
0.80548,0.375,0.375,0.37551,7.2292e-09,0.61665,0.13437,3.7965e-11,1.442e-08
0.80629,0.375,0.375,0.37552,7.34e-09,0.6146,0.13644,3.7938e-11,1.4642e-08
0.80709,0.375,0.375,0.37552,7.4514e-09,0.61252,0.13852,3.791e-11,1.4865e-08
0.8079,0.375,0.375,0.37552,7.5635e-09,0.61044,0.1406,3.788e-11,1.5089e-08
0.8087,0.375,0.375,0.37553,7.6762e-09,0.60835,0.14271,3.785e-11,1.5315e-08
0.80951,0.375,0.375,0.37553,7.7896e-09,0.60624,0.14482,3.7818e-11,1.5541e-08
0.81031,0.375,0.375,0.37553,7.9036e-09,0.60412,0.14694,3.7785e-11,1.5769e-08
0.81112,0.375,0.375,0.37553,8.0183e-09,0.60199,0.14908,3.7752e-11,1.5999e-08
0.81192,0.375,0.375,0.37554,8.1335e-09,0.59985,0.15123,3.7717e-11,1.6229e-08
0.81273,0.375,0.375,0.37554,8.2494e-09,0.59769,0.15339,3.7681e-11,1.6461e-08
0.81353,0.375,0.375,0.37554,8.3659e-09,0.59553,0.15556,3.7645e-11,1.6694e-08
0.81434,0.375,0.375,0.37555,8.483e-09,0.59335,0.15774,3.7607e-11,1.6928e-08
0.81515,0.375,0.375,0.37555,8.6006e-09,0.59117,0.15993,3.7569e-11,1.7164e-08
0.81595,0.375,0.375,0.37555,8.7189e-09,0.58897,0.16214,3.753e-11,1.74e-08
0.81676,0.375,0.375,0.37555,8.8378e-09,0.58676,0.16435,3.7489e-11,1.7638e-08
0.81756,0.375,0.375,0.37556,8.9572e-09,0.58454,0.16658,3.7448e-11,1.7877e-08
0.81837,0.375,0.375,0.37556,9.0772e-09,0.58231,0.16881,3.7407e-11,1.8117e-08
0.81917,0.375,0.375,0.37556,9.1978e-09,0.58006,0.17106,3.7364e-11,1.8358e-08
0.81998,0.375,0.375,0.37557,9.3189e-09,0.57781,0.17332,3.7321e-11,1.8601e-08
0.82078,0.375,0.375,0.37557,9.4406e-09,0.57555,0.17559,3.7277e-11,1.8844e-08
0.82159,0.375,0.375,0.37557,9.5629e-09,0.57327,0.17787,3.7232e-11,1.9088e-08
0.8224,0.375,0.375,0.37557,9.6856e-09,0.57099,0.18015,3.7187e-11,1.9334e-08
0.8232,0.375,0.375,0.37558,9.809e-09,0.5687,0.18245,3.7141e-11,1.9581e-08
0.82401,0.375,0.375,0.37558,9.9328e-09,0.5664,0.18476,3.7094e-11,1.9829e-08
0.82481,0.375,0.375,0.37558,1.0057e-08,0.56408,0.18708,3.7047e-11,2.0077e-08
0.82562,0.375,0.375,0.37558,1.0182e-08,0.56176,0.18941,3.6999e-11,2.0327e-08
0.82642,0.375,0.375,0.37558,1.0307e-08,0.55943,0.19174,3.695e-11,2.0578e-08
0.82723,0.375,0.375,0.37559,1.0433e-08,0.55709,0.19409,3.6901e-11,2.083e-08
0.82803,0.375,0.375,0.37559,1.056e-08,0.55473,0.19644,3.6852e-11,2.1083e-08
0.82884,0.375,0.375,0.37559,1.0687e-08,0.55237,0.19881,3.6801e-11,2.1336e-08
0.82964,0.375,0.375,0.37559,1.0814e-08,0.55001,0.20118,3.6751e-11,2.1591e-08
0.83045,0.375,0.375,0.3756,1.0942e-08,0.54763,0.20357,3.6699e-11,2.1847e-08
0.83126,0.375,0.375,0.3756,1.107e-08,0.54524,0.20596,3.6648e-11,2.2104e-08
0.83206,0.375,0.375,0.3756,1.1199e-08,0.54284,0.20836,3.6595e-11,2.2361e-08
0.83287,0.375,0.375,0.3756,1.1328e-08,0.54044,0.21077,3.6542e-11,2.262e-08
0.83367,0.375,0.375,0.3756,1.1458e-08,0.53803,0.21318,3.6489e-11,2.2879e-08
0.83448,0.375,0.375,0.37561,1.1588e-08,0.53561,0.21561,3.6434e-11,2.314e-08
0.83528,0.375,0.375,0.37561,1.1719e-08,0.53318,0.21804,3.638e-11,2.3401e-08
0.83609,0.375,0.375,0.37561,1.185e-08,0.53074,0.22048,3.6324e-11,2.3663e-08
0.83689,0.375,0.375,0.37561,1.1981e-08,0.52829,0.22293,3.6268e-11,2.3926e-08
0.8377,0.375,0.375,0.37561,1.2113e-08,0.52584,0.22539,3.6212e-11,2.419e-08
0.8385,0.375,0.375,0.37562,1.2245e-08,0.52338,0.22785,3.6154e-11,2.4454e-08
0.83931,0.375,0.375,0.37562,1.2378e-08,0.52091,0.23033,3.6096e-11,2.472e-08
0.84012,0.375,0.375,0.37562,1.2511e-08,0.51843,0.23281,3.6038e-11,2.4986e-08
0.84092,0.375,0.375,0.37562,1.2644e-08,0.51595,0.23529,3.5978e-11,2.5253e-08
0.84173,0.375,0.375,0.37562,1.2778e-08,0.51346,0.23779,3.5918e-11,2.552e-08
0.84253,0.375,0.375,0.37563,1.2912e-08,0.51096,0.24029,3.5857e-11,2.5789e-08
0.84334,0.375,0.375,0.37563,1.3047e-08,0.50846,0.2428,3.5795e-11,2.6058e-08
0.84414,0.375,0.375,0.37563,1.3182e-08,0.50594,0.24531,3.5732e-11,2.6328e-08
0.84495,0.375,0.375,0.37563,1.3317e-08,0.50343,0.24784,3.5669e-11,2.6599e-08
0.84575,0.375,0.375,0.37563,1.3453e-08,0.5009,0.25036,3.5604e-11,2.687e-08
0.84656,0.375,0.375,0.37563,1.3589e-08,0.49837,0.2529,3.5539e-11,2.7142e-08
0.84736,0.375,0.375,0.37564,1.3725e-08,0.49583,0.25544,3.5472e-11,2.7415e-08
0.84817,0.375,0.375,0.37564,1.3862e-08,0.49329,0.25799,3.5405e-11,2.7688e-08
0.84898,0.375,0.375,0.37564,1.3999e-08,0.49074,0.26054,3.5337e-11,2.7962e-08
0.84978,0.375,0.375,0.37564,1.4136e-08,0.48818,0.2631,3.5268e-11,2.8237e-08
0.85059,0.375,0.375,0.37564,1.4274e-08,0.48562,0.26566,3.5197e-11,2.8512e-08
0.85139,0.375,0.375,0.37564,1.4412e-08,0.48305,0.26823,3.5126e-11,2.8788e-08
0.8522,0.375,0.375,0.37564,1.455e-08,0.48048,0.27081,3.5053e-11,2.9065e-08
0.853,0.375,0.375,0.37565,1.4688e-08,0.4779,0.27339,3.498e-11,2.9342e-08
0.85381,0.375,0.375,0.37565,1.4827e-08,0.47532,0.27597,3.4905e-11,2.9619e-08
0.85461,0.375,0.375,0.37565,1.4966e-08,0.47273,0.27857,3.483e-11,2.9898e-08
0.85542,0.375,0.375,0.37565,1.5105e-08,0.47014,0.28116,3.4753e-11,3.0176e-08
0.85623,0.375,0.375,0.37565,1.5245e-08,0.46754,0.28376,3.4675e-11,3.0455e-08
0.85703,0.375,0.375,0.37565,1.5385e-08,0.46493,0.28637,3.4596e-11,3.0735e-08
0.85784,0.375,0.375,0.37565,1.5525e-08,0.46233,0.28898,3.4516e-11,3.1015e-08
0.85864,0.375,0.375,0.37565,1.5665e-08,0.45971,0.29159,3.4435e-11,3.1296e-08
0.85945,0.375,0.375,0.37565,1.5806e-08,0.4571,0.29421,3.4353e-11,3.1577e-08
0.86025,0.375,0.375,0.37566,1.5946e-08,0.45448,0.29684,3.427e-11,3.1859e-08
0.86106,0.375,0.375,0.37566,1.6087e-08,0.45185,0.29946,3.4185e-11,3.2141e-08
0.86186,0.375,0.375,0.37566,1.6229e-08,0.44922,0.30209,3.41e-11,3.2423e-08
0.86267,0.375,0.375,0.37566,1.637e-08,0.44659,0.30473,3.4014e-11,3.2706e-08
0.86347,0.375,0.375,0.37566,1.6511e-08,0.44395,0.30737,3.3926e-11,3.2989e-08
0.86428,0.375,0.375,0.37566,1.6653e-08,0.44131,0.31001,3.3838e-11,3.3273e-08
0.86509,0.375,0.375,0.37566,1.6795e-08,0.43867,0.31265,3.3749e-11,3.3556e-08
0.86589,0.375,0.375,0.37566,1.6937e-08,0.43602,0.3153,3.3659e-11,3.3841e-08
0.8667,0.375,0.375,0.37566,1.7079e-08,0.43337,0.31795,3.3568e-11,3.4125e-08
0.8675,0.375,0.375,0.37566,1.7222e-08,0.43072,0.32061,3.3476e-11,3.441e-08
0.86831,0.375,0.375,0.37566,1.7364e-08,0.42807,0.32326,3.3383e-11,3.4695e-08
0.86911,0.375,0.375,0.37567,1.7507e-08,0.42541,0.32592,3.329e-11,3.4981e-08
0.86992,0.375,0.375,0.37567,1.765e-08,0.42275,0.32859,3.3196e-11,3.5267e-08
0.87072,0.375,0.375,0.37567,1.7793e-08,0.42008,0.33125,3.3101e-11,3.5553e-08
0.87153,0.375,0.375,0.37567,1.7936e-08,0.41742,0.33392,3.3006e-11,3.5839e-08
0.87233,0.375,0.375,0.37567,1.8079e-08,0.41475,0.33659,3.291e-11,3.6125e-08
0.87314,0.375,0.375,0.37567,1.8223e-08,0.41208,0.33926,3.2814e-11,3.6412e-08
0.87395,0.375,0.375,0.37567,1.8366e-08,0.40941,0.34193,3.2717e-11,3.6699e-08
0.87475,0.375,0.375,0.37567,1.8509e-08,0.40673,0.3446,3.2619e-11,3.6986e-08
0.87556,0.375,0.375,0.37567,1.8653e-08,0.40406,0.34728,3.2521e-11,3.7273e-08
0.87636,0.375,0.375,0.37567,1.8797e-08,0.40138,0.34996,3.2423e-11,3.7561e-08
0.87717,0.375,0.375,0.37567,1.894e-08,0.3987,0.35264,3.2325e-11,3.7848e-08
0.87797,0.375,0.375,0.37567,1.9084e-08,0.39602,0.35532,3.2226e-11,3.8136e-08
0.87878,0.375,0.375,0.37567,1.9228e-08,0.39334,0.358,3.2127e-11,3.8424e-08
0.87958,0.375,0.375,0.37567,1.9372e-08,0.39066,0.36068,3.2027e-11,3.8712e-08
0.88039,0.375,0.375,0.37567,1.9516e-08,0.38798,0.36336,3.1928e-11,3.9e-08
0.8812,0.375,0.375,0.37567,1.966e-08,0.3853,0.36604,3.1828e-11,3.9288e-08
0.882,0.375,0.375,0.37567,1.9804e-08,0.38262,0.36873,3.1729e-11,3.9576e-08
0.88281,0.375,0.375,0.37567,1.9948e-08,0.37993,0.37141,3.1629e-11,3.9864e-08
0.88361,0.375,0.375,0.37567,2.0092e-08,0.37725,0.37409,3.1529e-11,4.0152e-08
0.88442,0.375,0.375,0.37567,2.0236e-08,0.37456,0.37678,3.1429e-11,4.044e-08
0.88522,0.375,0.375,0.37567,2.038e-08,0.37188,0.37946,3.1329e-11,4.0728e-08
0.88603,0.375,0.375,0.37567,2.0524e-08,0.3692,0.38215,3.1229e-11,4.1016e-08
0.88683,0.375,0.375,0.37567,2.0668e-08,0.36651,0.38483,3.1129e-11,4.1304e-08
0.88764,0.375,0.375,0.37567,2.0812e-08,0.36383,0.38751,3.1029e-11,4.1592e-08
0.88844,0.375,0.375,0.37567,2.0955e-08,0.36115,0.39019,3.0929e-11,4.188e-08
0.88925,0.375,0.375,0.37567,2.1099e-08,0.35847,0.39288,3.0829e-11,4.2168e-08
0.89006,0.375,0.375,0.37567,2.1243e-08,0.35578,0.39556,3.073e-11,4.2456e-08
0.89086,0.375,0.375,0.37567,2.1387e-08,0.3531,0.39823,3.063e-11,4.2743e-08
0.89167,0.375,0.375,0.37567,2.1531e-08,0.35043,0.40091,3.053e-11,4.3031e-08
0.89247,0.375,0.375,0.37567,2.1674e-08,0.34775,0.40359,3.0431e-11,4.3318e-08
0.89328,0.375,0.375,0.37567,2.1818e-08,0.34507,0.40627,3.0331e-11,4.3605e-08
0.89408,0.375,0.375,0.37567,2.1961e-08,0.3424,0.40894,3.0232e-11,4.3892e-08
0.89489,0.375,0.375,0.37567,2.2105e-08,0.33972,0.41161,3.0132e-11,4.4179e-08
0.89569,0.375,0.37499,0.37567,2.2248e-08,0.33705,0.41428,3.0032e-11,4.4466e-08
0.8965,0.375,0.37499,0.37567,2.2391e-08,0.33438,0.41695,2.9933e-11,4.4752e-08
0.8973,0.375,0.37499,0.37567,2.2534e-08,0.33172,0.41962,2.9833e-11,4.5038e-08
0.89811,0.375,0.37499,0.37567,2.2677e-08,0.32905,0.42228,2.9734e-11,4.5324e-08
0.89892,0.375,0.37499,0.37567,2.282e-08,0.32639,0.42494,2.9634e-11,4.561e-08
0.89972,0.375,0.37499,0.37566,2.2962e-08,0.32373,0.4276,2.9534e-11,4.5895e-08
0.90053,0.375,0.37499,0.37566,2.3105e-08,0.32107,0.43026,2.9434e-11,4.6181e-08
0.90133,0.37499,0.37499,0.37566,2.3247e-08,0.31842,0.43291,2.9334e-11,4.6465e-08
0.90214,0.37499,0.37499,0.37566,2.339e-08,0.31577,0.43556,2.9234e-11,4.675e-08
0.90294,0.37499,0.37499,0.37566,2.3532e-08,0.31312,0.43821,2.9133e-11,4.7034e-08
0.90375,0.37499,0.37499,0.37566,2.3673e-08,0.31047,0.44085,2.9032e-11,4.7318e-08
0.90455,0.37499,0.37499,0.37566,2.3815e-08,0.30783,0.44349,2.8931e-11,4.7601e-08
0.90536,0.37499,0.37499,0.37566,2.3957e-08,0.30519,0.44613,2.883e-11,4.7884e-08
0.90617,0.37499,0.37499,0.37566,2.4098e-08,0.30255,0.44876,2.8728e-11,4.8167e-08
0.90697,0.37499,0.37499,0.37566,2.4239e-08,0.29992,0.45139,2.8626e-11,4.8449e-08
0.90778,0.37499,0.37499,0.37566,2.438e-08,0.2973,0.45402,2.8524e-11,4.8731e-08
0.90858,0.37499,0.37499,0.37566,2.4521e-08,0.29467,0.45664,2.8421e-11,4.9013e-08
0.90939,0.37499,0.37499,0.37565,2.4661e-08,0.29205,0.45926,2.8318e-11,4.9294e-08
0.91019,0.37499,0.37499,0.37565,2.4801e-08,0.28944,0.46187,2.8214e-11,4.9574e-08
0.911,0.37499,0.37499,0.37565,2.4941e-08,0.28683,0.46448,2.811e-11,4.9854e-08
0.9118,0.37499,0.37499,0.37565,2.5081e-08,0.28422,0.46708,2.8006e-11,5.0134e-08
0.91261,0.37499,0.37499,0.37565,2.522e-08,0.28162,0.46968,2.7901e-11,5.0413e-08
0.91341,0.37499,0.37499,0.37565,2.536e-08,0.27902,0.47228,2.7795e-11,5.0691e-08
0.91422,0.37499,0.37499,0.37565,2.5498e-08,0.27643,0.47487,2.7689e-11,5.0969e-08
0.91503,0.37499,0.37499,0.37565,2.5637e-08,0.27384,0.47745,2.7583e-11,5.1247e-08
0.91583,0.37499,0.37499,0.37564,2.5776e-08,0.27126,0.48003,2.7476e-11,5.1524e-08
0.91664,0.37499,0.37499,0.37564,2.5914e-08,0.26868,0.4826,2.7368e-11,5.18e-08
0.91744,0.37499,0.37499,0.37564,2.6051e-08,0.26611,0.48517,2.726e-11,5.2076e-08
0.91825,0.37499,0.37499,0.37564,2.6189e-08,0.26355,0.48773,2.7152e-11,5.2351e-08
0.91905,0.37499,0.37499,0.37564,2.6326e-08,0.26099,0.49029,2.7043e-11,5.2625e-08
0.91986,0.37499,0.37499,0.37564,2.6463e-08,0.25843,0.49284,2.6933e-11,5.2899e-08
0.92066,0.37499,0.37499,0.37564,2.66e-08,0.25588,0.49539,2.6823e-11,5.3172e-08
0.92147,0.37499,0.37499,0.37563,2.6736e-08,0.25334,0.49793,2.6712e-11,5.3445e-08
0.92227,0.37499,0.37499,0.37563,2.6872e-08,0.25081,0.50046,2.6601e-11,5.3717e-08
0.92308,0.37499,0.37499,0.37563,2.7007e-08,0.24828,0.50298,2.649e-11,5.3988e-08
0.92389,0.37499,0.37499,0.37563,2.7142e-08,0.24575,0.5055,2.6378e-11,5.4258e-08
0.92469,0.37499,0.37499,0.37563,2.7277e-08,0.24324,0.50802,2.6266e-11,5.4528e-08
0.9255,0.37499,0.37499,0.37563,2.7412e-08,0.24073,0.51052,2.6153e-11,5.4797e-08
0.9263,0.37499,0.37499,0.37562,2.7546e-08,0.23823,0.51302,2.604e-11,5.5065e-08
0.92711,0.37499,0.37499,0.37562,2.7679e-08,0.23573,0.51551,2.5926e-11,5.5333e-08
0.92791,0.37499,0.37499,0.37562,2.7813e-08,0.23324,0.518,2.5813e-11,5.56e-08
0.92872,0.37499,0.37499,0.37562,2.7946e-08,0.23076,0.52048,2.5699e-11,5.5866e-08
0.92952,0.37499,0.37499,0.37562,2.8078e-08,0.22829,0.52295,2.5584e-11,5.6131e-08
0.93033,0.37499,0.37499,0.37562,2.821e-08,0.22582,0.52541,2.547e-11,5.6395e-08
0.93113,0.37499,0.37499,0.37561,2.8342e-08,0.22336,0.52786,2.5355e-11,5.6659e-08
0.93194,0.37499,0.37499,0.37561,2.8473e-08,0.22091,0.53031,2.524e-11,5.6921e-08
0.93275,0.37499,0.37499,0.37561,2.8604e-08,0.21847,0.53275,2.5125e-11,5.7183e-08
0.93355,0.37499,0.37499,0.37561,2.8735e-08,0.21603,0.53518,2.501e-11,5.7444e-08
0.93436,0.37499,0.37499,0.37561,2.8865e-08,0.21361,0.5376,2.4895e-11,5.7704e-08
0.93516,0.37499,0.37499,0.3756,2.8994e-08,0.21119,0.54002,2.4779e-11,5.7963e-08
0.93597,0.37499,0.37499,0.3756,2.9123e-08,0.20878,0.54242,2.4664e-11,5.8222e-08
0.93677,0.37499,0.37499,0.3756,2.9252e-08,0.20638,0.54482,2.4549e-11,5.8479e-08
0.93758,0.37499,0.37499,0.3756,2.938e-08,0.20398,0.54721,2.4433e-11,5.8735e-08
0.93838,0.37499,0.37499,0.37559,2.9508e-08,0.2016,0.54959,2.4318e-11,5.8991e-08
0.93919,0.37499,0.37499,0.37559,2.9635e-08,0.19922,0.55196,2.4202e-11,5.9245e-08
0.94,0.37499,0.37499,0.37559,2.9761e-08,0.19686,0.55432,2.4087e-11,5.9499e-08
0.9408,0.37499,0.37499,0.37559,2.9888e-08,0.1945,0.55667,2.3972e-11,5.9751e-08
0.94161,0.37499,0.37499,0.37559,3.0013e-08,0.19215,0.55902,2.3857e-11,6.0003e-08
0.94241,0.37499,0.37499,0.37558,3.0139e-08,0.18981,0.56135,2.3742e-11,6.0254e-08
0.94322,0.37499,0.37499,0.37558,3.0263e-08,0.18748,0.56368,2.3627e-11,6.0503e-08
0.94402,0.37499,0.37499,0.37558,3.0388e-08,0.18517,0.56599,2.3512e-11,6.0752e-08
0.94483,0.37499,0.37499,0.37558,3.0511e-08,0.18286,0.5683,2.3397e-11,6.0999e-08
0.94563,0.37499,0.37499,0.37557,3.0634e-08,0.18056,0.57059,2.3283e-11,6.1245e-08
0.94644,0.37499,0.37499,0.37557,3.0757e-08,0.17827,0.57288,2.3168e-11,6.1491e-08
0.94724,0.37499,0.37499,0.37557,3.0879e-08,0.17599,0.57515,2.3054e-11,6.1735e-08
0.94805,0.37499,0.37499,0.37557,3.1e-08,0.17372,0.57742,2.294e-11,6.1978e-08
0.94886,0.37499,0.37499,0.37556,3.1121e-08,0.17146,0.57967,2.2825e-11,6.222e-08
0.94966,0.37499,0.37499,0.37556,3.1242e-08,0.16921,0.58191,2.2711e-11,6.2461e-08
0.95047,0.37499,0.37499,0.37556,3.1362e-08,0.16697,0.58415,2.2597e-11,6.2701e-08
0.95127,0.37499,0.37499,0.37555,3.1481e-08,0.16474,0.58637,2.2483e-11,6.2939e-08
0.95208,0.37499,0.37499,0.37555,3.16e-08,0.16252,0.58858,2.2369e-11,6.3177e-08
0.95288,0.37499,0.37499,0.37555,3.1718e-08,0.16032,0.59078,2.2255e-11,6.3413e-08
0.95369,0.37499,0.37499,0.37555,3.1835e-08,0.15812,0.59297,2.2141e-11,6.3648e-08
0.95449,0.37499,0.37499,0.37554,3.1952e-08,0.15594,0.59515,2.2027e-11,6.3882e-08
0.9553,0.37499,0.37499,0.37554,3.2068e-08,0.15377,0.59732,2.1913e-11,6.4114e-08
0.9561,0.37499,0.37499,0.37554,3.2184e-08,0.1516,0.59947,2.1799e-11,6.4346e-08
0.95691,0.37499,0.37499,0.37554,3.2299e-08,0.14945,0.60162,2.1685e-11,6.4576e-08
0.95772,0.37499,0.37499,0.37553,3.2413e-08,0.14732,0.60375,2.157e-11,6.4805e-08
0.95852,0.37499,0.37499,0.37553,3.2527e-08,0.14519,0.60587,2.1456e-11,6.5033e-08
0.95933,0.37499,0.37499,0.37553,3.264e-08,0.14307,0.60798,2.1341e-11,6.5259e-08
0.96013,0.37499,0.37499,0.37552,3.2753e-08,0.14097,0.61008,2.1226e-11,6.5484e-08
0.96094,0.37499,0.37499,0.37552,3.2865e-08,0.13888,0.61216,2.1111e-11,6.5708e-08
0.96174,0.37499,0.37499,0.37552,3.2976e-08,0.1368,0.61423,2.0996e-11,6.5931e-08
0.96255,0.37499,0.37499,0.37551,3.3086e-08,0.13473,0.61629,2.088e-11,6.6152e-08
0.96335,0.37499,0.37499,0.37551,3.3196e-08,0.13268,0.61834,2.0764e-11,6.6372e-08
0.96416,0.37499,0.37499,0.37551,3.3306e-08,0.13064,0.62038,2.0647e-11,6.659e-08
0.96497,0.37499,0.37499,0.37551,3.3414e-08,0.12861,0.6224,2.0531e-11,6.6808e-08
0.96577,0.37499,0.37499,0.3755,3.3522e-08,0.12659,0.62441,2.0414e-11,6.7024e-08
0.96658,0.37499,0.37499,0.3755,3.3629e-08,0.12459,0.62641,2.0296e-11,6.7238e-08
0.96738,0.37499,0.37499,0.3755,3.3736e-08,0.1226,0.6284,2.0178e-11,6.7451e-08
0.96819,0.37499,0.37499,0.37549,3.3841e-08,0.12062,0.63037,2.006e-11,6.7663e-08
0.96899,0.37499,0.37499,0.37549,3.3947e-08,0.11865,0.63233,1.9941e-11,6.7873e-08
0.9698,0.37499,0.37499,0.37549,3.4051e-08,0.1167,0.63427,1.9822e-11,6.8082e-08
0.9706,0.37499,0.37499,0.37548,3.4155e-08,0.11476,0.6362,1.9703e-11,6.829e-08
0.97141,0.37499,0.37499,0.37548,3.4258e-08,0.11283,0.63812,1.9583e-11,6.8496e-08
0.97221,0.37499,0.37499,0.37548,3.436e-08,0.11092,0.64003,1.9462e-11,6.87e-08
0.97302,0.37499,0.37499,0.37547,3.4461e-08,0.10902,0.64192,1.9341e-11,6.8903e-08
0.97383,0.37499,0.37499,0.37547,3.4562e-08,0.10714,0.6438,1.922e-11,6.9105e-08
0.97463,0.37499,0.37499,0.37547,3.4662e-08,0.10527,0.64566,1.9098e-11,6.9305e-08
0.97544,0.37499,0.37499,0.37546,3.4761e-08,0.10341,0.64752,1.8976e-11,6.9504e-08
0.97624,0.37499,0.37499,0.37546,3.486e-08,0.10156,0.64935,1.8853e-11,6.9701e-08
0.97705,0.37499,0.37499,0.37545,3.4958e-08,0.099735,0.65117,1.873e-11,6.9897e-08
0.97785,0.37499,0.37499,0.37545,3.5055e-08,0.097919,0.65298,1.8607e-11,7.0091e-08
0.97866,0.37499,0.37499,0.37545,3.5151e-08,0.096118,0.65478,1.8483e-11,7.0284e-08
0.97946,0.37499,0.37499,0.37544,3.5247e-08,0.094331,0.65656,1.8359e-11,7.0475e-08
0.98027,0.37499,0.37499,0.37544,3.5341e-08,0.092558,0.65832,1.8234e-11,7.0664e-08
0.98107,0.37499,0.37499,0.37544,3.5435e-08,0.090799,0.66007,1.811e-11,7.0852e-08
0.98188,0.37499,0.37499,0.37543,3.5528e-08,0.089056,0.66181,1.7985e-11,7.1039e-08
0.98269,0.37499,0.37499,0.37543,3.5621e-08,0.087327,0.66353,1.786e-11,7.1224e-08
0.98349,0.37499,0.37499,0.37543,3.5712e-08,0.085612,0.66524,1.7734e-11,7.1407e-08
0.9843,0.37499,0.37499,0.37542,3.5803e-08,0.083913,0.66693,1.7609e-11,7.1589e-08
0.9851,0.37499,0.37499,0.37542,3.5893e-08,0.082228,0.66861,1.7483e-11,7.1769e-08
0.98591,0.37499,0.37499,0.37541,3.5982e-08,0.080558,0.67027,1.7357e-11,7.1947e-08
0.98671,0.37499,0.37499,0.37541,3.6071e-08,0.078904,0.67192,1.7232e-11,7.2124e-08
0.98752,0.37499,0.37499,0.37541,3.6158e-08,0.077264,0.67355,1.7106e-11,7.2299e-08
0.98832,0.37499,0.37499,0.3754,3.6245e-08,0.07564,0.67517,1.698e-11,7.2473e-08
0.98913,0.37499,0.37499,0.3754,3.6331e-08,0.074031,0.67677,1.6854e-11,7.2645e-08
0.98993,0.37499,0.37499,0.3754,3.6416e-08,0.072438,0.67835,1.6729e-11,7.2815e-08
0.99074,0.37499,0.37499,0.37539,3.65e-08,0.07086,0.67992,1.6603e-11,7.2984e-08
0.99155,0.37499,0.37499,0.37539,3.6584e-08,0.069298,0.68148,1.6478e-11,7.3151e-08
0.99235,0.37499,0.37499,0.37538,3.6666e-08,0.067751,0.68302,1.6353e-11,7.3316e-08
0.99316,0.37499,0.37499,0.37538,3.6748e-08,0.06622,0.68454,1.6228e-11,7.3479e-08
0.99396,0.37499,0.37499,0.37538,3.6829e-08,0.064705,0.68605,1.6104e-11,7.3641e-08
0.99477,0.37499,0.37499,0.37537,3.6909e-08,0.063206,0.68754,1.5979e-11,7.3801e-08
0.99557,0.37499,0.37499,0.37537,3.6988e-08,0.061723,0.68901,1.5855e-11,7.396e-08
0.99638,0.37499,0.37499,0.37536,3.7066e-08,0.060256,0.69047,1.5732e-11,7.4116e-08
0.99718,0.37499,0.37499,0.37536,3.7143e-08,0.058805,0.69191,1.5609e-11,7.4271e-08
0.99799,0.37499,0.37499,0.37536,3.722e-08,0.05737,0.69334,1.5486e-11,7.4425e-08
0.9988,0.37499,0.37499,0.37535,3.7296e-08,0.055951,0.69475,1.5364e-11,7.4576e-08
0.9996,0.37499,0.37499,0.37535,3.7371e-08,0.054549,0.69615,1.5242e-11,7.4726e-08
1.0004,0.37499,0.37499,0.37534,3.7444e-08,0.053163,0.69752,1.512e-11,7.4874e-08
1.0012,0.37499,0.37499,0.37534,3.7517e-08,0.051794,0.69888,1.4999e-11,7.502e-08
1.002,0.37499,0.37499,0.37534,3.759e-08,0.050441,0.70023,1.4879e-11,7.5164e-08
1.0028,0.37499,0.37499,0.37533,3.7661e-08,0.049105,0.70156,1.4759e-11,7.5307e-08
1.0036,0.37499,0.37499,0.37533,3.7731e-08,0.047785,0.70287,1.4639e-11,7.5448e-08
1.0044,0.37499,0.37499,0.37532,3.7801e-08,0.046483,0.70416,1.452e-11,7.5587e-08
1.0052,0.37499,0.37499,0.37532,3.7869e-08,0.045197,0.70544,1.4402e-11,7.5724e-08
1.006,0.37499,0.37499,0.37531,3.7937e-08,0.043928,0.7067,1.4284e-11,7.5859e-08
1.0069,0.37499,0.37499,0.37531,3.8003e-08,0.042676,0.70794,1.4166e-11,7.5993e-08
1.0077,0.37499,0.37499,0.37531,3.8069e-08,0.041441,0.70917,1.4049e-11,7.6125e-08
1.0085,0.37499,0.37499,0.3753,3.8134e-08,0.040223,0.71038,1.3932e-11,7.6254e-08
1.0093,0.37499,0.37499,0.3753,3.8198e-08,0.039022,0.71157,1.3816e-11,7.6382e-08
1.0101,0.37499,0.37499,0.37529,3.8261e-08,0.037839,0.71275,1.37e-11,7.6509e-08
1.0109,0.37499,0.37499,0.37529,3.8323e-08,0.036672,0.7139,1.3585e-11,7.6633e-08
1.0117,0.37499,0.37499,0.37528,3.8384e-08,0.035523,0.71504,1.347e-11,7.6755e-08
1.0125,0.37499,0.37499,0.37528,3.8445e-08,0.034392,0.71617,1.3356e-11,7.6876e-08
1.0133,0.37499,0.37499,0.37528,3.8504e-08,0.033278,0.71727,1.3241e-11,7.6995e-08
1.0141,0.37499,0.37499,0.37527,3.8562e-08,0.032181,0.71836,1.3128e-11,7.7112e-08
1.0149,0.37499,0.37499,0.37527,3.862e-08,0.031102,0.71943,1.3014e-11,7.7227e-08
1.0157,0.37499,0.37499,0.37526,3.8676e-08,0.030041,0.72048,1.2901e-11,7.734e-08
1.0165,0.37499,0.37499,0.37526,3.8732e-08,0.028997,0.72152,1.2788e-11,7.7451e-08
1.0173,0.37499,0.37499,0.37525,3.8786e-08,0.027971,0.72254,1.2675e-11,7.756e-08
1.0181,0.37499,0.37499,0.37525,3.884e-08,0.026963,0.72353,1.2563e-11,7.7667e-08
1.0189,0.37499,0.37499,0.37524,3.8893e-08,0.025972,0.72452,1.245e-11,7.7773e-08
1.0197,0.37499,0.37499,0.37524,3.8944e-08,0.025,0.72548,1.2338e-11,7.7876e-08
1.0205,0.37499,0.37499,0.37524,3.8995e-08,0.024045,0.72643,1.2227e-11,7.7978e-08
1.0213,0.37499,0.37499,0.37523,3.9045e-08,0.023109,0.72735,1.2115e-11,7.8078e-08
1.0222,0.37499,0.37499,0.37523,3.9094e-08,0.02219,0.72826,1.2003e-11,7.8175e-08
1.023,0.37499,0.37499,0.37522,3.9141e-08,0.021289,0.72915,1.1892e-11,7.8271e-08
1.0238,0.37499,0.37499,0.37522,3.9188e-08,0.020407,0.73003,1.178e-11,7.8365e-08
1.0246,0.37499,0.37499,0.37521,3.9234e-08,0.019543,0.73088,1.1669e-11,7.8457e-08
1.0254,0.37499,0.37499,0.37521,3.9279e-08,0.018697,0.73172,1.1558e-11,7.8547e-08
1.0262,0.37499,0.37499,0.3752,3.9323e-08,0.017869,0.73254,1.1446e-11,7.8635e-08
1.027,0.37499,0.37499,0.3752,3.9366e-08,0.017059,0.73334,1.1335e-11,7.8721e-08
1.0278,0.37499,0.37499,0.37519,3.9408e-08,0.016268,0.73412,1.1224e-11,7.8805e-08
1.0286,0.37499,0.37499,0.37519,3.9449e-08,0.015496,0.73488,1.1113e-11,7.8887e-08
1.0294,0.37499,0.37499,0.37519,3.9489e-08,0.014741,0.73563,1.1002e-11,7.8967e-08
1.0302,0.37499,0.37499,0.37518,3.9528e-08,0.014005,0.73636,1.0891e-11,7.9045e-08
1.031,0.37499,0.37499,0.37518,3.9566e-08,0.013288,0.73706,1.078e-11,7.9121e-08
1.0318,0.37499,0.37499,0.37517,3.9603e-08,0.012589,0.73775,1.0669e-11,7.9195e-08
1.0326,0.37499,0.37499,0.37517,3.9639e-08,0.011909,0.73842,1.0558e-11,7.9267e-08
1.0334,0.37499,0.37499,0.37516,3.9674e-08,0.011247,0.73908,1.0447e-11,7.9337e-08
1.0342,0.37499,0.37499,0.37516,3.9708e-08,0.010604,0.73971,1.0336e-11,7.9406e-08
1.035,0.37499,0.37499,0.37515,3.9741e-08,0.0099795,0.74033,1.0225e-11,7.9472e-08
1.0358,0.37499,0.37499,0.37515,3.9773e-08,0.0093737,0.74092,1.0115e-11,7.9536e-08
1.0367,0.37499,0.37499,0.37514,3.9804e-08,0.0087868,0.7415,1.0004e-11,7.9598e-08
1.0375,0.37499,0.37499,0.37514,3.9834e-08,0.0082185,0.74206,9.8943e-12,7.9658e-08
1.0383,0.37499,0.37499,0.37513,3.9863e-08,0.0076691,0.7426,9.7842e-12,7.9716e-08
1.0391,0.37499,0.37499,0.37513,3.9891e-08,0.0071385,0.74312,9.6744e-12,7.9772e-08
1.0399,0.37499,0.37499,0.37512,3.9918e-08,0.0066267,0.74362,9.5648e-12,7.9826e-08
1.0407,0.37499,0.37499,0.37512,3.9944e-08,0.0061338,0.74411,9.4555e-12,7.9878e-08
1.0415,0.37499,0.37499,0.37511,3.9969e-08,0.0056598,0.74457,9.3465e-12,7.9928e-08
1.0423,0.37499,0.37499,0.37511,3.9993e-08,0.0052047,0.74502,9.2379e-12,7.9976e-08
1.0431,0.37499,0.37499,0.37511,4.0015e-08,0.0047685,0.74544,9.1296e-12,8.0022e-08
1.0439,0.37499,0.37499,0.3751,4.0037e-08,0.0043514,0.74585,9.0217e-12,8.0066e-08
1.0447,0.37499,0.37499,0.3751,4.0058e-08,0.0039532,0.74624,8.9143e-12,8.0108e-08
1.0455,0.37499,0.37499,0.37509,4.0078e-08,0.003574,0.74661,8.8074e-12,8.0147e-08
1.0463,0.37499,0.37499,0.37509,4.0097e-08,0.0032138,0.74696,8.7009e-12,8.0185e-08
1.0471,0.37499,0.37499,0.37508,4.0115e-08,0.0028727,0.74729,8.5951e-12,8.0221e-08
1.0479,0.37499,0.37499,0.37508,4.0131e-08,0.0025507,0.7476,8.4897e-12,8.0254e-08
1.0487,0.37499,0.37499,0.37507,4.0147e-08,0.0022477,0.7479,8.385e-12,8.0286e-08
1.0495,0.37499,0.37499,0.37507,4.0162e-08,0.0019638,0.74817,8.281e-12,8.0316e-08
1.0503,0.37499,0.37499,0.37506,4.0176e-08,0.0016991,0.74843,8.1776e-12,8.0343e-08
1.0512,0.37499,0.37499,0.37506,4.0188e-08,0.0014534,0.74866,8.0749e-12,8.0369e-08
1.052,0.37499,0.37499,0.37505,4.02e-08,0.0012269,0.74888,7.9729e-12,8.0392e-08
1.0528,0.37499,0.37499,0.37505,4.0211e-08,0.0010195,0.74908,7.8717e-12,8.0413e-08
1.0536,0.37499,0.37499,0.37504,4.022e-08,0.00083135,0.74926,7.7713e-12,8.0433e-08
1.0544,0.37499,0.37499,0.37504,4.0229e-08,0.00066231,0.74942,7.6716e-12,8.045e-08
1.0552,0.37499,0.37499,0.37503,4.0236e-08,0.00051245,0.74956,7.5728e-12,8.0465e-08
1.056,0.37499,0.37499,0.37503,4.0243e-08,0.00038178,0.74968,7.4748e-12,8.0478e-08
1.0568,0.37499,0.37499,0.37502,4.0248e-08,0.00027029,0.74978,7.3776e-12,8.0489e-08
1.0576,0.37499,0.37499,0.37502,4.0253e-08,0.00017801,0.74986,7.2813e-12,8.0498e-08
1.0584,0.37499,0.37499,0.37501,4.0256e-08,0.00010492,0.74992,7.1859e-12,8.0505e-08
1.0592,0.37499,0.37499,0.37501,4.0258e-08,5.1035e-05,0.74997,7.0913e-12,8.051e-08
1.06,0.37499,0.37499,0.37501,4.026e-08,1.636e-05,0.74999,6.9976e-12,8.0513e-08
1.0608,0.37499,0.37499,0.375,4.026e-08,8.941e-07,0.75,6.9048e-12,8.0513e-08
1.0616,0.37499,0.37499,0.375,4.0259e-08,4.6381e-06,0.74999,6.8128e-12,8.0512e-08
1.0624,0.37499,0.37499,0.37499,4.0258e-08,2.7592e-05,0.74995,6.7217e-12,8.0509e-08
1.0632,0.37499,0.37499,0.37499,4.0255e-08,6.9755e-05,0.7499,6.6315e-12,8.0503e-08
1.064,0.37499,0.37499,0.37498,4.0251e-08,0.00013112,0.74983,6.5421e-12,8.0496e-08
1.0648,0.37499,0.37499,0.37498,4.0246e-08,0.0002117,0.74974,6.4535e-12,8.0486e-08
1.0657,0.37499,0.37499,0.37497,4.024e-08,0.00031147,0.74963,6.3658e-12,8.0474e-08
1.0665,0.37499,0.37499,0.37497,4.0234e-08,0.00043043,0.7495,6.2788e-12,8.0461e-08
1.0673,0.37499,0.37499,0.37496,4.0226e-08,0.00056859,0.74936,6.1927e-12,8.0445e-08
1.0681,0.37499,0.37499,0.37496,4.0217e-08,0.00072592,0.74919,6.1073e-12,8.0427e-08
1.0689,0.37499,0.37499,0.37495,4.0207e-08,0.00090243,0.749,6.0227e-12,8.0407e-08
1.0697,0.37499,0.37499,0.37495,4.0196e-08,0.0010981,0.7488,5.9387e-12,8.0385e-08
1.0705,0.37499,0.37499,0.37494,4.0184e-08,0.0013129,0.74857,5.8555e-12,8.0361e-08
1.0713,0.37499,0.37499,0.37494,4.0171e-08,0.0015469,0.74833,5.773e-12,8.0335e-08
1.0721,0.37499,0.37499,0.37493,4.0157e-08,0.0018,0.74807,5.691e-12,8.0307e-08
1.0729,0.37499,0.37499,0.37493,4.0141e-08,0.0020722,0.74778,5.6098e-12,8.0277e-08
1.0737,0.37499,0.37499,0.37492,4.0125e-08,0.0023635,0.74748,5.5291e-12,8.0245e-08
1.0745,0.37499,0.37499,0.37492,4.0108e-08,0.0026739,0.74716,5.4489e-12,8.0211e-08
1.0753,0.37499,0.37499,0.37491,4.009e-08,0.0030034,0.74682,5.3693e-12,8.0175e-08
1.0761,0.37499,0.37499,0.37491,4.0071e-08,0.003352,0.74647,5.2902e-12,8.0136e-08
1.0769,0.37499,0.37499,0.3749,4.0051e-08,0.0037195,0.74609,5.2116e-12,8.0096e-08
1.0777,0.37499,0.37499,0.3749,4.0029e-08,0.0041061,0.74569,5.1335e-12,8.0053e-08
1.0785,0.37499,0.37499,0.3749,4.0007e-08,0.0045117,0.74528,5.0558e-12,8.0009e-08
1.0793,0.37499,0.37499,0.37489,3.9984e-08,0.0049363,0.74484,4.9785e-12,7.9963e-08
1.0801,0.37499,0.37499,0.37489,3.9959e-08,0.0053798,0.74439,4.9016e-12,7.9914e-08
1.081,0.37499,0.37499,0.37488,3.9934e-08,0.0058423,0.74392,4.8251e-12,7.9863e-08
1.0818,0.37499,0.37499,0.37488,3.9908e-08,0.0063237,0.74343,4.7489e-12,7.9811e-08
1.0826,0.37499,0.37499,0.37487,3.988e-08,0.0068239,0.74292,4.6731e-12,7.9756e-08
1.0834,0.37499,0.37499,0.37487,3.9852e-08,0.0073431,0.74239,4.5976e-12,7.97e-08
1.0842,0.37499,0.37499,0.37486,3.9823e-08,0.007881,0.74184,4.5225e-12,7.9641e-08
1.085,0.37499,0.37499,0.37486,3.9792e-08,0.0084378,0.74128,4.4476e-12,7.958e-08
1.0858,0.37499,0.37499,0.37485,3.9761e-08,0.0090133,0.74069,4.3731e-12,7.9518e-08
1.0866,0.37499,0.37499,0.37485,3.9729e-08,0.0096076,0.74009,4.2989e-12,7.9453e-08
1.0874,0.37499,0.37499,0.37484,3.9695e-08,0.010221,0.73947,4.2249e-12,7.9386e-08
1.0882,0.37499,0.37499,0.37484,3.9661e-08,0.010852,0.73882,4.1513e-12,7.9318e-08
1.089,0.37499,0.37499,0.37483,3.9626e-08,0.011503,0.73817,4.078e-12,7.9247e-08
1.0898,0.37499,0.37499,0.37483,3.9589e-08,0.012172,0.73749,4.0051e-12,7.9174e-08
1.0906,0.37499,0.37499,0.37482,3.9552e-08,0.012859,0.73679,3.9325e-12,7.91e-08
1.0914,0.37499,0.37499,0.37482,3.9513e-08,0.013565,0.73607,3.8602e-12,7.9023e-08
1.0922,0.37499,0.37499,0.37482,3.9474e-08,0.01429,0.73534,3.7883e-12,7.8944e-08
1.093,0.37499,0.37499,0.37481,3.9434e-08,0.015033,0.73459,3.7168e-12,7.8864e-08
1.0938,0.37499,0.37499,0.37481,3.9392e-08,0.015795,0.73382,3.6456e-12,7.8781e-08
1.0946,0.37499,0.37499,0.3748,3.935e-08,0.016575,0.73303,3.575e-12,7.8696e-08
1.0955,0.37499,0.37499,0.3748,3.9307e-08,0.017373,0.73222,3.5047e-12,7.861e-08
1.0963,0.37499,0.37499,0.37479,3.9262e-08,0.018189,0.7314,3.435e-12,7.8521e-08
1.0971,0.37499,0.37499,0.37479,3.9217e-08,0.019024,0.73055,3.3658e-12,7.8431e-08
1.0979,0.37499,0.37499,0.37478,3.9171e-08,0.019877,0.72969,3.2971e-12,7.8338e-08
1.0987,0.37499,0.37499,0.37478,3.9124e-08,0.020749,0.72881,3.229e-12,7.8244e-08
1.0995,0.37499,0.37499,0.37477,3.9075e-08,0.021638,0.72791,3.1615e-12,7.8148e-08
1.1003,0.37499,0.37499,0.37477,3.9026e-08,0.022546,0.72699,3.0946e-12,7.8049e-08
1.1011,0.37499,0.37499,0.37477,3.8976e-08,0.023471,0.72606,3.0285e-12,7.7949e-08
1.1019,0.37499,0.37499,0.37476,3.8925e-08,0.024415,0.72511,2.963e-12,7.7847e-08
1.1027,0.37499,0.37499,0.37476,3.8873e-08,0.025377,0.72414,2.8983e-12,7.7743e-08
1.1035,0.37499,0.37499,0.37475,3.882e-08,0.026356,0.72315,2.8344e-12,7.7637e-08
1.1043,0.37499,0.37499,0.37475,3.8766e-08,0.027354,0.72214,2.7713e-12,7.7529e-08
1.1051,0.37499,0.37499,0.37474,3.8711e-08,0.028369,0.72112,2.709e-12,7.7419e-08
1.1059,0.37499,0.37499,0.37474,3.8655e-08,0.029402,0.72008,2.6477e-12,7.7308e-08
1.1067,0.37499,0.37499,0.37473,3.8598e-08,0.030452,0.71902,2.5872e-12,7.7194e-08
1.1075,0.37499,0.37499,0.37473,3.8541e-08,0.031521,0.71794,2.5278e-12,7.7078e-08
1.1083,0.37499,0.37499,0.37473,3.8482e-08,0.032607,0.71684,2.4693e-12,7.6961e-08
1.1091,0.37499,0.37499,0.37472,3.8422e-08,0.03371,0.71573,2.4118e-12,7.6842e-08
1.11,0.37499,0.37499,0.37472,3.8362e-08,0.034831,0.7146,2.3553e-12,7.6721e-08
1.1108,0.37499,0.37499,0.37471,3.83e-08,0.035969,0.71346,2.2999e-12,7.6598e-08
1.1116,0.37499,0.37499,0.37471,3.8238e-08,0.037125,0.71229,2.2456e-12,7.6473e-08
1.1124,0.37499,0.37499,0.3747,3.8174e-08,0.038298,0.71111,2.1924e-12,7.6346e-08
1.1132,0.37499,0.37499,0.3747,3.811e-08,0.039488,0.70991,2.1404e-12,7.6218e-08
1.114,0.37499,0.37499,0.37469,3.8045e-08,0.040696,0.70869,2.0894e-12,7.6087e-08
1.1148,0.37499,0.37499,0.37469,3.7978e-08,0.04192,0.70746,2.0396e-12,7.5955e-08
1.1156,0.37499,0.37499,0.37469,3.7911e-08,0.043162,0.70621,1.991e-12,7.5821e-08
1.1164,0.37499,0.37499,0.37468,3.7843e-08,0.04442,0.70494,1.9436e-12,7.5685e-08
1.1172,0.37499,0.37499,0.37468,3.7775e-08,0.045696,0.70366,1.8973e-12,7.5547e-08
1.118,0.37499,0.37499,0.37467,3.7705e-08,0.046988,0.70236,1.8522e-12,7.5408e-08
1.1188,0.37499,0.37499,0.37467,3.7634e-08,0.048298,0.70104,1.8082e-12,7.5266e-08
1.1196,0.37499,0.37499,0.37467,3.7563e-08,0.049624,0.69971,1.7655e-12,7.5123e-08
1.1204,0.37499,0.37499,0.37466,3.749e-08,0.050966,0.69836,1.7239e-12,7.4978e-08
1.1212,0.37499,0.37499,0.37466,3.7417e-08,0.052326,0.69699,1.6834e-12,7.4832e-08
1.122,0.37499,0.37499,0.37465,3.7342e-08,0.053701,0.6956,1.6441e-12,7.4683e-08
1.1228,0.37499,0.37499,0.37465,3.7267e-08,0.055094,0.6942,1.6059e-12,7.4533e-08
1.1236,0.37499,0.37499,0.37464,3.7191e-08,0.056502,0.69279,1.5689e-12,7.4381e-08
1.1245,0.37499,0.37499,0.37464,3.7114e-08,0.057927,0.69135,1.5329e-12,7.4227e-08
1.1253,0.37499,0.37499,0.37464,3.7037e-08,0.059368,0.68991,1.498e-12,7.4072e-08
1.1261,0.37499,0.37499,0.37463,3.6958e-08,0.060826,0.68844,1.4641e-12,7.3915e-08
1.1269,0.37499,0.37499,0.37463,3.6879e-08,0.062299,0.68696,1.4312e-12,7.3756e-08
1.1277,0.37499,0.37499,0.37462,3.6798e-08,0.063789,0.68546,1.3994e-12,7.3595e-08
1.1285,0.37499,0.37499,0.37462,3.6717e-08,0.065294,0.68395,1.3685e-12,7.3433e-08
1.1293,0.37499,0.37499,0.37462,3.6635e-08,0.066815,0.68242,1.3386e-12,7.3269e-08
1.1301,0.37499,0.37499,0.37461,3.6552e-08,0.068352,0.68087,1.3096e-12,7.3103e-08
1.1309,0.37499,0.37499,0.37461,3.6468e-08,0.069905,0.67931,1.2815e-12,7.2936e-08
1.1317,0.37499,0.37499,0.3746,3.6384e-08,0.071473,0.67774,1.2542e-12,7.2767e-08
1.1325,0.37499,0.37499,0.3746,3.6299e-08,0.073057,0.67614,1.2278e-12,7.2596e-08
1.1333,0.37499,0.37499,0.3746,3.6212e-08,0.074657,0.67454,1.2022e-12,7.2423e-08
1.1341,0.37499,0.37499,0.37459,3.6125e-08,0.076272,0.67292,1.1774e-12,7.2249e-08
1.1349,0.37499,0.37499,0.37459,3.6037e-08,0.077902,0.67128,1.1533e-12,7.2074e-08
1.1357,0.37499,0.37499,0.37459,3.5949e-08,0.079547,0.66962,1.1299e-12,7.1896e-08
1.1365,0.37499,0.37499,0.37458,3.5859e-08,0.081207,0.66796,1.1072e-12,7.1717e-08
1.1373,0.37499,0.37499,0.37458,3.5769e-08,0.082883,0.66627,1.0852e-12,7.1537e-08
1.1381,0.37499,0.37499,0.37457,3.5678e-08,0.084573,0.66458,1.0638e-12,7.1355e-08
1.1389,0.37499,0.37499,0.37457,3.5586e-08,0.086279,0.66286,1.0431e-12,7.1171e-08
1.1398,0.37499,0.37499,0.37457,3.5493e-08,0.087999,0.66114,1.023e-12,7.0986e-08
1.1406,0.37499,0.37499,0.37456,3.54e-08,0.089734,0.65939,1.0035e-12,7.0799e-08
1.1414,0.37499,0.37499,0.37456,3.5306e-08,0.091483,0.65764,9.8453e-13,7.061e-08
1.1422,0.37499,0.37499,0.37456,3.5211e-08,0.093247,0.65587,9.6615e-13,7.042e-08
1.143,0.37499,0.37499,0.37455,3.5115e-08,0.095025,0.65408,9.4834e-13,7.0229e-08
1.1438,0.37499,0.37499,0.37455,3.5018e-08,0.096818,0.65228,9.3107e-13,7.0036e-08
1.1446,0.37499,0.37499,0.37455,3.4921e-08,0.098625,0.65047,9.1435e-13,6.9841e-08
1.1454,0.37499,0.37499,0.37454,3.4823e-08,0.10045,0.64864,8.9818e-13,6.9645e-08
1.1462,0.37499,0.37499,0.37454,3.4724e-08,0.10228,0.6468,8.8255e-13,6.9447e-08
1.147,0.37499,0.37499,0.37454,3.4624e-08,0.10413,0.64494,8.6747e-13,6.9248e-08
1.1478,0.37499,0.37499,0.37453,3.4524e-08,0.10599,0.64307,8.5294e-13,6.9047e-08
1.1486,0.37499,0.37499,0.37453,3.4423e-08,0.10787,0.64119,8.3897e-13,6.8845e-08
1.1494,0.37499,0.37499,0.37452,3.4321e-08,0.10976,0.63929,8.2558e-13,6.8642e-08
1.1502,0.37499,0.37499,0.37452,3.4219e-08,0.11167,0.63738,8.1277e-13,6.8437e-08
1.151,0.37499,0.37499,0.37452,3.4116e-08,0.11358,0.63545,8.0056e-13,6.823e-08
1.1518,0.37499,0.37499,0.37451,3.4012e-08,0.11551,0.63352,7.8898e-13,6.8022e-08
1.1526,0.37499,0.37499,0.37451,3.3907e-08,0.11746,0.63156,7.7803e-13,6.7813e-08
1.1534,0.37499,0.37499,0.37451,3.3802e-08,0.11942,0.6296,7.6774e-13,6.7602e-08
1.1543,0.37499,0.37499,0.3745,3.3696e-08,0.12139,0.62762,7.5814e-13,6.739e-08
1.1551,0.37499,0.37499,0.3745,3.3589e-08,0.12337,0.62563,7.4925e-13,6.7177e-08
1.1559,0.37499,0.37499,0.3745,3.3481e-08,0.12537,0.62363,7.4109e-13,6.6962e-08
1.1567,0.37499,0.37499,0.3745,3.3373e-08,0.12738,0.62162,7.3369e-13,6.6746e-08
1.1575,0.37499,0.37499,0.37449,3.3264e-08,0.1294,0.61959,7.2709e-13,6.6528e-08
1.1583,0.37499,0.37499,0.37449,3.3155e-08,0.13143,0.61755,7.213e-13,6.6309e-08
1.1591,0.37499,0.37499,0.37449,3.3045e-08,0.13348,0.61549,7.1637e-13,6.6089e-08
1.1599,0.37499,0.37499,0.37448,3.2934e-08,0.13554,0.61343,7.1232e-13,6.5867e-08
1.1607,0.37499,0.37499,0.37448,3.2822e-08,0.13761,0.61135,7.0917e-13,6.5644e-08
1.1615,0.37499,0.37499,0.37448,3.271e-08,0.13969,0.60926,7.0697e-13,6.542e-08
1.1623,0.37499,0.37499,0.37447,3.2598e-08,0.14179,0.60716,7.0573e-13,6.5194e-08
1.1631,0.37499,0.37499,0.37447,3.2484e-08,0.1439,0.60504,7.055e-13,6.4968e-08
1.1639,0.37499,0.37499,0.37447,3.237e-08,0.14602,0.60292,7.0628e-13,6.474e-08
1.1647,0.37499,0.37499,0.37446,3.2255e-08,0.14815,0.60078,7.0812e-13,6.451e-08
1.1655,0.37499,0.37499,0.37446,3.214e-08,0.15029,0.59863,7.1104e-13,6.428e-08
1.1663,0.37499,0.37499,0.37446,3.2024e-08,0.15245,0.59647,7.1506e-13,6.4048e-08
1.1671,0.37499,0.37499,0.37446,3.1908e-08,0.15461,0.5943,7.202e-13,6.3815e-08
1.1679,0.37499,0.37499,0.37445,3.1791e-08,0.15679,0.59212,7.2649e-13,6.3581e-08
1.1688,0.37499,0.37499,0.37445,3.1673e-08,0.15898,0.58992,7.3394e-13,6.3345e-08
1.1696,0.37499,0.37499,0.37445,3.1555e-08,0.16118,0.58772,7.4257e-13,6.3109e-08
1.1704,0.37499,0.37499,0.37445,3.1436e-08,0.16339,0.5855,7.5239e-13,6.2871e-08
1.1712,0.37499,0.37499,0.37444,3.1316e-08,0.16561,0.58328,7.6342e-13,6.2632e-08
1.172,0.37499,0.37499,0.37444,3.1196e-08,0.16784,0.58104,7.7567e-13,6.2392e-08
1.1728,0.37499,0.37499,0.37444,3.1076e-08,0.17008,0.57879,7.8913e-13,6.2151e-08
1.1736,0.37499,0.37499,0.37443,3.0955e-08,0.17234,0.57653,8.0382e-13,6.1908e-08
1.1744,0.37499,0.37499,0.37443,3.0833e-08,0.1746,0.57427,8.1974e-13,6.1665e-08
1.1752,0.37499,0.37499,0.37443,3.0711e-08,0.17687,0.57199,8.3689e-13,6.142e-08
1.176,0.37499,0.37499,0.37443,3.0588e-08,0.17916,0.5697,8.5526e-13,6.1175e-08
1.1768,0.37499,0.37499,0.37442,3.0465e-08,0.18145,0.5674,8.7484e-13,6.0928e-08
1.1776,0.37499,0.37499,0.37442,3.0341e-08,0.18375,0.56509,8.9564e-13,6.068e-08
1.1784,0.37499,0.37499,0.37442,3.0216e-08,0.18607,0.56277,9.1763e-13,6.0432e-08
1.1792,0.37499,0.37499,0.37442,3.0091e-08,0.18839,0.56044,9.4081e-13,6.0182e-08
1.18,0.37499,0.37499,0.37442,2.9966e-08,0.19072,0.55811,9.6516e-13,5.9931e-08
1.1808,0.37499,0.37499,0.37441,2.984e-08,0.19307,0.55576,9.9067e-13,5.9679e-08
1.1816,0.37499,0.37499,0.37441,2.9714e-08,0.19542,0.5534,1.0173e-12,5.9426e-08
1.1824,0.37499,0.37499,0.37441,2.9587e-08,0.19778,0.55104,1.0451e-12,5.9172e-08
1.1833,0.37499,0.37499,0.37441,2.9459e-08,0.20015,0.54866,1.0739e-12,5.8918e-08
1.1841,0.37499,0.37499,0.3744,2.9331e-08,0.20253,0.54628,1.1038e-12,5.8662e-08
1.1849,0.37499,0.37499,0.3744,2.9203e-08,0.20492,0.54389,1.1347e-12,5.8405e-08
1.1857,0.37499,0.37499,0.3744,2.9074e-08,0.20731,0.54149,1.1667e-12,5.8148e-08
1.1865,0.37499,0.37499,0.3744,2.8945e-08,0.20972,0.53908,1.1996e-12,5.7889e-08
1.1873,0.37499,0.37499,0.3744,2.8815e-08,0.21213,0.53666,1.2335e-12,5.763e-08
1.1881,0.37499,0.37499,0.37439,2.8685e-08,0.21455,0.53423,1.2684e-12,5.7369e-08
1.1889,0.37499,0.37499,0.37439,2.8555e-08,0.21698,0.5318,1.3041e-12,5.7108e-08
1.1897,0.37499,0.37499,0.37439,2.8424e-08,0.21942,0.52936,1.3407e-12,5.6846e-08
1.1905,0.37499,0.37499,0.37439,2.8292e-08,0.22187,0.52691,1.3782e-12,5.6583e-08
1.1913,0.37499,0.37499,0.37439,2.816e-08,0.22432,0.52445,1.4165e-12,5.6319e-08
1.1921,0.37499,0.37499,0.37438,2.8028e-08,0.22678,0.52198,1.4556e-12,5.6055e-08
1.1929,0.37499,0.37499,0.37438,2.7895e-08,0.22925,0.51951,1.4954e-12,5.5789e-08
1.1937,0.37499,0.37499,0.37438,2.7762e-08,0.23173,0.51703,1.536e-12,5.5523e-08
1.1945,0.37499,0.37499,0.37438,2.7629e-08,0.23421,0.51454,1.5773e-12,5.5256e-08
1.1953,0.37499,0.37499,0.37438,2.7495e-08,0.2367,0.51205,1.6193e-12,5.4988e-08
1.1961,0.37499,0.37499,0.37437,2.7361e-08,0.2392,0.50955,1.662e-12,5.472e-08
1.1969,0.37499,0.37499,0.37437,2.7226e-08,0.24171,0.50704,1.7054e-12,5.4451e-08
1.1977,0.37499,0.37499,0.37437,2.7091e-08,0.24422,0.50452,1.7494e-12,5.4181e-08
1.1986,0.37499,0.37499,0.37437,2.6956e-08,0.24674,0.502,1.794e-12,5.391e-08
1.1994,0.37499,0.37499,0.37437,2.682e-08,0.24926,0.49947,1.8393e-12,5.3639e-08
1.2002,0.37499,0.37499,0.37437,2.6684e-08,0.25179,0.49694,1.8852e-12,5.3367e-08
1.201,0.37499,0.37499,0.37436,2.6548e-08,0.25433,0.4944,1.9317e-12,5.3094e-08
1.2018,0.37499,0.37499,0.37436,2.6411e-08,0.25688,0.49185,1.9787e-12,5.282e-08
1.2026,0.37499,0.37499,0.37436,2.6274e-08,0.25943,0.4893,2.0264e-12,5.2546e-08
1.2034,0.37499,0.37499,0.37436,2.6137e-08,0.26198,0.48674,2.0747e-12,5.2272e-08
1.2042,0.37499,0.37499,0.37436,2.5999e-08,0.26455,0.48417,2.1236e-12,5.1997e-08
1.205,0.37499,0.37499,0.37436,2.5861e-08,0.26711,0.4816,2.1731e-12,5.1721e-08
1.2058,0.37499,0.37499,0.37436,2.5723e-08,0.26969,0.47902,2.2232e-12,5.1444e-08
1.2066,0.37499,0.37499,0.37435,2.5585e-08,0.27227,0.47644,2.274e-12,5.1167e-08
1.2074,0.37499,0.37499,0.37435,2.5446e-08,0.27485,0.47386,2.3253e-12,5.089e-08
1.2082,0.37499,0.37499,0.37435,2.5307e-08,0.27744,0.47127,2.3774e-12,5.0611e-08
1.209,0.37499,0.37499,0.37435,2.5168e-08,0.28003,0.46867,2.4301e-12,5.0333e-08
1.2098,0.37499,0.37499,0.37435,2.5028e-08,0.28263,0.46607,2.4835e-12,5.0054e-08
1.2106,0.37499,0.37499,0.37435,2.4888e-08,0.28523,0.46346,2.5376e-12,4.9774e-08
1.2114,0.37499,0.37499,0.37435,2.4748e-08,0.28784,0.46085,2.5925e-12,4.9494e-08
1.2122,0.37499,0.37499,0.37435,2.4608e-08,0.29046,0.45824,2.6481e-12,4.9213e-08
1.2131,0.37499,0.37499,0.37434,2.4467e-08,0.29307,0.45562,2.7044e-12,4.8932e-08
1.2139,0.37499,0.37499,0.37434,2.4327e-08,0.29569,0.45299,2.7616e-12,4.865e-08
1.2147,0.37499,0.37499,0.37434,2.4186e-08,0.29832,0.45037,2.8196e-12,4.8368e-08
1.2155,0.37499,0.37499,0.37434,2.4044e-08,0.30095,0.44774,2.8785e-12,4.8086e-08
1.2163,0.37499,0.37499,0.37434,2.3903e-08,0.30358,0.4451,2.9382e-12,4.7803e-08
1.2171,0.37499,0.37499,0.37434,2.3762e-08,0.30622,0.44246,2.9989e-12,4.752e-08
1.2179,0.37499,0.37499,0.37434,2.362e-08,0.30886,0.43982,3.0604e-12,4.7237e-08
1.2187,0.37499,0.37499,0.37434,2.3478e-08,0.3115,0.43718,3.123e-12,4.6953e-08
1.2195,0.37499,0.37499,0.37434,2.3336e-08,0.31415,0.43453,3.1865e-12,4.6668e-08
1.2203,0.37499,0.37499,0.37434,2.3194e-08,0.3168,0.43188,3.251e-12,4.6384e-08
1.2211,0.37499,0.37499,0.37434,2.3051e-08,0.31945,0.42922,3.3165e-12,4.6099e-08
1.2219,0.375,0.37499,0.37434,2.2909e-08,0.32211,0.42656,3.3831e-12,4.5814e-08
1.2227,0.375,0.37499,0.37433,2.2766e-08,0.32477,0.4239,3.4508e-12,4.5528e-08
1.2235,0.375,0.37499,0.37433,2.2623e-08,0.32743,0.42124,3.5195e-12,4.5243e-08
1.2243,0.375,0.37499,0.37433,2.248e-08,0.33009,0.41858,3.5894e-12,4.4957e-08
1.2251,0.375,0.37499,0.37433,2.2337e-08,0.33276,0.41591,3.6603e-12,4.467e-08
1.2259,0.375,0.37499,0.37433,2.2194e-08,0.33542,0.41324,3.7324e-12,4.4384e-08
1.2267,0.375,0.37499,0.37433,2.2051e-08,0.33809,0.41057,3.8057e-12,4.4097e-08
1.2276,0.375,0.375,0.37433,2.1907e-08,0.34077,0.4079,3.88e-12,4.381e-08
1.2284,0.375,0.375,0.37433,2.1764e-08,0.34344,0.40522,3.9556e-12,4.3523e-08
1.2292,0.375,0.375,0.37433,2.162e-08,0.34612,0.40255,4.0322e-12,4.3236e-08
1.23,0.375,0.375,0.37433,2.1476e-08,0.34879,0.39987,4.11e-12,4.2949e-08
1.2308,0.375,0.375,0.37433,2.1333e-08,0.35147,0.39719,4.189e-12,4.2661e-08
1.2316,0.375,0.375,0.37433,2.1189e-08,0.35415,0.39451,4.2691e-12,4.2374e-08
1.2324,0.375,0.375,0.37433,2.1045e-08,0.35683,0.39183,4.3503e-12,4.2086e-08
1.2332,0.375,0.375,0.37433,2.0901e-08,0.35951,0.38915,4.4327e-12,4.1798e-08
1.234,0.375,0.375,0.37433,2.0757e-08,0.36219,0.38647,4.5161e-12,4.151e-08
1.2348,0.375,0.375,0.37433,2.0613e-08,0.36488,0.38378,4.6007e-12,4.1222e-08
1.2356,0.375,0.375,0.37433,2.0469e-08,0.36756,0.3811,4.6863e-12,4.0934e-08
1.2364,0.375,0.375,0.37433,2.0325e-08,0.37024,0.37842,4.7729e-12,4.0646e-08
1.2372,0.375,0.375,0.37433,2.0181e-08,0.37293,0.37573,4.8606e-12,4.0358e-08
1.238,0.375,0.375,0.37433,2.0037e-08,0.37561,0.37305,4.9492e-12,4.007e-08
1.2388,0.375,0.375,0.37433,1.9893e-08,0.37829,0.37036,5.0388e-12,3.9782e-08
1.2396,0.375,0.375,0.37433,1.9749e-08,0.38098,0.36768,5.1294e-12,3.9494e-08
1.2404,0.375,0.375,0.37433,1.9605e-08,0.38366,0.365,5.2209e-12,3.9206e-08
1.2412,0.375,0.375,0.37433,1.9462e-08,0.38634,0.36231,5.3132e-12,3.8918e-08
1.2421,0.375,0.375,0.37433,1.9318e-08,0.38903,0.35963,5.4064e-12,3.863e-08
1.2429,0.375,0.375,0.37433,1.9174e-08,0.39171,0.35695,5.5003e-12,3.8342e-08
1.2437,0.375,0.375,0.37433,1.903e-08,0.39439,0.35427,5.5951e-12,3.8054e-08
1.2445,0.375,0.375,0.37433,1.8886e-08,0.39707,0.35159,5.6906e-12,3.7767e-08
1.2453,0.375,0.375,0.37433,1.8743e-08,0.39975,0.34891,5.7867e-12,3.7479e-08
1.2461,0.375,0.375,0.37433,1.8599e-08,0.40243,0.34624,5.8836e-12,3.7192e-08
1.2469,0.375,0.375,0.37433,1.8455e-08,0.4051,0.34356,5.981e-12,3.6905e-08
1.2477,0.375,0.375,0.37433,1.8312e-08,0.40778,0.34089,6.0791e-12,3.6618e-08
1.2485,0.375,0.375,0.37433,1.8169e-08,0.41045,0.33822,6.1777e-12,3.6331e-08
1.2493,0.375,0.375,0.37433,1.8025e-08,0.41312,0.33555,6.2768e-12,3.6044e-08
1.2501,0.375,0.375,0.37433,1.7882e-08,0.41579,0.33288,6.3764e-12,3.5758e-08
1.2509,0.375,0.375,0.37433,1.7739e-08,0.41846,0.33021,6.4764e-12,3.5472e-08
1.2517,0.375,0.375,0.37433,1.7596e-08,0.42112,0.32755,6.5769e-12,3.5186e-08
1.2525,0.375,0.375,0.37433,1.7454e-08,0.42378,0.32489,6.6778e-12,3.49e-08
1.2533,0.375,0.375,0.37434,1.7311e-08,0.42644,0.32223,6.7791e-12,3.4615e-08
1.2541,0.375,0.375,0.37434,1.7168e-08,0.4291,0.31957,6.8807e-12,3.433e-08
1.2549,0.375,0.375,0.37434,1.7026e-08,0.43176,0.31692,6.9827e-12,3.4045e-08
1.2557,0.375,0.375,0.37434,1.6884e-08,0.43441,0.31427,7.0849e-12,3.3761e-08
1.2565,0.375,0.375,0.37434,1.6742e-08,0.43706,0.31162,7.1875e-12,3.3476e-08
1.2574,0.375,0.375,0.37434,1.66e-08,0.4397,0.30898,7.2904e-12,3.3193e-08
1.2582,0.375,0.375,0.37434,1.6458e-08,0.44234,0.30634,7.3935e-12,3.2909e-08
1.259,0.375,0.375,0.37434,1.6317e-08,0.44498,0.3037,7.4969e-12,3.2626e-08
1.2598,0.375,0.375,0.37434,1.6176e-08,0.44762,0.30107,7.6006e-12,3.2344e-08
1.2606,0.375,0.375,0.37434,1.6035e-08,0.45025,0.29844,7.7045e-12,3.2061e-08
1.2614,0.375,0.375,0.37434,1.5894e-08,0.45288,0.29581,7.8087e-12,3.178e-08
1.2622,0.375,0.375,0.37434,1.5753e-08,0.4555,0.29319,7.9132e-12,3.1498e-08
1.263,0.375,0.375,0.37435,1.5613e-08,0.45812,0.29057,8.018e-12,3.1217e-08
1.2638,0.375,0.375,0.37435,1.5472e-08,0.46073,0.28796,8.123e-12,3.0937e-08
1.2646,0.375,0.375,0.37435,1.5332e-08,0.46334,0.28535,8.2283e-12,3.0657e-08
1.2654,0.375,0.375,0.37435,1.5193e-08,0.46595,0.28275,8.334e-12,3.0377e-08
1.2662,0.375,0.375,0.37435,1.5053e-08,0.46855,0.28015,8.44e-12,3.0098e-08
1.267,0.375,0.375,0.37435,1.4914e-08,0.47115,0.27756,8.5463e-12,2.982e-08
1.2678,0.375,0.375,0.37435,1.4775e-08,0.47374,0.27497,8.6531e-12,2.9542e-08
1.2686,0.375,0.375,0.37435,1.4637e-08,0.47633,0.27238,8.7602e-12,2.9264e-08
1.2694,0.375,0.375,0.37436,1.4498e-08,0.47891,0.2698,8.8677e-12,2.8988e-08
1.2702,0.375,0.375,0.37436,1.436e-08,0.48148,0.26723,8.9757e-12,2.8711e-08
1.271,0.375,0.375,0.37436,1.4222e-08,0.48406,0.26466,9.0842e-12,2.8436e-08
1.2719,0.375,0.375,0.37436,1.4085e-08,0.48662,0.2621,9.1932e-12,2.8161e-08
1.2727,0.375,0.375,0.37436,1.3948e-08,0.48918,0.25954,9.3027e-12,2.7886e-08
1.2735,0.375,0.375,0.37436,1.3811e-08,0.49173,0.25699,9.4129e-12,2.7612e-08
1.2743,0.375,0.375,0.37436,1.3674e-08,0.49428,0.25445,9.5236e-12,2.7339e-08
1.2751,0.375,0.375,0.37437,1.3538e-08,0.49682,0.25191,9.6349e-12,2.7067e-08
1.2759,0.375,0.375,0.37437,1.3402e-08,0.49936,0.24938,9.7469e-12,2.6795e-08
1.2767,0.375,0.375,0.37437,1.3267e-08,0.50189,0.24685,9.8596e-12,2.6524e-08
1.2775,0.375,0.375,0.37437,1.3132e-08,0.50441,0.24433,9.9731e-12,2.6253e-08
1.2783,0.375,0.375,0.37437,1.2997e-08,0.50692,0.24182,1.0087e-11,2.5984e-08
1.2791,0.375,0.375,0.37437,1.2862e-08,0.50943,0.23931,1.0202e-11,2.5715e-08
1.2799,0.375,0.375,0.37438,1.2728e-08,0.51194,0.23682,1.0318e-11,2.5446e-08
1.2807,0.375,0.375,0.37438,1.2595e-08,0.51443,0.23432,1.0435e-11,2.5179e-08
1.2815,0.375,0.375,0.37438,1.2461e-08,0.51692,0.23184,1.0552e-11,2.4912e-08
1.2823,0.375,0.375,0.37438,1.2328e-08,0.5194,0.22936,1.067e-11,2.4646e-08
1.2831,0.375,0.375,0.37438,1.2196e-08,0.52187,0.22689,1.079e-11,2.4381e-08
1.2839,0.375,0.375,0.37438,1.2064e-08,0.52434,0.22443,1.091e-11,2.4117e-08
1.2847,0.375,0.375,0.37439,1.1932e-08,0.5268,0.22198,1.1031e-11,2.3853e-08
1.2855,0.375,0.375,0.37439,1.1801e-08,0.52925,0.21953,1.1153e-11,2.3591e-08
1.2864,0.375,0.375,0.37439,1.167e-08,0.53169,0.21709,1.1276e-11,2.3329e-08
1.2872,0.375,0.375,0.37439,1.154e-08,0.53412,0.21466,1.14e-11,2.3068e-08
1.288,0.375,0.375,0.37439,1.141e-08,0.53655,0.21224,1.1525e-11,2.2808e-08
1.2888,0.375,0.375,0.3744,1.128e-08,0.53897,0.20983,1.1651e-11,2.2549e-08
1.2896,0.375,0.375,0.3744,1.1151e-08,0.54138,0.20742,1.1778e-11,2.2291e-08
1.2904,0.375,0.375,0.3744,1.1023e-08,0.54378,0.20502,1.1905e-11,2.2033e-08
1.2912,0.375,0.375,0.3744,1.0895e-08,0.54617,0.20264,1.2034e-11,2.1777e-08
1.292,0.375,0.375,0.37441,1.0767e-08,0.54856,0.20026,1.2164e-11,2.1522e-08
1.2928,0.375,0.375,0.37441,1.064e-08,0.55093,0.19789,1.2295e-11,2.1267e-08
1.2936,0.375,0.375,0.37441,1.0513e-08,0.5533,0.19552,1.2426e-11,2.1014e-08
1.2944,0.375,0.375,0.37441,1.0387e-08,0.55565,0.19317,1.2559e-11,2.0761e-08
1.2952,0.375,0.375,0.37441,1.0261e-08,0.558,0.19083,1.2692e-11,2.051e-08
1.296,0.375,0.375,0.37442,1.0136e-08,0.56034,0.1885,1.2826e-11,2.0259e-08
1.2968,0.375,0.375,0.37442,1.0011e-08,0.56267,0.18617,1.2961e-11,2.001e-08
1.2976,0.375,0.375,0.37442,9.8871e-09,0.56499,0.18386,1.3097e-11,1.9761e-08
1.2984,0.375,0.375,0.37442,9.7635e-09,0.56729,0.18155,1.3234e-11,1.9514e-08
1.2992,0.375,0.375,0.37443,9.6404e-09,0.56959,0.17926,1.3371e-11,1.9267e-08
1.3,0.375,0.375,0.37443,9.5179e-09,0.57188,0.17698,1.3509e-11,1.9022e-08
1.3009,0.375,0.375,0.37443,9.3958e-09,0.57416,0.1747,1.3648e-11,1.8778e-08
1.3017,0.375,0.375,0.37443,9.2744e-09,0.57643,0.17244,1.3788e-11,1.8535e-08
1.3025,0.375,0.375,0.37444,9.1535e-09,0.57869,0.17018,1.3928e-11,1.8293e-08
1.3033,0.375,0.375,0.37444,9.0331e-09,0.58094,0.16794,1.4069e-11,1.8052e-08
1.3041,0.375,0.375,0.37444,8.9134e-09,0.58318,0.16571,1.421e-11,1.7813e-08
1.3049,0.375,0.375,0.37445,8.7942e-09,0.5854,0.16349,1.4352e-11,1.7574e-08
1.3057,0.375,0.375,0.37445,8.6755e-09,0.58762,0.16128,1.4494e-11,1.7337e-08
1.3065,0.375,0.375,0.37445,8.5575e-09,0.58982,0.15908,1.4637e-11,1.71e-08
1.3073,0.375,0.375,0.37445,8.4401e-09,0.59202,0.15689,1.478e-11,1.6865e-08
1.3081,0.375,0.375,0.37446,8.3232e-09,0.5942,0.15471,1.4923e-11,1.6632e-08
1.3089,0.375,0.375,0.37446,8.207e-09,0.59637,0.15254,1.5067e-11,1.6399e-08
1.3097,0.375,0.375,0.37446,8.0914e-09,0.59854,0.15039,1.5212e-11,1.6168e-08
1.3105,0.375,0.375,0.37446,7.9764e-09,0.60068,0.14825,1.5356e-11,1.5937e-08
1.3113,0.375,0.375,0.37447,7.862e-09,0.60282,0.14611,1.5501e-11,1.5709e-08
1.3121,0.375,0.375,0.37447,7.7483e-09,0.60495,0.14399,1.5646e-11,1.5481e-08
1.3129,0.375,0.375,0.37447,7.6352e-09,0.60706,0.14188,1.5792e-11,1.5255e-08
1.3137,0.375,0.375,0.37448,7.5227e-09,0.60916,0.13979,1.5938e-11,1.5029e-08
1.3145,0.375,0.375,0.37448,7.4109e-09,0.61126,0.1377,1.6083e-11,1.4806e-08
1.3153,0.375,0.375,0.37448,7.2997e-09,0.61333,0.13563,1.623e-11,1.4583e-08
1.3162,0.375,0.375,0.37449,7.1892e-09,0.6154,0.13357,1.6376e-11,1.4362e-08
1.317,0.375,0.375,0.37449,7.0793e-09,0.61745,0.13152,1.6522e-11,1.4142e-08
1.3178,0.375,0.375,0.37449,6.9701e-09,0.61949,0.12949,1.6669e-11,1.3924e-08
1.3186,0.375,0.375,0.3745,6.8616e-09,0.62152,0.12747,1.6816e-11,1.3706e-08
1.3194,0.375,0.375,0.3745,6.7538e-09,0.62354,0.12546,1.6962e-11,1.3491e-08
1.3202,0.375,0.375,0.3745,6.6467e-09,0.62554,0.12346,1.7109e-11,1.3276e-08
1.321,0.375,0.375,0.3745,6.5402e-09,0.62753,0.12148,1.7257e-11,1.3063e-08
1.3218,0.375,0.375,0.37451,6.4345e-09,0.62951,0.1195,1.7404e-11,1.2851e-08
1.3226,0.375,0.375,0.37451,6.3294e-09,0.63148,0.11755,1.7552e-11,1.2641e-08
1.3234,0.375,0.375,0.37451,6.2251e-09,0.63343,0.1156,1.7699e-11,1.2432e-08
1.3242,0.375,0.375,0.37452,6.1214e-09,0.63537,0.11367,1.7847e-11,1.2225e-08
1.325,0.375,0.375,0.37452,6.0185e-09,0.63729,0.11175,1.7995e-11,1.2019e-08
1.3258,0.375,0.375,0.37452,5.9163e-09,0.6392,0.10985,1.8143e-11,1.1814e-08
1.3266,0.375,0.375,0.37453,5.8149e-09,0.6411,0.10796,1.8292e-11,1.1611e-08
1.3274,0.375,0.375,0.37453,5.7141e-09,0.64298,0.10608,1.8441e-11,1.141e-08
1.3282,0.375,0.375,0.37453,5.6141e-09,0.64486,0.10421,1.8589e-11,1.121e-08
1.329,0.375,0.375,0.37454,5.5149e-09,0.64671,0.10236,1.8739e-11,1.1011e-08
1.3298,0.375,0.375,0.37454,5.4164e-09,0.64855,0.10053,1.8888e-11,1.0814e-08
1.3307,0.375,0.375,0.37455,5.3187e-09,0.65038,0.098707,1.9038e-11,1.0618e-08
1.3315,0.375,0.375,0.37455,5.2217e-09,0.6522,0.0969,1.9188e-11,1.0424e-08
1.3323,0.375,0.375,0.37455,5.1255e-09,0.654,0.095106,1.9338e-11,1.0232e-08
1.3331,0.375,0.375,0.37456,5.03e-09,0.65579,0.093327,1.9489e-11,1.0041e-08
1.3339,0.375,0.375,0.37456,4.9354e-09,0.65756,0.091563,1.964e-11,9.8511e-09
1.3347,0.375,0.375,0.37456,4.8415e-09,0.65931,0.089812,1.9792e-11,9.6631e-09
1.3355,0.375,0.375,0.37457,4.7484e-09,0.66106,0.088077,1.9943e-11,9.4768e-09
1.3363,0.375,0.375,0.37457,4.656e-09,0.66279,0.086356,2.0096e-11,9.292e-09
1.3371,0.375,0.375,0.37457,4.5645e-09,0.6645,0.08465,2.0248e-11,9.1088e-09
1.3379,0.375,0.375,0.37458,4.4738e-09,0.6662,0.082959,2.0401e-11,8.9272e-09
1.3387,0.375,0.375,0.37458,4.3839e-09,0.66788,0.081283,2.0555e-11,8.7472e-09
1.3395,0.375,0.375,0.37459,4.2947e-09,0.66955,0.079622,2.0709e-11,8.5688e-09
1.3403,0.375,0.375,0.37459,4.2064e-09,0.6712,0.077976,2.0863e-11,8.392e-09
1.3411,0.375,0.375,0.37459,4.1189e-09,0.67284,0.076345,2.1018e-11,8.2169e-09
1.3419,0.375,0.375,0.3746,4.0323e-09,0.67446,0.074729,2.1173e-11,8.0434e-09
1.3427,0.375,0.375,0.3746,3.9464e-09,0.67607,0.073129,2.1329e-11,7.8715e-09
1.3435,0.375,0.375,0.3746,3.8614e-09,0.67766,0.071545,2.1485e-11,7.7013e-09
1.3443,0.375,0.375,0.37461,3.7772e-09,0.67924,0.069976,2.1641e-11,7.5328e-09
1.3452,0.375,0.375,0.37461,3.6939e-09,0.6808,0.068422,2.1798e-11,7.366e-09
1.346,0.375,0.375,0.37462,3.6114e-09,0.68235,0.066884,2.1955e-11,7.2008e-09
1.3468,0.375,0.375,0.37462,3.5297e-09,0.68388,0.065362,2.2113e-11,7.0374e-09
1.3476,0.375,0.375,0.37462,3.4489e-09,0.68539,0.063856,2.2271e-11,6.8756e-09
1.3484,0.375,0.375,0.37463,3.369e-09,0.68689,0.062366,2.2429e-11,6.7156e-09
1.3492,0.375,0.375,0.37463,3.2899e-09,0.68837,0.060892,2.2588e-11,6.5572e-09
1.35,0.375,0.375,0.37464,3.2117e-09,0.68984,0.059434,2.2747e-11,6.4006e-09
1.3508,0.375,0.375,0.37464,3.1343e-09,0.69129,0.057992,2.2906e-11,6.2458e-09
1.3516,0.375,0.375,0.37464,3.0579e-09,0.69272,0.056566,2.3065e-11,6.0926e-09
1.3524,0.375,0.375,0.37465,2.9822e-09,0.69414,0.055157,2.3225e-11,5.9413e-09
1.3532,0.375,0.375,0.37465,2.9075e-09,0.69554,0.053764,2.3385e-11,5.7916e-09
1.354,0.375,0.375,0.37466,2.8337e-09,0.69693,0.052387,2.3545e-11,5.6438e-09
1.3548,0.375,0.375,0.37466,2.7607e-09,0.69829,0.051027,2.3704e-11,5.4977e-09
1.3556,0.375,0.375,0.37467,2.6886e-09,0.69965,0.049684,2.3864e-11,5.3534e-09
1.3564,0.375,0.375,0.37467,2.6175e-09,0.70098,0.048357,2.4024e-11,5.2109e-09
1.3572,0.375,0.375,0.37467,2.5472e-09,0.7023,0.047047,2.4184e-11,5.0702e-09
1.358,0.375,0.375,0.37468,2.4778e-09,0.7036,0.045754,2.4344e-11,4.9313e-09
1.3588,0.375,0.375,0.37468,2.4093e-09,0.70489,0.044478,2.4504e-11,4.7942e-09
1.3597,0.375,0.375,0.37469,2.3418e-09,0.70615,0.043218,2.4663e-11,4.6589e-09
1.3605,0.375,0.375,0.37469,2.2751e-09,0.7074,0.041976,2.4823e-11,4.5254e-09
1.3613,0.375,0.375,0.37469,2.2094e-09,0.70864,0.040751,2.4982e-11,4.3938e-09
1.3621,0.375,0.375,0.3747,2.1446e-09,0.70986,0.039542,2.514e-11,4.264e-09
1.3629,0.375,0.375,0.3747,2.0807e-09,0.71106,0.038351,2.5299e-11,4.1361e-09
1.3637,0.375,0.375,0.37471,2.0177e-09,0.71224,0.037178,2.5457e-11,4.01e-09
1.3645,0.375,0.375,0.37471,1.9557e-09,0.7134,0.036021,2.5614e-11,3.8857e-09
1.3653,0.375,0.375,0.37472,1.8946e-09,0.71455,0.034882,2.5772e-11,3.7634e-09
1.3661,0.375,0.375,0.37472,1.8344e-09,0.71568,0.03376,2.5928e-11,3.6429e-09
1.3669,0.375,0.375,0.37473,1.7752e-09,0.71679,0.032656,2.6085e-11,3.5242e-09
1.3677,0.375,0.375,0.37473,1.7169e-09,0.71789,0.031569,2.624e-11,3.4075e-09
1.3685,0.375,0.375,0.37473,1.6595e-09,0.71897,0.0305,2.6395e-11,3.2926e-09
1.3693,0.375,0.375,0.37474,1.6031e-09,0.72003,0.029449,2.655e-11,3.1797e-09
1.3701,0.375,0.375,0.37474,1.5476e-09,0.72107,0.028415,2.6704e-11,3.0686e-09
1.3709,0.375,0.375,0.37475,1.4931e-09,0.7221,0.027399,2.6857e-11,2.9594e-09
1.3717,0.375,0.375,0.37475,1.4396e-09,0.7231,0.026401,2.701e-11,2.8522e-09
1.3725,0.375,0.375,0.37476,1.387e-09,0.72409,0.025421,2.7162e-11,2.7468e-09
1.3733,0.375,0.375,0.37476,1.3354e-09,0.72506,0.024458,2.7313e-11,2.6434e-09
1.3741,0.375,0.375,0.37477,1.2847e-09,0.72602,0.023514,2.7463e-11,2.542e-09
1.375,0.375,0.375,0.37477,1.235e-09,0.72695,0.022587,2.7613e-11,2.4424e-09
1.3758,0.375,0.375,0.37477,1.1863e-09,0.72787,0.021679,2.7763e-11,2.3448e-09
1.3766,0.375,0.375,0.37478,1.1385e-09,0.72877,0.020789,2.7911e-11,2.2491e-09
1.3774,0.375,0.375,0.37478,1.0917e-09,0.72965,0.019917,2.8059e-11,2.1554e-09
1.3782,0.375,0.375,0.37479,1.0459e-09,0.73051,0.019063,2.8206e-11,2.0636e-09
1.379,0.375,0.375,0.37479,1.0011e-09,0.73136,0.018227,2.8352e-11,1.9738e-09
1.3798,0.375,0.375,0.3748,9.5723e-10,0.73218,0.017409,2.8498e-11,1.886e-09
1.3806,0.375,0.375,0.3748,9.1436e-10,0.73299,0.01661,2.8643e-11,1.8001e-09
1.3814,0.375,0.375,0.37481,8.7247e-10,0.73378,0.015829,2.8788e-11,1.7162e-09
1.3822,0.375,0.375,0.37481,8.3157e-10,0.73455,0.015067,2.8932e-11,1.6342e-09
1.383,0.375,0.375,0.37482,7.9167e-10,0.73531,0.014323,2.9075e-11,1.5543e-09
1.3838,0.375,0.375,0.37482,7.5275e-10,0.73604,0.013598,2.9218e-11,1.4763e-09
1.3846,0.375,0.375,0.37482,7.1482e-10,0.73676,0.012891,2.936e-11,1.4003e-09
1.3854,0.375,0.375,0.37483,6.7789e-10,0.73746,0.012202,2.9502e-11,1.3263e-09
1.3862,0.375,0.375,0.37483,6.4196e-10,0.73813,0.011533,2.9643e-11,1.2543e-09
1.387,0.375,0.375,0.37484,6.0703e-10,0.7388,0.010881,2.9784e-11,1.1843e-09
1.3878,0.375,0.375,0.37484,5.7309e-10,0.73944,0.010249,2.9924e-11,1.1163e-09
1.3886,0.375,0.375,0.37485,5.4016e-10,0.74006,0.0096349,3.0064e-11,1.0503e-09
1.3895,0.375,0.375,0.37485,5.0824e-10,0.74066,0.0090398,3.0204e-11,9.8627e-10
1.3903,0.375,0.375,0.37486,4.7732e-10,0.74125,0.0084634,3.0343e-11,9.2429e-10
1.3911,0.375,0.375,0.37486,4.474e-10,0.74182,0.0079058,3.0482e-11,8.6432e-10
1.3919,0.375,0.375,0.37487,4.185e-10,0.74237,0.007367,3.0621e-11,8.0638e-10
1.3927,0.375,0.375,0.37487,3.906e-10,0.7429,0.006847,3.0759e-11,7.5045e-10
1.3935,0.375,0.375,0.37488,3.6372e-10,0.74341,0.0063459,3.0897e-11,6.9655e-10
1.3943,0.375,0.375,0.37488,3.3785e-10,0.7439,0.0058637,3.1035e-11,6.4467e-10
1.3951,0.375,0.375,0.37489,3.13e-10,0.74437,0.0054003,3.1173e-11,5.9483e-10
1.3959,0.375,0.375,0.37489,2.8916e-10,0.74482,0.004956,3.1311e-11,5.4701e-10
1.3967,0.375,0.375,0.37489,2.6634e-10,0.74526,0.0045305,3.1448e-11,5.0123e-10
1.3975,0.375,0.375,0.3749,2.4454e-10,0.74568,0.0041241,3.1586e-11,4.5749e-10
1.3983,0.375,0.375,0.3749,2.2375e-10,0.74607,0.0037366,3.1723e-11,4.1578e-10
1.3991,0.375,0.375,0.37491,2.0399e-10,0.74645,0.0033682,3.1861e-11,3.7612e-10
1.3999,0.375,0.375,0.37491,1.8525e-10,0.74681,0.0030188,3.1998e-11,3.385e-10
1.4007,0.375,0.375,0.37492,1.6753e-10,0.74715,0.0026884,3.2135e-11,3.0293e-10
1.4015,0.375,0.375,0.37492,1.5083e-10,0.74747,0.0023772,3.2272e-11,2.694e-10
1.4023,0.375,0.375,0.37493,1.3516e-10,0.74777,0.002085,3.2409e-11,2.3792e-10
1.4031,0.375,0.375,0.37493,1.2052e-10,0.74805,0.0018119,3.2547e-11,2.0849e-10
1.404,0.375,0.375,0.37494,1.069e-10,0.74832,0.0015579,3.2684e-11,1.8111e-10
1.4048,0.375,0.375,0.37494,9.4302e-11,0.74856,0.0013231,3.2821e-11,1.5578e-10
1.4056,0.375,0.375,0.37495,8.2735e-11,0.74879,0.0011074,3.2958e-11,1.3251e-10
1.4064,0.375,0.375,0.37495,7.2196e-11,0.74899,0.00091087,3.3095e-11,1.113e-10
1.4072,0.375,0.375,0.37496,6.2685e-11,0.74918,0.00073349,3.3232e-11,9.2138e-11
1.408,0.375,0.375,0.37496,5.4203e-11,0.74935,0.00057529,3.3369e-11,7.5037e-11
1.4088,0.375,0.375,0.37497,4.675e-11,0.7495,0.00043627,3.3506e-11,5.9994e-11
1.4096,0.375,0.375,0.37497,4.0326e-11,0.74963,0.00031643,3.3643e-11,4.701e-11
1.4104,0.375,0.375,0.37498,3.4933e-11,0.74974,0.00021579,3.3779e-11,3.6086e-11
1.4112,0.375,0.375,0.37498,3.057e-11,0.74983,0.00013435,3.3916e-11,2.7223e-11
1.412,0.375,0.375,0.37499,2.7237e-11,0.7499,7.2116e-05,3.4052e-11,2.0421e-11
1.4128,0.375,0.375,0.37499,2.4934e-11,0.74995,2.9084e-05,3.4189e-11,1.568e-11
1.4136,0.375,0.375,0.375,2.3663e-11,0.74999,5.2616e-06,3.4325e-11,1.3001e-11
1.4144,0.375,0.375,0.375,2.3422e-11,0.75,6.4864e-07,3.4461e-11,1.2383e-11
1.4152,0.375,0.375,0.375,2.4212e-11,0.74999,1.5246e-05,3.4596e-11,1.3827e-11
1.416,0.375,0.375,0.37501,2.6032e-11,0.74997,4.9052e-05,3.4732e-11,1.7333e-11
1.4168,0.375,0.375,0.37501,2.8883e-11,0.74993,0.00010207,3.4867e-11,2.29e-11
1.4176,0.375,0.375,0.37502,3.2765e-11,0.74986,0.00017428,3.5001e-11,3.0529e-11
1.4185,0.375,0.375,0.37502,3.7677e-11,0.74978,0.0002657,3.5136e-11,4.0218e-11
1.4193,0.375,0.375,0.37503,4.3619e-11,0.74968,0.00037632,3.527e-11,5.1968e-11
1.4201,0.375,0.375,0.37503,5.0591e-11,0.74956,0.00050613,3.5403e-11,6.5778e-11
1.4209,0.375,0.375,0.37504,5.8592e-11,0.74942,0.00065512,3.5537e-11,8.1647e-11
1.4217,0.375,0.375,0.37504,6.7622e-11,0.74926,0.00082329,3.5669e-11,9.9574e-11
1.4225,0.375,0.375,0.37505,7.768e-11,0.74909,0.0010106,3.5802e-11,1.1956e-10
1.4233,0.375,0.375,0.37505,8.8766e-11,0.74889,0.0012171,3.5933e-11,1.416e-10
1.4241,0.375,0.375,0.37506,1.0088e-10,0.74867,0.0014428,3.6064e-11,1.657e-10
1.4249,0.375,0.375,0.37506,1.1402e-10,0.74844,0.0016875,3.6195e-11,1.9185e-10
1.4257,0.375,0.375,0.37507,1.2819e-10,0.74818,0.0019514,3.6325e-11,2.2005e-10
1.4265,0.375,0.375,0.37507,1.4338e-10,0.74791,0.0022344,3.6454e-11,2.503e-10
1.4273,0.375,0.375,0.37508,1.596e-10,0.74762,0.0025366,3.6583e-11,2.8261e-10
1.4281,0.375,0.375,0.37508,1.7684e-10,0.74731,0.0028577,3.6712e-11,3.1696e-10
1.4289,0.375,0.375,0.37509,1.951e-10,0.74697,0.003198,3.6839e-11,3.5336e-10
1.4297,0.375,0.375,0.37509,2.1438e-10,0.74662,0.0035573,3.6966e-11,3.918e-10
1.4305,0.375,0.375,0.3751,2.3469e-10,0.74626,0.0039356,3.7092e-11,4.3229e-10
1.4313,0.375,0.375,0.3751,2.5602e-10,0.74587,0.0043329,3.7218e-11,4.7481e-10
1.4321,0.375,0.375,0.37511,2.7836e-10,0.74546,0.0047493,3.7343e-11,5.1938e-10
1.4329,0.375,0.375,0.37511,3.0172e-10,0.74504,0.0051846,3.7467e-11,5.6598e-10
1.4338,0.375,0.375,0.37511,3.261e-10,0.74459,0.0056388,3.7591e-11,6.1461e-10
1.4346,0.375,0.375,0.37512,3.5149e-10,0.74413,0.0061119,3.7714e-11,6.6527e-10
1.4354,0.375,0.375,0.37512,3.779e-10,0.74364,0.006604,3.7836e-11,7.1797e-10
1.4362,0.375,0.375,0.37513,4.0532e-10,0.74314,0.0071149,3.7958e-11,7.7269e-10
1.437,0.375,0.375,0.37513,4.3375e-10,0.74262,0.0076447,3.8079e-11,8.2943e-10
1.4378,0.375,0.375,0.37514,4.6319e-10,0.74208,0.0081933,3.8199e-11,8.8819e-10
1.4386,0.375,0.375,0.37514,4.9364e-10,0.74153,0.0087606,3.8319e-11,9.4897e-10
1.4394,0.375,0.375,0.37515,5.251e-10,0.74095,0.0093468,3.8438e-11,1.0118e-09
1.4402,0.375,0.375,0.37515,5.5756e-10,0.74035,0.0099517,3.8557e-11,1.0766e-09
1.441,0.375,0.375,0.37516,5.9103e-10,0.73974,0.010575,3.8675e-11,1.1434e-09
1.4418,0.375,0.375,0.37516,6.2549e-10,0.73911,0.011217,3.8792e-11,1.2122e-09
1.4426,0.375,0.375,0.37517,6.6096e-10,0.73845,0.011878,3.8909e-11,1.283e-09
1.4434,0.375,0.375,0.37517,6.9742e-10,0.73778,0.012558,3.9026e-11,1.3558e-09
1.4442,0.375,0.375,0.37518,7.3488e-10,0.7371,0.013256,3.9142e-11,1.4306e-09
1.445,0.375,0.375,0.37518,7.7334e-10,0.73639,0.013972,3.9257e-11,1.5074e-09
1.4458,0.375,0.375,0.37518,8.1278e-10,0.73566,0.014707,3.9372e-11,1.5862e-09
1.4466,0.375,0.375,0.37519,8.5322e-10,0.73492,0.015461,3.9487e-11,1.667e-09
1.4474,0.375,0.375,0.37519,8.9465e-10,0.73416,0.016233,3.9601e-11,1.7497e-09
1.4483,0.375,0.375,0.3752,9.3706e-10,0.73337,0.017023,3.9715e-11,1.8344e-09
1.4491,0.375,0.375,0.3752,9.8045e-10,0.73257,0.017832,3.9829e-11,1.9211e-09
1.4499,0.375,0.375,0.37521,1.0248e-09,0.73176,0.018659,3.9942e-11,2.0097e-09
1.4507,0.375,0.375,0.37521,1.0702e-09,0.73092,0.019504,4.0055e-11,2.1003e-09
1.4515,0.375,0.375,0.37522,1.1165e-09,0.73007,0.020368,4.0167e-11,2.1929e-09
1.4523,0.375,0.375,0.37522,1.1638e-09,0.72919,0.021249,4.0279e-11,2.2874e-09
1.4531,0.375,0.375,0.37523,1.2121e-09,0.7283,0.022149,4.0391e-11,2.3838e-09
1.4539,0.375,0.375,0.37523,1.2614e-09,0.72739,0.023067,4.0503e-11,2.4822e-09
1.4547,0.375,0.375,0.37524,1.3116e-09,0.72647,0.024002,4.0614e-11,2.5826e-09
1.4555,0.375,0.375,0.37524,1.3628e-09,0.72552,0.024956,4.0725e-11,2.6848e-09
1.4563,0.375,0.375,0.37524,1.4149e-09,0.72456,0.025928,4.0836e-11,2.789e-09
1.4571,0.375,0.375,0.37525,1.468e-09,0.72358,0.026918,4.0946e-11,2.8951e-09
1.4579,0.375,0.375,0.37525,1.5221e-09,0.72258,0.027925,4.1056e-11,3.0031e-09
1.4587,0.375,0.375,0.37526,1.5771e-09,0.72156,0.02895,4.1166e-11,3.113e-09
1.4595,0.375,0.375,0.37526,1.6331e-09,0.72053,0.029993,4.1275e-11,3.2248e-09
1.4603,0.375,0.375,0.37527,1.69e-09,0.71948,0.031054,4.1384e-11,3.3386e-09
1.4611,0.375,0.375,0.37527,1.7478e-09,0.71841,0.032132,4.1493e-11,3.4542e-09
1.4619,0.375,0.375,0.37528,1.8066e-09,0.71732,0.033228,4.1602e-11,3.5717e-09
1.4628,0.375,0.375,0.37528,1.8664e-09,0.71622,0.034341,4.171e-11,3.6911e-09
1.4636,0.375,0.375,0.37528,1.9271e-09,0.7151,0.035472,4.1817e-11,3.8123e-09
1.4644,0.375,0.375,0.37529,1.9887e-09,0.71396,0.03662,4.1924e-11,3.9354e-09
1.4652,0.375,0.375,0.37529,2.0512e-09,0.7128,0.037785,4.2031e-11,4.0604e-09
1.466,0.375,0.375,0.3753,2.1147e-09,0.71163,0.038968,4.2137e-11,4.1872e-09
1.4668,0.375,0.375,0.3753,2.1791e-09,0.71043,0.040168,4.2243e-11,4.3159e-09
1.4676,0.375,0.375,0.37531,2.2444e-09,0.70923,0.041385,4.2348e-11,4.4464e-09
1.4684,0.375,0.375,0.37531,2.3106e-09,0.708,0.04262,4.2452e-11,4.5788e-09
1.4692,0.375,0.375,0.37531,2.3778e-09,0.70676,0.043871,4.2556e-11,4.713e-09
1.47,0.375,0.375,0.37532,2.4458e-09,0.7055,0.045139,4.266e-11,4.849e-09
1.4708,0.375,0.375,0.37532,2.5148e-09,0.70422,0.046424,4.2762e-11,4.9868e-09
1.4716,0.375,0.375,0.37533,2.5846e-09,0.70293,0.047726,4.2864e-11,5.1264e-09
1.4724,0.375,0.375,0.37533,2.6554e-09,0.70162,0.049045,4.2965e-11,5.2679e-09
1.4732,0.375,0.375,0.37533,2.7271e-09,0.70029,0.05038,4.3065e-11,5.4111e-09
1.474,0.375,0.375,0.37534,2.7996e-09,0.69895,0.051732,4.3164e-11,5.5561e-09
1.4748,0.375,0.375,0.37534,2.8731e-09,0.69759,0.053101,4.3262e-11,5.7029e-09
1.4756,0.375,0.375,0.37535,2.9474e-09,0.69621,0.054486,4.336e-11,5.8514e-09
1.4764,0.375,0.375,0.37535,3.0226e-09,0.69482,0.055887,4.3456e-11,6.0017e-09
1.4773,0.375,0.375,0.37536,3.0987e-09,0.69341,0.057305,4.3551e-11,6.1538e-09
1.4781,0.375,0.375,0.37536,3.1756e-09,0.69198,0.058739,4.3646e-11,6.3076e-09
1.4789,0.375,0.375,0.37536,3.2534e-09,0.69054,0.06019,4.3739e-11,6.4632e-09
1.4797,0.375,0.375,0.37537,3.3321e-09,0.68908,0.061656,4.3831e-11,6.6204e-09
1.4805,0.375,0.375,0.37537,3.4117e-09,0.6876,0.063139,4.3921e-11,6.7795e-09
1.4813,0.375,0.375,0.37538,3.4921e-09,0.68611,0.064637,4.4011e-11,6.9402e-09
1.4821,0.375,0.375,0.37538,3.5734e-09,0.68461,0.066151,4.4099e-11,7.1026e-09
1.4829,0.375,0.375,0.37538,3.6555e-09,0.68309,0.067682,4.4186e-11,7.2667e-09
1.4837,0.375,0.375,0.37539,3.7384e-09,0.68155,0.069228,4.4272e-11,7.4326e-09
1.4845,0.375,0.375,0.37539,3.8222e-09,0.67999,0.070789,4.4356e-11,7.6001e-09
1.4853,0.375,0.375,0.3754,3.9068e-09,0.67842,0.072366,4.4439e-11,7.7692e-09
1.4861,0.375,0.375,0.3754,3.9923e-09,0.67684,0.073959,4.4521e-11,7.9401e-09
1.4869,0.375,0.375,0.3754,4.0786e-09,0.67524,0.075567,4.4601e-11,8.1126e-09
1.4877,0.375,0.375,0.37541,4.1657e-09,0.67362,0.077191,4.468e-11,8.2867e-09
1.4885,0.375,0.375,0.37541,4.2536e-09,0.67199,0.078829,4.4758e-11,8.4625e-09
1.4893,0.375,0.375,0.37541,4.3424e-09,0.67035,0.080483,4.4834e-11,8.6399e-09
1.4901,0.375,0.375,0.37542,4.4319e-09,0.66868,0.082152,4.4908e-11,8.819e-09
1.4909,0.375,0.375,0.37542,4.5223e-09,0.66701,0.083836,4.4982e-11,8.9996e-09
1.4917,0.375,0.375,0.37543,4.6134e-09,0.66532,0.085535,4.5054e-11,9.1818e-09
1.4926,0.375,0.375,0.37543,4.7054e-09,0.66361,0.087249,4.5124e-11,9.3657e-09
1.4934,0.375,0.375,0.37543,4.7981e-09,0.66189,0.088977,4.5193e-11,9.5511e-09
1.4942,0.375,0.375,0.37544,4.8917e-09,0.66015,0.09072,4.5261e-11,9.7381e-09
1.495,0.375,0.375,0.37544,4.986e-09,0.6584,0.092478,4.5328e-11,9.9266e-09
1.4958,0.375,0.375,0.37544,5.0811e-09,0.65664,0.09425,4.5393e-11,1.0117e-08
1.4966,0.375,0.375,0.37545,5.1769e-09,0.65486,0.096037,4.5457e-11,1.0308e-08
1.4974,0.375,0.375,0.37545,5.2736e-09,0.65306,0.097837,4.552e-11,1.0502e-08
1.4982,0.375,0.375,0.37545,5.3709e-09,0.65126,0.099652,4.5581e-11,1.0696e-08
1.499,0.375,0.375,0.37546,5.4691e-09,0.64943,0.10148,4.5641e-11,1.0893e-08
1.4998,0.375,0.375,0.37546,5.568e-09,0.6476,0.10332,4.57e-11,1.109e-08
1.5006,0.375,0.375,0.37547,5.6676e-09,0.64575,0.10518,4.5758e-11,1.1289e-08
1.5014,0.375,0.375,0.37547,5.768e-09,0.64388,0.10705,4.5815e-11,1.149e-08
1.5022,0.375,0.375,0.37547,5.8691e-09,0.64201,0.10894,4.587e-11,1.1692e-08
1.503,0.375,0.375,0.37548,5.971e-09,0.64012,0.11084,4.5925e-11,1.1896e-08
1.5038,0.375,0.375,0.37548,6.0736e-09,0.63821,0.11275,4.5978e-11,1.2101e-08
1.5046,0.375,0.375,0.37548,6.1769e-09,0.63629,0.11467,4.6031e-11,1.2308e-08
1.5054,0.375,0.375,0.37549,6.2809e-09,0.63436,0.11661,4.6082e-11,1.2516e-08
1.5062,0.375,0.375,0.37549,6.3856e-09,0.63241,0.11856,4.6133e-11,1.2725e-08
1.5071,0.375,0.375,0.37549,6.491e-09,0.63046,0.12053,4.6182e-11,1.2936e-08
1.5079,0.375,0.375,0.3755,6.5972e-09,0.62849,0.12251,4.6231e-11,1.3148e-08
1.5087,0.375,0.375,0.3755,6.704e-09,0.6265,0.1245,4.6279e-11,1.3362e-08
1.5095,0.375,0.375,0.3755,6.8115e-09,0.6245,0.1265,4.6326e-11,1.3577e-08
1.5103,0.375,0.375,0.3755,6.9197e-09,0.62249,0.12852,4.6373e-11,1.3793e-08
1.5111,0.375,0.375,0.37551,7.0285e-09,0.62047,0.13055,4.6418e-11,1.4011e-08
1.5119,0.375,0.375,0.37551,7.1381e-09,0.61844,0.13259,4.6463e-11,1.423e-08
1.5127,0.375,0.375,0.37551,7.2483e-09,0.61639,0.13464,4.6507e-11,1.445e-08
1.5135,0.375,0.375,0.37552,7.3592e-09,0.61433,0.13671,4.655e-11,1.4672e-08
1.5143,0.375,0.375,0.37552,7.4707e-09,0.61225,0.13879,4.6593e-11,1.4895e-08
1.5151,0.375,0.375,0.37552,7.5829e-09,0.61017,0.14088,4.6635e-11,1.5119e-08
1.5159,0.375,0.375,0.37553,7.6957e-09,0.60807,0.14298,4.6676e-11,1.5345e-08
1.5167,0.375,0.375,0.37553,7.8091e-09,0.60597,0.14509,4.6717e-11,1.5572e-08
1.5175,0.375,0.375,0.37553,7.9232e-09,0.60384,0.14722,4.6757e-11,1.58e-08
1.5183,0.375,0.375,0.37554,8.0379e-09,0.60171,0.14936,4.6796e-11,1.6029e-08
1.5191,0.375,0.375,0.37554,8.1533e-09,0.59957,0.15151,4.6835e-11,1.626e-08
1.5199,0.375,0.375,0.37554,8.2692e-09,0.59741,0.15367,4.6873e-11,1.6492e-08
1.5207,0.375,0.375,0.37554,8.3858e-09,0.59525,0.15584,4.6911e-11,1.6725e-08
1.5216,0.375,0.375,0.37555,8.5029e-09,0.59307,0.15802,4.6947e-11,1.6959e-08
1.5224,0.375,0.375,0.37555,8.6207e-09,0.59088,0.16022,4.6983e-11,1.7194e-08
1.5232,0.375,0.375,0.37555,8.739e-09,0.58868,0.16242,4.7019e-11,1.7431e-08
1.524,0.375,0.375,0.37555,8.858e-09,0.58647,0.16464,4.7054e-11,1.7669e-08
1.5248,0.375,0.375,0.37556,8.9775e-09,0.58425,0.16687,4.7088e-11,1.7908e-08
1.5256,0.375,0.375,0.37556,9.0976e-09,0.58201,0.16911,4.7121e-11,1.8148e-08
1.5264,0.375,0.375,0.37556,9.2182e-09,0.57977,0.17135,4.7153e-11,1.8389e-08
1.5272,0.375,0.375,0.37557,9.3394e-09,0.57752,0.17361,4.7185e-11,1.8632e-08
1.528,0.375,0.375,0.37557,9.4612e-09,0.57525,0.17588,4.7216e-11,1.8875e-08
1.5288,0.375,0.375,0.37557,9.5835e-09,0.57298,0.17816,4.7246e-11,1.912e-08
1.5296,0.375,0.375,0.37557,9.7063e-09,0.57069,0.18045,4.7275e-11,1.9365e-08
1.5304,0.375,0.375,0.37558,9.8297e-09,0.5684,0.18275,4.7304e-11,1.9612e-08
1.5312,0.375,0.375,0.37558,9.9536e-09,0.5661,0.18506,4.7331e-11,1.986e-08
1.532,0.375,0.375,0.37558,1.0078e-08,0.56378,0.18738,4.7358e-11,2.0109e-08
1.5328,0.375,0.375,0.37558,1.0203e-08,0.56146,0.18971,4.7383e-11,2.0359e-08
1.5336,0.375,0.375,0.37559,1.0328e-08,0.55912,0.19205,4.7408e-11,2.061e-08
1.5344,0.375,0.375,0.37559,1.0454e-08,0.55678,0.19439,4.7432e-11,2.0861e-08
1.5352,0.375,0.375,0.37559,1.0581e-08,0.55443,0.19675,4.7454e-11,2.1114e-08
1.5361,0.375,0.375,0.37559,1.0708e-08,0.55207,0.19912,4.7476e-11,2.1368e-08
1.5369,0.375,0.375,0.37559,1.0835e-08,0.5497,0.20149,4.7496e-11,2.1623e-08
1.5377,0.375,0.375,0.3756,1.0963e-08,0.54732,0.20388,4.7515e-11,2.1879e-08
1.5385,0.375,0.375,0.3756,1.1092e-08,0.54493,0.20627,4.7534e-11,2.2136e-08
1.5393,0.375,0.375,0.3756,1.122e-08,0.54253,0.20867,4.7551e-11,2.2393e-08
1.5401,0.375,0.375,0.3756,1.135e-08,0.54013,0.21108,4.7567e-11,2.2652e-08
1.5409,0.375,0.375,0.37561,1.1479e-08,0.53771,0.2135,4.7581e-11,2.2911e-08
1.5417,0.375,0.375,0.37561,1.161e-08,0.53529,0.21592,4.7595e-11,2.3172e-08
1.5425,0.375,0.375,0.37561,1.174e-08,0.53286,0.21836,4.7607e-11,2.3433e-08
1.5433,0.375,0.375,0.37561,1.1871e-08,0.53042,0.2208,4.7618e-11,2.3695e-08
1.5441,0.375,0.375,0.37561,1.2003e-08,0.52797,0.22325,4.7628e-11,2.3958e-08
1.5449,0.375,0.375,0.37562,1.2135e-08,0.52552,0.22571,4.7636e-11,2.4222e-08
1.5457,0.375,0.375,0.37562,1.2267e-08,0.52306,0.22818,4.7644e-11,2.4486e-08
1.5465,0.375,0.375,0.37562,1.24e-08,0.52059,0.23065,4.765e-11,2.4752e-08
1.5473,0.375,0.375,0.37562,1.2533e-08,0.51811,0.23313,4.7655e-11,2.5018e-08
1.5481,0.375,0.375,0.37562,1.2666e-08,0.51563,0.23562,4.7659e-11,2.5285e-08
1.5489,0.375,0.375,0.37562,1.28e-08,0.51314,0.23811,4.7661e-11,2.5553e-08
1.5497,0.375,0.375,0.37563,1.2935e-08,0.51064,0.24062,4.7662e-11,2.5821e-08
1.5505,0.375,0.375,0.37563,1.3069e-08,0.50813,0.24312,4.7662e-11,2.6091e-08
1.5514,0.375,0.375,0.37563,1.3204e-08,0.50562,0.24564,4.7661e-11,2.6361e-08
1.5522,0.375,0.375,0.37563,1.3339e-08,0.5031,0.24816,4.7659e-11,2.6631e-08
1.553,0.375,0.375,0.37563,1.3475e-08,0.50057,0.25069,4.7655e-11,2.6903e-08
1.5538,0.375,0.375,0.37563,1.3611e-08,0.49804,0.25323,4.765e-11,2.7175e-08
1.5546,0.375,0.375,0.37564,1.3748e-08,0.4955,0.25577,4.7645e-11,2.7448e-08
1.5554,0.375,0.375,0.37564,1.3884e-08,0.49296,0.25832,4.7638e-11,2.7721e-08
1.5562,0.375,0.375,0.37564,1.4021e-08,0.49041,0.26087,4.763e-11,2.7995e-08
1.557,0.375,0.375,0.37564,1.4159e-08,0.48785,0.26343,4.7621e-11,2.827e-08
1.5578,0.375,0.375,0.37564,1.4296e-08,0.48529,0.266,4.7611e-11,2.8545e-08
1.5586,0.375,0.375,0.37564,1.4434e-08,0.48272,0.26857,4.76e-11,2.8821e-08
1.5594,0.375,0.375,0.37564,1.4572e-08,0.48015,0.27114,4.7588e-11,2.9097e-08
1.5602,0.375,0.375,0.37565,1.4711e-08,0.47757,0.27372,4.7575e-11,2.9374e-08
1.561,0.375,0.375,0.37565,1.485e-08,0.47498,0.27631,4.7561e-11,2.9652e-08
1.5618,0.375,0.375,0.37565,1.4989e-08,0.47239,0.2789,4.7546e-11,2.993e-08
1.5626,0.375,0.375,0.37565,1.5128e-08,0.4698,0.2815,4.7531e-11,3.0209e-08
1.5634,0.375,0.375,0.37565,1.5268e-08,0.4672,0.2841,4.7514e-11,3.0488e-08
1.5642,0.375,0.375,0.37565,1.5408e-08,0.4646,0.28671,4.7497e-11,3.0768e-08
1.565,0.375,0.375,0.37565,1.5548e-08,0.46199,0.28932,4.7479e-11,3.1048e-08
1.5659,0.375,0.375,0.37565,1.5688e-08,0.45937,0.29193,4.746e-11,3.1329e-08
1.5667,0.375,0.375,0.37566,1.5829e-08,0.45676,0.29455,4.744e-11,3.161e-08
1.5675,0.375,0.375,0.37566,1.5969e-08,0.45414,0.29718,4.742e-11,3.1891e-08
1.5683,0.375,0.375,0.37566,1.611e-08,0.45151,0.2998,4.7399e-11,3.2173e-08
1.5691,0.375,0.375,0.37566,1.6251e-08,0.44888,0.30244,4.7377e-11,3.2456e-08
1.5699,0.375,0.375,0.37566,1.6393e-08,0.44625,0.30507,4.7355e-11,3.2738e-08
1.5707,0.375,0.375,0.37566,1.6534e-08,0.44361,0.30771,4.7332e-11,3.3022e-08
1.5715,0.375,0.375,0.37566,1.6676e-08,0.44097,0.31035,4.7308e-11,3.3305e-08
1.5723,0.375,0.375,0.37566,1.6818e-08,0.43833,0.313,4.7284e-11,3.3589e-08
1.5731,0.375,0.375,0.37566,1.696e-08,0.43568,0.31565,4.7258e-11,3.3873e-08
1.5739,0.375,0.375,0.37566,1.7103e-08,0.43303,0.3183,4.7233e-11,3.4158e-08
1.5747,0.375,0.375,0.37566,1.7245e-08,0.43038,0.32095,4.7206e-11,3.4443e-08
1.5755,0.375,0.375,0.37566,1.7388e-08,0.42772,0.32361,4.7179e-11,3.4728e-08
1.5763,0.375,0.375,0.37567,1.753e-08,0.42506,0.32627,4.7151e-11,3.5013e-08
1.5771,0.375,0.375,0.37567,1.7673e-08,0.4224,0.32893,4.7123e-11,3.5299e-08
1.5779,0.375,0.375,0.37567,1.7816e-08,0.41974,0.3316,4.7094e-11,3.5585e-08
1.5787,0.375,0.375,0.37567,1.7959e-08,0.41707,0.33426,4.7064e-11,3.5871e-08
1.5795,0.375,0.375,0.37567,1.8102e-08,0.4144,0.33693,4.7033e-11,3.6158e-08
1.5804,0.375,0.375,0.37567,1.8246e-08,0.41173,0.3396,4.7002e-11,3.6445e-08
1.5812,0.375,0.375,0.37567,1.8389e-08,0.40906,0.34228,4.697e-11,3.6731e-08
1.582,0.375,0.375,0.37567,1.8533e-08,0.40639,0.34495,4.6937e-11,3.7018e-08
1.5828,0.375,0.375,0.37567,1.8676e-08,0.40371,0.34763,4.6903e-11,3.7306e-08
1.5836,0.375,0.375,0.37567,1.882e-08,0.40103,0.3503,4.6869e-11,3.7593e-08
1.5844,0.375,0.375,0.37567,1.8964e-08,0.39836,0.35298,4.6833e-11,3.788e-08
1.5852,0.375,0.375,0.37567,1.9107e-08,0.39568,0.35566,4.6797e-11,3.8168e-08
1.586,0.375,0.375,0.37567,1.9251e-08,0.393,0.35834,4.676e-11,3.8456e-08
1.5868,0.375,0.375,0.37567,1.9395e-08,0.39032,0.36103,4.6721e-11,3.8744e-08
1.5876,0.375,0.375,0.37567,1.9539e-08,0.38763,0.36371,4.6682e-11,3.9032e-08
1.5884,0.375,0.375,0.37567,1.9683e-08,0.38495,0.36639,4.6642e-11,3.9319e-08
1.5892,0.375,0.375,0.37567,1.9827e-08,0.38227,0.36907,4.6601e-11,3.9608e-08
1.59,0.375,0.375,0.37567,1.9971e-08,0.37958,0.37176,4.6558e-11,3.9896e-08
1.5908,0.375,0.375,0.37567,2.0115e-08,0.3769,0.37444,4.6515e-11,4.0184e-08
1.5916,0.375,0.375,0.37567,2.0259e-08,0.37422,0.37713,4.647e-11,4.0472e-08
1.5924,0.375,0.375,0.37567,2.0403e-08,0.37153,0.37981,4.6425e-11,4.076e-08
1.5932,0.375,0.375,0.37567,2.0547e-08,0.36885,0.38249,4.6378e-11,4.1048e-08
1.594,0.375,0.375,0.37567,2.0691e-08,0.36616,0.38518,4.633e-11,4.1336e-08
1.5949,0.375,0.375,0.37567,2.0835e-08,0.36348,0.38786,4.628e-11,4.1624e-08
1.5957,0.375,0.375,0.37567,2.0979e-08,0.3608,0.39054,4.623e-11,4.1912e-08
1.5965,0.375,0.375,0.37567,2.1123e-08,0.35812,0.39322,4.6178e-11,4.2199e-08
1.5973,0.375,0.375,0.37567,2.1267e-08,0.35544,0.3959,4.6125e-11,4.2487e-08
1.5981,0.375,0.375,0.37567,2.141e-08,0.35276,0.39858,4.6071e-11,4.2775e-08
1.5989,0.375,0.375,0.37567,2.1554e-08,0.35008,0.40126,4.6015e-11,4.3062e-08
1.5997,0.375,0.375,0.37567,2.1698e-08,0.3474,0.40394,4.5958e-11,4.3349e-08
1.6005,0.375,0.375,0.37567,2.1841e-08,0.34472,0.40661,4.5899e-11,4.3636e-08
1.6013,0.375,0.375,0.37567,2.1985e-08,0.34205,0.40929,4.584e-11,4.3923e-08
1.6021,0.375,0.375,0.37567,2.2128e-08,0.33938,0.41196,4.5779e-11,4.421e-08
1.6029,0.375,0.37499,0.37567,2.2271e-08,0.33671,0.41463,4.5716e-11,4.4497e-08
1.6037,0.375,0.37499,0.37567,2.2414e-08,0.33404,0.4173,4.5652e-11,4.4783e-08
1.6045,0.375,0.37499,0.37567,2.2557e-08,0.33137,0.41996,4.5587e-11,4.5069e-08
1.6053,0.375,0.37499,0.37567,2.27e-08,0.32871,0.42263,4.5521e-11,4.5355e-08
1.6061,0.375,0.37499,0.37567,2.2843e-08,0.32604,0.42529,4.5453e-11,4.5641e-08
1.6069,0.375,0.37499,0.37566,2.2986e-08,0.32338,0.42794,4.5384e-11,4.5926e-08
1.6077,0.375,0.37499,0.37566,2.3128e-08,0.32073,0.4306,4.5314e-11,4.6211e-08
1.6085,0.37499,0.37499,0.37566,2.3271e-08,0.31807,0.43325,4.5243e-11,4.6496e-08
1.6093,0.37499,0.37499,0.37566,2.3413e-08,0.31542,0.4359,4.517e-11,4.678e-08
1.6102,0.37499,0.37499,0.37566,2.3555e-08,0.31277,0.43855,4.5096e-11,4.7064e-08
1.611,0.37499,0.37499,0.37566,2.3697e-08,0.31013,0.44119,4.5021e-11,4.7348e-08
1.6118,0.37499,0.37499,0.37566,2.3838e-08,0.30749,0.44383,4.4945e-11,4.7631e-08
1.6126,0.37499,0.37499,0.37566,2.398e-08,0.30485,0.44647,4.4867e-11,4.7914e-08
1.6134,0.37499,0.37499,0.37566,2.4121e-08,0.30221,0.4491,4.4789e-11,4.8197e-08
1.6142,0.37499,0.37499,0.37566,2.4262e-08,0.29958,0.45173,4.4709e-11,4.8479e-08
1.615,0.37499,0.37499,0.37566,2.4403e-08,0.29695,0.45436,4.4629e-11,4.8761e-08
1.6158,0.37499,0.37499,0.37566,2.4543e-08,0.29433,0.45698,4.4547e-11,4.9042e-08
1.6166,0.37499,0.37499,0.37565,2.4684e-08,0.29171,0.4596,4.4464e-11,4.9323e-08
1.6174,0.37499,0.37499,0.37565,2.4824e-08,0.2891,0.46221,4.4381e-11,4.9604e-08
1.6182,0.37499,0.37499,0.37565,2.4964e-08,0.28649,0.46482,4.4297e-11,4.9884e-08
1.619,0.37499,0.37499,0.37565,2.5104e-08,0.28388,0.46742,4.4212e-11,5.0163e-08
1.6198,0.37499,0.37499,0.37565,2.5243e-08,0.28128,0.47002,4.4126e-11,5.0442e-08
1.6206,0.37499,0.37499,0.37565,2.5382e-08,0.27868,0.47261,4.4039e-11,5.0721e-08
1.6214,0.37499,0.37499,0.37565,2.5521e-08,0.27609,0.4752,4.3951e-11,5.0998e-08
1.6222,0.37499,0.37499,0.37565,2.566e-08,0.27351,0.47779,4.3863e-11,5.1276e-08
1.623,0.37499,0.37499,0.37564,2.5798e-08,0.27092,0.48036,4.3774e-11,5.1553e-08
1.6238,0.37499,0.37499,0.37564,2.5936e-08,0.26835,0.48294,4.3684e-11,5.1829e-08
1.6247,0.37499,0.37499,0.37564,2.6074e-08,0.26578,0.48551,4.3594e-11,5.2104e-08
1.6255,0.37499,0.37499,0.37564,2.6211e-08,0.26321,0.48807,4.3503e-11,5.2379e-08
1.6263,0.37499,0.37499,0.37564,2.6349e-08,0.26065,0.49062,4.3412e-11,5.2654e-08
1.6271,0.37499,0.37499,0.37564,2.6485e-08,0.2581,0.49317,4.332e-11,5.2928e-08
1.6279,0.37499,0.37499,0.37564,2.6622e-08,0.25555,0.49572,4.3227e-11,5.3201e-08
1.6287,0.37499,0.37499,0.37563,2.6758e-08,0.25301,0.49826,4.3134e-11,5.3473e-08
1.6295,0.37499,0.37499,0.37563,2.6894e-08,0.25048,0.50079,4.3041e-11,5.3745e-08
1.6303,0.37499,0.37499,0.37563,2.7029e-08,0.24795,0.50331,4.2947e-11,5.4016e-08
1.6311,0.37499,0.37499,0.37563,2.7165e-08,0.24543,0.50583,4.2852e-11,5.4286e-08
1.6319,0.37499,0.37499,0.37563,2.7299e-08,0.24291,0.50834,4.2757e-11,5.4556e-08
1.6327,0.37499,0.37499,0.37563,2.7434e-08,0.2404,0.51085,4.2662e-11,5.4825e-08
1.6335,0.37499,0.37499,0.37562,2.7568e-08,0.2379,0.51335,4.2566e-11,5.5093e-08
1.6343,0.37499,0.37499,0.37562,2.7701e-08,0.23541,0.51584,4.2469e-11,5.5361e-08
1.6351,0.37499,0.37499,0.37562,2.7835e-08,0.23292,0.51832,4.2372e-11,5.5627e-08
1.6359,0.37499,0.37499,0.37562,2.7968e-08,0.23044,0.5208,4.2275e-11,5.5893e-08
1.6367,0.37499,0.37499,0.37562,2.81e-08,0.22797,0.52327,4.2177e-11,5.6158e-08
1.6375,0.37499,0.37499,0.37561,2.8232e-08,0.2255,0.52573,4.2079e-11,5.6422e-08
1.6383,0.37499,0.37499,0.37561,2.8364e-08,0.22304,0.52818,4.198e-11,5.6686e-08
1.6392,0.37499,0.37499,0.37561,2.8495e-08,0.22059,0.53063,4.188e-11,5.6948e-08
1.64,0.37499,0.37499,0.37561,2.8626e-08,0.21815,0.53307,4.178e-11,5.721e-08
1.6408,0.37499,0.37499,0.37561,2.8756e-08,0.21572,0.5355,4.168e-11,5.7471e-08
1.6416,0.37499,0.37499,0.3756,2.8886e-08,0.21329,0.53792,4.1579e-11,5.7731e-08
1.6424,0.37499,0.37499,0.3756,2.9016e-08,0.21087,0.54033,4.1477e-11,5.799e-08
1.6432,0.37499,0.37499,0.3756,2.9145e-08,0.20847,0.54274,4.1374e-11,5.8248e-08
1.644,0.37499,0.37499,0.3756,2.9273e-08,0.20607,0.54513,4.1271e-11,5.8505e-08
1.6448,0.37499,0.37499,0.3756,2.9401e-08,0.20367,0.54752,4.1168e-11,5.8762e-08
1.6456,0.37499,0.37499,0.37559,2.9529e-08,0.20129,0.5499,4.1063e-11,5.9017e-08
1.6464,0.37499,0.37499,0.37559,2.9656e-08,0.19892,0.55227,4.0958e-11,5.9271e-08
1.6472,0.37499,0.37499,0.37559,2.9783e-08,0.19655,0.55463,4.0852e-11,5.9525e-08
1.648,0.37499,0.37499,0.37559,2.9909e-08,0.19419,0.55698,4.0745e-11,5.9777e-08
1.6488,0.37499,0.37499,0.37558,3.0035e-08,0.19185,0.55932,4.0638e-11,6.0029e-08
1.6496,0.37499,0.37499,0.37558,3.016e-08,0.18951,0.56165,4.0529e-11,6.0279e-08
1.6504,0.37499,0.37499,0.37558,3.0284e-08,0.18718,0.56398,4.042e-11,6.0528e-08
1.6512,0.37499,0.37499,0.37558,3.0409e-08,0.18486,0.56629,4.031e-11,6.0777e-08
1.652,0.37499,0.37499,0.37558,3.0532e-08,0.18256,0.56859,4.0199e-11,6.1024e-08
1.6528,0.37499,0.37499,0.37557,3.0655e-08,0.18026,0.57089,4.0087e-11,6.127e-08
1.6537,0.37499,0.37499,0.37557,3.0778e-08,0.17797,0.57317,3.9975e-11,6.1516e-08
1.6545,0.37499,0.37499,0.37557,3.09e-08,0.17569,0.57545,3.9861e-11,6.176e-08
1.6553,0.37499,0.37499,0.37557,3.1021e-08,0.17342,0.57771,3.9746e-11,6.2003e-08
1.6561,0.37499,0.37499,0.37556,3.1142e-08,0.17116,0.57996,3.9631e-11,6.2245e-08
1.6569,0.37499,0.37499,0.37556,3.1262e-08,0.16892,0.5822,3.9514e-11,6.2485e-08
1.6577,0.37499,0.37499,0.37556,3.1382e-08,0.16668,0.58444,3.9397e-11,6.2725e-08
1.6585,0.37499,0.37499,0.37555,3.1501e-08,0.16445,0.58666,3.9278e-11,6.2963e-08
1.6593,0.37499,0.37499,0.37555,3.162e-08,0.16224,0.58887,3.9159e-11,6.3201e-08
1.6601,0.37499,0.37499,0.37555,3.1738e-08,0.16003,0.59107,3.9038e-11,6.3437e-08
1.6609,0.37499,0.37499,0.37555,3.1855e-08,0.15784,0.59325,3.8917e-11,6.3672e-08
1.6617,0.37499,0.37499,0.37554,3.1972e-08,0.15566,0.59543,3.8795e-11,6.3905e-08
1.6625,0.37499,0.37499,0.37554,3.2088e-08,0.15348,0.5976,3.8672e-11,6.4138e-08
1.6633,0.37499,0.37499,0.37554,3.2204e-08,0.15132,0.59975,3.8547e-11,6.4369e-08
1.6641,0.37499,0.37499,0.37553,3.2319e-08,0.14918,0.60189,3.8422e-11,6.4599e-08
1.6649,0.37499,0.37499,0.37553,3.2433e-08,0.14704,0.60402,3.8297e-11,6.4828e-08
1.6657,0.37499,0.37499,0.37553,3.2547e-08,0.14491,0.60614,3.817e-11,6.5056e-08
1.6665,0.37499,0.37499,0.37553,3.266e-08,0.1428,0.60825,3.8042e-11,6.5282e-08
1.6673,0.37499,0.37499,0.37552,3.2772e-08,0.1407,0.61035,3.7914e-11,6.5507e-08
1.6681,0.37499,0.37499,0.37552,3.2884e-08,0.13861,0.61243,3.7785e-11,6.5731e-08
1.669,0.37499,0.37499,0.37552,3.2995e-08,0.13653,0.6145,3.7655e-11,6.5953e-08
1.6698,0.37499,0.37499,0.37551,3.3106e-08,0.13447,0.61656,3.7524e-11,6.6174e-08
1.6706,0.37499,0.37499,0.37551,3.3216e-08,0.13241,0.61861,3.7393e-11,6.6394e-08
1.6714,0.37499,0.37499,0.37551,3.3325e-08,0.13037,0.62064,3.7261e-11,6.6613e-08
1.6722,0.37499,0.37499,0.3755,3.3433e-08,0.12835,0.62266,3.7128e-11,6.683e-08
1.673,0.37499,0.37499,0.3755,3.3541e-08,0.12633,0.62467,3.6995e-11,6.7045e-08
1.6738,0.37499,0.37499,0.3755,3.3648e-08,0.12433,0.62667,3.6861e-11,6.726e-08
1.6746,0.37499,0.37499,0.3755,3.3755e-08,0.12234,0.62865,3.6727e-11,6.7473e-08
1.6754,0.37499,0.37499,0.37549,3.386e-08,0.12036,0.63062,3.6592e-11,6.7684e-08
1.6762,0.37499,0.37499,0.37549,3.3965e-08,0.1184,0.63258,3.6456e-11,6.7894e-08
1.677,0.37499,0.37499,0.37549,3.407e-08,0.11645,0.63452,3.6321e-11,6.8103e-08
1.6778,0.37499,0.37499,0.37548,3.4173e-08,0.11451,0.63646,3.6185e-11,6.8311e-08
1.6786,0.37499,0.37499,0.37548,3.4276e-08,0.11258,0.63837,3.6048e-11,6.8516e-08
1.6794,0.37499,0.37499,0.37548,3.4378e-08,0.11067,0.64028,3.5912e-11,6.8721e-08
1.6802,0.37499,0.37499,0.37547,3.448e-08,0.10878,0.64217,3.5775e-11,6.8924e-08
1.681,0.37499,0.37499,0.37547,3.4581e-08,0.10689,0.64404,3.5637e-11,6.9125e-08
1.6818,0.37499,0.37499,0.37546,3.468e-08,0.10502,0.64591,3.55e-11,6.9325e-08
1.6826,0.37499,0.37499,0.37546,3.478e-08,0.10317,0.64775,3.5362e-11,6.9524e-08
1.6835,0.37499,0.37499,0.37546,3.4878e-08,0.10133,0.64959,3.5224e-11,6.9721e-08
1.6843,0.37499,0.37499,0.37545,3.4976e-08,0.099498,0.65141,3.5086e-11,6.9917e-08
1.6851,0.37499,0.37499,0.37545,3.5073e-08,0.097684,0.65322,3.4948e-11,7.0111e-08
1.6859,0.37499,0.37499,0.37545,3.5169e-08,0.095885,0.65501,3.4809e-11,7.0303e-08
1.6867,0.37499,0.37499,0.37544,3.5264e-08,0.094099,0.65679,3.4671e-11,7.0494e-08
1.6875,0.37499,0.37499,0.37544,3.5359e-08,0.092328,0.65855,3.4532e-11,7.0683e-08
1.6883,0.37499,0.37499,0.37544,3.5453e-08,0.090572,0.6603,3.4393e-11,7.0871e-08
1.6891,0.37499,0.37499,0.37543,3.5546e-08,0.08883,0.66204,3.4255e-11,7.1058e-08
1.6899,0.37499,0.37499,0.37543,3.5638e-08,0.087103,0.66376,3.4116e-11,7.1242e-08
1.6907,0.37499,0.37499,0.37543,3.573e-08,0.085391,0.66546,3.3977e-11,7.1425e-08
1.6915,0.37499,0.37499,0.37542,3.582e-08,0.083693,0.66715,3.3837e-11,7.1607e-08
1.6923,0.37499,0.37499,0.37542,3.591e-08,0.08201,0.66883,3.3698e-11,7.1787e-08
1.6931,0.37499,0.37499,0.37541,3.5999e-08,0.080343,0.67049,3.3559e-11,7.1965e-08
1.6939,0.37499,0.37499,0.37541,3.6088e-08,0.07869,0.67213,3.3419e-11,7.2142e-08
1.6947,0.37499,0.37499,0.37541,3.6175e-08,0.077052,0.67376,3.328e-11,7.2317e-08
1.6955,0.37499,0.37499,0.3754,3.6262e-08,0.07543,0.67537,3.314e-11,7.249e-08
1.6963,0.37499,0.37499,0.3754,3.6348e-08,0.073824,0.67697,3.3e-11,7.2662e-08
1.6971,0.37499,0.37499,0.37539,3.6433e-08,0.072232,0.67856,3.286e-11,7.2832e-08
1.698,0.37499,0.37499,0.37539,3.6517e-08,0.070656,0.68013,3.2719e-11,7.3001e-08
1.6988,0.37499,0.37499,0.37539,3.66e-08,0.069096,0.68168,3.2579e-11,7.3167e-08
1.6996,0.37499,0.37499,0.37538,3.6682e-08,0.067551,0.68321,3.2438e-11,7.3332e-08
1.7004,0.37499,0.37499,0.37538,3.6764e-08,0.066023,0.68474,3.2297e-11,7.3496e-08
1.7012,0.37499,0.37499,0.37538,3.6845e-08,0.06451,0.68624,3.2155e-11,7.3658e-08
1.702,0.37499,0.37499,0.37537,3.6925e-08,0.063012,0.68773,3.2014e-11,7.3817e-08
1.7028,0.37499,0.37499,0.37537,3.7004e-08,0.061531,0.6892,3.1871e-11,7.3976e-08
1.7036,0.37499,0.37499,0.37536,3.7082e-08,0.060066,0.69066,3.1729e-11,7.4132e-08
1.7044,0.37499,0.37499,0.37536,3.7159e-08,0.058617,0.6921,3.1586e-11,7.4287e-08
1.7052,0.37499,0.37499,0.37536,3.7236e-08,0.057184,0.69353,3.1443e-11,7.444e-08
1.706,0.37499,0.37499,0.37535,3.7311e-08,0.055768,0.69493,3.1299e-11,7.4591e-08
1.7068,0.37499,0.37499,0.37535,3.7386e-08,0.054368,0.69633,3.1154e-11,7.4741e-08
1.7076,0.37499,0.37499,0.37534,3.746e-08,0.052984,0.6977,3.101e-11,7.4889e-08
1.7084,0.37499,0.37499,0.37534,3.7533e-08,0.051617,0.69906,3.0864e-11,7.5035e-08
1.7092,0.37499,0.37499,0.37533,3.7605e-08,0.050266,0.7004,3.0718e-11,7.5179e-08
1.71,0.37499,0.37499,0.37533,3.7676e-08,0.048932,0.70173,3.0572e-11,7.5321e-08
1.7108,0.37499,0.37499,0.37533,3.7746e-08,0.047615,0.70304,3.0424e-11,7.5462e-08
1.7116,0.37499,0.37499,0.37532,3.7816e-08,0.046315,0.70433,3.0277e-11,7.5601e-08
1.7125,0.37499,0.37499,0.37532,3.7884e-08,0.045031,0.7056,3.0128e-11,7.5738e-08
1.7133,0.37499,0.37499,0.37531,3.7951e-08,0.043764,0.70686,2.9979e-11,7.5873e-08
1.7141,0.37499,0.37499,0.37531,3.8018e-08,0.042514,0.7081,2.983e-11,7.6006e-08
1.7149,0.37499,0.37499,0.3753,3.8084e-08,0.041282,0.70933,2.9679e-11,7.6138e-08
1.7157,0.37499,0.37499,0.3753,3.8149e-08,0.040066,0.71054,2.9528e-11,7.6268e-08
1.7165,0.37499,0.37499,0.3753,3.8212e-08,0.038867,0.71173,2.9377e-11,7.6395e-08
1.7173,0.37499,0.37499,0.37529,3.8275e-08,0.037686,0.7129,2.9224e-11,7.6521e-08
1.7181,0.37499,0.37499,0.37529,3.8337e-08,0.036522,0.71405,2.9072e-11,7.6646e-08
1.7189,0.37499,0.37499,0.37528,3.8398e-08,0.035375,0.71519,2.8918e-11,7.6768e-08
1.7197,0.37499,0.37499,0.37528,3.8459e-08,0.034246,0.71631,2.8764e-11,7.6888e-08
1.7205,0.37499,0.37499,0.37527,3.8518e-08,0.033134,0.71742,2.8609e-11,7.7007e-08
1.7213,0.37499,0.37499,0.37527,3.8576e-08,0.03204,0.7185,2.8454e-11,7.7124e-08
1.7221,0.37499,0.37499,0.37527,3.8633e-08,0.030963,0.71957,2.8298e-11,7.7238e-08
1.7229,0.37499,0.37499,0.37526,3.869e-08,0.029904,0.72062,2.8141e-11,7.7351e-08
1.7237,0.37499,0.37499,0.37526,3.8745e-08,0.028863,0.72165,2.7984e-11,7.7462e-08
1.7245,0.37499,0.37499,0.37525,3.88e-08,0.027839,0.72267,2.7826e-11,7.7571e-08
1.7253,0.37499,0.37499,0.37525,3.8853e-08,0.026833,0.72366,2.7668e-11,7.7679e-08
1.7261,0.37499,0.37499,0.37524,3.8906e-08,0.025845,0.72464,2.751e-11,7.7784e-08
1.7269,0.37499,0.37499,0.37524,3.8957e-08,0.024875,0.7256,2.7351e-11,7.7887e-08
1.7278,0.37499,0.37499,0.37523,3.9008e-08,0.023922,0.72655,2.7191e-11,7.7989e-08
1.7286,0.37499,0.37499,0.37523,3.9058e-08,0.022988,0.72747,2.7032e-11,7.8088e-08
1.7294,0.37499,0.37499,0.37523,3.9106e-08,0.022072,0.72838,2.6872e-11,7.8186e-08
1.7302,0.37499,0.37499,0.37522,3.9154e-08,0.021174,0.72927,2.6711e-11,7.8281e-08
1.731,0.37499,0.37499,0.37522,3.9201e-08,0.020294,0.73014,2.6551e-11,7.8375e-08
1.7318,0.37499,0.37499,0.37521,3.9246e-08,0.019432,0.73099,2.639e-11,7.8466e-08
1.7326,0.37499,0.37499,0.37521,3.9291e-08,0.018588,0.73183,2.6229e-11,7.8556e-08
1.7334,0.37499,0.37499,0.3752,3.9335e-08,0.017763,0.73264,2.6068e-11,7.8644e-08
1.7342,0.37499,0.37499,0.3752,3.9378e-08,0.016956,0.73344,2.5907e-11,7.873e-08
1.735,0.37499,0.37499,0.37519,3.942e-08,0.016167,0.73422,2.5746e-11,7.8814e-08
1.7358,0.37499,0.37499,0.37519,3.9461e-08,0.015396,0.73498,2.5584e-11,7.8896e-08
1.7366,0.37499,0.37499,0.37518,3.95e-08,0.014645,0.73572,2.5423e-11,7.8975e-08
1.7374,0.37499,0.37499,0.37518,3.9539e-08,0.013911,0.73645,2.5262e-11,7.9053e-08
1.7382,0.37499,0.37499,0.37518,3.9577e-08,0.013196,0.73715,2.5101e-11,7.9129e-08
1.739,0.37499,0.37499,0.37517,3.9614e-08,0.0125,0.73784,2.494e-11,7.9203e-08
1.7398,0.37499,0.37499,0.37517,3.965e-08,0.011822,0.73851,2.4779e-11,7.9275e-08
1.7406,0.37499,0.37499,0.37516,3.9685e-08,0.011162,0.73916,2.4618e-11,7.9345e-08
1.7414,0.37499,0.37499,0.37516,3.9719e-08,0.010522,0.73979,2.4457e-11,7.9413e-08
1.7423,0.37499,0.37499,0.37515,3.9752e-08,0.0098997,0.7404,2.4297e-11,7.9479e-08
1.7431,0.37499,0.37499,0.37515,3.9783e-08,0.0092964,0.741,2.4137e-11,7.9543e-08
1.7439,0.37499,0.37499,0.37514,3.9814e-08,0.0087119,0.74157,2.3977e-11,7.9605e-08
1.7447,0.37499,0.37499,0.37514,3.9844e-08,0.0081461,0.74213,2.3817e-11,7.9665e-08
1.7455,0.37499,0.37499,0.37513,3.9873e-08,0.0075991,0.74267,2.3658e-11,7.9723e-08
1.7463,0.37499,0.37499,0.37513,3.9901e-08,0.0070709,0.74319,2.3498e-11,7.9778e-08
1.7471,0.37499,0.37499,0.37512,3.9928e-08,0.0065616,0.74369,2.334e-11,7.9832e-08
1.7479,0.37499,0.37499,0.37512,3.9954e-08,0.0060711,0.74417,2.3181e-11,7.9884e-08
1.7487,0.37499,0.37499,0.37511,3.9978e-08,0.0055996,0.74463,2.3023e-11,7.9934e-08
1.7495,0.37499,0.37499,0.37511,4.0002e-08,0.005147,0.74507,2.2865e-11,7.9982e-08
1.7503,0.37499,0.37499,0.3751,4.0025e-08,0.0047133,0.7455,2.2707e-11,8.0027e-08
1.7511,0.37499,0.37499,0.3751,4.0047e-08,0.0042986,0.7459,2.2549e-11,8.0071e-08
1.7519,0.37499,0.37499,0.3751,4.0068e-08,0.0039028,0.74629,2.2392e-11,8.0113e-08
1.7527,0.37499,0.37499,0.37509,4.0087e-08,0.0035261,0.74666,2.2235e-11,8.0152e-08
1.7535,0.37499,0.37499,0.37509,4.0106e-08,0.0031684,0.747,2.2079e-11,8.019e-08
1.7543,0.37499,0.37499,0.37508,4.0124e-08,0.0028298,0.74733,2.1922e-11,8.0225e-08
1.7551,0.37499,0.37499,0.37508,4.014e-08,0.0025102,0.74764,2.1766e-11,8.0259e-08
1.7559,0.37499,0.37499,0.37507,4.0156e-08,0.0022097,0.74793,2.161e-11,8.029e-08
1.7568,0.37499,0.37499,0.37507,4.017e-08,0.0019283,0.74821,2.1454e-11,8.032e-08
1.7576,0.37499,0.37499,0.37506,4.0184e-08,0.0016661,0.74846,2.1299e-11,8.0347e-08
1.7584,0.37499,0.37499,0.37506,4.0197e-08,0.0014229,0.74869,2.1143e-11,8.0372e-08
1.7592,0.37499,0.37499,0.37505,4.0208e-08,0.0011989,0.74891,2.0988e-11,8.0395e-08
1.76,0.37499,0.37499,0.37505,4.0219e-08,0.00099401,0.7491,2.0832e-11,8.0416e-08
1.7608,0.37499,0.37499,0.37504,4.0228e-08,0.0008083,0.74928,2.0677e-11,8.0436e-08
1.7616,0.37499,0.37499,0.37504,4.0237e-08,0.00064176,0.74943,2.0522e-11,8.0453e-08
1.7624,0.37499,0.37499,0.37503,4.0244e-08,0.00049439,0.74957,2.0367e-11,8.0468e-08
1.7632,0.37499,0.37499,0.37503,4.025e-08,0.00036621,0.74969,2.0212e-11,8.048e-08
1.764,0.37499,0.37499,0.37502,4.0256e-08,0.00025722,0.74979,2.0057e-11,8.0491e-08
1.7648,0.37499,0.37499,0.37502,4.026e-08,0.00016742,0.74987,1.9902e-11,8.05e-08
1.7656,0.37499,0.37499,0.37501,4.0263e-08,9.6831e-05,0.74993,1.9747e-11,8.0507e-08
1.7664,0.37499,0.37499,0.37501,4.0266e-08,4.5444e-05,0.74997,1.9591e-11,8.0512e-08
1.7672,0.37499,0.37499,0.375,4.0267e-08,1.3265e-05,0.75,1.9436e-11,8.0514e-08
1.768,0.37499,0.37499,0.375,4.0267e-08,2.9471e-07,0.75,1.9281e-11,8.0515e-08
1.7688,0.37499,0.37499,0.37499,4.0266e-08,6.5348e-06,0.74998,1.9125e-11,8.0513e-08
1.7696,0.37499,0.37499,0.37499,4.0264e-08,3.1985e-05,0.74995,1.897e-11,8.051e-08
1.7704,0.37499,0.37499,0.37499,4.0261e-08,7.6643e-05,0.74989,1.8814e-11,8.0504e-08
1.7713,0.37499,0.37499,0.37498,4.0258e-08,0.00014051,0.74982,1.8659e-11,8.0496e-08
1.7721,0.37499,0.37499,0.37498,4.0253e-08,0.00022357,0.74973,1.8503e-11,8.0487e-08
1.7729,0.37499,0.37499,0.37497,4.0247e-08,0.00032584,0.74962,1.8347e-11,8.0475e-08
1.7737,0.37499,0.37499,0.37497,4.024e-08,0.0004473,0.74948,1.8191e-11,8.0461e-08
1.7745,0.37499,0.37499,0.37496,4.0232e-08,0.00058795,0.74933,1.8034e-11,8.0445e-08
1.7753,0.37499,0.37499,0.37496,4.0222e-08,0.00074777,0.74917,1.7878e-11,8.0427e-08
1.7761,0.37499,0.37499,0.37495,4.0212e-08,0.00092677,0.74898,1.7722e-11,8.0407e-08
1.7769,0.37499,0.37499,0.37495,4.0201e-08,0.0011249,0.74877,1.7565e-11,8.0385e-08
1.7777,0.37499,0.37499,0.37494,4.0189e-08,0.0013422,0.74854,1.7409e-11,8.0361e-08
1.7785,0.37499,0.37499,0.37494,4.0176e-08,0.0015787,0.7483,1.7252e-11,8.0335e-08
1.7793,0.37499,0.37499,0.37493,4.0162e-08,0.0018343,0.74803,1.7096e-11,8.0306e-08
1.7801,0.37499,0.37499,0.37493,4.0146e-08,0.002109,0.74775,1.6939e-11,8.0276e-08
1.7809,0.37499,0.37499,0.37492,4.013e-08,0.0024028,0.74744,1.6783e-11,8.0244e-08
1.7817,0.37499,0.37499,0.37492,4.0113e-08,0.0027157,0.74712,1.6626e-11,8.0209e-08
1.7825,0.37499,0.37499,0.37491,4.0095e-08,0.0030476,0.74678,1.647e-11,8.0173e-08
1.7833,0.37499,0.37499,0.37491,4.0075e-08,0.0033986,0.74642,1.6313e-11,8.0134e-08
1.7841,0.37499,0.37499,0.3749,4.0055e-08,0.0037687,0.74604,1.6157e-11,8.0094e-08
1.7849,0.37499,0.37499,0.3749,4.0034e-08,0.0041578,0.74564,1.6001e-11,8.0051e-08
1.7857,0.37499,0.37499,0.37489,4.0011e-08,0.0045658,0.74522,1.5846e-11,8.0007e-08
1.7866,0.37499,0.37499,0.37489,3.9988e-08,0.0049929,0.74479,1.569e-11,7.996e-08
1.7874,0.37499,0.37499,0.37488,3.9963e-08,0.0054389,0.74433,1.5535e-11,7.9911e-08
1.7882,0.37499,0.37499,0.37488,3.9938e-08,0.0059038,0.74386,1.538e-11,7.986e-08
1.789,0.37499,0.37499,0.37488,3.9911e-08,0.0063876,0.74336,1.5226e-11,7.9808e-08
1.7898,0.37499,0.37499,0.37487,3.9884e-08,0.0068903,0.74285,1.5072e-11,7.9753e-08
1.7906,0.37499,0.37499,0.37487,3.9856e-08,0.0074119,0.74232,1.4919e-11,7.9696e-08
1.7914,0.37499,0.37499,0.37486,3.9826e-08,0.0079523,0.74177,1.4766e-11,7.9637e-08
1.7922,0.37499,0.37499,0.37486,3.9796e-08,0.0085115,0.7412,1.4613e-11,7.9577e-08
1.793,0.37499,0.37499,0.37485,3.9764e-08,0.0090895,0.74061,1.4461e-11,7.9514e-08
1.7938,0.37499,0.37499,0.37485,3.9732e-08,0.0096862,0.74001,1.431e-11,7.9449e-08
1.7946,0.37499,0.37499,0.37484,3.9698e-08,0.010302,0.73938,1.4159e-11,7.9382e-08
1.7954,0.37499,0.37499,0.37484,3.9664e-08,0.010936,0.73874,1.4009e-11,7.9313e-08
1.7962,0.37499,0.37499,0.37483,3.9628e-08,0.011589,0.73808,1.386e-11,7.9242e-08
1.797,0.37499,0.37499,0.37483,3.9592e-08,0.01226,0.7374,1.3711e-11,7.9169e-08
1.7978,0.37499,0.37499,0.37482,3.9554e-08,0.01295,0.7367,1.3563e-11,7.9095e-08
1.7986,0.37499,0.37499,0.37482,3.9516e-08,0.013658,0.73598,1.3416e-11,7.9018e-08
1.7994,0.37499,0.37499,0.37481,3.9476e-08,0.014385,0.73524,1.327e-11,7.8939e-08
1.8002,0.37499,0.37499,0.37481,3.9436e-08,0.015131,0.73449,1.3125e-11,7.8858e-08
1.8011,0.37499,0.37499,0.37481,3.9394e-08,0.015895,0.73372,1.298e-11,7.8775e-08
1.8019,0.37499,0.37499,0.3748,3.9352e-08,0.016677,0.73292,1.2836e-11,7.8691e-08
1.8027,0.37499,0.37499,0.3748,3.9308e-08,0.017478,0.73211,1.2694e-11,7.8604e-08
1.8035,0.37499,0.37499,0.37479,3.9264e-08,0.018297,0.73129,1.2552e-11,7.8515e-08
1.8043,0.37499,0.37499,0.37479,3.9218e-08,0.019134,0.73044,1.2411e-11,7.8424e-08
1.8051,0.37499,0.37499,0.37478,3.9172e-08,0.01999,0.72958,1.2271e-11,7.8332e-08
1.8059,0.37499,0.37499,0.37478,3.9125e-08,0.020863,0.72869,1.2132e-11,7.8237e-08
1.8067,0.37499,0.37499,0.37477,3.9076e-08,0.021755,0.72779,1.1993e-11,7.8141e-08
1.8075,0.37499,0.37499,0.37477,3.9027e-08,0.022665,0.72687,1.1856e-11,7.8042e-08
1.8083,0.37499,0.37499,0.37476,3.8977e-08,0.023593,0.72594,1.172e-11,7.7942e-08
1.8091,0.37499,0.37499,0.37476,3.8926e-08,0.024539,0.72498,1.1584e-11,7.784e-08
1.8099,0.37499,0.37499,0.37476,3.8873e-08,0.025503,0.72401,1.145e-11,7.7735e-08
1.8107,0.37499,0.37499,0.37475,3.882e-08,0.026485,0.72302,1.1316e-11,7.7629e-08
1.8115,0.37499,0.37499,0.37475,3.8766e-08,0.027485,0.72201,1.1183e-11,7.7521e-08
1.8123,0.37499,0.37499,0.37474,3.8711e-08,0.028502,0.72098,1.1051e-11,7.7411e-08
1.8131,0.37499,0.37499,0.37474,3.8655e-08,0.029537,0.71994,1.092e-11,7.7299e-08
1.8139,0.37499,0.37499,0.37473,3.8598e-08,0.03059,0.71888,1.079e-11,7.7186e-08
1.8147,0.37499,0.37499,0.37473,3.854e-08,0.031661,0.7178,1.0661e-11,7.707e-08
1.8156,0.37499,0.37499,0.37472,3.8481e-08,0.032749,0.7167,1.0532e-11,7.6952e-08
1.8164,0.37499,0.37499,0.37472,3.8422e-08,0.033855,0.71559,1.0404e-11,7.6833e-08
1.8172,0.37499,0.37499,0.37472,3.8361e-08,0.034978,0.71445,1.0277e-11,7.6712e-08
1.818,0.37499,0.37499,0.37471,3.8299e-08,0.036118,0.7133,1.0151e-11,7.6589e-08
1.8188,0.37499,0.37499,0.37471,3.8237e-08,0.037276,0.71214,1.0026e-11,7.6463e-08
1.8196,0.37499,0.37499,0.3747,3.8173e-08,0.038452,0.71095,9.901e-12,7.6337e-08
1.8204,0.37499,0.37499,0.3747,3.8109e-08,0.039644,0.70975,9.777e-12,7.6208e-08
1.8212,0.37499,0.37499,0.37469,3.8043e-08,0.040854,0.70853,9.6537e-12,7.6077e-08
1.822,0.37499,0.37499,0.37469,3.7977e-08,0.042081,0.7073,9.5311e-12,7.5945e-08
1.8228,0.37499,0.37499,0.37469,3.791e-08,0.043324,0.70605,9.4091e-12,7.5811e-08
1.8236,0.37499,0.37499,0.37468,3.7842e-08,0.044585,0.70478,9.2878e-12,7.5675e-08
1.8244,0.37499,0.37499,0.37468,3.7773e-08,0.045863,0.70349,9.1672e-12,7.5537e-08
1.8252,0.37499,0.37499,0.37467,3.7703e-08,0.047158,0.70219,9.0471e-12,7.5397e-08
1.826,0.37499,0.37499,0.37467,3.7632e-08,0.048469,0.70087,8.9278e-12,7.5256e-08
1.8268,0.37499,0.37499,0.37466,3.7561e-08,0.049797,0.69953,8.809e-12,7.5112e-08
1.8276,0.37499,0.37499,0.37466,3.7488e-08,0.051142,0.69818,8.6909e-12,7.4967e-08
1.8284,0.37499,0.37499,0.37466,3.7414e-08,0.052503,0.69681,8.5733e-12,7.482e-08
1.8292,0.37499,0.37499,0.37465,3.734e-08,0.053881,0.69542,8.4565e-12,7.4672e-08
1.8301,0.37499,0.37499,0.37465,3.7265e-08,0.055276,0.69402,8.3402e-12,7.4521e-08
1.8309,0.37499,0.37499,0.37464,3.7189e-08,0.056686,0.6926,8.2246e-12,7.4369e-08
1.8317,0.37499,0.37499,0.37464,3.7112e-08,0.058113,0.69117,8.1096e-12,7.4215e-08
1.8325,0.37499,0.37499,0.37464,3.7034e-08,0.059557,0.68972,7.9953e-12,7.406e-08
1.8333,0.37499,0.37499,0.37463,3.6955e-08,0.061016,0.68825,7.8816e-12,7.3902e-08
1.8341,0.37499,0.37499,0.37463,3.6876e-08,0.062492,0.68676,7.7687e-12,7.3743e-08
1.8349,0.37499,0.37499,0.37462,3.6795e-08,0.063983,0.68527,7.6564e-12,7.3583e-08
1.8357,0.37499,0.37499,0.37462,3.6714e-08,0.065491,0.68375,7.5449e-12,7.342e-08
1.8365,0.37499,0.37499,0.37462,3.6632e-08,0.067014,0.68222,7.4341e-12,7.3256e-08
1.8373,0.37499,0.37499,0.37461,3.6549e-08,0.068553,0.68067,7.3241e-12,7.309e-08
1.8381,0.37499,0.37499,0.37461,3.6465e-08,0.070108,0.67911,7.2149e-12,7.2923e-08
1.8389,0.37499,0.37499,0.3746,3.638e-08,0.071678,0.67753,7.1065e-12,7.2753e-08
1.8397,0.37499,0.37499,0.3746,3.6295e-08,0.073264,0.67594,6.999e-12,7.2582e-08
1.8405,0.37499,0.37499,0.3746,3.6208e-08,0.074866,0.67433,6.8923e-12,7.241e-08
1.8413,0.37499,0.37499,0.37459,3.6121e-08,0.076482,0.6727,6.7866e-12,7.2236e-08
1.8421,0.37499,0.37499,0.37459,3.6033e-08,0.078115,0.67106,6.6819e-12,7.206e-08
1.8429,0.37499,0.37499,0.37459,3.5945e-08,0.079762,0.66941,6.5781e-12,7.1882e-08
1.8437,0.37499,0.37499,0.37458,3.5855e-08,0.081424,0.66774,6.4754e-12,7.1703e-08
1.8445,0.37499,0.37499,0.37458,3.5765e-08,0.083102,0.66605,6.3738e-12,7.1523e-08
1.8454,0.37499,0.37499,0.37457,3.5673e-08,0.084794,0.66435,6.2732e-12,7.134e-08
1.8462,0.37499,0.37499,0.37457,3.5581e-08,0.086501,0.66264,6.1738e-12,7.1157e-08
1.847,0.37499,0.37499,0.37457,3.5489e-08,0.088223,0.66091,6.0756e-12,7.0971e-08
1.8478,0.37499,0.37499,0.37456,3.5395e-08,0.08996,0.65917,5.9786e-12,7.0784e-08
1.8486,0.37499,0.37499,0.37456,3.5301e-08,0.091711,0.65741,5.8828e-12,7.0595e-08
1.8494,0.37499,0.37499,0.37456,3.5206e-08,0.093477,0.65563,5.7883e-12,7.0405e-08
1.8502,0.37499,0.37499,0.37455,3.511e-08,0.095258,0.65385,5.6951e-12,7.0214e-08
1.851,0.37499,0.37499,0.37455,3.5013e-08,0.097052,0.65205,5.6032e-12,7.002e-08
1.8518,0.37499,0.37499,0.37455,3.4916e-08,0.098861,0.65023,5.5127e-12,6.9826e-08
1.8526,0.37499,0.37499,0.37454,3.4817e-08,0.10068,0.6484,5.4236e-12,6.9629e-08
1.8534,0.37499,0.37499,0.37454,3.4718e-08,0.10252,0.64656,5.3359e-12,6.9432e-08
1.8542,0.37499,0.37499,0.37453,3.4619e-08,0.10437,0.6447,5.2497e-12,6.9232e-08
1.855,0.37499,0.37499,0.37453,3.4518e-08,0.10624,0.64283,5.1649e-12,6.9032e-08
1.8558,0.37499,0.37499,0.37453,3.4417e-08,0.10812,0.64094,5.0816e-12,6.8829e-08
1.8566,0.37499,0.37499,0.37452,3.4315e-08,0.11001,0.63904,4.9998e-12,6.8626e-08
1.8574,0.37499,0.37499,0.37452,3.4213e-08,0.11191,0.63713,4.9195e-12,6.842e-08
1.8582,0.37499,0.37499,0.37452,3.4109e-08,0.11383,0.6352,4.8407e-12,6.8214e-08
1.859,0.37499,0.37499,0.37451,3.4005e-08,0.11577,0.63326,4.7634e-12,6.8006e-08
1.8599,0.37499,0.37499,0.37451,3.3901e-08,0.11771,0.63131,4.6876e-12,6.7796e-08
1.8607,0.37499,0.37499,0.37451,3.3795e-08,0.11967,0.62934,4.6134e-12,6.7586e-08
1.8615,0.37499,0.37499,0.3745,3.3689e-08,0.12164,0.62737,4.5407e-12,6.7373e-08
1.8623,0.37499,0.37499,0.3745,3.3582e-08,0.12363,0.62537,4.4695e-12,6.716e-08
1.8631,0.37499,0.37499,0.3745,3.3475e-08,0.12563,0.62337,4.3998e-12,6.6945e-08
1.8639,0.37499,0.37499,0.37449,3.3366e-08,0.12764,0.62135,4.3315e-12,6.6728e-08
1.8647,0.37499,0.37499,0.37449,3.3257e-08,0.12966,0.61932,4.2648e-12,6.6511e-08
1.8655,0.37499,0.37499,0.37449,3.3148e-08,0.1317,0.61728,4.1995e-12,6.6291e-08
1.8663,0.37499,0.37499,0.37449,3.3038e-08,0.13375,0.61523,4.1356e-12,6.6071e-08
1.8671,0.37499,0.37499,0.37448,3.2927e-08,0.13581,0.61316,4.0732e-12,6.5849e-08
1.8679,0.37499,0.37499,0.37448,3.2815e-08,0.13788,0.61108,4.0121e-12,6.5626e-08
1.8687,0.37499,0.37499,0.37448,3.2703e-08,0.13997,0.60899,3.9525e-12,6.5402e-08
1.8695,0.37499,0.37499,0.37447,3.259e-08,0.14206,0.60688,3.8941e-12,6.5176e-08
1.8703,0.37499,0.37499,0.37447,3.2477e-08,0.14417,0.60477,3.837e-12,6.4949e-08
1.8711,0.37499,0.37499,0.37447,3.2362e-08,0.14629,0.60264,3.7813e-12,6.4721e-08
1.8719,0.37499,0.37499,0.37446,3.2248e-08,0.14843,0.6005,3.7267e-12,6.4492e-08
1.8727,0.37499,0.37499,0.37446,3.2132e-08,0.15057,0.59835,3.6734e-12,6.4261e-08
1.8735,0.37499,0.37499,0.37446,3.2016e-08,0.15273,0.59619,3.6212e-12,6.4029e-08
1.8744,0.37499,0.37499,0.37446,3.19e-08,0.15489,0.59402,3.5702e-12,6.3796e-08
1.8752,0.37499,0.37499,0.37445,3.1783e-08,0.15707,0.59183,3.5202e-12,6.3562e-08
1.876,0.37499,0.37499,0.37445,3.1665e-08,0.15926,0.58964,3.4713e-12,6.3326e-08
1.8768,0.37499,0.37499,0.37445,3.1546e-08,0.16146,0.58743,3.4234e-12,6.309e-08
1.8776,0.37499,0.37499,0.37445,3.1428e-08,0.16368,0.58521,3.3766e-12,6.2852e-08
1.8784,0.37499,0.37499,0.37444,3.1308e-08,0.1659,0.58299,3.3307e-12,6.2613e-08
1.8792,0.37499,0.37499,0.37444,3.1188e-08,0.16813,0.58075,3.2857e-12,6.2373e-08
1.88,0.37499,0.37499,0.37444,3.1067e-08,0.17038,0.5785,3.2415e-12,6.2131e-08
1.8808,0.37499,0.37499,0.37443,3.0946e-08,0.17263,0.57624,3.1983e-12,6.1889e-08
1.8816,0.37499,0.37499,0.37443,3.0824e-08,0.17489,0.57397,3.1559e-12,6.1645e-08
1.8824,0.37499,0.37499,0.37443,3.0702e-08,0.17717,0.57169,3.1142e-12,6.1401e-08
1.8832,0.37499,0.37499,0.37443,3.0579e-08,0.17945,0.5694,3.0734e-12,6.1155e-08
1.884,0.37499,0.37499,0.37442,3.0456e-08,0.18175,0.5671,3.0333e-12,6.0908e-08
1.8848,0.37499,0.37499,0.37442,3.0332e-08,0.18405,0.56479,2.9939e-12,6.066e-08
1.8856,0.37499,0.37499,0.37442,3.0207e-08,0.18637,0.56247,2.9553e-12,6.0411e-08
1.8864,0.37499,0.37499,0.37442,3.0082e-08,0.18869,0.56014,2.9173e-12,6.0162e-08
1.8872,0.37499,0.37499,0.37441,2.9957e-08,0.19103,0.5578,2.8801e-12,5.9911e-08
1.888,0.37499,0.37499,0.37441,2.9831e-08,0.19337,0.55545,2.8435e-12,5.9659e-08
1.8889,0.37499,0.37499,0.37441,2.9704e-08,0.19572,0.5531,2.8076e-12,5.9406e-08
1.8897,0.37499,0.37499,0.37441,2.9577e-08,0.19809,0.55073,2.7723e-12,5.9152e-08
1.8905,0.37499,0.37499,0.37441,2.945e-08,0.20046,0.54835,2.7377e-12,5.8897e-08
1.8913,0.37499,0.37499,0.3744,2.9322e-08,0.20284,0.54597,2.7038e-12,5.8641e-08
1.8921,0.37499,0.37499,0.3744,2.9194e-08,0.20523,0.54358,2.6705e-12,5.8384e-08
1.8929,0.37499,0.37499,0.3744,2.9065e-08,0.20762,0.54117,2.638e-12,5.8127e-08
1.8937,0.37499,0.37499,0.3744,2.8935e-08,0.21003,0.53876,2.6061e-12,5.7868e-08
1.8945,0.37499,0.37499,0.37439,2.8806e-08,0.21244,0.53635,2.5749e-12,5.7609e-08
1.8953,0.37499,0.37499,0.37439,2.8675e-08,0.21487,0.53392,2.5444e-12,5.7348e-08
1.8961,0.37499,0.37499,0.37439,2.8545e-08,0.2173,0.53148,2.5146e-12,5.7087e-08
1.8969,0.37499,0.37499,0.37439,2.8414e-08,0.21974,0.52904,2.4856e-12,5.6825e-08
1.8977,0.37499,0.37499,0.37439,2.8282e-08,0.22218,0.52659,2.4574e-12,5.6562e-08
1.8985,0.37499,0.37499,0.37438,2.815e-08,0.22464,0.52413,2.4299e-12,5.6298e-08
1.8993,0.37499,0.37499,0.37438,2.8018e-08,0.2271,0.52166,2.4033e-12,5.6033e-08
1.9001,0.37499,0.37499,0.37438,2.7885e-08,0.22957,0.51919,2.3775e-12,5.5768e-08
1.9009,0.37499,0.37499,0.37438,2.7752e-08,0.23205,0.51671,2.3526e-12,5.5502e-08
1.9017,0.37499,0.37499,0.37438,2.7619e-08,0.23453,0.51422,2.3286e-12,5.5235e-08
1.9025,0.37499,0.37499,0.37438,2.7485e-08,0.23703,0.51172,2.3055e-12,5.4967e-08
1.9033,0.37499,0.37499,0.37437,2.735e-08,0.23953,0.50922,2.2834e-12,5.4698e-08
1.9042,0.37499,0.37499,0.37437,2.7216e-08,0.24203,0.50671,2.2623e-12,5.4429e-08
1.905,0.37499,0.37499,0.37437,2.7081e-08,0.24455,0.5042,2.2422e-12,5.4159e-08
1.9058,0.37499,0.37499,0.37437,2.6945e-08,0.24707,0.50167,2.2232e-12,5.3888e-08
1.9066,0.37499,0.37499,0.37437,2.681e-08,0.24959,0.49914,2.2052e-12,5.3617e-08
1.9074,0.37499,0.37499,0.37437,2.6674e-08,0.25212,0.49661,2.1884e-12,5.3345e-08
1.9082,0.37499,0.37499,0.37436,2.6537e-08,0.25466,0.49407,2.1727e-12,5.3072e-08
1.909,0.37499,0.37499,0.37436,2.64e-08,0.25721,0.49152,2.1582e-12,5.2799e-08
1.9098,0.37499,0.37499,0.37436,2.6263e-08,0.25976,0.48896,2.1449e-12,5.2525e-08
1.9106,0.37499,0.37499,0.37436,2.6126e-08,0.26232,0.4864,2.1329e-12,5.225e-08
1.9114,0.37499,0.37499,0.37436,2.5988e-08,0.26488,0.48384,2.122e-12,5.1975e-08
1.9122,0.37499,0.37499,0.37436,2.585e-08,0.26745,0.48127,2.1125e-12,5.1699e-08
1.913,0.37499,0.37499,0.37436,2.5712e-08,0.27002,0.47869,2.1042e-12,5.1422e-08
1.9138,0.37499,0.37499,0.37435,2.5574e-08,0.2726,0.47611,2.0973e-12,5.1145e-08
1.9146,0.37499,0.37499,0.37435,2.5435e-08,0.27519,0.47352,2.0917e-12,5.0868e-08
1.9154,0.37499,0.37499,0.37435,2.5296e-08,0.27777,0.47093,2.0874e-12,5.0589e-08
1.9162,0.37499,0.37499,0.37435,2.5156e-08,0.28037,0.46833,2.0845e-12,5.0311e-08
1.917,0.37499,0.37499,0.37435,2.5017e-08,0.28297,0.46573,2.0829e-12,5.0032e-08
1.9178,0.37499,0.37499,0.37435,2.4877e-08,0.28557,0.46312,2.0828e-12,4.9752e-08
1.9187,0.37499,0.37499,0.37435,2.4737e-08,0.28818,0.46051,2.0839e-12,4.9472e-08
1.9195,0.37499,0.37499,0.37435,2.4597e-08,0.2908,0.4579,2.0865e-12,4.9191e-08
1.9203,0.37499,0.37499,0.37434,2.4456e-08,0.29341,0.45528,2.0904e-12,4.891e-08
1.9211,0.37499,0.37499,0.37434,2.4315e-08,0.29603,0.45265,2.0957e-12,4.8628e-08
1.9219,0.37499,0.37499,0.37434,2.4174e-08,0.29866,0.45002,2.1024e-12,4.8346e-08
1.9227,0.37499,0.37499,0.37434,2.4033e-08,0.30129,0.44739,2.1104e-12,4.8064e-08
1.9235,0.37499,0.37499,0.37434,2.3892e-08,0.30392,0.44476,2.1198e-12,4.7781e-08
1.9243,0.37499,0.37499,0.37434,2.375e-08,0.30656,0.44212,2.1305e-12,4.7498e-08
1.9251,0.37499,0.37499,0.37434,2.3608e-08,0.3092,0.43948,2.1425e-12,4.7214e-08
1.9259,0.37499,0.37499,0.37434,2.3466e-08,0.31185,0.43683,2.1558e-12,4.6931e-08
1.9267,0.37499,0.37499,0.37434,2.3324e-08,0.31449,0.43418,2.1703e-12,4.6646e-08
1.9275,0.37499,0.37499,0.37434,2.3182e-08,0.31714,0.43153,2.1862e-12,4.6362e-08
1.9283,0.37499,0.37499,0.37434,2.3039e-08,0.3198,0.42888,2.2033e-12,4.6077e-08
1.9291,0.375,0.37499,0.37434,2.2897e-08,0.32245,0.42622,2.2216e-12,4.5792e-08
1.9299,0.375,0.37499,0.37433,2.2754e-08,0.32511,0.42356,2.2411e-12,4.5506e-08
1.9307,0.375,0.37499,0.37433,2.2611e-08,0.32777,0.4209,2.2617e-12,4.522e-08
1.9315,0.375,0.37499,0.37433,2.2468e-08,0.33044,0.41823,2.2836e-12,4.4934e-08
1.9323,0.375,0.37499,0.37433,2.2325e-08,0.3331,0.41556,2.3065e-12,4.4648e-08
1.9332,0.375,0.37499,0.37433,2.2182e-08,0.33577,0.41289,2.3305e-12,4.4362e-08
1.934,0.375,0.375,0.37433,2.2039e-08,0.33844,0.41022,2.3556e-12,4.4075e-08
1.9348,0.375,0.375,0.37433,2.1895e-08,0.34111,0.40755,2.3817e-12,4.3788e-08
1.9356,0.375,0.375,0.37433,2.1752e-08,0.34379,0.40488,2.4089e-12,4.3501e-08
1.9364,0.375,0.375,0.37433,2.1608e-08,0.34646,0.4022,2.4371e-12,4.3214e-08
1.9372,0.375,0.375,0.37433,2.1465e-08,0.34914,0.39952,2.4662e-12,4.2927e-08
1.938,0.375,0.375,0.37433,2.1321e-08,0.35182,0.39684,2.4963e-12,4.2639e-08
1.9388,0.375,0.375,0.37433,2.1177e-08,0.3545,0.39416,2.5273e-12,4.2352e-08
1.9396,0.375,0.375,0.37433,2.1033e-08,0.35718,0.39148,2.5593e-12,4.2064e-08
1.9404,0.375,0.375,0.37433,2.0889e-08,0.35986,0.3888,2.5921e-12,4.1776e-08
1.9412,0.375,0.375,0.37433,2.0745e-08,0.36254,0.38612,2.6258e-12,4.1488e-08
1.942,0.375,0.375,0.37433,2.0601e-08,0.36522,0.38343,2.6604e-12,4.12e-08
1.9428,0.375,0.375,0.37433,2.0457e-08,0.36791,0.38075,2.6959e-12,4.0912e-08
1.9436,0.375,0.375,0.37433,2.0313e-08,0.37059,0.37807,2.7322e-12,4.0624e-08
1.9444,0.375,0.375,0.37433,2.0169e-08,0.37328,0.37538,2.7694e-12,4.0336e-08
1.9452,0.375,0.375,0.37433,2.0025e-08,0.37596,0.3727,2.8074e-12,4.0048e-08
1.946,0.375,0.375,0.37433,1.9881e-08,0.37864,0.37002,2.8463e-12,3.976e-08
1.9468,0.375,0.375,0.37433,1.9737e-08,0.38133,0.36733,2.886e-12,3.9472e-08
1.9477,0.375,0.375,0.37433,1.9594e-08,0.38401,0.36465,2.9265e-12,3.9184e-08
1.9485,0.375,0.375,0.37433,1.945e-08,0.38669,0.36197,2.9679e-12,3.8896e-08
1.9493,0.375,0.375,0.37433,1.9306e-08,0.38938,0.35928,3.0102e-12,3.8608e-08
1.9501,0.375,0.375,0.37433,1.9162e-08,0.39206,0.3566,3.0533e-12,3.8321e-08
1.9509,0.375,0.375,0.37433,1.9018e-08,0.39474,0.35392,3.0974e-12,3.8033e-08
1.9517,0.375,0.375,0.37433,1.8874e-08,0.39742,0.35124,3.1423e-12,3.7745e-08
1.9525,0.375,0.375,0.37433,1.8731e-08,0.4001,0.34857,3.1881e-12,3.7458e-08
1.9533,0.375,0.375,0.37433,1.8587e-08,0.40277,0.34589,3.2349e-12,3.7171e-08
1.9541,0.375,0.375,0.37433,1.8443e-08,0.40545,0.34321,3.2826e-12,3.6884e-08
1.9549,0.375,0.375,0.37433,1.83e-08,0.40812,0.34054,3.3313e-12,3.6597e-08
1.9557,0.375,0.375,0.37433,1.8157e-08,0.4108,0.33787,3.381e-12,3.631e-08
1.9565,0.375,0.375,0.37433,1.8013e-08,0.41347,0.3352,3.4317e-12,3.6023e-08
1.9573,0.375,0.375,0.37433,1.787e-08,0.41614,0.33253,3.4835e-12,3.5737e-08
1.9581,0.375,0.375,0.37433,1.7727e-08,0.4188,0.32986,3.5363e-12,3.5451e-08
1.9589,0.375,0.375,0.37433,1.7584e-08,0.42147,0.3272,3.5902e-12,3.5165e-08
1.9597,0.375,0.375,0.37433,1.7442e-08,0.42413,0.32454,3.6453e-12,3.488e-08
1.9605,0.375,0.375,0.37434,1.7299e-08,0.42679,0.32188,3.7015e-12,3.4594e-08
1.9613,0.375,0.375,0.37434,1.7157e-08,0.42945,0.31923,3.7589e-12,3.4309e-08
1.9621,0.375,0.375,0.37434,1.7014e-08,0.4321,0.31657,3.8175e-12,3.4025e-08
1.963,0.375,0.375,0.37434,1.6872e-08,0.43475,0.31392,3.8773e-12,3.374e-08
1.9638,0.375,0.375,0.37434,1.673e-08,0.4374,0.31128,3.9383e-12,3.3456e-08
1.9646,0.375,0.375,0.37434,1.6588e-08,0.44004,0.30863,4.0006e-12,3.3172e-08
1.9654,0.375,0.375,0.37434,1.6447e-08,0.44269,0.30599,4.0643e-12,3.2889e-08
1.9662,0.375,0.375,0.37434,1.6305e-08,0.44532,0.30336,4.1292e-12,3.2606e-08
1.967,0.375,0.375,0.37434,1.6164e-08,0.44796,0.30073,4.1955e-12,3.2324e-08
1.9678,0.375,0.375,0.37434,1.6023e-08,0.45059,0.2981,4.2631e-12,3.2041e-08
1.9686,0.375,0.375,0.37434,1.5882e-08,0.45322,0.29547,4.3321e-12,3.176e-08
1.9694,0.375,0.375,0.37435,1.5741e-08,0.45584,0.29285,4.4025e-12,3.1478e-08
1.9702,0.375,0.375,0.37435,1.5601e-08,0.45846,0.29023,4.4743e-12,3.1198e-08
1.971,0.375,0.375,0.37435,1.5461e-08,0.46107,0.28762,4.5474e-12,3.0917e-08
1.9718,0.375,0.375,0.37435,1.5321e-08,0.46368,0.28501,4.622e-12,3.0637e-08
1.9726,0.375,0.375,0.37435,1.5181e-08,0.46629,0.28241,4.698e-12,3.0358e-08
1.9734,0.375,0.375,0.37435,1.5042e-08,0.46889,0.27981,4.7754e-12,3.0079e-08
1.9742,0.375,0.375,0.37435,1.4903e-08,0.47149,0.27722,4.8542e-12,2.9801e-08
1.975,0.375,0.375,0.37435,1.4764e-08,0.47408,0.27463,4.9344e-12,2.9523e-08
1.9758,0.375,0.375,0.37435,1.4625e-08,0.47666,0.27205,5.016e-12,2.9245e-08
1.9766,0.375,0.375,0.37436,1.4487e-08,0.47924,0.26947,5.0989e-12,2.8969e-08
1.9775,0.375,0.375,0.37436,1.4349e-08,0.48182,0.2669,5.1833e-12,2.8693e-08
1.9783,0.375,0.375,0.37436,1.4211e-08,0.48439,0.26433,5.269e-12,2.8417e-08
1.9791,0.375,0.375,0.37436,1.4074e-08,0.48695,0.26177,5.356e-12,2.8142e-08
1.9799,0.375,0.375,0.37436,1.3937e-08,0.48951,0.25921,5.4444e-12,2.7868e-08
1.9807,0.375,0.375,0.37436,1.38e-08,0.49206,0.25666,5.5341e-12,2.7594e-08
1.9815,0.375,0.375,0.37436,1.3663e-08,0.49461,0.25412,5.625e-12,2.7321e-08
1.9823,0.375,0.375,0.37437,1.3527e-08,0.49715,0.25158,5.7172e-12,2.7049e-08
1.9831,0.375,0.375,0.37437,1.3391e-08,0.49969,0.24905,5.8105e-12,2.6777e-08
1.9839,0.375,0.375,0.37437,1.3256e-08,0.50221,0.24652,5.9051e-12,2.6506e-08
1.9847,0.375,0.375,0.37437,1.3121e-08,0.50474,0.24401,6.0009e-12,2.6236e-08
1.9855,0.375,0.375,0.37437,1.2986e-08,0.50725,0.24149,6.0977e-12,2.5966e-08
1.9863,0.375,0.375,0.37437,1.2852e-08,0.50976,0.23899,6.1957e-12,2.5697e-08
1.9871,0.375,0.375,0.37438,1.2718e-08,0.51226,0.23649,6.2947e-12,2.5429e-08
1.9879,0.375,0.375,0.37438,1.2584e-08,0.51475,0.234,6.3947e-12,2.5162e-08
1.9887,0.375,0.375,0.37438,1.2451e-08,0.51724,0.23152,6.4957e-12,2.4895e-08
1.9895,0.375,0.375,0.37438,1.2318e-08,0.51972,0.22904,6.5976e-12,2.4629e-08
1.9903,0.375,0.375,0.37438,1.2186e-08,0.52219,0.22657,6.7005e-12,2.4364e-08
1.9911,0.375,0.375,0.37439,1.2053e-08,0.52466,0.22411,6.8043e-12,2.41e-08
1.992,0.375,0.375,0.37439,1.1922e-08,0.52712,0.22166,6.9089e-12,2.3837e-08
1.9928,0.375,0.375,0.37439,1.1791e-08,0.52957,0.21921,7.0143e-12,2.3574e-08
1.9936,0.375,0.375,0.37439,1.166e-08,0.53201,0.21678,7.1205e-12,2.3313e-08
1.9944,0.375,0.375,0.37439,1.153e-08,0.53444,0.21435,7.2274e-12,2.3052e-08
1.9952,0.375,0.375,0.3744,1.14e-08,0.53687,0.21193,7.3351e-12,2.2792e-08
1.996,0.375,0.375,0.3744,1.127e-08,0.53928,0.20951,7.4435e-12,2.2533e-08
1.9968,0.375,0.375,0.3744,1.1141e-08,0.54169,0.20711,7.5525e-12,2.2275e-08
1.9976,0.375,0.375,0.3744,1.1013e-08,0.54409,0.20471,7.6622e-12,2.2018e-08
1.9984,0.375,0.375,0.3744,1.0885e-08,0.54648,0.20233,7.7725e-12,2.1762e-08
1.9992,0.375,0.375,0.37441,1.0757e-08,0.54886,0.19995,7.8835e-12,2.1506e-08
2,0.375,0.375,0.37441,1.063e-08,0.55124,0.19758,7.995e-12,2.1252e-08


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertK_tp_jcp_p4r3_hrefN3_energy.csv <==
0.00080548,0.375,0.375,0.375,1.5386e-11,0.75,9.605e-06,3.0755e-11,1.7155e-14
0.001611,0.375,0.375,0.37501,1.5411e-11,0.74998,3.842e-05,3.0754e-11,6.8621e-14
0.0024164,0.375,0.375,0.37501,1.5454e-11,0.74994,8.6442e-05,3.0753e-11,1.5439e-13
0.0032219,0.375,0.375,0.37502,1.5513e-11,0.74988,0.00015367,3.0751e-11,2.7447e-13
0.0040274,0.375,0.375,0.37502,1.5589e-11,0.74981,0.0002401,3.0748e-11,4.2884e-13
0.0048329,0.375,0.375,0.37503,1.5681e-11,0.74971,0.00034573,3.0745e-11,6.175e-13
0.0056384,0.375,0.375,0.37503,1.5791e-11,0.74959,0.00047055,3.0741e-11,8.4044e-13
0.0064438,0.375,0.375,0.37504,1.5917e-11,0.74946,0.00061456,3.0737e-11,1.0977e-12
0.0072493,0.375,0.375,0.37504,1.606e-11,0.74931,0.00077774,3.0731e-11,1.3891e-12
0.0080548,0.375,0.375,0.37505,1.622e-11,0.74913,0.0009601,3.0725e-11,1.7148e-12
0.0088603,0.375,0.375,0.37505,1.6397e-11,0.74894,0.0011616,3.0719e-11,2.0747e-12
0.0096658,0.375,0.375,0.37506,1.659e-11,0.74873,0.0013823,3.0712e-11,2.4689e-12
0.010471,0.375,0.375,0.37506,1.6801e-11,0.7485,0.0016221,3.0704e-11,2.8972e-12
0.011277,0.375,0.375,0.37507,1.7027e-11,0.74825,0.001881,3.0695e-11,3.3597e-12
0.012082,0.375,0.375,0.37507,1.7271e-11,0.74798,0.0021591,3.0686e-11,3.8563e-12
0.012888,0.375,0.375,0.37508,1.7532e-11,0.74769,0.0024562,3.0676e-11,4.387e-12
0.013693,0.375,0.375,0.37508,1.7809e-11,0.74739,0.0027724,3.0666e-11,4.9518e-12
0.014499,0.375,0.375,0.37509,1.8103e-11,0.74706,0.0031077,3.0655e-11,5.5507e-12
0.015304,0.375,0.375,0.37509,1.8413e-11,0.74672,0.0034621,3.0643e-11,6.1836e-12
0.01611,0.375,0.375,0.37509,1.874e-11,0.74635,0.0038355,3.063e-11,6.8505e-12
0.016915,0.375,0.375,0.3751,1.9084e-11,0.74597,0.0042279,3.0617e-11,7.5513e-12
0.017721,0.375,0.375,0.3751,1.9445e-11,0.74557,0.0046393,3.0604e-11,8.2861e-12
0.018526,0.375,0.375,0.37511,1.9822e-11,0.74515,0.0050696,3.0589e-11,9.0548e-12
0.019332,0.375,0.375,0.37511,2.0216e-11,0.74471,0.0055189,3.0574e-11,9.8573e-12
0.020137,0.375,0.375,0.37512,2.0626e-11,0.74425,0.0059872,3.0559e-11,1.0694e-11
0.020942,0.375,0.375,0.37512,2.1053e-11,0.74377,0.0064743,3.0542e-11,1.1564e-11
0.021748,0.375,0.375,0.37513,2.1496e-11,0.74328,0.0069803,3.0525e-11,1.2468e-11
0.022553,0.375,0.375,0.37513,2.1956e-11,0.74276,0.0075052,3.0508e-11,1.3405e-11
0.023359,0.375,0.375,0.37514,2.2433e-11,0.74223,0.0080489,3.0489e-11,1.4376e-11
0.024164,0.375,0.375,0.37514,2.2926e-11,0.74167,0.0086114,3.047e-11,1.5381e-11
0.02497,0.375,0.375,0.37515,2.3435e-11,0.7411,0.0091927,3.0451e-11,1.6419e-11
0.025775,0.375,0.375,0.37515,2.3961e-11,0.74051,0.0097927,3.0431e-11,1.7491e-11
0.026581,0.375,0.375,0.37516,2.4503e-11,0.7399,0.010411,3.041e-11,1.8596e-11
0.027386,0.375,0.375,0.37516,2.5061e-11,0.73927,0.011049,3.0388e-11,1.9734e-11
0.028192,0.375,0.375,0.37517,2.5636e-11,0.73863,0.011705,3.0366e-11,2.0906e-11
0.028997,0.375,0.375,0.37517,2.6227e-11,0.73796,0.012379,3.0344e-11,2.2111e-11
0.029803,0.375,0.375,0.37517,2.6835e-11,0.73728,0.013073,3.032e-11,2.3349e-11
0.030608,0.375,0.375,0.37518,2.7458e-11,0.73657,0.013784,3.0296e-11,2.4621e-11
0.031414,0.375,0.375,0.37518,2.8098e-11,0.73585,0.014515,3.0271e-11,2.5925e-11
0.032219,0.375,0.375,0.37519,2.8754e-11,0.73511,0.015263,3.0246e-11,2.7262e-11
0.033025,0.375,0.375,0.37519,2.9426e-11,0.73436,0.016031,3.022e-11,2.8633e-11
0.03383,0.375,0.375,0.3752,3.0115e-11,0.73358,0.016816,3.0194e-11,3.0036e-11
0.034636,0.375,0.375,0.3752,3.0819e-11,0.73278,0.01762,3.0166e-11,3.1472e-11
0.035441,0.375,0.375,0.37521,3.1539e-11,0.73197,0.018442,3.0139e-11,3.294e-11
0.036247,0.375,0.375,0.37521,3.2276e-11,0.73114,0.019283,3.011e-11,3.4441e-11
0.037052,0.375,0.375,0.37522,3.3028e-11,0.73029,0.020141,3.0081e-11,3.5975e-11
0.037858,0.375,0.375,0.37522,3.3796e-11,0.72942,0.021018,3.0051e-11,3.7541e-11
0.038663,0.375,0.375,0.37522,3.458e-11,0.72854,0.021913,3.0021e-11,3.914e-11
0.039469,0.375,0.375,0.37523,3.538e-11,0.72763,0.022826,2.999e-11,4.0771e-11
0.040274,0.375,0.375,0.37523,3.6196e-11,0.72671,0.023757,2.9958e-11,4.2434e-11
0.041079,0.375,0.375,0.37524,3.7028e-11,0.72577,0.024707,2.9926e-11,4.413e-11
0.041885,0.375,0.375,0.37524,3.7875e-11,0.72481,0.025674,2.9893e-11,4.5857e-11
0.04269,0.375,0.375,0.37525,3.8738e-11,0.72384,0.026659,2.986e-11,4.7616e-11
0.043496,0.375,0.375,0.37525,3.9617e-11,0.72284,0.027661,2.9826e-11,4.9408e-11
0.044301,0.375,0.375,0.37526,4.0511e-11,0.72183,0.028682,2.9791e-11,5.1231e-11
0.045107,0.375,0.375,0.37526,4.1421e-11,0.7208,0.02972,2.9756e-11,5.3085e-11
0.045912,0.375,0.375,0.37527,4.2346e-11,0.71975,0.030776,2.972e-11,5.4972e-11
0.046718,0.375,0.375,0.37527,4.3286e-11,0.71869,0.03185,2.9683e-11,5.689e-11
0.047523,0.375,0.375,0.37527,4.4242e-11,0.71761,0.032941,2.9646e-11,5.8839e-11
0.048329,0.375,0.375,0.37528,4.5214e-11,0.71651,0.03405,2.9608e-11,6.0819e-11
0.049134,0.375,0.375,0.37528,4.6201e-11,0.71539,0.035176,2.957e-11,6.2831e-11
0.04994,0.375,0.375,0.37529,4.7203e-11,0.71425,0.03632,2.9531e-11,6.4874e-11
0.050745,0.375,0.375,0.37529,4.822e-11,0.7131,0.037481,2.9492e-11,6.6948e-11
0.051551,0.375,0.375,0.3753,4.9252e-11,0.71193,0.038659,2.9451e-11,6.9053e-11
0.052356,0.375,0.375,0.3753,5.0299e-11,0.71075,0.039855,2.9411e-11,7.1188e-11
0.053162,0.375,0.375,0.3753,5.1362e-11,0.70954,0.041067,2.9369e-11,7.3354e-11
0.053967,0.375,0.375,0.37531,5.2439e-11,0.70832,0.042297,2.9327e-11,7.5551e-11
0.054773,0.375,0.375,0.37531,5.3531e-11,0.70708,0.043544,2.9285e-11,7.7778e-11
0.055578,0.375,0.375,0.37532,5.4639e-11,0.70583,0.044808,2.9242e-11,8.0036e-11
0.056384,0.375,0.375,0.37532,5.5761e-11,0.70455,0.046089,2.9198e-11,8.2324e-11
0.057189,0.375,0.375,0.37533,5.6897e-11,0.70326,0.047386,2.9153e-11,8.4642e-11
0.057995,0.375,0.375,0.37533,5.8049e-11,0.70196,0.0487,2.9109e-11,8.6989e-11
0.0588,0.375,0.375,0.37533,5.9215e-11,0.70064,0.050032,2.9063e-11,8.9367e-11
0.059606,0.375,0.375,0.37534,6.0396e-11,0.6993,0.051379,2.9017e-11,9.1775e-11
0.060411,0.375,0.375,0.37534,6.1591e-11,0.69794,0.052744,2.897e-11,9.4212e-11
0.061216,0.375,0.375,0.37535,6.2801e-11,0.69657,0.054124,2.8923e-11,9.6679e-11
0.062022,0.375,0.375,0.37535,6.4025e-11,0.69518,0.055522,2.8875e-11,9.9175e-11
0.062827,0.375,0.375,0.37535,6.5263e-11,0.69377,0.056935,2.8827e-11,1.017e-10
0.063633,0.375,0.375,0.37536,6.6516e-11,0.69235,0.058365,2.8778e-11,1.0425e-10
0.064438,0.375,0.375,0.37536,6.7783e-11,0.69091,0.059811,2.8728e-11,1.0684e-10
0.065244,0.375,0.375,0.37537,6.9064e-11,0.68946,0.061273,2.8678e-11,1.0945e-10
0.066049,0.375,0.375,0.37537,7.0359e-11,0.68799,0.062752,2.8627e-11,1.1209e-10
0.066855,0.375,0.375,0.37537,7.1668e-11,0.6865,0.064246,2.8576e-11,1.1476e-10
0.06766,0.375,0.375,0.37538,7.2991e-11,0.685,0.065756,2.8524e-11,1.1746e-10
0.068466,0.375,0.375,0.37538,7.4328e-11,0.68348,0.067282,2.8472e-11,1.2018e-10
0.069271,0.375,0.375,0.37539,7.5679e-11,0.68195,0.068824,2.8419e-11,1.2294e-10
0.070077,0.375,0.375,0.37539,7.7043e-11,0.6804,0.070382,2.8365e-11,1.2572e-10
0.070882,0.375,0.375,0.37539,7.8422e-11,0.67883,0.071955,2.8311e-11,1.2853e-10
0.071688,0.375,0.375,0.3754,7.9813e-11,0.67725,0.073544,2.8256e-11,1.3137e-10
0.072493,0.375,0.375,0.3754,8.1219e-11,0.67566,0.075148,2.8201e-11,1.3424e-10
0.073299,0.375,0.375,0.37541,8.2637e-11,0.67404,0.076767,2.8146e-11,1.3713e-10
0.074104,0.375,0.375,0.37541,8.407e-11,0.67242,0.078402,2.8089e-11,1.4005e-10
0.07491,0.375,0.375,0.37541,8.5515e-11,0.67077,0.080052,2.8032e-11,1.43e-10
0.075715,0.375,0.375,0.37542,8.6974e-11,0.66912,0.081717,2.7975e-11,1.4597e-10
0.076521,0.375,0.375,0.37542,8.8446e-11,0.66744,0.083397,2.7917e-11,1.4897e-10
0.077326,0.375,0.375,0.37542,8.993e-11,0.66576,0.085092,2.7859e-11,1.52e-10
0.078132,0.375,0.375,0.37543,9.1428e-11,0.66405,0.086802,2.78e-11,1.5506e-10
0.078937,0.375,0.375,0.37543,9.2939e-11,0.66234,0.088527,2.774e-11,1.5814e-10
0.079743,0.375,0.375,0.37544,9.4463e-11,0.66061,0.090266,2.768e-11,1.6125e-10
0.080548,0.375,0.375,0.37544,9.6e-11,0.65886,0.09202,2.762e-11,1.6438e-10
0.081353,0.375,0.375,0.37544,9.7549e-11,0.6571,0.093788,2.7559e-11,1.6754e-10
0.082159,0.375,0.375,0.37545,9.9111e-11,0.65532,0.095571,2.7497e-11,1.7072e-10
0.082964,0.375,0.375,0.37545,1.0068e-10,0.65353,0.097368,2.7435e-11,1.7393e-10
0.08377,0.375,0.375,0.37545,1.0227e-10,0.65173,0.099179,2.7372e-11,1.7717e-10
0.084575,0.375,0.375,0.37546,1.0387e-10,0.64991,0.101,2.7309e-11,1.8043e-10
0.085381,0.375,0.375,0.37546,1.0548e-10,0.64808,0.10284,2.7245e-11,1.8372e-10
0.086186,0.375,0.375,0.37546,1.0711e-10,0.64623,0.1047,2.7181e-11,1.8703e-10
0.086992,0.375,0.375,0.37547,1.0874e-10,0.64437,0.10657,2.7117e-11,1.9037e-10
0.087797,0.375,0.375,0.37547,1.1039e-10,0.6425,0.10845,2.7051e-11,1.9373e-10
0.088603,0.375,0.375,0.37547,1.1205e-10,0.64061,0.11034,2.6986e-11,1.9711e-10
0.089408,0.375,0.375,0.37548,1.1372e-10,0.63871,0.11225,2.692e-11,2.0052e-10
0.090214,0.375,0.375,0.37548,1.154e-10,0.63679,0.11417,2.6853e-11,2.0396e-10
0.091019,0.375,0.375,0.37548,1.171e-10,0.63486,0.11611,2.6786e-11,2.0741e-10
0.091825,0.375,0.375,0.37549,1.1881e-10,0.63292,0.11805,2.6718e-11,2.109e-10
0.09263,0.375,0.375,0.37549,1.2053e-10,0.63097,0.12002,2.665e-11,2.144e-10
0.093436,0.375,0.375,0.37549,1.2226e-10,0.629,0.12199,2.6581e-11,2.1793e-10
0.094241,0.375,0.375,0.3755,1.24e-10,0.62702,0.12398,2.6512e-11,2.2148e-10
0.095047,0.375,0.375,0.3755,1.2575e-10,0.62502,0.12598,2.6443e-11,2.2505e-10
0.095852,0.375,0.375,0.3755,1.2751e-10,0.62302,0.12799,2.6373e-11,2.2865e-10
0.096658,0.375,0.375,0.37551,1.2929e-10,0.621,0.13002,2.6302e-11,2.3227e-10
0.097463,0.375,0.375,0.37551,1.3107e-10,0.61897,0.13206,2.6231e-11,2.3591e-10
0.098269,0.375,0.375,0.37551,1.3287e-10,0.61692,0.13411,2.616e-11,2.3958e-10
0.099074,0.375,0.375,0.37552,1.3468e-10,0.61486,0.13617,2.6088e-11,2.4327e-10
0.09988,0.375,0.375,0.37552,1.3649e-10,0.61279,0.13824,2.6016e-11,2.4697e-10
0.10069,0.375,0.375,0.37552,1.3832e-10,0.61071,0.14033,2.5943e-11,2.507e-10
0.10149,0.375,0.375,0.37553,1.4016e-10,0.60862,0.14243,2.5869e-11,2.5446e-10
0.1023,0.375,0.375,0.37553,1.4201e-10,0.60651,0.14454,2.5796e-11,2.5823e-10
0.1031,0.375,0.375,0.37553,1.4387e-10,0.6044,0.14667,2.5722e-11,2.6202e-10
0.10391,0.375,0.375,0.37553,1.4574e-10,0.60227,0.1488,2.5647e-11,2.6584e-10
0.10471,0.375,0.375,0.37554,1.4762e-10,0.60013,0.15095,2.5572e-11,2.6967e-10
0.10552,0.375,0.375,0.37554,1.4951e-10,0.59797,0.15311,2.5496e-11,2.7353e-10
0.10632,0.375,0.375,0.37554,1.5141e-10,0.59581,0.15527,2.542e-11,2.7741e-10
0.10713,0.375,0.375,0.37555,1.5332e-10,0.59364,0.15746,2.5344e-11,2.813e-10
0.10793,0.375,0.375,0.37555,1.5524e-10,0.59145,0.15965,2.5267e-11,2.8522e-10
0.10874,0.375,0.375,0.37555,1.5717e-10,0.58925,0.16185,2.519e-11,2.8916e-10
0.10955,0.375,0.375,0.37555,1.5911e-10,0.58704,0.16406,2.5113e-11,2.9311e-10
0.11035,0.375,0.375,0.37556,1.6106e-10,0.58483,0.16629,2.5034e-11,2.9709e-10
0.11116,0.375,0.375,0.37556,1.6302e-10,0.5826,0.16852,2.4956e-11,3.0108e-10
0.11196,0.375,0.375,0.37556,1.6499e-10,0.58036,0.17077,2.4877e-11,3.051e-10
0.11277,0.375,0.375,0.37556,1.6696e-10,0.5781,0.17303,2.4798e-11,3.0913e-10
0.11357,0.375,0.375,0.37557,1.6895e-10,0.57584,0.17529,2.4718e-11,3.1318e-10
0.11438,0.375,0.375,0.37557,1.7094e-10,0.57357,0.17757,2.4638e-11,3.1725e-10
0.11518,0.375,0.375,0.37557,1.7295e-10,0.57129,0.17986,2.4558e-11,3.2134e-10
0.11599,0.375,0.375,0.37557,1.7496e-10,0.569,0.18215,2.4477e-11,3.2544e-10
0.11679,0.375,0.375,0.37558,1.7698e-10,0.5667,0.18446,2.4395e-11,3.2957e-10
0.1176,0.375,0.375,0.37558,1.7901e-10,0.56438,0.18678,2.4314e-11,3.3371e-10
0.11841,0.375,0.375,0.37558,1.8105e-10,0.56206,0.1891,2.4232e-11,3.3786e-10
0.11921,0.375,0.375,0.37558,1.8309e-10,0.55973,0.19144,2.4149e-11,3.4204e-10
0.12002,0.375,0.375,0.37559,1.8515e-10,0.55739,0.19378,2.4067e-11,3.4623e-10
0.12082,0.375,0.375,0.37559,1.8721e-10,0.55504,0.19614,2.3983e-11,3.5044e-10
0.12163,0.375,0.375,0.37559,1.8928e-10,0.55268,0.1985,2.39e-11,3.5466e-10
0.12243,0.375,0.375,0.37559,1.9136e-10,0.55031,0.20087,2.3816e-11,3.589e-10
0.12324,0.375,0.375,0.3756,1.9345e-10,0.54794,0.20326,2.3732e-11,3.6316e-10
0.12404,0.375,0.375,0.3756,1.9554e-10,0.54555,0.20565,2.3647e-11,3.6743e-10
0.12485,0.375,0.375,0.3756,1.9764e-10,0.54316,0.20804,2.3562e-11,3.7172e-10
0.12565,0.375,0.375,0.3756,1.9975e-10,0.54075,0.21045,2.3477e-11,3.7603e-10
0.12646,0.375,0.375,0.3756,2.0187e-10,0.53834,0.21287,2.3391e-11,3.8034e-10
0.12727,0.375,0.375,0.37561,2.0399e-10,0.53592,0.21529,2.3305e-11,3.8468e-10
0.12807,0.375,0.375,0.37561,2.0612e-10,0.53349,0.21772,2.3219e-11,3.8903e-10
0.12888,0.375,0.375,0.37561,2.0826e-10,0.53106,0.22017,2.3132e-11,3.9339e-10
0.12968,0.375,0.375,0.37561,2.1041e-10,0.52861,0.22261,2.3045e-11,3.9777e-10
0.13049,0.375,0.375,0.37561,2.1256e-10,0.52616,0.22507,2.2958e-11,4.0216e-10
0.13129,0.375,0.375,0.37562,2.1472e-10,0.5237,0.22753,2.287e-11,4.0656e-10
0.1321,0.375,0.375,0.37562,2.1688e-10,0.52123,0.23001,2.2782e-11,4.1098e-10
0.1329,0.375,0.375,0.37562,2.1905e-10,0.51876,0.23248,2.2694e-11,4.1541e-10
0.13371,0.375,0.375,0.37562,2.2123e-10,0.51627,0.23497,2.2605e-11,4.1986e-10
0.13452,0.375,0.375,0.37562,2.2341e-10,0.51378,0.23746,2.2516e-11,4.2431e-10
0.13532,0.375,0.375,0.37563,2.2561e-10,0.51129,0.23996,2.2427e-11,4.2878e-10
0.13613,0.375,0.375,0.37563,2.278e-10,0.50878,0.24247,2.2337e-11,4.3327e-10
0.13693,0.375,0.375,0.37563,2.3e-10,0.50627,0.24499,2.2247e-11,4.3776e-10
0.13774,0.375,0.375,0.37563,2.3221e-10,0.50375,0.24751,2.2157e-11,4.4227e-10
0.13854,0.375,0.375,0.37563,2.3443e-10,0.50123,0.25003,2.2067e-11,4.4679e-10
0.13935,0.375,0.375,0.37563,2.3665e-10,0.4987,0.25257,2.1976e-11,4.5132e-10
0.14015,0.375,0.375,0.37564,2.3887e-10,0.49616,0.25511,2.1885e-11,4.5586e-10
0.14096,0.375,0.375,0.37564,2.411e-10,0.49362,0.25765,2.1794e-11,4.6041e-10
0.14176,0.375,0.375,0.37564,2.4334e-10,0.49107,0.26021,2.1702e-11,4.6497e-10
0.14257,0.375,0.375,0.37564,2.4558e-10,0.48852,0.26276,2.161e-11,4.6955e-10
0.14338,0.375,0.375,0.37564,2.4782e-10,0.48595,0.26533,2.1518e-11,4.7413e-10
0.14418,0.375,0.375,0.37564,2.5008e-10,0.48339,0.2679,2.1426e-11,4.7873e-10
0.14499,0.375,0.375,0.37564,2.5233e-10,0.48082,0.27047,2.1333e-11,4.8333e-10
0.14579,0.375,0.375,0.37565,2.5459e-10,0.47824,0.27305,2.124e-11,4.8794e-10
0.1466,0.375,0.375,0.37565,2.5686e-10,0.47565,0.27564,2.1147e-11,4.9257e-10
0.1474,0.375,0.375,0.37565,2.5913e-10,0.47307,0.27823,2.1054e-11,4.972e-10
0.14821,0.375,0.375,0.37565,2.614e-10,0.47047,0.28082,2.096e-11,5.0184e-10
0.14901,0.375,0.375,0.37565,2.6368e-10,0.46788,0.28343,2.0866e-11,5.0649e-10
0.14982,0.375,0.375,0.37565,2.6596e-10,0.46527,0.28603,2.0772e-11,5.1115e-10
0.15062,0.375,0.375,0.37565,2.6825e-10,0.46267,0.28864,2.0678e-11,5.1581e-10
0.15143,0.375,0.375,0.37565,2.7054e-10,0.46005,0.29125,2.0583e-11,5.2049e-10
0.15224,0.375,0.375,0.37565,2.7283e-10,0.45744,0.29387,2.0488e-11,5.2517e-10
0.15304,0.375,0.375,0.37566,2.7513e-10,0.45482,0.29649,2.0393e-11,5.2986e-10
0.15385,0.375,0.375,0.37566,2.7743e-10,0.45219,0.29912,2.0298e-11,5.3456e-10
0.15465,0.375,0.375,0.37566,2.7973e-10,0.44956,0.30175,2.0203e-11,5.3926e-10
0.15546,0.375,0.375,0.37566,2.8204e-10,0.44693,0.30439,2.0107e-11,5.4397e-10
0.15626,0.375,0.375,0.37566,2.8435e-10,0.4443,0.30702,2.0011e-11,5.4869e-10
0.15707,0.375,0.375,0.37566,2.8666e-10,0.44166,0.30966,1.9915e-11,5.5341e-10
0.15787,0.375,0.375,0.37566,2.8898e-10,0.43901,0.31231,1.9819e-11,5.5814e-10
0.15868,0.375,0.375,0.37566,2.913e-10,0.43637,0.31496,1.9722e-11,5.6288e-10
0.15949,0.375,0.375,0.37566,2.9362e-10,0.43372,0.31761,1.9626e-11,5.6762e-10
0.16029,0.375,0.375,0.37566,2.9595e-10,0.43107,0.32026,1.9529e-11,5.7237e-10
0.1611,0.375,0.375,0.37566,2.9828e-10,0.42841,0.32292,1.9432e-11,5.7712e-10
0.1619,0.375,0.375,0.37566,3.0061e-10,0.42575,0.32558,1.9334e-11,5.8188e-10
0.16271,0.375,0.375,0.37567,3.0294e-10,0.42309,0.32824,1.9237e-11,5.8664e-10
0.16351,0.375,0.375,0.37567,3.0527e-10,0.42043,0.3309,1.914e-11,5.914e-10
0.16432,0.375,0.375,0.37567,3.0761e-10,0.41776,0.33357,1.9042e-11,5.9617e-10
0.16512,0.375,0.375,0.37567,3.0994e-10,0.4151,0.33624,1.8944e-11,6.0095e-10
0.16593,0.375,0.375,0.37567,3.1228e-10,0.41243,0.33891,1.8846e-11,6.0572e-10
0.16673,0.375,0.375,0.37567,3.1463e-10,0.40975,0.34158,1.8748e-11,6.105e-10
0.16754,0.375,0.375,0.37567,3.1697e-10,0.40708,0.34426,1.865e-11,6.1529e-10
0.16835,0.375,0.375,0.37567,3.1931e-10,0.40441,0.34693,1.8551e-11,6.2007e-10
0.16915,0.375,0.375,0.37567,3.2166e-10,0.40173,0.34961,1.8453e-11,6.2486e-10
0.16996,0.375,0.375,0.37567,3.24e-10,0.39905,0.35229,1.8354e-11,6.2965e-10
0.17076,0.375,0.375,0.37567,3.2635e-10,0.39637,0.35497,1.8255e-11,6.3445e-10
0.17157,0.375,0.375,0.37567,3.287e-10,0.39369,0.35765,1.8156e-11,6.3924e-10
0.17237,0.375,0.375,0.37567,3.3105e-10,0.39101,0.36033,1.8057e-11,6.4404e-10
0.17318,0.375,0.375,0.37567,3.334e-10,0.38833,0.36301,1.7958e-11,6.4884e-10
0.17398,0.375,0.375,0.37567,3.3575e-10,0.38565,0.36569,1.7858e-11,6.5364e-10
0.17479,0.375,0.375,0.37567,3.381e-10,0.38296,0.36838,1.7759e-11,6.5844e-10
0.17559,0.375,0.375,0.37567,3.4045e-10,0.38028,0.37106,1.7659e-11,6.6324e-10
0.1764,0.375,0.375,0.37567,3.428e-10,0.3776,0.37375,1.756e-11,6.6804e-10
0.17721,0.375,0.375,0.37567,3.4515e-10,0.37491,0.37643,1.746e-11,6.7285e-10
0.17801,0.375,0.375,0.37567,3.475e-10,0.37223,0.37911,1.736e-11,6.7765e-10
0.17882,0.375,0.375,0.37567,3.4986e-10,0.36955,0.3818,1.726e-11,6.8245e-10
0.17962,0.375,0.375,0.37567,3.5221e-10,0.36686,0.38448,1.716e-11,6.8725e-10
0.18043,0.375,0.375,0.37567,3.5456e-10,0.36418,0.38716,1.706e-11,6.9205e-10
0.18123,0.375,0.375,0.37567,3.5691e-10,0.3615,0.38985,1.696e-11,6.9685e-10
0.18204,0.375,0.375,0.37567,3.5926e-10,0.35881,0.39253,1.686e-11,7.0165e-10
0.18284,0.375,0.375,0.37567,3.616e-10,0.35613,0.39521,1.6759e-11,7.0645e-10
0.18365,0.375,0.375,0.37567,3.6395e-10,0.35345,0.39789,1.6659e-11,7.1124e-10
0.18445,0.375,0.375,0.37567,3.663e-10,0.35077,0.40057,1.6559e-11,7.1604e-10
0.18526,0.375,0.375,0.37567,3.6864e-10,0.3481,0.40324,1.6458e-11,7.2083e-10
0.18607,0.375,0.375,0.37567,3.7099e-10,0.34542,0.40592,1.6358e-11,7.2562e-10
0.18687,0.375,0.375,0.37567,3.7333e-10,0.34274,0.40859,1.6257e-11,7.304e-10
0.18768,0.375,0.375,0.37567,3.7567e-10,0.34007,0.41126,1.6157e-11,7.3519e-10
0.18848,0.375,0.375,0.37567,3.7801e-10,0.3374,0.41393,1.6056e-11,7.3996e-10
0.18929,0.375,0.375,0.37567,3.8035e-10,0.33473,0.4166,1.5955e-11,7.4474e-10
0.19009,0.375,0.375,0.37567,3.8268e-10,0.33206,0.41927,1.5855e-11,7.4951e-10
0.1909,0.375,0.375,0.37567,3.8502e-10,0.3294,0.42193,1.5754e-11,7.5428e-10
0.1917,0.375,0.375,0.37567,3.8735e-10,0.32674,0.4246,1.5653e-11,7.5905e-10
0.19251,0.375,0.375,0.37566,3.8968e-10,0.32407,0.42725,1.5552e-11,7.6381e-10
0.19332,0.375,0.375,0.37566,3.9201e-10,0.32142,0.42991,1.5452e-11,7.6856e-10
0.19412,0.375,0.375,0.37566,3.9433e-10,0.31876,0.43256,1.5351e-11,7.7331e-10
0.19493,0.375,0.375,0.37566,3.9665e-10,0.31611,0.43522,1.525e-11,7.7806e-10
0.19573,0.375,0.37499,0.37566,3.9897e-10,0.31346,0.43786,1.5149e-11,7.828e-10
0.19654,0.37499,0.37499,0.37566,4.0129e-10,0.31081,0.44051,1.5049e-11,7.8753e-10
0.19734,0.37499,0.37499,0.37566,4.036e-10,0.30817,0.44315,1.4948e-11,7.9226e-10
0.19815,0.37499,0.37499,0.37566,4.0591e-10,0.30553,0.44579,1.4847e-11,7.9698e-10
0.19895,0.37499,0.37499,0.37566,4.0822e-10,0.3029,0.44842,1.4746e-11,8.017e-10
0.19976,0.37499,0.37499,0.37566,4.1053e-10,0.30026,0.45105,1.4646e-11,8.0641e-10
0.20056,0.37499,0.37499,0.37566,4.1283e-10,0.29764,0.45368,1.4545e-11,8.1111e-10
0.20137,0.37499,0.37499,0.37566,4.1512e-10,0.29501,0.4563,1.4444e-11,8.158e-10
0.20218,0.37499,0.37499,0.37565,4.1742e-10,0.29239,0.45892,1.4344e-11,8.2049e-10
0.20298,0.37499,0.37499,0.37565,4.1971e-10,0.28978,0.46153,1.4243e-11,8.2517e-10
0.20379,0.37499,0.37499,0.37565,4.2199e-10,0.28716,0.46414,1.4143e-11,8.2984e-10
0.20459,0.37499,0.37499,0.37565,4.2428e-10,0.28456,0.46674,1.4042e-11,8.3451e-10
0.2054,0.37499,0.37499,0.37565,4.2655e-10,0.28196,0.46934,1.3942e-11,8.3916e-10
0.2062,0.37499,0.37499,0.37565,4.2883e-10,0.27936,0.47194,1.3842e-11,8.4381e-10
0.20701,0.37499,0.37499,0.37565,4.311e-10,0.27676,0.47453,1.3741e-11,8.4845e-10
0.20781,0.37499,0.37499,0.37565,4.3336e-10,0.27418,0.47711,1.3641e-11,8.5308e-10
0.20862,0.37499,0.37499,0.37564,4.3562e-10,0.27159,0.47969,1.3541e-11,8.577e-10
0.20942,0.37499,0.37499,0.37564,4.3788e-10,0.26902,0.48227,1.3441e-11,8.6231e-10
0.21023,0.37499,0.37499,0.37564,4.4013e-10,0.26645,0.48484,1.3341e-11,8.6691e-10
0.21104,0.37499,0.37499,0.37564,4.4237e-10,0.26388,0.4874,1.3241e-11,8.7151e-10
0.21184,0.37499,0.37499,0.37564,4.4461e-10,0.26132,0.48996,1.3141e-11,8.7609e-10
0.21265,0.37499,0.37499,0.37564,4.4685e-10,0.25876,0.49251,1.3041e-11,8.8066e-10
0.21345,0.37499,0.37499,0.37564,4.4908e-10,0.25622,0.49506,1.2942e-11,8.8522e-10
0.21426,0.37499,0.37499,0.37563,4.513e-10,0.25367,0.4976,1.2842e-11,8.8977e-10
0.21506,0.37499,0.37499,0.37563,4.5352e-10,0.25114,0.50013,1.2743e-11,8.9431e-10
0.21587,0.37499,0.37499,0.37563,4.5574e-10,0.24861,0.50266,1.2644e-11,8.9883e-10
0.21667,0.37499,0.37499,0.37563,4.5795e-10,0.24608,0.50518,1.2544e-11,9.0335e-10
0.21748,0.37499,0.37499,0.37563,4.6015e-10,0.24356,0.50769,1.2445e-11,9.0785e-10
0.21829,0.37499,0.37499,0.37563,4.6234e-10,0.24105,0.5102,1.2346e-11,9.1234e-10
0.21909,0.37499,0.37499,0.37562,4.6454e-10,0.23855,0.5127,1.2248e-11,9.1682e-10
0.2199,0.37499,0.37499,0.37562,4.6672e-10,0.23605,0.51519,1.2149e-11,9.2129e-10
0.2207,0.37499,0.37499,0.37562,4.689e-10,0.23357,0.51768,1.205e-11,9.2574e-10
0.22151,0.37499,0.37499,0.37562,4.7107e-10,0.23108,0.52016,1.1952e-11,9.3019e-10
0.22231,0.37499,0.37499,0.37562,4.7323e-10,0.22861,0.52263,1.1854e-11,9.3461e-10
0.22312,0.37499,0.37499,0.37562,4.7539e-10,0.22614,0.52509,1.1756e-11,9.3903e-10
0.22392,0.37499,0.37499,0.37561,4.7754e-10,0.22368,0.52755,1.1658e-11,9.4343e-10
0.22473,0.37499,0.37499,0.37561,4.7969e-10,0.22123,0.52999,1.156e-11,9.4782e-10
0.22553,0.37499,0.37499,0.37561,4.8183e-10,0.21879,0.53243,1.1462e-11,9.5219e-10
0.22634,0.37499,0.37499,0.37561,4.8396e-10,0.21635,0.53487,1.1365e-11,9.5655e-10
0.22715,0.37499,0.37499,0.37561,4.8608e-10,0.21392,0.53729,1.1267e-11,9.6089e-10
0.22795,0.37499,0.37499,0.3756,4.882e-10,0.2115,0.5397,1.117e-11,9.6522e-10
0.22876,0.37499,0.37499,0.3756,4.903e-10,0.20909,0.54211,1.1073e-11,9.6954e-10
0.22956,0.37499,0.37499,0.3756,4.9241e-10,0.20669,0.54451,1.0976e-11,9.7384e-10
0.23037,0.37499,0.37499,0.3756,4.945e-10,0.20429,0.5469,1.088e-11,9.7812e-10
0.23117,0.37499,0.37499,0.37559,4.9659e-10,0.20191,0.54928,1.0783e-11,9.8239e-10
0.23198,0.37499,0.37499,0.37559,4.9866e-10,0.19953,0.55165,1.0687e-11,9.8664e-10
0.23278,0.37499,0.37499,0.37559,5.0073e-10,0.19716,0.55402,1.0591e-11,9.9088e-10
0.23359,0.37499,0.37499,0.37559,5.028e-10,0.19481,0.55637,1.0495e-11,9.951e-10
0.23439,0.37499,0.37499,0.37559,5.0485e-10,0.19246,0.55871,1.04e-11,9.993e-10
0.2352,0.37499,0.37499,0.37558,5.069e-10,0.19012,0.56105,1.0304e-11,1.0035e-09
0.23601,0.37499,0.37499,0.37558,5.0893e-10,0.18779,0.56337,1.0209e-11,1.0077e-09
0.23681,0.37499,0.37499,0.37558,5.1096e-10,0.18547,0.56569,1.0114e-11,1.0118e-09
0.23762,0.37499,0.37499,0.37558,5.1298e-10,0.18315,0.568,1.0019e-11,1.0159e-09
0.23842,0.37499,0.37499,0.37557,5.15e-10,0.18085,0.57029,9.9249e-12,1.0201e-09
0.23923,0.37499,0.37499,0.37557,5.17e-10,0.17856,0.57258,9.8307e-12,1.0242e-09
0.24003,0.37499,0.37499,0.37557,5.1899e-10,0.17628,0.57486,9.7366e-12,1.0283e-09
0.24084,0.37499,0.37499,0.37557,5.2098e-10,0.17401,0.57712,9.6428e-12,1.0323e-09
0.24164,0.37499,0.37499,0.37556,5.2295e-10,0.17175,0.57938,9.5492e-12,1.0364e-09
0.24245,0.37499,0.37499,0.37556,5.2492e-10,0.1695,0.58162,9.4559e-12,1.0404e-09
0.24325,0.37499,0.37499,0.37556,5.2688e-10,0.16726,0.58386,9.3629e-12,1.0444e-09
0.24406,0.37499,0.37499,0.37556,5.2883e-10,0.16503,0.58608,9.2701e-12,1.0484e-09
0.24487,0.37499,0.37499,0.37555,5.3077e-10,0.16281,0.58829,9.1775e-12,1.0524e-09
0.24567,0.37499,0.37499,0.37555,5.327e-10,0.1606,0.5905,9.0852e-12,1.0563e-09
0.24648,0.37499,0.37499,0.37555,5.3462e-10,0.15841,0.59269,8.9932e-12,1.0602e-09
0.24728,0.37499,0.37499,0.37554,5.3653e-10,0.15622,0.59487,8.9015e-12,1.0642e-09
0.24809,0.37499,0.37499,0.37554,5.3843e-10,0.15405,0.59704,8.81e-12,1.068e-09
0.24889,0.37499,0.37499,0.37554,5.4032e-10,0.15188,0.59919,8.7188e-12,1.0719e-09
0.2497,0.37499,0.37499,0.37554,5.422e-10,0.14973,0.60134,8.6279e-12,1.0758e-09
0.2505,0.37499,0.37499,0.37553,5.4407e-10,0.14759,0.60347,8.5373e-12,1.0796e-09
0.25131,0.37499,0.37499,0.37553,5.4593e-10,0.14547,0.60559,8.447e-12,1.0834e-09
0.25212,0.37499,0.37499,0.37553,5.4778e-10,0.14335,0.60771,8.3569e-12,1.0872e-09
0.25292,0.37499,0.37499,0.37552,5.4961e-10,0.14124,0.6098,8.2672e-12,1.091e-09
0.25373,0.37499,0.37499,0.37552,5.5144e-10,0.13915,0.61189,8.1778e-12,1.0947e-09
0.25453,0.37499,0.37499,0.37552,5.5326e-10,0.13707,0.61397,8.0887e-12,1.0984e-09
0.25534,0.37499,0.37499,0.37551,5.5507e-10,0.135,0.61603,7.9999e-12,1.1021e-09
0.25614,0.37499,0.37499,0.37551,5.5686e-10,0.13295,0.61808,7.9114e-12,1.1058e-09
0.25695,0.37499,0.37499,0.37551,5.5865e-10,0.1309,0.62012,7.8232e-12,1.1095e-09
0.25775,0.37499,0.37499,0.37551,5.6042e-10,0.12887,0.62214,7.7353e-12,1.1131e-09
0.25856,0.37499,0.37499,0.3755,5.6219e-10,0.12685,0.62415,7.6478e-12,1.1167e-09
0.25936,0.37499,0.37499,0.3755,5.6394e-10,0.12485,0.62615,7.5606e-12,1.1203e-09
0.26017,0.37499,0.37499,0.3755,5.6568e-10,0.12285,0.62814,7.4737e-12,1.1239e-09
0.26098,0.37499,0.37499,0.37549,5.6741e-10,0.12087,0.63011,7.3872e-12,1.1274e-09
0.26178,0.37499,0.37499,0.37549,5.6913e-10,0.11891,0.63207,7.301e-12,1.131e-09
0.26259,0.37499,0.37499,0.37549,5.7083e-10,0.11695,0.63402,7.2152e-12,1.1345e-09
0.26339,0.37499,0.37499,0.37548,5.7253e-10,0.11501,0.63595,7.1297e-12,1.1379e-09
0.2642,0.37499,0.37499,0.37548,5.7421e-10,0.11308,0.63788,7.0446e-12,1.1414e-09
0.265,0.37499,0.37499,0.37548,5.7588e-10,0.11117,0.63978,6.9598e-12,1.1448e-09
0.26581,0.37499,0.37499,0.37547,5.7754e-10,0.10927,0.64168,6.8754e-12,1.1482e-09
0.26661,0.37499,0.37499,0.37547,5.7919e-10,0.10738,0.64356,6.7913e-12,1.1516e-09
0.26742,0.37499,0.37499,0.37547,5.8082e-10,0.10551,0.64542,6.7076e-12,1.1549e-09
0.26822,0.37499,0.37499,0.37546,5.8245e-10,0.10365,0.64728,6.6243e-12,1.1583e-09
0.26903,0.37499,0.37499,0.37546,5.8406e-10,0.1018,0.64911,6.5414e-12,1.1616e-09
0.26984,0.37499,0.37499,0.37546,5.8566e-10,0.099972,0.65094,6.4588e-12,1.1649e-09
0.27064,0.37499,0.37499,0.37545,5.8724e-10,0.098154,0.65275,6.3766e-12,1.1681e-09
0.27145,0.37499,0.37499,0.37545,5.8882e-10,0.096351,0.65455,6.2948e-12,1.1713e-09
0.27225,0.37499,0.37499,0.37544,5.9038e-10,0.094562,0.65633,6.2134e-12,1.1745e-09
0.27306,0.37499,0.37499,0.37544,5.9193e-10,0.092787,0.65809,6.1324e-12,1.1777e-09
0.27386,0.37499,0.37499,0.37544,5.9346e-10,0.091027,0.65985,6.0518e-12,1.1809e-09
0.27467,0.37499,0.37499,0.37543,5.9499e-10,0.089281,0.66159,5.9716e-12,1.184e-09
0.27547,0.37499,0.37499,0.37543,5.965e-10,0.08755,0.66331,5.8917e-12,1.1871e-09
0.27628,0.37499,0.37499,0.37543,5.98e-10,0.085834,0.66502,5.8123e-12,1.1902e-09
0.27709,0.37499,0.37499,0.37542,5.9948e-10,0.084133,0.66671,5.7333e-12,1.1932e-09
0.27789,0.37499,0.37499,0.37542,6.0095e-10,0.082446,0.66839,5.6548e-12,1.1962e-09
0.2787,0.37499,0.37499,0.37542,6.0241e-10,0.080774,0.67006,5.5766e-12,1.1992e-09
0.2795,0.37499,0.37499,0.37541,6.0386e-10,0.079118,0.6717,5.4988e-12,1.2022e-09
0.28031,0.37499,0.37499,0.37541,6.0529e-10,0.077477,0.67334,5.4215e-12,1.2052e-09
0.28111,0.37499,0.37499,0.3754,6.0671e-10,0.07585,0.67496,5.3446e-12,1.2081e-09
0.28192,0.37499,0.37499,0.3754,6.0811e-10,0.07424,0.67656,5.2682e-12,1.211e-09
0.28272,0.37499,0.37499,0.3754,6.095e-10,0.072644,0.67815,5.1921e-12,1.2138e-09
0.28353,0.37499,0.37499,0.37539,6.1088e-10,0.071064,0.67972,5.1165e-12,1.2166e-09
0.28433,0.37499,0.37499,0.37539,6.1224e-10,0.0695,0.68128,5.0414e-12,1.2194e-09
0.28514,0.37499,0.37499,0.37538,6.1359e-10,0.067951,0.68282,4.9667e-12,1.2222e-09
0.28595,0.37499,0.37499,0.37538,6.1493e-10,0.066418,0.68434,4.8924e-12,1.225e-09
0.28675,0.37499,0.37499,0.37538,6.1625e-10,0.064901,0.68585,4.8186e-12,1.2277e-09
0.28756,0.37499,0.37499,0.37537,6.1756e-10,0.0634,0.68734,4.7452e-12,1.2304e-09
0.28836,0.37499,0.37499,0.37537,6.1886e-10,0.061915,0.68882,4.6723e-12,1.233e-09
0.28917,0.37499,0.37499,0.37536,6.2014e-10,0.060445,0.69028,4.5999e-12,1.2357e-09
0.28997,0.37499,0.37499,0.37536,6.214e-10,0.058992,0.69173,4.5279e-12,1.2383e-09
0.29078,0.37499,0.37499,0.37536,6.2266e-10,0.057555,0.69316,4.4564e-12,1.2409e-09
0.29158,0.37499,0.37499,0.37535,6.2389e-10,0.056135,0.69457,4.3854e-12,1.2434e-09
0.29239,0.37499,0.37499,0.37535,6.2512e-10,0.05473,0.69597,4.3148e-12,1.2459e-09
0.29319,0.37499,0.37499,0.37534,6.2633e-10,0.053342,0.69735,4.2447e-12,1.2484e-09
0.294,0.37499,0.37499,0.37534,6.2752e-10,0.051971,0.69871,4.1751e-12,1.2509e-09
0.29481,0.37499,0.37499,0.37534,6.287e-10,0.050616,0.70006,4.1059e-12,1.2533e-09
0.29561,0.37499,0.37499,0.37533,6.2987e-10,0.049277,0.70139,4.0373e-12,1.2557e-09
0.29642,0.37499,0.37499,0.37533,6.3102e-10,0.047956,0.7027,3.9691e-12,1.2581e-09
0.29722,0.37499,0.37499,0.37532,6.3216e-10,0.046651,0.704,3.9015e-12,1.2604e-09
0.29803,0.37499,0.37499,0.37532,6.3328e-10,0.045363,0.70527,3.8343e-12,1.2627e-09
0.29883,0.37499,0.37499,0.37531,6.3438e-10,0.044092,0.70654,3.7676e-12,1.265e-09
0.29964,0.37499,0.37499,0.37531,6.3548e-10,0.042838,0.70778,3.7014e-12,1.2672e-09
0.30044,0.37499,0.37499,0.37531,6.3655e-10,0.0416,0.70901,3.6358e-12,1.2695e-09
0.30125,0.37499,0.37499,0.3753,6.3761e-10,0.04038,0.71022,3.5706e-12,1.2717e-09
0.30206,0.37499,0.37499,0.3753,6.3866e-10,0.039177,0.71142,3.5059e-12,1.2738e-09
0.30286,0.37499,0.37499,0.37529,6.3969e-10,0.037991,0.71259,3.4418e-12,1.2759e-09
0.30367,0.37499,0.37499,0.37529,6.4071e-10,0.036823,0.71375,3.3782e-12,1.278e-09
0.30447,0.37499,0.37499,0.37528,6.4171e-10,0.035672,0.7149,3.315e-12,1.2801e-09
0.30528,0.37499,0.37499,0.37528,6.427e-10,0.034538,0.71602,3.2525e-12,1.2821e-09
0.30608,0.37499,0.37499,0.37528,6.4367e-10,0.033422,0.71713,3.1904e-12,1.2841e-09
0.30689,0.37499,0.37499,0.37527,6.4462e-10,0.032323,0.71822,3.1288e-12,1.2861e-09
0.30769,0.37499,0.37499,0.37527,6.4556e-10,0.031241,0.71929,3.0678e-12,1.2881e-09
0.3085,0.37499,0.37499,0.37526,6.4649e-10,0.030178,0.72035,3.0073e-12,1.29e-09
0.3093,0.37499,0.37499,0.37526,6.474e-10,0.029132,0.72138,2.9474e-12,1.2919e-09
0.31011,0.37499,0.37499,0.37525,6.4829e-10,0.028103,0.7224,2.888e-12,1.2937e-09
0.31092,0.37499,0.37499,0.37525,6.4917e-10,0.027093,0.72341,2.8291e-12,1.2955e-09
0.31172,0.37499,0.37499,0.37524,6.5003e-10,0.0261,0.72439,2.7708e-12,1.2973e-09
0.31253,0.37499,0.37499,0.37524,6.5088e-10,0.025125,0.72536,2.713e-12,1.299e-09
0.31333,0.37499,0.37499,0.37524,6.5171e-10,0.024168,0.7263,2.6558e-12,1.3008e-09
0.31414,0.37499,0.37499,0.37523,6.5253e-10,0.023229,0.72723,2.5991e-12,1.3025e-09
0.31494,0.37499,0.37499,0.37523,6.5333e-10,0.022308,0.72815,2.5429e-12,1.3041e-09
0.31575,0.37499,0.37499,0.37522,6.5411e-10,0.021405,0.72904,2.4874e-12,1.3057e-09
0.31655,0.37499,0.37499,0.37522,6.5488e-10,0.020521,0.72991,2.4323e-12,1.3073e-09
0.31736,0.37499,0.37499,0.37521,6.5563e-10,0.019654,0.73077,2.3779e-12,1.3089e-09
0.31816,0.37499,0.37499,0.37521,6.5637e-10,0.018806,0.73161,2.324e-12,1.3104e-09
0.31897,0.37499,0.37499,0.3752,6.5709e-10,0.017975,0.73243,2.2706e-12,1.3119e-09
0.31978,0.37499,0.37499,0.3752,6.5779e-10,0.017164,0.73324,2.2179e-12,1.3134e-09
0.32058,0.37499,0.37499,0.37519,6.5848e-10,0.01637,0.73402,2.1657e-12,1.3148e-09
0.32139,0.37499,0.37499,0.37519,6.5915e-10,0.015595,0.73479,2.114e-12,1.3162e-09
0.32219,0.37499,0.37499,0.37519,6.5981e-10,0.014838,0.73553,2.063e-12,1.3175e-09
0.323,0.37499,0.37499,0.37518,6.6044e-10,0.0141,0.73626,2.0125e-12,1.3189e-09
0.3238,0.37499,0.37499,0.37518,6.6107e-10,0.01338,0.73697,1.9626e-12,1.3202e-09
0.32461,0.37499,0.37499,0.37517,6.6168e-10,0.012679,0.73766,1.9133e-12,1.3214e-09
0.32541,0.37499,0.37499,0.37517,6.6227e-10,0.011996,0.73834,1.8645e-12,1.3227e-09
0.32622,0.37499,0.37499,0.37516,6.6284e-10,0.011332,0.73899,1.8164e-12,1.3239e-09
0.32702,0.37499,0.37499,0.37516,6.634e-10,0.010686,0.73963,1.7688e-12,1.325e-09
0.32783,0.37499,0.37499,0.37515,6.6394e-10,0.01006,0.74025,1.7219e-12,1.3262e-09
0.32864,0.37499,0.37499,0.37515,6.6447e-10,0.0094514,0.74085,1.6755e-12,1.3273e-09
0.32944,0.37499,0.37499,0.37514,6.6497e-10,0.008862,0.74143,1.6297e-12,1.3283e-09
0.33025,0.37499,0.37499,0.37514,6.6547e-10,0.0082913,0.74199,1.5845e-12,1.3294e-09
0.33105,0.37499,0.37499,0.37513,6.6594e-10,0.0077394,0.74253,1.5399e-12,1.3303e-09
0.33186,0.37499,0.37499,0.37513,6.664e-10,0.0072064,0.74305,1.4959e-12,1.3313e-09
0.33266,0.37499,0.37499,0.37513,6.6685e-10,0.0066921,0.74356,1.4526e-12,1.3322e-09
0.33347,0.37499,0.37499,0.37512,6.6727e-10,0.0061968,0.74404,1.4098e-12,1.3331e-09
0.33427,0.37499,0.37499,0.37512,6.6768e-10,0.0057203,0.74451,1.3676e-12,1.334e-09
0.33508,0.37499,0.37499,0.37511,6.6808e-10,0.0052628,0.74496,1.326e-12,1.3348e-09
0.33589,0.37499,0.37499,0.37511,6.6845e-10,0.0048241,0.74539,1.2851e-12,1.3356e-09
0.33669,0.37499,0.37499,0.3751,6.6881e-10,0.0044045,0.7458,1.2448e-12,1.3364e-09
0.3375,0.37499,0.37499,0.3751,6.6916e-10,0.0040038,0.74619,1.205e-12,1.3371e-09
0.3383,0.37499,0.37499,0.37509,6.6948e-10,0.0036222,0.74656,1.1659e-12,1.3378e-09
0.33911,0.37499,0.37499,0.37509,6.6979e-10,0.0032596,0.74691,1.1274e-12,1.3385e-09
0.33991,0.37499,0.37499,0.37508,6.7009e-10,0.002916,0.74725,1.0896e-12,1.3391e-09
0.34072,0.37499,0.37499,0.37508,6.7036e-10,0.0025914,0.74756,1.0523e-12,1.3397e-09
0.34152,0.37499,0.37499,0.37507,6.7062e-10,0.002286,0.74786,1.0157e-12,1.3402e-09
0.34233,0.37499,0.37499,0.37507,6.7087e-10,0.0019996,0.74814,9.7967e-13,1.3408e-09
0.34313,0.37499,0.37499,0.37506,6.7109e-10,0.0017324,0.74839,9.4429e-13,1.3412e-09
0.34394,0.37499,0.37499,0.37506,6.713e-10,0.0014843,0.74863,9.0954e-13,1.3417e-09
0.34475,0.37499,0.37499,0.37505,6.715e-10,0.0012553,0.74885,8.7541e-13,1.3421e-09
0.34555,0.37499,0.37499,0.37505,6.7167e-10,0.0010454,0.74905,8.4192e-13,1.3425e-09
0.34636,0.37499,0.37499,0.37504,6.7183e-10,0.00085472,0.74923,8.0907e-13,1.3429e-09
0.34716,0.37499,0.37499,0.37504,6.7198e-10,0.00068319,0.7494,7.7684e-13,1.3432e-09
0.34797,0.37499,0.37499,0.37503,6.721e-10,0.00053084,0.74954,7.4525e-13,1.3435e-09
0.34877,0.37499,0.37499,0.37503,6.7221e-10,0.00039767,0.74966,7.143e-13,1.3437e-09
0.34958,0.37499,0.37499,0.37502,6.723e-10,0.00028369,0.74977,6.8399e-13,1.3439e-09
0.35038,0.37499,0.37499,0.37502,6.7238e-10,0.00018891,0.74985,6.5432e-13,1.3441e-09
0.35119,0.37499,0.37499,0.37502,6.7244e-10,0.00011333,0.74992,6.2529e-13,1.3443e-09
0.35199,0.37499,0.37499,0.37501,6.7248e-10,5.6951e-05,0.74996,5.969e-13,1.3444e-09
0.3528,0.37499,0.37499,0.37501,6.7251e-10,1.978e-05,0.74999,5.6916e-13,1.3444e-09
0.35361,0.37499,0.37499,0.375,6.7251e-10,1.8178e-06,0.75,5.4207e-13,1.3445e-09
0.35441,0.37499,0.37499,0.375,6.7251e-10,3.0658e-06,0.74999,5.1562e-13,1.3445e-09
0.35522,0.37499,0.37499,0.37499,6.7248e-10,2.3524e-05,0.74996,4.8982e-13,1.3445e-09
0.35602,0.37499,0.37499,0.37499,6.7244e-10,6.3191e-05,0.74991,4.6467e-13,1.3444e-09
0.35683,0.37499,0.37499,0.37498,6.7238e-10,0.00012206,0.74984,4.4018e-13,1.3443e-09
0.35763,0.37499,0.37499,0.37498,6.723e-10,0.00020014,0.74975,4.1634e-13,1.3442e-09
0.35844,0.37499,0.37499,0.37497,6.7221e-10,0.00029742,0.74965,3.9315e-13,1.344e-09
0.35924,0.37499,0.37499,0.37497,6.721e-10,0.00041389,0.74952,3.7061e-13,1.3438e-09
0.36005,0.37499,0.37499,0.37496,6.7198e-10,0.00054955,0.74938,3.4873e-13,1.3436e-09
0.36086,0.37499,0.37499,0.37496,6.7183e-10,0.00070439,0.74921,3.2751e-13,1.3433e-09
0.36166,0.37499,0.37499,0.37495,6.7167e-10,0.00087841,0.74903,3.0695e-13,1.343e-09
0.36247,0.37499,0.37499,0.37495,6.715e-10,0.0010716,0.74882,2.8704e-13,1.3427e-09
0.36327,0.37499,0.37499,0.37494,6.713e-10,0.0012839,0.7486,2.678e-13,1.3423e-09
0.36408,0.37499,0.37499,0.37494,6.7109e-10,0.0015154,0.74836,2.4922e-13,1.3419e-09
0.36488,0.37499,0.37499,0.37493,6.7087e-10,0.001766,0.7481,2.313e-13,1.3415e-09
0.36569,0.37499,0.37499,0.37493,6.7062e-10,0.0020358,0.74782,2.1404e-13,1.341e-09
0.36649,0.37499,0.37499,0.37492,6.7036e-10,0.0023246,0.74752,1.9745e-13,1.3405e-09
0.3673,0.37499,0.37499,0.37492,6.7009e-10,0.0026325,0.74721,1.8152e-13,1.34e-09
0.3681,0.37499,0.37499,0.37491,6.6979e-10,0.0029595,0.74687,1.6625e-13,1.3394e-09
0.36891,0.37499,0.37499,0.37491,6.6948e-10,0.0033056,0.74651,1.5166e-13,1.3388e-09
0.36972,0.37499,0.37499,0.37491,6.6916e-10,0.0036707,0.74614,1.3772e-13,1.3382e-09
0.37052,0.37499,0.37499,0.3749,6.6881e-10,0.0040548,0.74575,1.2446e-13,1.3375e-09
0.37133,0.37499,0.37499,0.3749,6.6845e-10,0.004458,0.74533,1.1187e-13,1.3368e-09
0.37213,0.37499,0.37499,0.37489,6.6807e-10,0.0048801,0.7449,9.994e-14,1.336e-09
0.37294,0.37499,0.37499,0.37489,6.6768e-10,0.0053211,0.74445,8.8683e-14,1.3353e-09
0.37374,0.37499,0.37499,0.37488,6.6727e-10,0.0057811,0.74398,7.8096e-14,1.3345e-09
0.37455,0.37499,0.37499,0.37488,6.6684e-10,0.0062601,0.74349,6.8181e-14,1.3336e-09
0.37535,0.37499,0.37499,0.37487,6.664e-10,0.0067579,0.74299,5.8937e-14,1.3327e-09
0.37616,0.37499,0.37499,0.37487,6.6594e-10,0.0072746,0.74246,5.0366e-14,1.3318e-09
0.37696,0.37499,0.37499,0.37486,6.6547e-10,0.0078101,0.74192,4.2467e-14,1.3309e-09
0.37777,0.37499,0.37499,0.37486,6.6497e-10,0.0083644,0.74135,3.5242e-14,1.3299e-09
0.37858,0.37499,0.37499,0.37485,6.6446e-10,0.0089375,0.74077,2.869e-14,1.3289e-09
0.37938,0.37499,0.37499,0.37485,6.6394e-10,0.0095293,0.74017,2.2814e-14,1.3279e-09
0.38019,0.37499,0.37499,0.37484,6.634e-10,0.01014,0.73955,1.7612e-14,1.3268e-09
0.38099,0.37499,0.37499,0.37484,6.6284e-10,0.010769,0.73891,1.3086e-14,1.3257e-09
0.3818,0.37499,0.37499,0.37483,6.6226e-10,0.011417,0.73825,9.2362e-15,1.3245e-09
0.3826,0.37499,0.37499,0.37483,6.6167e-10,0.012084,0.73758,6.0627e-15,1.3233e-09
0.38341,0.37499,0.37499,0.37483,6.6107e-10,0.012769,0.73688,3.5659e-15,1.3221e-09
0.38421,0.37499,0.37499,0.37482,6.6044e-10,0.013473,0.73617,1.7463e-15,1.3209e-09
0.38502,0.37499,0.37499,0.37482,6.598e-10,0.014195,0.73544,6.042e-16,1.3196e-09
0.38582,0.37499,0.37499,0.37481,6.5915e-10,0.014935,0.73469,1.3979e-16,1.3183e-09
0.38663,0.37499,0.37499,0.37481,6.5848e-10,0.015695,0.73392,3.5334e-16,1.317e-09
0.38744,0.37499,0.37499,0.3748,6.5779e-10,0.016472,0.73313,1.245e-15,1.3156e-09
0.38824,0.37499,0.37499,0.3748,6.5708e-10,0.017268,0.73233,2.815e-15,1.3142e-09
0.38905,0.37499,0.37499,0.37479,6.5636e-10,0.018082,0.7315,5.0633e-15,1.3127e-09
0.38985,0.37499,0.37499,0.37479,6.5563e-10,0.018915,0.73066,7.9901e-15,1.3112e-09
0.39066,0.37499,0.37499,0.37478,6.5488e-10,0.019766,0.7298,1.1595e-14,1.3097e-09
0.39146,0.37499,0.37499,0.37478,6.5411e-10,0.020635,0.72892,1.5879e-14,1.3082e-09
0.39227,0.37499,0.37499,0.37477,6.5332e-10,0.021522,0.72803,2.0841e-14,1.3066e-09
0.39307,0.37499,0.37499,0.37477,6.5252e-10,0.022427,0.72711,2.6481e-14,1.305e-09
0.39388,0.37499,0.37499,0.37477,6.5171e-10,0.02335,0.72618,3.28e-14,1.3034e-09
0.39469,0.37499,0.37499,0.37476,6.5088e-10,0.024292,0.72523,3.9797e-14,1.3017e-09
0.39549,0.37499,0.37499,0.37476,6.5003e-10,0.025251,0.72426,4.7471e-14,1.3e-09
0.3963,0.37499,0.37499,0.37475,6.4917e-10,0.026228,0.72328,5.5823e-14,1.2983e-09
0.3971,0.37499,0.37499,0.37475,6.4829e-10,0.027223,0.72227,6.4853e-14,1.2965e-09
0.39791,0.37499,0.37499,0.37474,6.474e-10,0.028236,0.72125,7.456e-14,1.2947e-09
0.39871,0.37499,0.37499,0.37474,6.4649e-10,0.029267,0.72021,8.4944e-14,1.2929e-09
0.39952,0.37499,0.37499,0.37473,6.4556e-10,0.030315,0.71915,9.6005e-14,1.291e-09
0.40032,0.37499,0.37499,0.37473,6.4462e-10,0.031381,0.71808,1.0774e-13,1.2891e-09
0.40113,0.37499,0.37499,0.37473,6.4367e-10,0.032464,0.71699,1.2016e-13,1.2872e-09
0.40193,0.37499,0.37499,0.37472,6.427e-10,0.033566,0.71588,1.3324e-13,1.2853e-09
0.40274,0.37499,0.37499,0.37472,6.4171e-10,0.034684,0.71475,1.4701e-13,1.2833e-09
0.40355,0.37499,0.37499,0.37471,6.4071e-10,0.03582,0.71361,1.6145e-13,1.2813e-09
0.40435,0.37499,0.37499,0.37471,6.3969e-10,0.036974,0.71244,1.7656e-13,1.2792e-09
0.40516,0.37499,0.37499,0.3747,6.3866e-10,0.038145,0.71126,1.9235e-13,1.2771e-09
0.40596,0.37499,0.37499,0.3747,6.3761e-10,0.039333,0.71007,2.0882e-13,1.275e-09
0.40677,0.37499,0.37499,0.3747,6.3655e-10,0.040538,0.70885,2.2595e-13,1.2729e-09
0.40757,0.37499,0.37499,0.37469,6.3548e-10,0.04176,0.70762,2.4376e-13,1.2707e-09
0.40838,0.37499,0.37499,0.37469,6.3438e-10,0.043,0.70637,2.6225e-13,1.2685e-09
0.40918,0.37499,0.37499,0.37468,6.3328e-10,0.044256,0.70511,2.814e-13,1.2663e-09
0.40999,0.37499,0.37499,0.37468,6.3216e-10,0.045529,0.70383,3.0123e-13,1.264e-09
0.41079,0.37499,0.37499,0.37467,6.3102e-10,0.04682,0.70253,3.2172e-13,1.2617e-09
0.4116,0.37499,0.37499,0.37467,6.2987e-10,0.048127,0.70121,3.4289e-13,1.2594e-09
0.41241,0.37499,0.37499,0.37467,6.287e-10,0.04945,0.69988,3.6473e-13,1.257e-09
0.41321,0.37499,0.37499,0.37466,6.2752e-10,0.050791,0.69853,3.8723e-13,1.2547e-09
0.41402,0.37499,0.37499,0.37466,6.2633e-10,0.052148,0.69717,4.1041e-13,1.2522e-09
0.41482,0.37499,0.37499,0.37465,6.2512e-10,0.053522,0.69579,4.3425e-13,1.2498e-09
0.41563,0.37499,0.37499,0.37465,6.239e-10,0.054912,0.69439,4.5876e-13,1.2473e-09
0.41643,0.37499,0.37499,0.37465,6.2266e-10,0.056318,0.69297,4.8393e-13,1.2448e-09
0.41724,0.37499,0.37499,0.37464,6.2141e-10,0.057741,0.69154,5.0977e-13,1.2423e-09
0.41804,0.37499,0.37499,0.37464,6.2014e-10,0.05918,0.69009,5.3627e-13,1.2397e-09
0.41885,0.37499,0.37499,0.37463,6.1886e-10,0.060635,0.68863,5.6343e-13,1.2372e-09
0.41966,0.37499,0.37499,0.37463,6.1757e-10,0.062107,0.68715,5.9126e-13,1.2345e-09
0.42046,0.37499,0.37499,0.37463,6.1626e-10,0.063594,0.68566,6.1975e-13,1.2319e-09
0.42127,0.37499,0.37499,0.37462,6.1493e-10,0.065097,0.68414,6.4889e-13,1.2292e-09
0.42207,0.37499,0.37499,0.37462,6.136e-10,0.066617,0.68262,6.787e-13,1.2265e-09
0.42288,0.37499,0.37499,0.37461,6.1225e-10,0.068152,0.68107,7.0916e-13,1.2238e-09
0.42368,0.37499,0.37499,0.37461,6.1088e-10,0.069702,0.67952,7.4028e-13,1.221e-09
0.42449,0.37499,0.37499,0.37461,6.0951e-10,0.071269,0.67794,7.7205e-13,1.2182e-09
0.42529,0.37499,0.37499,0.3746,6.0812e-10,0.072851,0.67635,8.0448e-13,1.2154e-09
0.4261,0.37499,0.37499,0.3746,6.0671e-10,0.074448,0.67475,8.3756e-13,1.2126e-09
0.4269,0.37499,0.37499,0.37459,6.0529e-10,0.076061,0.67313,8.7129e-13,1.2097e-09
0.42771,0.37499,0.37499,0.37459,6.0386e-10,0.077689,0.67149,9.0567e-13,1.2068e-09
0.42852,0.37499,0.37499,0.37459,6.0242e-10,0.079332,0.66984,9.407e-13,1.2039e-09
0.42932,0.37499,0.37499,0.37458,6.0096e-10,0.080991,0.66817,9.7637e-13,1.2009e-09
0.43013,0.37499,0.37499,0.37458,5.9949e-10,0.082664,0.66649,1.0127e-12,1.198e-09
0.43093,0.37499,0.37499,0.37458,5.9801e-10,0.084353,0.6648,1.0497e-12,1.195e-09
0.43174,0.37499,0.37499,0.37457,5.9651e-10,0.086056,0.66309,1.0873e-12,1.1919e-09
0.43254,0.37499,0.37499,0.37457,5.95e-10,0.087774,0.66136,1.1255e-12,1.1889e-09
0.43335,0.37499,0.37499,0.37456,5.9348e-10,0.089507,0.65962,1.1644e-12,1.1858e-09
0.43415,0.37499,0.37499,0.37456,5.9194e-10,0.091255,0.65787,1.2039e-12,1.1827e-09
0.43496,0.37499,0.37499,0.37456,5.9039e-10,0.093017,0.6561,1.2441e-12,1.1795e-09
0.43576,0.37499,0.37499,0.37455,5.8883e-10,0.094794,0.65431,1.2849e-12,1.1764e-09
0.43657,0.37499,0.37499,0.37455,5.8726e-10,0.096584,0.65251,1.3263e-12,1.1732e-09
0.43738,0.37499,0.37499,0.37455,5.8567e-10,0.09839,0.6507,1.3684e-12,1.17e-09
0.43818,0.37499,0.37499,0.37454,5.8407e-10,0.10021,0.64888,1.4111e-12,1.1667e-09
0.43899,0.37499,0.37499,0.37454,5.8246e-10,0.10204,0.64704,1.4545e-12,1.1635e-09
0.43979,0.37499,0.37499,0.37454,5.8084e-10,0.10389,0.64518,1.4984e-12,1.1602e-09
0.4406,0.37499,0.37499,0.37453,5.792e-10,0.10575,0.64331,1.543e-12,1.1569e-09
0.4414,0.37499,0.37499,0.37453,5.7756e-10,0.10763,0.64143,1.5882e-12,1.1535e-09
0.44221,0.37499,0.37499,0.37453,5.759e-10,0.10951,0.63954,1.634e-12,1.1502e-09
0.44301,0.37499,0.37499,0.37452,5.7423e-10,0.11142,0.63763,1.6805e-12,1.1468e-09
0.44382,0.37499,0.37499,0.37452,5.7255e-10,0.11333,0.6357,1.7276e-12,1.1434e-09
0.44462,0.37499,0.37499,0.37452,5.7085e-10,0.11526,0.63377,1.7753e-12,1.1399e-09
0.44543,0.37499,0.37499,0.37451,5.6915e-10,0.1172,0.63182,1.8236e-12,1.1365e-09
0.44624,0.37499,0.37499,0.37451,5.6743e-10,0.11916,0.62986,1.8725e-12,1.133e-09
0.44704,0.37499,0.37499,0.37451,5.657e-10,0.12113,0.62788,1.9221e-12,1.1295e-09
0.44785,0.37499,0.37499,0.3745,5.6396e-10,0.12311,0.62589,1.9722e-12,1.1259e-09
0.44865,0.37499,0.37499,0.3745,5.6221e-10,0.12511,0.62389,2.023e-12,1.1224e-09
0.44946,0.37499,0.37499,0.3745,5.6045e-10,0.12711,0.62188,2.0743e-12,1.1188e-09
0.45026,0.37499,0.37499,0.37449,5.5867e-10,0.12913,0.61985,2.1263e-12,1.1152e-09
0.45107,0.37499,0.37499,0.37449,5.5689e-10,0.13117,0.61781,2.1789e-12,1.1116e-09
0.45187,0.37499,0.37499,0.37449,5.5509e-10,0.13321,0.61576,2.232e-12,1.108e-09
0.45268,0.37499,0.37499,0.37448,5.5329e-10,0.13527,0.6137,2.2858e-12,1.1043e-09
0.45349,0.37499,0.37499,0.37448,5.5147e-10,0.13734,0.61162,2.3402e-12,1.1006e-09
0.45429,0.37499,0.37499,0.37448,5.4964e-10,0.13942,0.60953,2.3951e-12,1.0969e-09
0.4551,0.37499,0.37499,0.37447,5.478e-10,0.14152,0.60743,2.4507e-12,1.0932e-09
0.4559,0.37499,0.37499,0.37447,5.4596e-10,0.14362,0.60532,2.5068e-12,1.0894e-09
0.45671,0.37499,0.37499,0.37447,5.441e-10,0.14574,0.6032,2.5635e-12,1.0856e-09
0.45751,0.37499,0.37499,0.37447,5.4223e-10,0.14787,0.60106,2.6208e-12,1.0818e-09
0.45832,0.37499,0.37499,0.37446,5.4035e-10,0.15001,0.59891,2.6787e-12,1.078e-09
0.45912,0.37499,0.37499,0.37446,5.3846e-10,0.15217,0.59675,2.7372e-12,1.0742e-09
0.45993,0.37499,0.37499,0.37446,5.3656e-10,0.15433,0.59458,2.7963e-12,1.0703e-09
0.46073,0.37499,0.37499,0.37445,5.3465e-10,0.15651,0.5924,2.8559e-12,1.0664e-09
0.46154,0.37499,0.37499,0.37445,5.3273e-10,0.15869,0.59021,2.9161e-12,1.0625e-09
0.46235,0.37499,0.37499,0.37445,5.308e-10,0.16089,0.58801,2.9769e-12,1.0586e-09
0.46315,0.37499,0.37499,0.37445,5.2887e-10,0.1631,0.58579,3.0382e-12,1.0547e-09
0.46396,0.37499,0.37499,0.37444,5.2692e-10,0.16532,0.58357,3.1001e-12,1.0507e-09
0.46476,0.37499,0.37499,0.37444,5.2496e-10,0.16755,0.58133,3.1626e-12,1.0468e-09
0.46557,0.37499,0.37499,0.37444,5.23e-10,0.16979,0.57908,3.2256e-12,1.0428e-09
0.46637,0.37499,0.37499,0.37444,5.2102e-10,0.17204,0.57683,3.2892e-12,1.0388e-09
0.46718,0.37499,0.37499,0.37443,5.1904e-10,0.1743,0.57456,3.3533e-12,1.0347e-09
0.46798,0.37499,0.37499,0.37443,5.1704e-10,0.17658,0.57228,3.418e-12,1.0307e-09
0.46879,0.37499,0.37499,0.37443,5.1504e-10,0.17886,0.57,3.4833e-12,1.0266e-09
0.46959,0.37499,0.37499,0.37442,5.1303e-10,0.18115,0.5677,3.5491e-12,1.0225e-09
0.4704,0.37499,0.37499,0.37442,5.1101e-10,0.18345,0.56539,3.6155e-12,1.0184e-09
0.47121,0.37499,0.37499,0.37442,5.0898e-10,0.18577,0.56307,3.6824e-12,1.0143e-09
0.47201,0.37499,0.37499,0.37442,5.0695e-10,0.18809,0.56075,3.7498e-12,1.0101e-09
0.47282,0.37499,0.37499,0.37442,5.049e-10,0.19042,0.55841,3.8178e-12,1.006e-09
0.47362,0.37499,0.37499,0.37441,5.0285e-10,0.19276,0.55606,3.8863e-12,1.0018e-09
0.47443,0.37499,0.37499,0.37441,5.0079e-10,0.19511,0.55371,3.9553e-12,9.9762e-10
0.47523,0.37499,0.37499,0.37441,4.9872e-10,0.19747,0.55135,4.0249e-12,9.9341e-10
0.47604,0.37499,0.37499,0.37441,4.9664e-10,0.19984,0.54897,4.095e-12,9.8919e-10
0.47684,0.37499,0.37499,0.3744,4.9456e-10,0.20222,0.54659,4.1656e-12,9.8495e-10
0.47765,0.37499,0.37499,0.3744,4.9246e-10,0.2046,0.5442,4.2368e-12,9.8069e-10
0.47846,0.37499,0.37499,0.3744,4.9036e-10,0.207,0.5418,4.3084e-12,9.7642e-10
0.47926,0.37499,0.37499,0.3744,4.8826e-10,0.2094,0.53939,4.3806e-12,9.7213e-10
0.48007,0.37499,0.37499,0.3744,4.8614e-10,0.21182,0.53697,4.4533e-12,9.6783e-10
0.48087,0.37499,0.37499,0.37439,4.8402e-10,0.21424,0.53455,4.5265e-12,9.6351e-10
0.48168,0.37499,0.37499,0.37439,4.8189e-10,0.21667,0.53212,4.6002e-12,9.5918e-10
0.48248,0.37499,0.37499,0.37439,4.7975e-10,0.2191,0.52968,4.6745e-12,9.5483e-10
0.48329,0.37499,0.37499,0.37439,4.7761e-10,0.22155,0.52723,4.7492e-12,9.5047e-10
0.48409,0.37499,0.37499,0.37439,4.7546e-10,0.224,0.52477,4.8244e-12,9.461e-10
0.4849,0.37499,0.37499,0.37438,4.733e-10,0.22646,0.52231,4.9001e-12,9.4171e-10
0.4857,0.37499,0.37499,0.37438,4.7114e-10,0.22893,0.51983,4.9763e-12,9.373e-10
0.48651,0.37499,0.37499,0.37438,4.6897e-10,0.23141,0.51735,5.053e-12,9.3289e-10
0.48732,0.37499,0.37499,0.37438,4.6679e-10,0.23389,0.51487,5.1302e-12,9.2846e-10
0.48812,0.37499,0.37499,0.37438,4.6461e-10,0.23638,0.51237,5.2079e-12,9.2401e-10
0.48893,0.37499,0.37499,0.37437,4.6242e-10,0.23888,0.50987,5.286e-12,9.1956e-10
0.48973,0.37499,0.37499,0.37437,4.6023e-10,0.24138,0.50736,5.3646e-12,9.1509e-10
0.49054,0.37499,0.37499,0.37437,4.5803e-10,0.24389,0.50485,5.4437e-12,9.1061e-10
0.49134,0.37499,0.37499,0.37437,4.5582e-10,0.24641,0.50233,5.5233e-12,9.0612e-10
0.49215,0.37499,0.37499,0.37437,4.5361e-10,0.24893,0.4998,5.6033e-12,9.0161e-10
0.49295,0.37499,0.37499,0.37437,4.5139e-10,0.25147,0.49727,5.6838e-12,8.971e-10
0.49376,0.37499,0.37499,0.37436,4.4917e-10,0.254,0.49473,5.7647e-12,8.9257e-10
0.49456,0.37499,0.37499,0.37436,4.4694e-10,0.25655,0.49218,5.8461e-12,8.8803e-10
0.49537,0.37499,0.37499,0.37436,4.447e-10,0.2591,0.48963,5.928e-12,8.8348e-10
0.49618,0.37499,0.37499,0.37436,4.4246e-10,0.26165,0.48707,6.0103e-12,8.7892e-10
0.49698,0.37499,0.37499,0.37436,4.4022e-10,0.26421,0.4845,6.0931e-12,8.7435e-10
0.49779,0.37499,0.37499,0.37436,4.3797e-10,0.26678,0.48194,6.1763e-12,8.6977e-10
0.49859,0.37499,0.37499,0.37436,4.3572e-10,0.26935,0.47936,6.2599e-12,8.6517e-10
0.4994,0.37499,0.37499,0.37435,4.3346e-10,0.27193,0.47678,6.344e-12,8.6057e-10
0.5002,0.37499,0.37499,0.37435,4.312e-10,0.27451,0.47419,6.4285e-12,8.5596e-10
0.50101,0.37499,0.37499,0.37435,4.2893e-10,0.2771,0.4716,6.5135e-12,8.5134e-10
0.50181,0.37499,0.37499,0.37435,4.2666e-10,0.27969,0.46901,6.5989e-12,8.4671e-10
0.50262,0.37499,0.37499,0.37435,4.2438e-10,0.28229,0.46641,6.6847e-12,8.4207e-10
0.50343,0.37499,0.37499,0.37435,4.221e-10,0.2849,0.4638,6.7709e-12,8.3743e-10
0.50423,0.37499,0.37499,0.37435,4.1982e-10,0.2875,0.46119,6.8575e-12,8.3277e-10
0.50504,0.37499,0.37499,0.37435,4.1753e-10,0.29012,0.45858,6.9446e-12,8.2811e-10
0.50584,0.37499,0.37499,0.37435,4.1524e-10,0.29273,0.45596,7.032e-12,8.2344e-10
0.50665,0.37499,0.37499,0.37434,4.1294e-10,0.29535,0.45333,7.1199e-12,8.1876e-10
0.50745,0.37499,0.37499,0.37434,4.1064e-10,0.29798,0.45071,7.2082e-12,8.1407e-10
0.50826,0.37499,0.37499,0.37434,4.0834e-10,0.30061,0.44808,7.2968e-12,8.0938e-10
0.50906,0.37499,0.37499,0.37434,4.0603e-10,0.30324,0.44544,7.3859e-12,8.0468e-10
0.50987,0.37499,0.37499,0.37434,4.0372e-10,0.30588,0.44281,7.4753e-12,7.9997e-10
0.51067,0.37499,0.37499,0.37434,4.0141e-10,0.30852,0.44016,7.5652e-12,7.9526e-10
0.51148,0.37499,0.37499,0.37434,3.991e-10,0.31116,0.43752,7.6554e-12,7.9054e-10
0.51229,0.375,0.375,0.37434,3.9678e-10,0.3138,0.43487,7.746e-12,7.8581e-10
0.51309,0.375,0.375,0.37434,3.9446e-10,0.31645,0.43222,7.837e-12,7.8108e-10
0.5139,0.375,0.375,0.37434,3.9214e-10,0.31911,0.42957,7.9284e-12,7.7635e-10
0.5147,0.375,0.375,0.37434,3.8981e-10,0.32176,0.42691,8.0201e-12,7.716e-10
0.51551,0.375,0.375,0.37433,3.8748e-10,0.32442,0.42425,8.1122e-12,7.6686e-10
0.51631,0.375,0.375,0.37433,3.8515e-10,0.32708,0.42159,8.2046e-12,7.6211e-10
0.51712,0.375,0.375,0.37433,3.8282e-10,0.32974,0.41892,8.2974e-12,7.5735e-10
0.51792,0.375,0.375,0.37433,3.8049e-10,0.33241,0.41626,8.3906e-12,7.5259e-10
0.51873,0.375,0.375,0.37433,3.7815e-10,0.33508,0.41359,8.4841e-12,7.4782e-10
0.51953,0.375,0.375,0.37433,3.7582e-10,0.33775,0.41092,8.5779e-12,7.4305e-10
0.52034,0.375,0.375,0.37433,3.7348e-10,0.34042,0.40824,8.6721e-12,7.3828e-10
0.52115,0.375,0.375,0.37433,3.7114e-10,0.34309,0.40557,8.7667e-12,7.3351e-10
0.52195,0.375,0.375,0.37433,3.688e-10,0.34577,0.40289,8.8615e-12,7.2873e-10
0.52276,0.375,0.375,0.37433,3.6645e-10,0.34844,0.40022,8.9567e-12,7.2395e-10
0.52356,0.375,0.375,0.37433,3.6411e-10,0.35112,0.39754,9.0523e-12,7.1916e-10
0.52437,0.375,0.375,0.37433,3.6176e-10,0.3538,0.39486,9.1481e-12,7.1438e-10
0.52517,0.375,0.375,0.37433,3.5942e-10,0.35648,0.39218,9.2443e-12,7.0959e-10
0.52598,0.375,0.375,0.37433,3.5707e-10,0.35916,0.3895,9.3408e-12,7.048e-10
0.52678,0.375,0.375,0.37433,3.5472e-10,0.36184,0.38681,9.4376e-12,7.0001e-10
0.52759,0.375,0.375,0.37433,3.5237e-10,0.36453,0.38413,9.5347e-12,6.9521e-10
0.52839,0.375,0.375,0.37433,3.5003e-10,0.36721,0.38145,9.6321e-12,6.9042e-10
0.5292,0.375,0.375,0.37433,3.4768e-10,0.36989,0.37876,9.7298e-12,6.8562e-10
0.53001,0.375,0.375,0.37433,3.4533e-10,0.37258,0.37608,9.8278e-12,6.8083e-10
0.53081,0.375,0.375,0.37433,3.4298e-10,0.37526,0.3734,9.9261e-12,6.7603e-10
0.53162,0.375,0.375,0.37433,3.4063e-10,0.37795,0.37071,1.0025e-11,6.7124e-10
0.53242,0.375,0.375,0.37433,3.3828e-10,0.38063,0.36803,1.0124e-11,6.6644e-10
0.53323,0.375,0.375,0.37433,3.3593e-10,0.38331,0.36535,1.0223e-11,6.6164e-10
0.53403,0.375,0.375,0.37433,3.3359e-10,0.386,0.36266,1.0322e-11,6.5685e-10
0.53484,0.375,0.375,0.37433,3.3124e-10,0.38868,0.35998,1.0422e-11,6.5205e-10
0.53564,0.375,0.375,0.37433,3.2889e-10,0.39136,0.3573,1.0522e-11,6.4726e-10
0.53645,0.375,0.375,0.37433,3.2655e-10,0.39404,0.35462,1.0622e-11,6.4247e-10
0.53726,0.375,0.375,0.37433,3.242e-10,0.39672,0.35194,1.0722e-11,6.3768e-10
0.53806,0.375,0.375,0.37433,3.2186e-10,0.3994,0.34926,1.0823e-11,6.3289e-10
0.53887,0.375,0.375,0.37433,3.1951e-10,0.40208,0.34658,1.0924e-11,6.281e-10
0.53967,0.375,0.375,0.37433,3.1717e-10,0.40475,0.34391,1.1025e-11,6.2332e-10
0.54048,0.375,0.375,0.37433,3.1483e-10,0.40743,0.34123,1.1127e-11,6.1854e-10
0.54128,0.375,0.375,0.37433,3.1249e-10,0.4101,0.33856,1.1228e-11,6.1376e-10
0.54209,0.375,0.375,0.37433,3.1016e-10,0.41277,0.33589,1.133e-11,6.0898e-10
0.54289,0.375,0.375,0.37433,3.0782e-10,0.41544,0.33322,1.1433e-11,6.0421e-10
0.5437,0.375,0.375,0.37433,3.0549e-10,0.41811,0.33056,1.1535e-11,5.9944e-10
0.5445,0.375,0.375,0.37433,3.0316e-10,0.42077,0.32789,1.1638e-11,5.9468e-10
0.54531,0.375,0.375,0.37433,3.0083e-10,0.42344,0.32523,1.174e-11,5.8991e-10
0.54612,0.375,0.375,0.37434,2.985e-10,0.4261,0.32257,1.1843e-11,5.8516e-10
0.54692,0.375,0.375,0.37434,2.9618e-10,0.42876,0.31992,1.1947e-11,5.8041e-10
0.54773,0.375,0.375,0.37434,2.9385e-10,0.43141,0.31726,1.205e-11,5.7566e-10
0.54853,0.375,0.375,0.37434,2.9153e-10,0.43406,0.31461,1.2154e-11,5.7092e-10
0.54934,0.375,0.375,0.37434,2.8922e-10,0.43671,0.31197,1.2258e-11,5.6618e-10
0.55014,0.375,0.375,0.37434,2.869e-10,0.43936,0.30932,1.2362e-11,5.6145e-10
0.55095,0.375,0.375,0.37434,2.8459e-10,0.442,0.30668,1.2466e-11,5.5672e-10
0.55175,0.375,0.375,0.37434,2.8228e-10,0.44464,0.30404,1.257e-11,5.52e-10
0.55256,0.375,0.375,0.37434,2.7998e-10,0.44727,0.30141,1.2675e-11,5.4728e-10
0.55336,0.375,0.375,0.37434,2.7768e-10,0.44991,0.29878,1.2779e-11,5.4258e-10
0.55417,0.375,0.375,0.37434,2.7538e-10,0.45253,0.29615,1.2884e-11,5.3788e-10
0.55498,0.375,0.375,0.37434,2.7309e-10,0.45516,0.29353,1.2989e-11,5.3318e-10
0.55578,0.375,0.375,0.37435,2.7079e-10,0.45778,0.29091,1.3095e-11,5.285e-10
0.55659,0.375,0.375,0.37435,2.6851e-10,0.46039,0.2883,1.32e-11,5.2382e-10
0.55739,0.375,0.375,0.37435,2.6622e-10,0.463,0.28569,1.3306e-11,5.1914e-10
0.5582,0.375,0.375,0.37435,2.6395e-10,0.46561,0.28309,1.3411e-11,5.1448e-10
0.559,0.375,0.375,0.37435,2.6167e-10,0.46821,0.28049,1.3517e-11,5.0982e-10
0.55981,0.375,0.375,0.37435,2.594e-10,0.47081,0.27789,1.3623e-11,5.0518e-10
0.56061,0.375,0.375,0.37435,2.5713e-10,0.4734,0.2753,1.3729e-11,5.0054e-10
0.56142,0.375,0.375,0.37435,2.5487e-10,0.47599,0.27272,1.3835e-11,4.9591e-10
0.56223,0.375,0.375,0.37436,2.5261e-10,0.47857,0.27014,1.3942e-11,4.9129e-10
0.56303,0.375,0.375,0.37436,2.5036e-10,0.48115,0.26756,1.4048e-11,4.8667e-10
0.56384,0.375,0.375,0.37436,2.4811e-10,0.48372,0.26499,1.4155e-11,4.8207e-10
0.56464,0.375,0.375,0.37436,2.4587e-10,0.48629,0.26243,1.4261e-11,4.7748e-10
0.56545,0.375,0.375,0.37436,2.4363e-10,0.48885,0.25987,1.4368e-11,4.729e-10
0.56625,0.375,0.375,0.37436,2.414e-10,0.4914,0.25732,1.4475e-11,4.6833e-10
0.56706,0.375,0.375,0.37436,2.3917e-10,0.49395,0.25478,1.4582e-11,4.6376e-10
0.56786,0.375,0.375,0.37437,2.3695e-10,0.49649,0.25224,1.4689e-11,4.5921e-10
0.56867,0.375,0.375,0.37437,2.3473e-10,0.49903,0.24971,1.4796e-11,4.5467e-10
0.56947,0.375,0.375,0.37437,2.3252e-10,0.50156,0.24718,1.4904e-11,4.5014e-10
0.57028,0.375,0.375,0.37437,2.3032e-10,0.50408,0.24466,1.5011e-11,4.4563e-10
0.57109,0.375,0.375,0.37437,2.2812e-10,0.5066,0.24215,1.5118e-11,4.4112e-10
0.57189,0.375,0.375,0.37437,2.2593e-10,0.50911,0.23964,1.5226e-11,4.3663e-10
0.5727,0.375,0.375,0.37438,2.2374e-10,0.51161,0.23714,1.5333e-11,4.3214e-10
0.5735,0.375,0.375,0.37438,2.2156e-10,0.51411,0.23465,1.5441e-11,4.2767e-10
0.57431,0.375,0.375,0.37438,2.1938e-10,0.5166,0.23216,1.5549e-11,4.2322e-10
0.57511,0.375,0.375,0.37438,2.1721e-10,0.51908,0.22968,1.5656e-11,4.1877e-10
0.57592,0.375,0.375,0.37438,2.1505e-10,0.52155,0.22721,1.5764e-11,4.1434e-10
0.57672,0.375,0.375,0.37438,2.129e-10,0.52402,0.22475,1.5872e-11,4.0992e-10
0.57753,0.375,0.375,0.37439,2.1075e-10,0.52648,0.2223,1.598e-11,4.0552e-10
0.57833,0.375,0.375,0.37439,2.0861e-10,0.52893,0.21985,1.6088e-11,4.0113e-10
0.57914,0.375,0.375,0.37439,2.0647e-10,0.53137,0.21741,1.6196e-11,3.9675e-10
0.57995,0.375,0.375,0.37439,2.0435e-10,0.53381,0.21498,1.6304e-11,3.9239e-10
0.58075,0.375,0.375,0.37439,2.0223e-10,0.53624,0.21255,1.6412e-11,3.8804e-10
0.58156,0.375,0.375,0.3744,2.0011e-10,0.53865,0.21014,1.652e-11,3.837e-10
0.58236,0.375,0.375,0.3744,1.9801e-10,0.54107,0.20773,1.6628e-11,3.7939e-10
0.58317,0.375,0.375,0.3744,1.9591e-10,0.54347,0.20533,1.6736e-11,3.7508e-10
0.58397,0.375,0.375,0.3744,1.9382e-10,0.54586,0.20295,1.6844e-11,3.7079e-10
0.58478,0.375,0.375,0.37441,1.9173e-10,0.54825,0.20056,1.6952e-11,3.6652e-10
0.58558,0.375,0.375,0.37441,1.8966e-10,0.55062,0.19819,1.706e-11,3.6226e-10
0.58639,0.375,0.375,0.37441,1.8759e-10,0.55299,0.19583,1.7168e-11,3.5802e-10
0.58719,0.375,0.375,0.37441,1.8553e-10,0.55535,0.19348,1.7276e-11,3.5379e-10
0.588,0.375,0.375,0.37441,1.8348e-10,0.5577,0.19113,1.7384e-11,3.4958e-10
0.58881,0.375,0.375,0.37442,1.8144e-10,0.56003,0.1888,1.7491e-11,3.4539e-10
0.58961,0.375,0.375,0.37442,1.7941e-10,0.56236,0.18647,1.7599e-11,3.4121e-10
0.59042,0.375,0.375,0.37442,1.7738e-10,0.56468,0.18416,1.7707e-11,3.3705e-10
0.59122,0.375,0.375,0.37442,1.7536e-10,0.56699,0.18185,1.7815e-11,3.3291e-10
0.59203,0.375,0.375,0.37443,1.7335e-10,0.5693,0.17956,1.7923e-11,3.2879e-10
0.59283,0.375,0.375,0.37443,1.7136e-10,0.57159,0.17727,1.8031e-11,3.2468e-10
0.59364,0.375,0.375,0.37443,1.6936e-10,0.57387,0.175,1.8138e-11,3.2059e-10
0.59444,0.375,0.375,0.37443,1.6738e-10,0.57614,0.17273,1.8246e-11,3.1652e-10
0.59525,0.375,0.375,0.37444,1.6541e-10,0.5784,0.17048,1.8353e-11,3.1247e-10
0.59606,0.375,0.375,0.37444,1.6345e-10,0.58065,0.16823,1.8461e-11,3.0843e-10
0.59686,0.375,0.375,0.37444,1.6149e-10,0.58289,0.166,1.8568e-11,3.0441e-10
0.59767,0.375,0.375,0.37444,1.5955e-10,0.58511,0.16378,1.8676e-11,3.0042e-10
0.59847,0.375,0.375,0.37445,1.5761e-10,0.58733,0.16156,1.8783e-11,2.9644e-10
0.59928,0.375,0.375,0.37445,1.5569e-10,0.58954,0.15936,1.889e-11,2.9248e-10
0.60008,0.375,0.375,0.37445,1.5377e-10,0.59173,0.15717,1.8997e-11,2.8854e-10
0.60089,0.375,0.375,0.37446,1.5186e-10,0.59392,0.15499,1.9104e-11,2.8462e-10
0.60169,0.375,0.375,0.37446,1.4997e-10,0.59609,0.15282,1.9211e-11,2.8072e-10
0.6025,0.375,0.375,0.37446,1.4808e-10,0.59826,0.15067,1.9318e-11,2.7684e-10
0.6033,0.375,0.375,0.37446,1.462e-10,0.60041,0.14852,1.9425e-11,2.7298e-10
0.60411,0.375,0.375,0.37447,1.4434e-10,0.60255,0.14639,1.9531e-11,2.6914e-10
0.60492,0.375,0.375,0.37447,1.4248e-10,0.60467,0.14427,1.9638e-11,2.6532e-10
0.60572,0.375,0.375,0.37447,1.4063e-10,0.60679,0.14216,1.9744e-11,2.6152e-10
0.60653,0.375,0.375,0.37448,1.388e-10,0.60889,0.14006,1.985e-11,2.5775e-10
0.60733,0.375,0.375,0.37448,1.3697e-10,0.61098,0.13797,1.9956e-11,2.5399e-10
0.60814,0.375,0.375,0.37448,1.3516e-10,0.61306,0.1359,2.0062e-11,2.5026e-10
0.60894,0.375,0.375,0.37449,1.3336e-10,0.61513,0.13384,2.0168e-11,2.4655e-10
0.60975,0.375,0.375,0.37449,1.3156e-10,0.61719,0.13179,2.0274e-11,2.4285e-10
0.61055,0.375,0.375,0.37449,1.2978e-10,0.61923,0.12975,2.0379e-11,2.3919e-10
0.61136,0.375,0.375,0.37449,1.2801e-10,0.62126,0.12773,2.0485e-11,2.3554e-10
0.61216,0.375,0.375,0.3745,1.2625e-10,0.62328,0.12572,2.059e-11,2.3191e-10
0.61297,0.375,0.375,0.3745,1.245e-10,0.62528,0.12372,2.0695e-11,2.2831e-10
0.61378,0.375,0.375,0.3745,1.2277e-10,0.62728,0.12173,2.08e-11,2.2473e-10
0.61458,0.375,0.375,0.37451,1.2104e-10,0.62926,0.11976,2.0905e-11,2.2118e-10
0.61539,0.375,0.375,0.37451,1.1933e-10,0.63122,0.1178,2.1009e-11,2.1764e-10
0.61619,0.375,0.375,0.37451,1.1762e-10,0.63317,0.11585,2.1114e-11,2.1413e-10
0.617,0.375,0.375,0.37452,1.1593e-10,0.63511,0.11392,2.1218e-11,2.1065e-10
0.6178,0.375,0.375,0.37452,1.1425e-10,0.63704,0.112,2.1322e-11,2.0719e-10
0.61861,0.375,0.375,0.37452,1.1259e-10,0.63895,0.11009,2.1426e-11,2.0375e-10
0.61941,0.375,0.375,0.37453,1.1093e-10,0.64085,0.1082,2.1529e-11,2.0033e-10
0.62022,0.375,0.375,0.37453,1.0929e-10,0.64274,0.10632,2.1633e-11,1.9694e-10
0.62103,0.375,0.375,0.37453,1.0765e-10,0.64461,0.10446,2.1736e-11,1.9357e-10
0.62183,0.375,0.375,0.37454,1.0604e-10,0.64647,0.1026,2.1839e-11,1.9023e-10
0.62264,0.375,0.375,0.37454,1.0443e-10,0.64832,0.10077,2.1942e-11,1.8691e-10
0.62344,0.375,0.375,0.37454,1.0283e-10,0.65015,0.098943,2.2044e-11,1.8362e-10
0.62425,0.375,0.375,0.37455,1.0125e-10,0.65196,0.097134,2.2147e-11,1.8035e-10
0.62505,0.375,0.375,0.37455,9.968e-11,0.65377,0.095338,2.2249e-11,1.7711e-10
0.62586,0.375,0.375,0.37456,9.8123e-11,0.65555,0.093558,2.2351e-11,1.7389e-10
0.62666,0.375,0.375,0.37456,9.6578e-11,0.65733,0.091791,2.2452e-11,1.707e-10
0.62747,0.375,0.375,0.37456,9.5046e-11,0.65909,0.090039,2.2554e-11,1.6754e-10
0.62827,0.375,0.375,0.37457,9.3526e-11,0.66083,0.088302,2.2655e-11,1.644e-10
0.62908,0.375,0.375,0.37457,9.202e-11,0.66256,0.086579,2.2756e-11,1.6128e-10
0.62989,0.375,0.375,0.37457,9.0526e-11,0.66428,0.084871,2.2857e-11,1.582e-10
0.63069,0.375,0.375,0.37458,8.9045e-11,0.66598,0.083178,2.2957e-11,1.5513e-10
0.6315,0.375,0.375,0.37458,8.7578e-11,0.66766,0.0815,2.3057e-11,1.521e-10
0.6323,0.375,0.375,0.37459,8.6123e-11,0.66933,0.079837,2.3157e-11,1.4909e-10
0.63311,0.375,0.375,0.37459,8.4682e-11,0.67099,0.078189,2.3257e-11,1.4611e-10
0.63391,0.375,0.375,0.37459,8.3255e-11,0.67263,0.076556,2.3356e-11,1.4315e-10
0.63472,0.375,0.375,0.3746,8.184e-11,0.67425,0.074938,2.3455e-11,1.4023e-10
0.63552,0.375,0.375,0.3746,8.0439e-11,0.67586,0.073336,2.3554e-11,1.3732e-10
0.63633,0.375,0.375,0.3746,7.9052e-11,0.67746,0.07175,2.3652e-11,1.3445e-10
0.63713,0.375,0.375,0.37461,7.7678e-11,0.67904,0.070179,2.375e-11,1.3161e-10
0.63794,0.375,0.375,0.37461,7.6318e-11,0.6806,0.068623,2.3848e-11,1.2879e-10
0.63875,0.375,0.375,0.37462,7.4972e-11,0.68215,0.067083,2.3946e-11,1.26e-10
0.63955,0.375,0.375,0.37462,7.3639e-11,0.68368,0.065559,2.4043e-11,1.2324e-10
0.64036,0.375,0.375,0.37462,7.2321e-11,0.6852,0.064051,2.414e-11,1.205e-10
0.64116,0.375,0.375,0.37463,7.1016e-11,0.6867,0.062559,2.4237e-11,1.1779e-10
0.64197,0.375,0.375,0.37463,6.9725e-11,0.68818,0.061083,2.4333e-11,1.1512e-10
0.64277,0.375,0.375,0.37464,6.8449e-11,0.68965,0.059622,2.4429e-11,1.1247e-10
0.64358,0.375,0.375,0.37464,6.7186e-11,0.6911,0.058178,2.4525e-11,1.0985e-10
0.64438,0.375,0.375,0.37464,6.5938e-11,0.69254,0.056751,2.4621e-11,1.0726e-10
0.64519,0.375,0.375,0.37465,6.4704e-11,0.69396,0.055339,2.4716e-11,1.0469e-10
0.64599,0.375,0.375,0.37465,6.3485e-11,0.69536,0.053944,2.481e-11,1.0216e-10
0.6468,0.375,0.375,0.37466,6.2279e-11,0.69675,0.052565,2.4905e-11,9.9654e-11
0.64761,0.375,0.375,0.37466,6.1089e-11,0.69812,0.051203,2.4999e-11,9.7179e-11
0.64841,0.375,0.375,0.37466,5.9913e-11,0.69947,0.049858,2.5092e-11,9.4733e-11
0.64922,0.375,0.375,0.37467,5.8751e-11,0.70081,0.048529,2.5186e-11,9.2316e-11
0.65002,0.375,0.375,0.37467,5.7604e-11,0.70213,0.047217,2.5279e-11,8.993e-11
0.65083,0.375,0.375,0.37468,5.6472e-11,0.70343,0.045921,2.5371e-11,8.7573e-11
0.65163,0.375,0.375,0.37468,5.5354e-11,0.70472,0.044643,2.5464e-11,8.5245e-11
0.65244,0.375,0.375,0.37469,5.4252e-11,0.70599,0.043381,2.5555e-11,8.2948e-11
0.65324,0.375,0.375,0.37469,5.3164e-11,0.70724,0.042136,2.5647e-11,8.0681e-11
0.65405,0.375,0.375,0.37469,5.2091e-11,0.70848,0.040909,2.5738e-11,7.8445e-11
0.65486,0.375,0.375,0.3747,5.1034e-11,0.7097,0.039698,2.5829e-11,7.6238e-11
0.65566,0.375,0.375,0.3747,4.9991e-11,0.7109,0.038505,2.5919e-11,7.4062e-11
0.65647,0.375,0.375,0.37471,4.8963e-11,0.71209,0.037329,2.6009e-11,7.1917e-11
0.65727,0.375,0.375,0.37471,4.7951e-11,0.71325,0.03617,2.6099e-11,6.9803e-11
0.65808,0.375,0.375,0.37472,4.6953e-11,0.7144,0.035029,2.6188e-11,6.7719e-11
0.65888,0.375,0.375,0.37472,4.5971e-11,0.71554,0.033905,2.6277e-11,6.5666e-11
0.65969,0.375,0.375,0.37472,4.5005e-11,0.71665,0.032799,2.6365e-11,6.3644e-11
0.66049,0.375,0.375,0.37473,4.4053e-11,0.71775,0.03171,2.6453e-11,6.1653e-11
0.6613,0.375,0.375,0.37473,4.3117e-11,0.71883,0.030638,2.6541e-11,5.9694e-11
0.6621,0.375,0.375,0.37474,4.2197e-11,0.71989,0.029584,2.6628e-11,5.7766e-11
0.66291,0.375,0.375,0.37474,4.1292e-11,0.72094,0.028548,2.6714e-11,5.5869e-11
0.66372,0.375,0.375,0.37475,4.0402e-11,0.72196,0.02753,2.6801e-11,5.4004e-11
0.66452,0.375,0.375,0.37475,3.9528e-11,0.72297,0.02653,2.6887e-11,5.217e-11
0.66533,0.375,0.375,0.37476,3.867e-11,0.72396,0.025547,2.6972e-11,5.0368e-11
0.66613,0.375,0.375,0.37476,3.7828e-11,0.72494,0.024582,2.7057e-11,4.8598e-11
0.66694,0.375,0.375,0.37476,3.7001e-11,0.72589,0.023635,2.7142e-11,4.686e-11
0.66774,0.375,0.375,0.37477,3.619e-11,0.72683,0.022707,2.7226e-11,4.5154e-11
0.66855,0.375,0.375,0.37477,3.5394e-11,0.72775,0.021796,2.7309e-11,4.348e-11
0.66935,0.375,0.375,0.37478,3.4615e-11,0.72865,0.020903,2.7393e-11,4.1838e-11
0.67016,0.375,0.375,0.37478,3.3852e-11,0.72954,0.020029,2.7475e-11,4.0228e-11
0.67096,0.375,0.375,0.37479,3.3104e-11,0.7304,0.019172,2.7558e-11,3.865e-11
0.67177,0.375,0.375,0.37479,3.2372e-11,0.73125,0.018334,2.7639e-11,3.7105e-11
0.67258,0.375,0.375,0.3748,3.1657e-11,0.73208,0.017515,2.7721e-11,3.5593e-11
0.67338,0.375,0.375,0.3748,3.0957e-11,0.73289,0.016713,2.7802e-11,3.4113e-11
0.67419,0.375,0.375,0.37481,3.0274e-11,0.73368,0.01593,2.7882e-11,3.2665e-11
0.67499,0.375,0.375,0.37481,2.9606e-11,0.73445,0.015165,2.7962e-11,3.125e-11
0.6758,0.375,0.375,0.37481,2.8955e-11,0.73521,0.014419,2.8042e-11,2.9868e-11
0.6766,0.375,0.375,0.37482,2.832e-11,0.73595,0.013691,2.8121e-11,2.8519e-11
0.67741,0.375,0.375,0.37482,2.7701e-11,0.73667,0.012982,2.8199e-11,2.7203e-11
0.67821,0.375,0.375,0.37483,2.7099e-11,0.73737,0.012291,2.8277e-11,2.592e-11
0.67902,0.375,0.375,0.37483,2.6512e-11,0.73805,0.011619,2.8355e-11,2.467e-11
0.67983,0.375,0.375,0.37484,2.5942e-11,0.73871,0.010965,2.8432e-11,2.3453e-11
0.68063,0.375,0.375,0.37484,2.5389e-11,0.73935,0.01033,2.8508e-11,2.2269e-11
0.68144,0.375,0.375,0.37485,2.4851e-11,0.73998,0.0097137,2.8584e-11,2.1118e-11
0.68224,0.375,0.375,0.37485,2.433e-11,0.74059,0.0091161,2.866e-11,2.0001e-11
0.68305,0.375,0.375,0.37486,2.3826e-11,0.74118,0.0085373,2.8735e-11,1.8917e-11
0.68385,0.375,0.375,0.37486,2.3338e-11,0.74175,0.0079772,2.881e-11,1.7866e-11
0.68466,0.375,0.375,0.37487,2.2866e-11,0.7423,0.0074359,2.8884e-11,1.6849e-11
0.68546,0.375,0.375,0.37487,2.2411e-11,0.74283,0.0069135,2.8957e-11,1.5865e-11
0.68627,0.375,0.375,0.37488,2.1973e-11,0.74334,0.0064099,2.903e-11,1.4915e-11
0.68707,0.375,0.375,0.37488,2.1551e-11,0.74383,0.0059253,2.9102e-11,1.3999e-11
0.68788,0.375,0.375,0.37488,2.1145e-11,0.74431,0.0054595,2.9174e-11,1.3116e-11
0.68869,0.375,0.375,0.37489,2.0756e-11,0.74477,0.0050126,2.9246e-11,1.2267e-11
0.68949,0.375,0.375,0.37489,2.0384e-11,0.7452,0.0045847,2.9317e-11,1.1452e-11
0.6903,0.375,0.375,0.3749,2.0028e-11,0.74562,0.0041758,2.9387e-11,1.067e-11
0.6911,0.375,0.375,0.3749,1.9689e-11,0.74602,0.0037859,2.9457e-11,9.9221e-12
0.69191,0.375,0.375,0.37491,1.9367e-11,0.7464,0.003415,2.9526e-11,9.2082e-12
0.69271,0.375,0.375,0.37491,1.9061e-11,0.74676,0.0030631,2.9595e-11,8.5282e-12
0.69352,0.375,0.375,0.37492,1.8772e-11,0.74711,0.0027303,2.9663e-11,7.8821e-12
0.69432,0.375,0.375,0.37492,1.85e-11,0.74743,0.0024165,2.973e-11,7.27e-12
0.69513,0.375,0.375,0.37493,1.8245e-11,0.74773,0.0021219,2.9797e-11,6.6918e-12
0.69593,0.375,0.375,0.37493,1.8006e-11,0.74802,0.0018463,2.9864e-11,6.1477e-12
0.69674,0.375,0.375,0.37494,1.7784e-11,0.74828,0.0015898,2.993e-11,5.6376e-12
0.69755,0.375,0.375,0.37494,1.7578e-11,0.74853,0.0013525,2.9995e-11,5.1617e-12
0.69835,0.375,0.375,0.37495,1.739e-11,0.74876,0.0011343,3.006e-11,4.7198e-12
0.69916,0.375,0.375,0.37495,1.7218e-11,0.74897,0.00093532,3.0124e-11,4.312e-12
0.69996,0.375,0.375,0.37496,1.7063e-11,0.74916,0.00075545,3.0188e-11,3.9384e-12
0.70077,0.375,0.375,0.37496,1.6925e-11,0.74933,0.00059476,3.0251e-11,3.599e-12
0.70157,0.375,0.375,0.37497,1.6803e-11,0.74948,0.00045325,3.0313e-11,3.2937e-12
0.70238,0.375,0.375,0.37497,1.6699e-11,0.74961,0.00033092,3.0375e-11,3.0226e-12
0.70318,0.375,0.375,0.37498,1.6611e-11,0.74972,0.00022779,3.0436e-11,2.7858e-12
0.70399,0.375,0.375,0.37498,1.654e-11,0.74982,0.00014385,3.0497e-11,2.5831e-12
0.7048,0.375,0.375,0.37499,1.6486e-11,0.74989,7.9117e-05,3.0557e-11,2.4147e-12
0.7056,0.375,0.375,0.37499,1.6449e-11,0.74995,3.359e-05,3.0617e-11,2.2806e-12
0.70641,0.375,0.375,0.37499,1.6428e-11,0.74998,7.2712e-06,3.0676e-11,2.1807e-12
0.70721,0.375,0.375,0.375,1.6425e-11,0.75,1.6216e-07,3.0734e-11,2.115e-12
0.70802,0.375,0.375,0.375,1.6438e-11,0.75,1.2263e-05,3.0792e-11,2.0836e-12
0.70882,0.375,0.375,0.37501,1.6468e-11,0.74997,4.3574e-05,3.0849e-11,2.0865e-12
0.70963,0.375,0.375,0.37501,1.6515e-11,0.74993,9.4092e-05,3.0905e-11,2.1236e-12
0.71043,0.375,0.375,0.37502,1.6578e-11,0.74987,0.00016382,3.0961e-11,2.195e-12
0.71124,0.375,0.375,0.37502,1.6659e-11,0.74979,0.00025274,3.1017e-11,2.3006e-12
0.71204,0.375,0.375,0.37503,1.6756e-11,0.7497,0.00036086,3.1071e-11,2.4405e-12
0.71285,0.375,0.375,0.37503,1.687e-11,0.74958,0.00048818,3.1125e-11,2.6146e-12
0.71366,0.375,0.375,0.37504,1.7001e-11,0.74944,0.00063468,3.1179e-11,2.8229e-12
0.71446,0.375,0.375,0.37504,1.7149e-11,0.74928,0.00080035,3.1232e-11,3.0655e-12
0.71527,0.375,0.375,0.37505,1.7313e-11,0.74911,0.0009852,3.1284e-11,3.3422e-12
0.71607,0.375,0.375,0.37505,1.7494e-11,0.74892,0.0011892,3.1336e-11,3.6532e-12
0.71688,0.375,0.375,0.37506,1.7692e-11,0.7487,0.0014124,3.1387e-11,3.9983e-12
0.71768,0.375,0.375,0.37506,1.7907e-11,0.74847,0.0016546,3.1437e-11,4.3776e-12
0.71849,0.375,0.375,0.37507,1.8139e-11,0.74822,0.0019161,3.1487e-11,4.7911e-12
0.71929,0.375,0.375,0.37507,1.8387e-11,0.74795,0.0021966,3.1536e-11,5.2386e-12
0.7201,0.375,0.375,0.37508,1.8652e-11,0.74766,0.0024962,3.1584e-11,5.7203e-12
0.7209,0.375,0.375,0.37508,1.8934e-11,0.74735,0.0028149,3.1632e-11,6.236e-12
0.72171,0.375,0.375,0.37509,1.9232e-11,0.74702,0.0031527,3.1679e-11,6.7858e-12
0.72252,0.375,0.375,0.37509,1.9547e-11,0.74667,0.0035095,3.1725e-11,7.3695e-12
0.72332,0.375,0.375,0.3751,1.9879e-11,0.7463,0.0038854,3.1771e-11,7.9873e-12
0.72413,0.375,0.375,0.3751,2.0228e-11,0.74592,0.0042802,3.1817e-11,8.639e-12
0.72493,0.375,0.375,0.3751,2.0593e-11,0.74552,0.0046941,3.1861e-11,9.3247e-12
0.72574,0.375,0.375,0.37511,2.0975e-11,0.74509,0.0051269,3.1905e-11,1.0044e-11
0.72654,0.375,0.375,0.37511,2.1373e-11,0.74465,0.0055787,3.1948e-11,1.0798e-11
0.72735,0.375,0.375,0.37512,2.1788e-11,0.74419,0.0060494,3.1991e-11,1.1585e-11
0.72815,0.375,0.375,0.37512,2.2219e-11,0.74371,0.006539,3.2033e-11,1.2406e-11
0.72896,0.375,0.375,0.37513,2.2667e-11,0.74321,0.0070475,3.2074e-11,1.326e-11
0.72976,0.375,0.375,0.37513,2.3132e-11,0.74269,0.0075748,3.2115e-11,1.4149e-11
0.73057,0.375,0.375,0.37514,2.3613e-11,0.74215,0.0081209,3.2155e-11,1.5071e-11
0.73138,0.375,0.375,0.37514,2.411e-11,0.7416,0.0086859,3.2194e-11,1.6026e-11
0.73218,0.375,0.375,0.37515,2.4624e-11,0.74102,0.0092696,3.2233e-11,1.7016e-11
0.73299,0.375,0.375,0.37515,2.5154e-11,0.74043,0.009872,3.227e-11,1.8038e-11
0.73379,0.375,0.375,0.37516,2.5701e-11,0.73982,0.010493,3.2308e-11,1.9094e-11
0.7346,0.375,0.375,0.37516,2.6264e-11,0.73919,0.011133,3.2344e-11,2.0184e-11
0.7354,0.375,0.375,0.37517,2.6843e-11,0.73854,0.011791,3.238e-11,2.1307e-11
0.73621,0.375,0.375,0.37517,2.7439e-11,0.73787,0.012468,3.2416e-11,2.2463e-11
0.73701,0.375,0.375,0.37518,2.8051e-11,0.73719,0.013164,3.245e-11,2.3652e-11
0.73782,0.375,0.375,0.37518,2.8679e-11,0.73648,0.013878,3.2484e-11,2.4874e-11
0.73863,0.375,0.375,0.37518,2.9324e-11,0.73576,0.014611,3.2517e-11,2.613e-11
0.73943,0.375,0.375,0.37519,2.9984e-11,0.73502,0.015362,3.255e-11,2.7418e-11
0.74024,0.375,0.375,0.37519,3.0661e-11,0.73426,0.016132,3.2582e-11,2.874e-11
0.74104,0.375,0.375,0.3752,3.1354e-11,0.73348,0.01692,3.2613e-11,3.0094e-11
0.74185,0.375,0.375,0.3752,3.2062e-11,0.73268,0.017726,3.2643e-11,3.1482e-11
0.74265,0.375,0.375,0.37521,3.2787e-11,0.73186,0.01855,3.2673e-11,3.2902e-11
0.74346,0.375,0.375,0.37521,3.3528e-11,0.73103,0.019393,3.2702e-11,3.4354e-11
0.74426,0.375,0.375,0.37522,3.4285e-11,0.73018,0.020254,3.2731e-11,3.584e-11
0.74507,0.375,0.375,0.37522,3.5058e-11,0.72931,0.021134,3.2758e-11,3.7357e-11
0.74587,0.375,0.375,0.37523,3.5847e-11,0.72842,0.022031,3.2785e-11,3.8908e-11
0.74668,0.375,0.375,0.37523,3.6651e-11,0.72751,0.022946,3.2812e-11,4.049e-11
0.74749,0.375,0.375,0.37523,3.7471e-11,0.72659,0.02388,3.2837e-11,4.2105e-11
0.74829,0.375,0.375,0.37524,3.8307e-11,0.72565,0.024831,3.2862e-11,4.3752e-11
0.7491,0.375,0.375,0.37524,3.9159e-11,0.72469,0.025801,3.2887e-11,4.5432e-11
0.7499,0.375,0.375,0.37525,4.0027e-11,0.72371,0.026788,3.291e-11,4.7143e-11
0.75071,0.375,0.375,0.37525,4.091e-11,0.72271,0.027793,3.2933e-11,4.8886e-11
0.75151,0.375,0.375,0.37526,4.1808e-11,0.7217,0.028816,3.2955e-11,5.0661e-11
0.75232,0.375,0.375,0.37526,4.2722e-11,0.72067,0.029857,3.2977e-11,5.2468e-11
0.75312,0.375,0.375,0.37527,4.3652e-11,0.71962,0.030915,3.2997e-11,5.4307e-11
0.75393,0.375,0.375,0.37527,4.4597e-11,0.71855,0.031991,3.3017e-11,5.6177e-11
0.75473,0.375,0.375,0.37527,4.5558e-11,0.71746,0.033084,3.3037e-11,5.8079e-11
0.75554,0.375,0.375,0.37528,4.6533e-11,0.71636,0.034195,3.3055e-11,6.0012e-11
0.75635,0.375,0.375,0.37528,4.7525e-11,0.71524,0.035324,3.3073e-11,6.1976e-11
0.75715,0.375,0.375,0.37529,4.8531e-11,0.71411,0.03647,3.309e-11,6.3971e-11
0.75796,0.375,0.375,0.37529,4.9552e-11,0.71295,0.037633,3.3107e-11,6.5998e-11
0.75876,0.375,0.375,0.3753,5.0589e-11,0.71178,0.038814,3.3123e-11,6.8056e-11
0.75957,0.375,0.375,0.3753,5.1641e-11,0.71059,0.040011,3.3138e-11,7.0144e-11
0.76037,0.375,0.375,0.3753,5.2708e-11,0.70938,0.041226,3.3152e-11,7.2263e-11
0.76118,0.375,0.375,0.37531,5.379e-11,0.70816,0.042458,3.3166e-11,7.4413e-11
0.76198,0.375,0.375,0.37531,5.4886e-11,0.70692,0.043707,3.3179e-11,7.6594e-11
0.76279,0.375,0.375,0.37532,5.5998e-11,0.70566,0.044973,3.3191e-11,7.8805e-11
0.7636,0.375,0.375,0.37532,5.7124e-11,0.70439,0.046256,3.3202e-11,8.1046e-11
0.7644,0.375,0.375,0.37533,5.8265e-11,0.7031,0.047556,3.3213e-11,8.3318e-11
0.76521,0.375,0.375,0.37533,5.9421e-11,0.70179,0.048872,3.3223e-11,8.5619e-11
0.76601,0.375,0.375,0.37533,6.0592e-11,0.70046,0.050206,3.3233e-11,8.7951e-11
0.76682,0.375,0.375,0.37534,6.1777e-11,0.69912,0.051556,3.3241e-11,9.0312e-11
0.76762,0.375,0.375,0.37534,6.2976e-11,0.69776,0.052922,3.3249e-11,9.2703e-11
0.76843,0.375,0.375,0.37535,6.419e-11,0.69639,0.054305,3.3256e-11,9.5124e-11
0.76923,0.375,0.375,0.37535,6.5419e-11,0.695,0.055704,3.3263e-11,9.7575e-11
0.77004,0.375,0.375,0.37535,6.6661e-11,0.69359,0.05712,3.3268e-11,1.0005e-10
0.77084,0.375,0.375,0.37536,6.7918e-11,0.69217,0.058552,3.3273e-11,1.0256e-10
0.77165,0.375,0.375,0.37536,6.919e-11,0.69073,0.06,3.3278e-11,1.051e-10
0.77246,0.375,0.375,0.37537,7.0475e-11,0.68927,0.061465,3.3281e-11,1.0767e-10
0.77326,0.375,0.375,0.37537,7.1774e-11,0.6878,0.062945,3.3284e-11,1.1026e-10
0.77407,0.375,0.375,0.37538,7.3088e-11,0.68631,0.064441,3.3286e-11,1.1289e-10
0.77487,0.375,0.375,0.37538,7.4415e-11,0.6848,0.065954,3.3288e-11,1.1554e-10
0.77568,0.375,0.375,0.37538,7.5756e-11,0.68328,0.067482,3.3289e-11,1.1822e-10
0.77648,0.375,0.375,0.37539,7.7111e-11,0.68175,0.069026,3.3289e-11,1.2093e-10
0.77729,0.375,0.375,0.37539,7.848e-11,0.6802,0.070585,3.3288e-11,1.2367e-10
0.77809,0.375,0.375,0.37539,7.9862e-11,0.67863,0.072161,3.3286e-11,1.2644e-10
0.7789,0.375,0.375,0.3754,8.1258e-11,0.67705,0.073751,3.3284e-11,1.2923e-10
0.7797,0.375,0.375,0.3754,8.2668e-11,0.67545,0.075357,3.3281e-11,1.3205e-10
0.78051,0.375,0.375,0.37541,8.4091e-11,0.67383,0.076979,3.3278e-11,1.349e-10
0.78132,0.375,0.375,0.37541,8.5527e-11,0.6722,0.078616,3.3273e-11,1.3778e-10
0.78212,0.375,0.375,0.37541,8.6977e-11,0.67056,0.080267,3.3268e-11,1.4069e-10
0.78293,0.375,0.375,0.37542,8.844e-11,0.6689,0.081934,3.3262e-11,1.4362e-10
0.78373,0.375,0.375,0.37542,8.9916e-11,0.66723,0.083616,3.3256e-11,1.4658e-10
0.78454,0.375,0.375,0.37543,9.1405e-11,0.66554,0.085313,3.3249e-11,1.4956e-10
0.78534,0.375,0.375,0.37543,9.2907e-11,0.66383,0.087025,3.3241e-11,1.5257e-10
0.78615,0.375,0.375,0.37543,9.4422e-11,0.66211,0.088752,3.3232e-11,1.5561e-10
0.78695,0.375,0.375,0.37544,9.595e-11,0.66038,0.090493,3.3223e-11,1.5868e-10
0.78776,0.375,0.375,0.37544,9.749e-11,0.65863,0.092249,3.3212e-11,1.6177e-10
0.78856,0.375,0.375,0.37544,9.9044e-11,0.65687,0.094019,3.3202e-11,1.6489e-10
0.78937,0.375,0.375,0.37545,1.0061e-10,0.65509,0.095804,3.319e-11,1.6803e-10
0.79018,0.375,0.375,0.37545,1.0219e-10,0.6533,0.097603,3.3178e-11,1.712e-10
0.79098,0.375,0.375,0.37545,1.0378e-10,0.65149,0.099416,3.3165e-11,1.7439e-10
0.79179,0.375,0.375,0.37546,1.0538e-10,0.64967,0.10124,3.3151e-11,1.7761e-10
0.79259,0.375,0.375,0.37546,1.07e-10,0.64784,0.10308,3.3137e-11,1.8086e-10
0.7934,0.375,0.375,0.37546,1.0863e-10,0.64599,0.10494,3.3121e-11,1.8413e-10
0.7942,0.375,0.375,0.37547,1.1027e-10,0.64413,0.10681,3.3106e-11,1.8742e-10
0.79501,0.375,0.375,0.37547,1.1192e-10,0.64225,0.10869,3.3089e-11,1.9075e-10
0.79581,0.375,0.375,0.37547,1.1358e-10,0.64036,0.11059,3.3072e-11,1.9409e-10
0.79662,0.375,0.375,0.37548,1.1526e-10,0.63846,0.1125,3.3054e-11,1.9746e-10
0.79743,0.375,0.375,0.37548,1.1694e-10,0.63654,0.11442,3.3035e-11,2.0085e-10
0.79823,0.375,0.375,0.37549,1.1864e-10,0.63461,0.11636,3.3015e-11,2.0427e-10
0.79904,0.375,0.375,0.37549,1.2035e-10,0.63267,0.11831,3.2995e-11,2.0771e-10
0.79984,0.375,0.375,0.37549,1.2208e-10,0.63071,0.12027,3.2974e-11,2.1118e-10
0.80065,0.375,0.375,0.37549,1.2381e-10,0.62874,0.12225,3.2953e-11,2.1467e-10
0.80145,0.375,0.375,0.3755,1.2556e-10,0.62676,0.12424,3.293e-11,2.1818e-10
0.80226,0.375,0.375,0.3755,1.2731e-10,0.62476,0.12624,3.2907e-11,2.2172e-10
0.80306,0.375,0.375,0.3755,1.2908e-10,0.62276,0.12825,3.2884e-11,2.2527e-10
0.80387,0.375,0.375,0.37551,1.3086e-10,0.62073,0.13028,3.2859e-11,2.2886e-10
0.80467,0.375,0.375,0.37551,1.3265e-10,0.6187,0.13232,3.2834e-11,2.3246e-10
0.80548,0.375,0.375,0.37551,1.3445e-10,0.61665,0.13437,3.2808e-11,2.3609e-10
0.80629,0.375,0.375,0.37552,1.3626e-10,0.6146,0.13644,3.2782e-11,2.3974e-10
0.80709,0.375,0.375,0.37552,1.3808e-10,0.61252,0.13852,3.2754e-11,2.4341e-10
0.8079,0.375,0.375,0.37552,1.3991e-10,0.61044,0.1406,3.2726e-11,2.471e-10
0.8087,0.375,0.375,0.37553,1.4176e-10,0.60835,0.14271,3.2698e-11,2.5082e-10
0.80951,0.375,0.375,0.37553,1.4361e-10,0.60624,0.14482,3.2668e-11,2.5455e-10
0.81031,0.375,0.375,0.37553,1.4547e-10,0.60412,0.14694,3.2638e-11,2.5831e-10
0.81112,0.375,0.375,0.37553,1.4735e-10,0.60199,0.14908,3.2608e-11,2.6209e-10
0.81192,0.375,0.375,0.37554,1.4923e-10,0.59985,0.15123,3.2576e-11,2.6589e-10
0.81273,0.375,0.375,0.37554,1.5113e-10,0.59769,0.15339,3.2544e-11,2.6971e-10
0.81353,0.375,0.375,0.37554,1.5303e-10,0.59553,0.15556,3.2511e-11,2.7355e-10
0.81434,0.375,0.375,0.37555,1.5494e-10,0.59335,0.15774,3.2478e-11,2.7741e-10
0.81515,0.375,0.375,0.37555,1.5687e-10,0.59117,0.15993,3.2443e-11,2.8129e-10
0.81595,0.375,0.375,0.37555,1.588e-10,0.58897,0.16214,3.2408e-11,2.852e-10
0.81676,0.375,0.375,0.37555,1.6074e-10,0.58676,0.16435,3.2373e-11,2.8912e-10
0.81756,0.375,0.375,0.37556,1.627e-10,0.58454,0.16658,3.2336e-11,2.9306e-10
0.81837,0.375,0.375,0.37556,1.6466e-10,0.58231,0.16881,3.2299e-11,2.9702e-10
0.81917,0.375,0.375,0.37556,1.6663e-10,0.58006,0.17106,3.2262e-11,3.01e-10
0.81998,0.375,0.375,0.37557,1.6861e-10,0.57781,0.17332,3.2223e-11,3.05e-10
0.82078,0.375,0.375,0.37557,1.706e-10,0.57555,0.17559,3.2184e-11,3.0901e-10
0.82159,0.375,0.375,0.37557,1.726e-10,0.57327,0.17787,3.2144e-11,3.1305e-10
0.8224,0.375,0.375,0.37557,1.746e-10,0.57099,0.18015,3.2104e-11,3.1711e-10
0.8232,0.375,0.375,0.37558,1.7662e-10,0.5687,0.18245,3.2063e-11,3.2118e-10
0.82401,0.375,0.375,0.37558,1.7864e-10,0.5664,0.18476,3.2021e-11,3.2527e-10
0.82481,0.375,0.375,0.37558,1.8068e-10,0.56408,0.18708,3.1979e-11,3.2938e-10
0.82562,0.375,0.375,0.37558,1.8272e-10,0.56176,0.18941,3.1935e-11,3.335e-10
0.82642,0.375,0.375,0.37558,1.8477e-10,0.55943,0.19174,3.1892e-11,3.3765e-10
0.82723,0.375,0.375,0.37559,1.8683e-10,0.55709,0.19409,3.1847e-11,3.4181e-10
0.82803,0.375,0.375,0.37559,1.8889e-10,0.55473,0.19644,3.1802e-11,3.4598e-10
0.82884,0.375,0.375,0.37559,1.9097e-10,0.55237,0.19881,3.1756e-11,3.5018e-10
0.82964,0.375,0.375,0.37559,1.9305e-10,0.55001,0.20118,3.171e-11,3.5439e-10
0.83045,0.375,0.375,0.3756,1.9514e-10,0.54763,0.20357,3.1663e-11,3.5862e-10
0.83126,0.375,0.375,0.3756,1.9724e-10,0.54524,0.20596,3.1615e-11,3.6286e-10
0.83206,0.375,0.375,0.3756,1.9934e-10,0.54284,0.20836,3.1566e-11,3.6712e-10
0.83287,0.375,0.375,0.3756,2.0145e-10,0.54044,0.21077,3.1517e-11,3.7139e-10
0.83367,0.375,0.375,0.3756,2.0357e-10,0.53803,0.21318,3.1467e-11,3.7568e-10
0.83448,0.375,0.375,0.37561,2.057e-10,0.53561,0.21561,3.1417e-11,3.7999e-10
0.83528,0.375,0.375,0.37561,2.0784e-10,0.53318,0.21804,3.1366e-11,3.8431e-10
0.83609,0.375,0.375,0.37561,2.0998e-10,0.53074,0.22048,3.1314e-11,3.8864e-10
0.83689,0.375,0.375,0.37561,2.1213e-10,0.52829,0.22293,3.1262e-11,3.9299e-10
0.8377,0.375,0.375,0.37561,2.1428e-10,0.52584,0.22539,3.1209e-11,3.9735e-10
0.8385,0.375,0.375,0.37562,2.1644e-10,0.52338,0.22785,3.1155e-11,4.0173e-10
0.83931,0.375,0.375,0.37562,2.1861e-10,0.52091,0.23033,3.1101e-11,4.0612e-10
0.84012,0.375,0.375,0.37562,2.2079e-10,0.51843,0.23281,3.1046e-11,4.1053e-10
0.84092,0.375,0.375,0.37562,2.2297e-10,0.51595,0.23529,3.099e-11,4.1494e-10
0.84173,0.375,0.375,0.37562,2.2515e-10,0.51346,0.23779,3.0934e-11,4.1938e-10
0.84253,0.375,0.375,0.37563,2.2735e-10,0.51096,0.24029,3.0877e-11,4.2382e-10
0.84334,0.375,0.375,0.37563,2.2955e-10,0.50846,0.2428,3.082e-11,4.2828e-10
0.84414,0.375,0.375,0.37563,2.3175e-10,0.50594,0.24531,3.0762e-11,4.3275e-10
0.84495,0.375,0.375,0.37563,2.3397e-10,0.50343,0.24784,3.0703e-11,4.3723e-10
0.84575,0.375,0.375,0.37563,2.3618e-10,0.5009,0.25036,3.0643e-11,4.4172e-10
0.84656,0.375,0.375,0.37563,2.3841e-10,0.49837,0.2529,3.0584e-11,4.4623e-10
0.84736,0.375,0.375,0.37564,2.4063e-10,0.49583,0.25544,3.0523e-11,4.5075e-10
0.84817,0.375,0.375,0.37564,2.4287e-10,0.49329,0.25799,3.0462e-11,4.5527e-10
0.84898,0.375,0.375,0.37564,2.4511e-10,0.49074,0.26054,3.04e-11,4.5981e-10
0.84978,0.375,0.375,0.37564,2.4735e-10,0.48818,0.2631,3.0337e-11,4.6436e-10
0.85059,0.375,0.375,0.37564,2.496e-10,0.48562,0.26566,3.0274e-11,4.6893e-10
0.85139,0.375,0.375,0.37564,2.5185e-10,0.48305,0.26823,3.0211e-11,4.735e-10
0.8522,0.375,0.375,0.37564,2.5411e-10,0.48048,0.27081,3.0147e-11,4.7808e-10
0.853,0.375,0.375,0.37565,2.5638e-10,0.4779,0.27339,3.0082e-11,4.8267e-10
0.85381,0.375,0.375,0.37565,2.5864e-10,0.47532,0.27597,3.0016e-11,4.8727e-10
0.85461,0.375,0.375,0.37565,2.6092e-10,0.47273,0.27857,2.995e-11,4.9188e-10
0.85542,0.375,0.375,0.37565,2.6319e-10,0.47014,0.28116,2.9884e-11,4.965e-10
0.85623,0.375,0.375,0.37565,2.6548e-10,0.46754,0.28376,2.9817e-11,5.0113e-10
0.85703,0.375,0.375,0.37565,2.6776e-10,0.46493,0.28637,2.9749e-11,5.0577e-10
0.85784,0.375,0.375,0.37565,2.7005e-10,0.46233,0.28898,2.968e-11,5.1042e-10
0.85864,0.375,0.375,0.37565,2.7234e-10,0.45971,0.29159,2.9611e-11,5.1507e-10
0.85945,0.375,0.375,0.37565,2.7464e-10,0.4571,0.29421,2.9542e-11,5.1974e-10
0.86025,0.375,0.375,0.37566,2.7694e-10,0.45448,0.29684,2.9472e-11,5.2441e-10
0.86106,0.375,0.375,0.37566,2.7924e-10,0.45185,0.29946,2.9401e-11,5.2909e-10
0.86186,0.375,0.375,0.37566,2.8155e-10,0.44922,0.30209,2.933e-11,5.3377e-10
0.86267,0.375,0.375,0.37566,2.8386e-10,0.44659,0.30473,2.9258e-11,5.3846e-10
0.86347,0.375,0.375,0.37566,2.8617e-10,0.44395,0.30737,2.9186e-11,5.4316e-10
0.86428,0.375,0.375,0.37566,2.8849e-10,0.44131,0.31001,2.9113e-11,5.4787e-10
0.86509,0.375,0.375,0.37566,2.9081e-10,0.43867,0.31265,2.9039e-11,5.5258e-10
0.86589,0.375,0.375,0.37566,2.9313e-10,0.43602,0.3153,2.8965e-11,5.573e-10
0.8667,0.375,0.375,0.37566,2.9546e-10,0.43337,0.31795,2.8891e-11,5.6203e-10
0.8675,0.375,0.375,0.37566,2.9779e-10,0.43072,0.32061,2.8816e-11,5.6676e-10
0.86831,0.375,0.375,0.37566,3.0012e-10,0.42807,0.32326,2.874e-11,5.7149e-10
0.86911,0.375,0.375,0.37567,3.0245e-10,0.42541,0.32592,2.8664e-11,5.7623e-10
0.86992,0.375,0.375,0.37567,3.0478e-10,0.42275,0.32859,2.8587e-11,5.8098e-10
0.87072,0.375,0.375,0.37567,3.0712e-10,0.42008,0.33125,2.851e-11,5.8573e-10
0.87153,0.375,0.375,0.37567,3.0946e-10,0.41742,0.33392,2.8432e-11,5.9049e-10
0.87233,0.375,0.375,0.37567,3.118e-10,0.41475,0.33659,2.8354e-11,5.9525e-10
0.87314,0.375,0.375,0.37567,3.1414e-10,0.41208,0.33926,2.8275e-11,6.0001e-10
0.87395,0.375,0.375,0.37567,3.1649e-10,0.40941,0.34193,2.8196e-11,6.0478e-10
0.87475,0.375,0.375,0.37567,3.1883e-10,0.40673,0.3446,2.8116e-11,6.0955e-10
0.87556,0.375,0.375,0.37567,3.2118e-10,0.40406,0.34728,2.8035e-11,6.1432e-10
0.87636,0.375,0.375,0.37567,3.2353e-10,0.40138,0.34996,2.7954e-11,6.191e-10
0.87717,0.375,0.375,0.37567,3.2588e-10,0.3987,0.35264,2.7873e-11,6.2388e-10
0.87797,0.375,0.375,0.37567,3.2823e-10,0.39602,0.35532,2.7791e-11,6.2866e-10
0.87878,0.375,0.375,0.37567,3.3058e-10,0.39334,0.358,2.7709e-11,6.3344e-10
0.87958,0.375,0.375,0.37567,3.3293e-10,0.39066,0.36068,2.7626e-11,6.3823e-10
0.88039,0.375,0.375,0.37567,3.3528e-10,0.38798,0.36336,2.7542e-11,6.4302e-10
0.8812,0.375,0.375,0.37567,3.3763e-10,0.3853,0.36604,2.7458e-11,6.4781e-10
0.882,0.375,0.375,0.37567,3.3999e-10,0.38262,0.36873,2.7374e-11,6.526e-10
0.88281,0.375,0.375,0.37567,3.4234e-10,0.37993,0.37141,2.7289e-11,6.5739e-10
0.88361,0.375,0.375,0.37567,3.4469e-10,0.37725,0.37409,2.7204e-11,6.6219e-10
0.88442,0.375,0.375,0.37567,3.4705e-10,0.37456,0.37678,2.7118e-11,6.6698e-10
0.88522,0.375,0.375,0.37567,3.494e-10,0.37188,0.37946,2.7032e-11,6.7177e-10
0.88603,0.375,0.375,0.37567,3.5176e-10,0.3692,0.38215,2.6945e-11,6.7657e-10
0.88683,0.375,0.375,0.37567,3.5411e-10,0.36651,0.38483,2.6858e-11,6.8136e-10
0.88764,0.375,0.375,0.37567,3.5646e-10,0.36383,0.38751,2.677e-11,6.8615e-10
0.88844,0.375,0.375,0.37567,3.5881e-10,0.36115,0.39019,2.6682e-11,6.9095e-10
0.88925,0.375,0.375,0.37567,3.6117e-10,0.35847,0.39288,2.6593e-11,6.9574e-10
0.89006,0.375,0.375,0.37567,3.6352e-10,0.35578,0.39556,2.6504e-11,7.0053e-10
0.89086,0.375,0.375,0.37567,3.6587e-10,0.3531,0.39823,2.6415e-11,7.0532e-10
0.89167,0.375,0.375,0.37567,3.6821e-10,0.35043,0.40091,2.6325e-11,7.101e-10
0.89247,0.375,0.375,0.37567,3.7056e-10,0.34775,0.40359,2.6235e-11,7.1489e-10
0.89328,0.375,0.375,0.37567,3.7291e-10,0.34507,0.40627,2.6144e-11,7.1967e-10
0.89408,0.375,0.375,0.37567,3.7525e-10,0.3424,0.40894,2.6053e-11,7.2446e-10
0.89489,0.375,0.375,0.37567,3.776e-10,0.33972,0.41161,2.5961e-11,7.2923e-10
0.89569,0.375,0.375,0.37567,3.7994e-10,0.33705,0.41428,2.5869e-11,7.3401e-10
0.8965,0.375,0.375,0.37567,3.8228e-10,0.33438,0.41695,2.5776e-11,7.3878e-10
0.8973,0.375,0.375,0.37567,3.8462e-10,0.33172,0.41962,2.5683e-11,7.4355e-10
0.89811,0.375,0.375,0.37567,3.8695e-10,0.32905,0.42228,2.559e-11,7.4832e-10
0.89892,0.375,0.375,0.37567,3.8929e-10,0.32639,0.42494,2.5496e-11,7.5308e-10
0.89972,0.375,0.375,0.37566,3.9162e-10,0.32373,0.4276,2.5402e-11,7.5784e-10
0.90053,0.375,0.375,0.37566,3.9395e-10,0.32107,0.43026,2.5308e-11,7.6259e-10
0.90133,0.375,0.375,0.37566,3.9628e-10,0.31842,0.43291,2.5213e-11,7.6734e-10
0.90214,0.375,0.375,0.37566,3.986e-10,0.31577,0.43556,2.5118e-11,7.7208e-10
0.90294,0.37499,0.37499,0.37566,4.0092e-10,0.31312,0.43821,2.5022e-11,7.7682e-10
0.90375,0.37499,0.37499,0.37566,4.0324e-10,0.31047,0.44085,2.4926e-11,7.8156e-10
0.90455,0.37499,0.37499,0.37566,4.0556e-10,0.30783,0.44349,2.4829e-11,7.8628e-10
0.90536,0.37499,0.37499,0.37566,4.0787e-10,0.30519,0.44613,2.4733e-11,7.9101e-10
0.90617,0.37499,0.37499,0.37566,4.1018e-10,0.30255,0.44876,2.4635e-11,7.9572e-10
0.90697,0.37499,0.37499,0.37566,4.1249e-10,0.29992,0.45139,2.4538e-11,8.0043e-10
0.90778,0.37499,0.37499,0.37566,4.1479e-10,0.2973,0.45402,2.444e-11,8.0514e-10
0.90858,0.37499,0.37499,0.37566,4.1709e-10,0.29467,0.45664,2.4342e-11,8.0983e-10
0.90939,0.37499,0.37499,0.37565,4.1938e-10,0.29205,0.45926,2.4243e-11,8.1452e-10
0.91019,0.37499,0.37499,0.37565,4.2167e-10,0.28944,0.46187,2.4144e-11,8.1921e-10
0.911,0.37499,0.37499,0.37565,4.2396e-10,0.28683,0.46448,2.4045e-11,8.2388e-10
0.9118,0.37499,0.37499,0.37565,4.2625e-10,0.28422,0.46708,2.3945e-11,8.2855e-10
0.91261,0.37499,0.37499,0.37565,4.2853e-10,0.28162,0.46968,2.3845e-11,8.3321e-10
0.91341,0.37499,0.37499,0.37565,4.308e-10,0.27902,0.47228,2.3745e-11,8.3786e-10
0.91422,0.37499,0.37499,0.37565,4.3307e-10,0.27643,0.47487,2.3644e-11,8.425e-10
0.91503,0.37499,0.37499,0.37565,4.3534e-10,0.27384,0.47745,2.3543e-11,8.4714e-10
0.91583,0.37499,0.37499,0.37564,4.376e-10,0.27126,0.48003,2.3442e-11,8.5176e-10
0.91664,0.37499,0.37499,0.37564,4.3986e-10,0.26868,0.4826,2.3341e-11,8.5638e-10
0.91744,0.37499,0.37499,0.37564,4.4211e-10,0.26611,0.48517,2.3239e-11,8.6099e-10
0.91825,0.37499,0.37499,0.37564,4.4436e-10,0.26355,0.48773,2.3137e-11,8.6558e-10
0.91905,0.37499,0.37499,0.37564,4.466e-10,0.26099,0.49029,2.3034e-11,8.7017e-10
0.91986,0.37499,0.37499,0.37564,4.4884e-10,0.25843,0.49284,2.2931e-11,8.7475e-10
0.92066,0.37499,0.37499,0.37564,4.5107e-10,0.25588,0.49539,2.2828e-11,8.7932e-10
0.92147,0.37499,0.37499,0.37563,4.533e-10,0.25334,0.49793,2.2725e-11,8.8387e-10
0.92227,0.37499,0.37499,0.37563,4.5552e-10,0.25081,0.50046,2.2621e-11,8.8842e-10
0.92308,0.37499,0.37499,0.37563,4.5774e-10,0.24828,0.50298,2.2517e-11,8.9295e-10
0.92389,0.37499,0.37499,0.37563,4.5995e-10,0.24575,0.5055,2.2413e-11,8.9748e-10
0.92469,0.37499,0.37499,0.37563,4.6215e-10,0.24324,0.50802,2.2309e-11,9.0199e-10
0.9255,0.37499,0.37499,0.37563,4.6435e-10,0.24073,0.51052,2.2204e-11,9.0649e-10
0.9263,0.37499,0.37499,0.37562,4.6654e-10,0.23823,0.51302,2.2099e-11,9.1098e-10
0.92711,0.37499,0.37499,0.37562,4.6873e-10,0.23573,0.51551,2.1994e-11,9.1546e-10
0.92791,0.37499,0.37499,0.37562,4.7091e-10,0.23324,0.518,2.1888e-11,9.1992e-10
0.92872,0.37499,0.37499,0.37562,4.7308e-10,0.23076,0.52048,2.1783e-11,9.2437e-10
0.92952,0.37499,0.37499,0.37562,4.7525e-10,0.22829,0.52295,2.1677e-11,9.2881e-10
0.93033,0.37499,0.37499,0.37562,4.774e-10,0.22582,0.52541,2.1571e-11,9.3324e-10
0.93113,0.37499,0.37499,0.37561,4.7956e-10,0.22336,0.52786,2.1464e-11,9.3765e-10
0.93194,0.37499,0.37499,0.37561,4.817e-10,0.22091,0.53031,2.1358e-11,9.4205e-10
0.93275,0.37499,0.37499,0.37561,4.8384e-10,0.21847,0.53275,2.1251e-11,9.4644e-10
0.93355,0.37499,0.37499,0.37561,4.8598e-10,0.21603,0.53518,2.1144e-11,9.5081e-10
0.93436,0.37499,0.37499,0.37561,4.881e-10,0.21361,0.5376,2.1036e-11,9.5517e-10
0.93516,0.37499,0.37499,0.3756,4.9022e-10,0.21119,0.54002,2.0929e-11,9.5951e-10
0.93597,0.37499,0.37499,0.3756,4.9233e-10,0.20878,0.54242,2.0821e-11,9.6384e-10
0.93677,0.37499,0.37499,0.3756,4.9443e-10,0.20638,0.54482,2.0713e-11,9.6815e-10
0.93758,0.37499,0.37499,0.3756,4.9653e-10,0.20398,0.54721,2.0605e-11,9.7245e-10
0.93838,0.37499,0.37499,0.37559,4.9862e-10,0.2016,0.54959,2.0497e-11,9.7673e-10
0.93919,0.37499,0.37499,0.37559,5.0069e-10,0.19922,0.55196,2.0388e-11,9.81e-10
0.94,0.37499,0.37499,0.37559,5.0277e-10,0.19686,0.55432,2.028e-11,9.8525e-10
0.9408,0.37499,0.37499,0.37559,5.0483e-10,0.1945,0.55667,2.0171e-11,9.8949e-10
0.94161,0.37499,0.37499,0.37559,5.0689e-10,0.19215,0.55902,2.0062e-11,9.9371e-10
0.94241,0.37499,0.37499,0.37558,5.0893e-10,0.18981,0.56135,1.9953e-11,9.9791e-10
0.94322,0.37499,0.37499,0.37558,5.1097e-10,0.18748,0.56368,1.9844e-11,1.0021e-09
0.94402,0.37499,0.37499,0.37558,5.13e-10,0.18517,0.56599,1.9734e-11,1.0063e-09
0.94483,0.37499,0.37499,0.37558,5.1502e-10,0.18286,0.5683,1.9625e-11,1.0104e-09
0.94563,0.37499,0.37499,0.37557,5.1704e-10,0.18056,0.57059,1.9515e-11,1.0146e-09
0.94644,0.37499,0.37499,0.37557,5.1904e-10,0.17827,0.57288,1.9405e-11,1.0187e-09
0.94724,0.37499,0.37499,0.37557,5.2104e-10,0.17599,0.57515,1.9295e-11,1.0228e-09
0.94805,0.37499,0.37499,0.37557,5.2302e-10,0.17372,0.57742,1.9185e-11,1.0269e-09
0.94886,0.37499,0.37499,0.37556,5.25e-10,0.17146,0.57967,1.9074e-11,1.0309e-09
0.94966,0.37499,0.37499,0.37556,5.2697e-10,0.16921,0.58191,1.8964e-11,1.035e-09
0.95047,0.37499,0.37499,0.37556,5.2893e-10,0.16697,0.58415,1.8854e-11,1.039e-09
0.95127,0.37499,0.37499,0.37555,5.3088e-10,0.16474,0.58637,1.8743e-11,1.043e-09
0.95208,0.37499,0.37499,0.37555,5.3282e-10,0.16252,0.58858,1.8632e-11,1.047e-09
0.95288,0.37499,0.37499,0.37555,5.3475e-10,0.16032,0.59078,1.8521e-11,1.051e-09
0.95369,0.37499,0.37499,0.37555,5.3667e-10,0.15812,0.59297,1.8411e-11,1.0549e-09
0.95449,0.37499,0.37499,0.37554,5.3858e-10,0.15594,0.59515,1.83e-11,1.0589e-09
0.9553,0.37499,0.37499,0.37554,5.4048e-10,0.15377,0.59732,1.8188e-11,1.0628e-09
0.9561,0.37499,0.37499,0.37554,5.4237e-10,0.1516,0.59947,1.8077e-11,1.0667e-09
0.95691,0.37499,0.37499,0.37554,5.4426e-10,0.14945,0.60162,1.7966e-11,1.0705e-09
0.95772,0.37499,0.37499,0.37553,5.4613e-10,0.14732,0.60375,1.7855e-11,1.0744e-09
0.95852,0.37499,0.37499,0.37553,5.4799e-10,0.14519,0.60587,1.7743e-11,1.0782e-09
0.95933,0.37499,0.37499,0.37553,5.4984e-10,0.14307,0.60798,1.7632e-11,1.082e-09
0.96013,0.37499,0.37499,0.37552,5.5168e-10,0.14097,0.61008,1.752e-11,1.0858e-09
0.96094,0.37499,0.37499,0.37552,5.5351e-10,0.13888,0.61216,1.7409e-11,1.0896e-09
0.96174,0.37499,0.37499,0.37552,5.5533e-10,0.1368,0.61423,1.7297e-11,1.0934e-09
0.96255,0.37499,0.37499,0.37551,5.5713e-10,0.13473,0.61629,1.7186e-11,1.0971e-09
0.96335,0.37499,0.37499,0.37551,5.5893e-10,0.13268,0.61834,1.7074e-11,1.1008e-09
0.96416,0.37499,0.37499,0.37551,5.6072e-10,0.13064,0.62038,1.6962e-11,1.1045e-09
0.96497,0.37499,0.37499,0.37551,5.6249e-10,0.12861,0.6224,1.6851e-11,1.1081e-09
0.96577,0.37499,0.37499,0.3755,5.6426e-10,0.12659,0.62441,1.6739e-11,1.1118e-09
0.96658,0.37499,0.37499,0.3755,5.6601e-10,0.12459,0.62641,1.6627e-11,1.1154e-09
0.96738,0.37499,0.37499,0.3755,5.6775e-10,0.1226,0.6284,1.6515e-11,1.119e-09
0.96819,0.37499,0.37499,0.37549,5.6948e-10,0.12062,0.63037,1.6404e-11,1.1226e-09
0.96899,0.37499,0.37499,0.37549,5.712e-10,0.11865,0.63233,1.6292e-11,1.1261e-09
0.9698,0.37499,0.37499,0.37549,5.7291e-10,0.1167,0.63427,1.618e-11,1.1296e-09
0.9706,0.37499,0.37499,0.37548,5.7461e-10,0.11476,0.6362,1.6068e-11,1.1331e-09
0.97141,0.37499,0.37499,0.37548,5.7629e-10,0.11283,0.63812,1.5956e-11,1.1366e-09
0.97221,0.37499,0.37499,0.37548,5.7796e-10,0.11092,0.64003,1.5845e-11,1.1401e-09
0.97302,0.37499,0.37499,0.37547,5.7962e-10,0.10902,0.64192,1.5733e-11,1.1435e-09
0.97383,0.37499,0.37499,0.37547,5.8127e-10,0.10714,0.6438,1.5621e-11,1.1469e-09
0.97463,0.37499,0.37499,0.37547,5.8291e-10,0.10527,0.64566,1.551e-11,1.1503e-09
0.97544,0.37499,0.37499,0.37546,5.8453e-10,0.10341,0.64752,1.5398e-11,1.1537e-09
0.97624,0.37499,0.37499,0.37546,5.8614e-10,0.10156,0.64935,1.5287e-11,1.157e-09
0.97705,0.37499,0.37499,0.37545,5.8774e-10,0.099735,0.65117,1.5175e-11,1.1603e-09
0.97785,0.37499,0.37499,0.37545,5.8933e-10,0.097919,0.65298,1.5064e-11,1.1636e-09
0.97866,0.37499,0.37499,0.37545,5.909e-10,0.096118,0.65478,1.4952e-11,1.1669e-09
0.97946,0.37499,0.37499,0.37544,5.9247e-10,0.094331,0.65656,1.4841e-11,1.1701e-09
0.98027,0.37499,0.37499,0.37544,5.9402e-10,0.092558,0.65832,1.473e-11,1.1733e-09
0.98107,0.37499,0.37499,0.37544,5.9555e-10,0.090799,0.66007,1.4618e-11,1.1765e-09
0.98188,0.37499,0.37499,0.37543,5.9708e-10,0.089056,0.66181,1.4507e-11,1.1796e-09
0.98269,0.37499,0.37499,0.37543,5.9859e-10,0.087327,0.66353,1.4396e-11,1.1828e-09
0.98349,0.37499,0.37499,0.37543,6.0009e-10,0.085612,0.66524,1.4285e-11,1.1859e-09
0.9843,0.37499,0.37499,0.37542,6.0157e-10,0.083913,0.66693,1.4174e-11,1.189e-09
0.9851,0.37499,0.37499,0.37542,6.0304e-10,0.082228,0.66861,1.4064e-11,1.192e-09
0.98591,0.37499,0.37499,0.37541,6.045e-10,0.080558,0.67027,1.3953e-11,1.1951e-09
0.98671,0.37499,0.37499,0.37541,6.0595e-10,0.078904,0.67192,1.3843e-11,1.1981e-09
0.98752,0.37499,0.37499,0.37541,6.0738e-10,0.077264,0.67355,1.3732e-11,1.201e-09
0.98832,0.37499,0.37499,0.3754,6.088e-10,0.07564,0.67517,1.3622e-11,1.204e-09
0.98913,0.37499,0.37499,0.3754,6.1021e-10,0.074031,0.67677,1.3512e-11,1.2069e-09
0.98993,0.37499,0.37499,0.3754,6.116e-10,0.072438,0.67835,1.3402e-11,1.2098e-09
0.99074,0.37499,0.37499,0.37539,6.1298e-10,0.07086,0.67992,1.3292e-11,1.2127e-09
0.99155,0.37499,0.37499,0.37539,6.1434e-10,0.069298,0.68148,1.3182e-11,1.2155e-09
0.99235,0.37499,0.37499,0.37538,6.1569e-10,0.067751,0.68302,1.3072e-11,1.2183e-09
0.99316,0.37499,0.37499,0.37538,6.1703e-10,0.06622,0.68454,1.2963e-11,1.2211e-09
0.99396,0.37499,0.37499,0.37538,6.1835e-10,0.064705,0.68605,1.2854e-11,1.2239e-09
0.99477,0.37499,0.37499,0.37537,6.1966e-10,0.063206,0.68754,1.2745e-11,1.2266e-09
0.99557,0.37499,0.37499,0.37537,6.2096e-10,0.061723,0.68901,1.2636e-11,1.2293e-09
0.99638,0.37499,0.37499,0.37536,6.2224e-10,0.060256,0.69047,1.2527e-11,1.232e-09
0.99718,0.37499,0.37499,0.37536,6.2351e-10,0.058805,0.69191,1.2418e-11,1.2346e-09
0.99799,0.37499,0.37499,0.37536,6.2476e-10,0.05737,0.69334,1.231e-11,1.2372e-09
0.9988,0.37499,0.37499,0.37535,6.26e-10,0.055951,0.69475,1.2201e-11,1.2398e-09
0.9996,0.37499,0.37499,0.37535,6.2722e-10,0.054549,0.69615,1.2093e-11,1.2424e-09
1.0004,0.37499,0.37499,0.37534,6.2843e-10,0.053163,0.69752,1.1985e-11,1.2449e-09
1.0012,0.37499,0.37499,0.37534,6.2963e-10,0.051794,0.69888,1.1878e-11,1.2474e-09
1.002,0.37499,0.37499,0.37534,6.3081e-10,0.050441,0.70023,1.177e-11,1.2498e-09
1.0028,0.37499,0.37499,0.37533,6.3198e-10,0.049105,0.70156,1.1663e-11,1.2523e-09
1.0036,0.37499,0.37499,0.37533,6.3313e-10,0.047785,0.70287,1.1556e-11,1.2547e-09
1.0044,0.37499,0.37499,0.37532,6.3426e-10,0.046483,0.70416,1.1449e-11,1.2571e-09
1.0052,0.37499,0.37499,0.37532,6.3539e-10,0.045197,0.70544,1.1342e-11,1.2594e-09
1.006,0.37499,0.37499,0.37531,6.3649e-10,0.043928,0.7067,1.1236e-11,1.2618e-09
1.0069,0.37499,0.37499,0.37531,6.3759e-10,0.042676,0.70794,1.113e-11,1.264e-09
1.0077,0.37499,0.37499,0.37531,6.3866e-10,0.041441,0.70917,1.1024e-11,1.2663e-09
1.0085,0.37499,0.37499,0.3753,6.3973e-10,0.040223,0.71038,1.0918e-11,1.2685e-09
1.0093,0.37499,0.37499,0.3753,6.4077e-10,0.039022,0.71157,1.0813e-11,1.2707e-09
1.0101,0.37499,0.37499,0.37529,6.4181e-10,0.037839,0.71275,1.0708e-11,1.2729e-09
1.0109,0.37499,0.37499,0.37529,6.4282e-10,0.036672,0.7139,1.0603e-11,1.275e-09
1.0117,0.37499,0.37499,0.37528,6.4382e-10,0.035523,0.71504,1.0498e-11,1.2772e-09
1.0125,0.37499,0.37499,0.37528,6.4481e-10,0.034392,0.71617,1.0394e-11,1.2792e-09
1.0133,0.37499,0.37499,0.37528,6.4578e-10,0.033278,0.71727,1.029e-11,1.2813e-09
1.0141,0.37499,0.37499,0.37527,6.4674e-10,0.032181,0.71836,1.0186e-11,1.2833e-09
1.0149,0.37499,0.37499,0.37527,6.4768e-10,0.031102,0.71943,1.0082e-11,1.2853e-09
1.0157,0.37499,0.37499,0.37526,6.4861e-10,0.030041,0.72048,9.979e-12,1.2872e-09
1.0165,0.37499,0.37499,0.37526,6.4952e-10,0.028997,0.72152,9.876e-12,1.2892e-09
1.0173,0.37499,0.37499,0.37525,6.5041e-10,0.027971,0.72254,9.7734e-12,1.291e-09
1.0181,0.37499,0.37499,0.37525,6.5129e-10,0.026963,0.72353,9.671e-12,1.2929e-09
1.0189,0.37499,0.37499,0.37524,6.5215e-10,0.025972,0.72452,9.5689e-12,1.2947e-09
1.0197,0.37499,0.37499,0.37524,6.53e-10,0.025,0.72548,9.4672e-12,1.2965e-09
1.0205,0.37499,0.37499,0.37524,6.5383e-10,0.024045,0.72643,9.3658e-12,1.2983e-09
1.0213,0.37499,0.37499,0.37523,6.5465e-10,0.023109,0.72735,9.2646e-12,1.3e-09
1.0222,0.37499,0.37499,0.37523,6.5545e-10,0.02219,0.72826,9.1639e-12,1.3017e-09
1.023,0.37499,0.37499,0.37522,6.5623e-10,0.021289,0.72915,9.0634e-12,1.3034e-09
1.0238,0.37499,0.37499,0.37522,6.57e-10,0.020407,0.73003,8.9633e-12,1.305e-09
1.0246,0.37499,0.37499,0.37521,6.5775e-10,0.019543,0.73088,8.8635e-12,1.3066e-09
1.0254,0.37499,0.37499,0.37521,6.5849e-10,0.018697,0.73172,8.7641e-12,1.3082e-09
1.0262,0.37499,0.37499,0.3752,6.5921e-10,0.017869,0.73254,8.665e-12,1.3097e-09
1.027,0.37499,0.37499,0.3752,6.5991e-10,0.017059,0.73334,8.5662e-12,1.3113e-09
1.0278,0.37499,0.37499,0.37519,6.606e-10,0.016268,0.73412,8.4679e-12,1.3127e-09
1.0286,0.37499,0.37499,0.37519,6.6127e-10,0.015496,0.73488,8.3698e-12,1.3142e-09
1.0294,0.37499,0.37499,0.37519,6.6193e-10,0.014741,0.73563,8.2722e-12,1.3156e-09
1.0302,0.37499,0.37499,0.37518,6.6257e-10,0.014005,0.73636,8.1749e-12,1.317e-09
1.031,0.37499,0.37499,0.37518,6.6319e-10,0.013288,0.73706,8.078e-12,1.3183e-09
1.0318,0.37499,0.37499,0.37517,6.638e-10,0.012589,0.73775,7.9815e-12,1.3196e-09
1.0326,0.37499,0.37499,0.37517,6.6439e-10,0.011909,0.73842,7.8854e-12,1.3209e-09
1.0334,0.37499,0.37499,0.37516,6.6497e-10,0.011247,0.73908,7.7896e-12,1.3221e-09
1.0342,0.37499,0.37499,0.37516,6.6552e-10,0.010604,0.73971,7.6943e-12,1.3234e-09
1.035,0.37499,0.37499,0.37515,6.6607e-10,0.0099795,0.74033,7.5993e-12,1.3245e-09
1.0358,0.37499,0.37499,0.37515,6.6659e-10,0.0093737,0.74092,7.5048e-12,1.3257e-09
1.0367,0.37499,0.37499,0.37514,6.671e-10,0.0087868,0.7415,7.4106e-12,1.3268e-09
1.0375,0.37499,0.37499,0.37514,6.6759e-10,0.0082185,0.74206,7.3169e-12,1.3279e-09
1.0383,0.37499,0.37499,0.37513,6.6807e-10,0.0076691,0.7426,7.2236e-12,1.3289e-09
1.0391,0.37499,0.37499,0.37513,6.6853e-10,0.0071385,0.74312,7.1307e-12,1.3299e-09
1.0399,0.37499,0.37499,0.37512,6.6897e-10,0.0066267,0.74362,7.0382e-12,1.3309e-09
1.0407,0.37499,0.37499,0.37512,6.694e-10,0.0061338,0.74411,6.9462e-12,1.3319e-09
1.0415,0.37499,0.37499,0.37511,6.6981e-10,0.0056598,0.74457,6.8546e-12,1.3328e-09
1.0423,0.37499,0.37499,0.37511,6.702e-10,0.0052047,0.74502,6.7635e-12,1.3336e-09
1.0431,0.37499,0.37499,0.37511,6.7058e-10,0.0047685,0.74544,6.6727e-12,1.3345e-09
1.0439,0.37499,0.37499,0.3751,6.7094e-10,0.0043514,0.74585,6.5825e-12,1.3353e-09
1.0447,0.37499,0.37499,0.3751,6.7129e-10,0.0039532,0.74624,6.4927e-12,1.3361e-09
1.0455,0.37499,0.37499,0.37509,6.7161e-10,0.003574,0.74661,6.4033e-12,1.3368e-09
1.0463,0.37499,0.37499,0.37509,6.7192e-10,0.0032138,0.74696,6.3144e-12,1.3375e-09
1.0471,0.37499,0.37499,0.37508,6.7222e-10,0.0028727,0.74729,6.226e-12,1.3382e-09
1.0479,0.37499,0.37499,0.37508,6.7249e-10,0.0025507,0.7476,6.138e-12,1.3389e-09
1.0487,0.37499,0.37499,0.37507,6.7276e-10,0.0022477,0.7479,6.0505e-12,1.3395e-09
1.0495,0.37499,0.37499,0.37507,6.73e-10,0.0019638,0.74817,5.9635e-12,1.34e-09
1.0503,0.37499,0.37499,0.37506,6.7323e-10,0.0016991,0.74843,5.877e-12,1.3406e-09
1.0512,0.37499,0.37499,0.37506,6.7344e-10,0.0014534,0.74866,5.7909e-12,1.3411e-09
1.052,0.37499,0.37499,0.37505,6.7363e-10,0.0012269,0.74888,5.7054e-12,1.3416e-09
1.0528,0.37499,0.37499,0.37505,6.7381e-10,0.0010195,0.74908,5.6203e-12,1.342e-09
1.0536,0.37499,0.37499,0.37504,6.7397e-10,0.00083135,0.74926,5.5358e-12,1.3424e-09
1.0544,0.37499,0.37499,0.37504,6.7411e-10,0.00066231,0.74942,5.4517e-12,1.3428e-09
1.0552,0.37499,0.37499,0.37503,6.7424e-10,0.00051245,0.74956,5.3682e-12,1.3431e-09
1.056,0.37499,0.37499,0.37503,6.7435e-10,0.00038178,0.74968,5.2851e-12,1.3434e-09
1.0568,0.37499,0.37499,0.37502,6.7444e-10,0.00027029,0.74978,5.2026e-12,1.3437e-09
1.0576,0.37499,0.37499,0.37502,6.7451e-10,0.00017801,0.74986,5.1206e-12,1.3439e-09
1.0584,0.37499,0.37499,0.37501,6.7457e-10,0.00010492,0.74992,5.0391e-12,1.3441e-09
1.0592,0.37499,0.37499,0.37501,6.7462e-10,5.1035e-05,0.74997,4.9581e-12,1.3443e-09
1.06,0.37499,0.37499,0.37501,6.7464e-10,1.636e-05,0.74999,4.8777e-12,1.3444e-09
1.0608,0.37499,0.37499,0.375,6.7465e-10,8.941e-07,0.75,4.7978e-12,1.3445e-09
1.0616,0.37499,0.37499,0.375,6.7464e-10,4.6381e-06,0.74999,4.7184e-12,1.3446e-09
1.0624,0.37499,0.37499,0.37499,6.7462e-10,2.7592e-05,0.74995,4.6396e-12,1.3446e-09
1.0632,0.37499,0.37499,0.37499,6.7457e-10,6.9755e-05,0.7499,4.5613e-12,1.3446e-09
1.064,0.37499,0.37499,0.37498,6.7452e-10,0.00013112,0.74983,4.4836e-12,1.3445e-09
1.0648,0.37499,0.37499,0.37498,6.7444e-10,0.0002117,0.74974,4.4064e-12,1.3445e-09
1.0657,0.37499,0.37499,0.37497,6.7435e-10,0.00031147,0.74963,4.3298e-12,1.3444e-09
1.0665,0.37499,0.37499,0.37497,6.7424e-10,0.00043043,0.7495,4.2537e-12,1.3442e-09
1.0673,0.37499,0.37499,0.37496,6.7411e-10,0.00056859,0.74936,4.1783e-12,1.344e-09
1.0681,0.37499,0.37499,0.37496,6.7397e-10,0.00072592,0.74919,4.1033e-12,1.3438e-09
1.0689,0.37499,0.37499,0.37495,6.7381e-10,0.00090243,0.749,4.029e-12,1.3436e-09
1.0697,0.37499,0.37499,0.37495,6.7363e-10,0.0010981,0.7488,3.9552e-12,1.3433e-09
1.0705,0.37499,0.37499,0.37494,6.7344e-10,0.0013129,0.74857,3.882e-12,1.343e-09
1.0713,0.37499,0.37499,0.37494,6.7323e-10,0.0015469,0.74833,3.8094e-12,1.3427e-09
1.0721,0.37499,0.37499,0.37493,6.7301e-10,0.0018,0.74807,3.7374e-12,1.3423e-09
1.0729,0.37499,0.37499,0.37493,6.7276e-10,0.0020722,0.74778,3.666e-12,1.3419e-09
1.0737,0.37499,0.37499,0.37492,6.725e-10,0.0023635,0.74748,3.5951e-12,1.3414e-09
1.0745,0.37499,0.37499,0.37492,6.7223e-10,0.0026739,0.74716,3.5249e-12,1.3409e-09
1.0753,0.37499,0.37499,0.37491,6.7193e-10,0.0030034,0.74682,3.4552e-12,1.3404e-09
1.0761,0.37499,0.37499,0.37491,6.7162e-10,0.003352,0.74647,3.3862e-12,1.3399e-09
1.0769,0.37499,0.37499,0.3749,6.713e-10,0.0037195,0.74609,3.3178e-12,1.3393e-09
1.0777,0.37499,0.37499,0.3749,6.7095e-10,0.0041061,0.74569,3.25e-12,1.3387e-09
1.0785,0.37499,0.37499,0.3749,6.7059e-10,0.0045117,0.74528,3.1828e-12,1.338e-09
1.0793,0.37499,0.37499,0.37489,6.7022e-10,0.0049363,0.74484,3.1162e-12,1.3373e-09
1.0801,0.37499,0.37499,0.37489,6.6982e-10,0.0053798,0.74439,3.0502e-12,1.3366e-09
1.081,0.37499,0.37499,0.37488,6.6941e-10,0.0058423,0.74392,2.9849e-12,1.3358e-09
1.0818,0.37499,0.37499,0.37488,6.6899e-10,0.0063237,0.74343,2.9202e-12,1.3351e-09
1.0826,0.37499,0.37499,0.37487,6.6854e-10,0.0068239,0.74292,2.8561e-12,1.3342e-09
1.0834,0.37499,0.37499,0.37487,6.6808e-10,0.0073431,0.74239,2.7927e-12,1.3334e-09
1.0842,0.37499,0.37499,0.37486,6.6761e-10,0.007881,0.74184,2.7299e-12,1.3325e-09
1.085,0.37499,0.37499,0.37486,6.6712e-10,0.0084378,0.74128,2.6677e-12,1.3316e-09
1.0858,0.37499,0.37499,0.37485,6.6661e-10,0.0090133,0.74069,2.6062e-12,1.3306e-09
1.0866,0.37499,0.37499,0.37485,6.6608e-10,0.0096076,0.74009,2.5454e-12,1.3296e-09
1.0874,0.37499,0.37499,0.37484,6.6554e-10,0.010221,0.73947,2.4851e-12,1.3286e-09
1.0882,0.37499,0.37499,0.37484,6.6498e-10,0.010852,0.73882,2.4256e-12,1.3275e-09
1.089,0.37499,0.37499,0.37483,6.6441e-10,0.011503,0.73817,2.3667e-12,1.3265e-09
1.0898,0.37499,0.37499,0.37483,6.6382e-10,0.012172,0.73749,2.3084e-12,1.3253e-09
1.0906,0.37499,0.37499,0.37482,6.6321e-10,0.012859,0.73679,2.2508e-12,1.3242e-09
1.0914,0.37499,0.37499,0.37482,6.6259e-10,0.013565,0.73607,2.1939e-12,1.323e-09
1.0922,0.37499,0.37499,0.37482,6.6195e-10,0.01429,0.73534,2.1377e-12,1.3218e-09
1.093,0.37499,0.37499,0.37481,6.6129e-10,0.015033,0.73459,2.0821e-12,1.3205e-09
1.0938,0.37499,0.37499,0.37481,6.6062e-10,0.015795,0.73382,2.0272e-12,1.3192e-09
1.0946,0.37499,0.37499,0.3748,6.5993e-10,0.016575,0.73303,1.9729e-12,1.3179e-09
1.0955,0.37499,0.37499,0.3748,6.5923e-10,0.017373,0.73222,1.9194e-12,1.3165e-09
1.0963,0.37499,0.37499,0.37479,6.5851e-10,0.018189,0.7314,1.8665e-12,1.3152e-09
1.0971,0.37499,0.37499,0.37479,6.5778e-10,0.019024,0.73055,1.8144e-12,1.3137e-09
1.0979,0.37499,0.37499,0.37478,6.5702e-10,0.019877,0.72969,1.7629e-12,1.3123e-09
1.0987,0.37499,0.37499,0.37478,6.5626e-10,0.020749,0.72881,1.7121e-12,1.3108e-09
1.0995,0.37499,0.37499,0.37477,6.5547e-10,0.021638,0.72791,1.662e-12,1.3093e-09
1.1003,0.37499,0.37499,0.37477,6.5467e-10,0.022546,0.72699,1.6126e-12,1.3077e-09
1.1011,0.37499,0.37499,0.37477,6.5386e-10,0.023471,0.72606,1.5639e-12,1.3062e-09
1.1019,0.37499,0.37499,0.37476,6.5303e-10,0.024415,0.72511,1.5159e-12,1.3045e-09
1.1027,0.37499,0.37499,0.37476,6.5218e-10,0.025377,0.72414,1.4686e-12,1.3029e-09
1.1035,0.37499,0.37499,0.37475,6.5132e-10,0.026356,0.72315,1.422e-12,1.3012e-09
1.1043,0.37499,0.37499,0.37475,6.5044e-10,0.027354,0.72214,1.3761e-12,1.2995e-09
1.1051,0.37499,0.37499,0.37474,6.4955e-10,0.028369,0.72112,1.3309e-12,1.2978e-09
1.1059,0.37499,0.37499,0.37474,6.4864e-10,0.029402,0.72008,1.2865e-12,1.296e-09
1.1067,0.37499,0.37499,0.37473,6.4772e-10,0.030452,0.71902,1.2428e-12,1.2942e-09
1.1075,0.37499,0.37499,0.37473,6.4678e-10,0.031521,0.71794,1.1998e-12,1.2924e-09
1.1083,0.37499,0.37499,0.37473,6.4582e-10,0.032607,0.71684,1.1575e-12,1.2905e-09
1.1091,0.37499,0.37499,0.37472,6.4485e-10,0.03371,0.71573,1.1159e-12,1.2886e-09
1.11,0.37499,0.37499,0.37472,6.4386e-10,0.034831,0.7146,1.0751e-12,1.2867e-09
1.1108,0.37499,0.37499,0.37471,6.4286e-10,0.035969,0.71346,1.035e-12,1.2847e-09
1.1116,0.37499,0.37499,0.37471,6.4185e-10,0.037125,0.71229,9.9559e-13,1.2827e-09
1.1124,0.37499,0.37499,0.3747,6.4082e-10,0.038298,0.71111,9.5695e-13,1.2807e-09
1.1132,0.37499,0.37499,0.3747,6.3977e-10,0.039488,0.70991,9.1904e-13,1.2786e-09
1.114,0.37499,0.37499,0.37469,6.3871e-10,0.040696,0.70869,8.8187e-13,1.2765e-09
1.1148,0.37499,0.37499,0.37469,6.3763e-10,0.04192,0.70746,8.4545e-13,1.2744e-09
1.1156,0.37499,0.37499,0.37469,6.3654e-10,0.043162,0.70621,8.0976e-13,1.2723e-09
1.1164,0.37499,0.37499,0.37468,6.3543e-10,0.04442,0.70494,7.7482e-13,1.2701e-09
1.1172,0.37499,0.37499,0.37468,6.3431e-10,0.045696,0.70366,7.4062e-13,1.2679e-09
1.118,0.37499,0.37499,0.37467,6.3318e-10,0.046988,0.70236,7.0718e-13,1.2656e-09
1.1188,0.37499,0.37499,0.37467,6.3203e-10,0.048298,0.70104,6.7448e-13,1.2634e-09
1.1196,0.37499,0.37499,0.37467,6.3086e-10,0.049624,0.69971,6.4254e-13,1.2611e-09
1.1204,0.37499,0.37499,0.37466,6.2968e-10,0.050966,0.69836,6.1135e-13,1.2588e-09
1.1212,0.37499,0.37499,0.37466,6.2849e-10,0.052326,0.69699,5.8092e-13,1.2564e-09
1.122,0.37499,0.37499,0.37465,6.2728e-10,0.053701,0.6956,5.5124e-13,1.254e-09
1.1228,0.37499,0.37499,0.37465,6.2606e-10,0.055094,0.6942,5.2233e-13,1.2516e-09
1.1236,0.37499,0.37499,0.37464,6.2482e-10,0.056502,0.69279,4.9418e-13,1.2491e-09
1.1245,0.37499,0.37499,0.37464,6.2357e-10,0.057927,0.69135,4.6679e-13,1.2467e-09
1.1253,0.37499,0.37499,0.37464,6.223e-10,0.059368,0.68991,4.4017e-13,1.2442e-09
1.1261,0.37499,0.37499,0.37463,6.2102e-10,0.060826,0.68844,4.1432e-13,1.2416e-09
1.1269,0.37499,0.37499,0.37463,6.1973e-10,0.062299,0.68696,3.8923e-13,1.2391e-09
1.1277,0.37499,0.37499,0.37462,6.1842e-10,0.063789,0.68546,3.6492e-13,1.2365e-09
1.1285,0.37499,0.37499,0.37462,6.171e-10,0.065294,0.68395,3.4138e-13,1.2339e-09
1.1293,0.37499,0.37499,0.37462,6.1576e-10,0.066815,0.68242,3.1861e-13,1.2312e-09
1.1301,0.37499,0.37499,0.37461,6.1442e-10,0.068352,0.68087,2.9662e-13,1.2285e-09
1.1309,0.37499,0.37499,0.37461,6.1305e-10,0.069905,0.67931,2.7541e-13,1.2258e-09
1.1317,0.37499,0.37499,0.3746,6.1168e-10,0.071473,0.67774,2.5497e-13,1.2231e-09
1.1325,0.37499,0.37499,0.3746,6.1028e-10,0.073057,0.67614,2.3532e-13,1.2203e-09
1.1333,0.37499,0.37499,0.3746,6.0888e-10,0.074657,0.67454,2.1644e-13,1.2175e-09
1.1341,0.37499,0.37499,0.37459,6.0746e-10,0.076272,0.67292,1.9835e-13,1.2147e-09
1.1349,0.37499,0.37499,0.37459,6.0603e-10,0.077902,0.67128,1.8104e-13,1.2119e-09
1.1357,0.37499,0.37499,0.37459,6.0459e-10,0.079547,0.66962,1.6452e-13,1.209e-09
1.1365,0.37499,0.37499,0.37458,6.0313e-10,0.081207,0.66796,1.4878e-13,1.2061e-09
1.1373,0.37499,0.37499,0.37458,6.0166e-10,0.082883,0.66627,1.3384e-13,1.2032e-09
1.1381,0.37499,0.37499,0.37457,6.0018e-10,0.084573,0.66458,1.1968e-13,1.2002e-09
1.1389,0.37499,0.37499,0.37457,5.9868e-10,0.086279,0.66286,1.063e-13,1.1973e-09
1.1398,0.37499,0.37499,0.37457,5.9717e-10,0.087999,0.66114,9.3724e-14,1.1943e-09
1.1406,0.37499,0.37499,0.37456,5.9565e-10,0.089734,0.65939,8.1936e-14,1.1912e-09
1.1414,0.37499,0.37499,0.37456,5.9412e-10,0.091483,0.65764,7.094e-14,1.1882e-09
1.1422,0.37499,0.37499,0.37456,5.9257e-10,0.093247,0.65587,6.0738e-14,1.1851e-09
1.143,0.37499,0.37499,0.37455,5.9101e-10,0.095025,0.65408,5.1331e-14,1.182e-09
1.1438,0.37499,0.37499,0.37455,5.8944e-10,0.096818,0.65228,4.272e-14,1.1788e-09
1.1446,0.37499,0.37499,0.37455,5.8785e-10,0.098625,0.65047,3.4905e-14,1.1757e-09
1.1454,0.37499,0.37499,0.37454,5.8625e-10,0.10045,0.64864,2.7889e-14,1.1725e-09
1.1462,0.37499,0.37499,0.37454,5.8464e-10,0.10228,0.6468,2.167e-14,1.1693e-09
1.147,0.37499,0.37499,0.37454,5.8302e-10,0.10413,0.64494,1.6251e-14,1.166e-09
1.1478,0.37499,0.37499,0.37453,5.8139e-10,0.10599,0.64307,1.1632e-14,1.1628e-09
1.1486,0.37499,0.37499,0.37453,5.7974e-10,0.10787,0.64119,7.8149e-15,1.1595e-09
1.1494,0.37499,0.37499,0.37452,5.7808e-10,0.10976,0.63929,4.7993e-15,1.1562e-09
1.1502,0.37499,0.37499,0.37452,5.7641e-10,0.11167,0.63738,2.5865e-15,1.1528e-09
1.151,0.37499,0.37499,0.37452,5.7473e-10,0.11358,0.63545,1.177e-15,1.1495e-09
1.1518,0.37499,0.37499,0.37451,5.7304e-10,0.11551,0.63352,5.7175e-16,1.1461e-09
1.1526,0.37499,0.37499,0.37451,5.7133e-10,0.11746,0.63156,7.713e-16,1.1427e-09
1.1534,0.37499,0.37499,0.37451,5.6962e-10,0.11942,0.6296,1.7763e-15,1.1392e-09
1.1543,0.37499,0.37499,0.3745,5.6789e-10,0.12139,0.62762,3.5873e-15,1.1358e-09
1.1551,0.37499,0.37499,0.3745,5.6615e-10,0.12337,0.62563,6.2049e-15,1.1323e-09
1.1559,0.37499,0.37499,0.3745,5.644e-10,0.12537,0.62363,9.6296e-15,1.1288e-09
1.1567,0.37499,0.37499,0.3745,5.6264e-10,0.12738,0.62162,1.3862e-14,1.1253e-09
1.1575,0.37499,0.37499,0.37449,5.6087e-10,0.1294,0.61959,1.8902e-14,1.1217e-09
1.1583,0.37499,0.37499,0.37449,5.5908e-10,0.13143,0.61755,2.475e-14,1.1181e-09
1.1591,0.37499,0.37499,0.37449,5.5729e-10,0.13348,0.61549,3.1407e-14,1.1145e-09
1.1599,0.37499,0.37499,0.37448,5.5548e-10,0.13554,0.61343,3.8873e-14,1.1109e-09
1.1607,0.37499,0.37499,0.37448,5.5367e-10,0.13761,0.61135,4.7147e-14,1.1073e-09
1.1615,0.37499,0.37499,0.37448,5.5184e-10,0.13969,0.60926,5.6231e-14,1.1036e-09
1.1623,0.37499,0.37499,0.37447,5.5e-10,0.14179,0.60716,6.6124e-14,1.0999e-09
1.1631,0.37499,0.37499,0.37447,5.4815e-10,0.1439,0.60504,7.6827e-14,1.0962e-09
1.1639,0.37499,0.37499,0.37447,5.463e-10,0.14602,0.60292,8.8339e-14,1.0925e-09
1.1647,0.37499,0.37499,0.37446,5.4443e-10,0.14815,0.60078,1.0066e-13,1.0888e-09
1.1655,0.37499,0.37499,0.37446,5.4255e-10,0.15029,0.59863,1.1379e-13,1.085e-09
1.1663,0.37499,0.37499,0.37446,5.4066e-10,0.15245,0.59647,1.2773e-13,1.0812e-09
1.1671,0.37499,0.37499,0.37446,5.3876e-10,0.15461,0.5943,1.4248e-13,1.0774e-09
1.1679,0.37499,0.37499,0.37445,5.3686e-10,0.15679,0.59212,1.5804e-13,1.0736e-09
1.1688,0.37499,0.37499,0.37445,5.3494e-10,0.15898,0.58992,1.744e-13,1.0697e-09
1.1696,0.37499,0.37499,0.37445,5.3301e-10,0.16118,0.58772,1.9158e-13,1.0658e-09
1.1704,0.37499,0.37499,0.37445,5.3107e-10,0.16339,0.5855,2.0956e-13,1.0619e-09
1.1712,0.37499,0.37499,0.37444,5.2913e-10,0.16561,0.58328,2.2836e-13,1.058e-09
1.172,0.37499,0.37499,0.37444,5.2717e-10,0.16784,0.58104,2.4796e-13,1.0541e-09
1.1728,0.37499,0.37499,0.37444,5.2521e-10,0.17008,0.57879,2.6836e-13,1.0501e-09
1.1736,0.37499,0.37499,0.37443,5.2323e-10,0.17234,0.57653,2.8958e-13,1.0462e-09
1.1744,0.37499,0.37499,0.37443,5.2125e-10,0.1746,0.57427,3.116e-13,1.0422e-09
1.1752,0.37499,0.37499,0.37443,5.1926e-10,0.17687,0.57199,3.3443e-13,1.0382e-09
1.176,0.37499,0.37499,0.37443,5.1726e-10,0.17916,0.5697,3.5806e-13,1.0342e-09
1.1768,0.37499,0.37499,0.37442,5.1525e-10,0.18145,0.5674,3.8251e-13,1.0301e-09
1.1776,0.37499,0.37499,0.37442,5.1323e-10,0.18375,0.56509,4.0775e-13,1.0261e-09
1.1784,0.37499,0.37499,0.37442,5.112e-10,0.18607,0.56277,4.338e-13,1.022e-09
1.1792,0.37499,0.37499,0.37442,5.0917e-10,0.18839,0.56044,4.6066e-13,1.0179e-09
1.18,0.37499,0.37499,0.37442,5.0712e-10,0.19072,0.55811,4.8832e-13,1.0138e-09
1.1808,0.37499,0.37499,0.37441,5.0507e-10,0.19307,0.55576,5.1678e-13,1.0096e-09
1.1816,0.37499,0.37499,0.37441,5.0301e-10,0.19542,0.5534,5.4605e-13,1.0055e-09
1.1824,0.37499,0.37499,0.37441,5.0095e-10,0.19778,0.55104,5.7611e-13,1.0013e-09
1.1833,0.37499,0.37499,0.37441,4.9887e-10,0.20015,0.54866,6.0698e-13,9.9713e-10
1.1841,0.37499,0.37499,0.3744,4.9679e-10,0.20253,0.54628,6.3865e-13,9.9293e-10
1.1849,0.37499,0.37499,0.3744,4.947e-10,0.20492,0.54389,6.7112e-13,9.8872e-10
1.1857,0.37499,0.37499,0.3744,4.926e-10,0.20731,0.54149,7.0439e-13,9.8449e-10
1.1865,0.37499,0.37499,0.3744,4.9049e-10,0.20972,0.53908,7.3846e-13,9.8024e-10
1.1873,0.37499,0.37499,0.3744,4.8838e-10,0.21213,0.53666,7.7332e-13,9.7598e-10
1.1881,0.37499,0.37499,0.37439,4.8626e-10,0.21455,0.53423,8.0898e-13,9.717e-10
1.1889,0.37499,0.37499,0.37439,4.8413e-10,0.21698,0.5318,8.4543e-13,9.6741e-10
1.1897,0.37499,0.37499,0.37439,4.8199e-10,0.21942,0.52936,8.8268e-13,9.631e-10
1.1905,0.37499,0.37499,0.37439,4.7985e-10,0.22187,0.52691,9.2072e-13,9.5878e-10
1.1913,0.37499,0.37499,0.37439,4.777e-10,0.22432,0.52445,9.5955e-13,9.5445e-10
1.1921,0.37499,0.37499,0.37438,4.7555e-10,0.22678,0.52198,9.9917e-13,9.501e-10
1.1929,0.37499,0.37499,0.37438,4.7339e-10,0.22925,0.51951,1.0396e-12,9.4573e-10
1.1937,0.37499,0.37499,0.37438,4.7122e-10,0.23173,0.51703,1.0808e-12,9.4135e-10
1.1945,0.37499,0.37499,0.37438,4.6904e-10,0.23421,0.51454,1.1228e-12,9.3696e-10
1.1953,0.37499,0.37499,0.37438,4.6686e-10,0.2367,0.51205,1.1655e-12,9.3256e-10
1.1961,0.37499,0.37499,0.37437,4.6467e-10,0.2392,0.50955,1.2091e-12,9.2814e-10
1.1969,0.37499,0.37499,0.37437,4.6248e-10,0.24171,0.50704,1.2534e-12,9.2371e-10
1.1977,0.37499,0.37499,0.37437,4.6028e-10,0.24422,0.50452,1.2985e-12,9.1926e-10
1.1986,0.37499,0.37499,0.37437,4.5808e-10,0.24674,0.502,1.3444e-12,9.1481e-10
1.1994,0.37499,0.37499,0.37437,4.5587e-10,0.24926,0.49947,1.3911e-12,9.1034e-10
1.2002,0.37499,0.37499,0.37437,4.5365e-10,0.25179,0.49694,1.4386e-12,9.0586e-10
1.201,0.37499,0.37499,0.37436,4.5143e-10,0.25433,0.4944,1.4868e-12,9.0137e-10
1.2018,0.37499,0.37499,0.37436,4.492e-10,0.25688,0.49185,1.5358e-12,8.9686e-10
1.2026,0.37499,0.37499,0.37436,4.4697e-10,0.25943,0.4893,1.5856e-12,8.9235e-10
1.2034,0.37499,0.37499,0.37436,4.4473e-10,0.26198,0.48674,1.6361e-12,8.8782e-10
1.2042,0.37499,0.37499,0.37436,4.4249e-10,0.26455,0.48417,1.6874e-12,8.8329e-10
1.205,0.37499,0.37499,0.37436,4.4024e-10,0.26711,0.4816,1.7395e-12,8.7874e-10
1.2058,0.37499,0.37499,0.37436,4.3799e-10,0.26969,0.47902,1.7923e-12,8.7418e-10
1.2066,0.37499,0.37499,0.37435,4.3573e-10,0.27227,0.47644,1.8459e-12,8.6962e-10
1.2074,0.37499,0.37499,0.37435,4.3347e-10,0.27485,0.47386,1.9003e-12,8.6504e-10
1.2082,0.37499,0.37499,0.37435,4.312e-10,0.27744,0.47127,1.9554e-12,8.6045e-10
1.209,0.37499,0.37499,0.37435,4.2893e-10,0.28003,0.46867,2.0113e-12,8.5586e-10
1.2098,0.37499,0.37499,0.37435,4.2666e-10,0.28263,0.46607,2.0679e-12,8.5125e-10
1.2106,0.37499,0.37499,0.37435,4.2438e-10,0.28523,0.46346,2.1253e-12,8.4664e-10
1.2114,0.37499,0.37499,0.37435,4.221e-10,0.28784,0.46085,2.1835e-12,8.4202e-10
1.2122,0.37499,0.37499,0.37435,4.1981e-10,0.29046,0.45824,2.2424e-12,8.3738e-10
1.2131,0.37499,0.37499,0.37434,4.1752e-10,0.29307,0.45562,2.302e-12,8.3274e-10
1.2139,0.37499,0.37499,0.37434,4.1523e-10,0.29569,0.45299,2.3624e-12,8.281e-10
1.2147,0.37499,0.37499,0.37434,4.1293e-10,0.29832,0.45037,2.4236e-12,8.2344e-10
1.2155,0.37499,0.37499,0.37434,4.1063e-10,0.30095,0.44774,2.4854e-12,8.1878e-10
1.2163,0.37499,0.37499,0.37434,4.0833e-10,0.30358,0.4451,2.5481e-12,8.1411e-10
1.2171,0.37499,0.37499,0.37434,4.0602e-10,0.30622,0.44246,2.6114e-12,8.0943e-10
1.2179,0.37499,0.37499,0.37434,4.0371e-10,0.30886,0.43982,2.6755e-12,8.0475e-10
1.2187,0.37499,0.37499,0.37434,4.014e-10,0.3115,0.43718,2.7404e-12,8.0006e-10
1.2195,0.375,0.375,0.37434,3.9908e-10,0.31415,0.43453,2.8059e-12,7.9536e-10
1.2203,0.375,0.375,0.37434,3.9677e-10,0.3168,0.43188,2.8722e-12,7.9066e-10
1.2211,0.375,0.375,0.37434,3.9444e-10,0.31945,0.42922,2.9392e-12,7.8595e-10
1.2219,0.375,0.375,0.37434,3.9212e-10,0.32211,0.42656,3.007e-12,7.8124e-10
1.2227,0.375,0.375,0.37433,3.898e-10,0.32477,0.4239,3.0754e-12,7.7652e-10
1.2235,0.375,0.375,0.37433,3.8747e-10,0.32743,0.42124,3.1446e-12,7.7179e-10
1.2243,0.375,0.375,0.37433,3.8514e-10,0.33009,0.41858,3.2145e-12,7.6706e-10
1.2251,0.375,0.375,0.37433,3.8281e-10,0.33276,0.41591,3.2851e-12,7.6233e-10
1.2259,0.375,0.375,0.37433,3.8047e-10,0.33542,0.41324,3.3564e-12,7.5759e-10
1.2267,0.375,0.375,0.37433,3.7814e-10,0.33809,0.41057,3.4285e-12,7.5285e-10
1.2276,0.375,0.375,0.37433,3.758e-10,0.34077,0.4079,3.5012e-12,7.481e-10
1.2284,0.375,0.375,0.37433,3.7346e-10,0.34344,0.40522,3.5746e-12,7.4335e-10
1.2292,0.375,0.375,0.37433,3.7112e-10,0.34612,0.40255,3.6488e-12,7.386e-10
1.23,0.375,0.375,0.37433,3.6878e-10,0.34879,0.39987,3.7236e-12,7.3384e-10
1.2308,0.375,0.375,0.37433,3.6644e-10,0.35147,0.39719,3.7991e-12,7.2908e-10
1.2316,0.375,0.375,0.37433,3.641e-10,0.35415,0.39451,3.8754e-12,7.2432e-10
1.2324,0.375,0.375,0.37433,3.6175e-10,0.35683,0.39183,3.9523e-12,7.1955e-10
1.2332,0.375,0.375,0.37433,3.5941e-10,0.35951,0.38915,4.0299e-12,7.1479e-10
1.234,0.375,0.375,0.37433,3.5706e-10,0.36219,0.38647,4.1082e-12,7.1002e-10
1.2348,0.375,0.375,0.37433,3.5472e-10,0.36488,0.38378,4.1871e-12,7.0525e-10
1.2356,0.375,0.375,0.37433,3.5237e-10,0.36756,0.3811,4.2668e-12,7.0048e-10
1.2364,0.375,0.375,0.37433,3.5002e-10,0.37024,0.37842,4.3471e-12,6.957e-10
1.2372,0.375,0.375,0.37433,3.4768e-10,0.37293,0.37573,4.4281e-12,6.9093e-10
1.238,0.375,0.375,0.37433,3.4533e-10,0.37561,0.37305,4.5097e-12,6.8615e-10
1.2388,0.375,0.375,0.37433,3.4298e-10,0.37829,0.37036,4.5921e-12,6.8138e-10
1.2396,0.375,0.375,0.37433,3.4064e-10,0.38098,0.36768,4.675e-12,6.766e-10
1.2404,0.375,0.375,0.37433,3.3829e-10,0.38366,0.365,4.7587e-12,6.7183e-10
1.2412,0.375,0.375,0.37433,3.3595e-10,0.38634,0.36231,4.843e-12,6.6705e-10
1.2421,0.375,0.375,0.37433,3.336e-10,0.38903,0.35963,4.928e-12,6.6228e-10
1.2429,0.375,0.375,0.37433,3.3126e-10,0.39171,0.35695,5.0136e-12,6.575e-10
1.2437,0.375,0.375,0.37433,3.2891e-10,0.39439,0.35427,5.0998e-12,6.5273e-10
1.2445,0.375,0.375,0.37433,3.2657e-10,0.39707,0.35159,5.1867e-12,6.4796e-10
1.2453,0.375,0.375,0.37433,3.2423e-10,0.39975,0.34891,5.2743e-12,6.4319e-10
1.2461,0.375,0.375,0.37433,3.2189e-10,0.40243,0.34624,5.3624e-12,6.3842e-10
1.2469,0.375,0.375,0.37433,3.1955e-10,0.4051,0.34356,5.4512e-12,6.3365e-10
1.2477,0.375,0.375,0.37433,3.1721e-10,0.40778,0.34089,5.5407e-12,6.2889e-10
1.2485,0.375,0.375,0.37433,3.1488e-10,0.41045,0.33822,5.6308e-12,6.2412e-10
1.2493,0.375,0.375,0.37433,3.1254e-10,0.41312,0.33555,5.7214e-12,6.1936e-10
1.2501,0.375,0.375,0.37433,3.1021e-10,0.41579,0.33288,5.8127e-12,6.1461e-10
1.2509,0.375,0.375,0.37433,3.0788e-10,0.41846,0.33021,5.9047e-12,6.0985e-10
1.2517,0.375,0.375,0.37433,3.0555e-10,0.42112,0.32755,5.9972e-12,6.051e-10
1.2525,0.375,0.375,0.37433,3.0322e-10,0.42378,0.32489,6.0903e-12,6.0036e-10
1.2533,0.375,0.375,0.37434,3.009e-10,0.42644,0.32223,6.1841e-12,5.9562e-10
1.2541,0.375,0.375,0.37434,2.9858e-10,0.4291,0.31957,6.2784e-12,5.9088e-10
1.2549,0.375,0.375,0.37434,2.9626e-10,0.43176,0.31692,6.3734e-12,5.8614e-10
1.2557,0.375,0.375,0.37434,2.9394e-10,0.43441,0.31427,6.4689e-12,5.8141e-10
1.2565,0.375,0.375,0.37434,2.9163e-10,0.43706,0.31162,6.5651e-12,5.7669e-10
1.2574,0.375,0.375,0.37434,2.8932e-10,0.4397,0.30898,6.6618e-12,5.7197e-10
1.2582,0.375,0.375,0.37434,2.8701e-10,0.44234,0.30634,6.7591e-12,5.6726e-10
1.259,0.375,0.375,0.37434,2.847e-10,0.44498,0.3037,6.8569e-12,5.6255e-10
1.2598,0.375,0.375,0.37434,2.824e-10,0.44762,0.30107,6.9554e-12,5.5785e-10
1.2606,0.375,0.375,0.37434,2.801e-10,0.45025,0.29844,7.0544e-12,5.5315e-10
1.2614,0.375,0.375,0.37434,2.7781e-10,0.45288,0.29581,7.154e-12,5.4846e-10
1.2622,0.375,0.375,0.37434,2.7552e-10,0.4555,0.29319,7.2541e-12,5.4378e-10
1.263,0.375,0.375,0.37435,2.7323e-10,0.45812,0.29057,7.3548e-12,5.391e-10
1.2638,0.375,0.375,0.37435,2.7094e-10,0.46073,0.28796,7.4561e-12,5.3443e-10
1.2646,0.375,0.375,0.37435,2.6866e-10,0.46334,0.28535,7.5579e-12,5.2977e-10
1.2654,0.375,0.375,0.37435,2.6639e-10,0.46595,0.28275,7.6603e-12,5.2511e-10
1.2662,0.375,0.375,0.37435,2.6411e-10,0.46855,0.28015,7.7632e-12,5.2046e-10
1.267,0.375,0.375,0.37435,2.6185e-10,0.47115,0.27756,7.8666e-12,5.1583e-10
1.2678,0.375,0.375,0.37435,2.5958e-10,0.47374,0.27497,7.9706e-12,5.1119e-10
1.2686,0.375,0.375,0.37435,2.5732e-10,0.47633,0.27238,8.0751e-12,5.0657e-10
1.2694,0.375,0.375,0.37436,2.5507e-10,0.47891,0.2698,8.1801e-12,5.0196e-10
1.2702,0.375,0.375,0.37436,2.5282e-10,0.48148,0.26723,8.2857e-12,4.9735e-10
1.271,0.375,0.375,0.37436,2.5057e-10,0.48406,0.26466,8.3918e-12,4.9276e-10
1.2719,0.375,0.375,0.37436,2.4833e-10,0.48662,0.2621,8.4983e-12,4.8817e-10
1.2727,0.375,0.375,0.37436,2.461e-10,0.48918,0.25954,8.6054e-12,4.8359e-10
1.2735,0.375,0.375,0.37436,2.4387e-10,0.49173,0.25699,8.7131e-12,4.7903e-10
1.2743,0.375,0.375,0.37436,2.4165e-10,0.49428,0.25445,8.8212e-12,4.7447e-10
1.2751,0.375,0.375,0.37437,2.3943e-10,0.49682,0.25191,8.9298e-12,4.6992e-10
1.2759,0.375,0.375,0.37437,2.3721e-10,0.49936,0.24938,9.0389e-12,4.6539e-10
1.2767,0.375,0.375,0.37437,2.3501e-10,0.50189,0.24685,9.1484e-12,4.6086e-10
1.2775,0.375,0.375,0.37437,2.328e-10,0.50441,0.24433,9.2585e-12,4.5635e-10
1.2783,0.375,0.375,0.37437,2.3061e-10,0.50692,0.24182,9.3691e-12,4.5185e-10
1.2791,0.375,0.375,0.37437,2.2842e-10,0.50943,0.23931,9.4801e-12,4.4735e-10
1.2799,0.375,0.375,0.37438,2.2623e-10,0.51194,0.23682,9.5916e-12,4.4287e-10
1.2807,0.375,0.375,0.37438,2.2406e-10,0.51443,0.23432,9.7035e-12,4.3841e-10
1.2815,0.375,0.375,0.37438,2.2188e-10,0.51692,0.23184,9.816e-12,4.3395e-10
1.2823,0.375,0.375,0.37438,2.1972e-10,0.5194,0.22936,9.9288e-12,4.2951e-10
1.2831,0.375,0.375,0.37438,2.1756e-10,0.52187,0.22689,1.0042e-11,4.2508e-10
1.2839,0.375,0.375,0.37438,2.1541e-10,0.52434,0.22443,1.0156e-11,4.2066e-10
1.2847,0.375,0.375,0.37439,2.1326e-10,0.5268,0.22198,1.027e-11,4.1625e-10
1.2855,0.375,0.375,0.37439,2.1112e-10,0.52925,0.21953,1.0385e-11,4.1186e-10
1.2864,0.375,0.375,0.37439,2.0899e-10,0.53169,0.21709,1.05e-11,4.0749e-10
1.2872,0.375,0.375,0.37439,2.0687e-10,0.53412,0.21466,1.0615e-11,4.0312e-10
1.288,0.375,0.375,0.37439,2.0475e-10,0.53655,0.21224,1.0731e-11,3.9877e-10
1.2888,0.375,0.375,0.3744,2.0264e-10,0.53897,0.20983,1.0848e-11,3.9444e-10
1.2896,0.375,0.375,0.3744,2.0054e-10,0.54138,0.20742,1.0965e-11,3.9011e-10
1.2904,0.375,0.375,0.3744,1.9844e-10,0.54378,0.20502,1.1082e-11,3.8581e-10
1.2912,0.375,0.375,0.3744,1.9636e-10,0.54617,0.20264,1.1199e-11,3.8152e-10
1.292,0.375,0.375,0.37441,1.9428e-10,0.54856,0.20026,1.1317e-11,3.7724e-10
1.2928,0.375,0.375,0.37441,1.9221e-10,0.55093,0.19789,1.1436e-11,3.7298e-10
1.2936,0.375,0.375,0.37441,1.9014e-10,0.5533,0.19552,1.1554e-11,3.6873e-10
1.2944,0.375,0.375,0.37441,1.8809e-10,0.55565,0.19317,1.1674e-11,3.645e-10
1.2952,0.375,0.375,0.37441,1.8604e-10,0.558,0.19083,1.1793e-11,3.6029e-10
1.296,0.375,0.375,0.37442,1.84e-10,0.56034,0.1885,1.1913e-11,3.5609e-10
1.2968,0.375,0.375,0.37442,1.8197e-10,0.56267,0.18617,1.2033e-11,3.5191e-10
1.2976,0.375,0.375,0.37442,1.7995e-10,0.56499,0.18386,1.2154e-11,3.4774e-10
1.2984,0.375,0.375,0.37442,1.7793e-10,0.56729,0.18155,1.2275e-11,3.4359e-10
1.2992,0.375,0.375,0.37443,1.7593e-10,0.56959,0.17926,1.2397e-11,3.3946e-10
1.3,0.375,0.375,0.37443,1.7393e-10,0.57188,0.17698,1.2518e-11,3.3535e-10
1.3009,0.375,0.375,0.37443,1.7194e-10,0.57416,0.1747,1.264e-11,3.3125e-10
1.3017,0.375,0.375,0.37443,1.6997e-10,0.57643,0.17244,1.2763e-11,3.2717e-10
1.3025,0.375,0.375,0.37444,1.68e-10,0.57869,0.17018,1.2886e-11,3.2311e-10
1.3033,0.375,0.375,0.37444,1.6604e-10,0.58094,0.16794,1.3009e-11,3.1906e-10
1.3041,0.375,0.375,0.37444,1.6409e-10,0.58318,0.16571,1.3132e-11,3.1504e-10
1.3049,0.375,0.375,0.37445,1.6214e-10,0.5854,0.16349,1.3256e-11,3.1103e-10
1.3057,0.375,0.375,0.37445,1.6021e-10,0.58762,0.16128,1.338e-11,3.0705e-10
1.3065,0.375,0.375,0.37445,1.5829e-10,0.58982,0.15908,1.3504e-11,3.0308e-10
1.3073,0.375,0.375,0.37445,1.5638e-10,0.59202,0.15689,1.3629e-11,2.9913e-10
1.3081,0.375,0.375,0.37446,1.5447e-10,0.5942,0.15471,1.3754e-11,2.952e-10
1.3089,0.375,0.375,0.37446,1.5258e-10,0.59637,0.15254,1.3879e-11,2.9128e-10
1.3097,0.375,0.375,0.37446,1.507e-10,0.59854,0.15039,1.4005e-11,2.8739e-10
1.3105,0.375,0.375,0.37446,1.4883e-10,0.60068,0.14825,1.4131e-11,2.8352e-10
1.3113,0.375,0.375,0.37447,1.4696e-10,0.60282,0.14611,1.4257e-11,2.7967e-10
1.3121,0.375,0.375,0.37447,1.4511e-10,0.60495,0.14399,1.4383e-11,2.7584e-10
1.3129,0.375,0.375,0.37447,1.4327e-10,0.60706,0.14188,1.451e-11,2.7203e-10
1.3137,0.375,0.375,0.37448,1.4144e-10,0.60916,0.13979,1.4637e-11,2.6824e-10
1.3145,0.375,0.375,0.37448,1.3962e-10,0.61126,0.1377,1.4764e-11,2.6447e-10
1.3153,0.375,0.375,0.37448,1.3781e-10,0.61333,0.13563,1.4891e-11,2.6072e-10
1.3162,0.375,0.375,0.37449,1.3601e-10,0.6154,0.13357,1.5019e-11,2.5699e-10
1.317,0.375,0.375,0.37449,1.3422e-10,0.61745,0.13152,1.5147e-11,2.5329e-10
1.3178,0.375,0.375,0.37449,1.3244e-10,0.61949,0.12949,1.5275e-11,2.496e-10
1.3186,0.375,0.375,0.3745,1.3067e-10,0.62152,0.12747,1.5403e-11,2.4594e-10
1.3194,0.375,0.375,0.3745,1.2892e-10,0.62354,0.12546,1.5532e-11,2.423e-10
1.3202,0.375,0.375,0.3745,1.2717e-10,0.62554,0.12346,1.5661e-11,2.3868e-10
1.321,0.375,0.375,0.3745,1.2544e-10,0.62753,0.12148,1.579e-11,2.3509e-10
1.3218,0.375,0.375,0.37451,1.2372e-10,0.62951,0.1195,1.5919e-11,2.3151e-10
1.3226,0.375,0.375,0.37451,1.2201e-10,0.63148,0.11755,1.6049e-11,2.2796e-10
1.3234,0.375,0.375,0.37451,1.2031e-10,0.63343,0.1156,1.6178e-11,2.2444e-10
1.3242,0.375,0.375,0.37452,1.1862e-10,0.63537,0.11367,1.6308e-11,2.2093e-10
1.325,0.375,0.375,0.37452,1.1694e-10,0.63729,0.11175,1.6438e-11,2.1745e-10
1.3258,0.375,0.375,0.37452,1.1528e-10,0.6392,0.10985,1.6569e-11,2.1399e-10
1.3266,0.375,0.375,0.37453,1.1363e-10,0.6411,0.10796,1.6699e-11,2.1056e-10
1.3274,0.375,0.375,0.37453,1.1199e-10,0.64298,0.10608,1.683e-11,2.0715e-10
1.3282,0.375,0.375,0.37453,1.1036e-10,0.64486,0.10421,1.696e-11,2.0376e-10
1.329,0.375,0.375,0.37454,1.0875e-10,0.64671,0.10236,1.7091e-11,2.004e-10
1.3298,0.375,0.375,0.37454,1.0714e-10,0.64855,0.10053,1.7222e-11,1.9706e-10
1.3307,0.375,0.375,0.37455,1.0555e-10,0.65038,0.098707,1.7354e-11,1.9375e-10
1.3315,0.375,0.375,0.37455,1.0397e-10,0.6522,0.0969,1.7485e-11,1.9046e-10
1.3323,0.375,0.375,0.37455,1.0241e-10,0.654,0.095106,1.7616e-11,1.872e-10
1.3331,0.375,0.375,0.37456,1.0085e-10,0.65579,0.093327,1.7748e-11,1.8396e-10
1.3339,0.375,0.375,0.37456,9.9312e-11,0.65756,0.091563,1.788e-11,1.8074e-10
1.3347,0.375,0.375,0.37456,9.7783e-11,0.65931,0.089812,1.8012e-11,1.7756e-10
1.3355,0.375,0.375,0.37457,9.6268e-11,0.66106,0.088077,1.8144e-11,1.7439e-10
1.3363,0.375,0.375,0.37457,9.4765e-11,0.66279,0.086356,1.8276e-11,1.7126e-10
1.3371,0.375,0.375,0.37457,9.3276e-11,0.6645,0.08465,1.8408e-11,1.6814e-10
1.3379,0.375,0.375,0.37458,9.1799e-11,0.6662,0.082959,1.854e-11,1.6506e-10
1.3387,0.375,0.375,0.37458,9.0336e-11,0.66788,0.081283,1.8673e-11,1.62e-10
1.3395,0.375,0.375,0.37459,8.8885e-11,0.66955,0.079622,1.8805e-11,1.5897e-10
1.3403,0.375,0.375,0.37459,8.7448e-11,0.6712,0.077976,1.8938e-11,1.5596e-10
1.3411,0.375,0.375,0.37459,8.6025e-11,0.67284,0.076345,1.9071e-11,1.5298e-10
1.3419,0.375,0.375,0.3746,8.4614e-11,0.67446,0.074729,1.9203e-11,1.5003e-10
1.3427,0.375,0.375,0.3746,8.3218e-11,0.67607,0.073129,1.9336e-11,1.471e-10
1.3435,0.375,0.375,0.3746,8.1834e-11,0.67766,0.071545,1.9469e-11,1.442e-10
1.3443,0.375,0.375,0.37461,8.0465e-11,0.67924,0.069976,1.9602e-11,1.4133e-10
1.3452,0.375,0.375,0.37461,7.9109e-11,0.6808,0.068422,1.9735e-11,1.3848e-10
1.346,0.375,0.375,0.37462,7.7766e-11,0.68235,0.066884,1.9868e-11,1.3567e-10
1.3468,0.375,0.375,0.37462,7.6438e-11,0.68388,0.065362,2.0001e-11,1.3288e-10
1.3476,0.375,0.375,0.37462,7.5124e-11,0.68539,0.063856,2.0134e-11,1.3011e-10
1.3484,0.375,0.375,0.37463,7.3823e-11,0.68689,0.062366,2.0267e-11,1.2738e-10
1.3492,0.375,0.375,0.37463,7.2537e-11,0.68837,0.060892,2.04e-11,1.2467e-10
1.35,0.375,0.375,0.37464,7.1264e-11,0.68984,0.059434,2.0533e-11,1.2199e-10
1.3508,0.375,0.375,0.37464,7.0006e-11,0.69129,0.057992,2.0667e-11,1.1935e-10
1.3516,0.375,0.375,0.37464,6.8762e-11,0.69272,0.056566,2.08e-11,1.1672e-10
1.3524,0.375,0.375,0.37465,6.7532e-11,0.69414,0.055157,2.0933e-11,1.1413e-10
1.3532,0.375,0.375,0.37465,6.6317e-11,0.69554,0.053764,2.1066e-11,1.1157e-10
1.354,0.375,0.375,0.37466,6.5116e-11,0.69693,0.052387,2.1199e-11,1.0903e-10
1.3548,0.375,0.375,0.37466,6.3929e-11,0.69829,0.051027,2.1332e-11,1.0653e-10
1.3556,0.375,0.375,0.37467,6.2757e-11,0.69965,0.049684,2.1465e-11,1.0405e-10
1.3564,0.375,0.375,0.37467,6.16e-11,0.70098,0.048357,2.1598e-11,1.016e-10
1.3572,0.375,0.375,0.37467,6.0457e-11,0.7023,0.047047,2.1731e-11,9.9184e-11
1.358,0.375,0.375,0.37468,5.933e-11,0.7036,0.045754,2.1864e-11,9.6795e-11
1.3588,0.375,0.375,0.37468,5.8216e-11,0.70489,0.044478,2.1997e-11,9.4435e-11
1.3597,0.375,0.375,0.37469,5.7118e-11,0.70615,0.043218,2.213e-11,9.2106e-11
1.3605,0.375,0.375,0.37469,5.6035e-11,0.7074,0.041976,2.2263e-11,8.9806e-11
1.3613,0.375,0.375,0.37469,5.4966e-11,0.70864,0.040751,2.2396e-11,8.7536e-11
1.3621,0.375,0.375,0.3747,5.3913e-11,0.70986,0.039542,2.2528e-11,8.5297e-11
1.3629,0.375,0.375,0.3747,5.2874e-11,0.71106,0.038351,2.2661e-11,8.3087e-11
1.3637,0.375,0.375,0.37471,5.1851e-11,0.71224,0.037178,2.2794e-11,8.0908e-11
1.3645,0.375,0.375,0.37471,5.0843e-11,0.7134,0.036021,2.2926e-11,7.8759e-11
1.3653,0.375,0.375,0.37472,4.985e-11,0.71455,0.034882,2.3058e-11,7.6641e-11
1.3661,0.375,0.375,0.37472,4.8872e-11,0.71568,0.03376,2.3191e-11,7.4553e-11
1.3669,0.375,0.375,0.37473,4.7909e-11,0.71679,0.032656,2.3323e-11,7.2496e-11
1.3677,0.375,0.375,0.37473,4.6962e-11,0.71789,0.031569,2.3455e-11,7.047e-11
1.3685,0.375,0.375,0.37473,4.6031e-11,0.71897,0.0305,2.3587e-11,6.8475e-11
1.3693,0.375,0.375,0.37474,4.5115e-11,0.72003,0.029449,2.3718e-11,6.6511e-11
1.3701,0.375,0.375,0.37474,4.4214e-11,0.72107,0.028415,2.385e-11,6.4578e-11
1.3709,0.375,0.375,0.37475,4.3329e-11,0.7221,0.027399,2.3982e-11,6.2676e-11
1.3717,0.375,0.375,0.37475,4.2459e-11,0.7231,0.026401,2.4113e-11,6.0806e-11
1.3725,0.375,0.375,0.37476,4.1606e-11,0.72409,0.025421,2.4244e-11,5.8967e-11
1.3733,0.375,0.375,0.37476,4.0767e-11,0.72506,0.024458,2.4375e-11,5.716e-11
1.3741,0.375,0.375,0.37477,3.9945e-11,0.72602,0.023514,2.4506e-11,5.5384e-11
1.375,0.375,0.375,0.37477,3.9138e-11,0.72695,0.022587,2.4637e-11,5.364e-11
1.3758,0.375,0.375,0.37477,3.8347e-11,0.72787,0.021679,2.4767e-11,5.1927e-11
1.3766,0.375,0.375,0.37478,3.7572e-11,0.72877,0.020789,2.4898e-11,5.0247e-11
1.3774,0.375,0.375,0.37478,3.6813e-11,0.72965,0.019917,2.5028e-11,4.8599e-11
1.3782,0.375,0.375,0.37479,3.607e-11,0.73051,0.019063,2.5158e-11,4.6982e-11
1.379,0.375,0.375,0.37479,3.5343e-11,0.73136,0.018227,2.5288e-11,4.5398e-11
1.3798,0.375,0.375,0.3748,3.4632e-11,0.73218,0.017409,2.5418e-11,4.3846e-11
1.3806,0.375,0.375,0.3748,3.3937e-11,0.73299,0.01661,2.5547e-11,4.2326e-11
1.3814,0.375,0.375,0.37481,3.3258e-11,0.73378,0.015829,2.5676e-11,4.0839e-11
1.3822,0.375,0.375,0.37481,3.2595e-11,0.73455,0.015067,2.5805e-11,3.9384e-11
1.383,0.375,0.375,0.37482,3.1948e-11,0.73531,0.014323,2.5934e-11,3.7962e-11
1.3838,0.375,0.375,0.37482,3.1317e-11,0.73604,0.013598,2.6063e-11,3.6572e-11
1.3846,0.375,0.375,0.37482,3.0703e-11,0.73676,0.012891,2.6191e-11,3.5215e-11
1.3854,0.375,0.375,0.37483,3.0105e-11,0.73746,0.012202,2.6319e-11,3.389e-11
1.3862,0.375,0.375,0.37483,2.9523e-11,0.73813,0.011533,2.6447e-11,3.2599e-11
1.387,0.375,0.375,0.37484,2.8958e-11,0.7388,0.010881,2.6575e-11,3.134e-11
1.3878,0.375,0.375,0.37484,2.8408e-11,0.73944,0.010249,2.6702e-11,3.0114e-11
1.3886,0.375,0.375,0.37485,2.7876e-11,0.74006,0.0096349,2.6829e-11,2.8922e-11
1.3895,0.375,0.375,0.37485,2.7359e-11,0.74066,0.0090398,2.6956e-11,2.7762e-11
1.3903,0.375,0.375,0.37486,2.6859e-11,0.74125,0.0084634,2.7083e-11,2.6635e-11
1.3911,0.375,0.375,0.37486,2.6376e-11,0.74182,0.0079058,2.7209e-11,2.5542e-11
1.3919,0.375,0.375,0.37487,2.5908e-11,0.74237,0.007367,2.7335e-11,2.4482e-11
1.3927,0.375,0.375,0.37487,2.5458e-11,0.7429,0.006847,2.7461e-11,2.3455e-11
1.3935,0.375,0.375,0.37488,2.5024e-11,0.74341,0.0063459,2.7586e-11,2.2461e-11
1.3943,0.375,0.375,0.37488,2.4606e-11,0.7439,0.0058637,2.7711e-11,2.1501e-11
1.3951,0.375,0.375,0.37489,2.4205e-11,0.74437,0.0054003,2.7836e-11,2.0574e-11
1.3959,0.375,0.375,0.37489,2.3821e-11,0.74482,0.004956,2.7961e-11,1.9681e-11
1.3967,0.375,0.375,0.37489,2.3453e-11,0.74526,0.0045305,2.8085e-11,1.8821e-11
1.3975,0.375,0.375,0.3749,2.3102e-11,0.74568,0.0041241,2.8209e-11,1.7995e-11
1.3983,0.375,0.375,0.3749,2.2768e-11,0.74607,0.0037366,2.8333e-11,1.7203e-11
1.3991,0.375,0.375,0.37491,2.245e-11,0.74645,0.0033682,2.8456e-11,1.6444e-11
1.3999,0.375,0.375,0.37491,2.2149e-11,0.74681,0.0030188,2.8579e-11,1.5719e-11
1.4007,0.375,0.375,0.37492,2.1864e-11,0.74715,0.0026884,2.8701e-11,1.5027e-11
1.4015,0.375,0.375,0.37492,2.1597e-11,0.74747,0.0023772,2.8824e-11,1.4369e-11
1.4023,0.375,0.375,0.37493,2.1345e-11,0.74777,0.002085,2.8945e-11,1.3746e-11
1.4031,0.375,0.375,0.37493,2.1111e-11,0.74805,0.0018119,2.9067e-11,1.3155e-11
1.404,0.375,0.375,0.37494,2.0894e-11,0.74832,0.0015579,2.9188e-11,1.2599e-11
1.4048,0.375,0.375,0.37494,2.0693e-11,0.74856,0.0013231,2.9309e-11,1.2077e-11
1.4056,0.375,0.375,0.37495,2.0509e-11,0.74879,0.0011074,2.9429e-11,1.1588e-11
1.4064,0.375,0.375,0.37495,2.0342e-11,0.74899,0.00091087,2.9549e-11,1.1134e-11
1.4072,0.375,0.375,0.37496,2.0191e-11,0.74918,0.00073349,2.9669e-11,1.0713e-11
1.408,0.375,0.375,0.37496,2.0058e-11,0.74935,0.00057529,2.9788e-11,1.0327e-11
1.4088,0.375,0.375,0.37497,1.9941e-11,0.7495,0.00043627,2.9907e-11,9.9743e-12
1.4096,0.375,0.375,0.37497,1.9841e-11,0.74963,0.00031643,3.0026e-11,9.6558e-12
1.4104,0.375,0.375,0.37498,1.9757e-11,0.74974,0.00021579,3.0144e-11,9.3713e-12
1.4112,0.375,0.375,0.37498,1.9691e-11,0.74983,0.00013435,3.0261e-11,9.1208e-12
1.412,0.375,0.375,0.37499,1.9641e-11,0.7499,7.2116e-05,3.0379e-11,8.9044e-12
1.4128,0.375,0.375,0.37499,1.9609e-11,0.74995,2.9084e-05,3.0495e-11,8.7221e-12
1.4136,0.375,0.375,0.375,1.9593e-11,0.74999,5.2616e-06,3.0612e-11,8.5739e-12
1.4144,0.375,0.375,0.375,1.9594e-11,0.75,6.4864e-07,3.0728e-11,8.4597e-12
1.4152,0.375,0.375,0.375,1.9611e-11,0.74999,1.5246e-05,3.0843e-11,8.3797e-12
1.416,0.375,0.375,0.37501,1.9646e-11,0.74997,4.9052e-05,3.0958e-11,8.3337e-12
1.4168,0.375,0.375,0.37501,1.9697e-11,0.74993,0.00010207,3.1073e-11,8.3219e-12
1.4176,0.375,0.375,0.37502,1.9766e-11,0.74986,0.00017428,3.1187e-11,8.3441e-12
1.4185,0.375,0.375,0.37502,1.9851e-11,0.74978,0.0002657,3.1301e-11,8.4005e-12
1.4193,0.375,0.375,0.37503,1.9952e-11,0.74968,0.00037632,3.1414e-11,8.4909e-12
1.4201,0.375,0.375,0.37503,2.0071e-11,0.74956,0.00050613,3.1527e-11,8.6155e-12
1.4209,0.375,0.375,0.37504,2.0207e-11,0.74942,0.00065512,3.1639e-11,8.7741e-12
1.4217,0.375,0.375,0.37504,2.0359e-11,0.74926,0.00082329,3.1751e-11,8.9668e-12
1.4225,0.375,0.375,0.37505,2.0528e-11,0.74909,0.0010106,3.1862e-11,9.1936e-12
1.4233,0.375,0.375,0.37505,2.0714e-11,0.74889,0.0012171,3.1973e-11,9.4544e-12
1.4241,0.375,0.375,0.37506,2.0916e-11,0.74867,0.0014428,3.2084e-11,9.7492e-12
1.4249,0.375,0.375,0.37506,2.1136e-11,0.74844,0.0016875,3.2193e-11,1.0078e-11
1.4257,0.375,0.375,0.37507,2.1372e-11,0.74818,0.0019514,3.2303e-11,1.0441e-11
1.4265,0.375,0.375,0.37507,2.1625e-11,0.74791,0.0022344,3.2412e-11,1.0838e-11
1.4273,0.375,0.375,0.37508,2.1894e-11,0.74762,0.0025366,3.252e-11,1.1269e-11
1.4281,0.375,0.375,0.37508,2.2181e-11,0.74731,0.0028577,3.2628e-11,1.1734e-11
1.4289,0.375,0.375,0.37509,2.2484e-11,0.74697,0.003198,3.2735e-11,1.2232e-11
1.4297,0.375,0.375,0.37509,2.2803e-11,0.74662,0.0035573,3.2842e-11,1.2765e-11
1.4305,0.375,0.375,0.3751,2.314e-11,0.74626,0.0039356,3.2948e-11,1.3331e-11
1.4313,0.375,0.375,0.3751,2.3493e-11,0.74587,0.0043329,3.3054e-11,1.3932e-11
1.4321,0.375,0.375,0.37511,2.3862e-11,0.74546,0.0047493,3.3159e-11,1.4566e-11
1.4329,0.375,0.375,0.37511,2.4249e-11,0.74504,0.0051846,3.3263e-11,1.5234e-11
1.4338,0.375,0.375,0.37511,2.4652e-11,0.74459,0.0056388,3.3368e-11,1.5936e-11
1.4346,0.375,0.375,0.37512,2.5071e-11,0.74413,0.0061119,3.3471e-11,1.6671e-11
1.4354,0.375,0.375,0.37512,2.5507e-11,0.74364,0.006604,3.3574e-11,1.744e-11
1.4362,0.375,0.375,0.37513,2.5959e-11,0.74314,0.0071149,3.3676e-11,1.8243e-11
1.437,0.375,0.375,0.37513,2.6429e-11,0.74262,0.0076447,3.3778e-11,1.9079e-11
1.4378,0.375,0.375,0.37514,2.6914e-11,0.74208,0.0081933,3.3879e-11,1.9949e-11
1.4386,0.375,0.375,0.37514,2.7416e-11,0.74153,0.0087606,3.398e-11,2.0852e-11
1.4394,0.375,0.375,0.37515,2.7934e-11,0.74095,0.0093468,3.408e-11,2.1789e-11
1.4402,0.375,0.375,0.37515,2.8469e-11,0.74035,0.0099517,3.4179e-11,2.2759e-11
1.441,0.375,0.375,0.37516,2.902e-11,0.73974,0.010575,3.4278e-11,2.3763e-11
1.4418,0.375,0.375,0.37516,2.9588e-11,0.73911,0.011217,3.4377e-11,2.4799e-11
1.4426,0.375,0.375,0.37517,3.0172e-11,0.73845,0.011878,3.4474e-11,2.587e-11
1.4434,0.375,0.375,0.37517,3.0772e-11,0.73778,0.012558,3.4571e-11,2.6973e-11
1.4442,0.375,0.375,0.37518,3.1389e-11,0.7371,0.013256,3.4668e-11,2.8109e-11
1.445,0.375,0.375,0.37518,3.2021e-11,0.73639,0.013972,3.4764e-11,2.9279e-11
1.4458,0.375,0.375,0.37518,3.267e-11,0.73566,0.014707,3.4859e-11,3.0481e-11
1.4466,0.375,0.375,0.37519,3.3335e-11,0.73492,0.015461,3.4953e-11,3.1717e-11
1.4474,0.375,0.375,0.37519,3.4016e-11,0.73416,0.016233,3.5047e-11,3.2985e-11
1.4483,0.375,0.375,0.3752,3.4714e-11,0.73337,0.017023,3.5141e-11,3.4286e-11
1.4491,0.375,0.375,0.3752,3.5427e-11,0.73257,0.017832,3.5233e-11,3.562e-11
1.4499,0.375,0.375,0.37521,3.6156e-11,0.73176,0.018659,3.5325e-11,3.6987e-11
1.4507,0.375,0.375,0.37521,3.6902e-11,0.73092,0.019504,3.5417e-11,3.8387e-11
1.4515,0.375,0.375,0.37522,3.7663e-11,0.73007,0.020368,3.5508e-11,3.9818e-11
1.4523,0.375,0.375,0.37522,3.844e-11,0.72919,0.021249,3.5598e-11,4.1283e-11
1.4531,0.375,0.375,0.37523,3.9233e-11,0.7283,0.022149,3.5687e-11,4.278e-11
1.4539,0.375,0.375,0.37523,4.0042e-11,0.72739,0.023067,3.5776e-11,4.4309e-11
1.4547,0.375,0.375,0.37524,4.0867e-11,0.72647,0.024002,3.5864e-11,4.587e-11
1.4555,0.375,0.375,0.37524,4.1708e-11,0.72552,0.024956,3.5951e-11,4.7464e-11
1.4563,0.375,0.375,0.37524,4.2564e-11,0.72456,0.025928,3.6038e-11,4.9089e-11
1.4571,0.375,0.375,0.37525,4.3436e-11,0.72358,0.026918,3.6124e-11,5.0747e-11
1.4579,0.375,0.375,0.37525,4.4323e-11,0.72258,0.027925,3.621e-11,5.2436e-11
1.4587,0.375,0.375,0.37526,4.5226e-11,0.72156,0.02895,3.6294e-11,5.4158e-11
1.4595,0.375,0.375,0.37526,4.6145e-11,0.72053,0.029993,3.6378e-11,5.5911e-11
1.4603,0.375,0.375,0.37527,4.7079e-11,0.71948,0.031054,3.6462e-11,5.7696e-11
1.4611,0.375,0.375,0.37527,4.8028e-11,0.71841,0.032132,3.6544e-11,5.9512e-11
1.4619,0.375,0.375,0.37528,4.8993e-11,0.71732,0.033228,3.6626e-11,6.136e-11
1.4628,0.375,0.375,0.37528,4.9973e-11,0.71622,0.034341,3.6708e-11,6.3239e-11
1.4636,0.375,0.375,0.37528,5.0969e-11,0.7151,0.035472,3.6788e-11,6.515e-11
1.4644,0.375,0.375,0.37529,5.198e-11,0.71396,0.03662,3.6868e-11,6.7092e-11
1.4652,0.375,0.375,0.37529,5.3006e-11,0.7128,0.037785,3.6947e-11,6.9064e-11
1.466,0.375,0.375,0.3753,5.4047e-11,0.71163,0.038968,3.7025e-11,7.1068e-11
1.4668,0.375,0.375,0.3753,5.5103e-11,0.71043,0.040168,3.7103e-11,7.3103e-11
1.4676,0.375,0.375,0.37531,5.6174e-11,0.70923,0.041385,3.718e-11,7.5168e-11
1.4684,0.375,0.375,0.37531,5.726e-11,0.708,0.04262,3.7256e-11,7.7264e-11
1.4692,0.375,0.375,0.37531,5.8361e-11,0.70676,0.043871,3.7331e-11,7.9391e-11
1.47,0.375,0.375,0.37532,5.9477e-11,0.7055,0.045139,3.7406e-11,8.1548e-11
1.4708,0.375,0.375,0.37532,6.0608e-11,0.70422,0.046424,3.748e-11,8.3736e-11
1.4716,0.375,0.375,0.37533,6.1753e-11,0.70293,0.047726,3.7553e-11,8.5954e-11
1.4724,0.375,0.375,0.37533,6.2914e-11,0.70162,0.049045,3.7626e-11,8.8201e-11
1.4732,0.375,0.375,0.37533,6.4088e-11,0.70029,0.05038,3.7697e-11,9.0479e-11
1.474,0.375,0.375,0.37534,6.5278e-11,0.69895,0.051732,3.7768e-11,9.2787e-11
1.4748,0.375,0.375,0.37534,6.6482e-11,0.69759,0.053101,3.7839e-11,9.5125e-11
1.4756,0.375,0.375,0.37535,6.77e-11,0.69621,0.054486,3.7908e-11,9.7492e-11
1.4764,0.375,0.375,0.37535,6.8933e-11,0.69482,0.055887,3.7977e-11,9.9889e-11
1.4773,0.375,0.375,0.37536,7.018e-11,0.69341,0.057305,3.8045e-11,1.0231e-10
1.4781,0.375,0.375,0.37536,7.1441e-11,0.69198,0.058739,3.8112e-11,1.0477e-10
1.4789,0.375,0.375,0.37536,7.2716e-11,0.69054,0.06019,3.8178e-11,1.0725e-10
1.4797,0.375,0.375,0.37537,7.4006e-11,0.68908,0.061656,3.8244e-11,1.0977e-10
1.4805,0.375,0.375,0.37537,7.531e-11,0.6876,0.063139,3.8308e-11,1.1231e-10
1.4813,0.375,0.375,0.37538,7.6627e-11,0.68611,0.064637,3.8372e-11,1.1488e-10
1.4821,0.375,0.375,0.37538,7.7959e-11,0.68461,0.066151,3.8436e-11,1.1748e-10
1.4829,0.375,0.375,0.37538,7.9304e-11,0.68309,0.067682,3.8498e-11,1.2011e-10
1.4837,0.375,0.375,0.37539,8.0664e-11,0.68155,0.069228,3.856e-11,1.2277e-10
1.4845,0.375,0.375,0.37539,8.2037e-11,0.67999,0.070789,3.862e-11,1.2545e-10
1.4853,0.375,0.375,0.3754,8.3423e-11,0.67842,0.072366,3.868e-11,1.2817e-10
1.4861,0.375,0.375,0.3754,8.4823e-11,0.67684,0.073959,3.874e-11,1.3091e-10
1.4869,0.375,0.375,0.3754,8.6237e-11,0.67524,0.075567,3.8798e-11,1.3368e-10
1.4877,0.375,0.375,0.37541,8.7664e-11,0.67362,0.077191,3.8856e-11,1.3647e-10
1.4885,0.375,0.375,0.37541,8.9105e-11,0.67199,0.078829,3.8912e-11,1.393e-10
1.4893,0.375,0.375,0.37541,9.0558e-11,0.67035,0.080483,3.8968e-11,1.4215e-10
1.4901,0.375,0.375,0.37542,9.2025e-11,0.66868,0.082152,3.9023e-11,1.4503e-10
1.4909,0.375,0.375,0.37542,9.3506e-11,0.66701,0.083836,3.9078e-11,1.4793e-10
1.4917,0.375,0.375,0.37543,9.4999e-11,0.66532,0.085535,3.9131e-11,1.5087e-10
1.4926,0.375,0.375,0.37543,9.6505e-11,0.66361,0.087249,3.9184e-11,1.5383e-10
1.4934,0.375,0.375,0.37543,9.8024e-11,0.66189,0.088977,3.9236e-11,1.5681e-10
1.4942,0.375,0.375,0.37544,9.9556e-11,0.66015,0.09072,3.9287e-11,1.5983e-10
1.495,0.375,0.375,0.37544,1.011e-10,0.6584,0.092478,3.9337e-11,1.6286e-10
1.4958,0.375,0.375,0.37544,1.0266e-10,0.65664,0.09425,3.9386e-11,1.6593e-10
1.4966,0.375,0.375,0.37545,1.0423e-10,0.65486,0.096037,3.9435e-11,1.6902e-10
1.4974,0.375,0.375,0.37545,1.0581e-10,0.65306,0.097837,3.9482e-11,1.7214e-10
1.4982,0.375,0.375,0.37545,1.0741e-10,0.65126,0.099652,3.9529e-11,1.7528e-10
1.499,0.375,0.375,0.37546,1.0901e-10,0.64943,0.10148,3.9575e-11,1.7845e-10
1.4998,0.375,0.375,0.37546,1.1063e-10,0.6476,0.10332,3.962e-11,1.8164e-10
1.5006,0.375,0.375,0.37547,1.1226e-10,0.64575,0.10518,3.9665e-11,1.8486e-10
1.5014,0.375,0.375,0.37547,1.1391e-10,0.64388,0.10705,3.9708e-11,1.8811e-10
1.5022,0.375,0.375,0.37547,1.1556e-10,0.64201,0.10894,3.9751e-11,1.9138e-10
1.503,0.375,0.375,0.37548,1.1723e-10,0.64012,0.11084,3.9792e-11,1.9467e-10
1.5038,0.375,0.375,0.37548,1.1891e-10,0.63821,0.11275,3.9833e-11,1.9799e-10
1.5046,0.375,0.375,0.37548,1.206e-10,0.63629,0.11467,3.9873e-11,2.0133e-10
1.5054,0.375,0.375,0.37549,1.2231e-10,0.63436,0.11661,3.9912e-11,2.047e-10
1.5062,0.375,0.375,0.37549,1.2402e-10,0.63241,0.11856,3.995e-11,2.0809e-10
1.5071,0.375,0.375,0.37549,1.2575e-10,0.63046,0.12053,3.9988e-11,2.1151e-10
1.5079,0.375,0.375,0.3755,1.2748e-10,0.62849,0.12251,4.0024e-11,2.1495e-10
1.5087,0.375,0.375,0.3755,1.2923e-10,0.6265,0.1245,4.006e-11,2.1841e-10
1.5095,0.375,0.375,0.3755,1.3099e-10,0.6245,0.1265,4.0095e-11,2.2189e-10
1.5103,0.375,0.375,0.3755,1.3277e-10,0.62249,0.12852,4.0129e-11,2.254e-10
1.5111,0.375,0.375,0.37551,1.3455e-10,0.62047,0.13055,4.0162e-11,2.2893e-10
1.5119,0.375,0.375,0.37551,1.3634e-10,0.61844,0.13259,4.0194e-11,2.3249e-10
1.5127,0.375,0.375,0.37551,1.3815e-10,0.61639,0.13464,4.0225e-11,2.3607e-10
1.5135,0.375,0.375,0.37552,1.3996e-10,0.61433,0.13671,4.0255e-11,2.3967e-10
1.5143,0.375,0.375,0.37552,1.4179e-10,0.61225,0.13879,4.0285e-11,2.4329e-10
1.5151,0.375,0.375,0.37552,1.4362e-10,0.61017,0.14088,4.0314e-11,2.4693e-10
1.5159,0.375,0.375,0.37553,1.4547e-10,0.60807,0.14298,4.0341e-11,2.506e-10
1.5167,0.375,0.375,0.37553,1.4733e-10,0.60597,0.14509,4.0368e-11,2.5429e-10
1.5175,0.375,0.375,0.37553,1.4919e-10,0.60384,0.14722,4.0394e-11,2.58e-10
1.5183,0.375,0.375,0.37554,1.5107e-10,0.60171,0.14936,4.0419e-11,2.6173e-10
1.5191,0.375,0.375,0.37554,1.5296e-10,0.59957,0.15151,4.0443e-11,2.6548e-10
1.5199,0.375,0.375,0.37554,1.5486e-10,0.59741,0.15367,4.0467e-11,2.6925e-10
1.5207,0.375,0.375,0.37554,1.5677e-10,0.59525,0.15584,4.0489e-11,2.7304e-10
1.5216,0.375,0.375,0.37555,1.5868e-10,0.59307,0.15802,4.051e-11,2.7686e-10
1.5224,0.375,0.375,0.37555,1.6061e-10,0.59088,0.16022,4.0531e-11,2.8069e-10
1.5232,0.375,0.375,0.37555,1.6255e-10,0.58868,0.16242,4.0551e-11,2.8455e-10
1.524,0.375,0.375,0.37555,1.645e-10,0.58647,0.16464,4.0569e-11,2.8842e-10
1.5248,0.375,0.375,0.37556,1.6645e-10,0.58425,0.16687,4.0587e-11,2.9232e-10
1.5256,0.375,0.375,0.37556,1.6842e-10,0.58201,0.16911,4.0604e-11,2.9623e-10
1.5264,0.375,0.375,0.37556,1.7039e-10,0.57977,0.17135,4.062e-11,3.0016e-10
1.5272,0.375,0.375,0.37557,1.7238e-10,0.57752,0.17361,4.0636e-11,3.0412e-10
1.528,0.375,0.375,0.37557,1.7437e-10,0.57525,0.17588,4.065e-11,3.0809e-10
1.5288,0.375,0.375,0.37557,1.7637e-10,0.57298,0.17816,4.0663e-11,3.1208e-10
1.5296,0.375,0.375,0.37557,1.7838e-10,0.57069,0.18045,4.0676e-11,3.1609e-10
1.5304,0.375,0.375,0.37558,1.804e-10,0.5684,0.18275,4.0687e-11,3.2011e-10
1.5312,0.375,0.375,0.37558,1.8243e-10,0.5661,0.18506,4.0698e-11,3.2416e-10
1.532,0.375,0.375,0.37558,1.8447e-10,0.56378,0.18738,4.0708e-11,3.2822e-10
1.5328,0.375,0.375,0.37558,1.8651e-10,0.56146,0.18971,4.0716e-11,3.323e-10
1.5336,0.375,0.375,0.37559,1.8856e-10,0.55912,0.19205,4.0724e-11,3.364e-10
1.5344,0.375,0.375,0.37559,1.9063e-10,0.55678,0.19439,4.0731e-11,3.4052e-10
1.5352,0.375,0.375,0.37559,1.927e-10,0.55443,0.19675,4.0737e-11,3.4465e-10
1.5361,0.375,0.375,0.37559,1.9477e-10,0.55207,0.19912,4.0743e-11,3.488e-10
1.5369,0.375,0.375,0.37559,1.9686e-10,0.5497,0.20149,4.0747e-11,3.5297e-10
1.5377,0.375,0.375,0.3756,1.9895e-10,0.54732,0.20388,4.075e-11,3.5715e-10
1.5385,0.375,0.375,0.3756,2.0105e-10,0.54493,0.20627,4.0753e-11,3.6135e-10
1.5393,0.375,0.375,0.3756,2.0316e-10,0.54253,0.20867,4.0754e-11,3.6557e-10
1.5401,0.375,0.375,0.3756,2.0528e-10,0.54013,0.21108,4.0755e-11,3.698e-10
1.5409,0.375,0.375,0.37561,2.074e-10,0.53771,0.2135,4.0754e-11,3.7405e-10
1.5417,0.375,0.375,0.37561,2.0953e-10,0.53529,0.21592,4.0753e-11,3.7831e-10
1.5425,0.375,0.375,0.37561,2.1167e-10,0.53286,0.21836,4.0751e-11,3.8259e-10
1.5433,0.375,0.375,0.37561,2.1381e-10,0.53042,0.2208,4.0748e-11,3.8688e-10
1.5441,0.375,0.375,0.37561,2.1597e-10,0.52797,0.22325,4.0744e-11,3.9119e-10
1.5449,0.375,0.375,0.37562,2.1812e-10,0.52552,0.22571,4.0739e-11,3.9551e-10
1.5457,0.375,0.375,0.37562,2.2029e-10,0.52306,0.22818,4.0733e-11,3.9984e-10
1.5465,0.375,0.375,0.37562,2.2246e-10,0.52059,0.23065,4.0726e-11,4.042e-10
1.5473,0.375,0.375,0.37562,2.2464e-10,0.51811,0.23313,4.0719e-11,4.0856e-10
1.5481,0.375,0.375,0.37562,2.2682e-10,0.51563,0.23562,4.071e-11,4.1294e-10
1.5489,0.375,0.375,0.37562,2.2901e-10,0.51314,0.23811,4.0701e-11,4.1733e-10
1.5497,0.375,0.375,0.37563,2.3121e-10,0.51064,0.24062,4.069e-11,4.2173e-10
1.5505,0.375,0.375,0.37563,2.3341e-10,0.50813,0.24312,4.0679e-11,4.2615e-10
1.5514,0.375,0.375,0.37563,2.3562e-10,0.50562,0.24564,4.0667e-11,4.3058e-10
1.5522,0.375,0.375,0.37563,2.3784e-10,0.5031,0.24816,4.0654e-11,4.3502e-10
1.553,0.375,0.375,0.37563,2.4006e-10,0.50057,0.25069,4.064e-11,4.3948e-10
1.5538,0.375,0.375,0.37563,2.4229e-10,0.49804,0.25323,4.0625e-11,4.4395e-10
1.5546,0.375,0.375,0.37564,2.4452e-10,0.4955,0.25577,4.0609e-11,4.4843e-10
1.5554,0.375,0.375,0.37564,2.4675e-10,0.49296,0.25832,4.0592e-11,4.5292e-10
1.5562,0.375,0.375,0.37564,2.49e-10,0.49041,0.26087,4.0574e-11,4.5742e-10
1.557,0.375,0.375,0.37564,2.5124e-10,0.48785,0.26343,4.0556e-11,4.6193e-10
1.5578,0.375,0.375,0.37564,2.535e-10,0.48529,0.266,4.0536e-11,4.6645e-10
1.5586,0.375,0.375,0.37564,2.5575e-10,0.48272,0.26857,4.0516e-11,4.7099e-10
1.5594,0.375,0.375,0.37564,2.5801e-10,0.48015,0.27114,4.0494e-11,4.7554e-10
1.5602,0.375,0.375,0.37565,2.6028e-10,0.47757,0.27372,4.0472e-11,4.8009e-10
1.561,0.375,0.375,0.37565,2.6255e-10,0.47498,0.27631,4.0449e-11,4.8466e-10
1.5618,0.375,0.375,0.37565,2.6483e-10,0.47239,0.2789,4.0425e-11,4.8923e-10
1.5626,0.375,0.375,0.37565,2.6711e-10,0.4698,0.2815,4.04e-11,4.9382e-10
1.5634,0.375,0.375,0.37565,2.6939e-10,0.4672,0.2841,4.0374e-11,4.9841e-10
1.5642,0.375,0.375,0.37565,2.7168e-10,0.4646,0.28671,4.0347e-11,5.0301e-10
1.565,0.375,0.375,0.37565,2.7397e-10,0.46199,0.28932,4.0319e-11,5.0763e-10
1.5659,0.375,0.375,0.37565,2.7627e-10,0.45937,0.29193,4.0291e-11,5.1225e-10
1.5667,0.375,0.375,0.37566,2.7857e-10,0.45676,0.29455,4.0261e-11,5.1688e-10
1.5675,0.375,0.375,0.37566,2.8087e-10,0.45414,0.29718,4.0231e-11,5.2151e-10
1.5683,0.375,0.375,0.37566,2.8318e-10,0.45151,0.2998,4.0199e-11,5.2616e-10
1.5691,0.375,0.375,0.37566,2.8549e-10,0.44888,0.30244,4.0167e-11,5.3081e-10
1.5699,0.375,0.375,0.37566,2.878e-10,0.44625,0.30507,4.0134e-11,5.3547e-10
1.5707,0.375,0.375,0.37566,2.9012e-10,0.44361,0.30771,4.01e-11,5.4014e-10
1.5715,0.375,0.375,0.37566,2.9244e-10,0.44097,0.31035,4.0065e-11,5.4481e-10
1.5723,0.375,0.375,0.37566,2.9476e-10,0.43833,0.313,4.0029e-11,5.4949e-10
1.5731,0.375,0.375,0.37566,2.9709e-10,0.43568,0.31565,3.9992e-11,5.5418e-10
1.5739,0.375,0.375,0.37566,2.9941e-10,0.43303,0.3183,3.9955e-11,5.5887e-10
1.5747,0.375,0.375,0.37566,3.0174e-10,0.43038,0.32095,3.9916e-11,5.6357e-10
1.5755,0.375,0.375,0.37566,3.0408e-10,0.42772,0.32361,3.9877e-11,5.6828e-10
1.5763,0.375,0.375,0.37567,3.0641e-10,0.42506,0.32627,3.9837e-11,5.7299e-10
1.5771,0.375,0.375,0.37567,3.0875e-10,0.4224,0.32893,3.9795e-11,5.777e-10
1.5779,0.375,0.375,0.37567,3.1109e-10,0.41974,0.3316,3.9753e-11,5.8243e-10
1.5787,0.375,0.375,0.37567,3.1343e-10,0.41707,0.33426,3.971e-11,5.8715e-10
1.5795,0.375,0.375,0.37567,3.1577e-10,0.4144,0.33693,3.9667e-11,5.9188e-10
1.5804,0.375,0.375,0.37567,3.1812e-10,0.41173,0.3396,3.9622e-11,5.9662e-10
1.5812,0.375,0.375,0.37567,3.2047e-10,0.40906,0.34228,3.9576e-11,6.0136e-10
1.582,0.375,0.375,0.37567,3.2281e-10,0.40639,0.34495,3.953e-11,6.061e-10
1.5828,0.375,0.375,0.37567,3.2516e-10,0.40371,0.34763,3.9483e-11,6.1084e-10
1.5836,0.375,0.375,0.37567,3.2751e-10,0.40103,0.3503,3.9434e-11,6.1559e-10
1.5844,0.375,0.375,0.37567,3.2987e-10,0.39836,0.35298,3.9385e-11,6.2035e-10
1.5852,0.375,0.375,0.37567,3.3222e-10,0.39568,0.35566,3.9335e-11,6.251e-10
1.586,0.375,0.375,0.37567,3.3457e-10,0.393,0.35834,3.9285e-11,6.2986e-10
1.5868,0.375,0.375,0.37567,3.3693e-10,0.39032,0.36103,3.9233e-11,6.3462e-10
1.5876,0.375,0.375,0.37567,3.3928e-10,0.38763,0.36371,3.918e-11,6.3938e-10
1.5884,0.375,0.375,0.37567,3.4164e-10,0.38495,0.36639,3.9127e-11,6.4415e-10
1.5892,0.375,0.375,0.37567,3.4399e-10,0.38227,0.36907,3.9073e-11,6.4891e-10
1.59,0.375,0.375,0.37567,3.4635e-10,0.37958,0.37176,3.9018e-11,6.5368e-10
1.5908,0.375,0.375,0.37567,3.4871e-10,0.3769,0.37444,3.8962e-11,6.5845e-10
1.5916,0.375,0.375,0.37567,3.5106e-10,0.37422,0.37713,3.8905e-11,6.6322e-10
1.5924,0.375,0.375,0.37567,3.5342e-10,0.37153,0.37981,3.8847e-11,6.6799e-10
1.5932,0.375,0.375,0.37567,3.5577e-10,0.36885,0.38249,3.8789e-11,6.7276e-10
1.594,0.375,0.375,0.37567,3.5813e-10,0.36616,0.38518,3.8729e-11,6.7753e-10
1.5949,0.375,0.375,0.37567,3.6049e-10,0.36348,0.38786,3.8669e-11,6.823e-10
1.5957,0.375,0.375,0.37567,3.6284e-10,0.3608,0.39054,3.8608e-11,6.8707e-10
1.5965,0.375,0.375,0.37567,3.6519e-10,0.35812,0.39322,3.8546e-11,6.9184e-10
1.5973,0.375,0.375,0.37567,3.6755e-10,0.35544,0.3959,3.8484e-11,6.9661e-10
1.5981,0.375,0.375,0.37567,3.699e-10,0.35276,0.39858,3.842e-11,7.0138e-10
1.5989,0.375,0.375,0.37567,3.7225e-10,0.35008,0.40126,3.8356e-11,7.0614e-10
1.5997,0.375,0.375,0.37567,3.746e-10,0.3474,0.40394,3.829e-11,7.1091e-10
1.6005,0.375,0.375,0.37567,3.7695e-10,0.34472,0.40661,3.8224e-11,7.1567e-10
1.6013,0.375,0.375,0.37567,3.793e-10,0.34205,0.40929,3.8158e-11,7.2043e-10
1.6021,0.375,0.375,0.37567,3.8164e-10,0.33938,0.41196,3.809e-11,7.2519e-10
1.6029,0.375,0.375,0.37567,3.8399e-10,0.33671,0.41463,3.8021e-11,7.2995e-10
1.6037,0.375,0.375,0.37567,3.8633e-10,0.33404,0.4173,3.7952e-11,7.347e-10
1.6045,0.375,0.375,0.37567,3.8867e-10,0.33137,0.41996,3.7882e-11,7.3946e-10
1.6053,0.375,0.375,0.37567,3.9101e-10,0.32871,0.42263,3.7811e-11,7.442e-10
1.6061,0.375,0.375,0.37567,3.9334e-10,0.32604,0.42529,3.7739e-11,7.4895e-10
1.6069,0.375,0.375,0.37566,3.9568e-10,0.32338,0.42794,3.7667e-11,7.5369e-10
1.6077,0.375,0.375,0.37566,3.9801e-10,0.32073,0.4306,3.7594e-11,7.5842e-10
1.6085,0.375,0.375,0.37566,4.0034e-10,0.31807,0.43325,3.7519e-11,7.6316e-10
1.6093,0.375,0.375,0.37566,4.0266e-10,0.31542,0.4359,3.7445e-11,7.6788e-10
1.6102,0.37499,0.37499,0.37566,4.0499e-10,0.31277,0.43855,3.7369e-11,7.7261e-10
1.611,0.37499,0.37499,0.37566,4.0731e-10,0.31013,0.44119,3.7292e-11,7.7733e-10
1.6118,0.37499,0.37499,0.37566,4.0963e-10,0.30749,0.44383,3.7215e-11,7.8204e-10
1.6126,0.37499,0.37499,0.37566,4.1194e-10,0.30485,0.44647,3.7137e-11,7.8675e-10
1.6134,0.37499,0.37499,0.37566,4.1425e-10,0.30221,0.4491,3.7058e-11,7.9145e-10
1.6142,0.37499,0.37499,0.37566,4.1656e-10,0.29958,0.45173,3.6979e-11,7.9615e-10
1.615,0.37499,0.37499,0.37566,4.1887e-10,0.29695,0.45436,3.6898e-11,8.0084e-10
1.6158,0.37499,0.37499,0.37566,4.2117e-10,0.29433,0.45698,3.6817e-11,8.0552e-10
1.6166,0.37499,0.37499,0.37565,4.2347e-10,0.29171,0.4596,3.6735e-11,8.102e-10
1.6174,0.37499,0.37499,0.37565,4.2576e-10,0.2891,0.46221,3.6653e-11,8.1487e-10
1.6182,0.37499,0.37499,0.37565,4.2805e-10,0.28649,0.46482,3.6569e-11,8.1953e-10
1.619,0.37499,0.37499,0.37565,4.3034e-10,0.28388,0.46742,3.6485e-11,8.2419e-10
1.6198,0.37499,0.37499,0.37565,4.3262e-10,0.28128,0.47002,3.64e-11,8.2884e-10
1.6206,0.37499,0.37499,0.37565,4.349e-10,0.27868,0.47261,3.6315e-11,8.3348e-10
1.6214,0.37499,0.37499,0.37565,4.3717e-10,0.27609,0.4752,3.6228e-11,8.3811e-10
1.6222,0.37499,0.37499,0.37565,4.3944e-10,0.27351,0.47779,3.6141e-11,8.4273e-10
1.623,0.37499,0.37499,0.37564,4.417e-10,0.27092,0.48036,3.6053e-11,8.4735e-10
1.6238,0.37499,0.37499,0.37564,4.4396e-10,0.26835,0.48294,3.5965e-11,8.5196e-10
1.6247,0.37499,0.37499,0.37564,4.4622e-10,0.26578,0.48551,3.5875e-11,8.5655e-10
1.6255,0.37499,0.37499,0.37564,4.4846e-10,0.26321,0.48807,3.5785e-11,8.6114e-10
1.6263,0.37499,0.37499,0.37564,4.5071e-10,0.26065,0.49062,3.5694e-11,8.6572e-10
1.6271,0.37499,0.37499,0.37564,4.5295e-10,0.2581,0.49317,3.5603e-11,8.7029e-10
1.6279,0.37499,0.37499,0.37564,4.5518e-10,0.25555,0.49572,3.5511e-11,8.7485e-10
1.6287,0.37499,0.37499,0.37563,4.5741e-10,0.25301,0.49826,3.5418e-11,8.794e-10
1.6295,0.37499,0.37499,0.37563,4.5963e-10,0.25048,0.50079,3.5324e-11,8.8394e-10
1.6303,0.37499,0.37499,0.37563,4.6185e-10,0.24795,0.50331,3.523e-11,8.8847e-10
1.6311,0.37499,0.37499,0.37563,4.6406e-10,0.24543,0.50583,3.5135e-11,8.9299e-10
1.6319,0.37499,0.37499,0.37563,4.6627e-10,0.24291,0.50834,3.5039e-11,8.975e-10
1.6327,0.37499,0.37499,0.37563,4.6847e-10,0.2404,0.51085,3.4943e-11,9.0199e-10
1.6335,0.37499,0.37499,0.37562,4.7066e-10,0.2379,0.51335,3.4846e-11,9.0648e-10
1.6343,0.37499,0.37499,0.37562,4.7285e-10,0.23541,0.51584,3.4748e-11,9.1095e-10
1.6351,0.37499,0.37499,0.37562,4.7503e-10,0.23292,0.51832,3.465e-11,9.1541e-10
1.6359,0.37499,0.37499,0.37562,4.7721e-10,0.23044,0.5208,3.4551e-11,9.1986e-10
1.6367,0.37499,0.37499,0.37562,4.7937e-10,0.22797,0.52327,3.4451e-11,9.243e-10
1.6375,0.37499,0.37499,0.37561,4.8154e-10,0.2255,0.52573,3.4351e-11,9.2872e-10
1.6383,0.37499,0.37499,0.37561,4.8369e-10,0.22304,0.52818,3.425e-11,9.3313e-10
1.6392,0.37499,0.37499,0.37561,4.8584e-10,0.22059,0.53063,3.4148e-11,9.3753e-10
1.64,0.37499,0.37499,0.37561,4.8798e-10,0.21815,0.53307,3.4046e-11,9.4191e-10
1.6408,0.37499,0.37499,0.37561,4.9011e-10,0.21572,0.5355,3.3943e-11,9.4628e-10
1.6416,0.37499,0.37499,0.3756,4.9224e-10,0.21329,0.53792,3.3839e-11,9.5064e-10
1.6424,0.37499,0.37499,0.3756,4.9436e-10,0.21087,0.54033,3.3735e-11,9.5498e-10
1.6432,0.37499,0.37499,0.3756,4.9647e-10,0.20847,0.54274,3.363e-11,9.5931e-10
1.644,0.37499,0.37499,0.3756,4.9858e-10,0.20607,0.54513,3.3524e-11,9.6363e-10
1.6448,0.37499,0.37499,0.3756,5.0067e-10,0.20367,0.54752,3.3418e-11,9.6793e-10
1.6456,0.37499,0.37499,0.37559,5.0276e-10,0.20129,0.5499,3.3312e-11,9.7221e-10
1.6464,0.37499,0.37499,0.37559,5.0484e-10,0.19892,0.55227,3.3204e-11,9.7648e-10
1.6472,0.37499,0.37499,0.37559,5.0692e-10,0.19655,0.55463,3.3096e-11,9.8073e-10
1.648,0.37499,0.37499,0.37559,5.0898e-10,0.19419,0.55698,3.2988e-11,9.8497e-10
1.6488,0.37499,0.37499,0.37558,5.1104e-10,0.19185,0.55932,3.2879e-11,9.892e-10
1.6496,0.37499,0.37499,0.37558,5.1309e-10,0.18951,0.56165,3.2769e-11,9.934e-10
1.6504,0.37499,0.37499,0.37558,5.1513e-10,0.18718,0.56398,3.2659e-11,9.976e-10
1.6512,0.37499,0.37499,0.37558,5.1716e-10,0.18486,0.56629,3.2548e-11,1.0018e-09
1.652,0.37499,0.37499,0.37558,5.1918e-10,0.18256,0.56859,3.2436e-11,1.0059e-09
1.6528,0.37499,0.37499,0.37557,5.212e-10,0.18026,0.57089,3.2324e-11,1.0101e-09
1.6537,0.37499,0.37499,0.37557,5.232e-10,0.17797,0.57317,3.2211e-11,1.0142e-09
1.6545,0.37499,0.37499,0.37557,5.252e-10,0.17569,0.57545,3.2098e-11,1.0183e-09
1.6553,0.37499,0.37499,0.37557,5.2719e-10,0.17342,0.57771,3.1985e-11,1.0224e-09
1.6561,0.37499,0.37499,0.37556,5.2917e-10,0.17116,0.57996,3.187e-11,1.0265e-09
1.6569,0.37499,0.37499,0.37556,5.3114e-10,0.16892,0.5822,3.1755e-11,1.0305e-09
1.6577,0.37499,0.37499,0.37556,5.331e-10,0.16668,0.58444,3.164e-11,1.0346e-09
1.6585,0.37499,0.37499,0.37555,5.3505e-10,0.16445,0.58666,3.1524e-11,1.0386e-09
1.6593,0.37499,0.37499,0.37555,5.3699e-10,0.16224,0.58887,3.1408e-11,1.0426e-09
1.6601,0.37499,0.37499,0.37555,5.3892e-10,0.16003,0.59107,3.1291e-11,1.0466e-09
1.6609,0.37499,0.37499,0.37555,5.4084e-10,0.15784,0.59325,3.1173e-11,1.0505e-09
1.6617,0.37499,0.37499,0.37554,5.4276e-10,0.15566,0.59543,3.1055e-11,1.0545e-09
1.6625,0.37499,0.37499,0.37554,5.4466e-10,0.15348,0.5976,3.0937e-11,1.0584e-09
1.6633,0.37499,0.37499,0.37554,5.4655e-10,0.15132,0.59975,3.0818e-11,1.0623e-09
1.6641,0.37499,0.37499,0.37553,5.4843e-10,0.14918,0.60189,3.0698e-11,1.0662e-09
1.6649,0.37499,0.37499,0.37553,5.5031e-10,0.14704,0.60402,3.0578e-11,1.07e-09
1.6657,0.37499,0.37499,0.37553,5.5217e-10,0.14491,0.60614,3.0458e-11,1.0739e-09
1.6665,0.37499,0.37499,0.37553,5.5402e-10,0.1428,0.60825,3.0337e-11,1.0777e-09
1.6673,0.37499,0.37499,0.37552,5.5586e-10,0.1407,0.61035,3.0215e-11,1.0815e-09
1.6681,0.37499,0.37499,0.37552,5.5769e-10,0.13861,0.61243,3.0093e-11,1.0853e-09
1.669,0.37499,0.37499,0.37552,5.5951e-10,0.13653,0.6145,2.9971e-11,1.0891e-09
1.6698,0.37499,0.37499,0.37551,5.6132e-10,0.13447,0.61656,2.9848e-11,1.0928e-09
1.6706,0.37499,0.37499,0.37551,5.6312e-10,0.13241,0.61861,2.9725e-11,1.0965e-09
1.6714,0.37499,0.37499,0.37551,5.6491e-10,0.13037,0.62064,2.9601e-11,1.1002e-09
1.6722,0.37499,0.37499,0.3755,5.6668e-10,0.12835,0.62266,2.9477e-11,1.1039e-09
1.673,0.37499,0.37499,0.3755,5.6845e-10,0.12633,0.62467,2.9352e-11,1.1075e-09
1.6738,0.37499,0.37499,0.3755,5.702e-10,0.12433,0.62667,2.9227e-11,1.1112e-09
1.6746,0.37499,0.37499,0.3755,5.7194e-10,0.12234,0.62865,2.9101e-11,1.1148e-09
1.6754,0.37499,0.37499,0.37549,5.7368e-10,0.12036,0.63062,2.8975e-11,1.1184e-09
1.6762,0.37499,0.37499,0.37549,5.754e-10,0.1184,0.63258,2.8849e-11,1.1219e-09
1.677,0.37499,0.37499,0.37549,5.771e-10,0.11645,0.63452,2.8722e-11,1.1255e-09
1.6778,0.37499,0.37499,0.37548,5.788e-10,0.11451,0.63646,2.8595e-11,1.129e-09
1.6786,0.37499,0.37499,0.37548,5.8049e-10,0.11258,0.63837,2.8468e-11,1.1325e-09
1.6794,0.37499,0.37499,0.37548,5.8216e-10,0.11067,0.64028,2.834e-11,1.136e-09
1.6802,0.37499,0.37499,0.37547,5.8382e-10,0.10878,0.64217,2.8211e-11,1.1394e-09
1.681,0.37499,0.37499,0.37547,5.8547e-10,0.10689,0.64404,2.8083e-11,1.1429e-09
1.6818,0.37499,0.37499,0.37546,5.8711e-10,0.10502,0.64591,2.7953e-11,1.1463e-09
1.6826,0.37499,0.37499,0.37546,5.8873e-10,0.10317,0.64775,2.7824e-11,1.1496e-09
1.6835,0.37499,0.37499,0.37546,5.9035e-10,0.10133,0.64959,2.7694e-11,1.153e-09
1.6843,0.37499,0.37499,0.37545,5.9195e-10,0.099498,0.65141,2.7564e-11,1.1563e-09
1.6851,0.37499,0.37499,0.37545,5.9353e-10,0.097684,0.65322,2.7433e-11,1.1596e-09
1.6859,0.37499,0.37499,0.37545,5.9511e-10,0.095885,0.65501,2.7303e-11,1.1629e-09
1.6867,0.37499,0.37499,0.37544,5.9667e-10,0.094099,0.65679,2.7171e-11,1.1662e-09
1.6875,0.37499,0.37499,0.37544,5.9822e-10,0.092328,0.65855,2.704e-11,1.1694e-09
1.6883,0.37499,0.37499,0.37544,5.9976e-10,0.090572,0.6603,2.6908e-11,1.1726e-09
1.6891,0.37499,0.37499,0.37543,6.0129e-10,0.08883,0.66204,2.6776e-11,1.1758e-09
1.6899,0.37499,0.37499,0.37543,6.028e-10,0.087103,0.66376,2.6643e-11,1.179e-09
1.6907,0.37499,0.37499,0.37543,6.043e-10,0.085391,0.66546,2.651e-11,1.1821e-09
1.6915,0.37499,0.37499,0.37542,6.0578e-10,0.083693,0.66715,2.6377e-11,1.1852e-09
1.6923,0.37499,0.37499,0.37542,6.0726e-10,0.08201,0.66883,2.6244e-11,1.1883e-09
1.6931,0.37499,0.37499,0.37541,6.0872e-10,0.080343,0.67049,2.611e-11,1.1913e-09
1.6939,0.37499,0.37499,0.37541,6.1016e-10,0.07869,0.67213,2.5976e-11,1.1944e-09
1.6947,0.37499,0.37499,0.37541,6.116e-10,0.077052,0.67376,2.5842e-11,1.1974e-09
1.6955,0.37499,0.37499,0.3754,6.1302e-10,0.07543,0.67537,2.5707e-11,1.2003e-09
1.6963,0.37499,0.37499,0.3754,6.1442e-10,0.073824,0.67697,2.5572e-11,1.2033e-09
1.6971,0.37499,0.37499,0.37539,6.1582e-10,0.072232,0.67856,2.5437e-11,1.2062e-09
1.698,0.37499,0.37499,0.37539,6.172e-10,0.070656,0.68013,2.5302e-11,1.2091e-09
1.6988,0.37499,0.37499,0.37539,6.1856e-10,0.069096,0.68168,2.5166e-11,1.212e-09
1.6996,0.37499,0.37499,0.37538,6.1991e-10,0.067551,0.68321,2.503e-11,1.2148e-09
1.7004,0.37499,0.37499,0.37538,6.2125e-10,0.066023,0.68474,2.4894e-11,1.2176e-09
1.7012,0.37499,0.37499,0.37538,6.2258e-10,0.06451,0.68624,2.4758e-11,1.2204e-09
1.702,0.37499,0.37499,0.37537,6.2389e-10,0.063012,0.68773,2.4621e-11,1.2231e-09
1.7028,0.37499,0.37499,0.37537,6.2518e-10,0.061531,0.6892,2.4484e-11,1.2259e-09
1.7036,0.37499,0.37499,0.37536,6.2646e-10,0.060066,0.69066,2.4347e-11,1.2286e-09
1.7044,0.37499,0.37499,0.37536,6.2773e-10,0.058617,0.6921,2.421e-11,1.2313e-09
1.7052,0.37499,0.37499,0.37536,6.2898e-10,0.057184,0.69353,2.4073e-11,1.2339e-09
1.706,0.37499,0.37499,0.37535,6.3022e-10,0.055768,0.69493,2.3935e-11,1.2365e-09
1.7068,0.37499,0.37499,0.37535,6.3145e-10,0.054368,0.69633,2.3798e-11,1.2391e-09
1.7076,0.37499,0.37499,0.37534,6.3266e-10,0.052984,0.6977,2.366e-11,1.2417e-09
1.7084,0.37499,0.37499,0.37534,6.3386e-10,0.051617,0.69906,2.3522e-11,1.2442e-09
1.7092,0.37499,0.37499,0.37533,6.3504e-10,0.050266,0.7004,2.3383e-11,1.2467e-09
1.71,0.37499,0.37499,0.37533,6.362e-10,0.048932,0.70173,2.3245e-11,1.2492e-09
1.7108,0.37499,0.37499,0.37533,6.3736e-10,0.047615,0.70304,2.3106e-11,1.2516e-09
1.7116,0.37499,0.37499,0.37532,6.3849e-10,0.046315,0.70433,2.2968e-11,1.254e-09
1.7125,0.37499,0.37499,0.37532,6.3962e-10,0.045031,0.7056,2.2829e-11,1.2564e-09
1.7133,0.37499,0.37499,0.37531,6.4072e-10,0.043764,0.70686,2.269e-11,1.2588e-09
1.7141,0.37499,0.37499,0.37531,6.4182e-10,0.042514,0.7081,2.2551e-11,1.2611e-09
1.7149,0.37499,0.37499,0.3753,6.429e-10,0.041282,0.70933,2.2411e-11,1.2634e-09
1.7157,0.37499,0.37499,0.3753,6.4396e-10,0.040066,0.71054,2.2272e-11,1.2656e-09
1.7165,0.37499,0.37499,0.3753,6.4501e-10,0.038867,0.71173,2.2132e-11,1.2679e-09
1.7173,0.37499,0.37499,0.37529,6.4604e-10,0.037686,0.7129,2.1993e-11,1.2701e-09
1.7181,0.37499,0.37499,0.37529,6.4706e-10,0.036522,0.71405,2.1853e-11,1.2723e-09
1.7189,0.37499,0.37499,0.37528,6.4806e-10,0.035375,0.71519,2.1713e-11,1.2744e-09
1.7197,0.37499,0.37499,0.37528,6.4905e-10,0.034246,0.71631,2.1574e-11,1.2765e-09
1.7205,0.37499,0.37499,0.37527,6.5002e-10,0.033134,0.71742,2.1434e-11,1.2786e-09
1.7213,0.37499,0.37499,0.37527,6.5098e-10,0.03204,0.7185,2.1294e-11,1.2807e-09
1.7221,0.37499,0.37499,0.37527,6.5192e-10,0.030963,0.71957,2.1154e-11,1.2827e-09
1.7229,0.37499,0.37499,0.37526,6.5284e-10,0.029904,0.72062,2.1014e-11,1.2847e-09
1.7237,0.37499,0.37499,0.37526,6.5375e-10,0.028863,0.72165,2.0873e-11,1.2866e-09
1.7245,0.37499,0.37499,0.37525,6.5465e-10,0.027839,0.72267,2.0733e-11,1.2886e-09
1.7253,0.37499,0.37499,0.37525,6.5553e-10,0.026833,0.72366,2.0593e-11,1.2905e-09
1.7261,0.37499,0.37499,0.37524,6.5639e-10,0.025845,0.72464,2.0453e-11,1.2923e-09
1.7269,0.37499,0.37499,0.37524,6.5724e-10,0.024875,0.7256,2.0312e-11,1.2942e-09
1.7278,0.37499,0.37499,0.37523,6.5807e-10,0.023922,0.72655,2.0172e-11,1.296e-09
1.7286,0.37499,0.37499,0.37523,6.5889e-10,0.022988,0.72747,2.0032e-11,1.2977e-09
1.7294,0.37499,0.37499,0.37523,6.5969e-10,0.022072,0.72838,1.9891e-11,1.2995e-09
1.7302,0.37499,0.37499,0.37522,6.6047e-10,0.021174,0.72927,1.9751e-11,1.3012e-09
1.731,0.37499,0.37499,0.37522,6.6124e-10,0.020294,0.73014,1.9611e-11,1.3029e-09
1.7318,0.37499,0.37499,0.37521,6.6199e-10,0.019432,0.73099,1.947e-11,1.3045e-09
1.7326,0.37499,0.37499,0.37521,6.6273e-10,0.018588,0.73183,1.933e-11,1.3061e-09
1.7334,0.37499,0.37499,0.3752,6.6345e-10,0.017763,0.73264,1.919e-11,1.3077e-09
1.7342,0.37499,0.37499,0.3752,6.6416e-10,0.016956,0.73344,1.905e-11,1.3093e-09
1.735,0.37499,0.37499,0.37519,6.6484e-10,0.016167,0.73422,1.891e-11,1.3108e-09
1.7358,0.37499,0.37499,0.37519,6.6552e-10,0.015396,0.73498,1.877e-11,1.3123e-09
1.7366,0.37499,0.37499,0.37518,6.6617e-10,0.014645,0.73572,1.8629e-11,1.3137e-09
1.7374,0.37499,0.37499,0.37518,6.6681e-10,0.013911,0.73645,1.849e-11,1.3151e-09
1.7382,0.37499,0.37499,0.37518,6.6744e-10,0.013196,0.73715,1.835e-11,1.3165e-09
1.739,0.37499,0.37499,0.37517,6.6805e-10,0.0125,0.73784,1.821e-11,1.3179e-09
1.7398,0.37499,0.37499,0.37517,6.6864e-10,0.011822,0.73851,1.807e-11,1.3192e-09
1.7406,0.37499,0.37499,0.37516,6.6921e-10,0.011162,0.73916,1.793e-11,1.3205e-09
1.7414,0.37499,0.37499,0.37516,6.6977e-10,0.010522,0.73979,1.7791e-11,1.3218e-09
1.7423,0.37499,0.37499,0.37515,6.7031e-10,0.0098997,0.7404,1.7651e-11,1.323e-09
1.7431,0.37499,0.37499,0.37515,6.7084e-10,0.0092964,0.741,1.7512e-11,1.3242e-09
1.7439,0.37499,0.37499,0.37514,6.7135e-10,0.0087119,0.74157,1.7373e-11,1.3253e-09
1.7447,0.37499,0.37499,0.37514,6.7184e-10,0.0081461,0.74213,1.7234e-11,1.3265e-09
1.7455,0.37499,0.37499,0.37513,6.7232e-10,0.0075991,0.74267,1.7095e-11,1.3275e-09
1.7463,0.37499,0.37499,0.37513,6.7278e-10,0.0070709,0.74319,1.6956e-11,1.3286e-09
1.7471,0.37499,0.37499,0.37512,6.7322e-10,0.0065616,0.74369,1.6817e-11,1.3296e-09
1.7479,0.37499,0.37499,0.37512,6.7365e-10,0.0060711,0.74417,1.6679e-11,1.3306e-09
1.7487,0.37499,0.37499,0.37511,6.7406e-10,0.0055996,0.74463,1.654e-11,1.3316e-09
1.7495,0.37499,0.37499,0.37511,6.7446e-10,0.005147,0.74507,1.6402e-11,1.3325e-09
1.7503,0.37499,0.37499,0.3751,6.7483e-10,0.0047133,0.7455,1.6264e-11,1.3334e-09
1.7511,0.37499,0.37499,0.3751,6.7519e-10,0.0042986,0.7459,1.6126e-11,1.3343e-09
1.7519,0.37499,0.37499,0.3751,6.7554e-10,0.0039028,0.74629,1.5988e-11,1.3351e-09
1.7527,0.37499,0.37499,0.37509,6.7587e-10,0.0035261,0.74666,1.5851e-11,1.3359e-09
1.7535,0.37499,0.37499,0.37509,6.7618e-10,0.0031684,0.747,1.5713e-11,1.3366e-09
1.7543,0.37499,0.37499,0.37508,6.7647e-10,0.0028298,0.74733,1.5576e-11,1.3374e-09
1.7551,0.37499,0.37499,0.37508,6.7675e-10,0.0025102,0.74764,1.5439e-11,1.3381e-09
1.7559,0.37499,0.37499,0.37507,6.7701e-10,0.0022097,0.74793,1.5303e-11,1.3387e-09
1.7568,0.37499,0.37499,0.37507,6.7725e-10,0.0019283,0.74821,1.5166e-11,1.3393e-09
1.7576,0.37499,0.37499,0.37506,6.7748e-10,0.0016661,0.74846,1.503e-11,1.3399e-09
1.7584,0.37499,0.37499,0.37506,6.7769e-10,0.0014229,0.74869,1.4894e-11,1.3405e-09
1.7592,0.37499,0.37499,0.37505,6.7788e-10,0.0011989,0.74891,1.4758e-11,1.341e-09
1.76,0.37499,0.37499,0.37505,6.7806e-10,0.00099401,0.7491,1.4623e-11,1.3415e-09
1.7608,0.37499,0.37499,0.37504,6.7822e-10,0.0008083,0.74928,1.4487e-11,1.342e-09
1.7616,0.37499,0.37499,0.37504,6.7836e-10,0.00064176,0.74943,1.4352e-11,1.3424e-09
1.7624,0.37499,0.37499,0.37503,6.7849e-10,0.00049439,0.74957,1.4218e-11,1.3428e-09
1.7632,0.37499,0.37499,0.37503,6.786e-10,0.00036621,0.74969,1.4083e-11,1.3431e-09
1.764,0.37499,0.37499,0.37502,6.7869e-10,0.00025722,0.74979,1.3949e-11,1.3434e-09
1.7648,0.37499,0.37499,0.37502,6.7877e-10,0.00016742,0.74987,1.3815e-11,1.3437e-09
1.7656,0.37499,0.37499,0.37501,6.7883e-10,9.6831e-05,0.74993,1.3682e-11,1.344e-09
1.7664,0.37499,0.37499,0.37501,6.7887e-10,4.5444e-05,0.74997,1.3548e-11,1.3442e-09
1.7672,0.37499,0.37499,0.375,6.789e-10,1.3265e-05,0.75,1.3415e-11,1.3444e-09
1.768,0.37499,0.37499,0.375,6.7891e-10,2.9471e-07,0.75,1.3283e-11,1.3445e-09
1.7688,0.37499,0.37499,0.37499,6.789e-10,6.5348e-06,0.74998,1.315e-11,1.3446e-09
1.7696,0.37499,0.37499,0.37499,6.7887e-10,3.1985e-05,0.74995,1.3018e-11,1.3447e-09
1.7704,0.37499,0.37499,0.37499,6.7883e-10,7.6643e-05,0.74989,1.2887e-11,1.3448e-09
1.7713,0.37499,0.37499,0.37498,6.7877e-10,0.00014051,0.74982,1.2755e-11,1.3448e-09
1.7721,0.37499,0.37499,0.37498,6.787e-10,0.00022357,0.74973,1.2624e-11,1.3448e-09
1.7729,0.37499,0.37499,0.37497,6.7861e-10,0.00032584,0.74962,1.2494e-11,1.3447e-09
1.7737,0.37499,0.37499,0.37497,6.785e-10,0.0004473,0.74948,1.2363e-11,1.3446e-09
1.7745,0.37499,0.37499,0.37496,6.7837e-10,0.00058795,0.74933,1.2234e-11,1.3445e-09
1.7753,0.37499,0.37499,0.37496,6.7823e-10,0.00074777,0.74917,1.2104e-11,1.3444e-09
1.7761,0.37499,0.37499,0.37495,6.7807e-10,0.00092677,0.74898,1.1975e-11,1.3442e-09
1.7769,0.37499,0.37499,0.37495,6.779e-10,0.0011249,0.74877,1.1846e-11,1.3439e-09
1.7777,0.37499,0.37499,0.37494,6.777e-10,0.0013422,0.74854,1.1718e-11,1.3437e-09
1.7785,0.37499,0.37499,0.37494,6.7749e-10,0.0015787,0.7483,1.159e-11,1.3434e-09
1.7793,0.37499,0.37499,0.37493,6.7727e-10,0.0018343,0.74803,1.1462e-11,1.3431e-09
1.7801,0.37499,0.37499,0.37493,6.7702e-10,0.002109,0.74775,1.1335e-11,1.3427e-09
1.7809,0.37499,0.37499,0.37492,6.7676e-10,0.0024028,0.74744,1.1208e-11,1.3423e-09
1.7817,0.37499,0.37499,0.37492,6.7649e-10,0.0027157,0.74712,1.1082e-11,1.3419e-09
1.7825,0.37499,0.37499,0.37491,6.7619e-10,0.0030476,0.74678,1.0956e-11,1.3414e-09
1.7833,0.37499,0.37499,0.37491,6.7588e-10,0.0033986,0.74642,1.0831e-11,1.3409e-09
1.7841,0.37499,0.37499,0.3749,6.7556e-10,0.0037687,0.74604,1.0705e-11,1.3404e-09
1.7849,0.37499,0.37499,0.3749,6.7522e-10,0.0041578,0.74564,1.0581e-11,1.3398e-09
1.7857,0.37499,0.37499,0.37489,6.7486e-10,0.0045658,0.74522,1.0457e-11,1.3393e-09
1.7866,0.37499,0.37499,0.37489,6.7448e-10,0.0049929,0.74479,1.0333e-11,1.3386e-09
1.7874,0.37499,0.37499,0.37488,6.7409e-10,0.0054389,0.74433,1.021e-11,1.338e-09
1.7882,0.37499,0.37499,0.37488,6.7368e-10,0.0059038,0.74386,1.0087e-11,1.3373e-09
1.789,0.37499,0.37499,0.37488,6.7325e-10,0.0063876,0.74336,9.965e-12,1.3365e-09
1.7898,0.37499,0.37499,0.37487,6.7281e-10,0.0068903,0.74285,9.8432e-12,1.3358e-09
1.7906,0.37499,0.37499,0.37487,6.7235e-10,0.0074119,0.74232,9.7219e-12,1.335e-09
1.7914,0.37499,0.37499,0.37486,6.7187e-10,0.0079523,0.74177,9.6012e-12,1.3341e-09
1.7922,0.37499,0.37499,0.37486,6.7138e-10,0.0085115,0.7412,9.4809e-12,1.3333e-09
1.793,0.37499,0.37499,0.37485,6.7087e-10,0.0090895,0.74061,9.3611e-12,1.3324e-09
1.7938,0.37499,0.37499,0.37485,6.7035e-10,0.0096862,0.74001,9.2419e-12,1.3315e-09
1.7946,0.37499,0.37499,0.37484,6.6981e-10,0.010302,0.73938,9.1232e-12,1.3305e-09
1.7954,0.37499,0.37499,0.37484,6.6925e-10,0.010936,0.73874,9.005e-12,1.3295e-09
1.7962,0.37499,0.37499,0.37483,6.6868e-10,0.011589,0.73808,8.8873e-12,1.3285e-09
1.797,0.37499,0.37499,0.37483,6.6809e-10,0.01226,0.7374,8.7702e-12,1.3274e-09
1.7978,0.37499,0.37499,0.37482,6.6748e-10,0.01295,0.7367,8.6536e-12,1.3263e-09
1.7986,0.37499,0.37499,0.37482,6.6686e-10,0.013658,0.73598,8.5376e-12,1.3252e-09
1.7994,0.37499,0.37499,0.37481,6.6622e-10,0.014385,0.73524,8.4221e-12,1.324e-09
1.8002,0.37499,0.37499,0.37481,6.6556e-10,0.015131,0.73449,8.3072e-12,1.3228e-09
1.8011,0.37499,0.37499,0.37481,6.6489e-10,0.015895,0.73372,8.1928e-12,1.3216e-09
1.8019,0.37499,0.37499,0.3748,6.642e-10,0.016677,0.73292,8.0791e-12,1.3203e-09
1.8027,0.37499,0.37499,0.3748,6.635e-10,0.017478,0.73211,7.9659e-12,1.319e-09
1.8035,0.37499,0.37499,0.37479,6.6278e-10,0.018297,0.73129,7.8533e-12,1.3177e-09
1.8043,0.37499,0.37499,0.37479,6.6205e-10,0.019134,0.73044,7.7413e-12,1.3164e-09
1.8051,0.37499,0.37499,0.37478,6.6129e-10,0.01999,0.72958,7.6298e-12,1.315e-09
1.8059,0.37499,0.37499,0.37478,6.6053e-10,0.020863,0.72869,7.519e-12,1.3135e-09
1.8067,0.37499,0.37499,0.37477,6.5974e-10,0.021755,0.72779,7.4088e-12,1.3121e-09
1.8075,0.37499,0.37499,0.37477,6.5895e-10,0.022665,0.72687,7.2992e-12,1.3106e-09
1.8083,0.37499,0.37499,0.37476,6.5813e-10,0.023593,0.72594,7.1902e-12,1.3091e-09
1.8091,0.37499,0.37499,0.37476,6.573e-10,0.024539,0.72498,7.0819e-12,1.3075e-09
1.8099,0.37499,0.37499,0.37476,6.5645e-10,0.025503,0.72401,6.9742e-12,1.3059e-09
1.8107,0.37499,0.37499,0.37475,6.5559e-10,0.026485,0.72302,6.8671e-12,1.3043e-09
1.8115,0.37499,0.37499,0.37475,6.5472e-10,0.027485,0.72201,6.7607e-12,1.3027e-09
1.8123,0.37499,0.37499,0.37474,6.5382e-10,0.028502,0.72098,6.6549e-12,1.301e-09
1.8131,0.37499,0.37499,0.37474,6.5291e-10,0.029537,0.71994,6.5497e-12,1.2993e-09
1.8139,0.37499,0.37499,0.37473,6.5199e-10,0.03059,0.71888,6.4453e-12,1.2975e-09
1.8147,0.37499,0.37499,0.37473,6.5105e-10,0.031661,0.7178,6.3414e-12,1.2958e-09
1.8156,0.37499,0.37499,0.37472,6.501e-10,0.032749,0.7167,6.2383e-12,1.294e-09
1.8164,0.37499,0.37499,0.37472,6.4913e-10,0.033855,0.71559,6.1358e-12,1.2921e-09
1.8172,0.37499,0.37499,0.37472,6.4814e-10,0.034978,0.71445,6.0341e-12,1.2902e-09
1.818,0.37499,0.37499,0.37471,6.4714e-10,0.036118,0.7133,5.933e-12,1.2883e-09
1.8188,0.37499,0.37499,0.37471,6.4612e-10,0.037276,0.71214,5.8325e-12,1.2864e-09
1.8196,0.37499,0.37499,0.3747,6.4509e-10,0.038452,0.71095,5.7328e-12,1.2845e-09
1.8204,0.37499,0.37499,0.3747,6.4405e-10,0.039644,0.70975,5.6338e-12,1.2825e-09
1.8212,0.37499,0.37499,0.37469,6.4299e-10,0.040854,0.70853,5.5355e-12,1.2804e-09
1.822,0.37499,0.37499,0.37469,6.4191e-10,0.042081,0.7073,5.4379e-12,1.2784e-09
1.8228,0.37499,0.37499,0.37469,6.4082e-10,0.043324,0.70605,5.3411e-12,1.2763e-09
1.8236,0.37499,0.37499,0.37468,6.3971e-10,0.044585,0.70478,5.2449e-12,1.2742e-09
1.8244,0.37499,0.37499,0.37468,6.3859e-10,0.045863,0.70349,5.1495e-12,1.272e-09
1.8252,0.37499,0.37499,0.37467,6.3746e-10,0.047158,0.70219,5.0548e-12,1.2699e-09
1.826,0.37499,0.37499,0.37467,6.3631e-10,0.048469,0.70087,4.9608e-12,1.2677e-09
1.8268,0.37499,0.37499,0.37466,6.3515e-10,0.049797,0.69953,4.8676e-12,1.2654e-09
1.8276,0.37499,0.37499,0.37466,6.3397e-10,0.051142,0.69818,4.7751e-12,1.2632e-09
1.8284,0.37499,0.37499,0.37466,6.3277e-10,0.052503,0.69681,4.6834e-12,1.2609e-09
1.8292,0.37499,0.37499,0.37465,6.3156e-10,0.053881,0.69542,4.5925e-12,1.2585e-09
1.8301,0.37499,0.37499,0.37465,6.3034e-10,0.055276,0.69402,4.5023e-12,1.2562e-09
1.8309,0.37499,0.37499,0.37464,6.2911e-10,0.056686,0.6926,4.4128e-12,1.2538e-09
1.8317,0.37499,0.37499,0.37464,6.2785e-10,0.058113,0.69117,4.3242e-12,1.2514e-09
1.8325,0.37499,0.37499,0.37464,6.2659e-10,0.059557,0.68972,4.2363e-12,1.2489e-09
1.8333,0.37499,0.37499,0.37463,6.2531e-10,0.061016,0.68825,4.1492e-12,1.2465e-09
1.8341,0.37499,0.37499,0.37463,6.2402e-10,0.062492,0.68676,4.0629e-12,1.244e-09
1.8349,0.37499,0.37499,0.37462,6.2271e-10,0.063983,0.68527,3.9774e-12,1.2414e-09
1.8357,0.37499,0.37499,0.37462,6.2139e-10,0.065491,0.68375,3.8926e-12,1.2389e-09
1.8365,0.37499,0.37499,0.37462,6.2005e-10,0.067014,0.68222,3.8087e-12,1.2363e-09
1.8373,0.37499,0.37499,0.37461,6.1871e-10,0.068553,0.68067,3.7256e-12,1.2337e-09
1.8381,0.37499,0.37499,0.37461,6.1734e-10,0.070108,0.67911,3.6433e-12,1.231e-09
1.8389,0.37499,0.37499,0.3746,6.1597e-10,0.071678,0.67753,3.5618e-12,1.2284e-09
1.8397,0.37499,0.37499,0.3746,6.1458e-10,0.073264,0.67594,3.4811e-12,1.2257e-09
1.8405,0.37499,0.37499,0.3746,6.1317e-10,0.074866,0.67433,3.4012e-12,1.2229e-09
1.8413,0.37499,0.37499,0.37459,6.1176e-10,0.076482,0.6727,3.3222e-12,1.2202e-09
1.8421,0.37499,0.37499,0.37459,6.1033e-10,0.078115,0.67106,3.244e-12,1.2174e-09
1.8429,0.37499,0.37499,0.37459,6.0888e-10,0.079762,0.66941,3.1667e-12,1.2146e-09
1.8437,0.37499,0.37499,0.37458,6.0743e-10,0.081424,0.66774,3.0901e-12,1.2118e-09
1.8445,0.37499,0.37499,0.37458,6.0596e-10,0.083102,0.66605,3.0145e-12,1.2089e-09
1.8454,0.37499,0.37499,0.37457,6.0447e-10,0.084794,0.66435,2.9396e-12,1.206e-09
1.8462,0.37499,0.37499,0.37457,6.0298e-10,0.086501,0.66264,2.8657e-12,1.2031e-09
1.847,0.37499,0.37499,0.37457,6.0147e-10,0.088223,0.66091,2.7926e-12,1.2001e-09
1.8478,0.37499,0.37499,0.37456,5.9995e-10,0.08996,0.65917,2.7203e-12,1.1972e-09
1.8486,0.37499,0.37499,0.37456,5.9842e-10,0.091711,0.65741,2.6489e-12,1.1942e-09
1.8494,0.37499,0.37499,0.37456,5.9687e-10,0.093477,0.65563,2.5784e-12,1.1912e-09
1.8502,0.37499,0.37499,0.37455,5.9531e-10,0.095258,0.65385,2.5088e-12,1.1881e-09
1.851,0.37499,0.37499,0.37455,5.9374e-10,0.097052,0.65205,2.44e-12,1.185e-09
1.8518,0.37499,0.37499,0.37455,5.9215e-10,0.098861,0.65023,2.3721e-12,1.1819e-09
1.8526,0.37499,0.37499,0.37454,5.9056e-10,0.10068,0.6484,2.3051e-12,1.1788e-09
1.8534,0.37499,0.37499,0.37454,5.8895e-10,0.10252,0.64656,2.239e-12,1.1757e-09
1.8542,0.37499,0.37499,0.37453,5.8733e-10,0.10437,0.6447,2.1738e-12,1.1725e-09
1.855,0.37499,0.37499,0.37453,5.8569e-10,0.10624,0.64283,2.1094e-12,1.1693e-09
1.8558,0.37499,0.37499,0.37453,5.8405e-10,0.10812,0.64094,2.046e-12,1.166e-09
1.8566,0.37499,0.37499,0.37452,5.8239e-10,0.11001,0.63904,1.9835e-12,1.1628e-09
1.8574,0.37499,0.37499,0.37452,5.8072e-10,0.11191,0.63713,1.9219e-12,1.1595e-09
1.8582,0.37499,0.37499,0.37452,5.7904e-10,0.11383,0.6352,1.8612e-12,1.1562e-09
1.859,0.37499,0.37499,0.37451,5.7735e-10,0.11577,0.63326,1.8014e-12,1.1529e-09
1.8599,0.37499,0.37499,0.37451,5.7564e-10,0.11771,0.63131,1.7425e-12,1.1495e-09
1.8607,0.37499,0.37499,0.37451,5.7393e-10,0.11967,0.62934,1.6846e-12,1.1462e-09
1.8615,0.37499,0.37499,0.3745,5.722e-10,0.12164,0.62737,1.6276e-12,1.1428e-09
1.8623,0.37499,0.37499,0.3745,5.7046e-10,0.12363,0.62537,1.5715e-12,1.1394e-09
1.8631,0.37499,0.37499,0.3745,5.6871e-10,0.12563,0.62337,1.5163e-12,1.1359e-09
1.8639,0.37499,0.37499,0.37449,5.6695e-10,0.12764,0.62135,1.4621e-12,1.1324e-09
1.8647,0.37499,0.37499,0.37449,5.6518e-10,0.12966,0.61932,1.4088e-12,1.129e-09
1.8655,0.37499,0.37499,0.37449,5.634e-10,0.1317,0.61728,1.3565e-12,1.1254e-09
1.8663,0.37499,0.37499,0.37449,5.6161e-10,0.13375,0.61523,1.3051e-12,1.1219e-09
1.8671,0.37499,0.37499,0.37448,5.598e-10,0.13581,0.61316,1.2546e-12,1.1183e-09
1.8679,0.37499,0.37499,0.37448,5.5799e-10,0.13788,0.61108,1.2051e-12,1.1148e-09
1.8687,0.37499,0.37499,0.37448,5.5616e-10,0.13997,0.60899,1.1566e-12,1.1112e-09
1.8695,0.37499,0.37499,0.37447,5.5433e-10,0.14206,0.60688,1.109e-12,1.1075e-09
1.8703,0.37499,0.37499,0.37447,5.5248e-10,0.14417,0.60477,1.0624e-12,1.1039e-09
1.8711,0.37499,0.37499,0.37447,5.5062e-10,0.14629,0.60264,1.0167e-12,1.1002e-09
1.8719,0.37499,0.37499,0.37446,5.4876e-10,0.14843,0.6005,9.7206e-13,1.0965e-09
1.8727,0.37499,0.37499,0.37446,5.4688e-10,0.15057,0.59835,9.2834e-13,1.0928e-09
1.8735,0.37499,0.37499,0.37446,5.4499e-10,0.15273,0.59619,8.856e-13,1.0891e-09
1.8744,0.37499,0.37499,0.37446,5.4309e-10,0.15489,0.59402,8.4384e-13,1.0853e-09
1.8752,0.37499,0.37499,0.37445,5.4119e-10,0.15707,0.59183,8.0306e-13,1.0816e-09
1.876,0.37499,0.37499,0.37445,5.3927e-10,0.15926,0.58964,7.6326e-13,1.0778e-09
1.8768,0.37499,0.37499,0.37445,5.3734e-10,0.16146,0.58743,7.2444e-13,1.074e-09
1.8776,0.37499,0.37499,0.37445,5.3541e-10,0.16368,0.58521,6.8661e-13,1.0701e-09
1.8784,0.37499,0.37499,0.37444,5.3346e-10,0.1659,0.58299,6.4977e-13,1.0663e-09
1.8792,0.37499,0.37499,0.37444,5.3151e-10,0.16813,0.58075,6.1392e-13,1.0624e-09
1.88,0.37499,0.37499,0.37444,5.2955e-10,0.17038,0.5785,5.7907e-13,1.0585e-09
1.8808,0.37499,0.37499,0.37443,5.2757e-10,0.17263,0.57624,5.4521e-13,1.0546e-09
1.8816,0.37499,0.37499,0.37443,5.2559e-10,0.17489,0.57397,5.1236e-13,1.0507e-09
1.8824,0.37499,0.37499,0.37443,5.236e-10,0.17717,0.57169,4.805e-13,1.0467e-09
1.8832,0.37499,0.37499,0.37443,5.216e-10,0.17945,0.5694,4.4965e-13,1.0428e-09
1.884,0.37499,0.37499,0.37442,5.1959e-10,0.18175,0.5671,4.1981e-13,1.0388e-09
1.8848,0.37499,0.37499,0.37442,5.1758e-10,0.18405,0.56479,3.9098e-13,1.0348e-09
1.8856,0.37499,0.37499,0.37442,5.1555e-10,0.18637,0.56247,3.6315e-13,1.0307e-09
1.8864,0.37499,0.37499,0.37442,5.1352e-10,0.18869,0.56014,3.3634e-13,1.0267e-09
1.8872,0.37499,0.37499,0.37441,5.1147e-10,0.19103,0.5578,3.1055e-13,1.0226e-09
1.888,0.37499,0.37499,0.37441,5.0942e-10,0.19337,0.55545,2.8577e-13,1.0186e-09
1.8889,0.37499,0.37499,0.37441,5.0737e-10,0.19572,0.5531,2.6201e-13,1.0145e-09
1.8897,0.37499,0.37499,0.37441,5.053e-10,0.19809,0.55073,2.3928e-13,1.0104e-09
1.8905,0.37499,0.37499,0.37441,5.0322e-10,0.20046,0.54835,2.1756e-13,1.0062e-09
1.8913,0.37499,0.37499,0.3744,5.0114e-10,0.20284,0.54597,1.9688e-13,1.0021e-09
1.8921,0.37499,0.37499,0.3744,4.9905e-10,0.20523,0.54358,1.7722e-13,9.9793e-10
1.8929,0.37499,0.37499,0.3744,4.9696e-10,0.20762,0.54117,1.5859e-13,9.9375e-10
1.8937,0.37499,0.37499,0.3744,4.9485e-10,0.21003,0.53876,1.4099e-13,9.8956e-10
1.8945,0.37499,0.37499,0.37439,4.9274e-10,0.21244,0.53635,1.2443e-13,9.8535e-10
1.8953,0.37499,0.37499,0.37439,4.9062e-10,0.21487,0.53392,1.089e-13,9.8113e-10
1.8961,0.37499,0.37499,0.37439,4.8849e-10,0.2173,0.53148,9.4409e-14,9.7689e-10
1.8969,0.37499,0.37499,0.37439,4.8636e-10,0.21974,0.52904,8.0956e-14,9.7264e-10
1.8977,0.37499,0.37499,0.37439,4.8422e-10,0.22218,0.52659,6.8542e-14,9.6837e-10
1.8985,0.37499,0.37499,0.37438,4.8207e-10,0.22464,0.52413,5.717e-14,9.6409e-10
1.8993,0.37499,0.37499,0.37438,4.7992e-10,0.2271,0.52166,4.6841e-14,9.5979e-10
1.9001,0.37499,0.37499,0.37438,4.7776e-10,0.22957,0.51919,3.7556e-14,9.5548e-10
1.9009,0.37499,0.37499,0.37438,4.7559e-10,0.23205,0.51671,2.9317e-14,9.5115e-10
1.9017,0.37499,0.37499,0.37438,4.7342e-10,0.23453,0.51422,2.2125e-14,9.4681e-10
1.9025,0.37499,0.37499,0.37438,4.7124e-10,0.23703,0.51172,1.5981e-14,9.4246e-10
1.9033,0.37499,0.37499,0.37437,4.6905e-10,0.23953,0.50922,1.0886e-14,9.3809e-10
1.9042,0.37499,0.37499,0.37437,4.6686e-10,0.24203,0.50671,6.842e-15,9.3371e-10
1.905,0.37499,0.37499,0.37437,4.6466e-10,0.24455,0.5042,3.8494e-15,9.2932e-10
1.9058,0.37499,0.37499,0.37437,4.6246e-10,0.24707,0.50167,1.9094e-15,9.2492e-10
1.9066,0.37499,0.37499,0.37437,4.6025e-10,0.24959,0.49914,1.0228e-15,9.205e-10
1.9074,0.37499,0.37499,0.37437,4.5803e-10,0.25212,0.49661,1.1906e-15,9.1607e-10
1.9082,0.37499,0.37499,0.37436,4.5581e-10,0.25466,0.49407,2.4136e-15,9.1163e-10
1.909,0.37499,0.37499,0.37436,4.5359e-10,0.25721,0.49152,4.6927e-15,9.0717e-10
1.9098,0.37499,0.37499,0.37436,4.5136e-10,0.25976,0.48896,8.0285e-15,9.0271e-10
1.9106,0.37499,0.37499,0.37436,4.4912e-10,0.26232,0.4864,1.2422e-14,8.9823e-10
1.9114,0.37499,0.37499,0.37436,4.4688e-10,0.26488,0.48384,1.7873e-14,8.9375e-10
1.9122,0.37499,0.37499,0.37436,4.4464e-10,0.26745,0.48127,2.4384e-14,8.8925e-10
1.913,0.37499,0.37499,0.37436,4.4239e-10,0.27002,0.47869,3.1954e-14,8.8474e-10
1.9138,0.37499,0.37499,0.37435,4.4013e-10,0.2726,0.47611,4.0584e-14,8.8022e-10
1.9146,0.37499,0.37499,0.37435,4.3787e-10,0.27519,0.47352,5.0275e-14,8.7569e-10
1.9154,0.37499,0.37499,0.37435,4.3561e-10,0.27777,0.47093,6.1027e-14,8.7115e-10
1.9162,0.37499,0.37499,0.37435,4.3334e-10,0.28037,0.46833,7.284e-14,8.6661e-10
1.917,0.37499,0.37499,0.37435,4.3107e-10,0.28297,0.46573,8.5716e-14,8.6205e-10
1.9178,0.37499,0.37499,0.37435,4.2879e-10,0.28557,0.46312,9.9654e-14,8.5748e-10
1.9187,0.37499,0.37499,0.37435,4.2651e-10,0.28818,0.46051,1.1465e-13,8.529e-10
1.9195,0.37499,0.37499,0.37435,4.2423e-10,0.2908,0.4579,1.3072e-13,8.4832e-10
1.9203,0.37499,0.37499,0.37434,4.2194e-10,0.29341,0.45528,1.4785e-13,8.4373e-10
1.9211,0.37499,0.37499,0.37434,4.1965e-10,0.29603,0.45265,1.6604e-13,8.3912e-10
1.9219,0.37499,0.37499,0.37434,4.1735e-10,0.29866,0.45002,1.8529e-13,8.3452e-10
1.9227,0.37499,0.37499,0.37434,4.1505e-10,0.30129,0.44739,2.0561e-13,8.299e-10
1.9235,0.37499,0.37499,0.37434,4.1275e-10,0.30392,0.44476,2.27e-13,8.2527e-10
1.9243,0.37499,0.37499,0.37434,4.1044e-10,0.30656,0.44212,2.4945e-13,8.2064e-10
1.9251,0.37499,0.37499,0.37434,4.0814e-10,0.3092,0.43948,2.7296e-13,8.16e-10
1.9259,0.37499,0.37499,0.37434,4.0583e-10,0.31185,0.43683,2.9753e-13,8.1135e-10
1.9267,0.375,0.375,0.37434,4.0351e-10,0.31449,0.43418,3.2317e-13,8.067e-10
1.9275,0.375,0.375,0.37434,4.012e-10,0.31714,0.43153,3.4988e-13,8.0204e-10
1.9283,0.375,0.375,0.37434,3.9888e-10,0.3198,0.42888,3.7765e-13,7.9738e-10
1.9291,0.375,0.375,0.37434,3.9656e-10,0.32245,0.42622,4.0648e-13,7.9271e-10
1.9299,0.375,0.375,0.37433,3.9423e-10,0.32511,0.42356,4.3637e-13,7.8803e-10
1.9307,0.375,0.375,0.37433,3.9191e-10,0.32777,0.4209,4.6733e-13,7.8335e-10
1.9315,0.375,0.375,0.37433,3.8958e-10,0.33044,0.41823,4.9935e-13,7.7866e-10
1.9323,0.375,0.375,0.37433,3.8725e-10,0.3331,0.41556,5.3243e-13,7.7397e-10
1.9332,0.375,0.375,0.37433,3.8492e-10,0.33577,0.41289,5.6657e-13,7.6927e-10
1.934,0.375,0.375,0.37433,3.8259e-10,0.33844,0.41022,6.0177e-13,7.6457e-10
1.9348,0.375,0.375,0.37433,3.8025e-10,0.34111,0.40755,6.3803e-13,7.5986e-10
1.9356,0.375,0.375,0.37433,3.7791e-10,0.34379,0.40488,6.7535e-13,7.5515e-10
1.9364,0.375,0.375,0.37433,3.7558e-10,0.34646,0.4022,7.1373e-13,7.5044e-10
1.9372,0.375,0.375,0.37433,3.7324e-10,0.34914,0.39952,7.5316e-13,7.4572e-10
1.938,0.375,0.375,0.37433,3.709e-10,0.35182,0.39684,7.9365e-13,7.41e-10
1.9388,0.375,0.375,0.37433,3.6856e-10,0.3545,0.39416,8.352e-13,7.3628e-10
1.9396,0.375,0.375,0.37433,3.6622e-10,0.35718,0.39148,8.778e-13,7.3155e-10
1.9404,0.375,0.375,0.37433,3.6387e-10,0.35986,0.3888,9.2145e-13,7.2683e-10
1.9412,0.375,0.375,0.37433,3.6153e-10,0.36254,0.38612,9.6616e-13,7.2209e-10
1.942,0.375,0.375,0.37433,3.5919e-10,0.36522,0.38343,1.0119e-12,7.1736e-10
1.9428,0.375,0.375,0.37433,3.5684e-10,0.36791,0.38075,1.0587e-12,7.1263e-10
1.9436,0.375,0.375,0.37433,3.545e-10,0.37059,0.37807,1.1066e-12,7.0789e-10
1.9444,0.375,0.375,0.37433,3.5215e-10,0.37328,0.37538,1.1555e-12,7.0315e-10
1.9452,0.375,0.375,0.37433,3.4981e-10,0.37596,0.3727,1.2054e-12,6.9842e-10
1.946,0.375,0.375,0.37433,3.4747e-10,0.37864,0.37002,1.2564e-12,6.9368e-10
1.9468,0.375,0.375,0.37433,3.4512e-10,0.38133,0.36733,1.3085e-12,6.8894e-10
1.9477,0.375,0.375,0.37433,3.4278e-10,0.38401,0.36465,1.3615e-12,6.842e-10
1.9485,0.375,0.375,0.37433,3.4044e-10,0.38669,0.36197,1.4157e-12,6.7946e-10
1.9493,0.375,0.375,0.37433,3.3809e-10,0.38938,0.35928,1.4708e-12,6.7471e-10
1.9501,0.375,0.375,0.37433,3.3575e-10,0.39206,0.3566,1.527e-12,6.6997e-10
1.9509,0.375,0.375,0.37433,3.3341e-10,0.39474,0.35392,1.5842e-12,6.6524e-10
1.9517,0.375,0.375,0.37433,3.3107e-10,0.39742,0.35124,1.6425e-12,6.605e-10
1.9525,0.375,0.375,0.37433,3.2873e-10,0.4001,0.34857,1.7018e-12,6.5576e-10
1.9533,0.375,0.375,0.37433,3.2639e-10,0.40277,0.34589,1.7621e-12,6.5102e-10
1.9541,0.375,0.375,0.37433,3.2406e-10,0.40545,0.34321,1.8235e-12,6.4629e-10
1.9549,0.375,0.375,0.37433,3.2172e-10,0.40812,0.34054,1.8859e-12,6.4156e-10
1.9557,0.375,0.375,0.37433,3.1939e-10,0.4108,0.33787,1.9493e-12,6.3683e-10
1.9565,0.375,0.375,0.37433,3.1706e-10,0.41347,0.3352,2.0137e-12,6.321e-10
1.9573,0.375,0.375,0.37433,3.1473e-10,0.41614,0.33253,2.0792e-12,6.2737e-10
1.9581,0.375,0.375,0.37433,3.124e-10,0.4188,0.32986,2.1457e-12,6.2265e-10
1.9589,0.375,0.375,0.37433,3.1007e-10,0.42147,0.3272,2.2132e-12,6.1793e-10
1.9597,0.375,0.375,0.37433,3.0775e-10,0.42413,0.32454,2.2817e-12,6.1321e-10
1.9605,0.375,0.375,0.37434,3.0543e-10,0.42679,0.32188,2.3512e-12,6.085e-10
1.9613,0.375,0.375,0.37434,3.0311e-10,0.42945,0.31923,2.4217e-12,6.0379e-10
1.9621,0.375,0.375,0.37434,3.0079e-10,0.4321,0.31657,2.4933e-12,5.9909e-10
1.963,0.375,0.375,0.37434,2.9848e-10,0.43475,0.31392,2.5658e-12,5.9439e-10
1.9638,0.375,0.375,0.37434,2.9616e-10,0.4374,0.31128,2.6394e-12,5.8969e-10
1.9646,0.375,0.375,0.37434,2.9386e-10,0.44004,0.30863,2.7139e-12,5.85e-10
1.9654,0.375,0.375,0.37434,2.9155e-10,0.44269,0.30599,2.7895e-12,5.8031e-10
1.9662,0.375,0.375,0.37434,2.8925e-10,0.44532,0.30336,2.866e-12,5.7563e-10
1.967,0.375,0.375,0.37434,2.8695e-10,0.44796,0.30073,2.9435e-12,5.7095e-10
1.9678,0.375,0.375,0.37434,2.8465e-10,0.45059,0.2981,3.0221e-12,5.6628e-10
1.9686,0.375,0.375,0.37434,2.8236e-10,0.45322,0.29547,3.1016e-12,5.6162e-10
1.9694,0.375,0.375,0.37435,2.8007e-10,0.45584,0.29285,3.1821e-12,5.5696e-10
1.9702,0.375,0.375,0.37435,2.7779e-10,0.45846,0.29023,3.2635e-12,5.5231e-10
1.971,0.375,0.375,0.37435,2.755e-10,0.46107,0.28762,3.346e-12,5.4766e-10
1.9718,0.375,0.375,0.37435,2.7323e-10,0.46368,0.28501,3.4294e-12,5.4302e-10
1.9726,0.375,0.375,0.37435,2.7095e-10,0.46629,0.28241,3.5138e-12,5.3839e-10
1.9734,0.375,0.375,0.37435,2.6868e-10,0.46889,0.27981,3.5992e-12,5.3377e-10
1.9742,0.375,0.375,0.37435,2.6642e-10,0.47149,0.27722,3.6856e-12,5.2915e-10
1.975,0.375,0.375,0.37435,2.6416e-10,0.47408,0.27463,3.7729e-12,5.2454e-10
1.9758,0.375,0.375,0.37435,2.619e-10,0.47666,0.27205,3.8611e-12,5.1994e-10
1.9766,0.375,0.375,0.37436,2.5965e-10,0.47924,0.26947,3.9504e-12,5.1535e-10
1.9775,0.375,0.375,0.37436,2.574e-10,0.48182,0.2669,4.0406e-12,5.1077e-10
1.9783,0.375,0.375,0.37436,2.5516e-10,0.48439,0.26433,4.1317e-12,5.0619e-10
1.9791,0.375,0.375,0.37436,2.5292e-10,0.48695,0.26177,4.2238e-12,5.0163e-10
1.9799,0.375,0.375,0.37436,2.5069e-10,0.48951,0.25921,4.3168e-12,4.9707e-10
1.9807,0.375,0.375,0.37436,2.4847e-10,0.49206,0.25666,4.4108e-12,4.9252e-10
1.9815,0.375,0.375,0.37436,2.4624e-10,0.49461,0.25412,4.5057e-12,4.8798e-10
1.9823,0.375,0.375,0.37437,2.4403e-10,0.49715,0.25158,4.6015e-12,4.8346e-10
1.9831,0.375,0.375,0.37437,2.4182e-10,0.49969,0.24905,4.6983e-12,4.7894e-10
1.9839,0.375,0.375,0.37437,2.3961e-10,0.50221,0.24652,4.796e-12,4.7443e-10
1.9847,0.375,0.375,0.37437,2.3741e-10,0.50474,0.24401,4.8946e-12,4.6993e-10
1.9855,0.375,0.375,0.37437,2.3522e-10,0.50725,0.24149,4.9942e-12,4.6545e-10
1.9863,0.375,0.375,0.37437,2.3303e-10,0.50976,0.23899,5.0947e-12,4.6097e-10
1.9871,0.375,0.375,0.37438,2.3085e-10,0.51226,0.23649,5.1961e-12,4.5651e-10
1.9879,0.375,0.375,0.37438,2.2868e-10,0.51475,0.234,5.2983e-12,4.5206e-10
1.9887,0.375,0.375,0.37438,2.2651e-10,0.51724,0.23152,5.4015e-12,4.4762e-10
1.9895,0.375,0.375,0.37438,2.2435e-10,0.51972,0.22904,5.5057e-12,4.4319e-10
1.9903,0.375,0.375,0.37438,2.2219e-10,0.52219,0.22657,5.6107e-12,4.3877e-10
1.9911,0.375,0.375,0.37439,2.2004e-10,0.52466,0.22411,5.7166e-12,4.3437e-10
1.992,0.375,0.375,0.37439,2.179e-10,0.52712,0.22166,5.8233e-12,4.2998e-10
1.9928,0.375,0.375,0.37439,2.1577e-10,0.52957,0.21921,5.931e-12,4.256e-10
1.9936,0.375,0.375,0.37439,2.1364e-10,0.53201,0.21678,6.0396e-12,4.2124e-10
1.9944,0.375,0.375,0.37439,2.1152e-10,0.53444,0.21435,6.149e-12,4.1689e-10
1.9952,0.375,0.375,0.3744,2.094e-10,0.53687,0.21193,6.2593e-12,4.1255e-10
1.996,0.375,0.375,0.3744,2.073e-10,0.53928,0.20951,6.3705e-12,4.0822e-10
1.9968,0.375,0.375,0.3744,2.052e-10,0.54169,0.20711,6.4825e-12,4.0391e-10
1.9976,0.375,0.375,0.3744,2.0311e-10,0.54409,0.20471,6.5955e-12,3.9962e-10
1.9984,0.375,0.375,0.3744,2.0102e-10,0.54648,0.20233,6.7092e-12,3.9534e-10
1.9992,0.375,0.375,0.37441,1.9895e-10,0.54886,0.19995,6.8238e-12,3.9107e-10
2,0.375,0.375,0.37441,1.9688e-10,0.55124,0.19758,6.9393e-12,3.8682e-10


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertK_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,1.7347,0.046975,0.12136,301.35,0.031528,0.023042,7.5374,0.0073207,3.9658,0.03103,2.4011e-06,0.00014506
0.25,756,882,0.029038,10.209,0.31001,0.53753,1334.7,0.002658,0.0019264,0.10204,0.0001112,0.080728,0.0026566,2.4012e-06,4.7649e-06
0.125,3300,3630,0.014672,83.938,0.83643,3.7275,9255.3,0.00032769,0.00023747,0.0080884,7.5387e-06,0.0045159,0.00032766,2.4012e-06,2.4404e-06
0.0625,18468,19494,0.0073816,1022.2,27.615,44.748,1.1111e+05,4.2549e-05,3.1115e-05,0.0067134,6.9408e-06,0.0036115,4.2433e-05,2.4012e-06,2.4019e-06


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN0_energy.csv <==
0.00080548,0.3743,0.37455,0.375,0.00017919,0.75,9.605e-06,0.00035836,2.9626e-08
0.001611,0.3743,0.37455,0.37501,0.00017921,0.74998,3.842e-05,0.00035831,1.185e-07
0.0024164,0.3743,0.37455,0.37501,0.00017923,0.74994,8.6442e-05,0.0003582,2.6659e-07
0.0032219,0.3743,0.37455,0.37502,0.00017926,0.74988,0.00015367,0.00035804,4.7386e-07
0.0040274,0.3743,0.37455,0.37502,0.00017928,0.74981,0.0002401,0.00035783,7.4026e-07
0.0048329,0.3743,0.37455,0.37503,0.00017931,0.74971,0.00034573,0.00035756,1.0657e-06
0.0056384,0.3743,0.37455,0.37503,0.00017935,0.74959,0.00047055,0.00035724,1.4502e-06
0.0064438,0.3743,0.37455,0.37504,0.00017938,0.74946,0.00061456,0.00035687,1.8935e-06
0.0072493,0.3743,0.37455,0.37504,0.00017942,0.74931,0.00077774,0.00035644,2.3956e-06
0.0080548,0.3743,0.37455,0.37505,0.00017946,0.74913,0.0009601,0.00035596,2.9563e-06
0.0088603,0.3743,0.37455,0.37505,0.0001795,0.74894,0.0011616,0.00035543,3.5756e-06
0.0096658,0.3743,0.37455,0.37506,0.00017955,0.74873,0.0013823,0.00035485,4.2532e-06
0.010471,0.3743,0.37455,0.37506,0.0001796,0.7485,0.0016221,0.00035422,4.9889e-06
0.011277,0.3743,0.37455,0.37507,0.00017965,0.74825,0.001881,0.00035353,5.7826e-06
0.012082,0.3743,0.37455,0.37507,0.00017971,0.74798,0.0021591,0.00035279,6.6341e-06
0.012888,0.3743,0.37455,0.37508,0.00017977,0.74769,0.0024562,0.000352,7.5432e-06
0.013693,0.3743,0.37455,0.37508,0.00017983,0.74739,0.0027724,0.00035115,8.5096e-06
0.014499,0.3743,0.37455,0.37509,0.0001799,0.74706,0.0031077,0.00035026,9.533e-06
0.015304,0.3743,0.37455,0.37509,0.00017996,0.74672,0.0034621,0.00034931,1.0613e-05
0.01611,0.3743,0.37455,0.37509,0.00018003,0.74635,0.0038355,0.00034832,1.175e-05
0.016915,0.3743,0.37455,0.3751,0.00018011,0.74597,0.0042279,0.00034727,1.2943e-05
0.017721,0.3743,0.37455,0.3751,0.00018018,0.74557,0.0046393,0.00034618,1.4192e-05
0.018526,0.3743,0.37455,0.37511,0.00018026,0.74515,0.0050696,0.00034503,1.5497e-05
0.019332,0.37429,0.37455,0.37511,0.00018035,0.74471,0.0055189,0.00034384,1.6857e-05
0.020137,0.37429,0.37455,0.37512,0.00018043,0.74425,0.0059872,0.00034259,1.8272e-05
0.020942,0.37429,0.37455,0.37512,0.00018052,0.74377,0.0064743,0.0003413,1.9742e-05
0.021748,0.37429,0.37456,0.37513,0.00018061,0.74328,0.0069803,0.00033996,2.1265e-05
0.022553,0.37429,0.37456,0.37513,0.00018071,0.74276,0.0075052,0.00033857,2.2843e-05
0.023359,0.37429,0.37456,0.37514,0.0001808,0.74223,0.0080489,0.00033713,2.4474e-05
0.024164,0.37429,0.37456,0.37514,0.0001809,0.74167,0.0086114,0.00033565,2.6158e-05
0.02497,0.37429,0.37456,0.37515,0.00018101,0.7411,0.0091927,0.00033412,2.7895e-05
0.025775,0.37429,0.37456,0.37515,0.00018111,0.74051,0.0097927,0.00033254,2.9684e-05
0.026581,0.37429,0.37456,0.37516,0.00018122,0.7399,0.010411,0.00033092,3.1524e-05
0.027386,0.37429,0.37456,0.37516,0.00018133,0.73927,0.011049,0.00032925,3.3416e-05
0.028192,0.37429,0.37456,0.37517,0.00018145,0.73863,0.011705,0.00032754,3.5359e-05
0.028997,0.37429,0.37456,0.37517,0.00018157,0.73796,0.012379,0.00032578,3.7351e-05
0.029803,0.37429,0.37456,0.37517,0.00018169,0.73728,0.013073,0.00032398,3.9394e-05
0.030608,0.37429,0.37456,0.37518,0.00018181,0.73657,0.013784,0.00032214,4.1486e-05
0.031414,0.37429,0.37456,0.37518,0.00018194,0.73585,0.014515,0.00032025,4.3626e-05
0.032219,0.37429,0.37456,0.37519,0.00018207,0.73511,0.015263,0.00031832,4.5815e-05
0.033025,0.37429,0.37456,0.37519,0.0001822,0.73436,0.016031,0.00031635,4.8051e-05
0.03383,0.37429,0.37456,0.3752,0.00018234,0.73358,0.016816,0.00031434,5.0335e-05
0.034636,0.37429,0.37456,0.3752,0.00018248,0.73278,0.01762,0.00031229,5.2665e-05
0.035441,0.37429,0.37457,0.37521,0.00018262,0.73197,0.018442,0.0003102,5.504e-05
0.036247,0.37429,0.37457,0.37521,0.00018277,0.73114,0.019283,0.00030807,5.7462e-05
0.037052,0.37429,0.37457,0.37522,0.00018291,0.73029,0.020141,0.0003059,5.9927e-05
0.037858,0.37429,0.37457,0.37522,0.00018307,0.72942,0.021018,0.0003037,6.2437e-05
0.038663,0.37429,0.37457,0.37522,0.00018322,0.72854,0.021913,0.00030145,6.499e-05
0.039469,0.37429,0.37457,0.37523,0.00018338,0.72763,0.022826,0.00029917,6.7586e-05
0.040274,0.37429,0.37457,0.37523,0.00018354,0.72671,0.023757,0.00029686,7.0224e-05
0.041079,0.37429,0.37457,0.37524,0.00018371,0.72577,0.024707,0.00029451,7.2904e-05
0.041885,0.37429,0.37457,0.37524,0.00018387,0.72481,0.025674,0.00029212,7.5625e-05
0.04269,0.37429,0.37457,0.37525,0.00018404,0.72384,0.026659,0.0002897,7.8385e-05
0.043496,0.37429,0.37457,0.37525,0.00018422,0.72284,0.027661,0.00028725,8.1185e-05
0.044301,0.37429,0.37457,0.37526,0.00018439,0.72183,0.028682,0.00028476,8.4024e-05
0.045107,0.37429,0.37458,0.37526,0.00018457,0.7208,0.02972,0.00028225,8.6901e-05
0.045912,0.37429,0.37458,0.37527,0.00018476,0.71975,0.030776,0.0002797,8.9815e-05
0.046718,0.37429,0.37458,0.37527,0.00018494,0.71869,0.03185,0.00027712,9.2765e-05
0.047523,0.37429,0.37458,0.37527,0.00018513,0.71761,0.032941,0.00027452,9.5751e-05
0.048329,0.37429,0.37458,0.37528,0.00018533,0.71651,0.03405,0.00027188,9.8773e-05
0.049134,0.37429,0.37458,0.37528,0.00018552,0.71539,0.035176,0.00026922,0.00010183
0.04994,0.37429,0.37458,0.37529,0.00018572,0.71425,0.03632,0.00026653,0.00010492
0.050745,0.37429,0.37458,0.37529,0.00018593,0.7131,0.037481,0.00026381,0.00010804
0.051551,0.37429,0.37458,0.3753,0.00018613,0.71193,0.038659,0.00026107,0.00011119
0.052356,0.37429,0.37458,0.3753,0.00018634,0.71075,0.039855,0.00025831,0.00011438
0.053162,0.37429,0.37459,0.3753,0.00018656,0.70954,0.041067,0.00025552,0.0001176
0.053967,0.37429,0.37459,0.37531,0.00018677,0.70832,0.042297,0.00025271,0.00012084
0.054773,0.37429,0.37459,0.37531,0.00018699,0.70708,0.043544,0.00024987,0.00012412
0.055578,0.37429,0.37459,0.37532,0.00018722,0.70583,0.044808,0.00024701,0.00012742
0.056384,0.37429,0.37459,0.37532,0.00018744,0.70455,0.046089,0.00024414,0.00013075
0.057189,0.37429,0.37459,0.37533,0.00018767,0.70326,0.047386,0.00024124,0.0001341
0.057995,0.37429,0.37459,0.37533,0.00018791,0.70196,0.0487,0.00023833,0.00013749
0.0588,0.37429,0.37459,0.37533,0.00018814,0.70064,0.050032,0.0002354,0.00014089
0.059606,0.37429,0.37459,0.37534,0.00018838,0.6993,0.051379,0.00023245,0.00014432
0.060411,0.37429,0.3746,0.37534,0.00018863,0.69794,0.052744,0.00022948,0.00014777
0.061216,0.37429,0.3746,0.37535,0.00018888,0.69657,0.054124,0.0002265,0.00015125
0.062022,0.37429,0.3746,0.37535,0.00018913,0.69518,0.055522,0.00022351,0.00015475
0.062827,0.37429,0.3746,0.37535,0.00018938,0.69377,0.056935,0.0002205,0.00015826
0.063633,0.37429,0.3746,0.37536,0.00018964,0.69235,0.058365,0.00021748,0.0001618
0.064438,0.37429,0.3746,0.37536,0.0001899,0.69091,0.059811,0.00021445,0.00016536
0.065244,0.37429,0.3746,0.37537,0.00019017,0.68946,0.061273,0.0002114,0.00016893
0.066049,0.37429,0.37461,0.37537,0.00019044,0.68799,0.062752,0.00020835,0.00017252
0.066855,0.37429,0.37461,0.37537,0.00019071,0.6865,0.064246,0.00020529,0.00017613
0.06766,0.37429,0.37461,0.37538,0.00019098,0.685,0.065756,0.00020222,0.00017975
0.068466,0.37429,0.37461,0.37538,0.00019126,0.68348,0.067282,0.00019914,0.00018339
0.069271,0.37429,0.37461,0.37539,0.00019155,0.68195,0.068824,0.00019606,0.00018704
0.070077,0.37429,0.37461,0.37539,0.00019183,0.6804,0.070382,0.00019297,0.0001907
0.070882,0.37429,0.37461,0.37539,0.00019213,0.67883,0.071955,0.00018988,0.00019437
0.071688,0.37429,0.37461,0.3754,0.00019242,0.67725,0.073544,0.00018678,0.00019806
0.072493,0.37429,0.37462,0.3754,0.00019272,0.67566,0.075148,0.00018369,0.00020175
0.073299,0.37429,0.37462,0.37541,0.00019302,0.67404,0.076767,0.00018059,0.00020546
0.074104,0.37429,0.37462,0.37541,0.00019333,0.67242,0.078402,0.00017749,0.00020917
0.07491,0.37429,0.37462,0.37541,0.00019364,0.67077,0.080052,0.00017439,0.00021289
0.075715,0.37429,0.37462,0.37542,0.00019395,0.66912,0.081717,0.00017129,0.00021661
0.076521,0.37429,0.37462,0.37542,0.00019427,0.66744,0.083397,0.00016819,0.00022034
0.077326,0.37429,0.37463,0.37542,0.00019459,0.66576,0.085092,0.0001651,0.00022408
0.078132,0.37429,0.37463,0.37543,0.00019492,0.66405,0.086802,0.00016201,0.00022782
0.078937,0.37429,0.37463,0.37543,0.00019525,0.66234,0.088527,0.00015893,0.00023156
0.079743,0.37429,0.37463,0.37544,0.00019558,0.66061,0.090266,0.00015585,0.00023531
0.080548,0.37429,0.37463,0.37544,0.00019592,0.65886,0.09202,0.00015278,0.00023905
0.081353,0.37429,0.37463,0.37544,0.00019626,0.6571,0.093788,0.00014971,0.0002428
0.082159,0.37429,0.37464,0.37545,0.0001966,0.65532,0.095571,0.00014666,0.00024654
0.082964,0.37429,0.37464,0.37545,0.00019695,0.65353,0.097368,0.00014362,0.00025029
0.08377,0.37429,0.37464,0.37545,0.0001973,0.65173,0.099179,0.00014058,0.00025403
0.084575,0.37429,0.37464,0.37546,0.00019766,0.64991,0.101,0.00013756,0.00025777
0.085381,0.37429,0.37464,0.37546,0.00019802,0.64808,0.10284,0.00013455,0.0002615
0.086186,0.37429,0.37464,0.37546,0.00019839,0.64623,0.1047,0.00013155,0.00026523
0.086992,0.37429,0.37465,0.37547,0.00019876,0.64437,0.10657,0.00012857,0.00026895
0.087797,0.37429,0.37465,0.37547,0.00019913,0.6425,0.10845,0.0001256,0.00027267
0.088603,0.37429,0.37465,0.37547,0.00019951,0.64061,0.11034,0.00012265,0.00027638
0.089408,0.37429,0.37465,0.37548,0.00019989,0.63871,0.11225,0.00011971,0.00028008
0.090214,0.37429,0.37465,0.37548,0.00020028,0.63679,0.11417,0.00011679,0.00028377
0.091019,0.37429,0.37465,0.37548,0.00020067,0.63486,0.11611,0.00011389,0.00028745
0.091825,0.37429,0.37466,0.37549,0.00020106,0.63292,0.11805,0.00011101,0.00029111
0.09263,0.37429,0.37466,0.37549,0.00020146,0.63097,0.12002,0.00010816,0.00029477
0.093436,0.37429,0.37466,0.37549,0.00020187,0.629,0.12199,0.00010532,0.00029842
0.094241,0.37429,0.37466,0.3755,0.00020227,0.62702,0.12398,0.0001025,0.00030205
0.095047,0.37429,0.37466,0.3755,0.00020269,0.62502,0.12598,9.9709e-05,0.00030566
0.095852,0.37429,0.37466,0.3755,0.0002031,0.62302,0.12799,9.694e-05,0.00030926
0.096658,0.37429,0.37467,0.37551,0.00020352,0.621,0.13002,9.4196e-05,0.00031285
0.097463,0.37429,0.37467,0.37551,0.00020395,0.61897,0.13206,9.1478e-05,0.00031642
0.098269,0.37429,0.37467,0.37551,0.00020438,0.61692,0.13411,8.8785e-05,0.00031997
0.099074,0.37429,0.37467,0.37552,0.00020481,0.61486,0.13617,8.612e-05,0.0003235
0.09988,0.37429,0.37467,0.37552,0.00020525,0.61279,0.13824,8.3483e-05,0.00032702
0.10069,0.37429,0.37468,0.37552,0.00020569,0.61071,0.14033,8.0875e-05,0.00033051
0.10149,0.37429,0.37468,0.37553,0.00020614,0.60862,0.14243,7.8296e-05,0.00033398
0.1023,0.37429,0.37468,0.37553,0.00020659,0.60651,0.14454,7.5748e-05,0.00033743
0.1031,0.37429,0.37468,0.37553,0.00020705,0.6044,0.14667,7.3231e-05,0.00034086
0.10391,0.37429,0.37468,0.37553,0.00020751,0.60227,0.1488,7.0745e-05,0.00034427
0.10471,0.37429,0.37469,0.37554,0.00020797,0.60013,0.15095,6.8293e-05,0.00034765
0.10552,0.37429,0.37469,0.37554,0.00020844,0.59797,0.15311,6.5874e-05,0.00035101
0.10632,0.37429,0.37469,0.37554,0.00020892,0.59581,0.15527,6.3489e-05,0.00035435
0.10713,0.37429,0.37469,0.37555,0.0002094,0.59364,0.15746,6.1139e-05,0.00035765
0.10793,0.37429,0.37469,0.37555,0.00020988,0.59145,0.15965,5.8825e-05,0.00036094
0.10874,0.37429,0.3747,0.37555,0.00021037,0.58925,0.16185,5.6548e-05,0.00036419
0.10955,0.37429,0.3747,0.37555,0.00021086,0.58704,0.16406,5.4307e-05,0.00036742
0.11035,0.37429,0.3747,0.37556,0.00021136,0.58483,0.16629,5.2104e-05,0.00037061
0.11116,0.37429,0.3747,0.37556,0.00021186,0.5826,0.16852,4.994e-05,0.00037378
0.11196,0.37429,0.3747,0.37556,0.00021237,0.58036,0.17077,4.7815e-05,0.00037692
0.11277,0.37429,0.37471,0.37556,0.00021288,0.5781,0.17303,4.573e-05,0.00038003
0.11357,0.37429,0.37471,0.37557,0.0002134,0.57584,0.17529,4.3685e-05,0.00038311
0.11438,0.37429,0.37471,0.37557,0.00021392,0.57357,0.17757,4.1682e-05,0.00038615
0.11518,0.37429,0.37471,0.37557,0.00021444,0.57129,0.17986,3.972e-05,0.00038917
0.11599,0.37429,0.37471,0.37557,0.00021497,0.569,0.18215,3.7801e-05,0.00039215
0.11679,0.37429,0.37472,0.37558,0.00021551,0.5667,0.18446,3.5924e-05,0.0003951
0.1176,0.37429,0.37472,0.37558,0.00021605,0.56438,0.18678,3.4092e-05,0.00039801
0.11841,0.37429,0.37472,0.37558,0.0002166,0.56206,0.1891,3.2303e-05,0.00040089
0.11921,0.37429,0.37472,0.37558,0.00021715,0.55973,0.19144,3.056e-05,0.00040373
0.12002,0.37429,0.37472,0.37559,0.0002177,0.55739,0.19378,2.8861e-05,0.00040654
0.12082,0.37429,0.37473,0.37559,0.00021826,0.55504,0.19614,2.7209e-05,0.00040931
0.12163,0.37429,0.37473,0.37559,0.00021883,0.55268,0.1985,2.5603e-05,0.00041205
0.12243,0.37429,0.37473,0.37559,0.00021939,0.55031,0.20087,2.4044e-05,0.00041475
0.12324,0.37429,0.37473,0.3756,0.00021997,0.54794,0.20326,2.2532e-05,0.00041741
0.12404,0.37429,0.37474,0.3756,0.00022055,0.54555,0.20565,2.1069e-05,0.00042003
0.12485,0.37429,0.37474,0.3756,0.00022113,0.54316,0.20804,1.9653e-05,0.00042261
0.12565,0.37429,0.37474,0.3756,0.00022172,0.54075,0.21045,1.8287e-05,0.00042516
0.12646,0.37429,0.37474,0.3756,0.00022232,0.53834,0.21287,1.697e-05,0.00042766
0.12727,0.37429,0.37474,0.37561,0.00022292,0.53592,0.21529,1.5703e-05,0.00043013
0.12807,0.37429,0.37475,0.37561,0.00022352,0.53349,0.21772,1.4486e-05,0.00043256
0.12888,0.37429,0.37475,0.37561,0.00022413,0.53106,0.22017,1.332e-05,0.00043494
0.12968,0.37429,0.37475,0.37561,0.00022474,0.52861,0.22261,1.2204e-05,0.00043728
0.13049,0.37429,0.37475,0.37561,0.00022536,0.52616,0.22507,1.114e-05,0.00043959
0.13129,0.37429,0.37476,0.37562,0.00022599,0.5237,0.22753,1.0128e-05,0.00044185
0.1321,0.37429,0.37476,0.37562,0.00022662,0.52123,0.23001,9.1684e-06,0.00044407
0.1329,0.37429,0.37476,0.37562,0.00022725,0.51876,0.23248,8.2609e-06,0.00044624
0.13371,0.37429,0.37476,0.37562,0.00022789,0.51627,0.23497,7.4063e-06,0.00044838
0.13452,0.37429,0.37476,0.37562,0.00022854,0.51378,0.23746,6.6048e-06,0.00045047
0.13532,0.37429,0.37477,0.37563,0.00022919,0.51129,0.23996,5.8566e-06,0.00045252
0.13613,0.37429,0.37477,0.37563,0.00022984,0.50878,0.24247,5.1622e-06,0.00045452
0.13693,0.37429,0.37477,0.37563,0.0002305,0.50627,0.24499,4.5217e-06,0.00045648
0.13774,0.37429,0.37477,0.37563,0.00023117,0.50375,0.24751,3.9355e-06,0.0004584
0.13854,0.37429,0.37477,0.37563,0.00023184,0.50123,0.25003,3.4036e-06,0.00046027
0.13935,0.37429,0.37478,0.37563,0.00023251,0.4987,0.25257,2.9265e-06,0.0004621
0.14015,0.37429,0.37478,0.37564,0.00023319,0.49616,0.25511,2.5042e-06,0.00046388
0.14096,0.37429,0.37478,0.37564,0.00023388,0.49362,0.25765,2.1369e-06,0.00046562
0.14176,0.37429,0.37478,0.37564,0.00023457,0.49107,0.26021,1.8249e-06,0.00046731
0.14257,0.37429,0.37479,0.37564,0.00023526,0.48852,0.26276,1.5683e-06,0.00046896
0.14338,0.37429,0.37479,0.37564,0.00023597,0.48595,0.26533,1.3671e-06,0.00047056
0.14418,0.37429,0.37479,0.37564,0.00023667,0.48339,0.2679,1.2216e-06,0.00047212
0.14499,0.37429,0.37479,0.37564,0.00023738,0.48082,0.27047,1.1319e-06,0.00047363
0.14579,0.37429,0.37479,0.37565,0.0002381,0.47824,0.27305,1.098e-06,0.0004751
0.1466,0.37429,0.3748,0.37565,0.00023882,0.47565,0.27564,1.1201e-06,0.00047652
0.1474,0.37429,0.3748,0.37565,0.00023955,0.47307,0.27823,1.1981e-06,0.0004779
0.14821,0.37429,0.3748,0.37565,0.00024028,0.47047,0.28082,1.3322e-06,0.00047923
0.14901,0.37429,0.3748,0.37565,0.00024102,0.46788,0.28343,1.5223e-06,0.00048051
0.14982,0.37429,0.37481,0.37565,0.00024176,0.46527,0.28603,1.7685e-06,0.00048175
0.15062,0.37429,0.37481,0.37565,0.00024251,0.46267,0.28864,2.0708e-06,0.00048294
0.15143,0.37429,0.37481,0.37565,0.00024326,0.46005,0.29125,2.4291e-06,0.00048409
0.15224,0.37429,0.37481,0.37565,0.00024402,0.45744,0.29387,2.8435e-06,0.00048519
0.15304,0.37429,0.37481,0.37566,0.00024478,0.45482,0.29649,3.3138e-06,0.00048625
0.15385,0.37429,0.37482,0.37566,0.00024555,0.45219,0.29912,3.84e-06,0.00048726
0.15465,0.37429,0.37482,0.37566,0.00024632,0.44956,0.30175,4.4221e-06,0.00048822
0.15546,0.37429,0.37482,0.37566,0.0002471,0.44693,0.30439,5.0599e-06,0.00048914
0.15626,0.37429,0.37482,0.37566,0.00024788,0.4443,0.30702,5.7533e-06,0.00049001
0.15707,0.37429,0.37482,0.37566,0.00024867,0.44166,0.30966,6.5021e-06,0.00049084
0.15787,0.37429,0.37483,0.37566,0.00024947,0.43901,0.31231,7.3063e-06,0.00049163
0.15868,0.37429,0.37483,0.37566,0.00025027,0.43637,0.31496,8.1657e-06,0.00049237
0.15949,0.37429,0.37483,0.37566,0.00025107,0.43372,0.31761,9.0801e-06,0.00049306
0.16029,0.37429,0.37483,0.37566,0.00025188,0.43107,0.32026,1.0049e-05,0.00049371
0.1611,0.37429,0.37484,0.37566,0.00025269,0.42841,0.32292,1.1073e-05,0.00049431
0.1619,0.37429,0.37484,0.37566,0.00025351,0.42575,0.32558,1.2151e-05,0.00049487
0.16271,0.37429,0.37484,0.37567,0.00025434,0.42309,0.32824,1.3283e-05,0.00049539
0.16351,0.37429,0.37484,0.37567,0.00025517,0.42043,0.3309,1.447e-05,0.00049586
0.16432,0.37429,0.37484,0.37567,0.000256,0.41776,0.33357,1.5709e-05,0.00049629
0.16512,0.37429,0.37485,0.37567,0.00025684,0.4151,0.33624,1.7002e-05,0.00049668
0.16593,0.37429,0.37485,0.37567,0.00025769,0.41243,0.33891,1.8348e-05,0.00049703
0.16673,0.37429,0.37485,0.37567,0.00025854,0.40975,0.34158,1.9747e-05,0.00049733
0.16754,0.37429,0.37485,0.37567,0.00025939,0.40708,0.34426,2.1198e-05,0.00049759
0.16835,0.37429,0.37485,0.37567,0.00026025,0.40441,0.34693,2.2702e-05,0.0004978
0.16915,0.37429,0.37486,0.37567,0.00026112,0.40173,0.34961,2.4256e-05,0.00049798
0.16996,0.37429,0.37486,0.37567,0.00026199,0.39905,0.35229,2.5862e-05,0.00049811
0.17076,0.37429,0.37486,0.37567,0.00026286,0.39637,0.35497,2.7519e-05,0.00049821
0.17157,0.37429,0.37486,0.37567,0.00026374,0.39369,0.35765,2.9227e-05,0.00049826
0.17237,0.37429,0.37486,0.37567,0.00026463,0.39101,0.36033,3.0984e-05,0.00049827
0.17318,0.37429,0.37487,0.37567,0.00026552,0.38833,0.36301,3.2792e-05,0.00049824
0.17398,0.37429,0.37487,0.37567,0.00026641,0.38565,0.36569,3.4648e-05,0.00049818
0.17479,0.37429,0.37487,0.37567,0.00026731,0.38296,0.36838,3.6553e-05,0.00049807
0.17559,0.37429,0.37487,0.37567,0.00026822,0.38028,0.37106,3.8506e-05,0.00049793
0.1764,0.37429,0.37487,0.37567,0.00026913,0.3776,0.37375,4.0507e-05,0.00049775
0.17721,0.37429,0.37487,0.37567,0.00027004,0.37491,0.37643,4.2555e-05,0.00049753
0.17801,0.37429,0.37488,0.37567,0.00027096,0.37223,0.37911,4.465e-05,0.00049727
0.17882,0.37429,0.37488,0.37567,0.00027189,0.36955,0.3818,4.6791e-05,0.00049698
0.17962,0.37429,0.37488,0.37567,0.00027281,0.36686,0.38448,4.8978e-05,0.00049665
0.18043,0.37429,0.37488,0.37567,0.00027375,0.36418,0.38716,5.121e-05,0.00049629
0.18123,0.37429,0.37488,0.37567,0.00027469,0.3615,0.38985,5.3486e-05,0.00049589
0.18204,0.37429,0.37489,0.37567,0.00027563,0.35881,0.39253,5.5807e-05,0.00049545
0.18284,0.37429,0.37489,0.37567,0.00027658,0.35613,0.39521,5.817e-05,0.00049499
0.18365,0.37429,0.37489,0.37567,0.00027753,0.35345,0.39789,6.0577e-05,0.00049449
0.18445,0.37429,0.37489,0.37567,0.00027849,0.35077,0.40057,6.3025e-05,0.00049395
0.18526,0.37429,0.37489,0.37567,0.00027945,0.3481,0.40324,6.5515e-05,0.00049339
0.18607,0.37429,0.37489,0.37567,0.00028042,0.34542,0.40592,6.8045e-05,0.00049279
0.18687,0.37429,0.3749,0.37567,0.00028139,0.34274,0.40859,7.0616e-05,0.00049216
0.18768,0.37429,0.3749,0.37567,0.00028236,0.34007,0.41126,7.3226e-05,0.0004915
0.18848,0.37429,0.3749,0.37567,0.00028335,0.3374,0.41393,7.5875e-05,0.00049082
0.18929,0.37429,0.3749,0.37567,0.00028433,0.33473,0.4166,7.8563e-05,0.0004901
0.19009,0.37429,0.3749,0.37567,0.00028532,0.33206,0.41927,8.1287e-05,0.00048935
0.1909,0.37429,0.3749,0.37567,0.00028631,0.3294,0.42193,8.4048e-05,0.00048858
0.1917,0.37429,0.37491,0.37567,0.00028731,0.32674,0.4246,8.6845e-05,0.00048778
0.19251,0.37429,0.37491,0.37566,0.00028831,0.32407,0.42725,8.9678e-05,0.00048695
0.19332,0.37429,0.37491,0.37566,0.00028932,0.32142,0.42991,9.2544e-05,0.0004861
0.19412,0.37429,0.37491,0.37566,0.00029033,0.31876,0.43256,9.5445e-05,0.00048522
0.19493,0.37429,0.37491,0.37566,0.00029135,0.31611,0.43522,9.8378e-05,0.00048432
0.19573,0.37429,0.37491,0.37566,0.00029237,0.31346,0.43786,0.00010134,0.00048339
0.19654,0.37429,0.37491,0.37566,0.00029339,0.31081,0.44051,0.00010434,0.00048245
0.19734,0.37429,0.37492,0.37566,0.00029442,0.30817,0.44315,0.00010737,0.00048147
0.19815,0.37429,0.37492,0.37566,0.00029545,0.30553,0.44579,0.00011043,0.00048048
0.19895,0.37429,0.37492,0.37566,0.00029649,0.3029,0.44842,0.00011351,0.00047947
0.19976,0.37429,0.37492,0.37566,0.00029753,0.30026,0.45105,0.00011663,0.00047844
0.20056,0.37429,0.37492,0.37566,0.00029858,0.29764,0.45368,0.00011977,0.00047738
0.20137,0.37429,0.37492,0.37566,0.00029963,0.29501,0.4563,0.00012294,0.00047631
0.20218,0.37429,0.37492,0.37565,0.00030068,0.29239,0.45892,0.00012613,0.00047523
0.20298,0.37429,0.37492,0.37565,0.00030173,0.28978,0.46153,0.00012935,0.00047412
0.20379,0.37429,0.37493,0.37565,0.0003028,0.28716,0.46414,0.00013259,0.000473
0.20459,0.37429,0.37493,0.37565,0.00030386,0.28456,0.46674,0.00013586,0.00047186
0.2054,0.37429,0.37493,0.37565,0.00030493,0.28196,0.46934,0.00013914,0.00047071
0.2062,0.37429,0.37493,0.37565,0.000306,0.27936,0.47194,0.00014245,0.00046955
0.20701,0.37429,0.37493,0.37565,0.00030708,0.27676,0.47453,0.00014578,0.00046837
0.20781,0.37429,0.37493,0.37565,0.00030816,0.27418,0.47711,0.00014913,0.00046718
0.20862,0.37429,0.37493,0.37564,0.00030924,0.27159,0.47969,0.0001525,0.00046598
0.20942,0.37429,0.37493,0.37564,0.00031033,0.26902,0.48227,0.00015588,0.00046477
0.21023,0.37429,0.37493,0.37564,0.00031142,0.26645,0.48484,0.00015928,0.00046355
0.21104,0.37429,0.37493,0.37564,0.00031251,0.26388,0.4874,0.0001627,0.00046232
0.21184,0.37429,0.37494,0.37564,0.00031361,0.26132,0.48996,0.00016613,0.00046108
0.21265,0.37429,0.37494,0.37564,0.00031471,0.25876,0.49251,0.00016958,0.00045984
0.21345,0.37429,0.37494,0.37564,0.00031581,0.25622,0.49506,0.00017304,0.00045859
0.21426,0.37429,0.37494,0.37563,0.00031692,0.25367,0.4976,0.00017651,0.00045733
0.21506,0.37429,0.37494,0.37563,0.00031803,0.25114,0.50013,0.00017999,0.00045607
0.21587,0.37429,0.37494,0.37563,0.00031914,0.24861,0.50266,0.00018348,0.0004548
0.21667,0.37429,0.37494,0.37563,0.00032026,0.24608,0.50518,0.00018699,0.00045353
0.21748,0.37429,0.37494,0.37563,0.00032138,0.24356,0.50769,0.0001905,0.00045227
0.21829,0.37429,0.37494,0.37563,0.0003225,0.24105,0.5102,0.00019402,0.00045099
0.21909,0.37429,0.37494,0.37562,0.00032363,0.23855,0.5127,0.00019754,0.00044972
0.2199,0.37429,0.37494,0.37562,0.00032476,0.23605,0.51519,0.00020107,0.00044845
0.2207,0.37429,0.37494,0.37562,0.00032589,0.23357,0.51768,0.0002046,0.00044718
0.22151,0.37429,0.37494,0.37562,0.00032703,0.23108,0.52016,0.00020814,0.00044591
0.22231,0.37429,0.37495,0.37562,0.00032817,0.22861,0.52263,0.00021168,0.00044465
0.22312,0.37429,0.37495,0.37562,0.00032931,0.22614,0.52509,0.00021522,0.00044339
0.22392,0.37429,0.37495,0.37561,0.00033045,0.22368,0.52755,0.00021876,0.00044213
0.22473,0.37429,0.37495,0.37561,0.00033159,0.22123,0.52999,0.00022231,0.00044088
0.22553,0.37429,0.37495,0.37561,0.00033274,0.21879,0.53243,0.00022585,0.00043964
0.22634,0.37429,0.37495,0.37561,0.00033389,0.21635,0.53487,0.00022939,0.0004384
0.22715,0.37429,0.37495,0.37561,0.00033505,0.21392,0.53729,0.00023292,0.00043718
0.22795,0.37429,0.37495,0.3756,0.0003362,0.2115,0.5397,0.00023645,0.00043596
0.22876,0.37429,0.37495,0.3756,0.00033736,0.20909,0.54211,0.00023998,0.00043475
0.22956,0.37429,0.37495,0.3756,0.00033852,0.20669,0.54451,0.0002435,0.00043355
0.23037,0.37429,0.37495,0.3756,0.00033969,0.20429,0.5469,0.00024701,0.00043236
0.23117,0.37429,0.37495,0.37559,0.00034085,0.20191,0.54928,0.00025051,0.00043119
0.23198,0.37429,0.37495,0.37559,0.00034202,0.19953,0.55165,0.00025401,0.00043003
0.23278,0.37429,0.37495,0.37559,0.00034319,0.19716,0.55402,0.00025749,0.00042888
0.23359,0.37429,0.37495,0.37559,0.00034436,0.19481,0.55637,0.00026097,0.00042775
0.23439,0.37429,0.37495,0.37559,0.00034553,0.19246,0.55871,0.00026443,0.00042663
0.2352,0.37429,0.37495,0.37558,0.00034671,0.19012,0.56105,0.00026788,0.00042553
0.23601,0.37429,0.37495,0.37558,0.00034788,0.18779,0.56337,0.00027132,0.00042445
0.23681,0.37429,0.37495,0.37558,0.00034906,0.18547,0.56569,0.00027474,0.00042338
0.23762,0.37429,0.37495,0.37558,0.00035024,0.18315,0.568,0.00027814,0.00042234
0.23842,0.37429,0.37495,0.37557,0.00035142,0.18085,0.57029,0.00028153,0.00042131
0.23923,0.37429,0.37495,0.37557,0.00035261,0.17856,0.57258,0.0002849,0.00042031
0.24003,0.37429,0.37495,0.37557,0.00035379,0.17628,0.57486,0.00028826,0.00041932
0.24084,0.37429,0.37495,0.37557,0.00035498,0.17401,0.57712,0.00029159,0.00041836
0.24164,0.37429,0.37495,0.37556,0.00035616,0.17175,0.57938,0.0002949,0.00041742
0.24245,0.37429,0.37495,0.37556,0.00035735,0.1695,0.58162,0.00029819,0.00041651
0.24325,0.37429,0.37495,0.37556,0.00035854,0.16726,0.58386,0.00030146,0.00041562
0.24406,0.37429,0.37495,0.37556,0.00035973,0.16503,0.58608,0.00030471,0.00041475
0.24487,0.37429,0.37495,0.37555,0.00036092,0.16281,0.58829,0.00030793,0.00041392
0.24567,0.37429,0.37495,0.37555,0.00036212,0.1606,0.5905,0.00031113,0.0004131
0.24648,0.37429,0.37495,0.37555,0.00036331,0.15841,0.59269,0.0003143,0.00041232
0.24728,0.37429,0.37495,0.37554,0.00036451,0.15622,0.59487,0.00031745,0.00041156
0.24809,0.37429,0.37494,0.37554,0.0003657,0.15405,0.59704,0.00032057,0.00041084
0.24889,0.37429,0.37494,0.37554,0.0003669,0.15188,0.59919,0.00032365,0.00041014
0.2497,0.37429,0.37494,0.37554,0.00036809,0.14973,0.60134,0.00032672,0.00040947
0.2505,0.37429,0.37494,0.37553,0.00036929,0.14759,0.60347,0.00032975,0.00040884
0.25131,0.37429,0.37494,0.37553,0.00037049,0.14547,0.60559,0.00033274,0.00040823
0.25212,0.37429,0.37494,0.37553,0.00037169,0.14335,0.60771,0.00033571,0.00040766
0.25292,0.37429,0.37494,0.37552,0.00037289,0.14124,0.6098,0.00033865,0.00040712
0.25373,0.37429,0.37494,0.37552,0.00037408,0.13915,0.61189,0.00034155,0.00040662
0.25453,0.37429,0.37494,0.37552,0.00037528,0.13707,0.61397,0.00034442,0.00040615
0.25534,0.37429,0.37494,0.37551,0.00037648,0.135,0.61603,0.00034725,0.00040572
0.25614,0.37429,0.37494,0.37551,0.00037768,0.13295,0.61808,0.00035005,0.00040532
0.25695,0.37429,0.37494,0.37551,0.00037888,0.1309,0.62012,0.00035281,0.00040496
0.25775,0.37429,0.37494,0.37551,0.00038008,0.12887,0.62214,0.00035553,0.00040463
0.25856,0.37429,0.37494,0.3755,0.00038128,0.12685,0.62415,0.00035821,0.00040434
0.25936,0.37429,0.37493,0.3755,0.00038248,0.12485,0.62615,0.00036086,0.00040409
0.26017,0.37429,0.37493,0.3755,0.00038367,0.12285,0.62814,0.00036347,0.00040388
0.26098,0.37429,0.37493,0.37549,0.00038487,0.12087,0.63011,0.00036603,0.00040371
0.26178,0.37429,0.37493,0.37549,0.00038607,0.11891,0.63207,0.00036856,0.00040358
0.26259,0.37429,0.37493,0.37549,0.00038727,0.11695,0.63402,0.00037104,0.00040349
0.26339,0.37429,0.37493,0.37548,0.00038846,0.11501,0.63595,0.00037348,0.00040344
0.2642,0.37429,0.37493,0.37548,0.00038966,0.11308,0.63788,0.00037588,0.00040343
0.265,0.37429,0.37493,0.37548,0.00039085,0.11117,0.63978,0.00037823,0.00040347
0.26581,0.37429,0.37492,0.37547,0.00039204,0.10927,0.64168,0.00038054,0.00040354
0.26661,0.37429,0.37492,0.37547,0.00039324,0.10738,0.64356,0.00038281,0.00040366
0.26742,0.37429,0.37492,0.37547,0.00039443,0.10551,0.64542,0.00038503,0.00040383
0.26822,0.37429,0.37492,0.37546,0.00039562,0.10365,0.64728,0.0003872,0.00040404
0.26903,0.37429,0.37492,0.37546,0.00039681,0.1018,0.64911,0.00038933,0.00040429
0.26984,0.37429,0.37492,0.37546,0.00039799,0.099972,0.65094,0.0003914,0.00040458
0.27064,0.37429,0.37492,0.37545,0.00039918,0.098154,0.65275,0.00039343,0.00040493
0.27145,0.37429,0.37492,0.37545,0.00040036,0.096351,0.65455,0.00039542,0.00040531
0.27225,0.37429,0.37491,0.37544,0.00040155,0.094562,0.65633,0.00039735,0.00040575
0.27306,0.37429,0.37491,0.37544,0.00040273,0.092787,0.65809,0.00039923,0.00040623
0.27386,0.37429,0.37491,0.37544,0.00040391,0.091027,0.65985,0.00040106,0.00040675
0.27467,0.37429,0.37491,0.37543,0.00040509,0.089281,0.66159,0.00040284,0.00040733
0.27547,0.37429,0.37491,0.37543,0.00040626,0.08755,0.66331,0.00040457,0.00040795
0.27628,0.37429,0.37491,0.37543,0.00040744,0.085834,0.66502,0.00040625,0.00040862
0.27709,0.37429,0.3749,0.37542,0.00040861,0.084133,0.66671,0.00040788,0.00040934
0.27789,0.37429,0.3749,0.37542,0.00040978,0.082446,0.66839,0.00040945,0.00041011
0.2787,0.37429,0.3749,0.37542,0.00041095,0.080774,0.67006,0.00041097,0.00041092
0.2795,0.37429,0.3749,0.37541,0.00041211,0.079118,0.6717,0.00041244,0.00041178
0.28031,0.37429,0.3749,0.37541,0.00041327,0.077477,0.67334,0.00041385,0.0004127
0.28111,0.37429,0.3749,0.3754,0.00041444,0.07585,0.67496,0.00041521,0.00041366
0.28192,0.37429,0.37489,0.3754,0.00041559,0.07424,0.67656,0.00041651,0.00041467
0.28272,0.37429,0.37489,0.3754,0.00041675,0.072644,0.67815,0.00041776,0.00041574
0.28353,0.37429,0.37489,0.37539,0.0004179,0.071064,0.67972,0.00041895,0.00041685
0.28433,0.37429,0.37489,0.37539,0.00041905,0.0695,0.68128,0.00042009,0.00041801
0.28514,0.37429,0.37489,0.37538,0.0004202,0.067951,0.68282,0.00042117,0.00041922
0.28595,0.37429,0.37488,0.37538,0.00042134,0.066418,0.68434,0.00042219,0.00042049
0.28675,0.37429,0.37488,0.37538,0.00042248,0.064901,0.68585,0.00042316,0.0004218
0.28756,0.37429,0.37488,0.37537,0.00042362,0.0634,0.68734,0.00042407,0.00042317
0.28836,0.37429,0.37488,0.37537,0.00042475,0.061915,0.68882,0.00042492,0.00042458
0.28917,0.37429,0.37488,0.37536,0.00042588,0.060445,0.69028,0.00042572,0.00042605
0.28997,0.37429,0.37487,0.37536,0.00042701,0.058992,0.69173,0.00042646,0.00042757
0.29078,0.37429,0.37487,0.37536,0.00042814,0.057555,0.69316,0.00042713,0.00042914
0.29158,0.37429,0.37487,0.37535,0.00042926,0.056135,0.69457,0.00042776,0.00043076
0.29239,0.37429,0.37487,0.37535,0.00043037,0.05473,0.69597,0.00042832,0.00043243
0.29319,0.37429,0.37486,0.37534,0.00043149,0.053342,0.69735,0.00042882,0.00043415
0.294,0.37429,0.37486,0.37534,0.0004326,0.051971,0.69871,0.00042927,0.00043593
0.29481,0.37429,0.37486,0.37534,0.0004337,0.050616,0.70006,0.00042965,0.00043775
0.29561,0.37429,0.37486,0.37533,0.0004348,0.049277,0.70139,0.00042998,0.00043963
0.29642,0.37429,0.37486,0.37533,0.0004359,0.047956,0.7027,0.00043025,0.00044155
0.29722,0.37429,0.37485,0.37532,0.00043699,0.046651,0.704,0.00043046,0.00044353
0.29803,0.37429,0.37485,0.37532,0.00043808,0.045363,0.70527,0.00043061,0.00044556
0.29883,0.37429,0.37485,0.37531,0.00043917,0.044092,0.70654,0.0004307,0.00044764
0.29964,0.37429,0.37485,0.37531,0.00044025,0.042838,0.70778,0.00043073,0.00044977
0.30044,0.37429,0.37484,0.37531,0.00044132,0.0416,0.70901,0.0004307,0.00045195
0.30125,0.37429,0.37484,0.3753,0.00044239,0.04038,0.71022,0.00043061,0.00045418
0.30206,0.37429,0.37484,0.3753,0.00044346,0.039177,0.71142,0.00043046,0.00045646
0.30286,0.37429,0.37484,0.37529,0.00044452,0.037991,0.71259,0.00043026,0.00045879
0.30367,0.37429,0.37483,0.37529,0.00044558,0.036823,0.71375,0.00042999,0.00046117
0.30447,0.37429,0.37483,0.37528,0.00044663,0.035672,0.7149,0.00042967,0.00046359
0.30528,0.37429,0.37483,0.37528,0.00044768,0.034538,0.71602,0.00042928,0.00046607
0.30608,0.37429,0.37483,0.37528,0.00044872,0.033422,0.71713,0.00042884,0.0004686
0.30689,0.37429,0.37482,0.37527,0.00044976,0.032323,0.71822,0.00042834,0.00047117
0.30769,0.37429,0.37482,0.37527,0.00045079,0.031241,0.71929,0.00042778,0.0004738
0.3085,0.37429,0.37482,0.37526,0.00045181,0.030178,0.72035,0.00042716,0.00047647
0.3093,0.37429,0.37482,0.37526,0.00045283,0.029132,0.72138,0.00042648,0.00047919
0.31011,0.37429,0.37481,0.37525,0.00045385,0.028103,0.7224,0.00042574,0.00048196
0.31092,0.37429,0.37481,0.37525,0.00045486,0.027093,0.72341,0.00042495,0.00048477
0.31172,0.37429,0.37481,0.37524,0.00045586,0.0261,0.72439,0.00042409,0.00048763
0.31253,0.37429,0.37481,0.37524,0.00045686,0.025125,0.72536,0.00042318,0.00049054
0.31333,0.37429,0.3748,0.37524,0.00045785,0.024168,0.7263,0.00042222,0.00049349
0.31414,0.37429,0.3748,0.37523,0.00045884,0.023229,0.72723,0.00042119,0.00049649
0.31494,0.37429,0.3748,0.37523,0.00045982,0.022308,0.72815,0.00042011,0.00049953
0.31575,0.37429,0.3748,0.37522,0.00046079,0.021405,0.72904,0.00041897,0.00050261
0.31655,0.37429,0.37479,0.37522,0.00046176,0.020521,0.72991,0.00041777,0.00050575
0.31736,0.37429,0.37479,0.37521,0.00046272,0.019654,0.73077,0.00041652,0.00050892
0.31816,0.37429,0.37479,0.37521,0.00046368,0.018806,0.73161,0.00041522,0.00051214
0.31897,0.37429,0.37479,0.3752,0.00046463,0.017975,0.73243,0.00041386,0.0005154
0.31978,0.37429,0.37478,0.3752,0.00046557,0.017164,0.73324,0.00041244,0.0005187
0.32058,0.37429,0.37478,0.37519,0.0004665,0.01637,0.73402,0.00041097,0.00052204
0.32139,0.37429,0.37478,0.37519,0.00046743,0.015595,0.73479,0.00040944,0.00052543
0.32219,0.37429,0.37477,0.37519,0.00046836,0.014838,0.73553,0.00040786,0.00052885
0.323,0.37429,0.37477,0.37518,0.00046927,0.0141,0.73626,0.00040623,0.00053232
0.3238,0.37429,0.37477,0.37518,0.00047018,0.01338,0.73697,0.00040454,0.00053582
0.32461,0.37429,0.37477,0.37517,0.00047108,0.012679,0.73766,0.00040281,0.00053936
0.32541,0.37429,0.37476,0.37517,0.00047198,0.011996,0.73834,0.00040102,0.00054294
0.32622,0.37429,0.37476,0.37516,0.00047287,0.011332,0.73899,0.00039917,0.00054656
0.32702,0.37429,0.37476,0.37516,0.00047375,0.010686,0.73963,0.00039728,0.00055021
0.32783,0.37429,0.37476,0.37515,0.00047462,0.01006,0.74025,0.00039534,0.0005539
0.32864,0.37429,0.37475,0.37515,0.00047549,0.0094514,0.74085,0.00039335,0.00055763
0.32944,0.37429,0.37475,0.37514,0.00047635,0.008862,0.74143,0.0003913,0.00056139
0.33025,0.37429,0.37475,0.37514,0.0004772,0.0082913,0.74199,0.00038921,0.00056518
0.33105,0.37429,0.37474,0.37513,0.00047804,0.0077394,0.74253,0.00038707,0.00056901
0.33186,0.37429,0.37474,0.37513,0.00047888,0.0072064,0.74305,0.00038489,0.00057287
0.33266,0.37429,0.37474,0.37513,0.00047971,0.0066921,0.74356,0.00038265,0.00057676
0.33347,0.37429,0.37474,0.37512,0.00048053,0.0061968,0.74404,0.00038037,0.00058068
0.33427,0.37429,0.37473,0.37512,0.00048134,0.0057203,0.74451,0.00037805,0.00058463
0.33508,0.37429,0.37473,0.37511,0.00048215,0.0052628,0.74496,0.00037568,0.00058862
0.33589,0.37429,0.37473,0.37511,0.00048294,0.0048241,0.74539,0.00037326,0.00059263
0.33669,0.37429,0.37473,0.3751,0.00048373,0.0044045,0.7458,0.0003708,0.00059666
0.3375,0.37429,0.37472,0.3751,0.00048451,0.0040038,0.74619,0.0003683,0.00060073
0.3383,0.37429,0.37472,0.37509,0.00048529,0.0036222,0.74656,0.00036575,0.00060482
0.33911,0.37429,0.37472,0.37509,0.00048605,0.0032596,0.74691,0.00036316,0.00060894
0.33991,0.37429,0.37472,0.37508,0.00048681,0.002916,0.74725,0.00036054,0.00061308
0.34072,0.37429,0.37471,0.37508,0.00048755,0.0025914,0.74756,0.00035787,0.00061724
0.34152,0.37429,0.37471,0.37507,0.00048829,0.002286,0.74786,0.00035516,0.00062143
0.34233,0.37429,0.37471,0.37507,0.00048902,0.0019996,0.74814,0.00035241,0.00062564
0.34313,0.37429,0.3747,0.37506,0.00048975,0.0017324,0.74839,0.00034963,0.00062987
0.34394,0.37429,0.3747,0.37506,0.00049046,0.0014843,0.74863,0.0003468,0.00063412
0.34475,0.37429,0.3747,0.37505,0.00049117,0.0012553,0.74885,0.00034394,0.00063839
0.34555,0.37429,0.3747,0.37505,0.00049186,0.0010454,0.74905,0.00034105,0.00064267
0.34636,0.37429,0.37469,0.37504,0.00049255,0.00085472,0.74923,0.00033812,0.00064698
0.34716,0.37429,0.37469,0.37504,0.00049323,0.00068319,0.7494,0.00033516,0.0006513
0.34797,0.37429,0.37469,0.37503,0.0004939,0.00053084,0.74954,0.00033216,0.00065564
0.34877,0.37429,0.37469,0.37503,0.00049456,0.00039767,0.74966,0.00032913,0.00065999
0.34958,0.37429,0.37468,0.37502,0.00049521,0.00028369,0.74977,0.00032607,0.00066435
0.35038,0.37429,0.37468,0.37502,0.00049585,0.00018891,0.74985,0.00032297,0.00066873
0.35119,0.37429,0.37468,0.37502,0.00049649,0.00011333,0.74992,0.00031985,0.00067312
0.35199,0.37429,0.37468,0.37501,0.00049711,5.6951e-05,0.74996,0.0003167,0.00067752
0.3528,0.37429,0.37467,0.37501,0.00049772,1.978e-05,0.74999,0.00031352,0.00068193
0.35361,0.37429,0.37467,0.375,0.00049833,1.8178e-06,0.75,0.00031031,0.00068635
0.35441,0.37429,0.37467,0.375,0.00049893,3.0658e-06,0.74999,0.00030708,0.00069077
0.35522,0.37429,0.37467,0.37499,0.00049951,2.3524e-05,0.74996,0.00030382,0.0006952
0.35602,0.37429,0.37467,0.37499,0.00050009,6.3191e-05,0.74991,0.00030054,0.00069964
0.35683,0.37429,0.37466,0.37498,0.00050066,0.00012206,0.74984,0.00029723,0.00070408
0.35763,0.37429,0.37466,0.37498,0.00050121,0.00020014,0.74975,0.0002939,0.00070853
0.35844,0.37429,0.37466,0.37497,0.00050176,0.00029742,0.74965,0.00029055,0.00071298
0.35924,0.37429,0.37466,0.37497,0.0005023,0.00041389,0.74952,0.00028717,0.00071743
0.36005,0.37429,0.37465,0.37496,0.00050283,0.00054955,0.74938,0.00028378,0.00072188
0.36086,0.37429,0.37465,0.37496,0.00050335,0.00070439,0.74921,0.00028037,0.00072633
0.36166,0.37429,0.37465,0.37495,0.00050386,0.00087841,0.74903,0.00027694,0.00073077
0.36247,0.37429,0.37465,0.37495,0.00050435,0.0010716,0.74882,0.00027349,0.00073522
0.36327,0.37429,0.37465,0.37494,0.00050484,0.0012839,0.7486,0.00027002,0.00073966
0.36408,0.37429,0.37464,0.37494,0.00050532,0.0015154,0.74836,0.00026654,0.0007441
0.36488,0.37429,0.37464,0.37493,0.00050579,0.001766,0.7481,0.00026305,0.00074853
0.36569,0.37429,0.37464,0.37493,0.00050625,0.0020358,0.74782,0.00025954,0.00075295
0.36649,0.37429,0.37464,0.37492,0.0005067,0.0023246,0.74752,0.00025602,0.00075737
0.3673,0.37429,0.37464,0.37492,0.00050714,0.0026325,0.74721,0.00025249,0.00076178
0.3681,0.37429,0.37463,0.37491,0.00050756,0.0029595,0.74687,0.00024895,0.00076618
0.36891,0.37429,0.37463,0.37491,0.00050798,0.0033056,0.74651,0.0002454,0.00077056
0.36972,0.37429,0.37463,0.37491,0.00050839,0.0036707,0.74614,0.00024184,0.00077494
0.37052,0.37429,0.37463,0.3749,0.00050879,0.0040548,0.74575,0.00023828,0.0007793
0.37133,0.37429,0.37463,0.3749,0.00050917,0.004458,0.74533,0.0002347,0.00078364
0.37213,0.37429,0.37462,0.37489,0.00050955,0.0048801,0.7449,0.00023113,0.00078797
0.37294,0.37429,0.37462,0.37489,0.00050991,0.0053211,0.74445,0.00022754,0.00079229
0.37374,0.37429,0.37462,0.37488,0.00051027,0.0057811,0.74398,0.00022396,0.00079658
0.37455,0.37429,0.37462,0.37488,0.00051061,0.0062601,0.74349,0.00022037,0.00080086
0.37535,0.37429,0.37462,0.37487,0.00051095,0.0067579,0.74299,0.00021678,0.00080512
0.37616,0.37429,0.37462,0.37487,0.00051127,0.0072746,0.74246,0.00021319,0.00080936
0.37696,0.37429,0.37462,0.37486,0.00051158,0.0078101,0.74192,0.0002096,0.00081357
0.37777,0.37429,0.37461,0.37486,0.00051189,0.0083644,0.74135,0.00020601,0.00081776
0.37858,0.37429,0.37461,0.37485,0.00051218,0.0089375,0.74077,0.00020242,0.00082193
0.37938,0.37429,0.37461,0.37485,0.00051246,0.0095293,0.74017,0.00019884,0.00082608
0.38019,0.37429,0.37461,0.37484,0.00051273,0.01014,0.73955,0.00019527,0.00083019
0.38099,0.37429,0.37461,0.37484,0.00051299,0.010769,0.73891,0.00019169,0.00083428
0.3818,0.37429,0.37461,0.37483,0.00051324,0.011417,0.73825,0.00018813,0.00083834
0.3826,0.37429,0.37461,0.37483,0.00051347,0.012084,0.73758,0.00018457,0.00084238
0.38341,0.37429,0.3746,0.37483,0.0005137,0.012769,0.73688,0.00018102,0.00084638
0.38421,0.37429,0.3746,0.37482,0.00051392,0.013473,0.73617,0.00017748,0.00085035
0.38502,0.37429,0.3746,0.37482,0.00051412,0.014195,0.73544,0.00017395,0.00085429
0.38582,0.37429,0.3746,0.37481,0.00051431,0.014935,0.73469,0.00017044,0.00085819
0.38663,0.37429,0.3746,0.37481,0.0005145,0.015695,0.73392,0.00016693,0.00086206
0.38744,0.37429,0.3746,0.3748,0.00051467,0.016472,0.73313,0.00016344,0.00086589
0.38824,0.37429,0.3746,0.3748,0.00051483,0.017268,0.73233,0.00015997,0.00086969
0.38905,0.37429,0.3746,0.37479,0.00051498,0.018082,0.7315,0.0001565,0.00087345
0.38985,0.37429,0.3746,0.37479,0.00051512,0.018915,0.73066,0.00015306,0.00087717
0.39066,0.37429,0.3746,0.37478,0.00051524,0.019766,0.7298,0.00014963,0.00088086
0.39146,0.37429,0.37459,0.37478,0.00051536,0.020635,0.72892,0.00014623,0.0008845
0.39227,0.37429,0.37459,0.37477,0.00051547,0.021522,0.72803,0.00014284,0.0008881
0.39307,0.37429,0.37459,0.37477,0.00051556,0.022427,0.72711,0.00013947,0.00089165
0.39388,0.37429,0.37459,0.37477,0.00051564,0.02335,0.72618,0.00013612,0.00089517
0.39469,0.37429,0.37459,0.37476,0.00051572,0.024292,0.72523,0.00013279,0.00089864
0.39549,0.37429,0.37459,0.37476,0.00051578,0.025251,0.72426,0.00012949,0.00090206
0.3963,0.37429,0.37459,0.37475,0.00051583,0.026228,0.72328,0.00012622,0.00090544
0.3971,0.37429,0.37459,0.37475,0.00051586,0.027223,0.72227,0.00012296,0.00090877
0.39791,0.37429,0.37459,0.37474,0.00051589,0.028236,0.72125,0.00011974,0.00091205
0.39871,0.37429,0.37459,0.37474,0.00051591,0.029267,0.72021,0.00011654,0.00091528
0.39952,0.37429,0.37459,0.37473,0.00051591,0.030315,0.71915,0.00011336,0.00091846
0.40032,0.37429,0.37459,0.37473,0.00051591,0.031381,0.71808,0.00011022,0.00092159
0.40113,0.37429,0.37459,0.37473,0.00051589,0.032464,0.71699,0.00010711,0.00092467
0.40193,0.37429,0.37459,0.37472,0.00051586,0.033566,0.71588,0.00010402,0.0009277
0.40274,0.37429,0.37459,0.37472,0.00051582,0.034684,0.71475,0.00010097,0.00093067
0.40355,0.37429,0.37459,0.37471,0.00051577,0.03582,0.71361,9.7951e-05,0.00093359
0.40435,0.37429,0.37459,0.37471,0.00051571,0.036974,0.71244,9.4964e-05,0.00093645
0.40516,0.37429,0.37459,0.3747,0.00051563,0.038145,0.71126,9.2011e-05,0.00093926
0.40596,0.37429,0.37459,0.3747,0.00051555,0.039333,0.71007,8.9093e-05,0.00094201
0.40677,0.37429,0.37459,0.3747,0.00051545,0.040538,0.70885,8.621e-05,0.0009447
0.40757,0.37429,0.37459,0.37469,0.00051535,0.04176,0.70762,8.3364e-05,0.00094733
0.40838,0.37429,0.37459,0.37469,0.00051523,0.043,0.70637,8.0555e-05,0.0009499
0.40918,0.37429,0.37459,0.37468,0.0005151,0.044256,0.70511,7.7784e-05,0.00095241
0.40999,0.37429,0.37459,0.37468,0.00051496,0.045529,0.70383,7.5052e-05,0.00095486
0.41079,0.37429,0.37459,0.37467,0.00051481,0.04682,0.70253,7.236e-05,0.00095725
0.4116,0.37429,0.37459,0.37467,0.00051464,0.048127,0.70121,6.9708e-05,0.00095958
0.41241,0.37429,0.37459,0.37467,0.00051447,0.04945,0.69988,6.7096e-05,0.00096184
0.41321,0.37429,0.37459,0.37466,0.00051428,0.050791,0.69853,6.4527e-05,0.00096404
0.41402,0.37429,0.3746,0.37466,0.00051409,0.052148,0.69717,6.2001e-05,0.00096617
0.41482,0.37429,0.3746,0.37465,0.00051388,0.053522,0.69579,5.9517e-05,0.00096824
0.41563,0.37429,0.3746,0.37465,0.00051366,0.054912,0.69439,5.7078e-05,0.00097024
0.41643,0.37429,0.3746,0.37465,0.00051343,0.056318,0.69297,5.4684e-05,0.00097218
0.41724,0.37429,0.3746,0.37464,0.00051319,0.057741,0.69154,5.2335e-05,0.00097405
0.41804,0.37429,0.3746,0.37464,0.00051294,0.05918,0.69009,5.0032e-05,0.00097584
0.41885,0.37429,0.3746,0.37463,0.00051268,0.060635,0.68863,4.7776e-05,0.00097757
0.41966,0.37429,0.3746,0.37463,0.0005124,0.062107,0.68715,4.5567e-05,0.00097924
0.42046,0.37429,0.3746,0.37463,0.00051212,0.063594,0.68566,4.3406e-05,0.00098083
0.42127,0.37429,0.3746,0.37462,0.00051182,0.065097,0.68414,4.1294e-05,0.00098235
0.42207,0.37429,0.37461,0.37462,0.00051151,0.066617,0.68262,3.9232e-05,0.00098379
0.42288,0.37429,0.37461,0.37461,0.0005112,0.068152,0.68107,3.7219e-05,0.00098517
0.42368,0.37429,0.37461,0.37461,0.00051087,0.069702,0.67952,3.5257e-05,0.00098648
0.42449,0.37429,0.37461,0.37461,0.00051053,0.071269,0.67794,3.3346e-05,0.00098771
0.42529,0.37429,0.37461,0.3746,0.00051018,0.072851,0.67635,3.1486e-05,0.00098887
0.4261,0.37429,0.37461,0.3746,0.00050981,0.074448,0.67475,2.9679e-05,0.00098995
0.4269,0.37429,0.37462,0.37459,0.00050944,0.076061,0.67313,2.7924e-05,0.00099096
0.42771,0.37429,0.37462,0.37459,0.00050906,0.077689,0.67149,2.6223e-05,0.0009919
0.42852,0.37429,0.37462,0.37459,0.00050867,0.079332,0.66984,2.4575e-05,0.00099276
0.42932,0.37429,0.37462,0.37458,0.00050826,0.080991,0.66817,2.2982e-05,0.00099354
0.43013,0.37429,0.37462,0.37458,0.00050785,0.082664,0.66649,2.1443e-05,0.00099425
0.43093,0.37429,0.37462,0.37458,0.00050742,0.084353,0.6648,1.996e-05,0.00099488
0.43174,0.37429,0.37463,0.37457,0.00050698,0.086056,0.66309,1.8532e-05,0.00099544
0.43254,0.37429,0.37463,0.37457,0.00050654,0.087774,0.66136,1.716e-05,0.00099591
0.43335,0.37429,0.37463,0.37456,0.00050608,0.089507,0.65962,1.5844e-05,0.00099631
0.43415,0.37429,0.37463,0.37456,0.00050561,0.091255,0.65787,1.4585e-05,0.00099664
0.43496,0.37429,0.37464,0.37456,0.00050513,0.093017,0.6561,1.3384e-05,0.00099688
0.43576,0.37429,0.37464,0.37455,0.00050464,0.094794,0.65431,1.224e-05,0.00099705
0.43657,0.37429,0.37464,0.37455,0.00050414,0.096584,0.65251,1.1154e-05,0.00099713
0.43738,0.37429,0.37464,0.37455,0.00050363,0.09839,0.6507,1.0126e-05,0.00099714
0.43818,0.37429,0.37465,0.37454,0.00050311,0.10021,0.64888,9.1571e-06,0.00099707
0.43899,0.37429,0.37465,0.37454,0.00050258,0.10204,0.64704,8.2469e-06,0.00099692
0.43979,0.37429,0.37465,0.37454,0.00050204,0.10389,0.64518,7.3958e-06,0.00099669
0.4406,0.37429,0.37465,0.37453,0.00050149,0.10575,0.64331,6.6041e-06,0.00099638
0.4414,0.37429,0.37466,0.37453,0.00050093,0.10763,0.64143,5.8721e-06,0.00099599
0.44221,0.37429,0.37466,0.37453,0.00050036,0.10951,0.63954,5.2001e-06,0.00099552
0.44301,0.37429,0.37466,0.37452,0.00049978,0.11142,0.63763,4.5882e-06,0.00099497
0.44382,0.37429,0.37466,0.37452,0.00049919,0.11333,0.6357,4.0367e-06,0.00099434
0.44462,0.37429,0.37467,0.37452,0.00049859,0.11526,0.63377,3.5457e-06,0.00099363
0.44543,0.37429,0.37467,0.37451,0.00049797,0.1172,0.63182,3.1155e-06,0.00099283
0.44624,0.37429,0.37467,0.37451,0.00049735,0.11916,0.62986,2.7461e-06,0.00099196
0.44704,0.37429,0.37468,0.37451,0.00049672,0.12113,0.62788,2.4378e-06,0.00099101
0.44785,0.37429,0.37468,0.3745,0.00049608,0.12311,0.62589,2.1906e-06,0.00098997
0.44865,0.37429,0.37468,0.3745,0.00049543,0.12511,0.62389,2.0046e-06,0.00098886
0.44946,0.37429,0.37469,0.3745,0.00049477,0.12711,0.62188,1.88e-06,0.00098766
0.45026,0.37429,0.37469,0.37449,0.0004941,0.12913,0.61985,1.8168e-06,0.00098639
0.45107,0.37429,0.37469,0.37449,0.00049342,0.13117,0.61781,1.815e-06,0.00098503
0.45187,0.37429,0.3747,0.37449,0.00049274,0.13321,0.61576,1.8748e-06,0.0009836
0.45268,0.37429,0.3747,0.37448,0.00049204,0.13527,0.6137,1.996e-06,0.00098208
0.45349,0.37429,0.37471,0.37448,0.00049133,0.13734,0.61162,2.1788e-06,0.00098048
0.45429,0.37429,0.37471,0.37448,0.00049061,0.13942,0.60953,2.4231e-06,0.0009788
0.4551,0.37429,0.37471,0.37447,0.00048989,0.14152,0.60743,2.7289e-06,0.00097705
0.4559,0.37429,0.37472,0.37447,0.00048915,0.14362,0.60532,3.0962e-06,0.00097521
0.45671,0.37429,0.37472,0.37447,0.00048841,0.14574,0.6032,3.5248e-06,0.00097329
0.45751,0.37429,0.37472,0.37447,0.00048765,0.14787,0.60106,4.0147e-06,0.00097129
0.45832,0.37429,0.37473,0.37446,0.00048689,0.15001,0.59891,4.5658e-06,0.00096922
0.45912,0.37429,0.37473,0.37446,0.00048612,0.15217,0.59675,5.178e-06,0.00096706
0.45993,0.37429,0.37474,0.37446,0.00048534,0.15433,0.59458,5.8512e-06,0.00096483
0.46073,0.37429,0.37474,0.37445,0.00048455,0.15651,0.5924,6.5852e-06,0.00096252
0.46154,0.37429,0.37474,0.37445,0.00048375,0.15869,0.59021,7.3798e-06,0.00096013
0.46235,0.37429,0.37475,0.37445,0.00048295,0.16089,0.58801,8.2349e-06,0.00095766
0.46315,0.37429,0.37475,0.37445,0.00048213,0.1631,0.58579,9.1503e-06,0.00095511
0.46396,0.37429,0.37476,0.37444,0.00048131,0.16532,0.58357,1.0126e-05,0.00095249
0.46476,0.37429,0.37476,0.37444,0.00048048,0.16755,0.58133,1.1161e-05,0.00094979
0.46557,0.37429,0.37477,0.37444,0.00047963,0.16979,0.57908,1.2256e-05,0.00094701
0.46637,0.37429,0.37477,0.37444,0.00047879,0.17204,0.57683,1.341e-05,0.00094416
0.46718,0.37429,0.37478,0.37443,0.00047793,0.1743,0.57456,1.4623e-05,0.00094123
0.46798,0.37429,0.37478,0.37443,0.00047706,0.17658,0.57228,1.5895e-05,0.00093823
0.46879,0.37429,0.37478,0.37443,0.00047619,0.17886,0.57,1.7226e-05,0.00093515
0.46959,0.37429,0.37479,0.37442,0.00047531,0.18115,0.5677,1.8614e-05,0.000932
0.4704,0.37429,0.37479,0.37442,0.00047442,0.18345,0.56539,2.0061e-05,0.00092878
0.47121,0.37429,0.3748,0.37442,0.00047352,0.18577,0.56307,2.1565e-05,0.00092548
0.47201,0.37429,0.3748,0.37442,0.00047261,0.18809,0.56075,2.3125e-05,0.0009221
0.47282,0.37429,0.37481,0.37442,0.0004717,0.19042,0.55841,2.4743e-05,0.00091866
0.47362,0.37429,0.37481,0.37441,0.00047078,0.19276,0.55606,2.6416e-05,0.00091515
0.47443,0.37429,0.37482,0.37441,0.00046985,0.19511,0.55371,2.8146e-05,0.00091156
0.47523,0.37429,0.37482,0.37441,0.00046892,0.19747,0.55135,2.9931e-05,0.0009079
0.47604,0.37429,0.37483,0.37441,0.00046797,0.19984,0.54897,3.1771e-05,0.00090417
0.47684,0.37429,0.37483,0.3744,0.00046702,0.20222,0.54659,3.3665e-05,0.00090038
0.47765,0.37429,0.37484,0.3744,0.00046606,0.2046,0.5442,3.5613e-05,0.00089651
0.47846,0.37429,0.37484,0.3744,0.0004651,0.207,0.5418,3.7615e-05,0.00089258
0.47926,0.37429,0.37485,0.3744,0.00046413,0.2094,0.53939,3.967e-05,0.00088858
0.48007,0.37429,0.37485,0.3744,0.00046315,0.21182,0.53697,4.1777e-05,0.00088452
0.48087,0.37429,0.37486,0.37439,0.00046216,0.21424,0.53455,4.3936e-05,0.00088038
0.48168,0.37429,0.37487,0.37439,0.00046117,0.21667,0.53212,4.6147e-05,0.00087619
0.48248,0.37429,0.37487,0.37439,0.00046017,0.2191,0.52968,4.8408e-05,0.00087192
0.48329,0.37429,0.37488,0.37439,0.00045916,0.22155,0.52723,5.072e-05,0.0008676
0.48409,0.37429,0.37488,0.37439,0.00045815,0.224,0.52477,5.3081e-05,0.00086321
0.4849,0.37429,0.37489,0.37438,0.00045712,0.22646,0.52231,5.5491e-05,0.00085876
0.4857,0.37429,0.37489,0.37438,0.0004561,0.22893,0.51983,5.795e-05,0.00085425
0.48651,0.37429,0.3749,0.37438,0.00045507,0.23141,0.51735,6.0456e-05,0.00084967
0.48732,0.37429,0.3749,0.37438,0.00045403,0.23389,0.51487,6.3009e-05,0.00084504
0.48812,0.37429,0.37491,0.37438,0.00045298,0.23638,0.51237,6.5609e-05,0.00084035
0.48893,0.37429,0.37492,0.37437,0.00045193,0.23888,0.50987,6.8254e-05,0.0008356
0.48973,0.37429,0.37492,0.37437,0.00045087,0.24138,0.50736,7.0945e-05,0.0008308
0.49054,0.37429,0.37493,0.37437,0.00044981,0.24389,0.50485,7.368e-05,0.00082593
0.49134,0.37429,0.37493,0.37437,0.00044874,0.24641,0.50233,7.6459e-05,0.00082102
0.49215,0.37429,0.37494,0.37437,0.00044766,0.24893,0.4998,7.928e-05,0.00081604
0.49295,0.37429,0.37494,0.37437,0.00044658,0.25147,0.49727,8.2144e-05,0.00081102
0.49376,0.37429,0.37495,0.37436,0.00044549,0.254,0.49473,8.5049e-05,0.00080594
0.49456,0.37429,0.37496,0.37436,0.0004444,0.25655,0.49218,8.7995e-05,0.00080081
0.49537,0.37429,0.37496,0.37436,0.0004433,0.2591,0.48963,9.0981e-05,0.00079563
0.49618,0.37429,0.37497,0.37436,0.0004422,0.26165,0.48707,9.4006e-05,0.0007904
0.49698,0.37429,0.37497,0.37436,0.00044109,0.26421,0.4845,9.7069e-05,0.00078512
0.49779,0.37429,0.37498,0.37436,0.00043998,0.26678,0.48194,0.00010017,0.00077979
0.49859,0.37429,0.37499,0.37436,0.00043886,0.26935,0.47936,0.00010331,0.00077442
0.4994,0.37429,0.37499,0.37435,0.00043774,0.27193,0.47678,0.00010648,0.000769
0.5002,0.37429,0.375,0.37435,0.00043661,0.27451,0.47419,0.00010969,0.00076353
0.50101,0.37429,0.37501,0.37435,0.00043548,0.2771,0.4716,0.00011293,0.00075802
0.50181,0.37429,0.37501,0.37435,0.00043434,0.27969,0.46901,0.00011621,0.00075247
0.50262,0.37429,0.37502,0.37435,0.0004332,0.28229,0.46641,0.00011952,0.00074688
0.50343,0.37429,0.37502,0.37435,0.00043205,0.2849,0.4638,0.00012286,0.00074125
0.50423,0.37429,0.37503,0.37435,0.0004309,0.2875,0.46119,0.00012623,0.00073557
0.50504,0.37429,0.37504,0.37435,0.00042974,0.29012,0.45858,0.00012963,0.00072986
0.50584,0.37429,0.37504,0.37435,0.00042859,0.29273,0.45596,0.00013306,0.00072411
0.50665,0.37429,0.37505,0.37434,0.00042742,0.29535,0.45333,0.00013651,0.00071833
0.50745,0.37429,0.37505,0.37434,0.00042625,0.29798,0.45071,0.00014,0.00071251
0.50826,0.37429,0.37506,0.37434,0.00042508,0.30061,0.44808,0.00014351,0.00070665
0.50906,0.37429,0.37507,0.37434,0.00042391,0.30324,0.44544,0.00014705,0.00070077
0.50987,0.37429,0.37507,0.37434,0.00042273,0.30588,0.44281,0.00015061,0.00069485
0.51067,0.37429,0.37508,0.37434,0.00042154,0.30852,0.44016,0.00015419,0.0006889
0.51148,0.37429,0.37509,0.37434,0.00042036,0.31116,0.43752,0.0001578,0.00068292
0.51229,0.37429,0.37509,0.37434,0.00041917,0.3138,0.43487,0.00016143,0.00067691
0.51309,0.37429,0.3751,0.37434,0.00041798,0.31645,0.43222,0.00016508,0.00067088
0.5139,0.37429,0.37511,0.37434,0.00041678,0.31911,0.42957,0.00016874,0.00066481
0.5147,0.37429,0.37511,0.37434,0.00041558,0.32176,0.42691,0.00017243,0.00065873
0.51551,0.37429,0.37512,0.37433,0.00041438,0.32442,0.42425,0.00017613,0.00065262
0.51631,0.37429,0.37512,0.37433,0.00041317,0.32708,0.42159,0.00017986,0.00064649
0.51712,0.37429,0.37513,0.37433,0.00041196,0.32974,0.41892,0.00018359,0.00064033
0.51792,0.37429,0.37514,0.37433,0.00041075,0.33241,0.41626,0.00018734,0.00063416
0.51873,0.37429,0.37514,0.37433,0.00040954,0.33508,0.41359,0.00019111,0.00062797
0.51953,0.37429,0.37515,0.37433,0.00040832,0.33775,0.41092,0.00019489,0.00062176
0.52034,0.37429,0.37516,0.37433,0.0004071,0.34042,0.40824,0.00019868,0.00061553
0.52115,0.37429,0.37516,0.37433,0.00040588,0.34309,0.40557,0.00020248,0.00060929
0.52195,0.37429,0.37517,0.37433,0.00040466,0.34577,0.40289,0.00020629,0.00060303
0.52276,0.37429,0.37518,0.37433,0.00040343,0.34844,0.40022,0.00021011,0.00059676
0.52356,0.37429,0.37518,0.37433,0.00040221,0.35112,0.39754,0.00021393,0.00059048
0.52437,0.37429,0.37519,0.37433,0.00040098,0.3538,0.39486,0.00021776,0.00058419
0.52517,0.37429,0.3752,0.37433,0.00039974,0.35648,0.39218,0.0002216,0.00057789
0.52598,0.37429,0.3752,0.37433,0.00039851,0.35916,0.3895,0.00022545,0.00057158
0.52678,0.37429,0.37521,0.37433,0.00039728,0.36184,0.38681,0.00022929,0.00056526
0.52759,0.37429,0.37522,0.37433,0.00039604,0.36453,0.38413,0.00023314,0.00055894
0.52839,0.37429,0.37522,0.37433,0.0003948,0.36721,0.38145,0.00023699,0.00055261
0.5292,0.37429,0.37523,0.37433,0.00039356,0.36989,0.37876,0.00024084,0.00054628
0.53001,0.37429,0.37523,0.37433,0.00039232,0.37258,0.37608,0.00024469,0.00053995
0.53081,0.37429,0.37524,0.37433,0.00039108,0.37526,0.3734,0.00024854,0.00053362
0.53162,0.37429,0.37525,0.37433,0.00038984,0.37795,0.37071,0.00025239,0.00052729
0.53242,0.37429,0.37525,0.37433,0.00038859,0.38063,0.36803,0.00025623,0.00052096
0.53323,0.37429,0.37526,0.37433,0.00038735,0.38331,0.36535,0.00026007,0.00051463
0.53403,0.37429,0.37527,0.37433,0.0003861,0.386,0.36266,0.0002639,0.0005083
0.53484,0.37429,0.37527,0.37433,0.00038486,0.38868,0.35998,0.00026773,0.00050199
0.53564,0.37429,0.37528,0.37433,0.00038361,0.39136,0.3573,0.00027154,0.00049567
0.53645,0.37429,0.37529,0.37433,0.00038236,0.39404,0.35462,0.00027535,0.00048937
0.53726,0.37429,0.37529,0.37433,0.00038111,0.39672,0.35194,0.00027915,0.00048308
0.53806,0.37429,0.3753,0.37433,0.00037987,0.3994,0.34926,0.00028294,0.00047679
0.53887,0.37429,0.3753,0.37433,0.00037862,0.40208,0.34658,0.00028672,0.00047052
0.53967,0.37429,0.37531,0.37433,0.00037737,0.40475,0.34391,0.00029048,0.00046426
0.54048,0.37429,0.37532,0.37433,0.00037612,0.40743,0.34123,0.00029423,0.00045801
0.54128,0.37429,0.37532,0.37433,0.00037487,0.4101,0.33856,0.00029797,0.00045178
0.54209,0.37429,0.37533,0.37433,0.00037363,0.41277,0.33589,0.00030169,0.00044556
0.54289,0.37429,0.37534,0.37433,0.00037238,0.41544,0.33322,0.00030539,0.00043936
0.5437,0.37429,0.37534,0.37433,0.00037113,0.41811,0.33056,0.00030908,0.00043318
0.5445,0.37429,0.37535,0.37433,0.00036988,0.42077,0.32789,0.00031275,0.00042702
0.54531,0.37429,0.37535,0.37433,0.00036864,0.42344,0.32523,0.00031639,0.00042088
0.54612,0.37429,0.37536,0.37434,0.00036739,0.4261,0.32257,0.00032002,0.00041477
0.54692,0.37429,0.37537,0.37434,0.00036615,0.42876,0.31992,0.00032362,0.00040867
0.54773,0.37429,0.37537,0.37434,0.0003649,0.43141,0.31726,0.00032721,0.0004026
0.54853,0.37429,0.37538,0.37434,0.00036366,0.43406,0.31461,0.00033077,0.00039656
0.54934,0.37429,0.37538,0.37434,0.00036242,0.43671,0.31197,0.0003343,0.00039054
0.55014,0.37429,0.37539,0.37434,0.00036118,0.43936,0.30932,0.00033781,0.00038455
0.55095,0.37429,0.3754,0.37434,0.00035994,0.442,0.30668,0.00034129,0.00037859
0.55175,0.37429,0.3754,0.37434,0.0003587,0.44464,0.30404,0.00034475,0.00037266
0.55256,0.37429,0.37541,0.37434,0.00035746,0.44727,0.30141,0.00034817,0.00036676
0.55336,0.37429,0.37541,0.37434,0.00035623,0.44991,0.29878,0.00035157,0.00036089
0.55417,0.37429,0.37542,0.37434,0.000355,0.45253,0.29615,0.00035494,0.00035505
0.55498,0.37429,0.37542,0.37434,0.00035376,0.45516,0.29353,0.00035828,0.00034925
0.55578,0.37429,0.37543,0.37435,0.00035253,0.45778,0.29091,0.00036158,0.00034349
0.55659,0.37429,0.37544,0.37435,0.00035131,0.46039,0.2883,0.00036485,0.00033776
0.55739,0.37429,0.37544,0.37435,0.00035008,0.463,0.28569,0.00036809,0.00033207
0.5582,0.37429,0.37545,0.37435,0.00034886,0.46561,0.28309,0.0003713,0.00032642
0.559,0.37429,0.37545,0.37435,0.00034763,0.46821,0.28049,0.00037447,0.0003208
0.55981,0.37429,0.37546,0.37435,0.00034641,0.47081,0.27789,0.0003776,0.00031523
0.56061,0.37429,0.37546,0.37435,0.0003452,0.4734,0.2753,0.00038069,0.0003097
0.56142,0.37429,0.37547,0.37435,0.00034398,0.47599,0.27272,0.00038375,0.00030421
0.56223,0.37429,0.37547,0.37436,0.00034277,0.47857,0.27014,0.00038677,0.00029877
0.56303,0.37429,0.37548,0.37436,0.00034156,0.48115,0.26756,0.00038975,0.00029337
0.56384,0.37429,0.37549,0.37436,0.00034035,0.48372,0.26499,0.00039269,0.00028802
0.56464,0.37429,0.37549,0.37436,0.00033915,0.48629,0.26243,0.00039559,0.00028271
0.56545,0.37429,0.3755,0.37436,0.00033795,0.48885,0.25987,0.00039845,0.00027745
0.56625,0.37429,0.3755,0.37436,0.00033675,0.4914,0.25732,0.00040126,0.00027224
0.56706,0.37429,0.37551,0.37436,0.00033556,0.49395,0.25478,0.00040404,0.00026708
0.56786,0.37429,0.37551,0.37437,0.00033436,0.49649,0.25224,0.00040676,0.00026197
0.56867,0.37429,0.37552,0.37437,0.00033318,0.49903,0.24971,0.00040945,0.00025691
0.56947,0.37429,0.37552,0.37437,0.00033199,0.50156,0.24718,0.00041208,0.0002519
0.57028,0.37429,0.37553,0.37437,0.00033081,0.50408,0.24466,0.00041467,0.00024694
0.57109,0.37429,0.37553,0.37437,0.00032963,0.5066,0.24215,0.00041722,0.00024204
0.57189,0.37429,0.37554,0.37437,0.00032846,0.50911,0.23964,0.00041972,0.0002372
0.5727,0.37429,0.37554,0.37438,0.00032728,0.51161,0.23714,0.00042216,0.0002324
0.5735,0.37429,0.37555,0.37438,0.00032612,0.51411,0.23465,0.00042456,0.00022767
0.57431,0.37429,0.37555,0.37438,0.00032495,0.5166,0.23216,0.00042692,0.00022299
0.57511,0.37429,0.37555,0.37438,0.00032379,0.51908,0.22968,0.00042922,0.00021837
0.57592,0.37429,0.37556,0.37438,0.00032264,0.52155,0.22721,0.00043147,0.00021381
0.57672,0.37429,0.37556,0.37438,0.00032149,0.52402,0.22475,0.00043366,0.00020931
0.57753,0.37429,0.37557,0.37439,0.00032034,0.52648,0.2223,0.00043581,0.00020487
0.57833,0.37429,0.37557,0.37439,0.0003192,0.52893,0.21985,0.0004379,0.00020049
0.57914,0.37429,0.37558,0.37439,0.00031806,0.53137,0.21741,0.00043995,0.00019617
0.57995,0.37429,0.37558,0.37439,0.00031692,0.53381,0.21498,0.00044193,0.00019191
0.58075,0.37429,0.37559,0.37439,0.00031579,0.53624,0.21255,0.00044387,0.00018772
0.58156,0.37429,0.37559,0.3744,0.00031467,0.53865,0.21014,0.00044575,0.00018359
0.58236,0.37429,0.37559,0.3744,0.00031355,0.54107,0.20773,0.00044757,0.00017953
0.58317,0.37429,0.3756,0.3744,0.00031243,0.54347,0.20533,0.00044934,0.00017553
0.58397,0.37429,0.3756,0.3744,0.00031132,0.54586,0.20295,0.00045105,0.00017159
0.58478,0.37429,0.37561,0.37441,0.00031021,0.54825,0.20056,0.00045271,0.00016772
0.58558,0.37429,0.37561,0.37441,0.00030911,0.55062,0.19819,0.00045431,0.00016392
0.58639,0.37429,0.37561,0.37441,0.00030802,0.55299,0.19583,0.00045585,0.00016019
0.58719,0.37429,0.37562,0.37441,0.00030693,0.55535,0.19348,0.00045733,0.00015652
0.588,0.37429,0.37562,0.37441,0.00030584,0.5577,0.19113,0.00045876,0.00015292
0.58881,0.37429,0.37562,0.37442,0.00030476,0.56003,0.1888,0.00046013,0.00014939
0.58961,0.37429,0.37563,0.37442,0.00030368,0.56236,0.18647,0.00046143,0.00014593
0.59042,0.37429,0.37563,0.37442,0.00030261,0.56468,0.18416,0.00046268,0.00014254
0.59122,0.37429,0.37564,0.37442,0.00030155,0.56699,0.18185,0.00046387,0.00013922
0.59203,0.37429,0.37564,0.37443,0.00030049,0.5693,0.17956,0.000465,0.00013598
0.59283,0.37429,0.37564,0.37443,0.00029944,0.57159,0.17727,0.00046607,0.0001328
0.59364,0.37429,0.37565,0.37443,0.00029839,0.57387,0.175,0.00046708,0.00012969
0.59444,0.37429,0.37565,0.37443,0.00029735,0.57614,0.17273,0.00046803,0.00012666
0.59525,0.37429,0.37565,0.37444,0.00029631,0.5784,0.17048,0.00046892,0.0001237
0.59606,0.37429,0.37565,0.37444,0.00029528,0.58065,0.16823,0.00046975,0.00012081
0.59686,0.37429,0.37566,0.37444,0.00029425,0.58289,0.166,0.00047051,0.000118
0.59767,0.37429,0.37566,0.37444,0.00029324,0.58511,0.16378,0.00047122,0.00011525
0.59847,0.37429,0.37566,0.37445,0.00029222,0.58733,0.16156,0.00047186,0.00011259
0.59928,0.37429,0.37567,0.37445,0.00029122,0.58954,0.15936,0.00047244,0.00010999
0.60008,0.37429,0.37567,0.37445,0.00029022,0.59173,0.15717,0.00047296,0.00010748
0.60089,0.37429,0.37567,0.37446,0.00028922,0.59392,0.15499,0.00047341,0.00010503
0.60169,0.37429,0.37567,0.37446,0.00028823,0.59609,0.15282,0.00047381,0.00010266
0.6025,0.37429,0.37568,0.37446,0.00028725,0.59826,0.15067,0.00047414,0.00010037
0.6033,0.37429,0.37568,0.37446,0.00028628,0.60041,0.14852,0.00047441,9.8148e-05
0.60411,0.37429,0.37568,0.37447,0.00028531,0.60255,0.14639,0.00047462,9.6005e-05
0.60492,0.37429,0.37568,0.37447,0.00028435,0.60467,0.14427,0.00047476,9.3937e-05
0.60572,0.37429,0.37569,0.37447,0.00028339,0.60679,0.14216,0.00047484,9.1945e-05
0.60653,0.37429,0.37569,0.37448,0.00028244,0.60889,0.14006,0.00047486,9.0029e-05
0.60733,0.37429,0.37569,0.37448,0.0002815,0.61098,0.13797,0.00047482,8.8189e-05
0.60814,0.37429,0.37569,0.37448,0.00028057,0.61306,0.1359,0.00047471,8.6425e-05
0.60894,0.37429,0.37569,0.37449,0.00027964,0.61513,0.13384,0.00047454,8.4737e-05
0.60975,0.37429,0.3757,0.37449,0.00027872,0.61719,0.13179,0.00047431,8.3125e-05
0.61055,0.37429,0.3757,0.37449,0.0002778,0.61923,0.12975,0.00047402,8.159e-05
0.61136,0.37429,0.3757,0.37449,0.0002769,0.62126,0.12773,0.00047366,8.0131e-05
0.61216,0.37429,0.3757,0.3745,0.00027599,0.62328,0.12572,0.00047324,7.8748e-05
0.61297,0.37429,0.3757,0.3745,0.0002751,0.62528,0.12372,0.00047276,7.7442e-05
0.61378,0.37429,0.3757,0.3745,0.00027421,0.62728,0.12173,0.00047222,7.6212e-05
0.61458,0.37429,0.37571,0.37451,0.00027334,0.62926,0.11976,0.00047161,7.5058e-05
0.61539,0.37429,0.37571,0.37451,0.00027246,0.63122,0.1178,0.00047095,7.398e-05
0.61619,0.37429,0.37571,0.37451,0.0002716,0.63317,0.11585,0.00047022,7.2978e-05
0.617,0.37429,0.37571,0.37452,0.00027074,0.63511,0.11392,0.00046943,7.2052e-05
0.6178,0.37429,0.37571,0.37452,0.00026989,0.63704,0.112,0.00046858,7.1202e-05
0.61861,0.37429,0.37571,0.37452,0.00026905,0.63895,0.11009,0.00046767,7.0427e-05
0.61941,0.37429,0.37571,0.37453,0.00026821,0.64085,0.1082,0.0004667,6.9728e-05
0.62022,0.37429,0.37571,0.37453,0.00026739,0.64274,0.10632,0.00046567,6.9104e-05
0.62103,0.37429,0.37571,0.37453,0.00026657,0.64461,0.10446,0.00046458,6.8556e-05
0.62183,0.37429,0.37572,0.37454,0.00026575,0.64647,0.1026,0.00046343,6.8082e-05
0.62264,0.37429,0.37572,0.37454,0.00026495,0.64832,0.10077,0.00046222,6.7682e-05
0.62344,0.37429,0.37572,0.37454,0.00026415,0.65015,0.098943,0.00046095,6.7358e-05
0.62425,0.37429,0.37572,0.37455,0.00026336,0.65196,0.097134,0.00045962,6.7107e-05
0.62505,0.37429,0.37572,0.37455,0.00026258,0.65377,0.095338,0.00045823,6.693e-05
0.62586,0.37429,0.37572,0.37456,0.00026181,0.65555,0.093558,0.00045679,6.6826e-05
0.62666,0.37429,0.37572,0.37456,0.00026104,0.65733,0.091791,0.00045529,6.6796e-05
0.62747,0.37429,0.37572,0.37456,0.00026028,0.65909,0.090039,0.00045373,6.6839e-05
0.62827,0.37429,0.37572,0.37457,0.00025953,0.66083,0.088302,0.00045211,6.6954e-05
0.62908,0.37429,0.37572,0.37457,0.00025879,0.66256,0.086579,0.00045044,6.7141e-05
0.62989,0.37429,0.37572,0.37457,0.00025806,0.66428,0.084871,0.00044871,6.74e-05
0.63069,0.37429,0.37572,0.37458,0.00025733,0.66598,0.083178,0.00044693,6.7731e-05
0.6315,0.37429,0.37572,0.37458,0.00025661,0.66766,0.0815,0.00044509,6.8132e-05
0.6323,0.37429,0.37572,0.37459,0.0002559,0.66933,0.079837,0.0004432,6.8604e-05
0.63311,0.37429,0.37572,0.37459,0.0002552,0.67099,0.078189,0.00044125,6.9146e-05
0.63391,0.37429,0.37572,0.37459,0.0002545,0.67263,0.076556,0.00043925,6.9757e-05
0.63472,0.37429,0.37572,0.3746,0.00025382,0.67425,0.074938,0.0004372,7.0437e-05
0.63552,0.37429,0.37572,0.3746,0.00025314,0.67586,0.073336,0.00043509,7.1186e-05
0.63633,0.37429,0.37572,0.3746,0.00025247,0.67746,0.07175,0.00043294,7.2003e-05
0.63713,0.37429,0.37572,0.37461,0.00025181,0.67904,0.070179,0.00043073,7.2888e-05
0.63794,0.37429,0.37572,0.37461,0.00025116,0.6806,0.068623,0.00042847,7.3839e-05
0.63875,0.37429,0.37571,0.37462,0.00025051,0.68215,0.067083,0.00042617,7.4857e-05
0.63955,0.37429,0.37571,0.37462,0.00024987,0.68368,0.065559,0.00042381,7.5941e-05
0.64036,0.37429,0.37571,0.37462,0.00024925,0.6852,0.064051,0.0004214,7.709e-05
0.64116,0.37429,0.37571,0.37463,0.00024863,0.6867,0.062559,0.00041895,7.8304e-05
0.64197,0.37429,0.37571,0.37463,0.00024801,0.68818,0.061083,0.00041645,7.9581e-05
0.64277,0.37429,0.37571,0.37464,0.00024741,0.68965,0.059622,0.0004139,8.0922e-05
0.64358,0.37429,0.37571,0.37464,0.00024682,0.6911,0.058178,0.00041131,8.2326e-05
0.64438,0.37429,0.37571,0.37464,0.00024623,0.69254,0.056751,0.00040867,8.3792e-05
0.64519,0.37429,0.37571,0.37465,0.00024565,0.69396,0.055339,0.00040599,8.5319e-05
0.64599,0.37429,0.3757,0.37465,0.00024508,0.69536,0.053944,0.00040326,8.6907e-05
0.6468,0.37429,0.3757,0.37466,0.00024452,0.69675,0.052565,0.00040049,8.8555e-05
0.64761,0.37429,0.3757,0.37466,0.00024397,0.69812,0.051203,0.00039768,9.0263e-05
0.64841,0.37429,0.3757,0.37466,0.00024343,0.69947,0.049858,0.00039482,9.2028e-05
0.64922,0.37429,0.3757,0.37467,0.00024289,0.70081,0.048529,0.00039193,9.3852e-05
0.65002,0.37429,0.3757,0.37467,0.00024236,0.70213,0.047217,0.00038899,9.5733e-05
0.65083,0.37429,0.37569,0.37468,0.00024185,0.70343,0.045921,0.00038602,9.767e-05
0.65163,0.37429,0.37569,0.37468,0.00024134,0.70472,0.044643,0.00038301,9.9662e-05
0.65244,0.37429,0.37569,0.37469,0.00024083,0.70599,0.043381,0.00037996,0.00010171
0.65324,0.37429,0.37569,0.37469,0.00024034,0.70724,0.042136,0.00037687,0.00010381
0.65405,0.37429,0.37569,0.37469,0.00023986,0.70848,0.040909,0.00037375,0.00010597
0.65486,0.37429,0.37568,0.3747,0.00023938,0.7097,0.039698,0.00037059,0.00010817
0.65566,0.37429,0.37568,0.3747,0.00023892,0.7109,0.038505,0.0003674,0.00011043
0.65647,0.37429,0.37568,0.37471,0.00023846,0.71209,0.037329,0.00036418,0.00011274
0.65727,0.37429,0.37568,0.37471,0.00023801,0.71325,0.03617,0.00036092,0.0001151
0.65808,0.37429,0.37568,0.37472,0.00023757,0.7144,0.035029,0.00035763,0.0001175
0.65888,0.37429,0.37567,0.37472,0.00023713,0.71554,0.033905,0.00035431,0.00011996
0.65969,0.37429,0.37567,0.37472,0.00023671,0.71665,0.032799,0.00035096,0.00012246
0.66049,0.37429,0.37567,0.37473,0.00023629,0.71775,0.03171,0.00034758,0.00012501
0.6613,0.37429,0.37566,0.37473,0.00023589,0.71883,0.030638,0.00034417,0.00012761
0.6621,0.37429,0.37566,0.37474,0.00023549,0.71989,0.029584,0.00034074,0.00013024
0.66291,0.37429,0.37566,0.37474,0.0002351,0.72094,0.028548,0.00033727,0.00013293
0.66372,0.37429,0.37566,0.37475,0.00023472,0.72196,0.02753,0.00033379,0.00013565
0.66452,0.37429,0.37565,0.37475,0.00023435,0.72297,0.02653,0.00033028,0.00013842
0.66533,0.37429,0.37565,0.37476,0.00023398,0.72396,0.025547,0.00032674,0.00014123
0.66613,0.37429,0.37565,0.37476,0.00023363,0.72494,0.024582,0.00032319,0.00014407
0.66694,0.37429,0.37564,0.37476,0.00023328,0.72589,0.023635,0.00031961,0.00014696
0.66774,0.37429,0.37564,0.37477,0.00023295,0.72683,0.022707,0.00031601,0.00014988
0.66855,0.37429,0.37564,0.37477,0.00023262,0.72775,0.021796,0.00031239,0.00015284
0.66935,0.37429,0.37563,0.37478,0.0002323,0.72865,0.020903,0.00030875,0.00015584
0.67016,0.37429,0.37563,0.37478,0.00023198,0.72954,0.020029,0.0003051,0.00015887
0.67096,0.37429,0.37563,0.37479,0.00023168,0.7304,0.019172,0.00030142,0.00016194
0.67177,0.37429,0.37562,0.37479,0.00023139,0.73125,0.018334,0.00029774,0.00016504
0.67258,0.37429,0.37562,0.3748,0.0002311,0.73208,0.017515,0.00029403,0.00016817
0.67338,0.37429,0.37562,0.3748,0.00023082,0.73289,0.016713,0.00029032,0.00017133
0.67419,0.37429,0.37561,0.37481,0.00023055,0.73368,0.01593,0.00028659,0.00017452
0.67499,0.37429,0.37561,0.37481,0.00023029,0.73445,0.015165,0.00028284,0.00017774
0.6758,0.37429,0.37561,0.37481,0.00023004,0.73521,0.014419,0.00027909,0.00018099
0.6766,0.37429,0.3756,0.37482,0.0002298,0.73595,0.013691,0.00027533,0.00018426
0.67741,0.37429,0.3756,0.37482,0.00022956,0.73667,0.012982,0.00027156,0.00018756
0.67821,0.37429,0.37559,0.37483,0.00022933,0.73737,0.012291,0.00026778,0.00019089
0.67902,0.37429,0.37559,0.37483,0.00022912,0.73805,0.011619,0.00026399,0.00019424
0.67983,0.37429,0.37559,0.37484,0.00022891,0.73871,0.010965,0.0002602,0.00019761
0.68063,0.37429,0.37558,0.37484,0.0002287,0.73935,0.01033,0.0002564,0.00020101
0.68144,0.37429,0.37558,0.37485,0.00022851,0.73998,0.0097137,0.0002526,0.00020442
0.68224,0.37429,0.37557,0.37485,0.00022833,0.74059,0.0091161,0.0002488,0.00020786
0.68305,0.37429,0.37557,0.37486,0.00022815,0.74118,0.0085373,0.00024499,0.00021131
0.68385,0.37429,0.37557,0.37486,0.00022798,0.74175,0.0079772,0.00024118,0.00021478
0.68466,0.37429,0.37556,0.37487,0.00022782,0.7423,0.0074359,0.00023738,0.00021827
0.68546,0.37429,0.37556,0.37487,0.00022767,0.74283,0.0069135,0.00023357,0.00022177
0.68627,0.37429,0.37555,0.37488,0.00022753,0.74334,0.0064099,0.00022977,0.00022529
0.68707,0.37429,0.37555,0.37488,0.00022739,0.74383,0.0059253,0.00022597,0.00022882
0.68788,0.37429,0.37554,0.37488,0.00022727,0.74431,0.0054595,0.00022217,0.00023236
0.68869,0.37429,0.37554,0.37489,0.00022715,0.74477,0.0050126,0.00021838,0.00023591
0.68949,0.37429,0.37553,0.37489,0.00022704,0.7452,0.0045847,0.0002146,0.00023948
0.6903,0.37429,0.37553,0.3749,0.00022694,0.74562,0.0041758,0.00021082,0.00024305
0.6911,0.37429,0.37553,0.3749,0.00022684,0.74602,0.0037859,0.00020705,0.00024663
0.69191,0.37429,0.37552,0.37491,0.00022676,0.7464,0.003415,0.00020329,0.00025022
0.69271,0.3743,0.37552,0.37491,0.00022668,0.74676,0.0030631,0.00019954,0.00025382
0.69352,0.3743,0.37551,0.37492,0.00022661,0.74711,0.0027303,0.0001958,0.00025742
0.69432,0.3743,0.37551,0.37492,0.00022655,0.74743,0.0024165,0.00019207,0.00026102
0.69513,0.3743,0.3755,0.37493,0.00022649,0.74773,0.0021219,0.00018835,0.00026463
0.69593,0.3743,0.3755,0.37493,0.00022645,0.74802,0.0018463,0.00018465,0.00026824
0.69674,0.3743,0.37549,0.37494,0.00022641,0.74828,0.0015898,0.00018096,0.00027185
0.69755,0.3743,0.37549,0.37494,0.00022638,0.74853,0.0013525,0.00017729,0.00027546
0.69835,0.3743,0.37548,0.37495,0.00022636,0.74876,0.0011343,0.00017364,0.00027907
0.69916,0.3743,0.37548,0.37495,0.00022634,0.74897,0.00093532,0.00017,0.00028268
0.69996,0.3743,0.37547,0.37496,0.00022633,0.74916,0.00075545,0.00016639,0.00028628
0.70077,0.3743,0.37547,0.37496,0.00022634,0.74933,0.00059476,0.00016279,0.00028988
0.70157,0.3743,0.37546,0.37497,0.00022634,0.74948,0.00045325,0.00015921,0.00029348
0.70238,0.3743,0.37546,0.37497,0.00022636,0.74961,0.00033092,0.00015566,0.00029706
0.70318,0.3743,0.37545,0.37498,0.00022638,0.74972,0.00022779,0.00015212,0.00030064
0.70399,0.3743,0.37544,0.37498,0.00022642,0.74982,0.00014385,0.00014861,0.00030422
0.7048,0.3743,0.37544,0.37499,0.00022646,0.74989,7.9117e-05,0.00014513,0.00030778
0.7056,0.3743,0.37543,0.37499,0.0002265,0.74995,3.359e-05,0.00014167,0.00031134
0.70641,0.3743,0.37543,0.37499,0.00022656,0.74998,7.2712e-06,0.00013823,0.00031488
0.70721,0.3743,0.37542,0.375,0.00022662,0.75,1.6216e-07,0.00013482,0.00031841
0.70802,0.3743,0.37542,0.375,0.00022669,0.75,1.2263e-05,0.00013144,0.00032193
0.70882,0.3743,0.37541,0.37501,0.00022676,0.74997,4.3574e-05,0.00012809,0.00032543
0.70963,0.3743,0.37541,0.37501,0.00022685,0.74993,9.4092e-05,0.00012477,0.00032892
0.71043,0.3743,0.3754,0.37502,0.00022694,0.74987,0.00016382,0.00012148,0.0003324
0.71124,0.3743,0.3754,0.37502,0.00022704,0.74979,0.00025274,0.00011822,0.00033585
0.71204,0.3743,0.37539,0.37503,0.00022714,0.7497,0.00036086,0.00011499,0.00033929
0.71285,0.3743,0.37538,0.37503,0.00022725,0.74958,0.00048818,0.0001118,0.00034271
0.71366,0.3743,0.37538,0.37504,0.00022737,0.74944,0.00063468,0.00010863,0.00034612
0.71446,0.3743,0.37537,0.37504,0.0002275,0.74928,0.00080035,0.00010551,0.0003495
0.71527,0.3743,0.37537,0.37505,0.00022764,0.74911,0.0009852,0.00010241,0.00035286
0.71607,0.3743,0.37536,0.37505,0.00022778,0.74892,0.0011892,9.9357e-05,0.0003562
0.71688,0.3743,0.37536,0.37506,0.00022792,0.7487,0.0014124,9.6337e-05,0.00035951
0.71768,0.3743,0.37535,0.37506,0.00022808,0.74847,0.0016546,9.3355e-05,0.0003628
0.71849,0.3743,0.37535,0.37507,0.00022824,0.74822,0.0019161,9.0411e-05,0.00036607
0.71929,0.3743,0.37534,0.37507,0.00022841,0.74795,0.0021966,8.7507e-05,0.00036931
0.7201,0.3743,0.37533,0.37508,0.00022858,0.74766,0.0024962,8.4642e-05,0.00037253
0.7209,0.3743,0.37533,0.37508,0.00022877,0.74735,0.0028149,8.1817e-05,0.00037571
0.72171,0.3743,0.37532,0.37509,0.00022895,0.74702,0.0031527,7.9034e-05,0.00037887
0.72252,0.37429,0.37532,0.37509,0.00022915,0.74667,0.0035095,7.6292e-05,0.00038201
0.72332,0.37429,0.37531,0.3751,0.00022935,0.7463,0.0038854,7.3593e-05,0.00038511
0.72413,0.37429,0.3753,0.3751,0.00022956,0.74592,0.0042802,7.0937e-05,0.00038818
0.72493,0.37429,0.3753,0.3751,0.00022977,0.74552,0.0046941,6.8325e-05,0.00039122
0.72574,0.37429,0.37529,0.37511,0.00022999,0.74509,0.0051269,6.5758e-05,0.00039423
0.72654,0.37429,0.37529,0.37511,0.00023022,0.74465,0.0055787,6.3235e-05,0.00039721
0.72735,0.37429,0.37528,0.37512,0.00023046,0.74419,0.0060494,6.0759e-05,0.00040015
0.72815,0.37429,0.37528,0.37512,0.0002307,0.74371,0.006539,5.8328e-05,0.00040306
0.72896,0.37429,0.37527,0.37513,0.00023094,0.74321,0.0070475,5.5945e-05,0.00040594
0.72976,0.37429,0.37526,0.37513,0.00023119,0.74269,0.0075748,5.3609e-05,0.00040878
0.73057,0.37429,0.37526,0.37514,0.00023145,0.74215,0.0081209,5.1322e-05,0.00041158
0.73138,0.37429,0.37525,0.37514,0.00023172,0.7416,0.0086859,4.9083e-05,0.00041435
0.73218,0.37429,0.37525,0.37515,0.00023199,0.74102,0.0092696,4.6893e-05,0.00041708
0.73299,0.37429,0.37524,0.37515,0.00023226,0.74043,0.009872,4.4752e-05,0.00041977
0.73379,0.37429,0.37523,0.37516,0.00023255,0.73982,0.010493,4.2663e-05,0.00042243
0.7346,0.37429,0.37523,0.37516,0.00023283,0.73919,0.011133,4.0623e-05,0.00042504
0.7354,0.37429,0.37522,0.37517,0.00023313,0.73854,0.011791,3.8635e-05,0.00042762
0.73621,0.37429,0.37522,0.37517,0.00023343,0.73787,0.012468,3.6699e-05,0.00043015
0.73701,0.37429,0.37521,0.37518,0.00023373,0.73719,0.013164,3.4814e-05,0.00043265
0.73782,0.37429,0.3752,0.37518,0.00023404,0.73648,0.013878,3.2982e-05,0.0004351
0.73863,0.37429,0.3752,0.37518,0.00023436,0.73576,0.014611,3.1203e-05,0.00043751
0.73943,0.37429,0.37519,0.37519,0.00023468,0.73502,0.015362,2.9478e-05,0.00043988
0.74024,0.37429,0.37519,0.37519,0.00023501,0.73426,0.016132,2.7806e-05,0.00044221
0.74104,0.37429,0.37518,0.3752,0.00023534,0.73348,0.01692,2.6188e-05,0.00044449
0.74185,0.37429,0.37517,0.3752,0.00023568,0.73268,0.017726,2.4625e-05,0.00044673
0.74265,0.37429,0.37517,0.37521,0.00023602,0.73186,0.01855,2.3117e-05,0.00044893
0.74346,0.37429,0.37516,0.37521,0.00023637,0.73103,0.019393,2.1664e-05,0.00045108
0.74426,0.37429,0.37516,0.37522,0.00023672,0.73018,0.020254,2.0266e-05,0.00045318
0.74507,0.37429,0.37515,0.37522,0.00023708,0.72931,0.021134,1.8924e-05,0.00045524
0.74587,0.37429,0.37514,0.37523,0.00023745,0.72842,0.022031,1.7638e-05,0.00045725
0.74668,0.37429,0.37514,0.37523,0.00023781,0.72751,0.022946,1.6408e-05,0.00045922
0.74749,0.37429,0.37513,0.37523,0.00023819,0.72659,0.02388,1.5235e-05,0.00046114
0.74829,0.37429,0.37513,0.37524,0.00023857,0.72565,0.024831,1.4119e-05,0.00046301
0.7491,0.37429,0.37512,0.37524,0.00023895,0.72469,0.025801,1.306e-05,0.00046484
0.7499,0.37429,0.37511,0.37525,0.00023934,0.72371,0.026788,1.2058e-05,0.00046662
0.75071,0.37429,0.37511,0.37525,0.00023973,0.72271,0.027793,1.1114e-05,0.00046835
0.75151,0.37429,0.3751,0.37526,0.00024013,0.7217,0.028816,1.0227e-05,0.00047003
0.75232,0.37429,0.3751,0.37526,0.00024053,0.72067,0.029857,9.3975e-06,0.00047166
0.75312,0.37429,0.37509,0.37527,0.00024094,0.71962,0.030915,8.6263e-06,0.00047325
0.75393,0.37429,0.37508,0.37527,0.00024135,0.71855,0.031991,7.913e-06,0.00047478
0.75473,0.37429,0.37508,0.37527,0.00024176,0.71746,0.033084,7.2578e-06,0.00047627
0.75554,0.37429,0.37507,0.37528,0.00024218,0.71636,0.034195,6.6609e-06,0.0004777
0.75635,0.37429,0.37507,0.37528,0.00024261,0.71524,0.035324,6.1222e-06,0.00047909
0.75715,0.37429,0.37506,0.37529,0.00024303,0.71411,0.03647,5.6419e-06,0.00048042
0.75796,0.37429,0.37506,0.37529,0.00024347,0.71295,0.037633,5.2199e-06,0.00048171
0.75876,0.37429,0.37505,0.3753,0.0002439,0.71178,0.038814,4.8564e-06,0.00048295
0.75957,0.37429,0.37504,0.3753,0.00024434,0.71059,0.040011,4.5513e-06,0.00048413
0.76037,0.37429,0.37504,0.3753,0.00024479,0.70938,0.041226,4.3046e-06,0.00048527
0.76118,0.37429,0.37503,0.37531,0.00024523,0.70816,0.042458,4.1163e-06,0.00048635
0.76198,0.37429,0.37503,0.37531,0.00024569,0.70692,0.043707,3.9863e-06,0.00048738
0.76279,0.37429,0.37502,0.37532,0.00024614,0.70566,0.044973,3.9146e-06,0.00048837
0.7636,0.37429,0.37502,0.37532,0.0002466,0.70439,0.046256,3.9012e-06,0.0004893
0.7644,0.37429,0.37501,0.37533,0.00024706,0.7031,0.047556,3.9459e-06,0.00049018
0.76521,0.37429,0.375,0.37533,0.00024753,0.70179,0.048872,4.0486e-06,0.00049101
0.76601,0.37429,0.375,0.37533,0.000248,0.70046,0.050206,4.2092e-06,0.00049179
0.76682,0.37429,0.37499,0.37534,0.00024847,0.69912,0.051556,4.4276e-06,0.00049252
0.76762,0.37429,0.37499,0.37534,0.00024895,0.69776,0.052922,4.7036e-06,0.0004932
0.76843,0.37429,0.37498,0.37535,0.00024943,0.69639,0.054305,5.0371e-06,0.00049382
0.76923,0.37429,0.37498,0.37535,0.00024991,0.695,0.055704,5.4279e-06,0.0004944
0.77004,0.37429,0.37497,0.37535,0.0002504,0.69359,0.05712,5.8757e-06,0.00049492
0.77084,0.37429,0.37496,0.37536,0.00025089,0.69217,0.058552,6.3804e-06,0.0004954
0.77165,0.37429,0.37496,0.37536,0.00025138,0.69073,0.06,6.9417e-06,0.00049582
0.77246,0.37429,0.37495,0.37537,0.00025188,0.68927,0.061465,7.5594e-06,0.0004962
0.77326,0.37429,0.37495,0.37537,0.00025238,0.6878,0.062945,8.2332e-06,0.00049652
0.77407,0.37429,0.37494,0.37538,0.00025288,0.68631,0.064441,8.9628e-06,0.00049679
0.77487,0.37429,0.37494,0.37538,0.00025338,0.6848,0.065954,9.748e-06,0.00049702
0.77568,0.37429,0.37493,0.37538,0.00025389,0.68328,0.067482,1.0588e-05,0.00049719
0.77648,0.37429,0.37493,0.37539,0.0002544,0.68175,0.069026,1.1484e-05,0.00049732
0.77729,0.37429,0.37492,0.37539,0.00025491,0.6802,0.070585,1.2434e-05,0.00049739
0.77809,0.37429,0.37492,0.37539,0.00025543,0.67863,0.072161,1.3438e-05,0.00049742
0.7789,0.37429,0.37491,0.3754,0.00025595,0.67705,0.073751,1.4496e-05,0.0004974
0.7797,0.37429,0.3749,0.3754,0.00025647,0.67545,0.075357,1.5607e-05,0.00049732
0.78051,0.37429,0.3749,0.37541,0.00025699,0.67383,0.076979,1.6772e-05,0.00049721
0.78132,0.37429,0.37489,0.37541,0.00025751,0.6722,0.078616,1.7989e-05,0.00049704
0.78212,0.37429,0.37489,0.37541,0.00025804,0.67056,0.080267,1.9258e-05,0.00049682
0.78293,0.37429,0.37488,0.37542,0.00025857,0.6689,0.081934,2.058e-05,0.00049656
0.78373,0.37429,0.37488,0.37542,0.0002591,0.66723,0.083616,2.1952e-05,0.00049625
0.78454,0.37429,0.37487,0.37543,0.00025963,0.66554,0.085313,2.3376e-05,0.00049589
0.78534,0.37429,0.37487,0.37543,0.00026017,0.66383,0.087025,2.4849e-05,0.00049549
0.78615,0.37429,0.37486,0.37543,0.00026071,0.66211,0.088752,2.6373e-05,0.00049504
0.78695,0.37429,0.37486,0.37544,0.00026125,0.66038,0.090493,2.7946e-05,0.00049455
0.78776,0.37429,0.37485,0.37544,0.00026179,0.65863,0.092249,2.9568e-05,0.00049401
0.78856,0.37429,0.37485,0.37544,0.00026233,0.65687,0.094019,3.1238e-05,0.00049343
0.78937,0.37429,0.37484,0.37545,0.00026288,0.65509,0.095804,3.2956e-05,0.0004928
0.79018,0.37429,0.37484,0.37545,0.00026342,0.6533,0.097603,3.4721e-05,0.00049213
0.79098,0.37429,0.37483,0.37545,0.00026397,0.65149,0.099416,3.6533e-05,0.00049141
0.79179,0.37429,0.37483,0.37546,0.00026452,0.64967,0.10124,3.8391e-05,0.00049065
0.79259,0.37429,0.37482,0.37546,0.00026507,0.64784,0.10308,4.0294e-05,0.00048985
0.7934,0.37429,0.37482,0.37546,0.00026562,0.64599,0.10494,4.2243e-05,0.00048901
0.7942,0.37429,0.37481,0.37547,0.00026618,0.64413,0.10681,4.4235e-05,0.00048812
0.79501,0.37429,0.37481,0.37547,0.00026673,0.64225,0.10869,4.6271e-05,0.0004872
0.79581,0.37429,0.3748,0.37547,0.00026729,0.64036,0.11059,4.835e-05,0.00048623
0.79662,0.37429,0.3748,0.37548,0.00026785,0.63846,0.1125,5.0471e-05,0.00048523
0.79743,0.37429,0.3748,0.37548,0.00026841,0.63654,0.11442,5.2633e-05,0.00048418
0.79823,0.37429,0.37479,0.37549,0.00026897,0.63461,0.11636,5.4837e-05,0.0004831
0.79904,0.37429,0.37479,0.37549,0.00026953,0.63267,0.11831,5.708e-05,0.00048197
0.79984,0.37429,0.37478,0.37549,0.00027009,0.63071,0.12027,5.9364e-05,0.00048081
0.80065,0.37429,0.37478,0.37549,0.00027065,0.62874,0.12225,6.1686e-05,0.00047962
0.80145,0.37429,0.37477,0.3755,0.00027122,0.62676,0.12424,6.4046e-05,0.00047839
0.80226,0.37429,0.37477,0.3755,0.00027178,0.62476,0.12624,6.6443e-05,0.00047712
0.80306,0.37429,0.37476,0.3755,0.00027234,0.62276,0.12825,6.8877e-05,0.00047581
0.80387,0.37429,0.37476,0.37551,0.00027291,0.62073,0.13028,7.1347e-05,0.00047447
0.80467,0.37429,0.37476,0.37551,0.00027348,0.6187,0.13232,7.3851e-05,0.0004731
0.80548,0.37429,0.37475,0.37551,0.00027404,0.61665,0.13437,7.639e-05,0.0004717
0.80629,0.37429,0.37475,0.37552,0.00027461,0.6146,0.13644,7.8963e-05,0.00047026
0.80709,0.37429,0.37474,0.37552,0.00027518,0.61252,0.13852,8.1568e-05,0.00046879
0.8079,0.37429,0.37474,0.37552,0.00027575,0.61044,0.1406,8.4205e-05,0.00046729
0.8087,0.37429,0.37473,0.37553,0.00027631,0.60835,0.14271,8.6874e-05,0.00046576
0.80951,0.37429,0.37473,0.37553,0.00027688,0.60624,0.14482,8.9572e-05,0.00046419
0.81031,0.37429,0.37473,0.37553,0.00027745,0.60412,0.14694,9.23e-05,0.0004626
0.81112,0.37429,0.37472,0.37553,0.00027802,0.60199,0.14908,9.5057e-05,0.00046099
0.81192,0.37429,0.37472,0.37554,0.00027859,0.59985,0.15123,9.7841e-05,0.00045934
0.81273,0.37429,0.37471,0.37554,0.00027916,0.59769,0.15339,0.00010065,0.00045767
0.81353,0.37429,0.37471,0.37554,0.00027973,0.59553,0.15556,0.00010349,0.00045597
0.81434,0.37429,0.37471,0.37555,0.0002803,0.59335,0.15774,0.00010635,0.00045424
0.81515,0.37429,0.3747,0.37555,0.00028087,0.59117,0.15993,0.00010924,0.0004525
0.81595,0.37429,0.3747,0.37555,0.00028144,0.58897,0.16214,0.00011215,0.00045072
0.81676,0.37429,0.37469,0.37555,0.000282,0.58676,0.16435,0.00011508,0.00044893
0.81756,0.37429,0.37469,0.37556,0.00028257,0.58454,0.16658,0.00011804,0.00044711
0.81837,0.37429,0.37469,0.37556,0.00028314,0.58231,0.16881,0.00012101,0.00044527
0.81917,0.37429,0.37468,0.37556,0.00028371,0.58006,0.17106,0.00012401,0.00044341
0.81998,0.37429,0.37468,0.37557,0.00028428,0.57781,0.17332,0.00012702,0.00044153
0.82078,0.37429,0.37468,0.37557,0.00028484,0.57555,0.17559,0.00013006,0.00043963
0.82159,0.37429,0.37467,0.37557,0.00028541,0.57327,0.17787,0.0001331,0.00043771
0.8224,0.37429,0.37467,0.37557,0.00028598,0.57099,0.18015,0.00013617,0.00043578
0.8232,0.37429,0.37466,0.37558,0.00028654,0.5687,0.18245,0.00013925,0.00043383
0.82401,0.37429,0.37466,0.37558,0.0002871,0.5664,0.18476,0.00014235,0.00043186
0.82481,0.37429,0.37466,0.37558,0.00028767,0.56408,0.18708,0.00014546,0.00042988
0.82562,0.37429,0.37465,0.37558,0.00028823,0.56176,0.18941,0.00014858,0.00042788
0.82642,0.37429,0.37465,0.37558,0.00028879,0.55943,0.19174,0.00015171,0.00042587
0.82723,0.37429,0.37465,0.37559,0.00028935,0.55709,0.19409,0.00015486,0.00042385
0.82803,0.37429,0.37464,0.37559,0.00028992,0.55473,0.19644,0.00015801,0.00042182
0.82884,0.37429,0.37464,0.37559,0.00029047,0.55237,0.19881,0.00016117,0.00041978
0.82964,0.37429,0.37464,0.37559,0.00029103,0.55001,0.20118,0.00016435,0.00041772
0.83045,0.37429,0.37463,0.3756,0.00029159,0.54763,0.20357,0.00016752,0.00041566
0.83126,0.37429,0.37463,0.3756,0.00029215,0.54524,0.20596,0.00017071,0.00041359
0.83206,0.37429,0.37463,0.3756,0.0002927,0.54284,0.20836,0.0001739,0.00041151
0.83287,0.37429,0.37463,0.3756,0.00029326,0.54044,0.21077,0.00017709,0.00040942
0.83367,0.37429,0.37462,0.3756,0.00029381,0.53803,0.21318,0.00018029,0.00040733
0.83448,0.37429,0.37462,0.37561,0.00029436,0.53561,0.21561,0.00018348,0.00040524
0.83528,0.37429,0.37462,0.37561,0.00029491,0.53318,0.21804,0.00018668,0.00040314
0.83609,0.37429,0.37461,0.37561,0.00029546,0.53074,0.22048,0.00018988,0.00040104
0.83689,0.37429,0.37461,0.37561,0.00029601,0.52829,0.22293,0.00019308,0.00039893
0.8377,0.37429,0.37461,0.37561,0.00029655,0.52584,0.22539,0.00019628,0.00039682
0.8385,0.37429,0.3746,0.37562,0.0002971,0.52338,0.22785,0.00019948,0.00039472
0.83931,0.37429,0.3746,0.37562,0.00029764,0.52091,0.23033,0.00020267,0.00039261
0.84012,0.37429,0.3746,0.37562,0.00029818,0.51843,0.23281,0.00020586,0.00039051
0.84092,0.37429,0.3746,0.37562,0.00029872,0.51595,0.23529,0.00020904,0.0003884
0.84173,0.37429,0.37459,0.37562,0.00029926,0.51346,0.23779,0.00021222,0.0003863
0.84253,0.37429,0.37459,0.37563,0.0002998,0.51096,0.24029,0.00021538,0.00038421
0.84334,0.37429,0.37459,0.37563,0.00030033,0.50846,0.2428,0.00021855,0.00038212
0.84414,0.37429,0.37459,0.37563,0.00030086,0.50594,0.24531,0.0002217,0.00038003
0.84495,0.37429,0.37458,0.37563,0.0003014,0.50343,0.24784,0.00022484,0.00037795
0.84575,0.37429,0.37458,0.37563,0.00030192,0.5009,0.25036,0.00022797,0.00037588
0.84656,0.37429,0.37458,0.37563,0.00030245,0.49837,0.2529,0.00023109,0.00037381
0.84736,0.37429,0.37457,0.37564,0.00030298,0.49583,0.25544,0.0002342,0.00037176
0.84817,0.37429,0.37457,0.37564,0.0003035,0.49329,0.25799,0.00023729,0.00036971
0.84898,0.37429,0.37457,0.37564,0.00030402,0.49074,0.26054,0.00024037,0.00036768
0.84978,0.37429,0.37457,0.37564,0.00030454,0.48818,0.2631,0.00024343,0.00036565
0.85059,0.37429,0.37457,0.37564,0.00030506,0.48562,0.26566,0.00024648,0.00036364
0.85139,0.37429,0.37456,0.37564,0.00030558,0.48305,0.26823,0.00024951,0.00036164
0.8522,0.37429,0.37456,0.37564,0.00030609,0.48048,0.27081,0.00025252,0.00035966
0.853,0.37429,0.37456,0.37565,0.0003066,0.4779,0.27339,0.00025551,0.00035769
0.85381,0.37429,0.37456,0.37565,0.00030711,0.47532,0.27597,0.00025849,0.00035573
0.85461,0.37429,0.37455,0.37565,0.00030762,0.47273,0.27857,0.00026144,0.00035379
0.85542,0.37429,0.37455,0.37565,0.00030812,0.47014,0.28116,0.00026437,0.00035187
0.85623,0.37429,0.37455,0.37565,0.00030862,0.46754,0.28376,0.00026728,0.00034997
0.85703,0.37429,0.37455,0.37565,0.00030912,0.46493,0.28637,0.00027016,0.00034808
0.85784,0.37429,0.37455,0.37565,0.00030962,0.46233,0.28898,0.00027302,0.00034622
0.85864,0.37429,0.37454,0.37565,0.00031012,0.45971,0.29159,0.00027586,0.00034437
0.85945,0.37429,0.37454,0.37565,0.00031061,0.4571,0.29421,0.00027867,0.00034255
0.86025,0.37429,0.37454,0.37566,0.0003111,0.45448,0.29684,0.00028146,0.00034075
0.86106,0.37429,0.37454,0.37566,0.00031159,0.45185,0.29946,0.00028421,0.00033897
0.86186,0.37429,0.37454,0.37566,0.00031207,0.44922,0.30209,0.00028694,0.00033721
0.86267,0.37429,0.37453,0.37566,0.00031256,0.44659,0.30473,0.00028964,0.00033548
0.86347,0.37429,0.37453,0.37566,0.00031304,0.44395,0.30737,0.00029231,0.00033377
0.86428,0.37429,0.37453,0.37566,0.00031352,0.44131,0.31001,0.00029495,0.00033208
0.86509,0.37429,0.37453,0.37566,0.00031399,0.43867,0.31265,0.00029756,0.00033043
0.86589,0.37429,0.37453,0.37566,0.00031446,0.43602,0.3153,0.00030013,0.0003288
0.8667,0.37429,0.37452,0.37566,0.00031493,0.43337,0.31795,0.00030268,0.00032719
0.8675,0.37429,0.37452,0.37566,0.0003154,0.43072,0.32061,0.00030519,0.00032562
0.86831,0.37429,0.37452,0.37566,0.00031587,0.42807,0.32326,0.00030766,0.00032407
0.86911,0.37429,0.37452,0.37567,0.00031633,0.42541,0.32592,0.0003101,0.00032256
0.86992,0.37429,0.37452,0.37567,0.00031679,0.42275,0.32859,0.00031251,0.00032107
0.87072,0.37429,0.37452,0.37567,0.00031725,0.42008,0.33125,0.00031488,0.00031961
0.87153,0.37429,0.37451,0.37567,0.0003177,0.41742,0.33392,0.00031721,0.00031819
0.87233,0.37429,0.37451,0.37567,0.00031815,0.41475,0.33659,0.0003195,0.0003168
0.87314,0.37429,0.37451,0.37567,0.0003186,0.41208,0.33926,0.00032176,0.00031544
0.87395,0.37429,0.37451,0.37567,0.00031904,0.40941,0.34193,0.00032398,0.00031411
0.87475,0.37429,0.37451,0.37567,0.00031949,0.40673,0.3446,0.00032615,0.00031282
0.87556,0.37429,0.37451,0.37567,0.00031993,0.40406,0.34728,0.00032829,0.00031156
0.87636,0.37429,0.37451,0.37567,0.00032036,0.40138,0.34996,0.00033039,0.00031034
0.87717,0.37429,0.3745,0.37567,0.0003208,0.3987,0.35264,0.00033244,0.00030915
0.87797,0.37429,0.3745,0.37567,0.00032123,0.39602,0.35532,0.00033445,0.000308
0.87878,0.37429,0.3745,0.37567,0.00032166,0.39334,0.358,0.00033642,0.00030689
0.87958,0.37429,0.3745,0.37567,0.00032208,0.39066,0.36068,0.00033835,0.00030581
0.88039,0.37429,0.3745,0.37567,0.0003225,0.38798,0.36336,0.00034023,0.00030477
0.8812,0.37429,0.3745,0.37567,0.00032292,0.3853,0.36604,0.00034207,0.00030377
0.882,0.37429,0.3745,0.37567,0.00032334,0.38262,0.36873,0.00034387,0.00030281
0.88281,0.37429,0.3745,0.37567,0.00032375,0.37993,0.37141,0.00034562,0.00030189
0.88361,0.37429,0.37449,0.37567,0.00032416,0.37725,0.37409,0.00034732,0.00030101
0.88442,0.37429,0.37449,0.37567,0.00032457,0.37456,0.37678,0.00034898,0.00030016
0.88522,0.37429,0.37449,0.37567,0.00032497,0.37188,0.37946,0.00035059,0.00029936
0.88603,0.37429,0.37449,0.37567,0.00032538,0.3692,0.38215,0.00035215,0.0002986
0.88683,0.37429,0.37449,0.37567,0.00032577,0.36651,0.38483,0.00035367,0.00029788
0.88764,0.37429,0.37449,0.37567,0.00032617,0.36383,0.38751,0.00035513,0.0002972
0.88844,0.37429,0.37449,0.37567,0.00032656,0.36115,0.39019,0.00035655,0.00029657
0.88925,0.37429,0.37449,0.37567,0.00032695,0.35847,0.39288,0.00035792,0.00029597
0.89006,0.37429,0.37449,0.37567,0.00032733,0.35578,0.39556,0.00035924,0.00029542
0.89086,0.37429,0.37448,0.37567,0.00032772,0.3531,0.39823,0.00036052,0.00029492
0.89167,0.37429,0.37448,0.37567,0.0003281,0.35043,0.40091,0.00036174,0.00029446
0.89247,0.37429,0.37448,0.37567,0.00032847,0.34775,0.40359,0.00036291,0.00029404
0.89328,0.37429,0.37448,0.37567,0.00032885,0.34507,0.40627,0.00036403,0.00029366
0.89408,0.37429,0.37448,0.37567,0.00032922,0.3424,0.40894,0.0003651,0.00029333
0.89489,0.37429,0.37448,0.37567,0.00032958,0.33972,0.41161,0.00036612,0.00029305
0.89569,0.37429,0.37448,0.37567,0.00032995,0.33705,0.41428,0.00036708,0.00029281
0.8965,0.37429,0.37448,0.37567,0.00033031,0.33438,0.41695,0.000368,0.00029261
0.8973,0.37429,0.37448,0.37567,0.00033066,0.33172,0.41962,0.00036886,0.00029247
0.89811,0.37429,0.37448,0.37567,0.00033102,0.32905,0.42228,0.00036967,0.00029236
0.89892,0.37429,0.37448,0.37567,0.00033137,0.32639,0.42494,0.00037043,0.00029231
0.89972,0.37429,0.37447,0.37566,0.00033172,0.32373,0.4276,0.00037113,0.0002923
0.90053,0.37429,0.37447,0.37566,0.00033206,0.32107,0.43026,0.00037179,0.00029233
0.90133,0.37429,0.37447,0.37566,0.0003324,0.31842,0.43291,0.00037238,0.00029242
0.90214,0.37429,0.37447,0.37566,0.00033274,0.31577,0.43556,0.00037293,0.00029255
0.90294,0.37429,0.37447,0.37566,0.00033307,0.31312,0.43821,0.00037342,0.00029272
0.90375,0.37429,0.37447,0.37566,0.00033341,0.31047,0.44085,0.00037386,0.00029295
0.90455,0.37429,0.37447,0.37566,0.00033373,0.30783,0.44349,0.00037425,0.00029322
0.90536,0.37429,0.37447,0.37566,0.00033406,0.30519,0.44613,0.00037458,0.00029354
0.90617,0.37429,0.37447,0.37566,0.00033438,0.30255,0.44876,0.00037486,0.0002939
0.90697,0.37429,0.37447,0.37566,0.0003347,0.29992,0.45139,0.00037508,0.00029432
0.90778,0.37429,0.37447,0.37566,0.00033501,0.2973,0.45402,0.00037525,0.00029478
0.90858,0.37429,0.37447,0.37566,0.00033533,0.29467,0.45664,0.00037537,0.00029529
0.90939,0.37429,0.37447,0.37565,0.00033564,0.29205,0.45926,0.00037543,0.00029585
0.91019,0.37429,0.37447,0.37565,0.00033594,0.28944,0.46187,0.00037544,0.00029645
0.911,0.37429,0.37447,0.37565,0.00033625,0.28683,0.46448,0.00037539,0.0002971
0.9118,0.37429,0.37446,0.37565,0.00033654,0.28422,0.46708,0.00037529,0.0002978
0.91261,0.37429,0.37446,0.37565,0.00033684,0.28162,0.46968,0.00037513,0.00029855
0.91341,0.37429,0.37446,0.37565,0.00033713,0.27902,0.47228,0.00037493,0.00029934
0.91422,0.37429,0.37446,0.37565,0.00033742,0.27643,0.47487,0.00037467,0.00030018
0.91503,0.37429,0.37446,0.37565,0.00033771,0.27384,0.47745,0.00037435,0.00030107
0.91583,0.37429,0.37446,0.37564,0.00033799,0.27126,0.48003,0.00037398,0.00030201
0.91664,0.37429,0.37446,0.37564,0.00033828,0.26868,0.4826,0.00037356,0.00030299
0.91744,0.37429,0.37446,0.37564,0.00033855,0.26611,0.48517,0.00037308,0.00030402
0.91825,0.37429,0.37446,0.37564,0.00033883,0.26355,0.48773,0.00037255,0.0003051
0.91905,0.37429,0.37446,0.37564,0.0003391,0.26099,0.49029,0.00037197,0.00030623
0.91986,0.37429,0.37446,0.37564,0.00033937,0.25843,0.49284,0.00037134,0.0003074
0.92066,0.37429,0.37446,0.37564,0.00033963,0.25588,0.49539,0.00037065,0.00030861
0.92147,0.37429,0.37446,0.37563,0.00033989,0.25334,0.49793,0.00036991,0.00030988
0.92227,0.37429,0.37446,0.37563,0.00034015,0.25081,0.50046,0.00036911,0.00031119
0.92308,0.37429,0.37446,0.37563,0.00034041,0.24828,0.50298,0.00036827,0.00031254
0.92389,0.37429,0.37446,0.37563,0.00034066,0.24575,0.5055,0.00036737,0.00031394
0.92469,0.37429,0.37446,0.37563,0.00034091,0.24324,0.50802,0.00036643,0.00031539
0.9255,0.37429,0.37446,0.37563,0.00034115,0.24073,0.51052,0.00036543,0.00031688
0.9263,0.37429,0.37446,0.37562,0.0003414,0.23823,0.51302,0.00036438,0.00031842
0.92711,0.37429,0.37446,0.37562,0.00034164,0.23573,0.51551,0.00036328,0.00032
0.92791,0.37429,0.37446,0.37562,0.00034187,0.23324,0.518,0.00036213,0.00032162
0.92872,0.37429,0.37446,0.37562,0.00034211,0.23076,0.52048,0.00036093,0.00032329
0.92952,0.37429,0.37446,0.37562,0.00034234,0.22829,0.52295,0.00035968,0.000325
0.93033,0.37429,0.37446,0.37562,0.00034257,0.22582,0.52541,0.00035838,0.00032676
0.93113,0.37429,0.37446,0.37561,0.00034279,0.22336,0.52786,0.00035703,0.00032856
0.93194,0.37429,0.37446,0.37561,0.00034301,0.22091,0.53031,0.00035563,0.0003304
0.93275,0.37429,0.37445,0.37561,0.00034323,0.21847,0.53275,0.00035419,0.00033228
0.93355,0.37429,0.37445,0.37561,0.00034345,0.21603,0.53518,0.0003527,0.0003342
0.93436,0.37429,0.37445,0.37561,0.00034366,0.21361,0.5376,0.00035116,0.00033617
0.93516,0.37429,0.37445,0.3756,0.00034387,0.21119,0.54002,0.00034957,0.00033818
0.93597,0.37429,0.37445,0.3756,0.00034408,0.20878,0.54242,0.00034794,0.00034022
0.93677,0.37429,0.37445,0.3756,0.00034429,0.20638,0.54482,0.00034626,0.00034231
0.93758,0.37429,0.37445,0.3756,0.00034449,0.20398,0.54721,0.00034454,0.00034444
0.93838,0.37429,0.37445,0.37559,0.00034469,0.2016,0.54959,0.00034277,0.0003466
0.93919,0.37429,0.37445,0.37559,0.00034488,0.19922,0.55196,0.00034096,0.0003488
0.94,0.37429,0.37445,0.37559,0.00034508,0.19686,0.55432,0.00033911,0.00035104
0.9408,0.37429,0.37445,0.37559,0.00034527,0.1945,0.55667,0.00033721,0.00035332
0.94161,0.37429,0.37445,0.37559,0.00034545,0.19215,0.55902,0.00033527,0.00035564
0.94241,0.37429,0.37445,0.37558,0.00034564,0.18981,0.56135,0.00033328,0.00035799
0.94322,0.37429,0.37445,0.37558,0.00034582,0.18748,0.56368,0.00033126,0.00036038
0.94402,0.37429,0.37445,0.37558,0.000346,0.18517,0.56599,0.00032919,0.0003628
0.94483,0.37429,0.37445,0.37558,0.00034618,0.18286,0.5683,0.00032709,0.00036526
0.94563,0.37429,0.37445,0.37557,0.00034635,0.18056,0.57059,0.00032494,0.00036775
0.94644,0.37429,0.37445,0.37557,0.00034652,0.17827,0.57288,0.00032276,0.00037028
0.94724,0.37429,0.37445,0.37557,0.00034669,0.17599,0.57515,0.00032054,0.00037284
0.94805,0.37429,0.37445,0.37557,0.00034685,0.17372,0.57742,0.00031828,0.00037543
0.94886,0.37429,0.37445,0.37556,0.00034702,0.17146,0.57967,0.00031598,0.00037805
0.94966,0.37429,0.37445,0.37556,0.00034718,0.16921,0.58191,0.00031365,0.00038071
0.95047,0.37429,0.37445,0.37556,0.00034734,0.16697,0.58415,0.00031128,0.00038339
0.95127,0.37429,0.37445,0.37555,0.00034749,0.16474,0.58637,0.00030888,0.0003861
0.95208,0.37429,0.37445,0.37555,0.00034764,0.16252,0.58858,0.00030644,0.00038885
0.95288,0.37429,0.37445,0.37555,0.00034779,0.16032,0.59078,0.00030397,0.00039162
0.95369,0.37429,0.37445,0.37555,0.00034794,0.15812,0.59297,0.00030147,0.00039442
0.95449,0.37429,0.37445,0.37554,0.00034809,0.15594,0.59515,0.00029893,0.00039725
0.9553,0.37429,0.37445,0.37554,0.00034823,0.15377,0.59732,0.00029636,0.0004001
0.9561,0.37429,0.37445,0.37554,0.00034837,0.1516,0.59947,0.00029376,0.00040298
0.95691,0.37429,0.37445,0.37554,0.00034851,0.14945,0.60162,0.00029114,0.00040588
0.95772,0.37429,0.37445,0.37553,0.00034864,0.14732,0.60375,0.00028848,0.00040881
0.95852,0.37429,0.37445,0.37553,0.00034878,0.14519,0.60587,0.00028579,0.00041176
0.95933,0.37429,0.37445,0.37553,0.00034891,0.14307,0.60798,0.00028308,0.00041474
0.96013,0.37429,0.37445,0.37552,0.00034904,0.14097,0.61008,0.00028034,0.00041773
0.96094,0.37429,0.37445,0.37552,0.00034916,0.13888,0.61216,0.00027758,0.00042075
0.96174,0.37429,0.37445,0.37552,0.00034929,0.1368,0.61423,0.00027479,0.00042379
0.96255,0.37429,0.37445,0.37551,0.00034941,0.13473,0.61629,0.00027197,0.00042685
0.96335,0.37429,0.37445,0.37551,0.00034953,0.13268,0.61834,0.00026913,0.00042992
0.96416,0.37429,0.37445,0.37551,0.00034965,0.13064,0.62038,0.00026627,0.00043302
0.96497,0.37429,0.37445,0.37551,0.00034976,0.12861,0.6224,0.00026339,0.00043613
0.96577,0.37429,0.37445,0.3755,0.00034987,0.12659,0.62441,0.00026049,0.00043926
0.96658,0.37429,0.37445,0.3755,0.00034998,0.12459,0.62641,0.00025756,0.0004424
0.96738,0.37429,0.37445,0.3755,0.00035009,0.1226,0.6284,0.00025462,0.00044556
0.96819,0.37429,0.37445,0.37549,0.0003502,0.12062,0.63037,0.00025166,0.00044874
0.96899,0.37429,0.37445,0.37549,0.0003503,0.11865,0.63233,0.00024868,0.00045193
0.9698,0.37429,0.37445,0.37549,0.0003504,0.1167,0.63427,0.00024568,0.00045513
0.9706,0.37429,0.37445,0.37548,0.0003505,0.11476,0.6362,0.00024267,0.00045834
0.97141,0.37429,0.37445,0.37548,0.0003506,0.11283,0.63812,0.00023964,0.00046156
0.97221,0.37429,0.37445,0.37548,0.0003507,0.11092,0.64003,0.0002366,0.0004648
0.97302,0.37429,0.37445,0.37547,0.00035079,0.10902,0.64192,0.00023355,0.00046804
0.97383,0.37429,0.37445,0.37547,0.00035089,0.10714,0.6438,0.00023048,0.00047129
0.97463,0.37429,0.37445,0.37547,0.00035098,0.10527,0.64566,0.0002274,0.00047455
0.97544,0.37429,0.37445,0.37546,0.00035106,0.10341,0.64752,0.00022432,0.00047781
0.97624,0.37429,0.37445,0.37546,0.00035115,0.10156,0.64935,0.00022122,0.00048109
0.97705,0.37429,0.37445,0.37545,0.00035124,0.099735,0.65117,0.00021811,0.00048436
0.97785,0.37429,0.37445,0.37545,0.00035132,0.097919,0.65298,0.000215,0.00048764
0.97866,0.37429,0.37445,0.37545,0.0003514,0.096118,0.65478,0.00021187,0.00049093
0.97946,0.37429,0.37445,0.37544,0.00035148,0.094331,0.65656,0.00020875,0.00049421
0.98027,0.37429,0.37445,0.37544,0.00035156,0.092558,0.65832,0.00020561,0.0004975
0.98107,0.37429,0.37445,0.37544,0.00035163,0.090799,0.66007,0.00020248,0.00050079
0.98188,0.37429,0.37445,0.37543,0.00035171,0.089056,0.66181,0.00019933,0.00050408
0.98269,0.37429,0.37445,0.37543,0.00035178,0.087327,0.66353,0.00019619,0.00050737
0.98349,0.37429,0.37445,0.37543,0.00035185,0.085612,0.66524,0.00019305,0.00051065
0.9843,0.37429,0.37445,0.37542,0.00035192,0.083913,0.66693,0.0001899,0.00051394
0.9851,0.37429,0.37445,0.37542,0.00035199,0.082228,0.66861,0.00018676,0.00051722
0.98591,0.37429,0.37445,0.37541,0.00035205,0.080558,0.67027,0.00018361,0.00052049
0.98671,0.37429,0.37445,0.37541,0.00035212,0.078904,0.67192,0.00018047,0.00052376
0.98752,0.37429,0.37445,0.37541,0.00035218,0.077264,0.67355,0.00017733,0.00052703
0.98832,0.37429,0.37445,0.3754,0.00035224,0.07564,0.67517,0.0001742,0.00053029
0.98913,0.37429,0.37445,0.3754,0.0003523,0.074031,0.67677,0.00017107,0.00053354
0.98993,0.37429,0.37445,0.3754,0.00035236,0.072438,0.67835,0.00016794,0.00053678
0.99074,0.37429,0.37445,0.37539,0.00035242,0.07086,0.67992,0.00016483,0.00054001
0.99155,0.37429,0.37445,0.37539,0.00035247,0.069298,0.68148,0.00016172,0.00054323
0.99235,0.37429,0.37445,0.37538,0.00035253,0.067751,0.68302,0.00015861,0.00054644
0.99316,0.37429,0.37445,0.37538,0.00035258,0.06622,0.68454,0.00015552,0.00054964
0.99396,0.37429,0.37445,0.37538,0.00035263,0.064705,0.68605,0.00015244,0.00055282
0.99477,0.37429,0.37445,0.37537,0.00035268,0.063206,0.68754,0.00014937,0.000556
0.99557,0.37429,0.37445,0.37537,0.00035273,0.061723,0.68901,0.00014631,0.00055915
0.99638,0.37429,0.37445,0.37536,0.00035278,0.060256,0.69047,0.00014326,0.00056229
0.99718,0.37429,0.37445,0.37536,0.00035283,0.058805,0.69191,0.00014023,0.00056542
0.99799,0.37429,0.37445,0.37536,0.00035287,0.05737,0.69334,0.00013721,0.00056853
0.9988,0.37429,0.37445,0.37535,0.00035292,0.055951,0.69475,0.00013421,0.00057162
0.9996,0.37429,0.37445,0.37535,0.00035296,0.054549,0.69615,0.00013123,0.00057469
1.0004,0.37429,0.37445,0.37534,0.000353,0.053163,0.69752,0.00012826,0.00057774
1.0012,0.37429,0.37445,0.37534,0.00035304,0.051794,0.69888,0.00012531,0.00058077
1.002,0.37429,0.37445,0.37534,0.00035308,0.050441,0.70023,0.00012238,0.00058379
1.0028,0.37429,0.37445,0.37533,0.00035312,0.049105,0.70156,0.00011946,0.00058677
1.0036,0.37429,0.37445,0.37533,0.00035316,0.047785,0.70287,0.00011657,0.00058974
1.0044,0.37429,0.37445,0.37532,0.00035319,0.046483,0.70416,0.0001137,0.00059268
1.0052,0.37429,0.37445,0.37532,0.00035323,0.045197,0.70544,0.00011086,0.0005956
1.006,0.37429,0.37445,0.37531,0.00035326,0.043928,0.7067,0.00010803,0.00059849
1.0069,0.37429,0.37445,0.37531,0.0003533,0.042676,0.70794,0.00010523,0.00060136
1.0077,0.37429,0.37445,0.37531,0.00035333,0.041441,0.70917,0.00010246,0.0006042
1.0085,0.37429,0.37445,0.3753,0.00035336,0.040223,0.71038,9.9707e-05,0.00060701
1.0093,0.37429,0.37445,0.3753,0.00035339,0.039022,0.71157,9.6983e-05,0.0006098
1.0101,0.37429,0.37445,0.37529,0.00035342,0.037839,0.71275,9.4286e-05,0.00061256
1.0109,0.37429,0.37445,0.37529,0.00035345,0.036672,0.7139,9.1618e-05,0.00061528
1.0117,0.37429,0.37445,0.37528,0.00035348,0.035523,0.71504,8.8978e-05,0.00061798
1.0125,0.37429,0.37445,0.37528,0.00035351,0.034392,0.71617,8.6367e-05,0.00062064
1.0133,0.37429,0.37445,0.37528,0.00035353,0.033278,0.71727,8.3786e-05,0.00062328
1.0141,0.37429,0.37445,0.37527,0.00035356,0.032181,0.71836,8.1237e-05,0.00062588
1.0149,0.37429,0.37445,0.37527,0.00035358,0.031102,0.71943,7.8719e-05,0.00062845
1.0157,0.37429,0.37445,0.37526,0.00035361,0.030041,0.72048,7.6233e-05,0.00063098
1.0165,0.37429,0.37445,0.37526,0.00035363,0.028997,0.72152,7.3781e-05,0.00063348
1.0173,0.37429,0.37445,0.37525,0.00035365,0.027971,0.72254,7.1362e-05,0.00063594
1.0181,0.37429,0.37445,0.37525,0.00035368,0.026963,0.72353,6.8978e-05,0.00063837
1.0189,0.37429,0.37445,0.37524,0.0003537,0.025972,0.72452,6.6628e-05,0.00064077
1.0197,0.37429,0.37445,0.37524,0.00035372,0.025,0.72548,6.4315e-05,0.00064312
1.0205,0.37429,0.37445,0.37524,0.00035374,0.024045,0.72643,6.2038e-05,0.00064544
1.0213,0.37429,0.37445,0.37523,0.00035376,0.023109,0.72735,5.9799e-05,0.00064772
1.0222,0.37429,0.37445,0.37523,0.00035378,0.02219,0.72826,5.7597e-05,0.00064996
1.023,0.37429,0.37445,0.37522,0.0003538,0.021289,0.72915,5.5434e-05,0.00065216
1.0238,0.37429,0.37445,0.37522,0.00035381,0.020407,0.73003,5.331e-05,0.00065432
1.0246,0.37429,0.37445,0.37521,0.00035383,0.019543,0.73088,5.1225e-05,0.00065644
1.0254,0.37429,0.37445,0.37521,0.00035385,0.018697,0.73172,4.9181e-05,0.00065851
1.0262,0.37429,0.37445,0.3752,0.00035386,0.017869,0.73254,4.7177e-05,0.00066055
1.027,0.37429,0.37445,0.3752,0.00035388,0.017059,0.73334,4.5215e-05,0.00066254
1.0278,0.37429,0.37445,0.37519,0.0003539,0.016268,0.73412,4.3295e-05,0.0006645
1.0286,0.37429,0.37445,0.37519,0.00035391,0.015496,0.73488,4.1418e-05,0.0006664
1.0294,0.37429,0.37445,0.37519,0.00035392,0.014741,0.73563,3.9584e-05,0.00066827
1.0302,0.37429,0.37445,0.37518,0.00035394,0.014005,0.73636,3.7793e-05,0.00067009
1.031,0.37429,0.37445,0.37518,0.00035395,0.013288,0.73706,3.6046e-05,0.00067186
1.0318,0.37429,0.37445,0.37517,0.00035397,0.012589,0.73775,3.4345e-05,0.00067359
1.0326,0.37429,0.37445,0.37517,0.00035398,0.011909,0.73842,3.2688e-05,0.00067527
1.0334,0.37429,0.37445,0.37516,0.00035399,0.011247,0.73908,3.1077e-05,0.00067691
1.0342,0.37429,0.37445,0.37516,0.000354,0.010604,0.73971,2.9512e-05,0.0006785
1.035,0.37429,0.37445,0.37515,0.00035402,0.0099795,0.74033,2.7993e-05,0.00068004
1.0358,0.37429,0.37445,0.37515,0.00035403,0.0093737,0.74092,2.6521e-05,0.00068153
1.0367,0.37429,0.37445,0.37514,0.00035404,0.0087868,0.7415,2.5097e-05,0.00068298
1.0375,0.37429,0.37445,0.37514,0.00035405,0.0082185,0.74206,2.3721e-05,0.00068438
1.0383,0.37429,0.37445,0.37513,0.00035406,0.0076691,0.7426,2.2393e-05,0.00068573
1.0391,0.37429,0.37445,0.37513,0.00035407,0.0071385,0.74312,2.1113e-05,0.00068703
1.0399,0.37429,0.37445,0.37512,0.00035408,0.0066267,0.74362,1.9882e-05,0.00068828
1.0407,0.37429,0.37445,0.37512,0.00035409,0.0061338,0.74411,1.8701e-05,0.00068948
1.0415,0.37429,0.37445,0.37511,0.0003541,0.0056598,0.74457,1.7569e-05,0.00069063
1.0423,0.37429,0.37445,0.37511,0.00035411,0.0052047,0.74502,1.6487e-05,0.00069174
1.0431,0.37429,0.37445,0.37511,0.00035412,0.0047685,0.74544,1.5456e-05,0.00069279
1.0439,0.37429,0.37445,0.3751,0.00035413,0.0043514,0.74585,1.4475e-05,0.00069379
1.0447,0.37429,0.37445,0.3751,0.00035414,0.0039532,0.74624,1.3545e-05,0.00069473
1.0455,0.37429,0.37445,0.37509,0.00035415,0.003574,0.74661,1.2666e-05,0.00069563
1.0463,0.37429,0.37445,0.37509,0.00035416,0.0032138,0.74696,1.1838e-05,0.00069648
1.0471,0.37429,0.37445,0.37508,0.00035416,0.0028727,0.74729,1.1062e-05,0.00069727
1.0479,0.37429,0.37445,0.37508,0.00035417,0.0025507,0.7476,1.0338e-05,0.00069801
1.0487,0.37429,0.37445,0.37507,0.00035418,0.0022477,0.7479,9.6654e-06,0.0006987
1.0495,0.37429,0.37445,0.37507,0.00035419,0.0019638,0.74817,9.0454e-06,0.00069933
1.0503,0.37429,0.37445,0.37506,0.0003542,0.0016991,0.74843,8.4779e-06,0.00069992
1.0512,0.37429,0.37445,0.37506,0.00035421,0.0014534,0.74866,7.9629e-06,0.00070045
1.052,0.37429,0.37445,0.37505,0.00035421,0.0012269,0.74888,7.5006e-06,0.00070093
1.0528,0.37429,0.37445,0.37505,0.00035422,0.0010195,0.74908,7.0912e-06,0.00070135
1.0536,0.37429,0.37445,0.37504,0.00035423,0.00083135,0.74926,6.7348e-06,0.00070172
1.0544,0.37429,0.37445,0.37504,0.00035424,0.00066231,0.74942,6.4314e-06,0.00070204
1.0552,0.37429,0.37445,0.37503,0.00035424,0.00051245,0.74956,6.1812e-06,0.0007023
1.056,0.37429,0.37445,0.37503,0.00035425,0.00038178,0.74968,5.9842e-06,0.00070252
1.0568,0.37429,0.37445,0.37502,0.00035426,0.00027029,0.74978,5.8405e-06,0.00070267
1.0576,0.37429,0.37445,0.37502,0.00035426,0.00017801,0.74986,5.7502e-06,0.00070278
1.0584,0.37429,0.37445,0.37501,0.00035427,0.00010492,0.74992,5.7132e-06,0.00070283
1.0592,0.37429,0.37445,0.37501,0.00035428,5.1035e-05,0.74997,5.7295e-06,0.00070283
1.06,0.37429,0.37445,0.37501,0.00035428,1.636e-05,0.74999,5.7993e-06,0.00070277
1.0608,0.37429,0.37445,0.375,0.00035429,8.941e-07,0.75,5.9223e-06,0.00070266
1.0616,0.37429,0.37445,0.375,0.0003543,4.6381e-06,0.74999,6.0987e-06,0.0007025
1.0624,0.37429,0.37445,0.37499,0.0003543,2.7592e-05,0.74995,6.3283e-06,0.00070228
1.0632,0.37429,0.37445,0.37499,0.00035431,6.9755e-05,0.7499,6.6112e-06,0.00070201
1.064,0.37429,0.37445,0.37498,0.00035432,0.00013112,0.74983,6.9471e-06,0.00070169
1.0648,0.37429,0.37445,0.37498,0.00035432,0.0002117,0.74974,7.336e-06,0.00070131
1.0657,0.37429,0.37445,0.37497,0.00035433,0.00031147,0.74963,7.7779e-06,0.00070088
1.0665,0.37429,0.37445,0.37497,0.00035434,0.00043043,0.7495,8.2725e-06,0.0007004
1.0673,0.37429,0.37445,0.37496,0.00035434,0.00056859,0.74936,8.8198e-06,0.00069986
1.0681,0.37429,0.37445,0.37496,0.00035435,0.00072592,0.74919,9.4195e-06,0.00069928
1.0689,0.37429,0.37445,0.37495,0.00035435,0.00090243,0.749,1.0072e-05,0.00069864
1.0697,0.37429,0.37445,0.37495,0.00035436,0.0010981,0.7488,1.0776e-05,0.00069795
1.0705,0.37429,0.37445,0.37494,0.00035437,0.0013129,0.74857,1.1532e-05,0.0006972
1.0713,0.37429,0.37445,0.37494,0.00035437,0.0015469,0.74833,1.234e-05,0.00069641
1.0721,0.37429,0.37445,0.37493,0.00035438,0.0018,0.74807,1.3199e-05,0.00069556
1.0729,0.37429,0.37445,0.37493,0.00035438,0.0020722,0.74778,1.4109e-05,0.00069466
1.0737,0.37429,0.37445,0.37492,0.00035439,0.0023635,0.74748,1.5071e-05,0.00069371
1.0745,0.37429,0.37445,0.37492,0.00035439,0.0026739,0.74716,1.6083e-05,0.00069271
1.0753,0.37429,0.37445,0.37491,0.0003544,0.0030034,0.74682,1.7145e-05,0.00069166
1.0761,0.37429,0.37445,0.37491,0.00035441,0.003352,0.74647,1.8258e-05,0.00069055
1.0769,0.37429,0.37445,0.3749,0.00035441,0.0037195,0.74609,1.942e-05,0.0006894
1.0777,0.37429,0.37445,0.3749,0.00035442,0.0041061,0.74569,2.0632e-05,0.0006882
1.0785,0.37429,0.37445,0.3749,0.00035442,0.0045117,0.74528,2.1893e-05,0.00068695
1.0793,0.37429,0.37445,0.37489,0.00035443,0.0049363,0.74484,2.3202e-05,0.00068565
1.0801,0.37429,0.37445,0.37489,0.00035443,0.0053798,0.74439,2.456e-05,0.0006843
1.081,0.37429,0.37445,0.37488,0.00035444,0.0058423,0.74392,2.5966e-05,0.00068291
1.0818,0.37429,0.37445,0.37488,0.00035444,0.0063237,0.74343,2.742e-05,0.00068146
1.0826,0.37429,0.37445,0.37487,0.00035444,0.0068239,0.74292,2.892e-05,0.00067997
1.0834,0.37429,0.37445,0.37487,0.00035445,0.0073431,0.74239,3.0468e-05,0.00067843
1.0842,0.37429,0.37445,0.37486,0.00035445,0.007881,0.74184,3.2061e-05,0.00067684
1.085,0.37429,0.37445,0.37486,0.00035446,0.0084378,0.74128,3.3701e-05,0.00067521
1.0858,0.37429,0.37445,0.37485,0.00035446,0.0090133,0.74069,3.5385e-05,0.00067354
1.0866,0.37429,0.37445,0.37485,0.00035446,0.0096076,0.74009,3.7115e-05,0.00067181
1.0874,0.37429,0.37445,0.37484,0.00035447,0.010221,0.73947,3.8889e-05,0.00067005
1.0882,0.37429,0.37445,0.37484,0.00035447,0.010852,0.73882,4.0707e-05,0.00066824
1.089,0.37429,0.37445,0.37483,0.00035447,0.011503,0.73817,4.2568e-05,0.00066638
1.0898,0.37429,0.37445,0.37483,0.00035448,0.012172,0.73749,4.4472e-05,0.00066448
1.0906,0.37429,0.37445,0.37482,0.00035448,0.012859,0.73679,4.6418e-05,0.00066254
1.0914,0.37429,0.37445,0.37482,0.00035448,0.013565,0.73607,4.8406e-05,0.00066056
1.0922,0.37429,0.37445,0.37482,0.00035448,0.01429,0.73534,5.0435e-05,0.00065853
1.093,0.37429,0.37445,0.37481,0.00035448,0.015033,0.73459,5.2504e-05,0.00065647
1.0938,0.37429,0.37445,0.37481,0.00035449,0.015795,0.73382,5.4614e-05,0.00065436
1.0946,0.37429,0.37445,0.3748,0.00035449,0.016575,0.73303,5.6763e-05,0.00065221
1.0955,0.37429,0.37445,0.3748,0.00035449,0.017373,0.73222,5.895e-05,0.00065003
1.0963,0.37429,0.37445,0.37479,0.00035449,0.018189,0.7314,6.1176e-05,0.0006478
1.0971,0.37429,0.37445,0.37479,0.00035449,0.019024,0.73055,6.3439e-05,0.00064554
1.0979,0.37429,0.37445,0.37478,0.00035449,0.019877,0.72969,6.5739e-05,0.00064324
1.0987,0.37429,0.37445,0.37478,0.00035449,0.020749,0.72881,6.8075e-05,0.0006409
1.0995,0.37429,0.37445,0.37477,0.00035449,0.021638,0.72791,7.0446e-05,0.00063853
1.1003,0.37429,0.37445,0.37477,0.00035449,0.022546,0.72699,7.2853e-05,0.00063612
1.1011,0.37429,0.37445,0.37477,0.00035448,0.023471,0.72606,7.5293e-05,0.00063367
1.1019,0.37429,0.37445,0.37476,0.00035448,0.024415,0.72511,7.7767e-05,0.0006312
1.1027,0.37429,0.37445,0.37476,0.00035448,0.025377,0.72414,8.0273e-05,0.00062868
1.1035,0.37429,0.37445,0.37475,0.00035448,0.026356,0.72315,8.2812e-05,0.00062614
1.1043,0.37429,0.37445,0.37475,0.00035447,0.027354,0.72214,8.5382e-05,0.00062356
1.1051,0.37429,0.37445,0.37474,0.00035447,0.028369,0.72112,8.7982e-05,0.00062095
1.1059,0.37429,0.37445,0.37474,0.00035446,0.029402,0.72008,9.0612e-05,0.00061831
1.1067,0.37429,0.37445,0.37473,0.00035446,0.030452,0.71902,9.3271e-05,0.00061564
1.1075,0.37429,0.37445,0.37473,0.00035445,0.031521,0.71794,9.5958e-05,0.00061294
1.1083,0.37429,0.37445,0.37473,0.00035445,0.032607,0.71684,9.8673e-05,0.00061022
1.1091,0.37429,0.37445,0.37472,0.00035444,0.03371,0.71573,0.00010141,0.00060746
1.11,0.37429,0.37445,0.37472,0.00035443,0.034831,0.7146,0.00010418,0.00060468
1.1108,0.37429,0.37445,0.37471,0.00035442,0.035969,0.71346,0.00010697,0.00060187
1.1116,0.37429,0.37445,0.37471,0.00035441,0.037125,0.71229,0.00010979,0.00059904
1.1124,0.37429,0.37445,0.3747,0.0003544,0.038298,0.71111,0.00011263,0.00059618
1.1132,0.37429,0.37445,0.3747,0.00035439,0.039488,0.70991,0.00011549,0.00059329
1.114,0.37429,0.37445,0.37469,0.00035438,0.040696,0.70869,0.00011838,0.00059039
1.1148,0.37429,0.37445,0.37469,0.00035437,0.04192,0.70746,0.00012128,0.00058746
1.1156,0.37429,0.37445,0.37469,0.00035436,0.043162,0.70621,0.00012421,0.00058451
1.1164,0.37429,0.37445,0.37468,0.00035435,0.04442,0.70494,0.00012716,0.00058153
1.1172,0.37429,0.37445,0.37468,0.00035433,0.045696,0.70366,0.00013012,0.00057854
1.118,0.37429,0.37445,0.37467,0.00035432,0.046988,0.70236,0.0001331,0.00057553
1.1188,0.37429,0.37445,0.37467,0.0003543,0.048298,0.70104,0.0001361,0.0005725
1.1196,0.37429,0.37445,0.37467,0.00035428,0.049624,0.69971,0.00013911,0.00056945
1.1204,0.37429,0.37445,0.37466,0.00035427,0.050966,0.69836,0.00014214,0.00056639
1.1212,0.37429,0.37445,0.37466,0.00035425,0.052326,0.69699,0.00014519,0.00056331
1.122,0.37429,0.37445,0.37465,0.00035423,0.053701,0.6956,0.00014825,0.00056021
1.1228,0.37429,0.37445,0.37465,0.00035421,0.055094,0.6942,0.00015131,0.0005571
1.1236,0.37429,0.37445,0.37464,0.00035419,0.056502,0.69279,0.0001544,0.00055398
1.1245,0.37429,0.37445,0.37464,0.00035416,0.057927,0.69135,0.00015749,0.00055084
1.1253,0.37429,0.37445,0.37464,0.00035414,0.059368,0.68991,0.00016059,0.00054769
1.1261,0.37429,0.37445,0.37463,0.00035412,0.060826,0.68844,0.0001637,0.00054454
1.1269,0.37429,0.37445,0.37463,0.00035409,0.062299,0.68696,0.00016682,0.00054137
1.1277,0.37429,0.37445,0.37462,0.00035407,0.063789,0.68546,0.00016994,0.00053819
1.1285,0.37429,0.37445,0.37462,0.00035404,0.065294,0.68395,0.00017308,0.000535
1.1293,0.37429,0.37445,0.37462,0.00035401,0.066815,0.68242,0.00017621,0.00053181
1.1301,0.37429,0.37445,0.37461,0.00035398,0.068352,0.68087,0.00017935,0.0005286
1.1309,0.37429,0.37445,0.37461,0.00035395,0.069905,0.67931,0.0001825,0.0005254
1.1317,0.37429,0.37445,0.3746,0.00035392,0.071473,0.67774,0.00018565,0.00052218
1.1325,0.37429,0.37445,0.3746,0.00035388,0.073057,0.67614,0.0001888,0.00051897
1.1333,0.37429,0.37445,0.3746,0.00035385,0.074657,0.67454,0.00019195,0.00051575
1.1341,0.37429,0.37445,0.37459,0.00035381,0.076272,0.67292,0.0001951,0.00051252
1.1349,0.37429,0.37445,0.37459,0.00035377,0.077902,0.67128,0.00019825,0.0005093
1.1357,0.37429,0.37445,0.37459,0.00035373,0.079547,0.66962,0.00020139,0.00050607
1.1365,0.37429,0.37445,0.37458,0.00035369,0.081207,0.66796,0.00020454,0.00050285
1.1373,0.37429,0.37445,0.37458,0.00035365,0.082883,0.66627,0.00020768,0.00049962
1.1381,0.37429,0.37445,0.37457,0.00035361,0.084573,0.66458,0.00021082,0.0004964
1.1389,0.37429,0.37445,0.37457,0.00035356,0.086279,0.66286,0.00021395,0.00049318
1.1398,0.37429,0.37445,0.37457,0.00035352,0.087999,0.66114,0.00021707,0.00048997
1.1406,0.37429,0.37445,0.37456,0.00035347,0.089734,0.65939,0.00022019,0.00048675
1.1414,0.37429,0.37445,0.37456,0.00035342,0.091483,0.65764,0.0002233,0.00048355
1.1422,0.37429,0.37445,0.37456,0.00035337,0.093247,0.65587,0.0002264,0.00048035
1.143,0.37429,0.37445,0.37455,0.00035332,0.095025,0.65408,0.00022949,0.00047715
1.1438,0.37429,0.37445,0.37455,0.00035327,0.096818,0.65228,0.00023257,0.00047397
1.1446,0.37429,0.37445,0.37455,0.00035321,0.098625,0.65047,0.00023563,0.00047079
1.1454,0.37429,0.37445,0.37454,0.00035315,0.10045,0.64864,0.00023869,0.00046762
1.1462,0.37429,0.37445,0.37454,0.00035309,0.10228,0.6468,0.00024173,0.00046446
1.147,0.37429,0.37445,0.37454,0.00035303,0.10413,0.64494,0.00024475,0.00046131
1.1478,0.37429,0.37445,0.37453,0.00035297,0.10599,0.64307,0.00024777,0.00045818
1.1486,0.37429,0.37445,0.37453,0.00035291,0.10787,0.64119,0.00025076,0.00045505
1.1494,0.37429,0.37445,0.37452,0.00035284,0.10976,0.63929,0.00025374,0.00045194
1.1502,0.37429,0.37445,0.37452,0.00035277,0.11167,0.63738,0.0002567,0.00044885
1.151,0.37429,0.37445,0.37452,0.0003527,0.11358,0.63545,0.00025964,0.00044577
1.1518,0.37429,0.37445,0.37451,0.00035263,0.11551,0.63352,0.00026256,0.0004427
1.1526,0.37429,0.37445,0.37451,0.00035256,0.11746,0.63156,0.00026546,0.00043965
1.1534,0.37429,0.37445,0.37451,0.00035248,0.11942,0.6296,0.00026834,0.00043662
1.1543,0.37429,0.37445,0.3745,0.00035241,0.12139,0.62762,0.0002712,0.00043361
1.1551,0.37429,0.37445,0.3745,0.00035233,0.12337,0.62563,0.00027404,0.00043061
1.1559,0.37429,0.37445,0.3745,0.00035224,0.12537,0.62363,0.00027685,0.00042764
1.1567,0.37429,0.37445,0.3745,0.00035216,0.12738,0.62162,0.00027964,0.00042469
1.1575,0.37429,0.37445,0.37449,0.00035208,0.1294,0.61959,0.0002824,0.00042175
1.1583,0.37429,0.37445,0.37449,0.00035199,0.13143,0.61755,0.00028514,0.00041884
1.1591,0.37429,0.37445,0.37449,0.0003519,0.13348,0.61549,0.00028784,0.00041595
1.1599,0.37429,0.37445,0.37448,0.00035181,0.13554,0.61343,0.00029053,0.00041309
1.1607,0.37429,0.37445,0.37448,0.00035171,0.13761,0.61135,0.00029318,0.00041025
1.1615,0.37429,0.37445,0.37448,0.00035162,0.13969,0.60926,0.0002958,0.00040743
1.1623,0.37429,0.37445,0.37447,0.00035152,0.14179,0.60716,0.0002984,0.00040464
1.1631,0.37429,0.37445,0.37447,0.00035142,0.1439,0.60504,0.00030096,0.00040188
1.1639,0.37429,0.37445,0.37447,0.00035131,0.14602,0.60292,0.00030349,0.00039914
1.1647,0.37429,0.37445,0.37446,0.00035121,0.14815,0.60078,0.00030599,0.00039643
1.1655,0.37429,0.37445,0.37446,0.0003511,0.15029,0.59863,0.00030846,0.00039375
1.1663,0.37429,0.37445,0.37446,0.00035099,0.15245,0.59647,0.00031089,0.00039109
1.1671,0.37429,0.37445,0.37446,0.00035088,0.15461,0.5943,0.00031329,0.00038847
1.1679,0.37429,0.37445,0.37445,0.00035076,0.15679,0.59212,0.00031565,0.00038588
1.1688,0.37429,0.37445,0.37445,0.00035065,0.15898,0.58992,0.00031798,0.00038331
1.1696,0.37429,0.37445,0.37445,0.00035053,0.16118,0.58772,0.00032027,0.00038078
1.1704,0.37429,0.37445,0.37445,0.0003504,0.16339,0.5855,0.00032252,0.00037828
1.1712,0.37429,0.37445,0.37444,0.00035028,0.16561,0.58328,0.00032474,0.00037582
1.172,0.37429,0.37445,0.37444,0.00035015,0.16784,0.58104,0.00032692,0.00037338
1.1728,0.37429,0.37445,0.37444,0.00035002,0.17008,0.57879,0.00032906,0.00037098
1.1736,0.37429,0.37445,0.37443,0.00034989,0.17234,0.57653,0.00033116,0.00036862
1.1744,0.37429,0.37445,0.37443,0.00034975,0.1746,0.57427,0.00033322,0.00036629
1.1752,0.37429,0.37445,0.37443,0.00034961,0.17687,0.57199,0.00033524,0.00036399
1.176,0.37429,0.37445,0.37443,0.00034947,0.17916,0.5697,0.00033721,0.00036173
1.1768,0.37429,0.37445,0.37442,0.00034933,0.18145,0.5674,0.00033915,0.00035951
1.1776,0.37429,0.37445,0.37442,0.00034918,0.18375,0.56509,0.00034104,0.00035733
1.1784,0.37429,0.37445,0.37442,0.00034904,0.18607,0.56277,0.00034289,0.00035518
1.1792,0.37429,0.37445,0.37442,0.00034888,0.18839,0.56044,0.0003447,0.00035307
1.18,0.37429,0.37445,0.37442,0.00034873,0.19072,0.55811,0.00034646,0.000351
1.1808,0.37429,0.37445,0.37441,0.00034857,0.19307,0.55576,0.00034818,0.00034896
1.1816,0.37429,0.37445,0.37441,0.00034841,0.19542,0.5534,0.00034985,0.00034697
1.1824,0.37429,0.37446,0.37441,0.00034825,0.19778,0.55104,0.00035148,0.00034502
1.1833,0.37429,0.37446,0.37441,0.00034808,0.20015,0.54866,0.00035306,0.00034311
1.1841,0.37429,0.37446,0.3744,0.00034791,0.20253,0.54628,0.00035459,0.00034123
1.1849,0.37429,0.37446,0.3744,0.00034774,0.20492,0.54389,0.00035608,0.0003394
1.1857,0.37429,0.37446,0.3744,0.00034757,0.20731,0.54149,0.00035752,0.00033761
1.1865,0.37429,0.37446,0.3744,0.00034739,0.20972,0.53908,0.00035891,0.00033587
1.1873,0.37429,0.37446,0.3744,0.00034721,0.21213,0.53666,0.00036026,0.00033416
1.1881,0.37429,0.37446,0.37439,0.00034703,0.21455,0.53423,0.00036155,0.0003325
1.1889,0.37429,0.37446,0.37439,0.00034684,0.21698,0.5318,0.0003628,0.00033088
1.1897,0.37429,0.37446,0.37439,0.00034665,0.21942,0.52936,0.000364,0.0003293
1.1905,0.37429,0.37446,0.37439,0.00034646,0.22187,0.52691,0.00036515,0.00032777
1.1913,0.37429,0.37446,0.37439,0.00034626,0.22432,0.52445,0.00036624,0.00032628
1.1921,0.37429,0.37446,0.37438,0.00034606,0.22678,0.52198,0.00036729,0.00032483
1.1929,0.37429,0.37446,0.37438,0.00034586,0.22925,0.51951,0.00036829,0.00032343
1.1937,0.37429,0.37446,0.37438,0.00034565,0.23173,0.51703,0.00036923,0.00032208
1.1945,0.37429,0.37446,0.37438,0.00034545,0.23421,0.51454,0.00037013,0.00032076
1.1953,0.37429,0.37446,0.37438,0.00034523,0.2367,0.51205,0.00037097,0.0003195
1.1961,0.37429,0.37446,0.37437,0.00034502,0.2392,0.50955,0.00037176,0.00031828
1.1969,0.37429,0.37446,0.37437,0.0003448,0.24171,0.50704,0.0003725,0.0003171
1.1977,0.37429,0.37446,0.37437,0.00034458,0.24422,0.50452,0.00037319,0.00031597
1.1986,0.37429,0.37446,0.37437,0.00034435,0.24674,0.502,0.00037382,0.00031489
1.1994,0.37429,0.37446,0.37437,0.00034413,0.24926,0.49947,0.0003744,0.00031385
1.2002,0.37429,0.37446,0.37437,0.0003439,0.25179,0.49694,0.00037493,0.00031286
1.201,0.37429,0.37446,0.37436,0.00034366,0.25433,0.4944,0.00037541,0.00031191
1.2018,0.37429,0.37446,0.37436,0.00034342,0.25688,0.49185,0.00037583,0.00031101
1.2026,0.37429,0.37446,0.37436,0.00034318,0.25943,0.4893,0.0003762,0.00031016
1.2034,0.37429,0.37446,0.37436,0.00034294,0.26198,0.48674,0.00037652,0.00030935
1.2042,0.37429,0.37446,0.37436,0.00034269,0.26455,0.48417,0.00037678,0.0003086
1.205,0.37429,0.37447,0.37436,0.00034244,0.26711,0.4816,0.00037699,0.00030788
1.2058,0.37429,0.37447,0.37436,0.00034218,0.26969,0.47902,0.00037715,0.00030722
1.2066,0.37429,0.37447,0.37435,0.00034193,0.27227,0.47644,0.00037725,0.0003066
1.2074,0.37429,0.37447,0.37435,0.00034166,0.27485,0.47386,0.0003773,0.00030603
1.2082,0.37429,0.37447,0.37435,0.0003414,0.27744,0.47127,0.0003773,0.0003055
1.209,0.37429,0.37447,0.37435,0.00034113,0.28003,0.46867,0.00037724,0.00030502
1.2098,0.37429,0.37447,0.37435,0.00034086,0.28263,0.46607,0.00037713,0.00030459
1.2106,0.37429,0.37447,0.37435,0.00034058,0.28523,0.46346,0.00037696,0.0003042
1.2114,0.37429,0.37447,0.37435,0.00034031,0.28784,0.46085,0.00037675,0.00030387
1.2122,0.37429,0.37447,0.37435,0.00034002,0.29046,0.45824,0.00037647,0.00030357
1.2131,0.37429,0.37447,0.37434,0.00033974,0.29307,0.45562,0.00037615,0.00030333
1.2139,0.37429,0.37447,0.37434,0.00033945,0.29569,0.45299,0.00037577,0.00030313
1.2147,0.37429,0.37447,0.37434,0.00033916,0.29832,0.45037,0.00037534,0.00030298
1.2155,0.37429,0.37447,0.37434,0.00033886,0.30095,0.44774,0.00037485,0.00030287
1.2163,0.37429,0.37447,0.37434,0.00033856,0.30358,0.4451,0.00037431,0.00030281
1.2171,0.37429,0.37447,0.37434,0.00033826,0.30622,0.44246,0.00037372,0.00030279
1.2179,0.37429,0.37448,0.37434,0.00033795,0.30886,0.43982,0.00037308,0.00030282
1.2187,0.37429,0.37448,0.37434,0.00033764,0.3115,0.43718,0.00037238,0.0003029
1.2195,0.37429,0.37448,0.37434,0.00033733,0.31415,0.43453,0.00037163,0.00030302
1.2203,0.37429,0.37448,0.37434,0.00033701,0.3168,0.43188,0.00037083,0.00030318
1.2211,0.37429,0.37448,0.37434,0.00033669,0.31945,0.42922,0.00036998,0.00030339
1.2219,0.37429,0.37448,0.37434,0.00033636,0.32211,0.42656,0.00036908,0.00030365
1.2227,0.37429,0.37448,0.37433,0.00033604,0.32477,0.4239,0.00036812,0.00030395
1.2235,0.37429,0.37448,0.37433,0.0003357,0.32743,0.42124,0.00036712,0.00030429
1.2243,0.37429,0.37448,0.37433,0.00033537,0.33009,0.41858,0.00036606,0.00030468
1.2251,0.37429,0.37448,0.37433,0.00033503,0.33276,0.41591,0.00036495,0.00030511
1.2259,0.37429,0.37448,0.37433,0.00033469,0.33542,0.41324,0.00036379,0.00030558
1.2267,0.37429,0.37449,0.37433,0.00033434,0.33809,0.41057,0.00036259,0.0003061
1.2276,0.37429,0.37449,0.37433,0.00033399,0.34077,0.4079,0.00036133,0.00030666
1.2284,0.37429,0.37449,0.37433,0.00033364,0.34344,0.40522,0.00036002,0.00030726
1.2292,0.37429,0.37449,0.37433,0.00033329,0.34612,0.40255,0.00035867,0.0003079
1.23,0.37429,0.37449,0.37433,0.00033293,0.34879,0.39987,0.00035726,0.00030859
1.2308,0.37429,0.37449,0.37433,0.00033256,0.35147,0.39719,0.00035581,0.00030931
1.2316,0.37429,0.37449,0.37433,0.00033219,0.35415,0.39451,0.00035431,0.00031007
1.2324,0.37429,0.37449,0.37433,0.00033182,0.35683,0.39183,0.00035277,0.00031088
1.2332,0.37429,0.37449,0.37433,0.00033145,0.35951,0.38915,0.00035118,0.00031172
1.234,0.37429,0.3745,0.37433,0.00033107,0.36219,0.38647,0.00034954,0.00031261
1.2348,0.37429,0.3745,0.37433,0.00033069,0.36488,0.38378,0.00034785,0.00031353
1.2356,0.37429,0.3745,0.37433,0.00033031,0.36756,0.3811,0.00034612,0.00031449
1.2364,0.37429,0.3745,0.37433,0.00032992,0.37024,0.37842,0.00034435,0.00031549
1.2372,0.37429,0.3745,0.37433,0.00032953,0.37293,0.37573,0.00034253,0.00031653
1.238,0.37429,0.3745,0.37433,0.00032913,0.37561,0.37305,0.00034066,0.0003176
1.2388,0.37429,0.3745,0.37433,0.00032873,0.37829,0.37036,0.00033876,0.00031871
1.2396,0.37429,0.3745,0.37433,0.00032833,0.38098,0.36768,0.00033681,0.00031985
1.2404,0.37429,0.37451,0.37433,0.00032793,0.38366,0.365,0.00033482,0.00032103
1.2412,0.37429,0.37451,0.37433,0.00032752,0.38634,0.36231,0.00033279,0.00032225
1.2421,0.37429,0.37451,0.37433,0.0003271,0.38903,0.35963,0.00033071,0.0003235
1.2429,0.37429,0.37451,0.37433,0.00032669,0.39171,0.35695,0.0003286,0.00032478
1.2437,0.37429,0.37451,0.37433,0.00032627,0.39439,0.35427,0.00032645,0.00032609
1.2445,0.37429,0.37451,0.37433,0.00032585,0.39707,0.35159,0.00032425,0.00032744
1.2453,0.37429,0.37451,0.37433,0.00032542,0.39975,0.34891,0.00032202,0.00032882
1.2461,0.37429,0.37452,0.37433,0.00032499,0.40243,0.34624,0.00031975,0.00033023
1.2469,0.37429,0.37452,0.37433,0.00032456,0.4051,0.34356,0.00031745,0.00033167
1.2477,0.37429,0.37452,0.37433,0.00032412,0.40778,0.34089,0.0003151,0.00033314
1.2485,0.37429,0.37452,0.37433,0.00032368,0.41045,0.33822,0.00031272,0.00033464
1.2493,0.37429,0.37452,0.37433,0.00032324,0.41312,0.33555,0.00031031,0.00033617
1.2501,0.37429,0.37452,0.37433,0.00032279,0.41579,0.33288,0.00030786,0.00033773
1.2509,0.37429,0.37453,0.37433,0.00032235,0.41846,0.33021,0.00030538,0.00033931
1.2517,0.37429,0.37453,0.37433,0.00032189,0.42112,0.32755,0.00030286,0.00034092
1.2525,0.37429,0.37453,0.37433,0.00032144,0.42378,0.32489,0.00030032,0.00034256
1.2533,0.37429,0.37453,0.37434,0.00032098,0.42644,0.32223,0.00029774,0.00034422
1.2541,0.37429,0.37453,0.37434,0.00032052,0.4291,0.31957,0.00029513,0.0003459
1.2549,0.37429,0.37454,0.37434,0.00032005,0.43176,0.31692,0.00029249,0.00034761
1.2557,0.37429,0.37454,0.37434,0.00031958,0.43441,0.31427,0.00028982,0.00034934
1.2565,0.37429,0.37454,0.37434,0.00031911,0.43706,0.31162,0.00028712,0.0003511
1.2574,0.37429,0.37454,0.37434,0.00031863,0.4397,0.30898,0.00028439,0.00035287
1.2582,0.37429,0.37454,0.37434,0.00031816,0.44234,0.30634,0.00028164,0.00035467
1.259,0.37429,0.37454,0.37434,0.00031768,0.44498,0.3037,0.00027886,0.00035649
1.2598,0.37429,0.37455,0.37434,0.00031719,0.44762,0.30107,0.00027606,0.00035833
1.2606,0.37429,0.37455,0.37434,0.0003167,0.45025,0.29844,0.00027323,0.00036018
1.2614,0.37429,0.37455,0.37434,0.00031621,0.45288,0.29581,0.00027038,0.00036205
1.2622,0.37429,0.37455,0.37434,0.00031572,0.4555,0.29319,0.0002675,0.00036394
1.263,0.37429,0.37456,0.37435,0.00031523,0.45812,0.29057,0.0002646,0.00036585
1.2638,0.37429,0.37456,0.37435,0.00031473,0.46073,0.28796,0.00026168,0.00036777
1.2646,0.37429,0.37456,0.37435,0.00031423,0.46334,0.28535,0.00025874,0.00036971
1.2654,0.37429,0.37456,0.37435,0.00031372,0.46595,0.28275,0.00025578,0.00037166
1.2662,0.37429,0.37456,0.37435,0.00031321,0.46855,0.28015,0.00025281,0.00037362
1.267,0.37429,0.37457,0.37435,0.0003127,0.47115,0.27756,0.00024981,0.00037559
1.2678,0.37429,0.37457,0.37435,0.00031219,0.47374,0.27497,0.0002468,0.00037758
1.2686,0.37429,0.37457,0.37435,0.00031167,0.47633,0.27238,0.00024377,0.00037958
1.2694,0.37429,0.37457,0.37436,0.00031116,0.47891,0.2698,0.00024073,0.00038159
1.2702,0.37429,0.37458,0.37436,0.00031063,0.48148,0.26723,0.00023767,0.0003836
1.271,0.37429,0.37458,0.37436,0.00031011,0.48406,0.26466,0.0002346,0.00038563
1.2719,0.37429,0.37458,0.37436,0.00030958,0.48662,0.2621,0.00023151,0.00038766
1.2727,0.37429,0.37458,0.37436,0.00030906,0.48918,0.25954,0.00022842,0.0003897
1.2735,0.37429,0.37459,0.37436,0.00030852,0.49173,0.25699,0.00022531,0.00039174
1.2743,0.37429,0.37459,0.37436,0.00030799,0.49428,0.25445,0.00022219,0.00039379
1.2751,0.37429,0.37459,0.37437,0.00030745,0.49682,0.25191,0.00021907,0.00039584
1.2759,0.37429,0.37459,0.37437,0.00030692,0.49936,0.24938,0.00021594,0.0003979
1.2767,0.37429,0.3746,0.37437,0.00030638,0.50189,0.24685,0.0002128,0.00039995
1.2775,0.37429,0.3746,0.37437,0.00030583,0.50441,0.24433,0.00020965,0.00040201
1.2783,0.37429,0.3746,0.37437,0.00030529,0.50692,0.24182,0.0002065,0.00040407
1.2791,0.37429,0.37461,0.37437,0.00030474,0.50943,0.23931,0.00020334,0.00040613
1.2799,0.37429,0.37461,0.37438,0.00030419,0.51194,0.23682,0.00020018,0.00040819
1.2807,0.37429,0.37461,0.37438,0.00030364,0.51443,0.23432,0.00019702,0.00041025
1.2815,0.37429,0.37461,0.37438,0.00030308,0.51692,0.23184,0.00019386,0.0004123
1.2823,0.37429,0.37462,0.37438,0.00030252,0.5194,0.22936,0.00019069,0.00041436
1.2831,0.37429,0.37462,0.37438,0.00030197,0.52187,0.22689,0.00018753,0.0004164
1.2839,0.37429,0.37462,0.37438,0.00030141,0.52434,0.22443,0.00018437,0.00041844
1.2847,0.37429,0.37463,0.37439,0.00030084,0.5268,0.22198,0.00018121,0.00042048
1.2855,0.37429,0.37463,0.37439,0.00030028,0.52925,0.21953,0.00017805,0.00042251
1.2864,0.37429,0.37463,0.37439,0.00029971,0.53169,0.21709,0.0001749,0.00042453
1.2872,0.37429,0.37464,0.37439,0.00029914,0.53412,0.21466,0.00017175,0.00042654
1.288,0.37429,0.37464,0.37439,0.00029857,0.53655,0.21224,0.00016861,0.00042854
1.2888,0.37429,0.37464,0.3744,0.000298,0.53897,0.20983,0.00016547,0.00043053
1.2896,0.37429,0.37465,0.3744,0.00029743,0.54138,0.20742,0.00016235,0.00043251
1.2904,0.37429,0.37465,0.3744,0.00029685,0.54378,0.20502,0.00015923,0.00043448
1.2912,0.37429,0.37465,0.3744,0.00029628,0.54617,0.20264,0.00015612,0.00043644
1.292,0.37429,0.37466,0.37441,0.0002957,0.54856,0.20026,0.00015302,0.00043838
1.2928,0.37429,0.37466,0.37441,0.00029512,0.55093,0.19789,0.00014993,0.00044031
1.2936,0.37429,0.37466,0.37441,0.00029454,0.5533,0.19552,0.00014686,0.00044222
1.2944,0.37429,0.37467,0.37441,0.00029396,0.55565,0.19317,0.0001438,0.00044411
1.2952,0.37429,0.37467,0.37441,0.00029337,0.558,0.19083,0.00014075,0.00044599
1.296,0.37429,0.37467,0.37442,0.00029279,0.56034,0.1885,0.00013772,0.00044786
1.2968,0.37429,0.37468,0.37442,0.0002922,0.56267,0.18617,0.0001347,0.0004497
1.2976,0.37429,0.37468,0.37442,0.00029161,0.56499,0.18386,0.0001317,0.00045152
1.2984,0.37429,0.37468,0.37442,0.00029102,0.56729,0.18155,0.00012872,0.00045333
1.2992,0.37429,0.37469,0.37443,0.00029043,0.56959,0.17926,0.00012576,0.00045511
1.3,0.37429,0.37469,0.37443,0.00028984,0.57188,0.17698,0.00012281,0.00045687
1.3009,0.37429,0.3747,0.37443,0.00028925,0.57416,0.1747,0.00011989,0.00045861
1.3017,0.37429,0.3747,0.37443,0.00028866,0.57643,0.17244,0.00011699,0.00046033
1.3025,0.37429,0.3747,0.37444,0.00028807,0.57869,0.17018,0.00011411,0.00046202
1.3033,0.37429,0.37471,0.37444,0.00028747,0.58094,0.16794,0.00011125,0.00046369
1.3041,0.37429,0.37471,0.37444,0.00028688,0.58318,0.16571,0.00010842,0.00046533
1.3049,0.37429,0.37472,0.37445,0.00028628,0.5854,0.16349,0.00010561,0.00046695
1.3057,0.37429,0.37472,0.37445,0.00028568,0.58762,0.16128,0.00010283,0.00046854
1.3065,0.37429,0.37472,0.37445,0.00028509,0.58982,0.15908,0.00010008,0.0004701
1.3073,0.37429,0.37473,0.37445,0.00028449,0.59202,0.15689,9.7348e-05,0.00047163
1.3081,0.37429,0.37473,0.37446,0.00028389,0.5942,0.15471,9.4647e-05,0.00047314
1.3089,0.37429,0.37474,0.37446,0.00028329,0.59637,0.15254,9.1976e-05,0.00047461
1.3097,0.37429,0.37474,0.37446,0.00028269,0.59854,0.15039,8.9334e-05,0.00047605
1.3105,0.37429,0.37474,0.37446,0.00028209,0.60068,0.14825,8.6723e-05,0.00047747
1.3113,0.37429,0.37475,0.37447,0.0002815,0.60282,0.14611,8.4143e-05,0.00047885
1.3121,0.37429,0.37475,0.37447,0.0002809,0.60495,0.14399,8.1595e-05,0.0004802
1.3129,0.37429,0.37476,0.37447,0.0002803,0.60706,0.14188,7.908e-05,0.00048151
1.3137,0.37429,0.37476,0.37448,0.0002797,0.60916,0.13979,7.6599e-05,0.0004828
1.3145,0.37429,0.37477,0.37448,0.0002791,0.61126,0.1377,7.4152e-05,0.00048404
1.3153,0.37429,0.37477,0.37448,0.0002785,0.61333,0.13563,7.1741e-05,0.00048526
1.3162,0.37429,0.37477,0.37449,0.0002779,0.6154,0.13357,6.9365e-05,0.00048643
1.317,0.37429,0.37478,0.37449,0.0002773,0.61745,0.13152,6.7026e-05,0.00048757
1.3178,0.37429,0.37478,0.37449,0.0002767,0.61949,0.12949,6.4724e-05,0.00048868
1.3186,0.37429,0.37479,0.3745,0.0002761,0.62152,0.12747,6.246e-05,0.00048975
1.3194,0.37429,0.37479,0.3745,0.0002755,0.62354,0.12546,6.0235e-05,0.00049077
1.3202,0.37429,0.3748,0.3745,0.00027491,0.62554,0.12346,5.8049e-05,0.00049176
1.321,0.37429,0.3748,0.3745,0.00027431,0.62753,0.12148,5.5903e-05,0.00049272
1.3218,0.37429,0.37481,0.37451,0.00027371,0.62951,0.1195,5.3799e-05,0.00049363
1.3226,0.37429,0.37481,0.37451,0.00027312,0.63148,0.11755,5.1735e-05,0.0004945
1.3234,0.37429,0.37482,0.37451,0.00027252,0.63343,0.1156,4.9714e-05,0.00049533
1.3242,0.37429,0.37482,0.37452,0.00027193,0.63537,0.11367,4.7736e-05,0.00049612
1.325,0.37429,0.37483,0.37452,0.00027133,0.63729,0.11175,4.58e-05,0.00049687
1.3258,0.37429,0.37483,0.37452,0.00027074,0.6392,0.10985,4.3909e-05,0.00049757
1.3266,0.37429,0.37483,0.37453,0.00027015,0.6411,0.10796,4.2063e-05,0.00049824
1.3274,0.37429,0.37484,0.37453,0.00026956,0.64298,0.10608,4.0261e-05,0.00049886
1.3282,0.37429,0.37484,0.37453,0.00026897,0.64486,0.10421,3.8505e-05,0.00049944
1.329,0.37429,0.37485,0.37454,0.00026838,0.64671,0.10236,3.6796e-05,0.00049997
1.3298,0.37429,0.37485,0.37454,0.0002678,0.64855,0.10053,3.5133e-05,0.00050046
1.3307,0.37429,0.37486,0.37455,0.00026721,0.65038,0.098707,3.3518e-05,0.0005009
1.3315,0.37429,0.37486,0.37455,0.00026663,0.6522,0.0969,3.195e-05,0.0005013
1.3323,0.37429,0.37487,0.37455,0.00026604,0.654,0.095106,3.0431e-05,0.00050166
1.3331,0.37429,0.37487,0.37456,0.00026546,0.65579,0.093327,2.8961e-05,0.00050196
1.3339,0.37429,0.37488,0.37456,0.00026488,0.65756,0.091563,2.754e-05,0.00050222
1.3347,0.37429,0.37488,0.37456,0.0002643,0.65931,0.089812,2.6169e-05,0.00050244
1.3355,0.37429,0.37489,0.37457,0.00026373,0.66106,0.088077,2.4849e-05,0.00050261
1.3363,0.37429,0.3749,0.37457,0.00026315,0.66279,0.086356,2.3579e-05,0.00050273
1.3371,0.37429,0.3749,0.37457,0.00026258,0.6645,0.08465,2.236e-05,0.0005028
1.3379,0.37429,0.37491,0.37458,0.00026201,0.6662,0.082959,2.1193e-05,0.00050283
1.3387,0.37429,0.37491,0.37458,0.00026144,0.66788,0.081283,2.0078e-05,0.00050281
1.3395,0.37429,0.37492,0.37459,0.00026088,0.66955,0.079622,1.9016e-05,0.00050274
1.3403,0.37429,0.37492,0.37459,0.00026031,0.6712,0.077976,1.8006e-05,0.00050262
1.3411,0.37429,0.37493,0.37459,0.00025975,0.67284,0.076345,1.7049e-05,0.00050245
1.3419,0.37429,0.37493,0.3746,0.00025919,0.67446,0.074729,1.6146e-05,0.00050224
1.3427,0.37429,0.37494,0.3746,0.00025863,0.67607,0.073129,1.5296e-05,0.00050197
1.3435,0.37429,0.37494,0.3746,0.00025808,0.67766,0.071545,1.4501e-05,0.00050166
1.3443,0.37429,0.37495,0.37461,0.00025753,0.67924,0.069976,1.376e-05,0.00050129
1.3452,0.37429,0.37495,0.37461,0.00025698,0.6808,0.068422,1.3074e-05,0.00050088
1.346,0.37429,0.37496,0.37462,0.00025643,0.68235,0.066884,1.2443e-05,0.00050042
1.3468,0.37429,0.37497,0.37462,0.00025588,0.68388,0.065362,1.1867e-05,0.0004999
1.3476,0.37429,0.37497,0.37462,0.00025534,0.68539,0.063856,1.1346e-05,0.00049934
1.3484,0.37429,0.37498,0.37463,0.0002548,0.68689,0.062366,1.0881e-05,0.00049873
1.3492,0.37429,0.37498,0.37463,0.00025427,0.68837,0.060892,1.0472e-05,0.00049806
1.35,0.37429,0.37499,0.37464,0.00025374,0.68984,0.059434,1.0119e-05,0.00049735
1.3508,0.37429,0.37499,0.37464,0.00025321,0.69129,0.057992,9.8228e-06,0.00049659
1.3516,0.37429,0.375,0.37464,0.00025268,0.69272,0.056566,9.5826e-06,0.00049578
1.3524,0.37429,0.375,0.37465,0.00025216,0.69414,0.055157,9.399e-06,0.00049491
1.3532,0.37429,0.37501,0.37465,0.00025164,0.69554,0.053764,9.2721e-06,0.000494
1.354,0.37429,0.37502,0.37466,0.00025112,0.69693,0.052387,9.2021e-06,0.00049304
1.3548,0.37429,0.37502,0.37466,0.00025061,0.69829,0.051027,9.189e-06,0.00049202
1.3556,0.37429,0.37503,0.37467,0.0002501,0.69965,0.049684,9.2329e-06,0.00049096
1.3564,0.37429,0.37503,0.37467,0.00024959,0.70098,0.048357,9.3338e-06,0.00048985
1.3572,0.37429,0.37504,0.37467,0.00024909,0.7023,0.047047,9.4919e-06,0.00048868
1.358,0.37429,0.37504,0.37468,0.00024859,0.7036,0.045754,9.7072e-06,0.00048747
1.3588,0.37429,0.37505,0.37468,0.00024809,0.70489,0.044478,9.9797e-06,0.00048621
1.3597,0.37429,0.37506,0.37469,0.0002476,0.70615,0.043218,1.0309e-05,0.0004849
1.3605,0.37429,0.37506,0.37469,0.00024712,0.7074,0.041976,1.0696e-05,0.00048354
1.3613,0.37429,0.37507,0.37469,0.00024663,0.70864,0.040751,1.114e-05,0.00048213
1.3621,0.37429,0.37507,0.3747,0.00024615,0.70986,0.039542,1.1641e-05,0.00048067
1.3629,0.37429,0.37508,0.3747,0.00024568,0.71106,0.038351,1.2199e-05,0.00047916
1.3637,0.37429,0.37509,0.37471,0.00024521,0.71224,0.037178,1.2815e-05,0.0004776
1.3645,0.37429,0.37509,0.37471,0.00024474,0.7134,0.036021,1.3487e-05,0.000476
1.3653,0.37429,0.3751,0.37472,0.00024428,0.71455,0.034882,1.4215e-05,0.00047434
1.3661,0.37429,0.3751,0.37472,0.00024382,0.71568,0.03376,1.5001e-05,0.00047264
1.3669,0.37429,0.37511,0.37473,0.00024337,0.71679,0.032656,1.5843e-05,0.0004709
1.3677,0.37429,0.37511,0.37473,0.00024292,0.71789,0.031569,1.6741e-05,0.0004691
1.3685,0.37429,0.37512,0.37473,0.00024248,0.71897,0.0305,1.7696e-05,0.00046726
1.3693,0.37429,0.37513,0.37474,0.00024204,0.72003,0.029449,1.8707e-05,0.00046537
1.3701,0.37429,0.37513,0.37474,0.0002416,0.72107,0.028415,1.9773e-05,0.00046343
1.3709,0.37429,0.37514,0.37475,0.00024117,0.7221,0.027399,2.0895e-05,0.00046145
1.3717,0.37429,0.37514,0.37475,0.00024075,0.7231,0.026401,2.2072e-05,0.00045942
1.3725,0.37429,0.37515,0.37476,0.00024033,0.72409,0.025421,2.3305e-05,0.00045735
1.3733,0.37429,0.37516,0.37476,0.00023991,0.72506,0.024458,2.4592e-05,0.00045524
1.3741,0.37429,0.37516,0.37477,0.0002395,0.72602,0.023514,2.5934e-05,0.00045307
1.375,0.37429,0.37517,0.37477,0.0002391,0.72695,0.022587,2.7331e-05,0.00045087
1.3758,0.37429,0.37517,0.37477,0.0002387,0.72787,0.021679,2.8781e-05,0.00044862
1.3766,0.37429,0.37518,0.37478,0.00023831,0.72877,0.020789,3.0285e-05,0.00044633
1.3774,0.37429,0.37519,0.37478,0.00023792,0.72965,0.019917,3.1842e-05,0.000444
1.3782,0.37429,0.37519,0.37479,0.00023754,0.73051,0.019063,3.3452e-05,0.00044162
1.379,0.37429,0.3752,0.37479,0.00023716,0.73136,0.018227,3.5115e-05,0.0004392
1.3798,0.37429,0.3752,0.3748,0.00023679,0.73218,0.017409,3.683e-05,0.00043674
1.3806,0.37429,0.37521,0.3748,0.00023642,0.73299,0.01661,3.8597e-05,0.00043424
1.3814,0.37429,0.37522,0.37481,0.00023606,0.73378,0.015829,4.0415e-05,0.0004317
1.3822,0.37429,0.37522,0.37481,0.0002357,0.73455,0.015067,4.2284e-05,0.00042912
1.383,0.37429,0.37523,0.37482,0.00023536,0.73531,0.014323,4.4204e-05,0.00042651
1.3838,0.37429,0.37523,0.37482,0.00023501,0.73604,0.013598,4.6174e-05,0.00042385
1.3846,0.37429,0.37524,0.37482,0.00023467,0.73676,0.012891,4.8193e-05,0.00042116
1.3854,0.37429,0.37525,0.37483,0.00023434,0.73746,0.012202,5.0262e-05,0.00041843
1.3862,0.37429,0.37525,0.37483,0.00023402,0.73813,0.011533,5.2379e-05,0.00041566
1.387,0.37429,0.37526,0.37484,0.0002337,0.7388,0.010881,5.4545e-05,0.00041286
1.3878,0.37429,0.37526,0.37484,0.00023339,0.73944,0.010249,5.6758e-05,0.00041002
1.3886,0.37429,0.37527,0.37485,0.00023308,0.74006,0.0096349,5.9018e-05,0.00040714
1.3895,0.37429,0.37528,0.37485,0.00023278,0.74066,0.0090398,6.1324e-05,0.00040424
1.3903,0.37429,0.37528,0.37486,0.00023249,0.74125,0.0084634,6.3677e-05,0.0004013
1.3911,0.37429,0.37529,0.37486,0.0002322,0.74182,0.0079058,6.6075e-05,0.00039832
1.3919,0.37429,0.37529,0.37487,0.00023192,0.74237,0.007367,6.8517e-05,0.00039532
1.3927,0.37429,0.3753,0.37487,0.00023164,0.7429,0.006847,7.1004e-05,0.00039229
1.3935,0.37429,0.37531,0.37488,0.00023138,0.74341,0.0063459,7.3535e-05,0.00038922
1.3943,0.37429,0.37531,0.37488,0.00023112,0.7439,0.0058637,7.6108e-05,0.00038612
1.3951,0.37429,0.37532,0.37489,0.00023086,0.74437,0.0054003,7.8724e-05,0.000383
1.3959,0.37429,0.37532,0.37489,0.00023061,0.74482,0.004956,8.1381e-05,0.00037985
1.3967,0.37429,0.37533,0.37489,0.00023037,0.74526,0.0045305,8.408e-05,0.00037667
1.3975,0.37429,0.37533,0.3749,0.00023014,0.74568,0.0041241,8.6818e-05,0.00037346
1.3983,0.37429,0.37534,0.3749,0.00022991,0.74607,0.0037366,8.9597e-05,0.00037023
1.3991,0.37429,0.37535,0.37491,0.00022969,0.74645,0.0033682,9.2414e-05,0.00036698
1.3999,0.37429,0.37535,0.37491,0.00022948,0.74681,0.0030188,9.5269e-05,0.0003637
1.4007,0.3743,0.37536,0.37492,0.00022928,0.74715,0.0026884,9.8162e-05,0.00036039
1.4015,0.3743,0.37536,0.37492,0.00022908,0.74747,0.0023772,0.00010109,0.00035707
1.4023,0.3743,0.37537,0.37493,0.00022889,0.74777,0.002085,0.00010406,0.00035372
1.4031,0.3743,0.37537,0.37493,0.0002287,0.74805,0.0018119,0.00010706,0.00035035
1.404,0.3743,0.37538,0.37494,0.00022853,0.74832,0.0015579,0.00011009,0.00034696
1.4048,0.3743,0.37539,0.37494,0.00022836,0.74856,0.0013231,0.00011316,0.00034355
1.4056,0.3743,0.37539,0.37495,0.0002282,0.74879,0.0011074,0.00011627,0.00034013
1.4064,0.3743,0.3754,0.37495,0.00022804,0.74899,0.00091087,0.0001194,0.00033669
1.4072,0.3743,0.3754,0.37496,0.0002279,0.74918,0.00073349,0.00012257,0.00033323
1.408,0.3743,0.37541,0.37496,0.00022776,0.74935,0.00057529,0.00012576,0.00032975
1.4088,0.3743,0.37541,0.37497,0.00022763,0.7495,0.00043627,0.00012899,0.00032627
1.4096,0.3743,0.37542,0.37497,0.0002275,0.74963,0.00031643,0.00013224,0.00032276
1.4104,0.3743,0.37542,0.37498,0.00022739,0.74974,0.00021579,0.00013553,0.00031925
1.4112,0.3743,0.37543,0.37498,0.00022728,0.74983,0.00013435,0.00013884,0.00031572
1.412,0.3743,0.37544,0.37499,0.00022718,0.7499,7.2116e-05,0.00014217,0.00031218
1.4128,0.3743,0.37544,0.37499,0.00022709,0.74995,2.9084e-05,0.00014554,0.00030864
1.4136,0.3743,0.37545,0.375,0.000227,0.74999,5.2616e-06,0.00014892,0.00030508
1.4144,0.3743,0.37545,0.375,0.00022693,0.75,6.4864e-07,0.00015233,0.00030152
1.4152,0.3743,0.37546,0.375,0.00022686,0.74999,1.5246e-05,0.00015577,0.00029795
1.416,0.3743,0.37546,0.37501,0.0002268,0.74997,4.9052e-05,0.00015922,0.00029437
1.4168,0.3743,0.37547,0.37501,0.00022674,0.74993,0.00010207,0.0001627,0.00029079
1.4176,0.3743,0.37547,0.37502,0.0002267,0.74986,0.00017428,0.0001662,0.0002872
1.4185,0.3743,0.37548,0.37502,0.00022666,0.74978,0.0002657,0.00016971,0.00028361
1.4193,0.3743,0.37548,0.37503,0.00022664,0.74968,0.00037632,0.00017325,0.00028002
1.4201,0.3743,0.37549,0.37503,0.00022662,0.74956,0.00050613,0.0001768,0.00027643
1.4209,0.3743,0.37549,0.37504,0.0002266,0.74942,0.00065512,0.00018037,0.00027284
1.4217,0.3743,0.3755,0.37504,0.0002266,0.74926,0.00082329,0.00018395,0.00026925
1.4225,0.3743,0.3755,0.37505,0.00022661,0.74909,0.0010106,0.00018755,0.00026566
1.4233,0.3743,0.37551,0.37505,0.00022662,0.74889,0.0012171,0.00019117,0.00026207
1.4241,0.3743,0.37551,0.37506,0.00022664,0.74867,0.0014428,0.00019479,0.00025849
1.4249,0.3743,0.37552,0.37506,0.00022667,0.74844,0.0016875,0.00019843,0.00025492
1.4257,0.3743,0.37552,0.37507,0.00022671,0.74818,0.0019514,0.00020208,0.00025134
1.4265,0.3743,0.37553,0.37507,0.00022676,0.74791,0.0022344,0.00020574,0.00024778
1.4273,0.3743,0.37553,0.37508,0.00022681,0.74762,0.0025366,0.0002094,0.00024422
1.4281,0.3743,0.37554,0.37508,0.00022688,0.74731,0.0028577,0.00021308,0.00024068
1.4289,0.3743,0.37554,0.37509,0.00022695,0.74697,0.003198,0.00021676,0.00023714
1.4297,0.3743,0.37555,0.37509,0.00022703,0.74662,0.0035573,0.00022045,0.00023362
1.4305,0.3743,0.37555,0.3751,0.00022712,0.74626,0.0039356,0.00022415,0.0002301
1.4313,0.37429,0.37555,0.3751,0.00022722,0.74587,0.0043329,0.00022784,0.0002266
1.4321,0.37429,0.37556,0.37511,0.00022733,0.74546,0.0047493,0.00023155,0.00022312
1.4329,0.37429,0.37556,0.37511,0.00022745,0.74504,0.0051846,0.00023525,0.00021964
1.4338,0.37429,0.37557,0.37511,0.00022757,0.74459,0.0056388,0.00023896,0.00021619
1.4346,0.37429,0.37557,0.37512,0.00022771,0.74413,0.0061119,0.00024266,0.00021275
1.4354,0.37429,0.37558,0.37512,0.00022785,0.74364,0.006604,0.00024637,0.00020933
1.4362,0.37429,0.37558,0.37513,0.000228,0.74314,0.0071149,0.00025007,0.00020593
1.437,0.37429,0.37559,0.37513,0.00022816,0.74262,0.0076447,0.00025377,0.00020255
1.4378,0.37429,0.37559,0.37514,0.00022833,0.74208,0.0081933,0.00025747,0.00019919
1.4386,0.37429,0.37559,0.37514,0.00022851,0.74153,0.0087606,0.00026116,0.00019586
1.4394,0.37429,0.3756,0.37515,0.0002287,0.74095,0.0093468,0.00026485,0.00019255
1.4402,0.37429,0.3756,0.37515,0.00022889,0.74035,0.0099517,0.00026853,0.00018926
1.441,0.37429,0.37561,0.37516,0.0002291,0.73974,0.010575,0.0002722,0.00018599
1.4418,0.37429,0.37561,0.37516,0.00022931,0.73911,0.011217,0.00027587,0.00018276
1.4426,0.37429,0.37561,0.37517,0.00022953,0.73845,0.011878,0.00027952,0.00017955
1.4434,0.37429,0.37562,0.37517,0.00022977,0.73778,0.012558,0.00028317,0.00017637
1.4442,0.37429,0.37562,0.37518,0.00023001,0.7371,0.013256,0.0002868,0.00017322
1.445,0.37429,0.37562,0.37518,0.00023026,0.73639,0.013972,0.00029042,0.00017009
1.4458,0.37429,0.37563,0.37518,0.00023052,0.73566,0.014707,0.00029403,0.000167
1.4466,0.37429,0.37563,0.37519,0.00023078,0.73492,0.015461,0.00029762,0.00016395
1.4474,0.37429,0.37563,0.37519,0.00023106,0.73416,0.016233,0.0003012,0.00016092
1.4483,0.37429,0.37564,0.3752,0.00023135,0.73337,0.017023,0.00030477,0.00015793
1.4491,0.37429,0.37564,0.3752,0.00023164,0.73257,0.017832,0.00030831,0.00015497
1.4499,0.37429,0.37565,0.37521,0.00023195,0.73176,0.018659,0.00031184,0.00015206
1.4507,0.37429,0.37565,0.37521,0.00023226,0.73092,0.019504,0.00031535,0.00014917
1.4515,0.37429,0.37565,0.37522,0.00023258,0.73007,0.020368,0.00031884,0.00014633
1.4523,0.37429,0.37565,0.37522,0.00023291,0.72919,0.021249,0.00032231,0.00014352
1.4531,0.37429,0.37566,0.37523,0.00023325,0.7283,0.022149,0.00032575,0.00014076
1.4539,0.37429,0.37566,0.37523,0.0002336,0.72739,0.023067,0.00032918,0.00013803
1.4547,0.37429,0.37566,0.37524,0.00023396,0.72647,0.024002,0.00033258,0.00013535
1.4555,0.37429,0.37567,0.37524,0.00023433,0.72552,0.024956,0.00033595,0.00013271
1.4563,0.37429,0.37567,0.37524,0.00023471,0.72456,0.025928,0.0003393,0.00013011
1.4571,0.37429,0.37567,0.37525,0.00023509,0.72358,0.026918,0.00034263,0.00012756
1.4579,0.37429,0.37568,0.37525,0.00023549,0.72258,0.027925,0.00034593,0.00012505
1.4587,0.37429,0.37568,0.37526,0.00023589,0.72156,0.02895,0.0003492,0.00012259
1.4595,0.37429,0.37568,0.37526,0.00023631,0.72053,0.029993,0.00035244,0.00012018
1.4603,0.37429,0.37568,0.37527,0.00023673,0.71948,0.031054,0.00035565,0.00011781
1.4611,0.37429,0.37569,0.37527,0.00023716,0.71841,0.032132,0.00035883,0.00011549
1.4619,0.37429,0.37569,0.37528,0.0002376,0.71732,0.033228,0.00036198,0.00011322
1.4628,0.37429,0.37569,0.37528,0.00023805,0.71622,0.034341,0.00036509,0.00011101
1.4636,0.37429,0.37569,0.37528,0.00023851,0.7151,0.035472,0.00036818,0.00010884
1.4644,0.37429,0.37569,0.37529,0.00023898,0.71396,0.03662,0.00037123,0.00010673
1.4652,0.37429,0.3757,0.37529,0.00023945,0.7128,0.037785,0.00037424,0.00010466
1.466,0.37429,0.3757,0.3753,0.00023994,0.71163,0.038968,0.00037722,0.00010265
1.4668,0.37429,0.3757,0.3753,0.00024043,0.71043,0.040168,0.00038017,0.0001007
1.4676,0.37429,0.3757,0.37531,0.00024094,0.70923,0.041385,0.00038307,9.8801e-05
1.4684,0.37429,0.3757,0.37531,0.00024145,0.708,0.04262,0.00038594,9.6958e-05
1.4692,0.37429,0.37571,0.37531,0.00024197,0.70676,0.043871,0.00038877,9.5171e-05
1.47,0.37429,0.37571,0.37532,0.0002425,0.7055,0.045139,0.00039156,9.3442e-05
1.4708,0.37429,0.37571,0.37532,0.00024304,0.70422,0.046424,0.00039431,9.177e-05
1.4716,0.37429,0.37571,0.37533,0.00024359,0.70293,0.047726,0.00039702,9.0157e-05
1.4724,0.37429,0.37571,0.37533,0.00024415,0.70162,0.049045,0.00039969,8.8603e-05
1.4732,0.37429,0.37571,0.37533,0.00024471,0.70029,0.05038,0.00040232,8.711e-05
1.474,0.37429,0.37572,0.37534,0.00024529,0.69895,0.051732,0.0004049,8.5677e-05
1.4748,0.37429,0.37572,0.37534,0.00024587,0.69759,0.053101,0.00040744,8.4305e-05
1.4756,0.37429,0.37572,0.37535,0.00024646,0.69621,0.054486,0.00040993,8.2996e-05
1.4764,0.37429,0.37572,0.37535,0.00024707,0.69482,0.055887,0.00041238,8.1749e-05
1.4773,0.37429,0.37572,0.37536,0.00024768,0.69341,0.057305,0.00041479,8.0565e-05
1.4781,0.37429,0.37572,0.37536,0.00024829,0.69198,0.058739,0.00041714,7.9445e-05
1.4789,0.37429,0.37572,0.37536,0.00024892,0.69054,0.06019,0.00041946,7.8389e-05
1.4797,0.37429,0.37572,0.37537,0.00024956,0.68908,0.061656,0.00042172,7.7398e-05
1.4805,0.37429,0.37572,0.37537,0.0002502,0.6876,0.063139,0.00042393,7.6473e-05
1.4813,0.37429,0.37573,0.37538,0.00025086,0.68611,0.064637,0.0004261,7.5614e-05
1.4821,0.37429,0.37573,0.37538,0.00025152,0.68461,0.066151,0.00042822,7.4821e-05
1.4829,0.37429,0.37573,0.37538,0.00025219,0.68309,0.067682,0.00043028,7.4095e-05
1.4837,0.37429,0.37573,0.37539,0.00025287,0.68155,0.069228,0.0004323,7.3437e-05
1.4845,0.37429,0.37573,0.37539,0.00025356,0.67999,0.070789,0.00043427,7.2847e-05
1.4853,0.37429,0.37573,0.3754,0.00025425,0.67842,0.072366,0.00043618,7.2325e-05
1.4861,0.37429,0.37573,0.3754,0.00025496,0.67684,0.073959,0.00043804,7.1872e-05
1.4869,0.37429,0.37573,0.3754,0.00025567,0.67524,0.075567,0.00043985,7.1489e-05
1.4877,0.37429,0.37573,0.37541,0.00025639,0.67362,0.077191,0.00044161,7.1175e-05
1.4885,0.37429,0.37573,0.37541,0.00025712,0.67199,0.078829,0.00044331,7.0932e-05
1.4893,0.37429,0.37573,0.37541,0.00025786,0.67035,0.080483,0.00044496,7.0759e-05
1.4901,0.37429,0.37573,0.37542,0.0002586,0.66868,0.082152,0.00044655,7.0657e-05
1.4909,0.37429,0.37573,0.37542,0.00025936,0.66701,0.083836,0.00044809,7.0626e-05
1.4917,0.37429,0.37573,0.37543,0.00026012,0.66532,0.085535,0.00044958,7.0666e-05
1.4926,0.37429,0.37573,0.37543,0.00026089,0.66361,0.087249,0.000451,7.0779e-05
1.4934,0.37429,0.37573,0.37543,0.00026167,0.66189,0.088977,0.00045238,7.0964e-05
1.4942,0.37429,0.37573,0.37544,0.00026246,0.66015,0.09072,0.00045369,7.1221e-05
1.495,0.37429,0.37573,0.37544,0.00026325,0.6584,0.092478,0.00045495,7.1551e-05
1.4958,0.37429,0.37573,0.37544,0.00026405,0.65664,0.09425,0.00045615,7.1954e-05
1.4966,0.37429,0.37573,0.37545,0.00026486,0.65486,0.096037,0.0004573,7.243e-05
1.4974,0.37429,0.37572,0.37545,0.00026568,0.65306,0.097837,0.00045839,7.2979e-05
1.4982,0.37429,0.37572,0.37545,0.00026651,0.65126,0.099652,0.00045941,7.3603e-05
1.499,0.37429,0.37572,0.37546,0.00026734,0.64943,0.10148,0.00046038,7.43e-05
1.4998,0.37429,0.37572,0.37546,0.00026818,0.6476,0.10332,0.0004613,7.5071e-05
1.5006,0.37429,0.37572,0.37547,0.00026903,0.64575,0.10518,0.00046215,7.5916e-05
1.5014,0.37429,0.37572,0.37547,0.00026989,0.64388,0.10705,0.00046294,7.6835e-05
1.5022,0.37429,0.37572,0.37547,0.00027075,0.64201,0.10894,0.00046368,7.7829e-05
1.503,0.37429,0.37572,0.37548,0.00027163,0.64012,0.11084,0.00046435,7.8897e-05
1.5038,0.37429,0.37572,0.37548,0.0002725,0.63821,0.11275,0.00046497,8.004e-05
1.5046,0.37429,0.37572,0.37548,0.00027339,0.63629,0.11467,0.00046552,8.1257e-05
1.5054,0.37429,0.37571,0.37549,0.00027428,0.63436,0.11661,0.00046602,8.2549e-05
1.5062,0.37429,0.37571,0.37549,0.00027519,0.63241,0.11856,0.00046646,8.3916e-05
1.5071,0.37429,0.37571,0.37549,0.00027609,0.63046,0.12053,0.00046683,8.5357e-05
1.5079,0.37429,0.37571,0.3755,0.00027701,0.62849,0.12251,0.00046715,8.6873e-05
1.5087,0.37429,0.37571,0.3755,0.00027793,0.6265,0.1245,0.0004674,8.8464e-05
1.5095,0.37429,0.37571,0.3755,0.00027886,0.6245,0.1265,0.00046759,9.0129e-05
1.5103,0.37429,0.3757,0.3755,0.0002798,0.62249,0.12852,0.00046773,9.1868e-05
1.5111,0.37429,0.3757,0.37551,0.00028074,0.62047,0.13055,0.0004678,9.3683e-05
1.5119,0.37429,0.3757,0.37551,0.00028169,0.61844,0.13259,0.00046781,9.5571e-05
1.5127,0.37429,0.3757,0.37551,0.00028265,0.61639,0.13464,0.00046776,9.7534e-05
1.5135,0.37429,0.3757,0.37552,0.00028361,0.61433,0.13671,0.00046766,9.957e-05
1.5143,0.37429,0.37569,0.37552,0.00028458,0.61225,0.13879,0.00046749,0.00010168
1.5151,0.37429,0.37569,0.37552,0.00028556,0.61017,0.14088,0.00046726,0.00010387
1.5159,0.37429,0.37569,0.37553,0.00028654,0.60807,0.14298,0.00046696,0.00010612
1.5167,0.37429,0.37569,0.37553,0.00028753,0.60597,0.14509,0.00046661,0.00010845
1.5175,0.37429,0.37568,0.37553,0.00028853,0.60384,0.14722,0.0004662,0.00011086
1.5183,0.37429,0.37568,0.37554,0.00028953,0.60171,0.14936,0.00046573,0.00011334
1.5191,0.37429,0.37568,0.37554,0.00029054,0.59957,0.15151,0.0004652,0.00011589
1.5199,0.37429,0.37568,0.37554,0.00029156,0.59741,0.15367,0.00046461,0.00011851
1.5207,0.37429,0.37567,0.37554,0.00029258,0.59525,0.15584,0.00046395,0.0001212
1.5216,0.37429,0.37567,0.37555,0.00029361,0.59307,0.15802,0.00046324,0.00012397
1.5224,0.37429,0.37567,0.37555,0.00029464,0.59088,0.16022,0.00046247,0.00012681
1.5232,0.37429,0.37566,0.37555,0.00029568,0.58868,0.16242,0.00046164,0.00012971
1.524,0.37429,0.37566,0.37555,0.00029672,0.58647,0.16464,0.00046075,0.00013269
1.5248,0.37429,0.37566,0.37556,0.00029777,0.58425,0.16687,0.0004598,0.00013574
1.5256,0.37429,0.37565,0.37556,0.00029883,0.58201,0.16911,0.0004588,0.00013886
1.5264,0.37429,0.37565,0.37556,0.00029989,0.57977,0.17135,0.00045773,0.00014205
1.5272,0.37429,0.37565,0.37557,0.00030096,0.57752,0.17361,0.00045661,0.00014531
1.528,0.37429,0.37564,0.37557,0.00030203,0.57525,0.17588,0.00045543,0.00014864
1.5288,0.37429,0.37564,0.37557,0.00030311,0.57298,0.17816,0.00045419,0.00015203
1.5296,0.37429,0.37564,0.37557,0.00030419,0.57069,0.18045,0.0004529,0.00015549
1.5304,0.37429,0.37563,0.37558,0.00030528,0.5684,0.18275,0.00045154,0.00015902
1.5312,0.37429,0.37563,0.37558,0.00030638,0.5661,0.18506,0.00045014,0.00016262
1.532,0.37429,0.37563,0.37558,0.00030748,0.56378,0.18738,0.00044867,0.00016628
1.5328,0.37429,0.37562,0.37558,0.00030858,0.56146,0.18971,0.00044715,0.00017001
1.5336,0.37429,0.37562,0.37559,0.00030969,0.55912,0.19205,0.00044558,0.0001738
1.5344,0.37429,0.37562,0.37559,0.0003108,0.55678,0.19439,0.00044395,0.00017766
1.5352,0.37429,0.37561,0.37559,0.00031192,0.55443,0.19675,0.00044226,0.00018158
1.5361,0.37429,0.37561,0.37559,0.00031305,0.55207,0.19912,0.00044052,0.00018557
1.5369,0.37429,0.3756,0.37559,0.00031417,0.5497,0.20149,0.00043873,0.00018961
1.5377,0.37429,0.3756,0.3756,0.00031531,0.54732,0.20388,0.00043689,0.00019372
1.5385,0.37429,0.3756,0.3756,0.00031644,0.54493,0.20627,0.00043499,0.00019789
1.5393,0.37429,0.37559,0.3756,0.00031758,0.54253,0.20867,0.00043304,0.00020212
1.5401,0.37429,0.37559,0.3756,0.00031873,0.54013,0.21108,0.00043104,0.00020641
1.5409,0.37429,0.37558,0.37561,0.00031988,0.53771,0.2135,0.00042899,0.00021076
1.5417,0.37429,0.37558,0.37561,0.00032103,0.53529,0.21592,0.00042689,0.00021517
1.5425,0.37429,0.37557,0.37561,0.00032219,0.53286,0.21836,0.00042474,0.00021964
1.5433,0.37429,0.37557,0.37561,0.00032335,0.53042,0.2208,0.00042254,0.00022416
1.5441,0.37429,0.37556,0.37561,0.00032451,0.52797,0.22325,0.00042029,0.00022874
1.5449,0.37429,0.37556,0.37562,0.00032568,0.52552,0.22571,0.00041799,0.00023338
1.5457,0.37429,0.37556,0.37562,0.00032686,0.52306,0.22818,0.00041564,0.00023807
1.5465,0.37429,0.37555,0.37562,0.00032803,0.52059,0.23065,0.00041325,0.00024281
1.5473,0.37429,0.37555,0.37562,0.00032921,0.51811,0.23313,0.00041081,0.00024761
1.5481,0.37429,0.37554,0.37562,0.00033039,0.51563,0.23562,0.00040833,0.00025246
1.5489,0.37429,0.37554,0.37562,0.00033158,0.51314,0.23811,0.0004058,0.00025736
1.5497,0.37429,0.37553,0.37563,0.00033277,0.51064,0.24062,0.00040323,0.00026231
1.5505,0.37429,0.37553,0.37563,0.00033396,0.50813,0.24312,0.00040061,0.00026732
1.5514,0.37429,0.37552,0.37563,0.00033516,0.50562,0.24564,0.00039795,0.00027237
1.5522,0.37429,0.37552,0.37563,0.00033636,0.5031,0.24816,0.00039525,0.00027746
1.553,0.37429,0.37551,0.37563,0.00033756,0.50057,0.25069,0.0003925,0.00028261
1.5538,0.37429,0.37551,0.37563,0.00033876,0.49804,0.25323,0.00038972,0.0002878
1.5546,0.37429,0.3755,0.37564,0.00033997,0.4955,0.25577,0.0003869,0.00029304
1.5554,0.37429,0.3755,0.37564,0.00034118,0.49296,0.25832,0.00038403,0.00029832
1.5562,0.37429,0.37549,0.37564,0.00034239,0.49041,0.26087,0.00038113,0.00030364
1.557,0.37429,0.37548,0.37564,0.0003436,0.48785,0.26343,0.00037819,0.00030901
1.5578,0.37429,0.37548,0.37564,0.00034482,0.48529,0.266,0.00037522,0.00031442
1.5586,0.37429,0.37547,0.37564,0.00034604,0.48272,0.26857,0.0003722,0.00031987
1.5594,0.37429,0.37547,0.37564,0.00034726,0.48015,0.27114,0.00036916,0.00032535
1.5602,0.37429,0.37546,0.37565,0.00034848,0.47757,0.27372,0.00036608,0.00033088
1.561,0.37429,0.37546,0.37565,0.0003497,0.47498,0.27631,0.00036296,0.00033645
1.5618,0.37429,0.37545,0.37565,0.00035093,0.47239,0.2789,0.00035981,0.00034205
1.5626,0.37429,0.37545,0.37565,0.00035216,0.4698,0.2815,0.00035663,0.00034768
1.5634,0.37429,0.37544,0.37565,0.00035339,0.4672,0.2841,0.00035342,0.00035335
1.5642,0.37429,0.37543,0.37565,0.00035462,0.4646,0.28671,0.00035018,0.00035905
1.565,0.37429,0.37543,0.37565,0.00035585,0.46199,0.28932,0.00034691,0.00036479
1.5659,0.37429,0.37542,0.37565,0.00035708,0.45937,0.29193,0.00034361,0.00037056
1.5667,0.37429,0.37542,0.37566,0.00035832,0.45676,0.29455,0.00034028,0.00037635
1.5675,0.37429,0.37541,0.37566,0.00035955,0.45414,0.29718,0.00033692,0.00038218
1.5683,0.37429,0.37541,0.37566,0.00036079,0.45151,0.2998,0.00033354,0.00038803
1.5691,0.37429,0.3754,0.37566,0.00036203,0.44888,0.30244,0.00033014,0.00039392
1.5699,0.37429,0.37539,0.37566,0.00036327,0.44625,0.30507,0.00032671,0.00039982
1.5707,0.37429,0.37539,0.37566,0.0003645,0.44361,0.30771,0.00032326,0.00040575
1.5715,0.37429,0.37538,0.37566,0.00036574,0.44097,0.31035,0.00031978,0.00041171
1.5723,0.37429,0.37538,0.37566,0.00036698,0.43833,0.313,0.00031628,0.00041769
1.5731,0.37429,0.37537,0.37566,0.00036823,0.43568,0.31565,0.00031277,0.00042368
1.5739,0.37429,0.37536,0.37566,0.00036947,0.43303,0.3183,0.00030923,0.0004297
1.5747,0.37429,0.37536,0.37566,0.00037071,0.43038,0.32095,0.00030568,0.00043574
1.5755,0.37429,0.37535,0.37566,0.00037195,0.42772,0.32361,0.0003021,0.0004418
1.5763,0.37429,0.37535,0.37567,0.00037319,0.42506,0.32627,0.00029851,0.00044787
1.5771,0.37429,0.37534,0.37567,0.00037443,0.4224,0.32893,0.00029491,0.00045396
1.5779,0.37429,0.37533,0.37567,0.00037567,0.41974,0.3316,0.00029129,0.00046006
1.5787,0.37429,0.37533,0.37567,0.00037692,0.41707,0.33426,0.00028766,0.00046618
1.5795,0.37429,0.37532,0.37567,0.00037816,0.4144,0.33693,0.00028401,0.0004723
1.5804,0.37429,0.37532,0.37567,0.0003794,0.41173,0.3396,0.00028035,0.00047844
1.5812,0.37429,0.37531,0.37567,0.00038064,0.40906,0.34228,0.00027668,0.00048459
1.582,0.37429,0.3753,0.37567,0.00038188,0.40639,0.34495,0.000273,0.00049075
1.5828,0.37429,0.3753,0.37567,0.00038311,0.40371,0.34763,0.00026932,0.00049691
1.5836,0.37429,0.37529,0.37567,0.00038435,0.40103,0.3503,0.00026562,0.00050308
1.5844,0.37429,0.37528,0.37567,0.00038559,0.39836,0.35298,0.00026192,0.00050926
1.5852,0.37429,0.37528,0.37567,0.00038683,0.39568,0.35566,0.00025821,0.00051544
1.586,0.37429,0.37527,0.37567,0.00038806,0.393,0.35834,0.00025449,0.00052162
1.5868,0.37429,0.37526,0.37567,0.00038929,0.39032,0.36103,0.00025078,0.00052781
1.5876,0.37429,0.37526,0.37567,0.00039052,0.38763,0.36371,0.00024706,0.00053399
1.5884,0.37429,0.37525,0.37567,0.00039176,0.38495,0.36639,0.00024333,0.00054018
1.5892,0.37429,0.37525,0.37567,0.00039298,0.38227,0.36907,0.00023961,0.00054636
1.59,0.37429,0.37524,0.37567,0.00039421,0.37958,0.37176,0.00023589,0.00055254
1.5908,0.37429,0.37523,0.37567,0.00039544,0.3769,0.37444,0.00023216,0.00055871
1.5916,0.37429,0.37523,0.37567,0.00039666,0.37422,0.37713,0.00022844,0.00056488
1.5924,0.37429,0.37522,0.37567,0.00039788,0.37153,0.37981,0.00022472,0.00057104
1.5932,0.37429,0.37521,0.37567,0.0003991,0.36885,0.38249,0.00022101,0.0005772
1.594,0.37429,0.37521,0.37567,0.00040032,0.36616,0.38518,0.0002173,0.00058334
1.5949,0.37429,0.3752,0.37567,0.00040154,0.36348,0.38786,0.00021359,0.00058948
1.5957,0.37429,0.37519,0.37567,0.00040275,0.3608,0.39054,0.0002099,0.0005956
1.5965,0.37429,0.37519,0.37567,0.00040396,0.35812,0.39322,0.00020621,0.00060171
1.5973,0.37429,0.37518,0.37567,0.00040517,0.35544,0.3959,0.00020253,0.00060781
1.5981,0.37429,0.37518,0.37567,0.00040638,0.35276,0.39858,0.00019886,0.00061389
1.5989,0.37429,0.37517,0.37567,0.00040758,0.35008,0.40126,0.0001952,0.00061996
1.5997,0.37429,0.37516,0.37567,0.00040878,0.3474,0.40394,0.00019155,0.00062601
1.6005,0.37429,0.37516,0.37567,0.00040998,0.34472,0.40661,0.00018791,0.00063204
1.6013,0.37429,0.37515,0.37567,0.00041117,0.34205,0.40929,0.00018429,0.00063805
1.6021,0.37429,0.37514,0.37567,0.00041236,0.33938,0.41196,0.00018068,0.00064404
1.6029,0.37429,0.37514,0.37567,0.00041355,0.33671,0.41463,0.00017709,0.00065001
1.6037,0.37429,0.37513,0.37567,0.00041473,0.33404,0.4173,0.00017351,0.00065596
1.6045,0.37429,0.37512,0.37567,0.00041592,0.33137,0.41996,0.00016996,0.00066188
1.6053,0.37429,0.37512,0.37567,0.00041709,0.32871,0.42263,0.00016642,0.00066777
1.6061,0.37429,0.37511,0.37567,0.00041827,0.32604,0.42529,0.0001629,0.00067364
1.6069,0.37429,0.3751,0.37566,0.00041944,0.32338,0.42794,0.00015939,0.00067949
1.6077,0.37429,0.3751,0.37566,0.00042061,0.32073,0.4306,0.00015592,0.0006853
1.6085,0.37429,0.37509,0.37566,0.00042177,0.31807,0.43325,0.00015246,0.00069108
1.6093,0.37429,0.37509,0.37566,0.00042293,0.31542,0.4359,0.00014902,0.00069684
1.6102,0.37429,0.37508,0.37566,0.00042409,0.31277,0.43855,0.00014561,0.00070256
1.611,0.37429,0.37507,0.37566,0.00042524,0.31013,0.44119,0.00014223,0.00070825
1.6118,0.37429,0.37507,0.37566,0.00042638,0.30749,0.44383,0.00013887,0.0007139
1.6126,0.37429,0.37506,0.37566,0.00042753,0.30485,0.44647,0.00013553,0.00071952
1.6134,0.37429,0.37505,0.37566,0.00042867,0.30221,0.4491,0.00013223,0.0007251
1.6142,0.37429,0.37505,0.37566,0.0004298,0.29958,0.45173,0.00012895,0.00073065
1.615,0.37429,0.37504,0.37566,0.00043093,0.29695,0.45436,0.0001257,0.00073616
1.6158,0.37429,0.37504,0.37566,0.00043205,0.29433,0.45698,0.00012248,0.00074163
1.6166,0.37429,0.37503,0.37565,0.00043317,0.29171,0.4596,0.00011929,0.00074706
1.6174,0.37429,0.37502,0.37565,0.00043429,0.2891,0.46221,0.00011614,0.00075244
1.6182,0.37429,0.37502,0.37565,0.0004354,0.28649,0.46482,0.00011301,0.00075779
1.619,0.37429,0.37501,0.37565,0.00043651,0.28388,0.46742,0.00010992,0.00076309
1.6198,0.37429,0.375,0.37565,0.00043761,0.28128,0.47002,0.00010686,0.00076835
1.6206,0.37429,0.375,0.37565,0.0004387,0.27868,0.47261,0.00010384,0.00077356
1.6214,0.37429,0.37499,0.37565,0.00043979,0.27609,0.4752,0.00010086,0.00077872
1.6222,0.37429,0.37499,0.37565,0.00044087,0.27351,0.47779,9.7907e-05,0.00078384
1.623,0.37429,0.37498,0.37564,0.00044195,0.27092,0.48036,9.4994e-05,0.00078891
1.6238,0.37429,0.37497,0.37564,0.00044303,0.26835,0.48294,9.212e-05,0.00079393
1.6247,0.37429,0.37497,0.37564,0.0004441,0.26578,0.48551,8.9284e-05,0.00079891
1.6255,0.37429,0.37496,0.37564,0.00044516,0.26321,0.48807,8.6488e-05,0.00080383
1.6263,0.37429,0.37496,0.37564,0.00044621,0.26065,0.49062,8.3732e-05,0.0008087
1.6271,0.37429,0.37495,0.37564,0.00044726,0.2581,0.49317,8.1017e-05,0.00081351
1.6279,0.37429,0.37494,0.37564,0.00044831,0.25555,0.49572,7.8343e-05,0.00081827
1.6287,0.37429,0.37494,0.37563,0.00044935,0.25301,0.49826,7.5712e-05,0.00082298
1.6295,0.37429,0.37493,0.37563,0.00045038,0.25048,0.50079,7.3124e-05,0.00082764
1.6303,0.37429,0.37493,0.37563,0.00045141,0.24795,0.50331,7.0579e-05,0.00083223
1.6311,0.37429,0.37492,0.37563,0.00045243,0.24543,0.50583,6.8079e-05,0.00083677
1.6319,0.37429,0.37492,0.37563,0.00045344,0.24291,0.50834,6.5624e-05,0.00084126
1.6327,0.37429,0.37491,0.37563,0.00045445,0.2404,0.51085,6.3214e-05,0.00084568
1.6335,0.37429,0.3749,0.37562,0.00045545,0.2379,0.51335,6.0851e-05,0.00085005
1.6343,0.37429,0.3749,0.37562,0.00045644,0.23541,0.51584,5.8534e-05,0.00085435
1.6351,0.37429,0.37489,0.37562,0.00045743,0.23292,0.51832,5.6265e-05,0.0008586
1.6359,0.37429,0.37489,0.37562,0.00045841,0.23044,0.5208,5.4043e-05,0.00086278
1.6367,0.37429,0.37488,0.37562,0.00045938,0.22797,0.52327,5.1871e-05,0.0008669
1.6375,0.37429,0.37488,0.37561,0.00046035,0.2255,0.52573,4.9747e-05,0.00087096
1.6383,0.37429,0.37487,0.37561,0.00046131,0.22304,0.52818,4.7673e-05,0.00087495
1.6392,0.37429,0.37487,0.37561,0.00046227,0.22059,0.53063,4.565e-05,0.00087888
1.64,0.37429,0.37486,0.37561,0.00046321,0.21815,0.53307,4.3677e-05,0.00088275
1.6408,0.37429,0.37486,0.37561,0.00046415,0.21572,0.5355,4.1755e-05,0.00088655
1.6416,0.37429,0.37485,0.3756,0.00046508,0.21329,0.53792,3.9885e-05,0.00089028
1.6424,0.37429,0.37484,0.3756,0.00046601,0.21087,0.54033,3.8067e-05,0.00089394
1.6432,0.37429,0.37484,0.3756,0.00046692,0.20847,0.54274,3.6302e-05,0.00089754
1.644,0.37429,0.37483,0.3756,0.00046783,0.20607,0.54513,3.4589e-05,0.00090107
1.6448,0.37429,0.37483,0.3756,0.00046873,0.20367,0.54752,3.2931e-05,0.00090454
1.6456,0.37429,0.37482,0.37559,0.00046963,0.20129,0.5499,3.1326e-05,0.00090793
1.6464,0.37429,0.37482,0.37559,0.00047051,0.19892,0.55227,2.9775e-05,0.00091125
1.6472,0.37429,0.37481,0.37559,0.00047139,0.19655,0.55463,2.8279e-05,0.00091451
1.648,0.37429,0.37481,0.37559,0.00047226,0.19419,0.55698,2.6839e-05,0.00091769
1.6488,0.37429,0.3748,0.37558,0.00047313,0.19185,0.55932,2.5453e-05,0.0009208
1.6496,0.37429,0.3748,0.37558,0.00047398,0.18951,0.56165,2.4124e-05,0.00092384
1.6504,0.37429,0.3748,0.37558,0.00047483,0.18718,0.56398,2.285e-05,0.00092681
1.6512,0.37429,0.37479,0.37558,0.00047567,0.18486,0.56629,2.1633e-05,0.0009297
1.652,0.37429,0.37479,0.37558,0.0004765,0.18256,0.56859,2.0473e-05,0.00093252
1.6528,0.37429,0.37478,0.37557,0.00047732,0.18026,0.57089,1.9369e-05,0.00093527
1.6537,0.37429,0.37478,0.37557,0.00047814,0.17797,0.57317,1.8323e-05,0.00093795
1.6545,0.37429,0.37477,0.37557,0.00047894,0.17569,0.57545,1.7334e-05,0.00094055
1.6553,0.37429,0.37477,0.37557,0.00047974,0.17342,0.57771,1.6403e-05,0.00094308
1.6561,0.37429,0.37476,0.37556,0.00048053,0.17116,0.57996,1.553e-05,0.00094553
1.6569,0.37429,0.37476,0.37556,0.00048131,0.16892,0.5822,1.4715e-05,0.0009479
1.6577,0.37429,0.37475,0.37556,0.00048208,0.16668,0.58444,1.3958e-05,0.0009502
1.6585,0.37429,0.37475,0.37555,0.00048284,0.16445,0.58666,1.326e-05,0.00095243
1.6593,0.37429,0.37475,0.37555,0.0004836,0.16224,0.58887,1.262e-05,0.00095458
1.6601,0.37429,0.37474,0.37555,0.00048435,0.16003,0.59107,1.2039e-05,0.00095665
1.6609,0.37429,0.37474,0.37555,0.00048508,0.15784,0.59325,1.1517e-05,0.00095865
1.6617,0.37429,0.37473,0.37554,0.00048581,0.15566,0.59543,1.1054e-05,0.00096057
1.6625,0.37429,0.37473,0.37554,0.00048653,0.15348,0.5976,1.065e-05,0.00096241
1.6633,0.37429,0.37473,0.37554,0.00048724,0.15132,0.59975,1.0305e-05,0.00096418
1.6641,0.37429,0.37472,0.37553,0.00048794,0.14918,0.60189,1.0019e-05,0.00096586
1.6649,0.37429,0.37472,0.37553,0.00048863,0.14704,0.60402,9.793e-06,0.00096748
1.6657,0.37429,0.37471,0.37553,0.00048932,0.14491,0.60614,9.6258e-06,0.00096901
1.6665,0.37429,0.37471,0.37553,0.00048999,0.1428,0.60825,9.5179e-06,0.00097047
1.6673,0.37429,0.37471,0.37552,0.00049066,0.1407,0.61035,9.4693e-06,0.00097184
1.6681,0.37429,0.3747,0.37552,0.00049131,0.13861,0.61243,9.4799e-06,0.00097314
1.669,0.37429,0.3747,0.37552,0.00049196,0.13653,0.6145,9.5497e-06,0.00097437
1.6698,0.37429,0.3747,0.37551,0.0004926,0.13447,0.61656,9.6786e-06,0.00097551
1.6706,0.37429,0.37469,0.37551,0.00049322,0.13241,0.61861,9.8666e-06,0.00097658
1.6714,0.37429,0.37469,0.37551,0.00049384,0.13037,0.62064,1.0114e-05,0.00097757
1.6722,0.37429,0.37469,0.3755,0.00049445,0.12835,0.62266,1.0419e-05,0.00097848
1.673,0.37429,0.37468,0.3755,0.00049505,0.12633,0.62467,1.0784e-05,0.00097931
1.6738,0.37429,0.37468,0.3755,0.00049564,0.12433,0.62667,1.1207e-05,0.00098007
1.6746,0.37429,0.37468,0.3755,0.00049622,0.12234,0.62865,1.1689e-05,0.00098075
1.6754,0.37429,0.37467,0.37549,0.00049679,0.12036,0.63062,1.2229e-05,0.00098135
1.6762,0.37429,0.37467,0.37549,0.00049735,0.1184,0.63258,1.2827e-05,0.00098187
1.677,0.37429,0.37467,0.37549,0.0004979,0.11645,0.63452,1.3483e-05,0.00098232
1.6778,0.37429,0.37466,0.37548,0.00049844,0.11451,0.63646,1.4196e-05,0.00098269
1.6786,0.37429,0.37466,0.37548,0.00049897,0.11258,0.63837,1.4967e-05,0.00098298
1.6794,0.37429,0.37466,0.37548,0.00049949,0.11067,0.64028,1.5796e-05,0.00098319
1.6802,0.37429,0.37466,0.37547,0.0005,0.10878,0.64217,1.6681e-05,0.00098333
1.681,0.37429,0.37465,0.37547,0.00050051,0.10689,0.64404,1.7623e-05,0.00098339
1.6818,0.37429,0.37465,0.37546,0.000501,0.10502,0.64591,1.8621e-05,0.00098337
1.6826,0.37429,0.37465,0.37546,0.00050148,0.10317,0.64775,1.9675e-05,0.00098328
1.6835,0.37429,0.37465,0.37546,0.00050195,0.10133,0.64959,2.0786e-05,0.00098312
1.6843,0.37429,0.37464,0.37545,0.00050241,0.099498,0.65141,2.1951e-05,0.00098287
1.6851,0.37429,0.37464,0.37545,0.00050286,0.097684,0.65322,2.3172e-05,0.00098256
1.6859,0.37429,0.37464,0.37545,0.00050331,0.095885,0.65501,2.4447e-05,0.00098216
1.6867,0.37429,0.37464,0.37544,0.00050374,0.094099,0.65679,2.5776e-05,0.0009817
1.6875,0.37429,0.37463,0.37544,0.00050416,0.092328,0.65855,2.716e-05,0.00098116
1.6883,0.37429,0.37463,0.37544,0.00050457,0.090572,0.6603,2.8597e-05,0.00098054
1.6891,0.37429,0.37463,0.37543,0.00050497,0.08883,0.66204,3.0087e-05,0.00097985
1.6899,0.37429,0.37463,0.37543,0.00050536,0.087103,0.66376,3.1629e-05,0.00097909
1.6907,0.37429,0.37463,0.37543,0.00050574,0.085391,0.66546,3.3224e-05,0.00097825
1.6915,0.37429,0.37462,0.37542,0.00050611,0.083693,0.66715,3.4871e-05,0.00097735
1.6923,0.37429,0.37462,0.37542,0.00050647,0.08201,0.66883,3.6568e-05,0.00097637
1.6931,0.37429,0.37462,0.37541,0.00050682,0.080343,0.67049,3.8317e-05,0.00097532
1.6939,0.37429,0.37462,0.37541,0.00050716,0.07869,0.67213,4.0115e-05,0.0009742
1.6947,0.37429,0.37462,0.37541,0.00050748,0.077052,0.67376,4.1964e-05,0.00097301
1.6955,0.37429,0.37461,0.3754,0.0005078,0.07543,0.67537,4.3861e-05,0.00097174
1.6963,0.37429,0.37461,0.3754,0.00050811,0.073824,0.67697,4.5807e-05,0.00097041
1.6971,0.37429,0.37461,0.37539,0.00050841,0.072232,0.67856,4.7801e-05,0.00096901
1.698,0.37429,0.37461,0.37539,0.00050869,0.070656,0.68013,4.9843e-05,0.00096754
1.6988,0.37429,0.37461,0.37539,0.00050897,0.069096,0.68168,5.1931e-05,0.00096601
1.6996,0.37429,0.37461,0.37538,0.00050924,0.067551,0.68321,5.4066e-05,0.0009644
1.7004,0.37429,0.37461,0.37538,0.00050949,0.066023,0.68474,5.6246e-05,0.00096273
1.7012,0.37429,0.3746,0.37538,0.00050973,0.06451,0.68624,5.8471e-05,0.000961
1.702,0.37429,0.3746,0.37537,0.00050997,0.063012,0.68773,6.0741e-05,0.0009592
1.7028,0.37429,0.3746,0.37537,0.00051019,0.061531,0.6892,6.3054e-05,0.00095733
1.7036,0.37429,0.3746,0.37536,0.00051041,0.060066,0.69066,6.5411e-05,0.0009554
1.7044,0.37429,0.3746,0.37536,0.00051061,0.058617,0.6921,6.781e-05,0.00095341
1.7052,0.37429,0.3746,0.37536,0.0005108,0.057184,0.69353,7.025e-05,0.00095135
1.706,0.37429,0.3746,0.37535,0.00051098,0.055768,0.69493,7.2732e-05,0.00094923
1.7068,0.37429,0.3746,0.37535,0.00051115,0.054368,0.69633,7.5254e-05,0.00094705
1.7076,0.37429,0.3746,0.37534,0.00051131,0.052984,0.6977,7.7815e-05,0.00094481
1.7084,0.37429,0.3746,0.37534,0.00051146,0.051617,0.69906,8.0415e-05,0.00094251
1.7092,0.37429,0.3746,0.37533,0.0005116,0.050266,0.7004,8.3054e-05,0.00094015
1.71,0.37429,0.37459,0.37533,0.00051173,0.048932,0.70173,8.573e-05,0.00093773
1.7108,0.37429,0.37459,0.37533,0.00051185,0.047615,0.70304,8.8442e-05,0.00093525
1.7116,0.37429,0.37459,0.37532,0.00051195,0.046315,0.70433,9.119e-05,0.00093272
1.7125,0.37429,0.37459,0.37532,0.00051205,0.045031,0.7056,9.3974e-05,0.00093013
1.7133,0.37429,0.37459,0.37531,0.00051214,0.043764,0.70686,9.6791e-05,0.00092748
1.7141,0.37429,0.37459,0.37531,0.00051221,0.042514,0.7081,9.9643e-05,0.00092478
1.7149,0.37429,0.37459,0.3753,0.00051228,0.041282,0.70933,0.00010253,0.00092203
1.7157,0.37429,0.37459,0.3753,0.00051233,0.040066,0.71054,0.00010544,0.00091922
1.7165,0.37429,0.37459,0.3753,0.00051238,0.038867,0.71173,0.00010839,0.00091636
1.7173,0.37429,0.37459,0.37529,0.00051241,0.037686,0.7129,0.00011137,0.00091345
1.7181,0.37429,0.37459,0.37529,0.00051243,0.036522,0.71405,0.00011437,0.00091049
1.7189,0.37429,0.37459,0.37528,0.00051244,0.035375,0.71519,0.00011741,0.00090748
1.7197,0.37429,0.37459,0.37528,0.00051244,0.034246,0.71631,0.00012047,0.00090442
1.7205,0.37429,0.37459,0.37527,0.00051243,0.033134,0.71742,0.00012356,0.00090131
1.7213,0.37429,0.37459,0.37527,0.00051241,0.03204,0.7185,0.00012667,0.00089816
1.7221,0.37429,0.37459,0.37527,0.00051238,0.030963,0.71957,0.00012981,0.00089495
1.7229,0.37429,0.37459,0.37526,0.00051234,0.029904,0.72062,0.00013298,0.00089171
1.7237,0.37429,0.37459,0.37526,0.00051229,0.028863,0.72165,0.00013617,0.00088842
1.7245,0.37429,0.37459,0.37525,0.00051223,0.027839,0.72267,0.00013938,0.00088508
1.7253,0.37429,0.37459,0.37525,0.00051216,0.026833,0.72366,0.00014261,0.00088171
1.7261,0.37429,0.37459,0.37524,0.00051208,0.025845,0.72464,0.00014586,0.00087829
1.7269,0.37429,0.37459,0.37524,0.00051198,0.024875,0.7256,0.00014913,0.00087483
1.7278,0.37429,0.3746,0.37523,0.00051188,0.023922,0.72655,0.00015242,0.00087133
1.7286,0.37429,0.3746,0.37523,0.00051176,0.022988,0.72747,0.00015573,0.00086779
1.7294,0.37429,0.3746,0.37523,0.00051164,0.022072,0.72838,0.00015906,0.00086422
1.7302,0.37429,0.3746,0.37522,0.0005115,0.021174,0.72927,0.0001624,0.00086061
1.731,0.37429,0.3746,0.37522,0.00051136,0.020294,0.73014,0.00016576,0.00085696
1.7318,0.37429,0.3746,0.37521,0.0005112,0.019432,0.73099,0.00016913,0.00085328
1.7326,0.37429,0.3746,0.37521,0.00051104,0.018588,0.73183,0.00017251,0.00084956
1.7334,0.37429,0.3746,0.3752,0.00051086,0.017763,0.73264,0.00017591,0.00084581
1.7342,0.37429,0.3746,0.3752,0.00051067,0.016956,0.73344,0.00017932,0.00084203
1.735,0.37429,0.3746,0.37519,0.00051048,0.016167,0.73422,0.00018273,0.00083822
1.7358,0.37429,0.3746,0.37519,0.00051027,0.015396,0.73498,0.00018616,0.00083438
1.7366,0.37429,0.3746,0.37518,0.00051005,0.014645,0.73572,0.0001896,0.00083051
1.7374,0.37429,0.37461,0.37518,0.00050982,0.013911,0.73645,0.00019304,0.00082661
1.7382,0.37429,0.37461,0.37518,0.00050959,0.013196,0.73715,0.00019649,0.00082268
1.739,0.37429,0.37461,0.37517,0.00050934,0.0125,0.73784,0.00019995,0.00081873
1.7398,0.37429,0.37461,0.37517,0.00050908,0.011822,0.73851,0.00020341,0.00081475
1.7406,0.37429,0.37461,0.37516,0.00050881,0.011162,0.73916,0.00020687,0.00081075
1.7414,0.37429,0.37461,0.37516,0.00050853,0.010522,0.73979,0.00021034,0.00080673
1.7423,0.37429,0.37461,0.37515,0.00050825,0.0098997,0.7404,0.00021381,0.00080268
1.7431,0.37429,0.37461,0.37515,0.00050795,0.0092964,0.741,0.00021728,0.00079862
1.7439,0.37429,0.37462,0.37514,0.00050764,0.0087119,0.74157,0.00022075,0.00079453
1.7447,0.37429,0.37462,0.37514,0.00050732,0.0081461,0.74213,0.00022421,0.00079043
1.7455,0.37429,0.37462,0.37513,0.00050699,0.0075991,0.74267,0.00022768,0.00078631
1.7463,0.37429,0.37462,0.37513,0.00050666,0.0070709,0.74319,0.00023114,0.00078217
1.7471,0.37429,0.37462,0.37512,0.00050631,0.0065616,0.74369,0.0002346,0.00077801
1.7479,0.37429,0.37462,0.37512,0.00050595,0.0060711,0.74417,0.00023806,0.00077384
1.7487,0.37429,0.37462,0.37511,0.00050558,0.0055996,0.74463,0.0002415,0.00076966
1.7495,0.37429,0.37463,0.37511,0.00050521,0.005147,0.74507,0.00024494,0.00076547
1.7503,0.37429,0.37463,0.3751,0.00050482,0.0047133,0.7455,0.00024838,0.00076126
1.7511,0.37429,0.37463,0.3751,0.00050442,0.0042986,0.7459,0.0002518,0.00075704
1.7519,0.37429,0.37463,0.3751,0.00050402,0.0039028,0.74629,0.00025522,0.00075282
1.7527,0.37429,0.37463,0.37509,0.0005036,0.0035261,0.74666,0.00025862,0.00074858
1.7535,0.37429,0.37464,0.37509,0.00050318,0.0031684,0.747,0.00026201,0.00074434
1.7543,0.37429,0.37464,0.37508,0.00050274,0.0028298,0.74733,0.00026539,0.00074009
1.7551,0.37429,0.37464,0.37508,0.0005023,0.0025102,0.74764,0.00026876,0.00073583
1.7559,0.37429,0.37464,0.37507,0.00050184,0.0022097,0.74793,0.00027211,0.00073157
1.7568,0.37429,0.37464,0.37507,0.00050138,0.0019283,0.74821,0.00027545,0.00072731
1.7576,0.37429,0.37465,0.37506,0.00050091,0.0016661,0.74846,0.00027877,0.00072304
1.7584,0.37429,0.37465,0.37506,0.00050043,0.0014229,0.74869,0.00028207,0.00071878
1.7592,0.37429,0.37465,0.37505,0.00049994,0.0011989,0.74891,0.00028536,0.00071451
1.76,0.37429,0.37465,0.37505,0.00049944,0.00099401,0.7491,0.00028863,0.00071024
1.7608,0.37429,0.37465,0.37504,0.00049893,0.0008083,0.74928,0.00029187,0.00070598
1.7616,0.37429,0.37466,0.37504,0.00049841,0.00064176,0.74943,0.0002951,0.00070172
1.7624,0.37429,0.37466,0.37503,0.00049788,0.00049439,0.74957,0.0002983,0.00069746
1.7632,0.37429,0.37466,0.37503,0.00049734,0.00036621,0.74969,0.00030149,0.0006932
1.764,0.37429,0.37466,0.37502,0.0004968,0.00025722,0.74979,0.00030465,0.00068895
1.7648,0.37429,0.37466,0.37502,0.00049625,0.00016742,0.74987,0.00030778,0.00068471
1.7656,0.37429,0.37467,0.37501,0.00049568,9.6831e-05,0.74993,0.00031089,0.00068048
1.7664,0.37429,0.37467,0.37501,0.00049511,4.5444e-05,0.74997,0.00031397,0.00067625
1.7672,0.37429,0.37467,0.375,0.00049453,1.3265e-05,0.75,0.00031703,0.00067203
1.768,0.37429,0.37467,0.375,0.00049394,2.9471e-07,0.75,0.00032006,0.00066782
1.7688,0.37429,0.37468,0.37499,0.00049334,6.5348e-06,0.74998,0.00032306,0.00066363
1.7696,0.37429,0.37468,0.37499,0.00049274,3.1985e-05,0.74995,0.00032603,0.00065944
1.7704,0.37429,0.37468,0.37499,0.00049212,7.6643e-05,0.74989,0.00032897,0.00065527
1.7713,0.37429,0.37468,0.37498,0.0004915,0.00014051,0.74982,0.00033188,0.00065111
1.7721,0.37429,0.37469,0.37498,0.00049087,0.00022357,0.74973,0.00033476,0.00064697
1.7729,0.37429,0.37469,0.37497,0.00049022,0.00032584,0.74962,0.00033761,0.00064284
1.7737,0.37429,0.37469,0.37497,0.00048958,0.0004473,0.74948,0.00034042,0.00063873
1.7745,0.37429,0.37469,0.37496,0.00048892,0.00058795,0.74933,0.0003432,0.00063464
1.7753,0.37429,0.3747,0.37496,0.00048825,0.00074777,0.74917,0.00034594,0.00063057
1.7761,0.37429,0.3747,0.37495,0.00048758,0.00092677,0.74898,0.00034865,0.00062651
1.7769,0.37429,0.3747,0.37495,0.0004869,0.0011249,0.74877,0.00035132,0.00062247
1.7777,0.37429,0.3747,0.37494,0.00048621,0.0013422,0.74854,0.00035396,0.00061846
1.7785,0.37429,0.37471,0.37494,0.00048551,0.0015787,0.7483,0.00035656,0.00061447
1.7793,0.37429,0.37471,0.37493,0.00048481,0.0018343,0.74803,0.00035912,0.0006105
1.7801,0.37429,0.37471,0.37493,0.00048409,0.002109,0.74775,0.00036164,0.00060655
1.7809,0.37429,0.37471,0.37492,0.00048337,0.0024028,0.74744,0.00036412,0.00060263
1.7817,0.37429,0.37472,0.37492,0.00048264,0.0027157,0.74712,0.00036656,0.00059873
1.7825,0.37429,0.37472,0.37491,0.00048191,0.0030476,0.74678,0.00036896,0.00059486
1.7833,0.37429,0.37472,0.37491,0.00048116,0.0033986,0.74642,0.00037131,0.00059101
1.7841,0.37429,0.37472,0.3749,0.00048041,0.0037687,0.74604,0.00037363,0.00058719
1.7849,0.37429,0.37473,0.3749,0.00047965,0.0041578,0.74564,0.0003759,0.0005834
1.7857,0.37429,0.37473,0.37489,0.00047888,0.0045658,0.74522,0.00037813,0.00057964
1.7866,0.37429,0.37473,0.37489,0.00047811,0.0049929,0.74479,0.00038031,0.00057591
1.7874,0.37429,0.37473,0.37488,0.00047733,0.0054389,0.74433,0.00038245,0.00057221
1.7882,0.37429,0.37474,0.37488,0.00047654,0.0059038,0.74386,0.00038454,0.00056853
1.789,0.37429,0.37474,0.37488,0.00047574,0.0063876,0.74336,0.00038659,0.00056489
1.7898,0.37429,0.37474,0.37487,0.00047494,0.0068903,0.74285,0.00038859,0.00056129
1.7906,0.37429,0.37474,0.37487,0.00047413,0.0074119,0.74232,0.00039055,0.00055771
1.7914,0.37429,0.37475,0.37486,0.00047331,0.0079523,0.74177,0.00039245,0.00055417
1.7922,0.37429,0.37475,0.37486,0.00047249,0.0085115,0.7412,0.00039431,0.00055067
1.793,0.37429,0.37475,0.37485,0.00047166,0.0090895,0.74061,0.00039612,0.00054719
1.7938,0.37429,0.37475,0.37485,0.00047082,0.0096862,0.74001,0.00039788,0.00054376
1.7946,0.37429,0.37476,0.37484,0.00046998,0.010302,0.73938,0.00039959,0.00054036
1.7954,0.37429,0.37476,0.37484,0.00046912,0.010936,0.73874,0.00040126,0.00053699
1.7962,0.37429,0.37476,0.37483,0.00046827,0.011589,0.73808,0.00040287,0.00053367
1.797,0.37429,0.37476,0.37483,0.0004674,0.01226,0.7374,0.00040443,0.00053038
1.7978,0.37429,0.37477,0.37482,0.00046653,0.01295,0.7367,0.00040594,0.00052713
1.7986,0.37429,0.37477,0.37482,0.00046565,0.013658,0.73598,0.00040739,0.00052392
1.7994,0.37429,0.37477,0.37481,0.00046477,0.014385,0.73524,0.0004088,0.00052075
1.8002,0.37429,0.37478,0.37481,0.00046388,0.015131,0.73449,0.00041015,0.00051761
1.8011,0.37429,0.37478,0.37481,0.00046299,0.015895,0.73372,0.00041145,0.00051452
1.8019,0.37429,0.37478,0.3748,0.00046208,0.016677,0.73292,0.0004127,0.00051147
1.8027,0.37429,0.37478,0.3748,0.00046118,0.017478,0.73211,0.00041389,0.00050846
1.8035,0.37429,0.37479,0.37479,0.00046026,0.018297,0.73129,0.00041503,0.00050549
1.8043,0.37429,0.37479,0.37479,0.00045934,0.019134,0.73044,0.00041611,0.00050257
1.8051,0.37429,0.37479,0.37478,0.00045842,0.01999,0.72958,0.00041714,0.00049969
1.8059,0.37429,0.37479,0.37478,0.00045748,0.020863,0.72869,0.00041812,0.00049685
1.8067,0.37429,0.3748,0.37477,0.00045655,0.021755,0.72779,0.00041904,0.00049405
1.8075,0.37429,0.3748,0.37477,0.0004556,0.022665,0.72687,0.00041991,0.0004913
1.8083,0.37429,0.3748,0.37476,0.00045466,0.023593,0.72594,0.00042072,0.00048859
1.8091,0.37429,0.3748,0.37476,0.0004537,0.024539,0.72498,0.00042148,0.00048593
1.8099,0.37429,0.37481,0.37476,0.00045274,0.025503,0.72401,0.00042217,0.00048331
1.8107,0.37429,0.37481,0.37475,0.00045178,0.026485,0.72302,0.00042282,0.00048074
1.8115,0.37429,0.37481,0.37475,0.00045081,0.027485,0.72201,0.00042341,0.00047821
1.8123,0.37429,0.37481,0.37474,0.00044983,0.028502,0.72098,0.00042394,0.00047573
1.8131,0.37429,0.37482,0.37474,0.00044885,0.029537,0.71994,0.00042441,0.00047329
1.8139,0.37429,0.37482,0.37473,0.00044787,0.03059,0.71888,0.00042483,0.0004709
1.8147,0.37429,0.37482,0.37473,0.00044688,0.031661,0.7178,0.00042519,0.00046856
1.8156,0.37429,0.37482,0.37472,0.00044588,0.032749,0.7167,0.0004255,0.00046627
1.8164,0.37429,0.37483,0.37472,0.00044488,0.033855,0.71559,0.00042575,0.00046402
1.8172,0.37429,0.37483,0.37472,0.00044388,0.034978,0.71445,0.00042594,0.00046182
1.818,0.37429,0.37483,0.37471,0.00044287,0.036118,0.7133,0.00042607,0.00045966
1.8188,0.37429,0.37483,0.37471,0.00044185,0.037276,0.71214,0.00042615,0.00045756
1.8196,0.37429,0.37484,0.3747,0.00044084,0.038452,0.71095,0.00042617,0.0004555
1.8204,0.37429,0.37484,0.3747,0.00043981,0.039644,0.70975,0.00042614,0.00045349
1.8212,0.37429,0.37484,0.37469,0.00043879,0.040854,0.70853,0.00042605,0.00045153
1.822,0.37429,0.37484,0.37469,0.00043775,0.042081,0.7073,0.0004259,0.00044961
1.8228,0.37429,0.37484,0.37469,0.00043672,0.043324,0.70605,0.00042569,0.00044775
1.8236,0.37429,0.37485,0.37468,0.00043568,0.044585,0.70478,0.00042543,0.00044593
1.8244,0.37429,0.37485,0.37468,0.00043463,0.045863,0.70349,0.00042511,0.00044416
1.8252,0.37429,0.37485,0.37467,0.00043359,0.047158,0.70219,0.00042474,0.00044244
1.826,0.37429,0.37485,0.37467,0.00043253,0.048469,0.70087,0.0004243,0.00044076
1.8268,0.37429,0.37486,0.37466,0.00043148,0.049797,0.69953,0.00042382,0.00043914
1.8276,0.37429,0.37486,0.37466,0.00043042,0.051142,0.69818,0.00042327,0.00043756
1.8284,0.37429,0.37486,0.37466,0.00042936,0.052503,0.69681,0.00042267,0.00043604
1.8292,0.37429,0.37486,0.37465,0.00042829,0.053881,0.69542,0.00042202,0.00043456
1.8301,0.37429,0.37486,0.37465,0.00042722,0.055276,0.69402,0.00042131,0.00043313
1.8309,0.37429,0.37487,0.37464,0.00042614,0.056686,0.6926,0.00042054,0.00043175
1.8317,0.37429,0.37487,0.37464,0.00042507,0.058113,0.69117,0.00041972,0.00043041
1.8325,0.37429,0.37487,0.37464,0.00042398,0.059557,0.68972,0.00041884,0.00042913
1.8333,0.37429,0.37487,0.37463,0.0004229,0.061016,0.68825,0.00041791,0.00042789
1.8341,0.37429,0.37487,0.37463,0.00042181,0.062492,0.68676,0.00041693,0.0004267
1.8349,0.37429,0.37488,0.37462,0.00042072,0.063983,0.68527,0.00041589,0.00042556
1.8357,0.37429,0.37488,0.37462,0.00041963,0.065491,0.68375,0.0004148,0.00042446
1.8365,0.37429,0.37488,0.37462,0.00041853,0.067014,0.68222,0.00041365,0.00042341
1.8373,0.37429,0.37488,0.37461,0.00041743,0.068553,0.68067,0.00041245,0.00042241
1.8381,0.37429,0.37488,0.37461,0.00041633,0.070108,0.67911,0.0004112,0.00042146
1.8389,0.37429,0.37489,0.3746,0.00041523,0.071678,0.67753,0.0004099,0.00042055
1.8397,0.37429,0.37489,0.3746,0.00041412,0.073264,0.67594,0.00040854,0.0004197
1.8405,0.37429,0.37489,0.3746,0.00041301,0.074866,0.67433,0.00040714,0.00041888
1.8413,0.37429,0.37489,0.37459,0.0004119,0.076482,0.6727,0.00040568,0.00041812
1.8421,0.37429,0.37489,0.37459,0.00041078,0.078115,0.67106,0.00040417,0.00041739
1.8429,0.37429,0.37489,0.37459,0.00040966,0.079762,0.66941,0.00040261,0.00041672
1.8437,0.37429,0.3749,0.37458,0.00040854,0.081424,0.66774,0.000401,0.00041609
1.8445,0.37429,0.3749,0.37458,0.00040742,0.083102,0.66605,0.00039934,0.0004155
1.8454,0.37429,0.3749,0.37457,0.0004063,0.084794,0.66435,0.00039763,0.00041496
1.8462,0.37429,0.3749,0.37457,0.00040517,0.086501,0.66264,0.00039588,0.00041447
1.847,0.37429,0.3749,0.37457,0.00040404,0.088223,0.66091,0.00039407,0.00041402
1.8478,0.37429,0.3749,0.37456,0.00040291,0.08996,0.65917,0.00039222,0.00041361
1.8486,0.37429,0.3749,0.37456,0.00040178,0.091711,0.65741,0.00039032,0.00041324
1.8494,0.37429,0.37491,0.37456,0.00040065,0.093477,0.65563,0.00038838,0.00041292
1.8502,0.37429,0.37491,0.37455,0.00039951,0.095258,0.65385,0.00038639,0.00041264
1.851,0.37429,0.37491,0.37455,0.00039838,0.097052,0.65205,0.00038435,0.0004124
1.8518,0.37429,0.37491,0.37455,0.00039724,0.098861,0.65023,0.00038227,0.00041221
1.8526,0.37429,0.37491,0.37454,0.0003961,0.10068,0.6484,0.00038015,0.00041205
1.8534,0.37429,0.37491,0.37454,0.00039496,0.10252,0.64656,0.00037798,0.00041194
1.8542,0.37429,0.37491,0.37453,0.00039381,0.10437,0.6447,0.00037577,0.00041186
1.855,0.37429,0.37492,0.37453,0.00039267,0.10624,0.64283,0.00037351,0.00041183
1.8558,0.37429,0.37492,0.37453,0.00039152,0.10812,0.64094,0.00037122,0.00041183
1.8566,0.37429,0.37492,0.37452,0.00039038,0.11001,0.63904,0.00036888,0.00041188
1.8574,0.37429,0.37492,0.37452,0.00038923,0.11191,0.63713,0.0003665,0.00041196
1.8582,0.37429,0.37492,0.37452,0.00038808,0.11383,0.6352,0.00036409,0.00041208
1.859,0.37429,0.37492,0.37451,0.00038693,0.11577,0.63326,0.00036163,0.00041224
1.8599,0.37429,0.37492,0.37451,0.00038578,0.11771,0.63131,0.00035914,0.00041243
1.8607,0.37429,0.37492,0.37451,0.00038463,0.11967,0.62934,0.00035661,0.00041266
1.8615,0.37429,0.37492,0.3745,0.00038348,0.12164,0.62737,0.00035404,0.00041293
1.8623,0.37429,0.37493,0.3745,0.00038233,0.12363,0.62537,0.00035143,0.00041323
1.8631,0.37429,0.37493,0.3745,0.00038118,0.12563,0.62337,0.00034879,0.00041356
1.8639,0.37429,0.37493,0.37449,0.00038002,0.12764,0.62135,0.00034611,0.00041393
1.8647,0.37429,0.37493,0.37449,0.00037887,0.12966,0.61932,0.00034341,0.00041433
1.8655,0.37429,0.37493,0.37449,0.00037771,0.1317,0.61728,0.00034066,0.00041477
1.8663,0.37429,0.37493,0.37449,0.00037656,0.13375,0.61523,0.00033789,0.00041523
1.8671,0.37429,0.37493,0.37448,0.00037541,0.13581,0.61316,0.00033508,0.00041573
1.8679,0.37429,0.37493,0.37448,0.00037425,0.13788,0.61108,0.00033224,0.00041626
1.8687,0.37429,0.37493,0.37448,0.0003731,0.13997,0.60899,0.00032937,0.00041682
1.8695,0.37429,0.37493,0.37447,0.00037194,0.14206,0.60688,0.00032648,0.00041741
1.8703,0.37429,0.37493,0.37447,0.00037079,0.14417,0.60477,0.00032355,0.00041803
1.8711,0.37429,0.37493,0.37447,0.00036963,0.14629,0.60264,0.00032059,0.00041867
1.8719,0.37429,0.37493,0.37446,0.00036848,0.14843,0.6005,0.00031761,0.00041934
1.8727,0.37429,0.37493,0.37446,0.00036732,0.15057,0.59835,0.0003146,0.00042004
1.8735,0.37429,0.37494,0.37446,0.00036617,0.15273,0.59619,0.00031157,0.00042077
1.8744,0.37429,0.37494,0.37446,0.00036502,0.15489,0.59402,0.00030851,0.00042152
1.8752,0.37429,0.37494,0.37445,0.00036386,0.15707,0.59183,0.00030543,0.0004223
1.876,0.37429,0.37494,0.37445,0.00036271,0.15926,0.58964,0.00030233,0.00042309
1.8768,0.37429,0.37494,0.37445,0.00036156,0.16146,0.58743,0.0002992,0.00042392
1.8776,0.37429,0.37494,0.37445,0.00036041,0.16368,0.58521,0.00029606,0.00042476
1.8784,0.37429,0.37494,0.37444,0.00035926,0.1659,0.58299,0.00029289,0.00042563
1.8792,0.37429,0.37494,0.37444,0.00035811,0.16813,0.58075,0.0002897,0.00042652
1.88,0.37429,0.37494,0.37444,0.00035696,0.17038,0.5785,0.0002865,0.00042742
1.8808,0.37429,0.37494,0.37443,0.00035581,0.17263,0.57624,0.00028327,0.00042835
1.8816,0.37429,0.37494,0.37443,0.00035466,0.17489,0.57397,0.00028003,0.0004293
1.8824,0.37429,0.37494,0.37443,0.00035352,0.17717,0.57169,0.00027678,0.00043026
1.8832,0.37429,0.37494,0.37443,0.00035237,0.17945,0.5694,0.00027351,0.00043124
1.884,0.37429,0.37494,0.37442,0.00035123,0.18175,0.5671,0.00027022,0.00043224
1.8848,0.37429,0.37494,0.37442,0.00035009,0.18405,0.56479,0.00026692,0.00043325
1.8856,0.37429,0.37494,0.37442,0.00034895,0.18637,0.56247,0.00026361,0.00043428
1.8864,0.37429,0.37494,0.37442,0.00034781,0.18869,0.56014,0.00026029,0.00043532
1.8872,0.37429,0.37494,0.37441,0.00034667,0.19103,0.5578,0.00025696,0.00043638
1.888,0.37429,0.37494,0.37441,0.00034553,0.19337,0.55545,0.00025362,0.00043745
1.8889,0.37429,0.37494,0.37441,0.0003444,0.19572,0.5531,0.00025027,0.00043853
1.8897,0.37429,0.37494,0.37441,0.00034326,0.19809,0.55073,0.00024691,0.00043962
1.8905,0.37429,0.37494,0.37441,0.00034213,0.20046,0.54835,0.00024354,0.00044072
1.8913,0.37429,0.37494,0.3744,0.000341,0.20284,0.54597,0.00024017,0.00044183
1.8921,0.37429,0.37494,0.3744,0.00033987,0.20523,0.54358,0.0002368,0.00044294
1.8929,0.37429,0.37494,0.3744,0.00033874,0.20762,0.54117,0.00023342,0.00044407
1.8937,0.37429,0.37494,0.3744,0.00033762,0.21003,0.53876,0.00023003,0.0004452
1.8945,0.37429,0.37494,0.37439,0.0003365,0.21244,0.53635,0.00022665,0.00044634
1.8953,0.37429,0.37494,0.37439,0.00033537,0.21487,0.53392,0.00022326,0.00044749
1.8961,0.37429,0.37494,0.37439,0.00033426,0.2173,0.53148,0.00021987,0.00044864
1.8969,0.37429,0.37494,0.37439,0.00033314,0.21974,0.52904,0.00021649,0.00044979
1.8977,0.37429,0.37493,0.37439,0.00033202,0.22218,0.52659,0.0002131,0.00045094
1.8985,0.37429,0.37493,0.37438,0.00033091,0.22464,0.52413,0.00020972,0.0004521
1.8993,0.37429,0.37493,0.37438,0.0003298,0.2271,0.52166,0.00020634,0.00045326
1.9001,0.37429,0.37493,0.37438,0.00032869,0.22957,0.51919,0.00020296,0.00045442
1.9009,0.37429,0.37493,0.37438,0.00032759,0.23205,0.51671,0.00019959,0.00045558
1.9017,0.37429,0.37493,0.37438,0.00032648,0.23453,0.51422,0.00019623,0.00045673
1.9025,0.37429,0.37493,0.37438,0.00032538,0.23703,0.51172,0.00019287,0.00045789
1.9033,0.37429,0.37493,0.37437,0.00032428,0.23953,0.50922,0.00018952,0.00045904
1.9042,0.37429,0.37493,0.37437,0.00032319,0.24203,0.50671,0.00018618,0.00046019
1.905,0.37429,0.37493,0.37437,0.00032209,0.24455,0.5042,0.00018285,0.00046134
1.9058,0.37429,0.37493,0.37437,0.000321,0.24707,0.50167,0.00017953,0.00046248
1.9066,0.37429,0.37493,0.37437,0.00031991,0.24959,0.49914,0.00017622,0.00046361
1.9074,0.37429,0.37493,0.37437,0.00031883,0.25212,0.49661,0.00017292,0.00046474
1.9082,0.37429,0.37493,0.37436,0.00031775,0.25466,0.49407,0.00016964,0.00046585
1.909,0.37429,0.37493,0.37436,0.00031667,0.25721,0.49152,0.00016637,0.00046697
1.9098,0.37429,0.37492,0.37436,0.00031559,0.25976,0.48896,0.00016311,0.00046807
1.9106,0.37429,0.37492,0.37436,0.00031452,0.26232,0.4864,0.00015987,0.00046916
1.9114,0.37429,0.37492,0.37436,0.00031345,0.26488,0.48384,0.00015665,0.00047024
1.9122,0.37429,0.37492,0.37436,0.00031238,0.26745,0.48127,0.00015345,0.00047131
1.913,0.37429,0.37492,0.37436,0.00031131,0.27002,0.47869,0.00015026,0.00047237
1.9138,0.37429,0.37492,0.37435,0.00031025,0.2726,0.47611,0.00014709,0.00047341
1.9146,0.37429,0.37492,0.37435,0.00030919,0.27519,0.47352,0.00014394,0.00047444
1.9154,0.37429,0.37492,0.37435,0.00030814,0.27777,0.47093,0.00014082,0.00047546
1.9162,0.37429,0.37492,0.37435,0.00030709,0.28037,0.46833,0.00013771,0.00047646
1.917,0.37429,0.37491,0.37435,0.00030604,0.28297,0.46573,0.00013463,0.00047744
1.9178,0.37429,0.37491,0.37435,0.00030499,0.28557,0.46312,0.00013157,0.00047841
1.9187,0.37429,0.37491,0.37435,0.00030395,0.28818,0.46051,0.00012854,0.00047936
1.9195,0.37429,0.37491,0.37435,0.00030291,0.2908,0.4579,0.00012553,0.0004803
1.9203,0.37429,0.37491,0.37434,0.00030188,0.29341,0.45528,0.00012254,0.00048121
1.9211,0.37429,0.37491,0.37434,0.00030085,0.29603,0.45265,0.00011958,0.00048211
1.9219,0.37429,0.37491,0.37434,0.00029982,0.29866,0.45002,0.00011665,0.00048298
1.9227,0.37429,0.37491,0.37434,0.00029879,0.30129,0.44739,0.00011375,0.00048383
1.9235,0.37429,0.3749,0.37434,0.00029777,0.30392,0.44476,0.00011088,0.00048466
1.9243,0.37429,0.3749,0.37434,0.00029676,0.30656,0.44212,0.00010804,0.00048547
1.9251,0.37429,0.3749,0.37434,0.00029574,0.3092,0.43948,0.00010522,0.00048626
1.9259,0.37429,0.3749,0.37434,0.00029473,0.31185,0.43683,0.00010244,0.00048702
1.9267,0.37429,0.3749,0.37434,0.00029373,0.31449,0.43418,9.9691e-05,0.00048776
1.9275,0.37429,0.3749,0.37434,0.00029272,0.31714,0.43153,9.6974e-05,0.00048847
1.9283,0.37429,0.3749,0.37434,0.00029173,0.3198,0.42888,9.4289e-05,0.00048916
1.9291,0.37429,0.3749,0.37434,0.00029073,0.32245,0.42622,9.1639e-05,0.00048982
1.9299,0.37429,0.37489,0.37433,0.00028974,0.32511,0.42356,8.9023e-05,0.00049046
1.9307,0.37429,0.37489,0.37433,0.00028875,0.32777,0.4209,8.6443e-05,0.00049107
1.9315,0.37429,0.37489,0.37433,0.00028777,0.33044,0.41823,8.3899e-05,0.00049164
1.9323,0.37429,0.37489,0.37433,0.00028679,0.3331,0.41556,8.1391e-05,0.0004922
1.9332,0.37429,0.37489,0.37433,0.00028582,0.33577,0.41289,7.8921e-05,0.00049272
1.934,0.37429,0.37489,0.37433,0.00028485,0.33844,0.41022,7.6489e-05,0.00049321
1.9348,0.37429,0.37488,0.37433,0.00028388,0.34111,0.40755,7.4095e-05,0.00049367
1.9356,0.37429,0.37488,0.37433,0.00028292,0.34379,0.40488,7.174e-05,0.0004941
1.9364,0.37429,0.37488,0.37433,0.00028196,0.34646,0.4022,6.9426e-05,0.0004945
1.9372,0.37429,0.37488,0.37433,0.00028101,0.34914,0.39952,6.7151e-05,0.00049486
1.938,0.37429,0.37488,0.37433,0.00028006,0.35182,0.39684,6.4918e-05,0.0004952
1.9388,0.37429,0.37488,0.37433,0.00027911,0.3545,0.39416,6.2726e-05,0.0004955
1.9396,0.37429,0.37487,0.37433,0.00027817,0.35718,0.39148,6.0576e-05,0.00049577
1.9404,0.37429,0.37487,0.37433,0.00027723,0.35986,0.3888,5.8469e-05,0.000496
1.9412,0.37429,0.37487,0.37433,0.0002763,0.36254,0.38612,5.6405e-05,0.0004962
1.942,0.37429,0.37487,0.37433,0.00027537,0.36522,0.38343,5.4385e-05,0.00049636
1.9428,0.37429,0.37487,0.37433,0.00027445,0.36791,0.38075,5.2408e-05,0.00049649
1.9436,0.37429,0.37487,0.37433,0.00027353,0.37059,0.37807,5.0477e-05,0.00049659
1.9444,0.37429,0.37486,0.37433,0.00027262,0.37328,0.37538,4.8591e-05,0.00049664
1.9452,0.37429,0.37486,0.37433,0.00027171,0.37596,0.3727,4.675e-05,0.00049666
1.946,0.37429,0.37486,0.37433,0.0002708,0.37864,0.37002,4.4955e-05,0.00049664
1.9468,0.37429,0.37486,0.37433,0.0002699,0.38133,0.36733,4.3207e-05,0.00049659
1.9477,0.37429,0.37486,0.37433,0.000269,0.38401,0.36465,4.1506e-05,0.0004965
1.9485,0.37429,0.37485,0.37433,0.00026811,0.38669,0.36197,3.9853e-05,0.00049637
1.9493,0.37429,0.37485,0.37433,0.00026722,0.38938,0.35928,3.8247e-05,0.0004962
1.9501,0.37429,0.37485,0.37433,0.00026634,0.39206,0.3566,3.6689e-05,0.00049599
1.9509,0.37429,0.37485,0.37433,0.00026546,0.39474,0.35392,3.5179e-05,0.00049574
1.9517,0.37429,0.37485,0.37433,0.00026459,0.39742,0.35124,3.3719e-05,0.00049545
1.9525,0.37429,0.37484,0.37433,0.00026372,0.4001,0.34857,3.2308e-05,0.00049512
1.9533,0.37429,0.37484,0.37433,0.00026285,0.40277,0.34589,3.0946e-05,0.00049476
1.9541,0.37429,0.37484,0.37433,0.00026199,0.40545,0.34321,2.9634e-05,0.00049435
1.9549,0.37429,0.37484,0.37433,0.00026114,0.40812,0.34054,2.8372e-05,0.0004939
1.9557,0.37429,0.37484,0.37433,0.00026029,0.4108,0.33787,2.7161e-05,0.00049341
1.9565,0.37429,0.37483,0.37433,0.00025944,0.41347,0.3352,2.6001e-05,0.00049288
1.9573,0.37429,0.37483,0.37433,0.0002586,0.41614,0.33253,2.4891e-05,0.00049231
1.9581,0.37429,0.37483,0.37433,0.00025776,0.4188,0.32986,2.3833e-05,0.00049169
1.9589,0.37429,0.37483,0.37433,0.00025693,0.42147,0.3272,2.2826e-05,0.00049104
1.9597,0.37429,0.37483,0.37433,0.0002561,0.42413,0.32454,2.1871e-05,0.00049034
1.9605,0.37429,0.37482,0.37434,0.00025528,0.42679,0.32188,2.0968e-05,0.0004896
1.9613,0.37429,0.37482,0.37434,0.00025447,0.42945,0.31923,2.0117e-05,0.00048881
1.9621,0.37429,0.37482,0.37434,0.00025365,0.4321,0.31657,1.9318e-05,0.00048799
1.963,0.37429,0.37482,0.37434,0.00025285,0.43475,0.31392,1.8571e-05,0.00048712
1.9638,0.37429,0.37482,0.37434,0.00025204,0.4374,0.31128,1.7877e-05,0.00048621
1.9646,0.37429,0.37481,0.37434,0.00025125,0.44004,0.30863,1.7236e-05,0.00048526
1.9654,0.37429,0.37481,0.37434,0.00025045,0.44269,0.30599,1.6647e-05,0.00048426
1.9662,0.37429,0.37481,0.37434,0.00024966,0.44532,0.30336,1.6111e-05,0.00048322
1.967,0.37429,0.37481,0.37434,0.00024888,0.44796,0.30073,1.5628e-05,0.00048214
1.9678,0.37429,0.37481,0.37434,0.0002481,0.45059,0.2981,1.5199e-05,0.00048101
1.9686,0.37429,0.3748,0.37434,0.00024733,0.45322,0.29547,1.4822e-05,0.00047984
1.9694,0.37429,0.3748,0.37435,0.00024656,0.45584,0.29285,1.4498e-05,0.00047863
1.9702,0.37429,0.3748,0.37435,0.0002458,0.45846,0.29023,1.4228e-05,0.00047737
1.971,0.37429,0.3748,0.37435,0.00024504,0.46107,0.28762,1.401e-05,0.00047607
1.9718,0.37429,0.3748,0.37435,0.00024429,0.46368,0.28501,1.3846e-05,0.00047473
1.9726,0.37429,0.37479,0.37435,0.00024354,0.46629,0.28241,1.3734e-05,0.00047334
1.9734,0.37429,0.37479,0.37435,0.0002428,0.46889,0.27981,1.3676e-05,0.00047192
1.9742,0.37429,0.37479,0.37435,0.00024206,0.47149,0.27722,1.3671e-05,0.00047044
1.975,0.37429,0.37479,0.37435,0.00024132,0.47408,0.27463,1.3719e-05,0.00046893
1.9758,0.37429,0.37478,0.37435,0.0002406,0.47666,0.27205,1.3819e-05,0.00046737
1.9766,0.37429,0.37478,0.37436,0.00023987,0.47924,0.26947,1.3972e-05,0.00046577
1.9775,0.37429,0.37478,0.37436,0.00023915,0.48182,0.2669,1.4178e-05,0.00046413
1.9783,0.37429,0.37478,0.37436,0.00023844,0.48439,0.26433,1.4436e-05,0.00046244
1.9791,0.37429,0.37478,0.37436,0.00023773,0.48695,0.26177,1.4747e-05,0.00046072
1.9799,0.37429,0.37477,0.37436,0.00023703,0.48951,0.25921,1.511e-05,0.00045895
1.9807,0.37429,0.37477,0.37436,0.00023633,0.49206,0.25666,1.5525e-05,0.00045714
1.9815,0.37429,0.37477,0.37436,0.00023564,0.49461,0.25412,1.5991e-05,0.00045528
1.9823,0.37429,0.37477,0.37437,0.00023495,0.49715,0.25158,1.651e-05,0.00045339
1.9831,0.37429,0.37477,0.37437,0.00023427,0.49969,0.24905,1.7079e-05,0.00045145
1.9839,0.37429,0.37476,0.37437,0.00023359,0.50221,0.24652,1.77e-05,0.00044947
1.9847,0.37429,0.37476,0.37437,0.00023291,0.50474,0.24401,1.8372e-05,0.00044746
1.9855,0.37429,0.37476,0.37437,0.00023225,0.50725,0.24149,1.9094e-05,0.0004454
1.9863,0.37429,0.37476,0.37437,0.00023158,0.50976,0.23899,1.9867e-05,0.0004433
1.9871,0.37429,0.37476,0.37438,0.00023092,0.51226,0.23649,2.069e-05,0.00044116
1.9879,0.37429,0.37475,0.37438,0.00023027,0.51475,0.234,2.1563e-05,0.00043898
1.9887,0.37429,0.37475,0.37438,0.00022962,0.51724,0.23152,2.2485e-05,0.00043676
1.9895,0.37429,0.37475,0.37438,0.00022898,0.51972,0.22904,2.3456e-05,0.0004345
1.9903,0.37429,0.37475,0.37438,0.00022834,0.52219,0.22657,2.4476e-05,0.00043221
1.9911,0.37429,0.37474,0.37439,0.00022771,0.52466,0.22411,2.5545e-05,0.00042987
1.992,0.37429,0.37474,0.37439,0.00022708,0.52712,0.22166,2.6662e-05,0.0004275
1.9928,0.37429,0.37474,0.37439,0.00022646,0.52957,0.21921,2.7826e-05,0.00042509
1.9936,0.37429,0.37474,0.37439,0.00022584,0.53201,0.21678,2.9037e-05,0.00042264
1.9944,0.37429,0.37474,0.37439,0.00022522,0.53444,0.21435,3.0296e-05,0.00042015
1.9952,0.37429,0.37473,0.3744,0.00022462,0.53687,0.21193,3.1601e-05,0.00041763
1.996,0.37429,0.37473,0.3744,0.00022401,0.53928,0.20951,3.2952e-05,0.00041507
1.9968,0.37429,0.37473,0.3744,0.00022341,0.54169,0.20711,3.4348e-05,0.00041248
1.9976,0.37429,0.37473,0.3744,0.00022282,0.54409,0.20471,3.579e-05,0.00040985
1.9984,0.37429,0.37473,0.3744,0.00022223,0.54648,0.20233,3.7276e-05,0.00040719
1.9992,0.37429,0.37472,0.37441,0.00022165,0.54886,0.19995,3.8806e-05,0.00040449
2,0.37429,0.37472,0.37441,0.00022107,0.55124,0.19758,4.038e-05,0.00040176


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN1_energy.csv <==
0.00080548,0.37499,0.37499,0.375,8.8856e-08,0.75,9.605e-06,1.776e-07,1.069e-10
0.001611,0.37499,0.37499,0.37501,8.8975e-08,0.74998,3.842e-05,1.7752e-07,4.2756e-10
0.0024164,0.37499,0.37499,0.37501,8.9161e-08,0.74994,8.6442e-05,1.7736e-07,9.6185e-10
0.0032219,0.37499,0.37499,0.37502,8.9413e-08,0.74988,0.00015367,1.7712e-07,1.7096e-09
0.0040274,0.37499,0.37499,0.37502,8.9732e-08,0.74981,0.0002401,1.7679e-07,2.6704e-09
0.0048329,0.37499,0.37499,0.37503,9.0116e-08,0.74971,0.00034573,1.7639e-07,3.844e-09
0.0056384,0.37499,0.37499,0.37503,9.0567e-08,0.74959,0.00047055,1.759e-07,5.2298e-09
0.0064438,0.37499,0.37499,0.37504,9.1083e-08,0.74946,0.00061456,1.7534e-07,6.8273e-09
0.0072493,0.37499,0.37499,0.37504,9.1665e-08,0.74931,0.00077774,1.747e-07,8.6359e-09
0.0080548,0.37499,0.37499,0.37505,9.2314e-08,0.74913,0.0009601,1.7397e-07,1.0655e-08
0.0088603,0.37499,0.37499,0.37505,9.3028e-08,0.74894,0.0011616,1.7317e-07,1.2883e-08
0.0096658,0.37499,0.37499,0.37506,9.3808e-08,0.74873,0.0013823,1.723e-07,1.5321e-08
0.010471,0.37499,0.37499,0.37506,9.4655e-08,0.7485,0.0016221,1.7134e-07,1.7966e-08
0.011277,0.37499,0.37499,0.37507,9.5566e-08,0.74825,0.001881,1.7032e-07,2.0817e-08
0.012082,0.37499,0.37499,0.37507,9.6544e-08,0.74798,0.0021591,1.6921e-07,2.3874e-08
0.012888,0.37499,0.37499,0.37508,9.7587e-08,0.74769,0.0024562,1.6804e-07,2.7136e-08
0.013693,0.37499,0.37499,0.37508,9.8695e-08,0.74739,0.0027724,1.6679e-07,3.06e-08
0.014499,0.37499,0.37499,0.37509,9.987e-08,0.74706,0.0031077,1.6547e-07,3.4266e-08
0.015304,0.37499,0.37499,0.37509,1.0111e-07,0.74672,0.0034621,1.6409e-07,3.8133e-08
0.01611,0.37499,0.37499,0.37509,1.0241e-07,0.74635,0.0038355,1.6263e-07,4.2198e-08
0.016915,0.37499,0.37499,0.3751,1.0378e-07,0.74597,0.0042279,1.6111e-07,4.646e-08
0.017721,0.37499,0.37499,0.3751,1.0522e-07,0.74557,0.0046393,1.5952e-07,5.0918e-08
0.018526,0.37499,0.37499,0.37511,1.0672e-07,0.74515,0.0050696,1.5787e-07,5.557e-08
0.019332,0.37499,0.37499,0.37511,1.0829e-07,0.74471,0.0055189,1.5616e-07,6.0414e-08
0.020137,0.37499,0.37499,0.37512,1.0992e-07,0.74425,0.0059872,1.5438e-07,6.5448e-08
0.020942,0.37499,0.37499,0.37512,1.1161e-07,0.74377,0.0064743,1.5255e-07,7.067e-08
0.021748,0.37499,0.37499,0.37513,1.1337e-07,0.74328,0.0069803,1.5066e-07,7.6078e-08
0.022553,0.37499,0.37499,0.37513,1.152e-07,0.74276,0.0075052,1.4872e-07,8.1671e-08
0.023359,0.37499,0.37499,0.37514,1.1709e-07,0.74223,0.0080489,1.4672e-07,8.7446e-08
0.024164,0.37499,0.37499,0.37514,1.1904e-07,0.74167,0.0086114,1.4468e-07,9.3401e-08
0.02497,0.37499,0.37499,0.37515,1.2106e-07,0.7411,0.0091927,1.4258e-07,9.9533e-08
0.025775,0.37499,0.37499,0.37515,1.2314e-07,0.74051,0.0097927,1.4044e-07,1.0584e-07
0.026581,0.37499,0.37499,0.37516,1.2529e-07,0.7399,0.010411,1.3825e-07,1.1232e-07
0.027386,0.37499,0.37499,0.37516,1.275e-07,0.73927,0.011049,1.3602e-07,1.1898e-07
0.028192,0.37499,0.37499,0.37517,1.2977e-07,0.73863,0.011705,1.3375e-07,1.258e-07
0.028997,0.37499,0.37499,0.37517,1.3211e-07,0.73796,0.012379,1.3144e-07,1.3278e-07
0.029803,0.37499,0.37499,0.37517,1.3451e-07,0.73728,0.013073,1.2909e-07,1.3993e-07
0.030608,0.37499,0.37499,0.37518,1.3698e-07,0.73657,0.013784,1.2671e-07,1.4724e-07
0.031414,0.37499,0.37499,0.37518,1.3951e-07,0.73585,0.014515,1.243e-07,1.5471e-07
0.032219,0.37499,0.37499,0.37519,1.421e-07,0.73511,0.015263,1.2186e-07,1.6234e-07
0.033025,0.37499,0.37499,0.37519,1.4475e-07,0.73436,0.016031,1.1939e-07,1.7011e-07
0.03383,0.37499,0.37499,0.3752,1.4747e-07,0.73358,0.016816,1.169e-07,1.7804e-07
0.034636,0.37499,0.37499,0.3752,1.5025e-07,0.73278,0.01762,1.1439e-07,1.8612e-07
0.035441,0.37499,0.37499,0.37521,1.531e-07,0.73197,0.018442,1.1186e-07,1.9434e-07
0.036247,0.37499,0.37499,0.37521,1.5601e-07,0.73114,0.019283,1.0931e-07,2.027e-07
0.037052,0.37499,0.37499,0.37522,1.5898e-07,0.73029,0.020141,1.0675e-07,2.112e-07
0.037858,0.37499,0.37499,0.37522,1.6201e-07,0.72942,0.021018,1.0417e-07,2.1984e-07
0.038663,0.37499,0.37499,0.37522,1.651e-07,0.72854,0.021913,1.0159e-07,2.2862e-07
0.039469,0.37499,0.37499,0.37523,1.6826e-07,0.72763,0.022826,9.8997e-08,2.3752e-07
0.040274,0.37499,0.37499,0.37523,1.7148e-07,0.72671,0.023757,9.6402e-08,2.4655e-07
0.041079,0.37499,0.37499,0.37524,1.7476e-07,0.72577,0.024707,9.3805e-08,2.5571e-07
0.041885,0.37499,0.37499,0.37524,1.781e-07,0.72481,0.025674,9.121e-08,2.6499e-07
0.04269,0.37499,0.37499,0.37525,1.815e-07,0.72384,0.026659,8.8618e-08,2.7438e-07
0.043496,0.37499,0.37499,0.37525,1.8497e-07,0.72284,0.027661,8.6033e-08,2.839e-07
0.044301,0.37499,0.37499,0.37526,1.8849e-07,0.72183,0.028682,8.3456e-08,2.9353e-07
0.045107,0.37499,0.37499,0.37526,1.9208e-07,0.7208,0.02972,8.0891e-08,3.0326e-07
0.045912,0.37499,0.37499,0.37527,1.9572e-07,0.71975,0.030776,7.8339e-08,3.1311e-07
0.046718,0.37499,0.37499,0.37527,1.9943e-07,0.71869,0.03185,7.5804e-08,3.2306e-07
0.047523,0.37499,0.37499,0.37527,2.032e-07,0.71761,0.032941,7.3287e-08,3.3312e-07
0.048329,0.37499,0.37499,0.37528,2.0703e-07,0.71651,0.03405,7.0792e-08,3.4327e-07
0.049134,0.37499,0.37499,0.37528,2.1092e-07,0.71539,0.035176,6.8321e-08,3.5352e-07
0.04994,0.37499,0.37499,0.37529,2.1487e-07,0.71425,0.03632,6.5876e-08,3.6386e-07
0.050745,0.37499,0.37499,0.37529,2.1888e-07,0.7131,0.037481,6.3459e-08,3.7429e-07
0.051551,0.37499,0.37499,0.3753,2.2295e-07,0.71193,0.038659,6.1074e-08,3.8482e-07
0.052356,0.37499,0.37499,0.3753,2.2707e-07,0.71075,0.039855,5.8723e-08,3.9542e-07
0.053162,0.37499,0.37499,0.3753,2.3126e-07,0.70954,0.041067,5.6407e-08,4.0611e-07
0.053967,0.37499,0.37499,0.37531,2.3551e-07,0.70832,0.042297,5.413e-08,4.1688e-07
0.054773,0.37499,0.37499,0.37531,2.3981e-07,0.70708,0.043544,5.1893e-08,4.2773e-07
0.055578,0.37499,0.37499,0.37532,2.4417e-07,0.70583,0.044808,4.9699e-08,4.3865e-07
0.056384,0.37499,0.37499,0.37532,2.486e-07,0.70455,0.046089,4.755e-08,4.4964e-07
0.057189,0.37499,0.37499,0.37533,2.5308e-07,0.70326,0.047386,4.5448e-08,4.607e-07
0.057995,0.37499,0.37499,0.37533,2.5761e-07,0.70196,0.0487,4.3395e-08,4.7183e-07
0.0588,0.37499,0.37499,0.37533,2.6221e-07,0.70064,0.050032,4.1393e-08,4.8303e-07
0.059606,0.37499,0.37499,0.37534,2.6686e-07,0.6993,0.051379,3.9445e-08,4.9428e-07
0.060411,0.37499,0.37499,0.37534,2.7157e-07,0.69794,0.052744,3.7552e-08,5.056e-07
0.061216,0.37499,0.37499,0.37535,2.7634e-07,0.69657,0.054124,3.5717e-08,5.1697e-07
0.062022,0.37499,0.37499,0.37535,2.8117e-07,0.69518,0.055522,3.394e-08,5.2839e-07
0.062827,0.37499,0.37499,0.37535,2.8605e-07,0.69377,0.056935,3.2225e-08,5.3987e-07
0.063633,0.37499,0.37499,0.37536,2.9099e-07,0.69235,0.058365,3.0572e-08,5.514e-07
0.064438,0.37499,0.37499,0.37536,2.9598e-07,0.69091,0.059811,2.8983e-08,5.6298e-07
0.065244,0.37499,0.37499,0.37537,3.0103e-07,0.68946,0.061273,2.7461e-08,5.7461e-07
0.066049,0.37499,0.37499,0.37537,3.0614e-07,0.68799,0.062752,2.6006e-08,5.8627e-07
0.066855,0.37499,0.37499,0.37537,3.113e-07,0.6865,0.064246,2.462e-08,5.9798e-07
0.06766,0.37499,0.37499,0.37538,3.1652e-07,0.685,0.065756,2.3305e-08,6.0973e-07
0.068466,0.37499,0.37499,0.37538,3.2179e-07,0.68348,0.067282,2.2062e-08,6.2152e-07
0.069271,0.37499,0.37499,0.37539,3.2712e-07,0.68195,0.068824,2.0892e-08,6.3335e-07
0.070077,0.37499,0.37499,0.37539,3.325e-07,0.6804,0.070382,1.9797e-08,6.4521e-07
0.070882,0.37499,0.37499,0.37539,3.3794e-07,0.67883,0.071955,1.8777e-08,6.571e-07
0.071688,0.37499,0.37499,0.3754,3.4343e-07,0.67725,0.073544,1.7834e-08,6.6903e-07
0.072493,0.37499,0.37499,0.3754,3.4897e-07,0.67566,0.075148,1.6969e-08,6.8098e-07
0.073299,0.37499,0.37499,0.37541,3.5457e-07,0.67404,0.076767,1.6183e-08,6.9296e-07
0.074104,0.37499,0.37499,0.37541,3.6022e-07,0.67242,0.078402,1.5476e-08,7.0497e-07
0.07491,0.37499,0.37499,0.37541,3.6593e-07,0.67077,0.080052,1.485e-08,7.1701e-07
0.075715,0.37499,0.37499,0.37542,3.7169e-07,0.66912,0.081717,1.4305e-08,7.2907e-07
0.076521,0.37499,0.37499,0.37542,3.775e-07,0.66744,0.083397,1.3841e-08,7.4116e-07
0.077326,0.37499,0.37499,0.37542,3.8336e-07,0.66576,0.085092,1.3461e-08,7.5326e-07
0.078132,0.37499,0.37499,0.37543,3.8928e-07,0.66405,0.086802,1.3163e-08,7.6539e-07
0.078937,0.37499,0.37499,0.37543,3.9524e-07,0.66234,0.088527,1.2948e-08,7.7754e-07
0.079743,0.37499,0.37499,0.37544,4.0126e-07,0.66061,0.090266,1.2817e-08,7.8971e-07
0.080548,0.37499,0.37499,0.37544,4.0733e-07,0.65886,0.09202,1.277e-08,8.0189e-07
0.081353,0.37499,0.37499,0.37544,4.1345e-07,0.6571,0.093788,1.2807e-08,8.141e-07
0.082159,0.37499,0.37499,0.37545,4.1962e-07,0.65532,0.095571,1.2929e-08,8.2632e-07
0.082964,0.37499,0.37499,0.37545,4.2584e-07,0.65353,0.097368,1.3134e-08,8.3856e-07
0.08377,0.37499,0.37499,0.37545,4.3212e-07,0.65173,0.099179,1.3424e-08,8.5081e-07
0.084575,0.37499,0.37499,0.37546,4.3844e-07,0.64991,0.101,1.3798e-08,8.6308e-07
0.085381,0.37499,0.37499,0.37546,4.4481e-07,0.64808,0.10284,1.4255e-08,8.7536e-07
0.086186,0.37499,0.37499,0.37546,4.5123e-07,0.64623,0.1047,1.4796e-08,8.8766e-07
0.086992,0.37499,0.37499,0.37547,4.577e-07,0.64437,0.10657,1.5421e-08,8.9998e-07
0.087797,0.37499,0.37499,0.37547,4.6422e-07,0.6425,0.10845,1.6127e-08,9.1231e-07
0.088603,0.37499,0.37499,0.37547,4.7078e-07,0.64061,0.11034,1.6916e-08,9.2465e-07
0.089408,0.37499,0.37499,0.37548,4.774e-07,0.63871,0.11225,1.7787e-08,9.3701e-07
0.090214,0.37499,0.37499,0.37548,4.8406e-07,0.63679,0.11417,1.8738e-08,9.4938e-07
0.091019,0.37499,0.37499,0.37548,4.9077e-07,0.63486,0.11611,1.9769e-08,9.6177e-07
0.091825,0.37499,0.37499,0.37549,4.9753e-07,0.63292,0.11805,2.088e-08,9.7417e-07
0.09263,0.37499,0.37499,0.37549,5.0433e-07,0.63097,0.12002,2.2068e-08,9.8659e-07
0.093436,0.37499,0.37499,0.37549,5.1118e-07,0.629,0.12199,2.3334e-08,9.9903e-07
0.094241,0.37499,0.37499,0.3755,5.1808e-07,0.62702,0.12398,2.4676e-08,1.0115e-06
0.095047,0.37499,0.37499,0.3755,5.2502e-07,0.62502,0.12598,2.6093e-08,1.0239e-06
0.095852,0.37499,0.37499,0.3755,5.3201e-07,0.62302,0.12799,2.7584e-08,1.0364e-06
0.096658,0.37499,0.37499,0.37551,5.3904e-07,0.621,0.13002,2.9148e-08,1.0489e-06
0.097463,0.37499,0.37499,0.37551,5.4611e-07,0.61897,0.13206,3.0782e-08,1.0614e-06
0.098269,0.37499,0.37499,0.37551,5.5324e-07,0.61692,0.13411,3.2487e-08,1.074e-06
0.099074,0.37499,0.37499,0.37552,5.604e-07,0.61486,0.13617,3.4259e-08,1.0865e-06
0.09988,0.37499,0.37499,0.37552,5.6761e-07,0.61279,0.13824,3.6098e-08,1.0991e-06
0.10069,0.37499,0.37499,0.37552,5.7486e-07,0.61071,0.14033,3.8002e-08,1.1117e-06
0.10149,0.37499,0.37499,0.37553,5.8216e-07,0.60862,0.14243,3.997e-08,1.1243e-06
0.1023,0.37499,0.37499,0.37553,5.895e-07,0.60651,0.14454,4.1999e-08,1.137e-06
0.1031,0.37499,0.37499,0.37553,5.9688e-07,0.6044,0.14667,4.4088e-08,1.1497e-06
0.10391,0.37499,0.37499,0.37553,6.043e-07,0.60227,0.1488,4.6235e-08,1.1624e-06
0.10471,0.37499,0.37499,0.37554,6.1177e-07,0.60013,0.15095,4.8438e-08,1.1751e-06
0.10552,0.37499,0.37499,0.37554,6.1927e-07,0.59797,0.15311,5.0694e-08,1.1878e-06
0.10632,0.37499,0.37499,0.37554,6.2682e-07,0.59581,0.15527,5.3003e-08,1.2006e-06
0.10713,0.37499,0.37499,0.37555,6.344e-07,0.59364,0.15746,5.5362e-08,1.2134e-06
0.10793,0.37499,0.37499,0.37555,6.4203e-07,0.59145,0.15965,5.7768e-08,1.2263e-06
0.10874,0.37499,0.37499,0.37555,6.497e-07,0.58925,0.16185,6.022e-08,1.2392e-06
0.10955,0.37499,0.37499,0.37555,6.574e-07,0.58704,0.16406,6.2716e-08,1.2521e-06
0.11035,0.37499,0.37499,0.37556,6.6515e-07,0.58483,0.16629,6.5252e-08,1.265e-06
0.11116,0.37499,0.37499,0.37556,6.7293e-07,0.5826,0.16852,6.7827e-08,1.278e-06
0.11196,0.37499,0.37499,0.37556,6.8075e-07,0.58036,0.17077,7.0439e-08,1.2911e-06
0.11277,0.37499,0.37499,0.37556,6.8861e-07,0.5781,0.17303,7.3085e-08,1.3041e-06
0.11357,0.37499,0.37499,0.37557,6.9651e-07,0.57584,0.17529,7.5763e-08,1.3173e-06
0.11438,0.37499,0.37499,0.37557,7.0444e-07,0.57357,0.17757,7.8469e-08,1.3304e-06
0.11518,0.37499,0.37499,0.37557,7.1241e-07,0.57129,0.17986,8.1203e-08,1.3436e-06
0.11599,0.37499,0.37499,0.37557,7.2042e-07,0.569,0.18215,8.396e-08,1.3569e-06
0.11679,0.37499,0.37499,0.37558,7.2846e-07,0.5667,0.18446,8.674e-08,1.3702e-06
0.1176,0.37499,0.37499,0.37558,7.3654e-07,0.56438,0.18678,8.9538e-08,1.3835e-06
0.11841,0.37499,0.37499,0.37558,7.4465e-07,0.56206,0.1891,9.2354e-08,1.3969e-06
0.11921,0.37499,0.37499,0.37558,7.528e-07,0.55973,0.19144,9.5183e-08,1.4104e-06
0.12002,0.37499,0.37499,0.37559,7.6098e-07,0.55739,0.19378,9.8024e-08,1.4239e-06
0.12082,0.37499,0.37499,0.37559,7.6919e-07,0.55504,0.19614,1.0087e-07,1.4375e-06
0.12163,0.37499,0.37499,0.37559,7.7744e-07,0.55268,0.1985,1.0373e-07,1.4512e-06
0.12243,0.37499,0.37499,0.37559,7.8572e-07,0.55031,0.20087,1.0659e-07,1.4649e-06
0.12324,0.37499,0.37499,0.3756,7.9404e-07,0.54794,0.20326,1.0945e-07,1.4786e-06
0.12404,0.37499,0.37499,0.3756,8.0238e-07,0.54555,0.20565,1.1231e-07,1.4925e-06
0.12485,0.37499,0.37499,0.3756,8.1076e-07,0.54316,0.20804,1.1516e-07,1.5064e-06
0.12565,0.37499,0.37499,0.3756,8.1916e-07,0.54075,0.21045,1.1801e-07,1.5203e-06
0.12646,0.37499,0.37499,0.3756,8.276e-07,0.53834,0.21287,1.2085e-07,1.5344e-06
0.12727,0.37499,0.37499,0.37561,8.3607e-07,0.53592,0.21529,1.2367e-07,1.5485e-06
0.12807,0.37499,0.37499,0.37561,8.4457e-07,0.53349,0.21772,1.2648e-07,1.5627e-06
0.12888,0.37499,0.37499,0.37561,8.531e-07,0.53106,0.22017,1.2927e-07,1.5769e-06
0.12968,0.37499,0.37499,0.37561,8.6165e-07,0.52861,0.22261,1.3205e-07,1.5913e-06
0.13049,0.37499,0.37499,0.37561,8.7024e-07,0.52616,0.22507,1.348e-07,1.6057e-06
0.13129,0.37499,0.37499,0.37562,8.7885e-07,0.5237,0.22753,1.3752e-07,1.6202e-06
0.1321,0.37499,0.37499,0.37562,8.8749e-07,0.52123,0.23001,1.4022e-07,1.6348e-06
0.1329,0.37499,0.37499,0.37562,8.9616e-07,0.51876,0.23248,1.4289e-07,1.6494e-06
0.13371,0.37499,0.37499,0.37562,9.0485e-07,0.51627,0.23497,1.4552e-07,1.6642e-06
0.13452,0.37499,0.37499,0.37562,9.1357e-07,0.51378,0.23746,1.4812e-07,1.679e-06
0.13532,0.37499,0.37499,0.37563,9.2231e-07,0.51129,0.23996,1.5069e-07,1.6939e-06
0.13613,0.37499,0.37499,0.37563,9.3108e-07,0.50878,0.24247,1.5321e-07,1.709e-06
0.13693,0.37499,0.37499,0.37563,9.3988e-07,0.50627,0.24499,1.5569e-07,1.7241e-06
0.13774,0.37499,0.37499,0.37563,9.487e-07,0.50375,0.24751,1.5813e-07,1.7393e-06
0.13854,0.37499,0.37499,0.37563,9.5754e-07,0.50123,0.25003,1.6052e-07,1.7546e-06
0.13935,0.37499,0.37499,0.37563,9.6641e-07,0.4987,0.25257,1.6286e-07,1.77e-06
0.14015,0.37499,0.37499,0.37564,9.753e-07,0.49616,0.25511,1.6514e-07,1.7854e-06
0.14096,0.37499,0.37499,0.37564,9.8421e-07,0.49362,0.25765,1.6738e-07,1.801e-06
0.14176,0.37499,0.37499,0.37564,9.9314e-07,0.49107,0.26021,1.6956e-07,1.8167e-06
0.14257,0.37499,0.37499,0.37564,1.0021e-06,0.48852,0.26276,1.7168e-07,1.8325e-06
0.14338,0.37499,0.37499,0.37564,1.0111e-06,0.48595,0.26533,1.7375e-07,1.8484e-06
0.14418,0.37499,0.37499,0.37564,1.0201e-06,0.48339,0.2679,1.7575e-07,1.8644e-06
0.14499,0.37499,0.37499,0.37564,1.0291e-06,0.48082,0.27047,1.7769e-07,1.8805e-06
0.14579,0.37499,0.37499,0.37565,1.0381e-06,0.47824,0.27305,1.7956e-07,1.8967e-06
0.1466,0.37499,0.37499,0.37565,1.0472e-06,0.47565,0.27564,1.8137e-07,1.913e-06
0.1474,0.37499,0.37499,0.37565,1.0562e-06,0.47307,0.27823,1.8311e-07,1.9294e-06
0.14821,0.37499,0.37499,0.37565,1.0653e-06,0.47047,0.28082,1.8478e-07,1.9459e-06
0.14901,0.37499,0.37499,0.37565,1.0744e-06,0.46788,0.28343,1.8638e-07,1.9625e-06
0.14982,0.37499,0.37499,0.37565,1.0836e-06,0.46527,0.28603,1.879e-07,1.9792e-06
0.15062,0.37499,0.37499,0.37565,1.0927e-06,0.46267,0.28864,1.8935e-07,1.996e-06
0.15143,0.37499,0.37499,0.37565,1.1018e-06,0.46005,0.29125,1.9072e-07,2.013e-06
0.15224,0.37499,0.37499,0.37565,1.111e-06,0.45744,0.29387,1.9202e-07,2.03e-06
0.15304,0.37499,0.37499,0.37566,1.1202e-06,0.45482,0.29649,1.9324e-07,2.0472e-06
0.15385,0.37499,0.37499,0.37566,1.1294e-06,0.45219,0.29912,1.9438e-07,2.0644e-06
0.15465,0.37499,0.37499,0.37566,1.1386e-06,0.44956,0.30175,1.9544e-07,2.0818e-06
0.15546,0.37499,0.37499,0.37566,1.1478e-06,0.44693,0.30439,1.9642e-07,2.0993e-06
0.15626,0.37499,0.37499,0.37566,1.1571e-06,0.4443,0.30702,1.9731e-07,2.1168e-06
0.15707,0.37499,0.37499,0.37566,1.1663e-06,0.44166,0.30966,1.9812e-07,2.1345e-06
0.15787,0.37499,0.37499,0.37566,1.1756e-06,0.43901,0.31231,1.9885e-07,2.1523e-06
0.15868,0.37499,0.37499,0.37566,1.1849e-06,0.43637,0.31496,1.9949e-07,2.1702e-06
0.15949,0.37499,0.37499,0.37566,1.1941e-06,0.43372,0.31761,2.0005e-07,2.1882e-06
0.16029,0.37499,0.37499,0.37566,1.2034e-06,0.43107,0.32026,2.0052e-07,2.2064e-06
0.1611,0.37499,0.37499,0.37566,1.2127e-06,0.42841,0.32292,2.009e-07,2.2246e-06
0.1619,0.37499,0.37499,0.37566,1.2221e-06,0.42575,0.32558,2.012e-07,2.2429e-06
0.16271,0.37499,0.37499,0.37567,1.2314e-06,0.42309,0.32824,2.0141e-07,2.2613e-06
0.16351,0.37499,0.37499,0.37567,1.2407e-06,0.42043,0.3309,2.0154e-07,2.2799e-06
0.16432,0.37499,0.37499,0.37567,1.25e-06,0.41776,0.33357,2.0157e-07,2.2985e-06
0.16512,0.37499,0.37499,0.37567,1.2594e-06,0.4151,0.33624,2.0152e-07,2.3172e-06
0.16593,0.37499,0.37499,0.37567,1.2687e-06,0.41243,0.33891,2.0139e-07,2.3361e-06
0.16673,0.37499,0.37499,0.37567,1.2781e-06,0.40975,0.34158,2.0116e-07,2.355e-06
0.16754,0.37499,0.37499,0.37567,1.2874e-06,0.40708,0.34426,2.0085e-07,2.3741e-06
0.16835,0.37499,0.37499,0.37567,1.2968e-06,0.40441,0.34693,2.0045e-07,2.3932e-06
0.16915,0.37499,0.37499,0.37567,1.3062e-06,0.40173,0.34961,1.9997e-07,2.4124e-06
0.16996,0.37499,0.37499,0.37567,1.3156e-06,0.39905,0.35229,1.9939e-07,2.4317e-06
0.17076,0.37499,0.37499,0.37567,1.3249e-06,0.39637,0.35497,1.9874e-07,2.4511e-06
0.17157,0.37499,0.37499,0.37567,1.3343e-06,0.39369,0.35765,1.98e-07,2.4706e-06
0.17237,0.37499,0.37499,0.37567,1.3437e-06,0.39101,0.36033,1.9717e-07,2.4902e-06
0.17318,0.37499,0.37499,0.37567,1.3531e-06,0.38833,0.36301,1.9626e-07,2.5099e-06
0.17398,0.37499,0.37499,0.37567,1.3625e-06,0.38565,0.36569,1.9527e-07,2.5297e-06
0.17479,0.37499,0.37499,0.37567,1.3719e-06,0.38296,0.36838,1.942e-07,2.5495e-06
0.17559,0.37499,0.37499,0.37567,1.3812e-06,0.38028,0.37106,1.9305e-07,2.5694e-06
0.1764,0.37499,0.37499,0.37567,1.3906e-06,0.3776,0.37375,1.9182e-07,2.5894e-06
0.17721,0.37499,0.37499,0.37567,1.4e-06,0.37491,0.37643,1.9051e-07,2.6095e-06
0.17801,0.37499,0.37499,0.37567,1.4094e-06,0.37223,0.37911,1.8912e-07,2.6297e-06
0.17882,0.37499,0.37499,0.37567,1.4188e-06,0.36955,0.3818,1.8766e-07,2.6499e-06
0.17962,0.37499,0.37499,0.37567,1.4281e-06,0.36686,0.38448,1.8612e-07,2.6702e-06
0.18043,0.37499,0.37499,0.37567,1.4375e-06,0.36418,0.38716,1.8451e-07,2.6905e-06
0.18123,0.37499,0.37499,0.37567,1.4469e-06,0.3615,0.38985,1.8283e-07,2.7109e-06
0.18204,0.37499,0.37499,0.37567,1.4563e-06,0.35881,0.39253,1.8108e-07,2.7314e-06
0.18284,0.37499,0.37499,0.37567,1.4656e-06,0.35613,0.39521,1.7926e-07,2.752e-06
0.18365,0.37499,0.37499,0.37567,1.475e-06,0.35345,0.39789,1.7737e-07,2.7726e-06
0.18445,0.37499,0.37499,0.37567,1.4843e-06,0.35077,0.40057,1.7542e-07,2.7932e-06
0.18526,0.37499,0.37499,0.37567,1.4937e-06,0.3481,0.40324,1.734e-07,2.8139e-06
0.18607,0.37499,0.37499,0.37567,1.503e-06,0.34542,0.40592,1.7133e-07,2.8347e-06
0.18687,0.37499,0.37499,0.37567,1.5123e-06,0.34274,0.40859,1.6919e-07,2.8555e-06
0.18768,0.37499,0.37499,0.37567,1.5217e-06,0.34007,0.41126,1.67e-07,2.8763e-06
0.18848,0.37499,0.37499,0.37567,1.531e-06,0.3374,0.41393,1.6475e-07,2.8972e-06
0.18929,0.37499,0.37499,0.37567,1.5403e-06,0.33473,0.4166,1.6245e-07,2.9181e-06
0.19009,0.37499,0.37499,0.37567,1.5496e-06,0.33206,0.41927,1.601e-07,2.939e-06
0.1909,0.37499,0.37499,0.37567,1.5589e-06,0.3294,0.42193,1.577e-07,2.96e-06
0.1917,0.37499,0.37499,0.37567,1.5681e-06,0.32674,0.4246,1.5525e-07,2.981e-06
0.19251,0.37499,0.37499,0.37566,1.5774e-06,0.32407,0.42725,1.5276e-07,3.002e-06
0.19332,0.37499,0.37499,0.37566,1.5866e-06,0.32142,0.42991,1.5023e-07,3.0231e-06
0.19412,0.37499,0.37499,0.37566,1.5959e-06,0.31876,0.43256,1.4766e-07,3.0441e-06
0.19493,0.37499,0.37499,0.37566,1.6051e-06,0.31611,0.43522,1.4505e-07,3.0652e-06
0.19573,0.37499,0.37499,0.37566,1.6143e-06,0.31346,0.43786,1.424e-07,3.0863e-06
0.19654,0.37499,0.37499,0.37566,1.6235e-06,0.31081,0.44051,1.3973e-07,3.1073e-06
0.19734,0.37499,0.37499,0.37566,1.6327e-06,0.30817,0.44315,1.3702e-07,3.1284e-06
0.19815,0.37499,0.37499,0.37566,1.6419e-06,0.30553,0.44579,1.3429e-07,3.1495e-06
0.19895,0.37499,0.37499,0.37566,1.651e-06,0.3029,0.44842,1.3153e-07,3.1706e-06
0.19976,0.37499,0.37499,0.37566,1.6602e-06,0.30026,0.45105,1.2875e-07,3.1916e-06
0.20056,0.37499,0.37499,0.37566,1.6693e-06,0.29764,0.45368,1.2595e-07,3.2127e-06
0.20137,0.37499,0.37499,0.37566,1.6784e-06,0.29501,0.4563,1.2314e-07,3.2337e-06
0.20218,0.37499,0.37499,0.37565,1.6875e-06,0.29239,0.45892,1.2031e-07,3.2547e-06
0.20298,0.37499,0.37499,0.37565,1.6966e-06,0.28978,0.46153,1.1746e-07,3.2757e-06
0.20379,0.37499,0.37499,0.37565,1.7057e-06,0.28716,0.46414,1.1461e-07,3.2967e-06
0.20459,0.37499,0.37499,0.37565,1.7147e-06,0.28456,0.46674,1.1176e-07,3.3176e-06
0.2054,0.37499,0.37499,0.37565,1.7237e-06,0.28196,0.46934,1.089e-07,3.3385e-06
0.2062,0.37499,0.37499,0.37565,1.7327e-06,0.27936,0.47194,1.0603e-07,3.3594e-06
0.20701,0.37499,0.37499,0.37565,1.7417e-06,0.27676,0.47453,1.0317e-07,3.3802e-06
0.20781,0.37499,0.37499,0.37565,1.7506e-06,0.27418,0.47711,1.0032e-07,3.401e-06
0.20862,0.37499,0.37499,0.37564,1.7596e-06,0.27159,0.47969,9.7471e-08,3.4217e-06
0.20942,0.37499,0.37499,0.37564,1.7685e-06,0.26902,0.48227,9.4632e-08,3.4424e-06
0.21023,0.37499,0.37499,0.37564,1.7774e-06,0.26645,0.48484,9.1806e-08,3.463e-06
0.21104,0.37499,0.37499,0.37564,1.7863e-06,0.26388,0.4874,8.8994e-08,3.4835e-06
0.21184,0.37499,0.37499,0.37564,1.7951e-06,0.26132,0.48996,8.6201e-08,3.504e-06
0.21265,0.37499,0.37499,0.37564,1.8039e-06,0.25876,0.49251,8.3427e-08,3.5244e-06
0.21345,0.37498,0.37499,0.37564,1.8127e-06,0.25622,0.49506,8.0677e-08,3.5448e-06
0.21426,0.37498,0.37499,0.37563,1.8215e-06,0.25367,0.4976,7.7952e-08,3.5651e-06
0.21506,0.37498,0.37499,0.37563,1.8303e-06,0.25114,0.50013,7.5254e-08,3.5853e-06
0.21587,0.37498,0.37499,0.37563,1.839e-06,0.24861,0.50266,7.2588e-08,3.6054e-06
0.21667,0.37498,0.37499,0.37563,1.8477e-06,0.24608,0.50518,6.9954e-08,3.6254e-06
0.21748,0.37498,0.37499,0.37563,1.8564e-06,0.24356,0.50769,6.7355e-08,3.6454e-06
0.21829,0.37498,0.37499,0.37563,1.865e-06,0.24105,0.5102,6.4795e-08,3.6652e-06
0.21909,0.37498,0.37499,0.37562,1.8736e-06,0.23855,0.5127,6.2274e-08,3.685e-06
0.2199,0.37498,0.37499,0.37562,1.8822e-06,0.23605,0.51519,5.9796e-08,3.7047e-06
0.2207,0.37498,0.37499,0.37562,1.8908e-06,0.23357,0.51768,5.7363e-08,3.7242e-06
0.22151,0.37498,0.37499,0.37562,1.8993e-06,0.23108,0.52016,5.4977e-08,3.7437e-06
0.22231,0.37498,0.37499,0.37562,1.9078e-06,0.22861,0.52263,5.2641e-08,3.763e-06
0.22312,0.37498,0.37499,0.37562,1.9163e-06,0.22614,0.52509,5.0356e-08,3.7823e-06
0.22392,0.37498,0.37499,0.37561,1.9248e-06,0.22368,0.52755,4.8125e-08,3.8014e-06
0.22473,0.37498,0.37499,0.37561,1.9332e-06,0.22123,0.52999,4.5949e-08,3.8204e-06
0.22553,0.37498,0.37499,0.37561,1.9416e-06,0.21879,0.53243,4.3831e-08,3.8393e-06
0.22634,0.37498,0.37499,0.37561,1.9499e-06,0.21635,0.53487,4.1773e-08,3.8581e-06
0.22715,0.37498,0.37499,0.37561,1.9582e-06,0.21392,0.53729,3.9777e-08,3.8767e-06
0.22795,0.37498,0.37499,0.3756,1.9665e-06,0.2115,0.5397,3.7844e-08,3.8952e-06
0.22876,0.37498,0.37499,0.3756,1.9748e-06,0.20909,0.54211,3.5976e-08,3.9136e-06
0.22956,0.37498,0.37499,0.3756,1.983e-06,0.20669,0.54451,3.4175e-08,3.9319e-06
0.23037,0.37498,0.37499,0.3756,1.9912e-06,0.20429,0.5469,3.2443e-08,3.95e-06
0.23117,0.37498,0.37499,0.37559,1.9994e-06,0.20191,0.54928,3.0781e-08,3.968e-06
0.23198,0.37498,0.37499,0.37559,2.0075e-06,0.19953,0.55165,2.9192e-08,3.9858e-06
0.23278,0.37498,0.37499,0.37559,2.0156e-06,0.19716,0.55402,2.7675e-08,4.0035e-06
0.23359,0.37498,0.37499,0.37559,2.0237e-06,0.19481,0.55637,2.6233e-08,4.0211e-06
0.23439,0.37498,0.37499,0.37559,2.0317e-06,0.19246,0.55871,2.4867e-08,4.0385e-06
0.2352,0.37498,0.37499,0.37558,2.0397e-06,0.19012,0.56105,2.3579e-08,4.0557e-06
0.23601,0.37498,0.37499,0.37558,2.0476e-06,0.18779,0.56337,2.2369e-08,4.0728e-06
0.23681,0.37498,0.37499,0.37558,2.0555e-06,0.18547,0.56569,2.1239e-08,4.0898e-06
0.23762,0.37498,0.37499,0.37558,2.0634e-06,0.18315,0.568,2.0189e-08,4.1066e-06
0.23842,0.37498,0.37499,0.37557,2.0712e-06,0.18085,0.57029,1.9221e-08,4.1232e-06
0.23923,0.37498,0.37499,0.37557,2.079e-06,0.17856,0.57258,1.8335e-08,4.1397e-06
0.24003,0.37498,0.37499,0.37557,2.0868e-06,0.17628,0.57486,1.7533e-08,4.1561e-06
0.24084,0.37498,0.37499,0.37557,2.0945e-06,0.17401,0.57712,1.6815e-08,4.1722e-06
0.24164,0.37498,0.37499,0.37556,2.1022e-06,0.17175,0.57938,1.6181e-08,4.1882e-06
0.24245,0.37498,0.37499,0.37556,2.1098e-06,0.1695,0.58162,1.5633e-08,4.2041e-06
0.24325,0.37498,0.37499,0.37556,2.1174e-06,0.16726,0.58386,1.5171e-08,4.2197e-06
0.24406,0.37498,0.37499,0.37556,2.125e-06,0.16503,0.58608,1.4794e-08,4.2352e-06
0.24487,0.37498,0.37499,0.37555,2.1325e-06,0.16281,0.58829,1.4505e-08,4.2506e-06
0.24567,0.37498,0.37499,0.37555,2.14e-06,0.1606,0.5905,1.4302e-08,4.2657e-06
0.24648,0.37498,0.37499,0.37555,2.1475e-06,0.15841,0.59269,1.4186e-08,4.2807e-06
0.24728,0.37498,0.37499,0.37554,2.1549e-06,0.15622,0.59487,1.4157e-08,4.2956e-06
0.24809,0.37498,0.37499,0.37554,2.1622e-06,0.15405,0.59704,1.4215e-08,4.3102e-06
0.24889,0.37498,0.37499,0.37554,2.1695e-06,0.15188,0.59919,1.436e-08,4.3247e-06
0.2497,0.37498,0.37499,0.37554,2.1768e-06,0.14973,0.60134,1.4591e-08,4.339e-06
0.2505,0.37498,0.37499,0.37553,2.184e-06,0.14759,0.60347,1.4909e-08,4.3532e-06
0.25131,0.37498,0.37499,0.37553,2.1912e-06,0.14547,0.60559,1.5314e-08,4.3671e-06
0.25212,0.37498,0.37499,0.37553,2.1984e-06,0.14335,0.60771,1.5804e-08,4.3809e-06
0.25292,0.37498,0.37499,0.37552,2.2055e-06,0.14124,0.6098,1.638e-08,4.3946e-06
0.25373,0.37498,0.37499,0.37552,2.2125e-06,0.13915,0.61189,1.704e-08,4.408e-06
0.25453,0.37498,0.37499,0.37552,2.2195e-06,0.13707,0.61397,1.7785e-08,4.4213e-06
0.25534,0.37498,0.37499,0.37551,2.2265e-06,0.135,0.61603,1.8613e-08,4.4344e-06
0.25614,0.37498,0.37499,0.37551,2.2334e-06,0.13295,0.61808,1.9523e-08,4.4473e-06
0.25695,0.37498,0.37499,0.37551,2.2403e-06,0.1309,0.62012,2.0515e-08,4.4601e-06
0.25775,0.37498,0.37499,0.37551,2.2471e-06,0.12887,0.62214,2.1588e-08,4.4726e-06
0.25856,0.37498,0.37499,0.3755,2.2539e-06,0.12685,0.62415,2.2741e-08,4.4851e-06
0.25936,0.37498,0.37499,0.3755,2.2606e-06,0.12485,0.62615,2.3972e-08,4.4973e-06
0.26017,0.37498,0.37499,0.3755,2.2673e-06,0.12285,0.62814,2.5281e-08,4.5094e-06
0.26098,0.37498,0.37499,0.37549,2.274e-06,0.12087,0.63011,2.6666e-08,4.5213e-06
0.26178,0.37498,0.37499,0.37549,2.2806e-06,0.11891,0.63207,2.8126e-08,4.533e-06
0.26259,0.37498,0.37499,0.37549,2.2871e-06,0.11695,0.63402,2.9659e-08,4.5445e-06
0.26339,0.37498,0.37499,0.37548,2.2936e-06,0.11501,0.63595,3.1265e-08,4.5559e-06
0.2642,0.37498,0.37499,0.37548,2.3e-06,0.11308,0.63788,3.2941e-08,4.5671e-06
0.265,0.37498,0.37499,0.37548,2.3064e-06,0.11117,0.63978,3.4685e-08,4.5782e-06
0.26581,0.37498,0.37499,0.37547,2.3128e-06,0.10927,0.64168,3.6497e-08,4.5891e-06
0.26661,0.37498,0.37499,0.37547,2.3191e-06,0.10738,0.64356,3.8375e-08,4.5998e-06
0.26742,0.37498,0.37499,0.37547,2.3253e-06,0.10551,0.64542,4.0316e-08,4.6103e-06
0.26822,0.37498,0.37499,0.37546,2.3315e-06,0.10365,0.64728,4.2319e-08,4.6207e-06
0.26903,0.37498,0.37499,0.37546,2.3377e-06,0.1018,0.64911,4.4382e-08,4.631e-06
0.26984,0.37498,0.37499,0.37546,2.3438e-06,0.099972,0.65094,4.6503e-08,4.6411e-06
0.27064,0.37498,0.37499,0.37545,2.3498e-06,0.098154,0.65275,4.868e-08,4.651e-06
0.27145,0.37498,0.37499,0.37545,2.3558e-06,0.096351,0.65455,5.091e-08,4.6607e-06
0.27225,0.37498,0.37499,0.37544,2.3618e-06,0.094562,0.65633,5.3193e-08,4.6703e-06
0.27306,0.37498,0.37499,0.37544,2.3677e-06,0.092787,0.65809,5.5525e-08,4.6798e-06
0.27386,0.37498,0.37499,0.37544,2.3735e-06,0.091027,0.65985,5.7905e-08,4.6891e-06
0.27467,0.37498,0.37499,0.37543,2.3793e-06,0.089281,0.66159,6.033e-08,4.6982e-06
0.27547,0.37498,0.37499,0.37543,2.385e-06,0.08755,0.66331,6.2797e-08,4.7072e-06
0.27628,0.37498,0.37499,0.37543,2.3907e-06,0.085834,0.66502,6.5305e-08,4.7161e-06
0.27709,0.37498,0.37499,0.37542,2.3963e-06,0.084133,0.66671,6.7852e-08,4.7248e-06
0.27789,0.37498,0.37499,0.37542,2.4019e-06,0.082446,0.66839,7.0434e-08,4.7334e-06
0.2787,0.37498,0.37499,0.37542,2.4074e-06,0.080774,0.67006,7.3049e-08,4.7418e-06
0.2795,0.37498,0.37499,0.37541,2.4129e-06,0.079118,0.6717,7.5695e-08,4.7501e-06
0.28031,0.37498,0.37499,0.37541,2.4183e-06,0.077477,0.67334,7.8369e-08,4.7582e-06
0.28111,0.37498,0.37499,0.3754,2.4237e-06,0.07585,0.67496,8.1069e-08,4.7663e-06
0.28192,0.37498,0.37499,0.3754,2.429e-06,0.07424,0.67656,8.3793e-08,4.7741e-06
0.28272,0.37498,0.37499,0.3754,2.4342e-06,0.072644,0.67815,8.6537e-08,4.7819e-06
0.28353,0.37498,0.37499,0.37539,2.4394e-06,0.071064,0.67972,8.9299e-08,4.7895e-06
0.28433,0.37498,0.37499,0.37539,2.4445e-06,0.0695,0.68128,9.2076e-08,4.797e-06
0.28514,0.37498,0.37499,0.37538,2.4496e-06,0.067951,0.68282,9.4866e-08,4.8044e-06
0.28595,0.37498,0.37499,0.37538,2.4547e-06,0.066418,0.68434,9.7666e-08,4.8116e-06
0.28675,0.37498,0.37499,0.37538,2.4596e-06,0.064901,0.68585,1.0047e-07,4.8188e-06
0.28756,0.37498,0.37499,0.37537,2.4645e-06,0.0634,0.68734,1.0329e-07,4.8258e-06
0.28836,0.37498,0.37499,0.37537,2.4694e-06,0.061915,0.68882,1.061e-07,4.8327e-06
0.28917,0.37498,0.37499,0.37536,2.4742e-06,0.060445,0.69028,1.0892e-07,4.8395e-06
0.28997,0.37498,0.37499,0.37536,2.4789e-06,0.058992,0.69173,1.1173e-07,4.8462e-06
0.29078,0.37498,0.37499,0.37536,2.4836e-06,0.057555,0.69316,1.1453e-07,4.8527e-06
0.29158,0.37498,0.37499,0.37535,2.4883e-06,0.056135,0.69457,1.1733e-07,4.8592e-06
0.29239,0.37498,0.37499,0.37535,2.4928e-06,0.05473,0.69597,1.2011e-07,4.8655e-06
0.29319,0.37498,0.37499,0.37534,2.4973e-06,0.053342,0.69735,1.2288e-07,4.8718e-06
0.294,0.37498,0.37499,0.37534,2.5018e-06,0.051971,0.69871,1.2564e-07,4.878e-06
0.29481,0.37498,0.37499,0.37534,2.5062e-06,0.050616,0.70006,1.2838e-07,4.884e-06
0.29561,0.37498,0.37499,0.37533,2.5105e-06,0.049277,0.70139,1.3109e-07,4.89e-06
0.29642,0.37498,0.37499,0.37533,2.5148e-06,0.047956,0.7027,1.3378e-07,4.8958e-06
0.29722,0.37498,0.37499,0.37532,2.519e-06,0.046651,0.704,1.3645e-07,4.9016e-06
0.29803,0.37498,0.37499,0.37532,2.5232e-06,0.045363,0.70527,1.3908e-07,4.9073e-06
0.29883,0.37498,0.37499,0.37531,2.5273e-06,0.044092,0.70654,1.4168e-07,4.9129e-06
0.29964,0.37498,0.37499,0.37531,2.5313e-06,0.042838,0.70778,1.4425e-07,4.9184e-06
0.30044,0.37498,0.37499,0.37531,2.5353e-06,0.0416,0.70901,1.4678e-07,4.9239e-06
0.30125,0.37498,0.37499,0.3753,2.5392e-06,0.04038,0.71022,1.4928e-07,4.9292e-06
0.30206,0.37498,0.37499,0.3753,2.5431e-06,0.039177,0.71142,1.5173e-07,4.9345e-06
0.30286,0.37498,0.37499,0.37529,2.5469e-06,0.037991,0.71259,1.5414e-07,4.9397e-06
0.30367,0.37498,0.37499,0.37529,2.5507e-06,0.036823,0.71375,1.565e-07,4.9448e-06
0.30447,0.37498,0.37499,0.37528,2.5543e-06,0.035672,0.7149,1.5881e-07,4.9499e-06
0.30528,0.37498,0.37499,0.37528,2.558e-06,0.034538,0.71602,1.6108e-07,4.9549e-06
0.30608,0.37498,0.37499,0.37528,2.5615e-06,0.033422,0.71713,1.6329e-07,4.9598e-06
0.30689,0.37498,0.37499,0.37527,2.565e-06,0.032323,0.71822,1.6544e-07,4.9646e-06
0.30769,0.37498,0.37499,0.37527,2.5685e-06,0.031241,0.71929,1.6754e-07,4.9694e-06
0.3085,0.37498,0.37499,0.37526,2.5718e-06,0.030178,0.72035,1.6959e-07,4.9741e-06
0.3093,0.37498,0.37499,0.37526,2.5752e-06,0.029132,0.72138,1.7157e-07,4.9788e-06
0.31011,0.37498,0.37499,0.37525,2.5784e-06,0.028103,0.7224,1.7348e-07,4.9834e-06
0.31092,0.37498,0.37499,0.37525,2.5816e-06,0.027093,0.72341,1.7534e-07,4.9879e-06
0.31172,0.37498,0.37499,0.37524,2.5847e-06,0.0261,0.72439,1.7713e-07,4.9924e-06
0.31253,0.37498,0.37499,0.37524,2.5878e-06,0.025125,0.72536,1.7885e-07,4.9968e-06
0.31333,0.37498,0.37499,0.37524,2.5908e-06,0.024168,0.7263,1.805e-07,5.0012e-06
0.31414,0.37498,0.37499,0.37523,2.5938e-06,0.023229,0.72723,1.8208e-07,5.0055e-06
0.31494,0.37498,0.37499,0.37523,2.5967e-06,0.022308,0.72815,1.8358e-07,5.0097e-06
0.31575,0.37498,0.37499,0.37522,2.5995e-06,0.021405,0.72904,1.8502e-07,5.0139e-06
0.31655,0.37498,0.37499,0.37522,2.6022e-06,0.020521,0.72991,1.8637e-07,5.0181e-06
0.31736,0.37498,0.37499,0.37521,2.6049e-06,0.019654,0.73077,1.8766e-07,5.0222e-06
0.31816,0.37498,0.37499,0.37521,2.6076e-06,0.018806,0.73161,1.8886e-07,5.0263e-06
0.31897,0.37498,0.37499,0.3752,2.6101e-06,0.017975,0.73243,1.8998e-07,5.0303e-06
0.31978,0.37498,0.37499,0.3752,2.6126e-06,0.017164,0.73324,1.9103e-07,5.0343e-06
0.32058,0.37498,0.37499,0.37519,2.6151e-06,0.01637,0.73402,1.9199e-07,5.0382e-06
0.32139,0.37498,0.37499,0.37519,2.6175e-06,0.015595,0.73479,1.9288e-07,5.0421e-06
0.32219,0.37498,0.37499,0.37519,2.6198e-06,0.014838,0.73553,1.9368e-07,5.0459e-06
0.323,0.37498,0.37499,0.37518,2.622e-06,0.0141,0.73626,1.9439e-07,5.0497e-06
0.3238,0.37498,0.37499,0.37518,2.6242e-06,0.01338,0.73697,1.9502e-07,5.0534e-06
0.32461,0.37498,0.37499,0.37517,2.6264e-06,0.012679,0.73766,1.9557e-07,5.0571e-06
0.32541,0.37498,0.37499,0.37517,2.6284e-06,0.011996,0.73834,1.9603e-07,5.0608e-06
0.32622,0.37498,0.37499,0.37516,2.6304e-06,0.011332,0.73899,1.9641e-07,5.0644e-06
0.32702,0.37498,0.37499,0.37516,2.6324e-06,0.010686,0.73963,1.967e-07,5.068e-06
0.32783,0.37498,0.37499,0.37515,2.6342e-06,0.01006,0.74025,1.969e-07,5.0716e-06
0.32864,0.37498,0.37499,0.37515,2.636e-06,0.0094514,0.74085,1.9702e-07,5.0751e-06
0.32944,0.37498,0.37499,0.37514,2.6378e-06,0.008862,0.74143,1.9705e-07,5.0785e-06
0.33025,0.37498,0.37499,0.37514,2.6395e-06,0.0082913,0.74199,1.9699e-07,5.0819e-06
0.33105,0.37498,0.37499,0.37513,2.6411e-06,0.0077394,0.74253,1.9685e-07,5.0853e-06
0.33186,0.37498,0.37499,0.37513,2.6426e-06,0.0072064,0.74305,1.9662e-07,5.0886e-06
0.33266,0.37498,0.37499,0.37513,2.6441e-06,0.0066921,0.74356,1.963e-07,5.0919e-06
0.33347,0.37498,0.37499,0.37512,2.6455e-06,0.0061968,0.74404,1.959e-07,5.0952e-06
0.33427,0.37498,0.37499,0.37512,2.6469e-06,0.0057203,0.74451,1.9541e-07,5.0984e-06
0.33508,0.37498,0.37499,0.37511,2.6482e-06,0.0052628,0.74496,1.9484e-07,5.1016e-06
0.33589,0.37498,0.37499,0.37511,2.6494e-06,0.0048241,0.74539,1.9418e-07,5.1047e-06
0.33669,0.37498,0.37499,0.3751,2.6506e-06,0.0044045,0.7458,1.9343e-07,5.1077e-06
0.3375,0.37498,0.37499,0.3751,2.6517e-06,0.0040038,0.74619,1.9261e-07,5.1108e-06
0.3383,0.37498,0.37499,0.37509,2.6527e-06,0.0036222,0.74656,1.917e-07,5.1138e-06
0.33911,0.37498,0.37499,0.37509,2.6537e-06,0.0032596,0.74691,1.9071e-07,5.1167e-06
0.33991,0.37498,0.37499,0.37508,2.6546e-06,0.002916,0.74725,1.8963e-07,5.1196e-06
0.34072,0.37498,0.37499,0.37508,2.6554e-06,0.0025914,0.74756,1.8848e-07,5.1224e-06
0.34152,0.37498,0.37499,0.37507,2.6562e-06,0.002286,0.74786,1.8725e-07,5.1252e-06
0.34233,0.37498,0.37499,0.37507,2.6569e-06,0.0019996,0.74814,1.8594e-07,5.1279e-06
0.34313,0.37498,0.37499,0.37506,2.6576e-06,0.0017324,0.74839,1.8455e-07,5.1306e-06
0.34394,0.37498,0.37499,0.37506,2.6582e-06,0.0014843,0.74863,1.8309e-07,5.1333e-06
0.34475,0.37498,0.37499,0.37505,2.6587e-06,0.0012553,0.74885,1.8156e-07,5.1358e-06
0.34555,0.37498,0.37499,0.37505,2.6591e-06,0.0010454,0.74905,1.7995e-07,5.1384e-06
0.34636,0.37498,0.37499,0.37504,2.6595e-06,0.00085472,0.74923,1.7827e-07,5.1408e-06
0.34716,0.37498,0.37499,0.37504,2.6599e-06,0.00068319,0.7494,1.7652e-07,5.1432e-06
0.34797,0.37498,0.37499,0.37503,2.6601e-06,0.00053084,0.74954,1.747e-07,5.1456e-06
0.34877,0.37498,0.37499,0.37503,2.6603e-06,0.00039767,0.74966,1.7281e-07,5.1478e-06
0.34958,0.37498,0.37499,0.37502,2.6605e-06,0.00028369,0.74977,1.7087e-07,5.15e-06
0.35038,0.37498,0.37499,0.37502,2.6605e-06,0.00018891,0.74985,1.6885e-07,5.1522e-06
0.35119,0.37498,0.37499,0.37502,2.6605e-06,0.00011333,0.74992,1.6678e-07,5.1543e-06
0.35199,0.37498,0.37499,0.37501,2.6605e-06,5.6951e-05,0.74996,1.6465e-07,5.1563e-06
0.3528,0.37498,0.37499,0.37501,2.6603e-06,1.978e-05,0.74999,1.6246e-07,5.1582e-06
0.35361,0.37498,0.37499,0.375,2.6601e-06,1.8178e-06,0.75,1.6022e-07,5.1601e-06
0.35441,0.37498,0.37499,0.375,2.6599e-06,3.0658e-06,0.74999,1.5792e-07,5.1619e-06
0.35522,0.37498,0.37499,0.37499,2.6596e-06,2.3524e-05,0.74996,1.5557e-07,5.1636e-06
0.35602,0.37498,0.37499,0.37499,2.6592e-06,6.3191e-05,0.74991,1.5318e-07,5.1652e-06
0.35683,0.37498,0.37499,0.37498,2.6587e-06,0.00012206,0.74984,1.5073e-07,5.1667e-06
0.35763,0.37498,0.37499,0.37498,2.6582e-06,0.00020014,0.74975,1.4824e-07,5.1682e-06
0.35844,0.37498,0.37499,0.37497,2.6576e-06,0.00029742,0.74965,1.4571e-07,5.1696e-06
0.35924,0.37498,0.37499,0.37497,2.657e-06,0.00041389,0.74952,1.4314e-07,5.1709e-06
0.36005,0.37498,0.37499,0.37496,2.6563e-06,0.00054955,0.74938,1.4054e-07,5.1721e-06
0.36086,0.37498,0.37499,0.37496,2.6555e-06,0.00070439,0.74921,1.379e-07,5.1732e-06
0.36166,0.37498,0.37499,0.37495,2.6547e-06,0.00087841,0.74903,1.3522e-07,5.1742e-06
0.36247,0.37498,0.37499,0.37495,2.6538e-06,0.0010716,0.74882,1.3252e-07,5.1751e-06
0.36327,0.37498,0.37499,0.37494,2.6528e-06,0.0012839,0.7486,1.2979e-07,5.1759e-06
0.36408,0.37498,0.37499,0.37494,2.6518e-06,0.0015154,0.74836,1.2703e-07,5.1766e-06
0.36488,0.37498,0.37499,0.37493,2.6507e-06,0.001766,0.7481,1.2425e-07,5.1772e-06
0.36569,0.37498,0.37499,0.37493,2.6496e-06,0.0020358,0.74782,1.2145e-07,5.1777e-06
0.36649,0.37498,0.37499,0.37492,2.6484e-06,0.0023246,0.74752,1.1863e-07,5.1781e-06
0.3673,0.37498,0.37499,0.37492,2.6471e-06,0.0026325,0.74721,1.158e-07,5.1784e-06
0.3681,0.37498,0.37499,0.37491,2.6457e-06,0.0029595,0.74687,1.1296e-07,5.1785e-06
0.36891,0.37498,0.37499,0.37491,2.6443e-06,0.0033056,0.74651,1.101e-07,5.1786e-06
0.36972,0.37498,0.37499,0.37491,2.6429e-06,0.0036707,0.74614,1.0724e-07,5.1785e-06
0.37052,0.37498,0.37499,0.3749,2.6413e-06,0.0040548,0.74575,1.0438e-07,5.1783e-06
0.37133,0.37498,0.37499,0.3749,2.6398e-06,0.004458,0.74533,1.0151e-07,5.178e-06
0.37213,0.37498,0.37499,0.37489,2.6381e-06,0.0048801,0.7449,9.8644e-08,5.1775e-06
0.37294,0.37498,0.37499,0.37489,2.6364e-06,0.0053211,0.74445,9.5782e-08,5.177e-06
0.37374,0.37498,0.37499,0.37488,2.6346e-06,0.0057811,0.74398,9.2925e-08,5.1763e-06
0.37455,0.37498,0.37499,0.37488,2.6328e-06,0.0062601,0.74349,9.0077e-08,5.1754e-06
0.37535,0.37498,0.37499,0.37487,2.6308e-06,0.0067579,0.74299,8.724e-08,5.1745e-06
0.37616,0.37498,0.37499,0.37487,2.6289e-06,0.0072746,0.74246,8.4417e-08,5.1733e-06
0.37696,0.37498,0.37499,0.37486,2.6268e-06,0.0078101,0.74192,8.161e-08,5.1721e-06
0.37777,0.37498,0.37499,0.37486,2.6248e-06,0.0083644,0.74135,7.8822e-08,5.1707e-06
0.37858,0.37498,0.37499,0.37485,2.6226e-06,0.0089375,0.74077,7.6056e-08,5.1692e-06
0.37938,0.37498,0.37499,0.37485,2.6204e-06,0.0095293,0.74017,7.3314e-08,5.1675e-06
0.38019,0.37498,0.37499,0.37484,2.6181e-06,0.01014,0.73955,7.0598e-08,5.1656e-06
0.38099,0.37498,0.37499,0.37484,2.6158e-06,0.010769,0.73891,6.7911e-08,5.1636e-06
0.3818,0.37498,0.37499,0.37483,2.6134e-06,0.011417,0.73825,6.5255e-08,5.1615e-06
0.3826,0.37498,0.37499,0.37483,2.6109e-06,0.012084,0.73758,6.2633e-08,5.1592e-06
0.38341,0.37498,0.37499,0.37483,2.6084e-06,0.012769,0.73688,6.0048e-08,5.1567e-06
0.38421,0.37498,0.37499,0.37482,2.6058e-06,0.013473,0.73617,5.75e-08,5.1541e-06
0.38502,0.37498,0.37499,0.37482,2.6032e-06,0.014195,0.73544,5.4993e-08,5.1513e-06
0.38582,0.37498,0.37499,0.37481,2.6005e-06,0.014935,0.73469,5.253e-08,5.1484e-06
0.38663,0.37498,0.37499,0.37481,2.5977e-06,0.015695,0.73392,5.0111e-08,5.1453e-06
0.38744,0.37498,0.37499,0.3748,2.5949e-06,0.016472,0.73313,4.774e-08,5.142e-06
0.38824,0.37498,0.37499,0.3748,2.592e-06,0.017268,0.73233,4.5418e-08,5.1386e-06
0.38905,0.37498,0.37499,0.37479,2.5891e-06,0.018082,0.7315,4.3147e-08,5.135e-06
0.38985,0.37498,0.37499,0.37479,2.5861e-06,0.018915,0.73066,4.093e-08,5.1312e-06
0.39066,0.37498,0.37499,0.37478,2.583e-06,0.019766,0.7298,3.8769e-08,5.1272e-06
0.39146,0.37498,0.37499,0.37478,2.5799e-06,0.020635,0.72892,3.6665e-08,5.1231e-06
0.39227,0.37498,0.37499,0.37477,2.5767e-06,0.021522,0.72803,3.462e-08,5.1188e-06
0.39307,0.37498,0.37499,0.37477,2.5735e-06,0.022427,0.72711,3.2636e-08,5.1143e-06
0.39388,0.37498,0.37499,0.37477,2.5702e-06,0.02335,0.72618,3.0715e-08,5.1096e-06
0.39469,0.37498,0.37499,0.37476,2.5668e-06,0.024292,0.72523,2.8858e-08,5.1048e-06
0.39549,0.37498,0.37499,0.37476,2.5634e-06,0.025251,0.72426,2.7068e-08,5.0997e-06
0.3963,0.37498,0.37499,0.37475,2.5599e-06,0.026228,0.72328,2.5345e-08,5.0945e-06
0.3971,0.37498,0.37499,0.37475,2.5564e-06,0.027223,0.72227,2.3691e-08,5.0891e-06
0.39791,0.37498,0.37499,0.37474,2.5528e-06,0.028236,0.72125,2.2107e-08,5.0835e-06
0.39871,0.37498,0.37499,0.37474,2.5492e-06,0.029267,0.72021,2.0596e-08,5.0778e-06
0.39952,0.37498,0.37499,0.37473,2.5455e-06,0.030315,0.71915,1.9157e-08,5.0718e-06
0.40032,0.37498,0.37499,0.37473,2.5417e-06,0.031381,0.71808,1.7793e-08,5.0656e-06
0.40113,0.37498,0.37499,0.37473,2.5379e-06,0.032464,0.71699,1.6505e-08,5.0593e-06
0.40193,0.37498,0.37499,0.37472,2.534e-06,0.033566,0.71588,1.5293e-08,5.0528e-06
0.40274,0.37498,0.37499,0.37472,2.5301e-06,0.034684,0.71475,1.4158e-08,5.0461e-06
0.40355,0.37498,0.37499,0.37471,2.5261e-06,0.03582,0.71361,1.3102e-08,5.0392e-06
0.40435,0.37498,0.37499,0.37471,2.5221e-06,0.036974,0.71244,1.2125e-08,5.0321e-06
0.40516,0.37498,0.37499,0.3747,2.518e-06,0.038145,0.71126,1.1229e-08,5.0248e-06
0.40596,0.37498,0.37499,0.3747,2.5138e-06,0.039333,0.71007,1.0413e-08,5.0173e-06
0.40677,0.37498,0.37499,0.3747,2.5096e-06,0.040538,0.70885,9.678e-09,5.0096e-06
0.40757,0.37498,0.37499,0.37469,2.5054e-06,0.04176,0.70762,9.0253e-09,5.0017e-06
0.40838,0.37498,0.37499,0.37469,2.5011e-06,0.043,0.70637,8.455e-09,4.9937e-06
0.40918,0.37498,0.37499,0.37468,2.4967e-06,0.044256,0.70511,7.9674e-09,4.9854e-06
0.40999,0.37498,0.37499,0.37468,2.4923e-06,0.045529,0.70383,7.5628e-09,4.977e-06
0.41079,0.37498,0.37499,0.37467,2.4878e-06,0.04682,0.70253,7.2415e-09,4.9684e-06
0.4116,0.37498,0.37499,0.37467,2.4833e-06,0.048127,0.70121,7.0035e-09,4.9595e-06
0.41241,0.37498,0.37499,0.37467,2.4787e-06,0.04945,0.69988,6.849e-09,4.9505e-06
0.41321,0.37498,0.37499,0.37466,2.4741e-06,0.050791,0.69853,6.778e-09,4.9413e-06
0.41402,0.37498,0.37499,0.37466,2.4694e-06,0.052148,0.69717,6.7902e-09,4.9319e-06
0.41482,0.37498,0.37499,0.37465,2.4646e-06,0.053522,0.69579,6.8856e-09,4.9224e-06
0.41563,0.37498,0.37499,0.37465,2.4598e-06,0.054912,0.69439,7.0639e-09,4.9126e-06
0.41643,0.37498,0.37499,0.37465,2.455e-06,0.056318,0.69297,7.3248e-09,4.9026e-06
0.41724,0.37498,0.37499,0.37464,2.4501e-06,0.057741,0.69154,7.6678e-09,4.8925e-06
0.41804,0.37498,0.37499,0.37464,2.4451e-06,0.05918,0.69009,8.0924e-09,4.8822e-06
0.41885,0.37498,0.37499,0.37463,2.4401e-06,0.060635,0.68863,8.5981e-09,4.8717e-06
0.41966,0.37498,0.37499,0.37463,2.4351e-06,0.062107,0.68715,9.1842e-09,4.861e-06
0.42046,0.37498,0.37499,0.37463,2.43e-06,0.063594,0.68566,9.85e-09,4.8501e-06
0.42127,0.37498,0.37499,0.37462,2.4248e-06,0.065097,0.68414,1.0595e-08,4.8391e-06
0.42207,0.37498,0.37499,0.37462,2.4196e-06,0.066617,0.68262,1.1417e-08,4.8278e-06
0.42288,0.37498,0.37499,0.37461,2.4144e-06,0.068152,0.68107,1.2317e-08,4.8164e-06
0.42368,0.37498,0.37499,0.37461,2.4091e-06,0.069702,0.67952,1.3293e-08,4.8048e-06
0.42449,0.37498,0.37499,0.37461,2.4037e-06,0.071269,0.67794,1.4344e-08,4.7931e-06
0.42529,0.37498,0.37499,0.3746,2.3983e-06,0.072851,0.67635,1.5468e-08,4.7812e-06
0.4261,0.37498,0.37499,0.3746,2.3929e-06,0.074448,0.67475,1.6666e-08,4.7691e-06
0.4269,0.37498,0.37499,0.37459,2.3874e-06,0.076061,0.67313,1.7934e-08,4.7568e-06
0.42771,0.37498,0.37499,0.37459,2.3818e-06,0.077689,0.67149,1.9272e-08,4.7444e-06
0.42852,0.37498,0.37499,0.37459,2.3762e-06,0.079332,0.66984,2.0679e-08,4.7318e-06
0.42932,0.37498,0.37499,0.37458,2.3706e-06,0.080991,0.66817,2.2153e-08,4.719e-06
0.43013,0.37498,0.37499,0.37458,2.3649e-06,0.082664,0.66649,2.3692e-08,4.7061e-06
0.43093,0.37498,0.37499,0.37458,2.3591e-06,0.084353,0.6648,2.5295e-08,4.693e-06
0.43174,0.37498,0.37499,0.37457,2.3534e-06,0.086056,0.66309,2.696e-08,4.6798e-06
0.43254,0.37498,0.37499,0.37457,2.3475e-06,0.087774,0.66136,2.8685e-08,4.6664e-06
0.43335,0.37498,0.37499,0.37456,2.3417e-06,0.089507,0.65962,3.0469e-08,4.6528e-06
0.43415,0.37498,0.37499,0.37456,2.3357e-06,0.091255,0.65787,3.2309e-08,4.6392e-06
0.43496,0.37498,0.37499,0.37456,2.3298e-06,0.093017,0.6561,3.4205e-08,4.6253e-06
0.43576,0.37498,0.37499,0.37455,2.3237e-06,0.094794,0.65431,3.6153e-08,4.6113e-06
0.43657,0.37498,0.37499,0.37455,2.3177e-06,0.096584,0.65251,3.8152e-08,4.5972e-06
0.43738,0.37498,0.37499,0.37455,2.3116e-06,0.09839,0.6507,4.0199e-08,4.583e-06
0.43818,0.37498,0.37499,0.37454,2.3054e-06,0.10021,0.64888,4.2294e-08,4.5686e-06
0.43899,0.37498,0.37499,0.37454,2.2992e-06,0.10204,0.64704,4.4433e-08,4.554e-06
0.43979,0.37498,0.37499,0.37454,2.293e-06,0.10389,0.64518,4.6614e-08,4.5394e-06
0.4406,0.37498,0.37499,0.37453,2.2867e-06,0.10575,0.64331,4.8835e-08,4.5246e-06
0.4414,0.37498,0.37499,0.37453,2.2804e-06,0.10763,0.64143,5.1095e-08,4.5097e-06
0.44221,0.37498,0.37499,0.37453,2.274e-06,0.10951,0.63954,5.3389e-08,4.4947e-06
0.44301,0.37498,0.37499,0.37452,2.2676e-06,0.11142,0.63763,5.5718e-08,4.4795e-06
0.44382,0.37498,0.37499,0.37452,2.2612e-06,0.11333,0.6357,5.8076e-08,4.4642e-06
0.44462,0.37498,0.37499,0.37452,2.2547e-06,0.11526,0.63377,6.0464e-08,4.4489e-06
0.44543,0.37498,0.37499,0.37451,2.2481e-06,0.1172,0.63182,6.2878e-08,4.4334e-06
0.44624,0.37498,0.37499,0.37451,2.2415e-06,0.11916,0.62986,6.5315e-08,4.4178e-06
0.44704,0.37498,0.37499,0.37451,2.2349e-06,0.12113,0.62788,6.7773e-08,4.4021e-06
0.44785,0.37498,0.37499,0.3745,2.2283e-06,0.12311,0.62589,7.0251e-08,4.3863e-06
0.44865,0.37498,0.37499,0.3745,2.2216e-06,0.12511,0.62389,7.2744e-08,4.3704e-06
0.44946,0.37498,0.37499,0.3745,2.2148e-06,0.12711,0.62188,7.5251e-08,4.3544e-06
0.45026,0.37498,0.37499,0.37449,2.208e-06,0.12913,0.61985,7.777e-08,4.3383e-06
0.45107,0.37498,0.37499,0.37449,2.2012e-06,0.13117,0.61781,8.0297e-08,4.3221e-06
0.45187,0.37498,0.37499,0.37449,2.1944e-06,0.13321,0.61576,8.2831e-08,4.3059e-06
0.45268,0.37498,0.37499,0.37448,2.1875e-06,0.13527,0.6137,8.5368e-08,4.2896e-06
0.45349,0.37498,0.37499,0.37448,2.1805e-06,0.13734,0.61162,8.7907e-08,4.2731e-06
0.45429,0.37498,0.37499,0.37448,2.1735e-06,0.13942,0.60953,9.0444e-08,4.2567e-06
0.4551,0.37498,0.37499,0.37447,2.1665e-06,0.14152,0.60743,9.2977e-08,4.2401e-06
0.4559,0.37498,0.37499,0.37447,2.1595e-06,0.14362,0.60532,9.5504e-08,4.2235e-06
0.45671,0.37498,0.37499,0.37447,2.1524e-06,0.14574,0.6032,9.8022e-08,4.2068e-06
0.45751,0.37498,0.37499,0.37447,2.1453e-06,0.14787,0.60106,1.0053e-07,4.19e-06
0.45832,0.37498,0.37499,0.37446,2.1381e-06,0.15001,0.59891,1.0302e-07,4.1732e-06
0.45912,0.37498,0.37499,0.37446,2.1309e-06,0.15217,0.59675,1.055e-07,4.1563e-06
0.45993,0.37498,0.37499,0.37446,2.1237e-06,0.15433,0.59458,1.0795e-07,4.1394e-06
0.46073,0.37498,0.37499,0.37445,2.1164e-06,0.15651,0.5924,1.1039e-07,4.1224e-06
0.46154,0.37498,0.37499,0.37445,2.1091e-06,0.15869,0.59021,1.128e-07,4.1054e-06
0.46235,0.37498,0.37499,0.37445,2.1017e-06,0.16089,0.58801,1.1519e-07,4.0883e-06
0.46315,0.37498,0.37499,0.37445,2.0944e-06,0.1631,0.58579,1.1755e-07,4.0712e-06
0.46396,0.37498,0.37499,0.37444,2.087e-06,0.16532,0.58357,1.1987e-07,4.0541e-06
0.46476,0.37498,0.37499,0.37444,2.0795e-06,0.16755,0.58133,1.2217e-07,4.0369e-06
0.46557,0.37498,0.37499,0.37444,2.072e-06,0.16979,0.57908,1.2443e-07,4.0197e-06
0.46637,0.37498,0.37499,0.37444,2.0645e-06,0.17204,0.57683,1.2665e-07,4.0024e-06
0.46718,0.37498,0.37499,0.37443,2.057e-06,0.1743,0.57456,1.2883e-07,3.9851e-06
0.46798,0.37498,0.37499,0.37443,2.0494e-06,0.17658,0.57228,1.3097e-07,3.9678e-06
0.46879,0.37498,0.37499,0.37443,2.0418e-06,0.17886,0.57,1.3307e-07,3.9505e-06
0.46959,0.37498,0.37499,0.37442,2.0342e-06,0.18115,0.5677,1.3512e-07,3.9332e-06
0.4704,0.37498,0.37499,0.37442,2.0265e-06,0.18345,0.56539,1.3712e-07,3.9158e-06
0.47121,0.37498,0.37499,0.37442,2.0188e-06,0.18577,0.56307,1.3907e-07,3.8985e-06
0.47201,0.37498,0.37499,0.37442,2.011e-06,0.18809,0.56075,1.4097e-07,3.8811e-06
0.47282,0.37498,0.37499,0.37442,2.0033e-06,0.19042,0.55841,1.4282e-07,3.8637e-06
0.47362,0.37498,0.37499,0.37441,1.9955e-06,0.19276,0.55606,1.4461e-07,3.8463e-06
0.47443,0.37498,0.37499,0.37441,1.9877e-06,0.19511,0.55371,1.4635e-07,3.829e-06
0.47523,0.37498,0.37499,0.37441,1.9798e-06,0.19747,0.55135,1.4802e-07,3.8116e-06
0.47604,0.37498,0.37499,0.37441,1.9719e-06,0.19984,0.54897,1.4963e-07,3.7942e-06
0.47684,0.37498,0.37499,0.3744,1.964e-06,0.20222,0.54659,1.5119e-07,3.7768e-06
0.47765,0.37498,0.37499,0.3744,1.9561e-06,0.2046,0.5442,1.5268e-07,3.7594e-06
0.47846,0.37498,0.37499,0.3744,1.9481e-06,0.207,0.5418,1.541e-07,3.7421e-06
0.47926,0.37498,0.37499,0.3744,1.9401e-06,0.2094,0.53939,1.5546e-07,3.7247e-06
0.48007,0.37498,0.37499,0.3744,1.9321e-06,0.21182,0.53697,1.5675e-07,3.7074e-06
0.48087,0.37498,0.37499,0.37439,1.924e-06,0.21424,0.53455,1.5797e-07,3.69e-06
0.48168,0.37498,0.37499,0.37439,1.9159e-06,0.21667,0.53212,1.5912e-07,3.6727e-06
0.48248,0.37498,0.37499,0.37439,1.9078e-06,0.2191,0.52968,1.602e-07,3.6554e-06
0.48329,0.37498,0.37499,0.37439,1.8997e-06,0.22155,0.52723,1.612e-07,3.6382e-06
0.48409,0.37498,0.37499,0.37439,1.8915e-06,0.224,0.52477,1.6214e-07,3.6209e-06
0.4849,0.37498,0.37499,0.37438,1.8833e-06,0.22646,0.52231,1.63e-07,3.6037e-06
0.4857,0.37498,0.37499,0.37438,1.8751e-06,0.22893,0.51983,1.6378e-07,3.5865e-06
0.48651,0.37498,0.37499,0.37438,1.8669e-06,0.23141,0.51735,1.6449e-07,3.5693e-06
0.48732,0.37498,0.37499,0.37438,1.8586e-06,0.23389,0.51487,1.6512e-07,3.5522e-06
0.48812,0.37498,0.37499,0.37438,1.8504e-06,0.23638,0.51237,1.6568e-07,3.5351e-06
0.48893,0.37498,0.37499,0.37437,1.8421e-06,0.23888,0.50987,1.6616e-07,3.518e-06
0.48973,0.37498,0.37499,0.37437,1.8337e-06,0.24138,0.50736,1.6656e-07,3.5009e-06
0.49054,0.37498,0.37499,0.37437,1.8254e-06,0.24389,0.50485,1.6688e-07,3.4839e-06
0.49134,0.37498,0.37499,0.37437,1.817e-06,0.24641,0.50233,1.6712e-07,3.4669e-06
0.49215,0.37498,0.37499,0.37437,1.8086e-06,0.24893,0.4998,1.6729e-07,3.45e-06
0.49295,0.37498,0.37499,0.37437,1.8002e-06,0.25147,0.49727,1.6737e-07,3.433e-06
0.49376,0.37498,0.37499,0.37436,1.7918e-06,0.254,0.49473,1.6738e-07,3.4162e-06
0.49456,0.37498,0.37499,0.37436,1.7833e-06,0.25655,0.49218,1.6731e-07,3.3993e-06
0.49537,0.37499,0.37499,0.37436,1.7748e-06,0.2591,0.48963,1.6716e-07,3.3825e-06
0.49618,0.37499,0.37499,0.37436,1.7663e-06,0.26165,0.48707,1.6693e-07,3.3657e-06
0.49698,0.37499,0.37499,0.37436,1.7578e-06,0.26421,0.4845,1.6662e-07,3.349e-06
0.49779,0.37499,0.37499,0.37436,1.7493e-06,0.26678,0.48194,1.6624e-07,3.3323e-06
0.49859,0.37499,0.37499,0.37436,1.7407e-06,0.26935,0.47936,1.6578e-07,3.3157e-06
0.4994,0.37499,0.37499,0.37435,1.7321e-06,0.27193,0.47678,1.6524e-07,3.299e-06
0.5002,0.37499,0.37499,0.37435,1.7235e-06,0.27451,0.47419,1.6463e-07,3.2825e-06
0.50101,0.37499,0.37499,0.37435,1.7149e-06,0.2771,0.4716,1.6394e-07,3.2659e-06
0.50181,0.37499,0.37499,0.37435,1.7063e-06,0.27969,0.46901,1.6317e-07,3.2494e-06
0.50262,0.37499,0.37499,0.37435,1.6977e-06,0.28229,0.46641,1.6233e-07,3.233e-06
0.50343,0.37499,0.37499,0.37435,1.689e-06,0.2849,0.4638,1.6142e-07,3.2166e-06
0.50423,0.37499,0.37499,0.37435,1.6803e-06,0.2875,0.46119,1.6044e-07,3.2002e-06
0.50504,0.37499,0.37499,0.37435,1.6716e-06,0.29012,0.45858,1.5938e-07,3.1839e-06
0.50584,0.37499,0.37499,0.37435,1.6629e-06,0.29273,0.45596,1.5826e-07,3.1676e-06
0.50665,0.37499,0.37499,0.37434,1.6542e-06,0.29535,0.45333,1.5706e-07,3.1513e-06
0.50745,0.37499,0.37499,0.37434,1.6455e-06,0.29798,0.45071,1.558e-07,3.1351e-06
0.50826,0.37499,0.37499,0.37434,1.6367e-06,0.30061,0.44808,1.5447e-07,3.1189e-06
0.50906,0.37499,0.37499,0.37434,1.6279e-06,0.30324,0.44544,1.5308e-07,3.1028e-06
0.50987,0.37499,0.37499,0.37434,1.6192e-06,0.30588,0.44281,1.5162e-07,3.0867e-06
0.51067,0.37499,0.37499,0.37434,1.6104e-06,0.30852,0.44016,1.5011e-07,3.0706e-06
0.51148,0.37499,0.37499,0.37434,1.6015e-06,0.31116,0.43752,1.4853e-07,3.0546e-06
0.51229,0.37499,0.37499,0.37434,1.5927e-06,0.3138,0.43487,1.4689e-07,3.0386e-06
0.51309,0.37499,0.37499,0.37434,1.5839e-06,0.31645,0.43222,1.452e-07,3.0226e-06
0.5139,0.37499,0.37499,0.37434,1.5751e-06,0.31911,0.42957,1.4345e-07,3.0067e-06
0.5147,0.37499,0.37499,0.37434,1.5662e-06,0.32176,0.42691,1.4165e-07,2.9908e-06
0.51551,0.37499,0.37499,0.37433,1.5573e-06,0.32442,0.42425,1.398e-07,2.9749e-06
0.51631,0.37499,0.37499,0.37433,1.5485e-06,0.32708,0.42159,1.3789e-07,2.959e-06
0.51712,0.37499,0.37499,0.37433,1.5396e-06,0.32974,0.41892,1.3594e-07,2.9432e-06
0.51792,0.37499,0.37499,0.37433,1.5307e-06,0.33241,0.41626,1.3395e-07,2.9274e-06
0.51873,0.37499,0.37499,0.37433,1.5218e-06,0.33508,0.41359,1.3191e-07,2.9117e-06
0.51953,0.37499,0.37499,0.37433,1.5129e-06,0.33775,0.41092,1.2983e-07,2.8959e-06
0.52034,0.37499,0.37499,0.37433,1.504e-06,0.34042,0.40824,1.2771e-07,2.8802e-06
0.52115,0.37499,0.37499,0.37433,1.495e-06,0.34309,0.40557,1.2555e-07,2.8645e-06
0.52195,0.37499,0.37499,0.37433,1.4861e-06,0.34577,0.40289,1.2336e-07,2.8488e-06
0.52276,0.37499,0.37499,0.37433,1.4772e-06,0.34844,0.40022,1.2113e-07,2.8332e-06
0.52356,0.37499,0.37499,0.37433,1.4682e-06,0.35112,0.39754,1.1888e-07,2.8176e-06
0.52437,0.37499,0.37499,0.37433,1.4593e-06,0.3538,0.39486,1.166e-07,2.8019e-06
0.52517,0.37499,0.37499,0.37433,1.4503e-06,0.35648,0.39218,1.1429e-07,2.7863e-06
0.52598,0.37499,0.37499,0.37433,1.4413e-06,0.35916,0.3895,1.1196e-07,2.7707e-06
0.52678,0.37499,0.37499,0.37433,1.4324e-06,0.36184,0.38681,1.0961e-07,2.7551e-06
0.52759,0.37499,0.37499,0.37433,1.4234e-06,0.36453,0.38413,1.0724e-07,2.7396e-06
0.52839,0.37499,0.37499,0.37433,1.4144e-06,0.36721,0.38145,1.0486e-07,2.724e-06
0.5292,0.37499,0.37499,0.37433,1.4054e-06,0.36989,0.37876,1.0246e-07,2.7084e-06
0.53001,0.37499,0.37499,0.37433,1.3965e-06,0.37258,0.37608,1.0005e-07,2.6929e-06
0.53081,0.37499,0.37499,0.37433,1.3875e-06,0.37526,0.3734,9.7634e-08,2.6773e-06
0.53162,0.37499,0.37499,0.37433,1.3785e-06,0.37795,0.37071,9.5212e-08,2.6618e-06
0.53242,0.37499,0.37499,0.37433,1.3695e-06,0.38063,0.36803,9.2787e-08,2.6462e-06
0.53323,0.37499,0.37499,0.37433,1.3605e-06,0.38331,0.36535,9.0362e-08,2.6307e-06
0.53403,0.37499,0.37499,0.37433,1.3515e-06,0.386,0.36266,8.7939e-08,2.6151e-06
0.53484,0.37499,0.37499,0.37433,1.3425e-06,0.38868,0.35998,8.552e-08,2.5996e-06
0.53564,0.37499,0.37499,0.37433,1.3336e-06,0.39136,0.3573,8.3109e-08,2.584e-06
0.53645,0.37499,0.37499,0.37433,1.3246e-06,0.39404,0.35462,8.0707e-08,2.5684e-06
0.53726,0.37499,0.37499,0.37433,1.3156e-06,0.39672,0.35194,7.8318e-08,2.5528e-06
0.53806,0.37499,0.37499,0.37433,1.3066e-06,0.3994,0.34926,7.5943e-08,2.5372e-06
0.53887,0.37499,0.37499,0.37433,1.2976e-06,0.40208,0.34658,7.3586e-08,2.5216e-06
0.53967,0.37499,0.37499,0.37433,1.2886e-06,0.40475,0.34391,7.1249e-08,2.506e-06
0.54048,0.37499,0.37499,0.37433,1.2796e-06,0.40743,0.34123,6.8934e-08,2.4903e-06
0.54128,0.37499,0.37499,0.37433,1.2707e-06,0.4101,0.33856,6.6644e-08,2.4747e-06
0.54209,0.37499,0.37499,0.37433,1.2617e-06,0.41277,0.33589,6.4382e-08,2.459e-06
0.54289,0.37499,0.37499,0.37433,1.2527e-06,0.41544,0.33322,6.2149e-08,2.4433e-06
0.5437,0.37499,0.37499,0.37433,1.2438e-06,0.41811,0.33056,5.9948e-08,2.4276e-06
0.5445,0.37499,0.37499,0.37433,1.2348e-06,0.42077,0.32789,5.7782e-08,2.4118e-06
0.54531,0.37499,0.37499,0.37433,1.2259e-06,0.42344,0.32523,5.5653e-08,2.3961e-06
0.54612,0.37499,0.37499,0.37434,1.2169e-06,0.4261,0.32257,5.3563e-08,2.3802e-06
0.54692,0.37499,0.37499,0.37434,1.208e-06,0.42876,0.31992,5.1514e-08,2.3644e-06
0.54773,0.37499,0.37499,0.37434,1.199e-06,0.43141,0.31726,4.9509e-08,2.3486e-06
0.54853,0.37499,0.37499,0.37434,1.1901e-06,0.43406,0.31461,4.755e-08,2.3327e-06
0.54934,0.37499,0.37499,0.37434,1.1812e-06,0.43671,0.31197,4.564e-08,2.3167e-06
0.55014,0.37499,0.37499,0.37434,1.1723e-06,0.43936,0.30932,4.3779e-08,2.3008e-06
0.55095,0.37499,0.37499,0.37434,1.1634e-06,0.442,0.30668,4.1971e-08,2.2848e-06
0.55175,0.37499,0.37499,0.37434,1.1545e-06,0.44464,0.30404,4.0218e-08,2.2688e-06
0.55256,0.37499,0.37499,0.37434,1.1456e-06,0.44727,0.30141,3.852e-08,2.2527e-06
0.55336,0.37499,0.37499,0.37434,1.1367e-06,0.44991,0.29878,3.6881e-08,2.2366e-06
0.55417,0.37499,0.37499,0.37434,1.1279e-06,0.45253,0.29615,3.5302e-08,2.2205e-06
0.55498,0.37499,0.37499,0.37434,1.119e-06,0.45516,0.29353,3.3785e-08,2.2043e-06
0.55578,0.37499,0.37499,0.37435,1.1102e-06,0.45778,0.29091,3.2332e-08,2.1881e-06
0.55659,0.37499,0.37499,0.37435,1.1014e-06,0.46039,0.2883,3.0945e-08,2.1718e-06
0.55739,0.37499,0.37499,0.37435,1.0926e-06,0.463,0.28569,2.9624e-08,2.1555e-06
0.5582,0.37499,0.37499,0.37435,1.0838e-06,0.46561,0.28309,2.8372e-08,2.1391e-06
0.559,0.37499,0.37499,0.37435,1.075e-06,0.46821,0.28049,2.719e-08,2.1227e-06
0.55981,0.37499,0.37499,0.37435,1.0662e-06,0.47081,0.27789,2.608e-08,2.1063e-06
0.56061,0.37499,0.37499,0.37435,1.0574e-06,0.4734,0.2753,2.5044e-08,2.0898e-06
0.56142,0.37499,0.37499,0.37435,1.0487e-06,0.47599,0.27272,2.4081e-08,2.0733e-06
0.56223,0.37499,0.37499,0.37436,1.04e-06,0.47857,0.27014,2.3194e-08,2.0567e-06
0.56303,0.37499,0.37499,0.37436,1.0313e-06,0.48115,0.26756,2.2384e-08,2.0401e-06
0.56384,0.37499,0.37499,0.37436,1.0226e-06,0.48372,0.26499,2.1652e-08,2.0235e-06
0.56464,0.37499,0.37499,0.37436,1.0139e-06,0.48629,0.26243,2.0999e-08,2.0068e-06
0.56545,0.37499,0.37499,0.37436,1.0052e-06,0.48885,0.25987,2.0426e-08,1.99e-06
0.56625,0.37499,0.37499,0.37436,9.9657e-07,0.4914,0.25732,1.9934e-08,1.9732e-06
0.56706,0.37499,0.37499,0.37436,9.8795e-07,0.49395,0.25478,1.9523e-08,1.9564e-06
0.56786,0.37499,0.37499,0.37437,9.7934e-07,0.49649,0.25224,1.9194e-08,1.9395e-06
0.56867,0.37499,0.37499,0.37437,9.7075e-07,0.49903,0.24971,1.8949e-08,1.9226e-06
0.56947,0.37499,0.37499,0.37437,9.6218e-07,0.50156,0.24718,1.8788e-08,1.9056e-06
0.57028,0.37499,0.37499,0.37437,9.5363e-07,0.50408,0.24466,1.871e-08,1.8886e-06
0.57109,0.37499,0.37499,0.37437,9.4511e-07,0.5066,0.24215,1.8717e-08,1.8715e-06
0.57189,0.37499,0.37499,0.37437,9.366e-07,0.50911,0.23964,1.8809e-08,1.8544e-06
0.5727,0.37499,0.37499,0.37438,9.2811e-07,0.51161,0.23714,1.8986e-08,1.8372e-06
0.5735,0.37499,0.37499,0.37438,9.1965e-07,0.51411,0.23465,1.9248e-08,1.82e-06
0.57431,0.37499,0.37499,0.37438,9.1121e-07,0.5166,0.23216,1.9596e-08,1.8028e-06
0.57511,0.37499,0.37499,0.37438,9.0279e-07,0.51908,0.22968,2.0029e-08,1.7855e-06
0.57592,0.37499,0.37499,0.37438,8.9439e-07,0.52155,0.22721,2.0548e-08,1.7682e-06
0.57672,0.37499,0.37499,0.37438,8.8602e-07,0.52402,0.22475,2.1152e-08,1.7509e-06
0.57753,0.37499,0.37499,0.37439,8.7767e-07,0.52648,0.2223,2.184e-08,1.7335e-06
0.57833,0.37499,0.37499,0.37439,8.6935e-07,0.52893,0.21985,2.2614e-08,1.7161e-06
0.57914,0.37499,0.37499,0.37439,8.6105e-07,0.53137,0.21741,2.3472e-08,1.6986e-06
0.57995,0.37499,0.37499,0.37439,8.5278e-07,0.53381,0.21498,2.4414e-08,1.6811e-06
0.58075,0.37499,0.37499,0.37439,8.4453e-07,0.53624,0.21255,2.5439e-08,1.6636e-06
0.58156,0.37499,0.37499,0.3744,8.3631e-07,0.53865,0.21014,2.6546e-08,1.6461e-06
0.58236,0.37499,0.37499,0.3744,8.2812e-07,0.54107,0.20773,2.7736e-08,1.6285e-06
0.58317,0.37499,0.37499,0.3744,8.1995e-07,0.54347,0.20533,2.9007e-08,1.6109e-06
0.58397,0.37499,0.37499,0.3744,8.1181e-07,0.54586,0.20295,3.0358e-08,1.5933e-06
0.58478,0.37499,0.37499,0.37441,8.037e-07,0.54825,0.20056,3.1789e-08,1.5756e-06
0.58558,0.37499,0.37499,0.37441,7.9562e-07,0.55062,0.19819,3.3298e-08,1.5579e-06
0.58639,0.37499,0.37499,0.37441,7.8757e-07,0.55299,0.19583,3.4884e-08,1.5403e-06
0.58719,0.37499,0.37499,0.37441,7.7954e-07,0.55535,0.19348,3.6547e-08,1.5225e-06
0.588,0.37499,0.37499,0.37441,7.7155e-07,0.5577,0.19113,3.8284e-08,1.5048e-06
0.58881,0.37499,0.37499,0.37442,7.6359e-07,0.56003,0.1888,4.0095e-08,1.4871e-06
0.58961,0.37499,0.37499,0.37442,7.5566e-07,0.56236,0.18647,4.1978e-08,1.4693e-06
0.59042,0.37499,0.37499,0.37442,7.4776e-07,0.56468,0.18416,4.3932e-08,1.4516e-06
0.59122,0.37499,0.37499,0.37442,7.3989e-07,0.56699,0.18185,4.5955e-08,1.4338e-06
0.59203,0.37499,0.37499,0.37443,7.3205e-07,0.5693,0.17956,4.8045e-08,1.4161e-06
0.59283,0.37499,0.37499,0.37443,7.2425e-07,0.57159,0.17727,5.0202e-08,1.3983e-06
0.59364,0.37499,0.37499,0.37443,7.1648e-07,0.57387,0.175,5.2423e-08,1.3805e-06
0.59444,0.37499,0.37499,0.37443,7.0874e-07,0.57614,0.17273,5.4706e-08,1.3628e-06
0.59525,0.37499,0.37499,0.37444,7.0104e-07,0.5784,0.17048,5.705e-08,1.345e-06
0.59606,0.37499,0.37499,0.37444,6.9337e-07,0.58065,0.16823,5.9452e-08,1.3273e-06
0.59686,0.37499,0.37499,0.37444,6.8574e-07,0.58289,0.166,6.1912e-08,1.3096e-06
0.59767,0.37499,0.37499,0.37444,6.7814e-07,0.58511,0.16378,6.4426e-08,1.2918e-06
0.59847,0.37499,0.37499,0.37445,6.7057e-07,0.58733,0.16156,6.6992e-08,1.2742e-06
0.59928,0.37499,0.37499,0.37445,6.6305e-07,0.58954,0.15936,6.961e-08,1.2565e-06
0.60008,0.37499,0.37499,0.37445,6.5556e-07,0.59173,0.15717,7.2275e-08,1.2388e-06
0.60089,0.37499,0.37499,0.37446,6.481e-07,0.59392,0.15499,7.4987e-08,1.2212e-06
0.60169,0.37499,0.37499,0.37446,6.4069e-07,0.59609,0.15282,7.7742e-08,1.2036e-06
0.6025,0.37499,0.37499,0.37446,6.3331e-07,0.59826,0.15067,8.0539e-08,1.1861e-06
0.6033,0.37499,0.37499,0.37446,6.2597e-07,0.60041,0.14852,8.3376e-08,1.1686e-06
0.60411,0.37499,0.37499,0.37447,6.1866e-07,0.60255,0.14639,8.6248e-08,1.1511e-06
0.60492,0.37499,0.37499,0.37447,6.114e-07,0.60467,0.14427,8.9156e-08,1.1336e-06
0.60572,0.37499,0.37499,0.37447,6.0418e-07,0.60679,0.14216,9.2095e-08,1.1163e-06
0.60653,0.37499,0.37499,0.37448,5.9699e-07,0.60889,0.14006,9.5063e-08,1.0989e-06
0.60733,0.37499,0.37499,0.37448,5.8985e-07,0.61098,0.13797,9.8059e-08,1.0816e-06
0.60814,0.37499,0.37499,0.37448,5.8274e-07,0.61306,0.1359,1.0108e-07,1.0644e-06
0.60894,0.37499,0.37499,0.37449,5.7568e-07,0.61513,0.13384,1.0412e-07,1.0472e-06
0.60975,0.37499,0.37499,0.37449,5.6866e-07,0.61719,0.13179,1.0718e-07,1.0301e-06
0.61055,0.37499,0.37499,0.37449,5.6168e-07,0.61923,0.12975,1.1026e-07,1.0131e-06
0.61136,0.37499,0.37499,0.37449,5.5474e-07,0.62126,0.12773,1.1335e-07,9.9613e-07
0.61216,0.37499,0.37499,0.3745,5.4784e-07,0.62328,0.12572,1.1645e-07,9.7924e-07
0.61297,0.37499,0.37499,0.3745,5.4099e-07,0.62528,0.12372,1.1956e-07,9.6242e-07
0.61378,0.37499,0.37499,0.3745,5.3418e-07,0.62728,0.12173,1.2267e-07,9.4569e-07
0.61458,0.37499,0.37499,0.37451,5.2741e-07,0.62926,0.11976,1.2579e-07,9.2904e-07
0.61539,0.37499,0.37499,0.37451,5.2069e-07,0.63122,0.1178,1.2891e-07,9.1247e-07
0.61619,0.37499,0.37499,0.37451,5.1401e-07,0.63317,0.11585,1.3203e-07,8.96e-07
0.617,0.37499,0.37499,0.37452,5.0738e-07,0.63511,0.11392,1.3514e-07,8.7962e-07
0.6178,0.37499,0.37499,0.37452,5.0079e-07,0.63704,0.112,1.3824e-07,8.6334e-07
0.61861,0.37499,0.37499,0.37452,4.9425e-07,0.63895,0.11009,1.4133e-07,8.4716e-07
0.61941,0.37499,0.37499,0.37453,4.8775e-07,0.64085,0.1082,1.4441e-07,8.3109e-07
0.62022,0.37499,0.37499,0.37453,4.813e-07,0.64274,0.10632,1.4747e-07,8.1512e-07
0.62103,0.37499,0.37499,0.37453,4.7489e-07,0.64461,0.10446,1.5052e-07,7.9927e-07
0.62183,0.37499,0.37499,0.37454,4.6853e-07,0.64647,0.1026,1.5354e-07,7.8353e-07
0.62264,0.37499,0.37499,0.37454,4.6222e-07,0.64832,0.10077,1.5654e-07,7.6791e-07
0.62344,0.37499,0.37499,0.37454,4.5596e-07,0.65015,0.098943,1.5951e-07,7.5241e-07
0.62425,0.37499,0.37499,0.37455,4.4974e-07,0.65196,0.097134,1.6245e-07,7.3703e-07
0.62505,0.37499,0.37499,0.37455,4.4357e-07,0.65377,0.095338,1.6536e-07,7.2178e-07
0.62586,0.37499,0.37499,0.37456,4.3745e-07,0.65555,0.093558,1.6824e-07,7.0667e-07
0.62666,0.37499,0.37499,0.37456,4.3138e-07,0.65733,0.091791,1.7108e-07,6.9169e-07
0.62747,0.37499,0.37499,0.37456,4.2536e-07,0.65909,0.090039,1.7388e-07,6.7685e-07
0.62827,0.37499,0.37499,0.37457,4.1939e-07,0.66083,0.088302,1.7663e-07,6.6214e-07
0.62908,0.37499,0.37499,0.37457,4.1347e-07,0.66256,0.086579,1.7935e-07,6.4758e-07
0.62989,0.37499,0.37499,0.37457,4.0759e-07,0.66428,0.084871,1.8201e-07,6.3317e-07
0.63069,0.37499,0.37499,0.37458,4.0177e-07,0.66598,0.083178,1.8463e-07,6.1891e-07
0.6315,0.37499,0.37499,0.37458,3.96e-07,0.66766,0.0815,1.8719e-07,6.048e-07
0.6323,0.37499,0.37499,0.37459,3.9028e-07,0.66933,0.079837,1.897e-07,5.9085e-07
0.63311,0.37499,0.37499,0.37459,3.8461e-07,0.67099,0.078189,1.9216e-07,5.7706e-07
0.63391,0.37499,0.37499,0.37459,3.7899e-07,0.67263,0.076556,1.9455e-07,5.6342e-07
0.63472,0.37499,0.37499,0.3746,3.7342e-07,0.67425,0.074938,1.9689e-07,5.4996e-07
0.63552,0.37499,0.37499,0.3746,3.6791e-07,0.67586,0.073336,1.9916e-07,5.3665e-07
0.63633,0.37499,0.37499,0.3746,3.6244e-07,0.67746,0.07175,2.0137e-07,5.2352e-07
0.63713,0.37499,0.37499,0.37461,3.5703e-07,0.67904,0.070179,2.0351e-07,5.1056e-07
0.63794,0.37499,0.37499,0.37461,3.5168e-07,0.6806,0.068623,2.0558e-07,4.9778e-07
0.63875,0.37499,0.37499,0.37462,3.4637e-07,0.68215,0.067083,2.0758e-07,4.8517e-07
0.63955,0.37499,0.37499,0.37462,3.4112e-07,0.68368,0.065559,2.0951e-07,4.7274e-07
0.64036,0.37499,0.37499,0.37462,3.3593e-07,0.6852,0.064051,2.1136e-07,4.6049e-07
0.64116,0.37499,0.37499,0.37463,3.3079e-07,0.6867,0.062559,2.1314e-07,4.4843e-07
0.64197,0.37499,0.37499,0.37463,3.257e-07,0.68818,0.061083,2.1484e-07,4.3655e-07
0.64277,0.37499,0.37499,0.37464,3.2067e-07,0.68965,0.059622,2.1647e-07,4.2486e-07
0.64358,0.37499,0.37499,0.37464,3.1569e-07,0.6911,0.058178,2.1801e-07,4.1336e-07
0.64438,0.37499,0.37499,0.37464,3.1076e-07,0.69254,0.056751,2.1947e-07,4.0206e-07
0.64519,0.37499,0.37499,0.37465,3.059e-07,0.69396,0.055339,2.2085e-07,3.9094e-07
0.64599,0.37499,0.37499,0.37465,3.0108e-07,0.69536,0.053944,2.2214e-07,3.8002e-07
0.6468,0.37499,0.37499,0.37466,2.9633e-07,0.69675,0.052565,2.2335e-07,3.693e-07
0.64761,0.37499,0.37499,0.37466,2.9163e-07,0.69812,0.051203,2.2447e-07,3.5878e-07
0.64841,0.37499,0.37499,0.37466,2.8698e-07,0.69947,0.049858,2.255e-07,3.4846e-07
0.64922,0.37499,0.37499,0.37467,2.8239e-07,0.70081,0.048529,2.2645e-07,3.3834e-07
0.65002,0.37499,0.37499,0.37467,2.7786e-07,0.70213,0.047217,2.273e-07,3.2842e-07
0.65083,0.37499,0.37499,0.37468,2.7339e-07,0.70343,0.045921,2.2807e-07,3.1871e-07
0.65163,0.37499,0.37499,0.37468,2.6897e-07,0.70472,0.044643,2.2874e-07,3.092e-07
0.65244,0.37499,0.37499,0.37469,2.6461e-07,0.70599,0.043381,2.2932e-07,2.999e-07
0.65324,0.37499,0.37499,0.37469,2.6031e-07,0.70724,0.042136,2.2981e-07,2.9081e-07
0.65405,0.37499,0.37499,0.37469,2.5606e-07,0.70848,0.040909,2.3021e-07,2.8192e-07
0.65486,0.37499,0.37499,0.3747,2.5188e-07,0.7097,0.039698,2.3051e-07,2.7325e-07
0.65566,0.37499,0.37499,0.3747,2.4775e-07,0.7109,0.038505,2.3072e-07,2.6478e-07
0.65647,0.37499,0.37499,0.37471,2.4368e-07,0.71209,0.037329,2.3084e-07,2.5653e-07
0.65727,0.37499,0.37499,0.37471,2.3967e-07,0.71325,0.03617,2.3086e-07,2.4848e-07
0.65808,0.37499,0.37499,0.37472,2.3572e-07,0.7144,0.035029,2.3079e-07,2.4065e-07
0.65888,0.37499,0.37499,0.37472,2.3183e-07,0.71554,0.033905,2.3062e-07,2.3303e-07
0.65969,0.37499,0.37499,0.37472,2.2799e-07,0.71665,0.032799,2.3036e-07,2.2562e-07
0.66049,0.37499,0.37499,0.37473,2.2422e-07,0.71775,0.03171,2.3001e-07,2.1842e-07
0.6613,0.37499,0.37499,0.37473,2.205e-07,0.71883,0.030638,2.2957e-07,2.1144e-07
0.6621,0.37499,0.37499,0.37474,2.1685e-07,0.71989,0.029584,2.2903e-07,2.0467e-07
0.66291,0.37499,0.37499,0.37474,2.1325e-07,0.72094,0.028548,2.284e-07,1.9811e-07
0.66372,0.37499,0.37499,0.37475,2.0972e-07,0.72196,0.02753,2.2767e-07,1.9177e-07
0.66452,0.37499,0.37499,0.37475,2.0625e-07,0.72297,0.02653,2.2686e-07,1.8563e-07
0.66533,0.37499,0.37499,0.37476,2.0283e-07,0.72396,0.025547,2.2595e-07,1.7971e-07
0.66613,0.37499,0.37499,0.37476,1.9948e-07,0.72494,0.024582,2.2495e-07,1.74e-07
0.66694,0.37499,0.37499,0.37476,1.9619e-07,0.72589,0.023635,2.2387e-07,1.685e-07
0.66774,0.37499,0.37499,0.37477,1.9295e-07,0.72683,0.022707,2.227e-07,1.6321e-07
0.66855,0.37499,0.37499,0.37477,1.8978e-07,0.72775,0.021796,2.2144e-07,1.5813e-07
0.66935,0.37499,0.37499,0.37478,1.8667e-07,0.72865,0.020903,2.2009e-07,1.5326e-07
0.67016,0.37499,0.37499,0.37478,1.8363e-07,0.72954,0.020029,2.1866e-07,1.4859e-07
0.67096,0.37499,0.37499,0.37479,1.8064e-07,0.7304,0.019172,2.1714e-07,1.4414e-07
0.67177,0.37499,0.37499,0.37479,1.7772e-07,0.73125,0.018334,2.1554e-07,1.3989e-07
0.67258,0.37499,0.37499,0.3748,1.7485e-07,0.73208,0.017515,2.1387e-07,1.3584e-07
0.67338,0.37499,0.37499,0.3748,1.7205e-07,0.73289,0.016713,2.1211e-07,1.32e-07
0.67419,0.37499,0.37499,0.37481,1.6931e-07,0.73368,0.01593,2.1027e-07,1.2836e-07
0.67499,0.37499,0.37499,0.37481,1.6664e-07,0.73445,0.015165,2.0836e-07,1.2492e-07
0.6758,0.37499,0.37499,0.37481,1.6402e-07,0.73521,0.014419,2.0637e-07,1.2168e-07
0.6766,0.37499,0.37499,0.37482,1.6147e-07,0.73595,0.013691,2.0431e-07,1.1863e-07
0.67741,0.37499,0.37499,0.37482,1.5898e-07,0.73667,0.012982,2.0217e-07,1.1579e-07
0.67821,0.37499,0.37499,0.37483,1.5655e-07,0.73737,0.012291,1.9997e-07,1.1314e-07
0.67902,0.37499,0.37499,0.37483,1.5419e-07,0.73805,0.011619,1.977e-07,1.1068e-07
0.67983,0.37499,0.37499,0.37484,1.5189e-07,0.73871,0.010965,1.9536e-07,1.0842e-07
0.68063,0.37499,0.37499,0.37484,1.4965e-07,0.73935,0.01033,1.9296e-07,1.0634e-07
0.68144,0.37499,0.37499,0.37485,1.4748e-07,0.73998,0.0097137,1.905e-07,1.0445e-07
0.68224,0.37499,0.37499,0.37485,1.4537e-07,0.74059,0.0091161,1.8798e-07,1.0275e-07
0.68305,0.37499,0.37499,0.37486,1.4332e-07,0.74118,0.0085373,1.854e-07,1.0123e-07
0.68385,0.37499,0.37499,0.37486,1.4133e-07,0.74175,0.0079772,1.8277e-07,9.9898e-08
0.68466,0.37499,0.37499,0.37487,1.3941e-07,0.7423,0.0074359,1.8008e-07,9.8742e-08
0.68546,0.37499,0.37499,0.37487,1.3755e-07,0.74283,0.0069135,1.7734e-07,9.7764e-08
0.68627,0.37499,0.37499,0.37488,1.3576e-07,0.74334,0.0064099,1.7456e-07,9.6961e-08
0.68707,0.37499,0.37499,0.37488,1.3403e-07,0.74383,0.0059253,1.7173e-07,9.6331e-08
0.68788,0.37499,0.37499,0.37488,1.3236e-07,0.74431,0.0054595,1.6885e-07,9.5873e-08
0.68869,0.37499,0.37499,0.37489,1.3076e-07,0.74477,0.0050126,1.6594e-07,9.5583e-08
0.68949,0.37499,0.37499,0.37489,1.2922e-07,0.7452,0.0045847,1.6298e-07,9.5459e-08
0.6903,0.37499,0.37499,0.3749,1.2775e-07,0.74562,0.0041758,1.5999e-07,9.5499e-08
0.6911,0.37499,0.37499,0.3749,1.2634e-07,0.74602,0.0037859,1.5697e-07,9.5701e-08
0.69191,0.37499,0.37499,0.37491,1.2499e-07,0.7464,0.003415,1.5392e-07,9.6061e-08
0.69271,0.37499,0.37499,0.37491,1.2371e-07,0.74676,0.0030631,1.5084e-07,9.6578e-08
0.69352,0.37499,0.37499,0.37492,1.2249e-07,0.74711,0.0027303,1.4773e-07,9.7249e-08
0.69432,0.37499,0.37499,0.37492,1.2134e-07,0.74743,0.0024165,1.446e-07,9.8071e-08
0.69513,0.37499,0.37499,0.37493,1.2025e-07,0.74773,0.0021219,1.4145e-07,9.9042e-08
0.69593,0.37499,0.37499,0.37493,1.1922e-07,0.74802,0.0018463,1.3828e-07,1.0016e-07
0.69674,0.37499,0.37499,0.37494,1.1826e-07,0.74828,0.0015898,1.351e-07,1.0142e-07
0.69755,0.37499,0.37499,0.37494,1.1736e-07,0.74853,0.0013525,1.3191e-07,1.0282e-07
0.69835,0.37499,0.37499,0.37495,1.1653e-07,0.74876,0.0011343,1.2871e-07,1.0436e-07
0.69916,0.37499,0.37499,0.37495,1.1577e-07,0.74897,0.00093532,1.255e-07,1.0604e-07
0.69996,0.37499,0.37499,0.37496,1.1506e-07,0.74916,0.00075545,1.2229e-07,1.0784e-07
0.70077,0.37499,0.37499,0.37496,1.1443e-07,0.74933,0.00059476,1.1907e-07,1.0978e-07
0.70157,0.37499,0.37499,0.37497,1.1385e-07,0.74948,0.00045325,1.1586e-07,1.1185e-07
0.70238,0.37499,0.37499,0.37497,1.1335e-07,0.74961,0.00033092,1.1265e-07,1.1404e-07
0.70318,0.37499,0.37499,0.37498,1.129e-07,0.74972,0.00022779,1.0945e-07,1.1635e-07
0.70399,0.37499,0.37499,0.37498,1.1252e-07,0.74982,0.00014385,1.0626e-07,1.1878e-07
0.7048,0.37499,0.37499,0.37499,1.1221e-07,0.74989,7.9117e-05,1.0309e-07,1.2133e-07
0.7056,0.37499,0.37499,0.37499,1.1196e-07,0.74995,3.359e-05,9.9926e-08,1.2399e-07
0.70641,0.37499,0.37499,0.37499,1.1178e-07,0.74998,7.2712e-06,9.6783e-08,1.2677e-07
0.70721,0.37499,0.37499,0.375,1.1166e-07,0.75,1.6216e-07,9.366e-08,1.2965e-07
0.70802,0.37499,0.37499,0.375,1.116e-07,0.75,1.2263e-05,9.056e-08,1.3264e-07
0.70882,0.37499,0.37499,0.37501,1.1161e-07,0.74997,4.3574e-05,8.7487e-08,1.3574e-07
0.70963,0.37499,0.37499,0.37501,1.1169e-07,0.74993,9.4092e-05,8.4442e-08,1.3893e-07
0.71043,0.37499,0.37499,0.37502,1.1183e-07,0.74987,0.00016382,8.1428e-08,1.4222e-07
0.71124,0.37499,0.37499,0.37502,1.1203e-07,0.74979,0.00025274,7.8447e-08,1.4561e-07
0.71204,0.37499,0.37499,0.37503,1.123e-07,0.7497,0.00036086,7.5502e-08,1.4909e-07
0.71285,0.37499,0.37499,0.37503,1.1263e-07,0.74958,0.00048818,7.2596e-08,1.5267e-07
0.71366,0.37499,0.37499,0.37504,1.1303e-07,0.74944,0.00063468,6.9731e-08,1.5633e-07
0.71446,0.37499,0.37499,0.37504,1.1349e-07,0.74928,0.00080035,6.6909e-08,1.6008e-07
0.71527,0.37499,0.37499,0.37505,1.1402e-07,0.74911,0.0009852,6.4132e-08,1.6391e-07
0.71607,0.37499,0.37499,0.37505,1.1461e-07,0.74892,0.0011892,6.1403e-08,1.6782e-07
0.71688,0.37499,0.37499,0.37506,1.1527e-07,0.7487,0.0014124,5.8724e-08,1.7182e-07
0.71768,0.37499,0.37499,0.37506,1.1599e-07,0.74847,0.0016546,5.6098e-08,1.7588e-07
0.71849,0.37499,0.37499,0.37507,1.1678e-07,0.74822,0.0019161,5.3526e-08,1.8003e-07
0.71929,0.37499,0.37499,0.37507,1.1763e-07,0.74795,0.0021966,5.101e-08,1.8425e-07
0.7201,0.37499,0.37499,0.37508,1.1854e-07,0.74766,0.0024962,4.8552e-08,1.8853e-07
0.7209,0.37499,0.37499,0.37508,1.1952e-07,0.74735,0.0028149,4.6155e-08,1.9289e-07
0.72171,0.37499,0.37499,0.37509,1.2057e-07,0.74702,0.0031527,4.382e-08,1.9731e-07
0.72252,0.37499,0.37499,0.37509,1.2167e-07,0.74667,0.0035095,4.155e-08,2.018e-07
0.72332,0.37499,0.37499,0.3751,1.2285e-07,0.7463,0.0038854,3.9345e-08,2.0635e-07
0.72413,0.37499,0.37499,0.3751,1.2408e-07,0.74592,0.0042802,3.7208e-08,2.1096e-07
0.72493,0.37499,0.37499,0.3751,1.2538e-07,0.74552,0.0046941,3.514e-08,2.1563e-07
0.72574,0.37499,0.37499,0.37511,1.2675e-07,0.74509,0.0051269,3.3142e-08,2.2035e-07
0.72654,0.37499,0.37499,0.37511,1.2818e-07,0.74465,0.0055787,3.1218e-08,2.2514e-07
0.72735,0.37499,0.37499,0.37512,1.2967e-07,0.74419,0.0060494,2.9366e-08,2.2997e-07
0.72815,0.37499,0.37499,0.37512,1.3123e-07,0.74371,0.006539,2.7591e-08,2.3486e-07
0.72896,0.37499,0.37499,0.37513,1.3285e-07,0.74321,0.0070475,2.5891e-08,2.398e-07
0.72976,0.37499,0.37499,0.37513,1.3453e-07,0.74269,0.0075748,2.427e-08,2.4479e-07
0.73057,0.37499,0.37499,0.37514,1.3628e-07,0.74215,0.0081209,2.2727e-08,2.4983e-07
0.73138,0.37499,0.37499,0.37514,1.3809e-07,0.7416,0.0086859,2.1264e-08,2.5492e-07
0.73218,0.37499,0.37499,0.37515,1.3996e-07,0.74102,0.0092696,1.9882e-08,2.6005e-07
0.73299,0.37499,0.37499,0.37515,1.419e-07,0.74043,0.009872,1.8582e-08,2.6522e-07
0.73379,0.37499,0.37499,0.37516,1.439e-07,0.73982,0.010493,1.7364e-08,2.7044e-07
0.7346,0.37499,0.37499,0.37516,1.4597e-07,0.73919,0.011133,1.623e-08,2.7571e-07
0.7354,0.37499,0.37499,0.37517,1.481e-07,0.73854,0.011791,1.5181e-08,2.8101e-07
0.73621,0.37499,0.37499,0.37517,1.5029e-07,0.73787,0.012468,1.4216e-08,2.8636e-07
0.73701,0.37499,0.37499,0.37518,1.5254e-07,0.73719,0.013164,1.3336e-08,2.9174e-07
0.73782,0.37499,0.37499,0.37518,1.5486e-07,0.73648,0.013878,1.2543e-08,2.9717e-07
0.73863,0.37499,0.37499,0.37518,1.5724e-07,0.73576,0.014611,1.1835e-08,3.0264e-07
0.73943,0.37499,0.37499,0.37519,1.5968e-07,0.73502,0.015362,1.1214e-08,3.0814e-07
0.74024,0.37499,0.37499,0.37519,1.6218e-07,0.73426,0.016132,1.068e-08,3.1368e-07
0.74104,0.37499,0.37499,0.3752,1.6475e-07,0.73348,0.01692,1.0232e-08,3.1926e-07
0.74185,0.37499,0.37499,0.3752,1.6738e-07,0.73268,0.017726,9.8711e-09,3.2488e-07
0.74265,0.37499,0.37499,0.37521,1.7007e-07,0.73186,0.01855,9.5971e-09,3.3054e-07
0.74346,0.37499,0.37499,0.37521,1.7282e-07,0.73103,0.019393,9.4099e-09,3.3623e-07
0.74426,0.37499,0.37499,0.37522,1.7563e-07,0.73018,0.020254,9.3091e-09,3.4196e-07
0.74507,0.37499,0.37499,0.37522,1.7851e-07,0.72931,0.021134,9.2946e-09,3.4773e-07
0.74587,0.37499,0.37499,0.37523,1.8145e-07,0.72842,0.022031,9.3659e-09,3.5353e-07
0.74668,0.37499,0.37499,0.37523,1.8445e-07,0.72751,0.022946,9.5227e-09,3.5937e-07
0.74749,0.37499,0.37499,0.37523,1.8751e-07,0.72659,0.02388,9.7644e-09,3.6525e-07
0.74829,0.37499,0.37499,0.37524,1.9063e-07,0.72565,0.024831,1.009e-08,3.7117e-07
0.7491,0.37499,0.37499,0.37524,1.9381e-07,0.72469,0.025801,1.05e-08,3.7712e-07
0.7499,0.37499,0.37499,0.37525,1.9705e-07,0.72371,0.026788,1.0993e-08,3.8311e-07
0.75071,0.37499,0.37499,0.37525,2.0036e-07,0.72271,0.027793,1.1567e-08,3.8915e-07
0.75151,0.37499,0.37499,0.37526,2.0372e-07,0.7217,0.028816,1.2223e-08,3.9522e-07
0.75232,0.37499,0.37499,0.37526,2.0715e-07,0.72067,0.029857,1.2959e-08,4.0133e-07
0.75312,0.37499,0.37499,0.37527,2.1063e-07,0.71962,0.030915,1.3775e-08,4.0748e-07
0.75393,0.37499,0.37499,0.37527,2.1417e-07,0.71855,0.031991,1.4668e-08,4.1368e-07
0.75473,0.37499,0.37499,0.37527,2.1778e-07,0.71746,0.033084,1.5638e-08,4.1992e-07
0.75554,0.37499,0.37499,0.37528,2.2144e-07,0.71636,0.034195,1.6684e-08,4.262e-07
0.75635,0.37499,0.37499,0.37528,2.2517e-07,0.71524,0.035324,1.7804e-08,4.3253e-07
0.75715,0.37499,0.37499,0.37529,2.2895e-07,0.71411,0.03647,1.8997e-08,4.389e-07
0.75796,0.37499,0.37499,0.37529,2.3279e-07,0.71295,0.037633,2.0261e-08,4.4532e-07
0.75876,0.37499,0.37499,0.3753,2.3669e-07,0.71178,0.038814,2.1595e-08,4.5179e-07
0.75957,0.37499,0.37499,0.3753,2.4065e-07,0.71059,0.040011,2.2997e-08,4.583e-07
0.76037,0.37499,0.37499,0.3753,2.4467e-07,0.70938,0.041226,2.4466e-08,4.6487e-07
0.76118,0.37499,0.37499,0.37531,2.4874e-07,0.70816,0.042458,2.6e-08,4.7149e-07
0.76198,0.37499,0.37499,0.37531,2.5288e-07,0.70692,0.043707,2.7596e-08,4.7816e-07
0.76279,0.37499,0.37499,0.37532,2.5707e-07,0.70566,0.044973,2.9255e-08,4.8488e-07
0.7636,0.37499,0.37499,0.37532,2.6132e-07,0.70439,0.046256,3.0972e-08,4.9167e-07
0.7644,0.37499,0.37499,0.37533,2.6563e-07,0.7031,0.047556,3.2747e-08,4.9851e-07
0.76521,0.37499,0.37499,0.37533,2.6999e-07,0.70179,0.048872,3.4577e-08,5.054e-07
0.76601,0.37499,0.37499,0.37533,2.7441e-07,0.70046,0.050206,3.6461e-08,5.1236e-07
0.76682,0.37499,0.37499,0.37534,2.7889e-07,0.69912,0.051556,3.8396e-08,5.1938e-07
0.76762,0.37499,0.37499,0.37534,2.8342e-07,0.69776,0.052922,4.038e-08,5.2647e-07
0.76843,0.37499,0.37499,0.37535,2.8802e-07,0.69639,0.054305,4.2412e-08,5.3362e-07
0.76923,0.37499,0.37499,0.37535,2.9266e-07,0.695,0.055704,4.4488e-08,5.4084e-07
0.77004,0.37499,0.37499,0.37535,2.9737e-07,0.69359,0.05712,4.6606e-08,5.4813e-07
0.77084,0.37499,0.37499,0.37536,3.0213e-07,0.69217,0.058552,4.8765e-08,5.5549e-07
0.77165,0.37499,0.37499,0.37536,3.0694e-07,0.69073,0.06,5.0962e-08,5.6292e-07
0.77246,0.37499,0.37499,0.37537,3.1181e-07,0.68927,0.061465,5.3194e-08,5.7042e-07
0.77326,0.37499,0.37499,0.37537,3.1673e-07,0.6878,0.062945,5.546e-08,5.7801e-07
0.77407,0.37499,0.37499,0.37538,3.2171e-07,0.68631,0.064441,5.7756e-08,5.8567e-07
0.77487,0.37499,0.37499,0.37538,3.2675e-07,0.6848,0.065954,6.0081e-08,5.9341e-07
0.77568,0.37499,0.37499,0.37538,3.3183e-07,0.68328,0.067482,6.2431e-08,6.0124e-07
0.77648,0.37499,0.37499,0.37539,3.3698e-07,0.68175,0.069026,6.4805e-08,6.0915e-07
0.77729,0.37499,0.37499,0.37539,3.4217e-07,0.6802,0.070585,6.72e-08,6.1714e-07
0.77809,0.37499,0.37499,0.37539,3.4742e-07,0.67863,0.072161,6.9613e-08,6.2523e-07
0.7789,0.37499,0.37499,0.3754,3.5272e-07,0.67705,0.073751,7.2042e-08,6.334e-07
0.7797,0.37499,0.37499,0.3754,3.5808e-07,0.67545,0.075357,7.4485e-08,6.4167e-07
0.78051,0.37499,0.37499,0.37541,3.6348e-07,0.67383,0.076979,7.6938e-08,6.5003e-07
0.78132,0.37499,0.37499,0.37541,3.6894e-07,0.6722,0.078616,7.9399e-08,6.5849e-07
0.78212,0.37499,0.37499,0.37541,3.7446e-07,0.67056,0.080267,8.1866e-08,6.6704e-07
0.78293,0.37499,0.37499,0.37542,3.8002e-07,0.6689,0.081934,8.4336e-08,6.757e-07
0.78373,0.37499,0.37499,0.37542,3.8563e-07,0.66723,0.083616,8.6807e-08,6.8446e-07
0.78454,0.37499,0.37499,0.37543,3.913e-07,0.66554,0.085313,8.9276e-08,6.9332e-07
0.78534,0.37499,0.37499,0.37543,3.9702e-07,0.66383,0.087025,9.174e-08,7.0229e-07
0.78615,0.37499,0.37499,0.37543,4.0279e-07,0.66211,0.088752,9.4197e-08,7.1137e-07
0.78695,0.37499,0.37499,0.37544,4.086e-07,0.66038,0.090493,9.6645e-08,7.2056e-07
0.78776,0.37499,0.37499,0.37544,4.1447e-07,0.65863,0.092249,9.908e-08,7.2986e-07
0.78856,0.37499,0.37499,0.37544,4.2039e-07,0.65687,0.094019,1.015e-07,7.3928e-07
0.78937,0.37499,0.37499,0.37545,4.2636e-07,0.65509,0.095804,1.0391e-07,7.4881e-07
0.79018,0.37499,0.37499,0.37545,4.3237e-07,0.6533,0.097603,1.0629e-07,7.5846e-07
0.79098,0.37499,0.37499,0.37545,4.3844e-07,0.65149,0.099416,1.0865e-07,7.6822e-07
0.79179,0.37499,0.37499,0.37546,4.4455e-07,0.64967,0.10124,1.1099e-07,7.7811e-07
0.79259,0.37499,0.37499,0.37546,4.5071e-07,0.64784,0.10308,1.133e-07,7.8813e-07
0.7934,0.37499,0.37499,0.37546,4.5692e-07,0.64599,0.10494,1.1558e-07,7.9826e-07
0.7942,0.37499,0.37499,0.37547,4.6318e-07,0.64413,0.10681,1.1784e-07,8.0853e-07
0.79501,0.37499,0.37499,0.37547,4.6949e-07,0.64225,0.10869,1.2005e-07,8.1892e-07
0.79581,0.37499,0.37499,0.37547,4.7584e-07,0.64036,0.11059,1.2223e-07,8.2944e-07
0.79662,0.37499,0.37499,0.37548,4.8224e-07,0.63846,0.1125,1.2438e-07,8.4009e-07
0.79743,0.37499,0.37499,0.37548,4.8868e-07,0.63654,0.11442,1.2648e-07,8.5088e-07
0.79823,0.37499,0.37499,0.37549,4.9517e-07,0.63461,0.11636,1.2854e-07,8.618e-07
0.79904,0.37499,0.37499,0.37549,5.0171e-07,0.63267,0.11831,1.3056e-07,8.7285e-07
0.79984,0.37499,0.37499,0.37549,5.0829e-07,0.63071,0.12027,1.3253e-07,8.8404e-07
0.80065,0.37499,0.37499,0.37549,5.1491e-07,0.62874,0.12225,1.3445e-07,8.9537e-07
0.80145,0.37499,0.37499,0.3755,5.2158e-07,0.62676,0.12424,1.3632e-07,9.0684e-07
0.80226,0.37499,0.37499,0.3755,5.283e-07,0.62476,0.12624,1.3814e-07,9.1845e-07
0.80306,0.37499,0.37499,0.3755,5.3506e-07,0.62276,0.12825,1.3991e-07,9.3021e-07
0.80387,0.37499,0.37499,0.37551,5.4186e-07,0.62073,0.13028,1.4162e-07,9.421e-07
0.80467,0.37499,0.37499,0.37551,5.4871e-07,0.6187,0.13232,1.4327e-07,9.5414e-07
0.80548,0.37499,0.37499,0.37551,5.5559e-07,0.61665,0.13437,1.4487e-07,9.6632e-07
0.80629,0.37499,0.37499,0.37552,5.6252e-07,0.6146,0.13644,1.464e-07,9.7865e-07
0.80709,0.37499,0.37499,0.37552,5.695e-07,0.61252,0.13852,1.4787e-07,9.9113e-07
0.8079,0.37499,0.37499,0.37552,5.7651e-07,0.61044,0.1406,1.4928e-07,1.0037e-06
0.8087,0.37499,0.37499,0.37553,5.8357e-07,0.60835,0.14271,1.5062e-07,1.0165e-06
0.80951,0.37499,0.37499,0.37553,5.9067e-07,0.60624,0.14482,1.519e-07,1.0294e-06
0.81031,0.37499,0.37499,0.37553,5.978e-07,0.60412,0.14694,1.5311e-07,1.0425e-06
0.81112,0.37499,0.37499,0.37553,6.0498e-07,0.60199,0.14908,1.5425e-07,1.0557e-06
0.81192,0.37499,0.37499,0.37554,6.122e-07,0.59985,0.15123,1.5532e-07,1.0691e-06
0.81273,0.37499,0.37499,0.37554,6.1946e-07,0.59769,0.15339,1.5632e-07,1.0826e-06
0.81353,0.37499,0.37499,0.37554,6.2676e-07,0.59553,0.15556,1.5724e-07,1.0963e-06
0.81434,0.37499,0.37499,0.37555,6.3409e-07,0.59335,0.15774,1.581e-07,1.1101e-06
0.81515,0.37499,0.37499,0.37555,6.4147e-07,0.59117,0.15993,1.5888e-07,1.1241e-06
0.81595,0.37499,0.37499,0.37555,6.4888e-07,0.58897,0.16214,1.5959e-07,1.1382e-06
0.81676,0.37499,0.37499,0.37555,6.5633e-07,0.58676,0.16435,1.6022e-07,1.1524e-06
0.81756,0.37499,0.37499,0.37556,6.6382e-07,0.58454,0.16658,1.6078e-07,1.1669e-06
0.81837,0.37499,0.37499,0.37556,6.7134e-07,0.58231,0.16881,1.6126e-07,1.1814e-06
0.81917,0.37499,0.37499,0.37556,6.789e-07,0.58006,0.17106,1.6166e-07,1.1961e-06
0.81998,0.37499,0.37499,0.37557,6.865e-07,0.57781,0.17332,1.6199e-07,1.211e-06
0.82078,0.37499,0.37499,0.37557,6.9413e-07,0.57555,0.17559,1.6224e-07,1.226e-06
0.82159,0.37499,0.37499,0.37557,7.018e-07,0.57327,0.17787,1.6242e-07,1.2412e-06
0.8224,0.37499,0.37499,0.37557,7.095e-07,0.57099,0.18015,1.6252e-07,1.2565e-06
0.8232,0.37499,0.37499,0.37558,7.1724e-07,0.5687,0.18245,1.6254e-07,1.2719e-06
0.82401,0.37499,0.37499,0.37558,7.2501e-07,0.5664,0.18476,1.6248e-07,1.2876e-06
0.82481,0.37499,0.37499,0.37558,7.3282e-07,0.56408,0.18708,1.6234e-07,1.3033e-06
0.82562,0.37499,0.37499,0.37558,7.4066e-07,0.56176,0.18941,1.6213e-07,1.3192e-06
0.82642,0.37499,0.37499,0.37558,7.4853e-07,0.55943,0.19174,1.6184e-07,1.3352e-06
0.82723,0.37499,0.37499,0.37559,7.5644e-07,0.55709,0.19409,1.6148e-07,1.3514e-06
0.82803,0.37499,0.37499,0.37559,7.6438e-07,0.55473,0.19644,1.6104e-07,1.3677e-06
0.82884,0.37499,0.37499,0.37559,7.7235e-07,0.55237,0.19881,1.6052e-07,1.3842e-06
0.82964,0.37499,0.37499,0.37559,7.8035e-07,0.55001,0.20118,1.5993e-07,1.4008e-06
0.83045,0.37499,0.37499,0.3756,7.8838e-07,0.54763,0.20357,1.5926e-07,1.4175e-06
0.83126,0.37499,0.37499,0.3756,7.9644e-07,0.54524,0.20596,1.5852e-07,1.4344e-06
0.83206,0.37499,0.37499,0.3756,8.0453e-07,0.54284,0.20836,1.5771e-07,1.4514e-06
0.83287,0.37499,0.37499,0.3756,8.1266e-07,0.54044,0.21077,1.5683e-07,1.4685e-06
0.83367,0.37499,0.37499,0.3756,8.2081e-07,0.53803,0.21318,1.5588e-07,1.4857e-06
0.83448,0.37499,0.37499,0.37561,8.2899e-07,0.53561,0.21561,1.5485e-07,1.5031e-06
0.83528,0.37499,0.37499,0.37561,8.372e-07,0.53318,0.21804,1.5376e-07,1.5206e-06
0.83609,0.37499,0.37499,0.37561,8.4543e-07,0.53074,0.22048,1.526e-07,1.5383e-06
0.83689,0.37499,0.37499,0.37561,8.537e-07,0.52829,0.22293,1.5137e-07,1.556e-06
0.8377,0.37499,0.37499,0.37561,8.6199e-07,0.52584,0.22539,1.5008e-07,1.5739e-06
0.8385,0.37499,0.37499,0.37562,8.7031e-07,0.52338,0.22785,1.4873e-07,1.5919e-06
0.83931,0.37499,0.37499,0.37562,8.7866e-07,0.52091,0.23033,1.4731e-07,1.61e-06
0.84012,0.37499,0.37499,0.37562,8.8703e-07,0.51843,0.23281,1.4583e-07,1.6282e-06
0.84092,0.37499,0.37499,0.37562,8.9543e-07,0.51595,0.23529,1.443e-07,1.6466e-06
0.84173,0.37499,0.37499,0.37562,9.0385e-07,0.51346,0.23779,1.427e-07,1.665e-06
0.84253,0.37499,0.37499,0.37563,9.123e-07,0.51096,0.24029,1.4105e-07,1.6835e-06
0.84334,0.37499,0.37499,0.37563,9.2077e-07,0.50846,0.2428,1.3935e-07,1.7022e-06
0.84414,0.37499,0.37499,0.37563,9.2927e-07,0.50594,0.24531,1.3759e-07,1.7209e-06
0.84495,0.37499,0.37499,0.37563,9.3779e-07,0.50343,0.24784,1.3578e-07,1.7398e-06
0.84575,0.37499,0.37499,0.37563,9.4633e-07,0.5009,0.25036,1.3393e-07,1.7587e-06
0.84656,0.37499,0.37499,0.37563,9.549e-07,0.49837,0.2529,1.3203e-07,1.7778e-06
0.84736,0.37499,0.37499,0.37564,9.6349e-07,0.49583,0.25544,1.3008e-07,1.7969e-06
0.84817,0.37499,0.37499,0.37564,9.721e-07,0.49329,0.25799,1.2809e-07,1.8161e-06
0.84898,0.37499,0.37499,0.37564,9.8073e-07,0.49074,0.26054,1.2606e-07,1.8354e-06
0.84978,0.37499,0.37499,0.37564,9.8938e-07,0.48818,0.2631,1.2399e-07,1.8548e-06
0.85059,0.37499,0.37499,0.37564,9.9805e-07,0.48562,0.26566,1.2189e-07,1.8742e-06
0.85139,0.37499,0.37499,0.37564,1.0067e-06,0.48305,0.26823,1.1975e-07,1.8937e-06
0.8522,0.37499,0.37499,0.37564,1.0155e-06,0.48048,0.27081,1.1758e-07,1.9133e-06
0.853,0.37499,0.37499,0.37565,1.0242e-06,0.4779,0.27339,1.1538e-07,1.933e-06
0.85381,0.37499,0.37499,0.37565,1.0329e-06,0.47532,0.27597,1.1315e-07,1.9527e-06
0.85461,0.37499,0.37499,0.37565,1.0417e-06,0.47273,0.27857,1.109e-07,1.9725e-06
0.85542,0.37499,0.37499,0.37565,1.0505e-06,0.47014,0.28116,1.0862e-07,1.9924e-06
0.85623,0.37499,0.37499,0.37565,1.0593e-06,0.46754,0.28376,1.0633e-07,2.0123e-06
0.85703,0.37499,0.37499,0.37565,1.0681e-06,0.46493,0.28637,1.0401e-07,2.0322e-06
0.85784,0.37499,0.37499,0.37565,1.077e-06,0.46233,0.28898,1.0169e-07,2.0522e-06
0.85864,0.37499,0.37499,0.37565,1.0858e-06,0.45971,0.29159,9.9345e-08,2.0723e-06
0.85945,0.37499,0.37499,0.37565,1.0947e-06,0.4571,0.29421,9.6993e-08,2.0924e-06
0.86025,0.37499,0.37499,0.37566,1.1036e-06,0.45448,0.29684,9.4634e-08,2.1125e-06
0.86106,0.37499,0.37499,0.37566,1.1125e-06,0.45185,0.29946,9.2269e-08,2.1327e-06
0.86186,0.37499,0.37499,0.37566,1.1214e-06,0.44922,0.30209,8.9901e-08,2.1529e-06
0.86267,0.37499,0.37499,0.37566,1.1303e-06,0.44659,0.30473,8.7532e-08,2.1731e-06
0.86347,0.37499,0.37499,0.37566,1.1393e-06,0.44395,0.30737,8.5166e-08,2.1934e-06
0.86428,0.37499,0.37499,0.37566,1.1482e-06,0.44131,0.31001,8.2803e-08,2.2137e-06
0.86509,0.37499,0.37499,0.37566,1.1572e-06,0.43867,0.31265,8.0448e-08,2.234e-06
0.86589,0.37499,0.37499,0.37566,1.1662e-06,0.43602,0.3153,7.8102e-08,2.2543e-06
0.8667,0.37499,0.37499,0.37566,1.1752e-06,0.43337,0.31795,7.5768e-08,2.2746e-06
0.8675,0.37499,0.37499,0.37566,1.1842e-06,0.43072,0.32061,7.3449e-08,2.2949e-06
0.86831,0.37499,0.37499,0.37566,1.1932e-06,0.42807,0.32326,7.1146e-08,2.3153e-06
0.86911,0.37499,0.37499,0.37567,1.2022e-06,0.42541,0.32592,6.8862e-08,2.3356e-06
0.86992,0.37499,0.37499,0.37567,1.2113e-06,0.42275,0.32859,6.66e-08,2.3559e-06
0.87072,0.37499,0.37499,0.37567,1.2203e-06,0.42008,0.33125,6.4362e-08,2.3763e-06
0.87153,0.37499,0.37499,0.37567,1.2294e-06,0.41742,0.33392,6.2151e-08,2.3966e-06
0.87233,0.37499,0.37499,0.37567,1.2384e-06,0.41475,0.33659,5.9968e-08,2.4169e-06
0.87314,0.37499,0.37499,0.37567,1.2475e-06,0.41208,0.33926,5.7817e-08,2.4372e-06
0.87395,0.37499,0.37499,0.37567,1.2566e-06,0.40941,0.34193,5.5699e-08,2.4575e-06
0.87475,0.37499,0.37499,0.37567,1.2657e-06,0.40673,0.3446,5.3616e-08,2.4778e-06
0.87556,0.37499,0.37499,0.37567,1.2748e-06,0.40406,0.34728,5.1572e-08,2.498e-06
0.87636,0.37499,0.37499,0.37567,1.2839e-06,0.40138,0.34996,4.9568e-08,2.5182e-06
0.87717,0.37499,0.37499,0.37567,1.293e-06,0.3987,0.35264,4.7606e-08,2.5384e-06
0.87797,0.37499,0.37499,0.37567,1.3021e-06,0.39602,0.35532,4.5689e-08,2.5586e-06
0.87878,0.37499,0.37499,0.37567,1.3113e-06,0.39334,0.358,4.3818e-08,2.5787e-06
0.87958,0.37499,0.37499,0.37567,1.3204e-06,0.39066,0.36068,4.1996e-08,2.5988e-06
0.88039,0.37499,0.37499,0.37567,1.3295e-06,0.38798,0.36336,4.0224e-08,2.6188e-06
0.8812,0.37499,0.37499,0.37567,1.3386e-06,0.3853,0.36604,3.8505e-08,2.6388e-06
0.882,0.37499,0.37499,0.37567,1.3478e-06,0.38262,0.36873,3.684e-08,2.6587e-06
0.88281,0.37499,0.37499,0.37567,1.3569e-06,0.37993,0.37141,3.5232e-08,2.6786e-06
0.88361,0.37499,0.37499,0.37567,1.3661e-06,0.37725,0.37409,3.3682e-08,2.6985e-06
0.88442,0.37499,0.37499,0.37567,1.3752e-06,0.37456,0.37678,3.2191e-08,2.7183e-06
0.88522,0.37499,0.37499,0.37567,1.3844e-06,0.37188,0.37946,3.0762e-08,2.738e-06
0.88603,0.37499,0.37499,0.37567,1.3935e-06,0.3692,0.38215,2.9396e-08,2.7577e-06
0.88683,0.37499,0.37499,0.37567,1.4027e-06,0.36651,0.38483,2.8095e-08,2.7773e-06
0.88764,0.37499,0.37499,0.37567,1.4118e-06,0.36383,0.38751,2.686e-08,2.7968e-06
0.88844,0.37499,0.37499,0.37567,1.421e-06,0.36115,0.39019,2.5693e-08,2.8163e-06
0.88925,0.37499,0.37499,0.37567,1.4301e-06,0.35847,0.39288,2.4595e-08,2.8357e-06
0.89006,0.37499,0.37499,0.37567,1.4393e-06,0.35578,0.39556,2.3567e-08,2.855e-06
0.89086,0.37499,0.37499,0.37567,1.4485e-06,0.3531,0.39823,2.261e-08,2.8743e-06
0.89167,0.37499,0.37499,0.37567,1.4576e-06,0.35043,0.40091,2.1726e-08,2.8935e-06
0.89247,0.37499,0.37499,0.37567,1.4668e-06,0.34775,0.40359,2.0917e-08,2.9126e-06
0.89328,0.37499,0.37499,0.37567,1.4759e-06,0.34507,0.40627,2.0181e-08,2.9316e-06
0.89408,0.37499,0.37499,0.37567,1.485e-06,0.3424,0.40894,1.9522e-08,2.9506e-06
0.89489,0.37499,0.37499,0.37567,1.4942e-06,0.33972,0.41161,1.894e-08,2.9694e-06
0.89569,0.37499,0.37499,0.37567,1.5033e-06,0.33705,0.41428,1.8435e-08,2.9882e-06
0.8965,0.37499,0.37499,0.37567,1.5125e-06,0.33438,0.41695,1.8008e-08,3.0069e-06
0.8973,0.37499,0.37499,0.37567,1.5216e-06,0.33172,0.41962,1.766e-08,3.0255e-06
0.89811,0.37499,0.37499,0.37567,1.5307e-06,0.32905,0.42228,1.7392e-08,3.044e-06
0.89892,0.37499,0.37499,0.37567,1.5398e-06,0.32639,0.42494,1.7204e-08,3.0624e-06
0.89972,0.37499,0.37499,0.37566,1.5489e-06,0.32373,0.4276,1.7096e-08,3.0808e-06
0.90053,0.37499,0.37499,0.37566,1.558e-06,0.32107,0.43026,1.7069e-08,3.099e-06
0.90133,0.37499,0.37499,0.37566,1.5671e-06,0.31842,0.43291,1.7123e-08,3.1172e-06
0.90214,0.37499,0.37499,0.37566,1.5762e-06,0.31577,0.43556,1.7259e-08,3.1352e-06
0.90294,0.37499,0.37499,0.37566,1.5853e-06,0.31312,0.43821,1.7475e-08,3.1532e-06
0.90375,0.37499,0.37499,0.37566,1.5944e-06,0.31047,0.44085,1.7773e-08,3.171e-06
0.90455,0.37499,0.37499,0.37566,1.6035e-06,0.30783,0.44349,1.8153e-08,3.1888e-06
0.90536,0.37499,0.37499,0.37566,1.6125e-06,0.30519,0.44613,1.8614e-08,3.2064e-06
0.90617,0.37499,0.37499,0.37566,1.6216e-06,0.30255,0.44876,1.9156e-08,3.224e-06
0.90697,0.37499,0.37499,0.37566,1.6306e-06,0.29992,0.45139,1.9778e-08,3.2414e-06
0.90778,0.37499,0.37499,0.37566,1.6396e-06,0.2973,0.45402,2.0482e-08,3.2588e-06
0.90858,0.37499,0.37499,0.37566,1.6487e-06,0.29467,0.45664,2.1265e-08,3.276e-06
0.90939,0.37499,0.37499,0.37565,1.6577e-06,0.29205,0.45926,2.2127e-08,3.2932e-06
0.91019,0.37499,0.37499,0.37565,1.6667e-06,0.28944,0.46187,2.3069e-08,3.3102e-06
0.911,0.37499,0.37499,0.37565,1.6756e-06,0.28683,0.46448,2.4089e-08,3.3272e-06
0.9118,0.37499,0.37499,0.37565,1.6846e-06,0.28422,0.46708,2.5186e-08,3.344e-06
0.91261,0.37499,0.37499,0.37565,1.6936e-06,0.28162,0.46968,2.636e-08,3.3608e-06
0.91341,0.37499,0.37499,0.37565,1.7025e-06,0.27902,0.47228,2.7609e-08,3.3774e-06
0.91422,0.37499,0.37499,0.37565,1.7114e-06,0.27643,0.47487,2.8934e-08,3.394e-06
0.91503,0.37499,0.37499,0.37565,1.7204e-06,0.27384,0.47745,3.0332e-08,3.4104e-06
0.91583,0.37499,0.37499,0.37564,1.7293e-06,0.27126,0.48003,3.1803e-08,3.4267e-06
0.91664,0.37499,0.37499,0.37564,1.7381e-06,0.26868,0.4826,3.3345e-08,3.443e-06
0.91744,0.37499,0.37499,0.37564,1.747e-06,0.26611,0.48517,3.4957e-08,3.4591e-06
0.91825,0.37499,0.37499,0.37564,1.7559e-06,0.26355,0.48773,3.6639e-08,3.4751e-06
0.91905,0.37499,0.37499,0.37564,1.7647e-06,0.26099,0.49029,3.8387e-08,3.491e-06
0.91986,0.37499,0.37499,0.37564,1.7735e-06,0.25843,0.49284,4.0202e-08,3.5069e-06
0.92066,0.37498,0.37499,0.37564,1.7823e-06,0.25588,0.49539,4.2081e-08,3.5226e-06
0.92147,0.37498,0.37499,0.37563,1.7911e-06,0.25334,0.49793,4.4023e-08,3.5382e-06
0.92227,0.37498,0.37499,0.37563,1.7999e-06,0.25081,0.50046,4.6026e-08,3.5538e-06
0.92308,0.37498,0.37499,0.37563,1.8086e-06,0.24828,0.50298,4.8089e-08,3.5692e-06
0.92389,0.37498,0.37499,0.37563,1.8174e-06,0.24575,0.5055,5.0209e-08,3.5845e-06
0.92469,0.37498,0.37499,0.37563,1.8261e-06,0.24324,0.50802,5.2385e-08,3.5998e-06
0.9255,0.37498,0.37499,0.37563,1.8348e-06,0.24073,0.51052,5.4616e-08,3.6149e-06
0.9263,0.37498,0.37499,0.37562,1.8434e-06,0.23823,0.51302,5.6898e-08,3.63e-06
0.92711,0.37498,0.37499,0.37562,1.8521e-06,0.23573,0.51551,5.923e-08,3.645e-06
0.92791,0.37498,0.37499,0.37562,1.8607e-06,0.23324,0.518,6.161e-08,3.6598e-06
0.92872,0.37498,0.37499,0.37562,1.8693e-06,0.23076,0.52048,6.4036e-08,3.6746e-06
0.92952,0.37498,0.37499,0.37562,1.8779e-06,0.22829,0.52295,6.6506e-08,3.6893e-06
0.93033,0.37498,0.37499,0.37562,1.8865e-06,0.22582,0.52541,6.9017e-08,3.7039e-06
0.93113,0.37498,0.37499,0.37561,1.895e-06,0.22336,0.52786,7.1568e-08,3.7185e-06
0.93194,0.37498,0.37499,0.37561,1.9035e-06,0.22091,0.53031,7.4155e-08,3.7329e-06
0.93275,0.37498,0.37499,0.37561,1.912e-06,0.21847,0.53275,7.6778e-08,3.7473e-06
0.93355,0.37498,0.37499,0.37561,1.9205e-06,0.21603,0.53518,7.9432e-08,3.7615e-06
0.93436,0.37498,0.37499,0.37561,1.9289e-06,0.21361,0.5376,8.2117e-08,3.7757e-06
0.93516,0.37498,0.37499,0.3756,1.9373e-06,0.21119,0.54002,8.4829e-08,3.7899e-06
0.93597,0.37498,0.37499,0.3756,1.9457e-06,0.20878,0.54242,8.7566e-08,3.8039e-06
0.93677,0.37498,0.37499,0.3756,1.9541e-06,0.20638,0.54482,9.0326e-08,3.8179e-06
0.93758,0.37498,0.37499,0.3756,1.9624e-06,0.20398,0.54721,9.3106e-08,3.8318e-06
0.93838,0.37498,0.37499,0.37559,1.9707e-06,0.2016,0.54959,9.5904e-08,3.8456e-06
0.93919,0.37498,0.37499,0.37559,1.979e-06,0.19922,0.55196,9.8716e-08,3.8594e-06
0.94,0.37498,0.37499,0.37559,1.9873e-06,0.19686,0.55432,1.0154e-07,3.873e-06
0.9408,0.37498,0.37499,0.37559,1.9955e-06,0.1945,0.55667,1.0438e-07,3.8867e-06
0.94161,0.37498,0.37499,0.37559,2.0037e-06,0.19215,0.55902,1.0722e-07,3.9002e-06
0.94241,0.37498,0.37499,0.37558,2.0119e-06,0.18981,0.56135,1.1007e-07,3.9137e-06
0.94322,0.37498,0.37499,0.37558,2.02e-06,0.18748,0.56368,1.1291e-07,3.9271e-06
0.94402,0.37498,0.37499,0.37558,2.0281e-06,0.18517,0.56599,1.1576e-07,3.9405e-06
0.94483,0.37498,0.37499,0.37558,2.0362e-06,0.18286,0.5683,1.1861e-07,3.9538e-06
0.94563,0.37498,0.37499,0.37557,2.0443e-06,0.18056,0.57059,1.2145e-07,3.9671e-06
0.94644,0.37498,0.37499,0.37557,2.0523e-06,0.17827,0.57288,1.2428e-07,3.9803e-06
0.94724,0.37498,0.37499,0.37557,2.0603e-06,0.17599,0.57515,1.271e-07,3.9934e-06
0.94805,0.37498,0.37499,0.37557,2.0682e-06,0.17372,0.57742,1.2991e-07,4.0065e-06
0.94886,0.37498,0.37499,0.37556,2.0761e-06,0.17146,0.57967,1.327e-07,4.0196e-06
0.94966,0.37498,0.37499,0.37556,2.084e-06,0.16921,0.58191,1.3547e-07,4.0326e-06
0.95047,0.37498,0.37499,0.37556,2.0919e-06,0.16697,0.58415,1.3822e-07,4.0455e-06
0.95127,0.37498,0.37499,0.37555,2.0997e-06,0.16474,0.58637,1.4095e-07,4.0584e-06
0.95208,0.37498,0.37499,0.37555,2.1075e-06,0.16252,0.58858,1.4365e-07,4.0713e-06
0.95288,0.37498,0.37499,0.37555,2.1152e-06,0.16032,0.59078,1.4632e-07,4.0841e-06
0.95369,0.37498,0.37499,0.37555,2.1229e-06,0.15812,0.59297,1.4896e-07,4.0969e-06
0.95449,0.37498,0.37499,0.37554,2.1306e-06,0.15594,0.59515,1.5156e-07,4.1097e-06
0.9553,0.37498,0.37499,0.37554,2.1382e-06,0.15377,0.59732,1.5413e-07,4.1224e-06
0.9561,0.37498,0.37499,0.37554,2.1459e-06,0.1516,0.59947,1.5666e-07,4.135e-06
0.95691,0.37498,0.37499,0.37554,2.1534e-06,0.14945,0.60162,1.5915e-07,4.1477e-06
0.95772,0.37498,0.37499,0.37553,2.161e-06,0.14732,0.60375,1.616e-07,4.1603e-06
0.95852,0.37498,0.37499,0.37553,2.1684e-06,0.14519,0.60587,1.64e-07,4.1729e-06
0.95933,0.37498,0.37499,0.37553,2.1759e-06,0.14307,0.60798,1.6635e-07,4.1854e-06
0.96013,0.37498,0.37499,0.37552,2.1833e-06,0.14097,0.61008,1.6865e-07,4.198e-06
0.96094,0.37498,0.37499,0.37552,2.1907e-06,0.13888,0.61216,1.709e-07,4.2105e-06
0.96174,0.37498,0.37499,0.37552,2.198e-06,0.1368,0.61423,1.7309e-07,4.223e-06
0.96255,0.37498,0.37499,0.37551,2.2053e-06,0.13473,0.61629,1.7523e-07,4.2354e-06
0.96335,0.37498,0.37499,0.37551,2.2126e-06,0.13268,0.61834,1.7731e-07,4.2478e-06
0.96416,0.37498,0.37499,0.37551,2.2198e-06,0.13064,0.62038,1.7933e-07,4.2603e-06
0.96497,0.37498,0.37499,0.37551,2.227e-06,0.12861,0.6224,1.8128e-07,4.2726e-06
0.96577,0.37498,0.37499,0.3755,2.2341e-06,0.12659,0.62441,1.8317e-07,4.285e-06
0.96658,0.37498,0.37499,0.3755,2.2412e-06,0.12459,0.62641,1.85e-07,4.2974e-06
0.96738,0.37498,0.37499,0.3755,2.2482e-06,0.1226,0.6284,1.8675e-07,4.3097e-06
0.96819,0.37498,0.37499,0.37549,2.2552e-06,0.12062,0.63037,1.8844e-07,4.322e-06
0.96899,0.37498,0.37499,0.37549,2.2622e-06,0.11865,0.63233,1.9006e-07,4.3343e-06
0.9698,0.37498,0.37499,0.37549,2.2691e-06,0.1167,0.63427,1.916e-07,4.3466e-06
0.9706,0.37498,0.37499,0.37548,2.276e-06,0.11476,0.6362,1.9307e-07,4.3589e-06
0.97141,0.37498,0.37499,0.37548,2.2828e-06,0.11283,0.63812,1.9446e-07,4.3712e-06
0.97221,0.37498,0.37499,0.37548,2.2896e-06,0.11092,0.64003,1.9577e-07,4.3834e-06
0.97302,0.37498,0.37499,0.37547,2.2963e-06,0.10902,0.64192,1.9701e-07,4.3957e-06
0.97383,0.37498,0.37499,0.37547,2.303e-06,0.10714,0.6438,1.9817e-07,4.4079e-06
0.97463,0.37498,0.37499,0.37547,2.3097e-06,0.10527,0.64566,1.9924e-07,4.4201e-06
0.97544,0.37498,0.37499,0.37546,2.3163e-06,0.10341,0.64752,2.0023e-07,4.4323e-06
0.97624,0.37498,0.37499,0.37546,2.3228e-06,0.10156,0.64935,2.0114e-07,4.4445e-06
0.97705,0.37498,0.37499,0.37545,2.3293e-06,0.099735,0.65117,2.0197e-07,4.4567e-06
0.97785,0.37498,0.37499,0.37545,2.3358e-06,0.097919,0.65298,2.0271e-07,4.4689e-06
0.97866,0.37498,0.37499,0.37545,2.3422e-06,0.096118,0.65478,2.0337e-07,4.481e-06
0.97946,0.37498,0.37499,0.37544,2.3486e-06,0.094331,0.65656,2.0394e-07,4.4932e-06
0.98027,0.37498,0.37499,0.37544,2.3549e-06,0.092558,0.65832,2.0442e-07,4.5053e-06
0.98107,0.37498,0.37499,0.37544,2.3611e-06,0.090799,0.66007,2.0481e-07,4.5174e-06
0.98188,0.37498,0.37499,0.37543,2.3673e-06,0.089056,0.66181,2.0512e-07,4.5296e-06
0.98269,0.37498,0.37499,0.37543,2.3735e-06,0.087327,0.66353,2.0534e-07,4.5417e-06
0.98349,0.37498,0.37499,0.37543,2.3796e-06,0.085612,0.66524,2.0547e-07,4.5537e-06
0.9843,0.37498,0.37499,0.37542,2.3857e-06,0.083913,0.66693,2.0551e-07,4.5658e-06
0.9851,0.37498,0.37499,0.37542,2.3917e-06,0.082228,0.66861,2.0546e-07,4.5779e-06
0.98591,0.37498,0.37499,0.37541,2.3976e-06,0.080558,0.67027,2.0533e-07,4.5899e-06
0.98671,0.37498,0.37499,0.37541,2.4035e-06,0.078904,0.67192,2.051e-07,4.602e-06
0.98752,0.37498,0.37499,0.37541,2.4094e-06,0.077264,0.67355,2.0479e-07,4.614e-06
0.98832,0.37498,0.37499,0.3754,2.4152e-06,0.07564,0.67517,2.0439e-07,4.626e-06
0.98913,0.37498,0.37499,0.3754,2.4209e-06,0.074031,0.67677,2.0389e-07,4.638e-06
0.98993,0.37498,0.37499,0.3754,2.4266e-06,0.072438,0.67835,2.0332e-07,4.65e-06
0.99074,0.37498,0.37499,0.37539,2.4323e-06,0.07086,0.67992,2.0265e-07,4.6619e-06
0.99155,0.37498,0.37499,0.37539,2.4379e-06,0.069298,0.68148,2.0189e-07,4.6738e-06
0.99235,0.37498,0.37499,0.37538,2.4434e-06,0.067751,0.68302,2.0105e-07,4.6857e-06
0.99316,0.37498,0.37499,0.37538,2.4489e-06,0.06622,0.68454,2.0013e-07,4.6976e-06
0.99396,0.37498,0.37499,0.37538,2.4543e-06,0.064705,0.68605,1.9912e-07,4.7095e-06
0.99477,0.37498,0.37499,0.37537,2.4597e-06,0.063206,0.68754,1.9802e-07,4.7213e-06
0.99557,0.37498,0.37499,0.37537,2.465e-06,0.061723,0.68901,1.9684e-07,4.7331e-06
0.99638,0.37498,0.37499,0.37536,2.4702e-06,0.060256,0.69047,1.9558e-07,4.7449e-06
0.99718,0.37498,0.37499,0.37536,2.4754e-06,0.058805,0.69191,1.9424e-07,4.7566e-06
0.99799,0.37498,0.37499,0.37536,2.4806e-06,0.05737,0.69334,1.9282e-07,4.7683e-06
0.9988,0.37498,0.37499,0.37535,2.4857e-06,0.055951,0.69475,1.9131e-07,4.78e-06
0.9996,0.37498,0.37499,0.37535,2.4907e-06,0.054549,0.69615,1.8974e-07,4.7916e-06
1.0004,0.37498,0.37499,0.37534,2.4956e-06,0.053163,0.69752,1.8808e-07,4.8032e-06
1.0012,0.37498,0.37499,0.37534,2.5006e-06,0.051794,0.69888,1.8635e-07,4.8148e-06
1.002,0.37498,0.37499,0.37534,2.5054e-06,0.050441,0.70023,1.8455e-07,4.8263e-06
1.0028,0.37498,0.37499,0.37533,2.5102e-06,0.049105,0.70156,1.8267e-07,4.8377e-06
1.0036,0.37498,0.37499,0.37533,2.5149e-06,0.047785,0.70287,1.8073e-07,4.8491e-06
1.0044,0.37498,0.37499,0.37532,2.5196e-06,0.046483,0.70416,1.7872e-07,4.8605e-06
1.0052,0.37498,0.37499,0.37532,2.5242e-06,0.045197,0.70544,1.7664e-07,4.8718e-06
1.006,0.37498,0.37499,0.37531,2.5288e-06,0.043928,0.7067,1.7449e-07,4.8831e-06
1.0069,0.37498,0.37499,0.37531,2.5333e-06,0.042676,0.70794,1.7228e-07,4.8943e-06
1.0077,0.37498,0.37499,0.37531,2.5377e-06,0.041441,0.70917,1.7001e-07,4.9054e-06
1.0085,0.37498,0.37499,0.3753,2.5421e-06,0.040223,0.71038,1.6769e-07,4.9165e-06
1.0093,0.37498,0.37499,0.3753,2.5464e-06,0.039022,0.71157,1.653e-07,4.9275e-06
1.0101,0.37498,0.37499,0.37529,2.5507e-06,0.037839,0.71275,1.6286e-07,4.9384e-06
1.0109,0.37498,0.37499,0.37529,2.5548e-06,0.036672,0.7139,1.6037e-07,4.9493e-06
1.0117,0.37498,0.37499,0.37528,2.559e-06,0.035523,0.71504,1.5783e-07,4.9601e-06
1.0125,0.37498,0.37499,0.37528,2.563e-06,0.034392,0.71617,1.5524e-07,4.9708e-06
1.0133,0.37498,0.37499,0.37528,2.567e-06,0.033278,0.71727,1.526e-07,4.9815e-06
1.0141,0.37498,0.37499,0.37527,2.571e-06,0.032181,0.71836,1.4993e-07,4.9921e-06
1.0149,0.37498,0.37499,0.37527,2.5749e-06,0.031102,0.71943,1.472e-07,5.0025e-06
1.0157,0.37498,0.37499,0.37526,2.5787e-06,0.030041,0.72048,1.4445e-07,5.0129e-06
1.0165,0.37498,0.37499,0.37526,2.5824e-06,0.028997,0.72152,1.4165e-07,5.0232e-06
1.0173,0.37498,0.37499,0.37525,2.5861e-06,0.027971,0.72254,1.3882e-07,5.0334e-06
1.0181,0.37498,0.37499,0.37525,2.5897e-06,0.026963,0.72353,1.3596e-07,5.0435e-06
1.0189,0.37498,0.37499,0.37524,2.5933e-06,0.025972,0.72452,1.3307e-07,5.0535e-06
1.0197,0.37498,0.37499,0.37524,2.5968e-06,0.025,0.72548,1.3016e-07,5.0635e-06
1.0205,0.37498,0.37499,0.37524,2.6002e-06,0.024045,0.72643,1.2722e-07,5.0733e-06
1.0213,0.37498,0.37499,0.37523,2.6036e-06,0.023109,0.72735,1.2426e-07,5.083e-06
1.0222,0.37498,0.37499,0.37523,2.6069e-06,0.02219,0.72826,1.2128e-07,5.0925e-06
1.023,0.37498,0.37499,0.37522,2.6101e-06,0.021289,0.72915,1.1829e-07,5.102e-06
1.0238,0.37498,0.37499,0.37522,2.6133e-06,0.020407,0.73003,1.1528e-07,5.1114e-06
1.0246,0.37498,0.37499,0.37521,2.6164e-06,0.019543,0.73088,1.1227e-07,5.1206e-06
1.0254,0.37498,0.37499,0.37521,2.6195e-06,0.018697,0.73172,1.0924e-07,5.1297e-06
1.0262,0.37498,0.37499,0.3752,2.6224e-06,0.017869,0.73254,1.0622e-07,5.1387e-06
1.027,0.37498,0.37499,0.3752,2.6254e-06,0.017059,0.73334,1.0319e-07,5.1475e-06
1.0278,0.37498,0.37499,0.37519,2.6282e-06,0.016268,0.73412,1.0016e-07,5.1562e-06
1.0286,0.37498,0.37499,0.37519,2.631e-06,0.015496,0.73488,9.7131e-08,5.1648e-06
1.0294,0.37498,0.37499,0.37519,2.6337e-06,0.014741,0.73563,9.4111e-08,5.1733e-06
1.0302,0.37498,0.37499,0.37518,2.6363e-06,0.014005,0.73636,9.11e-08,5.1815e-06
1.031,0.37498,0.37499,0.37518,2.6389e-06,0.013288,0.73706,8.8101e-08,5.1897e-06
1.0318,0.37498,0.37499,0.37517,2.6414e-06,0.012589,0.73775,8.5117e-08,5.1977e-06
1.0326,0.37498,0.37499,0.37517,2.6439e-06,0.011909,0.73842,8.2149e-08,5.2056e-06
1.0334,0.37498,0.37499,0.37516,2.6462e-06,0.011247,0.73908,7.9201e-08,5.2132e-06
1.0342,0.37498,0.37499,0.37516,2.6485e-06,0.010604,0.73971,7.6275e-08,5.2208e-06
1.035,0.37498,0.37499,0.37515,2.6508e-06,0.0099795,0.74033,7.3374e-08,5.2282e-06
1.0358,0.37498,0.37499,0.37515,2.6529e-06,0.0093737,0.74092,7.0501e-08,5.2354e-06
1.0367,0.37498,0.37499,0.37514,2.655e-06,0.0087868,0.7415,6.7657e-08,5.2424e-06
1.0375,0.37498,0.37499,0.37514,2.6571e-06,0.0082185,0.74206,6.4847e-08,5.2493e-06
1.0383,0.37498,0.37499,0.37513,2.659e-06,0.0076691,0.7426,6.2071e-08,5.256e-06
1.0391,0.37498,0.37499,0.37513,2.6609e-06,0.0071385,0.74312,5.9333e-08,5.2626e-06
1.0399,0.37498,0.37499,0.37512,2.6628e-06,0.0066267,0.74362,5.6636e-08,5.2689e-06
1.0407,0.37498,0.37499,0.37512,2.6645e-06,0.0061338,0.74411,5.3981e-08,5.2751e-06
1.0415,0.37498,0.37499,0.37511,2.6662e-06,0.0056598,0.74457,5.137e-08,5.2811e-06
1.0423,0.37498,0.37499,0.37511,2.6679e-06,0.0052047,0.74502,4.8807e-08,5.2869e-06
1.0431,0.37498,0.37499,0.37511,2.6694e-06,0.0047685,0.74544,4.6294e-08,5.2925e-06
1.0439,0.37498,0.37499,0.3751,2.6709e-06,0.0043514,0.74585,4.3832e-08,5.298e-06
1.0447,0.37498,0.37499,0.3751,2.6723e-06,0.0039532,0.74624,4.1425e-08,5.3032e-06
1.0455,0.37498,0.37499,0.37509,2.6737e-06,0.003574,0.74661,3.9073e-08,5.3082e-06
1.0463,0.37498,0.37499,0.37509,2.6749e-06,0.0032138,0.74696,3.678e-08,5.3131e-06
1.0471,0.37498,0.37499,0.37508,2.6761e-06,0.0028727,0.74729,3.4548e-08,5.3177e-06
1.0479,0.37498,0.37499,0.37508,2.6773e-06,0.0025507,0.7476,3.2377e-08,5.3222e-06
1.0487,0.37498,0.37499,0.37507,2.6784e-06,0.0022477,0.7479,3.0271e-08,5.3264e-06
1.0495,0.37498,0.37499,0.37507,2.6794e-06,0.0019638,0.74817,2.8231e-08,5.3305e-06
1.0503,0.37498,0.37499,0.37506,2.6803e-06,0.0016991,0.74843,2.6258e-08,5.3343e-06
1.0512,0.37498,0.37499,0.37506,2.6812e-06,0.0014534,0.74866,2.4356e-08,5.338e-06
1.052,0.37498,0.37499,0.37505,2.6819e-06,0.0012269,0.74888,2.2525e-08,5.3414e-06
1.0528,0.37498,0.37499,0.37505,2.6827e-06,0.0010195,0.74908,2.0767e-08,5.3446e-06
1.0536,0.37498,0.37499,0.37504,2.6833e-06,0.00083135,0.74926,1.9083e-08,5.3476e-06
1.0544,0.37498,0.37499,0.37504,2.6839e-06,0.00066231,0.74942,1.7476e-08,5.3503e-06
1.0552,0.37498,0.37499,0.37503,2.6844e-06,0.00051245,0.74956,1.5945e-08,5.3529e-06
1.056,0.37498,0.37499,0.37503,2.6849e-06,0.00038178,0.74968,1.4494e-08,5.3552e-06
1.0568,0.37498,0.37499,0.37502,2.6852e-06,0.00027029,0.74978,1.3123e-08,5.3574e-06
1.0576,0.37498,0.37499,0.37502,2.6855e-06,0.00017801,0.74986,1.1833e-08,5.3593e-06
1.0584,0.37498,0.37499,0.37501,2.6858e-06,0.00010492,0.74992,1.0626e-08,5.3609e-06
1.0592,0.37498,0.37499,0.37501,2.6859e-06,5.1035e-05,0.74997,9.5018e-09,5.3624e-06
1.06,0.37498,0.37499,0.37501,2.686e-06,1.636e-05,0.74999,8.4622e-09,5.3636e-06
1.0608,0.37498,0.37499,0.375,2.6861e-06,8.941e-07,0.75,7.508e-09,5.3646e-06
1.0616,0.37498,0.37499,0.375,2.686e-06,4.6381e-06,0.74999,6.6399e-09,5.3654e-06
1.0624,0.37498,0.37499,0.37499,2.6859e-06,2.7592e-05,0.74995,5.8587e-09,5.366e-06
1.0632,0.37498,0.37499,0.37499,2.6857e-06,6.9755e-05,0.7499,5.1651e-09,5.3663e-06
1.064,0.37498,0.37499,0.37498,2.6855e-06,0.00013112,0.74983,4.5596e-09,5.3664e-06
1.0648,0.37498,0.37499,0.37498,2.6852e-06,0.0002117,0.74974,4.0426e-09,5.3663e-06
1.0657,0.37498,0.37499,0.37497,2.6848e-06,0.00031147,0.74963,3.6147e-09,5.3659e-06
1.0665,0.37498,0.37499,0.37497,2.6843e-06,0.00043043,0.7495,3.2762e-09,5.3653e-06
1.0673,0.37498,0.37499,0.37496,2.6838e-06,0.00056859,0.74936,3.0273e-09,5.3645e-06
1.0681,0.37498,0.37499,0.37496,2.6832e-06,0.00072592,0.74919,2.8681e-09,5.3635e-06
1.0689,0.37498,0.37499,0.37495,2.6825e-06,0.00090243,0.749,2.7988e-09,5.3622e-06
1.0697,0.37498,0.37499,0.37495,2.6818e-06,0.0010981,0.7488,2.8194e-09,5.3607e-06
1.0705,0.37498,0.37499,0.37494,2.6809e-06,0.0013129,0.74857,2.9298e-09,5.359e-06
1.0713,0.37498,0.37499,0.37494,2.6801e-06,0.0015469,0.74833,3.1297e-09,5.357e-06
1.0721,0.37498,0.37499,0.37493,2.6791e-06,0.0018,0.74807,3.4191e-09,5.3548e-06
1.0729,0.37498,0.37499,0.37493,2.6781e-06,0.0020722,0.74778,3.7975e-09,5.3524e-06
1.0737,0.37498,0.37499,0.37492,2.677e-06,0.0023635,0.74748,4.2645e-09,5.3498e-06
1.0745,0.37498,0.37499,0.37492,2.6759e-06,0.0026739,0.74716,4.8197e-09,5.3469e-06
1.0753,0.37498,0.37499,0.37491,2.6746e-06,0.0030034,0.74682,5.4624e-09,5.3438e-06
1.0761,0.37498,0.37499,0.37491,2.6733e-06,0.003352,0.74647,6.1921e-09,5.3405e-06
1.0769,0.37498,0.37499,0.3749,2.672e-06,0.0037195,0.74609,7.008e-09,5.337e-06
1.0777,0.37498,0.37499,0.3749,2.6706e-06,0.0041061,0.74569,7.9092e-09,5.3332e-06
1.0785,0.37498,0.37499,0.3749,2.6691e-06,0.0045117,0.74528,8.8949e-09,5.3292e-06
1.0793,0.37498,0.37499,0.37489,2.6675e-06,0.0049363,0.74484,9.9642e-09,5.325e-06
1.0801,0.37498,0.37499,0.37489,2.6659e-06,0.0053798,0.74439,1.1116e-08,5.3206e-06
1.081,0.37498,0.37499,0.37488,2.6642e-06,0.0058423,0.74392,1.2349e-08,5.316e-06
1.0818,0.37498,0.37499,0.37488,2.6624e-06,0.0063237,0.74343,1.3662e-08,5.3111e-06
1.0826,0.37498,0.37499,0.37487,2.6605e-06,0.0068239,0.74292,1.5055e-08,5.306e-06
1.0834,0.37498,0.37499,0.37487,2.6586e-06,0.0073431,0.74239,1.6524e-08,5.3007e-06
1.0842,0.37498,0.37499,0.37486,2.6567e-06,0.007881,0.74184,1.807e-08,5.2953e-06
1.085,0.37498,0.37499,0.37486,2.6546e-06,0.0084378,0.74128,1.9691e-08,5.2895e-06
1.0858,0.37498,0.37499,0.37485,2.6525e-06,0.0090133,0.74069,2.1385e-08,5.2836e-06
1.0866,0.37498,0.37499,0.37485,2.6503e-06,0.0096076,0.74009,2.315e-08,5.2775e-06
1.0874,0.37498,0.37499,0.37484,2.6481e-06,0.010221,0.73947,2.4985e-08,5.2712e-06
1.0882,0.37498,0.37499,0.37484,2.6458e-06,0.010852,0.73882,2.6888e-08,5.2647e-06
1.089,0.37498,0.37499,0.37483,2.6434e-06,0.011503,0.73817,2.8858e-08,5.2579e-06
1.0898,0.37498,0.37499,0.37483,2.641e-06,0.012172,0.73749,3.0891e-08,5.251e-06
1.0906,0.37498,0.37499,0.37482,2.6384e-06,0.012859,0.73679,3.2988e-08,5.2439e-06
1.0914,0.37498,0.37499,0.37482,2.6359e-06,0.013565,0.73607,3.5145e-08,5.2366e-06
1.0922,0.37498,0.37499,0.37482,2.6332e-06,0.01429,0.73534,3.736e-08,5.2291e-06
1.093,0.37498,0.37499,0.37481,2.6305e-06,0.015033,0.73459,3.9632e-08,5.2214e-06
1.0938,0.37498,0.37499,0.37481,2.6277e-06,0.015795,0.73382,4.1958e-08,5.2135e-06
1.0946,0.37498,0.37499,0.3748,2.6249e-06,0.016575,0.73303,4.4337e-08,5.2055e-06
1.0955,0.37498,0.37499,0.3748,2.622e-06,0.017373,0.73222,4.6765e-08,5.1972e-06
1.0963,0.37498,0.37499,0.37479,2.619e-06,0.018189,0.7314,4.924e-08,5.1888e-06
1.0971,0.37498,0.37499,0.37479,2.616e-06,0.019024,0.73055,5.1761e-08,5.1802e-06
1.0979,0.37498,0.37499,0.37478,2.6129e-06,0.019877,0.72969,5.4325e-08,5.1714e-06
1.0987,0.37498,0.37499,0.37478,2.6097e-06,0.020749,0.72881,5.6929e-08,5.1625e-06
1.0995,0.37498,0.37499,0.37477,2.6065e-06,0.021638,0.72791,5.9572e-08,5.1534e-06
1.1003,0.37498,0.37499,0.37477,2.6032e-06,0.022546,0.72699,6.225e-08,5.1441e-06
1.1011,0.37498,0.37499,0.37477,2.5998e-06,0.023471,0.72606,6.4961e-08,5.1347e-06
1.1019,0.37498,0.37499,0.37476,2.5964e-06,0.024415,0.72511,6.7702e-08,5.1251e-06
1.1027,0.37498,0.37499,0.37476,2.5929e-06,0.025377,0.72414,7.0472e-08,5.1154e-06
1.1035,0.37498,0.37499,0.37475,2.5894e-06,0.026356,0.72315,7.3267e-08,5.1055e-06
1.1043,0.37498,0.37499,0.37475,2.5857e-06,0.027354,0.72214,7.6085e-08,5.0954e-06
1.1051,0.37498,0.37499,0.37474,2.5821e-06,0.028369,0.72112,7.8923e-08,5.0852e-06
1.1059,0.37498,0.37499,0.37474,2.5783e-06,0.029402,0.72008,8.1779e-08,5.0749e-06
1.1067,0.37498,0.37499,0.37473,2.5745e-06,0.030452,0.71902,8.465e-08,5.0644e-06
1.1075,0.37498,0.37499,0.37473,2.5707e-06,0.031521,0.71794,8.7532e-08,5.0538e-06
1.1083,0.37498,0.37499,0.37473,2.5667e-06,0.032607,0.71684,9.0425e-08,5.043e-06
1.1091,0.37498,0.37499,0.37472,2.5627e-06,0.03371,0.71573,9.3324e-08,5.0322e-06
1.11,0.37498,0.37499,0.37472,2.5587e-06,0.034831,0.7146,9.6228e-08,5.0212e-06
1.1108,0.37498,0.37499,0.37471,2.5546e-06,0.035969,0.71346,9.9133e-08,5.01e-06
1.1116,0.37498,0.37499,0.37471,2.5504e-06,0.037125,0.71229,1.0204e-07,4.9988e-06
1.1124,0.37498,0.37499,0.3747,2.5462e-06,0.038298,0.71111,1.0494e-07,4.9874e-06
1.1132,0.37498,0.37499,0.3747,2.5419e-06,0.039488,0.70991,1.0783e-07,4.9759e-06
1.114,0.37498,0.37499,0.37469,2.5375e-06,0.040696,0.70869,1.1071e-07,4.9643e-06
1.1148,0.37498,0.37499,0.37469,2.5331e-06,0.04192,0.70746,1.1359e-07,4.9526e-06
1.1156,0.37498,0.37499,0.37469,2.5286e-06,0.043162,0.70621,1.1645e-07,4.9408e-06
1.1164,0.37498,0.37499,0.37468,2.5241e-06,0.04442,0.70494,1.1929e-07,4.9289e-06
1.1172,0.37498,0.37499,0.37468,2.5195e-06,0.045696,0.70366,1.2211e-07,4.9169e-06
1.118,0.37498,0.37499,0.37467,2.5148e-06,0.046988,0.70236,1.2491e-07,4.9048e-06
1.1188,0.37498,0.37499,0.37467,2.5101e-06,0.048298,0.70104,1.2768e-07,4.8926e-06
1.1196,0.37498,0.37499,0.37467,2.5054e-06,0.049624,0.69971,1.3043e-07,4.8803e-06
1.1204,0.37498,0.37499,0.37466,2.5005e-06,0.050966,0.69836,1.3314e-07,4.8679e-06
1.1212,0.37498,0.37499,0.37466,2.4956e-06,0.052326,0.69699,1.3583e-07,4.8554e-06
1.122,0.37498,0.37499,0.37465,2.4907e-06,0.053701,0.6956,1.3848e-07,4.8429e-06
1.1228,0.37498,0.37499,0.37465,2.4857e-06,0.055094,0.6942,1.4109e-07,4.8303e-06
1.1236,0.37498,0.37499,0.37464,2.4806e-06,0.056502,0.69279,1.4366e-07,4.8176e-06
1.1245,0.37498,0.37499,0.37464,2.4755e-06,0.057927,0.69135,1.4619e-07,4.8048e-06
1.1253,0.37498,0.37499,0.37464,2.4703e-06,0.059368,0.68991,1.4868e-07,4.792e-06
1.1261,0.37498,0.37499,0.37463,2.4651e-06,0.060826,0.68844,1.5112e-07,4.7791e-06
1.1269,0.37498,0.37499,0.37463,2.4598e-06,0.062299,0.68696,1.5351e-07,4.7661e-06
1.1277,0.37498,0.37499,0.37462,2.4545e-06,0.063789,0.68546,1.5585e-07,4.7531e-06
1.1285,0.37498,0.37499,0.37462,2.4491e-06,0.065294,0.68395,1.5813e-07,4.74e-06
1.1293,0.37498,0.37499,0.37462,2.4436e-06,0.066815,0.68242,1.6037e-07,4.7269e-06
1.1301,0.37498,0.37499,0.37461,2.4381e-06,0.068352,0.68087,1.6254e-07,4.7137e-06
1.1309,0.37498,0.37499,0.37461,2.4325e-06,0.069905,0.67931,1.6466e-07,4.7004e-06
1.1317,0.37498,0.37499,0.3746,2.4269e-06,0.071473,0.67774,1.6671e-07,4.6871e-06
1.1325,0.37498,0.37499,0.3746,2.4213e-06,0.073057,0.67614,1.687e-07,4.6738e-06
1.1333,0.37498,0.37499,0.3746,2.4155e-06,0.074657,0.67454,1.7063e-07,4.6604e-06
1.1341,0.37498,0.37499,0.37459,2.4098e-06,0.076272,0.67292,1.7249e-07,4.647e-06
1.1349,0.37498,0.37499,0.37459,2.4039e-06,0.077902,0.67128,1.7428e-07,4.6336e-06
1.1357,0.37498,0.37499,0.37459,2.398e-06,0.079547,0.66962,1.76e-07,4.6201e-06
1.1365,0.37498,0.37499,0.37458,2.3921e-06,0.081207,0.66796,1.7765e-07,4.6066e-06
1.1373,0.37498,0.37499,0.37458,2.3861e-06,0.082883,0.66627,1.7923e-07,4.593e-06
1.1381,0.37498,0.37499,0.37457,2.3801e-06,0.084573,0.66458,1.8074e-07,4.5794e-06
1.1389,0.37498,0.37499,0.37457,2.374e-06,0.086279,0.66286,1.8217e-07,4.5658e-06
1.1398,0.37498,0.37499,0.37457,2.3678e-06,0.087999,0.66114,1.8352e-07,4.5522e-06
1.1406,0.37498,0.37499,0.37456,2.3617e-06,0.089734,0.65939,1.848e-07,4.5385e-06
1.1414,0.37498,0.37499,0.37456,2.3554e-06,0.091483,0.65764,1.8599e-07,4.5248e-06
1.1422,0.37498,0.37499,0.37456,2.3491e-06,0.093247,0.65587,1.8711e-07,4.5111e-06
1.143,0.37498,0.37499,0.37455,2.3428e-06,0.095025,0.65408,1.8815e-07,4.4974e-06
1.1438,0.37498,0.37499,0.37455,2.3364e-06,0.096818,0.65228,1.891e-07,4.4837e-06
1.1446,0.37498,0.37499,0.37455,2.3299e-06,0.098625,0.65047,1.8997e-07,4.4699e-06
1.1454,0.37498,0.37499,0.37454,2.3235e-06,0.10045,0.64864,1.9076e-07,4.4561e-06
1.1462,0.37498,0.37499,0.37454,2.3169e-06,0.10228,0.6468,1.9147e-07,4.4424e-06
1.147,0.37498,0.37499,0.37454,2.3103e-06,0.10413,0.64494,1.9209e-07,4.4286e-06
1.1478,0.37498,0.37499,0.37453,2.3037e-06,0.10599,0.64307,1.9263e-07,4.4148e-06
1.1486,0.37498,0.37499,0.37453,2.297e-06,0.10787,0.64119,1.9308e-07,4.401e-06
1.1494,0.37498,0.37499,0.37452,2.2903e-06,0.10976,0.63929,1.9344e-07,4.3872e-06
1.1502,0.37498,0.37499,0.37452,2.2835e-06,0.11167,0.63738,1.9372e-07,4.3733e-06
1.151,0.37498,0.37499,0.37452,2.2767e-06,0.11358,0.63545,1.9392e-07,4.3595e-06
1.1518,0.37498,0.37499,0.37451,2.2698e-06,0.11551,0.63352,1.9403e-07,4.3457e-06
1.1526,0.37498,0.37499,0.37451,2.2629e-06,0.11746,0.63156,1.9405e-07,4.3318e-06
1.1534,0.37498,0.37499,0.37451,2.256e-06,0.11942,0.6296,1.9399e-07,4.318e-06
1.1543,0.37498,0.37499,0.3745,2.249e-06,0.12139,0.62762,1.9384e-07,4.3041e-06
1.1551,0.37498,0.37499,0.3745,2.2419e-06,0.12337,0.62563,1.936e-07,4.2903e-06
1.1559,0.37498,0.37499,0.3745,2.2349e-06,0.12537,0.62363,1.9328e-07,4.2764e-06
1.1567,0.37498,0.37499,0.3745,2.2277e-06,0.12738,0.62162,1.9288e-07,4.2626e-06
1.1575,0.37498,0.37499,0.37449,2.2206e-06,0.1294,0.61959,1.9239e-07,4.2487e-06
1.1583,0.37498,0.37499,0.37449,2.2133e-06,0.13143,0.61755,1.9182e-07,4.2349e-06
1.1591,0.37498,0.37499,0.37449,2.2061e-06,0.13348,0.61549,1.9116e-07,4.221e-06
1.1599,0.37498,0.37499,0.37448,2.1988e-06,0.13554,0.61343,1.9043e-07,4.2071e-06
1.1607,0.37498,0.37499,0.37448,2.1914e-06,0.13761,0.61135,1.8961e-07,4.1933e-06
1.1615,0.37498,0.37499,0.37448,2.1841e-06,0.13969,0.60926,1.8871e-07,4.1794e-06
1.1623,0.37498,0.37499,0.37447,2.1766e-06,0.14179,0.60716,1.8773e-07,4.1655e-06
1.1631,0.37498,0.37499,0.37447,2.1692e-06,0.1439,0.60504,1.8667e-07,4.1517e-06
1.1639,0.37498,0.37499,0.37447,2.1617e-06,0.14602,0.60292,1.8554e-07,4.1378e-06
1.1647,0.37498,0.37499,0.37446,2.1541e-06,0.14815,0.60078,1.8433e-07,4.1239e-06
1.1655,0.37498,0.37499,0.37446,2.1465e-06,0.15029,0.59863,1.8304e-07,4.1101e-06
1.1663,0.37498,0.37499,0.37446,2.1389e-06,0.15245,0.59647,1.8168e-07,4.0962e-06
1.1671,0.37498,0.37499,0.37446,2.1313e-06,0.15461,0.5943,1.8025e-07,4.0823e-06
1.1679,0.37498,0.37499,0.37445,2.1236e-06,0.15679,0.59212,1.7875e-07,4.0684e-06
1.1688,0.37498,0.37499,0.37445,2.1158e-06,0.15898,0.58992,1.7718e-07,4.0545e-06
1.1696,0.37498,0.37499,0.37445,2.1081e-06,0.16118,0.58772,1.7554e-07,4.0406e-06
1.1704,0.37498,0.37499,0.37445,2.1003e-06,0.16339,0.5855,1.7383e-07,4.0267e-06
1.1712,0.37498,0.37499,0.37444,2.0924e-06,0.16561,0.58328,1.7206e-07,4.0128e-06
1.172,0.37498,0.37499,0.37444,2.0845e-06,0.16784,0.58104,1.7023e-07,3.9989e-06
1.1728,0.37498,0.37499,0.37444,2.0766e-06,0.17008,0.57879,1.6834e-07,3.9849e-06
1.1736,0.37498,0.37499,0.37443,2.0687e-06,0.17234,0.57653,1.6638e-07,3.971e-06
1.1744,0.37498,0.37499,0.37443,2.0607e-06,0.1746,0.57427,1.6437e-07,3.957e-06
1.1752,0.37498,0.37499,0.37443,2.0527e-06,0.17687,0.57199,1.6231e-07,3.9431e-06
1.176,0.37498,0.37499,0.37443,2.0446e-06,0.17916,0.5697,1.6019e-07,3.9291e-06
1.1768,0.37498,0.37499,0.37442,2.0366e-06,0.18145,0.5674,1.5802e-07,3.9151e-06
1.1776,0.37498,0.37499,0.37442,2.0284e-06,0.18375,0.56509,1.5581e-07,3.9011e-06
1.1784,0.37498,0.37499,0.37442,2.0203e-06,0.18607,0.56277,1.5354e-07,3.887e-06
1.1792,0.37498,0.37499,0.37442,2.0121e-06,0.18839,0.56044,1.5123e-07,3.873e-06
1.18,0.37498,0.37499,0.37442,2.0039e-06,0.19072,0.55811,1.4888e-07,3.8589e-06
1.1808,0.37498,0.37499,0.37441,1.9957e-06,0.19307,0.55576,1.4649e-07,3.8448e-06
1.1816,0.37498,0.37499,0.37441,1.9874e-06,0.19542,0.5534,1.4407e-07,3.8307e-06
1.1824,0.37498,0.37499,0.37441,1.9791e-06,0.19778,0.55104,1.416e-07,3.8166e-06
1.1833,0.37498,0.37499,0.37441,1.9708e-06,0.20015,0.54866,1.3911e-07,3.8024e-06
1.1841,0.37498,0.37499,0.3744,1.9624e-06,0.20253,0.54628,1.3658e-07,3.7882e-06
1.1849,0.37498,0.37499,0.3744,1.954e-06,0.20492,0.54389,1.3403e-07,3.774e-06
1.1857,0.37498,0.37499,0.3744,1.9456e-06,0.20731,0.54149,1.3145e-07,3.7597e-06
1.1865,0.37498,0.37499,0.3744,1.9371e-06,0.20972,0.53908,1.2885e-07,3.7454e-06
1.1873,0.37498,0.37499,0.3744,1.9287e-06,0.21213,0.53666,1.2623e-07,3.7311e-06
1.1881,0.37498,0.37499,0.37439,1.9202e-06,0.21455,0.53423,1.2359e-07,3.7168e-06
1.1889,0.37498,0.37499,0.37439,1.9116e-06,0.21698,0.5318,1.2093e-07,3.7024e-06
1.1897,0.37498,0.37499,0.37439,1.9031e-06,0.21942,0.52936,1.1827e-07,3.6879e-06
1.1905,0.37498,0.37499,0.37439,1.8945e-06,0.22187,0.52691,1.1559e-07,3.6735e-06
1.1913,0.37498,0.37499,0.37439,1.8859e-06,0.22432,0.52445,1.129e-07,3.6589e-06
1.1921,0.37498,0.37499,0.37438,1.8773e-06,0.22678,0.52198,1.1021e-07,3.6444e-06
1.1929,0.37498,0.37499,0.37438,1.8686e-06,0.22925,0.51951,1.0752e-07,3.6298e-06
1.1937,0.37498,0.37499,0.37438,1.86e-06,0.23173,0.51703,1.0483e-07,3.6151e-06
1.1945,0.37498,0.37499,0.37438,1.8513e-06,0.23421,0.51454,1.0214e-07,3.6004e-06
1.1953,0.37498,0.37499,0.37438,1.8425e-06,0.2367,0.51205,9.9451e-08,3.5856e-06
1.1961,0.37498,0.37499,0.37437,1.8338e-06,0.2392,0.50955,9.6774e-08,3.5708e-06
1.1969,0.37498,0.37499,0.37437,1.825e-06,0.24171,0.50704,9.4107e-08,3.556e-06
1.1977,0.37498,0.37499,0.37437,1.8163e-06,0.24422,0.50452,9.1454e-08,3.5411e-06
1.1986,0.37498,0.37499,0.37437,1.8074e-06,0.24674,0.502,8.8816e-08,3.5261e-06
1.1994,0.37498,0.37499,0.37437,1.7986e-06,0.24926,0.49947,8.6196e-08,3.511e-06
1.2002,0.37498,0.37499,0.37437,1.7898e-06,0.25179,0.49694,8.3597e-08,3.496e-06
1.201,0.37498,0.37499,0.37436,1.7809e-06,0.25433,0.4944,8.1021e-08,3.4808e-06
1.2018,0.37498,0.37499,0.37436,1.772e-06,0.25688,0.49185,7.847e-08,3.4656e-06
1.2026,0.37499,0.37499,0.37436,1.7631e-06,0.25943,0.4893,7.5947e-08,3.4503e-06
1.2034,0.37499,0.37499,0.37436,1.7542e-06,0.26198,0.48674,7.3454e-08,3.4349e-06
1.2042,0.37499,0.37499,0.37436,1.7453e-06,0.26455,0.48417,7.0994e-08,3.4195e-06
1.205,0.37499,0.37499,0.37436,1.7363e-06,0.26711,0.4816,6.8569e-08,3.404e-06
1.2058,0.37499,0.37499,0.37436,1.7273e-06,0.26969,0.47902,6.6181e-08,3.3885e-06
1.2066,0.37499,0.37499,0.37435,1.7183e-06,0.27227,0.47644,6.3832e-08,3.3729e-06
1.2074,0.37499,0.37499,0.37435,1.7093e-06,0.27485,0.47386,6.1525e-08,3.3572e-06
1.2082,0.37499,0.37499,0.37435,1.7003e-06,0.27744,0.47127,5.9262e-08,3.3414e-06
1.209,0.37499,0.37499,0.37435,1.6913e-06,0.28003,0.46867,5.7045e-08,3.3255e-06
1.2098,0.37499,0.37499,0.37435,1.6822e-06,0.28263,0.46607,5.4876e-08,3.3096e-06
1.2106,0.37499,0.37499,0.37435,1.6732e-06,0.28523,0.46346,5.2757e-08,3.2936e-06
1.2114,0.37499,0.37499,0.37435,1.6641e-06,0.28784,0.46085,5.069e-08,3.2775e-06
1.2122,0.37499,0.37499,0.37435,1.655e-06,0.29046,0.45824,4.8677e-08,3.2614e-06
1.2131,0.37499,0.37499,0.37434,1.6459e-06,0.29307,0.45562,4.672e-08,3.2451e-06
1.2139,0.37499,0.37499,0.37434,1.6368e-06,0.29569,0.45299,4.482e-08,3.2288e-06
1.2147,0.37499,0.37499,0.37434,1.6277e-06,0.29832,0.45037,4.298e-08,3.2124e-06
1.2155,0.37499,0.37499,0.37434,1.6186e-06,0.30095,0.44774,4.1201e-08,3.1959e-06
1.2163,0.37499,0.37499,0.37434,1.6094e-06,0.30358,0.4451,3.9484e-08,3.1793e-06
1.2171,0.37499,0.37499,0.37434,1.6003e-06,0.30622,0.44246,3.7832e-08,3.1627e-06
1.2179,0.37499,0.37499,0.37434,1.5911e-06,0.30886,0.43982,3.6246e-08,3.1459e-06
1.2187,0.37499,0.37499,0.37434,1.5819e-06,0.3115,0.43718,3.4727e-08,3.1291e-06
1.2195,0.37499,0.37499,0.37434,1.5727e-06,0.31415,0.43453,3.3277e-08,3.1122e-06
1.2203,0.37499,0.37499,0.37434,1.5636e-06,0.3168,0.43188,3.1897e-08,3.0952e-06
1.2211,0.37499,0.37499,0.37434,1.5544e-06,0.31945,0.42922,3.0588e-08,3.0781e-06
1.2219,0.37499,0.37499,0.37434,1.5452e-06,0.32211,0.42656,2.9351e-08,3.061e-06
1.2227,0.37499,0.37499,0.37433,1.536e-06,0.32477,0.4239,2.8188e-08,3.0437e-06
1.2235,0.37499,0.37499,0.37433,1.5267e-06,0.32743,0.42124,2.7099e-08,3.0264e-06
1.2243,0.37499,0.37499,0.37433,1.5175e-06,0.33009,0.41858,2.6085e-08,3.009e-06
1.2251,0.37499,0.37499,0.37433,1.5083e-06,0.33276,0.41591,2.5149e-08,2.9915e-06
1.2259,0.37499,0.37499,0.37433,1.4991e-06,0.33542,0.41324,2.4289e-08,2.9739e-06
1.2267,0.37499,0.37499,0.37433,1.4898e-06,0.33809,0.41057,2.3507e-08,2.9562e-06
1.2276,0.37499,0.37499,0.37433,1.4806e-06,0.34077,0.4079,2.2803e-08,2.9384e-06
1.2284,0.37499,0.37499,0.37433,1.4714e-06,0.34344,0.40522,2.2179e-08,2.9206e-06
1.2292,0.37499,0.37499,0.37433,1.4621e-06,0.34612,0.40255,2.1634e-08,2.9026e-06
1.23,0.37499,0.37499,0.37433,1.4529e-06,0.34879,0.39987,2.117e-08,2.8846e-06
1.2308,0.37499,0.37499,0.37433,1.4436e-06,0.35147,0.39719,2.0786e-08,2.8665e-06
1.2316,0.37499,0.37499,0.37433,1.4344e-06,0.35415,0.39451,2.0482e-08,2.8483e-06
1.2324,0.37499,0.37499,0.37433,1.4251e-06,0.35683,0.39183,2.0259e-08,2.83e-06
1.2332,0.37499,0.37499,0.37433,1.4159e-06,0.35951,0.38915,2.0117e-08,2.8117e-06
1.234,0.37499,0.37499,0.37433,1.4067e-06,0.36219,0.38647,2.0056e-08,2.7933e-06
1.2348,0.37499,0.37499,0.37433,1.3974e-06,0.36488,0.38378,2.0076e-08,2.7748e-06
1.2356,0.37499,0.37499,0.37433,1.3882e-06,0.36756,0.3811,2.0177e-08,2.7562e-06
1.2364,0.37499,0.37499,0.37433,1.3789e-06,0.37024,0.37842,2.0358e-08,2.7375e-06
1.2372,0.37499,0.37499,0.37433,1.3697e-06,0.37293,0.37573,2.062e-08,2.7188e-06
1.238,0.37499,0.37499,0.37433,1.3605e-06,0.37561,0.37305,2.0961e-08,2.7e-06
1.2388,0.37499,0.37499,0.37433,1.3512e-06,0.37829,0.37036,2.1382e-08,2.6811e-06
1.2396,0.37499,0.37499,0.37433,1.342e-06,0.38098,0.36768,2.1882e-08,2.6621e-06
1.2404,0.37499,0.37499,0.37433,1.3328e-06,0.38366,0.365,2.246e-08,2.6431e-06
1.2412,0.37499,0.37499,0.37433,1.3236e-06,0.38634,0.36231,2.3116e-08,2.624e-06
1.2421,0.37499,0.37499,0.37433,1.3143e-06,0.38903,0.35963,2.3848e-08,2.6048e-06
1.2429,0.37499,0.37499,0.37433,1.3051e-06,0.39171,0.35695,2.4657e-08,2.5856e-06
1.2437,0.37499,0.37499,0.37433,1.2959e-06,0.39439,0.35427,2.5541e-08,2.5663e-06
1.2445,0.37499,0.37499,0.37433,1.2867e-06,0.39707,0.35159,2.6499e-08,2.547e-06
1.2453,0.37499,0.37499,0.37433,1.2775e-06,0.39975,0.34891,2.753e-08,2.5276e-06
1.2461,0.37499,0.37499,0.37433,1.2684e-06,0.40243,0.34624,2.8634e-08,2.5081e-06
1.2469,0.37499,0.37499,0.37433,1.2592e-06,0.4051,0.34356,2.9808e-08,2.4886e-06
1.2477,0.37499,0.37499,0.37433,1.25e-06,0.40778,0.34089,3.1052e-08,2.469e-06
1.2485,0.37499,0.37499,0.37433,1.2409e-06,0.41045,0.33822,3.2364e-08,2.4494e-06
1.2493,0.37499,0.37499,0.37433,1.2317e-06,0.41312,0.33555,3.3743e-08,2.4297e-06
1.2501,0.37499,0.37499,0.37433,1.2226e-06,0.41579,0.33288,3.5187e-08,2.41e-06
1.2509,0.37499,0.37499,0.37433,1.2135e-06,0.41846,0.33021,3.6695e-08,2.3903e-06
1.2517,0.37499,0.37499,0.37433,1.2044e-06,0.42112,0.32755,3.8266e-08,2.3705e-06
1.2525,0.37499,0.37499,0.37433,1.1953e-06,0.42378,0.32489,3.9897e-08,2.3506e-06
1.2533,0.37499,0.37499,0.37434,1.1862e-06,0.42644,0.32223,4.1587e-08,2.3307e-06
1.2541,0.37499,0.37499,0.37434,1.1771e-06,0.4291,0.31957,4.3334e-08,2.3108e-06
1.2549,0.37499,0.37499,0.37434,1.168e-06,0.43176,0.31692,4.5137e-08,2.2909e-06
1.2557,0.37499,0.37499,0.37434,1.159e-06,0.43441,0.31427,4.6993e-08,2.271e-06
1.2565,0.37499,0.37499,0.37434,1.1499e-06,0.43706,0.31162,4.8901e-08,2.251e-06
1.2574,0.37499,0.37499,0.37434,1.1409e-06,0.4397,0.30898,5.0859e-08,2.231e-06
1.2582,0.37499,0.37499,0.37434,1.1319e-06,0.44234,0.30634,5.2864e-08,2.2109e-06
1.259,0.37499,0.37499,0.37434,1.1229e-06,0.44498,0.3037,5.4915e-08,2.1909e-06
1.2598,0.37499,0.37499,0.37434,1.1139e-06,0.44762,0.30107,5.7009e-08,2.1708e-06
1.2606,0.37499,0.37499,0.37434,1.105e-06,0.45025,0.29844,5.9144e-08,2.1508e-06
1.2614,0.37499,0.37499,0.37434,1.096e-06,0.45288,0.29581,6.1319e-08,2.1307e-06
1.2622,0.37499,0.37499,0.37434,1.0871e-06,0.4555,0.29319,6.353e-08,2.1106e-06
1.263,0.37499,0.37499,0.37435,1.0782e-06,0.45812,0.29057,6.5776e-08,2.0906e-06
1.2638,0.37499,0.37499,0.37435,1.0693e-06,0.46073,0.28796,6.8055e-08,2.0705e-06
1.2646,0.37499,0.37499,0.37435,1.0604e-06,0.46334,0.28535,7.0363e-08,2.0504e-06
1.2654,0.37499,0.37499,0.37435,1.0515e-06,0.46595,0.28275,7.2699e-08,2.0304e-06
1.2662,0.37499,0.37499,0.37435,1.0427e-06,0.46855,0.28015,7.506e-08,2.0103e-06
1.267,0.37499,0.37499,0.37435,1.0339e-06,0.47115,0.27756,7.7445e-08,1.9903e-06
1.2678,0.37499,0.37499,0.37435,1.0251e-06,0.47374,0.27497,7.9849e-08,1.9703e-06
1.2686,0.37499,0.37499,0.37435,1.0163e-06,0.47633,0.27238,8.2271e-08,1.9503e-06
1.2694,0.37499,0.37499,0.37436,1.0075e-06,0.47891,0.2698,8.4709e-08,1.9304e-06
1.2702,0.37499,0.37499,0.37436,9.9881e-07,0.48148,0.26723,8.716e-08,1.9105e-06
1.271,0.37499,0.37499,0.37436,9.9009e-07,0.48406,0.26466,8.9622e-08,1.8906e-06
1.2719,0.37499,0.37499,0.37436,9.814e-07,0.48662,0.2621,9.2091e-08,1.8707e-06
1.2727,0.37499,0.37499,0.37436,9.7273e-07,0.48918,0.25954,9.4566e-08,1.8509e-06
1.2735,0.37499,0.37499,0.37436,9.6408e-07,0.49173,0.25699,9.7044e-08,1.8311e-06
1.2743,0.37499,0.37499,0.37436,9.5545e-07,0.49428,0.25445,9.9522e-08,1.8114e-06
1.2751,0.37499,0.37499,0.37437,9.4685e-07,0.49682,0.25191,1.02e-07,1.7917e-06
1.2759,0.37499,0.37499,0.37437,9.3827e-07,0.49936,0.24938,1.0447e-07,1.7721e-06
1.2767,0.37499,0.37499,0.37437,9.2972e-07,0.50189,0.24685,1.0693e-07,1.7525e-06
1.2775,0.37499,0.37499,0.37437,9.2119e-07,0.50441,0.24433,1.0939e-07,1.733e-06
1.2783,0.37499,0.37499,0.37437,9.1269e-07,0.50692,0.24182,1.1183e-07,1.7135e-06
1.2791,0.37499,0.37499,0.37437,9.0421e-07,0.50943,0.23931,1.1426e-07,1.6942e-06
1.2799,0.37499,0.37499,0.37438,8.9576e-07,0.51194,0.23682,1.1667e-07,1.6748e-06
1.2807,0.37499,0.37499,0.37438,8.8733e-07,0.51443,0.23432,1.1906e-07,1.6556e-06
1.2815,0.37499,0.37499,0.37438,8.7893e-07,0.51692,0.23184,1.2143e-07,1.6364e-06
1.2823,0.37499,0.37499,0.37438,8.7056e-07,0.5194,0.22936,1.2378e-07,1.6174e-06
1.2831,0.37499,0.37499,0.37438,8.6222e-07,0.52187,0.22689,1.261e-07,1.5983e-06
1.2839,0.37499,0.37499,0.37438,8.5391e-07,0.52434,0.22443,1.2839e-07,1.5794e-06
1.2847,0.37499,0.37499,0.37439,8.4562e-07,0.5268,0.22198,1.3064e-07,1.5606e-06
1.2855,0.37499,0.37499,0.37439,8.3736e-07,0.52925,0.21953,1.3287e-07,1.5419e-06
1.2864,0.37499,0.37499,0.37439,8.2914e-07,0.53169,0.21709,1.3505e-07,1.5232e-06
1.2872,0.37499,0.37499,0.37439,8.2094e-07,0.53412,0.21466,1.372e-07,1.5047e-06
1.288,0.37499,0.37499,0.37439,8.1277e-07,0.53655,0.21224,1.3931e-07,1.4862e-06
1.2888,0.37499,0.37499,0.3744,8.0463e-07,0.53897,0.20983,1.4138e-07,1.4679e-06
1.2896,0.37499,0.37499,0.3744,7.9653e-07,0.54138,0.20742,1.434e-07,1.4497e-06
1.2904,0.37499,0.37499,0.3744,7.8845e-07,0.54378,0.20502,1.4538e-07,1.4315e-06
1.2912,0.37499,0.37499,0.3744,7.8041e-07,0.54617,0.20264,1.473e-07,1.4135e-06
1.292,0.37499,0.37499,0.37441,7.724e-07,0.54856,0.20026,1.4918e-07,1.3956e-06
1.2928,0.37499,0.37499,0.37441,7.6442e-07,0.55093,0.19789,1.51e-07,1.3778e-06
1.2936,0.37499,0.37499,0.37441,7.5647e-07,0.5533,0.19552,1.5277e-07,1.3602e-06
1.2944,0.37499,0.37499,0.37441,7.4856e-07,0.55565,0.19317,1.5448e-07,1.3426e-06
1.2952,0.37499,0.37499,0.37441,7.4068e-07,0.558,0.19083,1.5613e-07,1.3252e-06
1.296,0.37499,0.37499,0.37442,7.3283e-07,0.56034,0.1885,1.5772e-07,1.3079e-06
1.2968,0.37499,0.37499,0.37442,7.2502e-07,0.56267,0.18617,1.5926e-07,1.2908e-06
1.2976,0.37499,0.37499,0.37442,7.1724e-07,0.56499,0.18386,1.6072e-07,1.2738e-06
1.2984,0.37499,0.37499,0.37442,7.095e-07,0.56729,0.18155,1.6213e-07,1.2569e-06
1.2992,0.37499,0.37499,0.37443,7.0179e-07,0.56959,0.17926,1.6346e-07,1.2401e-06
1.3,0.37499,0.37499,0.37443,6.9412e-07,0.57188,0.17698,1.6473e-07,1.2235e-06
1.3009,0.37499,0.37499,0.37443,6.8648e-07,0.57416,0.1747,1.6593e-07,1.207e-06
1.3017,0.37499,0.37499,0.37443,6.7888e-07,0.57643,0.17244,1.6706e-07,1.1907e-06
1.3025,0.37499,0.37499,0.37444,6.7132e-07,0.57869,0.17018,1.6812e-07,1.1745e-06
1.3033,0.37499,0.37499,0.37444,6.6379e-07,0.58094,0.16794,1.6911e-07,1.1585e-06
1.3041,0.37499,0.37499,0.37444,6.5631e-07,0.58318,0.16571,1.7002e-07,1.1426e-06
1.3049,0.37499,0.37499,0.37445,6.4885e-07,0.5854,0.16349,1.7086e-07,1.1269e-06
1.3057,0.37499,0.37499,0.37445,6.4144e-07,0.58762,0.16128,1.7162e-07,1.1113e-06
1.3065,0.37499,0.37499,0.37445,6.3407e-07,0.58982,0.15908,1.723e-07,1.0958e-06
1.3073,0.37499,0.37499,0.37445,6.2673e-07,0.59202,0.15689,1.7291e-07,1.0806e-06
1.3081,0.37499,0.37499,0.37446,6.1944e-07,0.5942,0.15471,1.7344e-07,1.0654e-06
1.3089,0.37499,0.37499,0.37446,6.1218e-07,0.59637,0.15254,1.739e-07,1.0505e-06
1.3097,0.37499,0.37499,0.37446,6.0496e-07,0.59854,0.15039,1.7427e-07,1.0357e-06
1.3105,0.37499,0.37499,0.37446,5.9778e-07,0.60068,0.14825,1.7456e-07,1.021e-06
1.3113,0.37499,0.37499,0.37447,5.9065e-07,0.60282,0.14611,1.7478e-07,1.0065e-06
1.3121,0.37499,0.37499,0.37447,5.8355e-07,0.60495,0.14399,1.7491e-07,9.9219e-07
1.3129,0.37499,0.37499,0.37447,5.765e-07,0.60706,0.14188,1.7496e-07,9.7803e-07
1.3137,0.37499,0.37499,0.37448,5.6948e-07,0.60916,0.13979,1.7494e-07,9.6403e-07
1.3145,0.37499,0.37499,0.37448,5.6251e-07,0.61126,0.1377,1.7483e-07,9.5019e-07
1.3153,0.37499,0.37499,0.37448,5.5558e-07,0.61333,0.13563,1.7464e-07,9.3652e-07
1.3162,0.37499,0.37499,0.37449,5.4869e-07,0.6154,0.13357,1.7437e-07,9.2301e-07
1.317,0.37499,0.37499,0.37449,5.4185e-07,0.61745,0.13152,1.7402e-07,9.0967e-07
1.3178,0.37499,0.37499,0.37449,5.3504e-07,0.61949,0.12949,1.7359e-07,8.965e-07
1.3186,0.37499,0.37499,0.3745,5.2829e-07,0.62152,0.12747,1.7308e-07,8.8349e-07
1.3194,0.37499,0.37499,0.3745,5.2157e-07,0.62354,0.12546,1.7249e-07,8.7065e-07
1.3202,0.37499,0.37499,0.3745,5.149e-07,0.62554,0.12346,1.7182e-07,8.5797e-07
1.321,0.37499,0.37499,0.3745,5.0827e-07,0.62753,0.12148,1.7108e-07,8.4547e-07
1.3218,0.37499,0.37499,0.37451,5.0169e-07,0.62951,0.1195,1.7025e-07,8.3312e-07
1.3226,0.37499,0.37499,0.37451,4.9515e-07,0.63148,0.11755,1.6935e-07,8.2095e-07
1.3234,0.37499,0.37499,0.37451,4.8866e-07,0.63343,0.1156,1.6838e-07,8.0894e-07
1.3242,0.37499,0.37499,0.37452,4.8221e-07,0.63537,0.11367,1.6732e-07,7.971e-07
1.325,0.37499,0.37499,0.37452,4.7581e-07,0.63729,0.11175,1.662e-07,7.8542e-07
1.3258,0.37499,0.37499,0.37452,4.6945e-07,0.6392,0.10985,1.65e-07,7.7391e-07
1.3266,0.37499,0.37499,0.37453,4.6314e-07,0.6411,0.10796,1.6373e-07,7.6256e-07
1.3274,0.37499,0.37499,0.37453,4.5688e-07,0.64298,0.10608,1.6238e-07,7.5138e-07
1.3282,0.37499,0.37499,0.37453,4.5066e-07,0.64486,0.10421,1.6097e-07,7.4036e-07
1.329,0.37499,0.37499,0.37454,4.4449e-07,0.64671,0.10236,1.5949e-07,7.295e-07
1.3298,0.37499,0.37499,0.37454,4.3837e-07,0.64855,0.10053,1.5794e-07,7.1881e-07
1.3307,0.37499,0.37499,0.37455,4.323e-07,0.65038,0.098707,1.5632e-07,7.0827e-07
1.3315,0.37499,0.37499,0.37455,4.2627e-07,0.6522,0.0969,1.5465e-07,6.979e-07
1.3323,0.37499,0.37499,0.37455,4.203e-07,0.654,0.095106,1.529e-07,6.8769e-07
1.3331,0.37499,0.37499,0.37456,4.1437e-07,0.65579,0.093327,1.511e-07,6.7763e-07
1.3339,0.37499,0.37499,0.37456,4.0849e-07,0.65756,0.091563,1.4924e-07,6.6773e-07
1.3347,0.37499,0.37499,0.37456,4.0265e-07,0.65931,0.089812,1.4732e-07,6.5799e-07
1.3355,0.37499,0.37499,0.37457,3.9687e-07,0.66106,0.088077,1.4534e-07,6.484e-07
1.3363,0.37499,0.37499,0.37457,3.9114e-07,0.66279,0.086356,1.4332e-07,6.3897e-07
1.3371,0.37499,0.37499,0.37457,3.8546e-07,0.6645,0.08465,1.4123e-07,6.2968e-07
1.3379,0.37499,0.37499,0.37458,3.7983e-07,0.6662,0.082959,1.391e-07,6.2055e-07
1.3387,0.37499,0.37499,0.37458,3.7425e-07,0.66788,0.081283,1.3692e-07,6.1157e-07
1.3395,0.37499,0.37499,0.37459,3.6871e-07,0.66955,0.079622,1.347e-07,6.0273e-07
1.3403,0.37499,0.37499,0.37459,3.6323e-07,0.6712,0.077976,1.3243e-07,5.9404e-07
1.3411,0.37499,0.37499,0.37459,3.5781e-07,0.67284,0.076345,1.3012e-07,5.8549e-07
1.3419,0.37499,0.37499,0.3746,3.5243e-07,0.67446,0.074729,1.2777e-07,5.7709e-07
1.3427,0.37499,0.37499,0.3746,3.471e-07,0.67607,0.073129,1.2538e-07,5.6883e-07
1.3435,0.37499,0.37499,0.3746,3.4183e-07,0.67766,0.071545,1.2296e-07,5.607e-07
1.3443,0.37499,0.37499,0.37461,3.3661e-07,0.67924,0.069976,1.205e-07,5.5272e-07
1.3452,0.37499,0.37499,0.37461,3.3144e-07,0.6808,0.068422,1.1802e-07,5.4487e-07
1.346,0.37499,0.37499,0.37462,3.2633e-07,0.68235,0.066884,1.1551e-07,5.3715e-07
1.3468,0.37499,0.37499,0.37462,3.2126e-07,0.68388,0.065362,1.1297e-07,5.2956e-07
1.3476,0.37499,0.37499,0.37462,3.1626e-07,0.68539,0.063856,1.1041e-07,5.221e-07
1.3484,0.37499,0.37499,0.37463,3.113e-07,0.68689,0.062366,1.0783e-07,5.1477e-07
1.3492,0.37499,0.37499,0.37463,3.064e-07,0.68837,0.060892,1.0523e-07,5.0757e-07
1.35,0.37499,0.37499,0.37464,3.0155e-07,0.68984,0.059434,1.0261e-07,5.0049e-07
1.3508,0.37499,0.37499,0.37464,2.9676e-07,0.69129,0.057992,9.9984e-08,4.9353e-07
1.3516,0.37499,0.37499,0.37464,2.9202e-07,0.69272,0.056566,9.7346e-08,4.8669e-07
1.3524,0.37499,0.37499,0.37465,2.8733e-07,0.69414,0.055157,9.47e-08,4.7997e-07
1.3532,0.37499,0.37499,0.37465,2.827e-07,0.69554,0.053764,9.2049e-08,4.7336e-07
1.354,0.37499,0.37499,0.37466,2.7813e-07,0.69693,0.052387,8.9395e-08,4.6687e-07
1.3548,0.37499,0.37499,0.37466,2.7361e-07,0.69829,0.051027,8.6741e-08,4.6048e-07
1.3556,0.37499,0.37499,0.37467,2.6915e-07,0.69965,0.049684,8.409e-08,4.5421e-07
1.3564,0.37499,0.37499,0.37467,2.6474e-07,0.70098,0.048357,8.1444e-08,4.4804e-07
1.3572,0.37499,0.37499,0.37467,2.6039e-07,0.7023,0.047047,7.8806e-08,4.4198e-07
1.358,0.37499,0.37499,0.37468,2.561e-07,0.7036,0.045754,7.6178e-08,4.3602e-07
1.3588,0.37499,0.37499,0.37468,2.5186e-07,0.70489,0.044478,7.3564e-08,4.3016e-07
1.3597,0.37499,0.37499,0.37469,2.4768e-07,0.70615,0.043218,7.0964e-08,4.2439e-07
1.3605,0.37499,0.37499,0.37469,2.4355e-07,0.7074,0.041976,6.8383e-08,4.1873e-07
1.3613,0.37499,0.37499,0.37469,2.3949e-07,0.70864,0.040751,6.5823e-08,4.1315e-07
1.3621,0.37499,0.37499,0.3747,2.3548e-07,0.70986,0.039542,6.3285e-08,4.0767e-07
1.3629,0.37499,0.37499,0.3747,2.3153e-07,0.71106,0.038351,6.0774e-08,4.0228e-07
1.3637,0.37499,0.37499,0.37471,2.2763e-07,0.71224,0.037178,5.829e-08,3.9698e-07
1.3645,0.37499,0.37499,0.37471,2.238e-07,0.7134,0.036021,5.5838e-08,3.9176e-07
1.3653,0.37499,0.37499,0.37472,2.2002e-07,0.71455,0.034882,5.3418e-08,3.8662e-07
1.3661,0.37499,0.37499,0.37472,2.163e-07,0.71568,0.03376,5.1034e-08,3.8157e-07
1.3669,0.37499,0.37499,0.37473,2.1264e-07,0.71679,0.032656,4.8688e-08,3.766e-07
1.3677,0.37499,0.37499,0.37473,2.0904e-07,0.71789,0.031569,4.6382e-08,3.717e-07
1.3685,0.37499,0.37499,0.37473,2.055e-07,0.71897,0.0305,4.4119e-08,3.6688e-07
1.3693,0.37499,0.37499,0.37474,2.0202e-07,0.72003,0.029449,4.1901e-08,3.6213e-07
1.3701,0.37499,0.37499,0.37474,1.9859e-07,0.72107,0.028415,3.973e-08,3.5745e-07
1.3709,0.37499,0.37499,0.37475,1.9523e-07,0.7221,0.027399,3.7608e-08,3.5285e-07
1.3717,0.37499,0.37499,0.37475,1.9192e-07,0.7231,0.026401,3.5538e-08,3.4831e-07
1.3725,0.37499,0.37499,0.37476,1.8868e-07,0.72409,0.025421,3.3522e-08,3.4384e-07
1.3733,0.37499,0.37499,0.37476,1.855e-07,0.72506,0.024458,3.1561e-08,3.3943e-07
1.3741,0.37499,0.37499,0.37477,1.8237e-07,0.72602,0.023514,2.9658e-08,3.3509e-07
1.375,0.37499,0.37499,0.37477,1.7931e-07,0.72695,0.022587,2.7814e-08,3.3081e-07
1.3758,0.37499,0.37499,0.37477,1.7631e-07,0.72787,0.021679,2.6033e-08,3.2659e-07
1.3766,0.37499,0.37499,0.37478,1.7337e-07,0.72877,0.020789,2.4314e-08,3.2243e-07
1.3774,0.37499,0.37499,0.37478,1.7049e-07,0.72965,0.019917,2.2661e-08,3.1832e-07
1.3782,0.37499,0.37499,0.37479,1.6767e-07,0.73051,0.019063,2.1075e-08,3.1427e-07
1.379,0.37499,0.37499,0.37479,1.6491e-07,0.73136,0.018227,1.9557e-08,3.1027e-07
1.3798,0.37499,0.37499,0.3748,1.6222e-07,0.73218,0.017409,1.811e-08,3.0633e-07
1.3806,0.37499,0.37499,0.3748,1.5959e-07,0.73299,0.01661,1.6735e-08,3.0244e-07
1.3814,0.37499,0.37499,0.37481,1.5701e-07,0.73378,0.015829,1.5433e-08,2.986e-07
1.3822,0.37499,0.37499,0.37481,1.5451e-07,0.73455,0.015067,1.4206e-08,2.9481e-07
1.383,0.37499,0.37499,0.37482,1.5206e-07,0.73531,0.014323,1.3054e-08,2.9106e-07
1.3838,0.37499,0.37499,0.37482,1.4967e-07,0.73604,0.013598,1.1981e-08,2.8737e-07
1.3846,0.37499,0.37499,0.37482,1.4735e-07,0.73676,0.012891,1.0985e-08,2.8372e-07
1.3854,0.37499,0.37499,0.37483,1.4509e-07,0.73746,0.012202,1.007e-08,2.8011e-07
1.3862,0.37499,0.37499,0.37483,1.429e-07,0.73813,0.011533,9.2351e-09,2.7656e-07
1.387,0.37499,0.37499,0.37484,1.4076e-07,0.7388,0.010881,8.4822e-09,2.7304e-07
1.3878,0.37499,0.37499,0.37484,1.3869e-07,0.73944,0.010249,7.8119e-09,2.6957e-07
1.3886,0.37499,0.37499,0.37485,1.3668e-07,0.74006,0.0096349,7.2253e-09,2.6614e-07
1.3895,0.37499,0.37499,0.37485,1.3474e-07,0.74066,0.0090398,6.7229e-09,2.6276e-07
1.3903,0.37499,0.37499,0.37486,1.3286e-07,0.74125,0.0084634,6.3055e-09,2.5941e-07
1.3911,0.37499,0.37499,0.37486,1.3104e-07,0.74182,0.0079058,5.9737e-09,2.5611e-07
1.3919,0.37499,0.37499,0.37487,1.2929e-07,0.74237,0.007367,5.728e-09,2.5285e-07
1.3927,0.37499,0.37499,0.37487,1.276e-07,0.7429,0.006847,5.5689e-09,2.4963e-07
1.3935,0.37499,0.37499,0.37488,1.2598e-07,0.74341,0.0063459,5.4968e-09,2.4645e-07
1.3943,0.37499,0.37499,0.37488,1.2441e-07,0.7439,0.0058637,5.5119e-09,2.4332e-07
1.3951,0.37499,0.37499,0.37489,1.2292e-07,0.74437,0.0054003,5.6144e-09,2.4022e-07
1.3959,0.37499,0.37499,0.37489,1.2149e-07,0.74482,0.004956,5.8044e-09,2.3717e-07
1.3967,0.37499,0.37499,0.37489,1.2012e-07,0.74526,0.0045305,6.0821e-09,2.3415e-07
1.3975,0.37499,0.37499,0.3749,1.1881e-07,0.74568,0.0041241,6.4473e-09,2.3118e-07
1.3983,0.37499,0.37499,0.3749,1.1758e-07,0.74607,0.0037366,6.9e-09,2.2825e-07
1.3991,0.37499,0.37499,0.37491,1.164e-07,0.74645,0.0033682,7.4399e-09,2.2536e-07
1.3999,0.37499,0.37499,0.37491,1.1529e-07,0.74681,0.0030188,8.0668e-09,2.2252e-07
1.4007,0.37499,0.37499,0.37492,1.1425e-07,0.74715,0.0026884,8.7802e-09,2.1972e-07
1.4015,0.37499,0.37499,0.37492,1.1327e-07,0.74747,0.0023772,9.5799e-09,2.1696e-07
1.4023,0.37499,0.37499,0.37493,1.1235e-07,0.74777,0.002085,1.0465e-08,2.1424e-07
1.4031,0.37499,0.37499,0.37493,1.1151e-07,0.74805,0.0018119,1.1435e-08,2.1158e-07
1.404,0.37499,0.37499,0.37494,1.1072e-07,0.74832,0.0015579,1.249e-08,2.0895e-07
1.4048,0.37499,0.37499,0.37494,1.1e-07,0.74856,0.0013231,1.3628e-08,2.0638e-07
1.4056,0.37499,0.37499,0.37495,1.0935e-07,0.74879,0.0011074,1.4849e-08,2.0385e-07
1.4064,0.37499,0.37499,0.37495,1.0876e-07,0.74899,0.00091087,1.6152e-08,2.0137e-07
1.4072,0.37499,0.37499,0.37496,1.0824e-07,0.74918,0.00073349,1.7536e-08,1.9895e-07
1.408,0.37499,0.37499,0.37496,1.0778e-07,0.74935,0.00057529,1.8999e-08,1.9657e-07
1.4088,0.37499,0.37499,0.37497,1.0739e-07,0.7495,0.00043627,2.0541e-08,1.9424e-07
1.4096,0.37499,0.37499,0.37497,1.0707e-07,0.74963,0.00031643,2.216e-08,1.9197e-07
1.4104,0.37499,0.37499,0.37498,1.0681e-07,0.74974,0.00021579,2.3856e-08,1.8976e-07
1.4112,0.37499,0.37499,0.37498,1.0661e-07,0.74983,0.00013435,2.5626e-08,1.876e-07
1.412,0.37499,0.37499,0.37499,1.0649e-07,0.7499,7.2116e-05,2.747e-08,1.855e-07
1.4128,0.37499,0.37499,0.37499,1.0642e-07,0.74995,2.9084e-05,2.9385e-08,1.8346e-07
1.4136,0.37499,0.37499,0.375,1.0643e-07,0.74999,5.2616e-06,3.1371e-08,1.8148e-07
1.4144,0.37499,0.37499,0.375,1.065e-07,0.75,6.4864e-07,3.3425e-08,1.7957e-07
1.4152,0.37499,0.37499,0.375,1.0663e-07,0.74999,1.5246e-05,3.5546e-08,1.7772e-07
1.416,0.37499,0.37499,0.37501,1.0683e-07,0.74997,4.9052e-05,3.7732e-08,1.7593e-07
1.4168,0.37499,0.37499,0.37501,1.071e-07,0.74993,0.00010207,3.9982e-08,1.7422e-07
1.4176,0.37499,0.37499,0.37502,1.0743e-07,0.74986,0.00017428,4.2293e-08,1.7257e-07
1.4185,0.37499,0.37499,0.37502,1.0783e-07,0.74978,0.0002657,4.4663e-08,1.71e-07
1.4193,0.37499,0.37499,0.37503,1.083e-07,0.74968,0.00037632,4.7091e-08,1.695e-07
1.4201,0.37499,0.37499,0.37503,1.0883e-07,0.74956,0.00050613,4.9574e-08,1.6808e-07
1.4209,0.37499,0.37499,0.37504,1.0942e-07,0.74942,0.00065512,5.2111e-08,1.6673e-07
1.4217,0.37499,0.37499,0.37504,1.1009e-07,0.74926,0.00082329,5.4699e-08,1.6547e-07
1.4225,0.37499,0.37499,0.37505,1.1081e-07,0.74909,0.0010106,5.7336e-08,1.6429e-07
1.4233,0.37499,0.37499,0.37505,1.1161e-07,0.74889,0.0012171,6.0019e-08,1.632e-07
1.4241,0.37499,0.37499,0.37506,1.1247e-07,0.74867,0.0014428,6.2747e-08,1.6219e-07
1.4249,0.37499,0.37499,0.37506,1.134e-07,0.74844,0.0016875,6.5517e-08,1.6127e-07
1.4257,0.37499,0.37499,0.37507,1.1439e-07,0.74818,0.0019514,6.8327e-08,1.6045e-07
1.4265,0.37499,0.37499,0.37507,1.1544e-07,0.74791,0.0022344,7.1173e-08,1.5972e-07
1.4273,0.37499,0.37499,0.37508,1.1657e-07,0.74762,0.0025366,7.4055e-08,1.5908e-07
1.4281,0.37499,0.37499,0.37508,1.1776e-07,0.74731,0.0028577,7.6969e-08,1.5855e-07
1.4289,0.37499,0.37499,0.37509,1.1901e-07,0.74697,0.003198,7.9913e-08,1.5811e-07
1.4297,0.37499,0.37499,0.37509,1.2033e-07,0.74662,0.0035573,8.2884e-08,1.5778e-07
1.4305,0.37499,0.37499,0.3751,1.2172e-07,0.74626,0.0039356,8.588e-08,1.5756e-07
1.4313,0.37499,0.37499,0.3751,1.2317e-07,0.74587,0.0043329,8.8898e-08,1.5744e-07
1.4321,0.37499,0.37499,0.37511,1.2469e-07,0.74546,0.0047493,9.1935e-08,1.5744e-07
1.4329,0.37499,0.37499,0.37511,1.2627e-07,0.74504,0.0051846,9.4989e-08,1.5755e-07
1.4338,0.37499,0.37499,0.37511,1.2792e-07,0.74459,0.0056388,9.8057e-08,1.5778e-07
1.4346,0.37499,0.37499,0.37512,1.2963e-07,0.74413,0.0061119,1.0114e-07,1.5812e-07
1.4354,0.37499,0.37499,0.37512,1.3141e-07,0.74364,0.006604,1.0423e-07,1.5859e-07
1.4362,0.37499,0.37499,0.37513,1.3325e-07,0.74314,0.0071149,1.0732e-07,1.5918e-07
1.437,0.37499,0.37499,0.37513,1.3516e-07,0.74262,0.0076447,1.1042e-07,1.599e-07
1.4378,0.37499,0.37499,0.37514,1.3713e-07,0.74208,0.0081933,1.1352e-07,1.6075e-07
1.4386,0.37499,0.37499,0.37514,1.3917e-07,0.74153,0.0087606,1.1661e-07,1.6173e-07
1.4394,0.37499,0.37499,0.37515,1.4127e-07,0.74095,0.0093468,1.1971e-07,1.6284e-07
1.4402,0.37499,0.37499,0.37515,1.4344e-07,0.74035,0.0099517,1.2279e-07,1.6409e-07
1.441,0.37499,0.37499,0.37516,1.4567e-07,0.73974,0.010575,1.2587e-07,1.6548e-07
1.4418,0.37499,0.37499,0.37516,1.4797e-07,0.73911,0.011217,1.2893e-07,1.6701e-07
1.4426,0.37499,0.37499,0.37517,1.5033e-07,0.73845,0.011878,1.3197e-07,1.6869e-07
1.4434,0.37499,0.37499,0.37517,1.5275e-07,0.73778,0.012558,1.35e-07,1.7051e-07
1.4442,0.37499,0.37499,0.37518,1.5524e-07,0.7371,0.013256,1.3801e-07,1.7248e-07
1.445,0.37499,0.37499,0.37518,1.5779e-07,0.73639,0.013972,1.4099e-07,1.746e-07
1.4458,0.37499,0.37499,0.37518,1.6041e-07,0.73566,0.014707,1.4395e-07,1.7687e-07
1.4466,0.37499,0.37499,0.37519,1.6309e-07,0.73492,0.015461,1.4688e-07,1.793e-07
1.4474,0.37499,0.37499,0.37519,1.6583e-07,0.73416,0.016233,1.4978e-07,1.8189e-07
1.4483,0.37499,0.37499,0.3752,1.6864e-07,0.73337,0.017023,1.5264e-07,1.8464e-07
1.4491,0.37499,0.37499,0.3752,1.7151e-07,0.73257,0.017832,1.5547e-07,1.8755e-07
1.4499,0.37499,0.37499,0.37521,1.7444e-07,0.73176,0.018659,1.5826e-07,1.9063e-07
1.4507,0.37499,0.37499,0.37521,1.7744e-07,0.73092,0.019504,1.6101e-07,1.9387e-07
1.4515,0.37499,0.37499,0.37522,1.805e-07,0.73007,0.020368,1.6371e-07,1.9728e-07
1.4523,0.37499,0.37499,0.37522,1.8362e-07,0.72919,0.021249,1.6637e-07,2.0086e-07
1.4531,0.37499,0.37499,0.37523,1.868e-07,0.7283,0.022149,1.6898e-07,2.0462e-07
1.4539,0.37499,0.37499,0.37523,1.9005e-07,0.72739,0.023067,1.7154e-07,2.0855e-07
1.4547,0.37499,0.37499,0.37524,1.9335e-07,0.72647,0.024002,1.7405e-07,2.1266e-07
1.4555,0.37499,0.37499,0.37524,1.9672e-07,0.72552,0.024956,1.765e-07,2.1695e-07
1.4563,0.37499,0.37499,0.37524,2.0015e-07,0.72456,0.025928,1.7889e-07,2.2141e-07
1.4571,0.37499,0.37499,0.37525,2.0364e-07,0.72358,0.026918,1.8123e-07,2.2606e-07
1.4579,0.37499,0.37499,0.37525,2.072e-07,0.72258,0.027925,1.835e-07,2.3089e-07
1.4587,0.37499,0.37499,0.37526,2.1081e-07,0.72156,0.02895,1.8571e-07,2.3591e-07
1.4595,0.37499,0.37499,0.37526,2.1449e-07,0.72053,0.029993,1.8786e-07,2.4112e-07
1.4603,0.37499,0.37499,0.37527,2.1822e-07,0.71948,0.031054,1.8994e-07,2.4651e-07
1.4611,0.37499,0.37499,0.37527,2.2202e-07,0.71841,0.032132,1.9195e-07,2.5209e-07
1.4619,0.37499,0.37499,0.37528,2.2588e-07,0.71732,0.033228,1.9389e-07,2.5787e-07
1.4628,0.37499,0.37499,0.37528,2.2979e-07,0.71622,0.034341,1.9576e-07,2.6383e-07
1.4636,0.37499,0.37499,0.37528,2.3377e-07,0.7151,0.035472,1.9755e-07,2.6999e-07
1.4644,0.37499,0.37499,0.37529,2.3781e-07,0.71396,0.03662,1.9927e-07,2.7635e-07
1.4652,0.37499,0.37499,0.37529,2.419e-07,0.7128,0.037785,2.0091e-07,2.8289e-07
1.466,0.37499,0.37499,0.3753,2.4606e-07,0.71163,0.038968,2.0248e-07,2.8964e-07
1.4668,0.37499,0.37499,0.3753,2.5027e-07,0.71043,0.040168,2.0396e-07,2.9658e-07
1.4676,0.37499,0.37499,0.37531,2.5454e-07,0.70923,0.041385,2.0536e-07,3.0372e-07
1.4684,0.37499,0.37499,0.37531,2.5887e-07,0.708,0.04262,2.0668e-07,3.1106e-07
1.4692,0.37499,0.37499,0.37531,2.6326e-07,0.70676,0.043871,2.0792e-07,3.186e-07
1.47,0.37499,0.37499,0.37532,2.6771e-07,0.7055,0.045139,2.0908e-07,3.2634e-07
1.4708,0.37499,0.37499,0.37532,2.7221e-07,0.70422,0.046424,2.1015e-07,3.3428e-07
1.4716,0.37499,0.37499,0.37533,2.7678e-07,0.70293,0.047726,2.1113e-07,3.4242e-07
1.4724,0.37499,0.37499,0.37533,2.8139e-07,0.70162,0.049045,2.1202e-07,3.5076e-07
1.4732,0.37499,0.37499,0.37533,2.8607e-07,0.70029,0.05038,2.1283e-07,3.5931e-07
1.474,0.37499,0.37499,0.37534,2.908e-07,0.69895,0.051732,2.1355e-07,3.6805e-07
1.4748,0.37499,0.37499,0.37534,2.9559e-07,0.69759,0.053101,2.1419e-07,3.7699e-07
1.4756,0.37499,0.37499,0.37535,3.0043e-07,0.69621,0.054486,2.1473e-07,3.8614e-07
1.4764,0.37499,0.37499,0.37535,3.0534e-07,0.69482,0.055887,2.1518e-07,3.9549e-07
1.4773,0.37499,0.37499,0.37536,3.1029e-07,0.69341,0.057305,2.1555e-07,4.0504e-07
1.4781,0.37499,0.37499,0.37536,3.153e-07,0.69198,0.058739,2.1582e-07,4.1479e-07
1.4789,0.37499,0.37499,0.37536,3.2037e-07,0.69054,0.06019,2.16e-07,4.2473e-07
1.4797,0.37499,0.37499,0.37537,3.2549e-07,0.68908,0.061656,2.1609e-07,4.3488e-07
1.4805,0.37499,0.37499,0.37537,3.3066e-07,0.6876,0.063139,2.161e-07,4.4523e-07
1.4813,0.37499,0.37499,0.37538,3.3589e-07,0.68611,0.064637,2.1601e-07,4.5578e-07
1.4821,0.37499,0.37499,0.37538,3.4117e-07,0.68461,0.066151,2.1583e-07,4.6652e-07
1.4829,0.37499,0.37499,0.37538,3.4651e-07,0.68309,0.067682,2.1556e-07,4.7746e-07
1.4837,0.37499,0.37499,0.37539,3.519e-07,0.68155,0.069228,2.152e-07,4.886e-07
1.4845,0.37499,0.37499,0.37539,3.5734e-07,0.67999,0.070789,2.1476e-07,4.9993e-07
1.4853,0.37499,0.37499,0.3754,3.6284e-07,0.67842,0.072366,2.1422e-07,5.1145e-07
1.4861,0.37499,0.37499,0.3754,3.6838e-07,0.67684,0.073959,2.136e-07,5.2317e-07
1.4869,0.37499,0.37499,0.3754,3.7398e-07,0.67524,0.075567,2.1289e-07,5.3507e-07
1.4877,0.37499,0.37499,0.37541,3.7963e-07,0.67362,0.077191,2.1209e-07,5.4717e-07
1.4885,0.37499,0.37499,0.37541,3.8533e-07,0.67199,0.078829,2.1121e-07,5.5946e-07
1.4893,0.37499,0.37499,0.37541,3.9109e-07,0.67035,0.080483,2.1024e-07,5.7193e-07
1.4901,0.37499,0.37499,0.37542,3.9689e-07,0.66868,0.082152,2.0919e-07,5.8459e-07
1.4909,0.37499,0.37499,0.37542,4.0274e-07,0.66701,0.083836,2.0806e-07,5.9743e-07
1.4917,0.37499,0.37499,0.37543,4.0864e-07,0.66532,0.085535,2.0684e-07,6.1045e-07
1.4926,0.37499,0.37499,0.37543,4.146e-07,0.66361,0.087249,2.0554e-07,6.2365e-07
1.4934,0.37499,0.37499,0.37543,4.206e-07,0.66189,0.088977,2.0417e-07,6.3703e-07
1.4942,0.37499,0.37499,0.37544,4.2665e-07,0.66015,0.09072,2.0271e-07,6.5059e-07
1.495,0.37499,0.37499,0.37544,4.3275e-07,0.6584,0.092478,2.0118e-07,6.6431e-07
1.4958,0.37499,0.37499,0.37544,4.389e-07,0.65664,0.09425,1.9958e-07,6.7821e-07
1.4966,0.37499,0.37499,0.37545,4.4509e-07,0.65486,0.096037,1.979e-07,6.9228e-07
1.4974,0.37499,0.37499,0.37545,4.5134e-07,0.65306,0.097837,1.9615e-07,7.0652e-07
1.4982,0.37499,0.37499,0.37545,4.5763e-07,0.65126,0.099652,1.9433e-07,7.2092e-07
1.499,0.37499,0.37499,0.37546,4.6396e-07,0.64943,0.10148,1.9244e-07,7.3548e-07
1.4998,0.37499,0.37499,0.37546,4.7035e-07,0.6476,0.10332,1.9048e-07,7.5021e-07
1.5006,0.37499,0.37499,0.37547,4.7678e-07,0.64575,0.10518,1.8846e-07,7.6509e-07
1.5014,0.37499,0.37499,0.37547,4.8325e-07,0.64388,0.10705,1.8638e-07,7.8012e-07
1.5022,0.37499,0.37499,0.37547,4.8977e-07,0.64201,0.10894,1.8424e-07,7.953e-07
1.503,0.37499,0.37499,0.37548,4.9634e-07,0.64012,0.11084,1.8203e-07,8.1064e-07
1.5038,0.37499,0.37499,0.37548,5.0295e-07,0.63821,0.11275,1.7977e-07,8.2612e-07
1.5046,0.37499,0.37499,0.37548,5.096e-07,0.63629,0.11467,1.7746e-07,8.4174e-07
1.5054,0.37499,0.37499,0.37549,5.163e-07,0.63436,0.11661,1.7509e-07,8.5751e-07
1.5062,0.37499,0.37499,0.37549,5.2304e-07,0.63241,0.11856,1.7268e-07,8.7341e-07
1.5071,0.37499,0.37499,0.37549,5.2983e-07,0.63046,0.12053,1.7021e-07,8.8944e-07
1.5079,0.37499,0.37499,0.3755,5.3665e-07,0.62849,0.12251,1.677e-07,9.0561e-07
1.5087,0.37499,0.37499,0.3755,5.4352e-07,0.6265,0.1245,1.6515e-07,9.219e-07
1.5095,0.37499,0.37499,0.3755,5.5044e-07,0.6245,0.1265,1.6255e-07,9.3832e-07
1.5103,0.37499,0.37499,0.3755,5.5739e-07,0.62249,0.12852,1.5992e-07,9.5486e-07
1.5111,0.37499,0.37499,0.37551,5.6439e-07,0.62047,0.13055,1.5725e-07,9.7152e-07
1.5119,0.37499,0.37499,0.37551,5.7142e-07,0.61844,0.13259,1.5455e-07,9.8829e-07
1.5127,0.37499,0.37499,0.37551,5.785e-07,0.61639,0.13464,1.5182e-07,1.0052e-06
1.5135,0.37499,0.37499,0.37552,5.8561e-07,0.61433,0.13671,1.4906e-07,1.0222e-06
1.5143,0.37499,0.37499,0.37552,5.9277e-07,0.61225,0.13879,1.4627e-07,1.0393e-06
1.5151,0.37499,0.37499,0.37552,5.9997e-07,0.61017,0.14088,1.4346e-07,1.0565e-06
1.5159,0.37499,0.37499,0.37553,6.072e-07,0.60807,0.14298,1.4063e-07,1.0738e-06
1.5167,0.37499,0.37499,0.37553,6.1447e-07,0.60597,0.14509,1.3778e-07,1.0912e-06
1.5175,0.37499,0.37499,0.37553,6.2178e-07,0.60384,0.14722,1.3491e-07,1.1087e-06
1.5183,0.37499,0.37499,0.37554,6.2913e-07,0.60171,0.14936,1.3204e-07,1.1262e-06
1.5191,0.37499,0.37499,0.37554,6.3652e-07,0.59957,0.15151,1.2915e-07,1.1439e-06
1.5199,0.37499,0.37499,0.37554,6.4394e-07,0.59741,0.15367,1.2625e-07,1.1616e-06
1.5207,0.37499,0.37499,0.37554,6.514e-07,0.59525,0.15584,1.2336e-07,1.1795e-06
1.5216,0.37499,0.37499,0.37555,6.589e-07,0.59307,0.15802,1.2045e-07,1.1973e-06
1.5224,0.37499,0.37499,0.37555,6.6643e-07,0.59088,0.16022,1.1755e-07,1.2153e-06
1.5232,0.37499,0.37499,0.37555,6.74e-07,0.58868,0.16242,1.1466e-07,1.2333e-06
1.524,0.37499,0.37499,0.37555,6.816e-07,0.58647,0.16464,1.1176e-07,1.2514e-06
1.5248,0.37499,0.37499,0.37556,6.8923e-07,0.58425,0.16687,1.0888e-07,1.2696e-06
1.5256,0.37499,0.37499,0.37556,6.9691e-07,0.58201,0.16911,1.0601e-07,1.2878e-06
1.5264,0.37499,0.37499,0.37556,7.0461e-07,0.57977,0.17135,1.0315e-07,1.3061e-06
1.5272,0.37499,0.37499,0.37557,7.1235e-07,0.57752,0.17361,1.0031e-07,1.3244e-06
1.528,0.37499,0.37499,0.37557,7.2012e-07,0.57525,0.17588,9.7489e-08,1.3427e-06
1.5288,0.37499,0.37499,0.37557,7.2792e-07,0.57298,0.17816,9.4689e-08,1.3611e-06
1.5296,0.37499,0.37499,0.37557,7.3575e-07,0.57069,0.18045,9.1913e-08,1.3796e-06
1.5304,0.37499,0.37499,0.37558,7.4362e-07,0.5684,0.18275,8.9163e-08,1.3981e-06
1.5312,0.37499,0.37499,0.37558,7.5152e-07,0.5661,0.18506,8.6443e-08,1.4166e-06
1.532,0.37499,0.37499,0.37558,7.5945e-07,0.56378,0.18738,8.3755e-08,1.4351e-06
1.5328,0.37499,0.37499,0.37558,7.674e-07,0.56146,0.18971,8.11e-08,1.4537e-06
1.5336,0.37499,0.37499,0.37559,7.7539e-07,0.55912,0.19205,7.8482e-08,1.4723e-06
1.5344,0.37499,0.37499,0.37559,7.8341e-07,0.55678,0.19439,7.5903e-08,1.4909e-06
1.5352,0.37499,0.37499,0.37559,7.9146e-07,0.55443,0.19675,7.3366e-08,1.5096e-06
1.5361,0.37499,0.37499,0.37559,7.9954e-07,0.55207,0.19912,7.0871e-08,1.5282e-06
1.5369,0.37499,0.37499,0.37559,8.0764e-07,0.5497,0.20149,6.8423e-08,1.5469e-06
1.5377,0.37499,0.37499,0.3756,8.1577e-07,0.54732,0.20388,6.6022e-08,1.5655e-06
1.5385,0.37499,0.37499,0.3756,8.2393e-07,0.54493,0.20627,6.3672e-08,1.5842e-06
1.5393,0.37499,0.37499,0.3756,8.3212e-07,0.54253,0.20867,6.1373e-08,1.6029e-06
1.5401,0.37499,0.37499,0.3756,8.4033e-07,0.54013,0.21108,5.9129e-08,1.6215e-06
1.5409,0.37499,0.37499,0.37561,8.4857e-07,0.53771,0.2135,5.6941e-08,1.6402e-06
1.5417,0.37499,0.37499,0.37561,8.5684e-07,0.53529,0.21592,5.4811e-08,1.6589e-06
1.5425,0.37499,0.37499,0.37561,8.6513e-07,0.53286,0.21836,5.274e-08,1.6775e-06
1.5433,0.37499,0.37499,0.37561,8.7344e-07,0.53042,0.2208,5.0732e-08,1.6962e-06
1.5441,0.37499,0.37499,0.37561,8.8178e-07,0.52797,0.22325,4.8787e-08,1.7148e-06
1.5449,0.37499,0.37499,0.37562,8.9015e-07,0.52552,0.22571,4.6908e-08,1.7334e-06
1.5457,0.37499,0.37499,0.37562,8.9853e-07,0.52306,0.22818,4.5095e-08,1.752e-06
1.5465,0.37499,0.37499,0.37562,9.0694e-07,0.52059,0.23065,4.3351e-08,1.7705e-06
1.5473,0.37499,0.37499,0.37562,9.1538e-07,0.51811,0.23313,4.1676e-08,1.7891e-06
1.5481,0.37499,0.37499,0.37562,9.2383e-07,0.51563,0.23562,4.0073e-08,1.8076e-06
1.5489,0.37499,0.37499,0.37562,9.3231e-07,0.51314,0.23811,3.8543e-08,1.8261e-06
1.5497,0.37499,0.37499,0.37563,9.4081e-07,0.51064,0.24062,3.7086e-08,1.8445e-06
1.5505,0.37499,0.37499,0.37563,9.4933e-07,0.50813,0.24312,3.5705e-08,1.863e-06
1.5514,0.37499,0.37499,0.37563,9.5787e-07,0.50562,0.24564,3.44e-08,1.8813e-06
1.5522,0.37499,0.37499,0.37563,9.6643e-07,0.5031,0.24816,3.3172e-08,1.8997e-06
1.553,0.37499,0.37499,0.37563,9.7501e-07,0.50057,0.25069,3.2023e-08,1.918e-06
1.5538,0.37499,0.37499,0.37563,9.8361e-07,0.49804,0.25323,3.0953e-08,1.9363e-06
1.5546,0.37499,0.37499,0.37564,9.9223e-07,0.4955,0.25577,2.9963e-08,1.9545e-06
1.5554,0.37499,0.37499,0.37564,1.0009e-06,0.49296,0.25832,2.9055e-08,1.9727e-06
1.5562,0.37499,0.37499,0.37564,1.0095e-06,0.49041,0.26087,2.8227e-08,1.9908e-06
1.557,0.37499,0.37499,0.37564,1.0182e-06,0.48785,0.26343,2.7482e-08,2.0089e-06
1.5578,0.37499,0.37499,0.37564,1.0269e-06,0.48529,0.266,2.682e-08,2.027e-06
1.5586,0.37499,0.37499,0.37564,1.0356e-06,0.48272,0.26857,2.624e-08,2.0449e-06
1.5594,0.37499,0.37499,0.37564,1.0443e-06,0.48015,0.27114,2.5745e-08,2.0629e-06
1.5602,0.37499,0.37499,0.37565,1.0531e-06,0.47757,0.27372,2.5333e-08,2.0808e-06
1.561,0.37499,0.37499,0.37565,1.0618e-06,0.47498,0.27631,2.5005e-08,2.0986e-06
1.5618,0.37499,0.37499,0.37565,1.0706e-06,0.47239,0.2789,2.4761e-08,2.1164e-06
1.5626,0.37499,0.37499,0.37565,1.0794e-06,0.4698,0.2815,2.4601e-08,2.1341e-06
1.5634,0.37499,0.37499,0.37565,1.0882e-06,0.4672,0.2841,2.4525e-08,2.1518e-06
1.5642,0.37499,0.37499,0.37565,1.097e-06,0.4646,0.28671,2.4534e-08,2.1694e-06
1.565,0.37499,0.37499,0.37565,1.1058e-06,0.46199,0.28932,2.4626e-08,2.187e-06
1.5659,0.37499,0.37499,0.37565,1.1146e-06,0.45937,0.29193,2.4802e-08,2.2045e-06
1.5667,0.37499,0.37499,0.37566,1.1235e-06,0.45676,0.29455,2.506e-08,2.2219e-06
1.5675,0.37499,0.37499,0.37566,1.1323e-06,0.45414,0.29718,2.5402e-08,2.2393e-06
1.5683,0.37499,0.37499,0.37566,1.1412e-06,0.45151,0.2998,2.5826e-08,2.2566e-06
1.5691,0.37499,0.37499,0.37566,1.1501e-06,0.44888,0.30244,2.6331e-08,2.2739e-06
1.5699,0.37499,0.37499,0.37566,1.159e-06,0.44625,0.30507,2.6918e-08,2.2911e-06
1.5707,0.37499,0.37499,0.37566,1.1679e-06,0.44361,0.30771,2.7584e-08,2.3082e-06
1.5715,0.37499,0.37499,0.37566,1.1768e-06,0.44097,0.31035,2.833e-08,2.3253e-06
1.5723,0.37499,0.37499,0.37566,1.1857e-06,0.43833,0.313,2.9154e-08,2.3423e-06
1.5731,0.37499,0.37499,0.37566,1.1947e-06,0.43568,0.31565,3.0056e-08,2.3593e-06
1.5739,0.37499,0.37499,0.37566,1.2036e-06,0.43303,0.3183,3.1034e-08,2.3762e-06
1.5747,0.37499,0.37499,0.37566,1.2126e-06,0.43038,0.32095,3.2087e-08,2.393e-06
1.5755,0.37499,0.37499,0.37566,1.2215e-06,0.42772,0.32361,3.3214e-08,2.4098e-06
1.5763,0.37499,0.37499,0.37567,1.2305e-06,0.42506,0.32627,3.4415e-08,2.4265e-06
1.5771,0.37499,0.37499,0.37567,1.2394e-06,0.4224,0.32893,3.5686e-08,2.4432e-06
1.5779,0.37499,0.37499,0.37567,1.2484e-06,0.41974,0.3316,3.7028e-08,2.4598e-06
1.5787,0.37499,0.37499,0.37567,1.2574e-06,0.41707,0.33426,3.8438e-08,2.4764e-06
1.5795,0.37499,0.37499,0.37567,1.2664e-06,0.4144,0.33693,3.9915e-08,2.4928e-06
1.5804,0.37499,0.37499,0.37567,1.2754e-06,0.41173,0.3396,4.1458e-08,2.5093e-06
1.5812,0.37499,0.37499,0.37567,1.2844e-06,0.40906,0.34228,4.3064e-08,2.5257e-06
1.582,0.37499,0.37499,0.37567,1.2934e-06,0.40639,0.34495,4.4733e-08,2.542e-06
1.5828,0.37499,0.37499,0.37567,1.3024e-06,0.40371,0.34763,4.6461e-08,2.5583e-06
1.5836,0.37499,0.37499,0.37567,1.3114e-06,0.40103,0.3503,4.8248e-08,2.5745e-06
1.5844,0.37499,0.37499,0.37567,1.3204e-06,0.39836,0.35298,5.0092e-08,2.5907e-06
1.5852,0.37499,0.37499,0.37567,1.3294e-06,0.39568,0.35566,5.199e-08,2.6068e-06
1.586,0.37499,0.37499,0.37567,1.3384e-06,0.393,0.35834,5.3941e-08,2.6229e-06
1.5868,0.37499,0.37499,0.37567,1.3474e-06,0.39032,0.36103,5.5942e-08,2.6389e-06
1.5876,0.37499,0.37499,0.37567,1.3564e-06,0.38763,0.36371,5.7991e-08,2.6549e-06
1.5884,0.37499,0.37499,0.37567,1.3654e-06,0.38495,0.36639,6.0087e-08,2.6708e-06
1.5892,0.37499,0.37499,0.37567,1.3745e-06,0.38227,0.36907,6.2227e-08,2.6867e-06
1.59,0.37499,0.37499,0.37567,1.3835e-06,0.37958,0.37176,6.4408e-08,2.7025e-06
1.5908,0.37499,0.37499,0.37567,1.3925e-06,0.3769,0.37444,6.6629e-08,2.7184e-06
1.5916,0.37499,0.37499,0.37567,1.4015e-06,0.37422,0.37713,6.8888e-08,2.7341e-06
1.5924,0.37499,0.37499,0.37567,1.4105e-06,0.37153,0.37981,7.1181e-08,2.7498e-06
1.5932,0.37499,0.37499,0.37567,1.4195e-06,0.36885,0.38249,7.3507e-08,2.7655e-06
1.594,0.37499,0.37499,0.37567,1.4285e-06,0.36616,0.38518,7.5863e-08,2.7812e-06
1.5949,0.37499,0.37499,0.37567,1.4375e-06,0.36348,0.38786,7.8246e-08,2.7968e-06
1.5957,0.37499,0.37499,0.37567,1.4465e-06,0.3608,0.39054,8.0655e-08,2.8124e-06
1.5965,0.37499,0.37499,0.37567,1.4555e-06,0.35812,0.39322,8.3087e-08,2.828e-06
1.5973,0.37499,0.37499,0.37567,1.4645e-06,0.35544,0.3959,8.5539e-08,2.8435e-06
1.5981,0.37499,0.37499,0.37567,1.4735e-06,0.35276,0.39858,8.8008e-08,2.859e-06
1.5989,0.37499,0.37499,0.37567,1.4825e-06,0.35008,0.40126,9.0493e-08,2.8745e-06
1.5997,0.37499,0.37499,0.37567,1.4914e-06,0.3474,0.40394,9.299e-08,2.8899e-06
1.6005,0.37499,0.37499,0.37567,1.5004e-06,0.34472,0.40661,9.5497e-08,2.9053e-06
1.6013,0.37499,0.37499,0.37567,1.5094e-06,0.34205,0.40929,9.8012e-08,2.9207e-06
1.6021,0.37499,0.37499,0.37567,1.5183e-06,0.33938,0.41196,1.0053e-07,2.9361e-06
1.6029,0.37499,0.37499,0.37567,1.5273e-06,0.33671,0.41463,1.0305e-07,2.9515e-06
1.6037,0.37499,0.37499,0.37567,1.5362e-06,0.33404,0.4173,1.0558e-07,2.9668e-06
1.6045,0.37499,0.37499,0.37567,1.5451e-06,0.33137,0.41996,1.081e-07,2.9822e-06
1.6053,0.37499,0.37499,0.37567,1.5541e-06,0.32871,0.42263,1.1061e-07,2.9975e-06
1.6061,0.37499,0.37499,0.37567,1.563e-06,0.32604,0.42529,1.1311e-07,3.0128e-06
1.6069,0.37499,0.37499,0.37566,1.5719e-06,0.32338,0.42794,1.1561e-07,3.0281e-06
1.6077,0.37499,0.37499,0.37566,1.5808e-06,0.32073,0.4306,1.1809e-07,3.0434e-06
1.6085,0.37499,0.37499,0.37566,1.5896e-06,0.31807,0.43325,1.2056e-07,3.0587e-06
1.6093,0.37499,0.37499,0.37566,1.5985e-06,0.31542,0.4359,1.2301e-07,3.074e-06
1.6102,0.37499,0.37499,0.37566,1.6074e-06,0.31277,0.43855,1.2543e-07,3.0893e-06
1.611,0.37499,0.37499,0.37566,1.6162e-06,0.31013,0.44119,1.2784e-07,3.1046e-06
1.6118,0.37499,0.37499,0.37566,1.6251e-06,0.30749,0.44383,1.3022e-07,3.1199e-06
1.6126,0.37499,0.37499,0.37566,1.6339e-06,0.30485,0.44647,1.3257e-07,3.1352e-06
1.6134,0.37499,0.37499,0.37566,1.6427e-06,0.30221,0.4491,1.3489e-07,3.1505e-06
1.6142,0.37499,0.37499,0.37566,1.6515e-06,0.29958,0.45173,1.3718e-07,3.1658e-06
1.615,0.37499,0.37499,0.37566,1.6603e-06,0.29695,0.45436,1.3943e-07,3.1811e-06
1.6158,0.37499,0.37499,0.37566,1.669e-06,0.29433,0.45698,1.4164e-07,3.1964e-06
1.6166,0.37499,0.37499,0.37565,1.6778e-06,0.29171,0.4596,1.4382e-07,3.2117e-06
1.6174,0.37499,0.37499,0.37565,1.6865e-06,0.2891,0.46221,1.4595e-07,3.2271e-06
1.6182,0.37499,0.37499,0.37565,1.6952e-06,0.28649,0.46482,1.4804e-07,3.2424e-06
1.619,0.37499,0.37499,0.37565,1.7039e-06,0.28388,0.46742,1.5008e-07,3.2578e-06
1.6198,0.37499,0.37499,0.37565,1.7126e-06,0.28128,0.47002,1.5208e-07,3.2731e-06
1.6206,0.37499,0.37499,0.37565,1.7213e-06,0.27868,0.47261,1.5402e-07,3.2885e-06
1.6214,0.37499,0.37499,0.37565,1.7299e-06,0.27609,0.4752,1.5591e-07,3.304e-06
1.6222,0.37499,0.37499,0.37565,1.7386e-06,0.27351,0.47779,1.5775e-07,3.3194e-06
1.623,0.37499,0.37499,0.37564,1.7472e-06,0.27092,0.48036,1.5953e-07,3.3348e-06
1.6238,0.37499,0.37499,0.37564,1.7558e-06,0.26835,0.48294,1.6125e-07,3.3503e-06
1.6247,0.37499,0.37499,0.37564,1.7644e-06,0.26578,0.48551,1.6292e-07,3.3658e-06
1.6255,0.37499,0.37499,0.37564,1.7729e-06,0.26321,0.48807,1.6452e-07,3.3813e-06
1.6263,0.37499,0.37499,0.37564,1.7814e-06,0.26065,0.49062,1.6605e-07,3.3968e-06
1.6271,0.37499,0.37499,0.37564,1.79e-06,0.2581,0.49317,1.6753e-07,3.4124e-06
1.6279,0.37498,0.37499,0.37564,1.7985e-06,0.25555,0.49572,1.6893e-07,3.428e-06
1.6287,0.37498,0.37499,0.37563,1.8069e-06,0.25301,0.49826,1.7027e-07,3.4436e-06
1.6295,0.37498,0.37499,0.37563,1.8154e-06,0.25048,0.50079,1.7154e-07,3.4592e-06
1.6303,0.37498,0.37499,0.37563,1.8238e-06,0.24795,0.50331,1.7274e-07,3.4749e-06
1.6311,0.37498,0.37499,0.37563,1.8322e-06,0.24543,0.50583,1.7386e-07,3.4906e-06
1.6319,0.37498,0.37499,0.37563,1.8406e-06,0.24291,0.50834,1.7491e-07,3.5063e-06
1.6327,0.37498,0.37499,0.37563,1.849e-06,0.2404,0.51085,1.7589e-07,3.522e-06
1.6335,0.37498,0.37499,0.37562,1.8573e-06,0.2379,0.51335,1.768e-07,3.5378e-06
1.6343,0.37498,0.37499,0.37562,1.8656e-06,0.23541,0.51584,1.7762e-07,3.5536e-06
1.6351,0.37498,0.37499,0.37562,1.8739e-06,0.23292,0.51832,1.7837e-07,3.5694e-06
1.6359,0.37498,0.37499,0.37562,1.8822e-06,0.23044,0.5208,1.7904e-07,3.5853e-06
1.6367,0.37498,0.37499,0.37562,1.8904e-06,0.22797,0.52327,1.7963e-07,3.6012e-06
1.6375,0.37498,0.37499,0.37561,1.8986e-06,0.2255,0.52573,1.8014e-07,3.6171e-06
1.6383,0.37498,0.37499,0.37561,1.9068e-06,0.22304,0.52818,1.8058e-07,3.633e-06
1.6392,0.37498,0.37499,0.37561,1.915e-06,0.22059,0.53063,1.8093e-07,3.649e-06
1.64,0.37498,0.37499,0.37561,1.9231e-06,0.21815,0.53307,1.8119e-07,3.665e-06
1.6408,0.37498,0.37499,0.37561,1.9312e-06,0.21572,0.5355,1.8138e-07,3.681e-06
1.6416,0.37498,0.37499,0.3756,1.9393e-06,0.21329,0.53792,1.8149e-07,3.6971e-06
1.6424,0.37498,0.37499,0.3756,1.9473e-06,0.21087,0.54033,1.8151e-07,3.7131e-06
1.6432,0.37498,0.37499,0.3756,1.9553e-06,0.20847,0.54274,1.8145e-07,3.7292e-06
1.644,0.37498,0.37499,0.3756,1.9633e-06,0.20607,0.54513,1.8131e-07,3.7454e-06
1.6448,0.37498,0.37499,0.3756,1.9713e-06,0.20367,0.54752,1.8109e-07,3.7615e-06
1.6456,0.37498,0.37499,0.37559,1.9792e-06,0.20129,0.5499,1.8078e-07,3.7777e-06
1.6464,0.37498,0.37499,0.37559,1.9871e-06,0.19892,0.55227,1.8039e-07,3.7939e-06
1.6472,0.37498,0.37499,0.37559,1.995e-06,0.19655,0.55463,1.7992e-07,3.8101e-06
1.648,0.37498,0.37499,0.37559,2.0028e-06,0.19419,0.55698,1.7937e-07,3.8263e-06
1.6488,0.37498,0.37499,0.37558,2.0107e-06,0.19185,0.55932,1.7874e-07,3.8426e-06
1.6496,0.37498,0.37499,0.37558,2.0184e-06,0.18951,0.56165,1.7803e-07,3.8588e-06
1.6504,0.37498,0.37499,0.37558,2.0262e-06,0.18718,0.56398,1.7724e-07,3.8751e-06
1.6512,0.37498,0.37499,0.37558,2.0339e-06,0.18486,0.56629,1.7636e-07,3.8914e-06
1.652,0.37498,0.37499,0.37558,2.0416e-06,0.18256,0.56859,1.7541e-07,3.9077e-06
1.6528,0.37498,0.37499,0.37557,2.0492e-06,0.18026,0.57089,1.7438e-07,3.924e-06
1.6537,0.37498,0.37499,0.37557,2.0568e-06,0.17797,0.57317,1.7328e-07,3.9404e-06
1.6545,0.37498,0.37499,0.37557,2.0644e-06,0.17569,0.57545,1.721e-07,3.9567e-06
1.6553,0.37498,0.37499,0.37557,2.0719e-06,0.17342,0.57771,1.7084e-07,3.973e-06
1.6561,0.37498,0.37499,0.37556,2.0795e-06,0.17116,0.57996,1.6951e-07,3.9894e-06
1.6569,0.37498,0.37499,0.37556,2.0869e-06,0.16892,0.5822,1.6811e-07,4.0057e-06
1.6577,0.37498,0.37499,0.37556,2.0944e-06,0.16668,0.58444,1.6663e-07,4.0221e-06
1.6585,0.37498,0.37499,0.37555,2.1018e-06,0.16445,0.58666,1.6509e-07,4.0384e-06
1.6593,0.37498,0.37499,0.37555,2.1091e-06,0.16224,0.58887,1.6347e-07,4.0548e-06
1.6601,0.37498,0.37499,0.37555,2.1165e-06,0.16003,0.59107,1.6179e-07,4.0711e-06
1.6609,0.37498,0.37499,0.37555,2.1238e-06,0.15784,0.59325,1.6005e-07,4.0875e-06
1.6617,0.37498,0.37499,0.37554,2.131e-06,0.15566,0.59543,1.5824e-07,4.1038e-06
1.6625,0.37498,0.37499,0.37554,2.1382e-06,0.15348,0.5976,1.5636e-07,4.1201e-06
1.6633,0.37498,0.37499,0.37554,2.1454e-06,0.15132,0.59975,1.5443e-07,4.1364e-06
1.6641,0.37498,0.37499,0.37553,2.1526e-06,0.14918,0.60189,1.5244e-07,4.1527e-06
1.6649,0.37498,0.37499,0.37553,2.1597e-06,0.14704,0.60402,1.5039e-07,4.1689e-06
1.6657,0.37498,0.37499,0.37553,2.1667e-06,0.14491,0.60614,1.4828e-07,4.1852e-06
1.6665,0.37498,0.37499,0.37553,2.1737e-06,0.1428,0.60825,1.4612e-07,4.2014e-06
1.6673,0.37498,0.37499,0.37552,2.1807e-06,0.1407,0.61035,1.4391e-07,4.2176e-06
1.6681,0.37498,0.37499,0.37552,2.1877e-06,0.13861,0.61243,1.4165e-07,4.2337e-06
1.669,0.37498,0.37499,0.37552,2.1946e-06,0.13653,0.6145,1.3934e-07,4.2498e-06
1.6698,0.37498,0.37499,0.37551,2.2014e-06,0.13447,0.61656,1.3699e-07,4.2659e-06
1.6706,0.37498,0.37499,0.37551,2.2083e-06,0.13241,0.61861,1.346e-07,4.2819e-06
1.6714,0.37498,0.37499,0.37551,2.2151e-06,0.13037,0.62064,1.3216e-07,4.2979e-06
1.6722,0.37498,0.37499,0.3755,2.2218e-06,0.12835,0.62266,1.2969e-07,4.3139e-06
1.673,0.37498,0.37499,0.3755,2.2285e-06,0.12633,0.62467,1.2717e-07,4.3298e-06
1.6738,0.37498,0.37499,0.3755,2.2352e-06,0.12433,0.62667,1.2463e-07,4.3457e-06
1.6746,0.37498,0.37499,0.3755,2.2418e-06,0.12234,0.62865,1.2205e-07,4.3615e-06
1.6754,0.37498,0.37499,0.37549,2.2483e-06,0.12036,0.63062,1.1945e-07,4.3772e-06
1.6762,0.37498,0.37499,0.37549,2.2549e-06,0.1184,0.63258,1.1681e-07,4.3929e-06
1.677,0.37498,0.37499,0.37549,2.2614e-06,0.11645,0.63452,1.1416e-07,4.4086e-06
1.6778,0.37498,0.37499,0.37548,2.2678e-06,0.11451,0.63646,1.1148e-07,4.4241e-06
1.6786,0.37498,0.37499,0.37548,2.2742e-06,0.11258,0.63837,1.0878e-07,4.4396e-06
1.6794,0.37498,0.37499,0.37548,2.2805e-06,0.11067,0.64028,1.0606e-07,4.455e-06
1.6802,0.37498,0.37499,0.37547,2.2869e-06,0.10878,0.64217,1.0333e-07,4.4704e-06
1.681,0.37498,0.37499,0.37547,2.2931e-06,0.10689,0.64404,1.0059e-07,4.4856e-06
1.6818,0.37498,0.37499,0.37546,2.2993e-06,0.10502,0.64591,9.7841e-08,4.5008e-06
1.6826,0.37498,0.37499,0.37546,2.3055e-06,0.10317,0.64775,9.5083e-08,4.5159e-06
1.6835,0.37498,0.37499,0.37546,2.3116e-06,0.10133,0.64959,9.2322e-08,4.5309e-06
1.6843,0.37498,0.37499,0.37545,2.3177e-06,0.099498,0.65141,8.9559e-08,4.5459e-06
1.6851,0.37498,0.37499,0.37545,2.3238e-06,0.097684,0.65322,8.6798e-08,4.5607e-06
1.6859,0.37498,0.37499,0.37545,2.3297e-06,0.095885,0.65501,8.404e-08,4.5754e-06
1.6867,0.37498,0.37499,0.37544,2.3357e-06,0.094099,0.65679,8.1288e-08,4.5901e-06
1.6875,0.37498,0.37499,0.37544,2.3416e-06,0.092328,0.65855,7.8545e-08,4.6046e-06
1.6883,0.37498,0.37499,0.37544,2.3474e-06,0.090572,0.6603,7.5814e-08,4.619e-06
1.6891,0.37498,0.37499,0.37543,2.3532e-06,0.08883,0.66204,7.3096e-08,4.6333e-06
1.6899,0.37498,0.37499,0.37543,2.359e-06,0.087103,0.66376,7.0395e-08,4.6475e-06
1.6907,0.37498,0.37499,0.37543,2.3647e-06,0.085391,0.66546,6.7714e-08,4.6616e-06
1.6915,0.37498,0.37499,0.37542,2.3703e-06,0.083693,0.66715,6.5053e-08,4.6756e-06
1.6923,0.37498,0.37499,0.37542,2.3759e-06,0.08201,0.66883,6.2417e-08,4.6895e-06
1.6931,0.37498,0.37499,0.37541,2.3815e-06,0.080343,0.67049,5.9808e-08,4.7032e-06
1.6939,0.37498,0.37499,0.37541,2.387e-06,0.07869,0.67213,5.7227e-08,4.7168e-06
1.6947,0.37498,0.37499,0.37541,2.3925e-06,0.077052,0.67376,5.4679e-08,4.7302e-06
1.6955,0.37498,0.37499,0.3754,2.3979e-06,0.07543,0.67537,5.2164e-08,4.7436e-06
1.6963,0.37498,0.37499,0.3754,2.4032e-06,0.073824,0.67697,4.9685e-08,4.7568e-06
1.6971,0.37498,0.37499,0.37539,2.4085e-06,0.072232,0.67856,4.7244e-08,4.7698e-06
1.698,0.37498,0.37499,0.37539,2.4138e-06,0.070656,0.68013,4.4845e-08,4.7827e-06
1.6988,0.37498,0.37499,0.37539,2.419e-06,0.069096,0.68168,4.2489e-08,4.7955e-06
1.6996,0.37498,0.37499,0.37538,2.4241e-06,0.067551,0.68321,4.0178e-08,4.8081e-06
1.7004,0.37498,0.37499,0.37538,2.4293e-06,0.066023,0.68474,3.7915e-08,4.8206e-06
1.7012,0.37498,0.37499,0.37538,2.4343e-06,0.06451,0.68624,3.5701e-08,4.8329e-06
1.702,0.37498,0.37499,0.37537,2.4393e-06,0.063012,0.68773,3.3539e-08,4.8451e-06
1.7028,0.37498,0.37499,0.37537,2.4443e-06,0.061531,0.6892,3.1431e-08,4.8571e-06
1.7036,0.37498,0.37499,0.37536,2.4492e-06,0.060066,0.69066,2.9379e-08,4.8689e-06
1.7044,0.37498,0.37499,0.37536,2.454e-06,0.058617,0.6921,2.7385e-08,4.8806e-06
1.7052,0.37498,0.37499,0.37536,2.4588e-06,0.057184,0.69353,2.545e-08,4.8921e-06
1.706,0.37498,0.37499,0.37535,2.4635e-06,0.055768,0.69493,2.3576e-08,4.9035e-06
1.7068,0.37498,0.37499,0.37535,2.4682e-06,0.054368,0.69633,2.1766e-08,4.9147e-06
1.7076,0.37498,0.37499,0.37534,2.4729e-06,0.052984,0.6977,2.0021e-08,4.9257e-06
1.7084,0.37498,0.37499,0.37534,2.4774e-06,0.051617,0.69906,1.8343e-08,4.9365e-06
1.7092,0.37498,0.37499,0.37533,2.482e-06,0.050266,0.7004,1.6732e-08,4.9472e-06
1.71,0.37498,0.37499,0.37533,2.4864e-06,0.048932,0.70173,1.5192e-08,4.9577e-06
1.7108,0.37498,0.37499,0.37533,2.4909e-06,0.047615,0.70304,1.3722e-08,4.968e-06
1.7116,0.37498,0.37499,0.37532,2.4952e-06,0.046315,0.70433,1.2325e-08,4.9781e-06
1.7125,0.37498,0.37499,0.37532,2.4995e-06,0.045031,0.7056,1.1003e-08,4.9881e-06
1.7133,0.37498,0.37499,0.37531,2.5038e-06,0.043764,0.70686,9.7548e-09,4.9978e-06
1.7141,0.37498,0.37499,0.37531,2.508e-06,0.042514,0.7081,8.5835e-09,5.0074e-06
1.7149,0.37498,0.37499,0.3753,2.5121e-06,0.041282,0.70933,7.4896e-09,5.0168e-06
1.7157,0.37498,0.37499,0.3753,2.5162e-06,0.040066,0.71054,6.4742e-09,5.026e-06
1.7165,0.37498,0.37499,0.3753,2.5203e-06,0.038867,0.71173,5.5383e-09,5.035e-06
1.7173,0.37498,0.37499,0.37529,2.5242e-06,0.037686,0.7129,4.6829e-09,5.0438e-06
1.7181,0.37498,0.37499,0.37529,2.5282e-06,0.036522,0.71405,3.9086e-09,5.0524e-06
1.7189,0.37498,0.37499,0.37528,2.532e-06,0.035375,0.71519,3.2163e-09,5.0609e-06
1.7197,0.37498,0.37499,0.37528,2.5359e-06,0.034246,0.71631,2.6066e-09,5.0691e-06
1.7205,0.37498,0.37499,0.37527,2.5396e-06,0.033134,0.71742,2.0802e-09,5.0771e-06
1.7213,0.37498,0.37499,0.37527,2.5433e-06,0.03204,0.7185,1.6374e-09,5.085e-06
1.7221,0.37498,0.37499,0.37527,2.547e-06,0.030963,0.71957,1.2788e-09,5.0926e-06
1.7229,0.37498,0.37499,0.37526,2.5505e-06,0.029904,0.72062,1.0048e-09,5.1001e-06
1.7237,0.37498,0.37499,0.37526,2.5541e-06,0.028863,0.72165,8.1548e-10,5.1073e-06
1.7245,0.37498,0.37499,0.37525,2.5575e-06,0.027839,0.72267,7.1118e-10,5.1144e-06
1.7253,0.37498,0.37499,0.37525,2.561e-06,0.026833,0.72366,6.9197e-10,5.1212e-06
1.7261,0.37498,0.37499,0.37524,2.5643e-06,0.025845,0.72464,7.5789e-10,5.1279e-06
1.7269,0.37498,0.37499,0.37524,2.5676e-06,0.024875,0.7256,9.089e-10,5.1343e-06
1.7278,0.37498,0.37499,0.37523,2.5709e-06,0.023922,0.72655,1.1449e-09,5.1406e-06
1.7286,0.37498,0.37499,0.37523,2.5741e-06,0.022988,0.72747,1.4656e-09,5.1466e-06
1.7294,0.37498,0.37499,0.37523,2.5772e-06,0.022072,0.72838,1.8708e-09,5.1525e-06
1.7302,0.37498,0.37499,0.37522,2.5803e-06,0.021174,0.72927,2.3601e-09,5.1581e-06
1.731,0.37498,0.37499,0.37522,2.5833e-06,0.020294,0.73014,2.9331e-09,5.1636e-06
1.7318,0.37498,0.37499,0.37521,2.5862e-06,0.019432,0.73099,3.5892e-09,5.1689e-06
1.7326,0.37498,0.37499,0.37521,2.5891e-06,0.018588,0.73183,4.3278e-09,5.1739e-06
1.7334,0.37498,0.37499,0.3752,2.592e-06,0.017763,0.73264,5.1483e-09,5.1788e-06
1.7342,0.37498,0.37499,0.3752,2.5947e-06,0.016956,0.73344,6.05e-09,5.1834e-06
1.735,0.37498,0.37499,0.37519,2.5975e-06,0.016167,0.73422,7.0318e-09,5.1879e-06
1.7358,0.37498,0.37499,0.37519,2.6001e-06,0.015396,0.73498,8.0931e-09,5.1921e-06
1.7366,0.37498,0.37499,0.37518,2.6027e-06,0.014645,0.73572,9.2328e-09,5.1962e-06
1.7374,0.37498,0.37499,0.37518,2.6053e-06,0.013911,0.73645,1.045e-08,5.2001e-06
1.7382,0.37498,0.37499,0.37518,2.6077e-06,0.013196,0.73715,1.1743e-08,5.2037e-06
1.739,0.37498,0.37499,0.37517,2.6102e-06,0.0125,0.73784,1.3111e-08,5.2072e-06
1.7398,0.37498,0.37499,0.37517,2.6125e-06,0.011822,0.73851,1.4553e-08,5.2105e-06
1.7406,0.37498,0.37499,0.37516,2.6148e-06,0.011162,0.73916,1.6067e-08,5.2136e-06
1.7414,0.37498,0.37499,0.37516,2.6171e-06,0.010522,0.73979,1.7653e-08,5.2165e-06
1.7423,0.37498,0.37499,0.37515,2.6193e-06,0.0098997,0.7404,1.9308e-08,5.2192e-06
1.7431,0.37498,0.37499,0.37515,2.6214e-06,0.0092964,0.741,2.1031e-08,5.2217e-06
1.7439,0.37498,0.37499,0.37514,2.6234e-06,0.0087119,0.74157,2.282e-08,5.2241e-06
1.7447,0.37498,0.37499,0.37514,2.6255e-06,0.0081461,0.74213,2.4674e-08,5.2262e-06
1.7455,0.37498,0.37499,0.37513,2.6274e-06,0.0075991,0.74267,2.6591e-08,5.2282e-06
1.7463,0.37498,0.37499,0.37513,2.6293e-06,0.0070709,0.74319,2.8569e-08,5.23e-06
1.7471,0.37498,0.37499,0.37512,2.6311e-06,0.0065616,0.74369,3.0606e-08,5.2316e-06
1.7479,0.37498,0.37499,0.37512,2.6329e-06,0.0060711,0.74417,3.2701e-08,5.233e-06
1.7487,0.37498,0.37499,0.37511,2.6346e-06,0.0055996,0.74463,3.4852e-08,5.2343e-06
1.7495,0.37498,0.37499,0.37511,2.6362e-06,0.005147,0.74507,3.7056e-08,5.2354e-06
1.7503,0.37498,0.37499,0.3751,2.6378e-06,0.0047133,0.7455,3.9311e-08,5.2363e-06
1.7511,0.37498,0.37499,0.3751,2.6393e-06,0.0042986,0.7459,4.1616e-08,5.237e-06
1.7519,0.37498,0.37499,0.3751,2.6408e-06,0.0039028,0.74629,4.3968e-08,5.2375e-06
1.7527,0.37498,0.37499,0.37509,2.6422e-06,0.0035261,0.74666,4.6365e-08,5.2379e-06
1.7535,0.37498,0.37499,0.37509,2.6435e-06,0.0031684,0.747,4.8805e-08,5.2382e-06
1.7543,0.37498,0.37499,0.37508,2.6448e-06,0.0028298,0.74733,5.1285e-08,5.2382e-06
1.7551,0.37498,0.37499,0.37508,2.646e-06,0.0025102,0.74764,5.3804e-08,5.2381e-06
1.7559,0.37498,0.37499,0.37507,2.6471e-06,0.0022097,0.74793,5.6358e-08,5.2379e-06
1.7568,0.37498,0.37499,0.37507,2.6482e-06,0.0019283,0.74821,5.8946e-08,5.2375e-06
1.7576,0.37498,0.37499,0.37506,2.6492e-06,0.0016661,0.74846,6.1565e-08,5.2369e-06
1.7584,0.37498,0.37499,0.37506,2.6502e-06,0.0014229,0.74869,6.4212e-08,5.2362e-06
1.7592,0.37498,0.37499,0.37505,2.6511e-06,0.0011989,0.74891,6.6886e-08,5.2353e-06
1.76,0.37498,0.37499,0.37505,2.6519e-06,0.00099401,0.7491,6.9583e-08,5.2343e-06
1.7608,0.37498,0.37499,0.37504,2.6527e-06,0.0008083,0.74928,7.2302e-08,5.2332e-06
1.7616,0.37498,0.37499,0.37504,2.6534e-06,0.00064176,0.74943,7.5039e-08,5.2319e-06
1.7624,0.37498,0.37499,0.37503,2.6541e-06,0.00049439,0.74957,7.7792e-08,5.2304e-06
1.7632,0.37498,0.37499,0.37503,2.6547e-06,0.00036621,0.74969,8.0558e-08,5.2288e-06
1.764,0.37498,0.37499,0.37502,2.6552e-06,0.00025722,0.74979,8.3336e-08,5.2271e-06
1.7648,0.37498,0.37499,0.37502,2.6557e-06,0.00016742,0.74987,8.6122e-08,5.2253e-06
1.7656,0.37498,0.37499,0.37501,2.6561e-06,9.6831e-05,0.74993,8.8914e-08,5.2233e-06
1.7664,0.37498,0.37499,0.37501,2.6564e-06,4.5444e-05,0.74997,9.1709e-08,5.2212e-06
1.7672,0.37498,0.37499,0.375,2.6567e-06,1.3265e-05,0.75,9.4504e-08,5.2189e-06
1.768,0.37498,0.37499,0.375,2.6569e-06,2.9471e-07,0.75,9.7297e-08,5.2166e-06
1.7688,0.37498,0.37499,0.37499,2.6571e-06,6.5348e-06,0.74998,1.0009e-07,5.2141e-06
1.7696,0.37498,0.37499,0.37499,2.6572e-06,3.1985e-05,0.74995,1.0287e-07,5.2115e-06
1.7704,0.37498,0.37499,0.37499,2.6572e-06,7.6643e-05,0.74989,1.0564e-07,5.2088e-06
1.7713,0.37498,0.37499,0.37498,2.6572e-06,0.00014051,0.74982,1.084e-07,5.206e-06
1.7721,0.37498,0.37499,0.37498,2.6571e-06,0.00022357,0.74973,1.1114e-07,5.2031e-06
1.7729,0.37498,0.37499,0.37497,2.6569e-06,0.00032584,0.74962,1.1387e-07,5.2e-06
1.7737,0.37498,0.37499,0.37497,2.6567e-06,0.0004473,0.74948,1.1658e-07,5.1969e-06
1.7745,0.37498,0.37499,0.37496,2.6564e-06,0.00058795,0.74933,1.1926e-07,5.1936e-06
1.7753,0.37498,0.37499,0.37496,2.6561e-06,0.00074777,0.74917,1.2192e-07,5.1903e-06
1.7761,0.37498,0.37499,0.37495,2.6557e-06,0.00092677,0.74898,1.2455e-07,5.1868e-06
1.7769,0.37498,0.37499,0.37495,2.6552e-06,0.0011249,0.74877,1.2715e-07,5.1833e-06
1.7777,0.37498,0.37499,0.37494,2.6547e-06,0.0013422,0.74854,1.2972e-07,5.1796e-06
1.7785,0.37498,0.37499,0.37494,2.6541e-06,0.0015787,0.7483,1.3226e-07,5.1759e-06
1.7793,0.37498,0.37499,0.37493,2.6534e-06,0.0018343,0.74803,1.3476e-07,5.1721e-06
1.7801,0.37498,0.37499,0.37493,2.6527e-06,0.002109,0.74775,1.3722e-07,5.1682e-06
1.7809,0.37498,0.37499,0.37492,2.6519e-06,0.0024028,0.74744,1.3963e-07,5.1642e-06
1.7817,0.37498,0.37499,0.37492,2.6511e-06,0.0027157,0.74712,1.4201e-07,5.1601e-06
1.7825,0.37498,0.37499,0.37491,2.6502e-06,0.0030476,0.74678,1.4433e-07,5.156e-06
1.7833,0.37498,0.37499,0.37491,2.6492e-06,0.0033986,0.74642,1.4661e-07,5.1518e-06
1.7841,0.37498,0.37499,0.3749,2.6482e-06,0.0037687,0.74604,1.4884e-07,5.1475e-06
1.7849,0.37498,0.37499,0.3749,2.6471e-06,0.0041578,0.74564,1.5102e-07,5.1431e-06
1.7857,0.37498,0.37499,0.37489,2.6459e-06,0.0045658,0.74522,1.5314e-07,5.1386e-06
1.7866,0.37498,0.37499,0.37489,2.6447e-06,0.0049929,0.74479,1.5521e-07,5.1341e-06
1.7874,0.37498,0.37499,0.37488,2.6434e-06,0.0054389,0.74433,1.5722e-07,5.1295e-06
1.7882,0.37498,0.37499,0.37488,2.642e-06,0.0059038,0.74386,1.5916e-07,5.1249e-06
1.789,0.37498,0.37499,0.37488,2.6406e-06,0.0063876,0.74336,1.6105e-07,5.1202e-06
1.7898,0.37498,0.37499,0.37487,2.6391e-06,0.0068903,0.74285,1.6288e-07,5.1154e-06
1.7906,0.37498,0.37499,0.37487,2.6376e-06,0.0074119,0.74232,1.6463e-07,5.1105e-06
1.7914,0.37498,0.37499,0.37486,2.636e-06,0.0079523,0.74177,1.6633e-07,5.1056e-06
1.7922,0.37498,0.37499,0.37486,2.6343e-06,0.0085115,0.7412,1.6795e-07,5.1007e-06
1.793,0.37498,0.37499,0.37485,2.6326e-06,0.0090895,0.74061,1.695e-07,5.0957e-06
1.7938,0.37498,0.37499,0.37485,2.6308e-06,0.0096862,0.74001,1.7099e-07,5.0906e-06
1.7946,0.37498,0.37499,0.37484,2.6289e-06,0.010302,0.73938,1.724e-07,5.0855e-06
1.7954,0.37498,0.37499,0.37484,2.627e-06,0.010936,0.73874,1.7373e-07,5.0803e-06
1.7962,0.37498,0.37499,0.37483,2.625e-06,0.011589,0.73808,1.75e-07,5.0751e-06
1.797,0.37498,0.37499,0.37483,2.623e-06,0.01226,0.7374,1.7618e-07,5.0698e-06
1.7978,0.37498,0.37499,0.37482,2.6209e-06,0.01295,0.7367,1.7729e-07,5.0645e-06
1.7986,0.37498,0.37499,0.37482,2.6187e-06,0.013658,0.73598,1.7832e-07,5.0591e-06
1.7994,0.37498,0.37499,0.37481,2.6165e-06,0.014385,0.73524,1.7928e-07,5.0537e-06
1.8002,0.37498,0.37499,0.37481,2.6142e-06,0.015131,0.73449,1.8015e-07,5.0483e-06
1.8011,0.37498,0.37499,0.37481,2.6119e-06,0.015895,0.73372,1.8094e-07,5.0428e-06
1.8019,0.37498,0.37499,0.3748,2.6094e-06,0.016677,0.73292,1.8166e-07,5.0372e-06
1.8027,0.37498,0.37499,0.3748,2.607e-06,0.017478,0.73211,1.8229e-07,5.0316e-06
1.8035,0.37498,0.37499,0.37479,2.6044e-06,0.018297,0.73129,1.8284e-07,5.026e-06
1.8043,0.37498,0.37499,0.37479,2.6018e-06,0.019134,0.73044,1.833e-07,5.0203e-06
1.8051,0.37498,0.37499,0.37478,2.5991e-06,0.01999,0.72958,1.8369e-07,5.0146e-06
1.8059,0.37498,0.37499,0.37478,2.5964e-06,0.020863,0.72869,1.8399e-07,5.0088e-06
1.8067,0.37498,0.37499,0.37477,2.5936e-06,0.021755,0.72779,1.8421e-07,5.003e-06
1.8075,0.37498,0.37499,0.37477,2.5908e-06,0.022665,0.72687,1.8434e-07,4.9972e-06
1.8083,0.37498,0.37499,0.37476,2.5879e-06,0.023593,0.72594,1.8439e-07,4.9913e-06
1.8091,0.37498,0.37499,0.37476,2.5849e-06,0.024539,0.72498,1.8436e-07,4.9854e-06
1.8099,0.37498,0.37499,0.37476,2.5818e-06,0.025503,0.72401,1.8424e-07,4.9794e-06
1.8107,0.37498,0.37499,0.37475,2.5787e-06,0.026485,0.72302,1.8404e-07,4.9734e-06
1.8115,0.37498,0.37499,0.37475,2.5756e-06,0.027485,0.72201,1.8376e-07,4.9674e-06
1.8123,0.37498,0.37499,0.37474,2.5724e-06,0.028502,0.72098,1.834e-07,4.9613e-06
1.8131,0.37498,0.37499,0.37474,2.5691e-06,0.029537,0.71994,1.8295e-07,4.9552e-06
1.8139,0.37498,0.37499,0.37473,2.5657e-06,0.03059,0.71888,1.8243e-07,4.949e-06
1.8147,0.37498,0.37499,0.37473,2.5623e-06,0.031661,0.7178,1.8182e-07,4.9428e-06
1.8156,0.37498,0.37499,0.37472,2.5589e-06,0.032749,0.7167,1.8113e-07,4.9366e-06
1.8164,0.37498,0.37499,0.37472,2.5553e-06,0.033855,0.71559,1.8037e-07,4.9303e-06
1.8172,0.37498,0.37499,0.37472,2.5518e-06,0.034978,0.71445,1.7952e-07,4.924e-06
1.818,0.37498,0.37499,0.37471,2.5481e-06,0.036118,0.7133,1.786e-07,4.9176e-06
1.8188,0.37498,0.37499,0.37471,2.5444e-06,0.037276,0.71214,1.776e-07,4.9112e-06
1.8196,0.37498,0.37499,0.3747,2.5406e-06,0.038452,0.71095,1.7653e-07,4.9047e-06
1.8204,0.37498,0.37499,0.3747,2.5368e-06,0.039644,0.70975,1.7538e-07,4.8982e-06
1.8212,0.37498,0.37499,0.37469,2.5329e-06,0.040854,0.70853,1.7416e-07,4.8917e-06
1.822,0.37498,0.37499,0.37469,2.529e-06,0.042081,0.7073,1.7287e-07,4.8851e-06
1.8228,0.37498,0.37499,0.37469,2.525e-06,0.043324,0.70605,1.7151e-07,4.8784e-06
1.8236,0.37498,0.37499,0.37468,2.5209e-06,0.044585,0.70478,1.7007e-07,4.8717e-06
1.8244,0.37498,0.37499,0.37468,2.5168e-06,0.045863,0.70349,1.6857e-07,4.865e-06
1.8252,0.37498,0.37499,0.37467,2.5126e-06,0.047158,0.70219,1.6701e-07,4.8581e-06
1.826,0.37498,0.37499,0.37467,2.5083e-06,0.048469,0.70087,1.6538e-07,4.8513e-06
1.8268,0.37498,0.37499,0.37466,2.504e-06,0.049797,0.69953,1.6369e-07,4.8444e-06
1.8276,0.37498,0.37499,0.37466,2.4997e-06,0.051142,0.69818,1.6193e-07,4.8374e-06
1.8284,0.37498,0.37499,0.37466,2.4952e-06,0.052503,0.69681,1.6012e-07,4.8304e-06
1.8292,0.37498,0.37499,0.37465,2.4908e-06,0.053881,0.69542,1.5825e-07,4.8233e-06
1.8301,0.37498,0.37499,0.37465,2.4862e-06,0.055276,0.69402,1.5633e-07,4.8161e-06
1.8309,0.37498,0.37499,0.37464,2.4816e-06,0.056686,0.6926,1.5435e-07,4.8089e-06
1.8317,0.37498,0.37499,0.37464,2.477e-06,0.058113,0.69117,1.5232e-07,4.8016e-06
1.8325,0.37498,0.37499,0.37464,2.4723e-06,0.059557,0.68972,1.5024e-07,4.7943e-06
1.8333,0.37498,0.37499,0.37463,2.4675e-06,0.061016,0.68825,1.4812e-07,4.7869e-06
1.8341,0.37498,0.37499,0.37463,2.4627e-06,0.062492,0.68676,1.4595e-07,4.7794e-06
1.8349,0.37498,0.37499,0.37462,2.4578e-06,0.063983,0.68527,1.4374e-07,4.7718e-06
1.8357,0.37498,0.37499,0.37462,2.4528e-06,0.065491,0.68375,1.4148e-07,4.7642e-06
1.8365,0.37498,0.37499,0.37462,2.4478e-06,0.067014,0.68222,1.3919e-07,4.7565e-06
1.8373,0.37498,0.37499,0.37461,2.4428e-06,0.068553,0.68067,1.3686e-07,4.7487e-06
1.8381,0.37498,0.37499,0.37461,2.4377e-06,0.070108,0.67911,1.345e-07,4.7409e-06
1.8389,0.37498,0.37499,0.3746,2.4325e-06,0.071678,0.67753,1.3211e-07,4.7329e-06
1.8397,0.37498,0.37499,0.3746,2.4273e-06,0.073264,0.67594,1.2969e-07,4.7249e-06
1.8405,0.37498,0.37499,0.3746,2.422e-06,0.074866,0.67433,1.2724e-07,4.7168e-06
1.8413,0.37498,0.37499,0.37459,2.4167e-06,0.076482,0.6727,1.2477e-07,4.7086e-06
1.8421,0.37498,0.37499,0.37459,2.4113e-06,0.078115,0.67106,1.2228e-07,4.7003e-06
1.8429,0.37498,0.37499,0.37459,2.4059e-06,0.079762,0.66941,1.1976e-07,4.6919e-06
1.8437,0.37498,0.37499,0.37458,2.4004e-06,0.081424,0.66774,1.1724e-07,4.6835e-06
1.8445,0.37498,0.37499,0.37458,2.3948e-06,0.083102,0.66605,1.147e-07,4.6749e-06
1.8454,0.37498,0.37499,0.37457,2.3892e-06,0.084794,0.66435,1.1214e-07,4.6663e-06
1.8462,0.37498,0.37499,0.37457,2.3835e-06,0.086501,0.66264,1.0958e-07,4.6575e-06
1.847,0.37498,0.37499,0.37457,2.3778e-06,0.088223,0.66091,1.0701e-07,4.6486e-06
1.8478,0.37498,0.37499,0.37456,2.3721e-06,0.08996,0.65917,1.0444e-07,4.6397e-06
1.8486,0.37498,0.37499,0.37456,2.3662e-06,0.091711,0.65741,1.0187e-07,4.6306e-06
1.8494,0.37498,0.37499,0.37456,2.3604e-06,0.093477,0.65563,9.9304e-08,4.6214e-06
1.8502,0.37498,0.37499,0.37455,2.3544e-06,0.095258,0.65385,9.6739e-08,4.6121e-06
1.851,0.37498,0.37499,0.37455,2.3485e-06,0.097052,0.65205,9.4182e-08,4.6028e-06
1.8518,0.37498,0.37499,0.37455,2.3424e-06,0.098861,0.65023,9.1633e-08,4.5932e-06
1.8526,0.37498,0.37499,0.37454,2.3364e-06,0.10068,0.6484,8.9097e-08,4.5836e-06
1.8534,0.37498,0.37499,0.37454,2.3302e-06,0.10252,0.64656,8.6576e-08,4.5739e-06
1.8542,0.37498,0.37499,0.37453,2.324e-06,0.10437,0.6447,8.4072e-08,4.564e-06
1.855,0.37498,0.37499,0.37453,2.3178e-06,0.10624,0.64283,8.1588e-08,4.554e-06
1.8558,0.37498,0.37499,0.37453,2.3115e-06,0.10812,0.64094,7.9127e-08,4.5439e-06
1.8566,0.37498,0.37499,0.37452,2.3052e-06,0.11001,0.63904,7.669e-08,4.5337e-06
1.8574,0.37498,0.37499,0.37452,2.2988e-06,0.11191,0.63713,7.4281e-08,4.5233e-06
1.8582,0.37498,0.37499,0.37452,2.2924e-06,0.11383,0.6352,7.1901e-08,4.5128e-06
1.859,0.37498,0.37499,0.37451,2.2859e-06,0.11577,0.63326,6.9554e-08,4.5022e-06
1.8599,0.37498,0.37499,0.37451,2.2794e-06,0.11771,0.63131,6.7242e-08,4.4915e-06
1.8607,0.37498,0.37499,0.37451,2.2728e-06,0.11967,0.62934,6.4967e-08,4.4806e-06
1.8615,0.37498,0.37499,0.3745,2.2661e-06,0.12164,0.62737,6.2731e-08,4.4696e-06
1.8623,0.37498,0.37499,0.3745,2.2595e-06,0.12363,0.62537,6.0536e-08,4.4584e-06
1.8631,0.37498,0.37499,0.3745,2.2527e-06,0.12563,0.62337,5.8386e-08,4.4471e-06
1.8639,0.37498,0.37499,0.37449,2.246e-06,0.12764,0.62135,5.6282e-08,4.4357e-06
1.8647,0.37498,0.37499,0.37449,2.2392e-06,0.12966,0.61932,5.4226e-08,4.4241e-06
1.8655,0.37498,0.37499,0.37449,2.2323e-06,0.1317,0.61728,5.222e-08,4.4124e-06
1.8663,0.37498,0.37499,0.37449,2.2254e-06,0.13375,0.61523,5.0267e-08,4.4005e-06
1.8671,0.37498,0.37499,0.37448,2.2184e-06,0.13581,0.61316,4.8369e-08,4.3885e-06
1.8679,0.37498,0.37499,0.37448,2.2114e-06,0.13788,0.61108,4.6527e-08,4.3763e-06
1.8687,0.37498,0.37499,0.37448,2.2044e-06,0.13997,0.60899,4.4743e-08,4.364e-06
1.8695,0.37498,0.37499,0.37447,2.1973e-06,0.14206,0.60688,4.302e-08,4.3515e-06
1.8703,0.37498,0.37499,0.37447,2.1901e-06,0.14417,0.60477,4.1359e-08,4.3389e-06
1.8711,0.37498,0.37499,0.37447,2.183e-06,0.14629,0.60264,3.9762e-08,4.3261e-06
1.8719,0.37498,0.37499,0.37446,2.1757e-06,0.14843,0.6005,3.823e-08,4.3132e-06
1.8727,0.37498,0.37499,0.37446,2.1685e-06,0.15057,0.59835,3.6766e-08,4.3002e-06
1.8735,0.37498,0.37499,0.37446,2.1611e-06,0.15273,0.59619,3.537e-08,4.2869e-06
1.8744,0.37498,0.37499,0.37446,2.1538e-06,0.15489,0.59402,3.4044e-08,4.2735e-06
1.8752,0.37498,0.37499,0.37445,2.1464e-06,0.15707,0.59183,3.2791e-08,4.26e-06
1.876,0.37498,0.37499,0.37445,2.139e-06,0.15926,0.58964,3.161e-08,4.2463e-06
1.8768,0.37498,0.37499,0.37445,2.1315e-06,0.16146,0.58743,3.0504e-08,4.2325e-06
1.8776,0.37498,0.37499,0.37445,2.124e-06,0.16368,0.58521,2.9473e-08,4.2184e-06
1.8784,0.37498,0.37499,0.37444,2.1164e-06,0.1659,0.58299,2.8519e-08,4.2043e-06
1.8792,0.37498,0.37499,0.37444,2.1088e-06,0.16813,0.58075,2.7643e-08,4.19e-06
1.88,0.37498,0.37499,0.37444,2.1012e-06,0.17038,0.5785,2.6845e-08,4.1755e-06
1.8808,0.37498,0.37499,0.37443,2.0935e-06,0.17263,0.57624,2.6128e-08,4.1608e-06
1.8816,0.37498,0.37499,0.37443,2.0858e-06,0.17489,0.57397,2.5491e-08,4.146e-06
1.8824,0.37498,0.37499,0.37443,2.078e-06,0.17717,0.57169,2.4935e-08,4.1311e-06
1.8832,0.37498,0.37499,0.37443,2.0702e-06,0.17945,0.5694,2.4462e-08,4.1159e-06
1.884,0.37498,0.37499,0.37442,2.0624e-06,0.18175,0.5671,2.4071e-08,4.1007e-06
1.8848,0.37498,0.37499,0.37442,2.0545e-06,0.18405,0.56479,2.3763e-08,4.0852e-06
1.8856,0.37498,0.37499,0.37442,2.0466e-06,0.18637,0.56247,2.3539e-08,4.0696e-06
1.8864,0.37498,0.37499,0.37442,2.0386e-06,0.18869,0.56014,2.34e-08,4.0539e-06
1.8872,0.37498,0.37499,0.37441,2.0307e-06,0.19103,0.5578,2.3344e-08,4.038e-06
1.888,0.37498,0.37499,0.37441,2.0227e-06,0.19337,0.55545,2.3374e-08,4.0219e-06
1.8889,0.37498,0.37499,0.37441,2.0146e-06,0.19572,0.5531,2.3488e-08,4.0057e-06
1.8897,0.37498,0.37499,0.37441,2.0065e-06,0.19809,0.55073,2.3687e-08,3.9893e-06
1.8905,0.37498,0.37499,0.37441,1.9984e-06,0.20046,0.54835,2.3971e-08,3.9728e-06
1.8913,0.37498,0.37499,0.3744,1.9902e-06,0.20284,0.54597,2.4339e-08,3.9561e-06
1.8921,0.37498,0.37499,0.3744,1.9821e-06,0.20523,0.54358,2.4792e-08,3.9393e-06
1.8929,0.37498,0.37499,0.3744,1.9738e-06,0.20762,0.54117,2.5329e-08,3.9223e-06
1.8937,0.37498,0.37499,0.3744,1.9656e-06,0.21003,0.53876,2.5951e-08,3.9052e-06
1.8945,0.37498,0.37499,0.37439,1.9573e-06,0.21244,0.53635,2.6655e-08,3.8879e-06
1.8953,0.37498,0.37499,0.37439,1.949e-06,0.21487,0.53392,2.7443e-08,3.8705e-06
1.8961,0.37498,0.37499,0.37439,1.9406e-06,0.2173,0.53148,2.8313e-08,3.853e-06
1.8969,0.37498,0.37499,0.37439,1.9323e-06,0.21974,0.52904,2.9265e-08,3.8353e-06
1.8977,0.37498,0.37499,0.37439,1.9239e-06,0.22218,0.52659,3.0298e-08,3.8174e-06
1.8985,0.37498,0.37499,0.37438,1.9154e-06,0.22464,0.52413,3.1411e-08,3.7994e-06
1.8993,0.37498,0.37499,0.37438,1.9069e-06,0.2271,0.52166,3.2603e-08,3.7813e-06
1.9001,0.37498,0.37499,0.37438,1.8985e-06,0.22957,0.51919,3.3874e-08,3.763e-06
1.9009,0.37498,0.37499,0.37438,1.8899e-06,0.23205,0.51671,3.5222e-08,3.7446e-06
1.9017,0.37498,0.37499,0.37438,1.8814e-06,0.23453,0.51422,3.6646e-08,3.7261e-06
1.9025,0.37498,0.37499,0.37438,1.8728e-06,0.23703,0.51172,3.8145e-08,3.7074e-06
1.9033,0.37498,0.37499,0.37437,1.8642e-06,0.23953,0.50922,3.9718e-08,3.6887e-06
1.9042,0.37498,0.37499,0.37437,1.8556e-06,0.24203,0.50671,4.1363e-08,3.6698e-06
1.905,0.37498,0.37499,0.37437,1.8469e-06,0.24455,0.5042,4.3078e-08,3.6507e-06
1.9058,0.37498,0.37499,0.37437,1.8382e-06,0.24707,0.50167,4.4864e-08,3.6316e-06
1.9066,0.37498,0.37499,0.37437,1.8295e-06,0.24959,0.49914,4.6717e-08,3.6123e-06
1.9074,0.37498,0.37499,0.37437,1.8208e-06,0.25212,0.49661,4.8637e-08,3.5929e-06
1.9082,0.37498,0.37499,0.37436,1.812e-06,0.25466,0.49407,5.0621e-08,3.5734e-06
1.909,0.37499,0.37499,0.37436,1.8032e-06,0.25721,0.49152,5.2668e-08,3.5538e-06
1.9098,0.37499,0.37499,0.37436,1.7944e-06,0.25976,0.48896,5.4776e-08,3.5341e-06
1.9106,0.37499,0.37499,0.37436,1.7856e-06,0.26232,0.4864,5.6943e-08,3.5143e-06
1.9114,0.37499,0.37499,0.37436,1.7768e-06,0.26488,0.48384,5.9167e-08,3.4943e-06
1.9122,0.37499,0.37499,0.37436,1.7679e-06,0.26745,0.48127,6.1447e-08,3.4743e-06
1.913,0.37499,0.37499,0.37436,1.759e-06,0.27002,0.47869,6.378e-08,3.4542e-06
1.9138,0.37499,0.37499,0.37435,1.7501e-06,0.2726,0.47611,6.6164e-08,3.434e-06
1.9146,0.37499,0.37499,0.37435,1.7411e-06,0.27519,0.47352,6.8597e-08,3.4137e-06
1.9154,0.37499,0.37499,0.37435,1.7322e-06,0.27777,0.47093,7.1077e-08,3.3933e-06
1.9162,0.37499,0.37499,0.37435,1.7232e-06,0.28037,0.46833,7.3602e-08,3.3728e-06
1.917,0.37499,0.37499,0.37435,1.7142e-06,0.28297,0.46573,7.6169e-08,3.3523e-06
1.9178,0.37499,0.37499,0.37435,1.7052e-06,0.28557,0.46312,7.8776e-08,3.3317e-06
1.9187,0.37499,0.37499,0.37435,1.6962e-06,0.28818,0.46051,8.1421e-08,3.311e-06
1.9195,0.37499,0.37499,0.37435,1.6871e-06,0.2908,0.4579,8.4101e-08,3.2902e-06
1.9203,0.37499,0.37499,0.37434,1.6781e-06,0.29341,0.45528,8.6814e-08,3.2694e-06
1.9211,0.37499,0.37499,0.37434,1.669e-06,0.29603,0.45265,8.9557e-08,3.2485e-06
1.9219,0.37499,0.37499,0.37434,1.6599e-06,0.29866,0.45002,9.2328e-08,3.2275e-06
1.9227,0.37499,0.37499,0.37434,1.6508e-06,0.30129,0.44739,9.5125e-08,3.2065e-06
1.9235,0.37499,0.37499,0.37434,1.6417e-06,0.30392,0.44476,9.7944e-08,3.1854e-06
1.9243,0.37499,0.37499,0.37434,1.6326e-06,0.30656,0.44212,1.0078e-07,3.1643e-06
1.9251,0.37499,0.37499,0.37434,1.6234e-06,0.3092,0.43948,1.0364e-07,3.1432e-06
1.9259,0.37499,0.37499,0.37434,1.6142e-06,0.31185,0.43683,1.0651e-07,3.122e-06
1.9267,0.37499,0.37499,0.37434,1.6051e-06,0.31449,0.43418,1.094e-07,3.1007e-06
1.9275,0.37499,0.37499,0.37434,1.5959e-06,0.31714,0.43153,1.1229e-07,3.0795e-06
1.9283,0.37499,0.37499,0.37434,1.5867e-06,0.3198,0.42888,1.1519e-07,3.0582e-06
1.9291,0.37499,0.37499,0.37434,1.5775e-06,0.32245,0.42622,1.181e-07,3.0368e-06
1.9299,0.37499,0.37499,0.37433,1.5682e-06,0.32511,0.42356,1.2101e-07,3.0155e-06
1.9307,0.37499,0.37499,0.37433,1.559e-06,0.32777,0.4209,1.2392e-07,2.9941e-06
1.9315,0.37499,0.37499,0.37433,1.5498e-06,0.33044,0.41823,1.2682e-07,2.9727e-06
1.9323,0.37499,0.37499,0.37433,1.5405e-06,0.3331,0.41556,1.2972e-07,2.9513e-06
1.9332,0.37499,0.37499,0.37433,1.5313e-06,0.33577,0.41289,1.326e-07,2.9299e-06
1.934,0.37499,0.37499,0.37433,1.522e-06,0.33844,0.41022,1.3548e-07,2.9085e-06
1.9348,0.37499,0.37499,0.37433,1.5127e-06,0.34111,0.40755,1.3834e-07,2.8871e-06
1.9356,0.37499,0.37499,0.37433,1.5034e-06,0.34379,0.40488,1.4119e-07,2.8657e-06
1.9364,0.37499,0.37499,0.37433,1.4941e-06,0.34646,0.4022,1.4401e-07,2.8443e-06
1.9372,0.37499,0.37499,0.37433,1.4848e-06,0.34914,0.39952,1.4682e-07,2.8229e-06
1.938,0.37499,0.37499,0.37433,1.4755e-06,0.35182,0.39684,1.496e-07,2.8015e-06
1.9388,0.37499,0.37499,0.37433,1.4662e-06,0.3545,0.39416,1.5235e-07,2.7801e-06
1.9396,0.37499,0.37499,0.37433,1.4569e-06,0.35718,0.39148,1.5507e-07,2.7588e-06
1.9404,0.37499,0.37499,0.37433,1.4476e-06,0.35986,0.3888,1.5776e-07,2.7375e-06
1.9412,0.37499,0.37499,0.37433,1.4383e-06,0.36254,0.38612,1.6041e-07,2.7162e-06
1.942,0.37499,0.37499,0.37433,1.429e-06,0.36522,0.38343,1.6303e-07,2.6949e-06
1.9428,0.37499,0.37499,0.37433,1.4196e-06,0.36791,0.38075,1.656e-07,2.6737e-06
1.9436,0.37499,0.37499,0.37433,1.4103e-06,0.37059,0.37807,1.6814e-07,2.6525e-06
1.9444,0.37499,0.37499,0.37433,1.401e-06,0.37328,0.37538,1.7063e-07,2.6313e-06
1.9452,0.37499,0.37499,0.37433,1.3917e-06,0.37596,0.3727,1.7307e-07,2.6102e-06
1.946,0.37499,0.37499,0.37433,1.3823e-06,0.37864,0.37002,1.7546e-07,2.5892e-06
1.9468,0.37499,0.37499,0.37433,1.373e-06,0.38133,0.36733,1.778e-07,2.5682e-06
1.9477,0.37499,0.37499,0.37433,1.3637e-06,0.38401,0.36465,1.8009e-07,2.5472e-06
1.9485,0.37499,0.37499,0.37433,1.3543e-06,0.38669,0.36197,1.8232e-07,2.5263e-06
1.9493,0.37499,0.37499,0.37433,1.345e-06,0.38938,0.35928,1.845e-07,2.5055e-06
1.9501,0.37499,0.37499,0.37433,1.3357e-06,0.39206,0.3566,1.8661e-07,2.4847e-06
1.9509,0.37499,0.37499,0.37433,1.3263e-06,0.39474,0.35392,1.8866e-07,2.464e-06
1.9517,0.37499,0.37499,0.37433,1.317e-06,0.39742,0.35124,1.9065e-07,2.4434e-06
1.9525,0.37499,0.37499,0.37433,1.3077e-06,0.4001,0.34857,1.9257e-07,2.4228e-06
1.9533,0.37499,0.37499,0.37433,1.2984e-06,0.40277,0.34589,1.9442e-07,2.4024e-06
1.9541,0.37499,0.37499,0.37433,1.2891e-06,0.40545,0.34321,1.9621e-07,2.382e-06
1.9549,0.37499,0.37499,0.37433,1.2798e-06,0.40812,0.34054,1.9792e-07,2.3616e-06
1.9557,0.37499,0.37499,0.37433,1.2705e-06,0.4108,0.33787,1.9956e-07,2.3414e-06
1.9565,0.37499,0.37499,0.37433,1.2612e-06,0.41347,0.3352,2.0113e-07,2.3212e-06
1.9573,0.37499,0.37499,0.37433,1.2519e-06,0.41614,0.33253,2.0262e-07,2.3012e-06
1.9581,0.37499,0.37499,0.37433,1.2426e-06,0.4188,0.32986,2.0403e-07,2.2812e-06
1.9589,0.37499,0.37499,0.37433,1.2333e-06,0.42147,0.3272,2.0536e-07,2.2613e-06
1.9597,0.37499,0.37499,0.37433,1.2241e-06,0.42413,0.32454,2.0662e-07,2.2415e-06
1.9605,0.37499,0.37499,0.37434,1.2148e-06,0.42679,0.32188,2.0779e-07,2.2218e-06
1.9613,0.37499,0.37499,0.37434,1.2056e-06,0.42945,0.31923,2.0888e-07,2.2023e-06
1.9621,0.37499,0.37499,0.37434,1.1963e-06,0.4321,0.31657,2.0988e-07,2.1828e-06
1.963,0.37499,0.37499,0.37434,1.1871e-06,0.43475,0.31392,2.1081e-07,2.1634e-06
1.9638,0.37499,0.37499,0.37434,1.1779e-06,0.4374,0.31128,2.1164e-07,2.1441e-06
1.9646,0.37499,0.37499,0.37434,1.1687e-06,0.44004,0.30863,2.1239e-07,2.1249e-06
1.9654,0.37499,0.37499,0.37434,1.1595e-06,0.44269,0.30599,2.1305e-07,2.1059e-06
1.9662,0.37499,0.37499,0.37434,1.1503e-06,0.44532,0.30336,2.1363e-07,2.0869e-06
1.967,0.37499,0.37499,0.37434,1.1411e-06,0.44796,0.30073,2.1412e-07,2.0681e-06
1.9678,0.37499,0.37499,0.37434,1.1319e-06,0.45059,0.2981,2.1451e-07,2.0494e-06
1.9686,0.37499,0.37499,0.37434,1.1228e-06,0.45322,0.29547,2.1482e-07,2.0308e-06
1.9694,0.37499,0.37499,0.37435,1.1137e-06,0.45584,0.29285,2.1504e-07,2.0123e-06
1.9702,0.37499,0.37499,0.37435,1.1045e-06,0.45846,0.29023,2.1517e-07,1.9939e-06
1.971,0.37499,0.37499,0.37435,1.0954e-06,0.46107,0.28762,2.1521e-07,1.9756e-06
1.9718,0.37499,0.37499,0.37435,1.0863e-06,0.46368,0.28501,2.1515e-07,1.9575e-06
1.9726,0.37499,0.37499,0.37435,1.0773e-06,0.46629,0.28241,2.1501e-07,1.9395e-06
1.9734,0.37499,0.37499,0.37435,1.0682e-06,0.46889,0.27981,2.1478e-07,1.9216e-06
1.9742,0.37499,0.37499,0.37435,1.0592e-06,0.47149,0.27722,2.1446e-07,1.9038e-06
1.975,0.37499,0.37499,0.37435,1.0501e-06,0.47408,0.27463,2.1404e-07,1.8862e-06
1.9758,0.37499,0.37499,0.37435,1.0411e-06,0.47666,0.27205,2.1354e-07,1.8687e-06
1.9766,0.37499,0.37499,0.37436,1.0321e-06,0.47924,0.26947,2.1295e-07,1.8513e-06
1.9775,0.37499,0.37499,0.37436,1.0231e-06,0.48182,0.2669,2.1227e-07,1.834e-06
1.9783,0.37499,0.37499,0.37436,1.0142e-06,0.48439,0.26433,2.115e-07,1.8169e-06
1.9791,0.37499,0.37499,0.37436,1.0053e-06,0.48695,0.26177,2.1064e-07,1.7999e-06
1.9799,0.37499,0.37499,0.37436,9.9634e-07,0.48951,0.25921,2.097e-07,1.783e-06
1.9807,0.37499,0.37499,0.37436,9.8744e-07,0.49206,0.25666,2.0867e-07,1.7662e-06
1.9815,0.37499,0.37499,0.37436,9.7857e-07,0.49461,0.25412,2.0755e-07,1.7496e-06
1.9823,0.37499,0.37499,0.37437,9.6971e-07,0.49715,0.25158,2.0635e-07,1.7331e-06
1.9831,0.37499,0.37499,0.37437,9.6088e-07,0.49969,0.24905,2.0507e-07,1.7167e-06
1.9839,0.37499,0.37499,0.37437,9.5207e-07,0.50221,0.24652,2.037e-07,1.7004e-06
1.9847,0.37499,0.37499,0.37437,9.4328e-07,0.50474,0.24401,2.0225e-07,1.6843e-06
1.9855,0.37499,0.37499,0.37437,9.3451e-07,0.50725,0.24149,2.0072e-07,1.6683e-06
1.9863,0.37499,0.37499,0.37437,9.2577e-07,0.50976,0.23899,1.9912e-07,1.6524e-06
1.9871,0.37499,0.37499,0.37438,9.1705e-07,0.51226,0.23649,1.9743e-07,1.6367e-06
1.9879,0.37499,0.37499,0.37438,9.0835e-07,0.51475,0.234,1.9567e-07,1.621e-06
1.9887,0.37499,0.37499,0.37438,8.9968e-07,0.51724,0.23152,1.9384e-07,1.6055e-06
1.9895,0.37499,0.37499,0.37438,8.9104e-07,0.51972,0.22904,1.9193e-07,1.5901e-06
1.9903,0.37499,0.37499,0.37438,8.8242e-07,0.52219,0.22657,1.8995e-07,1.5749e-06
1.9911,0.37499,0.37499,0.37439,8.7383e-07,0.52466,0.22411,1.8791e-07,1.5597e-06
1.992,0.37499,0.37499,0.37439,8.6526e-07,0.52712,0.22166,1.8579e-07,1.5447e-06
1.9928,0.37499,0.37499,0.37439,8.5672e-07,0.52957,0.21921,1.8361e-07,1.5298e-06
1.9936,0.37499,0.37499,0.37439,8.4821e-07,0.53201,0.21678,1.8137e-07,1.515e-06
1.9944,0.37499,0.37499,0.37439,8.3972e-07,0.53444,0.21435,1.7906e-07,1.5004e-06
1.9952,0.37499,0.37499,0.3744,8.3127e-07,0.53687,0.21193,1.7669e-07,1.4858e-06
1.996,0.37499,0.37499,0.3744,8.2284e-07,0.53928,0.20951,1.7427e-07,1.4714e-06
1.9968,0.37499,0.37499,0.3744,8.1444e-07,0.54169,0.20711,1.7178e-07,1.4571e-06
1.9976,0.37499,0.37499,0.3744,8.0607e-07,0.54409,0.20471,1.6925e-07,1.4429e-06
1.9984,0.37499,0.37499,0.3744,7.9773e-07,0.54648,0.20233,1.6666e-07,1.4288e-06
1.9992,0.37499,0.37499,0.37441,7.8942e-07,0.54886,0.19995,1.6403e-07,1.4148e-06
2,0.37499,0.37499,0.37441,7.8114e-07,0.55124,0.19758,1.6135e-07,1.4009e-06


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN2_energy.csv <==
0.00080548,0.375,0.375,0.375,3.3088e-10,0.75,9.605e-06,6.6015e-10,1.6113e-12
0.001611,0.375,0.375,0.37501,3.3271e-10,0.74998,3.842e-05,6.5898e-10,6.4429e-12
0.0024164,0.375,0.375,0.37501,3.3557e-10,0.74994,8.6442e-05,6.5666e-10,1.4488e-11
0.0032219,0.375,0.375,0.37502,3.3946e-10,0.74988,0.00015367,6.5318e-10,2.5734e-11
0.0040274,0.375,0.375,0.37502,3.4436e-10,0.74981,0.0002401,6.4856e-10,4.0165e-11
0.0048329,0.375,0.375,0.37503,3.5029e-10,0.74971,0.00034573,6.4283e-10,5.7761e-11
0.0056384,0.375,0.375,0.37503,3.5725e-10,0.74959,0.00047055,6.36e-10,7.8495e-11
0.0064438,0.375,0.375,0.37504,3.6522e-10,0.74946,0.00061456,6.281e-10,1.0234e-10
0.0072493,0.375,0.375,0.37504,3.7421e-10,0.74931,0.00077774,6.1916e-10,1.2926e-10
0.0080548,0.375,0.375,0.37505,3.8421e-10,0.74913,0.0009601,6.0921e-10,1.5921e-10
0.0088603,0.375,0.375,0.37505,3.9523e-10,0.74894,0.0011616,5.9831e-10,1.9216e-10
0.0096658,0.375,0.375,0.37506,4.0727e-10,0.74873,0.0013823,5.8648e-10,2.2805e-10
0.010471,0.375,0.375,0.37506,4.2031e-10,0.7485,0.0016221,5.7378e-10,2.6685e-10
0.011277,0.375,0.375,0.37507,4.3437e-10,0.74825,0.001881,5.6026e-10,3.0849e-10
0.012082,0.375,0.375,0.37507,4.4944e-10,0.74798,0.0021591,5.4596e-10,3.5292e-10
0.012888,0.375,0.375,0.37508,4.6552e-10,0.74769,0.0024562,5.3096e-10,4.0007e-10
0.013693,0.375,0.375,0.37508,4.826e-10,0.74739,0.0027724,5.153e-10,4.499e-10
0.014499,0.375,0.375,0.37509,5.0068e-10,0.74706,0.0031077,4.9904e-10,5.0233e-10
0.015304,0.375,0.375,0.37509,5.1978e-10,0.74672,0.0034621,4.8226e-10,5.5729e-10
0.01611,0.375,0.375,0.37509,5.3987e-10,0.74635,0.0038355,4.6502e-10,6.1471e-10
0.016915,0.375,0.375,0.3751,5.6096e-10,0.74597,0.0042279,4.4739e-10,6.7454e-10
0.017721,0.375,0.375,0.3751,5.8306e-10,0.74557,0.0046393,4.2943e-10,7.3668e-10
0.018526,0.375,0.375,0.37511,6.0615e-10,0.74515,0.0050696,4.1122e-10,8.0107e-10
0.019332,0.375,0.375,0.37511,6.3023e-10,0.74471,0.0055189,3.9283e-10,8.6764e-10
0.020137,0.375,0.375,0.37512,6.5532e-10,0.74425,0.0059872,3.7433e-10,9.363e-10
0.020942,0.375,0.375,0.37512,6.814e-10,0.74377,0.0064743,3.558e-10,1.007e-09
0.021748,0.375,0.375,0.37513,7.0847e-10,0.74328,0.0069803,3.3731e-10,1.0796e-09
0.022553,0.375,0.375,0.37513,7.3653e-10,0.74276,0.0075052,3.1892e-10,1.1541e-09
0.023359,0.375,0.375,0.37514,7.6558e-10,0.74223,0.0080489,3.0073e-10,1.2304e-09
0.024164,0.375,0.375,0.37514,7.9562e-10,0.74167,0.0086114,2.8279e-10,1.3085e-09
0.02497,0.375,0.375,0.37515,8.2665e-10,0.7411,0.0091927,2.6517e-10,1.3881e-09
0.025775,0.375,0.375,0.37515,8.5867e-10,0.74051,0.0097927,2.4795e-10,1.4694e-09
0.026581,0.375,0.375,0.37516,8.9167e-10,0.7399,0.010411,2.312e-10,1.5522e-09
0.027386,0.375,0.375,0.37516,9.2566e-10,0.73927,0.011049,2.1497e-10,1.6363e-09
0.028192,0.375,0.375,0.37517,9.6063e-10,0.73863,0.011705,1.9934e-10,1.7219e-09
0.028997,0.375,0.375,0.37517,9.9658e-10,0.73796,0.012379,1.8437e-10,1.8088e-09
0.029803,0.375,0.375,0.37517,1.0335e-09,0.73728,0.013073,1.7011e-10,1.8969e-09
0.030608,0.375,0.375,0.37518,1.0714e-09,0.73657,0.013784,1.5662e-10,1.9862e-09
0.031414,0.375,0.375,0.37518,1.1103e-09,0.73585,0.014515,1.4395e-10,2.0767e-09
0.032219,0.375,0.375,0.37519,1.1502e-09,0.73511,0.015263,1.3215e-10,2.1682e-09
0.033025,0.375,0.375,0.37519,1.191e-09,0.73436,0.016031,1.2128e-10,2.2608e-09
0.03383,0.375,0.375,0.3752,1.2329e-09,0.73358,0.016816,1.1136e-10,2.3544e-09
0.034636,0.375,0.375,0.3752,1.2757e-09,0.73278,0.01762,1.0244e-10,2.4489e-09
0.035441,0.375,0.375,0.37521,1.3194e-09,0.73197,0.018442,9.4562e-11,2.5443e-09
0.036247,0.375,0.375,0.37521,1.3642e-09,0.73114,0.019283,8.7745e-11,2.6406e-09
0.037052,0.375,0.375,0.37522,1.4099e-09,0.73029,0.020141,8.2019e-11,2.7377e-09
0.037858,0.375,0.375,0.37522,1.4566e-09,0.72942,0.021018,7.7406e-11,2.8357e-09
0.038663,0.375,0.375,0.37522,1.5042e-09,0.72854,0.021913,7.3923e-11,2.9345e-09
0.039469,0.375,0.375,0.37523,1.5528e-09,0.72763,0.022826,7.1583e-11,3.0341e-09
0.040274,0.375,0.375,0.37523,1.6024e-09,0.72671,0.023757,7.0394e-11,3.1344e-09
0.041079,0.375,0.375,0.37524,1.653e-09,0.72577,0.024707,7.0361e-11,3.2355e-09
0.041885,0.375,0.375,0.37524,1.7045e-09,0.72481,0.025674,7.1482e-11,3.3374e-09
0.04269,0.375,0.375,0.37525,1.7569e-09,0.72384,0.026659,7.3752e-11,3.4401e-09
0.043496,0.375,0.375,0.37525,1.8104e-09,0.72284,0.027661,7.716e-11,3.5436e-09
0.044301,0.375,0.375,0.37526,1.8647e-09,0.72183,0.028682,8.1693e-11,3.6478e-09
0.045107,0.375,0.375,0.37526,1.9201e-09,0.7208,0.02972,8.7331e-11,3.7528e-09
0.045912,0.375,0.375,0.37527,1.9764e-09,0.71975,0.030776,9.4051e-11,3.8587e-09
0.046718,0.375,0.375,0.37527,2.0336e-09,0.71869,0.03185,1.0182e-10,3.9654e-09
0.047523,0.375,0.375,0.37527,2.0918e-09,0.71761,0.032941,1.1062e-10,4.073e-09
0.048329,0.375,0.375,0.37528,2.151e-09,0.71651,0.03405,1.204e-10,4.1815e-09
0.049134,0.375,0.375,0.37528,2.2111e-09,0.71539,0.035176,1.3113e-10,4.291e-09
0.04994,0.375,0.375,0.37529,2.2721e-09,0.71425,0.03632,1.4276e-10,4.4014e-09
0.050745,0.375,0.375,0.37529,2.3341e-09,0.7131,0.037481,1.5524e-10,4.5129e-09
0.051551,0.375,0.375,0.3753,2.397e-09,0.71193,0.038659,1.6853e-10,4.6254e-09
0.052356,0.375,0.375,0.3753,2.4608e-09,0.71075,0.039855,1.8257e-10,4.7391e-09
0.053162,0.375,0.375,0.3753,2.5256e-09,0.70954,0.041067,1.9731e-10,4.8539e-09
0.053967,0.375,0.375,0.37531,2.5913e-09,0.70832,0.042297,2.1267e-10,4.97e-09
0.054773,0.375,0.375,0.37531,2.658e-09,0.70708,0.043544,2.2861e-10,5.0873e-09
0.055578,0.375,0.375,0.37532,2.7255e-09,0.70583,0.044808,2.4506e-10,5.206e-09
0.056384,0.375,0.375,0.37532,2.794e-09,0.70455,0.046089,2.6195e-10,5.3261e-09
0.057189,0.375,0.375,0.37533,2.8634e-09,0.70326,0.047386,2.7921e-10,5.4477e-09
0.057995,0.375,0.375,0.37533,2.9338e-09,0.70196,0.0487,2.9677e-10,5.5708e-09
0.0588,0.375,0.375,0.37533,3.005e-09,0.70064,0.050032,3.1457e-10,5.6954e-09
0.059606,0.375,0.375,0.37534,3.0771e-09,0.6993,0.051379,3.3252e-10,5.8218e-09
0.060411,0.375,0.375,0.37534,3.1502e-09,0.69794,0.052744,3.5057e-10,5.9498e-09
0.061216,0.375,0.375,0.37535,3.2241e-09,0.69657,0.054124,3.6863e-10,6.0796e-09
0.062022,0.375,0.375,0.37535,3.299e-09,0.69518,0.055522,3.8663e-10,6.2113e-09
0.062827,0.375,0.375,0.37535,3.3747e-09,0.69377,0.056935,4.0451e-10,6.3449e-09
0.063633,0.375,0.375,0.37536,3.4513e-09,0.69235,0.058365,4.2218e-10,6.4805e-09
0.064438,0.375,0.375,0.37536,3.5288e-09,0.69091,0.059811,4.3958e-10,6.6181e-09
0.065244,0.375,0.375,0.37537,3.6072e-09,0.68946,0.061273,4.5664e-10,6.7578e-09
0.066049,0.375,0.375,0.37537,3.6865e-09,0.68799,0.062752,4.7329e-10,6.8997e-09
0.066855,0.375,0.375,0.37537,3.7666e-09,0.6865,0.064246,4.8946e-10,7.0437e-09
0.06766,0.375,0.375,0.37538,3.8476e-09,0.685,0.065756,5.0509e-10,7.1901e-09
0.068466,0.375,0.375,0.37538,3.9294e-09,0.68348,0.067282,5.2011e-10,7.3388e-09
0.069271,0.375,0.375,0.37539,4.0121e-09,0.68195,0.068824,5.3447e-10,7.4898e-09
0.070077,0.375,0.375,0.37539,4.0957e-09,0.6804,0.070382,5.481e-10,7.6433e-09
0.070882,0.375,0.375,0.37539,4.1801e-09,0.67883,0.071955,5.6096e-10,7.7992e-09
0.071688,0.375,0.375,0.3754,4.2653e-09,0.67725,0.073544,5.7298e-10,7.9577e-09
0.072493,0.375,0.375,0.3754,4.3514e-09,0.67566,0.075148,5.8413e-10,8.1187e-09
0.073299,0.375,0.375,0.37541,4.4383e-09,0.67404,0.076767,5.9435e-10,8.2822e-09
0.074104,0.375,0.375,0.37541,4.526e-09,0.67242,0.078402,6.0361e-10,8.4484e-09
0.07491,0.375,0.375,0.37541,4.6146e-09,0.67077,0.080052,6.1187e-10,8.6172e-09
0.075715,0.375,0.375,0.37542,4.7039e-09,0.66912,0.081717,6.191e-10,8.7887e-09
0.076521,0.375,0.375,0.37542,4.794e-09,0.66744,0.083397,6.2526e-10,8.9628e-09
0.077326,0.375,0.375,0.37542,4.885e-09,0.66576,0.085092,6.3033e-10,9.1397e-09
0.078132,0.375,0.375,0.37543,4.9767e-09,0.66405,0.086802,6.343e-10,9.3192e-09
0.078937,0.375,0.375,0.37543,5.0693e-09,0.66234,0.088527,6.3714e-10,9.5014e-09
0.079743,0.375,0.375,0.37544,5.1626e-09,0.66061,0.090266,6.3884e-10,9.6863e-09
0.080548,0.375,0.375,0.37544,5.2566e-09,0.65886,0.09202,6.394e-10,9.8739e-09
0.081353,0.375,0.375,0.37544,5.3515e-09,0.6571,0.093788,6.3882e-10,1.0064e-08
0.082159,0.375,0.375,0.37545,5.4471e-09,0.65532,0.095571,6.371e-10,1.0257e-08
0.082964,0.375,0.375,0.37545,5.5435e-09,0.65353,0.097368,6.3423e-10,1.0453e-08
0.08377,0.375,0.375,0.37545,5.6406e-09,0.65173,0.099179,6.3025e-10,1.0651e-08
0.084575,0.375,0.375,0.37546,5.7384e-09,0.64991,0.101,6.2516e-10,1.0852e-08
0.085381,0.375,0.375,0.37546,5.837e-09,0.64808,0.10284,6.1897e-10,1.1055e-08
0.086186,0.375,0.375,0.37546,5.9363e-09,0.64623,0.1047,6.1173e-10,1.1261e-08
0.086992,0.375,0.375,0.37547,6.0364e-09,0.64437,0.10657,6.0345e-10,1.1469e-08
0.087797,0.375,0.375,0.37547,6.1371e-09,0.6425,0.10845,5.9417e-10,1.168e-08
0.088603,0.375,0.375,0.37547,6.2386e-09,0.64061,0.11034,5.8393e-10,1.1893e-08
0.089408,0.375,0.375,0.37548,6.3408e-09,0.63871,0.11225,5.7276e-10,1.2109e-08
0.090214,0.375,0.375,0.37548,6.4437e-09,0.63679,0.11417,5.6071e-10,1.2327e-08
0.091019,0.375,0.375,0.37548,6.5472e-09,0.63486,0.11611,5.4784e-10,1.2547e-08
0.091825,0.375,0.375,0.37549,6.6515e-09,0.63292,0.11805,5.3418e-10,1.2769e-08
0.09263,0.375,0.375,0.37549,6.7564e-09,0.63097,0.12002,5.1981e-10,1.2993e-08
0.093436,0.375,0.375,0.37549,6.862e-09,0.629,0.12199,5.0476e-10,1.3219e-08
0.094241,0.375,0.375,0.3755,6.9682e-09,0.62702,0.12398,4.8911e-10,1.3447e-08
0.095047,0.375,0.375,0.3755,7.0752e-09,0.62502,0.12598,4.7292e-10,1.3677e-08
0.095852,0.375,0.375,0.3755,7.1827e-09,0.62302,0.12799,4.5625e-10,1.3909e-08
0.096658,0.375,0.375,0.37551,7.291e-09,0.621,0.13002,4.3916e-10,1.4143e-08
0.097463,0.375,0.375,0.37551,7.3998e-09,0.61897,0.13206,4.2174e-10,1.4378e-08
0.098269,0.375,0.375,0.37551,7.5093e-09,0.61692,0.13411,4.0404e-10,1.4615e-08
0.099074,0.375,0.375,0.37552,7.6194e-09,0.61486,0.13617,3.8613e-10,1.4853e-08
0.09988,0.375,0.375,0.37552,7.7302e-09,0.61279,0.13824,3.681e-10,1.5092e-08
0.10069,0.375,0.375,0.37552,7.8416e-09,0.61071,0.14033,3.5001e-10,1.5333e-08
0.10149,0.375,0.375,0.37553,7.9535e-09,0.60862,0.14243,3.3193e-10,1.5575e-08
0.1023,0.375,0.375,0.37553,8.0661e-09,0.60651,0.14454,3.1393e-10,1.5818e-08
0.1031,0.375,0.375,0.37553,8.1793e-09,0.6044,0.14667,2.961e-10,1.6062e-08
0.10391,0.375,0.375,0.37553,8.293e-09,0.60227,0.1488,2.7849e-10,1.6308e-08
0.10471,0.375,0.375,0.37554,8.4074e-09,0.60013,0.15095,2.6118e-10,1.6554e-08
0.10552,0.375,0.375,0.37554,8.5223e-09,0.59797,0.15311,2.4424e-10,1.68e-08
0.10632,0.375,0.375,0.37554,8.6379e-09,0.59581,0.15527,2.2774e-10,1.7048e-08
0.10713,0.375,0.375,0.37555,8.7539e-09,0.59364,0.15746,2.1175e-10,1.7296e-08
0.10793,0.375,0.375,0.37555,8.8706e-09,0.59145,0.15965,1.9631e-10,1.7545e-08
0.10874,0.375,0.375,0.37555,8.9878e-09,0.58925,0.16185,1.8151e-10,1.7794e-08
0.10955,0.375,0.375,0.37555,9.1056e-09,0.58704,0.16406,1.674e-10,1.8044e-08
0.11035,0.375,0.375,0.37556,9.2239e-09,0.58483,0.16629,1.5403e-10,1.8294e-08
0.11116,0.375,0.375,0.37556,9.3427e-09,0.5826,0.16852,1.4146e-10,1.8544e-08
0.11196,0.375,0.375,0.37556,9.4621e-09,0.58036,0.17077,1.2974e-10,1.8794e-08
0.11277,0.375,0.375,0.37556,9.582e-09,0.5781,0.17303,1.1891e-10,1.9045e-08
0.11357,0.375,0.375,0.37557,9.7025e-09,0.57584,0.17529,1.0902e-10,1.9296e-08
0.11438,0.375,0.375,0.37557,9.8234e-09,0.57357,0.17757,1.0011e-10,1.9547e-08
0.11518,0.375,0.375,0.37557,9.9449e-09,0.57129,0.17986,9.2211e-11,1.9798e-08
0.11599,0.375,0.375,0.37557,1.0067e-08,0.569,0.18215,8.536e-11,2.0049e-08
0.11679,0.375,0.375,0.37558,1.0189e-08,0.5667,0.18446,7.9581e-11,2.0299e-08
0.1176,0.375,0.375,0.37558,1.0312e-08,0.56438,0.18678,7.4899e-11,2.055e-08
0.11841,0.375,0.375,0.37558,1.0436e-08,0.56206,0.1891,7.1331e-11,2.0801e-08
0.11921,0.375,0.375,0.37558,1.056e-08,0.55973,0.19144,6.8892e-11,2.1051e-08
0.12002,0.375,0.375,0.37559,1.0684e-08,0.55739,0.19378,6.7592e-11,2.1301e-08
0.12082,0.375,0.375,0.37559,1.0809e-08,0.55504,0.19614,6.7436e-11,2.1551e-08
0.12163,0.375,0.375,0.37559,1.0935e-08,0.55268,0.1985,6.8424e-11,2.1801e-08
0.12243,0.375,0.375,0.37559,1.1061e-08,0.55031,0.20087,7.0553e-11,2.2051e-08
0.12324,0.375,0.375,0.3756,1.1187e-08,0.54794,0.20326,7.3813e-11,2.23e-08
0.12404,0.375,0.375,0.3756,1.1314e-08,0.54555,0.20565,7.8193e-11,2.255e-08
0.12485,0.375,0.375,0.3756,1.1441e-08,0.54316,0.20804,8.3673e-11,2.2799e-08
0.12565,0.375,0.375,0.3756,1.1569e-08,0.54075,0.21045,9.0233e-11,2.3047e-08
0.12646,0.375,0.375,0.3756,1.1697e-08,0.53834,0.21287,9.7845e-11,2.3296e-08
0.12727,0.375,0.375,0.37561,1.1826e-08,0.53592,0.21529,1.0648e-10,2.3545e-08
0.12807,0.375,0.375,0.37561,1.1955e-08,0.53349,0.21772,1.161e-10,2.3793e-08
0.12888,0.375,0.375,0.37561,1.2084e-08,0.53106,0.22017,1.2667e-10,2.4042e-08
0.12968,0.375,0.375,0.37561,1.2214e-08,0.52861,0.22261,1.3815e-10,2.429e-08
0.13049,0.375,0.375,0.37561,1.2344e-08,0.52616,0.22507,1.5049e-10,2.4538e-08
0.13129,0.375,0.375,0.37562,1.2475e-08,0.5237,0.22753,1.6364e-10,2.4786e-08
0.1321,0.375,0.375,0.37562,1.2606e-08,0.52123,0.23001,1.7755e-10,2.5035e-08
0.1329,0.375,0.375,0.37562,1.2738e-08,0.51876,0.23248,1.9215e-10,2.5283e-08
0.13371,0.375,0.375,0.37562,1.2869e-08,0.51627,0.23497,2.0741e-10,2.5532e-08
0.13452,0.375,0.375,0.37562,1.3002e-08,0.51378,0.23746,2.2324e-10,2.578e-08
0.13532,0.375,0.375,0.37563,1.3134e-08,0.51129,0.23996,2.396e-10,2.6029e-08
0.13613,0.375,0.375,0.37563,1.3267e-08,0.50878,0.24247,2.564e-10,2.6279e-08
0.13693,0.375,0.375,0.37563,1.3401e-08,0.50627,0.24499,2.736e-10,2.6528e-08
0.13774,0.375,0.375,0.37563,1.3535e-08,0.50375,0.24751,2.9111e-10,2.6778e-08
0.13854,0.375,0.375,0.37563,1.3669e-08,0.50123,0.25003,3.0886e-10,2.7029e-08
0.13935,0.375,0.375,0.37563,1.3803e-08,0.4987,0.25257,3.2679e-10,2.728e-08
0.14015,0.375,0.375,0.37564,1.3938e-08,0.49616,0.25511,3.4483e-10,2.7531e-08
0.14096,0.375,0.375,0.37564,1.4073e-08,0.49362,0.25765,3.6289e-10,2.7784e-08
0.14176,0.375,0.375,0.37564,1.4209e-08,0.49107,0.26021,3.8091e-10,2.8036e-08
0.14257,0.375,0.375,0.37564,1.4344e-08,0.48852,0.26276,3.9881e-10,2.829e-08
0.14338,0.375,0.375,0.37564,1.4481e-08,0.48595,0.26533,4.1653e-10,2.8545e-08
0.14418,0.375,0.375,0.37564,1.4617e-08,0.48339,0.2679,4.3399e-10,2.88e-08
0.14499,0.375,0.375,0.37564,1.4754e-08,0.48082,0.27047,4.5112e-10,2.9056e-08
0.14579,0.375,0.375,0.37565,1.4891e-08,0.47824,0.27305,4.6786e-10,2.9314e-08
0.1466,0.375,0.375,0.37565,1.5028e-08,0.47565,0.27564,4.8412e-10,2.9572e-08
0.1474,0.375,0.375,0.37565,1.5166e-08,0.47307,0.27823,4.9986e-10,2.9832e-08
0.14821,0.375,0.375,0.37565,1.5304e-08,0.47047,0.28082,5.15e-10,3.0092e-08
0.14901,0.375,0.375,0.37565,1.5442e-08,0.46788,0.28343,5.2949e-10,3.0354e-08
0.14982,0.375,0.375,0.37565,1.558e-08,0.46527,0.28603,5.4326e-10,3.0617e-08
0.15062,0.375,0.375,0.37565,1.5719e-08,0.46267,0.28864,5.5627e-10,3.0881e-08
0.15143,0.375,0.375,0.37565,1.5858e-08,0.46005,0.29125,5.6845e-10,3.1147e-08
0.15224,0.375,0.375,0.37565,1.5997e-08,0.45744,0.29387,5.7976e-10,3.1414e-08
0.15304,0.375,0.375,0.37566,1.6136e-08,0.45482,0.29649,5.9015e-10,3.1682e-08
0.15385,0.375,0.375,0.37566,1.6276e-08,0.45219,0.29912,5.9958e-10,3.1952e-08
0.15465,0.375,0.375,0.37566,1.6416e-08,0.44956,0.30175,6.0801e-10,3.2223e-08
0.15546,0.375,0.375,0.37566,1.6556e-08,0.44693,0.30439,6.1541e-10,3.2496e-08
0.15626,0.375,0.375,0.37566,1.6696e-08,0.4443,0.30702,6.2175e-10,3.277e-08
0.15707,0.375,0.375,0.37566,1.6836e-08,0.44166,0.30966,6.27e-10,3.3046e-08
0.15787,0.375,0.375,0.37566,1.6977e-08,0.43901,0.31231,6.3113e-10,3.3323e-08
0.15868,0.375,0.375,0.37566,1.7118e-08,0.43637,0.31496,6.3414e-10,3.3601e-08
0.15949,0.375,0.375,0.37566,1.7259e-08,0.43372,0.31761,6.3601e-10,3.3881e-08
0.16029,0.375,0.375,0.37566,1.74e-08,0.43107,0.32026,6.3672e-10,3.4163e-08
0.1611,0.375,0.375,0.37566,1.7541e-08,0.42841,0.32292,6.3629e-10,3.4446e-08
0.1619,0.375,0.375,0.37566,1.7682e-08,0.42575,0.32558,6.347e-10,3.473e-08
0.16271,0.375,0.375,0.37567,1.7824e-08,0.42309,0.32824,6.3197e-10,3.5016e-08
0.16351,0.375,0.375,0.37567,1.7966e-08,0.42043,0.3309,6.2809e-10,3.5303e-08
0.16432,0.375,0.375,0.37567,1.8108e-08,0.41776,0.33357,6.231e-10,3.5592e-08
0.16512,0.375,0.375,0.37567,1.8249e-08,0.4151,0.33624,6.17e-10,3.5882e-08
0.16593,0.375,0.375,0.37567,1.8391e-08,0.41243,0.33891,6.0983e-10,3.6173e-08
0.16673,0.375,0.375,0.37567,1.8534e-08,0.40975,0.34158,6.016e-10,3.6466e-08
0.16754,0.375,0.375,0.37567,1.8676e-08,0.40708,0.34426,5.9235e-10,3.6759e-08
0.16835,0.375,0.375,0.37567,1.8818e-08,0.40441,0.34693,5.8212e-10,3.7054e-08
0.16915,0.375,0.375,0.37567,1.896e-08,0.40173,0.34961,5.7095e-10,3.735e-08
0.16996,0.375,0.375,0.37567,1.9103e-08,0.39905,0.35229,5.5888e-10,3.7647e-08
0.17076,0.375,0.375,0.37567,1.9245e-08,0.39637,0.35497,5.4595e-10,3.7945e-08
0.17157,0.375,0.375,0.37567,1.9388e-08,0.39369,0.35765,5.3222e-10,3.8244e-08
0.17237,0.375,0.375,0.37567,1.9531e-08,0.39101,0.36033,5.1775e-10,3.8543e-08
0.17318,0.375,0.375,0.37567,1.9673e-08,0.38833,0.36301,5.0259e-10,3.8844e-08
0.17398,0.375,0.375,0.37567,1.9816e-08,0.38565,0.36569,4.8679e-10,3.9145e-08
0.17479,0.375,0.375,0.37567,1.9959e-08,0.38296,0.36838,4.7043e-10,3.9447e-08
0.17559,0.375,0.375,0.37567,2.0101e-08,0.38028,0.37106,4.5357e-10,3.9749e-08
0.1764,0.375,0.375,0.37567,2.0244e-08,0.3776,0.37375,4.3626e-10,4.0052e-08
0.17721,0.375,0.375,0.37567,2.0387e-08,0.37491,0.37643,4.1859e-10,4.0355e-08
0.17801,0.375,0.375,0.37567,2.053e-08,0.37223,0.37911,4.0063e-10,4.0658e-08
0.17882,0.375,0.375,0.37567,2.0672e-08,0.36955,0.3818,3.8243e-10,4.0962e-08
0.17962,0.375,0.375,0.37567,2.0815e-08,0.36686,0.38448,3.6408e-10,4.1266e-08
0.18043,0.375,0.375,0.37567,2.0958e-08,0.36418,0.38716,3.4565e-10,4.157e-08
0.18123,0.37499,0.375,0.37567,2.11e-08,0.3615,0.38985,3.2721e-10,4.1873e-08
0.18204,0.37499,0.375,0.37567,2.1243e-08,0.35881,0.39253,3.0883e-10,4.2177e-08
0.18284,0.37499,0.375,0.37567,2.1385e-08,0.35613,0.39521,2.9059e-10,4.248e-08
0.18365,0.37499,0.375,0.37567,2.1528e-08,0.35345,0.39789,2.7255e-10,4.2783e-08
0.18445,0.37499,0.375,0.37567,2.167e-08,0.35077,0.40057,2.548e-10,4.3086e-08
0.18526,0.37499,0.375,0.37567,2.1813e-08,0.3481,0.40324,2.374e-10,4.3388e-08
0.18607,0.37499,0.375,0.37567,2.1955e-08,0.34542,0.40592,2.2042e-10,4.3689e-08
0.18687,0.37499,0.37499,0.37567,2.2097e-08,0.34274,0.40859,2.0393e-10,4.399e-08
0.18768,0.37499,0.37499,0.37567,2.2239e-08,0.34007,0.41126,1.8799e-10,4.4291e-08
0.18848,0.37499,0.37499,0.37567,2.2381e-08,0.3374,0.41393,1.7267e-10,4.459e-08
0.18929,0.37499,0.37499,0.37567,2.2523e-08,0.33473,0.4166,1.5802e-10,4.4888e-08
0.19009,0.37499,0.37499,0.37567,2.2665e-08,0.33206,0.41927,1.4411e-10,4.5186e-08
0.1909,0.37499,0.37499,0.37567,2.2807e-08,0.3294,0.42193,1.3099e-10,4.5483e-08
0.1917,0.37499,0.37499,0.37567,2.2948e-08,0.32674,0.4246,1.1872e-10,4.5778e-08
0.19251,0.37499,0.37499,0.37566,2.309e-08,0.32407,0.42725,1.0733e-10,4.6072e-08
0.19332,0.37499,0.37499,0.37566,2.3231e-08,0.32142,0.42991,9.6884e-11,4.6365e-08
0.19412,0.37499,0.37499,0.37566,2.3372e-08,0.31876,0.43256,8.7416e-11,4.6657e-08
0.19493,0.37499,0.37499,0.37566,2.3513e-08,0.31611,0.43522,7.8965e-11,4.6948e-08
0.19573,0.37499,0.37499,0.37566,2.3654e-08,0.31346,0.43786,7.1565e-11,4.7237e-08
0.19654,0.37499,0.37499,0.37566,2.3795e-08,0.31081,0.44051,6.5244e-11,4.7525e-08
0.19734,0.37499,0.37499,0.37566,2.3936e-08,0.30817,0.44315,6.0028e-11,4.7811e-08
0.19815,0.37499,0.37499,0.37566,2.4076e-08,0.30553,0.44579,5.5939e-11,4.8096e-08
0.19895,0.37499,0.37499,0.37566,2.4216e-08,0.3029,0.44842,5.2992e-11,4.838e-08
0.19976,0.37499,0.37499,0.37566,2.4356e-08,0.30026,0.45105,5.12e-11,4.8662e-08
0.20056,0.37499,0.37499,0.37566,2.4496e-08,0.29764,0.45368,5.0569e-11,4.8942e-08
0.20137,0.37499,0.37499,0.37566,2.4636e-08,0.29501,0.4563,5.1102e-11,4.9221e-08
0.20218,0.37499,0.37499,0.37565,2.4776e-08,0.29239,0.45892,5.2799e-11,4.9498e-08
0.20298,0.37499,0.37499,0.37565,2.4915e-08,0.28978,0.46153,5.5651e-11,4.9774e-08
0.20379,0.37499,0.37499,0.37565,2.5054e-08,0.28716,0.46414,5.9648e-11,5.0048e-08
0.20459,0.37499,0.37499,0.37565,2.5193e-08,0.28456,0.46674,6.4774e-11,5.0321e-08
0.2054,0.37499,0.37499,0.37565,2.5331e-08,0.28196,0.46934,7.1009e-11,5.0592e-08
0.2062,0.37499,0.37499,0.37565,2.547e-08,0.27936,0.47194,7.8328e-11,5.0861e-08
0.20701,0.37499,0.37499,0.37565,2.5608e-08,0.27676,0.47453,8.6703e-11,5.1129e-08
0.20781,0.37499,0.37499,0.37565,2.5746e-08,0.27418,0.47711,9.6101e-11,5.1396e-08
0.20862,0.37499,0.37499,0.37564,2.5884e-08,0.27159,0.47969,1.0648e-10,5.1661e-08
0.20942,0.37499,0.37499,0.37564,2.6021e-08,0.26902,0.48227,1.1781e-10,5.1924e-08
0.21023,0.37499,0.37499,0.37564,2.6158e-08,0.26645,0.48484,1.3004e-10,5.2187e-08
0.21104,0.37499,0.37499,0.37564,2.6295e-08,0.26388,0.4874,1.4312e-10,5.2447e-08
0.21184,0.37499,0.37499,0.37564,2.6432e-08,0.26132,0.48996,1.57e-10,5.2707e-08
0.21265,0.37499,0.37499,0.37564,2.6568e-08,0.25876,0.49251,1.7162e-10,5.2965e-08
0.21345,0.37499,0.37499,0.37564,2.6704e-08,0.25622,0.49506,1.8693e-10,5.3222e-08
0.21426,0.37499,0.37499,0.37563,2.684e-08,0.25367,0.4976,2.0286e-10,5.3477e-08
0.21506,0.37499,0.37499,0.37563,2.6976e-08,0.25114,0.50013,2.1936e-10,5.3732e-08
0.21587,0.37499,0.37499,0.37563,2.7111e-08,0.24861,0.50266,2.3636e-10,5.3985e-08
0.21667,0.37499,0.37499,0.37563,2.7246e-08,0.24608,0.50518,2.5379e-10,5.4238e-08
0.21748,0.37499,0.37499,0.37563,2.738e-08,0.24356,0.50769,2.7158e-10,5.4489e-08
0.21829,0.37499,0.37499,0.37563,2.7514e-08,0.24105,0.5102,2.8966e-10,5.4739e-08
0.21909,0.37499,0.37499,0.37562,2.7648e-08,0.23855,0.5127,3.0796e-10,5.4989e-08
0.2199,0.37499,0.37499,0.37562,2.7782e-08,0.23605,0.51519,3.264e-10,5.5237e-08
0.2207,0.37499,0.37499,0.37562,2.7915e-08,0.23357,0.51768,3.4492e-10,5.5485e-08
0.22151,0.37499,0.37499,0.37562,2.8048e-08,0.23108,0.52016,3.6345e-10,5.5732e-08
0.22231,0.37499,0.37499,0.37562,2.818e-08,0.22861,0.52263,3.8189e-10,5.5979e-08
0.22312,0.37499,0.37499,0.37562,2.8312e-08,0.22614,0.52509,4.002e-10,5.6225e-08
0.22392,0.37499,0.37499,0.37561,2.8444e-08,0.22368,0.52755,4.1828e-10,5.647e-08
0.22473,0.37499,0.37499,0.37561,2.8575e-08,0.22123,0.52999,4.3608e-10,5.6715e-08
0.22553,0.37499,0.37499,0.37561,2.8706e-08,0.21879,0.53243,4.5351e-10,5.6959e-08
0.22634,0.37499,0.37499,0.37561,2.8837e-08,0.21635,0.53487,4.7052e-10,5.7203e-08
0.22715,0.37499,0.37499,0.37561,2.8967e-08,0.21392,0.53729,4.8703e-10,5.7447e-08
0.22795,0.37499,0.37499,0.3756,2.9097e-08,0.2115,0.5397,5.0298e-10,5.7691e-08
0.22876,0.37499,0.37499,0.3756,2.9226e-08,0.20909,0.54211,5.183e-10,5.7934e-08
0.22956,0.37499,0.37499,0.3756,2.9355e-08,0.20669,0.54451,5.3294e-10,5.8177e-08
0.23037,0.37499,0.37499,0.3756,2.9483e-08,0.20429,0.5469,5.4683e-10,5.842e-08
0.23117,0.37499,0.37499,0.37559,2.9611e-08,0.20191,0.54928,5.5993e-10,5.8663e-08
0.23198,0.37499,0.37499,0.37559,2.9739e-08,0.19953,0.55165,5.7217e-10,5.8905e-08
0.23278,0.37499,0.37499,0.37559,2.9866e-08,0.19716,0.55402,5.8352e-10,5.9148e-08
0.23359,0.37499,0.37499,0.37559,2.9992e-08,0.19481,0.55637,5.9392e-10,5.9391e-08
0.23439,0.37499,0.37499,0.37559,3.0118e-08,0.19246,0.55871,6.0334e-10,5.9634e-08
0.2352,0.37499,0.37499,0.37558,3.0244e-08,0.19012,0.56105,6.1174e-10,5.9876e-08
0.23601,0.37499,0.37499,0.37558,3.0369e-08,0.18779,0.56337,6.1908e-10,6.0119e-08
0.23681,0.37499,0.37499,0.37558,3.0494e-08,0.18547,0.56569,6.2534e-10,6.0362e-08
0.23762,0.37499,0.37499,0.37558,3.0618e-08,0.18315,0.568,6.3049e-10,6.0605e-08
0.23842,0.37499,0.37499,0.37557,3.0741e-08,0.18085,0.57029,6.3451e-10,6.0848e-08
0.23923,0.37499,0.37499,0.37557,3.0864e-08,0.17856,0.57258,6.3738e-10,6.1091e-08
0.24003,0.37499,0.37499,0.37557,3.0987e-08,0.17628,0.57486,6.391e-10,6.1334e-08
0.24084,0.37499,0.37499,0.37557,3.1109e-08,0.17401,0.57712,6.3966e-10,6.1578e-08
0.24164,0.37499,0.37499,0.37556,3.123e-08,0.17175,0.57938,6.3906e-10,6.1821e-08
0.24245,0.37499,0.37499,0.37556,3.1351e-08,0.1695,0.58162,6.3729e-10,6.2064e-08
0.24325,0.37499,0.37499,0.37556,3.1471e-08,0.16726,0.58386,6.3436e-10,6.2308e-08
0.24406,0.37499,0.37499,0.37556,3.1591e-08,0.16503,0.58608,6.303e-10,6.2551e-08
0.24487,0.37499,0.37499,0.37555,3.171e-08,0.16281,0.58829,6.251e-10,6.2794e-08
0.24567,0.37499,0.37499,0.37555,3.1828e-08,0.1606,0.5905,6.188e-10,6.3038e-08
0.24648,0.37499,0.37499,0.37555,3.1946e-08,0.15841,0.59269,6.1142e-10,6.3281e-08
0.24728,0.37499,0.37499,0.37554,3.2063e-08,0.15622,0.59487,6.0299e-10,6.3524e-08
0.24809,0.37499,0.37499,0.37554,3.218e-08,0.15405,0.59704,5.9354e-10,6.3766e-08
0.24889,0.37499,0.37499,0.37554,3.2296e-08,0.15188,0.59919,5.8311e-10,6.4009e-08
0.2497,0.37499,0.37499,0.37554,3.2411e-08,0.14973,0.60134,5.7174e-10,6.4251e-08
0.2505,0.37499,0.37499,0.37553,3.2526e-08,0.14759,0.60347,5.5947e-10,6.4492e-08
0.25131,0.37499,0.37499,0.37553,3.264e-08,0.14547,0.60559,5.4636e-10,6.4734e-08
0.25212,0.37499,0.37499,0.37553,3.2753e-08,0.14335,0.60771,5.3245e-10,6.4974e-08
0.25292,0.37499,0.37499,0.37552,3.2866e-08,0.14124,0.6098,5.1781e-10,6.5214e-08
0.25373,0.37499,0.37499,0.37552,3.2978e-08,0.13915,0.61189,5.0249e-10,6.5454e-08
0.25453,0.37499,0.37499,0.37552,3.309e-08,0.13707,0.61397,4.8654e-10,6.5693e-08
0.25534,0.37499,0.37499,0.37551,3.32e-08,0.135,0.61603,4.7004e-10,6.593e-08
0.25614,0.37499,0.37499,0.37551,3.331e-08,0.13295,0.61808,4.5305e-10,6.6167e-08
0.25695,0.37499,0.37499,0.37551,3.342e-08,0.1309,0.62012,4.3563e-10,6.6404e-08
0.25775,0.37499,0.37499,0.37551,3.3528e-08,0.12887,0.62214,4.1786e-10,6.6638e-08
0.25856,0.37499,0.37499,0.3755,3.3636e-08,0.12685,0.62415,3.998e-10,6.6872e-08
0.25936,0.37499,0.37499,0.3755,3.3743e-08,0.12485,0.62615,3.8153e-10,6.7105e-08
0.26017,0.37499,0.37499,0.3755,3.385e-08,0.12285,0.62814,3.6311e-10,6.7336e-08
0.26098,0.37499,0.37499,0.37549,3.3955e-08,0.12087,0.63011,3.4463e-10,6.7566e-08
0.26178,0.37499,0.37499,0.37549,3.406e-08,0.11891,0.63207,3.2615e-10,6.7795e-08
0.26259,0.37499,0.37499,0.37549,3.4165e-08,0.11695,0.63402,3.0774e-10,6.8021e-08
0.26339,0.37499,0.37499,0.37548,3.4268e-08,0.11501,0.63595,2.8948e-10,6.8247e-08
0.2642,0.37499,0.37499,0.37548,3.4371e-08,0.11308,0.63788,2.7145e-10,6.847e-08
0.265,0.37499,0.37499,0.37548,3.4473e-08,0.11117,0.63978,2.537e-10,6.8692e-08
0.26581,0.37499,0.37499,0.37547,3.4574e-08,0.10927,0.64168,2.3631e-10,6.8911e-08
0.26661,0.37499,0.37499,0.37547,3.4674e-08,0.10738,0.64356,2.1936e-10,6.9129e-08
0.26742,0.37499,0.37499,0.37547,3.4774e-08,0.10551,0.64542,2.0289e-10,6.9345e-08
0.26822,0.37499,0.37499,0.37546,3.4873e-08,0.10365,0.64728,1.8699e-10,6.9559e-08
0.26903,0.37499,0.37499,0.37546,3.4971e-08,0.1018,0.64911,1.7171e-10,6.977e-08
0.26984,0.37499,0.37499,0.37546,3.5068e-08,0.099972,0.65094,1.5711e-10,6.9979e-08
0.27064,0.37499,0.37499,0.37545,3.5165e-08,0.098154,0.65275,1.4324e-10,7.0186e-08
0.27145,0.37499,0.37499,0.37545,3.526e-08,0.096351,0.65455,1.3017e-10,7.0391e-08
0.27225,0.37499,0.37499,0.37544,3.5355e-08,0.094562,0.65633,1.1794e-10,7.0593e-08
0.27306,0.37499,0.37499,0.37544,3.5449e-08,0.092787,0.65809,1.066e-10,7.0792e-08
0.27386,0.37499,0.37499,0.37544,3.5543e-08,0.091027,0.65985,9.6193e-11,7.0989e-08
0.27467,0.37499,0.37499,0.37543,3.5635e-08,0.089281,0.66159,8.6757e-11,7.1183e-08
0.27547,0.37499,0.37499,0.37543,3.5727e-08,0.08755,0.66331,7.833e-11,7.1375e-08
0.27628,0.37499,0.37499,0.37543,3.5818e-08,0.085834,0.66502,7.0944e-11,7.1564e-08
0.27709,0.37499,0.37499,0.37542,3.5908e-08,0.084133,0.66671,6.4625e-11,7.175e-08
0.27789,0.37499,0.37499,0.37542,3.5997e-08,0.082446,0.66839,5.9398e-11,7.1934e-08
0.2787,0.37499,0.37499,0.37542,3.6085e-08,0.080774,0.67006,5.5282e-11,7.2115e-08
0.2795,0.37499,0.37499,0.37541,3.6172e-08,0.079118,0.6717,5.229e-11,7.2293e-08
0.28031,0.37499,0.37499,0.37541,3.6259e-08,0.077477,0.67334,5.0433e-11,7.2468e-08
0.28111,0.37499,0.37499,0.3754,3.6345e-08,0.07585,0.67496,4.9716e-11,7.264e-08
0.28192,0.37499,0.37499,0.3754,3.643e-08,0.07424,0.67656,5.014e-11,7.281e-08
0.28272,0.37499,0.37499,0.3754,3.6514e-08,0.072644,0.67815,5.1702e-11,7.2976e-08
0.28353,0.37499,0.37499,0.37539,3.6597e-08,0.071064,0.67972,5.4393e-11,7.314e-08
0.28433,0.37499,0.37499,0.37539,3.668e-08,0.0695,0.68128,5.82e-11,7.3301e-08
0.28514,0.37499,0.37499,0.37538,3.6761e-08,0.067951,0.68282,6.3106e-11,7.3459e-08
0.28595,0.37499,0.37499,0.37538,3.6842e-08,0.066418,0.68434,6.9089e-11,7.3614e-08
0.28675,0.37499,0.37499,0.37538,3.6922e-08,0.064901,0.68585,7.6123e-11,7.3767e-08
0.28756,0.37499,0.37499,0.37537,3.7e-08,0.0634,0.68734,8.4179e-11,7.3917e-08
0.28836,0.37499,0.37499,0.37537,3.7079e-08,0.061915,0.68882,9.322e-11,7.4064e-08
0.28917,0.37499,0.37499,0.37536,3.7156e-08,0.060445,0.69028,1.0321e-10,7.4208e-08
0.28997,0.37499,0.37499,0.37536,3.7232e-08,0.058992,0.69173,1.1411e-10,7.435e-08
0.29078,0.37499,0.37499,0.37536,3.7307e-08,0.057555,0.69316,1.2586e-10,7.4489e-08
0.29158,0.37499,0.37499,0.37535,3.7382e-08,0.056135,0.69457,1.3843e-10,7.4626e-08
0.29239,0.37499,0.37499,0.37535,3.7456e-08,0.05473,0.69597,1.5176e-10,7.476e-08
0.29319,0.37499,0.37499,0.37534,3.7528e-08,0.053342,0.69735,1.6579e-10,7.4891e-08
0.294,0.37499,0.37499,0.37534,3.76e-08,0.051971,0.69871,1.8047e-10,7.502e-08
0.29481,0.37499,0.37499,0.37534,3.7671e-08,0.050616,0.70006,1.9573e-10,7.5147e-08
0.29561,0.37499,0.37499,0.37533,3.7741e-08,0.049277,0.70139,2.1151e-10,7.5271e-08
0.29642,0.37499,0.37499,0.37533,3.7811e-08,0.047956,0.7027,2.2775e-10,7.5393e-08
0.29722,0.37499,0.37499,0.37532,3.7879e-08,0.046651,0.704,2.4437e-10,7.5513e-08
0.29803,0.37499,0.37499,0.37532,3.7946e-08,0.045363,0.70527,2.6132e-10,7.5631e-08
0.29883,0.37499,0.37499,0.37531,3.8013e-08,0.044092,0.70654,2.7852e-10,7.5747e-08
0.29964,0.37499,0.37499,0.37531,3.8078e-08,0.042838,0.70778,2.959e-10,7.5861e-08
0.30044,0.37499,0.37499,0.37531,3.8143e-08,0.0416,0.70901,3.1339e-10,7.5972e-08
0.30125,0.37499,0.37499,0.3753,3.8207e-08,0.04038,0.71022,3.3091e-10,7.6082e-08
0.30206,0.37499,0.37499,0.3753,3.8269e-08,0.039177,0.71142,3.484e-10,7.6191e-08
0.30286,0.37499,0.37499,0.37529,3.8331e-08,0.037991,0.71259,3.6578e-10,7.6297e-08
0.30367,0.37499,0.37499,0.37529,3.8392e-08,0.036823,0.71375,3.8298e-10,7.6402e-08
0.30447,0.37499,0.37499,0.37528,3.8452e-08,0.035672,0.7149,3.9993e-10,7.6505e-08
0.30528,0.37499,0.37499,0.37528,3.8512e-08,0.034538,0.71602,4.1657e-10,7.6607e-08
0.30608,0.37499,0.37499,0.37528,3.857e-08,0.033422,0.71713,4.3281e-10,7.6707e-08
0.30689,0.37499,0.37499,0.37527,3.8627e-08,0.032323,0.71822,4.486e-10,7.6805e-08
0.30769,0.37499,0.37499,0.37527,3.8683e-08,0.031241,0.71929,4.6388e-10,7.6903e-08
0.3085,0.37499,0.37499,0.37526,3.8739e-08,0.030178,0.72035,4.7857e-10,7.6999e-08
0.3093,0.37499,0.37499,0.37526,3.8793e-08,0.029132,0.72138,4.9261e-10,7.7094e-08
0.31011,0.37499,0.37499,0.37525,3.8847e-08,0.028103,0.7224,5.0596e-10,7.7188e-08
0.31092,0.37499,0.37499,0.37525,3.8899e-08,0.027093,0.72341,5.1855e-10,7.728e-08
0.31172,0.37499,0.37499,0.37524,3.8951e-08,0.0261,0.72439,5.3033e-10,7.7372e-08
0.31253,0.37499,0.37499,0.37524,3.9002e-08,0.025125,0.72536,5.4126e-10,7.7462e-08
0.31333,0.37499,0.37499,0.37524,3.9051e-08,0.024168,0.7263,5.5129e-10,7.7551e-08
0.31414,0.37499,0.37499,0.37523,3.91e-08,0.023229,0.72723,5.6037e-10,7.764e-08
0.31494,0.37499,0.37499,0.37523,3.9148e-08,0.022308,0.72815,5.6847e-10,7.7727e-08
0.31575,0.37499,0.37499,0.37522,3.9195e-08,0.021405,0.72904,5.7556e-10,7.7814e-08
0.31655,0.37499,0.37499,0.37522,3.9241e-08,0.020521,0.72991,5.816e-10,7.79e-08
0.31736,0.37499,0.37499,0.37521,3.9285e-08,0.019654,0.73077,5.8658e-10,7.7984e-08
0.31816,0.37499,0.37499,0.37521,3.9329e-08,0.018806,0.73161,5.9046e-10,7.8068e-08
0.31897,0.37499,0.37499,0.3752,3.9372e-08,0.017975,0.73243,5.9324e-10,7.8152e-08
0.31978,0.37499,0.37499,0.3752,3.9414e-08,0.017164,0.73324,5.9489e-10,7.8234e-08
0.32058,0.37499,0.37499,0.37519,3.9455e-08,0.01637,0.73402,5.9542e-10,7.8315e-08
0.32139,0.37499,0.37499,0.37519,3.9495e-08,0.015595,0.73479,5.9482e-10,7.8396e-08
0.32219,0.37499,0.37499,0.37519,3.9534e-08,0.014838,0.73553,5.9309e-10,7.8476e-08
0.323,0.37499,0.37499,0.37518,3.9573e-08,0.0141,0.73626,5.9023e-10,7.8555e-08
0.3238,0.37499,0.37499,0.37518,3.961e-08,0.01338,0.73697,5.8627e-10,7.8633e-08
0.32461,0.37499,0.37499,0.37517,3.9646e-08,0.012679,0.73766,5.812e-10,7.871e-08
0.32541,0.37499,0.37499,0.37517,3.9681e-08,0.011996,0.73834,5.7506e-10,7.8787e-08
0.32622,0.37499,0.37499,0.37516,3.9715e-08,0.011332,0.73899,5.6786e-10,7.8862e-08
0.32702,0.37499,0.37499,0.37516,3.9748e-08,0.010686,0.73963,5.5964e-10,7.8937e-08
0.32783,0.37499,0.37499,0.37515,3.978e-08,0.01006,0.74025,5.5042e-10,7.901e-08
0.32864,0.37499,0.37499,0.37515,3.9811e-08,0.0094514,0.74085,5.4025e-10,7.9083e-08
0.32944,0.37499,0.37499,0.37514,3.9842e-08,0.008862,0.74143,5.2916e-10,7.9154e-08
0.33025,0.37499,0.37499,0.37514,3.9871e-08,0.0082913,0.74199,5.1719e-10,7.9224e-08
0.33105,0.37499,0.37499,0.37513,3.9899e-08,0.0077394,0.74253,5.0441e-10,7.9293e-08
0.33186,0.37499,0.37499,0.37513,3.9926e-08,0.0072064,0.74305,4.9084e-10,7.9361e-08
0.33266,0.37499,0.37499,0.37513,3.9952e-08,0.0066921,0.74356,4.7656e-10,7.9428e-08
0.33347,0.37499,0.37499,0.37512,3.9977e-08,0.0061968,0.74404,4.6161e-10,7.9493e-08
0.33427,0.37499,0.37499,0.37512,4.0001e-08,0.0057203,0.74451,4.4606e-10,7.9557e-08
0.33508,0.37499,0.37499,0.37511,4.0024e-08,0.0052628,0.74496,4.2997e-10,7.9619e-08
0.33589,0.37499,0.37499,0.37511,4.0046e-08,0.0048241,0.74539,4.134e-10,7.968e-08
0.33669,0.37499,0.37499,0.3751,4.0068e-08,0.0044045,0.7458,3.9642e-10,7.9739e-08
0.3375,0.37499,0.37499,0.3751,4.0088e-08,0.0040038,0.74619,3.791e-10,7.9796e-08
0.3383,0.37499,0.37499,0.37509,4.0107e-08,0.0036222,0.74656,3.615e-10,7.9852e-08
0.33911,0.37499,0.37499,0.37509,4.0125e-08,0.0032596,0.74691,3.4371e-10,7.9906e-08
0.33991,0.37499,0.37499,0.37508,4.0142e-08,0.002916,0.74725,3.2578e-10,7.9958e-08
0.34072,0.37499,0.37499,0.37508,4.0158e-08,0.0025914,0.74756,3.078e-10,8.0008e-08
0.34152,0.37499,0.37499,0.37507,4.0173e-08,0.002286,0.74786,2.8983e-10,8.0056e-08
0.34233,0.37499,0.37499,0.37507,4.0187e-08,0.0019996,0.74814,2.7194e-10,8.0102e-08
0.34313,0.37499,0.37499,0.37506,4.02e-08,0.0017324,0.74839,2.5422e-10,8.0146e-08
0.34394,0.37499,0.37499,0.37506,4.0212e-08,0.0014843,0.74863,2.3673e-10,8.0187e-08
0.34475,0.37499,0.37499,0.37505,4.0223e-08,0.0012553,0.74885,2.1954e-10,8.0226e-08
0.34555,0.37499,0.37499,0.37505,4.0233e-08,0.0010454,0.74905,2.0272e-10,8.0263e-08
0.34636,0.37499,0.37499,0.37504,4.0242e-08,0.00085472,0.74923,1.8635e-10,8.0297e-08
0.34716,0.37499,0.37499,0.37504,4.025e-08,0.00068319,0.7494,1.7048e-10,8.0329e-08
0.34797,0.37499,0.37499,0.37503,4.0257e-08,0.00053084,0.74954,1.5518e-10,8.0358e-08
0.34877,0.37499,0.37499,0.37503,4.0263e-08,0.00039767,0.74966,1.4051e-10,8.0385e-08
0.34958,0.37499,0.37499,0.37502,4.0268e-08,0.00028369,0.74977,1.2654e-10,8.0408e-08
0.35038,0.37499,0.37499,0.37502,4.0271e-08,0.00018891,0.74985,1.1333e-10,8.0429e-08
0.35119,0.37499,0.37499,0.37502,4.0274e-08,0.00011333,0.74992,1.0091e-10,8.0448e-08
0.35199,0.37499,0.37499,0.37501,4.0276e-08,5.6951e-05,0.74996,8.9355e-11,8.0463e-08
0.3528,0.37499,0.37499,0.37501,4.0277e-08,1.978e-05,0.74999,7.8703e-11,8.0475e-08
0.35361,0.37499,0.37499,0.375,4.0277e-08,1.8178e-06,0.75,6.9001e-11,8.0485e-08
0.35441,0.37499,0.37499,0.375,4.0276e-08,3.0658e-06,0.74999,6.0287e-11,8.0491e-08
0.35522,0.37499,0.37499,0.37499,4.0274e-08,2.3524e-05,0.74996,5.26e-11,8.0495e-08
0.35602,0.37499,0.37499,0.37499,4.0271e-08,6.3191e-05,0.74991,4.5971e-11,8.0495e-08
0.35683,0.37499,0.37499,0.37498,4.0267e-08,0.00012206,0.74984,4.043e-11,8.0493e-08
0.35763,0.37499,0.37499,0.37498,4.0261e-08,0.00020014,0.74975,3.6e-11,8.0487e-08
0.35844,0.37499,0.37499,0.37497,4.0255e-08,0.00029742,0.74965,3.2701e-11,8.0478e-08
0.35924,0.37499,0.37499,0.37497,4.0248e-08,0.00041389,0.74952,3.0548e-11,8.0466e-08
0.36005,0.37499,0.37499,0.37496,4.024e-08,0.00054955,0.74938,2.9552e-11,8.0451e-08
0.36086,0.37499,0.37499,0.37496,4.0231e-08,0.00070439,0.74921,2.9719e-11,8.0432e-08
0.36166,0.37499,0.37499,0.37495,4.0221e-08,0.00087841,0.74903,3.1051e-11,8.0411e-08
0.36247,0.37499,0.37499,0.37495,4.021e-08,0.0010716,0.74882,3.3545e-11,8.0386e-08
0.36327,0.37499,0.37499,0.37494,4.0198e-08,0.0012839,0.7486,3.7192e-11,8.0359e-08
0.36408,0.37499,0.37499,0.37494,4.0185e-08,0.0015154,0.74836,4.1981e-11,8.0328e-08
0.36488,0.37499,0.37499,0.37493,4.0171e-08,0.001766,0.7481,4.7895e-11,8.0294e-08
0.36569,0.37499,0.37499,0.37493,4.0156e-08,0.0020358,0.74782,5.4913e-11,8.0257e-08
0.36649,0.37499,0.37499,0.37492,4.014e-08,0.0023246,0.74752,6.3008e-11,8.0217e-08
0.3673,0.37499,0.37499,0.37492,4.0123e-08,0.0026325,0.74721,7.2151e-11,8.0174e-08
0.3681,0.37499,0.37499,0.37491,4.0105e-08,0.0029595,0.74687,8.2309e-11,8.0128e-08
0.36891,0.37499,0.37499,0.37491,4.0086e-08,0.0033056,0.74651,9.3442e-11,8.0079e-08
0.36972,0.37499,0.37499,0.37491,4.0066e-08,0.0036707,0.74614,1.0551e-10,8.0027e-08
0.37052,0.37499,0.37499,0.3749,4.0045e-08,0.0040548,0.74575,1.1846e-10,7.9972e-08
0.37133,0.37499,0.37499,0.3749,4.0024e-08,0.004458,0.74533,1.3226e-10,7.9915e-08
0.37213,0.37499,0.37499,0.37489,4.0001e-08,0.0048801,0.7449,1.4684e-10,7.9855e-08
0.37294,0.37499,0.37499,0.37489,3.9977e-08,0.0053211,0.74445,1.6215e-10,7.9792e-08
0.37374,0.37499,0.37499,0.37488,3.9952e-08,0.0057811,0.74398,1.7813e-10,7.9726e-08
0.37455,0.37499,0.37499,0.37488,3.9927e-08,0.0062601,0.74349,1.9472e-10,7.9659e-08
0.37535,0.37499,0.37499,0.37487,3.99e-08,0.0067579,0.74299,2.1186e-10,7.9588e-08
0.37616,0.37499,0.37499,0.37487,3.9872e-08,0.0072746,0.74246,2.2948e-10,7.9515e-08
0.37696,0.37499,0.37499,0.37486,3.9844e-08,0.0078101,0.74192,2.4751e-10,7.944e-08
0.37777,0.37499,0.37499,0.37486,3.9814e-08,0.0083644,0.74135,2.6589e-10,7.9363e-08
0.37858,0.37499,0.37499,0.37485,3.9784e-08,0.0089375,0.74077,2.8453e-10,7.9283e-08
0.37938,0.37499,0.37499,0.37485,3.9752e-08,0.0095293,0.74017,3.0338e-10,7.9201e-08
0.38019,0.37499,0.37499,0.37484,3.972e-08,0.01014,0.73955,3.2235e-10,7.9118e-08
0.38099,0.37499,0.37499,0.37484,3.9687e-08,0.010769,0.73891,3.4138e-10,7.9032e-08
0.3818,0.37499,0.37499,0.37483,3.9652e-08,0.011417,0.73825,3.6039e-10,7.8944e-08
0.3826,0.37499,0.37499,0.37483,3.9617e-08,0.012084,0.73758,3.793e-10,7.8855e-08
0.38341,0.37499,0.37499,0.37483,3.9581e-08,0.012769,0.73688,3.9805e-10,7.8764e-08
0.38421,0.37499,0.37499,0.37482,3.9544e-08,0.013473,0.73617,4.1656e-10,7.8671e-08
0.38502,0.37499,0.37499,0.37482,3.9506e-08,0.014195,0.73544,4.3475e-10,7.8577e-08
0.38582,0.37499,0.37499,0.37481,3.9467e-08,0.014935,0.73469,4.5257e-10,7.8481e-08
0.38663,0.37499,0.37499,0.37481,3.9427e-08,0.015695,0.73392,4.6993e-10,7.8383e-08
0.38744,0.37499,0.37499,0.3748,3.9386e-08,0.016472,0.73313,4.8677e-10,7.8285e-08
0.38824,0.37499,0.37499,0.3748,3.9344e-08,0.017268,0.73233,5.0304e-10,7.8185e-08
0.38905,0.37499,0.37499,0.37479,3.9301e-08,0.018082,0.7315,5.1865e-10,7.8084e-08
0.38985,0.37499,0.37499,0.37479,3.9257e-08,0.018915,0.73066,5.3356e-10,7.7981e-08
0.39066,0.37499,0.37499,0.37478,3.9213e-08,0.019766,0.7298,5.477e-10,7.7878e-08
0.39146,0.37499,0.37499,0.37478,3.9167e-08,0.020635,0.72892,5.6102e-10,7.7773e-08
0.39227,0.37499,0.37499,0.37477,3.912e-08,0.021522,0.72803,5.7348e-10,7.7667e-08
0.39307,0.37499,0.37499,0.37477,3.9073e-08,0.022427,0.72711,5.8501e-10,7.7561e-08
0.39388,0.37499,0.37499,0.37477,3.9024e-08,0.02335,0.72618,5.9558e-10,7.7453e-08
0.39469,0.37499,0.37499,0.37476,3.8975e-08,0.024292,0.72523,6.0515e-10,7.7345e-08
0.39549,0.37499,0.37499,0.37476,3.8925e-08,0.025251,0.72426,6.1367e-10,7.7236e-08
0.3963,0.37499,0.37499,0.37475,3.8873e-08,0.026228,0.72328,6.2112e-10,7.7126e-08
0.3971,0.37499,0.37499,0.37475,3.8821e-08,0.027223,0.72227,6.2747e-10,7.7015e-08
0.39791,0.37499,0.37499,0.37474,3.8768e-08,0.028236,0.72125,6.327e-10,7.6903e-08
0.39871,0.37499,0.37499,0.37474,3.8714e-08,0.029267,0.72021,6.3678e-10,7.6791e-08
0.39952,0.37499,0.37499,0.37473,3.8659e-08,0.030315,0.71915,6.3969e-10,7.6678e-08
0.40032,0.37499,0.37499,0.37473,3.8603e-08,0.031381,0.71808,6.4144e-10,7.6564e-08
0.40113,0.37499,0.37499,0.37473,3.8546e-08,0.032464,0.71699,6.4201e-10,7.645e-08
0.40193,0.37499,0.37499,0.37472,3.8488e-08,0.033566,0.71588,6.414e-10,7.6335e-08
0.40274,0.37499,0.37499,0.37472,3.8429e-08,0.034684,0.71475,6.3961e-10,7.6219e-08
0.40355,0.37499,0.37499,0.37471,3.837e-08,0.03582,0.71361,6.3666e-10,7.6103e-08
0.40435,0.37499,0.37499,0.37471,3.8309e-08,0.036974,0.71244,6.3255e-10,7.5985e-08
0.40516,0.37499,0.37499,0.3747,3.8247e-08,0.038145,0.71126,6.273e-10,7.5868e-08
0.40596,0.37499,0.37499,0.3747,3.8185e-08,0.039333,0.71007,6.2094e-10,7.5749e-08
0.40677,0.37499,0.37499,0.3747,3.8122e-08,0.040538,0.70885,6.1348e-10,7.563e-08
0.40757,0.37499,0.37499,0.37469,3.8057e-08,0.04176,0.70762,6.0497e-10,7.5509e-08
0.40838,0.37499,0.37499,0.37469,3.7992e-08,0.043,0.70637,5.9542e-10,7.5388e-08
0.40918,0.37499,0.37499,0.37468,3.7926e-08,0.044256,0.70511,5.8489e-10,7.5267e-08
0.40999,0.37499,0.37499,0.37468,3.7859e-08,0.045529,0.70383,5.7342e-10,7.5144e-08
0.41079,0.37499,0.37499,0.37467,3.7791e-08,0.04682,0.70253,5.6104e-10,7.502e-08
0.4116,0.37499,0.37499,0.37467,3.7722e-08,0.048127,0.70121,5.4781e-10,7.4895e-08
0.41241,0.37499,0.37499,0.37467,3.7652e-08,0.04945,0.69988,5.3379e-10,7.477e-08
0.41321,0.37499,0.37499,0.37466,3.7581e-08,0.050791,0.69853,5.1902e-10,7.4643e-08
0.41402,0.37499,0.37499,0.37466,3.7509e-08,0.052148,0.69717,5.0357e-10,7.4515e-08
0.41482,0.37499,0.37499,0.37465,3.7437e-08,0.053522,0.69579,4.8749e-10,7.4386e-08
0.41563,0.37499,0.37499,0.37465,3.7363e-08,0.054912,0.69439,4.7086e-10,7.4256e-08
0.41643,0.37499,0.37499,0.37465,3.7289e-08,0.056318,0.69297,4.5374e-10,7.4124e-08
0.41724,0.37499,0.37499,0.37464,3.7214e-08,0.057741,0.69154,4.3619e-10,7.3991e-08
0.41804,0.37499,0.37499,0.37464,3.7137e-08,0.05918,0.69009,4.1828e-10,7.3856e-08
0.41885,0.37499,0.37499,0.37463,3.706e-08,0.060635,0.68863,4.0009e-10,7.372e-08
0.41966,0.37499,0.37499,0.37463,3.6982e-08,0.062107,0.68715,3.8169e-10,7.3583e-08
0.42046,0.37499,0.37499,0.37463,3.6903e-08,0.063594,0.68566,3.6314e-10,7.3444e-08
0.42127,0.37499,0.37499,0.37462,3.6824e-08,0.065097,0.68414,3.4453e-10,7.3303e-08
0.42207,0.37499,0.37499,0.37462,3.6743e-08,0.066617,0.68262,3.2593e-10,7.316e-08
0.42288,0.37499,0.37499,0.37461,3.6661e-08,0.068152,0.68107,3.0741e-10,7.3015e-08
0.42368,0.37499,0.37499,0.37461,3.6579e-08,0.069702,0.67952,2.8903e-10,7.2869e-08
0.42449,0.37499,0.37499,0.37461,3.6496e-08,0.071269,0.67794,2.7089e-10,7.2721e-08
0.42529,0.37499,0.37499,0.3746,3.6412e-08,0.072851,0.67635,2.5303e-10,7.257e-08
0.4261,0.37499,0.37499,0.3746,3.6327e-08,0.074448,0.67475,2.3555e-10,7.2418e-08
0.4269,0.37499,0.37499,0.37459,3.6241e-08,0.076061,0.67313,2.1849e-10,7.2263e-08
0.42771,0.37499,0.37499,0.37459,3.6154e-08,0.077689,0.67149,2.0194e-10,7.2106e-08
0.42852,0.37499,0.37499,0.37459,3.6066e-08,0.079332,0.66984,1.8596e-10,7.1947e-08
0.42932,0.37499,0.37499,0.37458,3.5978e-08,0.080991,0.66817,1.706e-10,7.1786e-08
0.43013,0.37499,0.37499,0.37458,3.5889e-08,0.082664,0.66649,1.5593e-10,7.1622e-08
0.43093,0.37499,0.37499,0.37458,3.5799e-08,0.084353,0.6648,1.42e-10,7.1455e-08
0.43174,0.37499,0.37499,0.37457,3.5708e-08,0.086056,0.66309,1.2887e-10,7.1287e-08
0.43254,0.37499,0.37499,0.37457,3.5616e-08,0.087774,0.66136,1.1659e-10,7.1116e-08
0.43335,0.37499,0.37499,0.37456,3.5523e-08,0.089507,0.65962,1.052e-10,7.0942e-08
0.43415,0.37499,0.37499,0.37456,3.543e-08,0.091255,0.65787,9.476e-11,7.0765e-08
0.43496,0.37499,0.37499,0.37456,3.5336e-08,0.093017,0.6561,8.5296e-11,7.0587e-08
0.43576,0.37499,0.37499,0.37455,3.5241e-08,0.094794,0.65431,7.6847e-11,7.0405e-08
0.43657,0.37499,0.37499,0.37455,3.5145e-08,0.096584,0.65251,6.9445e-11,7.0221e-08
0.43738,0.37499,0.37499,0.37455,3.5049e-08,0.09839,0.6507,6.3119e-11,7.0034e-08
0.43818,0.37499,0.37499,0.37454,3.4951e-08,0.10021,0.64888,5.789e-11,6.9845e-08
0.43899,0.37499,0.37499,0.37454,3.4853e-08,0.10204,0.64704,5.3779e-11,6.9652e-08
0.43979,0.37499,0.37499,0.37454,3.4754e-08,0.10389,0.64518,5.08e-11,6.9457e-08
0.4406,0.37499,0.37499,0.37453,3.4654e-08,0.10575,0.64331,4.8961e-11,6.926e-08
0.4414,0.37499,0.37499,0.37453,3.4554e-08,0.10763,0.64143,4.827e-11,6.906e-08
0.44221,0.37499,0.37499,0.37453,3.4453e-08,0.10951,0.63954,4.8726e-11,6.8857e-08
0.44301,0.37499,0.37499,0.37452,3.4351e-08,0.11142,0.63763,5.0325e-11,6.8651e-08
0.44382,0.37499,0.37499,0.37452,3.4248e-08,0.11333,0.6357,5.3059e-11,6.8443e-08
0.44462,0.37499,0.37499,0.37452,3.4145e-08,0.11526,0.63377,5.6916e-11,6.8232e-08
0.44543,0.37499,0.37499,0.37451,3.4041e-08,0.1172,0.63182,6.1876e-11,6.8019e-08
0.44624,0.37499,0.37499,0.37451,3.3936e-08,0.11916,0.62986,6.7919e-11,6.7803e-08
0.44704,0.37499,0.37499,0.37451,3.383e-08,0.12113,0.62788,7.5019e-11,6.7585e-08
0.44785,0.37499,0.37499,0.3745,3.3724e-08,0.12311,0.62589,8.3144e-11,6.7364e-08
0.44865,0.37499,0.37499,0.3745,3.3617e-08,0.12511,0.62389,9.226e-11,6.7141e-08
0.44946,0.37499,0.37499,0.3745,3.3509e-08,0.12711,0.62188,1.0233e-10,6.6916e-08
0.45026,0.37499,0.37499,0.37449,3.3401e-08,0.12913,0.61985,1.1331e-10,6.6688e-08
0.45107,0.37499,0.37499,0.37449,3.3292e-08,0.13117,0.61781,1.2515e-10,6.6458e-08
0.45187,0.37499,0.37499,0.37449,3.3182e-08,0.13321,0.61576,1.3781e-10,6.6226e-08
0.45268,0.37499,0.37499,0.37448,3.3071e-08,0.13527,0.6137,1.5123e-10,6.5991e-08
0.45349,0.37499,0.37499,0.37448,3.296e-08,0.13734,0.61162,1.6536e-10,6.5755e-08
0.45429,0.37499,0.37499,0.37448,3.2848e-08,0.13942,0.60953,1.8014e-10,6.5517e-08
0.4551,0.37499,0.37499,0.37447,3.2736e-08,0.14152,0.60743,1.955e-10,6.5277e-08
0.4559,0.37499,0.37499,0.37447,3.2623e-08,0.14362,0.60532,2.1139e-10,6.5035e-08
0.45671,0.37499,0.37499,0.37447,3.2509e-08,0.14574,0.6032,2.2774e-10,6.4791e-08
0.45751,0.37499,0.37499,0.37447,3.2395e-08,0.14787,0.60106,2.4447e-10,6.4545e-08
0.45832,0.37499,0.37499,0.37446,3.228e-08,0.15001,0.59891,2.6153e-10,6.4299e-08
0.45912,0.37499,0.37499,0.37446,3.2164e-08,0.15217,0.59675,2.7885e-10,6.405e-08
0.45993,0.37499,0.37499,0.37446,3.2048e-08,0.15433,0.59458,2.9634e-10,6.38e-08
0.46073,0.37499,0.37499,0.37445,3.1932e-08,0.15651,0.5924,3.1395e-10,6.3549e-08
0.46154,0.37499,0.37499,0.37445,3.1814e-08,0.15869,0.59021,3.3159e-10,6.3297e-08
0.46235,0.37499,0.37499,0.37445,3.1696e-08,0.16089,0.58801,3.492e-10,6.3043e-08
0.46315,0.37499,0.37499,0.37445,3.1578e-08,0.1631,0.58579,3.667e-10,6.2789e-08
0.46396,0.37499,0.37499,0.37444,3.1459e-08,0.16532,0.58357,3.8402e-10,6.2533e-08
0.46476,0.37499,0.37499,0.37444,3.1339e-08,0.16755,0.58133,4.011e-10,6.2277e-08
0.46557,0.37499,0.37499,0.37444,3.1219e-08,0.16979,0.57908,4.1786e-10,6.2019e-08
0.46637,0.37499,0.37499,0.37444,3.1098e-08,0.17204,0.57683,4.3423e-10,6.1761e-08
0.46718,0.37499,0.37499,0.37443,3.0976e-08,0.1743,0.57456,4.5015e-10,6.1503e-08
0.46798,0.37499,0.37499,0.37443,3.0855e-08,0.17658,0.57228,4.6555e-10,6.1243e-08
0.46879,0.37499,0.37499,0.37443,3.0732e-08,0.17886,0.57,4.8036e-10,6.0984e-08
0.46959,0.37499,0.37499,0.37442,3.0609e-08,0.18115,0.5677,4.9454e-10,6.0724e-08
0.4704,0.37499,0.37499,0.37442,3.0486e-08,0.18345,0.56539,5.0802e-10,6.0463e-08
0.47121,0.37499,0.37499,0.37442,3.0362e-08,0.18577,0.56307,5.2074e-10,6.0202e-08
0.47201,0.37499,0.37499,0.37442,3.0237e-08,0.18809,0.56075,5.3265e-10,5.9941e-08
0.47282,0.37499,0.37499,0.37442,3.0112e-08,0.19042,0.55841,5.4371e-10,5.968e-08
0.47362,0.37499,0.37499,0.37441,2.9986e-08,0.19276,0.55606,5.5387e-10,5.9419e-08
0.47443,0.37499,0.37499,0.37441,2.986e-08,0.19511,0.55371,5.6309e-10,5.9158e-08
0.47523,0.37499,0.37499,0.37441,2.9734e-08,0.19747,0.55135,5.7133e-10,5.8896e-08
0.47604,0.37499,0.37499,0.37441,2.9607e-08,0.19984,0.54897,5.7856e-10,5.8635e-08
0.47684,0.37499,0.37499,0.3744,2.9479e-08,0.20222,0.54659,5.8474e-10,5.8374e-08
0.47765,0.37499,0.37499,0.3744,2.9351e-08,0.2046,0.5442,5.8985e-10,5.8113e-08
0.47846,0.37499,0.37499,0.3744,2.9223e-08,0.207,0.5418,5.9387e-10,5.7852e-08
0.47926,0.37499,0.37499,0.3744,2.9094e-08,0.2094,0.53939,5.9679e-10,5.7591e-08
0.48007,0.37499,0.37499,0.3744,2.8965e-08,0.21182,0.53697,5.9859e-10,5.7331e-08
0.48087,0.37499,0.37499,0.37439,2.8835e-08,0.21424,0.53455,5.9927e-10,5.707e-08
0.48168,0.37499,0.37499,0.37439,2.8705e-08,0.21667,0.53212,5.9881e-10,5.6811e-08
0.48248,0.37499,0.37499,0.37439,2.8574e-08,0.2191,0.52968,5.9723e-10,5.6551e-08
0.48329,0.37499,0.37499,0.37439,2.8443e-08,0.22155,0.52723,5.9452e-10,5.6291e-08
0.48409,0.37499,0.37499,0.37439,2.8311e-08,0.224,0.52477,5.9071e-10,5.6032e-08
0.4849,0.37499,0.37499,0.37438,2.818e-08,0.22646,0.52231,5.858e-10,5.5773e-08
0.4857,0.37499,0.37499,0.37438,2.8047e-08,0.22893,0.51983,5.7981e-10,5.5515e-08
0.48651,0.37499,0.37499,0.37438,2.7914e-08,0.23141,0.51735,5.7277e-10,5.5256e-08
0.48732,0.37499,0.37499,0.37438,2.7781e-08,0.23389,0.51487,5.647e-10,5.4998e-08
0.48812,0.37499,0.37499,0.37438,2.7648e-08,0.23638,0.51237,5.5565e-10,5.474e-08
0.48893,0.37499,0.37499,0.37437,2.7514e-08,0.23888,0.50987,5.4564e-10,5.4482e-08
0.48973,0.37499,0.37499,0.37437,2.738e-08,0.24138,0.50736,5.3471e-10,5.4225e-08
0.49054,0.37499,0.37499,0.37437,2.7245e-08,0.24389,0.50485,5.2291e-10,5.3967e-08
0.49134,0.37499,0.37499,0.37437,2.711e-08,0.24641,0.50233,5.1029e-10,5.371e-08
0.49215,0.37499,0.37499,0.37437,2.6975e-08,0.24893,0.4998,4.9689e-10,5.3453e-08
0.49295,0.37499,0.37499,0.37437,2.6839e-08,0.25147,0.49727,4.8278e-10,5.3195e-08
0.49376,0.37499,0.37499,0.37436,2.6703e-08,0.254,0.49473,4.68e-10,5.2938e-08
0.49456,0.37499,0.37499,0.37436,2.6567e-08,0.25655,0.49218,4.5262e-10,5.2681e-08
0.49537,0.37499,0.37499,0.37436,2.643e-08,0.2591,0.48963,4.367e-10,5.2423e-08
0.49618,0.37499,0.37499,0.37436,2.6293e-08,0.26165,0.48707,4.2031e-10,5.2166e-08
0.49698,0.37499,0.37499,0.37436,2.6156e-08,0.26421,0.4845,4.035e-10,5.1908e-08
0.49779,0.37499,0.37499,0.37436,2.6018e-08,0.26678,0.48194,3.8635e-10,5.165e-08
0.49859,0.37499,0.37499,0.37436,2.588e-08,0.26935,0.47936,3.6893e-10,5.1391e-08
0.4994,0.37499,0.37499,0.37435,2.5742e-08,0.27193,0.47678,3.5131e-10,5.1132e-08
0.5002,0.37499,0.37499,0.37435,2.5603e-08,0.27451,0.47419,3.3356e-10,5.0873e-08
0.50101,0.37499,0.37499,0.37435,2.5465e-08,0.2771,0.4716,3.1575e-10,5.0614e-08
0.50181,0.37499,0.37499,0.37435,2.5326e-08,0.27969,0.46901,2.9795e-10,5.0353e-08
0.50262,0.37499,0.37499,0.37435,2.5186e-08,0.28229,0.46641,2.8024e-10,5.0092e-08
0.50343,0.37499,0.37499,0.37435,2.5047e-08,0.2849,0.4638,2.6269e-10,4.9831e-08
0.50423,0.37499,0.37499,0.37435,2.4907e-08,0.2875,0.46119,2.4536e-10,4.9569e-08
0.50504,0.37499,0.37499,0.37435,2.4767e-08,0.29012,0.45858,2.2834e-10,4.9306e-08
0.50584,0.37499,0.37499,0.37435,2.4627e-08,0.29273,0.45596,2.1168e-10,4.9042e-08
0.50665,0.37499,0.37499,0.37434,2.4486e-08,0.29535,0.45333,1.9546e-10,4.8777e-08
0.50745,0.37499,0.37499,0.37434,2.4346e-08,0.29798,0.45071,1.7974e-10,4.8511e-08
0.50826,0.37499,0.37499,0.37434,2.4205e-08,0.30061,0.44808,1.646e-10,4.8245e-08
0.50906,0.37499,0.37499,0.37434,2.4064e-08,0.30324,0.44544,1.5008e-10,4.7977e-08
0.50987,0.37499,0.37499,0.37434,2.3922e-08,0.30588,0.44281,1.3625e-10,4.7708e-08
0.51067,0.37499,0.37499,0.37434,2.3781e-08,0.30852,0.44016,1.2316e-10,4.7439e-08
0.51148,0.37499,0.37499,0.37434,2.3639e-08,0.31116,0.43752,1.1088e-10,4.7168e-08
0.51229,0.37499,0.37499,0.37434,2.3497e-08,0.3138,0.43487,9.9443e-11,4.6896e-08
0.51309,0.37499,0.37499,0.37434,2.3356e-08,0.31645,0.43222,8.8907e-11,4.6622e-08
0.5139,0.37499,0.37499,0.37434,2.3213e-08,0.31911,0.42957,7.9312e-11,4.6348e-08
0.5147,0.37499,0.37499,0.37434,2.3071e-08,0.32176,0.42691,7.0698e-11,4.6072e-08
0.51551,0.37499,0.37499,0.37433,2.2929e-08,0.32442,0.42425,6.3103e-11,4.5795e-08
0.51631,0.37499,0.37499,0.37433,2.2786e-08,0.32708,0.42159,5.6558e-11,4.5516e-08
0.51712,0.37499,0.37499,0.37433,2.2644e-08,0.32974,0.41892,5.1091e-11,4.5237e-08
0.51792,0.37499,0.37499,0.37433,2.2501e-08,0.33241,0.41626,4.6725e-11,4.4956e-08
0.51873,0.37499,0.37499,0.37433,2.2358e-08,0.33508,0.41359,4.348e-11,4.4673e-08
0.51953,0.37499,0.37499,0.37433,2.2216e-08,0.33775,0.41092,4.1372e-11,4.439e-08
0.52034,0.37499,0.37499,0.37433,2.2073e-08,0.34042,0.40824,4.0409e-11,4.4105e-08
0.52115,0.37499,0.37499,0.37433,2.193e-08,0.34309,0.40557,4.0598e-11,4.3819e-08
0.52195,0.37499,0.375,0.37433,2.1787e-08,0.34577,0.40289,4.1941e-11,4.3531e-08
0.52276,0.37499,0.375,0.37433,2.1643e-08,0.34844,0.40022,4.4433e-11,4.3242e-08
0.52356,0.37499,0.375,0.37433,2.15e-08,0.35112,0.39754,4.8067e-11,4.2953e-08
0.52437,0.37499,0.375,0.37433,2.1357e-08,0.3538,0.39486,5.2831e-11,4.2661e-08
0.52517,0.37499,0.375,0.37433,2.1214e-08,0.35648,0.39218,5.8706e-11,4.2369e-08
0.52598,0.37499,0.375,0.37433,2.1071e-08,0.35916,0.3895,6.5672e-11,4.2076e-08
0.52678,0.37499,0.375,0.37433,2.0927e-08,0.36184,0.38681,7.3703e-11,4.1781e-08
0.52759,0.375,0.375,0.37433,2.0784e-08,0.36453,0.38413,8.2769e-11,4.1486e-08
0.52839,0.375,0.375,0.37433,2.0641e-08,0.36721,0.38145,9.2835e-11,4.1189e-08
0.5292,0.375,0.375,0.37433,2.0498e-08,0.36989,0.37876,1.0386e-10,4.0891e-08
0.53001,0.375,0.375,0.37433,2.0354e-08,0.37258,0.37608,1.1581e-10,4.0593e-08
0.53081,0.375,0.375,0.37433,2.0211e-08,0.37526,0.3734,1.2864e-10,4.0294e-08
0.53162,0.375,0.375,0.37433,2.0068e-08,0.37795,0.37071,1.4228e-10,3.9994e-08
0.53242,0.375,0.375,0.37433,1.9925e-08,0.38063,0.36803,1.567e-10,3.9693e-08
0.53323,0.375,0.375,0.37433,1.9782e-08,0.38331,0.36535,1.7184e-10,3.9392e-08
0.53403,0.375,0.375,0.37433,1.9639e-08,0.386,0.36266,1.8764e-10,3.9091e-08
0.53484,0.375,0.375,0.37433,1.9496e-08,0.38868,0.35998,2.0403e-10,3.8788e-08
0.53564,0.375,0.375,0.37433,1.9353e-08,0.39136,0.3573,2.2096e-10,3.8486e-08
0.53645,0.375,0.375,0.37433,1.9211e-08,0.39404,0.35462,2.3836e-10,3.8183e-08
0.53726,0.375,0.375,0.37433,1.9068e-08,0.39672,0.35194,2.5615e-10,3.788e-08
0.53806,0.375,0.375,0.37433,1.8925e-08,0.3994,0.34926,2.7428e-10,3.7577e-08
0.53887,0.375,0.375,0.37433,1.8783e-08,0.40208,0.34658,2.9267e-10,3.7273e-08
0.53967,0.375,0.375,0.37433,1.8641e-08,0.40475,0.34391,3.1124e-10,3.697e-08
0.54048,0.375,0.375,0.37433,1.8498e-08,0.40743,0.34123,3.2994e-10,3.6667e-08
0.54128,0.375,0.375,0.37433,1.8356e-08,0.4101,0.33856,3.4867e-10,3.6364e-08
0.54209,0.375,0.375,0.37433,1.8214e-08,0.41277,0.33589,3.6738e-10,3.6062e-08
0.54289,0.375,0.375,0.37433,1.8073e-08,0.41544,0.33322,3.8598e-10,3.5759e-08
0.5437,0.375,0.375,0.37433,1.7931e-08,0.41811,0.33056,4.0441e-10,3.5458e-08
0.5445,0.375,0.375,0.37433,1.779e-08,0.42077,0.32789,4.2259e-10,3.5156e-08
0.54531,0.375,0.375,0.37433,1.7648e-08,0.42344,0.32523,4.4046e-10,3.4856e-08
0.54612,0.375,0.375,0.37434,1.7507e-08,0.4261,0.32257,4.5793e-10,3.4556e-08
0.54692,0.375,0.375,0.37434,1.7366e-08,0.42876,0.31992,4.7495e-10,3.4257e-08
0.54773,0.375,0.375,0.37434,1.7225e-08,0.43141,0.31726,4.9145e-10,3.3959e-08
0.54853,0.375,0.375,0.37434,1.7085e-08,0.43406,0.31461,5.0736e-10,3.3662e-08
0.54934,0.375,0.375,0.37434,1.6944e-08,0.43671,0.31197,5.2262e-10,3.3366e-08
0.55014,0.375,0.375,0.37434,1.6804e-08,0.43936,0.30932,5.3717e-10,3.3071e-08
0.55095,0.375,0.375,0.37434,1.6664e-08,0.442,0.30668,5.5096e-10,3.2777e-08
0.55175,0.375,0.375,0.37434,1.6524e-08,0.44464,0.30404,5.6392e-10,3.2484e-08
0.55256,0.375,0.375,0.37434,1.6385e-08,0.44727,0.30141,5.7602e-10,3.2193e-08
0.55336,0.375,0.375,0.37434,1.6245e-08,0.44991,0.29878,5.872e-10,3.1903e-08
0.55417,0.375,0.375,0.37434,1.6106e-08,0.45253,0.29615,5.9742e-10,3.1615e-08
0.55498,0.375,0.375,0.37434,1.5967e-08,0.45516,0.29353,6.0664e-10,3.1328e-08
0.55578,0.375,0.375,0.37435,1.5828e-08,0.45778,0.29091,6.1483e-10,3.1042e-08
0.55659,0.375,0.375,0.37435,1.569e-08,0.46039,0.2883,6.2194e-10,3.0758e-08
0.55739,0.375,0.375,0.37435,1.5552e-08,0.463,0.28569,6.2797e-10,3.0476e-08
0.5582,0.375,0.375,0.37435,1.5414e-08,0.46561,0.28309,6.3287e-10,3.0195e-08
0.559,0.375,0.375,0.37435,1.5276e-08,0.46821,0.28049,6.3664e-10,2.9916e-08
0.55981,0.375,0.375,0.37435,1.5139e-08,0.47081,0.27789,6.3926e-10,2.9639e-08
0.56061,0.375,0.375,0.37435,1.5002e-08,0.4734,0.2753,6.4072e-10,2.9363e-08
0.56142,0.375,0.375,0.37435,1.4865e-08,0.47599,0.27272,6.4102e-10,2.9089e-08
0.56223,0.375,0.375,0.37436,1.4728e-08,0.47857,0.27014,6.4015e-10,2.8817e-08
0.56303,0.375,0.375,0.37436,1.4592e-08,0.48115,0.26756,6.3811e-10,2.8546e-08
0.56384,0.375,0.375,0.37436,1.4456e-08,0.48372,0.26499,6.3493e-10,2.8277e-08
0.56464,0.375,0.375,0.37436,1.4321e-08,0.48629,0.26243,6.3061e-10,2.801e-08
0.56545,0.375,0.375,0.37436,1.4185e-08,0.48885,0.25987,6.2517e-10,2.7745e-08
0.56625,0.375,0.375,0.37436,1.405e-08,0.4914,0.25732,6.1863e-10,2.7482e-08
0.56706,0.375,0.375,0.37436,1.3915e-08,0.49395,0.25478,6.1102e-10,2.722e-08
0.56786,0.375,0.375,0.37437,1.3781e-08,0.49649,0.25224,6.0237e-10,2.6959e-08
0.56867,0.375,0.375,0.37437,1.3647e-08,0.49903,0.24971,5.9272e-10,2.6701e-08
0.56947,0.375,0.375,0.37437,1.3513e-08,0.50156,0.24718,5.821e-10,2.6444e-08
0.57028,0.375,0.375,0.37437,1.338e-08,0.50408,0.24466,5.7055e-10,2.6189e-08
0.57109,0.375,0.375,0.37437,1.3246e-08,0.5066,0.24215,5.5813e-10,2.5935e-08
0.57189,0.375,0.375,0.37437,1.3114e-08,0.50911,0.23964,5.4489e-10,2.5683e-08
0.5727,0.375,0.375,0.37438,1.2981e-08,0.51161,0.23714,5.3087e-10,2.5432e-08
0.5735,0.375,0.375,0.37438,1.2849e-08,0.51411,0.23465,5.1613e-10,2.5183e-08
0.57431,0.375,0.375,0.37438,1.2718e-08,0.5166,0.23216,5.0074e-10,2.4935e-08
0.57511,0.375,0.375,0.37438,1.2586e-08,0.51908,0.22968,4.8475e-10,2.4688e-08
0.57592,0.375,0.375,0.37438,1.2455e-08,0.52155,0.22721,4.6824e-10,2.4443e-08
0.57672,0.375,0.375,0.37438,1.2325e-08,0.52402,0.22475,4.5125e-10,2.4199e-08
0.57753,0.375,0.375,0.37439,1.2195e-08,0.52648,0.2223,4.3387e-10,2.3956e-08
0.57833,0.375,0.375,0.37439,1.2065e-08,0.52893,0.21985,4.1617e-10,2.3714e-08
0.57914,0.375,0.375,0.37439,1.1936e-08,0.53137,0.21741,3.9821e-10,2.3473e-08
0.57995,0.375,0.375,0.37439,1.1807e-08,0.53381,0.21498,3.8006e-10,2.3233e-08
0.58075,0.375,0.375,0.37439,1.1678e-08,0.53624,0.21255,3.618e-10,2.2994e-08
0.58156,0.375,0.375,0.3744,1.155e-08,0.53865,0.21014,3.4351e-10,2.2756e-08
0.58236,0.375,0.375,0.3744,1.1422e-08,0.54107,0.20773,3.2525e-10,2.2519e-08
0.58317,0.375,0.375,0.3744,1.1295e-08,0.54347,0.20533,3.071e-10,2.2283e-08
0.58397,0.375,0.375,0.3744,1.1168e-08,0.54586,0.20295,2.8913e-10,2.2047e-08
0.58478,0.375,0.375,0.37441,1.1042e-08,0.54825,0.20056,2.7142e-10,2.1812e-08
0.58558,0.375,0.375,0.37441,1.0916e-08,0.55062,0.19819,2.5403e-10,2.1578e-08
0.58639,0.375,0.375,0.37441,1.079e-08,0.55299,0.19583,2.3703e-10,2.1344e-08
0.58719,0.375,0.375,0.37441,1.0665e-08,0.55535,0.19348,2.205e-10,2.111e-08
0.588,0.375,0.375,0.37441,1.0541e-08,0.5577,0.19113,2.045e-10,2.0877e-08
0.58881,0.375,0.375,0.37442,1.0417e-08,0.56003,0.1888,1.8908e-10,2.0644e-08
0.58961,0.375,0.375,0.37442,1.0293e-08,0.56236,0.18647,1.7433e-10,2.0412e-08
0.59042,0.375,0.375,0.37442,1.017e-08,0.56468,0.18416,1.6028e-10,2.018e-08
0.59122,0.375,0.375,0.37442,1.0047e-08,0.56699,0.18185,1.4701e-10,1.9948e-08
0.59203,0.375,0.375,0.37443,9.9252e-09,0.5693,0.17956,1.3456e-10,1.9716e-08
0.59283,0.375,0.375,0.37443,9.8036e-09,0.57159,0.17727,1.2298e-10,1.9484e-08
0.59364,0.375,0.375,0.37443,9.6825e-09,0.57387,0.175,1.1233e-10,1.9253e-08
0.59444,0.375,0.375,0.37443,9.5619e-09,0.57614,0.17273,1.0263e-10,1.9021e-08
0.59525,0.375,0.375,0.37444,9.4419e-09,0.5784,0.17048,9.3941e-11,1.879e-08
0.59606,0.375,0.375,0.37444,9.3224e-09,0.58065,0.16823,8.6285e-11,1.8558e-08
0.59686,0.375,0.375,0.37444,9.2034e-09,0.58289,0.166,7.9697e-11,1.8327e-08
0.59767,0.375,0.375,0.37444,9.085e-09,0.58511,0.16378,7.4204e-11,1.8096e-08
0.59847,0.375,0.375,0.37445,8.9672e-09,0.58733,0.16156,6.9826e-11,1.7865e-08
0.59928,0.375,0.375,0.37445,8.8499e-09,0.58954,0.15936,6.6583e-11,1.7633e-08
0.60008,0.375,0.375,0.37445,8.7332e-09,0.59173,0.15717,6.4488e-11,1.7402e-08
0.60089,0.375,0.375,0.37446,8.6171e-09,0.59392,0.15499,6.3549e-11,1.7171e-08
0.60169,0.375,0.375,0.37446,8.5015e-09,0.59609,0.15282,6.3771e-11,1.6939e-08
0.6025,0.375,0.375,0.37446,8.3866e-09,0.59826,0.15067,6.5153e-11,1.6708e-08
0.6033,0.375,0.375,0.37446,8.2722e-09,0.60041,0.14852,6.769e-11,1.6477e-08
0.60411,0.375,0.375,0.37447,8.1585e-09,0.60255,0.14639,7.1372e-11,1.6246e-08
0.60492,0.375,0.375,0.37447,8.0454e-09,0.60467,0.14427,7.6185e-11,1.6015e-08
0.60572,0.375,0.375,0.37447,7.9329e-09,0.60679,0.14216,8.211e-11,1.5784e-08
0.60653,0.375,0.375,0.37448,7.821e-09,0.60889,0.14006,8.9124e-11,1.5553e-08
0.60733,0.375,0.375,0.37448,7.7098e-09,0.61098,0.13797,9.72e-11,1.5322e-08
0.60814,0.375,0.375,0.37448,7.5992e-09,0.61306,0.1359,1.0631e-10,1.5092e-08
0.60894,0.375,0.375,0.37449,7.4892e-09,0.61513,0.13384,1.1641e-10,1.4862e-08
0.60975,0.375,0.375,0.37449,7.3799e-09,0.61719,0.13179,1.2746e-10,1.4632e-08
0.61055,0.375,0.375,0.37449,7.2713e-09,0.61923,0.12975,1.3942e-10,1.4403e-08
0.61136,0.375,0.375,0.37449,7.1634e-09,0.62126,0.12773,1.5225e-10,1.4174e-08
0.61216,0.375,0.375,0.3745,7.0561e-09,0.62328,0.12572,1.6589e-10,1.3946e-08
0.61297,0.375,0.375,0.3745,6.9495e-09,0.62528,0.12372,1.8029e-10,1.3719e-08
0.61378,0.375,0.375,0.3745,6.8435e-09,0.62728,0.12173,1.954e-10,1.3492e-08
0.61458,0.375,0.375,0.37451,6.7383e-09,0.62926,0.11976,2.1114e-10,1.3266e-08
0.61539,0.375,0.375,0.37451,6.6338e-09,0.63122,0.1178,2.2747e-10,1.304e-08
0.61619,0.375,0.375,0.37451,6.53e-09,0.63317,0.11585,2.4431e-10,1.2816e-08
0.617,0.375,0.375,0.37452,6.4269e-09,0.63511,0.11392,2.616e-10,1.2592e-08
0.6178,0.375,0.375,0.37452,6.3245e-09,0.63704,0.112,2.7927e-10,1.237e-08
0.61861,0.375,0.375,0.37452,6.2228e-09,0.63895,0.11009,2.9725e-10,1.2148e-08
0.61941,0.375,0.375,0.37453,6.1219e-09,0.64085,0.1082,3.1547e-10,1.1928e-08
0.62022,0.375,0.375,0.37453,6.0217e-09,0.64274,0.10632,3.3386e-10,1.171e-08
0.62103,0.375,0.375,0.37453,5.9222e-09,0.64461,0.10446,3.5235e-10,1.1492e-08
0.62183,0.375,0.375,0.37454,5.8235e-09,0.64647,0.1026,3.7085e-10,1.1276e-08
0.62264,0.375,0.375,0.37454,5.7255e-09,0.64832,0.10077,3.8931e-10,1.1062e-08
0.62344,0.375,0.375,0.37454,5.6283e-09,0.65015,0.098943,4.0764e-10,1.0849e-08
0.62425,0.375,0.375,0.37455,5.5319e-09,0.65196,0.097134,4.2578e-10,1.0638e-08
0.62505,0.375,0.375,0.37455,5.4362e-09,0.65377,0.095338,4.4365e-10,1.0429e-08
0.62586,0.375,0.375,0.37456,5.3413e-09,0.65555,0.093558,4.6118e-10,1.0221e-08
0.62666,0.375,0.375,0.37456,5.2472e-09,0.65733,0.091791,4.783e-10,1.0016e-08
0.62747,0.375,0.375,0.37456,5.1538e-09,0.65909,0.090039,4.9495e-10,9.8126e-09
0.62827,0.375,0.375,0.37457,5.0612e-09,0.66083,0.088302,5.1105e-10,9.6114e-09
0.62908,0.375,0.375,0.37457,4.9694e-09,0.66256,0.086579,5.2656e-10,9.4123e-09
0.62989,0.375,0.375,0.37457,4.8784e-09,0.66428,0.084871,5.4139e-10,9.2155e-09
0.63069,0.375,0.375,0.37458,4.7882e-09,0.66598,0.083178,5.555e-10,9.021e-09
0.6315,0.375,0.375,0.37458,4.6989e-09,0.66766,0.0815,5.6884e-10,8.8289e-09
0.6323,0.375,0.375,0.37459,4.6103e-09,0.66933,0.079837,5.8134e-10,8.6392e-09
0.63311,0.375,0.375,0.37459,4.5225e-09,0.67099,0.078189,5.9296e-10,8.452e-09
0.63391,0.375,0.375,0.37459,4.4355e-09,0.67263,0.076556,6.0365e-10,8.2674e-09
0.63472,0.375,0.375,0.3746,4.3494e-09,0.67425,0.074938,6.1337e-10,8.0854e-09
0.63552,0.375,0.375,0.3746,4.264e-09,0.67586,0.073336,6.2209e-10,7.906e-09
0.63633,0.375,0.375,0.3746,4.1795e-09,0.67746,0.07175,6.2976e-10,7.7293e-09
0.63713,0.375,0.375,0.37461,4.0959e-09,0.67904,0.070179,6.3637e-10,7.5553e-09
0.63794,0.375,0.375,0.37461,4.013e-09,0.6806,0.068623,6.4188e-10,7.3841e-09
0.63875,0.375,0.375,0.37462,3.931e-09,0.68215,0.067083,6.4627e-10,7.2157e-09
0.63955,0.375,0.375,0.37462,3.8498e-09,0.68368,0.065559,6.4952e-10,7.0501e-09
0.64036,0.375,0.375,0.37462,3.7695e-09,0.6852,0.064051,6.5163e-10,6.8873e-09
0.64116,0.375,0.375,0.37463,3.69e-09,0.6867,0.062559,6.5259e-10,6.7274e-09
0.64197,0.375,0.375,0.37463,3.6114e-09,0.68818,0.061083,6.5238e-10,6.5703e-09
0.64277,0.375,0.375,0.37464,3.5336e-09,0.68965,0.059622,6.5102e-10,6.4161e-09
0.64358,0.375,0.375,0.37464,3.4566e-09,0.6911,0.058178,6.4851e-10,6.2647e-09
0.64438,0.375,0.375,0.37464,3.3805e-09,0.69254,0.056751,6.4486e-10,6.1162e-09
0.64519,0.375,0.375,0.37465,3.3053e-09,0.69396,0.055339,6.4009e-10,5.9706e-09
0.64599,0.375,0.375,0.37465,3.231e-09,0.69536,0.053944,6.3421e-10,5.8277e-09
0.6468,0.375,0.375,0.37466,3.1575e-09,0.69675,0.052565,6.2724e-10,5.6877e-09
0.64761,0.375,0.375,0.37466,3.0848e-09,0.69812,0.051203,6.1923e-10,5.5505e-09
0.64841,0.375,0.375,0.37466,3.0131e-09,0.69947,0.049858,6.1019e-10,5.416e-09
0.64922,0.375,0.375,0.37467,2.9422e-09,0.70081,0.048529,6.0017e-10,5.2843e-09
0.65002,0.375,0.375,0.37467,2.8722e-09,0.70213,0.047217,5.8921e-10,5.1552e-09
0.65083,0.375,0.375,0.37468,2.8031e-09,0.70343,0.045921,5.7734e-10,5.0289e-09
0.65163,0.375,0.375,0.37468,2.7349e-09,0.70472,0.044643,5.6462e-10,4.9051e-09
0.65244,0.375,0.375,0.37469,2.6675e-09,0.70599,0.043381,5.5111e-10,4.7839e-09
0.65324,0.375,0.375,0.37469,2.6011e-09,0.70724,0.042136,5.3684e-10,4.6653e-09
0.65405,0.375,0.375,0.37469,2.5355e-09,0.70848,0.040909,5.2189e-10,4.5491e-09
0.65486,0.375,0.375,0.3747,2.4708e-09,0.7097,0.039698,5.063e-10,4.4353e-09
0.65566,0.375,0.375,0.3747,2.407e-09,0.7109,0.038505,4.9015e-10,4.3239e-09
0.65647,0.375,0.375,0.37471,2.3442e-09,0.71209,0.037329,4.7349e-10,4.2149e-09
0.65727,0.375,0.375,0.37471,2.2822e-09,0.71325,0.03617,4.564e-10,4.108e-09
0.65808,0.375,0.375,0.37472,2.2211e-09,0.7144,0.035029,4.3894e-10,4.0033e-09
0.65888,0.375,0.375,0.37472,2.161e-09,0.71554,0.033905,4.2118e-10,3.9008e-09
0.65969,0.375,0.375,0.37472,2.1017e-09,0.71665,0.032799,4.0319e-10,3.8003e-09
0.66049,0.375,0.375,0.37473,2.0434e-09,0.71775,0.03171,3.8505e-10,3.7018e-09
0.6613,0.375,0.375,0.37473,1.986e-09,0.71883,0.030638,3.6682e-10,3.6052e-09
0.6621,0.375,0.375,0.37474,1.9295e-09,0.71989,0.029584,3.4858e-10,3.5105e-09
0.66291,0.375,0.375,0.37474,1.874e-09,0.72094,0.028548,3.304e-10,3.4176e-09
0.66372,0.375,0.375,0.37475,1.8194e-09,0.72196,0.02753,3.1235e-10,3.3264e-09
0.66452,0.375,0.375,0.37475,1.7657e-09,0.72297,0.02653,2.9451e-10,3.2368e-09
0.66533,0.375,0.375,0.37476,1.7129e-09,0.72396,0.025547,2.7695e-10,3.1488e-09
0.66613,0.375,0.375,0.37476,1.6611e-09,0.72494,0.024582,2.5973e-10,3.0624e-09
0.66694,0.375,0.375,0.37476,1.6102e-09,0.72589,0.023635,2.4292e-10,2.9775e-09
0.66774,0.375,0.375,0.37477,1.5602e-09,0.72683,0.022707,2.2659e-10,2.8939e-09
0.66855,0.375,0.375,0.37477,1.5113e-09,0.72775,0.021796,2.1081e-10,2.8117e-09
0.66935,0.375,0.375,0.37478,1.4632e-09,0.72865,0.020903,1.9564e-10,2.7308e-09
0.67016,0.375,0.375,0.37478,1.4161e-09,0.72954,0.020029,1.8113e-10,2.6511e-09
0.67096,0.375,0.375,0.37479,1.37e-09,0.7304,0.019172,1.6735e-10,2.5727e-09
0.67177,0.375,0.375,0.37479,1.3248e-09,0.73125,0.018334,1.5434e-10,2.4953e-09
0.67258,0.375,0.375,0.3748,1.2806e-09,0.73208,0.017515,1.4217e-10,2.4191e-09
0.67338,0.375,0.375,0.3748,1.2374e-09,0.73289,0.016713,1.3087e-10,2.3439e-09
0.67419,0.375,0.375,0.37481,1.1951e-09,0.73368,0.01593,1.2049e-10,2.2697e-09
0.67499,0.375,0.375,0.37481,1.1538e-09,0.73445,0.015165,1.1108e-10,2.1966e-09
0.6758,0.375,0.375,0.37481,1.1135e-09,0.73521,0.014419,1.0266e-10,2.1243e-09
0.6766,0.375,0.375,0.37482,1.0742e-09,0.73595,0.013691,9.5279e-11,2.053e-09
0.67741,0.375,0.375,0.37482,1.0358e-09,0.73667,0.012982,8.8955e-11,1.9826e-09
0.67821,0.375,0.375,0.37483,9.9843e-10,0.73737,0.012291,8.3714e-11,1.9131e-09
0.67902,0.375,0.375,0.37483,9.6205e-10,0.73805,0.011619,7.9578e-11,1.8445e-09
0.67983,0.375,0.375,0.37484,9.2665e-10,0.73871,0.010965,7.656e-11,1.7767e-09
0.68063,0.375,0.375,0.37484,8.9226e-10,0.73935,0.01033,7.4673e-11,1.7098e-09
0.68144,0.375,0.375,0.37485,8.5886e-10,0.73998,0.0097137,7.3921e-11,1.6438e-09
0.68224,0.375,0.375,0.37485,8.2646e-10,0.74059,0.0091161,7.4308e-11,1.5786e-09
0.68305,0.375,0.375,0.37486,7.9507e-10,0.74118,0.0085373,7.5829e-11,1.5143e-09
0.68385,0.375,0.375,0.37486,7.6468e-10,0.74175,0.0079772,7.8478e-11,1.4509e-09
0.68466,0.375,0.375,0.37487,7.353e-10,0.7423,0.0074359,8.2244e-11,1.3883e-09
0.68546,0.375,0.375,0.37487,7.0693e-10,0.74283,0.0069135,8.7108e-11,1.3267e-09
0.68627,0.375,0.375,0.37488,6.7957e-10,0.74334,0.0064099,9.3051e-11,1.2661e-09
0.68707,0.375,0.375,0.37488,6.5324e-10,0.74383,0.0059253,1.0005e-10,1.2064e-09
0.68788,0.375,0.375,0.37488,6.2792e-10,0.74431,0.0054595,1.0807e-10,1.1478e-09
0.68869,0.375,0.375,0.37489,6.0362e-10,0.74477,0.0050126,1.1708e-10,1.0902e-09
0.68949,0.375,0.375,0.37489,5.8035e-10,0.7452,0.0045847,1.2704e-10,1.0337e-09
0.6903,0.375,0.375,0.3749,5.581e-10,0.74562,0.0041758,1.3792e-10,9.7828e-10
0.6911,0.375,0.375,0.3749,5.3688e-10,0.74602,0.0037859,1.4966e-10,9.241e-10
0.69191,0.375,0.375,0.37491,5.1669e-10,0.7464,0.003415,1.6222e-10,8.7116e-10
0.69271,0.375,0.375,0.37491,4.9753e-10,0.74676,0.0030631,1.7555e-10,8.1951e-10
0.69352,0.375,0.375,0.37492,4.794e-10,0.74711,0.0027303,1.8959e-10,7.6922e-10
0.69432,0.375,0.375,0.37492,4.6231e-10,0.74743,0.0024165,2.0429e-10,7.2034e-10
0.69513,0.375,0.375,0.37493,4.4626e-10,0.74773,0.0021219,2.1957e-10,6.7294e-10
0.69593,0.375,0.375,0.37493,4.3124e-10,0.74802,0.0018463,2.3539e-10,6.2709e-10
0.69674,0.375,0.375,0.37494,4.1726e-10,0.74828,0.0015898,2.5168e-10,5.8285e-10
0.69755,0.375,0.375,0.37494,4.0433e-10,0.74853,0.0013525,2.6837e-10,5.4029e-10
0.69835,0.375,0.375,0.37495,3.9243e-10,0.74876,0.0011343,2.8538e-10,4.9947e-10
0.69916,0.375,0.375,0.37495,3.8157e-10,0.74897,0.00093532,3.0266e-10,4.6048e-10
0.69996,0.375,0.375,0.37496,3.7176e-10,0.74916,0.00075545,3.2014e-10,4.2339e-10
0.70077,0.375,0.375,0.37496,3.6299e-10,0.74933,0.00059476,3.3773e-10,3.8826e-10
0.70157,0.375,0.375,0.37497,3.5527e-10,0.74948,0.00045325,3.5537e-10,3.5517e-10
0.70238,0.375,0.375,0.37497,3.4859e-10,0.74961,0.00033092,3.7299e-10,3.2419e-10
0.70318,0.375,0.375,0.37498,3.4295e-10,0.74972,0.00022779,3.9051e-10,2.9539e-10
0.70399,0.375,0.375,0.37498,3.3836e-10,0.74982,0.00014385,4.0787e-10,2.6886e-10
0.7048,0.375,0.375,0.37499,3.3482e-10,0.74989,7.9117e-05,4.2499e-10,2.4464e-10
0.7056,0.375,0.375,0.37499,3.3232e-10,0.74995,3.359e-05,4.418e-10,2.2283e-10
0.70641,0.375,0.375,0.37499,3.3086e-10,0.74998,7.2712e-06,4.5824e-10,2.0348e-10
0.70721,0.375,0.375,0.375,3.3045e-10,0.75,1.6216e-07,4.7423e-10,1.8667e-10
0.70802,0.375,0.375,0.375,3.3108e-10,0.75,1.2263e-05,4.8971e-10,1.7245e-10
0.70882,0.375,0.375,0.37501,3.3276e-10,0.74997,4.3574e-05,5.0463e-10,1.6088e-10
0.70963,0.375,0.375,0.37501,3.3547e-10,0.74993,9.4092e-05,5.1891e-10,1.5204e-10
0.71043,0.375,0.375,0.37502,3.3923e-10,0.74987,0.00016382,5.325e-10,1.4597e-10
0.71124,0.375,0.375,0.37502,3.4403e-10,0.74979,0.00025274,5.4535e-10,1.4272e-10
0.71204,0.375,0.375,0.37503,3.4988e-10,0.7497,0.00036086,5.5739e-10,1.4236e-10
0.71285,0.375,0.375,0.37503,3.5676e-10,0.74958,0.00048818,5.6859e-10,1.4492e-10
0.71366,0.375,0.375,0.37504,3.6467e-10,0.74944,0.00063468,5.789e-10,1.5045e-10
0.71446,0.375,0.375,0.37504,3.7363e-10,0.74928,0.00080035,5.8826e-10,1.5899e-10
0.71527,0.375,0.375,0.37505,3.8362e-10,0.74911,0.0009852,5.9666e-10,1.7057e-10
0.71607,0.375,0.375,0.37505,3.9464e-10,0.74892,0.0011892,6.0404e-10,1.8523e-10
0.71688,0.375,0.375,0.37506,4.0669e-10,0.7487,0.0014124,6.1039e-10,2.03e-10
0.71768,0.375,0.375,0.37506,4.1978e-10,0.74847,0.0016546,6.1567e-10,2.2389e-10
0.71849,0.375,0.375,0.37507,4.3389e-10,0.74822,0.0019161,6.1986e-10,2.4792e-10
0.71929,0.375,0.375,0.37507,4.4903e-10,0.74795,0.0021966,6.2295e-10,2.7512e-10
0.7201,0.375,0.375,0.37508,4.652e-10,0.74766,0.0024962,6.2492e-10,3.0548e-10
0.7209,0.375,0.375,0.37508,4.8239e-10,0.74735,0.0028149,6.2577e-10,3.3901e-10
0.72171,0.375,0.375,0.37509,5.006e-10,0.74702,0.0031527,6.2548e-10,3.7572e-10
0.72252,0.375,0.375,0.37509,5.1983e-10,0.74667,0.0035095,6.2406e-10,4.156e-10
0.72332,0.375,0.375,0.3751,5.4008e-10,0.7463,0.0038854,6.2152e-10,4.5864e-10
0.72413,0.375,0.375,0.3751,5.6134e-10,0.74592,0.0042802,6.1787e-10,5.0482e-10
0.72493,0.375,0.375,0.3751,5.8362e-10,0.74552,0.0046941,6.1311e-10,5.5413e-10
0.72574,0.375,0.375,0.37511,6.0691e-10,0.74509,0.0051269,6.0727e-10,6.0654e-10
0.72654,0.375,0.375,0.37511,6.312e-10,0.74465,0.0055787,6.0037e-10,6.6203e-10
0.72735,0.375,0.375,0.37512,6.565e-10,0.74419,0.0060494,5.9244e-10,7.2056e-10
0.72815,0.375,0.375,0.37512,6.8281e-10,0.74371,0.006539,5.8352e-10,7.8211e-10
0.72896,0.375,0.375,0.37513,7.1012e-10,0.74321,0.0070475,5.7362e-10,8.4662e-10
0.72976,0.375,0.375,0.37513,7.3843e-10,0.74269,0.0075748,5.6281e-10,9.1405e-10
0.73057,0.375,0.375,0.37514,7.6774e-10,0.74215,0.0081209,5.5111e-10,9.8436e-10
0.73138,0.375,0.375,0.37514,7.9804e-10,0.7416,0.0086859,5.3858e-10,1.0575e-09
0.73218,0.375,0.375,0.37515,8.2933e-10,0.74102,0.0092696,5.2526e-10,1.1334e-09
0.73299,0.375,0.375,0.37515,8.6162e-10,0.74043,0.009872,5.1122e-10,1.212e-09
0.73379,0.375,0.375,0.37516,8.9489e-10,0.73982,0.010493,4.965e-10,1.2933e-09
0.7346,0.375,0.375,0.37516,9.2915e-10,0.73919,0.011133,4.8116e-10,1.3771e-09
0.7354,0.375,0.375,0.37517,9.644e-10,0.73854,0.011791,4.6528e-10,1.4635e-09
0.73621,0.375,0.375,0.37517,1.0006e-09,0.73787,0.012468,4.4891e-10,1.5523e-09
0.73701,0.375,0.375,0.37518,1.0378e-09,0.73719,0.013164,4.3211e-10,1.6435e-09
0.73782,0.375,0.375,0.37518,1.076e-09,0.73648,0.013878,4.1497e-10,1.7371e-09
0.73863,0.375,0.375,0.37518,1.1152e-09,0.73576,0.014611,3.9753e-10,1.8328e-09
0.73943,0.375,0.375,0.37519,1.1553e-09,0.73502,0.015362,3.7989e-10,1.9307e-09
0.74024,0.375,0.375,0.37519,1.1964e-09,0.73426,0.016132,3.621e-10,2.0307e-09
0.74104,0.375,0.375,0.3752,1.2385e-09,0.73348,0.01692,3.4425e-10,2.1327e-09
0.74185,0.375,0.375,0.3752,1.2815e-09,0.73268,0.017726,3.264e-10,2.2366e-09
0.74265,0.375,0.375,0.37521,1.3255e-09,0.73186,0.01855,3.0862e-10,2.3424e-09
0.74346,0.375,0.375,0.37521,1.3705e-09,0.73103,0.019393,2.9099e-10,2.45e-09
0.74426,0.375,0.375,0.37522,1.4164e-09,0.73018,0.020254,2.7359e-10,2.5592e-09
0.74507,0.375,0.375,0.37522,1.4633e-09,0.72931,0.021134,2.5647e-10,2.6701e-09
0.74587,0.375,0.375,0.37523,1.5111e-09,0.72842,0.022031,2.3972e-10,2.7825e-09
0.74668,0.375,0.375,0.37523,1.5599e-09,0.72751,0.022946,2.234e-10,2.8964e-09
0.74749,0.375,0.375,0.37523,1.6097e-09,0.72659,0.02388,2.0758e-10,3.0118e-09
0.74829,0.375,0.375,0.37524,1.6604e-09,0.72565,0.024831,1.9232e-10,3.1284e-09
0.7491,0.375,0.375,0.37524,1.712e-09,0.72469,0.025801,1.7768e-10,3.2463e-09
0.7499,0.375,0.375,0.37525,1.7646e-09,0.72371,0.026788,1.6374e-10,3.3655e-09
0.75071,0.375,0.375,0.37525,1.8181e-09,0.72271,0.027793,1.5054e-10,3.4857e-09
0.75151,0.375,0.375,0.37526,1.8726e-09,0.7217,0.028816,1.3814e-10,3.6071e-09
0.75232,0.375,0.375,0.37526,1.928e-09,0.72067,0.029857,1.2659e-10,3.7295e-09
0.75312,0.375,0.375,0.37527,1.9844e-09,0.71962,0.030915,1.1594e-10,3.8528e-09
0.75393,0.375,0.375,0.37527,2.0417e-09,0.71855,0.031991,1.0624e-10,3.9771e-09
0.75473,0.375,0.375,0.37527,2.0999e-09,0.71746,0.033084,9.7525e-11,4.1023e-09
0.75554,0.375,0.375,0.37528,2.1591e-09,0.71636,0.034195,8.9836e-11,4.2283e-09
0.75635,0.375,0.375,0.37528,2.2192e-09,0.71524,0.035324,8.3205e-11,4.3551e-09
0.75715,0.375,0.375,0.37529,2.2802e-09,0.71411,0.03647,7.7662e-11,4.4827e-09
0.75796,0.375,0.375,0.37529,2.3421e-09,0.71295,0.037633,7.3232e-11,4.611e-09
0.75876,0.375,0.375,0.3753,2.405e-09,0.71178,0.038814,6.9935e-11,4.7401e-09
0.75957,0.375,0.375,0.3753,2.4688e-09,0.71059,0.040011,6.7788e-11,4.8698e-09
0.76037,0.375,0.375,0.3753,2.5335e-09,0.70938,0.041226,6.6802e-11,5.0002e-09
0.76118,0.375,0.375,0.37531,2.5991e-09,0.70816,0.042458,6.6985e-11,5.1313e-09
0.76198,0.375,0.375,0.37531,2.6657e-09,0.70692,0.043707,6.8339e-11,5.2631e-09
0.76279,0.375,0.375,0.37532,2.7332e-09,0.70566,0.044973,7.0861e-11,5.3955e-09
0.7636,0.375,0.375,0.37532,2.8015e-09,0.70439,0.046256,7.4546e-11,5.5285e-09
0.7644,0.375,0.375,0.37533,2.8708e-09,0.7031,0.047556,7.9381e-11,5.6623e-09
0.76521,0.375,0.375,0.37533,2.941e-09,0.70179,0.048872,8.535e-11,5.7967e-09
0.76601,0.375,0.375,0.37533,3.0121e-09,0.70046,0.050206,9.2434e-11,5.9318e-09
0.76682,0.375,0.375,0.37534,3.0841e-09,0.69912,0.051556,1.0061e-10,6.0676e-09
0.76762,0.375,0.375,0.37534,3.157e-09,0.69776,0.052922,1.0984e-10,6.2041e-09
0.76843,0.375,0.375,0.37535,3.2308e-09,0.69639,0.054305,1.201e-10,6.3414e-09
0.76923,0.375,0.375,0.37535,3.3055e-09,0.695,0.055704,1.3135e-10,6.4796e-09
0.77004,0.375,0.375,0.37535,3.381e-09,0.69359,0.05712,1.4355e-10,6.6185e-09
0.77084,0.375,0.375,0.37536,3.4575e-09,0.69217,0.058552,1.5664e-10,6.7583e-09
0.77165,0.375,0.375,0.37536,3.5348e-09,0.69073,0.06,1.706e-10,6.899e-09
0.77246,0.375,0.375,0.37537,3.613e-09,0.68927,0.061465,1.8535e-10,7.0407e-09
0.77326,0.375,0.375,0.37537,3.6921e-09,0.6878,0.062945,2.0085e-10,7.1834e-09
0.77407,0.375,0.375,0.37538,3.7721e-09,0.68631,0.064441,2.1704e-10,7.3272e-09
0.77487,0.375,0.375,0.37538,3.853e-09,0.6848,0.065954,2.3386e-10,7.472e-09
0.77568,0.375,0.375,0.37538,3.9347e-09,0.68328,0.067482,2.5124e-10,7.6181e-09
0.77648,0.375,0.375,0.37539,4.0172e-09,0.68175,0.069026,2.6911e-10,7.7653e-09
0.77729,0.375,0.375,0.37539,4.1006e-09,0.6802,0.070585,2.8742e-10,7.9139e-09
0.77809,0.375,0.375,0.37539,4.1849e-09,0.67863,0.072161,3.0608e-10,8.0638e-09
0.7789,0.375,0.375,0.3754,4.2701e-09,0.67705,0.073751,3.2504e-10,8.2151e-09
0.7797,0.375,0.375,0.3754,4.356e-09,0.67545,0.075357,3.4421e-10,8.3679e-09
0.78051,0.375,0.375,0.37541,4.4428e-09,0.67383,0.076979,3.6352e-10,8.5222e-09
0.78132,0.375,0.375,0.37541,4.5305e-09,0.6722,0.078616,3.829e-10,8.6781e-09
0.78212,0.375,0.375,0.37541,4.619e-09,0.67056,0.080267,4.0228e-10,8.8357e-09
0.78293,0.375,0.375,0.37542,4.7083e-09,0.6689,0.081934,4.2158e-10,8.995e-09
0.78373,0.375,0.375,0.37542,4.7984e-09,0.66723,0.083616,4.4072e-10,9.1561e-09
0.78454,0.375,0.375,0.37543,4.8894e-09,0.66554,0.085313,4.5964e-10,9.3191e-09
0.78534,0.375,0.375,0.37543,4.9811e-09,0.66383,0.087025,4.7826e-10,9.484e-09
0.78615,0.375,0.375,0.37543,5.0737e-09,0.66211,0.088752,4.9651e-10,9.6509e-09
0.78695,0.375,0.375,0.37544,5.1671e-09,0.66038,0.090493,5.1432e-10,9.8198e-09
0.78776,0.375,0.375,0.37544,5.2612e-09,0.65863,0.092249,5.3162e-10,9.9909e-09
0.78856,0.375,0.375,0.37544,5.3562e-09,0.65687,0.094019,5.4835e-10,1.0164e-08
0.78937,0.375,0.375,0.37545,5.4519e-09,0.65509,0.095804,5.6444e-10,1.0339e-08
0.79018,0.375,0.375,0.37545,5.5484e-09,0.6533,0.097603,5.7983e-10,1.0517e-08
0.79098,0.375,0.375,0.37545,5.6457e-09,0.65149,0.099416,5.9446e-10,1.0697e-08
0.79179,0.375,0.375,0.37546,5.7438e-09,0.64967,0.10124,6.0828e-10,1.0879e-08
0.79259,0.375,0.375,0.37546,5.8426e-09,0.64784,0.10308,6.2122e-10,1.1064e-08
0.7934,0.375,0.375,0.37546,5.9422e-09,0.64599,0.10494,6.3325e-10,1.1251e-08
0.7942,0.375,0.375,0.37547,6.0425e-09,0.64413,0.10681,6.4432e-10,1.1441e-08
0.79501,0.375,0.375,0.37547,6.1435e-09,0.64225,0.10869,6.5438e-10,1.1633e-08
0.79581,0.375,0.375,0.37547,6.2453e-09,0.64036,0.11059,6.634e-10,1.1827e-08
0.79662,0.375,0.375,0.37548,6.3478e-09,0.63846,0.1125,6.7135e-10,1.2024e-08
0.79743,0.375,0.375,0.37548,6.4511e-09,0.63654,0.11442,6.7818e-10,1.2224e-08
0.79823,0.375,0.375,0.37549,6.555e-09,0.63461,0.11636,6.8388e-10,1.2426e-08
0.79904,0.375,0.375,0.37549,6.6597e-09,0.63267,0.11831,6.8843e-10,1.2631e-08
0.79984,0.375,0.375,0.37549,6.7651e-09,0.63071,0.12027,6.9181e-10,1.2838e-08
0.80065,0.375,0.375,0.37549,6.8711e-09,0.62874,0.12225,6.9401e-10,1.3048e-08
0.80145,0.375,0.375,0.3755,6.9779e-09,0.62676,0.12424,6.9501e-10,1.3261e-08
0.80226,0.375,0.375,0.3755,7.0853e-09,0.62476,0.12624,6.9482e-10,1.3476e-08
0.80306,0.375,0.375,0.3755,7.1934e-09,0.62276,0.12825,6.9344e-10,1.3693e-08
0.80387,0.375,0.375,0.37551,7.3021e-09,0.62073,0.13028,6.9088e-10,1.3913e-08
0.80467,0.375,0.375,0.37551,7.4116e-09,0.6187,0.13232,6.8714e-10,1.4136e-08
0.80548,0.375,0.375,0.37551,7.5216e-09,0.61665,0.13437,6.8224e-10,1.4361e-08
0.80629,0.375,0.375,0.37552,7.6324e-09,0.6146,0.13644,6.762e-10,1.4589e-08
0.80709,0.375,0.375,0.37552,7.7437e-09,0.61252,0.13852,6.6905e-10,1.4818e-08
0.8079,0.375,0.375,0.37552,7.8557e-09,0.61044,0.1406,6.6081e-10,1.5051e-08
0.8087,0.375,0.375,0.37553,7.9683e-09,0.60835,0.14271,6.5153e-10,1.5285e-08
0.80951,0.375,0.375,0.37553,8.0815e-09,0.60624,0.14482,6.4122e-10,1.5522e-08
0.81031,0.375,0.375,0.37553,8.1954e-09,0.60412,0.14694,6.2994e-10,1.5761e-08
0.81112,0.375,0.375,0.37553,8.3098e-09,0.60199,0.14908,6.1773e-10,1.6002e-08
0.81192,0.375,0.375,0.37554,8.4248e-09,0.59985,0.15123,6.0464e-10,1.6245e-08
0.81273,0.375,0.375,0.37554,8.5404e-09,0.59769,0.15339,5.9072e-10,1.649e-08
0.81353,0.375,0.375,0.37554,8.6566e-09,0.59553,0.15556,5.7603e-10,1.6737e-08
0.81434,0.375,0.375,0.37555,8.7734e-09,0.59335,0.15774,5.6062e-10,1.6986e-08
0.81515,0.375,0.375,0.37555,8.8907e-09,0.59117,0.15993,5.4455e-10,1.7237e-08
0.81595,0.375,0.375,0.37555,9.0086e-09,0.58897,0.16214,5.2789e-10,1.7489e-08
0.81676,0.375,0.375,0.37555,9.1271e-09,0.58676,0.16435,5.107e-10,1.7744e-08
0.81756,0.375,0.375,0.37556,9.2461e-09,0.58454,0.16658,4.9304e-10,1.7999e-08
0.81837,0.375,0.375,0.37556,9.3656e-09,0.58231,0.16881,4.75e-10,1.8256e-08
0.81917,0.375,0.375,0.37556,9.4857e-09,0.58006,0.17106,4.5663e-10,1.8515e-08
0.81998,0.375,0.375,0.37557,9.6063e-09,0.57781,0.17332,4.3802e-10,1.8775e-08
0.82078,0.375,0.375,0.37557,9.7274e-09,0.57555,0.17559,4.1922e-10,1.9036e-08
0.82159,0.375,0.375,0.37557,9.849e-09,0.57327,0.17787,4.0032e-10,1.9298e-08
0.8224,0.375,0.375,0.37557,9.9712e-09,0.57099,0.18015,3.8139e-10,1.9561e-08
0.8232,0.375,0.375,0.37558,1.0094e-08,0.5687,0.18245,3.625e-10,1.9825e-08
0.82401,0.375,0.375,0.37558,1.0217e-08,0.5664,0.18476,3.4373e-10,2.009e-08
0.82481,0.375,0.375,0.37558,1.0341e-08,0.56408,0.18708,3.2514e-10,2.0356e-08
0.82562,0.375,0.375,0.37558,1.0465e-08,0.56176,0.18941,3.0681e-10,2.0622e-08
0.82642,0.375,0.375,0.37558,1.0589e-08,0.55943,0.19174,2.8881e-10,2.089e-08
0.82723,0.375,0.375,0.37559,1.0714e-08,0.55709,0.19409,2.7121e-10,2.1157e-08
0.82803,0.375,0.375,0.37559,1.084e-08,0.55473,0.19644,2.5407e-10,2.1425e-08
0.82884,0.375,0.375,0.37559,1.0966e-08,0.55237,0.19881,2.3746e-10,2.1694e-08
0.82964,0.375,0.375,0.37559,1.1092e-08,0.55001,0.20118,2.2144e-10,2.1963e-08
0.83045,0.375,0.375,0.3756,1.1219e-08,0.54763,0.20357,2.0608e-10,2.2232e-08
0.83126,0.375,0.375,0.3756,1.1346e-08,0.54524,0.20596,1.9143e-10,2.2501e-08
0.83206,0.375,0.375,0.3756,1.1474e-08,0.54284,0.20836,1.7755e-10,2.277e-08
0.83287,0.375,0.375,0.3756,1.1602e-08,0.54044,0.21077,1.6449e-10,2.304e-08
0.83367,0.375,0.375,0.3756,1.1731e-08,0.53803,0.21318,1.5229e-10,2.3309e-08
0.83448,0.375,0.375,0.37561,1.186e-08,0.53561,0.21561,1.41e-10,2.3578e-08
0.83528,0.375,0.375,0.37561,1.1989e-08,0.53318,0.21804,1.3067e-10,2.3847e-08
0.83609,0.375,0.375,0.37561,1.2119e-08,0.53074,0.22048,1.2133e-10,2.4116e-08
0.83689,0.375,0.375,0.37561,1.2249e-08,0.52829,0.22293,1.13e-10,2.4385e-08
0.8377,0.375,0.375,0.37561,1.238e-08,0.52584,0.22539,1.0574e-10,2.4653e-08
0.8385,0.375,0.375,0.37562,1.2511e-08,0.52338,0.22785,9.9545e-11,2.4922e-08
0.83931,0.375,0.375,0.37562,1.2642e-08,0.52091,0.23033,9.4451e-11,2.5189e-08
0.84012,0.375,0.375,0.37562,1.2774e-08,0.51843,0.23281,9.0469e-11,2.5457e-08
0.84092,0.375,0.375,0.37562,1.2906e-08,0.51595,0.23529,8.7613e-11,2.5724e-08
0.84173,0.375,0.375,0.37562,1.3038e-08,0.51346,0.23779,8.5888e-11,2.599e-08
0.84253,0.375,0.375,0.37563,1.3171e-08,0.51096,0.24029,8.5296e-11,2.6257e-08
0.84334,0.375,0.375,0.37563,1.3304e-08,0.50846,0.2428,8.5837e-11,2.6522e-08
0.84414,0.375,0.375,0.37563,1.3438e-08,0.50594,0.24531,8.7502e-11,2.6788e-08
0.84495,0.375,0.375,0.37563,1.3571e-08,0.50343,0.24784,9.028e-11,2.7053e-08
0.84575,0.375,0.375,0.37563,1.3706e-08,0.5009,0.25036,9.4155e-11,2.7317e-08
0.84656,0.375,0.375,0.37563,1.384e-08,0.49837,0.2529,9.9108e-11,2.7581e-08
0.84736,0.375,0.375,0.37564,1.3975e-08,0.49583,0.25544,1.0511e-10,2.7845e-08
0.84817,0.375,0.375,0.37564,1.411e-08,0.49329,0.25799,1.1214e-10,2.8108e-08
0.84898,0.375,0.375,0.37564,1.4246e-08,0.49074,0.26054,1.2016e-10,2.8371e-08
0.84978,0.375,0.375,0.37564,1.4381e-08,0.48818,0.2631,1.2914e-10,2.8634e-08
0.85059,0.375,0.375,0.37564,1.4517e-08,0.48562,0.26566,1.3903e-10,2.8896e-08
0.85139,0.375,0.375,0.37564,1.4654e-08,0.48305,0.26823,1.4978e-10,2.9158e-08
0.8522,0.375,0.375,0.37564,1.479e-08,0.48048,0.27081,1.6136e-10,2.942e-08
0.853,0.375,0.375,0.37565,1.4927e-08,0.4779,0.27339,1.7371e-10,2.9681e-08
0.85381,0.375,0.375,0.37565,1.5065e-08,0.47532,0.27597,1.8677e-10,2.9942e-08
0.85461,0.375,0.375,0.37565,1.5202e-08,0.47273,0.27857,2.0049e-10,3.0204e-08
0.85542,0.375,0.375,0.37565,1.534e-08,0.47014,0.28116,2.1481e-10,3.0465e-08
0.85623,0.375,0.375,0.37565,1.5478e-08,0.46754,0.28376,2.2967e-10,3.0726e-08
0.85703,0.375,0.375,0.37565,1.5616e-08,0.46493,0.28637,2.45e-10,3.0987e-08
0.85784,0.375,0.375,0.37565,1.5755e-08,0.46233,0.28898,2.6074e-10,3.1248e-08
0.85864,0.375,0.375,0.37565,1.5893e-08,0.45971,0.29159,2.7682e-10,3.151e-08
0.85945,0.375,0.375,0.37565,1.6032e-08,0.4571,0.29421,2.9317e-10,3.1771e-08
0.86025,0.375,0.375,0.37566,1.6171e-08,0.45448,0.29684,3.0972e-10,3.2033e-08
0.86106,0.375,0.375,0.37566,1.6311e-08,0.45185,0.29946,3.264e-10,3.2295e-08
0.86186,0.375,0.375,0.37566,1.6451e-08,0.44922,0.30209,3.4313e-10,3.2558e-08
0.86267,0.375,0.375,0.37566,1.659e-08,0.44659,0.30473,3.5986e-10,3.2821e-08
0.86347,0.375,0.375,0.37566,1.673e-08,0.44395,0.30737,3.765e-10,3.3084e-08
0.86428,0.375,0.375,0.37566,1.6871e-08,0.44131,0.31001,3.9299e-10,3.3348e-08
0.86509,0.375,0.375,0.37566,1.7011e-08,0.43867,0.31265,4.0925e-10,3.3613e-08
0.86589,0.375,0.375,0.37566,1.7152e-08,0.43602,0.3153,4.2522e-10,3.3878e-08
0.8667,0.375,0.375,0.37566,1.7292e-08,0.43337,0.31795,4.4083e-10,3.4144e-08
0.8675,0.375,0.375,0.37566,1.7433e-08,0.43072,0.32061,4.56e-10,3.4411e-08
0.86831,0.375,0.375,0.37566,1.7574e-08,0.42807,0.32326,4.7069e-10,3.4678e-08
0.86911,0.375,0.375,0.37567,1.7716e-08,0.42541,0.32592,4.8482e-10,3.4946e-08
0.86992,0.375,0.375,0.37567,1.7857e-08,0.42275,0.32859,4.9833e-10,3.5216e-08
0.87072,0.375,0.375,0.37567,1.7999e-08,0.42008,0.33125,5.1118e-10,3.5486e-08
0.87153,0.375,0.375,0.37567,1.814e-08,0.41742,0.33392,5.2329e-10,3.5757e-08
0.87233,0.375,0.375,0.37567,1.8282e-08,0.41475,0.33659,5.3462e-10,3.6029e-08
0.87314,0.375,0.375,0.37567,1.8424e-08,0.41208,0.33926,5.4513e-10,3.6302e-08
0.87395,0.375,0.375,0.37567,1.8566e-08,0.40941,0.34193,5.5476e-10,3.6577e-08
0.87475,0.375,0.375,0.37567,1.8708e-08,0.40673,0.3446,5.6347e-10,3.6852e-08
0.87556,0.375,0.375,0.37567,1.885e-08,0.40406,0.34728,5.7124e-10,3.7129e-08
0.87636,0.375,0.375,0.37567,1.8992e-08,0.40138,0.34996,5.7801e-10,3.7406e-08
0.87717,0.375,0.375,0.37567,1.9135e-08,0.3987,0.35264,5.8377e-10,3.7685e-08
0.87797,0.375,0.375,0.37567,1.9277e-08,0.39602,0.35532,5.8848e-10,3.7965e-08
0.87878,0.375,0.375,0.37567,1.9419e-08,0.39334,0.358,5.9213e-10,3.8247e-08
0.87958,0.375,0.375,0.37567,1.9562e-08,0.39066,0.36068,5.947e-10,3.8529e-08
0.88039,0.375,0.375,0.37567,1.9704e-08,0.38798,0.36336,5.9617e-10,3.8813e-08
0.8812,0.375,0.375,0.37567,1.9847e-08,0.3853,0.36604,5.9654e-10,3.9097e-08
0.882,0.375,0.375,0.37567,1.999e-08,0.38262,0.36873,5.9581e-10,3.9383e-08
0.88281,0.375,0.375,0.37567,2.0132e-08,0.37993,0.37141,5.9397e-10,3.967e-08
0.88361,0.375,0.375,0.37567,2.0275e-08,0.37725,0.37409,5.9103e-10,3.9958e-08
0.88442,0.375,0.375,0.37567,2.0417e-08,0.37456,0.37678,5.87e-10,4.0248e-08
0.88522,0.375,0.375,0.37567,2.056e-08,0.37188,0.37946,5.819e-10,4.0538e-08
0.88603,0.375,0.375,0.37567,2.0703e-08,0.3692,0.38215,5.7574e-10,4.0829e-08
0.88683,0.375,0.375,0.37567,2.0845e-08,0.36651,0.38483,5.6855e-10,4.1122e-08
0.88764,0.375,0.375,0.37567,2.0988e-08,0.36383,0.38751,5.6036e-10,4.1415e-08
0.88844,0.37499,0.375,0.37567,2.113e-08,0.36115,0.39019,5.5119e-10,4.1709e-08
0.88925,0.37499,0.375,0.37567,2.1273e-08,0.35847,0.39288,5.4108e-10,4.2005e-08
0.89006,0.37499,0.375,0.37567,2.1415e-08,0.35578,0.39556,5.3008e-10,4.23e-08
0.89086,0.37499,0.375,0.37567,2.1558e-08,0.3531,0.39823,5.1822e-10,4.2597e-08
0.89167,0.37499,0.375,0.37567,2.17e-08,0.35043,0.40091,5.0555e-10,4.2894e-08
0.89247,0.37499,0.375,0.37567,2.1842e-08,0.34775,0.40359,4.9213e-10,4.3192e-08
0.89328,0.37499,0.375,0.37567,2.1984e-08,0.34507,0.40627,4.78e-10,4.3491e-08
0.89408,0.37499,0.37499,0.37567,2.2126e-08,0.3424,0.40894,4.6323e-10,4.379e-08
0.89489,0.37499,0.37499,0.37567,2.2268e-08,0.33972,0.41161,4.4787e-10,4.4089e-08
0.89569,0.37499,0.37499,0.37567,2.241e-08,0.33705,0.41428,4.3198e-10,4.4389e-08
0.8965,0.37499,0.37499,0.37567,2.2552e-08,0.33438,0.41695,4.1563e-10,4.4688e-08
0.8973,0.37499,0.37499,0.37567,2.2694e-08,0.33172,0.41962,3.9889e-10,4.4988e-08
0.89811,0.37499,0.37499,0.37567,2.2835e-08,0.32905,0.42228,3.8181e-10,4.5289e-08
0.89892,0.37499,0.37499,0.37567,2.2977e-08,0.32639,0.42494,3.6447e-10,4.5589e-08
0.89972,0.37499,0.37499,0.37566,2.3118e-08,0.32373,0.4276,3.4695e-10,4.5889e-08
0.90053,0.37499,0.37499,0.37566,2.3259e-08,0.32107,0.43026,3.2931e-10,4.6189e-08
0.90133,0.37499,0.37499,0.37566,2.34e-08,0.31842,0.43291,3.1161e-10,4.6488e-08
0.90214,0.37499,0.37499,0.37566,2.3541e-08,0.31577,0.43556,2.9395e-10,4.6788e-08
0.90294,0.37499,0.37499,0.37566,2.3681e-08,0.31312,0.43821,2.7638e-10,4.7086e-08
0.90375,0.37499,0.37499,0.37566,2.3822e-08,0.31047,0.44085,2.5898e-10,4.7385e-08
0.90455,0.37499,0.37499,0.37566,2.3962e-08,0.30783,0.44349,2.4182e-10,4.7682e-08
0.90536,0.37499,0.37499,0.37566,2.4102e-08,0.30519,0.44613,2.2497e-10,4.7979e-08
0.90617,0.37499,0.37499,0.37566,2.4242e-08,0.30255,0.44876,2.0851e-10,4.8276e-08
0.90697,0.37499,0.37499,0.37566,2.4382e-08,0.29992,0.45139,1.9249e-10,4.8571e-08
0.90778,0.37499,0.37499,0.37566,2.4521e-08,0.2973,0.45402,1.7698e-10,4.8866e-08
0.90858,0.37499,0.37499,0.37566,2.4661e-08,0.29467,0.45664,1.6205e-10,4.9159e-08
0.90939,0.37499,0.37499,0.37565,2.48e-08,0.29205,0.45926,1.4777e-10,4.9452e-08
0.91019,0.37499,0.37499,0.37565,2.4939e-08,0.28944,0.46187,1.3418e-10,4.9743e-08
0.911,0.37499,0.37499,0.37565,2.5077e-08,0.28683,0.46448,1.2135e-10,5.0033e-08
0.9118,0.37499,0.37499,0.37565,2.5216e-08,0.28422,0.46708,1.0934e-10,5.0322e-08
0.91261,0.37499,0.37499,0.37565,2.5354e-08,0.28162,0.46968,9.8181e-11,5.0609e-08
0.91341,0.37499,0.37499,0.37565,2.5492e-08,0.27902,0.47228,8.7937e-11,5.0895e-08
0.91422,0.37499,0.37499,0.37565,2.5629e-08,0.27643,0.47487,7.8646e-11,5.118e-08
0.91503,0.37499,0.37499,0.37565,2.5767e-08,0.27384,0.47745,7.0349e-11,5.1463e-08
0.91583,0.37499,0.37499,0.37564,2.5904e-08,0.27126,0.48003,6.3083e-11,5.1745e-08
0.91664,0.37499,0.37499,0.37564,2.6041e-08,0.26868,0.4826,5.688e-11,5.2024e-08
0.91744,0.37499,0.37499,0.37564,2.6177e-08,0.26611,0.48517,5.1768e-11,5.2303e-08
0.91825,0.37499,0.37499,0.37564,2.6314e-08,0.26355,0.48773,4.7772e-11,5.2579e-08
0.91905,0.37499,0.37499,0.37564,2.645e-08,0.26099,0.49029,4.491e-11,5.2854e-08
0.91986,0.37499,0.37499,0.37564,2.6585e-08,0.25843,0.49284,4.3198e-11,5.3127e-08
0.92066,0.37499,0.37499,0.37564,2.6721e-08,0.25588,0.49539,4.2646e-11,5.3399e-08
0.92147,0.37499,0.37499,0.37563,2.6856e-08,0.25334,0.49793,4.3261e-11,5.3668e-08
0.92227,0.37499,0.37499,0.37563,2.6991e-08,0.25081,0.50046,4.5043e-11,5.3936e-08
0.92308,0.37499,0.37499,0.37563,2.7125e-08,0.24828,0.50298,4.799e-11,5.4202e-08
0.92389,0.37499,0.37499,0.37563,2.7259e-08,0.24575,0.5055,5.2093e-11,5.4466e-08
0.92469,0.37499,0.37499,0.37563,2.7393e-08,0.24324,0.50802,5.734e-11,5.4729e-08
0.9255,0.37499,0.37499,0.37563,2.7527e-08,0.24073,0.51052,6.3715e-11,5.4989e-08
0.9263,0.37499,0.37499,0.37562,2.766e-08,0.23823,0.51302,7.1195e-11,5.5248e-08
0.92711,0.37499,0.37499,0.37562,2.7793e-08,0.23573,0.51551,7.9755e-11,5.5505e-08
0.92791,0.37499,0.37499,0.37562,2.7925e-08,0.23324,0.518,8.9365e-11,5.5761e-08
0.92872,0.37499,0.37499,0.37562,2.8057e-08,0.23076,0.52048,9.9991e-11,5.6014e-08
0.92952,0.37499,0.37499,0.37562,2.8189e-08,0.22829,0.52295,1.1159e-10,5.6266e-08
0.93033,0.37499,0.37499,0.37562,2.832e-08,0.22582,0.52541,1.2413e-10,5.6516e-08
0.93113,0.37499,0.37499,0.37561,2.8451e-08,0.22336,0.52786,1.3756e-10,5.6765e-08
0.93194,0.37499,0.37499,0.37561,2.8582e-08,0.22091,0.53031,1.5182e-10,5.7012e-08
0.93275,0.37499,0.37499,0.37561,2.8712e-08,0.21847,0.53275,1.6687e-10,5.7257e-08
0.93355,0.37499,0.37499,0.37561,2.8842e-08,0.21603,0.53518,1.8266e-10,5.7501e-08
0.93436,0.37499,0.37499,0.37561,2.8971e-08,0.21361,0.5376,1.9911e-10,5.7743e-08
0.93516,0.37499,0.37499,0.3756,2.91e-08,0.21119,0.54002,2.1617e-10,5.7984e-08
0.93597,0.37499,0.37499,0.3756,2.9229e-08,0.20878,0.54242,2.3378e-10,5.8224e-08
0.93677,0.37499,0.37499,0.3756,2.9357e-08,0.20638,0.54482,2.5187e-10,5.8462e-08
0.93758,0.37499,0.37499,0.3756,2.9485e-08,0.20398,0.54721,2.7037e-10,5.8699e-08
0.93838,0.37499,0.37499,0.37559,2.9612e-08,0.2016,0.54959,2.8921e-10,5.8935e-08
0.93919,0.37499,0.37499,0.37559,2.9739e-08,0.19922,0.55196,3.0832e-10,5.9169e-08
0.94,0.37499,0.37499,0.37559,2.9865e-08,0.19686,0.55432,3.2762e-10,5.9403e-08
0.9408,0.37499,0.37499,0.37559,2.9991e-08,0.1945,0.55667,3.4705e-10,5.9635e-08
0.94161,0.37499,0.37499,0.37559,3.0117e-08,0.19215,0.55902,3.6653e-10,5.9867e-08
0.94241,0.37499,0.37499,0.37558,3.0242e-08,0.18981,0.56135,3.8599e-10,6.0098e-08
0.94322,0.37499,0.37499,0.37558,3.0366e-08,0.18748,0.56368,4.0535e-10,6.0327e-08
0.94402,0.37499,0.37499,0.37558,3.049e-08,0.18517,0.56599,4.2453e-10,6.0556e-08
0.94483,0.37499,0.37499,0.37558,3.0614e-08,0.18286,0.5683,4.4347e-10,6.0784e-08
0.94563,0.37499,0.37499,0.37557,3.0737e-08,0.18056,0.57059,4.6209e-10,6.1012e-08
0.94644,0.37499,0.37499,0.37557,3.086e-08,0.17827,0.57288,4.8032e-10,6.1239e-08
0.94724,0.37499,0.37499,0.37557,3.0982e-08,0.17599,0.57515,4.9809e-10,6.1465e-08
0.94805,0.37499,0.37499,0.37557,3.1103e-08,0.17372,0.57742,5.1534e-10,6.1691e-08
0.94886,0.37499,0.37499,0.37556,3.1224e-08,0.17146,0.57967,5.3199e-10,6.1917e-08
0.94966,0.37499,0.37499,0.37556,3.1345e-08,0.16921,0.58191,5.4799e-10,6.2142e-08
0.95047,0.37499,0.37499,0.37556,3.1465e-08,0.16697,0.58415,5.6327e-10,6.2366e-08
0.95127,0.37499,0.37499,0.37555,3.1584e-08,0.16474,0.58637,5.7777e-10,6.259e-08
0.95208,0.37499,0.37499,0.37555,3.1703e-08,0.16252,0.58858,5.9144e-10,6.2814e-08
0.95288,0.37499,0.37499,0.37555,3.1821e-08,0.16032,0.59078,6.0423e-10,6.3038e-08
0.95369,0.37499,0.37499,0.37555,3.1939e-08,0.15812,0.59297,6.1609e-10,6.3262e-08
0.95449,0.37499,0.37499,0.37554,3.2056e-08,0.15594,0.59515,6.2697e-10,6.3485e-08
0.9553,0.37499,0.37499,0.37554,3.2173e-08,0.15377,0.59732,6.3683e-10,6.3708e-08
0.9561,0.37499,0.37499,0.37554,3.2289e-08,0.1516,0.59947,6.4564e-10,6.3931e-08
0.95691,0.37499,0.37499,0.37554,3.2404e-08,0.14945,0.60162,6.5335e-10,6.4154e-08
0.95772,0.37499,0.37499,0.37553,3.2519e-08,0.14732,0.60375,6.5995e-10,6.4377e-08
0.95852,0.37499,0.37499,0.37553,3.2633e-08,0.14519,0.60587,6.6541e-10,6.46e-08
0.95933,0.37499,0.37499,0.37553,3.2746e-08,0.14307,0.60798,6.697e-10,6.4823e-08
0.96013,0.37499,0.37499,0.37552,3.2859e-08,0.14097,0.61008,6.7281e-10,6.5045e-08
0.96094,0.37499,0.37499,0.37552,3.2971e-08,0.13888,0.61216,6.7473e-10,6.5268e-08
0.96174,0.37499,0.37499,0.37552,3.3083e-08,0.1368,0.61423,6.7546e-10,6.549e-08
0.96255,0.37499,0.37499,0.37551,3.3194e-08,0.13473,0.61629,6.7498e-10,6.5713e-08
0.96335,0.37499,0.37499,0.37551,3.3304e-08,0.13268,0.61834,6.7331e-10,6.5935e-08
0.96416,0.37499,0.37499,0.37551,3.3414e-08,0.13064,0.62038,6.7045e-10,6.6157e-08
0.96497,0.37499,0.37499,0.37551,3.3522e-08,0.12861,0.6224,6.6642e-10,6.6378e-08
0.96577,0.37499,0.37499,0.3755,3.3631e-08,0.12659,0.62441,6.6122e-10,6.66e-08
0.96658,0.37499,0.37499,0.3755,3.3738e-08,0.12459,0.62641,6.5489e-10,6.6821e-08
0.96738,0.37499,0.37499,0.3755,3.3845e-08,0.1226,0.6284,6.4744e-10,6.7042e-08
0.96819,0.37499,0.37499,0.37549,3.3951e-08,0.12062,0.63037,6.3891e-10,6.7263e-08
0.96899,0.37499,0.37499,0.37549,3.4056e-08,0.11865,0.63233,6.2932e-10,6.7484e-08
0.9698,0.37499,0.37499,0.37549,3.4161e-08,0.1167,0.63427,6.1873e-10,6.7703e-08
0.9706,0.37499,0.37499,0.37548,3.4265e-08,0.11476,0.6362,6.0716e-10,6.7923e-08
0.97141,0.37499,0.37499,0.37548,3.4368e-08,0.11283,0.63812,5.9467e-10,6.8142e-08
0.97221,0.37499,0.37499,0.37548,3.4471e-08,0.11092,0.64003,5.8131e-10,6.836e-08
0.97302,0.37499,0.37499,0.37547,3.4572e-08,0.10902,0.64192,5.6712e-10,6.8578e-08
0.97383,0.37499,0.37499,0.37547,3.4673e-08,0.10714,0.6438,5.5216e-10,6.8794e-08
0.97463,0.37499,0.37499,0.37547,3.4773e-08,0.10527,0.64566,5.365e-10,6.901e-08
0.97544,0.37499,0.37499,0.37546,3.4873e-08,0.10341,0.64752,5.2019e-10,6.9225e-08
0.97624,0.37499,0.37499,0.37546,3.4971e-08,0.10156,0.64935,5.033e-10,6.944e-08
0.97705,0.37499,0.37499,0.37545,3.5069e-08,0.099735,0.65117,4.8589e-10,6.9653e-08
0.97785,0.37499,0.37499,0.37545,3.5166e-08,0.097919,0.65298,4.6803e-10,6.9865e-08
0.97866,0.37499,0.37499,0.37545,3.5263e-08,0.096118,0.65478,4.4979e-10,7.0075e-08
0.97946,0.37499,0.37499,0.37544,3.5358e-08,0.094331,0.65656,4.3124e-10,7.0285e-08
0.98027,0.37499,0.37499,0.37544,3.5453e-08,0.092558,0.65832,4.1245e-10,7.0493e-08
0.98107,0.37499,0.37499,0.37544,3.5546e-08,0.090799,0.66007,3.9351e-10,7.0699e-08
0.98188,0.37499,0.37499,0.37543,3.5639e-08,0.089056,0.66181,3.7447e-10,7.0905e-08
0.98269,0.37499,0.37499,0.37543,3.5732e-08,0.087327,0.66353,3.5542e-10,7.1108e-08
0.98349,0.37499,0.37499,0.37543,3.5823e-08,0.085612,0.66524,3.3642e-10,7.131e-08
0.9843,0.37499,0.37499,0.37542,3.5914e-08,0.083913,0.66693,3.1755e-10,7.151e-08
0.9851,0.37499,0.37499,0.37542,3.6003e-08,0.082228,0.66861,2.9889e-10,7.1708e-08
0.98591,0.37499,0.37499,0.37541,3.6092e-08,0.080558,0.67027,2.8051e-10,7.1904e-08
0.98671,0.37499,0.37499,0.37541,3.618e-08,0.078904,0.67192,2.6247e-10,7.2098e-08
0.98752,0.37499,0.37499,0.37541,3.6267e-08,0.077264,0.67355,2.4484e-10,7.229e-08
0.98832,0.37499,0.37499,0.3754,3.6354e-08,0.07564,0.67517,2.277e-10,7.2479e-08
0.98913,0.37499,0.37499,0.3754,3.6439e-08,0.074031,0.67677,2.1111e-10,7.2667e-08
0.98993,0.37499,0.37499,0.3754,3.6523e-08,0.072438,0.67835,1.9513e-10,7.2852e-08
0.99074,0.37499,0.37499,0.37539,3.6607e-08,0.07086,0.67992,1.7982e-10,7.3035e-08
0.99155,0.37499,0.37499,0.37539,3.669e-08,0.069298,0.68148,1.6524e-10,7.3215e-08
0.99235,0.37499,0.37499,0.37538,3.6772e-08,0.067751,0.68302,1.5145e-10,7.3392e-08
0.99316,0.37499,0.37499,0.37538,3.6853e-08,0.06622,0.68454,1.3849e-10,7.3567e-08
0.99396,0.37499,0.37499,0.37538,3.6933e-08,0.064705,0.68605,1.2641e-10,7.374e-08
0.99477,0.37499,0.37499,0.37537,3.7012e-08,0.063206,0.68754,1.1527e-10,7.391e-08
0.99557,0.37499,0.37499,0.37537,3.7091e-08,0.061723,0.68901,1.051e-10,7.4077e-08
0.99638,0.37499,0.37499,0.37536,3.7168e-08,0.060256,0.69047,9.5931e-11,7.4241e-08
0.99718,0.37499,0.37499,0.37536,3.7245e-08,0.058805,0.69191,8.7805e-11,7.4402e-08
0.99799,0.37499,0.37499,0.37536,3.7321e-08,0.05737,0.69334,8.0748e-11,7.4561e-08
0.9988,0.37499,0.37499,0.37535,3.7395e-08,0.055951,0.69475,7.4784e-11,7.4716e-08
0.9996,0.37499,0.37499,0.37535,3.7469e-08,0.054549,0.69615,6.9933e-11,7.4869e-08
1.0004,0.37499,0.37499,0.37534,3.7542e-08,0.053163,0.69752,6.6211e-11,7.5018e-08
1.0012,0.37499,0.37499,0.37534,3.7614e-08,0.051794,0.69888,6.363e-11,7.5165e-08
1.002,0.37499,0.37499,0.37534,3.7686e-08,0.050441,0.70023,6.2194e-11,7.5309e-08
1.0028,0.37499,0.37499,0.37533,3.7756e-08,0.049105,0.70156,6.1906e-11,7.545e-08
1.0036,0.37499,0.37499,0.37533,3.7825e-08,0.047785,0.70287,6.2763e-11,7.5588e-08
1.0044,0.37499,0.37499,0.37532,3.7894e-08,0.046483,0.70416,6.4759e-11,7.5722e-08
1.0052,0.37499,0.37499,0.37532,3.7961e-08,0.045197,0.70544,6.788e-11,7.5854e-08
1.006,0.37499,0.37499,0.37531,3.8028e-08,0.043928,0.7067,7.211e-11,7.5983e-08
1.0069,0.37499,0.37499,0.37531,3.8093e-08,0.042676,0.70794,7.7429e-11,7.6109e-08
1.0077,0.37499,0.37499,0.37531,3.8158e-08,0.041441,0.70917,8.3811e-11,7.6232e-08
1.0085,0.37499,0.37499,0.3753,3.8222e-08,0.040223,0.71038,9.1227e-11,7.6352e-08
1.0093,0.37499,0.37499,0.3753,3.8285e-08,0.039022,0.71157,9.9643e-11,7.6469e-08
1.0101,0.37499,0.37499,0.37529,3.8346e-08,0.037839,0.71275,1.0902e-10,7.6584e-08
1.0109,0.37499,0.37499,0.37529,3.8407e-08,0.036672,0.7139,1.1932e-10,7.6695e-08
1.0117,0.37499,0.37499,0.37528,3.8467e-08,0.035523,0.71504,1.305e-10,7.6804e-08
1.0125,0.37499,0.37499,0.37528,3.8526e-08,0.034392,0.71617,1.425e-10,7.691e-08
1.0133,0.37499,0.37499,0.37528,3.8585e-08,0.033278,0.71727,1.5528e-10,7.7014e-08
1.0141,0.37499,0.37499,0.37527,3.8642e-08,0.032181,0.71836,1.6878e-10,7.7115e-08
1.0149,0.37499,0.37499,0.37527,3.8698e-08,0.031102,0.71943,1.8295e-10,7.7213e-08
1.0157,0.37499,0.37499,0.37526,3.8753e-08,0.030041,0.72048,1.9771e-10,7.7309e-08
1.0165,0.37499,0.37499,0.37526,3.8808e-08,0.028997,0.72152,2.1302e-10,7.7402e-08
1.0173,0.37499,0.37499,0.37525,3.8861e-08,0.027971,0.72254,2.288e-10,7.7493e-08
1.0181,0.37499,0.37499,0.37525,3.8914e-08,0.026963,0.72353,2.4499e-10,7.7582e-08
1.0189,0.37499,0.37499,0.37524,3.8965e-08,0.025972,0.72452,2.6152e-10,7.7669e-08
1.0197,0.37499,0.37499,0.37524,3.9016e-08,0.025,0.72548,2.7833e-10,7.7753e-08
1.0205,0.37499,0.37499,0.37524,3.9065e-08,0.024045,0.72643,2.9533e-10,7.7835e-08
1.0213,0.37499,0.37499,0.37523,3.9114e-08,0.023109,0.72735,3.1246e-10,7.7915e-08
1.0222,0.37499,0.37499,0.37523,3.9161e-08,0.02219,0.72826,3.2965e-10,7.7993e-08
1.023,0.37499,0.37499,0.37522,3.9208e-08,0.021289,0.72915,3.4682e-10,7.8069e-08
1.0238,0.37499,0.37499,0.37522,3.9254e-08,0.020407,0.73003,3.6391e-10,7.8144e-08
1.0246,0.37499,0.37499,0.37521,3.9299e-08,0.019543,0.73088,3.8084e-10,7.8216e-08
1.0254,0.37499,0.37499,0.37521,3.9342e-08,0.018697,0.73172,3.9753e-10,7.8287e-08
1.0262,0.37499,0.37499,0.3752,3.9385e-08,0.017869,0.73254,4.1394e-10,7.8356e-08
1.027,0.37499,0.37499,0.3752,3.9427e-08,0.017059,0.73334,4.2997e-10,7.8424e-08
1.0278,0.37499,0.37499,0.37519,3.9468e-08,0.016268,0.73412,4.4557e-10,7.849e-08
1.0286,0.37499,0.37499,0.37519,3.9508e-08,0.015496,0.73488,4.6067e-10,7.8555e-08
1.0294,0.37499,0.37499,0.37519,3.9547e-08,0.014741,0.73563,4.7521e-10,7.8618e-08
1.0302,0.37499,0.37499,0.37518,3.9584e-08,0.014005,0.73636,4.8913e-10,7.868e-08
1.031,0.37499,0.37499,0.37518,3.9621e-08,0.013288,0.73706,5.0236e-10,7.874e-08
1.0318,0.37499,0.37499,0.37517,3.9657e-08,0.012589,0.73775,5.1486e-10,7.88e-08
1.0326,0.37499,0.37499,0.37517,3.9692e-08,0.011909,0.73842,5.2657e-10,7.8858e-08
1.0334,0.37499,0.37499,0.37516,3.9726e-08,0.011247,0.73908,5.3744e-10,7.8915e-08
1.0342,0.37499,0.37499,0.37516,3.9759e-08,0.010604,0.73971,5.4743e-10,7.8971e-08
1.035,0.37499,0.37499,0.37515,3.9791e-08,0.0099795,0.74033,5.5649e-10,7.9026e-08
1.0358,0.37499,0.37499,0.37515,3.9822e-08,0.0093737,0.74092,5.6459e-10,7.908e-08
1.0367,0.37499,0.37499,0.37514,3.9852e-08,0.0087868,0.7415,5.7169e-10,7.9133e-08
1.0375,0.37499,0.37499,0.37514,3.9881e-08,0.0082185,0.74206,5.7777e-10,7.9185e-08
1.0383,0.37499,0.37499,0.37513,3.9909e-08,0.0076691,0.7426,5.8279e-10,7.9236e-08
1.0391,0.37499,0.37499,0.37513,3.9936e-08,0.0071385,0.74312,5.8673e-10,7.9286e-08
1.0399,0.37499,0.37499,0.37512,3.9962e-08,0.0066267,0.74362,5.8958e-10,7.9335e-08
1.0407,0.37499,0.37499,0.37512,3.9987e-08,0.0061338,0.74411,5.9132e-10,7.9383e-08
1.0415,0.37499,0.37499,0.37511,4.0011e-08,0.0056598,0.74457,5.9195e-10,7.9431e-08
1.0423,0.37499,0.37499,0.37511,4.0034e-08,0.0052047,0.74502,5.9146e-10,7.9477e-08
1.0431,0.37499,0.37499,0.37511,4.0056e-08,0.0047685,0.74544,5.8985e-10,7.9523e-08
1.0439,0.37499,0.37499,0.3751,4.0077e-08,0.0043514,0.74585,5.8713e-10,7.9567e-08
1.0447,0.37499,0.37499,0.3751,4.0097e-08,0.0039532,0.74624,5.833e-10,7.9611e-08
1.0455,0.37499,0.37499,0.37509,4.0116e-08,0.003574,0.74661,5.7839e-10,7.9654e-08
1.0463,0.37499,0.37499,0.37509,4.0134e-08,0.0032138,0.74696,5.7241e-10,7.9696e-08
1.0471,0.37499,0.37499,0.37508,4.0151e-08,0.0028727,0.74729,5.6538e-10,7.9737e-08
1.0479,0.37499,0.37499,0.37508,4.0167e-08,0.0025507,0.7476,5.5733e-10,7.9777e-08
1.0487,0.37499,0.37499,0.37507,4.0182e-08,0.0022477,0.7479,5.483e-10,7.9815e-08
1.0495,0.37499,0.37499,0.37507,4.0196e-08,0.0019638,0.74817,5.3831e-10,7.9853e-08
1.0503,0.37499,0.37499,0.37506,4.0209e-08,0.0016991,0.74843,5.2741e-10,7.989e-08
1.0512,0.37499,0.37499,0.37506,4.022e-08,0.0014534,0.74866,5.1564e-10,7.9925e-08
1.052,0.37499,0.37499,0.37505,4.0231e-08,0.0012269,0.74888,5.0305e-10,7.996e-08
1.0528,0.37499,0.37499,0.37505,4.0241e-08,0.0010195,0.74908,4.8968e-10,7.9993e-08
1.0536,0.37499,0.37499,0.37504,4.025e-08,0.00083135,0.74926,4.756e-10,8.0024e-08
1.0544,0.37499,0.37499,0.37504,4.0258e-08,0.00066231,0.74942,4.6085e-10,8.0054e-08
1.0552,0.37499,0.37499,0.37503,4.0264e-08,0.00051245,0.74956,4.4549e-10,8.0083e-08
1.056,0.37499,0.37499,0.37503,4.027e-08,0.00038178,0.74968,4.296e-10,8.0111e-08
1.0568,0.37499,0.37499,0.37502,4.0275e-08,0.00027029,0.74978,4.1322e-10,8.0137e-08
1.0576,0.37499,0.37499,0.37502,4.0279e-08,0.00017801,0.74986,3.9644e-10,8.0161e-08
1.0584,0.37499,0.37499,0.37501,4.0281e-08,0.00010492,0.74992,3.793e-10,8.0183e-08
1.0592,0.37499,0.37499,0.37501,4.0283e-08,5.1035e-05,0.74997,3.6189e-10,8.0204e-08
1.06,0.37499,0.37499,0.37501,4.0284e-08,1.636e-05,0.74999,3.4427e-10,8.0223e-08
1.0608,0.37499,0.37499,0.375,4.0283e-08,8.941e-07,0.75,3.2652e-10,8.024e-08
1.0616,0.37499,0.37499,0.375,4.0282e-08,4.6381e-06,0.74999,3.087e-10,8.0255e-08
1.0624,0.37499,0.37499,0.37499,4.0279e-08,2.7592e-05,0.74995,2.9089e-10,8.0268e-08
1.0632,0.37499,0.37499,0.37499,4.0276e-08,6.9755e-05,0.7499,2.7315e-10,8.0279e-08
1.064,0.37499,0.37499,0.37498,4.0271e-08,0.00013112,0.74983,2.5557e-10,8.0287e-08
1.0648,0.37499,0.37499,0.37498,4.0266e-08,0.0002117,0.74974,2.3821e-10,8.0294e-08
1.0657,0.37499,0.37499,0.37497,4.0259e-08,0.00031147,0.74963,2.2114e-10,8.0298e-08
1.0665,0.37499,0.37499,0.37497,4.0252e-08,0.00043043,0.7495,2.0444e-10,8.0299e-08
1.0673,0.37499,0.37499,0.37496,4.0243e-08,0.00056859,0.74936,1.8816e-10,8.0299e-08
1.0681,0.37499,0.37499,0.37496,4.0234e-08,0.00072592,0.74919,1.7238e-10,8.0296e-08
1.0689,0.37499,0.37499,0.37495,4.0223e-08,0.00090243,0.749,1.5715e-10,8.029e-08
1.0697,0.37499,0.37499,0.37495,4.0212e-08,0.0010981,0.7488,1.4255e-10,8.0281e-08
1.0705,0.37499,0.37499,0.37494,4.0199e-08,0.0013129,0.74857,1.2863e-10,8.027e-08
1.0713,0.37499,0.37499,0.37494,4.0186e-08,0.0015469,0.74833,1.1545e-10,8.0256e-08
1.0721,0.37499,0.37499,0.37493,4.0171e-08,0.0018,0.74807,1.0305e-10,8.0239e-08
1.0729,0.37499,0.37499,0.37493,4.0156e-08,0.0020722,0.74778,9.1503e-11,8.022e-08
1.0737,0.37499,0.37499,0.37492,4.0139e-08,0.0023635,0.74748,8.0843e-11,8.0198e-08
1.0745,0.37499,0.37499,0.37492,4.0122e-08,0.0026739,0.74716,7.1117e-11,8.0172e-08
1.0753,0.37499,0.37499,0.37491,4.0103e-08,0.0030034,0.74682,6.2365e-11,8.0144e-08
1.0761,0.37499,0.37499,0.37491,4.0084e-08,0.003352,0.74647,5.4623e-11,8.0113e-08
1.0769,0.37499,0.37499,0.3749,4.0063e-08,0.0037195,0.74609,4.7924e-11,8.0078e-08
1.0777,0.37499,0.37499,0.3749,4.0042e-08,0.0041061,0.74569,4.2297e-11,8.0041e-08
1.0785,0.37499,0.37499,0.3749,4.0019e-08,0.0045117,0.74528,3.7764e-11,8e-08
1.0793,0.37499,0.37499,0.37489,3.9996e-08,0.0049363,0.74484,3.4346e-11,7.9957e-08
1.0801,0.37499,0.37499,0.37489,3.9971e-08,0.0053798,0.74439,3.2058e-11,7.991e-08
1.081,0.37499,0.37499,0.37488,3.9946e-08,0.0058423,0.74392,3.091e-11,7.9861e-08
1.0818,0.37499,0.37499,0.37488,3.9919e-08,0.0063237,0.74343,3.0909e-11,7.9808e-08
1.0826,0.37499,0.37499,0.37487,3.9892e-08,0.0068239,0.74292,3.2056e-11,7.9752e-08
1.0834,0.37499,0.37499,0.37487,3.9864e-08,0.0073431,0.74239,3.4349e-11,7.9693e-08
1.0842,0.37499,0.37499,0.37486,3.9834e-08,0.007881,0.74184,3.7779e-11,7.9631e-08
1.085,0.37499,0.37499,0.37486,3.9804e-08,0.0084378,0.74128,4.2334e-11,7.9566e-08
1.0858,0.37499,0.37499,0.37485,3.9773e-08,0.0090133,0.74069,4.7998e-11,7.9498e-08
1.0866,0.37499,0.37499,0.37485,3.9741e-08,0.0096076,0.74009,5.4749e-11,7.9426e-08
1.0874,0.37499,0.37499,0.37484,3.9707e-08,0.010221,0.73947,6.2563e-11,7.9352e-08
1.0882,0.37499,0.37499,0.37484,3.9673e-08,0.010852,0.73882,7.141e-11,7.9275e-08
1.089,0.37499,0.37499,0.37483,3.9638e-08,0.011503,0.73817,8.1255e-11,7.9195e-08
1.0898,0.37499,0.37499,0.37483,3.9602e-08,0.012172,0.73749,9.2061e-11,7.9112e-08
1.0906,0.37499,0.37499,0.37482,3.9565e-08,0.012859,0.73679,1.0379e-10,7.9027e-08
1.0914,0.37499,0.37499,0.37482,3.9527e-08,0.013565,0.73607,1.1638e-10,7.8938e-08
1.0922,0.37499,0.37499,0.37482,3.9489e-08,0.01429,0.73534,1.2981e-10,7.8847e-08
1.093,0.37499,0.37499,0.37481,3.9449e-08,0.015033,0.73459,1.4401e-10,7.8753e-08
1.0938,0.37499,0.37499,0.37481,3.9408e-08,0.015795,0.73382,1.5892e-10,7.8657e-08
1.0946,0.37499,0.37499,0.3748,3.9366e-08,0.016575,0.73303,1.7449e-10,7.8558e-08
1.0955,0.37499,0.37499,0.3748,3.9324e-08,0.017373,0.73222,1.9066e-10,7.8457e-08
1.0963,0.37499,0.37499,0.37479,3.928e-08,0.018189,0.7314,2.0737e-10,7.8353e-08
1.0971,0.37499,0.37499,0.37479,3.9236e-08,0.019024,0.73055,2.2455e-10,7.8247e-08
1.0979,0.37499,0.37499,0.37478,3.919e-08,0.019877,0.72969,2.4212e-10,7.8139e-08
1.0987,0.37499,0.37499,0.37478,3.9144e-08,0.020749,0.72881,2.6003e-10,7.8028e-08
1.0995,0.37499,0.37499,0.37477,3.9097e-08,0.021638,0.72791,2.7821e-10,7.7915e-08
1.1003,0.37499,0.37499,0.37477,3.9049e-08,0.022546,0.72699,2.9657e-10,7.7801e-08
1.1011,0.37499,0.37499,0.37477,3.9e-08,0.023471,0.72606,3.1506e-10,7.7684e-08
1.1019,0.37499,0.37499,0.37476,3.895e-08,0.024415,0.72511,3.3359e-10,7.7565e-08
1.1027,0.37499,0.37499,0.37476,3.8899e-08,0.025377,0.72414,3.5209e-10,7.7445e-08
1.1035,0.37499,0.37499,0.37475,3.8847e-08,0.026356,0.72315,3.705e-10,7.7323e-08
1.1043,0.37499,0.37499,0.37475,3.8794e-08,0.027354,0.72214,3.8873e-10,7.7199e-08
1.1051,0.37499,0.37499,0.37474,3.874e-08,0.028369,0.72112,4.0672e-10,7.7074e-08
1.1059,0.37499,0.37499,0.37474,3.8686e-08,0.029402,0.72008,4.2439e-10,7.6947e-08
1.1067,0.37499,0.37499,0.37473,3.863e-08,0.030452,0.71902,4.4168e-10,7.6819e-08
1.1075,0.37499,0.37499,0.37473,3.8574e-08,0.031521,0.71794,4.5852e-10,7.669e-08
1.1083,0.37499,0.37499,0.37473,3.8517e-08,0.032607,0.71684,4.7483e-10,7.6559e-08
1.1091,0.37499,0.37499,0.37472,3.8459e-08,0.03371,0.71573,4.9056e-10,7.6427e-08
1.11,0.37499,0.37499,0.37472,3.84e-08,0.034831,0.7146,5.0565e-10,7.6293e-08
1.1108,0.37499,0.37499,0.37471,3.834e-08,0.035969,0.71346,5.2003e-10,7.6159e-08
1.1116,0.37499,0.37499,0.37471,3.8279e-08,0.037125,0.71229,5.3364e-10,7.6024e-08
1.1124,0.37499,0.37499,0.3747,3.8217e-08,0.038298,0.71111,5.4644e-10,7.5888e-08
1.1132,0.37499,0.37499,0.3747,3.8154e-08,0.039488,0.70991,5.5838e-10,7.575e-08
1.114,0.37499,0.37499,0.37469,3.8091e-08,0.040696,0.70869,5.6939e-10,7.5612e-08
1.1148,0.37499,0.37499,0.37469,3.8026e-08,0.04192,0.70746,5.7945e-10,7.5473e-08
1.1156,0.37499,0.37499,0.37469,3.7961e-08,0.043162,0.70621,5.8851e-10,7.5334e-08
1.1164,0.37499,0.37499,0.37468,3.7895e-08,0.04442,0.70494,5.9654e-10,7.5193e-08
1.1172,0.37499,0.37499,0.37468,3.7828e-08,0.045696,0.70366,6.035e-10,7.5052e-08
1.118,0.37499,0.37499,0.37467,3.776e-08,0.046988,0.70236,6.0937e-10,7.491e-08
1.1188,0.37499,0.37499,0.37467,3.7691e-08,0.048298,0.70104,6.1412e-10,7.4768e-08
1.1196,0.37499,0.37499,0.37467,3.7621e-08,0.049624,0.69971,6.1773e-10,7.4625e-08
1.1204,0.37499,0.37499,0.37466,3.7551e-08,0.050966,0.69836,6.202e-10,7.4481e-08
1.1212,0.37499,0.37499,0.37466,3.7479e-08,0.052326,0.69699,6.215e-10,7.4337e-08
1.122,0.37499,0.37499,0.37465,3.7407e-08,0.053701,0.6956,6.2164e-10,7.4192e-08
1.1228,0.37499,0.37499,0.37465,3.7333e-08,0.055094,0.6942,6.2062e-10,7.4046e-08
1.1236,0.37499,0.37499,0.37464,3.7259e-08,0.056502,0.69279,6.1843e-10,7.39e-08
1.1245,0.37499,0.37499,0.37464,3.7184e-08,0.057927,0.69135,6.1509e-10,7.3754e-08
1.1253,0.37499,0.37499,0.37464,3.7108e-08,0.059368,0.68991,6.1061e-10,7.3606e-08
1.1261,0.37499,0.37499,0.37463,3.7032e-08,0.060826,0.68844,6.0501e-10,7.3458e-08
1.1269,0.37499,0.37499,0.37463,3.6954e-08,0.062299,0.68696,5.9831e-10,7.331e-08
1.1277,0.37499,0.37499,0.37462,3.6876e-08,0.063789,0.68546,5.9054e-10,7.3161e-08
1.1285,0.37499,0.37499,0.37462,3.6796e-08,0.065294,0.68395,5.8172e-10,7.3011e-08
1.1293,0.37499,0.37499,0.37462,3.6716e-08,0.066815,0.68242,5.719e-10,7.286e-08
1.1301,0.37499,0.37499,0.37461,3.6635e-08,0.068352,0.68087,5.6111e-10,7.2709e-08
1.1309,0.37499,0.37499,0.37461,3.6553e-08,0.069905,0.67931,5.4939e-10,7.2557e-08
1.1317,0.37499,0.37499,0.3746,3.647e-08,0.071473,0.67774,5.368e-10,7.2404e-08
1.1325,0.37499,0.37499,0.3746,3.6387e-08,0.073057,0.67614,5.2337e-10,7.225e-08
1.1333,0.37499,0.37499,0.3746,3.6302e-08,0.074657,0.67454,5.0917e-10,7.2096e-08
1.1341,0.37499,0.37499,0.37459,3.6217e-08,0.076272,0.67292,4.9426e-10,7.194e-08
1.1349,0.37499,0.37499,0.37459,3.6131e-08,0.077902,0.67128,4.7868e-10,7.1783e-08
1.1357,0.37499,0.37499,0.37459,3.6044e-08,0.079547,0.66962,4.625e-10,7.1626e-08
1.1365,0.37499,0.37499,0.37458,3.5956e-08,0.081207,0.66796,4.4579e-10,7.1467e-08
1.1373,0.37499,0.37499,0.37458,3.5868e-08,0.082883,0.66627,4.2861e-10,7.1307e-08
1.1381,0.37499,0.37499,0.37457,3.5778e-08,0.084573,0.66458,4.1103e-10,7.1145e-08
1.1389,0.37499,0.37499,0.37457,3.5688e-08,0.086279,0.66286,3.9312e-10,7.0982e-08
1.1398,0.37499,0.37499,0.37457,3.5597e-08,0.087999,0.66114,3.7496e-10,7.0818e-08
1.1406,0.37499,0.37499,0.37456,3.5505e-08,0.089734,0.65939,3.5661e-10,7.0653e-08
1.1414,0.37499,0.37499,0.37456,3.5412e-08,0.091483,0.65764,3.3814e-10,7.0486e-08
1.1422,0.37499,0.37499,0.37456,3.5318e-08,0.093247,0.65587,3.1964e-10,7.0317e-08
1.143,0.37499,0.37499,0.37455,3.5224e-08,0.095025,0.65408,3.0117e-10,7.0147e-08
1.1438,0.37499,0.37499,0.37455,3.5129e-08,0.096818,0.65228,2.8281e-10,6.9975e-08
1.1446,0.37499,0.37499,0.37455,3.5033e-08,0.098625,0.65047,2.6463e-10,6.9801e-08
1.1454,0.37499,0.37499,0.37454,3.4936e-08,0.10045,0.64864,2.467e-10,6.9626e-08
1.1462,0.37499,0.37499,0.37454,3.4839e-08,0.10228,0.6468,2.291e-10,6.9448e-08
1.147,0.37499,0.37499,0.37454,3.474e-08,0.10413,0.64494,2.1189e-10,6.9269e-08
1.1478,0.37499,0.37499,0.37453,3.4641e-08,0.10599,0.64307,1.9514e-10,6.9087e-08
1.1486,0.37499,0.37499,0.37453,3.4541e-08,0.10787,0.64119,1.7892e-10,6.8904e-08
1.1494,0.37499,0.37499,0.37452,3.4441e-08,0.10976,0.63929,1.633e-10,6.8718e-08
1.1502,0.37499,0.37499,0.37452,3.4339e-08,0.11167,0.63738,1.4833e-10,6.853e-08
1.151,0.37499,0.37499,0.37452,3.4237e-08,0.11358,0.63545,1.3408e-10,6.834e-08
1.1518,0.37499,0.37499,0.37451,3.4134e-08,0.11551,0.63352,1.206e-10,6.8148e-08
1.1526,0.37499,0.37499,0.37451,3.4031e-08,0.11746,0.63156,1.0795e-10,6.7953e-08
1.1534,0.37499,0.37499,0.37451,3.3926e-08,0.11942,0.6296,9.6182e-11,6.7756e-08
1.1543,0.37499,0.37499,0.3745,3.3821e-08,0.12139,0.62762,8.5333e-11,6.7557e-08
1.1551,0.37499,0.37499,0.3745,3.3715e-08,0.12337,0.62563,7.5453e-11,6.7355e-08
1.1559,0.37499,0.37499,0.3745,3.3609e-08,0.12537,0.62363,6.658e-11,6.7151e-08
1.1567,0.37499,0.37499,0.3745,3.3501e-08,0.12738,0.62162,5.875e-11,6.6944e-08
1.1575,0.37499,0.37499,0.37449,3.3393e-08,0.1294,0.61959,5.1995e-11,6.6735e-08
1.1583,0.37499,0.37499,0.37449,3.3285e-08,0.13143,0.61755,4.6341e-11,6.6523e-08
1.1591,0.37499,0.37499,0.37449,3.3175e-08,0.13348,0.61549,4.1812e-11,6.6309e-08
1.1599,0.37499,0.37499,0.37448,3.3065e-08,0.13554,0.61343,3.8426e-11,6.6092e-08
1.1607,0.37499,0.37499,0.37448,3.2954e-08,0.13761,0.61135,3.6197e-11,6.5873e-08
1.1615,0.37499,0.37499,0.37448,3.2843e-08,0.13969,0.60926,3.5135e-11,6.5651e-08
1.1623,0.37499,0.37499,0.37447,3.2731e-08,0.14179,0.60716,3.5243e-11,6.5427e-08
1.1631,0.37499,0.37499,0.37447,3.2618e-08,0.1439,0.60504,3.6522e-11,6.52e-08
1.1639,0.37499,0.37499,0.37447,3.2505e-08,0.14602,0.60292,3.8967e-11,6.4971e-08
1.1647,0.37499,0.37499,0.37446,3.2391e-08,0.14815,0.60078,4.257e-11,6.4739e-08
1.1655,0.37499,0.37499,0.37446,3.2276e-08,0.15029,0.59863,4.7316e-11,6.4505e-08
1.1663,0.37499,0.37499,0.37446,3.2161e-08,0.15245,0.59647,5.3188e-11,6.4268e-08
1.1671,0.37499,0.37499,0.37446,3.2045e-08,0.15461,0.5943,6.0161e-11,6.4029e-08
1.1679,0.37499,0.37499,0.37445,3.1928e-08,0.15679,0.59212,6.8211e-11,6.3788e-08
1.1688,0.37499,0.37499,0.37445,3.1811e-08,0.15898,0.58992,7.7304e-11,6.3544e-08
1.1696,0.37499,0.37499,0.37445,3.1693e-08,0.16118,0.58772,8.7405e-11,6.3299e-08
1.1704,0.37499,0.37499,0.37445,3.1575e-08,0.16339,0.5855,9.8476e-11,6.3051e-08
1.1712,0.37499,0.37499,0.37444,3.1456e-08,0.16561,0.58328,1.1047e-10,6.2801e-08
1.172,0.37499,0.37499,0.37444,3.1336e-08,0.16784,0.58104,1.2335e-10,6.2549e-08
1.1728,0.37499,0.37499,0.37444,3.1216e-08,0.17008,0.57879,1.3705e-10,6.2295e-08
1.1736,0.37499,0.37499,0.37443,3.1095e-08,0.17234,0.57653,1.5153e-10,6.2039e-08
1.1744,0.37499,0.37499,0.37443,3.0974e-08,0.1746,0.57427,1.6673e-10,6.1781e-08
1.1752,0.37499,0.37499,0.37443,3.0852e-08,0.17687,0.57199,1.8258e-10,6.1521e-08
1.176,0.37499,0.37499,0.37443,3.073e-08,0.17916,0.5697,1.9903e-10,6.126e-08
1.1768,0.37499,0.37499,0.37442,3.0607e-08,0.18145,0.5674,2.1602e-10,6.0997e-08
1.1776,0.37499,0.37499,0.37442,3.0483e-08,0.18375,0.56509,2.3347e-10,6.0733e-08
1.1784,0.37499,0.37499,0.37442,3.0359e-08,0.18607,0.56277,2.5131e-10,6.0467e-08
1.1792,0.37499,0.37499,0.37442,3.0235e-08,0.18839,0.56044,2.6948e-10,6.02e-08
1.18,0.37499,0.37499,0.37442,3.011e-08,0.19072,0.55811,2.8791e-10,5.9931e-08
1.1808,0.37499,0.37499,0.37441,2.9984e-08,0.19307,0.55576,3.0652e-10,5.9662e-08
1.1816,0.37499,0.37499,0.37441,2.9858e-08,0.19542,0.5534,3.2524e-10,5.9391e-08
1.1824,0.37499,0.37499,0.37441,2.9732e-08,0.19778,0.55104,3.44e-10,5.9119e-08
1.1833,0.37499,0.37499,0.37441,2.9605e-08,0.20015,0.54866,3.6272e-10,5.8846e-08
1.1841,0.37499,0.37499,0.3744,2.9477e-08,0.20253,0.54628,3.8134e-10,5.8573e-08
1.1849,0.37499,0.37499,0.3744,2.9349e-08,0.20492,0.54389,3.9977e-10,5.8298e-08
1.1857,0.37499,0.37499,0.3744,2.9221e-08,0.20731,0.54149,4.1794e-10,5.8023e-08
1.1865,0.37499,0.37499,0.3744,2.9092e-08,0.20972,0.53908,4.3579e-10,5.7748e-08
1.1873,0.37499,0.37499,0.3744,2.8963e-08,0.21213,0.53666,4.5324e-10,5.7472e-08
1.1881,0.37499,0.37499,0.37439,2.8833e-08,0.21455,0.53423,4.7023e-10,5.7195e-08
1.1889,0.37499,0.37499,0.37439,2.8703e-08,0.21698,0.5318,4.8669e-10,5.6918e-08
1.1897,0.37499,0.37499,0.37439,2.8572e-08,0.21942,0.52936,5.0255e-10,5.6641e-08
1.1905,0.37499,0.37499,0.37439,2.8441e-08,0.22187,0.52691,5.1776e-10,5.6364e-08
1.1913,0.37499,0.37499,0.37439,2.8309e-08,0.22432,0.52445,5.3226e-10,5.6087e-08
1.1921,0.37499,0.37499,0.37438,2.8178e-08,0.22678,0.52198,5.4598e-10,5.5809e-08
1.1929,0.37499,0.37499,0.37438,2.8045e-08,0.22925,0.51951,5.5887e-10,5.5532e-08
1.1937,0.37499,0.37499,0.37438,2.7913e-08,0.23173,0.51703,5.7089e-10,5.5254e-08
1.1945,0.37499,0.37499,0.37438,2.778e-08,0.23421,0.51454,5.8199e-10,5.4977e-08
1.1953,0.37499,0.37499,0.37438,2.7646e-08,0.2367,0.51205,5.9213e-10,5.47e-08
1.1961,0.37499,0.37499,0.37437,2.7512e-08,0.2392,0.50955,6.0126e-10,5.4423e-08
1.1969,0.37499,0.37499,0.37437,2.7378e-08,0.24171,0.50704,6.0935e-10,5.4147e-08
1.1977,0.37499,0.37499,0.37437,2.7244e-08,0.24422,0.50452,6.1637e-10,5.3871e-08
1.1986,0.37499,0.37499,0.37437,2.7109e-08,0.24674,0.502,6.223e-10,5.3595e-08
1.1994,0.37499,0.37499,0.37437,2.6973e-08,0.24926,0.49947,6.2711e-10,5.332e-08
1.2002,0.37499,0.37499,0.37437,2.6838e-08,0.25179,0.49694,6.3078e-10,5.3045e-08
1.201,0.37499,0.37499,0.37436,2.6702e-08,0.25433,0.4944,6.3331e-10,5.2771e-08
1.2018,0.37499,0.37499,0.37436,2.6566e-08,0.25688,0.49185,6.3467e-10,5.2497e-08
1.2026,0.37499,0.37499,0.37436,2.6429e-08,0.25943,0.4893,6.3488e-10,5.2223e-08
1.2034,0.37499,0.37499,0.37436,2.6292e-08,0.26198,0.48674,6.3392e-10,5.195e-08
1.2042,0.37499,0.37499,0.37436,2.6155e-08,0.26455,0.48417,6.318e-10,5.1678e-08
1.205,0.37499,0.37499,0.37436,2.6017e-08,0.26711,0.4816,6.2854e-10,5.1406e-08
1.2058,0.37499,0.37499,0.37436,2.588e-08,0.26969,0.47902,6.2414e-10,5.1135e-08
1.2066,0.37499,0.37499,0.37435,2.5742e-08,0.27227,0.47644,6.1863e-10,5.0864e-08
1.2074,0.37499,0.37499,0.37435,2.5603e-08,0.27485,0.47386,6.1203e-10,5.0594e-08
1.2082,0.37499,0.37499,0.37435,2.5465e-08,0.27744,0.47127,6.0436e-10,5.0325e-08
1.209,0.37499,0.37499,0.37435,2.5326e-08,0.28003,0.46867,5.9566e-10,5.0056e-08
1.2098,0.37499,0.37499,0.37435,2.5186e-08,0.28263,0.46607,5.8597e-10,4.9787e-08
1.2106,0.37499,0.37499,0.37435,2.5047e-08,0.28523,0.46346,5.7531e-10,4.9519e-08
1.2114,0.37499,0.37499,0.37435,2.4907e-08,0.28784,0.46085,5.6375e-10,4.9251e-08
1.2122,0.37499,0.37499,0.37435,2.4767e-08,0.29046,0.45824,5.5131e-10,4.8983e-08
1.2131,0.37499,0.37499,0.37434,2.4627e-08,0.29307,0.45562,5.3806e-10,4.8716e-08
1.2139,0.37499,0.37499,0.37434,2.4487e-08,0.29569,0.45299,5.2404e-10,4.845e-08
1.2147,0.37499,0.37499,0.37434,2.4346e-08,0.29832,0.45037,5.0932e-10,4.8183e-08
1.2155,0.37499,0.37499,0.37434,2.4205e-08,0.30095,0.44774,4.9395e-10,4.7917e-08
1.2163,0.37499,0.37499,0.37434,2.4064e-08,0.30358,0.4451,4.7799e-10,4.7651e-08
1.2171,0.37499,0.37499,0.37434,2.3923e-08,0.30622,0.44246,4.6151e-10,4.7385e-08
1.2179,0.37499,0.37499,0.37434,2.3782e-08,0.30886,0.43982,4.4458e-10,4.7119e-08
1.2187,0.37499,0.37499,0.37434,2.364e-08,0.3115,0.43718,4.2726e-10,4.6853e-08
1.2195,0.37499,0.37499,0.37434,2.3498e-08,0.31415,0.43453,4.0961e-10,4.6587e-08
1.2203,0.37499,0.37499,0.37434,2.3356e-08,0.3168,0.43188,3.9172e-10,4.6321e-08
1.2211,0.37499,0.37499,0.37434,2.3214e-08,0.31945,0.42922,3.7366e-10,4.6055e-08
1.2219,0.37499,0.37499,0.37434,2.3072e-08,0.32211,0.42656,3.5548e-10,4.5788e-08
1.2227,0.37499,0.37499,0.37433,2.293e-08,0.32477,0.4239,3.3728e-10,4.5522e-08
1.2235,0.37499,0.37499,0.37433,2.2787e-08,0.32743,0.42124,3.1911e-10,4.5255e-08
1.2243,0.37499,0.37499,0.37433,2.2644e-08,0.33009,0.41858,3.0106e-10,4.4988e-08
1.2251,0.37499,0.37499,0.37433,2.2501e-08,0.33276,0.41591,2.8319e-10,4.472e-08
1.2259,0.37499,0.37499,0.37433,2.2359e-08,0.33542,0.41324,2.6558e-10,4.4452e-08
1.2267,0.37499,0.37499,0.37433,2.2216e-08,0.33809,0.41057,2.4829e-10,4.4183e-08
1.2276,0.37499,0.37499,0.37433,2.2072e-08,0.34077,0.4079,2.3139e-10,4.3913e-08
1.2284,0.37499,0.37499,0.37433,2.1929e-08,0.34344,0.40522,2.1495e-10,4.3644e-08
1.2292,0.37499,0.375,0.37433,2.1786e-08,0.34612,0.40255,1.9904e-10,4.3373e-08
1.23,0.37499,0.375,0.37433,2.1643e-08,0.34879,0.39987,1.8371e-10,4.3101e-08
1.2308,0.37499,0.375,0.37433,2.1499e-08,0.35147,0.39719,1.6903e-10,4.2829e-08
1.2316,0.37499,0.375,0.37433,2.1356e-08,0.35415,0.39451,1.5505e-10,4.2556e-08
1.2324,0.37499,0.375,0.37433,2.1212e-08,0.35683,0.39183,1.4184e-10,4.2282e-08
1.2332,0.37499,0.375,0.37433,2.1069e-08,0.35951,0.38915,1.2943e-10,4.2008e-08
1.234,0.37499,0.375,0.37433,2.0925e-08,0.36219,0.38647,1.1789e-10,4.1732e-08
1.2348,0.375,0.375,0.37433,2.0781e-08,0.36488,0.38378,1.0725e-10,4.1455e-08
1.2356,0.375,0.375,0.37433,2.0638e-08,0.36756,0.3811,9.7551e-11,4.1178e-08
1.2364,0.375,0.375,0.37433,2.0494e-08,0.37024,0.37842,8.8838e-11,4.0899e-08
1.2372,0.375,0.375,0.37433,2.035e-08,0.37293,0.37573,8.114e-11,4.062e-08
1.238,0.375,0.375,0.37433,2.0207e-08,0.37561,0.37305,7.4488e-11,4.0339e-08
1.2388,0.375,0.375,0.37433,2.0063e-08,0.37829,0.37036,6.8905e-11,4.0058e-08
1.2396,0.375,0.375,0.37433,1.992e-08,0.38098,0.36768,6.4412e-11,3.9775e-08
1.2404,0.375,0.375,0.37433,1.9776e-08,0.38366,0.365,6.1026e-11,3.9491e-08
1.2412,0.375,0.375,0.37433,1.9633e-08,0.38634,0.36231,5.8758e-11,3.9206e-08
1.2421,0.375,0.375,0.37433,1.9489e-08,0.38903,0.35963,5.7615e-11,3.8921e-08
1.2429,0.375,0.375,0.37433,1.9346e-08,0.39171,0.35695,5.76e-11,3.8634e-08
1.2437,0.375,0.375,0.37433,1.9203e-08,0.39439,0.35427,5.871e-11,3.8346e-08
1.2445,0.375,0.375,0.37433,1.9059e-08,0.39707,0.35159,6.094e-11,3.8058e-08
1.2453,0.375,0.375,0.37433,1.8916e-08,0.39975,0.34891,6.4278e-11,3.7768e-08
1.2461,0.375,0.375,0.37433,1.8773e-08,0.40243,0.34624,6.8709e-11,3.7478e-08
1.2469,0.375,0.375,0.37433,1.863e-08,0.4051,0.34356,7.4213e-11,3.7186e-08
1.2477,0.375,0.375,0.37433,1.8487e-08,0.40778,0.34089,8.0764e-11,3.6894e-08
1.2485,0.375,0.375,0.37433,1.8345e-08,0.41045,0.33822,8.8336e-11,3.6601e-08
1.2493,0.375,0.375,0.37433,1.8202e-08,0.41312,0.33555,9.6895e-11,3.6307e-08
1.2501,0.375,0.375,0.37433,1.806e-08,0.41579,0.33288,1.0641e-10,3.6013e-08
1.2509,0.375,0.375,0.37433,1.7917e-08,0.41846,0.33021,1.1683e-10,3.5718e-08
1.2517,0.375,0.375,0.37433,1.7775e-08,0.42112,0.32755,1.2811e-10,3.5422e-08
1.2525,0.375,0.375,0.37433,1.7633e-08,0.42378,0.32489,1.4022e-10,3.5126e-08
1.2533,0.375,0.375,0.37434,1.7492e-08,0.42644,0.32223,1.5309e-10,3.483e-08
1.2541,0.375,0.375,0.37434,1.735e-08,0.4291,0.31957,1.6668e-10,3.4533e-08
1.2549,0.375,0.375,0.37434,1.7209e-08,0.43176,0.31692,1.8092e-10,3.4236e-08
1.2557,0.375,0.375,0.37434,1.7067e-08,0.43441,0.31427,1.9576e-10,3.3939e-08
1.2565,0.375,0.375,0.37434,1.6926e-08,0.43706,0.31162,2.1113e-10,3.3641e-08
1.2574,0.375,0.375,0.37434,1.6785e-08,0.4397,0.30898,2.2698e-10,3.3344e-08
1.2582,0.375,0.375,0.37434,1.6645e-08,0.44234,0.30634,2.4323e-10,3.3046e-08
1.259,0.375,0.375,0.37434,1.6504e-08,0.44498,0.3037,2.5983e-10,3.2749e-08
1.2598,0.375,0.375,0.37434,1.6364e-08,0.44762,0.30107,2.7669e-10,3.2452e-08
1.2606,0.375,0.375,0.37434,1.6224e-08,0.45025,0.29844,2.9374e-10,3.2155e-08
1.2614,0.375,0.375,0.37434,1.6085e-08,0.45288,0.29581,3.1093e-10,3.1858e-08
1.2622,0.375,0.375,0.37434,1.5945e-08,0.4555,0.29319,3.2818e-10,3.1562e-08
1.263,0.375,0.375,0.37435,1.5806e-08,0.45812,0.29057,3.4541e-10,3.1267e-08
1.2638,0.375,0.375,0.37435,1.5667e-08,0.46073,0.28796,3.6255e-10,3.0972e-08
1.2646,0.375,0.375,0.37435,1.5529e-08,0.46334,0.28535,3.7954e-10,3.0678e-08
1.2654,0.375,0.375,0.37435,1.539e-08,0.46595,0.28275,3.963e-10,3.0384e-08
1.2662,0.375,0.375,0.37435,1.5252e-08,0.46855,0.28015,4.1276e-10,3.0092e-08
1.267,0.375,0.375,0.37435,1.5114e-08,0.47115,0.27756,4.2886e-10,2.98e-08
1.2678,0.375,0.375,0.37435,1.4977e-08,0.47374,0.27497,4.4452e-10,2.9509e-08
1.2686,0.375,0.375,0.37435,1.484e-08,0.47633,0.27238,4.5969e-10,2.922e-08
1.2694,0.375,0.375,0.37436,1.4703e-08,0.47891,0.2698,4.743e-10,2.8931e-08
1.2702,0.375,0.375,0.37436,1.4566e-08,0.48148,0.26723,4.8829e-10,2.8644e-08
1.271,0.375,0.375,0.37436,1.443e-08,0.48406,0.26466,5.016e-10,2.8359e-08
1.2719,0.375,0.375,0.37436,1.4294e-08,0.48662,0.2621,5.1418e-10,2.8074e-08
1.2727,0.375,0.375,0.37436,1.4159e-08,0.48918,0.25954,5.2597e-10,2.7791e-08
1.2735,0.375,0.375,0.37436,1.4023e-08,0.49173,0.25699,5.3692e-10,2.751e-08
1.2743,0.375,0.375,0.37436,1.3888e-08,0.49428,0.25445,5.4699e-10,2.723e-08
1.2751,0.375,0.375,0.37437,1.3754e-08,0.49682,0.25191,5.5614e-10,2.6952e-08
1.2759,0.375,0.375,0.37437,1.362e-08,0.49936,0.24938,5.6433e-10,2.6675e-08
1.2767,0.375,0.375,0.37437,1.3486e-08,0.50189,0.24685,5.7152e-10,2.64e-08
1.2775,0.375,0.375,0.37437,1.3352e-08,0.50441,0.24433,5.7768e-10,2.6127e-08
1.2783,0.375,0.375,0.37437,1.3219e-08,0.50692,0.24182,5.8279e-10,2.5856e-08
1.2791,0.375,0.375,0.37437,1.3087e-08,0.50943,0.23931,5.8682e-10,2.5586e-08
1.2799,0.375,0.375,0.37438,1.2954e-08,0.51194,0.23682,5.8976e-10,2.5319e-08
1.2807,0.375,0.375,0.37438,1.2822e-08,0.51443,0.23432,5.9159e-10,2.5053e-08
1.2815,0.375,0.375,0.37438,1.2691e-08,0.51692,0.23184,5.9231e-10,2.4789e-08
1.2823,0.375,0.375,0.37438,1.256e-08,0.5194,0.22936,5.9191e-10,2.4527e-08
1.2831,0.375,0.375,0.37438,1.2429e-08,0.52187,0.22689,5.9039e-10,2.4267e-08
1.2839,0.375,0.375,0.37438,1.2298e-08,0.52434,0.22443,5.8775e-10,2.4009e-08
1.2847,0.375,0.375,0.37439,1.2169e-08,0.5268,0.22198,5.8401e-10,2.3753e-08
1.2855,0.375,0.375,0.37439,1.2039e-08,0.52925,0.21953,5.7918e-10,2.3499e-08
1.2864,0.375,0.375,0.37439,1.191e-08,0.53169,0.21709,5.7328e-10,2.3246e-08
1.2872,0.375,0.375,0.37439,1.1781e-08,0.53412,0.21466,5.6633e-10,2.2996e-08
1.288,0.375,0.375,0.37439,1.1653e-08,0.53655,0.21224,5.5836e-10,2.2747e-08
1.2888,0.375,0.375,0.3744,1.1525e-08,0.53897,0.20983,5.4939e-10,2.2501e-08
1.2896,0.375,0.375,0.3744,1.1398e-08,0.54138,0.20742,5.3947e-10,2.2256e-08
1.2904,0.375,0.375,0.3744,1.1271e-08,0.54378,0.20502,5.2864e-10,2.2013e-08
1.2912,0.375,0.375,0.3744,1.1144e-08,0.54617,0.20264,5.1693e-10,2.1772e-08
1.292,0.375,0.375,0.37441,1.1018e-08,0.54856,0.20026,5.044e-10,2.1532e-08
1.2928,0.375,0.375,0.37441,1.0893e-08,0.55093,0.19789,4.911e-10,2.1294e-08
1.2936,0.375,0.375,0.37441,1.0768e-08,0.5533,0.19552,4.7707e-10,2.1058e-08
1.2944,0.375,0.375,0.37441,1.0643e-08,0.55565,0.19317,4.6237e-10,2.0824e-08
1.2952,0.375,0.375,0.37441,1.0519e-08,0.558,0.19083,4.4707e-10,2.0591e-08
1.296,0.375,0.375,0.37442,1.0395e-08,0.56034,0.1885,4.3123e-10,2.0359e-08
1.2968,0.375,0.375,0.37442,1.0272e-08,0.56267,0.18617,4.149e-10,2.0129e-08
1.2976,0.375,0.375,0.37442,1.0149e-08,0.56499,0.18386,3.9816e-10,1.9901e-08
1.2984,0.375,0.375,0.37442,1.0027e-08,0.56729,0.18155,3.8108e-10,1.9673e-08
1.2992,0.375,0.375,0.37443,9.9056e-09,0.56959,0.17926,3.6371e-10,1.9447e-08
1.3,0.375,0.375,0.37443,9.7844e-09,0.57188,0.17698,3.4614e-10,1.9223e-08
1.3009,0.375,0.375,0.37443,9.6638e-09,0.57416,0.1747,3.2844e-10,1.8999e-08
1.3017,0.375,0.375,0.37443,9.5437e-09,0.57643,0.17244,3.1068e-10,1.8777e-08
1.3025,0.375,0.375,0.37444,9.4241e-09,0.57869,0.17018,2.9292e-10,1.8555e-08
1.3033,0.375,0.375,0.37444,9.305e-09,0.58094,0.16794,2.7525e-10,1.8335e-08
1.3041,0.375,0.375,0.37444,9.1865e-09,0.58318,0.16571,2.5773e-10,1.8115e-08
1.3049,0.375,0.375,0.37445,9.0686e-09,0.5854,0.16349,2.4044e-10,1.7897e-08
1.3057,0.375,0.375,0.37445,8.9511e-09,0.58762,0.16128,2.2346e-10,1.7679e-08
1.3065,0.375,0.375,0.37445,8.8343e-09,0.58982,0.15908,2.0684e-10,1.7462e-08
1.3073,0.375,0.375,0.37445,8.718e-09,0.59202,0.15689,1.9066e-10,1.7245e-08
1.3081,0.375,0.375,0.37446,8.6023e-09,0.5942,0.15471,1.7498e-10,1.703e-08
1.3089,0.375,0.375,0.37446,8.4871e-09,0.59637,0.15254,1.5988e-10,1.6814e-08
1.3097,0.375,0.375,0.37446,8.3726e-09,0.59854,0.15039,1.4541e-10,1.66e-08
1.3105,0.375,0.375,0.37446,8.2586e-09,0.60068,0.14825,1.3163e-10,1.6386e-08
1.3113,0.375,0.375,0.37447,8.1452e-09,0.60282,0.14611,1.1861e-10,1.6172e-08
1.3121,0.375,0.375,0.37447,8.0324e-09,0.60495,0.14399,1.064e-10,1.5958e-08
1.3129,0.375,0.375,0.37447,7.9203e-09,0.60706,0.14188,9.5051e-11,1.5745e-08
1.3137,0.375,0.375,0.37448,7.8087e-09,0.60916,0.13979,8.4609e-11,1.5533e-08
1.3145,0.375,0.375,0.37448,7.6978e-09,0.61126,0.1377,7.5124e-11,1.532e-08
1.3153,0.375,0.375,0.37448,7.5874e-09,0.61333,0.13563,6.6634e-11,1.5108e-08
1.3162,0.375,0.375,0.37449,7.4778e-09,0.6154,0.13357,5.918e-11,1.4896e-08
1.317,0.375,0.375,0.37449,7.3687e-09,0.61745,0.13152,5.2794e-11,1.4685e-08
1.3178,0.375,0.375,0.37449,7.2603e-09,0.61949,0.12949,4.7506e-11,1.4473e-08
1.3186,0.375,0.375,0.3745,7.1526e-09,0.62152,0.12747,4.3341e-11,1.4262e-08
1.3194,0.375,0.375,0.3745,7.0455e-09,0.62354,0.12546,4.0321e-11,1.4051e-08
1.3202,0.375,0.375,0.3745,6.9391e-09,0.62554,0.12346,3.8461e-11,1.384e-08
1.321,0.375,0.375,0.3745,6.8334e-09,0.62753,0.12148,3.7774e-11,1.3629e-08
1.3218,0.375,0.375,0.37451,6.7283e-09,0.62951,0.1195,3.8267e-11,1.3418e-08
1.3226,0.375,0.375,0.37451,6.624e-09,0.63148,0.11755,3.9942e-11,1.3208e-08
1.3234,0.375,0.375,0.37451,6.5203e-09,0.63343,0.1156,4.2799e-11,1.2998e-08
1.3242,0.375,0.375,0.37452,6.4173e-09,0.63537,0.11367,4.6829e-11,1.2788e-08
1.325,0.375,0.375,0.37452,6.315e-09,0.63729,0.11175,5.2023e-11,1.2578e-08
1.3258,0.375,0.375,0.37452,6.2135e-09,0.6392,0.10985,5.8363e-11,1.2369e-08
1.3266,0.375,0.375,0.37453,6.1126e-09,0.6411,0.10796,6.5831e-11,1.2159e-08
1.3274,0.375,0.375,0.37453,6.0125e-09,0.64298,0.10608,7.4401e-11,1.1951e-08
1.3282,0.375,0.375,0.37453,5.9131e-09,0.64486,0.10421,8.4043e-11,1.1742e-08
1.329,0.375,0.375,0.37454,5.8144e-09,0.64671,0.10236,9.4726e-11,1.1534e-08
1.3298,0.375,0.375,0.37454,5.7165e-09,0.64855,0.10053,1.0641e-10,1.1327e-08
1.3307,0.375,0.375,0.37455,5.6194e-09,0.65038,0.098707,1.1906e-10,1.112e-08
1.3315,0.375,0.375,0.37455,5.5229e-09,0.6522,0.0969,1.3262e-10,1.0913e-08
1.3323,0.375,0.375,0.37455,5.4273e-09,0.654,0.095106,1.4705e-10,1.0708e-08
1.3331,0.375,0.375,0.37456,5.3324e-09,0.65579,0.093327,1.6229e-10,1.0503e-08
1.3339,0.375,0.375,0.37456,5.2383e-09,0.65756,0.091563,1.783e-10,1.0298e-08
1.3347,0.375,0.375,0.37456,5.145e-09,0.65931,0.089812,1.95e-10,1.0095e-08
1.3355,0.375,0.375,0.37457,5.0524e-09,0.66106,0.088077,2.1234e-10,9.8924e-09
1.3363,0.375,0.375,0.37457,4.9606e-09,0.66279,0.086356,2.3026e-10,9.691e-09
1.3371,0.375,0.375,0.37457,4.8697e-09,0.6645,0.08465,2.4869e-10,9.4906e-09
1.3379,0.375,0.375,0.37458,4.7795e-09,0.6662,0.082959,2.6756e-10,9.2914e-09
1.3387,0.375,0.375,0.37458,4.6901e-09,0.66788,0.081283,2.868e-10,9.0934e-09
1.3395,0.375,0.375,0.37459,4.6015e-09,0.66955,0.079622,3.0635e-10,8.8967e-09
1.3403,0.375,0.375,0.37459,4.5138e-09,0.6712,0.077976,3.2612e-10,8.7015e-09
1.3411,0.375,0.375,0.37459,4.4269e-09,0.67284,0.076345,3.4604e-10,8.5077e-09
1.3419,0.375,0.375,0.3746,4.3408e-09,0.67446,0.074729,3.6604e-10,8.3155e-09
1.3427,0.375,0.375,0.3746,4.2555e-09,0.67607,0.073129,3.8605e-10,8.1249e-09
1.3435,0.375,0.375,0.3746,4.171e-09,0.67766,0.071545,4.0599e-10,7.9361e-09
1.3443,0.375,0.375,0.37461,4.0874e-09,0.67924,0.069976,4.2579e-10,7.7491e-09
1.3452,0.375,0.375,0.37461,4.0047e-09,0.6808,0.068422,4.4536e-10,7.564e-09
1.346,0.375,0.375,0.37462,3.9227e-09,0.68235,0.066884,4.6465e-10,7.3808e-09
1.3468,0.375,0.375,0.37462,3.8417e-09,0.68388,0.065362,4.8357e-10,7.1997e-09
1.3476,0.375,0.375,0.37462,3.7614e-09,0.68539,0.063856,5.0206e-10,7.0208e-09
1.3484,0.375,0.375,0.37463,3.6821e-09,0.68689,0.062366,5.2005e-10,6.8441e-09
1.3492,0.375,0.375,0.37463,3.6036e-09,0.68837,0.060892,5.3747e-10,6.6697e-09
1.35,0.375,0.375,0.37464,3.5259e-09,0.68984,0.059434,5.5425e-10,6.4976e-09
1.3508,0.375,0.375,0.37464,3.4492e-09,0.69129,0.057992,5.7034e-10,6.328e-09
1.3516,0.375,0.375,0.37464,3.3733e-09,0.69272,0.056566,5.8567e-10,6.1609e-09
1.3524,0.375,0.375,0.37465,3.2982e-09,0.69414,0.055157,6.0018e-10,5.9963e-09
1.3532,0.375,0.375,0.37465,3.2241e-09,0.69554,0.053764,6.1384e-10,5.8344e-09
1.354,0.375,0.375,0.37466,3.1508e-09,0.69693,0.052387,6.2657e-10,5.6751e-09
1.3548,0.375,0.375,0.37466,3.0784e-09,0.69829,0.051027,6.3834e-10,5.5186e-09
1.3556,0.375,0.375,0.37467,3.007e-09,0.69965,0.049684,6.491e-10,5.3648e-09
1.3564,0.375,0.375,0.37467,2.9363e-09,0.70098,0.048357,6.5882e-10,5.2139e-09
1.3572,0.375,0.375,0.37467,2.8666e-09,0.7023,0.047047,6.6746e-10,5.0658e-09
1.358,0.375,0.375,0.37468,2.7978e-09,0.7036,0.045754,6.7498e-10,4.9207e-09
1.3588,0.375,0.375,0.37468,2.7299e-09,0.70489,0.044478,6.8137e-10,4.7784e-09
1.3597,0.375,0.375,0.37469,2.6629e-09,0.70615,0.043218,6.866e-10,4.6392e-09
1.3605,0.375,0.375,0.37469,2.5968e-09,0.7074,0.041976,6.9065e-10,4.5029e-09
1.3613,0.375,0.375,0.37469,2.5316e-09,0.70864,0.040751,6.935e-10,4.3696e-09
1.3621,0.375,0.375,0.3747,2.4673e-09,0.70986,0.039542,6.9516e-10,4.2394e-09
1.3629,0.375,0.375,0.3747,2.4039e-09,0.71106,0.038351,6.9562e-10,4.1121e-09
1.3637,0.375,0.375,0.37471,2.3414e-09,0.71224,0.037178,6.9487e-10,3.9879e-09
1.3645,0.375,0.375,0.37471,2.2798e-09,0.7134,0.036021,6.9293e-10,3.8667e-09
1.3653,0.375,0.375,0.37472,2.2192e-09,0.71455,0.034882,6.898e-10,3.7486e-09
1.3661,0.375,0.375,0.37472,2.1595e-09,0.71568,0.03376,6.855e-10,3.6334e-09
1.3669,0.375,0.375,0.37473,2.1007e-09,0.71679,0.032656,6.8004e-10,3.5213e-09
1.3677,0.375,0.375,0.37473,2.0428e-09,0.71789,0.031569,6.7346e-10,3.4121e-09
1.3685,0.375,0.375,0.37473,1.9858e-09,0.71897,0.0305,6.6577e-10,3.3059e-09
1.3693,0.375,0.375,0.37474,1.9298e-09,0.72003,0.029449,6.5702e-10,3.2026e-09
1.3701,0.375,0.375,0.37474,1.8747e-09,0.72107,0.028415,6.4723e-10,3.1022e-09
1.3709,0.375,0.375,0.37475,1.8205e-09,0.7221,0.027399,6.3646e-10,3.0046e-09
1.3717,0.375,0.375,0.37475,1.7673e-09,0.7231,0.026401,6.2473e-10,2.9099e-09
1.3725,0.375,0.375,0.37476,1.715e-09,0.72409,0.025421,6.121e-10,2.8179e-09
1.3733,0.375,0.375,0.37476,1.6637e-09,0.72506,0.024458,5.9863e-10,2.7287e-09
1.3741,0.375,0.375,0.37477,1.6132e-09,0.72602,0.023514,5.8435e-10,2.6421e-09
1.375,0.375,0.375,0.37477,1.5638e-09,0.72695,0.022587,5.6935e-10,2.5582e-09
1.3758,0.375,0.375,0.37477,1.5152e-09,0.72787,0.021679,5.5366e-10,2.4768e-09
1.3766,0.375,0.375,0.37478,1.4677e-09,0.72877,0.020789,5.3736e-10,2.3979e-09
1.3774,0.375,0.375,0.37478,1.421e-09,0.72965,0.019917,5.2051e-10,2.3215e-09
1.3782,0.375,0.375,0.37479,1.3753e-09,0.73051,0.019063,5.0317e-10,2.2475e-09
1.379,0.375,0.375,0.37479,1.3306e-09,0.73136,0.018227,4.8543e-10,2.1758e-09
1.3798,0.375,0.375,0.3748,1.2868e-09,0.73218,0.017409,4.6733e-10,2.1063e-09
1.3806,0.375,0.375,0.3748,1.244e-09,0.73299,0.01661,4.4897e-10,2.039e-09
1.3814,0.375,0.375,0.37481,1.2021e-09,0.73378,0.015829,4.304e-10,1.9739e-09
1.3822,0.375,0.375,0.37481,1.1612e-09,0.73455,0.015067,4.1171e-10,1.9108e-09
1.383,0.375,0.375,0.37482,1.1213e-09,0.73531,0.014323,3.9297e-10,1.8496e-09
1.3838,0.375,0.375,0.37482,1.0823e-09,0.73604,0.013598,3.7424e-10,1.7904e-09
1.3846,0.375,0.375,0.37482,1.0443e-09,0.73676,0.012891,3.556e-10,1.733e-09
1.3854,0.375,0.375,0.37483,1.0073e-09,0.73746,0.012202,3.3714e-10,1.6774e-09
1.3862,0.375,0.375,0.37483,9.7122e-10,0.73813,0.011533,3.189e-10,1.6235e-09
1.387,0.375,0.375,0.37484,9.3613e-10,0.7388,0.010881,3.0098e-10,1.5713e-09
1.3878,0.375,0.375,0.37484,9.0202e-10,0.73944,0.010249,2.8343e-10,1.5206e-09
1.3886,0.375,0.375,0.37485,8.6889e-10,0.74006,0.0096349,2.6633e-10,1.4715e-09
1.3895,0.375,0.375,0.37485,8.3674e-10,0.74066,0.0090398,2.4973e-10,1.4237e-09
1.3903,0.375,0.375,0.37486,8.0557e-10,0.74125,0.0084634,2.3371e-10,1.3774e-09
1.3911,0.375,0.375,0.37486,7.7539e-10,0.74182,0.0079058,2.1833e-10,1.3325e-09
1.3919,0.375,0.375,0.37487,7.462e-10,0.74237,0.007367,2.0364e-10,1.2888e-09
1.3927,0.375,0.375,0.37487,7.18e-10,0.7429,0.006847,1.8969e-10,1.2463e-09
1.3935,0.375,0.375,0.37488,6.9079e-10,0.74341,0.0063459,1.7655e-10,1.205e-09
1.3943,0.375,0.375,0.37488,6.6457e-10,0.7439,0.0058637,1.6426e-10,1.1649e-09
1.3951,0.375,0.375,0.37489,6.3936e-10,0.74437,0.0054003,1.5286e-10,1.1259e-09
1.3959,0.375,0.375,0.37489,6.1514e-10,0.74482,0.004956,1.424e-10,1.0879e-09
1.3967,0.375,0.375,0.37489,5.9193e-10,0.74526,0.0045305,1.3292e-10,1.0509e-09
1.3975,0.375,0.375,0.3749,5.6972e-10,0.74568,0.0041241,1.2445e-10,1.015e-09
1.3983,0.375,0.375,0.3749,5.4851e-10,0.74607,0.0037366,1.1702e-10,9.8001e-10
1.3991,0.375,0.375,0.37491,5.2832e-10,0.74645,0.0033682,1.1065e-10,9.4599e-10
1.3999,0.375,0.375,0.37491,5.0914e-10,0.74681,0.0030188,1.0536e-10,9.1291e-10
1.4007,0.375,0.375,0.37492,4.9097e-10,0.74715,0.0026884,1.0119e-10,8.8075e-10
1.4015,0.375,0.375,0.37492,4.7381e-10,0.74747,0.0023772,9.8123e-11,8.4951e-10
1.4023,0.375,0.375,0.37493,4.5768e-10,0.74777,0.002085,9.6183e-11,8.1917e-10
1.4031,0.375,0.375,0.37493,4.4256e-10,0.74805,0.0018119,9.537e-11,7.8975e-10
1.404,0.375,0.375,0.37494,4.2847e-10,0.74832,0.0015579,9.5682e-11,7.6125e-10
1.4048,0.375,0.375,0.37494,4.1539e-10,0.74856,0.0013231,9.7113e-11,7.3367e-10
1.4056,0.375,0.375,0.37495,4.0335e-10,0.74879,0.0011074,9.9653e-11,7.0704e-10
1.4064,0.375,0.375,0.37495,3.9233e-10,0.74899,0.00091087,1.0329e-10,6.8136e-10
1.4072,0.375,0.375,0.37496,3.8233e-10,0.74918,0.00073349,1.08e-10,6.5667e-10
1.408,0.375,0.375,0.37496,3.7337e-10,0.74935,0.00057529,1.1376e-10,6.3299e-10
1.4088,0.375,0.375,0.37497,3.6544e-10,0.7495,0.00043627,1.2054e-10,6.1035e-10
1.4096,0.375,0.375,0.37497,3.5855e-10,0.74963,0.00031643,1.2832e-10,5.8878e-10
1.4104,0.375,0.375,0.37498,3.5268e-10,0.74974,0.00021579,1.3704e-10,5.6832e-10
1.4112,0.375,0.375,0.37498,3.4786e-10,0.74983,0.00013435,1.4669e-10,5.4903e-10
1.412,0.375,0.375,0.37499,3.4407e-10,0.7499,7.2116e-05,1.5721e-10,5.3093e-10
1.4128,0.375,0.375,0.37499,3.4132e-10,0.74995,2.9084e-05,1.6855e-10,5.1409e-10
1.4136,0.375,0.375,0.375,3.396e-10,0.74999,5.2616e-06,1.8066e-10,4.9855e-10
1.4144,0.375,0.375,0.375,3.3893e-10,0.75,6.4864e-07,1.935e-10,4.8436e-10
1.4152,0.375,0.375,0.375,3.393e-10,0.74999,1.5246e-05,2.07e-10,4.716e-10
1.416,0.375,0.375,0.37501,3.4071e-10,0.74997,4.9052e-05,2.2111e-10,4.6031e-10
1.4168,0.375,0.375,0.37501,3.4316e-10,0.74993,0.00010207,2.3576e-10,4.5056e-10
1.4176,0.375,0.375,0.37502,3.4665e-10,0.74986,0.00017428,2.509e-10,4.4241e-10
1.4185,0.375,0.375,0.37502,3.5119e-10,0.74978,0.0002657,2.6644e-10,4.3593e-10
1.4193,0.375,0.375,0.37503,3.5677e-10,0.74968,0.00037632,2.8234e-10,4.3119e-10
1.4201,0.375,0.375,0.37503,3.6339e-10,0.74956,0.00050613,2.9852e-10,4.2826e-10
1.4209,0.375,0.375,0.37504,3.7105e-10,0.74942,0.00065512,3.1491e-10,4.2719e-10
1.4217,0.375,0.375,0.37504,3.7976e-10,0.74926,0.00082329,3.3144e-10,4.2808e-10
1.4225,0.375,0.375,0.37505,3.895e-10,0.74909,0.0010106,3.4804e-10,4.3097e-10
1.4233,0.375,0.375,0.37505,4.0029e-10,0.74889,0.0012171,3.6463e-10,4.3595e-10
1.4241,0.375,0.375,0.37506,4.1212e-10,0.74867,0.0014428,3.8116e-10,4.4309e-10
1.4249,0.375,0.375,0.37506,4.25e-10,0.74844,0.0016875,3.9754e-10,4.5245e-10
1.4257,0.375,0.375,0.37507,4.3891e-10,0.74818,0.0019514,4.1371e-10,4.641e-10
1.4265,0.375,0.375,0.37507,4.5386e-10,0.74791,0.0022344,4.296e-10,4.7811e-10
1.4273,0.375,0.375,0.37508,4.6984e-10,0.74762,0.0025366,4.4514e-10,4.9454e-10
1.4281,0.375,0.375,0.37508,4.8687e-10,0.74731,0.0028577,4.6027e-10,5.1347e-10
1.4289,0.375,0.375,0.37509,5.0492e-10,0.74697,0.003198,4.7491e-10,5.3494e-10
1.4297,0.375,0.375,0.37509,5.2402e-10,0.74662,0.0035573,4.8901e-10,5.5902e-10
1.4305,0.375,0.375,0.3751,5.4414e-10,0.74626,0.0039356,5.0251e-10,5.8577e-10
1.4313,0.375,0.375,0.3751,5.653e-10,0.74587,0.0043329,5.1535e-10,6.1525e-10
1.4321,0.375,0.375,0.37511,5.8748e-10,0.74546,0.0047493,5.2747e-10,6.4749e-10
1.4329,0.375,0.375,0.37511,6.1069e-10,0.74504,0.0051846,5.3883e-10,6.8256e-10
1.4338,0.375,0.375,0.37511,6.3493e-10,0.74459,0.0056388,5.4937e-10,7.205e-10
1.4346,0.375,0.375,0.37512,6.6019e-10,0.74413,0.0061119,5.5904e-10,7.6134e-10
1.4354,0.375,0.375,0.37512,6.8647e-10,0.74364,0.006604,5.6782e-10,8.0513e-10
1.4362,0.375,0.375,0.37513,7.1377e-10,0.74314,0.0071149,5.7565e-10,8.519e-10
1.437,0.375,0.375,0.37513,7.4209e-10,0.74262,0.0076447,5.825e-10,9.0168e-10
1.4378,0.375,0.375,0.37514,7.7142e-10,0.74208,0.0081933,5.8835e-10,9.5449e-10
1.4386,0.375,0.375,0.37514,8.0177e-10,0.74153,0.0087606,5.9317e-10,1.0104e-09
1.4394,0.375,0.375,0.37515,8.3312e-10,0.74095,0.0093468,5.9693e-10,1.0693e-09
1.4402,0.375,0.375,0.37515,8.6548e-10,0.74035,0.0099517,5.9962e-10,1.1313e-09
1.441,0.375,0.375,0.37516,8.9884e-10,0.73974,0.010575,6.0123e-10,1.1965e-09
1.4418,0.375,0.375,0.37516,9.3321e-10,0.73911,0.011217,6.0174e-10,1.2647e-09
1.4426,0.375,0.375,0.37517,9.6857e-10,0.73845,0.011878,6.0116e-10,1.336e-09
1.4434,0.375,0.375,0.37517,1.0049e-09,0.73778,0.012558,5.9947e-10,1.4104e-09
1.4442,0.375,0.375,0.37518,1.0423e-09,0.7371,0.013256,5.967e-10,1.4879e-09
1.445,0.375,0.375,0.37518,1.0806e-09,0.73639,0.013972,5.9284e-10,1.5684e-09
1.4458,0.375,0.375,0.37518,1.12e-09,0.73566,0.014707,5.8792e-10,1.652e-09
1.4466,0.375,0.375,0.37519,1.1603e-09,0.73492,0.015461,5.8195e-10,1.7386e-09
1.4474,0.375,0.375,0.37519,1.2016e-09,0.73416,0.016233,5.7495e-10,1.8282e-09
1.4483,0.375,0.375,0.3752,1.2438e-09,0.73337,0.017023,5.6695e-10,1.9207e-09
1.4491,0.375,0.375,0.3752,1.2871e-09,0.73257,0.017832,5.5798e-10,2.0162e-09
1.4499,0.375,0.375,0.37521,1.3313e-09,0.73176,0.018659,5.4808e-10,2.1145e-09
1.4507,0.375,0.375,0.37521,1.3765e-09,0.73092,0.019504,5.3728e-10,2.2157e-09
1.4515,0.375,0.375,0.37522,1.4227e-09,0.73007,0.020368,5.2563e-10,2.3197e-09
1.4523,0.375,0.375,0.37522,1.4698e-09,0.72919,0.021249,5.1318e-10,2.4264e-09
1.4531,0.375,0.375,0.37523,1.5179e-09,0.7283,0.022149,4.9997e-10,2.5357e-09
1.4539,0.375,0.375,0.37523,1.5669e-09,0.72739,0.023067,4.8606e-10,2.6477e-09
1.4547,0.375,0.375,0.37524,1.6169e-09,0.72647,0.024002,4.7151e-10,2.7622e-09
1.4555,0.375,0.375,0.37524,1.6678e-09,0.72552,0.024956,4.5637e-10,2.8793e-09
1.4563,0.375,0.375,0.37524,1.7197e-09,0.72456,0.025928,4.407e-10,2.9987e-09
1.4571,0.375,0.375,0.37525,1.7725e-09,0.72358,0.026918,4.2457e-10,3.1205e-09
1.4579,0.375,0.375,0.37525,1.8263e-09,0.72258,0.027925,4.0804e-10,3.2446e-09
1.4587,0.375,0.375,0.37526,1.881e-09,0.72156,0.02895,3.9119e-10,3.3708e-09
1.4595,0.375,0.375,0.37526,1.9367e-09,0.72053,0.029993,3.7407e-10,3.4992e-09
1.4603,0.375,0.375,0.37527,1.9932e-09,0.71948,0.031054,3.5676e-10,3.6297e-09
1.4611,0.375,0.375,0.37527,2.0507e-09,0.71841,0.032132,3.3934e-10,3.7622e-09
1.4619,0.375,0.375,0.37528,2.1092e-09,0.71732,0.033228,3.2186e-10,3.8965e-09
1.4628,0.375,0.375,0.37528,2.1685e-09,0.71622,0.034341,3.0441e-10,4.0327e-09
1.4636,0.375,0.375,0.37528,2.2288e-09,0.7151,0.035472,2.8705e-10,4.1706e-09
1.4644,0.375,0.375,0.37529,2.29e-09,0.71396,0.03662,2.6986e-10,4.3102e-09
1.4652,0.375,0.375,0.37529,2.3521e-09,0.7128,0.037785,2.5291e-10,4.4513e-09
1.466,0.375,0.375,0.3753,2.4151e-09,0.71163,0.038968,2.3626e-10,4.594e-09
1.4668,0.375,0.375,0.3753,2.4791e-09,0.71043,0.040168,2.2e-10,4.7382e-09
1.4676,0.375,0.375,0.37531,2.5439e-09,0.70923,0.041385,2.0418e-10,4.8837e-09
1.4684,0.375,0.375,0.37531,2.6097e-09,0.708,0.04262,1.8887e-10,5.0305e-09
1.4692,0.375,0.375,0.37531,2.6763e-09,0.70676,0.043871,1.7414e-10,5.1785e-09
1.47,0.375,0.375,0.37532,2.7439e-09,0.7055,0.045139,1.6005e-10,5.3277e-09
1.4708,0.375,0.375,0.37532,2.8123e-09,0.70422,0.046424,1.4665e-10,5.4779e-09
1.4716,0.375,0.375,0.37533,2.8816e-09,0.70293,0.047726,1.3401e-10,5.6292e-09
1.4724,0.375,0.375,0.37533,2.9518e-09,0.70162,0.049045,1.2218e-10,5.7815e-09
1.4732,0.375,0.375,0.37533,3.0229e-09,0.70029,0.05038,1.1121e-10,5.9347e-09
1.474,0.375,0.375,0.37534,3.0949e-09,0.69895,0.051732,1.0115e-10,6.0887e-09
1.4748,0.375,0.375,0.37534,3.1678e-09,0.69759,0.053101,9.204e-11,6.2436e-09
1.4756,0.375,0.375,0.37535,3.2416e-09,0.69621,0.054486,8.3924e-11,6.3992e-09
1.4764,0.375,0.375,0.37535,3.3162e-09,0.69482,0.055887,7.6838e-11,6.5556e-09
1.4773,0.375,0.375,0.37536,3.3917e-09,0.69341,0.057305,7.0814e-11,6.7126e-09
1.4781,0.375,0.375,0.37536,3.4681e-09,0.69198,0.058739,6.588e-11,6.8703e-09
1.4789,0.375,0.375,0.37536,3.5453e-09,0.69054,0.06019,6.2061e-11,7.0286e-09
1.4797,0.375,0.375,0.37537,3.6234e-09,0.68908,0.061656,5.9377e-11,7.1875e-09
1.4805,0.375,0.375,0.37537,3.7024e-09,0.6876,0.063139,5.7843e-11,7.3469e-09
1.4813,0.375,0.375,0.37538,3.7822e-09,0.68611,0.064637,5.747e-11,7.507e-09
1.4821,0.375,0.375,0.37538,3.8629e-09,0.68461,0.066151,5.8263e-11,7.6675e-09
1.4829,0.375,0.375,0.37538,3.9444e-09,0.68309,0.067682,6.0226e-11,7.8286e-09
1.4837,0.375,0.375,0.37539,4.0268e-09,0.68155,0.069228,6.3354e-11,7.9903e-09
1.4845,0.375,0.375,0.37539,4.1101e-09,0.67999,0.070789,6.7641e-11,8.1525e-09
1.4853,0.375,0.375,0.3754,4.1941e-09,0.67842,0.072366,7.3074e-11,8.3152e-09
1.4861,0.375,0.375,0.3754,4.279e-09,0.67684,0.073959,7.9635e-11,8.4785e-09
1.4869,0.375,0.375,0.3754,4.3648e-09,0.67524,0.075567,8.7306e-11,8.6423e-09
1.4877,0.375,0.375,0.37541,4.4514e-09,0.67362,0.077191,9.6058e-11,8.8067e-09
1.4885,0.375,0.375,0.37541,4.5388e-09,0.67199,0.078829,1.0586e-10,8.9717e-09
1.4893,0.375,0.375,0.37541,4.627e-09,0.67035,0.080483,1.1669e-10,9.1374e-09
1.4901,0.375,0.375,0.37542,4.7161e-09,0.66868,0.082152,1.2849e-10,9.3037e-09
1.4909,0.375,0.375,0.37542,4.806e-09,0.66701,0.083836,1.4124e-10,9.4708e-09
1.4917,0.375,0.375,0.37543,4.8967e-09,0.66532,0.085535,1.5487e-10,9.6385e-09
1.4926,0.375,0.375,0.37543,4.9882e-09,0.66361,0.087249,1.6935e-10,9.8071e-09
1.4934,0.375,0.375,0.37543,5.0805e-09,0.66189,0.088977,1.8462e-10,9.9764e-09
1.4942,0.375,0.375,0.37544,5.1737e-09,0.66015,0.09072,2.0062e-10,1.0147e-08
1.495,0.375,0.375,0.37544,5.2676e-09,0.6584,0.092478,2.173e-10,1.0318e-08
1.4958,0.375,0.375,0.37544,5.3623e-09,0.65664,0.09425,2.346e-10,1.049e-08
1.4966,0.375,0.375,0.37545,5.4578e-09,0.65486,0.096037,2.5244e-10,1.0663e-08
1.4974,0.375,0.375,0.37545,5.5541e-09,0.65306,0.097837,2.7077e-10,1.0837e-08
1.4982,0.375,0.375,0.37545,5.6512e-09,0.65126,0.099652,2.8952e-10,1.1013e-08
1.499,0.375,0.375,0.37546,5.749e-09,0.64943,0.10148,3.086e-10,1.1189e-08
1.4998,0.375,0.375,0.37546,5.8476e-09,0.6476,0.10332,3.2797e-10,1.1367e-08
1.5006,0.375,0.375,0.37547,5.947e-09,0.64575,0.10518,3.4753e-10,1.1546e-08
1.5014,0.375,0.375,0.37547,6.0471e-09,0.64388,0.10705,3.6722e-10,1.1727e-08
1.5022,0.375,0.375,0.37547,6.148e-09,0.64201,0.10894,3.8697e-10,1.1909e-08
1.503,0.375,0.375,0.37548,6.2497e-09,0.64012,0.11084,4.0669e-10,1.2093e-08
1.5038,0.375,0.375,0.37548,6.3521e-09,0.63821,0.11275,4.2632e-10,1.2278e-08
1.5046,0.375,0.375,0.37548,6.4552e-09,0.63629,0.11467,4.4579e-10,1.2465e-08
1.5054,0.375,0.375,0.37549,6.5591e-09,0.63436,0.11661,4.65e-10,1.2653e-08
1.5062,0.375,0.375,0.37549,6.6637e-09,0.63241,0.11856,4.8391e-10,1.2843e-08
1.5071,0.375,0.375,0.37549,6.769e-09,0.63046,0.12053,5.0243e-10,1.3036e-08
1.5079,0.375,0.375,0.3755,6.875e-09,0.62849,0.12251,5.2049e-10,1.323e-08
1.5087,0.375,0.375,0.3755,6.9817e-09,0.6265,0.1245,5.3802e-10,1.3425e-08
1.5095,0.375,0.375,0.3755,7.0892e-09,0.6245,0.1265,5.5497e-10,1.3623e-08
1.5103,0.375,0.375,0.3755,7.1973e-09,0.62249,0.12852,5.7126e-10,1.3823e-08
1.5111,0.375,0.375,0.37551,7.3061e-09,0.62047,0.13055,5.8683e-10,1.4025e-08
1.5119,0.375,0.375,0.37551,7.4156e-09,0.61844,0.13259,6.0163e-10,1.423e-08
1.5127,0.375,0.375,0.37551,7.5258e-09,0.61639,0.13464,6.156e-10,1.4436e-08
1.5135,0.375,0.375,0.37552,7.6367e-09,0.61433,0.13671,6.2868e-10,1.4645e-08
1.5143,0.375,0.375,0.37552,7.7482e-09,0.61225,0.13879,6.4083e-10,1.4856e-08
1.5151,0.375,0.375,0.37552,7.8603e-09,0.61017,0.14088,6.52e-10,1.5069e-08
1.5159,0.375,0.375,0.37553,7.9731e-09,0.60807,0.14298,6.6215e-10,1.5284e-08
1.5167,0.375,0.375,0.37553,8.0866e-09,0.60597,0.14509,6.7124e-10,1.5502e-08
1.5175,0.375,0.375,0.37553,8.2007e-09,0.60384,0.14722,6.7924e-10,1.5722e-08
1.5183,0.375,0.375,0.37554,8.3154e-09,0.60171,0.14936,6.8612e-10,1.5945e-08
1.5191,0.375,0.375,0.37554,8.4307e-09,0.59957,0.15151,6.9185e-10,1.617e-08
1.5199,0.375,0.375,0.37554,8.5467e-09,0.59741,0.15367,6.9641e-10,1.6397e-08
1.5207,0.375,0.375,0.37554,8.6632e-09,0.59525,0.15584,6.9979e-10,1.6627e-08
1.5216,0.375,0.375,0.37555,8.7804e-09,0.59307,0.15802,7.0197e-10,1.6859e-08
1.5224,0.375,0.375,0.37555,8.8981e-09,0.59088,0.16022,7.0294e-10,1.7093e-08
1.5232,0.375,0.375,0.37555,9.0164e-09,0.58868,0.16242,7.0272e-10,1.733e-08
1.524,0.375,0.375,0.37555,9.1353e-09,0.58647,0.16464,7.0128e-10,1.7569e-08
1.5248,0.375,0.375,0.37556,9.2547e-09,0.58425,0.16687,6.9865e-10,1.7811e-08
1.5256,0.375,0.375,0.37556,9.3747e-09,0.58201,0.16911,6.9484e-10,1.8055e-08
1.5264,0.375,0.375,0.37556,9.4953e-09,0.57977,0.17135,6.8986e-10,1.8301e-08
1.5272,0.375,0.375,0.37557,9.6164e-09,0.57752,0.17361,6.8372e-10,1.8549e-08
1.528,0.375,0.375,0.37557,9.738e-09,0.57525,0.17588,6.7647e-10,1.88e-08
1.5288,0.375,0.375,0.37557,9.8602e-09,0.57298,0.17816,6.6812e-10,1.9052e-08
1.5296,0.375,0.375,0.37557,9.9829e-09,0.57069,0.18045,6.5871e-10,1.9307e-08
1.5304,0.375,0.375,0.37558,1.0106e-08,0.5684,0.18275,6.4827e-10,1.9564e-08
1.5312,0.375,0.375,0.37558,1.023e-08,0.5661,0.18506,6.3685e-10,1.9823e-08
1.532,0.375,0.375,0.37558,1.0354e-08,0.56378,0.18738,6.245e-10,2.0083e-08
1.5328,0.375,0.375,0.37558,1.0479e-08,0.56146,0.18971,6.1126e-10,2.0346e-08
1.5336,0.375,0.375,0.37559,1.0604e-08,0.55912,0.19205,5.9719e-10,2.061e-08
1.5344,0.375,0.375,0.37559,1.0729e-08,0.55678,0.19439,5.8233e-10,2.0877e-08
1.5352,0.375,0.375,0.37559,1.0856e-08,0.55443,0.19675,5.6676e-10,2.1144e-08
1.5361,0.375,0.375,0.37559,1.0982e-08,0.55207,0.19912,5.5052e-10,2.1414e-08
1.5369,0.375,0.375,0.37559,1.1109e-08,0.5497,0.20149,5.3369e-10,2.1685e-08
1.5377,0.375,0.375,0.3756,1.1237e-08,0.54732,0.20388,5.1633e-10,2.1957e-08
1.5385,0.375,0.375,0.3756,1.1365e-08,0.54493,0.20627,4.9851e-10,2.2231e-08
1.5393,0.375,0.375,0.3756,1.1493e-08,0.54253,0.20867,4.8029e-10,2.2505e-08
1.5401,0.375,0.375,0.3756,1.1622e-08,0.54013,0.21108,4.6176e-10,2.2781e-08
1.5409,0.375,0.375,0.37561,1.1751e-08,0.53771,0.2135,4.4297e-10,2.3059e-08
1.5417,0.375,0.375,0.37561,1.188e-08,0.53529,0.21592,4.2401e-10,2.3337e-08
1.5425,0.375,0.375,0.37561,1.201e-08,0.53286,0.21836,4.0495e-10,2.3616e-08
1.5433,0.375,0.375,0.37561,1.2141e-08,0.53042,0.2208,3.8586e-10,2.3895e-08
1.5441,0.375,0.375,0.37561,1.2271e-08,0.52797,0.22325,3.6681e-10,2.4176e-08
1.5449,0.375,0.375,0.37562,1.2403e-08,0.52552,0.22571,3.4788e-10,2.4457e-08
1.5457,0.375,0.375,0.37562,1.2534e-08,0.52306,0.22818,3.2915e-10,2.4739e-08
1.5465,0.375,0.375,0.37562,1.2666e-08,0.52059,0.23065,3.1068e-10,2.5021e-08
1.5473,0.375,0.375,0.37562,1.2798e-08,0.51811,0.23313,2.9255e-10,2.5304e-08
1.5481,0.375,0.375,0.37562,1.2931e-08,0.51563,0.23562,2.7482e-10,2.5587e-08
1.5489,0.375,0.375,0.37562,1.3064e-08,0.51314,0.23811,2.5757e-10,2.587e-08
1.5497,0.375,0.375,0.37563,1.3197e-08,0.51064,0.24062,2.4085e-10,2.6153e-08
1.5505,0.375,0.375,0.37563,1.333e-08,0.50813,0.24312,2.2474e-10,2.6436e-08
1.5514,0.375,0.375,0.37563,1.3464e-08,0.50562,0.24564,2.0929e-10,2.672e-08
1.5522,0.375,0.375,0.37563,1.3599e-08,0.5031,0.24816,1.9457e-10,2.7003e-08
1.553,0.375,0.375,0.37563,1.3733e-08,0.50057,0.25069,1.8062e-10,2.7286e-08
1.5538,0.375,0.375,0.37563,1.3868e-08,0.49804,0.25323,1.6751e-10,2.7569e-08
1.5546,0.375,0.375,0.37564,1.4003e-08,0.4955,0.25577,1.5527e-10,2.7851e-08
1.5554,0.375,0.375,0.37564,1.4139e-08,0.49296,0.25832,1.4396e-10,2.8134e-08
1.5562,0.375,0.375,0.37564,1.4275e-08,0.49041,0.26087,1.3362e-10,2.8415e-08
1.557,0.375,0.375,0.37564,1.4411e-08,0.48785,0.26343,1.2428e-10,2.8697e-08
1.5578,0.375,0.375,0.37564,1.4547e-08,0.48529,0.266,1.1598e-10,2.8978e-08
1.5586,0.375,0.375,0.37564,1.4683e-08,0.48272,0.26857,1.0874e-10,2.9258e-08
1.5594,0.375,0.375,0.37564,1.482e-08,0.48015,0.27114,1.026e-10,2.9538e-08
1.5602,0.375,0.375,0.37565,1.4957e-08,0.47757,0.27372,9.7574e-11,2.9817e-08
1.561,0.375,0.375,0.37565,1.5095e-08,0.47498,0.27631,9.3677e-11,3.0096e-08
1.5618,0.375,0.375,0.37565,1.5232e-08,0.47239,0.2789,9.0921e-11,3.0374e-08
1.5626,0.375,0.375,0.37565,1.537e-08,0.4698,0.2815,8.9315e-11,3.0651e-08
1.5634,0.375,0.375,0.37565,1.5508e-08,0.4672,0.2841,8.886e-11,3.0928e-08
1.5642,0.375,0.375,0.37565,1.5647e-08,0.4646,0.28671,8.9554e-11,3.1204e-08
1.565,0.375,0.375,0.37565,1.5785e-08,0.46199,0.28932,9.1391e-11,3.1479e-08
1.5659,0.375,0.375,0.37565,1.5924e-08,0.45937,0.29193,9.436e-11,3.1754e-08
1.5667,0.375,0.375,0.37566,1.6063e-08,0.45676,0.29455,9.8444e-11,3.2028e-08
1.5675,0.375,0.375,0.37566,1.6202e-08,0.45414,0.29718,1.0363e-10,3.2301e-08
1.5683,0.375,0.375,0.37566,1.6342e-08,0.45151,0.2998,1.0988e-10,3.2573e-08
1.5691,0.375,0.375,0.37566,1.6481e-08,0.44888,0.30244,1.1717e-10,3.2845e-08
1.5699,0.375,0.375,0.37566,1.6621e-08,0.44625,0.30507,1.2548e-10,3.3116e-08
1.5707,0.375,0.375,0.37566,1.6761e-08,0.44361,0.30771,1.3475e-10,3.3387e-08
1.5715,0.375,0.375,0.37566,1.6901e-08,0.44097,0.31035,1.4496e-10,3.3657e-08
1.5723,0.375,0.375,0.37566,1.7041e-08,0.43833,0.313,1.5606e-10,3.3927e-08
1.5731,0.375,0.375,0.37566,1.7182e-08,0.43568,0.31565,1.6799e-10,3.4195e-08
1.5739,0.375,0.375,0.37566,1.7322e-08,0.43303,0.3183,1.8072e-10,3.4464e-08
1.5747,0.375,0.375,0.37566,1.7463e-08,0.43038,0.32095,1.9417e-10,3.4732e-08
1.5755,0.375,0.375,0.37566,1.7604e-08,0.42772,0.32361,2.0831e-10,3.5e-08
1.5763,0.375,0.375,0.37567,1.7745e-08,0.42506,0.32627,2.2306e-10,3.5267e-08
1.5771,0.375,0.375,0.37567,1.7886e-08,0.4224,0.32893,2.3836e-10,3.5534e-08
1.5779,0.375,0.375,0.37567,1.8028e-08,0.41974,0.3316,2.5416e-10,3.5801e-08
1.5787,0.375,0.375,0.37567,1.8169e-08,0.41707,0.33426,2.7037e-10,3.6068e-08
1.5795,0.375,0.375,0.37567,1.8311e-08,0.4144,0.33693,2.8695e-10,3.6334e-08
1.5804,0.375,0.375,0.37567,1.8452e-08,0.41173,0.3396,3.038e-10,3.6601e-08
1.5812,0.375,0.375,0.37567,1.8594e-08,0.40906,0.34228,3.2088e-10,3.6867e-08
1.582,0.375,0.375,0.37567,1.8736e-08,0.40639,0.34495,3.381e-10,3.7134e-08
1.5828,0.375,0.375,0.37567,1.8878e-08,0.40371,0.34763,3.5539e-10,3.74e-08
1.5836,0.375,0.375,0.37567,1.902e-08,0.40103,0.3503,3.7268e-10,3.7667e-08
1.5844,0.375,0.375,0.37567,1.9162e-08,0.39836,0.35298,3.899e-10,3.7934e-08
1.5852,0.375,0.375,0.37567,1.9304e-08,0.39568,0.35566,4.0697e-10,3.8201e-08
1.586,0.375,0.375,0.37567,1.9446e-08,0.393,0.35834,4.2383e-10,3.8469e-08
1.5868,0.375,0.375,0.37567,1.9589e-08,0.39032,0.36103,4.4041e-10,3.8737e-08
1.5876,0.375,0.375,0.37567,1.9731e-08,0.38763,0.36371,4.5664e-10,3.9005e-08
1.5884,0.375,0.375,0.37567,1.9873e-08,0.38495,0.36639,4.7244e-10,3.9274e-08
1.5892,0.375,0.375,0.37567,2.0016e-08,0.38227,0.36907,4.8776e-10,3.9544e-08
1.59,0.375,0.375,0.37567,2.0158e-08,0.37958,0.37176,5.0254e-10,3.9814e-08
1.5908,0.375,0.375,0.37567,2.0301e-08,0.3769,0.37444,5.167e-10,4.0084e-08
1.5916,0.375,0.375,0.37567,2.0443e-08,0.37422,0.37713,5.3019e-10,4.0356e-08
1.5924,0.375,0.375,0.37567,2.0585e-08,0.37153,0.37981,5.4296e-10,4.0628e-08
1.5932,0.375,0.375,0.37567,2.0728e-08,0.36885,0.38249,5.5495e-10,4.0901e-08
1.594,0.375,0.375,0.37567,2.087e-08,0.36616,0.38518,5.6612e-10,4.1174e-08
1.5949,0.375,0.375,0.37567,2.1013e-08,0.36348,0.38786,5.7641e-10,4.1449e-08
1.5957,0.37499,0.375,0.37567,2.1155e-08,0.3608,0.39054,5.8579e-10,4.1724e-08
1.5965,0.37499,0.375,0.37567,2.1297e-08,0.35812,0.39322,5.9421e-10,4.2e-08
1.5973,0.37499,0.375,0.37567,2.144e-08,0.35544,0.3959,6.0164e-10,4.2278e-08
1.5981,0.37499,0.375,0.37567,2.1582e-08,0.35276,0.39858,6.0806e-10,4.2556e-08
1.5989,0.37499,0.375,0.37567,2.1724e-08,0.35008,0.40126,6.1342e-10,4.2835e-08
1.5997,0.37499,0.375,0.37567,2.1866e-08,0.3474,0.40394,6.1771e-10,4.3115e-08
1.6005,0.37499,0.37499,0.37567,2.2008e-08,0.34472,0.40661,6.2092e-10,4.3395e-08
1.6013,0.37499,0.37499,0.37567,2.215e-08,0.34205,0.40929,6.2303e-10,4.3677e-08
1.6021,0.37499,0.37499,0.37567,2.2292e-08,0.33938,0.41196,6.2402e-10,4.396e-08
1.6029,0.37499,0.37499,0.37567,2.2434e-08,0.33671,0.41463,6.239e-10,4.4244e-08
1.6037,0.37499,0.37499,0.37567,2.2575e-08,0.33404,0.4173,6.2266e-10,4.4528e-08
1.6045,0.37499,0.37499,0.37567,2.2717e-08,0.33137,0.41996,6.2031e-10,4.4814e-08
1.6053,0.37499,0.37499,0.37567,2.2858e-08,0.32871,0.42263,6.1686e-10,4.51e-08
1.6061,0.37499,0.37499,0.37567,2.3e-08,0.32604,0.42529,6.1232e-10,4.5387e-08
1.6069,0.37499,0.37499,0.37566,2.3141e-08,0.32338,0.42794,6.0671e-10,4.5675e-08
1.6077,0.37499,0.37499,0.37566,2.3282e-08,0.32073,0.4306,6.0005e-10,4.5964e-08
1.6085,0.37499,0.37499,0.37566,2.3423e-08,0.31807,0.43325,5.9237e-10,4.6253e-08
1.6093,0.37499,0.37499,0.37566,2.3563e-08,0.31542,0.4359,5.837e-10,4.6543e-08
1.6102,0.37499,0.37499,0.37566,2.3704e-08,0.31277,0.43855,5.7407e-10,4.6834e-08
1.611,0.37499,0.37499,0.37566,2.3844e-08,0.31013,0.44119,5.6352e-10,4.7125e-08
1.6118,0.37499,0.37499,0.37566,2.3985e-08,0.30749,0.44383,5.5209e-10,4.7417e-08
1.6126,0.37499,0.37499,0.37566,2.4125e-08,0.30485,0.44647,5.3984e-10,4.7709e-08
1.6134,0.37499,0.37499,0.37566,2.4264e-08,0.30221,0.4491,5.2681e-10,4.8002e-08
1.6142,0.37499,0.37499,0.37566,2.4404e-08,0.29958,0.45173,5.1305e-10,4.8295e-08
1.615,0.37499,0.37499,0.37566,2.4543e-08,0.29695,0.45436,4.9861e-10,4.8588e-08
1.6158,0.37499,0.37499,0.37566,2.4683e-08,0.29433,0.45698,4.8357e-10,4.8881e-08
1.6166,0.37499,0.37499,0.37565,2.4821e-08,0.29171,0.4596,4.6797e-10,4.9175e-08
1.6174,0.37499,0.37499,0.37565,2.496e-08,0.2891,0.46221,4.5188e-10,4.9468e-08
1.6182,0.37499,0.37499,0.37565,2.5099e-08,0.28649,0.46482,4.3536e-10,4.9762e-08
1.619,0.37499,0.37499,0.37565,2.5237e-08,0.28388,0.46742,4.1849e-10,5.0055e-08
1.6198,0.37499,0.37499,0.37565,2.5375e-08,0.28128,0.47002,4.0133e-10,5.0348e-08
1.6206,0.37499,0.37499,0.37565,2.5513e-08,0.27868,0.47261,3.8395e-10,5.0641e-08
1.6214,0.37499,0.37499,0.37565,2.565e-08,0.27609,0.4752,3.6642e-10,5.0934e-08
1.6222,0.37499,0.37499,0.37565,2.5787e-08,0.27351,0.47779,3.4881e-10,5.1226e-08
1.623,0.37499,0.37499,0.37564,2.5924e-08,0.27092,0.48036,3.3119e-10,5.1517e-08
1.6238,0.37499,0.37499,0.37564,2.6061e-08,0.26835,0.48294,3.1364e-10,5.1808e-08
1.6247,0.37499,0.37499,0.37564,2.6197e-08,0.26578,0.48551,2.9623e-10,5.2098e-08
1.6255,0.37499,0.37499,0.37564,2.6333e-08,0.26321,0.48807,2.7902e-10,5.2387e-08
1.6263,0.37499,0.37499,0.37564,2.6469e-08,0.26065,0.49062,2.6209e-10,5.2675e-08
1.6271,0.37499,0.37499,0.37564,2.6604e-08,0.2581,0.49317,2.4551e-10,5.2963e-08
1.6279,0.37499,0.37499,0.37564,2.6739e-08,0.25555,0.49572,2.2934e-10,5.3249e-08
1.6287,0.37499,0.37499,0.37563,2.6874e-08,0.25301,0.49826,2.1365e-10,5.3534e-08
1.6295,0.37499,0.37499,0.37563,2.7008e-08,0.25048,0.50079,1.985e-10,5.3818e-08
1.6303,0.37499,0.37499,0.37563,2.7143e-08,0.24795,0.50331,1.8396e-10,5.4101e-08
1.6311,0.37499,0.37499,0.37563,2.7276e-08,0.24543,0.50583,1.7009e-10,5.4383e-08
1.6319,0.37499,0.37499,0.37563,2.741e-08,0.24291,0.50834,1.5693e-10,5.4662e-08
1.6327,0.37499,0.37499,0.37563,2.7543e-08,0.2404,0.51085,1.4456e-10,5.4941e-08
1.6335,0.37499,0.37499,0.37562,2.7675e-08,0.2379,0.51335,1.3301e-10,5.5218e-08
1.6343,0.37499,0.37499,0.37562,2.7808e-08,0.23541,0.51584,1.2234e-10,5.5493e-08
1.6351,0.37499,0.37499,0.37562,2.794e-08,0.23292,0.51832,1.1259e-10,5.5767e-08
1.6359,0.37499,0.37499,0.37562,2.8071e-08,0.23044,0.5208,1.038e-10,5.6039e-08
1.6367,0.37499,0.37499,0.37562,2.8203e-08,0.22797,0.52327,9.6e-11,5.6309e-08
1.6375,0.37499,0.37499,0.37561,2.8333e-08,0.2255,0.52573,8.9234e-11,5.6578e-08
1.6383,0.37499,0.37499,0.37561,2.8464e-08,0.22304,0.52818,8.3525e-11,5.6844e-08
1.6392,0.37499,0.37499,0.37561,2.8594e-08,0.22059,0.53063,7.8899e-11,5.7109e-08
1.64,0.37499,0.37499,0.37561,2.8723e-08,0.21815,0.53307,7.5375e-11,5.7372e-08
1.6408,0.37499,0.37499,0.37561,2.8853e-08,0.21572,0.5355,7.2969e-11,5.7632e-08
1.6416,0.37499,0.37499,0.3756,2.8982e-08,0.21329,0.53792,7.1691e-11,5.7891e-08
1.6424,0.37499,0.37499,0.3756,2.911e-08,0.21087,0.54033,7.1549e-11,5.8148e-08
1.6432,0.37499,0.37499,0.3756,2.9238e-08,0.20847,0.54274,7.2545e-11,5.8403e-08
1.644,0.37499,0.37499,0.3756,2.9365e-08,0.20607,0.54513,7.4675e-11,5.8656e-08
1.6448,0.37499,0.37499,0.3756,2.9492e-08,0.20367,0.54752,7.7932e-11,5.8907e-08
1.6456,0.37499,0.37499,0.37559,2.9619e-08,0.20129,0.5499,8.2306e-11,5.9156e-08
1.6464,0.37499,0.37499,0.37559,2.9745e-08,0.19892,0.55227,8.7779e-11,5.9403e-08
1.6472,0.37499,0.37499,0.37559,2.9871e-08,0.19655,0.55463,9.4332e-11,5.9648e-08
1.648,0.37499,0.37499,0.37559,2.9996e-08,0.19419,0.55698,1.0194e-10,5.9891e-08
1.6488,0.37499,0.37499,0.37558,3.0121e-08,0.19185,0.55932,1.1057e-10,6.0132e-08
1.6496,0.37499,0.37499,0.37558,3.0246e-08,0.18951,0.56165,1.2019e-10,6.0371e-08
1.6504,0.37499,0.37499,0.37558,3.037e-08,0.18718,0.56398,1.3077e-10,6.0608e-08
1.6512,0.37499,0.37499,0.37558,3.0493e-08,0.18486,0.56629,1.4226e-10,6.0844e-08
1.652,0.37499,0.37499,0.37558,3.0616e-08,0.18256,0.56859,1.5462e-10,6.1077e-08
1.6528,0.37499,0.37499,0.37557,3.0738e-08,0.18026,0.57089,1.678e-10,6.1309e-08
1.6537,0.37499,0.37499,0.37557,3.086e-08,0.17797,0.57317,1.8174e-10,6.1539e-08
1.6545,0.37499,0.37499,0.37557,3.0982e-08,0.17569,0.57545,1.964e-10,6.1767e-08
1.6553,0.37499,0.37499,0.37557,3.1103e-08,0.17342,0.57771,2.1171e-10,6.1993e-08
1.6561,0.37499,0.37499,0.37556,3.1223e-08,0.17116,0.57996,2.2762e-10,6.2218e-08
1.6569,0.37499,0.37499,0.37556,3.1343e-08,0.16892,0.5822,2.4406e-10,6.2442e-08
1.6577,0.37499,0.37499,0.37556,3.1462e-08,0.16668,0.58444,2.6096e-10,6.2663e-08
1.6585,0.37499,0.37499,0.37555,3.1581e-08,0.16445,0.58666,2.7827e-10,6.2884e-08
1.6593,0.37499,0.37499,0.37555,3.1699e-08,0.16224,0.58887,2.959e-10,6.3103e-08
1.6601,0.37499,0.37499,0.37555,3.1817e-08,0.16003,0.59107,3.138e-10,6.332e-08
1.6609,0.37499,0.37499,0.37555,3.1934e-08,0.15784,0.59325,3.3188e-10,6.3537e-08
1.6617,0.37499,0.37499,0.37554,3.2051e-08,0.15566,0.59543,3.5008e-10,6.3752e-08
1.6625,0.37499,0.37499,0.37554,3.2167e-08,0.15348,0.5976,3.6833e-10,6.3966e-08
1.6633,0.37499,0.37499,0.37554,3.2282e-08,0.15132,0.59975,3.8655e-10,6.4178e-08
1.6641,0.37499,0.37499,0.37553,3.2397e-08,0.14918,0.60189,4.0466e-10,6.439e-08
1.6649,0.37499,0.37499,0.37553,3.2512e-08,0.14704,0.60402,4.2261e-10,6.4601e-08
1.6657,0.37499,0.37499,0.37553,3.2625e-08,0.14491,0.60614,4.403e-10,6.4811e-08
1.6665,0.37499,0.37499,0.37553,3.2739e-08,0.1428,0.60825,4.5769e-10,6.5019e-08
1.6673,0.37499,0.37499,0.37552,3.2851e-08,0.1407,0.61035,4.7468e-10,6.5228e-08
1.6681,0.37499,0.37499,0.37552,3.2963e-08,0.13861,0.61243,4.9122e-10,6.5435e-08
1.669,0.37499,0.37499,0.37552,3.3074e-08,0.13653,0.6145,5.0724e-10,6.5641e-08
1.6698,0.37499,0.37499,0.37551,3.3185e-08,0.13447,0.61656,5.2267e-10,6.5847e-08
1.6706,0.37499,0.37499,0.37551,3.3295e-08,0.13241,0.61861,5.3746e-10,6.6053e-08
1.6714,0.37499,0.37499,0.37551,3.3404e-08,0.13037,0.62064,5.5154e-10,6.6257e-08
1.6722,0.37499,0.37499,0.3755,3.3513e-08,0.12835,0.62266,5.6485e-10,6.6462e-08
1.673,0.37499,0.37499,0.3755,3.3621e-08,0.12633,0.62467,5.7735e-10,6.6665e-08
1.6738,0.37499,0.37499,0.3755,3.3729e-08,0.12433,0.62667,5.8897e-10,6.6869e-08
1.6746,0.37499,0.37499,0.3755,3.3836e-08,0.12234,0.62865,5.9968e-10,6.7071e-08
1.6754,0.37499,0.37499,0.37549,3.3942e-08,0.12036,0.63062,6.0943e-10,6.7274e-08
1.6762,0.37499,0.37499,0.37549,3.4047e-08,0.1184,0.63258,6.1818e-10,6.7476e-08
1.677,0.37499,0.37499,0.37549,3.4152e-08,0.11645,0.63452,6.2589e-10,6.7678e-08
1.6778,0.37499,0.37499,0.37548,3.4256e-08,0.11451,0.63646,6.3253e-10,6.7879e-08
1.6786,0.37499,0.37499,0.37548,3.4359e-08,0.11258,0.63837,6.3807e-10,6.808e-08
1.6794,0.37499,0.37499,0.37548,3.4462e-08,0.11067,0.64028,6.425e-10,6.8281e-08
1.6802,0.37499,0.37499,0.37547,3.4564e-08,0.10878,0.64217,6.4578e-10,6.8482e-08
1.681,0.37499,0.37499,0.37547,3.4665e-08,0.10689,0.64404,6.4791e-10,6.8682e-08
1.6818,0.37499,0.37499,0.37546,3.4765e-08,0.10502,0.64591,6.4888e-10,6.8882e-08
1.6826,0.37499,0.37499,0.37546,3.4865e-08,0.10317,0.64775,6.4868e-10,6.9081e-08
1.6835,0.37499,0.37499,0.37546,3.4964e-08,0.10133,0.64959,6.4731e-10,6.9281e-08
1.6843,0.37499,0.37499,0.37545,3.5062e-08,0.099498,0.65141,6.4477e-10,6.948e-08
1.6851,0.37499,0.37499,0.37545,3.516e-08,0.097684,0.65322,6.4107e-10,6.9678e-08
1.6859,0.37499,0.37499,0.37545,3.5256e-08,0.095885,0.65501,6.3623e-10,6.9876e-08
1.6867,0.37499,0.37499,0.37544,3.5352e-08,0.094099,0.65679,6.3027e-10,7.0074e-08
1.6875,0.37499,0.37499,0.37544,3.5447e-08,0.092328,0.65855,6.2319e-10,7.0271e-08
1.6883,0.37499,0.37499,0.37544,3.5542e-08,0.090572,0.6603,6.1504e-10,7.0468e-08
1.6891,0.37499,0.37499,0.37543,3.5635e-08,0.08883,0.66204,6.0584e-10,7.0665e-08
1.6899,0.37499,0.37499,0.37543,3.5728e-08,0.087103,0.66376,5.9562e-10,7.086e-08
1.6907,0.37499,0.37499,0.37543,3.582e-08,0.085391,0.66546,5.8444e-10,7.1055e-08
1.6915,0.37499,0.37499,0.37542,3.5911e-08,0.083693,0.66715,5.7232e-10,7.125e-08
1.6923,0.37499,0.37499,0.37542,3.6001e-08,0.08201,0.66883,5.5931e-10,7.1443e-08
1.6931,0.37499,0.37499,0.37541,3.6091e-08,0.080343,0.67049,5.4547e-10,7.1636e-08
1.6939,0.37499,0.37499,0.37541,3.6179e-08,0.07869,0.67213,5.3084e-10,7.1828e-08
1.6947,0.37499,0.37499,0.37541,3.6267e-08,0.077052,0.67376,5.1549e-10,7.2019e-08
1.6955,0.37499,0.37499,0.3754,3.6354e-08,0.07543,0.67537,4.9948e-10,7.2209e-08
1.6963,0.37499,0.37499,0.3754,3.644e-08,0.073824,0.67697,4.8286e-10,7.2398e-08
1.6971,0.37499,0.37499,0.37539,3.6525e-08,0.072232,0.67856,4.657e-10,7.2585e-08
1.698,0.37499,0.37499,0.37539,3.661e-08,0.070656,0.68013,4.4806e-10,7.2772e-08
1.6988,0.37499,0.37499,0.37539,3.6693e-08,0.069096,0.68168,4.3002e-10,7.2957e-08
1.6996,0.37499,0.37499,0.37538,3.6776e-08,0.067551,0.68321,4.1165e-10,7.314e-08
1.7004,0.37499,0.37499,0.37538,3.6858e-08,0.066023,0.68474,3.9301e-10,7.3322e-08
1.7012,0.37499,0.37499,0.37538,3.6939e-08,0.06451,0.68624,3.7418e-10,7.3503e-08
1.702,0.37499,0.37499,0.37537,3.7019e-08,0.063012,0.68773,3.5523e-10,7.3682e-08
1.7028,0.37499,0.37499,0.37537,3.7098e-08,0.061531,0.6892,3.3624e-10,7.3859e-08
1.7036,0.37499,0.37499,0.37536,3.7176e-08,0.060066,0.69066,3.1727e-10,7.4035e-08
1.7044,0.37499,0.37499,0.37536,3.7253e-08,0.058617,0.6921,2.9841e-10,7.4208e-08
1.7052,0.37499,0.37499,0.37536,3.733e-08,0.057184,0.69353,2.7973e-10,7.4379e-08
1.706,0.37499,0.37499,0.37535,3.7405e-08,0.055768,0.69493,2.613e-10,7.4549e-08
1.7068,0.37499,0.37499,0.37535,3.748e-08,0.054368,0.69633,2.4318e-10,7.4716e-08
1.7076,0.37499,0.37499,0.37534,3.7553e-08,0.052984,0.6977,2.2546e-10,7.4881e-08
1.7084,0.37499,0.37499,0.37534,3.7626e-08,0.051617,0.69906,2.082e-10,7.5044e-08
1.7092,0.37499,0.37499,0.37533,3.7698e-08,0.050266,0.7004,1.9147e-10,7.5204e-08
1.71,0.37499,0.37499,0.37533,3.7769e-08,0.048932,0.70173,1.7534e-10,7.5362e-08
1.7108,0.37499,0.37499,0.37533,3.7839e-08,0.047615,0.70304,1.5985e-10,7.5517e-08
1.7116,0.37499,0.37499,0.37532,3.7908e-08,0.046315,0.70433,1.4509e-10,7.567e-08
1.7125,0.37499,0.37499,0.37532,3.7976e-08,0.045031,0.7056,1.311e-10,7.582e-08
1.7133,0.37499,0.37499,0.37531,3.8043e-08,0.043764,0.70686,1.1794e-10,7.5968e-08
1.7141,0.37499,0.37499,0.37531,3.8109e-08,0.042514,0.7081,1.0566e-10,7.6112e-08
1.7149,0.37499,0.37499,0.3753,3.8174e-08,0.041282,0.70933,9.4305e-11,7.6254e-08
1.7157,0.37499,0.37499,0.3753,3.8239e-08,0.040066,0.71054,8.3923e-11,7.6393e-08
1.7165,0.37499,0.37499,0.3753,3.8302e-08,0.038867,0.71173,7.4554e-11,7.6529e-08
1.7173,0.37499,0.37499,0.37529,3.8364e-08,0.037686,0.7129,6.6233e-11,7.6662e-08
1.7181,0.37499,0.37499,0.37529,3.8426e-08,0.036522,0.71405,5.8993e-11,7.6792e-08
1.7189,0.37499,0.37499,0.37528,3.8486e-08,0.035375,0.71519,5.2861e-11,7.6919e-08
1.7197,0.37499,0.37499,0.37528,3.8546e-08,0.034246,0.71631,4.7862e-11,7.7043e-08
1.7205,0.37499,0.37499,0.37527,3.8604e-08,0.033134,0.71742,4.4014e-11,7.7164e-08
1.7213,0.37499,0.37499,0.37527,3.8662e-08,0.03204,0.7185,4.1332e-11,7.7282e-08
1.7221,0.37499,0.37499,0.37527,3.8718e-08,0.030963,0.71957,3.9827e-11,7.7397e-08
1.7229,0.37499,0.37499,0.37526,3.8774e-08,0.029904,0.72062,3.9503e-11,7.7508e-08
1.7237,0.37499,0.37499,0.37526,3.8829e-08,0.028863,0.72165,4.0361e-11,7.7617e-08
1.7245,0.37499,0.37499,0.37525,3.8882e-08,0.027839,0.72267,4.2398e-11,7.7722e-08
1.7253,0.37499,0.37499,0.37525,3.8935e-08,0.026833,0.72366,4.5604e-11,7.7824e-08
1.7261,0.37499,0.37499,0.37524,3.8987e-08,0.025845,0.72464,4.9968e-11,7.7924e-08
1.7269,0.37499,0.37499,0.37524,3.9038e-08,0.024875,0.7256,5.547e-11,7.802e-08
1.7278,0.37499,0.37499,0.37523,3.9087e-08,0.023922,0.72655,6.209e-11,7.8113e-08
1.7286,0.37499,0.37499,0.37523,3.9136e-08,0.022988,0.72747,6.9801e-11,7.8202e-08
1.7294,0.37499,0.37499,0.37523,3.9184e-08,0.022072,0.72838,7.8572e-11,7.8289e-08
1.7302,0.37499,0.37499,0.37522,3.9231e-08,0.021174,0.72927,8.8367e-11,7.8373e-08
1.731,0.37499,0.37499,0.37522,3.9277e-08,0.020294,0.73014,9.9149e-11,7.8454e-08
1.7318,0.37499,0.37499,0.37521,3.9321e-08,0.019432,0.73099,1.1087e-10,7.8532e-08
1.7326,0.37499,0.37499,0.37521,3.9365e-08,0.018588,0.73183,1.235e-10,7.8607e-08
1.7334,0.37499,0.37499,0.3752,3.9408e-08,0.017763,0.73264,1.3696e-10,7.868e-08
1.7342,0.37499,0.37499,0.3752,3.945e-08,0.016956,0.73344,1.5123e-10,7.8749e-08
1.735,0.37499,0.37499,0.37519,3.9491e-08,0.016167,0.73422,1.6623e-10,7.8816e-08
1.7358,0.37499,0.37499,0.37519,3.9531e-08,0.015396,0.73498,1.819e-10,7.888e-08
1.7366,0.37499,0.37499,0.37518,3.957e-08,0.014645,0.73572,1.982e-10,7.8942e-08
1.7374,0.37499,0.37499,0.37518,3.9608e-08,0.013911,0.73645,2.1504e-10,7.9001e-08
1.7382,0.37499,0.37499,0.37518,3.9645e-08,0.013196,0.73715,2.3237e-10,7.9057e-08
1.739,0.37499,0.37499,0.37517,3.9681e-08,0.0125,0.73784,2.5012e-10,7.9112e-08
1.7398,0.37499,0.37499,0.37517,3.9716e-08,0.011822,0.73851,2.6821e-10,7.9163e-08
1.7406,0.37499,0.37499,0.37516,3.975e-08,0.011162,0.73916,2.8658e-10,7.9213e-08
1.7414,0.37499,0.37499,0.37516,3.9783e-08,0.010522,0.73979,3.0516e-10,7.926e-08
1.7423,0.37499,0.37499,0.37515,3.9815e-08,0.0098997,0.7404,3.2386e-10,7.9306e-08
1.7431,0.37499,0.37499,0.37515,3.9846e-08,0.0092964,0.741,3.4262e-10,7.9349e-08
1.7439,0.37499,0.37499,0.37514,3.9876e-08,0.0087119,0.74157,3.6136e-10,7.939e-08
1.7447,0.37499,0.37499,0.37514,3.9905e-08,0.0081461,0.74213,3.8002e-10,7.9429e-08
1.7455,0.37499,0.37499,0.37513,3.9933e-08,0.0075991,0.74267,3.9851e-10,7.9467e-08
1.7463,0.37499,0.37499,0.37513,3.996e-08,0.0070709,0.74319,4.1677e-10,7.9502e-08
1.7471,0.37499,0.37499,0.37512,3.9986e-08,0.0065616,0.74369,4.3471e-10,7.9536e-08
1.7479,0.37499,0.37499,0.37512,4.0011e-08,0.0060711,0.74417,4.5229e-10,7.9569e-08
1.7487,0.37499,0.37499,0.37511,4.0034e-08,0.0055996,0.74463,4.6941e-10,7.96e-08
1.7495,0.37499,0.37499,0.37511,4.0057e-08,0.005147,0.74507,4.8602e-10,7.9629e-08
1.7503,0.37499,0.37499,0.3751,4.0079e-08,0.0047133,0.7455,5.0206e-10,7.9657e-08
1.7511,0.37499,0.37499,0.3751,4.01e-08,0.0042986,0.7459,5.1745e-10,7.9683e-08
1.7519,0.37499,0.37499,0.3751,4.012e-08,0.0039028,0.74629,5.3215e-10,7.9708e-08
1.7527,0.37499,0.37499,0.37509,4.0139e-08,0.0035261,0.74666,5.4609e-10,7.9732e-08
1.7535,0.37499,0.37499,0.37509,4.0157e-08,0.0031684,0.747,5.5922e-10,7.9755e-08
1.7543,0.37499,0.37499,0.37508,4.0174e-08,0.0028298,0.74733,5.7148e-10,7.9776e-08
1.7551,0.37499,0.37499,0.37508,4.019e-08,0.0025102,0.74764,5.8284e-10,7.9797e-08
1.7559,0.37499,0.37499,0.37507,4.0205e-08,0.0022097,0.74793,5.9325e-10,7.9816e-08
1.7568,0.37499,0.37499,0.37507,4.0219e-08,0.0019283,0.74821,6.0266e-10,7.9834e-08
1.7576,0.37499,0.37499,0.37506,4.0231e-08,0.0016661,0.74846,6.1105e-10,7.9852e-08
1.7584,0.37499,0.37499,0.37506,4.0243e-08,0.0014229,0.74869,6.1838e-10,7.9868e-08
1.7592,0.37499,0.37499,0.37505,4.0254e-08,0.0011989,0.74891,6.2462e-10,7.9883e-08
1.76,0.37499,0.37499,0.37505,4.0264e-08,0.00099401,0.7491,6.2974e-10,7.9898e-08
1.7608,0.37499,0.37499,0.37504,4.0273e-08,0.0008083,0.74928,6.3375e-10,7.9911e-08
1.7616,0.37499,0.37499,0.37504,4.028e-08,0.00064176,0.74943,6.366e-10,7.9924e-08
1.7624,0.37499,0.37499,0.37503,4.0287e-08,0.00049439,0.74957,6.3831e-10,7.9936e-08
1.7632,0.37499,0.37499,0.37503,4.0293e-08,0.00036621,0.74969,6.3885e-10,7.9947e-08
1.764,0.37499,0.37499,0.37502,4.0297e-08,0.00025722,0.74979,6.3824e-10,7.9957e-08
1.7648,0.37499,0.37499,0.37502,4.0301e-08,0.00016742,0.74987,6.3647e-10,7.9966e-08
1.7656,0.37499,0.37499,0.37501,4.0304e-08,9.6831e-05,0.74993,6.3356e-10,7.9974e-08
1.7664,0.37499,0.37499,0.37501,4.0305e-08,4.5444e-05,0.74997,6.2952e-10,7.9981e-08
1.7672,0.37499,0.37499,0.375,4.0306e-08,1.3265e-05,0.75,6.2436e-10,7.9988e-08
1.768,0.37499,0.37499,0.375,4.0306e-08,2.9471e-07,0.75,6.1811e-10,7.9993e-08
1.7688,0.37499,0.37499,0.37499,4.0304e-08,6.5348e-06,0.74998,6.1079e-10,7.9997e-08
1.7696,0.37499,0.37499,0.37499,4.0302e-08,3.1985e-05,0.74995,6.0243e-10,8.0001e-08
1.7704,0.37499,0.37499,0.37499,4.0298e-08,7.6643e-05,0.74989,5.9308e-10,8.0003e-08
1.7713,0.37499,0.37499,0.37498,4.0294e-08,0.00014051,0.74982,5.8276e-10,8.0004e-08
1.7721,0.37499,0.37499,0.37498,4.0288e-08,0.00022357,0.74973,5.7152e-10,8.0005e-08
1.7729,0.37499,0.37499,0.37497,4.0281e-08,0.00032584,0.74962,5.5941e-10,8.0004e-08
1.7737,0.37499,0.37499,0.37497,4.0274e-08,0.0004473,0.74948,5.4648e-10,8.0001e-08
1.7745,0.37499,0.37499,0.37496,4.0265e-08,0.00058795,0.74933,5.3277e-10,7.9998e-08
1.7753,0.37499,0.37499,0.37496,4.0256e-08,0.00074777,0.74917,5.1835e-10,7.9993e-08
1.7761,0.37499,0.37499,0.37495,4.0245e-08,0.00092677,0.74898,5.0327e-10,7.9987e-08
1.7769,0.37499,0.37499,0.37495,4.0233e-08,0.0011249,0.74877,4.8759e-10,7.9979e-08
1.7777,0.37499,0.37499,0.37494,4.0221e-08,0.0013422,0.74854,4.7138e-10,7.997e-08
1.7785,0.37499,0.37499,0.37494,4.0207e-08,0.0015787,0.7483,4.5471e-10,7.9959e-08
1.7793,0.37499,0.37499,0.37493,4.0192e-08,0.0018343,0.74803,4.3763e-10,7.9947e-08
1.7801,0.37499,0.37499,0.37493,4.0176e-08,0.002109,0.74775,4.2022e-10,7.9933e-08
1.7809,0.37499,0.37499,0.37492,4.016e-08,0.0024028,0.74744,4.0256e-10,7.9917e-08
1.7817,0.37499,0.37499,0.37492,4.0142e-08,0.0027157,0.74712,3.847e-10,7.9899e-08
1.7825,0.37499,0.37499,0.37491,4.0123e-08,0.0030476,0.74678,3.6672e-10,7.988e-08
1.7833,0.37499,0.37499,0.37491,4.0103e-08,0.0033986,0.74642,3.487e-10,7.9858e-08
1.7841,0.37499,0.37499,0.3749,4.0083e-08,0.0037687,0.74604,3.307e-10,7.9834e-08
1.7849,0.37499,0.37499,0.3749,4.0061e-08,0.0041578,0.74564,3.128e-10,7.9809e-08
1.7857,0.37499,0.37499,0.37489,4.0038e-08,0.0045658,0.74522,2.9507e-10,7.9781e-08
1.7866,0.37499,0.37499,0.37489,4.0014e-08,0.0049929,0.74479,2.7757e-10,7.9751e-08
1.7874,0.37499,0.37499,0.37488,3.9989e-08,0.0054389,0.74433,2.6039e-10,7.9718e-08
1.7882,0.37499,0.37499,0.37488,3.9963e-08,0.0059038,0.74386,2.4359e-10,7.9683e-08
1.789,0.37499,0.37499,0.37488,3.9937e-08,0.0063876,0.74336,2.2722e-10,7.9646e-08
1.7898,0.37499,0.37499,0.37487,3.9909e-08,0.0068903,0.74285,2.1137e-10,7.9606e-08
1.7906,0.37499,0.37499,0.37487,3.988e-08,0.0074119,0.74232,1.9609e-10,7.9564e-08
1.7914,0.37499,0.37499,0.37486,3.985e-08,0.0079523,0.74177,1.8144e-10,7.9519e-08
1.7922,0.37499,0.37499,0.37486,3.9819e-08,0.0085115,0.7412,1.6748e-10,7.9471e-08
1.793,0.37499,0.37499,0.37485,3.9788e-08,0.0090895,0.74061,1.5427e-10,7.9421e-08
1.7938,0.37499,0.37499,0.37485,3.9755e-08,0.0096862,0.74001,1.4185e-10,7.9368e-08
1.7946,0.37499,0.37499,0.37484,3.9721e-08,0.010302,0.73938,1.3028e-10,7.9312e-08
1.7954,0.37499,0.37499,0.37484,3.9686e-08,0.010936,0.73874,1.1959e-10,7.9253e-08
1.7962,0.37499,0.37499,0.37483,3.9651e-08,0.011589,0.73808,1.0984e-10,7.9192e-08
1.797,0.37499,0.37499,0.37483,3.9614e-08,0.01226,0.7374,1.0105e-10,7.9127e-08
1.7978,0.37499,0.37499,0.37482,3.9576e-08,0.01295,0.7367,9.3272e-11,7.906e-08
1.7986,0.37499,0.37499,0.37482,3.9538e-08,0.013658,0.73598,8.6521e-11,7.8989e-08
1.7994,0.37499,0.37499,0.37481,3.9498e-08,0.014385,0.73524,8.0828e-11,7.8916e-08
1.8002,0.37499,0.37499,0.37481,3.9458e-08,0.015131,0.73449,7.6212e-11,7.8839e-08
1.8011,0.37499,0.37499,0.37481,3.9416e-08,0.015895,0.73372,7.269e-11,7.876e-08
1.8019,0.37499,0.37499,0.3748,3.9374e-08,0.016677,0.73292,7.0275e-11,7.8678e-08
1.8027,0.37499,0.37499,0.3748,3.9331e-08,0.017478,0.73211,6.8974e-11,7.8592e-08
1.8035,0.37499,0.37499,0.37479,3.9286e-08,0.018297,0.73129,6.879e-11,7.8504e-08
1.8043,0.37499,0.37499,0.37479,3.9241e-08,0.019134,0.73044,6.9721e-11,7.8412e-08
1.8051,0.37499,0.37499,0.37478,3.9195e-08,0.01999,0.72958,7.1762e-11,7.8318e-08
1.8059,0.37499,0.37499,0.37478,3.9148e-08,0.020863,0.72869,7.4902e-11,7.8221e-08
1.8067,0.37499,0.37499,0.37477,3.91e-08,0.021755,0.72779,7.9125e-11,7.812e-08
1.8075,0.37499,0.37499,0.37477,3.9051e-08,0.022665,0.72687,8.4413e-11,7.8017e-08
1.8083,0.37499,0.37499,0.37476,3.9001e-08,0.023593,0.72594,9.0741e-11,7.7911e-08
1.8091,0.37499,0.37499,0.37476,3.895e-08,0.024539,0.72498,9.8082e-11,7.7802e-08
1.8099,0.37499,0.37499,0.37476,3.8898e-08,0.025503,0.72401,1.064e-10,7.769e-08
1.8107,0.37499,0.37499,0.37475,3.8846e-08,0.026485,0.72302,1.1567e-10,7.7576e-08
1.8115,0.37499,0.37499,0.37475,3.8792e-08,0.027485,0.72201,1.2584e-10,7.7458e-08
1.8123,0.37499,0.37499,0.37474,3.8738e-08,0.028502,0.72098,1.3687e-10,7.7338e-08
1.8131,0.37499,0.37499,0.37474,3.8682e-08,0.029537,0.71994,1.4871e-10,7.7216e-08
1.8139,0.37499,0.37499,0.37473,3.8626e-08,0.03059,0.71888,1.6132e-10,7.7091e-08
1.8147,0.37499,0.37499,0.37473,3.8569e-08,0.031661,0.7178,1.7463e-10,7.6963e-08
1.8156,0.37499,0.37499,0.37472,3.8511e-08,0.032749,0.7167,1.886e-10,7.6833e-08
1.8164,0.37499,0.37499,0.37472,3.8452e-08,0.033855,0.71559,2.0316e-10,7.67e-08
1.8172,0.37499,0.37499,0.37472,3.8392e-08,0.034978,0.71445,2.1825e-10,7.6566e-08
1.818,0.37499,0.37499,0.37471,3.8331e-08,0.036118,0.7133,2.3382e-10,7.6428e-08
1.8188,0.37499,0.37499,0.37471,3.827e-08,0.037276,0.71214,2.4978e-10,7.6289e-08
1.8196,0.37499,0.37499,0.3747,3.8207e-08,0.038452,0.71095,2.6608e-10,7.6148e-08
1.8204,0.37499,0.37499,0.3747,3.8144e-08,0.039644,0.70975,2.8265e-10,7.6005e-08
1.8212,0.37499,0.37499,0.37469,3.8079e-08,0.040854,0.70853,2.9941e-10,7.5859e-08
1.822,0.37499,0.37499,0.37469,3.8014e-08,0.042081,0.7073,3.163e-10,7.5712e-08
1.8228,0.37499,0.37499,0.37469,3.7948e-08,0.043324,0.70605,3.3325e-10,7.5563e-08
1.8236,0.37499,0.37499,0.37468,3.7881e-08,0.044585,0.70478,3.5018e-10,7.5413e-08
1.8244,0.37499,0.37499,0.37468,3.7814e-08,0.045863,0.70349,3.6702e-10,7.526e-08
1.8252,0.37499,0.37499,0.37467,3.7745e-08,0.047158,0.70219,3.837e-10,7.5107e-08
1.826,0.37499,0.37499,0.37467,3.7676e-08,0.048469,0.70087,4.0016e-10,7.4951e-08
1.8268,0.37499,0.37499,0.37466,3.7605e-08,0.049797,0.69953,4.1631e-10,7.4795e-08
1.8276,0.37499,0.37499,0.37466,3.7534e-08,0.051142,0.69818,4.321e-10,7.4636e-08
1.8284,0.37499,0.37499,0.37466,3.7462e-08,0.052503,0.69681,4.4746e-10,7.4477e-08
1.8292,0.37499,0.37499,0.37465,3.7389e-08,0.053881,0.69542,4.6232e-10,7.4317e-08
1.8301,0.37499,0.37499,0.37465,3.7316e-08,0.055276,0.69402,4.7662e-10,7.4155e-08
1.8309,0.37499,0.37499,0.37464,3.7241e-08,0.056686,0.6926,4.9029e-10,7.3992e-08
1.8317,0.37499,0.37499,0.37464,3.7166e-08,0.058113,0.69117,5.0328e-10,7.3828e-08
1.8325,0.37499,0.37499,0.37464,3.709e-08,0.059557,0.68972,5.1554e-10,7.3664e-08
1.8333,0.37499,0.37499,0.37463,3.7013e-08,0.061016,0.68825,5.2701e-10,7.3498e-08
1.8341,0.37499,0.37499,0.37463,3.6935e-08,0.062492,0.68676,5.3764e-10,7.3332e-08
1.8349,0.37499,0.37499,0.37462,3.6856e-08,0.063983,0.68527,5.4739e-10,7.3165e-08
1.8357,0.37499,0.37499,0.37462,3.6777e-08,0.065491,0.68375,5.5621e-10,7.2997e-08
1.8365,0.37499,0.37499,0.37462,3.6696e-08,0.067014,0.68222,5.6406e-10,7.2828e-08
1.8373,0.37499,0.37499,0.37461,3.6615e-08,0.068553,0.68067,5.7092e-10,7.2659e-08
1.8381,0.37499,0.37499,0.37461,3.6533e-08,0.070108,0.67911,5.7674e-10,7.2489e-08
1.8389,0.37499,0.37499,0.3746,3.645e-08,0.071678,0.67753,5.8151e-10,7.2319e-08
1.8397,0.37499,0.37499,0.3746,3.6366e-08,0.073264,0.67594,5.8519e-10,7.2148e-08
1.8405,0.37499,0.37499,0.3746,3.6282e-08,0.074866,0.67433,5.8778e-10,7.1976e-08
1.8413,0.37499,0.37499,0.37459,3.6197e-08,0.076482,0.6727,5.8926e-10,7.1804e-08
1.8421,0.37499,0.37499,0.37459,3.6111e-08,0.078115,0.67106,5.8961e-10,7.1632e-08
1.8429,0.37499,0.37499,0.37459,3.6024e-08,0.079762,0.66941,5.8884e-10,7.1459e-08
1.8437,0.37499,0.37499,0.37458,3.5936e-08,0.081424,0.66774,5.8695e-10,7.1285e-08
1.8445,0.37499,0.37499,0.37458,3.5848e-08,0.083102,0.66605,5.8393e-10,7.1111e-08
1.8454,0.37499,0.37499,0.37457,3.5758e-08,0.084794,0.66435,5.7981e-10,7.0937e-08
1.8462,0.37499,0.37499,0.37457,3.5668e-08,0.086501,0.66264,5.7458e-10,7.0762e-08
1.847,0.37499,0.37499,0.37457,3.5577e-08,0.088223,0.66091,5.6828e-10,7.0586e-08
1.8478,0.37499,0.37499,0.37456,3.5486e-08,0.08996,0.65917,5.6093e-10,7.041e-08
1.8486,0.37499,0.37499,0.37456,3.5393e-08,0.091711,0.65741,5.5254e-10,7.0234e-08
1.8494,0.37499,0.37499,0.37456,3.53e-08,0.093477,0.65563,5.4315e-10,7.0057e-08
1.8502,0.37499,0.37499,0.37455,3.5206e-08,0.095258,0.65385,5.328e-10,6.9879e-08
1.851,0.37499,0.37499,0.37455,3.5111e-08,0.097052,0.65205,5.2153e-10,6.9701e-08
1.8518,0.37499,0.37499,0.37455,3.5015e-08,0.098861,0.65023,5.0938e-10,6.9522e-08
1.8526,0.37499,0.37499,0.37454,3.4919e-08,0.10068,0.6484,4.9639e-10,6.9342e-08
1.8534,0.37499,0.37499,0.37454,3.4822e-08,0.10252,0.64656,4.8262e-10,6.9161e-08
1.8542,0.37499,0.37499,0.37453,3.4724e-08,0.10437,0.6447,4.6812e-10,6.898e-08
1.855,0.37499,0.37499,0.37453,3.4625e-08,0.10624,0.64283,4.5295e-10,6.8798e-08
1.8558,0.37499,0.37499,0.37453,3.4526e-08,0.10812,0.64094,4.3716e-10,6.8615e-08
1.8566,0.37499,0.37499,0.37452,3.4426e-08,0.11001,0.63904,4.2081e-10,6.8431e-08
1.8574,0.37499,0.37499,0.37452,3.4325e-08,0.11191,0.63713,4.0398e-10,6.8246e-08
1.8582,0.37499,0.37499,0.37452,3.4223e-08,0.11383,0.6352,3.8673e-10,6.8059e-08
1.859,0.37499,0.37499,0.37451,3.4121e-08,0.11577,0.63326,3.6912e-10,6.7872e-08
1.8599,0.37499,0.37499,0.37451,3.4018e-08,0.11771,0.63131,3.5122e-10,6.7684e-08
1.8607,0.37499,0.37499,0.37451,3.3914e-08,0.11967,0.62934,3.3311e-10,6.7494e-08
1.8615,0.37499,0.37499,0.3745,3.3809e-08,0.12164,0.62737,3.1486e-10,6.7303e-08
1.8623,0.37499,0.37499,0.3745,3.3704e-08,0.12363,0.62537,2.9654e-10,6.7111e-08
1.8631,0.37499,0.37499,0.3745,3.3597e-08,0.12563,0.62337,2.7822e-10,6.6917e-08
1.8639,0.37499,0.37499,0.37449,3.3491e-08,0.12764,0.62135,2.5997e-10,6.6721e-08
1.8647,0.37499,0.37499,0.37449,3.3383e-08,0.12966,0.61932,2.4188e-10,6.6524e-08
1.8655,0.37499,0.37499,0.37449,3.3275e-08,0.1317,0.61728,2.2401e-10,6.6326e-08
1.8663,0.37499,0.37499,0.37449,3.3166e-08,0.13375,0.61523,2.0643e-10,6.6126e-08
1.8671,0.37499,0.37499,0.37448,3.3056e-08,0.13581,0.61316,1.8921e-10,6.5924e-08
1.8679,0.37499,0.37499,0.37448,3.2946e-08,0.13788,0.61108,1.7243e-10,6.572e-08
1.8687,0.37499,0.37499,0.37448,3.2835e-08,0.13997,0.60899,1.5614e-10,6.5514e-08
1.8695,0.37499,0.37499,0.37447,3.2723e-08,0.14206,0.60688,1.4043e-10,6.5306e-08
1.8703,0.37499,0.37499,0.37447,3.2611e-08,0.14417,0.60477,1.2534e-10,6.5097e-08
1.8711,0.37499,0.37499,0.37447,3.2498e-08,0.14629,0.60264,1.1095e-10,6.4885e-08
1.8719,0.37499,0.37499,0.37446,3.2384e-08,0.14843,0.6005,9.7309e-11,6.4671e-08
1.8727,0.37499,0.37499,0.37446,3.227e-08,0.15057,0.59835,8.4474e-11,6.4455e-08
1.8735,0.37499,0.37499,0.37446,3.2155e-08,0.15273,0.59619,7.2499e-11,6.4237e-08
1.8744,0.37499,0.37499,0.37446,3.2039e-08,0.15489,0.59402,6.1433e-11,6.4017e-08
1.8752,0.37499,0.37499,0.37445,3.1923e-08,0.15707,0.59183,5.1323e-11,6.3795e-08
1.876,0.37499,0.37499,0.37445,3.1806e-08,0.15926,0.58964,4.221e-11,6.357e-08
1.8768,0.37499,0.37499,0.37445,3.1689e-08,0.16146,0.58743,3.4134e-11,6.3343e-08
1.8776,0.37499,0.37499,0.37445,3.1571e-08,0.16368,0.58521,2.7128e-11,6.3114e-08
1.8784,0.37499,0.37499,0.37444,3.1452e-08,0.1659,0.58299,2.1224e-11,6.2882e-08
1.8792,0.37499,0.37499,0.37444,3.1332e-08,0.16813,0.58075,1.6447e-11,6.2649e-08
1.88,0.37499,0.37499,0.37444,3.1213e-08,0.17038,0.5785,1.2819e-11,6.2412e-08
1.8808,0.37499,0.37499,0.37443,3.1092e-08,0.17263,0.57624,1.0357e-11,6.2174e-08
1.8816,0.37499,0.37499,0.37443,3.0971e-08,0.17489,0.57397,9.0744e-12,6.1933e-08
1.8824,0.37499,0.37499,0.37443,3.0849e-08,0.17717,0.57169,8.9787e-12,6.1689e-08
1.8832,0.37499,0.37499,0.37443,3.0727e-08,0.17945,0.5694,1.0074e-11,6.1444e-08
1.884,0.37499,0.37499,0.37442,3.0604e-08,0.18175,0.5671,1.2358e-11,6.1196e-08
1.8848,0.37499,0.37499,0.37442,3.0481e-08,0.18405,0.56479,1.5826e-11,6.0946e-08
1.8856,0.37499,0.37499,0.37442,3.0357e-08,0.18637,0.56247,2.0467e-11,6.0693e-08
1.8864,0.37499,0.37499,0.37442,3.0233e-08,0.18869,0.56014,2.6266e-11,6.0439e-08
1.8872,0.37499,0.37499,0.37441,3.0108e-08,0.19103,0.5578,3.3204e-11,6.0182e-08
1.888,0.37499,0.37499,0.37441,2.9982e-08,0.19337,0.55545,4.1256e-11,5.9923e-08
1.8889,0.37499,0.37499,0.37441,2.9856e-08,0.19572,0.5531,5.0395e-11,5.9662e-08
1.8897,0.37499,0.37499,0.37441,2.973e-08,0.19809,0.55073,6.0587e-11,5.9399e-08
1.8905,0.37499,0.37499,0.37441,2.9603e-08,0.20046,0.54835,7.1796e-11,5.9133e-08
1.8913,0.37499,0.37499,0.3744,2.9475e-08,0.20284,0.54597,8.3981e-11,5.8866e-08
1.8921,0.37499,0.37499,0.3744,2.9347e-08,0.20523,0.54358,9.7097e-11,5.8597e-08
1.8929,0.37499,0.37499,0.3744,2.9219e-08,0.20762,0.54117,1.111e-10,5.8326e-08
1.8937,0.37499,0.37499,0.3744,2.909e-08,0.21003,0.53876,1.2593e-10,5.8054e-08
1.8945,0.37499,0.37499,0.37439,2.896e-08,0.21244,0.53635,1.4154e-10,5.7779e-08
1.8953,0.37499,0.37499,0.37439,2.8831e-08,0.21487,0.53392,1.5786e-10,5.7503e-08
1.8961,0.37499,0.37499,0.37439,2.87e-08,0.2173,0.53148,1.7485e-10,5.7226e-08
1.8969,0.37499,0.37499,0.37439,2.857e-08,0.21974,0.52904,1.9243e-10,5.6947e-08
1.8977,0.37499,0.37499,0.37439,2.8439e-08,0.22218,0.52659,2.1053e-10,5.6667e-08
1.8985,0.37499,0.37499,0.37438,2.8307e-08,0.22464,0.52413,2.291e-10,5.6385e-08
1.8993,0.37499,0.37499,0.37438,2.8175e-08,0.2271,0.52166,2.4806e-10,5.6102e-08
1.9001,0.37499,0.37499,0.37438,2.8043e-08,0.22957,0.51919,2.6734e-10,5.5818e-08
1.9009,0.37499,0.37499,0.37438,2.791e-08,0.23205,0.51671,2.8687e-10,5.5533e-08
1.9017,0.37499,0.37499,0.37438,2.7777e-08,0.23453,0.51422,3.0657e-10,5.5247e-08
1.9025,0.37499,0.37499,0.37438,2.7643e-08,0.23703,0.51172,3.2637e-10,5.496e-08
1.9033,0.37499,0.37499,0.37437,2.7509e-08,0.23953,0.50922,3.4619e-10,5.4672e-08
1.9042,0.37499,0.37499,0.37437,2.7375e-08,0.24203,0.50671,3.6597e-10,5.4384e-08
1.905,0.37499,0.37499,0.37437,2.724e-08,0.24455,0.5042,3.8562e-10,5.4095e-08
1.9058,0.37499,0.37499,0.37437,2.7105e-08,0.24707,0.50167,4.0508e-10,5.3806e-08
1.9066,0.37499,0.37499,0.37437,2.697e-08,0.24959,0.49914,4.2426e-10,5.3516e-08
1.9074,0.37499,0.37499,0.37437,2.6834e-08,0.25212,0.49661,4.431e-10,5.3226e-08
1.9082,0.37499,0.37499,0.37436,2.6698e-08,0.25466,0.49407,4.6153e-10,5.2935e-08
1.909,0.37499,0.37499,0.37436,2.6562e-08,0.25721,0.49152,4.7948e-10,5.2645e-08
1.9098,0.37499,0.37499,0.37436,2.6425e-08,0.25976,0.48896,4.9687e-10,5.2354e-08
1.9106,0.37499,0.37499,0.37436,2.6288e-08,0.26232,0.4864,5.1365e-10,5.2063e-08
1.9114,0.37499,0.37499,0.37436,2.6151e-08,0.26488,0.48384,5.2975e-10,5.1772e-08
1.9122,0.37499,0.37499,0.37436,2.6014e-08,0.26745,0.48127,5.4512e-10,5.1482e-08
1.913,0.37499,0.37499,0.37436,2.5876e-08,0.27002,0.47869,5.5968e-10,5.1192e-08
1.9138,0.37499,0.37499,0.37435,2.5738e-08,0.2726,0.47611,5.734e-10,5.0902e-08
1.9146,0.37499,0.37499,0.37435,2.5599e-08,0.27519,0.47352,5.8622e-10,5.0612e-08
1.9154,0.37499,0.37499,0.37435,2.546e-08,0.27777,0.47093,5.9809e-10,5.0323e-08
1.9162,0.37499,0.37499,0.37435,2.5321e-08,0.28037,0.46833,6.0897e-10,5.0034e-08
1.917,0.37499,0.37499,0.37435,2.5182e-08,0.28297,0.46573,6.1882e-10,4.9746e-08
1.9178,0.37499,0.37499,0.37435,2.5043e-08,0.28557,0.46312,6.276e-10,4.9458e-08
1.9187,0.37499,0.37499,0.37435,2.4903e-08,0.28818,0.46051,6.3529e-10,4.9171e-08
1.9195,0.37499,0.37499,0.37435,2.4763e-08,0.2908,0.4579,6.4185e-10,4.8885e-08
1.9203,0.37499,0.37499,0.37434,2.4623e-08,0.29341,0.45528,6.4726e-10,4.8599e-08
1.9211,0.37499,0.37499,0.37434,2.4483e-08,0.29603,0.45265,6.5151e-10,4.8314e-08
1.9219,0.37499,0.37499,0.37434,2.4342e-08,0.29866,0.45002,6.5458e-10,4.803e-08
1.9227,0.37499,0.37499,0.37434,2.4201e-08,0.30129,0.44739,6.5646e-10,4.7746e-08
1.9235,0.37499,0.37499,0.37434,2.406e-08,0.30392,0.44476,6.5714e-10,4.7463e-08
1.9243,0.37499,0.37499,0.37434,2.3919e-08,0.30656,0.44212,6.5663e-10,4.7182e-08
1.9251,0.37499,0.37499,0.37434,2.3778e-08,0.3092,0.43948,6.5494e-10,4.6901e-08
1.9259,0.37499,0.37499,0.37434,2.3636e-08,0.31185,0.43683,6.5206e-10,4.662e-08
1.9267,0.37499,0.37499,0.37434,2.3494e-08,0.31449,0.43418,6.4802e-10,4.6341e-08
1.9275,0.37499,0.37499,0.37434,2.3353e-08,0.31714,0.43153,6.4284e-10,4.6062e-08
1.9283,0.37499,0.37499,0.37434,2.321e-08,0.3198,0.42888,6.3653e-10,4.5784e-08
1.9291,0.37499,0.37499,0.37434,2.3068e-08,0.32245,0.42622,6.2912e-10,4.5507e-08
1.9299,0.37499,0.37499,0.37433,2.2926e-08,0.32511,0.42356,6.2065e-10,4.5231e-08
1.9307,0.37499,0.37499,0.37433,2.2783e-08,0.32777,0.4209,6.1115e-10,4.4956e-08
1.9315,0.37499,0.37499,0.37433,2.2641e-08,0.33044,0.41823,6.0066e-10,4.4681e-08
1.9323,0.37499,0.37499,0.37433,2.2498e-08,0.3331,0.41556,5.8923e-10,4.4407e-08
1.9332,0.37499,0.37499,0.37433,2.2355e-08,0.33577,0.41289,5.769e-10,4.4133e-08
1.934,0.37499,0.37499,0.37433,2.2212e-08,0.33844,0.41022,5.6372e-10,4.3861e-08
1.9348,0.37499,0.37499,0.37433,2.2069e-08,0.34111,0.40755,5.4974e-10,4.3588e-08
1.9356,0.37499,0.37499,0.37433,2.1926e-08,0.34379,0.40488,5.3503e-10,4.3317e-08
1.9364,0.37499,0.375,0.37433,2.1783e-08,0.34646,0.4022,5.1964e-10,4.3046e-08
1.9372,0.37499,0.375,0.37433,2.1639e-08,0.34914,0.39952,5.0363e-10,4.2775e-08
1.938,0.37499,0.375,0.37433,2.1496e-08,0.35182,0.39684,4.8707e-10,4.2505e-08
1.9388,0.37499,0.375,0.37433,2.1352e-08,0.3545,0.39416,4.7003e-10,4.2235e-08
1.9396,0.37499,0.375,0.37433,2.1209e-08,0.35718,0.39148,4.5257e-10,4.1965e-08
1.9404,0.37499,0.375,0.37433,2.1065e-08,0.35986,0.3888,4.3477e-10,4.1696e-08
1.9412,0.37499,0.375,0.37433,2.0922e-08,0.36254,0.38612,4.1669e-10,4.1426e-08
1.942,0.375,0.375,0.37433,2.0778e-08,0.36522,0.38343,3.984e-10,4.1157e-08
1.9428,0.375,0.375,0.37433,2.0634e-08,0.36791,0.38075,3.7999e-10,4.0888e-08
1.9436,0.375,0.375,0.37433,2.049e-08,0.37059,0.37807,3.6152e-10,4.0619e-08
1.9444,0.375,0.375,0.37433,2.0347e-08,0.37328,0.37538,3.4306e-10,4.035e-08
1.9452,0.375,0.375,0.37433,2.0203e-08,0.37596,0.3727,3.2469e-10,4.0081e-08
1.946,0.375,0.375,0.37433,2.0059e-08,0.37864,0.37002,3.0648e-10,3.9812e-08
1.9468,0.375,0.375,0.37433,1.9915e-08,0.38133,0.36733,2.8851e-10,3.9542e-08
1.9477,0.375,0.375,0.37433,1.9772e-08,0.38401,0.36465,2.7084e-10,3.9273e-08
1.9485,0.375,0.375,0.37433,1.9628e-08,0.38669,0.36197,2.5354e-10,3.9003e-08
1.9493,0.375,0.375,0.37433,1.9484e-08,0.38938,0.35928,2.3668e-10,3.8732e-08
1.9501,0.375,0.375,0.37433,1.9341e-08,0.39206,0.3566,2.2033e-10,3.8461e-08
1.9509,0.375,0.375,0.37433,1.9197e-08,0.39474,0.35392,2.0454e-10,3.819e-08
1.9517,0.375,0.375,0.37433,1.9054e-08,0.39742,0.35124,1.8939e-10,3.7918e-08
1.9525,0.375,0.375,0.37433,1.891e-08,0.4001,0.34857,1.7493e-10,3.7646e-08
1.9533,0.375,0.375,0.37433,1.8767e-08,0.40277,0.34589,1.6121e-10,3.7373e-08
1.9541,0.375,0.375,0.37433,1.8624e-08,0.40545,0.34321,1.4829e-10,3.7099e-08
1.9549,0.375,0.375,0.37433,1.8481e-08,0.40812,0.34054,1.3621e-10,3.6825e-08
1.9557,0.375,0.375,0.37433,1.8337e-08,0.4108,0.33787,1.2503e-10,3.655e-08
1.9565,0.375,0.375,0.37433,1.8195e-08,0.41347,0.3352,1.1479e-10,3.6274e-08
1.9573,0.375,0.375,0.37433,1.8052e-08,0.41614,0.33253,1.0551e-10,3.5998e-08
1.9581,0.375,0.375,0.37433,1.7909e-08,0.4188,0.32986,9.7247e-11,3.5721e-08
1.9589,0.375,0.375,0.37433,1.7766e-08,0.42147,0.3272,9.0019e-11,3.5443e-08
1.9597,0.375,0.375,0.37433,1.7624e-08,0.42413,0.32454,8.3855e-11,3.5164e-08
1.9605,0.375,0.375,0.37434,1.7482e-08,0.42679,0.32188,7.8776e-11,3.4885e-08
1.9613,0.375,0.375,0.37434,1.734e-08,0.42945,0.31923,7.4799e-11,3.4604e-08
1.9621,0.375,0.375,0.37434,1.7198e-08,0.4321,0.31657,7.1937e-11,3.4323e-08
1.963,0.375,0.375,0.37434,1.7056e-08,0.43475,0.31392,7.0199e-11,3.4042e-08
1.9638,0.375,0.375,0.37434,1.6914e-08,0.4374,0.31128,6.9587e-11,3.3759e-08
1.9646,0.375,0.375,0.37434,1.6773e-08,0.44004,0.30863,7.0102e-11,3.3476e-08
1.9654,0.375,0.375,0.37434,1.6632e-08,0.44269,0.30599,7.1736e-11,3.3192e-08
1.9662,0.375,0.375,0.37434,1.6491e-08,0.44532,0.30336,7.4481e-11,3.2907e-08
1.967,0.375,0.375,0.37434,1.635e-08,0.44796,0.30073,7.8322e-11,3.2622e-08
1.9678,0.375,0.375,0.37434,1.621e-08,0.45059,0.2981,8.324e-11,3.2336e-08
1.9686,0.375,0.375,0.37434,1.6069e-08,0.45322,0.29547,8.9211e-11,3.2049e-08
1.9694,0.375,0.375,0.37435,1.5929e-08,0.45584,0.29285,9.6208e-11,3.1762e-08
1.9702,0.375,0.375,0.37435,1.579e-08,0.45846,0.29023,1.042e-10,3.1475e-08
1.971,0.375,0.375,0.37435,1.565e-08,0.46107,0.28762,1.1315e-10,3.1187e-08
1.9718,0.375,0.375,0.37435,1.5511e-08,0.46368,0.28501,1.2302e-10,3.0899e-08
1.9726,0.375,0.375,0.37435,1.5372e-08,0.46629,0.28241,1.3376e-10,3.061e-08
1.9734,0.375,0.375,0.37435,1.5233e-08,0.46889,0.27981,1.4533e-10,3.0321e-08
1.9742,0.375,0.375,0.37435,1.5095e-08,0.47149,0.27722,1.5768e-10,3.0032e-08
1.975,0.375,0.375,0.37435,1.4957e-08,0.47408,0.27463,1.7076e-10,2.9743e-08
1.9758,0.375,0.375,0.37435,1.4819e-08,0.47666,0.27205,1.8451e-10,2.9453e-08
1.9766,0.375,0.375,0.37436,1.4681e-08,0.47924,0.26947,1.9886e-10,2.9164e-08
1.9775,0.375,0.375,0.37436,1.4544e-08,0.48182,0.2669,2.1377e-10,2.8875e-08
1.9783,0.375,0.375,0.37436,1.4408e-08,0.48439,0.26433,2.2916e-10,2.8586e-08
1.9791,0.375,0.375,0.37436,1.4271e-08,0.48695,0.26177,2.4498e-10,2.8297e-08
1.9799,0.375,0.375,0.37436,1.4135e-08,0.48951,0.25921,2.6114e-10,2.8009e-08
1.9807,0.375,0.375,0.37436,1.3999e-08,0.49206,0.25666,2.7759e-10,2.7721e-08
1.9815,0.375,0.375,0.37436,1.3864e-08,0.49461,0.25412,2.9426e-10,2.7433e-08
1.9823,0.375,0.375,0.37437,1.3729e-08,0.49715,0.25158,3.1107e-10,2.7146e-08
1.9831,0.375,0.375,0.37437,1.3594e-08,0.49969,0.24905,3.2796e-10,2.686e-08
1.9839,0.375,0.375,0.37437,1.346e-08,0.50221,0.24652,3.4485e-10,2.6575e-08
1.9847,0.375,0.375,0.37437,1.3326e-08,0.50474,0.24401,3.6167e-10,2.629e-08
1.9855,0.375,0.375,0.37437,1.3192e-08,0.50725,0.24149,3.7836e-10,2.6006e-08
1.9863,0.375,0.375,0.37437,1.3059e-08,0.50976,0.23899,3.9483e-10,2.5724e-08
1.9871,0.375,0.375,0.37438,1.2927e-08,0.51226,0.23649,4.1103e-10,2.5442e-08
1.9879,0.375,0.375,0.37438,1.2794e-08,0.51475,0.234,4.2688e-10,2.5162e-08
1.9887,0.375,0.375,0.37438,1.2662e-08,0.51724,0.23152,4.4232e-10,2.4882e-08
1.9895,0.375,0.375,0.37438,1.2531e-08,0.51972,0.22904,4.5728e-10,2.4604e-08
1.9903,0.375,0.375,0.37438,1.24e-08,0.52219,0.22657,4.717e-10,2.4328e-08
1.9911,0.375,0.375,0.37439,1.2269e-08,0.52466,0.22411,4.8552e-10,2.4053e-08
1.992,0.375,0.375,0.37439,1.2139e-08,0.52712,0.22166,4.9868e-10,2.3779e-08
1.9928,0.375,0.375,0.37439,1.2009e-08,0.52957,0.21921,5.1112e-10,2.3507e-08
1.9936,0.375,0.375,0.37439,1.188e-08,0.53201,0.21678,5.228e-10,2.3237e-08
1.9944,0.375,0.375,0.37439,1.1751e-08,0.53444,0.21435,5.3366e-10,2.2969e-08
1.9952,0.375,0.375,0.3744,1.1623e-08,0.53687,0.21193,5.4366e-10,2.2702e-08
1.996,0.375,0.375,0.3744,1.1495e-08,0.53928,0.20951,5.5275e-10,2.2437e-08
1.9968,0.375,0.375,0.3744,1.1368e-08,0.54169,0.20711,5.609e-10,2.2174e-08
1.9976,0.375,0.375,0.3744,1.1241e-08,0.54409,0.20471,5.6807e-10,2.1913e-08
1.9984,0.375,0.375,0.3744,1.1114e-08,0.54648,0.20233,5.7423e-10,2.1654e-08
1.9992,0.375,0.375,0.37441,1.0988e-08,0.54886,0.19995,5.7935e-10,2.1397e-08
2,0.375,0.375,0.37441,1.0863e-08,0.55124,0.19758,5.8341e-10,2.1142e-08


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertM_jcp_p4r3_hrefN3_energy.csv <==
0.00080548,0.375,0.375,0.375,1.7153e-11,0.75,9.605e-06,3.4277e-11,2.9652e-14
0.001611,0.375,0.375,0.37501,1.7185e-11,0.74998,3.842e-05,3.4251e-11,1.1841e-13
0.0024164,0.375,0.375,0.37501,1.7233e-11,0.74994,8.6442e-05,3.42e-11,2.6568e-13
0.0032219,0.375,0.375,0.37502,1.7298e-11,0.74988,0.00015367,3.4125e-11,4.7049e-13
0.0040274,0.375,0.375,0.37502,1.7379e-11,0.74981,0.0002401,3.4026e-11,7.315e-13
0.0048329,0.375,0.375,0.37503,1.7477e-11,0.74971,0.00034573,3.3906e-11,1.047e-12
0.0056384,0.375,0.375,0.37503,1.759e-11,0.74959,0.00047055,3.3766e-11,1.415e-12
0.0064438,0.375,0.375,0.37504,1.7721e-11,0.74946,0.00061456,3.3608e-11,1.8332e-12
0.0072493,0.375,0.375,0.37504,1.7867e-11,0.74931,0.00077774,3.3435e-11,2.299e-12
0.0080548,0.375,0.375,0.37505,1.8029e-11,0.74913,0.0009601,3.3249e-11,2.8097e-12
0.0088603,0.375,0.375,0.37505,1.8208e-11,0.74894,0.0011616,3.3053e-11,3.3624e-12
0.0096658,0.375,0.375,0.37506,1.8402e-11,0.74873,0.0013823,3.285e-11,3.954e-12
0.010471,0.375,0.375,0.37506,1.8612e-11,0.7485,0.0016221,3.2643e-11,4.5815e-12
0.011277,0.375,0.375,0.37507,1.8839e-11,0.74825,0.001881,3.2436e-11,5.2415e-12
0.012082,0.375,0.375,0.37507,1.9081e-11,0.74798,0.0021591,3.2231e-11,5.9312e-12
0.012888,0.375,0.375,0.37508,1.9339e-11,0.74769,0.0024562,3.2031e-11,6.6474e-12
0.013693,0.375,0.375,0.37508,1.9614e-11,0.74739,0.0027724,3.184e-11,7.3873e-12
0.014499,0.375,0.375,0.37509,1.9904e-11,0.74706,0.0031077,3.166e-11,8.1481e-12
0.015304,0.375,0.375,0.37509,2.021e-11,0.74672,0.0034621,3.1493e-11,8.9273e-12
0.01611,0.375,0.375,0.37509,2.0533e-11,0.74635,0.0038355,3.1343e-11,9.7228e-12
0.016915,0.375,0.375,0.3751,2.0872e-11,0.74597,0.0042279,3.1211e-11,1.0532e-11
0.017721,0.375,0.375,0.3751,2.1227e-11,0.74557,0.0046393,3.1099e-11,1.1355e-11
0.018526,0.375,0.375,0.37511,2.1598e-11,0.74515,0.0050696,3.1008e-11,1.2188e-11
0.019332,0.375,0.375,0.37511,2.1986e-11,0.74471,0.0055189,3.0939e-11,1.3032e-11
0.020137,0.375,0.375,0.37512,2.239e-11,0.74425,0.0059872,3.0894e-11,1.3886e-11
0.020942,0.375,0.375,0.37512,2.2811e-11,0.74377,0.0064743,3.0872e-11,1.4749e-11
0.021748,0.375,0.375,0.37513,2.3248e-11,0.74328,0.0069803,3.0873e-11,1.5623e-11
0.022553,0.375,0.375,0.37513,2.3702e-11,0.74276,0.0075052,3.0898e-11,1.6507e-11
0.023359,0.375,0.375,0.37514,2.4173e-11,0.74223,0.0080489,3.0944e-11,1.7402e-11
0.024164,0.375,0.375,0.37514,2.466e-11,0.74167,0.0086114,3.1011e-11,1.831e-11
0.02497,0.375,0.375,0.37515,2.5165e-11,0.7411,0.0091927,3.1097e-11,1.9233e-11
0.025775,0.375,0.375,0.37515,2.5686e-11,0.74051,0.0097927,3.12e-11,2.0173e-11
0.026581,0.375,0.375,0.37516,2.6225e-11,0.7399,0.010411,3.1319e-11,2.1131e-11
0.027386,0.375,0.375,0.37516,2.678e-11,0.73927,0.011049,3.145e-11,2.211e-11
0.028192,0.375,0.375,0.37517,2.7353e-11,0.73863,0.011705,3.1591e-11,2.3114e-11
0.028997,0.375,0.375,0.37517,2.7942e-11,0.73796,0.012379,3.174e-11,2.4144e-11
0.029803,0.375,0.375,0.37517,2.8548e-11,0.73728,0.013073,3.1893e-11,2.5204e-11
0.030608,0.375,0.375,0.37518,2.9172e-11,0.73657,0.013784,3.2047e-11,2.6297e-11
0.031414,0.375,0.375,0.37518,2.9812e-11,0.73585,0.014515,3.2199e-11,2.7425e-11
0.032219,0.375,0.375,0.37519,3.0469e-11,0.73511,0.015263,3.2347e-11,2.8591e-11
0.033025,0.375,0.375,0.37519,3.1143e-11,0.73436,0.016031,3.2487e-11,2.9799e-11
0.03383,0.375,0.375,0.3752,3.1834e-11,0.73358,0.016816,3.2617e-11,3.1051e-11
0.034636,0.375,0.375,0.3752,3.2541e-11,0.73278,0.01762,3.2733e-11,3.2349e-11
0.035441,0.375,0.375,0.37521,3.3265e-11,0.73197,0.018442,3.2834e-11,3.3696e-11
0.036247,0.375,0.375,0.37521,3.4005e-11,0.73114,0.019283,3.2918e-11,3.5093e-11
0.037052,0.375,0.375,0.37522,3.4762e-11,0.73029,0.020141,3.2981e-11,3.6542e-11
0.037858,0.375,0.375,0.37522,3.5535e-11,0.72942,0.021018,3.3024e-11,3.8045e-11
0.038663,0.375,0.375,0.37522,3.6324e-11,0.72854,0.021913,3.3044e-11,3.9603e-11
0.039469,0.375,0.375,0.37523,3.7128e-11,0.72763,0.022826,3.3041e-11,4.1215e-11
0.040274,0.375,0.375,0.37523,3.7949e-11,0.72671,0.023757,3.3015e-11,4.2883e-11
0.041079,0.375,0.375,0.37524,3.8785e-11,0.72577,0.024707,3.2964e-11,4.4606e-11
0.041885,0.375,0.375,0.37524,3.9637e-11,0.72481,0.025674,3.289e-11,4.6384e-11
0.04269,0.375,0.375,0.37525,4.0504e-11,0.72384,0.026659,3.2794e-11,4.8215e-11
0.043496,0.375,0.375,0.37525,4.1387e-11,0.72284,0.027661,3.2675e-11,5.0098e-11
0.044301,0.375,0.375,0.37526,4.2284e-11,0.72183,0.028682,3.2536e-11,5.2032e-11
0.045107,0.375,0.375,0.37526,4.3196e-11,0.7208,0.02972,3.2378e-11,5.4015e-11
0.045912,0.375,0.375,0.37527,4.4124e-11,0.71975,0.030776,3.2204e-11,5.6044e-11
0.046718,0.375,0.375,0.37527,4.5066e-11,0.71869,0.03185,3.2015e-11,5.8116e-11
0.047523,0.375,0.375,0.37527,4.6022e-11,0.71761,0.032941,3.1815e-11,6.023e-11
0.048329,0.375,0.375,0.37528,4.6993e-11,0.71651,0.03405,3.1605e-11,6.2382e-11
0.049134,0.375,0.375,0.37528,4.7979e-11,0.71539,0.035176,3.1389e-11,6.4569e-11
0.04994,0.375,0.375,0.37529,4.8979e-11,0.71425,0.03632,3.117e-11,6.6788e-11
0.050745,0.375,0.375,0.37529,4.9993e-11,0.7131,0.037481,3.0951e-11,6.9036e-11
0.051551,0.375,0.375,0.3753,5.1022e-11,0.71193,0.038659,3.0734e-11,7.131e-11
0.052356,0.375,0.375,0.3753,5.2065e-11,0.71075,0.039855,3.0524e-11,7.3606e-11
0.053162,0.375,0.375,0.3753,5.3122e-11,0.70954,0.041067,3.0322e-11,7.5923e-11
0.053967,0.375,0.375,0.37531,5.4193e-11,0.70832,0.042297,3.0131e-11,7.8256e-11
0.054773,0.375,0.375,0.37531,5.5279e-11,0.70708,0.043544,2.9954e-11,8.0604e-11
0.055578,0.375,0.375,0.37532,5.6379e-11,0.70583,0.044808,2.9794e-11,8.2964e-11
0.056384,0.375,0.375,0.37532,5.7493e-11,0.70455,0.046089,2.9652e-11,8.5334e-11
0.057189,0.375,0.375,0.37533,5.8621e-11,0.70326,0.047386,2.9529e-11,8.7713e-11
0.057995,0.375,0.375,0.37533,5.9764e-11,0.70196,0.0487,2.9429e-11,9.0099e-11
0.0588,0.375,0.375,0.37533,6.0921e-11,0.70064,0.050032,2.935e-11,9.2491e-11
0.059606,0.375,0.375,0.37534,6.2092e-11,0.6993,0.051379,2.9295e-11,9.4889e-11
0.060411,0.375,0.375,0.37534,6.3278e-11,0.69794,0.052744,2.9264e-11,9.7292e-11
0.061216,0.375,0.375,0.37535,6.4478e-11,0.69657,0.054124,2.9255e-11,9.9701e-11
0.062022,0.375,0.375,0.37535,6.5693e-11,0.69518,0.055522,2.927e-11,1.0212e-10
0.062827,0.375,0.375,0.37535,6.6922e-11,0.69377,0.056935,2.9306e-11,1.0454e-10
0.063633,0.375,0.375,0.37536,6.8166e-11,0.69235,0.058365,2.9364e-11,1.0697e-10
0.064438,0.375,0.375,0.37536,6.9424e-11,0.69091,0.059811,2.944e-11,1.0941e-10
0.065244,0.375,0.375,0.37537,7.0697e-11,0.68946,0.061273,2.9534e-11,1.1186e-10
0.066049,0.375,0.375,0.37537,7.1985e-11,0.68799,0.062752,2.9643e-11,1.1433e-10
0.066855,0.375,0.375,0.37537,7.3287e-11,0.6865,0.064246,2.9764e-11,1.1681e-10
0.06766,0.375,0.375,0.37538,7.4603e-11,0.685,0.065756,2.9896e-11,1.1931e-10
0.068466,0.375,0.375,0.37538,7.5934e-11,0.68348,0.067282,3.0034e-11,1.2183e-10
0.069271,0.375,0.375,0.37539,7.728e-11,0.68195,0.068824,3.0176e-11,1.2438e-10
0.070077,0.375,0.375,0.37539,7.864e-11,0.6804,0.070382,3.032e-11,1.2696e-10
0.070882,0.375,0.375,0.37539,8.0015e-11,0.67883,0.071955,3.0462e-11,1.2957e-10
0.071688,0.375,0.375,0.3754,8.1403e-11,0.67725,0.073544,3.0598e-11,1.3221e-10
0.072493,0.375,0.375,0.3754,8.2806e-11,0.67566,0.075148,3.0726e-11,1.3489e-10
0.073299,0.375,0.375,0.37541,8.4224e-11,0.67404,0.076767,3.0843e-11,1.376e-10
0.074104,0.375,0.375,0.37541,8.5655e-11,0.67242,0.078402,3.0947e-11,1.4036e-10
0.07491,0.375,0.375,0.37541,8.71e-11,0.67077,0.080052,3.1034e-11,1.4317e-10
0.075715,0.375,0.375,0.37542,8.8558e-11,0.66912,0.081717,3.1103e-11,1.4601e-10
0.076521,0.375,0.375,0.37542,9.0031e-11,0.66744,0.083397,3.1151e-11,1.4891e-10
0.077326,0.375,0.375,0.37542,9.1516e-11,0.66576,0.085092,3.1177e-11,1.5186e-10
0.078132,0.375,0.375,0.37543,9.3015e-11,0.66405,0.086802,3.1179e-11,1.5485e-10
0.078937,0.375,0.375,0.37543,9.4527e-11,0.66234,0.088527,3.1157e-11,1.579e-10
0.079743,0.375,0.375,0.37544,9.6052e-11,0.66061,0.090266,3.111e-11,1.6099e-10
0.080548,0.375,0.375,0.37544,9.759e-11,0.65886,0.09202,3.1038e-11,1.6414e-10
0.081353,0.375,0.375,0.37544,9.914e-11,0.6571,0.093788,3.094e-11,1.6734e-10
0.082159,0.375,0.375,0.37545,1.007e-10,0.65532,0.095571,3.0819e-11,1.7059e-10
0.082964,0.375,0.375,0.37545,1.0228e-10,0.65353,0.097368,3.0673e-11,1.7388e-10
0.08377,0.375,0.375,0.37545,1.0387e-10,0.65173,0.099179,3.0506e-11,1.7722e-10
0.084575,0.375,0.375,0.37546,1.0546e-10,0.64991,0.101,3.0319e-11,1.8061e-10
0.085381,0.375,0.375,0.37546,1.0708e-10,0.64808,0.10284,3.0112e-11,1.8404e-10
0.086186,0.375,0.375,0.37546,1.087e-10,0.64623,0.1047,2.989e-11,1.8751e-10
0.086992,0.375,0.375,0.37547,1.1033e-10,0.64437,0.10657,2.9655e-11,1.9101e-10
0.087797,0.375,0.375,0.37547,1.1198e-10,0.6425,0.10845,2.9408e-11,1.9455e-10
0.088603,0.375,0.375,0.37547,1.1363e-10,0.64061,0.11034,2.9154e-11,1.9811e-10
0.089408,0.375,0.375,0.37548,1.153e-10,0.63871,0.11225,2.8894e-11,2.0171e-10
0.090214,0.375,0.375,0.37548,1.1698e-10,0.63679,0.11417,2.8633e-11,2.0533e-10
0.091019,0.375,0.375,0.37548,1.1867e-10,0.63486,0.11611,2.8373e-11,2.0897e-10
0.091825,0.375,0.375,0.37549,1.2037e-10,0.63292,0.11805,2.8117e-11,2.1263e-10
0.09263,0.375,0.375,0.37549,1.2208e-10,0.63097,0.12002,2.7869e-11,2.163e-10
0.093436,0.375,0.375,0.37549,1.2381e-10,0.629,0.12199,2.7631e-11,2.1998e-10
0.094241,0.375,0.375,0.3755,1.2554e-10,0.62702,0.12398,2.7406e-11,2.2368e-10
0.095047,0.375,0.375,0.3755,1.2729e-10,0.62502,0.12598,2.7196e-11,2.2737e-10
0.095852,0.375,0.375,0.3755,1.2904e-10,0.62302,0.12799,2.7003e-11,2.3108e-10
0.096658,0.375,0.375,0.37551,1.3081e-10,0.621,0.13002,2.683e-11,2.3478e-10
0.097463,0.375,0.375,0.37551,1.3258e-10,0.61897,0.13206,2.6678e-11,2.3849e-10
0.098269,0.375,0.375,0.37551,1.3437e-10,0.61692,0.13411,2.6549e-11,2.4219e-10
0.099074,0.375,0.375,0.37552,1.3617e-10,0.61486,0.13617,2.6442e-11,2.459e-10
0.09988,0.375,0.375,0.37552,1.3798e-10,0.61279,0.13824,2.6359e-11,2.496e-10
0.10069,0.375,0.375,0.37552,1.398e-10,0.61071,0.14033,2.6299e-11,2.533e-10
0.10149,0.375,0.375,0.37553,1.4163e-10,0.60862,0.14243,2.6263e-11,2.57e-10
0.1023,0.375,0.375,0.37553,1.4347e-10,0.60651,0.14454,2.6249e-11,2.6069e-10
0.1031,0.375,0.375,0.37553,1.4532e-10,0.6044,0.14667,2.6257e-11,2.6439e-10
0.10391,0.375,0.375,0.37553,1.4719e-10,0.60227,0.1488,2.6285e-11,2.6809e-10
0.10471,0.375,0.375,0.37554,1.4906e-10,0.60013,0.15095,2.6332e-11,2.7179e-10
0.10552,0.375,0.375,0.37554,1.5094e-10,0.59797,0.15311,2.6395e-11,2.7549e-10
0.10632,0.375,0.375,0.37554,1.5284e-10,0.59581,0.15527,2.6471e-11,2.7921e-10
0.10713,0.375,0.375,0.37555,1.5475e-10,0.59364,0.15746,2.6559e-11,2.8293e-10
0.10793,0.375,0.375,0.37555,1.5666e-10,0.59145,0.15965,2.6656e-11,2.8667e-10
0.10874,0.375,0.375,0.37555,1.5859e-10,0.58925,0.16185,2.6759e-11,2.9042e-10
0.10955,0.375,0.375,0.37555,1.6053e-10,0.58704,0.16406,2.6864e-11,2.9419e-10
0.11035,0.375,0.375,0.37556,1.6247e-10,0.58483,0.16629,2.6969e-11,2.9798e-10
0.11116,0.375,0.375,0.37556,1.6443e-10,0.5826,0.16852,2.7071e-11,3.0179e-10
0.11196,0.375,0.375,0.37556,1.664e-10,0.58036,0.17077,2.7166e-11,3.0563e-10
0.11277,0.375,0.375,0.37556,1.6838e-10,0.5781,0.17303,2.7252e-11,3.095e-10
0.11357,0.375,0.375,0.37557,1.7036e-10,0.57584,0.17529,2.7327e-11,3.134e-10
0.11438,0.375,0.375,0.37557,1.7236e-10,0.57357,0.17757,2.7386e-11,3.1734e-10
0.11518,0.375,0.375,0.37557,1.7437e-10,0.57129,0.17986,2.7429e-11,3.2131e-10
0.11599,0.375,0.375,0.37557,1.7638e-10,0.569,0.18215,2.7453e-11,3.2531e-10
0.11679,0.375,0.375,0.37558,1.7841e-10,0.5667,0.18446,2.7457e-11,3.2936e-10
0.1176,0.375,0.375,0.37558,1.8044e-10,0.56438,0.18678,2.7438e-11,3.3344e-10
0.11841,0.375,0.375,0.37558,1.8248e-10,0.56206,0.1891,2.7396e-11,3.3757e-10
0.11921,0.375,0.375,0.37558,1.8453e-10,0.55973,0.19144,2.7331e-11,3.4173e-10
0.12002,0.375,0.375,0.37559,1.8659e-10,0.55739,0.19378,2.7242e-11,3.4594e-10
0.12082,0.375,0.375,0.37559,1.8866e-10,0.55504,0.19614,2.7128e-11,3.5019e-10
0.12163,0.375,0.375,0.37559,1.9073e-10,0.55268,0.1985,2.6992e-11,3.5447e-10
0.12243,0.375,0.375,0.37559,1.9281e-10,0.55031,0.20087,2.6832e-11,3.5879e-10
0.12324,0.375,0.375,0.3756,1.949e-10,0.54794,0.20326,2.6651e-11,3.6315e-10
0.12404,0.375,0.375,0.3756,1.97e-10,0.54555,0.20565,2.6451e-11,3.6755e-10
0.12485,0.375,0.375,0.3756,1.991e-10,0.54316,0.20804,2.6233e-11,3.7197e-10
0.12565,0.375,0.375,0.3756,2.0121e-10,0.54075,0.21045,2.5998e-11,3.7642e-10
0.12646,0.375,0.375,0.3756,2.0333e-10,0.53834,0.21287,2.5751e-11,3.809e-10
0.12727,0.375,0.375,0.37561,2.0545e-10,0.53592,0.21529,2.5493e-11,3.8541e-10
0.12807,0.375,0.375,0.37561,2.0758e-10,0.53349,0.21772,2.5227e-11,3.8993e-10
0.12888,0.375,0.375,0.37561,2.0972e-10,0.53106,0.22017,2.4957e-11,3.9447e-10
0.12968,0.375,0.375,0.37561,2.1186e-10,0.52861,0.22261,2.4684e-11,3.9903e-10
0.13049,0.375,0.375,0.37561,2.14e-10,0.52616,0.22507,2.4413e-11,4.0359e-10
0.13129,0.375,0.375,0.37562,2.1616e-10,0.5237,0.22753,2.4146e-11,4.0817e-10
0.1321,0.375,0.375,0.37562,2.1832e-10,0.52123,0.23001,2.3886e-11,4.1274e-10
0.1329,0.375,0.375,0.37562,2.2048e-10,0.51876,0.23248,2.3637e-11,4.1732e-10
0.13371,0.375,0.375,0.37562,2.2265e-10,0.51627,0.23497,2.34e-11,4.219e-10
0.13452,0.375,0.375,0.37562,2.2482e-10,0.51378,0.23746,2.3178e-11,4.2647e-10
0.13532,0.375,0.375,0.37563,2.2701e-10,0.51129,0.23996,2.2973e-11,4.3104e-10
0.13613,0.375,0.375,0.37563,2.2919e-10,0.50878,0.24247,2.2788e-11,4.356e-10
0.13693,0.375,0.375,0.37563,2.3138e-10,0.50627,0.24499,2.2624e-11,4.4014e-10
0.13774,0.375,0.375,0.37563,2.3358e-10,0.50375,0.24751,2.2482e-11,4.4468e-10
0.13854,0.375,0.375,0.37563,2.3578e-10,0.50123,0.25003,2.2363e-11,4.492e-10
0.13935,0.375,0.375,0.37563,2.3799e-10,0.4987,0.25257,2.2267e-11,4.5371e-10
0.14015,0.375,0.375,0.37564,2.402e-10,0.49616,0.25511,2.2196e-11,4.5821e-10
0.14096,0.375,0.375,0.37564,2.4242e-10,0.49362,0.25765,2.2147e-11,4.627e-10
0.14176,0.375,0.375,0.37564,2.4465e-10,0.49107,0.26021,2.2122e-11,4.6717e-10
0.14257,0.375,0.375,0.37564,2.4687e-10,0.48852,0.26276,2.2118e-11,4.7163e-10
0.14338,0.375,0.375,0.37564,2.4911e-10,0.48595,0.26533,2.2135e-11,4.7608e-10
0.14418,0.375,0.375,0.37564,2.5135e-10,0.48339,0.2679,2.217e-11,4.8053e-10
0.14499,0.375,0.375,0.37564,2.5359e-10,0.48082,0.27047,2.2222e-11,4.8496e-10
0.14579,0.375,0.375,0.37565,2.5584e-10,0.47824,0.27305,2.2288e-11,4.894e-10
0.1466,0.375,0.375,0.37565,2.581e-10,0.47565,0.27564,2.2366e-11,4.9383e-10
0.1474,0.375,0.375,0.37565,2.6036e-10,0.47307,0.27823,2.2453e-11,4.9826e-10
0.14821,0.375,0.375,0.37565,2.6262e-10,0.47047,0.28082,2.2546e-11,5.027e-10
0.14901,0.375,0.375,0.37565,2.6489e-10,0.46788,0.28343,2.2643e-11,5.0714e-10
0.14982,0.375,0.375,0.37565,2.6717e-10,0.46527,0.28603,2.2739e-11,5.1159e-10
0.15062,0.375,0.375,0.37565,2.6944e-10,0.46267,0.28864,2.2832e-11,5.1606e-10
0.15143,0.375,0.375,0.37565,2.7173e-10,0.46005,0.29125,2.292e-11,5.2053e-10
0.15224,0.375,0.375,0.37565,2.7402e-10,0.45744,0.29387,2.2998e-11,5.2503e-10
0.15304,0.375,0.375,0.37566,2.7631e-10,0.45482,0.29649,2.3065e-11,5.2955e-10
0.15385,0.375,0.375,0.37566,2.786e-10,0.45219,0.29912,2.3117e-11,5.3409e-10
0.15465,0.375,0.375,0.37566,2.809e-10,0.44956,0.30175,2.3153e-11,5.3865e-10
0.15546,0.375,0.375,0.37566,2.8321e-10,0.44693,0.30439,2.317e-11,5.4324e-10
0.15626,0.375,0.375,0.37566,2.8551e-10,0.4443,0.30702,2.3166e-11,5.4786e-10
0.15707,0.375,0.375,0.37566,2.8782e-10,0.44166,0.30966,2.314e-11,5.5251e-10
0.15787,0.375,0.375,0.37566,2.9014e-10,0.43901,0.31231,2.3091e-11,5.5719e-10
0.15868,0.375,0.375,0.37566,2.9245e-10,0.43637,0.31496,2.3017e-11,5.6189e-10
0.15949,0.375,0.375,0.37566,2.9477e-10,0.43372,0.31761,2.292e-11,5.6663e-10
0.16029,0.375,0.375,0.37566,2.971e-10,0.43107,0.32026,2.2797e-11,5.7139e-10
0.1611,0.375,0.375,0.37566,2.9942e-10,0.42841,0.32292,2.2651e-11,5.7619e-10
0.1619,0.375,0.375,0.37566,3.0175e-10,0.42575,0.32558,2.2482e-11,5.8101e-10
0.16271,0.375,0.375,0.37567,3.0407e-10,0.42309,0.32824,2.2291e-11,5.8586e-10
0.16351,0.375,0.375,0.37567,3.064e-10,0.42043,0.3309,2.2079e-11,5.9073e-10
0.16432,0.375,0.375,0.37567,3.0874e-10,0.41776,0.33357,2.1849e-11,5.9562e-10
0.16512,0.375,0.375,0.37567,3.1107e-10,0.4151,0.33624,2.1602e-11,6.0054e-10
0.16593,0.375,0.375,0.37567,3.134e-10,0.41243,0.33891,2.1341e-11,6.0547e-10
0.16673,0.375,0.375,0.37567,3.1574e-10,0.40975,0.34158,2.1068e-11,6.1041e-10
0.16754,0.375,0.375,0.37567,3.1807e-10,0.40708,0.34426,2.0787e-11,6.1536e-10
0.16835,0.375,0.375,0.37567,3.2041e-10,0.40441,0.34693,2.05e-11,6.2032e-10
0.16915,0.375,0.375,0.37567,3.2275e-10,0.40173,0.34961,2.0211e-11,6.2529e-10
0.16996,0.375,0.375,0.37567,3.2509e-10,0.39905,0.35229,1.9922e-11,6.3025e-10
0.17076,0.375,0.375,0.37567,3.2743e-10,0.39637,0.35497,1.9636e-11,6.3522e-10
0.17157,0.375,0.375,0.37567,3.2977e-10,0.39369,0.35765,1.9357e-11,6.4017e-10
0.17237,0.375,0.375,0.37567,3.321e-10,0.39101,0.36033,1.9087e-11,6.4512e-10
0.17318,0.375,0.375,0.37567,3.3444e-10,0.38833,0.36301,1.883e-11,6.5006e-10
0.17398,0.375,0.375,0.37567,3.3678e-10,0.38565,0.36569,1.8587e-11,6.5498e-10
0.17479,0.375,0.375,0.37567,3.3912e-10,0.38296,0.36838,1.8361e-11,6.5989e-10
0.17559,0.375,0.375,0.37567,3.4146e-10,0.38028,0.37106,1.8154e-11,6.6477e-10
0.1764,0.375,0.375,0.37567,3.438e-10,0.3776,0.37375,1.7968e-11,6.6964e-10
0.17721,0.375,0.375,0.37567,3.4614e-10,0.37491,0.37643,1.7805e-11,6.7448e-10
0.17801,0.375,0.375,0.37567,3.4848e-10,0.37223,0.37911,1.7664e-11,6.793e-10
0.17882,0.375,0.375,0.37567,3.5082e-10,0.36955,0.3818,1.7547e-11,6.841e-10
0.17962,0.375,0.375,0.37567,3.5316e-10,0.36686,0.38448,1.7454e-11,6.8887e-10
0.18043,0.375,0.375,0.37567,3.555e-10,0.36418,0.38716,1.7385e-11,6.9362e-10
0.18123,0.375,0.375,0.37567,3.5784e-10,0.3615,0.38985,1.734e-11,6.9835e-10
0.18204,0.375,0.375,0.37567,3.6018e-10,0.35881,0.39253,1.7317e-11,7.0305e-10
0.18284,0.375,0.375,0.37567,3.6252e-10,0.35613,0.39521,1.7315e-11,7.0773e-10
0.18365,0.375,0.375,0.37567,3.6486e-10,0.35345,0.39789,1.7333e-11,7.1239e-10
0.18445,0.375,0.375,0.37567,3.672e-10,0.35077,0.40057,1.7368e-11,7.1703e-10
0.18526,0.375,0.375,0.37567,3.6954e-10,0.3481,0.40324,1.7419e-11,7.2166e-10
0.18607,0.375,0.375,0.37567,3.7188e-10,0.34542,0.40592,1.7483e-11,7.2627e-10
0.18687,0.375,0.375,0.37567,3.7422e-10,0.34274,0.40859,1.7557e-11,7.3087e-10
0.18768,0.375,0.375,0.37567,3.7655e-10,0.34007,0.41126,1.7638e-11,7.3547e-10
0.18848,0.375,0.375,0.37567,3.7889e-10,0.3374,0.41393,1.7724e-11,7.4005e-10
0.18929,0.375,0.375,0.37567,3.8122e-10,0.33473,0.4166,1.7812e-11,7.4464e-10
0.19009,0.375,0.375,0.37567,3.8356e-10,0.33206,0.41927,1.7897e-11,7.4922e-10
0.1909,0.375,0.375,0.37567,3.8589e-10,0.3294,0.42193,1.7978e-11,7.5381e-10
0.1917,0.375,0.375,0.37567,3.8823e-10,0.32674,0.4246,1.8052e-11,7.584e-10
0.19251,0.375,0.375,0.37566,3.9056e-10,0.32407,0.42725,1.8115e-11,7.63e-10
0.19332,0.375,0.375,0.37566,3.9289e-10,0.32142,0.42991,1.8164e-11,7.6761e-10
0.19412,0.375,0.375,0.37566,3.9521e-10,0.31876,0.43256,1.8199e-11,7.7223e-10
0.19493,0.375,0.375,0.37566,3.9754e-10,0.31611,0.43522,1.8215e-11,7.7686e-10
0.19573,0.37499,0.37499,0.37566,3.9986e-10,0.31346,0.43786,1.8212e-11,7.8151e-10
0.19654,0.37499,0.37499,0.37566,4.0218e-10,0.31081,0.44051,1.8187e-11,7.8618e-10
0.19734,0.37499,0.37499,0.37566,4.045e-10,0.30817,0.44315,1.814e-11,7.9086e-10
0.19815,0.37499,0.37499,0.37566,4.0682e-10,0.30553,0.44579,1.807e-11,7.9556e-10
0.19895,0.37499,0.37499,0.37566,4.0913e-10,0.3029,0.44842,1.7976e-11,8.0028e-10
0.19976,0.37499,0.37499,0.37566,4.1144e-10,0.30026,0.45105,1.7858e-11,8.0502e-10
0.20056,0.37499,0.37499,0.37566,4.1374e-10,0.29764,0.45368,1.7716e-11,8.0977e-10
0.20137,0.37499,0.37499,0.37566,4.1605e-10,0.29501,0.4563,1.7552e-11,8.1454e-10
0.20218,0.37499,0.37499,0.37565,4.1834e-10,0.29239,0.45892,1.7365e-11,8.1932e-10
0.20298,0.37499,0.37499,0.37565,4.2064e-10,0.28978,0.46153,1.7158e-11,8.2411e-10
0.20379,0.37499,0.37499,0.37565,4.2292e-10,0.28716,0.46414,1.6933e-11,8.2892e-10
0.20459,0.37499,0.37499,0.37565,4.2521e-10,0.28456,0.46674,1.669e-11,8.3373e-10
0.2054,0.37499,0.37499,0.37565,4.2749e-10,0.28196,0.46934,1.6434e-11,8.3854e-10
0.2062,0.37499,0.37499,0.37565,4.2976e-10,0.27936,0.47194,1.6165e-11,8.4336e-10
0.20701,0.37499,0.37499,0.37565,4.3203e-10,0.27676,0.47453,1.5888e-11,8.4817e-10
0.20781,0.37499,0.37499,0.37565,4.3429e-10,0.27418,0.47711,1.5604e-11,8.5299e-10
0.20862,0.37499,0.37499,0.37564,4.3655e-10,0.27159,0.47969,1.5318e-11,8.5779e-10
0.20942,0.37499,0.37499,0.37564,4.3881e-10,0.26902,0.48227,1.5031e-11,8.6258e-10
0.21023,0.37499,0.37499,0.37564,4.4105e-10,0.26645,0.48484,1.4747e-11,8.6736e-10
0.21104,0.37499,0.37499,0.37564,4.4329e-10,0.26388,0.4874,1.4469e-11,8.7212e-10
0.21184,0.37499,0.37499,0.37564,4.4553e-10,0.26132,0.48996,1.4201e-11,8.7685e-10
0.21265,0.37499,0.37499,0.37564,4.4776e-10,0.25876,0.49251,1.3943e-11,8.8157e-10
0.21345,0.37499,0.37499,0.37564,4.4998e-10,0.25622,0.49506,1.3701e-11,8.8626e-10
0.21426,0.37499,0.37499,0.37563,4.522e-10,0.25367,0.4976,1.3474e-11,8.9092e-10
0.21506,0.37499,0.37499,0.37563,4.5441e-10,0.25114,0.50013,1.3267e-11,8.9554e-10
0.21587,0.37499,0.37499,0.37563,4.5661e-10,0.24861,0.50266,1.308e-11,9.0014e-10
0.21667,0.37499,0.37499,0.37563,4.5881e-10,0.24608,0.50518,1.2915e-11,9.047e-10
0.21748,0.37499,0.37499,0.37563,4.61e-10,0.24356,0.50769,1.2772e-11,9.0923e-10
0.21829,0.37499,0.37499,0.37563,4.6318e-10,0.24105,0.5102,1.2654e-11,9.1372e-10
0.21909,0.37499,0.37499,0.37562,4.6536e-10,0.23855,0.5127,1.256e-11,9.1817e-10
0.2199,0.37499,0.37499,0.37562,4.6754e-10,0.23605,0.51519,1.2489e-11,9.2258e-10
0.2207,0.37499,0.37499,0.37562,4.697e-10,0.23357,0.51768,1.2442e-11,9.2696e-10
0.22151,0.37499,0.37499,0.37562,4.7186e-10,0.23108,0.52016,1.2418e-11,9.3131e-10
0.22231,0.37499,0.37499,0.37562,4.7402e-10,0.22861,0.52263,1.2416e-11,9.3562e-10
0.22312,0.37499,0.37499,0.37562,4.7616e-10,0.22614,0.52509,1.2433e-11,9.3989e-10
0.22392,0.37499,0.37499,0.37561,4.783e-10,0.22368,0.52755,1.2469e-11,9.4414e-10
0.22473,0.37499,0.37499,0.37561,4.8044e-10,0.22123,0.52999,1.252e-11,9.4835e-10
0.22553,0.37499,0.37499,0.37561,4.8257e-10,0.21879,0.53243,1.2585e-11,9.5255e-10
0.22634,0.37499,0.37499,0.37561,4.8469e-10,0.21635,0.53487,1.2661e-11,9.5671e-10
0.22715,0.37499,0.37499,0.37561,4.868e-10,0.21392,0.53729,1.2745e-11,9.6086e-10
0.22795,0.37499,0.37499,0.3756,4.8891e-10,0.2115,0.5397,1.2834e-11,9.6498e-10
0.22876,0.37499,0.37499,0.3756,4.9101e-10,0.20909,0.54211,1.2925e-11,9.6909e-10
0.22956,0.37499,0.37499,0.3756,4.931e-10,0.20669,0.54451,1.3015e-11,9.7319e-10
0.23037,0.37499,0.37499,0.3756,4.9519e-10,0.20429,0.5469,1.3102e-11,9.7728e-10
0.23117,0.37499,0.37499,0.37559,4.9727e-10,0.20191,0.54928,1.3181e-11,9.8136e-10
0.23198,0.37499,0.37499,0.37559,4.9934e-10,0.19953,0.55165,1.325e-11,9.8544e-10
0.23278,0.37499,0.37499,0.37559,5.0141e-10,0.19716,0.55402,1.3307e-11,9.8951e-10
0.23359,0.37499,0.37499,0.37559,5.0347e-10,0.19481,0.55637,1.3348e-11,9.9359e-10
0.23439,0.37499,0.37499,0.37559,5.0552e-10,0.19246,0.55871,1.3373e-11,9.9766e-10
0.2352,0.37499,0.37499,0.37558,5.0756e-10,0.19012,0.56105,1.3378e-11,1.0017e-09
0.23601,0.37499,0.37499,0.37558,5.0959e-10,0.18779,0.56337,1.3362e-11,1.0058e-09
0.23681,0.37499,0.37499,0.37558,5.1162e-10,0.18547,0.56569,1.3324e-11,1.0099e-09
0.23762,0.37499,0.37499,0.37558,5.1364e-10,0.18315,0.568,1.3262e-11,1.014e-09
0.23842,0.37499,0.37499,0.37557,5.1565e-10,0.18085,0.57029,1.3177e-11,1.0181e-09
0.23923,0.37499,0.37499,0.37557,5.1765e-10,0.17856,0.57258,1.3069e-11,1.0222e-09
0.24003,0.37499,0.37499,0.37557,5.1964e-10,0.17628,0.57486,1.2936e-11,1.0263e-09
0.24084,0.37499,0.37499,0.37557,5.2162e-10,0.17401,0.57712,1.278e-11,1.0305e-09
0.24164,0.37499,0.37499,0.37556,5.2359e-10,0.17175,0.57938,1.2602e-11,1.0346e-09
0.24245,0.37499,0.37499,0.37556,5.2556e-10,0.1695,0.58162,1.2404e-11,1.0387e-09
0.24325,0.37499,0.37499,0.37556,5.2751e-10,0.16726,0.58386,1.2186e-11,1.0428e-09
0.24406,0.37499,0.37499,0.37556,5.2946e-10,0.16503,0.58608,1.1951e-11,1.047e-09
0.24487,0.37499,0.37499,0.37555,5.3139e-10,0.16281,0.58829,1.1702e-11,1.0511e-09
0.24567,0.37499,0.37499,0.37555,5.3332e-10,0.1606,0.5905,1.144e-11,1.0552e-09
0.24648,0.37499,0.37499,0.37555,5.3523e-10,0.15841,0.59269,1.1169e-11,1.0593e-09
0.24728,0.37499,0.37499,0.37554,5.3713e-10,0.15622,0.59487,1.0891e-11,1.0634e-09
0.24809,0.37499,0.37499,0.37554,5.3903e-10,0.15405,0.59704,1.0609e-11,1.0674e-09
0.24889,0.37499,0.37499,0.37554,5.4091e-10,0.15188,0.59919,1.0327e-11,1.0715e-09
0.2497,0.37499,0.37499,0.37554,5.4278e-10,0.14973,0.60134,1.0047e-11,1.0755e-09
0.2505,0.37499,0.37499,0.37553,5.4464e-10,0.14759,0.60347,9.7734e-12,1.0795e-09
0.25131,0.37499,0.37499,0.37553,5.465e-10,0.14547,0.60559,9.5078e-12,1.0835e-09
0.25212,0.37499,0.37499,0.37553,5.4834e-10,0.14335,0.60771,9.2535e-12,1.0874e-09
0.25292,0.37499,0.37499,0.37552,5.5017e-10,0.14124,0.6098,9.0132e-12,1.0913e-09
0.25373,0.37499,0.37499,0.37552,5.5198e-10,0.13915,0.61189,8.7894e-12,1.0952e-09
0.25453,0.37499,0.37499,0.37552,5.5379e-10,0.13707,0.61397,8.5842e-12,1.099e-09
0.25534,0.37499,0.37499,0.37551,5.5559e-10,0.135,0.61603,8.3994e-12,1.1028e-09
0.25614,0.37499,0.37499,0.37551,5.5738e-10,0.13295,0.61808,8.2367e-12,1.1065e-09
0.25695,0.37499,0.37499,0.37551,5.5915e-10,0.1309,0.62012,8.0971e-12,1.1102e-09
0.25775,0.37499,0.37499,0.37551,5.6092e-10,0.12887,0.62214,7.9816e-12,1.1139e-09
0.25856,0.37499,0.37499,0.3755,5.6267e-10,0.12685,0.62415,7.8906e-12,1.1174e-09
0.25936,0.37499,0.37499,0.3755,5.6441e-10,0.12485,0.62615,7.8241e-12,1.121e-09
0.26017,0.37499,0.37499,0.3755,5.6615e-10,0.12285,0.62814,7.7818e-12,1.1245e-09
0.26098,0.37499,0.37499,0.37549,5.6787e-10,0.12087,0.63011,7.7629e-12,1.128e-09
0.26178,0.37499,0.37499,0.37549,5.6958e-10,0.11891,0.63207,7.7665e-12,1.1314e-09
0.26259,0.37499,0.37499,0.37549,5.7128e-10,0.11695,0.63402,7.7909e-12,1.1348e-09
0.26339,0.37499,0.37499,0.37548,5.7297e-10,0.11501,0.63595,7.8345e-12,1.1381e-09
0.2642,0.37499,0.37499,0.37548,5.7465e-10,0.11308,0.63788,7.8951e-12,1.1414e-09
0.265,0.37499,0.37499,0.37548,5.7631e-10,0.11117,0.63978,7.9704e-12,1.1447e-09
0.26581,0.37499,0.37499,0.37547,5.7797e-10,0.10927,0.64168,8.0578e-12,1.1479e-09
0.26661,0.37499,0.37499,0.37547,5.7962e-10,0.10738,0.64356,8.1545e-12,1.1511e-09
0.26742,0.37499,0.37499,0.37547,5.8125e-10,0.10551,0.64542,8.2577e-12,1.1542e-09
0.26822,0.37499,0.37499,0.37546,5.8287e-10,0.10365,0.64728,8.3641e-12,1.1574e-09
0.26903,0.37499,0.37499,0.37546,5.8448e-10,0.1018,0.64911,8.471e-12,1.1605e-09
0.26984,0.37499,0.37499,0.37546,5.8609e-10,0.099972,0.65094,8.575e-12,1.1636e-09
0.27064,0.37499,0.37499,0.37545,5.8768e-10,0.098154,0.65275,8.6733e-12,1.1667e-09
0.27145,0.37499,0.37499,0.37545,5.8925e-10,0.096351,0.65455,8.763e-12,1.1697e-09
0.27225,0.37499,0.37499,0.37544,5.9082e-10,0.094562,0.65633,8.8413e-12,1.1728e-09
0.27306,0.37499,0.37499,0.37544,5.9237e-10,0.092787,0.65809,8.9056e-12,1.1758e-09
0.27386,0.37499,0.37499,0.37544,5.9392e-10,0.091027,0.65985,8.9536e-12,1.1789e-09
0.27467,0.37499,0.37499,0.37543,5.9544e-10,0.089281,0.66159,8.9833e-12,1.1819e-09
0.27547,0.37499,0.37499,0.37543,5.9696e-10,0.08755,0.66331,8.9929e-12,1.1849e-09
0.27628,0.37499,0.37499,0.37543,5.9847e-10,0.085834,0.66502,8.981e-12,1.188e-09
0.27709,0.37499,0.37499,0.37542,5.9996e-10,0.084133,0.66671,8.9465e-12,1.191e-09
0.27789,0.37499,0.37499,0.37542,6.0144e-10,0.082446,0.66839,8.8888e-12,1.194e-09
0.2787,0.37499,0.37499,0.37542,6.029e-10,0.080774,0.67006,8.8075e-12,1.197e-09
0.2795,0.37499,0.37499,0.37541,6.0436e-10,0.079118,0.6717,8.7028e-12,1.2e-09
0.28031,0.37499,0.37499,0.37541,6.058e-10,0.077477,0.67334,8.5752e-12,1.203e-09
0.28111,0.37499,0.37499,0.3754,6.0722e-10,0.07585,0.67496,8.4255e-12,1.206e-09
0.28192,0.37499,0.37499,0.3754,6.0863e-10,0.07424,0.67656,8.2549e-12,1.209e-09
0.28272,0.37499,0.37499,0.3754,6.1003e-10,0.072644,0.67815,8.065e-12,1.212e-09
0.28353,0.37499,0.37499,0.37539,6.1141e-10,0.071064,0.67972,7.8578e-12,1.215e-09
0.28433,0.37499,0.37499,0.37539,6.1278e-10,0.0695,0.68128,7.6353e-12,1.2179e-09
0.28514,0.37499,0.37499,0.37538,6.1414e-10,0.067951,0.68282,7.4001e-12,1.2209e-09
0.28595,0.37499,0.37499,0.37538,6.1548e-10,0.066418,0.68434,7.1548e-12,1.2238e-09
0.28675,0.37499,0.37499,0.37538,6.168e-10,0.064901,0.68585,6.9023e-12,1.2267e-09
0.28756,0.37499,0.37499,0.37537,6.1811e-10,0.0634,0.68734,6.6453e-12,1.2296e-09
0.28836,0.37499,0.37499,0.37537,6.1941e-10,0.061915,0.68882,6.3871e-12,1.2324e-09
0.28917,0.37499,0.37499,0.37536,6.2069e-10,0.060445,0.69028,6.1307e-12,1.2352e-09
0.28997,0.37499,0.37499,0.37536,6.2195e-10,0.058992,0.69173,5.879e-12,1.238e-09
0.29078,0.37499,0.37499,0.37536,6.232e-10,0.057555,0.69316,5.635e-12,1.2408e-09
0.29158,0.37499,0.37499,0.37535,6.2443e-10,0.056135,0.69457,5.4017e-12,1.2435e-09
0.29239,0.37499,0.37499,0.37535,6.2565e-10,0.05473,0.69597,5.1815e-12,1.2461e-09
0.29319,0.37499,0.37499,0.37534,6.2686e-10,0.053342,0.69735,4.9771e-12,1.2487e-09
0.294,0.37499,0.37499,0.37534,6.2805e-10,0.051971,0.69871,4.7906e-12,1.2513e-09
0.29481,0.37499,0.37499,0.37534,6.2922e-10,0.050616,0.70006,4.6239e-12,1.2538e-09
0.29561,0.37499,0.37499,0.37533,6.3038e-10,0.049277,0.70139,4.4786e-12,1.2563e-09
0.29642,0.37499,0.37499,0.37533,6.3152e-10,0.047956,0.7027,4.3561e-12,1.2587e-09
0.29722,0.37499,0.37499,0.37532,6.3265e-10,0.046651,0.704,4.2571e-12,1.261e-09
0.29803,0.37499,0.37499,0.37532,6.3376e-10,0.045363,0.70527,4.1823e-12,1.2633e-09
0.29883,0.37499,0.37499,0.37531,6.3486e-10,0.044092,0.70654,4.1317e-12,1.2656e-09
0.29964,0.37499,0.37499,0.37531,6.3594e-10,0.042838,0.70778,4.1051e-12,1.2678e-09
0.30044,0.37499,0.37499,0.37531,6.3701e-10,0.0416,0.70901,4.1018e-12,1.2699e-09
0.30125,0.37499,0.37499,0.3753,6.3806e-10,0.04038,0.71022,4.1209e-12,1.272e-09
0.30206,0.37499,0.37499,0.3753,6.391e-10,0.039177,0.71142,4.1608e-12,1.274e-09
0.30286,0.37499,0.37499,0.37529,6.4012e-10,0.037991,0.71259,4.2201e-12,1.276e-09
0.30367,0.37499,0.37499,0.37529,6.4113e-10,0.036823,0.71375,4.2965e-12,1.278e-09
0.30447,0.37499,0.37499,0.37528,6.4212e-10,0.035672,0.7149,4.3878e-12,1.2799e-09
0.30528,0.37499,0.37499,0.37528,6.431e-10,0.034538,0.71602,4.4915e-12,1.2817e-09
0.30608,0.37499,0.37499,0.37528,6.4406e-10,0.033422,0.71713,4.6048e-12,1.2835e-09
0.30689,0.37499,0.37499,0.37527,6.4501e-10,0.032323,0.71822,4.7249e-12,1.2853e-09
0.30769,0.37499,0.37499,0.37527,6.4595e-10,0.031241,0.71929,4.8488e-12,1.287e-09
0.3085,0.37499,0.37499,0.37526,6.4687e-10,0.030178,0.72035,4.9734e-12,1.2888e-09
0.3093,0.37499,0.37499,0.37526,6.4777e-10,0.029132,0.72138,5.0956e-12,1.2904e-09
0.31011,0.37499,0.37499,0.37525,6.4866e-10,0.028103,0.7224,5.2125e-12,1.2921e-09
0.31092,0.37499,0.37499,0.37525,6.4953e-10,0.027093,0.72341,5.3211e-12,1.2937e-09
0.31172,0.37499,0.37499,0.37524,6.5039e-10,0.0261,0.72439,5.4187e-12,1.2954e-09
0.31253,0.37499,0.37499,0.37524,6.5124e-10,0.025125,0.72536,5.5027e-12,1.297e-09
0.31333,0.37499,0.37499,0.37524,6.5207e-10,0.024168,0.7263,5.5707e-12,1.2986e-09
0.31414,0.37499,0.37499,0.37523,6.5288e-10,0.023229,0.72723,5.6206e-12,1.3001e-09
0.31494,0.37499,0.37499,0.37523,6.5368e-10,0.022308,0.72815,5.6506e-12,1.3017e-09
0.31575,0.37499,0.37499,0.37522,6.5446e-10,0.021405,0.72904,5.6593e-12,1.3033e-09
0.31655,0.37499,0.37499,0.37522,6.5523e-10,0.020521,0.72991,5.6456e-12,1.3048e-09
0.31736,0.37499,0.37499,0.37521,6.5598e-10,0.019654,0.73077,5.6086e-12,1.3063e-09
0.31816,0.37499,0.37499,0.37521,6.5671e-10,0.018806,0.73161,5.5482e-12,1.3079e-09
0.31897,0.37499,0.37499,0.3752,6.5743e-10,0.017975,0.73243,5.4642e-12,1.3094e-09
0.31978,0.37499,0.37499,0.3752,6.5813e-10,0.017164,0.73324,5.3571e-12,1.3109e-09
0.32058,0.37499,0.37499,0.37519,6.5882e-10,0.01637,0.73402,5.2278e-12,1.3124e-09
0.32139,0.37499,0.37499,0.37519,6.5949e-10,0.015595,0.73479,5.0774e-12,1.3139e-09
0.32219,0.37499,0.37499,0.37519,6.6014e-10,0.014838,0.73553,4.9075e-12,1.3154e-09
0.323,0.37499,0.37499,0.37518,6.6078e-10,0.0141,0.73626,4.7199e-12,1.3168e-09
0.3238,0.37499,0.37499,0.37518,6.614e-10,0.01338,0.73697,4.5169e-12,1.3183e-09
0.32461,0.37499,0.37499,0.37517,6.6201e-10,0.012679,0.73766,4.3007e-12,1.3197e-09
0.32541,0.37499,0.37499,0.37517,6.6259e-10,0.011996,0.73834,4.0741e-12,1.3211e-09
0.32622,0.37499,0.37499,0.37516,6.6316e-10,0.011332,0.73899,3.8399e-12,1.3225e-09
0.32702,0.37499,0.37499,0.37516,6.6372e-10,0.010686,0.73963,3.6012e-12,1.3238e-09
0.32783,0.37499,0.37499,0.37515,6.6425e-10,0.01006,0.74025,3.3608e-12,1.3251e-09
0.32864,0.37499,0.37499,0.37515,6.6477e-10,0.0094514,0.74085,3.122e-12,1.3264e-09
0.32944,0.37499,0.37499,0.37514,6.6528e-10,0.008862,0.74143,2.8878e-12,1.3277e-09
0.33025,0.37499,0.37499,0.37514,6.6576e-10,0.0082913,0.74199,2.6612e-12,1.3289e-09
0.33105,0.37499,0.37499,0.37513,6.6623e-10,0.0077394,0.74253,2.4452e-12,1.33e-09
0.33186,0.37499,0.37499,0.37513,6.6668e-10,0.0072064,0.74305,2.2424e-12,1.3311e-09
0.33266,0.37499,0.37499,0.37513,6.6712e-10,0.0066921,0.74356,2.0556e-12,1.3322e-09
0.33347,0.37499,0.37499,0.37512,6.6754e-10,0.0061968,0.74404,1.8869e-12,1.3332e-09
0.33427,0.37499,0.37499,0.37512,6.6794e-10,0.0057203,0.74451,1.7383e-12,1.3341e-09
0.33508,0.37499,0.37499,0.37511,6.6833e-10,0.0052628,0.74496,1.6117e-12,1.335e-09
0.33589,0.37499,0.37499,0.37511,6.687e-10,0.0048241,0.74539,1.5084e-12,1.3359e-09
0.33669,0.37499,0.37499,0.3751,6.6905e-10,0.0044045,0.7458,1.4294e-12,1.3367e-09
0.3375,0.37499,0.37499,0.3751,6.6939e-10,0.0040038,0.74619,1.3753e-12,1.3374e-09
0.3383,0.37499,0.37499,0.37509,6.6971e-10,0.0036222,0.74656,1.3464e-12,1.3381e-09
0.33911,0.37499,0.37499,0.37509,6.7001e-10,0.0032596,0.74691,1.3425e-12,1.3387e-09
0.33991,0.37499,0.37499,0.37508,6.703e-10,0.002916,0.74725,1.3631e-12,1.3392e-09
0.34072,0.37499,0.37499,0.37508,6.7057e-10,0.0025914,0.74756,1.4072e-12,1.3397e-09
0.34152,0.37499,0.37499,0.37507,6.7083e-10,0.002286,0.74786,1.4737e-12,1.3402e-09
0.34233,0.37499,0.37499,0.37507,6.7107e-10,0.0019996,0.74814,1.5607e-12,1.3406e-09
0.34313,0.37499,0.37499,0.37506,6.7129e-10,0.0017324,0.74839,1.6665e-12,1.3409e-09
0.34394,0.37499,0.37499,0.37506,6.715e-10,0.0014843,0.74863,1.7887e-12,1.3412e-09
0.34475,0.37499,0.37499,0.37505,6.7169e-10,0.0012553,0.74885,1.9248e-12,1.3415e-09
0.34555,0.37499,0.37499,0.37505,6.7187e-10,0.0010454,0.74905,2.0722e-12,1.3417e-09
0.34636,0.37499,0.37499,0.37504,6.7203e-10,0.00085472,0.74923,2.228e-12,1.3418e-09
0.34716,0.37499,0.37499,0.37504,6.7218e-10,0.00068319,0.7494,2.3892e-12,1.342e-09
0.34797,0.37499,0.37499,0.37503,6.7231e-10,0.00053084,0.74954,2.5526e-12,1.3421e-09
0.34877,0.37499,0.37499,0.37503,6.7242e-10,0.00039767,0.74966,2.7153e-12,1.3421e-09
0.34958,0.37499,0.37499,0.37502,6.7252e-10,0.00028369,0.74977,2.8742e-12,1.3422e-09
0.35038,0.37499,0.37499,0.37502,6.726e-10,0.00018891,0.74985,3.0262e-12,1.3422e-09
0.35119,0.37499,0.37499,0.37502,6.7267e-10,0.00011333,0.74992,3.1686e-12,1.3422e-09
0.35199,0.37499,0.37499,0.37501,6.7272e-10,5.6951e-05,0.74996,3.2986e-12,1.3421e-09
0.3528,0.37499,0.37499,0.37501,6.7275e-10,1.978e-05,0.74999,3.4138e-12,1.3421e-09
0.35361,0.37499,0.37499,0.375,6.7277e-10,1.8178e-06,0.75,3.5119e-12,1.342e-09
0.35441,0.37499,0.37499,0.375,6.7277e-10,3.0658e-06,0.74999,3.5911e-12,1.342e-09
0.35522,0.37499,0.37499,0.37499,6.7276e-10,2.3524e-05,0.74996,3.6496e-12,1.3419e-09
0.35602,0.37499,0.37499,0.37499,6.7273e-10,6.3191e-05,0.74991,3.6863e-12,1.3418e-09
0.35683,0.37499,0.37499,0.37498,6.7268e-10,0.00012206,0.74984,3.7003e-12,1.3417e-09
0.35763,0.37499,0.37499,0.37498,6.7261e-10,0.00020014,0.74975,3.691e-12,1.3415e-09
0.35844,0.37499,0.37499,0.37497,6.7253e-10,0.00029742,0.74965,3.6583e-12,1.3414e-09
0.35924,0.37499,0.37499,0.37497,6.7243e-10,0.00041389,0.74952,3.6024e-12,1.3413e-09
0.36005,0.37499,0.37499,0.37496,6.7232e-10,0.00054955,0.74938,3.5241e-12,1.3411e-09
0.36086,0.37499,0.37499,0.37496,6.7219e-10,0.00070439,0.74921,3.4244e-12,1.3409e-09
0.36166,0.37499,0.37499,0.37495,6.7204e-10,0.00087841,0.74903,3.3046e-12,1.3408e-09
0.36247,0.37499,0.37499,0.37495,6.7187e-10,0.0010716,0.74882,3.1664e-12,1.3406e-09
0.36327,0.37499,0.37499,0.37494,6.7169e-10,0.0012839,0.7486,3.0119e-12,1.3404e-09
0.36408,0.37499,0.37499,0.37494,6.7148e-10,0.0015154,0.74836,2.8434e-12,1.3401e-09
0.36488,0.37499,0.37499,0.37493,6.7127e-10,0.001766,0.7481,2.6633e-12,1.3399e-09
0.36569,0.37499,0.37499,0.37493,6.7103e-10,0.0020358,0.74782,2.4745e-12,1.3396e-09
0.36649,0.37499,0.37499,0.37492,6.7077e-10,0.0023246,0.74752,2.2798e-12,1.3393e-09
0.3673,0.37499,0.37499,0.37492,6.705e-10,0.0026325,0.74721,2.0821e-12,1.3389e-09
0.3681,0.37499,0.37499,0.37491,6.7021e-10,0.0029595,0.74687,1.8845e-12,1.3385e-09
0.36891,0.37499,0.37499,0.37491,6.699e-10,0.0033056,0.74651,1.69e-12,1.3381e-09
0.36972,0.37499,0.37499,0.37491,6.6958e-10,0.0036707,0.74614,1.5016e-12,1.3377e-09
0.37052,0.37499,0.37499,0.3749,6.6924e-10,0.0040548,0.74575,1.3222e-12,1.3372e-09
0.37133,0.37499,0.37499,0.3749,6.6888e-10,0.004458,0.74533,1.1546e-12,1.3366e-09
0.37213,0.37499,0.37499,0.37489,6.685e-10,0.0048801,0.7449,1.0012e-12,1.336e-09
0.37294,0.37499,0.37499,0.37489,6.681e-10,0.0053211,0.74445,8.6447e-13,1.3353e-09
0.37374,0.37499,0.37499,0.37488,6.6769e-10,0.0057811,0.74398,7.4641e-13,1.3346e-09
0.37455,0.37499,0.37499,0.37488,6.6726e-10,0.0062601,0.74349,6.4878e-13,1.3339e-09
0.37535,0.37499,0.37499,0.37487,6.6682e-10,0.0067579,0.74299,5.7303e-13,1.3331e-09
0.37616,0.37499,0.37499,0.37487,6.6635e-10,0.0072746,0.74246,5.2023e-13,1.3322e-09
0.37696,0.37499,0.37499,0.37486,6.6587e-10,0.0078101,0.74192,4.9108e-13,1.3313e-09
0.37777,0.37499,0.37499,0.37486,6.6537e-10,0.0083644,0.74135,4.8592e-13,1.3303e-09
0.37858,0.37499,0.37499,0.37485,6.6486e-10,0.0089375,0.74077,5.0468e-13,1.3292e-09
0.37938,0.37499,0.37499,0.37485,6.6433e-10,0.0095293,0.74017,5.4691e-13,1.3281e-09
0.38019,0.37499,0.37499,0.37484,6.6378e-10,0.01014,0.73955,6.1179e-13,1.327e-09
0.38099,0.37499,0.37499,0.37484,6.6322e-10,0.010769,0.73891,6.9812e-13,1.3257e-09
0.3818,0.37499,0.37499,0.37483,6.6264e-10,0.011417,0.73825,8.0436e-13,1.3245e-09
0.3826,0.37499,0.37499,0.37483,6.6204e-10,0.012084,0.73758,9.2864e-13,1.3232e-09
0.38341,0.37499,0.37499,0.37483,6.6143e-10,0.012769,0.73688,1.0688e-12,1.3218e-09
0.38421,0.37499,0.37499,0.37482,6.6081e-10,0.013473,0.73617,1.2225e-12,1.3204e-09
0.38502,0.37499,0.37499,0.37482,6.6016e-10,0.014195,0.73544,1.3871e-12,1.3189e-09
0.38582,0.37499,0.37499,0.37481,6.5951e-10,0.014935,0.73469,1.5597e-12,1.3175e-09
0.38663,0.37499,0.37499,0.37481,6.5883e-10,0.015695,0.73392,1.7375e-12,1.3159e-09
0.38744,0.37499,0.37499,0.3748,6.5814e-10,0.016472,0.73313,1.9175e-12,1.3144e-09
0.38824,0.37499,0.37499,0.3748,6.5744e-10,0.017268,0.73233,2.0965e-12,1.3128e-09
0.38905,0.37499,0.37499,0.37479,6.5672e-10,0.018082,0.7315,2.2717e-12,1.3112e-09
0.38985,0.37499,0.37499,0.37479,6.5598e-10,0.018915,0.73066,2.4401e-12,1.3095e-09
0.39066,0.37499,0.37499,0.37478,6.5523e-10,0.019766,0.7298,2.5988e-12,1.3079e-09
0.39146,0.37499,0.37499,0.37478,6.5446e-10,0.020635,0.72892,2.7452e-12,1.3062e-09
0.39227,0.37499,0.37499,0.37477,6.5368e-10,0.021522,0.72803,2.8769e-12,1.3045e-09
0.39307,0.37499,0.37499,0.37477,6.5288e-10,0.022427,0.72711,2.9916e-12,1.3028e-09
0.39388,0.37499,0.37499,0.37477,6.5207e-10,0.02335,0.72618,3.0874e-12,1.301e-09
0.39469,0.37499,0.37499,0.37476,6.5124e-10,0.024292,0.72523,3.1627e-12,1.2993e-09
0.39549,0.37499,0.37499,0.37476,6.504e-10,0.025251,0.72426,3.2163e-12,1.2976e-09
0.3963,0.37499,0.37499,0.37475,6.4954e-10,0.026228,0.72328,3.2472e-12,1.2958e-09
0.3971,0.37499,0.37499,0.37475,6.4866e-10,0.027223,0.72227,3.255e-12,1.2941e-09
0.39791,0.37499,0.37499,0.37474,6.4777e-10,0.028236,0.72125,3.2395e-12,1.2923e-09
0.39871,0.37499,0.37499,0.37474,6.4686e-10,0.029267,0.72021,3.201e-12,1.2905e-09
0.39952,0.37499,0.37499,0.37473,6.4594e-10,0.030315,0.71915,3.1401e-12,1.2887e-09
0.40032,0.37499,0.37499,0.37473,6.45e-10,0.031381,0.71808,3.0579e-12,1.2869e-09
0.40113,0.37499,0.37499,0.37473,6.4405e-10,0.032464,0.71699,2.9557e-12,1.2851e-09
0.40193,0.37499,0.37499,0.37472,6.4308e-10,0.033566,0.71588,2.8353e-12,1.2833e-09
0.40274,0.37499,0.37499,0.37472,6.421e-10,0.034684,0.71475,2.6987e-12,1.2815e-09
0.40355,0.37499,0.37499,0.37471,6.411e-10,0.03582,0.71361,2.5483e-12,1.2796e-09
0.40435,0.37499,0.37499,0.37471,6.4008e-10,0.036974,0.71244,2.3866e-12,1.2778e-09
0.40516,0.37499,0.37499,0.3747,6.3905e-10,0.038145,0.71126,2.2163e-12,1.2759e-09
0.40596,0.37499,0.37499,0.3747,6.38e-10,0.039333,0.71007,2.0404e-12,1.274e-09
0.40677,0.37499,0.37499,0.3747,6.3694e-10,0.040538,0.70885,1.862e-12,1.272e-09
0.40757,0.37499,0.37499,0.37469,6.3586e-10,0.04176,0.70762,1.6841e-12,1.27e-09
0.40838,0.37499,0.37499,0.37469,6.3477e-10,0.043,0.70637,1.5098e-12,1.268e-09
0.40918,0.37499,0.37499,0.37468,6.3366e-10,0.044256,0.70511,1.3422e-12,1.266e-09
0.40999,0.37499,0.37499,0.37468,6.3253e-10,0.045529,0.70383,1.1842e-12,1.2639e-09
0.41079,0.37499,0.37499,0.37467,6.3139e-10,0.04682,0.70253,1.0388e-12,1.2617e-09
0.4116,0.37499,0.37499,0.37467,6.3024e-10,0.048127,0.70121,9.0848e-13,1.2596e-09
0.41241,0.37499,0.37499,0.37467,6.2907e-10,0.04945,0.69988,7.9578e-13,1.2573e-09
0.41321,0.37499,0.37499,0.37466,6.2788e-10,0.050791,0.69853,7.0284e-13,1.2551e-09
0.41402,0.37499,0.37499,0.37466,6.2669e-10,0.052148,0.69717,6.3152e-13,1.2527e-09
0.41482,0.37499,0.37499,0.37465,6.2547e-10,0.053522,0.69579,5.8338e-13,1.2504e-09
0.41563,0.37499,0.37499,0.37465,6.2424e-10,0.054912,0.69439,5.5958e-13,1.2479e-09
0.41643,0.37499,0.37499,0.37465,6.23e-10,0.056318,0.69297,5.6094e-13,1.2454e-09
0.41724,0.37499,0.37499,0.37464,6.2175e-10,0.057741,0.69154,5.8789e-13,1.2429e-09
0.41804,0.37499,0.37499,0.37464,6.2048e-10,0.05918,0.69009,6.4045e-13,1.2403e-09
0.41885,0.37499,0.37499,0.37463,6.192e-10,0.060635,0.68863,7.1825e-13,1.2377e-09
0.41966,0.37499,0.37499,0.37463,6.179e-10,0.062107,0.68715,8.2055e-13,1.235e-09
0.42046,0.37499,0.37499,0.37463,6.1659e-10,0.063594,0.68566,9.4621e-13,1.2322e-09
0.42127,0.37499,0.37499,0.37462,6.1527e-10,0.065097,0.68414,1.0937e-12,1.2294e-09
0.42207,0.37499,0.37499,0.37462,6.1393e-10,0.066617,0.68262,1.2613e-12,1.2266e-09
0.42288,0.37499,0.37499,0.37461,6.1258e-10,0.068152,0.68107,1.4468e-12,1.2237e-09
0.42368,0.37499,0.37499,0.37461,6.1122e-10,0.069702,0.67952,1.6478e-12,1.2208e-09
0.42449,0.37499,0.37499,0.37461,6.0985e-10,0.071269,0.67794,1.8617e-12,1.2178e-09
0.42529,0.37499,0.37499,0.3746,6.0846e-10,0.072851,0.67635,2.0857e-12,1.2148e-09
0.4261,0.37499,0.37499,0.3746,6.0706e-10,0.074448,0.67475,2.3167e-12,1.2118e-09
0.4269,0.37499,0.37499,0.37459,6.0565e-10,0.076061,0.67313,2.5518e-12,1.2087e-09
0.42771,0.37499,0.37499,0.37459,6.0422e-10,0.077689,0.67149,2.7877e-12,1.2057e-09
0.42852,0.37499,0.37499,0.37459,6.0279e-10,0.079332,0.66984,3.0215e-12,1.2026e-09
0.42932,0.37499,0.37499,0.37458,6.0134e-10,0.080991,0.66817,3.25e-12,1.1994e-09
0.43013,0.37499,0.37499,0.37458,5.9988e-10,0.082664,0.66649,3.4703e-12,1.1963e-09
0.43093,0.37499,0.37499,0.37458,5.984e-10,0.084353,0.6648,3.6796e-12,1.1931e-09
0.43174,0.37499,0.37499,0.37457,5.9692e-10,0.086056,0.66309,3.8752e-12,1.19e-09
0.43254,0.37499,0.37499,0.37457,5.9542e-10,0.087774,0.66136,4.0549e-12,1.1868e-09
0.43335,0.37499,0.37499,0.37456,5.9391e-10,0.089507,0.65962,4.2164e-12,1.1836e-09
0.43415,0.37499,0.37499,0.37456,5.9239e-10,0.091255,0.65787,4.3579e-12,1.1804e-09
0.43496,0.37499,0.37499,0.37456,5.9086e-10,0.093017,0.6561,4.4781e-12,1.1772e-09
0.43576,0.37499,0.37499,0.37455,5.8931e-10,0.094794,0.65431,4.5758e-12,1.174e-09
0.43657,0.37499,0.37499,0.37455,5.8775e-10,0.096584,0.65251,4.6502e-12,1.1709e-09
0.43738,0.37499,0.37499,0.37455,5.8618e-10,0.09839,0.6507,4.7011e-12,1.1677e-09
0.43818,0.37499,0.37499,0.37454,5.8459e-10,0.10021,0.64888,4.7284e-12,1.1645e-09
0.43899,0.37499,0.37499,0.37454,5.83e-10,0.10204,0.64704,4.7326e-12,1.1613e-09
0.43979,0.37499,0.37499,0.37454,5.8139e-10,0.10389,0.64518,4.7146e-12,1.1581e-09
0.4406,0.37499,0.37499,0.37453,5.7977e-10,0.10575,0.64331,4.6755e-12,1.1549e-09
0.4414,0.37499,0.37499,0.37453,5.7813e-10,0.10763,0.64143,4.6168e-12,1.1517e-09
0.44221,0.37499,0.37499,0.37453,5.7649e-10,0.10951,0.63954,4.5404e-12,1.1484e-09
0.44301,0.37499,0.37499,0.37452,5.7483e-10,0.11142,0.63763,4.4484e-12,1.1452e-09
0.44382,0.37499,0.37499,0.37452,5.7316e-10,0.11333,0.6357,4.3434e-12,1.142e-09
0.44462,0.37499,0.37499,0.37452,5.7147e-10,0.11526,0.63377,4.2277e-12,1.1387e-09
0.44543,0.37499,0.37499,0.37451,5.6978e-10,0.1172,0.63182,4.1044e-12,1.1354e-09
0.44624,0.37499,0.37499,0.37451,5.6807e-10,0.11916,0.62986,3.9762e-12,1.1322e-09
0.44704,0.37499,0.37499,0.37451,5.6635e-10,0.12113,0.62788,3.8462e-12,1.1288e-09
0.44785,0.37499,0.37499,0.3745,5.6461e-10,0.12311,0.62589,3.7174e-12,1.1255e-09
0.44865,0.37499,0.37499,0.3745,5.6287e-10,0.12511,0.62389,3.5928e-12,1.1221e-09
0.44946,0.37499,0.37499,0.3745,5.6111e-10,0.12711,0.62188,3.4753e-12,1.1187e-09
0.45026,0.37499,0.37499,0.37449,5.5934e-10,0.12913,0.61985,3.3678e-12,1.1153e-09
0.45107,0.37499,0.37499,0.37449,5.5756e-10,0.13117,0.61781,3.273e-12,1.1118e-09
0.45187,0.37499,0.37499,0.37449,5.5576e-10,0.13321,0.61576,3.1931e-12,1.1083e-09
0.45268,0.37499,0.37499,0.37448,5.5396e-10,0.13527,0.6137,3.1306e-12,1.1048e-09
0.45349,0.37499,0.37499,0.37448,5.5214e-10,0.13734,0.61162,3.0872e-12,1.1012e-09
0.45429,0.37499,0.37499,0.37448,5.5031e-10,0.13942,0.60953,3.0647e-12,1.0976e-09
0.4551,0.37499,0.37499,0.37447,5.4848e-10,0.14152,0.60743,3.0641e-12,1.0939e-09
0.4559,0.37499,0.37499,0.37447,5.4663e-10,0.14362,0.60532,3.0866e-12,1.0902e-09
0.45671,0.37499,0.37499,0.37447,5.4477e-10,0.14574,0.6032,3.1324e-12,1.0864e-09
0.45751,0.37499,0.37499,0.37447,5.429e-10,0.14787,0.60106,3.2019e-12,1.0826e-09
0.45832,0.37499,0.37499,0.37446,5.4101e-10,0.15001,0.59891,3.2948e-12,1.0787e-09
0.45912,0.37499,0.37499,0.37446,5.3912e-10,0.15217,0.59675,3.4104e-12,1.0748e-09
0.45993,0.37499,0.37499,0.37446,5.3722e-10,0.15433,0.59458,3.5477e-12,1.0709e-09
0.46073,0.37499,0.37499,0.37445,5.3531e-10,0.15651,0.5924,3.7054e-12,1.0669e-09
0.46154,0.37499,0.37499,0.37445,5.3339e-10,0.15869,0.59021,3.8818e-12,1.0629e-09
0.46235,0.37499,0.37499,0.37445,5.3146e-10,0.16089,0.58801,4.0749e-12,1.0588e-09
0.46315,0.37499,0.37499,0.37445,5.2952e-10,0.1631,0.58579,4.2823e-12,1.0548e-09
0.46396,0.37499,0.37499,0.37444,5.2758e-10,0.16532,0.58357,4.5017e-12,1.0506e-09
0.46476,0.37499,0.37499,0.37444,5.2562e-10,0.16755,0.58133,4.7303e-12,1.0465e-09
0.46557,0.37499,0.37499,0.37444,5.2365e-10,0.16979,0.57908,4.9653e-12,1.0423e-09
0.46637,0.37499,0.37499,0.37444,5.2168e-10,0.17204,0.57683,5.2036e-12,1.0382e-09
0.46718,0.37499,0.37499,0.37443,5.197e-10,0.1743,0.57456,5.4424e-12,1.034e-09
0.46798,0.37499,0.37499,0.37443,5.1771e-10,0.17658,0.57228,5.6786e-12,1.0297e-09
0.46879,0.37499,0.37499,0.37443,5.1571e-10,0.17886,0.57,5.9092e-12,1.0255e-09
0.46959,0.37499,0.37499,0.37442,5.137e-10,0.18115,0.5677,6.1313e-12,1.0213e-09
0.4704,0.37499,0.37499,0.37442,5.1168e-10,0.18345,0.56539,6.3423e-12,1.017e-09
0.47121,0.37499,0.37499,0.37442,5.0966e-10,0.18577,0.56307,6.5395e-12,1.0128e-09
0.47201,0.37499,0.37499,0.37442,5.0763e-10,0.18809,0.56075,6.7207e-12,1.0085e-09
0.47282,0.37499,0.37499,0.37442,5.0559e-10,0.19042,0.55841,6.8838e-12,1.0043e-09
0.47362,0.37499,0.37499,0.37441,5.0354e-10,0.19276,0.55606,7.0271e-12,1.0001e-09
0.47443,0.37499,0.37499,0.37441,5.0149e-10,0.19511,0.55371,7.1491e-12,9.9582e-10
0.47523,0.37499,0.37499,0.37441,4.9942e-10,0.19747,0.55135,7.2487e-12,9.916e-10
0.47604,0.37499,0.37499,0.37441,4.9735e-10,0.19984,0.54897,7.3254e-12,9.8738e-10
0.47684,0.37499,0.37499,0.3744,4.9527e-10,0.20222,0.54659,7.3786e-12,9.8317e-10
0.47765,0.37499,0.37499,0.3744,4.9319e-10,0.2046,0.5442,7.4087e-12,9.7897e-10
0.47846,0.37499,0.37499,0.3744,4.9109e-10,0.207,0.5418,7.4159e-12,9.7477e-10
0.47926,0.37499,0.37499,0.3744,4.8899e-10,0.2094,0.53939,7.4011e-12,9.7058e-10
0.48007,0.37499,0.37499,0.3744,4.8688e-10,0.21182,0.53697,7.3657e-12,9.664e-10
0.48087,0.37499,0.37499,0.37439,4.8476e-10,0.21424,0.53455,7.3111e-12,9.6222e-10
0.48168,0.37499,0.37499,0.37439,4.8264e-10,0.21667,0.53212,7.2392e-12,9.5804e-10
0.48248,0.37499,0.37499,0.37439,4.8051e-10,0.2191,0.52968,7.1522e-12,9.5386e-10
0.48329,0.37499,0.37499,0.37439,4.7837e-10,0.22155,0.52723,7.0526e-12,9.4968e-10
0.48409,0.37499,0.37499,0.37439,4.7622e-10,0.224,0.52477,6.943e-12,9.455e-10
0.4849,0.37499,0.37499,0.37438,4.7407e-10,0.22646,0.52231,6.8263e-12,9.413e-10
0.4857,0.37499,0.37499,0.37438,4.719e-10,0.22893,0.51983,6.7055e-12,9.371e-10
0.48651,0.37499,0.37499,0.37438,4.6974e-10,0.23141,0.51735,6.5836e-12,9.3289e-10
0.48732,0.37499,0.37499,0.37438,4.6756e-10,0.23389,0.51487,6.4637e-12,9.2866e-10
0.48812,0.37499,0.37499,0.37438,4.6538e-10,0.23638,0.51237,6.3489e-12,9.244e-10
0.48893,0.37499,0.37499,0.37437,4.6319e-10,0.23888,0.50987,6.2423e-12,9.2013e-10
0.48973,0.37499,0.37499,0.37437,4.6099e-10,0.24138,0.50736,6.1467e-12,9.1584e-10
0.49054,0.37499,0.37499,0.37437,4.5879e-10,0.24389,0.50485,6.0649e-12,9.1152e-10
0.49134,0.37499,0.37499,0.37437,4.5658e-10,0.24641,0.50233,5.9994e-12,9.0716e-10
0.49215,0.37499,0.37499,0.37437,4.5437e-10,0.24893,0.4998,5.9526e-12,9.0278e-10
0.49295,0.37499,0.37499,0.37437,4.5215e-10,0.25147,0.49727,5.9263e-12,8.9837e-10
0.49376,0.37499,0.37499,0.37436,4.4992e-10,0.254,0.49473,5.9224e-12,8.9392e-10
0.49456,0.37499,0.37499,0.37436,4.4769e-10,0.25655,0.49218,5.9422e-12,8.8944e-10
0.49537,0.37499,0.37499,0.37436,4.4546e-10,0.2591,0.48963,5.9867e-12,8.8492e-10
0.49618,0.37499,0.37499,0.37436,4.4321e-10,0.26165,0.48707,6.0564e-12,8.8037e-10
0.49698,0.37499,0.37499,0.37436,4.4097e-10,0.26421,0.4845,6.1516e-12,8.7579e-10
0.49779,0.37499,0.37499,0.37436,4.3872e-10,0.26678,0.48194,6.2721e-12,8.7117e-10
0.49859,0.37499,0.37499,0.37436,4.3646e-10,0.26935,0.47936,6.4174e-12,8.6651e-10
0.4994,0.37499,0.37499,0.37435,4.3421e-10,0.27193,0.47678,6.5864e-12,8.6182e-10
0.5002,0.37499,0.37499,0.37435,4.3194e-10,0.27451,0.47419,6.7779e-12,8.5711e-10
0.50101,0.37499,0.37499,0.37435,4.2968e-10,0.2771,0.4716,6.9902e-12,8.5236e-10
0.50181,0.37499,0.37499,0.37435,4.2741e-10,0.27969,0.46901,7.2213e-12,8.4759e-10
0.50262,0.37499,0.37499,0.37435,4.2513e-10,0.28229,0.46641,7.4689e-12,8.428e-10
0.50343,0.37499,0.37499,0.37435,4.2286e-10,0.2849,0.4638,7.7305e-12,8.3799e-10
0.50423,0.37499,0.37499,0.37435,4.2058e-10,0.2875,0.46119,8.0034e-12,8.3315e-10
0.50504,0.37499,0.37499,0.37435,4.183e-10,0.29012,0.45858,8.2846e-12,8.2831e-10
0.50584,0.37499,0.37499,0.37435,4.1601e-10,0.29273,0.45596,8.5711e-12,8.2345e-10
0.50665,0.37499,0.37499,0.37434,4.1372e-10,0.29535,0.45333,8.8598e-12,8.1859e-10
0.50745,0.37499,0.37499,0.37434,4.1143e-10,0.29798,0.45071,9.1476e-12,8.1372e-10
0.50826,0.37499,0.37499,0.37434,4.0914e-10,0.30061,0.44808,9.4315e-12,8.0885e-10
0.50906,0.37499,0.37499,0.37434,4.0685e-10,0.30324,0.44544,9.7083e-12,8.0399e-10
0.50987,0.37499,0.37499,0.37434,4.0455e-10,0.30588,0.44281,9.9752e-12,7.9913e-10
0.51067,0.37499,0.37499,0.37434,4.0225e-10,0.30852,0.44016,1.023e-11,7.9427e-10
0.51148,0.37499,0.37499,0.37434,3.9995e-10,0.31116,0.43752,1.0469e-11,7.8943e-10
0.51229,0.37499,0.37499,0.37434,3.9765e-10,0.3138,0.43487,1.0691e-11,7.846e-10
0.51309,0.375,0.375,0.37434,3.9534e-10,0.31645,0.43222,1.0893e-11,7.7979e-10
0.5139,0.375,0.375,0.37434,3.9303e-10,0.31911,0.42957,1.1075e-11,7.7499e-10
0.5147,0.375,0.375,0.37434,3.9072e-10,0.32176,0.42691,1.1234e-11,7.7021e-10
0.51551,0.375,0.375,0.37433,3.8841e-10,0.32442,0.42425,1.137e-11,7.6545e-10
0.51631,0.375,0.375,0.37433,3.8609e-10,0.32708,0.42159,1.1483e-11,7.6071e-10
0.51712,0.375,0.375,0.37433,3.8378e-10,0.32974,0.41892,1.1572e-11,7.5598e-10
0.51792,0.375,0.375,0.37433,3.8146e-10,0.33241,0.41626,1.1637e-11,7.5128e-10
0.51873,0.375,0.375,0.37433,3.7914e-10,0.33508,0.41359,1.1679e-11,7.466e-10
0.51953,0.375,0.375,0.37433,3.7682e-10,0.33775,0.41092,1.17e-11,7.4193e-10
0.52034,0.375,0.375,0.37433,3.7449e-10,0.34042,0.40824,1.17e-11,7.3728e-10
0.52115,0.375,0.375,0.37433,3.7216e-10,0.34309,0.40557,1.1681e-11,7.3265e-10
0.52195,0.375,0.375,0.37433,3.6984e-10,0.34577,0.40289,1.1645e-11,7.2803e-10
0.52276,0.375,0.375,0.37433,3.675e-10,0.34844,0.40022,1.1595e-11,7.2341e-10
0.52356,0.375,0.375,0.37433,3.6517e-10,0.35112,0.39754,1.1532e-11,7.1881e-10
0.52437,0.375,0.375,0.37433,3.6284e-10,0.3538,0.39486,1.1461e-11,7.1421e-10
0.52517,0.375,0.375,0.37433,3.605e-10,0.35648,0.39218,1.1383e-11,7.0962e-10
0.52598,0.375,0.375,0.37433,3.5816e-10,0.35916,0.3895,1.1302e-11,7.0502e-10
0.52678,0.375,0.375,0.37433,3.5582e-10,0.36184,0.38681,1.122e-11,7.0043e-10
0.52759,0.375,0.375,0.37433,3.5348e-10,0.36453,0.38413,1.1141e-11,6.9582e-10
0.52839,0.375,0.375,0.37433,3.5114e-10,0.36721,0.38145,1.1067e-11,6.9121e-10
0.5292,0.375,0.375,0.37433,3.488e-10,0.36989,0.37876,1.1002e-11,6.8659e-10
0.53001,0.375,0.375,0.37433,3.4645e-10,0.37258,0.37608,1.0949e-11,6.8196e-10
0.53081,0.375,0.375,0.37433,3.4411e-10,0.37526,0.3734,1.0909e-11,6.773e-10
0.53162,0.375,0.375,0.37433,3.4176e-10,0.37795,0.37071,1.0885e-11,6.7264e-10
0.53242,0.375,0.375,0.37433,3.3941e-10,0.38063,0.36803,1.0879e-11,6.6795e-10
0.53323,0.375,0.375,0.37433,3.3707e-10,0.38331,0.36535,1.0893e-11,6.6324e-10
0.53403,0.375,0.375,0.37433,3.3472e-10,0.386,0.36266,1.0929e-11,6.5851e-10
0.53484,0.375,0.375,0.37433,3.3237e-10,0.38868,0.35998,1.0987e-11,6.5376e-10
0.53564,0.375,0.375,0.37433,3.3003e-10,0.39136,0.3573,1.1068e-11,6.4899e-10
0.53645,0.375,0.375,0.37433,3.2768e-10,0.39404,0.35462,1.1173e-11,6.4419e-10
0.53726,0.375,0.375,0.37433,3.2534e-10,0.39672,0.35194,1.1301e-11,6.3937e-10
0.53806,0.375,0.375,0.37433,3.2299e-10,0.3994,0.34926,1.1453e-11,6.3453e-10
0.53887,0.375,0.375,0.37433,3.2065e-10,0.40208,0.34658,1.1626e-11,6.2967e-10
0.53967,0.375,0.375,0.37433,3.1831e-10,0.40475,0.34391,1.182e-11,6.248e-10
0.54048,0.375,0.375,0.37433,3.1597e-10,0.40743,0.34123,1.2034e-11,6.199e-10
0.54128,0.375,0.375,0.37433,3.1363e-10,0.4101,0.33856,1.2265e-11,6.1499e-10
0.54209,0.375,0.375,0.37433,3.1129e-10,0.41277,0.33589,1.2512e-11,6.1008e-10
0.54289,0.375,0.375,0.37433,3.0896e-10,0.41544,0.33322,1.2772e-11,6.0515e-10
0.5437,0.375,0.375,0.37433,3.0663e-10,0.41811,0.33056,1.3042e-11,6.0022e-10
0.5445,0.375,0.375,0.37433,3.043e-10,0.42077,0.32789,1.3319e-11,5.9528e-10
0.54531,0.375,0.375,0.37433,3.0197e-10,0.42344,0.32523,1.3602e-11,5.9034e-10
0.54612,0.375,0.375,0.37434,2.9965e-10,0.4261,0.32257,1.3886e-11,5.8541e-10
0.54692,0.375,0.375,0.37434,2.9733e-10,0.42876,0.31992,1.4168e-11,5.8049e-10
0.54773,0.375,0.375,0.37434,2.9501e-10,0.43141,0.31726,1.4446e-11,5.7558e-10
0.54853,0.375,0.375,0.37434,2.927e-10,0.43406,0.31461,1.4717e-11,5.7068e-10
0.54934,0.375,0.375,0.37434,2.9039e-10,0.43671,0.31197,1.4978e-11,5.6579e-10
0.55014,0.375,0.375,0.37434,2.8808e-10,0.43936,0.30932,1.5226e-11,5.6093e-10
0.55095,0.375,0.375,0.37434,2.8577e-10,0.442,0.30668,1.5458e-11,5.5609e-10
0.55175,0.375,0.375,0.37434,2.8347e-10,0.44464,0.30404,1.5673e-11,5.5127e-10
0.55256,0.375,0.375,0.37434,2.8118e-10,0.44727,0.30141,1.5869e-11,5.4648e-10
0.55336,0.375,0.375,0.37434,2.7888e-10,0.44991,0.29878,1.6043e-11,5.4172e-10
0.55417,0.375,0.375,0.37434,2.7659e-10,0.45253,0.29615,1.6195e-11,5.3699e-10
0.55498,0.375,0.375,0.37434,2.743e-10,0.45516,0.29353,1.6324e-11,5.3229e-10
0.55578,0.375,0.375,0.37435,2.7202e-10,0.45778,0.29091,1.6429e-11,5.2761e-10
0.55659,0.375,0.375,0.37435,2.6974e-10,0.46039,0.2883,1.651e-11,5.2297e-10
0.55739,0.375,0.375,0.37435,2.6747e-10,0.463,0.28569,1.6568e-11,5.1837e-10
0.5582,0.375,0.375,0.37435,2.652e-10,0.46561,0.28309,1.6603e-11,5.1379e-10
0.559,0.375,0.375,0.37435,2.6293e-10,0.46821,0.28049,1.6615e-11,5.0924e-10
0.55981,0.375,0.375,0.37435,2.6066e-10,0.47081,0.27789,1.6607e-11,5.0472e-10
0.56061,0.375,0.375,0.37435,2.584e-10,0.4734,0.2753,1.658e-11,5.0023e-10
0.56142,0.375,0.375,0.37435,2.5615e-10,0.47599,0.27272,1.6536e-11,4.9576e-10
0.56223,0.375,0.375,0.37436,2.5389e-10,0.47857,0.27014,1.6478e-11,4.9131e-10
0.56303,0.375,0.375,0.37436,2.5165e-10,0.48115,0.26756,1.6407e-11,4.8689e-10
0.56384,0.375,0.375,0.37436,2.494e-10,0.48372,0.26499,1.6328e-11,4.8248e-10
0.56464,0.375,0.375,0.37436,2.4716e-10,0.48629,0.26243,1.6241e-11,4.7808e-10
0.56545,0.375,0.375,0.37436,2.4493e-10,0.48885,0.25987,1.6152e-11,4.737e-10
0.56625,0.375,0.375,0.37436,2.427e-10,0.4914,0.25732,1.6062e-11,4.6933e-10
0.56706,0.375,0.375,0.37436,2.4047e-10,0.49395,0.25478,1.5975e-11,4.6497e-10
0.56786,0.375,0.375,0.37437,2.3825e-10,0.49649,0.25224,1.5894e-11,4.606e-10
0.56867,0.375,0.375,0.37437,2.3603e-10,0.49903,0.24971,1.5821e-11,4.5624e-10
0.56947,0.375,0.375,0.37437,2.3382e-10,0.50156,0.24718,1.576e-11,4.5188e-10
0.57028,0.375,0.375,0.37437,2.3161e-10,0.50408,0.24466,1.5714e-11,4.4752e-10
0.57109,0.375,0.375,0.37437,2.2941e-10,0.5066,0.24215,1.5684e-11,4.4314e-10
0.57189,0.375,0.375,0.37437,2.2722e-10,0.50911,0.23964,1.5673e-11,4.3877e-10
0.5727,0.375,0.375,0.37438,2.2503e-10,0.51161,0.23714,1.5683e-11,4.3438e-10
0.5735,0.375,0.375,0.37438,2.2285e-10,0.51411,0.23465,1.5714e-11,4.2998e-10
0.57431,0.375,0.375,0.37438,2.2067e-10,0.5166,0.23216,1.577e-11,4.2557e-10
0.57511,0.375,0.375,0.37438,2.185e-10,0.51908,0.22968,1.5849e-11,4.2115e-10
0.57592,0.375,0.375,0.37438,2.1634e-10,0.52155,0.22721,1.5953e-11,4.1672e-10
0.57672,0.375,0.375,0.37438,2.1418e-10,0.52402,0.22475,1.6081e-11,4.1228e-10
0.57753,0.375,0.375,0.37439,2.1203e-10,0.52648,0.2223,1.6234e-11,4.0782e-10
0.57833,0.375,0.375,0.37439,2.0989e-10,0.52893,0.21985,1.6411e-11,4.0336e-10
0.57914,0.375,0.375,0.37439,2.0775e-10,0.53137,0.21741,1.6609e-11,3.9889e-10
0.57995,0.375,0.375,0.37439,2.0562e-10,0.53381,0.21498,1.6829e-11,3.9442e-10
0.58075,0.375,0.375,0.37439,2.035e-10,0.53624,0.21255,1.7068e-11,3.8994e-10
0.58156,0.375,0.375,0.3744,2.0139e-10,0.53865,0.21014,1.7323e-11,3.8546e-10
0.58236,0.375,0.375,0.3744,1.9929e-10,0.54107,0.20773,1.7593e-11,3.8098e-10
0.58317,0.375,0.375,0.3744,1.9719e-10,0.54347,0.20533,1.7875e-11,3.7651e-10
0.58397,0.375,0.375,0.3744,1.9511e-10,0.54586,0.20295,1.8167e-11,3.7205e-10
0.58478,0.375,0.375,0.37441,1.9303e-10,0.54825,0.20056,1.8464e-11,3.6759e-10
0.58558,0.375,0.375,0.37441,1.9096e-10,0.55062,0.19819,1.8764e-11,3.6315e-10
0.58639,0.375,0.375,0.37441,1.889e-10,0.55299,0.19583,1.9065e-11,3.5873e-10
0.58719,0.375,0.375,0.37441,1.8685e-10,0.55535,0.19348,1.9362e-11,3.5433e-10
0.588,0.375,0.375,0.37441,1.8481e-10,0.5577,0.19113,1.9654e-11,3.4996e-10
0.58881,0.375,0.375,0.37442,1.8277e-10,0.56003,0.1888,1.9936e-11,3.4561e-10
0.58961,0.375,0.375,0.37442,1.8075e-10,0.56236,0.18647,2.0207e-11,3.4129e-10
0.59042,0.375,0.375,0.37442,1.7873e-10,0.56468,0.18416,2.0463e-11,3.37e-10
0.59122,0.375,0.375,0.37442,1.7673e-10,0.56699,0.18185,2.0703e-11,3.3275e-10
0.59203,0.375,0.375,0.37443,1.7473e-10,0.5693,0.17956,2.0923e-11,3.2853e-10
0.59283,0.375,0.375,0.37443,1.7274e-10,0.57159,0.17727,2.1124e-11,3.2436e-10
0.59364,0.375,0.375,0.37443,1.7076e-10,0.57387,0.175,2.1302e-11,3.2022e-10
0.59444,0.375,0.375,0.37443,1.6879e-10,0.57614,0.17273,2.1457e-11,3.1613e-10
0.59525,0.375,0.375,0.37444,1.6683e-10,0.5784,0.17048,2.1589e-11,3.1208e-10
0.59606,0.375,0.375,0.37444,1.6488e-10,0.58065,0.16823,2.1696e-11,3.0807e-10
0.59686,0.375,0.375,0.37444,1.6294e-10,0.58289,0.166,2.178e-11,3.041e-10
0.59767,0.375,0.375,0.37444,1.6101e-10,0.58511,0.16378,2.184e-11,3.0018e-10
0.59847,0.375,0.375,0.37445,1.5909e-10,0.58733,0.16156,2.1877e-11,2.9629e-10
0.59928,0.375,0.375,0.37445,1.5717e-10,0.58954,0.15936,2.1893e-11,2.9245e-10
0.60008,0.375,0.375,0.37445,1.5527e-10,0.59173,0.15717,2.1889e-11,2.8864e-10
0.60089,0.375,0.375,0.37446,1.5337e-10,0.59392,0.15499,2.1868e-11,2.8487e-10
0.60169,0.375,0.375,0.37446,1.5148e-10,0.59609,0.15282,2.183e-11,2.8114e-10
0.6025,0.375,0.375,0.37446,1.4961e-10,0.59826,0.15067,2.1779e-11,2.7743e-10
0.6033,0.375,0.375,0.37446,1.4774e-10,0.60041,0.14852,2.1718e-11,2.7376e-10
0.60411,0.375,0.375,0.37447,1.4588e-10,0.60255,0.14639,2.1648e-11,2.7011e-10
0.60492,0.375,0.375,0.37447,1.4403e-10,0.60467,0.14427,2.1574e-11,2.6649e-10
0.60572,0.375,0.375,0.37447,1.4219e-10,0.60679,0.14216,2.1498e-11,2.6288e-10
0.60653,0.375,0.375,0.37448,1.4036e-10,0.60889,0.14006,2.1423e-11,2.593e-10
0.60733,0.375,0.375,0.37448,1.3854e-10,0.61098,0.13797,2.1352e-11,2.5573e-10
0.60814,0.375,0.375,0.37448,1.3673e-10,0.61306,0.1359,2.1289e-11,2.5217e-10
0.60894,0.375,0.375,0.37449,1.3493e-10,0.61513,0.13384,2.1235e-11,2.4862e-10
0.60975,0.375,0.375,0.37449,1.3314e-10,0.61719,0.13179,2.1194e-11,2.4508e-10
0.61055,0.375,0.375,0.37449,1.3136e-10,0.61923,0.12975,2.1167e-11,2.4155e-10
0.61136,0.375,0.375,0.37449,1.2959e-10,0.62126,0.12773,2.1159e-11,2.3802e-10
0.61216,0.375,0.375,0.3745,1.2783e-10,0.62328,0.12572,2.1169e-11,2.3449e-10
0.61297,0.375,0.375,0.3745,1.2608e-10,0.62528,0.12372,2.12e-11,2.3096e-10
0.61378,0.375,0.375,0.3745,1.2434e-10,0.62728,0.12173,2.1253e-11,2.2743e-10
0.61458,0.375,0.375,0.37451,1.2261e-10,0.62926,0.11976,2.1329e-11,2.239e-10
0.61539,0.375,0.375,0.37451,1.209e-10,0.63122,0.1178,2.1428e-11,2.2037e-10
0.61619,0.375,0.375,0.37451,1.1919e-10,0.63317,0.11585,2.1551e-11,2.1684e-10
0.617,0.375,0.375,0.37452,1.175e-10,0.63511,0.11392,2.1697e-11,2.1331e-10
0.6178,0.375,0.375,0.37452,1.1582e-10,0.63704,0.112,2.1866e-11,2.0978e-10
0.61861,0.375,0.375,0.37452,1.1415e-10,0.63895,0.11009,2.2056e-11,2.0625e-10
0.61941,0.375,0.375,0.37453,1.125e-10,0.64085,0.1082,2.2266e-11,2.0273e-10
0.62022,0.375,0.375,0.37453,1.1085e-10,0.64274,0.10632,2.2495e-11,1.9921e-10
0.62103,0.375,0.375,0.37453,1.0922e-10,0.64461,0.10446,2.274e-11,1.957e-10
0.62183,0.375,0.375,0.37454,1.076e-10,0.64647,0.1026,2.3e-11,1.922e-10
0.62264,0.375,0.375,0.37454,1.0599e-10,0.64832,0.10077,2.327e-11,1.8872e-10
0.62344,0.375,0.375,0.37454,1.044e-10,0.65015,0.098943,2.355e-11,1.8525e-10
0.62425,0.375,0.375,0.37455,1.0282e-10,0.65196,0.097134,2.3836e-11,1.818e-10
0.62505,0.375,0.375,0.37455,1.0125e-10,0.65377,0.095338,2.4124e-11,1.7838e-10
0.62586,0.375,0.375,0.37456,9.9697e-11,0.65555,0.093558,2.4413e-11,1.7498e-10
0.62666,0.375,0.375,0.37456,9.8156e-11,0.65733,0.091791,2.4698e-11,1.7161e-10
0.62747,0.375,0.375,0.37456,9.6628e-11,0.65909,0.090039,2.4977e-11,1.6828e-10
0.62827,0.375,0.375,0.37457,9.5114e-11,0.66083,0.088302,2.5247e-11,1.6498e-10
0.62908,0.375,0.375,0.37457,9.3613e-11,0.66256,0.086579,2.5505e-11,1.6172e-10
0.62989,0.375,0.375,0.37457,9.2125e-11,0.66428,0.084871,2.5749e-11,1.585e-10
0.63069,0.375,0.375,0.37458,9.0651e-11,0.66598,0.083178,2.5975e-11,1.5533e-10
0.6315,0.375,0.375,0.37458,8.9191e-11,0.66766,0.0815,2.6183e-11,1.522e-10
0.6323,0.375,0.375,0.37459,8.7743e-11,0.66933,0.079837,2.637e-11,1.4912e-10
0.63311,0.375,0.375,0.37459,8.631e-11,0.67099,0.078189,2.6535e-11,1.4608e-10
0.63391,0.375,0.375,0.37459,8.4889e-11,0.67263,0.076556,2.6677e-11,1.431e-10
0.63472,0.375,0.375,0.3746,8.3483e-11,0.67425,0.074938,2.6794e-11,1.4017e-10
0.63552,0.375,0.375,0.3746,8.2089e-11,0.67586,0.073336,2.6887e-11,1.3729e-10
0.63633,0.375,0.375,0.3746,8.0709e-11,0.67746,0.07175,2.6956e-11,1.3446e-10
0.63713,0.375,0.375,0.37461,7.9343e-11,0.67904,0.070179,2.7e-11,1.3168e-10
0.63794,0.375,0.375,0.37461,7.7989e-11,0.6806,0.068623,2.7022e-11,1.2896e-10
0.63875,0.375,0.375,0.37462,7.6649e-11,0.68215,0.067083,2.7022e-11,1.2628e-10
0.63955,0.375,0.375,0.37462,7.5323e-11,0.68368,0.065559,2.7001e-11,1.2364e-10
0.64036,0.375,0.375,0.37462,7.401e-11,0.6852,0.064051,2.6961e-11,1.2106e-10
0.64116,0.375,0.375,0.37463,7.271e-11,0.6867,0.062559,2.6905e-11,1.1851e-10
0.64197,0.375,0.375,0.37463,7.1423e-11,0.68818,0.061083,2.6836e-11,1.1601e-10
0.64277,0.375,0.375,0.37464,7.015e-11,0.68965,0.059622,2.6754e-11,1.1355e-10
0.64358,0.375,0.375,0.37464,6.889e-11,0.6911,0.058178,2.6665e-11,1.1112e-10
0.64438,0.375,0.375,0.37464,6.7644e-11,0.69254,0.056751,2.6569e-11,1.0872e-10
0.64519,0.375,0.375,0.37465,6.6411e-11,0.69396,0.055339,2.6471e-11,1.0635e-10
0.64599,0.375,0.375,0.37465,6.5192e-11,0.69536,0.053944,2.6374e-11,1.0401e-10
0.6468,0.375,0.375,0.37466,6.3987e-11,0.69675,0.052565,2.628e-11,1.0169e-10
0.64761,0.375,0.375,0.37466,6.2795e-11,0.69812,0.051203,2.6193e-11,9.9397e-11
0.64841,0.375,0.375,0.37466,6.1617e-11,0.69947,0.049858,2.6115e-11,9.7119e-11
0.64922,0.375,0.375,0.37467,6.0453e-11,0.70081,0.048529,2.605e-11,9.4857e-11
0.65002,0.375,0.375,0.37467,5.9303e-11,0.70213,0.047217,2.5999e-11,9.2608e-11
0.65083,0.375,0.375,0.37468,5.8168e-11,0.70343,0.045921,2.5965e-11,9.037e-11
0.65163,0.375,0.375,0.37468,5.7047e-11,0.70472,0.044643,2.595e-11,8.8143e-11
0.65244,0.375,0.375,0.37469,5.594e-11,0.70599,0.043381,2.5956e-11,8.5923e-11
0.65324,0.375,0.375,0.37469,5.4848e-11,0.70724,0.042136,2.5985e-11,8.3711e-11
0.65405,0.375,0.375,0.37469,5.377e-11,0.70848,0.040909,2.6036e-11,8.1505e-11
0.65486,0.375,0.375,0.3747,5.2708e-11,0.7097,0.039698,2.6111e-11,7.9305e-11
0.65566,0.375,0.375,0.3747,5.1661e-11,0.7109,0.038505,2.621e-11,7.7112e-11
0.65647,0.375,0.375,0.37471,5.0629e-11,0.71209,0.037329,2.6332e-11,7.4926e-11
0.65727,0.375,0.375,0.37471,4.9612e-11,0.71325,0.03617,2.6478e-11,7.2747e-11
0.65808,0.375,0.375,0.37472,4.8611e-11,0.7144,0.035029,2.6646e-11,7.0577e-11
0.65888,0.375,0.375,0.37472,4.7626e-11,0.71554,0.033905,2.6835e-11,6.8417e-11
0.65969,0.375,0.375,0.37472,4.6657e-11,0.71665,0.032799,2.7043e-11,6.627e-11
0.66049,0.375,0.375,0.37473,4.5703e-11,0.71775,0.03171,2.7269e-11,6.4137e-11
0.6613,0.375,0.375,0.37473,4.4766e-11,0.71883,0.030638,2.751e-11,6.2022e-11
0.6621,0.375,0.375,0.37474,4.3844e-11,0.71989,0.029584,2.7763e-11,5.9926e-11
0.66291,0.375,0.375,0.37474,4.2939e-11,0.72094,0.028548,2.8026e-11,5.7853e-11
0.66372,0.375,0.375,0.37475,4.2051e-11,0.72196,0.02753,2.8296e-11,5.5805e-11
0.66452,0.375,0.375,0.37475,4.1178e-11,0.72297,0.02653,2.8571e-11,5.3786e-11
0.66533,0.375,0.375,0.37476,4.0322e-11,0.72396,0.025547,2.8846e-11,5.1799e-11
0.66613,0.375,0.375,0.37476,3.9483e-11,0.72494,0.024582,2.9119e-11,4.9847e-11
0.66694,0.375,0.375,0.37476,3.866e-11,0.72589,0.023635,2.9387e-11,4.7933e-11
0.66774,0.375,0.375,0.37477,3.7854e-11,0.72683,0.022707,2.9647e-11,4.6061e-11
0.66855,0.375,0.375,0.37477,3.7064e-11,0.72775,0.021796,2.9895e-11,4.4232e-11
0.66935,0.375,0.375,0.37478,3.629e-11,0.72865,0.020903,3.0131e-11,4.245e-11
0.67016,0.375,0.375,0.37478,3.5533e-11,0.72954,0.020029,3.035e-11,4.0717e-11
0.67096,0.375,0.375,0.37479,3.4793e-11,0.7304,0.019172,3.055e-11,3.9036e-11
0.67177,0.375,0.375,0.37479,3.4069e-11,0.73125,0.018334,3.0731e-11,3.7407e-11
0.67258,0.375,0.375,0.3748,3.3361e-11,0.73208,0.017515,3.089e-11,3.5833e-11
0.67338,0.375,0.375,0.3748,3.267e-11,0.73289,0.016713,3.1026e-11,3.4314e-11
0.67419,0.375,0.375,0.37481,3.1995e-11,0.73368,0.01593,3.1137e-11,3.2852e-11
0.67499,0.375,0.375,0.37481,3.1335e-11,0.73445,0.015165,3.1225e-11,3.1446e-11
0.6758,0.375,0.375,0.37481,3.0693e-11,0.73521,0.014419,3.1288e-11,3.0097e-11
0.6766,0.375,0.375,0.37482,3.0066e-11,0.73595,0.013691,3.1327e-11,2.8804e-11
0.67741,0.375,0.375,0.37482,2.9455e-11,0.73667,0.012982,3.1342e-11,2.7567e-11
0.67821,0.375,0.375,0.37483,2.886e-11,0.73737,0.012291,3.1335e-11,2.6384e-11
0.67902,0.375,0.375,0.37483,2.828e-11,0.73805,0.011619,3.1307e-11,2.5253e-11
0.67983,0.375,0.375,0.37484,2.7717e-11,0.73871,0.010965,3.126e-11,2.4174e-11
0.68063,0.375,0.375,0.37484,2.7169e-11,0.73935,0.01033,3.1196e-11,2.3143e-11
0.68144,0.375,0.375,0.37485,2.6637e-11,0.73998,0.0097137,3.1116e-11,2.2158e-11
0.68224,0.375,0.375,0.37485,2.6121e-11,0.74059,0.0091161,3.1025e-11,2.1217e-11
0.68305,0.375,0.375,0.37486,2.562e-11,0.74118,0.0085373,3.0923e-11,2.0317e-11
0.68385,0.375,0.375,0.37486,2.5135e-11,0.74175,0.0079772,3.0815e-11,1.9455e-11
0.68466,0.375,0.375,0.37487,2.4666e-11,0.7423,0.0074359,3.0704e-11,1.8628e-11
0.68546,0.375,0.375,0.37487,2.4213e-11,0.74283,0.0069135,3.0591e-11,1.7834e-11
0.68627,0.375,0.375,0.37488,2.3775e-11,0.74334,0.0064099,3.0482e-11,1.7068e-11
0.68707,0.375,0.375,0.37488,2.3353e-11,0.74383,0.0059253,3.0377e-11,1.6328e-11
0.68788,0.375,0.375,0.37488,2.2946e-11,0.74431,0.0054595,3.0281e-11,1.5612e-11
0.68869,0.375,0.375,0.37489,2.2556e-11,0.74477,0.0050126,3.0195e-11,1.4916e-11
0.68949,0.375,0.375,0.37489,2.2181e-11,0.7452,0.0045847,3.0124e-11,1.4239e-11
0.6903,0.375,0.375,0.3749,2.1823e-11,0.74562,0.0041758,3.0068e-11,1.3578e-11
0.6911,0.375,0.375,0.3749,2.1481e-11,0.74602,0.0037859,3.0031e-11,1.2931e-11
0.69191,0.375,0.375,0.37491,2.1155e-11,0.7464,0.003415,3.0013e-11,1.2297e-11
0.69271,0.375,0.375,0.37491,2.0845e-11,0.74676,0.0030631,3.0016e-11,1.1674e-11
0.69352,0.375,0.375,0.37492,2.0552e-11,0.74711,0.0027303,3.0041e-11,1.1062e-11
0.69432,0.375,0.375,0.37492,2.0275e-11,0.74743,0.0024165,3.009e-11,1.046e-11
0.69513,0.375,0.375,0.37493,2.0015e-11,0.74773,0.0021219,3.0162e-11,9.8682e-12
0.69593,0.375,0.375,0.37493,1.9772e-11,0.74802,0.0018463,3.0257e-11,9.2866e-12
0.69674,0.375,0.375,0.37494,1.9545e-11,0.74828,0.0015898,3.0374e-11,8.716e-12
0.69755,0.375,0.375,0.37494,1.9336e-11,0.74853,0.0013525,3.0514e-11,8.1575e-12
0.69835,0.375,0.375,0.37495,1.9143e-11,0.74876,0.0011343,3.0674e-11,7.6125e-12
0.69916,0.375,0.375,0.37495,1.8968e-11,0.74897,0.00093532,3.0854e-11,7.0826e-12
0.69996,0.375,0.375,0.37496,1.881e-11,0.74916,0.00075545,3.105e-11,6.57e-12
0.70077,0.375,0.375,0.37496,1.8669e-11,0.74933,0.00059476,3.1262e-11,6.077e-12
0.70157,0.375,0.375,0.37497,1.8546e-11,0.74948,0.00045325,3.1486e-11,5.6062e-12
0.70238,0.375,0.375,0.37497,1.844e-11,0.74961,0.00033092,3.172e-11,5.1602e-12
0.70318,0.375,0.375,0.37498,1.8352e-11,0.74972,0.00022779,3.1962e-11,4.742e-12
0.70399,0.375,0.375,0.37498,1.8281e-11,0.74982,0.00014385,3.2207e-11,4.3546e-12
0.7048,0.375,0.375,0.37499,1.8228e-11,0.74989,7.9117e-05,3.2454e-11,4.0011e-12
0.7056,0.375,0.375,0.37499,1.8192e-11,0.74995,3.359e-05,3.2699e-11,3.6844e-12
0.70641,0.375,0.375,0.37499,1.8173e-11,0.74998,7.2712e-06,3.2939e-11,3.4077e-12
0.70721,0.375,0.375,0.375,1.8173e-11,0.75,1.6216e-07,3.3171e-11,3.1738e-12
0.70802,0.375,0.375,0.375,1.8189e-11,0.75,1.2263e-05,3.3393e-11,2.9855e-12
0.70882,0.375,0.375,0.37501,1.8223e-11,0.74997,4.3574e-05,3.3601e-11,2.8454e-12
0.70963,0.375,0.375,0.37501,1.8274e-11,0.74993,9.4092e-05,3.3793e-11,2.7559e-12
0.71043,0.375,0.375,0.37502,1.8343e-11,0.74987,0.00016382,3.3967e-11,2.7191e-12
0.71124,0.375,0.375,0.37502,1.8429e-11,0.74979,0.00025274,3.4121e-11,2.7366e-12
0.71204,0.375,0.375,0.37503,1.8532e-11,0.7497,0.00036086,3.4253e-11,2.8101e-12
0.71285,0.375,0.375,0.37503,1.8651e-11,0.74958,0.00048818,3.4362e-11,2.9406e-12
0.71366,0.375,0.375,0.37504,1.8788e-11,0.74944,0.00063468,3.4447e-11,3.1288e-12
0.71446,0.375,0.375,0.37504,1.8942e-11,0.74928,0.00080035,3.4508e-11,3.375e-12
0.71527,0.375,0.375,0.37505,1.9112e-11,0.74911,0.0009852,3.4544e-11,3.6792e-12
0.71607,0.375,0.375,0.37505,1.9299e-11,0.74892,0.0011892,3.4556e-11,4.0411e-12
0.71688,0.375,0.375,0.37506,1.9502e-11,0.7487,0.0014124,3.4544e-11,4.4596e-12
0.71768,0.375,0.375,0.37506,1.9721e-11,0.74847,0.0016546,3.4509e-11,4.9337e-12
0.71849,0.375,0.375,0.37507,1.9957e-11,0.74822,0.0019161,3.4453e-11,5.4618e-12
0.71929,0.375,0.375,0.37507,2.0209e-11,0.74795,0.0021966,3.4377e-11,6.0419e-12
0.7201,0.375,0.375,0.37508,2.0477e-11,0.74766,0.0024962,3.4283e-11,6.672e-12
0.7209,0.375,0.375,0.37508,2.0762e-11,0.74735,0.0028149,3.4173e-11,7.3496e-12
0.72171,0.375,0.375,0.37509,2.1062e-11,0.74702,0.0031527,3.4051e-11,8.072e-12
0.72252,0.375,0.375,0.37509,2.1378e-11,0.74667,0.0035095,3.3919e-11,8.8363e-12
0.72332,0.375,0.375,0.3751,2.1709e-11,0.7463,0.0038854,3.3779e-11,9.6397e-12
0.72413,0.375,0.375,0.3751,2.2057e-11,0.74592,0.0042802,3.3635e-11,1.0479e-11
0.72493,0.375,0.375,0.3751,2.2421e-11,0.74552,0.0046941,3.349e-11,1.1351e-11
0.72574,0.375,0.375,0.37511,2.28e-11,0.74509,0.0051269,3.3347e-11,1.2253e-11
0.72654,0.375,0.375,0.37511,2.3195e-11,0.74465,0.0055787,3.3208e-11,1.3181e-11
0.72735,0.375,0.375,0.37512,2.3606e-11,0.74419,0.0060494,3.3078e-11,1.4134e-11
0.72815,0.375,0.375,0.37512,2.4032e-11,0.74371,0.006539,3.2958e-11,1.5107e-11
0.72896,0.375,0.375,0.37513,2.4475e-11,0.74321,0.0070475,3.2851e-11,1.6098e-11
0.72976,0.375,0.375,0.37513,2.4933e-11,0.74269,0.0075748,3.276e-11,1.7106e-11
0.73057,0.375,0.375,0.37514,2.5407e-11,0.74215,0.0081209,3.2686e-11,1.8128e-11
0.73138,0.375,0.375,0.37514,2.5897e-11,0.7416,0.0086859,3.2632e-11,1.9162e-11
0.73218,0.375,0.375,0.37515,2.6404e-11,0.74102,0.0092696,3.26e-11,2.0207e-11
0.73299,0.375,0.375,0.37515,2.6926e-11,0.74043,0.009872,3.2589e-11,2.1263e-11
0.73379,0.375,0.375,0.37516,2.7465e-11,0.73982,0.010493,3.2602e-11,2.2327e-11
0.7346,0.375,0.375,0.37516,2.8019e-11,0.73919,0.011133,3.2639e-11,2.34e-11
0.7354,0.375,0.375,0.37517,2.8591e-11,0.73854,0.011791,3.2698e-11,2.4483e-11
0.73621,0.375,0.375,0.37517,2.9178e-11,0.73787,0.012468,3.2781e-11,2.5575e-11
0.73701,0.375,0.375,0.37518,2.9782e-11,0.73719,0.013164,3.2887e-11,2.6678e-11
0.73782,0.375,0.375,0.37518,3.0403e-11,0.73648,0.013878,3.3013e-11,2.7792e-11
0.73863,0.375,0.375,0.37518,3.104e-11,0.73576,0.014611,3.316e-11,2.892e-11
0.73943,0.375,0.375,0.37519,3.1694e-11,0.73502,0.015362,3.3324e-11,3.0063e-11
0.74024,0.375,0.375,0.37519,3.2364e-11,0.73426,0.016132,3.3504e-11,3.1224e-11
0.74104,0.375,0.375,0.3752,3.3051e-11,0.73348,0.01692,3.3697e-11,3.2405e-11
0.74185,0.375,0.375,0.3752,3.3755e-11,0.73268,0.017726,3.3902e-11,3.3608e-11
0.74265,0.375,0.375,0.37521,3.4475e-11,0.73186,0.01855,3.4114e-11,3.4837e-11
0.74346,0.375,0.375,0.37521,3.5213e-11,0.73103,0.019393,3.4331e-11,3.6094e-11
0.74426,0.375,0.375,0.37522,3.5966e-11,0.73018,0.020254,3.4551e-11,3.7382e-11
0.74507,0.375,0.375,0.37522,3.6737e-11,0.72931,0.021134,3.4769e-11,3.8705e-11
0.74587,0.375,0.375,0.37523,3.7524e-11,0.72842,0.022031,3.4983e-11,4.0065e-11
0.74668,0.375,0.375,0.37523,3.8328e-11,0.72751,0.022946,3.519e-11,4.1466e-11
0.74749,0.375,0.375,0.37523,3.9148e-11,0.72659,0.02388,3.5387e-11,4.2909e-11
0.74829,0.375,0.375,0.37524,3.9984e-11,0.72565,0.024831,3.5571e-11,4.4398e-11
0.7491,0.375,0.375,0.37524,4.0837e-11,0.72469,0.025801,3.5739e-11,4.5935e-11
0.7499,0.375,0.375,0.37525,4.1706e-11,0.72371,0.026788,3.589e-11,4.7522e-11
0.75071,0.375,0.375,0.37525,4.2591e-11,0.72271,0.027793,3.6021e-11,4.9162e-11
0.75151,0.375,0.375,0.37526,4.3492e-11,0.7217,0.028816,3.6131e-11,5.0854e-11
0.75232,0.375,0.375,0.37526,4.4409e-11,0.72067,0.029857,3.6217e-11,5.2601e-11
0.75312,0.375,0.375,0.37527,4.5342e-11,0.71962,0.030915,3.628e-11,5.4404e-11
0.75393,0.375,0.375,0.37527,4.629e-11,0.71855,0.031991,3.6317e-11,5.6262e-11
0.75473,0.375,0.375,0.37527,4.7253e-11,0.71746,0.033084,3.633e-11,5.8176e-11
0.75554,0.375,0.375,0.37528,4.8232e-11,0.71636,0.034195,3.6318e-11,6.0146e-11
0.75635,0.375,0.375,0.37528,4.9226e-11,0.71524,0.035324,3.6282e-11,6.217e-11
0.75715,0.375,0.375,0.37529,5.0235e-11,0.71411,0.03647,3.6222e-11,6.4247e-11
0.75796,0.375,0.375,0.37529,5.1258e-11,0.71295,0.037633,3.614e-11,6.6376e-11
0.75876,0.375,0.375,0.3753,5.2297e-11,0.71178,0.038814,3.6037e-11,6.8556e-11
0.75957,0.375,0.375,0.3753,5.3349e-11,0.71059,0.040011,3.5916e-11,7.0783e-11
0.76037,0.375,0.375,0.3753,5.4417e-11,0.70938,0.041226,3.5778e-11,7.3056e-11
0.76118,0.375,0.375,0.37531,5.5499e-11,0.70816,0.042458,3.5626e-11,7.5371e-11
0.76198,0.375,0.375,0.37531,5.6595e-11,0.70692,0.043707,3.5463e-11,7.7727e-11
0.76279,0.375,0.375,0.37532,5.7705e-11,0.70566,0.044973,3.5291e-11,8.0119e-11
0.7636,0.375,0.375,0.37532,5.8829e-11,0.70439,0.046256,3.5113e-11,8.2545e-11
0.7644,0.375,0.375,0.37533,5.9967e-11,0.7031,0.047556,3.4933e-11,8.5001e-11
0.76521,0.375,0.375,0.37533,6.112e-11,0.70179,0.048872,3.4754e-11,8.7485e-11
0.76601,0.375,0.375,0.37533,6.2286e-11,0.70046,0.050206,3.4578e-11,8.9994e-11
0.76682,0.375,0.375,0.37534,6.3466e-11,0.69912,0.051556,3.4409e-11,9.2523e-11
0.76762,0.375,0.375,0.37534,6.466e-11,0.69776,0.052922,3.4249e-11,9.5071e-11
0.76843,0.375,0.375,0.37535,6.5868e-11,0.69639,0.054305,3.4101e-11,9.7634e-11
0.76923,0.375,0.375,0.37535,6.709e-11,0.695,0.055704,3.3968e-11,1.0021e-10
0.77004,0.375,0.375,0.37535,6.8325e-11,0.69359,0.05712,3.3852e-11,1.028e-10
0.77084,0.375,0.375,0.37536,6.9575e-11,0.69217,0.058552,3.3755e-11,1.054e-10
0.77165,0.375,0.375,0.37536,7.0839e-11,0.69073,0.06,3.3677e-11,1.08e-10
0.77246,0.375,0.375,0.37537,7.2116e-11,0.68927,0.061465,3.3622e-11,1.1061e-10
0.77326,0.375,0.375,0.37537,7.3407e-11,0.6878,0.062945,3.3589e-11,1.1323e-10
0.77407,0.375,0.375,0.37538,7.4713e-11,0.68631,0.064441,3.3579e-11,1.1585e-10
0.77487,0.375,0.375,0.37538,7.6032e-11,0.6848,0.065954,3.3592e-11,1.1847e-10
0.77568,0.375,0.375,0.37538,7.7366e-11,0.68328,0.067482,3.3629e-11,1.211e-10
0.77648,0.375,0.375,0.37539,7.8714e-11,0.68175,0.069026,3.3688e-11,1.2374e-10
0.77729,0.375,0.375,0.37539,8.0075e-11,0.6802,0.070585,3.3768e-11,1.2638e-10
0.77809,0.375,0.375,0.37539,8.1451e-11,0.67863,0.072161,3.3868e-11,1.2903e-10
0.7789,0.375,0.375,0.3754,8.2841e-11,0.67705,0.073751,3.3986e-11,1.317e-10
0.7797,0.375,0.375,0.3754,8.4245e-11,0.67545,0.075357,3.412e-11,1.3437e-10
0.78051,0.375,0.375,0.37541,8.5663e-11,0.67383,0.076979,3.4269e-11,1.3706e-10
0.78132,0.375,0.375,0.37541,8.7096e-11,0.6722,0.078616,3.4429e-11,1.3976e-10
0.78212,0.375,0.375,0.37541,8.8542e-11,0.67056,0.080267,3.4597e-11,1.4249e-10
0.78293,0.375,0.375,0.37542,9.0002e-11,0.6689,0.081934,3.4772e-11,1.4523e-10
0.78373,0.375,0.375,0.37542,9.1477e-11,0.66723,0.083616,3.4949e-11,1.48e-10
0.78454,0.375,0.375,0.37543,9.2965e-11,0.66554,0.085313,3.5127e-11,1.508e-10
0.78534,0.375,0.375,0.37543,9.4466e-11,0.66383,0.087025,3.5301e-11,1.5363e-10
0.78615,0.375,0.375,0.37543,9.5982e-11,0.66211,0.088752,3.5468e-11,1.565e-10
0.78695,0.375,0.375,0.37544,9.7511e-11,0.66038,0.090493,3.5627e-11,1.5939e-10
0.78776,0.375,0.375,0.37544,9.9053e-11,0.65863,0.092249,3.5774e-11,1.6233e-10
0.78856,0.375,0.375,0.37544,1.0061e-10,0.65687,0.094019,3.5907e-11,1.6531e-10
0.78937,0.375,0.375,0.37545,1.0218e-10,0.65509,0.095804,3.6022e-11,1.6833e-10
0.79018,0.375,0.375,0.37545,1.0376e-10,0.6533,0.097603,3.6119e-11,1.714e-10
0.79098,0.375,0.375,0.37545,1.0535e-10,0.65149,0.099416,3.6195e-11,1.7451e-10
0.79179,0.375,0.375,0.37546,1.0696e-10,0.64967,0.10124,3.6249e-11,1.7767e-10
0.79259,0.375,0.375,0.37546,1.0858e-10,0.64784,0.10308,3.628e-11,1.8088e-10
0.7934,0.375,0.375,0.37546,1.1021e-10,0.64599,0.10494,3.6286e-11,1.8414e-10
0.7942,0.375,0.375,0.37547,1.1186e-10,0.64413,0.10681,3.6269e-11,1.8745e-10
0.79501,0.375,0.375,0.37547,1.1351e-10,0.64225,0.10869,3.6227e-11,1.908e-10
0.79581,0.375,0.375,0.37547,1.1518e-10,0.64036,0.11059,3.6161e-11,1.942e-10
0.79662,0.375,0.375,0.37548,1.1686e-10,0.63846,0.1125,3.6072e-11,1.9765e-10
0.79743,0.375,0.375,0.37548,1.1855e-10,0.63654,0.11442,3.5961e-11,2.0114e-10
0.79823,0.375,0.375,0.37549,1.2025e-10,0.63461,0.11636,3.583e-11,2.0467e-10
0.79904,0.375,0.375,0.37549,1.2196e-10,0.63267,0.11831,3.568e-11,2.0825e-10
0.79984,0.375,0.375,0.37549,1.2369e-10,0.63071,0.12027,3.5514e-11,2.1186e-10
0.80065,0.375,0.375,0.37549,1.2542e-10,0.62874,0.12225,3.5333e-11,2.1551e-10
0.80145,0.375,0.375,0.3755,1.2717e-10,0.62676,0.12424,3.5142e-11,2.1919e-10
0.80226,0.375,0.375,0.3755,1.2892e-10,0.62476,0.12624,3.4942e-11,2.229e-10
0.80306,0.375,0.375,0.3755,1.3069e-10,0.62276,0.12825,3.4736e-11,2.2664e-10
0.80387,0.375,0.375,0.37551,1.3246e-10,0.62073,0.13028,3.4527e-11,2.3039e-10
0.80467,0.375,0.375,0.37551,1.3425e-10,0.6187,0.13232,3.4319e-11,2.3417e-10
0.80548,0.375,0.375,0.37551,1.3604e-10,0.61665,0.13437,3.4114e-11,2.3797e-10
0.80629,0.375,0.375,0.37552,1.3785e-10,0.6146,0.13644,3.3916e-11,2.4178e-10
0.80709,0.375,0.375,0.37552,1.3966e-10,0.61252,0.13852,3.3727e-11,2.456e-10
0.8079,0.375,0.375,0.37552,1.4149e-10,0.61044,0.1406,3.355e-11,2.4942e-10
0.8087,0.375,0.375,0.37553,1.4332e-10,0.60835,0.14271,3.3387e-11,2.5326e-10
0.80951,0.375,0.375,0.37553,1.4517e-10,0.60624,0.14482,3.3241e-11,2.5709e-10
0.81031,0.375,0.375,0.37553,1.4702e-10,0.60412,0.14694,3.3114e-11,2.6093e-10
0.81112,0.375,0.375,0.37553,1.4888e-10,0.60199,0.14908,3.3007e-11,2.6476e-10
0.81192,0.375,0.375,0.37554,1.5076e-10,0.59985,0.15123,3.2921e-11,2.6859e-10
0.81273,0.375,0.375,0.37554,1.5264e-10,0.59769,0.15339,3.2858e-11,2.7242e-10
0.81353,0.375,0.375,0.37554,1.5453e-10,0.59553,0.15556,3.2819e-11,2.7625e-10
0.81434,0.375,0.375,0.37555,1.5644e-10,0.59335,0.15774,3.2802e-11,2.8007e-10
0.81515,0.375,0.375,0.37555,1.5835e-10,0.59117,0.15993,3.2809e-11,2.8389e-10
0.81595,0.375,0.375,0.37555,1.6027e-10,0.58897,0.16214,3.2838e-11,2.877e-10
0.81676,0.375,0.375,0.37555,1.622e-10,0.58676,0.16435,3.2889e-11,2.9151e-10
0.81756,0.375,0.375,0.37556,1.6414e-10,0.58454,0.16658,3.296e-11,2.9532e-10
0.81837,0.375,0.375,0.37556,1.6609e-10,0.58231,0.16881,3.305e-11,2.9914e-10
0.81917,0.375,0.375,0.37556,1.6805e-10,0.58006,0.17106,3.3156e-11,3.0295e-10
0.81998,0.375,0.375,0.37557,1.7002e-10,0.57781,0.17332,3.3276e-11,3.0677e-10
0.82078,0.375,0.375,0.37557,1.72e-10,0.57555,0.17559,3.3408e-11,3.106e-10
0.82159,0.375,0.375,0.37557,1.7399e-10,0.57327,0.17787,3.3549e-11,3.1444e-10
0.8224,0.375,0.375,0.37557,1.7599e-10,0.57099,0.18015,3.3697e-11,3.1829e-10
0.8232,0.375,0.375,0.37558,1.78e-10,0.5687,0.18245,3.3847e-11,3.2215e-10
0.82401,0.375,0.375,0.37558,1.8002e-10,0.5664,0.18476,3.3997e-11,3.2604e-10
0.82481,0.375,0.375,0.37558,1.8204e-10,0.56408,0.18708,3.4145e-11,3.2994e-10
0.82562,0.375,0.375,0.37558,1.8408e-10,0.56176,0.18941,3.4286e-11,3.3387e-10
0.82642,0.375,0.375,0.37558,1.8612e-10,0.55943,0.19174,3.4418e-11,3.3783e-10
0.82723,0.375,0.375,0.37559,1.8818e-10,0.55709,0.19409,3.4538e-11,3.4182e-10
0.82803,0.375,0.375,0.37559,1.9024e-10,0.55473,0.19644,3.4643e-11,3.4584e-10
0.82884,0.375,0.375,0.37559,1.9231e-10,0.55237,0.19881,3.4732e-11,3.4989e-10
0.82964,0.375,0.375,0.37559,1.9439e-10,0.55001,0.20118,3.4801e-11,3.5398e-10
0.83045,0.375,0.375,0.3756,1.9648e-10,0.54763,0.20357,3.4849e-11,3.5811e-10
0.83126,0.375,0.375,0.3756,1.9857e-10,0.54524,0.20596,3.4874e-11,3.6227e-10
0.83206,0.375,0.375,0.3756,2.0068e-10,0.54284,0.20836,3.4876e-11,3.6648e-10
0.83287,0.375,0.375,0.3756,2.0279e-10,0.54044,0.21077,3.4852e-11,3.7072e-10
0.83367,0.375,0.375,0.3756,2.049e-10,0.53803,0.21318,3.4804e-11,3.7501e-10
0.83448,0.375,0.375,0.37561,2.0703e-10,0.53561,0.21561,3.473e-11,3.7933e-10
0.83528,0.375,0.375,0.37561,2.0916e-10,0.53318,0.21804,3.4631e-11,3.8369e-10
0.83609,0.375,0.375,0.37561,2.113e-10,0.53074,0.22048,3.4509e-11,3.881e-10
0.83689,0.375,0.375,0.37561,2.1345e-10,0.52829,0.22293,3.4362e-11,3.9253e-10
0.8377,0.375,0.375,0.37561,2.156e-10,0.52584,0.22539,3.4195e-11,3.9701e-10
0.8385,0.375,0.375,0.37562,2.1776e-10,0.52338,0.22785,3.4007e-11,4.0151e-10
0.83931,0.375,0.375,0.37562,2.1992e-10,0.52091,0.23033,3.3802e-11,4.0605e-10
0.84012,0.375,0.375,0.37562,2.2209e-10,0.51843,0.23281,3.3581e-11,4.1061e-10
0.84092,0.375,0.375,0.37562,2.2427e-10,0.51595,0.23529,3.3347e-11,4.1519e-10
0.84173,0.375,0.375,0.37562,2.2645e-10,0.51346,0.23779,3.3104e-11,4.198e-10
0.84253,0.375,0.375,0.37563,2.2864e-10,0.51096,0.24029,3.2853e-11,4.2443e-10
0.84334,0.375,0.375,0.37563,2.3083e-10,0.50846,0.2428,3.2598e-11,4.2907e-10
0.84414,0.375,0.375,0.37563,2.3303e-10,0.50594,0.24531,3.2342e-11,4.3372e-10
0.84495,0.375,0.375,0.37563,2.3524e-10,0.50343,0.24784,3.2089e-11,4.3838e-10
0.84575,0.375,0.375,0.37563,2.3744e-10,0.5009,0.25036,3.1841e-11,4.4305e-10
0.84656,0.375,0.375,0.37563,2.3966e-10,0.49837,0.2529,3.1601e-11,4.4772e-10
0.84736,0.375,0.375,0.37564,2.4188e-10,0.49583,0.25544,3.1372e-11,4.5238e-10
0.84817,0.375,0.375,0.37564,2.441e-10,0.49329,0.25799,3.1156e-11,4.5705e-10
0.84898,0.375,0.375,0.37564,2.4633e-10,0.49074,0.26054,3.0957e-11,4.617e-10
0.84978,0.375,0.375,0.37564,2.4856e-10,0.48818,0.2631,3.0776e-11,4.6635e-10
0.85059,0.375,0.375,0.37564,2.508e-10,0.48562,0.26566,3.0614e-11,4.7099e-10
0.85139,0.375,0.375,0.37564,2.5305e-10,0.48305,0.26823,3.0474e-11,4.7562e-10
0.8522,0.375,0.375,0.37564,2.5529e-10,0.48048,0.27081,3.0357e-11,4.8023e-10
0.853,0.375,0.375,0.37565,2.5755e-10,0.4779,0.27339,3.0263e-11,4.8483e-10
0.85381,0.375,0.375,0.37565,2.598e-10,0.47532,0.27597,3.0193e-11,4.8941e-10
0.85461,0.375,0.375,0.37565,2.6207e-10,0.47273,0.27857,3.0146e-11,4.9399e-10
0.85542,0.375,0.375,0.37565,2.6433e-10,0.47014,0.28116,3.0122e-11,4.9854e-10
0.85623,0.375,0.375,0.37565,2.666e-10,0.46754,0.28376,3.0121e-11,5.0309e-10
0.85703,0.375,0.375,0.37565,2.6888e-10,0.46493,0.28637,3.0141e-11,5.0762e-10
0.85784,0.375,0.375,0.37565,2.7116e-10,0.46233,0.28898,3.0181e-11,5.1214e-10
0.85864,0.375,0.375,0.37565,2.7345e-10,0.45971,0.29159,3.0239e-11,5.1666e-10
0.85945,0.375,0.375,0.37565,2.7574e-10,0.4571,0.29421,3.0312e-11,5.2116e-10
0.86025,0.375,0.375,0.37566,2.7803e-10,0.45448,0.29684,3.0399e-11,5.2566e-10
0.86106,0.375,0.375,0.37566,2.8033e-10,0.45185,0.29946,3.0496e-11,5.3016e-10
0.86186,0.375,0.375,0.37566,2.8263e-10,0.44922,0.30209,3.0601e-11,5.3467e-10
0.86267,0.375,0.375,0.37566,2.8494e-10,0.44659,0.30473,3.0712e-11,5.3917e-10
0.86347,0.375,0.375,0.37566,2.8725e-10,0.44395,0.30737,3.0824e-11,5.4368e-10
0.86428,0.375,0.375,0.37566,2.8957e-10,0.44131,0.31001,3.0935e-11,5.482e-10
0.86509,0.375,0.375,0.37566,2.9189e-10,0.43867,0.31265,3.1043e-11,5.5273e-10
0.86589,0.375,0.375,0.37566,2.9421e-10,0.43602,0.3153,3.1143e-11,5.5727e-10
0.8667,0.375,0.375,0.37566,2.9653e-10,0.43337,0.31795,3.1233e-11,5.6184e-10
0.8675,0.375,0.375,0.37566,2.9886e-10,0.43072,0.32061,3.1311e-11,5.6642e-10
0.86831,0.375,0.375,0.37566,3.012e-10,0.42807,0.32326,3.1374e-11,5.7102e-10
0.86911,0.375,0.375,0.37567,3.0353e-10,0.42541,0.32592,3.1419e-11,5.7564e-10
0.86992,0.375,0.375,0.37567,3.0587e-10,0.42275,0.32859,3.1445e-11,5.8029e-10
0.87072,0.375,0.375,0.37567,3.0821e-10,0.42008,0.33125,3.1451e-11,5.8497e-10
0.87153,0.375,0.375,0.37567,3.1055e-10,0.41742,0.33392,3.1434e-11,5.8967e-10
0.87233,0.375,0.375,0.37567,3.129e-10,0.41475,0.33659,3.1394e-11,5.944e-10
0.87314,0.375,0.375,0.37567,3.1524e-10,0.41208,0.33926,3.133e-11,5.9916e-10
0.87395,0.375,0.375,0.37567,3.1759e-10,0.40941,0.34193,3.1243e-11,6.0394e-10
0.87475,0.375,0.375,0.37567,3.1994e-10,0.40673,0.3446,3.1132e-11,6.0875e-10
0.87556,0.375,0.375,0.37567,3.2229e-10,0.40406,0.34728,3.0998e-11,6.1359e-10
0.87636,0.375,0.375,0.37567,3.2464e-10,0.40138,0.34996,3.0842e-11,6.1845e-10
0.87717,0.375,0.375,0.37567,3.27e-10,0.3987,0.35264,3.0665e-11,6.2333e-10
0.87797,0.375,0.375,0.37567,3.2935e-10,0.39602,0.35532,3.0469e-11,6.2823e-10
0.87878,0.375,0.375,0.37567,3.317e-10,0.39334,0.358,3.0255e-11,6.3315e-10
0.87958,0.375,0.375,0.37567,3.3405e-10,0.39066,0.36068,3.0027e-11,6.3808e-10
0.88039,0.375,0.375,0.37567,3.3641e-10,0.38798,0.36336,2.9787e-11,6.4303e-10
0.8812,0.375,0.375,0.37567,3.3876e-10,0.3853,0.36604,2.9537e-11,6.4798e-10
0.882,0.375,0.375,0.37567,3.4111e-10,0.38262,0.36873,2.928e-11,6.5294e-10
0.88281,0.375,0.375,0.37567,3.4346e-10,0.37993,0.37141,2.9019e-11,6.579e-10
0.88361,0.375,0.375,0.37567,3.4581e-10,0.37725,0.37409,2.8757e-11,6.6287e-10
0.88442,0.375,0.375,0.37567,3.4816e-10,0.37456,0.37678,2.8497e-11,6.6783e-10
0.88522,0.375,0.375,0.37567,3.5051e-10,0.37188,0.37946,2.8243e-11,6.7278e-10
0.88603,0.375,0.375,0.37567,3.5286e-10,0.3692,0.38215,2.7996e-11,6.7772e-10
0.88683,0.375,0.375,0.37567,3.552e-10,0.36651,0.38483,2.776e-11,6.8265e-10
0.88764,0.375,0.375,0.37567,3.5755e-10,0.36383,0.38751,2.7537e-11,6.8756e-10
0.88844,0.375,0.375,0.37567,3.5989e-10,0.36115,0.39019,2.733e-11,6.9246e-10
0.88925,0.375,0.375,0.37567,3.6224e-10,0.35847,0.39288,2.7141e-11,6.9733e-10
0.89006,0.375,0.375,0.37567,3.6458e-10,0.35578,0.39556,2.6971e-11,7.0218e-10
0.89086,0.375,0.375,0.37567,3.6692e-10,0.3531,0.39823,2.6823e-11,7.0701e-10
0.89167,0.375,0.375,0.37567,3.6925e-10,0.35043,0.40091,2.6696e-11,7.1181e-10
0.89247,0.375,0.375,0.37567,3.7159e-10,0.34775,0.40359,2.6592e-11,7.1659e-10
0.89328,0.375,0.375,0.37567,3.7393e-10,0.34507,0.40627,2.6512e-11,7.2134e-10
0.89408,0.375,0.375,0.37567,3.7626e-10,0.3424,0.40894,2.6454e-11,7.2606e-10
0.89489,0.375,0.375,0.37567,3.7859e-10,0.33972,0.41161,2.642e-11,7.3076e-10
0.89569,0.375,0.375,0.37567,3.8092e-10,0.33705,0.41428,2.6407e-11,7.3544e-10
0.8965,0.375,0.375,0.37567,3.8325e-10,0.33438,0.41695,2.6415e-11,7.4009e-10
0.8973,0.375,0.375,0.37567,3.8558e-10,0.33172,0.41962,2.6442e-11,7.4471e-10
0.89811,0.375,0.375,0.37567,3.879e-10,0.32905,0.42228,2.6487e-11,7.4932e-10
0.89892,0.375,0.375,0.37567,3.9023e-10,0.32639,0.42494,2.6547e-11,7.5391e-10
0.89972,0.375,0.375,0.37566,3.9255e-10,0.32373,0.4276,2.662e-11,7.5848e-10
0.90053,0.375,0.375,0.37566,3.9487e-10,0.32107,0.43026,2.6703e-11,7.6303e-10
0.90133,0.375,0.375,0.37566,3.9719e-10,0.31842,0.43291,2.6794e-11,7.6758e-10
0.90214,0.375,0.375,0.37566,3.995e-10,0.31577,0.43556,2.6889e-11,7.7212e-10
0.90294,0.37499,0.37499,0.37566,4.0182e-10,0.31312,0.43821,2.6985e-11,7.7665e-10
0.90375,0.37499,0.37499,0.37566,4.0413e-10,0.31047,0.44085,2.708e-11,7.8118e-10
0.90455,0.37499,0.37499,0.37566,4.0644e-10,0.30783,0.44349,2.717e-11,7.8571e-10
0.90536,0.37499,0.37499,0.37566,4.0874e-10,0.30519,0.44613,2.7252e-11,7.9024e-10
0.90617,0.37499,0.37499,0.37566,4.1105e-10,0.30255,0.44876,2.7324e-11,7.9477e-10
0.90697,0.37499,0.37499,0.37566,4.1335e-10,0.29992,0.45139,2.7382e-11,7.9932e-10
0.90778,0.37499,0.37499,0.37566,4.1565e-10,0.2973,0.45402,2.7424e-11,8.0387e-10
0.90858,0.37499,0.37499,0.37566,4.1795e-10,0.29467,0.45664,2.7449e-11,8.0844e-10
0.90939,0.37499,0.37499,0.37565,4.2024e-10,0.29205,0.45926,2.7452e-11,8.1302e-10
0.91019,0.37499,0.37499,0.37565,4.2253e-10,0.28944,0.46187,2.7434e-11,8.1762e-10
0.911,0.37499,0.37499,0.37565,4.2481e-10,0.28683,0.46448,2.7393e-11,8.2223e-10
0.9118,0.37499,0.37499,0.37565,4.2709e-10,0.28422,0.46708,2.7327e-11,8.2686e-10
0.91261,0.37499,0.37499,0.37565,4.2937e-10,0.28162,0.46968,2.7236e-11,8.3151e-10
0.91341,0.37499,0.37499,0.37565,4.3164e-10,0.27902,0.47228,2.712e-11,8.3617e-10
0.91422,0.37499,0.37499,0.37565,4.3391e-10,0.27643,0.47487,2.6979e-11,8.4085e-10
0.91503,0.37499,0.37499,0.37565,4.3618e-10,0.27384,0.47745,2.6813e-11,8.4554e-10
0.91583,0.37499,0.37499,0.37564,4.3844e-10,0.27126,0.48003,2.6624e-11,8.5025e-10
0.91664,0.37499,0.37499,0.37564,4.4069e-10,0.26868,0.4826,2.6413e-11,8.5497e-10
0.91744,0.37499,0.37499,0.37564,4.4294e-10,0.26611,0.48517,2.6181e-11,8.597e-10
0.91825,0.37499,0.37499,0.37564,4.4518e-10,0.26355,0.48773,2.593e-11,8.6444e-10
0.91905,0.37499,0.37499,0.37564,4.4742e-10,0.26099,0.49029,2.5664e-11,8.6918e-10
0.91986,0.37499,0.37499,0.37564,4.4966e-10,0.25843,0.49284,2.5383e-11,8.7393e-10
0.92066,0.37499,0.37499,0.37564,4.5188e-10,0.25588,0.49539,2.5091e-11,8.7867e-10
0.92147,0.37499,0.37499,0.37563,4.541e-10,0.25334,0.49793,2.4791e-11,8.8342e-10
0.92227,0.37499,0.37499,0.37563,4.5632e-10,0.25081,0.50046,2.4486e-11,8.8815e-10
0.92308,0.37499,0.37499,0.37563,4.5853e-10,0.24828,0.50298,2.4179e-11,8.9287e-10
0.92389,0.37499,0.37499,0.37563,4.6073e-10,0.24575,0.5055,2.3873e-11,8.9759e-10
0.92469,0.37499,0.37499,0.37563,4.6292e-10,0.24324,0.50802,2.3571e-11,9.0228e-10
0.9255,0.37499,0.37499,0.37563,4.6511e-10,0.24073,0.51052,2.3276e-11,9.0695e-10
0.9263,0.37499,0.37499,0.37562,4.673e-10,0.23823,0.51302,2.2991e-11,9.116e-10
0.92711,0.37499,0.37499,0.37562,4.6947e-10,0.23573,0.51551,2.272e-11,9.1623e-10
0.92791,0.37499,0.37499,0.37562,4.7164e-10,0.23324,0.518,2.2463e-11,9.2082e-10
0.92872,0.37499,0.37499,0.37562,4.7381e-10,0.23076,0.52048,2.2224e-11,9.2539e-10
0.92952,0.37499,0.37499,0.37562,4.7596e-10,0.22829,0.52295,2.2005e-11,9.2992e-10
0.93033,0.37499,0.37499,0.37562,4.7811e-10,0.22582,0.52541,2.1807e-11,9.3442e-10
0.93113,0.37499,0.37499,0.37561,4.8026e-10,0.22336,0.52786,2.1632e-11,9.3888e-10
0.93194,0.37499,0.37499,0.37561,4.8239e-10,0.22091,0.53031,2.1481e-11,9.433e-10
0.93275,0.37499,0.37499,0.37561,4.8452e-10,0.21847,0.53275,2.1353e-11,9.4769e-10
0.93355,0.37499,0.37499,0.37561,4.8664e-10,0.21603,0.53518,2.125e-11,9.5204e-10
0.93436,0.37499,0.37499,0.37561,4.8876e-10,0.21361,0.5376,2.1171e-11,9.5635e-10
0.93516,0.37499,0.37499,0.3756,4.9087e-10,0.21119,0.54002,2.1115e-11,9.6062e-10
0.93597,0.37499,0.37499,0.3756,4.9297e-10,0.20878,0.54242,2.1082e-11,9.6486e-10
0.93677,0.37499,0.37499,0.3756,4.9507e-10,0.20638,0.54482,2.107e-11,9.6906e-10
0.93758,0.37499,0.37499,0.3756,4.9715e-10,0.20398,0.54721,2.1077e-11,9.7323e-10
0.93838,0.37499,0.37499,0.37559,4.9924e-10,0.2016,0.54959,2.1102e-11,9.7737e-10
0.93919,0.37499,0.37499,0.37559,5.0131e-10,0.19922,0.55196,2.1142e-11,9.8148e-10
0.94,0.37499,0.37499,0.37559,5.0338e-10,0.19686,0.55432,2.1195e-11,9.8556e-10
0.9408,0.37499,0.37499,0.37559,5.0544e-10,0.1945,0.55667,2.1258e-11,9.8962e-10
0.94161,0.37499,0.37499,0.37559,5.0749e-10,0.19215,0.55902,2.1328e-11,9.9365e-10
0.94241,0.37499,0.37499,0.37558,5.0954e-10,0.18981,0.56135,2.1401e-11,9.9767e-10
0.94322,0.37499,0.37499,0.37558,5.1158e-10,0.18748,0.56368,2.1476e-11,1.0017e-09
0.94402,0.37499,0.37499,0.37558,5.1361e-10,0.18517,0.56599,2.1549e-11,1.0057e-09
0.94483,0.37499,0.37499,0.37558,5.1563e-10,0.18286,0.5683,2.1617e-11,1.0096e-09
0.94563,0.37499,0.37499,0.37557,5.1765e-10,0.18056,0.57059,2.1678e-11,1.0136e-09
0.94644,0.37499,0.37499,0.37557,5.1965e-10,0.17827,0.57288,2.1727e-11,1.0176e-09
0.94724,0.37499,0.37499,0.37557,5.2165e-10,0.17599,0.57515,2.1763e-11,1.0215e-09
0.94805,0.37499,0.37499,0.37557,5.2364e-10,0.17372,0.57742,2.1784e-11,1.0255e-09
0.94886,0.37499,0.37499,0.37556,5.2562e-10,0.17146,0.57967,2.1787e-11,1.0295e-09
0.94966,0.37499,0.37499,0.37556,5.276e-10,0.16921,0.58191,2.177e-11,1.0334e-09
0.95047,0.37499,0.37499,0.37556,5.2956e-10,0.16697,0.58415,2.1732e-11,1.0374e-09
0.95127,0.37499,0.37499,0.37555,5.3152e-10,0.16474,0.58637,2.1673e-11,1.0414e-09
0.95208,0.37499,0.37499,0.37555,5.3346e-10,0.16252,0.58858,2.159e-11,1.0453e-09
0.95288,0.37499,0.37499,0.37555,5.354e-10,0.16032,0.59078,2.1484e-11,1.0493e-09
0.95369,0.37499,0.37499,0.37555,5.3733e-10,0.15812,0.59297,2.1355e-11,1.0533e-09
0.95449,0.37499,0.37499,0.37554,5.3924e-10,0.15594,0.59515,2.1203e-11,1.0573e-09
0.9553,0.37499,0.37499,0.37554,5.4115e-10,0.15377,0.59732,2.1028e-11,1.0613e-09
0.9561,0.37499,0.37499,0.37554,5.4305e-10,0.1516,0.59947,2.0833e-11,1.0653e-09
0.95691,0.37499,0.37499,0.37554,5.4493e-10,0.14945,0.60162,2.0618e-11,1.0692e-09
0.95772,0.37499,0.37499,0.37553,5.4681e-10,0.14732,0.60375,2.0386e-11,1.0732e-09
0.95852,0.37499,0.37499,0.37553,5.4867e-10,0.14519,0.60587,2.0138e-11,1.0772e-09
0.95933,0.37499,0.37499,0.37553,5.5052e-10,0.14307,0.60798,1.9877e-11,1.0812e-09
0.96013,0.37499,0.37499,0.37552,5.5237e-10,0.14097,0.61008,1.9605e-11,1.0851e-09
0.96094,0.37499,0.37499,0.37552,5.542e-10,0.13888,0.61216,1.9326e-11,1.0891e-09
0.96174,0.37499,0.37499,0.37552,5.5601e-10,0.1368,0.61423,1.9041e-11,1.093e-09
0.96255,0.37499,0.37499,0.37551,5.5782e-10,0.13473,0.61629,1.8755e-11,1.0969e-09
0.96335,0.37499,0.37499,0.37551,5.5961e-10,0.13268,0.61834,1.847e-11,1.1008e-09
0.96416,0.37499,0.37499,0.37551,5.614e-10,0.13064,0.62038,1.8188e-11,1.1046e-09
0.96497,0.37499,0.37499,0.37551,5.6317e-10,0.12861,0.6224,1.7914e-11,1.1084e-09
0.96577,0.37499,0.37499,0.3755,5.6493e-10,0.12659,0.62441,1.765e-11,1.1122e-09
0.96658,0.37499,0.37499,0.3755,5.6667e-10,0.12459,0.62641,1.7398e-11,1.1159e-09
0.96738,0.37499,0.37499,0.3755,5.6841e-10,0.1226,0.6284,1.7161e-11,1.1197e-09
0.96819,0.37499,0.37499,0.37549,5.7013e-10,0.12062,0.63037,1.6941e-11,1.1233e-09
0.96899,0.37499,0.37499,0.37549,5.7184e-10,0.11865,0.63233,1.674e-11,1.1269e-09
0.9698,0.37499,0.37499,0.37549,5.7354e-10,0.1167,0.63427,1.656e-11,1.1305e-09
0.9706,0.37499,0.37499,0.37548,5.7522e-10,0.11476,0.6362,1.6403e-11,1.134e-09
0.97141,0.37499,0.37499,0.37548,5.769e-10,0.11283,0.63812,1.6268e-11,1.1375e-09
0.97221,0.37499,0.37499,0.37548,5.7856e-10,0.11092,0.64003,1.6156e-11,1.141e-09
0.97302,0.37499,0.37499,0.37547,5.8021e-10,0.10902,0.64192,1.6069e-11,1.1443e-09
0.97383,0.37499,0.37499,0.37547,5.8185e-10,0.10714,0.6438,1.6005e-11,1.1477e-09
0.97463,0.37499,0.37499,0.37547,5.8347e-10,0.10527,0.64566,1.5964e-11,1.151e-09
0.97544,0.37499,0.37499,0.37546,5.8508e-10,0.10341,0.64752,1.5944e-11,1.1542e-09
0.97624,0.37499,0.37499,0.37546,5.8669e-10,0.10156,0.64935,1.5945e-11,1.1574e-09
0.97705,0.37499,0.37499,0.37545,5.8827e-10,0.099735,0.65117,1.5966e-11,1.1606e-09
0.97785,0.37499,0.37499,0.37545,5.8985e-10,0.097919,0.65298,1.6003e-11,1.1637e-09
0.97866,0.37499,0.37499,0.37545,5.9142e-10,0.096118,0.65478,1.6054e-11,1.1668e-09
0.97946,0.37499,0.37499,0.37544,5.9297e-10,0.094331,0.65656,1.6118e-11,1.1698e-09
0.98027,0.37499,0.37499,0.37544,5.9451e-10,0.092558,0.65832,1.6191e-11,1.1728e-09
0.98107,0.37499,0.37499,0.37544,5.9604e-10,0.090799,0.66007,1.627e-11,1.1758e-09
0.98188,0.37499,0.37499,0.37543,5.9755e-10,0.089056,0.66181,1.6353e-11,1.1788e-09
0.98269,0.37499,0.37499,0.37543,5.9906e-10,0.087327,0.66353,1.6436e-11,1.1817e-09
0.98349,0.37499,0.37499,0.37543,6.0055e-10,0.085612,0.66524,1.6517e-11,1.1846e-09
0.9843,0.37499,0.37499,0.37542,6.0203e-10,0.083913,0.66693,1.6592e-11,1.1875e-09
0.9851,0.37499,0.37499,0.37542,6.0349e-10,0.082228,0.66861,1.6658e-11,1.1903e-09
0.98591,0.37499,0.37499,0.37541,6.0495e-10,0.080558,0.67027,1.6713e-11,1.1932e-09
0.98671,0.37499,0.37499,0.37541,6.0639e-10,0.078904,0.67192,1.6753e-11,1.196e-09
0.98752,0.37499,0.37499,0.37541,6.0781e-10,0.077264,0.67355,1.6777e-11,1.1989e-09
0.98832,0.37499,0.37499,0.3754,6.0923e-10,0.07564,0.67517,1.6782e-11,1.2017e-09
0.98913,0.37499,0.37499,0.3754,6.1063e-10,0.074031,0.67677,1.6767e-11,1.2045e-09
0.98993,0.37499,0.37499,0.3754,6.1202e-10,0.072438,0.67835,1.6729e-11,1.2073e-09
0.99074,0.37499,0.37499,0.37539,6.134e-10,0.07086,0.67992,1.6668e-11,1.2101e-09
0.99155,0.37499,0.37499,0.37539,6.1476e-10,0.069298,0.68148,1.6583e-11,1.2129e-09
0.99235,0.37499,0.37499,0.37538,6.1611e-10,0.067751,0.68302,1.6474e-11,1.2157e-09
0.99316,0.37499,0.37499,0.37538,6.1744e-10,0.06622,0.68454,1.634e-11,1.2185e-09
0.99396,0.37499,0.37499,0.37538,6.1876e-10,0.064705,0.68605,1.6181e-11,1.2213e-09
0.99477,0.37499,0.37499,0.37537,6.2007e-10,0.063206,0.68754,1.5999e-11,1.2241e-09
0.99557,0.37499,0.37499,0.37537,6.2136e-10,0.061723,0.68901,1.5795e-11,1.2269e-09
0.99638,0.37499,0.37499,0.37536,6.2264e-10,0.060256,0.69047,1.5569e-11,1.2297e-09
0.99718,0.37499,0.37499,0.37536,6.239e-10,0.058805,0.69191,1.5325e-11,1.2325e-09
0.99799,0.37499,0.37499,0.37536,6.2515e-10,0.05737,0.69334,1.5063e-11,1.2352e-09
0.9988,0.37499,0.37499,0.37535,6.2638e-10,0.055951,0.69475,1.4787e-11,1.238e-09
0.9996,0.37499,0.37499,0.37535,6.276e-10,0.054549,0.69615,1.4499e-11,1.2407e-09
1.0004,0.37499,0.37499,0.37534,6.2881e-10,0.053163,0.69752,1.4202e-11,1.2434e-09
1.0012,0.37499,0.37499,0.37534,6.3e-10,0.051794,0.69888,1.3898e-11,1.2461e-09
1.002,0.37499,0.37499,0.37534,6.3117e-10,0.050441,0.70023,1.3591e-11,1.2488e-09
1.0028,0.37499,0.37499,0.37533,6.3233e-10,0.049105,0.70156,1.3285e-11,1.2514e-09
1.0036,0.37499,0.37499,0.37533,6.3347e-10,0.047785,0.70287,1.2981e-11,1.254e-09
1.0044,0.37499,0.37499,0.37532,6.346e-10,0.046483,0.70416,1.2684e-11,1.2565e-09
1.0052,0.37499,0.37499,0.37532,6.3572e-10,0.045197,0.70544,1.2395e-11,1.259e-09
1.006,0.37499,0.37499,0.37531,6.3682e-10,0.043928,0.7067,1.2119e-11,1.2615e-09
1.0069,0.37499,0.37499,0.37531,6.379e-10,0.042676,0.70794,1.1857e-11,1.2639e-09
1.0077,0.37499,0.37499,0.37531,6.3897e-10,0.041441,0.70917,1.1611e-11,1.2663e-09
1.0085,0.37499,0.37499,0.3753,6.4002e-10,0.040223,0.71038,1.1385e-11,1.2687e-09
1.0093,0.37499,0.37499,0.3753,6.4106e-10,0.039022,0.71157,1.118e-11,1.2709e-09
1.0101,0.37499,0.37499,0.37529,6.4208e-10,0.037839,0.71275,1.0997e-11,1.2732e-09
1.0109,0.37499,0.37499,0.37529,6.4309e-10,0.036672,0.7139,1.0837e-11,1.2753e-09
1.0117,0.37499,0.37499,0.37528,6.4408e-10,0.035523,0.71504,1.0702e-11,1.2775e-09
1.0125,0.37499,0.37499,0.37528,6.4506e-10,0.034392,0.71617,1.0591e-11,1.2795e-09
1.0133,0.37499,0.37499,0.37528,6.4602e-10,0.033278,0.71727,1.0505e-11,1.2815e-09
1.0141,0.37499,0.37499,0.37527,6.4697e-10,0.032181,0.71836,1.0442e-11,1.2835e-09
1.0149,0.37499,0.37499,0.37527,6.4791e-10,0.031102,0.71943,1.0403e-11,1.2854e-09
1.0157,0.37499,0.37499,0.37526,6.4883e-10,0.030041,0.72048,1.0386e-11,1.2873e-09
1.0165,0.37499,0.37499,0.37526,6.4973e-10,0.028997,0.72152,1.039e-11,1.2891e-09
1.0173,0.37499,0.37499,0.37525,6.5062e-10,0.027971,0.72254,1.0412e-11,1.2908e-09
1.0181,0.37499,0.37499,0.37525,6.515e-10,0.026963,0.72353,1.045e-11,1.2925e-09
1.0189,0.37499,0.37499,0.37524,6.5236e-10,0.025972,0.72452,1.0503e-11,1.2942e-09
1.0197,0.37499,0.37499,0.37524,6.532e-10,0.025,0.72548,1.0567e-11,1.2958e-09
1.0205,0.37499,0.37499,0.37524,6.5403e-10,0.024045,0.72643,1.064e-11,1.2974e-09
1.0213,0.37499,0.37499,0.37523,6.5485e-10,0.023109,0.72735,1.0719e-11,1.299e-09
1.0222,0.37499,0.37499,0.37523,6.5565e-10,0.02219,0.72826,1.08e-11,1.3005e-09
1.023,0.37499,0.37499,0.37522,6.5644e-10,0.021289,0.72915,1.0881e-11,1.302e-09
1.0238,0.37499,0.37499,0.37522,6.5721e-10,0.020407,0.73003,1.0959e-11,1.3035e-09
1.0246,0.37499,0.37499,0.37521,6.5797e-10,0.019543,0.73088,1.1031e-11,1.3049e-09
1.0254,0.37499,0.37499,0.37521,6.5871e-10,0.018697,0.73172,1.1093e-11,1.3063e-09
1.0262,0.37499,0.37499,0.3752,6.5944e-10,0.017869,0.73254,1.1143e-11,1.3077e-09
1.027,0.37499,0.37499,0.3752,6.6015e-10,0.017059,0.73334,1.118e-11,1.3091e-09
1.0278,0.37499,0.37499,0.37519,6.6085e-10,0.016268,0.73412,1.1199e-11,1.3105e-09
1.0286,0.37499,0.37499,0.37519,6.6153e-10,0.015496,0.73488,1.12e-11,1.3119e-09
1.0294,0.37499,0.37499,0.37519,6.6219e-10,0.014741,0.73563,1.1181e-11,1.3132e-09
1.0302,0.37499,0.37499,0.37518,6.6284e-10,0.014005,0.73636,1.1141e-11,1.3145e-09
1.031,0.37499,0.37499,0.37518,6.6347e-10,0.013288,0.73706,1.1078e-11,1.3159e-09
1.0318,0.37499,0.37499,0.37517,6.6409e-10,0.012589,0.73775,1.0993e-11,1.3172e-09
1.0326,0.37499,0.37499,0.37517,6.6469e-10,0.011909,0.73842,1.0884e-11,1.3185e-09
1.0334,0.37499,0.37499,0.37516,6.6528e-10,0.011247,0.73908,1.0753e-11,1.3198e-09
1.0342,0.37499,0.37499,0.37516,6.6584e-10,0.010604,0.73971,1.0599e-11,1.3211e-09
1.035,0.37499,0.37499,0.37515,6.664e-10,0.0099795,0.74033,1.0424e-11,1.3224e-09
1.0358,0.37499,0.37499,0.37515,6.6693e-10,0.0093737,0.74092,1.0229e-11,1.3236e-09
1.0367,0.37499,0.37499,0.37514,6.6745e-10,0.0087868,0.7415,1.0016e-11,1.3249e-09
1.0375,0.37499,0.37499,0.37514,6.6795e-10,0.0082185,0.74206,9.7871e-12,1.3261e-09
1.0383,0.37499,0.37499,0.37513,6.6843e-10,0.0076691,0.7426,9.5439e-12,1.3273e-09
1.0391,0.37499,0.37499,0.37513,6.689e-10,0.0071385,0.74312,9.2891e-12,1.3285e-09
1.0399,0.37499,0.37499,0.37512,6.6935e-10,0.0066267,0.74362,9.0257e-12,1.3297e-09
1.0407,0.37499,0.37499,0.37512,6.6978e-10,0.0061338,0.74411,8.7563e-12,1.3308e-09
1.0415,0.37499,0.37499,0.37511,6.7019e-10,0.0056598,0.74457,8.484e-12,1.3319e-09
1.0423,0.37499,0.37499,0.37511,6.7059e-10,0.0052047,0.74502,8.2118e-12,1.333e-09
1.0431,0.37499,0.37499,0.37511,6.7097e-10,0.0047685,0.74544,7.9428e-12,1.334e-09
1.0439,0.37499,0.37499,0.3751,6.7133e-10,0.0043514,0.74585,7.6799e-12,1.335e-09
1.0447,0.37499,0.37499,0.3751,6.7167e-10,0.0039532,0.74624,7.426e-12,1.3359e-09
1.0455,0.37499,0.37499,0.37509,6.72e-10,0.003574,0.74661,7.184e-12,1.3368e-09
1.0463,0.37499,0.37499,0.37509,6.723e-10,0.0032138,0.74696,6.9564e-12,1.3377e-09
1.0471,0.37499,0.37499,0.37508,6.726e-10,0.0028727,0.74729,6.7456e-12,1.3384e-09
1.0479,0.37499,0.37499,0.37508,6.7287e-10,0.0025507,0.7476,6.5537e-12,1.3392e-09
1.0487,0.37499,0.37499,0.37507,6.7312e-10,0.0022477,0.7479,6.3825e-12,1.3399e-09
1.0495,0.37499,0.37499,0.37507,6.7336e-10,0.0019638,0.74817,6.2335e-12,1.3405e-09
1.0503,0.37499,0.37499,0.37506,6.7359e-10,0.0016991,0.74843,6.1078e-12,1.3411e-09
1.0512,0.37499,0.37499,0.37506,6.7379e-10,0.0014534,0.74866,6.0062e-12,1.3416e-09
1.052,0.37499,0.37499,0.37505,6.7398e-10,0.0012269,0.74888,5.929e-12,1.342e-09
1.0528,0.37499,0.37499,0.37505,6.7415e-10,0.0010195,0.74908,5.8763e-12,1.3424e-09
1.0536,0.37499,0.37499,0.37504,6.743e-10,0.00083135,0.74926,5.8476e-12,1.3428e-09
1.0544,0.37499,0.37499,0.37504,6.7444e-10,0.00066231,0.74942,5.8422e-12,1.343e-09
1.0552,0.37499,0.37499,0.37503,6.7456e-10,0.00051245,0.74956,5.8589e-12,1.3433e-09
1.056,0.37499,0.37499,0.37503,6.7466e-10,0.00038178,0.74968,5.8962e-12,1.3434e-09
1.0568,0.37499,0.37499,0.37502,6.7475e-10,0.00027029,0.74978,5.9522e-12,1.3435e-09
1.0576,0.37499,0.37499,0.37502,6.7482e-10,0.00017801,0.74986,6.0248e-12,1.3436e-09
1.0584,0.37499,0.37499,0.37501,6.7487e-10,0.00010492,0.74992,6.1116e-12,1.3436e-09
1.0592,0.37499,0.37499,0.37501,6.7491e-10,5.1035e-05,0.74997,6.21e-12,1.3436e-09
1.06,0.37499,0.37499,0.37501,6.7493e-10,1.636e-05,0.74999,6.3171e-12,1.3435e-09
1.0608,0.37499,0.37499,0.375,6.7494e-10,8.941e-07,0.75,6.4301e-12,1.3434e-09
1.0616,0.37499,0.37499,0.375,6.7493e-10,4.6381e-06,0.74999,6.5458e-12,1.3433e-09
1.0624,0.37499,0.37499,0.37499,6.749e-10,2.7592e-05,0.74995,6.6613e-12,1.3431e-09
1.0632,0.37499,0.37499,0.37499,6.7485e-10,6.9755e-05,0.7499,6.7734e-12,1.3429e-09
1.064,0.37499,0.37499,0.37498,6.7479e-10,0.00013112,0.74983,6.879e-12,1.3427e-09
1.0648,0.37499,0.37499,0.37498,6.7472e-10,0.0002117,0.74974,6.9755e-12,1.3425e-09
1.0657,0.37499,0.37499,0.37497,6.7463e-10,0.00031147,0.74963,7.0598e-12,1.3422e-09
1.0665,0.37499,0.37499,0.37497,6.7452e-10,0.00043043,0.7495,7.1296e-12,1.3419e-09
1.0673,0.37499,0.37499,0.37496,6.7439e-10,0.00056859,0.74936,7.1825e-12,1.3416e-09
1.0681,0.37499,0.37499,0.37496,6.7425e-10,0.00072592,0.74919,7.2165e-12,1.3413e-09
1.0689,0.37499,0.37499,0.37495,6.7409e-10,0.00090243,0.749,7.2298e-12,1.341e-09
1.0697,0.37499,0.37499,0.37495,6.7392e-10,0.0010981,0.7488,7.2211e-12,1.3406e-09
1.0705,0.37499,0.37499,0.37494,6.7373e-10,0.0013129,0.74857,7.1894e-12,1.3403e-09
1.0713,0.37499,0.37499,0.37494,6.7352e-10,0.0015469,0.74833,7.134e-12,1.3399e-09
1.0721,0.37499,0.37499,0.37493,6.733e-10,0.0018,0.74807,7.0546e-12,1.3395e-09
1.0729,0.37499,0.37499,0.37493,6.7305e-10,0.0020722,0.74778,6.9515e-12,1.3392e-09
1.0737,0.37499,0.37499,0.37492,6.728e-10,0.0023635,0.74748,6.8251e-12,1.3388e-09
1.0745,0.37499,0.37499,0.37492,6.7252e-10,0.0026739,0.74716,6.6763e-12,1.3384e-09
1.0753,0.37499,0.37499,0.37491,6.7223e-10,0.0030034,0.74682,6.5065e-12,1.338e-09
1.0761,0.37499,0.37499,0.37491,6.7192e-10,0.003352,0.74647,6.3172e-12,1.3375e-09
1.0769,0.37499,0.37499,0.3749,6.7159e-10,0.0037195,0.74609,6.1104e-12,1.3371e-09
1.0777,0.37499,0.37499,0.3749,6.7125e-10,0.0041061,0.74569,5.8884e-12,1.3366e-09
1.0785,0.37499,0.37499,0.3749,6.7089e-10,0.0045117,0.74528,5.6536e-12,1.3361e-09
1.0793,0.37499,0.37499,0.37489,6.7051e-10,0.0049363,0.74484,5.4087e-12,1.3356e-09
1.0801,0.37499,0.37499,0.37489,6.7012e-10,0.0053798,0.74439,5.1567e-12,1.3351e-09
1.081,0.37499,0.37499,0.37488,6.6971e-10,0.0058423,0.74392,4.9004e-12,1.3345e-09
1.0818,0.37499,0.37499,0.37488,6.6928e-10,0.0063237,0.74343,4.643e-12,1.3339e-09
1.0826,0.37499,0.37499,0.37487,6.6883e-10,0.0068239,0.74292,4.3875e-12,1.3333e-09
1.0834,0.37499,0.37499,0.37487,6.6837e-10,0.0073431,0.74239,4.1371e-12,1.3326e-09
1.0842,0.37499,0.37499,0.37486,6.6789e-10,0.007881,0.74184,3.8947e-12,1.3319e-09
1.085,0.37499,0.37499,0.37486,6.674e-10,0.0084378,0.74128,3.6631e-12,1.3311e-09
1.0858,0.37499,0.37499,0.37485,6.6688e-10,0.0090133,0.74069,3.4451e-12,1.3303e-09
1.0866,0.37499,0.37499,0.37485,6.6635e-10,0.0096076,0.74009,3.2432e-12,1.3295e-09
1.0874,0.37499,0.37499,0.37484,6.6581e-10,0.010221,0.73947,3.0596e-12,1.3286e-09
1.0882,0.37499,0.37499,0.37484,6.6524e-10,0.010852,0.73882,2.8962e-12,1.3276e-09
1.089,0.37499,0.37499,0.37483,6.6467e-10,0.011503,0.73817,2.7547e-12,1.3266e-09
1.0898,0.37499,0.37499,0.37483,6.6407e-10,0.012172,0.73749,2.6364e-12,1.3255e-09
1.0906,0.37499,0.37499,0.37482,6.6346e-10,0.012859,0.73679,2.542e-12,1.3244e-09
1.0914,0.37499,0.37499,0.37482,6.6283e-10,0.013565,0.73607,2.4723e-12,1.3232e-09
1.0922,0.37499,0.37499,0.37482,6.6219e-10,0.01429,0.73534,2.4273e-12,1.322e-09
1.093,0.37499,0.37499,0.37481,6.6153e-10,0.015033,0.73459,2.4067e-12,1.3207e-09
1.0938,0.37499,0.37499,0.37481,6.6086e-10,0.015795,0.73382,2.41e-12,1.3193e-09
1.0946,0.37499,0.37499,0.3748,6.6017e-10,0.016575,0.73303,2.4361e-12,1.3179e-09
1.0955,0.37499,0.37499,0.3748,6.5946e-10,0.017373,0.73222,2.4836e-12,1.3164e-09
1.0963,0.37499,0.37499,0.37479,6.5874e-10,0.018189,0.7314,2.5509e-12,1.3149e-09
1.0971,0.37499,0.37499,0.37479,6.5801e-10,0.019024,0.73055,2.6358e-12,1.3134e-09
1.0979,0.37499,0.37499,0.37478,6.5726e-10,0.019877,0.72969,2.7363e-12,1.3118e-09
1.0987,0.37499,0.37499,0.37478,6.5649e-10,0.020749,0.72881,2.8496e-12,1.3101e-09
1.0995,0.37499,0.37499,0.37477,6.5571e-10,0.021638,0.72791,2.973e-12,1.3084e-09
1.1003,0.37499,0.37499,0.37477,6.5492e-10,0.022546,0.72699,3.1038e-12,1.3067e-09
1.1011,0.37499,0.37499,0.37477,6.5411e-10,0.023471,0.72606,3.2389e-12,1.305e-09
1.1019,0.37499,0.37499,0.37476,6.5328e-10,0.024415,0.72511,3.3752e-12,1.3032e-09
1.1027,0.37499,0.37499,0.37476,6.5244e-10,0.025377,0.72414,3.5098e-12,1.3014e-09
1.1035,0.37499,0.37499,0.37475,6.5159e-10,0.026356,0.72315,3.6396e-12,1.2995e-09
1.1043,0.37499,0.37499,0.37475,6.5072e-10,0.027354,0.72214,3.7617e-12,1.2977e-09
1.1051,0.37499,0.37499,0.37474,6.4984e-10,0.028369,0.72112,3.8733e-12,1.2958e-09
1.1059,0.37499,0.37499,0.37474,6.4894e-10,0.029402,0.72008,3.972e-12,1.2939e-09
1.1067,0.37499,0.37499,0.37473,6.4803e-10,0.030452,0.71902,4.0552e-12,1.292e-09
1.1075,0.37499,0.37499,0.37473,6.471e-10,0.031521,0.71794,4.121e-12,1.2901e-09
1.1083,0.37499,0.37499,0.37473,6.4616e-10,0.032607,0.71684,4.1675e-12,1.2881e-09
1.1091,0.37499,0.37499,0.37472,6.452e-10,0.03371,0.71573,4.1933e-12,1.2862e-09
1.11,0.37499,0.37499,0.37472,6.4423e-10,0.034831,0.7146,4.1972e-12,1.2843e-09
1.1108,0.37499,0.37499,0.37471,6.4324e-10,0.035969,0.71346,4.1786e-12,1.2823e-09
1.1116,0.37499,0.37499,0.37471,6.4223e-10,0.037125,0.71229,4.1371e-12,1.2803e-09
1.1124,0.37499,0.37499,0.3747,6.4122e-10,0.038298,0.71111,4.0727e-12,1.2784e-09
1.1132,0.37499,0.37499,0.3747,6.4018e-10,0.039488,0.70991,3.9858e-12,1.2764e-09
1.114,0.37499,0.37499,0.37469,6.3913e-10,0.040696,0.70869,3.8773e-12,1.2744e-09
1.1148,0.37499,0.37499,0.37469,6.3807e-10,0.04192,0.70746,3.7484e-12,1.2724e-09
1.1156,0.37499,0.37499,0.37469,6.3699e-10,0.043162,0.70621,3.6005e-12,1.2704e-09
1.1164,0.37499,0.37499,0.37468,6.359e-10,0.04442,0.70494,3.4354e-12,1.2684e-09
1.1172,0.37499,0.37499,0.37468,6.3479e-10,0.045696,0.70366,3.2554e-12,1.2663e-09
1.118,0.37499,0.37499,0.37467,6.3366e-10,0.046988,0.70236,3.0629e-12,1.2643e-09
1.1188,0.37499,0.37499,0.37467,6.3252e-10,0.048298,0.70104,2.8604e-12,1.2622e-09
1.1196,0.37499,0.37499,0.37467,6.3136e-10,0.049624,0.69971,2.6508e-12,1.2601e-09
1.1204,0.37499,0.37499,0.37466,6.3019e-10,0.050966,0.69836,2.437e-12,1.2579e-09
1.1212,0.37499,0.37499,0.37466,6.29e-10,0.052326,0.69699,2.222e-12,1.2558e-09
1.122,0.37499,0.37499,0.37465,6.278e-10,0.053701,0.6956,2.0088e-12,1.2536e-09
1.1228,0.37499,0.37499,0.37465,6.2658e-10,0.055094,0.6942,1.8006e-12,1.2514e-09
1.1236,0.37499,0.37499,0.37464,6.2534e-10,0.056502,0.69279,1.6002e-12,1.2491e-09
1.1245,0.37499,0.37499,0.37464,6.241e-10,0.057927,0.69135,1.4105e-12,1.2468e-09
1.1253,0.37499,0.37499,0.37464,6.2283e-10,0.059368,0.68991,1.2342e-12,1.2444e-09
1.1261,0.37499,0.37499,0.37463,6.2155e-10,0.060826,0.68844,1.0739e-12,1.242e-09
1.1269,0.37499,0.37499,0.37463,6.2026e-10,0.062299,0.68696,9.3163e-13,1.2396e-09
1.1277,0.37499,0.37499,0.37462,6.1895e-10,0.063789,0.68546,8.0953e-13,1.2371e-09
1.1285,0.37499,0.37499,0.37462,6.1763e-10,0.065294,0.68395,7.092e-13,1.2345e-09
1.1293,0.37499,0.37499,0.37462,6.1629e-10,0.066815,0.68242,6.3195e-13,1.2319e-09
1.1301,0.37499,0.37499,0.37461,6.1494e-10,0.068352,0.68087,5.7873e-13,1.2293e-09
1.1309,0.37499,0.37499,0.37461,6.1357e-10,0.069905,0.67931,5.5012e-13,1.2266e-09
1.1317,0.37499,0.37499,0.3746,6.1219e-10,0.071473,0.67774,5.4629e-13,1.2238e-09
1.1325,0.37499,0.37499,0.3746,6.108e-10,0.073057,0.67614,5.6705e-13,1.221e-09
1.1333,0.37499,0.37499,0.3746,6.0939e-10,0.074657,0.67454,6.1179e-13,1.2182e-09
1.1341,0.37499,0.37499,0.37459,6.0797e-10,0.076272,0.67292,6.7954e-13,1.2153e-09
1.1349,0.37499,0.37499,0.37459,6.0653e-10,0.077902,0.67128,7.6898e-13,1.2123e-09
1.1357,0.37499,0.37499,0.37459,6.0509e-10,0.079547,0.66962,8.7841e-13,1.2093e-09
1.1365,0.37499,0.37499,0.37458,6.0363e-10,0.081207,0.66796,1.0059e-12,1.2062e-09
1.1373,0.37499,0.37499,0.37458,6.0215e-10,0.082883,0.66627,1.149e-12,1.2032e-09
1.1381,0.37499,0.37499,0.37457,6.0067e-10,0.084573,0.66458,1.3054e-12,1.2e-09
1.1389,0.37499,0.37499,0.37457,5.9917e-10,0.086279,0.66286,1.4723e-12,1.1969e-09
1.1398,0.37499,0.37499,0.37457,5.9766e-10,0.087999,0.66114,1.6468e-12,1.1937e-09
1.1406,0.37499,0.37499,0.37456,5.9614e-10,0.089734,0.65939,1.826e-12,1.1904e-09
1.1414,0.37499,0.37499,0.37456,5.946e-10,0.091483,0.65764,2.0066e-12,1.1872e-09
1.1422,0.37499,0.37499,0.37456,5.9305e-10,0.093247,0.65587,2.1858e-12,1.1839e-09
1.143,0.37499,0.37499,0.37455,5.9149e-10,0.095025,0.65408,2.3604e-12,1.1806e-09
1.1438,0.37499,0.37499,0.37455,5.8992e-10,0.096818,0.65228,2.5274e-12,1.1773e-09
1.1446,0.37499,0.37499,0.37455,5.8834e-10,0.098625,0.65047,2.6841e-12,1.174e-09
1.1454,0.37499,0.37499,0.37454,5.8675e-10,0.10045,0.64864,2.8278e-12,1.1707e-09
1.1462,0.37499,0.37499,0.37454,5.8514e-10,0.10228,0.6468,2.956e-12,1.1673e-09
1.147,0.37499,0.37499,0.37454,5.8352e-10,0.10413,0.64494,3.0666e-12,1.164e-09
1.1478,0.37499,0.37499,0.37453,5.8189e-10,0.10599,0.64307,3.1577e-12,1.1606e-09
1.1486,0.37499,0.37499,0.37453,5.8025e-10,0.10787,0.64119,3.2278e-12,1.1573e-09
1.1494,0.37499,0.37499,0.37452,5.786e-10,0.10976,0.63929,3.2757e-12,1.1539e-09
1.1502,0.37499,0.37499,0.37452,5.7693e-10,0.11167,0.63738,3.3005e-12,1.1506e-09
1.151,0.37499,0.37499,0.37452,5.7525e-10,0.11358,0.63545,3.3018e-12,1.1472e-09
1.1518,0.37499,0.37499,0.37451,5.7356e-10,0.11551,0.63352,3.2796e-12,1.1438e-09
1.1526,0.37499,0.37499,0.37451,5.7186e-10,0.11746,0.63156,3.2341e-12,1.1405e-09
1.1534,0.37499,0.37499,0.37451,5.7015e-10,0.11942,0.6296,3.1662e-12,1.1371e-09
1.1543,0.37499,0.37499,0.3745,5.6843e-10,0.12139,0.62762,3.0769e-12,1.1338e-09
1.1551,0.37499,0.37499,0.3745,5.6669e-10,0.12337,0.62563,2.9676e-12,1.1304e-09
1.1559,0.37499,0.37499,0.3745,5.6494e-10,0.12537,0.62363,2.8403e-12,1.127e-09
1.1567,0.37499,0.37499,0.3745,5.6319e-10,0.12738,0.62162,2.6969e-12,1.1237e-09
1.1575,0.37499,0.37499,0.37449,5.6142e-10,0.1294,0.61959,2.5398e-12,1.1203e-09
1.1583,0.37499,0.37499,0.37449,5.5963e-10,0.13143,0.61755,2.3717e-12,1.1169e-09
1.1591,0.37499,0.37499,0.37449,5.5784e-10,0.13348,0.61549,2.1954e-12,1.1135e-09
1.1599,0.37499,0.37499,0.37448,5.5604e-10,0.13554,0.61343,2.0137e-12,1.1101e-09
1.1607,0.37499,0.37499,0.37448,5.5422e-10,0.13761,0.61135,1.8297e-12,1.1066e-09
1.1615,0.37499,0.37499,0.37448,5.5239e-10,0.13969,0.60926,1.6466e-12,1.1031e-09
1.1623,0.37499,0.37499,0.37447,5.5056e-10,0.14179,0.60716,1.4673e-12,1.0996e-09
1.1631,0.37499,0.37499,0.37447,5.4871e-10,0.1439,0.60504,1.295e-12,1.0961e-09
1.1639,0.37499,0.37499,0.37447,5.4685e-10,0.14602,0.60292,1.1325e-12,1.0926e-09
1.1647,0.37499,0.37499,0.37446,5.4498e-10,0.14815,0.60078,9.8261e-13,1.089e-09
1.1655,0.37499,0.37499,0.37446,5.431e-10,0.15029,0.59863,8.48e-13,1.0853e-09
1.1663,0.37499,0.37499,0.37446,5.4121e-10,0.15245,0.59647,7.3097e-13,1.0817e-09
1.1671,0.37499,0.37499,0.37446,5.393e-10,0.15461,0.5943,6.3363e-13,1.078e-09
1.1679,0.37499,0.37499,0.37445,5.3739e-10,0.15679,0.59212,5.5776e-13,1.0742e-09
1.1688,0.37499,0.37499,0.37445,5.3547e-10,0.15898,0.58992,5.0479e-13,1.0704e-09
1.1696,0.37499,0.37499,0.37445,5.3354e-10,0.16118,0.58772,4.7582e-13,1.0666e-09
1.1704,0.37499,0.37499,0.37445,5.316e-10,0.16339,0.5855,4.7157e-13,1.0627e-09
1.1712,0.37499,0.37499,0.37444,5.2965e-10,0.16561,0.58328,4.9235e-13,1.0588e-09
1.172,0.37499,0.37499,0.37444,5.277e-10,0.16784,0.58104,5.3811e-13,1.0549e-09
1.1728,0.37499,0.37499,0.37444,5.2573e-10,0.17008,0.57879,6.0838e-13,1.0509e-09
1.1736,0.37499,0.37499,0.37443,5.2376e-10,0.17234,0.57653,7.0234e-13,1.0468e-09
1.1744,0.37499,0.37499,0.37443,5.2177e-10,0.1746,0.57427,8.1876e-13,1.0427e-09
1.1752,0.37499,0.37499,0.37443,5.1978e-10,0.17687,0.57199,9.561e-13,1.0386e-09
1.176,0.37499,0.37499,0.37443,5.1778e-10,0.17916,0.5697,1.1125e-12,1.0345e-09
1.1768,0.37499,0.37499,0.37442,5.1578e-10,0.18145,0.5674,1.2857e-12,1.0303e-09
1.1776,0.37499,0.37499,0.37442,5.1376e-10,0.18375,0.56509,1.4734e-12,1.026e-09
1.1784,0.37499,0.37499,0.37442,5.1174e-10,0.18607,0.56277,1.6728e-12,1.0218e-09
1.1792,0.37499,0.37499,0.37442,5.0971e-10,0.18839,0.56044,1.8812e-12,1.0175e-09
1.18,0.37499,0.37499,0.37442,5.0767e-10,0.19072,0.55811,2.0957e-12,1.0132e-09
1.1808,0.37499,0.37499,0.37441,5.0563e-10,0.19307,0.55576,2.313e-12,1.0089e-09
1.1816,0.37499,0.37499,0.37441,5.0358e-10,0.19542,0.5534,2.5303e-12,1.0046e-09
1.1824,0.37499,0.37499,0.37441,5.0152e-10,0.19778,0.55104,2.7445e-12,1.0003e-09
1.1833,0.37499,0.37499,0.37441,4.9945e-10,0.20015,0.54866,2.9526e-12,9.9595e-10
1.1841,0.37499,0.37499,0.3744,4.9738e-10,0.20253,0.54628,3.1517e-12,9.9161e-10
1.1849,0.37499,0.37499,0.3744,4.953e-10,0.20492,0.54389,3.3391e-12,9.8726e-10
1.1857,0.37499,0.37499,0.3744,4.9321e-10,0.20731,0.54149,3.5123e-12,9.8292e-10
1.1865,0.37499,0.37499,0.3744,4.9112e-10,0.20972,0.53908,3.6692e-12,9.7857e-10
1.1873,0.37499,0.37499,0.3744,4.8902e-10,0.21213,0.53666,3.8077e-12,9.7424e-10
1.1881,0.37499,0.37499,0.37439,4.8692e-10,0.21455,0.53423,3.9261e-12,9.699e-10
1.1889,0.37499,0.37499,0.37439,4.848e-10,0.21698,0.5318,4.0233e-12,9.6558e-10
1.1897,0.37499,0.37499,0.37439,4.8268e-10,0.21942,0.52936,4.0982e-12,9.6127e-10
1.1905,0.37499,0.37499,0.37439,4.8056e-10,0.22187,0.52691,4.1503e-12,9.5696e-10
1.1913,0.37499,0.37499,0.37439,4.7842e-10,0.22432,0.52445,4.1794e-12,9.5266e-10
1.1921,0.37499,0.37499,0.37438,4.7628e-10,0.22678,0.52198,4.1857e-12,9.4838e-10
1.1929,0.37499,0.37499,0.37438,4.7413e-10,0.22925,0.51951,4.1698e-12,9.441e-10
1.1937,0.37499,0.37499,0.37438,4.7198e-10,0.23173,0.51703,4.1327e-12,9.3983e-10
1.1945,0.37499,0.37499,0.37438,4.6982e-10,0.23421,0.51454,4.0758e-12,9.3556e-10
1.1953,0.37499,0.37499,0.37438,4.6765e-10,0.2367,0.51205,4.0006e-12,9.313e-10
1.1961,0.37499,0.37499,0.37437,4.6548e-10,0.2392,0.50955,3.9092e-12,9.2704e-10
1.1969,0.37499,0.37499,0.37437,4.633e-10,0.24171,0.50704,3.8039e-12,9.2279e-10
1.1977,0.37499,0.37499,0.37437,4.6111e-10,0.24422,0.50452,3.6871e-12,9.1853e-10
1.1986,0.37499,0.37499,0.37437,4.5891e-10,0.24674,0.502,3.5615e-12,9.1427e-10
1.1994,0.37499,0.37499,0.37437,4.5671e-10,0.24926,0.49947,3.43e-12,9.0999e-10
1.2002,0.37499,0.37499,0.37437,4.545e-10,0.25179,0.49694,3.2956e-12,9.0571e-10
1.201,0.37499,0.37499,0.37436,4.5229e-10,0.25433,0.4944,3.1612e-12,9.0142e-10
1.2018,0.37499,0.37499,0.37436,4.5007e-10,0.25688,0.49185,3.0299e-12,8.9711e-10
1.2026,0.37499,0.37499,0.37436,4.4784e-10,0.25943,0.4893,2.9048e-12,8.9278e-10
1.2034,0.37499,0.37499,0.37436,4.4561e-10,0.26198,0.48674,2.7887e-12,8.8844e-10
1.2042,0.37499,0.37499,0.37436,4.4337e-10,0.26455,0.48417,2.6843e-12,8.8406e-10
1.205,0.37499,0.37499,0.37436,4.4113e-10,0.26711,0.4816,2.5943e-12,8.7967e-10
1.2058,0.37499,0.37499,0.37436,4.3888e-10,0.26969,0.47902,2.5211e-12,8.7524e-10
1.2066,0.37499,0.37499,0.37435,4.3663e-10,0.27227,0.47644,2.4666e-12,8.7079e-10
1.2074,0.37499,0.37499,0.37435,4.3437e-10,0.27485,0.47386,2.4329e-12,8.663e-10
1.2082,0.37499,0.37499,0.37435,4.321e-10,0.27744,0.47127,2.4212e-12,8.6178e-10
1.209,0.37499,0.37499,0.37435,4.2983e-10,0.28003,0.46867,2.4328e-12,8.5723e-10
1.2098,0.37499,0.37499,0.37435,4.2756e-10,0.28263,0.46607,2.4684e-12,8.5265e-10
1.2106,0.37499,0.37499,0.37435,4.2528e-10,0.28523,0.46346,2.5284e-12,8.4803e-10
1.2114,0.37499,0.37499,0.37435,4.23e-10,0.28784,0.46085,2.6128e-12,8.4338e-10
1.2122,0.37499,0.37499,0.37435,4.2071e-10,0.29046,0.45824,2.7212e-12,8.387e-10
1.2131,0.37499,0.37499,0.37434,4.1842e-10,0.29307,0.45562,2.8527e-12,8.3398e-10
1.2139,0.37499,0.37499,0.37434,4.1612e-10,0.29569,0.45299,3.0063e-12,8.2924e-10
1.2147,0.37499,0.37499,0.37434,4.1383e-10,0.29832,0.45037,3.1804e-12,8.2447e-10
1.2155,0.37499,0.37499,0.37434,4.1153e-10,0.30095,0.44774,3.3733e-12,8.1968e-10
1.2163,0.37499,0.37499,0.37434,4.0922e-10,0.30358,0.4451,3.5827e-12,8.1486e-10
1.2171,0.37499,0.37499,0.37434,4.0692e-10,0.30622,0.44246,3.8063e-12,8.1003e-10
1.2179,0.37499,0.37499,0.37434,4.0461e-10,0.30886,0.43982,4.0415e-12,8.0518e-10
1.2187,0.37499,0.37499,0.37434,4.023e-10,0.3115,0.43718,4.2855e-12,8.0031e-10
1.2195,0.375,0.375,0.37434,3.9998e-10,0.31415,0.43453,4.5353e-12,7.9543e-10
1.2203,0.375,0.375,0.37434,3.9767e-10,0.3168,0.43188,4.788e-12,7.9055e-10
1.2211,0.375,0.375,0.37434,3.9535e-10,0.31945,0.42922,5.0404e-12,7.8566e-10
1.2219,0.375,0.375,0.37434,3.9303e-10,0.32211,0.42656,5.2896e-12,7.8078e-10
1.2227,0.375,0.375,0.37433,3.9071e-10,0.32477,0.4239,5.5325e-12,7.7589e-10
1.2235,0.375,0.375,0.37433,3.8839e-10,0.32743,0.42124,5.7663e-12,7.7101e-10
1.2243,0.375,0.375,0.37433,3.8607e-10,0.33009,0.41858,5.9882e-12,7.6614e-10
1.2251,0.375,0.375,0.37433,3.8374e-10,0.33276,0.41591,6.1957e-12,7.6129e-10
1.2259,0.375,0.375,0.37433,3.8141e-10,0.33542,0.41324,6.3866e-12,7.5644e-10
1.2267,0.375,0.375,0.37433,3.7909e-10,0.33809,0.41057,6.5588e-12,7.5161e-10
1.2276,0.375,0.375,0.37433,3.7676e-10,0.34077,0.4079,6.7106e-12,7.468e-10
1.2284,0.375,0.375,0.37433,3.7442e-10,0.34344,0.40522,6.8407e-12,7.4201e-10
1.2292,0.375,0.375,0.37433,3.7209e-10,0.34612,0.40255,6.9482e-12,7.3724e-10
1.23,0.375,0.375,0.37433,3.6976e-10,0.34879,0.39987,7.0323e-12,7.3249e-10
1.2308,0.375,0.375,0.37433,3.6743e-10,0.35147,0.39719,7.0929e-12,7.2776e-10
1.2316,0.375,0.375,0.37433,3.6509e-10,0.35415,0.39451,7.1301e-12,7.2305e-10
1.2324,0.375,0.375,0.37433,3.6275e-10,0.35683,0.39183,7.1445e-12,7.1836e-10
1.2332,0.375,0.375,0.37433,3.6042e-10,0.35951,0.38915,7.137e-12,7.1369e-10
1.234,0.375,0.375,0.37433,3.5808e-10,0.36219,0.38647,7.109e-12,7.0904e-10
1.2348,0.375,0.375,0.37433,3.5574e-10,0.36488,0.38378,7.0621e-12,7.0441e-10
1.2356,0.375,0.375,0.37433,3.534e-10,0.36756,0.3811,6.9982e-12,6.998e-10
1.2364,0.375,0.375,0.37433,3.5106e-10,0.37024,0.37842,6.9197e-12,6.9519e-10
1.2372,0.375,0.375,0.37433,3.4871e-10,0.37293,0.37573,6.8289e-12,6.906e-10
1.238,0.375,0.375,0.37433,3.4637e-10,0.37561,0.37305,6.7288e-12,6.8601e-10
1.2388,0.375,0.375,0.37433,3.4403e-10,0.37829,0.37036,6.622e-12,6.8143e-10
1.2396,0.375,0.375,0.37433,3.4168e-10,0.38098,0.36768,6.5116e-12,6.7686e-10
1.2404,0.375,0.375,0.37433,3.3934e-10,0.38366,0.365,6.4008e-12,6.7228e-10
1.2412,0.375,0.375,0.37433,3.37e-10,0.38634,0.36231,6.2926e-12,6.677e-10
1.2421,0.375,0.375,0.37433,3.3465e-10,0.38903,0.35963,6.19e-12,6.6311e-10
1.2429,0.375,0.375,0.37433,3.3231e-10,0.39171,0.35695,6.0961e-12,6.5852e-10
1.2437,0.375,0.375,0.37433,3.2996e-10,0.39439,0.35427,6.0138e-12,6.5392e-10
1.2445,0.375,0.375,0.37433,3.2762e-10,0.39707,0.35159,5.9456e-12,6.493e-10
1.2453,0.375,0.375,0.37433,3.2528e-10,0.39975,0.34891,5.8942e-12,6.4466e-10
1.2461,0.375,0.375,0.37433,3.2294e-10,0.40243,0.34624,5.8616e-12,6.4001e-10
1.2469,0.375,0.375,0.37433,3.206e-10,0.4051,0.34356,5.85e-12,6.3534e-10
1.2477,0.375,0.375,0.37433,3.1826e-10,0.40778,0.34089,5.8607e-12,6.3066e-10
1.2485,0.375,0.375,0.37433,3.1592e-10,0.41045,0.33822,5.8952e-12,6.2595e-10
1.2493,0.375,0.375,0.37433,3.1358e-10,0.41312,0.33555,5.9543e-12,6.2121e-10
1.2501,0.375,0.375,0.37433,3.1125e-10,0.41579,0.33288,6.0385e-12,6.1646e-10
1.2509,0.375,0.375,0.37433,3.0892e-10,0.41846,0.33021,6.1479e-12,6.1169e-10
1.2517,0.375,0.375,0.37433,3.0659e-10,0.42112,0.32755,6.2822e-12,6.069e-10
1.2525,0.375,0.375,0.37433,3.0426e-10,0.42378,0.32489,6.4408e-12,6.0208e-10
1.2533,0.375,0.375,0.37434,3.0194e-10,0.42644,0.32223,6.6226e-12,5.9725e-10
1.2541,0.375,0.375,0.37434,2.9962e-10,0.4291,0.31957,6.8262e-12,5.9241e-10
1.2549,0.375,0.375,0.37434,2.973e-10,0.43176,0.31692,7.0499e-12,5.8755e-10
1.2557,0.375,0.375,0.37434,2.9498e-10,0.43441,0.31427,7.2915e-12,5.8268e-10
1.2565,0.375,0.375,0.37434,2.9267e-10,0.43706,0.31162,7.5488e-12,5.778e-10
1.2574,0.375,0.375,0.37434,2.9037e-10,0.4397,0.30898,7.8192e-12,5.7291e-10
1.2582,0.375,0.375,0.37434,2.8806e-10,0.44234,0.30634,8.0999e-12,5.6802e-10
1.259,0.375,0.375,0.37434,2.8576e-10,0.44498,0.3037,8.388e-12,5.6314e-10
1.2598,0.375,0.375,0.37434,2.8347e-10,0.44762,0.30107,8.6804e-12,5.5825e-10
1.2606,0.375,0.375,0.37434,2.8118e-10,0.45025,0.29844,8.9741e-12,5.5338e-10
1.2614,0.375,0.375,0.37434,2.7889e-10,0.45288,0.29581,9.266e-12,5.4851e-10
1.2622,0.375,0.375,0.37434,2.7661e-10,0.4555,0.29319,9.553e-12,5.4366e-10
1.263,0.375,0.375,0.37435,2.7433e-10,0.45812,0.29057,9.8322e-12,5.3883e-10
1.2638,0.375,0.375,0.37435,2.7206e-10,0.46073,0.28796,1.0101e-11,5.3401e-10
1.2646,0.375,0.375,0.37435,2.6979e-10,0.46334,0.28535,1.0356e-11,5.2922e-10
1.2654,0.375,0.375,0.37435,2.6752e-10,0.46595,0.28275,1.0596e-11,5.2445e-10
1.2662,0.375,0.375,0.37435,2.6526e-10,0.46855,0.28015,1.0817e-11,5.1971e-10
1.267,0.375,0.375,0.37435,2.6301e-10,0.47115,0.27756,1.1019e-11,5.15e-10
1.2678,0.375,0.375,0.37435,2.6076e-10,0.47374,0.27497,1.12e-11,5.1032e-10
1.2686,0.375,0.375,0.37435,2.5851e-10,0.47633,0.27238,1.1359e-11,5.0567e-10
1.2694,0.375,0.375,0.37436,2.5627e-10,0.47891,0.2698,1.1494e-11,5.0105e-10
1.2702,0.375,0.375,0.37436,2.5404e-10,0.48148,0.26723,1.1607e-11,4.9647e-10
1.271,0.375,0.375,0.37436,2.5181e-10,0.48406,0.26466,1.1695e-11,4.9192e-10
1.2719,0.375,0.375,0.37436,2.4958e-10,0.48662,0.2621,1.1761e-11,4.874e-10
1.2727,0.375,0.375,0.37436,2.4736e-10,0.48918,0.25954,1.1804e-11,4.8292e-10
1.2735,0.375,0.375,0.37436,2.4514e-10,0.49173,0.25699,1.1826e-11,4.7846e-10
1.2743,0.375,0.375,0.37436,2.4293e-10,0.49428,0.25445,1.1828e-11,4.7404e-10
1.2751,0.375,0.375,0.37437,2.4073e-10,0.49682,0.25191,1.1812e-11,4.6964e-10
1.2759,0.375,0.375,0.37437,2.3852e-10,0.49936,0.24938,1.178e-11,4.6527e-10
1.2767,0.375,0.375,0.37437,2.3633e-10,0.50189,0.24685,1.1735e-11,4.6092e-10
1.2775,0.375,0.375,0.37437,2.3414e-10,0.50441,0.24433,1.168e-11,4.5659e-10
1.2783,0.375,0.375,0.37437,2.3195e-10,0.50692,0.24182,1.1616e-11,4.5228e-10
1.2791,0.375,0.375,0.37437,2.2977e-10,0.50943,0.23931,1.1547e-11,4.4799e-10
1.2799,0.375,0.375,0.37438,2.2759e-10,0.51194,0.23682,1.1476e-11,4.437e-10
1.2807,0.375,0.375,0.37438,2.2542e-10,0.51443,0.23432,1.1405e-11,4.3943e-10
1.2815,0.375,0.375,0.37438,2.2325e-10,0.51692,0.23184,1.1339e-11,4.3517e-10
1.2823,0.375,0.375,0.37438,2.2109e-10,0.5194,0.22936,1.1279e-11,4.3091e-10
1.2831,0.375,0.375,0.37438,2.1894e-10,0.52187,0.22689,1.123e-11,4.2665e-10
1.2839,0.375,0.375,0.37438,2.1679e-10,0.52434,0.22443,1.1192e-11,4.2239e-10
1.2847,0.375,0.375,0.37439,2.1465e-10,0.5268,0.22198,1.117e-11,4.1812e-10
1.2855,0.375,0.375,0.37439,2.1251e-10,0.52925,0.21953,1.1164e-11,4.1386e-10
1.2864,0.375,0.375,0.37439,2.1038e-10,0.53169,0.21709,1.1178e-11,4.0958e-10
1.2872,0.375,0.375,0.37439,2.0826e-10,0.53412,0.21466,1.1212e-11,4.053e-10
1.288,0.375,0.375,0.37439,2.0614e-10,0.53655,0.21224,1.1268e-11,4.0101e-10
1.2888,0.375,0.375,0.3744,2.0403e-10,0.53897,0.20983,1.1348e-11,3.9671e-10
1.2896,0.375,0.375,0.3744,2.0193e-10,0.54138,0.20742,1.145e-11,3.924e-10
1.2904,0.375,0.375,0.3744,1.9983e-10,0.54378,0.20502,1.1577e-11,3.8808e-10
1.2912,0.375,0.375,0.3744,1.9774e-10,0.54617,0.20264,1.1728e-11,3.8376e-10
1.292,0.375,0.375,0.37441,1.9566e-10,0.54856,0.20026,1.1901e-11,3.7942e-10
1.2928,0.375,0.375,0.37441,1.9359e-10,0.55093,0.19789,1.2096e-11,3.7508e-10
1.2936,0.375,0.375,0.37441,1.9153e-10,0.5533,0.19552,1.2313e-11,3.7074e-10
1.2944,0.375,0.375,0.37441,1.8947e-10,0.55565,0.19317,1.2548e-11,3.6639e-10
1.2952,0.375,0.375,0.37441,1.8742e-10,0.558,0.19083,1.2801e-11,3.6205e-10
1.296,0.375,0.375,0.37442,1.8539e-10,0.56034,0.1885,1.3068e-11,3.577e-10
1.2968,0.375,0.375,0.37442,1.8336e-10,0.56267,0.18617,1.3348e-11,3.5336e-10
1.2976,0.375,0.375,0.37442,1.8133e-10,0.56499,0.18386,1.3638e-11,3.4903e-10
1.2984,0.375,0.375,0.37442,1.7932e-10,0.56729,0.18155,1.3934e-11,3.4471e-10
1.2992,0.375,0.375,0.37443,1.7732e-10,0.56959,0.17926,1.4235e-11,3.4041e-10
1.3,0.375,0.375,0.37443,1.7533e-10,0.57188,0.17698,1.4536e-11,3.3612e-10
1.3009,0.375,0.375,0.37443,1.7334e-10,0.57416,0.1747,1.4836e-11,3.3185e-10
1.3017,0.375,0.375,0.37443,1.7137e-10,0.57643,0.17244,1.513e-11,3.2761e-10
1.3025,0.375,0.375,0.37444,1.6941e-10,0.57869,0.17018,1.5417e-11,3.234e-10
1.3033,0.375,0.375,0.37444,1.6745e-10,0.58094,0.16794,1.5692e-11,3.1921e-10
1.3041,0.375,0.375,0.37444,1.6551e-10,0.58318,0.16571,1.5954e-11,3.1506e-10
1.3049,0.375,0.375,0.37445,1.6357e-10,0.5854,0.16349,1.6201e-11,3.1094e-10
1.3057,0.375,0.375,0.37445,1.6165e-10,0.58762,0.16128,1.643e-11,3.0687e-10
1.3065,0.375,0.375,0.37445,1.5973e-10,0.58982,0.15908,1.6639e-11,3.0283e-10
1.3073,0.375,0.375,0.37445,1.5783e-10,0.59202,0.15689,1.6826e-11,2.9883e-10
1.3081,0.375,0.375,0.37446,1.5593e-10,0.5942,0.15471,1.6992e-11,2.9487e-10
1.3089,0.375,0.375,0.37446,1.5405e-10,0.59637,0.15254,1.7134e-11,2.9096e-10
1.3097,0.375,0.375,0.37446,1.5217e-10,0.59854,0.15039,1.7253e-11,2.8709e-10
1.3105,0.375,0.375,0.37446,1.5031e-10,0.60068,0.14825,1.7348e-11,2.8327e-10
1.3113,0.375,0.375,0.37447,1.4845e-10,0.60282,0.14611,1.742e-11,2.7948e-10
1.3121,0.375,0.375,0.37447,1.4661e-10,0.60495,0.14399,1.747e-11,2.7574e-10
1.3129,0.375,0.375,0.37447,1.4477e-10,0.60706,0.14188,1.7498e-11,2.7204e-10
1.3137,0.375,0.375,0.37448,1.4295e-10,0.60916,0.13979,1.7507e-11,2.6838e-10
1.3145,0.375,0.375,0.37448,1.4113e-10,0.61126,0.1377,1.7497e-11,2.6476e-10
1.3153,0.375,0.375,0.37448,1.3932e-10,0.61333,0.13563,1.7472e-11,2.6118e-10
1.3162,0.375,0.375,0.37449,1.3753e-10,0.6154,0.13357,1.7434e-11,2.5763e-10
1.317,0.375,0.375,0.37449,1.3574e-10,0.61745,0.13152,1.7384e-11,2.541e-10
1.3178,0.375,0.375,0.37449,1.3397e-10,0.61949,0.12949,1.7327e-11,2.5061e-10
1.3186,0.375,0.375,0.3745,1.3221e-10,0.62152,0.12747,1.7264e-11,2.4715e-10
1.3194,0.375,0.375,0.3745,1.3045e-10,0.62354,0.12546,1.72e-11,2.437e-10
1.3202,0.375,0.375,0.3745,1.2871e-10,0.62554,0.12346,1.7136e-11,2.4028e-10
1.321,0.375,0.375,0.3745,1.2697e-10,0.62753,0.12148,1.7077e-11,2.3687e-10
1.3218,0.375,0.375,0.37451,1.2525e-10,0.62951,0.1195,1.7025e-11,2.3348e-10
1.3226,0.375,0.375,0.37451,1.2354e-10,0.63148,0.11755,1.6983e-11,2.301e-10
1.3234,0.375,0.375,0.37451,1.2184e-10,0.63343,0.1156,1.6953e-11,2.2673e-10
1.3242,0.375,0.375,0.37452,1.2015e-10,0.63537,0.11367,1.6939e-11,2.2336e-10
1.325,0.375,0.375,0.37452,1.1847e-10,0.63729,0.11175,1.6943e-11,2.2e-10
1.3258,0.375,0.375,0.37452,1.1681e-10,0.6392,0.10985,1.6967e-11,2.1665e-10
1.3266,0.375,0.375,0.37453,1.1515e-10,0.6411,0.10796,1.7012e-11,2.1329e-10
1.3274,0.375,0.375,0.37453,1.1351e-10,0.64298,0.10608,1.708e-11,2.0994e-10
1.3282,0.375,0.375,0.37453,1.1188e-10,0.64486,0.10421,1.7172e-11,2.0658e-10
1.329,0.375,0.375,0.37454,1.1026e-10,0.64671,0.10236,1.7288e-11,2.0323e-10
1.3298,0.375,0.375,0.37454,1.0865e-10,0.64855,0.10053,1.743e-11,1.9987e-10
1.3307,0.375,0.375,0.37455,1.0706e-10,0.65038,0.098707,1.7596e-11,1.9652e-10
1.3315,0.375,0.375,0.37455,1.0548e-10,0.6522,0.0969,1.7787e-11,1.9316e-10
1.3323,0.375,0.375,0.37455,1.0391e-10,0.654,0.095106,1.8001e-11,1.8981e-10
1.3331,0.375,0.375,0.37456,1.0235e-10,0.65579,0.093327,1.8238e-11,1.8646e-10
1.3339,0.375,0.375,0.37456,1.0081e-10,0.65756,0.091563,1.8494e-11,1.8312e-10
1.3347,0.375,0.375,0.37456,9.928e-11,0.65931,0.089812,1.877e-11,1.7979e-10
1.3355,0.375,0.375,0.37457,9.7764e-11,0.66106,0.088077,1.9061e-11,1.7647e-10
1.3363,0.375,0.375,0.37457,9.6262e-11,0.66279,0.086356,1.9367e-11,1.7316e-10
1.3371,0.375,0.375,0.37457,9.4774e-11,0.6645,0.08465,1.9684e-11,1.6986e-10
1.3379,0.375,0.375,0.37458,9.33e-11,0.6662,0.082959,2.0009e-11,1.6659e-10
1.3387,0.375,0.375,0.37458,9.1839e-11,0.66788,0.081283,2.0339e-11,1.6334e-10
1.3395,0.375,0.375,0.37459,9.0393e-11,0.66955,0.079622,2.0672e-11,1.6011e-10
1.3403,0.375,0.375,0.37459,8.8961e-11,0.6712,0.077976,2.1003e-11,1.5692e-10
1.3411,0.375,0.375,0.37459,8.7543e-11,0.67284,0.076345,2.133e-11,1.5375e-10
1.3419,0.375,0.375,0.3746,8.6139e-11,0.67446,0.074729,2.1651e-11,1.5063e-10
1.3427,0.375,0.375,0.3746,8.4749e-11,0.67607,0.073129,2.1961e-11,1.4754e-10
1.3435,0.375,0.375,0.3746,8.3374e-11,0.67766,0.071545,2.2258e-11,1.4449e-10
1.3443,0.375,0.375,0.37461,8.2013e-11,0.67924,0.069976,2.2541e-11,1.4148e-10
1.3452,0.375,0.375,0.37461,8.0666e-11,0.6808,0.068422,2.2805e-11,1.3853e-10
1.346,0.375,0.375,0.37462,7.9333e-11,0.68235,0.066884,2.305e-11,1.3562e-10
1.3468,0.375,0.375,0.37462,7.8015e-11,0.68388,0.065362,2.3274e-11,1.3275e-10
1.3476,0.375,0.375,0.37462,7.671e-11,0.68539,0.063856,2.3475e-11,1.2995e-10
1.3484,0.375,0.375,0.37463,7.542e-11,0.68689,0.062366,2.3653e-11,1.2719e-10
1.3492,0.375,0.375,0.37463,7.4144e-11,0.68837,0.060892,2.3806e-11,1.2448e-10
1.35,0.375,0.375,0.37464,7.2882e-11,0.68984,0.059434,2.3935e-11,1.2183e-10
1.3508,0.375,0.375,0.37464,7.1634e-11,0.69129,0.057992,2.404e-11,1.1923e-10
1.3516,0.375,0.375,0.37464,7.04e-11,0.69272,0.056566,2.4121e-11,1.1668e-10
1.3524,0.375,0.375,0.37465,6.9181e-11,0.69414,0.055157,2.4179e-11,1.1418e-10
1.3532,0.375,0.375,0.37465,6.7975e-11,0.69554,0.053764,2.4216e-11,1.1173e-10
1.354,0.375,0.375,0.37466,6.6782e-11,0.69693,0.052387,2.4233e-11,1.0933e-10
1.3548,0.375,0.375,0.37466,6.5604e-11,0.69829,0.051027,2.4232e-11,1.0698e-10
1.3556,0.375,0.375,0.37467,6.444e-11,0.69965,0.049684,2.4216e-11,1.0466e-10
1.3564,0.375,0.375,0.37467,6.329e-11,0.70098,0.048357,2.4187e-11,1.0239e-10
1.3572,0.375,0.375,0.37467,6.2153e-11,0.7023,0.047047,2.4148e-11,1.0016e-10
1.358,0.375,0.375,0.37468,6.1031e-11,0.7036,0.045754,2.4101e-11,9.796e-11
1.3588,0.375,0.375,0.37468,5.9922e-11,0.70489,0.044478,2.405e-11,9.5794e-11
1.3597,0.375,0.375,0.37469,5.8827e-11,0.70615,0.043218,2.3997e-11,9.3658e-11
1.3605,0.375,0.375,0.37469,5.7747e-11,0.7074,0.041976,2.3946e-11,9.1548e-11
1.3613,0.375,0.375,0.37469,5.668e-11,0.70864,0.040751,2.3899e-11,8.9462e-11
1.3621,0.375,0.375,0.3747,5.5628e-11,0.70986,0.039542,2.386e-11,8.7397e-11
1.3629,0.375,0.375,0.3747,5.459e-11,0.71106,0.038351,2.3831e-11,8.535e-11
1.3637,0.375,0.375,0.37471,5.3567e-11,0.71224,0.037178,2.3815e-11,8.3319e-11
1.3645,0.375,0.375,0.37471,5.2558e-11,0.7134,0.036021,2.3814e-11,8.1301e-11
1.3653,0.375,0.375,0.37472,5.1564e-11,0.71455,0.034882,2.3831e-11,7.9296e-11
1.3661,0.375,0.375,0.37472,5.0584e-11,0.71568,0.03376,2.3867e-11,7.7301e-11
1.3669,0.375,0.375,0.37473,4.9619e-11,0.71679,0.032656,2.3924e-11,7.5315e-11
1.3677,0.375,0.375,0.37473,4.867e-11,0.71789,0.031569,2.4003e-11,7.3337e-11
1.3685,0.375,0.375,0.37473,4.7735e-11,0.71897,0.0305,2.4104e-11,7.1366e-11
1.3693,0.375,0.375,0.37474,4.6816e-11,0.72003,0.029449,2.4229e-11,6.9404e-11
1.3701,0.375,0.375,0.37474,4.5913e-11,0.72107,0.028415,2.4377e-11,6.7449e-11
1.3709,0.375,0.375,0.37475,4.5025e-11,0.7221,0.027399,2.4547e-11,6.5502e-11
1.3717,0.375,0.375,0.37475,4.4152e-11,0.7231,0.026401,2.474e-11,6.3565e-11
1.3725,0.375,0.375,0.37476,4.3296e-11,0.72409,0.025421,2.4953e-11,6.1639e-11
1.3733,0.375,0.375,0.37476,4.2456e-11,0.72506,0.024458,2.5186e-11,5.9725e-11
1.3741,0.375,0.375,0.37477,4.1631e-11,0.72602,0.023514,2.5437e-11,5.7826e-11
1.375,0.375,0.375,0.37477,4.0823e-11,0.72695,0.022587,2.5703e-11,5.5943e-11
1.3758,0.375,0.375,0.37477,4.0032e-11,0.72787,0.021679,2.5983e-11,5.4081e-11
1.3766,0.375,0.375,0.37478,3.9256e-11,0.72877,0.020789,2.6273e-11,5.224e-11
1.3774,0.375,0.375,0.37478,3.8498e-11,0.72965,0.019917,2.6571e-11,5.0424e-11
1.3782,0.375,0.375,0.37479,3.7756e-11,0.73051,0.019063,2.6874e-11,4.8637e-11
1.379,0.375,0.375,0.37479,3.703e-11,0.73136,0.018227,2.718e-11,4.688e-11
1.3798,0.375,0.375,0.3748,3.6321e-11,0.73218,0.017409,2.7484e-11,4.5158e-11
1.3806,0.375,0.375,0.3748,3.5629e-11,0.73299,0.01661,2.7784e-11,4.3474e-11
1.3814,0.375,0.375,0.37481,3.4953e-11,0.73378,0.015829,2.8078e-11,4.1829e-11
1.3822,0.375,0.375,0.37481,3.4295e-11,0.73455,0.015067,2.8361e-11,4.0228e-11
1.383,0.375,0.375,0.37482,3.3653e-11,0.73531,0.014323,2.8633e-11,3.8673e-11
1.3838,0.375,0.375,0.37482,3.3027e-11,0.73604,0.013598,2.8889e-11,3.7166e-11
1.3846,0.375,0.375,0.37482,3.2418e-11,0.73676,0.012891,2.9128e-11,3.5709e-11
1.3854,0.375,0.375,0.37483,3.1826e-11,0.73746,0.012202,2.9348e-11,3.4305e-11
1.3862,0.375,0.375,0.37483,3.1251e-11,0.73813,0.011533,2.9547e-11,3.2954e-11
1.387,0.375,0.375,0.37484,3.0691e-11,0.7388,0.010881,2.9724e-11,3.1659e-11
1.3878,0.375,0.375,0.37484,3.0149e-11,0.73944,0.010249,2.9878e-11,3.0419e-11
1.3886,0.375,0.375,0.37485,2.9622e-11,0.74006,0.0096349,3.0008e-11,2.9237e-11
1.3895,0.375,0.375,0.37485,2.9112e-11,0.74066,0.0090398,3.0115e-11,2.811e-11
1.3903,0.375,0.375,0.37486,2.8619e-11,0.74125,0.0084634,3.0197e-11,2.704e-11
1.3911,0.375,0.375,0.37486,2.8141e-11,0.74182,0.0079058,3.0257e-11,2.6025e-11
1.3919,0.375,0.375,0.37487,2.7679e-11,0.74237,0.007367,3.0294e-11,2.5065e-11
1.3927,0.375,0.375,0.37487,2.7234e-11,0.7429,0.006847,3.0311e-11,2.4157e-11
1.3935,0.375,0.375,0.37488,2.6804e-11,0.74341,0.0063459,3.0308e-11,2.3301e-11
1.3943,0.375,0.375,0.37488,2.6391e-11,0.7439,0.0058637,3.0288e-11,2.2494e-11
1.3951,0.375,0.375,0.37489,2.5993e-11,0.74437,0.0054003,3.0253e-11,2.1733e-11
1.3959,0.375,0.375,0.37489,2.5611e-11,0.74482,0.004956,3.0205e-11,2.1017e-11
1.3967,0.375,0.375,0.37489,2.5245e-11,0.74526,0.0045305,3.0148e-11,2.0342e-11
1.3975,0.375,0.375,0.3749,2.4895e-11,0.74568,0.0041241,3.0084e-11,1.9706e-11
1.3983,0.375,0.375,0.3749,2.4561e-11,0.74607,0.0037366,3.0016e-11,1.9106e-11
1.3991,0.375,0.375,0.37491,2.4242e-11,0.74645,0.0033682,2.9947e-11,1.8538e-11
1.3999,0.375,0.375,0.37491,2.394e-11,0.74681,0.0030188,2.988e-11,1.7999e-11
1.4007,0.375,0.375,0.37492,2.3653e-11,0.74715,0.0026884,2.9818e-11,1.7487e-11
1.4015,0.375,0.375,0.37492,2.3382e-11,0.74747,0.0023772,2.9765e-11,1.6999e-11
1.4023,0.375,0.375,0.37493,2.3127e-11,0.74777,0.002085,2.9723e-11,1.6532e-11
1.4031,0.375,0.375,0.37493,2.2889e-11,0.74805,0.0018119,2.9694e-11,1.6083e-11
1.404,0.375,0.375,0.37494,2.2666e-11,0.74832,0.0015579,2.9681e-11,1.5651e-11
1.4048,0.375,0.375,0.37494,2.246e-11,0.74856,0.0013231,2.9687e-11,1.5232e-11
1.4056,0.375,0.375,0.37495,2.227e-11,0.74879,0.0011074,2.9713e-11,1.4826e-11
1.4064,0.375,0.375,0.37495,2.2096e-11,0.74899,0.00091087,2.9761e-11,1.4431e-11
1.4072,0.375,0.375,0.37496,2.1939e-11,0.74918,0.00073349,2.9832e-11,1.4046e-11
1.408,0.375,0.375,0.37496,2.1799e-11,0.74935,0.00057529,2.9927e-11,1.3671e-11
1.4088,0.375,0.375,0.37497,2.1675e-11,0.7495,0.00043627,3.0045e-11,1.3304e-11
1.4096,0.375,0.375,0.37497,2.1568e-11,0.74963,0.00031643,3.0189e-11,1.2947e-11
1.4104,0.375,0.375,0.37498,2.1478e-11,0.74974,0.00021579,3.0356e-11,1.26e-11
1.4112,0.375,0.375,0.37498,2.1405e-11,0.74983,0.00013435,3.0547e-11,1.2264e-11
1.412,0.375,0.375,0.37499,2.1349e-11,0.7499,7.2116e-05,3.076e-11,1.1939e-11
1.4128,0.375,0.375,0.37499,2.1311e-11,0.74995,2.9084e-05,3.0993e-11,1.1629e-11
1.4136,0.375,0.375,0.375,2.129e-11,0.74999,5.2616e-06,3.1246e-11,1.1334e-11
1.4144,0.375,0.375,0.375,2.1286e-11,0.75,6.4864e-07,3.1515e-11,1.1056e-11
1.4152,0.375,0.375,0.375,2.1299e-11,0.74999,1.5246e-05,3.1799e-11,1.0799e-11
1.416,0.375,0.375,0.37501,2.1331e-11,0.74997,4.9052e-05,3.2095e-11,1.0566e-11
1.4168,0.375,0.375,0.37501,2.1379e-11,0.74993,0.00010207,3.2401e-11,1.0358e-11
1.4176,0.375,0.375,0.37502,2.1445e-11,0.74986,0.00017428,3.2712e-11,1.0179e-11
1.4185,0.375,0.375,0.37502,2.1529e-11,0.74978,0.0002657,3.3026e-11,1.0032e-11
1.4193,0.375,0.375,0.37503,2.1631e-11,0.74968,0.00037632,3.334e-11,9.9209e-12
1.4201,0.375,0.375,0.37503,2.175e-11,0.74956,0.00050613,3.3651e-11,9.8477e-12
1.4209,0.375,0.375,0.37504,2.1886e-11,0.74942,0.00065512,3.3956e-11,9.8158e-12
1.4217,0.375,0.375,0.37504,2.204e-11,0.74926,0.00082329,3.4252e-11,9.8281e-12
1.4225,0.375,0.375,0.37505,2.2211e-11,0.74909,0.0010106,3.4536e-11,9.8873e-12
1.4233,0.375,0.375,0.37505,2.24e-11,0.74889,0.0012171,3.4805e-11,9.9961e-12
1.4241,0.375,0.375,0.37506,2.2607e-11,0.74867,0.0014428,3.5057e-11,1.0157e-11
1.4249,0.375,0.375,0.37506,2.283e-11,0.74844,0.0016875,3.5289e-11,1.0371e-11
1.4257,0.375,0.375,0.37507,2.307e-11,0.74818,0.0019514,3.5501e-11,1.064e-11
1.4265,0.375,0.375,0.37507,2.3328e-11,0.74791,0.0022344,3.569e-11,1.0966e-11
1.4273,0.375,0.375,0.37508,2.3603e-11,0.74762,0.0025366,3.5855e-11,1.135e-11
1.4281,0.375,0.375,0.37508,2.3894e-11,0.74731,0.0028577,3.5996e-11,1.1792e-11
1.4289,0.375,0.375,0.37509,2.4202e-11,0.74697,0.003198,3.6111e-11,1.2293e-11
1.4297,0.375,0.375,0.37509,2.4527e-11,0.74662,0.0035573,3.6202e-11,1.2851e-11
1.4305,0.375,0.375,0.3751,2.4868e-11,0.74626,0.0039356,3.6269e-11,1.3468e-11
1.4313,0.375,0.375,0.3751,2.5226e-11,0.74587,0.0043329,3.6311e-11,1.414e-11
1.4321,0.375,0.375,0.37511,2.56e-11,0.74546,0.0047493,3.6331e-11,1.4868e-11
1.4329,0.375,0.375,0.37511,2.599e-11,0.74504,0.0051846,3.633e-11,1.565e-11
1.4338,0.375,0.375,0.37511,2.6396e-11,0.74459,0.0056388,3.631e-11,1.6482e-11
1.4346,0.375,0.375,0.37512,2.6818e-11,0.74413,0.0061119,3.6272e-11,1.7364e-11
1.4354,0.375,0.375,0.37512,2.7256e-11,0.74364,0.006604,3.622e-11,1.8293e-11
1.4362,0.375,0.375,0.37513,2.771e-11,0.74314,0.0071149,3.6155e-11,1.9265e-11
1.437,0.375,0.375,0.37513,2.818e-11,0.74262,0.0076447,3.6081e-11,2.0279e-11
1.4378,0.375,0.375,0.37514,2.8666e-11,0.74208,0.0081933,3.6001e-11,2.133e-11
1.4386,0.375,0.375,0.37514,2.9167e-11,0.74153,0.0087606,3.5917e-11,2.2417e-11
1.4394,0.375,0.375,0.37515,2.9684e-11,0.74095,0.0093468,3.5833e-11,2.3535e-11
1.4402,0.375,0.375,0.37515,3.0216e-11,0.74035,0.0099517,3.5751e-11,2.4682e-11
1.441,0.375,0.375,0.37516,3.0765e-11,0.73974,0.010575,3.5675e-11,2.5854e-11
1.4418,0.375,0.375,0.37516,3.1329e-11,0.73911,0.011217,3.5608e-11,2.705e-11
1.4426,0.375,0.375,0.37517,3.1908e-11,0.73845,0.011878,3.5551e-11,2.8265e-11
1.4434,0.375,0.375,0.37517,3.2504e-11,0.73778,0.012558,3.5509e-11,2.9499e-11
1.4442,0.375,0.375,0.37518,3.3115e-11,0.7371,0.013256,3.5482e-11,3.0748e-11
1.445,0.375,0.375,0.37518,3.3742e-11,0.73639,0.013972,3.5473e-11,3.2011e-11
1.4458,0.375,0.375,0.37518,3.4385e-11,0.73566,0.014707,3.5484e-11,3.3286e-11
1.4466,0.375,0.375,0.37519,3.5043e-11,0.73492,0.015461,3.5515e-11,3.4571e-11
1.4474,0.375,0.375,0.37519,3.5718e-11,0.73416,0.016233,3.5569e-11,3.5867e-11
1.4483,0.375,0.375,0.3752,3.6409e-11,0.73337,0.017023,3.5645e-11,3.7173e-11
1.4491,0.375,0.375,0.3752,3.7116e-11,0.73257,0.017832,3.5744e-11,3.8488e-11
1.4499,0.375,0.375,0.37521,3.7839e-11,0.73176,0.018659,3.5865e-11,3.9812e-11
1.4507,0.375,0.375,0.37521,3.8578e-11,0.73092,0.019504,3.6008e-11,4.1148e-11
1.4515,0.375,0.375,0.37522,3.9334e-11,0.73007,0.020368,3.6173e-11,4.2494e-11
1.4523,0.375,0.375,0.37522,4.0105e-11,0.72919,0.021249,3.6357e-11,4.3854e-11
1.4531,0.375,0.375,0.37523,4.0894e-11,0.7283,0.022149,3.6559e-11,4.5228e-11
1.4539,0.375,0.375,0.37523,4.1698e-11,0.72739,0.023067,3.6777e-11,4.6619e-11
1.4547,0.375,0.375,0.37524,4.2519e-11,0.72647,0.024002,3.7009e-11,4.8029e-11
1.4555,0.375,0.375,0.37524,4.3356e-11,0.72552,0.024956,3.7253e-11,4.946e-11
1.4563,0.375,0.375,0.37524,4.421e-11,0.72456,0.025928,3.7505e-11,5.0915e-11
1.4571,0.375,0.375,0.37525,4.508e-11,0.72358,0.026918,3.7763e-11,5.2397e-11
1.4579,0.375,0.375,0.37525,4.5967e-11,0.72258,0.027925,3.8024e-11,5.3909e-11
1.4587,0.375,0.375,0.37526,4.687e-11,0.72156,0.02895,3.8286e-11,5.5454e-11
1.4595,0.375,0.375,0.37526,4.7789e-11,0.72053,0.029993,3.8544e-11,5.7034e-11
1.4603,0.375,0.375,0.37527,4.8724e-11,0.71948,0.031054,3.8796e-11,5.8652e-11
1.4611,0.375,0.375,0.37527,4.9675e-11,0.71841,0.032132,3.9039e-11,6.0312e-11
1.4619,0.375,0.375,0.37528,5.0643e-11,0.71732,0.033228,3.927e-11,6.2016e-11
1.4628,0.375,0.375,0.37528,5.1626e-11,0.71622,0.034341,3.9487e-11,6.3765e-11
1.4636,0.375,0.375,0.37528,5.2625e-11,0.7151,0.035472,3.9687e-11,6.5563e-11
1.4644,0.375,0.375,0.37529,5.364e-11,0.71396,0.03662,3.9868e-11,6.7412e-11
1.4652,0.375,0.375,0.37529,5.467e-11,0.7128,0.037785,4.0028e-11,6.9312e-11
1.466,0.375,0.375,0.3753,5.5716e-11,0.71163,0.038968,4.0167e-11,7.1265e-11
1.4668,0.375,0.375,0.3753,5.6777e-11,0.71043,0.040168,4.0282e-11,7.3271e-11
1.4676,0.375,0.375,0.37531,5.7853e-11,0.70923,0.041385,4.0373e-11,7.5333e-11
1.4684,0.375,0.375,0.37531,5.8944e-11,0.708,0.04262,4.0439e-11,7.7448e-11
1.4692,0.375,0.375,0.37531,6.0049e-11,0.70676,0.043871,4.0481e-11,7.9618e-11
1.47,0.375,0.375,0.37532,6.1169e-11,0.7055,0.045139,4.0498e-11,8.184e-11
1.4708,0.375,0.375,0.37532,6.2304e-11,0.70422,0.046424,4.0493e-11,8.4116e-11
1.4716,0.375,0.375,0.37533,6.3453e-11,0.70293,0.047726,4.0465e-11,8.6442e-11
1.4724,0.375,0.375,0.37533,6.4616e-11,0.70162,0.049045,4.0416e-11,8.8817e-11
1.4732,0.375,0.375,0.37533,6.5794e-11,0.70029,0.05038,4.0348e-11,9.1239e-11
1.474,0.375,0.375,0.37534,6.6985e-11,0.69895,0.051732,4.0264e-11,9.3706e-11
1.4748,0.375,0.375,0.37534,6.819e-11,0.69759,0.053101,4.0165e-11,9.6215e-11
1.4756,0.375,0.375,0.37535,6.9408e-11,0.69621,0.054486,4.0054e-11,9.8763e-11
1.4764,0.375,0.375,0.37535,7.064e-11,0.69482,0.055887,3.9934e-11,1.0135e-10
1.4773,0.375,0.375,0.37536,7.1886e-11,0.69341,0.057305,3.9808e-11,1.0396e-10
1.4781,0.375,0.375,0.37536,7.3145e-11,0.69198,0.058739,3.9679e-11,1.0661e-10
1.4789,0.375,0.375,0.37536,7.4417e-11,0.69054,0.06019,3.9549e-11,1.0928e-10
1.4797,0.375,0.375,0.37537,7.5702e-11,0.68908,0.061656,3.9423e-11,1.1198e-10
1.4805,0.375,0.375,0.37537,7.7001e-11,0.6876,0.063139,3.9304e-11,1.147e-10
1.4813,0.375,0.375,0.37538,7.8312e-11,0.68611,0.064637,3.9193e-11,1.1743e-10
1.4821,0.375,0.375,0.37538,7.9637e-11,0.68461,0.066151,3.9094e-11,1.2018e-10
1.4829,0.375,0.375,0.37538,8.0975e-11,0.68309,0.067682,3.9009e-11,1.2294e-10
1.4837,0.375,0.375,0.37539,8.2326e-11,0.68155,0.069228,3.8941e-11,1.2571e-10
1.4845,0.375,0.375,0.37539,8.3691e-11,0.67999,0.070789,3.8892e-11,1.2849e-10
1.4853,0.375,0.375,0.3754,8.5068e-11,0.67842,0.072366,3.8863e-11,1.3127e-10
1.4861,0.375,0.375,0.3754,8.6458e-11,0.67684,0.073959,3.8856e-11,1.3406e-10
1.4869,0.375,0.375,0.3754,8.7862e-11,0.67524,0.075567,3.8872e-11,1.3685e-10
1.4877,0.375,0.375,0.37541,8.9279e-11,0.67362,0.077191,3.8912e-11,1.3965e-10
1.4885,0.375,0.375,0.37541,9.0709e-11,0.67199,0.078829,3.8976e-11,1.4244e-10
1.4893,0.375,0.375,0.37541,9.2152e-11,0.67035,0.080483,3.9063e-11,1.4524e-10
1.4901,0.375,0.375,0.37542,9.3609e-11,0.66868,0.082152,3.9174e-11,1.4804e-10
1.4909,0.375,0.375,0.37542,9.5079e-11,0.66701,0.083836,3.9307e-11,1.5085e-10
1.4917,0.375,0.375,0.37543,9.6562e-11,0.66532,0.085535,3.9462e-11,1.5366e-10
1.4926,0.375,0.375,0.37543,9.8059e-11,0.66361,0.087249,3.9635e-11,1.5648e-10
1.4934,0.375,0.375,0.37543,9.9569e-11,0.66189,0.088977,3.9827e-11,1.5931e-10
1.4942,0.375,0.375,0.37544,1.0109e-10,0.66015,0.09072,4.0034e-11,1.6215e-10
1.495,0.375,0.375,0.37544,1.0263e-10,0.6584,0.092478,4.0254e-11,1.65e-10
1.4958,0.375,0.375,0.37544,1.0418e-10,0.65664,0.09425,4.0484e-11,1.6787e-10
1.4966,0.375,0.375,0.37545,1.0574e-10,0.65486,0.096037,4.0722e-11,1.7076e-10
1.4974,0.375,0.375,0.37545,1.0732e-10,0.65306,0.097837,4.0963e-11,1.7367e-10
1.4982,0.375,0.375,0.37545,1.0891e-10,0.65126,0.099652,4.1207e-11,1.7661e-10
1.499,0.375,0.375,0.37546,1.1051e-10,0.64943,0.10148,4.1448e-11,1.7957e-10
1.4998,0.375,0.375,0.37546,1.1212e-10,0.6476,0.10332,4.1685e-11,1.8256e-10
1.5006,0.375,0.375,0.37547,1.1375e-10,0.64575,0.10518,4.1913e-11,1.8559e-10
1.5014,0.375,0.375,0.37547,1.1539e-10,0.64388,0.10705,4.2131e-11,1.8866e-10
1.5022,0.375,0.375,0.37547,1.1705e-10,0.64201,0.10894,4.2336e-11,1.9176e-10
1.503,0.375,0.375,0.37548,1.1871e-10,0.64012,0.11084,4.2524e-11,1.949e-10
1.5038,0.375,0.375,0.37548,1.2039e-10,0.63821,0.11275,4.2694e-11,1.9809e-10
1.5046,0.375,0.375,0.37548,1.2208e-10,0.63629,0.11467,4.2844e-11,2.0132e-10
1.5054,0.375,0.375,0.37549,1.2379e-10,0.63436,0.11661,4.2972e-11,2.046e-10
1.5062,0.375,0.375,0.37549,1.255e-10,0.63241,0.11856,4.3077e-11,2.0792e-10
1.5071,0.375,0.375,0.37549,1.2723e-10,0.63046,0.12053,4.3158e-11,2.1129e-10
1.5079,0.375,0.375,0.3755,1.2896e-10,0.62849,0.12251,4.3214e-11,2.1471e-10
1.5087,0.375,0.375,0.3755,1.3071e-10,0.6265,0.1245,4.3244e-11,2.1818e-10
1.5095,0.375,0.375,0.3755,1.3247e-10,0.6245,0.1265,4.325e-11,2.2169e-10
1.5103,0.375,0.375,0.3755,1.3424e-10,0.62249,0.12852,4.3232e-11,2.2525e-10
1.5111,0.375,0.375,0.37551,1.3602e-10,0.62047,0.13055,4.3191e-11,2.2886e-10
1.5119,0.375,0.375,0.37551,1.3782e-10,0.61844,0.13259,4.3128e-11,2.3251e-10
1.5127,0.375,0.375,0.37551,1.3962e-10,0.61639,0.13464,4.3045e-11,2.362e-10
1.5135,0.375,0.375,0.37552,1.4143e-10,0.61433,0.13671,4.2943e-11,2.3992e-10
1.5143,0.375,0.375,0.37552,1.4326e-10,0.61225,0.13879,4.2826e-11,2.4369e-10
1.5151,0.375,0.375,0.37552,1.4509e-10,0.61017,0.14088,4.2695e-11,2.4748e-10
1.5159,0.375,0.375,0.37553,1.4693e-10,0.60807,0.14298,4.2554e-11,2.5131e-10
1.5167,0.375,0.375,0.37553,1.4879e-10,0.60597,0.14509,4.2404e-11,2.5517e-10
1.5175,0.375,0.375,0.37553,1.5065e-10,0.60384,0.14722,4.225e-11,2.5905e-10
1.5183,0.375,0.375,0.37554,1.5252e-10,0.60171,0.14936,4.2094e-11,2.6295e-10
1.5191,0.375,0.375,0.37554,1.544e-10,0.59957,0.15151,4.1939e-11,2.6687e-10
1.5199,0.375,0.375,0.37554,1.5629e-10,0.59741,0.15367,4.1788e-11,2.708e-10
1.5207,0.375,0.375,0.37554,1.5819e-10,0.59525,0.15584,4.1644e-11,2.7474e-10
1.5216,0.375,0.375,0.37555,1.601e-10,0.59307,0.15802,4.151e-11,2.787e-10
1.5224,0.375,0.375,0.37555,1.6202e-10,0.59088,0.16022,4.1388e-11,2.8266e-10
1.5232,0.375,0.375,0.37555,1.6395e-10,0.58868,0.16242,4.1282e-11,2.8662e-10
1.524,0.375,0.375,0.37555,1.6589e-10,0.58647,0.16464,4.1192e-11,2.9059e-10
1.5248,0.375,0.375,0.37556,1.6784e-10,0.58425,0.16687,4.1121e-11,2.9455e-10
1.5256,0.375,0.375,0.37556,1.6979e-10,0.58201,0.16911,4.107e-11,2.9851e-10
1.5264,0.375,0.375,0.37556,1.7176e-10,0.57977,0.17135,4.104e-11,3.0247e-10
1.5272,0.375,0.375,0.37557,1.7373e-10,0.57752,0.17361,4.1033e-11,3.0643e-10
1.528,0.375,0.375,0.37557,1.7571e-10,0.57525,0.17588,4.1048e-11,3.1038e-10
1.5288,0.375,0.375,0.37557,1.7771e-10,0.57298,0.17816,4.1086e-11,3.1433e-10
1.5296,0.375,0.375,0.37557,1.7971e-10,0.57069,0.18045,4.1145e-11,3.1827e-10
1.5304,0.375,0.375,0.37558,1.8172e-10,0.5684,0.18275,4.1227e-11,3.2221e-10
1.5312,0.375,0.375,0.37558,1.8374e-10,0.5661,0.18506,4.1328e-11,3.2615e-10
1.532,0.375,0.375,0.37558,1.8577e-10,0.56378,0.18738,4.1448e-11,3.3009e-10
1.5328,0.375,0.375,0.37558,1.878e-10,0.56146,0.18971,4.1585e-11,3.3403e-10
1.5336,0.375,0.375,0.37559,1.8985e-10,0.55912,0.19205,4.1736e-11,3.3797e-10
1.5344,0.375,0.375,0.37559,1.9191e-10,0.55678,0.19439,4.19e-11,3.4192e-10
1.5352,0.375,0.375,0.37559,1.9397e-10,0.55443,0.19675,4.2074e-11,3.4587e-10
1.5361,0.375,0.375,0.37559,1.9605e-10,0.55207,0.19912,4.2255e-11,3.4984e-10
1.5369,0.375,0.375,0.37559,1.9813e-10,0.5497,0.20149,4.244e-11,3.5382e-10
1.5377,0.375,0.375,0.3756,2.0022e-10,0.54732,0.20388,4.2626e-11,3.5781e-10
1.5385,0.375,0.375,0.3756,2.0232e-10,0.54493,0.20627,4.281e-11,3.6183e-10
1.5393,0.375,0.375,0.3756,2.0443e-10,0.54253,0.20867,4.2989e-11,3.6587e-10
1.5401,0.375,0.375,0.3756,2.0654e-10,0.54013,0.21108,4.316e-11,3.6993e-10
1.5409,0.375,0.375,0.37561,2.0867e-10,0.53771,0.2135,4.3321e-11,3.7402e-10
1.5417,0.375,0.375,0.37561,2.108e-10,0.53529,0.21592,4.3467e-11,3.7813e-10
1.5425,0.375,0.375,0.37561,2.1294e-10,0.53286,0.21836,4.3598e-11,3.8228e-10
1.5433,0.375,0.375,0.37561,2.1509e-10,0.53042,0.2208,4.3711e-11,3.8646e-10
1.5441,0.375,0.375,0.37561,2.1724e-10,0.52797,0.22325,4.3803e-11,3.9068e-10
1.5449,0.375,0.375,0.37562,2.194e-10,0.52552,0.22571,4.3873e-11,3.9494e-10
1.5457,0.375,0.375,0.37562,2.2157e-10,0.52306,0.22818,4.392e-11,3.9923e-10
1.5465,0.375,0.375,0.37562,2.2375e-10,0.52059,0.23065,4.3943e-11,4.0356e-10
1.5473,0.375,0.375,0.37562,2.2593e-10,0.51811,0.23313,4.3941e-11,4.0792e-10
1.5481,0.375,0.375,0.37562,2.2812e-10,0.51563,0.23562,4.3914e-11,4.1233e-10
1.5489,0.375,0.375,0.37562,2.3032e-10,0.51314,0.23811,4.3862e-11,4.1677e-10
1.5497,0.375,0.375,0.37563,2.3252e-10,0.51064,0.24062,4.3785e-11,4.2125e-10
1.5505,0.375,0.375,0.37563,2.3472e-10,0.50813,0.24312,4.3686e-11,4.2576e-10
1.5514,0.375,0.375,0.37563,2.3693e-10,0.50562,0.24564,4.3564e-11,4.303e-10
1.5522,0.375,0.375,0.37563,2.3915e-10,0.5031,0.24816,4.3422e-11,4.3488e-10
1.553,0.375,0.375,0.37563,2.4137e-10,0.50057,0.25069,4.3262e-11,4.3948e-10
1.5538,0.375,0.375,0.37563,2.436e-10,0.49804,0.25323,4.3085e-11,4.4411e-10
1.5546,0.375,0.375,0.37564,2.4583e-10,0.4955,0.25577,4.2895e-11,4.4877e-10
1.5554,0.375,0.375,0.37564,2.4807e-10,0.49296,0.25832,4.2694e-11,4.5344e-10
1.5562,0.375,0.375,0.37564,2.5031e-10,0.49041,0.26087,4.2485e-11,4.5813e-10
1.557,0.375,0.375,0.37564,2.5255e-10,0.48785,0.26343,4.227e-11,4.6283e-10
1.5578,0.375,0.375,0.37564,2.548e-10,0.48529,0.266,4.2054e-11,4.6755e-10
1.5586,0.375,0.375,0.37564,2.5705e-10,0.48272,0.26857,4.1839e-11,4.7227e-10
1.5594,0.375,0.375,0.37564,2.5931e-10,0.48015,0.27114,4.1629e-11,4.7699e-10
1.5602,0.375,0.375,0.37565,2.6157e-10,0.47757,0.27372,4.1425e-11,4.8171e-10
1.561,0.375,0.375,0.37565,2.6383e-10,0.47498,0.27631,4.1232e-11,4.8643e-10
1.5618,0.375,0.375,0.37565,2.661e-10,0.47239,0.2789,4.1051e-11,4.9115e-10
1.5626,0.375,0.375,0.37565,2.6837e-10,0.4698,0.2815,4.0886e-11,4.9586e-10
1.5634,0.375,0.375,0.37565,2.7065e-10,0.4672,0.2841,4.0737e-11,5.0055e-10
1.5642,0.375,0.375,0.37565,2.7292e-10,0.4646,0.28671,4.0609e-11,5.0524e-10
1.565,0.375,0.375,0.37565,2.752e-10,0.46199,0.28932,4.0501e-11,5.0991e-10
1.5659,0.375,0.375,0.37565,2.7749e-10,0.45937,0.29193,4.0415e-11,5.1456e-10
1.5667,0.375,0.375,0.37566,2.7978e-10,0.45676,0.29455,4.0353e-11,5.192e-10
1.5675,0.375,0.375,0.37566,2.8207e-10,0.45414,0.29718,4.0313e-11,5.2382e-10
1.5683,0.375,0.375,0.37566,2.8436e-10,0.45151,0.2998,4.0298e-11,5.2843e-10
1.5691,0.375,0.375,0.37566,2.8666e-10,0.44888,0.30244,4.0306e-11,5.3302e-10
1.5699,0.375,0.375,0.37566,2.8896e-10,0.44625,0.30507,4.0336e-11,5.3759e-10
1.5707,0.375,0.375,0.37566,2.9127e-10,0.44361,0.30771,4.0388e-11,5.4215e-10
1.5715,0.375,0.375,0.37566,2.9358e-10,0.44097,0.31035,4.0461e-11,5.4669e-10
1.5723,0.375,0.375,0.37566,2.9589e-10,0.43833,0.313,4.0551e-11,5.5122e-10
1.5731,0.375,0.375,0.37566,2.982e-10,0.43568,0.31565,4.0658e-11,5.5574e-10
1.5739,0.375,0.375,0.37566,3.0052e-10,0.43303,0.3183,4.0779e-11,5.6026e-10
1.5747,0.375,0.375,0.37566,3.0284e-10,0.43038,0.32095,4.0912e-11,5.6476e-10
1.5755,0.375,0.375,0.37566,3.0516e-10,0.42772,0.32361,4.1053e-11,5.6927e-10
1.5763,0.375,0.375,0.37567,3.0749e-10,0.42506,0.32627,4.12e-11,5.7378e-10
1.5771,0.375,0.375,0.37567,3.0982e-10,0.4224,0.32893,4.135e-11,5.7828e-10
1.5779,0.375,0.375,0.37567,3.1215e-10,0.41974,0.3316,4.1499e-11,5.828e-10
1.5787,0.375,0.375,0.37567,3.1448e-10,0.41707,0.33426,4.1645e-11,5.8732e-10
1.5795,0.375,0.375,0.37567,3.1682e-10,0.4144,0.33693,4.1784e-11,5.9186e-10
1.5804,0.375,0.375,0.37567,3.1916e-10,0.41173,0.3396,4.1914e-11,5.9641e-10
1.5812,0.375,0.375,0.37567,3.215e-10,0.40906,0.34228,4.2032e-11,6.0097e-10
1.582,0.375,0.375,0.37567,3.2384e-10,0.40639,0.34495,4.2135e-11,6.0555e-10
1.5828,0.375,0.375,0.37567,3.2619e-10,0.40371,0.34763,4.222e-11,6.1016e-10
1.5836,0.375,0.375,0.37567,3.2854e-10,0.40103,0.3503,4.2287e-11,6.1479e-10
1.5844,0.375,0.375,0.37567,3.3089e-10,0.39836,0.35298,4.2332e-11,6.1944e-10
1.5852,0.375,0.375,0.37567,3.3323e-10,0.39568,0.35566,4.2354e-11,6.2412e-10
1.586,0.375,0.375,0.37567,3.3559e-10,0.393,0.35834,4.2353e-11,6.2882e-10
1.5868,0.375,0.375,0.37567,3.3794e-10,0.39032,0.36103,4.2328e-11,6.3355e-10
1.5876,0.375,0.375,0.37567,3.4029e-10,0.38763,0.36371,4.2277e-11,6.383e-10
1.5884,0.375,0.375,0.37567,3.4264e-10,0.38495,0.36639,4.2202e-11,6.4308e-10
1.5892,0.375,0.375,0.37567,3.45e-10,0.38227,0.36907,4.2102e-11,6.4789e-10
1.59,0.375,0.375,0.37567,3.4735e-10,0.37958,0.37176,4.1979e-11,6.5272e-10
1.5908,0.375,0.375,0.37567,3.497e-10,0.3769,0.37444,4.1833e-11,6.5757e-10
1.5916,0.375,0.375,0.37567,3.5205e-10,0.37422,0.37713,4.1666e-11,6.6244e-10
1.5924,0.375,0.375,0.37567,3.5441e-10,0.37153,0.37981,4.1481e-11,6.6733e-10
1.5932,0.375,0.375,0.37567,3.5676e-10,0.36885,0.38249,4.1278e-11,6.7224e-10
1.594,0.375,0.375,0.37567,3.5911e-10,0.36616,0.38518,4.1061e-11,6.7716e-10
1.5949,0.375,0.375,0.37567,3.6146e-10,0.36348,0.38786,4.0832e-11,6.8209e-10
1.5957,0.375,0.375,0.37567,3.6381e-10,0.3608,0.39054,4.0593e-11,6.8702e-10
1.5965,0.375,0.375,0.37567,3.6615e-10,0.35812,0.39322,4.0349e-11,6.9196e-10
1.5973,0.375,0.375,0.37567,3.685e-10,0.35544,0.3959,4.0101e-11,6.969e-10
1.5981,0.375,0.375,0.37567,3.7084e-10,0.35276,0.39858,3.9853e-11,7.0184e-10
1.5989,0.375,0.375,0.37567,3.7319e-10,0.35008,0.40126,3.9609e-11,7.0677e-10
1.5997,0.375,0.375,0.37567,3.7553e-10,0.3474,0.40394,3.937e-11,7.1169e-10
1.6005,0.375,0.375,0.37567,3.7787e-10,0.34472,0.40661,3.9139e-11,7.166e-10
1.6013,0.375,0.375,0.37567,3.8021e-10,0.34205,0.40929,3.8921e-11,7.2149e-10
1.6021,0.375,0.375,0.37567,3.8254e-10,0.33938,0.41196,3.8716e-11,7.2637e-10
1.6029,0.375,0.375,0.37567,3.8487e-10,0.33671,0.41463,3.8527e-11,7.3122e-10
1.6037,0.375,0.375,0.37567,3.8721e-10,0.33404,0.4173,3.8357e-11,7.3606e-10
1.6045,0.375,0.375,0.37567,3.8954e-10,0.33137,0.41996,3.8206e-11,7.4087e-10
1.6053,0.375,0.375,0.37567,3.9186e-10,0.32871,0.42263,3.8077e-11,7.4565e-10
1.6061,0.375,0.375,0.37567,3.9419e-10,0.32604,0.42529,3.7969e-11,7.5041e-10
1.6069,0.375,0.375,0.37566,3.9651e-10,0.32338,0.42794,3.7885e-11,7.5514e-10
1.6077,0.375,0.375,0.37566,3.9883e-10,0.32073,0.4306,3.7823e-11,7.5985e-10
1.6085,0.375,0.375,0.37566,4.0115e-10,0.31807,0.43325,3.7784e-11,7.6452e-10
1.6093,0.375,0.375,0.37566,4.0347e-10,0.31542,0.4359,3.7767e-11,7.6918e-10
1.6102,0.37499,0.37499,0.37566,4.0579e-10,0.31277,0.43855,3.7772e-11,7.738e-10
1.611,0.37499,0.37499,0.37566,4.081e-10,0.31013,0.44119,3.7796e-11,7.784e-10
1.6118,0.37499,0.37499,0.37566,4.1041e-10,0.30749,0.44383,3.7839e-11,7.8298e-10
1.6126,0.37499,0.37499,0.37566,4.1272e-10,0.30485,0.44647,3.7897e-11,7.8754e-10
1.6134,0.37499,0.37499,0.37566,4.1502e-10,0.30221,0.4491,3.797e-11,7.9208e-10
1.6142,0.37499,0.37499,0.37566,4.1733e-10,0.29958,0.45173,3.8055e-11,7.966e-10
1.615,0.37499,0.37499,0.37566,4.1963e-10,0.29695,0.45436,3.8148e-11,8.0111e-10
1.6158,0.37499,0.37499,0.37566,4.2193e-10,0.29433,0.45698,3.8247e-11,8.0561e-10
1.6166,0.37499,0.37499,0.37565,4.2422e-10,0.29171,0.4596,3.8349e-11,8.1009e-10
1.6174,0.37499,0.37499,0.37565,4.2651e-10,0.2891,0.46221,3.8451e-11,8.1458e-10
1.6182,0.37499,0.37499,0.37565,4.288e-10,0.28649,0.46482,3.855e-11,8.1906e-10
1.619,0.37499,0.37499,0.37565,4.3109e-10,0.28388,0.46742,3.8644e-11,8.2354e-10
1.6198,0.37499,0.37499,0.37565,4.3337e-10,0.28128,0.47002,3.8728e-11,8.2802e-10
1.6206,0.37499,0.37499,0.37565,4.3565e-10,0.27868,0.47261,3.88e-11,8.3251e-10
1.6214,0.37499,0.37499,0.37565,4.3793e-10,0.27609,0.4752,3.8858e-11,8.37e-10
1.6222,0.37499,0.37499,0.37565,4.402e-10,0.27351,0.47779,3.89e-11,8.415e-10
1.623,0.37499,0.37499,0.37564,4.4247e-10,0.27092,0.48036,3.8922e-11,8.4602e-10
1.6238,0.37499,0.37499,0.37564,4.4473e-10,0.26835,0.48294,3.8924e-11,8.5054e-10
1.6247,0.37499,0.37499,0.37564,4.4699e-10,0.26578,0.48551,3.8903e-11,8.5508e-10
1.6255,0.37499,0.37499,0.37564,4.4925e-10,0.26321,0.48807,3.8859e-11,8.5963e-10
1.6263,0.37499,0.37499,0.37564,4.515e-10,0.26065,0.49062,3.8792e-11,8.642e-10
1.6271,0.37499,0.37499,0.37564,4.5374e-10,0.2581,0.49317,3.8699e-11,8.6878e-10
1.6279,0.37499,0.37499,0.37564,4.5598e-10,0.25555,0.49572,3.8582e-11,8.7338e-10
1.6287,0.37499,0.37499,0.37563,4.5821e-10,0.25301,0.49826,3.844e-11,8.7799e-10
1.6295,0.37499,0.37499,0.37563,4.6044e-10,0.25048,0.50079,3.8276e-11,8.826e-10
1.6303,0.37499,0.37499,0.37563,4.6266e-10,0.24795,0.50331,3.8089e-11,8.8723e-10
1.6311,0.37499,0.37499,0.37563,4.6488e-10,0.24543,0.50583,3.7881e-11,8.9187e-10
1.6319,0.37499,0.37499,0.37563,4.6709e-10,0.24291,0.50834,3.7654e-11,8.9652e-10
1.6327,0.37499,0.37499,0.37563,4.6929e-10,0.2404,0.51085,3.741e-11,9.0116e-10
1.6335,0.37499,0.37499,0.37562,4.7148e-10,0.2379,0.51335,3.7151e-11,9.0581e-10
1.6343,0.37499,0.37499,0.37562,4.7367e-10,0.23541,0.51584,3.6881e-11,9.1046e-10
1.6351,0.37499,0.37499,0.37562,4.7585e-10,0.23292,0.51832,3.6601e-11,9.151e-10
1.6359,0.37499,0.37499,0.37562,4.7802e-10,0.23044,0.5208,3.6315e-11,9.1973e-10
1.6367,0.37499,0.37499,0.37562,4.8019e-10,0.22797,0.52327,3.6026e-11,9.2435e-10
1.6375,0.37499,0.37499,0.37561,4.8235e-10,0.2255,0.52573,3.5737e-11,9.2896e-10
1.6383,0.37499,0.37499,0.37561,4.845e-10,0.22304,0.52818,3.5451e-11,9.3355e-10
1.6392,0.37499,0.37499,0.37561,4.8664e-10,0.22059,0.53063,3.5171e-11,9.3811e-10
1.64,0.37499,0.37499,0.37561,4.8878e-10,0.21815,0.53307,3.49e-11,9.4265e-10
1.6408,0.37499,0.37499,0.37561,4.909e-10,0.21572,0.5355,3.464e-11,9.4717e-10
1.6416,0.37499,0.37499,0.3756,4.9302e-10,0.21329,0.53792,3.4395e-11,9.5165e-10
1.6424,0.37499,0.37499,0.3756,4.9513e-10,0.21087,0.54033,3.4166e-11,9.561e-10
1.6432,0.37499,0.37499,0.3756,4.9723e-10,0.20847,0.54274,3.3955e-11,9.6051e-10
1.644,0.37499,0.37499,0.3756,4.9933e-10,0.20607,0.54513,3.3765e-11,9.6489e-10
1.6448,0.37499,0.37499,0.3756,5.0142e-10,0.20367,0.54752,3.3596e-11,9.6923e-10
1.6456,0.37499,0.37499,0.37559,5.0349e-10,0.20129,0.5499,3.3451e-11,9.7354e-10
1.6464,0.37499,0.37499,0.37559,5.0556e-10,0.19892,0.55227,3.3328e-11,9.778e-10
1.6472,0.37499,0.37499,0.37559,5.0762e-10,0.19655,0.55463,3.3229e-11,9.8202e-10
1.648,0.37499,0.37499,0.37559,5.0968e-10,0.19419,0.55698,3.3154e-11,9.862e-10
1.6488,0.37499,0.37499,0.37558,5.1172e-10,0.19185,0.55932,3.3102e-11,9.9034e-10
1.6496,0.37499,0.37499,0.37558,5.1376e-10,0.18951,0.56165,3.3072e-11,9.9445e-10
1.6504,0.37499,0.37499,0.37558,5.1579e-10,0.18718,0.56398,3.3063e-11,9.9851e-10
1.6512,0.37499,0.37499,0.37558,5.1781e-10,0.18486,0.56629,3.3073e-11,1.0025e-09
1.652,0.37499,0.37499,0.37558,5.1982e-10,0.18256,0.56859,3.31e-11,1.0065e-09
1.6528,0.37499,0.37499,0.37557,5.2182e-10,0.18026,0.57089,3.3143e-11,1.0105e-09
1.6537,0.37499,0.37499,0.37557,5.2382e-10,0.17797,0.57317,3.3198e-11,1.0144e-09
1.6545,0.37499,0.37499,0.37557,5.2581e-10,0.17569,0.57545,3.3263e-11,1.0183e-09
1.6553,0.37499,0.37499,0.37557,5.2778e-10,0.17342,0.57771,3.3335e-11,1.0222e-09
1.6561,0.37499,0.37499,0.37556,5.2975e-10,0.17116,0.57996,3.3412e-11,1.0261e-09
1.6569,0.37499,0.37499,0.37556,5.3171e-10,0.16892,0.5822,3.3489e-11,1.0299e-09
1.6577,0.37499,0.37499,0.37556,5.3367e-10,0.16668,0.58444,3.3565e-11,1.0338e-09
1.6585,0.37499,0.37499,0.37555,5.3561e-10,0.16445,0.58666,3.3635e-11,1.0376e-09
1.6593,0.37499,0.37499,0.37555,5.3755e-10,0.16224,0.58887,3.3697e-11,1.0414e-09
1.6601,0.37499,0.37499,0.37555,5.3947e-10,0.16003,0.59107,3.3748e-11,1.0452e-09
1.6609,0.37499,0.37499,0.37555,5.4139e-10,0.15784,0.59325,3.3786e-11,1.049e-09
1.6617,0.37499,0.37499,0.37554,5.433e-10,0.15566,0.59543,3.3807e-11,1.0528e-09
1.6625,0.37499,0.37499,0.37554,5.4519e-10,0.15348,0.5976,3.381e-11,1.0566e-09
1.6633,0.37499,0.37499,0.37554,5.4708e-10,0.15132,0.59975,3.3793e-11,1.0604e-09
1.6641,0.37499,0.37499,0.37553,5.4896e-10,0.14918,0.60189,3.3754e-11,1.0642e-09
1.6649,0.37499,0.37499,0.37553,5.5083e-10,0.14704,0.60402,3.3691e-11,1.068e-09
1.6657,0.37499,0.37499,0.37553,5.5269e-10,0.14491,0.60614,3.3604e-11,1.0718e-09
1.6665,0.37499,0.37499,0.37553,5.5454e-10,0.1428,0.60825,3.3493e-11,1.0756e-09
1.6673,0.37499,0.37499,0.37552,5.5637e-10,0.1407,0.61035,3.3356e-11,1.0794e-09
1.6681,0.37499,0.37499,0.37552,5.582e-10,0.13861,0.61243,3.3195e-11,1.0832e-09
1.669,0.37499,0.37499,0.37552,5.6002e-10,0.13653,0.6145,3.301e-11,1.087e-09
1.6698,0.37499,0.37499,0.37551,5.6182e-10,0.13447,0.61656,3.2802e-11,1.0908e-09
1.6706,0.37499,0.37499,0.37551,5.6362e-10,0.13241,0.61861,3.2573e-11,1.0947e-09
1.6714,0.37499,0.37499,0.37551,5.654e-10,0.13037,0.62064,3.2323e-11,1.0985e-09
1.6722,0.37499,0.37499,0.3755,5.6717e-10,0.12835,0.62266,3.2056e-11,1.1023e-09
1.673,0.37499,0.37499,0.3755,5.6893e-10,0.12633,0.62467,3.1773e-11,1.1061e-09
1.6738,0.37499,0.37499,0.3755,5.7068e-10,0.12433,0.62667,3.1477e-11,1.1099e-09
1.6746,0.37499,0.37499,0.3755,5.7242e-10,0.12234,0.62865,3.1171e-11,1.1137e-09
1.6754,0.37499,0.37499,0.37549,5.7414e-10,0.12036,0.63062,3.0857e-11,1.1174e-09
1.6762,0.37499,0.37499,0.37549,5.7586e-10,0.1184,0.63258,3.0539e-11,1.1212e-09
1.677,0.37499,0.37499,0.37549,5.7756e-10,0.11645,0.63452,3.022e-11,1.1249e-09
1.6778,0.37499,0.37499,0.37548,5.7925e-10,0.11451,0.63646,2.9903e-11,1.1286e-09
1.6786,0.37499,0.37499,0.37548,5.8092e-10,0.11258,0.63837,2.959e-11,1.1323e-09
1.6794,0.37499,0.37499,0.37548,5.8259e-10,0.11067,0.64028,2.9285e-11,1.1359e-09
1.6802,0.37499,0.37499,0.37547,5.8424e-10,0.10878,0.64217,2.8991e-11,1.1395e-09
1.681,0.37499,0.37499,0.37547,5.8588e-10,0.10689,0.64404,2.8711e-11,1.143e-09
1.6818,0.37499,0.37499,0.37546,5.8751e-10,0.10502,0.64591,2.8446e-11,1.1466e-09
1.6826,0.37499,0.37499,0.37546,5.8912e-10,0.10317,0.64775,2.8199e-11,1.15e-09
1.6835,0.37499,0.37499,0.37546,5.9073e-10,0.10133,0.64959,2.7971e-11,1.1535e-09
1.6843,0.37499,0.37499,0.37545,5.9232e-10,0.099498,0.65141,2.7765e-11,1.1569e-09
1.6851,0.37499,0.37499,0.37545,5.9389e-10,0.097684,0.65322,2.7581e-11,1.1602e-09
1.6859,0.37499,0.37499,0.37545,5.9546e-10,0.095885,0.65501,2.7421e-11,1.1635e-09
1.6867,0.37499,0.37499,0.37544,5.9701e-10,0.094099,0.65679,2.7284e-11,1.1667e-09
1.6875,0.37499,0.37499,0.37544,5.9856e-10,0.092328,0.65855,2.7171e-11,1.1699e-09
1.6883,0.37499,0.37499,0.37544,6.0009e-10,0.090572,0.6603,2.7081e-11,1.1731e-09
1.6891,0.37499,0.37499,0.37543,6.016e-10,0.08883,0.66204,2.7013e-11,1.1762e-09
1.6899,0.37499,0.37499,0.37543,6.0311e-10,0.087103,0.66376,2.6968e-11,1.1792e-09
1.6907,0.37499,0.37499,0.37543,6.046e-10,0.085391,0.66546,2.6942e-11,1.1823e-09
1.6915,0.37499,0.37499,0.37542,6.0608e-10,0.083693,0.66715,2.6934e-11,1.1852e-09
1.6923,0.37499,0.37499,0.37542,6.0755e-10,0.08201,0.66883,2.6943e-11,1.1882e-09
1.6931,0.37499,0.37499,0.37541,6.0901e-10,0.080343,0.67049,2.6965e-11,1.191e-09
1.6939,0.37499,0.37499,0.37541,6.1045e-10,0.07869,0.67213,2.6998e-11,1.1939e-09
1.6947,0.37499,0.37499,0.37541,6.1188e-10,0.077052,0.67376,2.704e-11,1.1967e-09
1.6955,0.37499,0.37499,0.3754,6.133e-10,0.07543,0.67537,2.7087e-11,1.1995e-09
1.6963,0.37499,0.37499,0.3754,6.1471e-10,0.073824,0.67697,2.7137e-11,1.2023e-09
1.6971,0.37499,0.37499,0.37539,6.161e-10,0.072232,0.67856,2.7186e-11,1.205e-09
1.698,0.37499,0.37499,0.37539,6.1748e-10,0.070656,0.68013,2.7232e-11,1.2077e-09
1.6988,0.37499,0.37499,0.37539,6.1885e-10,0.069096,0.68168,2.7271e-11,1.2104e-09
1.6996,0.37499,0.37499,0.37538,6.2021e-10,0.067551,0.68321,2.7301e-11,1.2131e-09
1.7004,0.37499,0.37499,0.37538,6.2155e-10,0.066023,0.68474,2.7319e-11,1.2158e-09
1.7012,0.37499,0.37499,0.37538,6.2288e-10,0.06451,0.68624,2.7322e-11,1.2184e-09
1.702,0.37499,0.37499,0.37537,6.242e-10,0.063012,0.68773,2.7309e-11,1.2211e-09
1.7028,0.37499,0.37499,0.37537,6.255e-10,0.061531,0.6892,2.7276e-11,1.2237e-09
1.7036,0.37499,0.37499,0.37536,6.2679e-10,0.060066,0.69066,2.7223e-11,1.2264e-09
1.7044,0.37499,0.37499,0.37536,6.2807e-10,0.058617,0.6921,2.7148e-11,1.229e-09
1.7052,0.37499,0.37499,0.37536,6.2933e-10,0.057184,0.69353,2.7051e-11,1.2316e-09
1.706,0.37499,0.37499,0.37535,6.3058e-10,0.055768,0.69493,2.6929e-11,1.2342e-09
1.7068,0.37499,0.37499,0.37535,6.3181e-10,0.054368,0.69633,2.6784e-11,1.2368e-09
1.7076,0.37499,0.37499,0.37534,6.3303e-10,0.052984,0.6977,2.6616e-11,1.2394e-09
1.7084,0.37499,0.37499,0.37534,6.3423e-10,0.051617,0.69906,2.6424e-11,1.242e-09
1.7092,0.37499,0.37499,0.37533,6.3542e-10,0.050266,0.7004,2.6211e-11,1.2446e-09
1.71,0.37499,0.37499,0.37533,6.366e-10,0.048932,0.70173,2.5976e-11,1.2472e-09
1.7108,0.37499,0.37499,0.37533,6.3776e-10,0.047615,0.70304,2.5723e-11,1.2498e-09
1.7116,0.37499,0.37499,0.37532,6.389e-10,0.046315,0.70433,2.5452e-11,1.2523e-09
1.7125,0.37499,0.37499,0.37532,6.4003e-10,0.045031,0.7056,2.5166e-11,1.2549e-09
1.7133,0.37499,0.37499,0.37531,6.4114e-10,0.043764,0.70686,2.4868e-11,1.2574e-09
1.7141,0.37499,0.37499,0.37531,6.4224e-10,0.042514,0.7081,2.4559e-11,1.2599e-09
1.7149,0.37499,0.37499,0.3753,6.4332e-10,0.041282,0.70933,2.4244e-11,1.2624e-09
1.7157,0.37499,0.37499,0.3753,6.4438e-10,0.040066,0.71054,2.3924e-11,1.2648e-09
1.7165,0.37499,0.37499,0.3753,6.4543e-10,0.038867,0.71173,2.3604e-11,1.2673e-09
1.7173,0.37499,0.37499,0.37529,6.4647e-10,0.037686,0.7129,2.3285e-11,1.2696e-09
1.7181,0.37499,0.37499,0.37529,6.4748e-10,0.036522,0.71405,2.2971e-11,1.272e-09
1.7189,0.37499,0.37499,0.37528,6.4848e-10,0.035375,0.71519,2.2666e-11,1.2743e-09
1.7197,0.37499,0.37499,0.37528,6.4947e-10,0.034246,0.71631,2.237e-11,1.2766e-09
1.7205,0.37499,0.37499,0.37527,6.5044e-10,0.033134,0.71742,2.2089e-11,1.2788e-09
1.7213,0.37499,0.37499,0.37527,6.5139e-10,0.03204,0.7185,2.1823e-11,1.281e-09
1.7221,0.37499,0.37499,0.37527,6.5232e-10,0.030963,0.71957,2.1575e-11,1.2831e-09
1.7229,0.37499,0.37499,0.37526,6.5324e-10,0.029904,0.72062,2.1346e-11,1.2851e-09
1.7237,0.37499,0.37499,0.37526,6.5415e-10,0.028863,0.72165,2.1139e-11,1.2872e-09
1.7245,0.37499,0.37499,0.37525,6.5504e-10,0.027839,0.72267,2.0955e-11,1.2891e-09
1.7253,0.37499,0.37499,0.37525,6.5591e-10,0.026833,0.72366,2.0794e-11,1.291e-09
1.7261,0.37499,0.37499,0.37524,6.5676e-10,0.025845,0.72464,2.0656e-11,1.2929e-09
1.7269,0.37499,0.37499,0.37524,6.576e-10,0.024875,0.7256,2.0542e-11,1.2947e-09
1.7278,0.37499,0.37499,0.37523,6.5843e-10,0.023922,0.72655,2.0452e-11,1.2964e-09
1.7286,0.37499,0.37499,0.37523,6.5924e-10,0.022988,0.72747,2.0385e-11,1.2981e-09
1.7294,0.37499,0.37499,0.37523,6.6003e-10,0.022072,0.72838,2.0339e-11,1.2997e-09
1.7302,0.37499,0.37499,0.37522,6.6081e-10,0.021174,0.72927,2.0314e-11,1.3013e-09
1.731,0.37499,0.37499,0.37522,6.6157e-10,0.020294,0.73014,2.0307e-11,1.3028e-09
1.7318,0.37499,0.37499,0.37521,6.6231e-10,0.019432,0.73099,2.0316e-11,1.3043e-09
1.7326,0.37499,0.37499,0.37521,6.6304e-10,0.018588,0.73183,2.0339e-11,1.3057e-09
1.7334,0.37499,0.37499,0.3752,6.6376e-10,0.017763,0.73264,2.0374e-11,1.3071e-09
1.7342,0.37499,0.37499,0.3752,6.6446e-10,0.016956,0.73344,2.0417e-11,1.3085e-09
1.735,0.37499,0.37499,0.37519,6.6514e-10,0.016167,0.73422,2.0466e-11,1.3098e-09
1.7358,0.37499,0.37499,0.37519,6.6581e-10,0.015396,0.73498,2.0518e-11,1.3111e-09
1.7366,0.37499,0.37499,0.37518,6.6646e-10,0.014645,0.73572,2.0569e-11,1.3124e-09
1.7374,0.37499,0.37499,0.37518,6.671e-10,0.013911,0.73645,2.0617e-11,1.3136e-09
1.7382,0.37499,0.37499,0.37518,6.6772e-10,0.013196,0.73715,2.0658e-11,1.3148e-09
1.739,0.37499,0.37499,0.37517,6.6832e-10,0.0125,0.73784,2.069e-11,1.316e-09
1.7398,0.37499,0.37499,0.37517,6.6891e-10,0.011822,0.73851,2.071e-11,1.3171e-09
1.7406,0.37499,0.37499,0.37516,6.6949e-10,0.011162,0.73916,2.0715e-11,1.3183e-09
1.7414,0.37499,0.37499,0.37516,6.7005e-10,0.010522,0.73979,2.0702e-11,1.3194e-09
1.7423,0.37499,0.37499,0.37515,6.7059e-10,0.0098997,0.7404,2.0671e-11,1.3205e-09
1.7431,0.37499,0.37499,0.37515,6.7111e-10,0.0092964,0.741,2.0618e-11,1.3216e-09
1.7439,0.37499,0.37499,0.37514,6.7162e-10,0.0087119,0.74157,2.0543e-11,1.3227e-09
1.7447,0.37499,0.37499,0.37514,6.7212e-10,0.0081461,0.74213,2.0445e-11,1.3238e-09
1.7455,0.37499,0.37499,0.37513,6.7259e-10,0.0075991,0.74267,2.0322e-11,1.3249e-09
1.7463,0.37499,0.37499,0.37513,6.7305e-10,0.0070709,0.74319,2.0175e-11,1.3259e-09
1.7471,0.37499,0.37499,0.37512,6.735e-10,0.0065616,0.74369,2.0004e-11,1.327e-09
1.7479,0.37499,0.37499,0.37512,6.7393e-10,0.0060711,0.74417,1.9808e-11,1.328e-09
1.7487,0.37499,0.37499,0.37511,6.7434e-10,0.0055996,0.74463,1.9589e-11,1.3291e-09
1.7495,0.37499,0.37499,0.37511,6.7473e-10,0.005147,0.74507,1.9349e-11,1.3301e-09
1.7503,0.37499,0.37499,0.3751,6.7511e-10,0.0047133,0.7455,1.9088e-11,1.3311e-09
1.7511,0.37499,0.37499,0.3751,6.7547e-10,0.0042986,0.7459,1.8809e-11,1.3321e-09
1.7519,0.37499,0.37499,0.3751,6.7581e-10,0.0039028,0.74629,1.8514e-11,1.3331e-09
1.7527,0.37499,0.37499,0.37509,6.7614e-10,0.0035261,0.74666,1.8205e-11,1.3341e-09
1.7535,0.37499,0.37499,0.37509,6.7645e-10,0.0031684,0.747,1.7885e-11,1.335e-09
1.7543,0.37499,0.37499,0.37508,6.7674e-10,0.0028298,0.74733,1.7557e-11,1.3359e-09
1.7551,0.37499,0.37499,0.37508,6.7701e-10,0.0025102,0.74764,1.7224e-11,1.3368e-09
1.7559,0.37499,0.37499,0.37507,6.7727e-10,0.0022097,0.74793,1.6889e-11,1.3376e-09
1.7568,0.37499,0.37499,0.37507,6.7751e-10,0.0019283,0.74821,1.6554e-11,1.3385e-09
1.7576,0.37499,0.37499,0.37506,6.7773e-10,0.0016661,0.74846,1.6224e-11,1.3392e-09
1.7584,0.37499,0.37499,0.37506,6.7794e-10,0.0014229,0.74869,1.5902e-11,1.34e-09
1.7592,0.37499,0.37499,0.37505,6.7812e-10,0.0011989,0.74891,1.5589e-11,1.3407e-09
1.76,0.37499,0.37499,0.37505,6.7829e-10,0.00099401,0.7491,1.529e-11,1.3413e-09
1.7608,0.37499,0.37499,0.37504,6.7845e-10,0.0008083,0.74928,1.5005e-11,1.3419e-09
1.7616,0.37499,0.37499,0.37504,6.7859e-10,0.00064176,0.74943,1.4739e-11,1.3424e-09
1.7624,0.37499,0.37499,0.37503,6.7871e-10,0.00049439,0.74957,1.4492e-11,1.3429e-09
1.7632,0.37499,0.37499,0.37503,6.7881e-10,0.00036621,0.74969,1.4267e-11,1.3434e-09
1.764,0.37499,0.37499,0.37502,6.789e-10,0.00025722,0.74979,1.4065e-11,1.3437e-09
1.7648,0.37499,0.37499,0.37502,6.7897e-10,0.00016742,0.74987,1.3887e-11,1.344e-09
1.7656,0.37499,0.37499,0.37501,6.7902e-10,9.6831e-05,0.74993,1.3733e-11,1.3443e-09
1.7664,0.37499,0.37499,0.37501,6.7906e-10,4.5444e-05,0.74997,1.3604e-11,1.3445e-09
1.7672,0.37499,0.37499,0.375,6.7908e-10,1.3265e-05,0.75,1.35e-11,1.3447e-09
1.768,0.37499,0.37499,0.375,6.7908e-10,2.9471e-07,0.75,1.342e-11,1.3447e-09
1.7688,0.37499,0.37499,0.37499,6.7907e-10,6.5348e-06,0.74998,1.3362e-11,1.3448e-09
1.7696,0.37499,0.37499,0.37499,6.7904e-10,3.1985e-05,0.74995,1.3327e-11,1.3448e-09
1.7704,0.37499,0.37499,0.37499,6.79e-10,7.6643e-05,0.74989,1.3312e-11,1.3447e-09
1.7713,0.37499,0.37499,0.37498,6.7894e-10,0.00014051,0.74982,1.3315e-11,1.3446e-09
1.7721,0.37499,0.37499,0.37498,6.7886e-10,0.00022357,0.74973,1.3335e-11,1.3444e-09
1.7729,0.37499,0.37499,0.37497,6.7877e-10,0.00032584,0.74962,1.3367e-11,1.3442e-09
1.7737,0.37499,0.37499,0.37497,6.7866e-10,0.0004473,0.74948,1.3411e-11,1.3439e-09
1.7745,0.37499,0.37499,0.37496,6.7854e-10,0.00058795,0.74933,1.3463e-11,1.3436e-09
1.7753,0.37499,0.37499,0.37496,6.784e-10,0.00074777,0.74917,1.3519e-11,1.3433e-09
1.7761,0.37499,0.37499,0.37495,6.7824e-10,0.00092677,0.74898,1.3578e-11,1.3429e-09
1.7769,0.37499,0.37499,0.37495,6.7807e-10,0.0011249,0.74877,1.3636e-11,1.3425e-09
1.7777,0.37499,0.37499,0.37494,6.7789e-10,0.0013422,0.74854,1.369e-11,1.3421e-09
1.7785,0.37499,0.37499,0.37494,6.7768e-10,0.0015787,0.7483,1.3736e-11,1.3416e-09
1.7793,0.37499,0.37499,0.37493,6.7746e-10,0.0018343,0.74803,1.3773e-11,1.3412e-09
1.7801,0.37499,0.37499,0.37493,6.7723e-10,0.002109,0.74775,1.3798e-11,1.3407e-09
1.7809,0.37499,0.37499,0.37492,6.7698e-10,0.0024028,0.74744,1.3808e-11,1.3402e-09
1.7817,0.37499,0.37499,0.37492,6.7671e-10,0.0027157,0.74712,1.38e-11,1.3396e-09
1.7825,0.37499,0.37499,0.37491,6.7643e-10,0.0030476,0.74678,1.3774e-11,1.3391e-09
1.7833,0.37499,0.37499,0.37491,6.7613e-10,0.0033986,0.74642,1.3728e-11,1.3385e-09
1.7841,0.37499,0.37499,0.3749,6.7582e-10,0.0037687,0.74604,1.366e-11,1.338e-09
1.7849,0.37499,0.37499,0.3749,6.7549e-10,0.0041578,0.74564,1.3569e-11,1.3374e-09
1.7857,0.37499,0.37499,0.37489,6.7514e-10,0.0045658,0.74522,1.3456e-11,1.3368e-09
1.7866,0.37499,0.37499,0.37489,6.7477e-10,0.0049929,0.74479,1.3319e-11,1.3362e-09
1.7874,0.37499,0.37499,0.37488,6.7439e-10,0.0054389,0.74433,1.316e-11,1.3356e-09
1.7882,0.37499,0.37499,0.37488,6.7399e-10,0.0059038,0.74386,1.2979e-11,1.335e-09
1.789,0.37499,0.37499,0.37488,6.7358e-10,0.0063876,0.74336,1.2777e-11,1.3344e-09
1.7898,0.37499,0.37499,0.37487,6.7314e-10,0.0068903,0.74285,1.2556e-11,1.3337e-09
1.7906,0.37499,0.37499,0.37487,6.7269e-10,0.0074119,0.74232,1.2318e-11,1.3331e-09
1.7914,0.37499,0.37499,0.37486,6.7223e-10,0.0079523,0.74177,1.2063e-11,1.3324e-09
1.7922,0.37499,0.37499,0.37486,6.7174e-10,0.0085115,0.7412,1.1795e-11,1.3317e-09
1.793,0.37499,0.37499,0.37485,6.7124e-10,0.0090895,0.74061,1.1517e-11,1.331e-09
1.7938,0.37499,0.37499,0.37485,6.7072e-10,0.0096862,0.74001,1.1231e-11,1.3302e-09
1.7946,0.37499,0.37499,0.37484,6.7019e-10,0.010302,0.73938,1.0939e-11,1.3294e-09
1.7954,0.37499,0.37499,0.37484,6.6963e-10,0.010936,0.73874,1.0646e-11,1.3286e-09
1.7962,0.37499,0.37499,0.37483,6.6906e-10,0.011589,0.73808,1.0353e-11,1.3278e-09
1.797,0.37499,0.37499,0.37483,6.6848e-10,0.01226,0.7374,1.0064e-11,1.3269e-09
1.7978,0.37499,0.37499,0.37482,6.6787e-10,0.01295,0.7367,9.782e-12,1.326e-09
1.7986,0.37499,0.37499,0.37482,6.6725e-10,0.013658,0.73598,9.5097e-12,1.325e-09
1.7994,0.37499,0.37499,0.37481,6.6661e-10,0.014385,0.73524,9.2498e-12,1.324e-09
1.8002,0.37499,0.37499,0.37481,6.6595e-10,0.015131,0.73449,9.0048e-12,1.3229e-09
1.8011,0.37499,0.37499,0.37481,6.6528e-10,0.015895,0.73372,8.7769e-12,1.3218e-09
1.8019,0.37499,0.37499,0.3748,6.6459e-10,0.016677,0.73292,8.5683e-12,1.3206e-09
1.8027,0.37499,0.37499,0.3748,6.6388e-10,0.017478,0.73211,8.3805e-12,1.3194e-09
1.8035,0.37499,0.37499,0.37479,6.6316e-10,0.018297,0.73129,8.215e-12,1.3181e-09
1.8043,0.37499,0.37499,0.37479,6.6242e-10,0.019134,0.73044,8.0727e-12,1.3168e-09
1.8051,0.37499,0.37499,0.37478,6.6166e-10,0.01999,0.72958,7.9543e-12,1.3154e-09
1.8059,0.37499,0.37499,0.37478,6.6089e-10,0.020863,0.72869,7.8599e-12,1.3139e-09
1.8067,0.37499,0.37499,0.37477,6.601e-10,0.021755,0.72779,7.7896e-12,1.3124e-09
1.8075,0.37499,0.37499,0.37477,6.593e-10,0.022665,0.72687,7.7426e-12,1.3109e-09
1.8083,0.37499,0.37499,0.37476,6.5848e-10,0.023593,0.72594,7.7182e-12,1.3092e-09
1.8091,0.37499,0.37499,0.37476,6.5764e-10,0.024539,0.72498,7.715e-12,1.3076e-09
1.8099,0.37499,0.37499,0.37476,6.5679e-10,0.025503,0.72401,7.7315e-12,1.3059e-09
1.8107,0.37499,0.37499,0.37475,6.5593e-10,0.026485,0.72302,7.7656e-12,1.3041e-09
1.8115,0.37499,0.37499,0.37475,6.5504e-10,0.027485,0.72201,7.8153e-12,1.3023e-09
1.8123,0.37499,0.37499,0.37474,6.5415e-10,0.028502,0.72098,7.8779e-12,1.3004e-09
1.8131,0.37499,0.37499,0.37474,6.5324e-10,0.029537,0.71994,7.9508e-12,1.2985e-09
1.8139,0.37499,0.37499,0.37473,6.5231e-10,0.03059,0.71888,8.0312e-12,1.2966e-09
1.8147,0.37499,0.37499,0.37473,6.5137e-10,0.031661,0.7178,8.1162e-12,1.2946e-09
1.8156,0.37499,0.37499,0.37472,6.5041e-10,0.032749,0.7167,8.2025e-12,1.2926e-09
1.8164,0.37499,0.37499,0.37472,6.4944e-10,0.033855,0.71559,8.2873e-12,1.2906e-09
1.8172,0.37499,0.37499,0.37472,6.4845e-10,0.034978,0.71445,8.3675e-12,1.2885e-09
1.818,0.37499,0.37499,0.37471,6.4745e-10,0.036118,0.7133,8.44e-12,1.2865e-09
1.8188,0.37499,0.37499,0.37471,6.4644e-10,0.037276,0.71214,8.5021e-12,1.2844e-09
1.8196,0.37499,0.37499,0.3747,6.4541e-10,0.038452,0.71095,8.551e-12,1.2823e-09
1.8204,0.37499,0.37499,0.3747,6.4436e-10,0.039644,0.70975,8.5844e-12,1.2801e-09
1.8212,0.37499,0.37499,0.37469,6.433e-10,0.040854,0.70853,8.6001e-12,1.278e-09
1.822,0.37499,0.37499,0.37469,6.4223e-10,0.042081,0.7073,8.5961e-12,1.2759e-09
1.8228,0.37499,0.37499,0.37469,6.4114e-10,0.043324,0.70605,8.5708e-12,1.2737e-09
1.8236,0.37499,0.37499,0.37468,6.4004e-10,0.044585,0.70478,8.5231e-12,1.2716e-09
1.8244,0.37499,0.37499,0.37468,6.3892e-10,0.045863,0.70349,8.452e-12,1.2694e-09
1.8252,0.37499,0.37499,0.37467,6.3779e-10,0.047158,0.70219,8.3571e-12,1.2672e-09
1.826,0.37499,0.37499,0.37467,6.3664e-10,0.048469,0.70087,8.2382e-12,1.265e-09
1.8268,0.37499,0.37499,0.37466,6.3548e-10,0.049797,0.69953,8.0957e-12,1.2629e-09
1.8276,0.37499,0.37499,0.37466,6.343e-10,0.051142,0.69818,7.9303e-12,1.2607e-09
1.8284,0.37499,0.37499,0.37466,6.3311e-10,0.052503,0.69681,7.743e-12,1.2585e-09
1.8292,0.37499,0.37499,0.37465,6.319e-10,0.053881,0.69542,7.5353e-12,1.2563e-09
1.8301,0.37499,0.37499,0.37465,6.3068e-10,0.055276,0.69402,7.3089e-12,1.2541e-09
1.8309,0.37499,0.37499,0.37464,6.2945e-10,0.056686,0.6926,7.066e-12,1.2518e-09
1.8317,0.37499,0.37499,0.37464,6.282e-10,0.058113,0.69117,6.8088e-12,1.2496e-09
1.8325,0.37499,0.37499,0.37464,6.2693e-10,0.059557,0.68972,6.5399e-12,1.2473e-09
1.8333,0.37499,0.37499,0.37463,6.2565e-10,0.061016,0.68825,6.2623e-12,1.245e-09
1.8341,0.37499,0.37499,0.37463,6.2436e-10,0.062492,0.68676,5.9787e-12,1.2427e-09
1.8349,0.37499,0.37499,0.37462,6.2305e-10,0.063983,0.68527,5.6924e-12,1.2404e-09
1.8357,0.37499,0.37499,0.37462,6.2173e-10,0.065491,0.68375,5.4064e-12,1.2381e-09
1.8365,0.37499,0.37499,0.37462,6.2039e-10,0.067014,0.68222,5.1238e-12,1.2357e-09
1.8373,0.37499,0.37499,0.37461,6.1904e-10,0.068553,0.68067,4.8477e-12,1.2332e-09
1.8381,0.37499,0.37499,0.37461,6.1768e-10,0.070108,0.67911,4.5811e-12,1.2308e-09
1.8389,0.37499,0.37499,0.3746,6.163e-10,0.071678,0.67753,4.3268e-12,1.2283e-09
1.8397,0.37499,0.37499,0.3746,6.149e-10,0.073264,0.67594,4.0876e-12,1.2257e-09
1.8405,0.37499,0.37499,0.3746,6.135e-10,0.074866,0.67433,3.8658e-12,1.2231e-09
1.8413,0.37499,0.37499,0.37459,6.1208e-10,0.076482,0.6727,3.6637e-12,1.2205e-09
1.8421,0.37499,0.37499,0.37459,6.1064e-10,0.078115,0.67106,3.4831e-12,1.2178e-09
1.8429,0.37499,0.37499,0.37459,6.0919e-10,0.079762,0.66941,3.3255e-12,1.2151e-09
1.8437,0.37499,0.37499,0.37458,6.0773e-10,0.081424,0.66774,3.1922e-12,1.2123e-09
1.8445,0.37499,0.37499,0.37458,6.0626e-10,0.083102,0.66605,3.0839e-12,1.2094e-09
1.8454,0.37499,0.37499,0.37457,6.0478e-10,0.084794,0.66435,3.0011e-12,1.2065e-09
1.8462,0.37499,0.37499,0.37457,6.0328e-10,0.086501,0.66264,2.9437e-12,1.2036e-09
1.847,0.37499,0.37499,0.37457,6.0177e-10,0.088223,0.66091,2.9116e-12,1.2006e-09
1.8478,0.37499,0.37499,0.37456,6.0024e-10,0.08996,0.65917,2.9038e-12,1.1976e-09
1.8486,0.37499,0.37499,0.37456,5.9871e-10,0.091711,0.65741,2.9192e-12,1.1945e-09
1.8494,0.37499,0.37499,0.37456,5.9716e-10,0.093477,0.65563,2.9565e-12,1.1914e-09
1.8502,0.37499,0.37499,0.37455,5.956e-10,0.095258,0.65385,3.0138e-12,1.1882e-09
1.851,0.37499,0.37499,0.37455,5.9403e-10,0.097052,0.65205,3.0889e-12,1.185e-09
1.8518,0.37499,0.37499,0.37455,5.9245e-10,0.098861,0.65023,3.1795e-12,1.1817e-09
1.8526,0.37499,0.37499,0.37454,5.9086e-10,0.10068,0.6484,3.2831e-12,1.1784e-09
1.8534,0.37499,0.37499,0.37454,5.8925e-10,0.10252,0.64656,3.3967e-12,1.1751e-09
1.8542,0.37499,0.37499,0.37453,5.8764e-10,0.10437,0.6447,3.5175e-12,1.1718e-09
1.855,0.37499,0.37499,0.37453,5.8601e-10,0.10624,0.64283,3.6425e-12,1.1684e-09
1.8558,0.37499,0.37499,0.37453,5.8437e-10,0.10812,0.64094,3.7687e-12,1.165e-09
1.8566,0.37499,0.37499,0.37452,5.8273e-10,0.11001,0.63904,3.8928e-12,1.1616e-09
1.8574,0.37499,0.37499,0.37452,5.8107e-10,0.11191,0.63713,4.0121e-12,1.1581e-09
1.8582,0.37499,0.37499,0.37452,5.794e-10,0.11383,0.6352,4.1235e-12,1.1547e-09
1.859,0.37499,0.37499,0.37451,5.7771e-10,0.11577,0.63326,4.2243e-12,1.1512e-09
1.8599,0.37499,0.37499,0.37451,5.7602e-10,0.11771,0.63131,4.312e-12,1.1477e-09
1.8607,0.37499,0.37499,0.37451,5.7432e-10,0.11967,0.62934,4.3843e-12,1.1443e-09
1.8615,0.37499,0.37499,0.3745,5.7261e-10,0.12164,0.62737,4.4392e-12,1.1408e-09
1.8623,0.37499,0.37499,0.3745,5.7088e-10,0.12363,0.62537,4.4749e-12,1.1373e-09
1.8631,0.37499,0.37499,0.3745,5.6915e-10,0.12563,0.62337,4.49e-12,1.1338e-09
1.8639,0.37499,0.37499,0.37449,5.674e-10,0.12764,0.62135,4.4836e-12,1.1303e-09
1.8647,0.37499,0.37499,0.37449,5.6565e-10,0.12966,0.61932,4.455e-12,1.1268e-09
1.8655,0.37499,0.37499,0.37449,5.6388e-10,0.1317,0.61728,4.4039e-12,1.1234e-09
1.8663,0.37499,0.37499,0.37449,5.621e-10,0.13375,0.61523,4.3304e-12,1.1199e-09
1.8671,0.37499,0.37499,0.37448,5.6031e-10,0.13581,0.61316,4.2351e-12,1.1164e-09
1.8679,0.37499,0.37499,0.37448,5.5851e-10,0.13788,0.61108,4.1188e-12,1.1129e-09
1.8687,0.37499,0.37499,0.37448,5.567e-10,0.13997,0.60899,3.9828e-12,1.1094e-09
1.8695,0.37499,0.37499,0.37447,5.5488e-10,0.14206,0.60688,3.8287e-12,1.1059e-09
1.8703,0.37499,0.37499,0.37447,5.5304e-10,0.14417,0.60477,3.6583e-12,1.1024e-09
1.8711,0.37499,0.37499,0.37447,5.512e-10,0.14629,0.60264,3.4739e-12,1.0989e-09
1.8719,0.37499,0.37499,0.37446,5.4934e-10,0.14843,0.6005,3.278e-12,1.0954e-09
1.8727,0.37499,0.37499,0.37446,5.4748e-10,0.15057,0.59835,3.0731e-12,1.0919e-09
1.8735,0.37499,0.37499,0.37446,5.456e-10,0.15273,0.59619,2.862e-12,1.0883e-09
1.8744,0.37499,0.37499,0.37446,5.4371e-10,0.15489,0.59402,2.6477e-12,1.0848e-09
1.8752,0.37499,0.37499,0.37445,5.4181e-10,0.15707,0.59183,2.4333e-12,1.0812e-09
1.876,0.37499,0.37499,0.37445,5.399e-10,0.15926,0.58964,2.2216e-12,1.0776e-09
1.8768,0.37499,0.37499,0.37445,5.3798e-10,0.16146,0.58743,2.0157e-12,1.074e-09
1.8776,0.37499,0.37499,0.37445,5.3605e-10,0.16368,0.58521,1.8184e-12,1.0703e-09
1.8784,0.37499,0.37499,0.37444,5.3411e-10,0.1659,0.58299,1.6327e-12,1.0666e-09
1.8792,0.37499,0.37499,0.37444,5.3216e-10,0.16813,0.58075,1.461e-12,1.0629e-09
1.88,0.37499,0.37499,0.37444,5.302e-10,0.17038,0.5785,1.3059e-12,1.0591e-09
1.8808,0.37499,0.37499,0.37443,5.2823e-10,0.17263,0.57624,1.1693e-12,1.0553e-09
1.8816,0.37499,0.37499,0.37443,5.2625e-10,0.17489,0.57397,1.0531e-12,1.0514e-09
1.8824,0.37499,0.37499,0.37443,5.2426e-10,0.17717,0.57169,9.59e-13,1.0476e-09
1.8832,0.37499,0.37499,0.37443,5.2226e-10,0.17945,0.5694,8.8802e-13,1.0436e-09
1.884,0.37499,0.37499,0.37442,5.2025e-10,0.18175,0.5671,8.4102e-13,1.0397e-09
1.8848,0.37499,0.37499,0.37442,5.1823e-10,0.18405,0.56479,8.1843e-13,1.0357e-09
1.8856,0.37499,0.37499,0.37442,5.1621e-10,0.18637,0.56247,8.2029e-13,1.0316e-09
1.8864,0.37499,0.37499,0.37442,5.1417e-10,0.18869,0.56014,8.4627e-13,1.0275e-09
1.8872,0.37499,0.37499,0.37441,5.1213e-10,0.19103,0.5578,8.9564e-13,1.0234e-09
1.888,0.37499,0.37499,0.37441,5.1008e-10,0.19337,0.55545,9.673e-13,1.0192e-09
1.8889,0.37499,0.37499,0.37441,5.0802e-10,0.19572,0.5531,1.0598e-12,1.015e-09
1.8897,0.37499,0.37499,0.37441,5.0596e-10,0.19809,0.55073,1.1714e-12,1.0107e-09
1.8905,0.37499,0.37499,0.37441,5.0388e-10,0.20046,0.54835,1.2999e-12,1.0065e-09
1.8913,0.37499,0.37499,0.3744,5.018e-10,0.20284,0.54597,1.443e-12,1.0022e-09
1.8921,0.37499,0.37499,0.3744,4.9971e-10,0.20523,0.54358,1.5982e-12,9.9782e-10
1.8929,0.37499,0.37499,0.3744,4.9762e-10,0.20762,0.54117,1.7626e-12,9.9347e-10
1.8937,0.37499,0.37499,0.3744,4.9551e-10,0.21003,0.53876,1.9334e-12,9.8909e-10
1.8945,0.37499,0.37499,0.37439,4.934e-10,0.21244,0.53635,2.1075e-12,9.847e-10
1.8953,0.37499,0.37499,0.37439,4.9129e-10,0.21487,0.53392,2.2818e-12,9.8029e-10
1.8961,0.37499,0.37499,0.37439,4.8916e-10,0.2173,0.53148,2.4534e-12,9.7588e-10
1.8969,0.37499,0.37499,0.37439,4.8704e-10,0.21974,0.52904,2.6191e-12,9.7145e-10
1.8977,0.37499,0.37499,0.37439,4.849e-10,0.22218,0.52659,2.7761e-12,9.6702e-10
1.8985,0.37499,0.37499,0.37438,4.8276e-10,0.22464,0.52413,2.9216e-12,9.6259e-10
1.8993,0.37499,0.37499,0.37438,4.8061e-10,0.2271,0.52166,3.053e-12,9.5817e-10
1.9001,0.37499,0.37499,0.37438,4.7846e-10,0.22957,0.51919,3.168e-12,9.5374e-10
1.9009,0.37499,0.37499,0.37438,4.763e-10,0.23205,0.51671,3.2646e-12,9.4933e-10
1.9017,0.37499,0.37499,0.37438,4.7413e-10,0.23453,0.51422,3.3409e-12,9.4492e-10
1.9025,0.37499,0.37499,0.37438,4.7196e-10,0.23703,0.51172,3.3957e-12,9.4052e-10
1.9033,0.37499,0.37499,0.37437,4.6978e-10,0.23953,0.50922,3.4277e-12,9.3613e-10
1.9042,0.37499,0.37499,0.37437,4.6759e-10,0.24203,0.50671,3.4363e-12,9.3175e-10
1.905,0.37499,0.37499,0.37437,4.654e-10,0.24455,0.5042,3.4213e-12,9.2739e-10
1.9058,0.37499,0.37499,0.37437,4.6321e-10,0.24707,0.50167,3.3827e-12,9.2303e-10
1.9066,0.37499,0.37499,0.37437,4.6101e-10,0.24959,0.49914,3.321e-12,9.1869e-10
1.9074,0.37499,0.37499,0.37437,4.588e-10,0.25212,0.49661,3.2371e-12,9.1436e-10
1.9082,0.37499,0.37499,0.37436,4.5658e-10,0.25466,0.49407,3.1322e-12,9.1004e-10
1.909,0.37499,0.37499,0.37436,4.5437e-10,0.25721,0.49152,3.0079e-12,9.0572e-10
1.9098,0.37499,0.37499,0.37436,4.5214e-10,0.25976,0.48896,2.8662e-12,9.0141e-10
1.9106,0.37499,0.37499,0.37436,4.4991e-10,0.26232,0.4864,2.7093e-12,8.9711e-10
1.9114,0.37499,0.37499,0.37436,4.4767e-10,0.26488,0.48384,2.5395e-12,8.9281e-10
1.9122,0.37499,0.37499,0.37436,4.4543e-10,0.26745,0.48127,2.3597e-12,8.885e-10
1.913,0.37499,0.37499,0.37436,4.4318e-10,0.27002,0.47869,2.1727e-12,8.842e-10
1.9138,0.37499,0.37499,0.37435,4.4093e-10,0.2726,0.47611,1.9815e-12,8.7988e-10
1.9146,0.37499,0.37499,0.37435,4.3867e-10,0.27519,0.47352,1.7892e-12,8.7556e-10
1.9154,0.37499,0.37499,0.37435,4.3641e-10,0.27777,0.47093,1.5989e-12,8.7123e-10
1.9162,0.37499,0.37499,0.37435,4.3415e-10,0.28037,0.46833,1.4137e-12,8.6688e-10
1.917,0.37499,0.37499,0.37435,4.3187e-10,0.28297,0.46573,1.2366e-12,8.6251e-10
1.9178,0.37499,0.37499,0.37435,4.296e-10,0.28557,0.46312,1.0706e-12,8.5812e-10
1.9187,0.37499,0.37499,0.37435,4.2732e-10,0.28818,0.46051,9.1845e-13,8.5371e-10
1.9195,0.37499,0.37499,0.37435,4.2503e-10,0.2908,0.4579,7.8263e-13,8.4928e-10
1.9203,0.37499,0.37499,0.37434,4.2274e-10,0.29341,0.45528,6.6548e-13,8.4482e-10
1.9211,0.37499,0.37499,0.37434,4.2045e-10,0.29603,0.45265,5.6901e-13,8.4033e-10
1.9219,0.37499,0.37499,0.37434,4.1815e-10,0.29866,0.45002,4.9494e-13,8.3581e-10
1.9227,0.37499,0.37499,0.37434,4.1585e-10,0.30129,0.44739,4.4461e-13,8.3126e-10
1.9235,0.37499,0.37499,0.37434,4.1355e-10,0.30392,0.44476,4.1903e-13,8.2668e-10
1.9243,0.37499,0.37499,0.37434,4.1124e-10,0.30656,0.44212,4.188e-13,8.2206e-10
1.9251,0.37499,0.37499,0.37434,4.0893e-10,0.3092,0.43948,4.4416e-13,8.1742e-10
1.9259,0.37499,0.37499,0.37434,4.0662e-10,0.31185,0.43683,4.9492e-13,8.1275e-10
1.9267,0.375,0.375,0.37434,4.0431e-10,0.31449,0.43418,5.7055e-13,8.0804e-10
1.9275,0.375,0.375,0.37434,4.0199e-10,0.31714,0.43153,6.7009e-13,8.0331e-10
1.9283,0.375,0.375,0.37434,3.9967e-10,0.3198,0.42888,7.9224e-13,7.9855e-10
1.9291,0.375,0.375,0.37434,3.9735e-10,0.32245,0.42622,9.3537e-13,7.9377e-10
1.9299,0.375,0.375,0.37433,3.9503e-10,0.32511,0.42356,1.0975e-12,7.8897e-10
1.9307,0.375,0.375,0.37433,3.9271e-10,0.32777,0.4209,1.2764e-12,7.8414e-10
1.9315,0.375,0.375,0.37433,3.9039e-10,0.33044,0.41823,1.4696e-12,7.793e-10
1.9323,0.375,0.375,0.37433,3.8806e-10,0.3331,0.41556,1.6744e-12,7.7445e-10
1.9332,0.375,0.375,0.37433,3.8574e-10,0.33577,0.41289,1.8878e-12,7.6958e-10
1.934,0.375,0.375,0.37433,3.8341e-10,0.33844,0.41022,2.1071e-12,7.6471e-10
1.9348,0.375,0.375,0.37433,3.8108e-10,0.34111,0.40755,2.3291e-12,7.5984e-10
1.9356,0.375,0.375,0.37433,3.7876e-10,0.34379,0.40488,2.5507e-12,7.5496e-10
1.9364,0.375,0.375,0.37433,3.7643e-10,0.34646,0.4022,2.7689e-12,7.5009e-10
1.9372,0.375,0.375,0.37433,3.741e-10,0.34914,0.39952,2.9809e-12,7.4522e-10
1.938,0.375,0.375,0.37433,3.7177e-10,0.35182,0.39684,3.1838e-12,7.4036e-10
1.9388,0.375,0.375,0.37433,3.6944e-10,0.3545,0.39416,3.3749e-12,7.3551e-10
1.9396,0.375,0.375,0.37433,3.6711e-10,0.35718,0.39148,3.5519e-12,7.3067e-10
1.9404,0.375,0.375,0.37433,3.6478e-10,0.35986,0.3888,3.7126e-12,7.2585e-10
1.9412,0.375,0.375,0.37433,3.6245e-10,0.36254,0.38612,3.8551e-12,7.2105e-10
1.942,0.375,0.375,0.37433,3.6012e-10,0.36522,0.38343,3.9779e-12,7.1627e-10
1.9428,0.375,0.375,0.37433,3.578e-10,0.36791,0.38075,4.0798e-12,7.1151e-10
1.9436,0.375,0.375,0.37433,3.5547e-10,0.37059,0.37807,4.1599e-12,7.0677e-10
1.9444,0.375,0.375,0.37433,3.5314e-10,0.37328,0.37538,4.2179e-12,7.0205e-10
1.9452,0.375,0.375,0.37433,3.5081e-10,0.37596,0.3727,4.2537e-12,6.9736e-10
1.946,0.375,0.375,0.37433,3.4848e-10,0.37864,0.37002,4.2676e-12,6.9268e-10
1.9468,0.375,0.375,0.37433,3.4615e-10,0.38133,0.36733,4.2603e-12,6.8803e-10
1.9477,0.375,0.375,0.37433,3.4382e-10,0.38401,0.36465,4.2328e-12,6.834e-10
1.9485,0.375,0.375,0.37433,3.4149e-10,0.38669,0.36197,4.1868e-12,6.7878e-10
1.9493,0.375,0.375,0.37433,3.3916e-10,0.38938,0.35928,4.1238e-12,6.7419e-10
1.9501,0.375,0.375,0.37433,3.3683e-10,0.39206,0.3566,4.046e-12,6.6961e-10
1.9509,0.375,0.375,0.37433,3.345e-10,0.39474,0.35392,3.9556e-12,6.6504e-10
1.9517,0.375,0.375,0.37433,3.3217e-10,0.39742,0.35124,3.8553e-12,6.6048e-10
1.9525,0.375,0.375,0.37433,3.2984e-10,0.4001,0.34857,3.7478e-12,6.5593e-10
1.9533,0.375,0.375,0.37433,3.2751e-10,0.40277,0.34589,3.636e-12,6.5138e-10
1.9541,0.375,0.375,0.37433,3.2518e-10,0.40545,0.34321,3.5227e-12,6.4684e-10
1.9549,0.375,0.375,0.37433,3.2285e-10,0.40812,0.34054,3.4112e-12,6.4229e-10
1.9557,0.375,0.375,0.37433,3.2052e-10,0.4108,0.33787,3.3042e-12,6.3774e-10
1.9565,0.375,0.375,0.37433,3.182e-10,0.41347,0.3352,3.2049e-12,6.3319e-10
1.9573,0.375,0.375,0.37433,3.1587e-10,0.41614,0.33253,3.1161e-12,6.2862e-10
1.9581,0.375,0.375,0.37433,3.1355e-10,0.4188,0.32986,3.0404e-12,6.2405e-10
1.9589,0.375,0.375,0.37433,3.1122e-10,0.42147,0.3272,2.9803e-12,6.1946e-10
1.9597,0.375,0.375,0.37433,3.089e-10,0.42413,0.32454,2.9382e-12,6.1486e-10
1.9605,0.375,0.375,0.37434,3.0658e-10,0.42679,0.32188,2.9159e-12,6.1024e-10
1.9613,0.375,0.375,0.37434,3.0426e-10,0.42945,0.31923,2.9153e-12,6.0561e-10
1.9621,0.375,0.375,0.37434,3.0194e-10,0.4321,0.31657,2.9376e-12,6.0095e-10
1.963,0.375,0.375,0.37434,2.9963e-10,0.43475,0.31392,2.9838e-12,5.9627e-10
1.9638,0.375,0.375,0.37434,2.9732e-10,0.4374,0.31128,3.0546e-12,5.9158e-10
1.9646,0.375,0.375,0.37434,2.9501e-10,0.44004,0.30863,3.1501e-12,5.8687e-10
1.9654,0.375,0.375,0.37434,2.927e-10,0.44269,0.30599,3.2702e-12,5.8213e-10
1.9662,0.375,0.375,0.37434,2.904e-10,0.44532,0.30336,3.4143e-12,5.7738e-10
1.967,0.375,0.375,0.37434,2.881e-10,0.44796,0.30073,3.5816e-12,5.7261e-10
1.9678,0.375,0.375,0.37434,2.858e-10,0.45059,0.2981,3.7707e-12,5.6783e-10
1.9686,0.375,0.375,0.37434,2.8351e-10,0.45322,0.29547,3.9799e-12,5.6304e-10
1.9694,0.375,0.375,0.37435,2.8122e-10,0.45584,0.29285,4.2074e-12,5.5823e-10
1.9702,0.375,0.375,0.37435,2.7893e-10,0.45846,0.29023,4.4509e-12,5.5342e-10
1.971,0.375,0.375,0.37435,2.7665e-10,0.46107,0.28762,4.7078e-12,5.486e-10
1.9718,0.375,0.375,0.37435,2.7438e-10,0.46368,0.28501,4.9755e-12,5.4378e-10
1.9726,0.375,0.375,0.37435,2.7211e-10,0.46629,0.28241,5.251e-12,5.3896e-10
1.9734,0.375,0.375,0.37435,2.6984e-10,0.46889,0.27981,5.5315e-12,5.3415e-10
1.9742,0.375,0.375,0.37435,2.6758e-10,0.47149,0.27722,5.8138e-12,5.2934e-10
1.975,0.375,0.375,0.37435,2.6532e-10,0.47408,0.27463,6.0948e-12,5.2454e-10
1.9758,0.375,0.375,0.37435,2.6307e-10,0.47666,0.27205,6.3715e-12,5.1976e-10
1.9766,0.375,0.375,0.37436,2.6082e-10,0.47924,0.26947,6.6408e-12,5.15e-10
1.9775,0.375,0.375,0.37436,2.5858e-10,0.48182,0.2669,6.9e-12,5.1026e-10
1.9783,0.375,0.375,0.37436,2.5634e-10,0.48439,0.26433,7.1463e-12,5.0554e-10
1.9791,0.375,0.375,0.37436,2.5411e-10,0.48695,0.26177,7.3771e-12,5.0085e-10
1.9799,0.375,0.375,0.37436,2.5189e-10,0.48951,0.25921,7.5904e-12,4.9618e-10
1.9807,0.375,0.375,0.37436,2.4967e-10,0.49206,0.25666,7.7842e-12,4.9155e-10
1.9815,0.375,0.375,0.37436,2.4745e-10,0.49461,0.25412,7.9568e-12,4.8695e-10
1.9823,0.375,0.375,0.37437,2.4525e-10,0.49715,0.25158,8.107e-12,4.8238e-10
1.9831,0.375,0.375,0.37437,2.4304e-10,0.49969,0.24905,8.2339e-12,4.7785e-10
1.9839,0.375,0.375,0.37437,2.4085e-10,0.50221,0.24652,8.337e-12,4.7335e-10
1.9847,0.375,0.375,0.37437,2.3865e-10,0.50474,0.24401,8.4162e-12,4.6889e-10
1.9855,0.375,0.375,0.37437,2.3647e-10,0.50725,0.24149,8.4716e-12,4.6447e-10
1.9863,0.375,0.375,0.37437,2.3429e-10,0.50976,0.23899,8.5041e-12,4.6007e-10
1.9871,0.375,0.375,0.37438,2.3211e-10,0.51226,0.23649,8.5146e-12,4.5571e-10
1.9879,0.375,0.375,0.37438,2.2995e-10,0.51475,0.234,8.5046e-12,4.5139e-10
1.9887,0.375,0.375,0.37438,2.2778e-10,0.51724,0.23152,8.4757e-12,4.4709e-10
1.9895,0.375,0.375,0.37438,2.2563e-10,0.51972,0.22904,8.4301e-12,4.4282e-10
1.9903,0.375,0.375,0.37438,2.2348e-10,0.52219,0.22657,8.3701e-12,4.3858e-10
1.9911,0.375,0.375,0.37439,2.2133e-10,0.52466,0.22411,8.2982e-12,4.3437e-10
1.992,0.375,0.375,0.37439,2.1919e-10,0.52712,0.22166,8.2172e-12,4.3017e-10
1.9928,0.375,0.375,0.37439,2.1706e-10,0.52957,0.21921,8.1302e-12,4.2599e-10
1.9936,0.375,0.375,0.37439,2.1494e-10,0.53201,0.21678,8.0399e-12,4.2183e-10
1.9944,0.375,0.375,0.37439,2.1282e-10,0.53444,0.21435,7.9497e-12,4.1768e-10
1.9952,0.375,0.375,0.3744,2.107e-10,0.53687,0.21193,7.8626e-12,4.1354e-10
1.996,0.375,0.375,0.3744,2.086e-10,0.53928,0.20951,7.7816e-12,4.0941e-10
1.9968,0.375,0.375,0.3744,2.065e-10,0.54169,0.20711,7.7098e-12,4.0528e-10
1.9976,0.375,0.375,0.3744,2.044e-10,0.54409,0.20471,7.6499e-12,4.0116e-10
1.9984,0.375,0.375,0.3744,2.0232e-10,0.54648,0.20233,7.6047e-12,3.9703e-10
1.9992,0.375,0.375,0.37441,2.0024e-10,0.54886,0.19995,7.5765e-12,3.9291e-10
2,0.375,0.375,0.37441,1.9817e-10,0.55124,0.19758,7.5674e-12,3.8878e-10


==> figures/relative_errors/cube/p4/maxwell_3d_cube_relative_invertM_jcp_p4r3_metrics.csv <==
0.5,0,0,0.098995,1.8139,0.2204,0.10839,269.13,0.037104,0.00049714,32.954,0.024329,44.312,0.03442,2.4012e-06,0.0012782
0.25,0,0,0.061135,13.14,2.7594,0.81076,2013.1,0.0026763,2.4084e-06,0.57458,0.00054127,0.89417,0.0026649,2.4012e-06,5.2831e-06
0.125,0,0,0.032882,150.17,74.076,5.3401,13259,0.00032784,3.6013e-08,0.045796,3.1129e-05,0.033928,0.0003278,2.4012e-06,2.4408e-06
0.0625,0,0,0.016626,1426.3,5203.5,41.967,1.042e+05,4.2554e-05,6.079e-10,0.0067479,7.2875e-06,0.004424,4.2439e-05,2.4012e-06,2.4019e-06


==> figures/timestep_study/maxwell_3d_invertK_jcp_p2r1_metrics.csv <==
0.5,36,54,0.0073816,0.11453,0.004335,0.040417,0.85275,1.2583,0.00019319,0.059325
0.25,240,300,0.0073816,0.55399,0.082624,0.1388,0.39254,0.46894,0.00020113,0.018604
0.125,1728,1944,0.0073816,2.5118,2.6184,0.65271,0.10926,0.13423,0.00020148,0.0049687
0.0625,13056,13872,0.0073816,17.182,193.94,4.386,0.034635,0.045492,0.0002015,0.0014028


==> figures/timestep_study/maxwell_3d_invertK_jcp_p3r2_metrics.csv <==
0.5,108,144,0.0073816,0.47446,0.009739,0.056938,0.069474,0.089764,0.0002013,0.0026898
0.25,450,540,0.0073816,2.9421,0.71492,0.26091,0.011484,0.016028,0.0002015,0.00041166
0.125,2430,2700,0.0073816,27.357,10.104,1.8295,0.0026061,0.0037067,0.0002015,0.00021417
0.0625,15606,16524,0.0073816,168.75,392.11,13.585,0.00073903,0.0010466,0.0002015,0.00020228


==> figures/timestep_study/maxwell_3d_invertK_jcp_p4r3_metrics.csv <==
0.5,240,300,0.0073816,2.3162,0.13518,0.10633,0.014125,0.020235,0.00020148,0.00034314
0.25,756,882,0.0073816,20.235,3.5412,0.7241,0.0012265,0.0017444,0.0002015,0.00020386
0.125,3300,3630,0.0073816,150.21,34.312,5.2249,0.00040998,0.00056774,0.0002015,0.00020154
0.0625,18468,19494,0.0073816,1406.1,4771.2,48.97,0.00038975,0.00053016,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_invertK_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.0073816,0.22625,0.010977,0.042876,0.85275,1.2583,0.00019319,0.059325
0.25,240,300,0.0073816,0.40636,0.036438,0.12688,0.39254,0.46894,0.00020113,0.018604
0.125,1728,1944,0.0073816,2.0844,0.25218,0.60684,0.10926,0.13423,0.00020148,0.0049687
0.0625,13056,13872,0.0073816,12.172,6.6678,3.5851,0.034635,0.045492,0.0002015,0.0014028


==> figures/timestep_study/maxwell_3d_invertK_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.0073816,0.4748,0.023214,0.057593,0.069474,0.089764,0.0002013,0.0026898
0.25,450,540,0.0073816,2.3039,0.082491,0.2577,0.011484,0.016028,0.0002015,0.00041166
0.125,2430,2700,0.0073816,25.372,0.36601,2.1256,0.0026061,0.0037067,0.0002015,0.00021417
0.0625,15606,16524,0.0073816,122.47,5.6188,9.7745,0.00073903,0.0010466,0.0002015,0.00020228


==> figures/timestep_study/maxwell_3d_invertK_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.0073816,1.745,0.04215,0.09868,0.014125,0.020235,0.00020148,0.00034314
0.25,756,882,0.0073816,14.668,0.23476,0.72331,0.0012265,0.0017444,0.0002015,0.00020386
0.125,3300,3630,0.0073816,102.56,0.51948,4.8698,0.00040998,0.00056774,0.0002015,0.00020154
0.0625,18468,19494,0.0073816,1027.2,30.676,35.908,0.00038975,0.00053016,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_invertM_jcp_p2r1_metrics.csv <==
0.5,36,54,0.0073816,0.11595,0.003139,0.040449,0.50073,0.65664,7.7626e-05,0.041123
0.25,240,300,0.0073816,0.39892,0.069397,0.13496,0.20306,0.25857,0.00015628,0.016792
0.125,1728,1944,0.0073816,2.3936,1.493,0.64825,0.068148,0.091381,0.00018899,0.0048355
0.0625,13056,13872,0.0073816,17.43,76.303,4.4333,0.027218,0.038068,0.00019828,0.0013918


==> figures/timestep_study/maxwell_3d_invertM_jcp_p3r2_metrics.csv <==
0.5,108,144,0.0073816,0.47849,0.004507,0.056996,0.05568,0.08092,0.00019673,0.0077773
0.25,450,540,0.0073816,2.9047,0.55343,0.23863,0.010699,0.015295,0.00020093,0.00041347
0.125,2430,2700,0.0073816,24.737,19.857,1.7084,0.0025489,0.0036552,0.00020147,0.00021413
0.0625,15606,16524,0.0073816,174.47,677.49,14.374,0.00072849,0.001037,0.0002015,0.00020228


==> figures/timestep_study/maxwell_3d_invertM_jcp_p4r3_metrics.csv <==
0.5,240,300,0.0073816,2.3338,0.13714,0.10022,0.016216,0.025987,0.00020148,0.0014671
0.25,756,882,0.0073816,19.891,2.4145,0.79207,0.0012063,0.0017599,0.00020149,0.00020433
0.125,3300,3630,0.0073816,130.35,71.853,5.2422,0.000409,0.00056719,0.0002015,0.00020154
0.0625,18468,19494,0.0073816,1319.8,7392.1,40.036,0.00038973,0.00053014,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_onestep_invertK_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.12612,0.004005,0.00014537,0.003925,0,0,0.058216,0.1135
0.25,240,300,0.074551,0.53697,0.082188,0.0028935,0.15625,0,0,0.018704,0.036441
0.125,1728,1944,0.037276,2.2467,2.9553,0.037575,4.0582,0,0,0.0050375,0.0097739
0.0625,13056,13872,0.018638,17.269,185.73,1.047,225.1,0,0,0.001279,0.0024786


==> figures/timestep_study/maxwell_3d_onestep_invertK_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.47478,0.01096,0.000236,0.011092,0,0,0.024028,0.026096
0.25,450,540,0.048285,3.884,0.66986,0.0078829,0.65428,0,0,0.0083318,0.008539
0.125,2430,2700,0.024647,31.349,11.625,0.1612,26.276,0,0,0.0022271,0.0022397
0.0625,15606,16524,0.012363,162.01,386.33,3.5532,1151.2,0,0,0.00056437,0.00056515


==> figures/timestep_study/maxwell_3d_onestep_invertK_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,2.387,0.19414,0.0024426,0.19541,0,0,0.0089316,0.0089714
0.25,756,882,0.029038,19.603,2.8989,0.033334,4.6001,0,0,0.0030806,0.0030829
0.125,3300,3630,0.014672,134.88,33.424,0.65292,178.25,0,0,0.00079422,0.00079426
0.0625,18468,19494,0.0073816,1078.9,1591.6,8.6929,4711.5,0,0,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_onestep_invertK_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.18906,0.007818,0.00031319,0.008456,0,0,0.058216,0.1135
0.25,240,300,0.074551,0.52943,0.044981,0.00067661,0.036537,0,0,0.018704,0.036441
0.125,1728,1944,0.037276,1.861,0.22848,0.0038551,0.41635,0,0,0.0050375,0.0097739
0.0625,13056,13872,0.018638,13.691,6.6496,0.041191,8.8561,0,0,0.001279,0.0024786


==> figures/timestep_study/maxwell_3d_onestep_invertK_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.4811,0.029985,0.00057494,0.027022,0,0,0.024028,0.026096
0.25,450,540,0.048285,3.3195,0.0949,0.0012277,0.1019,0,0,0.0083318,0.008539
0.125,2430,2700,0.024647,22.98,0.3695,0.006814,1.1107,0,0,0.0022271,0.0022397
0.0625,15606,16524,0.012363,124.98,5.9463,0.088559,28.693,0,0,0.00056437,0.00056515


==> figures/timestep_study/maxwell_3d_onestep_invertK_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,1.6528,0.041811,0.001077,0.086157,0,0,0.0089316,0.0089714
0.25,756,882,0.029038,10.933,0.22839,0.0024928,0.34401,0,0,0.0030806,0.0030829
0.125,3300,3630,0.014672,96.635,0.50025,0.017955,4.9018,0,0,0.00079422,0.00079426
0.0625,18468,19494,0.0073816,749.96,12.093,0.13171,71.387,0,0,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_onestep_invertM_jcp_p2r1_metrics.csv <==
0.5,36,54,0.196,0.12334,0.003214,0.00011781,0.002474,0,0,0.026986,0.052615
0.25,240,300,0.098,0.5316,0.096914,0.0019346,0.079318,0,0,0.023589,0.039049
0.125,1728,1944,0.049,2.3314,1.4107,0.031185,2.5572,0,0,0.0080214,0.012598
0.0625,13056,13872,0.0245,18.86,76.743,0.88998,145.96,0,0,0.0021667,0.003357


==> figures/timestep_study/maxwell_3d_onestep_invertM_jcp_p3r2_metrics.csv <==
0.5,108,144,0.13488,0.50922,0.005142,0.00018247,0.005474,0,0,0.049372,0.056389
0.25,450,540,0.076203,1.8465,0.50643,0.0066709,0.35356,0,0,0.019618,0.019822
0.125,2430,2700,0.039935,30.36,19.285,0.16163,16.325,0,0,0.0057617,0.0057743
0.0625,15606,16524,0.020265,188.33,678.06,3.3637,666.02,0,0,0.0015106,0.0015114


==> figures/timestep_study/maxwell_3d_onestep_invertM_jcp_p4r3_metrics.csv <==
0.5,240,300,0.098995,2.3723,0.1363,0.001879,0.077039,0,0,0.031076,0.032205
0.25,756,882,0.061135,20.571,1.9175,0.028354,1.8714,0,0,0.01307,0.013073
0.125,3300,3630,0.032882,131.26,71.006,0.56474,68.898,0,0,0.0039352,0.0039353
0.0625,18468,19494,0.016626,1049.9,3174,8.1078,1954,0,0,0.0010187,0.0010187


==> figures/timestep_study/maxwell_3d_performance_invertK_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.12528,0.004188,0.00014948,0,0,0.058216,0.1135
0.25,240,300,0.074551,0.38767,0.081061,0.001957,0,0,0.018704,0.036441
0.125,1728,1944,0.037276,2.4164,2.9289,0.036415,0,0,0.0050375,0.0097739
0.0625,13056,13872,0.018638,17.693,188.25,1.0598,0,0,0.001279,0.0024786


==> figures/timestep_study/maxwell_3d_performance_invertK_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.29751,0.009993,0.00022545,0,0,0.024028,0.026096
0.25,450,540,0.048285,3.3306,0.69679,0.007468,0,0,0.0083318,0.008539
0.125,2430,2700,0.024647,28.536,10.288,0.14776,0,0,0.0022271,0.0022397
0.0625,15606,16524,0.012363,192.65,379.55,3.3835,0,0,0.00056437,0.00056515


==> figures/timestep_study/maxwell_3d_performance_invertK_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,1.7867,0.16832,0.0030197,0,0,0.0089316,0.0089714
0.25,756,882,0.029038,20.646,3.0342,0.035454,0,0,0.0030806,0.0030829
0.125,3300,3630,0.014672,150.65,33.423,0.67212,0,0,0.00079422,0.00079426
0.0625,18468,19494,0.0073816,911.93,1411.6,8.3586,0,0,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_performance_invertK_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.18081,0.008286,0.00032956,0,0,0.058216,0.1135
0.25,240,300,0.074551,0.55149,0.04943,0.00076693,0,0,0.018704,0.036441
0.125,1728,1944,0.037276,1.9156,0.23759,0.0027084,0,0,0.0050375,0.0097739
0.0625,13056,13872,0.018638,12.451,6.769,0.041837,0,0,0.001279,0.0024786


==> figures/timestep_study/maxwell_3d_performance_invertK_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.33623,0.023398,0.00043143,0,0,0.024028,0.026096
0.25,450,540,0.048285,2.8839,0.092558,0.0011066,0,0,0.0083318,0.008539
0.125,2430,2700,0.024647,25.156,0.36209,0.007062,0,0,0.0022271,0.0022397
0.0625,15606,16524,0.012363,150.23,5.6819,0.074899,0,0,0.00056437,0.00056515


==> figures/timestep_study/maxwell_3d_performance_invertK_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,1.3743,0.042778,0.0008585,0,0,0.0089316,0.0089714
0.25,756,882,0.029038,13.784,0.25605,0.002646,0,0,0.0030806,0.0030829
0.125,3300,3630,0.014672,113.52,0.55045,0.019322,0,0,0.00079422,0.00079426
0.0625,18468,19494,0.0073816,669.11,13.702,0.14208,0,0,0.0002015,0.0002015


==> figures/timestep_study/maxwell_3d_performance_invertM_jcp_p2r1_metrics.csv <==
0.5,36,54,0.196,0.12245,0.003242,0.0001169,0,0,0.026986,0.052615
0.25,240,300,0.098,0.40405,0.069543,0.0013405,0,0,0.023589,0.039049
0.125,1728,1944,0.049,2.5299,1.1692,0.029811,0,0,0.0080214,0.012598
0.0625,13056,13872,0.0245,16.692,78.018,0.88215,0,0,0.0021667,0.003357


==> figures/timestep_study/maxwell_3d_performance_invertM_jcp_p3r2_metrics.csv <==
0.5,108,144,0.13488,0.32032,0.00456,0.00017403,0,0,0.049372,0.056389
0.25,450,540,0.076203,1.6199,0.54133,0.0063043,0,0,0.019618,0.019822
0.125,2430,2700,0.039935,26.991,16.515,0.15214,0,0,0.0057617,0.0057743
0.0625,15606,16524,0.020265,195.86,675.31,3.3991,0,0,0.0015106,0.0015114


==> figures/timestep_study/maxwell_3d_performance_invertM_jcp_p4r3_metrics.csv <==
0.5,240,300,0.098995,1.6784,0.16598,0.0024522,0,0,0.031076,0.032205
0.25,756,882,0.061135,15.474,2.4285,0.033004,0,0,0.01307,0.013073
0.125,3300,3630,0.032882,166.59,72.162,0.61914,0,0,0.0039352,0.0039353
0.0625,18468,19494,0.016626,888.46,3214.3,8.2188,0,0,0.0010187,0.0010187


==> figures/walltimes_final/maxwell_3d_coaxial_performance_decompose_K_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.18934,0.46288,0.13407,0.001928,0.39139,NaN,NaN,3.2476e+11,4.704e+11
0.25,240,300,0.088607,1.176,0.095005,0.002808,0.57003,NaN,NaN,1.5821e+26,3.3543e+26
0.125,1728,1944,0.042291,5.701,0.65947,0.0073856,1.4993,NaN,NaN,3.8247e+62,1.055e+63
0.0625,13056,13872,0.020227,34.826,10.39,0.062243,12.635,NaN,NaN,5.8931e+136,1.7539e+137
0.03125,1.0138e+05,1.0454e+05,0.0098537,291.23,41.511,0.32081,65.125,NaN,NaN,1.5748e+276,7.4861e+276


==> figures/walltimes_final/maxwell_3d_coaxial_performance_decompose_K_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.11567,0.58387,0.14249,0.0025558,0.63895,NaN,NaN,3.1344e+21,4.7736e+21
0.25,450,540,0.062684,2.4973,0.19732,0.0061292,1.5323,NaN,NaN,6.5161e+38,1.0549e+39
0.125,2430,2700,0.031777,12.968,0.47438,0.02303,5.7576,NaN,NaN,2.3434e+77,3.799e+77
0.0625,15606,16524,0.015972,160.85,4.1704,0.15185,37.963,NaN,NaN,3.7926e+154,5.0072e+154
0.03125,1.1108e+05,1.1444e+05,0.0080058,963.17,19.44,0.97182,242.95,NaN,NaN,1.2388e+300,1.9221e+300


==> figures/walltimes_final/maxwell_3d_coaxial_performance_decompose_K_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.071014,2.8442,0.24733,0.0075347,2.9385,NaN,NaN,7.633e+42,1.3934e+43
0.25,756,882,0.039554,33.312,0.6919,0.031048,12.109,NaN,NaN,2.0504e+62,5.1813e+62
0.125,3300,3630,0.020319,210.08,2.75,0.11584,45.176,NaN,NaN,8.6249e+121,2.1324e+122
0.0625,18468,19494,0.010231,1674.6,27.59,0.99375,387.56,NaN,NaN,3.2195e+241,6.6289e+241
0.03125,1.2138e+05,1.2495e+05,0.0051304,12151,58.602,5.6785,2214.6,NaN,NaN,Inf,Inf


==> figures/walltimes_final/maxwell_3d_coaxial_performance_direct_K_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.17095,0.31726,0.063367,0.00016008,0.001921,NaN,NaN,0.34442,0.38829
0.25,240,300,0.083276,0.87693,1.2594,0.02921,0.73025,NaN,NaN,0.069391,0.073284
0.125,1728,1944,0.041807,6.5674,56.589,0.753,36.144,NaN,NaN,0.01412,0.017146
0.0625,13056,13872,0.020733,45.326,1318.4,16.139,1565.5,NaN,NaN,0.0034943,0.004188
0.03125,1.0138e+05,1.0454e+05,0.010289,239.29,52663,542.51,1.0579e+05,NaN,NaN,0.00086682,0.0010364


==> figures/walltimes_final/maxwell_3d_coaxial_performance_direct_K_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.095302,0.53487,0.098644,0.003264,0.068543,NaN,NaN,0.030662,0.033065
0.25,450,540,0.051925,2.0275,6.1934,0.20026,7.8101,NaN,NaN,0.008437,0.0086574
0.125,2430,2700,0.026936,17.767,105.05,2.4896,186.72,NaN,NaN,0.0022382,0.0022411
0.0625,15606,16524,0.013528,157.37,2377.8,37.82,5597.4,NaN,NaN,0.00056222,0.00056123
0.03125,1.1108e+05,1.1444e+05,0.0067676,1864.1,1.0223e+05,1060.8,3.1399e+05,NaN,NaN,0.0001406,0.00014039


==> figures/walltimes_final/maxwell_3d_coaxial_performance_direct_K_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.055518,2.053,0.48946,0.011903,0.44043,NaN,NaN,0.009338,0.010256
0.25,756,882,0.031004,22.168,10.238,0.22286,14.486,NaN,NaN,0.0029441,0.0029495
0.125,3300,3630,0.015921,146.91,229.95,5.1737,651.89,NaN,NaN,0.00077735,0.00077771
0.0625,18468,19494,0.0080492,1398.9,4915,77.815,19376,NaN,NaN,0.0001988,0.00019882


==> figures/walltimes_final/maxwell_3d_coaxial_performance_invertK_jcp_p4r3_metrics.csv <==
1,240,300,0.055412,1.7164,0.30039,0.02331,0.02331,NaN,NaN,0,0
0.5,756,882,0.030891,14.978,8.349,0.16035,0.16035,NaN,NaN,0,0
0.25,3300,3630,0.015799,115.58,142.81,2.96,2.96,NaN,NaN,0,0
0.125,18468,19494,0.00801,1067.5,3124.1,48.651,48.651,NaN,NaN,0,0
0.0625,1.2138e+05,1.2495e+05,0.0040284,13521,1.6451e+05,2517.2,2517.2,NaN,NaN,0,0


==> figures/walltimes_final/maxwell_3d_coaxial_performance_invertMsym_jcp_p2r1_metrics.csv <==
0.5,36,54,0.22844,0.46486,0.071315,0.000487,0.004383,NaN,NaN,0.073421,0.074546
0.25,240,300,0.11275,1.4776,10.377,0.22476,4.0457,NaN,NaN,0.039546,0.067838
0.125,1728,1944,0.05516,7.3593,79.568,1.781,65.897,NaN,NaN,0.010074,0.018272
0.0625,13056,13872,0.027352,59.146,1848.2,20.845,1542.5,NaN,NaN,0.0027894,0.0048653
0.03125,1.0138e+05,1.0454e+05,0.013602,516.72,46011,249.33,36900,NaN,NaN,0.00072322,0.001231


==> figures/walltimes_final/maxwell_3d_coaxial_performance_invertMsym_jcp_p3r2_metrics.csv <==
0.5,108,144,0.14388,0.60873,0.054549,0.0039491,0.055287,NaN,NaN,0.05328,0.062194
0.25,450,540,0.083371,3.8059,1.4215,0.0372,0.8928,NaN,NaN,0.017262,0.01779
0.125,2430,2700,0.043935,37.893,99.556,0.78486,36.103,NaN,NaN,0.005212,0.0052998
0.0625,15606,16524,0.021962,279.9,1606.9,24.752,2277.2,NaN,NaN,0.0013159,0.001322
0.03125,1.1108e+05,1.1444e+05,0.010927,1697.4,29238,414.29,76230,NaN,NaN,0.00032685,0.00032755


==> figures/walltimes_final/maxwell_3d_coaxial_performance_invertMsym_jcp_p4r3_metrics.csv <==
0.5,240,300,0.10255,2.6887,1.1882,0.0583,1.166,NaN,NaN,0.029236,0.031486
0.25,756,882,0.063644,23.819,9.0506,0.13808,4.4185,NaN,NaN,0.011387,0.011665
0.125,3300,3630,0.034243,189.17,106.02,1.6265,95.964,NaN,NaN,0.0031932,0.0032262
0.0625,18468,19494,0.017218,1168.4,1447.7,18.987,2221.5,NaN,NaN,0.00081794,0.00082171
0.03125,1.2138e+05,1.2495e+05,0.0085875,12439,46357,390.4,90963,NaN,NaN,0.00020175,0.00020181


==> figures/walltimes_final/maxwell_3d_cube_performance_decompose_K_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.19506,0.76828,0.22471,0.0024562,0.027018,NaN,NaN,1.3708e+12,2.5168e+12
0.25,240,300,0.090584,2.2842,0.21068,0.0040963,0.094216,NaN,NaN,2.6202e+28,4.7163e+28
0.125,1728,1944,0.039661,6.0163,0.64772,0.0046933,0.23936,NaN,NaN,3.0635e+65,8.3614e+65
0.0625,13056,13872,0.018563,33.053,5.3645,0.033269,3.593,NaN,NaN,2.678e+143,8.4641e+143
0.03125,1.0138e+05,1.0454e+05,0.0090336,285.48,28.478,0.26715,59.308,NaN,NaN,4.2081e+307,Inf


==> figures/walltimes_final/maxwell_3d_cube_performance_decompose_K_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.10766,0.58038,0.14559,0.0019495,0.03704,NaN,NaN,8.8318e+26,1.8272e+27
0.25,450,540,0.058434,2.1601,0.17658,0.00259,0.090649,NaN,NaN,2.707e+39,4.0292e+39
0.125,2430,2700,0.029278,13.49,0.49257,0.011054,0.76275,NaN,NaN,5.5495e+77,6.9985e+77
0.0625,15606,16524,0.014632,132.62,6.1602,0.11166,15.297,NaN,NaN,3.9074e+157,4.7465e+157
0.03125,1.1108e+05,1.1444e+05,0.0073163,1200.3,31.085,0.78996,216.45,NaN,NaN,Inf,Inf


==> figures/walltimes_final/maxwell_3d_cube_performance_decompose_K_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.065859,2.8135,0.23052,0.0026941,0.083517,NaN,NaN,1.0122e+41,2.408e+41
0.25,756,882,0.037139,16.904,0.1545,0.0096024,0.51853,NaN,NaN,2.3101e+62,4.8206e+62
0.125,3300,3630,0.018765,172.79,0.63384,0.033687,3.6045,NaN,NaN,1.5316e+119,2.1813e+119
0.0625,18468,19494,0.0093823,1344.3,6.6879,0.23487,50.261,NaN,NaN,1.6895e+238,2.5487e+238
0.03125,1.2138e+05,1.2495e+05,0.0046912,10934,36.203,1.6102,687.55,NaN,NaN,Inf,Inf


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p2r1_metrics.csv <==
0.5,36,54,0.1491,0.39587,0.059145,0.00060329,0.008446,NaN,NaN,0.05206,0.1015
0.25,240,300,0.074551,0.94485,0.054624,0.0012106,0.032687,NaN,NaN,0.018047,0.035161
0.125,1728,1944,0.037276,2.6709,0.51738,0.0084705,0.45741,NaN,NaN,0.0049991,0.0096995
0.0625,13056,13872,0.018638,14.564,20.222,0.12519,13.521,NaN,NaN,0.0012767,0.0024742
0.03125,1.0138e+05,1.0454e+05,0.0093189,133.69,889.08,2.6672,573.46,NaN,NaN,0.00032085,0.00062159


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_hrefN0_energy.csv <==
0.085243,0.38748,0.38196,0,NaN,0,0,0,0
0.17049,0.37953,0.37495,0,NaN,0,0,0,0
0.25573,0.36843,0.36491,0,NaN,0,0,0,0
0.34097,0.36038,0.35742,0,NaN,0,0,0,0
0.42621,0.35961,0.35669,0,NaN,0,0,0,0
0.51146,0.3665,0.36317,0,NaN,0,0,0,0
0.5967,0.37733,0.37317,0,NaN,0,0,0,0
0.68194,0.38626,0.3811,0,NaN,0,0,0,0
0.76719,0.38815,0.38255,0,NaN,0,0,0,0
0.85243,0.38166,0.37664,0,NaN,0,0,0,0
0.93767,0.37059,0.36672,0,NaN,0,0,0,0
1.0229,0.36145,0.35838,0,NaN,0,0,0,0
1.1082,0.3592,0.35624,0,NaN,0,0,0,0
1.1934,0.36483,0.36154,0,NaN,0,0,0,0
1.2786,0.37523,0.37131,0,NaN,0,0,0,0
1.3639,0.38477,0.38004,0,NaN,0,0,0,0
1.4491,0.38822,0.38285,0,NaN,0,0,0,0
1.5344,0.38342,0.37819,0,NaN,0,0,0,0
1.6196,0.37288,0.36862,0,NaN,0,0,0,0
1.7049,0.36282,0.35954,0,NaN,0,0,0,0
1.7901,0.35906,0.35606,0,NaN,0,0,0,0
1.8753,0.36342,0.36009,0,NaN,0,0,0,0
1.9606,0.37327,0.36939,0,NaN,0,0,0,0
2.0458,0.38324,0.37877,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_hrefN1_energy.csv <==
0.048285,0.37922,0.3788,0,NaN,0,0,0,0
0.096571,0.37844,0.37803,0,NaN,0,0,0,0
0.14486,0.377,0.37664,0,NaN,0,0,0,0
0.19314,0.37519,0.37487,0,NaN,0,0,0,0
0.24143,0.37332,0.37305,0,NaN,0,0,0,0
0.28971,0.37175,0.37151,0,NaN,0,0,0,0
0.338,0.37074,0.37053,0,NaN,0,0,0,0
0.38628,0.3705,0.37029,0,NaN,0,0,0,0
0.43457,0.37105,0.37083,0,NaN,0,0,0,0
0.48285,0.37231,0.37206,0,NaN,0,0,0,0
0.53114,0.37404,0.37375,0,NaN,0,0,0,0
0.57942,0.37593,0.37559,0,NaN,0,0,0,0
0.62771,0.37763,0.37725,0,NaN,0,0,0,0
0.676,0.37883,0.37842,0,NaN,0,0,0,0
0.72428,0.37932,0.3789,0,NaN,0,0,0,0
0.77257,0.379,0.37859,0,NaN,0,0,0,0
0.82085,0.37794,0.37755,0,NaN,0,0,0,0
0.86914,0.37632,0.37597,0,NaN,0,0,0,0
0.91742,0.37445,0.37414,0,NaN,0,0,0,0
0.96571,0.37265,0.37239,0,NaN,0,0,0,0
1.014,0.37127,0.37104,0,NaN,0,0,0,0
1.0623,0.37055,0.37034,0,NaN,0,0,0,0
1.1106,0.37062,0.37041,0,NaN,0,0,0,0
1.1588,0.37147,0.37124,0,NaN,0,0,0,0
1.2071,0.37295,0.37268,0,NaN,0,0,0,0
1.2554,0.37478,0.37447,0,NaN,0,0,0,0
1.3037,0.37663,0.37628,0,NaN,0,0,0,0
1.352,0.37817,0.37778,0,NaN,0,0,0,0
1.4003,0.37912,0.3787,0,NaN,0,0,0,0
1.4486,0.37929,0.37887,0,NaN,0,0,0,0
1.4968,0.37867,0.37826,0,NaN,0,0,0,0
1.5451,0.37736,0.37698,0,NaN,0,0,0,0
1.5934,0.3756,0.37527,0,NaN,0,0,0,0
1.6417,0.37371,0.37343,0,NaN,0,0,0,0
1.69,0.37205,0.3718,0,NaN,0,0,0,0
1.7383,0.3709,0.37068,0,NaN,0,0,0,0
1.7866,0.37048,0.37027,0,NaN,0,0,0,0
1.8348,0.37087,0.37065,0,NaN,0,0,0,0
1.8831,0.37199,0.37174,0,NaN,0,0,0,0
1.9314,0.37364,0.37336,0,NaN,0,0,0,0
1.9797,0.37552,0.37519,0,NaN,0,0,0,0
2.028,0.37729,0.37692,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_hrefN2_energy.csv <==
0.024647,0.37612,0.37609,0,NaN,0,0,0,0
0.049293,0.37606,0.37604,0,NaN,0,0,0,0
0.07394,0.37596,0.37594,0,NaN,0,0,0,0
0.098586,0.37581,0.37579,0,NaN,0,0,0,0
0.12323,0.37562,0.3756,0,NaN,0,0,0,0
0.14788,0.3754,0.37538,0,NaN,0,0,0,0
0.17253,0.37516,0.37514,0,NaN,0,0,0,0
0.19717,0.37491,0.37489,0,NaN,0,0,0,0
0.22182,0.37467,0.37465,0,NaN,0,0,0,0
0.24647,0.37444,0.37443,0,NaN,0,0,0,0
0.27111,0.37424,0.37423,0,NaN,0,0,0,0
0.29576,0.37408,0.37406,0,NaN,0,0,0,0
0.32041,0.37395,0.37394,0,NaN,0,0,0,0
0.34505,0.37388,0.37387,0,NaN,0,0,0,0
0.3697,0.37386,0.37385,0,NaN,0,0,0,0
0.39434,0.3739,0.37389,0,NaN,0,0,0,0
0.41899,0.37399,0.37398,0,NaN,0,0,0,0
0.44364,0.37412,0.37411,0,NaN,0,0,0,0
0.46828,0.3743,0.37429,0,NaN,0,0,0,0
0.49293,0.37451,0.3745,0,NaN,0,0,0,0
0.51758,0.37475,0.37473,0,NaN,0,0,0,0
0.54222,0.37499,0.37497,0,NaN,0,0,0,0
0.56687,0.37524,0.37522,0,NaN,0,0,0,0
0.59152,0.37547,0.37545,0,NaN,0,0,0,0
0.61616,0.37568,0.37566,0,NaN,0,0,0,0
0.64081,0.37586,0.37584,0,NaN,0,0,0,0
0.66546,0.376,0.37597,0,NaN,0,0,0,0
0.6901,0.37609,0.37606,0,NaN,0,0,0,0
0.71475,0.37612,0.3761,0,NaN,0,0,0,0
0.7394,0.37611,0.37608,0,NaN,0,0,0,0
0.76404,0.37604,0.37601,0,NaN,0,0,0,0
0.78869,0.37592,0.37589,0,NaN,0,0,0,0
0.81334,0.37575,0.37573,0,NaN,0,0,0,0
0.83798,0.37555,0.37553,0,NaN,0,0,0,0
0.86263,0.37532,0.3753,0,NaN,0,0,0,0
0.88728,0.37508,0.37506,0,NaN,0,0,0,0
0.91192,0.37483,0.37481,0,NaN,0,0,0,0
0.93657,0.37459,0.37458,0,NaN,0,0,0,0
0.96122,0.37437,0.37436,0,NaN,0,0,0,0
0.98586,0.37418,0.37417,0,NaN,0,0,0,0
1.0105,0.37403,0.37402,0,NaN,0,0,0,0
1.0352,0.37393,0.37391,0,NaN,0,0,0,0
1.0598,0.37387,0.37386,0,NaN,0,0,0,0
1.0844,0.37387,0.37386,0,NaN,0,0,0,0
1.1091,0.37392,0.37391,0,NaN,0,0,0,0
1.1337,0.37403,0.37401,0,NaN,0,0,0,0
1.1584,0.37418,0.37416,0,NaN,0,0,0,0
1.183,0.37437,0.37435,0,NaN,0,0,0,0
1.2077,0.37459,0.37457,0,NaN,0,0,0,0
1.2323,0.37483,0.37481,0,NaN,0,0,0,0
1.257,0.37507,0.37505,0,NaN,0,0,0,0
1.2816,0.37532,0.3753,0,NaN,0,0,0,0
1.3063,0.37554,0.37552,0,NaN,0,0,0,0
1.3309,0.37575,0.37572,0,NaN,0,0,0,0
1.3556,0.37591,0.37589,0,NaN,0,0,0,0
1.3802,0.37603,0.37601,0,NaN,0,0,0,0
1.4049,0.37611,0.37608,0,NaN,0,0,0,0
1.4295,0.37612,0.3761,0,NaN,0,0,0,0
1.4541,0.37609,0.37606,0,NaN,0,0,0,0
1.4788,0.376,0.37598,0,NaN,0,0,0,0
1.5034,0.37587,0.37584,0,NaN,0,0,0,0
1.5281,0.37569,0.37567,0,NaN,0,0,0,0
1.5527,0.37548,0.37546,0,NaN,0,0,0,0
1.5774,0.37524,0.37522,0,NaN,0,0,0,0
1.602,0.375,0.37498,0,NaN,0,0,0,0
1.6267,0.37475,0.37474,0,NaN,0,0,0,0
1.6513,0.37452,0.3745,0,NaN,0,0,0,0
1.676,0.37431,0.37429,0,NaN,0,0,0,0
1.7006,0.37413,0.37411,0,NaN,0,0,0,0
1.7253,0.37399,0.37398,0,NaN,0,0,0,0
1.7499,0.3739,0.37389,0,NaN,0,0,0,0
1.7746,0.37387,0.37385,0,NaN,0,0,0,0
1.7992,0.37388,0.37387,0,NaN,0,0,0,0
1.8238,0.37395,0.37394,0,NaN,0,0,0,0
1.8485,0.37407,0.37406,0,NaN,0,0,0,0
1.8731,0.37424,0.37422,0,NaN,0,0,0,0
1.8978,0.37444,0.37442,0,NaN,0,0,0,0
1.9224,0.37466,0.37465,0,NaN,0,0,0,0
1.9471,0.37491,0.37489,0,NaN,0,0,0,0
1.9717,0.37515,0.37513,0,NaN,0,0,0,0
1.9964,0.37539,0.37537,0,NaN,0,0,0,0
2.021,0.37561,0.37559,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_hrefN3_energy.csv <==
0.012363,0.37528,0.37528,0,NaN,0,0,0,0
0.024725,0.37528,0.37528,0,NaN,0,0,0,0
0.037088,0.37527,0.37527,0,NaN,0,0,0,0
0.049451,0.37526,0.37526,0,NaN,0,0,0,0
0.061814,0.37525,0.37525,0,NaN,0,0,0,0
0.074176,0.37523,0.37523,0,NaN,0,0,0,0
0.086539,0.37521,0.37521,0,NaN,0,0,0,0
0.098902,0.37519,0.37519,0,NaN,0,0,0,0
0.11126,0.37517,0.37517,0,NaN,0,0,0,0
0.12363,0.37514,0.37514,0,NaN,0,0,0,0
0.13599,0.37511,0.37511,0,NaN,0,0,0,0
0.14835,0.37509,0.37508,0,NaN,0,0,0,0
0.16072,0.37506,0.37505,0,NaN,0,0,0,0
0.17308,0.37502,0.37502,0,NaN,0,0,0,0
0.18544,0.37499,0.37499,0,NaN,0,0,0,0
0.1978,0.37496,0.37496,0,NaN,0,0,0,0
0.21017,0.37493,0.37493,0,NaN,0,0,0,0
0.22253,0.3749,0.3749,0,NaN,0,0,0,0
0.23489,0.37487,0.37487,0,NaN,0,0,0,0
0.24725,0.37485,0.37485,0,NaN,0,0,0,0
0.25962,0.37482,0.37482,0,NaN,0,0,0,0
0.27198,0.3748,0.3748,0,NaN,0,0,0,0
0.28434,0.37478,0.37478,0,NaN,0,0,0,0
0.29671,0.37476,0.37476,0,NaN,0,0,0,0
0.30907,0.37474,0.37474,0,NaN,0,0,0,0
0.32143,0.37473,0.37473,0,NaN,0,0,0,0
0.33379,0.37472,0.37472,0,NaN,0,0,0,0
0.34616,0.37472,0.37472,0,NaN,0,0,0,0
0.35852,0.37472,0.37472,0,NaN,0,0,0,0
0.37088,0.37472,0.37472,0,NaN,0,0,0,0
0.38324,0.37472,0.37472,0,NaN,0,0,0,0
0.39561,0.37473,0.37473,0,NaN,0,0,0,0
0.40797,0.37474,0.37474,0,NaN,0,0,0,0
0.42033,0.37476,0.37476,0,NaN,0,0,0,0
0.4327,0.37477,0.37477,0,NaN,0,0,0,0
0.44506,0.37479,0.37479,0,NaN,0,0,0,0
0.45742,0.37482,0.37482,0,NaN,0,0,0,0
0.46978,0.37484,0.37484,0,NaN,0,0,0,0
0.48215,0.37487,0.37487,0,NaN,0,0,0,0
0.49451,0.3749,0.3749,0,NaN,0,0,0,0
0.50687,0.37493,0.37493,0,NaN,0,0,0,0
0.51923,0.37496,0.37496,0,NaN,0,0,0,0
0.5316,0.37499,0.37499,0,NaN,0,0,0,0
0.54396,0.37502,0.37502,0,NaN,0,0,0,0
0.55632,0.37505,0.37505,0,NaN,0,0,0,0
0.56869,0.37508,0.37508,0,NaN,0,0,0,0
0.58105,0.37511,0.37511,0,NaN,0,0,0,0
0.59341,0.37514,0.37514,0,NaN,0,0,0,0
0.60577,0.37516,0.37516,0,NaN,0,0,0,0
0.61814,0.37519,0.37519,0,NaN,0,0,0,0
0.6305,0.37521,0.37521,0,NaN,0,0,0,0
0.64286,0.37523,0.37523,0,NaN,0,0,0,0
0.65522,0.37525,0.37524,0,NaN,0,0,0,0
0.66759,0.37526,0.37526,0,NaN,0,0,0,0
0.67995,0.37527,0.37527,0,NaN,0,0,0,0
0.69231,0.37528,0.37528,0,NaN,0,0,0,0
0.70467,0.37528,0.37528,0,NaN,0,0,0,0
0.71704,0.37528,0.37528,0,NaN,0,0,0,0
0.7294,0.37528,0.37528,0,NaN,0,0,0,0
0.74176,0.37527,0.37527,0,NaN,0,0,0,0
0.75413,0.37526,0.37526,0,NaN,0,0,0,0
0.76649,0.37525,0.37525,0,NaN,0,0,0,0
0.77885,0.37524,0.37523,0,NaN,0,0,0,0
0.79121,0.37522,0.37522,0,NaN,0,0,0,0
0.80358,0.3752,0.37519,0,NaN,0,0,0,0
0.81594,0.37517,0.37517,0,NaN,0,0,0,0
0.8283,0.37515,0.37515,0,NaN,0,0,0,0
0.84066,0.37512,0.37512,0,NaN,0,0,0,0
0.85303,0.37509,0.37509,0,NaN,0,0,0,0
0.86539,0.37506,0.37506,0,NaN,0,0,0,0
0.87775,0.37503,0.37503,0,NaN,0,0,0,0
0.89012,0.375,0.375,0,NaN,0,0,0,0
0.90248,0.37497,0.37497,0,NaN,0,0,0,0
0.91484,0.37494,0.37494,0,NaN,0,0,0,0
0.9272,0.37491,0.37491,0,NaN,0,0,0,0
0.93957,0.37488,0.37488,0,NaN,0,0,0,0
0.95193,0.37485,0.37485,0,NaN,0,0,0,0
0.96429,0.37483,0.37482,0,NaN,0,0,0,0
0.97665,0.3748,0.3748,0,NaN,0,0,0,0
0.98902,0.37478,0.37478,0,NaN,0,0,0,0
1.0014,0.37476,0.37476,0,NaN,0,0,0,0
1.0137,0.37475,0.37475,0,NaN,0,0,0,0
1.0261,0.37473,0.37473,0,NaN,0,0,0,0
1.0385,0.37473,0.37472,0,NaN,0,0,0,0
1.0508,0.37472,0.37472,0,NaN,0,0,0,0
1.0632,0.37472,0.37472,0,NaN,0,0,0,0
1.0756,0.37472,0.37472,0,NaN,0,0,0,0
1.0879,0.37472,0.37472,0,NaN,0,0,0,0
1.1003,0.37473,0.37473,0,NaN,0,0,0,0
1.1126,0.37474,0.37474,0,NaN,0,0,0,0
1.125,0.37475,0.37475,0,NaN,0,0,0,0
1.1374,0.37477,0.37477,0,NaN,0,0,0,0
1.1497,0.37479,0.37479,0,NaN,0,0,0,0
1.1621,0.37481,0.37481,0,NaN,0,0,0,0
1.1745,0.37484,0.37484,0,NaN,0,0,0,0
1.1868,0.37486,0.37486,0,NaN,0,0,0,0
1.1992,0.37489,0.37489,0,NaN,0,0,0,0
1.2115,0.37492,0.37492,0,NaN,0,0,0,0
1.2239,0.37495,0.37495,0,NaN,0,0,0,0
1.2363,0.37498,0.37498,0,NaN,0,0,0,0
1.2486,0.37501,0.37501,0,NaN,0,0,0,0
1.261,0.37504,0.37504,0,NaN,0,0,0,0
1.2734,0.37507,0.37507,0,NaN,0,0,0,0
1.2857,0.3751,0.3751,0,NaN,0,0,0,0
1.2981,0.37513,0.37513,0,NaN,0,0,0,0
1.3104,0.37516,0.37516,0,NaN,0,0,0,0
1.3228,0.37518,0.37518,0,NaN,0,0,0,0
1.3352,0.37521,0.3752,0,NaN,0,0,0,0
1.3475,0.37523,0.37522,0,NaN,0,0,0,0
1.3599,0.37524,0.37524,0,NaN,0,0,0,0
1.3723,0.37526,0.37526,0,NaN,0,0,0,0
1.3846,0.37527,0.37527,0,NaN,0,0,0,0
1.397,0.37528,0.37528,0,NaN,0,0,0,0
1.4093,0.37528,0.37528,0,NaN,0,0,0,0
1.4217,0.37528,0.37528,0,NaN,0,0,0,0
1.4341,0.37528,0.37528,0,NaN,0,0,0,0
1.4464,0.37528,0.37527,0,NaN,0,0,0,0
1.4588,0.37527,0.37526,0,NaN,0,0,0,0
1.4712,0.37525,0.37525,0,NaN,0,0,0,0
1.4835,0.37524,0.37524,0,NaN,0,0,0,0
1.4959,0.37522,0.37522,0,NaN,0,0,0,0
1.5083,0.3752,0.3752,0,NaN,0,0,0,0
1.5206,0.37518,0.37518,0,NaN,0,0,0,0
1.533,0.37515,0.37515,0,NaN,0,0,0,0
1.5453,0.37513,0.37512,0,NaN,0,0,0,0
1.5577,0.3751,0.3751,0,NaN,0,0,0,0
1.5701,0.37507,0.37507,0,NaN,0,0,0,0
1.5824,0.37504,0.37503,0,NaN,0,0,0,0
1.5948,0.37501,0.375,0,NaN,0,0,0,0
1.6072,0.37497,0.37497,0,NaN,0,0,0,0
1.6195,0.37494,0.37494,0,NaN,0,0,0,0
1.6319,0.37491,0.37491,0,NaN,0,0,0,0
1.6442,0.37488,0.37488,0,NaN,0,0,0,0
1.6566,0.37486,0.37486,0,NaN,0,0,0,0
1.669,0.37483,0.37483,0,NaN,0,0,0,0
1.6813,0.37481,0.37481,0,NaN,0,0,0,0
1.6937,0.37479,0.37478,0,NaN,0,0,0,0
1.7061,0.37477,0.37477,0,NaN,0,0,0,0
1.7184,0.37475,0.37475,0,NaN,0,0,0,0
1.7308,0.37474,0.37474,0,NaN,0,0,0,0
1.7431,0.37473,0.37473,0,NaN,0,0,0,0
1.7555,0.37472,0.37472,0,NaN,0,0,0,0
1.7679,0.37472,0.37472,0,NaN,0,0,0,0
1.7802,0.37472,0.37472,0,NaN,0,0,0,0
1.7926,0.37472,0.37472,0,NaN,0,0,0,0
1.805,0.37473,0.37473,0,NaN,0,0,0,0
1.8173,0.37474,0.37474,0,NaN,0,0,0,0
1.8297,0.37475,0.37475,0,NaN,0,0,0,0
1.842,0.37477,0.37477,0,NaN,0,0,0,0
1.8544,0.37479,0.37479,0,NaN,0,0,0,0
1.8668,0.37481,0.37481,0,NaN,0,0,0,0
1.8791,0.37483,0.37483,0,NaN,0,0,0,0
1.8915,0.37486,0.37486,0,NaN,0,0,0,0
1.9039,0.37489,0.37488,0,NaN,0,0,0,0
1.9162,0.37491,0.37491,0,NaN,0,0,0,0
1.9286,0.37494,0.37494,0,NaN,0,0,0,0
1.9409,0.37498,0.37497,0,NaN,0,0,0,0
1.9533,0.37501,0.37501,0,NaN,0,0,0,0
1.9657,0.37504,0.37504,0,NaN,0,0,0,0
1.978,0.37507,0.37507,0,NaN,0,0,0,0
1.9904,0.3751,0.3751,0,NaN,0,0,0,0
2.0028,0.37513,0.37513,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_hrefN4_energy.csv <==
0.0061814,0.37507,0.37507,0,NaN,0,0,0,0
0.012363,0.37507,0.37507,0,NaN,0,0,0,0
0.018544,0.37507,0.37507,0,NaN,0,0,0,0
0.024726,0.37507,0.37507,0,NaN,0,0,0,0
0.030907,0.37507,0.37507,0,NaN,0,0,0,0
0.037089,0.37507,0.37507,0,NaN,0,0,0,0
0.04327,0.37507,0.37507,0,NaN,0,0,0,0
0.049451,0.37506,0.37506,0,NaN,0,0,0,0
0.055633,0.37506,0.37506,0,NaN,0,0,0,0
0.061814,0.37506,0.37506,0,NaN,0,0,0,0
0.067996,0.37506,0.37506,0,NaN,0,0,0,0
0.074177,0.37506,0.37506,0,NaN,0,0,0,0
0.080359,0.37505,0.37505,0,NaN,0,0,0,0
0.08654,0.37505,0.37505,0,NaN,0,0,0,0
0.092721,0.37505,0.37505,0,NaN,0,0,0,0
0.098903,0.37505,0.37505,0,NaN,0,0,0,0
0.10508,0.37504,0.37504,0,NaN,0,0,0,0
0.11127,0.37504,0.37504,0,NaN,0,0,0,0
0.11745,0.37504,0.37504,0,NaN,0,0,0,0
0.12363,0.37503,0.37503,0,NaN,0,0,0,0
0.12981,0.37503,0.37503,0,NaN,0,0,0,0
0.13599,0.37503,0.37503,0,NaN,0,0,0,0
0.14217,0.37502,0.37502,0,NaN,0,0,0,0
0.14835,0.37502,0.37502,0,NaN,0,0,0,0
0.15454,0.37502,0.37502,0,NaN,0,0,0,0
0.16072,0.37501,0.37501,0,NaN,0,0,0,0
0.1669,0.37501,0.37501,0,NaN,0,0,0,0
0.17308,0.375,0.375,0,NaN,0,0,0,0
0.17926,0.375,0.375,0,NaN,0,0,0,0
0.18544,0.375,0.375,0,NaN,0,0,0,0
0.19162,0.37499,0.37499,0,NaN,0,0,0,0
0.19781,0.37499,0.37499,0,NaN,0,0,0,0
0.20399,0.37498,0.37498,0,NaN,0,0,0,0
0.21017,0.37498,0.37498,0,NaN,0,0,0,0
0.21635,0.37498,0.37498,0,NaN,0,0,0,0
0.22253,0.37497,0.37497,0,NaN,0,0,0,0
0.22871,0.37497,0.37497,0,NaN,0,0,0,0
0.23489,0.37497,0.37497,0,NaN,0,0,0,0
0.24108,0.37496,0.37496,0,NaN,0,0,0,0
0.24726,0.37496,0.37496,0,NaN,0,0,0,0
0.25344,0.37496,0.37496,0,NaN,0,0,0,0
0.25962,0.37495,0.37495,0,NaN,0,0,0,0
0.2658,0.37495,0.37495,0,NaN,0,0,0,0
0.27198,0.37495,0.37495,0,NaN,0,0,0,0
0.27816,0.37495,0.37495,0,NaN,0,0,0,0
0.28435,0.37494,0.37494,0,NaN,0,0,0,0
0.29053,0.37494,0.37494,0,NaN,0,0,0,0
0.29671,0.37494,0.37494,0,NaN,0,0,0,0
0.30289,0.37494,0.37494,0,NaN,0,0,0,0
0.30907,0.37494,0.37494,0,NaN,0,0,0,0
0.31525,0.37493,0.37493,0,NaN,0,0,0,0
0.32143,0.37493,0.37493,0,NaN,0,0,0,0
0.32762,0.37493,0.37493,0,NaN,0,0,0,0
0.3338,0.37493,0.37493,0,NaN,0,0,0,0
0.33998,0.37493,0.37493,0,NaN,0,0,0,0
0.34616,0.37493,0.37493,0,NaN,0,0,0,0
0.35234,0.37493,0.37493,0,NaN,0,0,0,0
0.35852,0.37493,0.37493,0,NaN,0,0,0,0
0.3647,0.37493,0.37493,0,NaN,0,0,0,0
0.37089,0.37493,0.37493,0,NaN,0,0,0,0
0.37707,0.37493,0.37493,0,NaN,0,0,0,0
0.38325,0.37493,0.37493,0,NaN,0,0,0,0
0.38943,0.37493,0.37493,0,NaN,0,0,0,0
0.39561,0.37493,0.37493,0,NaN,0,0,0,0
0.40179,0.37493,0.37493,0,NaN,0,0,0,0
0.40797,0.37494,0.37494,0,NaN,0,0,0,0
0.41416,0.37494,0.37494,0,NaN,0,0,0,0
0.42034,0.37494,0.37494,0,NaN,0,0,0,0
0.42652,0.37494,0.37494,0,NaN,0,0,0,0
0.4327,0.37494,0.37494,0,NaN,0,0,0,0
0.43888,0.37495,0.37495,0,NaN,0,0,0,0
0.44506,0.37495,0.37495,0,NaN,0,0,0,0
0.45124,0.37495,0.37495,0,NaN,0,0,0,0
0.45743,0.37496,0.37496,0,NaN,0,0,0,0
0.46361,0.37496,0.37496,0,NaN,0,0,0,0
0.46979,0.37496,0.37496,0,NaN,0,0,0,0
0.47597,0.37497,0.37497,0,NaN,0,0,0,0
0.48215,0.37497,0.37497,0,NaN,0,0,0,0
0.48833,0.37497,0.37497,0,NaN,0,0,0,0
0.49451,0.37498,0.37498,0,NaN,0,0,0,0
0.5007,0.37498,0.37498,0,NaN,0,0,0,0
0.50688,0.37498,0.37498,0,NaN,0,0,0,0
0.51306,0.37499,0.37499,0,NaN,0,0,0,0
0.51924,0.37499,0.37499,0,NaN,0,0,0,0
0.52542,0.37499,0.37499,0,NaN,0,0,0,0
0.5316,0.375,0.375,0,NaN,0,0,0,0
0.53778,0.375,0.375,0,NaN,0,0,0,0
0.54397,0.37501,0.37501,0,NaN,0,0,0,0
0.55015,0.37501,0.37501,0,NaN,0,0,0,0
0.55633,0.37501,0.37501,0,NaN,0,0,0,0
0.56251,0.37502,0.37502,0,NaN,0,0,0,0
0.56869,0.37502,0.37502,0,NaN,0,0,0,0
0.57487,0.37503,0.37503,0,NaN,0,0,0,0
0.58105,0.37503,0.37503,0,NaN,0,0,0,0
0.58724,0.37503,0.37503,0,NaN,0,0,0,0
0.59342,0.37504,0.37504,0,NaN,0,0,0,0
0.5996,0.37504,0.37504,0,NaN,0,0,0,0
0.60578,0.37504,0.37504,0,NaN,0,0,0,0
0.61196,0.37505,0.37505,0,NaN,0,0,0,0
0.61814,0.37505,0.37505,0,NaN,0,0,0,0
0.62432,0.37505,0.37505,0,NaN,0,0,0,0
0.63051,0.37505,0.37505,0,NaN,0,0,0,0
0.63669,0.37506,0.37506,0,NaN,0,0,0,0
0.64287,0.37506,0.37506,0,NaN,0,0,0,0
0.64905,0.37506,0.37506,0,NaN,0,0,0,0
0.65523,0.37506,0.37506,0,NaN,0,0,0,0
0.66141,0.37506,0.37506,0,NaN,0,0,0,0
0.66759,0.37507,0.37507,0,NaN,0,0,0,0
0.67378,0.37507,0.37507,0,NaN,0,0,0,0
0.67996,0.37507,0.37507,0,NaN,0,0,0,0
0.68614,0.37507,0.37507,0,NaN,0,0,0,0
0.69232,0.37507,0.37507,0,NaN,0,0,0,0
0.6985,0.37507,0.37507,0,NaN,0,0,0,0
0.70468,0.37507,0.37507,0,NaN,0,0,0,0
0.71086,0.37507,0.37507,0,NaN,0,0,0,0
0.71705,0.37507,0.37507,0,NaN,0,0,0,0
0.72323,0.37507,0.37507,0,NaN,0,0,0,0
0.72941,0.37507,0.37507,0,NaN,0,0,0,0
0.73559,0.37507,0.37507,0,NaN,0,0,0,0
0.74177,0.37507,0.37507,0,NaN,0,0,0,0
0.74795,0.37507,0.37507,0,NaN,0,0,0,0
0.75413,0.37507,0.37507,0,NaN,0,0,0,0
0.76032,0.37506,0.37506,0,NaN,0,0,0,0
0.7665,0.37506,0.37506,0,NaN,0,0,0,0
0.77268,0.37506,0.37506,0,NaN,0,0,0,0
0.77886,0.37506,0.37506,0,NaN,0,0,0,0
0.78504,0.37506,0.37506,0,NaN,0,0,0,0
0.79122,0.37505,0.37505,0,NaN,0,0,0,0
0.7974,0.37505,0.37505,0,NaN,0,0,0,0
0.80359,0.37505,0.37505,0,NaN,0,0,0,0
0.80977,0.37504,0.37504,0,NaN,0,0,0,0
0.81595,0.37504,0.37504,0,NaN,0,0,0,0
0.82213,0.37504,0.37504,0,NaN,0,0,0,0
0.82831,0.37504,0.37504,0,NaN,0,0,0,0
0.83449,0.37503,0.37503,0,NaN,0,0,0,0
0.84067,0.37503,0.37503,0,NaN,0,0,0,0
0.84686,0.37502,0.37502,0,NaN,0,0,0,0
0.85304,0.37502,0.37502,0,NaN,0,0,0,0
0.85922,0.37502,0.37502,0,NaN,0,0,0,0
0.8654,0.37501,0.37501,0,NaN,0,0,0,0
0.87158,0.37501,0.37501,0,NaN,0,0,0,0
0.87776,0.37501,0.37501,0,NaN,0,0,0,0
0.88394,0.375,0.375,0,NaN,0,0,0,0
0.89013,0.375,0.375,0,NaN,0,0,0,0
0.89631,0.37499,0.37499,0,NaN,0,0,0,0
0.90249,0.37499,0.37499,0,NaN,0,0,0,0
0.90867,0.37499,0.37499,0,NaN,0,0,0,0
0.91485,0.37498,0.37498,0,NaN,0,0,0,0
0.92103,0.37498,0.37498,0,NaN,0,0,0,0
0.92721,0.37498,0.37498,0,NaN,0,0,0,0
0.9334,0.37497,0.37497,0,NaN,0,0,0,0
0.93958,0.37497,0.37497,0,NaN,0,0,0,0
0.94576,0.37496,0.37496,0,NaN,0,0,0,0
0.95194,0.37496,0.37496,0,NaN,0,0,0,0
0.95812,0.37496,0.37496,0,NaN,0,0,0,0
0.9643,0.37496,0.37496,0,NaN,0,0,0,0
0.97048,0.37495,0.37495,0,NaN,0,0,0,0
0.97667,0.37495,0.37495,0,NaN,0,0,0,0
0.98285,0.37495,0.37495,0,NaN,0,0,0,0
0.98903,0.37494,0.37494,0,NaN,0,0,0,0
0.99521,0.37494,0.37494,0,NaN,0,0,0,0
1.0014,0.37494,0.37494,0,NaN,0,0,0,0
1.0076,0.37494,0.37494,0,NaN,0,0,0,0
1.0138,0.37494,0.37494,0,NaN,0,0,0,0
1.0199,0.37493,0.37493,0,NaN,0,0,0,0
1.0261,0.37493,0.37493,0,NaN,0,0,0,0
1.0323,0.37493,0.37493,0,NaN,0,0,0,0
1.0385,0.37493,0.37493,0,NaN,0,0,0,0
1.0447,0.37493,0.37493,0,NaN,0,0,0,0
1.0508,0.37493,0.37493,0,NaN,0,0,0,0
1.057,0.37493,0.37493,0,NaN,0,0,0,0
1.0632,0.37493,0.37493,0,NaN,0,0,0,0
1.0694,0.37493,0.37493,0,NaN,0,0,0,0
1.0756,0.37493,0.37493,0,NaN,0,0,0,0
1.0817,0.37493,0.37493,0,NaN,0,0,0,0
1.0879,0.37493,0.37493,0,NaN,0,0,0,0
1.0941,0.37493,0.37493,0,NaN,0,0,0,0
1.1003,0.37493,0.37493,0,NaN,0,0,0,0
1.1065,0.37493,0.37493,0,NaN,0,0,0,0
1.1127,0.37494,0.37494,0,NaN,0,0,0,0
1.1188,0.37494,0.37494,0,NaN,0,0,0,0
1.125,0.37494,0.37494,0,NaN,0,0,0,0
1.1312,0.37494,0.37494,0,NaN,0,0,0,0
1.1374,0.37494,0.37494,0,NaN,0,0,0,0
1.1436,0.37495,0.37495,0,NaN,0,0,0,0
1.1497,0.37495,0.37495,0,NaN,0,0,0,0
1.1559,0.37495,0.37495,0,NaN,0,0,0,0
1.1621,0.37495,0.37495,0,NaN,0,0,0,0
1.1683,0.37496,0.37496,0,NaN,0,0,0,0
1.1745,0.37496,0.37496,0,NaN,0,0,0,0
1.1807,0.37496,0.37496,0,NaN,0,0,0,0
1.1868,0.37497,0.37497,0,NaN,0,0,0,0
1.193,0.37497,0.37497,0,NaN,0,0,0,0
1.1992,0.37497,0.37497,0,NaN,0,0,0,0
1.2054,0.37498,0.37498,0,NaN,0,0,0,0
1.2116,0.37498,0.37498,0,NaN,0,0,0,0
1.2177,0.37499,0.37499,0,NaN,0,0,0,0
1.2239,0.37499,0.37499,0,NaN,0,0,0,0
1.2301,0.37499,0.37499,0,NaN,0,0,0,0
1.2363,0.375,0.375,0,NaN,0,0,0,0
1.2425,0.375,0.375,0,NaN,0,0,0,0
1.2486,0.37501,0.37501,0,NaN,0,0,0,0
1.2548,0.37501,0.37501,0,NaN,0,0,0,0
1.261,0.37501,0.37501,0,NaN,0,0,0,0
1.2672,0.37502,0.37502,0,NaN,0,0,0,0
1.2734,0.37502,0.37502,0,NaN,0,0,0,0
1.2796,0.37502,0.37502,0,NaN,0,0,0,0
1.2857,0.37503,0.37503,0,NaN,0,0,0,0
1.2919,0.37503,0.37503,0,NaN,0,0,0,0
1.2981,0.37503,0.37503,0,NaN,0,0,0,0
1.3043,0.37504,0.37504,0,NaN,0,0,0,0
1.3105,0.37504,0.37504,0,NaN,0,0,0,0
1.3166,0.37504,0.37504,0,NaN,0,0,0,0
1.3228,0.37505,0.37505,0,NaN,0,0,0,0
1.329,0.37505,0.37505,0,NaN,0,0,0,0
1.3352,0.37505,0.37505,0,NaN,0,0,0,0
1.3414,0.37506,0.37506,0,NaN,0,0,0,0
1.3476,0.37506,0.37506,0,NaN,0,0,0,0
1.3537,0.37506,0.37506,0,NaN,0,0,0,0
1.3599,0.37506,0.37506,0,NaN,0,0,0,0
1.3661,0.37506,0.37506,0,NaN,0,0,0,0
1.3723,0.37507,0.37507,0,NaN,0,0,0,0
1.3785,0.37507,0.37507,0,NaN,0,0,0,0
1.3846,0.37507,0.37507,0,NaN,0,0,0,0
1.3908,0.37507,0.37507,0,NaN,0,0,0,0
1.397,0.37507,0.37507,0,NaN,0,0,0,0
1.4032,0.37507,0.37507,0,NaN,0,0,0,0
1.4094,0.37507,0.37507,0,NaN,0,0,0,0
1.4155,0.37507,0.37507,0,NaN,0,0,0,0
1.4217,0.37507,0.37507,0,NaN,0,0,0,0
1.4279,0.37507,0.37507,0,NaN,0,0,0,0
1.4341,0.37507,0.37507,0,NaN,0,0,0,0
1.4403,0.37507,0.37507,0,NaN,0,0,0,0
1.4465,0.37507,0.37507,0,NaN,0,0,0,0
1.4526,0.37507,0.37507,0,NaN,0,0,0,0
1.4588,0.37507,0.37507,0,NaN,0,0,0,0
1.465,0.37506,0.37506,0,NaN,0,0,0,0
1.4712,0.37506,0.37506,0,NaN,0,0,0,0
1.4774,0.37506,0.37506,0,NaN,0,0,0,0
1.4835,0.37506,0.37506,0,NaN,0,0,0,0
1.4897,0.37506,0.37506,0,NaN,0,0,0,0
1.4959,0.37505,0.37505,0,NaN,0,0,0,0
1.5021,0.37505,0.37505,0,NaN,0,0,0,0
1.5083,0.37505,0.37505,0,NaN,0,0,0,0
1.5144,0.37505,0.37505,0,NaN,0,0,0,0
1.5206,0.37504,0.37504,0,NaN,0,0,0,0
1.5268,0.37504,0.37504,0,NaN,0,0,0,0
1.533,0.37504,0.37504,0,NaN,0,0,0,0
1.5392,0.37503,0.37503,0,NaN,0,0,0,0
1.5454,0.37503,0.37503,0,NaN,0,0,0,0
1.5515,0.37503,0.37503,0,NaN,0,0,0,0
1.5577,0.37502,0.37502,0,NaN,0,0,0,0
1.5639,0.37502,0.37502,0,NaN,0,0,0,0
1.5701,0.37501,0.37501,0,NaN,0,0,0,0
1.5763,0.37501,0.37501,0,NaN,0,0,0,0
1.5824,0.37501,0.37501,0,NaN,0,0,0,0
1.5886,0.375,0.375,0,NaN,0,0,0,0
1.5948,0.375,0.375,0,NaN,0,0,0,0
1.601,0.375,0.375,0,NaN,0,0,0,0
1.6072,0.37499,0.37499,0,NaN,0,0,0,0
1.6134,0.37499,0.37499,0,NaN,0,0,0,0
1.6195,0.37498,0.37498,0,NaN,0,0,0,0
1.6257,0.37498,0.37498,0,NaN,0,0,0,0
1.6319,0.37498,0.37498,0,NaN,0,0,0,0
1.6381,0.37497,0.37497,0,NaN,0,0,0,0
1.6443,0.37497,0.37497,0,NaN,0,0,0,0
1.6504,0.37497,0.37497,0,NaN,0,0,0,0
1.6566,0.37496,0.37496,0,NaN,0,0,0,0
1.6628,0.37496,0.37496,0,NaN,0,0,0,0
1.669,0.37496,0.37496,0,NaN,0,0,0,0
1.6752,0.37495,0.37495,0,NaN,0,0,0,0
1.6813,0.37495,0.37495,0,NaN,0,0,0,0
1.6875,0.37495,0.37495,0,NaN,0,0,0,0
1.6937,0.37495,0.37495,0,NaN,0,0,0,0
1.6999,0.37494,0.37494,0,NaN,0,0,0,0
1.7061,0.37494,0.37494,0,NaN,0,0,0,0
1.7123,0.37494,0.37494,0,NaN,0,0,0,0
1.7184,0.37494,0.37494,0,NaN,0,0,0,0
1.7246,0.37494,0.37494,0,NaN,0,0,0,0
1.7308,0.37493,0.37493,0,NaN,0,0,0,0
1.737,0.37493,0.37493,0,NaN,0,0,0,0
1.7432,0.37493,0.37493,0,NaN,0,0,0,0
1.7493,0.37493,0.37493,0,NaN,0,0,0,0
1.7555,0.37493,0.37493,0,NaN,0,0,0,0
1.7617,0.37493,0.37493,0,NaN,0,0,0,0
1.7679,0.37493,0.37493,0,NaN,0,0,0,0
1.7741,0.37493,0.37493,0,NaN,0,0,0,0
1.7803,0.37493,0.37493,0,NaN,0,0,0,0
1.7864,0.37493,0.37493,0,NaN,0,0,0,0
1.7926,0.37493,0.37493,0,NaN,0,0,0,0
1.7988,0.37493,0.37493,0,NaN,0,0,0,0
1.805,0.37493,0.37493,0,NaN,0,0,0,0
1.8112,0.37493,0.37493,0,NaN,0,0,0,0
1.8173,0.37494,0.37494,0,NaN,0,0,0,0
1.8235,0.37494,0.37494,0,NaN,0,0,0,0
1.8297,0.37494,0.37494,0,NaN,0,0,0,0
1.8359,0.37494,0.37494,0,NaN,0,0,0,0
1.8421,0.37494,0.37494,0,NaN,0,0,0,0
1.8482,0.37495,0.37495,0,NaN,0,0,0,0
1.8544,0.37495,0.37495,0,NaN,0,0,0,0
1.8606,0.37495,0.37495,0,NaN,0,0,0,0
1.8668,0.37495,0.37495,0,NaN,0,0,0,0
1.873,0.37496,0.37496,0,NaN,0,0,0,0
1.8792,0.37496,0.37496,0,NaN,0,0,0,0
1.8853,0.37496,0.37496,0,NaN,0,0,0,0
1.8915,0.37497,0.37497,0,NaN,0,0,0,0
1.8977,0.37497,0.37497,0,NaN,0,0,0,0
1.9039,0.37497,0.37497,0,NaN,0,0,0,0
1.9101,0.37498,0.37498,0,NaN,0,0,0,0
1.9162,0.37498,0.37498,0,NaN,0,0,0,0
1.9224,0.37498,0.37498,0,NaN,0,0,0,0
1.9286,0.37499,0.37499,0,NaN,0,0,0,0
1.9348,0.37499,0.37499,0,NaN,0,0,0,0
1.941,0.375,0.375,0,NaN,0,0,0,0
1.9471,0.375,0.375,0,NaN,0,0,0,0
1.9533,0.375,0.375,0,NaN,0,0,0,0
1.9595,0.37501,0.37501,0,NaN,0,0,0,0
1.9657,0.37501,0.37501,0,NaN,0,0,0,0
1.9719,0.37502,0.37502,0,NaN,0,0,0,0
1.9781,0.37502,0.37502,0,NaN,0,0,0,0
1.9842,0.37502,0.37502,0,NaN,0,0,0,0
1.9904,0.37503,0.37503,0,NaN,0,0,0,0
1.9966,0.37503,0.37503,0,NaN,0,0,0,0
2.0028,0.37503,0.37503,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p3r2_metrics.csv <==
0.5,108,144,0.085243,0.3974,0.036819,0.00033054,0.007933,NaN,NaN,0.026789,0.029158
0.25,450,540,0.048285,2.0412,1.2125,0.016096,0.67602,NaN,NaN,0.0086245,0.0088391
0.125,2430,2700,0.024647,13.82,21.88,0.55389,45.419,NaN,NaN,0.0022469,0.0022597
0.0625,15606,16524,0.012363,128.79,678.68,9.8429,1594.5,NaN,NaN,0.00056562,0.0005664
0.03125,1.1108e+05,1.1444e+05,0.0061814,1770.2,39582,224.51,72740,NaN,NaN,0.00014142,0.00014147


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_hrefN0_energy.csv <==
0.050187,0.37955,0.37912,0,NaN,0,0,0,0
0.10037,0.37862,0.37823,0,NaN,0,0,0,0
0.15056,0.37696,0.37662,0,NaN,0,0,0,0
0.20075,0.37491,0.37461,0,NaN,0,0,0,0
0.25094,0.37287,0.37259,0,NaN,0,0,0,0
0.30112,0.37124,0.37096,0,NaN,0,0,0,0
0.35131,0.37032,0.37005,0,NaN,0,0,0,0
0.4015,0.3703,0.37002,0,NaN,0,0,0,0
0.45168,0.37117,0.37089,0,NaN,0,0,0,0
0.50187,0.37278,0.37249,0,NaN,0,0,0,0
0.55206,0.37481,0.3745,0,NaN,0,0,0,0
0.60225,0.37688,0.37652,0,NaN,0,0,0,0
0.65243,0.37857,0.37816,0,NaN,0,0,0,0
0.70262,0.37953,0.3791,0,NaN,0,0,0,0
0.75281,0.37956,0.37915,0,NaN,0,0,0,0
0.80299,0.37867,0.3783,0,NaN,0,0,0,0
0.85318,0.37704,0.37672,0,NaN,0,0,0,0
0.90337,0.37501,0.37472,0,NaN,0,0,0,0
0.95356,0.37297,0.37269,0,NaN,0,0,0,0
1.0037,0.37131,0.37103,0,NaN,0,0,0,0
1.0539,0.37035,0.37007,0,NaN,0,0,0,0
1.1041,0.37028,0.37,0,NaN,0,0,0,0
1.1543,0.37111,0.37083,0,NaN,0,0,0,0
1.2045,0.37269,0.37239,0,NaN,0,0,0,0
1.2547,0.37472,0.37439,0,NaN,0,0,0,0
1.3049,0.3768,0.37642,0,NaN,0,0,0,0
1.3551,0.37851,0.37809,0,NaN,0,0,0,0
1.4052,0.37949,0.37907,0,NaN,0,0,0,0
1.4554,0.37956,0.37917,0,NaN,0,0,0,0
1.5056,0.37871,0.37836,0,NaN,0,0,0,0
1.5558,0.37712,0.37681,0,NaN,0,0,0,0
1.606,0.37511,0.37483,0,NaN,0,0,0,0
1.6562,0.37307,0.37279,0,NaN,0,0,0,0
1.7064,0.37139,0.3711,0,NaN,0,0,0,0
1.7565,0.37039,0.3701,0,NaN,0,0,0,0
1.8067,0.37027,0.36998,0,NaN,0,0,0,0
1.8569,0.37106,0.37076,0,NaN,0,0,0,0
1.9071,0.37261,0.37229,0,NaN,0,0,0,0
1.9573,0.37463,0.37428,0,NaN,0,0,0,0
2.0075,0.37671,0.37632,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_hrefN1_energy.csv <==
0.029038,0.37655,0.37654,0,NaN,0,0,0,0
0.058076,0.37645,0.37644,0,NaN,0,0,0,0
0.087115,0.37625,0.37624,0,NaN,0,0,0,0
0.11615,0.37597,0.37596,0,NaN,0,0,0,0
0.14519,0.37562,0.37562,0,NaN,0,0,0,0
0.17423,0.37524,0.37523,0,NaN,0,0,0,0
0.20327,0.37483,0.37483,0,NaN,0,0,0,0
0.23231,0.37444,0.37444,0,NaN,0,0,0,0
0.26134,0.37409,0.37409,0,NaN,0,0,0,0
0.29038,0.3738,0.37379,0,NaN,0,0,0,0
0.31942,0.37358,0.37358,0,NaN,0,0,0,0
0.34846,0.37346,0.37346,0,NaN,0,0,0,0
0.3775,0.37344,0.37344,0,NaN,0,0,0,0
0.40653,0.37353,0.37353,0,NaN,0,0,0,0
0.43557,0.37371,0.37371,0,NaN,0,0,0,0
0.46461,0.37398,0.37398,0,NaN,0,0,0,0
0.49365,0.37432,0.37432,0,NaN,0,0,0,0
0.52269,0.3747,0.3747,0,NaN,0,0,0,0
0.55173,0.3751,0.3751,0,NaN,0,0,0,0
0.58076,0.3755,0.37549,0,NaN,0,0,0,0
0.6098,0.37586,0.37585,0,NaN,0,0,0,0
0.63884,0.37616,0.37616,0,NaN,0,0,0,0
0.66788,0.37639,0.37639,0,NaN,0,0,0,0
0.69692,0.37653,0.37652,0,NaN,0,0,0,0
0.72595,0.37656,0.37656,0,NaN,0,0,0,0
0.75499,0.37649,0.37649,0,NaN,0,0,0,0
0.78403,0.37632,0.37632,0,NaN,0,0,0,0
0.81307,0.37607,0.37606,0,NaN,0,0,0,0
0.84211,0.37574,0.37574,0,NaN,0,0,0,0
0.87115,0.37537,0.37536,0,NaN,0,0,0,0
0.90018,0.37497,0.37496,0,NaN,0,0,0,0
0.92922,0.37457,0.37457,0,NaN,0,0,0,0
0.95826,0.3742,0.3742,0,NaN,0,0,0,0
0.9873,0.37389,0.37388,0,NaN,0,0,0,0
1.0163,0.37364,0.37364,0,NaN,0,0,0,0
1.0454,0.37349,0.37349,0,NaN,0,0,0,0
1.0744,0.37344,0.37344,0,NaN,0,0,0,0
1.1035,0.37349,0.37349,0,NaN,0,0,0,0
1.1325,0.37364,0.37364,0,NaN,0,0,0,0
1.1615,0.37388,0.37388,0,NaN,0,0,0,0
1.1906,0.3742,0.3742,0,NaN,0,0,0,0
1.2196,0.37457,0.37457,0,NaN,0,0,0,0
1.2486,0.37497,0.37496,0,NaN,0,0,0,0
1.2777,0.37537,0.37536,0,NaN,0,0,0,0
1.3067,0.37574,0.37574,0,NaN,0,0,0,0
1.3358,0.37607,0.37606,0,NaN,0,0,0,0
1.3648,0.37632,0.37632,0,NaN,0,0,0,0
1.3938,0.37649,0.37649,0,NaN,0,0,0,0
1.4229,0.37656,0.37656,0,NaN,0,0,0,0
1.4519,0.37653,0.37652,0,NaN,0,0,0,0
1.4809,0.37639,0.37639,0,NaN,0,0,0,0
1.51,0.37616,0.37616,0,NaN,0,0,0,0
1.539,0.37586,0.37585,0,NaN,0,0,0,0
1.5681,0.3755,0.37549,0,NaN,0,0,0,0
1.5971,0.3751,0.3751,0,NaN,0,0,0,0
1.6261,0.3747,0.3747,0,NaN,0,0,0,0
1.6552,0.37432,0.37432,0,NaN,0,0,0,0
1.6842,0.37398,0.37398,0,NaN,0,0,0,0
1.7133,0.37371,0.37371,0,NaN,0,0,0,0
1.7423,0.37353,0.37353,0,NaN,0,0,0,0
1.7713,0.37345,0.37344,0,NaN,0,0,0,0
1.8004,0.37346,0.37346,0,NaN,0,0,0,0
1.8294,0.37358,0.37358,0,NaN,0,0,0,0
1.8584,0.37379,0.37379,0,NaN,0,0,0,0
1.8875,0.37409,0.37408,0,NaN,0,0,0,0
1.9165,0.37444,0.37444,0,NaN,0,0,0,0
1.9456,0.37483,0.37483,0,NaN,0,0,0,0
1.9746,0.37523,0.37523,0,NaN,0,0,0,0
2.0036,0.37562,0.37562,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_hrefN2_energy.csv <==
0.014672,0.3754,0.3754,0,NaN,0,0,0,0
0.029345,0.37539,0.37539,0,NaN,0,0,0,0
0.044017,0.37538,0.37538,0,NaN,0,0,0,0
0.05869,0.37536,0.37536,0,NaN,0,0,0,0
0.073362,0.37533,0.37533,0,NaN,0,0,0,0
0.088035,0.3753,0.3753,0,NaN,0,0,0,0
0.10271,0.37526,0.37526,0,NaN,0,0,0,0
0.11738,0.37522,0.37522,0,NaN,0,0,0,0
0.13205,0.37518,0.37518,0,NaN,0,0,0,0
0.14672,0.37513,0.37513,0,NaN,0,0,0,0
0.1614,0.37508,0.37508,0,NaN,0,0,0,0
0.17607,0.37503,0.37503,0,NaN,0,0,0,0
0.19074,0.37498,0.37498,0,NaN,0,0,0,0
0.20541,0.37493,0.37492,0,NaN,0,0,0,0
0.22009,0.37487,0.37487,0,NaN,0,0,0,0
0.23476,0.37483,0.37483,0,NaN,0,0,0,0
0.24943,0.37478,0.37478,0,NaN,0,0,0,0
0.2641,0.37474,0.37474,0,NaN,0,0,0,0
0.27878,0.3747,0.3747,0,NaN,0,0,0,0
0.29345,0.37467,0.37467,0,NaN,0,0,0,0
0.30812,0.37464,0.37464,0,NaN,0,0,0,0
0.32279,0.37462,0.37462,0,NaN,0,0,0,0
0.33747,0.37461,0.37461,0,NaN,0,0,0,0
0.35214,0.3746,0.3746,0,NaN,0,0,0,0
0.36681,0.3746,0.3746,0,NaN,0,0,0,0
0.38148,0.37461,0.37461,0,NaN,0,0,0,0
0.39616,0.37462,0.37462,0,NaN,0,0,0,0
0.41083,0.37464,0.37464,0,NaN,0,0,0,0
0.4255,0.37467,0.37467,0,NaN,0,0,0,0
0.44017,0.3747,0.3747,0,NaN,0,0,0,0
0.45485,0.37473,0.37473,0,NaN,0,0,0,0
0.46952,0.37477,0.37477,0,NaN,0,0,0,0
0.48419,0.37482,0.37482,0,NaN,0,0,0,0
0.49886,0.37487,0.37487,0,NaN,0,0,0,0
0.51354,0.37492,0.37492,0,NaN,0,0,0,0
0.52821,0.37497,0.37497,0,NaN,0,0,0,0
0.54288,0.37502,0.37502,0,NaN,0,0,0,0
0.55755,0.37507,0.37507,0,NaN,0,0,0,0
0.57223,0.37512,0.37512,0,NaN,0,0,0,0
0.5869,0.37517,0.37517,0,NaN,0,0,0,0
0.60157,0.37521,0.37521,0,NaN,0,0,0,0
0.61624,0.37526,0.37526,0,NaN,0,0,0,0
0.63092,0.37529,0.37529,0,NaN,0,0,0,0
0.64559,0.37533,0.37533,0,NaN,0,0,0,0
0.66026,0.37535,0.37535,0,NaN,0,0,0,0
0.67493,0.37537,0.37537,0,NaN,0,0,0,0
0.68961,0.37539,0.37539,0,NaN,0,0,0,0
0.70428,0.3754,0.3754,0,NaN,0,0,0,0
0.71895,0.3754,0.3754,0,NaN,0,0,0,0
0.73362,0.37539,0.37539,0,NaN,0,0,0,0
0.7483,0.37538,0.37538,0,NaN,0,0,0,0
0.76297,0.37536,0.37536,0,NaN,0,0,0,0
0.77764,0.37534,0.37534,0,NaN,0,0,0,0
0.79231,0.37531,0.37531,0,NaN,0,0,0,0
0.80698,0.37527,0.37527,0,NaN,0,0,0,0
0.82166,0.37523,0.37523,0,NaN,0,0,0,0
0.83633,0.37519,0.37519,0,NaN,0,0,0,0
0.851,0.37514,0.37514,0,NaN,0,0,0,0
0.86567,0.37509,0.37509,0,NaN,0,0,0,0
0.88035,0.37504,0.37504,0,NaN,0,0,0,0
0.89502,0.37499,0.37499,0,NaN,0,0,0,0
0.90969,0.37493,0.37493,0,NaN,0,0,0,0
0.92436,0.37488,0.37488,0,NaN,0,0,0,0
0.93904,0.37484,0.37484,0,NaN,0,0,0,0
0.95371,0.37479,0.37479,0,NaN,0,0,0,0
0.96838,0.37475,0.37475,0,NaN,0,0,0,0
0.98305,0.37471,0.37471,0,NaN,0,0,0,0
0.99773,0.37468,0.37468,0,NaN,0,0,0,0
1.0124,0.37465,0.37465,0,NaN,0,0,0,0
1.0271,0.37463,0.37463,0,NaN,0,0,0,0
1.0417,0.37461,0.37461,0,NaN,0,0,0,0
1.0564,0.3746,0.3746,0,NaN,0,0,0,0
1.0711,0.3746,0.3746,0,NaN,0,0,0,0
1.0858,0.37461,0.37461,0,NaN,0,0,0,0
1.1004,0.37462,0.37462,0,NaN,0,0,0,0
1.1151,0.37464,0.37464,0,NaN,0,0,0,0
1.1298,0.37466,0.37466,0,NaN,0,0,0,0
1.1445,0.37469,0.37469,0,NaN,0,0,0,0
1.1591,0.37473,0.37473,0,NaN,0,0,0,0
1.1738,0.37477,0.37477,0,NaN,0,0,0,0
1.1885,0.37481,0.37481,0,NaN,0,0,0,0
1.2031,0.37486,0.37486,0,NaN,0,0,0,0
1.2178,0.37491,0.37491,0,NaN,0,0,0,0
1.2325,0.37496,0.37496,0,NaN,0,0,0,0
1.2472,0.37501,0.37501,0,NaN,0,0,0,0
1.2618,0.37506,0.37506,0,NaN,0,0,0,0
1.2765,0.37511,0.37511,0,NaN,0,0,0,0
1.2912,0.37516,0.37516,0,NaN,0,0,0,0
1.3058,0.37521,0.37521,0,NaN,0,0,0,0
1.3205,0.37525,0.37525,0,NaN,0,0,0,0
1.3352,0.37529,0.37529,0,NaN,0,0,0,0
1.3499,0.37532,0.37532,0,NaN,0,0,0,0
1.3645,0.37535,0.37535,0,NaN,0,0,0,0
1.3792,0.37537,0.37537,0,NaN,0,0,0,0
1.3939,0.37539,0.37539,0,NaN,0,0,0,0
1.4086,0.3754,0.3754,0,NaN,0,0,0,0
1.4232,0.3754,0.3754,0,NaN,0,0,0,0
1.4379,0.37539,0.37539,0,NaN,0,0,0,0
1.4526,0.37538,0.37538,0,NaN,0,0,0,0
1.4672,0.37537,0.37537,0,NaN,0,0,0,0
1.4819,0.37534,0.37534,0,NaN,0,0,0,0
1.4966,0.37531,0.37531,0,NaN,0,0,0,0
1.5113,0.37528,0.37528,0,NaN,0,0,0,0
1.5259,0.37524,0.37524,0,NaN,0,0,0,0
1.5406,0.37519,0.37519,0,NaN,0,0,0,0
1.5553,0.37515,0.37515,0,NaN,0,0,0,0
1.57,0.3751,0.3751,0,NaN,0,0,0,0
1.5846,0.37505,0.37505,0,NaN,0,0,0,0
1.5993,0.375,0.375,0,NaN,0,0,0,0
1.614,0.37494,0.37494,0,NaN,0,0,0,0
1.6286,0.37489,0.37489,0,NaN,0,0,0,0
1.6433,0.37484,0.37484,0,NaN,0,0,0,0
1.658,0.3748,0.3748,0,NaN,0,0,0,0
1.6727,0.37475,0.37475,0,NaN,0,0,0,0
1.6873,0.37472,0.37472,0,NaN,0,0,0,0
1.702,0.37468,0.37468,0,NaN,0,0,0,0
1.7167,0.37465,0.37465,0,NaN,0,0,0,0
1.7313,0.37463,0.37463,0,NaN,0,0,0,0
1.746,0.37461,0.37461,0,NaN,0,0,0,0
1.7607,0.3746,0.3746,0,NaN,0,0,0,0
1.7754,0.3746,0.3746,0,NaN,0,0,0,0
1.79,0.37461,0.37461,0,NaN,0,0,0,0
1.8047,0.37462,0.37462,0,NaN,0,0,0,0
1.8194,0.37463,0.37463,0,NaN,0,0,0,0
1.8341,0.37466,0.37466,0,NaN,0,0,0,0
1.8487,0.37468,0.37468,0,NaN,0,0,0,0
1.8634,0.37472,0.37472,0,NaN,0,0,0,0
1.8781,0.37476,0.37476,0,NaN,0,0,0,0
1.8927,0.3748,0.3748,0,NaN,0,0,0,0
1.9074,0.37485,0.37485,0,NaN,0,0,0,0
1.9221,0.3749,0.3749,0,NaN,0,0,0,0
1.9368,0.37495,0.37495,0,NaN,0,0,0,0
1.9514,0.375,0.375,0,NaN,0,0,0,0
1.9661,0.37505,0.37505,0,NaN,0,0,0,0
1.9808,0.3751,0.3751,0,NaN,0,0,0,0
1.9955,0.37515,0.37515,0,NaN,0,0,0,0
2.0101,0.3752,0.3752,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_hrefN3_energy.csv <==
0.0073816,0.3751,0.3751,0,NaN,0,0,0,0
0.014763,0.3751,0.3751,0,NaN,0,0,0,0
0.022145,0.3751,0.3751,0,NaN,0,0,0,0
0.029526,0.3751,0.3751,0,NaN,0,0,0,0
0.036908,0.3751,0.3751,0,NaN,0,0,0,0
0.04429,0.37509,0.37509,0,NaN,0,0,0,0
0.051671,0.37509,0.37509,0,NaN,0,0,0,0
0.059053,0.37509,0.37509,0,NaN,0,0,0,0
0.066434,0.37509,0.37509,0,NaN,0,0,0,0
0.073816,0.37508,0.37508,0,NaN,0,0,0,0
0.081198,0.37508,0.37508,0,NaN,0,0,0,0
0.088579,0.37507,0.37507,0,NaN,0,0,0,0
0.095961,0.37507,0.37507,0,NaN,0,0,0,0
0.10334,0.37506,0.37506,0,NaN,0,0,0,0
0.11072,0.37506,0.37506,0,NaN,0,0,0,0
0.11811,0.37505,0.37505,0,NaN,0,0,0,0
0.12549,0.37505,0.37505,0,NaN,0,0,0,0
0.13287,0.37504,0.37504,0,NaN,0,0,0,0
0.14025,0.37504,0.37504,0,NaN,0,0,0,0
0.14763,0.37503,0.37503,0,NaN,0,0,0,0
0.15501,0.37502,0.37502,0,NaN,0,0,0,0
0.1624,0.37502,0.37502,0,NaN,0,0,0,0
0.16978,0.37501,0.37501,0,NaN,0,0,0,0
0.17716,0.375,0.375,0,NaN,0,0,0,0
0.18454,0.375,0.375,0,NaN,0,0,0,0
0.19192,0.37499,0.37499,0,NaN,0,0,0,0
0.1993,0.37498,0.37498,0,NaN,0,0,0,0
0.20668,0.37498,0.37498,0,NaN,0,0,0,0
0.21407,0.37497,0.37497,0,NaN,0,0,0,0
0.22145,0.37496,0.37496,0,NaN,0,0,0,0
0.22883,0.37496,0.37496,0,NaN,0,0,0,0
0.23621,0.37495,0.37495,0,NaN,0,0,0,0
0.24359,0.37495,0.37495,0,NaN,0,0,0,0
0.25097,0.37494,0.37494,0,NaN,0,0,0,0
0.25836,0.37494,0.37494,0,NaN,0,0,0,0
0.26574,0.37493,0.37493,0,NaN,0,0,0,0
0.27312,0.37493,0.37493,0,NaN,0,0,0,0
0.2805,0.37492,0.37492,0,NaN,0,0,0,0
0.28788,0.37492,0.37492,0,NaN,0,0,0,0
0.29526,0.37491,0.37491,0,NaN,0,0,0,0
0.30265,0.37491,0.37491,0,NaN,0,0,0,0
0.31003,0.37491,0.37491,0,NaN,0,0,0,0
0.31741,0.37491,0.37491,0,NaN,0,0,0,0
0.32479,0.3749,0.3749,0,NaN,0,0,0,0
0.33217,0.3749,0.3749,0,NaN,0,0,0,0
0.33955,0.3749,0.3749,0,NaN,0,0,0,0
0.34694,0.3749,0.3749,0,NaN,0,0,0,0
0.35432,0.3749,0.3749,0,NaN,0,0,0,0
0.3617,0.3749,0.3749,0,NaN,0,0,0,0
0.36908,0.3749,0.3749,0,NaN,0,0,0,0
0.37646,0.3749,0.3749,0,NaN,0,0,0,0
0.38384,0.3749,0.3749,0,NaN,0,0,0,0
0.39122,0.3749,0.3749,0,NaN,0,0,0,0
0.39861,0.37491,0.37491,0,NaN,0,0,0,0
0.40599,0.37491,0.37491,0,NaN,0,0,0,0
0.41337,0.37491,0.37491,0,NaN,0,0,0,0
0.42075,0.37491,0.37491,0,NaN,0,0,0,0
0.42813,0.37492,0.37492,0,NaN,0,0,0,0
0.43551,0.37492,0.37492,0,NaN,0,0,0,0
0.4429,0.37493,0.37493,0,NaN,0,0,0,0
0.45028,0.37493,0.37493,0,NaN,0,0,0,0
0.45766,0.37494,0.37494,0,NaN,0,0,0,0
0.46504,0.37494,0.37494,0,NaN,0,0,0,0
0.47242,0.37495,0.37495,0,NaN,0,0,0,0
0.4798,0.37495,0.37495,0,NaN,0,0,0,0
0.48719,0.37496,0.37496,0,NaN,0,0,0,0
0.49457,0.37497,0.37497,0,NaN,0,0,0,0
0.50195,0.37497,0.37497,0,NaN,0,0,0,0
0.50933,0.37498,0.37498,0,NaN,0,0,0,0
0.51671,0.37498,0.37498,0,NaN,0,0,0,0
0.52409,0.37499,0.37499,0,NaN,0,0,0,0
0.53148,0.375,0.375,0,NaN,0,0,0,0
0.53886,0.375,0.375,0,NaN,0,0,0,0
0.54624,0.37501,0.37501,0,NaN,0,0,0,0
0.55362,0.37502,0.37502,0,NaN,0,0,0,0
0.561,0.37502,0.37502,0,NaN,0,0,0,0
0.56838,0.37503,0.37503,0,NaN,0,0,0,0
0.57576,0.37504,0.37504,0,NaN,0,0,0,0
0.58315,0.37504,0.37504,0,NaN,0,0,0,0
0.59053,0.37505,0.37505,0,NaN,0,0,0,0
0.59791,0.37505,0.37505,0,NaN,0,0,0,0
0.60529,0.37506,0.37506,0,NaN,0,0,0,0
0.61267,0.37506,0.37506,0,NaN,0,0,0,0
0.62005,0.37507,0.37507,0,NaN,0,0,0,0
0.62744,0.37507,0.37507,0,NaN,0,0,0,0
0.63482,0.37508,0.37508,0,NaN,0,0,0,0
0.6422,0.37508,0.37508,0,NaN,0,0,0,0
0.64958,0.37509,0.37509,0,NaN,0,0,0,0
0.65696,0.37509,0.37509,0,NaN,0,0,0,0
0.66434,0.37509,0.37509,0,NaN,0,0,0,0
0.67173,0.37509,0.37509,0,NaN,0,0,0,0
0.67911,0.3751,0.3751,0,NaN,0,0,0,0
0.68649,0.3751,0.3751,0,NaN,0,0,0,0
0.69387,0.3751,0.3751,0,NaN,0,0,0,0
0.70125,0.3751,0.3751,0,NaN,0,0,0,0
0.70863,0.3751,0.3751,0,NaN,0,0,0,0
0.71601,0.3751,0.3751,0,NaN,0,0,0,0
0.7234,0.3751,0.3751,0,NaN,0,0,0,0
0.73078,0.3751,0.3751,0,NaN,0,0,0,0
0.73816,0.3751,0.3751,0,NaN,0,0,0,0
0.74554,0.3751,0.3751,0,NaN,0,0,0,0
0.75292,0.37509,0.37509,0,NaN,0,0,0,0
0.7603,0.37509,0.37509,0,NaN,0,0,0,0
0.76769,0.37509,0.37509,0,NaN,0,0,0,0
0.77507,0.37508,0.37508,0,NaN,0,0,0,0
0.78245,0.37508,0.37508,0,NaN,0,0,0,0
0.78983,0.37508,0.37508,0,NaN,0,0,0,0
0.79721,0.37507,0.37507,0,NaN,0,0,0,0
0.80459,0.37507,0.37507,0,NaN,0,0,0,0
0.81198,0.37506,0.37506,0,NaN,0,0,0,0
0.81936,0.37506,0.37506,0,NaN,0,0,0,0
0.82674,0.37505,0.37505,0,NaN,0,0,0,0
0.83412,0.37505,0.37505,0,NaN,0,0,0,0
0.8415,0.37504,0.37504,0,NaN,0,0,0,0
0.84888,0.37503,0.37503,0,NaN,0,0,0,0
0.85627,0.37503,0.37503,0,NaN,0,0,0,0
0.86365,0.37502,0.37502,0,NaN,0,0,0,0
0.87103,0.37501,0.37501,0,NaN,0,0,0,0
0.87841,0.37501,0.37501,0,NaN,0,0,0,0
0.88579,0.375,0.375,0,NaN,0,0,0,0
0.89317,0.37499,0.37499,0,NaN,0,0,0,0
0.90055,0.37499,0.37499,0,NaN,0,0,0,0
0.90794,0.37498,0.37498,0,NaN,0,0,0,0
0.91532,0.37498,0.37498,0,NaN,0,0,0,0
0.9227,0.37497,0.37497,0,NaN,0,0,0,0
0.93008,0.37496,0.37496,0,NaN,0,0,0,0
0.93746,0.37496,0.37496,0,NaN,0,0,0,0
0.94484,0.37495,0.37495,0,NaN,0,0,0,0
0.95223,0.37495,0.37495,0,NaN,0,0,0,0
0.95961,0.37494,0.37494,0,NaN,0,0,0,0
0.96699,0.37493,0.37493,0,NaN,0,0,0,0
0.97437,0.37493,0.37493,0,NaN,0,0,0,0
0.98175,0.37493,0.37493,0,NaN,0,0,0,0
0.98913,0.37492,0.37492,0,NaN,0,0,0,0
0.99652,0.37492,0.37492,0,NaN,0,0,0,0
1.0039,0.37491,0.37491,0,NaN,0,0,0,0
1.0113,0.37491,0.37491,0,NaN,0,0,0,0
1.0187,0.37491,0.37491,0,NaN,0,0,0,0
1.026,0.3749,0.3749,0,NaN,0,0,0,0
1.0334,0.3749,0.3749,0,NaN,0,0,0,0
1.0408,0.3749,0.3749,0,NaN,0,0,0,0
1.0482,0.3749,0.3749,0,NaN,0,0,0,0
1.0556,0.3749,0.3749,0,NaN,0,0,0,0
1.063,0.3749,0.3749,0,NaN,0,0,0,0
1.0703,0.3749,0.3749,0,NaN,0,0,0,0
1.0777,0.3749,0.3749,0,NaN,0,0,0,0
1.0851,0.3749,0.3749,0,NaN,0,0,0,0
1.0925,0.3749,0.3749,0,NaN,0,0,0,0
1.0999,0.3749,0.3749,0,NaN,0,0,0,0
1.1072,0.37491,0.37491,0,NaN,0,0,0,0
1.1146,0.37491,0.37491,0,NaN,0,0,0,0
1.122,0.37491,0.37491,0,NaN,0,0,0,0
1.1294,0.37492,0.37492,0,NaN,0,0,0,0
1.1368,0.37492,0.37492,0,NaN,0,0,0,0
1.1441,0.37492,0.37492,0,NaN,0,0,0,0
1.1515,0.37493,0.37493,0,NaN,0,0,0,0
1.1589,0.37493,0.37493,0,NaN,0,0,0,0
1.1663,0.37494,0.37494,0,NaN,0,0,0,0
1.1737,0.37494,0.37494,0,NaN,0,0,0,0
1.1811,0.37495,0.37495,0,NaN,0,0,0,0
1.1884,0.37495,0.37495,0,NaN,0,0,0,0
1.1958,0.37496,0.37496,0,NaN,0,0,0,0
1.2032,0.37497,0.37497,0,NaN,0,0,0,0
1.2106,0.37497,0.37497,0,NaN,0,0,0,0
1.218,0.37498,0.37498,0,NaN,0,0,0,0
1.2253,0.37499,0.37499,0,NaN,0,0,0,0
1.2327,0.37499,0.37499,0,NaN,0,0,0,0
1.2401,0.375,0.375,0,NaN,0,0,0,0
1.2475,0.37501,0.37501,0,NaN,0,0,0,0
1.2549,0.37501,0.37501,0,NaN,0,0,0,0
1.2623,0.37502,0.37502,0,NaN,0,0,0,0
1.2696,0.37503,0.37503,0,NaN,0,0,0,0
1.277,0.37503,0.37503,0,NaN,0,0,0,0
1.2844,0.37504,0.37504,0,NaN,0,0,0,0
1.2918,0.37504,0.37504,0,NaN,0,0,0,0
1.2992,0.37505,0.37505,0,NaN,0,0,0,0
1.3065,0.37506,0.37506,0,NaN,0,0,0,0
1.3139,0.37506,0.37506,0,NaN,0,0,0,0
1.3213,0.37507,0.37507,0,NaN,0,0,0,0
1.3287,0.37507,0.37507,0,NaN,0,0,0,0
1.3361,0.37508,0.37508,0,NaN,0,0,0,0
1.3435,0.37508,0.37508,0,NaN,0,0,0,0
1.3508,0.37508,0.37508,0,NaN,0,0,0,0
1.3582,0.37509,0.37509,0,NaN,0,0,0,0
1.3656,0.37509,0.37509,0,NaN,0,0,0,0
1.373,0.37509,0.37509,0,NaN,0,0,0,0
1.3804,0.3751,0.3751,0,NaN,0,0,0,0
1.3877,0.3751,0.3751,0,NaN,0,0,0,0
1.3951,0.3751,0.3751,0,NaN,0,0,0,0
1.4025,0.3751,0.3751,0,NaN,0,0,0,0
1.4099,0.3751,0.3751,0,NaN,0,0,0,0
1.4173,0.3751,0.3751,0,NaN,0,0,0,0
1.4246,0.3751,0.3751,0,NaN,0,0,0,0
1.432,0.3751,0.3751,0,NaN,0,0,0,0
1.4394,0.3751,0.3751,0,NaN,0,0,0,0
1.4468,0.3751,0.3751,0,NaN,0,0,0,0
1.4542,0.3751,0.3751,0,NaN,0,0,0,0
1.4616,0.37509,0.37509,0,NaN,0,0,0,0
1.4689,0.37509,0.37509,0,NaN,0,0,0,0
1.4763,0.37509,0.37509,0,NaN,0,0,0,0
1.4837,0.37508,0.37508,0,NaN,0,0,0,0
1.4911,0.37508,0.37508,0,NaN,0,0,0,0
1.4985,0.37508,0.37508,0,NaN,0,0,0,0
1.5058,0.37507,0.37507,0,NaN,0,0,0,0
1.5132,0.37507,0.37507,0,NaN,0,0,0,0
1.5206,0.37506,0.37506,0,NaN,0,0,0,0
1.528,0.37506,0.37506,0,NaN,0,0,0,0
1.5354,0.37505,0.37505,0,NaN,0,0,0,0
1.5428,0.37504,0.37504,0,NaN,0,0,0,0
1.5501,0.37504,0.37504,0,NaN,0,0,0,0
1.5575,0.37503,0.37503,0,NaN,0,0,0,0
1.5649,0.37503,0.37503,0,NaN,0,0,0,0
1.5723,0.37502,0.37502,0,NaN,0,0,0,0
1.5797,0.37501,0.37501,0,NaN,0,0,0,0
1.587,0.37501,0.37501,0,NaN,0,0,0,0
1.5944,0.375,0.375,0,NaN,0,0,0,0
1.6018,0.37499,0.37499,0,NaN,0,0,0,0
1.6092,0.37499,0.37499,0,NaN,0,0,0,0
1.6166,0.37498,0.37498,0,NaN,0,0,0,0
1.624,0.37497,0.37497,0,NaN,0,0,0,0
1.6313,0.37497,0.37497,0,NaN,0,0,0,0
1.6387,0.37496,0.37496,0,NaN,0,0,0,0
1.6461,0.37496,0.37496,0,NaN,0,0,0,0
1.6535,0.37495,0.37495,0,NaN,0,0,0,0
1.6609,0.37494,0.37494,0,NaN,0,0,0,0
1.6682,0.37494,0.37494,0,NaN,0,0,0,0
1.6756,0.37493,0.37493,0,NaN,0,0,0,0
1.683,0.37493,0.37493,0,NaN,0,0,0,0
1.6904,0.37492,0.37492,0,NaN,0,0,0,0
1.6978,0.37492,0.37492,0,NaN,0,0,0,0
1.7051,0.37492,0.37492,0,NaN,0,0,0,0
1.7125,0.37491,0.37491,0,NaN,0,0,0,0
1.7199,0.37491,0.37491,0,NaN,0,0,0,0
1.7273,0.37491,0.37491,0,NaN,0,0,0,0
1.7347,0.3749,0.3749,0,NaN,0,0,0,0
1.7421,0.3749,0.3749,0,NaN,0,0,0,0
1.7494,0.3749,0.3749,0,NaN,0,0,0,0
1.7568,0.3749,0.3749,0,NaN,0,0,0,0
1.7642,0.3749,0.3749,0,NaN,0,0,0,0
1.7716,0.3749,0.3749,0,NaN,0,0,0,0
1.779,0.3749,0.3749,0,NaN,0,0,0,0
1.7863,0.3749,0.3749,0,NaN,0,0,0,0
1.7937,0.3749,0.3749,0,NaN,0,0,0,0
1.8011,0.3749,0.3749,0,NaN,0,0,0,0
1.8085,0.3749,0.3749,0,NaN,0,0,0,0
1.8159,0.37491,0.37491,0,NaN,0,0,0,0
1.8233,0.37491,0.37491,0,NaN,0,0,0,0
1.8306,0.37491,0.37491,0,NaN,0,0,0,0
1.838,0.37492,0.37492,0,NaN,0,0,0,0
1.8454,0.37492,0.37492,0,NaN,0,0,0,0
1.8528,0.37492,0.37492,0,NaN,0,0,0,0
1.8602,0.37493,0.37493,0,NaN,0,0,0,0
1.8675,0.37493,0.37493,0,NaN,0,0,0,0
1.8749,0.37494,0.37494,0,NaN,0,0,0,0
1.8823,0.37494,0.37494,0,NaN,0,0,0,0
1.8897,0.37495,0.37495,0,NaN,0,0,0,0
1.8971,0.37496,0.37496,0,NaN,0,0,0,0
1.9045,0.37496,0.37496,0,NaN,0,0,0,0
1.9118,0.37497,0.37497,0,NaN,0,0,0,0
1.9192,0.37497,0.37497,0,NaN,0,0,0,0
1.9266,0.37498,0.37498,0,NaN,0,0,0,0
1.934,0.37499,0.37499,0,NaN,0,0,0,0
1.9414,0.37499,0.37499,0,NaN,0,0,0,0
1.9487,0.375,0.375,0,NaN,0,0,0,0
1.9561,0.37501,0.37501,0,NaN,0,0,0,0
1.9635,0.37501,0.37501,0,NaN,0,0,0,0
1.9709,0.37502,0.37502,0,NaN,0,0,0,0
1.9783,0.37503,0.37503,0,NaN,0,0,0,0
1.9856,0.37503,0.37503,0,NaN,0,0,0,0
1.993,0.37504,0.37504,0,NaN,0,0,0,0
2.0004,0.37505,0.37505,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_hrefN4_energy.csv <==
0.0036913,0.37503,0.37503,0,NaN,0,0,0,0
0.0073825,0.37503,0.37503,0,NaN,0,0,0,0
0.011074,0.37503,0.37503,0,NaN,0,0,0,0
0.014765,0.37503,0.37503,0,NaN,0,0,0,0
0.018456,0.37502,0.37502,0,NaN,0,0,0,0
0.022148,0.37502,0.37502,0,NaN,0,0,0,0
0.025839,0.37502,0.37502,0,NaN,0,0,0,0
0.02953,0.37502,0.37502,0,NaN,0,0,0,0
0.033221,0.37502,0.37502,0,NaN,0,0,0,0
0.036913,0.37502,0.37502,0,NaN,0,0,0,0
0.040604,0.37502,0.37502,0,NaN,0,0,0,0
0.044295,0.37502,0.37502,0,NaN,0,0,0,0
0.047986,0.37502,0.37502,0,NaN,0,0,0,0
0.051678,0.37502,0.37502,0,NaN,0,0,0,0
0.055369,0.37502,0.37502,0,NaN,0,0,0,0
0.05906,0.37502,0.37502,0,NaN,0,0,0,0
0.062751,0.37502,0.37502,0,NaN,0,0,0,0
0.066443,0.37502,0.37502,0,NaN,0,0,0,0
0.070134,0.37502,0.37502,0,NaN,0,0,0,0
0.073825,0.37502,0.37502,0,NaN,0,0,0,0
0.077516,0.37502,0.37502,0,NaN,0,0,0,0
0.081208,0.37502,0.37502,0,NaN,0,0,0,0
0.084899,0.37502,0.37502,0,NaN,0,0,0,0
0.08859,0.37502,0.37502,0,NaN,0,0,0,0
0.092282,0.37502,0.37502,0,NaN,0,0,0,0
0.095973,0.37502,0.37502,0,NaN,0,0,0,0
0.099664,0.37502,0.37502,0,NaN,0,0,0,0
0.10336,0.37502,0.37502,0,NaN,0,0,0,0
0.10705,0.37501,0.37501,0,NaN,0,0,0,0
0.11074,0.37501,0.37501,0,NaN,0,0,0,0
0.11443,0.37501,0.37501,0,NaN,0,0,0,0
0.11812,0.37501,0.37501,0,NaN,0,0,0,0
0.12181,0.37501,0.37501,0,NaN,0,0,0,0
0.1255,0.37501,0.37501,0,NaN,0,0,0,0
0.12919,0.37501,0.37501,0,NaN,0,0,0,0
0.13289,0.37501,0.37501,0,NaN,0,0,0,0
0.13658,0.37501,0.37501,0,NaN,0,0,0,0
0.14027,0.37501,0.37501,0,NaN,0,0,0,0
0.14396,0.37501,0.37501,0,NaN,0,0,0,0
0.14765,0.37501,0.37501,0,NaN,0,0,0,0
0.15134,0.37501,0.37501,0,NaN,0,0,0,0
0.15503,0.37501,0.37501,0,NaN,0,0,0,0
0.15872,0.375,0.375,0,NaN,0,0,0,0
0.16242,0.375,0.375,0,NaN,0,0,0,0
0.16611,0.375,0.375,0,NaN,0,0,0,0
0.1698,0.375,0.375,0,NaN,0,0,0,0
0.17349,0.375,0.375,0,NaN,0,0,0,0
0.17718,0.375,0.375,0,NaN,0,0,0,0
0.18087,0.375,0.375,0,NaN,0,0,0,0
0.18456,0.375,0.375,0,NaN,0,0,0,0
0.18825,0.375,0.375,0,NaN,0,0,0,0
0.19195,0.375,0.375,0,NaN,0,0,0,0
0.19564,0.375,0.375,0,NaN,0,0,0,0
0.19933,0.375,0.375,0,NaN,0,0,0,0
0.20302,0.37499,0.37499,0,NaN,0,0,0,0
0.20671,0.37499,0.37499,0,NaN,0,0,0,0
0.2104,0.37499,0.37499,0,NaN,0,0,0,0
0.21409,0.37499,0.37499,0,NaN,0,0,0,0
0.21778,0.37499,0.37499,0,NaN,0,0,0,0
0.22148,0.37499,0.37499,0,NaN,0,0,0,0
0.22517,0.37499,0.37499,0,NaN,0,0,0,0
0.22886,0.37499,0.37499,0,NaN,0,0,0,0
0.23255,0.37499,0.37499,0,NaN,0,0,0,0
0.23624,0.37499,0.37499,0,NaN,0,0,0,0
0.23993,0.37499,0.37499,0,NaN,0,0,0,0
0.24362,0.37499,0.37499,0,NaN,0,0,0,0
0.24731,0.37499,0.37499,0,NaN,0,0,0,0
0.25101,0.37498,0.37498,0,NaN,0,0,0,0
0.2547,0.37498,0.37498,0,NaN,0,0,0,0
0.25839,0.37498,0.37498,0,NaN,0,0,0,0
0.26208,0.37498,0.37498,0,NaN,0,0,0,0
0.26577,0.37498,0.37498,0,NaN,0,0,0,0
0.26946,0.37498,0.37498,0,NaN,0,0,0,0
0.27315,0.37498,0.37498,0,NaN,0,0,0,0
0.27684,0.37498,0.37498,0,NaN,0,0,0,0
0.28054,0.37498,0.37498,0,NaN,0,0,0,0
0.28423,0.37498,0.37498,0,NaN,0,0,0,0
0.28792,0.37498,0.37498,0,NaN,0,0,0,0
0.29161,0.37498,0.37498,0,NaN,0,0,0,0
0.2953,0.37498,0.37498,0,NaN,0,0,0,0
0.29899,0.37498,0.37498,0,NaN,0,0,0,0
0.30268,0.37498,0.37498,0,NaN,0,0,0,0
0.30637,0.37498,0.37498,0,NaN,0,0,0,0
0.31007,0.37498,0.37498,0,NaN,0,0,0,0
0.31376,0.37498,0.37498,0,NaN,0,0,0,0
0.31745,0.37498,0.37498,0,NaN,0,0,0,0
0.32114,0.37498,0.37498,0,NaN,0,0,0,0
0.32483,0.37498,0.37498,0,NaN,0,0,0,0
0.32852,0.37498,0.37498,0,NaN,0,0,0,0
0.33221,0.37498,0.37498,0,NaN,0,0,0,0
0.3359,0.37498,0.37498,0,NaN,0,0,0,0
0.3396,0.37498,0.37498,0,NaN,0,0,0,0
0.34329,0.37497,0.37497,0,NaN,0,0,0,0
0.34698,0.37497,0.37497,0,NaN,0,0,0,0
0.35067,0.37497,0.37497,0,NaN,0,0,0,0
0.35436,0.37497,0.37497,0,NaN,0,0,0,0
0.35805,0.37497,0.37497,0,NaN,0,0,0,0
0.36174,0.37497,0.37497,0,NaN,0,0,0,0
0.36543,0.37497,0.37497,0,NaN,0,0,0,0
0.36913,0.37497,0.37497,0,NaN,0,0,0,0
0.37282,0.37498,0.37498,0,NaN,0,0,0,0
0.37651,0.37498,0.37498,0,NaN,0,0,0,0
0.3802,0.37498,0.37498,0,NaN,0,0,0,0
0.38389,0.37498,0.37498,0,NaN,0,0,0,0
0.38758,0.37498,0.37498,0,NaN,0,0,0,0
0.39127,0.37498,0.37498,0,NaN,0,0,0,0
0.39497,0.37498,0.37498,0,NaN,0,0,0,0
0.39866,0.37498,0.37498,0,NaN,0,0,0,0
0.40235,0.37498,0.37498,0,NaN,0,0,0,0
0.40604,0.37498,0.37498,0,NaN,0,0,0,0
0.40973,0.37498,0.37498,0,NaN,0,0,0,0
0.41342,0.37498,0.37498,0,NaN,0,0,0,0
0.41711,0.37498,0.37498,0,NaN,0,0,0,0
0.4208,0.37498,0.37498,0,NaN,0,0,0,0
0.4245,0.37498,0.37498,0,NaN,0,0,0,0
0.42819,0.37498,0.37498,0,NaN,0,0,0,0
0.43188,0.37498,0.37498,0,NaN,0,0,0,0
0.43557,0.37498,0.37498,0,NaN,0,0,0,0
0.43926,0.37498,0.37498,0,NaN,0,0,0,0
0.44295,0.37498,0.37498,0,NaN,0,0,0,0
0.44664,0.37498,0.37498,0,NaN,0,0,0,0
0.45033,0.37498,0.37498,0,NaN,0,0,0,0
0.45403,0.37498,0.37498,0,NaN,0,0,0,0
0.45772,0.37498,0.37498,0,NaN,0,0,0,0
0.46141,0.37499,0.37499,0,NaN,0,0,0,0
0.4651,0.37499,0.37499,0,NaN,0,0,0,0
0.46879,0.37499,0.37499,0,NaN,0,0,0,0
0.47248,0.37499,0.37499,0,NaN,0,0,0,0
0.47617,0.37499,0.37499,0,NaN,0,0,0,0
0.47986,0.37499,0.37499,0,NaN,0,0,0,0
0.48356,0.37499,0.37499,0,NaN,0,0,0,0
0.48725,0.37499,0.37499,0,NaN,0,0,0,0
0.49094,0.37499,0.37499,0,NaN,0,0,0,0
0.49463,0.37499,0.37499,0,NaN,0,0,0,0
0.49832,0.37499,0.37499,0,NaN,0,0,0,0
0.50201,0.37499,0.37499,0,NaN,0,0,0,0
0.5057,0.37499,0.37499,0,NaN,0,0,0,0
0.50939,0.37499,0.37499,0,NaN,0,0,0,0
0.51309,0.375,0.375,0,NaN,0,0,0,0
0.51678,0.375,0.375,0,NaN,0,0,0,0
0.52047,0.375,0.375,0,NaN,0,0,0,0
0.52416,0.375,0.375,0,NaN,0,0,0,0
0.52785,0.375,0.375,0,NaN,0,0,0,0
0.53154,0.375,0.375,0,NaN,0,0,0,0
0.53523,0.375,0.375,0,NaN,0,0,0,0
0.53892,0.375,0.375,0,NaN,0,0,0,0
0.54262,0.375,0.375,0,NaN,0,0,0,0
0.54631,0.375,0.375,0,NaN,0,0,0,0
0.55,0.375,0.375,0,NaN,0,0,0,0
0.55369,0.375,0.375,0,NaN,0,0,0,0
0.55738,0.37501,0.37501,0,NaN,0,0,0,0
0.56107,0.37501,0.37501,0,NaN,0,0,0,0
0.56476,0.37501,0.37501,0,NaN,0,0,0,0
0.56845,0.37501,0.37501,0,NaN,0,0,0,0
0.57215,0.37501,0.37501,0,NaN,0,0,0,0
0.57584,0.37501,0.37501,0,NaN,0,0,0,0
0.57953,0.37501,0.37501,0,NaN,0,0,0,0
0.58322,0.37501,0.37501,0,NaN,0,0,0,0
0.58691,0.37501,0.37501,0,NaN,0,0,0,0
0.5906,0.37501,0.37501,0,NaN,0,0,0,0
0.59429,0.37501,0.37501,0,NaN,0,0,0,0
0.59798,0.37501,0.37501,0,NaN,0,0,0,0
0.60168,0.37501,0.37501,0,NaN,0,0,0,0
0.60537,0.37502,0.37502,0,NaN,0,0,0,0
0.60906,0.37502,0.37502,0,NaN,0,0,0,0
0.61275,0.37502,0.37502,0,NaN,0,0,0,0
0.61644,0.37502,0.37502,0,NaN,0,0,0,0
0.62013,0.37502,0.37502,0,NaN,0,0,0,0
0.62382,0.37502,0.37502,0,NaN,0,0,0,0
0.62751,0.37502,0.37502,0,NaN,0,0,0,0
0.63121,0.37502,0.37502,0,NaN,0,0,0,0
0.6349,0.37502,0.37502,0,NaN,0,0,0,0
0.63859,0.37502,0.37502,0,NaN,0,0,0,0
0.64228,0.37502,0.37502,0,NaN,0,0,0,0
0.64597,0.37502,0.37502,0,NaN,0,0,0,0
0.64966,0.37502,0.37502,0,NaN,0,0,0,0
0.65335,0.37502,0.37502,0,NaN,0,0,0,0
0.65704,0.37502,0.37502,0,NaN,0,0,0,0
0.66074,0.37502,0.37502,0,NaN,0,0,0,0
0.66443,0.37502,0.37502,0,NaN,0,0,0,0
0.66812,0.37502,0.37502,0,NaN,0,0,0,0
0.67181,0.37502,0.37502,0,NaN,0,0,0,0
0.6755,0.37502,0.37502,0,NaN,0,0,0,0
0.67919,0.37502,0.37502,0,NaN,0,0,0,0
0.68288,0.37502,0.37502,0,NaN,0,0,0,0
0.68657,0.37502,0.37502,0,NaN,0,0,0,0
0.69027,0.37502,0.37502,0,NaN,0,0,0,0
0.69396,0.37502,0.37502,0,NaN,0,0,0,0
0.69765,0.37503,0.37503,0,NaN,0,0,0,0
0.70134,0.37503,0.37503,0,NaN,0,0,0,0
0.70503,0.37503,0.37503,0,NaN,0,0,0,0
0.70872,0.37503,0.37503,0,NaN,0,0,0,0
0.71241,0.37503,0.37503,0,NaN,0,0,0,0
0.7161,0.37503,0.37503,0,NaN,0,0,0,0
0.7198,0.37503,0.37503,0,NaN,0,0,0,0
0.72349,0.37503,0.37503,0,NaN,0,0,0,0
0.72718,0.37502,0.37502,0,NaN,0,0,0,0
0.73087,0.37502,0.37502,0,NaN,0,0,0,0
0.73456,0.37502,0.37502,0,NaN,0,0,0,0
0.73825,0.37502,0.37502,0,NaN,0,0,0,0
0.74194,0.37502,0.37502,0,NaN,0,0,0,0
0.74563,0.37502,0.37502,0,NaN,0,0,0,0
0.74933,0.37502,0.37502,0,NaN,0,0,0,0
0.75302,0.37502,0.37502,0,NaN,0,0,0,0
0.75671,0.37502,0.37502,0,NaN,0,0,0,0
0.7604,0.37502,0.37502,0,NaN,0,0,0,0
0.76409,0.37502,0.37502,0,NaN,0,0,0,0
0.76778,0.37502,0.37502,0,NaN,0,0,0,0
0.77147,0.37502,0.37502,0,NaN,0,0,0,0
0.77516,0.37502,0.37502,0,NaN,0,0,0,0
0.77886,0.37502,0.37502,0,NaN,0,0,0,0
0.78255,0.37502,0.37502,0,NaN,0,0,0,0
0.78624,0.37502,0.37502,0,NaN,0,0,0,0
0.78993,0.37502,0.37502,0,NaN,0,0,0,0
0.79362,0.37502,0.37502,0,NaN,0,0,0,0
0.79731,0.37502,0.37502,0,NaN,0,0,0,0
0.801,0.37502,0.37502,0,NaN,0,0,0,0
0.8047,0.37502,0.37502,0,NaN,0,0,0,0
0.80839,0.37502,0.37502,0,NaN,0,0,0,0
0.81208,0.37502,0.37502,0,NaN,0,0,0,0
0.81577,0.37501,0.37501,0,NaN,0,0,0,0
0.81946,0.37501,0.37501,0,NaN,0,0,0,0
0.82315,0.37501,0.37501,0,NaN,0,0,0,0
0.82684,0.37501,0.37501,0,NaN,0,0,0,0
0.83053,0.37501,0.37501,0,NaN,0,0,0,0
0.83423,0.37501,0.37501,0,NaN,0,0,0,0
0.83792,0.37501,0.37501,0,NaN,0,0,0,0
0.84161,0.37501,0.37501,0,NaN,0,0,0,0
0.8453,0.37501,0.37501,0,NaN,0,0,0,0
0.84899,0.37501,0.37501,0,NaN,0,0,0,0
0.85268,0.37501,0.37501,0,NaN,0,0,0,0
0.85637,0.37501,0.37501,0,NaN,0,0,0,0
0.86006,0.37501,0.37501,0,NaN,0,0,0,0
0.86376,0.375,0.375,0,NaN,0,0,0,0
0.86745,0.375,0.375,0,NaN,0,0,0,0
0.87114,0.375,0.375,0,NaN,0,0,0,0
0.87483,0.375,0.375,0,NaN,0,0,0,0
0.87852,0.375,0.375,0,NaN,0,0,0,0
0.88221,0.375,0.375,0,NaN,0,0,0,0
0.8859,0.375,0.375,0,NaN,0,0,0,0
0.88959,0.375,0.375,0,NaN,0,0,0,0
0.89329,0.375,0.375,0,NaN,0,0,0,0
0.89698,0.375,0.375,0,NaN,0,0,0,0
0.90067,0.375,0.375,0,NaN,0,0,0,0
0.90436,0.375,0.375,0,NaN,0,0,0,0
0.90805,0.375,0.375,0,NaN,0,0,0,0
0.91174,0.37499,0.37499,0,NaN,0,0,0,0
0.91543,0.37499,0.37499,0,NaN,0,0,0,0
0.91912,0.37499,0.37499,0,NaN,0,0,0,0
0.92282,0.37499,0.37499,0,NaN,0,0,0,0
0.92651,0.37499,0.37499,0,NaN,0,0,0,0
0.9302,0.37499,0.37499,0,NaN,0,0,0,0
0.93389,0.37499,0.37499,0,NaN,0,0,0,0
0.93758,0.37499,0.37499,0,NaN,0,0,0,0
0.94127,0.37499,0.37499,0,NaN,0,0,0,0
0.94496,0.37499,0.37499,0,NaN,0,0,0,0
0.94865,0.37499,0.37499,0,NaN,0,0,0,0
0.95235,0.37499,0.37499,0,NaN,0,0,0,0
0.95604,0.37499,0.37499,0,NaN,0,0,0,0
0.95973,0.37498,0.37498,0,NaN,0,0,0,0
0.96342,0.37498,0.37498,0,NaN,0,0,0,0
0.96711,0.37498,0.37498,0,NaN,0,0,0,0
0.9708,0.37498,0.37498,0,NaN,0,0,0,0
0.97449,0.37498,0.37498,0,NaN,0,0,0,0
0.97818,0.37498,0.37498,0,NaN,0,0,0,0
0.98188,0.37498,0.37498,0,NaN,0,0,0,0
0.98557,0.37498,0.37498,0,NaN,0,0,0,0
0.98926,0.37498,0.37498,0,NaN,0,0,0,0
0.99295,0.37498,0.37498,0,NaN,0,0,0,0
0.99664,0.37498,0.37498,0,NaN,0,0,0,0
1.0003,0.37498,0.37498,0,NaN,0,0,0,0
1.004,0.37498,0.37498,0,NaN,0,0,0,0
1.0077,0.37498,0.37498,0,NaN,0,0,0,0
1.0114,0.37498,0.37498,0,NaN,0,0,0,0
1.0151,0.37498,0.37498,0,NaN,0,0,0,0
1.0188,0.37498,0.37498,0,NaN,0,0,0,0
1.0225,0.37498,0.37498,0,NaN,0,0,0,0
1.0262,0.37498,0.37498,0,NaN,0,0,0,0
1.0299,0.37498,0.37498,0,NaN,0,0,0,0
1.0336,0.37498,0.37498,0,NaN,0,0,0,0
1.0372,0.37498,0.37498,0,NaN,0,0,0,0
1.0409,0.37498,0.37498,0,NaN,0,0,0,0
1.0446,0.37498,0.37498,0,NaN,0,0,0,0
1.0483,0.37497,0.37497,0,NaN,0,0,0,0
1.052,0.37497,0.37497,0,NaN,0,0,0,0
1.0557,0.37497,0.37497,0,NaN,0,0,0,0
1.0594,0.37497,0.37497,0,NaN,0,0,0,0
1.0631,0.37497,0.37497,0,NaN,0,0,0,0
1.0668,0.37497,0.37497,0,NaN,0,0,0,0
1.0705,0.37497,0.37497,0,NaN,0,0,0,0
1.0742,0.37497,0.37497,0,NaN,0,0,0,0
1.0778,0.37498,0.37498,0,NaN,0,0,0,0
1.0815,0.37498,0.37498,0,NaN,0,0,0,0
1.0852,0.37498,0.37498,0,NaN,0,0,0,0
1.0889,0.37498,0.37498,0,NaN,0,0,0,0
1.0926,0.37498,0.37498,0,NaN,0,0,0,0
1.0963,0.37498,0.37498,0,NaN,0,0,0,0
1.1,0.37498,0.37498,0,NaN,0,0,0,0
1.1037,0.37498,0.37498,0,NaN,0,0,0,0
1.1074,0.37498,0.37498,0,NaN,0,0,0,0
1.1111,0.37498,0.37498,0,NaN,0,0,0,0
1.1148,0.37498,0.37498,0,NaN,0,0,0,0
1.1185,0.37498,0.37498,0,NaN,0,0,0,0
1.1221,0.37498,0.37498,0,NaN,0,0,0,0
1.1258,0.37498,0.37498,0,NaN,0,0,0,0
1.1295,0.37498,0.37498,0,NaN,0,0,0,0
1.1332,0.37498,0.37498,0,NaN,0,0,0,0
1.1369,0.37498,0.37498,0,NaN,0,0,0,0
1.1406,0.37498,0.37498,0,NaN,0,0,0,0
1.1443,0.37498,0.37498,0,NaN,0,0,0,0
1.148,0.37498,0.37498,0,NaN,0,0,0,0
1.1517,0.37498,0.37498,0,NaN,0,0,0,0
1.1554,0.37498,0.37498,0,NaN,0,0,0,0
1.1591,0.37498,0.37498,0,NaN,0,0,0,0
1.1627,0.37498,0.37498,0,NaN,0,0,0,0
1.1664,0.37498,0.37498,0,NaN,0,0,0,0
1.1701,0.37499,0.37499,0,NaN,0,0,0,0
1.1738,0.37499,0.37499,0,NaN,0,0,0,0
1.1775,0.37499,0.37499,0,NaN,0,0,0,0
1.1812,0.37499,0.37499,0,NaN,0,0,0,0
1.1849,0.37499,0.37499,0,NaN,0,0,0,0
1.1886,0.37499,0.37499,0,NaN,0,0,0,0
1.1923,0.37499,0.37499,0,NaN,0,0,0,0
1.196,0.37499,0.37499,0,NaN,0,0,0,0
1.1997,0.37499,0.37499,0,NaN,0,0,0,0
1.2034,0.37499,0.37499,0,NaN,0,0,0,0
1.207,0.37499,0.37499,0,NaN,0,0,0,0
1.2107,0.37499,0.37499,0,NaN,0,0,0,0
1.2144,0.37499,0.37499,0,NaN,0,0,0,0
1.2181,0.375,0.375,0,NaN,0,0,0,0
1.2218,0.375,0.375,0,NaN,0,0,0,0
1.2255,0.375,0.375,0,NaN,0,0,0,0
1.2292,0.375,0.375,0,NaN,0,0,0,0
1.2329,0.375,0.375,0,NaN,0,0,0,0
1.2366,0.375,0.375,0,NaN,0,0,0,0
1.2403,0.375,0.375,0,NaN,0,0,0,0
1.244,0.375,0.375,0,NaN,0,0,0,0
1.2476,0.375,0.375,0,NaN,0,0,0,0
1.2513,0.375,0.375,0,NaN,0,0,0,0
1.255,0.375,0.375,0,NaN,0,0,0,0
1.2587,0.375,0.375,0,NaN,0,0,0,0
1.2624,0.37501,0.37501,0,NaN,0,0,0,0
1.2661,0.37501,0.37501,0,NaN,0,0,0,0
1.2698,0.37501,0.37501,0,NaN,0,0,0,0
1.2735,0.37501,0.37501,0,NaN,0,0,0,0
1.2772,0.37501,0.37501,0,NaN,0,0,0,0
1.2809,0.37501,0.37501,0,NaN,0,0,0,0
1.2846,0.37501,0.37501,0,NaN,0,0,0,0
1.2883,0.37501,0.37501,0,NaN,0,0,0,0
1.2919,0.37501,0.37501,0,NaN,0,0,0,0
1.2956,0.37501,0.37501,0,NaN,0,0,0,0
1.2993,0.37501,0.37501,0,NaN,0,0,0,0
1.303,0.37501,0.37501,0,NaN,0,0,0,0
1.3067,0.37501,0.37501,0,NaN,0,0,0,0
1.3104,0.37501,0.37501,0,NaN,0,0,0,0
1.3141,0.37502,0.37502,0,NaN,0,0,0,0
1.3178,0.37502,0.37502,0,NaN,0,0,0,0
1.3215,0.37502,0.37502,0,NaN,0,0,0,0
1.3252,0.37502,0.37502,0,NaN,0,0,0,0
1.3289,0.37502,0.37502,0,NaN,0,0,0,0
1.3325,0.37502,0.37502,0,NaN,0,0,0,0
1.3362,0.37502,0.37502,0,NaN,0,0,0,0
1.3399,0.37502,0.37502,0,NaN,0,0,0,0
1.3436,0.37502,0.37502,0,NaN,0,0,0,0
1.3473,0.37502,0.37502,0,NaN,0,0,0,0
1.351,0.37502,0.37502,0,NaN,0,0,0,0
1.3547,0.37502,0.37502,0,NaN,0,0,0,0
1.3584,0.37502,0.37502,0,NaN,0,0,0,0
1.3621,0.37502,0.37502,0,NaN,0,0,0,0
1.3658,0.37502,0.37502,0,NaN,0,0,0,0
1.3695,0.37502,0.37502,0,NaN,0,0,0,0
1.3731,0.37502,0.37502,0,NaN,0,0,0,0
1.3768,0.37502,0.37502,0,NaN,0,0,0,0
1.3805,0.37502,0.37502,0,NaN,0,0,0,0
1.3842,0.37502,0.37502,0,NaN,0,0,0,0
1.3879,0.37502,0.37502,0,NaN,0,0,0,0
1.3916,0.37502,0.37502,0,NaN,0,0,0,0
1.3953,0.37502,0.37502,0,NaN,0,0,0,0
1.399,0.37502,0.37502,0,NaN,0,0,0,0
1.4027,0.37503,0.37503,0,NaN,0,0,0,0
1.4064,0.37503,0.37503,0,NaN,0,0,0,0
1.4101,0.37503,0.37503,0,NaN,0,0,0,0
1.4138,0.37503,0.37503,0,NaN,0,0,0,0
1.4174,0.37503,0.37503,0,NaN,0,0,0,0
1.4211,0.37503,0.37503,0,NaN,0,0,0,0
1.4248,0.37503,0.37503,0,NaN,0,0,0,0
1.4285,0.37503,0.37503,0,NaN,0,0,0,0
1.4322,0.37502,0.37502,0,NaN,0,0,0,0
1.4359,0.37502,0.37502,0,NaN,0,0,0,0
1.4396,0.37502,0.37502,0,NaN,0,0,0,0
1.4433,0.37502,0.37502,0,NaN,0,0,0,0
1.447,0.37502,0.37502,0,NaN,0,0,0,0
1.4507,0.37502,0.37502,0,NaN,0,0,0,0
1.4544,0.37502,0.37502,0,NaN,0,0,0,0
1.458,0.37502,0.37502,0,NaN,0,0,0,0
1.4617,0.37502,0.37502,0,NaN,0,0,0,0
1.4654,0.37502,0.37502,0,NaN,0,0,0,0
1.4691,0.37502,0.37502,0,NaN,0,0,0,0
1.4728,0.37502,0.37502,0,NaN,0,0,0,0
1.4765,0.37502,0.37502,0,NaN,0,0,0,0
1.4802,0.37502,0.37502,0,NaN,0,0,0,0
1.4839,0.37502,0.37502,0,NaN,0,0,0,0
1.4876,0.37502,0.37502,0,NaN,0,0,0,0
1.4913,0.37502,0.37502,0,NaN,0,0,0,0
1.495,0.37502,0.37502,0,NaN,0,0,0,0
1.4987,0.37502,0.37502,0,NaN,0,0,0,0
1.5023,0.37502,0.37502,0,NaN,0,0,0,0
1.506,0.37502,0.37502,0,NaN,0,0,0,0
1.5097,0.37502,0.37502,0,NaN,0,0,0,0
1.5134,0.37502,0.37502,0,NaN,0,0,0,0
1.5171,0.37502,0.37502,0,NaN,0,0,0,0
1.5208,0.37502,0.37502,0,NaN,0,0,0,0
1.5245,0.37501,0.37501,0,NaN,0,0,0,0
1.5282,0.37501,0.37501,0,NaN,0,0,0,0
1.5319,0.37501,0.37501,0,NaN,0,0,0,0
1.5356,0.37501,0.37501,0,NaN,0,0,0,0
1.5393,0.37501,0.37501,0,NaN,0,0,0,0
1.5429,0.37501,0.37501,0,NaN,0,0,0,0
1.5466,0.37501,0.37501,0,NaN,0,0,0,0
1.5503,0.37501,0.37501,0,NaN,0,0,0,0
1.554,0.37501,0.37501,0,NaN,0,0,0,0
1.5577,0.37501,0.37501,0,NaN,0,0,0,0
1.5614,0.37501,0.37501,0,NaN,0,0,0,0
1.5651,0.37501,0.37501,0,NaN,0,0,0,0
1.5688,0.37501,0.37501,0,NaN,0,0,0,0
1.5725,0.375,0.375,0,NaN,0,0,0,0
1.5762,0.375,0.375,0,NaN,0,0,0,0
1.5799,0.375,0.375,0,NaN,0,0,0,0
1.5836,0.375,0.375,0,NaN,0,0,0,0
1.5872,0.375,0.375,0,NaN,0,0,0,0
1.5909,0.375,0.375,0,NaN,0,0,0,0
1.5946,0.375,0.375,0,NaN,0,0,0,0
1.5983,0.375,0.375,0,NaN,0,0,0,0
1.602,0.375,0.375,0,NaN,0,0,0,0
1.6057,0.375,0.375,0,NaN,0,0,0,0
1.6094,0.375,0.375,0,NaN,0,0,0,0
1.6131,0.375,0.375,0,NaN,0,0,0,0
1.6168,0.37499,0.37499,0,NaN,0,0,0,0
1.6205,0.37499,0.37499,0,NaN,0,0,0,0
1.6242,0.37499,0.37499,0,NaN,0,0,0,0
1.6278,0.37499,0.37499,0,NaN,0,0,0,0
1.6315,0.37499,0.37499,0,NaN,0,0,0,0
1.6352,0.37499,0.37499,0,NaN,0,0,0,0
1.6389,0.37499,0.37499,0,NaN,0,0,0,0
1.6426,0.37499,0.37499,0,NaN,0,0,0,0
1.6463,0.37499,0.37499,0,NaN,0,0,0,0
1.65,0.37499,0.37499,0,NaN,0,0,0,0
1.6537,0.37499,0.37499,0,NaN,0,0,0,0
1.6574,0.37499,0.37499,0,NaN,0,0,0,0
1.6611,0.37499,0.37499,0,NaN,0,0,0,0
1.6648,0.37498,0.37498,0,NaN,0,0,0,0
1.6685,0.37498,0.37498,0,NaN,0,0,0,0
1.6721,0.37498,0.37498,0,NaN,0,0,0,0
1.6758,0.37498,0.37498,0,NaN,0,0,0,0
1.6795,0.37498,0.37498,0,NaN,0,0,0,0
1.6832,0.37498,0.37498,0,NaN,0,0,0,0
1.6869,0.37498,0.37498,0,NaN,0,0,0,0
1.6906,0.37498,0.37498,0,NaN,0,0,0,0
1.6943,0.37498,0.37498,0,NaN,0,0,0,0
1.698,0.37498,0.37498,0,NaN,0,0,0,0
1.7017,0.37498,0.37498,0,NaN,0,0,0,0
1.7054,0.37498,0.37498,0,NaN,0,0,0,0
1.7091,0.37498,0.37498,0,NaN,0,0,0,0
1.7127,0.37498,0.37498,0,NaN,0,0,0,0
1.7164,0.37498,0.37498,0,NaN,0,0,0,0
1.7201,0.37498,0.37498,0,NaN,0,0,0,0
1.7238,0.37498,0.37498,0,NaN,0,0,0,0
1.7275,0.37498,0.37498,0,NaN,0,0,0,0
1.7312,0.37498,0.37498,0,NaN,0,0,0,0
1.7349,0.37498,0.37498,0,NaN,0,0,0,0
1.7386,0.37498,0.37498,0,NaN,0,0,0,0
1.7423,0.37498,0.37498,0,NaN,0,0,0,0
1.746,0.37498,0.37498,0,NaN,0,0,0,0
1.7497,0.37498,0.37498,0,NaN,0,0,0,0
1.7533,0.37498,0.37498,0,NaN,0,0,0,0
1.757,0.37497,0.37497,0,NaN,0,0,0,0
1.7607,0.37497,0.37497,0,NaN,0,0,0,0
1.7644,0.37497,0.37497,0,NaN,0,0,0,0
1.7681,0.37497,0.37497,0,NaN,0,0,0,0
1.7718,0.37497,0.37497,0,NaN,0,0,0,0
1.7755,0.37497,0.37497,0,NaN,0,0,0,0
1.7792,0.37497,0.37497,0,NaN,0,0,0,0
1.7829,0.37497,0.37497,0,NaN,0,0,0,0
1.7866,0.37498,0.37498,0,NaN,0,0,0,0
1.7903,0.37498,0.37498,0,NaN,0,0,0,0
1.794,0.37498,0.37498,0,NaN,0,0,0,0
1.7976,0.37498,0.37498,0,NaN,0,0,0,0
1.8013,0.37498,0.37498,0,NaN,0,0,0,0
1.805,0.37498,0.37498,0,NaN,0,0,0,0
1.8087,0.37498,0.37498,0,NaN,0,0,0,0
1.8124,0.37498,0.37498,0,NaN,0,0,0,0
1.8161,0.37498,0.37498,0,NaN,0,0,0,0
1.8198,0.37498,0.37498,0,NaN,0,0,0,0
1.8235,0.37498,0.37498,0,NaN,0,0,0,0
1.8272,0.37498,0.37498,0,NaN,0,0,0,0
1.8309,0.37498,0.37498,0,NaN,0,0,0,0
1.8346,0.37498,0.37498,0,NaN,0,0,0,0
1.8382,0.37498,0.37498,0,NaN,0,0,0,0
1.8419,0.37498,0.37498,0,NaN,0,0,0,0
1.8456,0.37498,0.37498,0,NaN,0,0,0,0
1.8493,0.37498,0.37498,0,NaN,0,0,0,0
1.853,0.37498,0.37498,0,NaN,0,0,0,0
1.8567,0.37498,0.37498,0,NaN,0,0,0,0
1.8604,0.37498,0.37498,0,NaN,0,0,0,0
1.8641,0.37498,0.37498,0,NaN,0,0,0,0
1.8678,0.37498,0.37498,0,NaN,0,0,0,0
1.8715,0.37498,0.37498,0,NaN,0,0,0,0
1.8752,0.37499,0.37499,0,NaN,0,0,0,0
1.8789,0.37499,0.37499,0,NaN,0,0,0,0
1.8825,0.37499,0.37499,0,NaN,0,0,0,0
1.8862,0.37499,0.37499,0,NaN,0,0,0,0
1.8899,0.37499,0.37499,0,NaN,0,0,0,0
1.8936,0.37499,0.37499,0,NaN,0,0,0,0
1.8973,0.37499,0.37499,0,NaN,0,0,0,0
1.901,0.37499,0.37499,0,NaN,0,0,0,0
1.9047,0.37499,0.37499,0,NaN,0,0,0,0
1.9084,0.37499,0.37499,0,NaN,0,0,0,0
1.9121,0.37499,0.37499,0,NaN,0,0,0,0
1.9158,0.37499,0.37499,0,NaN,0,0,0,0
1.9195,0.37499,0.37499,0,NaN,0,0,0,0
1.9231,0.37499,0.37499,0,NaN,0,0,0,0
1.9268,0.375,0.375,0,NaN,0,0,0,0
1.9305,0.375,0.375,0,NaN,0,0,0,0
1.9342,0.375,0.375,0,NaN,0,0,0,0
1.9379,0.375,0.375,0,NaN,0,0,0,0
1.9416,0.375,0.375,0,NaN,0,0,0,0
1.9453,0.375,0.375,0,NaN,0,0,0,0
1.949,0.375,0.375,0,NaN,0,0,0,0
1.9527,0.375,0.375,0,NaN,0,0,0,0
1.9564,0.375,0.375,0,NaN,0,0,0,0
1.9601,0.375,0.375,0,NaN,0,0,0,0
1.9638,0.375,0.375,0,NaN,0,0,0,0
1.9674,0.375,0.375,0,NaN,0,0,0,0
1.9711,0.37501,0.37501,0,NaN,0,0,0,0
1.9748,0.37501,0.37501,0,NaN,0,0,0,0
1.9785,0.37501,0.37501,0,NaN,0,0,0,0
1.9822,0.37501,0.37501,0,NaN,0,0,0,0
1.9859,0.37501,0.37501,0,NaN,0,0,0,0
1.9896,0.37501,0.37501,0,NaN,0,0,0,0
1.9933,0.37501,0.37501,0,NaN,0,0,0,0
1.997,0.37501,0.37501,0,NaN,0,0,0,0
2.0007,0.37501,0.37501,0,NaN,0,0,0,0


==> figures/walltimes_final/maxwell_3d_cube_performance_direct_K_tp_jcp_p4r3_metrics.csv <==
0.5,240,300,0.050187,1.888,0.22725,0.0064872,0.25949,NaN,NaN,0.0091852,0.0092915
0.25,756,882,0.029038,14.757,6.4515,0.080971,5.587,NaN,NaN,0.0031194,0.0031218
0.125,3300,3630,0.014672,122.91,44.61,1.1708,160.4,NaN,NaN,0.00079671,0.00079675
0.0625,18468,19494,0.0073816,1019.4,1722,14.799,4010.4,NaN,NaN,0.00020166,0.00020166
0.03125,1.2138e+05,1.2495e+05,0.0036913,11614,28790,366.96,1.9889e+05,NaN,NaN,5.0429e-05,5.0429e-05


==> figures/walltimes_final/maxwell_3d_cube_performance_invertMsym_jcp_p2r1_metrics.csv <==
0.5,36,54,0.196,0.19647,0.039738,0.00023,0.00253,NaN,NaN,0.021962,0.042818
0.25,240,300,0.098,0.55223,0.05456,0.0013129,0.02757,NaN,NaN,0.022434,0.037137
0.125,1728,1944,0.049,3.9301,3.0297,0.12666,5.1932,NaN,NaN,0.0079231,0.012444
0.0625,13056,13872,0.0245,29.218,55.52,1.6346,134.03,NaN,NaN,0.0021582,0.0033438
0.03125,1.0138e+05,1.0454e+05,0.01225,144.45,1633.8,20.389,3343.8,NaN,NaN,0.00055151,0.00085158


==> figures/walltimes_final/maxwell_3d_cube_performance_invertMsym_jcp_p3r2_metrics.csv <==
0.5,108,144,0.13488,0.53783,0.038875,0.00035013,0.005252,NaN,NaN,0.044173,0.050164
0.25,450,540,0.076203,3.0966,6.681,0.11177,3.0178,NaN,NaN,0.01904,0.019238
0.125,2430,2700,0.039935,33.729,77.043,1.515,77.266,NaN,NaN,0.0057145,0.005727
0.0625,15606,16524,0.020265,221.09,1534.7,12.663,1253.7,NaN,NaN,0.0015068,0.0015075
0.03125,1.1108e+05,1.1444e+05,0.010164,1142.9,68423,148.93,29339,NaN,NaN,0.00038154,0.00038159


==> figures/walltimes_final/maxwell_3d_cube_performance_invertMsym_jcp_p4r3_metrics.csv <==
0.5,240,300,0.098995,2.3289,0.8726,0.025638,0.53841,NaN,NaN,0.02904,0.030238
0.25,756,882,0.061135,16.299,3.9775,0.044183,1.458,NaN,NaN,0.012798,0.0128
0.125,3300,3630,0.032882,148.22,77.183,0.60548,36.934,NaN,NaN,0.0039133,0.0039133
0.0625,18468,19494,0.016626,1307.3,2417,7.6655,927.52,NaN,NaN,0.0010173,0.0010173
0.03125,1.2138e+05,1.2495e+05,0.0083165,10709,59350,119.12,28708,NaN,NaN,0.00025556,0.00025556

